Enhanced Membership Inference Attacks against Machine Learning Models

How much does a machine learning algorithm leak about its training data, and why? Membership inference attacks are used as an auditing tool to quantify this leakage. In this paper, we present a comprehensive \textit{hypothesis testing framework} that enables us not only to formally express the prior work in a consistent way, but also to design new membership inference attacks that use reference models to achieve a significantly higher power (true positive rate) for any (false positive rate) error. More importantly, we explain \textit{why} different attacks perform differently. We present a template for indistinguishability games, and provide an interpretation of attack success rate across different instances of the game. We discuss various uncertainties of attackers that arise from the formulation of the problem, and show how our approach tries to minimize the attack uncertainty to the one bit secret about the presence or absence of a data point in the training set. We perform a \textit{differential analysis} between all types of attacks, explain the gap between them, and show what causes data points to be vulnerable to an attack (as the reasons vary due to different granularities of memorization, from overfitting to conditional memorization). Our auditing framework is openly accessible as part of the \textit{Privacy Meter} software tool.

==> data/all_attack_loss_dist/purchase100_2a/model_1_attack_0_2_loss_dist_point_59019_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.050144896,0.004482586,0.003930582
,-1.299773265,-2.348471418,-2.405543139

==> data/all_attack_loss_dist/purchase100_2a/model_1_attack_0_2_loss_dist_point_8800_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.07146425,0.004482586,0.003930582
,-1.14591116,-2.348471418,-2.405543139

==> data/all_attack_loss_dist/purchase100_2a/model_1_attack_1_3_loss_dist_point_59019_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.050144896,0.179773629,0.406233966
,-1.299773265,-0.745274015,-0.391223767

==> data/all_attack_loss_dist/purchase100_2a/model_1_attack_1_3_loss_dist_point_8800_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.07146425,0.198238924,0.795170426
,-1.14591116,-0.702811068,-0.09953978

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_59019_class_62_0_1_attack_1_loss_dist_data.csv <==
,attack_a_losses,attack_a_losses_log
0,2.20737958,0.343877021
1,1.632312775,0.212803379
2,4.301309586,0.633600702
3,3.753279924,0.574410956
4,0.300275981,-0.522479405
5,0.082597889,-1.083031052
6,0.271133959,-0.566816084
7,1.557214975,0.192348572
8,0.20092161,-0.69697335
9,4.879910946,0.688411897
10,5.165085793,0.71307754
11,4.860990524,0.686724774
12,0.625115275,-0.204039889
13,5.44244194,0.735793805
14,2.416535854,0.383193243
15,0.371614963,-0.429906808
16,1.555244684,0.191798726
17,3.833283424,0.583570931
18,0.306383073,-0.513735232
19,5.001825809,0.699128563
20,1.894939184,0.277595276
21,3.106278896,0.492240446
22,1.685602665,0.226755209
23,1.550042629,0.190343642
24,3.941964149,0.59571267
25,0.806759,-0.093256181
26,5.011603832,0.699976733
27,0.31758222,-0.49814382
28,0.240153521,-0.619511041
29,1.654492021,0.218664677
30,6.480787277,0.811627767
31,0.331484258,-0.479537091
32,1.786327362,0.251961051
33,6.148879051,0.788795951
34,4.52482748,0.655602025
35,1.894778728,0.277558501
36,2.089380026,0.320017439
37,0.528352082,-0.277076577
38,5.972743034,0.77617383
39,0.041327085,-1.383765223
40,1.510660768,0.179166951
41,1.320581913,0.120765345
42,0.96407032,-0.015891287
43,2.487876654,0.395828845
44,3.892586231,0.590238242
45,3.334683895,0.523054672
46,0.716336608,-0.144882854
47,0.033456258,-1.475522629
48,6.081504345,0.784011021
49,0.223575667,-0.650575466
50,1.306294441,0.116041079
51,0.738796175,-0.131475362
52,2.33127141,0.367592838
53,2.846378803,0.454292697
54,0.305242121,-0.515355537
55,1.890184164,0.27650412
56,2.764327526,0.441589498
57,0.859107196,-0.065952643
58,0.225899398,-0.646084926
59,0.758659542,-0.119953076
60,0.00549722,-2.259856921
61,1.337951899,0.1264405
62,2.372516394,0.375209222
63,0.237732351,-0.623911715
64,0.336306155,-0.473265185
65,2.136731863,0.329750026
66,2.220575571,0.346465558
67,3.301661968,0.518732607
68,5.199260235,0.715941555
69,1.400973082,0.146429791
70,1.784111857,0.25142208
71,0.377925605,-0.422593683
72,4.335517883,0.637040982
73,1.206001759,0.081347941
74,1.436869383,0.157417291
75,0.225997254,-0.645896837
76,3.688873053,0.56689371
77,0.800249875,-0.096774385
78,1.812543035,0.258288327
79,0.156902641,-0.804369746
80,2.788147926,0.445315812
81,4.389242172,0.642389543
82,7.137094021,0.853521418
83,5.723510742,0.757662502
84,0.359128445,-0.444750194
85,2.133673906,0.329128046
86,0.370596856,-0.43109827
87,0.563690722,-0.248959113
88,3.463689804,0.539538991
89,0.291234285,-0.5357575
90,5.011033535,0.699927309
91,4.226572514,0.625988324
92,4.20736599,0.624010292
93,4.301945686,0.633664923
94,0.257198423,-0.589731698
95,3.084127665,0.489132347
96,2.384675026,0.377429203
97,1.094987154,0.039409024
98,0.576747656,-0.239014162
99,4.228774548,0.626214532
100,3.940213442,0.595519748
101,0.45756942,-0.339543007
102,2.215063095,0.345386101
103,5.560051918,0.745078847
104,2.5889678,0.413126649
105,1.145060897,0.058828584
106,0.18540971,-0.731867526
107,3.095698357,0.490758637
108,0.377713829,-0.422837114
109,5.773614407,0.761447776
110,2.81069684,0.448814005
111,0.347069949,-0.459582988
112,4.117451668,0.61462851
113,3.534831524,0.548368719
114,0.100303203,-0.998685199
115,1.527498126,0.183980686
116,0.305899888,-0.514420682
117,3.494870186,0.543431049
118,5.415130138,0.733608898
119,2.508420706,0.399400377
120,1.094903111,0.03937569
121,2.260071993,0.354122273
122,2.422027588,0.384179086
123,3.447290659,0.537477903
124,1.991261721,0.299128345
125,1.551875591,0.190856902
126,1.39598,0.144879196
127,2.12311697,0.326973922
128,4.023307323,0.604583208
129,3.059806824,0.485694009
130,1.692091227,0.228423774
131,2.155018568,0.333451016
132,2.118153095,0.325957347
133,0.173074424,-0.761767104
134,2.526226282,0.402472249
135,1.828610659,0.262121247
136,4.251072407,0.628498502
137,0.043467876,-1.361831585
138,0.793355703,-0.100532052
139,2.95927906,0.471185921
140,4.314161777,0.634896427
141,4.531273365,0.656220263
142,8.481048584,0.928449551
143,0.571033418,-0.243338475
144,2.810355663,0.448761285
145,0.402663171,-0.39505809
146,2.398873806,0.380007402
147,3.883923769,0.589270697
148,2.588506937,0.413049333
149,0.525109291,-0.279750297
150,0.064094789,-1.193177276
151,0.846814692,-0.072211616
152,0.376642555,-0.424070613
153,4.390285492,0.642492763
154,0.242253378,-0.615730158
155,0.513052821,-0.28983792
156,0.064994782,-1.187121507
157,3.205550671,0.505902646
158,3.367937803,0.527364063
159,2.205958366,0.343597312
160,0.166605979,-0.778309417
161,2.377882242,0.376190344
162,0.192162722,-0.716330857
163,2.241564274,0.350551196
164,3.567097902,0.552315029
165,1.299296856,0.113708388
166,1.207434773,0.081863679
167,5.44293499,0.735833147
168,4.439358234,0.647320192
169,0.20340018,-0.691648668
170,1.53709054,0.18669945
171,0.742869318,-0.129087579
172,1.063683867,0.026812572
173,2.414535522,0.382833599
174,5.082604885,0.70608635
175,0.091343291,-1.039323345
176,3.581744194,0.554094566
177,2.034959316,0.308555731
178,4.599019051,0.662665209
179,1.589880705,0.201364539
180,7.717642784,0.887484673
181,2.389618397,0.378328553
182,5.673846245,0.753877563
183,1.035886049,0.015311984
184,2.724619865,0.435305919
185,0.914935768,-0.038609394
186,1.560510278,0.193266633
187,0.489932954,-0.309863348
188,1.308479309,0.11676686
189,1.413887501,0.150414855
190,2.640152931,0.421629084
191,1.487252712,0.17238477
192,4.130320072,0.615983708
193,0.598986924,-0.222582658
194,0.334462792,-0.47565219
195,0.575475335,-0.239973286
196,0.279839844,-0.553090451
197,1.167651653,0.067313299
198,5.473527431,0.738267299
199,3.21166563,0.506730324
200,0.403560877,-0.394090943
201,0.090885349,-1.041506123
202,0.10330452,-0.985880675
203,4.723745346,0.674286477
204,1.962929964,0.292904805
205,5.900987148,0.770924669
206,1.756610751,0.244675536
207,2.337669849,0.368783175
208,6.844254017,0.83532612
209,3.34007597,0.523756345
210,1.751734853,0.243468371
211,0.188067734,-0.725685708
212,1.532099009,0.185286832
213,5.463609219,0.737479629
214,2.495700836,0.397192525
215,1.763412714,0.246353968
216,4.258425713,0.629249075
217,2.133927822,0.329179726
218,0.159683555,-0.796739806
219,1.536645412,0.186573664
220,1.410273314,0.149303288
221,0.085750997,-1.066760822
222,3.291019917,0.517330511
223,1.260790586,0.100642958
224,0.645855725,-0.189864487
225,4.780856133,0.679505675
226,1.782185197,0.250952832
227,2.596199512,0.414338064
228,2.46569705,0.391939716
229,3.040783882,0.482985555
230,0.000995498,-3.001959644
231,5.513430595,0.741421912
232,1.404901266,0.147645804
233,0.020576352,-1.686631614
234,3.064779997,0.486399304
235,0.004882556,-2.311352774
236,0.58580482,-0.232247059
237,0.084873997,-1.071225347
238,0.90467304,-0.043508352
239,5.033383369,0.70186001
240,0.325036734,-0.488067554
241,0.136424512,-0.865107592
242,8.582910538,0.933634586
243,0.496706367,-0.303900273
244,5.426780224,0.734542234
245,0.691358149,-0.160296914
246,3.509625673,0.545260798
247,0.222312167,-0.653036767
248,0.941726387,-0.026075261
249,0.258298904,-0.587877437
250,1.083698273,0.034908381
251,0.243197918,-0.614040147
252,1.483681321,0.171340629
253,0.373112679,-0.428159993
254,1.471846581,0.167862543
255,0.202843055,-0.692839857
256,3.890306473,0.589983816
257,3.456170082,0.538595106
258,1.828336,0.262056011
259,0.404504538,-0.393076602
260,0.706243575,-0.15104549
261,1.191547394,0.076111321
262,0.788412154,-0.10324669
263,2.179078341,0.338272844
264,2.130495071,0.328480534
265,6.650427341,0.822849553
266,3.320223808,0.521167359
267,3.051623821,0.484530996
268,2.0854249,0.319194555
269,0.705507696,-0.151498245
270,2.982693195,0.474608583
271,1.110117435,0.045368924
272,6.411897659,0.806986582
273,1.943525791,0.288590308
274,4.571092606,0.66002002
275,2.355331898,0.372052114
276,1.054011345,0.022845285
277,5.594913006,0.747793338
278,1.249276638,0.096658619
279,1.983409047,0.29741229
280,5.277592182,0.722435828
281,1.769710779,0.247902296
282,1.577012897,0.197835245
283,4.882534981,0.688645363
284,0.419738144,-0.377021563
285,0.785731673,-0.10472574
286,0.536323309,-0.270573328
287,2.610312939,0.416692576
288,0.3663674,-0.436083178
289,0.018431347,-1.734442928
290,1.390744209,0.14324726
291,1.105852365,0.043697151
292,2.155819893,0.333612475
293,0.714624345,-0.145922193
294,4.210351467,0.624318351
295,4.019838333,0.604208587
296,0.168005183,-0.774677319
297,0.358559996,-0.445438166
298,3.339175701,0.523639271
299,5.843007088,0.766636413
300,3.443042994,0.536942446
301,0.547927976,-0.261276525
302,4.498520851,0.653069738
303,2.158346415,0.33412115
304,0.413932502,-0.383070471
305,1.731715441,0.238476529
306,6.263669491,0.796828834
307,0.150782973,-0.821647699
308,0.822178006,-0.085034145
309,0.120908216,-0.917544188
310,2.787098408,0.445152303
311,7.012772083,0.845889724
312,2.123191833,0.326989235
313,0.483698756,-0.31542503
314,0.599130034,-0.222478909
315,0.774974823,-0.110712406
316,2.689784527,0.429717491
317,0.744617522,-0.128066749
318,1.096060038,0.039834344
319,0.280789971,-0.551618407
320,10.2942152,1.012593243
321,1.232735634,0.09086995
322,3.179493189,0.502357899
323,1.641176581,0.215155311
324,5.683350086,0.754604409
325,2.404520035,0.3810284
326,0.342596442,-0.465217152
327,0.787288785,-0.103865935
328,6.527955532,0.814777187
329,0.020493316,-1.688387773
330,1.269394875,0.10359674
331,3.118868351,0.493997043
332,2.159414768,0.334336067
333,0.013596193,-1.866582681
334,1.632103443,0.212747681
335,0.190566897,-0.719952537
336,0.24573867,-0.609526496
337,0.231083229,-0.636231572
338,1.887884498,0.27597542
339,3.451191187,0.537969019
340,5.170537949,0.71353573
341,0.36778006,-0.434411821
342,5.857804298,0.767734858
343,4.470729828,0.650378426
344,0.91923362,-0.0365741
345,3.779463291,0.577430132
346,0.868549943,-0.061205204
347,0.179773629,-0.745274015
348,1.214309096,0.084329248
349,0.21382907,-0.669933252
350,2.191940784,0.340828817
351,5.003669262,0.699288595
352,4.298830032,0.633350274
353,0.018408759,-1.734975498
354,0.575707078,-0.239798431
355,0.215724647,-0.666100233
356,0.173605591,-0.760436292
357,2.227086306,0.347737047
358,2.357342482,0.372422683
359,0.011615151,-1.934975155
360,3.026909351,0.480999415
361,1.914591312,0.282076084
362,0.324643046,-0.488593896
363,4.852432251,0.685959481
364,2.476759672,0.393883868
365,2.127147436,0.327797593
366,2.126444578,0.327654068
367,5.341068268,0.727628129
368,4.324651718,0.635951138
369,0.993390203,-0.002880128
370,2.311835051,0.363956844
371,6.474817276,0.811227517
372,1.656517982,0.219196155
373,1.248300195,0.096319038
374,3.510847807,0.545412003
375,6.297226429,0.799149309
376,0.146561459,-0.833980221
377,1.255114794,0.098683449
378,0.02855703,-1.544286955
379,1.374360085,0.138100533
380,0.418009967,-0.378813363
381,3.369244576,0.527532538
382,1.807533145,0.25708627
383,2.620925188,0.418454625
384,1.437123537,0.157494102
385,0.175640792,-0.755374614
386,1.314881802,0.118886715
387,0.467653215,-0.330076076
388,0.748533666,-0.125788662
389,6.041304111,0.781130698
390,4.454414368,0.648790614
391,3.07854414,0.488345385
392,2.163819551,0.335221041
393,3.44860673,0.537643671
394,5.66247654,0.753006416
395,0.106981449,-0.970691525
396,0.010305289,-1.986939817
397,3.78363204,0.577908894
398,0.415509135,-0.381419424
399,0.183660612,-0.735983974
400,0.477271378,-0.321234609
401,4.611523628,0.663844438
402,2.146737099,0.331778862
403,4.476099491,0.650899731
404,5.852129936,0.76731396
405,5.31765461,0.725720126
406,2.698429585,0.43111109
407,1.622477531,0.210178691
408,4.599555969,0.662715908
409,3.120601177,0.494238268
410,1.781407952,0.250763387
411,4.720568657,0.673994318
412,1.313345075,0.11837885
413,1.134737968,0.054895587
414,0.74853164,-0.125789838
415,7.566547394,0.878897757
416,5.206175327,0.71651879
417,0.388902038,-0.410159781
418,3.692975044,0.567376373
419,1.454153538,0.162610264
420,4.595130444,0.662297844
421,2.168847561,0.336229028
422,1.699483633,0.230316986
423,2.375676394,0.375787282
424,0.076656274,-1.115452291
425,1.904320121,0.279739956
426,3.671789169,0.564877736
427,0.208580896,-0.680725471
428,0.360337973,-0.443289969
429,1.824483752,0.26114
430,0.616111279,-0.210340841
431,1.650865912,0.2177118
432,3.47904563,0.541460125
433,0.122346535,-0.912408325
434,4.245508671,0.627929732
435,0.452893198,-0.344004202
436,1.418367624,0.151788809
437,5.203766823,0.716317828
438,1.328302145,0.123296874
439,3.553222656,0.550622423
440,1.49666667,0.175125087
441,0.030008659,-1.522753415
442,0.077934697,-1.108269147
443,1.988116264,0.298441778
444,2.311183214,0.363834375
445,0.119319811,-0.923287442
446,1.302345395,0.114726179
447,0.179487363,-0.745966124
448,1.607147813,0.206055822
449,0.443041712,-0.353555383
450,2.444680214,0.388222058
451,4.411069393,0.64454389
452,2.115056753,0.325322025
453,4.931619167,0.692989532
454,0.360880077,-0.442637093
455,5.524362087,0.742282136
456,1.651022673,0.217753037
457,1.361625195,0.134057579
458,0.444895983,-0.351741516
459,1.466264844,0.166212422
460,3.360424995,0.526394206
461,0.011966583,-1.922029831
462,5.101357937,0.707685797
463,1.85956347,0.269411006
464,1.667243242,0.221998966
465,3.071229458,0.487312265
466,3.290452242,0.517255592
467,2.860241175,0.456402654
468,1.194546938,0.077203219
469,0.846701801,-0.072269517
470,5.822408199,0.76510265
471,5.225300789,0.718111295
472,4.070602894,0.609658737
473,0.457358778,-0.339742982
474,5.921458244,0.772428671
475,5.364430428,0.729523617
476,0.676111639,-0.169981588
477,2.828981638,0.451630129
478,0.25851047,-0.587521862
479,7.033075809,0.847145299
480,1.119362831,0.048970882
481,3.062873363,0.486129041
482,1.436717629,0.157371421
483,1.456727028,0.163378178
484,6.371959686,0.804273019
485,0.27733615,-0.556993517
486,0.86331284,-0.0638318
487,2.050796986,0.31192267
488,4.008611202,0.602993936
489,0.515696645,-0.287605694
490,0.305271536,-0.515313688
491,1.504469275,0.177383323
492,4.229220867,0.626260366
493,5.668828964,0.753493354
494,0.004558054,-2.341220553
495,2.97540164,0.473545598
496,0.443178028,-0.353421779
497,2.416852951,0.383250227
498,1.435872555,0.157115894
499,2.181408882,0.338737077
500,4.603971481,0.663132625
501,0.382022798,-0.417910719
502,2.998638868,0.476924166
503,0.480098277,-0.318669852
504,1.313203931,0.118332174
505,3.441662073,0.536768226
506,5.369217396,0.729910989
507,3.114353895,0.493367961
508,0.626556456,-0.203039791
509,0.461974561,-0.335381938
510,0.777544379,-0.109274814
511,5.069020271,0.704924028
512,3.325075865,0.521801559
513,0.279412806,-0.553753693
514,0.666856647,-0.175967516
515,0.047814284,-1.320442348
516,1.683131218,0.226117975
517,0.036884084,-1.433160994
518,1.293809652,0.111870387
519,4.350778103,0.638566934
520,2.075917006,0.317209987
521,1.316670179,0.119477
522,0.279890865,-0.553011276
523,4.45607233,0.648952232
524,0.124607816,-0.904454715
525,3.81582427,0.581588366
526,0.130232468,-0.885280728
527,0.131714717,-0.880365698
528,0.624443173,-0.204507078
529,3.630208254,0.55993154
530,3.972683191,0.599083933
531,0.613916576,-0.21189064
532,0.87228322,-0.059342482
533,3.290842772,0.517307133
534,0.082957506,-1.081144312
535,4.003469944,0.602436572
536,0.789911568,-0.102421526
537,0.054580517,-1.262962354
538,1.161549807,0.065037837
539,1.53953898,0.187390689
540,2.880258322,0.45943144
541,8.694515228,0.939245372
542,0.851441979,-0.069844941
543,0.628600717,-0.201625128
544,3.179597616,0.502372163
545,1.838256836,0.26440619
546,4.115794659,0.614453699
547,3.670861721,0.564768025
548,3.512336731,0.545596145
549,0.29138276,-0.535536148
550,0.84827894,-0.071461315
551,0.123205207,-0.909370936
552,1.075364113,0.031555539
553,0.209401146,-0.679020947
554,5.298565388,0.724158298
555,1.892727017,0.277087981
556,0.075753465,-1.120597496
557,3.293156147,0.517612324
558,0.041715797,-1.379699454
559,0.303907812,-0.517258137
560,3.369813442,0.527605858
561,2.033430815,0.308229401
562,1.827409983,0.261835993
563,1.851129651,0.267436837
564,0.646890581,-0.189169173
565,2.984439135,0.474862726
566,0.896937609,-0.047237766
567,3.483524084,0.542018817
568,1.971441984,0.294784001
569,0.693042934,-0.15923986
570,1.30875206,0.116857378
571,0.000109667,-3.959925901
572,0.958722472,-0.018307093
573,0.14426358,-0.840843293
574,0.472179472,-0.325892897
575,0.789743066,-0.102514179
576,6.497392654,0.812739113
577,1.416058064,0.151081061
578,0.13887617,-0.857372269
579,3.521744728,0.546757873
580,3.966939211,0.598455545
581,1.079154372,0.033083575
582,2.219603062,0.346275315
583,1.262533069,0.101242762
584,8.773640633,0.943179842
585,2.283987761,0.358693772
586,1.078783274,0.032934204
587,2.404678345,0.381056992
588,2.128381252,0.328049425
589,7.053301334,0.848392438
590,0.036839273,-1.433688951
591,0.071078718,-1.148260416
592,0.044091791,-1.355642261
593,1.428652406,0.154926577
594,2.089902163,0.320125955
595,0.759370744,-0.119546139
596,2.607757807,0.416267254
597,3.576530218,0.553461899
598,0.145991847,-0.835671397
599,2.805939674,0.44807833
600,5.005331516,0.699432847
601,4.839530945,0.684803271
602,3.211623669,0.50672465
603,1.640286326,0.214919665
604,1.485475779,0.171865575
605,4.275741577,0.631011449
606,0.687486947,-0.162735543
607,3.801497459,0.579954705
608,2.980896473,0.474346893
609,2.484593153,0.395255284
610,2.824050188,0.450872411
611,0.167687193,-0.775500106
612,1.05263412,0.022277443
613,1.974746585,0.295511371
614,5.910125732,0.77159672
615,1.523290753,0.182782806
616,2.095547676,0.321297546
617,0.194353625,-0.711407354
618,0.559545219,-0.252164811
619,1.511156559,0.17930946
620,6.613140583,0.820407755
621,4.961142063,0.695581663
622,0.067213289,-1.17254485
623,3.292588949,0.517537516
624,4.136896133,0.616674617
625,2.048768759,0.311492943
626,2.903379679,0.462903833
627,0.73480022,-0.133830723
628,1.709476948,0.232863249
629,0.088970542,-1.050753764
630,0.734279335,-0.134138694
631,4.114428043,0.614309471
632,0.517956614,-0.285706616
633,1.519682646,0.181752904
634,2.446210384,0.388493805
635,1.334153652,0.125205849
636,1.587345362,0.200671427
637,1.199508667,0.07900339
638,0.803140819,-0.095208301
639,2.033735991,0.308294574
640,4.593595505,0.66215275
641,2.63766408,0.421219485
642,5.039245605,0.702365526
643,0.184928685,-0.732995718
644,0.133089066,-0.875857624
645,0.232316986,-0.633919036
646,2.838563204,0.453098569
647,1.275314808,0.105617402
648,0.244374529,-0.611944063
649,3.4255023,0.534724263
650,1.140644193,0.057150194
651,0.093225554,-1.030465029
652,0.102038018,-0.991237984
653,6.647965431,0.822688752
654,3.387666225,0.529900614
655,2.810176134,0.448733541
656,3.269393444,0.514467187
657,2.5741117,0.410627389
658,0.376535296,-0.424194307
659,2.766101837,0.441868165
660,2.231743097,0.3486442
661,3.384680033,0.529517619
662,0.006847843,-2.164446231
663,0.558233619,-0.253184012
664,4.40095377,0.643546806
665,4.879681587,0.688391484
666,0.454351425,-0.342608105
667,1.950410962,0.290126129
668,1.985928774,0.297963668
669,2.107426643,0.323752466
670,0.138940796,-0.857170217
671,0.313121319,-0.504287363
672,1.863007545,0.270214614
673,1.017593384,0.007574275
674,0.134415269,-0.871551395
675,2.377505064,0.376121451
676,2.768989086,0.442321244
677,1.906297207,0.280190612
678,1.87255609,0.272434835
679,10.68896198,1.028935532
680,4.717037678,0.673669345
681,0.19297117,-0.71450757
682,0.169652492,-0.770439757
683,0.241785645,-0.616569486
684,3.539588928,0.548952828
685,0.841986418,-0.074694914
686,0.682273209,-0.166041682
687,4.151075363,0.618160618
688,3.716799259,0.570169106
689,4.23143959,0.626488145
690,2.236334801,0.349536822
691,1.149870157,0.060648803
692,0.585943937,-0.232143935
693,2.551589966,0.406810886
694,4.956923008,0.695212173
695,3.534126043,0.548282034
696,2.915723562,0.464746346
697,0.849544764,-0.070813733
698,1.247798443,0.096144439
699,1.99147439,0.299174726
700,2.984778404,0.474912094
701,1.509215593,0.178751284
702,0.080024697,-1.096775962
703,0.173348412,-0.761080133
704,3.276492596,0.515409191
705,4.156446457,0.61872219
706,1.305268168,0.115699747
707,0.572514951,-0.242213167
708,2.922298908,0.465724636
709,1.437419891,0.15758365
710,5.753119469,0.759903393
711,2.485383511,0.395393413
712,2.71201396,0.433291921
713,1.593709946,0.202409283
714,0.257537365,-0.589159752
715,2.281018496,0.358128807
716,0.173274532,-0.761265266
717,0.060187072,-1.220496787
718,1.284356117,0.108685459
719,6.896306992,0.838616586
720,1.464672804,0.165740618
721,5.17060709,0.713541537
722,0.163619801,-0.786164139
723,5.727378845,0.757955911
724,5.239732742,0.719309136
725,1.992089272,0.299308797
726,0.669652343,-0.174150607
727,2.105540276,0.323363553
728,5.25109148,0.720249584
729,1.657190561,0.219372451
730,1.191944122,0.076255896
731,6.253400803,0.796116265
732,0.072455317,-1.13992974
733,2.468072653,0.39235794
734,0.642888129,-0.191864594
735,3.22447753,0.508459355
736,1.052538633,0.022238046
737,2.729729176,0.436119562
738,0.035013147,-1.455768857
739,0.599625766,-0.222119714
740,2.235702753,0.349414062
741,2.790974617,0.445755887
742,2.129323244,0.328241595
743,4.665587902,0.668906376
744,5.150705814,0.711866746
745,1.365363121,0.135248168
746,0.048502952,-1.31423183
747,2.959087133,0.471157754
748,0.051364787,-1.289334509
749,2.663992882,0.42553306
750,1.506420612,0.177946249
751,3.470300198,0.540367045
752,4.773672581,0.678852628
753,0.114900269,-0.939678956
754,2.461565733,0.391211438
755,1.998221159,0.300643553
756,4.415027618,0.644933425
757,0.768670857,-0.114259584
758,1.254029989,0.098307922
759,0.684409142,-0.164684198
760,3.817919016,0.581826712
761,2.958369732,0.47105245
762,1.795282602,0.254132822
763,3.879625797,0.588789838
764,5.999368668,0.778105551
765,4.322342873,0.635719215
766,1.551086426,0.190635997
767,0.871315837,-0.059824392
768,1.37626791,0.138702984
769,1.984887838,0.297735971
770,6.743807316,0.828905153
771,0.735954463,-0.133149056
772,1.712511301,0.233633446
773,1.87963748,0.274074096
774,0.260558695,-0.58409443
775,5.540414333,0.743542244
776,3.166992903,0.50064709
777,3.402355194,0.53177965
778,5.939038277,0.773716124
779,0.72137028,-0.141841754
780,1.15165472,0.061322292
781,5.7425313,0.759103371
782,5.073373795,0.705296861
783,1.856799841,0.26876509
784,0.490420222,-0.30943163
785,1.503170013,0.177008103
786,0.593065321,-0.22689747
787,0.304172397,-0.5168802
788,0.523537815,-0.281051944
789,5.082855701,0.706107781
790,1.016792178,0.007232197
791,5.799069881,0.763358342
792,0.943772852,-0.025132519
793,3.928422689,0.594218211
794,5.877335548,0.769180486
795,3.292305231,0.517500092
796,2.989911079,0.475658273
797,2.477673531,0.394044081
798,0.237913072,-0.623581695
799,2.466592312,0.392097374
800,0.989902258,-0.004407685
801,2.003027916,0.301687002
802,1.398363352,0.145620033
803,11.72150898,1.068983525
804,0.410549551,-0.386634418
805,1.207693338,0.081956671
806,1.494811416,0.174586406
807,2.169780731,0.336415848
808,0.381554633,-0.418443268
809,2.702156782,0.431710544
810,6.167858124,0.790134375
811,1.165967345,0.066686387
812,5.255063534,0.720577971
813,1.23145473,0.090418451
814,0.043962657,-1.356916063
815,2.150726318,0.33258515
816,2.86462307,0.457067485
817,5.154859066,0.712216796
818,0.099853553,-1.000636478
819,6.44747448,0.809389632
820,0.852326274,-0.069394124
821,3.026710987,0.480970953
822,2.720167398,0.434595631
823,0.480028421,-0.318733049
824,5.361787796,0.729309622
825,2.051373482,0.312044737
826,0.406597346,-0.39083546
827,1.901656389,0.279132047
828,2.118949413,0.326120589
829,1.861824632,0.269938772
830,0.342185318,-0.465738628
831,2.605277538,0.415853995
832,0.459238678,-0.337961542
833,3.118943214,0.494007468
834,1.962780476,0.292871729
835,0.296222329,-0.528382208
836,1.566792727,0.195011547
837,1.706504464,0.232107429
838,2.890226603,0.460931894
839,2.35964489,0.37284665
840,0.498634011,-0.302218103
841,7.251973629,0.860456216
842,0.120638497,-0.918514082
843,3.859654427,0.586548422
844,2.984070063,0.474809016
845,4.773863792,0.678870024
846,2.569935322,0.409922193
847,0.523197353,-0.281334462
848,2.394709587,0.379252853
849,2.116555929,0.325629749
850,1.188007951,0.074819347
851,0.725349963,-0.139452407
852,2.862017155,0.456672233
853,2.084938288,0.319093205
854,4.568062305,0.659732019
855,3.467897415,0.540066242
856,0.108856335,-0.963146291
857,1.582901239,0.199453819
858,2.055486441,0.312914616
859,2.529250622,0.402991865
860,1.518476605,0.181408105
861,0.175000653,-0.756960332
862,1.414894104,0.150723937
863,1.288352966,0.110034862
864,1.687421679,0.227223624
865,5.366224766,0.729668859
866,0.960047483,-0.017707286
867,2.16455245,0.335368114
868,0.054517869,-1.263461129
869,2.749718189,0.439288187
870,6.425478458,0.807905472
871,4.985023499,0.69766721
872,0.425346494,-0.371257143
873,0.179444417,-0.746070048
874,4.845522404,0.685340606
875,3.176364422,0.501930323
876,0.887040913,-0.052056349
877,1.780543089,0.250552488
878,1.565025568,0.194521437
879,0.935005963,-0.029185619
880,0.564030826,-0.24869716
881,0.058486555,-1.232943961
882,5.202377796,0.716201887
883,5.822673798,0.76512246
884,0.093488432,-1.029242122
885,4.175302505,0.620687946
886,1.26263833,0.101278969
887,2.813111305,0.449186916
888,1.198748589,0.078728109
889,2.168936729,0.336246883
890,0.374454379,-0.426601086
891,1.051247835,0.021705114
892,0.575632215,-0.239854909
893,1.567169666,0.195116017
894,0.28619954,-0.543331069
895,0.308239818,-0.511111261
896,0.919351399,-0.036518459
897,0.336974144,-0.472403421
898,4.065225601,0.609084652
899,1.109027267,0.044942224
900,6.808234692,0.833034518
901,0.520407259,-0.283656654
902,2.197182178,0.341866068
903,0.086678281,-1.062089708
904,1.67689538,0.224505968
905,0.277905375,-0.556103054
906,5.218658924,0.717558914
907,2.933695555,0.467415043
908,0.122407079,-0.912193466
909,3.983997345,0.60031904
910,3.640417814,0.561151231
911,6.524464607,0.81454488
912,4.838813782,0.684738909
913,0.180061519,-0.74457909
914,0.812140346,-0.090368914
915,1.557037592,0.192299098
916,1.78316927,0.251192571
917,3.41418314,0.533286813
918,0.069761589,-1.156383635
919,3.355690956,0.525781957
920,1.480879784,0.170519804
921,1.143102169,0.058085049
922,4.239156246,0.627279424
923,3.419682264,0.533985756
924,0.361370146,-0.442047728
925,0.38959533,-0.409386258
926,0.099337101,-1.002888518
927,3.689460516,0.566962867
928,0.705287755,-0.151633656
929,4.216569424,0.624959255
930,1.014315248,0.006172954
931,8.954844475,0.952058048
932,0.651873291,-0.185836813
933,1.68603766,0.226867271
934,0.459020913,-0.338167528
935,0.244934276,-0.610950436
936,3.388328075,0.529985454
937,2.00214386,0.30149528
938,6.69897747,0.826008517
939,0.229758725,-0.638727988
940,0.128286555,-0.891818856
941,0.219616279,-0.658335471
942,0.66495204,-0.177209677
943,0.025401779,-1.595135875
944,1.910514832,0.281150414
945,0.668607414,-0.174828812
946,2.976521969,0.473709092
947,3.228352547,0.508980955
948,1.298077822,0.11330073
949,0.247481614,-0.60645706
950,1.099931836,0.041365772
951,0.836494923,-0.077536691
952,1.814528465,0.258763786
953,0.105989829,-0.97473581
954,0.700701833,-0.154466747
955,2.132300377,0.328848384
956,5.445008278,0.735998544
957,3.214857817,0.50716177
958,4.531269073,0.656219852
959,3.183434248,0.502895884
960,1.810647964,0.257834021
961,2.155339718,0.333515732

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_59019_class_62_0_1_attack_2_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,0.5622266,-0.250088611
1,0.012121231,-1.916453272
2,3.3016055,0.518725179
3,0.2973376,-0.526750168
4,0.12343177,-0.908573043
5,1.3027105,0.114847914
6,7.68911,0.885876074
7,2.1924882,0.340937265
8,8.352157,0.921798649
9,0.002247072,-2.648383012
10,3.026751,0.480976695
11,0.087156184,-1.059701793
12,2.3559635,0.372168558
13,0.13269182,-0.877155849
14,0.010758847,-1.968234268
15,0.051148362,-1.29116827
16,1.1847689,0.073633645
17,0.026310897,-1.579864346
18,1.4196739,0.152188598
19,4.2875338,0.632207557
20,0.25613433,-0.591532209
21,2.0771487,0.317467588
22,0.33339494,-0.477040996
23,0.001610888,-2.792934573
24,0.043963455,-1.356908185
25,0.015462283,-1.810726382
26,0.074008614,-1.130717729
27,0.43806946,-0.358457023
28,0.018234478,-1.739106665
29,0.05174362,-1.286143191
30,1.9160932,0.28241663
31,0.07767365,-1.109726286
32,0.000624819,-3.204245703
33,0.000370196,-3.431568865
34,0.18250695,-0.738720593
35,5.0855494,0.706337877
36,3.7813618,0.577648233
37,2.565111,0.409106163
38,7.280266,0.862147247
39,0.8894258,-0.050890277
40,0.27409947,-0.562091804
41,0.1892522,-0.722959063
42,0.015060527,-1.822159831
43,0.004589263,-2.338257053
44,0.17137833,-0.766044093
45,2.9508975,0.469954124
46,1.1634042,0.065730627
47,0.09199927,-1.036215619
48,1.1113023,0.045832213
49,0.043149263,-1.365026618
50,0.3806891,-0.419429558
51,7.311837,0.864026501
52,0.015483411,-1.810133358
53,0.055071075,-1.259076446
54,4.2731977,0.630752986
55,0.001870789,-2.727975308
56,1.6689833,0.222451991
57,0.1521793,-0.817644418
58,0.52033913,-0.283713514
59,4.9058003,0.690709865
60,0.0845877,-1.072692784
61,0.18659663,-0.729096204
62,2.3239205,0.366221267
63,1.8750825,0.273020381
64,0.18253328,-0.738657942
65,0.8665134,-0.062224717
66,3.7667875,0.575971121
67,0.34720734,-0.459411102
68,0.05251646,-1.279704556
69,0.25072315,-0.600805565
70,1.8975128,0.278184714
71,0.47767454,-0.320867906
72,0.039103754,-1.407781548
73,0.08659903,-1.062486973
74,0.000756454,-3.12121727
75,0.007214802,-2.141775583
76,0.80942714,-0.091822238
77,0.14316727,-0.844156256
78,2.435296,0.386551755
79,0.017101914,-1.766955282
80,0.1752792,-0.756269618
81,0.75309324,-0.123151251
82,0.30737996,-0.51232445
83,0.000378418,-3.422028329
84,0.009188036,-2.036777335
85,4.5609183,0.659052293
86,3.9142404,0.592647495
87,1.9854,0.297848018
88,0.11294853,-0.947119417
89,1.0903418,0.037562662
90,2.0366275,0.308911604
91,0.05794221,-1.237004944
92,0.000504843,-3.296843575
93,0.46339732,-0.334046482
94,0.70131356,-0.154087764
95,0.38901055,-0.41003862
96,1.5328227,0.185491923
97,0.25386795,-0.595392124
98,0.009966373,-2.001462863
99,0.011003176,-1.95848194
100,0.11338425,-0.945447268
101,0.039740935,-1.400761919
102,0.002286084,-2.640907816
103,0.5065371,-0.29538874
104,0.028014692,-1.552614148
105,0.001620886,-2.790247609
106,0.00470341,-2.327587125
107,0.013535392,-1.868529162
108,0.021149468,-1.674700553
109,0.4599434,-0.337295609
110,0.004443534,-2.352271522
111,3.284051,0.516409893
112,0.019222405,-1.716192277
113,0.002005591,-2.697757628
114,2.055496,0.312916636
115,0.2209257,-0.65575376
116,0.042599246,-1.370598088
117,3.3099823,0.519825671
118,0.05398164,-1.267753925
119,0.01921644,-1.716327066
120,0.37595898,-0.424859537
121,2.555563,0.407486592
122,0.92640424,-0.033199466
123,0.035043538,-1.455392054
124,0.021329192,-1.671025596
125,1.127364,0.052064162
126,0.001134943,-2.945025796
127,1.0806731,0.033694341
128,0.04607061,-1.336576037
129,1.135777,0.05529307
130,0.000690103,-3.16108621
131,6.86053,0.836357668
132,0.002659596,-2.575184394
133,2.3708754,0.37490873
134,0.052744128,-1.277825883
135,0.018080423,-1.742791413
136,0.1437894,-0.842273128
137,0.032518998,-1.487862845
138,0.8936786,-0.048818642
139,1.7297451,0.237982109
140,2.8969522,0.461941329
141,3.0329874,0.481870606
142,0.012216152,-1.913065572
143,0.15914759,-0.798199934
144,1.3304257,0.123990626
145,0.000353631,-3.451449155
146,0.94798666,-0.023197774
147,0.8487104,-0.071240476
148,0.004851712,-2.314104987
149,0.19411156,-0.7119486
150,0.42089197,-0.37582936
151,2.3403118,0.369273722
152,0.021223579,-1.673181378
153,0.004409234,-2.355636852
154,0.014503296,-1.838533289
155,2.5202942,0.40145124
156,0.25904223,-0.58662943
157,0.36928526,-0.432638027
158,1.5534158,0.191287718
159,0.09535138,-1.020673017
160,0.18671918,-0.728811069
161,0.21329613,-0.671017024
162,0.016016515,-1.795431975
163,0.5216648,-0.282608467
164,0.61016786,-0.214550672
165,2.0409155,0.309825024
166,0.01721511,-1.764090198
167,0.004787174,-2.319920787
168,4.8156233,0.682652507
169,0.013762465,-1.861303772
170,1.7062601,0.232045235
171,5.482653,0.73899076
172,0.059634328,-1.22450367
173,2.212916,0.344964929
174,0.006134965,-2.212187946
175,0.00468146,-2.329618683
176,1.2559927,0.098987115
177,0.34741312,-0.459153785
178,0.6034232,-0.219377996
179,0.006726835,-2.172189225
180,0.29116148,-0.535866082
181,0.6624073,-0.17887489
182,0.03798438,-1.420394958
183,0.16790845,-0.774927447
184,0.914361,-0.038882306
185,0.5316774,-0.2743518
186,0.06537496,-1.184588564
187,0.5609259,-0.251094507
188,4.5092235,0.654101762
189,0.05292335,-1.276352673
190,0.1946773,-0.710684686
191,5.1587186,0.712541838
192,0.005584591,-2.253008628
193,0.99749964,-0.001087252
194,0.026392639,-1.578517183
195,0.039069247,-1.408164959
196,0.07178207,-1.143984022
197,1.0384007,0.016364972
198,0.18942069,-0.722572586
199,0.09967812,-1.001400162
200,0.016513925,-1.782149692
201,0.06309808,-1.199983856
202,0.000454799,-3.342180308
203,0.50651944,-0.295403882
204,0.39831406,-0.399774363
205,0.11056454,-0.956384137
206,1.2242774,0.087879833
207,0.009944893,-2.002399907
208,5.2051377,0.716432223
209,0.02577117,-1.588865864
210,0.30902517,-0.510006146
211,0.06450594,-1.190400292
212,0.005322808,-2.273859166
213,0.057416707,-1.240961719
214,0.01901587,-1.7208838
215,0.122360036,-0.912360404
216,1.21273,0.083764121
217,0.000878187,-3.056413145
218,5.91E-05,-4.22822106
219,0.06894633,-1.161488846
220,0.0814552,-1.089081186
221,0.037115335,-1.430446615
222,4.6887007,0.671052511
223,0.12149378,-0.915445956
224,0.011884362,-1.925024146
225,0.004095382,-2.387705583
226,0.111462705,-0.952870422
227,0.10116226,-0.994981477
228,0.009823196,-2.00774719
229,0.04239885,-1.372645923
230,0.002407274,-2.618474565
231,1.4025594,0.146921263
232,0.1298389,-0.886595173
233,0.002150724,-2.667415238
234,0.05126309,-1.290195219
235,0.22681427,-0.644329625
236,0.98405015,-0.006982768
237,0.006274643,-2.202410979
238,0.024714803,-1.607042847
239,1.8694208,0.271707071
240,0.0467656,-1.330073489
241,1.1746738,0.069917282
242,6.7005973,0.826113518
243,0.11570378,-0.936652453
244,4.543609,0.657400951
245,3.980161,0.59990064
246,0.51865613,-0.285120485
247,2.4014294,0.380469823
248,0.002325095,-2.633559335
249,7.2811475,0.862199829
250,0.28362644,-0.547253286
251,0.39818007,-0.399920481
252,0.1420114,-0.847676791
253,0.000643404,-3.191516311
254,1.8048801,0.256448357
255,0.90091777,-0.045314847
256,0.9122739,-0.03987475
257,2.0668788,0.315315011
258,0.002089224,-2.680015035
259,0.01846353,-1.733685264
260,0.15588537,-0.807194642
261,2.5180044,0.401056485
262,0.001213053,-2.91612026
263,0.02303776,-1.63755975
264,0.003246278,-2.488614318
265,0.002640454,-2.578321411
266,0.004518181,-2.345036375
267,2.832705,0.452201349
268,0.09069331,-1.042424748
269,0.17950958,-0.745912369
270,0.96000266,-0.017727564
271,1.2427907,0.094397995
272,0.019277483,-1.714949671
273,0.18327501,-0.736896748
274,2.3870256,0.377857077
275,0.116551295,-0.933482897
276,0.15112114,-0.820674779
277,0.025702626,-1.590022503
278,0.06284243,-1.20174703
279,1.1606704,0.064708909
280,0.8098515,-0.091594609
281,0.3614812,-0.441914285
282,0.002731999,-2.563519512
283,0.01509141,-1.821270182
284,0.020650038,-1.685079145
285,2.550148,0.406565386
286,0.09552877,-1.019865814
287,0.54114735,-0.266684464
288,0.012863632,-1.890636393
289,0.005470899,-2.261941271
290,1.5939457,0.202473522
291,0.030564256,-1.514786171
292,1.7229615,0.236275573
293,3.5488722,0.55009036
294,1.2909522,0.110910162
295,0.2426342,-0.615047984
296,0.06493803,-1.187500891
297,0.026005356,-1.584937197
298,0.3286888,-0.483215094
299,0.006234128,-2.205224313
300,0.9095298,-0.041183067
301,0.108946994,-0.962784748
302,1.9098787,0.281005785
303,0.3822862,-0.417611379
304,0.10948394,-0.960649582
305,0.8512288,-0.069953691
306,1.6253358,0.210943101
307,0.001223769,-2.912300659
308,3.7016408,0.568394273
309,1.2468294,0.095807034
310,0.002733544,-2.563273899
311,0.005985431,-2.222904542
312,0.1532525,-0.814592432
313,5.4411855,0.735693532
314,0.013585138,-1.866935946
315,0.71307194,-0.146866653
316,0.43029985,-0.366228805
317,0.13158576,-0.880791107
318,1.1079918,0.044536546
319,0.05229791,-1.281515667
320,0.03614091,-1.442000916
321,0.12768124,-0.893872908
322,0.001205671,-2.918771221
323,0.11715797,-0.931228162
324,2.9137363,0.464450245
325,0.2866687,-0.542619723
326,0.00197906,-2.703540995
327,0.08479569,-1.071626222
328,0.000181063,-3.742171463
329,0.4259082,-0.370683998
330,1.6719475,0.223222636
331,2.0113711,0.303492206
332,3.244475,0.511144432
333,0.4727354,-0.325381875
334,0.2814226,-0.550641029
335,0.13514826,-0.869189541
336,0.0713143,-1.146823376
337,0.009986084,-2.000604785
338,1.6278207,0.211606567
339,0.06141115,-1.21175277
340,3.397837,0.531202541
341,0.003052696,-2.515316385
342,0.16894245,-0.772261212
343,2.0610747,0.314093732
344,1.210552,0.08298345
345,0.008710485,-2.059957663
346,0.4193156,-0.37745898
347,0.07129165,-1.146961334
348,0.130094,-0.885742733
349,0.003129468,-2.504529485
350,0.008838815,-2.053605956
351,2.2595534,0.354022609
352,2.587465,0.412874484
353,0.022849137,-1.641130198
354,0.003332064,-2.477286626
355,1.1195924,0.049059942
356,0.6358715,-0.19663064
357,0.026123589,-1.582967158
358,0.029396499,-1.531704389
359,5.2877083,0.723267489
360,1.0106701,0.004609418
361,0.24699397,-0.607313649
362,0.001018363,-2.992097388
363,0.48404717,-0.315112315
364,0.62794566,-0.202077937
365,2.128413,0.328055903
366,0.74658155,-0.126922747
367,0.05236556,-1.280954248
368,0.001986675,-2.701873239
369,0.00837611,-2.076957628
370,0.001259844,-2.899683125
371,0.972575,-0.012076898
372,3.8629806,0.586922527
373,0.004729751,-2.325161759
374,0.118408024,-0.926618866
375,0.09819902,-1.007892846
376,0.07846001,-1.105351641
377,7.0672946,0.849253195
378,0.009329886,-2.030123663
379,0.04654738,-1.332104759
380,1.0580945,0.024524457
381,0.08890521,-1.051072788
382,0.060114108,-1.221023593
383,3.2516549,0.512104447
384,0.6356271,-0.196797595
385,0.009516825,-2.021507917
386,0.4792697,-0.319420027
387,0.50951385,-0.292844006
388,3.723423,0.570942377
389,0.09255908,-1.033580971
390,0.06909542,-1.160550739
391,0.38536134,-0.414131857
392,0.026072953,-1.583809778
393,0.9283799,-0.032274271
394,0.00055691,-3.254215062
395,0.58420044,-0.23343812
396,0.008045409,-2.094451873
397,0.006179038,-2.209079134
398,0.87162185,-0.059671891
399,0.122906804,-0.910424074
400,0.4312108,-0.36531037
401,0.45411617,-0.342833034
402,0.014559926,-1.836840832
403,4.6835566,0.670575773
404,0.08699534,-1.06050401
405,0.19065064,-0.719761732
406,0.7371654,-0.132435057
407,0.038097184,-1.419107125
408,0.996317,-0.001602459
409,1.2724264,0.104632671
410,0.08751667,-1.057909216
411,0.065079786,-1.186553884
412,1.8523837,0.267730951
413,0.028192837,-1.54986122
414,0.009072745,-2.042261295
415,0.13674803,-0.864078921
416,0.1276355,-0.894028516
417,0.05284115,-1.277027739
418,0.003023579,-2.519478708
419,0.052854493,-1.276918089
420,0.64489746,-0.190509334
421,0.11105079,-0.954478348
422,0.09829789,-1.007455804
423,0.15455735,-0.810910337
424,0.06691966,-1.174446274
425,0.5375649,-0.269569096
426,0.95181376,-0.021448021
427,0.020297322,-1.692561259
428,0.04415578,-1.355012439
429,0.4787552,-0.319886496
430,4.814043,0.682509965
431,0.012207673,-1.913367112
432,0.6755447,-0.170345909
433,2.858442,0.456129384
434,0.22573799,-0.646395346
435,0.008763308,-2.057331924
436,0.94222355,-0.025846045
437,0.002175942,-2.662352625
438,0.23618773,-0.626742668
439,0.016601864,-1.779843148
440,7.6777887,0.885236156
441,5.5370092,0.743275245
442,0.30846342,-0.510796331
443,0.6373961,-0.195590598
444,0.1823673,-0.739053032
445,0.026540196,-1.576095874
446,0.36075068,-0.442792842
447,0.001263416,-2.898453627
448,0.006613865,-2.179544674
449,3.1378863,0.496637203
450,0.021250186,-1.672637264
451,0.0768582,-1.114309791
452,3.0518196,0.484558858
453,0.009124486,-2.039791591
454,0.40198594,-0.395789137
455,0.000272475,-3.564672861
456,0.006117311,-2.21343944
457,0.13009076,-0.885753549
458,0.000526528,-3.278578529
459,0.21450323,-0.668566164
460,0.05715858,-1.242918569
461,1.601177,0.204439343
462,0.001257463,-2.90050475
463,0.86690354,-0.062029224
464,0.21843794,-0.660671928
465,3.8705578,0.587773557
466,0.030823791,-1.511113949
467,0.12386389,-0.907055285
468,0.16532789,-0.781653877
469,0.00262143,-2.581461668
470,0.8975446,-0.046943962
471,0.005906864,-2.228643028
472,0.114516884,-0.941130478
473,1.111885,0.046059871
474,1.2165861,0.08514285
475,0.059675545,-1.224203606
476,4.0531025,0.607787587
477,1.3028276,0.11488695
478,0.3076331,-0.511966938
479,2.4389017,0.387194296
480,5.5575147,0.74488062
481,0.023294246,-1.632751342
482,0.017804442,-1.749471633
483,3.2626402,0.513569183
484,0.000583598,-3.233886503
485,0.001397944,-2.854510381
486,4.6663995,0.668981917
487,0.31622866,-0.499998772
488,0.31534973,-0.501207537
489,0.22044855,-0.656692753
490,0.007355868,-2.133366073
491,3.6564157,0.563055565
492,4.5090303,0.654083154
493,7.44508,0.871869369
494,1.5332472,0.18561218
495,0.15215975,-0.817700214
496,0.71363384,-0.146524564
497,0.110164426,-0.957958624
498,0.19930476,-0.700482329
499,3.8308794,0.58329848
500,0.002192119,-2.659135794
501,0.09019106,-1.044836509
502,3.7869918,0.578294365
503,2.92E-05,-4.53453015
504,0.013112271,-1.882322083
505,2.7567768,0.440401605
506,1.0886827,0.036901322
507,0.008161882,-2.088209688
508,0.0361055,-1.442426636
509,1.7672467,0.247297179
510,1.1419691,0.057654353
511,1.3202356,0.120651439
512,2.97543,0.473549738
513,0.3488052,-0.457417049
514,0.18666913,-0.728927497
515,0.001068141,-2.971371577
516,0.02099259,-1.677933976
517,0.12942569,-0.887979511
518,0.006411341,-2.193051151
519,2.3270006,0.366796495
520,0.00191398,-2.718062695
521,2.8195953,0.450186778
522,0.6198336,-0.207724885
523,0.79027927,-0.10221941
524,0.04528707,-1.344025777
525,0.000149716,-3.824732771
526,2.2513797,0.352448746
527,0.001711096,-2.766725649
528,0.003528086,-2.452460837
529,0.000936427,-3.02852598
530,0.009966846,-2.001442252
531,1.1491129,0.0603627
532,0.061997868,-1.207623245
533,0.26069593,-0.583865749
534,1.7647372,0.246680041
535,0.012684499,-1.896726681
536,1.2050078,0.080989858
537,0.33919713,-0.469547831
538,0.13483934,-0.870183382
539,3.4386132,0.536383326
540,0.6000284,-0.221828193
541,6.3366785,0.801861673
542,0.003830241,-2.416773922
543,0.91342723,-0.039326046
544,0.001206028,-2.918642609
545,0.03630957,-1.439978894
546,0.13828658,-0.859219964
547,0.2513528,-0.599716272
548,0.15991287,-0.796116582
549,0.00137473,-2.861782653
550,2.0945952,0.321100104
551,0.024409354,-1.612443714
552,0.6491543,-0.187652062
553,0.004239501,-2.372685309
554,0.11450306,-0.941182907
555,7.2124224,0.858081154
556,1.2130208,0.083868248
557,0.76706123,-0.115169967
558,0.033566006,-1.474100332
559,5.264941,0.721393509
560,0.18887438,-0.723826948
561,1.7950397,0.254074058
562,0.5371429,-0.26991016
563,0.15698497,-0.804141926
564,3.3104181,0.519882848
565,0.4904175,-0.309434041
566,1.715691,0.234439073
567,0.045198087,-1.344879946
568,0.002683612,-2.57128034
569,2.6572192,0.424427382
570,1.6154693,0.208298709
571,3.2982774,0.518287179
572,0.6793097,-0.167932184
573,0.002997313,-2.523267946
574,0.13567299,-0.867506604
575,0.001377468,-2.860918513
576,0.20839044,-0.681122208
577,0.37203455,-0.429416726
578,0.000113362,-3.945533995
579,0.3885767,-0.410523244
580,0.015303925,-1.815197171
581,2.2700317,0.356031922
582,1.4307134,0.155552645
583,0.27856496,-0.555073513
584,0.009755909,-2.010732282
585,3.22E-06,-5.49232684
586,0.042868126,-1.367865501
587,3.95E-05,-4.403870479
588,0.40673032,-0.390693452
589,1.9262433,0.284711141
590,2.8015733,0.44740199
591,1.4312809,0.155724876
592,1.4963634,0.175037077
593,0.00767414,-2.11497026
594,0.8677425,-0.061609131
595,0.45699263,-0.340090804
596,0.03489976,-1.45717756
597,0.07211587,-1.141969153
598,0.009104285,-2.040754156
599,0.031007795,-1.508529116
600,0.22907324,-0.640025641
601,4.7563524,0.677274024
602,0.04533811,-1.343536588
603,6.5346904,0.815225016
604,2.843552,0.453861175
605,0.022354169,-1.65064147
606,0.12363574,-0.907855967
607,0.01477549,-1.830458108
608,2.75736,0.440493471
609,0.6941326,-0.158557558
610,3.684503,0.566378914
611,0.001971446,-2.705215114
612,0.18461266,-0.73373852
613,1.7629538,0.246240931
614,0.3707845,-0.430878429
615,0.25368047,-0.595712966
616,6.9351535,0.841056078
617,0.2009653,-0.696878924
618,0.021226613,-1.673119298
619,0.5090647,-0.293227017
620,0.004787292,-2.319910055
621,0.3404308,-0.467971155
622,0.0777513,-1.109292341
623,1.3684249,0.136220968
624,0.3038164,-0.517388787
625,4.5512657,0.65813219
626,0.011003765,-1.958458693
627,0.000928924,-3.032019816
628,0.4255068,-0.371093495
629,0.7544612,-0.12236309
630,0.24464086,-0.611471005
631,0.2848914,-0.545320661
632,7.39E-06,-5.131299812
633,0.025868988,-1.587220561
634,0.46271145,-0.334689754
635,1.2712656,0.104236295
636,0.6389468,-0.194535301
637,0.006342284,-2.197754349
638,0.12913983,-0.88893979
639,0.9109969,-0.040483101
640,1.9705753,0.294593035
641,2.0877624,0.319681072
642,0.8049343,-0.094239566
643,2.620844,0.418441171
644,1.351085,0.130682672
645,2.4972796,0.397467169
646,1.0582932,0.024606006
647,0.13697352,-0.863363383
648,4.352776,0.638766318
649,3.70E-05,-4.432336242
650,0.7356679,-0.133318193
651,0.10654593,-0.972463135
652,0.24193129,-0.616307959
653,5.427739,0.734618956
654,0.024227042,-1.615699608
655,1.9959258,0.300144392
656,2.7078583,0.432625934
657,10.836013,1.034869517
658,2.9472709,0.469420056
659,0.07770719,-1.109538795
660,1.6901257,0.227919006
661,1.6930628,0.228673067
662,0.0653935,-1.184465418
663,0.001572683,-2.803358808
664,0.7397606,-0.130908803
665,0.06411212,-1.193059862
666,1.2771755,0.106250579
667,0.001325682,-2.877560673
668,0.4728291,-0.325295803
669,0.4729731,-0.325163559
670,0.09145699,-1.038783096
671,0.033616725,-1.473444599
672,1.7949314,0.254047855
673,0.01817548,-1.740514111
674,1.985497,0.297869235
675,0.51735187,-0.286213977
676,0.068908945,-1.161724399
677,0.000526647,-3.27848027
678,0.006107714,-2.214121336
679,0.23614207,-0.626826634
680,0.15778224,-0.801941883
681,0.35806638,-0.446036454
682,0.07202214,-1.142533979
683,0.45173064,-0.345120451
684,2.6762805,0.42753163
685,0.1149585,-0.939458912
686,0.004560309,-2.341005777
687,0.008903447,-2.050441822
688,0.08134092,-1.08969092
689,2.1334765,0.329087864
690,6.485854,0.811967168
691,0.2962,-0.528414946
692,2.59E-05,-4.587235788
693,2.3038325,0.362450901
694,0.075415574,-1.122538959
695,0.443575,-0.353032939
696,1.7394574,0.240413797
697,0.01576062,-1.802426702
698,0.001383777,-2.858933829
699,0.02339219,-1.630929117
700,0.04907936,-1.309101109
701,1.1947834,0.07728918
702,0.014346548,-1.843252584
703,0.04027123,-1.395005106
704,0.10791826,-0.966905066
705,1.0980573,0.040625004
706,0.017279672,-1.762464505
707,0.7020464,-0.153634183
708,0.48664415,-0.312788493
709,0.014001241,-1.853833469
710,0.34999374,-0.455939723
711,0.003930582,-2.405543139
712,0.5516762,-0.258315752
713,0.094527446,-1.024442076
714,0.000259247,-3.586286931
715,3.2255936,0.508609649
716,0.002150843,-2.667391209
717,0.78391093,-0.10573328
718,2.654784,0.424029192
719,0.032508727,-1.488000037
720,0.3147179,-0.502078555
721,6.584848,0.818545754
722,0.018771267,-1.726506413
723,0.7564234,-0.121235045
724,0.59647965,-0.224404368
725,3.144289,0.497522456
726,0.013486937,-1.870086671
727,4.739663,0.675747464
728,0.21947166,-0.658621552
729,4.94E-05,-4.306700285
730,0.1781559,-0.749199791
731,0.42556062,-0.371038567
732,0.22434579,-0.649082076
733,0.60911727,-0.215299087
734,0.9348421,-0.029261738
735,0.010121331,-1.994762372
736,0.016139103,-1.792120607
737,3.0540853,0.484881163
738,0.0945756,-1.024220895
739,3.697929,0.567958568
740,0.10357745,-0.984734785
741,0.49382645,-0.306425652
742,5.765455,0.760833587
743,0.04780917,-1.320488796
744,0.04559794,-1.341054777
745,0.14134698,-0.849713466
746,0.26809275,-0.57171493
747,0.06079537,-1.216129494
748,0.082339704,-1.084390699
749,0.05461641,-1.26267685
750,0.02568694,-1.590287629
751,0.1056546,-0.97611159
752,2.9938738,0.47623349
753,0.033649344,-1.473023398
754,3.7079735,0.569136622
755,3.0088449,0.478399801
756,4.039289,0.606304927
757,0.10681144,-0.97138223
758,0.9491631,-0.022659154
759,1.442715,0.159180547
760,0.36489296,-0.437834516
761,1.230289,0.090007141
762,1.4194434,0.15211808
763,2.5953443,0.41419498
764,0.019180775,-1.717133849
765,0.050017446,-1.300878488
766,1.4789166,0.169943684
767,0.4126217,-0.384447936
768,0.000110024,-3.958512096
769,2.883002,0.459844944
770,0.000478511,-3.320108256
771,0.002274428,-2.643127749
772,0.0700835,-1.154384217
773,0.1983751,-0.702512841
774,0.00283994,-2.546690881
775,1.0828476,0.034567338
776,0.14952123,-0.825297139
777,2.2374232,0.349748137
778,0.00752531,-2.123475582
779,0.8719301,-0.05951833
780,0.086211085,-1.064436889
781,0.27147958,-0.566262831
782,0.009155198,-2.038332259
783,0.050183557,-1.299438559
784,4.1093054,0.613768419
785,3.849689,0.585425646
786,1.963223,0.292969633
787,0.002553894,-2.592797064
788,0.35801315,-0.446101021
789,0.21000245,-0.677775639
790,0.015316251,-1.814847525
791,0.8599322,-0.065535789
792,0.00571036,-2.243336534
793,0.000740492,-3.130479453
794,0.23537457,-0.62824046
795,0.6702339,-0.17377361
796,0.022490669,-1.647997626
797,5.2749157,0.722215523
798,0.007420596,-2.12956123
799,0.04987978,-1.302075471
800,0.0029966,-2.523371297
801,0.030813735,-1.511255657
802,5.7413783,0.759016164
803,6.7887106,0.831787295
804,4.06506,0.60906696
805,0.7476494,-0.126302011
806,1.6639177,0.221131842
807,0.48738098,-0.312131423
808,0.011233771,-1.949474433
809,0.064953335,-1.187398545
810,0.11816284,-0.927519079
811,0.3112175,-0.50693599
812,3.0390885,0.482743347
813,0.040268365,-1.395036004
814,1.3841131,0.141171579
815,0.9220254,-0.035257115
816,0.8313414,-0.080220592
817,7.835671,0.894076193
818,0.001257344,-2.900545886
819,0.4228214,-0.37384304
820,0.054398768,-1.264410936
821,0.20994137,-0.677901973
822,0.007701703,-2.113413216
823,0.19546087,-0.708940173
824,0.017094765,-1.767136865
825,1.9862893,0.298042503
826,0.019541834,-1.70903468
827,1.2475858,0.096070423
828,1.4348397,0.156803384
829,1.0800179,0.033430953
830,0.23908982,-0.621438915
831,0.034072045,-1.467601799
832,0.5190855,-0.284761102
833,3.5545602,0.550785874
834,0.05483096,-1.26097415
835,0.9954386,-0.001985523
836,0.6419743,-0.192482358
837,0.00142818,-2.845217114
838,0.37155914,-0.429972051
839,1.1764839,0.070585988
840,2.982192,0.474535601
841,0.000179394,-3.746192353
842,0.2086318,-0.680619495
843,0.18055734,-0.743384852
844,3.9535413,0.59698628
845,0.004320335,-2.364482577
846,0.57074785,-0.243555716
847,2.268555,0.355749313
848,0.40091425,-0.396948507
849,1.7927407,0.253517478
850,0.8487255,-0.071232749
851,4.0828285,0.610961138
852,0.3117525,-0.506190055
853,0.013450947,-1.871247139
854,0.17806004,-0.749433533
855,0.004720734,-2.325990516
856,2.7519093,0.439634116
857,0.058992844,-1.229200666
858,0.18123908,-0.741748151
859,0.06427479,-1.191959334
860,0.08223112,-1.084963795
861,0.011843955,-1.926503251
862,1.2075087,0.081890268
863,3.2021868,0.505446663
864,3.8797736,0.588806384
865,0.566486,-0.246810819
866,0.4171499,-0.379707856
867,0.019244624,-1.71569057
868,0.025928462,-1.586223244
869,8.49E-05,-4.071228349
870,3.5172026,0.546197386
871,0.001117201,-2.951868606
872,1.0460882,0.019568303
873,0.011960222,-1.922260759
874,0.015010149,-1.823614997
875,0.007468754,-2.126751845
876,0.03218891,-1.492293729
877,0.021435844,-1.668859412
878,2.2153652,0.345445329
879,0.1681125,-0.774399993
880,1.4780949,0.169702319
881,0.44606978,-0.350597198
882,0.8531418,-0.068978779
883,0.02268262,-1.644306783
884,0.104939796,-0.979059784
885,2.6341448,0.420639645
886,0.006180578,-2.20897088
887,1.2615604,0.100908048
888,1.0660074,0.027760219
889,4.346663,0.63815597
890,0.074080124,-1.130298299
891,1.5704999,0.196037913
892,0.023107303,-1.636250741
893,0.11521914,-0.938475371
894,0.015966538,-1.796789241
895,1.3574619,0.132727649
896,1.48E-05,-4.830271415
897,0.014039092,-1.85266098
898,0.41030592,-0.386892217
899,0.30245152,-0.519344229
900,0.3309396,-0.480251262
901,0.006687522,-2.174734776
902,0.7616763,-0.118229558
903,2.4484282,0.388887373
904,0.83091944,-0.08044108
905,0.004391669,-2.3573704
906,1.3316289,0.124383212
907,0.04632319,-1.334201541
908,0.02019417,-1.694773992
909,0.2801889,-0.552549074
910,1.0565484,0.023889397
911,0.028292155,-1.548333971
912,6.7785344,0.831135804
913,0.091894664,-1.036709706
914,2.7833438,0.444566854
915,0.1644014,-0.784094488
916,0.004340157,-2.36249452
917,0.08823312,-1.054368363
918,0.003013595,-2.520915085
919,6.863866,0.836568796
920,0.02594786,-1.585898454
921,1.2332954,0.091067112
922,0.021214942,-1.673358151
923,4.8177547,0.682844684
924,4.0331464,0.605643987
925,2.6155217,0.417558328
926,0.033160735,-1.479375852
927,0.003669435,-2.435400754
928,0.3477652,-0.458713879
929,0.008308962,-2.080453227
930,2.6222568,0.41867522
931,0.16544348,-0.781350343
932,0.004199971,-2.376753708
933,0.000377941,-3.422575716
934,0.8620533,-0.064465881
935,1.9240072,0.284206693
936,4.4613585,0.649467123
937,0.16554126,-0.781093744

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_59019_class_62_0_1_attack_3_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,2.508531809,0.399419612
1,1.509279609,0.178769705
2,0.560853243,-0.251150765
3,1.232998729,0.090962629
4,2.306974173,0.363042732
5,0.723555565,-0.140528112
6,0.683113456,-0.16550716
7,2.37710619,0.376048583
8,0.976702988,-0.010237484
9,0.845047772,-0.073118739
10,1.155065536,0.062606626
11,0.595785677,-0.224909941
12,1.628691554,0.211838844
13,0.819692612,-0.086348979
14,1.666950703,0.221922756
15,1.698147535,0.229975419
16,0.836815894,-0.07737008
17,1.17835474,0.071276053
18,0.974194646,-0.011354262
19,0.785847664,-0.104661634
20,1.579119205,0.198414916
21,1.808901906,0.257415016
22,1.586336255,0.20039525
23,1.151587963,0.061297117
24,2.615630388,0.417576374
25,0.655812025,-0.183220624
26,0.486505091,-0.312912611
27,1.47611928,0.169121453
28,0.391713977,-0.407030932
29,1.003899932,0.001690425
30,1.087373018,0.036378552
31,0.609892309,-0.214746843
32,1.492172599,0.173819061
33,1.97425735,0.295403764
34,0.979480863,-0.009004045
35,0.406233966,-0.391223767
36,0.327613384,-0.484638365
37,0.752370954,-0.123567979
38,0.865082681,-0.062942382
39,0.458208501,-0.338936857
40,0.779078782,-0.108418624
41,2.19301486,0.341041575
42,1.19466126,0.077244781
43,1.689569235,0.227775993
44,1.149644852,0.060563699
45,1.074843645,0.031345293
46,2.021748781,0.30572719
47,0.958100498,-0.018588934
48,0.879213452,-0.055905676
49,0.614326358,-0.211600851
50,1.023722768,0.010182362
51,0.861270189,-0.064860585
52,1.975409031,0.295657035
53,0.613858223,-0.211931922
54,2.425484896,0.384798574
55,2.335426331,0.368366172
56,0.496561229,-0.304027193
57,1.212693453,0.083751033
58,0.28978309,-0.53792696
59,0.706323683,-0.150996231
60,0.532163978,-0.273954526
61,0.465313703,-0.332254158
62,1.011125803,0.004805193
63,3.001957655,0.477404562
64,0.517856538,-0.285790536
65,0.352636188,-0.452673122
66,2.09665966,0.321527939
67,1.535378456,0.186215442
68,1.438126445,0.157797072
69,0.964395523,-0.015744814
70,1.237617016,0.092586272
71,0.830563009,-0.080627415
72,1.588392138,0.200957729
73,0.568108141,-0.245568987
74,2.400667667,0.380332043
75,2.759716511,0.440864472
76,2.10971117,0.324223002
77,0.851408005,-0.069862271
78,0.505337059,-0.296418851
79,2.002557755,0.30158505
80,1.995831847,0.300123948
81,0.679627657,-0.167728956
82,2.25441885,0.353034607
83,1.136186719,0.055449708
84,0.743744493,-0.128576237
85,1.100314498,0.041516835
86,2.378729343,0.37634503
87,0.387445629,-0.411789235
88,2.014878988,0.304248968
89,0.124968,-0.903201181
90,3.258499622,0.513017675
91,0.729820788,-0.136783771
92,0.08294028,-1.081234501
93,0.33816433,-0.470872205
94,0.927940607,-0.03247982
95,0.365393311,-0.437239407
96,1.212314248,0.083615209
97,0.962263942,-0.016705788
98,2.063576937,0.314620665
99,1.79645896,0.2544173
100,1.390720367,0.143239815
101,1.046994567,0.019944428
102,0.739732802,-0.130925123
103,1.747422457,0.242397913
104,1.114131927,0.04693662
105,0.559538007,-0.252170409
106,2.739575386,0.437683256
107,1.228830218,0.089491883
108,0.593986988,-0.226223069
109,2.071192503,0.316220465
110,2.053954601,0.31259084
111,2.322007179,0.365863558
112,2.497978687,0.397588729
113,0.8994506,-0.046022684
114,1.17537117,0.070175034
115,1.527620316,0.184015425
116,1.599602222,0.204011999
117,0.59701997,-0.224011141
118,0.640568137,-0.193434668
119,1.676161051,0.224315745
120,1.560221791,0.193186339
121,1.167202353,0.067146155
122,1.273775578,0.105092918
123,0.088641666,-1.052362091
124,2.259990931,0.354106696
125,0.605944157,-0.217567398
126,1.652548313,0.218154165
127,1.780992508,0.250662093
128,0.857254863,-0.066890043
129,2.913903952,0.464475232
130,0.763441801,-0.117224065
131,0.463822901,-0.333647812
132,0.814041257,-0.089353584
133,0.62205112,-0.206173924
134,0.568218112,-0.245484927
135,1.39974165,0.146047885
136,1.376260519,0.138700651
137,0.784036577,-0.105663676
138,1.290365577,0.110712769
139,1.483873963,0.171397015
140,1.126691341,0.051804957
141,1.558953047,0.192833035
142,0.672176659,-0.172516572
143,1.463466406,0.165382758
144,1.313565373,0.118451692
145,1.677772999,0.224733201
146,2.568039417,0.409601686
147,3.276283741,0.515381507
148,0.992476642,-0.003279706
149,2.113281727,0.324957398
150,0.045175638,-1.345095705
151,0.398641706,-0.399417268
152,0.839523077,-0.075967361
153,0.931446314,-0.030842172
154,1.38649869,0.141919463
155,0.894513428,-0.048413136
156,0.866446972,-0.062258012
157,1.903495193,0.279551784
158,1.926617622,0.284795528
159,1.282374382,0.108014834
160,3.060933352,0.485853873
161,0.402388275,-0.395354683
162,0.642735958,-0.191967403
163,0.655405402,-0.183489983
164,0.196574628,-0.706472537
165,2.576066971,0.410957149
166,3.309109926,0.519711194
167,1.409615755,0.149100745
168,1.167469501,0.067245544
169,1.57395339,0.196991867
170,1.241056442,0.093791533
171,0.825566709,-0.083247828
172,1.723421574,0.236391525
173,0.780498624,-0.107627858
174,1.189277649,0.075283257
175,3.00275898,0.477520474
176,1.392203093,0.143702594
177,1.072586179,0.030432196
178,1.132713437,0.054120052
179,2.561519384,0.408497647
180,2.225247383,0.347378299
181,1.034522653,0.014740005
182,1.977569938,0.296131851
183,0.381523609,-0.418478582
184,0.612020016,-0.213234374
185,1.798219323,0.25484266
186,0.536436498,-0.270481681
187,0.385202825,-0.414310536
188,1.45033884,0.161469478
189,2.189691305,0.340382894
190,0.721228898,-0.141926881
191,0.906494141,-0.042634999
192,0.558953643,-0.252624209
193,1.173292279,0.069406213
194,0.796378136,-0.098880672
195,1.966409802,0.29367403
196,1.749488354,0.242911056
197,1.717911482,0.235000782
198,1.079547524,0.033241766
199,2.300406456,0.361804578
200,1.618236065,0.209041876
201,0.585498095,-0.232474514
202,1.729931355,0.23802887
203,0.978012204,-0.009655726
204,0.282847822,-0.548447162
205,3.028505564,0.481228376
206,0.610896349,-0.21403247
207,1.147328734,0.05968787
208,1.376292467,0.138710733
209,2.004608631,0.302029596
210,2.590529203,0.413388493
211,0.825145781,-0.083469317
212,2.870085716,0.457894867
213,1.568349004,0.195442712
214,0.916368008,-0.037930081
215,0.992420614,-0.003304223
216,0.54108274,-0.26673632
217,1.634061337,0.213268354
218,1.236619353,0.092236039
219,0.685831547,-0.163782542
220,0.34193477,-0.466056735
221,1.624041677,0.21059717
222,0.81380105,-0.089481754
223,2.034204483,0.308394607
224,2.526741505,0.402560814
225,0.299996883,-0.522883258
226,1.598247647,0.203644074
227,1.515129447,0.180449739
228,0.064125426,-1.192969736
229,1.28951335,0.110425842
230,0.430924952,-0.365598358
231,2.379566193,0.37649779
232,1.136929154,0.055733403
233,1.118798494,0.048751873
234,0.230899006,-0.636577936
235,0.807816803,-0.092687117
236,0.889987171,-0.050616254
237,0.880560338,-0.05524088
238,0.431623548,-0.364894869
239,0.358114123,-0.445978551
240,2.834244728,0.452437347
241,0.856635213,-0.067204077
242,0.935528994,-0.028942748
243,0.700177908,-0.154791596
244,2.042387724,0.310138191
245,0.679036021,-0.168107187
246,0.552993178,-0.257280226
247,1.010169744,0.004394357
248,0.933842003,-0.029726596
249,0.886723161,-0.052211948
250,0.749901056,-0.124996035
251,0.998144031,-0.000806786
252,1.497469783,0.175358068
253,0.518019438,-0.285653944
254,2.330079556,0.367370749
255,0.251770407,-0.598995318
256,1.281613708,0.107757144
257,0.701847136,-0.153757468
258,1.399407387,0.145944162
259,0.240960643,-0.618053887
260,0.460405469,-0.336859526
261,1.083154678,0.03469048
262,1.089323401,0.037156833
263,0.776901722,-0.109633916
264,1.387172818,0.14213057
265,0.774658978,-0.110889441
266,1.132717133,0.054121469
267,0.563022435,-0.2494743
268,1.616251111,0.208508836
269,1.253533721,0.098136021
270,3.661200762,0.563623544
271,1.111355066,0.045852834
272,0.805781245,-0.093782845
273,0.364568055,-0.438221389
274,1.769514561,0.247854141
275,1.572230816,0.196516304
276,3.143185854,0.497370061
277,2.095327377,0.321251887
278,1.060893774,0.025671901
279,1.111575603,0.045939006
280,1.400398135,0.146251524
281,1.464926362,0.165815794
282,0.192122772,-0.716421155
283,0.810355246,-0.091324552
284,2.150678635,0.332575521
285,1.644231796,0.215963042
286,1.04745841,0.020136788
287,1.736358166,0.239639314
288,1.56602931,0.194799886
289,1.160552621,0.064664837
290,2.604827881,0.415779032
291,2.221743107,0.346693841
292,1.659469247,0.219969209
293,0.394230723,-0.404249533
294,2.343356133,0.369838296
295,0.833165824,-0.079268553
296,1.204095364,0.080660884
297,3.79277873,0.578957507
298,2.400878668,0.380370213
299,1.649251223,0.217286815
300,0.506512165,-0.29541012
301,0.041809779,-1.378722132
302,0.4059439,-0.39153398
303,0.875454068,-0.057766635
304,1.284686446,0.108797142
305,1.78209877,0.25093177
306,1.999120712,0.300839019
307,1.49067831,0.173383932
308,0.742812693,-0.129120684
309,0.987787127,-0.005336638
310,1.066883206,0.028116879
311,2.219554901,0.346265892
312,1.136885285,0.055716645
313,1.476485252,0.169229113
314,1.516418219,0.180818994
315,1.330980062,0.12417155
316,0.408355653,-0.388961428
317,1.129514217,0.052891702
318,1.160751581,0.064739284
319,0.970519841,-0.012995582
320,0.219524309,-0.658517381
321,3.076305866,0.488029514
322,2.077213764,0.317481192
323,1.102459431,0.042362617
324,2.892733812,0.461308472
325,1.083619833,0.034876945
326,0.772532344,-0.112083329
327,1.611804724,0.207312424
328,1.093931079,0.038989961
329,0.439719647,-0.356824129
330,0.409143656,-0.388124178
331,1.160415411,0.064613488
332,1.815326452,0.258954736
333,0.62059468,-0.207191951
334,1.019685745,0.008466348
335,1.803535819,0.256124772
336,3.448626518,0.537646163
337,0.090572566,-1.043003329
338,0.58758378,-0.230930201
339,0.131861538,-0.879881864
340,2.246674061,0.351540071
341,1.558105469,0.192596852
342,3.275395632,0.515263765
343,1.814988136,0.258873791
344,1.933428407,0.286328095
345,1.875396013,0.273092988
346,0.473988533,-0.324232165
347,1.523830295,0.182936603
348,2.110847712,0.324456902
349,0.455721825,-0.341300172
350,1.30877912,0.116866358
351,1.648581505,0.217110423
352,0.369041055,-0.432925316
353,0.553935051,-0.256541153
354,0.774988532,-0.110704724
355,0.586057603,-0.232059695
356,0.466552615,-0.331099372
357,1.801061392,0.255528517
358,0.423189223,-0.373465401
359,1.773597002,0.248854946
360,1.33259058,0.124696739
361,2.326384068,0.366681415
362,2.322007418,0.365863603
363,0.180935726,-0.742475674
364,0.843382597,-0.073975365
365,1.503932953,0.177228475
366,0.550440609,-0.259289533
367,1.931342602,0.28585932
368,1.58908999,0.201148492
369,1.627105713,0.21141577
370,1.08548665,0.035624487
371,1.899238467,0.278579498
372,1.375226498,0.138374232
373,0.167038411,-0.77718365
374,1.779784441,0.250367406
375,0.407739192,-0.389617542
376,1.983106852,0.297346115
377,1.547413349,0.189606339
378,1.589162827,0.201168398
379,0.75773859,-0.120480594
380,1.10663867,0.044005842
381,1.23398912,0.09131133
382,0.468784571,-0.329026691
383,0.832352638,-0.07969264
384,1.035675526,0.015223713
385,0.631825745,-0.199402682
386,0.889497399,-0.050855317
387,0.304187775,-0.516858244
388,0.293121904,-0.532951727
389,1.742620826,0.2412029
390,3.381609678,0.529123478
391,1.48912096,0.172929977
392,0.62461561,-0.204387167
393,2.038288355,0.309265623
394,0.926962972,-0.032937614
395,0.691323817,-0.160318481
396,1.546578407,0.189371942
397,1.149453163,0.06049128
398,0.410971522,-0.386188271
399,0.567980349,-0.24566669
400,1.780092478,0.250442565
401,1.028886557,0.012367493
402,1.361773014,0.134104724
403,0.481617928,-0.317297355
404,1.588489652,0.20098439
405,0.247336596,-0.60671162
406,1.902066112,0.279225608
407,1.460850477,0.164605767
408,1.006080627,0.002632787
409,1.397987843,0.145503395
410,0.331942916,-0.478936595
411,0.720336437,-0.142464616
412,1.333457708,0.124979246
413,0.876803219,-0.057097864
414,0.207544088,-0.682889632
415,1.40439105,0.147488053
416,1.351977348,0.130969415
417,2.804964542,0.447927376
418,0.918507576,-0.036917257
419,0.613903582,-0.211899833
420,2.552110672,0.406899504
421,3.792412043,0.578915517
422,0.697277367,-0.156594431
423,0.686930418,-0.163087252
424,1.892326832,0.276996147
425,2.739843845,0.437725811
426,2.466830254,0.392139266
427,2.292291641,0.360269871
428,1.978485823,0.296332943
429,1.803538322,0.256125375
430,0.19464618,-0.710754116
431,0.49350512,-0.306708337
432,1.372490287,0.13750928
433,5.331045628,0.7268124
434,0.870787501,-0.060087813
435,0.956024706,-0.019530884
436,1.533483744,0.185679176
437,1.222691059,0.087316736
438,0.472256392,-0.325822155
439,0.06173991,-1.209434005
440,2.263260603,0.354734564
441,0.883456707,-0.053814728
442,1.124846935,0.051093429
443,2.268150806,0.355671927
444,0.846611738,-0.072315714
445,2.879507065,0.459318148
446,0.746382535,-0.127038532
447,0.920336008,-0.036053586
448,2.83338356,0.45230537
449,1.157544017,0.063537515
450,0.777507126,-0.109295622
451,0.881951809,-0.054555145
452,0.20513016,-0.687970482
453,1.129896402,0.053038626
454,1.966283202,0.293646069
455,1.544565558,0.188806346
456,0.237114772,-0.625041389
457,0.685674369,-0.163882084
458,0.388782799,-0.410292958
459,0.729791582,-0.136801151
460,0.707905531,-0.150024694
461,2.370465755,0.374833686
462,0.320284486,-0.494464098
463,0.845856249,-0.072703438
464,0.84431076,-0.073497676
465,2.324229479,0.366279005
466,1.020408392,0.008774022
467,1.725435853,0.236898818
468,1.978746295,0.296390115
469,1.504338622,0.177345606
470,0.598470092,-0.222957548
471,0.442807019,-0.353785504
472,2.440809727,0.387533925
473,0.760754943,-0.118755217
474,0.525115609,-0.279745072
475,1.826136231,0.261533173
476,0.408104032,-0.389229114
477,1.344389081,0.128524977
478,0.587899029,-0.230697257
479,1.265896797,0.102398301
480,2.538407326,0.404561312
481,0.313562781,-0.503675493
482,2.004839182,0.302079541
483,1.310205936,0.117339563
484,2.356593847,0.372284739
485,0.673708618,-0.171527897
486,0.673002601,-0.171983258
487,0.845429063,-0.072922827
488,3.227136135,0.508817286
489,1.026694775,0.011441352
490,1.691832304,0.228357313
491,1.129736543,0.052977177
492,3.079467058,0.488475563
493,1.692008138,0.228402447
494,1.892869711,0.277120722
495,1.515146613,0.180454659
496,0.710662186,-0.148336792
497,0.221197501,-0.655219784
498,1.472910643,0.1681764
499,1.864334345,0.2705238
500,0.816163063,-0.088223064
501,0.592304826,-0.227454729
502,0.809163392,-0.091963774
503,0.49317503,-0.306998921
504,0.247349158,-0.606689564
505,1.915180922,0.282209807
506,1.950033903,0.290042162
507,1.312750697,0.118182258
508,1.279744267,0.107123193
509,0.465875119,-0.331730483
510,0.235733807,-0.62757813
511,0.971032619,-0.012766181
512,0.480303228,-0.318484495
513,1.420880795,0.152557644
514,1.433794379,0.156486874
515,0.970155954,-0.013158446
516,1.480040312,0.170273544
517,0.43091163,-0.365611784
518,0.540405869,-0.267279943
519,0.887335777,-0.051912007
520,0.589954734,-0.22918131
521,1.761341095,0.245843468
522,0.840078175,-0.075680298
523,1.942646623,0.288393807
524,2.24514389,0.35124418
525,2.131083012,0.328600367
526,1.326281548,0.122635727
527,1.761260748,0.245823656
528,0.939726949,-0.026998319
529,0.583384454,-0.234045148
530,1.488797903,0.172835748
531,2.247788429,0.351755431
532,1.273437738,0.104977716
533,0.408484161,-0.388824779
534,1.575954437,0.197543657
535,1.557575464,0.192449097
536,1.377396226,0.139058889
537,0.666372359,-0.176283026
538,3.361309528,0.526508507
539,0.955318809,-0.019851672
540,2.415069342,0.382929605
541,0.934153616,-0.029581701
542,1.793948174,0.253809892
543,0.694097757,-0.158579359
544,3.965188503,0.598263838
545,0.478297651,-0.320301752
546,0.47497192,-0.323332065
547,1.429495573,0.155182815
548,2.078968048,0.317847815
549,0.411801159,-0.385312435
550,0.783111632,-0.106176325
551,0.602652609,-0.219932959
552,2.132971287,0.328985009
553,0.446265966,-0.350406233
554,1.92553544,0.284551516
555,2.054440737,0.312693618
556,1.400044203,0.146141748
557,2.519759178,0.401359036
558,1.11105299,0.045734772
559,3.406434774,0.532300078
560,1.102907896,0.042539246
561,1.261781454,0.10098414
562,2.244726181,0.351163372
563,1.435473084,0.156995054
564,1.342507958,0.127916869
565,1.643764257,0.215839533
566,0.337024331,-0.472338745
567,1.331443191,0.124322641
568,1.133628011,0.054470568
569,1.733913302,0.239027378
570,2.118454933,0.326019229
571,0.6966362,-0.156993962
572,0.750812411,-0.124468557
573,1.498161435,0.175558614
574,1.264330983,0.101860781
575,0.980617225,-0.008500482
576,0.171551064,-0.765606585
577,2.573079824,0.41045326
578,0.243362233,-0.613746818
579,2.809361219,0.448607583
580,0.448010385,-0.348711919
581,0.510257304,-0.29221077
582,1.584735036,0.19995666
583,1.567025185,0.195075976
584,2.360970497,0.37309056
585,3.73358655,0.572126223
586,1.688688993,0.227549673
587,0.347606242,-0.458912434
588,1.896856546,0.278034488
589,1.948918819,0.289793749
590,1.298177242,0.113333991
591,1.72640276,0.237142122
592,0.908753932,-0.041553697
593,0.898314774,-0.046571458
594,1.221480846,0.086886661
595,0.180204287,-0.744234881
596,0.277921528,-0.556077812
597,0.871953666,-0.059506592
598,1.026472807,0.011347449
599,0.329167873,-0.482582559
600,2.376480103,0.375934182
601,1.209820509,0.082720942
602,0.378617376,-0.421799459
603,0.66496712,-0.177199829
604,0.973249197,-0.011775946
605,1.630301476,0.212267922
606,1.763465881,0.246367062
607,0.933371305,-0.029945555
608,0.813534617,-0.089623962
609,0.456709504,-0.340359951
610,0.637785673,-0.195325241
611,1.758222699,0.245073883
612,2.539708138,0.40478381
613,3.564308405,0.551975275
614,1.656074047,0.219079751
615,1.252521992,0.09778536
616,0.724332273,-0.140062164
617,0.820121527,-0.086121789
618,1.208045602,0.082083329
619,2.474800348,0.393540168
620,0.925578475,-0.033586754
621,1.769327641,0.247808262
622,1.501928806,0.176649347
623,0.985594749,-0.006301619
624,1.169620395,0.068044932
625,0.015984371,-1.796304441
626,0.753212214,-0.123082646
627,1.729411364,0.237898308
628,0.726883411,-0.138535242
629,0.264666438,-0.577301127
630,0.869905114,-0.060528116
631,1.473911762,0.168471485
632,0.325681806,-0.487206503
633,1.43053925,0.155499778
634,1.500342965,0.176190546
635,0.319051683,-0.49613896
636,0.678270221,-0.16859725
637,0.386375219,-0.412990736
638,2.113804817,0.325064883
639,0.836576581,-0.077494297
640,1.197034597,0.078106703
641,0.46436131,-0.333143972
642,1.990163922,0.298888849
643,0.875853539,-0.057568511
644,1.698038459,0.229947522
645,1.251804233,0.097536416
646,1.210196137,0.082855762
647,1.191209555,0.075988168
648,0.865475535,-0.062745204
649,0.503695905,-0.29783158
650,1.897117972,0.278094338
651,0.821918666,-0.085171156
652,0.554593801,-0.256024989
653,3.262214899,0.513512567
654,0.759010017,-0.119752493
655,0.887300134,-0.051929453
656,4.942312241,0.693930179
657,2.412480593,0.382463828
658,0.6955899,-0.157646733
659,1.344099283,0.128431349
660,2.020816326,0.305526842
661,0.632340074,-0.199049295
662,1.830138326,0.262483916
663,3.46809411,0.540090874
664,0.946563125,-0.023850418
665,0.030706229,-1.51277352
666,2.347514868,0.370608352
667,1.628206015,0.211709355
668,1.729017258,0.237799328
669,1.730060577,0.23806131
670,2.272083998,0.356424383
671,1.761619329,0.245912067
672,1.197121739,0.078138318
673,0.414436251,-0.382542264
674,0.486539245,-0.312882123
675,0.086054467,-1.065226583
676,1.639401793,0.214685406
677,1.366764307,0.135693629
678,1.752077818,0.243553391
679,1.347590208,0.129557847
680,0.390552163,-0.408320952
681,2.694360256,0.430455664
682,1.21550715,0.084757518
683,0.568404078,-0.245342815
684,0.274032772,-0.562197497
685,1.210897446,0.083107363
686,0.675019324,-0.170683794
687,1.090552807,0.0376467
688,2.716666698,0.434036359
689,1.426732183,0.154342458
690,0.275699258,-0.559564403
691,2.042308807,0.31012141
692,1.09163332,0.038076783
693,1.481651902,0.170746183
694,0.765076578,-0.116295093
695,2.728386879,0.435905952
696,2.699943304,0.431354645
697,2.049649477,0.311679596
698,0.881085217,-0.054982085
699,1.063017607,0.026540458
700,1.077375174,0.032366964
701,2.085146189,0.319136509
702,1.03226316,0.013790428
703,1.478324771,0.169769854
704,0.782671511,-0.106420474
705,1.335487485,0.125639823
706,1.16515255,0.06638279
707,0.609316468,-0.215157084
708,0.622711778,-0.20571292
709,0.565131783,-0.247850267
710,2.156639814,0.333777619
711,0.794098675,-0.100125528
712,1.381355286,0.140305394
713,0.791564763,-0.101513547
714,0.737898171,-0.132003566
715,0.883440733,-0.053822581
716,2.11857605,0.326044058
717,1.199891448,0.079141958
718,1.306378126,0.1160689
719,2.283615351,0.358622954
720,2.282149315,0.358344056
721,0.811165869,-0.090890331
722,0.576420665,-0.239260458
723,0.836114049,-0.077734479
724,1.165497541,0.066511362
725,1.164408684,0.066105436
726,2.35423708,0.371850196
727,0.40855816,-0.388746111
728,2.023148298,0.306027718
729,0.615452409,-0.210805524
730,0.344080865,-0.463339478
731,0.51957351,-0.284352999
732,0.861926913,-0.064529558
733,2.052646399,0.312314142
734,0.226435259,-0.645055947
735,1.02991879,0.012802981
736,3.761611462,0.575373935
737,1.19293046,0.076615128
738,0.115988731,-0.935584202
739,0.379766494,-0.420483355
740,1.206893682,0.081669014
741,0.609321654,-0.215153388
742,2.083304882,0.318752832
743,0.051203292,-1.290702117
744,1.199458003,0.078985046
745,3.003219604,0.47758709
746,0.143136784,-0.844248743
747,1.171300173,0.068668207
748,0.349556059,-0.456483166
749,3.483364105,0.541998872
750,1.064020395,0.026949953
751,1.708990812,0.232739728
752,0.206429988,-0.685227212
753,1.588246822,0.200917995
754,2.550792217,0.406675083
755,1.108418226,0.044703658
756,1.963044047,0.292930045
757,0.365251034,-0.437408545
758,1.654461384,0.218656635
759,1.952685833,0.290632375
760,2.91893363,0.46522422
761,0.966440558,-0.014824852
762,0.857079148,-0.066979071
763,1.383743644,0.141055639
764,2.367848873,0.37435398
765,0.043668967,-1.359827084
766,1.620380521,0.209617014
767,0.861722887,-0.064632372
768,2.07950139,0.317959215
769,1.423475266,0.153349925
770,2.802885771,0.447605399
771,2.058989525,0.313654137
772,1.869532943,0.271733122
773,2.161559105,0.334767115
774,1.023782611,0.010207749
775,2.14476943,0.331380611
776,2.257319212,0.353592978
777,0.397740483,-0.400400203
778,7.133365631,0.853294485
779,2.925499916,0.46620009
780,1.046818614,0.019871436
781,1.870461464,0.271948765
782,2.384658337,0.377426164
783,0.208276525,-0.681359677
784,1.900663018,0.278905125
785,1.643770814,0.215841265
786,1.47608304,0.16911079
787,0.685795248,-0.163805529
788,0.911040246,-0.040462437
789,0.518132925,-0.285558809
790,2.356579781,0.372282147
791,1.87389493,0.272745236
792,1.322525501,0.121404055
793,2.715800762,0.433897906
794,1.764504194,0.246622695
795,0.337863117,-0.471259215
796,1.607668161,0.206196411
797,1.13182044,0.053777533
798,2.81907773,0.450107051
799,1.858243942,0.269102726
800,1.531579852,0.185139645
801,0.674123466,-0.171260555
802,2.433559418,0.386241954
803,0.498259544,-0.302544373
804,1.168813944,0.067745384
805,0.372553349,-0.428811529
806,0.790922821,-0.101865894
807,1.194456577,0.077170366
808,0.806806624,-0.093230545
809,1.37269938,0.137575438
810,0.56671232,-0.246637346
811,0.779818773,-0.108006314
812,2.137811661,0.329969442
813,1.212582588,0.083711328
814,0.958447933,-0.018431475
815,2.540200949,0.404868074
816,0.72900176,-0.137271423
817,1.566155672,0.194834928
818,0.895978093,-0.047702609
819,2.850311041,0.454892255
820,0.708796322,-0.149478544
821,0.323453128,-0.490188644
822,0.4035151,-0.394140208
823,1.801939487,0.255740202
824,0.740252733,-0.13061998
825,0.623466253,-0.205187049
826,1.18964839,0.075418621
827,0.465257645,-0.332306482
828,0.115311347,-0.938127955
829,2.943809509,0.468909704
830,1.447946548,0.16075253
831,1.724197984,0.236587133
832,0.079630233,-1.098922012
833,1.246587753,0.095722856
834,1.573538542,0.196877385
835,0.490589917,-0.309281382
836,1.328801036,0.123459958
837,0.747183144,-0.126572934
838,0.16588296,-0.780198224
839,0.229888692,-0.63848239
840,3.633727789,0.56035239
841,1.0531075,0.022472706
842,0.764537394,-0.116601268
843,1.195463061,0.077536161
844,1.426542878,0.15428483
845,0.441757888,-0.354815687
846,1.275498033,0.105679793
847,2.019608021,0.305267087
848,0.649051011,-0.18772117
849,0.816832304,-0.087867095
850,0.492299676,-0.30777045
851,0.452578366,-0.34430621
852,1.19897151,0.078808863
853,1.208407402,0.082213377
854,0.712940216,-0.146946887
855,4.007735729,0.602899076
856,0.770296991,-0.113341799
857,1.308441162,0.116754198
858,0.870031476,-0.060465035
859,1.952563882,0.290605252
860,0.647732913,-0.188604034
861,2.595771313,0.414266428
862,1.891109824,0.276716751
863,0.653355956,-0.184850145
864,0.997896075,-0.000914685
865,2.22982502,0.348270784
866,1.07569468,0.031689021
867,2.270094872,0.356044008
868,0.883731306,-0.05367976
869,2.154970646,0.333441359
870,0.937467694,-0.028043689
871,1.175079226,0.070067149
872,0.233322591,-0.63204321
873,3.774231672,0.576828555
874,1.707114816,0.232262732
875,1.373160124,0.137721183
876,1.049843192,0.021124436
877,1.240842819,0.093716772
878,0.396580756,-0.401668364
879,0.494090319,-0.306193656
880,0.798780024,-0.097572805
881,0.76142323,-0.118373877
882,1.114101529,0.04692477
883,1.193476319,0.076813806
884,0.71448499,-0.146006891
885,2.090670109,0.32028551
886,2.423582315,0.384457775
887,0.695742071,-0.157551735
888,1.295057774,0.112289143
889,1.235169172,0.091726444
890,0.245202705,-0.610474743
891,0.610145032,-0.21456692
892,2.004850388,0.302081969
893,1.177680969,0.071027657
894,1.564781666,0.194453749
895,1.402682424,0.146959355
896,0.437610269,-0.358912496
897,0.51756531,-0.28603484
898,1.065820456,0.027684051
899,0.49036634,-0.309479349
900,2.189535141,0.34035192
901,3.287786007,0.516903543
902,3.987326384,0.600681786
903,0.632949531,-0.198630918
904,1.870348215,0.27192247
905,0.746897459,-0.126739018
906,0.348613173,-0.457656207
907,1.385505915,0.141608384
908,0.805056274,-0.094173761
909,0.895671666,-0.047851164
910,1.381659389,0.140400992
911,0.63495028,-0.197260281
912,1.115788102,0.047581726
913,1.401739597,0.146667342
914,0.938719034,-0.027464376
915,0.645283222,-0.190249627
916,0.260464609,-0.584251279
917,1.297637224,0.113153295
918,1.637637615,0.214217805
919,2.139373541,0.33028662
920,2.491337061,0.396432489
921,1.373763323,0.137911917
922,0.80053699,-0.096618596
923,0.72663182,-0.138685588
924,1.849167347,0.266976216
925,0.963161707,-0.016300792
926,1.98286128,0.297292332
927,1.722398043,0.236133523
928,0.787387371,-0.103811555
929,2.66865325,0.426292148
930,1.743240833,0.24135739
931,1.53875196,0.187168619
932,2.370692968,0.374875312
933,0.54037106,-0.267307918
934,0.329079956,-0.48269857
935,0.939112186,-0.027282524
936,2.352524281,0.371534115
937,1.152291775,0.061562462
938,1.407232523,0.148365864
939,0.929555595,-0.031724631
940,0.411965877,-0.385138755
941,0.806990266,-0.093131704
942,1.379897594,0.139846858
943,3.486576319,0.542399176
944,1.215530634,0.084765908
945,1.283302546,0.108329056
946,0.261190623,-0.583042419
947,0.56415832,-0.248599002
948,1.530217648,0.184753206
949,2.426431894,0.384968106
950,1.519407511,0.181674269
951,1.5582968,0.192650179
952,0.831139207,-0.08032623
953,1.484373569,0.171543213
954,1.105021596,0.043370766
955,1.00231564,0.001004507
956,0.920148313,-0.036142166
957,1.337882638,0.126418018
958,1.495963335,0.174920949
959,2.974926233,0.473476201
960,0.113639966,-0.944468906
961,1.112459779,0.046284318

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_8800_class_62_0_1_attack_1_loss_dist_data.csv <==
,attack_a_losses,attack_a_losses_log
0,3.859108448,0.586486983
1,6.044732571,0.781377092
2,2.096324444,0.321458498
3,0.53564465,-0.271123228
4,5.151504517,0.711934085
5,0.081936374,-1.086523258
6,0.370610952,-0.43108175
7,6.340727329,0.802139078
8,0.156666309,-0.805024389
9,2.314677238,0.364490441
10,8.233265877,0.91557214
11,2.257172346,0.353564721
12,2.685712099,0.429059456
13,0.165215418,-0.781949427
14,1.970089555,0.294485968
15,0.587703347,-0.230841836
16,1.769717813,0.247904022
17,0.709350824,-0.149138922
18,6.462290764,0.810386495
19,5.772720337,0.761380518
20,1.51957655,0.181722583
21,2.750108719,0.439349863
22,2.551050186,0.406719002
23,3.569489956,0.552606164
24,0.312448919,-0.505220974
25,3.005253315,0.477881085
26,0.076094344,-1.118647621
27,0.064758375,-1.188704056
28,3.074251175,0.487739348
29,2.049594879,0.311668027
30,2.840812922,0.453442635
31,3.159986496,0.499685227
32,0.622521937,-0.20584534
33,2.43072319,0.385735504
34,4.489668369,0.652214263
35,0.094908491,-1.022694933
36,0.016168075,-1.791341693
37,6.220381737,0.793817038
38,0.939161718,-0.027259618
39,0.256572545,-0.590789819
40,6.598761559,0.819462436
41,1.045095682,0.019156053
42,2.746700525,0.438811311
43,0.615100145,-0.21105417
44,1.200873613,0.079497302
45,3.681441307,0.566017881
46,1.960987449,0.292474814
47,0.135283217,-0.868756078
48,9.125227928,0.960243721
49,3.397417307,0.531148895
50,0.468651414,-0.329150068
51,3.764767885,0.575738205
52,3.968063831,0.59857865
53,0.224247962,-0.649271495
54,2.236633778,0.349594879
55,4.676980972,0.669965603
56,1.159649611,0.064326786
57,2.552127361,0.406902344
58,1.742567062,0.241189501
59,2.377137661,0.376054333
60,5.23029232,0.718525962
61,3.870610476,0.587779468
62,0.319307685,-0.495790629
63,2.872651339,0.458282918
64,2.626107693,0.419312532
65,3.779589891,0.577444679
66,0.063671172,-1.196057158
67,6.917881966,0.839973148
68,0.037572626,-1.42512845
69,2.884721756,0.46010393
70,0.131262988,-0.881857714
71,1.06760478,0.02841051
72,6.286948681,0.798439915
73,0.105128683,-0.978278776
74,2.121964455,0.326738105
75,4.333498001,0.636838601
76,2.661056042,0.425054021
77,4.578746319,0.660746583
78,3.755584955,0.574677591
79,3.041485786,0.483085791
80,3.849090576,0.585358131
81,6.707135677,0.826537092
82,5.146869659,0.71154317
83,1.026153445,0.011212308
84,0.5314852,-0.274508825
85,0.744860888,-0.12792483
86,8.554561615,0.932197759
87,0.115872383,-0.936020061
88,0.32875967,-0.483121464
89,2.361149311,0.373123451
90,0.418618649,-0.378181428
91,2.203637123,0.34314008
92,3.566586018,0.552252703
93,6.769872665,0.8305805
94,6.279281616,0.797909961
95,5.158180714,0.712496553
96,5.370864868,0.730044226
97,7.313067436,0.864099578
98,3.637749195,0.560832753
99,1.766998053,0.247236071
100,0.007128638,-2.146993454
101,0.23416996,-0.630468818
102,0.148185849,-0.829193267
103,5.615634441,0.749398829
104,3.663304806,0.563873056
105,0.461886466,-0.335464764
106,2.398456097,0.379931773
107,0.900031507,-0.045742287
108,2.738170624,0.437460507
109,3.40087986,0.53159129
110,3.56095624,0.551566637
111,0.261027813,-0.583313215
112,3.596913338,0.555929974
113,0.290176213,-0.537338192
114,4.79311657,0.680617991
115,0.755170465,-0.121955004
116,5.549537659,0.744256803
117,1.622114897,0.210081613
118,2.255110502,0.353167828
119,0.666352272,-0.176296117
120,4.161929607,0.619294731
121,1.723881483,0.236507405
122,0.713053584,-0.146877833
123,1.261531949,0.100898254
124,7.179454803,0.856091466
125,0.820055366,-0.086156825
126,1.698451996,0.230053277
127,0.851312876,-0.069910798
128,0.249236286,-0.60338873
129,0.48564589,-0.313680282
130,5.285015583,0.723046272
131,2.396752357,0.379623163
132,0.020808253,-1.681764371
133,2.43928051,0.387261746
134,2.579240561,0.41149185
135,0.066227272,-1.178963133
136,3.18503952,0.503114825
137,6.669043541,0.824063553
138,1.425828457,0.154067278
139,4.700126171,0.672109516
140,5.109039307,0.708339244
141,3.27623558,0.515375123
142,0.17294167,-0.762100352
143,4.404681206,0.643914481
144,1.263314605,0.101511517
145,1.334720969,0.125390484
146,4.153418541,0.618405697
147,5.272876263,0.72204758
148,6.523478031,0.814479204
149,5.034394741,0.701947265
150,0.224310741,-0.64914993
151,7.640366554,0.883114195
152,2.384725571,0.377438409
153,1.886497021,0.275656124
154,0.092314109,-1.034731917
155,3.9441998,0.595958907
156,0.235413656,-0.628168349
157,2.338762522,0.368986126
158,3.31977582,0.521108757
159,9.293400764,0.968174666
160,1.623859644,0.210548489
161,3.590356827,0.555137613
162,4.650189877,0.667470686
163,4.347892284,0.638278776
164,1.594268203,0.202561384
165,4.19269228,0.622492989
166,6.954771996,0.842282897
167,0.015396078,-1.812589894
168,1.974224806,0.295396604
169,1.462635875,0.165136221
170,7.877245426,0.896374377
171,4.130405903,0.615992733
172,0.592765272,-0.227117248
173,2.411870956,0.382354068
174,2.526463032,0.402512948
175,0.336443454,-0.473087917
176,3.743187904,0.573241629
177,7.488830566,0.874414005
178,4.606633663,0.663383677
179,10.30941105,1.013233856
180,1.753787518,0.243976975
181,6.338599205,0.801993292
182,0.41240108,-0.384680206
183,2.351847649,0.371409185
184,6.473864079,0.811163577
185,2.756095171,0.44029421
186,5.259030342,0.720905676
187,3.012244701,0.478890249
188,3.756854773,0.574824407
189,4.52281189,0.655408525
190,2.275027514,0.356986653
191,2.50444603,0.398711677
192,1.376527071,0.138784757
193,4.952689648,0.694841114
194,1.563524365,0.194104654
195,0.065906905,-1.181069085
196,2.170238972,0.336507558
197,3.236650467,0.510095802
198,3.372444153,0.527944767
199,0.615021527,-0.211109683
200,0.783807933,-0.105790345
201,1.627848029,0.211613858
202,3.697215557,0.567874772
203,5.39367485,0.731884762
204,1.692788124,0.228602604
205,0.1667303,-0.777985469
206,5.255023479,0.720574661
207,0.13954182,-0.855295618
208,0.385023177,-0.414513127
209,4.149433613,0.617988821
210,0.467219234,-0.330479287
211,5.008658886,0.699721455
212,6.092722893,0.784811426
213,2.159364223,0.334325902
214,5.679056168,0.754276164
215,4.133974075,0.616367749
216,0.295975149,-0.528744753
217,4.385443687,0.642013539
218,1.14016211,0.056966605
219,4.886188984,0.68897026
220,1.660341978,0.220197548
221,0.764664471,-0.116529088
222,0.248521924,-0.604635293
223,2.153827906,0.333211
224,5.399129868,0.732323774
225,7.787358284,0.891390156
226,0.699063182,-0.155483571
227,0.535583258,-0.271173007
228,0.444385588,-0.352240034
229,4.377779961,0.641253929
230,0.040701441,-1.39039021
231,3.448710442,0.537656732
232,0.218200579,-0.661144101
233,2.594978094,0.414133696
234,0.71000576,-0.148738128
235,7.002773762,0.845270096
236,6.122762203,0.786947393
237,4.061413765,0.608677236
238,2.434014559,0.386323172
239,1.547215223,0.18955073
240,0.4643718,-0.333134161
241,0.198988646,-0.701171703
242,3.149397612,0.498227494
243,0.586296797,-0.231882479
244,2.45600915,0.39022998
245,0.914348304,-0.038888336
246,0.684909999,-0.164366493
247,0.404288709,-0.393308387
248,3.154508591,0.498931714
249,0.6534217,-0.184806447
250,0.57802546,-0.238053032
251,0.307782412,-0.511756202
252,1.214589357,0.084429471
253,2.468169212,0.392374931
254,0.291061968,-0.536014539
255,8.561547279,0.932552259
256,7.001831055,0.845211628
257,0.530638099,-0.275201572
258,3.852352619,0.585726033
259,4.934333324,0.693228484
260,3.430964231,0.53541619
261,2.239174604,0.35008796
262,0.293812871,-0.531929183
263,0.239819109,-0.620116214
264,1.052362442,0.02216534
265,1.977961063,0.296217738
266,1.360877275,0.133818962
267,2.162635326,0.334983293
268,0.057671953,-1.239035341
269,8.87227726,0.948035105
270,7.111614227,0.85196819
271,6.413523674,0.807096702
272,0.841305494,-0.075046275
273,1.877407551,0.27355856
274,9.126586914,0.960308394
275,0.121433914,-0.915660008
276,1.921331882,0.283602389
277,4.219501019,0.625261096
278,0.008053805,-2.093998903
279,1.545918345,0.189186551
280,1.10113728,0.041841467
281,8.519873619,0.930433153
282,6.066641808,0.782948354
283,3.242429256,0.510870509
284,0.007014885,-2.153979439
285,0.131864458,-0.879872245
286,1.104191542,0.043044416
287,1.758076429,0.245037751
288,0.047537182,-1.322966571
289,0.360508978,-0.443083915
290,1.656399488,0.219165088
291,0.343419224,-0.464175397
292,2.702263832,0.431727749
293,4.277407646,0.631180641
294,0.634877861,-0.197309817
295,3.098836422,0.491198652
296,0.228950083,-0.640259194
297,0.191993415,-0.716713666
298,2.053310633,0.312454656
299,0.884356737,-0.053372511
300,5.452450752,0.736591752
301,4.896896839,0.689920955
302,0.227497309,-0.643023735
303,0.313763142,-0.503398075
304,3.655172586,0.562907888
305,0.360070825,-0.443612067
306,0.133642629,-0.87405499
307,2.350812435,0.371217979
308,2.703781128,0.431971532
309,4.30691433,0.634166233
310,1.838913679,0.264561343
311,0.210511744,-0.676723671
312,0.38094309,-0.4191399
313,1.322657466,0.121447388
314,2.566568851,0.409352919
315,3.14840889,0.49809113
316,1.451418161,0.161792553
317,0.304900587,-0.51584174
318,0.96529454,-0.01534015
319,3.579171658,0.553782528
320,3.83194375,0.583419125
321,2.039295912,0.309480249
322,1.56484437,0.194471152
323,1.805974483,0.25671161
324,6.961048126,0.842674636
325,3.25032258,0.511926465
326,3.985656023,0.600499815
327,5.819163322,0.764860546
328,4.128845692,0.615828652
329,0.507837951,-0.294274847
330,2.424556017,0.384632223
331,4.730019093,0.674862894
332,1.091735482,0.038117425
333,0.973261356,-0.01177052
334,5.253688812,0.720464345
335,5.286599159,0.723176383
336,3.759717941,0.575155265
337,0.859891415,-0.065556387
338,0.62553376,-0.203749247
339,2.347057819,0.370523789
340,0.071449824,-1.145998839
341,0.199788004,-0.699430592
342,3.087853432,0.489656678
343,1.282351494,0.108007082
344,2.886403561,0.460357052
345,0.771123886,-0.112875844
346,0.218033031,-0.661477709
347,4.029583454,0.605260155
348,2.248466492,0.35188642
349,3.909314394,0.592100599
350,6.212901115,0.793294441
351,0.237276331,-0.624745583
352,2.840839863,0.453446753
353,4.445203781,0.647891675
354,3.20314002,0.505575924
355,0.091529004,-1.038441262
356,0.369726986,-0.43211885
357,0.241109207,-0.617786205
358,2.129024506,0.32818066
359,2.251768827,0.352523803
360,0.219580963,-0.658405314
361,7.3432827,0.865890248
362,0.014988189,-1.82425085
363,1.847699046,0.266631235
364,2.087604523,0.319648229
365,0.012985312,-1.886547598
366,10.3351593,1.014317175
367,1.487001061,0.172311279
368,0.259779096,-0.585395799
369,2.912045717,0.464198189
370,5.23463583,0.718886473
371,3.661912441,0.563707956
372,1.548878908,0.190017466
373,13.50492859,1.130492292
374,0.146343783,-0.834625724
375,1.457866073,0.163717629
376,2.221397161,0.346626213
377,3.868371725,0.5875282
378,0.050910138,-1.293195729
379,1.416736603,0.151289114
380,0.937244415,-0.028147139
381,2.269374371,0.355906146
382,6.70390749,0.826328013
383,0.400747627,-0.397129041
384,0.532521248,-0.273663059
385,6.034749031,0.780659214
386,2.649559021,0.423173598
387,0.819204748,-0.086607539
388,0.390024543,-0.408908064
389,0.057208903,-1.242536379
390,0.801371336,-0.096166196
391,0.022880012,-1.640543749
392,4.784531593,0.679839427
393,4.318788528,0.635361939
394,1.309661746,0.117159142
395,0.798530817,-0.097708319
396,3.307970524,0.519561631
397,0.001009193,-2.996025663
398,0.773210287,-0.111702377
399,7.014705181,0.846009423
400,4.898312092,0.690046452
401,1.064456582,0.027127952
402,0.485557795,-0.31375907
403,0.132377639,-0.878185368
404,2.68319726,0.428652602
405,0.600096345,-0.221779018
406,5.153642178,0.712114262
407,5.133223057,0.710390136
408,5.466919422,0.737742673
409,5.267612457,0.721613816
410,2.727344513,0.435740001
411,2.782635212,0.444456276
412,9.606657028,0.982572286
413,4.16626215,0.619746593
414,4.266423225,0.630063935
415,0.132062435,-0.879220699
416,5.450018883,0.736398007
417,1.447340012,0.160570568
418,4.130310059,0.615982655
419,3.377431393,0.528586536
420,4.466936111,0.650009741
421,3.278543711,0.515680978
422,4.405639172,0.644008925
423,0.187579289,-0.726815114
424,1.950991154,0.2902553
425,2.631459475,0.420196686
426,2.619310141,0.418186924
427,4.438209534,0.647207802
428,5.473981857,0.738303354
429,0.045720141,-1.339892435
430,2.547874928,0.406178105
431,1.809193254,0.25748496
432,0.698108971,-0.156076781
433,2.509553194,0.399596406
434,0.153195739,-0.814753315
435,0.506846905,-0.295123201
436,1.061546564,0.025939049
437,2.651393414,0.423474173
438,1.527778506,0.184060396
439,3.830013037,0.583200252
440,0.337250441,-0.472047473
441,4.813317299,0.682444492
442,6.98240757,0.844005195
443,0.002758628,-2.559306788
444,1.274004579,0.105170989
445,1.562453032,0.193806971
446,2.315017223,0.364554226
447,1.373284817,0.137760618
448,1.487753987,0.172531123
449,0.825968623,-0.08303645
450,1.120930672,0.049578753
451,7.589031696,0.880186367
452,0.063471377,-1.19742208
453,2.074772835,0.316970553
454,1.928971291,0.285325764
455,3.355385542,0.525742429
456,5.518170357,0.741795104
457,1.755507469,0.244402682
458,3.769104004,0.576238121
459,2.292234421,0.36025903
460,1.761420727,0.245863102
461,3.841914654,0.584547713
462,2.975855589,0.473611852
463,0.200968906,-0.696871131
464,1.746008158,0.242046268
465,3.03335762,0.481923615
466,2.808494806,0.448473625
467,0.081221119,-1.090331034
468,1.834916472,0.263616299
469,0.422110319,-0.374574031
470,2.380138397,0.376602211
471,3.157381535,0.499327065
472,8.44195652,0.926443111
473,5.017697811,0.700504503
474,3.419775963,0.533997655
475,3.916749954,0.592925847
476,9.726783752,0.987969261
477,0.089281641,-1.049237836
478,0.782790065,-0.106354695
479,2.20777297,0.343954412
480,7.328831673,0.865034747
481,2.026532888,0.306753656
482,2.276584625,0.357283799
483,3.003130674,0.47757423
484,7.796253681,0.891885962
485,1.06504488,0.027367909
486,0.567400992,-0.246109909
487,7.009093285,0.84566184
488,1.036603093,0.0156125
489,0.188078493,-0.725660864
490,2.160976887,0.334650122
491,7.015402794,0.846052611
492,2.575946093,0.41093677
493,0.379500687,-0.420787433
494,2.325925112,0.366595728
495,3.090895653,0.490084344
496,2.798430681,0.446914554
497,5.167108536,0.713247584
498,1.553858399,0.19141144
499,3.686771631,0.566646237
500,0.531947017,-0.274131622
501,1.723760843,0.236477011
502,0.498698175,-0.302162221
503,1.349462032,0.13016067
504,4.008331776,0.602963662
505,7.446086884,0.871928099
506,4.676595211,0.669929781
507,1.746962786,0.242283654
508,2.130912304,0.328565577
509,2.442575932,0.387848073
510,8.378463745,0.923164395
511,3.312721491,0.520184925
512,4.09441328,0.612191677
513,0.690503776,-0.160833942
514,12.36041069,1.092032901
515,4.322944164,0.635779626
516,0.224639699,-0.648513492
517,1.945263863,0.288978519
518,0.47732529,-0.321185555
519,2.677140951,0.427671237
520,0.041006763,-1.387144517
521,6.981781006,0.843966222
522,5.443526745,0.735880361
523,0.854939699,-0.068064516
524,0.508057475,-0.294087154
525,1.693429708,0.228767174
526,0.287978083,-0.540640564
527,7.036037445,0.847328142
528,0.229341775,-0.63951683
529,1.860502839,0.269630337
530,0.233214498,-0.632244456
531,5.435586929,0.735246446
532,0.376736939,-0.423961795
533,2.281382799,0.358198163
534,0.979287565,-0.00908976
535,5.453613758,0.736684377
536,3.061964989,0.486000221
537,3.513307571,0.545716172
538,1.521505237,0.182273451
539,1.337821245,0.126398088
540,1.338323116,0.126560979
541,6.677886486,0.824639032
542,6.263124943,0.796791076
543,1.938963175,0.287569561
544,2.546921015,0.406015477
545,2.273300409,0.35665683
546,4.358309269,0.639318045
547,6.001833916,0.778283973
548,2.393568039,0.379045777
549,7.707148552,0.88689373
550,3.454246998,0.538353389
551,2.883289814,0.459888298
552,3.092273712,0.490277928
553,0.060275629,-1.219858248
554,0.650131106,-0.186999054
555,1.819078684,0.259851485
556,4.018735886,0.604089465
557,2.538705111,0.404612257
558,2.780740976,0.444160537
559,4.430129051,0.646416378
560,11.24982548,1.051145785
561,4.474897861,0.650783127
562,5.126117706,0.709788574
563,1.78416276,0.25143447
564,0.97341454,-0.011702171
565,0.236511484,-0.626147767
566,7.908405781,0.898088945
567,2.529450655,0.403026212
568,0.325540185,-0.487395394
569,1.354949951,0.131923254
570,0.181550309,-0.741003007
571,9.940038681,0.997388074
572,2.432188272,0.38599719
573,3.852048159,0.585691708
574,2.705452681,0.432239942
575,1.815378308,0.258967142
576,2.499555349,0.397862758
577,8.277803421,0.917915109
578,1.718545794,0.235161109
579,1.896198988,0.27788391
580,6.813719749,0.833384267
581,7.035054207,0.847267448
582,1.93206048,0.286020717
583,2.867427826,0.457492495
584,1.43012321,0.155373455
585,2.16365099,0.335187208
586,0.032122191,-1.493194839
587,2.179789066,0.33841447
588,2.211835146,0.344752755
589,2.628029823,0.419630289
590,1.850157976,0.267208812
591,2.662303686,0.425257593
592,0.032633115,-1.486341474
593,0.00700068,-2.154859797
594,4.414394855,0.644871177
595,2.49720335,0.397453909
596,0.694825768,-0.158124084
597,3.260244131,0.513250122
598,1.324230433,0.121963564
599,4.584326744,0.661275564
600,1.622764707,0.210255554
601,7.519636631,0.876196855
602,3.455085754,0.538458831
603,1.299505711,0.113778192
604,0.816767931,-0.087901322
605,3.580641747,0.553960871
606,1.231356144,0.090383682
607,2.897279501,0.461990394
608,3.429590225,0.535242233
609,2.493069649,0.396734412
610,1.979662776,0.296591217
611,1.929131508,0.285361834
612,3.834703445,0.583731784
613,2.337303162,0.368715047
614,2.015914679,0.304472147
615,2.9105196,0.463970528
616,2.602470875,0.415385878
617,3.174677849,0.501699662
618,4.129611969,0.615909246
619,3.855897665,0.586125499
620,0.052249033,-1.281921743
621,1.877881169,0.273668107
622,0.696147799,-0.157298545
623,0.107348889,-0.969202445
624,9.222993851,0.964871919
625,0.481123507,-0.317743424
626,2.889362574,0.460802043
627,2.900122643,0.462416364
628,3.966496468,0.598407072
629,1.898918152,0.278506246
630,1.524008989,0.182987529
631,5.529373646,0.742675938
632,4.689397335,0.671117032
633,0.604453921,-0.218636801
634,0.04963002,-1.304255551
635,0.055220101,-1.257902803
636,1.368616819,0.136281873
637,0.219614744,-0.658338506
638,0.707517207,-0.150262994
639,10.44052029,1.018722142
640,0.206769928,-0.684512623
641,4.267809391,0.630205015
642,0.755958498,-0.121502047
643,1.880818367,0.274346857
644,2.291633606,0.360145182
645,3.950415611,0.596642789
646,4.766944885,0.678240131
647,0.242142886,-0.615928286
648,3.906024456,0.591734958
649,0.821037054,-0.085637242
650,5.653953552,0.752352236
651,2.612550735,0.417064733
652,1.871650457,0.272224745
653,3.871011972,0.587824515
654,5.039179325,0.702359814
655,3.350300074,0.525083707
656,2.804676771,0.447882818
657,0.674124241,-0.171260056
658,2.858574867,0.456149571
659,0.141818091,-0.848268364
660,3.958477736,0.597528207
661,1.388183117,0.142446758
662,3.810749531,0.581010405
663,0.115393877,-0.937817235
664,2.570977688,0.410098308
665,5.060682297,0.704209074
666,6.255600452,0.796269002
667,6.747865677,0.829166429
668,0.087688684,-1.057056445
669,0.569452822,-0.24454225
670,0.479062319,-0.319607988
671,2.103069305,0.322853585
672,11.86904144,1.074415646
673,0.330366611,-0.481003851
674,0.040555045,-1.391955112
675,1.851986647,0.267637851
676,14.73578644,1.168373319
677,0.863568783,-0.063703065
678,1.083089113,0.034664191
679,2.039681435,0.309562343
680,2.26317215,0.35471759
681,0.128712386,-0.890379659
682,0.112617329,-0.948394778
683,0.755617142,-0.121698198
684,2.522015095,0.401747682
685,6.275372028,0.797639478
686,0.736433864,-0.132866249
687,2.424555302,0.384632094
688,0.42457965,-0.372040825
689,3.91580534,0.592821094
690,5.530683041,0.74277877
691,1.949842215,0.289999469
692,4.846387386,0.685418126
693,1.150838375,0.061014335
694,3.624473333,0.559244909
695,0.358446896,-0.445575176
696,0.239808515,-0.620135401
697,4.616887569,0.664349299
698,1.794420123,0.253924131
699,1.767880678,0.247452949
700,4.645214558,0.667005778
701,4.511960506,0.65436529
702,4.125354767,0.615461302
703,0.334944397,-0.475027282
704,0.036237605,-1.440840514
705,7.633319378,0.882713434
706,4.603924751,0.663128217
707,3.895852089,0.59060246
708,1.810130835,0.257709966
709,3.017744064,0.479682404
710,0.356458157,-0.447991442
711,4.272788048,0.63071135
712,0.525790811,-0.279187008
713,0.080480382,-1.094309972
714,1.596095085,0.20305876
715,3.231617212,0.509419913
716,1.168680429,0.067695771
717,8.937131882,0.951198167
718,0.943417072,-0.025296269
719,1.507796526,0.178342738
720,0.114463836,-0.941331704
721,0.470322549,-0.327604199
722,2.352083683,0.371452769
723,0.501118898,-0.300059219
724,0.935635686,-0.028893222
725,1.536052227,0.186405982
726,2.972352982,0.473100383
727,1.1999681,0.079169701
728,0.080344759,-1.095042448
729,0.061682865,-1.209835463
730,0.39850983,-0.399560961
731,5.270897865,0.721884601
732,6.03236866,0.780487875
733,0.709252834,-0.14919892
734,0.713634372,-0.146524241
735,0.867908895,-0.061525861
736,6.71391201,0.826975645
737,2.352330208,0.371498286
738,0.267535061,-0.572619295
739,2.2848382,0.358855451
740,0.470223784,-0.327695408
741,4.08533144,0.611227296
742,3.450881243,0.537930014
743,3.140748262,0.497033128
744,1.896953225,0.278056622
745,2.233425856,0.34897154
746,0.002316769,-2.635117183
747,2.016691446,0.304639456
748,1.606129408,0.205780534
749,6.060404778,0.782501632
750,3.087571144,0.489616973
751,7.069685459,0.849400092
752,0.10038203,-0.998344026
753,1.416787863,0.151304828
754,0.063207649,-1.199230365
755,1.931057215,0.285795142
756,3.93919158,0.595407103
757,0.826503694,-0.082755201
758,3.546743155,0.549829739
759,4.935853958,0.693362301
760,0.334725976,-0.475310583
761,3.047441244,0.483935341
762,1.192287683,0.076381058
763,3.062194109,0.486032717
764,1.364730597,0.135046928
765,3.081226349,0.488723603
766,6.462601185,0.810407356
767,4.659748554,0.668362482
768,2.425227165,0.384752424
769,0.600579798,-0.22142928
770,3.227285147,0.508837339
771,0.091300428,-1.039527187
772,3.158744335,0.499514476
773,0.323581219,-0.490016694
774,2.373434305,0.375377215
775,0.029126635,-1.535709689
776,0.184964448,-0.732911739
777,3.12959218,0.495487748
778,0.711547554,-0.14779607
779,0.099575609,-1.001847029
780,2.347066402,0.370525377
781,2.956925154,0.470840332
782,0.21769844,-0.662144683
783,1.621223807,0.209842973
784,0.835160255,-0.078230182
785,3.070214033,0.487168652
786,7.092911243,0.850824525
787,2.790957451,0.445753216
788,7.918081284,0.898619956
789,6.417469978,0.807363846
790,7.95579052,0.900683339
791,3.323354483,0.521576667
792,7.539440632,0.877339126
793,2.816368103,0.449689417
794,1.793895364,0.253797107
795,2.969945431,0.47274847
796,0.137874663,-0.860515536
797,6.687973022,0.825294513
798,2.133966923,0.329187683
799,0.944355369,-0.024864546
800,0.901023626,-0.045263821
801,3.085996389,0.489395414
802,2.09397316,0.320971111
803,2.378750086,0.376348817
804,9.348252296,0.970730425
805,0.845283091,-0.072997819
806,1.136329055,0.055504111
807,1.935342073,0.286757738
808,1.687753916,0.227309124
809,3.78745532,0.578347518
810,0.633397281,-0.198323805
811,1.028525114,0.012214901
812,0.12860851,-0.890730294
813,6.827453136,0.834258728
814,2.591547251,0.413559132
815,0.891498327,-0.049879467
816,3.250119686,0.511899354
817,2.244275331,0.351076136
818,12.60914135,1.100685513
819,3.64648819,0.561874811
820,2.554353237,0.407280955
821,0.635212004,-0.197081303
822,10.20953178,1.009005826
823,8.531950951,0.93104835
824,4.735515118,0.675367227
825,8.305960655,0.91938987
826,0.920247018,-0.036095581
827,5.836208344,0.766130787
828,5.440367699,0.735628253
829,4.473135471,0.650612051
830,0.872467875,-0.059250555
831,9.445715904,0.975234879
832,5.542186737,0.743681155
833,3.524779081,0.547131902
834,0.04107907,-1.386379393
835,2.080013275,0.318066107
836,1.751881957,0.24350484
837,0.944880426,-0.024623148
838,2.947550058,0.469461189
839,2.951337099,0.470018817
840,0.069980472,-1.155023131
841,6.314312935,0.800326102
842,0.58169502,-0.235304654
843,0.434401631,-0.362108552
844,1.690678954,0.228061147
845,0.265973777,-0.57516118
846,1.118992567,0.048827202
847,1.214023829,0.084227211
848,1.940513492,0.287916667
849,5.01194191,0.700006029
850,0.818491757,-0.08698569
851,0.161401317,-0.792092927
852,3.846320868,0.585045511
853,2.048035145,0.311337405
854,1.259411693,0.100167721
855,4.673099518,0.66960503
856,2.445921659,0.388442543
857,1.630389333,0.212291325
858,4.024635315,0.604726534
859,1.183426499,0.07314129
860,5.744979858,0.75928851
861,4.607105732,0.663428179
862,0.311910629,-0.505969825
863,6.507073879,0.813385738
864,2.399493456,0.38011957
865,9.002677917,0.954371713
866,0.7843647,-0.10548196
867,4.081889153,0.610861207
868,0.073344164,-1.13463444
869,4.356651306,0.639152802
870,4.55848074,0.658820124
871,3.407253981,0.532404508
872,5.826279163,0.76539129
873,0.214782357,-0.668001396
874,1.562535763,0.193829966
875,8.362072945,0.922313952
876,2.899543285,0.462329596
877,2.590142727,0.413323696
878,0.716089189,-0.145032883
879,0.094960637,-1.022456379
880,0.159030154,-0.79852052
881,0.845126808,-0.073078122
882,4.288001537,0.632254932
883,9.21931839,0.964698814
884,1.97766757,0.296153292
885,0.219085932,-0.659385509
886,7.828535557,0.893680528
887,3.917461157,0.593004699
888,1.909844518,0.280998012
889,0.141851917,-0.848164791
890,3.249959469,0.511877945
891,2.490951538,0.396365278
892,3.440557003,0.536628758
893,3.141033173,0.497072523
894,4.25414896,0.628812693
895,4.126015663,0.615530872
896,15.24762154,1.183202104
897,0.442031235,-0.354547042
898,3.962219954,0.597938581
899,0.169879839,-0.76985816
900,7.439558029,0.871547136
901,6.031273842,0.780409047
902,0.757664323,-0.120523162
903,0.008025542,-2.095525633
904,1.072483301,0.030390539
905,1.783820629,0.251351182
906,0.702734828,-0.153208522
907,3.725100994,0.571138052
908,8.462413788,0.927494257
909,4.837219715,0.684595814
910,7.377494812,0.867908913
911,2.773668289,0.443054521
912,3.945601225,0.59611319
913,2.191128969,0.340667941
914,9.242266655,0.965778494
915,0.240542069,-0.618808958
916,0.107383259,-0.969063421
917,1.492625475,0.17395085
918,3.633084774,0.560275532
919,0.037328389,-1.427960758
920,1.023937583,0.010273484
921,0.281124651,-0.55110107
922,2.88959384,0.460836803
923,9.668093681,0.98534085
924,0.198238924,-0.702811068
925,3.471363306,0.540500068
926,6.394129276,0.805781413
927,6.402945995,0.806379839
928,2.788141489,0.445314809
929,3.534437656,0.548320326
930,4.075587749,0.610190248
931,2.946220398,0.469265232
932,2.96013546,0.471311585
933,2.91647768,0.464858657
934,0.233502597,-0.631708286
935,2.790195942,0.445634703
936,2.517275333,0.40093072
937,0.172284141,-0.763754698
938,5.259232521,0.720922372
939,0.345842481,-0.461121662
940,3.952489614,0.596870737
941,3.423098803,0.534419435
942,5.465116501,0.737599424
943,4.12239933,0.615150059
944,0.157953262,-0.8014714
945,3.643522978,0.561521513
946,8.541877747,0.931553351
947,0.874042988,-0.058467207
948,1.635968208,0.21377486
949,4.504599094,0.653656145
950,2.731210232,0.436355131
951,5.870160103,0.768649946
952,1.896794438,0.278020268
953,1.344413042,0.128532717
954,0.079727873,-1.098389821
955,1.473160982,0.168250208
956,2.82708168,0.451338356

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_8800_class_62_0_1_attack_2_loss_dist_data.csv <==
,attack_b_loss_values,attack_b_loss_values_log
0,0.5622266,-0.250088611
1,0.012121231,-1.916453272
2,3.3016055,0.518725179
3,0.2973376,-0.526750168
4,0.12343177,-0.908573043
5,1.3027105,0.114847914
6,7.68911,0.885876074
7,2.1924882,0.340937265
8,8.352157,0.921798649
9,0.002247072,-2.648383012
10,3.026751,0.480976695
11,0.087156184,-1.059701793
12,2.3559635,0.372168558
13,0.13269182,-0.877155849
14,0.010758847,-1.968234268
15,0.051148362,-1.29116827
16,1.1847689,0.073633645
17,0.026310897,-1.579864346
18,1.4196739,0.152188598
19,4.2875338,0.632207557
20,0.25613433,-0.591532209
21,2.0771487,0.317467588
22,0.33339494,-0.477040996
23,0.001610888,-2.792934573
24,0.043963455,-1.356908185
25,0.015462283,-1.810726382
26,0.074008614,-1.130717729
27,0.43806946,-0.358457023
28,0.018234478,-1.739106665
29,0.05174362,-1.286143191
30,1.9160932,0.28241663
31,0.07767365,-1.109726286
32,0.000624819,-3.204245703
33,0.000370196,-3.431568865
34,0.18250695,-0.738720593
35,5.0855494,0.706337877
36,3.7813618,0.577648233
37,2.565111,0.409106163
38,7.280266,0.862147247
39,0.8894258,-0.050890277
40,0.27409947,-0.562091804
41,0.1892522,-0.722959063
42,0.015060527,-1.822159831
43,0.004589263,-2.338257053
44,0.17137833,-0.766044093
45,2.9508975,0.469954124
46,1.1634042,0.065730627
47,0.09199927,-1.036215619
48,1.1113023,0.045832213
49,0.043149263,-1.365026618
50,0.3806891,-0.419429558
51,7.311837,0.864026501
52,0.015483411,-1.810133358
53,0.055071075,-1.259076446
54,4.2731977,0.630752986
55,0.001870789,-2.727975308
56,1.6689833,0.222451991
57,0.1521793,-0.817644418
58,0.52033913,-0.283713514
59,4.9058003,0.690709865
60,0.0845877,-1.072692784
61,0.18659663,-0.729096204
62,2.3239205,0.366221267
63,1.8750825,0.273020381
64,0.18253328,-0.738657942
65,0.8665134,-0.062224717
66,3.7667875,0.575971121
67,0.34720734,-0.459411102
68,0.05251646,-1.279704556
69,0.25072315,-0.600805565
70,1.8975128,0.278184714
71,0.47767454,-0.320867906
72,0.039103754,-1.407781548
73,0.08659903,-1.062486973
74,0.000756454,-3.12121727
75,0.007214802,-2.141775583
76,0.80942714,-0.091822238
77,0.14316727,-0.844156256
78,2.435296,0.386551755
79,0.017101914,-1.766955282
80,0.1752792,-0.756269618
81,0.75309324,-0.123151251
82,0.30737996,-0.51232445
83,0.000378418,-3.422028329
84,0.009188036,-2.036777335
85,4.5609183,0.659052293
86,3.9142404,0.592647495
87,1.9854,0.297848018
88,0.11294853,-0.947119417
89,1.0903418,0.037562662
90,2.0366275,0.308911604
91,0.05794221,-1.237004944
92,0.000504843,-3.296843575
93,0.46339732,-0.334046482
94,0.70131356,-0.154087764
95,0.38901055,-0.41003862
96,1.5328227,0.185491923
97,0.25386795,-0.595392124
98,0.009966373,-2.001462863
99,0.011003176,-1.95848194
100,0.11338425,-0.945447268
101,0.039740935,-1.400761919
102,0.002286084,-2.640907816
103,0.5065371,-0.29538874
104,0.028014692,-1.552614148
105,0.001620886,-2.790247609
106,0.00470341,-2.327587125
107,0.013535392,-1.868529162
108,0.021149468,-1.674700553
109,0.4599434,-0.337295609
110,0.004443534,-2.352271522
111,3.284051,0.516409893
112,0.019222405,-1.716192277
113,0.002005591,-2.697757628
114,2.055496,0.312916636
115,0.2209257,-0.65575376
116,0.042599246,-1.370598088
117,3.3099823,0.519825671
118,0.05398164,-1.267753925
119,0.01921644,-1.716327066
120,0.37595898,-0.424859537
121,2.555563,0.407486592
122,0.92640424,-0.033199466
123,0.035043538,-1.455392054
124,0.021329192,-1.671025596
125,1.127364,0.052064162
126,0.001134943,-2.945025796
127,1.0806731,0.033694341
128,0.04607061,-1.336576037
129,1.135777,0.05529307
130,0.000690103,-3.16108621
131,6.86053,0.836357668
132,0.002659596,-2.575184394
133,2.3708754,0.37490873
134,0.052744128,-1.277825883
135,0.018080423,-1.742791413
136,0.1437894,-0.842273128
137,0.032518998,-1.487862845
138,0.8936786,-0.048818642
139,1.7297451,0.237982109
140,2.8969522,0.461941329
141,3.0329874,0.481870606
142,0.012216152,-1.913065572
143,0.15914759,-0.798199934
144,1.3304257,0.123990626
145,0.000353631,-3.451449155
146,0.94798666,-0.023197774
147,0.8487104,-0.071240476
148,0.004851712,-2.314104987
149,0.19411156,-0.7119486
150,0.42089197,-0.37582936
151,2.3403118,0.369273722
152,0.021223579,-1.673181378
153,0.004409234,-2.355636852
154,0.014503296,-1.838533289
155,2.5202942,0.40145124
156,0.25904223,-0.58662943
157,0.36928526,-0.432638027
158,1.5534158,0.191287718
159,0.09535138,-1.020673017
160,0.18671918,-0.728811069
161,0.21329613,-0.671017024
162,0.016016515,-1.795431975
163,0.5216648,-0.282608467
164,0.61016786,-0.214550672
165,2.0409155,0.309825024
166,0.01721511,-1.764090198
167,0.004787174,-2.319920787
168,4.8156233,0.682652507
169,0.013762465,-1.861303772
170,1.7062601,0.232045235
171,5.482653,0.73899076
172,0.059634328,-1.22450367
173,2.212916,0.344964929
174,0.006134965,-2.212187946
175,0.00468146,-2.329618683
176,1.2559927,0.098987115
177,0.34741312,-0.459153785
178,0.6034232,-0.219377996
179,0.006726835,-2.172189225
180,0.29116148,-0.535866082
181,0.6624073,-0.17887489
182,0.03798438,-1.420394958
183,0.16790845,-0.774927447
184,0.914361,-0.038882306
185,0.5316774,-0.2743518
186,0.06537496,-1.184588564
187,0.5609259,-0.251094507
188,4.5092235,0.654101762
189,0.05292335,-1.276352673
190,0.1946773,-0.710684686
191,5.1587186,0.712541838
192,0.005584591,-2.253008628
193,0.99749964,-0.001087252
194,0.026392639,-1.578517183
195,0.039069247,-1.408164959
196,0.07178207,-1.143984022
197,1.0384007,0.016364972
198,0.18942069,-0.722572586
199,0.09967812,-1.001400162
200,0.016513925,-1.782149692
201,0.06309808,-1.199983856
202,0.000454799,-3.342180308
203,0.50651944,-0.295403882
204,0.39831406,-0.399774363
205,0.11056454,-0.956384137
206,1.2242774,0.087879833
207,0.009944893,-2.002399907
208,5.2051377,0.716432223
209,0.02577117,-1.588865864
210,0.30902517,-0.510006146
211,0.06450594,-1.190400292
212,0.005322808,-2.273859166
213,0.057416707,-1.240961719
214,0.01901587,-1.7208838
215,0.122360036,-0.912360404
216,1.21273,0.083764121
217,0.000878187,-3.056413145
218,5.91E-05,-4.22822106
219,0.06894633,-1.161488846
220,0.0814552,-1.089081186
221,0.037115335,-1.430446615
222,4.6887007,0.671052511
223,0.12149378,-0.915445956
224,0.011884362,-1.925024146
225,0.004095382,-2.387705583
226,0.111462705,-0.952870422
227,0.10116226,-0.994981477
228,0.009823196,-2.00774719
229,0.04239885,-1.372645923
230,0.002407274,-2.618474565
231,1.4025594,0.146921263
232,0.1298389,-0.886595173
233,0.002150724,-2.667415238
234,0.05126309,-1.290195219
235,0.22681427,-0.644329625
236,0.98405015,-0.006982768
237,0.006274643,-2.202410979
238,0.024714803,-1.607042847
239,1.8694208,0.271707071
240,0.0467656,-1.330073489
241,1.1746738,0.069917282
242,6.7005973,0.826113518
243,0.11570378,-0.936652453
244,4.543609,0.657400951
245,3.980161,0.59990064
246,0.51865613,-0.285120485
247,2.4014294,0.380469823
248,0.002325095,-2.633559335
249,7.2811475,0.862199829
250,0.28362644,-0.547253286
251,0.39818007,-0.399920481
252,0.1420114,-0.847676791
253,0.000643404,-3.191516311
254,1.8048801,0.256448357
255,0.90091777,-0.045314847
256,0.9122739,-0.03987475
257,2.0668788,0.315315011
258,0.002089224,-2.680015035
259,0.01846353,-1.733685264
260,0.15588537,-0.807194642
261,2.5180044,0.401056485
262,0.001213053,-2.91612026
263,0.02303776,-1.63755975
264,0.003246278,-2.488614318
265,0.002640454,-2.578321411
266,0.004518181,-2.345036375
267,2.832705,0.452201349
268,0.09069331,-1.042424748
269,0.17950958,-0.745912369
270,0.96000266,-0.017727564
271,1.2427907,0.094397995
272,0.019277483,-1.714949671
273,0.18327501,-0.736896748
274,2.3870256,0.377857077
275,0.116551295,-0.933482897
276,0.15112114,-0.820674779
277,0.025702626,-1.590022503
278,0.06284243,-1.20174703
279,1.1606704,0.064708909
280,0.8098515,-0.091594609
281,0.3614812,-0.441914285
282,0.002731999,-2.563519512
283,0.01509141,-1.821270182
284,0.020650038,-1.685079145
285,2.550148,0.406565386
286,0.09552877,-1.019865814
287,0.54114735,-0.266684464
288,0.012863632,-1.890636393
289,0.005470899,-2.261941271
290,1.5939457,0.202473522
291,0.030564256,-1.514786171
292,1.7229615,0.236275573
293,3.5488722,0.55009036
294,1.2909522,0.110910162
295,0.2426342,-0.615047984
296,0.06493803,-1.187500891
297,0.026005356,-1.584937197
298,0.3286888,-0.483215094
299,0.006234128,-2.205224313
300,0.9095298,-0.041183067
301,0.108946994,-0.962784748
302,1.9098787,0.281005785
303,0.3822862,-0.417611379
304,0.10948394,-0.960649582
305,0.8512288,-0.069953691
306,1.6253358,0.210943101
307,0.001223769,-2.912300659
308,3.7016408,0.568394273
309,1.2468294,0.095807034
310,0.002733544,-2.563273899
311,0.005985431,-2.222904542
312,0.1532525,-0.814592432
313,5.4411855,0.735693532
314,0.013585138,-1.866935946
315,0.71307194,-0.146866653
316,0.43029985,-0.366228805
317,0.13158576,-0.880791107
318,1.1079918,0.044536546
319,0.05229791,-1.281515667
320,0.03614091,-1.442000916
321,0.12768124,-0.893872908
322,0.001205671,-2.918771221
323,0.11715797,-0.931228162
324,2.9137363,0.464450245
325,0.2866687,-0.542619723
326,0.00197906,-2.703540995
327,0.08479569,-1.071626222
328,0.000181063,-3.742171463
329,0.4259082,-0.370683998
330,1.6719475,0.223222636
331,2.0113711,0.303492206
332,3.244475,0.511144432
333,0.4727354,-0.325381875
334,0.2814226,-0.550641029
335,0.13514826,-0.869189541
336,0.0713143,-1.146823376
337,0.009986084,-2.000604785
338,1.6278207,0.211606567
339,0.06141115,-1.21175277
340,3.397837,0.531202541
341,0.003052696,-2.515316385
342,0.16894245,-0.772261212
343,2.0610747,0.314093732
344,1.210552,0.08298345
345,0.008710485,-2.059957663
346,0.4193156,-0.37745898
347,0.07129165,-1.146961334
348,0.130094,-0.885742733
349,0.003129468,-2.504529485
350,0.008838815,-2.053605956
351,2.2595534,0.354022609
352,2.587465,0.412874484
353,0.022849137,-1.641130198
354,0.003332064,-2.477286626
355,1.1195924,0.049059942
356,0.6358715,-0.19663064
357,0.026123589,-1.582967158
358,0.029396499,-1.531704389
359,5.2877083,0.723267489
360,1.0106701,0.004609418
361,0.24699397,-0.607313649
362,0.001018363,-2.992097388
363,0.48404717,-0.315112315
364,0.62794566,-0.202077937
365,2.128413,0.328055903
366,0.74658155,-0.126922747
367,0.05236556,-1.280954248
368,0.001986675,-2.701873239
369,0.00837611,-2.076957628
370,0.001259844,-2.899683125
371,0.972575,-0.012076898
372,3.8629806,0.586922527
373,0.004729751,-2.325161759
374,0.118408024,-0.926618866
375,0.09819902,-1.007892846
376,0.07846001,-1.105351641
377,7.0672946,0.849253195
378,0.009329886,-2.030123663
379,0.04654738,-1.332104759
380,1.0580945,0.024524457
381,0.08890521,-1.051072788
382,0.060114108,-1.221023593
383,3.2516549,0.512104447
384,0.6356271,-0.196797595
385,0.009516825,-2.021507917
386,0.4792697,-0.319420027
387,0.50951385,-0.292844006
388,3.723423,0.570942377
389,0.09255908,-1.033580971
390,0.06909542,-1.160550739
391,0.38536134,-0.414131857
392,0.026072953,-1.583809778
393,0.9283799,-0.032274271
394,0.00055691,-3.254215062
395,0.58420044,-0.23343812
396,0.008045409,-2.094451873
397,0.006179038,-2.209079134
398,0.87162185,-0.059671891
399,0.122906804,-0.910424074
400,0.4312108,-0.36531037
401,0.45411617,-0.342833034
402,0.014559926,-1.836840832
403,4.6835566,0.670575773
404,0.08699534,-1.06050401
405,0.19065064,-0.719761732
406,0.7371654,-0.132435057
407,0.038097184,-1.419107125
408,0.996317,-0.001602459
409,1.2724264,0.104632671
410,0.08751667,-1.057909216
411,0.065079786,-1.186553884
412,1.8523837,0.267730951
413,0.028192837,-1.54986122
414,0.009072745,-2.042261295
415,0.13674803,-0.864078921
416,0.1276355,-0.894028516
417,0.05284115,-1.277027739
418,0.003023579,-2.519478708
419,0.052854493,-1.276918089
420,0.64489746,-0.190509334
421,0.11105079,-0.954478348
422,0.09829789,-1.007455804
423,0.15455735,-0.810910337
424,0.06691966,-1.174446274
425,0.5375649,-0.269569096
426,0.95181376,-0.021448021
427,0.020297322,-1.692561259
428,0.04415578,-1.355012439
429,0.4787552,-0.319886496
430,4.814043,0.682509965
431,0.012207673,-1.913367112
432,0.6755447,-0.170345909
433,2.858442,0.456129384
434,0.22573799,-0.646395346
435,0.008763308,-2.057331924
436,0.94222355,-0.025846045
437,0.002175942,-2.662352625
438,0.23618773,-0.626742668
439,0.016601864,-1.779843148
440,7.6777887,0.885236156
441,5.5370092,0.743275245
442,0.30846342,-0.510796331
443,0.6373961,-0.195590598
444,0.1823673,-0.739053032
445,0.026540196,-1.576095874
446,0.36075068,-0.442792842
447,0.001263416,-2.898453627
448,0.006613865,-2.179544674
449,3.1378863,0.496637203
450,0.021250186,-1.672637264
451,0.0768582,-1.114309791
452,3.0518196,0.484558858
453,0.009124486,-2.039791591
454,0.40198594,-0.395789137
455,0.000272475,-3.564672861
456,0.006117311,-2.21343944
457,0.13009076,-0.885753549
458,0.000526528,-3.278578529
459,0.21450323,-0.668566164
460,0.05715858,-1.242918569
461,1.601177,0.204439343
462,0.001257463,-2.90050475
463,0.86690354,-0.062029224
464,0.21843794,-0.660671928
465,3.8705578,0.587773557
466,0.030823791,-1.511113949
467,0.12386389,-0.907055285
468,0.16532789,-0.781653877
469,0.00262143,-2.581461668
470,0.8975446,-0.046943962
471,0.005906864,-2.228643028
472,0.114516884,-0.941130478
473,1.111885,0.046059871
474,1.2165861,0.08514285
475,0.059675545,-1.224203606
476,4.0531025,0.607787587
477,1.3028276,0.11488695
478,0.3076331,-0.511966938
479,2.4389017,0.387194296
480,5.5575147,0.74488062
481,0.023294246,-1.632751342
482,0.017804442,-1.749471633
483,3.2626402,0.513569183
484,0.000583598,-3.233886503
485,0.001397944,-2.854510381
486,4.6663995,0.668981917
487,0.31622866,-0.499998772
488,0.31534973,-0.501207537
489,0.22044855,-0.656692753
490,0.007355868,-2.133366073
491,3.6564157,0.563055565
492,4.5090303,0.654083154
493,7.44508,0.871869369
494,1.5332472,0.18561218
495,0.15215975,-0.817700214
496,0.71363384,-0.146524564
497,0.110164426,-0.957958624
498,0.19930476,-0.700482329
499,3.8308794,0.58329848
500,0.002192119,-2.659135794
501,0.09019106,-1.044836509
502,3.7869918,0.578294365
503,2.92E-05,-4.53453015
504,0.013112271,-1.882322083
505,2.7567768,0.440401605
506,1.0886827,0.036901322
507,0.008161882,-2.088209688
508,0.0361055,-1.442426636
509,1.7672467,0.247297179
510,1.1419691,0.057654353
511,1.3202356,0.120651439
512,2.97543,0.473549738
513,0.3488052,-0.457417049
514,0.18666913,-0.728927497
515,0.001068141,-2.971371577
516,0.02099259,-1.677933976
517,0.12942569,-0.887979511
518,0.006411341,-2.193051151
519,2.3270006,0.366796495
520,0.00191398,-2.718062695
521,2.8195953,0.450186778
522,0.6198336,-0.207724885
523,0.79027927,-0.10221941
524,0.04528707,-1.344025777
525,0.000149716,-3.824732771
526,2.2513797,0.352448746
527,0.001711096,-2.766725649
528,0.003528086,-2.452460837
529,0.000936427,-3.02852598
530,0.009966846,-2.001442252
531,1.1491129,0.0603627
532,0.061997868,-1.207623245
533,0.26069593,-0.583865749
534,1.7647372,0.246680041
535,0.012684499,-1.896726681
536,1.2050078,0.080989858
537,0.33919713,-0.469547831
538,0.13483934,-0.870183382
539,3.4386132,0.536383326
540,0.6000284,-0.221828193
541,6.3366785,0.801861673
542,0.003830241,-2.416773922
543,0.91342723,-0.039326046
544,0.001206028,-2.918642609
545,0.03630957,-1.439978894
546,0.13828658,-0.859219964
547,0.2513528,-0.599716272
548,0.15991287,-0.796116582
549,0.00137473,-2.861782653
550,2.0945952,0.321100104
551,0.024409354,-1.612443714
552,0.6491543,-0.187652062
553,0.004239501,-2.372685309
554,0.11450306,-0.941182907
555,7.2124224,0.858081154
556,1.2130208,0.083868248
557,0.76706123,-0.115169967
558,0.033566006,-1.474100332
559,5.264941,0.721393509
560,0.18887438,-0.723826948
561,1.7950397,0.254074058
562,0.5371429,-0.26991016
563,0.15698497,-0.804141926
564,3.3104181,0.519882848
565,0.4904175,-0.309434041
566,1.715691,0.234439073
567,0.045198087,-1.344879946
568,0.002683612,-2.57128034
569,2.6572192,0.424427382
570,1.6154693,0.208298709
571,3.2982774,0.518287179
572,0.6793097,-0.167932184
573,0.002997313,-2.523267946
574,0.13567299,-0.867506604
575,0.001377468,-2.860918513
576,0.20839044,-0.681122208
577,0.37203455,-0.429416726
578,0.000113362,-3.945533995
579,0.3885767,-0.410523244
580,0.015303925,-1.815197171
581,2.2700317,0.356031922
582,1.4307134,0.155552645
583,0.27856496,-0.555073513
584,0.009755909,-2.010732282
585,3.22E-06,-5.49232684
586,0.042868126,-1.367865501
587,3.95E-05,-4.403870479
588,0.40673032,-0.390693452
589,1.9262433,0.284711141
590,2.8015733,0.44740199
591,1.4312809,0.155724876
592,1.4963634,0.175037077
593,0.00767414,-2.11497026
594,0.8677425,-0.061609131
595,0.45699263,-0.340090804
596,0.03489976,-1.45717756
597,0.07211587,-1.141969153
598,0.009104285,-2.040754156
599,0.031007795,-1.508529116
600,0.22907324,-0.640025641
601,4.7563524,0.677274024
602,0.04533811,-1.343536588
603,6.5346904,0.815225016
604,2.843552,0.453861175
605,0.022354169,-1.65064147
606,0.12363574,-0.907855967
607,0.01477549,-1.830458108
608,2.75736,0.440493471
609,0.6941326,-0.158557558
610,3.684503,0.566378914
611,0.001971446,-2.705215114
612,0.18461266,-0.73373852
613,1.7629538,0.246240931
614,0.3707845,-0.430878429
615,0.25368047,-0.595712966
616,6.9351535,0.841056078
617,0.2009653,-0.696878924
618,0.021226613,-1.673119298
619,0.5090647,-0.293227017
620,0.004787292,-2.319910055
621,0.3404308,-0.467971155
622,0.0777513,-1.109292341
623,1.3684249,0.136220968
624,0.3038164,-0.517388787
625,4.5512657,0.65813219
626,0.011003765,-1.958458693
627,0.000928924,-3.032019816
628,0.4255068,-0.371093495
629,0.7544612,-0.12236309
630,0.24464086,-0.611471005
631,0.2848914,-0.545320661
632,7.39E-06,-5.131299812
633,0.025868988,-1.587220561
634,0.46271145,-0.334689754
635,1.2712656,0.104236295
636,0.6389468,-0.194535301
637,0.006342284,-2.197754349
638,0.12913983,-0.88893979
639,0.9109969,-0.040483101
640,1.9705753,0.294593035
641,2.0877624,0.319681072
642,0.8049343,-0.094239566
643,2.620844,0.418441171
644,1.351085,0.130682672
645,2.4972796,0.397467169
646,1.0582932,0.024606006
647,0.13697352,-0.863363383
648,4.352776,0.638766318
649,3.70E-05,-4.432336242
650,0.7356679,-0.133318193
651,0.10654593,-0.972463135
652,0.24193129,-0.616307959
653,5.427739,0.734618956
654,0.024227042,-1.615699608
655,1.9959258,0.300144392
656,2.7078583,0.432625934
657,10.836013,1.034869517
658,2.9472709,0.469420056
659,0.07770719,-1.109538795
660,1.6901257,0.227919006
661,1.6930628,0.228673067
662,0.0653935,-1.184465418
663,0.001572683,-2.803358808
664,0.7397606,-0.130908803
665,0.06411212,-1.193059862
666,1.2771755,0.106250579
667,0.001325682,-2.877560673
668,0.4728291,-0.325295803
669,0.4729731,-0.325163559
670,0.09145699,-1.038783096
671,0.033616725,-1.473444599
672,1.7949314,0.254047855
673,0.01817548,-1.740514111
674,1.985497,0.297869235
675,0.51735187,-0.286213977
676,0.068908945,-1.161724399
677,0.000526647,-3.27848027
678,0.006107714,-2.214121336
679,0.23614207,-0.626826634
680,0.15778224,-0.801941883
681,0.35806638,-0.446036454
682,0.07202214,-1.142533979
683,0.45173064,-0.345120451
684,2.6762805,0.42753163
685,0.1149585,-0.939458912
686,0.004560309,-2.341005777
687,0.008903447,-2.050441822
688,0.08134092,-1.08969092
689,2.1334765,0.329087864
690,6.485854,0.811967168
691,0.2962,-0.528414946
692,2.59E-05,-4.587235788
693,2.3038325,0.362450901
694,0.075415574,-1.122538959
695,0.443575,-0.353032939
696,1.7394574,0.240413797
697,0.01576062,-1.802426702
698,0.001383777,-2.858933829
699,0.02339219,-1.630929117
700,0.04907936,-1.309101109
701,1.1947834,0.07728918
702,0.014346548,-1.843252584
703,0.04027123,-1.395005106
704,0.10791826,-0.966905066
705,1.0980573,0.040625004
706,0.017279672,-1.762464505
707,0.7020464,-0.153634183
708,0.48664415,-0.312788493
709,0.014001241,-1.853833469
710,0.34999374,-0.455939723
711,0.003930582,-2.405543139
712,0.5516762,-0.258315752
713,0.094527446,-1.024442076
714,0.000259247,-3.586286931
715,3.2255936,0.508609649
716,0.002150843,-2.667391209
717,0.78391093,-0.10573328
718,2.654784,0.424029192
719,0.032508727,-1.488000037
720,0.3147179,-0.502078555
721,6.584848,0.818545754
722,0.018771267,-1.726506413
723,0.7564234,-0.121235045
724,0.59647965,-0.224404368
725,3.144289,0.497522456
726,0.013486937,-1.870086671
727,4.739663,0.675747464
728,0.21947166,-0.658621552
729,4.94E-05,-4.306700285
730,0.1781559,-0.749199791
731,0.42556062,-0.371038567
732,0.22434579,-0.649082076
733,0.60911727,-0.215299087
734,0.9348421,-0.029261738
735,0.010121331,-1.994762372
736,0.016139103,-1.792120607
737,3.0540853,0.484881163
738,0.0945756,-1.024220895
739,3.697929,0.567958568
740,0.10357745,-0.984734785
741,0.49382645,-0.306425652
742,5.765455,0.760833587
743,0.04780917,-1.320488796
744,0.04559794,-1.341054777
745,0.14134698,-0.849713466
746,0.26809275,-0.57171493
747,0.06079537,-1.216129494
748,0.082339704,-1.084390699
749,0.05461641,-1.26267685
750,0.02568694,-1.590287629
751,0.1056546,-0.97611159
752,2.9938738,0.47623349
753,0.033649344,-1.473023398
754,3.7079735,0.569136622
755,3.0088449,0.478399801
756,4.039289,0.606304927
757,0.10681144,-0.97138223
758,0.9491631,-0.022659154
759,1.442715,0.159180547
760,0.36489296,-0.437834516
761,1.230289,0.090007141
762,1.4194434,0.15211808
763,2.5953443,0.41419498
764,0.019180775,-1.717133849
765,0.050017446,-1.300878488
766,1.4789166,0.169943684
767,0.4126217,-0.384447936
768,0.000110024,-3.958512096
769,2.883002,0.459844944
770,0.000478511,-3.320108256
771,0.002274428,-2.643127749
772,0.0700835,-1.154384217
773,0.1983751,-0.702512841
774,0.00283994,-2.546690881
775,1.0828476,0.034567338
776,0.14952123,-0.825297139
777,2.2374232,0.349748137
778,0.00752531,-2.123475582
779,0.8719301,-0.05951833
780,0.086211085,-1.064436889
781,0.27147958,-0.566262831
782,0.009155198,-2.038332259
783,0.050183557,-1.299438559
784,4.1093054,0.613768419
785,3.849689,0.585425646
786,1.963223,0.292969633
787,0.002553894,-2.592797064
788,0.35801315,-0.446101021
789,0.21000245,-0.677775639
790,0.015316251,-1.814847525
791,0.8599322,-0.065535789
792,0.00571036,-2.243336534
793,0.000740492,-3.130479453
794,0.23537457,-0.62824046
795,0.6702339,-0.17377361
796,0.022490669,-1.647997626
797,5.2749157,0.722215523
798,0.007420596,-2.12956123
799,0.04987978,-1.302075471
800,0.0029966,-2.523371297
801,0.030813735,-1.511255657
802,5.7413783,0.759016164
803,6.7887106,0.831787295
804,4.06506,0.60906696
805,0.7476494,-0.126302011
806,1.6639177,0.221131842
807,0.48738098,-0.312131423
808,0.011233771,-1.949474433
809,0.064953335,-1.187398545
810,0.11816284,-0.927519079
811,0.3112175,-0.50693599
812,3.0390885,0.482743347
813,0.040268365,-1.395036004
814,1.3841131,0.141171579
815,0.9220254,-0.035257115
816,0.8313414,-0.080220592
817,7.835671,0.894076193
818,0.001257344,-2.900545886
819,0.4228214,-0.37384304
820,0.054398768,-1.264410936
821,0.20994137,-0.677901973
822,0.007701703,-2.113413216
823,0.19546087,-0.708940173
824,0.017094765,-1.767136865
825,1.9862893,0.298042503
826,0.019541834,-1.70903468
827,1.2475858,0.096070423
828,1.4348397,0.156803384
829,1.0800179,0.033430953
830,0.23908982,-0.621438915
831,0.034072045,-1.467601799
832,0.5190855,-0.284761102
833,3.5545602,0.550785874
834,0.05483096,-1.26097415
835,0.9954386,-0.001985523
836,0.6419743,-0.192482358
837,0.00142818,-2.845217114
838,0.37155914,-0.429972051
839,1.1764839,0.070585988
840,2.982192,0.474535601
841,0.000179394,-3.746192353
842,0.2086318,-0.680619495
843,0.18055734,-0.743384852
844,3.9535413,0.59698628
845,0.004320335,-2.364482577
846,0.57074785,-0.243555716
847,2.268555,0.355749313
848,0.40091425,-0.396948507
849,1.7927407,0.253517478
850,0.8487255,-0.071232749
851,4.0828285,0.610961138
852,0.3117525,-0.506190055
853,0.013450947,-1.871247139
854,0.17806004,-0.749433533
855,0.004720734,-2.325990516
856,2.7519093,0.439634116
857,0.058992844,-1.229200666
858,0.18123908,-0.741748151
859,0.06427479,-1.191959334
860,0.08223112,-1.084963795
861,0.011843955,-1.926503251
862,1.2075087,0.081890268
863,3.2021868,0.505446663
864,3.8797736,0.588806384
865,0.566486,-0.246810819
866,0.4171499,-0.379707856
867,0.019244624,-1.71569057
868,0.025928462,-1.586223244
869,8.49E-05,-4.071228349
870,3.5172026,0.546197386
871,0.001117201,-2.951868606
872,1.0460882,0.019568303
873,0.011960222,-1.922260759
874,0.015010149,-1.823614997
875,0.007468754,-2.126751845
876,0.03218891,-1.492293729
877,0.021435844,-1.668859412
878,2.2153652,0.345445329
879,0.1681125,-0.774399993
880,1.4780949,0.169702319
881,0.44606978,-0.350597198
882,0.8531418,-0.068978779
883,0.02268262,-1.644306783
884,0.104939796,-0.979059784
885,2.6341448,0.420639645
886,0.006180578,-2.20897088
887,1.2615604,0.100908048
888,1.0660074,0.027760219
889,4.346663,0.63815597
890,0.074080124,-1.130298299
891,1.5704999,0.196037913
892,0.023107303,-1.636250741
893,0.11521914,-0.938475371
894,0.015966538,-1.796789241
895,1.3574619,0.132727649
896,1.48E-05,-4.830271415
897,0.014039092,-1.85266098
898,0.41030592,-0.386892217
899,0.30245152,-0.519344229
900,0.3309396,-0.480251262
901,0.006687522,-2.174734776
902,0.7616763,-0.118229558
903,2.4484282,0.388887373
904,0.83091944,-0.08044108
905,0.004391669,-2.3573704
906,1.3316289,0.124383212
907,0.04632319,-1.334201541
908,0.02019417,-1.694773992
909,0.2801889,-0.552549074
910,1.0565484,0.023889397
911,0.028292155,-1.548333971
912,6.7785344,0.831135804
913,0.091894664,-1.036709706
914,2.7833438,0.444566854
915,0.1644014,-0.784094488
916,0.004340157,-2.36249452
917,0.08823312,-1.054368363
918,0.003013595,-2.520915085
919,6.863866,0.836568796
920,0.02594786,-1.585898454
921,1.2332954,0.091067112
922,0.021214942,-1.673358151
923,4.8177547,0.682844684
924,4.0331464,0.605643987
925,2.6155217,0.417558328
926,0.033160735,-1.479375852
927,0.003669435,-2.435400754
928,0.3477652,-0.458713879
929,0.008308962,-2.080453227
930,2.6222568,0.41867522
931,0.16544348,-0.781350343
932,0.004199971,-2.376753708
933,0.000377941,-3.422575716
934,0.8620533,-0.064465881
935,1.9240072,0.284206693
936,4.4613585,0.649467123
937,0.16554126,-0.781093744

==> data/all_attack_loss_dist/purchase100_2a/model_1_point_8800_class_62_0_1_attack_3_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,2.506163359,0.399009376
1,4.213319778,0.624624422
2,1.314445138,0.118742464
3,0.307712406,-0.511854994
4,2.719410181,0.434474719
5,2.548852682,0.406344735
6,0.252080351,-0.598461005
7,3.920373201,0.593327412
8,2.795516014,0.446461984
9,0.90053618,-0.045498834
10,0.409162581,-0.388104091
11,0.423650473,-0.372992304
12,2.312896252,0.364156152
13,1.05072403,0.021488664
14,2.54118371,0.405036063
15,2.756992817,0.440435635
16,1.232929945,0.090938401
17,1.720629573,0.235687383
18,1.107815742,0.044467532
19,0.959123671,-0.018125391
20,1.034222841,0.014614125
21,2.814950943,0.449470831
22,2.313044548,0.364183997
23,2.147132874,0.331858921
24,0.906691372,-0.042540517
25,1.761731863,0.245939809
26,1.586437941,0.200423088
27,0.720128059,-0.142590267
28,3.072963476,0.487557398
29,0.523825884,-0.280813046
30,3.879492998,0.588774972
31,1.651029229,0.217754762
32,1.485254765,0.171800954
33,1.945218325,0.288968352
34,1.738832235,0.240257683
35,2.761796951,0.441191746
36,2.983330727,0.474701401
37,2.09218359,0.320599791
38,4.862867832,0.686892466
39,1.485507369,0.171874811
40,4.089006424,0.611617793
41,2.313188076,0.364210945
42,1.49277091,0.173993163
43,0.891873181,-0.049696895
44,3.174243212,0.5016402
45,2.317209244,0.364965252
46,2.980031967,0.474220923
47,2.184860706,0.339423754
48,1.132128954,0.053895898
49,1.369262218,0.136486625
50,2.207524776,0.343905587
51,1.420221329,0.152356031
52,2.784064293,0.44467926
53,2.024634838,0.306346706
54,1.89368844,0.277308528
55,1.766139269,0.247024947
56,1.33188498,0.124466721
57,1.463155389,0.165290451
58,4.722270489,0.67415086
59,3.117438555,0.493797902
60,0.746801436,-0.126794856
61,0.573182464,-0.241707105
62,1.931446314,0.285882641
63,1.284168124,0.108621886
64,4.139748096,0.616973915
65,1.447771072,0.160699895
66,2.218446732,0.346049005
67,3.454819679,0.538425385
68,1.168444633,0.067608138
69,3.454207182,0.538348383
70,1.536846399,0.186630464
71,0.632188737,-0.199153245
72,1.561559796,0.193558619
73,3.503051281,0.544446495
74,3.253207922,0.512311821
75,2.31055975,0.363717204
76,2.204875469,0.343384066
77,1.851711273,0.267573271
78,2.786723614,0.445093898
79,1.732198477,0.238597652
80,1.034697175,0.014813263
81,1.56894803,0.195608558
82,2.282287359,0.358370325
83,0.98285985,-0.007508406
84,4.039619446,0.606340454
85,0.58642745,-0.231785709
86,2.350709677,0.371198995
87,2.300046206,0.361736561
88,0.028107304,-1.551180807
89,2.854611874,0.455547068
90,1.043403387,0.018452242
91,2.379265308,0.376442872
92,1.413885593,0.150414269
93,2.256121159,0.353362418
94,3.368604898,0.527450076
95,2.14743495,0.331920017
96,2.441500664,0.387656847
97,1.463235855,0.165314335
98,0.613776326,-0.211989867
99,3.323403358,0.521583054
100,1.293667793,0.111822766
101,1.111480355,0.045901791
102,2.007620335,0.302681586
103,1.656989694,0.219319807
104,2.407718182,0.381605652
105,1.33407867,0.12518144
106,1.1891433,0.075234193
107,1.581715703,0.199128426
108,1.846410871,0.266328348
109,3.781095028,0.577617592
110,1.787924409,0.252349153
111,2.255546331,0.353251752
112,2.072853327,0.316568573
113,1.332142353,0.124550636
114,4.083414078,0.611023422
115,2.114772081,0.325263568
116,0.923062325,-0.034768975
117,1.562634468,0.1938574
118,2.200340986,0.342489989
119,2.215865612,0.345543418
120,0.79728651,-0.098385584
121,0.959821343,-0.017809597
122,0.687251627,-0.162884223
123,2.010679245,0.303342795
124,1.902438164,0.27931055
125,2.528996944,0.402948305
126,0.420009881,-0.376740492
127,3.941922665,0.5957081
128,1.346328735,0.129151115
129,2.48162508,0.39473617
130,1.469851732,0.167273529
131,2.20596242,0.34359811
132,0.714337289,-0.146096679
133,2.858451605,0.456130844
134,3.424430609,0.53458837
135,1.34556067,0.128903284
136,1.818174601,0.259635586
137,2.165389061,0.335535938
138,3.677569866,0.565560932
139,1.868191957,0.271421498
140,2.064769745,0.314871628
141,2.625809908,0.419263283
142,3.182671547,0.502791822
143,1.132417083,0.054006412
144,2.57715416,0.411140398
145,1.501517177,0.176530305
146,2.302096367,0.362123499
147,1.009901404,0.004278976
148,3.330156326,0.522464621
149,2.471922874,0.393034916
150,2.609098434,0.416490464
151,3.116723537,0.493698281
152,1.079414129,0.033188099
153,2.148710728,0.332177952
154,3.123892784,0.49469612
155,3.243542671,0.511019616
156,0.587403655,-0.231063355
157,2.081195354,0.318312848
158,3.005167484,0.477868681
159,1.478673577,0.169872312
160,1.564622879,0.194409677
161,2.973596096,0.473281978
162,2.934383154,0.467516821
163,1.973948717,0.295335866
164,2.029942036,0.307483637
165,1.990092635,0.298873292
166,1.466858745,0.166388294
167,4.832154751,0.684140834
168,1.54295826,0.188354178
169,1.808763266,0.257381729
170,1.184550166,0.073553458
171,1.614196062,0.207956283
172,4.022457123,0.604491423
173,2.773877144,0.443087222
174,0.71179539,-0.147644829
175,2.035518408,0.308675034
176,1.288281322,0.11001071
177,2.82091856,0.450390548
178,2.228112698,0.347937154
179,2.192059994,0.340852436
180,4.761088371,0.677706243
181,3.226359367,0.50871274
182,1.317325234,0.119693011
183,2.714881659,0.433750903
184,1.757479429,0.24489025
185,2.619739056,0.418258035
186,1.206200004,0.081419325
187,1.597754598,0.203510076
188,0.734657705,-0.133914962
189,2.383143425,0.37715018
190,0.856013954,-0.067519156
191,0.869644582,-0.060658204
192,0.801830173,-0.095917605
193,1.828209162,0.262025881
194,1.555033684,0.191739801
195,3.34358573,0.524212463
196,3.854823351,0.586004481
197,0.80134964,-0.096177954
198,1.627374172,0.211487419
199,1.310852408,0.117553796
200,1.374752641,0.138224563
201,3.044733524,0.483549289
202,2.177910089,0.338039947
203,3.816207886,0.581632025
204,1.473012924,0.168206557
205,2.241664648,0.350570643
206,0.323160887,-0.490581209
207,2.359308004,0.372784641
208,3.66111207,0.563613023
209,3.01120019,0.478739629
210,1.773279548,0.248777205
211,3.097815514,0.49105555
212,4.597563267,0.662527714
213,1.293876171,0.111892715
214,0.703492939,-0.152740257
215,1.501481056,0.176519857
216,1.827243328,0.261796385
217,3.502936602,0.544432277
218,3.025485516,0.480795078
219,2.570596218,0.410033864
220,2.682516098,0.428542337
221,1.96037662,0.292339514
222,0.353315115,-0.451837783
223,3.972912788,0.599109032
224,3.228684425,0.509025599
225,2.607309818,0.41619264
226,1.390337706,0.143120301
227,0.423438787,-0.373209363
228,1.172199607,0.069001571
229,2.520243883,0.401442569
230,1.584247231,0.199822957
231,1.905986071,0.280119722
232,0.803290904,-0.095127151
233,1.816831946,0.259314758
234,1.628123999,0.211687478
235,1.556525826,0.192156331
236,3.265508652,0.513950839
237,2.672516584,0.426920409
238,1.291662455,0.111149036
239,1.263142467,0.101452336
240,0.314276338,-0.502688316
241,0.819187284,-0.086616798
242,3.565639973,0.55213749
243,2.657815218,0.424524784
244,0.922156811,-0.035195222
245,0.45664525,-0.340421055
246,0.938354611,-0.027633007
247,2.189038277,0.340253356
248,3.276025534,0.515347278
249,1.952266455,0.290539092
250,0.919972777,-0.036225024
251,2.039561033,0.309536706
252,0.918801486,-0.036778311
253,1.134498,0.054803735
254,1.40071547,0.146349925
255,2.277239323,0.357408674
256,1.006343603,0.00274629
257,1.264081478,0.101775068
258,1.615571856,0.208326279
259,0.857510865,-0.066760369
260,1.682121515,0.225857366
261,2.946335316,0.469282171
262,1.788883924,0.252582161
263,1.160569549,0.064671171
264,1.091530561,0.0380359
265,4.988983154,0.698012038
266,2.134261131,0.329247555
267,1.745019674,0.241800328
268,3.621585608,0.558898756
269,0.935064733,-0.029158323
270,1.442020416,0.158971409
271,1.903297782,0.279506741
272,1.547652245,0.189673382
273,1.284241438,0.108646679
274,2.326833487,0.366765305
275,2.103732586,0.322990534
276,1.663188934,0.220941587
277,1.665543795,0.221556057
278,2.564346313,0.408976676
279,1.268695831,0.103357513
280,1.630209208,0.212243342
281,2.233315945,0.348950167
282,1.155755281,0.062865887
283,0.581491947,-0.235456295
284,0.428156286,-0.368397675
285,1.091318369,0.037951465
286,2.764904022,0.44168006
287,0.265731901,-0.575556306
288,2.752375603,0.4397077
289,0.532682657,-0.273531442
290,5.007172108,0.699592519
291,3.511711359,0.545518812
292,3.86749506,0.587429768
293,0.412757814,-0.384304696
294,1.125419736,0.051314527
295,0.803685129,-0.094914068
296,1.660065532,0.220125232
297,0.989530861,-0.004570657
298,0.67525351,-0.170533149
299,1.556491613,0.192146785
300,1.115667582,0.047534814
301,0.824029148,-0.084057426
302,1.566804409,0.195014785
303,3.364574432,0.52693014
304,2.518761635,0.40118707
305,2.658501625,0.42463693
306,1.469674349,0.167221114
307,2.570829868,0.410073337
308,2.441295862,0.387620415
309,2.823097229,0.450725836
310,1.405798912,0.147923203
311,3.417316675,0.533685226
312,2.978055,0.473932714
313,1.868695378,0.271538511
314,1.174926519,0.070010706
315,2.069663286,0.315899696
316,1.627311945,0.211470812
317,3.311557293,0.520032273
318,1.899661303,0.278676176
319,2.044915676,0.310675404
320,2.435276985,0.386548364
321,0.636043847,-0.196512945
322,1.895719767,0.277774138
323,1.782194853,0.250955185
324,1.971539021,0.294805377
325,2.284955263,0.358877701
326,0.863250017,-0.063863404
327,2.644598961,0.422359823
328,0.787160873,-0.103936501
329,3.896058321,0.590625449
330,1.17682457,0.070711727
331,2.349450111,0.370966228
332,1.022470474,0.009650776
333,1.7179811,0.235018382
334,0.54496187,-0.263633884
335,2.478063107,0.394112362
336,1.080203295,0.033505498
337,2.204070568,0.343225495
338,1.02068758,0.00889283
339,4.05350256,0.607830452
340,1.981135607,0.296914204
341,2.614209175,0.417340335
342,1.987770677,0.29836628
343,3.724805593,0.571103611
344,1.496454239,0.175063441
345,2.901506424,0.462623536
346,2.07378006,0.316762694
347,1.008567572,0.003705
348,3.258599758,0.513031021
349,2.645208359,0.422459886
350,0.754686236,-0.12223357
351,2.193169117,0.341072122
352,2.730770826,0.436285255
353,0.674074829,-0.17129189
354,0.636151075,-0.196439734
355,1.237470627,0.092534899
356,1.753742576,0.243965845
357,0.909885883,-0.041013073
358,1.454248667,0.162638674
359,1.179251432,0.071606412
360,0.419304222,-0.377470765
361,1.549065828,0.190069874
362,3.646176338,0.561837668
363,2.673882008,0.427142239
364,0.816392839,-0.088100813
365,2.49663496,0.397355048
366,2.441296339,0.3876205
367,3.581469536,0.554061261
368,4.64855814,0.667318267
369,3.078770399,0.488377302
370,1.64947021,0.217344476
371,4.971802711,0.696513887
372,1.937764406,0.287300974
373,2.308364391,0.363304366
374,1.624967337,0.210844636
375,1.667245865,0.221999649
376,2.371370792,0.374999466
377,1.16375494,0.065861538
378,1.093313456,0.038744693
379,2.640311003,0.421655086
380,3.380752802,0.529013417
381,2.345659256,0.370264924
382,0.977855563,-0.009725289
383,0.865338981,-0.062813732
384,0.756434858,-0.121228466
385,1.418944001,0.151965256
386,2.367712498,0.374328967
387,1.109348297,0.045067921
388,1.899722576,0.278690184
389,1.581085205,0.198955275
390,1.485844851,0.171973463
391,3.460068941,0.539084752
392,0.909041643,-0.041416221
393,2.260379076,0.354181278
394,2.463220119,0.391503223
395,1.348840475,0.129960589
396,2.319034338,0.365307179
397,1.231032729,0.0902696
398,1.88176465,0.274565306
399,4.143305779,0.617346986
400,1.913321495,0.281787951
401,1.670013785,0.222720056
402,2.061317444,0.314144878
403,0.809178829,-0.091955488
404,0.969257534,-0.013560815
405,2.983089209,0.474666241
406,1.248427272,0.096363247
407,1.722666144,0.236201119
408,1.583439112,0.199601368
409,2.432644129,0.386078581
410,1.745172739,0.24183842
411,2.013588667,0.303970758
412,3.366758585,0.527211976
413,4.356721401,0.639159789
414,3.708236217,0.569167391
415,3.398095608,0.531235594
416,5.143929958,0.711295046
417,2.904976845,0.463142675
418,0.694974899,-0.158030881
419,3.290724039,0.517291464
420,3.519859791,0.546525364
421,0.550173163,-0.259500598
422,2.139384031,0.33028875
423,0.467878789,-0.329866643
424,1.739970803,0.240541961
425,1.381045341,0.140207937
426,1.256006241,0.098991797
427,1.871977925,0.272300723
428,0.18855229,-0.724568188
429,1.857427955,0.268911977
430,3.359303474,0.526249239
431,1.166146636,0.066753164
432,0.259136051,-0.586472164
433,1.05808568,0.024520837
434,1.526602745,0.183726039
435,1.666268587,0.221745007
436,1.369457006,0.136548402
437,1.792250156,0.253398627
438,1.613889098,0.207873688
439,1.761780381,0.245951769
440,1.938399911,0.287443381
441,1.568605304,0.195513679
442,2.964894772,0.472009284
443,1.850589752,0.267310153
444,2.863720417,0.456930616
445,2.350094795,0.371085381
446,2.522817135,0.401885772
447,1.934125423,0.286484634
448,2.513500214,0.400278926
449,1.227533579,0.089033381
450,1.372621059,0.137550658
451,2.978181601,0.473951176
452,1.713478804,0.233878736
453,1.660173178,0.220153393
454,1.780710459,0.250593309
455,1.620328546,0.209603083
456,3.337033749,0.523360599
457,1.711156607,0.233289758
458,2.47231245,0.393103356
459,2.06256628,0.314407913
460,4.075224876,0.610151579
461,1.568367839,0.195447928
462,1.06873107,0.028868435
463,1.744501948,0.241671459
464,2.967518568,0.472393445
465,1.731730938,0.238480416
466,1.866506815,0.27102958
467,2.897809982,0.462069904
468,1.880206823,0.274205624
469,1.143170476,0.058111
470,2.163891315,0.335235444
471,2.22011447,0.346375367
472,1.489103794,0.17292497
473,1.364013433,0.134818647
474,1.976531982,0.295903846
475,0.591108799,-0.228332576
476,1.137193441,0.055834346
477,2.552514791,0.406968267
478,1.263187647,0.10146787
479,2.328547955,0.367085186
480,1.272692442,0.104723465
481,0.43360579,-0.362904927
482,2.557072639,0.407743065
483,2.624230862,0.419002039
484,1.543227196,0.188429868
485,0.221720606,-0.654193943
486,4.003587723,0.602449349
487,1.840539455,0.264945132
488,1.286013365,0.109245482
489,4.55796814,0.658771285
490,1.954502583,0.291036249
491,2.883178949,0.459871598
492,2.900449276,0.462465275
493,0.645205081,-0.190302222
494,3.63427949,0.560418323
495,1.958155394,0.291847153
496,1.09392333,0.038986885
497,4.13004446,0.615954727
498,3.273766756,0.515047734
499,2.627995968,0.419624695
500,1.230694771,0.090150355
501,2.66861105,0.42628528
502,0.347225696,-0.459388143
503,0.743026376,-0.128995769
504,0.968058467,-0.014098412
505,3.542650461,0.549328304
506,1.326199293,0.122608792
507,3.160282135,0.499725856
508,1.143584013,0.058268075
509,1.599630594,0.204019702
510,1.072304964,0.030318316
511,1.739545822,0.240435873
512,1.020463943,0.008797664
513,3.831317425,0.583348135
514,0.521987736,-0.2823397
515,2.823582172,0.450800431
516,1.622752547,0.2102523
517,3.451864004,0.538053677
518,2.216037989,0.345577201
519,3.92582202,0.593930607
520,3.795502901,0.579269328
521,2.95768261,0.470951568
522,1.304016709,0.115283156
523,0.710997641,-0.14813184
524,1.098988056,0.040992973
525,2.649755239,0.42320576
526,2.130985975,0.328580591
527,3.597319365,0.555978996
528,1.812174439,0.2582
529,1.141224623,0.057371133
530,0.880183697,-0.05542668
531,1.512321949,0.179644255
532,1.824631453,0.261175157
533,2.741477966,0.43798476
534,2.481125116,0.394648665
535,3.067384243,0.486768182
536,1.956008434,0.291370723
537,1.316234231,0.119333181
538,0.764720619,-0.1164972
539,0.685538471,-0.163968169
540,2.285642147,0.359008236
541,0.803500354,-0.095013927
542,2.615212202,0.417506934
543,0.671465874,-0.172976055
544,2.19560051,0.341553323
545,1.106068134,0.043781881
546,1.27167356,0.104375642
547,2.672295094,0.426884414
548,4.190398216,0.622255296
549,1.720888019,0.235752611
550,3.75390625,0.574483422
551,0.989407539,-0.004624785
552,1.796158075,0.254344555
553,4.162424088,0.619346326
554,0.565168142,-0.247822327
555,2.938081026,0.468063769
556,2.730288744,0.436208579
557,2.093536377,0.320880512
558,1.032527924,0.013901806
559,2.765658379,0.441798534
560,1.978150249,0.296259275
561,0.616670132,-0.209947086
562,3.850217104,0.585485219
563,3.944022655,0.595939401
564,0.419937909,-0.376814919
565,1.385418653,0.141581031
566,1.389941454,0.142996508
567,2.480536222,0.394545573
568,1.553501844,0.191311773
569,1.311831236,0.117877968
570,0.60313046,-0.219588738
571,0.652371347,-0.185505122
572,0.553950429,-0.256529097
573,4.541761875,0.65722436
574,1.625590801,0.211011233
575,1.366111279,0.135486077
576,1.858119369,0.26907361
577,0.841852009,-0.074764247
578,1.686859131,0.227078816
579,3.625075579,0.559317066
580,1.225578547,0.08834115
581,1.348678827,0.12990854
582,1.593565226,0.202369844
583,1.142696619,0.057930942
584,4.830396652,0.683982795
585,3.235006094,0.509875103
586,1.657678246,0.219500238
587,1.430238962,0.155408605
588,2.527805328,0.402743625
589,1.107098818,0.044186387
590,0.814171374,-0.089284171
591,0.916504025,-0.037865623
592,0.466371059,-0.331268407
593,2.920357704,0.46543605
594,1.596271753,0.203106829
595,2.799896955,0.447142048
596,1.689566135,0.227775196
597,3.070453167,0.487202478
598,2.59124732,0.413508866
599,2.071282625,0.316239362
600,1.478415966,0.169796644
601,3.397508621,0.531160567
602,1.897485256,0.27817841
603,3.35636735,0.525869488
604,2.640874147,0.421747705
605,1.511909604,0.179525826
606,3.131278515,0.495721698
607,2.963422775,0.471793614
608,2.397769451,0.379807423
609,3.988873243,0.600850236
610,1.258876562,0.099983148
611,2.521472454,0.401654228
612,2.935571671,0.467692688
613,2.57502389,0.410781263
614,1.209423304,0.082578332
615,0.321254462,-0.493150832
616,1.995886564,0.300135855
617,1.487540841,0.172468898
618,4.177343845,0.620900224
619,1.309121728,0.116980031
620,1.632571816,0.212872295
621,1.38546586,0.141595829
622,0.146549523,-0.834015591
623,2.059943199,0.313855245
624,2.549855232,0.406515524
625,0.795170426,-0.09953978
626,1.23208499,0.090640667
627,2.714383125,0.433671147
628,3.240018129,0.51054744
629,2.257621288,0.353651092
630,0.747746468,-0.12624563
631,2.250651598,0.352308271
632,0.828709602,-0.081597629
633,0.68116492,-0.166747726
634,1.371568084,0.137217371
635,2.041690826,0.309989977
636,1.768208742,0.247533533
637,2.158255339,0.334102824
638,2.2032516,0.343064094
639,0.884775519,-0.053166902
640,1.38490653,0.141420463
641,1.438549161,0.157924708
642,1.766229868,0.247047225
643,1.570141077,0.195938675
644,2.533369541,0.403698545
645,3.682019711,0.566086109
646,4.222774506,0.625597891
647,0.662730634,-0.178662954
648,2.884661436,0.460094849
649,2.999022961,0.476979791
650,4.072644234,0.609876474
651,1.505659819,0.177726861
652,1.995135069,0.299972302
653,2.287452698,0.359352122
654,4.489667892,0.652214217
655,2.637640476,0.421215599
656,5.134922504,0.710533894
657,4.093459606,0.612090509
658,2.813116074,0.449187652
659,2.162539721,0.334964093
660,1.563204408,0.194015771
661,0.732230663,-0.135352088
662,0.294307321,-0.531198934
663,3.606872082,0.55713074
664,1.683278561,0.226155992
665,1.40374589,0.147288498
666,3.172039032,0.501338523
667,0.580248356,-0.236386081
668,1.395904779,0.144855794
669,3.186472416,0.503310163
670,1.465393543,0.165954274
671,1.692714214,0.228583641
672,2.067270994,0.315397411
673,1.364320993,0.134916562
674,1.573797941,0.196948973
675,1.651846647,0.217969726
676,2.445535898,0.388374042
677,2.365698814,0.373959452
678,2.735892296,0.437098996
679,1.937870502,0.287324752
680,1.879952908,0.27414697
681,2.344477415,0.370046053
682,3.419347048,0.533943182
683,1.080015421,0.033429957
684,1.417388916,0.151489032
685,2.529361963,0.403010983
686,0.694661558,-0.158226734
687,1.459325075,0.164152045
688,3.685047626,0.566443105
689,0.603869677,-0.219056778
690,2.238131523,0.349885604
691,2.997834206,0.476807611
692,3.398946285,0.531344301
693,1.117898345,0.048402313
694,3.862588167,0.586878406
695,2.115847826,0.32548443
696,1.203947186,0.080607436
697,2.611237288,0.416846339
698,3.039232254,0.48276389
699,0.687997937,-0.162412864
700,2.248766422,0.351944348
701,2.273300171,0.356656785
702,3.253065109,0.512292756
703,2.017244339,0.304758505
704,3.8141675,0.581399761
705,0.325735331,-0.487135134
706,1.718035698,0.235032184
707,2.49540329,0.397140743
708,1.687211037,0.227169408
709,1.992792606,0.299462103
710,2.675434589,0.427394338
711,1.659772158,0.220048475
712,3.167872429,0.500767684
713,3.103824377,0.49189714
714,1.699837446,0.230407392
715,1.633824587,0.213205427
716,2.033747673,0.308297069
717,1.307312369,0.11637937
718,5.469109535,0.737916622
719,2.01482439,0.3042372
720,0.343276143,-0.464356378
721,1.882146358,0.274653392
722,1.77999115,0.250417843
723,1.984761,0.297708218
724,1.386805654,0.142015603
725,0.570444167,-0.243786857
726,0.708366692,-0.149741868
727,1.911485434,0.281370993
728,1.427849174,0.154682335
729,1.297648787,0.113157165
730,2.336421728,0.368551236
731,2.71787262,0.434229099
732,0.783522964,-0.105948271
733,1.300657749,0.114163033
734,0.813636363,-0.08956965
735,2.573603392,0.41054162
736,3.325995207,0.521921619
737,2.117732048,0.325871009
738,2.931112289,0.467032456
739,3.091124058,0.490116435
740,0.1480667,-0.829542604
741,1.922438145,0.283852375
742,2.71823287,0.43428666
743,2.008333206,0.302835769
744,2.008915424,0.302961653
745,1.726719737,0.237221853
746,2.461238623,0.391153722
747,2.538758755,0.404621434
748,1.529492855,0.184547453
749,2.553799152,0.407186738
750,1.187628984,0.074680788
751,2.559598923,0.408171919
752,2.26779294,0.355603399
753,1.65355289,0.218418091
754,1.367046595,0.135783317
755,1.656748176,0.219256501
756,3.757265091,0.574871837
757,1.534532189,0.185976003
758,1.18174243,0.072522829
759,1.476663709,0.169281602
760,1.494555712,0.174512109
761,1.263634562,0.101621496
762,0.859002292,-0.066005677
763,1.062037945,0.026140034
764,3.248880386,0.511733722
765,2.636446714,0.421018998
766,2.055995464,0.313022152
767,1.923330188,0.284053848
768,0.816707611,-0.087933397
769,0.669981003,-0.173937511
770,3.074794531,0.4878161
771,0.869886339,-0.06053749
772,2.097446918,0.321690979
773,0.950242519,-0.022165541
774,2.325191021,0.366458637
775,2.635993242,0.420944293
776,1.90324676,0.279495099
777,1.136829734,0.055695424
778,0.591053307,-0.228373348
779,2.356997967,0.372359208
780,3.632526875,0.560208836
781,2.29755044,0.361265055
782,2.403542757,0.380851852
783,3.181045294,0.502569853
784,1.545780063,0.189147702
785,1.558634877,0.19274439
786,3.207728624,0.50619762
787,1.321421385,0.121041331
788,2.913087368,0.46435351
789,2.34923315,0.370926121
790,2.648471117,0.422995241
791,1.585030794,0.200037704
792,4.669688702,0.66928793
793,1.143119454,0.058091616
794,1.886777878,0.275720776
795,0.789031148,-0.102905852
796,1.944258809,0.288754075
797,1.59002769,0.201404688
798,1.847473025,0.266578106
799,1.522582889,0.182580945
800,2.200157404,0.342453752
801,1.55657053,0.192168804
802,4.423353672,0.645751665
803,3.503880024,0.544549227
804,1.965408564,0.293452844
805,4.757806778,0.677406801
806,1.543456912,0.18849451
807,1.326595783,0.122738613
808,2.463471651,0.391547569
809,2.50519371,0.398841313
810,1.548415661,0.189887555
811,1.557466745,0.192418782
812,1.253618121,0.098165261
813,2.348342657,0.370761467
814,1.144687176,0.058686817
815,2.759809971,0.440879179
816,1.509500265,0.178833194
817,1.49082613,0.173426996
818,4.733014107,0.675137799
819,3.071326733,0.48732602
820,2.85629487,0.45580304
821,3.954849005,0.597129907
822,3.019949198,0.479999637
823,4.538799286,0.656940978
824,1.339168429,0.126835202
825,2.88719821,0.4604766
826,1.017270803,0.00743658
827,1.0911237,0.037873989
828,2.735898018,0.437099905
829,1.518667579,0.181462722
830,3.006289244,0.478030763
831,1.221533298,0.08690531
832,2.875515699,0.458715743
833,3.202104092,0.505435446
834,0.76032871,-0.11899861
835,0.752078891,-0.123736601
836,1.588087559,0.200874443
837,3.527127743,0.547421189
838,1.478330851,0.16977164
839,3.141439438,0.497128692
840,1.498530626,0.175665623
841,4.55273056,0.658271949
842,2.459198236,0.390793539
843,1.444288373,0.159653915
844,0.861354589,-0.064818028
845,0.671420276,-0.173005548
846,4.25510025,0.628909797
847,1.996177912,0.300199246
848,2.305269003,0.362721611
849,2.550167561,0.406568717
850,0.807284117,-0.092973592
851,0.747139871,-0.126598087
852,0.51190871,-0.290807481
853,0.993753135,-0.002721488
854,1.171027899,0.068567242
855,4.789019585,0.680246613
856,1.890774965,0.276639843
857,3.557945251,0.551199261
858,2.626612663,0.419396034
859,1.15394938,0.062186758
860,1.275506258,0.105682594
861,0.963632941,-0.016088362
862,2.005180597,0.302153494
863,0.512276947,-0.290495187
864,2.21442914,0.345261788
865,3.057413101,0.485354122
866,1.149118423,0.060364788
867,1.648607492,0.217117269
868,5.043425083,0.702725574
869,1.414965987,0.150746
870,2.163118839,0.33508038
871,0.929377735,-0.031807736
872,2.034308434,0.3084168
873,1.122861743,0.050326285
874,2.028113365,0.307092227
875,1.757824183,0.244975435
876,3.092177629,0.490264434
877,3.704241037,0.568699239
878,0.405094862,-0.392443265
879,1.405802369,0.147924271
880,2.365879297,0.373992584
881,2.030565262,0.307616952
882,1.177771091,0.07106089
883,1.560157061,0.193168321
884,1.319310904,0.120347152
885,4.683017731,0.670525802
886,4.245014191,0.627879146
887,3.007978201,0.478274685
888,0.82036382,-0.085993502
889,2.60189724,0.41529014
890,1.240153432,0.093475419
891,1.642183304,0.215421632
892,1.132473469,0.054028036
893,1.642390609,0.215476453
894,0.980953455,-0.008351599
895,3.498353004,0.54386363
896,3.73809576,0.572650423
897,1.62354219,0.210463579
898,1.840888619,0.265027513
899,1.735028505,0.239306614
900,0.798871398,-0.097523128
901,3.374340534,0.528188909
902,0.777004719,-0.109576344
903,1.584935308,0.20001154
904,0.58208853,-0.235010958
905,1.938141108,0.287385393
906,1.726233602,0.237099566
907,3.429706335,0.535256936
908,2.424290419,0.384584645
909,0.322886705,-0.490949836
910,2.864954472,0.457117725
911,0.368712634,-0.433311981
912,3.124639034,0.494799854
913,0.362198681,-0.441053136
914,3.177677631,0.502109837
915,2.109377861,0.324154384
916,3.308477879,0.519628235
917,1.739320755,0.240379679
918,3.484117746,0.542092824
919,1.555215836,0.19179067
920,3.176163435,0.501902842
921,3.338303804,0.523525857
922,0.964588046,-0.015658124
923,2.084280491,0.318956163
924,1.458903909,0.164026688
925,3.800340414,0.5798225
926,0.467934549,-0.329814889
927,1.614975214,0.208165861
928,1.570946217,0.196161317
929,2.63462019,0.420718016
930,3.103791237,0.491892503
931,3.578659296,0.553720354
932,1.282589912,0.10808782
933,3.00753212,0.478210274
934,2.608366013,0.416368533
935,3.386484385,0.529749077
936,4.543753147,0.657414729
937,0.817789495,-0.087358473
938,2.269866467,0.356000309
939,0.396951199,-0.401262882
940,3.461649179,0.539283052
941,0.870387197,-0.060287506
942,3.283144236,0.516289963
943,3.421351433,0.534197686
944,1.763142109,0.246287318
945,2.507924795,0.399314509
946,3.252937794,0.512275758
947,0.886169255,-0.052483322
948,1.523451924,0.182828754
949,1.669708967,0.22264078
950,2.789613485,0.445544034
951,2.459327459,0.390816359
952,1.754557371,0.244167573
953,1.146137595,0.059236758
954,1.874407887,0.272864103
955,1.761590958,0.245905072
956,2.682792664,0.42858711

==> data/all_attack_loss_dist/purchase100_2a/model_2_attack_0_2_loss_dist_point_59019_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.17261231,0.004476419,0.010895405
,-0.762928235,-2.349069299,-1.962756622

==> data/all_attack_loss_dist/purchase100_2a/model_2_attack_0_2_loss_dist_point_8800_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.10290182,0.004476419,0.010895405
,-0.987576944,-2.349069299,-1.962756622

==> data/all_attack_loss_dist/purchase100_2a/model_2_attack_1_3_loss_dist_point_59019_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.17261231,0.179773629,0.462219298
,-0.762928235,-0.745274015,-0.335151926

==> data/all_attack_loss_dist/purchase100_2a/model_2_attack_1_3_loss_dist_point_8800_class_62_0_1_loss_thr_data.csv <==
,point_loss,attack_a_thres,attack_b_thres
0,0.10290182,0.198238924,0.336748928
,-0.987576944,-0.702811068,-0.472693778

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_59019_class_62_0_1_attack_1_loss_dist_data.csv <==
,attack_a_losses,attack_a_losses_log
0,2.20737958,0.343877021
1,1.632312775,0.212803379
2,4.301309586,0.633600702
3,3.753279924,0.574410956
4,0.300275981,-0.522479405
5,0.082597889,-1.083031052
6,0.271133959,-0.566816084
7,1.557214975,0.192348572
8,0.20092161,-0.69697335
9,4.879910946,0.688411897
10,5.165085793,0.71307754
11,4.860990524,0.686724774
12,0.625115275,-0.204039889
13,5.44244194,0.735793805
14,2.416535854,0.383193243
15,0.371614963,-0.429906808
16,1.555244684,0.191798726
17,3.833283424,0.583570931
18,0.306383073,-0.513735232
19,5.001825809,0.699128563
20,1.894939184,0.277595276
21,3.106278896,0.492240446
22,1.685602665,0.226755209
23,1.550042629,0.190343642
24,3.941964149,0.59571267
25,0.806759,-0.093256181
26,5.011603832,0.699976733
27,0.31758222,-0.49814382
28,0.240153521,-0.619511041
29,1.654492021,0.218664677
30,6.480787277,0.811627767
31,0.331484258,-0.479537091
32,1.786327362,0.251961051
33,6.148879051,0.788795951
34,4.52482748,0.655602025
35,1.894778728,0.277558501
36,2.089380026,0.320017439
37,0.528352082,-0.277076577
38,5.972743034,0.77617383
39,0.041327085,-1.383765223
40,1.510660768,0.179166951
41,1.320581913,0.120765345
42,0.96407032,-0.015891287
43,2.487876654,0.395828845
44,3.892586231,0.590238242
45,3.334683895,0.523054672
46,0.716336608,-0.144882854
47,0.033456258,-1.475522629
48,6.081504345,0.784011021
49,0.223575667,-0.650575466
50,1.306294441,0.116041079
51,0.738796175,-0.131475362
52,2.33127141,0.367592838
53,2.846378803,0.454292697
54,0.305242121,-0.515355537
55,1.890184164,0.27650412
56,2.764327526,0.441589498
57,0.859107196,-0.065952643
58,0.225899398,-0.646084926
59,0.758659542,-0.119953076
60,0.00549722,-2.259856921
61,1.337951899,0.1264405
62,2.372516394,0.375209222
63,0.237732351,-0.623911715
64,0.336306155,-0.473265185
65,2.136731863,0.329750026
66,2.220575571,0.346465558
67,3.301661968,0.518732607
68,5.199260235,0.715941555
69,1.400973082,0.146429791
70,1.784111857,0.25142208
71,0.377925605,-0.422593683
72,4.335517883,0.637040982
73,1.206001759,0.081347941
74,1.436869383,0.157417291
75,0.225997254,-0.645896837
76,3.688873053,0.56689371
77,0.800249875,-0.096774385
78,1.812543035,0.258288327
79,0.156902641,-0.804369746
80,2.788147926,0.445315812
81,4.389242172,0.642389543
82,7.137094021,0.853521418
83,5.723510742,0.757662502
84,0.359128445,-0.444750194
85,2.133673906,0.329128046
86,0.370596856,-0.43109827
87,0.563690722,-0.248959113
88,3.463689804,0.539538991
89,0.291234285,-0.5357575
90,5.011033535,0.699927309
91,4.226572514,0.625988324
92,4.20736599,0.624010292
93,4.301945686,0.633664923
94,0.257198423,-0.589731698
95,3.084127665,0.489132347
96,2.384675026,0.377429203
97,1.094987154,0.039409024
98,0.576747656,-0.239014162
99,4.228774548,0.626214532
100,3.940213442,0.595519748
101,0.45756942,-0.339543007
102,2.215063095,0.345386101
103,5.560051918,0.745078847
104,2.5889678,0.413126649
105,1.145060897,0.058828584
106,0.18540971,-0.731867526
107,3.095698357,0.490758637
108,0.377713829,-0.422837114
109,5.773614407,0.761447776
110,2.81069684,0.448814005
111,0.347069949,-0.459582988
112,4.117451668,0.61462851
113,3.534831524,0.548368719
114,0.100303203,-0.998685199
115,1.527498126,0.183980686
116,0.305899888,-0.514420682
117,3.494870186,0.543431049
118,5.415130138,0.733608898
119,2.508420706,0.399400377
120,1.094903111,0.03937569
121,2.260071993,0.354122273
122,2.422027588,0.384179086
123,3.447290659,0.537477903
124,1.991261721,0.299128345
125,1.551875591,0.190856902
126,1.39598,0.144879196
127,2.12311697,0.326973922
128,4.023307323,0.604583208
129,3.059806824,0.485694009
130,1.692091227,0.228423774
131,2.155018568,0.333451016
132,2.118153095,0.325957347
133,0.173074424,-0.761767104
134,2.526226282,0.402472249
135,1.828610659,0.262121247
136,4.251072407,0.628498502
137,0.043467876,-1.361831585
138,0.793355703,-0.100532052
139,2.95927906,0.471185921
140,4.314161777,0.634896427
141,4.531273365,0.656220263
142,8.481048584,0.928449551
143,0.571033418,-0.243338475
144,2.810355663,0.448761285
145,0.402663171,-0.39505809
146,2.398873806,0.380007402
147,3.883923769,0.589270697
148,2.588506937,0.413049333
149,0.525109291,-0.279750297
150,0.064094789,-1.193177276
151,0.846814692,-0.072211616
152,0.376642555,-0.424070613
153,4.390285492,0.642492763
154,0.242253378,-0.615730158
155,0.513052821,-0.28983792
156,0.064994782,-1.187121507
157,3.205550671,0.505902646
158,3.367937803,0.527364063
159,2.205958366,0.343597312
160,0.166605979,-0.778309417
161,2.377882242,0.376190344
162,0.192162722,-0.716330857
163,2.241564274,0.350551196
164,3.567097902,0.552315029
165,1.299296856,0.113708388
166,1.207434773,0.081863679
167,5.44293499,0.735833147
168,4.439358234,0.647320192
169,0.20340018,-0.691648668
170,1.53709054,0.18669945
171,0.742869318,-0.129087579
172,1.063683867,0.026812572
173,2.414535522,0.382833599
174,5.082604885,0.70608635
175,0.091343291,-1.039323345
176,3.581744194,0.554094566
177,2.034959316,0.308555731
178,4.599019051,0.662665209
179,1.589880705,0.201364539
180,7.717642784,0.887484673
181,2.389618397,0.378328553
182,5.673846245,0.753877563
183,1.035886049,0.015311984
184,2.724619865,0.435305919
185,0.914935768,-0.038609394
186,1.560510278,0.193266633
187,0.489932954,-0.309863348
188,1.308479309,0.11676686
189,1.413887501,0.150414855
190,2.640152931,0.421629084
191,1.487252712,0.17238477
192,4.130320072,0.615983708
193,0.598986924,-0.222582658
194,0.334462792,-0.47565219
195,0.575475335,-0.239973286
196,0.279839844,-0.553090451
197,1.167651653,0.067313299
198,5.473527431,0.738267299
199,3.21166563,0.506730324
200,0.403560877,-0.394090943
201,0.090885349,-1.041506123
202,0.10330452,-0.985880675
203,4.723745346,0.674286477
204,1.962929964,0.292904805
205,5.900987148,0.770924669
206,1.756610751,0.244675536
207,2.337669849,0.368783175
208,6.844254017,0.83532612
209,3.34007597,0.523756345
210,1.751734853,0.243468371
211,0.188067734,-0.725685708
212,1.532099009,0.185286832
213,5.463609219,0.737479629
214,2.495700836,0.397192525
215,1.763412714,0.246353968
216,4.258425713,0.629249075
217,2.133927822,0.329179726
218,0.159683555,-0.796739806
219,1.536645412,0.186573664
220,1.410273314,0.149303288
221,0.085750997,-1.066760822
222,3.291019917,0.517330511
223,1.260790586,0.100642958
224,0.645855725,-0.189864487
225,4.780856133,0.679505675
226,1.782185197,0.250952832
227,2.596199512,0.414338064
228,2.46569705,0.391939716
229,3.040783882,0.482985555
230,0.000995498,-3.001959644
231,5.513430595,0.741421912
232,1.404901266,0.147645804
233,0.020576352,-1.686631614
234,3.064779997,0.486399304
235,0.004882556,-2.311352774
236,0.58580482,-0.232247059
237,0.084873997,-1.071225347
238,0.90467304,-0.043508352
239,5.033383369,0.70186001
240,0.325036734,-0.488067554
241,0.136424512,-0.865107592
242,8.582910538,0.933634586
243,0.496706367,-0.303900273
244,5.426780224,0.734542234
245,0.691358149,-0.160296914
246,3.509625673,0.545260798
247,0.222312167,-0.653036767
248,0.941726387,-0.026075261
249,0.258298904,-0.587877437
250,1.083698273,0.034908381
251,0.243197918,-0.614040147
252,1.483681321,0.171340629
253,0.373112679,-0.428159993
254,1.471846581,0.167862543
255,0.202843055,-0.692839857
256,3.890306473,0.589983816
257,3.456170082,0.538595106
258,1.828336,0.262056011
259,0.404504538,-0.393076602
260,0.706243575,-0.15104549
261,1.191547394,0.076111321
262,0.788412154,-0.10324669
263,2.179078341,0.338272844
264,2.130495071,0.328480534
265,6.650427341,0.822849553
266,3.320223808,0.521167359
267,3.051623821,0.484530996
268,2.0854249,0.319194555
269,0.705507696,-0.151498245
270,2.982693195,0.474608583
271,1.110117435,0.045368924
272,6.411897659,0.806986582
273,1.943525791,0.288590308
274,4.571092606,0.66002002
275,2.355331898,0.372052114
276,1.054011345,0.022845285
277,5.594913006,0.747793338
278,1.249276638,0.096658619
279,1.983409047,0.29741229
280,5.277592182,0.722435828
281,1.769710779,0.247902296
282,1.577012897,0.197835245
283,4.882534981,0.688645363
284,0.419738144,-0.377021563
285,0.785731673,-0.10472574
286,0.536323309,-0.270573328
287,2.610312939,0.416692576
288,0.3663674,-0.436083178
289,0.018431347,-1.734442928
290,1.390744209,0.14324726
291,1.105852365,0.043697151
292,2.155819893,0.333612475
293,0.714624345,-0.145922193
294,4.210351467,0.624318351
295,4.019838333,0.604208587
296,0.168005183,-0.774677319
297,0.358559996,-0.445438166
298,3.339175701,0.523639271
299,5.843007088,0.766636413
300,3.443042994,0.536942446
301,0.547927976,-0.261276525
302,4.498520851,0.653069738
303,2.158346415,0.33412115
304,0.413932502,-0.383070471
305,1.731715441,0.238476529
306,6.263669491,0.796828834
307,0.150782973,-0.821647699
308,0.822178006,-0.085034145
309,0.120908216,-0.917544188
310,2.787098408,0.445152303
311,7.012772083,0.845889724
312,2.123191833,0.326989235
313,0.483698756,-0.31542503
314,0.599130034,-0.222478909
315,0.774974823,-0.110712406
316,2.689784527,0.429717491
317,0.744617522,-0.128066749
318,1.096060038,0.039834344
319,0.280789971,-0.551618407
320,10.2942152,1.012593243
321,1.232735634,0.09086995
322,3.179493189,0.502357899
323,1.641176581,0.215155311
324,5.683350086,0.754604409
325,2.404520035,0.3810284
326,0.342596442,-0.465217152
327,0.787288785,-0.103865935
328,6.527955532,0.814777187
329,0.020493316,-1.688387773
330,1.269394875,0.10359674
331,3.118868351,0.493997043
332,2.159414768,0.334336067
333,0.013596193,-1.866582681
334,1.632103443,0.212747681
335,0.190566897,-0.719952537
336,0.24573867,-0.609526496
337,0.231083229,-0.636231572
338,1.887884498,0.27597542
339,3.451191187,0.537969019
340,5.170537949,0.71353573
341,0.36778006,-0.434411821
342,5.857804298,0.767734858
343,4.470729828,0.650378426
344,0.91923362,-0.0365741
345,3.779463291,0.577430132
346,0.868549943,-0.061205204
347,0.179773629,-0.745274015
348,1.214309096,0.084329248
349,0.21382907,-0.669933252
350,2.191940784,0.340828817
351,5.003669262,0.699288595
352,4.298830032,0.633350274
353,0.018408759,-1.734975498
354,0.575707078,-0.239798431
355,0.215724647,-0.666100233
356,0.173605591,-0.760436292
357,2.227086306,0.347737047
358,2.357342482,0.372422683
359,0.011615151,-1.934975155
360,3.026909351,0.480999415
361,1.914591312,0.282076084
362,0.324643046,-0.488593896
363,4.852432251,0.685959481
364,2.476759672,0.393883868
365,2.127147436,0.327797593
366,2.126444578,0.327654068
367,5.341068268,0.727628129
368,4.324651718,0.635951138
369,0.993390203,-0.002880128
370,2.311835051,0.363956844
371,6.474817276,0.811227517
372,1.656517982,0.219196155
373,1.248300195,0.096319038
374,3.510847807,0.545412003
375,6.297226429,0.799149309
376,0.146561459,-0.833980221
377,1.255114794,0.098683449
378,0.02855703,-1.544286955
379,1.374360085,0.138100533
380,0.418009967,-0.378813363
381,3.369244576,0.527532538
382,1.807533145,0.25708627
383,2.620925188,0.418454625
384,1.437123537,0.157494102
385,0.175640792,-0.755374614
386,1.314881802,0.118886715
387,0.467653215,-0.330076076
388,0.748533666,-0.125788662
389,6.041304111,0.781130698
390,4.454414368,0.648790614
391,3.07854414,0.488345385
392,2.163819551,0.335221041
393,3.44860673,0.537643671
394,5.66247654,0.753006416
395,0.106981449,-0.970691525
396,0.010305289,-1.986939817
397,3.78363204,0.577908894
398,0.415509135,-0.381419424
399,0.183660612,-0.735983974
400,0.477271378,-0.321234609
401,4.611523628,0.663844438
402,2.146737099,0.331778862
403,4.476099491,0.650899731
404,5.852129936,0.76731396
405,5.31765461,0.725720126
406,2.698429585,0.43111109
407,1.622477531,0.210178691
408,4.599555969,0.662715908
409,3.120601177,0.494238268
410,1.781407952,0.250763387
411,4.720568657,0.673994318
412,1.313345075,0.11837885
413,1.134737968,0.054895587
414,0.74853164,-0.125789838
415,7.566547394,0.878897757
416,5.206175327,0.71651879
417,0.388902038,-0.410159781
418,3.692975044,0.567376373
419,1.454153538,0.162610264
420,4.595130444,0.662297844
421,2.168847561,0.336229028
422,1.699483633,0.230316986
423,2.375676394,0.375787282
424,0.076656274,-1.115452291
425,1.904320121,0.279739956
426,3.671789169,0.564877736
427,0.208580896,-0.680725471
428,0.360337973,-0.443289969
429,1.824483752,0.26114
430,0.616111279,-0.210340841
431,1.650865912,0.2177118
432,3.47904563,0.541460125
433,0.122346535,-0.912408325
434,4.245508671,0.627929732
435,0.452893198,-0.344004202
436,1.418367624,0.151788809
437,5.203766823,0.716317828
438,1.328302145,0.123296874
439,3.553222656,0.550622423
440,1.49666667,0.175125087
441,0.030008659,-1.522753415
442,0.077934697,-1.108269147
443,1.988116264,0.298441778
444,2.311183214,0.363834375
445,0.119319811,-0.923287442
446,1.302345395,0.114726179
447,0.179487363,-0.745966124
448,1.607147813,0.206055822
449,0.443041712,-0.353555383
450,2.444680214,0.388222058
451,4.411069393,0.64454389
452,2.115056753,0.325322025
453,4.931619167,0.692989532
454,0.360880077,-0.442637093
455,5.524362087,0.742282136
456,1.651022673,0.217753037
457,1.361625195,0.134057579
458,0.444895983,-0.351741516
459,1.466264844,0.166212422
460,3.360424995,0.526394206
461,0.011966583,-1.922029831
462,5.101357937,0.707685797
463,1.85956347,0.269411006
464,1.667243242,0.221998966
465,3.071229458,0.487312265
466,3.290452242,0.517255592
467,2.860241175,0.456402654
468,1.194546938,0.077203219
469,0.846701801,-0.072269517
470,5.822408199,0.76510265
471,5.225300789,0.718111295
472,4.070602894,0.609658737
473,0.457358778,-0.339742982
474,5.921458244,0.772428671
475,5.364430428,0.729523617
476,0.676111639,-0.169981588
477,2.828981638,0.451630129
478,0.25851047,-0.587521862
479,7.033075809,0.847145299
480,1.119362831,0.048970882
481,3.062873363,0.486129041
482,1.436717629,0.157371421
483,1.456727028,0.163378178
484,6.371959686,0.804273019
485,0.27733615,-0.556993517
486,0.86331284,-0.0638318
487,2.050796986,0.31192267
488,4.008611202,0.602993936
489,0.515696645,-0.287605694
490,0.305271536,-0.515313688
491,1.504469275,0.177383323
492,4.229220867,0.626260366
493,5.668828964,0.753493354
494,0.004558054,-2.341220553
495,2.97540164,0.473545598
496,0.443178028,-0.353421779
497,2.416852951,0.383250227
498,1.435872555,0.157115894
499,2.181408882,0.338737077
500,4.603971481,0.663132625
501,0.382022798,-0.417910719
502,2.998638868,0.476924166
503,0.480098277,-0.318669852
504,1.313203931,0.118332174
505,3.441662073,0.536768226
506,5.369217396,0.729910989
507,3.114353895,0.493367961
508,0.626556456,-0.203039791
509,0.461974561,-0.335381938
510,0.777544379,-0.109274814
511,5.069020271,0.704924028
512,3.325075865,0.521801559
513,0.279412806,-0.553753693
514,0.666856647,-0.175967516
515,0.047814284,-1.320442348
516,1.683131218,0.226117975
517,0.036884084,-1.433160994
518,1.293809652,0.111870387
519,4.350778103,0.638566934
520,2.075917006,0.317209987
521,1.316670179,0.119477
522,0.279890865,-0.553011276
523,4.45607233,0.648952232
524,0.124607816,-0.904454715
525,3.81582427,0.581588366
526,0.130232468,-0.885280728
527,0.131714717,-0.880365698
528,0.624443173,-0.204507078
529,3.630208254,0.55993154
530,3.972683191,0.599083933
531,0.613916576,-0.21189064
532,0.87228322,-0.059342482
533,3.290842772,0.517307133
534,0.082957506,-1.081144312
535,4.003469944,0.602436572
536,0.789911568,-0.102421526
537,0.054580517,-1.262962354
538,1.161549807,0.065037837
539,1.53953898,0.187390689
540,2.880258322,0.45943144
541,8.694515228,0.939245372
542,0.851441979,-0.069844941
543,0.628600717,-0.201625128
544,3.179597616,0.502372163
545,1.838256836,0.26440619
546,4.115794659,0.614453699
547,3.670861721,0.564768025
548,3.512336731,0.545596145
549,0.29138276,-0.535536148
550,0.84827894,-0.071461315
551,0.123205207,-0.909370936
552,1.075364113,0.031555539
553,0.209401146,-0.679020947
554,5.298565388,0.724158298
555,1.892727017,0.277087981
556,0.075753465,-1.120597496
557,3.293156147,0.517612324
558,0.041715797,-1.379699454
559,0.303907812,-0.517258137
560,3.369813442,0.527605858
561,2.033430815,0.308229401
562,1.827409983,0.261835993
563,1.851129651,0.267436837
564,0.646890581,-0.189169173
565,2.984439135,0.474862726
566,0.896937609,-0.047237766
567,3.483524084,0.542018817
568,1.971441984,0.294784001
569,0.693042934,-0.15923986
570,1.30875206,0.116857378
571,0.000109667,-3.959925901
572,0.958722472,-0.018307093
573,0.14426358,-0.840843293
574,0.472179472,-0.325892897
575,0.789743066,-0.102514179
576,6.497392654,0.812739113
577,1.416058064,0.151081061
578,0.13887617,-0.857372269
579,3.521744728,0.546757873
580,3.966939211,0.598455545
581,1.079154372,0.033083575
582,2.219603062,0.346275315
583,1.262533069,0.101242762
584,8.773640633,0.943179842
585,2.283987761,0.358693772
586,1.078783274,0.032934204
587,2.404678345,0.381056992
588,2.128381252,0.328049425
589,7.053301334,0.848392438
590,0.036839273,-1.433688951
591,0.071078718,-1.148260416
592,0.044091791,-1.355642261
593,1.428652406,0.154926577
594,2.089902163,0.320125955
595,0.759370744,-0.119546139
596,2.607757807,0.416267254
597,3.576530218,0.553461899
598,0.145991847,-0.835671397
599,2.805939674,0.44807833
600,5.005331516,0.699432847
601,4.839530945,0.684803271
602,3.211623669,0.50672465
603,1.640286326,0.214919665
604,1.485475779,0.171865575
605,4.275741577,0.631011449
606,0.687486947,-0.162735543
607,3.801497459,0.579954705
608,2.980896473,0.474346893
609,2.484593153,0.395255284
610,2.824050188,0.450872411
611,0.167687193,-0.775500106
612,1.05263412,0.022277443
613,1.974746585,0.295511371
614,5.910125732,0.77159672
615,1.523290753,0.182782806
616,2.095547676,0.321297546
617,0.194353625,-0.711407354
618,0.559545219,-0.252164811
619,1.511156559,0.17930946
620,6.613140583,0.820407755
621,4.961142063,0.695581663
622,0.067213289,-1.17254485
623,3.292588949,0.517537516
624,4.136896133,0.616674617
625,2.048768759,0.311492943
626,2.903379679,0.462903833
627,0.73480022,-0.133830723
628,1.709476948,0.232863249
629,0.088970542,-1.050753764
630,0.734279335,-0.134138694
631,4.114428043,0.614309471
632,0.517956614,-0.285706616
633,1.519682646,0.181752904
634,2.446210384,0.388493805
635,1.334153652,0.125205849
636,1.587345362,0.200671427
637,1.199508667,0.07900339
638,0.803140819,-0.095208301
639,2.033735991,0.308294574
640,4.593595505,0.66215275
641,2.63766408,0.421219485
642,5.039245605,0.702365526
643,0.184928685,-0.732995718
644,0.133089066,-0.875857624
645,0.232316986,-0.633919036
646,2.838563204,0.453098569
647,1.275314808,0.105617402
648,0.244374529,-0.611944063
649,3.4255023,0.534724263
650,1.140644193,0.057150194
651,0.093225554,-1.030465029
652,0.102038018,-0.991237984
653,6.647965431,0.822688752
654,3.387666225,0.529900614
655,2.810176134,0.448733541
656,3.269393444,0.514467187
657,2.5741117,0.410627389
658,0.376535296,-0.424194307
659,2.766101837,0.441868165
660,2.231743097,0.3486442
661,3.384680033,0.529517619
662,0.006847843,-2.164446231
663,0.558233619,-0.253184012
664,4.40095377,0.643546806
665,4.879681587,0.688391484
666,0.454351425,-0.342608105
667,1.950410962,0.290126129
668,1.985928774,0.297963668
669,2.107426643,0.323752466
670,0.138940796,-0.857170217
671,0.313121319,-0.504287363
672,1.863007545,0.270214614
673,1.017593384,0.007574275
674,0.134415269,-0.871551395
675,2.377505064,0.376121451
676,2.768989086,0.442321244
677,1.906297207,0.280190612
678,1.87255609,0.272434835
679,10.68896198,1.028935532
680,4.717037678,0.673669345
681,0.19297117,-0.71450757
682,0.169652492,-0.770439757
683,0.241785645,-0.616569486
684,3.539588928,0.548952828
685,0.841986418,-0.074694914
686,0.682273209,-0.166041682
687,4.151075363,0.618160618
688,3.716799259,0.570169106
689,4.23143959,0.626488145
690,2.236334801,0.349536822
691,1.149870157,0.060648803
692,0.585943937,-0.232143935
693,2.551589966,0.406810886
694,4.956923008,0.695212173
695,3.534126043,0.548282034
696,2.915723562,0.464746346
697,0.849544764,-0.070813733
698,1.247798443,0.096144439
699,1.99147439,0.299174726
700,2.984778404,0.474912094
701,1.509215593,0.178751284
702,0.080024697,-1.096775962
703,0.173348412,-0.761080133
704,3.276492596,0.515409191
705,4.156446457,0.61872219
706,1.305268168,0.115699747
707,0.572514951,-0.242213167
708,2.922298908,0.465724636
709,1.437419891,0.15758365
710,5.753119469,0.759903393
711,2.485383511,0.395393413
712,2.71201396,0.433291921
713,1.593709946,0.202409283
714,0.257537365,-0.589159752
715,2.281018496,0.358128807
716,0.173274532,-0.761265266
717,0.060187072,-1.220496787
718,1.284356117,0.108685459
719,6.896306992,0.838616586
720,1.464672804,0.165740618
721,5.17060709,0.713541537
722,0.163619801,-0.786164139
723,5.727378845,0.757955911
724,5.239732742,0.719309136
725,1.992089272,0.299308797
726,0.669652343,-0.174150607
727,2.105540276,0.323363553
728,5.25109148,0.720249584
729,1.657190561,0.219372451
730,1.191944122,0.076255896
731,6.253400803,0.796116265
732,0.072455317,-1.13992974
733,2.468072653,0.39235794
734,0.642888129,-0.191864594
735,3.22447753,0.508459355
736,1.052538633,0.022238046
737,2.729729176,0.436119562
738,0.035013147,-1.455768857
739,0.599625766,-0.222119714
740,2.235702753,0.349414062
741,2.790974617,0.445755887
742,2.129323244,0.328241595
743,4.665587902,0.668906376
744,5.150705814,0.711866746
745,1.365363121,0.135248168
746,0.048502952,-1.31423183
747,2.959087133,0.471157754
748,0.051364787,-1.289334509
749,2.663992882,0.42553306
750,1.506420612,0.177946249
751,3.470300198,0.540367045
752,4.773672581,0.678852628
753,0.114900269,-0.939678956
754,2.461565733,0.391211438
755,1.998221159,0.300643553
756,4.415027618,0.644933425
757,0.768670857,-0.114259584
758,1.254029989,0.098307922
759,0.684409142,-0.164684198
760,3.817919016,0.581826712
761,2.958369732,0.47105245
762,1.795282602,0.254132822
763,3.879625797,0.588789838
764,5.999368668,0.778105551
765,4.322342873,0.635719215
766,1.551086426,0.190635997
767,0.871315837,-0.059824392
768,1.37626791,0.138702984
769,1.984887838,0.297735971
770,6.743807316,0.828905153
771,0.735954463,-0.133149056
772,1.712511301,0.233633446
773,1.87963748,0.274074096
774,0.260558695,-0.58409443
775,5.540414333,0.743542244
776,3.166992903,0.50064709
777,3.402355194,0.53177965
778,5.939038277,0.773716124
779,0.72137028,-0.141841754
780,1.15165472,0.061322292
781,5.7425313,0.759103371
782,5.073373795,0.705296861
783,1.856799841,0.26876509
784,0.490420222,-0.30943163
785,1.503170013,0.177008103
786,0.593065321,-0.22689747
787,0.304172397,-0.5168802
788,0.523537815,-0.281051944
789,5.082855701,0.706107781
790,1.016792178,0.007232197
791,5.799069881,0.763358342
792,0.943772852,-0.025132519
793,3.928422689,0.594218211
794,5.877335548,0.769180486
795,3.292305231,0.517500092
796,2.989911079,0.475658273
797,2.477673531,0.394044081
798,0.237913072,-0.623581695
799,2.466592312,0.392097374
800,0.989902258,-0.004407685
801,2.003027916,0.301687002
802,1.398363352,0.145620033
803,11.72150898,1.068983525
804,0.410549551,-0.386634418
805,1.207693338,0.081956671
806,1.494811416,0.174586406
807,2.169780731,0.336415848
808,0.381554633,-0.418443268
809,2.702156782,0.431710544
810,6.167858124,0.790134375
811,1.165967345,0.066686387
812,5.255063534,0.720577971
813,1.23145473,0.090418451
814,0.043962657,-1.356916063
815,2.150726318,0.33258515
816,2.86462307,0.457067485
817,5.154859066,0.712216796
818,0.099853553,-1.000636478
819,6.44747448,0.809389632
820,0.852326274,-0.069394124
821,3.026710987,0.480970953
822,2.720167398,0.434595631
823,0.480028421,-0.318733049
824,5.361787796,0.729309622
825,2.051373482,0.312044737
826,0.406597346,-0.39083546
827,1.901656389,0.279132047
828,2.118949413,0.326120589
829,1.861824632,0.269938772
830,0.342185318,-0.465738628
831,2.605277538,0.415853995
832,0.459238678,-0.337961542
833,3.118943214,0.494007468
834,1.962780476,0.292871729
835,0.296222329,-0.528382208
836,1.566792727,0.195011547
837,1.706504464,0.232107429
838,2.890226603,0.460931894
839,2.35964489,0.37284665
840,0.498634011,-0.302218103
841,7.251973629,0.860456216
842,0.120638497,-0.918514082
843,3.859654427,0.586548422
844,2.984070063,0.474809016
845,4.773863792,0.678870024
846,2.569935322,0.409922193
847,0.523197353,-0.281334462
848,2.394709587,0.379252853
849,2.116555929,0.325629749
850,1.188007951,0.074819347
851,0.725349963,-0.139452407
852,2.862017155,0.456672233
853,2.084938288,0.319093205
854,4.568062305,0.659732019
855,3.467897415,0.540066242
856,0.108856335,-0.963146291
857,1.582901239,0.199453819
858,2.055486441,0.312914616
859,2.529250622,0.402991865
860,1.518476605,0.181408105
861,0.175000653,-0.756960332
862,1.414894104,0.150723937
863,1.288352966,0.110034862
864,1.687421679,0.227223624
865,5.366224766,0.729668859
866,0.960047483,-0.017707286
867,2.16455245,0.335368114
868,0.054517869,-1.263461129
869,2.749718189,0.439288187
870,6.425478458,0.807905472
871,4.985023499,0.69766721
872,0.425346494,-0.371257143
873,0.179444417,-0.746070048
874,4.845522404,0.685340606
875,3.176364422,0.501930323
876,0.887040913,-0.052056349
877,1.780543089,0.250552488
878,1.565025568,0.194521437
879,0.935005963,-0.029185619
880,0.564030826,-0.24869716
881,0.058486555,-1.232943961
882,5.202377796,0.716201887
883,5.822673798,0.76512246
884,0.093488432,-1.029242122
885,4.175302505,0.620687946
886,1.26263833,0.101278969
887,2.813111305,0.449186916
888,1.198748589,0.078728109
889,2.168936729,0.336246883
890,0.374454379,-0.426601086
891,1.051247835,0.021705114
892,0.575632215,-0.239854909
893,1.567169666,0.195116017
894,0.28619954,-0.543331069
895,0.308239818,-0.511111261
896,0.919351399,-0.036518459
897,0.336974144,-0.472403421
898,4.065225601,0.609084652
899,1.109027267,0.044942224
900,6.808234692,0.833034518
901,0.520407259,-0.283656654
902,2.197182178,0.341866068
903,0.086678281,-1.062089708
904,1.67689538,0.224505968
905,0.277905375,-0.556103054
906,5.218658924,0.717558914
907,2.933695555,0.467415043
908,0.122407079,-0.912193466
909,3.983997345,0.60031904
910,3.640417814,0.561151231
911,6.524464607,0.81454488
912,4.838813782,0.684738909
913,0.180061519,-0.74457909
914,0.812140346,-0.090368914
915,1.557037592,0.192299098
916,1.78316927,0.251192571
917,3.41418314,0.533286813
918,0.069761589,-1.156383635
919,3.355690956,0.525781957
920,1.480879784,0.170519804
921,1.143102169,0.058085049
922,4.239156246,0.627279424
923,3.419682264,0.533985756
924,0.361370146,-0.442047728
925,0.38959533,-0.409386258
926,0.099337101,-1.002888518
927,3.689460516,0.566962867
928,0.705287755,-0.151633656
929,4.216569424,0.624959255
930,1.014315248,0.006172954
931,8.954844475,0.952058048
932,0.651873291,-0.185836813
933,1.68603766,0.226867271
934,0.459020913,-0.338167528
935,0.244934276,-0.610950436
936,3.388328075,0.529985454
937,2.00214386,0.30149528
938,6.69897747,0.826008517
939,0.229758725,-0.638727988
940,0.128286555,-0.891818856
941,0.219616279,-0.658335471
942,0.66495204,-0.177209677
943,0.025401779,-1.595135875
944,1.910514832,0.281150414
945,0.668607414,-0.174828812
946,2.976521969,0.473709092
947,3.228352547,0.508980955
948,1.298077822,0.11330073
949,0.247481614,-0.60645706
950,1.099931836,0.041365772
951,0.836494923,-0.077536691
952,1.814528465,0.258763786
953,0.105989829,-0.97473581
954,0.700701833,-0.154466747
955,2.132300377,0.328848384
956,5.445008278,0.735998544
957,3.214857817,0.50716177
958,4.531269073,0.656219852
959,3.183434248,0.502895884
960,1.810647964,0.257834021
961,2.155339718,0.333515732

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_59019_class_62_0_1_attack_2_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,4.2979207,0.633258398
1,8.469725,0.92786931
2,3.5929897,0.555455972
3,5.2647824,0.721380426
4,0.8363619,-0.077605759
5,1.2538656,0.098250988
6,0.14456838,-0.839926686
7,2.2257967,0.347485494
8,0.6048846,-0.218327472
9,0.44113103,-0.355432392
10,1.2786622,0.106755827
11,2.6647093,0.425649838
12,7.231158,0.859207851
13,2.0693383,0.315831496
14,6.011474,0.778980973
15,0.018845554,-1.724791091
16,1.182251,0.07270969
17,3.3687046,0.52746293
18,4.473847,0.650681128
19,0.8463786,-0.072435326
20,3.4014156,0.531659699
21,0.000291782,-3.53494186
22,0.81273377,-0.090051694
23,1.5901982,0.201451258
24,0.09542182,-1.020352304
25,0.053619247,-1.270679289
26,0.010488271,-1.9792961
27,6.4528136,0.80974912
28,0.101034686,-0.995529504
29,3.1755555,0.501819707
30,4.5998583,0.662744453
31,2.5141463,0.400390546
32,0.3229222,-0.490902097
33,0.24128145,-0.617476066
34,0.05506611,-1.259115602
35,1.253881,0.098256322
36,1.647233,0.216755034
37,6.3116364,0.800141972
38,3.6096666,0.557467091
39,1.6327486,0.21291932
40,4.9097633,0.691060555
41,2.7296944,0.436114029
42,0.128667,-0.890532825
43,4.6652756,0.668877305
44,0.058414705,-1.233477812
45,3.8258486,0.58272778
46,0.55281854,-0.2574174
47,0.15694807,-0.80424402
48,1.4424032,0.159086677
49,1.4932518,0.174133047
50,1.0493127,0.020904929
51,0.10236499,-0.989848552
52,0.002083395,-2.681228445
53,2.080013,0.318066049
54,0.25647956,-0.59094724
55,0.78388065,-0.105750056
56,1.3236907,0.121786518
57,5.2452264,0.719764238
58,0.046027347,-1.336984057
59,0.37932777,-0.420985362
60,0.12911363,-0.889027909
61,3.1031928,0.491808759
62,0.013526336,-1.868819829
63,0.1250691,-0.902849975
64,0.001861983,-2.730024195
65,8.138108,0.910523449
66,0.006055343,-2.217861287
67,2.5258124,0.402401091
68,3.8023248,0.580049212
69,0.6674295,-0.175594602
70,0.110027,-0.958500728
71,0.2887036,-0.539547801
72,3.6255786,0.559377325
73,2.5913289,0.413522539
74,0.46000582,-0.337236674
75,3.411007,0.532882611
76,3.0075607,0.478214401
77,0.91377366,-0.039161365
78,0.14528325,-0.837784454
79,0.124694005,-0.904154426
80,7.507156,0.875475441
81,0.5288099,-0.276700423
82,5.930094,0.773061578
83,0.06942311,-1.158495935
84,1.8222604,0.260610438
85,0.016685106,-1.77767103
86,0.34318462,-0.464472184
87,2.4262257,0.384931199
88,5.699168,0.755811459
89,1.2416904,0.094013323
90,0.0838739,-1.076373163
91,4.3890553,0.642371053
92,0.3567579,-0.447626401
93,3.3779068,0.528647663
94,0.35576656,-0.448834876
95,0.043212857,-1.36438702
96,0.045444395,-1.342519674
97,1.8326846,0.263087731
98,6.9055605,0.839198934
99,0.031947974,-1.495556678
100,2.684672,0.428891233
101,0.005081239,-2.294030377
102,0.00055834,-3.253101538
103,0.01755685,-1.755553401
104,2.091751,0.320509985
105,1.7124572,0.233619726
106,1.1063058,0.043875189
107,0.3063751,-0.513746534
108,0.3578686,-0.446276406
109,0.08113924,-1.090769064
110,0.7916343,-0.101475397
111,0.22001663,-0.657544492
112,0.21984279,-0.657887773
113,0.08308312,-1.080487203
114,0.032578193,-1.487073008
115,1.5015545,0.1765411
116,0.002681472,-2.571626798
117,0.004948986,-2.305483792
118,0.46748286,-0.330234308
119,0.28093565,-0.551393146
120,0.48704836,-0.312427915
121,0.14278258,-0.845324775
122,0.10910007,-0.962174971
123,2.8922324,0.461233187
124,0.597672,-0.22353709
125,0.043479174,-1.361718715
126,0.97177625,-0.012433719
127,0.00498813,-2.302062263
128,0.2667061,-0.573967051
129,0.1440288,-0.841550658
130,0.059252184,-1.227295637
131,0.016977686,-1.770121503
132,0.16534345,-0.781613005
133,2.1232998,0.327011319
134,4.1078773,0.613617463
135,0.01243234,-1.905447121
136,3.9284768,0.594224193
137,2.8039443,0.447769382
138,1.7130166,0.233761572
139,3.9384298,0.595323109
140,0.340582,-0.467778309
141,4.023713,0.604626996
142,0.004755141,-2.322836628
143,0.32816786,-0.483903955
144,2.4069142,0.381460609
145,0.29490304,-0.530320751
146,0.3094388,-0.509425232
147,0.6712121,-0.173140223
148,5.0957727,0.707210048
149,0.9054049,-0.043157159
150,0.25463998,-0.594073408
151,0.24269181,-0.614944879
152,2.8296187,0.451727917
153,0.048854716,-1.311093507
154,0.67807853,-0.168720006
155,0.44718146,-0.34951621
156,0.08511762,-1.069980528
157,0.8584333,-0.066293444
158,10.438127,1.018622577
159,0.03661474,-1.436344045
160,0.5378042,-0.26937581
161,0.004123282,-2.384756993
162,0.12004312,-0.920662725
163,5.326267,0.726422933
164,2.2914174,0.360104207
165,2.5772955,0.411164215
166,0.4519993,-0.344862238
167,0.14686443,-0.833083376
168,4.120745,0.61497574
169,5.050322,0.703319069
170,0.18781523,-0.726269194
171,0.61864537,-0.208558233
172,0.2621743,-0.581409883
173,1.2933232,0.111707068
174,2.134361,0.329267877
175,0.001427109,-2.845543007
176,7.58E-05,-4.120249249
177,4.8261647,0.683602139
178,1.5119665,0.179542169
179,0.006033896,-2.21940218
180,0.27371404,-0.562702925
181,3.2042181,0.505722069
182,0.11893219,-0.924700584
183,4.6426544,0.666766356
184,0.27524355,-0.560282849
185,0.0480804,-1.318031928
186,0.56341535,-0.249171325
187,0.001000023,-2.999989881
188,0.072129734,-1.141885669
189,0.02537621,-1.59557324
190,2.1814106,0.338737419
191,5.2033443,0.716282564
192,0.21191117,-0.673846151
193,0.001731089,-2.761680704
194,4.552291,0.658230016
195,0.62586695,-0.203517982
196,0.21276349,-0.672102894
197,0.001316158,-2.880692038
198,0.42143258,-0.375271893
199,0.5773029,-0.238596261
200,2.0635855,0.314622468
201,5.916271,0.772048059
202,0.68489885,-0.164373563
203,2.1455393,0.331536474
204,0.00780355,-2.107707783
205,3.3502898,0.525082375
206,4.998931,0.698877142
207,3.6356428,0.560581207
208,0.5719948,-0.242607919
209,0.032998234,-1.481509302
210,0.03685306,-1.433526446
211,0.18997143,-0.721311708
212,0.4989733,-0.301922693
213,8.803933,0.944676729
214,0.21095861,-0.675802745
215,0.009889416,-2.004829354
216,2.156096,0.333668094
217,0.36654803,-0.43586911
218,2.45932,0.390815042
219,4.4295864,0.646363177
220,0.07767697,-1.109707724
221,0.066258065,-1.178761251
222,0.003114613,-2.50659588
223,0.048690774,-1.312553322
224,6.3869157,0.805291184
225,0.008522923,-2.069411435
226,0.31302834,-0.504416342
227,0.9527345,-0.021028108
228,0.003953618,-2.403005295
229,0.017342236,-1.760894908
230,0.66880417,-0.174701028
231,0.014786766,-1.8301268
232,1.9383297,0.28742765
233,3.2488136,0.511724795
234,8.342211,0.92128117
235,0.45374048,-0.343192474
236,4.4061823,0.644062462
237,0.77582544,-0.110235984
238,1.3104429,0.117418102
239,0.97839403,-0.009486206
240,0.5762701,-0.239373913
241,1.7094727,0.23286217
242,0.25450328,-0.594306616
243,0.64689153,-0.189168535
244,0.011234007,-1.94946531
245,6.2657385,0.796972266
246,0.42638588,-0.370197186
247,1.3775921,0.139120644
248,2.521328,0.401629347
249,0.13922606,-0.856279467
250,0.19047743,-0.720156477
251,4.9644327,0.695869628
252,0.002641999,-2.578067285
253,0.062079094,-1.20705463
254,0.015245693,-1.81685283
255,0.005657968,-2.247339513
256,4.0323105,0.605553967
257,7.1277723,0.852953818
258,0.585777,-0.232267684
259,2.2146897,0.345312886
260,4.8565693,0.68632959
261,2.4863443,0.395561268
262,4.5178432,0.654931154
263,0.8269893,-0.08250011
264,0.008169332,-2.087813454
265,0.32009408,-0.494722358
266,6.3869057,0.805290504
267,0.032279294,-1.491075973
268,0.04409578,-1.355602971
269,0.062766634,-1.202271161
270,0.25525302,-0.593029111
271,0.37141082,-0.430145448
272,1.4469726,0.160460307
273,1.4991945,0.17585798
274,0.018160028,-1.740883486
275,0.74021226,-0.130643726
276,0.98410094,-0.006960353
277,0.006932018,-2.159140299
278,0.42549786,-0.37110262
279,7.0610337,0.848868284
280,3.1407685,0.497035927
281,0.36418185,-0.438681702
282,0.010032348,-1.998597412
283,2.250331,0.352246403
284,2.1478243,0.331998752
285,0.000487685,-3.311860183
286,4.1505437,0.618104991
287,0.010458543,-1.980528814
288,1.4760553,0.169102629
289,0.2653628,-0.576159959
290,0.089400694,-1.04865911
291,2.1734796,0.337155568
292,0.41253564,-0.384538526
293,2.947596,0.469467958
294,0.000651505,-3.186082314
295,1.6646816,0.221331179
296,4.3870974,0.642177276
297,3.6370776,0.560752567
298,2.1193852,0.326209897
299,0.1481805,-0.829208944
300,8.308835,0.919540135
301,4.8546405,0.686157075
302,6.5050364,0.813249731
303,0.5979171,-0.223359026
304,2.5777931,0.411248057
305,2.8528845,0.455284189
306,1.2714976,0.104315545
307,3.2642918,0.513788974
308,2.6028185,0.415443885
309,0.0869336,-1.060812335
310,2.049149,0.311573538
311,0.009415861,-2.026139961
312,1.0939628,0.039002554
313,2.075502,0.317123156
314,0.32131448,-0.493069703
315,1.4628519,0.16520036
316,0.22800812,-0.642049686
317,0.05930566,-1.226903857
318,8.738346,0.941429237
319,3.421353,0.534197885
320,4.1645064,0.619563534
321,0.046080515,-1.336482676
322,2.1205752,0.326453678
323,0.3552877,-0.449419827
324,0.9479067,-0.023234407
325,1.182018,0.07262409
326,0.002658763,-2.575320308
327,2.5731337,0.410462353
328,6.7585616,0.829854276
329,3.8229702,0.582400913
330,3.0952923,0.490701667
331,4.6395206,0.666473107
332,0.02533495,-1.596279948
333,0.22615567,-0.645592519
334,0.12281276,-0.910756509
335,0.39973494,-0.398227889
336,0.8683454,-0.061307492
337,3.2762587,0.515378187
338,0.015706051,-1.803932997
339,0.0797533,-1.098251338
340,0.39675745,-0.40147491
341,7.3267093,0.86490896
342,0.8288824,-0.081507082
343,0.045142483,-1.345414557
344,2.1731405,0.337087806
345,0.042636942,-1.370213951
346,0.06492474,-1.187589781
347,0.15483114,-0.810141689
348,0.4453249,-0.351323021
349,0.01234109,-1.90864648
350,5.5719905,0.746010367
351,1.5790788,0.198403803
352,0.020100703,-1.696788753
353,0.008731638,-2.058904278
354,0.060966764,-1.214906856
355,3.650906,0.562400651
356,0.001338182,-2.873484784
357,0.030679755,-1.513148113
358,0.20536473,-0.687474141
359,0.43616316,-0.360351019
360,0.13210599,-0.87907749
361,2.0491154,0.311566417
362,8.00549,0.903387919
363,0.017894141,-1.747289145
364,0.3505708,-0.45522426
365,0.15007778,-0.823683603
366,3.866831,0.587355192
367,0.15110824,-0.820711853
368,0.000257221,-3.589694321
369,6.15248,0.789050211
370,0.004734378,-2.32473707
371,0.07324014,-1.135250834
372,0.1977601,-0.703861327
373,0.00825446,-2.083311333
374,0.518444,-0.285298147
375,6.139568,0.788137814
376,4.6319857,0.66576721
377,3.5739198,0.553144803
378,0.004915297,-2.308450235
379,0.949326,-0.022584625
380,2.9127066,0.46429674
381,1.3113098,0.117705307
382,0.02204415,-1.656706642
383,0.011947736,-1.922714382
384,0.000402846,-3.394860664
385,0.012878578,-1.890132087
386,0.035392124,-1.451093373
387,4.131528,0.6161107
388,2.1318746,0.328761655
389,0.108244926,-0.965592452
390,0.009167837,-2.037733117
391,4.2778425,0.631224791
392,9.097113,0.958903589
393,7.620294,0.881971727
394,6.5135546,0.813818058
395,2.1428704,0.330995906
396,1.9103479,0.281112465
397,0.03256215,-1.487286927
398,0.29915285,-0.524106855
399,0.14818862,-0.829185146
400,0.08803457,-1.055346753
401,0.23211966,-0.634288074
402,0.6198052,-0.207744784
403,0.6882321,-0.162265075
404,4.65106,0.667551942
405,0.5441356,-0.26429286
406,2.87064,0.457978732
407,0.54389083,-0.264488263
408,0.50633425,-0.295562695
409,0.023119884,-1.636014349
410,0.035669163,-1.447707082
411,0.066407666,-1.177781783
412,0.00299755,-2.523233506
413,4.8409505,0.684930642
414,2.4902627,0.396245164
415,0.001015743,-2.993216119
416,0.026633061,-1.574578916
417,0.001859604,-2.730579598
418,0.07482506,-1.125952926
419,2.1225886,0.326865827
420,0.015876666,-1.799240691
421,0.002785495,-2.555097617
422,0.81773955,-0.087384997
423,2.0090423,0.302989081
424,1.7014685,0.230823913
425,1.4667668,0.166361071
426,0.28987786,-0.537784953
427,0.2155172,-0.666518064
428,2.6599305,0.424870289
429,6.8265233,0.834199577
430,0.10910306,-0.962163069
431,2.1895897,0.340362741
432,2.0552151,0.312857282
433,1.8567922,0.268763303
434,0.3170229,-0.498909366
435,0.44406494,-0.352553514
436,6.2452083,0.795546928
437,0.09742015,-1.011351206
438,0.007214921,-2.141768444
439,0.38669077,-0.412636194
440,0.000530222,-3.275542617
441,5.1004868,0.707611628
442,0.6048626,-0.218343268
443,0.12943009,-0.887964747
444,5.980996,0.776773512
445,3.1809733,0.502560024
446,1.7551103,0.244304415
447,0.15889104,-0.798900592
448,1.4404105,0.158486279
449,0.5230143,-0.281486437
450,0.82906705,-0.081410345
451,0.007659944,-2.115774394
452,0.24480756,-0.611175175
453,0.001035988,-2.984645275
454,1.3641655,0.134867062
455,7.6675854,0.884658622
456,1.2450116,0.095173398
457,0.5927644,-0.227117887
458,6.3043494,0.799640275
459,2.3369753,0.368654122
460,2.7631903,0.441410796
461,1.0456254,0.019376124
462,0.54982734,-0.259773669
463,3.6351624,0.560523818
464,0.5444663,-0.264028996
465,3.6515226,0.562473993
466,1.8162102,0.25916611
467,0.55989784,-0.251891208
468,0.00070416,-3.152328834
469,8.8278675,0.945855806
470,0.065272,-1.18527308
471,1.0387738,0.016520987
472,4.1510544,0.618158425
473,0.22819857,-0.641687081
474,0.010158385,-1.993175332
475,0.22617678,-0.645551983
476,0.013916482,-1.856470538
477,3.0750513,0.487852365
478,2.166235,0.335705568
479,1.5778704,0.198071329
480,2.384292,0.377359442
481,5.656364,0.75253735
482,0.05208655,-1.283274408
483,0.030796396,-1.511500105
484,0.5401315,-0.267500494
485,0.5047901,-0.296889171
486,0.103364296,-0.985629449
487,0.1260816,-0.899348289
488,0.030790385,-1.511584881
489,2.6841486,0.428806556
490,0.33251637,-0.478186969
491,7.306136,0.863687752
492,3.3542976,0.525601591
493,4.1970654,0.622945737
494,0.25083828,-0.600606186
495,0.022131955,-1.654980221
496,0.493877,-0.306381199
497,0.04744476,-1.323811746
498,0.19929704,-0.700499151
499,0.12966028,-0.887193045
500,0.008103469,-2.091329025
501,0.41660556,-0.380274938
502,3.1831126,0.502852002
503,4.6205707,0.66469562
504,4.250808,0.628471489
505,0.7449176,-0.127891765
506,0.12837641,-0.891514773
507,0.1345498,-0.871116943
508,5.1747823,0.713892084
509,2.6717353,0.426793429
510,0.7692204,-0.113949207
511,0.24586268,-0.609307389
512,0.9448502,-0.024637041
513,3.636628,0.560698878
514,5.7953043,0.763076245
515,1.9876966,0.298350095
516,3.2214289,0.50804855
517,0.66997355,-0.173942343
518,6.573704,0.817810145
519,3.302993,0.518907653
520,1.1937249,0.076904253
521,1.5884708,0.200979236
522,0.32090643,-0.493621581
523,0.6128224,-0.212665369
524,4.3214135,0.635625824
525,0.015273518,-1.816060919
526,0.15583499,-0.807335023
527,1.4293568,0.155140652
528,0.00172014,-2.764436154
529,1.6824205,0.225934552
530,0.9572921,-0.018955525
531,0.103509955,-0.98501788
532,0.31587157,-0.500489461
533,4.387757,0.642242568
534,3.9070492,0.59184888
535,1.5978253,0.203529294
536,5.181829,0.714483077
537,3.0087757,0.478389813
538,0.59501934,-0.225468918
539,1.6301091,0.212216672
540,0.001670038,-2.777273595
541,8.269325,0.917470061
542,0.17979693,-0.745217728
543,0.06554702,-1.183447048
544,0.000381754,-3.418215858
545,0.08825724,-1.054249658
546,0.26151887,-0.582496969
547,0.003314599,-2.479569071
548,0.046161793,-1.335717331
549,2.4320476,0.385972071
550,0.6030505,-0.219646318
551,0.086312674,-1.063925429
552,0.25282013,-0.59718835
553,0.063091256,-1.200030827
554,2.6176631,0.417913751
555,0.3885281,-0.410577566
556,1.4794585,0.170102787
557,0.26335648,-0.579455991
558,0.123157464,-0.909539262
559,0.5657717,-0.24735878
560,2.301987,0.362102867
561,0.82479054,-0.083656329
562,0.024017345,-1.619475003
563,2.3840275,0.377311261
564,0.001078501,-2.967179609
565,0.12336338,-0.90881374
566,0.46493673,-0.332606143
567,1.0244858,0.010505943
568,0.6891439,-0.161690084
569,0.1471359,-0.83228135
570,0.5449817,-0.263618081
571,0.06959837,-1.157400931
572,0.011057175,-1.956355817
573,2.2269192,0.34770446
574,0.1095271,-0.960478411
575,0.001384492,-2.858709675
576,6.524336,0.814536319
577,0.023649983,-1.626169167
578,7.576754,0.879483187
579,4.422627,0.645680313
580,3.2507906,0.511988995
581,0.24782817,-0.60584933
582,0.95254064,-0.021116486
583,0.097943746,-1.00902329
584,6.1033473,0.785568083
585,2.5732403,0.410480344
586,0.0977682,-1.00980238
587,0.017534478,-1.756107159
588,0.12197306,-0.913736081
589,0.03872836,-1.411970893
590,1.1019368,0.042156687
591,0.055814292,-1.25325458
592,0.011143355,-1.952984034
593,0.84941757,-0.07087876
594,10.525319,1.022235267
595,0.4539342,-0.343007096
596,1.4906108,0.173364264
597,0.631841,-0.199392196
598,0.709192,-0.149236172
599,4.2523556,0.628629575
600,3.8499699,0.585457334
601,4.6835914,0.670579
602,1.1162024,0.047742952
603,0.020818293,-1.681554883
604,0.007776818,-2.109198065
605,2.475222,0.393614156
606,3.9510183,0.596709041
607,1.1631,0.065617056
608,0.10387609,-0.983484406
609,0.048719727,-1.312295154
610,3.675186,0.565279323
611,0.003136004,-2.503623406
612,7.6178236,0.881830912
613,6.0084276,0.778760832
614,0.005737977,-2.241241197
615,0.000394505,-3.403947576
616,7.8439918,0.894537131
617,1.4138029,0.150388868
618,0.10376036,-0.98396853
619,7.845236,0.894606013
620,0.8284236,-0.081747537
621,0.16393343,-0.785332474
622,0.09289731,-1.031996862
623,2.6939557,0.43039045
624,0.6732908,-0.17179732
625,0.027751062,-1.556720392
626,0.020443328,-1.689448403
627,0.3906917,-0.408165815
628,0.014256413,-1.845989732
629,0.5698474,-0.244241429
630,0.98254776,-0.00764633
631,3.7163723,0.570119214
632,0.00020335,-3.691755033
633,2.490348,0.396260039
634,0.34388894,-0.463581792
635,0.3897286,-0.409237723
636,3.9204147,0.593332009
637,0.009090346,-2.041419586
638,0.330622,-0.480668251
639,0.08955319,-1.047918939
640,0.1279436,-0.892981434
641,0.003924052,-2.406265268
642,0.08067252,-1.093274377
643,0.009419404,-2.025976576
644,0.000576211,-3.239418568
645,0.02146933,-1.668181509
646,0.006582956,-2.181579028
647,0.79252416,-0.100987489
648,0.7150269,-0.145677619
649,5.7441754,0.759227693
650,0.3890769,-0.409964553
651,1.2544489,0.098452975
652,2.9140725,0.464500352
653,2.6321275,0.420306923
654,0.11441599,-0.941513277
655,3.8135672,0.581331404
656,1.2230772,0.08745387
657,0.047597088,-1.322419617
658,0.002678737,-2.572069875
659,0.98852074,-0.005014214
660,0.3462064,-0.460664908
661,0.8376083,-0.076959028
662,4.5968633,0.662461589
663,3.7945044,0.579155061
664,4.3935966,0.642820179
665,1.7874244,0.252227682
666,0.92913675,-0.031920362
667,4.28642,0.632094723
668,0.4513182,-0.345517153
669,0.01733017,-1.761197177
670,0.118200764,-0.927379716
671,2.7377822,0.437398896
672,11.137116,1.046772743
673,1.563715,0.194157602
674,2.314041,0.364371049
675,0.018700602,-1.728144413
676,5.7539163,0.75996354
677,1.4797175,0.17017881
678,0.5056158,-0.296179363
679,2.6595225,0.424803669
680,0.1037897,-0.983845743
681,0.17694125,-0.752170909
682,0.000511158,-3.291444863
683,0.13554183,-0.867926655
684,0.16996342,-0.769644539
685,4.061646,0.608702069
686,1.9648005,0.29331846
687,0.15245026,-0.816871831
688,0.010895405,-1.962756622
689,2.0577073,0.313383598
690,0.013410721,-1.872547873
691,9.055513,0.956913058
692,4.078641,0.610515481
693,0.001310324,-2.882621238
694,1.1400474,0.056922908
695,0.01596865,-1.796731798
696,0.030582871,-1.514521747
697,1.9414184,0.288119141
698,2.1027768,0.322793177
699,0.013023084,-1.885286158
700,0.013086269,-1.883184157
701,4.8124676,0.682367819
702,1.4255811,0.153991929
703,0.021780927,-1.661923641
704,1.1630613,0.065602605
705,0.007875818,-2.103704328
706,3.7557087,0.5746919
707,0.044862133,-1.348120081
708,0.030569227,-1.514715543
709,0.006329964,-2.19859876
710,0.12932137,-0.888329703
711,0.0688602,-1.16203172
712,0.060416922,-1.218841404
713,2.2414594,0.350530877
714,1.4284219,0.1548565
715,1.3575616,0.132759545
716,0.000473626,-3.324564877
717,2.3573606,0.372426021
718,0.033798486,-1.471102753
719,0.13061208,-0.884016654
720,2.8334136,0.452309974
721,1.910417,0.281128174
722,1.7080318,0.232495952
723,0.60509485,-0.218176543
724,0.009878675,-2.005301302
725,0.20084302,-0.697143257
726,1.1901774,0.075611699
727,0.010222813,-1.990429583
728,3.771753,0.576543244
729,0.008331306,-2.079286914
730,3.2422261,0.510843298
731,0.014155457,-1.849076105
732,0.029906157,-1.524239391
733,0.034846805,-1.457837035
734,0.042185504,-1.374836758
735,0.35925797,-0.444593588
736,0.2981873,-0.525510857
737,2.4683065,0.392399087
738,5.1414733,0.711087585
739,1.4611411,0.164692157
740,0.06809422,-1.16688975
741,0.09351742,-1.029107483
742,6.2157073,0.793490555
743,4.857886,0.686447319
744,0.00027331,-3.563345177
745,0.016218394,-1.789992153
746,0.08616285,-1.064679944
747,0.02116359,-1.674410661
748,0.6327842,-0.198744373
749,0.8659401,-0.062512149
750,0.2218504,-0.653939784
751,0.33808738,-0.47097104
752,1.9187403,0.283016197
753,0.014618785,-1.835088721
754,0.3278155,-0.484370516
755,0.5201076,-0.2839068
756,0.006262915,-2.203223503
757,3.7398684,0.57285632
758,0.9056355,-0.043046562
759,1.4544327,0.16269363
760,2.2431068,0.350849952
761,2.2160897,0.345587335
762,2.1366365,0.329730643
763,1.4983071,0.175600838
764,0.4475998,-0.349110116
765,0.10113414,-0.995102214
766,4.164333,0.61954545
767,0.71464616,-0.145908936
768,0.000472434,-3.325658855
769,0.008120852,-2.090398404
770,0.50896466,-0.293312372
771,0.41159463,-0.3855303
772,0.04820514,-1.316906651
773,0.1238858,-0.90697847
774,0.27748764,-0.556756357
775,0.80328554,-0.095130051
776,0.51899475,-0.284837035
777,1.7148197,0.234218464
778,0.014347841,-1.843213445
779,0.045934446,-1.337861517
780,1.2435936,0.094678478
781,0.33739924,-0.4718559
782,1.4611803,0.164703808
783,0.41190222,-0.385205867
784,6.567129,0.817375547
785,0.022394503,-1.649858571
786,1.0510062,0.021605278
787,0.08189947,-1.086718909
788,3.8483796,0.585277904
789,0.3000807,-0.522761936
790,1.5820681,0.199225174
791,0.001156734,-2.936766612
792,2.7524765,0.43972362
793,0.07722739,-1.112228642
794,2.227347,0.347787881
795,2.4637482,0.39159632
796,1.2644565,0.101903893
797,0.020275243,-1.693033932
798,0.050477605,-1.296901259
799,0.027790831,-1.556098467
800,0.5700735,-0.244069147
801,1.3202951,0.120671011
802,0.20488982,-0.688479619
803,0.00233782,-2.631188856
804,0.44840235,-0.34833212
805,2.6532366,0.42377598
806,0.019103236,-1.718893059
807,3.0023625,0.477463127
808,0.001254487,-2.901533973
809,0.017971773,-1.745409076
810,0.33487397,-0.475118609
811,0.9215236,-0.035493538
812,0.04066722,-1.390755515
813,2.3805983,0.376686119
814,0.57470775,-0.240552946
815,1.0956287,0.0396634
816,0.026255742,-1.580775704
817,0.043158054,-1.364938146
818,0.22594059,-0.646005742
819,1.2507579,0.097173255
820,3.8819227,0.589046883
821,2.5700788,0.409946439
822,0.9498416,-0.022348814
823,3.7464745,0.573622781
824,6.2919927,0.79878821
825,1.3670149,0.135773248
826,8.059572,0.906311979
827,0.06718453,-1.172730717
828,3.0554848,0.485080128
829,4.870439,0.687568108
830,3.8165991,0.581676544
831,1.3568404,0.132528766
832,1.5166541,0.180886543
833,14.251255,1.153853111
834,0.012786546,-1.893246755
835,5.089568,0.706680921
836,0.28445575,-0.545985283
837,0.4080376,-0.389299816
838,6.4893985,0.812204444
839,0.07398636,-1.130848339
840,0.06167412,-1.209897039
841,3.8195994,0.582017816
842,0.079167105,-1.101455236
843,0.001490197,-2.826756228
844,0.3003083,-0.522432664
845,0.07403452,-1.130565735
846,0.031898554,-1.496229004
847,6.5605016,0.816937046
848,0.69751275,-0.156447849
849,0.47360176,-0.324586692
850,0.000479583,-3.319136075
851,0.023425378,-1.630313392
852,5.8209314,0.764992481
853,0.05727904,-1.242004269
854,0.016341778,-1.786700694
855,4.5509663,0.65810362
856,0.008273613,-2.082304797
857,5.4527245,0.736613555
858,0.047510467,-1.323210701
859,0.2824333,-0.5490841
860,0.45476878,-0.342209357
861,0.78789264,-0.103532956
862,2.9938421,0.476228891
863,0.093527086,-1.029062597
864,0.002142755,-2.669027564
865,0.15520386,-0.809097482
866,5.1261325,0.709789828
867,0.001460677,-2.835445809
868,0.51510835,-0.28810141
869,2.180894,0.338634558
870,2.6673064,0.426072907
871,2.2041726,0.343245599
872,0.77963954,-0.108106143
873,0.88286126,-0.05410754
874,0.013969619,-1.854815438
875,0.060256436,-1.219996559
876,0.47226012,-0.325818727
877,1.3342679,0.125243038
878,0.12049489,-0.91903137
879,2.013949,0.304048469
880,0.005955688,-2.225068084
881,0.007902193,-2.102252367
882,3.6931405,0.56739583
883,3.5615802,0.551642728
884,0.23268168,-0.633237809
885,2.0137827,0.304012606
886,0.16666149,-0.77816474
887,4.8682466,0.687372569
888,0.10813141,-0.966048134
889,2.8358862,0.452688799
890,0.10002032,-0.99991176
891,0.04182773,-1.378535704
892,1.4932563,0.174134356
893,0.16553399,-0.781112817
894,0.22836803,-0.641364694
895,0.8995409,-0.045979086
896,0.045093596,-1.34588513
897,0.023415012,-1.630505615
898,0.062334277,-1.205273073
899,2.7141922,0.433640598
900,2.282285,0.358369876
901,0.12643895,-0.898119119
902,0.3608367,-0.442689298
903,4.340029,0.637492631
904,2.4734755,0.393307613
905,1.7372239,0.239855796
906,0.52694136,-0.278237712
907,0.37731624,-0.423294502
908,0.55789006,-0.253451376
909,4.985781,0.697733198
910,0.9946147,-0.002345126
911,3.6197572,0.558679441
912,0.09030096,-1.044307633
913,1.2124445,0.083661868
914,0.5091786,-0.293129857
915,1.3631437,0.134541641
916,2.6492891,0.423129353
917,4.0710917,0.609710885
918,3.233615,0.509688311
919,0.039137226,-1.40740996
920,8.52E-05,-4.069402365
921,0.036152985,-1.441855839
922,0.036346473,-1.439537726
923,0.31072116,-0.50762917
924,2.520175,0.401430699
925,5.7380295,0.758762777
926,1.6488807,0.217189235
927,3.4812722,0.541737982
928,1.0403845,0.017193873
929,1.1387701,0.056436056

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_59019_class_62_0_1_attack_3_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,0.580101967,-0.236495662
1,0.330953121,-0.480233519
2,3.419289112,0.533935823
3,0.546471834,-0.262432217
4,1.013017416,0.005616912
5,0.970176578,-0.013149215
6,0.19625324,-0.707183164
7,1.849135041,0.266968629
8,0.25119257,-0.599993211
9,1.106505871,0.043953723
10,3.542265892,0.549281157
11,2.765489101,0.441771951
12,0.836600363,-0.077481951
13,2.191735506,0.340788143
14,2.722277164,0.43493234
15,1.155236721,0.062670985
16,0.267466545,-0.572730532
17,3.140532494,0.497003291
18,0.33213979,-0.478679093
19,0.812921405,-0.089951441
20,1.689498425,0.227757791
21,1.056728601,0.023963462
22,2.562860966,0.408725047
23,1.729409218,0.237897769
24,1.73733902,0.239884574
25,0.72952503,-0.136959803
26,0.715111077,-0.145626495
27,3.627375126,0.559592471
28,1.04522121,0.019208214
29,2.291579485,0.360134926
30,0.669688821,-0.174126951
31,1.115336537,0.04740593
32,0.192658082,-0.715212768
33,0.668388724,-0.174970885
34,2.472609758,0.393155579
35,3.290070534,0.517205209
36,3.224851131,0.508509671
37,0.827874422,-0.082035535
38,1.940869451,0.287996324
39,0.690273523,-0.160978784
40,0.516389251,-0.287022807
41,0.919857562,-0.036279417
42,1.224106431,0.08781918
43,2.011534691,0.303527527
44,1.506040096,0.177836535
45,1.784659982,0.251555485
46,1.090424299,0.037595521
47,3.956066608,0.597263595
48,1.548374653,0.189876053
49,0.914303303,-0.038909711
50,1.641474962,0.215234263
51,1.461167097,0.164699884
52,0.522261202,-0.282112236
53,1.149152517,0.060377673
54,1.678375483,0.224889127
55,2.893055439,0.461356756
56,1.219018459,0.086010282
57,1.086838245,0.036164913
58,1.408861637,0.148868344
59,2.014809608,0.304234013
60,0.589660048,-0.229398296
61,2.109631062,0.324206511
62,2.576655149,0.411056298
63,1.810066342,0.257694493
64,2.062314272,0.314354847
65,0.919658422,-0.036373447
66,1.221213341,0.08679154
67,1.42033267,0.152390077
68,2.153843403,0.333214124
69,0.752766371,-0.123339791
70,1.063071251,0.026562374
71,0.865513563,-0.062726122
72,3.430320978,0.535334759
73,1.307088494,0.116304992
74,1.36258173,0.134362561
75,0.543784499,-0.264573176
76,1.529688358,0.184602962
77,0.759221613,-0.119631437
78,0.88522166,-0.052947968
79,1.327260375,0.122956129
80,0.626335084,-0.20319326
81,1.496191621,0.174987218
82,0.858078718,-0.066472869
83,1.137681842,0.056020827
84,2.751331806,0.439542969
85,0.60228169,-0.22020034
86,0.648828387,-0.187870157
87,1.165686369,0.066581718
88,0.743384719,-0.128786371
89,0.889157832,-0.051021142
90,4.156281471,0.618704951
91,2.276333332,0.357235858
92,0.590935588,-0.228459855
93,2.196165323,0.34166503
94,0.956612229,-0.019264071
95,0.650332272,-0.186864694
96,1.446493626,0.160316524
97,0.780401826,-0.107681723
98,0.646656513,-0.189326344
99,1.023259163,0.009985642
100,1.093577385,0.03884952
101,1.109300613,0.045049253
102,0.247061759,-0.60719447
103,1.761448741,0.24587001
104,1.012646437,0.005457839
105,0.872208059,-0.059379905
106,1.875448227,0.27310508
107,1.409071326,0.148932977
108,2.890161037,0.460922042
109,1.697661281,0.229851044
110,2.602269173,0.415352217
111,0.961089075,-0.01723636
112,1.293679476,0.111826688
113,0.63711077,-0.195785054
114,1.629947186,0.212173532
115,1.786186099,0.251926705
116,1.401777029,0.146678939
117,1.733530521,0.238931492
118,1.937505722,0.287242994
119,1.051331878,0.021739833
120,1.084641218,0.035286104
121,0.560998142,-0.251038577
122,1.678340435,0.224880058
123,1.1132617,0.046597268
124,0.665889382,-0.17659791
125,0.625101805,-0.204049247
126,0.96136415,-0.017112077
127,0.632903695,-0.198662369
128,1.089245796,0.037125893
129,1.125532389,0.051357997
130,0.798089743,-0.097948271
131,2.088279009,0.319788523
132,0.674709618,-0.170883099
133,1.242746115,0.094382414
134,1.575474858,0.197411477
135,0.996893287,-0.001351329
136,1.218626857,0.085870745
137,2.061901569,0.314267929
138,0.554112613,-0.256401964
139,1.099301577,0.041116851
140,0.988258064,-0.005129633
141,1.76144743,0.245869686
142,0.86095202,-0.065021051
143,0.402570009,-0.395158582
144,1.528164506,0.184170108
145,0.310047239,-0.508572132
146,2.950815201,0.469942012
147,2.087430477,0.31961202
148,1.14838624,0.06008798
149,3.060551882,0.485799746
150,0.592355072,-0.227417888
151,0.310768515,-0.507562988
152,1.438498378,0.157909376
153,1.062334657,0.02626135
154,1.504483819,0.177387521
155,0.848096669,-0.071554643
156,0.674597263,-0.170955425
157,1.512321711,0.179644187
158,1.241205812,0.0938438
159,0.836216092,-0.077681479
160,1.292755723,0.111516469
161,2.634211302,0.420650609
162,0.535124958,-0.271544794
163,0.48465085,-0.314571021
164,0.950289369,-0.022144129
165,1.251904488,0.097571196
166,0.542411029,-0.265671488
167,1.363888979,0.13477902
168,2.482772827,0.394936984
169,0.189511433,-0.722364584
170,2.934727669,0.467567807
171,1.147025585,0.059573105
172,0.17716375,-0.751625136
173,0.870215833,-0.060373019
174,1.833311558,0.263236276
175,1.126896858,0.051884168
176,0.389217526,-0.409807613
177,0.513969123,-0.28906297
178,4.130244255,0.615975736
179,1.311982512,0.117928046
180,2.184117794,0.339276057
181,0.85802561,-0.066499749
182,0.757308245,-0.120727315
183,2.344037533,0.369964561
184,3.896965265,0.590726535
185,0.915475488,-0.03835328
186,0.955237091,-0.019888823
187,0.536193788,-0.270678222
188,1.732893705,0.238771924
189,1.940122128,0.287829069
190,1.644643545,0.216071785
191,1.947655916,0.289512234
192,1.474344611,0.168599007
193,1.137945414,0.05612143
194,1.553815365,0.191399412
195,0.186414808,-0.729519592
196,2.316579342,0.364847179
197,0.436700583,-0.359816229
198,1.379415751,0.139695181
199,1.615643144,0.208345442
200,1.401027322,0.146446605
201,0.643266141,-0.191609307
202,1.617340326,0.208801415
203,1.800625324,0.255423354
204,1.541104913,0.187832205
205,0.768146038,-0.114556205
206,0.669801891,-0.174053631
207,2.045491934,0.310797771
208,1.906328201,0.280197673
209,0.558717728,-0.252807549
210,1.029082179,0.012450057
211,0.832609296,-0.079558745
212,1.154470205,0.062382729
213,1.654665232,0.218710141
214,1.021199465,0.009110579
215,1.344366074,0.128517544
216,0.961730123,-0.016946781
217,0.949376106,-0.022561703
218,1.537732124,0.186880687
219,1.322740436,0.12147463
220,2.260546923,0.354213526
221,0.636077285,-0.196490113
222,0.97468555,-0.011135473
223,0.545994043,-0.262812095
224,0.815592349,-0.088526857
225,1.053088546,0.022464889
226,0.831448197,-0.080164804
227,2.463009834,0.391466146
228,0.600415349,-0.221548214
229,2.217090368,0.345783395
230,0.564109087,-0.248636904
231,0.689572453,-0.161420096
232,1.074715495,0.031293511
233,2.858099461,0.456077338
234,0.898098469,-0.046676044
235,0.946261585,-0.023988791
236,0.948901057,-0.022779069
237,0.728449345,-0.137600643
238,0.196158022,-0.707393927
239,2.107308865,0.323728194
240,2.67608428,0.427499787
241,2.340273857,0.369266681
242,0.632777333,-0.198749086
243,1.156705976,0.063222979
244,1.02338016,0.010036993
245,0.573068261,-0.241793644
246,1.417517304,0.151528369
247,1.236036777,0.092031393
248,0.882060051,-0.054501847
249,1.365651608,0.13533992
250,3.578256369,0.553671453
251,0.603708506,-0.219172705
252,0.564134777,-0.248617127
253,1.43511939,0.156888032
254,1.579293609,0.198462878
255,0.582584143,-0.234641341
256,0.070158631,-1.153918896
257,2.357645512,0.372478506
258,1.273011923,0.104832471
259,1.379728675,0.13979369
260,2.087636709,0.319654925
261,0.471102238,-0.326884833
262,1.38431406,0.14123463
263,0.465902269,-0.331705175
264,0.573016465,-0.241832899
265,0.159579694,-0.797022371
266,1.800963163,0.25550483
267,0.342151463,-0.465781599
268,1.928329468,0.285181238
269,1.06337142,0.026684984
270,2.004254341,0.301952833
271,0.369725823,-0.432120215
272,1.084356546,0.035172106
273,0.844585598,-0.073356329
274,0.728338838,-0.137666531
275,0.573829114,-0.241217421
276,2.537763596,0.404451163
277,0.75712806,-0.120830658
278,1.259848595,0.100318356
279,1.07121408,0.029876272
280,2.634944439,0.420771462
281,0.46393922,-0.333538912
282,0.839124203,-0.076173752
283,1.108968019,0.044919022
284,2.237968445,0.349853959
285,1.432733297,0.156165354
286,1.282578945,0.108084106
287,4.685963631,0.670798914
288,2.115078926,0.325326578
289,1.213868618,0.084171684
290,1.332399487,0.124634457
291,0.505043507,-0.296671208
292,0.640037179,-0.193794798
293,0.239951909,-0.619875791
294,0.861249208,-0.064871164
295,2.433270216,0.38619034
296,2.144912958,0.331409673
297,1.612550497,0.207513323
298,1.127455115,0.052099261
299,1.501918793,0.176646451
300,1.463388443,0.165359621
301,0.362223685,-0.441023156
302,1.052704215,0.022306362
303,1.778616428,0.250082299
304,0.761222363,-0.118488462
305,2.010273218,0.303255087
306,0.961348057,-0.017119347
307,0.853626847,-0.068731934
308,0.783046484,-0.106212456
309,0.760098636,-0.119130047
310,2.761474848,0.441141092
311,1.90708828,0.280370797
312,1.887981176,0.27599766
313,2.618522644,0.418056334
314,3.061737776,0.485967993
315,3.383634806,0.529383484
316,0.301641226,-0.520509303
317,2.193438053,0.341125374
318,0.446805686,-0.349881309
319,1.957502246,0.291702269
320,0.617913365,-0.209072411
321,0.731590033,-0.13573222
322,0.940896749,-0.026458032
323,0.10366182,-0.984381169
324,2.053089857,0.312407957
325,1.882539153,0.274744017
326,2.063507795,0.314606114
327,0.634064972,-0.197866238
328,1.131701708,0.053731971
329,0.515044987,-0.288154835
330,1.938871861,0.287549108
331,1.580500722,0.198794699
332,1.711485028,0.233373104
333,1.177596688,0.070996576
334,2.00650835,0.302440971
335,1.715340376,0.23435031
336,0.428523988,-0.368024863
337,0.73679024,-0.132656136
338,0.642409563,-0.192188003
339,0.951251149,-0.021704806
340,0.840555608,-0.07543355
341,0.41638729,-0.380502536
342,2.291991949,0.360213088
343,0.662111759,-0.179068699
344,0.633583248,-0.198196314
345,0.593393028,-0.226657561
346,1.399654269,0.146020773
347,2.186276674,0.339705121
348,1.648069859,0.216975617
349,3.922985554,0.593616709
350,3.081088543,0.488704179
351,3.087638855,0.489626497
352,1.863292456,0.270281026
353,0.396236628,-0.402045381
354,2.090380907,0.32022543
355,1.287166357,0.10963468
356,1.013449788,0.005802236
357,0.205808088,-0.686537562
358,1.459262967,0.164133561
359,2.231789589,0.348653247
360,0.982526004,-0.007655946
361,2.155329704,0.333513714
362,0.720306039,-0.142482944
363,2.261305332,0.354359207
364,2.056996107,0.31323347
365,1.257145405,0.099385512
366,3.765028954,0.57576832
367,1.716614723,0.234672833
368,2.073799849,0.316766838
369,0.673258841,-0.171817935
370,2.036369801,0.308856648
371,1.189958572,0.075531842
372,1.014473438,0.00624068
373,1.324391484,0.12201638
374,0.650204718,-0.186949883
375,2.473112345,0.393243845
376,1.163895845,0.065914118
377,2.000731707,0.301188855
378,0.428683192,-0.367863545
379,1.199056745,0.078839736
380,2.123245239,0.327000159
381,0.337855697,-0.471268754
382,2.183423281,0.339137937
383,1.312792063,0.118195942
384,2.409446478,0.381917284
385,0.925364792,-0.033687028
386,1.030434251,0.013020286
387,0.766254663,-0.115626869
388,0.755829036,-0.121576428
389,1.006012797,0.002603505
390,1.488367081,0.172710056
391,1.144177675,0.05849347
392,0.608343244,-0.215851311
393,1.440243363,0.158435883
394,1.500369072,0.176198103
395,0.458198756,-0.338946094
396,1.390546203,0.143185423
397,0.694550812,-0.158295976
398,0.733511746,-0.134592927
399,2.718579769,0.434342081
400,1.292665005,0.111485992
401,1.445450068,0.160003094
402,1.021365881,0.009181346
403,1.721861839,0.235998301
404,0.442837715,-0.353755399
405,1.129687309,0.05295825
406,2.604530573,0.41572946
407,1.098330975,0.040733232
408,1.488031149,0.172612022
409,1.020775557,0.008930262
410,1.740389585,0.240646476
411,0.943307757,-0.025346594
412,1.155189037,0.062653059
413,0.485395432,-0.313904316
414,0.076562531,-1.115983716
415,1.485419035,0.171848985
416,1.092500687,0.038421719
417,0.461275011,-0.336040072
418,1.079347253,0.03316119
419,0.676023662,-0.170038103
420,1.751391053,0.243383127
421,2.488261223,0.395895972
422,0.400252908,-0.397665504
423,0.663871527,-0.177915958
424,0.554055035,-0.256447094
425,0.219161958,-0.659234829
426,2.885473251,0.460217053
427,0.552140951,-0.257950041
428,1.251005173,0.097259105
429,0.941645861,-0.026112398
430,3.08602953,0.489400077
431,1.687413454,0.227221507
432,1.622461319,0.210174352
433,1.26302278,0.101411184
434,0.785277247,-0.104976986
435,2.580271721,0.411665443
436,1.155435324,0.062745641
437,1.805777073,0.256664135
438,0.634742141,-0.197402668
439,1.245252132,0.095257294
440,2.390031099,0.378403552
441,1.775727391,0.249376294
442,0.925036371,-0.033841191
443,2.770755291,0.442598171
444,1.181002378,0.072250772
445,0.539334774,-0.268141577
446,1.558239222,0.192634132
447,0.43804121,-0.35848503
448,0.575128853,-0.240234844
449,0.890941083,-0.050151014
450,0.966164887,-0.01494875
451,3.005455732,0.477910336
452,0.907418072,-0.042192576
453,0.823850513,-0.084151584
454,0.941923082,-0.025984561
455,1.561515212,0.193546219
456,1.10193181,0.04215472
457,0.106994621,-0.970638053
458,0.225897402,-0.646088765
459,1.302269578,0.114700895
460,1.184647441,0.073589121
461,1.877253413,0.273522903
462,1.258697271,0.099921291
463,1.062446356,0.026307011
464,2.901404619,0.462608298
465,0.674009383,-0.171334058
466,0.326326281,-0.486347949
467,1.351573706,0.130839734
468,0.712200105,-0.147397967
469,1.775937557,0.249427692
470,1.080614686,0.033670865
471,0.591311097,-0.228183971
472,1.492260814,0.173844735
473,1.0152421,0.006569619
474,1.147998333,0.059941257
475,0.930994391,-0.031052935
476,2.252243519,0.352615346
477,0.587870419,-0.230718392
478,1.331115007,0.12421558
479,2.411582232,0.382302075
480,1.41445303,0.15058853
481,1.350861788,0.130610917
482,2.668636799,0.42628947
483,3.094235897,0.49055342
484,1.583316684,0.199567788
485,1.348572373,0.129874259
486,2.001762867,0.301412629
487,2.259618759,0.354035172
488,0.673934281,-0.171382452
489,1.101417065,0.041951801
490,0.678293109,-0.168582595
491,4.493255615,0.652561126
492,0.293182552,-0.532861879
493,1.297096968,0.112972444
494,1.593777657,0.202427734
495,0.813615739,-0.089580659
496,0.879172564,-0.055925873
497,1.774475813,0.249070084
498,1.453330994,0.162364535
499,1.619323015,0.209333488
500,1.322111368,0.12126804
501,1.394168854,0.144315376
502,0.53321135,-0.273100614
503,0.926739812,-0.03304218
504,0.963582993,-0.016110874
505,0.870323718,-0.060319181
506,1.190781355,0.075832026
507,1.645801783,0.216377528
508,0.94239825,-0.025765529
509,1.399894714,0.146095374
510,1.401450872,0.146577878
511,0.98925209,-0.004693023
512,1.496735334,0.175145011
513,1.62746048,0.211510451
514,1.616413951,0.20855259
515,1.385776043,0.141693049
516,0.774700522,-0.110866151
517,1.079302311,0.033143107
518,2.916007996,0.46478871
519,1.837046981,0.264120263
520,0.800817251,-0.09646658
521,0.239041016,-0.621527575
522,0.718662858,-0.1434748
523,1.880208373,0.274205982
524,0.984066844,-0.006975401
525,1.12245965,0.050170738
526,1.074247479,0.031104343
527,2.862110376,0.456686378
528,1.843958735,0.265751198
529,0.618917584,-0.208367178
530,1.883941889,0.275067503
531,2.223886013,0.347112523
532,1.523770332,0.182919514
533,1.369351149,0.13651483
534,1.271040916,0.104159531
535,1.123758078,0.050672826
536,1.26685214,0.10272593
537,1.774532676,0.249084001
538,1.580223918,0.198718631
539,0.572483897,-0.242236725
540,0.982486129,-0.007673572
541,1.053201675,0.022511541
542,1.611491919,0.207228132
543,1.077631593,0.032470315
544,1.855944037,0.268564877
545,0.865492225,-0.062736829
546,0.617022753,-0.209698821
547,1.319459438,0.120396044
548,0.593940139,-0.226257324
549,0.893437803,-0.048935676
550,0.462219298,-0.335151926
551,3.433122635,0.535689317
552,1.468984127,0.167017103
553,1.196438789,0.077890485
554,2.483332396,0.395034854
555,2.700830698,0.431497361
556,1.770407915,0.248073343
557,0.915848136,-0.038176534
558,1.027603388,0.011825527
559,0.058074389,-1.236015353
560,1.424036264,0.153521049
561,0.958261371,-0.018516019
562,0.995295048,-0.002048157
563,1.348089576,0.12971875
564,1.78023243,0.250476708
565,0.993335843,-0.002903893
566,1.668364525,0.222290947
567,1.833668947,0.26332093
568,0.352156162,-0.453264708
569,0.406585366,-0.390848257
570,1.220501542,0.086538332
571,0.854519069,-0.068278241
572,1.14434123,0.058555546
573,0.363187253,-0.439869402
574,1.427578449,0.154599983
575,1.439264774,0.158140696
576,1.275132895,0.105555449
577,0.393451154,-0.405109176
578,1.525972843,0.183546805
579,0.79933393,-0.097271752
580,1.600497246,0.204254931
581,1.618015647,0.208982717
582,1.558557749,0.192722899
583,1.139803052,0.056829816
584,2.189003229,0.340246402
585,1.327724218,0.123107877
586,1.130935192,0.053437719
587,0.344786376,-0.462449904
588,1.802423239,0.255856778
589,2.864810467,0.457095895
590,0.423065364,-0.373592528
591,0.93644774,-0.028516454
592,2.441752434,0.387701629
593,0.389128745,-0.409906687
594,1.296252251,0.112689523
595,0.43716082,-0.359358768
596,0.49333787,-0.306855546
597,0.576650858,-0.239087058
598,2.198681593,0.342162341
599,2.741738319,0.438026002
600,0.880490363,-0.055275393
601,0.623136938,-0.205416504
602,1.378577471,0.139431177
603,0.232371032,-0.633818013
604,0.536492229,-0.270436565
605,0.617503762,-0.209360392
606,0.937171638,-0.028180863
607,0.132149547,-0.87893432
608,0.437310785,-0.359209812
609,2.857615948,0.456003861
610,0.61452961,-0.211457187
611,0.810028195,-0.091499864
612,1.354666591,0.13183242
613,1.096319795,0.039937256
614,0.692580879,-0.159529503
615,2.641906261,0.421917404
616,2.169626236,0.336384924
617,1.29043448,0.110735959
618,0.077908456,-1.108415401
619,0.939979851,-0.026881456
620,1.647940159,0.216941437
621,1.680303454,0.22538772
622,1.226230383,0.088572073
623,0.420307308,-0.376433058
624,1.979352236,0.296523086
625,0.749412,-0.125279357
626,0.513687551,-0.289300959
627,1.264658451,0.101973251
628,1.183759689,0.073263547
629,1.269640446,0.103680749
630,1.062923908,0.026502176
631,1.776001453,0.249443317
632,1.180802345,0.072177207
633,1.389373302,0.142818949
634,0.72375077,-0.140410961
635,0.283266753,-0.547804396
636,1.710541964,0.233133733
637,0.74356699,-0.128679899
638,1.366513729,0.135613999
639,2.360647202,0.373031087
640,0.344446272,-0.462878512
641,1.90952909,0.280926279
642,1.54407382,0.18866806
643,0.285873115,-0.543826686
644,1.218487501,0.085821079
645,1.651123047,0.217779439
646,1.984534383,0.297658628
647,2.003829479,0.301860761
648,1.765720963,0.246922073
649,0.466980845,-0.330700934
650,0.731119156,-0.136011837
651,1.121028423,0.049616624
652,0.213520214,-0.670561004
653,2.688921213,0.429578077
654,0.959688604,-0.017869662
655,1.231378078,0.090391418
656,1.222254515,0.08716165
657,0.362676591,-0.440480475
658,0.218528003,-0.660492904
659,3.299187183,0.518406956
660,0.599794149,-0.221997775
661,2.541137457,0.405028158
662,2.514392853,0.400433134
663,1.086453795,0.036011261
664,0.370981604,-0.430647626
665,1.221230149,0.086797517
666,0.938184023,-0.027711967
667,0.429929227,-0.36660303
668,2.043088436,0.310287166
669,1.036197901,0.015442708
670,0.129883081,-0.886447419
671,0.592106044,-0.227600506
672,0.685906351,-0.163735176
673,1.375974178,0.138610284
674,0.654573798,-0.184041383
675,0.246791601,-0.607669624
676,1.193917751,0.076974409
677,5.375750542,0.730439107
678,1.882488608,0.274732357
679,0.623808444,-0.204948751
680,1.672690392,0.223415562
681,0.552449524,-0.257707396
682,0.104544193,-0.980700087
683,1.216137171,0.084982563
684,2.493615627,0.396829511
685,1.436268091,0.157235512
686,1.479650974,0.170159284
687,2.055382729,0.312892703
688,0.519992828,-0.284002646
689,1.679677248,0.22522584
690,1.079945803,0.033401961
691,2.105182886,0.323289831
692,2.300657511,0.361851972
693,1.280574918,0.107404991
694,2.396183014,0.379519985
695,0.318665087,-0.496665515
696,0.989751875,-0.004473667
697,0.955417931,-0.019806612
698,1.72897613,0.237788998
699,1.823962092,0.261015808
700,2.581643105,0.411896204
701,1.341623545,0.127630671
702,0.266094565,-0.574963995
703,2.1215868,0.326660805
704,1.490722895,0.173396921
705,1.245187998,0.095234926
706,0.88281101,-0.054132259
707,1.484238625,0.171503729
708,2.403795004,0.380897428
709,3.60698247,0.557144032
710,2.647626638,0.422856742
711,1.213242531,0.083947626
712,1.697624564,0.229841651
713,1.656910539,0.21929906
714,1.358890057,0.133184321
715,0.65911293,-0.181040168
716,0.321834505,-0.492367396
717,2.206893921,0.343781458
718,0.56318152,-0.249351605
719,1.459793329,0.164291375
720,0.54742229,-0.261677523
721,1.203346729,0.080390782
722,1.077869177,0.032566053
723,1.122006416,0.04999534
724,0.621333182,-0.206675453
725,1.164366364,0.066089651
726,0.253282458,-0.596394889
727,1.902132034,0.27924066
728,1.415082455,0.150781746
729,1.175934434,0.070383108
730,1.839942217,0.264804184
731,3.01497221,0.479283313
732,0.585361004,-0.232576213
733,1.504359245,0.177351559
734,3.013134241,0.479018481
735,2.625497341,0.419211583
736,1.306101322,0.115976869
737,0.932204366,-0.030488867
738,0.228868827,-0.640413356
739,0.372901201,-0.428406218
740,3.069448948,0.487060414
741,1.689020395,0.227634894
742,0.978946686,-0.00924096
743,0.822280645,-0.084979932
744,1.887865543,0.27597106
745,1.861136198,0.269778156
746,0.25166288,-0.599180837
747,0.319725722,-0.495222423
748,1.476467371,0.169223854
749,2.165878296,0.335634049
750,0.733433187,-0.134639443
751,0.810392737,-0.09130446
752,1.896238923,0.277893057
753,1.228107929,0.089236535
754,1.453584194,0.162440192
755,1.661546946,0.220512616
756,1.743832707,0.241504819
757,3.656816483,0.563103166
758,1.189939499,0.075524881
759,0.55798012,-0.253381274
760,2.918963671,0.46522869
761,1.955267906,0.291206272
762,1.381823421,0.140452549
763,0.828518033,-0.081698035
764,1.718605161,0.235176112
765,0.154058471,-0.812314416
766,1.470626712,0.16750245
767,0.817790806,-0.087357776
768,1.216097832,0.084968514
769,0.476073653,-0.322325853
770,1.603711843,0.205126337
771,2.098253965,0.321858053
772,0.435415775,-0.361095841
773,1.133208632,0.054309874
774,1.74051857,0.240678661
775,1.384982109,0.141444163
776,0.93918407,-0.027249283
777,1.426411867,0.154244943
778,0.44873172,-0.348013229
779,1.903658271,0.27958899
780,1.265112162,0.102129031
781,0.889629066,-0.050791036
782,0.319621921,-0.495363443
783,1.183213353,0.073063062
784,1.137979507,0.056134441
785,1.926718116,0.284818181
786,1.216119289,0.084976177
787,1.09566462,0.039677638
788,0.569315434,-0.244647043
789,0.468235612,-0.329535559
790,0.65196079,-0.185778523
791,1.740203977,0.240600157
792,0.958388567,-0.018458376
793,1.490814924,0.173423732
794,1.569256306,0.195693882
795,1.317722321,0.119823902
796,2.321817636,0.365828106
797,1.850422144,0.267270817
798,2.810202837,0.448737668
799,1.805629134,0.256628554
800,1.393096685,0.143981259
801,0.580086172,-0.236507487
802,1.147384524,0.059708988
803,0.367696941,-0.434509983
804,4.142974854,0.617312297
805,0.575061142,-0.240285977
806,1.669419646,0.22256552
807,1.309310675,0.117042709
808,1.011783123,0.005087431
809,1.311406851,0.117737448
810,1.521829247,0.182365926
811,2.173360825,0.337131835
812,0.52905637,-0.276498052
813,3.21350646,0.506979177
814,0.758520007,-0.12003296
815,0.890099943,-0.050561227
816,2.503987551,0.398632165
817,1.258238673,0.09976303
818,0.534595668,-0.271974565
819,0.463538706,-0.333913996
820,3.339335203,0.523660016
821,3.603274822,0.556697387
822,2.223996878,0.347134173
823,1.558120847,0.192601138
824,1.067136765,0.028220082
825,2.525307417,0.402314254
826,1.304620385,0.11548416
827,1.843734026,0.265698271
828,2.283283472,0.358559833
829,2.085151434,0.319137601
830,0.547230542,-0.261829672
831,1.732574701,0.238691969
832,0.939341307,-0.02717658
833,2.170144081,0.336488569
834,2.203068256,0.343027953
835,0.819096327,-0.086665022
836,1.131554008,0.053675287
837,0.576619089,-0.239110985
838,0.805778861,-0.09378413
839,2.384411335,0.377381178
840,4.052858353,0.607761425
841,2.085873842,0.319288038
842,1.014557838,0.006276811
843,2.64946866,0.423158787
844,0.431253225,-0.365267645
845,0.481722772,-0.317202823
846,3.042168617,0.483183282
847,2.000740051,0.301190666
848,1.361142755,0.133903676
849,0.589621484,-0.2294267
850,0.593833208,-0.22633552
851,1.056028724,0.023675731
852,0.72094357,-0.142098727
853,2.226596832,0.347641587
854,2.416619539,0.383208283
855,2.052229404,0.312225906
856,1.127920866,0.052278631
857,1.914826751,0.282129486
858,0.584855795,-0.232951203
859,0.761694968,-0.118218914
860,0.377971023,-0.422541494
861,2.216529369,0.34567349
862,0.760807216,-0.118725377
863,1.008802652,0.003806215
864,0.248038784,-0.605480407
865,2.020689726,0.305499633
866,0.953317344,-0.020762506
867,1.050909758,0.021565424
868,1.068965793,0.028963808
869,3.754898787,0.574598235
870,2.453566313,0.3897978
871,3.056824684,0.485270532
872,0.498137414,-0.302650838
873,0.203943089,-0.690491008
874,0.304722339,-0.516095707
875,1.723112464,0.236313624
876,0.506469607,-0.295446611
877,0.215376884,-0.666800911
878,1.265496492,0.102260946
879,2.212173223,0.344819131
880,0.969072998,-0.013643508
881,1.777476668,0.249803909
882,2.080301762,0.318126337
883,0.44622767,-0.350443503
884,1.452172995,0.162018356
885,1.824994206,0.26126149
886,1.803368807,0.256084553
887,4.215761662,0.62487605
888,1.186115503,0.074126982
889,0.729240835,-0.13712902
890,1.825621605,0.261410767
891,0.940919816,-0.026447385
892,1.343092084,0.128105789
893,0.684873819,-0.164389435
894,0.421641171,-0.375056989
895,1.513658285,0.180027842
896,1.433533669,0.156407897
897,0.958096564,-0.018590717
898,2.222382069,0.346818724
899,0.014680224,-1.833267304
900,1.981806993,0.297061357
901,1.587116003,0.200608671
902,3.379566193,0.528860957
903,0.700509429,-0.154586015
904,0.31951046,-0.49551492
905,1.292864799,0.111553111
906,0.573809505,-0.241232262
907,0.728329539,-0.137672076
908,1.422583461,0.153077755
909,0.390857697,-0.407981332
910,1.158400536,0.06385875
911,1.080708742,0.033708665
912,2.043364286,0.310345799
913,0.864661813,-0.063153721
914,1.035259128,0.015049068
915,0.846955657,-0.072139327
916,1.172127724,0.068974938
917,10.16624641,1.007160632
918,1.490851283,0.173434323
919,2.116699219,0.32565915
920,0.872466266,-0.059251356
921,1.303459764,0.115097629
922,1.453769922,0.162495679
923,1.701217651,0.23075988
924,3.075180054,0.487870549
925,1.416839719,0.151320723
926,1.224663138,0.088016646
927,0.710047066,-0.148712863
928,1.837879062,0.26431693
929,1.313315153,0.118368955
930,1.639165401,0.214622779
931,0.303680569,-0.517582996
932,1.094333053,0.039149517
933,1.706904888,0.232209322
934,1.089460492,0.037211486
935,1.588171244,0.200897328
936,2.802491665,0.44754433
937,2.589796066,0.413265567
938,1.84712553,0.266496411
939,0.588244021,-0.230442478
940,1.313735962,0.118508088
941,0.168352798,-0.773779662
942,1.680983543,0.225563462
943,1.295322895,0.112378042
944,1.447268248,0.160549034
945,0.72628808,-0.138891083
946,0.899565935,-0.045966999
947,2.822506189,0.450634903
948,1.552857161,0.191131509
949,1.344618082,0.128598947
950,2.00342679,0.301773477
951,0.144349128,-0.840585835
952,1.192510366,0.076462163
953,0.574700236,-0.240558624
954,0.427737057,-0.368823123
955,0.889493823,-0.050857063
956,1.279441237,0.107020344
957,1.541796207,0.188026973
958,3.254113913,0.512432752
959,1.637004614,0.214049903
960,0.873097956,-0.058937028
961,2.914377928,0.464545869

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_8800_class_62_0_1_attack_1_loss_dist_data.csv <==
,attack_a_losses,attack_a_losses_log
0,3.859108448,0.586486983
1,6.044732571,0.781377092
2,2.096324444,0.321458498
3,0.53564465,-0.271123228
4,5.151504517,0.711934085
5,0.081936374,-1.086523258
6,0.370610952,-0.43108175
7,6.340727329,0.802139078
8,0.156666309,-0.805024389
9,2.314677238,0.364490441
10,8.233265877,0.91557214
11,2.257172346,0.353564721
12,2.685712099,0.429059456
13,0.165215418,-0.781949427
14,1.970089555,0.294485968
15,0.587703347,-0.230841836
16,1.769717813,0.247904022
17,0.709350824,-0.149138922
18,6.462290764,0.810386495
19,5.772720337,0.761380518
20,1.51957655,0.181722583
21,2.750108719,0.439349863
22,2.551050186,0.406719002
23,3.569489956,0.552606164
24,0.312448919,-0.505220974
25,3.005253315,0.477881085
26,0.076094344,-1.118647621
27,0.064758375,-1.188704056
28,3.074251175,0.487739348
29,2.049594879,0.311668027
30,2.840812922,0.453442635
31,3.159986496,0.499685227
32,0.622521937,-0.20584534
33,2.43072319,0.385735504
34,4.489668369,0.652214263
35,0.094908491,-1.022694933
36,0.016168075,-1.791341693
37,6.220381737,0.793817038
38,0.939161718,-0.027259618
39,0.256572545,-0.590789819
40,6.598761559,0.819462436
41,1.045095682,0.019156053
42,2.746700525,0.438811311
43,0.615100145,-0.21105417
44,1.200873613,0.079497302
45,3.681441307,0.566017881
46,1.960987449,0.292474814
47,0.135283217,-0.868756078
48,9.125227928,0.960243721
49,3.397417307,0.531148895
50,0.468651414,-0.329150068
51,3.764767885,0.575738205
52,3.968063831,0.59857865
53,0.224247962,-0.649271495
54,2.236633778,0.349594879
55,4.676980972,0.669965603
56,1.159649611,0.064326786
57,2.552127361,0.406902344
58,1.742567062,0.241189501
59,2.377137661,0.376054333
60,5.23029232,0.718525962
61,3.870610476,0.587779468
62,0.319307685,-0.495790629
63,2.872651339,0.458282918
64,2.626107693,0.419312532
65,3.779589891,0.577444679
66,0.063671172,-1.196057158
67,6.917881966,0.839973148
68,0.037572626,-1.42512845
69,2.884721756,0.46010393
70,0.131262988,-0.881857714
71,1.06760478,0.02841051
72,6.286948681,0.798439915
73,0.105128683,-0.978278776
74,2.121964455,0.326738105
75,4.333498001,0.636838601
76,2.661056042,0.425054021
77,4.578746319,0.660746583
78,3.755584955,0.574677591
79,3.041485786,0.483085791
80,3.849090576,0.585358131
81,6.707135677,0.826537092
82,5.146869659,0.71154317
83,1.026153445,0.011212308
84,0.5314852,-0.274508825
85,0.744860888,-0.12792483
86,8.554561615,0.932197759
87,0.115872383,-0.936020061
88,0.32875967,-0.483121464
89,2.361149311,0.373123451
90,0.418618649,-0.378181428
91,2.203637123,0.34314008
92,3.566586018,0.552252703
93,6.769872665,0.8305805
94,6.279281616,0.797909961
95,5.158180714,0.712496553
96,5.370864868,0.730044226
97,7.313067436,0.864099578
98,3.637749195,0.560832753
99,1.766998053,0.247236071
100,0.007128638,-2.146993454
101,0.23416996,-0.630468818
102,0.148185849,-0.829193267
103,5.615634441,0.749398829
104,3.663304806,0.563873056
105,0.461886466,-0.335464764
106,2.398456097,0.379931773
107,0.900031507,-0.045742287
108,2.738170624,0.437460507
109,3.40087986,0.53159129
110,3.56095624,0.551566637
111,0.261027813,-0.583313215
112,3.596913338,0.555929974
113,0.290176213,-0.537338192
114,4.79311657,0.680617991
115,0.755170465,-0.121955004
116,5.549537659,0.744256803
117,1.622114897,0.210081613
118,2.255110502,0.353167828
119,0.666352272,-0.176296117
120,4.161929607,0.619294731
121,1.723881483,0.236507405
122,0.713053584,-0.146877833
123,1.261531949,0.100898254
124,7.179454803,0.856091466
125,0.820055366,-0.086156825
126,1.698451996,0.230053277
127,0.851312876,-0.069910798
128,0.249236286,-0.60338873
129,0.48564589,-0.313680282
130,5.285015583,0.723046272
131,2.396752357,0.379623163
132,0.020808253,-1.681764371
133,2.43928051,0.387261746
134,2.579240561,0.41149185
135,0.066227272,-1.178963133
136,3.18503952,0.503114825
137,6.669043541,0.824063553
138,1.425828457,0.154067278
139,4.700126171,0.672109516
140,5.109039307,0.708339244
141,3.27623558,0.515375123
142,0.17294167,-0.762100352
143,4.404681206,0.643914481
144,1.263314605,0.101511517
145,1.334720969,0.125390484
146,4.153418541,0.618405697
147,5.272876263,0.72204758
148,6.523478031,0.814479204
149,5.034394741,0.701947265
150,0.224310741,-0.64914993
151,7.640366554,0.883114195
152,2.384725571,0.377438409
153,1.886497021,0.275656124
154,0.092314109,-1.034731917
155,3.9441998,0.595958907
156,0.235413656,-0.628168349
157,2.338762522,0.368986126
158,3.31977582,0.521108757
159,9.293400764,0.968174666
160,1.623859644,0.210548489
161,3.590356827,0.555137613
162,4.650189877,0.667470686
163,4.347892284,0.638278776
164,1.594268203,0.202561384
165,4.19269228,0.622492989
166,6.954771996,0.842282897
167,0.015396078,-1.812589894
168,1.974224806,0.295396604
169,1.462635875,0.165136221
170,7.877245426,0.896374377
171,4.130405903,0.615992733
172,0.592765272,-0.227117248
173,2.411870956,0.382354068
174,2.526463032,0.402512948
175,0.336443454,-0.473087917
176,3.743187904,0.573241629
177,7.488830566,0.874414005
178,4.606633663,0.663383677
179,10.30941105,1.013233856
180,1.753787518,0.243976975
181,6.338599205,0.801993292
182,0.41240108,-0.384680206
183,2.351847649,0.371409185
184,6.473864079,0.811163577
185,2.756095171,0.44029421
186,5.259030342,0.720905676
187,3.012244701,0.478890249
188,3.756854773,0.574824407
189,4.52281189,0.655408525
190,2.275027514,0.356986653
191,2.50444603,0.398711677
192,1.376527071,0.138784757
193,4.952689648,0.694841114
194,1.563524365,0.194104654
195,0.065906905,-1.181069085
196,2.170238972,0.336507558
197,3.236650467,0.510095802
198,3.372444153,0.527944767
199,0.615021527,-0.211109683
200,0.783807933,-0.105790345
201,1.627848029,0.211613858
202,3.697215557,0.567874772
203,5.39367485,0.731884762
204,1.692788124,0.228602604
205,0.1667303,-0.777985469
206,5.255023479,0.720574661
207,0.13954182,-0.855295618
208,0.385023177,-0.414513127
209,4.149433613,0.617988821
210,0.467219234,-0.330479287
211,5.008658886,0.699721455
212,6.092722893,0.784811426
213,2.159364223,0.334325902
214,5.679056168,0.754276164
215,4.133974075,0.616367749
216,0.295975149,-0.528744753
217,4.385443687,0.642013539
218,1.14016211,0.056966605
219,4.886188984,0.68897026
220,1.660341978,0.220197548
221,0.764664471,-0.116529088
222,0.248521924,-0.604635293
223,2.153827906,0.333211
224,5.399129868,0.732323774
225,7.787358284,0.891390156
226,0.699063182,-0.155483571
227,0.535583258,-0.271173007
228,0.444385588,-0.352240034
229,4.377779961,0.641253929
230,0.040701441,-1.39039021
231,3.448710442,0.537656732
232,0.218200579,-0.661144101
233,2.594978094,0.414133696
234,0.71000576,-0.148738128
235,7.002773762,0.845270096
236,6.122762203,0.786947393
237,4.061413765,0.608677236
238,2.434014559,0.386323172
239,1.547215223,0.18955073
240,0.4643718,-0.333134161
241,0.198988646,-0.701171703
242,3.149397612,0.498227494
243,0.586296797,-0.231882479
244,2.45600915,0.39022998
245,0.914348304,-0.038888336
246,0.684909999,-0.164366493
247,0.404288709,-0.393308387
248,3.154508591,0.498931714
249,0.6534217,-0.184806447
250,0.57802546,-0.238053032
251,0.307782412,-0.511756202
252,1.214589357,0.084429471
253,2.468169212,0.392374931
254,0.291061968,-0.536014539
255,8.561547279,0.932552259
256,7.001831055,0.845211628
257,0.530638099,-0.275201572
258,3.852352619,0.585726033
259,4.934333324,0.693228484
260,3.430964231,0.53541619
261,2.239174604,0.35008796
262,0.293812871,-0.531929183
263,0.239819109,-0.620116214
264,1.052362442,0.02216534
265,1.977961063,0.296217738
266,1.360877275,0.133818962
267,2.162635326,0.334983293
268,0.057671953,-1.239035341
269,8.87227726,0.948035105
270,7.111614227,0.85196819
271,6.413523674,0.807096702
272,0.841305494,-0.075046275
273,1.877407551,0.27355856
274,9.126586914,0.960308394
275,0.121433914,-0.915660008
276,1.921331882,0.283602389
277,4.219501019,0.625261096
278,0.008053805,-2.093998903
279,1.545918345,0.189186551
280,1.10113728,0.041841467
281,8.519873619,0.930433153
282,6.066641808,0.782948354
283,3.242429256,0.510870509
284,0.007014885,-2.153979439
285,0.131864458,-0.879872245
286,1.104191542,0.043044416
287,1.758076429,0.245037751
288,0.047537182,-1.322966571
289,0.360508978,-0.443083915
290,1.656399488,0.219165088
291,0.343419224,-0.464175397
292,2.702263832,0.431727749
293,4.277407646,0.631180641
294,0.634877861,-0.197309817
295,3.098836422,0.491198652
296,0.228950083,-0.640259194
297,0.191993415,-0.716713666
298,2.053310633,0.312454656
299,0.884356737,-0.053372511
300,5.452450752,0.736591752
301,4.896896839,0.689920955
302,0.227497309,-0.643023735
303,0.313763142,-0.503398075
304,3.655172586,0.562907888
305,0.360070825,-0.443612067
306,0.133642629,-0.87405499
307,2.350812435,0.371217979
308,2.703781128,0.431971532
309,4.30691433,0.634166233
310,1.838913679,0.264561343
311,0.210511744,-0.676723671
312,0.38094309,-0.4191399
313,1.322657466,0.121447388
314,2.566568851,0.409352919
315,3.14840889,0.49809113
316,1.451418161,0.161792553
317,0.304900587,-0.51584174
318,0.96529454,-0.01534015
319,3.579171658,0.553782528
320,3.83194375,0.583419125
321,2.039295912,0.309480249
322,1.56484437,0.194471152
323,1.805974483,0.25671161
324,6.961048126,0.842674636
325,3.25032258,0.511926465
326,3.985656023,0.600499815
327,5.819163322,0.764860546
328,4.128845692,0.615828652
329,0.507837951,-0.294274847
330,2.424556017,0.384632223
331,4.730019093,0.674862894
332,1.091735482,0.038117425
333,0.973261356,-0.01177052
334,5.253688812,0.720464345
335,5.286599159,0.723176383
336,3.759717941,0.575155265
337,0.859891415,-0.065556387
338,0.62553376,-0.203749247
339,2.347057819,0.370523789
340,0.071449824,-1.145998839
341,0.199788004,-0.699430592
342,3.087853432,0.489656678
343,1.282351494,0.108007082
344,2.886403561,0.460357052
345,0.771123886,-0.112875844
346,0.218033031,-0.661477709
347,4.029583454,0.605260155
348,2.248466492,0.35188642
349,3.909314394,0.592100599
350,6.212901115,0.793294441
351,0.237276331,-0.624745583
352,2.840839863,0.453446753
353,4.445203781,0.647891675
354,3.20314002,0.505575924
355,0.091529004,-1.038441262
356,0.369726986,-0.43211885
357,0.241109207,-0.617786205
358,2.129024506,0.32818066
359,2.251768827,0.352523803
360,0.219580963,-0.658405314
361,7.3432827,0.865890248
362,0.014988189,-1.82425085
363,1.847699046,0.266631235
364,2.087604523,0.319648229
365,0.012985312,-1.886547598
366,10.3351593,1.014317175
367,1.487001061,0.172311279
368,0.259779096,-0.585395799
369,2.912045717,0.464198189
370,5.23463583,0.718886473
371,3.661912441,0.563707956
372,1.548878908,0.190017466
373,13.50492859,1.130492292
374,0.146343783,-0.834625724
375,1.457866073,0.163717629
376,2.221397161,0.346626213
377,3.868371725,0.5875282
378,0.050910138,-1.293195729
379,1.416736603,0.151289114
380,0.937244415,-0.028147139
381,2.269374371,0.355906146
382,6.70390749,0.826328013
383,0.400747627,-0.397129041
384,0.532521248,-0.273663059
385,6.034749031,0.780659214
386,2.649559021,0.423173598
387,0.819204748,-0.086607539
388,0.390024543,-0.408908064
389,0.057208903,-1.242536379
390,0.801371336,-0.096166196
391,0.022880012,-1.640543749
392,4.784531593,0.679839427
393,4.318788528,0.635361939
394,1.309661746,0.117159142
395,0.798530817,-0.097708319
396,3.307970524,0.519561631
397,0.001009193,-2.996025663
398,0.773210287,-0.111702377
399,7.014705181,0.846009423
400,4.898312092,0.690046452
401,1.064456582,0.027127952
402,0.485557795,-0.31375907
403,0.132377639,-0.878185368
404,2.68319726,0.428652602
405,0.600096345,-0.221779018
406,5.153642178,0.712114262
407,5.133223057,0.710390136
408,5.466919422,0.737742673
409,5.267612457,0.721613816
410,2.727344513,0.435740001
411,2.782635212,0.444456276
412,9.606657028,0.982572286
413,4.16626215,0.619746593
414,4.266423225,0.630063935
415,0.132062435,-0.879220699
416,5.450018883,0.736398007
417,1.447340012,0.160570568
418,4.130310059,0.615982655
419,3.377431393,0.528586536
420,4.466936111,0.650009741
421,3.278543711,0.515680978
422,4.405639172,0.644008925
423,0.187579289,-0.726815114
424,1.950991154,0.2902553
425,2.631459475,0.420196686
426,2.619310141,0.418186924
427,4.438209534,0.647207802
428,5.473981857,0.738303354
429,0.045720141,-1.339892435
430,2.547874928,0.406178105
431,1.809193254,0.25748496
432,0.698108971,-0.156076781
433,2.509553194,0.399596406
434,0.153195739,-0.814753315
435,0.506846905,-0.295123201
436,1.061546564,0.025939049
437,2.651393414,0.423474173
438,1.527778506,0.184060396
439,3.830013037,0.583200252
440,0.337250441,-0.472047473
441,4.813317299,0.682444492
442,6.98240757,0.844005195
443,0.002758628,-2.559306788
444,1.274004579,0.105170989
445,1.562453032,0.193806971
446,2.315017223,0.364554226
447,1.373284817,0.137760618
448,1.487753987,0.172531123
449,0.825968623,-0.08303645
450,1.120930672,0.049578753
451,7.589031696,0.880186367
452,0.063471377,-1.19742208
453,2.074772835,0.316970553
454,1.928971291,0.285325764
455,3.355385542,0.525742429
456,5.518170357,0.741795104
457,1.755507469,0.244402682
458,3.769104004,0.576238121
459,2.292234421,0.36025903
460,1.761420727,0.245863102
461,3.841914654,0.584547713
462,2.975855589,0.473611852
463,0.200968906,-0.696871131
464,1.746008158,0.242046268
465,3.03335762,0.481923615
466,2.808494806,0.448473625
467,0.081221119,-1.090331034
468,1.834916472,0.263616299
469,0.422110319,-0.374574031
470,2.380138397,0.376602211
471,3.157381535,0.499327065
472,8.44195652,0.926443111
473,5.017697811,0.700504503
474,3.419775963,0.533997655
475,3.916749954,0.592925847
476,9.726783752,0.987969261
477,0.089281641,-1.049237836
478,0.782790065,-0.106354695
479,2.20777297,0.343954412
480,7.328831673,0.865034747
481,2.026532888,0.306753656
482,2.276584625,0.357283799
483,3.003130674,0.47757423
484,7.796253681,0.891885962
485,1.06504488,0.027367909
486,0.567400992,-0.246109909
487,7.009093285,0.84566184
488,1.036603093,0.0156125
489,0.188078493,-0.725660864
490,2.160976887,0.334650122
491,7.015402794,0.846052611
492,2.575946093,0.41093677
493,0.379500687,-0.420787433
494,2.325925112,0.366595728
495,3.090895653,0.490084344
496,2.798430681,0.446914554
497,5.167108536,0.713247584
498,1.553858399,0.19141144
499,3.686771631,0.566646237
500,0.531947017,-0.274131622
501,1.723760843,0.236477011
502,0.498698175,-0.302162221
503,1.349462032,0.13016067
504,4.008331776,0.602963662
505,7.446086884,0.871928099
506,4.676595211,0.669929781
507,1.746962786,0.242283654
508,2.130912304,0.328565577
509,2.442575932,0.387848073
510,8.378463745,0.923164395
511,3.312721491,0.520184925
512,4.09441328,0.612191677
513,0.690503776,-0.160833942
514,12.36041069,1.092032901
515,4.322944164,0.635779626
516,0.224639699,-0.648513492
517,1.945263863,0.288978519
518,0.47732529,-0.321185555
519,2.677140951,0.427671237
520,0.041006763,-1.387144517
521,6.981781006,0.843966222
522,5.443526745,0.735880361
523,0.854939699,-0.068064516
524,0.508057475,-0.294087154
525,1.693429708,0.228767174
526,0.287978083,-0.540640564
527,7.036037445,0.847328142
528,0.229341775,-0.63951683
529,1.860502839,0.269630337
530,0.233214498,-0.632244456
531,5.435586929,0.735246446
532,0.376736939,-0.423961795
533,2.281382799,0.358198163
534,0.979287565,-0.00908976
535,5.453613758,0.736684377
536,3.061964989,0.486000221
537,3.513307571,0.545716172
538,1.521505237,0.182273451
539,1.337821245,0.126398088
540,1.338323116,0.126560979
541,6.677886486,0.824639032
542,6.263124943,0.796791076
543,1.938963175,0.287569561
544,2.546921015,0.406015477
545,2.273300409,0.35665683
546,4.358309269,0.639318045
547,6.001833916,0.778283973
548,2.393568039,0.379045777
549,7.707148552,0.88689373
550,3.454246998,0.538353389
551,2.883289814,0.459888298
552,3.092273712,0.490277928
553,0.060275629,-1.219858248
554,0.650131106,-0.186999054
555,1.819078684,0.259851485
556,4.018735886,0.604089465
557,2.538705111,0.404612257
558,2.780740976,0.444160537
559,4.430129051,0.646416378
560,11.24982548,1.051145785
561,4.474897861,0.650783127
562,5.126117706,0.709788574
563,1.78416276,0.25143447
564,0.97341454,-0.011702171
565,0.236511484,-0.626147767
566,7.908405781,0.898088945
567,2.529450655,0.403026212
568,0.325540185,-0.487395394
569,1.354949951,0.131923254
570,0.181550309,-0.741003007
571,9.940038681,0.997388074
572,2.432188272,0.38599719
573,3.852048159,0.585691708
574,2.705452681,0.432239942
575,1.815378308,0.258967142
576,2.499555349,0.397862758
577,8.277803421,0.917915109
578,1.718545794,0.235161109
579,1.896198988,0.27788391
580,6.813719749,0.833384267
581,7.035054207,0.847267448
582,1.93206048,0.286020717
583,2.867427826,0.457492495
584,1.43012321,0.155373455
585,2.16365099,0.335187208
586,0.032122191,-1.493194839
587,2.179789066,0.33841447
588,2.211835146,0.344752755
589,2.628029823,0.419630289
590,1.850157976,0.267208812
591,2.662303686,0.425257593
592,0.032633115,-1.486341474
593,0.00700068,-2.154859797
594,4.414394855,0.644871177
595,2.49720335,0.397453909
596,0.694825768,-0.158124084
597,3.260244131,0.513250122
598,1.324230433,0.121963564
599,4.584326744,0.661275564
600,1.622764707,0.210255554
601,7.519636631,0.876196855
602,3.455085754,0.538458831
603,1.299505711,0.113778192
604,0.816767931,-0.087901322
605,3.580641747,0.553960871
606,1.231356144,0.090383682
607,2.897279501,0.461990394
608,3.429590225,0.535242233
609,2.493069649,0.396734412
610,1.979662776,0.296591217
611,1.929131508,0.285361834
612,3.834703445,0.583731784
613,2.337303162,0.368715047
614,2.015914679,0.304472147
615,2.9105196,0.463970528
616,2.602470875,0.415385878
617,3.174677849,0.501699662
618,4.129611969,0.615909246
619,3.855897665,0.586125499
620,0.052249033,-1.281921743
621,1.877881169,0.273668107
622,0.696147799,-0.157298545
623,0.107348889,-0.969202445
624,9.222993851,0.964871919
625,0.481123507,-0.317743424
626,2.889362574,0.460802043
627,2.900122643,0.462416364
628,3.966496468,0.598407072
629,1.898918152,0.278506246
630,1.524008989,0.182987529
631,5.529373646,0.742675938
632,4.689397335,0.671117032
633,0.604453921,-0.218636801
634,0.04963002,-1.304255551
635,0.055220101,-1.257902803
636,1.368616819,0.136281873
637,0.219614744,-0.658338506
638,0.707517207,-0.150262994
639,10.44052029,1.018722142
640,0.206769928,-0.684512623
641,4.267809391,0.630205015
642,0.755958498,-0.121502047
643,1.880818367,0.274346857
644,2.291633606,0.360145182
645,3.950415611,0.596642789
646,4.766944885,0.678240131
647,0.242142886,-0.615928286
648,3.906024456,0.591734958
649,0.821037054,-0.085637242
650,5.653953552,0.752352236
651,2.612550735,0.417064733
652,1.871650457,0.272224745
653,3.871011972,0.587824515
654,5.039179325,0.702359814
655,3.350300074,0.525083707
656,2.804676771,0.447882818
657,0.674124241,-0.171260056
658,2.858574867,0.456149571
659,0.141818091,-0.848268364
660,3.958477736,0.597528207
661,1.388183117,0.142446758
662,3.810749531,0.581010405
663,0.115393877,-0.937817235
664,2.570977688,0.410098308
665,5.060682297,0.704209074
666,6.255600452,0.796269002
667,6.747865677,0.829166429
668,0.087688684,-1.057056445
669,0.569452822,-0.24454225
670,0.479062319,-0.319607988
671,2.103069305,0.322853585
672,11.86904144,1.074415646
673,0.330366611,-0.481003851
674,0.040555045,-1.391955112
675,1.851986647,0.267637851
676,14.73578644,1.168373319
677,0.863568783,-0.063703065
678,1.083089113,0.034664191
679,2.039681435,0.309562343
680,2.26317215,0.35471759
681,0.128712386,-0.890379659
682,0.112617329,-0.948394778
683,0.755617142,-0.121698198
684,2.522015095,0.401747682
685,6.275372028,0.797639478
686,0.736433864,-0.132866249
687,2.424555302,0.384632094
688,0.42457965,-0.372040825
689,3.91580534,0.592821094
690,5.530683041,0.74277877
691,1.949842215,0.289999469
692,4.846387386,0.685418126
693,1.150838375,0.061014335
694,3.624473333,0.559244909
695,0.358446896,-0.445575176
696,0.239808515,-0.620135401
697,4.616887569,0.664349299
698,1.794420123,0.253924131
699,1.767880678,0.247452949
700,4.645214558,0.667005778
701,4.511960506,0.65436529
702,4.125354767,0.615461302
703,0.334944397,-0.475027282
704,0.036237605,-1.440840514
705,7.633319378,0.882713434
706,4.603924751,0.663128217
707,3.895852089,0.59060246
708,1.810130835,0.257709966
709,3.017744064,0.479682404
710,0.356458157,-0.447991442
711,4.272788048,0.63071135
712,0.525790811,-0.279187008
713,0.080480382,-1.094309972
714,1.596095085,0.20305876
715,3.231617212,0.509419913
716,1.168680429,0.067695771
717,8.937131882,0.951198167
718,0.943417072,-0.025296269
719,1.507796526,0.178342738
720,0.114463836,-0.941331704
721,0.470322549,-0.327604199
722,2.352083683,0.371452769
723,0.501118898,-0.300059219
724,0.935635686,-0.028893222
725,1.536052227,0.186405982
726,2.972352982,0.473100383
727,1.1999681,0.079169701
728,0.080344759,-1.095042448
729,0.061682865,-1.209835463
730,0.39850983,-0.399560961
731,5.270897865,0.721884601
732,6.03236866,0.780487875
733,0.709252834,-0.14919892
734,0.713634372,-0.146524241
735,0.867908895,-0.061525861
736,6.71391201,0.826975645
737,2.352330208,0.371498286
738,0.267535061,-0.572619295
739,2.2848382,0.358855451
740,0.470223784,-0.327695408
741,4.08533144,0.611227296
742,3.450881243,0.537930014
743,3.140748262,0.497033128
744,1.896953225,0.278056622
745,2.233425856,0.34897154
746,0.002316769,-2.635117183
747,2.016691446,0.304639456
748,1.606129408,0.205780534
749,6.060404778,0.782501632
750,3.087571144,0.489616973
751,7.069685459,0.849400092
752,0.10038203,-0.998344026
753,1.416787863,0.151304828
754,0.063207649,-1.199230365
755,1.931057215,0.285795142
756,3.93919158,0.595407103
757,0.826503694,-0.082755201
758,3.546743155,0.549829739
759,4.935853958,0.693362301
760,0.334725976,-0.475310583
761,3.047441244,0.483935341
762,1.192287683,0.076381058
763,3.062194109,0.486032717
764,1.364730597,0.135046928
765,3.081226349,0.488723603
766,6.462601185,0.810407356
767,4.659748554,0.668362482
768,2.425227165,0.384752424
769,0.600579798,-0.22142928
770,3.227285147,0.508837339
771,0.091300428,-1.039527187
772,3.158744335,0.499514476
773,0.323581219,-0.490016694
774,2.373434305,0.375377215
775,0.029126635,-1.535709689
776,0.184964448,-0.732911739
777,3.12959218,0.495487748
778,0.711547554,-0.14779607
779,0.099575609,-1.001847029
780,2.347066402,0.370525377
781,2.956925154,0.470840332
782,0.21769844,-0.662144683
783,1.621223807,0.209842973
784,0.835160255,-0.078230182
785,3.070214033,0.487168652
786,7.092911243,0.850824525
787,2.790957451,0.445753216
788,7.918081284,0.898619956
789,6.417469978,0.807363846
790,7.95579052,0.900683339
791,3.323354483,0.521576667
792,7.539440632,0.877339126
793,2.816368103,0.449689417
794,1.793895364,0.253797107
795,2.969945431,0.47274847
796,0.137874663,-0.860515536
797,6.687973022,0.825294513
798,2.133966923,0.329187683
799,0.944355369,-0.024864546
800,0.901023626,-0.045263821
801,3.085996389,0.489395414
802,2.09397316,0.320971111
803,2.378750086,0.376348817
804,9.348252296,0.970730425
805,0.845283091,-0.072997819
806,1.136329055,0.055504111
807,1.935342073,0.286757738
808,1.687753916,0.227309124
809,3.78745532,0.578347518
810,0.633397281,-0.198323805
811,1.028525114,0.012214901
812,0.12860851,-0.890730294
813,6.827453136,0.834258728
814,2.591547251,0.413559132
815,0.891498327,-0.049879467
816,3.250119686,0.511899354
817,2.244275331,0.351076136
818,12.60914135,1.100685513
819,3.64648819,0.561874811
820,2.554353237,0.407280955
821,0.635212004,-0.197081303
822,10.20953178,1.009005826
823,8.531950951,0.93104835
824,4.735515118,0.675367227
825,8.305960655,0.91938987
826,0.920247018,-0.036095581
827,5.836208344,0.766130787
828,5.440367699,0.735628253
829,4.473135471,0.650612051
830,0.872467875,-0.059250555
831,9.445715904,0.975234879
832,5.542186737,0.743681155
833,3.524779081,0.547131902
834,0.04107907,-1.386379393
835,2.080013275,0.318066107
836,1.751881957,0.24350484
837,0.944880426,-0.024623148
838,2.947550058,0.469461189
839,2.951337099,0.470018817
840,0.069980472,-1.155023131
841,6.314312935,0.800326102
842,0.58169502,-0.235304654
843,0.434401631,-0.362108552
844,1.690678954,0.228061147
845,0.265973777,-0.57516118
846,1.118992567,0.048827202
847,1.214023829,0.084227211
848,1.940513492,0.287916667
849,5.01194191,0.700006029
850,0.818491757,-0.08698569
851,0.161401317,-0.792092927
852,3.846320868,0.585045511
853,2.048035145,0.311337405
854,1.259411693,0.100167721
855,4.673099518,0.66960503
856,2.445921659,0.388442543
857,1.630389333,0.212291325
858,4.024635315,0.604726534
859,1.183426499,0.07314129
860,5.744979858,0.75928851
861,4.607105732,0.663428179
862,0.311910629,-0.505969825
863,6.507073879,0.813385738
864,2.399493456,0.38011957
865,9.002677917,0.954371713
866,0.7843647,-0.10548196
867,4.081889153,0.610861207
868,0.073344164,-1.13463444
869,4.356651306,0.639152802
870,4.55848074,0.658820124
871,3.407253981,0.532404508
872,5.826279163,0.76539129
873,0.214782357,-0.668001396
874,1.562535763,0.193829966
875,8.362072945,0.922313952
876,2.899543285,0.462329596
877,2.590142727,0.413323696
878,0.716089189,-0.145032883
879,0.094960637,-1.022456379
880,0.159030154,-0.79852052
881,0.845126808,-0.073078122
882,4.288001537,0.632254932
883,9.21931839,0.964698814
884,1.97766757,0.296153292
885,0.219085932,-0.659385509
886,7.828535557,0.893680528
887,3.917461157,0.593004699
888,1.909844518,0.280998012
889,0.141851917,-0.848164791
890,3.249959469,0.511877945
891,2.490951538,0.396365278
892,3.440557003,0.536628758
893,3.141033173,0.497072523
894,4.25414896,0.628812693
895,4.126015663,0.615530872
896,15.24762154,1.183202104
897,0.442031235,-0.354547042
898,3.962219954,0.597938581
899,0.169879839,-0.76985816
900,7.439558029,0.871547136
901,6.031273842,0.780409047
902,0.757664323,-0.120523162
903,0.008025542,-2.095525633
904,1.072483301,0.030390539
905,1.783820629,0.251351182
906,0.702734828,-0.153208522
907,3.725100994,0.571138052
908,8.462413788,0.927494257
909,4.837219715,0.684595814
910,7.377494812,0.867908913
911,2.773668289,0.443054521
912,3.945601225,0.59611319
913,2.191128969,0.340667941
914,9.242266655,0.965778494
915,0.240542069,-0.618808958
916,0.107383259,-0.969063421
917,1.492625475,0.17395085
918,3.633084774,0.560275532
919,0.037328389,-1.427960758
920,1.023937583,0.010273484
921,0.281124651,-0.55110107
922,2.88959384,0.460836803
923,9.668093681,0.98534085
924,0.198238924,-0.702811068
925,3.471363306,0.540500068
926,6.394129276,0.805781413
927,6.402945995,0.806379839
928,2.788141489,0.445314809
929,3.534437656,0.548320326
930,4.075587749,0.610190248
931,2.946220398,0.469265232
932,2.96013546,0.471311585
933,2.91647768,0.464858657
934,0.233502597,-0.631708286
935,2.790195942,0.445634703
936,2.517275333,0.40093072
937,0.172284141,-0.763754698
938,5.259232521,0.720922372
939,0.345842481,-0.461121662
940,3.952489614,0.596870737
941,3.423098803,0.534419435
942,5.465116501,0.737599424
943,4.12239933,0.615150059
944,0.157953262,-0.8014714
945,3.643522978,0.561521513
946,8.541877747,0.931553351
947,0.874042988,-0.058467207
948,1.635968208,0.21377486
949,4.504599094,0.653656145
950,2.731210232,0.436355131
951,5.870160103,0.768649946
952,1.896794438,0.278020268
953,1.344413042,0.128532717
954,0.079727873,-1.098389821
955,1.473160982,0.168250208
956,2.82708168,0.451338356

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_8800_class_62_0_1_attack_2_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,4.2979207,0.633258398
1,8.469725,0.92786931
2,3.5929897,0.555455972
3,5.2647824,0.721380426
4,0.8363619,-0.077605759
5,1.2538656,0.098250988
6,0.14456838,-0.839926686
7,2.2257967,0.347485494
8,0.6048846,-0.218327472
9,0.44113103,-0.355432392
10,1.2786622,0.106755827
11,2.6647093,0.425649838
12,7.231158,0.859207851
13,2.0693383,0.315831496
14,6.011474,0.778980973
15,0.018845554,-1.724791091
16,1.182251,0.07270969
17,3.3687046,0.52746293
18,4.473847,0.650681128
19,0.8463786,-0.072435326
20,3.4014156,0.531659699
21,0.000291782,-3.53494186
22,0.81273377,-0.090051694
23,1.5901982,0.201451258
24,0.09542182,-1.020352304
25,0.053619247,-1.270679289
26,0.010488271,-1.9792961
27,6.4528136,0.80974912
28,0.101034686,-0.995529504
29,3.1755555,0.501819707
30,4.5998583,0.662744453
31,2.5141463,0.400390546
32,0.3229222,-0.490902097
33,0.24128145,-0.617476066
34,0.05506611,-1.259115602
35,1.253881,0.098256322
36,1.647233,0.216755034
37,6.3116364,0.800141972
38,3.6096666,0.557467091
39,1.6327486,0.21291932
40,4.9097633,0.691060555
41,2.7296944,0.436114029
42,0.128667,-0.890532825
43,4.6652756,0.668877305
44,0.058414705,-1.233477812
45,3.8258486,0.58272778
46,0.55281854,-0.2574174
47,0.15694807,-0.80424402
48,1.4424032,0.159086677
49,1.4932518,0.174133047
50,1.0493127,0.020904929
51,0.10236499,-0.989848552
52,0.002083395,-2.681228445
53,2.080013,0.318066049
54,0.25647956,-0.59094724
55,0.78388065,-0.105750056
56,1.3236907,0.121786518
57,5.2452264,0.719764238
58,0.046027347,-1.336984057
59,0.37932777,-0.420985362
60,0.12911363,-0.889027909
61,3.1031928,0.491808759
62,0.013526336,-1.868819829
63,0.1250691,-0.902849975
64,0.001861983,-2.730024195
65,8.138108,0.910523449
66,0.006055343,-2.217861287
67,2.5258124,0.402401091
68,3.8023248,0.580049212
69,0.6674295,-0.175594602
70,0.110027,-0.958500728
71,0.2887036,-0.539547801
72,3.6255786,0.559377325
73,2.5913289,0.413522539
74,0.46000582,-0.337236674
75,3.411007,0.532882611
76,3.0075607,0.478214401
77,0.91377366,-0.039161365
78,0.14528325,-0.837784454
79,0.124694005,-0.904154426
80,7.507156,0.875475441
81,0.5288099,-0.276700423
82,5.930094,0.773061578
83,0.06942311,-1.158495935
84,1.8222604,0.260610438
85,0.016685106,-1.77767103
86,0.34318462,-0.464472184
87,2.4262257,0.384931199
88,5.699168,0.755811459
89,1.2416904,0.094013323
90,0.0838739,-1.076373163
91,4.3890553,0.642371053
92,0.3567579,-0.447626401
93,3.3779068,0.528647663
94,0.35576656,-0.448834876
95,0.043212857,-1.36438702
96,0.045444395,-1.342519674
97,1.8326846,0.263087731
98,6.9055605,0.839198934
99,0.031947974,-1.495556678
100,2.684672,0.428891233
101,0.005081239,-2.294030377
102,0.00055834,-3.253101538
103,0.01755685,-1.755553401
104,2.091751,0.320509985
105,1.7124572,0.233619726
106,1.1063058,0.043875189
107,0.3063751,-0.513746534
108,0.3578686,-0.446276406
109,0.08113924,-1.090769064
110,0.7916343,-0.101475397
111,0.22001663,-0.657544492
112,0.21984279,-0.657887773
113,0.08308312,-1.080487203
114,0.032578193,-1.487073008
115,1.5015545,0.1765411
116,0.002681472,-2.571626798
117,0.004948986,-2.305483792
118,0.46748286,-0.330234308
119,0.28093565,-0.551393146
120,0.48704836,-0.312427915
121,0.14278258,-0.845324775
122,0.10910007,-0.962174971
123,2.8922324,0.461233187
124,0.597672,-0.22353709
125,0.043479174,-1.361718715
126,0.97177625,-0.012433719
127,0.00498813,-2.302062263
128,0.2667061,-0.573967051
129,0.1440288,-0.841550658
130,0.059252184,-1.227295637
131,0.016977686,-1.770121503
132,0.16534345,-0.781613005
133,2.1232998,0.327011319
134,4.1078773,0.613617463
135,0.01243234,-1.905447121
136,3.9284768,0.594224193
137,2.8039443,0.447769382
138,1.7130166,0.233761572
139,3.9384298,0.595323109
140,0.340582,-0.467778309
141,4.023713,0.604626996
142,0.004755141,-2.322836628
143,0.32816786,-0.483903955
144,2.4069142,0.381460609
145,0.29490304,-0.530320751
146,0.3094388,-0.509425232
147,0.6712121,-0.173140223
148,5.0957727,0.707210048
149,0.9054049,-0.043157159
150,0.25463998,-0.594073408
151,0.24269181,-0.614944879
152,2.8296187,0.451727917
153,0.048854716,-1.311093507
154,0.67807853,-0.168720006
155,0.44718146,-0.34951621
156,0.08511762,-1.069980528
157,0.8584333,-0.066293444
158,10.438127,1.018622577
159,0.03661474,-1.436344045
160,0.5378042,-0.26937581
161,0.004123282,-2.384756993
162,0.12004312,-0.920662725
163,5.326267,0.726422933
164,2.2914174,0.360104207
165,2.5772955,0.411164215
166,0.4519993,-0.344862238
167,0.14686443,-0.833083376
168,4.120745,0.61497574
169,5.050322,0.703319069
170,0.18781523,-0.726269194
171,0.61864537,-0.208558233
172,0.2621743,-0.581409883
173,1.2933232,0.111707068
174,2.134361,0.329267877
175,0.001427109,-2.845543007
176,7.58E-05,-4.120249249
177,4.8261647,0.683602139
178,1.5119665,0.179542169
179,0.006033896,-2.21940218
180,0.27371404,-0.562702925
181,3.2042181,0.505722069
182,0.11893219,-0.924700584
183,4.6426544,0.666766356
184,0.27524355,-0.560282849
185,0.0480804,-1.318031928
186,0.56341535,-0.249171325
187,0.001000023,-2.999989881
188,0.072129734,-1.141885669
189,0.02537621,-1.59557324
190,2.1814106,0.338737419
191,5.2033443,0.716282564
192,0.21191117,-0.673846151
193,0.001731089,-2.761680704
194,4.552291,0.658230016
195,0.62586695,-0.203517982
196,0.21276349,-0.672102894
197,0.001316158,-2.880692038
198,0.42143258,-0.375271893
199,0.5773029,-0.238596261
200,2.0635855,0.314622468
201,5.916271,0.772048059
202,0.68489885,-0.164373563
203,2.1455393,0.331536474
204,0.00780355,-2.107707783
205,3.3502898,0.525082375
206,4.998931,0.698877142
207,3.6356428,0.560581207
208,0.5719948,-0.242607919
209,0.032998234,-1.481509302
210,0.03685306,-1.433526446
211,0.18997143,-0.721311708
212,0.4989733,-0.301922693
213,8.803933,0.944676729
214,0.21095861,-0.675802745
215,0.009889416,-2.004829354
216,2.156096,0.333668094
217,0.36654803,-0.43586911
218,2.45932,0.390815042
219,4.4295864,0.646363177
220,0.07767697,-1.109707724
221,0.066258065,-1.178761251
222,0.003114613,-2.50659588
223,0.048690774,-1.312553322
224,6.3869157,0.805291184
225,0.008522923,-2.069411435
226,0.31302834,-0.504416342
227,0.9527345,-0.021028108
228,0.003953618,-2.403005295
229,0.017342236,-1.760894908
230,0.66880417,-0.174701028
231,0.014786766,-1.8301268
232,1.9383297,0.28742765
233,3.2488136,0.511724795
234,8.342211,0.92128117
235,0.45374048,-0.343192474
236,4.4061823,0.644062462
237,0.77582544,-0.110235984
238,1.3104429,0.117418102
239,0.97839403,-0.009486206
240,0.5762701,-0.239373913
241,1.7094727,0.23286217
242,0.25450328,-0.594306616
243,0.64689153,-0.189168535
244,0.011234007,-1.94946531
245,6.2657385,0.796972266
246,0.42638588,-0.370197186
247,1.3775921,0.139120644
248,2.521328,0.401629347
249,0.13922606,-0.856279467
250,0.19047743,-0.720156477
251,4.9644327,0.695869628
252,0.002641999,-2.578067285
253,0.062079094,-1.20705463
254,0.015245693,-1.81685283
255,0.005657968,-2.247339513
256,4.0323105,0.605553967
257,7.1277723,0.852953818
258,0.585777,-0.232267684
259,2.2146897,0.345312886
260,4.8565693,0.68632959
261,2.4863443,0.395561268
262,4.5178432,0.654931154
263,0.8269893,-0.08250011
264,0.008169332,-2.087813454
265,0.32009408,-0.494722358
266,6.3869057,0.805290504
267,0.032279294,-1.491075973
268,0.04409578,-1.355602971
269,0.062766634,-1.202271161
270,0.25525302,-0.593029111
271,0.37141082,-0.430145448
272,1.4469726,0.160460307
273,1.4991945,0.17585798
274,0.018160028,-1.740883486
275,0.74021226,-0.130643726
276,0.98410094,-0.006960353
277,0.006932018,-2.159140299
278,0.42549786,-0.37110262
279,7.0610337,0.848868284
280,3.1407685,0.497035927
281,0.36418185,-0.438681702
282,0.010032348,-1.998597412
283,2.250331,0.352246403
284,2.1478243,0.331998752
285,0.000487685,-3.311860183
286,4.1505437,0.618104991
287,0.010458543,-1.980528814
288,1.4760553,0.169102629
289,0.2653628,-0.576159959
290,0.089400694,-1.04865911
291,2.1734796,0.337155568
292,0.41253564,-0.384538526
293,2.947596,0.469467958
294,0.000651505,-3.186082314
295,1.6646816,0.221331179
296,4.3870974,0.642177276
297,3.6370776,0.560752567
298,2.1193852,0.326209897
299,0.1481805,-0.829208944
300,8.308835,0.919540135
301,4.8546405,0.686157075
302,6.5050364,0.813249731
303,0.5979171,-0.223359026
304,2.5777931,0.411248057
305,2.8528845,0.455284189
306,1.2714976,0.104315545
307,3.2642918,0.513788974
308,2.6028185,0.415443885
309,0.0869336,-1.060812335
310,2.049149,0.311573538
311,0.009415861,-2.026139961
312,1.0939628,0.039002554
313,2.075502,0.317123156
314,0.32131448,-0.493069703
315,1.4628519,0.16520036
316,0.22800812,-0.642049686
317,0.05930566,-1.226903857
318,8.738346,0.941429237
319,3.421353,0.534197885
320,4.1645064,0.619563534
321,0.046080515,-1.336482676
322,2.1205752,0.326453678
323,0.3552877,-0.449419827
324,0.9479067,-0.023234407
325,1.182018,0.07262409
326,0.002658763,-2.575320308
327,2.5731337,0.410462353
328,6.7585616,0.829854276
329,3.8229702,0.582400913
330,3.0952923,0.490701667
331,4.6395206,0.666473107
332,0.02533495,-1.596279948
333,0.22615567,-0.645592519
334,0.12281276,-0.910756509
335,0.39973494,-0.398227889
336,0.8683454,-0.061307492
337,3.2762587,0.515378187
338,0.015706051,-1.803932997
339,0.0797533,-1.098251338
340,0.39675745,-0.40147491
341,7.3267093,0.86490896
342,0.8288824,-0.081507082
343,0.045142483,-1.345414557
344,2.1731405,0.337087806
345,0.042636942,-1.370213951
346,0.06492474,-1.187589781
347,0.15483114,-0.810141689
348,0.4453249,-0.351323021
349,0.01234109,-1.90864648
350,5.5719905,0.746010367
351,1.5790788,0.198403803
352,0.020100703,-1.696788753
353,0.008731638,-2.058904278
354,0.060966764,-1.214906856
355,3.650906,0.562400651
356,0.001338182,-2.873484784
357,0.030679755,-1.513148113
358,0.20536473,-0.687474141
359,0.43616316,-0.360351019
360,0.13210599,-0.87907749
361,2.0491154,0.311566417
362,8.00549,0.903387919
363,0.017894141,-1.747289145
364,0.3505708,-0.45522426
365,0.15007778,-0.823683603
366,3.866831,0.587355192
367,0.15110824,-0.820711853
368,0.000257221,-3.589694321
369,6.15248,0.789050211
370,0.004734378,-2.32473707
371,0.07324014,-1.135250834
372,0.1977601,-0.703861327
373,0.00825446,-2.083311333
374,0.518444,-0.285298147
375,6.139568,0.788137814
376,4.6319857,0.66576721
377,3.5739198,0.553144803
378,0.004915297,-2.308450235
379,0.949326,-0.022584625
380,2.9127066,0.46429674
381,1.3113098,0.117705307
382,0.02204415,-1.656706642
383,0.011947736,-1.922714382
384,0.000402846,-3.394860664
385,0.012878578,-1.890132087
386,0.035392124,-1.451093373
387,4.131528,0.6161107
388,2.1318746,0.328761655
389,0.108244926,-0.965592452
390,0.009167837,-2.037733117
391,4.2778425,0.631224791
392,9.097113,0.958903589
393,7.620294,0.881971727
394,6.5135546,0.813818058
395,2.1428704,0.330995906
396,1.9103479,0.281112465
397,0.03256215,-1.487286927
398,0.29915285,-0.524106855
399,0.14818862,-0.829185146
400,0.08803457,-1.055346753
401,0.23211966,-0.634288074
402,0.6198052,-0.207744784
403,0.6882321,-0.162265075
404,4.65106,0.667551942
405,0.5441356,-0.26429286
406,2.87064,0.457978732
407,0.54389083,-0.264488263
408,0.50633425,-0.295562695
409,0.023119884,-1.636014349
410,0.035669163,-1.447707082
411,0.066407666,-1.177781783
412,0.00299755,-2.523233506
413,4.8409505,0.684930642
414,2.4902627,0.396245164
415,0.001015743,-2.993216119
416,0.026633061,-1.574578916
417,0.001859604,-2.730579598
418,0.07482506,-1.125952926
419,2.1225886,0.326865827
420,0.015876666,-1.799240691
421,0.002785495,-2.555097617
422,0.81773955,-0.087384997
423,2.0090423,0.302989081
424,1.7014685,0.230823913
425,1.4667668,0.166361071
426,0.28987786,-0.537784953
427,0.2155172,-0.666518064
428,2.6599305,0.424870289
429,6.8265233,0.834199577
430,0.10910306,-0.962163069
431,2.1895897,0.340362741
432,2.0552151,0.312857282
433,1.8567922,0.268763303
434,0.3170229,-0.498909366
435,0.44406494,-0.352553514
436,6.2452083,0.795546928
437,0.09742015,-1.011351206
438,0.007214921,-2.141768444
439,0.38669077,-0.412636194
440,0.000530222,-3.275542617
441,5.1004868,0.707611628
442,0.6048626,-0.218343268
443,0.12943009,-0.887964747
444,5.980996,0.776773512
445,3.1809733,0.502560024
446,1.7551103,0.244304415
447,0.15889104,-0.798900592
448,1.4404105,0.158486279
449,0.5230143,-0.281486437
450,0.82906705,-0.081410345
451,0.007659944,-2.115774394
452,0.24480756,-0.611175175
453,0.001035988,-2.984645275
454,1.3641655,0.134867062
455,7.6675854,0.884658622
456,1.2450116,0.095173398
457,0.5927644,-0.227117887
458,6.3043494,0.799640275
459,2.3369753,0.368654122
460,2.7631903,0.441410796
461,1.0456254,0.019376124
462,0.54982734,-0.259773669
463,3.6351624,0.560523818
464,0.5444663,-0.264028996
465,3.6515226,0.562473993
466,1.8162102,0.25916611
467,0.55989784,-0.251891208
468,0.00070416,-3.152328834
469,8.8278675,0.945855806
470,0.065272,-1.18527308
471,1.0387738,0.016520987
472,4.1510544,0.618158425
473,0.22819857,-0.641687081
474,0.010158385,-1.993175332
475,0.22617678,-0.645551983
476,0.013916482,-1.856470538
477,3.0750513,0.487852365
478,2.166235,0.335705568
479,1.5778704,0.198071329
480,2.384292,0.377359442
481,5.656364,0.75253735
482,0.05208655,-1.283274408
483,0.030796396,-1.511500105
484,0.5401315,-0.267500494
485,0.5047901,-0.296889171
486,0.103364296,-0.985629449
487,0.1260816,-0.899348289
488,0.030790385,-1.511584881
489,2.6841486,0.428806556
490,0.33251637,-0.478186969
491,7.306136,0.863687752
492,3.3542976,0.525601591
493,4.1970654,0.622945737
494,0.25083828,-0.600606186
495,0.022131955,-1.654980221
496,0.493877,-0.306381199
497,0.04744476,-1.323811746
498,0.19929704,-0.700499151
499,0.12966028,-0.887193045
500,0.008103469,-2.091329025
501,0.41660556,-0.380274938
502,3.1831126,0.502852002
503,4.6205707,0.66469562
504,4.250808,0.628471489
505,0.7449176,-0.127891765
506,0.12837641,-0.891514773
507,0.1345498,-0.871116943
508,5.1747823,0.713892084
509,2.6717353,0.426793429
510,0.7692204,-0.113949207
511,0.24586268,-0.609307389
512,0.9448502,-0.024637041
513,3.636628,0.560698878
514,5.7953043,0.763076245
515,1.9876966,0.298350095
516,3.2214289,0.50804855
517,0.66997355,-0.173942343
518,6.573704,0.817810145
519,3.302993,0.518907653
520,1.1937249,0.076904253
521,1.5884708,0.200979236
522,0.32090643,-0.493621581
523,0.6128224,-0.212665369
524,4.3214135,0.635625824
525,0.015273518,-1.816060919
526,0.15583499,-0.807335023
527,1.4293568,0.155140652
528,0.00172014,-2.764436154
529,1.6824205,0.225934552
530,0.9572921,-0.018955525
531,0.103509955,-0.98501788
532,0.31587157,-0.500489461
533,4.387757,0.642242568
534,3.9070492,0.59184888
535,1.5978253,0.203529294
536,5.181829,0.714483077
537,3.0087757,0.478389813
538,0.59501934,-0.225468918
539,1.6301091,0.212216672
540,0.001670038,-2.777273595
541,8.269325,0.917470061
542,0.17979693,-0.745217728
543,0.06554702,-1.183447048
544,0.000381754,-3.418215858
545,0.08825724,-1.054249658
546,0.26151887,-0.582496969
547,0.003314599,-2.479569071
548,0.046161793,-1.335717331
549,2.4320476,0.385972071
550,0.6030505,-0.219646318
551,0.086312674,-1.063925429
552,0.25282013,-0.59718835
553,0.063091256,-1.200030827
554,2.6176631,0.417913751
555,0.3885281,-0.410577566
556,1.4794585,0.170102787
557,0.26335648,-0.579455991
558,0.123157464,-0.909539262
559,0.5657717,-0.24735878
560,2.301987,0.362102867
561,0.82479054,-0.083656329
562,0.024017345,-1.619475003
563,2.3840275,0.377311261
564,0.001078501,-2.967179609
565,0.12336338,-0.90881374
566,0.46493673,-0.332606143
567,1.0244858,0.010505943
568,0.6891439,-0.161690084
569,0.1471359,-0.83228135
570,0.5449817,-0.263618081
571,0.06959837,-1.157400931
572,0.011057175,-1.956355817
573,2.2269192,0.34770446
574,0.1095271,-0.960478411
575,0.001384492,-2.858709675
576,6.524336,0.814536319
577,0.023649983,-1.626169167
578,7.576754,0.879483187
579,4.422627,0.645680313
580,3.2507906,0.511988995
581,0.24782817,-0.60584933
582,0.95254064,-0.021116486
583,0.097943746,-1.00902329
584,6.1033473,0.785568083
585,2.5732403,0.410480344
586,0.0977682,-1.00980238
587,0.017534478,-1.756107159
588,0.12197306,-0.913736081
589,0.03872836,-1.411970893
590,1.1019368,0.042156687
591,0.055814292,-1.25325458
592,0.011143355,-1.952984034
593,0.84941757,-0.07087876
594,10.525319,1.022235267
595,0.4539342,-0.343007096
596,1.4906108,0.173364264
597,0.631841,-0.199392196
598,0.709192,-0.149236172
599,4.2523556,0.628629575
600,3.8499699,0.585457334
601,4.6835914,0.670579
602,1.1162024,0.047742952
603,0.020818293,-1.681554883
604,0.007776818,-2.109198065
605,2.475222,0.393614156
606,3.9510183,0.596709041
607,1.1631,0.065617056
608,0.10387609,-0.983484406
609,0.048719727,-1.312295154
610,3.675186,0.565279323
611,0.003136004,-2.503623406
612,7.6178236,0.881830912
613,6.0084276,0.778760832
614,0.005737977,-2.241241197
615,0.000394505,-3.403947576
616,7.8439918,0.894537131
617,1.4138029,0.150388868
618,0.10376036,-0.98396853
619,7.845236,0.894606013
620,0.8284236,-0.081747537
621,0.16393343,-0.785332474
622,0.09289731,-1.031996862
623,2.6939557,0.43039045
624,0.6732908,-0.17179732
625,0.027751062,-1.556720392
626,0.020443328,-1.689448403
627,0.3906917,-0.408165815
628,0.014256413,-1.845989732
629,0.5698474,-0.244241429
630,0.98254776,-0.00764633
631,3.7163723,0.570119214
632,0.00020335,-3.691755033
633,2.490348,0.396260039
634,0.34388894,-0.463581792
635,0.3897286,-0.409237723
636,3.9204147,0.593332009
637,0.009090346,-2.041419586
638,0.330622,-0.480668251
639,0.08955319,-1.047918939
640,0.1279436,-0.892981434
641,0.003924052,-2.406265268
642,0.08067252,-1.093274377
643,0.009419404,-2.025976576
644,0.000576211,-3.239418568
645,0.02146933,-1.668181509
646,0.006582956,-2.181579028
647,0.79252416,-0.100987489
648,0.7150269,-0.145677619
649,5.7441754,0.759227693
650,0.3890769,-0.409964553
651,1.2544489,0.098452975
652,2.9140725,0.464500352
653,2.6321275,0.420306923
654,0.11441599,-0.941513277
655,3.8135672,0.581331404
656,1.2230772,0.08745387
657,0.047597088,-1.322419617
658,0.002678737,-2.572069875
659,0.98852074,-0.005014214
660,0.3462064,-0.460664908
661,0.8376083,-0.076959028
662,4.5968633,0.662461589
663,3.7945044,0.579155061
664,4.3935966,0.642820179
665,1.7874244,0.252227682
666,0.92913675,-0.031920362
667,4.28642,0.632094723
668,0.4513182,-0.345517153
669,0.01733017,-1.761197177
670,0.118200764,-0.927379716
671,2.7377822,0.437398896
672,11.137116,1.046772743
673,1.563715,0.194157602
674,2.314041,0.364371049
675,0.018700602,-1.728144413
676,5.7539163,0.75996354
677,1.4797175,0.17017881
678,0.5056158,-0.296179363
679,2.6595225,0.424803669
680,0.1037897,-0.983845743
681,0.17694125,-0.752170909
682,0.000511158,-3.291444863
683,0.13554183,-0.867926655
684,0.16996342,-0.769644539
685,4.061646,0.608702069
686,1.9648005,0.29331846
687,0.15245026,-0.816871831
688,0.010895405,-1.962756622
689,2.0577073,0.313383598
690,0.013410721,-1.872547873
691,9.055513,0.956913058
692,4.078641,0.610515481
693,0.001310324,-2.882621238
694,1.1400474,0.056922908
695,0.01596865,-1.796731798
696,0.030582871,-1.514521747
697,1.9414184,0.288119141
698,2.1027768,0.322793177
699,0.013023084,-1.885286158
700,0.013086269,-1.883184157
701,4.8124676,0.682367819
702,1.4255811,0.153991929
703,0.021780927,-1.661923641
704,1.1630613,0.065602605
705,0.007875818,-2.103704328
706,3.7557087,0.5746919
707,0.044862133,-1.348120081
708,0.030569227,-1.514715543
709,0.006329964,-2.19859876
710,0.12932137,-0.888329703
711,0.0688602,-1.16203172
712,0.060416922,-1.218841404
713,2.2414594,0.350530877
714,1.4284219,0.1548565
715,1.3575616,0.132759545
716,0.000473626,-3.324564877
717,2.3573606,0.372426021
718,0.033798486,-1.471102753
719,0.13061208,-0.884016654
720,2.8334136,0.452309974
721,1.910417,0.281128174
722,1.7080318,0.232495952
723,0.60509485,-0.218176543
724,0.009878675,-2.005301302
725,0.20084302,-0.697143257
726,1.1901774,0.075611699
727,0.010222813,-1.990429583
728,3.771753,0.576543244
729,0.008331306,-2.079286914
730,3.2422261,0.510843298
731,0.014155457,-1.849076105
732,0.029906157,-1.524239391
733,0.034846805,-1.457837035
734,0.042185504,-1.374836758
735,0.35925797,-0.444593588
736,0.2981873,-0.525510857
737,2.4683065,0.392399087
738,5.1414733,0.711087585
739,1.4611411,0.164692157
740,0.06809422,-1.16688975
741,0.09351742,-1.029107483
742,6.2157073,0.793490555
743,4.857886,0.686447319
744,0.00027331,-3.563345177
745,0.016218394,-1.789992153
746,0.08616285,-1.064679944
747,0.02116359,-1.674410661
748,0.6327842,-0.198744373
749,0.8659401,-0.062512149
750,0.2218504,-0.653939784
751,0.33808738,-0.47097104
752,1.9187403,0.283016197
753,0.014618785,-1.835088721
754,0.3278155,-0.484370516
755,0.5201076,-0.2839068
756,0.006262915,-2.203223503
757,3.7398684,0.57285632
758,0.9056355,-0.043046562
759,1.4544327,0.16269363
760,2.2431068,0.350849952
761,2.2160897,0.345587335
762,2.1366365,0.329730643
763,1.4983071,0.175600838
764,0.4475998,-0.349110116
765,0.10113414,-0.995102214
766,4.164333,0.61954545
767,0.71464616,-0.145908936
768,0.000472434,-3.325658855
769,0.008120852,-2.090398404
770,0.50896466,-0.293312372
771,0.41159463,-0.3855303
772,0.04820514,-1.316906651
773,0.1238858,-0.90697847
774,0.27748764,-0.556756357
775,0.80328554,-0.095130051
776,0.51899475,-0.284837035
777,1.7148197,0.234218464
778,0.014347841,-1.843213445
779,0.045934446,-1.337861517
780,1.2435936,0.094678478
781,0.33739924,-0.4718559
782,1.4611803,0.164703808
783,0.41190222,-0.385205867
784,6.567129,0.817375547
785,0.022394503,-1.649858571
786,1.0510062,0.021605278
787,0.08189947,-1.086718909
788,3.8483796,0.585277904
789,0.3000807,-0.522761936
790,1.5820681,0.199225174
791,0.001156734,-2.936766612
792,2.7524765,0.43972362
793,0.07722739,-1.112228642
794,2.227347,0.347787881
795,2.4637482,0.39159632
796,1.2644565,0.101903893
797,0.020275243,-1.693033932
798,0.050477605,-1.296901259
799,0.027790831,-1.556098467
800,0.5700735,-0.244069147
801,1.3202951,0.120671011
802,0.20488982,-0.688479619
803,0.00233782,-2.631188856
804,0.44840235,-0.34833212
805,2.6532366,0.42377598
806,0.019103236,-1.718893059
807,3.0023625,0.477463127
808,0.001254487,-2.901533973
809,0.017971773,-1.745409076
810,0.33487397,-0.475118609
811,0.9215236,-0.035493538
812,0.04066722,-1.390755515
813,2.3805983,0.376686119
814,0.57470775,-0.240552946
815,1.0956287,0.0396634
816,0.026255742,-1.580775704
817,0.043158054,-1.364938146
818,0.22594059,-0.646005742
819,1.2507579,0.097173255
820,3.8819227,0.589046883
821,2.5700788,0.409946439
822,0.9498416,-0.022348814
823,3.7464745,0.573622781
824,6.2919927,0.79878821
825,1.3670149,0.135773248
826,8.059572,0.906311979
827,0.06718453,-1.172730717
828,3.0554848,0.485080128
829,4.870439,0.687568108
830,3.8165991,0.581676544
831,1.3568404,0.132528766
832,1.5166541,0.180886543
833,14.251255,1.153853111
834,0.012786546,-1.893246755
835,5.089568,0.706680921
836,0.28445575,-0.545985283
837,0.4080376,-0.389299816
838,6.4893985,0.812204444
839,0.07398636,-1.130848339
840,0.06167412,-1.209897039
841,3.8195994,0.582017816
842,0.079167105,-1.101455236
843,0.001490197,-2.826756228
844,0.3003083,-0.522432664
845,0.07403452,-1.130565735
846,0.031898554,-1.496229004
847,6.5605016,0.816937046
848,0.69751275,-0.156447849
849,0.47360176,-0.324586692
850,0.000479583,-3.319136075
851,0.023425378,-1.630313392
852,5.8209314,0.764992481
853,0.05727904,-1.242004269
854,0.016341778,-1.786700694
855,4.5509663,0.65810362
856,0.008273613,-2.082304797
857,5.4527245,0.736613555
858,0.047510467,-1.323210701
859,0.2824333,-0.5490841
860,0.45476878,-0.342209357
861,0.78789264,-0.103532956
862,2.9938421,0.476228891
863,0.093527086,-1.029062597
864,0.002142755,-2.669027564
865,0.15520386,-0.809097482
866,5.1261325,0.709789828
867,0.001460677,-2.835445809
868,0.51510835,-0.28810141
869,2.180894,0.338634558
870,2.6673064,0.426072907
871,2.2041726,0.343245599
872,0.77963954,-0.108106143
873,0.88286126,-0.05410754
874,0.013969619,-1.854815438
875,0.060256436,-1.219996559
876,0.47226012,-0.325818727
877,1.3342679,0.125243038
878,0.12049489,-0.91903137
879,2.013949,0.304048469
880,0.005955688,-2.225068084
881,0.007902193,-2.102252367
882,3.6931405,0.56739583
883,3.5615802,0.551642728
884,0.23268168,-0.633237809
885,2.0137827,0.304012606
886,0.16666149,-0.77816474
887,4.8682466,0.687372569
888,0.10813141,-0.966048134
889,2.8358862,0.452688799
890,0.10002032,-0.99991176
891,0.04182773,-1.378535704
892,1.4932563,0.174134356
893,0.16553399,-0.781112817
894,0.22836803,-0.641364694
895,0.8995409,-0.045979086
896,0.045093596,-1.34588513
897,0.023415012,-1.630505615
898,0.062334277,-1.205273073
899,2.7141922,0.433640598
900,2.282285,0.358369876
901,0.12643895,-0.898119119
902,0.3608367,-0.442689298
903,4.340029,0.637492631
904,2.4734755,0.393307613
905,1.7372239,0.239855796
906,0.52694136,-0.278237712
907,0.37731624,-0.423294502
908,0.55789006,-0.253451376
909,4.985781,0.697733198
910,0.9946147,-0.002345126
911,3.6197572,0.558679441
912,0.09030096,-1.044307633
913,1.2124445,0.083661868
914,0.5091786,-0.293129857
915,1.3631437,0.134541641
916,2.6492891,0.423129353
917,4.0710917,0.609710885
918,3.233615,0.509688311
919,0.039137226,-1.40740996
920,8.52E-05,-4.069402365
921,0.036152985,-1.441855839
922,0.036346473,-1.439537726
923,0.31072116,-0.50762917
924,2.520175,0.401430699
925,5.7380295,0.758762777
926,1.6488807,0.217189235
927,3.4812722,0.541737982
928,1.0403845,0.017193873
929,1.1387701,0.056436056

==> data/all_attack_loss_dist/purchase100_2a/model_2_point_8800_class_62_0_1_attack_3_loss_dist_data.csv <==
,attack_b_losses,attack_b_losses_log
0,2.118772984,0.326084427
1,0.52284646,-0.281625828
2,0.431722552,-0.364795265
3,0.244904608,-0.611003044
4,1.794235826,0.253879524
5,1.521548033,0.182285667
6,0.462899387,-0.334513394
7,0.247975439,-0.605591333
8,1.116480589,0.047851177
9,2.211212158,0.344630414
10,0.796851575,-0.098622564
11,1.754249454,0.24409135
12,1.287055612,0.109597312
13,1.007240295,0.003133092
14,1.272462964,0.104645151
15,0.560227096,-0.25163589
16,0.818196535,-0.087142364
17,1.952505827,0.290592339
18,1.107717037,0.044428835
19,3.041914463,0.483146998
20,1.387279868,0.142164084
21,1.140875101,0.057238102
22,0.665073037,-0.177130659
23,0.589527428,-0.229495984
24,2.065361023,0.314995977
25,0.738304019,-0.131764767
26,1.485696197,0.171930012
27,0.39296934,-0.405641332
28,2.538195848,0.404525129
29,0.313433766,-0.503854219
30,1.092141151,0.038278771
31,0.66438508,-0.177580129
32,2.131255627,0.328635543
33,0.716062367,-0.14504915
34,1.381742239,0.140427034
35,0.376456767,-0.424284891
36,0.563720465,-0.248936199
37,3.627677679,0.559628693
38,1.009952545,0.004300968
39,1.227368593,0.088975006
40,0.281751633,-0.550133559
41,0.286399543,-0.543027679
42,1.783161163,0.251190597
43,1.353599906,0.131490316
44,0.983865261,-0.007064373
45,0.851613343,-0.069757543
46,0.83800137,-0.076755271
47,0.379628748,-0.420640908
48,0.797205567,-0.098429677
49,3.670124531,0.564680801
50,1.729516506,0.237924711
51,0.665876508,-0.176606307
52,0.895178318,-0.048090445
53,1.558555603,0.192722301
54,0.500123501,-0.300922737
55,0.656143427,-0.183001217
56,1.24799943,0.096214387
57,2.76435709,0.441594143
58,0.250089705,-0.601904186
59,1.402088165,0.146775324
60,2.272295952,0.356464895
61,1.490648508,0.17337525
62,0.47766006,-0.320881071
63,1.309006929,0.116941946
64,1.357923865,0.132875421
65,3.328997374,0.522313453
66,1.655199885,0.218850448
67,0.616893351,-0.209789911
68,1.383552194,0.140995547
69,1.611582279,0.207252483
70,3.300366402,0.518562157
71,2.069482803,0.315861822
72,2.851129532,0.455016949
73,0.256879807,-0.590270035
74,2.148020267,0.332038375
75,2.052669287,0.312318984
76,0.467672944,-0.330057754
77,1.311534643,0.117779767
78,0.703785479,-0.152559698
79,1.374610424,0.138179633
80,1.161465883,0.065006457
81,1.708545804,0.232626626
82,0.699921012,-0.154950969
83,0.661029935,-0.179778873
84,0.436499447,-0.360016303
85,1.693102837,0.228683337
86,2.123820782,0.327117866
87,1.051802635,0.021934255
88,1.385844111,0.141714381
89,0.71426338,-0.146141616
90,2.191359997,0.340713729
91,0.944043338,-0.025008068
92,0.136063859,-0.866257216
93,1.827877283,0.261947035
94,1.742734194,0.241231152
95,1.022955537,0.009856757
96,0.882120132,-0.054472266
97,1.878266335,0.273757174
98,0.335449576,-0.474372752
99,1.845203638,0.266044302
100,0.662149668,-0.179043835
101,1.141125321,0.057333342
102,0.708195388,-0.149846906
103,0.189888224,-0.721501967
104,1.513495088,0.179981016
105,2.293566942,0.36051142
106,0.760523438,-0.118887397
107,0.735062957,-0.133675463
108,1.689846277,0.227847199
109,1.366004705,0.135452195
110,0.752363622,-0.123572211
111,1.227570295,0.089046371
112,2.496034384,0.397250564
113,0.798404872,-0.097776821
114,0.814202189,-0.089267734
115,0.731032073,-0.136063568
116,0.828446448,-0.08173556
117,2.773884058,0.443088305
118,2.450501442,0.389254962
119,0.397717655,-0.40042513
120,0.577594161,-0.238377206
121,1.215011716,0.084580466
122,0.674434006,-0.17106054
123,3.368772984,0.527471746
124,2.124425411,0.327241488
125,0.282927513,-0.548324818
126,2.666647196,0.425965561
127,0.544956207,-0.263638396
128,0.188122854,-0.725558442
129,0.790316164,-0.102199135
130,0.485662282,-0.313665624
131,1.375805736,0.138557116
132,1.318864346,0.120200128
133,0.512923181,-0.289947673
134,0.792116702,-0.10121083
135,0.813878775,-0.089440277
136,0.736024201,-0.133107906
137,1.170881033,0.068512771
138,0.630404711,-0.20038055
139,0.940390408,-0.026691809
140,2.064656258,0.314847757
141,1.379382133,0.139684596
142,0.941194654,-0.026320549
143,1.01540935,0.006641158
144,0.838998079,-0.076239033
145,1.905818224,0.280081475
146,1.316749811,0.119503265
147,0.85228765,-0.069413805
148,1.851392508,0.267498502
149,1.97080791,0.294644297
150,0.109009959,-0.962533824
151,0.967127025,-0.014516481
152,1.335426927,0.125620129
153,0.421608478,-0.375090665
154,1.0268929,0.011525151
155,1.523742557,0.182911597
156,0.453031808,-0.343871304
157,1.294971228,0.112260119
158,1.129544497,0.052903344
159,1.056945324,0.024052522
160,0.187303841,-0.727453316
161,0.275156856,-0.560419662
162,0.84381038,-0.073755137
163,1.215408325,0.084722207
164,1.823493719,0.260904272
165,1.081582069,0.034059479
166,2.277515888,0.357461415
167,3.774055243,0.576808253
168,3.019111156,0.479879103
169,1.904774427,0.279843552
170,0.702973187,-0.15306124
171,0.263155103,-0.579788204
172,1.329066515,0.123546716
173,1.069013715,0.028983277
174,0.610341191,-0.214427319
175,1.569499254,0.195761114
176,1.645890951,0.216401058
177,0.978148401,-0.009595251
178,1.105635643,0.043612031
179,2.321152449,0.365703665
180,0.989334345,-0.004656914
181,1.920961976,0.283518768
182,0.326885998,-0.485603681
183,1.09956336,0.04122026
184,0.247810304,-0.605880639
185,1.510162115,0.179023571
186,3.039323807,0.482776972
187,0.234375551,-0.630087693
188,3.611055374,0.557634148
189,1.187621832,0.074678173
190,0.87441808,-0.058280871
191,1.298797607,0.11354148
192,0.885925174,-0.052602958
193,0.153209344,-0.814714748
194,0.562928081,-0.249547087
195,1.023690343,0.010168606
196,2.673412323,0.427065946
197,0.74476999,-0.127977831
198,1.948987246,0.289808997
199,1.108760476,0.044837736
200,0.897044957,-0.047185791
201,1.54583919,0.189164313
202,1.652484655,0.218137435
203,0.938051403,-0.027773363
204,2.170503616,0.336560514
205,0.94285655,-0.025554377
206,0.581673026,-0.235321075
207,0.784462214,-0.105427971
208,0.324690431,-0.48853051
209,1.116173625,0.047731756
210,0.838014185,-0.07674863
211,3.507989645,0.545058303
212,2.174842834,0.337427878
213,0.282800555,-0.548519742
214,2.645509243,0.422509283
215,1.605381608,0.205578283
216,0.648877025,-0.187837603
217,1.831741691,0.26286423
218,1.963490844,0.29302888
219,1.878574729,0.273828476
220,0.286639333,-0.542664216
221,2.408999443,0.3818367
222,0.906083226,-0.042831909
223,1.134544611,0.054821577
224,0.649819732,-0.187207105
225,2.377282381,0.376080772
226,0.430516183,-0.366010518
227,0.434772313,-0.361738121
228,0.485978007,-0.313383384
229,0.211186901,-0.675333023
230,0.696951866,-0.156797215
231,1.306022167,0.115950548
232,0.813845515,-0.089458025
233,0.305507034,-0.514978786
234,0.836001873,-0.07779275
235,5.43674469,0.735338939
236,1.001736641,0.000753559
237,1.151241302,0.061166362
238,2.227299929,0.347778703
239,0.79477036,-0.099758338
240,1.181132317,0.072298552
241,0.483505964,-0.315598164
242,0.900308669,-0.045608568
243,1.558831692,0.192799227
244,1.149825215,0.060631828
245,0.838459849,-0.076517729
246,0.452538967,-0.344344019
247,1.843007922,0.265527202
248,0.820262313,-0.086047242
249,0.875039101,-0.05797254
250,0.598129153,-0.223205029
251,0.208862349,-0.680139841
252,2.290989161,0.360023034
253,0.925925851,-0.033423791
254,0.97363615,-0.011603309
255,1.520695925,0.182042382
256,0.342905045,-0.464826126
257,1.321718097,0.121138836
258,0.862081647,-0.064451601
259,0.587818444,-0.230756791
260,1.108865023,0.044878685
261,3.763343811,0.575573896
262,0.336748928,-0.472693778
263,0.56851697,-0.245256568
264,0.445547998,-0.351105503
265,1.54927671,0.190128992
266,1.240797043,0.09370075
267,0.552686453,-0.25752118
268,3.117355824,0.493786377
269,0.896830201,-0.047289775
270,2.982106447,0.474523142
271,0.651069522,-0.186372635
272,0.911830544,-0.040085864
273,3.33032465,0.522486572
274,3.30513525,0.519189236
275,3.682936907,0.566194279
276,0.322833627,-0.491021234
277,1.017340422,0.007466301
278,2.155382156,0.333524283
279,2.280076027,0.357949328
280,0.651290596,-0.186225193
281,1.154413939,0.062361562
282,0.802333951,-0.09564483
283,1.843282938,0.265592003
284,1.916384935,0.282482748
285,0.836049914,-0.077767793
286,0.737250924,-0.132384674
287,0.220683768,-0.656229609
288,2.962259054,0.471623036
289,0.22694245,-0.644084261
290,1.512801528,0.179781954
291,0.768343866,-0.114444372
292,3.103525639,0.491855337
293,1.274092555,0.105200978
294,0.274432033,-0.561565197
295,1.899058342,0.278538307
296,1.423505306,0.15335909
297,1.841988325,0.265286873
298,1.815784693,0.259064351
299,0.696449518,-0.157110358
300,0.704566836,-0.152077803
301,1.651424646,0.217858762
302,0.100257695,-0.998882286
303,0.597648561,-0.223554122
304,1.066896558,0.028122314
305,1.555520773,0.191875815
306,0.667558253,-0.175510831
307,1.148333788,0.060068143
308,1.426025152,0.154127186
309,2.165958405,0.335650112
310,1.552396059,0.191002532
311,1.505429387,0.17766039
312,1.880738974,0.274328524
313,0.767966151,-0.114657921
314,0.394735515,-0.403693798
315,0.269983858,-0.568662201
316,1.725114942,0.236818037
317,0.104892783,-0.979254392
318,1.623553514,0.210466608
319,2.206020117,0.343609468
320,0.492429614,-0.307655837
321,0.718899786,-0.143331645
322,2.259374857,0.353988291
323,2.229376316,0.348183383
324,1.255872011,0.098945382
325,2.02548337,0.306528682
326,1.522809982,0.182645715
327,1.60043633,0.204238401
328,0.589645386,-0.229409096
329,1.038910031,0.01657794
330,1.272431731,0.104634491
331,0.411375552,-0.385761522
332,0.600670934,-0.221363383
333,1.475367546,0.168900226
334,0.720258832,-0.142511408
335,1.937363148,0.287211034
336,1.29780519,0.113209507
337,0.601632237,-0.220668901
338,0.344992757,-0.462190023
339,2.009835482,0.303160509
340,2.291016102,0.360028142
341,2.345812082,0.370293219
342,0.86407268,-0.063449726
343,1.353606701,0.131492496
344,0.713630795,-0.146526417
345,2.253908873,0.352936353
346,0.87432152,-0.058328832
347,1.148690701,0.060203105
348,2.335408211,0.368362803
349,0.033439424,-1.475741213
350,1.673191667,0.223545693
351,0.489067495,-0.310631201
352,0.736342549,-0.132920103
353,0.44402197,-0.352595541
354,1.404551506,0.14753767
355,0.541557431,-0.26635548
356,2.728120089,0.435863484
357,1.615387201,0.208276638
358,0.655540526,-0.183400455
359,2.531003475,0.403292741
360,1.131897926,0.053807264
361,0.815351844,-0.088654942
362,0.585377097,-0.232564273
363,1.344259262,0.128483037
364,1.216632247,0.085159323
365,1.222947955,0.087407975
366,1.20077765,0.079462596
367,0.901108027,-0.045223142
368,0.264992267,-0.5767668
369,0.861572802,-0.064708019
370,1.562381983,0.193787222
371,2.010327816,0.303266882
372,1.227910519,0.08916672
373,0.965883732,-0.015075149
374,0.967043638,-0.014553928
375,1.241490126,0.09394327
376,0.414063543,-0.382933006
377,1.546372771,0.189314194
378,0.861246169,-0.064872697
379,2.255270243,0.35319859
380,1.922437429,0.283852213
381,1.307435036,0.116420119
382,2.073791981,0.316765191
383,1.680056453,0.225323875
384,0.288678229,-0.539585968
385,0.250411391,-0.601345919
386,1.277497411,0.106360029
387,0.439291865,-0.357246839
388,0.290786594,-0.536425619
389,1.345191002,0.128783954
390,1.661283851,0.220443843
391,0.135051101,-0.869501869
392,0.896859288,-0.04727569
393,1.152539849,0.06165595
394,1.054083228,0.022874903
395,0.816066086,-0.08827467
396,1.16898036,0.067807215
397,0.503256559,-0.298210556
398,0.382808,-0.417018995
399,2.07435298,0.31688266
400,0.352526426,-0.452808322
401,1.108112812,0.044583976
402,0.300694287,-0.521874823
403,2.347931862,0.370685489
404,1.033598423,0.014351838
405,1.7594769,0.245383569
406,0.631077886,-0.199917038
407,2.875537395,0.45871902
408,1.935123324,0.286708648
409,0.741459429,-0.129912607
410,2.27630043,0.35722958
411,1.023681164,0.010164712
412,2.546379566,0.405923141
413,1.267951012,0.103102475
414,0.119860947,-0.921322295
415,2.596074104,0.414317085
416,3.238256931,0.510311304
417,0.774835646,-0.110790408
418,0.439216048,-0.357321801
419,0.757980287,-0.120342089
420,0.481955826,-0.316992765
421,1.843674898,0.265684343
422,0.474716723,-0.323565469
423,0.695207596,-0.157885491
424,1.45024097,0.16144017
425,1.510553122,0.179136003
426,0.571315885,-0.243123701
427,0.572494924,-0.24222836
428,3.047870159,0.483996462
429,0.601812243,-0.220538981
430,2.341159344,0.369430974
431,0.228753507,-0.640632239
432,0.68786639,-0.16249591
433,0.182999372,-0.737550399
434,0.583497763,-0.233960805
435,0.586682498,-0.231596867
436,0.656599224,-0.182699635
437,0.695731163,-0.157558543
438,0.492261261,-0.30780434
439,0.664561689,-0.177464699
440,0.627015114,-0.202721991
441,1.933518887,0.286348419
442,0.243617803,-0.613290978
443,0.734458029,-0.134033017
444,2.210754633,0.344540544
445,0.58687079,-0.231457506
446,0.934268773,-0.029528167
447,2.278907537,0.357726705
448,0.555999875,-0.254925306
449,0.958774149,-0.018283684
450,1.164234877,0.066040605
451,1.019790649,0.008511026
452,0.377218068,-0.423407514
453,1.459738135,0.164274954
454,0.34276408,-0.465004697
455,1.218644381,0.08587699
456,0.831732988,-0.080016073
457,0.384033173,-0.415631259
458,3.070043564,0.487144538
459,4.410940647,0.644531214
460,1.938338995,0.287429733
461,2.383288622,0.37717664
462,2.259423018,0.353997549
463,2.161187172,0.334692381
464,1.740458369,0.24066364
465,1.677410722,0.224639415
466,0.473408401,-0.324764039
467,2.194563389,0.34134813
468,0.97468704,-0.011134809
469,1.85946846,0.269388816
470,2.730470419,0.436237476
471,2.21115756,0.34461969
472,0.193784282,-0.712681453
473,0.813028336,-0.089894318
474,1.784500599,0.251516698
475,0.862636864,-0.064171987
476,3.194896698,0.50445682
477,1.038705349,0.016492368
478,1.359845042,0.133489422
479,0.654121161,-0.184341801
480,1.823066235,0.260802447
481,3.108948469,0.492613524
482,0.692044735,-0.159865831
483,1.496322632,0.175025245
484,1.846735597,0.26640472
485,0.613812685,-0.211964141
486,2.027607441,0.306983876
487,0.91176188,-0.040118569
488,0.59702599,-0.224006762
489,0.751962006,-0.123804102
490,1.931462049,0.285886179
491,2.022101164,0.305802879
492,0.930281222,-0.031385745
493,0.833497167,-0.079095872
494,1.90492928,0.279878857
495,1.088193655,0.036706189
496,1.550852537,0.190570505
497,1.716848135,0.234731881
498,0.547867477,-0.26132448
499,2.835795164,0.452674858
500,0.552158535,-0.257936211
501,0.712711692,-0.147086117
502,0.508140564,-0.294016135
503,2.358783245,0.372688034
504,0.382658392,-0.417188758
505,1.12774837,0.052212208
506,0.577940524,-0.238116853
507,1.366558671,0.135628282
508,0.976045132,-0.0105301
509,0.865725696,-0.062619692
510,1.465606213,0.166017297
511,0.907648802,-0.042082161
512,0.248732224,-0.604267947
513,0.241206527,-0.617610945
514,0.598972797,-0.222592901
515,1.463851452,0.165497008
516,0.677524745,-0.169074838
517,0.35443902,-0.450458473
518,1.303965449,0.115266084
519,2.290614128,0.359951935
520,0.775347352,-0.110503692
521,0.388155192,-0.4109946
522,0.513740242,-0.289256414
523,2.688964128,0.429585009
524,0.466166317,-0.331459109
525,1.274640083,0.105387572
526,2.65923667,0.424756991
527,1.431684613,0.155847357
528,2.895360947,0.461702712
529,0.313898683,-0.503210507
530,1.027594566,0.011821799
531,2.01329565,0.303907555
532,0.483658493,-0.315461182
533,1.494556904,0.174512455
534,1.30498445,0.115605337
535,1.811520338,0.258043214
536,1.517783642,0.181209868
537,0.381160349,-0.418892284
538,2.36422348,0.373688526
539,0.66824007,-0.175067486
540,0.54325217,-0.26499853
541,2.202777624,0.342970656
542,0.601097107,-0.221055362
543,3.662092924,0.56372936
544,0.786052406,-0.104548499
545,0.250517935,-0.601161178
546,1.035938978,0.015334174
547,0.729974985,-0.136692022
548,0.897719562,-0.046859311
549,1.957254052,0.291647201
550,0.670813859,-0.173397974
551,0.964039207,-0.015905303
552,1.492855191,0.174017683
553,1.601498842,0.204526629
554,0.871847093,-0.059559676
555,1.34668076,0.129264656
556,0.221694738,-0.654244616
557,0.963174641,-0.01629496
558,1.338551044,0.126634937
559,1.667379737,0.222034519
560,1.289666653,0.11047747
561,0.874299467,-0.058339787
562,1.008841634,0.003822997
563,0.921320558,-0.035589238
564,1.552976847,0.191164981
565,1.286269188,0.109331866
566,0.899944723,-0.045784165
567,1.057553768,0.024302457
568,0.78693974,-0.104058522
569,1.274575949,0.105365719
570,1.05684793,0.024012501
571,0.684540629,-0.16460077
572,1.085656285,0.035692351
573,0.565805435,-0.247332885
574,1.765657425,0.246906445
575,0.900650978,-0.045443475
576,0.517526388,-0.286067501
577,0.843539894,-0.073894373
578,2.732065201,0.43649106
579,0.722446799,-0.141194129
580,1.499403238,0.175918444
581,2.675192833,0.427355092
582,1.481738091,0.170771445
583,0.647686243,-0.188635327
584,0.303259999,-0.518184871
585,1.529218674,0.184469593
586,0.554828763,-0.255841033
587,1.087005734,0.036231835
588,0.718207538,-0.143750041
589,0.811272621,-0.09083318
590,1.401218534,0.146505873
591,0.172120169,-0.764168237
592,0.789091587,-0.102872587
593,2.916096926,0.464801955
594,2.422654152,0.38429142
595,2.154787779,0.333404504
596,0.739761472,-0.130908291
597,1.232560635,0.090808293
598,2.853307009,0.455348503
599,1.156720877,0.063228574
600,1.006311655,0.002732503
601,2.838254213,0.453051291
602,0.343747765,-0.463760117
603,0.831537664,-0.080118075
604,1.959280968,0.29209672
605,3.571654797,0.552869477
606,0.457024157,-0.340060844
607,0.596463263,-0.2244163
608,3.158802032,0.499522409
609,0.704295516,-0.152245077
610,0.427016377,-0.369555468
611,1.036299467,0.015485275
612,3.122127295,0.494450606
613,0.886727154,-0.052209992
614,0.392074078,-0.40663187
615,1.306320071,0.1160496
616,2.200170755,0.342456388
617,0.16001527,-0.795838571
618,1.044356108,0.018848611
619,2.375219107,0.375703678
620,0.565861702,-0.247289699
621,1.314933062,0.118903645
622,2.044441938,0.310574781
623,1.711179614,0.233295598
624,0.887631238,-0.051767422
625,0.758523345,-0.120031048
626,0.93281424,-0.030204833
627,0.532435298,-0.273733161
628,0.878989398,-0.056016363
629,2.364613295,0.373760127
630,0.886957407,-0.052097235
631,0.542535901,-0.265571518
632,2.41266346,0.382496747
633,0.279188514,-0.554102453
634,0.627344251,-0.202494078
635,0.507155657,-0.294858726
636,0.15005663,-0.82374481
637,1.054270148,0.02295191
638,0.618181705,-0.208883852
639,0.276397198,-0.558466363
640,0.139461994,-0.855544129
641,0.832500935,-0.07961527
642,2.975286484,0.473528789
643,0.567923248,-0.245710353
644,1.600889206,0.204361276
645,1.36457324,0.13499685
646,1.649703026,0.217405771
647,0.487010717,-0.312461481
648,0.853007197,-0.069047304
649,1.422712803,0.15311724
650,0.539899588,-0.267687004
651,2.496571302,0.397343974
652,0.749846101,-0.125027863
653,2.659362793,0.424777588
654,1.554287195,0.191531269
655,0.910861135,-0.040547828
656,0.518023133,-0.285650846
657,1.488425851,0.172727204
658,2.220065832,0.346365853
659,2.819538832,0.45017808
660,1.322950602,0.121543628
661,0.173187613,-0.761483172
662,0.996590495,-0.001483259
663,1.863693357,0.270374457
664,1.42308867,0.153231961
665,1.7863307,0.251961862
666,1.266302586,0.102537494
667,0.31629914,-0.499901988
668,0.949094772,-0.022690419
669,2.658640862,0.424659675
670,1.530559659,0.184850262
671,0.424601644,-0.372018328
672,0.217082739,-0.663374708
673,0.519516706,-0.284400482
674,0.919983327,-0.036220043
675,4.208653927,0.624143216
676,0.968521893,-0.013890558
677,1.29675436,0.112857717
678,2.977366447,0.47383229
679,0.366179526,-0.436305942
680,0.805624425,-0.093867375
681,0.5977301,-0.223494874
682,1.183433294,0.073143783
683,0.178767622,-0.747711138
684,0.485778272,-0.313561914
685,1.107760906,0.044446034
686,0.661140561,-0.179706198
687,1.251795053,0.097533231
688,2.741064072,0.437919187
689,1.028764963,0.012316165
690,1.220223904,0.086439528
691,0.718803704,-0.143389694
692,3.112540007,0.493114942
693,0.833660662,-0.079010691
694,1.481833935,0.170799536
695,0.560880244,-0.251129857
696,2.108820438,0.324039602
697,1.80180192,0.255707045
698,1.358095288,0.132930242
699,1.439697742,0.158271324
700,1.42150712,0.152749039
701,2.473311424,0.393278804
702,1.083926916,0.035000001
703,0.137715235,-0.861018011
704,0.28739363,-0.541522863
705,2.410488605,0.382105083
706,0.912933111,-0.039561041
707,2.006175756,0.302368978
708,0.650899112,-0.186486321
709,0.613777041,-0.211989361
710,2.181214333,0.338698343
711,1.410033703,0.149229493
712,1.248708725,0.096461146
713,1.062492847,0.026326015
714,2.8601861,0.456394292
715,0.310819268,-0.507492066
716,1.863079309,0.270231343
717,0.554868937,-0.255809588
718,0.638633847,-0.194748068
719,2.468848705,0.392494477
720,0.411134422,-0.386016161
721,1.438079715,0.15778296
722,0.190640584,-0.719784641
723,1.066830158,0.028095284
724,0.802160978,-0.095738468
725,0.297012568,-0.527225174
726,2.25839901,0.353800675
727,0.876815736,-0.057091664
728,1.006477594,0.002804111
729,1.804144144,0.256271233
730,1.60836935,0.206385788
731,2.035804272,0.308736021
732,1.075802565,0.031732575
733,1.004032731,0.001747871
734,0.644468606,-0.190798234
735,0.745596588,-0.127496088
736,2.050031185,0.311760468
737,0.261655331,-0.582270413
738,0.628033638,-0.202017094
739,0.893439949,-0.048934633
740,0.441527396,-0.355042344
741,0.52081722,-0.283314665
742,3.120135307,0.494173428
743,1.042609692,0.018121758
744,0.49555403,-0.304908988
745,0.75815773,-0.120240433
746,0.436154395,-0.360359747
747,0.523850739,-0.280792439
748,1.9116503,0.281408449
749,1.257794976,0.099609856
750,1.939693213,0.287733046
751,0.626946211,-0.202769718
752,2.376480818,0.375934313
753,0.312317818,-0.505403238
754,1.799173832,0.255073126
755,0.266653061,-0.574053427
756,1.549075127,0.190072481
757,1.188861251,0.075131172
758,0.624476671,-0.204483781
759,1.326369047,0.122664378
760,0.771768868,-0.112512744
761,0.581389606,-0.235532737
762,0.460103333,-0.337144621
763,1.547091842,0.189516096
764,1.878890514,0.273901474
765,0.120950468,-0.917392447
766,1.199386954,0.078959321
767,2.150041103,0.332446763
768,0.162842259,-0.788232882
769,0.389093459,-0.40994607
770,0.740929842,-0.130222913
771,0.543164492,-0.265068629
772,1.300264597,0.114031738
773,0.952258348,-0.021245211
774,0.553896368,-0.256571483
775,2.179217339,0.338300546
776,1.687116981,0.227145197
777,0.166494265,-0.778600721
778,0.432834595,-0.363678034
779,0.911183178,-0.040394306
780,1.898910046,0.278504392
781,1.152591228,0.06167531
782,0.543784261,-0.264573367
783,0.322086781,-0.492027099
784,0.251115501,-0.600126478
785,0.569260836,-0.244688694
786,3.860961437,0.586695464
787,0.614989221,-0.211132496
788,0.562837124,-0.249617265
789,1.268113852,0.103158246
790,2.276910305,0.357345923
791,0.359143525,-0.444731959
792,2.614391327,0.417370594
793,1.953914165,0.290905481
794,2.283161163,0.358536568
795,1.409379005,0.149027798
796,0.793733537,-0.100325269
797,0.333776414,-0.476544355
798,0.33551085,-0.474293431
799,0.91457808,-0.038779212
800,0.589132667,-0.229786896
801,1.205182791,0.081052922
802,2.397621155,0.379780562
803,0.932404697,-0.030395547
804,3.206011057,0.505965016
805,0.697023273,-0.156752721
806,2.727403402,0.435749378
807,2.812198162,0.44904592
808,0.770521224,-0.113215394
809,0.83725369,-0.07714293
810,0.876039028,-0.057476545
811,2.152070045,0.332856403
812,1.263432026,0.101551881
813,0.751786888,-0.123905253
814,1.050301909,0.021314155
815,0.859677076,-0.065664654
816,0.841935396,-0.074721232
817,0.59466809,-0.225725365
818,0.295258015,-0.529798304
819,0.556534529,-0.254507886
820,1.480679274,0.170460997
821,0.164122924,-0.784830754
822,0.977154732,-0.010036661
823,0.832405925,-0.079664837
824,0.474335015,-0.323914815
825,1.327976823,0.123190495
826,0.173073828,-0.7617686
827,0.545511901,-0.26319577
828,1.995515347,0.300055072
829,0.518151164,-0.285543522
830,1.459035516,0.164065864
831,0.655174553,-0.183642979
832,1.209600925,0.08264211
833,2.160076141,0.33446906
834,0.560768545,-0.251216355
835,1.058663249,0.024757837
836,0.255900502,-0.591928862
837,1.735771179,0.239492473
838,1.100693941,0.041666576
839,0.52829051,-0.277127191
840,0.734018445,-0.134293027
841,2.403906345,0.380917544
842,0.979973912,-0.008785485
843,1.09592855,0.039782241
844,0.247812808,-0.605876252
845,1.337144852,0.126178457
846,0.254776627,-0.593840417
847,2.204874516,0.343383878
848,0.20018065,-0.698577905
849,2.349140644,0.370909019
850,0.437715381,-0.358808192
851,0.131303236,-0.881724571
852,1.27961731,0.107080106
853,1.153879642,0.062160511
854,1.039174318,0.016688405
855,3.913683176,0.592585665
856,0.86085546,-0.065069762
857,0.88166225,-0.054697754
858,1.740504622,0.240675181
859,1.578935623,0.198364423
860,0.266322017,-0.574592929
861,2.244737625,0.351165586
862,1.208786488,0.082349597
863,1.835165977,0.263675349
864,2.190666437,0.340576255
865,2.425150871,0.384738762
866,1.826567888,0.261635818
867,1.28567183,0.109130128
868,2.716122627,0.433949374
869,2.790762424,0.445722867
870,2.847643852,0.454485672
871,0.2778503,-0.55618913
872,1.453872323,0.162526269
873,0.762128115,-0.117972017
874,2.687441349,0.429338995
875,1.796877027,0.254518356
876,0.285297185,-0.544702513
877,0.755874753,-0.12155016
878,0.323408097,-0.490249111
879,0.834331155,-0.078661539
880,1.796454668,0.254416263
881,0.609274209,-0.215187206
882,0.484280944,-0.31490262
883,1.770911098,0.248196759
884,2.018940449,0.305123509
885,3.847248554,0.585150245
886,0.332167953,-0.47864227
887,0.67288965,-0.172056152
888,1.995735884,0.300103066
889,1.04759717,0.020194316
890,1.271065354,0.104167881
891,2.311198711,0.363837287
892,0.83065623,-0.080578673
893,0.411361188,-0.385776687
894,1.264140248,0.101795259
895,0.154719517,-0.8104549
896,0.367721051,-0.434481507
897,0.595932186,-0.224803158
898,0.967850327,-0.014191799
899,0.948397279,-0.023009701
900,0.832753301,-0.079483637
901,0.237234011,-0.624823048
902,0.905347168,-0.043184852
903,0.381805956,-0.418157301
904,1.673424244,0.223606057
905,0.237511933,-0.624314566
906,0.265409976,-0.576082757
907,1.084793568,0.035347101
908,0.12720868,-0.895483254
909,0.446804553,-0.34988241
910,0.984730721,-0.006682513
911,0.631585419,-0.199567905
912,1.06186223,0.026068174
913,2.344168901,0.3699889
914,0.555720806,-0.255143343
915,4.325086117,0.635994759
916,0.504036367,-0.297538127
917,1.346807241,0.129305443
918,0.77692765,-0.109619422
919,1.287697315,0.10981379
920,1.781983376,0.250903648
921,0.963713348,-0.016052126
922,3.380919933,0.529034886
923,1.907244682,0.280406413
924,2.060474396,0.313967222
925,1.473108053,0.168234604
926,1.454436898,0.162694884
927,0.294367641,-0.531109932
928,0.948677301,-0.02288149
929,0.666915059,-0.175929476
930,1.054568291,0.023074709
931,1.828467607,0.262087271
932,1.479976654,0.170254865
933,1.686101913,0.226883821
934,1.159648061,0.064326206
935,0.483282477,-0.315798952
936,0.908007979,-0.041910335
937,2.131854773,0.328757616
938,1.598439574,0.203696223
939,0.550409913,-0.259313753
940,0.584179103,-0.233453982
941,1.870320201,0.271915965
942,2.713070869,0.433461138
943,0.623115063,-0.20543175
944,0.560501277,-0.251423393
945,0.772991061,-0.111825528
946,0.814497352,-0.089110323
947,0.974505961,-0.0112155
948,1.581393957,0.199040075
949,1.090538979,0.037641193
950,1.141060948,0.057308842
951,1.233814001,0.091249694
952,0.752839208,-0.123297771
953,0.984057367,-0.006979583
954,0.786175191,-0.104480665
955,0.375216156,-0.42571847
956,0.621502697,-0.206556982

==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_1_test_data.csv <==
,x,y
0,-0.004691026173532009,1.5761223528534174
1,-0.12832675874233246,0.16113416850566864
2,-0.00022070016711950302,1.416636785492301
3,0.17877954244613647,0.021828104741871357
4,-0.8810091018676758,-0.7474163621664047
5,-0.011163324117660522,0.4226285256445408
6,-0.005790844559669495,-0.01512902144168038
7,-0.5666210055351257,-0.5670296885073185
8,0.020502492785453796,0.3625806267373264
9,-1.4770638942718506,-1.5649224855005741
10,-1.0969455242156982,-0.827100932598114
11,-1.0222610235214233,-1.0952074527740479
12,-3.4147799015045166,-3.4185142532223836
13,-0.7983587980270386,-0.8617687211371958
14,-3.26997709274292,-3.277898305444978
15,-1.9490967988967896,-0.8921158313751221
16,-0.05701863393187523,0.9785287454724312
17,-0.07873625308275223,0.16596437990665436
18,-0.2921500504016876,-0.3116894506383687
19,-0.7321054339408875,1.146756887435913
20,-2.1833322048187256,-2.122107654809952
21,-5.745089054107666,-4.967280387878418
22,0.07613074779510498,-0.01735030423151329
23,-0.008205646649003029,0.022070194594562054
24,-2.1393139362335205,-2.106736294925213
25,-7.390418529510498,-7.399821322411299
26,-3.789038896560669,-3.588083565235138
27,0.0041597262024879456,-0.005971331149339676
28,-0.0333770327270031,-0.05749422870576382
29,-0.5372476577758789,0.45651179552078247
30,-0.0007526539266109467,1.103016659617424
31,-3.7363414764404297,-3.7385390872950666
32,-1.233098030090332,-0.9350943267345428
33,-5.458970069885254,-4.93197500705719
34,-0.051123373210430145,0.08259697258472443
35,-0.014064367860555649,0.11417507380247116
36,-7.167751312255859,-7.05961936712265
37,0.01969890110194683,0.011046823150536511
38,-1.2141005992889404,-0.958867758512497
39,0.004722305107861757,0.00579808971087914
40,0.11605490744113922,0.8445135541260242
41,0.025688443332910538,0.2261161315254867
42,0.10720854997634888,0.4879489541053772
43,-0.9385250806808472,-0.18264353275299072
44,0.11476556956768036,-0.03603332443162799
45,-0.05220307037234306,-0.05931566713843495
46,-0.05574168264865875,-0.1979672474844847
47,0.053940851241350174,1.5248400522395968
48,-0.06180255860090256,-0.049412742257118225
49,0.05159720033407211,0.8773712441325188
50,-0.7910966277122498,-0.8327350618255878
51,-0.0010632053017616272,-0.03390336220036261
52,-0.707224428653717,-0.8577781971544027
53,-0.7554782629013062,-0.8933410481549799
54,0.003729227464646101,0.04256843343318906
55,-0.001075394102372229,-0.0015230527496896684
56,0.023338820785284042,0.9621137366630137
57,-9.749693870544434,-9.786732390057296
58,0.0813744068145752,0.1392720474395901
59,-0.004106730222702026,0.28988482896238565
60,0.005215325392782688,0.014792324276641011
61,-2.018261194229126,-2.0865479518834036
62,-0.1141430139541626,-0.0013927221298217773
63,-1.8899517059326172,-0.4428887367248535
64,-0.04306992515921593,-0.01227227970957756
65,-11.251952171325684,-9.922494173049927
66,-3.0257911682128906,-3.0454075932502747
67,-0.06770256161689758,-0.06909511715639383
68,0.027748296037316322,0.07146494439803064
69,-0.671222984790802,-0.27634498476982117
70,-0.45015889406204224,-0.4263554736971855
71,0.0009120332542806864,-0.0016664951108396053
72,-0.20543038845062256,-0.2137604309245944
73,0.15828397870063782,0.09452804177999496
74,-0.04564003273844719,-0.07095936391851865
75,-0.03142008185386658,-0.10965966433286667
76,-0.6993882656097412,-0.7445678971707821
77,-0.4689616560935974,-0.4883542831521481
78,-3.309709072113037,-3.3913191370666027
79,-1.0254764556884766,-0.35214048624038696
80,-0.16599027812480927,0.05597031116485596
81,-1.6252233982086182,-1.64550222735852
82,-0.8428888916969299,0.4973207116127014
83,-0.31567060947418213,-0.30547421891242266
84,0.04165130853652954,0.507572770137358
85,-0.011492796242237091,0.05074390210211277
86,-0.013857975602149963,-0.002194584347307682
87,-1.0731871128082275,-1.0480506271123886
88,0.008000694215297699,-0.051434111315757036
89,0.03794942423701286,0.021515470929443836
90,-2.384260654449463,-1.1960750818252563
91,0.1031317263841629,0.18391835899092257
92,-0.14712995290756226,-0.2031226868275553
93,-1.7698370218276978,-1.6827418804168701
94,-0.0626118928194046,-0.042912740260362625
95,-3.9496753215789795,-3.9754926740424708
96,-0.02057051658630371,0.22562110424041748
97,-0.0027920976281166077,0.39937662333250046
98,-1.4131876230239868,-1.307310312986374
99,-0.3474261164665222,0.36274510622024536
100,0.06012937054038048,0.36613132432103157
101,-1.3232877254486084,-1.1907467395067215
102,-0.33019235730171204,-0.3546156529337168
103,-0.03583552688360214,1.3303419910371304
104,-0.08059470355510712,0.4146878570318222
105,0.045151907950639725,0.02106616273522377
106,0.15433523058891296,0.04449274647049606
107,0.04078003391623497,1.5060206925263628
108,-0.45797020196914673,0.09389442205429077
109,-1.010742425918579,-1.0138607770204544
110,0.030289065092802048,0.08420585709973238
111,0.14489565789699554,0.44197740528034046
112,-2.5951595306396484,-2.6275361780608364
113,-0.32984310388565063,-0.4145546304062009
114,-2.9689502716064453,-2.440649688243866
115,0.0647776871919632,0.18721845179970842
116,-0.5878573060035706,-0.5678804665803909
117,-7.288854122161865,-7.317024430027232
118,-0.03629089146852493,-0.05887121055275202
119,-6.18495512008667,-6.243644908070564
120,-0.0029328407254070044,-0.00578679377554181
121,-4.162642955780029,-1.0881454944610596
122,-0.10052657127380371,-0.24974527396261692
123,-0.13088074326515198,0.8223676681518555
124,0.023194529116153717,-0.03996959362484631
125,-0.05647997185587883,0.9801913611590862
126,-0.005265207961201668,0.6940853912383318
127,0.15082743763923645,0.007163551636097054
128,0.0028094351291656494,-0.004495922476053238
129,0.026825565844774246,0.5008676908910275
130,-1.6617634296417236,-1.5432923957705498
131,-2.727351188659668,-2.774265928659588
132,0.06065583974123001,0.050277424801606685
133,-0.17925330996513367,-0.21002693474292755
134,0.048503465950489044,-0.03844204777851701
135,-0.24997711181640625,-0.09037426114082336
136,-0.0026634540408849716,0.28467897698283195
137,-5.955522537231445,-4.828353762626648
138,-1.7858353853225708,-1.8070850950898603
139,-6.0213704109191895,-5.738297760486603
140,-8.752449035644531,-8.764215322211385
141,1.6700482368469238,-0.6587478369474411
142,-2.4556281566619873,-2.4557853545993567
143,0.003478874685242772,0.06458582659251988
144,-0.7974118590354919,-0.8023506831377745
145,0.11216537654399872,0.011774498969316483
146,0.04034963622689247,0.06602948484942317
147,-0.7965371608734131,-0.8003142496163491
148,-0.31102001667022705,-0.23791740834712982
149,0.025626420974731445,0.14502901583909988
150,-0.15339571237564087,-0.16440399922430515
151,-1.6299991607666016,-1.8221455099992454
152,0.016288060694932938,0.17569816019386053
153,-0.09502115100622177,-0.1152892682584934
154,0.08113129436969757,0.0182346161454916
155,-0.3595109283924103,-0.36262420954881236
156,-0.04804864525794983,-0.08703239262104034
157,-0.08276188373565674,-0.08406676352041131
158,-0.030266858637332916,-0.04715767875313759
159,-2.5499398708343506,-2.5764088947325945
160,-5.00140905380249,-4.984596077352762
161,0.07977505773305893,-0.024518347578123212
162,-12.327823638916016,-10.446792840957642
163,-0.08669668436050415,3.4071623906493187
164,0.0497138686478138,1.7471882425597869
165,0.028830891475081444,0.03529571310355095
166,-1.6776145696640015,-1.4715333580970764
167,-0.49507442116737366,-0.5859904517419636
168,-0.15084129571914673,-0.17562296986579895
169,-1.6348363161087036,-0.7095831632614136
170,0.07183447480201721,-0.0035128565746163076
171,-2.2343177795410156,-2.09044149518013
172,0.015291360206902027,2.4994178218767047
173,-0.29008227586746216,0.9926883578300476
174,0.05516444891691208,-0.003356605884619057
175,-3.683236837387085,-3.687231395568233
176,-1.9162226915359497,-1.9242091681808233
177,0.15571732819080353,0.09699125000042841
178,-0.14930352568626404,-0.04802402853965759
179,0.004862882196903229,-0.01794932053962839
180,-0.8712923526763916,-0.8967728726565838
181,-0.9612143635749817,-0.9941950449428987
182,-0.029358308762311935,-0.02357554342597723
183,0.024499831721186638,0.04133369750343263
184,-0.0043423473834991455,0.9206775575876236
185,-0.05513395741581917,-0.07203567894976004
186,0.0021866662427783012,0.03401059305178933
187,-0.1627405732870102,1.5035281479358673
188,0.014554403722286224,0.23729363083839417
189,-1.4974496364593506,-1.5198831153975334
190,-0.017771074548363686,-0.045122352938051336
191,-0.18109449744224548,-0.1879521759274212
192,-2.25121808052063,-1.7390013933181763
193,-0.4704324007034302,-0.4827971290796995
194,-0.012039277702569962,0.4645699970424175
195,0.02237004227936268,0.040602432331070304
196,0.1732327789068222,0.24983082167454995
197,-4.0644707679748535,-4.099426481872797
198,0.049449771642684937,0.3042299021035433
199,-2.4916234016418457,-2.511113866523374
200,0.023574676364660263,0.5627700573531911
201,-0.12566377222537994,-0.09785608574748039
202,-0.11527069658041,-0.11601662887551356
203,-1.607793927192688,-1.6763491071760654
204,0.01652076095342636,0.03821253031492233
205,-3.3922863006591797,-3.4070478547364473
206,-5.276587009429932,-5.30857798125362
207,-0.6971770524978638,-0.7376069426600225
208,-2.3526458740234375,-2.420445527881384
209,-0.023737335577607155,-0.041834285482764244
210,0.0229688361287117,0.2503816559910774
211,-1.8322392702102661,-0.7718768119812012
212,-0.24848254024982452,-0.25612949568312615
213,-0.06957797706127167,0.2717461511492729
214,-6.943605899810791,-6.920760877430439
215,-0.036508798599243164,-0.079114017134998
216,-0.4812863767147064,-0.48296302650123835
217,0.002328878967091441,-0.000593947179368115
218,-1.894220232963562,-1.9426063261926174
219,-1.274868369102478,-1.2603757753968239
220,0.19554106891155243,-0.0006334221106953919
221,-7.116569995880127,-6.938855066895485
222,-0.12340125441551208,-0.28157322853803635
223,0.004493548069149256,0.05461758375258796
224,-0.0488535538315773,-0.10645721782930195
225,-9.518228530883789,-9.550217729061842
226,0.04800257459282875,0.03863869304768741
227,-12.270045280456543,-12.042202726006508
228,-0.6706680655479431,-0.7032362595200539
229,0.015018770471215248,3.216268380987458
230,-0.3121413290500641,-0.06060922145843506
231,-0.44285112619400024,-0.4444829039275646
232,-2.1079726219177246,-1.9347418695688248
233,-0.6548089385032654,-0.013930559158325195
234,-0.8873244524002075,-0.9339591862117231
235,-0.06980670243501663,-0.029644988477230072
236,0.06737865507602692,-0.0005985131138004363
237,0.0010187074076384306,0.3394706924445927
238,-5.158905029296875,-5.10666810721159
239,0.020528197288513184,0.5314822197008198
240,-2.5587921142578125,-2.52022697404027
241,-0.02939959429204464,0.18673472851514816
242,0.02342338114976883,0.0299236731370911
243,-0.20998410880565643,-0.20621715625748038
244,-1.7943001985549927,-1.8039895966649055
245,-3.989372491836548,-3.6118417978286743
246,-0.39614665508270264,-0.4046275128785055
247,-0.42153531312942505,-0.4301465869793901
248,-0.044097788631916046,-0.056942556984722614
249,-0.2085769772529602,0.00754372775554657
250,-0.6470517516136169,-0.45883822441101074
251,-5.5789337158203125,-5.5392333045601845
252,-3.19596529006958,-3.2122369852731936
253,0.0141683891415596,1.7482973044388928
254,-0.7923340797424316,-0.5380871593952179
255,-0.016996826976537704,-0.04974566283635795
256,-6.6463751792907715,-6.663381011225283
257,-0.10713135451078415,-0.13666803459636867
258,-0.008312869817018509,0.014561772346496582
259,0.06858403235673904,0.5457705968728988
260,-0.02144039049744606,-0.024097582328749922
261,-4.14625358581543,-4.1409863121807575
262,-0.35111966729164124,0.001684725284576416
263,0.00821630284190178,1.0047576744109392
264,-0.704472005367279,-0.7730460295861121
265,-0.04403079301118851,-0.025274597108364105
266,0.019124770537018776,0.03554184047970921
267,-0.007017221301794052,0.06999147310853004
268,0.0030741733498871326,0.008213493507355452
269,-4.116775989532471,-4.126122951516663
270,-2.8859610557556152,-2.3343053460121155
271,-0.7702940106391907,-0.7865952271968126
272,-0.24944961071014404,0.014477074146270752
273,-4.194801330566406,-4.2154747932218015
274,-0.05202682316303253,-0.03153882548213005
275,-1.9959312677383423,-0.774744987487793
276,-0.41560378670692444,-0.23735052347183228
277,0.076990507543087,0.005581206409260631
278,0.08051741868257523,-0.11614702877704985
279,-0.023111356422305107,-0.02563504311547149
280,-3.3712027072906494,-3.3300125375390053
281,-0.6150118112564087,-0.5376695021986961
282,0.04595815762877464,0.019541150890290737
283,-0.6146504282951355,-0.6297111017629504
284,-5.143246650695801,-5.439718179870397
285,-5.226715087890625,-5.241939903469756
286,-0.3912191390991211,-0.47554207406938076
287,-0.3160282373428345,-0.2128351405262947
288,-3.8389925956726074,-3.42189958691597
289,-0.463479608297348,-0.4680744856595993
290,0.025546370074152946,0.012122950720367953
291,-1.0570725202560425,0.947739839553833
292,-0.19920800626277924,-0.06947951018810272
293,-0.10049882531166077,0.05926740914583206
294,0.02007494866847992,0.02981835213722661
295,0.020373238250613213,0.005147081712493673
296,-0.8442831635475159,-0.2408466935157776
297,0.06774856150150299,2.425014805048704
298,-0.21719852089881897,-0.23142978129908442
299,-4.5788893699646,-4.627794213593006
300,-6.757202625274658,-6.760601642308757
301,-0.8554496765136719,-0.8201039209961891
302,-0.41966646909713745,-0.43128545582294464
303,0.36213234066963196,0.5439997651847079
304,-0.08287296444177628,1.839966394007206
305,-0.078598752617836,-0.0718668419867754
306,0.005633380264043808,0.4289821647107601
307,-1.1822668313980103,-0.938452273607254
308,-2.617199420928955,-2.567930679768324
309,-0.2218155860900879,-0.2276061289012432
310,-0.4263513684272766,-0.02919808030128479
311,-0.5417233109474182,-0.5453964272746816
312,0.03372516483068466,0.02331849653273821
313,-3.857626438140869,-3.6967374980449677
314,-0.38298189640045166,0.031067192554473877
315,-1.8303215503692627,-0.9787728190422058
316,0.053997114300727844,0.546296781860292
317,-0.6322786808013916,-0.6109636537730694
318,-1.7932541370391846,-1.6891905665397644
319,-1.559402585029602,-1.5497649535536766
320,-3.241910934448242,-3.336444139480591
321,0.29687586426734924,0.0027583764167502522
322,0.002942256862297654,0.025628792144289037
323,0.028855346143245697,0.001681444700807333
324,-0.17847760021686554,-0.20205812156928005
325,-0.008760437369346619,-0.04415194701141445
326,-0.32820647954940796,-0.3294833027757704
327,-6.458239555358887,-5.579881966114044
328,-0.7269251942634583,-0.7475886750034988
329,-0.3783048093318939,-0.3892046962864697
330,0.045985251665115356,0.004457423579879105
331,-1.144777536392212,-0.11655926704406738
332,-0.14539006352424622,-0.20803051814436913
333,0.011176146566867828,1.7453050622716546
334,-1.1812489032745361,-0.9343831241130829
335,-2.475301742553711,-1.9399043917655945
336,-0.041827939450740814,-0.042750104097649455
337,-0.14159943163394928,0.8030170053243637
338,0.0036261482164263725,0.018705187481828034
339,-0.19639144837856293,-0.12638096511363983
340,0.022919654846191406,-0.03148440644145012
341,0.015273373574018478,-0.01098479051142931
342,0.0010222326964139938,-0.02445810553035699
343,0.0009893495589494705,0.1810592319816351
344,-0.00021456927061080933,-0.06497986224712804
345,-0.04457846283912659,-0.04895781655795872
346,-0.1471576988697052,-0.1706802980042994
347,-2.5500986576080322,-2.5980767011719763
348,0.007387798745185137,-0.00010309845674782991
349,-2.2726449966430664,-2.0581147521734238
350,0.07104477286338806,0.34567136876285076
351,-5.720302581787109,-5.240468144416809
352,-0.643903911113739,-0.517511174082756
353,-3.125758171081543,-2.185698091983795
354,0.017182519659399986,0.5317267788013851
355,-0.26061853766441345,-0.3146963734761812
356,-0.5438582897186279,-0.42903345078229904
357,-0.041673071682453156,-0.03178595192730427
358,0.015211431309580803,0.0065402511827414855
359,-4.011047840118408,-3.55100354552269
360,-0.7266053557395935,-0.16306328773498535
361,-4.311692714691162,-4.318867074325681
362,-1.6723198890686035,-1.6996390956483083
363,-2.4938764572143555,-2.388279974460602
364,-7.7179694175720215,-7.724714880663669
365,-0.6261025667190552,-0.6286971403751522
366,-0.3087954819202423,0.09588968753814697
367,-0.03158722445368767,0.8668815158307552
368,-0.2983519732952118,0.26281237602233887
369,0.0002911137416958809,0.059873202815651894
370,-0.10402198880910873,-0.13089851156109944
371,-0.0007388254161924124,0.2876361384987831
372,-5.376038551330566,-3.443904995918274
373,-1.7300866842269897,-1.8245753059854906
374,-0.7047811150550842,-0.4362541437149048
375,-5.995013236999512,-6.167958659061696
376,-1.719510793685913,-1.7949696686118841
377,-0.34663471579551697,2.5623670518398285
378,-1.387377142906189,-1.3911805162097153
379,-1.4121508598327637,-1.4940715543925762
380,-3.6764230728149414,-3.7132545709609985
381,-3.264097213745117,-3.2906578792426444
382,-2.9064104557037354,-2.76443549990654
383,-2.8593454360961914,-2.867319280281663
384,-3.741072654724121,-3.5906665176153183
385,-0.338731586933136,-0.3413370269117877
386,-1.2674150466918945,-1.2570306807756424
387,-0.7925840020179749,-0.7776709720492363
388,-0.05211282894015312,-0.09594116546213627
389,0.00023257441353052855,0.0018252809531986713
390,-0.0939226746559143,-0.12994390167295933
391,0.022165730595588684,2.1561784334480762
392,-0.5630648732185364,-0.3894241601228714
393,-0.0029884614050388336,0.04897516034543514
394,0.0036106351763010025,0.008567481127101928
395,-0.11477380990982056,0.06734227389097214
396,-5.271183490753174,-5.1897938549518585
397,-4.025882720947266,-4.029043441085378
398,-5.876277923583984,-5.727599680423737
399,0.003171060001477599,0.05832158849807456
400,-0.9029989838600159,-0.7726990878582001
401,0.02058468759059906,0.022719156375387684
402,0.060276105999946594,0.010137473698705435
403,-0.030566005036234856,0.006542190909385681
404,0.10095579922199249,0.03386865719221532
405,-3.5837173461914062,-3.7332227621227503
406,-0.004600634798407555,0.03380624018609524
407,-0.05288894101977348,-0.05669389728063834
408,-0.5246610045433044,-0.5324593558907509
409,-0.010670993477106094,0.06904824543744326
410,-0.09304066002368927,0.2722725048661232
411,-5.10506534576416,-4.4390647411346436
412,-3.676363468170166,-3.82501682266593
413,-4.608545780181885,-4.59490826819092
414,-1.109175205230713,-1.1065537543036044
415,-0.685697615146637,-0.598495677113533
416,0.026202745735645294,0.25968706607818604
417,-0.7965677380561829,-0.8597578406333923
418,-0.04970540851354599,0.14833686500787735
419,-0.002819165587425232,0.42362117767333984
420,0.04871200770139694,0.04562530480325222
421,-0.14480355381965637,-0.14677064213901758
422,-0.004211814142763615,0.06801138678565621
423,-2.977139472961426,-3.0224657494109124
424,-0.18066149950027466,-0.2672528773546219
425,0.0035734514240175486,0.008061310247285292
426,-3.4728782176971436,-3.511651868931949
427,-0.4845851957798004,-0.34458719193935394
428,-0.07425880432128906,-0.05248757265508175
429,-0.055914755910634995,-0.046301938593387604
430,0.005461328197270632,1.2048014510655776
431,0.0010715462267398834,-0.026782203698530793
432,-0.19797998666763306,-0.1719128154218197
433,-1.7009742259979248,-1.7038394808769226
434,0.07199384272098541,-0.0026352698914706707
435,-1.9076108932495117,-1.9067269219085574
436,-1.0199177265167236,-0.6323758661746979
437,-0.017526527866721153,0.10394871234893799
438,-0.3254443407058716,0.43882110714912415
439,0.0033902935683727264,0.008182877354556695
440,-0.5701909065246582,-0.5474022850394249
441,0.017116962000727654,-0.010202253892202862
442,-1.7130367755889893,-1.7223557238939975
443,0.045585647225379944,0.2763813976198435
444,-3.1601366996765137,-2.931282877922058
445,-1.2060927152633667,-1.2080850409111008
446,-2.540015459060669,-2.5799094387330115
447,-0.03958062455058098,1.0042214654386044
448,-1.8590590953826904,0.3607243299484253
449,-0.009546387940645218,0.10653164610266685
450,0.02209552936255932,0.46058470744173974
451,-4.734399795532227,-3.5913482904434204
452,-5.770333766937256,-5.612857446074486
453,-0.058501094579696655,0.1810411997139454
454,0.045232661068439484,0.038896678015589714
455,-0.09796479344367981,0.05890641361474991
456,-0.25796881318092346,-0.14261555671691895
457,0.10258793830871582,0.10663750023331886
458,-0.1718299388885498,-0.31221451330929995
459,-8.327444076538086,-8.327168084681034
460,-0.005008233245462179,0.29203419061377645
461,0.07181669771671295,-0.007460788578100619
462,-0.6434791088104248,-0.5597349926829338
463,-0.03475644066929817,0.3979831300675869
464,0.010845504701137543,-0.055929919239133596
465,-0.5114136934280396,0.017591357231140137
466,-0.33912408351898193,-0.029407471418380737
467,-3.7148983478546143,-3.705524359829724
468,-0.43925830721855164,-0.48060246248496696
469,-0.3037908971309662,0.5410625338554382
470,0.023141125217080116,0.003225811757147312
471,-0.8919199109077454,-0.8171565234661102
472,-3.0739481449127197,-2.0717878341674805
473,-0.14228717982769012,0.4802749454975128
474,-0.20067256689071655,0.6780558526515961
475,-0.8379408121109009,-0.9208635332033737
476,0.008505968376994133,-0.0037391576915979385
477,-9.59461498260498,-9.676828339172062
478,0.019567303359508514,0.11552112041681539
479,-0.000776369939558208,-0.0002506830496713519
480,-0.059847623109817505,-0.055233266204595566
481,-1.7958861589431763,-1.6466899365186691
482,-0.09461960196495056,-0.13567600026726723
483,-2.556365728378296,-2.278431683778763
484,0.008043911308050156,2.130667359131621
485,-13.18766975402832,-13.17938397359103
486,-0.8025622367858887,-0.8302534371614456
487,-0.028967637568712234,0.3073020465672016
488,-0.12254887074232101,-0.1007776390761137
489,0.026610879227519035,0.004122920335021263
490,-6.874725341796875,-3.2389450073242188
491,-0.2455233335494995,-0.27788412673180574
492,0.06943009048700333,-0.09437361313030124
493,-12.591926574707031,-12.452936351299286
494,-3.3029916286468506,-2.0283091068267822
495,0.07685670256614685,0.9399521979503334
496,0.041308265179395676,-0.04077433189377189
497,-6.694305419921875,-6.571165844798088
498,-5.316470623016357,-5.31934594566701
499,-2.089233160018921,-1.9280461072921753
500,-1.1896823644638062,-1.1899689752608538
501,-1.4760572910308838,-1.3542138636112213
502,0.09031256288290024,0.014871717870846624
503,-0.0006091438699513674,-0.0031210256565827876
504,-1.1247758865356445,-1.1292957104742527
505,0.012012317776679993,0.1439692594576627
506,-0.00539301335811615,0.9224170669913292
507,-0.1649627834558487,0.07901877164840698
508,-0.04431595653295517,2.0636045411229134
509,-0.21598152816295624,-0.14398984611034393
510,-0.019649533554911613,0.09157206676900387
511,0.024360598996281624,0.8315878841094673
512,-1.2378958463668823,-1.325307825114578
513,-1.4301027059555054,-1.384442564100027
514,-1.7331613302230835,-1.7112156488001347
515,-2.2987217903137207,-0.27400922775268555
516,-0.48104652762413025,-0.46160550974309444
517,0.017208624631166458,0.6025081279731239
518,-0.11127784848213196,-0.07366114109754562
519,-0.2163272202014923,-0.18173812329769135
520,-0.713308572769165,-0.7189137656241655
521,-0.1704486757516861,-0.26537744494271465
522,-0.12874853610992432,-0.4199996991083026
523,-0.01389558706432581,-0.015465649776160717
524,-2.3229055404663086,-2.3563270661979914
525,0.0031388183124363422,-0.003977508749812841
526,-3.0948686599731445,-3.1094014048576355
527,-0.0231524296104908,0.6338208317756653
528,-0.3618650734424591,-0.388432061066851
529,-0.06948153674602509,-0.0023482143878936768
530,-0.44922149181365967,2.7720214128494263
531,-2.533766746520996,-2.609394243452698
532,-0.0244816355407238,-0.02431820146739483
533,-7.636127471923828,-7.619874397292733
534,-0.5234251022338867,-0.522104509640485
535,-0.16530917584896088,-0.10992054641246796
536,-0.7616918683052063,-0.6179071664810181
537,-0.7729411721229553,0.938203752040863
538,-0.0756520926952362,-0.2587767131626606
539,0.018173322081565857,3.689090389525518
540,-2.7871851921081543,-2.7798273991793394
541,-0.03485573083162308,0.32626915723085403
542,-2.7308547496795654,-2.54901684820652
543,-4.521134376525879,-3.5987484455108643
544,-0.4736555814743042,-0.3892965689301491
545,0.008868059143424034,0.0034608161076903343
546,-0.31096065044403076,-0.3153930325934198
547,-0.023384690284729004,-0.0863208994269371
548,-2.7208786010742188,-2.756816256325692
549,-4.664557456970215,-4.658617977052927
550,-2.009237766265869,-1.7605107426643372
551,-0.616104781627655,-0.49145495891571045
552,0.07888978719711304,0.316093504865421
553,0.018923237919807434,2.662466620677151
554,-0.5024037957191467,-0.5026318673044443
555,0.006815791130065918,0.3424873885232955
556,0.01606360822916031,0.37781922798603773
557,0.0016058989567682147,0.03108886268455535
558,-0.5233272314071655,-0.3742135167121887
559,-1.818862795829773,-1.8475551505107433
560,-0.05288302153348923,-0.02655523084104061
561,-0.0351828895509243,0.2065560333430767
562,-0.16184304654598236,-0.1624640185618773
563,-0.7611343264579773,-0.7052597925066948
564,-0.36801397800445557,-0.3706126846373081
565,0.005644005723297596,0.22367173642851412
566,-0.0983477532863617,1.204462319612503
567,-0.005251078866422176,0.013796664774417877
568,0.1414310783147812,0.1433794585755095
569,0.038785580545663834,0.009538480779156089
570,-0.07448328286409378,0.20389177650213242
571,-0.10797218233346939,-0.11160714435391128
572,-0.007708000019192696,-0.007239324972033501
573,0.012411666102707386,0.5223923206795007
574,-2.664696216583252,-2.5954757928848267
575,0.06523661315441132,-0.001027632737532258
576,-0.018100155517458916,0.011027270928025246
577,-5.362015724182129,-5.41126924008131
578,-0.32880350947380066,-0.22815991938114166
579,0.02115018293261528,-0.0011622067540884018
580,0.032677121460437775,0.016887970530660823
581,-0.02976129949092865,-0.0265311012044549
582,-0.02742335945367813,-0.04256043862551451
583,-0.014101303182542324,0.6281074285507202
584,-0.11265911906957626,0.04632261395454407
585,0.18125592172145844,-0.01532283698907122
586,0.018512336537241936,-0.03115876336596557
587,-0.32101312279701233,-0.3199107460677624
588,0.21840842068195343,0.0024578580632805824
589,-5.647595405578613,-5.543079152703285
590,-4.278881072998047,-3.7922482192516327
591,0.002143838908523321,2.8449849046883173
592,0.04020069167017937,0.038048789923777804
593,-1.8615339994430542,-2.0034884377382696
594,-3.3437788486480713,-3.3847199224401265
595,0.00846200343221426,0.43737333244644105
596,-0.49227094650268555,-0.4581018462777138
597,-4.229594707489014,-2.717958927154541
598,0.0028544298838824034,0.4210521280788271
599,0.005879736039787531,0.01436443388229236
600,-1.7458422183990479,-1.7373849265277386
601,-0.08017341047525406,0.5093110799789429
602,-0.24199873208999634,3.0180609226226807
603,-0.24708469212055206,-0.23501602746546268
604,0.012555714696645737,-0.002135784365236759
605,-0.2289620339870453,-0.29610424232669175
606,-0.0016293497756123543,-0.0020637493580579758
607,-0.31161585450172424,1.5984552800655365
608,-0.08726593106985092,-0.08752791653387249
609,-7.538609504699707,-7.572209658799693
610,0.020842142403125763,2.019876775331795
611,-1.4880732297897339,-1.4643693454563618
612,-1.604251503944397,-1.5946138724684715
613,0.0010798308067023754,-0.0022057649330236018
614,-4.406459331512451,-4.371415577828884
615,-9.300999641418457,-9.292806256562471
616,-0.1952229142189026,-0.36348614655435085
617,-1.6121348142623901,-1.6080218963325024
618,-0.022758841514587402,1.0371788516640663
619,-1.6091935634613037,-1.5679789334535599
620,-2.62095046043396,-2.2636821269989014
621,-0.30012524127960205,-0.39102762937545776
622,-5.116169452667236,-5.060088530182838
623,0.03686102479696274,0.22450043633580208
624,-0.03109903074800968,0.37183452770113945
625,-2.5603885650634766,-2.6036379468714586
626,-0.12754221260547638,-0.12663719383999705
627,0.02430957742035389,0.41927536798175424
628,-3.3595404624938965,-2.0777920484542847
629,-0.09953223168849945,0.11681487411260605
630,-0.05124509334564209,0.3608653396368027
631,0.07080214470624924,0.10218114429153502
632,-1.3649009466171265,-1.2855145782232285
633,-7.045173645019531,-7.061697431141511
634,0.07982303202152252,-0.003271789235441247
635,-1.9788768291473389,1.478585958480835
636,0.005194775760173798,0.06395700573921204
637,-5.2122368812561035,-4.1910927295684814
638,-1.3214186429977417,-1.3679717262275517
639,-3.187941551208496,-0.782599687576294
640,-0.5625867247581482,-0.5842756107449532
641,-0.08108824491500854,0.14401225000619888
642,-8.747672080993652,-7.583110928535461
643,-0.03182715177536011,-0.03301129268947989
644,-3.957951545715332,-3.9601164892083034
645,-0.2643160820007324,-0.12405051290988922
646,-1.001684546470642,-1.0067401565611362
647,-0.33530914783477783,-0.2864496074616909
648,-1.998476505279541,-2.0073322411626577
649,-0.06807418167591095,-0.04725607857108116
650,-0.9311274290084839,-0.9590785334003158
651,-2.6997227668762207,-1.9453217387199402
652,-0.02750220149755478,0.11005827784538269
653,-3.145552158355713,-3.148883141577244
654,0.08744311332702637,0.023339679464697838
655,0.059273093938827515,0.0027215155150770443
656,-0.08248880505561829,0.24683785438537598
657,-0.9921640157699585,-1.0245239253272302
658,-0.10323601961135864,0.004452988505363464
659,-3.5364866256713867,-3.5650716421951074
660,0.01684892550110817,0.0813117241486907
661,-0.37859129905700684,-0.16854359209537506
662,-1.3066414594650269,-1.2691641673445702
663,0.004272571764886379,-0.012959894724190235
664,-2.146277666091919,-2.1319890581071377
665,-0.9217310547828674,-1.0763546020025387
666,0.010159731842577457,-0.013059171556960791
667,-1.4567432403564453,-1.436233103275299
668,0.0062484838999807835,0.007041012693662196
669,-1.7363635301589966,-1.7019792050123215
670,-0.25683847069740295,-0.12710997462272644
671,-0.01578103005886078,-0.02254561783047393
672,-5.302680969238281,-5.25046256929636
673,0.0933377593755722,0.009215450496412814
674,-0.5350232720375061,-0.5079647712409496
675,-3.328829765319824,-3.2179483845829964
676,-4.400422096252441,-4.070969760417938
677,-2.359445095062256,-2.1201931536197662
678,-0.017237605527043343,-0.0369044401559222
679,-1.6947124004364014,-0.5237058401107788
680,0.013420827686786652,0.13675113138742745
681,-0.6674869060516357,-0.5823209881782532
682,-3.056807518005371,-3.050321754068136
683,0.012376882135868073,0.02977941418066621
684,0.059623833745718,0.0044304607436060905
685,0.17128300666809082,0.18155320012010634
686,-0.4388097822666168,0.03054681420326233
687,0.020123809576034546,1.5956062963232398
688,-0.12158189713954926,-0.12407261342741549
689,-6.897764682769775,-4.6835036277771
690,0.0029159628320485353,0.3053684337064624
691,-0.10969708114862442,1.853613369166851
692,-0.14764021337032318,0.7937376499176025
693,-0.5620541572570801,0.36323612928390503
694,0.07520965486764908,0.17231553347664885
695,0.025376036763191223,-0.0004159528214131569
696,-7.162145137786865,-6.675418645143509
697,-2.959836006164551,-2.185167074203491
698,0.02892913855612278,0.2687760591508095
699,0.027523892000317574,-0.003568597952835262
700,0.15524069964885712,0.06052390916738659
701,0.07215870916843414,0.5985442847013474
702,-0.20260387659072876,-0.16735133156180382
703,0.15052755177021027,0.010647280520061031
704,-4.604203701019287,-4.7571470364928246
705,-0.2500796318054199,-0.3293780982494354
706,0.0038462842348963022,0.943855345249176
707,-0.022575244307518005,-0.08576261322014034
708,0.0007936054025776684,1.2736982225324027
709,-4.812169075012207,-4.908932043239474
710,0.08311484754085541,1.6119208339532634
711,-3.773404121398926,-3.774039849638939
712,-0.17847400903701782,-0.0707009956240654
713,-8.263032913208008,-7.833788692951202
714,-0.7235550880432129,0.3540974259376526
715,-0.7854779958724976,-0.7895925172197167
716,-2.3071813583374023,-2.1935245394706726
717,-2.0674381256103516,-2.0477104410529137
718,-0.3746565580368042,-0.39640270837116987
719,-0.03394201770424843,-0.08075056597590446
720,-0.003385697491466999,0.008220960386097431
721,-0.00028030830435454845,0.04634083528071642
722,-0.038656339049339294,-0.19269814796280116
723,-0.687213122844696,-0.6221699863672256
724,0.02992641180753708,-0.019535389204975218
725,-2.1337971687316895,-1.399982750415802
726,-0.007889880798757076,-0.0032282955944538116
727,-0.18250398337841034,-0.11363961547613144
728,-2.0919950008392334,-2.0844103675335646
729,0.21878951787948608,0.030673524175654165
730,0.040975265204906464,0.7796663584886119
731,-0.10067696124315262,-0.10456082265591249
732,-0.02838933654129505,0.5661180578172207
733,-2.699253797531128,-2.5697351694107056
734,-4.692277431488037,-4.479504466056824
735,-0.10714021325111389,3.003845915198326
736,0.03199128806591034,0.017626047134399414
737,-0.017413653433322906,-0.030029388144612312
738,-0.09464551508426666,-0.08640464674681425
739,0.0006120670586824417,0.020238197408616543
740,0.004392647184431553,0.30292956181801856
741,-0.4955903887748718,-0.4813276305794716
742,-3.6251022815704346,-3.6561539098620415
743,0.00925605557858944,0.008101108032860793
744,0.008808066137135029,0.10894244513474405
745,-0.00016700313426554203,0.21581231150776148
746,-0.9885300993919373,-0.9761420376598835
747,-0.11918729543685913,-0.1391587036778219
748,0.026481784880161285,0.02096502399945166
749,-0.007934346795082092,0.11812375485897064
750,-0.8119968771934509,-0.8335817466722801
751,-0.022517986595630646,-0.06574659976467956
752,-0.005296305753290653,-0.00578587781637907
753,0.004317635670304298,0.6115557784214616
754,-0.8877231478691101,-0.4651758670806885
755,-0.5072499513626099,-0.1779402494430542
756,-0.08989892154932022,0.40395525097846985
757,-5.253471374511719,-3.8938889503479004
758,-2.828019380569458,-2.853236898314208
759,-2.3602240085601807,-2.358264972921461
760,-8.057490348815918,-8.042879892513156
761,0.07221372425556183,0.010872570797801018
762,-0.2654883563518524,-0.0464036762714386
763,0.0016890882980078459,-0.0004338331054896116
764,-0.03138158470392227,0.13106266781687737
765,0.06838428229093552,0.017353664967231452
766,0.17926126718521118,1.591435320675373
767,0.004337206482887268,0.16685186326503754
768,-1.543007731437683,-1.304062306880951
769,0.008251402527093887,-0.031479960307478905
770,-0.008834321051836014,-0.02535561751574278
771,-9.929611206054688,-9.8064716309309
772,0.06678567826747894,0.03555474430322647
773,0.28844496607780457,0.0028845109045505524
774,-1.9052517414093018,-1.9034450743347406
775,-0.00024316203780472279,2.466932921204716
776,0.009220264852046967,0.025473564106505364
777,-1.3859375715255737,-0.784419059753418
778,-0.7838711738586426,-0.7889914466068149
779,0.006501717492938042,0.008822640491416678
780,-0.31683647632598877,-0.31794089800678194
781,-0.671715259552002,-0.6757462504610885
782,0.04597369581460953,-0.0003849784843623638
783,0.043540578335523605,-0.05883936217287555
784,-1.6650919914245605,-1.6710720583796501
785,-0.12165027856826782,0.3579913377761841
786,-2.783937692642212,-2.9548161036218517
787,-0.21101851761341095,0.425958514213562
788,-9.681596755981445,-8.408692240715027
789,-0.054541610181331635,-0.05747421099113126
790,-0.7138699293136597,-0.7040301635861397
791,0.019268358126282692,0.036631248076446354
792,-1.3539320230484009,-1.4078389639034867
793,-0.44330987334251404,0.048928916454315186
794,-0.8985385894775391,-0.9005251545459032
795,0.11060039699077606,-0.030480260960757732
796,-0.0158814899623394,-0.04283187910914421
797,0.0720009058713913,0.8680127449333668
798,0.0029204566963016987,0.24095548345940188
799,-3.512502908706665,-3.414828836917877
800,-3.1960203647613525,-3.170692902058363
801,-0.6616645455360413,-0.6601109288167208
802,-2.3826546669006348,-2.4061379483755445
803,0.00821673683822155,0.006153945236292202
804,-0.47562888264656067,-0.04406514763832092
805,-0.6573131084442139,2.672660171985626
806,-1.4618746042251587,-1.4519587382674217
807,-0.3902815878391266,-0.3861561343073845
808,-1.7523537874221802,-1.8149232406867668
809,-3.0187880992889404,-3.025172481313348
810,-0.03334032744169235,-0.03338524326682091
811,0.026518061757087708,0.3032184769399464
812,0.0277250986546278,0.025504890363663435
813,-0.13826216757297516,-0.12465520389378071
814,-0.13689714670181274,-0.13761614239774644
815,-2.668132781982422,-1.9973031282424927
816,-4.398461818695068,-4.401646951795556
817,0.04970090091228485,0.7731298210546811
818,-9.161802291870117,-8.97769895195961
819,-0.5249962210655212,-0.6808024687779834
820,0.00512559711933136,-0.2039453973993659
821,-2.1611976623535156,-2.12985523045063
822,-4.522197723388672,-4.535020148381591
823,0.03195266053080559,0.03280598227865994
824,-0.004391013644635677,0.6853083805181086
825,-0.042878858745098114,-0.04152058809995651
826,0.018994027748703957,0.16479758359491825
827,-2.182359457015991,-1.798724114894867
828,0.020902089774608612,0.004740515746107121
829,-0.46066156029701233,-0.38408423215150833
830,-1.1728652715682983,-1.206052228808403
831,0.01675954833626747,-0.010629516007611528
832,-0.008687689900398254,0.9295119233429432
833,-0.011536616832017899,1.227489315904677
834,-0.6613966226577759,-0.6288183145225048
835,-3.549407482147217,-3.584772826081462
836,-3.8508827686309814,0.3282935619354248
837,-0.03616349399089813,0.9642075151205063
838,-2.59244966506958,-2.5588396042585373
839,-0.327262282371521,-0.30831092968583107
840,-6.180662155151367,-6.235492806881666
841,-0.685407280921936,-0.7636288244975731
842,-0.4456179440021515,-0.3668369650840759
843,0.03531525284051895,1.6030808165669441
844,-2.660444498062134,-2.735536013817182
845,-0.35403573513031006,-0.08313378691673279
846,-1.8601024150848389,-1.8868837486952543
847,-4.539186954498291,-4.02254593372345
848,-0.6329345703125,-0.16157472133636475
849,-0.039177894592285156,-0.10158877493813634
850,0.12479793280363083,2.625871295109391
851,0.0525883212685585,-0.004762031137943268
852,-0.6701456308364868,2.508477807044983
853,-0.002245653420686722,0.3246530815958977
854,0.07923352718353271,0.4767280221024066
855,-0.30599501729011536,-0.38320556841790676
856,-8.392508506774902,-8.425305501950788
857,0.062148407101631165,0.022921872092410922
858,-0.22199909389019012,-0.30612140242010355
859,-3.2162535190582275,-3.226297043263912
860,0.1734876036643982,0.7977615598083503
861,0.008450213819742203,0.0020898489747196436
862,-0.22996824979782104,0.8861159682273865
863,-0.11213284730911255,3.2871545553207397
864,-0.003407379612326622,-0.022515617523822584
865,-6.180820465087891,-5.435059666633606
866,0.01651042327284813,-0.013170387595891953
867,-0.5546172261238098,-0.4094854146242142
868,-0.909461498260498,-0.9120034583611414
869,-0.4348513185977936,-0.4574244288378395
870,-0.02039080485701561,-0.047384774312376976
871,0.006866874173283577,0.396920220926404
872,-0.4039890170097351,-0.4313177317380905
873,0.00494353286921978,0.0007360843594028665
874,-2.354119062423706,-2.440831065603561
875,-0.8626350164413452,-0.8860878352479631
876,0.049888309091329575,0.0555640940729063
877,-0.474521666765213,-0.42018428444862366
878,-0.04806096479296684,1.2857824712991714
879,-0.013954678550362587,0.08760063908994198
880,-6.661325931549072,-3.647104263305664
881,-0.7651166319847107,-0.6111976951360703
882,0.0019372282549738884,0.12454077787697315
883,-3.8588969707489014,-3.955858748406172
884,0.28002822399139404,0.004622356966137886
885,0.03472541645169258,-0.00032628135522827506
886,-0.03414035588502884,-0.14129296131432056
887,-0.20629628002643585,-0.2101103151217103
888,0.004949547816067934,-0.002520318841561675
889,-0.7195833325386047,-0.8105346418451518
890,-1.0254709720611572,-0.6995480060577393
891,-0.42797285318374634,-0.4077259860932827
892,0.3634183406829834,0.3593300585889665
893,-2.594789743423462,-1.9104061126708984
894,-0.2875899076461792,-0.22590025514364243
895,-0.0564270056784153,0.5193792507052422
896,0.0008684636559337378,0.8994332826696336
897,-1.371653437614441,-0.9002936482429504
898,-0.004011015873402357,-0.0018278658390045166
899,-0.015658900141716003,-0.15604347456246614
900,0.0038126676809042692,0.003878323459503008
901,-1.1489171981811523,-0.8345096111297607
902,-9.7313232421875,-9.595016688108444
903,-1.2543493509292603,-1.3354668840765953
904,-0.3581228256225586,-0.40240776538848877
905,-0.381696492433548,-0.3671084325760603
906,-2.172041893005371,-2.164749952033162
907,-0.027147047221660614,0.020150361582636833
908,-0.49548131227493286,-0.4935688963159919
909,-0.7326515913009644,-0.8233830572571605
910,0.0022708000615239143,-0.0015773640479892492
911,-0.5126897096633911,-0.526416874025017
912,-3.5784714221954346,-3.4232472479343414
913,-0.03725405037403107,-0.06200029491446912
914,-0.1874001920223236,-0.17854300886392593
915,-10.08404541015625,-9.900461256504059
916,-1.7391881942749023,-1.7361957537941635
917,0.08309148252010345,0.10017028577931342
918,-3.345655918121338,-3.0618728697299957
919,-3.1613805294036865,-3.165574530372396
920,-0.012453824281692505,-0.05860872962512076
921,0.17231453955173492,0.07772562466561794
922,-0.39014625549316406,-0.39777962677180767
923,-0.27639248967170715,0.840522289276123
924,0.014986608177423477,1.5803405903279781
925,0.049769263714551926,0.0060210475930944085
926,-0.01408348884433508,-0.01778902178921271
927,0.03099607676267624,-0.01058609321626136
928,0.020627398043870926,0.43317584693431854
929,-0.20513999462127686,-0.25645682017784566
930,-0.7749689817428589,-0.45947954058647156
931,-0.0024141110479831696,0.0007916390895843506
932,-2.8692119121551514,-2.895818710340791
933,-0.5774335861206055,0.5219924449920654
934,-3.389145851135254,-3.5274598272517323
935,-6.752398490905762,-6.896403159480542
936,-0.10446060448884964,-0.027501612901687622
937,-0.49310967326164246,-0.4574129953980446
938,-2.6145267486572266,-2.5436618328094482
939,-0.08986106514930725,0.06947697699069977
940,-0.01902664452791214,-0.04718615487217903
941,-0.26626548171043396,-0.181099534034729
942,-1.8821958303451538,-2.1018736253026873
943,0.007924636825919151,-0.006707526044920087
944,3.4939032047986984e-05,0.5523697913158685
945,-1.1681702136993408,-0.9445969760417938
946,-0.2235313057899475,-0.2584982883417979
947,0.0168377086520195,0.9534522981848568
948,0.02163379266858101,-0.05040407809428871
949,0.052657581865787506,0.014133497141301632
950,-0.019133299589157104,-0.1714140586555004
951,0.025742042809724808,0.05340170253475662
952,-3.318457841873169,-2.6171905994415283
953,-5.111626148223877,-5.122249975800514
954,-2.2464866638183594,-1.3719704151153564
955,-0.016818305477499962,0.019821874797344208
956,-0.022213801741600037,0.007356308400630951
957,-1.1872680187225342,-1.2614815498236567
958,-0.02607879973948002,0.34961891174316406
959,0.0047509679570794106,-0.001745262648910284
960,0.050698161125183105,-0.14182528480887413
961,-0.05784861743450165,1.1576294265687466
962,-3.10986328125,-3.1472744662314653
963,-0.2920663058757782,-0.3659060844220221
964,-0.6057443618774414,-0.5303714871406555
965,-0.9118980169296265,-0.915240977803478
966,-0.42045748233795166,-0.47959850542247295
967,-2.041837453842163,-2.0600286349654198
968,-2.4309513568878174,-2.0240199267864227
969,-2.3408870697021484,-2.359451600816101
970,0.094143807888031,1.4290176196664106
971,-1.1667249202728271,-1.1230296567082405
972,-2.9441428184509277,-1.5691266059875488
973,-0.015229767188429832,-0.020483973436057568
974,0.12560996413230896,-0.04855469992617145
975,-0.026592880487442017,-0.001126844435930252
976,-0.0010658011306077242,0.16288715647533536
977,-5.4792304039001465,-5.477335248142481
978,-5.6338210105896,-5.258276611566544
979,0.013435076922178268,0.29866670817136765
980,0.0029891408048570156,-0.0021721709526900668
981,-0.790904700756073,-0.7807082803919911
982,-0.7090206146240234,-0.6646205298602581
983,-1.5201530456542969,-1.5457465683793998
984,-4.284854412078857,-3.884323924779892
985,-0.031486231833696365,0.5894547663629055
986,-0.12109340727329254,-0.054748453199863434
987,-0.8017297387123108,-0.8081727507524192
988,-4.256536960601807,-3.4169076681137085
989,-1.7615355253219604,-1.781642459332943
990,-0.05102074518799782,-0.05517460632836446
991,0.01575537770986557,0.0078011187724769115
992,-0.08408525586128235,-0.10840650874888524
993,0.0329367034137249,0.31519624964130344
994,0.2656504511833191,0.9602469578385353
995,0.09276258945465088,0.209282074123621
996,-0.730548620223999,-0.6800282150506973
997,-0.1302015781402588,-0.17792532173916698
998,-0.7225066423416138,-0.7845564807066694
999,-0.06469734758138657,-0.049281179904937744
1000,-0.20743386447429657,-0.17239633575081825
1001,-0.5575780272483826,-0.4942888766527176
1002,-1.8778423070907593,-1.8865015096962452
1003,0.0025852920953184366,2.2668903241865337
1004,-0.014250453561544418,0.7082771249115467
1005,0.07314448058605194,0.10852765629533678
1006,0.04166775941848755,1.796488256426528
1007,-0.05253520607948303,-0.08258529379963875
1008,-0.18524563312530518,0.20384705066680908
1009,-0.007600922603160143,0.5061191553249955
1010,-5.979875564575195,-6.082999063655734
1011,-0.2770521938800812,-0.1811331808567047
1012,0.02807401679456234,0.04724368592724204
1013,-0.05124709755182266,-0.05188676668331027
1014,-5.057677268981934,-5.093494426560937
1015,-5.850094795227051,-5.815069444477558
1016,-0.03432941809296608,0.013078361749649048
1017,-0.08192453533411026,-0.08552286738995463
1018,-0.006820998154580593,0.8939447365701199
1019,-4.825433731079102,-4.832309126855989
1020,-1.8981722593307495,-1.8979304702952504
1021,-0.5311590433120728,-0.022117197513580322
1022,0.06341603398323059,3.0763746766606346
1023,-0.10863524675369263,-0.11668074317276478
1024,-0.11759244650602341,2.2986736744642258
1025,0.002766623627394438,0.4146493481239304
1026,0.016563765704631805,-0.005490375915542245
1027,-0.045903973281383514,0.2434440366923809
1028,-0.5658093690872192,-0.6070933546870947
1029,-3.496349334716797,-3.504119549470488
1030,-3.2978062629699707,-2.8449217081069946
1031,0.2851697504520416,-0.004980172961950302
1032,0.02756965532898903,-0.0019329877104610205
1033,0.01396194938570261,-0.00908441690262407
1034,-2.893479108810425,-3.001343350595562
1035,-2.861647605895996,-2.866456040996127
1036,-0.40543028712272644,-0.1879238337278366
1037,0.05721626430749893,-0.005793521006125957
1038,0.08558954298496246,0.3217176573816687
1039,-1.1089987754821777,-1.0487020313739777
1040,0.03017507679760456,-0.002242131275124848
1041,0.060553260147571564,0.13762162858620286
1042,-4.541465759277344,-4.020618200302124
1043,0.21673595905303955,0.02924591419287026
1044,0.015324365347623825,0.813153168419376
1045,-1.7040382623672485,-1.698218621313572
1046,-2.0310006141662598,-1.197788417339325
1047,-2.0438249111175537,-2.037021611817181
1048,-2.896766185760498,-2.8987062164815143
1049,-0.0006586052477359772,0.08974457532167435
1050,-6.303837776184082,-6.2446042113006115
1051,0.004938168451189995,0.00018118063189831446
1052,-0.17733067274093628,-0.06776994466781616
1053,0.0011666091158986092,0.05005024220736232
1054,-4.368816375732422,-4.052165240049362
1055,-0.011264645494520664,0.008659584447741508
1056,-0.0684291422367096,0.6312681287527084
1057,0.008585209026932716,-0.004531224956735969
1058,-0.017803363502025604,-0.028204597532749176
1059,-2.2430098056793213,-1.9758606851100922
1060,0.011523336172103882,-0.052305879071354866
1061,-0.26280516386032104,-0.2843917990103364
1062,-0.04248058795928955,0.009309593588113785
1063,-1.0730509757995605,0.5384814739227295
1064,0.04434480518102646,0.0739160506054759
1065,-0.9558127522468567,0.3225904703140259
1066,0.06008896976709366,2.043508144444786
1067,-0.011322464793920517,-0.01509212984228725
1068,0.008742853999137878,0.0005533227049454581
1069,-0.08198434114456177,0.35680966824293137
1070,-0.05345526337623596,-0.04690682515501976
1071,0.0540437176823616,-0.025243306597985793
1072,-2.6734375953674316,-2.648077964782715
1073,0.025307295843958855,0.0009406049794051796
1074,0.08740679919719696,0.2598289279267192
1075,0.05579861253499985,0.38639028929173946
1076,-0.29428350925445557,0.3432954251766205
1077,-0.38565391302108765,-0.4281967291608453
1078,-0.8268709778785706,2.254246473312378
1079,0.02434208244085312,-0.00012807175517082214
1080,0.021330907940864563,0.5276606203988194
1081,-0.278641939163208,-0.2389497086405754
1082,0.03519471734762192,0.012614398292498663
1083,-1.2937015295028687,-1.2844797102734447
1084,-2.467278003692627,-2.4990561786689796
1085,-0.09456367790699005,-0.0877534095197916
1086,-2.015315294265747,-2.0325363875081166
1087,-0.011348772794008255,-0.04436593877062478
1088,-6.614302635192871,-6.286213934421539
1089,-0.04747732728719711,0.21621064841747284
1090,0.10257947444915771,0.24393430359577906
1091,-3.6486363410949707,-3.6033384203910828
1092,0.061231911182403564,-0.0028536265599541366
1093,-0.019712358713150024,4.281157908961177
1094,-0.4526321589946747,-0.46351274847984314
1095,-4.874240398406982,-4.92900557955727
1096,-0.6043969988822937,-0.33295729756355286
1097,-0.6481279730796814,-0.6834822464734316
1098,0.004426430910825729,0.014252875000238419
1099,0.0013042861828580499,0.03085276857086683
1100,-0.47983893752098083,-0.5429145205707755
1101,0.09198126196861267,-0.0015833424076845404
1102,-0.7852333188056946,-0.6817586645483971
1103,-0.9883303046226501,-0.3966752886772156
1104,-0.1748025119304657,-0.1466253697872162
1105,0.02059243433177471,0.044560046604601666
1106,0.0898982435464859,0.06022174656391144
1107,-2.6179091930389404,-1.7874529361724854
1108,0.0022833039984107018,0.01939419109839946
1109,0.07225574553012848,-0.03184206777950749
1110,-0.07918708026409149,2.6023136377334595
1111,-1.1417570114135742,-1.1463440102234017
1112,-2.7948479652404785,-2.7804284021258354
1113,-0.7331228256225586,-0.7281670309603214
1114,-1.303303599357605,-1.1577950716018677
1115,0.01642090640962124,0.7712832242250443
1116,-1.748425841331482,-1.7051318287849426
1117,-0.2971211075782776,1.9226623177528381
1118,-0.10724440217018127,-0.10297062154859304
1119,0.04638846591114998,0.06308493489632383
1120,0.08616101741790771,0.12571813608519733
1121,0.005017672665417194,0.0052146840607747436
1122,-0.035223737359046936,-0.008176971226930618
1123,-1.4950389862060547,-1.5291595383314416
1124,-0.5175254344940186,0.1733403205871582
1125,0.0032417811453342438,0.43669132236391306
1126,-4.6840739250183105,-4.588581904768944
1127,0.14821350574493408,0.10611479729413986
1128,-1.4919581413269043,-0.8385356068611145
1129,-0.9777567386627197,-0.7067705392837524
1130,0.10669741034507751,-0.0357293535489589
1131,-0.020770743489265442,1.4311301559209824
1132,-10.306565284729004,-10.354531049862999
1133,-0.3332832157611847,0.022700011730194092
1134,0.013422511518001556,0.5290422777179629
1135,-0.5775609612464905,-0.5253290459513664
1136,-4.064712047576904,-4.071556687893462
1137,0.26758676767349243,-0.02529590204358101
1138,0.01417990867048502,-0.008410252397879958
1139,-0.02529684454202652,0.749494768679142
1140,0.174247145652771,0.00241225749368823
1141,-1.6429567337036133,-1.6275619603693485
1142,-0.4839296042919159,-0.18301233649253845
1143,0.01684212125837803,0.00045439222594723105
1144,0.014510524459183216,0.20916289184242487
1145,0.054550424218177795,0.11670596804469824
1146,-0.11152056604623795,-0.2129982984624803
1147,-6.821341514587402,-6.745457231998444
1148,0.01697434112429619,0.10989289823919535
1149,0.002646431792527437,0.763180814406951
1150,0.02279985323548317,0.288074254989624
1151,-0.02696283906698227,-0.027454542461782694
1152,-1.9763151407241821,-2.0317106246958474
1153,-0.18086272478103638,0.32817913591861725
1154,0.0033450317569077015,0.03362087358254939
1155,-0.10508903115987778,0.24831046164035797
1156,0.014531531371176243,0.10621686465310631
1157,-0.7808958888053894,-0.7933408867975231
1158,-0.04095235839486122,-0.018695145845413208
1159,-0.5836710929870605,-0.5369262918829918
1160,-2.5406317710876465,-2.521221596747637
1161,-0.6604052782058716,-0.6635326179675758
1162,-0.05557435005903244,-0.06533242203295231
1163,0.023016396909952164,0.07562771206721663
1164,0.05338308587670326,4.963238801807165
1165,0.028249995782971382,0.002264921087771654
1166,0.21080282330513,0.5743873193860054
1167,-0.20173007249832153,-0.2143023507524049
1168,-6.11326265335083,-5.89651283621788
1169,-0.01753777265548706,-0.01094474270939827
1170,0.005228391848504543,1.1740401471033692
1171,0.1692497879266739,2.259681060910225
1172,-0.5810353755950928,-0.5191853195428848
1173,0.0029105478897690773,0.03794771506727557
1174,-0.006653754971921444,0.007617246359586716
1175,-0.057185329496860504,-0.14833751088008285
1176,-0.03669072687625885,0.27015211805701256
1177,-0.023622673004865646,2.8354017697274685
1178,-0.1544439196586609,-0.22009654343128204
1179,-1.9383924007415771,-1.6203389465808868
1180,-0.0062349215149879456,0.34063249826431274
1181,0.012421097606420517,0.08273878693580627
1182,-0.6080396175384521,-0.4788968712091446
1183,-0.11776966601610184,0.23803728818893433
1184,0.1468171328306198,0.3501804629340768
1185,-0.07807377725839615,-0.09169347229180858
1186,-3.6068663597106934,-2.406345844268799
1187,-0.09534609317779541,1.092839501798153
1188,-0.3205397129058838,-0.38437584694474936
1189,-0.9370832443237305,-1.0162210512935417
1190,-0.06922554969787598,0.019115418195724487
1191,-1.0414420366287231,-0.31150686740875244
1192,0.07464770972728729,-0.00489460863173008
1193,-0.10402220487594604,-0.05422411113977432
1194,0.0640370324254036,-0.038373538860469125
1195,-6.5217509269714355,-6.489279020577669
1196,-0.6386029124259949,-0.29052048921585083
1197,-0.07239657640457153,1.7250056564807892
1198,-1.5936968326568604,-1.667128480039537
1199,0.020903417840600014,-0.0005502512794919312
1200,0.008543702773749828,0.5071539317141287
1201,-0.6458548903465271,-0.6471285229017667
1202,-0.09505469352006912,-0.06195823475718498
1203,-0.2052527666091919,-0.06519734859466553
1204,-3.224536180496216,-3.204035421833396
1205,0.01094136293977499,-0.0084358265157789
1206,-0.1492217630147934,-0.15091264445800334
1207,-0.27527618408203125,-0.2951170529704541
1208,-3.8123130798339844,-1.9697201251983643
1209,-0.6077062487602234,-0.7021543867886066
1210,-6.945550918579102,-6.80496521294117
1211,-1.8152620792388916,-1.8568446664139628
1212,-2.5855753421783447,-2.296648383140564
1213,0.06639318913221359,0.23141959449276328
1214,-5.185568332672119,-5.1246714778244495
1215,0.0146247036755085,0.07070052390918136
1216,-0.19125577807426453,-0.15143151953816414
1217,0.03465460240840912,0.008325071481522173
1218,-0.5665352940559387,0.37789028882980347
1219,0.02090781182050705,0.0002958334230243054
1220,-1.161795735359192,-0.9107376933097839
1221,-0.015356149524450302,0.2427094727754593
1222,-0.07490292191505432,0.7238351479172707
1223,-3.631077289581299,-3.1899138689041138
1224,-0.4845854938030243,-0.48469620128162205
1225,0.022883370518684387,0.024099174625007436
1226,0.022519297897815704,0.5078347188537009
1227,-0.12296153604984283,0.05417485535144806
1228,0.045559585094451904,0.05163943022489548
1229,-0.07438335567712784,0.09088940918445587
1230,-0.4196120798587799,-0.3671041429042816
1231,0.023258809000253677,0.12126559764147515
1232,0.042016103863716125,-0.0046156348689692095
1233,0.04520738124847412,0.00838184216991067
1234,0.036423373967409134,0.34864597395062447
1235,-1.4573167562484741,-1.1027368009090424
1236,0.016366761177778244,0.05213855515467003
1237,-1.2344774007797241,-0.8165865838527679
1238,0.08657213300466537,0.4713114940968808
1239,-1.9444990158081055,-0.6133085489273071
1240,0.07477065920829773,0.035786914406344295
1241,-0.5767438411712646,2.1330880522727966
1242,-0.9305959939956665,-0.5538699626922607
1243,-0.3569338321685791,-0.06722775101661682
1244,-1.3110793828964233,-1.2656147256493568
1245,-0.6243656277656555,0.31564342975616455
1246,0.16450650990009308,0.6204701215028763
1247,0.01067853718996048,0.3896687254309654
1248,0.05588652193546295,0.019059746526181698
1249,0.023785565048456192,0.08382903528399765
1250,-1.5320123434066772,-1.5381042465451173
1251,0.059739403426647186,1.0845011961646378
1252,-1.6163495779037476,-1.6137740947306156
1253,-0.5670468807220459,-0.5689876794349402
1254,0.01198517344892025,0.45314858481287956
1255,0.05743164196610451,0.06125888600945473
1256,-0.5487558841705322,0.010652601718902588
1257,-1.3817682266235352,-0.8872793912887573
1258,-0.09125839173793793,0.34148988127708435
1259,-2.004483461380005,-1.8446944653987885
1260,-3.5199902057647705,-3.5506083257496357
1261,-3.702847957611084,-2.8157119750976562
1262,-3.039832592010498,-3.125053012976423
1263,-0.21327409148216248,-0.23609511558606755
1264,-3.5550920963287354,-3.5097856521606445
1265,-0.08442331105470657,0.7097340747714043
1266,-0.3654271364212036,-0.26423928886651993
1267,-3.26908802986145,-3.2707146191969514
1268,0.055827733129262924,-0.03804332623258233
1269,-0.6980767250061035,-0.7725485285627656
1270,0.005067683756351471,-0.05835700663737953
1271,-1.9490711688995361,-1.967726457864046
1272,-4.8178887367248535,-4.284549355506897
1273,-0.1870332658290863,-0.20781711395829916
1274,-0.04742150008678436,1.3483459502458572
1275,-0.030379248782992363,-0.024790278635919094
1276,-0.027058161795139313,-0.06854288559406996
1277,-3.0531513690948486,-3.034734284505248
1278,0.002820131368935108,-0.0018525980412960052
1279,0.04073846712708473,0.013467229437083006
1280,-3.4467008113861084,-3.5104432962834835
1281,-0.12076908349990845,-0.13939617294818163
1282,0.006579418200999498,0.47960130058345385
1283,-0.595364511013031,0.07669991254806519
1284,-0.06309148669242859,3.0491353645920753
1285,-0.5396023988723755,-0.4387074187397957
1286,0.010737963020801544,0.040854617953300476
1287,-0.39081233739852905,-0.30176984518766403
1288,-0.4578355550765991,-4.884600639343262e-05
1289,-2.727417230606079,-2.123037576675415
1290,-1.5709233283996582,-1.2389652132987976
1291,-0.8006273508071899,-0.8864045422524214
1292,-0.45721662044525146,-0.5204033851678105
1293,0.0032617412507534027,0.1411845851689577
1294,-0.005252707749605179,0.17539210617542267
1295,-2.669537305831909,-2.682693161070347
1296,0.2814992666244507,3.6169617101550102
1297,-4.7032551765441895,-4.655335269868374
1298,-0.5241550803184509,0.08865314722061157
1299,-0.19778233766555786,-0.23290638139587827
1300,-0.024299142882227898,-0.02722196873764915
1301,0.009130211547017097,0.027454398572444916
1302,0.04966370761394501,0.9879132526439207
1303,-0.06976284831762314,-0.09578811656683683
1304,-1.4819533824920654,-1.0210927724838257
1305,-4.195349216461182,-4.083817720413208
1306,0.00397709384560585,0.017063629115000367
1307,-0.4118705689907074,-0.43112777918577194
1308,0.004122757352888584,0.009505392372375354
1309,0.031062494963407516,0.09003670234233141
1310,-0.00977328047156334,1.3056409861892462
1311,-0.11235369741916656,0.1379047930240631
1312,0.15566977858543396,0.3211002612224547
1313,-2.852498769760132,-2.875859245657921
1314,-1.7887705564498901,-1.72309760004282
1315,0.1406041383743286,0.1381179023301229
1316,-0.16244754195213318,-0.18545261537656188
1317,-0.013936448842287064,-0.03179133357480168
1318,-2.027669668197632,-2.021364463493228
1319,-0.016615167260169983,-0.08021706063300371
1320,-4.4257612228393555,-4.3948110193014145
1321,0.018990185111761093,1.2622619019821286
1322,-0.021557606756687164,-0.0341317847269238
1323,-0.010987668298184872,0.01905720867216587
1324,-0.0013251323252916336,0.7208023741841316
1325,0.08567051589488983,0.1289319914067164
1326,0.002502941060811281,0.4426691750995815
1327,0.02100745588541031,0.12869645981118083
1328,0.016589591279625893,0.9843581398017704
1329,-2.0096864700317383,-1.9540573172271252
1330,-0.05283886194229126,0.8201044648885727
1331,-0.4835362434387207,2.3914183974266052
1332,0.023817963898181915,0.0005588913336396217
1333,0.0029063757974654436,-4.124550923734205e-05
1334,-0.3522346019744873,-0.5253130545606837
1335,0.01763324998319149,0.5694126556627452
1336,-0.43839573860168457,-0.4639555491594365
1337,-0.032626282423734665,0.7372026666998863
1338,-0.3084585666656494,0.08606797456741333
1339,-4.352259635925293,-4.3548935655126115
1340,-5.991969108581543,-5.507951140403748
1341,0.07922112941741943,0.09287272405163094
1342,0.015615874901413918,0.12020845199003816
1343,-0.5097054243087769,0.3000800609588623
1344,0.16566626727581024,0.09171583317220211
1345,-0.5185967087745667,-0.5212566354312003
1346,0.060036588460206985,1.168646115809679
1347,0.004798704292625189,0.02484648056270089
1348,-21.44056510925293,-21.029006123542786
1349,-0.03452880680561066,0.4565153047442436
1350,0.004293292760848999,-0.04986052855383605
1351,-0.0640544593334198,-0.05729345977306366
1352,-7.861052513122559,-7.858194392174482
1353,-2.304810047149658,-1.7127578854560852
1354,-0.9862267374992371,-0.9699343554675579
1355,0.003555990755558014,-0.010154723189771175
1356,0.0006402507424354553,0.10048375255428255
1357,-6.651765823364258,-6.697060078382492
1358,-0.14074206352233887,-0.17259980866219848
1359,6.887316703796387e-05,0.8734431117773056
1360,-0.07920122146606445,-0.1013845115667209
1361,-1.6351269483566284,-1.3030169904232025
1362,-0.25615638494491577,-0.20384413748979568
1363,-1.4046480655670166,-1.4087344511062838
1364,0.06932865083217621,0.006663723848760128
1365,-0.2759683430194855,-0.06976154446601868
1366,-6.107644081115723,-6.089851815253496
1367,-0.0009176821913570166,-0.0002948131877928972
1368,-0.8899216651916504,-0.9145219309721142
1369,-0.35539135336875916,-0.25839222222566605
1370,0.10830599814653397,0.0005494005349646613
1371,-1.6631532907485962,-1.7373644113542355
1372,-0.2238435596227646,0.07230398058891296
1373,-3.400379180908203,-2.63055020570755
1374,-0.13652051985263824,0.10117757320404053
1375,-1.5935148000717163,-1.5854639234021306
1376,0.02297261729836464,0.021420425677206367
1377,-0.03416852280497551,-0.016134362667798996
1378,-4.286411762237549,-4.110213279724121
1379,-6.5274152755737305,-6.54632318392396
1380,-0.8022425174713135,0.19680392742156982
1381,0.14109213650226593,-0.009776496794074774
1382,-0.16343235969543457,0.23602549731731415
1383,-1.903968095779419,-1.913347765803337
1384,0.03187797591090202,0.2662867410108447
1385,-0.9374104738235474,-0.9718618914484978
1386,-7.054208755493164,-7.091075759381056
1387,0.22180788218975067,0.005857317912159488
1388,-9.105986595153809,-9.12642677873373
1389,-0.02555084228515625,0.05412594601511955
1390,-0.8170451521873474,-0.4989088773727417
1391,-1.8611544370651245,-1.5900897681713104
1392,0.00945392157882452,0.10871662946965444
1393,-5.3709893226623535,-5.4038567040115595
1394,-0.06192425638437271,0.17403201758861542
1395,0.008015825413167477,0.5088738678023219
1396,-4.2999396324157715,-4.185367986559868
1397,0.021377144381403923,3.4737315012607723
1398,-2.9110846519470215,-2.9176977029710542
1399,-4.6197285652160645,-4.638022821396589
1400,-0.20667561888694763,-0.16950003802776337
1401,-0.5853343605995178,-0.23515468835830688
1402,-3.81939959526062,-3.540089786052704
1403,-0.12748859822750092,0.09528426826000214
1404,-0.032042160630226135,-0.0039198026061058044
1405,-7.033538818359375,-6.743072688579559
1406,-3.3400251865386963,-3.343419653887395
1407,-0.0013632479822263122,0.003035029862076044
1408,-0.003278563264757395,-0.003896678506862372
1409,-0.03770989924669266,0.7045163027942181
1410,-0.004019133746623993,1.1240828186273575
1411,0.0033988726790994406,2.47057495592162
1412,0.046051375567913055,0.5065437724115327
1413,-1.3045281171798706,-1.1405751258134842
1414,0.04549839347600937,0.30677284859120846
1415,-0.15934069454669952,-0.19909614394418895
1416,-0.06144190579652786,0.060701966285705566
1417,-1.9471852779388428,-0.277546763420105
1418,-5.565636157989502,-5.446909666061401
1419,0.0607786625623703,-0.0033068733173422515
1420,-3.0769338607788086,-3.145855138252955
1421,-0.2057364583015442,-0.2013534577563405
1422,-0.9910187721252441,-1.0133311334066093
1423,-1.2187389135360718,-0.866963654756546
1424,-5.346102714538574,-5.304531242698431
1425,0.017145834863185883,-0.06545107765123248
1426,-3.7853918075561523,-3.6506539583206177
1427,-0.33752986788749695,0.0038926005363464355
1428,-1.1421464681625366,-1.1364547833800316
1429,-3.1104304790496826,-3.1577155739068985
1430,0.29718899726867676,0.16558062401600182
1431,-8.674259185791016,-8.697742467265925
1432,0.005744529888033867,-0.0005536853941521258
1433,-0.015772728249430656,0.033807920292019844
1434,0.29826048016548157,0.3435670137407101
1435,-0.3003104031085968,0.27934250235557556
1436,-0.9890378713607788,-1.1394416992552578
1437,0.07640848308801651,0.14465285744518042
1438,-1.1163125038146973,-1.0647228434681892
1439,-4.768585205078125,-4.812605826184154
1440,-0.0710722878575325,-0.08880683779716492
1441,0.07636483013629913,0.008980900049209595
1442,0.07965375483036041,1.082397141493857
1443,0.0023366385139524937,0.02179714199155569
1444,0.1849677860736847,-0.031821935437619686
1445,-0.0661538764834404,-0.01503187045454979
1446,-2.080913543701172,-1.8963400423526764
1447,-0.18898454308509827,-0.21083772186830174
1448,0.028005827218294144,0.024839277379214764
1449,0.014567053876817226,0.0005676183227478759
1450,-6.776814937591553,-6.812782287597656
1451,-5.442203521728516,-5.597912091281614
1452,0.001093890517950058,-0.04680920702958247
1453,0.008910669013857841,0.8634734977968037
1454,0.024919725954532623,1.8471213582961354
1455,0.09031661599874496,0.2992821637108136
1456,0.014253893867135048,0.02155061485245824
1457,-0.6013221740722656,-0.24174800515174866
1458,-0.08662258088588715,0.35105080902576447
1459,0.0025748913176357746,-0.000819691747892648
1460,-0.11422131210565567,-0.07326095551252365
1461,-0.4500916004180908,-0.4565264369302895
1462,0.1523747593164444,2.1520098578184843
1463,-1.241595983505249,-1.2909276056743693
1464,0.021525606513023376,0.030552878975868225
1465,-0.45314815640449524,-0.42426323518157005
1466,-4.248570919036865,-3.4184476137161255
1467,-2.329232931137085,-2.6273834766543587
1468,-0.4762757420539856,-0.5006087012588978
1469,-4.79721736907959,-4.789705767296255
1470,-0.6277148723602295,-0.6582075357449639
1471,0.018686553463339806,0.022219714941456914
1472,0.18517932295799255,-0.03680042330233846
1473,-0.003148876130580902,0.17553711868822575
1474,-0.5380182266235352,0.8733030557632446
1475,-0.027756288647651672,-0.044958238024264574
1476,-1.3728761672973633,-0.6011670827865601
1477,-0.1614471673965454,0.5838282257318497
1478,-3.004894495010376,-3.032931376248598
1479,-4.692076683044434,-3.996251165866852
1480,-0.24728119373321533,-0.21648355200886726
1481,0.04259779304265976,0.0238813329488039
1482,-0.020049799233675003,-0.020785320783033967
1483,-9.799582481384277,-9.862767219559828
1484,-0.8501430153846741,-0.7971649318933487
1485,-4.350806713104248,-4.3728755281772465
1486,0.0033562162425369024,-0.00041952839842451795
1487,-0.9529393315315247,1.4414129853248596
1488,-0.15059319138526917,0.2979932725429535
1489,0.04373858496546745,0.2689757621847093
1490,-0.06402696669101715,0.17122575640678406
1491,-0.484538197517395,-0.29724058508872986
1492,0.02052093856036663,1.07324961386621
1493,0.10737385600805283,0.12143050681333989
1494,0.06006884202361107,0.06489476724527776
1495,-0.03341470658779144,-0.05386110768768049
1496,-0.11347883939743042,-0.0322684720158577
1497,-0.46937376260757446,-0.451107794418931
1498,-0.3519631028175354,-0.4030324197083246
1499,-4.100632667541504,-4.065376251935959
1500,-1.3351128101348877,-1.2025019973516464
1501,0.022629356011748314,0.0027885017334483564
1502,-0.014820472337305546,0.008241677656769753
1503,0.08307169377803802,0.16441461690556025
1504,0.09061621874570847,-0.011911881309060846
1505,0.0011333879083395004,0.20236058346927166
1506,-2.4418280124664307,-2.0274322032928467
1507,0.01562526822090149,-0.0009990586549974978
1508,0.09984637796878815,0.447928779758513
1509,0.07521640509366989,0.04181228950620408
1510,-0.05251135677099228,-0.03982417657971382
1511,-1.8204410076141357,-1.7342330813407898
1512,0.021232174709439278,0.3076529701356776
1513,-0.050597772002220154,-0.057066680426942185
1514,0.025195050984621048,0.6879227766767144
1515,-0.7485164403915405,-0.3634158968925476
1516,-0.43698650598526,0.6261646449565887
1517,-0.01548740267753601,-0.17131725191575242
1518,-1.8665825128555298,-1.7401143610477448
1519,0.1961369663476944,0.03619587968569249
1520,-2.1597390174865723,-2.235071778530255
1521,-0.08616544306278229,-0.07702477183192968
1522,-0.3770023584365845,0.02008029818534851
1523,0.010954219847917557,0.11813431791961193
1524,0.17090362310409546,0.0053104209328012075
1525,-2.739358425140381,-2.00614857673645
1526,0.04769428074359894,0.22910932861850597
1527,0.07042412459850311,0.00047200778499245644
1528,-0.0024349407758563757,0.5058903452008963
1529,-0.5196464657783508,-0.532633364200592
1530,-0.600851833820343,-0.6048746777814813
1531,-4.120098114013672,-3.627006232738495
1532,-0.07960345596075058,0.12944312393665314
1533,-4.186275482177734,-4.20572592318058
1534,-0.6336384415626526,-0.6538803417352028
1535,0.002011024160310626,0.7625454067601822
1536,-0.10644380003213882,-0.04256000369787216
1537,0.002448056358844042,-0.0038819508627057076
1538,-0.18474814295768738,-0.20708801317960024
1539,-0.8642446994781494,-0.21523815393447876
1540,-0.058927617967128754,-0.06970507022924721
1541,-6.034452438354492,-6.064929273445159
1542,-5.305927276611328,-5.006011664867401
1543,-0.12876315414905548,-0.10785799473524094
1544,-0.30340179800987244,-0.37671994464471936
1545,0.03263775631785393,0.16284259781241417
1546,-5.446863174438477,-5.5160314897075295
1547,-0.5074763298034668,-0.4101102203130722
1548,-0.08313561230897903,0.24093464016914368
1549,0.03132067620754242,-0.0010266389908792917
1550,0.0016942759975790977,0.004770305706188083
1551,-0.06373269855976105,-0.14697488956153393
1552,0.046564508229494095,0.002227253542514518
1553,0.019433101639151573,0.7531813163659535
1554,-1.8794052600860596,-1.4350045919418335
1555,-1.2427829504013062,-1.291594116948545
1556,-0.3124127984046936,0.054104775190353394
1557,-0.11554737389087677,0.17380063235759735
1558,-0.30171918869018555,-0.3213445208966732
1559,-0.34970057010650635,0.18297752737998962
1560,-1.1623594760894775,-1.0886367484927177
1561,-6.769045352935791,-6.044672906398773
1562,0.0012446222826838493,0.03898283466696739
1563,-4.457972049713135,-4.464188627898693
1564,0.0758516937494278,-0.0032944598788162693
1565,-5.00110387802124,-5.095637321472168
1566,-0.022759953513741493,0.0651357900351286
1567,-0.04454510658979416,-0.02135191112756729
1568,-0.14026251435279846,-0.028209641575813293
1569,-9.093055725097656,-9.097642485488905
1570,-1.9956886768341064,-1.9520541913807392
1571,0.16837312281131744,-0.02196052484214306
1572,0.005483405664563179,0.017329985974356532
1573,-1.7895355224609375,-1.806241360027343
1574,-3.0513904094696045,-2.8258006870746613
1575,-0.13319656252861023,0.05508100986480713
1576,-2.8971033096313477,-2.938732505243024
1577,-2.7352488040924072,-2.7271907897666097
1578,-2.3081681728363037,-2.3106772311148234
1579,-0.8338459134101868,-0.7940353453159332
1580,0.0037879925221204758,0.11392806640287745
1581,-0.2910199761390686,0.19293275475502014
1582,-4.636992931365967,-3.590991258621216
1583,-2.1666853427886963,1.5969269275665283
1584,-0.7238624095916748,-0.7146387882530689
1585,0.0023779890034347773,-0.0007959424983710051
1586,-3.2732298374176025,-0.3062596321105957
1587,-0.1280110627412796,-0.14083329401910305
1588,-8.153873443603516,-7.4786325097084045
1589,-0.8408796787261963,1.2368251085281372
1590,-2.741469383239746,-2.772856664727442
1591,-0.39310240745544434,-0.12885844707489014
1592,-0.6676052212715149,-0.35689860582351685
1593,-2.974144458770752,-2.9776474826212507
1594,-7.88360071182251,-7.883771229535341
1595,-2.749960422515869,-2.4456412196159363
1596,-0.09854176640510559,-0.10951181245036423
1597,-0.00711451843380928,-0.005995509680360556
1598,-0.0017370712012052536,0.49681233055889606
1599,0.017986098304390907,0.4630919103510678
1600,-2.554535388946533,-1.109584093093872
1601,-0.0013999310322105885,0.039329276885837317
1602,0.02710927091538906,0.004303411114960909
1603,-12.49824333190918,-12.54182960651815
1604,-3.2615249156951904,-3.22290575876832
1605,-0.8347233533859253,0.1993464231491089
1606,-0.9192381501197815,-0.942163820960559
1607,-0.6281332969665527,-0.6578141339123249
1608,-1.8285701274871826,-1.8199075562879443
1609,-0.0395507887005806,1.434665523469448
1610,0.2148694545030594,0.5198571858927608
1611,-1.762233018875122,-1.7703439157776302
1612,-1.0289037227630615,-1.2482228027656674
1613,-1.145351529121399,-1.0801790654659271
1614,-2.7642157077789307,-2.914646818768233
1615,-5.779922008514404,-4.607993483543396
1616,0.012921931222081184,0.22931223642081022
1617,-0.013421520590782166,0.010647932067513466
1618,-0.10069248825311661,-0.07809416949748993
1619,0.020366085693240166,0.0031489243265241385
1620,-0.6070765852928162,-0.5755881443619728
1621,-2.5394535064697266,-2.641872400883585
1622,-2.9892117977142334,-2.897778995335102
1623,0.0197489932179451,0.7913172325352207
1624,-1.152165412902832,0.424466609954834
1625,0.03469353914260864,2.6473572393879294
1626,-0.0018295280169695616,0.40142269851639867
1627,0.05152298882603645,-0.04164355233660899
1628,0.0022833039984107018,-0.00026767909002956003
1629,0.06017126888036728,0.09173928946256638
1630,-3.467880964279175,-3.490290735848248
1631,0.003149373922497034,0.48013522010296583
1632,-0.2602652311325073,-0.13953720033168793
1633,-0.2919771075248718,-0.21892523765563965
1634,-1.974358320236206,-1.8334273248910904
1635,-5.959336757659912,-6.02297747367993
1636,0.004480212926864624,0.000465654069557786
1637,-0.1969539374113083,-0.14704076200723648
1638,-0.1014353483915329,-0.0960544515401125
1639,-7.008545875549316,-6.979756016284227
1640,-0.14541491866111755,-0.13894528429955244
1641,-0.1153789535164833,-0.11189304478466511
1642,-4.4759697914123535,-4.5186563059687614
1643,-0.030680343508720398,-0.08742042258381844
1644,0.08626474440097809,-0.05764378502499312
1645,0.008104337379336357,0.08868547018209938
1646,0.05587497726082802,-5.279692413751036e-05
1647,-8.4116792678833,-8.224464312195778
1648,0.02184399589896202,0.030913848600903293
1649,-10.48995590209961,-10.46997688151896
1650,-0.37064406275749207,-0.3740318827331066
1651,-1.6787192821502686,-1.6916974009945989
1652,0.07543736696243286,-0.0071917164023034275
1653,-2.622756242752075,-2.648066349735018
1654,-3.5343680381774902,-3.5742620178498328
1655,-4.490581035614014,-4.493012057617307
1656,-1.8737176656723022,-1.7823533490300179
1657,-1.7256611585617065,-1.7028426676988602
1658,-1.2248454093933105,-1.0990078896284103
1659,0.0013008291134610772,0.0029397728030744474
1660,-0.5479769706726074,-0.5504786111414433
1661,0.029295748099684715,0.7647512096446007
1662,-0.016912110149860382,-0.017625388922169805
1663,-1.4161497354507446,-1.232684150338173
1664,-0.14496418833732605,0.07083453238010406
1665,-2.3267147541046143,-2.3492516709375195
1666,0.17424416542053223,0.21715044978100195
1667,-0.19281670451164246,1.102673053741455
1668,0.014625219628214836,1.490691116079688
1669,0.03297030180692673,0.045519519618210325
1670,-6.640268802642822,-6.638223392888904
1671,-1.9674489498138428,-1.568557858467102
1672,-8.347603797912598,-8.351890720427036
1673,0.10750285536050797,-0.0004600005049724132
1674,0.002633589319884777,0.4554561380009545
1675,-6.910029411315918,-6.1556286215782166
1676,-1.6212942600250244,-0.9584980010986328
1677,-0.09782838076353073,0.034876368939876556
1678,-0.010395622812211514,-0.02301162527874112
1679,0.0005912319757044315,-0.0032387578939960804
1680,-2.2539448738098145,-1.4237621426582336
1681,0.0074769677594304085,0.5240033238660544
1682,-0.1679656058549881,-0.15609794110059738
1683,-0.9399309754371643,1.7309083938598633
1684,-1.1195156574249268,-1.183725238777697
1685,-0.7536932229995728,-0.7779164551757276
1686,0.02423139475286007,0.24347559176385403
1687,-0.7717244625091553,-0.4436360001564026
1688,0.03531748428940773,0.4669224659301108
1689,-2.1480352878570557,-0.47160208225250244
1690,-4.353390216827393,-1.1612915992736816
1691,-0.09000710397958755,-0.09768958506174386
1692,-0.9714894890785217,-0.50196772813797
1693,-0.6134393215179443,-0.6885279212146997
1694,0.05614268407225609,0.0006404249003253426
1695,-1.268593192100525,-1.3024098128080368
1696,-0.0030170083045959473,-0.11047555436380208
1697,-0.2370888590812683,-0.23905439936788753
1698,0.10293824970722198,1.7252748608589172
1699,0.1005934327840805,0.06508032232522964
1700,-1.899673342704773,-1.8868995923548937
1701,-0.015705369412899017,0.042261019349098206
1702,-0.2592332065105438,-0.30027829855680466
1703,0.06226503849029541,1.1353788390988484
1704,-0.10176771879196167,-0.19665167937637307
1705,-0.46266642212867737,-0.47012405149871483
1706,0.14896926283836365,0.2217849042499438
1707,-0.016127904877066612,-0.015602217405103147
1708,0.00264527159743011,1.819074392424227
1709,-0.36451390385627747,-0.3693484723989968
1710,0.028179123997688293,0.0752848545089364
1711,0.004167426377534866,0.19744228199124336
1712,-0.8756448030471802,-0.9601565971970558
1713,0.037647999823093414,-0.008460389915853739
1714,-3.028179168701172,-2.718753308057785
1715,0.07921990752220154,-2.2290634660748765e-05
1716,-0.559400200843811,-0.7514486610889435
1717,-0.03890126198530197,0.08042113482952118
1718,-0.013515347614884377,0.0622391439974308
1719,-0.7241429090499878,-0.7755046933889389
1720,-3.818427324295044,-3.6341464668512344
1721,-0.10588522255420685,-0.109675401225104
1722,-0.19994708895683289,0.5282139629125595
1723,-0.05167744308710098,0.3991745375096798
1724,-0.6833987832069397,-0.7232710691168904
1725,0.043391674757003784,0.039971899437659886
1726,-1.32221257686615,-0.9539104700088501
1727,-0.4387564957141876,-0.32546571642160416
1728,-0.04493445158004761,-0.3356155571527779
1729,-4.553744792938232,-4.568315744400024
1730,0.037961870431900024,0.4345713108778
1731,-0.18325988948345184,-0.16313882544636726
1732,-4.641006946563721,-3.738554835319519
1733,-4.060343265533447,-4.096583070233464
1734,0.012668468989431858,0.01813029125333543
1735,0.014352818951010704,0.7282514162361622
1736,0.1903683841228485,0.004157281247898936
1737,-0.20488035678863525,-0.26115093287080526
1738,-0.027818648144602776,-0.039151801727712154
1739,-0.5220565795898438,-0.3961535394191742
1740,-2.706730842590332,-2.679662808775902
1741,0.16563348472118378,0.03322760574519634
1742,-1.0107243061065674,-1.0208723172545433
1743,-7.676912784576416,-7.6836880473201745
1744,-0.4607251286506653,-0.4748331031296402
1745,0.008819853886961937,0.014305745717138052
1746,-1.5499649047851562,-0.4722970724105835
1747,0.0012955839047208428,0.4687173963084206
1748,-0.0006732987239956856,0.09701536316424608
1749,-0.23902903497219086,-0.19336386770009995
1750,-0.11220336705446243,0.024854302406311035
1751,-1.7940179109573364,-1.7006184607744217
1752,0.02589484304189682,0.8141906388336793
1753,0.02456550858914852,0.010845532873645425
1754,-4.831005573272705,-3.9850465655326843
1755,-0.15540973842144012,0.14217408001422882
1756,0.015883885324001312,0.4335570071125403
1757,-0.06215197592973709,0.055578604340553284
1758,-1.9704256057739258,-1.4176002144813538
1759,-2.52677059173584,-2.3197492957115173
1760,-2.689767599105835,-2.6874770522117615
1761,0.0040957070887088776,0.19054276269162074
1762,-0.1295682042837143,0.5074088275432587
1763,0.015321388840675354,-0.0006595645099878311
1764,-4.2838287353515625,-4.3039355501532555
1765,0.0009952245745807886,0.00010427035158500075
1766,0.006236597895622253,-0.06274238685728051
1767,-2.6821417808532715,-2.6990698578629235
1768,-2.7167017459869385,-2.297398805618286
1769,-1.0913349390029907,-1.1358447265811265
1770,-1.685377597808838,-1.7089185724144045
1771,-1.2734929323196411,-1.2945576198399067
1772,-0.6917826533317566,-0.46744807064533234
1773,-3.983236312866211,-4.129612356424332
1774,-1.014267921447754,-1.0250357426702976
1775,0.04171156883239746,0.026005739346146584
1776,-0.39421525597572327,-0.41484205808956176
1777,0.004481388721615076,0.2965319455579447
1778,-0.9576470255851746,0.2428734302520752
1779,-0.10475184768438339,0.9271607846021652
1780,0.009184382855892181,-0.017571596428751945
1781,-0.14067694544792175,-0.22629124484956264
1782,-0.17049942910671234,-0.15367869473993778
1783,0.0052802227437496185,0.7770176054909825
1784,-0.5336496829986572,-0.5564890056848526
1785,-0.55805504322052,-0.564646665006876
1786,0.01157066598534584,1.2647162415087223
1787,-0.5691962242126465,0.9015731811523438
1788,-0.1586177945137024,-0.152123361825943
1789,0.022115647792816162,0.281897405278869
1790,0.21466368436813354,0.03733462933450937
1791,-4.224155902862549,-4.258530452847481
1792,-1.1473517417907715,-0.7637830674648285
1793,0.00845628697425127,0.10580003820359707
1794,-0.8278719782829285,-0.8358457628637552
1795,-7.121969699859619,-3.603574275970459
1796,-8.640304565429688,-6.5363264083862305
1797,-0.5805367231369019,-0.6281983954831958
1798,0.0029380321502685547,0.3401328921318054
1799,0.048508692532777786,0.1980267649050802
1800,0.037952519953250885,-0.003222813829779625
1801,-3.5120112895965576,-3.456921875476837
1802,0.0029435681644827127,0.20985744895006064
1803,0.02272723987698555,0.19595227017998695
1804,-1.7109607458114624,-1.72615946829319
1805,0.019014038145542145,0.024478096514940262
1806,-2.8916923999786377,-2.917452812776901
1807,-1.5667005777359009,-1.3157625496387482
1808,0.0002126540057361126,0.0015223331283777952
1809,-0.022704822942614555,0.10512919165194035
1810,-6.337591171264648,-6.332430022768676
1811,0.1394917070865631,0.43366715777665377
1812,-0.6775919795036316,2.955996096134186
1813,-4.235581874847412,-4.227352164685726
1814,0.007942180149257183,0.052738879101525526
1815,-0.6635486483573914,-0.6844549179108981
1816,-3.2001147270202637,-2.7586751580238342
1817,-0.02595260739326477,1.2824570685625076
1818,-0.03708706051111221,-0.06662030512234196
1819,-0.5656574368476868,-0.5648280088789761
1820,-1.123195767402649,-1.1272409111261368
1821,-0.13660472631454468,-0.13575448654592037
1822,-0.5455436706542969,-0.5624762303195894
1823,-0.012166784144937992,0.5728216981515288
1824,-1.2963212728500366,-1.2982028962578624
1825,-0.27294450998306274,-0.24226658791303635
1826,-0.21136915683746338,1.1889578700065613
1827,-0.07105723023414612,0.005430355668067932
1828,-3.548311233520508,-3.5075662843883038
1829,0.04789714142680168,0.1691349126631394
1830,-0.04544159770011902,-0.047246941830962896
1831,-1.5324841737747192,-1.5388709548860788
1832,0.01040707528591156,-0.003992746045696549
1833,-0.008291173726320267,0.8599255345761776
1834,-1.1773030757904053,-1.1337366923689842
1835,0.06913360953330994,-0.01931607734877616
1836,-0.03223757445812225,0.0023788660764694214
1837,-0.026770569384098053,-0.028683736105449498
1838,-0.7619403004646301,-0.7223805859684944
1839,-5.0963921546936035,-5.055981237441301
1840,-6.500259876251221,-6.157450705766678
1841,0.02041662484407425,1.0574059552163817
1842,-0.8604101538658142,-0.10213136672973633
1843,-2.034313678741455,-0.5718355178833008
1844,-0.8568076491355896,-0.8057030141353607
1845,-3.8895576000213623,-3.9428892955183983
1846,0.05705227702856064,-0.0037000891752541065
1847,-6.7242326736450195,-6.74668201780878
1848,-0.1436741203069687,-0.15196202695597094
1849,0.13670854270458221,1.645210748538375
1850,-0.06560564041137695,-0.05710064433515072
1851,-2.318899631500244,-2.2607988715171814
1852,-1.6315371990203857,-1.7293167123571038
1853,-0.010629890486598015,-0.008849739097058773
1854,-3.677586078643799,-3.6993479779339395
1855,-0.02132459357380867,0.013719048351049423
1856,-1.82682466506958,-1.8952385701122694
1857,0.03497723117470741,0.13993329074583016
1858,0.05511689931154251,0.03875636961311102
1859,-1.0448843240737915,-1.0430583688430488
1860,-0.6287280917167664,-0.6724286777898669
1861,0.055372849106788635,0.07032945781065791
1862,0.019687332212924957,0.22857321798801422
1863,0.008639627136290073,0.15286027696856763
1864,-0.2568008601665497,-0.27196254581213
1865,-0.14682114124298096,-0.22662718314677477
1866,-0.013558607548475266,-0.030783028807491064
1867,-0.2677153944969177,-0.3798600807785988
1868,0.019707484170794487,0.2711271345615387
1869,-1.2211501598358154e-05,-0.0026323162019252777
1870,-0.6581412553787231,-0.6792838466353714
1871,-3.0303008556365967,-0.2003636360168457
1872,0.09229147434234619,0.05093123787082732
1873,-3.3702220916748047,-2.598484694957733
1874,-2.2621443271636963,-2.273807571269572
1875,-3.4923624992370605,-3.4768030643463135
1876,0.017457839101552963,-0.0318987330829259
1877,-0.7391198873519897,0.2880643606185913
1878,-9.256030082702637,-9.34719067113474
1879,-3.933972120285034,-4.086850507417694
1880,-0.010865891352295876,0.0676373690366745
1881,0.0008392687886953354,0.006357075646519661
1882,-1.3424848318099976,-1.2825495824217796
1883,0.004874605685472488,0.07604803144931793
1884,-1.6889482736587524,0.11031830310821533
1885,-0.4882850646972656,-0.3652181178331375
1886,0.35356393456459045,-0.009124180709477514
1887,-0.21854551136493683,-0.15880338847637177
1888,0.02253246307373047,0.0010225839214399457
1889,-0.08136588335037231,-0.15941734053194523
1890,-1.3039228916168213,-1.325166191905737
1891,-9.478337287902832,-9.074550777673721
1892,0.009602272883057594,0.9090215526521206
1893,-0.16773706674575806,-0.1650542002171278
1894,0.15513038635253906,-0.035203251987695694
1895,-0.0067955972626805305,0.31430599372833967
1896,-1.6932311058044434,-1.3521246910095215
1897,-4.849959373474121,-4.747825786471367
1898,0.1364298015832901,0.04323510080575943
1899,0.020700525492429733,-0.013167663477361202
1900,0.09517918527126312,0.01719342631258769
1901,-0.4299814701080322,-0.486822035163641
1902,0.004211932420730591,0.2714922223240137
1903,-0.5298274159431458,-0.2274514138698578
1904,-0.11458462476730347,2.0084671080112457
1905,0.06246434152126312,0.003607805469073355
1906,0.01705578714609146,0.278122253715992
1907,0.028863325715065002,0.19957607612013817
1908,0.0326271578669548,0.06594641658011824
1909,-0.048073239624500275,0.3158307671546936
1910,-3.4726874828338623,-3.1771419048309326
1911,-4.223015308380127,-4.419255227316171
1912,0.004494859371334314,0.042038753628730774
1913,-0.6133242249488831,-0.5849534645676613
1914,0.06092706322669983,1.0725389979052125
1915,-0.018634773790836334,-0.021937666926532984
1916,0.024527495726943016,0.11621311178896576
1917,0.046435900032520294,0.0029385603265836835
1918,0.05847778171300888,-0.000412588007748127
1919,0.0026389232371002436,1.4235639809048735
1920,0.02890491671860218,4.266740441335514
1921,-0.016101311892271042,-0.025451886031078175
1922,0.0157727412879467,-0.00038146215956658125
1923,-0.010786626487970352,-0.07192251849664899
1924,-0.10288658738136292,0.1375388577580452
1925,0.012301944196224213,0.006643131375312805
1926,-2.2005670070648193,-1.1933847665786743
1927,-0.0707266628742218,-0.08688659220933914
1928,-0.20012164115905762,-0.0911082774400711
1929,-0.010763870552182198,-0.03798757086042315
1930,-0.35600847005844116,1.5646173357963562
1931,-1.1010878086090088,-1.1712894216179848
1932,0.09426584094762802,0.0002413051261100918
1933,-5.037611961364746,-4.7688643634319305
1934,0.059277862310409546,1.5452504158067768
1935,-2.672116279602051,-1.2845258712768555
1936,-1.8061840534210205,-1.6635911464691162
1937,-0.05525728687644005,0.11476099491119385
1938,0.003993844613432884,2.4816734064370394
1939,0.005491909570991993,1.9760083022993058
1940,-0.15231242775917053,-0.44644191209226847
1941,-0.19824351370334625,0.03904487192630768
1942,-7.333407402038574,-7.336994665893144
1943,0.03234683722257614,0.011232167365960777
1944,-0.13078564405441284,2.234689950942993
1945,-3.2558133602142334,-3.271012082695961
1946,-1.0114599466323853,-0.9940008968114853
1947,-0.08241006731987,0.6704805791378021
1948,0.08179833739995956,-0.004942817613482475
1949,-1.2139778137207031,-1.243932919576764
1950,-5.263355255126953,-5.427667044103146
1951,-1.8921887874603271,-1.9157962955068797
1952,0.10813459008932114,0.0016352344828192145
1953,-0.2917901277542114,-0.34316725842654705
1954,-2.8896918296813965,-2.812202401459217
1955,-1.1879427433013916,-0.012107014656066895
1956,-5.966803550720215,-6.034370363457128
1957,0.02071840688586235,0.03953384929627646
1958,-4.731396198272705,-4.697356104850769
1959,-2.7996976375579834,-2.817055245162919
1960,-1.4722920656204224,-1.6171893840655684
1961,0.0012864050222560763,1.2166483404071187
1962,-0.7422268986701965,-0.7515075965056894
1963,-0.7671533226966858,-0.7235523462295532
1964,-0.009743128903210163,0.6009314572438598
1965,-0.36918774247169495,-0.3784056600998156
1966,-5.4275898933410645,-5.360991381108761
1967,-1.6764706373214722,-1.0561241507530212
1968,-0.0036479663103818893,0.4860029127448797
1969,0.012044566683471203,1.4591075265780091
1970,-1.1134827136993408,-1.3035254376009107
1971,-1.2239151000976562,-1.2378434704151005
1972,-0.0003016034606844187,0.4029506230726838
1973,-0.4289992153644562,-0.3633999302983284
1974,-0.5648367404937744,-0.4725056067109108
1975,-0.13016241788864136,-0.16226739436388016
1976,0.0022717448882758617,0.4764095701975748
1977,-0.35047098994255066,-0.34746448416262865
1978,0.0889149010181427,3.368563002208248
1979,0.03189580515027046,0.08597444975748658
1980,-6.7103271484375,-6.716638684272823
1981,-0.15827162563800812,-0.1337712276726961
1982,0.0757824257016182,0.38084147474728525
1983,-0.8662642240524292,0.23676598072052002
1984,-0.22651401162147522,-0.18735992908477783
1985,-4.82411527633667,-5.036980580538511
1986,-0.007136991247534752,0.712636012583971
1987,0.03865731507539749,0.03337735868990421
1988,-2.3810462951660156,-2.390369415672467
1989,-5.392539024353027,-5.480665186420083
1990,0.01677071675658226,-0.01058922614902258
1991,-0.09251384437084198,-0.10024369414895773
1992,-2.944572925567627,-2.7733379751443863
1993,-0.06439875811338425,0.5506274327635765
1994,-0.03975706547498703,-0.009481225162744522
1995,0.03671352192759514,0.08885091915726662
1996,0.04141005128622055,0.024760372936725616
1997,0.08656629174947739,0.07567043641756754
1998,0.0026877792552113533,-7.949498831294477e-05
1999,-0.19440554082393646,2.9947769939899445
2000,0.012008331716060638,-0.0826853338512592
2001,-1.6039210557937622,-1.3957786411046982
2002,0.020711831748485565,-0.005069787232969247
2003,-0.3309304416179657,-0.2887217625975609
2004,0.025250932201743126,0.27550941859954037
2005,-5.559484958648682,-5.550393288955092
2006,-6.522944450378418,-6.39122973382473
2007,-1.0803130865097046,-1.0193680375814438
2008,-1.0368610620498657,-1.0461565107107162
2009,-1.5449371337890625,-1.549424990778789
2010,-2.7479937076568604,-2.459702342748642
2011,0.00012780982069671154,0.9441768412943929
2012,-0.12997840344905853,0.04675665497779846
2013,-0.39827534556388855,-0.41001140512526035
2014,-1.8802603483200073,-1.8942500976845622
2015,-3.309373617172241,-3.349801063555333
2016,0.003473859280347824,0.17202730849385262
2017,-0.13950161635875702,-0.18753457628190517
2018,0.03514191880822182,0.6084394804493058
2019,-1.382827639579773,-0.10797786712646484
2020,-3.872507333755493,-3.033815026283264
2021,-2.830636978149414,-2.6174185276031494
2022,0.06158222630620003,-0.003321218588098418
2023,-5.071012020111084,-4.314939916133881
2024,-0.8613864779472351,-0.7851632535457611
2025,-5.6447930335998535,-1.3153014183044434
2026,-0.19658303260803223,-0.2034971695393324
2027,-2.922652244567871,-2.926776153733954
2028,-0.23125329613685608,-0.049107834696769714
2029,-0.37155482172966003,-0.2985594868659973
2030,-9.46362018585205,-9.456544088199735
2031,0.022847265005111694,0.015086130239069462
2032,-0.6664727330207825,-0.7099283374845982
2033,-0.5864613652229309,-0.4368456155061722
2034,-4.326873779296875,-3.8846710324287415
2035,-0.051886819303035736,0.6081731542944908
2036,-0.5789059996604919,-0.5850669611245394
2037,-3.7588467597961426,-3.7692995658144355
2038,-0.001765536144375801,0.008684065192937851
2039,-0.6107701063156128,-0.3593091070652008
2040,-0.1846105009317398,-0.20122280763462186
2041,-3.3283915519714355,-3.3046923391520977
2042,-0.21527071297168732,-0.29145586024969816
2043,-9.035369873046875,-9.043657660487497
2044,-0.03278026729822159,0.7311998978257179
2045,-0.15820370614528656,-0.25236611964646727
2046,-3.925647497177124,-3.951342230051523
2047,-0.09352543205022812,-0.09514758945442736
2048,0.14117102324962616,0.3406588000943884
2049,-6.78809928894043,-6.749140661209822
2050,0.015683261677622795,0.07507806131616235
2051,-0.4348750114440918,-0.44527624547481537
2052,-0.10894985496997833,-0.11123992502689362
2053,-0.008984553627669811,0.3100039791315794
2054,-0.502069354057312,-0.5760848585050553
2055,-0.11531458050012589,-0.10231463052332401
2056,0.02045009471476078,1.0672107934955193
2057,-6.161592483520508,-6.209478991338983
2058,-8.42613410949707,-8.115389853715897
2059,-0.09684289991855621,-0.10424891277216375
2060,0.3586975038051605,1.5721651162020862
2061,-2.774200916290283,-2.7810162311761815
2062,-1.544313669204712,-1.571190184506122
2063,-0.3661400079727173,0.6326528191566467
2064,-0.023264769464731216,0.6682014539837837
2065,-0.12647758424282074,-0.11982836946845055
2066,-3.9001317024230957,-4.057310642674565
2067,-0.02133936434984207,0.22571412660181522
2068,-2.677626609802246,-2.6743344920687377
2069,-0.18706564605236053,0.6644127070903778
2070,-1.415571928024292,-1.3988110348582268
2071,-9.805949211120605,-9.806038945913315
2072,0.018739718943834305,0.021211090788710862
2073,0.003256872296333313,0.2955338880419731
2074,-1.258467435836792,-1.3397894380614161
2075,0.001118435407988727,0.09348810103256255
2076,0.02733268402516842,0.03174888380453922
2077,-2.218588352203369,-2.23903465272042
2078,0.02186407893896103,0.3098502354696393
2079,0.023248305544257164,0.02791178086772561
2080,-9.717623710632324,-9.719888206047472
2081,0.06042691692709923,0.8684181906282902
2082,-0.015523549169301987,-0.026439674198627472
2083,-0.34718719124794006,-0.36672858730889857
2084,-3.1102492809295654,-3.0921684075146914
2085,-0.017254460602998734,-0.024441715329885483
2086,-6.06622838973999,-6.066449167672545
2087,-3.3288116455078125,-3.475168463308364
2088,0.018724020570516586,0.003340453840792179
2089,0.007127651944756508,0.14857153594493866
2090,-9.3272123336792,-9.308308441191912
2091,-5.560884475708008,-5.550256974995136
2092,-0.2816796898841858,2.674973487854004
2093,-1.2864934206008911,-1.2700199335813522
2094,-0.5898259282112122,-0.4416869729757309
2095,-0.02544858679175377,0.20965122058987617
2096,-0.2774987518787384,0.6907797157764435
2097,-0.9305595755577087,-1.0814492772333324
2098,-0.1260366439819336,2.835742861032486
2099,-5.963078498840332,-5.468685507774353
2100,-6.198761463165283,-6.065566644072533
2101,0.10831005126237869,0.000347195689982982
2102,-1.005018711090088,-1.081923520192504
2103,-1.704712986946106,-0.6496319770812988
2104,-4.94786262512207,-5.120691652584355
2105,-2.5418484210968018,-2.467625841498375
2106,0.035940103232860565,0.05728766358697612
2107,-1.2421807050704956,-1.2709921668210882
2108,-1.0750752687454224,-0.9418426305055618
2109,-2.9297537803649902,-2.957458507618867
2110,-0.38152015209198,-0.4409289120230824
2111,-4.470062732696533,-4.325755760073662
2112,-0.09853902459144592,0.1488269343972206
2113,0.06087164580821991,-0.0001769912996678613
2114,-2.157613754272461,-1.7736077904701233
2115,-0.7629395723342896,-0.7593437749892473
2116,-0.480103075504303,0.1200668215751648
2117,-0.5984481573104858,-0.09351998567581177
2118,0.17166924476623535,-0.0025242588635592256
2119,-5.509959697723389,-5.6002910137749495
2120,-0.1396085023880005,0.2823675572872162
2121,0.005639657378196716,0.06570876389741898
2122,-6.608676910400391,-6.283528625965118
2123,-0.02918737381696701,-0.04244057182222605
2124,-0.2700875997543335,1.015242725610733
2125,-0.18045416474342346,-0.19175885990262032
2126,0.08466880023479462,0.04263034649193287
2127,-0.02617792598903179,-0.04146612437807562
2128,0.011063712649047375,-0.00938235306966817
2129,-0.01723245158791542,0.17260974645614624
2130,-0.014542409218847752,-0.005940772593021393
2131,-0.6145892143249512,-0.6352889160334598
2132,0.01932203769683838,-0.024275951087474823
2133,-0.6271056532859802,-0.6148034995421767
2134,0.07757929712533951,-0.016356830950826406
2135,-0.006423920392990112,-0.04763020321843214
2136,-2.285151481628418,-2.230537809431553
2137,-0.45107632875442505,-0.4357096441090107
2138,0.012792068533599377,0.03001148346811533
2139,-0.042980846017599106,0.08075485751032829
2140,-0.49566927552223206,-0.4823629166930914
2141,0.006252748891711235,4.1398098692297935
2142,-4.120852470397949,-4.140617544937413
2143,-0.5888240933418274,-0.6284338948316872
2144,0.0089929960668087,0.0159906093031168
2145,0.004801682662218809,0.16502632992342114
2146,-0.05171501263976097,0.028661765158176422
2147,-0.8887239098548889,-0.5998797714710236
2148,0.04382023215293884,0.008091806434094906
2149,-2.2806026935577393,-2.1943814009428024
2150,-1.2405580282211304,-1.2520224936306477
2151,0.0062046414241194725,0.011564306165382732
2152,-0.01633371226489544,0.7709297072142363
2153,0.04100719094276428,0.4382625948637724
2154,-0.0473901592195034,-0.03276364505290985
2155,0.03371749818325043,0.14580003172159195
2156,-0.0412023663520813,0.31426653265953064
2157,0.019694728776812553,1.8915250302170534
2158,-2.3443422317504883,-2.3710378436371684
2159,0.03531060367822647,0.019530799239873886
2160,-0.3887264132499695,-0.3896958519471809
2161,-1.6063752174377441,-1.606148211285472
2162,0.03453696519136429,0.7640018090605736
2163,0.021549001336097717,0.16836134041659534
2164,0.02627619169652462,0.0789517518132925
2165,0.005016036331653595,-0.005533885210752487
2166,-6.948807716369629,-5.554782032966614
2167,-0.26577675342559814,-0.05923895537853241
2168,-1.0216350555419922,-1.0193871799856424
2169,-1.2100321054458618,-1.178689792752266
2170,-0.2933616042137146,-0.25278736650943756
2171,-2.1946067810058594,-2.4133437732234597
2172,-1.7725731134414673,-1.8469436172163114
2173,-0.7830268144607544,-0.7871911558322608
2174,-3.7831921577453613,-3.738509252667427
2175,-0.3240717351436615,-0.21985377371311188
2176,-0.0130787193775177,-0.16864314308622852
2177,-0.06228183954954147,-0.05812425538897514
2178,-5.376299858093262,-5.483956028067041
2179,-1.7464935779571533,1.1030563116073608
2180,-0.05328695476055145,-0.08275756984949112
2181,-0.6571968197822571,-0.6648683949606493
2182,-0.3691471815109253,-0.33036427944898605
2183,0.015526413917541504,0.39218616485595703
2184,0.07148395478725433,-0.015246469584781153
2185,0.034986287355422974,0.03767167284968309
2186,0.015529047697782516,-0.03870566043769941
2187,0.006468430161476135,0.09397276863455772
2188,-6.812098026275635,-6.3551875948905945
2189,-0.8667226433753967,-0.8663735897280276
2190,-0.1914941370487213,-0.1535448655486107
2191,-0.05109356343746185,0.0008700564503669739
2192,-7.131669998168945,-7.107463613152504
2193,0.023363200947642326,0.0418744343551225
2194,-1.6371493339538574,1.6991709470748901
2195,-4.5780720710754395,-4.593179990537465
2196,-0.3189322352409363,-0.16597189009189606
2197,0.05795575678348541,0.0496079046279192
2198,-0.034179866313934326,-0.03739299182780087
2199,-0.024140287190675735,0.011413812637329102
2200,-4.841828346252441,-4.838802644051611
2201,-4.422451972961426,-4.442977680824697
2202,0.021922769024968147,0.04650267108809203
2203,-0.06614695489406586,0.4936878904700279
2204,-0.015345314517617226,0.16452006995677948
2205,0.002854747697710991,0.5709890219150111
2206,-0.10703825950622559,0.8180132806301117
2207,-2.816362142562866,-2.819650328892749
2208,0.00764882517978549,0.0015369863249361515
2209,-1.8407732248306274,-1.5592172741889954
2210,-0.011831477284431458,-0.12020464614033699
2211,-0.042895447462797165,-0.039826816879212856
2212,0.07915771007537842,0.045029397413600236
2213,-0.2299407571554184,0.06999576091766357
2214,0.048215802758932114,0.019870491232722998
2215,-0.8984451293945312,-0.4042348861694336
2216,-0.06915353238582611,0.11137281358242035
2217,-1.8480168581008911,-1.7710578367114067
2218,0.10045093297958374,-0.05041770217940211
2219,-0.020991044119000435,-0.027556117915082723
2220,-3.2066214084625244,-3.2072851564735174
2221,0.13624978065490723,-0.009448389522731304
2222,0.05273110046982765,-0.03237655514385551
2223,0.05914769321680069,0.0009748842858243734
2224,-2.835279941558838,-2.419465094804764
2225,0.026315145194530487,1.8082950124517083
2226,0.009445576928555965,0.32657265674788505
2227,-0.006161082535982132,-0.04056972707621753
2228,0.09008029848337173,-0.012225394981214777
2229,-1.0876959562301636,-1.1433716516476125
2230,-7.4613566398620605,-7.486634306609631
2231,0.020996302366256714,0.4581947950646281
2232,0.026470407843589783,1.377552263904363
2233,-0.4935946762561798,-0.5043449867516756
2234,-0.6691620349884033,-0.5984988361597061
2235,0.06900425255298615,0.052523405058309436
2236,0.06363117694854736,0.46219846618623706
2237,0.03751534968614578,1.3434622357599437
2238,-0.15874025225639343,-0.24045460391789675
2239,0.03080103173851967,0.008122602244839072
2240,-2.1163253784179688,-2.2720225060766097
2241,0.023357132449746132,0.14307614439167082
2242,-0.006808876991271973,-0.015075440795044415
2243,-0.004292433150112629,0.29123019333928823
2244,-0.02671608328819275,-0.016189134679734707
2245,-0.0034177484922111034,-0.0070378180826082826
2246,-0.003970153629779816,-0.015197735279798508
2247,-0.009839610196650028,-0.0059524402022361755
2248,-1.9452762603759766,-0.5812931060791016
2249,0.023130614310503006,0.02336545183788985
2250,0.042182713747024536,-0.024680957198143005
2251,-1.7815968990325928,-0.9635747671127319
2252,-4.332759380340576,-4.337822109926492
2253,-1.3455851078033447,-1.4224050983320922
2254,-0.0020105461589992046,0.037306325510144234
2255,-0.1041608676314354,-0.18434855714440346
2256,-4.372448444366455,-3.884251356124878
2257,0.012707038782536983,1.2626622496172786
2258,-3.724011182785034,-3.738132491707802
2259,-0.0037328251637518406,0.001731276512145996
2260,0.00827012863010168,0.020321247167885303
2261,0.06214556843042374,0.9809030592441559
2262,-0.03906995430588722,-0.05625643185339868
2263,-0.5241513848304749,0.42100954055786133
2264,0.03534764051437378,0.0006204938144946937
2265,-0.021900810301303864,0.08952677249908447
2266,-5.5152907371521,-4.939912438392639
2267,-3.795562744140625,-1.183863878250122
2268,-2.845491409301758,-2.9531490560621023
2269,-1.661954641342163,-1.6277622990310192
2270,-0.25427815318107605,-0.3301801609341055
2271,-0.1804569959640503,-0.17026976961642504
2272,-0.26497286558151245,-0.024185389280319214
2273,-0.05570954084396362,0.8264556378126144
2274,-0.023251358419656754,2.630287367850542
2275,-0.03541926294565201,0.1305251270532608
2276,0.06791475415229797,0.4372275554924272
2277,-0.04191114753484726,0.10061696171760559
2278,-0.23040257394313812,-0.19779885932803154
2279,-0.8919575214385986,0.2403850555419922
2280,0.06317296624183655,0.2566618877463043
2281,0.08267248421907425,1.1105958656407893
2282,-0.8581699132919312,-0.8656230848282576
2283,-4.101157188415527,-4.12070812023012
2284,-0.19769911468029022,2.1273186206817627
2285,0.10201351344585419,-0.18588469736278057
2286,-0.0772462859749794,-0.050979338586330414
2287,0.19661332666873932,0.7129747645522002
2288,-2.3814995288848877,-2.4019008887116797
2289,0.08314131200313568,0.11635939031856424
2290,-0.040437597781419754,-0.04898334667086601
2291,-0.01983163133263588,-0.03772054798901081
2292,-2.362395763397217,-2.4220231100916862
2293,-0.00797516480088234,1.17274453304708
2294,-0.10447921603918076,0.36835502833127975
2295,0.023305537179112434,0.0006246466655284166
2296,-0.5040532946586609,1.4195448160171509
2297,-0.542672872543335,-0.40937817096710205
2298,-0.123355932533741,-0.16899004019796848
2299,-2.4122984409332275,-2.4077390180900693
2300,-0.7786241173744202,-0.7669286020100117
2301,-0.18977771699428558,-0.19335224945098162
2302,0.0029671043157577515,-0.06267193704843521
2303,0.08869469910860062,0.07839574862737209
2304,-0.9722207188606262,-0.7069148123264313
2305,0.022115647792816162,0.008944678236730397
2306,-0.22754694521427155,0.04409894347190857
2307,0.07481387257575989,1.942573247011751
2308,-3.5324795246124268,-3.5139746870845556
2309,-0.0010258208494633436,0.11259489972144365
2310,0.022420326247811317,0.00032120489049702883
2311,0.038128480315208435,-0.032968372106552124
2312,-0.4485740065574646,-0.5683119744062424
2313,-0.03872652351856232,-0.039662880037212744
2314,0.08310829102993011,0.47325539645316894
2315,0.04926741495728493,0.0005043403944000602
2316,-2.4580798149108887,-2.0644656121730804
2317,0.024840934202075005,0.27518240182689624
2318,-0.9169727563858032,-0.6584708392620087
2319,0.004344404675066471,0.40213391184806824
2320,-2.478954315185547,-1.890202283859253
2321,-0.40607210993766785,-0.4996493300423026
2322,-3.3422977924346924,-3.342424511676654
2323,-0.15009628236293793,-0.22183681186288595
2324,0.006855451967567205,2.0127030996372923
2325,0.004111550748348236,0.005020395619794726
2326,-0.025494415313005447,0.4989964999258518
2327,0.03420381620526314,-0.02105860598385334
2328,-0.09892234951257706,0.607178695499897
2329,-0.03836324065923691,0.6510822884738445
2330,-2.2620832920074463,-1.7586222887039185
2331,-0.287258505821228,-0.29460620786994696
2332,-0.0024196477606892586,0.4110897667706013
2333,-0.037178996950387955,-0.04950729385018349
2334,-2.0165703296661377,-2.0292662495048717
2335,0.05934802442789078,-0.01991920780710643
2336,0.023994717746973038,-0.0015425921010319144
2337,-0.8623169660568237,-0.8624728508293629
2338,0.0610588863492012,0.006448742904467508
2339,-0.781284511089325,-0.7959904428571463
2340,0.0030402191914618015,1.8283882080577314
2341,-4.568512916564941,-4.586832419037819
2342,-0.18613198399543762,1.3307380378246307
2343,-1.069441318511963,-1.0976838786154985
2344,-0.758600115776062,-0.315860390663147
2345,-0.8789797425270081,-1.023827762925066
2346,-0.02684825286269188,-0.0023564696311950684
2347,-1.2543230056762695,-1.3183156996965408
2348,-0.9838362336158752,-0.5276772379875183
2349,-0.3435598909854889,-0.34502674639225006
2350,-0.345355361700058,-0.14796572923660278
2351,0.05269641429185867,-0.0055376519449055195
2352,0.07534614205360413,0.019763296502787853
2353,-3.310297966003418,-3.3038342986255884
2354,0.03235720843076706,0.02105250701060868
2355,0.04148130118846893,0.24594955274369568
2356,-0.36496901512145996,-0.17923562228679657
2357,-0.1767733097076416,-0.23780620844627265
2358,-4.845236301422119,-4.444918155670166
2359,0.08412158489227295,0.4279892109334469
2360,-0.011476593092083931,0.7597103212028742
2361,-1.0954617261886597,-1.1110587865114212
2362,-0.1860242635011673,-0.206112454761751
2363,-1.029340147972107,0.7443387508392334
2364,-5.552536964416504,-4.853123128414154
2365,0.03596322983503342,1.3431324958878577
2366,-0.4572315812110901,0.3046111464500427
2367,-3.565203905105591,-3.5696599491056986
2368,-0.11363819241523743,-0.2556155100464821
2369,0.008634381927549839,0.1599377778620692
2370,-1.224702000617981,0.7347131967544556
2371,-1.4044870138168335,-1.3058629259467125
2372,-0.004956334829330444,-0.054973174817860126
2373,0.09448264539241791,0.03805685171755613
2374,-5.712207794189453,-5.716208608821034
2375,-0.042119648307561874,0.21348995715379715
2376,-0.04746650159358978,-0.037596361711621284
2377,0.01686989516019821,0.16999063547700644
2378,0.02091241627931595,0.03718882810790092
2379,0.06204149127006531,-0.006461967423092574
2380,0.0011619606520980597,0.4464391871006228
2381,-0.05198796093463898,-0.20635052025318146
2382,0.07105925679206848,0.2111088652163744
2383,0.0026071565225720406,0.11188752262387425
2384,-0.22803737223148346,-0.17963598668575287
2385,-0.143156498670578,0.2664439231157303
2386,0.03142199665307999,0.008372562122531235
2387,-1.0796133279800415,-1.0677888840436935
2388,-5.23339319229126,-4.697995841503143
2389,-1.6181666851043701,-1.6209244328783825
2390,-3.222914218902588,-2.3584235310554504
2391,-1.4424936771392822,-1.4301055558025837
2392,0.004491283092647791,0.09657734633128712
2393,-0.06231345608830452,-0.04858823586255312
2394,-0.6361104249954224,-0.5468599647283554
2395,-4.733145236968994,-4.745759032666683
2396,-7.261011123657227,-6.967648506164551
2397,0.0069526988081634045,0.7039971357444301
2398,0.06309989094734192,0.20433009423140902
2399,-1.6428966522216797,-1.6664670706768447
2400,-0.05413611978292465,1.4033814892172813
2401,-2.8846278190612793,-1.6839895248413086
2402,0.012668588198721409,0.03494074195623398
2403,-0.6373669505119324,-0.6162456087768078
2404,-0.6451035737991333,-0.03184819221496582
2405,-3.9055633544921875,-4.079803228446508
2406,-0.22586725652217865,-0.22814432013547048
2407,-1.2179371118545532,-0.09673130512237549
2408,-0.0006130784749984741,-0.01781061725341715
2409,-4.071032524108887,-4.241542421048507
2410,0.040197473019361496,0.12757941885502078
2411,-2.934934377670288,-2.66744726896286
2412,0.030425898730754852,0.02220740775373997
2413,0.0038371423725038767,0.00422203681046085
2414,-0.595714271068573,-0.02716737985610962
2415,-2.6778619289398193,-2.571580119431019
2416,0.02506616897881031,0.004513468709774315
2417,0.0627618208527565,0.08647396852029487
2418,-0.24475499987602234,-0.3315005525946617
2419,-5.972164630889893,-5.505304396152496
2420,0.00043570459820330143,0.0025829551741480827
2421,0.005168050527572632,0.014204894076101482
2422,-0.29643988609313965,0.4531799256801605
2423,-1.4858192205429077,-1.32850880920887
2424,-0.11412730067968369,-0.11909849662333727
2425,0.004651036113500595,-0.00013932451838627458
2426,0.0016069435514509678,0.3032521365676075
2427,-0.3199230134487152,-0.3344345125515247
2428,-0.7512142658233643,-0.3481716811656952
2429,-6.493487358093262,-6.525627767521655
2430,-7.045077323913574,-6.230958700180054
2431,-4.991058826446533,-4.865771636366844
2432,-4.509780406951904,-4.080869168043137
2433,0.07239096611738205,0.1439042817801237
2434,-7.674319267272949,-7.691170935802802
2435,-0.0330229252576828,-0.07602949626743793
2436,-0.9213345646858215,-0.8577272444963455
2437,0.022798612713813782,0.003410963610804174
2438,-0.17372462153434753,-0.18568839319050312
2439,-0.0871344730257988,-0.016479067504405975
2440,-0.6560584902763367,-0.6538432706147432
2441,-2.123650312423706,-1.3560996651649475
2442,-0.7068639993667603,-0.7074683457612991
2443,-9.199210166931152,-9.187330136075616
2444,0.004877731669694185,0.0005588982530753128
2445,0.025154251605272293,0.13468760764226317
2446,-0.1194470077753067,0.20023472607135773
2447,-1.6918026208877563,-1.5140826106071472
2448,0.0046935901045799255,0.04938013106584549
2449,0.009779331274330616,1.786722251214087
2450,-0.6272697448730469,-0.6883606931296526
2451,-1.1023187637329102,-1.1503001451493446
2452,0.0346006415784359,1.1514533428126015
2453,0.06824956089258194,0.43861404864583164
2454,0.09325636178255081,1.8710167643148452
2455,-0.09455037117004395,-0.08458593860268593
2456,-6.886305809020996,-6.901497244252823
2457,0.03075675293803215,0.10438221413642168
2458,0.01674502156674862,-0.0062600537203252316
2459,0.17400553822517395,0.0017500554968137294
2460,-0.6171661615371704,-0.6149759143590927
2461,0.03230331465601921,0.06900355545803905
2462,-5.57960844039917,-5.797780577791855
2463,-10.885788917541504,-10.917412601294927
2464,-1.8437215089797974,-1.840120985172689
2465,0.03258214890956879,0.02145343497977592
2466,-1.0563186407089233,-1.0453751347959042
2467,0.10246122628450394,0.21722545579541475
2468,-0.668624758720398,-0.49566470086574554
2469,-0.006954014766961336,0.009303919039666653
2470,-1.8721468448638916,-1.8694643769413233
2471,-0.1706727147102356,0.23374080657958984
2472,-0.14772634208202362,-0.020360872149467468
2473,0.04342828691005707,-0.004593090387061238
2474,0.051758065819740295,0.9126652684062719
2475,-0.3313992917537689,-0.36848351592198014
2476,0.008019598200917244,0.1414712884288747
2477,0.006312043406069279,1.8845176696777344
2478,0.10358944535255432,0.021584666334092617
2479,-1.3883894681930542,-0.920954167842865
2480,-4.290655612945557,0.1138467788696289
2481,-0.8454321026802063,-0.8648645579814911
2482,-1.3427201509475708,0.7442108392715454
2483,-0.017276152968406677,0.005689909681677818
2484,-6.578149318695068,-6.581476006656885
2485,0.16692622005939484,0.030491232872009277
2486,-0.14017245173454285,0.24897979199886322
2487,-4.992382526397705,-5.006002422596794
2488,-0.008084519766271114,0.0016406485810875893
2489,-0.08385991305112839,0.32181933522224426
2490,-4.114213466644287,-4.091424964368343
2491,-0.997607946395874,-0.997919499874115
2492,-1.5016639232635498,-1.5493329060846008
2493,-0.16691647469997406,-0.07929780334234238
2494,-6.374794960021973,-6.232267215847969
2495,-1.9833201169967651,-1.3147441744804382
2496,-5.222640514373779,-4.5404709577560425
2497,-1.0920761823654175,-0.7116675674915314
2498,-9.660072326660156,-9.676782300230116
2499,0.0005732104182243347,-0.03830044902861118
2500,-0.19010409712791443,-0.26619195379316807
2501,-0.8269456624984741,-0.8905869983136654
2502,-0.8238667249679565,-0.8278244107495993
2503,-2.5846712589263916,-2.5976040782406926
2504,0.002542705275118351,0.17468022741377354
2505,-0.05839139223098755,-0.06510336569044739
2506,-6.7798590660095215,-6.414559841156006
2507,-0.14005529880523682,-0.017705634236335754
2508,-0.007144011557102203,-0.015732095576822758
2509,-4.198262691497803,-4.202594055153895
2510,0.04450735077261925,-0.013477335218340158
2511,0.0218992717564106,-0.055222485680133104
2512,-1.0922467708587646,1.5586307048797607
2513,-5.456763744354248,-4.309309720993042
2514,-0.05761302635073662,0.41301653161644936
2515,-3.5869297981262207,-2.5468616485595703
2516,-0.5144613981246948,-0.29754409193992615
2517,-5.452760696411133,-5.6746071933885105
2518,0.06529853492975235,0.03166377358138561
2519,-7.425663471221924,-7.364066705107689
2520,-0.029660288244485855,0.05797618627548218
2521,0.01789865642786026,0.16628243681043386
2522,0.07519363611936569,0.5886828305956442
2523,-0.3835480213165283,-0.37998054828494787
2524,-0.014700870960950851,-0.0064336638897657394
2525,-2.890820026397705,-2.825725734233856
2526,-1.0123080015182495,-1.1023066202178597
2527,-0.5337905287742615,-0.42506052553653717
2528,-0.09727632254362106,-0.12008218187838793
2529,-0.22767065465450287,0.2743099182844162
2530,0.0067492276430130005,0.08839970827102661
2531,0.0023493703920394182,0.0018103276379406452
2532,-0.014183683320879936,0.05717618949711323
2533,-2.847762107849121,-2.8370364028960466
2534,-0.5433643460273743,-0.6594768576323986
2535,0.0026294291019439697,0.005507208406925201
2536,-0.16079239547252655,-0.13946881890296936
2537,-1.7123181819915771,-0.36563682556152344
2538,-0.0038626801688224077,0.019412428606301546
2539,-0.03876427188515663,0.10453934967517853
2540,-3.2838687896728516,-3.243707187473774
2541,-1.6398391723632812,-1.6422486618394032
2542,-3.803986072540283,-3.665053114295006
2543,0.0022959981579333544,-0.0006528152735043591
2544,-0.03331693261861801,-0.010929174721240997
2545,0.008992038667201996,0.7083746716380119
2546,-0.37367287278175354,-0.3825646799232345
2547,-0.046328991651535034,0.09566744416952133
2548,0.0032862117514014244,0.2521335935452953
2549,-5.8205485343933105,-5.809599808417261
2550,-0.1976761668920517,-0.20558568084379658
2551,-0.040474001318216324,-0.004181940108537674
2552,0.07896449416875839,0.21823294076602906
2553,-3.2821731567382812,-3.2786001870408654
2554,0.027181211858987808,0.32301319763064384
2555,-0.7142559885978699,-0.7889392010401934
2556,0.03064372017979622,0.35660173278301954
2557,-0.08133722096681595,-0.11529965698719025
2558,0.027524122968316078,0.3257038068259135
2559,-0.3567979037761688,-0.06633162498474121
2560,-0.4127068519592285,-0.28905248641967773
2561,-1.4793362617492676,-1.5103330221027136
2562,-0.3270253837108612,-0.3164914697408676
2563,0.0950167253613472,0.37262021597416606
2564,-2.0738680362701416,-1.3126588463783264
2565,-4.264242172241211,-2.9457883834838867
2566,-1.2455487251281738,-1.2690454544499516
2567,-5.576241970062256,-5.542449701577425
2568,-2.994597911834717,-2.9906006208620965
2569,0.053512901067733765,-0.021819768706336617
2570,-7.165214538574219,-7.150836640968919
2571,0.018002966418862343,-9.90498811006546e-05
2572,-6.212257385253906,-5.988116875290871
2573,-0.8420983552932739,-0.9819786567240953
2574,-0.11361537873744965,-0.1472975891083479
2575,-2.718602418899536,-2.075252115726471
2576,-1.6812208890914917,-1.654197733849287
2577,-1.1431841850280762,-1.212363766040653
2578,0.09487128257751465,0.8786732591688633
2579,0.011305402964353561,0.019365649670362473
2580,-0.07804504781961441,1.3388124406337738
2581,-4.696976661682129,-4.670981824398041
2582,-1.3374996185302734,0.7364907264709473
2583,-0.12777931988239288,0.0012360215187072754
2584,-1.8857460021972656,-1.2431382536888123
2585,-0.5553693175315857,-0.5743661858141422
2586,-1.3462672233581543,-1.376754164722115
2587,-0.33401525020599365,-0.27732009068131447
2588,-0.38731297850608826,0.9807671308517456
2589,-0.1658584624528885,3.370656907558441
2590,0.03240596503019333,0.18246304988861084
2591,-0.4232012927532196,-0.2898799479007721
2592,-0.046418096870183945,0.17244116589426994
2593,0.06853683292865753,0.009155876003205776
2594,-0.00997114647179842,-0.02137298497837037
2595,0.06691205501556396,0.06607897114008665
2596,0.023185020312666893,0.0072701274693827145
2597,0.0030601262114942074,0.009261192288249731
2598,0.060022491961717606,2.1651569856330752
2599,-5.649777889251709,-5.574032545089722
2600,0.1992725282907486,-0.018654783722013235
2601,-0.4829268455505371,-0.4637209586799145
2602,-6.223942756652832,-6.317590867110994
2603,-1.5598734617233276,-1.5166797041893005
2604,0.001115238294005394,-0.010896101593971252
2605,-1.1699477434158325,-1.1941863425890915
2606,-0.13131487369537354,-0.030868180096149445
2607,0.006406605243682861,0.32856811583042145
2608,0.015816103667020798,0.08848372474312782
2609,-10.364503860473633,-10.14405371248722
2610,0.03409012407064438,0.022630412131547928
2611,0.10207284986972809,0.0004374813288450241
2612,-4.293984413146973,-4.0286785662174225
2613,-3.064298629760742,-2.941899687051773
2614,-0.5693126916885376,-0.5707881255075336
2615,0.019494714215397835,0.007033894886262715
2616,-9.850044250488281,-9.830072950571775
2617,-0.08863551914691925,-0.07464920356869698
2618,0.033849865198135376,0.6675192494876683
2619,-0.2367447167634964,0.4602997153997421
2620,-4.6955156326293945,-4.4420439302921295
2621,-4.1063642501831055,-4.1184705884661525
2622,-0.03606834262609482,-0.046355786733329296
2623,-5.077605724334717,-5.273228196427226
2624,0.052620779722929,0.024278869153931737
2625,-0.00546715222299099,0.011407693848013878
2626,-1.0148673057556152,-1.085238769184798
2627,-1.0397748947143555,-1.025590494275093
2628,0.12115131318569183,0.3684997074306011
2629,-0.38089609146118164,0.2309504747390747
2630,0.0018995212158188224,-0.0010580547095742077
2631,-0.08920197188854218,1.1982975900173187
2632,0.02129567414522171,0.019106306601315737
2633,-0.05885805934667587,0.33385057002305984
2634,-0.14010600745677948,-0.14168164459988475
2635,-1.4204601049423218,-1.4275388903915882
2636,-0.6795887351036072,0.12641668319702148
2637,-0.05834881216287613,1.0555782690644264
2638,0.007648903876543045,0.039694320410490036
2639,-0.17817574739456177,-0.26488769096977194
2640,-0.5377141237258911,0.9509976506233215
2641,-0.12410132586956024,0.24998162686824799
2642,0.1425655335187912,-0.0028991387225687504
2643,-1.4663602113723755,-1.3556476682424545
2644,-0.023870112374424934,-0.0010184813290834427
2645,0.0919823944568634,-0.03802760690450668
2646,-1.1087669134140015,0.20045816898345947
2647,-0.10340049862861633,-0.09450945630669594
2648,-8.68388843536377,-8.790016295621172
2649,-0.0753355324268341,0.46809931099414825
2650,0.015252218581736088,0.009001838858239353
2651,0.025413095951080322,1.579169823002303
2652,-0.0045493850484490395,-0.018034274457022548
2653,-0.4407263398170471,0.024199187755584717
2654,-0.04224752262234688,-0.05192187149077654
2655,-5.543805122375488,-5.074082255363464
2656,-1.0364576578140259,-0.7492027878761292
2657,-0.12025788426399231,-0.19993134029209614
2658,0.03432575613260269,-0.0080699622631073
2659,-4.763356685638428,-3.5639193058013916
2660,-0.08333645761013031,0.23600101470947266
2661,0.004783007316291332,0.39966099336743355
2662,0.013708384707570076,0.24199608713388443
2663,-0.11368856579065323,0.4870991110801697
2664,-0.04992494359612465,-0.09093048796057701
2665,0.01455866452306509,-0.0023630831492482685
2666,-3.235093116760254,-3.2478852942585945
2667,0.018515881150960922,-0.0023903804863039113
2668,-0.03897688537836075,-0.0197672788053751
2669,-0.37460601329803467,0.677275538444519
2670,-0.79278963804245,-0.36253219842910767
2671,0.045904483646154404,0.835929493769072
2672,-0.00011750683188438416,-0.008537948480807245
2673,-0.16973701119422913,1.5360544472932816
2674,-0.09379342198371887,0.8710080981254578
2675,-2.596318006515503,-2.5074107721447945
2676,-0.06790550798177719,-0.09218470723135397
2677,-0.04402538761496544,0.30651358515024185
2678,-0.02181457169353962,2.8172360993921757
2679,-0.22145144641399384,-0.23992510745301843
2680,-0.9997515082359314,-1.0116080474108458
2681,-1.8766168355941772,-1.911447455873713
2682,0.02596447244286537,0.0024621597258374095
2683,-0.16120947897434235,-0.1834524185396731
2684,0.006308228708803654,0.014159164398733992
2685,-1.5466076135635376,-1.4849925860762596
2686,-4.953832149505615,-4.949508924968541
2687,0.03883913531899452,0.06596396618988365
2688,-8.298457145690918,-8.156777888536453
2689,-0.0998765155673027,0.005861833691596985
2690,-2.767068862915039,-2.3466056883335114
2691,0.016945112496614456,0.012464524264487409
2692,-0.044924959540367126,0.9037667512893677
2693,0.020717758685350418,0.22182192280888557
2694,-1.4112623929977417,-1.3815978951752186
2695,0.09415000677108765,0.00583542266394943
2696,-1.4371308088302612,-1.4036790989339352
2697,-0.5148203372955322,-0.4603832960128784
2698,-0.012516247108578682,0.051454994827508926
2699,0.0456961952149868,-0.0007013480644673109
2700,-0.08503539115190506,-0.028114065527915955
2701,-0.17268413305282593,-0.2009168895892799
2702,-12.33552074432373,-11.87685713171959
2703,-1.7079213857650757,-1.7105813124217093
2704,-0.12692402303218842,-0.046435631811618805
2705,-2.2022862434387207,-1.9666884243488312
2706,-0.03238020837306976,0.24524791538715363
2707,-9.799808502197266,-9.8603013753891
2708,-9.708160400390625,-8.809169888496399
2709,-0.9081780910491943,-0.9627464334189426
2710,-0.8882065415382385,-0.8821237022057176
2711,-3.899637222290039,-3.9660888286307454
2712,-0.33023905754089355,0.3706202805042267
2713,-1.1248669624328613,-1.217471618205309
2714,-0.39427781105041504,-0.47630050778388977
2715,-0.5727394223213196,-0.5876991118420847
2716,-0.604397714138031,-0.6719653084874153
2717,0.08629633486270905,-0.05566576245473698
2718,0.03151828795671463,0.05599991790950298
2719,0.02152368798851967,0.27292235661298037
2720,0.14550310373306274,-0.01019532946520485
2721,-3.4584996700286865,-3.47919943134184
2722,-4.100152492523193,-4.104947291431017
2723,-0.0702497810125351,0.816222608089447
2724,-2.611191511154175,-1.8601213097572327
2725,-0.005402758717536926,2.0040987357497215
2726,0.22208142280578613,0.001739124705636641
2727,-6.304321765899658,-4.9006427526474
2728,0.0035167366731911898,0.12283913439023308
2729,0.00022370833903551102,-0.007977255037985742
2730,-0.23299531638622284,-0.012418612837791443
2731,-0.08325369656085968,-0.08733858168125153
2732,-7.210207462310791,-7.210977904964238
2733,-10.590645790100098,-10.619570136084803
2734,-0.6352836489677429,-0.6339761130511761
2735,-0.016975466161966324,0.03807038441300392
2736,-0.0008897337829694152,1.2961551221087575
2737,-2.1971137523651123,-0.9697508811950684
2738,-9.635381698608398,-9.704608681000536
2739,-0.20245949923992157,0.02896702289581299
2740,-0.20529460906982422,-0.1466941237449646
2741,-4.780999183654785,-4.789021527773002
2742,-2.014862298965454,-1.9983501862734556
2743,0.051426757127046585,1.6851808913052082
2744,-7.802711486816406,-7.811376173456665
2745,0.018454307690262794,0.013457237277179956
2746,0.02110518515110016,0.006118140125181526
2747,0.1218089610338211,0.005201149731874466
2748,-0.16548384726047516,0.1904161274433136
2749,-9.299112319946289,-9.249226778745651
2750,-0.041832335293293,0.1516372635960579
2751,-1.2444554567337036,-1.259744637645781
2752,-0.5636163353919983,-0.3590448200702667
2753,0.03386929631233215,0.16858483664691448
2754,0.001305359066464007,0.2174396812915873
2755,0.10555409640073776,-0.10915992222726345
2756,-0.16042277216911316,-0.16502966172993183
2757,-0.23767827451229095,0.4304332435131073
2758,-1.9318783283233643,-1.8429712131619453
2759,-0.546064555644989,-0.5710920114070177
2760,0.0057642217725515366,0.015874928794801235
2761,-4.637452602386475,-4.589026350528002
2762,-0.7746708989143372,-0.2926158905029297
2763,-0.2894268035888672,-0.315295287349727
2764,-2.55210280418396,-2.552348133176565
2765,-0.0639599859714508,-0.030249036848545074
2766,-1.0633132457733154,1.6375221014022827
2767,-4.27314567565918,-4.332695361226797
2768,-0.9431410431861877,-0.9659991517546587
2769,-0.33595848083496094,1.4455650448799133
2770,-0.43144166469573975,-0.26010534167289734
2771,-0.14206454157829285,-0.14472256601015943
2772,-0.2902236580848694,-0.1512332260608673
2773,-1.0615347623825073,-1.0812738091917709
2774,-0.3499423563480377,-0.3306233286857605
2775,-0.027477025985717773,-0.027489457745105028
2776,-1.4125807285308838,-1.02900630235672
2777,0.09033867716789246,0.7269168379716575
2778,-0.008958451449871063,0.05682925134897232
2779,0.059213969856500626,0.38009765968308784
2780,-0.2787023186683655,0.776563823223114
2781,0.06360237300395966,2.399706244468689
2782,-0.4406374990940094,-0.11548939347267151
2783,-3.3238601684570312,-3.340363282710314
2784,0.02011236362159252,0.006829243851825595
2785,-0.5736093521118164,-0.13411211967468262
2786,-0.07871904969215393,-0.1002091821283102
2787,0.3573872447013855,0.3843681472353637
2788,-0.6401480436325073,1.274951994419098
2789,0.1456635445356369,0.5089852698147297
2790,-1.0272434949874878,-1.028519122628495
2791,-0.24902090430259705,-0.14857421070337296
2792,0.01216683816164732,-0.010892978636547923
2793,0.05017374828457832,4.9466179916635156e-05
2794,0.1555313616991043,0.01831510300598893
2795,-0.6766416430473328,-0.20747536420822144
2796,-8.433334350585938,-8.419312724843621
2797,-0.2111574113368988,-0.19291240721940994
2798,0.002973843365907669,0.5674320515245199
2799,-0.5389648675918579,-0.05400580167770386
2800,-0.16836576163768768,-0.023579224944114685
2801,-0.29436999559402466,-0.44492376409471035
2802,-0.346280038356781,1.4314803779125214
2803,0.006637697108089924,0.04125765354547184
2804,-0.0023760562762618065,0.0008296938613057137
2805,0.003585266415029764,1.342427033581771
2806,0.06392581015825272,1.4252985888160765
2807,-6.204562664031982,-6.207199465483427
2808,0.008306891657412052,0.03211032718536444
2809,-0.12403013557195663,0.5140610784292221
2810,-4.466620445251465,-3.872112989425659
2811,0.004315465688705444,0.15402285874006338
2812,-0.013833298347890377,1.9491440132260323
2813,0.15832354128360748,-0.03357056574895978
2814,-0.35491108894348145,-0.3571978020481765
2815,0.21320106089115143,0.005592631176114082
2816,-1.176326036453247,-1.0405052304267883
2817,-0.056506939232349396,0.14998045563697815
2818,-0.457413911819458,-0.34036119282245636
2819,-1.6287715435028076,-1.576196901500225
2820,-4.712244033813477,-4.703709963709116
2821,0.053533509373664856,-0.0013554431501461295
2822,-0.061438918113708496,-0.05745803192257881
2823,-0.01887015625834465,2.7761477530002594
2824,-0.24643175303936005,-0.16229181736707687
2825,-15.455916404724121,-15.476015568478033
2826,0.04218551516532898,-0.004191042855381966
2827,-8.497191429138184,-8.487291879951954
2828,-0.013862580060958862,0.6009347662329674
2829,-1.2015105485916138,-1.261374592082575
2830,-0.15514929592609406,1.1493862569332123
2831,0.10294731706380844,0.017280137399211526
2832,-0.046600133180618286,-0.053127325139939785
2833,0.02328992821276188,0.040795879933284596
2834,-6.027405261993408,-5.744949519634247
2835,0.3579988181591034,-0.004445242346264422
2836,-0.5025498867034912,-0.39641404151916504
2837,0.05539144575595856,0.9062821269185406
2838,-0.26077136397361755,-0.27255725348368287
2839,0.02280193567276001,0.34296382684260607
2840,0.06669032573699951,0.26054755318909883
2841,-0.8227180242538452,-0.8787600724026561
2842,-0.5767307281494141,-0.43923553824424744
2843,-5.011151313781738,-3.9356319904327393
2844,-0.6361615657806396,-0.6122438460588455
2845,-0.057637639343738556,0.49137551337480545
2846,-0.058217890560626984,0.0131218321621418
2847,0.03150424361228943,0.007647890830412507
2848,-0.5156529545783997,-0.5200381339163869
2849,0.016746411100029945,0.006252872743061744
2850,-0.003751941956579685,0.18715256452560425
2851,-0.4118996262550354,0.7892646789550781
2852,-0.03980988264083862,-0.05637036667758366
2853,0.009428014047443867,0.08236686512827873
2854,0.020448068156838417,0.0027123747900077433
2855,-2.7447547912597656,-2.7406729236245155
2856,0.01906944066286087,0.011952167958952487
2857,-4.429377555847168,-4.0518471002578735
2858,-7.007501125335693,-6.414211690425873
2859,-3.077066659927368,-3.028466559946537
2860,-1.9605451822280884,-1.9742370760068297
2861,0.0037303369026631117,0.09130593996087555
2862,0.014073844067752361,0.869505614740774
2863,0.0014243782497942448,0.0016576366033405066
2864,0.01734653115272522,-0.0057633406249806285
2865,0.028304463252425194,-0.002182468565479212
2866,-0.39119628071784973,-0.34928594529628754
2867,-1.6330434083938599,-1.6384779317304492
2868,-11.230422019958496,-11.238493453944102
2869,-0.4639160633087158,-0.11852887272834778
2870,-9.247605323791504,-9.257983975112438
2871,-0.0114206587895751,-0.014540268632117659
2872,-3.432967185974121,-2.2632287740707397
2873,-4.847021102905273,-4.18218320608139
2874,-0.004710303153842688,2.3691300749778748
2875,-0.3751743733882904,2.877290278673172
2876,0.018760213628411293,0.004738804389489815
2877,-0.0419083908200264,1.7434142008423805
2878,-2.423027753829956,-2.1578581631183624
2879,0.0007852325215935707,0.0026212213560938835
2880,-0.11345521360635757,0.0019872188568115234
2881,-5.737236499786377,-4.975359320640564
2882,-1.1190842390060425,-0.9622044265270233
2883,-0.003490060567855835,-0.15923843084601685
2884,-5.601825714111328,-4.774356007575989
2885,-2.8946027755737305,-0.7224900722503662
2886,-4.06221866607666,-4.054922594688833
2887,0.058791931718587875,0.0001415142323821783
2888,-0.03367571532726288,0.4934048652648926
2889,-1.064855694770813,0.1505897045135498
2890,-0.024127747863531113,-0.010159563273191452
2891,-1.3798960447311401,-1.359062721952796
2892,-0.3102368116378784,-0.17691674828529358
2893,0.026598600670695305,0.004498657861404354
2894,-5.91142463684082,-5.849566876888275
2895,0.03507563844323158,0.34088621550472453
2896,-0.06394477188587189,-0.07199027575552464
2897,-1.1802735328674316,-1.0294935405254364
2898,0.02039298042654991,0.5794737997930497
2899,-0.3125244975090027,-0.31516715898942493
2900,-6.332009792327881,-6.316497143357992
2901,-2.2518491744995117,-2.0970774739980698
2902,-3.693122386932373,-3.726077201317821
2903,-7.14662504196167,-7.167903050780296
2904,-0.5560505390167236,-0.5834821444004774
2905,0.08662159740924835,0.010113165408256464
2906,-0.2721124291419983,-0.28008709056302905
2907,-7.242449760437012,-7.18884114548564
2908,-0.1252080202102661,0.06645481288433075
2909,-5.6568474769592285,-5.655039057135582
2910,-1.0430617332458496,-0.4068518877029419
2911,0.007694341242313385,0.030565151944756508
2912,0.033785875886678696,-0.04780806694179773
2913,-0.5799705386161804,-0.06023526191711426
2914,0.02043495513498783,0.11006452900983277
2915,-0.2993350923061371,-0.32787882816046476
2916,-0.07365238666534424,0.05519263446331024
2917,0.01675034500658512,0.008704844527528621
2918,0.03595905750989914,0.11527466032202938
2919,-1.0534794330596924,-0.99541175365448
2920,-2.83933424949646,-2.884435277665034
2921,-0.6677649021148682,-0.6602255739271641
2922,-1.1492393016815186,-1.1704646777361631
2923,-0.04436797648668289,-0.048389213625341654
2924,-2.4361836910247803,1.188328504562378
2925,-1.7698521614074707,-1.68294095993042
2926,-0.029911957681179047,-0.02469954639673233
2927,-7.120162010192871,-5.827378153800964
2928,-2.7178280353546143,-2.7317844070494175
2929,0.15501031279563904,0.024525897577404976
2930,0.019753143191337585,0.08367291907779872
2931,-1.7393780946731567,-0.5531018972396851
2932,0.015161488205194473,0.03791675115644466
2933,-1.0115087032318115,-0.6101018488407135
2934,0.002719914074987173,0.17414463439490646
2935,-5.719603061676025,-5.696172125637531
2936,-0.24741555750370026,-0.30584975704550743
2937,0.006573697552084923,0.5236444258480333
2938,-1.2512202262878418,-0.6042276620864868
2939,-0.08030763268470764,0.030691906809806824
2940,0.014476461336016655,1.165920025872765
2941,0.004454842768609524,0.03853232599794865
2942,-0.16338655352592468,-0.1720910240401281
2943,-0.057310570031404495,-0.0611545890594698
2944,-3.611083507537842,-3.556028723716736
2945,0.045003268867731094,0.009373784763738513
2946,-0.6774067282676697,1.9102413654327393
2947,0.02070911042392254,0.21717492249445058
2948,-1.3131828308105469,-1.0563999116420746
2949,-0.2661013603210449,-0.28200432006269693
2950,-0.010176979005336761,-0.07620939938351512
2951,-0.007012655958533287,-0.001863911747932434
2952,-0.020510487258434296,0.34154854714870453
2953,-0.04787367209792137,-0.060927767073735595
2954,-3.3088765144348145,-3.3260152383809327
2955,0.1401529163122177,0.0005396902561187744
2956,-1.963304877281189,-1.9851439176127315
2957,0.0011948582250624895,1.5486282171405037
2958,-3.782783269882202,-3.784626303240657
2959,0.21572637557983398,0.059907414484769106
2960,-0.02455611526966095,0.595922164618969
2961,0.03419264405965805,0.452295622904785
2962,-4.461335182189941,-4.554545239312574
2963,-0.18861252069473267,-0.19904494285583496
2964,-0.023807864636182785,0.48189614340662956
2965,-1.5283868312835693,1.6912105083465576
2966,-0.25662878155708313,-0.12333405017852783
2967,-0.5265997648239136,-0.5609741359949112
2968,-0.06732603162527084,-0.013141274452209473
2969,-1.314980387687683,-0.7751853466033936
2970,-0.11740228533744812,-0.1626690048724413
2971,-0.000291973352432251,0.48073437437415123
2972,0.023243073374032974,0.00029773574533464853
2973,-0.8721991777420044,0.8370323181152344
2974,-2.2863974571228027,-2.1637343913316727
2975,0.10146290808916092,-0.00624792292364873
2976,0.24215540289878845,-0.05498085496947169
2977,0.0015381202101707458,0.1385253295302391
2978,-6.8021931648254395,-6.432905614376068
2979,-1.5813473463058472,-1.4783589914441109
2980,-0.07017375528812408,0.07338662445545197
2981,-0.18880754709243774,0.05310317873954773
2982,-3.3526272773742676,-3.3402479514479637
2983,-0.003035153727978468,0.49236668832600117
2984,0.02571784518659115,0.1037058412694023
2985,0.0036833619233220816,0.11011980907642283
2986,-1.8091017007827759,-1.7593347877264023
2987,-0.07082811743021011,-0.10275071859359741
2988,-5.20466947555542,-5.225076429545879
2989,-2.4532053470611572,-1.7450392842292786
2990,0.002637523226439953,0.08072885150795628
2991,-0.08407341688871384,0.06450384855270386
2992,-0.008659064769744873,-0.02316303551197052
2993,-1.447198748588562,-1.2287840396165848
2994,-2.4101674556732178,-2.2624172270298004
2995,-0.018231114372611046,-0.02095107189961709
2996,-2.182482957839966,-2.1970617840997875
2997,-3.469947576522827,-3.468520762398839
2998,-0.8351002931594849,-1.1857130685821176
2999,0.02283032238483429,0.3402319848537445
3000,-0.0007342696189880371,-0.032254616962745786
3001,-0.009583769366145134,0.3673528814688325
3002,0.04285812750458717,0.0020292146946303546
3003,0.011406326666474342,-0.0006205248646438122
3004,0.006726684048771858,0.5329479688516585
3005,-6.581631183624268,-6.532945767045021
3006,-0.024816501885652542,-0.03210889012552798
3007,-0.681508481502533,-0.6829136611195281
3008,-0.1787959337234497,-0.1683219112455845
3009,-1.429119348526001,-1.4670337541028857
3010,-4.659053802490234,-4.622474566102028
3011,-0.3724321126937866,-0.3157822713255882
3012,-0.7006468772888184,-0.44924819469451904
3013,0.02926570549607277,0.040368422865867615
3014,-0.21121032536029816,-0.23131994853611104
3015,0.04041726887226105,0.010208960753516294
3016,0.003760724561288953,0.7902293802544591
3017,0.031043484807014465,0.5213024242548272
3018,-11.099286079406738,-11.110121758654714
3019,0.07474972307682037,-0.0017205029726028442
3020,-8.234585762023926,-8.274052280001342
3021,0.07657372206449509,-0.0023205897014122456
3022,0.02260587550699711,0.006932280492037535
3023,0.036019980907440186,-0.013294766860781237
3024,-0.807144820690155,-0.6631456315517426
3025,-0.4242911636829376,0.6143358945846558
3026,-0.686298668384552,-0.6871735188760795
3027,-0.5663272738456726,-0.28920456767082214
3028,-2.248976469039917,-1.9484558999538422
3029,-5.453871726989746,-5.057189345359802
3030,-1.2841840982437134,-0.9161986708641052
3031,0.16014041006565094,-0.010225494741462171
3032,-1.0346906185150146,-1.0175347421318293
3033,0.13629977405071259,-0.02855259459465742
3034,-1.0400269031524658,-1.1247825799509883
3035,0.0323156900703907,0.8403620310127735
3036,-6.246580600738525,-6.253107949160039
3037,-6.006012439727783,-5.980947095900774
3038,-1.095715880393982,-1.0187837854027748
3039,0.05089415982365608,-0.006526998709887266
3040,-1.0303019285202026,-0.5429915189743042
3041,-1.866721272468567,0.7118005752563477
3042,0.002140444703400135,0.25561199709773064
3043,-0.5001184344291687,0.1641995906829834
3044,-0.0063448138535022736,3.063298512250185
3045,-0.09617513418197632,1.738897405564785
3046,-0.023576319217681885,0.3728519007563591
3047,-2.082869291305542,-1.6053684949874878
3048,-0.2973676025867462,-0.29668360482901335
3049,-2.519073247909546,-0.6677871942520142
3050,0.10781676322221756,0.30513483635149896
3051,-0.09966567158699036,-0.11725645139813423
3052,-0.5915424227714539,-0.5772557333111763
3053,-0.10307926684617996,-0.0810499507933855
3054,0.0010331673547625542,0.15762735530734062
3055,0.04746751859784126,0.5890518557862379
3056,0.05614328011870384,0.00605723541241332
3057,0.026234464719891548,1.3975319336168468
3058,-0.003960767760872841,0.025259738322347403
3059,-1.0422487258911133,-1.049073578295065
3060,-0.13699966669082642,0.43673133850097656
3061,0.03297411650419235,0.018932070586515692
3062,-0.9746128916740417,-0.978506388317328
3063,-2.1009321212768555,-1.366175889968872
3064,0.00026446394622325897,-0.023186601261841133
3065,-2.0201714038848877,-2.03108533564955
3066,-0.13472719490528107,4.228815600275993
3067,-0.0035918380599468946,0.18854947807267308
3068,0.003318562638014555,0.6085095262096729
3069,0.14295412600040436,0.10683370102196932
3070,-0.18368765711784363,1.8301407098770142
3071,-0.00024662911891937256,0.03151136194355786
3072,-0.042511723935604095,-0.0555821037851274
3073,-1.1274203062057495,-1.1501449402421713
3074,0.010886984877288342,1.3515402367338538
3075,-13.382193565368652,-13.408755081240088
3076,0.025612881407141685,0.04878194093180355
3077,-2.5288398265838623,-2.1921954452991486
3078,-0.6881498098373413,-0.7162298085168004
3079,-17.866945266723633,-17.62809881567955
3080,-0.21629945933818817,0.5865757912397385
3081,-0.0016488097608089447,0.05195083748549223
3082,-0.3193924129009247,-0.28485264629125595
3083,0.008933045901358128,0.14774089958518744
3084,-6.834421634674072,-6.671294286847115
3085,-0.6940571665763855,-0.5958607047796249
3086,-0.01901593804359436,0.1368301957845688
3087,-1.0695048570632935,-1.1026930650696158
3088,-0.09974396228790283,-0.07698869705200195
3089,0.040005557239055634,0.2768251538509503
3090,-0.08333731442689896,0.08762435615062714
3091,-5.429019451141357,-5.599825984070776
3092,0.009233733639121056,0.09827621223666938
3093,-0.25079643726348877,-0.11161433160305023
3094,-0.04739117622375488,0.001931704580783844
3095,-7.688065052032471,-7.475292086601257
3096,-0.5427870750427246,-0.5665307139279321
3097,-0.6559401750564575,-0.49778132140636444
3098,0.007054015528410673,0.4493688237853348
3099,-0.05081789940595627,0.058015599846839905
3100,0.015238489955663681,0.0008259709757112432
3101,-7.701811790466309,-7.615962229669094
3102,0.013184107840061188,0.31979287415742874
3103,-0.09675252437591553,-0.10151880048215389
3104,-0.027560241520404816,0.4406547546386719
3105,-6.257081508636475,-5.873506963253021
3106,0.00622132932767272,1.2706879418547032
3107,-0.16822177171707153,-0.19772442220710218
3108,-5.142786026000977,-5.162486834684387
3109,-3.8984649181365967,-3.917330142983701
3110,0.007707731798291206,-0.0015729949082015082
3111,0.016588766127824783,-0.006633595796301961
3112,0.0068772342056035995,0.8495286703109741
3113,-0.022859372198581696,0.23576177656650543
3114,0.012655713595449924,0.7768029571407169
3115,-0.29638969898223877,0.8897533714771271
3116,-0.00943860411643982,-0.1832941065367777
3117,-3.2133290767669678,-3.0621155947446823
3118,-0.03756411373615265,-0.022897811606526375
3119,0.026575474068522453,0.15523238547029905
3120,-1.0683215856552124,0.30711305141448975
3121,-4.037375450134277,-4.015898421406746
3122,0.0662953183054924,0.007404944859445095
3123,-1.2158839702606201,-1.2120454362593591
3124,-1.008406639099121,-0.9461450800299644
3125,-0.04811536520719528,-0.05747542530298233
3126,0.03268299996852875,0.4940698891878128
3127,-0.023388847708702087,2.2810343354940414
3128,0.11150051653385162,-0.10609066439792514
3129,-0.16037508845329285,-0.1646640959661454
3130,0.03057168237864971,-0.01063460044679232
3131,-3.6055526733398438,-3.6795428044424625
3132,-0.05687291920185089,-0.07801838126033545
3133,-0.107840895652771,0.7323024719953537
3134,-0.8168049454689026,1.4062230587005615
3135,-0.032604120671749115,-0.04541342705488205
3136,0.05155271291732788,0.003164761932566762
3137,-0.014478112570941448,0.003112316131591797
3138,-0.0817880854010582,0.35238488018512726
3139,-7.58908224105835,-6.034208059310913
3140,0.04338201880455017,0.21933959467787645
3141,0.048823822289705276,-0.053755771441501565
3142,-4.836136341094971,-4.749527752399445
3143,-2.486583948135376,-2.487353790551424
3144,-0.12398501485586166,0.017774999141693115
3145,-7.222279071807861,-7.148512616753578
3146,-5.129446506500244,-5.14686483098194
3147,-3.211949348449707,-2.6792171597480774
3148,-0.5013620257377625,-0.531848490268203
3149,0.015141556970775127,0.18496222142130136
3150,-0.0032107343431562185,0.4373498517088592
3151,0.1079612597823143,0.0007721723786744406
3152,-1.13565194606781,-1.129809263162315
3153,-1.3640323877334595,-0.5921968817710876
3154,-2.861677646636963,-2.9026909757521935
3155,-0.7995136380195618,-0.7968594916164875
3156,-0.23294737935066223,0.3280797302722931
3157,-0.007699983194470406,0.7945431126281619
3158,-0.021283093839883804,-0.047969523817300797
3159,0.06252316385507584,0.178866675356403
3160,-0.007618297822773457,-0.015006695466581732
3161,0.00939759612083435,0.23724474618211389
3162,0.1616511195898056,0.15157097950577736
3163,-2.802581548690796,-2.488145112991333
3164,0.17107264697551727,-0.0031181075537460856
3165,-0.07999763637781143,2.309389039874077
3166,-0.24841290712356567,-0.18769162893295288
3167,-1.6781797409057617,1.177474856376648
3168,0.06911616027355194,0.03607945589465089
3169,-3.526313066482544,-3.5301309827973455
3170,0.29333630204200745,-0.001839170465245843
3171,-5.313273906707764,-5.320738237700425
3172,-1.5526041984558105,-0.23758530616760254
3173,-0.005060645751655102,0.17027071118354797
3174,0.15524700284004211,-0.06357313788612373
3175,-0.04526813328266144,2.7696719989180565
3176,-0.32117998600006104,-0.19915512204170227
3177,-1.9260358810424805,-2.1155454453546554
3178,-0.6995583772659302,1.4488516449928284
3179,-2.582298755645752,-2.3758911192417145
3180,-12.647416114807129,-12.655099944677204
3181,0.004419164266437292,-6.627754282817477e-05
3182,-0.020410407334566116,0.05363061651587486
3183,-0.673994243144989,-0.890109388390556
3184,0.04783003032207489,0.7334448248147964
3185,-0.5851455330848694,-0.5738849155604839
3186,-1.607116460800171,-1.7725804038345814
3187,-0.0031058061867952347,0.15558227710425854
3188,-1.8431949615478516,-1.8302147537469864
3189,-0.35448506474494934,0.0572609007358551
3190,-0.41728705167770386,-0.32868674397468567
3191,-2.808162212371826,-2.7805188298225403
3192,-0.001270083710551262,-0.01844986609648913
3193,-0.7825238704681396,-0.7505769953131676
3194,-1.794281244277954,-1.7674353495240211
3195,0.0214187391102314,0.0362057127058506
3196,0.0218342375010252,0.18728858651593328
3197,-1.255548119544983,-1.2464536484330893
3198,-0.07517185807228088,0.4042848199605942
3199,-0.4360136389732361,-0.21836917102336884
3200,0.10823053866624832,0.0014393712117453106
3201,-0.47416409850120544,0.22563141584396362
3202,-2.1220569610595703,-2.01665335893631
3203,-0.07229936867952347,-0.007934726774692535
3204,-1.0846611261367798,-1.1285729864612222
3205,0.0006359294056892395,0.1052408330142498
3206,-0.15806004405021667,0.25309300422668457
3207,-0.25291094183921814,0.6920980513095856
3208,-0.09767331928014755,0.12287885695695877
3209,-6.833192825317383,-6.902529836632311
3210,0.04107510298490524,1.2319490220979787
3211,0.1741718053817749,0.003945941498386674
3212,-3.0643835067749023,-2.8387649208307266
3213,-0.0008144639432430267,-0.0051044984720647335
3214,-0.014513137750327587,-0.010174366645514965
3215,-0.22314585745334625,1.1921234130859375
3216,-0.36902642250061035,1.0110068321228027
3217,0.07623306661844254,2.433499307371676
3218,-2.2694597244262695,-2.291511797113344
3219,-1.4406105279922485,0.42284154891967773
3220,-0.00841965526342392,1.372017152607441
3221,-1.9794831275939941,-1.9911162722855806
3222,-4.701451301574707,-4.809359790684539
3223,-0.4422009587287903,-0.24818047881126404
3224,-0.4706111550331116,-0.36277545988559723
3225,0.00681195966899395,0.049300082748231944
3226,-1.1983695030212402,1.5648175477981567
3227,-0.04917968809604645,0.09127999097108841
3228,-1.426807165145874,0.6649130582809448
3229,0.00863915029913187,0.009226792186382227
3230,-7.031593322753906,-6.738380968570709
3231,-1.806991457939148,-1.8381077678641304
3232,-0.05946648120880127,0.0910135805606842
3233,-1.2692725658416748,-0.5228642821311951
3234,-0.25775346159935,-0.24400391057133675
3235,-1.711089849472046,-1.3804978728294373
3236,-0.09114601463079453,-0.09840382460970432
3237,-0.0829678475856781,-0.13709093228681013
3238,0.006120922043919563,-0.007940048351883888
3239,-2.4722325801849365,-2.4080067351460457
3240,-3.45530104637146,-2.8872069716453552
3241,0.05425948649644852,0.5893566210870631
3242,-3.2774105072021484,-3.3029706752713537
3243,-0.5224138498306274,-0.010185539722442627
3244,-1.256772518157959,-0.4544048309326172
3245,-5.297926902770996,-5.26980434730649
3246,-0.8529807329177856,-0.9212748184800148
3247,-0.029544390738010406,0.11187058687210083
3248,-0.6452575922012329,-0.6101574935019016
3249,-0.536856472492218,-0.5190536975860596
3250,-1.9663550853729248,-2.013424962759018
3251,-4.4756388664245605,-3.451603889465332
3252,-1.0362870693206787,-1.0551589354872704
3253,-0.37793782353401184,-0.1575137972831726
3254,-0.09971747547388077,-0.11551736714318395
3255,-10.952631950378418,-10.97630937024951
3256,0.04331566020846367,0.006096647819504142
3257,0.15546277165412903,0.09673669759649783
3258,-0.7351541519165039,-0.7503158375620842
3259,-4.621335029602051,-4.511982619762421
3260,-0.5924840569496155,-0.2031230330467224
3261,0.029286598786711693,-0.0016959484200924635
3262,0.03329265117645264,-0.004022888606414199
3263,0.16735219955444336,0.35569179337471724
3264,-2.1347784996032715,-2.1519804005511105
3265,-4.007537841796875,-3.1598580479621887
3266,0.004479600582271814,0.015295709599740803
3267,-0.183801531791687,0.1633894145488739
3268,-8.576869010925293,-8.548965472728014
3269,0.023258928209543228,0.7835736274719238
3270,-2.375293731689453,-2.3746456764638424
3271,0.06726973503828049,0.25112974690273404
3272,-6.154888153076172,-6.260851402068511
3273,-2.333113193511963,-2.3410278071532957
3274,-7.235520362854004,-7.29965453222394
3275,0.07266655564308167,0.2437104545533657
3276,-3.7478463649749756,-3.7699462799355388
3277,-0.11098701506853104,3.7953110337257385
3278,-0.027333609759807587,0.33316064812242985
3279,-7.5580668449401855,-7.619918167591095
3280,-0.06802625209093094,-0.049409668892621994
3281,-9.138442039489746,-8.758131444454193
3282,-1.9116812944412231,-1.9320827734773047
3283,-0.02260258048772812,0.9159296974539757
3284,-0.7384704947471619,-0.6161529868841171
3285,0.041199903935194016,0.8392458073794842
3286,-1.8166555166244507,-1.779819268733263
3287,-2.525541067123413,-2.5213589891791344
3288,0.0405927449464798,0.37998905777931213
3289,-7.254010200500488,-7.274163179565221
3290,-1.6599875688552856,-1.5526496022939682
3291,0.00884060189127922,-0.016925519737924333
3292,-0.03210311755537987,-0.05400674417614937
3293,-0.03991969674825668,-0.05694977124221623
3294,-0.022845782339572906,0.10779665410518646
3295,0.01268794946372509,0.0048993362579494715
3296,-8.948956489562988,-9.009244870394468
3297,-2.1344106197357178,-1.887697845697403
3298,-0.309979647397995,-0.5857156720012426
3299,-0.05704741179943085,0.32464899867773056
3300,0.00384592660702765,0.0014615097316550418
3301,-0.05348392575979233,-0.10296660009771585
3302,-1.7909482717514038,-1.6550964415073395
3303,-1.4216337203979492,-1.4307165860082023
3304,-2.2758660316467285,-2.0169661343097687
3305,0.0790257528424263,-8.342722139786929e-05
3306,-0.04445860907435417,-0.0281654242426157
3307,-3.1759867668151855,-3.176853372948244
3308,-0.006314815022051334,-0.008862926857545972
3309,-2.829921245574951,-2.9081975761801004
3310,-0.2378867268562317,0.45170462131500244
3311,-2.5372719764709473,-2.5399037603492616
3312,-1.0175292491912842,-0.9397956281900406
3313,0.0061104558408260345,0.09126067906618118
3314,0.025842156261205673,-0.00031547300750389695
3315,-0.14389115571975708,-0.19444788061082363
3316,0.21892611682415009,0.0018810957462847
3317,-2.209613561630249,-2.2083586882799864
3318,-1.4407765865325928,-1.4228482972830534
3319,-0.0009459945140406489,-0.002088050212478265
3320,-3.6656131744384766,-3.0413429737091064
3321,0.08642411231994629,0.4471414591826033
3322,-4.635773181915283,-4.634182078763843
3323,0.02192218042910099,0.1658137682825327
3324,0.0034196830820292234,-0.002848969084880082
3325,0.005543384701013565,-0.01894824529881589
3326,-0.25918513536453247,-0.2479934375733137
3327,-0.0005651339888572693,0.006964092026464641
3328,-2.3571791648864746,-2.4525120896287262
3329,-4.379971504211426,-3.71358323097229
3330,-2.7036030292510986,-2.784886735957116
3331,0.03788086026906967,1.6948280800133944
3332,-0.1392768919467926,0.47791825234889984
3333,-0.9468787312507629,-0.7668771743774414
3334,-0.14255860447883606,0.30398091673851013
3335,-2.639240264892578,-2.6420940160789996
3336,0.0828205943107605,0.11366255953907967
3337,-0.29246506094932556,0.9648678302764893
3338,0.05117524787783623,0.04014335246756673
3339,-4.628245830535889,-4.637482885271311
3340,-11.740517616271973,-11.832880588248372
3341,-0.010993882082402706,0.041173653677105904
3342,-2.903602123260498,-2.8791240863502026
3343,-1.6547094583511353,-1.3043833374977112
3344,0.03509877994656563,0.0249947763804812
3345,-0.022300757467746735,3.887608289718628
3346,0.010183779522776604,0.32021640753373504
3347,-0.5170809626579285,0.2786991000175476
3348,-0.001366548240184784,-0.07649700713955099
3349,-0.003774231532588601,-0.006676554370642407
3350,0.027580907568335533,0.5990711346967146
3351,-4.527162551879883,-4.280869036912918
3352,0.0523100271821022,0.18749192915856838
3353,-3.52018141746521,-3.530622374266386
3354,-0.023335710167884827,-0.04646119475364685
3355,0.08256903290748596,0.11820593499578536
3356,0.06318975239992142,0.1973754465580555
3357,-2.442380905151367,-1.8143125176429749
3358,0.014703786000609398,0.07740638218820095
3359,-1.7111802101135254,-1.851293000858277
3360,-0.5467248558998108,-0.4545958787202835
3361,0.048717327415943146,0.935393875464797
3362,0.0193431805819273,-0.002477331734553445
3363,0.01435976754873991,1.346709874458611
3364,-1.6949713230133057,-1.7080251099541783
3365,-1.483399510383606,-0.918731153011322
3366,0.15068285167217255,0.1810593263071496
3367,-1.334492564201355,-1.2739557474851608
3368,-0.32498666644096375,-0.3478527581319213
3369,0.007648144848644733,-0.0013187466829549521
3370,-4.426332950592041,-4.641245775856078
3371,-0.07659176737070084,-0.0908899293281138
3372,-4.717765808105469,-4.773492902517319
3373,-0.0022044326178729534,-0.0014236611314117908
3374,-0.009395688772201538,-0.04846973717212677
3375,-0.09704799950122833,0.6117580160498619
3376,0.00875656958669424,-0.0014134678058326244
3377,-0.05488705635070801,0.05522104352712631
3378,-1.0533298254013062,-1.0771249730605632
3379,0.10259139537811279,0.009231618605582526
3380,-0.006114444695413113,0.05366635788232088
3381,-1.1073706150054932,-1.042592704296112
3382,-0.13325181603431702,-0.12951651541516185
3383,-2.1858153343200684,-2.2603605575859547
3384,-2.587161064147949,-2.5911418481264263
3385,-1.1008174419403076,-1.1034665108300032
3386,0.01164784375578165,2.258429929264821
3387,-0.9763797521591187,-1.0291206100955606
3388,-0.13973988592624664,0.7004655003547668
3389,-1.3423620462417603,-1.3741422449238598
3390,-6.291543483734131,-6.3017663368955255
3391,-4.782029628753662,-4.248078525066376
3392,-1.9529179334640503,-1.8025482296943665
3393,-0.03029908612370491,0.30596664920449257
3394,-0.1416986584663391,-0.13744557835161686
3395,0.029072755947709084,0.6455062043387443
3396,-2.5655863285064697,-2.520776942372322
3397,-0.7997199296951294,-0.7749892622232437
3398,0.006468724459409714,0.036188796162605286
3399,-3.7275969982147217,-3.6967087127268314
3400,-0.055827170610427856,0.6166933998465538
3401,-0.09009646624326706,0.05149678885936737
3402,-1.6009706258773804,-1.2700837552547455
3403,-0.3609350323677063,-0.15213750302791595
3404,-0.01992758736014366,1.0961566306650639
3405,-0.9225459694862366,-0.9394953651644755
3406,0.0631491020321846,0.005962672552414006
3407,0.005898409057408571,3.697927834931761
3408,-0.4086924195289612,1.4186395704746246
3409,-0.17192083597183228,-0.207882234826684
3410,-4.422474384307861,-4.489730883622542
3411,0.0386725552380085,-0.0026943623670376837
3412,-1.4820325374603271,-0.8967949151992798
3413,0.15543822944164276,1.1617627012892626
3414,-2.593942880630493,-2.510254882276058
3415,-4.186779975891113,-3.8608570098876953
3416,-1.3755559921264648,-1.3086424469947815
3417,0.0020931377075612545,-0.0006250322621781379
3418,-1.2721866369247437e-06,0.23864122107625008
3419,-0.0801900327205658,0.7933300510048866
3420,-11.459400177001953,-11.2208920866251
3421,0.009245684370398521,1.1256065513007343
3422,-1.0808305740356445,-0.08483028411865234
3423,-0.18627461791038513,-0.15160031989216805
3424,0.01650949940085411,0.019643592357169837
3425,0.05516848340630531,0.016207037959247828
3426,-5.294400215148926,-5.308896427035506
3427,-4.395092964172363,-4.403743720147759
3428,0.025203388184309006,0.02558375394437462
3429,-10.50761604309082,-10.413610003888607
3430,0.04840254783630371,-0.12092137522995472
3431,-0.0353945717215538,0.0819508358836174
3432,-0.017202235758304596,0.37676843255758286
3433,-1.1514931917190552,-0.7094391584396362
3434,-2.064791202545166,-2.067029585596174
3435,-5.084980010986328,-4.853271394968033
3436,-3.746767282485962,-3.603092059493065
3437,-0.015917645767331123,-0.02513633854687214
3438,-1.6612610816955566,-1.6590458024293184
3439,0.004623008891940117,0.4542175109963864
3440,0.0024282517842948437,0.40098504652269185
3441,-0.48018544912338257,-0.43988578766584396
3442,0.030754243955016136,-0.016485249623656273
3443,-5.12414026260376,-4.990264341235161
3444,-3.2272019386291504,-3.1998146511614323
3445,0.028650663793087006,0.017558818450197577
3446,0.009848738089203835,-0.005644109798595309
3447,0.012593727558851242,-5.1138265916961245e-05
3448,0.016264598816633224,0.0062739174463786185
3449,-2.8247199058532715,-1.430846929550171
3450,-1.311668872833252,-1.29890688508749
3451,-0.8810025453567505,-0.9098118615947897
3452,-0.349951833486557,-0.31898560374975204
3453,-0.004039832390844822,-0.007671717889024876
3454,-0.4939690828323364,-0.4989863820374012
3455,0.015023862011730671,0.0347230127081275
3456,0.004664736334234476,2.3033787474269047
3457,-6.728470325469971,-5.849704265594482
3458,-2.3206026554107666,-2.152981698513031
3459,0.07431917637586594,0.3648573998361826
3460,-1.2033402919769287,-1.1793159171938896
3461,0.007416579872369766,0.09686068166047335
3462,-1.067368745803833,-1.0082386136054993
3463,-0.016775310039520264,-0.05836916171392659
3464,-0.0034470711834728718,0.14330762717872858
3465,-0.4449304938316345,-0.5892974151065573
3466,-0.07675527036190033,-0.09997763321734965
3467,-7.128748416900635,-7.214643597777467
3468,0.0015794453211128712,1.4484714376740158
3469,0.0005961961578577757,0.007319097523577511
3470,0.08095177263021469,-0.009179612505249679
3471,-0.03421476483345032,-0.013128014281392097
3472,-0.5304749011993408,-0.5828550104051828
3473,-0.0947313979268074,-0.0433083102107048
3474,-0.3824991285800934,-0.19878306984901428
3475,-1.482392430305481,-0.10928177833557129
3476,-6.4182915687561035,-6.437849532841938
3477,-1.6424784660339355,-1.6219778265804052
3478,-4.241532325744629,-4.295548353344202
3479,0.02510794810950756,0.3296561830211431
3480,-1.808423399925232,-0.9912480711936951
3481,-0.1301296055316925,-0.2208834462799132
3482,0.024009525775909424,0.05019034841097891
3483,-0.19105976819992065,2.780596077442169
3484,-0.3531148433685303,-0.3545457328436896
3485,-2.201986074447632,-1.8184117674827576
3486,-7.059767723083496,-5.932530760765076
3487,-0.11003558337688446,-0.13328450988046825
3488,0.020395975559949875,3.261355282385921
3489,-2.0671796798706055,-2.282967683626339
3490,-0.5556901693344116,-0.4184788465499878
3491,-0.21046075224876404,-0.3181199909886345
3492,-0.1406116485595703,-0.17866448871791363
3493,0.2166140377521515,3.6519458177499473
3494,0.053454555571079254,0.7230596970766783
3495,0.020140724256634712,0.11688412903458811
3496,-0.3613080084323883,-0.34622897021472454
3497,-0.0061785317957401276,0.02904197946190834
3498,-0.01658046618103981,-0.005573585629463196
3499,-0.2814587354660034,-0.33820185251533985
3500,-0.011772580444812775,1.6544007062911987
3501,-0.04400032013654709,0.01785764843225479
3502,-2.443315267562866,1.4758806228637695
3503,0.029191259294748306,0.03614822402596474
3504,-4.993175029754639,-5.10137327760458
3505,0.021601438522338867,0.001992817356949672
3506,-1.7814115285873413,-1.2555614709854126
3507,-1.8200328350067139,-1.917117916047573
3508,-1.7665642499923706,-1.8404208784922957
3509,-0.5481128692626953,-0.5670318227785174
3510,0.0921405479311943,1.9026026765350252
3511,0.00037827854976058006,0.5202052560634911
3512,0.09155357629060745,0.3349735885858536
3513,0.0747356116771698,0.06238807551562786
3514,-0.27058297395706177,-0.3084328200202435
3515,-0.006560724228620529,0.08267774991691113
3516,-0.6912674903869629,-0.6580363437533379
3517,-3.1201491355895996,-2.4032636880874634
3518,0.025188803672790527,0.8488700455054641
3519,-0.15063756704330444,-0.08077754080295563
3520,-2.055734157562256,-2.074168732855469
3521,0.0035406784154474735,-0.0002936850487458287
3522,0.0272760521620512,0.00870552659034729
3523,-3.478764772415161,-3.6756017220504873
3524,0.000336657278239727,-0.0016557207563892007
3525,-0.4654645323753357,-0.520714949365356
3526,-4.514199733734131,-4.128450810909271
3527,-0.0917484313249588,-0.05080769956111908
3528,-0.2465570718050003,-0.21188335120677948
3529,-0.7531659603118896,-0.8899058662354946
3530,0.001997326733544469,0.18466989370062947
3531,0.03445235639810562,0.5939485213602893
3532,-0.024709925055503845,-0.06697060842998326
3533,-0.011890340596437454,-0.05655696056783199
3534,-0.37546205520629883,-0.3816358223557472
3535,-1.851802110671997,-1.8822714093457762
3536,-0.36660337448120117,-0.4277885998599231
3537,-0.16255874931812286,-0.1642394436057657
3538,-0.6863705515861511,-0.5672547966241837
3539,-0.08355408161878586,-0.08853981900028884
3540,-0.07906512171030045,0.23409899324178696
3541,-0.537833571434021,-0.519492419436574
3542,-1.657408595085144,-1.3863029778003693
3543,-1.9979175329208374,-1.9968432374298573
3544,-0.9350278973579407,1.8072397708892822
3545,0.0400257483124733,1.1093127366621047
3546,-1.0911422967910767,-1.113102802541107
3547,-5.151576995849609,-3.034043788909912
3548,-0.4665098190307617,0.36281508207321167
3549,-7.579421043395996,-7.555957406759262
3550,-0.7148431539535522,0.061555564403533936
3551,-0.7102002501487732,-0.862957276403904
3552,-5.039837837219238,-5.0390915758907795
3553,-2.169999837875366,-1.4845818877220154
3554,-0.4349667429924011,0.5734107494354248
3555,-0.295268714427948,-0.2972994490992278
3556,-1.6060881614685059,-0.20592224597930908
3557,0.002927180379629135,-0.044182665180414915
3558,-5.976522922515869,-5.956642165780067
3559,0.009076494723558426,0.4864160716533661
3560,-4.66777229309082,-4.674795002909377
3561,-0.01726243644952774,-0.034854065626859665
3562,-0.06291856616735458,-0.0603602509945631
3563,-1.116646409034729,-0.6830335259437561
3564,-0.5399531126022339,-0.5321956314146519
3565,0.05430532991886139,0.004391630180180073
3566,-3.8716275691986084,-3.9037447271402925
3567,0.019011719152331352,0.7503115818835795
3568,-3.9767394065856934,-4.122055608313531
3569,-0.05228133872151375,-0.04099366441369057
3570,0.05268051475286484,0.0023917555809020996
3571,-1.3324615955352783,-1.3231736309826374
3572,-1.3628867864608765,-1.465949509292841
3573,-4.491419792175293,-4.4393610060215
3574,-0.2203124612569809,-0.21809722669422626
3575,0.13127164542675018,-0.024506235364242457
3576,-1.1821339130401611,-0.11014938354492188
3577,-0.01289111003279686,-0.027638872154057026
3578,-2.294767141342163,-2.322113642701879
3579,-6.124849319458008,-4.521820664405823
3580,-3.594719886779785,-3.6333002224564552
3581,-0.0010732534574344754,-0.0023713407845207257
3582,-0.8317407965660095,-0.8619414437562227
3583,0.0018416838720440865,2.5911316336132586
3584,-0.13928189873695374,0.4345846027135849
3585,-1.1703815460205078,-1.175089261494577
3586,0.008024550043046474,0.03329808639637122
3587,0.01793508604168892,0.10871917102485895
3588,0.07842456549406052,0.003117833402939141
3589,-1.389158844947815,-1.2490004748106003
3590,-0.018924325704574585,-0.025745820656084106
3591,-1.352946400642395,1.9562921524047852
3592,-0.008939186111092567,0.1398296169936657
3593,-2.005561113357544,-1.753382682800293
3594,0.05983573943376541,0.0011460194364190102
3595,-1.55354642868042,-1.500581070780754
3596,0.08197576552629471,-0.0001438473118469119
3597,0.02900267019867897,1.4028506902977824
3598,-4.948761463165283,-4.967645585536957
3599,0.13819558918476105,0.11284476472064853
3600,-0.05366729944944382,-0.13952967408113182
3601,0.09189926832914352,0.007961328723467886
3602,-0.3458065092563629,-0.3755827769637108
3603,0.003720562905073166,0.006328378076432273
3604,0.017461810261011124,0.3792174309492111
3605,-8.951081275939941,-8.895930837839842
3606,-0.10783888399600983,-0.20413952693343163
3607,-2.656540632247925,-1.9412339925765991
3608,-2.618933916091919,-2.1302740573883057
3609,-1.5781774520874023,-1.3063169717788696
3610,0.0037430129013955593,0.016031465958803892
3611,0.009147364646196365,0.8092962994705886
3612,-11.142868995666504,-11.027635008096695
3613,0.02079332433640957,0.5559142727870494
3614,-6.384267330169678,-6.471551768481731
3615,-0.18155400454998016,1.8552710562944412
3616,-2.798086166381836,-2.7537631653249264
3617,0.02045329287648201,-0.005559455021284521
3618,-3.3127400875091553,-3.3358310535550117
3619,0.012026384472846985,5.2763480097055435
3620,-0.9848504066467285,-0.21606528759002686
3621,-3.3000311851501465,-3.1792850643396378
3622,-0.1683904081583023,-0.26292002201762443
3623,-0.9557539224624634,-0.9328072089701891
3624,-5.076555252075195,-4.976760998368263
3625,0.026525648310780525,0.03126166761649074
3626,-2.1689391136169434,-2.1884871013462543
3627,0.03509436920285225,0.0003547124797478318
3628,-0.2091648429632187,-0.024576649069786072
3629,0.021444136276841164,0.06307239641319029
3630,-1.5401283502578735,-0.704812228679657
3631,-0.19130368530750275,0.3080347031354904
3632,0.07577380537986755,-0.030266457237303257
3633,-4.376793384552002,-3.9883947372436523
3634,-0.7533087134361267,-0.8533669046591967
3635,-0.4756883978843689,0.23701661825180054
3636,0.011615145951509476,0.22508275648579001
3637,-0.4108389616012573,1.1291679441928864
3638,-0.7743774652481079,-0.7557963132858276
3639,-0.06533654034137726,-0.011255800724029541
3640,-0.025636965408921242,-0.010392865166068077
3641,-0.10298659652471542,-0.07158245518803596
3642,0.027986925095319748,-0.03468419541604817
3643,-8.280016899108887,-8.279292958788574
3644,0.006422847509384155,0.15728449821472168
3645,-1.0522077083587646,-0.883193239569664
3646,0.024328814819455147,-0.0027232132852077484
3647,-3.13114333152771,-3.4240260776132345
3648,-2.8096728324890137,-1.278326392173767
3649,0.0038578880485147238,0.01121563813649118
3650,-0.24160034954547882,0.43193256855010986
3651,-2.8011763095855713,-2.7449975796043873
3652,0.017075464129447937,-0.136481411755085
3653,0.1079527959227562,0.2745527328297612
3654,-7.0093183517456055,-6.815850242972374
3655,-0.0023843329399824142,2.90523480810225
3656,0.013484412804245949,0.03063001052942127
3657,-1.3465172052383423,-1.3581968620419502
3658,-0.5506654381752014,-0.5584510270273313
3659,-0.5371537208557129,-0.5657594728399999
3660,-2.264539957046509,-2.4098109761253
3661,-1.3140900135040283,-1.1988553404808044
3662,-0.25966256856918335,-0.25633720867335796
3663,-0.24984470009803772,-0.25053880037739873
3664,-0.47660088539123535,-0.39963673055171967
3665,0.0011481009423732758,-0.06200863104095333
3666,0.00497828982770443,0.2362272758036852
3667,-0.6144605875015259,-0.5524842515587807
3668,-0.07028715312480927,-0.02941492199897766
3669,-0.04756966233253479,0.02584189921617508
3670,-1.3110144138336182,0.48794078826904297
3671,-4.508563995361328,-4.545354636386037
3672,0.09291301667690277,0.017996240640059114
3673,-1.0298107862472534,-0.08532798290252686
3674,-0.15647092461585999,-0.19078129157423973
3675,0.010820277035236359,-0.0037718107924433752
3676,-5.622080326080322,-5.403074413537979
3677,0.0027884896844625473,0.0014982892462285236
3678,-1.9982367753982544,-2.0014941847184673
3679,0.09033604711294174,0.0016357524045815808
3680,-8.49260425567627,-8.526026019826531
3681,-1.1829630136489868,-1.1373028717935085
3682,0.05069667845964432,0.0014842848759144545
3683,-0.8857645988464355,-0.3669654130935669
3684,0.1921059936285019,2.1908246148377657
3685,-0.02473050355911255,-0.046748744440265
3686,0.2157168686389923,0.03604409983381629
3687,-1.374487280845642,-1.3936326561961323
3688,-0.46034517884254456,0.04051285982131958
3689,-5.6291046142578125,-5.617225446738303
3690,-0.06539002060890198,4.054791748523712
3691,-0.0033631701953709126,-0.001118298852816224
3692,-0.013345642015337944,0.5352845154702663
3693,-1.5335017442703247,-1.5306726563721895
3694,-1.3487969636917114,-1.352516200626269
3695,0.07946789264678955,0.3350494704209268
3696,-0.03831247240304947,-0.12503789377660723
3697,0.0592711865901947,0.17643205826334452
3698,-0.017105892300605774,-0.03885203890968114
3699,0.1044701412320137,0.7594958415720612
3700,-0.24606549739837646,0.04621151089668274
3701,0.013350822031497955,0.0920830206014216
3702,0.0024790542665868998,0.17961544916033745
3703,0.021705463528633118,1.1336021274328232
3704,-0.030328555032610893,-0.03273103665560484
3705,0.1450268030166626,0.10374796291580424
3706,-2.4678642749786377,-2.36106925457716
3707,0.0057930490002036095,0.4377761697396636
3708,-1.6306769847869873,-1.5614180266857147
3709,-4.4195756912231445,-4.417286234907806
3710,-0.4825875759124756,-0.509003852494061
3711,-3.069744348526001,-2.2378073930740356
3712,0.03196141496300697,0.10590814996976405
3713,-0.44913965463638306,-0.09323510527610779
3714,-2.720534563064575,-2.7443147501908243
3715,-0.013792658224701881,0.0631394125521183
3716,0.021542664617300034,0.07322706654667854
3717,-0.24708051979541779,0.009169816970825195
3718,0.07224486023187637,-0.0403466522693634
3719,-1.8774189949035645,-0.2523103952407837
3720,-0.10959852486848831,2.320291832089424
3721,0.21807189285755157,0.5185038130148314
3722,-0.7990869283676147,-0.7786199077963829
3723,-1.0894588232040405,-0.40033578872680664
3724,0.005018395371735096,0.2441041932324879
3725,-0.03136183321475983,2.318133197724819
3726,-0.8492202162742615,-0.6443576514720917
3727,-0.08372882008552551,-0.059261513873934746
3728,-0.9825838208198547,-1.0893076063366607
3729,0.010578662157058716,-0.17563243582844734
3730,0.0035588282626122236,0.11444017532630824
3731,0.04936562851071358,0.040896460734074935
3732,-0.025251276791095734,-0.021533410996198654
3733,-0.3603578805923462,-0.34556485526263714
3734,-0.1836700290441513,-0.188777148257941
3735,-1.2121583223342896,-1.2248037289828062
3736,-0.23636150360107422,0.08212985098361969
3737,-0.18779562413692474,-0.019208833575248718
3738,-5.15378999710083,-3.4252573251724243
3739,0.02635723352432251,2.1270087090088055
3740,0.021860327571630478,0.056839790197500406
3741,-0.7100453972816467,-0.758038061670959
3742,-0.2229328751564026,-0.20950663834810257
3743,-0.06539246439933777,0.011856511235237122
3744,-0.6256405711174011,-0.16223955154418945
3745,-0.9260632991790771,-0.8816825151443481
3746,-0.0318693146109581,0.8219117037951946
3747,0.05142217501997948,-0.004597775172442198
3748,-1.4147714376449585,-1.1785449236631393
3749,-0.38932251930236816,0.17418169975280762
3750,-0.277373343706131,-0.30742160603404045
3751,-0.6627703905105591,-0.6977958808420226
3752,-1.215162992477417,-0.3691803812980652
3753,-1.2509334087371826,-1.1834482997655869
3754,0.07392589747905731,0.17168494686484337
3755,-0.0467514768242836,0.4215296357870102
3756,0.00837448425590992,0.01592424837872386
3757,-0.008262132294476032,0.6873553264886141
3758,0.0028425089549273252,0.0014237554105420713
3759,0.001981183188036084,0.23245660116663203
3760,0.015370204113423824,0.005212608026340604
3761,-7.789574146270752,-7.782872620970011
3762,-2.787905693054199,-3.0066426852717996
3763,-1.1274868249893188,-1.1301901642000303
3764,0.04930354654788971,0.5507632179069333
3765,-0.09911040216684341,-0.1165760145522654
3766,-0.2763914465904236,-0.3020255574992916
3767,0.05312364548444748,0.16631237603724003
3768,-2.477165460586548,2.0700511932373047
3769,-2.794349431991577,-2.7461922094225883
3770,0.13000281155109406,-0.018321525305509567
3771,-7.687982559204102,-7.6932366722030565
3772,-0.17360752820968628,2.981483370065689
3773,0.061569295823574066,0.0033880015835165977
3774,-0.3064391613006592,0.19924452900886536
3775,-4.108583927154541,-3.9292134791612625
3776,0.3553698658943176,0.08653916325420141
3777,-7.445882797241211,-7.428488839417696
3778,-2.475018262863159,-2.390779435634613
3779,-0.7204194664955139,-0.7261029729852453
3780,-1.7635669708251953,-1.787345361430198
3781,-0.628059983253479,1.191748321056366
3782,-6.200619220733643,-6.123086020350456
3783,-0.00025693350471556187,2.203960146289319
3784,0.0037131363060325384,0.26543925098667387
3785,-3.8824727535247803,1.3180158138275146
3786,0.00012353830970823765,0.0015005843015387654
3787,0.0037025646306574345,0.6323261952202301
3788,0.026858501136302948,0.015637335600331426
3789,0.006826333235949278,0.01103692724427674
3790,-1.9600424766540527,-1.994228630908765
3791,0.01656833291053772,0.26457120187114924
3792,-0.007331155240535736,0.07902564574033022
3793,-0.05471489578485489,-0.06514732539653778
3794,-0.3416394293308258,-0.20840685069561005
3795,-4.425616264343262,-4.0230966210365295
3796,-1.9630415439605713,-1.854025438427925
3797,0.01422627829015255,-0.01740879938006401
3798,-0.18559414148330688,0.5718050599098206
3799,0.0037689204327762127,0.9580969840390026
3800,-4.364262580871582,-4.39097442664206
3801,0.1500823050737381,1.8975088991574012
3802,-0.263264000415802,-0.022260993719100952
3803,-0.2972014844417572,-0.08724085986614227
3804,-0.014018438756465912,0.33449966087937355
3805,-2.9290688037872314,-2.43036687374115
3806,-4.956758499145508,-4.753947407007217
3807,0.041896820068359375,0.023180361837148666
3808,-2.219449520111084,-2.1177121102809906
3809,-0.2217233031988144,-0.15388799458742142
3810,-1.8049277067184448,-1.8049648921005428
3811,-0.3197981119155884,-0.3324638307135501
3812,-0.3857879340648651,-0.4191081151366234
3813,-0.001352524384856224,-0.006696486147120595
3814,-0.05302441120147705,0.462191179394722
3815,-0.006810132414102554,0.07685663923621178
3816,-3.1227188110351562,-3.041487418115139
3817,-3.8189735412597656,-3.8683798275887966
3818,0.009905427694320679,-0.034485110780224204
3819,-0.2532789409160614,-0.19802574068307877
3820,-0.5893614292144775,-0.6727033015340567
3821,-0.15724757313728333,-0.03870324790477753
3822,0.008618691004812717,-0.014862400479728421
3823,-0.3178555965423584,-0.1144983172416687
3824,-0.7383759021759033,-0.48515984416007996
3825,-0.16685651242733002,-0.12083560600876808
3826,0.026480980217456818,0.008007895667105913
3827,0.06925217807292938,0.19222981855273247
3828,0.13828575611114502,0.006017576437443495
3829,0.007674853317439556,0.6452537813747767
3830,-4.1797099113464355,-4.217800099402666
3831,-0.9132797718048096,-0.6433795988559723
3832,-0.00033968640491366386,0.0091047192690894
3833,0.011827919632196426,1.8749324041418731
3834,-10.073446273803711,-10.304715648293495
3835,-0.03618107736110687,-0.04537357157096267
3836,0.13530203700065613,0.13689426332712173
3837,0.04436799883842468,0.21570432744920254
3838,-1.1038192510604858,-1.1106625795578111
3839,0.05762851610779762,0.8620011182501912
3840,-0.012019461952149868,-0.021439767333504278
3841,0.021541070193052292,0.0006626824615523219
3842,-0.44142502546310425,-0.4433664418756962
3843,-0.6226692199707031,-0.6176993437111378
3844,0.05770556256175041,-0.0008443356491625309
3845,-0.033218689262866974,-0.07467228267341852
3846,-0.2701246440410614,0.4707143306732178
3847,-0.019817784428596497,0.05602094531059265
3848,0.008339347317814827,2.6638655993156135
3849,-0.9527909159660339,0.05136823654174805
3850,-6.222414493560791,-6.122950688004494
3851,0.022218061611056328,-0.0026202345034107566
3852,0.013277783989906311,-0.0060628408100456
3853,-3.378413677215576,-3.4547016681171954
3854,0.029494650661945343,1.8161186575889587
3855,0.09452997148036957,0.008185975259038969
3856,-0.09056095778942108,-0.014905065298080444
3857,0.07764330506324768,0.06423098559025675
3858,-1.044828176498413,-1.0207506865262985
3859,-0.04322093725204468,-0.10798623022856191
3860,-2.2287230491638184,-2.2289511803537607
3861,-0.6823732852935791,-0.11532622575759888
3862,-0.32091015577316284,-0.35214093839749694
3863,-0.7043629288673401,-0.6380220651626587
3864,-0.011124481447041035,-0.017935368061444024
3865,-0.0008031539618968964,-0.024548223125748336
3866,0.05464702844619751,1.0020974110811949
3867,0.15044210851192474,0.05767824116628617
3868,-0.1551072746515274,-0.04626721143722534
3869,-0.03069182112812996,1.768263392150402
3870,-0.017752964049577713,-0.014973032288253307
3871,-0.09791526943445206,-0.07243947871029377
3872,0.034505195915699005,-0.006530708516947925
3873,-0.5487138628959656,-0.5345337223261595
3874,-4.643473148345947,-4.0967735052108765
3875,-0.9435694217681885,0.4359147548675537
3876,-0.151452898979187,-0.1699692327529192
3877,-0.046365175396203995,0.22405795380473137
3878,-0.1387282758951187,1.7735242247581482
3879,-0.000874566612765193,0.00826610205695033
3880,0.15533395111560822,0.028346823528409004
3881,0.0045186420902609825,0.0020665751944761723
3882,0.046111103147268295,-0.0017937822849489748
3883,-1.844452142715454,-1.7124522924423218
3884,-1.314210057258606,-1.4669525607023388
3885,-1.3484370708465576,-0.8278177976608276
3886,-0.04223889857530594,0.016182512044906616
3887,-0.5932284593582153,-0.6625003816898243
3888,-0.1577371060848236,-0.13727005571126938
3889,-3.4466164112091064,-2.9961962699890137
3890,-1.4563465118408203,-1.3262212723493576
3891,-0.6775463819503784,0.0025208592414855957
3892,-0.11466724425554276,-0.14449637639336288
3893,0.025635886937379837,0.0010551168124948163
3894,-0.30891287326812744,-0.32232752349227667
3895,-0.00923045165836811,1.4098930545151234
3896,-0.4319511353969574,-0.5205751525936648
3897,0.00894775241613388,0.2637278810143471
3898,-0.26077893376350403,-0.271942563354969
3899,-2.9895548820495605,-3.181834826085833
3900,-1.3035826683044434,-1.3256514833774418
3901,0.08895441144704819,0.2816113280132413
3902,-0.4846159517765045,-0.40248698741197586
3903,0.011182650923728943,-0.06428555026650429
3904,-1.3576407432556152,-1.4277068972587585
3905,-0.0015548206865787506,0.04824327677488327
3906,0.06317471712827682,1.9691077393654268
3907,-0.4561496376991272,-0.43357471749186516
3908,-2.515126943588257,-1.5123834609985352
3909,-1.164465069770813,-1.1550114527344704
3910,0.014357104897499084,-0.018002797209192067
3911,-5.2693986892700195,-5.327570103108883
3912,0.02354845032095909,0.005526778466446558
3913,-1.7733416557312012,-1.7817525302816648
3914,0.03289569914340973,0.0023783100477885455
3915,-2.643573045730591,-2.5644297674298286
3916,0.012163659557700157,-0.02880743792047724
3917,-1.7901948690414429,-1.7913370095193386
3918,-0.10132935643196106,-0.13636044747545384
3919,-0.02671530842781067,0.45687100291252136
3920,-7.395470142364502,-6.718002259731293
3921,-0.5139265656471252,-0.3022105395793915
3922,-1.7887775897979736,-1.7094142585992813
3923,0.00269159278832376,0.0002827708958648145
3924,-5.502918243408203,-4.955535471439362
3925,-0.4038865268230438,-0.26020701229572296
3926,0.014311704784631729,0.18733550608158112
3927,-0.08170287311077118,-0.17239800514653325
3928,-0.07636894285678864,-0.03468629717826843
3929,-0.007164517417550087,-0.01670924574136734
3930,-6.164341926574707,-6.228126686648466
3931,-1.088539481163025,-1.0905155753716826
3932,-6.018463134765625,-6.016726737841964
3933,-2.276547908782959,-2.4461295497603714
3934,-0.02936811000108719,0.8024837076663971
3935,-0.0639943853020668,-0.06997972849057987
3936,-0.659408450126648,-0.6668860060744919
3937,-0.04208647832274437,2.194520276039839
3938,-3.276414155960083,-3.2049687653779984
3939,-4.211350440979004,-3.4646939039230347
3940,-0.19030612707138062,-0.2695419192315285
3941,-0.083839550614357,-0.08291077613830566
3942,-0.008944474160671234,-0.011904710903763771
3943,-1.4473872184753418,-1.4759824639186263
3944,-1.8960410356521606,-1.8611515313386917
3945,0.00929704774171114,-0.01213806914165616
3946,-4.837141513824463,-4.766840003430843
3947,-0.006572835147380829,0.026234792545437813
3948,-2.4301207065582275,-2.096995234489441
3949,-9.483963966369629,-9.406301960349083
3950,0.056071389466524124,0.028501447290182114
3951,0.06390903145074844,0.0010228136088699102
3952,0.004006599076092243,1.6736451315227896
3953,0.08584891259670258,1.503151338081807
3954,0.020758014172315598,0.02603909105528146
3955,-0.00759907066822052,0.15678751468658447
3956,-3.8077237606048584,-3.9989729588851333
3957,-0.019216163083910942,0.0035391002893447876
3958,-0.08598452806472778,0.08819962292909622
3959,-3.5788049697875977,-3.5794280420523137
3960,-1.7807607650756836,-1.4663243293762207
3961,-1.2445108890533447,-1.131719097495079
3962,0.02364671230316162,-0.0666421293572057
3963,0.023893173784017563,0.005772205302491784
3964,-0.5472857356071472,-0.4647906571626663
3965,0.011801311746239662,0.4294952042400837
3966,0.14010615646839142,-0.015236757739330642
3967,0.013394571840763092,0.8277670033276081
3968,-0.742092490196228,-0.7418655436486006
3969,0.0025446536019444466,-0.00021310243027983233
3970,0.035960085690021515,-0.002672947943210602
3971,-0.6772024631500244,1.323912501335144
3972,0.0012940343003720045,6.627741095144302e-05
3973,-0.14116270840168,-0.16092394664883614
3974,-0.6530003547668457,-0.7271846001967788
3975,-0.014875499531626701,-0.03730476531200111
3976,-1.1859368085861206,-1.2004463914781809
3977,-0.5923604965209961,-0.5819929838180542
3978,-0.011738432571291924,1.7492009736597538
3979,-0.45256972312927246,-0.36414555460214615
3980,0.03517401963472366,0.06840517540695146
3981,-3.0867714881896973,-3.0880963429808617
3982,-5.4263596534729,-5.468505801633
3983,-0.29013562202453613,-0.26110560074448586
3984,-3.3727686405181885,-3.3037290275096893
3985,-0.19695472717285156,-0.19333373801782727
3986,0.030793745070695877,0.0063844770193099976
3987,-1.2365195751190186,-1.193241260945797
3988,-1.4315111637115479,-1.459954394493252
3989,-0.006594238802790642,-0.005715809762477875
3990,-0.011121870949864388,-0.036906708080095996
3991,-2.3367486000061035,-1.3252781629562378
3992,0.0032524364069104195,0.04689612518996
3993,0.0012863539159297943,0.3078106641769409
3994,-0.005191922187805176,-0.006994165480136871
3995,0.015328269451856613,0.7560431472957134
3996,-3.057626724243164,-3.0426796451210976
3997,-0.06620185077190399,-0.20430640131235123
3998,-0.0755494087934494,-0.08316885214298964
3999,-2.307645320892334,-1.2300903797149658
4000,-0.07017536461353302,0.8085479065775871
4001,-0.10134712606668472,0.5089046284556389
4002,-3.5684738159179688,-3.5646787057630718
4003,-0.11901402473449707,0.1376088187098503
4004,-1.6728793382644653,-1.676071152323857
4005,-1.861712098121643,-1.5075722932815552
4006,-2.422776222229004,-2.452175773214549
4007,0.06479557603597641,0.133564880117774
4008,-0.007008461747318506,0.03246503975242376
4009,-1.2066982984542847,-1.2416626401245594
4010,-2.8605191707611084,-2.7305346578359604
4011,-0.045860834419727325,-0.05464418977499008
4012,-0.002884224057197571,0.13738135993480682
4013,0.0029446410480886698,0.6086772680373542
4014,0.019824517890810966,-0.026208295370452106
4015,0.004603644832968712,-0.009083273820579052
4016,0.017836520448327065,-0.005265557032544166
4017,-0.6060046553611755,0.4439809322357178
4018,-3.072422981262207,-3.0595016945153475
4019,-1.3061695098876953,-1.2255671322345734
4020,-0.8470879793167114,-0.40139704942703247
4021,-0.53290194272995,-0.36690692603588104
4022,-4.7365851402282715,-4.702004872262478
4023,-1.4023815393447876,-1.3166140764951706
4024,0.021833915263414383,-0.006563164293766022
4025,-0.41498422622680664,-0.003873080015182495
4026,0.0031856060959398746,0.3501704133814201
4027,0.03202471137046814,3.229062772123143
4028,0.0408286526799202,0.5177021697163582
4029,0.021289823576807976,0.2893897802568972
4030,-5.4587531089782715,-4.331584334373474
4031,-0.010178912431001663,-0.03505560632038396
4032,0.054577864706516266,0.11655421205796301
4033,-0.34166479110717773,1.1839542090892792
4034,-0.014003432355821133,0.4400749206542969
4035,-0.782886266708374,-0.7873668661341071
4036,-0.09113046526908875,-0.08956965990364552
4037,-0.4219101071357727,-0.4323340319097042
4038,-3.028696298599243,-2.359038531780243
4039,-1.636634111404419,-1.544437974691391
4040,0.0057056499645113945,0.008122343802824616
4041,-9.065625190734863,-9.071634724736214
4042,-0.8304257392883301,-1.1139676785096526
4043,0.218724325299263,0.0026091905892826617
4044,-6.3224873542785645,-5.940645605325699
4045,0.15047213435173035,0.3399417866021395
4046,-1.027090072631836,-0.8194191455841064
4047,-0.08268412202596664,1.1535070016980171
4048,0.053422681987285614,0.002346985158510506
4049,0.003038861323148012,1.0774108888581395
4050,-1.3783200979232788,-1.3780732715968043
4051,-2.628227710723877,-2.6922106305719353
4052,0.35975995659828186,-0.0030511068180203438
4053,0.0723850280046463,0.015089923748746514
4054,-2.459456443786621,-2.4610680943587795
4055,-0.2414523810148239,1.5463294088840485
4056,-0.0495293028652668,0.13958259671926498
4057,-0.12321743369102478,-0.08191545307636261
4058,-2.6016104221343994,-2.5848753582686186
4059,-0.1426541656255722,0.9777079671621323
4060,-1.810279130935669,-1.819005922647193
4061,0.020459691062569618,3.320350896101445
4062,0.016471799463033676,0.16205064109090017
4063,0.014941388741135597,0.2212117202579975
4064,0.0012996370205655694,1.1723017692738722
4065,-0.0521671324968338,0.9689769931137562
4066,-0.02270316332578659,-0.0853682734305039
4067,-1.1767041683197021,-0.40291082859039307
4068,-3.747642993927002,-3.319946050643921
4069,0.003578874748200178,0.20354594895616174
4070,-2.8840208053588867,-2.669241189956665
4071,-4.248488426208496,-4.418349619489163
4072,-5.56821346282959,-3.376291036605835
4073,0.05568528547883034,0.010807042475789785
4074,-0.009516941383481026,0.9972987053915858
4075,-1.905232310295105,-1.947714045876637
4076,-1.81904137134552,-1.7999425828456879
4077,-0.18970543146133423,-0.16220933943986893
4078,-1.138264536857605,-1.0639756470918655
4079,-2.9444189071655273,-1.0458385944366455
4080,-0.010571539402008057,0.22991024143993855
4081,-0.6462927460670471,-0.5868193209171295
4082,0.04743985831737518,0.08905334211885929
4083,0.02444886416196823,2.4324439093470573
4084,-0.26267069578170776,-0.26340319245355204
4085,-2.925661087036133,-2.9459119235980324
4086,-0.24358461797237396,0.0503544807434082
4087,-0.7034288048744202,-0.8483114372938871
4088,-0.3015085458755493,-0.25540780276060104
4089,0.03519405052065849,0.19736548140645027
4090,-1.1377261877059937,-1.2096847724169493
4091,-4.3999247550964355,-4.3040071949362755
4092,0.006352282129228115,-0.012419251201208681
4093,-1.2170721292495728,-1.1260093003511429
4094,-0.1753092259168625,-0.159574706107378
4095,-0.0053996918722987175,0.1318116020411253
4096,-2.824760913848877,-2.576608031988144
4097,-0.12211885303258896,1.0012243539094925
4098,-0.14303413033485413,-0.1382448673248291
4099,-6.075503349304199,-5.915373593568802
4100,0.019364221021533012,1.6996813409787137
4101,-0.22940582036972046,0.09958967566490173
4102,0.16288608312606812,-0.007623867801157758
4103,-4.546656608581543,-4.547116799745709
4104,-0.14189422130584717,0.798165962100029
4105,0.1420215517282486,-0.0002931648486992344
4106,-0.06423134356737137,-0.10546352062374353
4107,-4.916722297668457,-2.8235504627227783
4108,-0.10061133652925491,-0.13037352403625846
4109,-6.5334625244140625,-6.435073219239712
4110,-0.11697675287723541,-0.16068547824397683
4111,-3.16504168510437,-3.0953160524368286
4112,0.02494356781244278,0.5298717618056799
4113,-0.09771662950515747,1.8652606830000877
4114,0.0023287064395844936,1.4354005408240482
4115,-0.20233410596847534,-0.19042303413152695
4116,-5.331340789794922,-3.541149377822876
4117,-0.0506390780210495,0.032771036028862
4118,-0.13537254929542542,-0.27525282092392445
4119,-1.9440404176712036,-1.37351793050766
4120,0.0021852701902389526,0.27913452684879303
4121,-0.6895603537559509,-0.6487358994781971
4122,-0.08364954590797424,-0.13065416738390923
4123,0.04832080379128456,-0.0057790554710663855
4124,-3.694204330444336,0.10071182250976562
4125,-0.11111065745353699,-0.10758084431290627
4126,-0.10177597403526306,-0.06741078570485115
4127,-0.19463306665420532,-0.21392166370060295
4128,-0.029208369553089142,-0.03432223943673307
4129,-0.1384577751159668,-0.11941670998930931
4130,-0.2607076168060303,-0.24632302671670914
4131,-0.3696478307247162,0.9129038155078888
4132,-0.3115536570549011,-0.3908465206782239
4133,-3.4951319694519043,-3.4957497753202915
4134,-0.07587853074073792,-0.09747245814651251
4135,0.02544192597270012,-0.01552917150547728
4136,-0.0033011510968208313,0.39777435176074505
4137,-1.9546457529067993,-0.7266405820846558
4138,-0.02675732970237732,-0.0959414984099567
4139,-0.021232949569821358,5.967287950217724
4140,0.025870269164443016,0.003167168702930212
4141,-9.156517028808594,-8.669820487499237
4142,-0.49813830852508545,-0.5029711313545704
4143,-0.480252742767334,-0.56079276278615
4144,0.023601828143000603,0.02055673347786069
4145,-0.12935487926006317,-0.18206082587130368
4146,-0.04790324345231056,0.03407282009720802
4147,0.05925481393933296,0.135442603379488
4148,-0.6722414493560791,-0.43996089696884155
4149,-10.077492713928223,-10.075651966035366
4150,-3.2881064414978027,-3.2950033769011497
4151,-0.3253714144229889,0.6094923317432404
4152,-3.1112515926361084,-2.7334682643413544
4153,0.004489690065383911,0.04408588260412216
4154,-0.009085170924663544,0.019556302577257156
4155,-0.0502668097615242,-0.02072407305240631
4156,-0.022475965321063995,-0.08776126895099878
4157,-1.7725423574447632,-1.7769828282762319
4158,-0.17597399652004242,0.11661556363105774
4159,-0.17265230417251587,-0.17407783027738333
4160,-3.562224864959717,-3.6558129787899816
4161,0.004580921493470669,0.06568787340074778
4162,-0.3734382390975952,-0.40717985294759274
4163,-0.06988749653100967,-0.13186353677883744
4164,0.018597587943077087,0.5938559425994754
4165,-1.933608055114746,0.0033190250396728516
4166,-0.016360439360141754,-0.021295746827490802
4167,-2.1463515758514404,-1.8474265933036804
4168,-1.1587584018707275,-1.2006137687712908
4169,-0.2236899882555008,-0.19139566645026207
4170,-2.941173553466797,-2.446684718132019
4171,-0.11535662412643433,-0.14460372272878885
4172,-9.762446403503418,-9.536370366811752
4173,-2.107905626296997,-2.1753947269171476
4174,-0.06367868930101395,0.04107508808374405
4175,0.01954418048262596,-1.7878643120639026e-05
4176,-1.5482139587402344,-0.5799555778503418
4177,-0.25583595037460327,-0.2558991713449359
4178,0.03227227181196213,-0.0007339282001339598
4179,-0.7413923144340515,-0.15351349115371704
4180,-1.2118465900421143,-1.2205884459599474
4181,-0.1579139530658722,0.2675194889307022
4182,-1.763255000114441,-1.8387697483412921
4183,-0.5143954157829285,-0.48994473181664944
4184,-0.4210060238838196,-0.3285817429423332
4185,-3.200443744659424,-2.3230578899383545
4186,-1.495896577835083,-1.5308636199915782
4187,-0.044588327407836914,-0.06891229469329119
4188,-1.2296775579452515,-1.03143909573555
4189,-1.3253872394561768,-1.4085116387941525
4190,0.005011961795389652,0.2204925436526537
4191,-4.015276908874512,-4.038856983193909
4192,-0.05152612924575806,-0.01035868376493454
4193,-0.23084791004657745,0.6600611656904221
4194,0.0006709650624543428,0.41155292745679617
4195,-1.2131770849227905,-1.2805767012760043
4196,-0.0035167010501027107,0.14258763380348682
4197,-0.7487900257110596,-0.6681875884532928
4198,-0.011014243587851524,0.21319523267447948
4199,0.049578841775655746,2.7256693943054415
4200,-0.6507248282432556,-0.12903612852096558
4201,-0.367093950510025,0.09799808263778687
4202,-0.7013171911239624,-0.7041575313924113
4203,-0.17161992192268372,-0.21637505665421486
4204,0.015247201547026634,0.34077653638087213
4205,-0.10111136734485626,-0.1440697112120688
4206,-2.300792694091797,-2.238252304494381
4207,0.002647417364642024,1.7471661568451964
4208,-5.3121209144592285,-4.976290255784988
4209,0.08505425602197647,0.32164773624390364
4210,-0.022796817123889923,-0.018799542915076017
4211,0.0028205523267388344,9.546981891617179e-05
4212,-0.5662278532981873,-0.517799399793148
4213,0.002528693526983261,3.914212712305016
4214,-1.4932690858840942,-1.564058325951919
4215,-0.041246578097343445,-0.044716934324242175
4216,-2.806621789932251,-2.803209189325571
4217,-0.17290809750556946,-0.17380500736180693
4218,-0.00020824302919209003,0.0004917762707918882
4219,-6.643712043762207,-6.6531727313995646
4220,0.013193551450967789,0.10487916693091393
4221,0.10157874971628189,0.0345549276098609
4222,-0.540455162525177,-0.5121079757809639
4223,8.902885019779205e-05,0.31425635423511267
4224,-0.08962470293045044,2.1103299856185913
4225,-0.003668084740638733,0.07177041471004486
4226,-0.27045974135398865,0.14000147581100464
4227,-8.760612487792969,-8.649122133851051
4228,-3.042543411254883,-3.0027524903416634
4229,-4.122347831726074,-4.154219007119536
4230,-0.9153287410736084,-0.9312028056010604
4231,-2.076613426208496,-2.080107035813853
4232,0.006547955796122551,0.0021749294246546924
4233,-5.499152183532715,-4.6102471351623535
4234,-2.1428346633911133,-2.1516072638332844
4235,0.03792000561952591,-0.005847957218065858
4236,-0.6148021221160889,-0.3364851474761963
4237,-0.0012371726334095001,-0.02977323639788665
4238,0.1731787770986557,0.7362033522222191
4239,-0.2096693366765976,-0.21808977925684303
4240,0.05354303866624832,-0.08110194094479084
4241,-1.8967822790145874,-1.885590611025691
4242,0.13210006058216095,-0.005966469645500183
4243,-1.840750813484192,-1.7024763822555542
4244,-0.5315306782722473,-0.7024015197566769
4245,-0.10495108366012573,0.08138807117938995
4246,-0.48178404569625854,-0.5236942395567894
4247,0.004249348305165768,0.022714093094691634
4248,-4.061844348907471,-4.068815426900983
4249,-0.058561772108078,-0.1505182385444641
4250,0.00327471480704844,0.11841435654787347
4251,-7.229247093200684,-7.041335999965668
4252,0.10233177989721298,0.5210263356566429
4253,-1.1238319873809814,-1.1181562170386314
4254,-0.944929838180542,-0.06831145286560059
4255,0.001964813331142068,0.0011727509554475546
4256,-0.18113775551319122,0.10031740367412567
4257,-0.6443562507629395,-0.6661271494813263
4258,-1.1209075450897217,-1.1375006102025509
4259,0.007599483244121075,-0.0009304907580371946
4260,-0.07232049852609634,-0.08664905038313009
4261,-7.905596733093262,-8.077079318463802
4262,-0.02846420183777809,0.5543664619326591
4263,0.04067164659500122,1.21946182847023
4264,-4.307895660400391,-3.4601120352745056
4265,0.009636327624320984,0.1811899095773697
4266,-2.32755446434021,-2.3303819898992515
4267,-6.691675662994385,-5.8066166043281555
4268,-0.012319083325564861,-0.016669528093189
4269,-0.5077285766601562,-0.49918059073388577
4270,-2.306838274002075,-2.293478026986122
4271,-0.027913590893149376,0.03931320831179619
4272,-4.346615314483643,-4.34690192528069
4273,-2.2983908653259277,-1.6801471710205078
4274,-5.2053446769714355,-4.861476868391037
4275,0.05787084251642227,-0.01916232518851757
4276,-0.22209599614143372,3.3803470581769943
4277,-1.8963673114776611,-1.8796338103711605
4278,-0.24877922236919403,3.245079845190048
4279,0.0027624552603811026,0.014795908937230706
4280,0.011100661009550095,0.8464168161153793
4281,-1.7227890491485596,-1.8266024793265387
4282,-0.8709719181060791,1.3435818552970886
4283,-5.119309425354004,-5.13427085801959
4284,-0.0609491690993309,0.03794925659894943
4285,-0.015079577453434467,0.32539830543100834
4286,-0.29868581891059875,-0.2961178096011281
4287,-1.1976157426834106,-1.184891976416111
4288,-1.5571078062057495,-1.5789369350277411
4289,0.05345968157052994,-0.014339940622448921
4290,-0.005976981483399868,0.34717227052897215
4291,-8.135132789611816,-7.659412503242493
4292,-0.02705281227827072,0.05625270493328571
4293,0.022450102493166924,0.31280939548742026
4294,-0.5419655442237854,-0.3921138048171997
4295,0.006849867291748524,0.046042490750551224
4296,-0.20244307816028595,-0.11468090862035751
4297,-2.5452475547790527,-2.4126954674720764
4298,-2.9494545459747314,-2.9886602461338043
4299,-0.09171056747436523,0.08279706537723541
4300,-0.009381559677422047,-0.007954655215144157
4301,-7.084738731384277,-7.116614601400215
4302,-2.4017889499664307,-2.3359295800328255
4303,0.014093797653913498,0.008843285497277975
4304,-2.1755411624908447,-2.1797290109097958
4305,-0.013861196115612984,0.05454845726490021
4306,-0.740790843963623,3.022821366786957
4307,-0.2585715055465698,-0.17941776663064957
4308,-2.449871063232422,-2.407138779759407
4309,0.04579827934503555,0.08445201721042395
4310,-2.5043270587921143,-2.250339597463608
4311,-0.577587902545929,-0.19574609398841858
4312,0.14591927826404572,0.7683268394321203
4313,-2.5804505348205566,1.3931763172149658
4314,0.03661654144525528,0.19515558308921754
4315,-5.128291606903076,-5.1886661717435345
4316,-0.08595019578933716,-0.143581110984087
4317,-1.2840425968170166,-0.4566968083381653
4318,-5.904260635375977,-5.9365168921794975
4319,0.0029476212803274393,0.0009548859679853194
4320,-0.15368768572807312,0.5420149564743042
4321,-5.710399627685547,-5.720472370041534
4322,0.008289809338748455,0.2537871599197672
4323,0.12872537970542908,1.5734072923660278
4324,-0.10907761752605438,-0.26264565135352314
4325,0.04141196608543396,0.23620404335088097
4326,-0.0071367123164236546,-0.00510275992564857
4327,-0.00455267820507288,0.4669005540199578
4328,-9.88620376586914,-9.867447942495346
4329,0.02351769618690014,0.05707606895157369
4330,0.047339458018541336,0.03937637526541948
4331,-0.017105834558606148,-0.0241962606087327
4332,0.0024133494589477777,0.24976816214621067
4333,-3.209385395050049,-3.1949790213257074
4334,0.052783820778131485,-0.002612272976307395
4335,-3.379108428955078,-3.3108289390802383
4336,0.019371598958969116,0.016205047257244587
4337,-2.0094614028930664,0.27054786682128906
4338,-1.0817643404006958,-0.5791774988174438
4339,0.10258340835571289,0.3856559396126613
4340,-0.1353760063648224,-0.15395613014698029
4341,-0.9154955744743347,-0.6410408020019531
4342,-0.012722821906208992,1.1292689889669418
4343,-0.12264201790094376,-0.13201846275478601
4344,-6.424807548522949,-6.477117504924536
4345,-1.098456621170044,-1.1002876695711166
4346,-2.930722951889038,-2.928117034956813
4347,0.008911088109016418,0.008291009813547134
4348,-0.07151611894369125,-0.08374668704345822
4349,-0.0001896163448691368,0.03894421737641096
4350,-0.008523502387106419,0.03230978175997734
4351,-6.621166706085205,-6.62615985237062
4352,0.013951056636869907,0.11667084600776434
4353,-1.4422881603240967,-1.3925306983292103
4354,-0.11454444378614426,-0.0664345994591713
4355,-1.3236232995986938,0.7578668594360352
4356,-0.12042468786239624,-0.11607037484645844
4357,-1.6337629556655884,-1.9971991778329539
4358,-4.765012264251709,-4.73898296803236
4359,0.027950331568717957,0.15086125954985619
4360,0.02812499925494194,0.6635900837718509
4361,-4.11961555480957,-3.610436260700226
4362,0.07694606482982635,0.12760224752128124
4363,-0.19880007207393646,-0.19641543552279472
4364,0.10411092638969421,1.359623935626587
4365,-5.743808269500732,-4.298257350921631
4366,-0.3133714199066162,-0.35019213892519474
4367,-4.30820369720459,-4.401767016053782
4368,-0.6599754095077515,-0.4469960182905197
4369,-4.856568813323975,-4.343079388141632
4370,-0.09587457031011581,3.636143669486046
4371,-5.199159145355225,-4.793983459472656
4372,-0.01642250455915928,0.09527213126420975
4373,-1.6392734050750732,-1.5996831022202969
4374,-0.2438766360282898,-0.2698893853230402
4375,-0.05544394999742508,-0.06161917676217854
4376,0.05652020871639252,-0.007565327163320035
4377,-0.6470344066619873,-0.6598485894501209
4378,0.06142141669988632,2.2930454169400036
4379,0.008496352471411228,0.0031605474650859833
4380,-0.46551692485809326,-0.5172262752894312
4381,0.02185734733939171,0.04452059419281795
4382,-0.0569809228181839,-0.050064556300640106
4383,-0.4178886413574219,2.822484254837036
4384,-3.2190051078796387,-2.189003348350525
4385,-6.307797908782959,-6.278732310980558
4386,0.10255718231201172,2.0986574894159276
4387,-0.08807593584060669,0.9877947866916656
4388,-0.07344483584165573,-0.07723835220895126
4389,0.0008987635374069214,-0.029581394977867603
4390,-7.92836332321167,-7.939635451883078
4391,-0.014944769442081451,1.6882148310542107
4392,-0.0995926707983017,-0.15493416939716553
4393,-4.290844917297363,-4.360792517662048
4394,-0.00958690233528614,0.22543509490787983
4395,0.021854909136891365,0.0003952508559450507
4396,-0.1441795527935028,-0.06036178022623062
4397,0.0037651427555829287,0.03171421126171481
4398,-0.029517075046896935,2.2139919884502888
4399,-0.03530868887901306,0.1342475414276123
4400,-0.8844846487045288,-0.941425465978682
4401,-0.2625860869884491,0.0699312686920166
4402,-0.16688738763332367,-0.03503793478012085
4403,-1.844447135925293,-1.0920326113700867
4404,-0.5356942415237427,-0.17599838972091675
4405,-1.0872797966003418,-1.0530650354921818
4406,-1.3057068586349487,0.22313189506530762
4407,-6.75830078125,-6.7538128066807985
4408,-0.10401052236557007,-0.11501125525683165
4409,0.048103854060173035,0.12371817149687558
4410,-0.12021398544311523,-0.12406214862130582
4411,-0.3112492859363556,-0.342202786821872
4412,0.05679278448224068,1.0600995384156704
4413,-0.3203503489494324,-0.2466275617480278
4414,0.007870299741625786,0.9989848871482536
4415,-0.21887582540512085,-0.307070717215538
4416,-2.5861916542053223,-1.026523232460022
4417,0.09033921360969543,0.1234158854931593
4418,-4.092691421508789,-4.096980235306546
4419,-3.5010831356048584,-3.5268839313066565
4420,-0.09741360694169998,-0.07083306647837162
4421,-0.0969308540225029,-0.04229729622602463
4422,-1.6250605583190918,-0.5461914539337158
4423,0.011927285231649876,0.09550063242204487
4424,0.0062315803952515125,0.1826022746754461
4425,-1.270244836807251,1.207859992980957
4426,-2.68060040473938,-2.687614530324936
4427,0.017125656828284264,-0.023100456572137773
4428,-0.24938568472862244,-0.26661010598763824
4429,0.08258416503667831,-0.00018230511341243982
4430,0.001256592571735382,0.09930691868066788
4431,-0.029030028730630875,-0.018660129979252815
4432,-0.4583622217178345,-0.5051305769011378
4433,-0.059127096086740494,-0.10163269937038422
4434,-1.0139830112457275,-1.0732731497846544
4435,-0.3216845393180847,-0.37489385437220335
4436,-0.0010772321838885546,0.4927114942111075
4437,-0.5810194611549377,-0.5786570305936038
4438,-1.8080435991287231,-1.484521746635437
4439,-0.36098790168762207,-0.3865657087735599
4440,0.0037129344418644905,0.03682397746888455
4441,0.0009128176607191563,0.11179416463710368
4442,-1.2763450145721436,-1.2993696695193648
4443,-0.030957363545894623,-0.07147087785415351
4444,-0.38151732087135315,-0.544452890753746
4445,0.03694964200258255,0.60980574041605
4446,-0.1087552011013031,0.5883048847317696
4447,-0.5743935108184814,-0.403680756688118
4448,-1.535214900970459,-0.19890999794006348
4449,-0.3365488648414612,-0.3409555950202048
4450,-0.11244633793830872,0.8091942518949509
4451,-0.2515178918838501,-0.22678602673113346
4452,-0.3935539722442627,-0.3412183150649071
4453,-0.002657332457602024,0.6831715782172978
4454,-0.9174863696098328,-1.0647981837391853
4455,-1.8752473592758179,-1.874547376530245
4456,-4.549152851104736,-4.56578744831495
4457,-0.06318973004817963,-0.06344919698312879
4458,-0.056751884520053864,2.804128088057041
4459,-0.4086935222148895,1.0405104756355286
4460,-0.08345389366149902,0.14191577583551407
4461,-0.2136065512895584,-0.23335911706089973
4462,-5.221244812011719,-5.008836552500725
4463,0.06106806546449661,0.0020507395383901894
4464,-0.027690453454852104,0.4362409058958292
4465,0.0029569827020168304,-0.01741264904558193
4466,-0.483121395111084,-0.5158579637936782
4467,-2.7110137939453125,-2.6789017394185066
4468,-0.06047578901052475,0.2746649384498596
4469,-3.3635661602020264,-3.3116295486688614
4470,-0.003494118107482791,0.03002313757315278
4471,-1.1299011707305908,-1.1336158821359277
4472,0.028784310445189476,0.2617046342493268
4473,0.006814462598413229,-8.225184501498006e-06
4474,0.06271886080503464,0.09670905536040664
4475,-0.042320311069488525,0.8736009784042835
4476,-2.458622455596924,-2.5278944971378223
4477,-0.01892448589205742,-0.04149746708571911
4478,-1.735870599746704,-0.9357898831367493
4479,-2.564854383468628,-2.6132408510893583
4480,-1.148681640625,-1.1985559250460938
4481,0.08644544333219528,0.0013484979863278568
4482,-7.335260391235352,-3.1068315505981445
4483,0.1557036191225052,-6.615043093916029e-05
4484,-0.04773431643843651,0.25226906687021255
4485,0.02480839379131794,0.004762785843922757
4486,0.02242688089609146,0.812371573789278
4487,0.03773818910121918,0.05723024345934391
4488,-0.028763573616743088,0.07809590175747871
4489,-2.161123275756836,-0.6237196922302246
4490,-0.023167088627815247,-0.0027101989835500717
4491,-0.06982878595590591,-0.018074728548526764
4492,-0.004440153017640114,-0.01239441242069006
4493,-0.20574164390563965,0.3742481470108032
4494,-0.3742470443248749,-0.3610779121518135
4495,-5.663183212280273,-5.230446398258209
4496,-0.767532229423523,-0.9572493936866522
4497,-0.2715241312980652,-0.10900947451591492
4498,-6.10548210144043,-6.030297785997391
4499,-6.730291366577148,-6.729619828984141
4500,-5.582454204559326,-5.6050496377720265
4501,-0.041662245988845825,0.16109544411301613
4502,0.1424674093723297,0.0002766443940345198
4503,-0.23792743682861328,-0.061360836029052734
4504,0.013449035584926605,-0.04307751730084419
4505,0.04784395545721054,-0.0018271449116582517
4506,-0.2153613418340683,-0.21537929214537144
4507,0.02625744231045246,0.007270525093190372
4508,0.12418211251497269,1.5298541393131018
4509,0.012262278236448765,0.05013872589915991
4510,-0.026704076677560806,1.5789153464138508
4511,0.03511491417884827,-0.1203147687119781
4512,-1.366390585899353,-1.3110019713640213
4513,-4.046022891998291,-3.841515839099884
4514,-5.0710368156433105,-5.018859073519707
4515,-2.3313205242156982,-2.3277029767632484
4516,-0.43897292017936707,-0.42035671323537827
4517,0.21872170269489288,0.412613715918269
4518,-1.4784730672836304,-1.570379139157012
4519,-0.04009413719177246,-0.19408759323414415
4520,-0.037597257643938065,-0.0984242128324695
4521,-0.4824293255805969,-0.6231112293899059
4522,0.06866484135389328,0.0007274573290487751
4523,-0.35931605100631714,-0.3607770708622411
4524,0.003748013637959957,0.1243816101923585
4525,-5.114863872528076,-4.991679385304451
4526,-0.0013014465803280473,0.39440533868037164
4527,-0.19884946942329407,-0.2887837737798691
4528,-0.1919180154800415,0.3967829942703247
4529,0.057716142386198044,-0.03584453159783152
4530,-0.33018258213996887,-0.17359910905361176
4531,-1.0108036994934082,-1.048551614396274
4532,-0.29559898376464844,-0.28892665170133114
4533,0.09316237270832062,0.6155859583814163
4534,-0.03562953323125839,-0.02523781731724739
4535,0.004743638914078474,0.0497340649162652
4536,-2.7650203704833984,-2.7784588887589052
4537,-0.00021288171410560608,0.03442428167909384
4538,0.007131838705390692,0.0015389249310828745
4539,-0.33146268129348755,0.21359387040138245
4540,-0.2886342704296112,-0.31011891923844814
4541,-0.021827295422554016,0.06696076691150665
4542,-1.4964927434921265,-1.4782790020108223
4543,-0.9901746511459351,1.3141306638717651
4544,-0.006939054466784,0.033790153451263905
4545,-0.05521661415696144,1.403230756521225
4546,0.0341850221157074,-0.0008558394038118422
4547,-0.2683582901954651,-0.14377020299434662
4548,-1.6979049444198608,-1.249562382698059
4549,-3.7722039222717285,-4.018918566405773
4550,-0.24038860201835632,-0.3951915316283703
4551,-0.059762921184301376,2.1587733402848244
4552,-0.35962963104248047,-0.424572816118598
4553,-0.7354208827018738,-0.9148832522332668
4554,-5.031599998474121,-5.037398770451546
4555,0.04789511114358902,0.00017163176380563527
4556,0.09135007858276367,-0.0022206065641512396
4557,0.003521198872476816,0.5594352125190198
4558,0.15055698156356812,0.008678954443894327
4559,-4.742507457733154,-4.721932811662555
4560,-0.022783540189266205,0.013116799294948578
4561,-0.16223028302192688,-0.11915791407227516
4562,-0.545398473739624,-0.5510386396199465
4563,-1.8781479597091675,-1.8962489771656692
4564,-9.015326499938965,-9.058474252000451
4565,0.020651426166296005,0.04274816770339385
4566,-9.6694974899292,-8.968587577342987
4567,-0.0370413139462471,0.06633692234754562
4568,-0.04598740488290787,0.0019075199961662292
4569,-0.0424032062292099,0.025021888315677643
4570,-0.0399845615029335,0.31473327055573463
4571,-3.141615629196167,-3.1410795263946056
4572,-2.191662311553955,-2.2619710313156247
4573,-0.08152832090854645,-0.10154424991924316
4574,-0.48696690797805786,-0.24526065587997437
4575,-0.08504419773817062,-0.09252931771334261
4576,0.012569529935717583,0.0020169315539533272
4577,-0.00025731511414051056,0.1514662797562778
4578,-0.014719483442604542,-0.014337786589749157
4579,-0.38687577843666077,1.0725910067558289
4580,0.0014713698765262961,0.0068145120749250054
4581,-5.821258544921875,-5.729704223573208
4582,0.04131035506725311,0.2912758709862828
4583,-6.438182353973389,-4.546964764595032
4584,-3.3912174701690674,-3.351303569972515
4585,0.06503450125455856,0.07947933115065098
4586,-0.15282917022705078,-0.20513389073312283
4587,-0.16468234360218048,-0.1843762398693798
4588,-0.6370485424995422,-0.6970791118219495
4589,-1.3989810943603516,-1.4086292162537575
4590,0.0028498745523393154,2.441800956861698
4591,-2.8030078411102295,-2.8066156194690848
4592,0.00018532853573560715,3.8936464732978493
4593,-4.84602689743042,-4.836057221516967
4594,0.05830034613609314,0.15337290056049824
4595,-0.14595267176628113,-0.22755643352866173
4596,0.015457185916602612,0.04732847469858825
4597,-0.05479062348604202,0.26899291574954987
4598,-0.1933891773223877,-0.2165896909609728
4599,-0.7155370712280273,-0.5013950169086456
4600,0.06301143020391464,1.4170376222027699
4601,-0.06117022782564163,-0.04952703230082989
4602,-0.015745114535093307,-0.0224837666755775
4603,-0.3303438723087311,-0.32229305524379015
4604,-0.09078074246644974,-0.11970606447175669
4605,-3.2652134895324707,-2.6161067485809326
4606,0.0006803702563047409,0.11462749447673559
4607,-0.07855832576751709,0.23727838695049286
4608,-0.1253812462091446,-0.10816182568669319
4609,0.0012577957240864635,0.02531423160689883
4610,-0.6152753233909607,-0.7056144475984638
4611,-3.9707038402557373,-3.5906477868556976
4612,0.00290830060839653,0.00241251103579998
4613,0.004906231537461281,0.13827303610742092
4614,-1.2588964700698853,-1.2627012738266785
4615,-0.0018628351390361786,-0.01732499711215496
4616,0.0020918711088597775,0.007943530916236341
4617,0.004423217382282019,0.041065434699703474
4618,-2.429786443710327,-2.380930297076702
4619,0.03540557622909546,1.8278065919878372
4620,-0.2037956416606903,-0.18038347736001015
4621,-4.020786285400391,-4.205717708915472
4622,-3.59389591217041,-3.6173524859696045
4623,0.0027324864640831947,0.43154714281263296
4624,-2.589323043823242,-2.473466321825981
4625,-0.2965184152126312,-0.5946165455970913
4626,-4.102468013763428,-4.090071214362979
4627,-0.14107301831245422,-0.04782196134328842
4628,-0.2704286575317383,0.019025683403015137
4629,-0.7933496832847595,-0.8345732390880585
4630,-0.39150503277778625,-0.3000955656170845
4631,-1.4276260137557983,-0.8612114191055298
4632,-1.056068778038025,-0.6278074979782104
4633,-0.5531558990478516,-0.575455239857547
4634,-0.18654972314834595,-0.2325330392923206
4635,-4.437244892120361,-4.100218623876572
4636,-0.13994018733501434,-0.14193257258739322
4637,-0.020584747195243835,0.01958533003926277
4638,-0.7114779949188232,-0.7664877925708424
4639,-1.327519416809082,-1.111826866865158
4640,-2.5398073196411133,-1.2138906717300415
4641,0.05911028012633324,0.07477213116362691
4642,0.008980128914117813,0.985215075314045
4643,-2.442960500717163,-2.322832867503166
4644,-3.742185592651367,-3.8178216367959976
4645,-10.024170875549316,-10.054558967705816
4646,0.01661408320069313,0.19178751530125737
4647,-0.03547605499625206,0.8797571174800396
4648,-6.87012243270874,-6.710670903325081
4649,0.009627575054764748,0.44465000554919243
4650,-0.4201285243034363,-0.48421488649910316
4651,-0.07658234983682632,1.3055512607097626
4652,-4.661638259887695,-4.634455021470785
4653,-0.05020035430788994,0.33776167035102844
4654,0.04951345548033714,-0.0016407026269007474
4655,-3.442920446395874,-3.2757445722818375
4656,-9.78993034362793,-9.736984051764011
4657,-0.0044974396005272865,0.11125564947724342
4658,0.03968501836061478,0.1070875977165997
4659,-0.0072826966643333435,0.06639279425144196
4660,0.0034730255138128996,0.1812017490155995
4661,0.0038444960955530405,0.006563167089325361
4662,-2.119509220123291,-2.1733140125870705
4663,-0.44760197401046753,0.049435317516326904
4664,-0.5345730185508728,0.42869794368743896
4665,0.0005312728462740779,0.01355871165287681
4666,0.06776479631662369,0.0054394896142184734
4667,0.0428009070456028,0.03218310605734587
4668,-1.5601707696914673,-1.574244450777769
4669,0.018591519445180893,0.31635666359215975
4670,-0.6742606163024902,0.03699815273284912
4671,-0.08419084548950195,-0.09924034774303436
4672,-0.099436916410923,0.38256267458200455
4673,-0.03123188577592373,0.49498939886689186
4674,0.01592833362519741,3.3650236292742193
4675,0.08673519641160965,0.07583934070453324
4676,-2.556215286254883,-2.5363209433853626
4677,-1.1475036144256592,-0.21155935525894165
4678,-2.352144479751587,-2.3495747596025467
4679,-0.09782291203737259,-0.0915034906938672
4680,-0.3081933856010437,-0.3134111608378589
4681,-2.1806857585906982,-2.163989942520857
4682,-0.037147801369428635,0.03806661441922188
4683,-0.2175985872745514,0.6175522208213806
4684,-0.03189698979258537,-0.04997354233637452
4685,-1.6988822221755981,-1.745931583456695
4686,-0.019738610833883286,0.02596256509423256
4687,-0.35222724080085754,-0.3448391519486904
4688,-4.036596298217773,-4.058725556358695
4689,0.18771575391292572,-0.004564201764878817
4690,0.044145286083221436,0.09497645869851112
4691,-1.0139625072479248,-1.0191718460991979
4692,-0.389579176902771,-0.36543288454413414
4693,-2.814302682876587,-2.825163722038269
4694,-1.9601789712905884,1.0150789022445679
4695,-1.7268242835998535,-1.7317486591637135
4696,-0.03839223086833954,-0.09962342772632837
4697,0.2005176991224289,0.15104315616190434
4698,-5.660606861114502,-5.674002794548869
4699,-0.10236427932977676,1.418818160891533
4700,-0.8555161952972412,-1.0754712293855846
4701,-0.015577336773276329,-0.019423669087700546
4702,0.0032591293565928936,0.000652337507062839
4703,-0.5525407791137695,-0.025369226932525635
4704,-0.2623975872993469,-0.26620924402959645
4705,-0.01164532545953989,0.14690829068422318
4706,-0.7246601581573486,-0.2372419834136963
4707,-0.5821359157562256,-0.6258841324597597
4708,-0.18402138352394104,1.2235612124204636
4709,-0.017098980024456978,1.264657013118267
4710,-3.3197782039642334,-3.336345434358009
4711,0.06285259127616882,0.016341292764991522
4712,-0.32765331864356995,1.4705826342105865
4713,-3.098287582397461,-1.7322192192077637
4714,-5.914592266082764,-5.837994158267975
4715,0.002666812390089035,0.051680404067155905
4716,-0.06925547122955322,-0.04354462772607803
4717,-0.15172868967056274,0.60947585105896
4718,-0.8807390928268433,-0.9029780600685626
4719,-2.266585350036621,-1.0516057014465332
4720,-0.034899819642305374,0.5141752883791924
4721,-0.07508179545402527,0.2690088450908661
4722,-1.8828696012496948,-1.7983621582388878
4723,-0.1480037271976471,-0.08970289677381516
4724,-0.1941588819026947,-0.05949217081069946
4725,-0.3852340281009674,-0.4040357996709645
4726,-0.04526171088218689,-0.049661281518638134
4727,0.07381144911050797,0.0001583531848154962
4728,-3.5764729976654053,-3.2706623673439026
4729,-0.20223265886306763,-0.22839490789920092
4730,-0.1628938615322113,-0.16494393534958363
4731,-8.606184005737305,-8.630269351880997
4732,-0.37991955876350403,1.1301166713237762
4733,0.02603919617831707,0.16064471029676497
4734,-0.6651142239570618,-0.8832228147075512
4735,-3.6482245922088623,-3.5694026201963425
4736,-2.339252233505249,-0.24912238121032715
4737,0.0015564663335680962,-0.005101015674881637
4738,0.143199622631073,0.3422277495265007
4739,-0.554587185382843,-0.5527187399566174
4740,0.02361118793487549,0.007025984115898609
4741,0.015172500163316727,-0.02823753282530106
4742,-1.6981855630874634,-1.647017303854227
4743,0.270357221364975,-0.004707107320427895
4744,0.041182588785886765,-0.007498280145227909
4745,-0.35761070251464844,1.4682729542255402
4746,-1.9755699634552002,-1.8889104276895523
4747,-0.01438119076192379,-0.028148005716502666
4748,-3.533384084701538,-3.204264998435974
4749,0.09244634956121445,0.26564539270475507
4750,-9.167642593383789,-8.158128380775452
4751,-1.1029119491577148,-0.09762704372406006
4752,-0.009936266578733921,-0.012013412197120488
4753,-4.409170627593994,-4.138356983661652
4754,-1.5634993314743042,0.9987162351608276
4755,-0.13013236224651337,-0.12075823731720448
4756,-0.28253883123397827,-0.2877374589452302
4757,-0.398053377866745,0.45555466413497925
4758,-0.8577098846435547,-0.14890384674072266
4759,-0.5611318945884705,-0.5392991229891777
4760,-0.0661594420671463,1.9340849369764328
4761,-1.113451361656189,-0.8330499827861786
4762,-5.497344493865967,-5.367199063301086
4763,-1.8233590126037598,-1.8476614337414503
4764,-2.1789937019348145,-1.9984314739704132
4765,-5.201157569885254,-3.759606122970581
4766,0.032400600612163544,3.0451031923439587
4767,-6.612914085388184,-6.127490699291229
4768,-1.5212512016296387,-0.4572601318359375
4769,-1.8370696306228638,-1.7450759410858154
4770,0.0064722225069999695,0.45018091052770615
4771,-0.6726745367050171,-0.7031410936360771
4772,-0.8773431777954102,-0.9458082681521773
4773,-0.9199903011322021,-0.9608822641894221
4774,-1.1298060417175293,-0.03437221050262451
4775,-0.24231883883476257,-0.07686449587345123
4776,-0.01706855744123459,3.3116422444581985
4777,0.029623204842209816,0.09291728702373803
4778,0.02325773611664772,0.0013550855226185377
4779,0.022829726338386536,1.0732332468034542
4780,-0.7477787733078003,-0.18766319751739502
4781,-2.8735616207122803,-2.3741857409477234
4782,0.04814876988530159,-0.000496487133204937
4783,-0.05063062906265259,-0.0806627670826856
4784,-0.8360797762870789,-0.8532672598958015
4785,0.007913442328572273,0.00166306272149086
4786,0.06517748534679413,0.023264171089977026
4787,-1.3669687509536743,-1.322207473218441
4788,0.020046761259436607,0.07377163274213672
4789,0.018597686663269997,0.085584647487849
4790,-0.017963051795959473,0.5379509627819061
4791,0.004110835492610931,-0.07723934017121792
4792,-0.02753223478794098,-0.09344875253736973
4793,-0.64688640832901,-0.6073136553168297
4794,-0.18233086168766022,-0.19178931415353873
4795,-1.6099117994308472,-1.4468510001897812
4796,-0.05391216278076172,-0.08664407598553225
4797,-0.06565091758966446,-0.10002729448024184
4798,0.047201402485370636,-0.0015944152255542576
4799,-2.2584147453308105,-2.280186657240847
4800,-0.060597650706768036,-0.15570929198293015
4801,0.14651985466480255,-0.007230076007544994
4802,-0.47805365920066833,-0.5406941287219524
4803,-1.8710507154464722,-1.2842746376991272
4804,0.002930097747594118,0.046786923139734427
4805,-4.447509765625,-4.533337923698127
4806,-1.7996543645858765,-2.0217438939162093
4807,-0.46351146697998047,0.6151522397994995
4808,0.22174520790576935,0.570351906993892
4809,-1.237382411956787,-1.2886095577268861
4810,0.019896522164344788,0.002160827920306474
4811,-4.292078971862793,-4.284939009696245
4812,-0.6093421578407288,-0.6771511100232601
4813,-0.025270728394389153,-0.020336215384304523
4814,-2.071146249771118,-2.078225154429674
4815,0.011152678169310093,0.2236832557246089
4816,-9.424744606018066,-9.621614933153978
4817,-0.050248801708221436,-0.024212129414081573
4818,-6.059617519378662,-6.08540201192136
4819,-1.3613535165786743,-1.3719842894934118
4820,-0.038301512598991394,0.4692455753684044
4821,-0.06496293842792511,-0.08121144259348512
4822,-0.9278360605239868,-0.8127594590187073
4823,-0.967997133731842,-0.9824930103495717
4824,-0.9389322996139526,-0.9079818576574326
4825,-1.3553475141525269,-1.3621473324928957
4826,-0.07369761168956757,0.3791869431734085
4827,-6.09877872467041,-5.792923420667648
4828,-0.06354395300149918,0.07166824489831924
4829,-1.9501287937164307,-1.9880026672035456
4830,0.0026875510811805725,1.3167553090897854
4831,0.021804576739668846,-0.0007806821959093213
4832,-0.15494447946548462,-0.10130571573972702
4833,-0.6486872434616089,-0.6440728716552258
4834,-3.101294755935669,-1.922508955001831
4835,-0.0006877875421196222,0.0018388908356428146
4836,0.00327475368976593,0.7229585275053978
4837,-2.631657123565674,-2.624073762446642
4838,-2.7301371097564697,-2.7559268474692544
4839,-1.4218168258666992,-0.9230599403381348
4840,0.0030655101872980595,0.007760319334920496
4841,-0.0062919240444898605,0.43487148731946945
4842,0.02325141802430153,0.011012172354639915
4843,0.1632520705461502,-0.0029914462938904762
4844,-1.8885822296142578,-1.8450104594230652
4845,0.2646687924861908,0.28173258528113365
4846,-0.5043275356292725,0.011983335018157959
4847,0.006517212837934494,0.007653720676898956
4848,-0.9177617430686951,-1.0057637095451355
4849,-0.01356874592602253,-0.012283163610845804
4850,-0.6780055165290833,0.43105649948120117
4851,-1.3829439878463745,-1.3787564914673567
4852,-1.8816580772399902,-1.9541791318915784
4853,0.02055976912379265,0.04167836485430598
4854,0.10720976442098618,0.028917449177242815
4855,-1.4870455265045166,-1.5032255945261568
4856,-9.20586109161377,-9.268697574880207
4857,-0.04640498012304306,-0.07645324245095253
4858,0.0003928008954972029,0.05611671740189195
4859,-0.5749504566192627,-0.5051448792219162
4860,-0.029354851692914963,0.20846250653266907
4861,-0.13083389401435852,0.26315397024154663
4862,-0.7445845603942871,-0.7950887512415648
4863,-0.10365045070648193,-0.2530455426312983
4864,0.017998170107603073,0.07810244616121054
4865,-0.7057802677154541,-0.6620407737791538
4866,-0.37037551403045654,-0.3698248292785138
4867,0.002819584682583809,0.0013845526846125722
4868,-0.36768966913223267,-0.32058601826429367
4869,-0.20433108508586884,-0.2535226264153607
4870,-3.370819568634033,-3.065257042646408
4871,0.0029377685859799385,0.7946446150308475
4872,-1.0529423952102661,-1.081860661571227
4873,0.12788476049900055,0.04587150365114212
4874,-2.649506092071533,-2.462923988699913
4875,-0.16529536247253418,-0.14716544933617115
4876,0.023490875959396362,0.00011275509314145893
4877,-0.6345527172088623,-0.6731160513591021
4878,-0.16349175572395325,-0.1645961774047464
4879,-0.17589221894741058,-0.2484030295163393
4880,0.3556617498397827,-0.007787936367094517
4881,0.08495771139860153,0.05609475134406239
4882,0.012668588198721409,2.1959729194641113
4883,-8.171759605407715,-8.245561884716153
4884,-3.160966634750366,-3.117705211043358
4885,-0.04109823331236839,-0.058898959308862686
4886,-0.6645464301109314,-0.5037242025136948
4887,-4.031513690948486,-3.9913381189107895
4888,-0.28425008058547974,-0.2746883174404502
4889,-0.5061399936676025,0.271004855632782
4890,0.0028763730078935623,-0.014542150776833296
4891,0.028919482603669167,0.027699884078174364
4892,0.04206116124987602,-0.052822799334535375
4893,-0.005140312016010284,-0.04340439336374402
4894,-0.08046610653400421,-0.11489434167742729
4895,-5.355342864990234,-5.386928453459404
4896,0.07856903970241547,1.0796342930407263
4897,-2.2990288734436035,-2.3394492865454595
4898,-0.04225906729698181,-0.06745471118483692
4899,-0.864172637462616,-1.00618152692914
4900,0.0024264371022582054,0.9085757760331035
4901,-0.0020129457116127014,-0.061313796788454056
4902,0.06102169677615166,0.037344513038988225
4903,0.007950220257043839,0.359677292406559
4904,-8.369844436645508,-7.323939085006714
4905,0.07881602644920349,0.018075818952638656
4906,0.011579498648643494,-0.019159522489644587
4907,-2.4226107597351074,-2.3836521320044994
4908,0.08968514204025269,-0.0006463752933996147
4909,-5.4722700119018555,-5.523131862282753
4910,-0.06698082387447357,-0.21263065938819636
4911,-0.11787296086549759,-0.0721188336610794
4912,0.0029420184437185526,1.237253904366753
4913,-1.727904200553894,-1.5039332956075668
4914,-6.017578125,-6.014556037262082
4915,-2.823133945465088,-1.3505417108535767
4916,0.013358913362026215,-0.0009696373308543116
4917,0.0010774568654596806,0.001722722823615186
4918,0.042102567851543427,0.0006818241672590375
4919,-1.1717296838760376,-1.064788669347763
4920,-0.7270852327346802,0.09057235717773438
4921,-0.026134513318538666,-0.06335352547466755
4922,-0.1368952989578247,-0.029750294983386993
4923,0.006599380634725094,0.016966864466667175
4924,-0.018061600625514984,-0.032795846462249756
4925,0.008669091388583183,1.1508586890995502
4926,-0.013867702335119247,1.5627642683684826
4927,-0.7152792811393738,-0.7314033526927233
4928,0.02098354510962963,0.9217897094786167
4929,0.3196231424808502,-0.030989629216492176
4930,-0.1040407195687294,-0.10482478700578213
4931,0.0080366600304842,0.8233814183622599
4932,-0.016334785148501396,0.018149953335523605
4933,-1.0910276174545288,0.6558756828308105
4934,-3.403223991394043,-3.430003539659083
4935,-1.1146730184555054,-0.9573269635438919
4936,0.024981502443552017,-0.004713719245046377
4937,-2.0060107707977295,-2.013473149621859
4938,-1.0230581760406494,-1.022811490111053
4939,-3.0032100677490234,-3.145680748624727
4940,-0.6113120317459106,-0.6347648505525285
4941,0.016089297831058502,-0.007534607779234648
4942,0.04395925626158714,-0.0024027517065405846
4943,0.04862773418426514,0.01989355869591236
4944,-0.6064526438713074,-0.6319329932739493
4945,-1.8208729028701782,-1.9037220906466246
4946,-0.18405809998512268,-0.24248585291206837
4947,-0.023959781974554062,-0.026054942223709077
4948,-8.12527084350586,-7.008520841598511
4949,-0.5732530355453491,-0.4237470179796219
4950,-0.5740809440612793,-0.2793073058128357
4951,0.02340301312506199,0.09886946837650612
4952,0.0032715369015932083,0.2559225091827102
4953,-1.457815408706665,-1.5434167888015509
4954,-4.688579559326172,-4.713076573621947
4955,-0.006588354706764221,2.8872477002441883
4956,-0.42730212211608887,-0.46653466671705246
4957,-0.001645025797188282,0.10295524634420872
4958,-0.04687826335430145,0.458277840167284
4959,-0.12437289953231812,-0.167269479483366
4960,-1.9608922004699707,-1.9041195958852768
4961,-3.157308578491211,-2.6100062131881714
4962,-0.4357741177082062,-0.22451916337013245
4963,-0.868802547454834,-0.13404637575149536
4964,0.07457014173269272,0.36161929403897375
4965,-1.5102540254592896,-1.51051599602215
4966,-1.0045161247253418,-0.9778949581086636
4967,-3.6048507690429688,-3.570229135453701
4968,0.008633289486169815,-0.03548703622072935
4969,-4.5558247566223145,-4.5777497488306835
4970,0.1074204295873642,1.1518333358108066
4971,-0.3545997142791748,0.664795458316803
4972,0.05890874192118645,0.012045283248880878
4973,-0.7288044095039368,-0.7440457437187433
4974,-3.9951586723327637,-3.7967638671398163
4975,0.21220868825912476,-0.04649775102734566
4976,-0.17881129682064056,-0.21912211932067294
4977,-2.007349729537964,-2.0128044113516808
4978,0.05982142314314842,1.738326485035941
4979,-0.035994935780763626,2.2131433226168156
4980,0.022346211597323418,0.0016650672478135675
4981,-1.6395704746246338,-1.6896971558307996
4982,-2.3536875247955322,-2.231883615255356
4983,0.10614898055791855,-0.001607615442480892
4984,-3.7191829681396484,-3.798418283462979
4985,-0.003435028251260519,0.11170461354777217
4986,-0.05057339370250702,-0.05290948998299427
4987,-0.16205309331417084,-0.12264250218868256
4988,-0.7714908719062805,-0.7518816031515598
4989,-0.04491706192493439,-0.008186861872673035
4990,-0.23991259932518005,-0.15396691858768463
4991,-1.809650182723999,-1.82043163664639
4992,0.002847848227247596,0.00025814790569711477
4993,-0.4781022369861603,-0.4604077562689781
4994,-0.32284384965896606,-0.350870992988348
4995,-0.18292184174060822,-0.19150622747838497
4996,-0.0031171534210443497,-0.013867471367120743
4997,0.1541796177625656,1.3873876202851534
4998,-6.326830863952637,-6.399061016738415
4999,0.004860930144786835,0.3259008079767227
5000,-0.0016153384931385517,0.9887933228164911
5001,-0.14716504514217377,-0.0838405191898346
5002,0.060146838426589966,-0.0011228113435208797
5003,-0.006780196446925402,-0.009859261335805058
5004,-0.8037815093994141,-0.9033741939347237
5005,-0.020370187237858772,0.4683128632605076
5006,0.005219020880758762,0.01771183405071497
5007,-0.5563408136367798,-0.57473204145208
5008,0.038071516901254654,0.034892946016043425
5009,-1.5483211278915405,-1.5712208264158107
5010,-0.9826974272727966,-0.9851346611976624
5011,-1.1752341985702515,-0.8952768445014954
5012,-3.392484426498413,-3.3583249673247337
5013,-0.8549978137016296,-0.16780972480773926
5014,-3.25616192817688,-3.2773310700431466
5015,-1.9378376007080078,-1.7822198569774628
5016,-0.04429691284894943,-0.06082486441300716
5017,-0.16850566864013672,0.16490860283374786
5018,-0.27141690254211426,-0.25507161393761635
5019,-0.7216037511825562,-0.8007202220178442
5020,-2.1909148693084717,-1.1270110607147217
5021,-5.832245826721191,-5.834931259974837
5022,0.003038315102458,0.1949605979025364
5023,0.06653576344251633,0.2724288022145629
5024,-2.1367342472076416,-2.134866469539702
5025,-7.336996078491211,-7.335832819342613
5026,-3.8162121772766113,-3.6645556539297104
5027,-0.036105766892433167,1.5977071449160576
5028,0.16370518505573273,-0.05431534722447395
5029,-0.5402456521987915,-0.24315717816352844
5030,0.20432575047016144,0.03854101896286011
5031,-3.730942726135254,-2.82408344745636
5032,-1.2317341566085815,-1.1407177075743675
5033,-5.416241645812988,-5.233811587095261
5034,-0.08935423195362091,1.1179799884557724
5035,0.0056613534688949585,-0.0048446208238601685
5036,-7.125092506408691,-7.182473991531879
5037,0.025692760944366455,0.21931737664999673
5038,-1.228124976158142,-1.159544214606285
5039,0.17432142794132233,0.8777907736803172
5040,-0.05737990513443947,-0.05001714639365673
5041,-0.004436084069311619,0.012724192347377539
5042,-0.044854145497083664,0.06199300289154053
5043,-0.930172324180603,-0.9094262272119522
5044,0.015026025474071503,-0.03838275885209441
5045,-0.04521652311086655,-0.05964375607436523
5046,-0.18127886950969696,-0.19202796835452318
5047,0.018213685601949692,-0.0013758400455117226
5048,-0.10610371828079224,0.7042263597249985
5049,-0.07822223007678986,0.5457748100161552
5050,-0.8038367033004761,-0.8112768679857254
5051,-0.016901830211281776,0.8413117080926895
5052,-0.8602710962295532,-0.6130753755569458
5053,-0.8910978436470032,-0.7251526564359665
5054,0.05527987331151962,0.0025739261036505923
5055,0.000567880691960454,1.7990343326237053
5056,0.15267327427864075,0.19539391854777932
5057,-9.744781494140625,-9.305605173110962
5058,0.09168488532304764,0.3760091795120388
5059,-0.009477304294705391,0.03363036457449198
5060,0.011725702323019505,0.03749717143364251
5061,-1.8948991298675537,-2.0053346306085587
5062,-0.10897296667098999,0.20270144939422607
5063,-1.8915889263153076,-1.9119748277589679
5064,-0.013794448226690292,0.8054765835404396
5065,-11.255880355834961,-11.256369756534696
5066,-3.1056768894195557,-3.106294814031571
5067,-0.007461383938789368,0.03705143183469772
5068,0.0663716197013855,0.16318169585429132
5069,-0.660068690776825,-0.67990188539261
5070,-0.36390846967697144,0.623847246170044
5071,-0.0002038944512605667,-0.0028207970535731874
5072,-0.20582617819309235,-0.22258053300902247
5073,-0.034766603261232376,0.3113010749220848
5074,0.0028090178966522217,0.03427326679229736
5075,-0.13198266923427582,-0.10486122593283653
5076,-0.7105416059494019,-0.750863376291818
5077,-0.3856906294822693,0.354339599609375
5078,-3.407198667526245,1.6101157665252686
5079,-1.0460339784622192,-0.963151715695858
5080,-0.17884561419487,-0.1848840151214972
5081,-1.6518995761871338,-1.6433400865644217
5082,-0.8398481607437134,-0.861840007128194
5083,-0.3102719187736511,-0.2322603315114975
5084,0.05484938994050026,0.06741484256463082
5085,0.04767971485853195,0.015323465690016747
5086,0.04431427642703056,0.1658964827656746
5087,-1.0592840909957886,-0.8878143280744553
5088,0.02413376420736313,-0.05192044307477772
5089,0.020482752472162247,-0.009627356310375035
5090,-2.363960027694702,-2.1772750914096832
5091,0.09327277541160583,0.3365965059492737
5092,-0.13823094964027405,-0.2018469622125849
5093,-1.7657779455184937,0.4377284049987793
5094,-0.030310597270727158,-0.08061128586996347
5095,-3.9593493938446045,-3.8250723481178284
5096,-0.13608770072460175,-0.09514813125133514
5097,-0.033469848334789276,-0.06479051313363016
5098,-1.3329617977142334,-1.404005496762693
5099,-0.36943110823631287,0.1659557819366455
5100,0.07061997056007385,-0.004723412901512347
5101,-1.2535117864608765,-1.2390929460525513
5102,-0.22962766885757446,-0.37164496492187027
5103,-0.007574751973152161,-0.05532130449137185
5104,-0.0857667475938797,-0.15909490565536544
5105,0.05898946896195412,-0.007712323218584061
5106,0.04043160378932953,0.05102536710910499
5107,0.007900712080299854,0.03728076571132988
5108,-0.3119257688522339,-0.476857827976346
5109,-1.0369133949279785,-1.0415134774520993
5110,0.06306497752666473,2.2292729826585855
5111,0.008693024516105652,0.20124706003116444
5112,-2.6237292289733887,-2.4010482728481293
5113,-0.4136354923248291,-0.2952335327863693
5114,-2.91530442237854,-2.9915877343155444
5115,0.00792261678725481,0.35068942040379625
5116,-0.49535760283470154,-0.6363648405531421
5117,-7.2171735763549805,-7.276695057749748
5118,0.03661489486694336,-0.03742329776287079
5119,-6.251029014587402,-6.227993182837963
5120,0.10252266377210617,1.1102317399345338
5121,-4.23643159866333,-4.182734355330467
5122,-0.2505742311477661,3.6212002635002136
5123,-0.12990115582942963,-0.03776692599058151
5124,0.046736277639865875,0.20098060369491577
5125,-0.040016379207372665,0.08836608752608299
5126,0.021403728052973747,-0.007593679707497358
5127,0.006855151150375605,0.01283397059893332
5128,0.008736856281757355,0.07493523508310318
5129,0.11403751373291016,0.011801183223724365
5130,-1.6331366300582886,-1.6657558750011958
5131,-2.751408576965332,-2.7728539505042136
5132,0.0033290910068899393,0.12392101233126596
5133,-0.2524110674858093,-0.2550962623208761
5134,0.030309900641441345,-0.0050221942365169525
5135,-0.24425667524337769,0.26468008756637573
5136,0.12595218420028687,-0.019752206280827522
5137,-5.984073162078857,-5.5417914390563965
5138,-1.78117036819458,-1.800860428251326
5139,-6.095102787017822,-6.031564451754093
5140,-8.691051483154297,-8.710273675620556
5141,-0.8134806156158447,-0.698277086019516
5142,-2.4461405277252197,-2.4738438739441335
5143,0.05145711079239845,0.016590408282354474
5144,-0.7953222990036011,-0.8169438992918003
5145,-0.02209440991282463,0.06212473288178444
5146,0.01939981058239937,0.32756008533760905
5147,-0.7392565011978149,-0.8000450091494713
5148,-0.13981065154075623,-0.30921223759651184
5149,-0.023383408784866333,-0.009014222770929337
5150,0.029327765107154846,-0.18931508178502554
5151,-1.778917670249939,-1.8234233078546822
5152,0.018780343234539032,0.940403669141233
5153,-0.11062502861022949,0.6533718481659889
5154,0.007304830476641655,-0.011236856691539288
5155,-0.3344283998012543,-0.3485789718106389
5156,-0.0966935008764267,-0.12202687526587397
5157,-0.07461049407720566,-0.07305451575666666
5158,-0.08663389831781387,-0.025505222380161285
5159,-2.4351460933685303,-2.6058365411881823
5160,-5.010932922363281,-4.967071369290352
5161,0.06991610676050186,0.03249039314687252
5162,-12.304898262023926,-12.330542333889753
5163,0.09273140877485275,1.8934486731886864
5164,0.06264010816812515,0.006057352235075086
5165,0.06903837621212006,0.07819655851199059
5166,-1.681542992591858,-1.6775070549920201
5167,-0.4983648657798767,-0.5886250745425059
5168,-0.1520993411540985,2.4264566898345947
5169,-1.6192039251327515,-1.6358896811725572
5170,0.013048234395682812,0.15466352086514235
5171,-2.1680567264556885,-2.151247575879097
5172,0.09167159348726273,0.010372131131589413
5173,-0.32928818464279175,-0.25533274561166763
5174,-0.0002803425304591656,0.10656680725514889
5175,-3.623138189315796,-3.6867541720857844
5176,-1.934314489364624,-1.9340875018388033
5177,0.07914163917303085,0.06902934768004343
5178,-0.1256544291973114,-0.13082828558981419
5179,-0.015115228481590748,3.9585521444678307
5180,-0.8552684783935547,-0.4562191367149353
5181,-0.9612683057785034,-0.13757950067520142
5182,-0.01527702622115612,0.14376967772841454
5183,0.0008435009513050318,0.03161038807593286
5184,0.0003227163106203079,0.34296686947345734
5185,-0.06330696493387222,0.0246075838804245
5186,0.023098856210708618,0.182431213761447
5187,-0.24792051315307617,0.10347446799278259
5188,-0.011570187285542488,0.9679909646511078
5189,-1.5164438486099243,-1.2948937267065048
5190,-0.021979667246341705,0.3712083511054516
5191,-0.04574964940547943,1.4341089576482773
5192,-2.262643337249756,-2.2947033997625113
5193,-0.48551812767982483,0.24357789754867554
5194,0.04830514267086983,0.6835942976176739
5195,0.003318812232464552,0.003886523889377713
5196,0.0026685313787311316,0.8508449589426164
5197,-4.107524871826172,-3.9521930664777756
5198,0.3583729863166809,0.29350476153194904
5199,-2.496797561645508,-2.4723556376993656
5200,0.022092750295996666,0.05379426840227097
5201,-0.14879785478115082,-0.15143275293849
5202,-0.11313880234956741,0.7989922165870667
5203,-1.6742323637008667,-1.6207359954714775
5204,-0.01066669076681137,-0.08602438230082043
5205,-3.3862457275390625,-3.171922132372856
5206,-5.261024475097656,-5.038092017173767
5207,-0.6972111463546753,-0.731543327216059
5208,-2.3277645111083984,-0.7520530223846436
5209,-0.028552362695336342,-0.047116318717598915
5210,0.08173222094774246,3.6061023250222206
5211,-1.8282403945922852,-1.5716416537761688
5212,-0.15565872192382812,-0.25770042232761625
5213,-0.05193822830915451,0.5914938375353813
5214,-6.924572944641113,-6.761072933673859
5215,-0.07608409225940704,-0.07450698362663388
5216,-0.46466195583343506,-0.47892803605645895
5217,0.00430736318230629,0.004627455899026245
5218,-1.9295313358306885,-1.9671298433095217
5219,-1.3213531970977783,-1.3142725750803947
5220,0.15429632365703583,0.004601117805577815
5221,-7.114499092102051,-7.119348171458114
5222,-0.2176779806613922,-0.14258766174316406
5223,0.016566693782806396,0.01700590923519485
5224,-0.08840976655483246,-0.09533949661999941
5225,-9.534829139709473,-9.563671105541289
5226,0.07751648873090744,0.006419633282348514
5227,-12.250420570373535,-12.245648154988885
5228,-0.7759760618209839,-0.77326764119789
5229,0.04145226627588272,-6.972416304051876e-05
5230,-0.3287673890590668,-0.3351790698070545
5231,-0.4316880702972412,-0.47453429852612317
5232,-2.120415210723877,-1.367548644542694
5233,-0.8094028830528259,-0.8105474838957889
5234,-0.8260071277618408,-0.7538172453641891
5235,-0.13004806637763977,-0.11191795952618122
5236,0.0618341900408268,0.7654223102144897
5237,0.21920190751552582,0.5480662663467228
5238,-5.162044525146484,-5.041824445128441
5239,0.006297487299889326,0.7857203483629291
5240,-2.5351428985595703,-2.5549863828346133
5241,-0.02135169692337513,0.9462869390845299
5242,0.0726025402545929,0.07657179923262447
5243,-0.15464162826538086,-0.1877666972577572
5244,-1.5197290182113647,-1.6553317457437515
5245,-4.132615566253662,-4.048724368214607
5246,-0.40225231647491455,0.8280881345272064
5247,-0.42509135603904724,0.37674975395202637
5248,-0.05810010805726051,0.803268913179636
5249,-0.11268722265958786,-0.2082285163924098
5250,-0.6207798719406128,0.01910310983657837
5251,-5.581984519958496,-3.4560699462890625
5252,-3.206345558166504,-3.193861994892359
5253,0.0122315539047122,0.030687977152410895
5254,-0.8702654242515564,-0.7264444231987
5255,0.16628752648830414,0.38273442164063454
5256,-6.669039726257324,-6.668985388765577
5257,-0.11664275825023651,-0.10361116006970406
5258,0.08306163549423218,0.22340719401836395
5259,0.0025099823251366615,0.07746772856626194
5260,-0.01960989646613598,0.1255264524370432
5261,-4.073825836181641,-4.077606588602066
5262,-0.2910210192203522,1.2662826180458069
5263,0.008227024227380753,-0.016288758255541325
5264,-0.7669060230255127,-0.7589014079421759
5265,-0.06036853790283203,-0.06801756075583398
5266,0.006948383059352636,0.501298830495216
5267,0.04134826734662056,-0.05354990394698689
5268,0.03414701297879219,0.5922842831350863
5269,-4.035820007324219,-4.125697585870512
5270,-2.8654446601867676,-2.7684080824255943
5271,-0.7103781700134277,0.2835879921913147
5272,-0.23604731261730194,-0.20629716664552689
5273,-4.212085247039795,-3.9336815178394318
5274,-0.05204854905605316,0.02408921718597412
5275,-1.9373414516448975,-1.0240079164505005
5276,-0.4262542724609375,-0.3712965361773968
5277,0.09297502785921097,0.07371842651627958
5278,-0.09279732406139374,3.3382124081254005
5279,-0.023110639303922653,-0.021883217617869377
5280,-3.3043770790100098,-3.3910495615564287
5281,-0.60528165102005,1.841494858264923
5282,0.059678759425878525,0.09686548728495836
5283,-0.5836712121963501,-0.6218379298225045
5284,-5.40838623046875,-3.6584235429763794
5285,-5.220142364501953,-5.220403408631682
5286,-0.4686069190502167,-0.3356570452451706
5287,-0.2271433174610138,-0.30736582539975643
5288,-3.8460214138031006,-3.8423627503216267
5289,-0.43666988611221313,-0.4528149012476206
5290,0.10204384475946426,0.03543681019800715
5291,-1.0343201160430908,-0.992656983435154
5292,-0.0007628649473190308,-0.2169279046356678
5293,-0.1019367203116417,0.75088319927454
5294,0.003379823872819543,-0.0004551561439711804
5295,0.10781047493219376,1.6532837277336512
5296,-0.87138831615448,-0.8809629785828292
5297,0.12651708722114563,-0.011168934404850006
5298,-0.1879195123910904,-0.2369791281525977
5299,-4.680282115936279,-4.660840919241309
5300,-6.58861780166626,-6.682863213121891
5301,-0.8287925720214844,-0.8616098876809701
5302,-0.3100367784500122,-0.42964842170476913
5303,0.026178037747740746,0.06511541840154678
5304,0.0074036940932273865,-0.07962659932672977
5305,-0.036317408084869385,0.3476886674761772
5306,0.11652971804141998,0.4409564398229122
5307,-1.1219333410263062,-0.8286094665527344
5308,-2.514087200164795,-2.6206194513943046
5309,-0.28237760066986084,-0.2780156824737787
5310,-0.2566685676574707,0.9701246619224548
5311,-0.505818784236908,-0.5213949698954821
5312,-0.009977251291275024,0.11303768400102854
5313,-3.8285508155822754,-3.880511399358511
5314,-0.3838794231414795,-0.2949608117341995
5315,-1.8166934251785278,-1.793034516274929
5316,0.010531752370297909,0.01694441121071577
5317,-0.6285443902015686,-0.11152011156082153
5318,-1.8981094360351562,-0.7937703132629395
5319,-1.5618784427642822,-1.4955409616231918
5320,-3.281588554382324,-3.301011625677347
5321,0.0500449500977993,0.03863270825240761
5322,0.019718073308467865,0.07288850846134665
5323,0.07248756289482117,0.22722845035605133
5324,-0.17848992347717285,-0.19993726280517876
5325,0.024950802326202393,0.03278574347496033
5326,-0.33321356773376465,-0.33323867595754564
5327,-6.462259292602539,-1.3104815483093262
5328,-0.7459164261817932,-0.699811153113842
5329,-0.34440404176712036,0.452035129070282
5330,0.21802473068237305,5.108785374206491
5331,-1.1573299169540405,1.488891363143921
5332,-0.23124198615550995,0.43971075117588043
5333,0.0431530624628067,0.6721724281087518
5334,-1.0453388690948486,-0.8602931797504425
5335,-2.498147487640381,-2.4494811184704304
5336,0.04195498675107956,-0.044696885568555444
5337,-0.08876830339431763,-0.14428865257650614
5338,0.03515513986349106,0.049953200039453804
5339,-0.1805124282836914,0.026824310421943665
5340,0.07479948550462723,-0.060832529328763485
5341,0.06157342717051506,-0.01421845960430801
5342,-0.009378543123602867,0.13883712328970432
5343,0.007920237258076668,0.547513609752059
5344,-0.05827263742685318,0.11840765178203583
5345,-0.02367519401013851,-0.047209983225911856
5346,-0.06486653536558151,-0.17282636467461998
5347,-2.570585250854492,-0.8819863796234131
5348,0.03463854640722275,2.5935813155956566
5349,-2.2172677516937256,-2.2804200783139095
5350,0.027348319068551064,0.7639438044279814
5351,-5.725009441375732,-5.743417924735695
5352,-0.697637140750885,-0.5743361115455627
5353,-3.0946784019470215,-3.1268192828574684
5354,0.023226125165820122,0.08159984027952305
5355,-0.3092077374458313,-0.24593587964773178
5356,-0.5407792329788208,-0.44907592982053757
5357,-0.023558614775538445,0.5593141913414001
5358,0.03522200882434845,0.004346323417848907
5359,-4.010047435760498,-4.032907128339275
5360,-0.7091667056083679,0.1312803030014038
5361,-4.2960524559021,-3.9393056333065033
5362,-1.694594383239746,-1.6676618084311485
5363,-2.5175185203552246,-1.5271098613739014
5364,-7.69824743270874,-7.702485414221883
5365,-0.6133109927177429,-0.6183840436860919
5366,-0.3294309675693512,1.8593336045742035
5367,-0.049643777310848236,-0.0444244472309947
5368,-0.2945941090583801,0.3770025372505188
5369,0.011725815013051033,0.28616333939135075
5370,-0.12772755324840546,0.7121775448322296
5371,0.1513614058494568,1.8776108399033546
5372,-5.405783653259277,-5.383754374459386
5373,-1.804895281791687,-1.8036118932068348
5374,-0.705889105796814,-0.5914670899510384
5375,-6.103483200073242,-6.168525695800895
5376,-1.7657779455184937,1.2806029319763184
5377,-0.341117799282074,-0.3435385376214981
5378,-1.3044915199279785,-1.3907762573799118
5379,-1.4406161308288574,-0.14800381660461426
5380,-3.7232933044433594,-3.7008295003324747
5381,-3.1885344982147217,-3.1434082090854645
5382,-2.901845932006836,-2.473319888114929
5383,-2.8672564029693604,-0.24838829040527344
5384,-3.73360013961792,-3.7363095032051206
5385,-0.34028321504592896,-0.33922370872460306
5386,-1.2294249534606934,-1.2468773052096367
5387,-0.8483549356460571,-0.8699324675835669
5388,-0.01480419933795929,-0.10559936799108982
5389,0.027786094695329666,0.0959380513522774
5390,-0.1295948624610901,-0.1487555456114933
5391,-0.02712251804769039,0.46675338223576546
5392,-0.26985347270965576,-0.525928433984518
5393,0.12593568861484528,0.3032839950174093
5394,0.03506980091333389,0.022227743465919048
5395,-0.08880545943975449,-0.11220347182825208
5396,-5.273682594299316,-5.280052420595894
5397,-3.92496395111084,-3.989615872502327
5398,-5.771258354187012,-5.878291924716905
5399,0.000699541240464896,-3.240583464503288e-05
5400,-0.9204018115997314,-0.9277475618873723
5401,0.020146623253822327,0.08169280030415393
5402,0.15269556641578674,0.4696608423255384
5403,-0.028980400413274765,-0.0355415865778923
5404,0.005967490375041962,1.4634827540721744
5405,-3.715690851211548,-3.738977234606864
5406,-0.00395660987123847,0.09773663990199566
5407,-0.031028077006340027,0.8145754486322403
5408,-0.5194494724273682,-0.5412267448482453
5409,0.05896056815981865,0.2430542530491948
5410,-0.11106845736503601,-0.10833449009805918
5411,-5.085054874420166,-5.1183828606735915
5412,-3.7728500366210938,-2.3109958171844482
5413,-4.608546257019043,-4.573207430541515
5414,-1.0348830223083496,-1.0984558388590813
5415,-0.674001932144165,-0.6870999187231064
5416,-0.010415691882371902,-0.03506327129434794
5417,-0.7906402945518494,-0.7515455484390259
5418,-0.10814213752746582,1.5160481706261635
5419,-0.06767746061086655,0.03911519795656204
5420,0.025448011234402657,-0.010509472245757934
5421,-0.12903301417827606,0.06385502219200134
5422,-0.0032322173938155174,0.1057895259000361
5423,-3.0199544429779053,-2.961895927786827
5424,-0.25769123435020447,-0.27423980851017404
5425,0.03284892812371254,0.0004549134464468807
5426,-3.5004830360412598,-3.3349533528089523
5427,-0.5057041049003601,-0.37741371989250183
5428,-0.07026322931051254,0.05156388133764267
5429,-0.03777293115854263,-0.06144644063897431
5430,0.04834140092134476,0.014417139464057982
5431,-0.02647390402853489,0.4911470841616392
5432,-0.19798396527767181,-0.20533268502913415
5433,-1.787480354309082,-0.8636999130249023
5434,0.025080837309360504,0.46571729704737663
5435,-1.859067440032959,-1.8738921619951725
5436,-0.7474395036697388,-1.0454957534529967
5437,0.08812573552131653,2.3616984710097313
5438,-0.3195660710334778,1.7435069978237152
5439,0.023009346798062325,0.006165690399939194
5440,-0.5656501650810242,-0.21604934334754944
5441,0.0799395740032196,0.8763163574039936
5442,-1.627371072769165,0.3093996047973633
5443,0.1211969181895256,-0.02954504820809234
5444,-3.2455856800079346,-3.0688079595565796
5445,-1.2061893939971924,-1.206560235703364
5446,-2.56370210647583,-1.8893135786056519
5447,-0.02987394668161869,0.268743809312582
5448,-1.8109327554702759,-1.879006079689134
5449,-0.03782302886247635,-0.04372464492917061
5450,0.0015627139946445823,0.04462673875968903
5451,-4.753555774688721,-4.653418496251106
5452,-5.764723300933838,-4.00846004486084
5453,-0.042622629553079605,1.507573638111353
5454,0.045240238308906555,0.16850109957158566
5455,-0.0658554881811142,-0.030696004629135132
5456,-0.21626996994018555,-0.24482640251517296
5457,0.1041761115193367,0.008463672369089181
5458,-0.29453355073928833,-0.32756591242650757
5459,-8.381828308105469,-7.792005360126495
5460,-0.0013347817584872246,0.1004703757353127
5461,0.05570834130048752,-0.0050340627785772085
5462,-0.5596038103103638,-0.6153676230460405
5463,-0.03086704947054386,0.6917319260537624
5464,-0.023141976445913315,-0.05705615098122507
5465,-0.5569500923156738,1.2345361709594727
5466,-0.3627519905567169,-0.37131562147988006
5467,-3.7099664211273193,-3.718255877669435
5468,-0.4573436975479126,-0.480307912803255
5469,-0.2521704435348511,-0.1155005544424057
5470,0.001019362360239029,0.5249790656380355
5471,-0.8859983682632446,-0.872322978451848
5472,-3.1258890628814697,-3.0474621802568436
5473,-0.07881992310285568,0.0100373774766922
5474,-0.23100018501281738,-0.2938839049602393
5475,-0.9172543883323669,-0.6663647592067719
5476,-0.001894807443022728,0.006942765787243843
5477,-9.658032417297363,-9.586231306195259
5478,0.15068762004375458,0.010484095240826719
5479,0.006696217227727175,-0.001505160762462765
5480,-0.03389320150017738,-0.06157301599159837
5481,-1.8616458177566528,-1.2779983878135681
5482,-0.11456573009490967,-0.1368996943347156
5483,-2.5411033630371094,-1.152710199356079
5484,0.046323224902153015,0.00779986337875016
5485,-13.148131370544434,-9.576110363006592
5486,-0.9570826888084412,0.2948721647262573
5487,0.06330421566963196,0.10271481052041054
5488,-0.021225638687610626,-0.12278817663900554
5489,0.02179585210978985,0.48591971397468114
5490,-6.804445266723633,-3.938788890838623
5491,-0.2230738401412964,-0.27757114626001567
5492,0.2628360986709595,0.08526492863893509
5493,-12.582775115966797,-12.611084254866
5494,-3.293273448944092,-3.0106639564037323
5495,0.010213850066065788,1.1801036628894508
5496,-0.04412795230746269,-0.032714140601456165
5497,-6.650177478790283,-6.3791115283966064
5498,-5.244940280914307,-5.308792848140001
5499,-2.1098687648773193,-2.1178379525081255
5500,-1.2056097984313965,2.3196600675582886
5501,-1.4730422496795654,-1.4631333816796541
5502,0.025671660900115967,0.06733473434360349
5503,0.04626422002911568,0.004550125449895859
5504,-1.1705495119094849,-0.8789870142936707
5505,0.02504507452249527,0.017109058098867536
5506,-6.740447133779526e-05,0.39288734644651413
5507,-0.06387148052453995,-0.17107748263515532
5508,0.16806265711784363,0.19223607331514359
5509,-0.2001962661743164,-0.21900428693334106
5510,-0.019922051578760147,-0.016309525817632675
5511,0.0015846993774175644,0.4174037608318031
5512,-1.3301886320114136,-1.317895894870162
5513,-1.4235923290252686,-1.4151062071323395
5514,-1.7494852542877197,-1.4829719066619873
5515,-2.342867612838745,-1.5941466689109802
5516,-0.48317861557006836,0.4192095696926117
5517,0.15520386397838593,0.3825812938666786
5518,0.05290021002292633,2.404321625828743
5519,-0.1882375329732895,-0.22613566927611828
5520,-0.7448865175247192,-0.741233095061034
5521,-0.249101459980011,-0.2656452658720809
5522,-0.42208218574523926,-0.2918577045202255
5523,-0.0072952983900904655,0.2746590282768011
5524,-2.3551433086395264,-2.3529870696365833
5525,0.16731688380241394,0.07174046477302909
5526,-3.0941145420074463,-3.1198158264160156
5527,-0.028697354719042778,1.3733821511268616
5528,-0.3881145715713501,-0.21167416870594025
5529,0.023342281579971313,0.4457017183303833
5530,-0.44060268998146057,-0.48198953544488177
5531,-2.6003406047821045,-2.595644826069474
5532,-0.024419916793704033,-0.018119819462299347
5533,-7.644173622131348,-5.765535831451416
5534,-0.4766440987586975,-0.5200866051018238
5535,-0.19131305813789368,-0.1951052897493355
5536,-0.8381051421165466,-0.7215506434440613
5537,-0.769931972026825,-0.7502313610166311
5538,-0.0790751725435257,2.1522368490695953
5539,0.1418205201625824,0.04313560179434717
5540,-2.756823778152466,-2.7782975612208247
5541,-0.041735026985406876,-0.0850938487383246
5542,-2.726445436477661,-2.681372858583927
5543,-4.516195774078369,-4.103907823562622
5544,-0.32108771800994873,-0.4760676035366487
5545,-0.00458531454205513,0.23834318108856678
5546,-0.30859997868537903,-0.1769288331270218
5547,-0.14624090492725372,-0.005155235528945923
5548,-2.7415871620178223,-2.7600853816838935
5549,-4.577040195465088,-4.672354631125927
5550,-2.0278947353363037,-0.412799596786499
5551,-0.6357501745223999,2.617808699607849
5552,0.0009584598010405898,-0.0002437282382743433
5553,0.02504398114979267,0.005811372888274491
5554,-0.49277573823928833,-0.507881285622716
5555,0.031753845512866974,-0.0012144807263894108
5556,0.016957908868789673,-0.009039579017553478
5557,0.08192406594753265,0.1908332483144477
5558,-0.4989177882671356,-0.5361327910795808
5559,-1.8460586071014404,-0.5675601959228516
5560,-0.052950214594602585,-0.047438629902899265
5561,-0.03537893295288086,0.22718481346964836
5562,-0.14264319837093353,1.117428183555603
5563,-0.7817893624305725,-0.7769645890221
5564,-0.31073907017707825,1.7375240325927734
5565,1.449044793844223e-05,0.19492222578264773
5566,-0.15706725418567657,-0.14080108143389225
5567,-0.00846280250698328,-0.017597615427803248
5568,0.0680735632777214,0.45828492322470993
5569,0.0886593759059906,1.4786837573628873
5570,-0.04012320935726166,0.3795691058039665
5571,-0.08825038373470306,-0.044821128249168396
5572,0.08256866037845612,0.02615271881222725
5573,0.10542886704206467,0.00037934863939881325
5574,-2.669856071472168,-2.5422147810459137
5575,0.029065439477562904,0.012301992159336805
5576,0.048068441450595856,0.08716320432722569
5577,-5.4164276123046875,-5.423556139343418
5578,-0.33133646845817566,0.27496856451034546
5579,0.018110116943717003,-0.004923922824673355
5580,0.0023145275190472603,0.24791015710798092
5581,-0.026183169335126877,-0.016469500958919525
5582,-0.012701384723186493,0.6783568002283573
5583,-0.0024056527763605118,0.005101548507809639
5584,-0.12927387654781342,-0.12946816650219262
5585,-0.01179465465247631,2.732096329331398
5586,0.07710205763578415,0.7971325349062681
5587,-0.3130629062652588,0.36040374636650085
5588,0.0007850048132240772,-0.0034728730097413063
5589,-5.699294090270996,-5.705530944978818
5590,-4.191275596618652,-4.2091385424137115
5591,0.005587850231677294,1.3211803592857905
5592,0.002715964335948229,0.038203434174647555
5593,-1.9946556091308594,-1.0498916506767273
5594,-3.380338191986084,-2.6983799934387207
5595,0.0018533794209361076,-0.0008458986994810402
5596,-0.4344108998775482,2.0943514704704285
5597,-4.209078311920166,-4.22932677809149
5598,0.004488163162022829,0.05123750120628756
5599,0.046998124569654465,-0.0002788372221402824
5600,-1.6990338563919067,-1.3648495376110077
5601,0.009109392762184143,1.0878236889839172
5602,-0.2616025507450104,-0.21892283111810684
5603,-0.24317999184131622,-0.16824278235435486
5604,-0.004643028602004051,0.02173415757715702
5605,-0.274978905916214,-0.20894203335046768
5606,0.022031575441360474,-0.0020405948162078857
5607,-0.3619348406791687,-0.10027742385864258
5608,-0.08227082341909409,0.342996321618557
5609,-7.552779674530029,-7.574443468402023
5610,0.018349170684814453,0.1665740730240941
5611,-1.485705852508545,0.9453890323638916
5612,-1.5752580165863037,-1.1738552153110504
5613,0.0040948595851659775,0.024707694770768285
5614,-4.375768661499023,-4.178924590349197
5615,-9.264825820922852,-9.320599216967821
5616,-0.3541836738586426,-0.3685269574052654
5617,-1.5908644199371338,-1.3921419978141785
5618,0.08495613187551498,-0.08597519250633923
5619,-1.6090949773788452,-1.6421672118012793
5620,-2.619595527648926,-2.5943609829992056
5621,-0.5153834819793701,-0.02872869372367859
5622,-5.1009392738342285,-5.117174165789038
5623,-0.022989118471741676,-0.018105069641023874
5624,-0.04592808336019516,0.5619911961257458
5625,-2.6005477905273438,-2.5980759491212666
5626,0.023155659437179565,1.0274277925491333
5627,0.00881917867809534,0.8557541019981727
5628,-3.4064536094665527,-3.3855892457067966
5629,-0.07504554092884064,0.3394754156470299
5630,-0.06465199589729309,1.2590676099061966
5631,0.02005580998957157,-0.0010045128874480724
5632,-1.3197892904281616,-1.3676710166255361
5633,-7.062028884887695,-6.8818682581186295
5634,0.02906658872961998,-0.0021617849124595523
5635,-1.9624779224395752,-1.4460555911064148
5636,0.03981312736868858,-0.0011686887592077255
5637,-5.177037239074707,-5.134768106043339
5638,-1.2652206420898438,-1.290139451622963
5639,-3.02270245552063,-3.1949346135370433
5640,-0.6001079082489014,0.12071532011032104
5641,-0.05824347585439682,0.33015284687280655
5642,-8.781271934509277,-8.795444660820067
5643,-0.02763145975768566,-0.019626909866929054
5644,-3.9589455127716064,-3.7338406443595886
5645,-0.3380011320114136,-0.3474578857421946
5646,-0.971319854259491,-0.5145652294158936
5647,-0.32298147678375244,-0.2301151230931282
5648,-1.8622411489486694,-2.01298308740661
5649,-0.08824396878480911,-0.08565343683585525
5650,-0.92691570520401,-0.9598893036891241
5651,-2.666200637817383,-2.6053373888134956
5652,-0.01379077136516571,0.6543382555246353
5653,-3.1114649772644043,-3.151673454369302
5654,-0.013062398880720139,0.11154797859489918
5655,0.07931531220674515,0.9222699404072046
5656,-0.08348288387060165,0.29496651887893677
5657,-1.0098642110824585,-0.7773657292127609
5658,-0.10931044071912766,-0.12192193837836385
5659,-3.555959463119507,-3.5501004373654723
5660,0.0048266383819282055,-0.0003788927679124754
5661,-0.3899267911911011,-0.3985409545712173
5662,-1.3690788745880127,-1.2849825099110603
5663,-0.006659307982772589,0.06725878547877073
5664,-1.9935846328735352,-2.1330008804798126
5665,-0.9321202635765076,-1.0771243658382446
5666,0.16111864149570465,0.10875758249312639
5667,-1.666339635848999,-1.6372421272099018
5668,0.007429755758494139,0.002485506294760853
5669,-1.7096247673034668,-1.6816303543746471
5670,-0.26137638092041016,-0.27887190505862236
5671,0.04053184390068054,3.0920692328363657
5672,-5.261024475097656,-5.293033128604293
5673,0.027663448825478554,0.12532691622618586
5674,-0.519123375415802,0.15550512075424194
5675,-3.318118095397949,-0.6882443428039551
5676,-4.309715747833252,-4.358342312276363
5677,-2.282217502593994,-2.2873969972133636
5678,0.1599416583776474,1.490118995308876
5679,-1.6888340711593628,1.0905725955963135
5680,0.034845348447561264,0.14435026166029274
5681,-0.6933953166007996,1.2435876727104187
5682,-3.06382155418396,-2.923642113804817
5683,0.07502762973308563,0.12786163622513413
5684,0.019442260265350342,0.02530627977102995
5685,0.04041590169072151,0.15348958992399275
5686,-0.3562575578689575,-0.2580067217350006
5687,0.20990441739559174,0.018127809278666973
5688,-0.06285865604877472,0.39841803908348083
5689,-6.90015172958374,-6.903351782122627
5690,0.008428857661783695,0.016624602489173412
5691,-0.09300284087657928,0.007157348096370697
5692,-0.14016762375831604,0.054122552275657654
5693,-0.6024066209793091,-0.5575266443192959
5694,0.003683743765577674,0.11688179077464156
5695,0.2216109037399292,0.021965086518321186
5696,-7.120066165924072,-7.053051829338074
5697,-2.862861156463623,-2.952735684812069
5698,0.07412594556808472,0.0015728012659792512
5699,0.057770878076553345,1.0622645705007017
5700,0.0038321325555443764,0.24281320779118687
5701,0.07220864295959473,0.4980025142431259
5702,-0.20145292580127716,-0.14056529104709625
5703,0.020170457661151886,-0.00027854726249643136
5704,-4.776148319244385,-4.790660051163286
5705,-0.32652589678764343,-0.31726475805044174
5706,0.02584739588201046,0.06110874563455582
5707,-0.05697360262274742,-0.023594185709953308
5708,0.03479357808828354,1.4660410999204032
5709,-4.91718864440918,-4.743004322052002
5710,0.025674283504486084,0.07062687761390407
5711,-3.77519154548645,-3.7775200717151165
5712,-0.1316930055618286,-0.18080218037357554
5713,-8.277968406677246,-8.298352722078562
5714,-0.7113420963287354,-0.6775863468647003
5715,-0.42565271258354187,-0.31024599075317383
5716,-2.2763707637786865,-2.2988502914085984
5717,-2.030740261077881,-0.4837130308151245
5718,-0.3693819046020508,-0.006005018949508667
5719,0.0014754757285118103,0.20520982891321182
5720,-0.0034074229188263416,0.07521865237504244
5721,0.09109999984502792,0.073077910579741
5722,-0.17397639155387878,-0.1773288268595934
5723,-0.7290393114089966,-0.6716817319393158
5724,0.005195746198296547,0.10416430979967117
5725,-2.08909010887146,-2.127198233269155
5726,-0.0011368533596396446,-0.007096499903127551
5727,-0.031052321195602417,-0.09368380904197693
5728,-2.0683088302612305,-2.0932869912121532
5729,0.03514512628316879,0.014867675301502459
5730,0.050748031586408615,0.24202998902183026
5731,-0.09831967204809189,-0.10274528316222131
5732,0.003911957144737244,0.25984054431319237
5733,-2.710686683654785,-2.713933966588229
5734,-4.676202297210693,-4.690539214760065
5735,-0.05913461372256279,-0.11190454731695354
5736,0.0065755099058151245,1.444856345653534
5737,-0.032410331070423126,1.7637931406497955
5738,-0.06552121043205261,-0.06794694811105728
5739,0.000617708545178175,-0.0036718964111059904
5740,0.06081289425492287,0.6581451708916575
5741,-0.580207347869873,-0.559760469943285
5742,-3.6671969890594482,-3.6973140130285174
5743,0.0011001605307683349,0.0026405081298435107
5744,0.017936522141098976,0.044348366325721145
5745,0.0008047553710639477,0.026295474730432034
5746,-1.001328468322754,-1.0287993056699634
5747,-0.08432166278362274,-0.10968922451138496
5748,0.06353708356618881,0.03248875318968203
5749,0.07986126840114594,-0.08998013031668961
5750,-0.8151024580001831,-0.8311769906431437
5751,-0.04495896399021149,-0.06286748382262886
5752,0.01832643523812294,0.0854594400152564
5753,0.0006661245133727789,0.008329051546752453
5754,-1.0848759412765503,-1.009257510304451
5755,-0.5102707743644714,-0.4295102134346962
5756,-0.06075919046998024,0.10957565903663635
5757,-5.276304721832275,-4.617994129657745
5758,-2.8486745357513428,-2.40634423494339
5759,-2.3398044109344482,-2.2958970814943314
5760,-8.038473129272461,-8.01753918081522
5761,0.017930813133716583,0.0005175070837140083
5762,-0.26345300674438477,-0.21420734375715256
5763,0.02788827195763588,0.0001787435612641275
5764,-0.021844156086444855,-0.05218172958120704
5765,0.1731787919998169,0.014156996156089008
5766,0.034437842667102814,-0.036565647926181555
5767,0.019926562905311584,0.39436520636081696
5768,-1.614512324333191,-1.5847458988428116
5769,-0.016262829303741455,0.19955086335539818
5770,-0.0027135778218507767,1.1851983685046434
5771,-9.874039649963379,-9.93284279765794
5772,-0.0035034255124628544,0.7259432040154934
5773,0.01304701715707779,0.5401104055345058
5774,-1.863626480102539,-1.909942420636071
5775,0.29406610131263733,1.4735337779857218
5776,0.02037455514073372,0.022256628784816712
5777,-1.3809988498687744,-1.4068374634180145
5778,-0.7799513936042786,-0.7701820023357868
5779,0.05906405299901962,0.003115431492915377
5780,-0.022527217864990234,-0.31114539317786694
5781,-0.6130200028419495,-0.6761977077294432
5782,0.03972187265753746,0.47074436250841245
5783,0.045128751546144485,0.5538510493934155
5784,-1.7198326587677002,-0.0008707046508789062
5785,0.2235409915447235,-0.11407457664608955
5786,-2.9282801151275635,-2.9540664658416063
5787,-0.21428512036800385,-0.25184708507731557
5788,-9.67907428741455,-9.682671335205669
5789,0.046689264476299286,0.100766122341156
5790,-0.6593745350837708,-0.5881938636302948
5791,0.07814060896635056,0.2032878688769415
5792,-1.4146301746368408,-1.4175360211993393
5793,-0.4446851313114166,0.3486837148666382
5794,-0.839114785194397,0.4727797508239746
5795,-0.0407346673309803,-0.027171481400728226
5796,-0.04843556880950928,-0.051181929200538434
5797,-0.017036402598023415,-0.015370892127975821
5798,0.031459636986255646,-0.0008965024244389497
5799,-3.513859987258911,-3.4796426817774773
5800,-3.191866874694824,-3.2011923793870665
5801,-0.6584796905517578,-0.6620896758395247
5802,-2.382667064666748,-2.397496050223708
5803,0.04789494723081589,0.84560317069554
5804,-0.48727256059646606,-0.28862205147743225
5805,-0.7233538627624512,-0.5169608294963837
5806,-1.4818944931030273,-1.4798960275948048
5807,-0.3718623220920563,-0.2169719785451889
5808,-1.7464263439178467,-1.7439117282629013
5809,-3.009300470352173,-2.0538442730903625
5810,-0.03032865934073925,-0.023410935886204243
5811,0.016975227743387222,0.13070664601400495
5812,0.007974743843078613,-0.0024359358940273523
5813,-0.11070864647626877,-0.13840864738449454
5814,-0.12012133747339249,-0.0010219961404800415
5815,-2.72044038772583,-2.7026856411248446
5816,-4.398471832275391,-4.027432173490524
5817,0.02048386074602604,0.05438047298048332
5818,-9.069642066955566,-9.161005501868203
5819,-0.6770589351654053,-0.6524324845522642
5820,-0.15194538235664368,0.08889542520046234
5821,-2.125023603439331,-2.178167182020843
5822,-4.535604953765869,-4.468441277742386
5823,0.09345865249633789,0.0671737000811845
5824,0.14513130486011505,0.009466661605983973
5825,-0.02384021505713463,-0.04815581254661083
5826,0.0012018568813800812,-0.017755095846951008
5827,-2.1067967414855957,-2.1605106107890606
5828,0.006848833058029413,0.00012551867303045583
5829,-0.40685227513313293,-0.23694831132888794
5830,-1.2331440448760986,-1.2406117031350732
5831,0.05839241296052933,0.4196180636063218
5832,0.030998092144727707,-0.02830914268270135
5833,0.0201270654797554,1.6388297909870744
5834,-0.6452200412750244,-0.6703595444560051
5835,-3.565088987350464,-2.572641372680664
5836,-3.856564521789551,-3.85989854708896
5837,-0.03228721767663956,-0.09500835463404655
5838,-2.546103000640869,-2.17204487323761
5839,-0.2737480103969574,-0.34125509206205606
5840,-6.231024742126465,-6.255963565308775
5841,-0.703584611415863,-0.7551789153367281
5842,-0.42259693145751953,0.09234058856964111
5843,-0.0015922151505947113,0.877289243042469
5844,-2.680943250656128,-2.7300780452787876
5845,-0.3515933156013489,0.33831721544265747
5846,-1.848465085029602,1.2964413166046143
5847,-4.527836799621582,-4.465712822973728
5848,-0.6212388873100281,-0.6346799946622923
5849,-0.09957262128591537,1.3776992559432983
5850,-0.0005122218281030655,-0.025367695838212967
5851,0.011804541572928429,0.12128772772848606
5852,-0.699332594871521,-0.6915891859680414
5853,0.015827331691980362,-0.01597688067704439
5854,0.027492644265294075,2.0247255563774615
5855,-0.29498618841171265,-0.3815993438474834
5856,-8.375127792358398,-8.409246103838086
5857,0.09344103187322617,0.10936379316262901
5858,-0.26996302604675293,-0.3044771272689104
5859,-3.2250874042510986,-3.176069788634777
5860,0.0012795499060302973,0.00030011634407856036
5861,0.026484763249754906,0.18436679663136601
5862,-0.185456782579422,-0.2442526244558394
5863,-0.20247110724449158,0.8922547101974487
5864,0.15200701355934143,3.0976498499512672
5865,-6.156459331512451,-6.07093358039856
5866,0.05526039004325867,1.408783696591854
5867,-0.5558598637580872,1.0479357242584229
5868,-0.8910931944847107,-0.8326236680150032
5869,-0.4291929602622986,-0.40828433632850647
5870,0.007004044950008392,0.04686322063207626
5871,0.0025909640826284885,0.41292946226894855
5872,-0.48730939626693726,0.526799201965332
5873,0.06326951831579208,0.013684027828446688
5874,-2.417997121810913,-2.328619956970215
5875,-0.8792610764503479,-0.8857237276388332
5876,0.07375086098909378,0.26182572144898586
5877,-0.46820318698883057,-0.2863617092370987
5878,-0.07257752120494843,-0.09604237973701402
5879,-0.004248000681400299,-0.016754372001742013
5880,-6.666296482086182,-6.670765876990117
5881,-0.6341173648834229,-0.7719232048839331
5882,0.05881529301404953,0.0009159771725535393
5883,-3.93906569480896,-3.9473806396126747
5884,0.041179366409778595,1.06622145883739
5885,0.015326257795095444,-0.001239005363686374
5886,-0.135600283741951,2.4681213349103928
5887,-0.20315146446228027,0.5561056882143021
5888,-0.0020355586893856525,0.015038297977298498
5889,-0.7707321047782898,-0.811273270053789
5890,-1.0215815305709839,-0.058380067348480225
5891,-0.42768391966819763,-0.3579091876745224
5892,0.0068207960575819016,0.05751141209839261
5893,-2.622556209564209,-2.627761721621937
5894,-0.26678958535194397,0.15333756804466248
5895,0.02828259766101837,-0.079139985202346
5896,0.17055127024650574,0.14185379212722182
5897,-1.3715612888336182,-0.9516165554523468
5898,-0.006550418213009834,1.4329792195931077
5899,-0.09610753506422043,-0.020092904567718506
5900,0.004893800243735313,0.019929677811887814
5901,-1.1837224960327148,-1.189077187795192
5902,-9.736664772033691,-9.738704975054134
5903,-1.353204607963562,-1.1735506653785706
5904,-0.39564403891563416,-0.034457266330718994
5905,-0.23606863617897034,0.2534373998641968
5906,-2.177666664123535,-2.060822904109955
5907,-0.025503771379590034,-0.02778565214248374
5908,-0.39404648542404175,-0.48475239239633083
5909,-0.6715428829193115,-0.8145874058827758
5910,0.055370960384607315,0.10238412395119667
5911,-0.5240650773048401,-0.2885574549436569
5912,-3.5753486156463623,-3.481208175420761
5913,0.10879037529230118,0.4498806372284889
5914,-0.21923215687274933,0.02437382936477661
5915,-10.10632038116455,-10.094736877828836
5916,-1.376173496246338,-1.7379209739156067
5917,0.004876992665231228,0.21987857051499304
5918,-3.3327529430389404,-3.2854081094264984
5919,-3.140197277069092,-2.9656755328178406
5920,-0.05461468547582626,-0.02420707419514656
5921,0.07064858078956604,0.1951864641159773
5922,-0.3828544616699219,-0.35019076615571976
5923,-0.12731744349002838,-0.29621106781996787
5924,0.0024688001722097397,0.03280054032802582
5925,0.04160112142562866,0.0016010106774047017
5926,0.012655271217226982,-0.014158326433971524
5927,0.09351849555969238,-0.0030624116770923138
5928,-0.03367217630147934,0.25176967680454254
5929,-0.19164994359016418,-0.24011816270649433
5930,-0.8108206987380981,-0.07007890939712524
5931,0.05142496898770332,0.14789189118891954
5932,-2.8931634426116943,-2.6679604798555374
5933,-0.4292655885219574,-0.4865720570087433
5934,-3.524768829345703,-3.525008653756231
5935,-6.808743476867676,-6.853907562792301
5936,-0.08507130295038223,0.42109616845846176
5937,-0.502314567565918,-0.4973785728216171
5938,-2.5840647220611572,-2.592805927619338
5939,-0.15531782805919647,-0.026925697922706604
5940,0.03576066344976425,0.876180924475193
5941,-0.30504319071769714,-0.3350963468255941
5942,-2.0962510108947754,-2.079974079504609
5943,0.08619435131549835,1.0086041409522295
5944,0.08381786197423935,0.1274103552568704
5945,-1.2299129962921143,-0.8290088772773743
5946,-0.20354066789150238,-0.23544899001717567
5947,0.014314725995063782,-0.0016314814565703273
5948,-0.043121013790369034,0.5657624341547489
5949,0.06281055510044098,2.9229129450395703
5950,0.10477057099342346,-0.1621538084000349
5951,0.0012523712357506156,0.007912422981462441
5952,-3.51013445854187,-3.0886588394641876
5953,-5.117071151733398,-4.808494418859482
5954,-2.286104917526245,-2.2830641381442547
5955,0.13574957847595215,0.08293529599905014
5956,0.006010301411151886,1.0396115183830261
5957,-1.2530276775360107,-0.19616973400115967
5958,0.14732638001441956,-0.015695732086896896
5959,0.01587064005434513,0.004936837591230869
5960,-0.14240948855876923,0.13123348355293274
5961,0.13773265480995178,1.4219124875962734
5962,-3.12101674079895,-3.1511525325477123
5963,-0.22585509717464447,-0.33300839364528656
5964,-0.7781281471252441,-0.7050310969352722
5965,-0.9030188322067261,-0.627969354391098
5966,-0.4476306140422821,-0.1194467544555664
5967,-2.133805990219116,-1.5425657629966736
5968,-2.377401351928711,-2.3715474978089333
5969,-2.341282844543457,-1.9760168492794037
5970,0.0033895925153046846,2.857048587378813
5971,-1.1829050779342651,-1.040473073720932
5972,-2.9900143146514893,-3.0025582518428564
5973,-0.018327908590435982,0.3485489524900913
5974,0.0267624631524086,0.038553908467292786
5975,-0.0425710566341877,-0.03136736713349819
5976,-0.0022457491140812635,0.05719029204919934
5977,-5.470265865325928,-5.4324172623455524
5978,-5.62352991104126,-5.465040475130081
5979,0.1332673728466034,-0.00016570091247558594
5980,0.026648204773664474,0.05740545503795147
5981,-0.7769964933395386,-0.7934877305888222
5982,-0.6430772542953491,-0.21728336811065674
5983,-1.519258737564087,-1.4907288327813148
5984,-4.251236915588379,-4.21611712872982
5985,-0.01845540665090084,0.11023008450865746
5986,-0.06502915173768997,0.49120281636714935
5987,-0.7276664972305298,-0.8135332631645724
5988,-4.241591930389404,-4.286128812469542
5989,-1.8197052478790283,-1.6762817203998566
5990,-0.02802021987736225,0.16410880908370018
5991,-0.005065658129751682,0.0062926835380494595
5992,-0.08856181800365448,-0.10900808155565755
5993,0.1421356499195099,0.0038879741987329908
5994,-0.02877444587647915,0.26985833793878555
5995,0.07967129349708557,0.858181644231081
5996,-0.7071632742881775,-0.7640667101368308
5997,-0.1641208827495575,-0.18486500858853105
5998,-0.7359992265701294,-0.5253752768039703
5999,-0.03258804604411125,2.5459679812192917
6000,-0.01917766034603119,-0.21002747397869825
6001,-0.5272167325019836,-0.5407754220068455
6002,-1.8996834754943848,-1.5555827021598816
6003,0.035034168511629105,0.022192108910530806
6004,-0.006078815087676048,-0.0024108923971652985
6005,0.023924505338072777,-0.00042199710151180625
6006,0.0027466060128062963,1.3872649383265525
6007,0.12572196125984192,-0.09211527474690229
6008,-0.2066558450460434,-0.12348002195358276
6009,0.045949067920446396,1.818731033243239
6010,-5.7235236167907715,-6.087333690142259
6011,-0.2686718702316284,-0.19950450956821442
6012,0.018562614917755127,0.00371747137978673
6013,-0.054295994341373444,0.08712953701615334
6014,-5.077076435089111,-4.977906659245491
6015,-5.853872776031494,-5.908803742844611
6016,0.01850171759724617,-0.04039570759050548
6017,-0.05756039917469025,-0.08622617651417386
6018,0.006053883582353592,0.7103611193597317
6019,-4.78195333480835,-4.79232519492507
6020,-1.8900017738342285,-1.8583003133535385
6021,-0.5111114978790283,-0.48133813589811325
6022,0.00662462692707777,0.5301835207501426
6023,-0.09809093177318573,-0.1255810707943965
6024,-0.046322599053382874,0.40484707057476044
6025,0.03189530596137047,0.01609707751777023
6026,0.07615417242050171,2.653340961318463
6027,-0.04344967007637024,-0.026258040219545364
6028,-0.5654264092445374,-0.3296301066875458
6029,-3.4407131671905518,-3.38018349558115
6030,-3.2879433631896973,-3.3209562361007556
6031,0.07364053279161453,0.0025221286341547966
6032,0.045976683497428894,0.017411628738045692
6033,-0.0001655183732509613,0.21733411867171526
6034,-2.998842477798462,-2.9210961759090424
6035,-2.863739490509033,-2.791256822645664
6036,-0.39212343096733093,-0.40868869424252807
6037,0.14482150971889496,0.11396156111732125
6038,0.002627478912472725,0.0044431721325963736
6039,-0.7962312698364258,-1.0960321873426437
6040,0.04516659677028656,0.012969400733709335
6041,0.0473664328455925,2.1303233527578413
6042,-4.59553861618042,-4.5834227269515395
6043,0.004638261161744595,-0.002171568303310778
6044,0.0013993782922625542,0.021546619245782495
6045,-1.7379575967788696,-1.7476094216108322
6046,-1.9936920404434204,3.897799491882324
6047,-2.041994333267212,-2.0442620201501995
6048,-2.899789810180664,-2.899735472688917
6049,-0.006611227989196777,0.1746712401509285
6050,-6.2455735206604,-5.508927047252655
6051,0.014546265825629234,0.20061653854236283
6052,-0.16321636736392975,-0.18668122589599534
6053,0.00791963655501604,0.003951764068915509
6054,-4.348247051239014,-4.37036798754707
6055,0.036604635417461395,0.292028795927763
6056,-0.07936102151870728,0.11596904695034027
6057,0.08777306973934174,0.04781441390514374
6058,-9.364262223243713e-05,-0.06121327728158121
6059,-2.3161368370056152,-2.2744395211338997
6060,-0.07587015628814697,0.7257096245884895
6061,-0.19283434748649597,0.19387945532798767
6062,-0.044671595096588135,-0.03829645365476608
6063,-1.0359039306640625,-0.8008255660533905
6064,0.029842965304851532,0.03459457214921713
6065,-0.9498999118804932,-0.8377799987792969
6066,0.007208425085991621,0.8231913767522201
6067,0.03147043660283089,1.1836980627849698
6068,0.15561863780021667,0.00031108058101381175
6069,-0.09334798902273178,-0.08780212607234716
6070,0.013890370726585388,-0.01706555113196373
6071,-0.01579788699746132,-0.013896862044930458
6072,-2.708052396774292,-2.7057328820228577
6073,0.024621617048978806,0.3974834769323934
6074,0.015736624598503113,-0.004440636839717627
6075,0.10482972860336304,0.5490705873817205
6076,-0.2993658483028412,0.4313379228115082
6077,-0.3823511600494385,-0.4369236631318927
6078,-0.822857141494751,-0.8491076829377562
6079,0.023053795099258423,0.0571577362716198
6080,0.02858719974756241,0.05606369022279978
6081,-0.2716728746891022,-0.27894145203754306
6082,0.08296316862106323,0.0013870552938897163
6083,-1.2881885766983032,-1.2975164655126719
6084,-2.459284543991089,-2.496258410392329
6085,-0.05297194421291351,-0.07314124703407288
6086,-1.9763883352279663,-1.9200090989470482
6087,-0.03491503372788429,0.044437650591135025
6088,-6.765200138092041,-6.7637321865186095
6089,-0.042666081339120865,1.1166667193174362
6090,0.05034579336643219,1.0307950974247433
6091,-3.583970785140991,-2.8608575463294983
6092,0.032335296273231506,0.14184021018445492
6093,-0.002452397719025612,-0.0067000314593315125
6094,-0.4817727208137512,-0.45222193747758865
6095,-4.915670871734619,-4.930181530769914
6096,-0.5519490242004395,-0.5852817315608263
6097,-0.6412544250488281,3.9923466444015503
6098,-0.04502057656645775,0.16631260141730309
6099,0.002947560977190733,0.02119332552024389
6100,-0.3243708610534668,-0.5324696553871036
6101,0.004684104584157467,1.4980294663691893
6102,-0.7797204256057739,-0.7110011875629425
6103,-1.0444092750549316,-1.0444025211036205
6104,-0.193233460187912,0.06947779655456543
6105,0.032652828842401505,0.008991233742563054
6106,0.015835635364055634,0.019653642550110817
6107,-2.603938102722168,-2.615476333303377
6108,0.0948442816734314,-0.00035219285018683877
6109,-0.005514267832040787,0.0806126594543457
6110,-0.06674408167600632,-0.08368003368559584
6111,-1.142210841178894,0.6769180297851562
6112,-2.788529634475708,-2.6651786118745804
6113,-0.6455404758453369,-0.6720139905810356
6114,-1.2605746984481812,-1.282207252457738
6115,0.1594557911157608,-0.014028475692612119
6116,-1.745395302772522,-1.7758587612188421
6117,-0.3081955313682556,-0.3158045804593712
6118,-0.029226697981357574,0.4053567796945572
6119,0.009194161742925644,1.834395443147514
6120,0.028278855606913567,0.003132050158455968
6121,0.02620101533830166,0.4132130182115361
6122,-0.049280356615781784,-0.03313854709267616
6123,-1.5054534673690796,-1.5270724019501358
6124,-0.8480059504508972,-0.8808937105932273
6125,0.03833630308508873,0.02770876232534647
6126,-4.673095226287842,-4.715178978512995
6127,-0.046404846012592316,0.1883844956755638
6128,-1.480580449104309,-1.5366189628839493
6129,-1.171983003616333,-1.1726072314195335
6130,0.004621714353561401,6.810887273401022
6131,-0.03480514883995056,1.102404698729515
6132,-10.334076881408691,-6.131463050842285
6133,-0.3393436074256897,-0.24074575304985046
6134,0.04443969577550888,0.7438820342067629
6135,-0.5980937480926514,-0.5921693099662662
6136,-4.054651737213135,-4.0707038987311535
6137,0.16621242463588715,0.012578951194882393
6138,0.13620801270008087,0.6651729373261333
6139,-0.053583282977342606,0.12187961488962173
6140,0.002847681986168027,0.004994868311314349
6141,-1.633830189704895,-1.6328026354312897
6142,-0.3786208927631378,-0.4811578947119415
6143,0.008165589533746243,1.2204421818023548
6144,0.010650941170752048,0.9568767407909036
6145,0.01660485565662384,0.09354824479669333
6146,-0.13310077786445618,-0.07840710878372192
6147,-6.685792446136475,-6.901321527315304
6148,0.030417319387197495,-0.004888131283223629
6149,0.01883627474308014,0.003475325836916454
6150,0.044819511473178864,-0.03430555807426572
6151,-0.02719438076019287,0.13969722017645836
6152,-1.9485373497009277,-1.2348263263702393
6153,-0.13040992617607117,-0.1857365245523397
6154,0.10302998125553131,0.22492911492008716
6155,-0.13228482007980347,-0.13629742176271975
6156,0.1744823306798935,0.00033525909384479746
6157,-0.7582590579986572,-0.5130648016929626
6158,-0.03794649615883827,0.21038392186164856
6159,-0.5593069195747375,-0.5684204827994108
6160,-2.542208671569824,-2.5517976377159357
6161,-0.6671314835548401,-0.21333488821983337
6162,-0.04001205787062645,-0.07895954977720976
6163,0.025321608409285545,0.14598550414666533
6164,-0.004879607353359461,-0.007107124663889408
6165,0.0031487145461142063,-0.0006501753487100359
6166,-0.0806027352809906,-0.08721484971465543
6167,-0.21056249737739563,-0.12461083382368088
6168,-6.093531131744385,-5.563289403915405
6169,-0.03515791520476341,2.3775422424077988
6170,0.02153787389397621,2.4228597367182374
6171,0.001187886344268918,0.02249324880540371
6172,-0.6000295281410217,-0.6005129457917064
6173,0.09026889503002167,0.0007285521533049177
6174,0.04588659852743149,0.03988983854651451
6175,-0.06047579646110535,-0.14405920216813684
6176,0.041811708360910416,-0.003992974758148193
6177,-0.009541390463709831,0.02705107256770134
6178,-0.08554308116436005,-0.17739859223365784
6179,-1.912246823310852,-0.151963472366333
6180,-0.06260532140731812,0.08445894718170166
6181,-0.0050455741584300995,3.0714397951960564
6182,-0.6205827593803406,-0.43835438787937164
6183,-0.11184817552566528,-0.07761045545339584
6184,0.21302123367786407,-0.008880458553903736
6185,-0.06696487963199615,0.40122975409030914
6186,-3.563842296600342,-3.5544239059090614
6187,-0.10535414516925812,0.2896304056048393
6188,-0.2813057601451874,-0.33294932171702385
6189,-0.9228671193122864,-0.9774263724684715
6190,-0.025752153247594833,-0.07319423992885277
6191,-1.2622507810592651,-1.2616050209617242
6192,-0.012514575384557247,1.5274897199124098
6193,0.021248795092105865,-0.05964834615588188
6194,-0.030280061066150665,0.0030617155134677887
6195,-6.542308330535889,-6.425000302493572
6196,-0.741644024848938,-0.7414801008999348
6197,-0.06605301052331924,-0.00426270067691803
6198,-1.6651614904403687,-1.6791016452480108
6199,0.17257003486156464,0.1314721535309218
6200,0.09356559813022614,0.08388064400060102
6201,-0.5449855327606201,-0.5161694288253784
6202,-0.05349350720643997,0.17093363404273987
6203,-0.35712045431137085,-0.21322768926620483
6204,-3.148069381713867,-2.2309937477111816
6205,0.022200651466846466,-0.006374923512339592
6206,-0.14411219954490662,-0.12660622969269753
6207,-0.23306375741958618,-0.24635962024331093
6208,-3.8877367973327637,-3.737733855843544
6209,-0.7071205377578735,-0.4092063307762146
6210,-6.939355373382568,-6.840728424489498
6211,-1.8351223468780518,-1.7688171565532684
6212,-2.5845956802368164,-1.603528082370758
6213,0.024230284616351128,0.03257817169651389
6214,-5.183037757873535,-5.175241205841303
6215,0.0901380106806755,0.7953006676398218
6216,-0.15472108125686646,-0.1980868132704927
6217,0.03163377568125725,0.714432641339954
6218,-0.5554907917976379,-0.5759577162498317
6219,0.008777111768722534,0.40960016846702274
6220,-1.064267873764038,-1.1498474888503551
6221,-0.015739217400550842,0.10491189360618591
6222,-0.037279922515153885,1.0086596384644508
6223,-3.6547257900238037,-3.6443760469555855
6224,-0.4129577875137329,0.3120235204696655
6225,0.1451341211795807,0.03709407497080974
6226,0.0016982611268758774,0.019123361737001687
6227,-0.07883957028388977,0.4923224300146103
6228,0.028938837349414825,0.16836965829133987
6229,-0.1022920161485672,-0.07250409945845604
6230,-0.42927709221839905,-0.4339382406906225
6231,0.0952206701040268,0.20400586724282022
6232,0.03700685128569603,0.010384713299572468
6233,0.030790474265813828,2.119387343991548
6234,-0.03766491264104843,-0.03662426117807627
6235,-1.4473923444747925,-1.4972860698762815
6236,0.021212732419371605,2.435474685684312
6237,-1.1523841619491577,-1.1875890716910362
6238,0.002779728500172496,-0.0001684284363250299
6239,-1.9167298078536987,-1.71950763463974
6240,0.025255480781197548,0.02847742917947471
6241,-0.572909951210022,1.422036588191986
6242,-1.103542685508728,-0.8508266806602478
6243,-0.40786945819854736,4.502117305994034
6244,-1.2886298894882202,-1.3328340696170926
6245,-0.6049358248710632,-0.6275232422049157
6246,-0.005908993538469076,-0.006841037655249238
6247,0.045588888227939606,0.7664641067385674
6248,0.001815741416066885,-0.003352120482304599
6249,0.00012224609963595867,0.41920876991935074
6250,-1.4444067478179932,-1.462794415652752
6251,0.06362707912921906,7.225503213703632e-05
6252,-1.2583414316177368,-1.5466038212180138
6253,-0.5089766979217529,-0.0016637444496154785
6254,0.01746967062354088,-0.014917799911927432
6255,-0.0017962157726287842,1.4294513054192066
6256,-0.5250967741012573,-0.5537625737924827
6257,-1.4238747358322144,-1.4225779077969491
6258,-0.06758131086826324,-0.10862104059197009
6259,-2.0853688716888428,-1.1143487691879272
6260,-3.5591187477111816,-3.5311339627951384
6261,-3.640883445739746,-3.6905716927722096
6262,-3.103001832962036,-3.1230663845781237
6263,-0.23117700219154358,0.15354491770267487
6264,-3.8036234378814697,-3.8511687552090734
6265,0.05099191516637802,0.46253346651792526
6266,-0.34291407465934753,-0.3159520924091339
6267,-3.2672741413116455,-2.7410755157470703
6268,0.11655347049236298,-0.03741244925186038
6269,-0.5813343524932861,-0.47042790055274963
6270,-0.04012114554643631,-0.05890994373476133
6271,-1.9635653495788574,-1.991677251062356
6272,-4.819972991943359,-4.841410223161802
6273,-0.19479602575302124,-0.20008190628141165
6274,-0.04730035364627838,-0.20320563103450695
6275,-0.009467057883739471,0.08801480382680893
6276,-0.013568118214607239,0.19722601026296616
6277,-2.979052782058716,-3.04551522154361
6278,0.011948587372899055,-0.004397356882691383
6279,0.04881101846694946,-0.0009183236399508132
6280,-3.5217840671539307,-3.4793529957532883
6281,-0.14349770545959473,-0.14519506052602082
6282,0.01238516066223383,0.2228715785604436
6283,-0.5077592134475708,-0.6557927464600652
6284,-0.0682513415813446,-0.006788924336433411
6285,-0.537071704864502,-0.47471071034669876
6286,-0.01947527378797531,-0.08443983204779215
6287,-0.25794127583503723,2.7064626812934875
6288,-0.44777125120162964,-0.4346715994179249
6289,-2.74662446975708,-2.758367694914341
6290,-1.7847625017166138,-1.7929614810927887
6291,-0.787536084651947,-0.7979882881045341
6292,-0.5058544874191284,-0.08288019895553589
6293,-0.0075428239069879055,0.18745151348412037
6294,-0.058735933154821396,0.09172296524047852
6295,-2.5785043239593506,-2.734241626691073
6296,-0.07389193028211594,-0.08152613849961199
6297,-4.539077281951904,-4.704430714249611
6298,-0.503335177898407,-0.017836272716522217
6299,-0.1428813487291336,0.002150788903236389
6300,0.05198819190263748,-0.008050110191106796
6301,-0.013864144682884216,0.04846162348985672
6302,0.04967128857970238,-5.805320341778497e-05
6303,0.050472863018512726,-0.10384226741734892
6304,-1.4722352027893066,-1.20493745803833
6305,-4.289538860321045,-4.311582550406456
6306,0.1911296397447586,0.29730989621020854
6307,-0.4507826566696167,2.5580641627311707
6308,0.06874542683362961,0.0011316646996419877
6309,0.0071970196440815926,0.0430028336122632
6310,-0.026532011106610298,0.7934081461280584
6311,-0.12925300002098083,0.14496392011642456
6312,0.023046977818012238,0.1144226902833907
6313,-2.8340916633605957,-2.8639568872749805
6314,-1.7547705173492432,-1.701420933008194
6315,0.03977100923657417,0.13181968813296407
6316,-0.1844138205051422,-0.17599974013864994
6317,-0.03546183183789253,-0.0022449083626270294
6318,-1.6660093069076538,-1.917457491159439
6319,0.0886351466178894,-0.05274275317788124
6320,-4.39909553527832,-4.346317432820797
6321,0.005630639381706715,-0.01317738882789854
6322,0.06025654077529907,1.7040501683950424
6323,-0.012977128848433495,0.0812592413276434
6324,0.02373126521706581,-0.01785247942098067
6325,0.0041395388543605804,0.34566528315190226
6326,0.023686284199357033,0.8335835854522884
6327,0.025243913754820824,-0.002125595696270466
6328,0.07286491245031357,0.023310201708227396
6329,-2.0065016746520996,-1.999828889966011
6330,0.04198991507291794,-0.037950633093714714
6331,-0.45103877782821655,0.27238255739212036
6332,0.09497464448213577,0.013796715065836906
6333,0.15518514811992645,0.9383611688135716
6334,-0.5039505362510681,0.25132519006729126
6335,0.0008745184168219566,1.3010547230951488
6336,-0.32196828722953796,-0.46414244289917406
6337,-0.016029173508286476,-0.03593210817780346
6338,-0.15749965608119965,-0.3045958988368511
6339,-4.346141338348389,-4.05500203371048
6340,-6.038742542266846,-6.040333120850846
6341,0.032370325177907944,0.07881070684925362
6342,0.06144313886761665,0.10143509740009904
6343,-0.5019033551216125,-0.5214136683498509
6344,0.013950321823358536,0.20338775776326656
6345,-0.5085200071334839,1.5717286467552185
6346,0.019987791776657104,0.06822502240538597
6347,0.0011595163960009813,0.268678198903217
6348,-21.422645568847656,-21.41705330274999
6349,-0.047632839530706406,0.07815109938383102
6350,0.1046312153339386,-0.038390940986573696
6351,-0.0743546187877655,0.27444564551115036
6352,-7.87543249130249,-6.159632682800293
6353,-2.379906177520752,-0.11695551872253418
6354,-1.0031474828720093,-0.9858815781772137
6355,4.291906952857971e-05,0.7531306724995375
6356,0.020554449409246445,0.040150042390450835
6357,-6.800315856933594,-5.721131443977356
6358,-0.17048749327659607,-0.09930824488401413
6359,-0.05737169086933136,-0.06392442062497139
6360,-0.09343217313289642,-0.0769604742527008
6361,-1.6664701700210571,0.33518218994140625
6362,-0.2537020742893219,-0.1437889188528061
6363,-1.382096767425537,-1.4095900058769075
6364,0.00224894005805254,0.07060616090893745
6365,-0.34143292903900146,-0.24091875553131104
6366,-6.033899307250977,-6.113649381324649
6367,0.010921070352196693,0.028328027692623436
6368,-0.8936705589294434,-0.06390964984893799
6369,-0.2762035131454468,-0.3706541662577365
6370,0.012649530544877052,0.0065543749556127295
6371,-1.7043958902359009,-1.7295524682849646
6372,-0.23295292258262634,-0.05728098750114441
6373,-3.388394594192505,-3.4049055461073294
6374,-0.11362206190824509,-0.1318418118171394
6375,-1.4229345321655273,-1.596123514813371
6376,0.0032166200689971447,0.00255673163337633
6377,-0.029330674558877945,0.15507695078849792
6378,-4.342058181762695,-4.360530556179583
6379,-6.488739967346191,-6.588756314478815
6380,-0.8305839896202087,-0.8488433007150888
6381,0.035551220178604126,1.6832518707960844
6382,-0.1901085078716278,-0.14879506826400757
6383,-1.936156153678894,-1.924683409743011
6384,0.013458204455673695,-0.01150046809198102
6385,-0.9334719777107239,-1.0102917850017548
6386,-7.132530212402344,-6.704413741827011
6387,0.009047530591487885,1.0815624466340523
6388,-9.164567947387695,-8.0328129529953
6389,-0.019745098426938057,-0.03228007612051442
6390,-0.8237356543540955,-0.7745793126523495
6391,-1.7856717109680176,-1.8646573398145847
6392,0.08672494441270828,0.08742304148699986
6393,-5.413188934326172,-5.421720365644433
6394,-0.029947340488433838,0.14383220672607422
6395,0.06932809203863144,0.7401398895308375
6396,-4.150343418121338,-4.318965358659625
6397,0.030932286754250526,0.27967677847482264
6398,-2.905306339263916,-2.9174257761915214
6399,-4.519164085388184,-3.749770998954773
6400,-0.23104804754257202,-0.11447109282016754
6401,-0.661836564540863,1.267023742198944
6402,-3.8391594886779785,-2.2452973127365112
6403,-0.08450838178396225,-0.03438662737607956
6404,-0.025008507072925568,-0.05383786070160568
6405,-7.031905174255371,-7.0312911830842495
6406,-3.339380979537964,-2.913835972547531
6407,0.0589410774409771,0.053599690552800894
6408,0.3597360849380493,0.07147372793406248
6409,-0.05056523531675339,-0.03691553883254528
6410,-0.03264600783586502,0.6256644278764725
6411,0.068210169672966,1.4648111867718399
6412,0.08124422281980515,0.6531242300989106
6413,-1.1338253021240234,-1.3060111198574305
6414,0.027859346941113472,0.03690209053456783
6415,-0.19009654223918915,-0.20169044786598533
6416,-0.06448297202587128,-0.0471254400908947
6417,-1.8605828285217285,-1.9449491873383522
6418,-5.565370082855225,-5.502043031156063
6419,0.002165670972317457,-0.003970778052462265
6420,-3.094796657562256,-3.0508980453014374
6421,-0.20821233093738556,0.8436793386936188
6422,-0.9662006497383118,-0.706102043390274
6423,-1.2048923969268799,-1.2142634289339185
6424,-5.344705581665039,-5.3489314136095345
6425,0.03818373382091522,-0.06463098607491702
6426,-3.8090195655822754,-3.4444510638713837
6427,-0.2793576121330261,-0.21701321750879288
6428,-1.133738398551941,-1.1569697954691947
6429,-2.97845721244812,-3.170728265773505
6430,0.15456993877887726,0.0007908650441095233
6431,-8.642988204956055,-8.4271280169487
6432,0.17397573590278625,0.0007288812776096165
6433,-0.013794243335723877,0.11395982839167118
6434,0.025846799835562706,0.0007501405781908943
6435,-0.35716545581817627,0.55740025639534
6436,-1.0787444114685059,-0.8134361505508423
6437,0.03579617664217949,0.392262383364141
6438,-1.1487699747085571,-1.1497508590109646
6439,-4.764676094055176,-4.79442572966218
6440,-0.0932992622256279,0.794486291706562
6441,0.058171261101961136,0.28509727492928505
6442,0.09023581445217133,-0.009076264221221209
6443,0.21776613593101501,0.03311757277697325
6444,-0.019429830834269524,0.21278002485632896
6445,-0.006311051547527313,-0.026207681745290756
6446,-2.003532648086548,-1.982013538479805
6447,0.007843628525733948,-0.1919921077787876
6448,0.0003638362977653742,1.1434941282495856
6449,0.020479926839470863,0.02880918453047343
6450,-6.791811943054199,-6.812747240681347
6451,-5.514927864074707,-5.388902559876442
6452,-0.010871034115552902,-0.04641103945323266
6453,0.05599252134561539,0.06152991997078061
6454,0.017156964167952538,0.04769184850738384
6455,0.05938657373189926,0.7702931168987561
6456,0.07378268241882324,0.4683299628086388
6457,-0.6679649949073792,0.508588969707489
6458,-0.16916722059249878,1.2961014062166214
6459,0.008081981912255287,-0.0011244186607655138
6460,-0.14434583485126495,0.23831525444984436
6461,-0.44761547446250916,-0.4563446205575019
6462,-0.020571976900100708,0.012001315131783485
6463,-1.212082028388977,-0.8157382607460022
6464,0.039280422031879425,1.3524997681379318
6465,-0.441648006439209,-0.4417454954236746
6466,-4.461331367492676,-2.531203508377075
6467,-2.6245453357696533,-2.567953772842884
6468,-0.3433898687362671,-0.5083184214308858
6469,-4.791606903076172,-4.035307347774506
6470,-0.6346370577812195,-0.4068986475467682
6471,0.09123017638921738,4.186687317909673
6472,-0.019749904051423073,0.3552495241165161
6473,-0.016555773094296455,1.2266455832868814
6474,-0.5641428232192993,-0.570988416693126
6475,0.01828135922551155,1.522636529058218
6476,-1.3926360607147217,-1.3586994409561157
6477,-0.1972905397415161,-0.20626270677894354
6478,-3.0349628925323486,-2.9965678602457047
6479,-4.679836273193359,-4.6969364917240455
6480,-0.20139753818511963,0.7903662919998169
6481,0.28535640239715576,0.33838251791894436
6482,0.13264326751232147,0.8284561224281788
6483,-9.855920791625977,-9.814251933246851
6484,-0.8313189148902893,-0.8569843775512709
6485,-4.369900703430176,-4.201052889227867
6486,0.023151760920882225,-0.000394733191569685
6487,-0.8852815628051758,1.4395230412483215
6488,-0.035171687602996826,2.823068529367447
6489,0.01900792121887207,0.013173963408917189
6490,0.10565583407878876,1.3324490636587143
6491,-0.536289393901825,0.448836088180542
6492,0.07097785919904709,0.01754669100046158
6493,0.1035851314663887,0.09590419929008931
6494,0.058325961232185364,0.3881573916878551
6495,-0.05256069824099541,2.564855370670557
6496,-0.08973979949951172,-0.0924203172326088
6497,-0.47256365418434143,-0.08255097270011902
6498,-0.39524126052856445,-0.3939071288332343
6499,-4.113819599151611,-4.152266202494502
6500,-1.3210158348083496,-0.8057301640510559
6501,0.015075629577040672,0.22270252340240404
6502,0.08357791602611542,2.0800950080156326
6503,0.0025903205387294292,0.08137850710045313
6504,0.0025768084451556206,-0.010074407211504877
6505,-0.011500836350023746,0.02782273106276989
6506,-2.4439198970794678,-2.441628237720579
6507,0.0012450132053345442,0.6976406979374588
6508,0.012383165769279003,0.0638194540515542
6509,0.05035783350467682,0.024531379342086268
6510,-0.030953705310821533,0.06875825300812721
6511,-1.954542875289917,-1.919377390295267
6512,0.025071045383810997,0.006421754893381149
6513,-0.02508954331278801,0.4259525164961815
6514,0.02831771969795227,0.2940671453252435
6515,-0.7476370334625244,-0.7510925630340353
6516,-0.35710451006889343,0.10850295424461365
6517,-0.16311173141002655,-0.12432368099689484
6518,-1.891098976135254,-1.5841803550720215
6519,0.004460396710783243,-0.00029117154190316796
6520,-2.222437858581543,-2.227270644158125
6521,-0.025555141270160675,-0.0453002005815506
6522,-0.36452725529670715,-0.3947801594622433
6523,-0.009675136767327785,0.018100380897521973
6524,0.033111270517110825,1.437121748978825
6525,-2.756316661834717,-2.7614112024893984
6526,0.04944232851266861,1.1633618291525636
6527,0.14589767158031464,0.0076755075715482235
6528,-0.0027233411092311144,0.5686237569898367
6529,-0.42828547954559326,-0.5266400286927819
6530,-0.4549681842327118,-0.5833203475922346
6531,-4.079007148742676,-4.12558211653959
6532,0.015696488320827484,-0.03468449041247368
6533,-4.192298412322998,-3.236593246459961
6534,-0.5462351441383362,-0.5219410061836243
6535,0.062424562871456146,0.06203874194761738
6536,0.24258145689964294,-0.0812772698700428
6537,0.017280081287026405,-0.0033006530720740557
6538,-0.208390474319458,-0.19991766568273306
6539,-0.7777138352394104,-0.8049627766013145
6540,-0.04832013323903084,-0.07157570144772762
6541,-6.042484283447266,-6.067317617533263
6542,-5.279440402984619,-5.33237914647907
6543,-0.10662804543972015,0.7395197302103043
6544,-0.37880972027778625,-0.10233244299888611
6545,-0.005563526879996061,0.021488618105649948
6546,-5.51680850982666,-5.365940406918526
6547,-0.47750818729400635,-0.515294261276722
6548,-0.07080794870853424,1.3886273503303528
6549,0.011570322327315807,0.0776626622537151
6550,0.020716926082968712,0.0006381019484251738
6551,-0.15629296004772186,0.1895832121372223
6552,0.002765550510957837,0.0017642561870161444
6553,0.04629497975111008,0.0010482044308446348
6554,-2.050386905670166,-2.091481639072299
6555,-1.2733081579208374,-1.2791047617793083
6556,-0.29126739501953125,-0.19082492589950562
6557,-0.11446624249219894,0.015758246183395386
6558,-0.351010799407959,-0.11818274855613708
6559,-0.35532522201538086,-0.3464101701974869
6560,-1.1708952188491821,0.533668041229248
6561,-6.7668843269348145,-6.788565636845306
6562,-0.004384892992675304,0.009058604016900063
6563,-4.352593898773193,-4.457775212824345
6564,0.043184783309698105,5.96931077260524
6565,-5.075166702270508,-5.095615983236712
6566,-0.018764380365610123,0.03037181682884693
6567,0.01962829753756523,-0.02297283709049225
6568,-0.1389060616493225,-0.14315192052163184
6569,-9.065030097961426,-8.14176458120346
6570,-1.9623315334320068,-1.9978715126926545
6571,0.04461544752120972,-0.016244617756456137
6572,0.0257430337369442,0.37539960513822734
6573,-1.7680134773254395,-1.704505167901516
6574,-3.042154312133789,-3.0787459798157215
6575,-0.12130414694547653,0.04462035000324249
6576,-2.7835330963134766,-2.7118843495845795
6577,-2.6786930561065674,-2.7375252736965194
6578,-2.301567792892456,-0.8122191429138184
6579,-0.7361658811569214,-0.09572064876556396
6580,0.10412151366472244,0.22602065077444422
6581,-0.28783515095710754,-0.08209228515625
6582,-4.713834285736084,-4.6086395010352135
6583,-2.128394365310669,-2.177253277041018
6584,-0.7238616943359375,-0.23746627569198608
6585,0.013808300718665123,-0.0009493926190771163
6586,-3.2540926933288574,-2.9260952472686768
6587,-0.0022088736295700073,-0.1473253546282649
6588,-8.118146896362305,-8.167794222943485
6589,-0.6938982009887695,-0.8231296986341476
6590,-2.7509806156158447,-2.6764583811163902
6591,-0.3759915828704834,3.7442305982112885
6592,-0.5510605573654175,-0.6749001778662205
6593,-2.902613878250122,-2.952924896031618
6594,-7.8754496574401855,-7.87842187192291
6595,-2.851417064666748,-1.6448533535003662
6596,-0.11182927340269089,0.11083706468343735
6597,0.026045873761177063,0.5170401809737086
6598,0.07990647852420807,0.47274248488247395
6599,0.15348169207572937,0.31584608601406217
6600,-2.6920950412750244,-2.7452448857948184
6601,0.010593798011541367,0.5969590148888528
6602,-0.0032533237244933844,-0.005388400284573436
6603,-12.466902732849121,-12.546154382376699
6604,-3.247896671295166,-3.267396002658643
6605,-0.6329838037490845,-0.851497427400318
6606,-0.937286913394928,-0.939337303629145
6607,-0.6149940490722656,-0.6754575151135214
6608,-1.8241767883300781,-1.126674771308899
6609,-0.08385203033685684,1.0987261161208153
6610,0.03614030033349991,0.02377438824623823
6611,-1.749552607536316,-1.7432524897158146
6612,-1.1859747171401978,-0.6806710958480835
6613,-1.1314432621002197,-1.1363752027973533
6614,-2.9035465717315674,-2.9195191249018535
6615,-5.669776439666748,-5.866017311695032
6616,0.024030830711126328,0.00033543375320732594
6617,0.0060099270194768906,1.4944294337183237
6618,-0.10631715506315231,-0.0957587156444788
6619,0.014720265753567219,0.02959422650747001
6620,-0.5788331627845764,-0.6314137247391045
6621,-2.6147964000701904,-2.6461171393748373
6622,-2.9911487102508545,-3.003681190428324
6623,0.008674561977386475,0.33185381500516087
6624,-1.186827540397644,-1.0962851643562317
6625,0.05170974135398865,0.009443673305213451
6626,0.03889522701501846,0.15196891548112035
6627,-0.0016754120588302612,-0.037183068227022886
6628,0.028482487425208092,0.06605547305662185
6629,0.028617851436138153,-0.023325263522565365
6630,-3.4788098335266113,-3.3623709827661514
6631,0.04451880231499672,-0.002050322480528166
6632,-0.26470038294792175,-0.28119017952121794
6633,-0.2947467267513275,-0.21156632155179977
6634,-1.9768297672271729,-1.611166089773178
6635,-5.963028430938721,-5.6264685690402985
6636,0.0398336760699749,0.19674099353142083
6637,-0.2089775949716568,0.4572747051715851
6638,-0.09275172650814056,0.6024340763688087
6639,-6.840557098388672,-7.009164903545752
6640,-0.10010647773742676,-0.13855294696986675
6641,-0.09962780773639679,-0.05677354335784912
6642,-4.336577415466309,-4.476999081671238
6643,-0.07191953808069229,-0.06673138588666916
6644,0.03405763953924179,0.8989621102809906
6645,0.00359338172711432,0.044487311053671874
6646,0.0035103117115795612,0.0031641503155697137
6647,-8.379104614257812,-8.42779499804601
6648,0.04794977977871895,0.0028693663734884467
6649,-10.479084014892578,-10.466501308605075
6650,-0.32392776012420654,-0.335724301636219
6651,-1.6772091388702393,-1.2778896391391754
6652,-0.0038683703169226646,0.011742946226149797
6653,-2.6471288204193115,-2.506575360894203
6654,-3.421833038330078,-1.1734960079193115
6655,-4.438986778259277,-4.112974554300308
6656,-1.8786423206329346,-0.39112114906311035
6657,-1.7118146419525146,-1.3863230645656586
6658,-1.2803473472595215,-0.11432898044586182
6659,0.006847498472779989,0.040647234778589336
6660,-0.5907487273216248,1.821951448917389
6661,0.0007259559351950884,-0.0030214092548703775
6662,-0.01660885661840439,0.047519199550151825
6663,-1.3997660875320435,-1.3759954236447811
6664,-0.0921330600976944,-0.13730471394956112
6665,-2.1939029693603516,-1.0448966026306152
6666,0.06326260417699814,0.0027630061658783234
6667,-0.19534964859485626,-0.1949661704711616
6668,0.03764621168375015,-0.010100338971824385
6669,0.07931674271821976,0.6322238445491166
6670,-6.6381516456604,-6.604395516216755
6671,-1.7052605152130127,-1.547513484954834
6672,-8.336847305297852,-7.740810692310333
6673,0.06238088756799698,0.09442272753221914
6674,0.006274361163377762,0.001949860359673039
6675,-6.91560173034668,-6.9140615449287
6676,-1.402633547782898,0.6582939624786377
6677,-0.06898897886276245,0.4726089909672737
6678,0.021581294015049934,-0.02492918061398086
6679,0.0005790858995169401,0.1717878228519112
6680,-2.2831318378448486,-1.9880239963531494
6681,0.024412091821432114,0.04389368067495525
6682,-0.10665334016084671,-0.17212775349617004
6683,-0.9886314868927002,-0.898897334933281
6684,-1.16325843334198,-1.1882454156989297
6685,-0.7595940828323364,-0.720688171684742
6686,-0.004593862220644951,0.19111686013638973
6687,-0.8945806622505188,-0.84646325558424
6688,0.002859946107491851,0.0017560421110829338
6689,-2.1887197494506836,-1.190439224243164
6690,-4.328848361968994,-4.1327454298734665
6691,-0.09518600255250931,-0.04508410766720772
6692,-0.8877065777778625,-0.8499076515436172
6693,-0.6975802183151245,-0.457096591591835
6694,0.014551153406500816,4.572100520134541
6695,-1.2885392904281616,-1.3024991964921355
6696,-0.051916882395744324,0.005363307893276215
6697,-0.23844373226165771,-0.2391305241617374
6698,-0.0868164673447609,0.4657830595970154
6699,-0.02284647896885872,0.2649039477109909
6700,-1.8941662311553955,-1.8957506199367344
6701,-0.06671179085969925,-0.07492386744706891
6702,-0.27653762698173523,1.599030464887619
6703,0.1069302037358284,2.5183954254025593
6704,-0.1901330053806305,-0.19623348314780742
6705,-0.4457058310508728,-0.22250396013259888
6706,0.15336917340755463,0.06404234434012324
6707,-0.011132795363664627,0.11488515883684158
6708,0.006286043208092451,0.0029100287829351146
6709,-0.36260250210762024,-0.12640489637851715
6710,0.13742446899414062,0.17605622950941324
6711,0.012371726334095001,2.3488212265074253
6712,-0.8609305024147034,-0.5499167740345001
6713,-0.008238185197114944,0.23003811575472355
6714,-3.051806926727295,-3.0409151893109083
6715,0.0027736560441553593,0.07599457661854103
6716,-0.8617287278175354,0.3636007308959961
6717,0.0038916394114494324,0.2360646203160286
6718,0.10982778668403625,0.03932890668511391
6719,-1.0195517539978027,0.26420915126800537
6720,-3.841121196746826,-1.3943445682525635
6721,-0.09000095725059509,-0.10565810557454824
6722,-0.20840148627758026,-0.19491293281316757
6723,-0.03224765509366989,1.1622666381299496
6724,-0.5162608623504639,-0.7323256665840745
6725,0.0029289645608514547,0.0009079444789676927
6726,-1.28110933303833,-1.354712146508973
6727,-0.4381066560745239,-0.18762066960334778
6728,-0.3363400101661682,-0.13793331384658813
6729,-4.421279430389404,-4.577124481606006
6730,0.03742794319987297,0.2626575380563736
6731,-0.16963748633861542,-0.1981463223346509
6732,-4.668875217437744,-4.720150721128448
6733,-4.118549823760986,-3.9625867903232574
6734,0.00294863386079669,0.00044347936637478824
6735,0.04485497996211052,0.07991805300116539
6736,0.07207954674959183,0.014682781649753451
6737,-0.2709544003009796,-0.18323523551225662
6738,0.02874402329325676,-0.00658995658159256
6739,-0.5109369158744812,-0.47675585374236107
6740,-2.765523910522461,-2.773832382634282
6741,0.021897034719586372,0.10644795559346676
6742,-1.0481425523757935,-0.9855739995837212
6743,-7.680910110473633,-7.141199588775635
6744,-0.3828279376029968,-0.4093332663178444
6745,0.17299790680408478,0.03143873764201999
6746,-1.542790412902832,-1.5755033821042161
6747,0.016927963122725487,0.0444530025615677
6748,0.16532009840011597,0.02046202775090933
6749,-0.2561711370944977,1.2744220793247223
6750,-0.08094196021556854,0.18726438283920288
6751,-1.8533718585968018,-1.8530054311268032
6752,0.03442714363336563,-0.0011128601909149438
6753,0.028535528108477592,-2.2641033865511417e-06
6754,-4.8088459968566895,-4.822805664502084
6755,-0.17803877592086792,-0.13719886913895607
6756,0.101107656955719,0.5234670970821753
6757,-0.0830230861902237,0.0911203920841217
6758,-1.9543992280960083,-1.93049331381917
6759,-2.5464160442352295,-2.549029382993467
6760,-2.6526591777801514,-2.1694031357765198
6761,0.09461750835180283,0.4440140924998559
6762,-0.1505180299282074,-0.011354684829711914
6763,0.008089244365692139,0.0021900658030062914
6764,-4.312613487243652,-3.6835941076278687
6765,0.10386954993009567,0.7501495365868323
6766,0.005601249635219574,1.0392024666070938
6767,-2.6359026432037354,-2.697490903083235
6768,-2.7357120513916016,-2.3836967945098877
6769,-1.0330886840820312,-1.0815647803246975
6770,-1.7060132026672363,-1.1173882484436035
6771,-1.2684822082519531,-1.3365555324708112
6772,-0.6641240119934082,-0.4004570245742798
6773,-4.113093852996826,-3.850991517305374
6774,-1.0115997791290283,-1.0329969728772994
6775,-0.0010402817279100418,-0.021491671168405446
6776,-0.3226253390312195,-0.39210251718759537
6777,0.0038227015174925327,1.0642868281320261
6778,-0.9302057027816772,-0.9557169266045094
6779,-0.16970732808113098,-0.17337962065357715
6780,-0.030522968620061874,0.04544255509972572
6781,-0.21577319502830505,-0.23019337002187967
6782,-0.1641215980052948,0.54989293217659
6783,0.029050953686237335,0.1783497305586934
6784,-0.6556184887886047,0.7026329636573792
6785,-0.5514825582504272,-0.5750586341600865
6786,0.012836413457989693,0.04574088379740715
6787,-0.5933898687362671,-0.564048308879137
6788,-0.19610655307769775,-0.05648638308048248
6789,0.040275998413562775,2.0664179121376947
6790,0.01621916890144348,0.16657792497426271
6791,-4.360330104827881,-4.338770873844624
6792,-1.1434484720230103,-1.1469756865408272
6793,0.06765303760766983,1.6810511630028486
6794,-0.8564227819442749,0.3994741439819336
6795,-7.123661994934082,-7.01318883150816
6796,-8.714177131652832,-8.721106958575547
6797,-0.6149049401283264,-0.6315003580530174
6798,0.028865888714790344,1.7861801087856293
6799,0.020232051610946655,2.167471039807424
6800,0.18328656256198883,-0.009236888960003853
6801,-3.5099217891693115,-3.5288957899902016
6802,0.020465336740016937,4.410622932482511e-05
6803,0.0002994723618030548,0.2819737233221531
6804,-1.7749204635620117,-1.5868180394172668
6805,-0.021170562133193016,0.1868048645555973
6806,-2.909212350845337,-2.8196279034018517
6807,-1.4725568294525146,-1.4990304037928581
6808,0.0001159333623945713,0.23000471969135106
6809,0.02439197339117527,0.034124331548810005
6810,-6.345746994018555,-6.302687153220177
6811,0.005848417989909649,0.1486699478700757
6812,-0.6776258945465088,-0.4556849002838135
6813,-4.32208776473999,-4.240763381123543
6814,0.04031042009592056,0.320745978729974
6815,-0.5336296558380127,-0.5794755518436432
6816,-3.2378199100494385,-3.2469696402549744
6817,-0.02845148928463459,0.07041327655315399
6818,-0.03706604614853859,1.2960968315601349
6819,-0.4971579313278198,-0.5485712196677923
6820,-1.1813654899597168,-1.194517765659839
6821,-0.08168738335371017,-0.1368947490118444
6822,-0.5456090569496155,-0.5666900457581505
6823,0.0352422371506691,0.8752368902787566
6824,-1.2169928550720215,-1.2008357495069504
6825,-0.3333148658275604,3.5613451302051544
6826,-0.2252482771873474,-0.11474746465682983
6827,-0.08511384576559067,1.851011075079441
6828,-3.533851385116577,-2.663995623588562
6829,0.03129654377698898,0.02483512239996344
6830,-0.02483283542096615,0.1233535036444664
6831,-1.446291446685791,-1.4727968350052834
6832,0.0026667779311537743,0.010209474246948957
6833,-0.04995502531528473,0.8602576516568661
6834,-1.17024827003479,-1.1844355510547757
6835,0.014808326959609985,-0.02098931914952118
6836,-0.11218176782131195,-0.08848129212856293
6837,0.02088312618434429,1.2803751174360514
6838,-0.8096614480018616,1.23053377866745
6839,-5.1034440994262695,-4.98512376844883
6840,-6.457536697387695,-6.502992534893565
6841,0.02738071419298649,0.00031796336406841874
6842,-0.5819621086120605,0.5046472549438477
6843,-2.042485475540161,-2.101726631517522
6844,-0.8604010939598083,-0.7013543844223022
6845,-3.8448116779327393,-3.9410230005159974
6846,-0.0053534135222435,-0.0018675029277801514
6847,-6.746081352233887,-6.747134368401021
6848,-0.14812800288200378,-0.1426730239763856
6849,0.03901731222867966,0.14484303258359432
6850,-0.06560564041137695,0.1815343275666237
6851,-2.2452139854431152,-2.347938286140561
6852,-1.7232232093811035,-1.7357069401623448
6853,0.0034513911232352257,-0.012261030729860067
6854,-3.6641430854797363,-3.6990628986386582
6855,-0.039749108254909515,1.2386943586170673
6856,-1.7913793325424194,-1.8879124969244003
6857,0.1916676163673401,0.0008178053831215948
6858,0.08669077605009079,-0.006316484417766333
6859,-1.044884443283081,0.37218308448791504
6860,-0.6798387765884399,-0.5935245379805565
6861,0.05033387243747711,0.3048585656197247
6862,0.028923284262418747,-0.005622663535177708
6863,0.0037095798179507256,0.019331653238623403
6864,-0.26991575956344604,-0.21381734684109688
6865,-0.0740165263414383,-0.18116850405931473
6866,-0.0075182318687438965,0.9300396032631397
6867,-0.40707430243492126,-0.4065419761464
6868,0.002660532249137759,0.07674095779657364
6869,0.004397034645080566,0.025805722922086716
6870,-0.5972040295600891,-0.6774193644523621
6871,-3.041105270385742,-3.027788393199444
6872,0.00224847043864429,0.4237488324288279
6873,-3.3712985515594482,-3.2359941452741623
6874,-2.2569336891174316,-0.5700911283493042
6875,-3.465683937072754,-3.489864603849128
6876,0.008134827017784119,-0.026600506156682968
6877,-0.8086393475532532,-0.5899089276790619
6878,-9.344429969787598,-9.212469950318336
6879,-4.085689067840576,-3.994267649948597
6880,0.20621946454048157,-0.009646858088672161
6881,-0.017432119697332382,1.3225435763597488
6882,-1.3579752445220947,-1.3674116136753582
6883,-0.029509862884879112,0.4469887912273407
6884,-1.7474428415298462,-1.7456001262180507
6885,-0.48095792531967163,-0.5125249795382842
6886,0.05338435620069504,-0.008711282047443092
6887,-0.21863076090812683,-0.2866481663659215
6888,0.0026508932933211327,0.001218643388710916
6889,-0.09540028870105743,-0.169672517105937
6890,-1.3512612581253052,-1.3439151588827372
6891,-9.441783905029297,-9.47116118017584
6892,0.03095845878124237,-0.014220142737030983
6893,-0.15971516072750092,-0.17961229011416435
6894,-0.03043271414935589,-0.016057198867201805
6895,0.02608010172843933,0.05678583215922117
6896,-1.7625641822814941,-1.7218517810106277
6897,-4.789429187774658,-4.617147296667099
6898,0.12639392912387848,0.016874071210622787
6899,0.04095643386244774,0.7448227815330029
6900,0.012614007107913494,0.0003334781140438281
6901,-0.4948798716068268,-0.49410757003352046
6902,0.031010983511805534,0.007540978491306305
6903,-0.5968935489654541,-0.36131465435028076
6904,-0.16030555963516235,-0.1826691480819136
6905,0.16975495219230652,0.40318418957758695
6906,-0.03332148492336273,-0.061774179921485484
6907,-0.013245340436697006,-0.030825844267383218
6908,0.02311575785279274,0.013236028724350035
6909,-0.07721380889415741,0.3128998279571533
6910,-3.273125648498535,-3.490590846631676
6911,-4.404625415802002,-4.417335230624303
6912,0.02584739588201046,0.005080053117126226
6913,-0.6606626510620117,-0.5213897377252579
6914,0.05593130737543106,0.2013361714052735
6915,-0.010208044201135635,-0.004470920190215111
6916,0.002832419238984585,0.25354176631662995
6917,0.17432798445224762,0.12196691415738314
6918,0.06514738500118256,-0.009321559919044375
6919,0.14200443029403687,0.6604562042630278
6920,0.012650484219193459,0.23176287115938976
6921,0.14898109436035156,-0.02153634000569582
6922,0.002368609420955181,1.1003585983999074
6923,-0.0028241798281669617,0.1975349709391594
6924,0.0676935687661171,0.20850149542093277
6925,0.03196435421705246,0.695503406226635
6926,-2.2051005363464355,-2.195095293223858
6927,-0.07706445455551147,0.2900998145341873
6928,-0.05407722294330597,-0.22635587281547487
6929,0.04350082948803902,0.04866212233901024
6930,-0.34770816564559937,-0.37565942108631134
6931,-1.2682229280471802,-1.2500810958445072
6932,0.022595660760998726,0.012388896575430408
6933,-5.059689521789551,-5.031132515519857
6934,0.004924317356199026,0.16025634110451392
6935,-2.7132461071014404,-2.550090178847313
6936,-1.8088233470916748,-1.75105931609869
6937,-0.07408250868320465,0.9391250461339951
6938,-0.018831314519047737,0.054389605298638344
6939,0.06365743279457092,0.05335975321941078
6940,-0.44372135400772095,-0.397504311054945
6941,-0.18022197484970093,1.6462184637784958
6942,-7.23500919342041,-7.337180733685955
6943,0.03595783933997154,0.005593033856712282
6944,-0.08368884027004242,-0.13256171403918415
6945,-3.3061323165893555,-3.273630518466234
6946,-0.8222198486328125,-0.9886709824204445
6947,-0.09836611151695251,-0.05670303851366043
6948,0.03545653074979782,0.1375476587563753
6949,-1.2419586181640625,-1.2641197863267735
6950,-5.411876678466797,-5.25640769302845
6951,-1.8510158061981201,-1.9186724667670205
6952,0.030337732285261154,0.1403759875393007
6953,-0.348128080368042,0.30475181341171265
6954,-2.9077484607696533,-2.8824488520622253
6955,-1.2486408948898315,-1.2131534330546856
6956,-6.0332441329956055,-4.48838472366333
6957,0.05520657077431679,0.16234654509753454
6958,-4.6990275382995605,-4.3285941779613495
6959,-2.814998149871826,-2.7264236360788345
6960,-1.579735279083252,-1.584971696138382
6961,0.023256998509168625,0.022521596583828796
6962,-0.7019577622413635,-0.5149731785058975
6963,-0.7566516399383545,-0.8016253150999546
6964,0.041271861642599106,0.005252820439636707
6965,-0.3511531949043274,-0.3502692822366953
6966,-5.436048984527588,-4.8445122838020325
6967,-1.781003713607788,-1.5125233232975006
6968,-0.010294441133737564,-0.02252129465341568
6969,-0.007165556773543358,0.05624444130808115
6970,-1.3074207305908203,-1.3099686710629612
6971,-1.1773104667663574,-0.8637692034244537
6972,-0.0021445611491799355,0.23077087942510843
6973,-0.42688220739364624,-0.42101459205150604
6974,-0.5420843362808228,-0.561012311372906
6975,-0.051162898540496826,-0.0736052468419075
6976,0.0009168710093945265,0.0004656998789869249
6977,-0.29351291060447693,-0.09153240919113159
6978,0.09305538982152939,0.004431757843121886
6979,0.04051459580659866,0.7081267037428916
6980,-6.696133613586426,-6.324450671672821
6981,-0.13318908214569092,0.4452163726091385
6982,-0.0005050867330282927,0.1474264224525541
6983,-0.8727762699127197,-0.8729459552560002
6984,-0.20167843997478485,0.24707163870334625
6985,-5.014147758483887,-3.2690682411193848
6986,-0.007154505699872971,0.0047235265374183655
6987,0.20245817303657532,1.4561014380306005
6988,-2.234755277633667,-1.5936200618743896
6989,-5.482328414916992,-5.199419766664505
6990,-0.003596799448132515,0.23698239400982857
6991,-0.0403473898768425,-0.08544559590518475
6992,-2.9828038215637207,-2.9420268461108208
6993,-0.09415730834007263,-0.1071734013967216
6994,-0.019260233268141747,-0.03544808737933636
6995,0.07015378773212433,0.05656572803854942
6996,-0.055076614022254944,-0.11294565268326551
6997,0.009178509935736656,0.7278155241365312
6998,0.0942215844988823,0.216823790804483
6999,-0.26676321029663086,1.2611404955387115
7000,-0.0763603076338768,0.05650530010461807
7001,-1.5908901691436768,-1.383469894528389
7002,0.0901380106806755,1.012547796126455
7003,-0.2464434802532196,1.4457125067710876
7004,0.016758061945438385,-0.0004185721063549863
7005,-5.512377738952637,-5.474507302045822
7006,-6.525076389312744,-5.977227210998535
7007,-1.1119685173034668,-0.8711051195859909
7008,-1.0548210144042969,0.6290568113327026
7009,-1.4667065143585205,-1.5477201463654637
7010,-2.840362310409546,-2.789337806403637
7011,0.025268632918596268,-0.0035545984283089638
7012,-0.12999072670936584,-0.10226782411336899
7013,-0.41912686824798584,-0.4270997978092055
7014,-1.8916006088256836,-1.7261461317539215
7015,-3.3453166484832764,-0.3964574337005615
7016,0.002289842814207077,0.551285732537508
7017,-0.17218004167079926,-0.05297370254993439
7018,0.01946037821471691,0.00019173865439370275
7019,-1.3518891334533691,-1.3920047685678583
7020,-3.6974830627441406,-3.8900065384805202
7021,-2.7821879386901855,-2.856060298800003
7022,0.01194524485617876,0.21329073305241764
7023,-5.096362113952637,-5.0814958065748215
7024,-0.8451459407806396,1.0480737090110779
7025,-5.723287105560303,-5.718896619975567
7026,-0.20166538655757904,-0.20434499430120923
7027,-2.913300037384033,-2.6199983954429626
7028,-0.2377653867006302,-0.0578887015581131
7029,-0.3626558184623718,0.7085317671298981
7030,-9.466717720031738,-9.454967591911554
7031,0.011511790566146374,0.5309057859703898
7032,-0.6472319960594177,-0.7405738891611691
7033,-0.5345548391342163,-0.5693738628178835
7034,-4.3296942710876465,-4.334632433747174
7035,0.07861722260713577,0.5837105140089989
7036,-0.5905641317367554,-0.4642392098903656
7037,-3.6949052810668945,-3.4922339022159576
7038,0.29144588112831116,0.10468447208404541
7039,-0.5954881310462952,-0.5677652433514595
7040,-0.2025134116411209,1.4930069744586945
7041,-3.314948558807373,-1.7804749011993408
7042,-0.12386937439441681,-0.2752131801098585
7043,-8.939480781555176,-7.562848806381226
7044,0.002674948424100876,-0.037723921239489755
7045,-0.23814789950847626,-0.25285996042657644
7046,-3.8721187114715576,-3.9277945831418037
7047,-0.06321608275175095,-0.07143392413854599
7048,0.023687679320573807,0.006173140718601644
7049,-6.7905707359313965,-6.783889322541654
7050,-0.0018992815166711807,0.017541923094540834
7051,-0.37410667538642883,-0.32608556747436523
7052,-0.0713571086525917,0.7019749879837036
7053,0.0006010290235280991,0.7146155666559935
7054,-0.5441641211509705,4.150833487510681
7055,-0.01118653267621994,-0.11798820947296917
7056,0.061120349913835526,2.8164883852008415
7057,-6.176009178161621,-6.113024353981018
7058,-8.403961181640625,-8.329805463552475
7059,-0.059039756655693054,0.06161971390247345
7060,0.10355990380048752,0.017999084200710058
7061,-2.760580062866211,-2.657081365585327
7062,-1.5637397766113281,-1.5094913803040981
7063,-0.33791589736938477,-0.4064562985440716
7064,0.03362918645143509,-0.015261780470609665
7065,0.00044961273670196533,-0.12019136175513268
7066,-4.070547103881836,-3.9960296154022217
7067,0.015358423814177513,0.025952188298106194
7068,-2.6756482124328613,0.04548454284667969
7069,-0.19263793528079987,-0.1431034356355667
7070,-1.373245120048523,-1.4230524625745602
7071,-9.823974609375,-9.82736132730497
7072,0.019335607066750526,0.241626278788317
7073,0.011922050267457962,0.009885415434837341
7074,-1.2937785387039185,-1.3449727575061843
7075,0.07386280596256256,1.4629220926435664
7076,0.017032520845532417,0.0010979820799548179
7077,-2.2338290214538574,-2.231556821614504
7078,0.06772268563508987,0.07280515599995852
7079,0.09278377890586853,0.011521199252456427
7080,-9.697000503540039,-9.720516683228198
7081,-0.005647129379212856,0.06577302142977715
7082,0.1022811233997345,1.540910478681326
7083,-0.3345967233181,-0.13440608978271484
7084,-3.1155905723571777,-3.073761437088251
7085,0.04940013214945793,-0.0008898582309484482
7086,-5.914122104644775,-6.04982746951282
7087,-3.464362859725952,-1.3891949653625488
7088,0.000475787790492177,0.0696023148484528
7089,0.023027557879686356,-0.019634150550700724
7090,-9.32729434967041,-8.503609716892242
7091,-5.489232063293457,-5.250846296548843
7092,-0.25086909532546997,-0.24443106725811958
7093,-1.2737456560134888,-1.3757377993315458
7094,-0.5746506452560425,-0.49000757187604904
7095,-0.0017296615988016129,-0.02922290191281718
7096,-0.24435433745384216,-0.2933545093983412
7097,-0.9819253087043762,-0.7217318713665009
7098,-0.12441222369670868,-0.05382019281387329
7099,-5.962601184844971,-6.024521923274733
7100,-6.073308944702148,-6.213814874179661
7101,0.0754021555185318,0.7760490179082353
7102,-1.085960865020752,-1.0625605396926403
7103,-1.7203068733215332,-1.6384229585528374
7104,-5.100405216217041,-5.121371269235169
7105,-2.6433379650115967,-1.7420283555984497
7106,0.03527839109301567,0.08351562208736141
7107,-1.1808030605316162,-0.937423437833786
7108,-0.955242931842804,-1.045535422861576
7109,-2.9548847675323486,-2.958237619692227
7110,-0.3740176558494568,-0.38612210378050804
7111,-4.46872091293335,-4.459529988467693
7112,-0.07811953127384186,-0.056399207562208176
7113,0.0187629796564579,1.1703671618597582
7114,-2.1124918460845947,-2.214937405195087
7115,-0.6726629137992859,0.23621231317520142
7116,-0.4958016574382782,-0.4704844765365124
7117,-0.6146173477172852,-0.6069244332611561
7118,0.02028070017695427,0.07344827009364963
7119,-5.569786548614502,-4.827239632606506
7120,-0.16545987129211426,-0.09829464554786682
7121,-0.024105776101350784,0.3792499527335167
7122,-6.59287691116333,-6.619123267475516
7123,-0.026820067316293716,0.22395049035549164
7124,-0.16463211178779602,-0.2444953639060259
7125,-0.2002045065164566,-0.05511361360549927
7126,0.00279109925031662,-0.007748521398752928
7127,-0.038812268525362015,2.640055291354656
7128,0.025837868452072144,0.3341360567137599
7129,-0.017504969611763954,-0.002469092607498169
7130,-0.013858258724212646,0.08221897482872009
7131,-0.6272234320640564,-0.4418456107378006
7132,-0.05770770460367203,2.180504582822323
7133,-0.6043532490730286,-0.6281032540136948
7134,0.013561209663748741,-0.016693810321157798
7135,-0.007681962102651596,-0.045159113593399525
7136,-2.264533281326294,-2.2909643355524167
7137,-0.4716338515281677,-0.42089367285370827
7138,0.011107544414699078,0.028722007758915424
7139,-0.04209360480308533,-0.027638763189315796
7140,-0.4784093201160431,-0.49907041480764747
7141,0.03816810995340347,0.17483798414468765
7142,-4.121658802032471,-4.120106618851423
7143,-0.6266453266143799,-0.6265970906242728
7144,0.04900418221950531,-0.014229097148927394
7145,0.014387264847755432,0.01694108033552766
7146,-0.07113777101039886,0.2637193202972412
7147,-0.8869099617004395,-0.38321012258529663
7148,0.022052206099033356,-0.010320365836378187
7149,-2.272249937057495,-2.1204483807086945
7150,-1.287234902381897,-1.275821135379374
7151,0.22192206978797913,0.1897340772629832
7152,-0.01633802056312561,-0.008798978291451931
7153,-0.0011536716483533382,-0.0043925895588472486
7154,-0.03286534547805786,-0.04136327840387821
7155,-0.026233043521642685,-0.0477067781612277
7156,-0.04282274842262268,0.35649681091308594
7157,0.043371815234422684,0.27081152804839803
7158,-2.078592538833618,-2.371963046491146
7159,0.09582806378602982,0.3622227981686592
7160,-0.3448168635368347,-0.38248303066939116
7161,-1.5295125246047974,-1.6005696495994925
7162,-0.019596997648477554,-0.0492707546800375
7163,0.15532852709293365,0.0025139867793768644
7164,0.016162583604454994,0.0037182392552495003
7165,0.004975637421011925,0.5136385951191187
7166,-6.960465431213379,-6.962634200230241
7167,-0.2627617120742798,-0.2210666947066784
7168,-1.027587652206421,-1.044493955327198
7169,-1.2341625690460205,-1.2301202053204179
7170,-0.3290563225746155,-0.3553897339152172
7171,-2.4154157638549805,-2.409285952337086
7172,-1.8425794839859009,-1.6634016036987305
7173,-0.7910729050636292,-0.6869965568184853
7174,-3.7620010375976562,-3.637524336576462
7175,-0.23701196908950806,-0.10462205111980438
7176,-0.14847226440906525,0.35010311007499695
7177,-0.07692039012908936,0.39446914941072464
7178,-5.458420753479004,-3.194561719894409
7179,-1.8083726167678833,-1.686971440911293
7180,-0.1439840942621231,-0.05663800984621048
7181,-0.5713270306587219,-0.665415630210191
7182,-0.3868262767791748,1.0675337314605713
7183,0.019435562193393707,-0.042873979022260755
7184,-0.011428864672780037,0.028591711074113846
7185,0.026151666417717934,0.004435621405718848
7186,-0.03558164834976196,0.001444850116968155
7187,0.016731349751353264,0.17378221079707146
7188,-6.964391708374023,-6.961344336159527
7189,-0.8611120581626892,-0.8560615228489041
7190,-0.22638574242591858,-0.1924360767006874
7191,-0.026037167757749557,-0.02278401330113411
7192,-7.233126640319824,-7.122112415730953
7193,0.09018891304731369,0.07096667543373769
7194,-1.6352003812789917,-1.5946563482284546
7195,-4.597675800323486,-4.443222537636757
7196,-0.3940156102180481,0.08346858620643616
7197,0.07363202422857285,1.0113556515425444
7198,0.05719463899731636,-0.037998970967237256
7199,0.04878393933176994,0.1641594134271145
7200,-4.843199729919434,-4.847027063370433
7201,-4.424123287200928,-4.447389245082377
7202,0.015601699240505695,3.219690739060752
7203,-0.08114363253116608,0.14987515658140182
7204,0.03393677994608879,-0.0021174047142267227
7205,0.031983427703380585,0.42449823941569775
7206,-0.11266292631626129,0.03695802390575409
7207,-2.7997028827667236,-2.777033243328333
7208,0.016521716490387917,0.31823202269151807
7209,-1.8430243730545044,-1.1951441168785095
7210,0.19658978283405304,0.377586767077446
7211,0.245799258351326,1.774478990584612
7212,0.02883872762322426,0.14967300306307152
7213,-0.2518390417098999,7.30325648188591
7214,0.03107369877398014,0.0004254486411809921
7215,-0.9398754835128784,-0.9541358314454556
7216,-0.12129827588796616,-0.11966007621958852
7217,-1.8028987646102905,-1.7211691588163376
7218,-0.012063369154930115,-0.054739610699471086
7219,0.002646941691637039,-0.02128105890005827
7220,-3.036041259765625,-2.9201217591762543
7221,0.0875968337059021,0.35858261212706566
7222,-0.027709469199180603,-0.03158779861405492
7223,0.016434738412499428,0.0028244669374544173
7224,-2.8369226455688477,-2.8394295573525596
7225,0.006915987469255924,-0.009364049445139244
7226,0.030499961227178574,0.1510349662275985
7227,-0.035272736102342606,1.585831481963396
7228,0.006535081192851067,-0.00149566400796175
7229,-0.9961491823196411,-1.0186299979686737
7230,-7.537646293640137,-7.487248223274946
7231,0.0555054172873497,0.9158829478546977
7232,0.0017682104371488094,0.18802905874326825
7233,-0.4671117663383484,-0.5184906734248216
7234,-0.6294144988059998,-0.6779071129858494
7235,0.014987912960350513,2.58765057916753
7236,0.02890154719352722,1.3950477839753148
7237,0.022429633885622025,1.5765491793863475
7238,-0.22368435561656952,-0.235166790895164
7239,0.04116247594356537,1.4216261773835868
7240,-2.2207939624786377,-2.139393627643585
7241,0.012114746496081352,-0.0024316383232871885
7242,-0.0070404186844825745,0.07097118068486452
7243,0.1340891569852829,0.021624215878546238
7244,-0.028360074386000633,-0.029311860882444307
7245,-0.00033869966864585876,-0.007191585845930604
7246,0.12939508259296417,-0.018628713209182024
7247,-0.006694789044559002,0.030649779364466667
7248,-1.9319380521774292,-0.7038077116012573
7249,0.004483938682824373,0.13050189323257655
7250,-0.04760674387216568,0.34651297330856323
7251,-1.802520751953125,-0.9591758251190186
7252,-4.320423126220703,-4.342064869561
7253,-1.331431269645691,1.2310755252838135
7254,0.14751176536083221,-0.0014554687077179551
7255,-0.16198474168777466,0.23243209719657898
7256,-4.325732231140137,-4.385934402933344
7257,0.07401930540800095,0.6238904176279902
7258,-3.727051258087158,-1.5567336082458496
7259,0.02808345854282379,0.02215814869850874
7260,0.144368976354599,3.0222180308774114
7261,0.12091408669948578,-0.007979419082403183
7262,-0.005123250186443329,-0.04714380297809839
7263,-0.5271729230880737,0.7884615063667297
7264,0.02885863371193409,0.6207588928264158
7265,-0.02383764646947384,0.36540375649929047
7266,-5.528820514678955,-5.47688852250576
7267,-3.7190959453582764,-3.5873705446720123
7268,-2.950951337814331,-2.4160975217819214
7269,-1.6786069869995117,-1.6826195737812668
7270,-0.2838466763496399,-0.07889127731323242
7271,-0.12771987915039062,-0.031569913029670715
7272,-0.2630614638328552,-0.06937700510025024
7273,-0.04787606745958328,-0.06202926696278155
7274,0.04795380309224129,-0.030770950485020876
7275,0.11727380752563477,1.28791144490242
7276,0.022456247359514236,0.1162301012664102
7277,0.11108644306659698,-0.044818834321631584
7278,-0.1671522855758667,0.0077256858348846436
7279,-0.9980529546737671,0.45812833309173584
7280,0.039901308715343475,0.4646267252974212
7281,0.009268093854188919,-0.007667855827094172
7282,-0.8661192655563354,-0.39293810725212097
7283,-4.1195597648620605,-3.5789312720298767
7284,-0.21669036149978638,-0.18619389086961746
7285,-0.17527708411216736,-0.12717228382825851
7286,-0.03712287172675133,1.0652406960725784
7287,0.2978821098804474,0.2090392486716155
7288,-2.306729555130005,-2.321463815867901
7289,0.06112058833241463,0.0020584112500614538
7290,-0.004809565842151642,-0.057186037534847856
7291,-0.03426744043827057,-0.055020747080561705
7292,-2.4428770542144775,-2.2262789011001587
7293,0.05439808964729309,0.1651251669973135
7294,-0.10611890256404877,0.09634528309106827
7295,0.0843600258231163,-0.0007310729706659913
7296,-0.35472336411476135,-0.2864472568035126
7297,-0.47140300273895264,-0.5172816552221775
7298,-0.11915197968482971,-0.18441884475760162
7299,-2.3946352005004883,-1.6339939832687378
7300,-0.7598428726196289,-0.6676754802465439
7301,-0.1442732810974121,0.20952743291854858
7302,-0.14555419981479645,2.2770158499479294
7303,0.10632098466157913,1.532538460684009
7304,-1.0724742412567139,-1.072973759379238
7305,0.019139397889375687,-0.000558246101718396
7306,-0.14241524040699005,-0.07357366383075714
7307,-0.0018240639474242926,0.004651229362934828
7308,-3.50638747215271,-3.257934033870697
7309,0.01296310406178236,-0.0006530259270220995
7310,0.04994795843958855,0.09054305613972247
7311,-0.04029092937707901,-0.008758436888456345
7312,-0.4850427210330963,-0.6398061958607286
7313,-0.03708324953913689,-0.015530632808804512
7314,0.006266970187425613,0.09069910701873596
7315,0.00530413631349802,0.040144746424630284
7316,-2.457200527191162,-2.4494058871641755
7317,0.004821087699383497,0.016842173477925826
7318,-0.9369508624076843,-0.9385610786266625
7319,0.09251509606838226,0.15192334353923798
7320,-2.4678475856781006,-2.103444993495941
7321,-0.5046872496604919,-0.4752082787454128
7322,-3.3125994205474854,-3.3324581384658813
7323,-0.22058257460594177,0.8889508545398712
7324,0.007442608010023832,0.016206064610742033
7325,0.022376952692866325,-0.0003312152111902833
7326,-0.015095168724656105,-0.04007207985705463
7327,-0.015364367514848709,0.041978251188993454
7328,-0.06710606813430786,-0.09907573543023318
7329,-0.010594014078378677,1.1688830368220806
7330,-2.1144723892211914,-2.2661857390776277
7331,-0.23167657852172852,-0.29147242568433285
7332,-0.008918465115129948,0.166412565857172
7333,-0.05793473497033119,-0.08962099719792604
7334,-2.0114378929138184,-0.29726648330688477
7335,0.13599608838558197,-0.008633214980363846
7336,0.1535450518131256,0.7229989626212046
7337,-0.8763068914413452,-0.6125918328762054
7338,0.006204389501363039,0.0339993508241605
7339,-0.789060115814209,-0.7937262556515634
7340,0.0019383560866117477,0.12612601509317756
7341,-4.736478328704834,-4.644996389746666
7342,-0.13500982522964478,-0.1145748496055603
7343,-1.096069574356079,-1.0530090816318989
7344,-0.8241181969642639,-0.7928449437022209
7345,-1.015182375907898,-1.0042474288493395
7346,-0.02366662584245205,-0.04996328800916672
7347,-1.329842448234558,-1.3335433036845643
7348,-0.9952881336212158,-0.43142175674438477
7349,-0.2744677662849426,-0.3026825450360775
7350,-0.47312456369400024,-0.4982598312199116
7351,0.008520280942320824,-0.007789977826178074
7352,0.07536863535642624,0.011984272892732406
7353,-3.2088630199432373,1.4486005306243896
7354,0.0503091961145401,0.9575167906259594
7355,0.028585059568285942,1.8586586279561743
7356,-0.35361889004707336,-0.366176282223023
7357,-0.23497964441776276,0.8465803861618042
7358,-4.880849361419678,-4.913881544292963
7359,-0.00494350865483284,0.009801626205444336
7360,0.05380045622587204,-0.01477422215975821
7361,-1.1045711040496826,-1.097945898771286
7362,-0.19094888865947723,-0.14701015502214432
7363,-0.7943747043609619,-1.0896937581710517
7364,-5.570390701293945,-5.401906415820122
7365,0.0038322382606565952,0.41827815771875976
7366,-0.4558897316455841,-0.47501309122890234
7367,-3.566446542739868,-3.555136534385383
7368,-0.25041714310646057,-0.05399797856807709
7369,0.08660002052783966,0.15042340134095866
7370,-1.2258877754211426,-0.7056937217712402
7371,-1.4091938734054565,-0.8141186833381653
7372,-0.04290826618671417,-0.059713927446864545
7373,0.07532607764005661,-3.0992887332104146e-06
7374,-5.694650173187256,-5.642405562102795
7375,-0.02161823958158493,-0.035652588121593
7376,0.12933531403541565,0.2966376468539238
7377,0.008591798134148121,-0.0012396946549415588
7378,0.07348627597093582,1.4554322288604453
7379,0.03669148311018944,1.376084603369236
7380,0.22188596427440643,4.9582726205699146e-05
7381,-0.20847536623477936,0.1850275844335556
7382,0.00441640242934227,0.9764691609889269
7383,0.023752564564347267,0.4325157931307331
7384,-0.13331839442253113,-0.177435964345932
7385,-0.16903775930404663,1.5499242097139359
7386,0.06158898025751114,0.026047780294902623
7387,-1.1054946184158325,-1.01462921500206
7388,-5.183783531188965,-5.17165157943964
7389,-1.6132047176361084,-1.6195684873964638
7390,-3.2695364952087402,-3.0389926731586456
7391,-1.455291986465454,-1.4127094000577927
7392,0.01454865001142025,0.08117698878686497
7393,-0.05484087020158768,0.0046256110072135925
7394,-0.6069875359535217,-0.6378042038995773
7395,-4.763441562652588,-4.7851800811477005
7396,-7.287182331085205,-7.00911620259285
7397,0.09211503714323044,0.011406236910261214
7398,0.075281523168087,0.18474399305705447
7399,-1.6635322570800781,-1.5976724475622177
7400,-0.0605383962392807,-0.050615279003977776
7401,-2.8263630867004395,-2.8720615869387984
7402,0.020970484241843224,0.057410065084695816
7403,-0.6225124597549438,-0.6358494330197573
7404,-0.7170834541320801,-0.27140969038009644
7405,-4.075986385345459,-3.8910727947950363
7406,-0.1958470344543457,-0.07272326946258545
7407,-1.023906946182251,-1.1302999928593636
7408,0.009649841114878654,0.028123624622821808
7409,-4.233168601989746,-4.241796028043609
7410,0.15059179067611694,0.005127117416122928
7411,-2.999178647994995,-2.9988927645608783
7412,0.001236636540852487,0.0003129732285742648
7413,0.0049240789376199245,0.032456226652357145
7414,-0.602989673614502,0.8011342883110046
7415,-2.626305341720581,-2.6769277774728835
7416,0.017500516027212143,2.203079227008857
7417,0.04249947518110275,0.017962566285859793
7418,-0.3333423137664795,-0.347367852460593
7419,-5.953340530395508,-5.9766208657529205
7420,0.0019770809449255466,3.662026586011052
7421,0.2970115542411804,0.07641471817623824
7422,-0.2884211838245392,-0.29983343556523323
7423,-1.4705727100372314,-1.564924725505989
7424,-0.10321743786334991,-0.13042127864900976
7425,0.04943684861063957,1.7768338156165555
7426,0.0337776280939579,0.028277972945943475
7427,-0.32505857944488525,0.0960439145565033
7428,-0.7991601824760437,-0.8142968514148379
7429,-6.502617359161377,-6.521250432822853
7430,-7.050592422485352,-7.054207468638197
7431,-4.9693098068237305,-4.994655879214406
7432,-4.500195026397705,-4.5016889329999685
7433,-0.00529567152261734,0.2304761689156294
7434,-7.662353038787842,-7.598510794341564
7435,-0.0852808952331543,0.33926010876893997
7436,-0.8593699336051941,-0.9223359689349309
7437,0.06315840035676956,3.3867809777511866
7438,-0.19437970221042633,0.7615987658500671
7439,-0.06652571260929108,0.0762486457824707
7440,-0.668807864189148,-0.6145478077232838
7441,-2.1650805473327637,-1.7323496341705322
7442,-0.6937247514724731,-0.6575584709644318
7443,-9.108192443847656,-6.848763942718506
7444,0.02339893952012062,0.2418718211047235
7445,0.07266860455274582,0.35293989395722747
7446,-0.06524047255516052,-0.12384997075423598
7447,-1.7875421047210693,-1.6897718906402588
7448,-0.01430056057870388,-0.01804792530310806
7449,0.001324930228292942,1.033245393075049
7450,-0.6649594902992249,-0.6311511881649494
7451,-1.1305758953094482,-1.1154652163386345
7452,0.016132207587361336,0.2002499369555153
7453,0.0405985452234745,0.1498967638472095
7454,0.039677489548921585,0.09770948556251824
7455,-0.08211077749729156,1.980962298810482
7456,-6.761034965515137,-6.116102933883667
7457,0.02419818565249443,2.5231506126001477
7458,0.012747453525662422,1.4097037948668003
7459,0.047722119837999344,0.3952544634521473
7460,-0.6211294531822205,-0.5919277779757977
7461,0.0056271618232131,0.3601052644662559
7462,-5.62502908706665,-5.7975978695903905
7463,-10.898295402526855,-10.835949957370758
7464,-1.7460415363311768,-1.8340939851477742
7465,0.02006434090435505,0.12080985345528461
7466,-1.0751404762268066,-1.0663717100396752
7467,0.10783812403678894,-0.00010227346865576692
7468,-0.7390515804290771,-0.742467830539681
7469,0.075282983481884,0.03641620744019747
7470,-1.7901296615600586,-1.3608282208442688
7471,-0.1331358700990677,-0.16612726263701916
7472,-0.09819761663675308,0.3197701424360275
7473,0.048561397939920425,0.22402429673820734
7474,0.07647587358951569,2.6389826145023108
7475,-0.3696005642414093,-0.35801732912659645
7476,0.032115016132593155,0.7924536236387212
7477,0.08673185855150223,0.31871846318244934
7478,0.0021295160986483097,0.35987135116010904
7479,-1.5065535306930542,-1.4788951463997364
7480,-4.1450276374816895,-4.004206359386444
7481,-0.9495722651481628,-0.023300468921661377
7482,-1.4341048002243042,-0.741309642791748
7483,0.151758074760437,-0.021201830299105495
7484,-6.593591213226318,-6.596898032352328
7485,0.005330154672265053,-0.007316872513911221
7486,-0.1541747748851776,0.6825599521398544
7487,-4.938317775726318,-4.977124322205782
7488,0.288765549659729,-0.008551712497137487
7489,-0.03926808387041092,0.16141411662101746
7490,-4.071394443511963,-4.066652730107307
7491,-1.0257428884506226,-0.2015361785888672
7492,-1.4664710760116577,-1.4948709085583687
7493,-0.10702510923147202,-0.16374296694993973
7494,-6.412567615509033,-6.3788730427622795
7495,-1.9090080261230469,-1.6566150188446045
7496,-5.008444309234619,-5.1867565512657166
7497,-1.138753056526184,-1.1352976798079908
7498,-9.659626007080078,-9.667347092181444
7499,-0.048436619341373444,-0.06463399506174028
7500,-0.2596587538719177,-0.222102090716362
7501,-0.8933863639831543,1.232740879058838
7502,-0.7679454684257507,-0.825361805036664
7503,-2.540132761001587,-2.377355858683586
7504,0.011415597051382065,-0.009497866965830326
7505,0.012813769280910492,0.3270411416888237
7506,-6.681530475616455,-6.738744515925646
7507,-0.14153723418712616,0.41173459589481354
7508,-0.01474170945584774,0.34473464265465736
7509,-4.181787014007568,-4.102292850613594
7510,0.06454956531524658,0.09323218837380409
7511,-0.035395242273807526,-0.04986247234046459
7512,-1.0857256650924683,-1.1000875415775226
7513,-5.384019374847412,-5.4584205413702875
7514,0.04620419070124626,-0.032362330704927444
7515,-3.5961036682128906,-3.6015549346338958
7516,-0.5350907444953918,-0.37672698497772217
7517,-5.6515984535217285,-5.630701646208763
7518,0.01765853725373745,-0.005168400704860687
7519,-7.4282026290893555,-7.365086503326893
7520,-0.005994934588670731,1.0470572263002396
7521,0.09724318236112595,0.18660927470773458
7522,0.05140726640820503,0.014722766616614535
7523,-0.3734906315803528,-0.3867527822731063
7524,-0.011685842648148537,0.2657449394464493
7525,-2.892204761505127,-2.896506862656679
7526,-1.0438965559005737,-0.9817615151405334
7527,-0.5411123037338257,-0.5519559383392334
7528,-0.12508927285671234,-0.12992055443464778
7529,-0.22559982538223267,-0.22456455742940307
7530,-0.053086839616298676,0.06741611659526825
7531,0.06259054690599442,0.001465512439608574
7532,0.00856872834265232,0.48793586529791355
7533,-2.8249173164367676,-2.4037517607212067
7534,-0.689836323261261,-0.6662514694035053
7535,0.010488919913768768,0.29083743691444397
7536,-0.17577677965164185,-0.18186776479706168
7537,-1.6747393608093262,-1.7449607718735933
7538,0.02068377286195755,0.6464091599918902
7539,-0.01690921187400818,-0.04018936841748655
7540,-3.3442068099975586,-3.2563832253217697
7541,-1.6356468200683594,-1.4500805288553238
7542,-3.7887237071990967,-3.746151939034462
7543,0.018393483012914658,0.3447820292203687
7544,0.11544783413410187,-0.03436753340065479
7545,-0.057650819420814514,0.1445329561829567
7546,-0.3625185787677765,-0.3686648830771446
7547,-0.04883689805865288,0.5389168485999107
7548,0.0780276209115982,0.0003796272212639451
7549,-5.8000569343566895,-5.8206283217296
7550,-0.17678998410701752,0.4638852924108505
7551,0.10373019427061081,0.42176202684640884
7552,0.0023265634663403034,0.00881485070567578
7553,-3.23197603225708,-3.2745593329891562
7554,0.16084541380405426,0.862112682312727
7555,-0.7619771361351013,-0.32082444429397583
7556,0.008711080066859722,0.02308026608079672
7557,-0.1621539145708084,-0.06201663613319397
7558,0.013890676200389862,0.11710205639246851
7559,-0.18871696293354034,-0.16972585022449493
7560,-0.3556951880455017,-0.38831692934036255
7561,-1.5139256715774536,-1.5122453186195344
7562,-0.18188248574733734,-0.35177199344616383
7563,0.005006114952266216,0.011697848662151955
7564,-2.109562873840332,-2.125161645002663
7565,-4.269599914550781,-4.285985958762467
7566,-1.215301752090454,-1.2784979370699148
7567,-5.598418235778809,-5.599512837638031
7568,-2.9286000728607178,-1.7503976821899414
7569,0.08033350110054016,2.7023341078311205
7570,-7.166853904724121,-7.1522763054817915
7571,0.036394551396369934,0.28703578747808933
7572,-6.206263542175293,-6.069384187459946
7573,-0.9576207399368286,-0.49036580324172974
7574,-0.16462180018424988,-0.16374504007399082
7575,-2.72361159324646,-2.762261579511687
7576,-1.662083625793457,-0.3814619779586792
7577,-1.1694276332855225,-1.2092154556885362
7578,-0.03809095919132233,-0.059829268138855696
7579,0.13484595715999603,0.3143294043838978
7580,0.06930691003799438,0.3557383418083191
7581,-4.51835823059082,-3.7124239206314087
7582,-1.3525854349136353,-1.316833321005106
7583,-0.09704352915287018,0.31190162897109985
7584,-1.8322464227676392,-1.478015422821045
7585,-0.5703660249710083,-0.5597908608615398
7586,-1.3479024171829224,-1.2812332138419151
7587,-0.2537894546985626,-0.33687812460266287
7588,-0.40435990691185,1.017107605934143
7589,-0.24614815413951874,-0.24717313202563673
7590,0.005210180301219225,0.0012422234285622835
7591,-0.4149009883403778,-0.45847654715180397
7592,-0.007632754743099213,0.7503815405070782
7593,0.08653411269187927,0.03458020556718111
7594,-0.0196909811347723,-0.02259062165103387
7595,0.019053194671869278,0.004633018746972084
7596,0.03304785490036011,0.12691986833669944
7597,0.014764608815312386,-0.0029316535219550133
7598,0.05346355214715004,-0.0044496916234493256
7599,-5.818031311035156,-5.817264002049342
7600,-0.01584114320576191,0.2782250605523586
7601,-0.45385125279426575,0.8357118964195251
7602,-6.271906852722168,-6.318310155344079
7603,-1.5884511470794678,-1.4430173337459564
7604,0.08834397047758102,0.07629281468689442
7605,-1.0213658809661865,-0.56878662109375
7606,-0.07795216888189316,0.08685272932052612
7607,-0.06526356935501099,2.450168326497078
7608,0.0016459841281175613,-0.01589743373915553
7609,-10.35051441192627,-10.367393256994546
7610,0.1403142809867859,1.5810968056321144
7611,0.02357855811715126,0.029964746674522758
7612,-4.395441055297852,-4.366467498242855
7613,-3.0689454078674316,-3.091828452888876
7614,-0.5456945300102234,-0.10715803503990173
7615,0.0002683578059077263,-0.0009952185610018205
7616,-9.86669635772705,-9.79325970262289
7617,-0.05769700929522514,0.2788441330194473
7618,0.10206250846385956,0.0012196374591439962
7619,-0.24120643734931946,-0.2338066566735506
7620,-4.650397300720215,-4.68984751496464
7621,-4.053989887237549,-3.7509692013263702
7622,-0.03233407065272331,0.5552581325173378
7623,-5.264170169830322,-5.2147204130887985
7624,0.011753617785871029,0.05100809712894261
7625,-0.008565293624997139,-0.011377708869986236
7626,-1.042115569114685,-1.088049456011504
7627,-1.0300794839859009,-0.8390180468559265
7628,-0.02529069408774376,-0.005372477695345879
7629,-0.30439862608909607,-0.40608531233738177
7630,0.023630058392882347,1.7947088218061253
7631,-0.10369241237640381,-0.029361210763454437
7632,0.17037072777748108,0.05333633767440915
7633,-0.05997398868203163,0.05155051499605179
7634,-0.12555444240570068,1.1220954656600952
7635,-1.48624587059021,-1.4787019956856966
7636,-0.6619185209274292,-0.6874506020685658
7637,-0.0444037988781929,-0.09323542471975088
7638,-0.046763140708208084,0.07851215824484825
7639,-0.23253142833709717,0.35233885049819946
7640,-0.5603787899017334,0.24079972505569458
7641,-0.09508771449327469,4.085169181227684
7642,0.13724741339683533,-0.003993324004113674
7643,-1.4581995010375977,-1.2869502753019333
7644,-0.015718724578619003,0.10571513697504997
7645,-0.030105087906122208,-0.05076619004830718
7646,-1.0652588605880737,-1.097026301547885
7647,-0.10494660586118698,-0.08082687482237816
7648,-8.728532791137695,-8.789131704485044
7649,-0.12857672572135925,-0.06125122308731079
7650,0.008123563602566719,0.01841344207059592
7651,0.0788547545671463,0.11078480459400453
7652,0.04590092599391937,0.2153254821896553
7653,-0.42943525314331055,-0.29916732013225555
7654,-0.05145438760519028,0.241267129778862
7655,-5.548715591430664,-4.283135890960693
7656,-1.0376434326171875,0.17453241348266602
7657,-0.1995636224746704,0.5832024663686752
7658,-0.05645827203989029,0.06678152084350586
7659,-4.777409076690674,-4.763463530689478
7660,-0.035638317465782166,-0.04247007146477699
7661,0.03707389533519745,0.0077428063377738
7662,0.0013622636906802654,1.6683761551976204
7663,0.10548433661460876,-0.09416147880256176
7664,-0.07795827090740204,0.5494327768683434
7665,0.04903774708509445,1.3980425626505166
7666,-3.2734148502349854,-2.9229199588298798
7667,0.08078186213970184,0.00782886752858758
7668,0.014233510941267014,-0.03900564322248101
7669,-0.36151444911956787,0.1656438708305359
7670,-0.7524298429489136,1.2226862907409668
7671,0.002202066592872143,0.4959909723838791
7672,-0.00022496748715639114,0.008538489229977131
7673,-0.19990792870521545,0.58903469145298
7674,-0.0763544961810112,0.2940569818019867
7675,-2.5046918392181396,-1.8315415382385254
7676,-0.07380635291337967,0.39494797587394714
7677,0.03530307114124298,0.42321953922510147
7678,-0.03596491366624832,-0.02608323283493519
7679,-0.13226822018623352,0.9300689846277237
7680,-0.9552130103111267,-0.9217459782958031
7681,-1.9080936908721924,-1.912475234217709
7682,0.02194514498114586,1.965412819175981
7683,-0.17601574957370758,-0.1003088727593422
7684,0.020501503720879555,0.025564258925442118
7685,-1.5863323211669922,-1.6097972393037026
7686,-4.931850433349609,-4.436951816082001
7687,0.017452074214816093,0.0037004792829975486
7688,-8.35136890411377,-4.528353929519653
7689,-0.16095392405986786,-0.15315738692879677
7690,-2.7695302963256836,-2.734016053378582
7691,0.02049935795366764,0.022354271280619287
7692,-0.03244983032345772,0.1552649438381195
7693,-0.03407289460301399,0.9276920445263386
7694,-1.3989261388778687,-1.3783432021737099
7695,0.043001268059015274,0.14536270394455642
7696,-1.4013029336929321,-1.4555738046765327
7697,-0.5961741805076599,-0.6528833825141191
7698,-0.002109777182340622,0.20061543956398964
7699,-0.00018999259918928146,0.018823322374373674
7700,0.03764396160840988,-0.10503564029932022
7701,-0.20187893509864807,-0.19665283244103193
7702,-12.34350299835205,-12.3293397706002
7703,-1.7118163108825684,-1.7027670415118337
7704,-0.11421172320842743,0.03900563716888428
7705,-2.253277540206909,-1.8640360236167908
7706,-0.08510513603687286,-0.10163654453936033
7707,-9.990394592285156,-9.543600499629974
7708,-9.584924697875977,-9.729950469918549
7709,-0.9373665452003479,-0.9399830680340528
7710,-0.8888730406761169,-0.8482934534549713
7711,-3.888566255569458,-3.7055313289165497
7712,-0.345493346452713,0.49515554308891296
7713,-1.2099723815917969,-1.2268570913001895
7714,-0.5448930263519287,-0.3215699940919876
7715,-0.4800657331943512,-0.3026150166988373
7716,-0.38045382499694824,-0.6785994768633827
7717,-0.05351817607879639,-0.049807521514594555
7718,0.01841425709426403,0.011434715241193771
7719,0.021556496620178223,0.00010404747445136309
7720,-0.0034667705185711384,0.0019947895780205727
7721,-3.4628405570983887,-3.4558373410254717
7722,-4.0421624183654785,-3.7070024013519287
7723,0.08367244899272919,-0.06297843717038631
7724,-2.5734519958496094,-2.3015573024749756
7725,-0.09308446943759918,0.11414457112550735
7726,0.19685444235801697,0.023690205587627133
7727,-6.288759231567383,-6.319962326437235
7728,0.10191512852907181,0.961810741777299
7729,-0.007822379469871521,0.2932355683296919
7730,-0.07476110756397247,-0.22454696334898472
7731,-0.10400943458080292,-0.04046660661697388
7732,-7.2107319831848145,-7.193519778549671
7733,-10.583558082580566,-10.619563818046117
7734,-0.5636559128761292,-0.6001333445310593
7735,0.17676791548728943,-0.014985594898462296
7736,0.016851205378770828,-0.0019568218995118514
7737,-2.211103677749634,-2.2088040779344738
7738,-9.701725959777832,-9.699681016150862
7739,-0.17441734671592712,0.18934036791324615
7740,-0.2633560299873352,0.2999396324157715
7741,-4.786340236663818,-4.550526902079582
7742,-1.9662646055221558,-1.7614256739616394
7743,0.05144721642136574,0.11197681352496147
7744,-7.728997707366943,-7.811311734665651
7745,0.04847676306962967,0.08614575443789363
7746,0.034548163414001465,-0.0003812536597251892
7747,-0.0009681433439254761,1.5971578545868397
7748,-0.0869814082980156,-0.19099207162798848
7749,-9.332418441772461,-9.30682678706944
7750,-0.07931706309318542,0.2590574100613594
7751,-1.2477219104766846,-1.2367642167955637
7752,-0.46528199315071106,-0.5507915485650301
7753,-0.01835995726287365,1.0455887746065855
7754,0.012655491009354591,0.0035347377415817505
7755,-0.09011967480182648,-0.08090109378099442
7756,-0.1919928938150406,-0.1859358698129654
7757,-0.2416081726551056,-0.24121787771582603
7758,-1.778788447380066,-1.8830629773437977
7759,-0.5913859605789185,-0.38227100670337677
7760,0.10309416055679321,0.1338016027584672
7761,-4.640273094177246,-4.637039175257087
7762,-0.7624703645706177,1.616237759590149
7763,-0.017883330583572388,-0.2923728283494711
7764,-2.398010492324829,-2.5581624330952764
7765,-0.04145944491028786,-0.06371201947331429
7766,-1.0496940612792969,-0.8192862272262573
7767,-4.293017387390137,-3.068639039993286
7768,-0.9628891944885254,-0.8560420274734497
7769,-0.3297228515148163,-0.34283786453306675
7770,-0.4972013235092163,-0.5039741091895849
7771,-0.11722896993160248,-0.14220268349163234
7772,-0.2894604206085205,-0.30993089079859715
7773,-1.0514705181121826,-0.9751736223697662
7774,-0.35287386178970337,-0.375401940458687
7775,-0.012171642854809761,-0.01831795647740364
7776,-1.4043405055999756,-1.4178115016547963
7777,0.0825372263789177,0.0026578311808407307
7778,-0.02587919682264328,0.30314935743808746
7779,0.007991512306034565,0.007917630864540115
7780,-0.2786036729812622,-0.2865612395107746
7781,-0.14269185066223145,-0.15357877360656857
7782,-0.36200225353240967,0.010927736759185791
7783,-3.348376750946045,-3.127636343240738
7784,0.0045084841549396515,2.714357106247917
7785,-0.5697330832481384,-0.564571812748909
7786,-0.09568719565868378,-0.09328633174300194
7787,0.05009687691926956,0.1925339507870376
7788,-0.6400982737541199,-0.6487149521708488
7789,0.1632937639951706,2.3632323630154133
7790,-0.9699686169624329,-1.0254785190336406
7791,-0.24976356327533722,-0.15852444618940353
7792,-0.011475483886897564,-0.011149066151119769
7793,0.032879043370485306,0.005032513159676455
7794,0.09446854889392853,0.0240142160173491
7795,-0.6887718439102173,-0.3170904219150543
7796,-8.429121971130371,-7.92568838596344
7797,-0.2215082049369812,-0.22460815124213696
7798,0.0854412093758583,2.398565059527755
7799,-0.5354452729225159,1.5276278257369995
7800,-0.1279868483543396,-0.1766736585414037
7801,-0.441994309425354,-0.23979362845420837
7802,-0.36217764019966125,-0.42945919930934906
7803,0.016355834901332855,0.07329947517428081
7804,-0.00877833180129528,0.22282631136476994
7805,0.020779291167855263,0.0004966459819115698
7806,0.2933467924594879,-0.0044161679688841105
7807,-6.201628684997559,-6.197969783097506
7808,0.004468089900910854,0.039929260761709884
7809,-0.13653618097305298,-0.14612231776118279
7810,-4.48289680480957,-3.9621227979660034
7811,0.03294236585497856,0.011986001656623557
7812,0.03716548532247543,0.015365514904260635
7813,-0.03170769289135933,-0.03220255905762315
7814,-0.2675527334213257,-0.08451786637306213
7815,-0.0044223531149327755,0.07889132760465145
7816,-1.1797858476638794,3.0495554208755493
7817,-0.12185749411582947,-0.11537540704011917
7818,-0.44807472825050354,-0.22431424260139465
7819,-1.6152645349502563,-1.629064672626555
7820,-4.7102813720703125,-4.560946881771088
7821,0.007997097447514534,1.4258677624166012
7822,-0.09854979813098907,-0.1044039232947398
7823,-0.026749247685074806,0.8924181163311005
7824,-0.27308976650238037,-0.06687431037425995
7825,-15.476840019226074,-15.260242104530334
7826,0.0666189044713974,-0.011671024723909795
7827,-8.47865104675293,-8.315803810954094
7828,-0.029084432870149612,0.2208947166800499
7829,-1.2613606452941895,-0.6456860303878784
7830,-0.11478950828313828,0.018979325890541077
7831,0.015543485060334206,0.06045132898725569
7832,-0.04471050202846527,-0.059406629763543606
7833,0.05911780148744583,0.22773222488467582
7834,-6.065606117248535,-5.591010272502899
7835,-0.0016146907582879066,0.02415906684473157
7836,-0.5016704797744751,-0.35357387363910675
7837,0.02356652170419693,0.005557176206366421
7838,-0.20449604094028473,0.17926058173179626
7839,-0.0003321452531963587,0.02490238007158041
7840,0.021231815218925476,0.03307121712714434
7841,-0.8829917907714844,0.21567165851593018
7842,-0.5958767533302307,-0.5689222030341625
7843,-4.99352502822876,-5.058851730078459
7844,-0.7741462588310242,-0.5299503803253174
7845,-0.06799174845218658,-0.07545470434706658
7846,-0.024860739707946777,-0.04655936174094677
7847,0.020278161391615868,1.5711644664406776e-05
7848,-0.5106909275054932,-0.5133868642151356
7849,0.0036315107718110085,1.4623604030202841
7850,-0.01006984617561102,0.3413863033056259
7851,-0.4110053479671478,-0.42546084243804216
7852,0.02677934244275093,-0.055861366097815335
7853,0.04332878813147545,0.0567939430475235
7854,0.0013020801125094295,0.1418554633896747
7855,-2.7971835136413574,-2.7872601728886366
7856,0.0020224894396960735,0.0009247611742466688
7857,-4.556417465209961,-4.500472478568554
7858,-6.996628284454346,-6.8316375613212585
7859,-3.1100850105285645,-3.1087021604180336
7860,-1.970945954322815,-1.8857601508498192
7861,0.02880713902413845,0.5262011350278044
7862,0.02164210006594658,0.09330934355966747
7863,0.29692012071609497,0.0004409088287502527
7864,0.08824493736028671,-0.0037306365557014942
7865,0.028325479477643967,0.5165294560138136
7866,-0.3696386516094208,-0.39216673027840443
7867,-1.5945359468460083,-0.8399283289909363
7868,-11.22331428527832,-10.315437376499176
7869,-0.42522308230400085,-0.38632192462682724
7870,-9.287790298461914,-9.307650348288007
7871,0.01785481721162796,-0.013712232350371778
7872,-3.3663995265960693,-2.892470598220825
7873,-4.86237096786499,-4.765990987420082
7874,0.019712120294570923,-0.007786624948494136
7875,-0.3275904953479767,-0.3723295866511762
7876,0.014907949604094028,2.095156618364854
7877,-0.04569229483604431,-0.05215850751847029
7878,-2.4133379459381104,-2.4095821529626846
7879,0.10380963236093521,0.5357229886576533
7880,-0.09269800037145615,-0.11837681408360368
7881,-5.737359046936035,-5.587718486785889
7882,-1.2521023750305176,-1.207698356360197
7883,-0.15547926723957062,0.3710949718952179
7884,-5.593142509460449,-5.149821043014526
7885,-2.751567840576172,-2.7038948982954025
7886,-3.9900755882263184,-4.037982879206538
7887,0.0014730198308825493,0.6540753175504506
7888,-0.01410946249961853,-0.039383440278470516
7889,-1.0868220329284668,-1.0902229268976953
7890,-0.050741538405418396,2.504251640290022
7891,-1.3767012357711792,-0.36748433113098145
7892,-0.2942187190055847,-0.32637045421870425
7893,0.06110771372914314,0.004398493187181884
7894,-5.914464950561523,-5.928931097500026
7895,0.09359120577573776,0.0037088909302838147
7896,-0.06039053201675415,-0.03819333761930466
7897,-1.183087706565857,-1.1211053356528282
7898,0.047269366681575775,0.004450920736417174
7899,-0.2072157859802246,-0.29245672188699245
7900,-6.275447368621826,-6.358550312710577
7901,-2.2841453552246094,-2.2174760326743126
7902,-3.6795761585235596,-3.7260218935116427
7903,-7.168557643890381,-6.736472338438034
7904,-0.6106305718421936,0.27793383598327637
7905,0.0031326264142990112,0.014442716419580393
7906,-0.2558637261390686,0.34957411885261536
7907,-7.1800665855407715,-7.244829932198627
7908,-0.09242914617061615,-0.06643082201480865
7909,-5.674429893493652,-5.675052727339789
7910,-1.2551593780517578,-1.2546551865525544
7911,0.07630305737257004,-0.01842063170624897
7912,-0.05295972526073456,0.027233298867940903
7913,-0.6134002208709717,-0.5460116863250732
7914,0.09029130637645721,0.004215336066408781
7915,-0.2661847472190857,-0.3043526019901037
7916,-0.047181371599435806,0.7409767508506775
7917,0.03218473494052887,0.3066808186849812
7918,0.02656356617808342,0.0002721155797189567
7919,-1.1184070110321045,-1.1579805605579168
7920,-2.8844640254974365,-2.842785034328699
7921,-0.6692028045654297,-0.0815388560295105
7922,-1.1695715188980103,-1.1254038028419018
7923,-0.02144334837794304,-0.03551989048719406
7924,-2.389467477798462,-2.387378215789795
7925,-1.856326937675476,-1.8643832206751085
7926,-0.021839406341314316,-0.04194680228829384
7927,-7.116147994995117,-7.032148897647858
7928,-2.7406513690948486,-2.781039357249938
7929,0.0023636373225599527,-0.0004920181236229837
7930,0.013490826822817326,0.005667221499606967
7931,-1.8488839864730835,-0.497794508934021
7932,0.0011715547880157828,0.0033218791213585064
7933,-1.0435353517532349,-0.9609216451644897
7934,0.048603568226099014,0.0008305610390380025
7935,-5.746708393096924,-4.575661540031433
7936,-0.32672128081321716,-0.32467122189700603
7937,0.02329583466053009,0.04262198967626318
7938,-1.2565147876739502,-1.264117730781436
7939,-0.10313279181718826,-0.09878049558028579
7940,0.003712350269779563,5.649705417454243e-05
7941,0.1721482276916504,0.0445628147572279
7942,-0.13918361067771912,2.7834493964910507
7943,0.08435282111167908,-0.056421052664518356
7944,-3.7141246795654297,-3.6757779121398926
7945,0.021817434579133987,-0.001647425117084822
7946,-0.6865807175636292,-0.645198754966259
7947,0.026372017338871956,0.004884904628852382
7948,-1.3177928924560547,-1.1870677173137665
7949,-0.2856580317020416,-0.29326734133064747
7950,-0.05840624123811722,1.6284364312887192
7951,-0.006920478772372007,0.09463501814752817
7952,-0.027215108275413513,-0.051771744852885604
7953,0.014411523938179016,0.03214239329099655
7954,-3.313453435897827,-3.3227820959873497
7955,0.001506212865933776,-0.0013365079648792744
7956,-1.8537622690200806,-1.8649347871541977
7957,0.020360080525279045,1.4823231758273323
7958,-3.756312370300293,-3.8046252042986453
7959,0.21880601346492767,-0.002859226195141673
7960,-0.08320463448762894,-0.07620147801935673
7961,0.22081582248210907,0.12999769218731672
7962,-4.5316572189331055,-4.5156376622617245
7963,-0.20253750681877136,0.1735735386610031
7964,-0.0291784405708313,0.232560645788908
7965,-1.3898106813430786,-1.5579036339186132
7966,-0.2672792673110962,-0.2290591597557068
7967,-0.5880159139633179,-0.6331798210740089
7968,-0.03971422463655472,0.0311974436044693
7969,-1.3205252885818481,-1.3158763623796403
7970,-0.1421329528093338,0.18080167472362518
7971,-0.014094037003815174,0.3537069819867611
7972,0.0028363573364913464,0.00016687643983459566
7973,-0.6825757026672363,0.604150652885437
7974,-2.2990784645080566,-2.300124002620578
7975,0.026616141200065613,0.5836487892083824
7976,0.05220640078186989,3.337385591119528
7977,0.005414396524429321,-0.059449901804327965
7978,-6.974883556365967,-6.980493612587452
7979,-1.4907050132751465,-1.5324541814625263
7980,0.08416277170181274,-0.07086013053776696
7981,-0.20121316611766815,-0.20882220030762255
7982,-3.3717947006225586,-3.2592930495738983
7983,0.06477689743041992,2.3364031482487917
7984,0.00677537964656949,0.008064658533839975
7985,0.0012118429876863956,0.013504623115295544
7986,-1.812416911125183,0.2659510374069214
7987,-0.05189289152622223,-0.07770838961005211
7988,-5.179275989532471,-5.265496390871704
7989,-2.5447897911071777,-2.5372459162026644
7990,0.008252249099314213,0.3505140843499248
7991,0.11113566160202026,1.7365034073591232
7992,-0.022065961733460426,-0.01086358167231083
7993,-1.3482850790023804,-1.4173528477549553
7994,-2.4135308265686035,-2.4141536604147404
7995,-0.014879459515213966,0.010959113016724586
7996,-2.141155242919922,-1.8122773468494415
7997,-3.470630407333374,-2.558558762073517
7998,-1.1819820404052734,-0.8191439211368561
7999,0.004927416797727346,0.03243890777230263
8000,0.06846383959054947,-0.017203884199261665
8001,-0.011135403998196125,-0.012059067434165627
8002,0.0023954175412654877,0.0005273086135275662
8003,0.012679457664489746,-0.0038875932809787628
8004,0.0036856222432106733,0.13127362371596973
8005,-6.5266337394714355,-6.59790970175527
8006,-0.029067158699035645,-0.03082516184076667
8007,-0.678156852722168,-0.6711171576753259
8008,-0.16380441188812256,-0.17879069596529007
8009,-1.440464973449707,-1.2397003322839737
8010,-4.647145748138428,-2.9799312353134155
8011,-0.3270374834537506,0.3251701295375824
8012,-0.6999051570892334,-0.7198160635307431
8013,0.04978010058403015,0.001900743693113327
8014,-0.1372588872909546,0.5088446587324142
8015,0.10829586535692215,0.005464409143314697
8016,0.10829634219408035,0.746292591218662
8017,0.08479860424995422,0.1225975229172036
8018,-10.820259094238281,-10.238380312919617
8019,-0.12369479984045029,-0.11312899179756641
8020,-8.274938583374023,-8.276238322269819
8021,0.0035758400335907936,0.002256147563457489
8022,0.044227972626686096,-0.0007570412708446383
8023,0.011998964473605156,0.06335031054913998
8024,-0.9592645764350891,-0.8212106078863144
8025,-0.4202955961227417,-0.3896018713712692
8026,-0.5941517353057861,-0.6812805621884763
8027,-0.4899475574493408,-0.4759463295340538
8028,-2.2322816848754883,-2.254327270668
8029,-5.418044090270996,-5.477272408184945
8030,-1.3753117322921753,-0.3115713596343994
8031,0.0684625655412674,-0.009185432456433773
8032,-1.0348867177963257,-0.8781199902296066
8033,0.18741513788700104,0.5361060984432697
8034,-1.1113227605819702,-1.07427466660738
8035,0.036922305822372437,0.02628893405199051
8036,-6.23530387878418,-6.246138831600547
8037,-5.859721660614014,-6.015234597914969
8038,-1.0989441871643066,-1.0952362399548292
8039,0.012602205388247967,0.969753279350698
8040,-0.9900186657905579,-1.0386103224009275
8041,-1.8741856813430786,-1.9043364936951548
8042,0.019400406628847122,0.026675540953874588
8043,-0.5000262260437012,-0.02129557728767395
8044,0.00598284974694252,0.9252385385334492
8045,-0.014360986649990082,-0.09799041412770748
8046,-0.06798458099365234,-0.0690938513725996
8047,-2.1674861907958984,-0.6658413410186768
8048,-0.22583714127540588,-0.19897405803203583
8049,-2.5190494060516357,-2.5420512666460127
8050,0.012160299345850945,0.06194021156989038
8051,0.035525403916835785,-0.11711049126461148
8052,-0.6270291805267334,-0.661423098295927
8053,-0.0507604219019413,0.20271874964237213
8054,0.0021841241978108883,0.09533901140093803
8055,0.006337772589176893,-0.0001801679900381714
8056,0.006855031941086054,0.0005355828326401024
8057,0.027667082846164703,0.855778522323817
8058,0.16927699744701385,-0.004439037234988064
8059,-1.0428253412246704,-0.7199465334415436
8060,-0.1471194475889206,-0.07965918630361557
8061,0.01527397334575653,0.10545310378415707
8062,-0.957310676574707,-0.9594346322119236
8063,-2.084468364715576,-1.5857288837432861
8064,0.004175517708063126,-0.011568277142941952
8065,-1.9773521423339844,-2.0122844222933054
8066,-0.1392381489276886,-0.14272856409661472
8067,0.058594342321157455,0.3730208915658295
8068,0.058954305946826935,0.05340333338244818
8069,0.009950242005288601,1.6936516435816884
8070,-0.30400022864341736,-0.32407484110444784
8071,0.029282260686159134,0.011260852450504899
8072,-0.03160185366868973,-0.014026664197444916
8073,-1.1464223861694336,-1.1460952195338905
8074,0.05869727581739426,0.06337118800729513
8075,-13.402325630187988,-13.318485595285892
8076,0.0051456899382174015,0.01284715648216661
8077,-2.511029005050659,-2.430001810193062
8078,-0.7212647795677185,-0.10370522737503052
8079,-17.906822204589844,-17.92292291484773
8080,-0.21984024345874786,0.1245921403169632
8081,0.0003136880695819855,0.6956879524514079
8082,-0.1281864196062088,-0.339680019300431
8083,-0.0025256560184061527,1.0750392815098166
8084,-6.829483985900879,-6.83661251293961
8085,-0.6830604672431946,-0.1098473072052002
8086,-0.14773757755756378,0.4178967922925949
8087,-0.9569698572158813,-1.0874891206622124
8088,-0.08265337347984314,0.5649880543351173
8089,0.06746570020914078,0.10054946842137724
8090,-0.10550253093242645,-0.15105174377094954
8091,-5.593078136444092,-5.579594951122999
8092,0.019607454538345337,0.21476603241899284
8093,-0.24664300680160522,-0.2402555886656046
8094,-0.07400496304035187,0.19250840693712234
8095,-7.715898513793945,-7.498956859111786
8096,-0.5420330166816711,-0.5312004163861275
8097,-0.6639862656593323,-0.6398942936211824
8098,0.03406941890716553,0.14960301341488957
8099,-0.01597326621413231,-0.042158666998147964
8100,0.06321372836828232,0.0004983809376426507
8101,-7.709552764892578,-5.221732139587402
8102,-0.05676098167896271,-0.06296861008740962
8103,-0.06145285442471504,-0.06898214668035507
8104,-0.07532433420419693,-0.02003312110900879
8105,-6.211963176727295,-6.194866858422756
8106,0.009262660518288612,0.18482548410247546
8107,-0.19829615950584412,-0.19103896617889404
8108,-5.108381748199463,-5.120581302791834
8109,-3.813992500305176,-3.8064793422818184
8110,0.02716417983174324,0.8024984477087855
8111,0.03502607345581055,-0.0016394765116274357
8112,0.030515220016241074,0.000957030919380486
8113,0.013235032558441162,0.11532136797904968
8114,0.059399329125881195,3.35815000542334
8115,-0.2828255891799927,0.08707883954048157
8116,-0.1798541098833084,-0.10931186378002167
8117,-3.285722017288208,-3.241925209760666
8118,-0.02471659705042839,-0.025762038305401802
8119,0.06500615924596786,0.18561215765657835
8120,-1.0462448596954346,0.30447351932525635
8121,-3.9443583488464355,0.23589849472045898
8122,0.01935778185725212,0.9189718337729573
8123,-1.1145259141921997,-1.1399225145578384
8124,-1.044411540031433,-0.5149170160293579
8125,-0.08512657880783081,-0.12259420845657587
8126,-0.05439510941505432,-0.10648575727827847
8127,0.006316076964139938,0.7211383432149887
8128,-0.07853204011917114,-0.03963811695575714
8129,-0.13435472548007965,-0.0846114382147789
8130,0.06429103761911392,0.2747737895697355
8131,-3.671489715576172,-3.523113250732422
8132,-0.07644915580749512,0.40027614682912827
8133,-0.10968384891748428,0.3279562145471573
8134,-0.7745236158370972,-0.3250353932380676
8135,-0.055553220212459564,-0.05670419707894325
8136,0.012655610218644142,0.027066048234701157
8137,0.01960919052362442,-0.020599320108885877
8138,0.008807726204395294,-0.08459447450150037
8139,-7.585302352905273,-7.522535167634487
8140,0.01690841279923916,0.12012045873780153
8141,-0.01846235990524292,-0.024369461461901665
8142,-4.880353927612305,-4.8779558297246695
8143,-2.4924979209899902,-2.472127038985491
8144,-0.15967974066734314,-0.1803658800199628
8145,-7.241273403167725,-7.2394739938899875
8146,-5.119958877563477,-4.947207406163216
8147,-3.158240556716919,-3.226460488513112
8148,-0.5013410449028015,-0.5306048478232697
8149,0.015918616205453873,0.09827566239982843
8150,0.0092092864215374,0.10183682618662715
8151,0.0026532604824751616,0.0027147406044605304
8152,-1.1166350841522217,-1.0994197316467762
8153,-1.3483999967575073,-1.2665024548768997
8154,-2.8567657470703125,-2.5801550447940826
8155,-0.7410461902618408,-0.7843994051218033
8156,-0.3849444091320038,0.29858019948005676
8157,0.02565716952085495,0.5166514767333865
8158,-0.07977764308452606,1.3416898772120476
8159,0.17341949045658112,0.740671610692516
8160,-0.015091488137841225,0.04234690219163895
8161,0.04329837113618851,0.018758815247565508
8162,0.02795448526740074,-0.03521094874122355
8163,-2.8023154735565186,-2.769965521991253
8164,0.005599043797701597,0.0645936424843967
8165,-0.08883005380630493,-0.09184163541067392
8166,-0.3254426419734955,0.05685925483703613
8167,-1.6428498029708862,-1.6504949480295181
8168,0.06894075870513916,0.03325273914379068
8169,-3.450922966003418,-3.414655849337578
8170,-0.0019760336726903915,0.018737769220024347
8171,-5.293809413909912,-5.274888966232538
8172,-1.5934714078903198,-1.600962270051241
8173,0.13891728222370148,1.468048021197319
8174,-0.033187609165906906,-0.06273460335796699
8175,-0.022423364222049713,0.45856960862874985
8176,-0.29393070936203003,-0.32998488284647465
8177,-2.0622918605804443,-2.0954168550670147
8178,-0.7561973929405212,-0.7643587057318655
8179,-2.588365316390991,-0.4305722713470459
8180,-12.659347534179688,-12.652859466150403
8181,0.0037604770623147488,-4.720441756944638e-05
8182,-0.010002575814723969,2.3059387393295765
8183,-0.8916391730308533,-0.5917609333992004
8184,-0.0641297847032547,-0.006050035357475281
8185,-0.4375346601009369,-0.5758835170418024
8186,-1.7783019542694092,-1.2107955813407898
8187,0.3383840024471283,-0.009513549506664276
8188,-1.8256375789642334,-1.8491724072955549
8189,-0.3363432288169861,-0.3611229882662883
8190,-0.4341268539428711,-0.4097454436123371
8191,-2.8039441108703613,-2.7032434046268463
8192,-0.012340438552200794,-0.013325938489288092
8193,-0.7075321078300476,-0.7002253904938698
8194,-1.7381302118301392,-0.9002532958984375
8195,0.021411161869764328,0.08944091573357582
8196,0.01947629451751709,0.04423566209152341
8197,-1.2265747785568237,-1.007003903388977
8198,-0.0881936177611351,-0.07931245863437653
8199,-0.2396615445613861,0.7823283672332764
8200,0.04330303519964218,0.0006267932549235411
8201,-0.49307781457901,-0.47194626927375793
8202,-2.2142884731292725,-1.5457619428634644
8203,0.06936982274055481,0.09358888864517212
8204,-1.1231201887130737,-0.8272020518779755
8205,-0.02009619027376175,-0.022804885229561478
8206,-0.3054933249950409,0.5493413209915161
8207,-0.2516414225101471,0.4776112139225006
8208,-0.05240943282842636,-0.08692351914942265
8209,-6.912555694580078,-6.884048294275999
8210,0.14163978397846222,0.24168709485093132
8211,0.028779132291674614,0.03833421638410073
8212,-3.050480365753174,-2.6071983873844147
8213,0.09504833817481995,0.008569217287003994
8214,0.03457174822688103,-0.017110256711021066
8215,-0.22053886950016022,0.5375216007232666
8216,-0.3936588764190674,-0.37826044484972954
8217,-0.007255903445184231,0.017208999954164028
8218,-2.2857837677001953,-1.682230830192566
8219,-1.3390904664993286,-1.3972050659358501
8220,-0.049170587211847305,0.03468973934650421
8221,-1.98795485496521,-1.9601133912801743
8222,-4.8000664710998535,-4.61823508143425
8223,-0.5259933471679688,-0.5134792383760214
8224,-0.438400000333786,-0.4574209526181221
8225,0.01714659295976162,0.2350458957007504
8226,-1.1268116235733032,-1.1907353326678276
8227,0.06568094342947006,0.03482099622488022
8228,-1.4328299760818481,-1.494925592909567
8229,0.00865099672228098,0.5538662752805976
8230,-7.07581090927124,-7.070730496197939
8231,-1.7983262538909912,-1.803662657737732
8232,-0.07717660069465637,-0.096478212159127
8233,-1.2994434833526611,-0.5938441157341003
8234,-0.27483388781547546,-0.27759433211758733
8235,-1.648903727531433,-1.6980194617062807
8236,-0.09706002473831177,-0.014376476407051086
8237,-0.11458155512809753,0.7912878841161728
8238,-0.013309672474861145,0.15634672157466412
8239,-2.476257562637329,-2.457670770585537
8240,-3.410189390182495,-2.2399898767471313
8241,0.02686508744955063,-0.00045722235518042
8242,-3.243792772293091,-3.297092204913497
8243,-0.46657222509384155,-0.545886576214798
8244,-1.1960468292236328,-1.0785567462444305
8245,-5.31648063659668,-5.318954857299104
8246,-0.9320262670516968,-0.9458408692735247
8247,-0.03072335012257099,-0.027445671148598194
8248,-0.5980024933815002,-0.46229150891304016
8249,-0.48698264360427856,-0.5767509005963802
8250,-1.981986165046692,-1.3134597539901733
8251,-4.430002689361572,-4.35280641913414
8252,-0.9005553722381592,-1.0970882803667337
8253,-0.3899601101875305,-0.1660921275615692
8254,-0.11569882184267044,0.29844000935554504
8255,-10.934464454650879,-11.001596908085048
8256,0.05206141993403435,0.01798831461928785
8257,0.08987119048833847,-0.00041439582309976686
8258,-0.7323805093765259,-0.5759309381246567
8259,-4.565666198730469,-4.592019762843847
8260,-0.6663571000099182,0.18704074621200562
8261,0.09210142493247986,0.010157022159546614
8262,-0.004288617521524429,1.9576399782672524
8263,0.017411213368177414,1.4864398865029216
8264,-2.1481826305389404,-2.108162008225918
8265,-4.0074782371521,-4.01079680013936
8266,0.012640351429581642,0.0034359676064923406
8267,-0.16576698422431946,-0.1900810890365392
8268,-8.593803405761719,-8.557075958698988
8269,0.003836172167211771,0.7246909737586975
8270,-2.35721755027771,-2.3684778222814202
8271,0.08170989900827408,0.6807280187495053
8272,-6.254422187805176,-6.078348994255066
8273,-2.3248353004455566,-1.7330053448677063
8274,-7.300266742706299,-7.017358094453812
8275,-0.017095016315579414,-0.020710079232230783
8276,-3.6792376041412354,-3.07884019613266
8277,-0.14111153781414032,-0.14338206284446642
8278,0.002011692151427269,2.5984198842197657
8279,-7.660142421722412,-7.691828888840973
8280,-0.06684498488903046,-0.06638340186327696
8281,-9.131019592285156,-8.98845799267292
8282,-1.8772767782211304,0.2295856475830078
8283,-0.09386549890041351,-0.08303003571927547
8284,-0.7321454882621765,-0.7543972614221275
8285,-0.009239563718438148,-0.030374028719961643
8286,-1.815300464630127,-1.8106948118656874
8287,-2.514525890350342,-2.396063581109047
8288,-0.14784187078475952,1.758654147386551
8289,-7.19827127456665,-7.274866609834135
8290,-1.6860649585723877,-1.623811237514019
8291,0.046316102147102356,0.0036388076841831207
8292,-0.08303669095039368,1.6135971024632454
8293,-0.03725645691156387,-0.05966613220516592
8294,-0.040902335196733475,0.1551208645105362
8295,0.07151949405670166,0.014185212319716811
8296,-9.053088188171387,-8.211881875991821
8297,-2.0989553928375244,-2.1381728483829647
8298,-0.6033133268356323,0.25402891635894775
8299,-0.0562172532081604,0.006410092115402222
8300,0.006300229113548994,0.003946373704877715
8301,-0.10010603070259094,-0.11665567772615759
8302,-1.765377163887024,-1.7847847240045667
8303,-1.411369800567627,-1.420480159111321
8304,-2.1889185905456543,-2.29243515082635
8305,0.054582756012678146,0.117633975984063
8306,-0.052750468254089355,0.048364970833063126
8307,-3.143537759780884,-2.806956708431244
8308,0.2888917922973633,-0.007231626193970442
8309,-2.8977863788604736,-2.9129275175364455
8310,-0.23700733482837677,0.11773082613945007
8311,-2.514230489730835,-2.440170034766197
8312,-1.0185233354568481,-0.9845761321485043
8313,-0.022207658737897873,1.337415374815464
8314,0.06250020116567612,0.01338436669902876
8315,-0.216158926486969,-0.2190157664299477
8316,0.06364364922046661,0.06509951530279068
8317,-2.2077829837799072,-1.5358829498291016
8318,-1.4482377767562866,-0.8900923728942871
8319,0.026665810495615005,0.5981487962417305
8320,-3.6495158672332764,-3.4622592329978943
8321,0.1419050246477127,-0.00027139033045386896
8322,-4.6358137130737305,-4.451856911182404
8323,-0.020184341818094254,-0.02049973967950791
8324,0.022099332883954048,0.13363157189451158
8325,-0.0022193770855665207,3.3223875127732754
8326,-0.23946331441402435,0.33371493220329285
8327,0.09310074150562286,0.3132508712587878
8328,-2.4529154300689697,-2.4398862682282925
8329,-4.354002952575684,-3.672617495059967
8330,-2.7808873653411865,-2.4577081203460693
8331,0.05102015286684036,0.12095524556934834
8332,-0.08303923159837723,-0.05597738176584244
8333,-0.8783518075942993,-0.9477853556163609
8334,-0.14265532791614532,2.024894267320633
8335,-2.635796070098877,-1.9356868267059326
8336,-0.007933618500828743,-0.006117925513535738
8337,-0.29561179876327515,-0.19487448036670685
8338,0.0161905400454998,0.02629575738683343
8339,-4.631592273712158,-4.645958227803931
8340,-11.81005859375,-11.834951048083894
8341,0.09052611142396927,-0.0077529954724013805
8342,-2.869678497314453,-2.8975995928049088
8343,-1.6362560987472534,0.6499841213226318
8344,0.14191456139087677,1.0259683605108876
8345,-0.04937288910150528,-0.09265400096774101
8346,0.06255795061588287,0.18316394602879882
8347,-0.5447735786437988,-0.3297066241502762
8348,0.07936345040798187,-0.07540002441965044
8349,0.013001585379242897,-0.006678700039628893
8350,0.06186097487807274,0.12743010080885142
8351,-4.547569274902344,-4.383210837841034
8352,-0.005840189754962921,-0.002544943243265152
8353,-3.473968267440796,-3.481378197669983
8354,-0.07188048958778381,-0.02566344663500786
8355,0.15506912767887115,0.00207625818438828
8356,0.03238510712981224,0.0016880079638781353
8357,-2.3245296478271484,-2.3839641883969307
8358,0.06841251999139786,0.00919841043651104
8359,-1.8302680253982544,-1.487127810716629
8360,-0.5157862901687622,-0.5491227181628346
8361,-0.003084380179643631,0.009614091366529465
8362,0.0069375718012452126,-0.0022861463367007673
8363,0.07805497944355011,0.9559811027720571
8364,-1.7146857976913452,-1.635972023010254
8365,-1.4173463582992554,-1.464266138151288
8366,0.07917822897434235,-0.00014494798961095512
8367,-1.338469386100769,-0.22842049598693848
8368,-0.3454538583755493,0.9061950147151947
8369,0.01880243420600891,0.3936256670858711
8370,-4.595552921295166,-4.513340771198273
8371,-0.055167246609926224,-0.07805676478892565
8372,-4.8187360763549805,-3.4258594512939453
8373,0.003342236625030637,-0.0035053810674980923
8374,-0.10815899074077606,-0.032996781170368195
8375,-0.06751911342144012,-0.0886261286213994
8376,0.0734873041510582,0.3574368506669998
8377,0.01045401394367218,-0.05730521585792303
8378,-1.0603437423706055,-1.076940302271396
8379,0.002948514651507139,0.3610668778419779
8380,0.031686991453170776,0.12373567093163729
8381,-1.0160095691680908,-1.1238738109532278
8382,-0.10352616012096405,-0.06797188520431519
8383,-2.2878267765045166,-2.2883698120713234
8384,-2.566659688949585,-2.5579912550747395
8385,-1.0203025341033936,-0.6452015936374664
8386,0.0002841963432729244,0.2558218982303515
8387,-0.8890475034713745,-0.8840082138776779
8388,-0.11718863248825073,-0.12691892310976982
8389,-1.3221697807312012,-0.08244538307189941
8390,-6.313557147979736,-5.62351006269455
8391,-4.862318992614746,-4.6144939959049225
8392,-1.9668234586715698,-1.9654371161013842
8393,0.049614500254392624,-0.03286084783030674
8394,-0.1408192664384842,-0.1341183939948678
8395,0.03773793205618858,0.0672205847222358
8396,-2.5689496994018555,-2.401765689253807
8397,-0.6510347127914429,-0.822834275662899
8398,0.008630095049738884,0.03380189090967178
8399,-3.366133451461792,-3.7299014661693946
8400,-0.04361309856176376,2.149551711976528
8401,-0.08610089123249054,1.4978104084730148
8402,-1.5871553421020508,-1.4433704316616058
8403,-0.35551705956459045,1.2763340175151825
8404,-0.039153944700956345,-0.01842767745256424
8405,-0.8706609010696411,0.4533578157424927
8406,0.0029077460058033466,0.02972352588767535
8407,0.06767875701189041,-0.0008918061503209174
8408,-0.4138476550579071,-0.4275713717797771
8409,-0.23225872218608856,-0.06836934387683868
8410,-4.487277030944824,-4.448206286877394
8411,0.06020527705550194,1.2602032904978842
8412,-1.40049147605896,-1.294101968407631
8413,0.17047688364982605,-0.00045825360848539276
8414,-2.5874407291412354,-2.575455319136381
8415,-4.134425163269043,-4.170063253492117
8416,-1.4770455360412598,-1.3596981540322304
8417,0.0029725392814725637,0.006625974376220256
8418,0.07629624009132385,0.06065306439995766
8419,-0.02201778069138527,0.07477685064077377
8420,-11.46294116973877,-11.466942191415
8421,0.0350525863468647,1.4022685433737934
8422,-1.0833535194396973,-1.096213169861585
8423,-0.18948635458946228,1.86005799472332
8424,0.002507180208340287,0.3081802508677356
8425,0.06500505656003952,0.00035040033981204033
8426,-5.306044101715088,-5.308601575175999
8427,-4.4051008224487305,-4.4071969196083955
8428,0.022802088409662247,0.7513871720293537
8429,-10.509605407714844,-10.515659124415834
8430,-0.1245441883802414,-0.11568920873105526
8431,-0.042003195732831955,0.8407687023282051
8432,-0.08915846049785614,-0.07095400243997574
8433,-1.1978225708007812,-1.2301611504517496
8434,-2.0701324939727783,-2.0728495389485033
8435,-5.236746788024902,-5.231890754774213
8436,-3.674147129058838,-3.7678561819484457
8437,-0.029227348044514656,1.9647690281271935
8438,-1.6609086990356445,-1.4707365185022354
8439,0.03544004261493683,0.000655296491459012
8440,0.03898711875081062,0.32679967512376606
8441,-0.39325469732284546,-0.06353133916854858
8442,0.004569396376609802,0.2921535689383745
8443,-5.141339302062988,-4.5162845849990845
8444,-3.23469614982605,-3.230316133238375
8445,0.01995350420475006,-0.0016429311217507347
8446,-0.002900608815252781,0.33556148828938603
8447,0.035230591893196106,0.005788747228507418
8448,0.06269950419664383,0.02026504563400522
8449,-2.8360326290130615,-2.8832751761656255
8450,-1.3060541152954102,-1.3070260547101498
8451,-0.9054418206214905,-0.7640661895275116
8452,-0.37153246998786926,1.2006287574768066
8453,-0.0010248036123812199,0.13093567173928022
8454,-0.47002357244491577,-0.362152636051178
8455,-0.0032881414517760277,-0.003224906453397125
8456,0.005204840563237667,2.991267131292261
8457,-6.746555805206299,-3.9433839321136475
8458,-2.283944606781006,-2.346743456320837
8459,-0.02449336275458336,-0.027833980711875483
8460,-1.204744815826416,1.6746793985366821
8461,0.05411507189273834,0.7738939570263028
8462,-1.057036280632019,0.6167646646499634
8463,-0.057127758860588074,-0.0543563119135797
8464,-0.004105758387595415,-0.007148430799134076
8465,-0.5677268505096436,-0.40681788325309753
8466,-0.09787420183420181,2.228202022612095
8467,-7.059847354888916,-7.2101442869752645
8468,0.0035419431515038013,0.2659444916062057
8469,0.01585872285068035,0.005839211051352322
8470,0.07734138518571854,-0.0018719052895903587
8471,-0.02441572956740856,0.26780710369348526
8472,-0.5870953798294067,0.25083374977111816
8473,-0.1274062842130661,-0.05425528436899185
8474,-0.5076255798339844,-0.20950794219970703
8475,-1.5217504501342773,5.901814579963684
8476,-6.435338497161865,-6.245213076472282
8477,-1.5660988092422485,-1.2649873793125153
8478,-4.154351234436035,-4.3050972256824025
8479,0.003423292888328433,0.003365027019754052
8480,-1.788003921508789,-1.8107881563482806
8481,-0.20633918046951294,-0.22490161450696178
8482,0.003989679738879204,0.5522439109627157
8483,-0.33810707926750183,-0.3391127036884427
8484,-0.2657564878463745,2.8654714226722717
8485,-2.1877927780151367,-2.208126917248592
8486,-7.067923545837402,-6.578072726726532
8487,-0.13193385303020477,0.510458379983902
8488,0.02041574753820896,0.13156770320711075
8489,-2.253744125366211,-2.190429426729679
8490,-0.541874885559082,-0.0064678192138671875
8491,-0.28546011447906494,-0.3116360306739807
8492,-0.15429365634918213,0.24284057319164276
8493,0.10597627609968185,0.022602738346904516
8494,0.04874095320701599,0.01881525106728077
8495,0.002461639465764165,0.000473202409921214
8496,-0.34851646423339844,-0.3650546674398356
8497,0.1459275186061859,0.8110802099108696
8498,0.03354421257972717,-0.00893204752355814
8499,-0.31933775544166565,-0.3424517047678819
8500,0.04269539564847946,-0.029209330212324858
8501,-0.015215463936328888,-0.006933838129043579
8502,-2.44535493850708,-2.3532374054193497
8503,-0.004191587679088116,0.02723127231001854
8504,-5.116603851318359,-5.127289060503244
8505,0.36405909061431885,0.9788824064598884
8506,-1.8090624809265137,-1.527946412563324
8507,-1.973006010055542,-1.9566972013562918
8508,-1.7110834121704102,0.29028451442718506
8509,-0.5192734599113464,1.505452811717987
8510,0.07298398017883301,0.010213338071480393
8511,0.027035396546125412,0.3180005815811455
8512,0.05270257592201233,0.018026061356067657
8513,0.0036676377058029175,-0.01581938425078988
8514,-0.3101995885372162,-0.23433708399534225
8515,0.012067152187228203,2.8152389880269766
8516,-0.7203791737556458,-0.7272170187607117
8517,-3.093662977218628,-3.0152297019958496
8518,0.05587943643331528,0.001369742676615715
8519,-0.11730855703353882,-0.11297791451215744
8520,-2.044013023376465,-1.7176088988780975
8521,0.006549902725964785,0.001173878466943279
8522,-0.016426363959908485,0.04907417111098766
8523,-3.600247383117676,-2.7839651703834534
8524,0.06057783588767052,1.4300640400033444
8525,-0.4998909533023834,0.016532957553863525
8526,-4.461653709411621,-4.385638847947121
8527,-0.0591818243265152,-0.11342594935558736
8528,-0.26980605721473694,-0.146511971950531
8529,-0.894293487071991,-0.9266588093887549
8530,0.10745283216238022,-0.0008335000420629513
8531,0.0003510066890157759,0.16859582875622436
8532,0.02636134624481201,2.177434965968132
8533,0.013764042407274246,-0.06073022464988753
8534,-0.37879806756973267,-0.4016249294800218
8535,-1.8790441751480103,-1.8521915338933468
8536,-0.40409213304519653,-0.35042209178209305
8537,-0.16010445356369019,-0.0868535190820694
8538,-0.7093874216079712,-0.6578972339630127
8539,0.08222294598817825,0.810390017926693
8540,-0.03574472665786743,0.018948949873447418
8541,-0.525618314743042,-0.5344364801421762
8542,-1.4903115034103394,-1.6455408781766891
8543,-1.9876536130905151,-1.8316501379013062
8544,-0.9832918047904968,0.8658077716827393
8545,0.14510194957256317,0.6740668651182204
8546,-1.0886998176574707,-1.1127962839091197
8547,-5.173856258392334,-5.1481731701642275
8548,-0.4703620672225952,-0.278758242726326
8549,-7.664037704467773,-7.643590945750475
8550,-0.7803077101707458,0.593043327331543
8551,-0.8615887761116028,-0.6142316460609436
8552,-5.045652389526367,-4.274344027042389
8553,-2.0983192920684814,-2.1979118573945016
8554,-0.43458378314971924,-0.3494696617126465
8555,-0.27164599299430847,0.5144264101982117
8556,-1.6049118041992188,-1.5634497217833996
8557,-0.04597831889986992,-0.04618668073089793
8558,-5.931214332580566,-4.67478346824646
8559,0.017456822097301483,-0.045600526325870305
8560,-4.568811416625977,-4.628340240567923
8561,0.01836559548974037,-0.02055589109659195
8562,-0.03925950080156326,0.012174226343631744
8563,-1.1606370210647583,-0.9657292664051056
8564,-0.5424761176109314,-0.4588932991027832
8565,0.0076864659786224365,-0.0003506306675262749
8566,-3.8141422271728516,-3.905436938162893
8567,1.7569400370121002e-05,-0.001527880085632205
8568,-4.1237311363220215,-4.127249648969155
8569,-0.030310746282339096,-0.0012411661446094513
8570,0.0470549538731575,0.3464088384062052
8571,-1.3745681047439575,-1.340651847422123
8572,-1.4673627614974976,-1.4654780072160065
8573,-4.529365062713623,-4.5550665855407715
8574,-0.12858590483665466,-0.23585138865746558
8575,0.004231773316860199,0.011982457712292671
8576,-1.2620781660079956,-1.1468257009983063
8577,-0.032696351408958435,0.5570549741387367
8578,-2.2862348556518555,-2.2627375312149525
8579,-6.142877578735352,-5.579010963439941
8580,-3.6992037296295166,-3.549190402030945
8581,0.0025486850645393133,0.055500477785244584
8582,-0.859666109085083,-0.8533985204994678
8583,0.02081216126680374,0.21679014572873712
8584,-0.15613716840744019,0.6328054517507553
8585,-1.1573506593704224,1.724938154220581
8586,0.035298895090818405,0.0835361257409204
8587,0.030453316867351532,0.002195278648287058
8588,0.06279347091913223,0.013668286730535328
8589,-1.3729690313339233,-1.3918819516547956
8590,0.27238136529922485,-0.007254958152770996
8591,-1.4123082160949707,-1.0136446058750153
8592,0.04145437851548195,-0.02912440150976181
8593,-2.106123685836792,-2.10946223908104
8594,0.054291270673274994,0.33489076886326075
8595,-1.4873228073120117,-1.4627249091863632
8596,0.024535203352570534,0.04439102334436029
8597,-0.008818546310067177,0.5177556900307536
8598,-5.030598163604736,-4.973911892622709
8599,-0.004611690528690815,0.41336005879566073
8600,-0.1335563063621521,-0.13114435505121946
8601,0.061491627246141434,0.04781877773348242
8602,-0.3634163439273834,-0.44772998057305813
8603,0.19676682353019714,0.024935817084042355
8604,-0.006910620257258415,2.334804877638817
8605,-8.9422025680542,-8.633126318454742
8606,-0.1854388266801834,-0.18493367731571198
8607,-2.5679659843444824,1.623755693435669
8608,-2.6482272148132324,-2.6661660184618086
8609,-1.4677832126617432,-1.5989995896816254
8610,0.051721248775720596,0.6391417677514255
8611,0.025533923879265785,7.102394010871649e-05
8612,-11.089046478271484,-11.157467726967297
8613,0.003173181554302573,0.3368312616366893
8614,-6.575943470001221,-6.529497530311346
8615,-0.18490080535411835,0.3143390566110611
8616,-2.796919345855713,-2.679569974541664
8617,0.10215330123901367,0.299471368547529
8618,-3.334141969680786,-3.335105389356613
8619,-0.07134481519460678,-0.08285574708133936
8620,-0.991729736328125,-1.0097677148878574
8621,-3.3056559562683105,-3.1246648877859116
8622,-0.23722237348556519,0.3230639100074768
8623,-0.8841960430145264,-0.31576287746429443
8624,-5.17564582824707,-5.191551133990288
8625,0.01519017294049263,0.03140699491632404
8626,-2.154615640640259,-1.769588440656662
8627,0.007962618954479694,0.023048706585541368
8628,-0.1775011569261551,-0.2072551732417196
8629,0.049311600625514984,0.0012067141651641577
8630,-1.5628958940505981,-0.7613939642906189
8631,-0.17405951023101807,0.046884626150131226
8632,-0.028759175911545753,0.11483952030539513
8633,-4.357905387878418,-4.410968123236671
8634,-0.8490448594093323,-0.8551888017682359
8635,-0.503082811832428,-0.5272283100057393
8636,-0.0030234064906835556,1.8283648951910436
8637,-0.40168556571006775,0.025889545679092407
8638,-0.7390509247779846,-0.6639703810214996
8639,-0.1287536919116974,-0.12904311902821064
8640,0.14604970812797546,0.12421329133212566
8641,-0.09997512400150299,0.003025345504283905
8642,-0.014730306342244148,-0.03251706017181277
8643,-8.230932235717773,-8.27176816854626
8644,-0.03106188029050827,0.2011372447013855
8645,-1.072343111038208,-0.9557216018438339
8646,0.06550173461437225,0.23654039995744824
8647,-3.4244771003723145,-3.429210562433582
8648,-2.7637834548950195,-2.8135064840548694
8649,0.015851616859436035,0.3384125472512096
8650,-0.20683565735816956,1.3634226322174072
8651,-2.780674934387207,-2.8006417974829674
8652,-0.10568486154079437,0.10827226936817169
8653,0.0169221218675375,0.0004669456175179221
8654,-6.9785075187683105,-7.000940442085266
8655,-0.02212141640484333,0.0015208162367343903
8656,0.03419741988182068,-0.00012194260489195585
8657,-1.2497913837432861,-1.0345734059810638
8658,-0.5518444180488586,-0.5586714151686465
8659,-0.5491454601287842,-0.5625178080517799
8660,-2.3975439071655273,-2.4082358099985868
8661,-1.3176308870315552,-1.2894411832094193
8662,-0.25414565205574036,-0.2568714553490281
8663,-0.25209587812423706,0.2511034607887268
8664,-0.4854934513568878,-0.4081185385584831
8665,0.031410377472639084,0.2734505124390125
8666,0.04296828806400299,0.006891962140798569
8667,-0.6521658897399902,-0.6098785772919655
8668,0.018417462706565857,-0.0762244718207512
8669,0.09347989410161972,0.5650754496455193
8670,-1.3061684370040894,-1.1478631496429443
8671,-4.547192573547363,-3.6035454273223877
8672,0.05950089544057846,0.13626735121943057
8673,-1.0232105255126953,0.8702282905578613
8674,-0.1780853420495987,-0.19944558147108182
8675,0.0459577701985836,0.0560340890660882
8676,-5.647181510925293,-5.644642877858132
8677,0.006691704969853163,0.1970483044424327
8678,-1.9784412384033203,-1.995374117512256
8679,0.06865138560533524,0.03385901453020779
8680,-8.527188301086426,-8.276458829641342
8681,-1.162870168685913,-0.9671511054039001
8682,0.05530329421162605,0.38948766281828284
8683,-0.884555995464325,-0.8910354927647859
8684,-0.024797553196549416,-0.026537023950368166
8685,-0.028514407575130463,0.08094558119773865
8686,0.013951532542705536,0.40706430515274405
8687,-1.385939121246338,-1.3938562808325514
8688,-0.47535550594329834,-0.4428202137351036
8689,-5.624307155609131,-5.5946647226810455
8690,-0.06853675842285156,-0.005507476627826691
8691,0.0007473891600966454,-0.004171086980932159
8692,-0.02737034484744072,1.7288926802575588
8693,-1.5329267978668213,-1.5367305284016766
8694,-1.3456521034240723,-1.354061079910025
8695,-0.00042111892253160477,0.8135263225995004
8696,-0.11559676378965378,0.04438675940036774
8697,0.07536696642637253,0.0010081116824949277
8698,0.014165244996547699,1.0673603601753712
8699,0.028887076303362846,0.0003256772179156542
8700,-0.2593174874782562,-0.20420844107866287
8701,0.0456521175801754,0.003253358881920576
8702,0.02520444244146347,0.047474205493927
8703,0.02183670550584793,0.03197582811117172
8704,-0.0323239304125309,0.10490607097744942
8705,0.028284600004553795,0.10030189802637324
8706,-2.446700096130371,-2.289106070995331
8707,0.0870591327548027,1.1135266041383147
8708,-1.653444528579712,-1.3576677441596985
8709,-4.329899787902832,-4.421156910480931
8710,-0.5074117183685303,-0.3790813088417053
8711,-3.0375735759735107,-2.925409808754921
8712,0.05571477860212326,0.22202681947965175
8713,-0.4394938051700592,3.876418173313141
8714,-2.7005772590637207,-2.744018564466387
8715,-0.022216955199837685,0.11096468195319176
8716,-0.02065667323768139,-0.028330608387477696
8717,-0.20736102759838104,-0.044246673583984375
8718,-0.05700884386897087,0.2774493768811226
8719,-2.0753982067108154,-2.096107755409321
8720,-0.09919928014278412,1.3768221884965897
8721,0.0029582236893475056,0.1563088427647017
8722,-0.7829911708831787,-0.788337767124176
8723,-1.0276741981506348,-1.1144018173308723
8724,0.009171836078166962,0.7868446276406758
8725,-0.07764652371406555,-0.09272549324668944
8726,-0.8175565004348755,-0.8502932460978627
8727,0.0027321726083755493,0.20963028073310852
8728,-1.043982982635498,-1.0807634852826595
8729,-0.1691809743642807,0.4633719474077225
8730,0.024710040539503098,0.0007923236989881843
8731,0.02321527525782585,0.026965353958075866
8732,0.008946411311626434,-0.03940501995384693
8733,-0.3548112213611603,0.7083376348018646
8734,0.031509578227996826,-0.1888396261492744
8735,-1.2308050394058228,0.09291458129882812
8736,-0.2077345997095108,0.05652745068073273
8737,-0.14193253219127655,-0.14587590470910072
8738,-5.2125091552734375,-5.216899420192931
8739,0.02260829322040081,0.522439154679887
8740,0.218688502907753,0.2705510556720583
8741,-0.6978313326835632,-0.536838635802269
8742,-0.21809938549995422,0.3252982199192047
8743,-0.07388532906770706,-0.08956487535033375
8744,-0.6306110620498657,3.0828344225883484
8745,-1.2174688577651978,-0.777656614780426
8746,-0.010513126850128174,0.1582803688943386
8747,0.05326239764690399,1.8445292375981808
8748,-1.4105757474899292,-1.318911336362362
8749,-0.33434244990348816,-0.3119097203016281
8750,-0.3123580515384674,-0.1749437153339386
8751,-0.6952279210090637,-0.38955485820770264
8752,-1.2629367113113403,-1.1220083385705948
8753,1.246107578277588,-1.1979766935110092
8754,0.03424805402755737,-0.020540541408990975
8755,-0.06342419981956482,-0.0607262197881937
8756,0.024564895778894424,0.09567908337339759
8757,0.02703753672540188,-0.013309579342603683
8758,0.3643060624599457,1.625691533187819
8759,0.01621675118803978,0.06431285192957148
8760,0.022060757502913475,0.15640657511539757
8761,-7.711756229400635,-6.704047203063965
8762,-2.976897716522217,-2.116170644760132
8763,-1.1075725555419922,-1.0236266180872917
8764,0.022444317117333412,-3.217355697415769e-05
8765,-0.06789833307266235,1.7262292951345444
8766,-0.27920570969581604,-0.21805495768785477
8767,-0.023717673495411873,1.17043692804873
8768,-2.344700574874878,-2.498779016197659
8769,-2.824712038040161,-2.824344812426716
8770,-0.023043841123580933,0.05963379517197609
8771,-7.661172866821289,-7.608511947095394
8772,-0.17429029941558838,-0.1735228467732668
8773,0.012924442999064922,0.11794511880725622
8774,-0.28971701860427856,-0.20535213500261307
8775,-4.129116535186768,-4.03317029774189
8776,0.006472405977547169,0.05811509396880865
8777,-7.454772472381592,-7.2520469427108765
8778,-2.5330796241760254,-2.3663582503795624
8779,-0.7036973237991333,-0.7015237398445606
8780,-1.7635459899902344,-1.7270132005214691
8781,-0.6098304390907288,-0.08363193273544312
8782,-6.253355503082275,-6.094117909669876
8783,0.005353646818548441,0.8391793626360595
8784,0.02333218976855278,3.653733619968989
8785,-3.8096518516540527,-3.828520782291889
8786,0.03242844343185425,0.5529962797882035
8787,0.22189156711101532,0.03145911006140523
8788,0.029333459213376045,1.2515959155280143
8789,0.07927227765321732,0.011005094638676383
8790,-1.9520642757415771,-1.086983323097229
8791,0.06845340132713318,0.10153716511558741
8792,0.0009468020871281624,0.1444815220311284
8793,-0.0026428326964378357,-0.06166610959917307
8794,-0.334931343793869,-0.01759392023086548
8795,-4.206246376037598,-4.411129150539637
8796,-2.0089199542999268,-2.0241485845654097
8797,0.015434714034199715,0.07395990751683712
8798,-0.18918758630752563,-0.20611602072403912
8799,0.04649199917912483,0.05141073391860118
8800,-4.385876655578613,-4.396210465580225
8801,0.004181921482086182,0.00639852968743071
8802,-0.3685719966888428,-0.3418128900229931
8803,-0.294187068939209,-0.3078161049634218
8804,-0.055148184299468994,0.35112160816788673
8805,-2.9478514194488525,-2.8261469900608063
8806,-5.031854629516602,-5.004196245223284
8807,-0.012195168063044548,0.04870232567191124
8808,-2.138857364654541,-2.205417774617672
8809,-0.2046327143907547,0.34296075999736786
8810,-1.7882686853408813,-1.2633848786354065
8811,-0.2691965699195862,-0.22102083265781403
8812,-0.4401716887950897,-0.2290971875190735
8813,0.011327912099659443,0.07353643234819174
8814,-0.05784853547811508,0.16935184597969055
8815,0.025658901780843735,0.09451345726847649
8816,-3.1386935710906982,-3.1393209733068943
8817,-3.9057157039642334,-3.7802625745534897
8818,0.006638828665018082,-0.004832521080970764
8819,-0.25427302718162537,-0.25320390798151493
8820,-0.632464587688446,-0.6821233235532418
8821,-0.1680038422346115,0.06496408581733704
8822,0.025536470115184784,0.956349509768188
8823,-0.2615611255168915,-0.3783304691314697
8824,-0.638860821723938,-0.4607240557670593
8825,-0.17088152468204498,-0.1710774744860828
8826,0.002838924527168274,0.10170369083061814
8827,-0.02242892235517502,-0.022231290815398097
8828,0.06174379587173462,0.0003578946925699711
8829,0.03566071391105652,0.0038472792657557875
8830,-4.221929550170898,-4.1838618740439415
8831,-0.774834156036377,-0.909449849743396
8832,0.10253464430570602,-0.0016148859795066528
8833,0.00046427303459495306,-0.0005162330635357648
8834,-10.432406425476074,-10.436825158743886
8835,-0.030979881063103676,0.018913477659225464
8836,0.008335666730999947,0.06379518657922745
8837,-0.02818799577653408,0.04486902616918087
8838,-1.1023945808410645,-1.0956971533596516
8839,0.024953626096248627,-0.0033226090017706156
8840,0.0003167465329170227,-0.000866226851940155
8841,0.013987344689667225,0.08766951109282672
8842,-0.4429069459438324,-0.3609757795929909
8843,-0.6233519315719604,-0.49075303971767426
8844,0.0034120259806513786,0.2794164242222905
8845,-0.07488254457712173,0.2988111153244972
8846,-0.30370426177978516,-0.3269856076221913
8847,0.1554614007472992,-0.04462248645722866
8848,0.0018272651359438896,0.8927365276031196
8849,-0.9250907301902771,-0.8292244374752045
8850,-6.269443035125732,-6.295322526246309
8851,0.059613559395074844,0.24309648177586496
8852,0.35789042711257935,1.3632735931314528
8853,-3.4302167892456055,-3.457531468506204
8854,-0.0419699102640152,0.22772127389907837
8855,0.006848809774965048,0.0007230980609165272
8856,-0.06771618872880936,-0.09200078074354678
8857,0.02404618263244629,0.2741075452649966
8858,-1.0091227293014526,0.9925296306610107
8859,-0.08156284689903259,2.4589962884783745
8860,-2.1712257862091064,-2.1930532455444336
8861,-0.7121187448501587,-0.686312248930335
8862,-0.34939658641815186,-0.35107905860058963
8863,-0.6660836338996887,-0.7010682327672839
8864,-0.014138177037239075,-0.014977986924350262
8865,-0.006009824573993683,0.1529521346092224
8866,0.01190570741891861,0.027314050123095512
8867,0.07893749326467514,0.0007795009296387434
8868,-0.1511383354663849,-0.20413158275187016
8869,-0.021795498207211494,0.536706916987896
8870,0.021340904757380486,-0.009113313630223274
8871,-0.052803587168455124,-0.07506248168647289
8872,0.013353126123547554,0.03602287592366338
8873,-0.5135763883590698,-0.5541897602379322
8874,-4.718992710113525,-4.72233316974598
8875,-0.8087926506996155,-0.9225435703992844
8876,-0.18292975425720215,-0.18693119316594675
8877,0.02352006360888481,0.011728223413228989
8878,-0.008459120988845825,-0.13853305578231812
8879,0.09168640524148941,0.07077287370339036
8880,0.060318537056446075,1.83026141859591
8881,0.019299263134598732,-0.00018137579900212586
8882,0.00333939166739583,2.055044494685717
8883,-1.8468509912490845,-1.6239485442638397
8884,-1.383023738861084,-1.469138455169741
8885,-1.3404746055603027,-1.4093951180984732
8886,-0.020196137949824333,1.3123149871826172
8887,-0.6420506834983826,-0.6565566682256758
8888,-0.20436245203018188,-0.21691865222965134
8889,-3.375459671020508,-3.4381945244967937
8890,-1.4485447406768799,-1.4646394180890638
8891,-0.6556913256645203,-0.44000576436519623
8892,-0.14248019456863403,-0.13993212394416332
8893,0.0934109017252922,4.188868046669086
8894,-0.30582278966903687,-0.3302106580231339
8895,0.009808190166950226,-0.034517118241637945
8896,-0.443057119846344,-0.06861847639083862
8897,0.2517063617706299,0.4094533994793892
8898,-0.27607160806655884,0.4557529389858246
8899,-3.1561226844787598,-3.095332942903042
8900,-1.322239637374878,-1.3258156374795362
8901,0.007076709531247616,0.015957866795361042
8902,-0.5072450041770935,-0.5094449669122696
8903,-0.027953729033470154,0.13126617670059204
8904,-1.3830565214157104,-1.4520993260666728
8905,-0.014726800844073296,-0.018488966072254698
8906,0.0024765573907643557,3.3056121987465303
8907,-0.4350390136241913,-0.47144812950864434
8908,-2.5854485034942627,-2.6048675153870136
8909,-1.2269058227539062,-1.227356107905507
8910,0.031738318502902985,0.28227391093969345
8911,-5.315436363220215,-5.331371135194786
8912,0.0831388607621193,0.04239450832028524
8913,-1.7791590690612793,-1.0096620917320251
8914,0.0027247853577136993,0.5613558373588603
8915,-2.635166883468628,-2.647354199551046
8916,-0.0029220562428236008,-0.029347469549975358
8917,-1.8316426277160645,-1.8107807077467442
8918,-0.1337869018316269,-0.1366691313451156
8919,-0.06453652679920197,0.02748420089483261
8920,-7.27892541885376,-7.3637836538255215
8921,-0.37984248995780945,-0.33938176929950714
8922,-1.806376338005066,-1.7940543489530683
8923,0.09422539174556732,0.8642774555482902
8924,-5.483015060424805,-5.498770069330931
8925,-0.3950073719024658,0.4979732036590576
8926,0.05182444304227829,-0.009449545643292367
8927,-0.1409066915512085,-0.1457233466207981
8928,-0.10771214216947556,-0.07282232493162155
8929,-0.014730170369148254,-0.03195113514084369
8930,-6.224045276641846,-6.229255318641719
8931,-0.9844172596931458,-1.0923812389478371
8932,-5.997835636138916,-6.013514204882085
8933,-2.4250690937042236,-2.436138954013586
8934,-0.11478293687105179,-0.11878857790725306
8935,-0.03428946062922478,0.10597581416368484
8936,-0.6343178153038025,1.7191756963729858
8937,-0.043638113886117935,-0.0448621134419227
8938,-3.25681209564209,-3.279607536700496
8939,-4.1651201248168945,-4.107383795082569
8940,-0.24369500577449799,0.2718426585197449
8941,-0.06433158367872238,1.7848809659481049
8942,-0.004687543958425522,-0.011051305336877704
8943,-1.4717522859573364,-1.4882420825306326
8944,-1.8298723697662354,-1.6806062161922455
8945,0.015325724147260189,0.09226299542933702
8946,-4.838556289672852,-4.863145525334403
8947,-0.020774278789758682,0.00136539526283741
8948,-2.407960891723633,-2.147869259119034
8949,-9.456689834594727,-9.481828920543194
8950,-0.017491435632109642,-0.030076470226049423
8951,0.005850960034877062,-0.0010027606056155491
8952,0.04054130241274834,0.41017266386188567
8953,0.0029360931366682053,0.02060019178315997
8954,0.001556072267703712,-0.0009956278227036819
8955,-0.002282971516251564,0.037059321999549866
8956,-3.8537826538085938,-2.0111896991729736
8957,-0.01354055292904377,0.057873934507369995
8958,-0.019815929234027863,0.02263481169939041
8959,-3.5599570274353027,-3.0519883036613464
8960,-1.7843998670578003,0.18739056587219238
8961,-1.2388362884521484,-1.2693712934851646
8962,-0.049511030316352844,-0.04752224497497082
8963,0.01945122890174389,0.04213068331591785
8964,-0.5517277121543884,0.07092791795730591
8965,-0.0018354547210037708,0.04405086860060692
8966,0.008025944232940674,0.09266901575028896
8967,-0.03463970497250557,-0.03769323811866343
8968,-0.7194873094558716,-0.7346134092658758
8969,0.016872579231858253,-0.000272345347184455
8970,0.027168642729520798,0.1651400551199913
8971,-0.7262250781059265,-0.7957022562623024
8972,0.041630472987890244,0.001980703389563132
8973,-0.11964061856269836,-0.09413092583417892
8974,-0.7309321165084839,-0.7095748018473387
8975,-0.0023401007056236267,0.5383946411311626
8976,-1.2007086277008057,-1.2073303060606122
8977,-0.5327037572860718,-0.5944224805571139
8978,0.0003347136080265045,0.8009522892534733
8979,-0.43660518527030945,-0.4721992281265557
8980,0.10717538744211197,-0.0006539156602229923
8981,-3.094259262084961,-3.1058612167835236
8982,-5.483249187469482,-5.4884918563766405
8983,-0.22285905480384827,0.395986944437027
8984,-3.3956143856048584,-3.3832917427644134
8985,-0.1794329583644867,-0.17565242387354374
8986,0.009134268388152122,0.06663740053772926
8987,-1.2367156744003296,-1.2158744223415852
8988,-1.3223122358322144,-1.3085012137889862
8989,-0.019709140062332153,-0.016476685646921396
8990,-0.004531018435955048,0.013673435896635056
8991,-2.424238681793213,-2.4063752219080925
8992,-0.010737496428191662,0.002870001830160618
8993,0.05702520161867142,-0.018839030293747783
8994,-0.07755623757839203,0.2684847190976143
8995,-0.007577875629067421,0.2017630599439144
8996,-3.0111327171325684,-1.3584299087524414
8997,-0.06608070433139801,-0.2136985221877694
8998,-0.06307519972324371,-0.06877942010760307
8999,-2.2809762954711914,-2.310531242925208
9000,-0.07462923973798752,0.04820672422647476
9001,-0.09108321368694305,-0.04237771034240723
9002,-3.4189515113830566,-3.5516334157437086
9003,-0.10312975943088531,-0.11163653340190649
9004,-1.508253812789917,-1.6527974363416433
9005,-1.7856501340866089,-1.822608046233654
9006,-2.4506847858428955,-2.4585343817598186
9007,0.009630320593714714,0.7567795570939779
9008,0.010293723084032536,0.0054367417469620705
9009,-1.250691294670105,-1.1026529967784882
9010,-2.8757262229919434,-2.8532434534281492
9011,0.008204303681850433,-0.03200237825512886
9012,-0.08218996226787567,-0.08557621826184914
9013,0.0028479204047471285,0.00025757699950190727
9014,-0.023667065426707268,1.154299357905984
9015,0.0045556798577308655,-0.012617496838174702
9016,0.0697316974401474,-0.0017510380130261183
9017,-0.5797601342201233,-0.4610661119222641
9018,-3.058302164077759,-3.0374236404895782
9019,-1.2998586893081665,-1.3477499514701776
9020,-0.8550702929496765,1.1328853368759155
9021,-0.5573916435241699,-0.5502139516174793
9022,-4.750683784484863,-4.735570540651679
9023,-1.4468936920166016,-1.4520217214012519
9024,0.0755426436662674,-0.003662955015897751
9025,-0.4197770953178406,-0.43381144385784864
9026,0.026834707707166672,0.2907553113764152
9027,0.003975387662649155,0.005462865112349391
9028,-0.019869506359100342,0.09853246062994003
9029,0.01161915622651577,0.14955445239320397
9030,-5.492854118347168,-5.492969505721703
9031,0.020270753651857376,-0.01776929385960102
9032,0.0009930190863087773,0.011598590994253755
9033,-0.24214977025985718,-0.34257746464572847
9034,-0.010004499927163124,0.01263267733156681
9035,-0.6441953182220459,0.9176559448242188
9036,-0.10326116532087326,0.02933775633573532
9037,-0.454617440700531,-0.47225538082420826
9038,-3.033306360244751,-3.0338346287608147
9039,-1.6309536695480347,-1.6285642310976982
9040,7.314863614737988e-05,0.1565758551005274
9041,-9.1546630859375,-8.316195607185364
9042,-1.10964035987854,-0.049153923988342285
9043,0.002723234472796321,0.15281883935676888
9044,-6.369549751281738,-6.3551030941307545
9045,0.022421974688768387,0.018628843128681183
9046,-1.0447102785110474,-0.9712738618254662
9047,-0.037289489060640335,-0.06511128321290016
9048,0.10070774704217911,0.07586378988344222
9049,0.030808087438344955,0.2184430630877614
9050,-1.3559881448745728,-1.3809707165182772
9051,-2.690192461013794,-2.676460102200508
9052,0.013494756072759628,0.0021795514039695263
9053,0.06083587184548378,-0.002803009176204796
9054,-2.4595532417297363,-2.4309419468045235
9055,-0.23616817593574524,0.6629309952259064
9056,-0.09485065937042236,-0.097489737205251
9057,0.01269260048866272,-0.1109898816794157
9058,-2.5599544048309326,-2.2639840841293335
9059,-0.13306859135627747,-0.1484037598129362
9060,-1.7843246459960938,-1.8178043353836983
9061,0.05000694841146469,0.1063862326554954
9062,0.008160822093486786,0.11520580104115652
9063,0.02442898228764534,1.725217793136835
9064,0.021791202947497368,1.1349519491368483
9065,-0.05215688794851303,-0.05242140358313918
9066,-0.08257098495960236,0.1065228059887886
9067,-1.044321060180664,-1.179750232025981
9068,-3.7546632289886475,-2.858659088611603
9069,0.0019391877576708794,0.017891079653054476
9070,-2.811276435852051,-2.867737488821149
9071,-4.267512321472168,-4.01244381070137
9072,-5.588343143463135,-5.308015018701553
9073,0.028789790347218513,-0.0027914548409171402
9074,0.035641077905893326,0.08121215831488371
9075,-1.9457916021347046,-1.6556876599788666
9076,-1.8129301071166992,-1.8842919622547925
9077,-0.20633484423160553,0.007904618978500366
9078,-1.1985058784484863,0.1358245611190796
9079,-2.918170690536499,-1.714006781578064
9080,0.09324567764997482,1.490085469558835
9081,-0.7256063222885132,-0.6790183819830418
9082,0.07136610895395279,0.38933864422142506
9083,0.0016981828957796097,-0.009538532583974302
9084,-0.2594858705997467,0.17039111256599426
9085,-2.941701889038086,-2.9451263864757493
9086,-0.2284316122531891,-0.21365885064005852
9087,-0.8438200354576111,-0.5755830109119415
9088,-0.3046984374523163,-0.30493834731169045
9089,-0.02970435656607151,-0.03336637865868397
9090,-1.2374656200408936,-1.0466791987419128
9091,-4.3815484046936035,-4.318043418228626
9092,0.04204172641038895,-0.012202397687360644
9093,-1.2272530794143677,-1.053616151213646
9094,-0.18682542443275452,-0.027793601155281067
9095,0.01826123334467411,0.04369438625872135
9096,-2.8114781379699707,-2.7366245090961456
9097,-0.12406659871339798,-0.12395939393900335
9098,-0.18968866765499115,-0.06548643112182617
9099,-6.0525126457214355,-6.018729232251644
9100,0.0034850703086704016,0.17584411732968874
9101,-0.15509380400180817,1.0007823705673218
9102,0.10028405487537384,0.06312974356114864
9103,-4.523655891418457,-3.5967745780944824
9104,-0.13384632766246796,-0.12129163928329945
9105,0.0033748457208275795,0.0006151284906081855
9106,-0.048910945653915405,0.31517771631479263
9107,-5.049941539764404,-5.071888007223606
9108,-0.054264895617961884,1.408125877380371
9109,-6.5462117195129395,-6.547143746400252
9110,-0.14951461553573608,-0.05673116445541382
9111,-3.161801815032959,-3.1229079216718674
9112,0.047964561730623245,0.009396695538725908
9113,-0.08941473066806793,-0.11009152821497992
9114,0.22169837355613708,0.3387994420481846
9115,-0.2140749990940094,-0.1043018028140068
9116,-5.384823799133301,-5.387434364623914
9117,0.0018958896398544312,0.1097903773188591
9118,-0.2768469750881195,-0.22785940393805504
9119,-1.9910521507263184,-1.9909449086990207
9120,-0.01795012131333351,0.033917173743247986
9121,-0.5892268419265747,-0.5223015248775482
9122,-0.11354763805866241,-0.01074478030204773
9123,0.016294149681925774,0.6341012581251562
9124,-3.736403703689575,-3.2415658235549927
9125,-0.06792213767766953,0.3161250799894333
9126,-0.09204583615064621,-0.12032933701993898
9127,-0.2068898230791092,0.17679283022880554
9128,-0.00856090895831585,0.3115481995046139
9129,-0.11883872747421265,1.1653509140014648
9130,-0.2582467198371887,0.42159175872802734
9131,-0.3496631979942322,0.4981019198894501
9132,-0.37819650769233704,-0.38586494280025363
9133,-3.5254955291748047,-3.5540043949731626
9134,-0.08194839209318161,-0.09482458839192986
9135,-0.0035598520189523697,0.4066200666129589
9136,-0.001955036073923111,-0.022781710780691355
9137,-1.9945690631866455,-2.0015967439394444
9138,-0.09567327052354813,0.041673265397548676
9139,-0.021249180659651756,-0.03580410033464432
9140,0.00731670344248414,0.04869864834472537
9141,-9.174476623535156,-8.010491847991943
9142,-0.531737208366394,-0.2932567149400711
9143,-0.2185242474079132,0.47147107124328613
9144,0.018395157530903816,0.05300951981917024
9145,-0.18180306255817413,-0.06340108811855316
9146,0.00910840556025505,-0.04668973758816719
9147,-0.02790237031877041,-0.041158901527523994
9148,-0.6789676547050476,0.3968379497528076
9149,-10.001194953918457,-9.97171025723219
9150,-3.3660378456115723,-3.3672285145148635
9151,-0.33960211277008057,-0.34430705721024424
9152,-3.1095993518829346,-3.072176765650511
9153,-0.08527188748121262,-0.03379625082015991
9154,-0.006073503289371729,0.8617706634104252
9155,0.10088033229112625,0.13080767542123795
9156,-0.021283455193042755,0.07797630876302719
9157,-1.6752123832702637,-1.6990749910473824
9158,0.03728926181793213,0.36615362763404846
9159,-0.17584222555160522,-0.14481328055262566
9160,-3.6386380195617676,-3.628369363024831
9161,0.0026311040855944157,-0.0013515487080439925
9162,-0.4254758358001709,-0.3644792512059212
9163,-0.11024691164493561,-0.12540136370807886
9164,0.05838613584637642,-0.004843329905270366
9165,-1.9124723672866821,-1.977013347670436
9166,-0.0204877108335495,0.5144019518047571
9167,-2.1105661392211914,-2.1709420878905803
9168,-1.2046445608139038,-0.7376459836959839
9169,-0.15882059931755066,0.4677971750497818
9170,-2.952199697494507,-2.726589471101761
9171,-0.1508626937866211,-0.13416082225739956
9172,-9.773201942443848,-9.64561440050602
9173,-2.107914924621582,-2.1945318049765774
9174,-0.0628485307097435,-0.02846686542034149
9175,0.002497228793799877,0.15666004858212546
9176,-1.5067555904388428,-1.5587161742150784
9177,-0.20538313686847687,-0.2285086214542389
9178,0.06429190188646317,0.015176144195720553
9179,-0.7509037256240845,-0.7591885309666395
9180,-1.1657572984695435,3.0408213138580322
9181,-0.15488339960575104,-0.1554553285241127
9182,-1.7777392864227295,-1.201849102973938
9183,-0.5143997669219971,-0.5111661744304001
9184,-0.14568081498146057,-0.015151232481002808
9185,-3.238024950027466,-3.210705852136016
9186,-1.5095058679580688,0.03148508071899414
9187,0.019106879830360413,-0.06640729447826743
9188,-1.249253749847412,-1.2571148092392832
9189,-1.3915913105010986,-1.3796670213341713
9190,-0.0015966619830578566,-0.0005275532603263855
9191,-3.930549144744873,-3.9614744409918785
9192,-0.061409324407577515,1.1719634905457497
9193,-0.226944699883461,0.017897263169288635
9194,0.037229832261800766,0.11032020207494497
9195,-1.1980863809585571,1.3593004941940308
9196,-0.005992572288960218,0.0017508193850517273
9197,-0.7877869009971619,-0.4567417800426483
9198,0.08731432259082794,0.06025475077331066
9199,0.10403628647327423,1.4806678398163058
9200,-0.6712113618850708,-0.6920561701990664
9201,-0.35438165068626404,-0.3422166742384434
9202,-0.6836684346199036,-0.6040005907416344
9203,-0.20991186797618866,-0.108928382396698
9204,0.10029814392328262,0.14831924787722528
9205,-0.14798150956630707,0.19306069612503052
9206,-2.321425199508667,-2.327442041307222
9207,0.0204929206520319,0.004749030882521765
9208,-5.258606910705566,-3.874751925468445
9209,-0.005882956087589264,0.12048013787716627
9210,0.053779639303684235,0.8015251513570547
9211,0.0025321519933640957,0.023373384814476594
9212,-0.5818740129470825,-0.5831782221796402
9213,0.22189836204051971,0.00682244285417255
9214,-1.3929375410079956,-1.5660345288924873
9215,-0.04537384584546089,-0.046190585941083384
9216,-2.8286960124969482,-2.834066183306277
9217,2.3321783542633057,0.35199154913425446
9218,0.02040051855146885,0.0031967931427061558
9219,-6.577796459197998,-6.5775424018502235
9220,0.008751606568694115,0.0723879523575306
9221,0.020784158259630203,2.9874064093455672
9222,-0.5105469822883606,1.615042269229889
9223,0.015264318324625492,1.345138176344335
9224,-0.16096284985542297,-0.18797089159488678
9225,0.06883201003074646,-0.01634601503610611
9226,-0.2564886212348938,-0.09639899432659149
9227,-8.814704895019531,-8.319302201271057
9228,-3.0054709911346436,-2.6358396112918854
9229,-4.165163040161133,-4.094351790845394
9230,-0.931732177734375,-0.9346970999613404
9231,-2.0759692192077637,-1.2849698066711426
9232,0.07893435657024384,0.13603688863804564
9233,-5.439808368682861,-5.117266029119492
9234,-2.176217555999756,-2.1172894090414047
9235,0.014840840362012386,2.110057315789163
9236,-0.6098090410232544,-0.6501634727101191
9237,-0.011120369657874107,2.2919412422925234
9238,0.014203691855072975,0.06438390375114977
9239,-0.19940543174743652,-0.21912361683598647
9240,-0.03316480666399002,-0.016355641186237335
9241,-1.7290889024734497,-1.5511800646781921
9242,0.105246901512146,-0.061310987919569016
9243,-1.866875410079956,-1.8662360883317888
9244,-0.6374020576477051,0.28455185890197754
9245,-0.13740862905979156,1.1698960065841675
9246,-0.45197856426239014,-0.4268237575888634
9247,0.020800435915589333,0.9457875320222229
9248,-4.033895492553711,-4.0835542880231515
9249,-0.09197390079498291,-0.06762750446796417
9250,0.042882826179265976,0.0056412757257930934
9251,-7.303332328796387,-3.110023021697998
9252,-0.02457631379365921,0.15241637080907822
9253,-1.1512327194213867,-0.8821929395198822
9254,-0.9488248229026794,-0.8446066528558731
9255,0.0019526672549545765,0.6625205595046282
9256,-0.19174106419086456,-0.07703004777431488
9257,-0.6357035040855408,-0.6616414203308523
9258,-1.0952256917953491,-1.158067193813622
9259,0.0674908459186554,0.16723098896909505
9260,-0.023642830550670624,0.7893128842115402
9261,-8.072996139526367,-8.065453445538878
9262,-0.0504181906580925,-0.0482084674295038
9263,-0.101642906665802,-0.23843812569975853
9264,-4.3274993896484375,-2.2233057022094727
9265,-0.001385234296321869,-0.061831100611016154
9266,-2.226231098175049,-2.330362678738311
9267,-6.590806484222412,-4.6034204959869385
9268,0.018729234114289284,-0.011724984273314476
9269,-0.4507705271244049,-0.5058155106380582
9270,-2.2916178703308105,-2.32124106149422
9271,-0.007759964093565941,0.20172350481152534
9272,-4.360595703125,-3.861248195171356
9273,-2.2994673252105713,-1.9728672504425049
9274,-5.3033857345581055,-5.309390231064754
9275,0.0076576657593250275,-0.007294308394193649
9276,-0.22278167307376862,-0.20354310795664787
9277,-1.8951586484909058,-1.8977992939762771
9278,-0.24689559638500214,-0.2610300757805817
9279,0.024134192615747452,0.30748295062221587
9280,0.015011714771389961,0.4256374090909958
9281,-1.8118542432785034,-1.823392354650423
9282,-0.8314278721809387,-0.5171975493431091
9283,-5.102602958679199,-4.653548896312714
9284,-0.014168161898851395,1.625349149107933
9285,0.06178312003612518,0.11772740818560123
9286,-0.2501423954963684,-0.1799415946006775
9287,-1.2112948894500732,-1.2173117312486283
9288,-1.5721181631088257,-1.5787779277889058
9289,0.14870446920394897,-0.0232420836109668
9290,0.21110837161540985,1.373138795606792
9291,-8.090991020202637,-8.122599422931671
9292,-0.0021683257073163986,0.09659426845610142
9293,0.015433776192367077,2.2536460635019466
9294,-0.5379951596260071,-0.5137010216712952
9295,0.09030728042125702,2.523876190185547
9296,-0.18344555795192719,-0.20905813352146652
9297,-2.542755126953125,-1.928561270236969
9298,-2.725510597229004,-2.916746824979782
9299,-0.03618688881397247,0.9902805835008621
9300,-0.015893641859292984,0.015819381922483444
9301,-7.0942816734313965,-7.11554904980585
9302,-2.4254374504089355,-1.7045826315879822
9303,0.023073358461260796,-0.0004428589454619214
9304,-2.100595712661743,-1.3189958930015564
9305,0.014567021280527115,0.37439992278814316
9306,-0.6684003472328186,-0.763269069197122
9307,-0.18801453709602356,1.2843800485134125
9308,-2.5545873641967773,-2.5578396320343018
9309,0.017896734178066254,0.008226870559155941
9310,-2.515353202819824,-2.5477308035196984
9311,-0.4582030773162842,-0.6290973434261105
9312,-0.014938101172447205,-0.027518850758497138
9313,-2.6671926975250244,-2.673926956849755
9314,0.059373170137405396,0.10727930045686662
9315,-5.168476581573486,-4.40220046043396
9316,-0.133686363697052,-0.13357297703623772
9317,-1.2555471658706665,-1.2447469048202038
9318,-5.919728755950928,-5.932702302932739
9319,0.19209536910057068,0.860147893429712
9320,-0.16233167052268982,0.2583294212818146
9321,-5.68776273727417,-5.721481033833697
9322,0.002948514651507139,0.0047207321040616534
9323,-0.0512235090136528,-0.06815195088074688
9324,-0.2619626224040985,-0.26437285693828017
9325,0.06479733437299728,-0.0001235973322764039
9326,0.011282558552920818,-0.005469718249514699
9327,0.0734650269150734,-0.003040683688595891
9328,-9.865428924560547,-9.9101881692186
9329,0.02339870110154152,0.016009122489776928
9330,0.03234187513589859,0.010885878466069698
9331,-0.03109576739370823,0.26747189834713936
9332,0.014741012826561928,0.00019252049969509244
9333,-2.997544527053833,-3.2113167797215283
9334,0.020852230489253998,0.0026124638970941305
9335,-3.4506595134735107,-3.2824269086122513
9336,0.02199915423989296,0.0031221723183989525
9337,-1.8863681554794312,-2.0197284650057554
9338,-0.9001724720001221,-1.0276044458150864
9339,0.036008741706609726,0.01103833879915328
9340,-0.12545153498649597,0.1363784223794937
9341,-0.9323508739471436,-0.7948275655508041
9342,0.06156931817531586,0.16365398466587067
9343,-0.13236185908317566,-0.13480242592049763
9344,-6.500854015350342,-6.478016136214137
9345,-1.0993483066558838,-0.925163984298706
9346,-2.9112930297851562,-2.917361157014966
9347,-0.0061746276915073395,-0.02711891522631049
9348,-0.08316510170698166,-0.07329316437244415
9349,-0.004118097480386496,0.03950715344399214
9350,0.009287383407354355,0.002471202053129673
9351,-6.583527088165283,-5.966378808021545
9352,0.001959298737347126,0.8216713955625892
9353,-1.389551043510437,-1.4440494045848027
9354,-0.12779644131660461,-0.12799454666674137
9355,-1.3017683029174805,-1.2276400923728943
9356,-0.13674868643283844,-0.0933760218322277
9357,-1.969717264175415,-1.9748911205679178
9358,-4.750487327575684,-4.767477531277109
9359,-0.025634514167904854,-0.021521908696740866
9360,0.0683324858546257,0.6916582090198062
9361,-4.118260383605957,-4.080409362912178
9362,0.027459846809506416,-0.027316113366396166
9363,-0.21779131889343262,0.23300248384475708
9364,0.06481199711561203,0.051373273687204346
9365,-5.738524436950684,-5.2463299036026
9366,-0.37318214774131775,-0.36902874149382114
9367,-4.398549556732178,-4.399787786183879
9368,-0.5781612992286682,-0.6726073033387365
9369,-4.775838375091553,-4.912633802741766
9370,-0.07020944356918335,-0.05067764222621918
9371,-5.139543533325195,-4.9009504318237305
9372,0.024991195648908615,0.19573784619569778
9373,-1.6503709554672241,-0.7901735901832581
9374,-0.25392070412635803,-0.267957525793463
9375,-0.00308898463845253,0.0026684626936912537
9376,0.06698337197303772,-0.006302361376583576
9377,-0.6730152368545532,-0.6444124802947044
9378,0.005086815916001797,-0.0017670239335529914
9379,0.07472002506256104,-0.0074238532688468695
9380,-0.515479326248169,-0.5132626979611814
9381,0.019719623029232025,0.7757889032495768
9382,-0.012863591313362122,1.1619473323225975
9383,-0.4225354492664337,-0.2972831279039383
9384,-3.2192366123199463,-3.221888047643006
9385,-6.331517219543457,-6.333468508673832
9386,0.020936032757163048,0.012851541523559717
9387,-0.13310907781124115,-0.024166852235794067
9388,-0.01224256306886673,1.1277348697185516
9389,0.019352179020643234,-0.03149223350919783
9390,-7.92382287979126,-7.946274528512731
9391,0.010301351547241211,-0.0558560851495713
9392,-0.15368466079235077,-0.004393130540847778
9393,-4.437317371368408,-4.446367071417626
9394,0.06069323420524597,0.3212424535304308
9395,0.01877589523792267,0.1460855962941423
9396,-0.12213680148124695,0.09223601222038269
9397,0.02089514769613743,0.530133965468849
9398,-0.0548010990023613,-0.059925213434326
9399,-0.0881703794002533,-0.13787886523459747
9400,-0.9494401216506958,-0.893750011920929
9401,-0.19943857192993164,-0.2674495801329613
9402,-0.1631077080965042,-0.15733151976019144
9403,-1.6658291816711426,0.025392651557922363
9404,-0.4893958568572998,-0.5744834954384714
9405,-1.056469202041626,-1.0895741374697536
9406,-1.3756519556045532,-0.7350031733512878
9407,-6.756936550140381,-6.752810331061482
9408,-0.12344111502170563,0.33068907260894775
9409,0.0201785396784544,0.18901370384264737
9410,-0.04335128515958786,-0.08883078768849373
9411,-0.34380337595939636,-0.33285760413855314
9412,0.002046961337327957,1.1680692993104458
9413,-0.3363063931465149,-0.26478270441293716
9414,0.006684005260467529,0.16646574332844466
9415,-0.23270516097545624,0.08950692415237427
9416,-2.609861373901367,-2.3630280196666718
9417,0.08296836912631989,1.2388445418328047
9418,-4.080001354217529,-3.169051170349121
9419,-3.504229784011841,-3.3440282195806503
9420,-0.08178122341632843,-0.0881408080458641
9421,-0.05772881582379341,-0.10416521551087499
9422,-1.6290582418441772,-1.6317277121561347
9423,0.01710311323404312,0.8807590149808675
9424,0.023384874686598778,0.0012018831694149412
9425,-1.4657292366027832,-1.2917833030223846
9426,-2.7948572635650635,-0.7208514213562012
9427,-0.007347229868173599,-0.01922457478940487
9428,-0.24645164608955383,-0.2589998794719577
9429,0.0023910091258585453,-0.0002917041420005262
9430,-0.03039882332086563,-0.039152570365331485
9431,-0.03013189136981964,-0.01786862500011921
9432,-0.5124351382255554,0.029111504554748535
9433,-0.050826773047447205,-0.09747141599655151
9434,-1.0085123777389526,-1.0290823392570019
9435,-0.30796390771865845,1.533627688884735
9436,0.024832833558321,-0.0039968397104530595
9437,-0.575469434261322,-0.5752424467355013
9438,-1.8064968585968018,-1.2057048082351685
9439,-0.36705777049064636,-0.3859787834226154
9440,0.032994214445352554,1.0538730702683097
9441,0.152714341878891,-0.00010020448826253414
9442,-1.2769362926483154,-1.3073444853071123
9443,-0.06883566081523895,4.024333395063877
9444,-0.5092865228652954,-0.5300540998578072
9445,0.013685647398233414,-0.022325955345877446
9446,0.030610300600528717,-0.06026714667677879
9447,-0.6024268269538879,-0.6351556357985828
9448,-1.5493102073669434,-1.6075230257119983
9449,-0.33538204431533813,-0.23011475056409836
9450,0.08653682470321655,-0.1152681466192007
9451,-0.2518302798271179,-0.04509706795215607
9452,-0.3974838852882385,0.1836727261543274
9453,0.001625873614102602,0.10807937430217862
9454,-1.041953444480896,-1.1359294744906947
9455,-1.874267816543579,-1.8708462086506188
9456,-4.526639938354492,-4.563661179505289
9457,0.011102408170700073,0.004092134535312653
9458,-0.08300890773534775,-0.07714488543570042
9459,-0.4666503071784973,-0.42718858271837234
9460,-0.10860441625118256,0.540399469435215
9461,-0.18966107070446014,-0.07029105722904205
9462,-5.019139289855957,-5.1443130671978
9463,0.09022026509046555,0.6313859858200885
9464,0.005469938740134239,2.644070500507951
9465,0.3468261957168579,0.000979529693722725
9466,-0.43292340636253357,1.0958497524261475
9467,-2.7108213901519775,-2.71279004518874
9468,-0.05995785444974899,1.112151950597763
9469,-3.3438773155212402,-3.3673340082550567
9470,0.018640998750925064,0.000386679545044899
9471,-1.131080150604248,-1.0990190953016281
9472,0.06312480568885803,1.5674799786211224
9473,0.012620205990970135,0.008147169530275278
9474,0.016289057210087776,0.05449149524793029
9475,0.047956351190805435,0.39430995658040047
9476,-2.5061185359954834,-2.5279028416480287
9477,-0.05792134255170822,0.01868544891476631
9478,-1.7427842617034912,-1.5973610877990723
9479,-2.6011781692504883,-2.4491277635097504
9480,-1.197285532951355,-0.5191073417663574
9481,0.0005211430252529681,0.04920214315643534
9482,-7.3171467781066895,-6.643592715263367
9483,0.07904102653265,1.7465627384081017
9484,0.027655668556690216,1.1540129855275154
9485,0.15068893134593964,0.025709323919727467
9486,0.05900876224040985,0.23411893044249155
9487,0.024490317329764366,-0.013848526170477271
9488,0.019362714141607285,-0.013874094933271408
9489,-2.345263957977295,-2.353422767664597
9490,-0.028791753575205803,0.02030118927359581
9491,0.03937016427516937,0.13941746950149536
9492,-0.02526118978857994,0.7867314964532852
9493,-0.19435527920722961,0.1274900734424591
9494,-0.3473706841468811,-0.00828203558921814
9495,-5.766223907470703,-5.757979621179402
9496,-0.9812719225883484,3.117805063724518
9497,-0.13828429579734802,0.6273171901702881
9498,-6.401082515716553,-5.598176956176758
9499,-6.690752983093262,-6.400302022695541
9500,-5.501104831695557,-5.602565888315439
9501,0.027264241129159927,-0.03950867988169193
9502,0.09344475716352463,1.6689155017957091e-06
9503,-0.1972026824951172,-0.2097179163247347
9504,-0.056092582643032074,1.5988502278923988
9505,0.04785153642296791,-0.0008352705044671893
9506,-0.2055623084306717,-0.21821279825098827
9507,0.006831284612417221,0.09496517560910434
9508,0.0017986912280321121,0.09948047809302807
9509,0.05558519810438156,1.8971768086776137
9510,-0.019327856600284576,2.376333463937044
9511,-0.11522044986486435,0.4742537885904312
9512,-1.3489165306091309,-0.09588706493377686
9513,-4.022513389587402,-3.9977705404162407
9514,-5.1489996910095215,-5.083519674837589
9515,-2.3464062213897705,-0.885847806930542
9516,-0.5014103651046753,-0.3838779106736183
9517,0.2979274094104767,1.477395083697047
9518,-1.543211817741394,0.900463342666626
9519,-0.021449759602546692,0.5201510190963745
9520,0.009559735655784607,0.31835664063692093
9521,-0.6521061658859253,-0.6556578087329399
9522,0.04789852350950241,0.6685513878328493
9523,-0.3060133159160614,-0.19823850691318512
9524,0.02317946031689644,0.02056191209703684
9525,-5.0607991218566895,-5.115405321121216
9526,0.04536133259534836,-0.0013563672546297312
9527,-0.357773095369339,0.5417764484882355
9528,-0.20404872298240662,0.5228757858276367
9529,-0.007022606208920479,0.0930258221924305
9530,-0.3295327425003052,0.2069830298423767
9531,-1.0345916748046875,-1.0179601199924946
9532,-0.28312385082244873,-0.3140610042028129
9533,0.00334371579810977,0.059201197494985536
9534,-0.042865902185440063,0.6097246520221233
9535,0.0026517219375818968,-0.00015995959256542847
9536,-2.7605903148651123,-2.703247793018818
9537,-0.002688752952963114,0.04979813750833273
9538,0.09432151913642883,0.10950441128807142
9539,-0.44473668932914734,-0.4735786293167621
9540,-0.22163619101047516,-0.31025982135906816
9541,0.006904967129230499,0.2496681660413742
9542,-1.461290955543518,-1.345025196671486
9543,-0.8902372717857361,-0.9416456669569016
9544,0.004684821702539921,-0.0012216363102197647
9545,-0.057830460369586945,2.175915449857712
9546,0.024480076506733894,0.0417901772307232
9547,-0.021755456924438477,-0.3170745107345283
9548,-1.7561112642288208,-1.6397825330495834
9549,-4.020107269287109,-3.995534725487232
9550,-0.4074665307998657,-0.24454930424690247
9551,-0.0583990253508091,-0.06199843599461019
9552,-0.42863109707832336,0.3226272463798523
9553,-0.9353243112564087,-0.9255815632641315
9554,-5.014030933380127,-5.012826286256313
9555,0.004403528291732073,0.1964807846088661
9556,0.0022426422219723463,0.014228735351935029
9557,0.000461341580376029,0.006471367087215185
9558,0.14195126295089722,0.5155746111413464
9559,-4.727022171020508,-4.504096165299416
9560,-0.005915366113185883,0.10267044603824615
9561,-0.16469591856002808,0.4757470339536667
9562,-0.5484122037887573,-0.20431143045425415
9563,-1.8979532718658447,-1.3461271524429321
9564,-8.972271919250488,-8.807026356458664
9565,0.06086384505033493,0.1476517501869239
9566,-9.653965950012207,-9.09455394744873
9567,-0.0012165084481239319,0.2598499581217766
9568,-0.023088941350579262,0.03795267641544342
9569,-0.050695065408945084,-0.056549194297986105
9570,-0.05427510291337967,-0.053049818612635136
9571,-3.1842103004455566,-3.184792188592837
9572,-2.209777355194092,-2.1589384377002716
9573,-0.10113214701414108,-0.08047818206250668
9574,-0.35409584641456604,-0.47549507580697536
9575,-0.09154301881790161,0.7723584696650505
9576,0.004391251131892204,0.0006183245131978765
9577,0.06029058247804642,-0.004543579983874224
9578,0.15851828455924988,2.2373498529195786
9579,-0.3482001721858978,-0.27084773778915405
9580,0.02431613765656948,0.001250016619451344
9581,-5.735836982727051,-5.8198380302637815
9582,0.04129672050476074,-0.004920097882859409
9583,-6.485194206237793,-6.4883375226927456
9584,-3.34836483001709,-3.3308833688497543
9585,0.014394836500287056,-0.0030769198201596737
9586,-0.21316705644130707,-0.14976957440376282
9587,-0.15126806497573853,0.6933198571205139
9588,-0.6969864368438721,-0.680984316393733
9589,-1.3575735092163086,-1.3798131570219994
9590,0.08663280308246613,0.15849030508252326
9591,-2.7457327842712402,-0.9079549312591553
9592,0.045297011733055115,0.01687935390509665
9593,-4.845343112945557,-4.859283148543909
9594,-0.004336241632699966,-0.02384796761907637
9595,-0.22683806717395782,-0.23512366483919322
9596,0.03147527575492859,2.2528436619322747
9597,-0.041113920509815216,0.1798425018787384
9598,-0.19318276643753052,-0.21487607690505683
9599,-0.7121854424476624,-0.7100176969543099
9600,0.04778957739472389,0.0066947370214620605
9601,-0.04264902323484421,1.7914126589894295
9602,-0.01574283465743065,-0.00040834397077560425
9603,-0.3319878578186035,-0.3217835994437337
9604,-0.06431342661380768,-0.07272976636886597
9605,-3.1954381465911865,-3.1431263834238052
9606,-0.0018185111694037914,0.3093812456354499
9607,-0.09515891969203949,-0.0705866739153862
9608,-0.1135573536157608,-0.14850727084558457
9609,0.03307407721877098,0.006098537443904206
9610,-0.6423474550247192,-0.683217216283083
9611,-3.9687957763671875,-3.9745715691242367
9612,0.029574237763881683,0.19758444745093584
9613,-0.009574631229043007,0.1199690755456686
9614,-1.2598905563354492,-1.2161029875278473
9615,0.010699130594730377,-0.03229463752359152
9616,-0.0009375554509460926,0.08636650198604912
9617,0.0635957270860672,0.014909147990692873
9618,-2.3656129837036133,-2.427521290257573
9619,0.03312104567885399,0.0035014743918964086
9620,-0.19137562811374664,0.2670653462409973
9621,-4.216328144073486,-3.1055638790130615
9622,-3.522894859313965,-1.1096010208129883
9623,0.0011808519484475255,0.19878640050592367
9624,-2.6192209720611572,-2.6430021702544764
9625,-0.37275001406669617,-0.35409319400787354
9626,-4.040583610534668,-3.889394849538803
9627,-0.15142713487148285,0.5282544940710068
9628,-0.2498014271259308,-0.27780157671077177
9629,-0.9351730346679688,-0.9319405634887516
9630,-0.31994134187698364,-0.06142345070838928
9631,-1.4228286743164062,0.11717557907104492
9632,-1.064745306968689,-1.035932783037424
9633,-0.5492448210716248,-0.5501076094806194
9634,-0.1477997601032257,-0.19592883437871933
9635,-4.432784557342529,-4.444397812709212
9636,-0.13839881122112274,3.3476022630929947
9637,-0.02089715003967285,0.5479052141308784
9638,-0.7630387544631958,-0.7473172936588526
9639,-1.2757492065429688,0.6206401586532593
9640,-2.601152181625366,-2.569641090929508
9641,0.024779168888926506,0.4673497271724045
9642,0.04197312518954277,2.378422625362873
9643,-2.4384477138519287,-2.3176975399255753
9644,-3.95729923248291,-3.8934646546840668
9645,-9.984200477600098,-10.051246391609311
9646,-0.004911297466605902,0.1917898547835648
9647,-0.018607880920171738,-0.0372781838523224
9648,-6.873678207397461,-6.878876805375512
9649,-0.0032244003377854824,-0.00867827539332211
9650,-0.46976548433303833,-0.47837967751547694
9651,-0.15049393475055695,0.6258949339389801
9652,-4.473387718200684,-4.665349135015276
9653,-0.025509510189294815,-0.06454545352607965
9654,0.01975778490304947,0.007713934639468789
9655,-3.4177825450897217,-3.4527246691286564
9656,-9.804366111755371,-9.824259384535253
9657,0.05633004382252693,0.07565953209996223
9658,0.01599830389022827,0.04976466717198491
9659,-0.014412039890885353,0.14132308959960938
9660,0.02309788204729557,0.0016301653813570738
9661,0.01265382207930088,0.12736484408537763
9662,-2.2067067623138428,-2.208082406781614
9663,-0.5077714323997498,-0.5324864943977445
9664,-0.5203374624252319,-0.503257405012846
9665,0.06837199628353119,0.19133103991043754
9666,0.01712513156235218,-0.006161289551528171
9667,0.01235849317163229,0.07147858198732138
9668,-1.4970232248306274,-1.007873773574829
9669,0.014620612375438213,-0.0022458413004642352
9670,-0.7062913179397583,-0.7683721974026412
9671,-0.1706656515598297,-0.16347987111657858
9672,-0.0834236592054367,-0.09655732195824385
9673,0.013321034610271454,1.334234181791544
9674,0.034001316875219345,0.04258619388565421
9675,0.00265457178466022,0.19274689258918443
9676,-2.2071900367736816,-1.6235288977622986
9677,-1.1208347082138062,-0.6679573655128479
9678,-2.500120162963867,-2.383065313100815
9679,-0.017597101628780365,0.20927590131759644
9680,-0.3124440312385559,-0.3062655720859766
9681,-2.125016450881958,-2.125859647989273
9682,0.00880567729473114,-0.03866945905610919
9683,-0.2741369605064392,-0.32388875738251954
9684,-0.027104411274194717,-0.04254872351884842
9685,-1.6714599132537842,-1.7460864230524749
9686,-0.0252337958663702,5.882428083568811
9687,-0.36855125427246094,-0.255969762802124
9688,-4.057416915893555,-3.9581109136343002
9689,0.018163636326789856,0.0015223114751279354
9690,0.05711662396788597,-0.00417876522988081
9691,-0.9974113702774048,-0.9744648709893227
9692,-0.3847332298755646,-0.24099253118038177
9693,-2.84149169921875,-2.8459860179573298
9694,-1.9215617179870605,-1.9694749132067955
9695,-1.6917612552642822,-1.7286068527027965
9696,0.05264071375131607,-0.10148356831632555
9697,0.01137312687933445,2.232741514220834
9698,-5.627830982208252,-2.9889333248138428
9699,-0.03385915607213974,-0.12728424407578132
9700,-1.0519285202026367,-0.09173643589019775
9701,-0.018767254427075386,-0.01902870531193912
9702,0.008272514678537846,0.39824864268507554
9703,-0.5335181355476379,-0.5518531356938183
9704,-0.2660490870475769,-0.2540232967585325
9705,0.08675306290388107,-0.001456751488149166
9706,-0.7221372723579407,1.0115995407104492
9707,-0.5983831882476807,-0.5996390506625175
9708,-0.15722233057022095,-0.19804075569845736
9709,0.034973084926605225,0.6106266304850578
9710,-3.3295116424560547,-3.113210991024971
9711,0.006482190452516079,0.0021402982529252768
9712,-0.322815477848053,-0.3533076944622735
9713,-3.0738918781280518,-3.0970982466824353
9714,-6.079830646514893,-6.088012699590763
9715,0.021607281640172005,0.7768830240966054
9716,-0.02018054574728012,-0.025755081325769424
9717,-0.17209619283676147,-0.02799530327320099
9718,-0.828843891620636,-0.43446946144104004
9719,-2.2666821479797363,-2.268789568799548
9720,-0.0030835382640361786,-0.027155708521604538
9721,-0.07514899224042892,0.18061092495918274
9722,-1.9079630374908447,-1.910405296483077
9723,-0.1649244725704193,-0.18382200217456557
9724,-0.11975035816431046,-0.2002159282565117
9725,-0.38314446806907654,1.0952368378639221
9726,-0.06415233761072159,-0.03644541651010513
9727,0.21829041838645935,3.6538813915103674
9728,-3.5997846126556396,-1.8509938716888428
9729,-0.20806695520877838,-0.1005602478981018
9730,0.12838445603847504,-0.12994606792926788
9731,-8.578271865844727,-8.632305479142815
9732,-0.36071422696113586,-0.018070071935653687
9733,0.0139793511480093,-0.0003639228525571525
9734,-0.8643393516540527,1.1061351299285889
9735,-3.5327115058898926,-3.1493570804595947
9736,-2.1725728511810303,-2.310266975313425
9737,0.08992739021778107,0.5096171777695417
9738,0.037104178220033646,0.005044000223278999
9739,-0.5556204319000244,-0.4865490198135376
9740,0.022196531295776367,0.3740138979628682
9741,-0.004666958004236221,0.4892473705112934
9742,-1.7020866870880127,-1.400562584400177
9743,-0.007398549467325211,-0.025143099715933204
9744,0.0218026265501976,0.6947951884940267
9745,-0.37578797340393066,-0.15384700894355774
9746,-2.0206236839294434,-2.022914978209883
9747,0.01208612322807312,-0.03988892352208495
9748,-3.506913185119629,-3.3250715881586075
9749,0.002435741014778614,0.3150881906040013
9750,-9.135401725769043,-9.12469381839037
9751,-1.092002034187317,-0.7326022684574127
9752,-0.00987655483186245,-0.013248275819933042
9753,-4.417202472686768,-4.442179203142587
9754,-1.5729504823684692,-1.2541868686676025
9755,-0.10805554687976837,-0.08680430427193642
9756,-0.1131955236196518,-0.1786620020866394
9757,-0.398053914308548,-0.39850509859388694
9758,-0.8512130379676819,-0.8377420026808977
9759,-0.5681837797164917,-0.3671940118074417
9760,-0.14244696497917175,1.3252418488264084
9761,-1.144531488418579,-1.1538569931108213
9762,-5.437023162841797,-5.487573679536581
9763,-1.7768580913543701,-0.9443356990814209
9764,-1.961608648300171,-1.8549907803535461
9765,-5.235112190246582,-5.196055877953768
9766,0.07537137717008591,0.034576151534565724
9767,-6.6232686042785645,-6.128180265426636
9768,-1.5111905336380005,-1.5281186104302833
9769,-1.55158269405365,-1.5936656296253204
9770,0.012583471834659576,-0.033678213134408
9771,-0.677467405796051,-0.5354718714952469
9772,-0.9392222762107849,-0.9460625053616241
9773,-0.9401171207427979,-0.9661152856424451
9774,-1.1764605045318604,-1.1929885157005629
9775,-0.2494514137506485,-0.26720424788072705
9776,-0.08943287283182144,-0.08725804649293423
9777,0.0035178258549422026,0.7559514057356864
9778,0.10417861491441727,0.16359208524295354
9779,0.02891668677330017,0.03231332078593141
9780,-0.8086725473403931,-0.8328364364570007
9781,-3.0255587100982666,-1.291821837425232
9782,0.0719727948307991,0.027155341347679496
9783,-0.05527743697166443,-0.05083729699254036
9784,-0.9075443148612976,-0.9227728855221358
9785,-0.007855219766497612,0.1208893470466137
9786,0.02885371632874012,0.0341548859141767
9787,-1.3477689027786255,-1.3619138048961759
9788,0.14426247775554657,0.9496317724697292
9789,0.0033049974590539932,-0.0003875378315569833
9790,-0.007707089185714722,1.1754777133464813
9791,-0.08757524192333221,-0.06417490914463997
9792,-0.05239080637693405,-0.1027298049939418
9793,-0.5823440551757812,-0.46731337904930115
9794,-0.09657090902328491,0.24758382141590118
9795,-1.660973310470581,0.15959250926971436
9796,0.2112666368484497,0.2944878712296486
9797,-0.017882466316223145,-0.018595099449157715
9798,0.3617991805076599,0.0018324933480471373
9799,-2.2473080158233643,-2.1242593824863434
9800,-0.15207454562187195,-0.1545408198144287
9801,-0.006430263165384531,0.5996695887297392
9802,-0.561540424823761,-0.2234831154346466
9803,-2.0096895694732666,-1.9113881438970566
9804,0.008039670996367931,0.45146256703083054
9805,-4.4866461753845215,-4.540890404721722
9806,-1.9984920024871826,-1.992899812757969
9807,-0.5249230265617371,-0.5233841650187969
9808,0.022907543927431107,0.21854264376452193
9809,-1.2826346158981323,1.006317138671875
9810,0.008223657496273518,0.025193062669131905
9811,-4.124917984008789,-4.273494124412537
9812,-0.5911062955856323,-0.6281066164374352
9813,0.02364235371351242,0.011687666177749634
9814,-2.031912326812744,-1.2247862815856934
9815,0.044297099113464355,0.008368188515305519
9816,-9.59876823425293,-9.620968919072766
9817,-0.06171533837914467,0.14203151315450668
9818,-5.981232166290283,-5.065069556236267
9819,-1.3212515115737915,-1.3287914134562016
9820,0.010179709643125534,0.8474819287657738
9821,-0.032661642879247665,-0.07331667561084032
9822,-0.9386494159698486,0.8162253499031067
9823,-0.9259516000747681,-0.9061528891324997
9824,-0.8651085495948792,0.4168802499771118
9825,-1.2790226936340332,-0.9047611951828003
9826,-0.09565159678459167,0.16239221394062042
9827,-6.09428071975708,-6.099754444789141
9828,-0.04339288920164108,-0.07229574780103576
9829,-1.9959630966186523,-1.995847778976895
9830,0.024822669103741646,0.7025736713258084
9831,0.031943414360284805,0.0008869244484230876
9832,-0.06806451082229614,0.18103566765785217
9833,-0.5969170928001404,-0.591604933142662
9834,-3.0836246013641357,-3.073565509170294
9835,0.09069252014160156,0.023639304097741842
9836,-0.015729885548353195,-0.06513467500917614
9837,-2.653611183166504,-2.5537833124399185
9838,-2.7302303314208984,-2.7556062274088617
9839,-1.362287998199463,-1.4290681453421712
9840,0.05468598008155823,0.107096977008041
9841,-0.028566408902406693,0.012818239629268646
9842,0.023457827046513557,0.41775268319088354
9843,-0.0039603388868272305,0.11404069419950247
9844,-1.842096209526062,-1.8804294615983963
9845,-0.029813194647431374,0.011080734431743622
9846,-0.44331997632980347,0.5856151580810547
9847,-0.015763334929943085,0.2748858109116554
9848,-1.0886142253875732,-1.0086987987160683
9849,0.28163787722587585,1.8806930389255285
9850,-0.6939868927001953,-0.6311847344040871
9851,-1.2490119934082031,-1.3885341407731175
9852,-1.9264971017837524,-1.841428093612194
9853,0.04526665806770325,0.12545260740444064
9854,-0.00028545898385345936,0.006014603306539357
9855,-1.4164457321166992,-1.2140262126922607
9856,-9.185909271240234,-8.160315036773682
9857,0.010010838508605957,0.7839575782418251
9858,0.1420561969280243,2.0457217791117728
9859,-0.3002764582633972,-0.03130745887756348
9860,-0.030019313097000122,0.04197306931018829
9861,-0.2382771223783493,-0.2816098345865612
9862,-0.7989965677261353,-0.7740158215165138
9863,-0.2518177032470703,0.24460479617118835
9864,0.02047313004732132,0.0005759997293353081
9865,-0.7060527801513672,-0.15779852867126465
9866,-0.3447776734828949,-0.1714521199464798
9867,0.2170153707265854,0.0003081877948716283
9868,-0.3990074694156647,-0.3811612240970135
9869,-0.25022509694099426,-0.03987722098827362
9870,-3.378582239151001,-3.362016886472702
9871,0.001391662168316543,0.0072494655614718795
9872,-0.9986972212791443,-1.0068650841712952
9873,0.004729717969894409,1.066132739186287
9874,-2.6588292121887207,-2.3613937199115753
9875,-0.13938529789447784,-0.1511343028396368
9876,0.008684610016644001,0.02066575799835846
9877,-0.6282418370246887,-0.49452587962150574
9878,-0.011696040630340576,-0.16717176031670533
9879,-0.2251121997833252,-0.23286300338804722
9880,0.012682764790952206,-0.007787340320817293
9881,0.006275057327002287,0.0774812368908897
9882,0.09345238655805588,1.1400264501571655
9883,-8.223699569702148,-6.277786016464233
9884,-3.2447590827941895,-3.2328134905546904
9885,-0.06392339617013931,0.8715779334306717
9886,-0.49449801445007324,-0.6395625956356525
9887,-3.957482099533081,-4.043798857368529
9888,-0.28302091360092163,-0.28347675362601876
9889,-0.5062006115913391,-0.4888574704527855
9890,-0.013753047212958336,0.0001321844756603241
9891,0.06503262370824814,0.023232402330904733
9892,-0.04932345449924469,-0.05067933863028884
9893,-0.041737619787454605,0.8278677836060524
9894,-0.04087315499782562,3.629864752292633
9895,-5.368594646453857,-5.385268935235217
9896,0.022608842700719833,0.3799229702563025
9897,-2.2460098266601562,-2.3374302780721337
9898,0.15397579967975616,-0.033683035522699356
9899,-1.0298765897750854,-1.0266851065680385
9900,-0.010315719991922379,0.0030012233182787895
9901,-0.0659552812576294,-0.08320690877735615
9902,0.004794030450284481,0.15683353836357128
9903,0.010213283821940422,0.9261710122227669
9904,-8.395874977111816,-8.424426722107455
9905,0.07498393952846527,-0.0003594487643567845
9906,0.019572880119085312,0.450740747153759
9907,-2.399815559387207,-2.3435842990875244
9908,0.03974224254488945,0.022784693050198257
9909,-5.544633865356445,-5.106953024864197
9910,-0.1475975513458252,-0.10947147756814957
9911,-0.0813198983669281,0.013295285403728485
9912,0.00520326616242528,0.0019796416404460615
9913,-1.7305128574371338,-1.7098854128271341
9914,-5.987879753112793,-5.838828891515732
9915,-2.836066484451294,-2.8195140790194273
9916,0.022338474169373512,0.553606377216056
9917,0.060893163084983826,3.6272787115740357
9918,0.03399655595421791,0.07006933551747352
9919,-1.1245782375335693,-1.1721012391790282
9920,-0.7205883860588074,-0.5448576509952545
9921,-0.04779399186372757,0.4509839341044426
9922,-0.11663566529750824,1.0168436467647552
9923,0.014323046430945396,0.026286251842975616
9924,-0.10392901301383972,0.6555497571825981
9925,0.01575644314289093,0.0048455484211444855
9926,0.029401402920484543,-0.04982151472540863
9927,-0.7295101881027222,-0.66734828799963
9928,0.011778678745031357,1.0084268487989902
9929,-0.026642045006155968,-0.043826546519994736
9930,0.035320281982421875,-0.1176734990440309
9931,0.0076332129538059235,-0.007566964719444513
9932,0.05602424964308739,0.316391434520483
9933,-1.0885615348815918,-1.0940592507831752
9934,-3.288363218307495,-3.3425037935376167
9935,-1.088634967803955,-1.1230042967945337
9936,0.01695006713271141,0.32246806751936674
9937,-1.9864444732666016,-1.9912561103701591
9938,-1.0288712978363037,-1.001479510217905
9939,-3.040900945663452,-3.0603118613362312
9940,-0.6309652328491211,-0.6023944839835167
9941,0.005789133720099926,-0.011113477550679818
9942,0.29056209325790405,2.100777800194919
9943,0.038902804255485535,0.3268266897648573
9944,-0.5630124807357788,-0.6150801461189985
9945,-1.8977142572402954,-1.536726325750351
9946,-0.21299861371517181,1.4347020387649536
9947,-0.010051591321825981,0.08911836333572865
9948,-8.198945045471191,-7.928844302892685
9949,-0.606559693813324,-0.19292795658111572
9950,-0.5254946947097778,-0.21884840726852417
9951,0.002581976354122162,0.048669326410163194
9952,0.016368914395570755,0.8670956919086166
9953,-1.5284329652786255,-0.8720592856407166
9954,-4.692556381225586,-4.649993926286697
9955,0.030948497354984283,-0.022195040248334408
9956,-0.5075918436050415,-0.13626554608345032
9957,0.05531304329633713,0.25977239198982716
9958,-0.031678128987550735,0.0025313831865787506
9959,-0.17405250668525696,0.04055216908454895
9960,-1.9516823291778564,-1.1670246720314026
9961,-3.171360731124878,-3.146313026547432
9962,-0.35677459836006165,-0.35616883635520935
9963,-0.8692114949226379,3.281831204891205
9964,0.07867679744958878,2.8442809287225828
9965,-1.4784377813339233,-1.4747868552803993
9966,-1.0009379386901855,-0.9429407641291618
9967,-3.6293649673461914,-3.6692906547687016
9968,-0.0226844921708107,-0.013779737055301666
9969,-4.57481575012207,-4.433871656656265
9970,0.015676358714699745,1.4223562878905796
9971,-0.2646118402481079,-0.35905617549360613
9972,0.004118087701499462,0.0023279158922377974
9973,-0.6996057629585266,-0.16816335916519165
9974,-3.982541799545288,-3.994073379319161
9975,0.06989413499832153,0.05764026939868927
9976,-0.11093270033597946,-0.21911127265775576
9977,-1.955181360244751,-2.0634742977072165
9978,-0.0008767375256866217,0.016341107664629817
9979,-0.04043687880039215,0.17321285977959633
9980,0.10369569808244705,0.21196844973019324
9981,-1.6860060691833496,-1.2980564832687378
9982,-2.372241735458374,-1.888579249382019
9983,-0.0013462380738928914,0.008624173467978835
9984,-3.7727179527282715,-2.7931443452835083
9985,0.056058626621961594,0.07022466091439128
9986,-0.02011144906282425,0.17013480886816978
9987,-0.24272166192531586,-0.10172843933105469
9988,-0.7733337879180908,-0.769291483797133
9989,-0.09346184134483337,0.03830660879611969
9990,-0.19828736782073975,-0.24178894027136266
9991,-1.8262763023376465,-1.6423916071653366
9992,0.06316903233528137,0.485502754789195
9993,-0.5170233845710754,-0.512222551740706
9994,-0.3900018632411957,-0.30513667315244675
9995,-0.1969117820262909,0.13621433079242706
9996,-0.009017998352646828,0.09225228987634182
9997,0.0011373255401849747,0.03575168736279011
9998,-6.400742053985596,-6.369793836027384
9999,0.00877266563475132,0.7999074012041092
10000,0.07075626403093338,0.06586599536240101
10001,-0.14026637375354767,-0.07963500916957855
10002,0.008093921467661858,-0.007103876327164471
10003,0.128360316157341,0.06948669720441103
10004,-0.8123973608016968,-0.8234071210026741
10005,0.12321816384792328,-0.026451249606907368
10006,-0.0114102428779006,0.010443043895065784
10007,-0.5685422420501709,0.00941765308380127
10008,0.08445122092962265,-0.0017078955424949527
10009,-1.463572382926941,-1.1566612422466278
10010,-1.123092532157898,2.4258779287338257
10011,-1.169818639755249,-1.1704704640433192
10012,-3.3965132236480713,-2.7752776741981506
10013,-0.8021374940872192,-0.830851461738348
10014,-3.2163314819335938,-2.23387610912323
10015,-1.9682996273040771,-1.627235472202301
10016,-0.05259716883301735,-0.03715870529413223
10017,-0.10921328514814377,-0.09565585851669312
10018,-0.13862521946430206,-0.1957888901233673
10019,-0.7855650186538696,0.07417458295822144
10020,-2.2274727821350098,-1.9510793685913086
10021,-5.8465800285339355,-4.506940841674805
10022,0.047575753182172775,-0.017233499587746337
10023,-0.011393535882234573,-0.0093487196136266
10024,-2.1027445793151855,-1.4905006885528564
10025,-7.274794101715088,-7.419228753075004
10026,-3.82939076423645,-3.2909239530563354
10027,-0.02198031358420849,-0.04543711287260521
10028,-0.05448363721370697,-0.043315790593624115
10029,-0.5378278493881226,-0.5368406549096107
10030,0.0032135602086782455,-0.004568277858197689
10031,-3.733799934387207,-3.625765934586525
10032,-1.2356373071670532,-1.2264161752536893
10033,-5.458982944488525,-5.391414605081081
10034,-0.07390306890010834,-0.0771336480975151
10035,0.01813461259007454,-0.010023479349911213
10036,-7.079708099365234,-5.922998785972595
10037,0.0038320766761898994,6.305918213911355e-05
10038,-1.2884992361068726,-1.084461510181427
10039,0.006084641441702843,-0.00017306847075815313
10040,-0.054355327039957047,-0.02156524732708931
10041,0.01859145797789097,-0.0049228842835873365
10042,-0.03208564966917038,-0.034840378910303116
10043,-0.9907097220420837,-0.9594195410609245
10044,-0.03428829833865166,-0.03121744655072689
10045,-0.05113974213600159,-0.0040680840611457825
10046,-0.19536606967449188,0.07553730905056
10047,-0.0064310417510569096,0.02681505959481001
10048,-0.14480231702327728,0.4211602061986923
10049,-0.027771219611167908,0.04843533784151077
10050,-0.8319392800331116,-0.06786495447158813
10051,0.11141252517700195,-0.025520741008222103
10052,-0.8598658442497253,-0.7350488901138306
10053,-0.8743709921836853,-0.5370625257492065
10054,0.21857358515262604,-8.76124067872297e-05
10055,0.03806198015809059,0.05250854208134115
10056,-0.0006135543808341026,0.33055132487788796
10057,-9.764795303344727,-8.48312520980835
10058,0.0010831549298018217,-0.0017431844662496587
10059,-0.007209581322968006,0.08554333541542292
10060,0.005802481435239315,-0.0004051448777318001
10061,-2.053987741470337,0.11350226402282715
10062,0.010824546217918396,0.16683131456375122
10063,-1.9166216850280762,-1.8958027623593807
10064,-0.03234698623418808,0.19984587281942368
10065,-11.154388427734375,-8.919724464416504
10066,-3.0907063484191895,-2.9531373530626297
10067,-0.06129811704158783,-0.03181912377476692
10068,0.022222867235541344,0.0038526805583387613
10069,-0.6737290024757385,-0.46801386773586273
10070,-0.4323692321777344,-0.4459023969247937
10071,0.01896161586046219,0.00042581441812217236
10072,-0.2134142965078354,-0.22020551469177008
10073,-0.018093017861247063,-0.026915633119642735
10074,-0.06257409602403641,-0.025075022131204605
10075,-0.061527371406555176,-0.13540706370258704
10076,-0.7464461326599121,-0.7459367169067264
10077,-0.4206581711769104,-0.4340137466788292
10078,-3.4046974182128906,-3.4109743521548808
10079,-1.0440815687179565,-1.0416280101053417
10080,-0.17623740434646606,0.2593403160572052
10081,-1.6513422727584839,-1.6410060096532106
10082,-0.7608230710029602,1.2276375889778137
10083,-0.3114854395389557,-0.26418933272361755
10084,0.002653616014868021,0.0023060513381096825
10085,0.009729161858558655,-0.015283495420590043
10086,0.05742748826742172,-0.013399756979197264
10087,-1.0534640550613403,-0.530310869216919
10088,-0.05224299430847168,0.041330136358737946
10089,-0.007086045108735561,-0.007122871000319719
10090,-2.333808660507202,-1.6018632650375366
10091,0.06744762510061264,0.004058541962876916
10092,-0.14015299081802368,-0.20238075795350596
10093,-1.7657389640808105,-1.7462516389787197
10094,-0.05815843492746353,-0.07908008620142937
10095,-3.9713590145111084,-3.4120025634765625
10096,0.10681965947151184,-0.028931811451911926
10097,-0.04672781750559807,1.957462452352047
10098,-1.31169593334198,-1.3714791014790535
10099,-0.395797997713089,-0.3069059029221535
10100,0.028223950415849686,0.011610109359025955
10101,-1.311427354812622,-0.7541516423225403
10102,-0.35524508357048035,-0.1080288290977478
10103,-0.03196068853139877,-0.014452725648880005
10104,0.010621070861816406,-0.05665337294340134
10105,0.1514575332403183,-0.04483646829612553
10106,0.022256365045905113,0.0034427873324602842
10107,0.018833840265870094,0.00033927184995263815
10108,-0.4786098599433899,-0.40745366364717484
10109,-0.9393249750137329,0.8434762954711914
10110,0.03292882442474365,0.0003025644982699305
10111,0.05415660887956619,0.002780876646284014
10112,-2.601848602294922,-2.422815829515457
10113,-0.30800962448120117,0.6938989162445068
10114,-2.9916813373565674,1.0028622150421143
10115,0.003705548355355859,0.003224214233341627
10116,-0.6349200010299683,-0.6254907185211778
10117,-7.297522068023682,-4.299762487411499
10118,-0.048230502754449844,0.07365874201059341
10119,-6.233180046081543,-4.290220737457275
10120,0.053539738059043884,0.01855595177039504
10121,-4.212650775909424,-3.6131020188331604
10122,-0.27273258566856384,-0.26408464182168245
10123,-0.12994973361492157,-0.07947663962841034
10124,-0.004608619958162308,0.34647345542907715
10125,-0.0036220215260982513,0.013072039932012558
10126,0.16532211005687714,0.009963324293494225
10127,0.00826739240437746,1.7881371263683832e-06
10128,-0.043131228536367416,2.0789625868201256
10129,-0.03896259143948555,-0.019805509597063065
10130,-1.656798005104065,-1.5649786442518234
10131,-2.7709038257598877,-2.181762218475342
10132,0.08979114145040512,-0.00047242136133718304
10133,-0.2342085987329483,-0.2434314452111721
10134,-0.02981925755739212,-0.013600863516330719
10135,-0.1559208780527115,-0.22770627588033676
10136,-0.022417616099119186,0.502056609839201
10137,-5.968090057373047,-5.65235111117363
10138,-1.7836970090866089,-0.9734054803848267
10139,-6.0589189529418945,-5.808277934789658
10140,-8.758520126342773,-8.340758442878723
10141,-0.807413637638092,-0.6867625862360001
10142,-2.3840508460998535,-2.4536223355680704
10143,0.006061994470655918,0.18602606584317982
10144,-0.7621989250183105,-0.6081655025482178
10145,-0.03581175580620766,-0.03362019779160619
10146,0.01094791293144226,0.0010420270264148712
10147,-0.7754088640213013,-0.2425805926322937
10148,-0.2680398225784302,-0.301268570125103
10149,0.025549426674842834,-0.03730345191434026
10150,-0.16965168714523315,-0.16451899707317352
10151,-1.8181426525115967,-1.6318558752536774
10152,0.0017152889631688595,0.0005623358301818371
10153,-0.09463515877723694,0.030991725623607635
10154,0.03792448341846466,0.013978226110339165
10155,-0.20820292830467224,-0.36000071256421506
10156,-0.11391179263591766,0.0376766100525856
10157,-0.08022592216730118,0.31471382081508636
10158,-0.06455930322408676,-0.07201226055622101
10159,-2.6022422313690186,-1.006908893585205
10160,-4.99951171875,-4.884555920958519
10161,-0.005529077723622322,0.13598820008337498
10162,-12.327930450439453,-11.046821236610413
10163,-0.0589224174618721,0.3214827999472618
10164,0.039892856031656265,0.005404384748544544
10165,0.005122101400047541,0.00391970469354419
10166,-1.6675539016723633,-0.19325315952301025
10167,-0.5741029381752014,-0.005166351795196533
10168,-0.17524923384189606,-0.06145171821117401
10169,-1.5730351209640503,-1.6352643049322069
10170,0.002786694560199976,0.010770605877041817
10171,-2.193727731704712,-1.2776110768318176
10172,0.022504907101392746,0.002714199014008045
10173,-0.24178549647331238,0.46209245920181274
10174,0.01946580410003662,-0.0029597809771075845
10175,-3.6715762615203857,-2.674781322479248
10176,-1.9373292922973633,-0.30495429039001465
10177,0.015093483962118626,0.00010511797154322267
10178,-0.1502033919095993,-0.08248532563447952
10179,0.012547779828310013,-0.0008691605180501938
10180,-0.8808189034461975,-0.552075982093811
10181,-0.9915778040885925,-0.7955178320407867
10182,-0.011297596618533134,-0.02918310440145433
10183,0.17052815854549408,-0.002307953604031354
10184,-0.005346627905964851,0.09272623807191849
10185,-0.03669806942343712,0.832570306956768
10186,0.0033682887442409992,0.004138659889576957
10187,-0.23756268620491028,0.505908340215683
10188,0.03133009374141693,-0.01839873222525057
10189,-1.512012243270874,0.8835479021072388
10190,0.017864976078271866,0.022790927439928055
10191,0.03071892261505127,0.08454929292201996
10192,-2.203798532485962,-2.312043959449511
10193,-0.44898316264152527,-0.5014471132308245
10194,0.02050206810235977,0.009364191442728043
10195,0.047531988471746445,7.530278526246548e-05
10196,0.04016263410449028,0.00013918775948695838
10197,-3.961439609527588,-3.6656162440776825
10198,-0.001452296506613493,0.016217796131968498
10199,-2.4892358779907227,-2.41935683041811
10200,0.0031222724355757236,0.0040170963620767
10201,-0.14860773086547852,-0.14851253433153033
10202,-0.11283010989427567,-0.04701850563287735
10203,-1.6664057970046997,-0.7192816138267517
10204,-0.0444134846329689,-0.032025422900915146
10205,-3.3176586627960205,-3.392171761021018
10206,-5.285526275634766,-1.4137530326843262
10207,-0.72886723279953,-0.560182198882103
10208,-2.415006399154663,-0.47467494010925293
10209,-0.027510974556207657,-0.04947622254258022
10210,0.0052741896361112595,0.006356175988912582
10211,-1.8282380104064941,-1.0221713781356812
10212,-0.22544188797473907,0.2630642354488373
10213,-0.06611590832471848,-0.06620809808373451
10214,-7.022906303405762,-6.146518170833588
10215,-0.0006965100765228271,0.291424959897995
10216,-0.44168615341186523,-0.483375514508225
10217,0.000686916580889374,-0.00025093063595704734
10218,-1.9656864404678345,-1.6314270496368408
10219,-1.3206373453140259,-1.3112897174432874
10220,0.015592175535857677,0.0002419973025098443
10221,-7.056305885314941,-5.740060091018677
10222,-0.268072247505188,-0.2692042328417301
10223,0.15624265372753143,1.4305085187515942e-06
10224,-0.09939120709896088,-0.10797276165976655
10225,-9.504844665527344,-8.135274887084961
10226,0.046272486448287964,-0.00038207729812711477
10227,-12.223649978637695,-10.328069686889648
10228,-0.7773296236991882,-0.5286794602870941
10229,0.0019091350259259343,-0.0011874028714373708
10230,0.029476195573806763,-0.3330405941233039
10231,-0.47695043683052063,-0.061275482177734375
10232,-2.1169610023498535,-0.32438230514526367
10233,-0.7553361654281616,-0.8056271611712873
10234,-0.928774356842041,-0.8559507355093956
10235,-0.04621776193380356,-0.10738295689225197
10236,0.10308461636304855,-0.0011085917649324983
10237,0.03321768715977669,0.011287682224065065
10238,-5.088322162628174,-4.033433318138123
10239,0.014566121622920036,1.8715624946707976e-05
10240,-2.539799928665161,-2.5547807971015573
10241,-0.0017749667167663574,0.0395737960934639
10242,0.023444892838597298,0.005128706223331392
10243,-0.18751922249794006,-0.07700763642787933
10244,-1.8152248859405518,1.1037548780441284
10245,-4.112137317657471,-3.9882394671440125
10246,-0.03981375694274902,-0.31060462445020676
10247,-0.2848026752471924,-0.392831914126873
10248,-0.032206855714321136,0.09615107253193855
10249,-0.1940286010503769,0.028172865509986877
10250,-0.5907950401306152,-0.6237843539565802
10251,-5.555893421173096,-5.171212434768677
10252,-3.177152395248413,-3.0828680247068405
10253,0.0025223649572581053,0.000439122726675123
10254,-0.8384363651275635,-0.8615966578945518
10255,-0.04304974526166916,-0.016783077269792557
10256,-6.600644111633301,-4.484790802001953
10257,-0.13880112767219543,-0.07790565863251686
10258,-0.009308496490120888,0.27802516520023346
10259,0.0036908877082169056,0.21616288663062733
10260,0.0016166120767593384,0.05066966451704502
10261,-4.046605110168457,-4.072102308273315
10262,-0.3080715239048004,0.23074650764465332
10263,0.13174456357955933,-0.0022938400506973267
10264,-0.7652063965797424,-0.7399019487202168
10265,0.07217062264680862,-0.06096768286079168
10266,0.05010399594902992,-0.0010713210795074701
10267,-0.03641894459724426,0.040018271654844284
10268,0.1532144993543625,-0.0017540908520459197
10269,-4.1216325759887695,-3.5851211547851562
10270,-2.6702194213867188,-2.720672905445099
10271,-0.7852851748466492,0.5952566266059875
10272,-0.2526039779186249,-0.2557902487460524
10273,-4.2155351638793945,-3.9329135715961456
10274,-0.052059054374694824,0.0781283900141716
10275,-2.037385940551758,-1.9644562005996704
10276,-0.38280242681503296,-0.41053847409784794
10277,0.01867152377963066,-0.001184410648420453
10278,-0.11370963603258133,0.23618725687265396
10279,-0.02282474935054779,-0.018578382674604654
10280,-3.3481149673461914,-2.8796546459198
10281,-0.5875713229179382,-0.41571614146232605
10282,-0.006779075134545565,-0.005838225828483701
10283,-0.6045861840248108,0.17943233251571655
10284,-5.4179253578186035,-4.257056951522827
10285,-5.222377300262451,-4.513154089450836
10286,-0.41682541370391846,-0.4283941350877285
10287,-0.10906930267810822,-0.29696502909064293
10288,-3.865645408630371,-3.853048399090767
10289,-0.45451661944389343,-0.35663583129644394
10290,0.0944422036409378,-9.321379184257239e-05
10291,-1.0562337636947632,-1.0526126376353204
10292,-0.19707553088665009,0.006597205996513367
10293,-0.07639718800783157,-0.054455358535051346
10294,0.008286962285637856,3.288622247055173e-05
10295,0.0025016367435455322,0.024468700779834762
10296,-0.8814457058906555,0.15566611289978027
10297,-0.015205003321170807,-0.008292830549180508
10298,-0.2045154869556427,-0.04637549817562103
10299,-4.678029537200928,-4.5538697093725204
10300,-6.397047996520996,-4.017451524734497
10301,-0.8523014187812805,-0.7263792008161545
10302,-0.4793787896633148,-0.4262036792933941
10303,0.0889730378985405,-0.0008319266198668629
10304,-0.06810590624809265,-0.07780056167393923
10305,-0.09015414118766785,-0.014569245278835297
10306,-0.021968267858028412,-0.04820155072957277
10307,-1.1497365236282349,-0.8714001774787903
10308,-2.618557929992676,-2.544375866651535
10309,-0.27677038311958313,-0.2461048699915409
10310,-0.40928035974502563,-0.3471020236611366
10311,-0.5203384160995483,-0.47637975215911865
10312,-0.009084566496312618,-0.009881745558232069
10313,-3.798534631729126,-2.4097118377685547
10314,-0.38552120327949524,-0.20865890383720398
10315,-1.7955412864685059,-1.3411422371864319
10316,-0.0011927736923098564,-0.008019950240850449
10317,-0.5999773740768433,-0.6436869096942246
10318,-1.7701191902160645,-1.1597359776496887
10319,-1.509595513343811,-1.2982626557350159
10320,-3.326983690261841,-3.326141681522131
10321,0.015864240005612373,-0.0008755967137403786
10322,0.020425334572792053,-4.291514869692037e-06
10323,0.10280168056488037,0.0010370269883424044
10324,0.09624235332012177,0.23681388795375824
10325,-0.01761084794998169,0.00095319002866745
10326,-0.32651829719543457,0.08040633797645569
10327,-6.442277908325195,-6.108110219240189
10328,-0.7435617446899414,0.05905097723007202
10329,-0.37640416622161865,-0.20019163191318512
10330,0.03172576427459717,-0.0006594824581043213
10331,-1.0832273960113525,-1.0976325869560242
10332,-0.22888728976249695,-0.04369176924228668
10333,0.022300519049167633,-0.0029244431061670184
10334,-1.184901237487793,-1.1868609256343916
10335,-2.4457244873046875,-2.3577993363142014
10336,-0.03531651943922043,0.3350122720003128
10337,-0.11675552278757095,1.2425708621740341
10338,0.016787545755505562,0.0011989421909675002
10339,-0.1474612057209015,-0.16233724728226662
10340,-0.03858058527112007,-0.03568004444241524
10341,0.09082485735416412,0.003112204372882843
10342,0.03845147788524628,-0.011975466273725033
10343,-0.0016776956617832184,0.06842663697898388
10344,-0.057127922773361206,-0.04301963001489639
10345,0.02970116212964058,-0.03749475721269846
10346,-0.15100902318954468,-0.1715696268947795
10347,-2.5917742252349854,-2.5905815912410617
10348,0.0024630173575133085,0.027930099982768297
10349,-2.279628038406372,-1.3375398516654968
10350,0.05295220762491226,-0.001778600038960576
10351,-5.736626625061035,-4.343794822692871
10352,-0.6813771724700928,-0.6067662239074707
10353,-2.9304158687591553,-3.06734362244606
10354,0.10439059138298035,5.447444345918484e-05
10355,-0.3092018663883209,-0.3113579866476357
10356,-0.5393669605255127,-0.4924388751387596
10357,0.015174426138401031,0.16125519573688507
10358,0.0359618216753006,-7.927070828372962e-05
10359,-3.9248855113983154,-2.888931632041931
10360,-0.7964086532592773,-0.5231248140335083
10361,-4.297762393951416,-2.7808878421783447
10362,-1.666670560836792,0.08416450023651123
10363,-2.5149102210998535,-1.7406384944915771
10364,-7.698263168334961,-7.593360513448715
10365,-0.5687441229820251,-0.6087824031710625
10366,-0.3088635206222534,-0.33758739334734855
10367,0.03428306058049202,0.12482231482863426
10368,-0.31421801447868347,-0.20731668174266815
10369,0.012433076277375221,0.010881831869482994
10370,-0.06284906715154648,-0.11290047504007816
10371,0.09057359397411346,-0.0013627156149595976
10372,-5.345337867736816,-5.310364477336407
10373,-1.7914860248565674,-1.6983865648508072
10374,-0.4114209711551666,0.0073223114013671875
10375,-6.074967384338379,-5.6600388288497925
10376,-1.7657389640808105,-1.7462516389787197
10377,-0.34605520963668823,-0.10160678625106812
10378,-1.3551781177520752,-1.2012796103954315
10379,-1.481608510017395,-1.4516780972480774
10380,-3.723294734954834,-2.240964412689209
10381,-3.2441399097442627,-3.0695504546165466
10382,-2.915375232696533,-0.792729377746582
10383,-2.890256881713867,-1.3353829383850098
10384,-3.7329177856445312,-3.6407884508371353
10385,-0.2822590172290802,-0.275911308825016
10386,-1.2836320400238037,-0.994981437921524
10387,-0.8679795861244202,-0.6967831999063492
10388,-0.10441592335700989,-0.10415087500587106
10389,0.04691936820745468,0.0002909927861765027
10390,-0.1227637231349945,0.029704004526138306
10391,0.01259133592247963,-0.028626166749745607
10392,-0.5245624780654907,-0.44806908816099167
10393,0.07499922811985016,0.01863875426352024
10394,0.06480710953474045,0.001711763849016279
10395,-0.11487208306789398,-0.046394236385822296
10396,-5.277588367462158,-5.1979862451553345
10397,-3.949920177459717,-3.649692624807358
10398,-5.876376152038574,-5.842852853238583
10399,0.06311933696269989,0.0024476531543768942
10400,-0.9234750866889954,-0.9252056577242911
10401,0.002622344298288226,1.8947961507365108e-05
10402,0.001981812994927168,-0.0018117371946573257
10403,-0.056238170713186264,0.055003613233566284
10404,0.005357425659894943,0.01814528345130384
10405,-3.7347679138183594,-3.7266565980389714
10406,0.011985091492533684,0.021420594304800034
10407,0.03356096148490906,-0.006712086498737335
10408,-0.5349400639533997,-0.2649713158607483
10409,-0.01132519356906414,0.09131920803338289
10410,-0.1175789013504982,0.05881916731595993
10411,-5.084315299987793,-4.585691332817078
10412,-3.7685375213623047,-2.5176968574523926
10413,-4.584134578704834,-3.2478824853897095
10414,-1.1089180707931519,-0.9228526204824448
10415,-0.6628373265266418,-0.6643145605921745
10416,-0.0016004033386707306,-0.030053688678890467
10417,-0.8444828391075134,-0.013580560684204102
10418,-0.0047777071595191956,-0.09497867338359356
10419,0.013259544968605042,-0.07345060422085226
10420,-0.006728296168148518,-0.0015145214274525642
10421,-0.14616283774375916,-0.1001184955239296
10422,-0.006253679282963276,-0.004016049671918154
10423,-2.9600658416748047,-2.9961995538324118
10424,-0.22282908856868744,-0.25850272737443447
10425,0.05509883537888527,-0.000202501832973212
10426,-3.377533435821533,-3.2536193430423737
10427,-0.5065860152244568,-0.41556067019701004
10428,-0.07580840587615967,-0.0075986310839653015
10429,-0.029630661010742188,-0.04066508263349533
10430,0.08166255801916122,-0.0006986744119785726
10431,-0.009711464866995811,-0.012826655060052872
10432,-0.20418336987495422,-0.05036894977092743
10433,-1.7415640354156494,-0.859866201877594
10434,0.07574647665023804,-0.002308787778019905
10435,-1.8920968770980835,-1.715663656592369
10436,-1.0223133563995361,-1.0256728883832693
10437,0.00309540331363678,-0.008170523680746555
10438,-0.33737707138061523,-0.33178799506276846
10439,0.09310300648212433,0.03843715009861626
10440,-0.41712886095046997,-0.5685519948601723
10441,-0.007421281188726425,-0.01020058523863554
10442,-1.7129274606704712,-1.0687170028686523
10443,-0.004662100225687027,-0.024600756354629993
10444,-3.094935894012451,-2.9162794947624207
10445,-1.199688196182251,-0.39625364542007446
10446,-2.5668222904205322,-1.9753260612487793
10447,0.05102944001555443,-0.018459608778357506
10448,-1.8782833814620972,-1.1021490097045898
10449,-0.05425409600138664,-0.06087453577492852
10450,0.013888983987271786,-7.702456787228584e-05
10451,-4.725679397583008,-1.3764991760253906
10452,-5.733736991882324,-3.8740793466567993
10453,0.001377355307340622,-0.007516868412494659
10454,0.030897261574864388,0.011111199855804443
10455,-0.0872172862291336,0.6182164922356606
10456,-0.2572565972805023,-0.19183754175901413
10457,0.009456658735871315,0.00016795116926004994
10458,-0.32381388545036316,-0.23124638944864273
10459,-8.393445014953613,-6.481147527694702
10460,0.16768790781497955,0.0014911340549588203
10461,0.025652192533016205,-0.000267914030700922
10462,-0.6434850096702576,-0.24370500445365906
10463,0.039528440684080124,0.10624830052256584
10464,0.1159861758351326,-0.03767338581383228
10465,-0.5434650778770447,-0.5545210326090455
10466,-0.3670352101325989,-0.3052968680858612
10467,-3.6500868797302246,-3.6661656200885773
10468,-0.45207369327545166,-0.2306574285030365
10469,-0.303725928068161,-0.29276367742568254
10470,0.009184664115309715,-0.0034701121043099192
10471,-0.873859167098999,-0.3313298225402832
10472,-3.111588478088379,-2.9332793056964874
10473,-0.13306456804275513,-0.14376241154968739
10474,-0.23116368055343628,0.26861968636512756
10475,-0.8880745768547058,0.021303892135620117
10476,0.13384152948856354,-0.005471770651638508
10477,-9.62283706665039,-7.518340110778809
10478,0.004788075108081102,-6.162446516100317e-05
10479,0.0073785060085356236,-0.0002740055788308382
10480,0.0050357431173324585,0.10174018144607544
10481,-1.8697956800460815,-0.18741881847381592
10482,-0.13310280442237854,0.10067057609558105
10483,-2.5311155319213867,-2.211939662694931
10484,0.0027002848219126463,-0.0001796203141566366
10485,-13.083491325378418,-10.735941171646118
10486,-0.9557279348373413,-0.6931633353233337
10487,0.0012173913419246674,-0.027336681727319956
10488,-0.1021237000823021,-0.0673668272793293
10489,0.0063052731566131115,-1.1920922133867862e-06
10490,-6.8099141120910645,-6.661795943975449
10491,-0.1359332799911499,1.2531434297561646
10492,-0.09764258563518524,-0.0991686808411032
10493,-12.602173805236816,-11.569255232810974
10494,-3.3068950176239014,-3.2751796171069145
10495,0.056887395679950714,0.0015154196880757809
10496,-0.03858788684010506,-0.036262101493775845
10497,-6.6715898513793945,-6.546037927269936
10498,-5.314010143280029,-4.67032527923584
10499,-2.10153865814209,-2.063958514481783
10500,-1.1850887537002563,-1.1971615888178349
10501,-1.4760570526123047,-1.473405382130295
10502,0.0048985728062689304,9.023468373925425e-05
10503,-0.0005192977841943502,-0.0012357754167169333
10504,-1.174225091934204,-0.9772524684667587
10505,0.032351888716220856,0.10710070957429707
10506,0.03210090845823288,0.37127652019262314
10507,-0.16918031871318817,0.2848198413848877
10508,-0.02880195714533329,0.5728154852986336
10509,0.0790616124868393,0.1621340960264206
10510,0.0777476504445076,-0.01759064057841897
10511,0.002676782663911581,0.015494063030928373
10512,-1.2765731811523438,-1.3054164834320545
10513,-1.4343739748001099,-1.3292536363005638
10514,-1.7283234596252441,-1.7075558565557003
10515,-2.345889091491699,-1.6558398604393005
10516,-0.44860851764678955,-0.4669493380934
10517,0.015251181088387966,-8.702108971192501e-06
10518,-0.025470174849033356,-0.11635625967755914
10519,-0.08962607383728027,-0.21523763425648212
10520,-0.6856082677841187,-0.6571276634931564
10521,-0.26485475897789,0.035770267248153687
10522,-0.4175492525100708,-0.3622220754623413
10523,-0.002182941883802414,-0.016327987075783312
10524,-2.3777542114257812,-2.342871606349945
10525,0.0006456985138356686,0.0023962832055985928
10526,-3.0506036281585693,-2.5246728658676147
10527,0.05304880440235138,0.014645304530858994
10528,-0.3577669560909271,-0.35694505274295807
10529,-0.030840296298265457,0.4048716425895691
10530,-0.4135870337486267,-0.45488691702485085
10531,-2.593441963195801,-0.6523452997207642
10532,-0.0385453961789608,0.5741740129888058
10533,-7.628540992736816,-6.0353827476501465
10534,-0.5250670909881592,0.7459288239479065
10535,-0.1127522736787796,-0.15588808804750443
10536,-0.840014636516571,-0.7397793531417847
10537,-0.7509077191352844,-0.750465415418148
10538,-0.14675289392471313,-0.20504342019557953
10539,0.01813689060509205,-0.003668766908958787
10540,-2.7894694805145264,-2.78754321904853
10541,0.02290523797273636,0.07272983342409134
10542,-2.710829973220825,-2.7329669794999063
10543,-4.447470188140869,-3.484210729598999
10544,-0.4544893801212311,-0.40739022195339203
10545,0.006910615600645542,-0.003253042697906494
10546,-0.2988508343696594,-0.31047507654875517
10547,-0.09987495094537735,-0.15272954106330872
10548,-2.7574706077575684,-0.5541565418243408
10549,-4.681167125701904,-4.487228557467461
10550,-1.9497710466384888,-1.3867533802986145
10551,-0.5709287524223328,0.26233774423599243
10552,0.004581774119287729,-4.957511555403471e-05
10553,0.028987528756260872,0.019886215799488127
10554,-0.4649745523929596,-0.4161296635866165
10555,0.04044207185506821,0.004750919295474887
10556,0.038378506898880005,0.00015194248408079147
10557,0.003677578642964363,-0.0003929761587642133
10558,-0.5187336802482605,-0.3900771737098694
10559,-1.8486090898513794,-0.6985422372817993
10560,-0.053782884031534195,0.8598623983561993
10561,-0.036732494831085205,-0.020617328584194183
10562,-0.1598910689353943,-0.1571081094443798
10563,-0.7496210336685181,-0.3420608341693878
10564,-0.3429301679134369,-0.3675494259223342
10565,0.07273069769144058,0.000681745121255517
10566,-0.13306456804275513,-0.14376241154968739
10567,0.007797149941325188,0.012593137100338936
10568,0.018667226657271385,0.011606160900555551
10569,0.06756435334682465,-0.0016245372062257957
10570,-0.020342223346233368,-0.10066596162505448
10571,-0.1065542995929718,-0.10854575084522367
10572,-0.005794219672679901,-0.0018485859036445618
10573,0.07135118544101715,0.0015664969105273485
10574,-2.705016613006592,-2.4495660066604614
10575,0.028335360810160637,0.010334762278944254
10576,-0.019742118194699287,0.023842448368668556
10577,-5.40993070602417,-4.090355157852173
10578,-0.31984052062034607,-0.27838095277547836
10579,0.02109399251639843,-0.0014792988076806068
10580,0.07887774705886841,-0.0003042823191208299
10581,-0.032014813274145126,0.011453118175268173
10582,0.09791219234466553,0.007716290652751923
10583,-0.014011457562446594,-0.0013886690139770508
10584,-0.10952772945165634,-0.07282532751560211
10585,0.04809390753507614,0.001935511827468872
10586,0.044166721403598785,0.04021194390952587
10587,-0.3374270498752594,0.4542798101902008
10588,0.005038006231188774,0.014354981482028961
10589,-5.6757426261901855,-5.2304257452487946
10590,-4.242311954498291,-3.976798266172409
10591,0.00755501352250576,0.014957169827539474
10592,0.002617869060486555,0.01976789822219871
10593,-2.002701997756958,-1.9899681536480784
10594,-3.3004112243652344,-2.1126620769500732
10595,0.062107786536216736,0.003441496519371867
10596,-0.46660199761390686,-0.49413343775086105
10597,-4.17717170715332,-3.6168826818466187
10598,0.03538481518626213,3.361638164278702e-05
10599,0.0278718750923872,0.0008906622533686459
10600,-1.7488868236541748,-1.0178121328353882
10601,0.017223775386810303,-0.05515230819582939
10602,-0.2599610686302185,-0.2425188384950161
10603,-0.23382094502449036,0.09303560853004456
10604,0.14311771094799042,0.05773274786770344
10605,-0.2351483404636383,1.1422679424285889
10606,0.04033996909856796,-0.008909604279324412
10607,-0.3584604263305664,-0.2468508929014206
10608,-0.06953385472297668,-0.06660270504653454
10609,-7.542185306549072,-5.749914288520813
10610,0.019913356751203537,0.00547364354133606
10611,-1.5051943063735962,-1.398769035935402
10612,-1.5608110427856445,-1.6023769229650497
10613,0.00018577231094241142,0.0021351927425712347
10614,-4.356384754180908,-3.642550230026245
10615,-9.257288932800293,-7.3783499002456665
10616,-0.2934865951538086,-0.14636045694351196
10617,-1.56205153465271,-1.6003140714019537
10618,-0.0846744179725647,0.23000577837228775
10619,-1.6133747100830078,0.5049581527709961
10620,-2.6017463207244873,-2.5694753862917423
10621,-0.4994005262851715,-0.4427820295095444
10622,-5.084619045257568,-4.347742199897766
10623,0.016148794442415237,-0.02410989832424093
10624,-0.05338244140148163,-0.05624099890701473
10625,-2.582882881164551,-1.1908457279205322
10626,-0.09082895517349243,0.4708155393600464
10627,0.03249627724289894,-0.0005693809434887953
10628,-3.3646044731140137,-2.6595534682273865
10629,-0.11670733988285065,-0.12205843831179664
10630,-0.015580911189317703,-0.06572285760194063
10631,0.0917491763830185,0.02851512306369841
10632,-1.2741985321044922,-1.0375663340091705
10633,-7.0391645431518555,-2.089026927947998
10634,-0.0004682180006057024,0.683234483236447
10635,-1.9226473569869995,-0.6251014471054077
10636,0.15267252922058105,-0.003402776346774772
10637,-5.181391716003418,-4.2277660965919495
10638,-1.2668033838272095,-1.0418072044849396
10639,-3.179293632507324,-2.3391758799552917
10640,-0.6052994728088379,-0.23362088203430176
10641,-0.06047813966870308,-0.07916084909811616
10642,-8.800409317016602,-5.475046157836914
10643,-0.027641961351037025,-0.029971872456371784
10644,-3.9412879943847656,-2.6265933513641357
10645,-0.3379976451396942,-0.3185481484979391
10646,-1.0236377716064453,-0.38645070791244507
10647,-0.25147902965545654,2.1481518149375916
10648,-1.938834547996521,-1.9151262491941452
10649,0.0036687031388282776,0.0154753178358078
10650,-0.9195946455001831,-0.04221820831298828
10651,-2.6428751945495605,-1.613997459411621
10652,-0.023500867187976837,0.0011679083108901978
10653,-3.1450064182281494,-3.10507320612669
10654,0.018488390371203423,-0.013045529369264841
10655,0.05536380037665367,1.8834742149920203e-05
10656,-0.06973042339086533,0.012807808816432953
10657,-1.0213531255722046,-0.6873219609260559
10658,-0.05124564468860626,0.31139835715293884
10659,-3.559109926223755,-3.4699246287345886
10660,0.054536908864974976,-6.613795994780958e-05
10661,-0.37864750623703003,-0.37036221101880074
10662,-1.352652668952942,3.352107286453247
10663,-0.003499540500342846,0.056213061325252056
10664,-2.0546534061431885,-1.421410322189331
10665,-1.0541632175445557,-0.8356917053461075
10666,-0.012117629870772362,-0.011949044186621904
10667,-1.5730959177017212,-1.619329858571291
10668,0.10739608854055405,0.004180252843070775
10669,-1.7393252849578857,-1.2952261567115784
10670,-0.10690981149673462,0.08722370862960815
10671,0.00018016807734966278,-0.02124317886773497
10672,-5.285526275634766,-1.4137530326843262
10673,0.019721737131476402,0.03910693863872439
10674,-0.5220650434494019,-0.42076319456100464
10675,-3.3313632011413574,-3.194048374891281
10676,-4.317419528961182,-3.5855637192726135
10677,-2.383085250854492,-0.6829807758331299
10678,0.26135921478271484,-0.008377285674214363
10679,-1.648169994354248,-1.5454734861850739
10680,0.022295063361525536,0.012915667379274964
10681,-0.650000810623169,-0.6992333047091961
10682,-3.0805046558380127,-1.819071650505066
10683,0.04378363490104675,-0.004077753706951626
10684,0.008632532320916653,-0.0028274086071178317
10685,0.03016529232263565,-0.0028839144943049178
10686,-0.4110355079174042,-0.3067898005247116
10687,0.018664736300706863,-0.005633234744891524
10688,-0.11717265099287033,-0.042838938534259796
10689,-6.895288944244385,-6.503883868455887
10690,0.050505638122558594,0.0014249582309275866
10691,-0.11052712053060532,-0.10622501000761986
10692,-0.1409454643726349,1.1392658948898315
10693,-0.5998700857162476,-0.533098928630352
10694,0.0025151052977889776,0.005773768963990733
10695,0.06270214170217514,0.022497672645840794
10696,-7.151785373687744,-5.672661662101746
10697,-2.939319133758545,1.0554914474487305
10698,0.008742833510041237,-4.768370445162873e-07
10699,0.0008072303608059883,0.12362938513979316
10700,0.024310598149895668,0.013135681510902941
10701,0.05292356759309769,0.0006006187759339809
10702,-0.19952243566513062,-0.09882128238677979
10703,0.0010067271068692207,0.0009771026961971074
10704,-4.793672561645508,-4.0226733684539795
10705,-0.30349835753440857,-0.03702440857887268
10706,0.024968774989247322,2.3841855067985307e-07
10707,-0.07023938000202179,-0.055693961679935455
10708,0.054859794676303864,0.002794408646877855
10709,-4.74570369720459,-4.642390668392181
10710,0.06863052397966385,-1.7285029571212362e-05
10711,-3.770432710647583,-1.554257869720459
10712,-0.17511647939682007,-0.17092441488057375
10713,-8.277522087097168,-7.740578711032867
10714,-0.7406224012374878,-0.7024846598505974
10715,-0.7495299577713013,-0.225580632686615
10716,-2.303676128387451,-2.238768443465233
10717,-2.0037245750427246,0.435316801071167
10718,-0.3621956408023834,0.16603901982307434
10719,-0.0655500590801239,0.06903371959924698
10720,-0.006421494297683239,0.01934699807316065
10721,0.02243509143590927,-0.001983386930078268
10722,-0.18621397018432617,0.12714512646198273
10723,-0.7461497783660889,0.10517984628677368
10724,0.04332476854324341,0.011913802474737167
10725,-2.1201202869415283,-0.8225067853927612
10726,0.018255610018968582,-0.005795811768621206
10727,-0.18321125209331512,-0.0874038115143776
10728,-2.086994171142578,-0.8928453922271729
10729,0.08661872893571854,0.0007308454223675653
10730,0.3644169867038727,0.000341481645591557
10731,-0.10232116281986237,-0.10377625946421176
10732,0.0027175284922122955,-0.001103617250919342
10733,-2.6675310134887695,-2.6237648352980614
10734,-4.618330955505371,-4.352935284376144
10735,-0.11317536979913712,0.37436918914318085
10736,-0.0390753410756588,0.17050421237945557
10737,-0.024538811296224594,-0.019894469529390335
10738,-0.09411907941102982,0.1499728485941887
10739,0.002505510114133358,-0.005953645653789863
10740,0.02342253364622593,0.0004892225842922926
10741,-0.571090042591095,-0.5922075407579541
10742,-3.481628179550171,-3.2763971984386444
10743,0.0027416411321610212,0.0014172952069202438
10744,0.09071268141269684,0.010450419737026095
10745,0.014225867576897144,0.07847107294946909
10746,-0.9509637355804443,-0.3547622561454773
10747,-0.1206810474395752,0.04358847439289093
10748,0.0011766829993575811,0.10949660195910838
10749,-0.07842064648866653,-0.09055651823291555
10750,-0.8253668546676636,0.8190020322799683
10751,-0.06208879128098488,0.20519950240850449
10752,0.01533708069473505,0.12836178299039602
10753,0.01771678403019905,0.005279805511236191
10754,-0.9331600069999695,-1.0702136531472206
10755,-0.5096480846405029,-0.5215145945549011
10756,-0.09298856556415558,-0.07617866806685925
10757,-5.057829856872559,-5.202660635113716
10758,-2.805518865585327,-1.2344862222671509
10759,-2.353727102279663,-2.3622802122845314
10760,-8.048681259155273,-5.4907426834106445
10761,0.14008474349975586,-0.01064081335789524
10762,-0.2012624442577362,0.04713708162307739
10763,0.04068666324019432,0.05327844066778198
10764,-0.022574234753847122,-0.015547990798950195
10765,0.19174638390541077,0.001025625504553318
10766,0.035688161849975586,-0.03443632647395134
10767,0.020025409758090973,-0.04011174105107784
10768,-1.673325777053833,-1.3153851628303528
10769,-0.04400656372308731,-0.044282466173172
10770,-0.012347392737865448,-0.020788803696632385
10771,-9.86479377746582,-9.108644902706146
10772,-0.004643253982067108,-0.007448801654390991
10773,0.1411968171596527,-0.009382167016156018
10774,-1.8770618438720703,-1.8813605569303036
10775,0.02642577327787876,0.04487708816304803
10776,0.09015961736440659,-9.857804252533242e-05
10777,-1.343739628791809,-1.3313706815242767
10778,-0.7786306738853455,-0.7776252757757902
10779,0.009005225263535976,-0.00018723012180998921
10780,-0.2657623291015625,-0.2906294520944357
10781,-0.6296407580375671,0.6776075959205627
10782,0.007590274792164564,0.008521309529896826
10783,-0.05521039664745331,0.34344084188342094
10784,-1.7115464210510254,-1.5535520315170288
10785,-0.12352968752384186,-0.11332598514854908
10786,-2.93302583694458,-2.9394152900204062
10787,-0.20274923741817474,0.10198912024497986
10788,-9.636332511901855,-9.527516901493073
10789,-0.040241096168756485,-0.05219251662492752
10790,-0.7175292372703552,0.3829349875450134
10791,0.10141454637050629,0.004071460221894085
10792,-1.40230393409729,-1.2733395993709564
10793,-0.4655974209308624,-0.41759762540459633
10794,-0.812094509601593,-0.6055552363395691
10795,0.030151765793561935,0.790504265576601
10796,-0.028006035834550858,-0.04415843356400728
10797,0.06843771040439606,-0.0010587424039840698
10798,0.06279890984296799,0.03381678118603304
10799,-3.4732306003570557,-2.60633784532547
10800,-3.191866874694824,-2.4613963961601257
10801,-0.6584751605987549,-0.5402268320322037
10802,-2.4035792350769043,-2.068427473306656
10803,0.3650257885456085,0.01457237627619179
10804,-0.46450451016426086,0.14413481950759888
10805,-0.7183383107185364,-0.7112847715616226
10806,-1.417609691619873,-0.874623715877533
10807,-0.39077237248420715,-0.2838292419910431
10808,-1.7562147378921509,-1.7034571319818497
10809,-2.963046073913574,-2.8906816244125366
10810,-0.01359848864376545,0.0509708933532238
10811,-0.0020464651752263308,-0.0004746243357658386
10812,-0.0020211711525917053,-0.002143857069313526
10813,-0.04440893977880478,-0.13230964355170727
10814,-0.07672537118196487,-0.1379198518116027
10815,-2.645052909851074,-2.4837844222784042
10816,-4.366262912750244,-2.651663899421692
10817,0.07920229434967041,9.774905265658163e-06
10818,-9.141819953918457,-6.167573928833008
10819,-0.5858361721038818,-0.6784850812982768
10820,-0.18397997319698334,-0.19772070460021496
10821,-2.165712833404541,-1.302370011806488
10822,-4.490475177764893,-4.185030609369278
10823,0.08926630020141602,-0.0008028513111639768
10824,0.04922395944595337,0.033994721714407206
10825,0.036216363310813904,0.4793779104948044
10826,0.059121906757354736,-0.027562851806578692
10827,-2.195054054260254,-0.4849724769592285
10828,0.08304442465305328,1.084791483663139e-05
10829,-0.31503793597221375,-0.3856773301959038
10830,-1.2341811656951904,-1.1981541961431503
10831,0.02166656404733658,-0.010679580376745434
10832,-0.008990276604890823,0.20109549537301064
10833,0.17925459146499634,-0.01076048519462347
10834,-0.5242815017700195,-0.40484604239463806
10835,-3.429170608520508,-2.6764578819274902
10836,-3.8565030097961426,-3.6306933611631393
10837,-0.09821251034736633,0.08374404907226562
10838,-2.5351359844207764,-0.6496578454971313
10839,-0.32340794801712036,-0.22286935150623322
10840,-6.24074125289917,-4.4509077072143555
10841,-0.7618551254272461,-0.7134443819522858
10842,-0.3875141143798828,-0.4477836452424526
10843,-0.031031258404254913,0.05377073585987091
10844,-2.710829973220825,-2.7329669794999063
10845,-0.31615978479385376,-0.21753835678100586
10846,-1.8213647603988647,-1.540269285440445
10847,-4.533647537231445,-4.372737288475037
10848,-0.5804194808006287,-0.522873044013977
10849,-0.03971818834543228,-0.07996611669659615
10850,-0.005310624837875366,-0.02654474461451173
10851,-0.007217152044177055,-0.006752141751348972
10852,-0.6905131340026855,-0.6885895561426878
10853,0.022179268300533295,-0.006604601629078388
10854,0.040440112352371216,-3.5762673178396653e-07
10855,-0.3643761873245239,-0.31322164833545685
10856,-8.356827735900879,-8.30353882163763
10857,0.03209225833415985,0.007193720666691661
10858,-0.22624202072620392,0.845383495092392
10859,-3.208216428756714,-3.2030766941607
10860,0.10854922235012054,-1.3470398698700592e-05
10861,0.006989600602537394,0.0006437062984332442
10862,-0.22165754437446594,-0.15999863296747208
10863,-0.2843388617038727,-0.08576354384422302
10864,0.033582866191864014,0.020956289023160934
10865,-6.188033103942871,-6.203486052341759
10866,0.018280960619449615,-0.0073021408170461655
10867,-0.556261420249939,-0.5549725261516869
10868,-0.912649393081665,-0.6546075940132141
10869,-0.4383990466594696,0.10283085703849792
10870,-0.04249294102191925,1.1483631432056427
10871,0.1543446183204651,0.027649128809571266
10872,-0.5084604024887085,-0.4272197037935257
10873,0.0029458256904035807,-5.960462772236497e-07
10874,-2.3382630348205566,-2.3743703961372375
10875,-0.882328987121582,-0.854131180793047
10876,0.0064823511056602,0.013882030470995232
10877,-0.4818878769874573,-0.4095316007733345
10878,-0.07320442795753479,-0.042175523936748505
10879,-0.013062173500657082,0.02043844200670719
10880,-6.59655237197876,-6.661623626947403
10881,-0.7496210336685181,-0.3420608341693878
10882,0.069859579205513,0.0018127532675862312
10883,-4.004981994628906,-3.35587477684021
10884,-0.015382181853055954,0.06092104874551296
10885,0.031149934977293015,0.001940839341841638
10886,-0.08753198385238647,0.38977693021297455
10887,-0.18902599811553955,-0.08531180024147034
10888,0.05277860537171364,0.08046608930453658
10889,-0.7836014628410339,-0.6630664318799973
10890,-0.9711305499076843,0.10453259944915771
10891,-0.37571221590042114,0.7128750383853912
10892,0.04796091839671135,9.178784239338711e-06
10893,-2.6072566509246826,-1.7606880068778992
10894,-0.3102130591869354,0.24570652842521667
10895,-0.029450207948684692,-0.05813831649720669
10896,0.060142893344163895,-0.0028760210261680186
10897,-1.3716593980789185,-0.9077221155166626
10898,0.04616071656346321,-0.006042980356141925
10899,-0.12349200248718262,-0.14948070608079433
10900,0.07420077919960022,0.00014613500025006942
10901,-1.1113508939743042,-0.73719322681427
10902,-9.736953735351562,-5.542370319366455
10903,-1.2680882215499878,-1.0248550176620483
10904,-0.39562857151031494,-0.21624240279197693
10905,-0.3218536674976349,-0.3516984358429909
10906,-2.1788430213928223,-2.075663112103939
10907,-0.027637815102934837,0.0517119150608778
10908,-0.49857097864151,0.1215105652809143
10909,-0.7941767573356628,-0.7735310979187489
10910,0.016390766948461533,-0.0034627688000909984
10911,-0.43898487091064453,-0.5053773056715727
10912,-3.430752992630005,-3.5832476560026407
10913,-0.060951124876737595,-0.042077068239450455
10914,-0.25461649894714355,-0.21442623808979988
10915,-10.06353759765625,-9.177688539028168
10916,-1.7176551818847656,-0.3687063455581665
10917,0.155592679977417,0.0018394018879916985
10918,-3.3589413166046143,-3.0875118374824524
10919,-3.1650328636169434,-0.6940217018127441
10920,-0.03626656159758568,0.09966197609901428
10921,0.02342006005346775,-0.011915843933820724
10922,-0.396786093711853,-0.350047767162323
10923,-0.2351483404636383,1.1422679424285889
10924,0.014971639961004257,0.5131489299237728
10925,-0.0004764783661812544,-0.0015812900965102017
10926,-0.0006105024367570877,-0.016944602073635906
10927,0.01280536875128746,-0.00840246444568038
10928,0.05404552072286606,-0.012513112276792526
10929,-0.233854278922081,-0.2438692068681121
10930,-0.8490039706230164,-0.6977325230836868
10931,0.05327761545777321,-0.010639127343893051
10932,-2.8863635063171387,-2.004650294780731
10933,-0.5674377679824829,-0.20882990956306458
10934,-3.3093671798706055,-3.0862069725990295
10935,-6.880387783050537,-5.861595153808594
10936,-0.10693120956420898,-0.07037398219108582
10937,-0.41944217681884766,-0.22756916284561157
10938,-2.614335775375366,-2.258523017168045
10939,-0.15395274758338928,0.1684373915195465
10940,-0.035877808928489685,-0.01822054758667946
10941,-0.25633466243743896,-0.30365142971277237
10942,-2.062652111053467,-2.099076753947884
10943,-0.0027199708856642246,-0.006889034528285265
10944,0.018003294244408607,-0.0022801202721893787
10945,-1.2696373462677002,-1.0898573249578476
10946,-0.23535527288913727,-0.0013865828514099121
10947,0.03013838268816471,0.0072332636918872595
10948,-0.048736441880464554,-0.04518225137144327
10949,0.0664253830909729,0.0001378459855914116
10950,-0.09881176799535751,-0.14089011773467064
10951,0.15559053421020508,0.003884186953655444
10952,-3.4887888431549072,-3.4379334077239037
10953,-5.037939071655273,-4.646347641944885
10954,-2.303370475769043,-2.2702122032642365
10955,0.022179268300533295,-0.006604601629078388
10956,-0.0597008615732193,0.06330379843711853
10957,-1.2556395530700684,-0.6488468647003174
10958,0.019097216427326202,-0.007767852395772934
10959,0.02285090833902359,0.0621695164591074
10960,-0.13353297114372253,0.06407521665096283
10961,-0.05536650866270065,0.4773489199578762
10962,-3.0982954502105713,-1.5937907695770264
10963,-0.367524117231369,-0.36971449002157897
10964,-0.810920238494873,-0.6192441880702972
10965,-0.9118329882621765,-0.3852640390396118
10966,-0.4787193238735199,-0.481110812863335
10967,-2.1201202869415283,-0.8225067853927612
10968,-2.427762031555176,-1.6627056002616882
10969,-2.3143935203552246,-2.175955295562744
10970,0.06826808303594589,0.026676199835492298
10971,-1.012340784072876,-1.168391989544034
10972,-3.0034170150756836,-2.1234201788902283
10973,-0.01916057989001274,-0.002376038581132889
10974,-0.040373969823122025,-0.028164753690361977
10975,-0.02850591577589512,-0.03782125003635883
10976,0.045329444110393524,0.023135764990001917
10977,-5.391983509063721,-5.093048274517059
10978,-5.6528639793396,-1.5597033500671387
10979,0.003032728098332882,-0.012061351517331786
10980,0.03092316724359989,0.028906555846333504
10981,-0.7855643033981323,-0.04799872636795044
10982,-0.6935126185417175,-0.7097685728222132
10983,-1.450671672821045,-1.2106195092201233
10984,-4.307989120483398,-3.505746006965637
10985,-0.037306029349565506,0.1931718997657299
10986,-0.13169671595096588,-0.14120551384985447
10987,-0.7350632548332214,-0.051375508308410645
10988,-4.226439476013184,-3.7852067947387695
10989,-1.6818052530288696,-1.8358299389947206
10990,-0.00014393776655197144,0.07593679055571556
10991,0.009211666882038116,0.05101770022884011
10992,-0.08999496698379517,-0.07833773456513882
10993,0.03292173519730568,0.0027318818101775832
10994,-0.023150263354182243,0.10976075381040573
10995,0.005367795005440712,0.22554146125912666
10996,-0.7692595720291138,-0.7721887232364679
10997,-0.12395648658275604,0.8996671587228775
10998,-0.7788712382316589,-0.48018357157707214
10999,-0.06424408406019211,-0.009743265807628632
11000,-0.17814037203788757,-0.20510454382747412
11001,-0.554254412651062,1.5538318157196045
11002,-1.8397948741912842,-1.5716459155082703
11003,0.06894097477197647,0.007051094900816679
11004,0.009991485625505447,-0.022523863648530096
11005,0.001879233750514686,0.0003693245816975832
11006,0.2965605854988098,0.020077814580872655
11007,-0.02431110292673111,-0.09045652952045202
11008,-0.20429742336273193,-0.09760543704032898
11009,0.010804791934788227,-0.002526923082768917
11010,-6.086536884307861,-5.398680746555328
11011,-0.24165160953998566,-0.22324058413505554
11012,0.09953781962394714,-0.0021964034531265497
11013,-0.03465764969587326,-0.038111958652734756
11014,-4.728545665740967,-4.114501178264618
11015,-5.822994232177734,-3.2655906677246094
11016,-0.03995976969599724,-0.04185920057352632
11017,-0.023298680782318115,-0.08614537148969248
11018,0.07661952078342438,-0.012903928640298545
11019,-4.790653705596924,-4.535694420337677
11020,-1.906609296798706,-1.8572910502552986
11021,-0.23779889941215515,-0.5173747427761555
11022,0.006627027411013842,0.0011714663123711944
11023,-0.06625716388225555,0.6578512936830521
11024,-0.07700251042842865,-0.057082027196884155
11025,0.09349934756755829,-0.0002988196793012321
11026,-0.004360871389508247,0.055945109110325575
11027,-0.0240334402769804,-0.038087268359959126
11028,-0.6332370042800903,-0.6224783146753907
11029,-3.4825544357299805,-0.2068037986755371
11030,-3.2794077396392822,-3.2124475091695786
11031,0.17900535464286804,0.10968441981822252
11032,0.00140443816781044,0.12267022952437401
11033,0.03203500434756279,0.01764251384884119
11034,-2.9891357421875,-2.608612060546875
11035,-2.8597466945648193,-2.682976022362709
11036,-0.38686540722846985,-0.3518495000898838
11037,0.02283571846783161,-0.00485681660939008
11038,0.1408444195985794,-0.0005857680807821453
11039,-1.157700777053833,-0.7053498029708862
11040,0.005466087721288204,-0.002179225964937359
11041,0.07464747130870819,0.0008395672775804996
11042,-4.5332489013671875,-4.49649304151535
11043,0.0006367710884660482,0.012983434135094285
11044,0.04039623588323593,0.009355927119031549
11045,-1.7265363931655884,-1.6768853738904
11046,-2.0819430351257324,-1.9792993143200874
11047,-2.039639711380005,-1.323936939239502
11048,-2.8977558612823486,-2.0343284010887146
11049,-0.022548388689756393,-0.024480180931277573
11050,-6.300387859344482,-6.18452487885952
11051,0.04656340181827545,-9.536693141853902e-07
11052,-0.16943225264549255,-0.1847081151790917
11053,0.0067061372101306915,0.002468531354679726
11054,-4.364450454711914,-3.990331918001175
11055,0.030197735875844955,-0.019233237457228824
11056,-0.052527643740177155,-0.08557220202783355
11057,-0.005402694921940565,0.023516226559877396
11058,0.03394387662410736,-0.054376811254769564
11059,-2.2715647220611572,-2.2680339366197586
11060,-0.046427227556705475,1.7198534086346626
11061,-0.11277374625205994,0.012578308582305908
11062,-0.05225607752799988,0.08318915590643883
11063,-1.0571138858795166,-1.076760719588492
11064,0.02059273049235344,0.1507098926231265
11065,-0.9343599677085876,-0.9350988231599331
11066,0.021772315725684166,0.02145147731062025
11067,0.010617892257869244,0.16008323896676302
11068,0.023558953776955605,5.328388579073362e-05
11069,-0.09170650690793991,0.058761246502399445
11070,-0.025441106408834457,-0.0560678755864501
11071,-0.02141408994793892,-0.02498787664808333
11072,-2.701523780822754,-2.1528786420822144
11073,0.020547211170196533,-0.0003470692354312632
11074,0.026007454842329025,0.030483431182801723
11075,0.07574140280485153,0.07215706072747707
11076,-0.30100762844085693,0.0050456225872039795
11077,-0.3937601149082184,-0.40257294476032257
11078,-0.8350775241851807,-0.33443522453308105
11079,0.009855713695287704,-0.0034799687564373016
11080,0.007425355724990368,0.003453127108514309
11081,-0.27167966961860657,-0.1453767865896225
11082,0.017037872225046158,0.1288925186090637
11083,-1.2344212532043457,0.08696138858795166
11084,-2.493377447128296,-1.7300719022750854
11085,-0.08004815131425858,-0.0961333210580051
11086,-2.0090811252593994,-1.8762818425893784
11087,-0.029802678152918816,-0.04432958081451943
11088,-6.767467975616455,-5.81784725189209
11089,-0.04258457198739052,-0.07034589583054185
11090,0.021813882514834404,-9.655881967773894e-06
11091,-3.6542558670043945,-3.1427117586135864
11092,0.01356777735054493,0.024201449006795883
11093,0.0570266991853714,-0.021927002351731062
11094,-0.468671053647995,0.1253107488155365
11095,-4.879276752471924,-4.038693726062775
11096,-0.5593536496162415,-0.41319501399993896
11097,-0.6167747974395752,-0.6897145407274365
11098,-0.044530466198921204,0.13620398566126823
11099,0.14199483394622803,-4.768367034557741e-07
11100,-0.5398040413856506,-0.39347538352012634
11101,0.018094711005687714,-0.0006112187402322888
11102,-0.7822288274765015,-0.7461303249001503
11103,-1.040460228919983,-0.8921280205249786
11104,-0.2234088033437729,-0.21841092873364687
11105,0.08646272122859955,-8.187424100469798e-05
11106,0.060407690703868866,0.025778409093618393
11107,-2.6123697757720947,-1.671118140220642
11108,0.04761575907468796,-0.0003679282162920572
11109,-0.024085717275738716,-0.031519379816018045
11110,-0.08237496763467789,1.471713900566101
11111,-1.1136929988861084,-0.8166434466838837
11112,-2.7966020107269287,-2.77742213383317
11113,-0.7272832989692688,-0.7257239688187838
11114,-1.2279202938079834,-0.31074512004852295
11115,0.0004959236830472946,0.14957241714000702
11116,-1.7707092761993408,-1.6413196474313736
11117,-0.14713816344738007,-0.2610216587781906
11118,-0.10224341601133347,-0.08114427886903286
11119,0.01877484656870365,0.007908047235105187
11120,0.02438863180577755,0.011843248968943954
11121,0.02922084927558899,0.0827527082292363
11122,-0.0481322780251503,0.2768669053912163
11123,-1.5015151500701904,0.32534968852996826
11124,-0.8637256622314453,-0.7986868023872375
11125,-0.003741296473890543,0.002316713333129883
11126,-4.560235977172852,-4.0942622423172
11127,-0.03224284201860428,0.1051965281367302
11128,-1.4930779933929443,-1.537798723205924
11129,-1.165290117263794,-0.7615348398685455
11130,-0.031936194747686386,0.1334293596446514
11131,-0.09923267364501953,-0.09695447608828545
11132,-10.331080436706543,-9.375902235507965
11133,-0.2985030710697174,-0.26966148614883423
11134,0.09003043919801712,-0.0018368633463978767
11135,-0.591582179069519,-0.16396623849868774
11136,-3.996340274810791,-1.7333369255065918
11137,0.04457497596740723,0.07711059041321278
11138,0.08527154475450516,0.04451269190758467
11139,-0.10577905923128128,-0.10814125047181733
11140,0.04656483232975006,0.0001706923608253419
11141,-1.647178053855896,-1.4586477428674698
11142,-0.4234687089920044,-0.48655414643508266
11143,0.02317279390990734,0.00021214690059423447
11144,0.06617549061775208,-0.007883615558966994
11145,0.038895782083272934,-0.00841829925775528
11146,-0.1993228793144226,2.0803439766168594
11147,-6.9018235206604,-4.9989519119262695
11148,0.0703611671924591,0.008060230873525143
11149,0.055161524564027786,-0.0001739049330353737
11150,-0.03704826161265373,0.05359608680009842
11151,0.05990581586956978,-0.031133998651057482
11152,-2.0223586559295654,-1.7836928963661194
11153,-0.04030799865722656,-0.03231753408908844
11154,0.04860260337591171,-0.0011296813318040222
11155,-0.1142132505774498,-0.10159292072057724
11156,0.009292460978031158,0.00010477309842826799
11157,-0.7855643033981323,-0.04799872636795044
11158,-0.023881355300545692,-0.024454480037093163
11159,-0.5270310640335083,-0.5550770536065102
11160,-2.51969575881958,0.06638479232788086
11161,-0.5127933025360107,-0.4785764813423157
11162,-0.008645199239253998,-0.05144430324435234
11163,0.09156303107738495,0.06360357021912932
11164,-0.005312164779752493,0.24993353709578514
11165,0.014595403335988522,0.0028607016429305077
11166,-0.08361680805683136,0.8409861996769905
11167,-0.18784278631210327,-0.1333365961909294
11168,-5.960859298706055,-5.661984860897064
11169,-0.03770839795470238,-0.0091659314930439
11170,0.011400661431252956,-0.007073169574141502
11171,0.06145638972520828,-0.0016509742436028318
11172,-0.571474015712738,-0.4408385753631592
11173,0.01453083660453558,-1.0728399502113461e-06
11174,0.014071987941861153,0.010378524661064148
11175,-0.10279080271720886,-0.13582542166113853
11176,0.016855653375387192,-0.013755105435848236
11177,0.03664146736264229,-0.01971025997772813
11178,-0.06675148010253906,0.09652002155780792
11179,-1.9587193727493286,-1.9232947416603565
11180,-0.054182447493076324,0.14317350089550018
11181,-0.0098439771682024,-0.01679958775639534
11182,-0.6177290678024292,-0.5932767540216446
11183,0.09806440770626068,-0.11658927146345377
11184,-0.004513383377343416,-0.008236660331021994
11185,-0.08817136287689209,-0.09242175528197549
11186,-3.604952573776245,-2.7773179411888123
11187,-0.07488071918487549,-0.09766998421400785
11188,-0.3812740743160248,-0.3514278791844845
11189,-0.9512767791748047,-0.964108157902956
11190,-0.04132872819900513,0.044590502977371216
11191,-1.1732653379440308,-0.5800154805183411
11192,-0.003323635086417198,-0.005201890133321285
11193,-0.09769153594970703,0.2990275099873543
11194,-0.02920122630894184,-0.03375152964144945
11195,-6.517733573913574,0.056292057037353516
11196,-0.691199779510498,0.7143720388412476
11197,0.029316216707229614,-0.06688174605369568
11198,-1.6721702814102173,-1.5215515792369843
11199,0.1911376267671585,-0.0009582210917642442
11200,0.08937324583530426,-0.0007873227441450581
11201,-0.6274491548538208,-0.21545961499214172
11202,-0.06830053776502609,-0.10066062398254871
11203,-0.3327203691005707,-0.36200061067938805
11204,-3.2235512733459473,-2.994874432682991
11205,-0.010106400586664677,-0.006133461836725473
11206,-0.1483292579650879,-0.0704580768942833
11207,-0.26509836316108704,-0.2922459947876632
11208,-3.8121280670166016,-3.9576292815618217
11209,-0.7075530886650085,-0.5046599060297012
11210,-6.946152210235596,-6.936771218664944
11211,-1.8524245023727417,-1.8346838019788265
11212,-2.584590435028076,-2.4986970722675323
11213,0.014908058568835258,0.00622337544336915
11214,-5.0842766761779785,-4.5698811411857605
11215,-0.002232123166322708,0.15600513434037566
11216,-0.052606791257858276,0.08539186418056488
11217,0.04948403686285019,0.00545708549907431
11218,-0.5731454491615295,-0.22709518671035767
11219,0.09457225352525711,2.8610161280084867e-06
11220,-1.0362646579742432,-1.2007842371240258
11221,0.07028989493846893,-0.01678589917719364
11222,-0.0646844208240509,0.7427753582596779
11223,-3.641312599182129,-3.497953921556473
11224,-0.4131126403808594,-0.2513108551502228
11225,0.0064823511056602,0.013882030470995232
11226,0.0893281102180481,0.013019102916587144
11227,0.043706417083740234,0.4546021670103073
11228,0.028938837349414825,-0.016139137325808406
11229,-0.08538174629211426,0.18050754070281982
11230,-0.4109227657318115,-0.2793995290994644
11231,0.06312059611082077,1.1920926823449918e-07
11232,0.060407690703868866,0.025778409093618393
11233,0.10350985825061798,-0.004239998845150694
11234,-0.015424123033881187,0.014435805380344391
11235,-1.4688202142715454,-1.4082508236169815
11236,0.3645147979259491,-0.00034163176314905286
11237,-1.299370527267456,0.12246668338775635
11238,0.015105998143553734,-0.00013433517960947938
11239,-1.937043309211731,-0.9278264045715332
11240,0.06821171939373016,0.0013553164899349213
11241,-0.5185813903808594,-0.4798170477151871
11242,-1.0980026721954346,-1.1042588299023919
11243,-0.4259442687034607,-0.38237935677170753
11244,-1.2484264373779297,1.3302037715911865
11245,-0.6053735017776489,-0.6273861361551099
11246,0.019184939563274384,-0.0014429418370127678
11247,-0.021879959851503372,-0.04127061110921204
11248,0.29490986466407776,0.22979012224823236
11249,0.009829103015363216,-0.0008632701355963945
11250,-1.5114386081695557,-1.5336893345229328
11251,0.0030791787430644035,0.0074908374808728695
11252,-1.5540039539337158,-1.184614211320877
11253,-0.46780624985694885,-0.2908954620361328
11254,0.14014361798763275,0.012278122827410698
11255,0.057471539825201035,0.03948559984564781
11256,-0.5506983399391174,-0.4436161667108536
11257,-1.3509453535079956,-1.4116225708276033
11258,-0.09004858881235123,0.9282574355602264
11259,-2.073908567428589,-2.0090991482138634
11260,-3.55716609954834,-2.6792858242988586
11261,-3.553140640258789,-3.456483468413353
11262,-3.0960586071014404,-2.1874436736106873
11263,-0.1280795782804489,-0.172479547560215
11264,-3.6977100372314453,-3.6016516387462616
11265,-0.09229899942874908,-0.08549180254340172
11266,-0.3627299666404724,-0.3758133677765727
11267,-3.2212777137756348,-3.22122859954834
11268,0.02174181491136551,0.012395612895488739
11269,-0.7701735496520996,-0.5637857615947723
11270,-0.023800630122423172,-0.04699450172483921
11271,-1.8368395566940308,-1.3822225332260132
11272,-4.834835529327393,-4.827574947848916
11273,-0.20748566091060638,-0.19686186965554953
11274,-0.19389350712299347,1.0907332450151443
11275,-0.01400151476264,-0.029375685146078467
11276,-0.07476943731307983,-0.069325041025877
11277,-3.053149938583374,-2.4705724120140076
11278,0.07320263981819153,0.04981473460793495
11279,0.039523933082818985,0.11257079755887389
11280,-3.4737234115600586,-2.70779025554657
11281,-0.12984177470207214,0.05792759358882904
11282,0.07906466722488403,0.0037865850899834186
11283,-0.4850740432739258,-0.49277113378047943
11284,-0.09439896047115326,-0.06094520166516304
11285,-0.45785677433013916,-0.1335349977016449
11286,-0.0806765928864479,-0.05035059154033661
11287,-0.36715519428253174,0.39199143648147583
11288,-0.44515252113342285,0.8031155169010162
11289,-2.7742888927459717,-2.556169703602791
11290,-1.7917300462722778,-1.4040024876594543
11291,-0.8931884765625,-0.6840726882219315
11292,-0.5175560712814331,-0.49135882779955864
11293,0.06321616470813751,0.04909961111843586
11294,-0.057555027306079865,-0.0517074940726161
11295,-2.679530382156372,-2.6633720993995667
11296,-0.025831326842308044,-0.0792784730438143
11297,-4.414302349090576,-2.164360284805298
11298,-0.5492236614227295,-0.5486358292400837
11299,-0.204258531332016,-0.12855564057826996
11300,-0.02594110555946827,-0.024956757901236415
11301,2.488037586212158,0.016859538853168488
11302,0.008209100924432278,3.504486448946409e-05
11303,-0.0879196971654892,-0.09947300376370549
11304,-1.4201456308364868,0.28808677196502686
11305,-4.349151134490967,-4.289908841252327
11306,0.001883622957393527,0.005692422157153487
11307,-0.4690788686275482,-0.3210756778717041
11308,0.0025743194855749607,-0.00032620763886370696
11309,0.016508769243955612,-0.006075159879401326
11310,-0.026534343138337135,0.041514677926898
11311,-0.11519263684749603,-0.10326473787426949
11312,0.29807519912719727,0.06329900414857548
11313,-2.7909486293792725,-2.6872639060020447
11314,-1.7832181453704834,-1.2481362223625183
11315,0.01784028485417366,0.011635552509687841
11316,-0.08380161225795746,0.1766766458749771
11317,-0.03382034972310066,0.05853595212101936
11318,-1.859815239906311,-0.6779152154922485
11319,-0.08460112661123276,0.45602549612522125
11320,-4.431271076202393,-4.1664846539497375
11321,0.0035220785066485405,-0.0024846456944942474
11322,-0.02595844492316246,0.12348172068595886
11323,0.08516282588243484,-0.014213555958122015
11324,0.01813461259007454,-0.010023479349911213
11325,0.08570840954780579,-0.00020555616356432438
11326,0.029324859380722046,0.14583931071683764
11327,0.002676782663911581,0.015494063030928373
11328,0.0877511128783226,-0.001784839783795178
11329,-1.9900747537612915,-1.6729414761066437
11330,-0.04168013483285904,-0.0042862668633461
11331,-0.49627387523651123,0.1335585117340088
11332,0.031237691640853882,-0.008023305097594857
11333,0.15504190325737,-3.8980538192845415e-05
11334,-0.4991917014122009,-0.39799952507019043
11335,0.01763695850968361,0.005402683280408382
11336,-0.3556157350540161,-0.3516588881611824
11337,0.005620293319225311,0.29937180131673813
11338,-0.26831817626953125,-0.27252571657299995
11339,-4.3461761474609375,-3.623625636100769
11340,-5.93725061416626,-4.509273052215576
11341,0.017234306782484055,0.00021121334975759964
11342,-0.0033730093855410814,-0.004472580971196294
11343,-0.5019420385360718,-0.5086217988282442
11344,0.041905708611011505,0.0007075220346450806
11345,-0.5169516205787659,0.13942605257034302
11346,0.017074022442102432,0.016072481870651245
11347,0.028784681111574173,0.0026407836558064446
11348,-21.386178970336914,-17.135550498962402
11349,-0.020260244607925415,-0.027353327721357346
11350,-0.04765007272362709,-0.03760894667357206
11351,-0.04496975988149643,-0.05514931306242943
11352,-7.875434398651123,-7.437751650810242
11353,-2.404550790786743,-2.3505369909107685
11354,-1.0208868980407715,-0.6446963846683502
11355,0.031097332015633583,0.09068006835877895
11356,0.028206538408994675,-0.002144782498362474
11357,-6.816556930541992,-6.76243133097887
11358,-0.09777127951383591,-0.17096184915862978
11359,-0.07923159748315811,-0.04974394664168358
11360,-0.08235353976488113,0.011201977729797363
11361,-1.6966521739959717,-1.4648192822933197
11362,-0.23116067051887512,-0.04541671276092529
11363,-1.374205231666565,-0.4416625499725342
11364,0.16748739778995514,-0.005056779889855534
11365,-0.254970908164978,0.8206000924110413
11366,-6.1224236488342285,-5.7653579115867615
11367,0.021732140332460403,0.0034910315880551934
11368,-0.8960239291191101,-0.8620009385049343
11369,-0.3680265247821808,-0.3497394025325775
11370,0.03300207853317261,0.0028886581026199565
11371,-1.6939184665679932,-1.6068798303604126
11372,-0.14508038759231567,1.1095570027828217
11373,-3.3110058307647705,-2.819173038005829
11374,0.05717840790748596,-0.13348319893702865
11375,-1.548471450805664,-1.5250285118818283
11376,0.022226717323064804,0.0017251548706553876
11377,-0.023800630122423172,-0.04699450172483921
11378,-4.366703033447266,-4.07859879732132
11379,-6.573241710662842,-2.439669609069824
11380,-0.840920627117157,-0.8124890625476837
11381,0.014123370870947838,-0.002212873660027981
11382,-0.14841681718826294,-0.19492710730992258
11383,-1.9194254875183105,-1.934788262937218
11384,0.1339653730392456,-0.0035673128440976143
11385,-0.9474344849586487,-0.6959112286567688
11386,-7.053233623504639,-6.5737956166267395
11387,0.06835173815488815,0.005571748333750293
11388,-9.211040496826172,-5.054859638214111
11389,-0.02855927124619484,0.17459632828831673
11390,-0.7910091876983643,1.377993404865265
11391,-1.8018882274627686,-1.5897389948368073
11392,0.003834523493424058,0.00024101047392832697
11393,-5.415684223175049,-5.100447624921799
11394,-0.07385700941085815,-0.07626639457885176
11395,-0.01303193811327219,0.019073843024671078
11396,-4.288841724395752,-4.26316874101758
11397,0.005391828715801239,0.003330792998895049
11398,-2.8946800231933594,-2.7187668681144714
11399,-4.658535480499268,-4.413041785359383
11400,-0.1889064759016037,0.1862020343542099
11401,-0.713708758354187,-0.22815757989883423
11402,-3.812877655029297,-3.7792832031846046
11403,-0.0920310914516449,-0.09443151578307152
11404,0.05250110849738121,0.9544540904462337
11405,-6.953344345092773,-5.369794607162476
11406,-3.297302007675171,-2.9583772718906403
11407,0.020658327266573906,-0.0015174022992141545
11408,0.02780764177441597,-0.001055598957464099
11409,0.01179487630724907,-0.056301251985132694
11410,0.0184953510761261,0.05006733536720276
11411,0.1505655199289322,-0.00018947591888718307
11412,-0.0006235477048903704,0.0010322079760953784
11413,-1.3054221868515015,-0.37871068716049194
11414,-0.006937563885003328,-0.013708663107536267
11415,-0.1768724024295807,1.9831630736589432
11416,-0.06005139276385307,0.0646311342716217
11417,-1.9367856979370117,-1.8814964666962624
11418,-5.475421905517578,-5.447701513767242
11419,0.19251295924186707,-0.0014905384741723537
11420,-2.9239730834960938,-1.9575245380401611
11421,-0.191616490483284,-0.20750872185453773
11422,-0.998593270778656,0.822810173034668
11423,-1.1678197383880615,-0.5016729831695557
11424,-5.3205885887146,-4.073524832725525
11425,0.028577134013175964,-0.052865917794406414
11426,-3.519493341445923,-3.5617250502109528
11427,-0.3147619962692261,-0.22801785171031952
11428,-1.1532440185546875,-1.1509139267727733
11429,-3.1465020179748535,-3.016310378909111
11430,0.002769367303699255,-0.000885882749571465
11431,-8.694896697998047,-5.999194860458374
11432,0.002283144276589155,-0.00048073298239614815
11433,0.003104381263256073,0.03028891421854496
11434,0.03604466840624809,4.172313936123828e-06
11435,-0.35836607217788696,-0.24096204340457916
11436,-1.133559226989746,-1.0400267615914345
11437,-0.009438904002308846,0.05465077515691519
11438,-1.0431441068649292,-0.25395792722702026
11439,-4.685870170593262,-4.480669766664505
11440,-0.11133429408073425,-0.10308553278446198
11441,0.0658181756734848,-0.016523162368685007
11442,0.08865312486886978,0.009990488179028034
11443,0.050505638122558594,0.0014249582309275866
11444,-0.03072460927069187,-0.019419780932366848
11445,-0.03821984678506851,0.43328844010829926
11446,-1.9952056407928467,-1.8859860450029373
11447,-0.20954005420207977,-0.15717128291726112
11448,0.09208483248949051,0.0014254641719162464
11449,0.01901215687394142,0.00045276209311850835
11450,-6.792272567749023,-4.243855237960815
11451,-5.562715530395508,-1.4956469535827637
11452,-0.026378242298960686,0.08265509456396103
11453,0.05543176829814911,-0.0063667879439890385
11454,0.036017727106809616,0.0003989029210060835
11455,0.024943144991993904,-2.3960739326867042e-05
11456,0.21680022776126862,0.01068199472501874
11457,-0.6291904449462891,-0.5474608987569809
11458,-0.16351330280303955,0.20351405441761017
11459,0.05410027503967285,0.00037674710620194674
11460,-0.11835604906082153,0.577797919511795
11461,-0.43971940875053406,-0.31259608268737793
11462,0.019780470058321953,0.02499288134276867
11463,-1.285011887550354,-1.208705261349678
11464,0.02031107246875763,-0.01262694038450718
11465,-0.36176592111587524,-0.41973117738962173
11466,-4.463839530944824,-3.192569136619568
11467,-2.5329208374023438,-2.177280694246292
11468,-0.4818878769874573,-0.4095316007733345
11469,-4.786494255065918,-2.166440486907959
11470,-0.649465799331665,-0.519887313246727
11471,0.0004374829586595297,0.01825440232641995
11472,-0.032439544796943665,-0.03530328453052789
11473,-0.016549894586205482,-0.01858053682371974
11474,-0.5681443214416504,-0.5502793118357658
11475,-0.039787501096725464,-0.03565213643014431
11476,-1.3705581426620483,-1.0219684541225433
11477,-0.19045719504356384,-0.21562218887265772
11478,-3.03507661819458,-2.9235134571790695
11479,-4.660975933074951,-4.115663290023804
11480,-0.233878031373024,-0.052677884697914124
11481,0.01216963678598404,0.039541760459542274
11482,-0.014255421236157417,-0.01776165748015046
11483,-9.840947151184082,-8.377198100090027
11484,-0.8543605804443359,-0.6487478017807007
11485,-4.232395172119141,-4.028543800115585
11486,0.06268637627363205,0.000572991615626961
11487,-0.9226148724555969,-0.9274912513792515
11488,-0.16906163096427917,-0.16375093534588814
11489,0.021467197686433792,-0.0014076810330152512
11490,0.022417128086090088,-0.021316204220056534
11491,-0.48450541496276855,0.12184786796569824
11492,0.016083434224128723,0.013642389327287674
11493,0.08618437498807907,0.05728352244477719
11494,0.00022072938736528158,-0.00027749454602599144
11495,-0.05060818791389465,0.1669737584888935
11496,-0.13246771693229675,-0.1154651828110218
11497,-0.4644082486629486,-0.4002806544303894
11498,-0.35552355647087097,-0.3820380847901106
11499,-4.135231971740723,-3.281394898891449
11500,-1.2746667861938477,-1.2402249053120613
11501,0.1417950540781021,0.00033032719511538744
11502,0.004241500049829483,-0.0178657314972952
11503,0.01449900958687067,0.0009535101926303469
11504,0.0491594523191452,0.014240841381251812
11505,0.0133585836738348,-0.005624034442007542
11506,-2.0816729068756104,-2.378524661064148
11507,0.006393024232238531,6.272038444876671e-05
11508,0.020719852298498154,0.07634296361356974
11509,0.2222536951303482,2.14576471790906e-06
11510,0.009289782494306564,-0.051109209191054106
11511,-1.9694820642471313,-1.8098699003458023
11512,0.032377857714891434,-0.0002914446813520044
11513,-0.034193262457847595,0.09567663818597794
11514,0.05083059147000313,0.023938334546983242
11515,-0.6822531223297119,-0.7007305212318897
11516,-0.3535459637641907,-0.32828189432621
11517,-0.15611125528812408,0.017400160431861877
11518,-1.907719373703003,-1.1972251534461975
11519,0.17368382215499878,-0.0006916112652106676
11520,-2.2116267681121826,-2.2318881910759956
11521,-0.06839324533939362,-0.05341092124581337
11522,-0.39108937978744507,-0.36138006672263145
11523,-0.008685911074280739,0.018007654696702957
11524,0.021815551444888115,0.0022294449699984398
11525,-2.7499618530273438,-2.3541769087314606
11526,0.0065573956817388535,0.015071254601934925
11527,0.051188983023166656,0.002538510598242283
11528,0.027750087901949883,-0.0007578255608677864
11529,-0.4886052906513214,-0.3795914947986603
11530,-0.600594699382782,-0.5706769376993179
11531,-4.102006912231445,-4.0827452801167965
11532,-0.08843060582876205,-0.08849963708780706
11533,-4.192461967468262,-4.245451421476901
11534,-0.6257051825523376,-0.6396532133221626
11535,0.01181005872786045,0.0009603872313164175
11536,-0.12043169885873795,0.5569581389427185
11537,-0.00038179708644747734,0.0005257297307252884
11538,-0.13047166168689728,0.6161792725324631
11539,-0.8375059366226196,-0.8492871839553118
11540,-0.049770161509513855,0.1702457070350647
11541,-5.98825216293335,-6.066811901226174
11542,-5.3119988441467285,-4.9894090592861176
11543,-0.10277773439884186,-0.09995653107762337
11544,-0.38133108615875244,-0.04820701479911804
11545,0.20791694521903992,-0.0004607485607266426
11546,-5.505651950836182,-5.050357520580292
11547,-0.5185813903808594,-0.4798170477151871
11548,-0.07977808266878128,-0.06940260343253613
11549,0.22116853296756744,0.05515945760998875
11550,0.007207171060144901,-0.002107342763338238
11551,-0.11729609966278076,-0.12365272641181946
11552,0.027364308014512062,0.0005971276841592044
11553,0.06838320195674896,-4.5764842070639133e-05
11554,-1.9473421573638916,-1.7627803683280945
11555,-1.2272061109542847,-1.2738246694207191
11556,-0.17076022922992706,-0.2604077011346817
11557,-0.06006450578570366,-0.008997023105621338
11558,-0.3373531997203827,-0.31236182525753975
11559,-0.3355790972709656,-0.08685001730918884
11560,-0.8389178514480591,-0.5237146615982056
11561,-6.640862941741943,-5.80053973197937
11562,0.01338658481836319,0.004927283152937889
11563,-4.50192928314209,-4.485963016748428
11564,0.022495176643133163,-0.00323224016756285
11565,-4.797333240509033,-5.054078981280327
11566,-0.003790486603975296,0.08618682436645031
11567,0.0007464922964572906,-0.04400268429890275
11568,-0.08407177031040192,-0.14132462930865586
11569,-9.09533977508545,-7.378400087356567
11570,-1.9970414638519287,-1.9812094140797853
11571,-0.02020069770514965,-0.008138483390212059
11572,0.005477827042341232,0.0007250012131407857
11573,-1.7947933673858643,-1.8058804185129702
11574,-3.064758777618408,-3.0526642370969057
11575,-0.11493908613920212,-0.045743636786937714
11576,-2.8890082836151123,-2.9325063722208142
11577,-2.7215006351470947,-2.628160312771797
11578,-2.2821826934814453,-2.2618513330817223
11579,-0.6820967793464661,-0.8189265914261341
11580,0.05486215651035309,8.582534064771608e-06
11581,-0.28405770659446716,-0.2820076709613204
11582,-4.687000751495361,-3.979513466358185
11583,-2.13808536529541,-1.238831877708435
11584,-0.7008053660392761,-0.7199945580214262
11585,0.025982674211263657,-0.0008601551526226103
11586,-3.23984432220459,-3.1721992269158363
11587,-0.1448678970336914,2.0968791246414185
11588,-8.09876823425293,-6.62066388130188
11589,-0.8274765014648438,-0.6668140888214111
11590,-2.7439308166503906,-2.331228107213974
11591,-0.38285204768180847,-0.24638567864894867
11592,-0.5512865781784058,-0.5686788931488991
11593,-2.8828318119049072,-2.621756762266159
11594,-7.880411624908447,-5.217017889022827
11595,-2.855421781539917,-1.7342101335525513
11596,-0.1068277508020401,-0.0020166411995887756
11597,0.009740098379552364,0.006617403589189053
11598,-0.019010920077562332,-0.020112171536311507
11599,0.0391925573348999,0.00274828914552927
11600,-2.638925790786743,-2.7161709908396006
11601,0.010260609909892082,0.01387429190799594
11602,-0.0014189966022968292,0.07680509006604552
11603,-12.482501029968262,-11.10440456867218
11604,-3.2360103130340576,0.4836294651031494
11605,-0.8002442717552185,-0.8264743201434612
11606,-0.8871254324913025,-0.8338841050863266
11607,-0.6258794665336609,-0.13719147443771362
11608,-1.8035072088241577,-0.9937161803245544
11609,-0.059091292321681976,-0.09942053817212582
11610,0.042991455644369125,0.005026167258620262
11611,-1.7666823863983154,-0.9575182199478149
11612,-1.2465225458145142,-1.2508887135336408
11613,-1.1334421634674072,-1.0822753086686134
11614,-2.7644715309143066,-2.6323591768741608
11615,-5.78361177444458,-4.459708094596863
11616,0.030721168965101242,-0.0016236660812865011
11617,-0.004290223121643066,0.0025966521352529526
11618,-0.08731488883495331,-0.106974778464064
11619,0.0013764237519353628,0.03055764245800674
11620,-0.6005546450614929,-0.09975296258926392
11621,-2.5846450328826904,-0.9597251415252686
11622,-2.9955365657806396,-2.909215047955513
11623,0.02104373835027218,0.00111228262539953
11624,-0.8898282051086426,-1.0091031342744827
11625,-0.005651166196912527,-0.011806604685261846
11626,0.07484577596187592,-0.003496107878163457
11627,0.06649985909461975,0.7834031991660595
11628,0.09478219598531723,-0.00037138526249691495
11629,-0.03012126497924328,0.10800720006227493
11630,-3.4709556102752686,-3.3464623242616653
11631,0.05908431112766266,-0.0018920251168310642
11632,-0.19345642626285553,0.008979946374893188
11633,-0.2867158055305481,-0.28936491534113884
11634,-1.8701099157333374,-0.1780102252960205
11635,-6.002354621887207,-2.9368035793304443
11636,0.005802481435239315,-0.0004051448777318001
11637,-0.20897674560546875,-0.21298322855727747
11638,-0.06065612658858299,-0.09253918752074242
11639,-6.955375671386719,-6.812898233532906
11640,-0.12460805475711823,0.39093078672885895
11641,-0.10935080796480179,-0.04509000480175018
11642,-4.492161750793457,-1.0307400226593018
11643,-0.06628096103668213,-0.056242480874061584
11644,-0.05004137009382248,-0.05740712070837617
11645,0.0629350021481514,0.000986978309811093
11646,0.10830583423376083,-0.0002430319545965176
11647,-8.430062294006348,-8.121920853853226
11648,0.0593106783926487,-2.980181307066232e-06
11649,-10.479019165039062,-7.479337930679321
11650,-0.35520344972610474,-0.318901427090168
11651,-1.6972726583480835,2.1867763996124268
11652,0.06754475831985474,0.011331910733133554
11653,-2.641575813293457,-2.2017659544944763
11654,-3.5528106689453125,-3.3024908006191254
11655,-4.490584850311279,-4.458046320825815
11656,-1.878975510597229,-1.832829438149929
11657,-1.7279146909713745,-1.1392873525619507
11658,-1.1755517721176147,-1.2359926030039787
11659,0.049747779965400696,4.696713949670084e-05
11660,-0.5702420473098755,-0.453199565410614
11661,-0.001803245977498591,-0.0030127077843644656
11662,0.041273828595876694,-0.013550979550927877
11663,-1.3997271060943604,-1.36442518979311
11664,-0.09788256883621216,-0.1457056226208806
11665,-2.3238282203674316,-2.321700954809785
11666,0.07524178922176361,-4.649138190870872e-06
11667,-0.19112852215766907,0.20385348796844482
11668,-0.004015578422695398,0.03797340579330921
11669,0.09028394520282745,-5.125979441800155e-06
11670,-6.627808094024658,-3.732408046722412
11671,-1.8483315706253052,-1.7232637405395508
11672,-8.346540451049805,-3.2820239067077637
11673,0.0018504729960113764,0.05606458307011053
11674,0.003815211821347475,-2.229180108770379e-05
11675,-6.837571620941162,-4.9275994300842285
11676,-1.6723804473876953,-0.844586193561554
11677,-0.07351072877645493,-0.10777038522064686
11678,0.03614680469036102,-0.02493108784983633
11679,0.0659630075097084,0.002660223050042987
11680,-2.2465250492095947,-0.5526933670043945
11681,0.0139857716858387,0.0009272519964724779
11682,-0.1818278580904007,-0.1854298864491284
11683,-0.9626416563987732,-0.9763408480212092
11684,-1.0462541580200195,-0.4410528540611267
11685,-0.7723340392112732,0.010771572589874268
11686,-0.026237279176712036,0.0005253907293081284
11687,-0.9237091541290283,-0.8905983157455921
11688,0.04335770383477211,0.003723264191648923
11689,-2.188758373260498,-0.7032318115234375
11690,-4.180262088775635,-2.2258005142211914
11691,-0.0807887613773346,-0.09680432244203985
11692,-0.95085608959198,-0.9742467587057035
11693,-0.6383795142173767,-0.6850432008504868
11694,0.0013058973709121346,-3.576275275918306e-07
11695,-1.2796130180358887,-1.3019709205254912
11696,-0.0783209279179573,-0.07646731659770012
11697,-0.22249922156333923,-0.03335873782634735
11698,-0.06663857400417328,-0.0894015459853108
11699,-0.04837403446435928,-0.05274737346917391
11700,-1.8397948741912842,-1.5716459155082703
11701,0.004348784685134888,0.08663507550954819
11702,-0.3107183575630188,0.7563852965831757
11703,0.005463133566081524,0.04215459676925093
11704,-0.12275411188602448,-0.19588261924218386
11705,-0.4474157691001892,-0.38968371599912643
11706,0.003342720214277506,0.007803992950357497
11707,0.011408623307943344,0.06263323873281479
11708,0.004913711920380592,-1.4304923752206378e-06
11709,-0.31453758478164673,0.4355927109718323
11710,0.06441464275121689,0.03552674222737551
11711,-0.041176773607730865,0.020055260509252548
11712,-0.9143221378326416,-0.8936494737863541
11713,-0.0052164476364851,-0.008378673112019897
11714,-3.0370028018951416,-2.7683722972869873
11715,0.0028678658418357372,0.0011825981200672686
11716,-0.9145821332931519,-0.8967913426458836
11717,0.0658968910574913,-0.023341892287135124
11718,0.054058920592069626,-0.03207139950245619
11719,-1.0185625553131104,-0.9804256707429886
11720,-3.8068594932556152,-3.299411118030548
11721,-0.10286779701709747,-0.10471764905378222
11722,-0.18113428354263306,0.3596328943967819
11723,0.05250110849738121,0.9544540904462337
11724,-0.7044363021850586,-0.6112627685070038
11725,0.06310092657804489,-1.1801555046986323e-05
11726,-1.331954002380371,-1.3479598257690668
11727,-0.438102126121521,-0.27878305315971375
11728,-0.3286263048648834,-0.24739712476730347
11729,-4.522305488586426,-4.315905839204788
11730,0.05691026151180267,0.13586637377738953
11731,-0.19169685244560242,0.08384178578853607
11732,-4.61228084564209,-0.24857711791992188
11733,-4.062169551849365,-3.4666908979415894
11734,0.2222536951303482,2.14576471790906e-06
11735,0.17753945291042328,-0.013811847544275224
11736,0.02679513208568096,0.09054807084612548
11737,-0.24864616990089417,-0.2725534710334614
11738,0.01980367675423622,0.008652593940496445
11739,-0.43784859776496887,-0.3304440528154373
11740,-2.7528953552246094,-2.7009757608175278
11741,0.06663111597299576,-0.007204171270132065
11742,-1.0693315267562866,-1.0652231611311436
11743,-7.509328842163086,-6.677097916603088
11744,-0.4356532692909241,-0.47206231765449047
11745,0.00821213610470295,0.0008411741582676768
11746,-1.549879789352417,-1.4075756818056107
11747,0.04043295979499817,-4.76833565699053e-06
11748,0.06304015964269638,0.012122253887355328
11749,-0.11577990651130676,-0.21145513653755188
11750,-0.08849022537469864,-0.014926955103874207
11751,-1.8527131080627441,-0.6747512817382812
11752,0.021992497146129608,-0.001428783216397278
11753,0.023200564086437225,0.00015251804143190384
11754,-4.790653705596924,-4.535694420337677
11755,-0.16708990931510925,-0.15972702205181122
11756,0.001879233750514686,0.0003693245816975832
11757,-0.04308931902050972,0.15713904798030853
11758,-1.9724233150482178,-1.420764982700348
11759,-2.5453238487243652,-2.5380605421960354
11760,-2.678311347961426,-2.1690192222595215
11761,0.08637990057468414,-0.00014920157263986766
11762,-0.15570960938930511,-0.06586159765720367
11763,0.005580876022577286,-0.001104283583117649
11764,-4.318739891052246,-4.114022493362427
11765,0.02315642684698105,0.004252072132658213
11766,-0.043345142155885696,-0.062300237827003
11767,-2.663705825805664,-1.9242219924926758
11768,-2.718852996826172,-2.5137875378131866
11769,-1.1080491542816162,-1.1342103574424982
11770,-1.5527180433273315,-1.6846063565462828
11771,-1.3288720846176147,-1.3106938004493713
11772,-0.6466469168663025,-0.6787648852914572
11773,-4.118789196014404,-3.691072463989258
11774,-0.8147062063217163,-0.8062883466482162
11775,-0.01351075991988182,-0.019412123365327716
11776,-0.3292986750602722,-0.2949909120798111
11777,0.0029329510871320963,0.0005159169413673226
11778,-0.9612842202186584,-0.8436637446284294
11779,-0.11037980765104294,-0.014828607439994812
11780,0.10319851338863373,-0.03772484324872494
11781,-0.1352437436580658,4.27394238114357
11782,-0.17631012201309204,-0.17660105554386973
11783,0.051300860941410065,0.032942176796495914
11784,-0.62075275182724,-0.08463287353515625
11785,-0.5482537746429443,-0.5745761450380087
11786,0.010750561952590942,0.03904467076063156
11787,-0.5933839678764343,1.715397834777832
11788,-0.1886739432811737,-0.008416712284088135
11789,0.0617407001554966,0.003421965171582997
11790,0.023164819926023483,0.00025600194931030273
11791,-4.356588363647461,-3.231446385383606
11792,-1.130589485168457,-1.1309624537825584
11793,0.06765303760766983,0.005837373901158571
11794,-0.8414522409439087,-0.7910988479852676
11795,-7.125607013702393,-3.7704110145568848
11796,-8.67898178100586,-3.8896074295043945
11797,-0.606372594833374,-0.6215491434559226
11798,-0.05835467576980591,-0.05173917021602392
11799,-9.759888052940369e-05,0.4027773921843618
11800,0.01953377015888691,-0.011495859362185001
11801,-3.488272190093994,-2.7183727025985718
11802,0.04798690602183342,1.1920883480343036e-07
11803,0.16397817432880402,-0.013727862387895584
11804,-1.695623755455017,-0.2083810567855835
11805,-0.016424229368567467,0.002817850559949875
11806,-2.9081335067749023,-2.804461397230625
11807,-1.5718810558319092,-1.411201074719429
11808,0.030397683382034302,-0.00136523914989084
11809,-0.02301955781877041,0.16568114794790745
11810,-6.343211650848389,-6.014847218990326
11811,0.07171501964330673,-0.004385834094136953
11812,-0.7218092083930969,-0.691312987357378
11813,-4.235633373260498,-4.32052534352988
11814,0.003751733573153615,-4.5415734348353e-05
11815,-0.675104022026062,-0.5247918516397476
11816,-3.2511630058288574,-3.233346192166209
11817,-0.032643940299749374,-0.032355411909520626
11818,-0.06627429276704788,0.16981080174446106
11819,-0.5436045527458191,-0.5693131182342768
11820,-1.1922435760498047,-1.179552597925067
11821,-0.10809142887592316,-0.04682400822639465
11822,-0.561099648475647,-0.5162845999002457
11823,0.04799090325832367,0.3292517280206084
11824,-1.2370609045028687,-0.9234361946582794
11825,-0.33167222142219543,0.00926738977432251
11826,-0.2535478472709656,-0.22003364190459251
11827,-0.07471655309200287,-0.06914715282619
11828,-3.544633150100708,-3.414891853928566
11829,0.0020162221044301987,0.0009218811755999923
11830,-0.031360313296318054,0.011768899857997894
11831,-1.4665398597717285,-1.4059242606163025
11832,-0.0012389479670673609,-0.0029074285412207246
11833,-0.021968267858028412,-0.04820155072957277
11834,-1.0905909538269043,-1.054540678858757
11835,0.0037601348012685776,-0.021017089209635742
11836,-0.10387604683637619,0.7370133101940155
11837,-0.011509479954838753,-0.02854131837375462
11838,-0.7579330801963806,-0.8243368621915579
11839,-5.061179161071777,-4.156149983406067
11840,-6.494645595550537,-6.274057373404503
11841,0.046454690396785736,-9.524183406028897e-05
11842,-0.8771712183952332,-0.35571688413619995
11843,-1.9115099906921387,-1.849040001630783
11844,-0.8442049622535706,0.2501494288444519
11845,-3.9434268474578857,-3.7137760370969772
11846,0.05496460199356079,0.11365577764809132
11847,-6.716901779174805,-5.822807967662811
11848,-0.10851766169071198,0.6584956794977188
11849,-0.005109505727887154,-0.007122276700101793
11850,-0.04358406737446785,0.06925048679113388
11851,-2.3430874347686768,-2.17120860517025
11852,-1.732932448387146,-1.423610657453537
11853,0.013964503072202206,-0.01114317518658936
11854,-3.6163973808288574,-0.07979130744934082
11855,-0.029332557693123817,1.019368339329958
11856,-1.7911186218261719,-1.8226894959807396
11857,0.10814554989337921,-0.0003973522179876454
11858,0.06012757122516632,0.018920586444437504
11859,-0.9433926343917847,-0.9417316615581512
11860,-0.6286974549293518,-0.6410923302173615
11861,0.04163330793380737,2.3125778170651756e-05
11862,0.012998184189200401,0.1351158171892166
11863,0.0027240654453635216,5.995288665872067e-05
11864,0.09134715795516968,-0.2712616662029177
11865,-0.21335837244987488,-0.08069652318954468
11866,0.04896119609475136,-0.03305903705768287
11867,-0.3447173237800598,0.6875510215759277
11868,0.03604526445269585,7.152555099310121e-07
11869,0.01031868252903223,-0.004495106841204688
11870,-0.6800944209098816,-0.3849918842315674
11871,-2.9763834476470947,-2.288477599620819
11872,0.02134048007428646,0.0004980065859854221
11873,-3.3379156589508057,-3.0701827704906464
11874,-2.273651599884033,-2.238971348851919
11875,-3.4893386363983154,-2.0990902185440063
11876,-0.005708638578653336,0.3535299114882946
11877,-0.8108739852905273,-0.8332612381782383
11878,-9.34328556060791,-8.433014750480652
11879,-3.9338746070861816,-3.7073965966701508
11880,0.009906796738505363,0.24694284051656723
11881,0.010491661727428436,0.36803700029850006
11882,-1.2806531190872192,-1.3666787601541728
11883,-0.03307732194662094,-0.02993001602590084
11884,-1.6863785982131958,-1.7409456754103303
11885,-0.42052069306373596,-0.4810347445309162
11886,-0.008578786626458168,0.02151824627071619
11887,-0.26620131731033325,-0.13467290997505188
11888,0.019413333386182785,0.010377958999015391
11889,-0.14526471495628357,-0.16113489493727684
11890,-1.358505129814148,-0.3845706582069397
11891,-9.41714096069336,-9.451919512823224
11892,-0.01316836103796959,-0.014392172684893012
11893,-0.10963322222232819,0.044463083148002625
11894,0.10821399092674255,-0.01500040665268898
11895,0.03419061377644539,-0.014848841354250908
11896,-1.8584762811660767,-1.4135504364967346
11897,-4.84877872467041,-3.091108560562134
11898,0.07117463648319244,0.07679205015301704
11899,0.0007557421922683716,-0.00027097389101982117
11900,0.020875683054327965,-3.695342456921935e-06
11901,-0.43499132990837097,-0.44577552005648613
11902,0.037378840148448944,-0.009048770414665341
11903,-0.47467076778411865,-0.5686454214155674
11904,-0.02763359248638153,-0.13759420067071915
11905,0.10141454637050629,0.004071460221894085
11906,-0.03325037658214569,-0.047450450249016285
11907,0.04295754060149193,-0.026259403210133314
11908,0.03278438001871109,0.004919631057418883
11909,-0.06133878603577614,1.7305901646614075
11910,-3.484971284866333,-1.3980402946472168
11911,-4.41664457321167,-3.6087685227394104
11912,0.07537674158811569,0.0
11913,-0.6270637512207031,-0.6508748903870583
11914,0.006629887968301773,-7.246533641591668e-05
11915,-0.021643202751874924,0.012852121144533157
11916,0.0186177808791399,0.0027314479229971766
11917,0.009138106368482113,0.011768865282647312
11918,0.01258163619786501,-0.005860498640686274
11919,0.06482510268688202,0.0005478549282997847
11920,0.004923129454255104,0.002054833121746924
11921,0.007446009665727615,0.00636446475982666
11922,0.05465938150882721,-0.0013775929110124707
11923,0.0034350305795669556,-0.021069981157779694
11924,-0.08299708366394043,-0.1043198499828577
11925,-0.04644763469696045,0.0631570890545845
11926,-2.186561346054077,-1.9980025738477707
11927,-0.07700251042842865,-0.057082027196884155
11928,-0.14827120304107666,0.16267476975917816
11929,0.025368843227624893,-0.03867103171069175
11930,-0.3942936062812805,-0.3527340106666088
11931,-1.2651569843292236,-0.9539500772953033
11932,0.002678951947018504,0.0010482116194907576
11933,-5.058273792266846,-4.624598920345306
11934,0.06503965705633163,-1.4305080640042434e-06
11935,-2.624939441680908,-1.9197148084640503
11936,-1.7957621812820435,-1.2896101474761963
11937,0.027090176939964294,-0.012232258915901184
11938,-0.0012515168637037277,0.09007142670452595
11939,0.15485863387584686,0.003651317907497287
11940,-0.42485669255256653,-0.4403758244588971
11941,-0.14976230263710022,0.09570859372615814
11942,-7.191685199737549,-7.291597630828619
11943,0.06306158751249313,0.006401961087249219
11944,-0.12577904760837555,-0.12027574516832829
11945,-3.3287432193756104,-3.20383682847023
11946,-1.0105289220809937,-0.9535022303462029
11947,-0.0966164842247963,-0.12282130308449268
11948,-0.001101379981264472,0.00501564797013998
11949,-1.120031714439392,-0.7959856986999512
11950,-5.415041923522949,-4.919925153255463
11951,-1.8939566612243652,-1.9000629894435406
11952,0.06292913109064102,-0.00015149960017879494
11953,-0.30005979537963867,-0.3425126885995269
11954,-2.8873188495635986,-2.455796480178833
11955,-1.192260503768921,-1.2291354704648256
11956,-5.8850836753845215,-5.221603631973267
11957,0.14180566370487213,-9.273147588828579e-05
11958,-4.73142671585083,-3.8763603568077087
11959,-2.8094730377197266,-2.565881699323654
11960,-1.543784737586975,-1.5961300153285265
11961,0.0032383750658482313,2.264931026729755e-06
11962,-0.5329970717430115,3.670168697834015
11963,-0.8332282304763794,-0.45616188645362854
11964,0.14205949008464813,0.007130068726837635
11965,-0.23665255308151245,-0.11924245953559875
11966,-5.433681011199951,-5.117392957210541
11967,-1.7642730474472046,-0.9661201238632202
11968,-0.024381641298532486,0.018104558810591698
11969,0.05377215892076492,0.05657982174307108
11970,-1.307709813117981,-1.2712713554501534
11971,-1.2322328090667725,-0.6687062978744507
11972,-0.0016544483369216323,-0.002847222611308098
11973,-0.44627708196640015,-0.45011967211030424
11974,-0.4742266833782196,-0.5096576400101185
11975,-0.09881176799535751,-0.14089011773467064
11976,0.025491682812571526,-0.00015373212227132171
11977,-0.3529416024684906,1.866057276725769
11978,0.021854398772120476,-0.0005361775401979685
11979,-0.00031261262483894825,-0.0006469054496847093
11980,-6.66520881652832,-5.631889581680298
11981,-0.1454434096813202,-0.1605108727235347
11982,0.0431155227124691,-0.0002845623530447483
11983,-0.8674572706222534,0.19880235195159912
11984,-0.13460060954093933,-0.1768263652920723
11985,-5.036220073699951,-3.9383513927459717
11986,-0.006473064422607422,0.36805762723088264
11987,-0.013572774827480316,0.12042977474629879
11988,-2.3543519973754883,-2.3398595228791237
11989,-5.392439842224121,-5.157029747962952
11990,0.01979285478591919,-0.009684849064797163
11991,-0.0844961479306221,0.13872864097356796
11992,-2.8992209434509277,-2.80302095413208
11993,-0.11200293153524399,-0.07247083261609077
11994,-0.021413493901491165,0.008331496268510818
11995,0.004024207592010498,-0.031700435269158334
11996,-0.024198435246944427,-0.05357174202799797
11997,0.018862683326005936,3.515997377689928e-05
11998,0.015013869851827621,-0.00017639923316892236
11999,-0.27058878540992737,-0.2787606408819556
12000,-0.07801120728254318,-0.0826482800184749
12001,-1.6074860095977783,-1.4911663234233856
12002,0.05995997413992882,0.035625872667878866
12003,-0.3391369879245758,0.02433571219444275
12004,0.031965240836143494,1.882686046883464e-05
12005,-5.558314323425293,-5.369589626789093
12006,-6.462772369384766,-6.245897829532623
12007,-1.0693165063858032,-0.2624571919441223
12008,-0.8833361864089966,0.7685797214508057
12009,-1.3988683223724365,-1.382503941655159
12010,-2.8197479248046875,-0.8803302049636841
12011,0.019189782440662384,-0.003374983061803505
12012,-0.14671772718429565,0.0675288736820221
12013,-0.39973440766334534,0.010731816291809082
12014,-1.8880077600479126,-1.68638876080513
12015,-3.3446056842803955,-3.2705805525183678
12016,-0.011128440499305725,-0.006903107278048992
12017,-0.15960010886192322,-0.061388224363327026
12018,0.009089004248380661,0.07434320219908841
12019,-1.29712975025177,-1.079663872718811
12020,-3.833235025405884,-2.9979004859924316
12021,-2.8202691078186035,-2.8252267707139254
12022,0.04323801025748253,-0.0032777085834823083
12023,-5.117920398712158,-5.081338368356228
12024,-0.8511360883712769,-0.20102804899215698
12025,-5.708691596984863,-5.349005222320557
12026,-0.19968587160110474,-0.19763073604553938
12027,-2.9195845127105713,-2.758556693792343
12028,-0.22100293636322021,-0.18722302094101906
12029,-0.4247521460056305,-0.4233669713139534
12030,-9.462496757507324,-8.823753535747528
12031,0.07148449122905731,-0.0007786648347973824
12032,-0.6926921010017395,-0.6144619733095169
12033,-0.5675842761993408,-0.03232550621032715
12034,-4.328046798706055,-4.220332719385624
12035,-0.03739985078573227,-0.08419885765761137
12036,-0.5630998611450195,-0.3615630716085434
12037,-3.745211362838745,-3.745162323117256
12038,-0.005402694921940565,0.023516226559877396
12039,-0.6018106937408447,-0.584795605391264
12040,-0.20418336987495422,-0.05036894977092743
12041,-3.3178622722625732,-3.348827307461761
12042,-0.2932113707065582,-0.1140245795249939
12043,-9.040809631347656,-4.982719421386719
12044,0.03148785978555679,-0.003283381462097168
12045,-0.2268686145544052,-0.0517951101064682
12046,-3.9305248260498047,-2.8528807163238525
12047,-0.08987878262996674,-0.09208463877439499
12048,0.0024835742078721523,0.1378695679595694
12049,-6.75948429107666,-4.9889161586761475
12050,0.02103171870112419,0.08429338643327355
12051,-0.44515252113342285,0.8031155169010162
12052,-0.11768936365842819,-0.123914017342031
12053,0.13779857754707336,0.06470893137156963
12054,-0.4216427803039551,-0.5455774068832397
12055,-0.09944386780261993,0.24379678070545197
12056,0.008742475882172585,1.9073451085205306e-06
12057,-6.188033103942871,-6.203486052341759
12058,-8.443928718566895,-3.9710326194763184
12059,-0.031374722719192505,-0.10527002601884305
12060,0.021127579733729362,0.005825156811624765
12061,-2.7797436714172363,-1.7466886043548584
12062,-1.5704913139343262,-1.4539164304733276
12063,-0.3847474455833435,-0.3743530511856079
12064,-0.03755081444978714,0.01041799783706665
12065,-0.0786658450961113,0.1352182775735855
12066,-4.071532726287842,-3.876988470554352
12067,0.06049555540084839,-0.007786143571138382
12068,-2.3822712898254395,-1.2029523849487305
12069,-0.1473735123872757,0.10010650753974915
12070,-1.4191081523895264,-1.2852863669395447
12071,-9.826504707336426,-6.239388465881348
12072,0.02307753823697567,0.0009543968481011689
12073,-0.012782009318470955,0.17766805738210678
12074,-1.3439016342163086,-0.8764813542366028
12075,0.062183354049921036,0.06694130238611251
12076,0.0036886795423924923,-4.934635944664478e-05
12077,-2.206031084060669,-1.7173992991447449
12078,0.07385445386171341,-0.0011540745617821813
12079,0.004607507959008217,0.004402002785354853
12080,-9.677125930786133,-9.084846436977386
12081,-0.007000691723078489,0.004381544888019562
12082,-0.042240209877491,-0.009069502353668213
12083,-0.30459776520729065,-0.3640775582753122
12084,-3.114044427871704,0.38262939453125
12085,0.07267406582832336,0.19734178856015205
12086,-6.068761825561523,-5.97399327903986
12087,-3.4578135013580322,-3.3950385749340057
12088,0.005815478507429361,0.0012167040258646011
12089,-0.011613702401518822,0.023569364100694656
12090,-9.304683685302734,-7.768022775650024
12091,-5.479274272918701,-5.445982277393341
12092,-0.19939547777175903,-0.21297118067741394
12093,-1.3723608255386353,-1.100717306137085
12094,-0.5035427808761597,-0.5774220377206802
12095,0.06593365967273712,-0.019781434908509254
12096,-0.2708025276660919,-0.22928478568792343
12097,-1.0816102027893066,-1.0523625202476978
12098,-0.13373444974422455,-0.12420772761106491
12099,-5.990223407745361,-5.548214256763458
12100,-6.225414276123047,-5.251602113246918
12101,0.05023369938135147,0.004388455303569572
12102,-1.0753347873687744,-1.0785719770938158
12103,-1.6966521739959717,-1.4648192822933197
12104,-5.104437828063965,-4.279442727565765
12105,-2.6335346698760986,-2.585877165198326
12106,0.06863052397966385,-1.7285029571212362e-05
12107,-1.2445544004440308,-1.2565743373706937
12108,-0.9272395968437195,0.8850741386413574
12109,-2.899334669113159,-2.8342575803399086
12110,-0.42810600996017456,-0.44159399333875626
12111,-4.439439296722412,-4.357573583722115
12112,-0.04206644371151924,-0.1008155761519447
12113,0.02022632025182247,0.0002230716636404395
12114,-2.125645160675049,0.510474443435669
12115,-0.7640422582626343,-0.7122624516487122
12116,-0.4941539466381073,-0.4921511737629771
12117,-0.5403443574905396,-0.5146924331784248
12118,0.01466701552271843,0.012533989269286394
12119,-5.577463150024414,-3.072150230407715
12120,-0.14771470427513123,-0.18914218060672283
12121,0.05245744436979294,0.5479342266917229
12122,-6.622004985809326,-3.996034622192383
12123,-0.03038494661450386,0.5383010059595108
12124,-0.24722737073898315,-0.25807073432952166
12125,-0.20901867747306824,-0.15319591760635376
12126,0.09273260831832886,-0.0035735201090574265
12127,-0.024868130683898926,-0.04144299819745356
12128,0.07358351349830627,0.033602665178477764
12129,-0.002000376582145691,0.06247249245643616
12130,-0.013859831728041172,-0.0069236159324646
12131,-0.5704552531242371,1.4277017712593079
12132,-0.038230445235967636,-0.059870289638638496
12133,-0.6072161793708801,-0.07826453447341919
12134,0.00876280665397644,-0.015829188283532858
12135,-0.045230649411678314,-0.04721527057699859
12136,-2.1834540367126465,-2.207769423723221
12137,-0.4092140793800354,-0.1179150938987732
12138,0.006248357705771923,0.021166794933378696
12139,-0.04298335686326027,0.48480088636279106
12140,-0.4585348069667816,-0.34552305936813354
12141,-0.01428239792585373,0.012816164642572403
12142,-4.132030487060547,-3.924200937151909
12143,-0.6272240281105042,-0.5384189337491989
12144,0.021121028810739517,0.011126665398478508
12145,0.004694222006946802,0.2702764798887074
12146,0.09945966303348541,-0.053453389555215836
12147,-0.8123973608016968,-0.8234071210026741
12148,0.019445665180683136,0.7403411688283086
12149,-2.340026617050171,-2.3931839279830456
12150,-1.2254191637039185,-0.8887118995189667
12151,0.06301331520080566,0.00021238558838376775
12152,-0.011430881917476654,-0.01879315299447626
12153,0.08113507181406021,0.01570119708776474
12154,-0.05128312483429909,-0.024069443345069885
12155,-0.041028738021850586,-0.05996462202165276
12156,0.2304898500442505,-0.061458297073841095
12157,0.00825499463826418,-3.9338647184195e-06
12158,-2.3174188137054443,-0.8389619588851929
12159,0.015479257330298424,-0.005960620997939259
12160,-0.3761112093925476,0.36396321654319763
12161,-1.6074860095977783,-1.4911663234233856
12162,-0.05868937447667122,-0.05021859612315893
12163,0.04767879843711853,-0.00025839812951744534
12164,0.019855333492159843,0.035075047984719276
12165,0.014449229463934898,0.06982667930424213
12166,-6.814380168914795,-6.520389825105667
12167,-0.23910200595855713,-0.22600235417485237
12168,-0.9447152614593506,0.9158121347427368
12169,-1.2336723804473877,-1.232874107779935
12170,-0.30118003487586975,-0.16867531836032867
12171,-2.351677894592285,-1.5443951487541199
12172,-1.7827469110488892,0.15119969844818115
12173,-0.733048677444458,-0.3648304343223572
12174,-3.7870383262634277,-3.0842294692993164
12175,-0.2935503423213959,0.2195364534854889
12176,-0.012733623385429382,0.2913408577442169
12177,-0.07856003940105438,-0.0700708432123065
12178,-5.436275959014893,-4.837907254695892
12179,-1.8122817277908325,-1.7869576197117567
12180,-0.13846689462661743,0.30504080653190613
12181,-0.6104287505149841,0.7467681765556335
12182,-0.36074838042259216,-0.38666571490466595
12183,0.004237722605466843,-0.043618300900561735
12184,-0.011999750509858131,-0.015156829176703468
12185,0.02316231280565262,0.026334696187404916
12186,-0.03305427357554436,-0.02158569172024727
12187,-0.006923376582562923,0.2829280458390713
12188,-6.9352521896362305,-6.6302610039711
12189,-0.8271224498748779,-0.7163139581680298
12190,-0.15333206951618195,-0.2032017894089222
12191,-0.012307416647672653,-0.037505703046917915
12192,-7.223044395446777,-5.916334629058838
12193,0.024850407615303993,0.00010083404049510136
12194,-1.5651612281799316,-1.4635628908872604
12195,-4.573101043701172,-4.111636757850647
12196,-0.39522913098335266,-0.1313895881175995
12197,0.0115582887083292,0.0340141486376524
12198,0.018092956393957138,0.0686170794069767
12199,-0.025524074211716652,1.7563752345740795
12200,-4.822059631347656,-4.668763622641563
12201,-4.425572872161865,-1.952798843383789
12202,0.07788759469985962,-7.976428605616093e-06
12203,-0.09945442527532578,0.0032218769192695618
12204,0.00661945715546608,-0.014438397251069546
12205,0.03505953028798103,0.0046610928839072585
12206,-0.1136484369635582,0.10032609105110168
12207,-2.784162998199463,-2.4923817217350006
12208,-0.0031021826434880495,-0.006431866553612053
12209,-1.671539545059204,-1.688742235302925
12210,-0.1402793824672699,-0.16007844638079405
12211,-0.04742802679538727,-0.009843062609434128
12212,0.09498037397861481,-2.1098610886838287e-05
12213,-0.19189339876174927,-0.24211930949240923
12214,0.05332360416650772,0.004679127596318722
12215,-0.9307581782341003,-0.7643867433071136
12216,-0.1041184514760971,0.009637385606765747
12217,-1.6622321605682373,0.13907575607299805
12218,-0.005695510655641556,-0.03801783733069897
12219,0.00751868262887001,-0.017877119593322277
12220,-3.2015702724456787,-2.3427059054374695
12221,0.20767579972743988,-0.01438015048915986
12222,0.022109050303697586,-0.00468764454126358
12223,0.03287488967180252,0.0003506055218167603
12224,-2.7848544120788574,-0.045186519622802734
12225,0.016064800322055817,-0.00391759630292654
12226,0.0032421895302832127,0.0003818678087554872
12227,-0.017159471288323402,-0.001056380569934845
12228,0.0810476616024971,-0.002040053717792034
12229,-1.114585280418396,-0.9968657344579697
12230,-7.521216869354248,-5.575308561325073
12231,0.04975590109825134,0.0352640924975276
12232,0.18559035658836365,1.242887966800481
12233,-0.4105170965194702,-0.5058880373835564
12234,-0.6972573399543762,-0.6291280835866928
12235,0.03284527733922005,0.0020648359786719084
12236,0.17049850523471832,0.0005331917855073698
12237,0.004601271357387304,-0.0004815114662051201
12238,-0.22189907729625702,-0.2188686542212963
12239,0.00043760170228779316,0.023320068372413516
12240,-1.9071251153945923,-1.2179087400436401
12241,0.002057379810139537,-0.001728673989418894
12242,0.010617892257869244,0.16008323896676302
12243,0.015333767049014568,0.47348787542432547
12244,-0.010627467185258865,-0.029470365814631805
12245,0.07214090973138809,-0.0026023350656032562
12246,0.06932607293128967,0.5461194179952145
12247,0.034084074199199677,-0.006793895736336708
12248,-1.9186073541641235,-1.9363382393494248
12249,0.005041261203587055,0.049360480974428356
12250,0.020892128348350525,-0.04074821434915066
12251,-1.7833552360534668,-1.6937003210186958
12252,-4.31337833404541,-4.178544133901596
12253,-1.4220329523086548,-1.045347422361374
12254,0.029075657948851585,-0.0013934780145063996
12255,-0.15485675632953644,0.2442837357521057
12256,-4.384198188781738,-4.267646290361881
12257,0.02135978639125824,0.0012627625837922096
12258,-3.667572021484375,-3.3983491361141205
12259,0.004315071739256382,0.051621506921947
12260,0.022275228053331375,0.0476010637357831
12261,-0.004163578152656555,0.10847125947475433
12262,-0.026844758540391922,-0.047705454751849174
12263,-0.5119637250900269,-0.39717385172843933
12264,0.003198798978701234,0.0005391258491727058
12265,-0.004101574420928955,-0.033616586588323116
12266,-5.406299114227295,-5.4443420842289925
12267,-3.7890658378601074,-0.8138103485107422
12268,-2.9309651851654053,-1.8782880306243896
12269,-1.5902581214904785,-1.447898581624031
12270,-0.2505255341529846,-0.2984151095151901
12271,-0.12378765642642975,-0.09630583226680756
12272,-0.2480909377336502,-0.22435526177287102
12273,-0.0019398555159568787,0.17105533182621002
12274,0.004104495048522949,0.18422338739037514
12275,0.022766675800085068,0.05804353952407837
12276,0.004108431749045849,0.06966193107655272
12277,-0.009473118931055069,0.3641325682401657
12278,-0.23030181229114532,-0.05393537878990173
12279,-1.0325078964233398,-0.8042618930339813
12280,0.04625166207551956,0.0016597702633589506
12281,0.015912555158138275,0.0673322663642466
12282,-0.7583615183830261,-0.7957783788442612
12283,-4.100432872772217,-2.3937307596206665
12284,-0.15196841955184937,-0.16551081091165543
12285,-0.16969168186187744,-0.18880898132920265
12286,-0.051577337086200714,-0.06352248974144459
12287,0.022565003484487534,0.009555787924909964
12288,-2.366563320159912,-2.389467041939497
12289,0.15564250946044922,9.202527888874101e-05
12290,-0.02796073630452156,0.264284860342741
12291,0.04920261725783348,0.11586719378829002
12292,-2.4124035835266113,-2.4409929225221276
12293,0.02421613596379757,0.05829820595681667
12294,-0.0783209279179573,-0.07646731659770012
12295,0.002829418983310461,0.001696835272014141
12296,-0.44724464416503906,-0.5101261425152188
12297,-0.5392229557037354,-0.4769211784005165
12298,-0.1677597463130951,-0.04335673153400421
12299,-2.3851065635681152,-2.415537254884839
12300,-0.7678439617156982,-0.7405424527823925
12301,-0.19112852215766907,0.20385348796844482
12302,-0.12079346179962158,-0.15860793087631464
12303,0.00219389284029603,-0.0007872240385040641
12304,-1.045145869255066,-1.0393581874668598
12305,0.0617407001554966,0.003421965171582997
12306,-0.23559100925922394,-0.23615414754021913
12307,0.0049757580272853374,0.00508737051859498
12308,-3.524787425994873,-3.5031913071870804
12309,0.019491925835609436,2.3984350264072418e-05
12310,0.019301196560263634,-3.813154762610793e-06
12311,-0.03825712949037552,-0.019279273226857185
12312,-0.6237397789955139,-0.4913465827703476
12313,-0.036190565675497055,-0.012826966121792793
12314,0.29827067255973816,0.001756019988533808
12315,0.024720367044210434,-0.0009127692392212339
12316,-2.457188129425049,-1.5577404499053955
12317,0.002744328696280718,0.000483821211673785
12318,-0.9139233231544495,-0.9095651432871819
12319,0.023749178275465965,-0.001770128437783569
12320,-2.4105265140533447,-1.2732996940612793
12321,-0.5095458030700684,-0.134874165058136
12322,-3.3070693016052246,-2.060757875442505
12323,-0.16458061337471008,-0.1737709902226925
12324,0.004934239201247692,0.003028373117558658
12325,0.022493934258818626,-0.0007241470739245415
12326,-0.036246202886104584,-0.010588040575385094
12327,-0.031301528215408325,-0.008859038352966309
12328,-0.039092954248189926,-0.05843942612409592
12329,-0.010555017739534378,-0.04353838072165672
12330,-2.2371063232421875,-2.2029441595077515
12331,-0.29386869072914124,-0.27800680696964264
12332,0.06756444275379181,-0.002954312600195408
12333,-0.07486739754676819,-0.04963831230998039
12334,-2.0023207664489746,-0.15125036239624023
12335,-0.01364397443830967,-0.018744293018244207
12336,0.06336010247468948,-0.00025590183213353157
12337,-0.8585742712020874,-0.861208938062191
12338,0.032295484095811844,0.003457784390775487
12339,-0.7192932367324829,0.701966404914856
12340,0.003586085047572851,1.0108293234370649
12341,-4.73142671585083,-3.8763603568077087
12342,-0.023907795548439026,0.19330182671546936
12343,-1.0980026721954346,-1.1042588299023919
12344,-0.8198522925376892,-0.9118756405077875
12345,-1.001800775527954,-0.9812757037580013
12346,0.2457786649465561,-0.05194715008838102
12347,-1.2870521545410156,-1.3188413139432669
12348,-0.9829189777374268,-0.35012203454971313
12349,-0.28676530718803406,-0.34048961102962494
12350,-0.44868311285972595,-0.5264184791594744
12351,0.012755608186125755,-0.0080665391869843
12352,0.0012988640228286386,0.0004232191749906633
12353,-3.2268848419189453,-2.84639909863472
12354,0.02888135053217411,0.0003341906958667096
12355,0.001016260706819594,0.01019849011208862
12356,-0.2970622479915619,-0.34315415658056736
12357,-0.20741316676139832,0.028047680854797363
12358,-4.877925872802734,-3.9337581396102905
12359,0.15029413998126984,-0.013033234048634768
12360,-0.014010102488100529,0.005045194178819656
12361,-1.1148326396942139,-0.6349606513977051
12362,-0.1952311247587204,-0.023500189185142517
12363,-1.01728093624115,-1.0917574769700877
12364,-5.569667816162109,-5.486165307462215
12365,0.05023179203271866,0.00011693701571857673
12366,-0.4670070707798004,-0.46784378215670586
12367,-3.543818950653076,-1.5645170211791992
12368,-0.2192278504371643,-0.22541626542806625
12369,0.002527858829125762,0.0037989828997524455
12370,-1.2095106840133667,-0.057834625244140625
12371,-1.4155951738357544,-0.9052165150642395
12372,-0.03802008181810379,0.13908645138144493
12373,0.14544819295406342,0.0017357608339807484
12374,-5.673928260803223,-5.358382552862167
12375,-0.04601261392235756,-0.037676184438169
12376,-0.058919936418533325,0.11574869602918625
12377,0.10206440836191177,0.05089468415826559
12378,0.09324079751968384,-0.0018941836224257713
12379,-0.003746665781363845,0.0005139033310115337
12380,0.02028849348425865,-0.00013564989967562724
12381,-0.20230534672737122,-0.2148229405283928
12382,0.010798340663313866,0.1381304282695055
12383,0.005618781317025423,-0.00015693565364927053
12384,-0.2169884443283081,-0.232736780308187
12385,0.11471430957317352,-0.1732271146029234
12386,0.0013452930143103004,0.0004464579978957772
12387,-0.7549477815628052,-1.1198779487167485
12388,-5.255930423736572,-3.6655237674713135
12389,-1.5540039539337158,-1.184614211320877
12390,-3.190945625305176,-3.1483932584524155
12391,-1.4292305707931519,-1.2538738250732422
12392,0.03604168817400932,9.775078979146201e-06
12393,-0.05415858328342438,-0.04538164846599102
12394,-0.6246817111968994,-0.625575146637857
12395,-4.686691761016846,-4.336212247610092
12396,-7.286034107208252,-6.635877907276154
12397,0.03179661184549332,0.005469764699228108
12398,0.007877564057707787,0.0015843908331589773
12399,-1.6582132577896118,1.7776508331298828
12400,-0.05855889618396759,-0.04653864726424217
12401,-2.8640177249908447,-2.8321857005357742
12402,0.09355899691581726,0.0
12403,-0.6526166200637817,-0.6354851815849543
12404,-0.7365719676017761,-0.6732599511742592
12405,-4.071071624755859,-2.2812490463256836
12406,-0.13375726342201233,-0.19355421513319016
12407,-0.9224894046783447,-0.6909761428833008
12408,-0.014994887635111809,0.33017682656645775
12409,-4.205901622772217,-2.4217071533203125
12410,0.004692249000072479,0.00022129493299871683
12411,-2.9206178188323975,-2.3510153889656067
12412,0.09450490027666092,-5.697976939700311e-05
12413,0.06920892000198364,-2.9802268386447395e-06
12414,-0.6037222146987915,-0.4454028010368347
12415,-2.6074678897857666,-2.593045875430107
12416,0.0064543201588094234,0.00019732420332729816
12417,0.014389928430318832,0.007547402463387698
12418,-0.34360671043395996,-0.11923475563526154
12419,-5.88875150680542,-5.724275767803192
12420,0.01840405911207199,0.003963848575949669
12421,0.08190710842609406,-0.0009306311258114874
12422,-0.3360099196434021,-0.10098306834697723
12423,-1.5136253833770752,-1.2251544892787933
12424,-0.082720547914505,-0.046196214854717255
12425,0.021532949060201645,-9.582076745573431e-05
12426,0.010416269302368164,-0.0007420014590024948
12427,-0.3021237850189209,-0.31204180233180523
12428,-0.7198635935783386,0.32698094844818115
12429,-6.462772369384766,-6.245897829532623
12430,-7.006436347961426,-6.686904549598694
12431,-4.906266212463379,-3.779520034790039
12432,-4.220937252044678,-1.569169044494629
12433,0.00701749324798584,-0.005897536873817444
12434,-7.658136367797852,-6.700777649879456
12435,0.04756235331296921,-0.0708271786570549
12436,-0.9132866263389587,-0.8874152153730392
12437,0.03235997259616852,-1.15630027721636e-05
12438,-0.19881358742713928,-0.06576971709728241
12439,-0.08478979766368866,0.3642863482236862
12440,-0.6095374226570129,-0.6475442238152027
12441,-2.1573543548583984,-1.2242010235786438
12442,-0.7465781569480896,-0.6911211684346199
12443,-9.195243835449219,-5.41336989402771
12444,0.03532056510448456,-2.3125332518247887e-05
12445,0.04019956663250923,-0.0014568665069418785
12446,-0.08846499025821686,-0.11788556817919016
12447,-1.7935795783996582,-0.837695837020874
12448,0.005445586517453194,0.08137110620737076
12449,-0.004602477420121431,-0.006211149971932173
12450,-0.6655864119529724,-0.6552210785448551
12451,-1.130589485168457,-1.1309624537825584
12452,0.01890554279088974,0.003080878930632025
12453,0.021795060485601425,-0.0010433712741360068
12454,0.04778800159692764,0.010932392673566937
12455,-0.09992178529500961,-0.09897879557684064
12456,-6.888687610626221,-6.034619152545929
12457,0.006618538871407509,-0.0015461004441021942
12458,0.14196333289146423,-0.0089240711677121
12459,0.0027002848219126463,-0.0001796203141566366
12460,-0.574576735496521,-0.6247332096099854
12461,0.1503394991159439,0.005453719757497311
12462,-5.7922515869140625,-5.437779545783997
12463,-10.906110763549805,-8.763838291168213
12464,-1.8355607986450195,-1.5428392887115479
12465,0.012214632704854012,0.003194013756001368
12466,-1.0726425647735596,-1.0233427919447422
12467,0.003657182212918997,-0.00010799536903505214
12468,-0.6802542209625244,0.024712443351745605
12469,0.13956405222415924,-0.008654582081362605
12470,-1.8515068292617798,-1.8355137892067432
12471,-0.14768768846988678,-0.19025700679048896
12472,-0.011212095618247986,0.2046896368265152
12473,0.1357019543647766,0.0023361695930361748
12474,0.06224723905324936,0.05745180509984493
12475,-0.3136758804321289,-0.33301835134625435
12476,0.07906466722488403,0.0037865850899834186
12477,0.0038414376322180033,5.960462772236497e-07
12478,0.05460652336478233,0.003104574978351593
12479,-1.508169174194336,-0.7367458939552307
12480,-4.292909145355225,-3.0132745504379272
12481,-0.8114045858383179,-0.8626310899853706
12482,-1.2959449291229248,-0.9856754541397095
12483,-0.018920354545116425,0.030148616060614586
12484,-6.539247512817383,-6.551138296723366
12485,-0.0043790340423583984,-0.007163344052969478
12486,0.039524346590042114,-0.11581233516335487
12487,-4.990037441253662,-3.0121874809265137
12488,0.017165882512927055,0.006313588470220566
12489,-0.06086432933807373,-0.09316866472363472
12490,-4.125204086303711,-2.244173288345337
12491,-1.0372318029403687,-0.9879421070218086
12492,-1.4550725221633911,-0.8447169661521912
12493,-0.17075443267822266,-0.16450468078255653
12494,-6.352121829986572,-3.9007632732391357
12495,-1.9809471368789673,0.1673877239227295
12496,-5.214479446411133,-4.646768689155579
12497,-1.1247830390930176,-0.6116518378257751
12498,-9.636332511901855,-9.527516901493073
12499,0.026411838829517365,-0.05142936855554581
12500,-0.2760067284107208,-0.22022100538015366
12501,-0.8923978805541992,-0.8919936046004295
12502,-0.8261201977729797,-0.6027324199676514
12503,-2.582882881164551,-1.1908457279205322
12504,-0.008209080435335636,-0.0063016884960234165
12505,-0.04358406737446785,0.06925048679113388
12506,-6.781045436859131,-6.683284930884838
12507,-0.1617451161146164,0.16242153942584991
12508,0.11790093779563904,-0.012712209485471249
12509,-4.05174446105957,-3.1515406370162964
12510,-0.010986022651195526,0.11521802470088005
12511,0.02904774621129036,0.09608471766114235
12512,-1.0964372158050537,-0.5683194398880005
12513,-5.452565670013428,-5.058129042387009
12514,-0.059257227927446365,0.06107497587800026
12515,-3.5561699867248535,-3.5870380382984877
12516,-0.45860782265663147,-0.43293628096580505
12517,-5.668029308319092,-5.577686153352261
12518,0.16160111129283905,-0.0066577373072505
12519,-7.2746195793151855,-7.334904454648495
12520,-0.003376193344593048,-0.012490596622228622
12521,0.018535014241933823,-0.004882196255493909
12522,0.030492331832647324,0.0303081332531292
12523,-0.36520442366600037,-0.20427075028419495
12524,0.008014529943466187,-0.015512186335399747
12525,-2.8696811199188232,-2.6898839473724365
12526,-0.9989893436431885,-1.0334793031215668
12527,-0.5655066967010498,-0.5007675811648369
12528,-0.040009066462516785,-0.1283669084077701
12529,-0.22758081555366516,-0.20724277384579182
12530,0.12955297529697418,-0.05334444809705019
12531,0.05083059147000313,0.023938334546983242
12532,-0.0141861941665411,-0.013299999991431832
12533,-2.8443121910095215,-2.4178041219711304
12534,-0.6978827714920044,-0.2751631736755371
12535,-0.028413524851202965,-0.04865152356796898
12536,-0.1827443540096283,0.19078369438648224
12537,-1.7303932905197144,-1.5710712671279907
12538,0.0562950074672699,-0.0033536150585860014
12539,-0.009476594626903534,-0.0010573603212833405
12540,-3.341857671737671,-3.3154387697577477
12541,-1.6220669746398926,-1.640881654806435
12542,-3.801504135131836,-1.2632367610931396
12543,0.028277169913053513,0.004573348385747522
12544,0.1564536988735199,0.26157383993268013
12545,0.004942871630191803,-0.030234340578317642
12546,-0.3639863431453705,-0.3750586584210396
12547,-0.059640925377607346,-0.06643258687108755
12548,0.04902707785367966,-0.001082412840332836
12549,-5.813586235046387,-4.551599025726318
12550,-0.20440030097961426,-0.1723618060350418
12551,-0.032426103949546814,-0.0198714230209589
12552,0.06470878422260284,-0.0002557704283390194
12553,-3.1787984371185303,-1.5583531856536865
12554,-0.02147211693227291,-0.026985367760062218
12555,-0.769761323928833,-0.7291376329958439
12556,0.01226807665079832,0.0215529827401042
12557,-0.1143999993801117,-0.1318972259759903
12558,0.003108939155936241,-9.559711907058954e-05
12559,-0.3450852632522583,-0.1898418515920639
12560,-0.41695037484169006,-0.03704920411109924
12561,-1.481608510017395,-1.4516780972480774
12562,-0.3401643931865692,-0.23892448842525482
12563,0.027246903628110886,-0.00020358864287572942
12564,-2.1201202869415283,-0.8225067853927612
12565,-4.260037899017334,-2.765310525894165
12566,-1.251120924949646,-1.2652547536417842
12567,-5.584448337554932,-5.087984800338745
12568,-2.995950698852539,-2.7531077414751053
12569,-0.018990688025951385,-0.005524547770619392
12570,-7.168222904205322,-6.644018769264221
12571,-0.0027684494853019714,0.09141881205141544
12572,-6.07688045501709,-3.2150678634643555
12573,-0.9597921967506409,-0.9081489965319633
12574,-0.13123895227909088,0.3967112749814987
12575,-2.7486488819122314,-2.632084012031555
12576,-1.6289602518081665,-0.3334033489227295
12577,-1.2147362232208252,-0.34415704011917114
12578,0.007703494280576706,0.011819172650575638
12579,-0.008444951847195625,0.2590506561100483
12580,-0.06973042339086533,0.012807808816432953
12581,-4.736547470092773,-4.485824644565582
12582,-1.3374996185302734,-1.3381197564303875
12583,0.05163608491420746,-0.13928636955097318
12584,-1.875750184059143,-1.6215421259403229
12585,-0.58613520860672,-0.5752263590693474
12586,-1.3739107847213745,-1.0420948266983032
12587,-0.31513816118240356,-0.27320387214422226
12588,-0.3665775954723358,-0.3982013678178191
12589,-0.16977661848068237,-0.230112936347723
12590,0.017249446362257004,1.1920928244535389e-07
12591,-0.4187619388103485,-0.40029269456863403
12592,-0.025992926210165024,-0.04746016545686871
12593,0.04779452085494995,0.011150592938065529
12594,-0.018144875764846802,-0.017281353939324617
12595,-0.0015971842221915722,-0.0003793984651565552
12596,0.0027767508290708065,-7.1284430077867e-05
12597,0.009568929672241211,0.0027933078818023205
12598,-0.005840658210217953,-0.0133036122424528
12599,-5.7957234382629395,-4.781591773033142
12600,-0.0051080938428640366,-0.019259573600720614
12601,-0.4939252436161041,1.3353331685066223
12602,-6.3156256675720215,-6.059608161449432
12603,-1.5909724235534668,-1.1952671706676483
12604,0.004673924297094345,-0.003850286826491356
12605,-0.9762043952941895,-0.6599199771881104
12606,-0.13133473694324493,-0.14407500275410712
12607,0.13056394457817078,-0.08644464600365609
12608,-0.014949806965887547,0.012159164994955063
12609,-10.358709335327148,-10.065996646881104
12610,0.04550263658165932,-0.015166115626925603
12611,0.0064744725823402405,0.04345961823128164
12612,-4.338572025299072,-2.86297869682312
12613,-3.033658027648926,-3.0629126466810703
12614,-0.5614142417907715,-0.3262496888637543
12615,0.15460652112960815,0.001828675507567823
12616,-9.870599746704102,-6.236080646514893
12617,-0.05765350162982941,-0.08246435597538948
12618,0.06160743534564972,0.039686881471425295
12619,-0.2442200630903244,-0.2438791070599109
12620,-4.675271511077881,-3.5077314376831055
12621,-4.069280624389648,-2.9998931884765625
12622,0.03937600553035736,0.10812710970640182
12623,-5.281986236572266,-4.505058825016022
12624,0.0003184597007930279,0.013008770765736699
12625,0.08121460676193237,-0.009571611415594816
12626,-1.0820835828781128,-1.068229779601097
12627,-1.0262874364852905,1.2071282863616943
12628,0.006909828633069992,1.0036896876990795
12629,-0.3847474455833435,-0.3743530511856079
12630,0.013207586482167244,0.023939957725815475
12631,0.0014071017503738403,-0.09653092920780182
12632,0.006278207525610924,0.011484002228826284
12633,-0.04171723127365112,0.25314388424158096
12634,-0.10921390354633331,-0.05968175828456879
12635,-1.4642258882522583,-0.27051401138305664
12636,-0.6793521046638489,-0.27235913276672363
12637,0.04817279428243637,-0.08782980404794216
12638,-0.02240724489092827,-0.03890428505837917
12639,-0.2610754668712616,0.9769207239151001
12640,-0.5562674403190613,-0.4202529340982437
12641,-0.1843622475862503,0.21648280322551727
12642,0.08202812075614929,0.019843881018459797
12643,-1.447272777557373,-0.19968819618225098
12644,-0.018330583348870277,-0.023625164525583386
12645,-0.030838660895824432,-0.04537522420287132
12646,-1.089737057685852,-0.861192524433136
12647,-0.10105035454034805,-0.09188717231154442
12648,-8.783456802368164,-8.511018574237823
12649,-0.1286299228668213,0.15762226283550262
12650,0.06178741529583931,0.0031247114529833198
12651,0.014187704771757126,0.011848177906358615
12652,-0.01648213528096676,-0.010176828131079674
12653,-0.35369712114334106,-0.3869340717792511
12654,-0.06125933676958084,-0.04070383310317993
12655,-5.569365978240967,-2.7479066848754883
12656,-0.9809747934341431,-1.008055817335844
12657,-0.1843622475862503,0.21648280322551727
12658,-0.04063461720943451,-0.04004460945725441
12659,-4.785372257232666,-4.007217586040497
12660,-0.07334066182374954,-0.04591410607099533
12661,0.00036023370921611786,0.03562064841389656
12662,0.07366281002759933,-0.0014446403802139685
12663,-0.11523816734552383,-0.11394737125374377
12664,-0.04603727161884308,-0.10935964982490987
12665,0.032994553446769714,-0.0016407186049036682
12666,-3.259467601776123,-2.459374785423279
12667,0.09266605228185654,-8.241808973252773e-05
12668,0.023116938769817352,-0.04131708201020956
12669,-0.37714532017707825,-0.3548231590539217
12670,-0.8118323683738708,-0.7843178361654282
12671,0.06791089475154877,-0.0005676502623828128
12672,-0.006918646860867739,-0.003126375377178192
12673,-0.13410255312919617,-0.16965661197900772
12674,0.13521793484687805,-0.15003773756325245
12675,-2.5686593055725098,-2.495508275926113
12676,-0.0568075068295002,0.08849988877773285
12677,-0.03912836313247681,0.257950522005558
12678,-0.04095853120088577,0.29639163985848427
12679,-0.18520863354206085,-0.2277665724977851
12680,-1.0150396823883057,-0.9792679809033871
12681,-1.8572123050689697,-1.5179071724414825
12682,0.09203880280256271,-0.001322205804171972
12683,-0.16132713854312897,-0.049870312213897705
12684,0.07921993732452393,5.0067583288182504e-06
12685,-1.5632283687591553,-1.591295450925827
12686,-4.912717342376709,-3.5685482025146484
12687,0.00471212062984705,0.008233690983615816
12688,-8.393445014953613,-6.481147527694702
12689,-0.00914698839187622,-0.1372273452579975
12690,-2.7596025466918945,-2.7249439284205437
12691,0.028836045414209366,0.00031203938442558865
12692,-0.04592923820018768,0.07552675902843475
12693,0.06403391063213348,0.007499095052480698
12694,-1.4010120630264282,-0.8398513793945312
12695,0.0041115558706223965,0.0002309124101884663
12696,-1.4441105127334595,1.9522122144699097
12697,-0.6363780498504639,-0.30568167567253113
12698,0.06734758615493774,-0.02338325371965766
12699,0.08953282982110977,0.04619525605812669
12700,-0.09259068965911865,0.04559927433729172
12701,-0.20440030097961426,-0.1723618060350418
12702,-12.335197448730469,-10.19022512435913
12703,-1.643908977508545,-1.184677243232727
12704,-0.11541078984737396,-0.11131800338625908
12705,-2.2626755237579346,0.6463298797607422
12706,-0.026296399533748627,-0.09843755746260285
12707,-9.99220085144043,-9.170544385910034
12708,-9.704521179199219,-5.4265007972717285
12709,-0.8550430536270142,0.2763347625732422
12710,-0.8844336271286011,-0.844757217913866
12711,-3.9384305477142334,-3.7838102728128433
12712,-0.3142378628253937,-0.044969767332077026
12713,-1.213124394416809,-0.9819057881832123
12714,-0.4565441906452179,-0.34563876688480377
12715,-0.555026113986969,-0.582026207819581
12716,-0.6757587194442749,-0.43082819879055023
12717,-0.053328048437833786,0.03518373891711235
12718,0.024481231346726418,0.008483602665364742
12719,0.0015440243296325207,-0.0011039982055081055
12720,-0.0073758577927947044,0.0022878265008330345
12721,-3.2827606201171875,-2.2864760160446167
12722,-4.011793613433838,-3.3996472358703613
12723,-0.05698603391647339,-0.07044770079664886
12724,-2.5969133377075195,-2.6049457360059023
12725,-0.07391896098852158,-0.05119568109512329
12726,0.004895950201898813,-2.348374891880667e-05
12727,-6.327374458312988,-4.417547702789307
12728,0.06286099553108215,0.019019162486074492
12729,0.003528289496898651,0.07819306664168835
12730,-0.21515622735023499,1.3182643502950668
12731,-0.12258273363113403,-0.1306827636435628
12732,-7.123693466186523,-5.191090106964111
12733,-10.589059829711914,-6.857063055038452
12734,-0.6218106150627136,-0.6099123731255531
12735,0.012997720390558243,0.08853806927800179
12736,0.04579705744981766,-0.00212380824086722
12737,-2.2029480934143066,-1.7381687760353088
12738,-9.640950202941895,-7.419495105743408
12739,-0.052263423800468445,-0.14523649588227272
12740,-0.24275721609592438,-0.21973488107323647
12741,-4.686691761016846,-4.336212247610092
12742,-2.0214545726776123,-2.000673757866025
12743,0.0050292909145355225,0.019489940255880356
12744,-7.742959976196289,-4.630078554153442
12745,0.05988169461488724,0.0034266221337020397
12746,0.02421148680150509,-0.0007436984797095647
12747,0.04896119609475136,-0.03305903705768287
12748,-0.14771470427513123,-0.18914218060672283
12749,-9.287086486816406,-6.342225074768066
12750,-0.061756059527397156,0.10265206545591354
12751,-1.2635993957519531,-0.9069934487342834
12752,-0.5344486832618713,-0.3858398199081421
12753,-0.01609223335981369,-0.01631351886317134
12754,0.014569101855158806,2.38418529363571e-07
12755,-0.09288598597049713,-0.02979011833667755
12756,-0.18756131827831268,-0.0034078657627105713
12757,-0.23142535984516144,-0.21937565505504608
12758,-1.9097661972045898,-1.6587635278701782
12759,-0.5927395224571228,-0.3613523244857788
12760,0.02388313040137291,-0.0010805195329339767
12761,-4.624566078186035,-2.0001115798950195
12762,-0.7773101329803467,-0.7880033447872847
12763,-0.3122512996196747,-0.234267920255661
12764,-2.477980375289917,-2.5055902674794197
12765,0.0022691041231155396,-0.06853143312036991
12766,-1.0165096521377563,1.6605533361434937
12767,-4.334461212158203,-2.563078999519348
12768,-0.9434435963630676,-0.8454596325755119
12769,-0.367524117231369,-0.36971449002157897
12770,-0.46321168541908264,-0.17388078570365906
12771,-0.1197555810213089,-0.12498415634036064
12772,-0.3091164231300354,-0.29331906512379646
12773,-0.9916953444480896,-0.689267486333847
12774,-0.33969172835350037,-0.2830151244997978
12775,0.18601368367671967,-0.024809304624795914
12776,-1.4160420894622803,-0.8952662944793701
12777,0.019272051751613617,-0.0029022819362580776
12778,-0.021458934992551804,-0.03219909593462944
12779,0.0037205952685326338,-4.744324724015314e-05
12780,-0.28989940881729126,-0.3090736889280379
12781,-0.13491545617580414,1.3556724786758423
12782,-0.4419479966163635,-0.45348458806984127
12783,-3.364997148513794,-2.572953760623932
12784,0.04615043103694916,-0.00036481332426774316
12785,-0.6383386254310608,1.095813512802124
12786,-0.09823524206876755,-0.0844942070543766
12787,0.016775980591773987,0.1622351366095245
12788,-0.6258794665336609,-0.13719147443771362
12789,0.04588378593325615,-0.009669713501352817
12790,-0.9813373684883118,-1.0089062917977571
12791,-0.199273020029068,-0.2126631811261177
12792,0.0017887959256768227,-0.003590499982237816
12793,0.003697470296174288,0.00024825976288411766
12794,0.01526083704084158,-9.655861958890455e-06
12795,-0.7075530886650085,-0.5046599060297012
12796,-8.435873985290527,-8.425358476117253
12797,-0.17095711827278137,-0.0966176837682724
12798,-0.010427175089716911,-0.015976352558936924
12799,-0.4997968375682831,-0.47020094841718674
12800,-0.1738753467798233,-0.1697040218859911
12801,-0.44152554869651794,-0.4112492613494396
12802,-0.3622770607471466,-0.3992401100695133
12803,0.014357050880789757,0.0001874588633654639
12804,0.0968475267291069,-0.008649550378322601
12805,0.09009918570518494,0.0009337477385997772
12806,0.030578194186091423,0.030324431601911783
12807,-6.1771016120910645,-5.399802923202515
12808,0.0283826794475317,-0.00033738343336153775
12809,-0.15180562436580658,0.21167008578777313
12810,-4.442302703857422,-3.6994187235832214
12811,0.04326711595058441,-0.00011478453961899504
12812,0.19218876957893372,0.37459180504083633
12813,0.06403391063213348,0.007499095052480698
12814,-0.33214321732521057,-0.3186234198510647
12815,0.019929343834519386,-0.008482289937091991
12816,-1.0923476219177246,-0.8587336838245392
12817,-0.12326686829328537,-0.0778285339474678
12818,-0.3843560218811035,-0.47275382664520293
12819,-1.6307551860809326,-1.6338438361417502
12820,-4.610530853271484,-4.55906942486763
12821,0.002431310946121812,0.01691928692162037
12822,-0.06946341693401337,-0.0975338015705347
12823,-0.008651653304696083,0.06592139601707458
12824,-0.2596765160560608,0.24239715933799744
12825,-15.47684097290039,-12.374957084655762
12826,0.04843059927225113,0.26905948854982853
12827,-8.498915672302246,-4.814349889755249
12828,-0.07185143977403641,0.08213993161916733
12829,-1.199544906616211,-1.0517131835222244
12830,-0.0699547827243805,0.12871545553207397
12831,0.01831682026386261,0.06970122107304633
12832,-0.020237617194652557,-0.00788772851228714
12833,0.006563505623489618,-0.00021942377497907728
12834,-5.987765312194824,-5.891916707158089
12835,0.041118498891592026,0.01948593044653535
12836,-0.4960384666919708,-0.3121723085641861
12837,0.09355351328849792,-4.887566035449709e-06
12838,-0.21617549657821655,-0.27299898536875844
12839,0.029399003833532333,0.0035386430099606514
12840,0.0028839996084570885,-0.0019467473975964822
12841,-0.8814457058906555,0.15566611289978027
12842,-0.5926868319511414,-0.5967856237839442
12843,-5.092140197753906,-4.211879014968872
12844,-0.7773296236991882,-0.5286794602870941
12845,0.017813578248023987,-0.07494581956416368
12846,-0.05802704766392708,-0.060022031131666154
12847,0.030872799456119537,0.0010073056910187006
12848,-0.5004366040229797,-0.19648662209510803
12849,0.07901909202337265,0.014199583310983144
12850,-0.01314313430339098,-0.01748918811790645
12851,-0.40444305539131165,1.7745850086212158
12852,0.11803820729255676,-0.05047396011650562
12853,0.029893387109041214,0.029702063649892807
12854,0.1044376790523529,5.245180091151269e-06
12855,-2.801184892654419,-1.7309246063232422
12856,0.04911438748240471,-0.0006070489907870069
12857,-4.54923152923584,-1.5489873886108398
12858,-6.945155620574951,-6.059023439884186
12859,-3.107832431793213,-2.898068130016327
12860,-1.9810212850570679,-1.6653847396373749
12861,0.008157607167959213,-0.0001076399234989367
12862,0.03482423350214958,-0.0010916965402429923
12863,7.153337355703115e-05,0.1243985032197088
12864,0.002505510114133358,-0.005953645653789863
12865,0.01832001842558384,0.013441555434837937
12866,-0.38450154662132263,-0.3187220096588135
12867,-1.62525475025177,-1.0739325284957886
12868,-11.224607467651367,-10.68455982208252
12869,-0.45229578018188477,-0.44972020015120506
12870,-9.300493240356445,-8.522846817970276
12871,0.012184026651084423,0.003351169638335705
12872,-3.422053575515747,0.6928515434265137
12873,-4.8030290603637695,-4.521377116441727
12874,0.031237691640853882,-0.008023305097594857
12875,-0.29596954584121704,-0.009652674198150635
12876,0.022469785064458847,-0.00020653488172683865
12877,-0.060951124876737595,-0.042077068239450455
12878,-2.424757957458496,-2.3890445679426193
12879,0.012778961099684238,-0.00033031823113560677
12880,-0.08955733478069305,-0.1055397130548954
12881,-5.787482261657715,-5.534768283367157
12882,-1.2552528381347656,-0.868240475654602
12883,-0.09619472175836563,-0.15816989610902965
12884,-5.603762626647949,-5.350306898355484
12885,-2.874861240386963,-2.041747212409973
12886,-4.038028717041016,-2.0635337829589844
12887,0.00029654335230588913,-0.002075660857371986
12888,-0.040080323815345764,-0.0328415734693408
12889,-1.0649335384368896,-1.0767338378354907
12890,0.03447829559445381,-0.004233945161104202
12891,-1.3864104747772217,-1.1613769084215164
12892,-0.251811146736145,-0.2550962120294571
12893,0.023453209549188614,2.014589699683711e-05
12894,-5.928576469421387,-4.166011691093445
12895,0.004036729224026203,-0.0006277510256040841
12896,-0.06632662564516068,-0.0807255130057456
12897,-1.1699055433273315,-0.7334291934967041
12898,0.013849270530045033,-0.0011923358542844653
12899,-0.29824647307395935,0.9765587151050568
12900,-6.315175533294678,-6.142200529575348
12901,-2.2437920570373535,-1.3908327221870422
12902,-3.723294734954834,-2.240964412689209
12903,-7.079708099365234,-5.922998785972595
12904,-0.31314316391944885,-0.3133644759654999
12905,0.03592570498585701,-4.994397022528574e-05
12906,-0.25981223583221436,-0.2516404576599598
12907,-7.235649108886719,-6.812361419200897
12908,-0.10976740717887878,-0.086520005017519
12909,-5.636935710906982,-5.088882565498352
12910,-1.260704517364502,-1.2265634834766388
12911,0.014090428128838539,-0.015877987956628203
12912,0.02323922887444496,0.2882302887737751
12913,-0.6266455054283142,-0.18034648895263672
12914,0.0068290322087705135,-1.3947361594546237e-05
12915,-0.2838720977306366,-0.29144468158483505
12916,-0.04199086129665375,-0.052295975387096405
12917,0.018836820498108864,1.7877653590403497e-05
12918,0.21868254244327545,0.00016914229854592122
12919,-1.0532169342041016,-0.8585900068283081
12920,-2.8181040287017822,-2.564124435186386
12921,-0.582495927810669,-0.6760456562478794
12922,-1.0897725820541382,-0.6466724276542664
12923,0.05419602245092392,-0.02580554410815239
12924,-2.2974915504455566,-1.1484863758087158
12925,-1.831993818283081,-1.1099587082862854
12926,0.0026650503277778625,0.006726980209350586
12927,-7.139855861663818,0.41523122787475586
12928,-2.7797436714172363,-1.7466886043548584
12929,0.024080226197838783,0.0010491078719496727
12930,0.013860679231584072,0.009438985725864768
12931,-1.7398570775985718,-1.70936980843544
12932,0.03591187670826912,-0.00012849873473896878
12933,-0.9718253016471863,-1.028375219553709
12934,0.00271428981795907,-0.00013063393998891115
12935,-5.7563323974609375,-5.3994424641132355
12936,-0.27518579363822937,-0.26260892301797867
12937,0.012379440478980541,0.0002900332328863442
12938,-1.2636224031448364,-0.8303632438182831
12939,-0.07546977698802948,-0.09926917823031545
12940,0.016488686203956604,0.003308987448690459
12941,0.022573750466108322,-0.0018440717831254005
12942,0.0013602226972579956,-0.16062116902321577
12943,-0.05984988436102867,-0.05476588662713766
12944,-3.6981348991394043,-3.6502149030566216
12945,0.06756435334682465,-0.0016245372062257957
12946,-0.6466469168663025,-0.6787648852914572
12947,0.026356225833296776,-8.319492917507887e-05
12948,-1.3245444297790527,-0.9034286737442017
12949,-0.27776196599006653,-0.2144165188074112
12950,-0.07064380496740341,0.04592997580766678
12951,0.012969200499355793,0.1405055085197091
12952,0.0064127035439014435,0.02761903405189514
12953,0.028734251856803894,-0.05162200052291155
12954,-3.31925106048584,-2.6139049530029297
12955,0.0026061341632157564,0.01900835451669991
12956,-1.9355472326278687,-1.994598241057247
12957,0.1418853998184204,0.0011902987680514343
12958,-3.780325412750244,-2.630405902862549
12959,0.02978469431400299,0.004768374841660261
12960,-0.024523340165615082,-0.041832003742456436
12961,0.00813972670584917,0.0030310751171782613
12962,-4.4504923820495605,-4.420640677213669
12963,-0.18191629648208618,-0.12105275690555573
12964,0.014730390161275864,-0.03167233141721226
12965,-1.1992548704147339,-1.3695322275161743
12966,-0.19820311665534973,0.9718231856822968
12967,-0.6519834399223328,-0.4263019263744354
12968,0.2964676022529602,-0.0011763796210289001
12969,-1.228271245956421,-1.0741062313318253
12970,-0.16328319907188416,-0.09695100784301758
12971,0.026201527565717697,0.027524739503860474
12972,0.14198017120361328,-1.2397646514727967e-05
12973,-0.8492335081100464,-0.8942172732204199
12974,-2.210228681564331,-2.293104635551572
12975,0.16700737178325653,-0.003028733655810356
12976,-0.05161081627011299,0.02726900205016136
12977,0.07788275927305222,0.1815434917807579
12978,-6.98775053024292,-6.691406071186066
12979,-1.5685831308364868,-0.5633174180984497
12980,-0.05691000819206238,0.1416282057762146
12981,-0.2012096643447876,-0.18990695662796497
12982,-3.397873640060425,-3.400836936198175
12983,0.028667526319622993,-0.0024579447926953435
12984,0.09449643641710281,-7.40260259135539e-05
12985,0.002853323705494404,0.0004028087423648685
12986,-1.8020591735839844,-1.7189305499196053
12987,-0.11180716753005981,-0.048716820776462555
12988,-5.246301651000977,-5.049924746155739
12989,-2.4928181171417236,-2.4596127197146416
12990,0.061112578958272934,0.00014041555004951078
12991,-0.042512230575084686,-0.08578898943960667
12992,0.00047545693814754486,1.423980848863721
12993,-1.4436149597167969,-0.023062944412231445
12994,-2.3760366439819336,2.230165481567383
12995,0.02538931556046009,-0.018456488847732544
12996,-2.101748466491699,-0.3510075807571411
12997,-3.2827606201171875,-2.2864760160446167
12998,-1.1922435760498047,-1.179552597925067
12999,0.04165738821029663,0.0
13000,0.03001372516155243,-0.03198670328129083
13001,0.09015677124261856,-0.0012461822479963303
13002,0.0862257182598114,-0.0005070834522484802
13003,0.0055718072690069675,-0.0012044596951454878
13004,0.09442266076803207,0.00025563275266904384
13005,-6.596919536590576,-6.466589242219925
13006,-0.03133091703057289,0.0258982814848423
13007,-0.675104022026062,-0.5247918516397476
13008,-0.18432170152664185,-0.20809657871723175
13009,-1.4731107950210571,-1.453323282301426
13010,-4.520920276641846,-3.857487201690674
13011,-0.2951138913631439,-0.36819691956043243
13012,-0.7226624488830566,-0.5086444467306137
13013,0.022368188947439194,0.021637629717588425
13014,-0.22228126227855682,-0.2146508414298296
13015,0.025700604543089867,-1.478182196024136e-05
13016,0.10800909996032715,0.002762270283710677
13017,0.08111784607172012,-0.0018471890143700875
13018,-11.063043594360352,-11.041965536773205
13019,-0.14125369489192963,0.628245621919632
13020,-8.249687194824219,-4.129449367523193
13021,-6.505101919174194e-05,0.004525323864072561
13022,0.014908058568835258,0.00622337544336915
13023,0.1598106175661087,0.16685525886714458
13024,-0.9601930379867554,-0.9414103236049414
13025,-0.414492130279541,-0.33306528627872467
13026,-0.6793363690376282,-0.4004964530467987
13027,-0.4746106266975403,-0.34338153898715973
13028,-2.1478288173675537,-1.6223897337913513
13029,-5.452487468719482,-5.124278128147125
13030,-1.3772212266921997,-1.3650716077536345
13031,0.20791694521903992,-0.0004607485607266426
13032,-1.0295469760894775,-0.7277598083019257
13033,0.10738168656826019,0.701468039304018
13034,-1.1275185346603394,-0.15458685159683228
13035,0.007318858057260513,0.3335164673626423
13036,-6.242837905883789,-5.932833939790726
13037,-5.95422887802124,-4.216879606246948
13038,-0.9826494455337524,-1.1238611437147483
13039,0.0800294578075409,0.038870188407599926
13040,-1.0455901622772217,-0.7317781746387482
13041,-1.7366405725479126,-1.905185256153345
13042,-0.0015119030140340328,0.024691006168723106
13043,-0.43986836075782776,-0.17850196361541748
13044,-0.0047988868318498135,-0.006233918946236372
13045,-0.059091292321681976,-0.09942053817212582
13046,-0.01927763968706131,0.2146707996726036
13047,-2.1322906017303467,-1.3066020607948303
13048,-0.2999069094657898,-0.196454755961895
13049,-2.4810259342193604,-2.0715975165367126
13050,0.02308700792491436,-0.000304117682389915
13051,0.025382257997989655,0.007768891751766205
13052,-0.6773898005485535,-0.65912383235991
13053,-0.08998189121484756,0.12949837744235992
13054,0.0664689689874649,0.021720970049500465
13055,0.09304462373256683,0.004136353789363056
13056,0.023581841960549355,3.81468828436482e-06
13057,0.022332118824124336,0.0006023829337209463
13058,0.0015916633419692516,0.015072427224367857
13059,-1.0262874364852905,1.2071282863616943
13060,-0.12639747560024261,-0.16016734577715397
13061,0.0038380371406674385,2.825212845891656e-05
13062,-0.8998839855194092,-0.9426736757159233
13063,-2.08091139793396,-1.3788138031959534
13064,0.2749844193458557,0.01706654392182827
13065,-1.9908697605133057,-1.9525649547576904
13066,-0.1350170224905014,-0.13651044247671962
13067,-0.0035019919741898775,-0.005675521038938314
13068,0.04977782815694809,-0.0001370373065583408
13069,0.001082220347598195,-0.0017018911894410849
13070,-0.3021237850189209,-0.31204180233180523
13071,0.05622595176100731,0.03993495856411755
13072,0.004627492278814316,-0.030201628804206848
13073,-1.146409273147583,-1.0374087318778038
13074,0.021105486899614334,0.023971778340637684
13075,-13.407262802124023,-10.497855186462402
13076,0.020852796733379364,-2.288696850882843e-05
13077,-2.5232319831848145,-2.4361052215099335
13078,-0.688730001449585,-0.3111116886138916
13079,-17.86646842956543,-12.045719623565674
13080,-0.204619362950325,-0.19420749321579933
13081,-0.004119415767490864,-0.007458393054548651
13082,-0.33741670846939087,0.2549270689487457
13083,-0.003415406448766589,0.04041298758238554
13084,-6.835411548614502,-6.776171784847975
13085,-0.7154530882835388,-0.7306651424150914
13086,-0.15836896002292633,0.5070181339979172
13087,-1.1102566719055176,0.4183647632598877
13088,-0.05193221569061279,-0.06960104405879974
13089,0.06700575351715088,0.018096081563271582
13090,-0.1302458494901657,-0.12023292109370232
13091,-5.596146106719971,-3.0560572147369385
13092,0.06300342082977295,-0.0001120498700402095
13093,-0.2302795648574829,-0.23120307549834251
13094,-0.028437890112400055,0.19456518441438675
13095,-7.562315464019775,-3.3621654510498047
13096,-0.5388923287391663,-0.3792203813791275
13097,-0.6565479040145874,-0.6197201311588287
13098,0.034150928258895874,-0.0005709464312531054
13099,-0.046893663704395294,0.14824359118938446
13100,0.10796844959259033,-1.0847492376342416e-05
13101,-7.694769382476807,-7.171033799648285
13102,0.09012960642576218,-0.015364319086074829
13103,-0.06776372343301773,-0.017907552421092987
13104,-0.07935696095228195,-0.05915134400129318
13105,-6.235942363739014,-4.5805546045303345
13106,0.001216256059706211,0.001314014705712907
13107,-0.15100917220115662,-0.19044926390051842
13108,-5.100130558013916,-3.5195798873901367
13109,-3.9143309593200684,-3.681368261575699
13110,0.019164182245731354,-0.0017476203070145857
13111,-0.005412074737250805,0.11728690285235643
13112,0.023281745612621307,0.0
13113,-0.007890228182077408,-0.05445372359827161
13114,0.0026468210853636265,0.0031660283812016132
13115,-0.2867158055305481,-0.28936491534113884
13116,-0.12056956440210342,0.23378193378448486
13117,-3.2895476818084717,-3.1882684603333473
13118,-0.041781648993492126,-0.030272490344941616
13119,0.2982676923274994,0.001848113228334114
13120,-0.8983829021453857,-1.070272703655064
13121,-4.043927192687988,-3.895505890250206
13122,0.006914111785590649,0.04677185881882906
13123,-1.2122058868408203,-0.534225344657898
13124,-0.9773972630500793,-0.9674689695239067
13125,-0.12220091372728348,-0.046603865921497345
13126,-0.09075449407100677,-0.08500001579523087
13127,-0.0007707849144935608,-0.02186623215675354
13128,-0.04631445184350014,-0.04148929566144943
13129,-0.12321256101131439,-0.06115138530731201
13130,0.1855621635913849,0.03862621448934078
13131,-3.6588470935821533,-2.6718804836273193
13132,-0.07644915580749512,-0.05547208897769451
13133,-0.10755428671836853,0.36048413813114166
13134,-0.79605633020401,0.3273634910583496
13135,-0.061168648302555084,-0.012906108051538467
13136,0.0013069702545180917,7.152555099310121e-07
13137,-0.00418548658490181,-0.0025459621101617813
13138,-0.07778675109148026,-0.08075409475713968
13139,-7.589735507965088,-5.385513544082642
13140,0.05608966201543808,-5.84110057388898e-06
13141,-0.004015382379293442,0.009115029126405716
13142,-4.895984649658203,-3.515151023864746
13143,-2.1970458030700684,-2.421022951602936
13144,-0.1041240245103836,-0.17957433219999075
13145,-7.235649108886719,-6.812361419200897
13146,-5.078693389892578,-4.86484432220459
13147,-3.2221341133117676,0.49745655059814453
13148,-0.5266549587249756,0.4959055781364441
13149,0.008384493179619312,-0.010378196428064257
13150,0.034375544637441635,-0.002368300687521696
13151,0.08677177876234055,4.6132595343806315e-05
13152,-0.9832542538642883,-0.9629011303186417
13153,-1.1466472148895264,-1.0622373819351196
13154,-2.876779317855835,-2.52710685133934
13155,-0.772321879863739,-0.41113337874412537
13156,-0.3195604979991913,-0.3618394508957863
13157,0.009351394139230251,-0.010274925145495217
13158,-0.07977848500013351,0.11316101998090744
13159,0.026327218860387802,0.015070129418745637
13160,0.03552180901169777,-0.006559562869369984
13161,0.02724422700703144,-0.0006395748350769281
13162,0.05505475774407387,-0.03507780411746353
13163,-2.738867998123169,-2.7813149485737085
13164,0.05294008553028107,0.02900689048692584
13165,-0.08817136287689209,-0.09242175528197549
13166,-0.31872889399528503,-0.03736567497253418
13167,-1.6675539016723633,-0.19325315952301025
13168,0.025702981278300285,0.000779544614488259
13169,-3.443380117416382,-3.305054187774658
13170,0.004428588319569826,0.0021727210842072964
13171,-5.318645000457764,-4.851252347230911
13172,-1.6049065589904785,-1.5230617374181747
13173,0.009006774052977562,-0.010651025921106339
13174,-0.027657564729452133,-0.05676915356889367
13175,0.014981910586357117,-0.012603718787431717
13176,-0.32680827379226685,1.1256871223449707
13177,-2.0879359245300293,0.14575552940368652
13178,-0.7478672862052917,-0.756403480656445
13179,-2.5086312294006348,-0.7499558925628662
13180,-12.659061431884766,-10.016815185546875
13181,0.002774962689727545,0.00033847148006316274
13182,0.02966395393013954,0.014363352209329605
13183,-0.8279013633728027,-0.3225977420806885
13184,-0.09333803504705429,-0.02925318479537964
13185,-0.5899192094802856,-0.5500957928597927
13186,-1.8001625537872314,-0.5567613840103149
13187,0.03910662978887558,-0.025366708752699196
13188,-1.7569117546081543,-1.802181176841259
13189,-0.32820096611976624,-0.2635069414973259
13190,-0.4580388069152832,-0.4606376010851818
13191,-2.7558834552764893,-2.5938711911439896
13192,0.05485035479068756,-0.002537941560149193
13193,-0.8086426854133606,-0.7991118114441633
13194,-1.7923412322998047,-1.7242922335863113
13195,-0.004712993744760752,0.02432187646627426
13196,-0.006280667148530483,0.02952303783968091
13197,-1.1995590925216675,-0.0006519556045532227
13198,0.09124745428562164,0.19892658293247223
13199,-0.4412590265274048,-0.39135537296533585
13200,0.05603757128119469,9.655122994445264e-06
13201,-0.4411061406135559,-0.389023594558239
13202,-2.1949045658111572,-1.5478789806365967
13203,-0.061570629477500916,-0.04525422118604183
13204,-1.1247830390930176,-0.6116518378257751
13205,-0.0011223610490560532,0.16439219936728477
13206,-0.3932003974914551,-0.3153953552246094
13207,-0.30514103174209595,2.969521075487137
13208,-0.07539647817611694,-0.06377861276268959
13209,-6.908066749572754,-5.9634281396865845
13210,0.03546297922730446,-0.0005332932123565115
13211,0.020352143794298172,0.0008874060440575704
13212,-2.974454879760742,-2.8173760771751404
13213,0.026007454842329025,0.030483431182801723
13214,-0.016983743757009506,-0.01858274801634252
13215,-0.13483703136444092,-0.19942962191998959
13216,-0.3715423047542572,-0.3901501973159611
13217,-0.0017647789791226387,-0.009781534317880869
13218,-2.286393880844116,-2.1799056008458138
13219,-1.4072250127792358,-0.24675321578979492
13220,0.013211637735366821,-0.007434245198965073
13221,-1.9688808917999268,-1.9314704537391663
13222,-4.7544989585876465,-3.7017970085144043
13223,-0.5195887088775635,-0.22642865777015686
13224,-0.4303089380264282,-0.46262114122509956
13225,0.07533883303403854,0.00022860863100504503
13226,-1.0512028932571411,-1.1994006955064833
13227,-0.052755169570446014,-0.06909056752920151
13228,-1.4794954061508179,-0.8550346493721008
13229,0.05599203705787659,0.0011907554435310885
13230,-7.027705669403076,-5.875007271766663
13231,-1.8227187395095825,-1.6534567475318909
13232,-0.06122055649757385,-0.10155607247725129
13233,-1.2543034553527832,-1.2529608719050884
13234,-0.23521572351455688,-0.2673334591090679
13235,-1.5583033561706543,-1.260732889175415
13236,-0.07494346052408218,-0.092036297544837
13237,-0.1349112093448639,-0.13544774102047086
13238,-0.009137783199548721,0.02514052204787731
13239,-2.3840508460998535,-2.4536223355680704
13240,-3.382908344268799,-0.7835948467254639
13241,0.032377857714891434,-0.0002914446813520044
13242,-3.1287713050842285,-2.59171986579895
13243,-0.526857852935791,0.23163211345672607
13244,-1.3231513500213623,-1.0727015733718872
13245,-5.318748474121094,-4.474327385425568
13246,-0.9293290376663208,-0.946301856165519
13247,-0.03071758896112442,0.10739059746265411
13248,-0.6591198444366455,-0.6446131691336632
13249,-0.5646343231201172,-0.5475419517606497
13250,-2.037385940551758,-1.9644562005996704
13251,-4.439791202545166,-3.6621081829071045
13252,-1.080504298210144,-1.0456653647124767
13253,-0.2925731837749481,1.187469631433487
13254,0.09806440770626068,-0.11658927146345377
13255,-10.918628692626953,-10.00969123840332
13256,0.07971558719873428,-0.0017368802800774574
13257,0.15520700812339783,-0.0002698085445445031
13258,-0.644080400466919,-0.682368665933609
13259,-4.638192176818848,-4.626868212595582
13260,-0.6808805465698242,-0.6521835401654243
13261,0.003738542553037405,0.004644439555704594
13262,-0.0033001694828271866,-0.0018678237684071064
13263,0.0588819645345211,-0.005332750442903489
13264,-2.0689597129821777,-1.9020904749631882
13265,-3.8408000469207764,-3.9855500757694244
13266,0.00872805155813694,2.1576321159955114e-05
13267,-0.03701840341091156,0.04609547555446625
13268,-8.578298568725586,-4.375646591186523
13269,0.36509910225868225,2.0265558760002023e-06
13270,-2.376652240753174,-1.7859371900558472
13271,0.2968394458293915,0.0782739226706326
13272,-6.0409464836120605,-4.625846266746521
13273,-2.3223657608032227,-2.1568272560834885
13274,-7.284303665161133,-4.987915754318237
13275,0.022515323013067245,-0.01209674496203661
13276,-3.7598891258239746,-3.1273362040519714
13277,-0.13450339436531067,-0.14312523003900424
13278,-0.026615209877490997,0.0378201249986887
13279,-7.402237892150879,-4.372124671936035
13280,-0.04745251685380936,-0.07312765542883426
13281,-9.108298301696777,-9.114101491868496
13282,-1.8818964958190918,-1.7561631798744202
13283,-0.08020958304405212,0.23238664120435715
13284,-0.7193763256072998,-0.7527701868675649
13285,0.026944193989038467,-0.03467834321781993
13286,-1.7970436811447144,-0.3036271333694458
13287,-2.5078554153442383,-2.276189088821411
13288,-0.0880667120218277,-0.16592616774141788
13289,-7.273807048797607,-5.024740695953369
13290,-1.6409249305725098,-0.6233267784118652
13291,0.00876280665397644,-0.015829188283532858
13292,-0.05511291325092316,0.3130783513188362
13293,-0.024783197790384293,0.04547761380672455
13294,0.004237722605466843,-0.043618300900561735
13295,0.012668098323047161,0.013815888902172446
13296,-9.047571182250977,-6.774664640426636
13297,-2.092785358428955,-1.8786506950855255
13298,-0.5471058487892151,0.8851959705352783
13299,-0.05868937447667122,-0.05021859612315893
13300,0.00826739240437746,1.7881371263683832e-06
13301,-0.06643830984830856,-0.06772543862462044
13302,-1.712841272354126,-1.3580322265625
13303,-1.361882209777832,-1.0996431410312653
13304,-2.2428627014160156,-2.085813418030739
13305,0.0005419963854365051,-0.00015982883633114398
13306,-0.05521039664745331,0.34344084188342094
13307,-2.813744068145752,-3.0944283232092857
13308,0.010447445325553417,0.020926867611706257
13309,-2.872620105743408,-2.3038691878318787
13310,-0.23634080588817596,-0.026929408311843872
13311,-2.474889039993286,-0.582638144493103
13312,-0.9128009080886841,-0.9625296965241432
13313,0.044779665768146515,0.11456673592329025
13314,0.0546017549932003,0.002947741246316582
13315,-0.20975430309772491,-0.1365419402718544
13316,0.09353527426719666,6.639579623879399e-05
13317,-2.1254942417144775,-0.33890819549560547
13318,-1.428625464439392,-1.42891432531178
13319,0.002676782663911581,0.015494063030928373
13320,-3.660562038421631,-1.7085143327713013
13321,0.020114963874220848,0.0009427978366147727
13322,-4.638918876647949,-2.804858446121216
13323,-0.016561027616262436,-0.020116577041335404
13324,0.016145188361406326,0.004464691272005439
13325,0.17724399268627167,0.014460757374763489
13326,-0.2611067295074463,-0.11062394082546234
13327,0.025173889473080635,-0.0012788808307959698
13328,-2.4364891052246094,-2.457983304397203
13329,-4.376075267791748,-3.5924920439720154
13330,-2.7272377014160156,-2.0235660076141357
13331,0.009610159322619438,0.7858057487756014
13332,-0.14480231702327728,0.4211602061986923
13333,-0.9524490237236023,-0.8785347640514374
13334,-0.1302325278520584,-0.12472077459096909
13335,-2.635251760482788,-2.1438544392585754
13336,0.05694487318396568,-0.01096864539431408
13337,-0.3162264823913574,-0.2851053327322006
13338,0.04006538912653923,-0.0003192921321897302
13339,-4.634207725524902,-4.627944936975837
13340,-11.832103729248047,-11.395863741636276
13341,0.006057495251297951,0.0004610922187566757
13342,-2.872620105743408,-2.3038691878318787
13343,-1.5973957777023315,-1.6225742474198341
13344,0.03270064666867256,0.019405568746151403
13345,-0.06240727752447128,0.0337672084569931
13346,0.006975546013563871,-0.0008196494309231639
13347,-0.40754926204681396,0.05465215444564819
13348,0.09692992269992828,-0.07528608245775104
13349,-0.0022283047437667847,0.0002982313744723797
13350,0.02213754504919052,0.014746623928658664
13351,-4.541678428649902,-3.9120389223098755
13352,0.04441741853952408,0.06853425316512585
13353,-3.5452044010162354,-2.6382867097854614
13354,-0.048217419534921646,-0.056456927210092545
13355,0.008170435205101967,-0.0002623829059302807
13356,0.00826739240437746,-1.1920926112907182e-07
13357,-2.4726977348327637,-2.357255809009075
13358,-0.011474333703517914,0.015366772189736366
13359,-1.8441840410232544,-1.432501196861267
13360,-0.5523442029953003,-0.32462720572948456
13361,0.08272095024585724,0.24900594912469387
13362,0.017990466207265854,-0.0020674722036346793
13363,-0.009305882267653942,-0.011635466769803315
13364,-1.71255624294281,-1.6975439619272947
13365,-1.4493039846420288,-0.8001661896705627
13366,0.03524201363325119,-0.00013278871574584628
13367,-1.3045194149017334,-1.3544365372508764
13368,-0.27528730034828186,-0.3202331122010946
13369,0.0009568112436681986,-0.000967752595897764
13370,-4.571048259735107,-4.590025193989277
13371,-0.022526629269123077,-0.08349469490349293
13372,-4.840583324432373,-4.200609862804413
13373,0.1384861171245575,0.025289224227890372
13374,-0.10814666002988815,-0.0831551793962717
13375,0.09674329310655594,-0.08686431124806404
13376,-0.002985218074172735,0.5146358162164688
13377,-0.0548759289085865,-0.04086504690349102
13378,-1.0558457374572754,-0.8995931893587112
13379,0.006844767834991217,2.5868075709922778e-05
13380,0.009756268002092838,0.06881726998835802
13381,-1.1014832258224487,-1.0964451897889376
13382,-0.1168740838766098,0.10193359851837158
13383,-2.2847740650177,-1.9565738439559937
13384,-2.588573455810547,-2.430030897259712
13385,-0.9068293571472168,-1.0689252018928528
13386,0.01941126585006714,-0.0009729430094012059
13387,-0.8125789165496826,-0.4469585418701172
13388,0.22041508555412292,-0.1344219110906124
13389,-1.3714712858200073,-1.1495850384235382
13390,-6.289405345916748,-5.201904773712158
13391,-4.708927631378174,-4.553655058145523
13392,-1.9693318605422974,-1.0685612559318542
13393,0.008097145706415176,0.0008919425308704376
13394,-0.09665532410144806,0.24030539393424988
13395,0.01580720953643322,0.010424702661111951
13396,-2.569047689437866,-1.7685492634773254
13397,-0.8401849269866943,0.5133016705513
13398,0.08623552322387695,0.017514333128929138
13399,-3.725252151489258,-2.4758635759353638
13400,-0.10636167228221893,0.1406453177332878
13401,-0.07112699747085571,-0.043187472969293594
13402,-1.5152727365493774,0.6380918025970459
13403,-0.315799355506897,-0.36211431701667607
13404,-0.03553062677383423,0.2704530693590641
13405,-0.8900260329246521,-0.5432613790035248
13406,0.10439953207969666,0.00020286530707380734
13407,0.045590538531541824,0.00013813795521855354
13408,-0.35918763279914856,0.040977030992507935
13409,-0.18019048869609833,0.22118571400642395
13410,-4.470849990844727,-3.7972429990768433
13411,0.17052815854549408,-0.002307953604031354
13412,-1.483940839767456,-0.6298303008079529
13413,0.05565846711397171,0.00403902999823913
13414,-2.5687947273254395,-2.6050226241350174
13415,-4.19473123550415,-2.1767265796661377
13416,-1.4760570526123047,-1.473405382130295
13417,0.018855398520827293,-0.0005702101334463805
13418,0.002474868670105934,0.015364445745944977
13419,-0.04148157685995102,-0.07262592203915119
13420,-11.373871803283691,-5.482487201690674
13421,0.02704492211341858,0.03445282904431224
13422,-1.0776995420455933,-0.8409904539585114
13423,-0.17238733172416687,-0.1983914258889854
13424,0.00901878159493208,-0.00035300433955853805
13425,0.03933403268456459,0.034567025024443865
13426,-5.285526275634766,-1.4137530326843262
13427,-4.406454563140869,-3.9902032911777496
13428,0.007793766912072897,0.0009172940626740456
13429,-10.490189552307129,-7.866569519042969
13430,-0.12135426700115204,-0.10509633459150791
13431,-0.04219571128487587,-0.03335727285593748
13432,-0.060409050434827805,-0.11474533285945654
13433,-1.2042357921600342,-0.40651923418045044
13434,-1.968640685081482,-2.0516098234802485
13435,-5.236684322357178,-4.670373201370239
13436,-3.7657790184020996,-2.5229417085647583
13437,-0.04375215247273445,0.46682360023260117
13438,-1.5986227989196777,-1.1503314971923828
13439,0.02530282735824585,5.6232791393995285e-05
13440,-0.00010525819379836321,0.0006290532182902098
13441,-0.4712260663509369,-0.4523771330714226
13442,0.003204362466931343,-0.01612842723261565
13443,-5.080866813659668,-4.657595634460449
13444,-3.2428460121154785,-0.9834682941436768
13445,0.024712340906262398,-0.001731608972477261
13446,0.06863996386528015,-0.0009641945362091064
13447,0.02339182049036026,4.887095565209165e-05
13448,0.034419093281030655,-0.00032803858630359173
13449,-2.8771557807922363,-2.0084641575813293
13450,-1.2789417505264282,-1.2782466299831867
13451,-0.7536881566047668,0.6416606903076172
13452,-0.3666050434112549,-0.40043633710592985
13453,-0.004933890886604786,0.18086259346455336
13454,-0.5087981224060059,-0.45901821553707123
13455,0.019176747649908066,0.019416560418903828
13456,0.04858841747045517,-0.0009544641943648458
13457,-6.767467975616455,-5.81784725189209
13458,-2.3236324787139893,-1.8293813467025757
13459,-0.005434023216366768,0.06743875332176685
13460,-1.2040801048278809,-0.6928731203079224
13461,0.0028839996084570885,-0.0019467473975964822
13462,-0.9017986059188843,-0.7613433003425598
13463,-0.05393783748149872,0.04055926948785782
13464,0.015640389174222946,0.03955125901848078
13465,-0.5255472660064697,-0.5388797745108604
13466,-0.07514665275812149,0.03055783361196518
13467,-7.21254301071167,-6.411276578903198
13468,0.014304950833320618,0.011068738531321287
13469,0.022572463378310204,0.06512664083857089
13470,0.016489282250404358,0.08546673692762852
13471,-0.00655611976981163,-0.021518091671168804
13472,-0.4341127872467041,-0.39843201637268066
13473,-0.08870925009250641,-0.1302941683679819
13474,-0.4539918005466461,-0.5319526701932773
13475,-1.4489742517471313,-1.4835616052150726
13476,-6.139695167541504,-4.335936546325684
13477,-1.5842002630233765,-1.4650965481996536
13478,-4.264736175537109,-2.772154688835144
13479,0.14049190282821655,-0.0012993433192605153
13480,-1.7838290929794312,-1.3426319360733032
13481,-0.15617334842681885,-0.20327230729162693
13482,0.022344008088111877,0.0003550858236849308
13483,-0.30343863368034363,-0.33562885969877243
13484,-0.3080715239048004,0.23074650764465332
13485,-2.1390860080718994,-1.9033843576908112
13486,-7.000016212463379,-6.555409789085388
13487,-0.12043792754411697,0.10015863180160522
13488,0.023527365177869797,0.0006363401153066661
13489,-2.276776075363159,-2.215203881263733
13490,-0.5638440251350403,-0.13790246844291687
13491,-0.2852953374385834,-0.2828219048678875
13492,-0.11302842199802399,-0.06478602439165115
13493,0.01949024386703968,-0.0006551684346050024
13494,0.019136842340230942,-0.0024350776220671833
13495,0.019320620223879814,0.014917342836270109
13496,-0.30197784304618835,-0.25578346848487854
13497,-0.003161102533340454,0.03193240985274315
13498,0.03354421257972717,0.0019474010914564133
13499,-0.3253643810749054,-0.3180333487689495
13500,0.00045261532068252563,0.028657827526330948
13501,0.03796222060918808,0.01037096232175827
13502,-2.3964192867279053,-2.2406500577926636
13503,-0.003112753853201866,0.011465441435575485
13504,-5.134343147277832,-4.444645285606384
13505,0.002685387386009097,-0.000252570439442934
13506,-1.789569616317749,-1.2994911670684814
13507,-1.9147233963012695,-1.8868559375405312
13508,-1.849464774131775,-1.6174196600914001
13509,-0.5519667267799377,-0.5666017792536877
13510,0.06071385368704796,-0.0017113583744503558
13511,-0.003274069167673588,0.0022149928845465183
13512,0.07714404165744781,0.005383817479014397
13513,0.003040732815861702,-0.019453482353128493
13514,-0.20244182646274567,-0.309236561646685
13515,0.13049116730690002,-0.004240226000547409
13516,-0.5709906816482544,-0.698379585519433
13517,-3.185626268386841,0.17856621742248535
13518,-0.0032930769957602024,0.001756991259753704
13519,-0.11034717410802841,-0.16395354457199574
13520,-2.016197919845581,-1.832415908575058
13521,0.04768666625022888,0.0001665898016653955
13522,-0.004100094549357891,-0.01868191739777103
13523,-3.6718108654022217,-2.1378127336502075
13524,0.004232730716466904,-0.001400412991642952
13525,-0.4305710792541504,-0.49736026488244534
13526,-4.473305702209473,-3.4002695083618164
13527,-0.045366495847702026,-0.04245789349079132
13528,-0.2840441167354584,-0.28175466507673264
13529,-0.9114039540290833,-0.66761714220047
13530,0.03214890882372856,0.05973003106191754
13531,0.018083613365888596,0.6349403045023791
13532,-0.04483964294195175,-0.0627769990824163
13533,-0.03505681827664375,-0.03377896919846535
13534,-0.39522913098335266,-0.1313895881175995
13535,-1.8742960691452026,-1.6892590075731277
13536,-0.3992782533168793,0.05359905958175659
13537,-0.09102829545736313,-0.058180972933769226
13538,-0.7075530886650085,-0.5046599060297012
13539,-0.03739985078573227,-0.08419885765761137
13540,-0.09675976634025574,-0.0835406742990017
13541,-0.543463945388794,-0.5421698871068656
13542,-1.645974040031433,-0.9691525101661682
13543,-1.9855523109436035,-1.8272759914398193
13544,-0.6386634111404419,-0.9817094709724188
13545,0.006437274627387524,-0.00016886497905943543
13546,-1.10174560546875,0.009949445724487305
13547,-5.172310829162598,-4.987201392650604
13548,-0.4225320518016815,-0.4854219790722709
13549,-7.509328842163086,-6.677097916603088
13550,-0.7230011820793152,-0.5548740774393082
13551,-0.8795236945152283,-0.56125408411026
13552,-4.9499897956848145,-4.071749687194824
13553,-2.1674859523773193,-2.1683779805898666
13554,-0.3331871032714844,-0.5002171962987632
13555,-0.2763916254043579,-0.26200246810913086
13556,-1.6049065589904785,-1.5230617374181747
13557,-0.005137789994478226,-0.03448435012251139
13558,-5.97233772277832,-4.993887364864349
13559,0.3192858099937439,-0.025990933179855347
13560,-4.648193359375,-3.5835574865341187
13561,-0.021189063787460327,-0.020355546846985817
13562,-0.059850748628377914,-0.06326927710324526
13563,-1.1414715051651,-1.1174286715686321
13564,-0.4552200734615326,-0.3177321255207062
13565,0.021746832877397537,0.0011676044669002295
13566,-3.8826258182525635,-3.825099855661392
13567,0.08647178113460541,4.512723535299301e-06
13568,-4.094559192657471,-3.713860422372818
13569,-0.0181998573243618,-0.04853428201749921
13570,-0.01141116302460432,-0.005223765969276428
13571,-1.3664127588272095,-1.319503489881754
13572,-1.3155558109283447,-1.4141086786985397
13573,-4.534634590148926,-4.396661356091499
13574,-0.23559100925922394,-0.23615414754021913
13575,-0.007689367979764938,0.005814811214804649
13576,-1.2710483074188232,-0.9921363890171051
13577,0.01327698677778244,0.15492600947618484
13578,-2.2891178131103516,-0.9325354099273682
13579,-6.151027202606201,-5.74056750535965
13580,-3.6755809783935547,-2.663366198539734
13581,0.0005676900036633015,0.0046689428854733706
13582,-0.8721097707748413,-0.8774041174910963
13583,0.02618882991373539,0.000609974842518568
13584,-0.0039049237966537476,-0.15060547180473804
13585,-1.1697943210601807,-0.44507819414138794
13586,0.08304454386234283,-4.887560862698592e-06
13587,0.01719534769654274,0.1732123577967286
13588,0.08217719942331314,0.017566224676556885
13589,-1.2369309663772583,-1.388156122295186
13590,-0.021932754665613174,0.025774821639060974
13591,-1.31169593334198,-1.3714791014790535
13592,-0.03656183183193207,-0.017312653362751007
13593,-2.108595848083496,-1.788185954093933
13594,0.06647790223360062,0.7354753175750375
13595,-1.5507863759994507,-0.22205495834350586
13596,0.04858629032969475,0.006569513003341854
13597,-0.0077264634892344475,0.0068404702469706535
13598,-4.99951171875,-4.884555920958519
13599,-0.004517480731010437,0.09803087217733264
13600,-0.1171267107129097,-0.13791520544327796
13601,0.021139951422810555,-0.0015965625207172707
13602,-0.4488412141799927,-0.4295140393078327
13603,0.007880305871367455,-0.00011610266665229574
13604,0.21047508716583252,-0.007443502661772072
13605,-8.949929237365723,-8.569857686758041
13606,-0.2096158117055893,0.15790162980556488
13607,-2.747603416442871,-2.6338533759117126
13608,-2.6665380001068115,-1.8180919885635376
13609,-1.6040418148040771,-1.5131933391094208
13610,0.013803636655211449,0.01661474211141467
13611,0.04767879843711853,-0.00025839812951744534
13612,-11.148703575134277,-8.142083168029785
13613,0.0572921559214592,0.004717898787930608
13614,-6.568498134613037,-5.812432765960693
13615,-0.1085263043642044,-0.17768827825784683
13616,-2.7774460315704346,-2.1420010924339294
13617,-0.0023711903486400843,0.0005688848905265331
13618,-3.244293212890625,-3.3192972280085087
13619,-0.0753774419426918,-0.07601726800203323
13620,-1.0282692909240723,0.7578011751174927
13621,-3.2806501388549805,-2.9950996339321136
13622,-0.26007306575775146,1.061286449432373
13623,-0.9307581782341003,-0.7643867433071136
13624,-5.218215465545654,-3.9695701599121094
13625,0.10848819464445114,-7.831680341041647e-05
13626,-2.101748466491699,-0.3510075807571411
13627,0.0034756665118038654,-2.3238826543092728e-05
13628,-0.036036714911460876,0.7195044159889221
13629,0.051011815667152405,0.016412483499152586
13630,-1.5276674032211304,-1.418190836906433
13631,-0.17364755272865295,-0.14702094346284866
13632,-0.029591847211122513,0.18209588155150414
13633,-4.2707648277282715,-3.244585394859314
13634,-0.7104014754295349,-0.8166122734546661
13635,-0.517922580242157,-0.5149802314117551
13636,0.005141894798725843,-0.005040798569098115
13637,-0.26262611150741577,0.3876533806324005
13638,-0.7208369970321655,-0.7080413773655891
13639,-0.1251966953277588,-0.028124861419200897
13640,0.00034846551716327667,-0.027919235755689442
13641,-0.09553570300340652,0.12227624654769897
13642,0.05505475774407387,-0.03507780411746353
13643,-8.130084991455078,-6.987985730171204
13644,0.06858648359775543,0.1016576737165451
13645,-1.0490498542785645,-0.7708432078361511
13646,0.003702059853821993,-0.003024727790034376
13647,-3.405937910079956,-3.073725700378418
13648,-2.719954252243042,-2.620451584458351
13649,0.00022072938736528158,-0.00027749454602599144
13650,-0.24163256585597992,-0.16990549117326736
13651,-2.7774460315704346,-2.1420010924339294
13652,-0.1759706288576126,0.6167066842317581
13653,0.10800909996032715,0.002762270283710677
13654,-6.945155620574951,-6.059023439884186
13655,0.013111257925629616,0.02688516490161419
13656,0.015829825773835182,0.004801794304512441
13657,-1.2650858163833618,-0.31992995738983154
13658,-0.4542560279369354,-0.3801322430372238
13659,-0.550808310508728,-0.4877253696322441
13660,-2.3844826221466064,-1.3938605785369873
13661,-1.3016891479492188,-0.9415012896060944
13662,-0.26007306575775146,1.061286449432373
13663,-0.24677689373493195,-0.2105197161436081
13664,-0.4342228174209595,0.3065679669380188
13665,0.0010787062346935272,-0.043193062767386436
13666,0.1713975965976715,-0.014385346788913012
13667,-0.6599969863891602,-0.6248624064028263
13668,-0.054773151874542236,-0.0753250642446801
13669,-0.05389435961842537,0.030210688710212708
13670,-1.2686363458633423,-1.2949415445327759
13671,-4.448520660400391,-3.9904290437698364
13672,0.001039405120536685,-0.0010791076347231865
13673,-1.0129562616348267,-0.5142030715942383
13674,-0.1793726235628128,0.2665862739086151
13675,0.16974082589149475,-0.002927807974629104
13676,-5.6471686363220215,-4.8179696798324585
13677,0.1084141731262207,0.0033172751573147252
13678,-1.9990668296813965,-0.9004009962081909
13679,0.005195054225623608,0.001563627524774347
13680,-8.530477523803711,-7.793025970458984
13681,-1.1627991199493408,-1.1826758170500398
13682,0.06027883663773537,0.023369729053229094
13683,-0.8707884550094604,-0.6416957676410675
13684,-0.027157075703144073,-0.007080649957060814
13685,-0.018630720674991608,0.005162380635738373
13686,0.004767253529280424,-0.002099216799251735
13687,-1.334261178970337,-1.2881989479064941
13688,-0.4468207061290741,-0.22448915243148804
13689,-5.611448287963867,-5.425337851047516
13690,-0.01776769757270813,-0.015117838978767395
13691,0.02237585373222828,-0.0036283600493334234
13692,0.028215546160936356,-0.035801106598228216
13693,-1.527409553527832,-1.179154396057129
13694,-1.3471087217330933,-0.9026961326599121
13695,0.009664591401815414,-0.0023335334844887257
13696,0.030589476227760315,0.05379195511341095
13697,0.025869978591799736,-9.417485728135944e-06
13698,-0.03690263628959656,-0.03129845391958952
13699,0.0014298672322183847,0.0033122773747891188
13700,-0.19970712065696716,-0.16306136548519135
13701,0.01706039346754551,-2.6786234229803085e-05
13702,0.02608373947441578,-0.00030289997812360525
13703,-0.03071758896112442,0.10739059746265411
13704,-0.02700493484735489,0.01271205022931099
13705,0.0006742883124388754,-3.454915713518858e-06
13706,-2.3209712505340576,-1.3798065185546875
13707,0.04799090325832367,0.3292517280206084
13708,-1.6416057348251343,0.6123769283294678
13709,-4.379905700683594,-4.215543255209923
13710,-0.47402697801589966,0.10501450300216675
13711,-2.9983413219451904,-2.7269190847873688
13712,0.03494241088628769,0.003936434746719897
13713,-0.4996083080768585,-0.3259517103433609
13714,-2.7376861572265625,-1.9264580011367798
13715,-0.03779401630163193,-0.007501836866140366
13716,-0.004130294546484947,-0.02837083430495113
13717,-0.057282522320747375,-0.25185151561163366
13718,0.108516164124012,0.7772876396775246
13719,-2.0934224128723145,-1.9098277539014816
13720,-0.09105700999498367,0.16203318536281586
13721,0.045691411942243576,0.000602845277171582
13722,-0.8437986969947815,-0.6336293816566467
13723,-1.0878502130508423,-0.8732305765151978
13724,0.015093483962118626,0.00010511797154322267
13725,-0.061450421810150146,-0.08471999038010836
13726,-0.7893908023834229,-0.053373873233795166
13727,-0.03265465795993805,-0.04353567585349083
13728,-1.087701678276062,-0.8094957172870636
13729,-0.17356884479522705,-0.02899336814880371
13730,0.007986098527908325,-0.000136823087814264
13731,0.012298880144953728,0.007480648666387424
13732,-0.041176773607730865,0.020055260509252548
13733,-0.35339561104774475,0.02747061848640442
13734,0.02817074954509735,-0.17885019350796938
13735,-1.208263635635376,2.770538568496704
13736,-0.23565511405467987,-0.1829427257180214
13737,-0.18779562413692474,-0.1376715898513794
13738,-5.181391716003418,-4.2277660965919495
13739,0.07499445974826813,-0.00023218747264763806
13740,0.04799012467265129,2.2649692255072296e-06
13741,-0.6780768036842346,1.129457175731659
13742,-0.24079565703868866,-0.28289651218801737
13743,-0.02993496134877205,0.020561449229717255
13744,-0.6045861840248108,0.17943233251571655
13745,-1.1993556022644043,-0.8214029669761658
13746,-0.03877019137144089,0.1008320115506649
13747,0.011852405965328217,-0.0011347937397658825
13748,-1.404775619506836,-1.249074712395668
13749,-0.3888692557811737,-0.301092691719532
13750,-0.2497023046016693,0.8619931042194366
13751,-0.6113976240158081,-0.6017016172409058
13752,-1.2434340715408325,-0.7999564409255981
13753,-1.177233338356018,-0.6585536599159241
13754,0.004361359402537346,-0.019985574879683554
13755,-0.008592121303081512,-0.06230862345546484
13756,0.005166250746697187,-0.0029050882440060377
13757,0.05829302966594696,-0.002697763964533806
13758,0.016590602695941925,-7.748524694761727e-06
13759,0.022498929873108864,-0.0009586895876054768
13760,0.04902040958404541,-0.0009291346359532326
13761,-7.7869343757629395,-7.49308255314827
13762,-2.9903082847595215,-2.897658295929432
13763,-1.1158665418624878,-1.0542798340320587
13764,0.018618734553456306,0.0030194634455256164
13765,-0.09750178456306458,0.03479371964931488
13766,-0.2957623600959778,0.15958356857299805
13767,0.14441534876823425,0.09168990887701511
13768,-2.467513084411621,-1.6505382657051086
13769,-2.8101232051849365,-1.3524638414382935
13770,-0.01715274341404438,-0.024179364670999348
13771,-7.589853763580322,-5.670484781265259
13772,-0.13163821399211884,0.8498095571994781
13773,-0.007340764161199331,0.3275716891512275
13774,-0.2302379161119461,-0.18856912106275558
13775,-4.090407848358154,-2.7437264919281006
13776,0.020762186497449875,-0.006691638380289078
13777,-7.445895671844482,-4.641629457473755
13778,-2.474889039993286,-0.582638144493103
13779,-0.7204114198684692,-0.467347115278244
13780,-1.7888599634170532,-1.471388816833496
13781,-0.6260262131690979,-0.6108360141515732
13782,-6.24074125289917,-4.4509077072143555
13783,-0.0027962476015090942,0.003996704239398241
13784,0.0322585329413414,-1.1204247130081058e-05
13785,-3.8045544624328613,-3.7178236693143845
13786,0.05467835068702698,-0.0001447493559680879
13787,0.002712742192670703,-1.3230484910309315e-05
13788,0.0032222059089690447,-0.0029612063081003726
13789,0.06916135549545288,0.0016288958868244663
13790,-1.9201995134353638,-1.3724554777145386
13791,0.022174298763275146,0.0054525857558473945
13792,-0.008763293735682964,0.23335203249007463
13793,0.02225857973098755,-0.06212372053414583
13794,-0.25929197669029236,-0.26318395137786865
13795,-4.426969051361084,-3.5741750597953796
13796,-1.9161717891693115,-2.023916283797007
13797,0.04245038330554962,-0.012060914188623428
13798,-0.11934638768434525,-0.1978832744061947
13799,0.06913489103317261,-2.431711254757829e-05
13800,-4.403886318206787,-2.6710363626480103
13801,0.008607879281044006,-0.0001592767657712102
13802,-0.3423905372619629,-0.2617654800415039
13803,-0.14713816344738007,-0.2610216587781906
13804,0.23630395531654358,0.050562892109155655
13805,-2.939319133758545,1.0554914474487305
13806,-5.055562496185303,-4.957420513033867
13807,-0.004756798967719078,-0.009209685493260622
13808,-2.2781991958618164,-1.4070343971252441
13809,-0.2104623019695282,-0.23530946706887335
13810,-1.8019161224365234,-1.0474957823753357
13811,-0.3050157129764557,-0.12684279680252075
13812,-0.3708518147468567,-0.41062434017658234
13813,-0.0033361068926751614,0.007392306812107563
13814,-0.05553727596998215,-0.04479191079735756
13815,-0.045616861432790756,-0.03298962675035
13816,-3.082428455352783,-3.1167304664850235
13817,-3.9097204208374023,-3.1097484827041626
13818,-0.03408604487776756,-0.028563995845615864
13819,-0.2541787922382355,-0.18595325201749802
13820,-0.6422373652458191,-0.678245912771672
13821,-0.16918031871318817,0.2848198413848877
13822,0.007975555025041103,0.045492435805499554
13823,-0.4097292125225067,-0.27616162598133087
13824,-0.6896055340766907,-0.7194706983864307
13825,-0.15712907910346985,-0.06000684201717377
13826,0.019268522039055824,-0.002077945973724127
13827,-0.01071191392838955,0.023250434547662735
13828,-0.006066766567528248,-0.00617640046402812
13829,0.032777708023786545,-0.0003345572349644499
13830,-4.156120777130127,-4.178689055144787
13831,-0.8942177891731262,-0.8749134428799152
13832,0.16886907815933228,-0.0012283766700420529
13833,0.00851270742714405,-0.0008151576384989312
13834,-10.43058967590332,-9.575497090816498
13835,0.023680150508880615,0.10049723088741302
13836,0.04868892580270767,-0.016060453839600086
13837,0.009594326838850975,2.1037447210401297
13838,-1.0456264019012451,-1.1051137074828148
13839,0.04243067651987076,-0.0019387174397706985
13840,0.03389137238264084,0.026467623189091682
13841,0.0139857716858387,0.0009272519964724779
13842,-0.451803058385849,-0.4411375243216753
13843,-0.6282893419265747,-0.6134015806019306
13844,0.06943539530038834,-0.0020473396871238947
13845,-0.019834429025650024,-0.0725049190223217
13846,-0.2551712095737457,-0.004318505525588989
13847,0.03936786949634552,-0.04672212339937687
13848,0.022460831329226494,0.0012084830086678267
13849,-0.9276232123374939,-0.11631911993026733
13850,-6.308012008666992,-4.757270455360413
13851,0.005776824429631233,-0.0013996569905430079
13852,0.03401315584778786,0.057273241225630045
13853,-3.4074764251708984,-3.0785799622535706
13854,-0.053405068814754486,-0.025559738278388977
13855,0.02283509448170662,6.5085934693343e-05
13856,-0.07013578712940216,0.00013343244791030884
13857,0.00780519237741828,0.0008277437882497907
13858,-0.9017986059188843,-0.7613433003425598
13859,-0.09939120709896088,-0.10797276165976655
13860,-2.249199151992798,-0.9748444557189941
13861,-0.7065114974975586,-0.08963090181350708
13862,-0.34704190492630005,-0.2596350833773613
13863,-0.6960483193397522,-0.5204130411148071
13864,0.025472162291407585,0.4845279734581709
13865,0.12453240156173706,-0.025296763167716563
13866,0.0005570674547925591,0.0057155666872859
13867,0.05104446783661842,0.002505366108380258
13868,-0.1353028118610382,-0.1006920337677002
13869,-0.014508932828903198,-0.04605140583589673
13870,-0.012200532481074333,0.05249481834471226
13871,-0.0376652255654335,-0.09788126684725285
13872,0.06150539219379425,-0.006406219967175275
13873,-0.5427965521812439,-0.5023561678826809
13874,-4.618330955505371,-4.352935284376144
13875,-0.9351783394813538,-0.9068129323422909
13876,-0.16650278866291046,0.04335382580757141
13877,-0.051221344619989395,0.037175025790929794
13878,0.032242223620414734,-0.1211523711681366
13879,0.00331062451004982,-0.003372270250110887
13880,0.014090428128838539,-0.015877987956628203
13881,0.046143874526023865,0.06890831256168894
13882,0.09318814426660538,-0.0014979713596403599
13883,-1.8585525751113892,-1.6043481528759003
13884,-1.4440388679504395,-0.15015530586242676
13885,-1.374205231666565,-0.4416625499725342
13886,0.06338678300380707,-0.042334102327004075
13887,-0.6556634306907654,0.1952083706855774
13888,-0.21416741609573364,-0.20837872754782438
13889,-3.4578135013580322,-3.3950385749340057
13890,-1.462453007698059,-1.4410942923277617
13891,-0.6616814732551575,-0.6698353765532374
13892,-0.12586432695388794,-0.09660940617322922
13893,0.06500127166509628,-1.9788114514085464e-05
13894,-0.30742567777633667,-0.3178712986409664
13895,-0.0352136455476284,0.4121263809502125
13896,-0.41969627141952515,-0.5049329921603203
13897,-0.031174153089523315,0.547827310860157
13898,-0.2549390196800232,0.08815675973892212
13899,-2.9853222370147705,-3.1001820266246796
13900,-1.240388035774231,-0.8543067574501038
13901,0.02013791725039482,0.05033640284091234
13902,-0.46211540699005127,-0.5011133514344692
13903,-0.07704419642686844,-0.033843155950307846
13904,-1.3728389739990234,-1.0196522176265717
13905,0.13713720440864563,0.22603770345449448
13906,0.0008347745751962066,-0.00022570128203369677
13907,-0.45171216130256653,-0.23392580449581146
13908,-2.5141513347625732,-2.5106706023216248
13909,-1.2109194993972778,-1.1492115706205368
13910,0.011895585805177689,0.028539281338453293
13911,-5.306904315948486,-4.276286721229553
13912,0.10798895359039307,0.0026191963734163437
13913,-1.740450382232666,-1.710761122405529
13914,0.004367432557046413,0.024489911942509934
13915,-2.647503137588501,-2.456374704837799
13916,0.0035144295543432236,0.017233075574040413
13917,-1.8369708061218262,-1.7190733030438423
13918,-0.04644526541233063,-0.12770046945661306
13919,-0.04249294102191925,1.1483631432056427
13920,-7.396178722381592,-6.561029851436615
13921,-0.4941316246986389,0.20315027236938477
13922,-1.8065688610076904,-1.5386892557144165
13923,0.09330165386199951,-0.00024315393147844588
13924,-5.50915002822876,-5.400042191147804
13925,-0.40382155776023865,-0.3513399250805378
13926,0.0012899432331323624,-0.008831273065879941
13927,-0.15036778151988983,0.08918607234954834
13928,-0.15365280210971832,-0.15529642347246408
13929,-0.03246961906552315,-0.0023780129849910736
13930,-6.225414276123047,-5.251602113246918
13931,-1.0695472955703735,-1.0100957974791527
13932,-5.870509147644043,-5.91474612057209
13933,-2.448753833770752,-1.500673770904541
13934,-0.08670219779014587,-0.11649580439552665
13935,0.004942871630191803,-0.030234340578317642
13936,-0.5117964744567871,-0.5978647843003273
13937,-0.016012948006391525,-0.026836173608899117
13938,-3.267019748687744,-2.9697567224502563
13939,-4.212055683135986,-4.0934639275074005
13940,-0.26008203625679016,0.37166768312454224
13941,-0.07658591121435165,0.03667156398296356
13942,0.011572408489882946,-0.013275750214233994
13943,-1.483940839767456,-0.6298303008079529
13944,-1.8159388303756714,-0.29061388969421387
13945,0.061716023832559586,0.102276680059731
13946,-4.761610984802246,-1.1969804763793945
13947,0.16639497876167297,0.00347808375954628
13948,-2.209172487258911,-1.603773295879364
13949,-9.437074661254883,-6.825881004333496
13950,0.3266371786594391,-0.03549657901749015
13951,0.06765303760766983,0.005837373901158571
13952,0.0009981696493923664,-0.002018679748289287
13953,0.015712428838014603,9.575416333973408e-05
13954,0.02461235783994198,-0.00102101695665624
13955,0.04052721709012985,-0.012394038960337639
13956,-4.000823020935059,-2.420785903930664
13957,-0.03320406749844551,0.07328500598669052
13958,-0.04094118997454643,-0.07097772881388664
13959,-3.564504623413086,-0.7695035934448242
13960,-1.7651951313018799,-0.579409122467041
13961,-1.2311265468597412,-0.266504168510437
13962,-0.04311321675777435,0.0058940500020980835
13963,0.06398867070674896,1.087487895740196
13964,-0.567304790019989,0.9798253178596497
13965,0.028223950415849686,0.011610109359025955
13966,0.007399039342999458,0.16320918314158916
13967,-0.009103532880544662,0.4315997250378132
13968,-0.7130175828933716,-0.6418961361050606
13969,0.06834566593170166,0.00619938294403255
13970,-0.0027180518954992294,0.03761610388755798
13971,-0.8133710026741028,-0.7577416785061359
13972,0.0037761444691568613,1.3947230399935506e-05
13973,-0.14642050862312317,0.2201211005449295
13974,-0.7030082941055298,-0.2383434772491455
13975,-0.01743978075683117,-0.007608529180288315
13976,-1.1538467407226562,-0.9810091555118561
13977,-0.6005143523216248,-0.5951905036345124
13978,0.2060205191373825,-0.0019566649571061134
13979,-0.46997934579849243,-0.4613715074956417
13980,0.008560232818126678,0.12488810886861756
13981,-3.0636394023895264,-3.1264889277517796
13982,-5.462993621826172,-4.864931285381317
13983,-0.27351880073547363,-0.29690191498957574
13984,-3.355116605758667,-2.9880143105983734
13985,-0.1826542168855667,-0.0991363525390625
13986,-0.00955095887184143,-0.01573023636592552
13987,-1.2355355024337769,-1.2317228675819933
13988,-1.409613847732544,-0.9114468097686768
13989,-7.863156497478485e-05,-0.003458278253674507
13990,-0.031988225877285004,-0.0356466380180791
13991,-2.3721704483032227,-1.6800774931907654
13992,0.008874849416315556,0.036060343496501446
13993,-0.0184573195874691,-0.021622885717079043
13994,-0.06069725379347801,-0.052372658625245094
13995,0.270221084356308,-0.026406848337501287
13996,-3.0636985301971436,-3.042739547789097
13997,-0.19631041586399078,-0.15521427243947983
13998,0.108516164124012,0.7772876396775246
13999,-2.2029168605804443,-1.2612156867980957
14000,0.024131707847118378,0.18411501497030258
14001,-0.07841628044843674,0.06383145600557327
14002,-3.5500681400299072,-3.3234344869852066
14003,-0.08680924773216248,-0.1228292364103254
14004,-1.6160846948623657,-1.6756732433568686
14005,-1.8617159128189087,0.48378968238830566
14006,-2.4434683322906494,-1.5437533855438232
14007,0.038576170802116394,0.20022972486913204
14008,0.009413965977728367,0.055541652254760265
14009,-1.2570667266845703,-1.067688211798668
14010,-2.8771557807922363,-2.0084641575813293
14011,0.034119926393032074,0.053316064178943634
14012,-0.05301797389984131,-0.019474245607852936
14013,0.028925813734531403,1.3232087439973839e-05
14014,-0.000706404447555542,0.20842345990240574
14015,0.007082371041178703,1.3751587588340044
14016,0.07357870787382126,0.6287745130248368
14017,-0.5336581468582153,-0.0940861701965332
14018,-3.031280517578125,-3.0249198153615
14019,-1.3312222957611084,-1.293987300246954
14020,-0.8665054440498352,-0.6442859321832657
14021,-0.4542560279369354,-0.3801322430372238
14022,-4.740880489349365,-4.500301420688629
14023,-1.4438360929489136,0.22207343578338623
14024,0.043731238692998886,0.00020839553326368332
14025,-0.425046443939209,-0.43769795494154096
14026,0.014614344574511051,0.0011875027557834983
14027,0.032181933522224426,-0.0009351013268315
14028,-0.01987183839082718,-0.020442025503143668
14029,0.0026490259915590286,0.0006354772485792637
14030,-5.4330244064331055,-4.321421146392822
14031,-0.01469416543841362,0.026956167072057724
14032,0.0034756665118038654,-2.3238826543092728e-05
14033,-0.3208579421043396,-0.109110027551651
14034,-0.013913586735725403,0.04775690287351608
14035,-0.7593945264816284,-0.2289271354675293
14036,-0.017466023564338684,-0.09474350698292255
14037,-0.44168615341186523,-0.483375514508225
14038,-2.867851972579956,-3.040749620005954
14039,-1.5651612281799316,-1.4635628908872604
14040,0.029378775507211685,-0.0035858034680131823
14041,-9.122834205627441,-9.110194273293018
14042,-1.0737663507461548,-0.0535048246383667
14043,0.1452733427286148,-0.0001915444699989166
14044,-6.364579677581787,-5.894835293292999
14045,0.041495949029922485,-0.004968274326529354
14046,-0.9413458108901978,-1.0118673220276833
14047,-0.07757573574781418,-0.06012274697422981
14048,0.005390804260969162,-0.0007550829323008657
14049,0.02439480647444725,-0.0013794853002764285
14050,-1.378129243850708,-1.1375802755355835
14051,-2.678571939468384,-0.5860834121704102
14052,-0.00238277530297637,-0.0031880002352409065
14053,0.014417946338653564,-0.0026525826542638242
14054,-2.436525583267212,-1.3379764556884766
14055,-0.25985288619995117,0.1455863118171692
14056,-0.0945647731423378,0.30584726482629776
14057,-0.10207850486040115,-0.12554712360724807
14058,-2.566265106201172,-2.5641740523278713
14059,-0.12318489700555801,-0.1258974652737379
14060,-1.7835848331451416,-1.7199726328253746
14061,-0.0034926850348711014,0.0025889468379318714
14062,0.025766033679246902,0.003156322934955824
14063,0.08175019919872284,0.0024006227031350136
14064,0.09515286237001419,0.00027604900515143527
14065,-0.009374797344207764,-0.013682696968317032
14066,-0.05395839363336563,0.17283547669649124
14067,-1.196122407913208,-1.0321968644857407
14068,-3.759150266647339,-3.610415667295456
14069,0.02724422700703144,-0.0006395748350769281
14070,-2.8074569702148438,-2.804772011935711
14071,-4.395288944244385,-4.298385411500931
14072,-5.540513038635254,-4.63859760761261
14073,0.0575391948223114,0.005835301708430052
14074,0.008121556602418423,0.45885257702320814
14075,-1.8583533763885498,-1.7867882400751114
14076,-1.8870272636413574,-1.5897653698921204
14077,-0.2103363424539566,-0.2016146183013916
14078,-1.027021050453186,-0.9518100768327713
14079,-2.9347665309906006,-2.2163495421409607
14080,0.15936720371246338,-0.012297427281737328
14081,-0.6796822547912598,-0.5331189185380936
14082,0.028088195249438286,-0.006724847014993429
14083,0.012624891474843025,-0.005658808629959822
14084,-0.2557084262371063,-0.2520239735022187
14085,-2.8668570518493652,-1.4131712913513184
14086,-0.2528168559074402,-0.11902527511119843
14087,-0.7823686003684998,-0.7515665292739868
14088,-0.22677963972091675,-0.30581517798418645
14089,-0.03088083304464817,-0.01597641594707966
14090,-1.0658842325210571,-1.234107032418251
14091,-4.374074459075928,0.3996124267578125
14092,0.015574903227388859,0.08766569290310144
14093,-1.274544596672058,-1.2704577296972275
14094,-0.15962359309196472,-0.08660361170768738
14095,-0.006117217242717743,-0.009149930439889431
14096,-2.840686321258545,-0.8284080028533936
14097,0.17098550498485565,-0.07166650891304016
14098,-0.20340602099895477,-0.09494774788618088
14099,-6.042973041534424,-3.851031541824341
14100,0.01936792954802513,0.0015462053997907788
14101,-0.21792291104793549,-0.24768353230319917
14102,-0.0017215595580637455,0.007953999564051628
14103,-4.396066665649414,-4.54848418966867
14104,-0.04964070022106171,-0.13612207490950823
14105,0.025426264852285385,-0.0004215409135213122
14106,-0.10449334979057312,-0.02826967090368271
14107,-5.096671104431152,-4.5462228655815125
14108,-0.10119639337062836,-0.08457284793257713
14109,-6.529538154602051,-5.926857352256775
14110,-0.010455146431922913,0.23378577828407288
14111,-3.1894121170043945,-2.017154335975647
14112,0.10802114009857178,0.0005816891857648443
14113,-0.10654377937316895,-0.10570079041644931
14114,0.02149493247270584,-0.00031275051333068404
14115,-0.1362340748310089,-0.18562176823616028
14116,-5.380639553070068,-4.094180464744568
14117,-0.04294709116220474,-0.033920470625162125
14118,-0.28325390815734863,-0.09810751676559448
14119,-1.9929972887039185,-0.7200942039489746
14120,-0.01838776096701622,0.06143048405647278
14121,-0.6907469630241394,-0.6385106816887856
14122,-0.11762204021215439,-0.13810383327654563
14123,-0.0036225600633770227,-0.005902109027374536
14124,-3.724839925765991,-3.1891468167304993
14125,-0.1325325220823288,-0.15348616894334555
14126,-0.09502507746219635,0.2206364870071411
14127,-0.19232593476772308,0.5320385694503784
14128,-0.009439529851078987,-0.03378777462057769
14129,-0.13851647078990936,0.05226616561412811
14130,-0.27345171570777893,2.541053831577301
14131,-0.4289965033531189,0.11637493968009949
14132,-0.3584604263305664,-0.2468508929014206
14133,-3.5378081798553467,-3.2802514731884003
14134,-0.026296399533748627,-0.09843755746260285
14135,0.010340418666601181,-0.012655660044401884
14136,-0.021092385053634644,0.029329096898436546
14137,-1.998786211013794,-0.37534892559051514
14138,0.05311060696840286,-0.021509967744350433
14139,0.018392100930213928,-0.025697363540530205
14140,0.1036987379193306,0.0018201773054897785
14141,-9.122505187988281,-6.568562030792236
14142,-0.39779967069625854,0.08751529455184937
14143,-0.4876856803894043,-0.37507568299770355
14144,0.00738481106236577,0.004697233904153109
14145,-0.13675953447818756,-0.04774950444698334
14146,-0.036896802484989166,0.2231437750160694
14147,-0.039885617792606354,-0.04487148384214379
14148,-0.6633347272872925,-0.6653608437627554
14149,-10.071714401245117,-9.042901515960693
14150,-3.364396333694458,-3.365831920877099
14151,-0.23732809722423553,-0.20260600745677948
14152,-2.894197702407837,-2.6967646181583405
14153,0.20919623970985413,-0.08844797499477863
14154,-0.009979229420423508,0.032357316464185715
14155,0.0006099976599216461,-0.0245694350451231
14156,-0.07765008509159088,-0.09108277503401041
14157,-1.7041429281234741,-1.1841636896133423
14158,-0.14308282732963562,-0.1780065130442381
14159,-0.1140405461192131,-0.15810462832450867
14160,-3.6123759746551514,-2.7736936807632446
14161,0.010359297506511211,0.0052714720368385315
14162,-0.28633201122283936,-0.4173187306150794
14163,-0.10952772945165634,-0.07282532751560211
14164,0.024046126753091812,0.0013033519499003887
14165,-1.8865309953689575,-1.8497876226902008
14166,0.004412248730659485,-0.011047536507248878
14167,-2.0658113956451416,-1.824864685535431
14168,-1.2039858102798462,-1.0517926961183548
14169,-0.2442454993724823,-0.2402925044298172
14170,-2.9485397338867188,-2.8146100640296936
14171,-0.09206537157297134,-0.1379589643329382
14172,-9.775732040405273,-9.60286195576191
14173,-2.1919870376586914,-0.9113481044769287
14174,-0.04304530471563339,-0.055112987756729126
14175,0.009297050535678864,0.0006728385342285037
14176,-1.5704913139343262,-1.4539164304733276
14177,-0.19767343997955322,0.25852128863334656
14178,0.07348354160785675,0.0014265140052884817
14179,-0.7553315162658691,-0.492875337600708
14180,-1.0643688440322876,-1.2201219809358008
14181,-0.1649666130542755,-0.1439274251461029
14182,-1.813262939453125,-1.106497347354889
14183,-0.5123237371444702,-0.4339561462402344
14184,-0.3535459637641907,-0.32828189432621
14185,-3.2242724895477295,-3.1951074711978436
14186,-1.5038520097732544,-1.3804865330457687
14187,-0.064893938601017,-0.03627381846308708
14188,-1.2440379858016968,-1.2327498942613602
14189,-1.3835604190826416,-0.831290602684021
14190,0.024481231346726418,0.008483602665364742
14191,-3.9922919273376465,-3.7705989480018616
14192,-0.04994052276015282,-0.07959566009230912
14193,-0.2007886916399002,0.38705871999263763
14194,0.0919891893863678,0.006630071438848972
14195,-1.275738000869751,-1.226230837404728
14196,0.010681014508008957,0.021546265110373497
14197,-0.766865074634552,-0.7290345840156078
14198,-0.006117217242717743,-0.009149930439889431
14199,0.0036979198921471834,-0.00012170262016297784
14200,-0.6948652863502502,-0.5182644575834274
14201,-0.3741975426673889,-0.26936498284339905
14202,-0.7003861665725708,-0.6702052839100361
14203,-0.2234216332435608,0.1579420268535614
14204,0.07916943728923798,-0.0017580566927790642
14205,-0.06054334342479706,-0.14609685679897666
14206,-2.320009708404541,-2.165570020675659
14207,0.01692545972764492,0.0028912549205415417
14208,-5.305053234100342,-2.8548412322998047
14209,0.050785668194293976,0.16675332468003035
14210,0.025973523035645485,0.00719575397670269
14211,0.020303629338741302,0.0007804159831721336
14212,-0.5574620962142944,-0.557738458737731
14213,0.0025285740848630667,-7.390030077658594e-06
14214,-1.5522058010101318,-0.9617960453033447
14215,-0.02031095139682293,0.24574438109993935
14216,-2.8342444896698,-2.583825409412384
14217,-0.15760889649391174,-0.12593766301870346
14218,0.08371423184871674,0.0002894632052630186
14219,-6.629891395568848,-5.242047309875488
14220,-0.00849626399576664,0.0018660007044672966
14221,0.02950233593583107,0.09710033144801855
14222,-0.5330107808113098,-0.560115450527519
14223,-0.005541323218494654,-0.005421943264082074
14224,-0.1545630842447281,-0.23985998891294003
14225,0.021214842796325684,-0.08297571446746588
14226,-0.24292322993278503,-0.2415910419076681
14227,-8.813158988952637,-7.94925582408905
14228,-2.9068593978881836,-2.881338119506836
14229,-4.128556251525879,-1.9943304061889648
14230,-0.8754810690879822,-0.6919146329164505
14231,-2.0721919536590576,-1.3900222778320312
14232,0.04945051670074463,-0.00028689129612757824
14233,-5.2046942710876465,-4.072113275527954
14234,-2.1295716762542725,-1.3315128087997437
14235,0.09386595338582993,-0.006507049081847072
14236,-0.6236525177955627,-0.6142003089189529
14237,-0.020706433802843094,0.8824305105954409
14238,0.04691936820745468,0.0002909927861765027
14239,-0.1554054319858551,-0.0033546090126037598
14240,-0.10097536444664001,-0.1022046164071071
14241,-1.8487117290496826,-1.4142078757286072
14242,-0.04519239068031311,-0.0833973647095263
14243,-1.8100028038024902,-0.7637592554092407
14244,-0.698657214641571,-0.6750390771776438
14245,-0.07114511728286743,-0.037074245512485504
14246,-0.45187196135520935,-0.3809293508529663
14247,0.00478231068700552,-0.001964114111615345
14248,-4.010076522827148,-3.254024028778076
14249,-0.14363472163677216,-0.1447891928255558
14250,0.005804719869047403,-0.0002268863609060645
14251,-7.306527614593506,-6.3814756870269775
14252,-0.0452258475124836,-0.006431005895137787
14253,-1.1336530447006226,-0.9813019335269928
14254,-0.9169957637786865,-0.8802787810564041
14255,0.018634092062711716,0.02123350091278553
14256,-0.17867986857891083,-0.10464604943990707
14257,-0.6617238521575928,-0.6618067342787981
14258,-1.1637719869613647,0.042789340019226074
14259,0.15391772985458374,0.007410084013827145
14260,0.08752065896987915,-0.07007204368710518
14261,-8.065279006958008,-7.662826508283615
14262,0.17053067684173584,-0.041104987263679504
14263,-0.25073152780532837,0.42210522294044495
14264,-4.28535795211792,-1.1601710319519043
14265,0.02999786287546158,-0.060989409452304244
14266,-2.3138062953948975,-1.8212778568267822
14267,-6.689140796661377,-6.664035253226757
14268,-0.017828674986958504,1.259853234514594
14269,-0.5095458030700684,-0.134874165058136
14270,-2.315275192260742,-1.8082069158554077
14271,-0.016074838116765022,-0.026899640099145472
14272,-4.338130950927734,-4.134867399930954
14273,-2.2873098850250244,-2.272003125399351
14274,-5.3028411865234375,0.07121706008911133
14275,-0.006884898990392685,-0.02952950308099389
14276,-0.22121748328208923,0.06650184094905853
14277,-1.8782484531402588,0.24607789516448975
14278,-0.2355680614709854,-0.11593419313430786
14279,0.002057379810139537,-0.001728673989418894
14280,0.05255908519029617,-0.01193819916807115
14281,-1.817777395248413,-0.9859790205955505
14282,-0.8582077622413635,-0.8727841100189835
14283,-5.1057634353637695,-4.577585577964783
14284,-0.023455247282981873,0.12140187621116638
14285,0.057943493127822876,-0.003900250419974327
14286,-0.3036908805370331,-0.2792721167206764
14287,-1.0619031190872192,-1.069845050573349
14288,-1.5459620952606201,-1.4758106172084808
14289,-0.021997345611453056,-0.02070073364302516
14290,-0.010106400586664677,-0.006133461836725473
14291,-8.151314735412598,-7.302504241466522
14292,-0.024082081392407417,0.5879920441657305
14293,0.0018121927278116345,-0.0008878537628334016
14294,-0.6433607935905457,-0.6186233032494783
14295,0.36509910225868225,2.0265558760002023e-06
14296,-0.1940179318189621,-0.2073635010747239
14297,-2.391965627670288,-2.4114933013916016
14298,-3.014922857284546,-2.6892786026000977
14299,-0.11264491826295853,0.029977157711982727
14300,0.003996036946773529,-0.01393160643056035
14301,-7.054038047790527,-5.061412334442139
14302,-2.424778699874878,-1.9240583181381226
14303,0.020011112093925476,0.00031391059746965766
14304,-2.139906644821167,-1.5926631689071655
14305,-0.004133760929107666,-0.016208619810640812
14306,-0.7346910238265991,-0.685491181910038
14307,-0.16474059224128723,-0.2612777459435165
14308,-2.540590286254883,-2.5044046826660633
14309,0.14664530754089355,0.11071361508220434
14310,-2.4928181171417236,-2.4596127197146416
14311,-0.6222826838493347,-0.4156048893928528
14312,-0.01824033632874489,0.022713301703333855
14313,-2.6505815982818604,-2.1031840443611145
14314,0.0218998771160841,0.19126982218585908
14315,-5.154059886932373,-4.807697355747223
14316,-0.17397260665893555,0.36168044805526733
14317,-1.2753899097442627,0.2482975721359253
14318,-5.919728755950928,-5.495495587587357
14319,0.0038401263300329447,8.165492272382835e-05
14320,-0.1598910689353943,-0.1571081094443798
14321,-5.6478190422058105,-4.9911399483680725
14322,0.22225357592105865,4.303361859570032e-05
14323,0.026411838829517365,-0.05142936855554581
14324,-0.24411340057849884,-0.23381416872143745
14325,0.05467502772808075,0.002947265369584784
14326,-0.0015971842221915722,-0.0003793984651565552
14327,0.02465706318616867,0.11514755012467504
14328,-9.896723747253418,-9.88104735314846
14329,0.028775369748473167,0.00010155438940273598
14330,0.08710123598575592,0.009177559055387974
14331,-0.02855927124619484,0.17459632828831673
14332,0.08251551538705826,0.005711457226425409
14333,-3.1757922172546387,-0.6935362815856934
14334,-0.0013061371864750981,-0.0024955739863798954
14335,-3.2970759868621826,-1.9436793327331543
14336,0.014594211243093014,0.021529202349483967
14337,-1.9736697673797607,-0.5808582305908203
14338,-1.0875989198684692,-1.0238207802176476
14339,0.0479840449988842,-7.2717334660410415e-06
14340,-0.15009267628192902,-0.06275778263807297
14341,-0.8659908175468445,0.5726656913757324
14342,-0.005011340603232384,-0.01591896393802017
14343,0.06133726239204407,0.6993894428014755
14344,-6.494645595550537,-6.274057373404503
14345,-1.087022066116333,-1.0987056689336896
14346,-2.8593199253082275,-2.2838950753211975
14347,0.02337280660867691,0.03437124192714691
14348,-0.0882771834731102,-0.06605963967740536
14349,-0.0044071548618376255,-4.438962787389755e-05
14350,0.0580289401113987,0.004551133140921593
14351,-6.561596870422363,-5.9506054520606995
14352,0.17711812257766724,-0.011597426142543554
14353,-1.4015014171600342,-1.4305330207571387
14354,-0.126603901386261,0.19450293481349945
14355,-1.3192018270492554,-0.6320069432258606
14356,-0.13344644010066986,0.17656011879444122
14357,-1.9474601745605469,-1.498883306980133
14358,-4.763830661773682,-4.313076823949814
14359,0.06335093080997467,-0.0093975979834795
14360,0.05854411423206329,0.004947482084389776
14361,-4.118261337280273,-3.3169145584106445
14362,0.03632911294698715,-0.011155763640999794
14363,-0.13199125230312347,-0.2199426251463592
14364,0.06090410798788071,0.0010694419906940311
14365,-5.60787296295166,-4.7843180894851685
14366,-0.3304489850997925,-0.23302680253982544
14367,-4.375921726226807,-4.126597583293915
14368,-0.6095374226570129,-0.6475442238152027
14369,-4.905229091644287,-4.850902013480663
14370,-0.12351811677217484,0.40529368817806244
14371,-5.216207027435303,-5.120586767792702
14372,0.06646712869405746,-0.025318662635982037
14373,-1.4676276445388794,-1.3558217287063599
14374,-0.19523940980434418,-0.18967939168214798
14375,0.018840931355953217,0.13112107664346695
14376,0.014888375997543335,0.04640667140483856
14377,-0.45727336406707764,-0.6741528233978897
14378,0.0774550586938858,0.0032238257117569447
14379,0.024679239839315414,-0.007461604312993586
14380,-0.5175560712814331,-0.49135882779955864
14381,0.004923129454255104,0.002054833121746924
14382,-0.06543079018592834,-0.0646312297321856
14383,-0.42491617798805237,-0.4351950502023101
14384,-3.219295024871826,-2.9037192165851593
14385,-6.327374458312988,-4.417547702789307
14386,0.0029119709506630898,0.005017373838200001
14387,-0.12779007852077484,-0.13334377692081034
14388,-0.07462562620639801,-0.020452506840229034
14389,-0.02758311666548252,-0.03097256296314299
14390,-7.915806293487549,-7.231454133987427
14391,-0.014909721910953522,0.05170205980539322
14392,-0.1084202378988266,0.6182982325553894
14393,-4.423388957977295,-4.442199227865785
14394,-0.006588180083781481,-0.012597878172527999
14395,0.03871343284845352,0.025836339802481234
14396,-0.14192724227905273,-0.0494847297668457
14397,0.04036751762032509,0.00010644021676853299
14398,-0.0505509227514267,-0.05954098957590759
14399,-0.12129565328359604,-0.08701318502426147
14400,-0.7345286011695862,-0.8099436014890671
14401,-0.2823289930820465,-0.28534666856285185
14402,-0.06878513097763062,-0.057045578956604004
14403,-1.8573434352874756,-1.8208106458187103
14404,-0.4815545082092285,-0.429119810461998
14405,-1.0849168300628662,0.472878098487854
14406,-1.2824082374572754,-0.16859591007232666
14407,-6.397047996520996,-4.017451524734497
14408,-0.09842744469642639,-0.11812464334070683
14409,0.01929878257215023,-0.0016108759737107903
14410,-0.11717265099287033,-0.042838938534259796
14411,-0.30621272325515747,-0.34601169696543366
14412,0.0012874528765678406,0.014459032565355301
14413,-0.20636463165283203,-0.31448203697800636
14414,0.02023550495505333,0.0026905102422460914
14415,-0.251811146736145,-0.2550962120294571
14416,-2.6123697757720947,-1.671118140220642
14417,0.00040318816900253296,0.009894689545035362
14418,-4.091984748840332,0.006714344024658203
14419,-3.5238537788391113,-3.401023045182228
14420,-0.09187407791614532,-0.09165341593325138
14421,-0.07914119213819504,-0.05134323984384537
14422,-1.5765388011932373,-1.6099803429096937
14423,0.05275151878595352,-0.0027462244615890086
14424,0.019630730152130127,-7.974777713570802e-05
14425,-1.4642258882522583,-0.27051401138305664
14426,-2.813032627105713,-1.6425080299377441
14427,0.06575865298509598,0.12781893275678158
14428,-0.2480909377336502,-0.22435526177287102
14429,0.0244110319763422,0.003605663834605366
14430,0.0401582270860672,0.1617906466126442
14431,-0.034035101532936096,-0.023087765090167522
14432,-0.4495272934436798,-0.5096298570279032
14433,-0.10601665824651718,-0.1011952655389905
14434,-1.0541632175445557,-0.8356917053461075
14435,-0.35361477732658386,-0.2862774208188057
14436,0.08953282982110977,0.04619525605812669
14437,-0.5650754570960999,-0.10782402753829956
14438,-1.7805070877075195,-1.1919344067573547
14439,-0.37742915749549866,-0.3513920120894909
14440,0.19652032852172852,0.00018270783766638488
14441,0.060193054378032684,0.0395962989423424
14442,-1.288889765739441,-1.2867862191051245
14443,0.021958455443382263,0.04590742290019989
14444,-0.5548217296600342,-0.37752340734004974
14445,0.0012509990483522415,-0.013231168501079082
14446,-0.07860361784696579,-0.0992228826507926
14447,-0.5724419951438904,-0.6296469420194626
14448,-1.5152727365493774,0.6380918025970459
14449,-0.29508650302886963,1.4336264729499817
14450,-0.115215964615345,1.7135124653577805
14451,-0.2453186810016632,-0.16427312046289444
14452,-0.34509673714637756,0.4382830262184143
14453,0.06150539219379425,-0.006406219967175275
14454,-1.1114674806594849,-0.962702676653862
14455,-1.7736634016036987,-1.7142003029584885
14456,-4.513360977172852,-4.308978915214539
14457,0.03446325659751892,0.16994401812553406
14458,-0.10016778111457825,0.9789392128586769
14459,-0.45558926463127136,-0.4510870613157749
14460,-0.10788864642381668,-0.015204332768917084
14461,-0.1668568253517151,-0.20947525277733803
14462,-5.236523151397705,-3.172196865081787
14463,0.04035583510994911,0.008131853363011032
14464,-0.011509479954838753,-0.02854131837375462
14465,0.04183521121740341,-0.016197075485251844
14466,-0.4951808452606201,-0.45239318907260895
14467,-2.6879568099975586,-2.613844096660614
14468,-0.03876817226409912,-0.057030951138585806
14469,-3.364396333694458,-3.365831920877099
14470,-0.0050437236204743385,-0.0019523785449564457
14471,-1.1334373950958252,-0.9399695247411728
14472,0.03298865631222725,-0.0001393451270814694
14473,0.01453381683677435,9.702821262180805e-05
14474,-0.002733414527028799,0.00011996040120720863
14475,0.0279848612844944,0.05299552157521248
14476,-2.4799232482910156,-2.293807029724121
14477,-0.05674121528863907,-0.059213572763837874
14478,-1.7375261783599854,-1.2337960600852966
14479,-2.610865592956543,-2.5390094220638275
14480,-1.1567877531051636,-1.0534445941448212
14481,0.03574955090880394,0.00773810496320948
14482,-7.302730083465576,-5.783885955810547
14483,0.21849539875984192,0.0006343451386783272
14484,0.1706732213497162,-0.04990032745990902
14485,0.06358586251735687,-0.0001289748524868628
14486,0.06270317733287811,1.3703451259061694e-05
14487,0.07742160558700562,0.00497802346944809
14488,0.02595442906022072,0.18839726224541664
14489,-2.3497509956359863,-1.8318138718605042
14490,-0.01735290139913559,-0.030602347338572145
14491,-0.09901124984025955,0.2498689740896225
14492,-0.013352500274777412,-0.02218504808843136
14493,-0.16176387667655945,-0.2149996180087328
14494,-0.22329501807689667,-0.38144501484930515
14495,-5.730708599090576,-5.588190391659737
14496,-0.9826945066452026,-0.0750994086265564
14497,-0.28717878460884094,-0.20917141437530518
14498,-6.395475387573242,-6.33550239354372
14499,-6.683901786804199,-6.42925488948822
14500,-5.4542717933654785,-5.597603689413518
14501,-0.003415670245885849,0.012796856462955475
14502,0.006837376859039068,0.00017057264631148428
14503,-0.23538599908351898,-0.22767842654138803
14504,-0.05224226787686348,-0.06851289700716734
14505,0.06124231219291687,0.011445155832916498
14506,-0.19639188051223755,-0.21059347037225962
14507,0.054144445806741714,-0.0009080300515051931
14508,0.03344307094812393,0.026999564841389656
14509,0.09090820699930191,-0.012780048826243728
14510,-0.045157983899116516,0.07819554582238197
14511,-0.10382596403360367,-0.09198969416320324
14512,-1.393627405166626,-1.3948709990363568
14513,-4.100502014160156,-3.932437002658844
14514,-5.124643802642822,-4.184765160083771
14515,-2.351151943206787,-2.263250984251499
14516,-0.4471309781074524,-0.4847341626882553
14517,0.02335417829453945,0.0011242085020057857
14518,-1.5692201852798462,-1.491005800664425
14519,-0.1877252608537674,-0.14303573593497276
14520,-0.09048458933830261,-0.028982192277908325
14521,-0.646588921546936,0.20466792583465576
14522,0.026486145332455635,-3.087353252340108e-05
14523,-0.3455679714679718,-0.052861303091049194
14524,0.004100351594388485,-0.011974326451309025
14525,-5.102900505065918,-1.8076486587524414
14526,0.08768345415592194,0.021080778678879142
14527,-0.3981247544288635,-0.36260100454092026
14528,-0.19231702387332916,-0.18399221263825893
14529,0.027239110320806503,-0.030048929154872894
14530,-0.28745371103286743,-0.32298003137111664
14531,-1.0487115383148193,-0.9234014600515366
14532,-0.2852953374385834,-0.2828219048678875
14533,0.06268534064292908,0.04118734391522594
14534,-0.02595563419163227,-0.04602275416254997
14535,0.0035870985593646765,-8.748591062612832e-05
14536,-2.7049384117126465,-0.9347331523895264
14537,0.1679086834192276,-0.006249351223232225
14538,0.004301985260099173,0.02065091609256342
14539,-0.44411399960517883,-0.31923505663871765
14540,-0.28311076760292053,-0.12287582457065582
14541,-0.07778181880712509,-0.10100515357407858
14542,-1.4865615367889404,-1.547980948816985
14543,-0.9467756152153015,-0.676617294549942
14544,0.1616298109292984,-0.009244631975889206
14545,-0.07249448448419571,-0.06712923850864172
14546,0.005623737815767527,-0.0010785849881358445
14547,-0.23685990273952484,0.07754576206207275
14548,-1.7421221733093262,-1.2632774114608765
14549,-4.066624641418457,-3.6271456480026245
14550,-0.3519735634326935,-0.3699955344200134
14551,-0.0133734792470932,0.040014564990997314
14552,-0.34028229117393494,1.1538888812065125
14553,-0.8932358622550964,-0.8512856662273407
14554,-4.9499897956848145,-4.071749687194824
14555,0.009266594424843788,0.0010410183313069865
14556,0.0006029910873621702,0.0009217297192662954
14557,0.052129603922367096,0.02196850022301078
14558,0.15537229180335999,0.00026501453248783946
14559,-4.728387355804443,-3.681607723236084
14560,-0.0226936936378479,-0.02232325915247202
14561,-0.08421745151281357,-0.14477745443582535
14562,-0.5234063267707825,-0.35006381571292877
14563,-1.8968040943145752,0.4936429262161255
14564,-9.073382377624512,-9.01876026764512
14565,0.09330165386199951,-0.00024315393147844588
14566,-9.675169944763184,-9.20152860879898
14567,-0.04440751299262047,-0.051854388788342476
14568,-0.0437350831925869,0.31086456775665283
14569,-0.054335955530405045,-0.018485557287931442
14570,0.09407728910446167,-0.04340671095997095
14571,-2.8867228031158447,-3.1759381936863065
14572,-2.1289024353027344,-2.1001933813095093
14573,-0.07004540413618088,0.7169107124209404
14574,-0.491389662027359,-0.4909051191061735
14575,-0.06783934682607651,-0.07407092303037643
14576,0.0062074074521660805,0.0001395705039612949
14577,0.021127579733729362,0.005825156811624765
14578,-0.007757212035357952,-0.014637494459748268
14579,-0.4273267090320587,-0.38984571397304535
14580,0.015864240005612373,-0.0008755967137403786
14581,-5.825448036193848,-4.361996173858643
14582,-0.003725114045664668,-0.005271330592222512
14583,-6.457931041717529,-6.3592133820056915
14584,-3.289520025253296,0.37187910079956055
14585,0.06607212871313095,0.04138861410319805
14586,-0.19941461086273193,-0.18885542079806328
14587,-0.18144340813159943,-0.1765832044184208
14588,-0.6939321756362915,-0.555443748831749
14589,-1.3516314029693604,-1.013820618391037
14590,0.0062074074521660805,0.0001395705039612949
14591,-2.787142753601074,-2.5265481173992157
14592,0.016366301104426384,0.08050007582642138
14593,-4.857673168182373,-3.6602578163146973
14594,0.14959204196929932,-0.022376610664650798
14595,-0.22943702340126038,0.14882978796958923
14596,0.018217304721474648,0.0004805331118404865
14597,0.005054838955402374,-0.028445785865187645
14598,-0.20864787697792053,-0.021192818880081177
14599,-0.7116280794143677,-0.7181738506187685
14600,0.022659754380583763,0.0003769205795833841
14601,0.09012960642576218,-0.015364319086074829
14602,-0.0016776956617832184,0.06842663697898388
14603,-0.268250048160553,-0.08221030235290527
14604,-0.08670219779014587,-0.11649580439552665
14605,-3.1843841075897217,-0.750798225402832
14606,0.1469724476337433,0.015819196589291096
14607,-0.12443924695253372,-0.1097374614328146
14608,-0.14201779663562775,-0.10736816748976707
14609,0.0012592877028509974,-7.867471140343696e-06
14610,-0.6976173520088196,-0.5129331201314926
14611,-3.971806526184082,-3.730961710214615
14612,-0.005135758314281702,-0.004078267840668559
14613,-0.015095248818397522,-0.0087744714692235
14614,-1.2598921060562134,-1.1986993998289108
14615,-0.015443084761500359,0.06569604203104973
14616,0.3633446991443634,0.030840856372378767
14617,0.006234823260456324,9.261469676857814e-05
14618,-2.4334235191345215,-1.373862862586975
14619,0.002658980432897806,1.1444018355177832e-05
14620,-0.14353150129318237,-0.08890320360660553
14621,-4.156120777130127,-4.178689055144787
14622,-3.5305984020233154,-2.169502019882202
14623,0.03288406878709793,0.01340895077737514
14624,-2.5976433753967285,-2.578724093735218
14625,-0.5921198129653931,0.2482069730758667
14626,-4.094420433044434,-1.4688587188720703
14627,-0.14027073979377747,-0.14948638156056404
14628,-0.2641494870185852,0.16745644807815552
14629,-0.8438504934310913,-0.9389042909315322
14630,-0.31601038575172424,-0.36532412469387054
14631,-1.407605528831482,0.06038844585418701
14632,-1.031362533569336,-0.9772430136799812
14633,-0.5462250113487244,-0.46821267902851105
14634,-0.012277796864509583,-0.2184370830655098
14635,-4.315780162811279,-4.442847892642021
14636,-0.09313669800758362,-0.13660169020295143
14637,-0.002019861713051796,-0.02311494102468714
14638,-0.703754186630249,1.2026135921478271
14639,-1.3300254344940186,-0.979131668806076
14640,-2.5185086727142334,-2.4214790612459183
14641,0.05904088541865349,0.011220572981983423
14642,0.019509337842464447,0.2964401915669441
14643,-2.422935724258423,0.5388221740722656
14644,-3.9542903900146484,-3.4002245664596558
14645,-9.908563613891602,-5.470870018005371
14646,0.05690447613596916,0.5673776757903397
14647,-0.016506588086485863,-0.03506294428370893
14648,-6.815782070159912,-6.225989103317261
14649,0.04924924671649933,-0.007246269844472408
14650,-0.4584861993789673,-0.3178660124540329
14651,-0.09066399931907654,1.1867023408412933
14652,-4.650209426879883,-4.001970052719116
14653,-0.06330998986959457,0.1593656837940216
14654,0.03035242296755314,0.0014135115779936314
14655,-3.4400339126586914,-2.8297014832496643
14656,-9.806299209594727,-9.355005711317062
14657,0.08980962634086609,-0.011460376903414726
14658,0.018099596723914146,0.10263740317896008
14659,-0.01679275557398796,-0.029197427444159985
14660,0.0004472553264349699,-0.0003017725539393723
14661,0.004926467314362526,-1.6689284692006368e-06
14662,-2.195054054260254,-0.4849724769592285
14663,-0.3422464430332184,-0.406327560544014
14664,-0.3408740758895874,-0.48154499754309654
14665,0.047706685960292816,0.007831246388377622
14666,-0.0026592856738716364,-0.006243166310014203
14667,-0.006484941579401493,0.19910190161317587
14668,-1.5774487257003784,-1.5204353630542755
14669,0.14318160712718964,0.0027550985105335712
14670,-0.7420304417610168,-0.6822645962238312
14671,-0.027711227536201477,-0.15837123058736324
14672,-0.09171756356954575,-0.10405363072641194
14673,-0.02936580963432789,-0.016921721398830414
14674,0.0159453134983778,6.881076842546463e-05
14675,0.055365707725286484,0.0026888267780122987
14676,-2.536123037338257,-2.1763717234134674
14677,-1.096429467201233,-1.145725717768073
14678,-2.4947047233581543,-2.47383588925004
14679,-0.0376652255654335,-0.09788126684725285
14680,-0.3149945139884949,-0.2254718691110611
14681,-2.008296489715576,-1.719086766242981
14682,0.04585478827357292,0.47547369077801704
14683,-0.26443225145339966,-0.18442581593990326
14684,-0.029967322945594788,0.3586939238011837
14685,-1.7381207942962646,-0.3563268184661865
14686,0.06423972547054291,-0.0042799897491931915
14687,-0.282845675945282,0.06289142370223999
14688,-4.0367960929870605,-3.665120154619217
14689,0.02830866351723671,-0.004445254075108096
14690,-0.01316836103796959,-0.014392172684893012
14691,-1.016433835029602,-1.0169747732579708
14692,-0.4026888310909271,-0.39943878958001733
14693,-2.8022775650024414,-2.205371618270874
14694,-1.9290871620178223,-1.931508768349886
14695,-1.7185368537902832,-1.216254711151123
14696,-0.09699934720993042,0.007407285273075104
14697,0.014449229463934898,0.06982667930424213
14698,-5.669274806976318,-4.872357964515686
14699,-0.07755911350250244,0.131169393658638
14700,-1.0541632175445557,-0.8356917053461075
14701,0.07021819055080414,0.05118204280734062
14702,0.00383941107429564,6.580123067578825e-05
14703,-0.5481135249137878,-0.47206659615039825
14704,-0.21895720064640045,-0.2663525426760316
14705,0.016969896852970123,0.018047500401735306
14706,-0.7231149673461914,-0.6209731251001358
14707,-0.6005546450614929,-0.09975296258926392
14708,-0.17878085374832153,-0.19656244851648808
14709,0.009762011468410492,-0.020287422463297844
14710,-3.275228977203369,-3.264017917215824
14711,0.004124902188777924,0.0015471159713342786
14712,-0.28467312455177307,2.1223458349704742
14713,-3.0982861518859863,-2.930043399333954
14714,-6.04644775390625,-4.636396288871765
14715,0.14530909061431885,0.00027659400075208396
14716,-0.06659847497940063,-0.07369566895067692
14717,-0.13675953447818756,-0.04774950444698334
14718,-0.8710866570472717,0.2936258912086487
14719,-2.260180950164795,-1.9716807305812836
14720,-0.03335464000701904,0.4115997478365898
14721,-0.05008607730269432,-0.07788780820555985
14722,-1.9088528156280518,-1.7952960655093193
14723,-0.07953034341335297,-0.17170986533164978
14724,-0.1739949882030487,0.10980488359928131
14725,-0.38443174958229065,-0.38158809021115303
14726,0.15728461742401123,0.26509521901607513
14727,0.007599998265504837,0.0027140320744365454
14728,-3.6030867099761963,-3.579715386033058
14729,-0.20579662919044495,0.05891871452331543
14730,-0.14480231702327728,0.4211602061986923
14731,-8.525094032287598,-5.240177631378174
14732,-0.3869026303291321,-0.373028258793056
14733,0.006272131577134132,0.003909347811713815
14734,-0.8674594163894653,-0.8054095655679703
14735,-3.681800127029419,-2.5381336212158203
14736,-2.2435050010681152,-1.8414028882980347
14737,0.020586352795362473,0.2766722422093153
14738,0.0819474458694458,0.012620387598872185
14739,-0.5722162127494812,-0.4929671660065651
14740,-0.0014574180822819471,0.09736201632767916
14741,-0.026931993663311005,0.009329643100500107
14742,-1.5540225505828857,-0.22432470321655273
14743,-0.02406243048608303,-0.013717969879508018
14744,0.08035887032747269,-0.009997155983000994
14745,-0.409458190202713,-0.40293874964118004
14746,-2.021338939666748,-1.7718652784824371
14747,-0.010302647948265076,1.001199796795845
14748,-3.5131964683532715,-3.2587286829948425
14749,0.0040834699757397175,0.031276405323296785
14750,-9.108298301696777,-9.114101491868496
14751,-1.0401623249053955,-0.645263284444809
14752,-0.006867720279842615,-0.00888141943141818
14753,-4.42036771774292,-3.7592519521713257
14754,-1.5736839771270752,-1.4599279016256332
14755,-0.11768936365842819,-0.123914017342031
14756,-0.2588086724281311,-0.23105068877339363
14757,-0.37589219212532043,-0.24281273782253265
14758,-0.8436285853385925,-0.7261103242635727
14759,-0.5759111642837524,-0.16638785600662231
14760,-0.07014641165733337,-0.11770099960267544
14761,-0.8555805683135986,-1.1490094494074583
14762,-5.497346878051758,-4.444358468055725
14763,-1.8625975847244263,-1.316194772720337
14764,-2.171555995941162,-2.1091059893369675
14765,-5.241909027099609,-4.007946968078613
14766,0.006852544844150543,0.0008598398562753573
14767,-6.5675787925720215,-6.616047220304608
14768,-1.5212833881378174,-0.5424566268920898
14769,-1.8300271034240723,-1.8163022734224796
14770,-0.012584984302520752,-0.06237901817075908
14771,-0.6905131340026855,-0.6885895561426878
14772,-0.922495424747467,1.2502356171607971
14773,-0.943000078201294,-0.9720063875429332
14774,-1.1680598258972168,-1.1794977644458413
14775,-0.1959991604089737,-0.06654445827007294
14776,-0.06572920083999634,0.04778072237968445
14777,0.1528603434562683,0.0038087221328169107
14778,0.025878561660647392,9.989227760343056e-05
14779,0.002850061748176813,1.6569944079947163e-05
14780,-0.81480872631073,-0.2019525170326233
14781,-3.0225419998168945,-2.0773761868476868
14782,0.17102965712547302,-0.0021075484110042453
14783,-0.056156061589717865,-0.05484389513731003
14784,-0.9183260798454285,-0.6760148853063583
14785,0.1657615303993225,0.032498978078365326
14786,0.07011894881725311,-0.0003625168465077877
14787,-1.3478422164916992,-1.2257653325796127
14788,0.048355139791965485,-0.005946329096332192
14789,0.0033102629240602255,0.0019491147249937057
14790,-0.020433656871318817,-0.014941073954105377
14791,-0.08119329810142517,-0.05978696420788765
14792,-0.06230590492486954,-0.053249992430210114
14793,-0.6719549894332886,-0.1689864993095398
14794,-0.18548522889614105,-0.18757760105654597
14795,-1.61337149143219,-1.5587754249572754
14796,-0.0076651498675346375,-0.08538275444880128
14797,-0.05939982086420059,-0.07769401744008064
14798,0.00032970053143799305,-0.0025049833457160275
14799,-2.124033212661743,-2.2625564262270927
14800,-0.11541078984737396,-0.11131800338625908
14801,0.0455414354801178,0.16875494830310345
14802,-0.47323721647262573,0.9771954417228699
14803,-1.923235297203064,-2.01015243306756
14804,0.03536812588572502,-1.5377826002804795e-05
14805,-4.447470188140869,-3.484210729598999
14806,-1.9580433368682861,-0.07198166847229004
14807,-0.49492406845092773,-0.5481695393100381
14808,0.04128886014223099,-0.00036590459399121755
14809,-1.2202775478363037,-0.5697619915008545
14810,0.007445815019309521,0.0006298309308476746
14811,-4.292909145355225,-3.0132745504379272
14812,-0.6296382546424866,-0.6748410305008292
14813,0.06897135078907013,-0.010878407396376133
14814,-2.1232762336730957,-1.0785776376724243
14815,0.2132578045129776,-0.005078018264612183
14816,-9.60112190246582,-7.778541564941406
14817,-0.042705241590738297,0.10524844378232956
14818,-6.026082992553711,-5.60702320933342
14819,-1.3286561965942383,-0.7784065008163452
14820,0.17744019627571106,0.1807423159480095
14821,-0.07582404464483261,-0.04360509663820267
14822,-0.9149775505065918,-0.8412293121218681
14823,-0.9688923358917236,-0.914610892534256
14824,-0.9330083131790161,-0.9053384438157082
14825,-1.33335542678833,-1.1142617762088776
14826,-0.07724533975124359,-0.0693627092987299
14827,-6.007396697998047,-5.257225036621094
14828,0.07870275527238846,0.23031926900148392
14829,-1.9281222820281982,-1.2450924515724182
14830,0.006137440912425518,0.005168013129150495
14831,0.10699909180402756,0.0010663323337212205
14832,-0.1505281627178192,-0.16647241613827646
14833,-0.5888260006904602,-0.6573548268643208
14834,-3.0761919021606445,-2.934662327170372
14835,-0.0015818460378795862,-0.00025873538106679916
14836,-0.0023532062768936157,1.136683128774166
14837,-2.6519696712493896,-2.5897404327988625
14838,-2.7496252059936523,-2.6960199251770973
14839,-1.386603832244873,-0.1043708324432373
14840,0.17280204594135284,0.013816432503517717
14841,-0.03246961906552315,-0.0023780129849910736
14842,0.0012994600692763925,-4.053093562106369e-06
14843,0.0800294578075409,0.038870188407599926
14844,-1.946354627609253,-1.9664025865495205
14845,-0.028391033411026,-0.027024016249924898
14846,-0.44585245847702026,0.41451138257980347
14847,0.06656015664339066,-0.005200058221817017
14848,-1.0899677276611328,-0.24401015043258667
14849,0.1254783421754837,-0.0163682010024786
14850,-0.6730345487594604,-0.6784917507320642
14851,-1.234990119934082,-1.1117142140865326
14852,-1.8816355466842651,-1.2207322716712952
14853,0.006965045351535082,0.0017259845044463873
14854,0.027827788144350052,-0.0003402635920792818
14855,-1.333240032196045,-1.3098527640104294
14856,-9.265242576599121,-9.004998207092285
14857,-0.06902758777141571,-0.037740543484687805
14858,0.01111573725938797,-0.002798285335302353
14859,-0.5889716744422913,-0.5924825971014798
14860,-0.024761276319622993,-0.018909651786088943
14861,-0.13064876198768616,0.41054660081863403
14862,-0.7841923236846924,-0.8067576098255813
14863,-0.24817177653312683,0.09398248791694641
14864,-0.009238583967089653,-0.004583550617098808
14865,-0.6820500493049622,0.23314183950424194
14866,-0.3044244050979614,2.456869900226593
14867,0.001271147164516151,-0.0012077258434146643
14868,-0.3181389272212982,-0.38020461052656174
14869,-0.2331361621618271,-0.22641276754438877
14870,-3.386413335800171,-3.3776499032974243
14871,0.02190958894789219,0.010091994307003915
14872,-1.0750269889831543,-1.077636759262532
14873,-0.01669812947511673,0.16549013555049896
14874,-2.678311347961426,-2.1690192222595215
14875,-0.13523614406585693,0.32486599683761597
14876,0.04156393185257912,-7.450162047462072e-05
14877,-0.6296407580375671,0.6776075959205627
14878,-0.09812578558921814,-0.1425018310546875
14879,-0.19867374002933502,0.24917423725128174
14880,-0.0032930769957602024,0.001756991259753704
14881,-0.0004764783661812544,-0.0015812900965102017
14882,0.05932915583252907,5.245195097813848e-06
14883,-8.244316101074219,-8.14955997467041
14884,-3.246400833129883,-3.2428122386336327
14885,-0.04393717274069786,-0.04837772995233536
14886,-0.660773515701294,-0.6140939742326736
14887,-4.028683185577393,-3.412502408027649
14888,-0.19395223259925842,-0.23786770924925804
14889,-0.43638092279434204,-0.3189517855644226
14890,-0.01929822564125061,-0.02045977055968251
14891,0.14548872411251068,-4.291500772524159e-06
14892,0.0512809120118618,-0.03848257474601269
14893,0.03747730702161789,-0.04404443537350744
14894,-0.04857683926820755,0.03994862735271454
14895,-5.314085006713867,-5.039481222629547
14896,0.040990158915519714,-0.0005594707763521001
14897,-2.333155870437622,-2.191093683242798
14898,-0.04834248498082161,-0.06768705710419454
14899,-1.0337797403335571,-0.7276787459850311
14900,0.09376858174800873,0.3182849017903209
14901,-0.09949672222137451,-0.07686194591224194
14902,0.03591187670826912,-0.00012849873473896878
14903,0.039737556129693985,-0.012238485040143132
14904,-8.420892715454102,-7.721537232398987
14905,0.06268637627363205,0.000572991615626961
14906,0.054422833025455475,0.6037080809473991
14907,-2.4214589595794678,-2.2689811140298843
14908,0.2180335372686386,0.0058531350223347545
14909,-5.539218425750732,-5.299048721790314
14910,-0.2043725699186325,-0.16329313442111015
14911,-0.11877282708883286,-0.10582204908132553
14912,0.08304418623447418,0.00021228774357950897
14913,-1.6939184665679932,-1.6068798303604126
14914,-5.9767374992370605,-5.734200060367584
14915,-2.8443121910095215,-2.4178041219711304
14916,0.08181756734848022,0.04823641595430672
14917,0.04776424914598465,0.0009889606590149924
14918,0.0013508001575246453,-0.0010765836050268263
14919,-1.1696001291275024,-0.8958778083324432
14920,-0.7286348342895508,-0.508898138999939
14921,-0.0035734251141548157,0.19069399684667587
14922,-0.14026091992855072,0.054002195596694946
14923,-1.079728826880455e-05,0.0059302132576704025
14924,-0.09424483776092529,-0.07137086242437363
14925,-0.01641908660531044,0.009825063869357109
14926,-0.03289701044559479,-0.04107841197401285
14927,-0.7320056557655334,-0.5601104199886322
14928,0.0155206099152565,-0.003910406958311796
14929,-0.016375577077269554,0.10553186014294624
14930,0.09806440770626068,-0.11658927146345377
14931,0.2058185487985611,0.0915560070425272
14932,0.00037029944360256195,-0.023086142260581255
14933,-1.0804017782211304,-0.839471161365509
14934,-3.4309234619140625,-3.1685140132904053
14935,-1.0935468673706055,-0.8067504167556763
14936,0.05128753185272217,0.31272616516798735
14937,-2.0115203857421875,-1.773249313235283
14938,-1.0277265310287476,-1.0328220634255558
14939,-3.1223137378692627,-0.899359941482544
14940,-0.4927975535392761,0.013455033302307129
14941,0.030262019485235214,-0.010704907588660717
14942,0.014232584275305271,-0.007158676628023386
14943,-0.008685911074280739,0.018007654696702957
14944,-0.6282893419265747,-0.6134015806019306
14945,-1.871623158454895,-1.1783230304718018
14946,-0.26050591468811035,0.17528033256530762
14947,0.08195501565933228,-0.009001603350043297
14948,-8.08236312866211,-4.122928619384766
14949,-0.5883029103279114,-0.6049727532081306
14950,-0.5115611553192139,-0.1096760630607605
14951,0.17343443632125854,0.0007286420441232622
14952,0.025147873908281326,0.00019823177717626095
14953,-1.4789454936981201,-1.4573943763971329
14954,-4.712219715118408,-4.3798351883888245
14955,-0.02190493792295456,-0.01470312662422657
14956,-0.507784366607666,-0.4427498057484627
14957,0.028088195249438286,-0.006724847014993429
14958,-0.04941757768392563,-0.05063979314581957
14959,-0.17099493741989136,-0.0511898547410965
14960,-1.9723318815231323,-1.980294274224434
14961,-3.1059043407440186,-3.0376477390527725
14962,-0.45242732763290405,-0.21087658405303955
14963,-0.7769050002098083,-0.8675380391068757
14964,0.0076213679276406765,0.006065059336833656
14965,-1.4865907430648804,-1.4830504208803177
14966,-0.8642171621322632,-0.9976290753111243
14967,-3.6447954177856445,-3.4481586664915085
14968,0.12725649774074554,0.1510644108057022
14969,-4.3826584815979,-3.0010541677474976
14970,0.004309607669711113,-0.000726792641216889
14971,-0.35389330983161926,-0.35685486253350973
14972,0.04938020929694176,0.004083417734364048
14973,-0.7466760277748108,-0.5949952304363251
14974,-3.699514150619507,-3.6045369505882263
14975,-0.06562037765979767,-0.08276535477489233
14976,-0.21431651711463928,0.6404986381530762
14977,-2.059705972671509,-1.4545260667800903
14978,0.008830119855701923,-0.003601402248023078
14979,0.002178516238927841,-0.04398678243160248
14980,0.08629494160413742,0.00017954534268938005
14981,-1.6689170598983765,0.9426071643829346
14982,-2.3678157329559326,-2.1013023853302
14983,0.041283413767814636,-0.0008338422048836946
14984,-3.7890658378601074,-0.8138103485107422
14985,0.01934439316391945,0.09926639823243022
14986,-0.02578224055469036,0.06647513434290886
14987,-0.23756268620491028,0.505908340215683
14988,-0.47584637999534607,-0.674226887524128
14989,-0.07703224569559097,-0.004175953567028046
14990,-0.23685650527477264,-0.24299986311234534
14991,-1.7286912202835083,-1.705326646566391
14992,0.03303287550806999,-5.161373701412231e-05
14993,-0.41707316040992737,-0.4888959303498268
14994,-0.3747786283493042,-0.2771025225520134
14995,-0.19536606967449188,0.07553730905056
14996,0.19062623381614685,-0.023828595876693726
14997,-0.016386954113841057,-0.005070616491138935
14998,-6.352294921875,-4.896367311477661
14999,0.03924282267689705,-0.01869577041361481


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_1_train_data.csv <==
,x,y
0,0.03872615098953247,0.025041956454515457
1,-0.005201011896133423,0.019928988069295883
2,0.0043704272247850895,-0.000659697107039392
3,0.12302198261022568,0.03948673605918884
4,0.007372560910880566,0.023503229953348637
5,0.01747560314834118,0.054842192912474275
6,0.007931649684906006,-0.00018567875667940825
7,0.023967694491147995,-0.001299647381529212
8,-0.13646641373634338,0.25161050260066986
9,0.0025584776885807514,0.0020828933629672974
10,0.02385670877993107,0.0025980379432439804
11,0.1343807429075241,0.15595833957195282
12,0.014427960850298405,0.0631561977788806
13,0.021500857546925545,0.0011401277442928404
14,-0.00793647114187479,0.7461235355585814
15,0.016703931614756584,0.0035620983690023422
16,0.0038284454494714737,0.10831980966031551
17,0.02204149216413498,-0.0074339903658255935
18,-0.05896592512726784,-0.05490471236407757
19,0.007059665396809578,1.0736522626248188
20,0.001231868751347065,-0.0026039251206384506
21,0.057917118072509766,0.03144255839288235
22,0.005603118799626827,0.07959435682278126
23,0.13462743163108826,1.8255120944231749
24,-0.12876106798648834,-0.12865159567445517
25,0.18753305077552795,2.959365980233997
26,0.025948652997612953,0.0008541562710888684
27,0.0011547980830073357,0.6843137498944998
28,0.050567857921123505,0.07905052043497562
29,0.03296590596437454,0.005685025134880561
30,-0.13419359922409058,-0.12879491969943047
31,0.0022555100731551647,0.8734737180639058
32,-0.0050404686480760574,-0.007635793401277624
33,-0.11910495907068253,-0.15424583666026592
34,0.0014886409044265747,2.109370562247932
35,-1.3039324283599854,-1.2434956803917885
36,-0.036910753697156906,-0.037660500427591614
37,-0.0030845364090055227,0.23956538317725062
38,0.012501589953899384,0.003796949953539297
39,0.006695979740470648,-0.0001437546088709496
40,-0.021403703838586807,0.02609195187687874
41,0.04731021448969841,0.11485152319073677
42,-0.01096174493432045,-0.03825320489704609
43,-0.012953609228134155,0.0758918970823288
44,0.06502019613981247,1.4739060020074248
45,-0.007826332002878189,-0.010447762713738484
46,0.057060033082962036,0.7959071844816208
47,-0.02896181121468544,0.4645727127790451
48,0.0005700262263417244,-0.004294235652196221
49,-0.0010608360171318054,0.19506995286792517
50,-0.027635976672172546,-0.030011994182132185
51,-0.06147530674934387,2.914672836661339
52,0.08517763763666153,-0.00014379015192389488
53,-0.01800783909857273,0.47374114766716957
54,-0.06812922656536102,-0.06381483376026154
55,0.0015562520129606128,-0.0012867338718933752
56,0.02343793958425522,0.00014434573677135631
57,-0.004097332246601582,-0.006708034125040285
58,-0.046736668795347214,-0.05193517357213295
59,0.019441841170191765,0.0020560547709465027
60,0.0820624828338623,0.021099490113556385
61,-0.0720217376947403,0.2351153939962387
62,-0.0020640110597014427,0.050715146819129586
63,-0.02036045491695404,-0.0233022347347287
64,0.04959588497877121,0.0007355153502430767
65,0.03226067125797272,-0.006632841657847166
66,0.10145239531993866,0.20955918030813336
67,-0.017072085291147232,2.358803693205118
68,-0.0005528165493160486,-0.0018548377615843492
69,0.010724053718149662,0.01625117752701044
70,-0.006351687014102936,1.4604240134358406
71,0.10434132814407349,0.004364605993089299
72,0.05497439578175545,0.04425146384164691
73,0.0018087998032569885,-0.08250071480870247
74,-0.03345447778701782,0.31785236299037933
75,0.08858814835548401,-0.0001673777587711811
76,0.0028506151866167784,0.017575487512203836
77,0.026407886296510696,1.3055263966234634
78,0.007031561806797981,0.25083208340220153
79,0.037342749536037445,-0.0037460519233718514
80,-0.009720896370708942,0.14154414273798466
81,0.010084245353937149,0.06053722044453025
82,-0.07322421669960022,0.4309326782822609
83,-0.025941407307982445,-0.049311997936456464
84,0.0019311055075377226,-0.0007186634175013751
85,0.0012624446535483003,3.933660264010541e-05
86,0.02224842458963394,0.005311286891810596
87,0.02265128865838051,-0.012739267323922832
88,-0.018596161156892776,-0.0007219910621643066
89,0.020409658551216125,0.3741653561592102
90,-0.018990030512213707,0.7465608883649111
91,-0.04579071328043938,-0.046606857329834384
92,-0.0031059496104717255,-0.01253948677367589
93,0.08776375651359558,0.25197711680084467
94,-0.1928011178970337,0.5487519949674606
95,0.014927776530385017,0.7124413329584058
96,-0.11930730193853378,-0.18107042252086103
97,-0.005075074732303619,0.026433661580085754
98,0.023747382685542107,2.020824741339311
99,0.002591304015368223,0.07204539002850652
100,0.1663627028465271,0.028617742005735636
101,0.049349769949913025,0.019281205954030156
102,0.0251067653298378,0.0014126768801361322
103,0.0403701588511467,0.053458528593182564
104,-0.017671117559075356,-0.0001065284013748169
105,0.029979782178997993,0.1385121892672032
106,-0.8289478421211243,2.4338731169700623
107,-0.015477731823921204,-0.01655658963136375
108,0.14960549771785736,1.7689076457172632
109,-0.0023898491635918617,1.1835499221924692
110,-0.027471579611301422,0.05863725207746029
111,0.015791388228535652,-0.003245768428314477
112,0.021603040397167206,0.42896437644958496
113,0.019143546000123024,0.0006544494535773993
114,0.008084755390882492,0.16212799889035523
115,0.02657177858054638,0.0008016863685043063
116,-0.021913645789027214,0.2048962339758873
117,-0.034946415573358536,0.0465247817337513
118,0.008599085733294487,0.0666414201259613
119,-0.19834701716899872,0.8115404546260834
120,0.012615780346095562,0.014030397636815906
121,0.02768910676240921,1.7803552970290184
122,-0.15401838719844818,0.09605582058429718
123,-0.0032350998371839523,1.2758883833885193
124,-0.005119651556015015,0.04046596493571997
125,0.04218249395489693,0.02097282186150551
126,0.04873843491077423,0.01250743109267205
127,-0.044040169566869736,-0.04605840868316591
128,0.0643700435757637,0.6155638475902379
129,-0.048155393451452255,-0.04414423042908311
130,-0.24621261656284332,-0.2608308754861355
131,0.0064324866980314255,-0.015879886283073574
132,0.04673972353339195,-0.010831809369847178
133,0.024214735254645348,0.08711372874677181
134,0.01799270510673523,0.012760221026837826
135,0.05924919620156288,0.14781446696724743
136,0.006183639634400606,0.06908667972311378
137,0.02865748107433319,-0.026478230953216553
138,-0.1251169592142105,0.47971712052822113
139,0.0440240241587162,0.05728786811232567
140,0.07388115674257278,0.3630056331458036
141,-0.03464100882411003,-0.02710901014506817
142,0.016519837081432343,0.006263807707000524
143,-0.006481808610260487,-0.009123585798079148
144,0.03342123702168465,0.016185444546863437
145,0.02296510897576809,0.009471317520365119
146,0.0512511171400547,0.23394729988649487
147,0.08308087289333344,0.004942516330629587
148,-0.04348069429397583,0.3372829034924507
149,0.028258612379431725,0.006108840461820364
150,-0.017524167895317078,-0.01388825150206685
151,0.08768792450428009,1.0899735428392887
152,0.07593313604593277,0.002804821589961648
153,0.017820648849010468,-4.336610436439514e-05
154,0.025729522109031677,0.0705830454826355
155,0.006250840611755848,-0.006193562876433134
156,0.04332873597741127,0.004484938152018003
157,0.04957025870680809,0.36556128824304324
158,0.014811709523200989,0.19166942895390093
159,-0.04262841120362282,-0.05381517577916384
160,0.06752652674913406,-9.442318696528673e-05
161,0.04033346846699715,0.009291876449424308
162,0.03986662998795509,0.08881850750185549
163,0.06943526864051819,0.9528999598696828
164,-0.0527707003057003,0.3815653957426548
165,-0.22163641452789307,0.3899419903755188
166,0.04014793410897255,-0.041248010005801916
167,0.006254228763282299,1.2346559779653035
168,0.005005568265914917,-0.0017699026502668858
169,0.0026045669801533222,0.06967557629104704
170,0.0022688363678753376,0.0010282626608386636
171,0.026866339147090912,0.49247500533238053
172,-0.03931097686290741,-0.0019870810210704803
173,-0.11889045685529709,-0.05599816143512726
174,0.01905132830142975,0.018141665495932102
175,0.06930992752313614,0.07889855420216918
176,-0.05378672108054161,-0.0688157236436382
177,-0.02271277830004692,-0.024383923737332225
178,-0.00795710925012827,-0.01076492972424603
179,-0.02834421396255493,-0.035193603485936364
180,0.02266755700111389,0.1911182584008202
181,0.009762374684214592,0.0008181752637028694
182,-0.0243527889251709,0.08321075141429901
183,0.009242366999387741,0.5662784427404404
184,0.00934692844748497,-0.017014953860780224
185,0.03362799063324928,0.04032937064766884
186,-0.0721331238746643,-0.09374559484422207
187,0.0026251347735524178,-0.0005841786041855812
188,0.016988605260849,0.015770980156958103
189,0.14623428881168365,1.214693984016776
190,0.009794690646231174,-0.011287581641227007
191,0.04326007887721062,0.26533464742533397
192,0.012219715863466263,0.0041901792865246534
193,0.0008419808000326157,0.00665567148826085
194,-0.4331885278224945,-0.4014989733695984
195,0.00401283847168088,0.31294225610326976
196,0.0036047622561454773,-0.00028493546415120363
197,-0.07517704367637634,1.029519148170948
198,-0.07474538683891296,-0.10609915386885405
199,0.005943992640823126,0.0002338943595532328
200,0.009460716508328915,0.4259417951107096
201,0.0624927394092083,0.38138849020469934
202,0.03430180624127388,0.0860808826982975
203,-0.0013125280383974314,-0.0014546867460012436
204,-0.043177396059036255,1.1495445184409618
205,0.09892421960830688,0.5576457360293716
206,0.03470296412706375,0.7183000535005704
207,0.023927627131342888,0.015495367581024766
208,0.021281596273183823,0.002575194463133812
209,0.016918770968914032,1.3908266127109528
210,-0.0005691178375855088,-0.0018626752553245751
211,-0.04413226991891861,0.6202761270105839
212,0.026120424270629883,0.6016556089743972
213,-0.07799245417118073,-0.0657722745090723
214,0.05913902446627617,0.10722626699134707
215,0.2948682904243469,0.9859110517427325
216,0.1425340622663498,2.124268295010552
217,-0.008513122797012329,0.7786752879619598
218,0.09988674521446228,0.18296365067362785
219,-0.11029192805290222,-0.11012081801891327
220,-0.021175900474190712,0.11603767983615398
221,-0.1150558814406395,-0.12699171929853037
222,0.0030329895671457052,0.041079801332671195
223,-0.1247238963842392,-0.12966135146461966
224,0.00962015613913536,0.044087525457143784
225,-0.2186107635498047,-0.22090507834218442
226,0.173111692070961,0.42336254424299113
227,-0.09950339049100876,-0.09315872471779585
228,-0.008187143132090569,0.0183686725795269
229,0.0798952504992485,-0.01521829878038261
230,-0.07818838208913803,-0.07059428095817566
231,0.029390443116426468,0.0246143639087677
232,0.00047948770225048065,-0.011653284542262554
233,-0.014331688173115253,-0.006367339752614498
234,0.04645277187228203,0.1947423443198204
235,0.00978823471814394,-0.011780788423493505
236,-0.027755089104175568,0.021353814750909805
237,0.0030257701873779297,-0.0781073346734047
238,-0.01002495363354683,0.02216099575161934
239,0.08679644763469696,1.0255780825391412
240,-0.47921493649482727,0.5467500686645508
241,-0.034471459686756134,-0.03572889905262855
242,-0.06369034945964813,-0.08928530421690084
243,0.11845259368419647,-0.026250548660755157
244,-0.013032598420977592,-0.02992502213237458
245,0.06364691257476807,0.41934749484062195
246,0.0815686360001564,1.1243597064167261
247,-0.0014962712302803993,-0.014158422148284444
248,0.02121831476688385,0.36672448366880417
249,-0.021306723356246948,-0.02543390542268753
250,0.060460422188043594,0.8435025922954082
251,0.0046797217801213264,0.1553714883630164
252,0.08741351217031479,-0.0014660318847745657
253,-0.014022774063050747,0.22860030084848404
254,-0.096382737159729,-0.16687984019517899
255,0.02576528862118721,-0.020405428716912866
256,0.005550483241677284,0.0277019664645195
257,0.06261751055717468,0.4656160218291916
258,-0.13248305022716522,-0.06901375949382782
259,0.016649916768074036,0.013759638648480177
260,0.04325006902217865,0.0811484158039093
261,0.01678907871246338,0.08677849918603897
262,-0.006202210672199726,-0.000829378142952919
263,-0.043089479207992554,-0.044676629826426506
264,-0.03216065466403961,-0.03159180795773864
265,-0.6609201431274414,2.30492502450943
266,0.2133442610502243,0.9033273509703577
267,0.0011127354810014367,-0.00016699396292096935
268,-0.0006406258326023817,0.0932468349346891
269,0.02612047642469406,0.3031886229291558
270,-0.00030289962887763977,-0.03261489956639707
271,0.04082958400249481,0.03294428810477257
272,0.07510910928249359,0.039995113387703896
273,0.0010534580796957016,0.040780325420200825
274,0.1417999416589737,0.008397562429308891
275,-0.04511641710996628,0.23514340817928314
276,0.017487356439232826,-0.01734402682632208
277,-0.10085038095712662,-0.1037019491323008
278,-0.009166190400719643,0.40620269253849983
279,0.008972515352070332,1.9118299772962928
280,0.023447783663868904,0.13146810117177665
281,0.0026062645483762026,-0.00034123746547720657
282,0.06507740914821625,3.8727754205465317
283,-0.06958834081888199,-0.09048804644862685
284,-0.03409639745950699,0.04343326389789581
285,0.023090213537216187,0.009641254437156022
286,0.05114727467298508,0.08821830153465271
287,-0.017062557861208916,0.46160566434264183
288,0.021276801824569702,0.0038285747868940234
289,-0.13891130685806274,-0.12290580570697784
290,0.11547309905290604,0.23466234654188156
291,-0.004569921642541885,-0.021194605506025255
292,-0.19086802005767822,-0.2647196918260306
293,-0.030765186995267868,0.0031961575150489807
294,0.012645158916711807,0.4925464130938053
295,0.03280416131019592,0.00214383214188274
296,0.18137812614440918,-0.002803598530590534
297,0.025063632056117058,-0.0005960966627753805
298,0.0481937974691391,0.02925237105228007
299,-0.06331440806388855,0.14411765336990356
300,0.04865191876888275,0.45460251718759537
301,0.032899513840675354,0.0022159919171826914
302,-0.013361254706978798,-0.04171322955517098
303,-0.023118000477552414,-0.027210018131881952
304,0.21870620548725128,3.0930743514327332
305,-0.05745339393615723,-0.058882773970253766
306,0.0800880491733551,0.6433227490633726
307,0.010065029375255108,-0.0038563567213714123
308,-0.4006257951259613,-0.3697741739451885
309,0.000779174268245697,0.026743285357952118
310,-0.0052239540964365005,0.05722446367144585
311,-0.09797492623329163,0.10957784950733185
312,0.0008051751065067947,0.981169343062902
313,0.05001160129904747,0.562235432676971
314,-0.11397534608840942,-0.12426160927861929
315,-0.002771383849903941,-0.005630079074762762
316,0.004941863939166069,0.03798968717705975
317,0.02034682221710682,2.515621053054929
318,0.02082839235663414,0.13442366430535913
319,0.05499430000782013,0.03759130369871855
320,-0.007288852706551552,-0.004316479898989201
321,-0.02624642662703991,0.0010370388627052307
322,-0.027751682326197624,-0.02889314148342237
323,-0.11856230348348618,-0.12643722866778262
324,-0.10990098863840103,0.05091789364814758
325,0.09338390827178955,0.03517437404661905
326,-0.056428492069244385,-0.08501159530715086
327,-0.031048381701111794,0.005126822739839554
328,-0.007783499546349049,0.11264617182314396
329,0.008349675685167313,0.09190230816602707
330,0.014323432929813862,0.3098216306534596
331,-0.013293277472257614,-0.038026957074180245
332,-0.013461636379361153,-0.011327110230922699
333,-0.011838316917419434,-0.033959776163101196
334,0.000433801906183362,0.48730433639138937
335,0.07598119974136353,0.06005865940824151
336,-0.007346387021243572,-0.00936864735558629
337,0.004533015191555023,-0.011818215250968933
338,0.012558087706565857,0.001572866276546847
339,0.0261814147233963,0.5494662076234818
340,0.01595248095691204,0.0031137142213992774
341,0.01708931103348732,-0.011550309282029048
342,0.04962969198822975,0.16443579143378884
343,-0.05884972959756851,-0.07625456433743238
344,0.0032787190284579992,-0.002808640114380978
345,0.059419699013233185,0.2925857752561569
346,0.04339239001274109,0.3412493469149922
347,0.1407298445701599,0.05426882952451706
348,0.01760648377239704,0.09636391280218959
349,0.04116106033325195,-0.0008785295067355037
350,0.0732179507613182,0.013768501346930861
351,0.04305348917841911,0.14594899863004684
352,0.15567979216575623,0.24066548958944622
353,0.0027694194577634335,0.09402327360294294
354,0.10314948111772537,0.5507857180200517
355,0.021450398489832878,0.23452378110960126
356,0.027468809857964516,0.030349398157341057
357,0.003644861513748765,0.10359481097839307
358,0.21326640248298645,0.007113702595233917
359,0.015743570402264595,-0.003351436105731409
360,-0.1767868995666504,-0.3463504705578089
361,-0.11736425757408142,-0.05945438891649246
362,0.07716832309961319,0.6946691328193992
363,0.037209682166576385,0.13206755463033915
364,0.026698242872953415,0.044932774268090725
365,0.14735375344753265,0.08258993830531836
366,0.01314757764339447,0.2532494030892849
367,0.06986343115568161,0.014956366270780563
368,0.07927760481834412,0.36199465415847953
369,0.062341343611478806,0.5821895626140758
370,0.023450519889593124,0.007706827716901898
371,-0.05175449699163437,0.04131937026977539
372,0.06497452408075333,0.5682272163685411
373,-0.05186393857002258,-0.050192778930068016
374,0.016272375360131264,-0.009131090977462009
375,-0.05073065683245659,-0.05891650263220072
376,-0.02870756946504116,-0.00703842006623745
377,0.07597395032644272,-0.004274007864296436
378,0.01755806803703308,0.0003395539242774248
379,0.06903021037578583,0.37846435280516744
380,-0.0075281886383891106,0.11142885871231556
381,0.00897986814379692,-0.025288384058512747
382,-0.2216692417860031,-0.23426512147852918
383,0.0002065654844045639,-0.016155699981027283
384,-0.2851403057575226,-0.31606310384813696
385,-0.0023142248392105103,0.10795265436172485
386,-0.030571596696972847,1.4899412579834461
387,-0.02324056252837181,-0.019970961846411228
388,-0.246658593416214,-0.18520397692918777
389,0.050463493913412094,0.06373161554802209
390,0.013527145609259605,-0.01900659070815891
391,0.00022851629182696342,-0.0007005650550127029
392,0.06235313415527344,2.4070635961252265
393,0.009263098239898682,0.0064527727663517
394,0.14673775434494019,0.19284183531999588
395,0.07536768913269043,0.17338287830352783
396,0.17205291986465454,0.46024488762486726
397,0.004413055256009102,0.0024976658169180155
398,-0.19129210710525513,-0.21195909613743424
399,0.06108487397432327,0.007515910685469862
400,0.05772298574447632,0.13147629355080426
401,0.0343274250626564,0.3203337728045881
402,-0.029671967029571533,0.10309291258454323
403,-0.17203156650066376,4.097807139158249
404,-0.06548359245061874,-0.07851919298991561
405,0.013604678213596344,-0.027727917447919026
406,-0.08148521929979324,-0.08616545554832555
407,-0.02751982770860195,1.6001047044992447
408,0.043070584535598755,0.06207885072217323
409,0.026844579726457596,0.3762828968465328
410,-0.0856073871254921,0.0116686150431633
411,0.007559983059763908,0.0073920387658290565
412,-0.009917260147631168,-0.0008397996425628662
413,-0.010648217052221298,-0.013306363487117778
414,-0.04279009625315666,-0.05116701498627663
415,-0.12288130819797516,0.4630182236433029
416,0.057169727981090546,2.790938787162304
417,-0.0012321756221354008,-0.0037297600647434592
418,0.14418376982212067,0.47235047817230225
419,-0.12150286138057709,0.007367059588432312
420,0.06830495595932007,0.018857923336327076
421,0.04616110026836395,0.0011254613636992872
422,-0.021250570192933083,-0.024469560012221336
423,0.054847586899995804,0.07724003582916339
424,0.04872633516788483,0.1447431594133377
425,0.15165306627750397,0.050375583581626415
426,-0.1936398148536682,0.08628195524215698
427,0.10069220513105392,1.4846769489813596
428,-0.08064920455217361,-0.10942087824514601
429,0.017949804663658142,0.00109777320176363
430,-0.015440472401678562,-0.01011751964688301
431,0.03863948583602905,0.01905276533216238
432,-0.013880396261811256,-0.016772150353062898
433,-0.07922793179750443,-0.08000699803233147
434,0.01628016121685505,0.00015336554497480392
435,-0.15193594992160797,-0.16898304363712668
436,0.03407726436853409,-0.017250265926122665
437,0.004735764116048813,0.16243818774819374
438,-0.035325195640325546,-0.04160573333501816
439,-0.06335194408893585,-0.07218359969556332
440,0.00609748438000679,0.026253867894411087
441,0.07889490574598312,0.009596438778098673
442,0.006253394298255444,0.00283751482857042
443,0.00027180719189345837,0.01934264600276947
444,0.0027906550094485283,5.88837792747654e-05
445,-0.05937184393405914,0.11806835234165192
446,0.09501922875642776,0.8247465694439597
447,-0.12226210534572601,-0.1141805350780487
448,-0.1670258641242981,-0.08288609236478806
449,0.00361464056186378,0.08469529985450208
450,0.1968766152858734,0.07992696767178131
451,0.01417041476815939,3.0714361366117373
452,0.0050118002109229565,0.10922974103596061
453,-0.0005503178108483553,0.0389287379803136
454,0.004692152142524719,0.004240689420839772
455,0.003815051866695285,0.002906176981923636
456,-0.03843298554420471,-0.02452494017779827
457,0.134563148021698,0.33705535531044006
458,-0.21063527464866638,-0.10218892991542816
459,0.07094505429267883,1.1770164109766483
460,0.08165822923183441,0.19749170541763306
461,0.03582458570599556,0.025914490222930908
462,0.19241191446781158,0.216568648820612
463,0.04030472785234451,0.024712366983294487
464,0.02608768828213215,2.4096754972124472
465,0.08291543275117874,0.5395119446620811
466,0.021413981914520264,0.008028161246329546
467,-0.24153758585453033,-0.19688335061073303
468,-1.5949830412864685e-05,-0.002255521307233721
469,0.021492378786206245,1.449890912976116
470,0.04018782079219818,0.009029898239532486
471,0.02361488714814186,-0.0028428547084331512
472,0.0082276975736022,0.25152632128447294
473,0.025120938196778297,0.03168742195703089
474,0.028731510043144226,0.3460028963891091
475,0.015544669702649117,0.023734447080641985
476,0.0765395238995552,0.16351894475519657
477,0.079133041203022,1.199731712898938
478,-0.0604657307267189,0.4040572866797447
479,0.0024909337516874075,-0.001959342338523129
480,0.00917811132967472,-5.911284824833274e-05
481,-0.002306807553395629,0.0025651920586824417
482,0.10434156656265259,0.002920530736453486
483,0.053918108344078064,1.2416170789510943
484,0.020965447649359703,0.758764436468482
485,0.0157755259424448,0.0026970880571752787
486,-0.013253767043352127,2.945371452718973
487,-0.010544147342443466,0.001272100955247879
488,0.03081512078642845,1.3841481832787395
489,-0.14024506509304047,-0.1407807453069836
490,0.1547318994998932,0.06503988371696323
491,0.010929759591817856,-0.007969692931510508
492,0.09418623149394989,0.09194463555468246
493,-0.13255608081817627,-0.19650893099606037
494,-0.04233144223690033,-0.04392782389186323
495,-0.05885610729455948,0.36189448833465576
496,-0.020427275449037552,-0.027242007199674845
497,-0.045395538210868835,-0.04729905375279486
498,0.009317174553871155,0.4372804766680929
499,0.028897667303681374,0.009842242623562925
500,-0.04801182076334953,-0.09915224160067737
501,-0.053587544709444046,-0.05401483754394576
502,0.011909635737538338,0.0007890881970524788
503,0.02515091560781002,0.3215622860006988
504,-0.4144464135169983,-0.42869721353054047
505,0.017216134816408157,4.471238017215001
506,-0.11882540583610535,0.17728964984416962
507,0.023600131273269653,-0.021689641755074263
508,0.003731451230123639,-0.00289921420335304
509,0.017593754455447197,-0.0017432956374250352
510,-0.1168617308139801,-0.06282404810190201
511,0.003989684395492077,0.09322471334598958
512,0.038014985620975494,-0.019154025707393885
513,-0.018177522346377373,-0.0331809721828904
514,-0.06863671541213989,-0.09117941092699766
515,-0.055061403661966324,0.4526721313595772
516,-0.05614537000656128,0.07222892343997955
517,0.10560637712478638,0.4415196180343628
518,-0.0394962839782238,-0.061828193720430136
519,0.0264836885035038,1.9782055859686807
520,-0.008653344586491585,0.37902668584138155
521,0.03527426719665527,0.25649879965931177
522,-0.08525071293115616,-0.018191933631896973
523,0.3482915759086609,0.17481450457125902
524,0.025339249521493912,0.000933214440010488
525,0.023257974535226822,0.31801953911826786
526,-0.03232255578041077,0.09741300344467163
527,-0.07117890566587448,-0.0741130561727914
528,-0.07937109470367432,0.08755134791135788
529,0.03195546194911003,0.07043931283988059
530,-1.6614794731140137e-05,0.008927978575229645
531,0.016422417014837265,0.3374512605369091
532,0.03628604859113693,-0.03250537725398317
533,-0.6546064019203186,-0.6682627834379673
534,-0.9305901527404785,-0.9490797221660614
535,0.0767643079161644,0.023245612857863307
536,0.06205907464027405,0.026630683802068233
537,0.024936895817518234,-0.004429694730788469
538,0.0603034570813179,0.06576071446761489
539,0.007101696915924549,0.15149906114675105
540,-0.048522286117076874,0.046170055866241455
541,-0.030316978693008423,0.04319010674953461
542,0.017610447481274605,-0.007081859657773748
543,-0.07852576673030853,-0.10430673463270068
544,0.0968804582953453,-0.0635676821693778
545,-0.03098904900252819,-0.0044916365295648575
546,-0.014784813858568668,-0.010914611164480448
547,-0.3417856693267822,-0.34809651970931554
548,-0.016287393867969513,-0.08942447509616613
549,-0.008101912215352058,0.25751490145921707
550,-0.11308186501264572,0.44900673627853394
551,0.1447436660528183,0.143830286746379
552,-0.0624581053853035,0.032052427530288696
553,-0.003886530175805092,2.0286060459911823
554,0.021148838102817535,-0.005426356568932533
555,-0.03723743557929993,-0.1966920681297779
556,0.023498743772506714,0.03077773370750947
557,0.001069636084139347,-0.0015848146431380883
558,-0.001161595806479454,-0.015066033694893122
559,0.006846887059509754,0.01343855727918708
560,0.0619305819272995,0.33787125535309315
561,0.023401839658617973,0.016502847778610885
562,0.0007247161120176315,0.6071221828460693
563,0.027477994561195374,-0.0015142287593334913
564,-0.24906042218208313,-0.21182048320770264
565,0.15491551160812378,0.7358456818037666
566,-0.010201966390013695,-0.009843238396570086
567,0.006350744981318712,0.0017912792973220348
568,-0.007976318709552288,0.5431912932544947
569,-0.01748357154428959,-0.018788930028684092
570,0.004607794806361198,-0.025355029152706265
571,-0.010584849864244461,-0.01535156648606062
572,0.031738102436065674,0.029095537960529327
573,-0.1323053240776062,-0.009021490812301636
574,0.04601062461733818,0.09394709422485903
575,0.2501383423805237,0.4404040053486824
576,0.06478874385356903,0.5520144961774349
577,0.00022428994998335838,0.00867445906624198
578,-0.018571358174085617,0.26171871088445187
579,0.16478002071380615,0.5285656955093145
580,0.11197318136692047,0.6358829587697983
581,-0.14737190306186676,-0.15145335905253887
582,-0.00032554473727941513,-0.008951583455200307
583,-0.06524937599897385,-0.08016211958602071
584,0.047457508742809296,0.000327123561874032
585,-0.006298271007835865,0.03927219100296497
586,-0.024367529898881912,0.15368106588721275
587,0.002492697676643729,-0.0001666406170670598
588,0.06872518360614777,0.0791283073485829
589,-0.010800259187817574,-0.011720587499439716
590,0.023716382682323456,0.24809869565069675
591,0.015486517921090126,0.033823542296886444
592,0.005772272124886513,0.16136919520795345
593,-0.004158917814493179,-0.007021851255558431
594,-0.07379376143217087,2.4160989969968796
595,0.011746047995984554,0.8442115997895598
596,-0.23732540011405945,-0.22632117569446564
597,-0.08742500841617584,0.17450487613677979
598,-0.07063412666320801,0.18096232414245605
599,0.0069030821323394775,0.05584343709051609
600,0.11260750889778137,1.9084992296993732
601,0.026595501229166985,0.14318881942563166
602,-0.007382210344076157,0.016853448934853077
603,0.06427660584449768,0.243908682721667
604,-0.19051536917686462,0.13179846107959747
605,0.015859831124544144,0.13068920327350497
606,0.027358675375580788,-0.0029587569006253034
607,-0.03817509487271309,1.3966528326272964
608,0.17370525002479553,1.5374169650604017
609,0.011318007484078407,1.406228067819029
610,0.024913571774959564,0.1609686054289341
611,-0.012653207406401634,0.1937798922881484
612,0.00043520331382751465,0.4214937165379524
613,-0.5857246518135071,-0.5924449646990979
614,0.042770907282829285,2.678608998656273
615,-0.09615884721279144,-0.1087382510304451
616,0.027143867686390877,-0.0009987186640501022
617,-0.037515658885240555,-0.04472734313458204
618,-0.1672898530960083,0.8298123776912689
619,-0.0037449710071086884,0.3413285557180643
620,0.061400674283504486,0.02344693709164858
621,-0.07047828286886215,-0.07313714176461872
622,-0.015538939274847507,0.6062841154634953
623,-0.010943939909338951,1.132668811827898
624,0.004064847715198994,0.0006507628131657839
625,0.09256429970264435,0.008698839927092195
626,-0.1447739452123642,0.19686712324619293
627,0.031244229525327682,-0.0011221579879929777
628,0.11674755066633224,-0.009893765673041344
629,-0.03190891444683075,3.3891303688287735
630,0.007005874998867512,0.0014535358641296625
631,0.019998811185359955,0.06507270061410964
632,-0.0034287399612367153,-0.005803089356049895
633,0.0012304984265938401,0.08621188534016255
634,0.028373965993523598,-0.012829660438001156
635,0.00722421333193779,0.6276933290064335
636,0.050929151475429535,0.08063269965350628
637,0.04054620489478111,0.016118326922878623
638,0.09215706586837769,0.009491043980233371
639,0.15108659863471985,0.08870809338986874
640,-0.009680596180260181,0.13784449826925993
641,0.012890340760350227,-0.006078566424548626
642,0.015174292959272861,0.11908178683370352
643,-0.013876274228096008,-0.03495209012180567
644,-0.0051942504942417145,-0.04522409662604332
645,0.03484415262937546,0.21256228536367416
646,0.02496601641178131,-0.031042549293488264
647,-0.003613653825595975,-0.006560083016211138
648,-0.015937039628624916,-0.00908421166241169
649,0.0028592911548912525,-7.485952664865181e-05
650,0.05859139934182167,-0.004257856227923185
651,-0.21472877264022827,-0.28902653604745865
652,0.039614543318748474,0.005367547273635864
653,0.05760939419269562,0.0825046356767416
654,0.017129674553871155,-0.07370951771736145
655,0.022771678864955902,1.7899019122123718
656,-0.00046467967331409454,-0.018124655354768038
657,-0.14501436054706573,1.3826274871826172
658,0.1503937542438507,0.6894212551414967
659,0.05640600621700287,-0.02220834419131279
660,-0.03899185732007027,-0.03239585366100073
661,0.023239126428961754,0.0001925769611261785
662,-0.021855877712368965,0.7239541634917259
663,0.012861669063568115,0.30196859687566757
664,-0.071307472884655,-0.06441873591393232
665,-0.042529068887233734,-0.04142524115741253
666,-0.16902534663677216,0.025634005665779114
667,0.006758115254342556,0.07795094978064299
668,0.09210938960313797,0.16550629306584597
669,0.024947024881839752,0.04824250191452961
670,0.03227480500936508,0.006837789434939623
671,-0.029315903782844543,-0.04945978394243866
672,0.06421025097370148,1.1982176393503323
673,0.005285422317683697,0.023289197124540806
674,-0.041017159819602966,0.05207788944244385
675,0.08814908564090729,-0.004644689150154591
676,-0.008402049541473389,-0.028808432165533304
677,0.021128643304109573,-0.0018827544408850372
678,-0.044351913034915924,0.267778966575861
679,-0.24442875385284424,-0.2463060941081494
680,0.02089577168226242,2.9317539175972342
681,0.0019071998540312052,0.0056515340693295
682,0.02307603508234024,0.17235647537745535
683,0.043166399002075195,0.015812393510714173
684,-0.0028789155185222626,0.01646536961197853
685,-0.024711988866329193,-0.026230089366436005
686,-0.042318738996982574,0.04006579518318176
687,0.002651708899065852,2.3841639631427824e-06
688,-0.022301264107227325,1.3247989267110825
689,0.016197528690099716,0.12733619939535856
690,0.0024956774432212114,0.08811373120988719
691,-0.30917441844940186,-0.37018596194684505
692,0.035850703716278076,0.6309570141893346
693,-0.001412848592735827,-0.0007748402422294021
694,-0.03267115727066994,0.026176810264587402
695,0.029763098806142807,-0.01520068128593266
696,0.007642917335033417,0.7710292972624302
697,0.02276964671909809,0.025573862694727723
698,-0.07392778992652893,0.6616176515817642
699,0.05058400705456734,0.006280278787016869
700,-0.013653223402798176,-0.022240438498556614
701,-0.08878204226493835,-0.09426306455861777
702,-0.013652224093675613,-0.03630668390542269
703,0.004533454775810242,0.08660787902772427
704,-0.038659002631902695,0.0022144950926303864
705,-0.002182695083320141,0.0729952584952116
706,0.011986824683845043,0.00011447555152699351
707,0.04235071316361427,0.2356782858259976
708,-0.041343867778778076,-0.056298578274436295
709,0.014320168644189835,0.17859740927815437
710,0.1345924288034439,0.7638807445764542
711,0.03936954587697983,0.12634490430355072
712,0.023721851408481598,-0.02661058586090803
713,0.005562021397054195,0.009119564725551754
714,-0.028962425887584686,-0.0185303445905447
715,0.006865551695227623,0.22434867925312574
716,-0.03177225589752197,0.026138857007026672
717,0.014536657370626926,0.007082555137458257
718,0.04154200106859207,2.4269504613694153
719,-0.003149947617202997,0.009506510570645332
720,-0.032309770584106445,-0.061036033745040186
721,-0.01891114003956318,-0.014624861534684896
722,0.09206906706094742,0.9870624616742134
723,-0.18032033741474152,-0.1494930274784565
724,-0.19510795176029205,-0.1895456723868847
725,0.014675956219434738,0.029224145924672484
726,0.014504794031381607,0.5968649531714618
727,-4.273769445717335e-05,-0.003823458966508042
728,0.015594245865941048,0.12019089050590992
729,0.015845656394958496,0.09500831365585327
730,0.022843049839138985,0.2879366974812001
731,0.10682283341884613,0.29961533029563725
732,0.00021861866116523743,-0.0002755182795226574
733,0.058041032403707504,0.004119510296732187
734,0.00492388941347599,-0.008085060399025679
735,0.05377694219350815,-0.006415308453142643
736,0.002535606734454632,5.721318302676082e-06
737,0.06481996923685074,0.46897435700520873
738,0.00991685502231121,1.3545171963050961
739,0.02342209219932556,0.09442662145011127
740,0.018775606527924538,0.00895293615758419
741,0.0745757594704628,0.03407936304574832
742,0.052055951207876205,2.708886849693954
743,0.000996023416519165,-0.01915979478508234
744,-0.01745373010635376,-0.03970676934113726
745,-0.004268629476428032,0.033642848022282124
746,-0.006041824817657471,-0.003108898177742958
747,-0.013356247916817665,2.06115310639143
748,0.058093857020139694,0.06540214642882347
749,0.14128534495830536,0.0556559506803751
750,0.05235644429922104,0.6137215122580528
751,-0.14732882380485535,-0.19195929332636297
752,0.004951294977217913,-9.761290857568383e-05
753,0.01255480945110321,0.06998096406459808
754,-0.12297949194908142,-0.004063248634338379
755,-0.06435085088014603,-0.06410392001271248
756,-0.07190059870481491,-0.05518634803593159
757,0.01835962012410164,0.014547632075846195
758,-0.08233723044395447,-0.07806733250617981
759,0.06185238063335419,0.14263404347002506
760,0.03832137584686279,0.004201649688184261
761,-0.0007787607610225677,1.5902099050581455
762,0.05502714216709137,0.019860146567225456
763,0.014530244283378124,2.6076996913179755
764,0.06442616879940033,0.047131188213825226
765,-0.014907567761838436,-0.02108753599168267
766,-0.05325760692358017,0.4110102504491806
767,0.01974877342581749,-0.008286173921078444
768,0.012855004519224167,-0.010652413126081228
769,-0.0028882035985589027,-0.011065471917390823
770,-0.014379549771547318,-0.008674342185258865
771,-0.045253753662109375,-0.04045368894934654
772,-0.022906580939888954,-0.025726082491019042
773,-0.021421175450086594,-0.016076035797595978
774,0.02002454735338688,0.05495517503004521
775,-0.1717158854007721,-0.19186866551171988
776,0.028928184881806374,0.5838081836710671
777,-0.009456181898713112,-0.012597182532772422
778,0.02504171058535576,0.0017175020184367895
779,-0.10312455892562866,-0.10541689401725307
780,-0.17451129853725433,0.30538760125637054
781,0.052713677287101746,0.03924673027358949
782,0.06272999197244644,0.001503397710621357
783,0.04339918866753578,4.232973146950826
784,-0.00809239037334919,0.39168649911880493
785,0.011410819366574287,0.9687612033449113
786,-0.004909029696136713,3.04724023072049
787,-0.028495602309703827,1.0144039317965508
788,-0.006753752939403057,-0.012001704541034997
789,0.03403978794813156,0.14082124270498753
790,-0.08394107222557068,-0.08457066700793803
791,0.07420475780963898,0.17360949518706548
792,-0.0037664163392037153,-0.006712607111921898
793,0.0850200280547142,0.013737172819674015
794,0.06929054856300354,0.012661868709074042
795,0.007872799411416054,0.0302360417554155
796,0.005918968468904495,0.012896959640784189
797,0.046874694526195526,-0.0010850260860024719
798,0.03476884588599205,0.000948566070292145
799,0.10289136320352554,0.781886616605334
800,-0.3627013564109802,0.03718745708465576
801,0.026823818683624268,0.019013050477951765
802,0.009082304313778877,-0.004990510642528534
803,-0.17981047928333282,0.8089157193899155
804,0.001769560156390071,-0.001965177416423103
805,-0.023990347981452942,-0.03220680571394041
806,0.049507055431604385,0.2682857397594489
807,-0.06220472231507301,3.513544335961342
808,-0.026589304208755493,-0.040369248017668724
809,0.056269340217113495,3.7043087910860777
810,0.05145782604813576,0.03506109941372415
811,-0.016512665897607803,-0.014158447505906224
812,0.0872635766863823,-0.013126567006111145
813,-0.008590328507125378,-0.009681809460744262
814,-0.034822408109903336,-0.04297893831972033
815,-0.012558050453662872,0.16164562851190567
816,-0.02591089904308319,-0.012692198157310486
817,0.006804968696087599,0.07048614381346852
818,0.018923161551356316,0.05468234303407371
819,0.03182061389088631,0.559340204577893
820,0.015314365737140179,0.2851946698501706
821,-0.011158598586916924,0.48892764188349247
822,0.08655675500631332,0.027370346942916512
823,0.07334443926811218,-0.003665566211566329
824,-0.18339748680591583,0.2972308397293091
825,0.021139569580554962,-0.025376783465617336
826,-0.010623329319059849,-0.023289294916821746
827,0.10726997256278992,0.06509360490599647
828,0.09520874917507172,0.0783712566626491
829,-0.09112627059221268,-0.11574453487992287
830,-0.07087726145982742,1.9090688824653625
831,0.0024072425439953804,0.0007690058555454016
832,-0.02425284869968891,-0.01771871093660593
833,-0.0032008662819862366,-0.023669727059314027
834,0.10783439874649048,1.3098173090547789
835,-0.03966550529003143,-0.06720726378262043
836,-0.5939893126487732,-0.5950594821188133
837,-0.001344458432868123,0.08573132613673806
838,0.04588770866394043,0.18947914987802505
839,0.011343630962073803,-0.0036402744299266487
840,0.04325435683131218,0.6849671129602939
841,0.12167655676603317,1.5191345736384392
842,0.003330100327730179,0.6333522386848927
843,0.002666481537744403,-0.002400600118562579
844,-0.0014845822006464005,1.066273219883442
845,0.004087791312485933,0.25780174462124705
846,-0.005255860276520252,-0.007521647377870977
847,0.03270762786269188,0.49637310713296756
848,-0.06587130576372147,0.835690900683403
849,0.021043280139565468,-0.001321314601227641
850,0.021663859486579895,0.16222886089235544
851,-0.24643796682357788,-0.061113834381103516
852,0.10246328264474869,0.4017377267591655
853,0.0007374249398708344,0.1941825037356466
854,-0.03335099294781685,-0.03156846575438976
855,0.08222812414169312,0.33804304897785187
856,0.06828156858682632,0.15401801298139617
857,-0.005369960330426693,-0.008310786481160903
858,0.10791614651679993,0.5191641041892581
859,0.006051777862012386,0.012529466999694705
860,0.09399737417697906,0.2871643042890355
861,0.0016639605164527893,0.442199993878603
862,0.011523522436618805,0.009369391947984695
863,0.04588455706834793,0.017643466591835022
864,-0.008871127851307392,0.10971376020461321
865,-0.07779940217733383,-0.06710130907595158
866,0.02370099164545536,-0.0011025153507944196
867,-0.29854831099510193,-0.02247372269630432
868,0.026094121858477592,0.06705451017478481
869,0.022230351343750954,0.026323964819312096
870,0.0351695716381073,0.010761973535409197
871,0.04160715267062187,0.08272775216028094
872,0.024634744971990585,0.15467034693574533
873,-0.007920505478978157,-0.005758962128311396
874,0.0007853973656892776,0.9794070087373257
875,-0.00026913639158010483,0.04694778472185135
876,0.0010625591967254877,0.0016660633846186101
877,0.03479649871587753,0.2210613340139389
878,-0.05951118841767311,-0.05228608474135399
879,-0.06758873909711838,0.0022340118885040283
880,0.0934615358710289,0.03395501244813204
881,0.08036351203918457,0.00439191609621048
882,0.004465214908123016,-0.04910546354949474
883,-0.0384407639503479,-0.054255745373666286
884,-0.002535792998969555,0.013786529190838337
885,-0.02510445937514305,-0.02573055576067418
886,-0.00851360708475113,-0.001020193099975586
887,-0.002031523734331131,-0.0235295370221138
888,0.006201184820383787,0.020437231847608928
889,0.00766892172396183,0.014362600806634873
890,0.03649890795350075,0.15710841491818428
891,0.2160712629556656,1.1067045675590634
892,0.005279858596622944,0.047137608751654625
893,-0.013952803798019886,-0.019645746622700244
894,-0.23422424495220184,-0.24245338327455102
895,-0.027432113885879517,-0.08416692726314068
896,-0.08843377232551575,-0.09310232920688577
897,-0.05526154115796089,0.5312518030405045
898,0.032567594200372696,0.17562257125973701
899,0.012373968958854675,-0.0413063345476985
900,-0.04902143031358719,-0.02571108564734459
901,-0.003599427407607436,0.23209463572129607
902,-0.09777545928955078,-0.11635777389165014
903,0.011841531842947006,0.1268610111437738
904,0.09450970590114594,0.9751981499593967
905,0.005471792072057724,0.012070070952177048
906,0.20716337859630585,0.32556572183966637
907,0.049192894250154495,-0.002286752685904503
908,-0.11194063723087311,0.29091380536556244
909,0.032948218286037445,0.15819569118320942
910,-0.024101901799440384,-0.03137459058780223
911,0.015928620472550392,0.23872610367834568
912,-0.193472757935524,-0.1963177160359919
913,0.05003775656223297,0.012612762628123164
914,-0.0009621881181374192,0.004681686172261834
915,0.039661213755607605,-0.01034650206565857
916,-0.006924313493072987,0.883184458129108
917,-0.030246617272496223,-0.030688677332364023
918,-0.047536492347717285,-0.04326411336660385
919,-0.01384802721440792,0.0016527175903320312
920,-0.016539203003048897,0.026639781892299652
921,0.031842026859521866,0.010462109697982669
922,-0.03461276739835739,0.08660351857542992
923,0.013501202687621117,0.5582039947621524
924,-0.004333687014877796,-0.011090813779446762
925,-0.0006289277225732803,0.04931159317493439
926,-0.04580565541982651,-0.0597177860327065
927,0.006682749837636948,0.000261348148342222
928,0.03130769729614258,0.004653932293877006
929,0.19198963046073914,0.17209208756685257
930,-0.0071813263930380344,-0.011674159208496349
931,-0.06575217097997665,-0.06489659752696753
932,-0.00025664176791906357,0.4619869691086933
933,0.0009500086307525635,1.389914970844984
934,-0.1434534788131714,-0.1494996007240843
935,-0.030423816293478012,-0.036567834205925465
936,0.002823651535436511,0.01968282127927523
937,-0.06036791205406189,-0.023416265845298767
938,-0.22850823402404785,-0.08482329547405243
939,0.00355474092066288,0.0073983302572742105
940,0.15342126786708832,-0.016681760549545288
941,0.003835436189547181,0.009989152013768035
942,0.00020455429330468178,0.019326962530612946
943,-0.02794789895415306,0.18637875467538834
944,-0.2246343046426773,2.8408893793821335
945,0.02508116513490677,0.00804814591538161
946,0.008524773642420769,0.9704692201921716
947,-0.04487821087241173,-0.04532423452474177
948,-0.03695673495531082,-0.039877772720501525
949,0.0031796060502529144,0.09178521484136581
950,0.01439421996474266,1.0195082622522023
951,-0.08052349835634232,0.7987473234534264
952,-0.00171052070800215,0.7897010224405676
953,0.05334743484854698,0.01706345658749342
954,2.504950761795044,4.338415350532159
955,0.1902037411928177,3.5153499280568212
956,0.141825333237648,0.6271354244090617
957,0.08191826939582825,0.06664780154824257
958,0.018292680382728577,2.0931982388719916
959,-0.053984347730875015,-0.05674746696604416
960,-0.018914682790637016,1.087053406983614
961,0.14067254960536957,0.05838206224143505
962,-0.03326898813247681,-0.07673975080251694
963,-0.0035638492554426193,-0.00890434579923749
964,-0.10336330533027649,-0.23625386133790016
965,0.20752336084842682,0.04135778918862343
966,0.0752093717455864,0.8762228489176778
967,0.0012897737324237823,-0.001955042127519846
968,0.14322620630264282,0.967290572822094
969,-0.2290189266204834,-0.20038895308971405
970,-0.02183857373893261,-0.024335678084753454
971,0.17423653602600098,0.020485768209255184
972,0.12688717246055603,0.18064849823713303
973,0.0739353820681572,0.14767105225473642
974,-0.02627834677696228,-0.028810720657929778
975,-0.056233733892440796,2.768746167421341
976,0.04721410572528839,-0.04573499970138073
977,0.04310895502567291,0.07602700695861131
978,0.007752755656838417,0.7226370349526405
979,0.05062315613031387,0.019785504788160324
980,0.09169085323810577,-0.010576361790299416
981,0.0052410028874874115,-0.008240565434098244
982,-0.010931097902357578,-0.01449729036539793
983,-0.02930343896150589,-0.07825410203076899
984,0.01100967824459076,0.03602410666644573
985,0.02245059423148632,0.035736923513468355
986,0.08561071753501892,0.16395223699510098
987,-0.049380674958229065,-0.052009974140673876
988,0.0122380331158638,-0.06244421983137727
989,0.08394111692905426,0.7126773884519935
990,0.0026480257511138916,0.6321759184356779
991,-0.0009353132918477058,-0.007563177612610161
992,-0.010098593309521675,-0.010915331542499018
993,0.03637830913066864,0.26076584309339523
994,0.004943652078509331,0.5165555477143471
995,0.013192844577133656,0.031592863611876965
996,0.07731305062770844,-0.015758540481328964
997,0.029633168131113052,0.003114667837508023
998,0.05386911705136299,1.1099917644169182
999,0.04185326397418976,0.21144486032426357
1000,0.11970993876457214,0.2759527862071991
1001,-0.0027345847338438034,1.1180378296412528
1002,-0.025711655616760254,-0.038241731279413216
1003,0.16089129447937012,0.48332491517066956
1004,0.0013417525915428996,-0.0012914792205265258
1005,-0.028640832751989365,-0.018088996410369873
1006,0.08332005888223648,-0.023748487699776888
1007,0.011619032360613346,0.5101144490763545
1008,-0.005072265863418579,-0.08559738099575043
1009,0.10319128632545471,0.09472480416297913
1010,0.1419253945350647,0.1708271822426468
1011,0.0036699892953038216,0.01041070808423683
1012,-0.0027821259573101997,-0.016809559834655374
1013,0.13080741465091705,0.23381701670587063
1014,-0.002150167478248477,0.0006828997284173965
1015,0.2944473326206207,0.3516166009940207
1016,0.03279659524559975,0.03004356473684311
1017,-0.3907446563243866,-0.3908129242481664
1018,0.15031500160694122,0.05137829435989261
1019,0.01941714808344841,-0.0032125834841281176
1020,0.09824542701244354,1.281402986496687
1021,-0.034039247781038284,-0.047381021082401276
1022,-0.059637997299432755,-0.0645704627095256
1023,-0.48079341650009155,-0.4860695884563029
1024,0.0029336740262806416,1.3844933510990813
1025,-0.006015157327055931,-0.003778254147619009
1026,-0.0006308241281658411,0.006746317725628614
1027,-0.0770263820886612,0.07090288400650024
1028,0.003627867205068469,0.499229947803542
1029,-0.037995439022779465,0.09410619735717773
1030,0.002897147089242935,0.1376807875931263
1031,-0.03100661188364029,0.44469963014125824
1032,-0.09518185257911682,-0.10342552620568313
1033,0.07516121119260788,0.21566030535905156
1034,-0.05661236494779587,-0.05693947500549257
1035,0.006275661289691925,-0.04286346631124616
1036,0.01668226532638073,1.2966716610826552
1037,-0.008220038376748562,-0.009117261972278357
1038,0.006745787337422371,-0.013227169751189649
1039,-0.1795552372932434,-0.18261715688277036
1040,0.005082655698060989,-0.0164140984416008
1041,0.02870897389948368,0.00826064101420343
1042,0.28338822722435,1.10082321241498
1043,0.006089581176638603,0.7402870859950781
1044,0.006352618802338839,1.2457430151989684
1045,0.22158671915531158,0.5203694301890209
1046,0.1496496945619583,2.8943437431007624
1047,0.02247154526412487,-0.014441808918491006
1048,-0.13024327158927917,-0.1767433548811823
1049,-0.07088212668895721,0.9962178766727448
1050,0.005572187714278698,0.6035564532503486
1051,0.002269673626869917,0.00018863135483115911
1052,-0.006683722138404846,0.023261304944753647
1053,-0.0030339532531797886,0.013072198256850243
1054,0.08535178750753403,0.5663733602268621
1055,0.1950526088476181,0.3591271183686331
1056,-0.07013693451881409,0.008047699928283691
1057,0.006182875484228134,0.1756872971309349
1058,0.012989021837711334,0.05863209068775177
1059,0.0038290361408144236,1.9908311367689748
1060,0.016360804438591003,0.004002672212664038
1061,0.04136084392666817,0.035187434405088425
1062,-0.017563309520483017,0.8611420430243015
1063,-0.01653721183538437,0.03335563279688358
1064,0.0005541548016481102,-0.0002627027570270002
1065,-0.05550578981637955,-0.0761054933827836
1066,-0.029875755310058594,0.08252634108066559
1067,-0.034057535231113434,-0.03248979174531996
1068,0.07796873897314072,0.0023810379207134247
1069,-0.47826331853866577,-0.4950905127916485
1070,-0.07111667096614838,0.30498017370700836
1071,-0.0013358532451093197,-0.00498727046942804
1072,0.02995210886001587,-0.0037371779326349497
1073,-0.03938040882349014,0.40226053446531296
1074,-0.034804828464984894,-0.03831791877746582
1075,0.028769172728061676,1.3088771233597072
1076,0.047369327396154404,-0.005161588778719306
1077,-0.07571589946746826,0.26800601184368134
1078,-0.06382811069488525,0.16852960735559464
1079,0.02166210301220417,0.002806806762237102
1080,-0.19237196445465088,-0.18017128482460976
1081,0.05607686564326286,0.5524576432071626
1082,0.02660718373954296,0.00999511243095185
1083,-0.08600271493196487,-0.08872173182317056
1084,0.02865092270076275,0.027521731331944466
1085,-0.02043645828962326,-0.03886406123638153
1086,-0.011784450151026249,-0.0077646998688578606
1087,0.06378264725208282,0.15356680005788803
1088,0.025744307786226273,0.07564050085784402
1089,-0.04537813737988472,0.20017414912581444
1090,-0.02883411943912506,0.030837558209896088
1091,-0.008512787520885468,-0.00856282189488411
1092,-0.07580450922250748,-0.06757884379476309
1093,0.056484758853912354,0.04974069260060787
1094,0.06177353858947754,-0.00029382575303316116
1095,-0.06087362766265869,0.22346096485853195
1096,-0.1800677478313446,-0.1849697080324404
1097,0.0732741728425026,0.39496298879384995
1098,-0.03739809989929199,-0.04122709870352992
1099,0.3156284689903259,1.4206532910466194
1100,-0.04271130636334419,0.02497514709830284
1101,0.05248679593205452,0.04747202480211854
1102,-0.0312771312892437,-0.03501315278117545
1103,0.004975965712219477,0.0026847945409826934
1104,0.005868027918040752,1.5355155020952225
1105,0.021724795922636986,0.012872933570179157
1106,0.021860327571630478,0.150607958438286
1107,-0.025988023728132248,-0.05056044406956062
1108,0.09250397235155106,0.07092502154409885
1109,0.01906164176762104,0.014796769246459007
1110,-0.05311381816864014,-0.04167449474334717
1111,0.1807991862297058,0.2736954763531685
1112,-0.0004123467952013016,0.05353281646966934
1113,-0.005234500393271446,0.16084487456828356
1114,-0.010189453139901161,-0.012894525498268194
1115,0.07256250083446503,-0.0019042138010263443
1116,0.002479173243045807,-0.0007842281484045088
1117,-0.00718618044629693,3.8746225107461214
1118,-0.0064889900386333466,-0.025640428997576237
1119,-0.005792856216430664,-0.0505732661113143
1120,0.011049281805753708,1.7830214127898216
1121,0.09425773471593857,0.418298580480041
1122,-0.03996189311146736,2.552790328860283
1123,0.0013948511332273483,1.191399767063558
1124,0.08618750423192978,0.4666689084842801
1125,-0.5533103346824646,0.7848691940307617
1126,0.1422397494316101,0.9101239719602745
1127,0.05956539511680603,-0.012897493783384562
1128,0.02818799391388893,0.016103528439998627
1129,0.09011813998222351,1.158786521293223
1130,-0.15198342502117157,-0.13609101623296738
1131,-0.03655649721622467,-0.0650042132474482
1132,0.10301243513822556,0.09359691012650728
1133,0.11993996053934097,0.004088466987013817
1134,-0.02636222168803215,-0.025416463380679488
1135,0.012204418890178204,0.02195646334439516
1136,0.00402855547145009,0.011510176584124565
1137,0.1061839759349823,-0.017416847869753838
1138,0.05085151270031929,0.03322341665625572
1139,0.04722120240330696,0.0695510022342205
1140,0.03315122053027153,-0.0029042414389550686
1141,-0.1380249261856079,0.24197633564472198
1142,-0.18325276672840118,0.5875588059425354
1143,0.005300177726894617,0.002807309851050377
1144,0.009463975206017494,1.9066288098692894
1145,-0.01642928458750248,-0.017715212148686987
1146,0.019986482337117195,0.08734456077218056
1147,-0.02580656111240387,-0.033834449952109935
1148,-0.02488650009036064,-0.03288482555944938
1149,-0.7653722167015076,-0.8839535936713219
1150,0.007042228244245052,-3.845733590424061e-05
1151,0.026502175256609917,0.1488569483626634
1152,-0.0885038673877716,0.4714450091123581
1153,0.02282438613474369,0.009565457343123853
1154,0.17475128173828125,0.00821710005402565
1155,0.024562032893300056,0.05945049598813057
1156,0.015259231440722942,0.29226163093335344
1157,-0.0035371158737689257,-0.0063672274136479245
1158,-0.015512881800532341,1.645277738571167
1159,0.28318291902542114,1.3739182502031326
1160,-0.028454359620809555,0.10653182864189148
1161,-0.12532049417495728,-0.06200212985277176
1162,-0.10863012820482254,-0.11128934472816354
1163,0.03868429362773895,0.5936793647706509
1164,-0.09809562563896179,0.1467762440443039
1165,-0.062471456825733185,-0.08722543530166149
1166,-0.018180077895522118,-0.02045253716642037
1167,0.014634791761636734,0.0015102692414075136
1168,0.04034491255879402,0.22184633110737195
1169,0.043899569660425186,-0.003983383772720117
1170,-0.04500214755535126,-0.047630248591303825
1171,0.037618041038513184,0.025179365649819374
1172,-0.05012591928243637,-0.011070124804973602
1173,-0.1288815438747406,0.040414437651634216
1174,0.10335809737443924,0.42910257691983134
1175,-0.07257591933012009,-0.08138521015644073
1176,-0.16543777287006378,1.5040848851203918
1177,-0.012836715206503868,-0.016977638006210327
1178,-0.00397458765655756,0.12435916904360056
1179,-0.00357634574174881,0.13437171652913094
1180,0.0015100098680704832,-0.0018914842221420258
1181,0.10911796241998672,0.048585616052150726
1182,-1.076543927192688,-1.0839969398803078
1183,-0.008606340736150742,0.014713088050484657
1184,-0.07202158123254776,-0.074557062034728
1185,0.004409633576869965,0.16915270779281855
1186,0.0034903106279671192,0.00027803564444184303
1187,-0.02339761145412922,-0.01634654380381107
1188,0.057078249752521515,0.020053071435540915
1189,-0.08567964285612106,1.6228365451097488
1190,-0.0010217633098363876,-0.026665966084692627
1191,0.07922586798667908,0.01664568747219164
1192,0.040545664727687836,0.342478804057464
1193,-0.017348401248455048,-0.051989343017339706
1194,0.03369327634572983,1.2216060664504766
1195,0.020207872614264488,-0.026755537022836506
1196,-0.027656055986881256,2.8391596749424934
1197,-0.00654587522149086,-0.011037588032195345
1198,0.01000540517270565,-0.006511570907605346
1199,-0.1566113531589508,-0.10923037305474281
1200,-0.00020119501277804375,-0.0038419270422309637
1201,0.0028610911685973406,-0.0006743805715814233
1202,-0.014183331280946732,0.13058917596936226
1203,-0.021006466820836067,0.7805321626365185
1204,0.16769540309906006,0.28282248973846436
1205,-0.16694578528404236,1.0508538633584976
1206,0.002257654443383217,0.028926748782396317
1207,0.04830643907189369,1.0030380979878828
1208,0.15488022565841675,0.0861793138901703
1209,0.18613503873348236,0.4244632748886943
1210,-0.008381621912121773,0.2905940040946007
1211,-0.03654009848833084,0.710524782538414
1212,0.020715784281492233,0.0032222485169768333
1213,0.05345539748668671,0.004025607835501432
1214,0.0008027283474802971,0.3638251821976155
1215,-0.002727098297327757,-0.002330287010408938
1216,-0.0053016371093690395,0.12316058576107025
1217,0.016984134912490845,0.012250860221683979
1218,0.006817467510700226,-0.0018558480078354478
1219,0.0029171041678637266,0.00033872465064632706
1220,0.054866768419742584,0.022790633025579154
1221,0.1417844593524933,0.5295252204523422
1222,0.1187857836484909,0.04149544611573219
1223,0.0265182051807642,-0.0075351420091465116
1224,-0.0068578412756323814,0.22723536379635334
1225,0.017956171184778214,0.8892891133436933
1226,0.0011864725966006517,-0.002650073737186176
1227,0.030837906524538994,0.013841149862855673
1228,-0.0056902021169662476,-0.05312099680304527
1229,0.03817824274301529,0.05361795984208584
1230,0.0004239133559167385,0.6128311548382044
1231,0.06910475343465805,1.5640615057200193
1232,0.0434093177318573,0.04707375169027728
1233,0.15156251192092896,0.9368949513882399
1234,0.047544609755277634,0.6068994763190858
1235,0.0060693626292049885,0.00014455534983426332
1236,-0.014735139906406403,0.07903989776968956
1237,0.07466088980436325,0.03254799544811249
1238,-0.12541262805461884,0.2069847136735916
1239,0.10277970135211945,0.5481788367033005
1240,-0.020126819610595703,-0.053538283109664915
1241,0.2982461750507355,0.7682446838534815
1242,0.022857584059238434,0.060882789141032845
1243,-0.022005070000886917,-0.007246879860758781
1244,-0.12139148265123367,-0.12870651349658147
1245,-0.04260878264904022,0.09528645128011703
1246,-0.020888295024633408,0.03284509479999542
1247,0.02169189043343067,0.01665435917675495
1248,0.021877802908420563,0.043849858455359936
1249,0.020798731595277786,0.6976493587717414
1250,0.027847260236740112,0.14298231771681458
1251,0.053925540298223495,0.20643385767471045
1252,0.0015601839404553175,0.429831255460158
1253,-0.18426436185836792,-0.15340592339634895
1254,0.12802723050117493,0.7838831823319197
1255,-0.01104196347296238,-0.013945954931841698
1256,-0.057124827057123184,0.017663314938545227
1257,-0.05258030444383621,0.2773580029606819
1258,0.010480549186468124,-0.023835737258195877
1259,0.05523410439491272,0.06563135072065052
1260,0.002532893791794777,-0.01759607024723664
1261,-0.08587165921926498,-0.09024159656837583
1262,-0.01616092026233673,0.19264780171215534
1263,0.10311200469732285,0.2744900123216212
1264,-0.083011195063591,-0.07753222156316042
1265,0.03133033215999603,0.17267276346683502
1266,0.029752671718597412,0.024913513101637363
1267,-0.016903672367334366,0.15795747190713882
1268,0.026583943516016006,0.34135759342461824
1269,-0.016555264592170715,-0.07151456084102392
1270,-0.017014460638165474,0.15488196536898613
1271,-0.10056819766759872,0.09103695303201675
1272,-0.008726523257791996,0.0008420580998063087
1273,-0.040692105889320374,0.5968204364180565
1274,0.0632186159491539,0.024476265542489273
1275,0.15525977313518524,0.07554806378902867
1276,-0.030268019065260887,0.0027807950973510742
1277,0.015366556122899055,0.03322930482681841
1278,-0.08910537511110306,0.18184231221675873
1279,-0.0543159544467926,0.08698868751525879
1280,-0.09639808535575867,0.5439707264304161
1281,0.0069318292662501335,0.900195918045938
1282,-0.09584373235702515,0.6008209884166718
1283,-0.34559690952301025,0.6014614403247833
1284,-0.07660231739282608,-0.07790421695153782
1285,-0.008817290887236595,-0.013250520489236806
1286,-0.002427157945930958,0.005199147388339043
1287,-0.003077029250562191,-0.007466534152626991
1288,-0.046277739107608795,-0.04758298024538021
1289,0.05579201504588127,0.136887330096215
1290,0.1524095982313156,0.6628977805376053
1291,-0.009519504383206367,-0.007406664080917835
1292,-0.021636445075273514,-0.04282311093993485
1293,0.0740555077791214,0.04331133887171745
1294,0.028168752789497375,0.007389432634226978
1295,-1.2491010427474976,-1.2210761457681656
1296,0.024615678936243057,0.026512364886002615
1297,-0.018174339085817337,1.1927836686372757
1298,-0.06571818888187408,2.8710542395710945
1299,0.025493329390883446,2.094301002274733
1300,-0.05036567896604538,-0.03644664026796818
1301,0.0922425165772438,0.5469744356814772
1302,0.0037094932049512863,0.057681125588715076
1303,0.05017313361167908,0.00033232569694519043
1304,-0.0003589307889342308,0.1268776897341013
1305,-0.03216508775949478,-0.03419846575707197
1306,-0.009509332478046417,0.318623349070549
1307,0.007345649879425764,0.0237706623156555
1308,-0.025042489171028137,1.8377575054764748
1309,0.0330258309841156,0.0036490855272859335
1310,0.02356853522360325,-0.002666134387254715
1311,-0.011147832497954369,0.04656065255403519
1312,-0.0033849994651973248,-0.0015941658057272434
1313,-0.015147238038480282,-0.014936570776626468
1314,0.05303157866001129,0.12074789218604565
1315,-0.021459830924868584,0.12708430737257004
1316,0.012059328146278858,0.002885233610868454
1317,0.02140076272189617,0.016386107046855614
1318,0.02280179038643837,0.5719238602323458
1319,0.018298160284757614,0.13476443570107222
1320,0.07446329295635223,0.14348195865750313
1321,0.06289651989936829,0.0034564086236059666
1322,0.0023615029640495777,0.012742612161673605
1323,0.0007858608150854707,0.18344442639499903
1324,0.024649519473314285,0.0030381400138139725
1325,0.023117555305361748,0.00046974622819107026
1326,0.07580983638763428,1.0064196288585663
1327,0.09031518548727036,2.522222876914384
1328,-0.012695860117673874,0.016795385628938675
1329,0.016601094976067543,0.07820471306331456
1330,-0.007632141932845116,2.3861938482150435
1331,-0.03630094975233078,1.0617762058973312
1332,-0.04330247640609741,-0.019405078142881393
1333,0.06585116684436798,-0.004359080456197262
1334,-0.08895539492368698,0.2362775206565857
1335,0.18256494402885437,0.7719253525137901
1336,0.0768742710351944,0.5380646716803312
1337,0.05532927066087723,0.654466999694705
1338,-0.06145981699228287,-0.031204961240291595
1339,-0.1335877627134323,-0.15006901932065375
1340,-0.19349616765975952,-0.2543936703586951
1341,-0.06771189719438553,1.2018203660845757
1342,-0.046415723860263824,-0.04871577222365886
1343,-0.01668604463338852,-0.024718396045500413
1344,-0.07312134653329849,-0.06974693946540356
1345,0.007300304248929024,0.030693562934175134
1346,0.078656405210495,0.7711348421871662
1347,0.014786814339458942,0.23827686405275017
1348,-0.15253986418247223,-0.15370209945831448
1349,-0.05503391474485397,0.062242068350315094
1350,-0.020331867039203644,-0.02919246256351471
1351,-0.01258950773626566,-0.013635028153657913
1352,0.08390633016824722,0.24038065830245614
1353,-0.002520188456401229,-0.0051582715241238475
1354,0.042987287044525146,0.03746528609190136
1355,0.00013711676001548767,0.02906837686896324
1356,-0.043648503720760345,-0.013837810605764389
1357,0.0018146717920899391,-0.010091428644955158
1358,0.0430326871573925,0.0006127925880718976
1359,0.05282830446958542,0.007746832445263863
1360,0.03349519893527031,-0.0015210084966383874
1361,0.00364651158452034,0.12223099917173386
1362,-0.17382651567459106,0.9443167895078659
1363,0.039800502359867096,-0.017935626092366874
1364,0.04683408886194229,0.17821431497577578
1365,0.02781083807349205,0.0015209587290883064
1366,0.013866392895579338,0.22413804894313216
1367,-0.006581246852874756,0.16435248032212257
1368,0.009341645985841751,0.18095983192324638
1369,0.0040849014185369015,0.3155881487764418
1370,0.0016870638355612755,0.07856555673060939
1371,0.16676615178585052,1.0521593517623842
1372,0.04580385610461235,0.2513662464916706
1373,0.06343264132738113,0.05029689008370042
1374,-0.0271550714969635,-0.03231841020169668
1375,0.024846050888299942,-0.01329127885401249
1376,0.10216924548149109,0.07241416705073789
1377,-0.006682102102786303,0.031763781793415546
1378,0.08264397829771042,0.01538143225479871
1379,0.019441183656454086,0.0034891151590272784
1380,0.015477830544114113,1.9192010797560215
1381,0.052609480917453766,0.22340558283030987
1382,-0.004813728388398886,-0.0033904125448316336
1383,0.06442553550004959,0.0765923484286759
1384,0.014679879881441593,-0.002425875165499747
1385,-0.013485184870660305,-0.020272350040613674
1386,0.01032441295683384,0.04843718372285366
1387,0.004494501743465662,0.0004287037591552689
1388,0.011874147690832615,0.3647392513230443
1389,-0.07777927815914154,-0.08877572603523731
1390,-0.02522686868906021,-0.026932625216431916
1391,0.1021549180150032,0.026601364137604833
1392,0.020645109936594963,0.026610001281369478
1393,-0.018317248672246933,-0.01878754678182304
1394,0.026128148660063744,0.1286867227172479
1395,0.04431682825088501,0.04814878245815635
1396,0.16857245564460754,0.269199226051569
1397,0.31719979643821716,-0.013548705726861954
1398,-0.15318359434604645,0.14978258311748505
1399,0.013966578990221024,-0.006232298765098676
1400,-0.045468077063560486,-0.0457618422806263
1401,-0.01763998158276081,0.10239795595407486
1402,0.19887994229793549,0.5393288880586624
1403,0.17284244298934937,0.008326305076479912
1404,0.15293151140213013,0.2978745959699154
1405,-0.06842060387134552,1.6132387816905975
1406,0.0623946413397789,0.11081049707718194
1407,0.0006398633122444153,0.5037469649687409
1408,-0.049299344420433044,0.5942893102765083
1409,0.003287132829427719,-0.012941895285621285
1410,0.15164975821971893,0.4221292722504586
1411,0.023504585027694702,0.2952388854828314
1412,-0.09202545136213303,0.22936539351940155
1413,0.02548852562904358,-0.07248000591993332
1414,-0.210405632853508,-0.23697467241072445
1415,-0.009068891406059265,0.7968100747093558
1416,0.2915099561214447,0.7698232647962868
1417,-0.13927064836025238,-0.115110844373703
1418,0.05533815920352936,-3.8264664908638224e-05
1419,0.0050319829024374485,0.5251056096894899
1420,0.019370166584849358,-0.006026231916621327
1421,0.21894972026348114,0.08678309619427438
1422,0.14952519536018372,-0.03289005324244499
1423,-0.09514976292848587,-0.11021445691585541
1424,0.0034118955954909325,-0.00021105146151967347
1425,0.05820908769965172,1.3364443220198154
1426,0.06308931112289429,-0.011041151359677315
1427,-0.10371040552854538,-0.1253517671721056
1428,-0.001000146847218275,-0.003103960829321295
1429,0.07228808104991913,1.4126154915429652
1430,0.030999213457107544,0.08953443821519613
1431,-0.0004347003996372223,2.9092512764036655
1432,-0.010069114156067371,0.681214434094727
1433,-0.05727337300777435,-0.05776587128639221
1434,-0.06582926958799362,2.0952546522021294
1435,-0.0068961456418037415,0.08676142152398825
1436,0.003333339001983404,0.005250277754385024
1437,0.06220392882823944,0.18868451681919396
1438,0.053061604499816895,-0.04946022026706487
1439,0.020791947841644287,0.5525743433536263
1440,0.15058866143226624,0.10823777737095952
1441,0.01323123648762703,-0.0063583566443412565
1442,0.08622022718191147,0.03847136627882719
1443,0.002784794894978404,0.011614904244197533
1444,0.006781920325011015,0.2593268775162869
1445,0.024837596341967583,0.303623622712621
1446,0.09360621124505997,0.1981855407357216
1447,0.014345218427479267,0.003889224724844098
1448,0.2189130038022995,0.727391005239042
1449,-0.15336903929710388,-0.16644876077771187
1450,0.014410290867090225,-0.0015215793973766267
1451,0.04926609247922897,-0.007030937820672989
1452,0.014723535627126694,-0.000535706290975213
1453,0.05151497945189476,1.1887040142901242
1454,0.0012763916747644544,0.03106457223657344
1455,-0.021099543198943138,-0.03067214135080576
1456,0.04130161181092262,0.05779161301325075
1457,0.09464821219444275,0.8507875263458118
1458,-0.17351102828979492,-0.19424051162786782
1459,0.06871312111616135,0.0008955566427175654
1460,-0.1584109663963318,-0.17097096238285303
1461,0.012594074010848999,-0.014817781746387482
1462,0.01310309860855341,0.06446003820747137
1463,-0.023121006786823273,-0.022942012175917625
1464,0.006842714734375477,0.0630237758414296
1465,-0.022091252729296684,-0.023393154150653572
1466,0.12957346439361572,0.022225122898817062
1467,-0.06427013128995895,0.07380678504705429
1468,0.019738100469112396,-0.0007607883017044514
1469,0.06517398357391357,-0.012140476144850254
1470,0.025142503902316093,0.34857600333634764
1471,0.002096962183713913,-0.003025580197572708
1472,0.00308095570653677,-0.0018405238170089433
1473,0.09636354446411133,0.1679324097931385
1474,0.1538476198911667,1.0008063812274486
1475,0.03560740500688553,-0.006906617432832718
1476,0.0308474563062191,-0.014672156423330307
1477,0.09307241439819336,0.19134095701156184
1478,-0.02049943245947361,-0.010641338303685188
1479,0.08320634812116623,0.08664300292730331
1480,-0.09406012296676636,-0.13378248155117034
1481,0.025889873504638672,0.005368640413507819
1482,0.02217703126370907,0.19029157346813008
1483,0.03601942956447601,0.028327791020274162
1484,-0.05455368012189865,-0.06932309735566378
1485,0.04647129774093628,0.0024904253659769893
1486,0.02970484085381031,0.0197261911816895
1487,-0.08509799838066101,-0.09413043269887567
1488,0.129847452044487,0.021695829927921295
1489,0.019420644268393517,0.2888206453062594
1490,-0.020458757877349854,-0.1556830257177353
1491,-0.15473788976669312,-0.13538153283298016
1492,0.12726621329784393,1.5689983665943146
1493,0.027726303786039352,0.060946558602154255
1494,0.010981174185872078,0.018293292727321386
1495,0.02222606912255287,4.233786549419165
1496,0.023351125419139862,0.8934758328832686
1497,0.08310364186763763,0.00045990528087713756
1498,0.0299280546605587,0.043817511992529035
1499,0.025803234428167343,0.027956468053162098
1500,-0.06279771029949188,0.023755036294460297
1501,-0.06458215415477753,-0.07044006511569023
1502,0.006493058055639267,0.10932927951216698
1503,0.020487206056714058,-0.011858560093969572
1504,-0.004849049262702465,-0.01102405902929604
1505,-0.0036451276391744614,-0.010467934787811828
1506,0.005349759943783283,0.14333751425147057
1507,-0.0647040456533432,-0.020298317074775696
1508,0.009832516312599182,0.21839706040918827
1509,0.06251807510852814,-0.029391667456366122
1510,-0.014874683693051338,1.1500208266079426
1511,0.002856218023225665,0.14862060546880684
1512,-0.00025024497881531715,2.309927933383733
1513,-0.2826027274131775,-0.2804387607611716
1514,-0.004423077218234539,0.18511470314115286
1515,0.015344468876719475,3.0814713039435446
1516,0.02347489260137081,0.1381698549016619
1517,0.09441514313220978,0.050547022896353155
1518,-0.06744998693466187,0.6375090628862381
1519,0.0011524227447807789,0.4291926817968488
1520,0.001276630093343556,-1.5020049431768712e-05
1521,0.03921707347035408,-0.0024872226640582085
1522,0.0006464680773206055,-0.00020218535792082548
1523,0.013403421267867088,0.043196311220526695
1524,0.002064743544906378,0.004755060828756541
1525,-0.023823481053113937,0.3097996637225151
1526,0.018220793455839157,0.05619678879156709
1527,0.017257072031497955,0.5245207068510354
1528,-0.19647842645645142,-0.21900094393640757
1529,0.029953740537166595,0.0004565382841974497
1530,-0.03212065249681473,0.08221147209405899
1531,0.02363184466958046,0.048414978198707104
1532,0.019642401486635208,0.003337253350764513
1533,-0.03194720298051834,3.0122124701738358
1534,0.04316318780183792,0.03973054140806198
1535,0.01228049211204052,0.6978201474994421
1536,0.18732215464115143,0.9429504852741957
1537,-0.030278107151389122,0.33761899545788765
1538,0.04661254584789276,0.16873295679761213
1539,0.11673390865325928,-0.03458265773952007
1540,0.043107178062200546,0.5060508968308568
1541,-0.005663139745593071,-0.02175746503053233
1542,-0.0015085861086845398,-0.06482091662473977
1543,-0.0827879086136818,-0.08641346193326171
1544,-0.06809882819652557,0.027131587266921997
1545,0.028173400089144707,0.005607507308013737
1546,-0.00680171325802803,0.023561040870845318
1547,0.015182738192379475,0.04431580123491585
1548,0.0012055867118760943,0.10991555510554463
1549,0.003756145481020212,0.028562156949192286
1550,0.022954683750867844,1.9621752696693875
1551,0.0008974026422947645,0.6206838304642588
1552,0.0042386166751384735,0.009890691668260843
1553,0.05863553285598755,0.05807811737759039
1554,-0.0024411065969616175,1.486944207455963
1555,-0.004296435043215752,0.0367227541282773
1556,0.025548236444592476,0.0010900211927946657
1557,-0.1509920358657837,-0.1708205584436655
1558,0.05083823204040527,0.12334580346941948
1559,-0.011405665427446365,1.4480787590146065
1560,-0.024883028119802475,-0.024138539796695113
1561,0.025625385344028473,0.00337673572357744
1562,0.024939486756920815,1.1964621134102345
1563,-0.012164639309048653,-0.010780561715364456
1564,-0.31959229707717896,-0.346152873171377
1565,-0.02197973057627678,0.07475768029689789
1566,-0.0761287659406662,-0.07232558354735374
1567,-0.03485559672117233,-0.03326298203319311
1568,-0.006951523944735527,-0.025708163535455242
1569,0.010416483506560326,0.019992539659142494
1570,-0.02548130415380001,-0.019738763570785522
1571,0.0022936761379241943,-0.010525665013119578
1572,0.060555700212717056,0.0960996428038925
1573,0.13132968544960022,0.011876091361045837
1574,0.02568443864583969,0.013637875206768513
1575,-0.12822912633419037,2.7225459218025208
1576,0.10032553225755692,4.979225463233888
1577,-0.0044930605217814445,0.024688069708645344
1578,-0.12013886123895645,-0.07764464989304543
1579,-0.03404670208692551,-0.040855203678802354
1580,0.064757339656353,0.9258774733170867
1581,-0.016174616292119026,-0.018736549303866923
1582,-0.038950033485889435,-0.053593769669532776
1583,0.006481289863586426,-0.04397924244403839
1584,-0.007123237010091543,0.5492170825600624
1585,0.011536292731761932,0.0032001808285713196
1586,0.07516729086637497,0.04101142035869998
1587,0.06386510282754898,-0.012876052185893059
1588,-0.06965199112892151,-0.0661207027733326
1589,0.03466901555657387,5.252038393053226
1590,-0.03259040787816048,2.7847121879458427
1591,-0.00373753160238266,0.15547998622059822
1592,0.17054423689842224,0.10985920997336507
1593,0.10222537070512772,0.005491538002388552
1594,-0.041972074657678604,-0.06021346850320697
1595,-0.3479742109775543,-0.34879106283187866
1596,0.0026937639340758324,0.07787130121141672
1597,-0.01948757842183113,-0.026849544723518193
1598,-0.04349750280380249,-0.04088628105819225
1599,0.05827568098902702,0.005698974244296551
1600,-0.01896074414253235,-0.015944940969347954
1601,0.0040166121907532215,-0.002829689299687743
1602,-0.03242644667625427,-0.0383074264973402
1603,-0.00765671581029892,-0.06992888916283846
1604,0.10208655148744583,0.04093226511031389
1605,-0.027197297662496567,-0.02937133237719536
1606,0.10426610708236694,0.09780115920148091
1607,-0.15203896164894104,0.14256083965301514
1608,0.002451346255838871,-0.000337044068146497
1609,-0.14851784706115723,-0.16340219788253307
1610,0.017515504732728004,-0.028581614431459457
1611,0.06249202415347099,0.2723322265665047
1612,-0.03397790715098381,-0.03661376266609295
1613,-0.08881825953722,-0.09168806805973873
1614,-0.008384443819522858,-0.017022640255163424
1615,0.033880043774843216,0.013333066366612911
1616,0.026853177696466446,0.002285902388393879
1617,0.0028021985199302435,0.002924374770373106
1618,0.18476280570030212,0.16241587977856398
1619,0.08131616562604904,0.08338889386504889
1620,-0.14431774616241455,-0.13300102017819881
1621,-0.0019658696837723255,1.0251440680585802
1622,-0.047630853950977325,-0.02279873751103878
1623,-0.13921749591827393,-0.13536357786506414
1624,0.006753670051693916,0.0016713055956643075
1625,-0.14927078783512115,-0.1492978462483734
1626,-0.029405124485492706,-0.012267371639609337
1627,0.0659731850028038,0.17599230259656906
1628,0.1763121634721756,0.019363664090633392
1629,0.04245663061738014,0.12782340124249458
1630,0.06223677098751068,0.02068842580774799
1631,-0.0018257172778248787,0.10929627157747746
1632,0.06222738325595856,0.24100254476070404
1633,0.04890139400959015,0.06461366545408964
1634,0.08242162317037582,0.05808848608285189
1635,0.0022788094356656075,1.1543104439042509
1636,0.05166526511311531,0.02370188757777214
1637,0.011660834774374962,0.002591734752058983
1638,-0.05074862390756607,-0.05539572925772518
1639,0.07231646776199341,-0.027591312769800425
1640,0.007305542007088661,-0.0008679057355038822
1641,-0.008526391349732876,0.06279789842665195
1642,0.004581655375659466,0.022833196679130197
1643,0.05609535798430443,0.5859064471515012
1644,0.025658536702394485,0.020521898000879446
1645,-0.05039851740002632,0.02830895036458969
1646,-0.04804868996143341,-0.02098996751010418
1647,0.1257866472005844,0.8372662644833326
1648,-0.029154371470212936,-0.028651240281760693
1649,0.022052131593227386,0.16463215835392475
1650,0.0510973185300827,0.22237797020352446
1651,-0.08558853715658188,0.01645248383283615
1652,0.044789623469114304,1.5312928147614002
1653,0.293594092130661,1.6125145549885929
1654,-0.016771506518125534,0.3186369948089123
1655,0.10157162696123123,0.8343744268640876
1656,-0.2859307527542114,1.4256701171398163
1657,0.003701097797602415,0.00012955328566022217
1658,0.00934459175914526,0.04868388178056193
1659,-0.009441394358873367,0.027719573117792606
1660,0.001418447121977806,0.9313305113464594
1661,0.0698888748884201,0.3456622567027807
1662,0.024038320407271385,0.20539926690980792
1663,-0.05336152762174606,-0.05093528237193823
1664,0.05894747003912926,0.06051392827066593
1665,-0.03358379751443863,-0.1092851422727108
1666,0.03459148108959198,0.37115436093881726
1667,-0.052592892199754715,-0.05455627746414393
1668,0.015553264878690243,-0.0002425704151391983
1669,-0.0654590055346489,0.2026214748620987
1670,-0.018296368420124054,0.6013561878353357
1671,-0.0011982955038547516,-0.01728033903054893
1672,-0.02527311071753502,-0.028220493347703268
1673,0.019923914223909378,0.05878248531371355
1674,0.003251437097787857,1.8570309467613697
1675,0.014840674586594105,0.11921624164097011
1676,-0.00036830268800258636,0.08118685521185398
1677,0.008083241060376167,0.08136156850378029
1678,0.04165369272232056,0.3241177499362493
1679,-0.05614296719431877,-0.046724626794457436
1680,-0.007854396477341652,2.2707653418183327
1681,0.007392944302409887,0.10565912228776142
1682,-0.04678930342197418,-0.05874664103612304
1683,0.031219329684972763,0.0005350938299670815
1684,0.013958432711660862,0.03194803651422262
1685,-0.05203942582011223,-0.04085308127105236
1686,-0.0073318155482411385,0.03309695329517126
1687,0.030553091317415237,0.30513107404112816
1688,-0.0038813871797174215,-0.0003167642280459404
1689,0.0010643573477864265,-0.0005268007516860962
1690,0.07676707208156586,0.9623795337975025
1691,-0.0025331436190754175,1.281554496847093
1692,0.00794976670295,0.24543763604015112
1693,-0.08018454909324646,1.0378394424915314
1694,-0.08155923336744308,-0.09533340443158522
1695,0.00048771477304399014,0.026559063233435154
1696,0.021498490124940872,2.7581641105934978
1697,-0.07081206887960434,-0.07424192607868463
1698,0.04400818049907684,0.00400182232260704
1699,0.016211630776524544,0.5793176992447115
1700,0.032857537269592285,0.05851429665926844
1701,0.012258653528988361,-0.0029662619344890118
1702,-0.005491334479302168,1.6934658531099558
1703,0.09147259593009949,0.2521878129336983
1704,-0.6922093033790588,-0.595676839351654
1705,0.03155402094125748,0.14032360073179007
1706,0.001615277025848627,-0.0024720558430999517
1707,0.10467993468046188,0.889908003853634
1708,0.0030726767145097256,0.00027143105398863554
1709,0.04327181726694107,-0.057715712347999215
1710,-0.11801522970199585,0.8897175341844559
1711,0.029576517641544342,0.4612387651577592
1712,0.014638043940067291,-0.004415564239025116
1713,0.019797923043370247,0.0016658008098602295
1714,-0.24733562767505646,-0.22860361635684967
1715,-0.029093775898218155,-0.05467673837119946
1716,0.05455554649233818,0.02164334076223895
1717,-0.07539012283086777,4.757603608071804
1718,0.0015512239187955856,0.101709745824337
1719,0.00933531578630209,0.0013632494519697502
1720,0.13041150569915771,0.001820174977183342
1721,-0.08227980136871338,1.0751983672380447
1722,0.05804802477359772,3.0833127796649933
1723,-0.014147636480629444,0.13940452225506306
1724,0.007205318659543991,0.15544293564744294
1725,-0.01839088276028633,0.7523364033550024
1726,0.2085697501897812,1.4998251060023904
1727,-0.018065042793750763,2.0657579824328423
1728,-0.06804277747869492,-0.0717617811387754
1729,0.010238351300358772,0.596082579344511
1730,0.11706157773733139,0.6413074657320976
1731,-0.020943792536854744,-0.025829510606854456
1732,0.19250482320785522,1.8616560101509094
1733,0.06160341203212738,0.33933128602802753
1734,0.03821325674653053,0.03694315627217293
1735,0.0009158877655863762,2.711102968780324
1736,0.10248236358165741,0.023987121414393187
1737,0.02263042889535427,0.0035131300828652456
1738,0.054117701947689056,0.05563934054225683
1739,-0.05115276202559471,0.05531845986843109
1740,-0.02969600260257721,-0.04535061772912741
1741,0.002274078084155917,-0.0004898587358184159
1742,0.002509164623916149,-0.0055623963708058
1743,0.011756427586078644,-0.01764625497162342
1744,0.016499491408467293,0.017577327322214842
1745,-0.17844466865062714,0.05977267026901245
1746,0.004596978425979614,3.8547441363334656e-05
1747,-0.06470242142677307,-0.06849045443959767
1748,-0.00317767565138638,-0.006034132093198252
1749,-0.03290000557899475,0.006242070347070694
1750,-0.18947339057922363,-0.010664314031600952
1751,0.36343634128570557,0.05150645235153206
1752,-0.00574047677218914,0.621643322519958
1753,0.024728646501898766,0.3522027935832739
1754,0.016881464049220085,0.4838957730680704
1755,0.0034107619430869818,0.006646706024184823
1756,-0.1265752911567688,-0.13926848769187927
1757,0.04006717726588249,0.23798444587737322
1758,-0.0020686134230345488,0.07451514434069395
1759,0.01866917684674263,0.11202609675819986
1760,0.15571367740631104,0.05147683498944389
1761,-0.057270199060440063,-0.082907346310094
1762,-6.963964551687241e-07,0.3342748780269176
1763,-0.02623859792947769,-0.04371832683682442
1764,0.1042972207069397,0.024595671391580254
1765,-0.04162362217903137,0.02063439041376114
1766,0.007432699203491211,0.3439882919192314
1767,-0.12876620888710022,1.638380989432335
1768,0.02042940817773342,0.0011706799268722534
1769,-0.010230300016701221,0.1947342548519373
1770,0.00138958974275738,0.03377382073085755
1771,-0.11223219335079193,0.5621174871921539
1772,0.051493894308805466,0.16456167143769562
1773,0.0051438575610518456,0.002313299337401986
1774,-0.006494574248790741,-0.034019939601421356
1775,-0.04121125116944313,-0.051697867922484875
1776,-0.011558123864233494,-0.014428857975872234
1777,0.13587112724781036,1.6624753861688077
1778,-0.011701571755111217,-0.014540003197907936
1779,0.0038456881884485483,0.0010156234495184435
1780,-0.02151765674352646,0.251131609082222
1781,0.0017381836660206318,-0.0007479581399820745
1782,-0.035265274345874786,-0.05549974474706687
1783,0.15582525730133057,0.15574927628041024
1784,0.026595143601298332,0.022506609702759306
1785,0.0244308952242136,0.33727576956152916
1786,0.0010946192778646946,0.44909962255042046
1787,0.07398103177547455,0.04361952148610726
1788,0.10003796964883804,0.7033708449453115
1789,0.08257798850536346,0.029417702928185463
1790,0.001180110964924097,0.00961294281296432
1791,-0.005681395530700684,0.04791634436696768
1792,0.05150884389877319,0.004064454726176336
1793,-0.0018839966505765915,-0.023739624535664916
1794,-0.20632050931453705,-0.15147214382886887
1795,-0.2356160432100296,-0.2256576046347618
1796,0.13743460178375244,0.02738104620948434
1797,0.035476088523864746,0.045055641792714596
1798,-0.07641316205263138,0.3999302014708519
1799,0.007319510914385319,0.033438761718571186
1800,-0.3928509056568146,-0.3893284946680069
1801,0.023661905899643898,-0.001885297562694177
1802,-0.0071859098970890045,0.5524870492517948
1803,-0.1597510725259781,-0.1629983932734831
1804,0.0178605318069458,0.24363485490903258
1805,-0.11924107372760773,-0.13021136168390512
1806,0.023131858557462692,0.08488687190401834
1807,0.00649476470425725,0.06639882040326484
1808,0.022920437157154083,0.019669872417580336
1809,-0.0843428522348404,-0.08812929868872743
1810,0.05756272375583649,0.35769052198156714
1811,-0.013729386031627655,-0.006040118634700775
1812,-0.051248714327812195,-0.0592502583458554
1813,0.02208649553358555,0.0013218416133895516
1814,0.04731230065226555,0.015008872374892235
1815,0.006403766572475433,0.13491749283275567
1816,-0.013014485128223896,0.4878806211054325
1817,0.004791249521076679,4.307102644525003
1818,-0.01538822427392006,0.8843610025942326
1819,-0.047288376837968826,-0.03426548093557358
1820,0.02581365406513214,0.01075777504593134
1821,0.040418460965156555,0.006845964231615653
1822,0.0025941093917936087,0.026636616879841313
1823,0.17020897567272186,1.2058545157779008
1824,0.01114126667380333,-0.029448093846440315
1825,0.0633191391825676,0.07772237964672968
1826,-0.13299807906150818,-0.1379459222080186
1827,0.022310800850391388,0.10506071895360947
1828,0.1079305037856102,1.049841762313008
1829,-0.034023549407720566,0.019477520138025284
1830,0.007191723212599754,0.6521276403218508
1831,-0.25222790241241455,-0.05895338952541351
1832,0.0462644100189209,0.014807625964749604
1833,0.06416572630405426,0.1716857384890318
1834,-0.044023118913173676,-0.0479359719902277
1835,-0.12526224553585052,0.020058706402778625
1836,0.0037259403616189957,0.02899815794080496
1837,0.15578371286392212,0.06752683885133592
1838,-0.0046343510039150715,-0.005835761083289981
1839,0.19136103987693787,0.015023427898995578
1840,0.007553069852292538,0.12016655970364809
1841,0.0057864682748913765,0.2968547036871314
1842,0.009557646699249744,0.031013558618724346
1843,-0.02390456199645996,-0.04100307077169418
1844,0.024368269369006157,0.024681159760802984
1845,0.054034944623708725,0.19440079521154985
1846,0.06310182809829712,0.09588987194001675
1847,-0.018775124102830887,0.4555271305143833
1848,0.0036472640931606293,0.005355631932616234
1849,-0.00281352992169559,0.5607400080189109
1850,-0.014781015925109386,0.04327465407550335
1851,-0.05171743407845497,-0.05959261453244835
1852,0.01858365908265114,-0.005931564810452983
1853,0.06470318883657455,0.047380504198372364
1854,0.0035693994723260403,0.4322670783440117
1855,-0.03416065871715546,1.2788424715399742
1856,-0.06778309494256973,-0.10662056528963149
1857,0.04693535342812538,0.003272460773587227
1858,0.012277817353606224,0.0011191342491656542
1859,0.041195403784513474,0.21706341579556465
1860,-0.0037235398776829243,-0.006030562100932002
1861,0.01909858174622059,0.23514586732926546
1862,-0.0009751759935170412,1.071256120223552
1863,-0.015918869525194168,-0.022677546796330716
1864,0.15030136704444885,0.030467760283499956
1865,-0.06737945228815079,-0.06974641053238884
1866,-0.030726604163646698,0.1432010382413864
1867,0.09032293409109116,0.003040277819309267
1868,0.08367961645126343,-0.017869154922664165
1869,0.02494611218571663,0.11099649593234062
1870,-0.149936243891716,-0.15584095934173092
1871,0.004985980689525604,-0.01515139639377594
1872,0.07850464433431625,0.1635984405875206
1873,-0.2073257714509964,0.32147829234600067
1874,-0.4503783881664276,-0.37827103585004807
1875,0.028788331896066666,0.05174427106976509
1876,0.03749262914061546,0.012226679362356663
1877,0.045079391449689865,0.12320040073245764
1878,0.15138494968414307,0.00732608325779438
1879,0.06109605357050896,0.6753690941259265
1880,-0.06533391773700714,-0.06420785980299115
1881,-0.2459244728088379,-0.2519573431927711
1882,-0.0858442485332489,-0.036411307752132416
1883,0.07454369217157364,0.1848203568952158
1884,-0.026666678488254547,0.09400749206542969
1885,0.0313103161752224,0.008367094909772277
1886,-0.17527827620506287,-0.18254020134918392
1887,-0.13347066938877106,-0.1352678530383855
1888,0.14312514662742615,0.14802738092839718
1889,0.06636542081832886,0.011475304141640663
1890,0.0865783765912056,0.3913737749680877
1891,0.14503279328346252,1.4236802086234093
1892,0.20295549929141998,0.6403268240392208
1893,-0.031124509871006012,-0.08970871660858393
1894,0.0005355067551136017,0.0044506024569272995
1895,0.02862710878252983,0.6312578181969002
1896,0.05665961652994156,-0.006276727246586233
1897,0.06856388598680496,0.00041171304474119097
1898,-0.007626466453075409,-0.03286429098807275
1899,0.004060330335050821,0.1976460567675531
1900,-0.5016326904296875,-0.506551206441145
1901,0.17422771453857422,0.12577113537918194
1902,-0.03704182431101799,-0.03715238347649574
1903,-0.01358501985669136,-0.016817566416648333
1904,0.017860934138298035,-0.00019262824207544327
1905,-0.009468401782214642,0.2070444729179144
1906,0.09031590074300766,0.6309102777140652
1907,0.062438495457172394,-0.0053382201585918665
1908,0.01504467986524105,0.8633208107203245
1909,-0.2328755110502243,-0.2777851198334247
1910,0.023174770176410675,0.0006093992778914981
1911,0.03279057517647743,2.5006448300846387
1912,-0.008140035904943943,0.14059359952807426
1913,0.06425829231739044,0.9500757656060159
1914,0.0012814919464290142,0.07850290043279529
1915,0.013220585882663727,-0.04000656260177493
1916,-0.060037337243556976,-0.06881062407046556
1917,0.055901236832141876,0.08532545669004321
1918,0.007975839078426361,0.0030888188630342484
1919,-0.25781241059303284,0.038589686155319214
1920,0.032116830348968506,0.004961816710419953
1921,0.0572073869407177,-0.005942169111222029
1922,0.08239487558603287,-0.006881731445901096
1923,0.13859891891479492,0.16282398533076048
1924,-0.008540102280676365,0.3480662191286683
1925,-0.003514457494020462,-0.007401151116937399
1926,0.030480733141303062,0.12050287434612983
1927,-0.9000226259231567,-0.8966696038842201
1928,-0.28246229887008667,-0.17926038056612015
1929,0.01543225347995758,0.001001213677227497
1930,-0.17481330037117004,-0.16053267940878868
1931,0.03947347402572632,0.060463025176431984
1932,0.012670290656387806,-0.009814393939450383
1933,0.10795899480581284,2.8979601860501134
1934,0.012422451749444008,0.21127870728378184
1935,-0.00021099671721458435,0.8104623556137085
1936,0.02428838610649109,0.29997122660279274
1937,0.030698200687766075,0.14775864651892334
1938,0.06122142821550369,0.01128774881362915
1939,-0.12599869072437286,-0.12511691078543663
1940,0.04604785889387131,0.026678549125790596
1941,-0.009750044904649258,1.2628900855779648
1942,-0.39490315318107605,-0.3948127254843712
1943,0.05276823788881302,0.08928609825670719
1944,-0.020276077091693878,0.00047905370593070984
1945,-0.1550680547952652,-0.1664949308615178
1946,-0.12256265431642532,-0.12363780359737575
1947,0.041457969695329666,0.009332876041298732
1948,-0.35414406657218933,-0.4420934282243252
1949,0.007915129885077477,0.03942488692700863
1950,0.049478527158498764,2.434452887624502
1951,0.011484187096357346,0.43035532161593437
1952,0.011598371900618076,0.07885858323425055
1953,0.15566493570804596,0.4920915494003566
1954,0.13941556215286255,0.9153819442726672
1955,-0.0070242914371192455,0.014878172427415848
1956,0.020817315205931664,0.012922345311380923
1957,-0.055500730872154236,-0.0501579474657774
1958,-0.006253078114241362,0.05027002654969692
1959,-0.0036925477907061577,-0.003140075132250786
1960,0.004799423739314079,-0.008072786964476109
1961,-0.056652456521987915,-0.0756842839109595
1962,-0.006373147945851088,-0.01150525498087518
1963,-0.012959525920450687,-0.011598055250942707
1964,-0.008957049809396267,0.07118791900575161
1965,0.07477956265211105,0.17211026698350906
1966,0.018738947808742523,0.005593576934188604
1967,-0.062127113342285156,0.6983718723058701
1968,-0.19478079676628113,-0.22836162499152124
1969,0.02660873346030712,0.5560047626549931
1970,0.030836239457130432,-0.009153641760349274
1971,-0.17421039938926697,0.261157289147377
1972,-0.5295487642288208,-0.5233892703056335
1973,-0.01912250556051731,-0.021936502103926614
1974,0.06244756281375885,0.1436230167746544
1975,0.031508125364780426,0.33365760830929503
1976,0.05017431080341339,0.16602308675646782
1977,0.024310030043125153,0.047782160341739655
1978,0.03637347370386124,1.2414304385893047
1979,0.06489772349596024,0.08052337182198244
1980,-0.23215782642364502,-0.2361272913403809
1981,0.01264426950365305,0.0106162348001817
1982,0.10257398337125778,0.6765219406224787
1983,-0.0031912140548229218,-0.043947837548330426
1984,0.025630053132772446,-0.01663318183273077
1985,0.06083543598651886,2.6452697962522507
1986,0.05894222483038902,0.004510840954026207
1987,0.0023867804557085037,0.016712950251530856
1988,0.014589107595384121,0.012594171805176302
1989,-0.06980212032794952,2.0464794486761093
1990,0.001026434125378728,-0.0006160738412290812
1991,0.15330049395561218,1.7193691446445882
1992,0.07925276458263397,-0.003554099501343444
1993,0.02451017126441002,0.0069950667675584555
1994,0.16119126975536346,-0.05092245876789093
1995,-0.0030360675882548094,-0.005512318719411269
1996,0.0018752329051494598,0.9183751009404659
1997,-0.006159369833767414,-0.009009124973090366
1998,0.07326927781105042,0.10696142911911011
1999,-0.008026955649256706,-0.010857726912945509
2000,0.010817179456353188,0.0193161778151989
2001,-0.05304707959294319,-0.055844746791990474
2002,0.07210531830787659,0.27827979577705264
2003,0.0737881064414978,0.11684733629226685
2004,-0.02573658898472786,-0.03501657276501646
2005,-0.04373995587229729,-0.05278966948390007
2006,0.05270940065383911,0.6656992468051612
2007,0.017754733562469482,-0.005663179952534847
2008,0.06801781803369522,-0.018320744391530752
2009,-0.0033541738521307707,0.07802213029935956
2010,-0.22700321674346924,-0.08693166077136993
2011,0.07615423202514648,0.7323128366842866
2012,0.04979226738214493,0.21418111718958244
2013,0.042380191385746,3.1596089340746403
2014,-0.14149385690689087,-0.2329133041203022
2015,0.12097001820802689,-0.021620694547891617
2016,-0.014977063052356243,0.0912605095654726
2017,0.016449004411697388,0.190795443020761
2018,0.030889302492141724,-0.05947735719382763
2019,-0.009571269154548645,-0.011693051550537348
2020,0.03248309716582298,1.7870208051754162
2021,0.01107044517993927,-0.13065874576568604
2022,-0.10294613242149353,-0.05562591552734375
2023,-0.011877449229359627,0.03169637266546488
2024,-0.06979750096797943,-0.09629049116483657
2025,-0.0767073780298233,0.06543126702308655
2026,-0.12297707051038742,-0.14241794776171446
2027,-0.01043565571308136,-0.03406949946656823
2028,-0.21601428091526031,-0.19552816823124886
2029,0.08214758336544037,0.017730580642819405
2030,0.04076268523931503,0.024225693196058273
2031,-0.06480145454406738,-0.06262336717918515
2032,0.028869619593024254,-0.021781660616397858
2033,0.014318256638944149,0.8333301236853004
2034,0.056573282927274704,0.4946617535315454
2035,0.00047815049765631557,0.03242185298586264
2036,0.018991056829690933,-0.0009695496410131454
2037,0.015309110283851624,-0.03722814377397299
2038,-0.31632184982299805,-0.32663998706266284
2039,-0.004562061280012131,0.2695554750971496
2040,0.004135793074965477,-0.01724316508625634
2041,-0.02572823129594326,-0.026669674087315798
2042,-0.11753566563129425,-0.10755954310297966
2043,0.025393303483724594,0.040946965804323554
2044,0.0007462881621904671,0.0012818986288039014
2045,0.008748222142457962,0.3654680661857128
2046,0.012919409200549126,0.04391745151951909
2047,0.15582358837127686,0.010457816535335951
2048,-0.11929178237915039,-0.13603739373502322
2049,0.17045895755290985,1.0104949318338186
2050,0.05401236191391945,0.17308914614841342
2051,-0.2198827564716339,-0.22376837208867073
2052,0.050222840160131454,1.4712075106799603
2053,-0.3764787018299103,-0.42477245442569256
2054,0.015989448875188828,-0.0071919963011168875
2055,-0.05635949969291687,0.001573663204908371
2056,0.012589506804943085,2.0297707617282867
2057,-0.0764450654387474,-0.07771824370138347
2058,0.044418610632419586,2.018978586420417
2059,0.20533835887908936,-0.0003828536719083786
2060,-0.0018161882180720568,0.9019943163730204
2061,-0.0005180607549846172,0.06863262690603733
2062,0.0018398500978946686,1.399858519434929
2063,-0.05846310406923294,-0.0421762689948082
2064,0.058223430067300797,0.17282100394368172
2065,0.046034932136535645,1.707171811722219
2066,-0.13074102997779846,-0.1332845019933302
2067,-0.048407573252916336,-0.03395431116223335
2068,0.009411603212356567,0.11060100914983195
2069,-0.021723471581935883,-0.02910722338128835
2070,-0.06467443704605103,-0.09349307288357522
2071,-0.004153713583946228,0.4636179953813553
2072,-0.05844515562057495,-0.09064925275743008
2073,-0.09756843000650406,-0.19092317472677678
2074,0.02447940781712532,2.461757333134301
2075,0.00061096774879843,0.013806670904159546
2076,0.05689886957406998,-0.007625646889209747
2077,0.03063393011689186,0.007610802762210369
2078,-0.294536292552948,1.5851170718669891
2079,-0.009947555139660835,-0.013649154461745638
2080,-0.0060334717854857445,-0.011620740173384547
2081,-0.004235478118062019,0.006428565829992294
2082,0.006018819287419319,0.02619092515669763
2083,0.03166629746556282,0.2706277318065986
2084,0.01486160233616829,-0.021214988082647324
2085,0.017724517732858658,0.10746326670050621
2086,-0.016279015690088272,-0.01145367557182908
2087,-0.07671157270669937,-0.0502464585006237
2088,-0.03721080720424652,0.3574180565774441
2089,-0.09993798285722733,-0.10047365911304951
2090,-0.0035437941551208496,0.18239877559244633
2091,-0.07054904848337173,0.06652349978685379
2092,0.1421472728252411,0.0026960446848534048
2093,0.2507699429988861,0.2948468327522278
2094,-0.039431601762771606,-0.06868545711040497
2095,0.0005837960634380579,0.04926600633189082
2096,0.18587130308151245,0.18429140001535416
2097,0.021388214081525803,0.20921653229743242
2098,0.024551358073949814,1.5053901635110378
2099,0.007869427092373371,0.6470638317987323
2100,0.01560562290251255,0.010002291412092745
2101,0.033196400851011276,0.16124660894274712
2102,-0.02021131105720997,-0.048717792553361505
2103,-0.005485154688358307,0.011885222047567368
2104,0.05530375614762306,1.133802656084299
2105,0.05350121855735779,0.2530944049358368
2106,-0.007253281772136688,0.6996677070856094
2107,0.059631865471601486,0.084321508416906
2108,0.12376279383897781,-0.020800548139959574
2109,0.00265028839930892,0.003613430541008711
2110,0.027388228103518486,2.0014580534698325
2111,0.002673844574019313,0.00014253809058573097
2112,-0.007834304124116898,-0.040659085963852704
2113,-0.011005726642906666,-0.0024020709097385406
2114,-0.06147982180118561,-0.0435765627771616
2115,-0.06470225006341934,-0.13065620767883956
2116,0.025676179677248,0.7819106578833726
2117,-0.018654610961675644,0.210900466889143
2118,0.002239619381725788,-0.0004721273580798879
2119,0.030993148684501648,-0.004285579547286034
2120,0.004112032242119312,-0.0002078430261462927
2121,0.005526804365217686,-0.0012782410049112514
2122,0.021850790828466415,0.42430028326180036
2123,-7.408671081066132e-05,1.6787544675171375
2124,0.048929378390312195,0.02876642532646656
2125,-0.001741115003824234,-0.022463383618742228
2126,-0.2678529620170593,-0.02393937110900879
2127,0.08922319114208221,0.000520302914083004
2128,0.055447936058044434,1.2331362999975681
2129,-0.10388558357954025,-0.10610835120314732
2130,-0.0978918969631195,0.03190063685178757
2131,-0.0028075575828552246,0.13898560404777527
2132,0.02006976306438446,0.02718818187713623
2133,-0.36692437529563904,-0.2855661138892174
2134,0.007924658246338367,0.0008571329162805341
2135,-0.012758289463818073,-0.014372522942721844
2136,-0.044492609798908234,0.30025001615285873
2137,-0.03307195007801056,-0.03585473720158916
2138,0.00614948570728302,0.5205924138426781
2139,-0.17890191078186035,-0.19001249223947525
2140,0.0903867557644844,0.2883657719939947
2141,0.03407355397939682,-0.026254005497321486
2142,0.04517042636871338,-0.033115155063569546
2143,0.0429823100566864,0.017925256863236427
2144,-0.0955938845872879,1.892199695110321
2145,-0.015081498771905899,-0.017721369193168357
2146,-0.033372994512319565,-0.016175856813788414
2147,0.016464412212371826,0.8971016528084874
2148,-0.04045502841472626,-0.04152074083685875
2149,-0.003696204163134098,-0.01014842838048935
2150,-0.0066615259274840355,0.29588832054287195
2151,-0.07126101106405258,-0.07391629369112707
2152,0.08380559831857681,0.22009417321532965
2153,0.025613876059651375,0.0025231350446119905
2154,0.06687462329864502,0.49855295941233635
2155,0.022471686825156212,0.07812903547892347
2156,0.021532412618398666,0.10727883409708738
2157,-0.039097853004932404,0.6465983688831329
2158,-0.31561875343322754,-0.3144601508975029
2159,0.009347712621092796,0.011829901362943929
2160,0.03226828947663307,0.006645874280366115
2161,-0.05517915263772011,-0.04073869623243809
2162,-0.08726166933774948,-0.08628493221476674
2163,0.050437115132808685,0.0393051877617836
2164,-0.012115564197301865,-0.016504451661603525
2165,-0.6299993395805359,-0.6388955554575659
2166,-0.10596353560686111,0.08769161254167557
2167,-0.00042429566383361816,0.06894440948963165
2168,-0.014857965521514416,1.4931976906955242
2169,-0.09204031527042389,0.3343638703227043
2170,0.05886824056506157,2.3370827548205853
2171,0.016912925988435745,0.1775812364940066
2172,0.003770210314542055,0.0002360737998969853
2173,0.024550598114728928,-0.024900281336158514
2174,0.11206881701946259,0.08316408842802048
2175,-0.19920119643211365,-0.2102364869788289
2176,-0.14356961846351624,1.2842708975076675
2177,0.19678935408592224,0.8650769638770726
2178,-0.1356780230998993,-0.16623498185072094
2179,0.05605448782444,0.8442762577906251
2180,0.03882735222578049,-0.0012702522217296064
2181,-0.024410106241703033,-0.03705056051330757
2182,0.024366287514567375,1.153875519754365
2183,0.026793066412210464,-0.006866961717605591
2184,-0.0004465728998184204,-0.023358289152383804
2185,-0.0012581618502736092,0.020716321654617786
2186,-0.01898978278040886,-0.022942121839150786
2187,-0.004091200884431601,-8.987821638584137e-05
2188,0.15544886887073517,0.14294115838129073
2189,0.016439486294984818,0.044324556831270456
2190,0.009162798523902893,0.40586525201797485
2191,0.006051721982657909,0.08061980281490833
2192,0.022596361115574837,0.006853787694126368
2193,-0.019700106233358383,0.9326444640755653
2194,-0.21289785206317902,-0.2299940678931307
2195,-0.0021744519472122192,0.11647617444396019
2196,0.03568189963698387,1.407145839650184
2197,-0.003025401383638382,0.03484823368489742
2198,0.06919196993112564,0.00207866446726257
2199,-0.02827329933643341,-0.07846416905522346
2200,0.13757279515266418,1.7893967581912875
2201,0.003752499120309949,0.002777226090984186
2202,-0.03759255260229111,-0.024931147694587708
2203,-0.012581780552864075,0.7866601869463921
2204,0.0014816224575042725,0.9423699770122766
2205,-0.17615441977977753,-0.13975407928228378
2206,0.09792707860469818,0.813205286860466
2207,-0.007660534232854843,0.174396563321352
2208,-0.006148865446448326,0.38122678827494383
2209,0.052730534225702286,0.26510243490338326
2210,0.06635609269142151,0.03523164801299572
2211,0.06711594015359879,0.026134307496249676
2212,0.015844112262129784,0.3999596108915284
2213,-0.0008718915050849319,-0.002139938766049454
2214,0.005115000531077385,-0.01755762040556874
2215,2.452622413635254,5.1282487735152245
2216,0.08673293143510818,0.04218642416981311
2217,-0.0024494065437465906,0.004601660873740912
2218,-0.0969540998339653,-0.06680634617805481
2219,-0.024795887991786003,-0.027455583214766932
2220,0.012495968490839005,-0.011894623166881502
2221,0.03762646019458771,0.09094696305692196
2222,-0.02170446887612343,3.155400037765503
2223,0.040951918810606,0.0006336644291877747
2224,-0.031132351607084274,0.7090744115412235
2225,0.017377156764268875,1.7944507354404777
2226,-0.04040505737066269,0.3322991915047169
2227,0.009697780013084412,2.4290653532370925
2228,0.04296604171395302,0.013850512448698282
2229,-0.013415067456662655,-0.016219669440033613
2230,0.015739411115646362,1.9924192714970559
2231,0.06033497303724289,0.34305065870285034
2232,0.0149614242836833,0.00717062852345407
2233,-0.013746109791100025,0.06876342929899693
2234,-0.7375715374946594,-0.06750798225402832
2235,0.0545949712395668,0.025818103342317045
2236,-0.008847631514072418,0.06324652209877968
2237,0.03357939422130585,0.8923878590576351
2238,-0.030419977381825447,-0.031685639965871815
2239,0.01444917917251587,-0.01870098733343184
2240,0.03878799080848694,0.16130231320858002
2241,0.007911666296422482,0.00045534063247032464
2242,-0.002386275678873062,0.08793029561638832
2243,0.062205132097005844,3.8331858166493475
2244,0.06193966045975685,0.07792487367987633
2245,0.0008556661196053028,0.12458618450909853
2246,-0.02577117085456848,1.2477578781545162
2247,0.11222786456346512,-0.017541135661303997
2248,-0.5671694874763489,0.8046022057533264
2249,-0.035823922604322433,1.93612464889884
2250,-0.049765028059482574,-0.06412643357180059
2251,-0.02575824037194252,1.4436269961297512
2252,-0.05004064738750458,-0.039128946140408516
2253,-0.14924895763397217,-0.22901039524003863
2254,-0.014470222406089306,-0.007823063060641289
2255,-0.02106556110084057,-0.026264185086802172
2256,0.015996910631656647,0.008823408745229244
2257,-0.029704809188842773,0.9164206236600876
2258,0.03714865446090698,-0.011635608854703605
2259,0.15448640286922455,0.22376358474139124
2260,0.0031328327022492886,0.04724060493754223
2261,-0.028277454897761345,0.52060541883111
2262,-0.0421355701982975,-0.06326090334914625
2263,0.3510338366031647,0.29595622420310974
2264,-0.00015377032104879618,0.7198898715432733
2265,-0.1203116774559021,-0.12661477927395026
2266,0.026748523116111755,0.22051425278186798
2267,-0.05198569595813751,-0.1409366992302239
2268,-0.02918870933353901,-0.028720258153043687
2269,0.0011720919283106923,0.061362960885162465
2270,0.02050769329071045,0.044528570304464665
2271,-0.03427493944764137,-0.039975148625671864
2272,0.03953850641846657,5.960732240229845
2273,0.010592581704258919,-0.008135339536238462
2274,-0.07460247725248337,-0.07923615723848343
2275,0.1548241674900055,0.5587569720810279
2276,0.0814390629529953,0.10444449074566364
2277,-0.07309690862894058,-0.07498353545088321
2278,-0.41035619378089905,-0.4107547923922539
2279,-0.16949644684791565,0.6886115074157715
2280,-0.14109355211257935,-0.1642675013281405
2281,0.004763743840157986,-0.002523065311834216
2282,0.01783032715320587,0.7564999014139175
2283,0.085382379591465,0.010338999330997467
2284,-0.016244694590568542,-0.03068503411486745
2285,0.056182511150836945,1.5517536769621074
2286,0.07479973882436752,0.14759213969227858
2287,-0.0024036839604377747,1.8061038982123137
2288,0.17120502889156342,0.5651801060885191
2289,0.01914142072200775,0.935045138001442
2290,0.13046330213546753,0.14226209186017513
2291,0.07840539515018463,0.03304727032082155
2292,0.13862526416778564,0.5540494918823242
2293,-0.04051181674003601,0.0529373474419117
2294,0.004878540523350239,0.0038000743370503187
2295,0.01960495114326477,0.0032364074140787125
2296,0.011526200920343399,0.06335268612019718
2297,-0.1060129702091217,-0.005499228835105896
2298,-0.07713807374238968,-0.07122166734188795
2299,0.0021150766406208277,0.4559947941452265
2300,-0.0556277260184288,-0.06013320665806532
2301,-0.04223955050110817,0.2961685135960579
2302,0.013086294755339622,2.189944598823786
2303,-0.01712162047624588,-0.004351228475570679
2304,0.012017029337584972,0.004098961595445871
2305,0.06414444744586945,0.3098586341366172
2306,-0.07836461067199707,1.2332304418087006
2307,0.008728723973035812,-0.01713492115959525
2308,0.0009389608167111874,0.567968777148053
2309,-0.09732267260551453,1.0615818053483963
2310,-0.09690975397825241,-0.10762019734829664
2311,-0.5059562921524048,-0.5212689993204549
2312,0.022902965545654297,-0.019639791920781136
2313,0.06914762407541275,0.003427563075092621
2314,0.1292753368616104,0.04524420201778412
2315,0.013021976687014103,0.039447433315217495
2316,-0.020416082814335823,-0.025805262266658247
2317,-0.3133411407470703,-0.24226704239845276
2318,0.03022800013422966,0.0018560364842414856
2319,-0.19796942174434662,-0.21481374301947653
2320,-0.042858440428972244,-0.029103275388479233
2321,-0.056436024606227875,0.3627605512738228
2322,0.05624067038297653,-0.021444408455863595
2323,0.07486715912818909,0.05711492337286472
2324,-0.024064624682068825,0.2882583253085613
2325,-0.02452673204243183,-0.031151898205280304
2326,0.027193836867809296,0.5520420497341547
2327,-0.008132915943861008,0.6775498511269689
2328,0.012788664549589157,0.02917005866765976
2329,-0.09033884108066559,-0.027845211327075958
2330,0.039883021265268326,0.005820930702611804
2331,0.02838851884007454,0.004555920197162777
2332,-0.034464284777641296,-0.04161049285903573
2333,0.061839088797569275,0.26074723759666085
2334,0.051087070256471634,-0.015940815908834338
2335,0.009800169616937637,-0.031072176003362983
2336,-0.02000413089990616,-0.019787826109677553
2337,0.006392765790224075,0.00010341822053305805
2338,0.04647215083241463,-0.046288556419312954
2339,0.0011147456243634224,0.00962103740312159
2340,-0.004083182197064161,0.18803700152784586
2341,0.06779569387435913,2.363433627411723
2342,0.07577146589756012,0.07615677360445261
2343,0.026821967214345932,2.179306748788804
2344,-0.006001196801662445,0.0895565003156662
2345,-0.004436982795596123,0.841908663045615
2346,0.2879734933376312,1.6098012244328856
2347,0.02395549602806568,0.720412714406848
2348,0.009552174247801304,0.2974511021748185
2349,0.02938554808497429,0.059206363279372454
2350,0.04272386059165001,0.45788079872727394
2351,-0.11781863868236542,0.4240868240594864
2352,-0.11096607148647308,-0.11859031586209312
2353,-0.05145261436700821,-0.03349333256483078
2354,-0.08381561189889908,-0.09961022228002549
2355,-0.061282336711883545,-0.06661794357933104
2356,-0.01777331531047821,0.8547232933342457
2357,0.023475022986531258,0.1755167901646928
2358,-0.010212435387074947,-0.010197476483881474
2359,-0.0027322471141815186,-0.01963450270704925
2360,-0.08829042315483093,-0.1282099485397339
2361,0.006792956963181496,0.00017079792451113462
2362,0.04417671635746956,0.09570341929793358
2363,0.004718491807579994,0.7384243933483958
2364,-0.13799777626991272,-0.12866597808897495
2365,-0.011322451755404472,-0.027109363116323948
2366,-0.12956640124320984,-0.04180121421813965
2367,-0.0063850656151771545,-0.01861886866390705
2368,0.03414347022771835,0.6932792295701802
2369,0.0014611320802941918,0.004134022514335811
2370,0.13402743637561798,0.13157739862799644
2371,0.053676970303058624,0.012659345753490925
2372,0.06111646071076393,0.020304488763940753
2373,0.013961147516965866,0.4100467637181282
2374,0.02086644619703293,2.1214936980613857
2375,-0.0016516030300408602,3.1190330875106156
2376,-0.011494972743093967,-0.015181886628852226
2377,0.019360564649105072,0.05168581660836935
2378,-0.22715917229652405,-0.19523725658655167
2379,0.17398956418037415,0.0015578730963170528
2380,0.11453020572662354,0.03510657697916031
2381,0.08978166431188583,2.637144829146564
2382,-0.0341109074652195,0.44541607424616814
2383,-0.0031972473952919245,-0.006922064741957001
2384,-0.15762299299240112,-0.15343022719025612
2385,-0.2626342177391052,-0.28203556034713984
2386,-0.003051878185942769,0.7181674488820136
2387,-0.0375395268201828,-0.03439637552946806
2388,-0.03639845922589302,-0.04018160120176617
2389,-0.03245212510228157,-0.03479396761395037
2390,0.01319469977170229,0.3727966854348779
2391,-0.006963064894080162,1.5603698678314686
2392,-0.19302977621555328,-0.1322307139635086
2393,0.006045619025826454,-0.011753320693969727
2394,0.023152492940425873,0.009051705710589886
2395,0.07122515141963959,0.021637029945850372
2396,0.00010861828923225403,-0.00035583460703492165
2397,0.02646542713046074,-0.0031167652341537178
2398,0.04665166884660721,-0.04749901965260506
2399,0.008525599725544453,-0.0009141364025708754
2400,0.025793539360165596,1.468280911446186
2401,-0.008877371437847614,-0.01664398901630193
2402,0.018681179732084274,0.020288066007196903
2403,-0.03696264326572418,-0.03976136911660433
2404,0.021145924925804138,0.20202558086020872
2405,-0.015365518629550934,0.10543157905340195
2406,0.03501881659030914,0.2956506466725841
2407,0.29781556129455566,0.18842285365099087
2408,0.10589227825403214,0.007467024028301239
2409,0.03545653820037842,0.013080909848213196
2410,-0.0053321137093007565,-0.009721359230752569
2411,0.06123488023877144,-0.0020027110585942864
2412,0.009012351743876934,0.025746524333953857
2413,0.02565811574459076,0.047221630811691284
2414,-0.34451615810394287,-0.36394507996737957
2415,-0.028385214507579803,-0.047068461775779724
2416,-0.026064744219183922,-0.027324327387759695
2417,-0.08015720546245575,-0.039979252964258194
2418,-0.003105388954281807,0.030280625447630882
2419,0.028838548809289932,0.16813355311751366
2420,0.026439405977725983,0.20607244968414307
2421,0.018201544880867004,0.5313366060145199
2422,0.009344949387013912,0.4787787497230056
2423,-0.006145931314677,0.015557383187115192
2424,0.006392075680196285,-0.014049260236788541
2425,0.02446235530078411,0.1654808335006237
2426,0.13706377148628235,0.8664055513218045
2427,0.0750303566455841,0.01470237784087658
2428,-0.03648390248417854,0.16496017202734947
2429,0.02549525909125805,0.015585371758788824
2430,-0.038508739322423935,1.0239871330559254
2431,-0.08049459755420685,-0.182314648933243
2432,0.19293440878391266,0.03464777395129204
2433,0.008253710344433784,-0.0017855907790362835
2434,0.003040410578250885,-0.04428794980049133
2435,0.15436981618404388,1.2653741706162691
2436,0.001973547972738743,0.0363406278192997
2437,-0.010831533931195736,0.0002271551638841629
2438,-0.047710105776786804,-0.07075762329623103
2439,-0.00576961413025856,-0.013699237955734134
2440,0.008134551346302032,0.12608148902654648
2441,-0.4387332797050476,-0.4345388859510422
2442,-0.08056150376796722,0.47103478759527206
2443,-0.029935162514448166,-0.030777261854382232
2444,0.03966788947582245,0.0419184360653162
2445,0.0059477174654603004,-0.0006075641140341759
2446,0.06163456663489342,0.0066947785671800375
2447,0.09370487928390503,0.004543818882666528
2448,-0.0003669400466606021,-0.0012600392219610512
2449,0.006594832055270672,0.006601328961551189
2450,-0.027992194518446922,-0.030601465488871327
2451,0.09517692029476166,0.69871491289814
2452,0.04651369899511337,0.09063568618148565
2453,0.022965405136346817,0.5512028587982059
2454,0.12263692915439606,0.0965475495904684
2455,-0.1329934448003769,-0.1388191245496273
2456,0.029874010011553764,2.2355838322546333
2457,0.03757304698228836,-0.020473338663578033
2458,-0.006368708796799183,-0.008138506906107068
2459,-0.15398047864437103,-0.1172436773777008
2460,0.029306871816515923,0.027512000873684883
2461,0.15268895030021667,-9.078835137188435e-05
2462,0.03920932486653328,0.7831314392387867
2463,0.0013230482582002878,0.04439554363489151
2464,-0.05392475053668022,0.10137443989515305
2465,-0.0007471367716789246,6.602684529381804
2466,0.019991494715213776,0.03698220383375883
2467,-0.0074660032987594604,-0.04005824716296047
2468,-0.14512352645397186,-0.1365728573873639
2469,0.023217085748910904,0.12020181952175335
2470,-0.040804531425237656,0.28125036507844925
2471,-0.0481937900185585,1.0496323257684708
2472,0.20350708067417145,5.892684953287244
2473,-0.12960346043109894,-0.1371337058953941
2474,0.04225325211882591,0.7393731139600277
2475,0.008511551655828953,-0.0008326820911861432
2476,-0.00010545644909143448,0.1997330617159605
2477,0.006347727496176958,0.0009205761016346514
2478,0.024853259325027466,-0.009395226836204529
2479,0.06325800716876984,2.0952100455760956
2480,0.01685916632413864,0.010912330384599045
2481,0.007266856264322996,0.05639593629166484
2482,-0.0037285219877958298,1.3739597871899605
2483,-0.3664141893386841,-0.0640823245048523
2484,-0.07361658662557602,1.8990560844540596
2485,0.01912090741097927,0.6312673620413989
2486,0.060699451714754105,0.53970428975299
2487,-0.005570811219513416,-0.009457440115511417
2488,-0.12831224501132965,0.658825010061264
2489,-0.0024084914475679398,-0.023978102020919323
2490,-0.036556392908096313,0.04365044832229614
2491,-0.30613061785697937,-0.2804408110678196
2492,-0.07948242872953415,-0.07104022707790136
2493,0.00985785573720932,0.027784409001469612
2494,-0.015322091057896614,1.4067774713039398
2495,-0.010289579629898071,-0.0153856890174211
2496,0.09494056552648544,0.27407679907628335
2497,0.02165316604077816,0.9061447959393263
2498,0.012597065418958664,0.1558939244132489
2499,0.015720190480351448,-0.005986799485981464
2500,0.2977270483970642,0.0764222975121811
2501,0.014216135255992413,0.0015487552154809237
2502,0.030288904905319214,0.009905590675771236
2503,0.1358650028705597,0.20346923172473907
2504,-0.011684898287057877,0.017917927354574203
2505,-0.026713646948337555,0.010969100520014763
2506,0.001927361823618412,0.00038977060467004776
2507,0.04791728034615517,0.38382856640964746
2508,0.023443561047315598,0.006277654320001602
2509,0.012125498615205288,0.00041167886229231954
2510,0.008015461266040802,0.859513983130455
2511,0.06355226784944534,0.1299159422633238
2512,-0.07965043932199478,2.9765464514493942
2513,-0.03914664685726166,0.04795129969716072
2514,0.08580318093299866,0.5348890055902302
2515,0.06085895001888275,0.004317402606830001
2516,0.012105695903301239,1.0629243813455105
2517,-0.00021744146943092346,-0.04000189946964383
2518,-0.3147435784339905,-0.33657065096485894
2519,0.0047014448791742325,1.017418410629034
2520,0.04204907640814781,0.7789800674654543
2521,0.036462120711803436,0.0711238905787468
2522,-0.024565167725086212,-0.03599034098442644
2523,0.06094231829047203,0.3444317507673986
2524,-0.002892894670367241,0.08202109858393669
2525,-0.026606369763612747,-0.0005379766225814819
2526,-0.31945061683654785,-0.2917998470366001
2527,-0.23786456882953644,-0.24067251502492581
2528,0.0082840695977211,-0.0755332512781024
2529,-0.034807782620191574,-0.03548056469298899
2530,0.040043026208877563,0.03563777529052459
2531,0.012362386099994183,0.01399016784853302
2532,-0.001296774484217167,0.02537541091442108
2533,0.010227006860077381,0.14177504740655422
2534,0.008113723248243332,0.13450751639902592
2535,0.026284370571374893,0.5019784765318036
2536,-0.2739066481590271,-0.06373947858810425
2537,0.03915908932685852,0.042121512815356255
2538,0.028406716883182526,0.2517005354166031
2539,0.05612301453948021,0.06340241453654016
2540,0.0075528910383582115,0.05439969134749845
2541,-0.02001151069998741,0.18261193111538887
2542,0.0005450150929391384,0.9840983476024121
2543,0.09457550942897797,-0.00461579579859972
2544,-0.016601717099547386,-0.02043560341189732
2545,-0.008534584194421768,-0.011162571183376713
2546,0.07118062674999237,0.33375142933800817
2547,0.04658712074160576,1.478087168186903
2548,-0.18171930313110352,-0.23533958196640015
2549,0.13142646849155426,0.005756346508860588
2550,0.03271150588989258,-0.00961851142346859
2551,-0.0358649417757988,0.8469224199652672
2552,0.005310088396072388,0.036219919100403786
2553,0.06349195539951324,0.2886809826741228
2554,-0.051498424261808395,-0.02919701673090458
2555,0.0744805708527565,0.030386321246623993
2556,-0.06673353910446167,-0.06684490665793419
2557,0.00906711257994175,0.7590875432651956
2558,0.009415475651621819,0.07480977289378643
2559,-0.036751002073287964,-0.03001469001173973
2560,0.006138608790934086,-0.0001556724437250523
2561,0.06241053715348244,0.03448715852573514
2562,0.026418136432766914,0.35382743569789454
2563,0.00473536504432559,0.06051071721594781
2564,0.04085495322942734,0.02747436030767858
2565,-0.13188007473945618,-0.14898770488798618
2566,0.16857129335403442,0.4381545530632138
2567,-0.020414315164089203,0.572900677099824
2568,0.008289332501590252,0.00036054285033060296
2569,0.0009068027138710022,0.009601324409013614
2570,-0.005825050175189972,0.27586061507463455
2571,0.04708857834339142,0.03823119081789628
2572,0.05148870125412941,0.0363179801061051
2573,0.03715737909078598,0.6725318655371666
2574,-0.03499292582273483,0.1781267747282982
2575,0.07117445021867752,0.16907075000926852
2576,0.007704924792051315,-0.008900143468054011
2577,-0.0025800589937716722,0.25742378318682313
2578,0.07921004295349121,0.14468306337403192
2579,0.020911317318677902,-0.009946424514055252
2580,-0.014118742197751999,0.06462951563298702
2581,0.06743979454040527,-0.031110933981835842
2582,0.1500990092754364,2.146130282431841
2583,0.020443599671125412,0.014868107798974961
2584,0.0532749705016613,0.16537053207866848
2585,-0.008551511913537979,1.670913677662611
2586,0.014143811538815498,-0.024949099635705352
2587,-0.49453645944595337,-0.4854020196944475
2588,0.0635785460472107,0.9614845183677971
2589,0.033461377024650574,0.05633484956342727
2590,-0.00238865427672863,2.5305684562772512
2591,-0.01472574844956398,-0.014090171316638589
2592,0.0066255442798137665,0.06213976175058633
2593,0.06422806531190872,0.5670254770666361
2594,-0.024320032447576523,0.05019446089863777
2595,-0.18907712399959564,0.10904912650585175
2596,0.02045333757996559,0.0044526814162964
2597,-0.07259509712457657,1.1147498935461044
2598,0.020226525142788887,2.312045263010077
2599,-0.02171000838279724,1.8104982674121857
2600,0.0819682627916336,0.05561558995395899
2601,-0.3071432113647461,-0.31323094374965876
2602,0.005204124376177788,0.2151517930906266
2603,-0.015250002965331078,-0.018263831734657288
2604,0.0004273783415555954,0.10516864713281393
2605,0.017899706959724426,0.1491413339972496
2606,0.059749703854322433,0.030440533999353647
2607,0.0635489895939827,2.1791942939162254
2608,0.14831183850765228,0.06077303853817284
2609,-0.016891807317733765,-0.03745775204151869
2610,0.11443763971328735,0.2661820389330387
2611,-0.024240093305706978,-0.04605662194080651
2612,8.562486618757248e-05,-0.00450682058930397
2613,-0.1190003901720047,0.1658659726381302
2614,-0.015039041638374329,3.8641814086586237
2615,0.03199165686964989,0.08789307903498411
2616,0.14841485023498535,0.18547397991642356
2617,-0.030462054535746574,-0.012620843946933746
2618,0.02882874570786953,0.0004194945649942383
2619,-0.18063083291053772,-0.20112503111362456
2620,0.056850366294384,0.29996636509895325
2621,0.03602472320199013,0.1402421467937529
2622,-0.00263010710477829,0.42552585899829865
2623,0.011662169359624386,0.1148638790473342
2624,0.00041562761180102825,1.3731303517706692
2625,-0.20448532700538635,-0.028304830193519592
2626,-0.16133296489715576,-0.07246574759483337
2627,0.0016413666307926178,-0.006037324375938624
2628,0.2871311604976654,0.24027860164642334
2629,-0.055735472589731216,0.0919400081038475
2630,-0.06117090582847595,-0.06377776604495011
2631,-0.00247325305826962,-0.005132352933514994
2632,-0.2240639179944992,-0.22585366968996823
2633,0.00022508110851049423,1.1674256175756454
2634,0.019824322313070297,0.002360960526857525
2635,0.0049700066447257996,0.0020510415924945846
2636,-0.31584635376930237,-0.3221547007628942
2637,0.00849713571369648,0.035442891297861934
2638,-0.04279123246669769,0.20453927665948868
2639,-0.0630384311079979,-0.05991566717624664
2640,0.15589290857315063,2.9064064026056258
2641,-0.014624238014221191,-0.060961801558732986
2642,-0.04523339867591858,-0.05797211267054081
2643,0.021847810596227646,0.009307311023803777
2644,-0.08218281716108322,-0.08347351114935009
2645,0.014551455155014992,0.05964822182431817
2646,0.005956792738288641,0.01805062434868887
2647,0.004840891342610121,0.0047244722954928875
2648,-0.0352608785033226,-0.006807044148445129
2649,0.017439022660255432,0.05887939967215061
2650,-0.39586004614830017,-0.39958064816892147
2651,0.04298901557922363,0.08727612160146236
2652,-0.029922833666205406,-0.03670204617083073
2653,0.13874420523643494,0.43848841823637486
2654,0.21635714173316956,0.04087101016193628
2655,0.1721445769071579,0.41650812118314207
2656,0.1642199158668518,0.7946746964007616
2657,-0.05435468256473541,-0.08622228726744652
2658,0.04470741003751755,0.025943180546164513
2659,0.0016240589320659637,-0.005109347664983943
2660,-0.05963701754808426,0.015139050781726837
2661,0.016854874789714813,0.009903802730841562
2662,0.05807751417160034,-0.010528327795327641
2663,-0.061526667326688766,0.6066268607974052
2664,-0.16671276092529297,3.4078198820352554
2665,0.010579961352050304,1.2567149540409446
2666,0.006813459098339081,0.5690367242204957
2667,0.04393980652093887,-0.017907063011080027
2668,0.14971642196178436,0.01160185260232538
2669,0.005397135391831398,-0.02010073559358716
2670,-0.02811937965452671,-0.028590025613084435
2671,-0.10726484656333923,3.1186788976192474
2672,-0.009801492094993591,1.3410642221570015
2673,-0.02109260857105255,0.14980872720479965
2674,0.08642137050628662,0.6119347726053093
2675,0.046025604009628296,0.0005923882126808167
2676,-0.040715303272008896,-0.048995934471349756
2677,0.0763874426484108,0.4295391831547022
2678,-0.11590734869241714,-0.12022281557437964
2679,0.04866981878876686,0.36770744901150465
2680,-0.018710583448410034,-0.02729318803176284
2681,-0.009753568097949028,0.11670619994401932
2682,0.07911257445812225,1.5163263529539108
2683,0.14187714457511902,0.09457011515041813
2684,0.0768769383430481,0.37149673514068127
2685,0.06838532537221909,0.08680641127284616
2686,-0.2121918648481369,-0.17394766956567764
2687,0.06312227994203568,0.025291298021329567
2688,0.028727717697620392,0.017214057967066765
2689,0.04669010266661644,0.006099318386986852
2690,0.0028962434735149145,-2.5032943085534498e-05
2691,0.05703079700469971,0.04085581423714757
2692,-0.03931384161114693,0.07761804386973381
2693,0.004018126055598259,0.12910844944417477
2694,0.005074178799986839,-0.007631567306816578
2695,-0.02584647201001644,0.8403083607554436
2696,0.027915695682168007,1.0569643867202103
2697,0.020350664854049683,0.0011020589154213667
2698,-0.015959633514285088,-0.031111228294321336
2699,0.010844700038433075,0.09635927528142929
2700,-0.2258583903312683,-0.30107753723859787
2701,-0.030896594747900963,-0.011437719687819481
2702,0.0001374328276142478,0.0011490806937217712
2703,0.02086765691637993,0.3568510035984218
2704,-0.09984143078327179,-0.10373410838656127
2705,0.0035431808792054653,0.0013969250430818647
2706,-0.6688386797904968,-0.6673297258093953
2707,0.01627839356660843,0.027660326100885868
2708,-0.023423895239830017,-0.03904983075335622
2709,-0.003513224422931671,-0.05534253362566233
2710,0.02645372971892357,0.3267246298491955
2711,0.03950249403715134,0.12797116301953793
2712,0.0022377842105925083,0.008189890184439719
2713,-0.026185985654592514,-0.027204101905226707
2714,0.012303290888667107,-0.0007217265665531158
2715,0.11067590117454529,1.3573517240583897
2716,0.0400785394012928,0.3196855817514006
2717,-0.0012047771597281098,-0.002180100214900449
2718,0.031821295619010925,0.5200288813211955
2719,-0.06644406169652939,0.05246593803167343
2720,0.06215786188840866,0.22570739756338298
2721,0.08735058456659317,1.4158481252379715
2722,-0.10209569334983826,-0.0408371239900589
2723,0.04485253244638443,0.1530268918722868
2724,0.05457667261362076,0.011500917957164347
2725,-0.010721486061811447,-0.030011348106199875
2726,0.005229644477367401,1.185877289623022
2727,0.03872092813253403,0.4728487078100443
2728,0.02234659343957901,0.1634234245866537
2729,0.06491357833147049,0.8147507309913635
2730,-0.10228365659713745,0.4332125335931778
2731,-0.025034185498952866,0.059953391551971436
2732,0.003020749194547534,0.5737322519998997
2733,-0.10103993862867355,-0.093388132750988
2734,-0.01921314001083374,-0.05704206880182028
2735,0.05120217800140381,0.028793883975595236
2736,0.07444676011800766,0.20618879259563982
2737,0.1454797387123108,0.5393183392880019
2738,-0.04063964635133743,-0.04111150652170181
2739,0.02949058637022972,0.00046176626347005367
2740,0.004094164818525314,0.17430958221666515
2741,0.04923832789063454,-0.004131777212023735
2742,0.14625494182109833,0.05808201618492603
2743,0.006095720920711756,0.15520556224510074
2744,-0.000651288777589798,-0.004370291506347712
2745,0.015618573874235153,0.3383388891816139
2746,-0.11886826157569885,-0.122580646420829
2747,-0.03227769955992699,-0.033583179116249084
2748,-0.44174864888191223,-0.43524661008268595
2749,0.03241293877363205,-0.070591751486063
2750,-0.03340567648410797,-0.03979013889329508
2751,0.028965942561626434,0.7843035943806171
2752,0.0008257802110165358,0.000868326285853982
2753,-0.023719679564237595,5.438400479033589
2754,-0.010932576842606068,-0.0022380554676055906
2755,0.0029446410480886698,9.775071703188587e-06
2756,-0.022181713953614235,-0.047203909954987466
2757,0.01731114834547043,-0.00466107577085495
2758,-0.020523667335510254,-0.022506840410642326
2759,-0.1043430045247078,0.5291347801685333
2760,-0.016093837097287178,0.507232328876853
2761,0.026634909212589264,-0.0102830003015697
2762,-0.10097357630729675,1.4333666265010834
2763,0.035025134682655334,0.7909616958349943
2764,0.007683027535676956,1.2049174532294273
2765,0.004953436553478241,-0.0054128412157297134
2766,-0.02422022819519043,0.05640188977122307
2767,-0.0002327263355255127,-0.005956223583780229
2768,0.14588680863380432,0.8266602512449026
2769,0.027207234874367714,-0.0049773151986300945
2770,0.015084141865372658,0.14272198965772986
2771,-0.26825639605522156,-0.26511602150276303
2772,-0.07511451095342636,-0.15185566782951354
2773,0.08111400902271271,0.5464207008481026
2774,0.24390602111816406,0.06817939132452011
2775,-0.14007967710494995,0.25800175964832306
2776,0.04022488743066788,2.107170126735582
2777,0.03506011515855789,1.0101647302508354
2778,-0.0923963189125061,-0.0772433914244175
2779,-0.06695480644702911,0.2730664163827896
2780,0.012654759921133518,0.0011067071254728944
2781,-0.07154286652803421,0.1701611429452896
2782,0.04702720046043396,0.16300508566200733
2783,0.06883488595485687,0.24132713675498962
2784,-0.10673397779464722,0.10558688640594482
2785,0.08397585898637772,-0.0008801277726888657
2786,-0.08084789663553238,0.28029751777648926
2787,0.023336220532655716,-0.03713187715038657
2788,0.01082251314073801,1.1838846439495683
2789,0.010993815958499908,0.022608883678913116
2790,-0.004356890916824341,-0.030652630812255666
2791,-0.011851341463625431,0.008276860229671001
2792,-0.030255349352955818,0.8659376055002213
2793,-0.024288946762681007,0.01169498823583126
2794,0.04606296494603157,-0.012929951772093773
2795,0.0030708182603120804,0.011977911926805973
2796,-0.2569272220134735,-0.12369464337825775
2797,0.06024938449263573,0.2929994692094624
2798,-0.038391079753637314,0.06434255838394165
2799,-0.007063686847686768,0.01618502289056778
2800,0.027722693979740143,-0.0016572736203670502
2801,-0.10285905003547668,-0.18504907563328743
2802,0.008622482419013977,-0.13220531284809112
2803,-0.37518802285194397,0.21168097853660583
2804,0.006573504768311977,0.00780728598125279
2805,-0.045602768659591675,0.100315622985363
2806,-0.07090196013450623,-0.08028138015652075
2807,0.06219572573900223,0.012418412836268544
2808,0.04511559009552002,0.05418838653713465
2809,0.052648186683654785,0.11104546836577356
2810,0.09637458622455597,0.005890160799026489
2811,0.010400962084531784,0.31432145135477185
2812,-0.012970973737537861,-0.019440397358266637
2813,-0.029359592124819756,0.5571865066885948
2814,-0.02789069525897503,1.5863443836569786
2815,0.06621231138706207,0.14398797997273505
2816,-0.0029753856360912323,2.8392588905990124
2817,-0.044733453541994095,-0.05393802304752171
2818,-0.05333559960126877,0.06911278516054153
2819,0.07043740898370743,0.5623729904182255
2820,0.165682852268219,1.5030235927551985
2821,0.12540191411972046,0.6372842341661453
2822,0.02493409998714924,0.41599974734708667
2823,0.002947517205029726,0.08659081300720572
2824,-0.007832147181034088,-0.03195029607741162
2825,-0.054934293031692505,-0.05960271798539907
2826,-0.06956261396408081,0.9785494431853294
2827,0.007534784730523825,0.08097933448152617
2828,0.04111286252737045,0.11099737323820591
2829,0.010411457158625126,0.1114151431247592
2830,0.19650523364543915,0.1027718392724637
2831,-0.015788530930876732,0.03994886949658394
2832,0.04826318472623825,0.015069722896441817
2833,0.0045769307762384415,-0.010687321424484253
2834,0.18574704229831696,0.13614416681230068
2835,0.007314750924706459,0.050941744819283485
2836,0.001963566057384014,-0.0011807018890976906
2837,-0.039926864206790924,-0.037063613533973694
2838,-0.02921707183122635,1.4651959538459778
2839,0.009768255054950714,-0.01545451208949089
2840,6.253458559513092e-05,0.38007752411067486
2841,-0.005137265659868717,0.6580908596515656
2842,0.0014549262123182416,-0.00027928652707487345
2843,-1.1717720031738281,-1.176711082471229
2844,-0.011157690547406673,-0.014990541181759909
2845,-0.052937671542167664,-0.04647752735763788
2846,-0.004212288185954094,-0.006180670112371445
2847,-0.1719980090856552,-0.21054147370159626
2848,0.0064900838769972324,0.0014719784958288074
2849,0.026954054832458496,0.029275983572006226
2850,-0.12821924686431885,0.2816837877035141
2851,0.06312275677919388,1.395164372806903
2852,0.013516359031200409,-0.009010177163872868
2853,0.01912790723145008,0.28382727503822025
2854,-0.06719936430454254,-0.010611653327941895
2855,-0.05534641072154045,-0.06181488008587621
2856,0.1378391832113266,0.2800744380801916
2857,0.009949371218681335,-0.04369754135608673
2858,-0.004013330675661564,0.35567602794617414
2859,0.1909402459859848,0.865396324545145
2860,-0.036446113139390945,0.023801647126674652
2861,-0.0016325367614626884,0.22642637230455875
2862,-0.03740166872739792,0.05148955434560776
2863,0.0003861989825963974,0.1711469693109393
2864,-0.16677896678447723,1.9758092164993286
2865,-0.024597153067588806,1.386145293712616
2866,0.00044468097621575,0.005346792691852897
2867,-0.0459110252559185,-0.06578002916648984
2868,-0.3331354260444641,-0.3424818841740489
2869,-0.020635470747947693,0.019203417003154755
2870,-0.09531103819608688,0.002042442560195923
2871,0.004064306616783142,-0.01804221421480179
2872,-0.021641533821821213,0.06955702975392342
2873,-0.00908328965306282,-0.002217128872871399
2874,-0.07416189461946487,0.10825871676206589
2875,0.04957764968276024,0.2188426957000047
2876,-0.0916769877076149,-0.09895498130936176
2877,0.0029799037147313356,0.00042972073424607515
2878,0.010530425235629082,0.1421074033714831
2879,0.0016694478690624237,0.002649296075105667
2880,0.015627704560756683,0.23994486778974533
2881,-0.0018905717879533768,-0.005325220408849418
2882,0.052131254225969315,0.4426563582383096
2883,-0.035065941512584686,-0.028367670252919197
2884,0.03031790815293789,1.2791389382327907
2885,0.038848184049129486,0.07218560390174389
2886,-0.02457367442548275,-0.02208466501906514
2887,0.0786852017045021,0.1564970258041285
2888,-0.47129806876182556,-0.5346678346395493
2889,-0.0030506979674100876,0.001605861820280552
2890,-0.0033367732539772987,-0.012739317327941535
2891,0.030309326946735382,0.00011334064765833318
2892,0.03993575647473335,0.007520837709307671
2893,0.08499248325824738,0.11106908693909645
2894,0.019811704754829407,0.03347214637324214
2895,0.011913370341062546,0.03357095457613468
2896,-1.4303414821624756,-1.1962277591228485
2897,0.020695500075817108,0.5014342920621857
2898,-0.07511559873819351,-0.07641463728850795
2899,-0.10079187154769897,0.4871414005756378
2900,0.1734519600868225,1.6477763671427965
2901,-0.028926817700266838,-0.0315642210371152
2902,0.07655315101146698,-0.001850196160376072
2903,0.15915913879871368,0.2436663620173931
2904,0.0020498745143413544,0.002640075981616974
2905,0.005768720991909504,0.06808352749794722
2906,0.012392908334732056,-0.0029479884542524815
2907,0.04108850657939911,0.16194203589111567
2908,-0.027045905590057373,-0.03478104865644127
2909,-0.026310324668884277,1.6436772793531418
2910,-0.17838944494724274,-0.1828011010948103
2911,0.04815810173749924,-0.005551413632929325
2912,0.017313910648226738,0.5986638311296701
2913,0.05593366548418999,1.4286995590664446
2914,0.0012066577328369021,0.03512147313449532
2915,0.07355046272277832,0.17930858954787254
2916,0.024807797744870186,0.009163375420030206
2917,-0.0025400472804903984,-0.0018910763412714002
2918,0.00195706938393414,0.002062268787994981
2919,0.06857037544250488,1.6155602373182774
2920,-0.1226978674530983,0.6376078575849533
2921,0.03580575808882713,0.0017346469685435295
2922,0.01611839234828949,0.04029176849871874
2923,-0.02439989149570465,-0.00988689810037613
2924,0.03276967257261276,0.1083144024014473
2925,-0.06227273866534233,0.23937734961509705
2926,-0.02094668336212635,-0.01633083913475275
2927,0.008369292132556438,0.04238345380872488
2928,0.005981181748211384,0.28707925899652764
2929,0.01479455828666687,0.014642876980360597
2930,0.07749626040458679,3.089412059634924
2931,0.042830124497413635,0.014929642900824547
2932,-0.1193186491727829,-0.09635814279317856
2933,-0.02393168956041336,0.02011594921350479
2934,0.012797720730304718,0.5805503129959106
2935,-0.1155754029750824,-0.03160044550895691
2936,-0.008463097736239433,0.052568092942237854
2937,0.06184512376785278,-0.006133200833573937
2938,0.044485270977020264,0.08437736285850406
2939,0.0068224030546844006,0.12791894050315022
2940,0.015940595418214798,-0.007573167953523807
2941,0.01943560503423214,0.034751627303194255
2942,-0.29698124527931213,-0.06315261125564575
2943,-0.010913352482020855,-0.017588235845323652
2944,0.1644076704978943,0.04362404439598322
2945,0.3446606397628784,0.10405080392956734
2946,0.0007855882868170738,1.5631616869941354
2947,-0.043958406895399094,-0.04659589388757013
2948,-0.2150946706533432,-0.23348207166418433
2949,0.10000722855329514,0.4586744802072644
2950,0.01438685692846775,0.006915702484548092
2951,0.0321732796728611,-0.03194189630448818
2952,0.08575756847858429,0.2031311612809077
2953,-1.1270958185195923,-1.1280251256830525
2954,-0.024589693173766136,2.3690504152327776
2955,-0.13958978652954102,-0.15804322808980942
2956,-0.01404387317597866,0.4120038766413927
2957,-0.052353449165821075,-0.015272822231054306
2958,-0.003868719795718789,0.46175302658230066
2959,0.026163659989833832,0.5947460858151317
2960,-0.05151885747909546,-0.05985136702656746
2961,0.10194072127342224,0.09435244230553508
2962,0.02101307176053524,1.6787527706474066
2963,-0.2235681265592575,-0.24795719550456852
2964,-0.11540500074625015,2.221979945898056
2965,0.13601374626159668,0.2669613119214773
2966,0.046308740973472595,0.0012878582056146115
2967,-0.0038687624037265778,-0.00018080580979585627
2968,-0.05429307743906975,0.015090465545654297
2969,-0.04815886169672012,1.058097742497921
2970,-0.004331715404987335,1.0537153775803745
2971,0.1399412751197815,0.07796955108642578
2972,-0.021833408623933792,-0.025914954021573067
2973,0.02550688199698925,0.014369822514709085
2974,0.043112531304359436,0.04653594639967196
2975,0.030359826982021332,0.4408716931939125
2976,-0.018196657299995422,-0.001412373036146164
2977,-0.06419673562049866,-0.07712789066135883
2978,-0.00796159915626049,0.3603180143982172
2979,-0.021376457065343857,0.4480775035917759
2980,-0.004619350656867027,-0.007797138765454292
2981,-0.0350179448723793,-0.041580517921829596
2982,-0.0019023362547159195,-0.0033685993403196335
2983,-0.002011379227042198,-0.004947648383677006
2984,0.006497252732515335,0.014173290692269802
2985,-0.26523470878601074,-0.2193550169467926
2986,0.0023837480694055557,0.0031212177127599716
2987,0.006718394346535206,0.004095077980309725
2988,0.07534757256507874,1.0439746380075121
2989,0.017996221780776978,0.0015066079795360565
2990,0.004053156822919846,-0.01829824224114418
2991,-0.04364610090851784,-0.050279387447517365
2992,-0.21935856342315674,-0.2407462234259583
2993,-0.07086624950170517,-0.04716217704117298
2994,0.013030575588345528,0.0411352701485157
2995,0.020313967019319534,0.007385863529634662
2996,0.018865205347537994,0.9674724687938578
2997,0.012665369547903538,0.011072347877188804
2998,0.0726439580321312,0.10746849980205297
2999,0.021746784448623657,-0.019557541236281395
3000,0.034983307123184204,0.0023367140092886984
3001,0.005510443821549416,0.010081541782710701
3002,-0.003337474539875984,0.16157903335988522
3003,0.15516850352287292,0.030588260327931494
3004,0.06312798708677292,0.21172605524770916
3005,-0.0023671097587794065,-0.0028358432464301586
3006,0.027561087161302567,0.6744827814400196
3007,0.02060656249523163,0.23650491307489574
3008,-0.1752270758152008,-0.19846716453321278
3009,-0.05953362584114075,-0.0636766426905524
3010,-0.04280213639140129,-0.054027902078814805
3011,0.027625499293208122,0.07319782441481948
3012,-0.21458609402179718,-0.03854312002658844
3013,-0.013978682458400726,0.17119297198951244
3014,0.1933775544166565,0.25668325554579496
3015,-0.07907884567975998,0.005646064877510071
3016,0.0025762529112398624,0.00019558696658350527
3017,0.014197912998497486,0.01437043328769505
3018,-0.1377793401479721,-0.15521776489913464
3019,-0.04333082586526871,-0.04121786681935191
3020,-0.00040376861579716206,-0.0026547840097919106
3021,-0.0408676452934742,0.6203415170311928
3022,-0.09554266184568405,-0.15548887476325035
3023,0.0016524475067853928,0.13476956449449062
3024,0.0017751515842974186,0.04949733754619956
3025,0.05729571357369423,1.809951726347208
3026,0.03721039369702339,0.13005026150494814
3027,0.04605632275342941,0.049589961767196655
3028,0.005189563613384962,0.0014973236784499022
3029,0.15531028807163239,0.34637065086280927
3030,0.02127082645893097,-0.0008274391293525696
3031,0.10183541476726532,0.10091477178502828
3032,-0.001947382465004921,0.11074843723326921
3033,0.058832116425037384,0.12486500106751919
3034,-0.1032627522945404,-0.09988465718924999
3035,-0.04212980717420578,-0.07682443410158157
3036,0.05022834241390228,0.008675627750344575
3037,0.13833490014076233,1.0742361536249518
3038,-0.0008620185544714332,-0.002166900783947767
3039,0.0013169784797355533,0.2278405191609636
3040,-0.0025992635637521744,0.04634704813361168
3041,0.033220842480659485,-0.02416005451232195
3042,0.01444260124117136,0.2187102334573865
3043,-0.24596920609474182,-0.3074997030198574
3044,0.0886382907629013,0.031534269102849066
3045,-0.0031184745021164417,0.8185355714522302
3046,-0.026061303913593292,1.348202146589756
3047,0.01635618694126606,0.16618761069548782
3048,0.07255855947732925,0.20469664968550205
3049,0.07521592825651169,0.42049345374124414
3050,-0.021151890978217125,-0.01674524135887623
3051,0.04725450277328491,0.07712559786159545
3052,0.0010260907001793385,0.04679616718203761
3053,0.06444834172725677,2.1455622436478734
3054,-0.022403303533792496,0.13254208862781525
3055,0.017727280035614967,0.08299457840621471
3056,0.0023468025028705597,0.030295263743028045
3057,-0.9585674405097961,-0.3930339217185974
3058,-0.007980287075042725,-0.0640179980546236
3059,0.0027292659506201744,-0.0008342815563082695
3060,-0.01008057314902544,-0.010790721047669649
3061,0.006281474605202675,2.3937612660229206
3062,0.004485516808927059,-0.00011201162124052644
3063,0.0524449497461319,2.468884104862809
3064,-0.016115253791213036,0.2677500918507576
3065,-0.046964872628450394,4.304763179272413
3066,-0.03503192961215973,0.20300044119358063
3067,-0.0011325853411108255,0.3276101532392204
3068,0.014223933219909668,0.3013746365904808
3069,-0.07544152438640594,-0.03481385484337807
3070,0.01486075296998024,0.05970066972076893
3071,-0.004332960583269596,0.014026886783540249
3072,-0.27739807963371277,-0.2545865327119827
3073,-0.005823303014039993,1.4731358475983143
3074,-0.04622696712613106,7.238414261490107
3075,-0.06368403136730194,0.4905773252248764
3076,0.0026411041617393494,-0.02531270682811737
3077,-0.25886401534080505,1.2825283706188202
3078,0.010928981937468052,0.04572305176407099
3079,0.056192271411418915,0.1889239251613617
3080,0.032300468534231186,0.005320470292645041
3081,-0.016632691025733948,0.04130513221025467
3082,0.09022340178489685,1.1109464239198132
3083,-0.10713303834199905,-0.06850200891494751
3084,0.16096815466880798,0.8326014624908566
3085,0.018992245197296143,-0.00022767201880924404
3086,-0.0027776844799518585,2.831241451203823
3087,0.0553838312625885,-0.08892900589853525
3088,0.04063523933291435,0.007223777463659644
3089,0.060231782495975494,0.8254656486678869
3090,0.00987030565738678,0.216661237180233
3091,-0.008979132398962975,-0.011430359649239108
3092,-0.008234175853431225,0.3414351623505354
3093,-0.22992148995399475,-0.24887096881866455
3094,-0.01426589023321867,2.629739413037896
3095,0.0038038466591387987,0.0005032727785874158
3096,-0.29754653573036194,-0.16979892551898956
3097,0.006819777190685272,1.6514502780264593
3098,0.0006329268217086792,0.25394435971975327
3099,0.0765736922621727,0.20714513398706913
3100,0.09471933543682098,0.3027972826967016
3101,0.028534915298223495,-0.03480677865445614
3102,0.01563798263669014,1.112148705869913
3103,0.023412905633449554,0.002479643822880462
3104,0.14083431661128998,1.9560291431844234
3105,0.0016316138207912445,-0.028801867514848707
3106,-0.011396707966923714,-0.014488800836261362
3107,0.07500685751438141,0.06492753290513065
3108,0.004073288291692734,0.5096881825011224
3109,0.000993437017314136,0.005928483587922528
3110,-0.02057437226176262,-0.015774307548999784
3111,0.0171771552413702,0.776568891145871
3112,-0.025335945188999176,-0.048146758461371064
3113,0.08548524975776672,0.0952591598033905
3114,0.028173357248306274,0.8048969209194183
3115,-0.0014358889311552048,0.11604559607803822
3116,-0.04858370125293732,-0.06828469247557223
3117,-0.003262440674006939,0.021642206702381372
3118,-0.020862089470028877,0.028341196477413177
3119,-0.04522494599223137,0.06992315500974655
3120,0.08657541126012802,0.13246733788400888
3121,0.04198706895112991,0.07112188450992107
3122,0.042559947818517685,0.28382214438170195
3123,0.010400701314210892,0.00115126371383667
3124,0.023518012836575508,0.03955588606186211
3125,-9.725429117679596e-05,-0.014995713252574205
3126,0.022811755537986755,0.04362260119523853
3127,-0.03350851684808731,-0.029810796957463026
3128,0.01446464005857706,0.04402033146470785
3129,0.05100606381893158,0.03169457195326686
3130,-0.004826929420232773,0.11501573864370584
3131,0.06376299262046814,0.02420809492468834
3132,-0.006413908675312996,3.125222135335207
3133,-0.024737050756812096,0.20995793491601944
3134,0.04052446782588959,0.0007497631013393402
3135,-0.009066264145076275,1.9295887760818005
3136,0.05873021110892296,-0.0023128236571210437
3137,0.2020597606897354,0.21843881905078888
3138,-0.013718984089791775,-0.012580100214108825
3139,-0.0978303998708725,-0.14509564451873302
3140,-0.004037152044475079,0.025478623807430267
3141,0.05473732948303223,0.0009579567558830604
3142,0.06873243302106857,0.035920284690746485
3143,0.011887909844517708,-0.002478302441886626
3144,0.06574327498674393,0.004844622686505318
3145,0.14508134126663208,0.03749621380120516
3146,0.0362393856048584,0.04493088088929653
3147,0.020656878128647804,-0.002166553953429684
3148,0.04182591289281845,0.4177749287337065
3149,-0.0024468388874083757,0.049075080547481775
3150,-0.02565806731581688,-0.027085540466941893
3151,0.002222382463514805,-0.004674840718507767
3152,-0.00961277075111866,-0.016426945228886325
3153,0.021891506388783455,0.11441514082252979
3154,-0.1746310442686081,0.4682598114013672
3155,0.05484067276120186,0.7796455037751002
3156,0.010364934802055359,0.8831288893707097
3157,-0.04422316700220108,2.589569978415966
3158,0.06939629465341568,0.2932452093809843
3159,0.0012430145870894194,0.013741858390858397
3160,0.013388115912675858,-0.04149352200329304
3161,-0.004606591537594795,0.07673804927617311
3162,0.047291018068790436,-0.002368684858083725
3163,0.016954800114035606,0.041020009433850646
3164,-0.05525556951761246,0.287260964512825
3165,0.0007650102488696575,0.005332028376869857
3166,0.14838264882564545,0.13269334053620696
3167,-0.028401527553796768,-0.040545672876760364
3168,0.0198878925293684,0.0012930629891343415
3169,0.023198632523417473,0.003485817927867174
3170,0.017052283510565758,0.1568907294422388
3171,0.0013327046763151884,0.03829627297818661
3172,0.05927368998527527,0.013024754848629527
3173,0.07186699658632278,0.03309936262667179
3174,0.0534193255007267,0.030159049667418003
3175,0.09005344659090042,0.057013877463759854
3176,0.019960012286901474,0.02354689035564661
3177,0.028878118842840195,0.10160882903437596
3178,-0.10716532915830612,-0.11678350809961557
3179,-0.06233365088701248,-0.048492422327399254
3180,-0.03610088676214218,0.8274746388196945
3181,-0.04773209989070892,0.877125583589077
3182,-0.001540229539386928,2.3732289457693696
3183,0.009000386111438274,-0.004830601974390447
3184,0.013931334018707275,0.013099155854433775
3185,0.049988292157649994,0.0225080780510325
3186,-0.007731122896075249,0.6988254003226757
3187,-0.1160530373454094,0.16098591685295105
3188,0.0044947401620447636,0.0014367504045438295
3189,-0.087775319814682,0.5821035653352737
3190,-0.01806340552866459,-0.019916146178729832
3191,-0.006045110058039427,2.0804654816165566
3192,-0.06640435755252838,-0.060590427834540606
3193,-0.12627224624156952,-0.13091684132814407
3194,-0.030287466943264008,-0.04487645626659287
3195,0.019426483660936356,0.3194829626008868
3196,-0.48214101791381836,-0.5238591097295284
3197,-0.09508122503757477,-0.09608973818831146
3198,-0.14197976887226105,-0.14825628760809195
3199,0.0030178986489772797,0.11253285594284534
3200,-0.05792258679866791,-0.11992250452749431
3201,0.03803383931517601,0.30628348514437675
3202,-0.02398749068379402,-0.010034697130322456
3203,-0.1353142410516739,-0.09656938910484314
3204,0.01816110499203205,0.02078435802832246
3205,0.030566619709134102,1.6068257486913353
3206,0.01853572204709053,0.10611909721046686
3207,-0.0472257062792778,0.6532771214842796
3208,0.05570919066667557,0.008006201591342688
3209,-0.0775112509727478,1.1483761072158813
3210,-0.046248093247413635,-0.043859174475073814
3211,0.005074426531791687,-0.0020461466629058123
3212,0.21831490099430084,0.45240988628938794
3213,0.004343576729297638,0.46050890535116196
3214,-0.004245566204190254,-0.006782960655982606
3215,0.064809150993824,0.41453213803470135
3216,0.039069633930921555,0.5587515719234943
3217,0.021491361781954765,-0.01322095817886293
3218,-0.01936154253780842,-0.023014487756881863
3219,-0.09277214109897614,-0.07829632051289082
3220,0.0466332882642746,0.03245945663366001
3221,-0.012713761068880558,-0.005109373480081558
3222,0.059716880321502686,3.2359720021486282
3223,-0.009653467684984207,-0.020759216509759426
3224,0.01706024259328842,0.32875577360391617
3225,0.024898070842027664,0.11330128740519285
3226,-0.015896795317530632,0.04571595601737499
3227,0.16895802319049835,0.5148616619408131
3228,0.0006052772514522076,0.0009747077710926533
3229,0.025144409388303757,0.031016014982014894
3230,0.21078966557979584,1.0891281235963106
3231,-0.21294833719730377,-0.2166060726813157
3232,0.006605162285268307,0.3152535976842046
3233,-0.31561070680618286,0.002520918846130371
3234,-0.0010352006647735834,3.536618073936552
3235,0.05068245902657509,-0.016394125297665596
3236,0.023483846336603165,0.04276272654533386
3237,0.06350363045930862,0.058690982885309495
3238,0.0999908447265625,0.05833137920126319
3239,0.14311178028583527,0.26614335156045854
3240,0.017689203843474388,-0.019309142138808966
3241,0.07377725094556808,0.0016617000510450453
3242,0.042414113879203796,-0.020397133193910122
3243,-0.08057928085327148,0.02481365203857422
3244,-0.605387270450592,1.70463627576828
3245,0.1860920488834381,-0.0007946982607245443
3246,0.026560455560684204,0.0014475083953584544
3247,0.04972176253795624,0.052822235971859754
3248,0.05761663615703583,0.11123735457658768
3249,0.060455333441495895,0.0012098252191208303
3250,0.059878215193748474,0.06058664957527071
3251,0.0641096979379654,-0.005072971835033968
3252,-0.06752700358629227,0.04300837218761444
3253,-0.009945128113031387,-0.03115822095423937
3254,-0.07646600157022476,0.11445741355419159
3255,-0.2709880471229553,-0.26867646956816316
3256,0.02014966309070587,0.16353469341993332
3257,0.04961829259991646,0.0008216440910473466
3258,0.15460053086280823,0.008775159707292915
3259,0.0015088829677551985,0.17887320672161877
3260,0.1194535419344902,0.2505485638976097
3261,-0.0039099594578146935,-0.006207869504578412
3262,-0.21430428326129913,2.020701766014099
3263,-0.04261738061904907,-0.0607039809692651
3264,-0.012614907696843147,1.0485870577394962
3265,0.08232196420431137,0.10965877870330587
3266,0.2884158194065094,2.04605077393353
3267,-0.07354956120252609,-0.06616710312664509
3268,-0.04700674116611481,-0.1105381466113613
3269,0.006657601334154606,0.26522557795397006
3270,0.046412393450737,0.6063032154925168
3271,-0.05110365152359009,-0.013566553592681885
3272,0.1741706132888794,2.1185996565327514
3273,-0.26489192247390747,-0.2673004883399699
3274,0.018554532900452614,-0.0021867575705982745
3275,0.03704249486327171,0.08667519269511104
3276,0.12365241348743439,-0.008822625279426574
3277,-0.023572787642478943,0.5722584947943687
3278,-0.019633598625659943,0.008800812065601349
3279,-0.007545191794633865,0.21241484954953194
3280,0.0038368667010217905,0.0293111410437632
3281,0.06056760996580124,1.1737478817813098
3282,0.033928342163562775,2.2448063232004642
3283,0.02037949673831463,0.0007005725638009608
3284,-0.005587514489889145,-0.007245032116770744
3285,0.06997990608215332,0.3450637757778168
3286,-0.0031719226390123367,0.7259667292237282
3287,0.008892250247299671,1.3685653634602204
3288,0.056668609380722046,0.03207337809726596
3289,0.009115714579820633,0.292444858700037
3290,0.03237604349851608,1.5190840964023664
3291,0.09514954686164856,2.5659643468316062
3292,-0.02574092708528042,3.085319586098194
3293,0.07472261041402817,-0.061890412122011185
3294,-0.06466881930828094,0.35405758768320084
3295,-0.09434005618095398,0.2721368297934532
3296,-0.0009238640777766705,0.015857527498155832
3297,0.046837374567985535,0.0030895741656422615
3298,0.15134379267692566,0.268211770337075
3299,0.0041014268063008785,0.24859457009006292
3300,-0.005067211575806141,0.7994573460891843
3301,-0.5438085198402405,0.23043125867843628
3302,0.014915751293301582,0.05740455724298954
3303,0.010901877656579018,0.016816649585962296
3304,0.00367237301543355,0.0009921099845087156
3305,-0.03220507130026817,0.10045288875699043
3306,0.05997056886553764,0.21184777072630823
3307,0.0625876858830452,0.3620857027126476
3308,-0.010292589664459229,-0.034359220415353775
3309,0.0016709975898265839,0.02311939001083374
3310,0.10624964535236359,0.18456372618675232
3311,0.030467620119452477,0.05096976494314731
3312,0.0026569541078060865,0.016629956666747603
3313,0.08422257751226425,0.2708149703685194
3314,-0.05040227621793747,0.035645246505737305
3315,0.024014132097363472,0.05341722257435322
3316,0.005786816589534283,1.8803326291963458
3317,0.006984340026974678,-0.015045193489640951
3318,0.004887039307504892,-0.006608502473682165
3319,0.08506093919277191,0.010072394274175167
3320,0.1551956683397293,4.597293028200511
3321,-0.22725985944271088,1.5360860526561737
3322,-0.027650121599435806,-0.019448986276984215
3323,-0.08014170825481415,2.3825696483254433
3324,-0.0019804220646619797,0.16615420766174793
3325,-0.013561691157519817,2.0162870213389397
3326,0.08904393017292023,1.383628398180008
3327,-0.042688146233558655,0.15605520457029343
3328,0.1556040346622467,0.13921005494194105
3329,0.029954399913549423,0.019403097219765186
3330,-0.002878083847463131,0.2438660515472293
3331,-0.39055901765823364,0.9740325808525085
3332,0.0867193415760994,3.303750872850287
3333,0.0710173100233078,1.3751322478055954
3334,0.004991451278328896,-0.008473672904074192
3335,-0.29886752367019653,-0.06591963768005371
3336,-0.00036305212415754795,1.0033226269297302
3337,0.09749658405780792,0.7443518191576004
3338,-0.08936479687690735,-0.1289823311381042
3339,0.0033245524391531944,0.02465462777763605
3340,-0.1102508082985878,0.07025119662284851
3341,-0.020552266389131546,0.22440480068325996
3342,0.09417444467544556,2.2666390649974346
3343,0.06065145134925842,3.2384952921420336
3344,0.018121572211384773,0.11824660829734057
3345,0.07111130654811859,0.874034954700619
3346,0.1553930789232254,0.0853601855924353
3347,0.15081682801246643,0.2165339440707612
3348,-0.038911718875169754,-0.02495383284986019
3349,-0.03171437978744507,-0.04543283977545798
3350,-0.008233679458498955,0.12109268642961979
3351,0.03787676990032196,-0.12067800760269165
3352,-0.03650999814271927,-0.03340686485171318
3353,0.0065440833568573,0.10459880158305168
3354,-0.1391056627035141,0.06817933917045593
3355,0.03227114677429199,0.021358199199312367
3356,-0.0037308353930711746,-0.008280542911961675
3357,-0.09514396637678146,-0.10208442702423781
3358,0.02208387479186058,0.3425915941479616
3359,0.014259838499128819,0.725516259088181
3360,-0.00020914757624268532,-0.00025049736723303795
3361,0.020873963832855225,0.044764726888388395
3362,0.058549996465444565,0.006924948655068874
3363,-0.012050364166498184,0.023235865868628025
3364,-0.018752671778202057,-0.007135987281799316
3365,0.052045855671167374,-0.002597597544081509
3366,0.010397866368293762,0.2765929661691189
3367,0.0019448791863396764,0.23916337138507515
3368,-0.6563421487808228,-0.6555419694632292
3369,0.07475543767213821,2.167459584772587
3370,-0.13258013129234314,-0.08073276281356812
3371,0.019594479352235794,0.05543147293792572
3372,-0.004108589142560959,0.023402560502290726
3373,0.05921086668968201,-0.005874106660485268
3374,-0.006255492568016052,0.7944667227566242
3375,-0.04341394081711769,-0.024018587544560432
3376,-0.127254456281662,0.6177080273628235
3377,-0.013210365548729897,0.10462753474712372
3378,0.004274720326066017,0.5847571194171906
3379,0.011981582269072533,0.08197266981005669
3380,-0.09866443276405334,0.09565774351358414
3381,-0.0005583725869655609,-0.022581497090868652
3382,-0.015048612840473652,-0.016307481721014483
3383,-0.07324212044477463,-0.15591394156217575
3384,0.02915339171886444,-0.029633457772433758
3385,0.042749498039484024,0.0024230433627963066
3386,0.05838121846318245,1.635785388527438
3387,0.07604753226041794,0.2443609954789281
3388,0.16515426337718964,0.18842594232410192
3389,0.061727169901132584,1.4941072441870347
3390,0.20896004140377045,0.6210929621011019
3391,-0.06344395875930786,-0.07866465335246176
3392,-0.009963721968233585,0.5008553732186556
3393,0.0672224760055542,2.7126466426998377
3394,-0.02461724914610386,0.028876518830657005
3395,0.151167094707489,0.3717258940450847
3396,0.0013412442058324814,0.013949500396847725
3397,0.019419606775045395,0.5392271098680794
3398,-0.041752785444259644,0.17404266074299812
3399,0.1008971631526947,0.12875994201749563
3400,0.05571291595697403,-0.017265341361053288
3401,0.0024287058040499687,0.00013416324509307742
3402,-0.008368732407689095,0.9662935435771942
3403,-0.028438670560717583,0.2931363433599472
3404,-0.04466827213764191,-0.047473329221247695
3405,0.19333726167678833,0.08696747571229935
3406,-0.03895890712738037,0.2197210043668747
3407,0.045099616050720215,0.341755174100399
3408,0.027350682765245438,-3.8261787267401814e-05
3409,0.06182783097028732,0.2228846326470375
3410,0.09043654799461365,0.219865808961913
3411,0.0225610863417387,0.2015301458304748
3412,-0.008391721174120903,0.001516253687441349
3413,-0.22202429175376892,-0.225110313273035
3414,0.09963520616292953,0.3226256009656936
3415,0.003028756007552147,-0.0005242326878942549
3416,-0.18288554251194,-0.12884361296892166
3417,0.009976096451282501,-0.005188728289795108
3418,0.008568452671170235,-0.01152384007582441
3419,-1.4956399202346802,-1.586648722179234
3420,0.04165434464812279,-0.009336337447166443
3421,0.005916536785662174,0.06668848899425939
3422,0.014033883810043335,0.004727193154394627
3423,-0.005417330656200647,-0.00592132838210091
3424,0.01900443807244301,0.0010696032550185919
3425,0.0019081196514889598,0.14340180449653417
3426,0.029521167278289795,-0.1048768162727356
3427,0.03086268901824951,0.41571808606386185
3428,0.03275291621685028,0.13201532437233254
3429,0.054379772394895554,0.004639903083443642
3430,0.016546744853258133,0.0921946307644248
3431,0.04886327683925629,0.13966500759124756
3432,-0.005033799447119236,-0.00792134089715546
3433,0.336433082818985,0.1521033551543951
3434,0.05894150957465172,0.05353330250363797
3435,-0.047516897320747375,0.033735744655132294
3436,0.011048597283661366,1.2739824475720525
3437,-0.081697016954422,-0.08142469194717705
3438,-0.011315545998513699,-0.009125745855271816
3439,0.15362326800823212,0.255872679175809
3440,0.06109835207462311,0.19703511171974242
3441,0.005963355302810669,-0.007186438888311386
3442,0.13902661204338074,0.028571370989084244
3443,-0.6459713578224182,-0.6459111124277115
3444,0.13277249038219452,0.023642451502382755
3445,0.029416725039482117,0.018587466329336166
3446,-0.18969549238681793,-0.24374388228170574
3447,-0.17313721776008606,-0.312759917229414
3448,-0.004012231715023518,-0.003079082816839218
3449,0.004234283696860075,0.0019344459287822247
3450,0.11680007725954056,-0.026515690609812737
3451,0.008662156760692596,0.059186844155192375
3452,-0.014801913872361183,1.6662423815578222
3453,-0.04973272234201431,2.3388312458992004
3454,0.12610313296318054,-0.02251306362450123
3455,0.009943714365363121,-0.008831835584715009
3456,0.023715464398264885,0.1950718208681792
3457,0.002806270495057106,0.0008740932535147294
3458,0.006145305931568146,-0.0023326892405748367
3459,0.055470190942287445,2.1597538725472987
3460,-0.0013159280642867088,0.008983025327324867
3461,-0.06942545622587204,-0.06642306875437498
3462,-0.3849623203277588,0.24422729015350342
3463,0.009011578746140003,-0.0003229996837035287
3464,0.07025572657585144,-0.0053864046931266785
3465,0.018145976588129997,0.13576698838733137
3466,-0.03140263259410858,-0.03476972226053476
3467,0.04122082144021988,1.7481336354685482
3468,-0.0065109748393297195,-0.008520714880432934
3469,0.04507701098918915,-0.006918709492310882
3470,0.022716118022799492,0.03401384316384792
3471,-0.005697285756468773,0.009808827191591263
3472,0.010103459469974041,0.09125616308301687
3473,0.002239406108856201,-0.07193353213369846
3474,0.040970802307128906,0.018266916275024414
3475,0.0014225579798221588,-0.017676262636086904
3476,0.027822721749544144,0.0818721167743206
3477,0.17012454569339752,0.009210431065876037
3478,0.0502362921833992,1.237880602478981
3479,-0.09699971228837967,0.20492199063301086
3480,-0.009476385079324245,-0.014850929379463196
3481,0.04458809271454811,1.358206931501627
3482,-0.052727069705724716,0.8528954386711121
3483,-0.022052615880966187,-0.14138375222682953
3484,-0.03448507934808731,1.156637541949749
3485,0.01783348247408867,0.0015337440418079495
3486,-0.04762079566717148,-0.07105492167829652
3487,-0.00954480841755867,-0.012776878154909355
3488,-0.11024785041809082,-0.02545154094696045
3489,0.005098311230540276,0.1824711738154292
3490,-0.006446637213230133,0.012818257324397564
3491,0.06939990818500519,0.3312501460313797
3492,-0.06940647214651108,-0.07248799626540858
3493,0.03742273896932602,0.6648361752741039
3494,-0.03602127730846405,-0.036976682022213936
3495,-0.030232474207878113,-0.061513736261986196
3496,0.012652494944632053,0.009983906875058892
3497,-0.03462272509932518,-0.045503245666623116
3498,0.15411387383937836,0.06368141586426646
3499,-0.009333908557891846,-0.008720249403268099
3500,-0.10003998875617981,-0.11696329006372252
3501,0.028026994317770004,0.0005499520339071751
3502,0.02926805429160595,0.5700153480283916
3503,0.03957423195242882,0.12556199310347438
3504,0.03712163865566254,-0.026196546852588654
3505,0.03295957297086716,1.046941399721618
3506,0.002698397496715188,0.0010957130580209196
3507,0.0579608753323555,0.09260720014572144
3508,-0.10461129993200302,0.0045656561851501465
3509,0.027409469708800316,-0.017808639560826123
3510,-0.07766442000865936,0.40497635304927826
3511,0.022561443969607353,0.7134243118343875
3512,0.010665861889719963,0.026940450072288513
3513,0.0753948986530304,-0.005403955699875951
3514,-0.19473132491111755,-0.11229665577411652
3515,0.074982188642025,0.058710181605420075
3516,0.13192608952522278,0.1577383577823639
3517,0.07158742100000381,1.0211102471221238
3518,0.018167179077863693,0.03753993287682533
3519,-0.003663931041955948,3.8530403273180127
3520,0.022614339366555214,0.16290155895694625
3521,0.008429727517068386,0.06328126770677045
3522,0.00160110741853714,-0.05212298035621643
3523,0.021715404465794563,-0.006930055882548913
3524,-0.3602794110774994,-0.16057586669921875
3525,0.02200216054916382,1.1813347193528898
3526,-0.09388858824968338,0.07298474758863449
3527,-6.615370512008667e-05,0.8092314675450325
3528,0.05309753119945526,0.28635707264766097
3529,0.12431403249502182,0.2962132189422846
3530,0.08087233453989029,0.05685101402923465
3531,0.11501440405845642,-0.0016707628965377808
3532,0.1356036514043808,0.1239941930398345
3533,-0.04481205344200134,0.01210535317659378
3534,0.0004483535885810852,0.1094299447722733
3535,0.01638798788189888,0.10828477051109076
3536,0.04752208665013313,0.39229245626484044
3537,-0.6366634368896484,-0.6359888857696205
3538,0.026125755161046982,0.005881768651306629
3539,0.014467546716332436,0.0026815140736289322
3540,0.0631268322467804,0.016787261629360728
3541,-0.028297007083892822,3.17643154412508
3542,0.020978683605790138,0.12716350192204118
3543,-0.45400625467300415,-0.3842441737651825
3544,0.01675778068602085,-0.006900976411998272
3545,0.04780619218945503,0.24461729878385086
3546,-0.02171900123357773,-0.0228174338262761
3547,-0.0005131512880325317,-0.015766899014124647
3548,0.04678229242563248,0.18501355207990855
3549,0.07400047779083252,0.5289234071969986
3550,-0.0032918835058808327,0.022259092889726162
3551,-0.0017750561237335205,1.759878370910883
3552,0.03786130249500275,-0.023231793253216892
3553,0.06413440406322479,0.16260140389204025
3554,-0.010298896580934525,1.6730522736907005
3555,0.02210148051381111,0.05808823835104704
3556,0.0032749581150710583,0.01865037833340466
3557,0.15944470465183258,0.3325693476945162
3558,-0.0022845203056931496,-0.003046722151339054
3559,0.029217705130577087,0.2545332689769566
3560,0.2783471941947937,0.6473304480314255
3561,-0.023356275632977486,-0.045170377008616924
3562,-0.05792873725295067,-0.025113053619861603
3563,0.049142781645059586,0.049218601547181606
3564,0.059681203216314316,0.09394017979502678
3565,0.06913284957408905,0.13205870777892414
3566,0.02971189096570015,0.35144674428738654
3567,0.03292706608772278,0.03194668795913458
3568,0.022974416613578796,0.024471576762152836
3569,0.004189253319054842,0.01772470786818303
3570,0.05853763595223427,-0.004631372168660164
3571,-0.043717898428440094,-0.1091997055336833
3572,-0.5932403206825256,-0.5965869799256325
3573,0.050250038504600525,0.06708275536311703
3574,0.006528173107653856,0.009678305874112994
3575,0.011401576921343803,0.013985036173835397
3576,0.09034986048936844,0.9364146799780428
3577,-0.03676142543554306,-0.01651092991232872
3578,-0.08672648668289185,-0.10691219405271113
3579,0.01158023253083229,1.2378594670444727
3580,0.13361413776874542,0.4508105665445328
3581,0.02378040738403797,0.36019400984514505
3582,0.02559245377779007,0.002795629610773176
3583,0.07344195991754532,0.10531436838209629
3584,0.014522767625749111,-0.0006159590557217598
3585,0.04546542465686798,0.02308562956750393
3586,0.021560683846473694,0.014649011194705963
3587,0.00917174480855465,-0.0034635850170161575
3588,-0.07773911207914352,-0.08193480229238048
3589,0.049230027943849564,0.030217480030842125
3590,0.17461955547332764,0.21139567345380783
3591,0.0006125853396952152,0.001283765072003007
3592,0.005583859048783779,-0.010080778039991856
3593,0.21894125640392303,0.30448123816313455
3594,0.012534425593912601,0.002083496414124966
3595,0.016781453043222427,-0.0001511431582912337
3596,0.06914343684911728,-0.02298629516735673
3597,0.008873906917870045,0.017884524539113045
3598,-0.0003911945968866348,0.09716536093037575
3599,-0.014137215912342072,-0.03488452360033989
3600,0.0827961415052414,0.07298941927729174
3601,0.014574564062058926,0.003576368253561668
3602,0.003248519729822874,0.5790948272551759
3603,0.15544171631336212,1.0060657998837996
3604,0.021521160379052162,0.007936828760430217
3605,0.04373657703399658,-0.007418505623936653
3606,0.04074466973543167,1.4120421390980482
3607,-0.15672314167022705,-0.031742408871650696
3608,-0.18878543376922607,-0.15168938785791397
3609,-0.024161066859960556,-0.0647513410076499
3610,-0.2798236012458801,-0.3144836826249957
3611,0.04219849780201912,0.6883503533899784
3612,-0.0037966107483953238,0.019443077966570854
3613,-0.0019551850855350494,-0.0053927041590213776
3614,0.11957240104675293,2.543191373348236
3615,-0.0030503449961543083,-0.012353572274150793
3616,0.007292670197784901,0.16308858059346676
3617,0.00962614081799984,-0.0030965865589678288
3618,0.04584508389234543,0.08799303788691759
3619,-0.2005401998758316,-0.22567425668239594
3620,0.01684437319636345,0.10183749254792929
3621,0.05246900022029877,0.08369299955666065
3622,0.0036244962830096483,-0.0001984602931770496
3623,-0.03093918412923813,-0.04729420645162463
3624,-0.03270653635263443,-0.03521866323717404
3625,-0.016383754089474678,-0.04252452217042446
3626,0.0586758516728878,0.40164246782660484
3627,0.05932808294892311,0.22790329263079911
3628,-0.028466450050473213,-0.022722866386175156
3629,0.05654192715883255,-0.0028845686465501785
3630,0.10568387061357498,1.1781517264898866
3631,0.19545607268810272,0.3656582342227921
3632,-0.04542603716254234,1.4971699565649033
3633,0.027491826564073563,0.15076609328389168
3634,0.04699304699897766,0.055451336316764355
3635,0.008096185512840748,2.551377964904532
3636,0.003957452718168497,0.11143692815676332
3637,-0.02059575729072094,-0.011464498937129974
3638,-0.01158799696713686,0.0024592233821749687
3639,-0.09293954819440842,-0.09926647529937327
3640,0.0203498974442482,2.3319725514156744
3641,-0.028826525434851646,-0.02958606742322445
3642,0.06833533942699432,0.029923534020781517
3643,-1.1967835426330566,-1.1936680246144533
3644,0.015106302686035633,0.21665005674003623
3645,-0.18048638105392456,-0.0732920691370964
3646,-0.08914816379547119,-0.10272763296961784
3647,-0.01685810461640358,-0.031938697677105665
3648,-0.0025912621058523655,-0.0034843613975681365
3649,0.10090421885251999,0.032613308634608984
3650,0.03859435394406319,0.04172500432468951
3651,0.011304836720228195,0.0022911429405212402
3652,0.08781474828720093,0.30842361645773053
3653,0.0012219160562381148,0.00500443740747869
3654,0.010137733072042465,2.397437911480665
3655,0.013413958251476288,0.0011757593601942062
3656,0.005537658929824829,0.043696204200387
3657,0.0615898072719574,0.011702656280249357
3658,0.0419297032058239,0.009652480483055115
3659,-0.23731645941734314,-0.2440553531050682
3660,0.011653797701001167,0.01402741763740778
3661,-0.0008815443143248558,-0.005272935377433896
3662,0.01891287788748741,0.06941685178026091
3663,0.04301124066114426,0.02023276500403881
3664,-0.03323483094573021,0.004628445953130722
3665,-0.011837195605039597,0.3839224576950073
3666,-0.03780939429998398,0.05898537114262581
3667,-0.155695378780365,-0.0012344568967819214
3668,-0.009796105325222015,0.380777008831501
3669,-0.08759202063083649,-0.0794999785721302
3670,0.014880694448947906,0.0033743949607014656
3671,0.03281870484352112,0.22393836680566892
3672,-0.024436868727207184,0.5273684114217758
3673,-0.09377145767211914,-0.06703902035951614
3674,-0.06144914776086807,-0.03618623502552509
3675,0.002548837335780263,-0.0001084743012143008
3676,0.04478277266025543,1.0644651935435832
3677,0.035436928272247314,-0.0035444452660158277
3678,-0.06785597652196884,2.1539208069443703
3679,0.020561840385198593,0.008063118671998382
3680,0.025711076334118843,0.04853265546262264
3681,-0.009132858365774155,0.008316530846059322
3682,-0.04228357598185539,-0.02667263336479664
3683,0.0034264540299773216,0.004196543246507645
3684,0.019702715799212456,0.6056330204123697
3685,0.007640920579433441,-0.00024210917763412
3686,0.04810716211795807,0.6247589662671089
3687,0.01737865060567856,-0.0054692772682756186
3688,0.06504031270742416,0.514608159661293
3689,-0.042379237711429596,0.32854119688272476
3690,-0.1880141794681549,-0.1929496280499734
3691,-0.0020300764590501785,0.602754695340991
3692,0.018337182700634003,0.42419982608407736
3693,0.015629328787326813,-0.07126632146537304
3694,0.002144873607903719,0.008374851662665606
3695,0.0029386805836111307,0.09752268349438964
3696,0.056169427931308746,2.1995537653565407
3697,0.06112650781869888,-0.014819487929344177
3698,0.016791488975286484,0.013412019616225734
3699,-0.01128460094332695,-0.04905993491411209
3700,0.0888608768582344,-0.0027098634745925665
3701,-0.0713706985116005,-0.05484037473797798
3702,0.03828337788581848,3.325822740793228
3703,0.05801909416913986,0.006081810919567943
3704,0.014532127417623997,0.005657509391312487
3705,-0.03720587491989136,-0.19055524887517095
3706,0.08173801004886627,0.2992737317690626
3707,-0.00044744834303855896,0.0035425161477178335
3708,0.014108166098594666,-0.05567512847483158
3709,-0.04932733625173569,-0.08896259660832584
3710,0.04986442252993584,-0.017731687054038048
3711,-0.03034747764468193,-0.0371971055865572
3712,-0.1198369637131691,-0.1424607797525823
3713,-0.004868716932833195,0.41650964319705963
3714,-0.06303200870752335,-0.07570321764796972
3715,0.0010941425571218133,0.00978866426681634
3716,0.023459991440176964,0.0006598298787139356
3717,-0.18063542246818542,-0.20246642877464183
3718,-0.006226377561688423,-0.021422193633043207
3719,0.013541974127292633,0.00917931948788464
3720,0.038387082517147064,-0.04657662566751242
3721,0.029749354347586632,0.24878969602286816
3722,0.0019120498327538371,-0.00038463732926175
3723,-0.03533652424812317,-0.015595247969031334
3724,0.09471387416124344,-0.009357365110190585
3725,0.18126307427883148,0.19225745555013418
3726,0.06761429458856583,0.002962067723274231
3727,-0.11383045464754105,0.09008681774139404
3728,0.013915338553488255,-0.007493169658118859
3729,0.08276863396167755,-0.015543440133333206
3730,-0.03328634798526764,-0.11850713729858399
3731,0.00420796126127243,0.577932596206665
3732,-0.06427789479494095,-0.07813089771661907
3733,0.0007548639550805092,1.1065334051381797
3734,-0.3004836440086365,0.420651912689209
3735,-0.013391448184847832,-0.02134422305971384
3736,-0.054476357996463776,0.024190209805965424
3737,0.010317063890397549,-0.004463792662136257
3738,0.02839629538357258,0.004399652360007167
3739,0.004685083404183388,0.07252262375550345
3740,-0.013963228091597557,0.10336931608617306
3741,0.014870170503854752,0.11978927627205849
3742,-0.013562999665737152,0.115847647190094
3743,0.022601952776312828,0.015089269261807203
3744,0.06455907225608826,0.19236357137560844
3745,-0.014484474435448647,0.2807745449244976
3746,0.0041579194366931915,0.005672965198755264
3747,0.15240265429019928,0.002500965492799878
3748,-0.09379466623067856,-0.08748457487672567
3749,-0.004097918048501015,2.9609708851203322
3750,-0.052064135670661926,0.02784883975982666
3751,0.05877659469842911,0.018970246077515185
3752,-0.044255033135414124,-0.05178725498262793
3753,-0.03345245495438576,0.46022702008485794
3754,-0.024701694026589394,0.7002322413027287
3755,-0.12231126427650452,-0.11209825798869133
3756,0.05711410939693451,-0.038515823893249035
3757,0.032970793545246124,0.1547060026496183
3758,0.04762771353125572,0.04561788961291313
3759,0.0015489012002944946,-0.0022606672464462463
3760,0.0424702912569046,-0.09037336148321629
3761,-0.15835508704185486,-0.20268165692687035
3762,0.005930709186941385,0.0795669459621422
3763,0.05992494150996208,0.08069116296246648
3764,0.0405765026807785,0.045610299333930016
3765,0.019368184730410576,-0.008841986826155335
3766,-0.006898978725075722,0.03556250501424074
3767,-0.00022547203116118908,-0.003901778269209899
3768,0.06261095404624939,0.5524414264364168
3769,0.08225596696138382,0.12399920867756009
3770,-0.014012512750923634,-0.016665175582602387
3771,-0.04537215456366539,0.11169033125042915
3772,-0.009168483316898346,0.2713855095207691
3773,-0.19767512381076813,-0.212437832262367
3774,0.02173445001244545,0.00931499972648453
3775,0.029942262917757034,0.035728112794458866
3776,-0.026456303894519806,0.1923268958926201
3777,-0.0324564203619957,0.051919907331466675
3778,0.005365332588553429,-0.01734230061993003
3779,0.008230451494455338,0.012950785458087921
3780,-0.03827686235308647,0.5420374609529972
3781,0.01252007856965065,0.012925622519105673
3782,0.00044940283987671137,0.0007968995487317443
3783,0.16374854743480682,0.018582718446850777
3784,0.008596123196184635,0.14459617622196674
3785,0.010534754954278469,0.04794937954284251
3786,0.022732587531208992,-0.00031520886113867164
3787,0.006144842132925987,0.007356178073678166
3788,-0.03192047029733658,0.14543386921286583
3789,0.06766872107982635,0.13366261404007673
3790,0.03910026699304581,0.1108712861314416
3791,0.03614651784300804,0.04579964652657509
3792,-0.0355866439640522,0.3349624499678612
3793,0.016926396638154984,0.09918343306162569
3794,0.14976096153259277,0.008933169292286039
3795,0.014465603977441788,0.10278156260028481
3796,-0.029050827026367188,0.7766072899103165
3797,0.06270182132720947,0.34585514664649963
3798,-0.055493928492069244,0.19356117397546768
3799,-0.014522597193717957,0.22570429742336273
3800,-0.14056316018104553,0.07133513689041138
3801,0.04405716061592102,1.314674480818212
3802,0.07184766978025436,1.9497608002275229
3803,0.03493254631757736,0.04615760641172528
3804,0.03585469722747803,0.00820548553019762
3805,-0.0003070998936891556,-0.002133691683411598
3806,0.10829455405473709,1.0015543700792477
3807,-0.008245517499744892,-0.011101378128159922
3808,0.013204628601670265,0.019627727568149567
3809,-0.030896415933966637,0.12434853985905647
3810,-0.0019695796072483063,0.18083827290683985
3811,-0.14199380576610565,0.02822856605052948
3812,0.01715558022260666,1.1507827073073713
3813,0.020495057106018066,0.13660115069069434
3814,0.00332967983558774,0.01556179125327617
3815,0.016691084951162338,-0.01567410840652883
3816,-0.12106140702962875,0.013528242707252502
3817,-0.10927864909172058,-0.14219872746616602
3818,0.15118081867694855,0.0865943874232471
3819,0.034478235989809036,0.047339984215795994
3820,-0.001248680055141449,0.17432454973459244
3821,-0.007539219222962856,-0.0047796908766031265
3822,0.003396863117814064,0.5286281500011683
3823,-0.06093984097242355,-0.06553897447884083
3824,-0.18641157448291779,-0.19867122825235128
3825,0.04569787532091141,-0.004561569541692734
3826,-0.5915008187294006,-0.11570143699645996
3827,0.21889381110668182,0.0872077734056802
3828,-0.030724385753273964,-0.03316082693345379
3829,-0.06389998644590378,-0.06682763935532421
3830,0.0161066222935915,0.191128708422184
3831,0.13419368863105774,1.9536211490631104
3832,-0.003761066123843193,0.7377902586013079
3833,0.0012076122220605612,0.015067400541738607
3834,-0.08148431032896042,-0.08495699800550938
3835,-0.007791871204972267,0.7576950322836637
3836,-0.2103382647037506,-0.042328089475631714
3837,-0.19747261703014374,-0.16819799691438675
3838,-0.004492087289690971,-0.005515431519597769
3839,0.01337217353284359,-0.008436061048996635
3840,0.011843380518257618,0.15894758980721235
3841,0.09901698678731918,0.06402443768456578
3842,0.19645661115646362,0.1326353581098374
3843,0.00019598845392465591,3.7731868801638484
3844,0.01719837263226509,0.012462188955396414
3845,-0.004073977470397949,0.2619995102286339
3846,0.04034801200032234,0.001946651769685559
3847,-0.04677771404385567,-0.05544993467628956
3848,0.0027925423346459866,1.280092966859229
3849,0.06289412081241608,0.010016847401857376
3850,0.051992446184158325,1.2452004197984934
3851,0.020136961713433266,0.0003306935541331768
3852,-0.03711869195103645,0.014901343733072281
3853,-0.008578508161008358,1.1777349840849638
3854,-0.01743081957101822,0.07675386965274811
3855,0.27029716968536377,0.3759941942989826
3856,-0.002454930916428566,1.253708876669407
3857,0.012547476217150688,0.7166217032354325
3858,-0.14392876625061035,-0.13147775642573833
3859,-0.020034965127706528,-0.01634700760245323
3860,0.02324412576854229,0.597923890221864
3861,0.04049946367740631,0.03893397387582809
3862,-0.013244695961475372,0.2673153029754758
3863,0.07809708267450333,0.11755773355253041
3864,-0.0006096228025853634,0.046927489805966616
3865,0.06525056809186935,5.528430559672415
3866,0.013864753767848015,0.10358943976461887
3867,0.019953083246946335,-0.004529013473074883
3868,0.010559134185314178,-0.01382765406742692
3869,-0.06549622118473053,1.0678654611110687
3870,-0.02453821897506714,0.05379995331168175
3871,0.0315982811152935,3.200010480824858
3872,0.01620781607925892,0.009127078199526295
3873,0.011932534165680408,0.005239532329142094
3874,-0.029378745704889297,0.01056821271777153
3875,-0.7367935180664062,-0.7286921944469213
3876,0.013998717069625854,0.059842644608579576
3877,-0.003622950054705143,-0.004829784855246544
3878,0.007128551136702299,0.0011232791002839804
3879,-0.010878213681280613,0.00344245508313179
3880,-0.00969261396676302,0.22474104166030884
3881,-0.019665533676743507,0.012312334030866623
3882,0.10053892433643341,0.3600057465955615
3883,-0.009440126828849316,-0.016978434519842267
3884,0.027865750715136528,0.057679397985339165
3885,0.012411137111485004,-0.007508680457249284
3886,-0.29228508472442627,0.2064780592918396
3887,-0.05418691039085388,-0.02365657314658165
3888,0.022313684225082397,-0.0002940998238045722
3889,0.016639985144138336,-0.0002783058298518881
3890,0.01419861614704132,0.3588297814130783
3891,-0.01632162556052208,-0.018618312024045736
3892,0.03233644738793373,0.07498567341826856
3893,-0.038739368319511414,-0.03967082663439214
3894,0.10738876461982727,0.0012325495481491089
3895,-0.0454932302236557,0.02827823907136917
3896,0.0036703869700431824,-0.010868087410926819
3897,0.03576519340276718,0.005331710204482079
3898,0.00905900914222002,0.01368653288227506
3899,0.014211621135473251,-0.0027239388728048652
3900,-0.005510786548256874,-0.0012571890838444233
3901,0.0028532377909868956,0.5285929441506596
3902,0.001681547611951828,-0.01500396232586354
3903,-0.3078829050064087,-0.28043554350733757
3904,0.042642127722501755,0.14018942043185234
3905,0.02782551199197769,0.5619435447733849
3906,-0.00262951897457242,0.23542969301342964
3907,0.007106952369213104,0.1367616094648838
3908,0.0008136925753206015,-0.0008533434011042118
3909,-0.0037802632432430983,-0.006345176312606782
3910,0.0736752524971962,0.04620438301935792
3911,0.04314875975251198,0.13721225137123838
3912,0.0007044018711894751,0.0018398913089185953
3913,0.006120334379374981,0.0083819588762708
3914,-0.03015247732400894,0.08507447689771652
3915,0.016141556203365326,0.006069769151508808
3916,-0.0037332491483539343,-0.0032784342765808105
3917,0.046744588762521744,0.05499176308512688
3918,0.030159996822476387,0.07493554425309412
3919,0.01435572374612093,0.0015310193120967597
3920,0.023560311645269394,1.1445133462548256
3921,0.0006934851408004761,0.011194061720743775
3922,-0.08783175051212311,0.43488698452711105
3923,0.04308156669139862,1.1285700369626284
3924,-0.0028625591658055782,3.0310926400125027
3925,0.17142555117607117,0.14695038367062807
3926,0.016664715483784676,1.7292682352126576
3927,0.03748253732919693,0.2546111736446619
3928,-0.05015828460454941,0.1119493618607521
3929,0.0035119839012622833,-0.021361639723181725
3930,0.007786321919411421,0.2140540067339316
3931,0.020264290273189545,-0.00039702822687104344
3932,0.05930536240339279,0.48830948816612363
3933,0.024189338088035583,0.032704939832910895
3934,0.002349084708839655,0.01526153166196309
3935,0.16956104338169098,0.06972194090485573
3936,-0.008621708489954472,-0.009860432139248587
3937,0.06268784403800964,0.13431832566857338
3938,0.11543161422014236,0.15624756552278996
3939,-0.10941912978887558,-0.10895667597651482
3940,-0.07143132388591766,-0.014519117772579193
3941,0.0770239308476448,0.2560778313782066
3942,0.018931612372398376,0.016233380883932114
3943,0.27800264954566956,1.553024535998702
3944,0.024842897430062294,1.5954581405385397
3945,0.004760324954986572,0.09044048389478121
3946,-0.009966783225536346,0.3346465677022934
3947,0.32194989919662476,-0.017533186823129654
3948,0.003029559040442109,0.3983347386092646
3949,-0.12432795017957687,-0.12964382185600698
3950,-0.03611841797828674,0.018916085362434387
3951,0.012119422666728497,0.48478543938836083
3952,-0.09892695397138596,-0.09187588632106782
3953,0.04280785098671913,0.22368169168476015
3954,2.4427812099456787,2.6048605665564537
3955,0.0446038693189621,0.7332920264452696
3956,-0.010702062398195267,0.9722770564258099
3957,-0.0015913492534309626,-0.004354707583843265
3958,-0.033182814717292786,-0.03771534934639931
3959,0.007726346608251333,0.3781529465923086
3960,-0.24335965514183044,-0.1703696772456169
3961,0.00048342347145080566,0.12395598739385605
3962,0.02036382257938385,0.0018152734846808016
3963,0.00577856320887804,0.12113992683589458
3964,0.0869026631116867,0.05066142859868705
3965,0.01168125681579113,0.6229075621813536
3966,-0.04419366270303726,0.09457727521657944
3967,-0.13734695315361023,-0.163895966608834
3968,0.0891055166721344,0.6207515932619572
3969,-0.04568147659301758,-0.04589928628411144
3970,0.006159485317766666,0.008244280586950481
3971,-0.6002641916275024,-0.6027217115915846
3972,0.019089773297309875,0.16361495852470398
3973,-0.008268083445727825,0.5051950607448816
3974,0.03365159034729004,0.32138221710920334
3975,0.0317378044128418,0.007634546956978738
3976,0.06943263113498688,-0.023107771761715412
3977,0.0022389478981494904,0.23666937183588743
3978,0.02923680655658245,0.18182124732993543
3979,0.07509946823120117,0.010599805376841687
3980,0.11212168633937836,-0.028706108927726744
3981,-0.021410005167126656,0.02587968111038208
3982,-0.049518752843141556,0.1737515926361084
3983,0.05302045866847038,0.01057695085182786
3984,0.04991257190704346,0.0008293851278722286
3985,0.0043060798197984695,-0.00254009199079519
3986,-0.10110104084014893,-0.12420269576250575
3987,-0.01304706186056137,-0.05186498607508838
3988,0.0005136461113579571,0.2461753195966594
3989,0.022879768162965775,0.8393579600378871
3990,-0.010145105421543121,0.8218292221426964
3991,-0.09682183712720871,0.14220362901687622
3992,0.12250906229019165,0.28131886944174767
3993,0.022019075229763985,0.07244616880780086
3994,-0.37381941080093384,1.0181437134742737
3995,-0.03894810006022453,-0.06017514504492283
3996,-0.12640202045440674,0.30061057209968567
3997,0.00849362462759018,0.33134619137854315
3998,0.0417012982070446,1.4409336633980274
3999,0.025029560551047325,2.4942335797240958
4000,-0.1282637119293213,-0.14323238283395767
4001,0.0012186262756586075,0.08293362520635128
4002,0.026514563709497452,0.0644669952816912
4003,0.022293083369731903,0.00037257641088217497
4004,-0.08053489774465561,-0.07999725826084614
4005,-0.007114215288311243,-0.0005273865535855293
4006,-0.0020362064242362976,0.48100408259779215
4007,-0.09078552573919296,0.5698148384690285
4008,-0.01635335199534893,1.1856222040951252
4009,-0.07955250144004822,0.04029488563537598
4010,0.009211689233779907,0.017725234851241112
4011,0.08991198986768723,0.46816209275857545
4012,0.008286829106509686,0.0010346747055791639
4013,0.032017674297094345,0.38622197112999856
4014,-0.004958266392350197,-0.007462991867214441
4015,0.048306193202733994,1.4199136681854725
4016,0.16536010801792145,0.00902037089690566
4017,0.023006832227110863,6.341199072194286
4018,-0.04360406473278999,0.6886330656707287
4019,0.03979138657450676,0.24694487208034843
4020,-0.0576137900352478,-0.04917634651064873
4021,-0.01103921514004469,-0.017347920691463514
4022,0.003299212083220482,-0.013295469805598259
4023,0.07400071620941162,-0.008455422706902027
4024,0.10267774015665054,0.8992102285847068
4025,0.024607812985777855,0.16310472588520497
4026,0.007851827889680862,3.3689870052039623
4027,-0.009459100663661957,0.020941950380802155
4028,0.003137541003525257,0.006886458955705166
4029,0.008725002408027649,0.03723650053143501
4030,0.01504551898688078,-1.060705108102411e-05
4031,0.06346049159765244,0.3347474583424628
4032,0.04789535701274872,0.008172999476082623
4033,0.2178984433412552,1.1131584206596017
4034,0.15518362820148468,0.2575615818495862
4035,-0.0782352089881897,-0.13188212156295775
4036,0.0005535460077226162,0.23638904141262174
4037,0.03730805218219757,0.7262489215936512
4038,-0.04542248696088791,-0.012217454612255096
4039,-0.182397723197937,1.2648363262414932
4040,0.06270387023687363,3.529136950150132
4041,-0.0014373604208230972,0.0007827356457710266
4042,0.07221631705760956,-0.007925188168883324
4043,-0.015100644901394844,-0.014535095077008009
4044,0.21512405574321747,0.8808166258968413
4045,0.002460159594193101,0.001413136866176501
4046,-0.00021909037604928017,-0.006737688148859888
4047,-0.2547474205493927,-0.03912758827209473
4048,-0.01839262992143631,-0.03439685050398111
4049,0.00289350189268589,0.06557420794706559
4050,-0.0034916456788778305,0.0012831306084990501
4051,0.06880488991737366,0.06875187894911505
4052,-0.008538566529750824,0.1010882630944252
4053,-0.2380799502134323,-0.20525723695755005
4054,-0.017396433278918266,-0.012500089593231678
4055,0.07996490597724915,0.723625645507127
4056,0.02964366041123867,0.0002751755528151989
4057,0.005666700191795826,0.03856292355339974
4058,0.021019304171204567,1.6889673451078124
4059,-0.09820081293582916,-0.053212136030197144
4060,0.010534146800637245,0.004745647311210632
4061,-0.022947369143366814,-0.048007564269937575
4062,0.04044124111533165,-0.00026269053341820836
4063,-0.07486395537853241,-0.07606584462337196
4064,0.04745059832930565,3.2558897953131236
4065,0.028741223737597466,-0.004670239761471748
4066,-0.022142035886645317,-0.030934059526771307
4067,-0.08805355429649353,5.095154449343681
4068,-0.020318737253546715,0.1786815356463194
4069,-0.10332164913415909,-0.10598086565750009
4070,0.006999950855970383,0.004080396145582199
4071,-0.06556577980518341,-0.0832914519123733
4072,0.008738920092582703,0.2555121485147538
4073,0.0523090660572052,1.567114332690835
4074,-0.025449395179748535,0.5317655988037586
4075,-0.00530020147562027,-0.013142354786396027
4076,0.17019851505756378,0.3161267815157771
4077,-0.06381739675998688,-0.0669715830590576
4078,0.13410654664039612,0.6461982950568199
4079,0.002431936329230666,0.28533928049728274
4080,0.02744920551776886,-0.0011733518913388252
4081,0.060534194111824036,-0.03786673489958048
4082,0.018862105906009674,-0.007227873429656029
4083,0.049894485622644424,0.8485980369150639
4084,0.06817203760147095,0.12551699834875762
4085,0.007027614861726761,0.8368889130651951
4086,-0.000844776863232255,3.1491865175776184
4087,0.05689302831888199,0.006915722973644733
4088,-0.019481636583805084,0.02251819707453251
4089,0.01558590680360794,-0.014026425778865814
4090,0.003008993109688163,2.217094521736726
4091,0.022915784269571304,0.10205875264364295
4092,0.0247110053896904,0.2201800039038062
4093,-0.10058517754077911,-0.10860102635342628
4094,-0.006011541932821274,-0.0017668218351900578
4095,-0.2503126263618469,-0.22431256994605064
4096,0.002898985054343939,0.12378961717695347
4097,0.019484370946884155,0.0026299478486180305
4098,-0.001303801778703928,-0.0032347787637263536
4099,-0.024142414331436157,-0.07793006906285882
4100,0.054247334599494934,0.1306299396092072
4101,0.010597828775644302,-0.015251357108354568
4102,0.06462500244379044,0.0034055006690323353
4103,-0.02297823317348957,-0.032873693853616714
4104,-0.001449738396331668,0.005601329021155834
4105,-0.0068809716030955315,0.2132976185530424
4106,-0.01008759718388319,-0.0031906012445688248
4107,-0.03522934764623642,0.012307796627283096
4108,-0.05871350318193436,-0.08956141211092472
4109,0.034105654805898666,0.2744067362509668
4110,0.03530782833695412,0.0001967757852980867
4111,-0.010615075007081032,0.031151827424764633
4112,-0.11977317929267883,-0.12483995826914907
4113,-0.001633577048778534,0.0015165556594729426
4114,0.011443683877587318,3.079732444137335
4115,-0.028842199593782425,-0.03646071290131658
4116,0.0008739097975194454,1.59134131250903
4117,0.0016145454719662666,0.005053809843957424
4118,0.08860103785991669,0.023596959188580513
4119,0.02346302568912506,1.3400094769895077
4120,0.003726094961166382,-0.01259869895875454
4121,0.0037817941047251225,0.0003980541223427281
4122,-0.048608217388391495,0.1629725955426693
4123,-0.005552446469664574,0.9900644049048424
4124,-0.10828546434640884,-0.13022604398429394
4125,0.03232292830944061,0.10119397193193436
4126,-0.01567411795258522,0.27748987451195717
4127,-0.0029167148750275373,0.03309620777145028
4128,-0.01902737468481064,-0.01752170454710722
4129,0.016256079077720642,-0.007506124093197286
4130,-0.09612526744604111,-0.09909905152744614
4131,0.006172372959554195,0.1555455767083913
4132,-0.004601216875016689,0.09552364889532328
4133,0.014341294765472412,1.4633447043597698
4134,-0.04017379879951477,0.016993314027786255
4135,0.010499080643057823,-0.01097035314887762
4136,0.007704424671828747,-0.0005305497361405287
4137,0.0024898359552025795,0.17155861129867844
4138,0.0424325093626976,0.0013021547347307205
4139,0.016642894595861435,0.0005731903947889805
4140,0.043384402990341187,0.05046936161124904
4141,0.0012883767485618591,-0.01961693168277634
4142,0.008879982866346836,0.2490716064348817
4143,-0.03012208640575409,0.1399453952908516
4144,-0.023278910666704178,-0.030091141466982663
4145,-0.006928710266947746,0.4341497905552387
4146,-0.02664109319448471,1.090942420065403
4147,0.0028185262344777584,0.012838784721679986
4148,0.05479203909635544,0.5966938185811159
4149,-0.020004194229841232,-0.02508044452406466
4150,0.1739610880613327,2.6568592016992625
4151,0.014495656825602055,9.659683564677835e-05
4152,0.149004265666008,0.4474146766588092
4153,-0.017762668430805206,-0.02437946424470283
4154,-0.1028730645775795,0.27890125662088394
4155,-0.05639348924160004,0.2672477290034294
4156,0.0038196099922060966,0.407802521600388
4157,-0.013505022041499615,-0.016113792516989633
4158,0.02525903470814228,0.2724181394733023
4159,0.10814472287893295,0.08295702098985203
4160,0.026459375396370888,0.26486490342358593
4161,-0.005843089893460274,0.0012079777568578722
4162,-0.03120831958949566,0.04135361686348915
4163,0.012807600200176239,0.009915683418512344
4164,0.028249666094779968,0.0013014394789934158
4165,-0.015489288605749607,0.002772737294435501
4166,-0.013948529958724976,-0.09078534692525864
4167,-1.3645583391189575,-1.3719933617976494
4168,0.0500086210668087,0.20672541484236717
4169,-0.03709199279546738,-0.022786354646086693
4170,-0.18058009445667267,-0.19637470483779906
4171,0.04442315921187401,0.5268041708040982
4172,0.018439408391714096,-0.03846727404743433
4173,-0.31735825538635254,-0.19070500135421753
4174,0.016068873926997185,0.12867957772687078
4175,-0.11777240037918091,-0.11658678948879242
4176,0.01299524400383234,0.6645806081360206
4177,0.0010294043458998203,1.5453007286414504
4178,-0.0035656578838825226,0.17926051281392574
4179,-0.027386978268623352,2.343651592731476
4180,-0.0011134217493236065,-0.004368259591501555
4181,0.02216758020222187,0.2672307399334386
4182,0.003151297103613615,0.2241290541132912
4183,-0.159376323223114,0.18691246211528778
4184,0.0005062534473836422,-0.0036899661645293236
4185,-0.0005932101048529148,0.010668954346328974
4186,-0.04626685380935669,-0.045617883801460264
4187,0.09446440637111664,0.02696117809682619
4188,0.06676004081964493,0.0884734527207911
4189,-0.0027401582337915897,-0.004045397974579146
4190,0.05869629234075546,0.022233938390854746
4191,0.0718957781791687,-0.001031101681292057
4192,0.01317213661968708,0.08234193548560143
4193,0.10431164503097534,0.1100388248305535
4194,0.010276390239596367,-0.0245753584895283
4195,0.030014166608452797,0.005226227920502424
4196,-0.004203617572784424,-0.018021712079644203
4197,0.002624859567731619,0.16945095064875204
4198,-0.0011401120573282242,-0.004666745604481548
4199,0.03076404146850109,0.9579787757247686
4200,-0.08890128880739212,0.2507536858320236
4201,-0.028057843446731567,0.026278194040060043
4202,-0.026704121381044388,-0.028821724001318216
4203,0.03175044804811478,-0.019264683593064547
4204,0.07439236342906952,0.09429313614964485
4205,-0.004473810084164143,0.01241673156619072
4206,0.0029281903989613056,-2.0503783190406466e-05
4207,0.001012180931866169,4.296447542961687
4208,0.04243244230747223,-0.0037063774070702493
4209,-0.017324307933449745,-0.007286439649760723
4210,-0.026232734322547913,-0.024522783011198042
4211,-0.07250954210758209,0.004306375980377197
4212,0.0030057677067816257,0.16063821892021224
4213,0.02477763220667839,0.008560568792745471
4214,0.014491413719952106,0.15394567232578993
4215,0.11295931786298752,0.2815099898725748
4216,0.03338632732629776,-0.01526336558163166
4217,0.1885303556919098,0.06488550640642643
4218,0.06526902318000793,-0.0029155195225030184
4219,0.01420109998434782,0.024563313461840153
4220,-0.07873443514108658,-0.06289604119956493
4221,-0.014106277376413345,4.531334720551968
4222,0.08544142544269562,0.2728924499824643
4223,0.012392617762088776,1.3839221075177193
4224,0.011533869430422783,0.146598864113912
4225,-0.02003832906484604,-0.035680755972862244
4226,-0.05041810870170593,-0.11373029462993145
4227,-0.026368215680122375,-0.02887720597209409
4228,0.028971105813980103,0.863416463136673
4229,0.03536874055862427,0.3085551865005982
4230,-0.025310436263680458,-0.03690482676029205
4231,0.011326762847602367,0.004187163896858692
4232,0.17002202570438385,1.351720230653882
4233,0.09352097660303116,0.033759056743292604
4234,-0.0016216197982430458,-0.004376400727778673
4235,0.01590389758348465,-0.028145242482423782
4236,0.15443220734596252,0.04968198388814926
4237,0.04663841426372528,1.3389445544098635
4238,0.008003134280443192,2.0645370384445414
4239,0.002014597412198782,0.027860090776812285
4240,0.16968637704849243,0.21257347473874688
4241,0.129364013671875,-0.017726226709783077
4242,-0.01390292588621378,0.010579006746411324
4243,0.07995446026325226,0.12255689688026905
4244,0.15462662279605865,0.36574179446324706
4245,0.010795899666845798,0.17421292420476675
4246,-0.07707920670509338,-0.07823718141298741
4247,0.05798085033893585,0.8850036095827818
4248,0.004528832621872425,1.0454680138500407
4249,-0.004195360466837883,-0.0031584014650434256
4250,-0.39126822352409363,-0.3968836112180725
4251,-0.0066629438661038876,0.02802346646785736
4252,-0.1395891159772873,0.43176575005054474
4253,0.0014371853321790695,-0.020523764076642692
4254,0.06362462043762207,0.0010391801060904982
4255,-0.1668711006641388,-0.07061105221509933
4256,-0.04615145921707153,-0.12122500903205946
4257,0.13982568681240082,0.07655638456344604
4258,0.10531631112098694,2.132947168312967
4259,0.024974174797534943,0.6178110465407372
4260,0.0055228727869689465,-0.0016820970922708511
4261,0.007164034992456436,0.09215057734400034
4262,0.010516179725527763,0.25948922149837017
4263,-0.029546314850449562,-0.01036108285188675
4264,-0.01848878711462021,-0.05098222941160202
4265,-0.1993250697851181,-0.2025342807173729
4266,-0.023128721863031387,0.131813183426857
4267,-0.08231881260871887,-0.0853966419090284
4268,0.01602715626358986,2.083693441003561
4269,0.01543283462524414,0.08262627723161131
4270,0.056614022701978683,0.0944344662129879
4271,0.023526517674326897,0.015361858339019818
4272,0.054882634431123734,0.009992847468092805
4273,0.1620652675628662,1.5214133597910404
4274,-0.13829199969768524,-0.14799948573112487
4275,-0.028896935284137726,-0.01853130292147398
4276,0.07928222417831421,0.43747385405004025
4277,-0.1730388104915619,-0.21959875337779522
4278,0.02808711677789688,-0.0411491522192955
4279,0.020303240045905113,0.9674773325241404
4280,0.018733298406004906,-0.0015767381992191076
4281,-0.265146404504776,-0.19202075898647308
4282,-1.1348165571689606e-05,0.07932427898049355
4283,0.119169682264328,2.0993153266608715
4284,-0.031802915036678314,-0.019373157992959023
4285,0.03235553950071335,0.0031808816020202357
4286,0.013245138339698315,0.6159133140463382
4287,0.02350422739982605,0.9571356805463438
4288,0.02557583898305893,-0.022577645373530686
4289,-0.027973510324954987,-0.04155784264206886
4290,0.045750100165605545,0.00833585998043418
4291,-0.025716111063957214,-0.029356799917877652
4292,-0.05977507308125496,0.6726849675178528
4293,-0.046979084610939026,1.0080518126487732
4294,-0.153711199760437,-0.09992025420069695
4295,0.10414941608905792,0.0035088810545857996
4296,0.008947834372520447,-0.04953011590987444
4297,-0.04293942451477051,0.6971584260463715
4298,0.003967979922890663,0.018599415197968483
4299,-0.15327967703342438,-0.19136494863778353
4300,-0.030193163082003593,0.12327323481440544
4301,-0.06168319657444954,0.21171225607395172
4302,0.005346035584807396,-0.017763123847544193
4303,-0.015897847712039948,0.04660675302147865
4304,0.03159543499350548,0.1490669879131019
4305,-0.00024720875080674887,-0.001547918666346959
4306,-0.3585304021835327,0.14192521572113037
4307,-0.004291541874408722,0.06356783211231232
4308,-0.01702190563082695,-0.021679138764739037
4309,0.0015782788395881653,0.0038931427989155054
4310,-0.11057212948799133,-0.12684269156306982
4311,-0.0020880792289972305,0.7575393402948976
4312,-0.03076310083270073,0.06929579749703407
4313,-0.03188803046941757,0.43502385541796684
4314,-0.01847868040204048,0.1651415415108204
4315,0.028899025171995163,0.5092931006802246
4316,-0.06164385378360748,-0.0639397045597434
4317,-0.0017392989248037338,-0.01423004268144723
4318,0.013780084438621998,-0.004083217354491353
4319,0.003955395892262459,-0.002889771760237636
4320,0.0733124166727066,0.9478904267307371
4321,0.01341519970446825,0.025696088559925556
4322,0.000327980553265661,-0.0004888770054094493
4323,0.0014374922029674053,0.3025287096388638
4324,0.13882285356521606,2.675950698554516
4325,-0.19281376898288727,-0.16494669765233994
4326,0.04751303419470787,0.7276222016953398
4327,-0.29695138335227966,-0.21294990181922913
4328,-0.19655117392539978,-0.20564450664096512
4329,0.013175279833376408,0.03745566192083061
4330,0.12605531513690948,-0.011330830864608288
4331,0.196305051445961,0.06930029176874086
4332,0.0653495341539383,0.008984181098639965
4333,-0.039591096341609955,-0.04385151760652661
4334,0.005536485463380814,-0.013516712468117476
4335,0.019113246351480484,0.1216896022669971
4336,0.20816552639007568,-0.000784320533275604
4337,-0.004516768269240856,0.015190655831247568
4338,-0.015264168381690979,0.013103459030389786
4339,-0.0042896270751953125,0.22319955006241798
4340,0.04660017043352127,0.14837839268147945
4341,-0.013257503509521484,1.4044482223689556
4342,0.1904665231704712,0.2057637581601739
4343,0.03145613521337509,0.03953957557678223
4344,0.007553069852292538,0.00030845310539007187
4345,0.1644708514213562,0.15469333063811064
4346,-0.0016505687963217497,-0.00405043875798583
4347,-0.02935529127717018,3.139302134513855e-05
4348,-0.02515660971403122,-0.02763429013430141
4349,0.01226435974240303,0.5273940414190292
4350,0.01494831033051014,0.2828435185365379
4351,-0.017155561596155167,0.2588980756700039
4352,0.0022431048564612865,0.016058203298598528
4353,-0.08857207745313644,0.8478882312774658
4354,0.07718952745199203,0.010052122175693512
4355,0.2690773606300354,0.05627160519361496
4356,0.03831867501139641,-0.005574921611696482
4357,0.016360001638531685,-8.235842688009143e-05
4358,0.1739315688610077,0.02433755248785019
4359,0.04570793733000755,0.005407051183283329
4360,0.005080732516944408,0.33442656602710485
4361,-0.0004055870231240988,0.9362172186374664
4362,-0.14717939496040344,-0.14909049589186907
4363,-0.062193065881729126,-0.05258109886199236
4364,0.28391051292419434,0.1484695002436638
4365,-0.007318643853068352,0.792703365907073
4366,0.0005320925265550613,0.06285977549850941
4367,-0.016460908576846123,-0.01122613437473774
4368,-0.025966262444853783,0.04630691558122635
4369,0.0011135349050164223,-0.0015550532937049864
4370,0.17023949325084686,0.05293118243571371
4371,0.005057595670223236,0.022433804348111153
4372,0.001832054927945137,1.9045482072979212
4373,0.0011176328407600522,0.024818782112561166
4374,-0.012842961587011814,-0.017435407042503355
4375,-0.012351209297776222,-0.031166571599896997
4376,-0.023665249347686768,-0.022974661085754633
4377,0.028927654027938843,0.478022581897676
4378,0.09044165909290314,0.8959767010528594
4379,-0.0028709275647997856,0.34575371257960796
4380,-0.014321045018732548,-0.01690313732251525
4381,-0.06255953758955002,-0.049527671188116074
4382,0.17349760234355927,0.01997186557855457
4383,0.0074776518158614635,-0.00043663645919878036
4384,-0.02630552276968956,-0.03576218710213652
4385,0.0005307181272655725,0.01055544801056385
4386,0.029577462002635002,-0.0017188945785164833
4387,-0.00139661505818367,-0.005371266510337591
4388,-0.0043950919061899185,-0.012646900373511016
4389,0.0011395011097192764,-0.02602160267997533
4390,-0.030907586216926575,-0.03615815669763833
4391,-0.06481323391199112,-0.06255916319787502
4392,-0.018519824370741844,0.16588501259684563
4393,-0.02067553624510765,0.059174712747335434
4394,-0.002142423763871193,0.09774879645556211
4395,-0.15060186386108398,-0.16692670108750463
4396,-0.00879956129938364,-0.013920212630182505
4397,0.019506221637129784,0.09600085718557239
4398,0.008392002433538437,0.3816020004451275
4399,0.024902500212192535,0.025218332186341286
4400,-0.028634080663323402,0.010238084942102432
4401,-0.01584356091916561,-0.022270889254286885
4402,-0.030719507485628128,-0.08406136836856604
4403,0.22101926803588867,0.1548624219140038
4404,0.2196645885705948,0.2152356868609786
4405,0.01709594577550888,0.1801229016855359
4406,-0.34082794189453125,-0.18152305483818054
4407,0.046616893261671066,-0.003201046958565712
4408,-0.07659095525741577,0.09998619556427002
4409,-0.11187276244163513,-0.1344576021656394
4410,-0.09464617818593979,4.050355419516563
4411,-0.05077424645423889,0.03477396070957184
4412,0.03931306675076485,-0.0008575942774768919
4413,-0.007346604019403458,0.04925314709544182
4414,0.0025003813207149506,0.13715487159788609
4415,-0.12572255730628967,-0.19721847772598267
4416,0.0045691668055951595,-0.00024479403509758413
4417,-0.13397686183452606,-0.13908715947763994
4418,0.05374302342534065,0.007599267167970538
4419,0.05838121846318245,0.16024427372030914
4420,-0.005489642731845379,0.011533002369105816
4421,0.12056565284729004,0.18425043299794197
4422,0.028465760871767998,0.8208971503481735
4423,-0.0888516753911972,0.21017301082611084
4424,0.1541002243757248,0.022637078538537025
4425,0.008536290377378464,0.00018793217896018177
4426,0.004386301152408123,-0.00034335022792220116
4427,-0.1208672896027565,-0.11007423419505358
4428,-0.02606518752872944,0.006407152861356735
4429,0.09331879019737244,0.0018215877935290337
4430,0.00320644024759531,0.13015075177463586
4431,0.08298468589782715,0.07015497727843467
4432,-0.03616612032055855,0.3495841585099697
4433,0.034405384212732315,0.6052634157240391
4434,0.05835513398051262,1.8795908208121546
4435,0.12783445417881012,0.21416870690882206
4436,0.0006721485406160355,-0.02199584781192243
4437,0.01910644955933094,0.018510280428017722
4438,0.0015806584851816297,0.0995624236529693
4439,-0.07608009874820709,-0.03140076994895935
4440,-0.0036215672735124826,-0.002424432896077633
4441,0.0014251535758376122,0.008399446029216051
4442,-0.0412934236228466,0.43199431896209717
4443,0.004910273943096399,0.0004346471032476984
4444,0.028888769447803497,0.012396059930324554
4445,-0.05705446004867554,0.04140233248472214
4446,0.08392781019210815,0.5146676748991013
4447,0.02000393345952034,0.11653934116475284
4448,0.001430911011993885,0.015197956934571266
4449,0.05018899589776993,0.040457895025610924
4450,0.032574865967035294,0.018222898244857788
4451,0.01284591481089592,0.06671984866261482
4452,0.11304713785648346,0.028886325657367706
4453,-0.017262466251850128,0.5352332815527916
4454,0.10434156656265259,0.042587015777833415
4455,0.011228028684854507,0.00699832069221884
4456,0.020347803831100464,0.2612834656611085
4457,0.20087194442749023,0.3710002899169922
4458,-0.02484707161784172,-0.008847754448652267
4459,-0.02350114844739437,-0.043539777398109436
4460,0.0018159474711865187,0.018165234941989183
4461,0.09180460125207901,0.23752358555793762
4462,0.025545774027705193,0.03335555391095113
4463,-0.03202339634299278,-0.024317700415849686
4464,-0.03267880156636238,-0.03337811748497188
4465,0.0013051206478849053,4.2199182701097016e-05
4466,0.004041772335767746,-0.00035846891114488244
4467,-0.00170013471506536,-0.004630351613741368
4468,0.00911632925271988,0.055158828385174274
4469,0.002565985545516014,0.003158616687869653
4470,0.21440622210502625,0.009759738110005856
4471,0.013699272647500038,0.03765152767300606
4472,0.019187629222869873,0.035533440415747464
4473,0.03430795669555664,0.0009247688576579094
4474,0.0110705541446805,0.13905362389050424
4475,0.09184291958808899,0.061622379347682
4476,0.02429230324923992,0.009345040298067033
4477,-0.32200947403907776,-0.3586867614649236
4478,0.08153132349252701,0.46842462569475174
4479,0.02371901646256447,0.054744484834373
4480,0.15344177186489105,0.034661564975976944
4481,0.039509788155555725,2.2033921033143997
4482,-0.06632113456726074,-0.06517112301662564
4483,-0.0066515784710645676,-0.011588912480419822
4484,-0.001783653162419796,0.15862041991204023
4485,0.03525716811418533,0.20020790275884792
4486,-0.0945160984992981,-0.09533295780420303
4487,0.0014045772841200233,0.002116172225214541
4488,0.0353124774992466,1.8493858619840466
4489,-0.16794206202030182,-0.1703729332657531
4490,-0.12837578356266022,1.4270334541797638
4491,-0.004080039449036121,-0.006009894190356135
4492,0.025803232565522194,0.0014034956693649292
4493,0.0406697541475296,1.0717434715479612
4494,-0.002026336034759879,-0.004879812249100723
4495,-0.050734568387269974,-0.059441303739731666
4496,0.02081254869699478,0.27396718878299
4497,-0.008815395645797253,-0.013483235612511635
4498,-0.03601045906543732,-0.03853815561160445
4499,0.067108653485775,0.41503372229635715
4500,0.02161538228392601,0.0025580192741472274
4501,-0.008455452509224415,0.009827093221247196
4502,-0.09187133610248566,-0.13237615814432502
4503,0.018316108733415604,0.016067812219262123
4504,-0.02639145776629448,0.15571994334459305
4505,-0.008933423087000847,-0.01166126121825073
4506,-0.13656432926654816,-0.16009990870952606
4507,-0.03607979416847229,-0.03893577307479745
4508,0.05242246016860008,0.022076849825680256
4509,0.016193890944123268,0.6671816515736282
4510,-0.18558698892593384,-0.20838080625981092
4511,0.017043955624103546,-0.003433578462136211
4512,0.06553518027067184,-0.003763287104666233
4513,-0.4008040130138397,-0.4076424241720815
4514,-0.003783389925956726,0.01649942249059677
4515,-0.05252790078520775,0.5753523856401443
4516,0.006790539715439081,0.0024435590021312237
4517,0.03360854089260101,1.387477159500122
4518,-0.00016212183982133865,0.12349202437326312
4519,0.00230231205932796,0.011602269019931555
4520,-0.0322108194231987,0.11072399839758873
4521,-0.1331785023212433,0.16730722784996033
4522,0.2981339991092682,1.783803113430622
4523,-0.008830728940665722,-0.01938427914865315
4524,-0.007540673017501831,-0.03095381754974369
4525,0.04794875159859657,0.41185078079797677
4526,-0.009446604177355766,-0.006010213866829872
4527,0.15081599354743958,0.0590999350652055
4528,0.005971877835690975,0.0008908661548048258
4529,0.004865608643740416,0.013846870511770248
4530,0.01678307168185711,-0.0018351073958911002
4531,0.013453096151351929,1.2805336053716019
4532,-0.009147165343165398,0.1897253543138504
4533,-0.14912939071655273,-0.1627653557807207
4534,0.008188648149371147,-0.010548925230978057
4535,-0.04196549206972122,1.6186573058366776
4536,0.0026112981140613556,2.8608810680452734e-06
4537,0.05344840884208679,0.1980758886784315
4538,0.09382450580596924,0.12350869720103219
4539,-0.004033264238387346,-0.00851393780521903
4540,0.02423664554953575,0.01145844953134656
4541,0.040101248770952225,0.029150205431506038
4542,-0.10686042904853821,1.5219569504261017
4543,0.006188432220369577,1.4432180537842214
4544,-0.11971596628427505,0.41738203167915344
4545,0.006803376600146294,1.5223472129182483
4546,-0.058583199977874756,-0.0009260177612304688
4547,0.01616058498620987,-0.00383605994284153
4548,-0.03806494176387787,-0.040308611176442355
4549,-0.09316865354776382,-0.19668914191424847
4550,-0.011193330399692059,-0.01328821066999808
4551,0.015318524092435837,0.022311590262688696
4552,0.02229534648358822,0.3650903875241056
4553,0.2981995642185211,0.6185555476986337
4554,0.02587687037885189,0.026336417067795992
4555,0.0042816586792469025,0.03463114798069
4556,-0.7163028120994568,-0.6202712208032608
4557,0.0065664267167449,-0.008719268296772498
4558,-0.1378374993801117,-0.13835793262114748
4559,0.02529064193367958,0.409078317694366
4560,0.0009028390049934387,0.10465889424085617
4561,0.0182060357183218,0.03009895607829094
4562,-0.02313670516014099,0.16139544174075127
4563,0.03811480849981308,0.284880334045738
4564,-0.0005910664331167936,0.005129084922373295
4565,-0.006738557480275631,-0.01540363027015701
4566,-0.20949003100395203,-0.2086149943061173
4567,0.01700703799724579,0.4767781717237085
4568,0.0199672132730484,3.061951288022101
4569,0.003071410581469536,-0.003051402047276497
4570,0.01221687626093626,0.08162051904946566
4571,0.023460261523723602,-0.006810093211242929
4572,0.2861630320549011,0.11387260258197784
4573,0.022988084703683853,-0.006726693361997604
4574,-0.026015032082796097,-0.028671389451574214
4575,0.04726141318678856,0.3426749918144196
4576,-0.0002691522240638733,-0.02203609759453684
4577,0.1079937219619751,0.039399894332746044
4578,0.07742981612682343,0.39413747005164623
4579,0.029824335128068924,-0.00306562268815469
4580,-0.014056636020541191,-0.03483625361695886
4581,0.014726575464010239,0.022589072585105896
4582,0.025125212967395782,-0.009462159126996994
4583,0.05086749419569969,0.1532893591793254
4584,0.04889407753944397,0.8670037839910947
4585,0.02852971851825714,0.0679786779510323
4586,0.06827308982610703,0.7980804592370987
4587,0.009962269105017185,1.9366686043795198
4588,0.09010809659957886,1.9534877948462963
4589,0.01755308359861374,0.34870507358573377
4590,-0.020868266001343727,0.25672267749905586
4591,-0.060549452900886536,-0.06295182975009084
4592,-0.1047712042927742,-0.008331835269927979
4593,-0.03203650936484337,-0.03486542814425775
4594,0.15811556577682495,0.7115277023985982
4595,-0.03886933624744415,-0.017595432698726654
4596,0.001382843591272831,4.221964627504349e-05
4597,0.10102946311235428,0.024476986844092607
4598,0.0037328035105019808,-5.8169222029391676e-05
4599,0.016950596123933792,1.1986739635468666
4600,0.0751538798213005,0.12718117755139247
4601,0.0018946100026369095,0.01626032590866089
4602,0.010216871276497841,0.007587212137877941
4603,0.004769516177475452,-0.0008846819400787354
4604,0.014984143897891045,0.058577820513164625
4605,0.0012668475974351168,0.02325411420315504
4606,0.008319586515426636,1.4177839756011963
4607,0.015260542742908001,0.0751882052354631
4608,-0.02340850979089737,-0.03431727528572082
4609,0.1482853889465332,0.028491924051195383
4610,-0.04135763645172119,-0.06569661386311054
4611,-0.021745631471276283,0.02348492108285427
4612,0.09049639105796814,0.9972369037568569
4613,0.004196000285446644,0.05896329786628485
4614,-0.29686856269836426,-0.3696232922375202
4615,-0.0013273563235998154,-0.014489448862150311
4616,-0.004738571122288704,0.1389987301081419
4617,0.007399973459541798,0.001537672127597034
4618,0.02594543620944023,0.055176182300783694
4619,0.014375746250152588,-0.014990539522841573
4620,0.09590813517570496,0.15519416611641645
4621,0.009530723094940186,-0.0014738710597157478
4622,-0.0003410167992115021,-0.041473664226941764
4623,-0.025782465934753418,1.3255625069141388
4624,0.21180345118045807,1.2281467579305172
4625,-0.08712385594844818,-0.09196559119300218
4626,-0.023666605353355408,0.050964802503585815
4627,-0.1812341809272766,-0.09562274813652039
4628,-0.08090183883905411,0.1287582516670227
4629,-0.11871276795864105,-0.12494613539456623
4630,-0.0006175357848405838,-0.018890262581408024
4631,-0.4112260937690735,-0.41408217384741874
4632,0.037172675132751465,0.09280548430979252
4633,-0.24267038702964783,0.06668615341186523
4634,-0.3380354344844818,-0.35477890027686954
4635,0.049540188163518906,-0.04113174416124821
4636,0.023563239723443985,0.007768628410995007
4637,-0.0060540782287716866,0.10582764632999897
4638,0.04328451305627823,0.00968833701335825
4639,-0.009313315153121948,0.23769600875675678
4640,0.045550521463155746,0.3703706959495321
4641,0.0618770495057106,0.539037911221385
4642,-0.07614704221487045,-0.08414691735379165
4643,-0.05221453309059143,-0.0548678208142519
4644,0.0007553595351055264,-0.0005402244187280303
4645,-0.00018173677381128073,0.08446044428274035
4646,0.03886645659804344,1.4521564356982708
4647,-0.02031800150871277,1.9362742714583874
4648,0.025698386132717133,-0.01518956059589982
4649,-0.02078765258193016,-0.02953197032911703
4650,0.010801546275615692,0.5597212594002485
4651,-0.008738408796489239,-0.003955640830099583
4652,0.0012718618381768465,0.005135623836395098
4653,0.030031677335500717,3.823323991149664
4654,0.06019497290253639,0.3171573623549193
4655,0.06683528423309326,0.07395314797759056
4656,0.002690400928258896,0.03758823114912957
4657,0.0167430117726326,-0.006124222360085696
4658,0.0012233082670718431,-0.0025851873360807076
4659,0.0671817734837532,0.28746227838564664
4660,0.07849482446908951,0.16470608860254288
4661,0.16975733637809753,0.45220532827079296
4662,0.034561894834041595,0.0026505710557103157
4663,0.053465936332941055,0.0025147945852950215
4664,0.014976533129811287,0.06380445370450616
4665,0.006440109573304653,-8.997018449008465e-05
4666,0.017488813027739525,0.0425864466233179
4667,0.0818478912115097,1.160162809654139
4668,0.00814009364694357,-0.00011335745512042195
4669,-0.009349209256470203,-0.021518911817111075
4670,0.04298533871769905,0.6951055987738073
4671,-0.03269697353243828,-0.03549227678740863
4672,-0.01759505458176136,1.9240824654698372
4673,0.06471046805381775,0.009796888005221263
4674,0.0029438065830618143,4.947037677993649e-05
4675,-0.06680043041706085,0.2903170958161354
4676,0.007662369403988123,0.13348083529854193
4677,0.06912636756896973,0.11948943696916103
4678,0.03607071191072464,0.01156954187899828
4679,0.06730972975492477,0.02126861223950982
4680,0.018875572830438614,0.001774550590198487
4681,-0.016431499272584915,-0.011571509763598442
4682,0.028733866289258003,0.0011085515579907224
4683,0.023214465007185936,0.795731843507383
4684,-0.06233521178364754,-0.02506294846534729
4685,0.0027111507952213287,0.06918181046785321
4686,0.0397677980363369,0.00447213085135445
4687,-0.006083464249968529,-0.03150510520208627
4688,0.10237562656402588,0.21826177462935448
4689,0.05292723327875137,0.30591860972344875
4690,-0.11379126459360123,-0.10487258806824684
4691,-0.04026171937584877,-0.04454846237786114
4692,0.00589853897690773,0.002667447552084923
4693,0.001736713107675314,1.948997398139909
4694,0.0046861786395311356,0.14918558672070503
4695,0.042600616812705994,-0.007742473389953375
4696,-0.007510524243116379,1.5863847471773624
4697,0.023884242400527,0.07512668333947659
4698,-0.0018953632097691298,-0.005051696964073926
4699,0.02921913005411625,0.1960687362588942
4700,-0.042529068887233734,0.2775619179010391
4701,-0.03832119330763817,-0.03189682960510254
4702,0.11293753236532211,-0.024867767468094826
4703,0.00263429107144475,-0.004200267117994372
4704,0.008150716312229633,0.7112183028366417
4705,0.10226588696241379,0.1534863197884988
4706,-0.03591252118349075,-0.010258268564939499
4707,0.026448171585798264,0.009836100658285432
4708,-0.0177376177161932,0.06144875846803188
4709,0.029048286378383636,0.5366930095478892
4710,0.037776730954647064,0.9242948796600103
4711,-0.20917348563671112,0.5201763361692429
4712,0.08316574990749359,0.002745451405644417
4713,-0.10568425059318542,-0.12492042244412005
4714,0.06867378205060959,0.02707428669964429
4715,0.06385592371225357,0.4087559627369046
4716,0.00378493033349514,0.000637531018583104
4717,0.06370605528354645,3.8978838212788105
4718,0.020275745540857315,0.060905675461981446
4719,-0.009122484363615513,-0.0031223753467202187
4720,-0.01654144749045372,-0.013000149745494127
4721,-0.016742605715990067,0.4900912158191204
4722,-0.16512936353683472,-0.07559581100940704
4723,-0.033311229199171066,0.2232915349304676
4724,-0.016376003623008728,-0.020036493791849352
4725,0.010918015614151955,0.5394678395241499
4726,0.02238076739013195,1.6134325596503913
4727,0.04213571175932884,0.03385111317038536
4728,0.01659511961042881,-0.0023344957828521726
4729,-0.20159214735031128,0.2057322859764099
4730,0.032384149730205536,0.005036295629906817
4731,-0.016477223485708237,0.1365887951105833
4732,-0.009879633784294128,0.009976450353860855
4733,-0.034277163445949554,-0.04559606313705444
4734,0.0030151139944791794,-0.0037285434591467492
4735,0.025647757574915886,0.0040056310390355065
4736,-0.001294788089580834,-0.0025813122683757683
4737,-0.05230965465307236,0.12569372355937958
4738,0.05830569565296173,-0.02176069770939648
4739,0.037791602313518524,0.07295293919742107
4740,0.021991558372974396,-0.00475973472930491
4741,-0.015733232721686363,-0.00016956403851509094
4742,-0.1522497534751892,0.7084008753299713
4743,-0.0021279193460941315,-0.003707614727318287
4744,-0.06200312823057175,0.03605899214744568
4745,-0.04644973203539848,-0.0502719360501942
4746,-0.09663965553045273,-0.10553519427776337
4747,-0.016367997974157333,0.4963253512978554
4748,0.009563070721924305,0.006061348132789135
4749,-0.0027171315159648657,0.06896491535007954
4750,0.006131934467703104,0.003637068599346094
4751,-0.12084803730249405,-0.14746443554759026
4752,0.04930604621767998,0.10853581601986662
4753,-0.07335873693227768,-0.07738877832889557
4754,0.05468090996146202,0.10372756887227297
4755,0.019525347277522087,0.00026635010726749897
4756,0.01530469674617052,-0.0046566405217163265
4757,0.04279105365276337,0.002397106436546892
4758,0.08447373658418655,0.0010512461885809898
4759,-0.09930501878261566,-0.07837246358394623
4760,-0.08103540539741516,-0.1383958701044321
4761,-0.13481014966964722,-0.08331135660409927
4762,-0.007342219352722168,4.416464678943157
4763,-0.1929912269115448,-0.1710023395717144
4764,0.19465620815753937,0.06419386062771082
4765,0.00751136988401413,0.05231112340698019
4766,0.05214640498161316,0.048571390099823475
4767,-0.05138172209262848,1.595982849597931
4768,0.13528300821781158,0.042786240577697754
4769,-0.024184739217162132,0.628608949482441
4770,-0.15026487410068512,2.2031380087137222
4771,0.04967430979013443,0.07565239770337939
4772,-0.006096791476011276,-0.03410479752346873
4773,0.29039934277534485,0.5038366224616766
4774,-0.006825361866503954,0.37756388261914253
4775,0.06220226734876633,0.007288687387481332
4776,0.04939784109592438,-0.011046817526221275
4777,0.103261798620224,0.01573297567665577
4778,0.032228436321020126,-0.0007590479763166513
4779,0.006682630628347397,0.01938955952937249
4780,-0.012651774100959301,3.533734317868948
4781,0.005826644133776426,0.14134291978552938
4782,-0.011004067026078701,0.16022960096597672
4783,0.005168940871953964,0.00022574989998247474
4784,0.001387137919664383,0.03854102920740843
4785,0.054094064980745316,0.025846373289823532
4786,-0.06925781816244125,2.9903891310095787
4787,0.06489724665880203,0.8087744118111004
4788,0.06184353679418564,0.021142341196537018
4789,-0.00622003898024559,0.040145691484212875
4790,0.0028051764238625765,0.001397028419887647
4791,0.10248149186372757,0.015630878988304175
4792,0.022112077102065086,0.0007488055853173137
4793,-0.19749942421913147,-0.07235705852508545
4794,-0.03018159605562687,-0.020261097699403763
4795,-0.02001471258699894,0.3493633512407541
4796,-0.010723969899117947,-0.019674774259328842
4797,-0.36982983350753784,-0.2517350763082504
4798,-0.026726121082901955,-0.028351849410682917
4799,0.1263999044895172,-0.032481493428349495
4800,0.06991538405418396,0.16346657276153564
4801,-0.022978901863098145,0.5838733278214931
4802,-0.05176816135644913,-0.05706303358078003
4803,0.006102495361119509,-0.00019011704716831446
4804,-0.023177284747362137,-0.029349267977522686
4805,-0.08431965857744217,-0.08867350779473782
4806,-0.10571441054344177,0.16426080465316772
4807,0.001222718507051468,0.13469840213656425
4808,-0.029610086232423782,0.03461871296167374
4809,-0.07308720797300339,1.1912948861718178
4810,-0.07242544740438461,-0.065282022356987
4811,0.04970042407512665,1.013167023898859
4812,-0.07789698988199234,-0.07997197663644329
4813,-0.0017407143022865057,1.3077877033501863
4814,-1.0367481708526611,-1.0319480800628662
4815,0.0685332641005516,-0.023544825613498688
4816,-0.0749475285410881,0.007050856947898865
4817,0.003240342950448394,0.017665460472926497
4818,0.04784373939037323,0.3617270386312157
4819,0.031733278185129166,0.23333924787584692
4820,-0.052384600043296814,1.203237608075142
4821,0.0635288804769516,0.08135323598980904
4822,0.020317934453487396,0.0002732512366492301
4823,-0.018874313682317734,0.02044699713587761
4824,0.001323286327533424,-0.0011936059163417667
4825,-0.24327626824378967,1.7526054084300995
4826,-0.024202514439821243,-0.06972468900494277
4827,0.142508402466774,0.09899401711300015
4828,-0.11200365424156189,-0.11581672020656697
4829,0.0031906096264719963,0.1966663961065933
4830,0.16744887828826904,1.6081350506283343
4831,0.06246563419699669,0.504181165015325
4832,0.10014587640762329,-0.04075233917683363
4833,-0.05530133843421936,-0.0547621750831604
4834,-0.06100977957248688,-0.08620224380865693
4835,0.006368854083120823,0.003610570216551423
4836,0.18831251561641693,0.0841051246970892
4837,-0.14206300675868988,0.33323834836483
4838,0.032002318650484085,0.0066903759143315256
4839,0.045333560556173325,0.05315397307276726
4840,0.04312508553266525,-0.0009671272709965706
4841,0.03487023338675499,0.009463940330315381
4842,0.0025763241574168205,1.4340025624260306
4843,0.0032921284437179565,0.04308741167187691
4844,-0.3455888330936432,-0.33135360293090343
4845,0.008777547627687454,0.2152618272230029
4846,-0.10358355194330215,-0.10261364816688001
4847,0.08993856608867645,0.04756605578586459
4848,-0.06654413789510727,-0.06982886913465336
4849,0.09522031247615814,0.1481964737178032
4850,0.04439077526330948,0.002127941232174635
4851,-0.09680265933275223,-0.09810730069909823
4852,0.008135868236422539,0.030661339755170047
4853,-0.09114279597997665,-0.1055214125663042
4854,-0.07746656984090805,0.1295861005783081
4855,-0.033528607338666916,-0.03754591755568981
4856,0.025835605338215828,-0.0004873063007835299
4857,-0.048166096210479736,-0.11746456265449524
4858,0.028842000290751457,0.1992183068068698
4859,-0.06418122351169586,-0.07448642048984766
4860,-0.01891782507300377,0.034824905917048454
4861,-0.01084390003234148,0.042597729712724686
4862,-0.12051668018102646,-0.13687596794625279
4863,-0.1093626618385315,-0.1304293759749271
4864,0.09248655289411545,0.01413914980366826
4865,0.014363397844135761,0.45809264574199915
4866,0.046928733587265015,0.24587778747081757
4867,-0.055794764310121536,-0.07651205477304757
4868,-0.023848747834563255,-0.020826578605920076
4869,0.1891661286354065,0.1846856416668743
4870,-0.1597888469696045,-0.07323041558265686
4871,0.09452639520168304,0.7409546375515674
4872,0.03593581169843674,0.7847476010465471
4873,0.043212346732616425,0.7988928034901619
4874,0.09348605573177338,0.004153684894845355
4875,0.021859612315893173,0.09615315497330812
4876,-0.02146325260400772,2.8245496675372124
4877,0.01940024271607399,0.23324577859602869
4878,-0.27927830815315247,-0.2731245958805084
4879,-0.45668867230415344,0.15404275059700012
4880,0.018120791763067245,0.012732429429888725
4881,-0.0053785257041454315,0.0515710785984993
4882,0.041523661464452744,1.2464903541840613
4883,0.11008080095052719,-0.041687507182359695
4884,0.11365588009357452,0.15768322348594666
4885,-0.0013618730008602142,0.20465638116002083
4886,-0.015046881511807442,-0.01690268376842141
4887,0.009693194180727005,0.9451401680707932
4888,0.009009432047605515,-0.0122621925547719
4889,-0.036795474588871,-0.07282532751560211
4890,-0.42287448048591614,-0.425477565946494
4891,-0.1387728452682495,-0.14399721787776798
4892,0.002156385686248541,0.009207453161943704
4893,-0.059989772737026215,0.2397276982665062
4894,-0.019284125417470932,0.2295752875506878
4895,-0.017278697341680527,-0.03881952236406505
4896,0.010588429868221283,-0.007787289563566446
4897,-0.033433735370635986,-0.06230710633099079
4898,-0.03454132378101349,-0.05515550076961517
4899,0.0027630142867565155,0.42068502493202686
4900,0.03775105997920036,0.001976967789232731
4901,0.0011418837821111083,-0.0013076682662358508
4902,-0.0061208633705973625,-0.004804262891411781
4903,-0.021281830966472626,-0.015426109544932842
4904,0.05382472276687622,0.15652416623197496
4905,0.03829280659556389,0.0034521352499723434
4906,0.01979978010058403,0.19938260735943913
4907,-0.11562348902225494,0.32964254915714264
4908,0.07033420354127884,0.033224275801330805
4909,0.00819840095937252,0.013142906129360199
4910,0.015848904848098755,1.5935018658638
4911,-0.1759481281042099,0.0680440217256546
4912,-0.4947061538696289,-0.5203052193828626
4913,0.03666461631655693,0.37608699267730117
4914,0.31471702456474304,-0.0005493387579917908
4915,0.04019918665289879,0.7019909871742129
4916,0.014047023840248585,-0.00781795079819858
4917,-0.007712968625128269,-0.007075134664773941
4918,-0.04879148304462433,-0.03483075089752674
4919,-0.029524290934205055,-0.048510818858630955
4920,0.025548990815877914,0.014904080744599923
4921,-0.08164975792169571,-0.13483986794948577
4922,0.005011959467083216,0.00044530219747684896
4923,0.031870484352111816,0.04839457175694406
4924,0.11747120320796967,0.04408496245741844
4925,-0.026075825095176697,-0.04553567245602608
4926,-0.004397223703563213,-0.0012470909953117369
4927,0.030623339116573334,0.11855174577794969
4928,-0.07404730468988419,-0.07513715417007916
4929,-0.01522779930382967,0.25195547565817833
4930,-0.09824882447719574,-0.10674244817346334
4931,-0.04513072967529297,0.04816769063472748
4932,0.09609810262918472,-0.004094302654266357
4933,-0.06384125351905823,0.02565702795982361
4934,-0.016817620024085045,0.034376710653305054
4935,-0.06790509819984436,-0.08958710123260971
4936,0.0069796377792954445,0.0009136712178587914
4937,-0.2648656368255615,-0.2573917657136917
4938,-0.009378519840538502,0.5769922770559788
4939,0.02291543036699295,0.04464999586343765
4940,-0.12003081291913986,-0.11987402569502592
4941,0.003845211351290345,0.0020003542309723343
4942,-0.028878405690193176,-0.0438146791420877
4943,0.0036745015531778336,-0.018328921403735876
4944,-0.056924968957901,-0.09847768187522889
4945,0.006311804987490177,0.0020653118845359586
4946,0.0023827310651540756,1.3072604223852977
4947,0.00366179458796978,0.05037911795079708
4948,0.13868394494056702,0.34329218324273825
4949,-0.004549574106931686,0.026056576520204544
4950,-0.09910096228122711,-0.1570472065359354
4951,0.0011356286704540253,-0.031218958476529224
4952,-0.00047942157834768295,0.04190215282142162
4953,-0.11925692111253738,-0.05332818627357483
4954,-0.01916973479092121,-0.02198363372735912
4955,-0.11162897199392319,-0.11278554704040289
4956,0.02210419997572899,0.07402392104268074
4957,0.01541646383702755,0.02400805614888668
4958,0.03294586390256882,0.0032238394596788567
4959,0.02282877266407013,0.018355362118541052
4960,0.01722710207104683,0.36809054018522147
4961,0.030750323086977005,0.49914681538939476
4962,-0.08870726078748703,0.2038544863462448
4963,-0.0343012735247612,0.10607632249593735
4964,0.008769710548222065,-0.002226697513833642
4965,0.08674091845750809,0.010276733897654822
4966,-0.0205727256834507,0.29557251930236816
4967,-0.12548504769802094,-0.14763930160552263
4968,0.04570664465427399,0.4674526146845892
4969,-0.059112485498189926,-0.01621577888727188
4970,0.03149775415658951,0.29129232466220856
4971,0.0012917816638946533,0.6273854784667492
4972,-0.16009782254695892,-0.18441085005179048
4973,0.02725505456328392,0.07425549090839922
4974,-0.014630787074565887,0.8118136767297983
4975,0.019467782229185104,0.13009846102795564
4976,0.008758112788200378,0.00020120341287110932
4977,-0.004860296845436096,-0.004430705681443214
4978,0.02459529973566532,0.00936534209176898
4979,-0.023163286969065666,-0.025816544911776873
4980,0.005327481776475906,-0.013271686621010303
4981,0.05137084424495697,0.034611946903169155
4982,-0.010224992409348488,-0.027870369842275977
4983,-0.07294146716594696,-0.06560127973556519
4984,0.35634922981262207,0.017061063554137945
4985,0.02455945685505867,0.46603766013868153
4986,-0.10954757779836655,-0.11216115253046155
4987,0.009309068322181702,5.840993253514171e-06
4988,0.016260311007499695,0.4424704271950759
4989,-0.23248547315597534,1.237046480178833
4990,0.0007247775793075562,-0.04293953441083431
4991,0.1486680954694748,0.018683012574911118
4992,0.012747395783662796,-0.002689365530386567
4993,-0.005802489817142487,0.10849086940288544
4994,0.003864179365336895,0.027409841306507587
4995,-0.025492168962955475,0.023104194551706314
4996,0.06073331832885742,-0.009150673169642687
4997,-0.013904228806495667,-0.026360534131526947
4998,0.04596392437815666,0.08868303673807532
4999,-0.0007527181878685951,1.2447224408388138
5000,0.29023051261901855,0.36303140223026276
5001,-0.025511186569929123,-0.02736441104207188
5002,0.16843071579933167,0.47076110588386655
5003,0.2652786672115326,1.1729890927672386
5004,0.026804007589817047,-0.008126122294925153
5005,0.2965022921562195,0.1966674888972193
5006,0.007916143164038658,-0.00035517945593710465
5007,0.05351494997739792,0.46725196903571486
5008,-0.08439434319734573,-0.13884064368903637
5009,0.016886403784155846,0.005153594742296264
5010,0.010918613523244858,0.24499338306486607
5011,-0.03387283906340599,-0.036332880685222335
5012,0.0854291245341301,1.3092130227014422
5013,0.005938970949500799,0.006136188021628186
5014,0.0971754863858223,0.5288535784929991
5015,-0.002390091773122549,0.08809118904173374
5016,0.013456525281071663,0.011379728093743324
5017,-0.0021521239541471004,-0.008398948750254931
5018,-0.040908340364694595,-0.07135750912129879
5019,0.02954377792775631,0.08623620384605601
5020,0.14289526641368866,1.256751500768587
5021,0.001609286293387413,0.8500438015908003
5022,0.029806295409798622,0.7916175256250426
5023,0.02427338995039463,0.0506912637501955
5024,0.16489961743354797,0.1338297426700592
5025,-0.0019334470853209496,0.14548659464344382
5026,0.06845411658287048,0.17843523278133944
5027,-0.004390127956867218,-0.005592912064457778
5028,0.02432444505393505,1.9159666690975428
5029,0.0037711153272539377,0.002779748996545095
5030,-0.11146821081638336,-0.13079514214769006
5031,0.011064835824072361,0.0971863039303571
5032,0.015162847936153412,-0.0061309331795200706
5033,-0.08884268254041672,-0.1491486355662346
5034,0.015109474770724773,-0.0035652831429615617
5035,-1.2508423328399658,-0.8907332420349121
5036,-0.015930568799376488,0.007570166140794754
5037,0.0034122630022466183,0.041081331204622984
5038,0.22186248004436493,0.022532985516590998
5039,0.008624178357422352,0.0007268006156664342
5040,0.018808715045452118,0.3562937118113041
5041,-0.009611748158931732,0.10309552773833275
5042,-0.06326933205127716,1.571815401315689
5043,-0.0450744666159153,0.04098690301179886
5044,0.004001803696155548,2.863850793801248
5045,0.21154333651065826,0.6018739128485322
5046,-0.016363712027668953,0.011108580976724625
5047,-0.012346340343356133,0.5902475565671921
5048,0.08235775679349899,0.19091556873172522
5049,0.0034550772979855537,0.011144579388201237
5050,-0.0064207445830106735,3.7607566565275192
5051,0.04390282928943634,0.8756789416074753
5052,0.02428387850522995,0.042437584255822
5053,-0.028862159699201584,0.08261246606707573
5054,0.08456384390592575,0.6768121346831322
5055,0.01774609461426735,0.17061939474660903
5056,0.0037925424985587597,1.2779674539560801
5057,-0.0029780545737594366,1.2071204115636647
5058,-0.02866053208708763,1.4426700100302696
5059,0.021773675456643105,-0.0008766900864429772
5060,0.03211958706378937,-0.005968105047941208
5061,-0.05426692217588425,1.6248498409986496
5062,0.07203469425439835,0.026283143321052194
5063,0.037811797112226486,0.23872210830450058
5064,0.006725674495100975,0.010678721213480458
5065,0.04673068970441818,0.059089357033371925
5066,0.13865000009536743,0.2418094058521092
5067,-0.010667642578482628,-0.01649091229774058
5068,0.14036378264427185,1.3508235804038122
5069,-0.0032782661728560925,-0.0038787329103797674
5070,-0.04383641481399536,-0.04672222782392055
5071,0.15564164519309998,0.02472421340650044
5072,0.021394778043031693,-0.0014451113529503345
5073,-0.0914294570684433,-0.06431233510375023
5074,-0.09609106928110123,-0.05099119991064072
5075,0.04642055556178093,0.0036976952105760574
5076,0.01717854104936123,0.019867118465754174
5077,0.051225971430540085,0.09311855434498284
5078,0.04095529764890671,0.02895335736684501
5079,0.06434294581413269,0.09668104443699121
5080,0.007243132218718529,0.33036487735807896
5081,0.0016415184363722801,0.011434733401983976
5082,-0.08045636117458344,-0.08168663922697306
5083,-0.02443128265440464,0.03260323777794838
5084,0.1499023288488388,0.0018202001228928566
5085,0.002809178316965699,0.23890194389605313
5086,0.0019382497994229198,0.0030825043795630336
5087,0.13807278871536255,0.11027776822447777
5088,-0.03010137751698494,-0.0701553097460419
5089,0.059212446212768555,1.0194447040557861
5090,0.047178566455841064,0.04340238310396671
5091,-0.02563708834350109,-0.016353806480765343
5092,0.01313455868512392,0.1467667417600751
5093,0.1359999179840088,0.14834991190582514
5094,-0.17783766984939575,-0.15274948626756668
5095,0.02010360360145569,0.007547987013822421
5096,-0.1596342772245407,-0.06180999428033829
5097,-0.043020643293857574,-0.05855274572968483
5098,0.14017485082149506,0.10279038152657449
5099,0.014026004821062088,0.1946199801750481
5100,0.02044028416275978,1.2342202686704695
5101,0.018767541274428368,-0.0013205882860347629
5102,0.0005708537064492702,0.001539621502161026
5103,0.040354691445827484,0.08061620034277439
5104,0.06521445512771606,-0.003490835428237915
5105,0.013571049086749554,-0.0007728403434157372
5106,-0.8334017395973206,-0.8339394549839199
5107,0.1525108516216278,0.01195686124265194
5108,-0.023341242223978043,-0.0246409382807542
5109,0.05170160159468651,-0.0028833652031607926
5110,0.16675534844398499,0.12189053557813168
5111,0.059354018419981,0.3201633580029011
5112,-0.007044121623039246,0.16678763926029205
5113,0.08976560831069946,0.03812917903997004
5114,0.062401097267866135,1.0023752127308398
5115,0.05535663664340973,0.014384515463461867
5116,0.11358194798231125,0.575004480779171
5117,-0.032614581286907196,-0.04069799371063709
5118,-0.0008284840732812881,-0.0178999815689167
5119,-0.21496178209781647,-0.1721399761736393
5120,0.00026965909637510777,0.013955834088847041
5121,-0.009505198337137699,0.07052725553512573
5122,-0.13873016834259033,1.6986557096242905
5123,-0.01911177486181259,-0.022227952198591083
5124,0.061141304671764374,0.45663303788751364
5125,0.04043961316347122,0.16409417986869812
5126,0.04820450767874718,0.03587496082764119
5127,-0.01186368241906166,0.9318183660507202
5128,-0.0020706767681986094,0.12494082050397992
5129,-0.04562469944357872,-0.04913500789552927
5130,-0.16448870301246643,-0.2130126692354679
5131,-0.009542327374219894,0.06739757023751736
5132,-0.011236297897994518,-0.011663052428048104
5133,0.009628649801015854,1.7039393540471792
5134,0.014910484664142132,0.02559094224125147
5135,0.15373611450195312,0.17269378842320293
5136,0.005008041858673096,0.1846307604573667
5137,0.0037173181772232056,0.14650575071573257
5138,-0.11255499720573425,-0.030821606516838074
5139,-0.03586498647928238,0.24724074825644493
5140,0.007727993186563253,0.024125606432789937
5141,-0.033540356904268265,0.06195472925901413
5142,0.0037704899441450834,0.0018388978787697852
5143,0.023691020905971527,0.2278714431449771
5144,0.033471040427684784,0.024367765290662646
5145,0.03841719403862953,0.07060975464992225
5146,0.02080870419740677,1.732447334099561
5147,0.0025994989555329084,2.0685222167521715
5148,-0.10415676981210709,1.2055223062634468
5149,0.021082881838083267,0.00553298881277442
5150,0.12339243292808533,-0.012074866332113743
5151,-0.002961073536425829,0.002868843264877796
5152,0.21532531082630157,0.028906229184940457
5153,-0.03750624880194664,-0.03697064006701112
5154,0.002788759768009186,0.22973470389842987
5155,0.032684337347745895,0.008801269344985485
5156,0.024908965453505516,0.04304153069097083
5157,0.01250351034104824,0.020024896060931496
5158,0.0020052827894687653,0.6158916598651558
5159,-0.0670008435845375,-0.03099025785923004
5160,0.031761109828948975,0.0055872214725241065
5161,0.020405307412147522,0.01913326919748215
5162,0.01696048304438591,0.20269622118212283
5163,0.019057996571063995,1.8969623120501637
5164,-0.012513380497694016,0.0030279457569122314
5165,-0.2564416527748108,-0.26274999865563586
5166,0.04731330648064613,-0.041097127716057
5167,0.03291134536266327,1.552068115950533
5168,0.053458165377378464,-0.0038888324052095413
5169,0.02204015851020813,1.052308488986455
5170,0.022595975548028946,0.40914072876330465
5171,0.1884688138961792,0.022813421208411455
5172,-0.02904805727303028,0.19052455946803093
5173,-0.099454864859581,0.35023075342178345
5174,0.09774460643529892,0.14878482464700937
5175,0.015752721577882767,-0.004542579757981002
5176,-0.022769536823034286,0.12609416246414185
5177,0.1166527271270752,0.8024158142507076
5178,-0.003958176355808973,0.08700953982770443
5179,-0.006276797503232956,0.09782068803906441
5180,0.007141730282455683,0.0028909012908115983
5181,0.01940256729722023,0.03867668658494949
5182,0.009099595248699188,-0.05614458955824375
5183,0.1825447827577591,0.21350547671318054
5184,-0.01441293116658926,0.3412536960095167
5185,0.016682669520378113,-0.030175769235938787
5186,-0.11716625839471817,-0.12001941064954735
5187,0.021641980856657028,0.5514218517346308
5188,0.10203955322504044,1.1988618643954396
5189,-0.0038133636116981506,-0.01224999688565731
5190,-0.004007373005151749,-0.01016983762383461
5191,0.032234080135822296,0.06444149864546489
5192,0.00519938301295042,0.21455288887955248
5193,0.042921073734760284,0.006927160866325721
5194,-0.4349718391895294,-0.3951171189546585
5195,0.19569964706897736,0.20289567566942424
5196,0.07451408356428146,0.27058992674574256
5197,-0.07731476426124573,0.09844929724931717
5198,-0.10887828469276428,-0.11354965146165341
5199,0.008985324762761593,0.0005400309746619314
5200,0.07540406286716461,0.33186179399491067
5201,0.01624048873782158,-0.0002275569422636181
5202,-0.04398112744092941,-0.06084042723523453
5203,0.059008654206991196,0.09358716337010264
5204,0.0336894728243351,0.5785033516585827
5205,0.01605733297765255,0.04855016409419477
5206,0.0031328462064266205,0.003744242829270661
5207,0.006093621253967285,0.017644534120336175
5208,0.004552773665636778,0.2831563064828515
5209,-0.06959514319896698,-0.05906846560537815
5210,0.09334619343280792,0.005262681981548667
5211,-0.058512523770332336,-0.05628397176042199
5212,0.16465197503566742,0.366965270601213
5213,-0.05860315263271332,0.44638605415821075
5214,0.01978098414838314,0.10772438300773501
5215,-0.0020878342911601067,-0.003392537124483397
5216,0.022721968591213226,0.0015702706295996904
5217,-0.1732480525970459,-0.181531879294198
5218,-0.0228903666138649,-0.05573476600693539
5219,-0.0700228214263916,0.8934361934661865
5220,0.07098418474197388,-0.023279118118807673
5221,-0.08732512593269348,-0.07762844115495682
5222,0.015824533998966217,0.046428636473137885
5223,-0.10787098109722137,0.05235093832015991
5224,0.11587506532669067,0.24451330676674843
5225,-0.20066000521183014,-0.14998210966587067
5226,0.008952077478170395,0.038182439719093964
5227,0.07119356840848923,-0.0036413446068763733
5228,-0.00270264595746994,-0.02495659701526165
5229,0.031208619475364685,0.014143169857561588
5230,-0.04601770266890526,-0.07347936183214188
5231,0.001409735530614853,-0.020675405394285917
5232,-0.0008776672184467316,-0.021363793124692165
5233,-0.015433551743626595,0.24403698183596134
5234,-0.00022417877335101366,-0.0015286430717651456
5235,0.05704329162836075,0.028573409654200077
5236,0.011930692940950394,-0.00014575570821762085
5237,-0.05262075364589691,-0.04811066761612892
5238,-0.04397955164313316,-0.041164565831422806
5239,0.09375050663948059,-0.0005177715793251991
5240,-0.529157817363739,-0.5519333407282829
5241,-0.014806455001235008,0.430667195469141
5242,0.061342835426330566,-0.0801118491217494
5243,0.07180459797382355,0.2640071325004101
5244,0.12084412574768066,-0.010112695395946503
5245,0.0032521861139684916,0.4828965663909912
5246,0.07170968502759933,0.05768259055912495
5247,0.02921971119940281,-0.008783950004726648
5248,-0.01045348308980465,-0.01162730272335466
5249,-0.0997261330485344,0.882257491350174
5250,-0.033490631729364395,0.1352226547896862
5251,0.054335255175828934,0.008015474595595151
5252,0.01804175227880478,0.012124865781515837
5253,0.13489288091659546,0.6030190214514732
5254,-0.19787220656871796,-0.18172071874141693
5255,-0.006940007209777832,0.01593681052327156
5256,0.12028789520263672,0.2813226580619812
5257,0.020365441218018532,0.542903010325972
5258,-0.14252711832523346,-0.13287723809480667
5259,0.024658434092998505,0.0005072066560387611
5260,0.06679181754589081,1.117390252649784
5261,0.01320737972855568,-0.001827998086810112
5262,0.019306018948554993,0.11938216257840395
5263,-0.0362924300134182,0.41606707498431206
5264,-0.020145215094089508,0.05609729140996933
5265,-0.6034227609634399,-0.2698122560977936
5266,0.0026689679361879826,1.4164625457488
5267,0.03511270880699158,0.7421055025915848
5268,0.07218031585216522,0.005494606797583401
5269,0.08537410199642181,0.02590529341250658
5270,0.038417231291532516,0.3183571808040142
5271,0.032293956726789474,0.21271465718746185
5272,-0.012664569541811943,0.0003951769322156906
5273,-0.0028476561419665813,0.044598341919481754
5274,0.07770400494337082,0.004772941581904888
5275,-0.06911861151456833,-0.07396544840594288
5276,-0.013556677848100662,-0.02541922638192773
5277,-0.040436841547489166,0.03276872634887695
5278,0.004674110561609268,-0.018339418806135654
5279,0.0026754485443234444,0.012433999218046665
5280,0.14859820902347565,0.9798673230689019
5281,0.03204279765486717,0.004886579292360693
5282,-0.0671759620308876,0.5311320871114731
5283,0.0840461403131485,0.16366562247276306
5284,-0.10722344368696213,-0.0661204494535923
5285,0.026077553629875183,0.60079771571327
5286,0.17450937628746033,0.18205738067626953
5287,-0.007946733385324478,0.16885467991232872
5288,0.09366726875305176,0.010028400807641447
5289,-0.13407345116138458,-0.15961406752467155
5290,-0.055508483201265335,4.489946149289608
5291,-0.017966216430068016,-0.0187783339060843
5292,-0.25744420289993286,0.04938200116157532
5293,0.04560906067490578,-0.00522301159799099
5294,-0.026351697742938995,-0.02793480036780238
5295,0.002729789586737752,0.4331139565765625
5296,-0.007200959604233503,-0.010636192106176168
5297,0.0020467927679419518,-0.0004276710969861597
5298,0.02139526605606079,0.016894331434741616
5299,0.05893634259700775,0.18746045231819153
5300,-0.005760125815868378,-0.012280295602977276
5301,0.008654452860355377,0.0028058331954525784
5302,-0.03543872386217117,-0.029118125326931477
5303,0.12317296862602234,1.0338907279074192
5304,0.006056952755898237,0.013737975503318012
5305,-0.05716445669531822,-0.06011201813885236
5306,0.06027144193649292,7.232744246721268e-05
5307,0.013822882436215878,1.0583048136904836
5308,-0.33990734815597534,-0.10450088977813721
5309,-0.006774552166461945,0.052904099225997925
5310,0.06237904354929924,0.25016573444008827
5311,-0.12708063423633575,3.099088340997696
5312,0.0686459019780159,0.059159606763387274
5313,-0.004400444217026234,-0.007754916325211525
5314,-0.08513595163822174,2.9009257555007935
5315,0.0030577490106225014,-0.002115732990205288
5316,0.02096821926534176,0.013606863098857502
5317,0.09199923276901245,0.004567725583910942
5318,-0.0018363179406151175,0.23622327158227563
5319,0.023049883544445038,1.0947448080405593
5320,-0.0041440315544605255,-0.010010804049670696
5321,0.00502806156873703,0.029393397271633148
5322,0.1418803632259369,2.931022509932518
5323,-0.11879384517669678,-0.100511958822608
5324,0.10494917631149292,-0.012910246849060059
5325,0.008060703054070473,0.11701909503608476
5326,-0.022068418562412262,-0.06349951960146427
5327,-0.012224271893501282,0.039498619735240936
5328,0.08372771739959717,0.7243105713278055
5329,-0.012285903096199036,0.0030334163457155228
5330,0.0019773116800934076,0.034721418109256774
5331,0.004413921386003494,-0.038561964116524905
5332,-0.002184838056564331,0.8017328269779682
5333,-0.05777838081121445,-0.03626697696745396
5334,0.08065961301326752,0.03861325141042471
5335,0.029130393639206886,0.15926906326785684
5336,0.0138178039342165,0.013901526108384132
5337,-0.05654438957571983,-0.04044882021844387
5338,0.19677624106407166,0.2851262749682064
5339,0.017389971762895584,-0.03041841508820653
5340,0.15019474923610687,5.540375909942668
5341,0.0034362925216555595,1.2794495029374957
5342,0.29623252153396606,0.5240749741205946
5343,-0.03290430083870888,-0.0791655769571662
5344,0.009622286073863506,0.37509174714796245
5345,-0.039091967046260834,-0.04850436846027151
5346,0.00323311286047101,0.0685847179920529
5347,-0.004112793132662773,-0.004929650574922562
5348,0.014836857095360756,0.004008608404546976
5349,0.06686712801456451,-0.0011387976119294763
5350,0.03330687806010246,0.05584992631338537
5351,-0.005535711068660021,-0.010977763507980853
5352,0.030296137556433678,0.2963196875207359
5353,0.0011254280107095838,0.00018698831263463944
5354,-0.0013264268636703491,-0.0023388261906802654
5355,0.030354294925928116,0.612740256357938
5356,0.09520493447780609,0.015687497458202415
5357,0.07399482280015945,0.0033501587313367054
5358,0.08460506796836853,0.06954577937722206
5359,0.005968084093183279,-0.0007921585347503424
5360,-0.3502217233181,3.1349529027938843
5361,-0.1168207898736,-0.12362480295996647
5362,0.0005303868092596531,0.6589506918098778
5363,0.20924916863441467,-0.0015036948025226593
5364,0.14859642088413239,0.06884556543081999
5365,0.02044565975666046,0.0003350507467985153
5366,-0.03888999670743942,3.5013974867761135
5367,0.009061409160494804,-0.0054450418101623654
5368,0.03310089930891991,0.06295410565508064
5369,0.024852575734257698,1.4425343301845714
5370,0.04115771874785423,0.39191637211479247
5371,-0.06114998832345009,-0.07701305486261845
5372,6.827921606600285e-05,0.04247242561541498
5373,0.030493944883346558,7.8013278767466545
5374,0.014060340821743011,0.41177295707166195
5375,0.020859256386756897,2.261950097978115
5376,0.06385340541601181,0.07659721374511719
5377,0.05995422601699829,0.391706645488739
5378,0.006125125102698803,0.03360429219901562
5379,0.04024532064795494,0.3897341010160744
5380,0.015513340011239052,-0.009346025704871863
5381,0.00014524906873703003,0.2906062714755535
5382,-0.20547883212566376,-0.1731102243065834
5383,0.12913072109222412,1.8696011751890182
5384,-0.29427021741867065,-0.3121232776902616
5385,-0.07245828956365585,-0.042293377220630646
5386,-0.03321085870265961,0.2646740861237049
5387,-0.026320431381464005,-0.027833383297547698
5388,-0.19853036105632782,0.01333567500114441
5389,0.05376625061035156,1.504566905205138
5390,-0.004172997549176216,0.37023776583373547
5391,0.0008725409861654043,0.005054781446233392
5392,0.022735029458999634,0.2629599498468451
5393,0.023867832496762276,-0.013225588947534561
5394,-0.0052514574490487576,0.020272983238101006
5395,-0.09288588911294937,-0.09547502057102975
5396,0.007317983545362949,0.0038443474331870675
5397,0.004401599057018757,0.6999054711777717
5398,-0.1707378625869751,0.028508588671684265
5399,0.027425173670053482,0.07068935283314204
5400,0.17111115157604218,0.11408154224045575
5401,0.04929087311029434,0.09235140820965171
5402,-0.02801639400422573,0.32558638229966164
5403,-0.21746449172496796,-0.2008820790797472
5404,-0.051643289625644684,0.06707314401865005
5405,-0.0252004973590374,-0.022712470963597298
5406,0.0038779303431510925,0.1715124323964119
5407,0.006884712725877762,2.797620549798012
5408,0.15560564398765564,0.03973727524862625
5409,-0.03312578424811363,-0.03570287744514644
5410,-0.08259816467761993,-0.08942601867966005
5411,0.047497134655714035,0.06786204798845574
5412,0.01907614804804325,4.9320434015244246
5413,0.04781315103173256,-0.011130067985504866
5414,-0.10010901093482971,-0.10108218039385974
5415,-0.10161082446575165,-0.13529505534097552
5416,-0.047964416444301605,-0.1158324615098536
5417,-0.0010397788137197495,-0.0019069816917181015
5418,-0.010056836530566216,-0.010837990150321275
5419,0.014017358422279358,0.42027297616004944
5420,0.025023460388183594,0.11174027901142836
5421,0.022975267842411995,0.0028201338718645275
5422,0.061795417219400406,0.3699965514242649
5423,0.3642779290676117,0.19503358095607837
5424,-0.010208740830421448,-0.016780761070549488
5425,0.015552437864243984,0.7001704713329673
5426,-0.14551353454589844,0.9266982674598694
5427,0.04608045890927315,0.05799236078746617
5428,-0.04630870372056961,3.001701146364212
5429,-0.006001735106110573,0.284170881845057
5430,-0.015441009774804115,0.0503886453807354
5431,0.040387533605098724,-0.0063137158285826445
5432,0.04554343223571777,-0.016740471473895013
5433,-0.005191594362258911,-0.08327601163182408
5434,0.002681379672139883,-0.0037960441841278225
5435,-0.14981894195079803,0.011647224426269531
5436,-0.04230679199099541,-0.01869368739426136
5437,0.016796160489320755,0.23644373193383217
5438,-0.06800361722707748,0.7551138773560524
5439,-0.07784924656152725,-0.08178327488712966
5440,0.010006632655858994,0.10744759812951088
5441,0.0025451919063925743,0.008137918484862894
5442,0.017125852406024933,0.005112725633807713
5443,0.10592406988143921,0.3927832767367363
5444,0.17447732388973236,1.2629150173961534
5445,-0.07570958882570267,-0.0851423743279156
5446,0.09501922875642776,0.007452585094142705
5447,-0.10662972182035446,0.14986854791641235
5448,-0.15139348804950714,-0.040705710649490356
5449,0.04068716615438461,-0.0013010069960728288
5450,0.01903628557920456,0.0001827292944653891
5451,0.06284808367490768,0.09148056770209223
5452,0.09261730313301086,0.0966173087945208
5453,0.02171620912849903,0.4859395568491891
5454,0.15057581663131714,0.7746085842081811
5455,0.08314350992441177,0.00909597009740537
5456,-0.018229670822620392,-0.03797177132219076
5457,0.013885153457522392,0.022433701902627945
5458,-0.2716216444969177,-0.02679722011089325
5459,-0.005945231765508652,-0.030537352664396167
5460,0.027034852653741837,1.736971601843834
5461,0.03036012127995491,0.20144067332148552
5462,0.021793706342577934,0.13248406351158337
5463,0.040312305092811584,0.005162031389772892
5464,0.006327764131128788,-0.0003787202440435067
5465,0.22180300951004028,0.47012057484243996
5466,0.03092482127249241,0.22930496698245406
5467,-0.2018454521894455,1.2532665133476257
5468,0.062366992235183716,1.3130304880905896
5469,0.003589472733438015,-0.0010260220151394606
5470,0.025601735338568687,0.24778316952870227
5471,0.0005622981116175652,0.14479221124202013
5472,0.04576455056667328,0.9175758613273501
5473,0.03182903304696083,0.03856359631754458
5474,0.0036302278749644756,0.0673691156116547
5475,0.012775043025612831,1.3143619042821229
5476,0.045196324586868286,0.020919078961014748
5477,0.05475223809480667,0.07049882944556884
5478,-0.09936283528804779,0.2150573655962944
5479,0.004296661354601383,-0.0019149994404870085
5480,0.020687758922576904,0.00581231145770289
5481,0.0006990558467805386,-0.0060508154492708854
5482,0.0232759527862072,0.02969267033041234
5483,0.0019770734943449497,0.25468548672506586
5484,-0.02123389020562172,0.035018591210246086
5485,0.022100524976849556,0.25501737580634654
5486,-0.005231868475675583,0.2362889088690281
5487,0.04772046208381653,0.2366226715967059
5488,-0.0038471026346087456,-0.0051054341420240235
5489,-0.13209368288516998,-0.07656291127204895
5490,0.046801283955574036,1.2573586361249909
5491,0.007790280506014824,-0.007621348020620644
5492,0.014205149374902248,0.3257130986894481
5493,-0.19750019907951355,-0.0014206618070602417
5494,-0.022895850241184235,0.18687006458640099
5495,-0.061954252421855927,-0.039739951491355896
5496,-0.02599921077489853,0.034974267706274986
5497,-0.047343287616968155,-0.02298668771982193
5498,0.09341853111982346,0.20567010400554864
5499,0.04793630912899971,0.11592344990640413
5500,-0.08385518938302994,0.2383790910243988
5501,-0.03309597820043564,-0.04673338867723942
5502,-0.0008397111669182777,0.0053241166658699515
5503,0.01908443123102188,0.029186084400862455
5504,-0.4088135063648224,0.20016559958457947
5505,0.004473977256566286,1.1909855605499615
5506,-0.13528069853782654,-0.13853098452273116
5507,-0.014776497147977352,-0.021658213809132576
5508,0.01738690212368965,0.004487700527533889
5509,0.3622063994407654,0.22372707747854292
5510,-0.13075773417949677,0.5361505150794983
5511,0.006455706432461739,-0.0011171646183356643
5512,0.024554815143346786,-0.024724733928451315
5513,-0.005977010354399681,0.31601711362600327
5514,0.056815601885318756,-0.09541860967874527
5515,-0.06934511661529541,0.11163566261529922
5516,-0.19245149195194244,0.1209336370229721
5517,0.029708921909332275,-0.005093839019536972
5518,-0.00789974257349968,3.0518978983163834
5519,0.07832220196723938,1.0497476105811074
5520,0.011353210546076298,-0.01099626038921997
5521,0.041169729083776474,0.15912953112274408
5522,-0.09248708188533783,-0.02169649302959442
5523,0.0045666443184018135,0.02573846373707056
5524,0.14094924926757812,0.09606069896835834
5525,0.17454229295253754,0.07142899930522617
5526,-0.03234944865107536,-0.06583020277321339
5527,-0.0050103068351745605,0.058038532733917236
5528,-0.02747592329978943,-0.09972818801179528
5529,0.21762298047542572,0.09527846821583807
5530,-0.052561331540346146,-0.05462719133356586
5531,-0.003555693430826068,-0.006395388472810737
5532,0.07496164739131927,-0.02222126629203558
5533,-0.6552920937538147,-0.6795889170025475
5534,-0.9377226829528809,-0.9569426630623639
5535,0.000718030147254467,0.0023398587945848703
5536,-0.008667141199111938,0.7577014928683639
5537,-0.009164455346763134,-0.007630408043041825
5538,0.2211778461933136,1.2494382909499109
5539,0.09120305627584457,0.07195277349092066
5540,-0.0380316823720932,-0.09235701151192188
5541,-0.0731319785118103,-0.0318266935646534
5542,0.08788397163152695,1.056797781959176
5543,-0.08343634754419327,-0.11034551315242425
5544,-0.013362422585487366,0.11984472721815109
5545,-0.03098958544433117,-0.03152532665990293
5546,0.013070590794086456,-0.01528391265310347
5547,-0.30152833461761475,-0.21740643680095673
5548,0.20256969332695007,-0.022849835455417633
5549,0.010868249461054802,0.09167736768722534
5550,-0.19792860746383667,0.11138516664505005
5551,0.14991196990013123,2.5939583205035888
5552,-0.11983118951320648,-0.14805031241849065
5553,-0.02171044982969761,0.36945392563939095
5554,0.0944136455655098,0.8657462364062667
5555,-0.18468621373176575,-0.1989272516220808
5556,0.001219352474436164,0.0003835091119981371
5557,0.015594322234392166,0.01599982031621039
5558,0.006626306101679802,0.6924276314675808
5559,0.05940922349691391,0.6170241236732181
5560,0.058111853897571564,0.036680037155747414
5561,0.017002008855342865,0.24952019925694913
5562,-0.0144924595952034,0.028330564498901367
5563,0.003839298617094755,0.2434931481257081
5564,-0.2757353186607361,0.6904544830322266
5565,0.0019423437770456076,1.364366230147425
5566,0.06781573593616486,0.7887424295768142
5567,0.167937234044075,0.10355711495503783
5568,0.01611909829080105,0.24290613271296024
5569,0.08539076149463654,-0.00696959812194109
5570,-0.011847326532006264,0.10951084457337856
5571,0.07775870710611343,1.1769954469054937
5572,0.0034199878573417664,0.01888352632522583
5573,-0.14265944063663483,-0.1440711161121726
5574,0.0031385477632284164,0.05318013235228136
5575,-0.049643971025943756,-0.01874474436044693
5576,-0.006895240396261215,0.031181994825601578
5577,0.08836371451616287,0.08228214783594012
5578,0.021697746589779854,0.2166822161525488
5579,0.047768957912921906,0.18808039091527462
5580,-0.036002401262521744,2.0168166011571884
5581,-0.16293379664421082,0.01974727213382721
5582,0.01660957932472229,-0.007479804335162044
5583,-0.06982600688934326,0.3086816146969795
5584,0.006331125274300575,8.602027082815766e-05
5585,0.013418605551123619,-0.015260129934176803
5586,0.07517832517623901,0.11715739592909813
5587,0.04640224575996399,0.3296226104721427
5588,0.04281681776046753,0.4748968901694752
5589,0.07143674045801163,-0.012001788476482034
5590,0.030226072296500206,0.7250399235635996
5591,-0.004273405764251947,-0.010979294296703301
5592,0.029824839904904366,1.120222082361579
5593,0.043424952775239944,0.08672536909580231
5594,-0.0027925968170166016,-0.04650670662522316
5595,0.0818154439330101,0.019975661300122738
5596,-0.047288522124290466,0.021488621830940247
5597,-0.0961645171046257,0.051331475377082825
5598,0.21444973349571228,1.3043146133422852
5599,-0.01165048312395811,0.005135362967848778
5600,-0.012581277638673782,-0.008347991853952408
5601,0.01970817893743515,1.7659088374548446
5602,0.05322808772325516,0.10599617008119822
5603,0.007637570612132549,0.0005380997899919748
5604,-0.2076963484287262,-0.20694831013679504
5605,0.039308104664087296,0.023887292947620153
5606,0.004922977648675442,-0.0030754489707760513
5607,-0.021550677716732025,0.04725775867700577
5608,0.003289746819064021,8.024024993472267
5609,0.003577709197998047,0.01352695981040597
5610,-0.03358098119497299,-0.03605842404067516
5611,0.000593540258705616,0.531896716915071
5612,-0.033870063722133636,0.06847731024026871
5613,-0.5912696123123169,-0.5915084205335006
5614,-0.026265326887369156,-0.012888975441455841
5615,-0.06187877804040909,0.034355610609054565
5616,0.020803892984986305,1.0427095871418715
5617,-0.04789597913622856,-0.05428272142307833
5618,-0.12948840856552124,-0.12490479275584221
5619,0.024344725534319878,0.04184403084218502
5620,0.022622961550951004,3.5730384523048997
5621,-0.02975352481007576,-0.06354286801069975
5622,0.04682295396924019,-0.0012162905186414719
5623,0.05304459109902382,0.07927874848246574
5624,0.06048509478569031,-0.0022027325467206538
5625,0.07143472880125046,0.21712209773249924
5626,-0.1921396404504776,-0.17156438529491425
5627,0.004048445727676153,0.0032332570990547538
5628,-0.0022621508687734604,2.387338660657406
5629,-0.20158573985099792,-0.13204561918973923
5630,0.0013241320848464966,0.014620116213336587
5631,0.04110943153500557,0.03320433967746794
5632,0.0280933678150177,0.04532792419195175
5633,0.10789354890584946,0.5334283141564811
5634,-0.0030006077140569687,0.5064192060381174
5635,-0.008944984525442123,0.2805388309061527
5636,0.06702978163957596,-0.005443308036774397
5637,-0.0015603177016600966,0.00024293712340295315
5638,0.024260664358735085,0.0031061017652973533
5639,0.052211664617061615,0.07013246975839138
5640,0.08238712698221207,-0.004926997236907482
5641,0.007236797362565994,-0.011887975968420506
5642,0.04401369020342827,-0.0014842674136161804
5643,0.020588666200637817,0.26754382997751236
5644,-0.026057610288262367,-0.044955900870263577
5645,0.0021348632872104645,0.05944487452507019
5646,0.25993144512176514,1.2082727029919624
5647,0.04000677540898323,1.420401815790683
5648,-0.035571109503507614,-0.03638796880841255
5649,0.026482030749320984,2.159544471942354
5650,0.04679900407791138,0.3114801165647805
5651,-0.33453717827796936,-0.3639637320302427
5652,-0.030591625720262527,-0.05636251484975219
5653,-0.017257973551750183,-0.025490554930001963
5654,-0.12999112904071808,-0.11154919117689133
5655,-0.016985533758997917,0.1134890615940094
5656,0.012125784531235695,0.030749907717108727
5657,-0.05675331503152847,0.7905352115631104
5658,-0.029365884140133858,0.009098324924707413
5659,0.0294234286993742,0.9005526322871447
5660,-0.0073281750082969666,-0.035802059806883335
5661,0.002706310711801052,0.5304776724078692
5662,-0.009686693549156189,-0.014191631227731705
5663,0.06657040119171143,0.4491310641169548
5664,-0.046294763684272766,-0.06318588182330132
5665,-0.03602113574743271,-0.04544700730184559
5666,0.030173808336257935,-0.1089746430516243
5667,0.024831101298332214,3.0934444395825267
5668,2.5039680004119873,2.341881831176579
5669,0.019724510610103607,0.0015163836069689296
5670,0.001235058531165123,-0.0022646546130999923
5671,-0.003210119903087616,-0.019683457911014557
5672,0.02026715874671936,0.02448016928974539
5673,-0.0031539429910480976,0.9015289703384042
5674,-0.11894888430833817,-0.12262244918383658
5675,0.018629640340805054,0.04895823448896408
5676,0.013888835906982422,0.012123577296733856
5677,-0.0010479834163561463,-0.002182588985306211
5678,-0.016798393800854683,-0.03273974359035492
5679,-0.2248097062110901,-0.24504159693606198
5680,-0.005271846894174814,-0.011213795456569642
5681,0.047790855169296265,0.002944895066320896
5682,0.02324605919420719,-0.000979141565039754
5683,0.03272409737110138,0.03524497547186911
5684,0.05482574924826622,0.2405177690088749
5685,-0.030053284019231796,-0.01446571946144104
5686,0.040636658668518066,0.32766108959913254
5687,0.009345268830657005,0.11757728460725048
5688,-0.1277611255645752,1.7689381688833237
5689,0.0018397131934762,0.03863710071891546
5690,0.04780412092804909,0.0134058301046025
5691,-0.2268548458814621,1.7643706798553467
5692,0.0011884804116562009,0.0011255245481152087
5693,0.168219193816185,1.6092666413169354
5694,-0.0925213024020195,-0.09306752413976938
5695,-0.008761928416788578,-0.016755735268816352
5696,0.2127213180065155,0.05064406618475914
5697,0.06905685365200043,0.2297408599188202
5698,-0.003955639898777008,0.9833987504243851
5699,0.04279082641005516,-0.0025938181206583977
5700,-0.002856474369764328,0.02365957759320736
5701,-0.08054185658693314,-0.09415110718691722
5702,-0.01913357712328434,0.07516100630164146
5703,0.13396655023097992,0.06007459573447704
5704,-0.042848337441682816,0.8474412485957146
5705,-0.00868151243776083,-0.01145194991840981
5706,0.06436099112033844,0.01253027527127415
5707,0.01783415861427784,1.4144523446448147
5708,0.11790449917316437,0.20286736264824867
5709,-0.009467869997024536,-0.024815984070301056
5710,0.0344671756029129,0.010662958025932312
5711,0.025876935571432114,0.17805151641368866
5712,-0.0021277815103530884,0.08305859193205833
5713,0.0859818384051323,0.3646107745007612
5714,-0.03040032647550106,-0.03723888480999449
5715,0.06317842751741409,0.22459040589001233
5716,-0.028732027858495712,-0.06309776066336781
5717,0.02340954914689064,0.7534359709097771
5718,0.0036637047305703163,-0.00010763936097646365
5719,-0.00011051679030060768,0.7365162093192339
5720,-0.01327112689614296,0.089115671813488
5721,-0.005234438925981522,0.04688640497624874
5722,-0.047457218170166016,-0.03629905730485916
5723,-0.1833692342042923,-0.1619848944246769
5724,-0.19811880588531494,-0.19993606582283974
5725,0.0996183380484581,0.044575337087735534
5726,0.0004059325437992811,1.7611419106833637
5727,0.016616296023130417,-0.003753609344130382
5728,-0.021003063768148422,-0.024077897192910314
5729,0.06006452441215515,-0.01271275244653225
5730,0.0008445403072983027,-0.00163523419178091
5731,0.0013629668392241001,-0.0012414396915119141
5732,0.002572223311290145,0.30557566438801587
5733,0.02376820333302021,-0.003706971649080515
5734,0.031785767525434494,2.356064822524786
5735,0.04371883347630501,-0.0021266210824251175
5736,0.15582232177257538,0.41845340307918377
5737,0.012711536139249802,-0.0022244665306061506
5738,0.00019701989367604256,-0.0025837813882390037
5739,0.02131672576069832,0.07379685784690082
5740,0.008509786799550056,-0.013898583129048347
5741,3.836635733023286e-05,0.020600176823791116
5742,0.036834098398685455,-0.007135778199881315
5743,0.131995290517807,0.05345688760280609
5744,-0.007898587733507156,-0.03380685718730092
5745,-0.0002730577252805233,0.6528494292870164
5746,-0.006330224685370922,-0.0042601763270795345
5747,0.016191009432077408,0.17981628328561783
5748,-0.009475328028202057,0.07028590515255928
5749,0.010182300582528114,-0.00891536584822461
5750,0.0754413902759552,0.20425333827733994
5751,-0.1901516616344452,-0.083219513297081
5752,0.10393116623163223,1.3927955936524086
5753,-0.09184041619300842,0.1638420671224594
5754,-0.2720228433609009,-0.24051830917596817
5755,-0.0624428354203701,-0.06611215742304921
5756,-0.08326424658298492,-0.06955257803201675
5757,0.042105503380298615,0.09222003724426031
5758,-0.06595358997583389,0.18736542016267776
5759,-0.009527970105409622,-0.00502302311360836
5760,0.07707133889198303,0.5545314196497202
5761,-0.011068463325500488,0.1470853127539158
5762,-0.017528848722577095,-0.018995258840732276
5763,0.08575405180454254,0.05804357584565878
5764,-0.03696676343679428,0.0742233619093895
5765,0.07326312363147736,-0.020710240409243852
5766,-0.061700332909822464,-0.03789815865457058
5767,0.007813510484993458,0.005607019178569317
5768,0.07108248770236969,0.009940113872289658
5769,-0.0028858575969934464,0.054203011095523834
5770,-0.029973438009619713,-0.03855749388458207
5771,-0.028656644746661186,-0.05012758550583385
5772,0.05347311496734619,0.0006246063858270645
5773,-0.016288872808218002,0.23963142558932304
5774,0.06276336312294006,0.0342436897335574
5775,-0.17544014751911163,-0.185358596034348
5776,0.10417837649583817,0.006364780479202636
5777,0.022588113322854042,-0.006874470040202141
5778,0.07349076122045517,0.24245139304548502
5779,-0.09692884981632233,-0.08677888661623001
5780,-0.17150543630123138,-0.07097871601581573
5781,0.013754421845078468,-0.0032518778898520395
5782,-0.003710729768499732,0.21068126615136862
5783,0.022595414891839027,0.001438970910385251
5784,-0.0020985305309295654,0.6440059244632721
5785,0.014965064823627472,0.11933515733107924
5786,0.057941485196352005,0.15070790378376842
5787,-0.060654543340206146,-0.06838408811017871
5788,0.0502043180167675,0.01601892150938511
5789,0.029623275622725487,0.012557025998830795
5790,-0.07974873483181,0.46165384352207184
5791,0.017177587375044823,1.1550365686657642
5792,-0.0017879321239888668,0.1751231336966157
5793,-5.641765892505646e-05,1.079784489236772
5794,0.0013025569496676326,0.01114049926673033
5795,0.10058680921792984,0.13284818327520043
5796,0.0230722613632679,0.0038160364783834666
5797,0.007167342584580183,0.08831943792756647
5798,0.07476673275232315,0.4819404130685143
5799,0.0037598595954477787,0.11276948626618832
5800,-0.5216621160507202,-0.523616841994226
5801,0.005786478985100985,0.015484310220927
5802,0.009056326001882553,0.31505017168819904
5803,-0.15208356082439423,1.4931407421827316
5804,0.0018292723689228296,0.00013859081082046032
5805,0.1381809562444687,0.6071870923042297
5806,0.03964253515005112,-0.000332516705384478
5807,-0.005864478647708893,0.008981339633464813
5808,-0.05129150301218033,2.4832579866051674
5809,0.06848341226577759,0.4113053809851408
5810,0.17084263265132904,0.03055423203477403
5811,0.014567321166396141,0.0015475023537874222
5812,0.006741449236869812,0.1496850773692131
5813,-0.011125867255032063,0.31509307865053415
5814,0.11235789954662323,0.8519400469958782
5815,-0.01781275123357773,0.0006856285035610199
5816,0.12676987051963806,0.4473002441227436
5817,0.01756133884191513,0.03748327924404293
5818,0.0008890230674296618,0.10985151189379394
5819,0.1510811597108841,0.4446382182650268
5820,0.0466882660984993,0.0012052003294229507
5821,0.05469777435064316,0.0344602782279253
5822,0.004305909387767315,-6.019140710122883e-05
5823,0.0009014797396957874,1.0038118343800306
5824,-0.21357551217079163,0.9604451060295105
5825,-0.01921101287007332,0.188370980322361
5826,0.03286740928888321,0.0014883596450090408
5827,0.01980675756931305,1.3017659243778326
5828,0.05484342947602272,0.01247551578853745
5829,-0.15108278393745422,1.2425789833068848
5830,-0.09753529727458954,-0.10135823496966623
5831,0.004957607947289944,0.16975590796209872
5832,-0.024257399141788483,-0.028672727770754136
5833,-0.022804690524935722,-0.0212979840580374
5834,0.2215518057346344,1.7239378639787901
5835,-0.016220465302467346,-0.045521749183535576
5836,-0.5198906064033508,-0.5552132949233055
5837,-0.002988449763506651,-0.00392295717028901
5838,0.06587234139442444,0.019501943141222
5839,0.01891188696026802,0.5472105229273438
5840,0.01888931356370449,0.001447593793272972
5841,-0.04898422583937645,0.21209727972745895
5842,-0.015089670196175575,0.020261939615011215
5843,0.0001827722880989313,0.3568489623721689
5844,0.026776190847158432,0.9096211269497871
5845,0.03325489163398743,0.0011195836123079062
5846,-0.0016150888986885548,0.01743508130311966
5847,0.1965712457895279,0.20693804830079898
5848,-0.06420504301786423,-0.0029693469405174255
5849,0.01789306104183197,0.14784604427404702
5850,-0.007451155688613653,-0.014186842628987506
5851,-0.22043554484844208,-0.24120858032256365
5852,0.001949930563569069,-0.0014252725522965193
5853,0.006063033826649189,0.7270807062741369
5854,-0.03452995419502258,0.03147495910525322
5855,-0.12986956536769867,-0.08344532921910286
5856,0.008325053378939629,-0.0003189104318153113
5857,-0.007013951428234577,-0.008317819797071024
5858,0.005904651712626219,0.0023238188005052507
5859,0.00042226212099194527,5.613942630589008e-05
5860,0.019747072830796242,0.13308722141664475
5861,0.06375467777252197,0.07488144561648369
5862,-0.00650427769869566,0.11974265985190868
5863,-0.003683626651763916,0.0038615092635154724
5864,0.051227498799562454,0.028603249229490757
5865,-0.072804294526577,-0.07808746758382767
5866,0.02624911442399025,0.003122371854260564
5867,-0.29944583773612976,-0.30219196346297394
5868,0.07488623261451721,0.6776406318531372
5869,0.007008887827396393,0.03151937387883663
5870,0.09007056057453156,0.22701273681013845
5871,-0.0025464054197072983,0.04872318683192134
5872,0.21837812662124634,1.7924056541523896
5873,0.09620174020528793,0.41925338096916676
5874,0.041876420378685,0.06552645191550255
5875,0.21210947632789612,0.005327683873474598
5876,0.0010620220564305782,0.10203953058226034
5877,0.05025948956608772,0.10907202959060669
5878,-0.05430925637483597,-0.061840163078159094
5879,-0.010771237313747406,-0.04176407307386398
5880,-0.011022210121154785,-0.01478164414584171
5881,0.007627248764038086,-0.001256854273378849
5882,-0.05488872155547142,-0.05838282298645936
5883,0.031094707548618317,-0.02896912768483162
5884,0.014158978126943111,-0.006198475603014231
5885,-0.023557724431157112,-0.026408744976606613
5886,0.12460259348154068,0.058053821325302124
5887,0.08232306689023972,0.12106718868017197
5888,0.056048471480607986,0.3306945623844513
5889,0.015946879982948303,0.0029220461728982627
5890,0.028418466448783875,2.6351772248744965e-05
5891,0.153067946434021,0.5521515356376767
5892,0.05067449063062668,0.007900799624621868
5893,0.012704314664006233,-0.010264847204089165
5894,-0.08728659152984619,-0.2100680023431778
5895,-0.049012746661901474,-0.0883260010741651
5896,-0.0907173678278923,-0.04807852953672409
5897,-0.03469259291887283,-0.05045743752270937
5898,0.015230700373649597,-0.010313196573406458
5899,-0.03076762519776821,-0.04975882114376873
5900,-0.04362273961305618,0.44188544526696205
5901,0.08896154910326004,0.001316823996603489
5902,-0.08451884984970093,0.014011934399604797
5903,0.015761330723762512,0.06089346623048186
5904,0.02354840189218521,0.030839719156574574
5905,0.05272684991359711,-0.015454254054930061
5906,-0.0037279585376381874,-0.011496708815684542
5907,0.026917725801467896,-0.003813530784100294
5908,-0.08407681435346603,0.8147162646055222
5909,0.06609858572483063,0.014534158632159233
5910,-0.02601597271859646,0.8734220527112484
5911,-0.006512358784675598,-0.023763880599290133
5912,-0.18766701221466064,0.001303255558013916
5913,0.06167515367269516,-0.0012611912679858506
5914,0.006279460154473782,0.41445658006705344
5915,0.0709538385272026,0.2910046670585871
5916,-0.0005198707804083824,-0.006540706381201744
5917,0.011832475662231445,0.3230117969214916
5918,0.053694382309913635,3.5916997864842415
5919,-0.02082737348973751,0.019513718783855438
5920,0.13162878155708313,0.2592267356812954
5921,0.06262616813182831,0.003988418495282531
5922,0.02473105862736702,0.5728429071605206
5923,0.005764266476035118,0.050772472750395536
5924,-0.00433140667155385,-0.01117091820196947
5925,-0.019182492047548294,-0.02386307413689792
5926,-0.03654377907514572,0.8737389333546162
5927,0.055992212146520615,0.05545505043119192
5928,0.008358596824109554,0.03885310119949281
5929,0.06018317490816116,0.02047952637076378
5930,0.005508315749466419,-0.00154824648052454
5931,-0.06624384969472885,0.6012328788638115
5932,0.0018752537434920669,0.671860556001775
5933,0.038940008729696274,-0.014426911249756813
5934,-0.14291337132453918,-0.12324610538780689
5935,0.030202660709619522,1.8939685486257076
5936,0.02737010456621647,0.46511632988404017
5937,-0.028734784573316574,0.14523394405841827
5938,-0.2104506492614746,-0.25189708593825344
5939,0.007766962517052889,0.14809010701719671
5940,-0.02652761898934841,0.16724849119782448
5941,0.005199332255870104,0.00024589584882050985
5942,0.039094265550374985,0.002830876037478447
5943,0.004161398857831955,-0.034816314931958914
5944,-0.19446147978305817,-0.22508226428180933
5945,0.0014178476994857192,0.00035071081947535276
5946,0.04953169822692871,0.04562951868865639
5947,0.026652246713638306,0.4474887028336525
5948,2.4664864540100098,2.746538281440735
5949,0.01230614259839058,0.054277509450912476
5950,0.023077847436070442,0.7600388127320912
5951,-0.08356356620788574,-0.10106589179486036
5952,0.04890277609229088,0.3707267420832068
5953,0.00234101340174675,0.15073522459715605
5954,0.0014109378680586815,-0.0005408150027506053
5955,0.0457567498087883,-0.000408305786550045
5956,0.02273751236498356,-0.003045662655495107
5957,0.15081912279129028,0.038149621337652206
5958,0.010014583356678486,0.013254971243441105
5959,-0.006482969969511032,0.08367525413632393
5960,-0.02502143569290638,-0.04287845338694751
5961,-0.0023264114279299974,0.006690184585750103
5962,0.07253967970609665,-0.021739885210990906
5963,0.044955845922231674,3.6664540581405163
5964,-0.21834295988082886,0.2019704282283783
5965,0.044732846319675446,-0.005438207183033228
5966,0.002941600512713194,0.0037808111192134675
5967,0.0919262245297432,0.36338683194480836
5968,0.19100400805473328,0.48987095803022385
5969,-0.2366323322057724,-0.04744476079940796
5970,-0.021442962810397148,0.2167895082384348
5971,0.008043366484344006,0.4050242901994352
5972,-0.08521050959825516,1.714623861014843
5973,0.007782217115163803,0.023275659419596195
5974,0.14205080270767212,0.004919111728668213
5975,0.1419256180524826,1.436769276857376
5976,-0.024737458676099777,0.033234819769859314
5977,0.04133940860629082,2.0549126128898934
5978,0.04388546943664551,-0.019567465060390532
5979,0.0039686113595962524,-0.010529084829613566
5980,0.05646669864654541,-0.00806513149291277
5981,0.04288061708211899,-0.015012467745691538
5982,-0.014246311038732529,0.4703181963413954
5983,0.021318696439266205,0.8621544763445854
5984,0.045414216816425323,-0.007551305810920894
5985,0.030135491862893105,0.2886311537004076
5986,0.0046218447387218475,0.06933188252151012
5987,-0.04518834501504898,-0.05163264024304226
5988,-0.01275826245546341,-0.05704037379473448
5989,0.029807154089212418,-0.0064759161323308945
5990,0.0017562985885888338,0.03423453471623361
5991,-0.0063731493428349495,3.6378391087055206e-05
5992,-0.00806323904544115,0.2753548100590706
5993,-0.009920932352542877,-0.031345678959041834
5994,0.00448983209207654,0.0017306117807720511
5995,0.019765328615903854,0.761670003645122
5996,-0.021877411752939224,0.10775598511099815
5997,0.004066381137818098,0.09167576406616718
5998,0.1492999792098999,0.40998253761790693
5999,0.009135650470852852,-0.004641279578208923
6000,-0.04931274801492691,-0.053745480050565675
6001,0.0092808548361063,-0.0054120239219628274
6002,-0.0355280302464962,-0.03817438962869346
6003,-0.03215928003191948,-0.02599545359611511
6004,0.001534149399958551,0.017191107501275837
6005,-0.07970228791236877,-0.06652410142123699
6006,0.0694907158613205,0.11543321423232555
6007,0.06728828698396683,0.0747095076367259
6008,0.06512929499149323,1.184793382883072
6009,-0.07394737005233765,-0.08517737966030836
6010,0.002399110933765769,-0.00030553131364285946
6011,0.01676156185567379,1.6248055851901881
6012,-0.011073984205722809,-0.007471462711691856
6013,0.15867701172828674,0.06514478288590908
6014,0.0033569233492016792,1.04388655629009
6015,0.05559847131371498,0.40625409269705415
6016,-0.0075723882764577866,2.189117480069399
6017,-0.37677353620529175,-0.017966508865356445
6018,0.018061626702547073,0.09791443822905421
6019,0.04978186637163162,0.043778086081147194
6020,0.07105797529220581,0.00565378949046135
6021,0.005971938371658325,-0.035265685990452766
6022,-0.04197480157017708,0.28437450528144836
6023,-0.3345024287700653,0.2886087894439697
6024,0.15562674403190613,0.1386467368574813
6025,0.01341463066637516,0.14432516507804394
6026,0.0748518779873848,0.06898329919204116
6027,-0.06980940699577332,-0.05351148173213005
6028,-0.0024325093254446983,-0.00313946207461413
6029,0.020430229604244232,0.39817705750465393
6030,0.012586992233991623,0.09127603843808174
6031,0.024152390658855438,0.5419240444898605
6032,-0.09826171398162842,-0.08972812816500664
6033,0.019669437780976295,0.15939022753445897
6034,0.034180205315351486,1.0500806458294392
6035,-0.0441238172352314,1.0863968320190907
6036,-0.003073732368648052,-0.002382224425673485
6037,-0.006473575718700886,0.009333375841379166
6038,0.14216101169586182,0.0775559339672327
6039,-0.16994714736938477,0.015639618039131165
6040,-0.05312367528676987,-0.041042786091566086
6041,0.01976834610104561,0.13145596045069396
6042,-0.011924106627702713,0.1126481480896473
6043,0.006151299923658371,0.016261648386716843
6044,0.0258168987929821,0.43923831859137863
6045,0.04604235664010048,0.0007484363159164786
6046,0.009250795468688011,-0.003161173313856125
6047,0.018055031076073647,0.07630269043147564
6048,-0.15110662579536438,-0.09377062320709229
6049,0.27620553970336914,1.2167605459690094
6050,-0.010355337522923946,-0.011645258517091861
6051,0.018148139119148254,1.3651011504698545
6052,0.06960361450910568,0.714971236884594
6053,0.015338117256760597,0.3361793626099825
6054,0.03157978877425194,0.002283745096065104
6055,0.013442455790936947,0.008710398455150425
6056,-0.04051864147186279,1.113266333937645
6057,0.17286209762096405,0.19327627017628402
6058,0.01308765634894371,0.3799740672111511
6059,0.03237402066588402,0.05816350138775306
6060,0.0032380647026002407,0.8049793197424151
6061,-0.04572921618819237,-0.014930784702301025
6062,0.041167404502630234,0.13245465233922005
6063,0.1248680055141449,0.36783316917717457
6064,0.001042238436639309,0.0012736778589896858
6065,-0.04589933529496193,-0.04983674734830856
6066,0.11880946159362793,0.40689411759376526
6067,-0.007867628708481789,-0.0222954535856843
6068,0.029185490682721138,0.008616461185738444
6069,-0.27536270022392273,0.3294270634651184
6070,-0.07387027889490128,0.19597308337688446
6071,0.1917744278907776,0.0829424555413425
6072,0.013031363487243652,0.024023334961384535
6073,-0.039462849497795105,1.852001629769802
6074,-0.03289680927991867,1.3320664875209332
6075,0.19672630727291107,0.10740096664812881
6076,0.013450024649500847,0.12818614393472672
6077,-0.07571355253458023,-0.0840499954065308
6078,-0.018652096390724182,2.933113731443882
6079,0.005009809508919716,0.048865252698305994
6080,-0.18751345574855804,-0.1967469078663271
6081,0.040180474519729614,0.2474430031143129
6082,0.032964274287223816,0.049293387693069235
6083,-0.06000029295682907,1.4528788626194
6084,0.004405861720442772,-0.003201181534677744
6085,0.007661599665880203,-0.04380024690181017
6086,-0.018584754317998886,0.025241557508707047
6087,-0.021756593137979507,0.02980092167854309
6088,0.009303069673478603,3.373396612005308e-05
6089,-0.05206863582134247,0.24004888162016869
6090,0.01443498581647873,0.036277368664741516
6091,0.04339374974370003,0.027787726372480392
6092,-0.07621345669031143,-0.0743212029337883
6093,0.04594045877456665,0.1595324855297804
6094,0.04651924595236778,0.5008979213889688
6095,-0.056604355573654175,-0.04369333013892174
6096,-0.18260715901851654,-0.18462809518678114
6097,0.02792149968445301,0.002621590392664075
6098,0.023798372596502304,-0.032849122770130634
6099,-0.02282952331006527,-0.011998269706964493
6100,0.10516755282878876,0.1752120442688465
6101,0.1711260974407196,2.5494292066432536
6102,0.040253326296806335,-0.027884706389158964
6103,0.020746514201164246,1.2225579274236225
6104,0.1484057754278183,0.08285094797611237
6105,0.003114508930593729,-0.00013004789070691913
6106,0.07923412322998047,0.003953134643325029
6107,-0.030429968610405922,-0.021856127306818962
6108,0.0008178986608982086,0.16567097045481205
6109,0.020469002425670624,0.007458381354808807
6110,0.28459423780441284,4.270333617925644
6111,0.017246268689632416,0.33251336961984634
6112,0.03021463379263878,0.7326327040791512
6113,0.016774632036685944,0.03147412929683924
6114,-0.006193881388753653,0.7751162024214864
6115,0.03862845152616501,-0.023956374265253544
6116,0.04027480632066727,0.08071972790639848
6117,0.017048049718141556,0.15256649442017078
6118,0.06828086823225021,0.27428249455988407
6119,0.04482927918434143,-0.02516854554414749
6120,0.021312201395630836,-6.8712979555130005e-06
6121,0.024716118350625038,0.0017599973652977496
6122,-0.023260248824954033,0.0009589530527591705
6123,0.03850337862968445,-0.0035408022813498974
6124,0.01147203054279089,0.16763015557080507
6125,-0.7288756370544434,0.14863872528076172
6126,0.018811127170920372,0.07827629681560211
6127,-0.008798981085419655,3.600198842585087
6128,-0.004049807786941528,0.4146532714366913
6129,0.2176143079996109,0.048706588335335255
6130,-0.1323184221982956,0.9481503367424011
6131,-0.056306853890419006,-0.055416486226022243
6132,0.04663900285959244,0.10498443711549044
6133,-0.015682928264141083,-0.022417066131311003
6134,-0.02472848817706108,-0.016318682581186295
6135,0.08217523992061615,0.33821084070950747
6136,0.023820314556360245,0.003982799127697945
6137,-0.028232555836439133,-0.03528687125071883
6138,-0.011400114744901657,0.22892770543694496
6139,0.012047551572322845,0.05919939652085304
6140,0.06137532368302345,0.1552414707839489
6141,-0.13484008610248566,-0.13463778840377927
6142,-0.1345861703157425,-0.18677981197834015
6143,0.02297041565179825,0.05160879297181964
6144,0.006532493978738785,-0.01591087004635483
6145,-0.014882550574839115,0.020471204072237015
6146,0.016946416348218918,0.19958696141839027
6147,-0.03253272920846939,-0.03379237009357894
6148,0.04245913401246071,0.7518817894160748
6149,-0.935936450958252,-0.9384218335908372
6150,0.02766946330666542,0.15622620680369437
6151,0.01452998910099268,0.00022438191808760166
6152,-0.1258016675710678,-0.13426696468377486
6153,0.002514210529625416,0.0020745234796777368
6154,-0.02831602841615677,-0.0465371438767761
6155,0.019737904891371727,0.008866683579981327
6156,0.21865500509738922,1.1618673807788582
6157,0.02017798088490963,0.7946870718151331
6158,-0.005724459886550903,0.3069290816783905
6159,0.01318562775850296,0.0478806346654892
6160,-0.04783114418387413,-0.012706052511930466
6161,-0.12551654875278473,-0.04943352937698364
6162,-0.10679963231086731,-0.08540027588605881
6163,-0.00935334526002407,-0.013003775151446462
6164,-0.096548892557621,-0.09533587517216802
6165,-0.08204769343137741,-0.08624380826950073
6166,0.015177074819803238,-0.007635500282049179
6167,0.06300728768110275,0.0038394667208194733
6168,0.0037476036231964827,0.006266981559747364
6169,0.01046990416944027,0.04657695395871997
6170,-0.05276206135749817,2.7613299563527107
6171,-0.025906359776854515,0.3333988543599844
6172,-0.05335418879985809,1.539358988404274
6173,-0.141287162899971,0.08135390281677246
6174,0.0022685974836349487,-0.0009065825142897666
6175,-0.13192985951900482,-0.12015139870345592
6176,-0.08911290019750595,-0.16014662571251392
6177,-0.014620035886764526,0.004090659320354462
6178,0.02572377398610115,0.6633729273453355
6179,-0.003342917189002037,-0.018176397075876594
6180,0.003964312374591827,0.06444434495642781
6181,-0.03270535543560982,0.010062627494335175
6182,-1.0588736534118652,-1.0717608537524939
6183,0.02795252576470375,-0.00997806596569717
6184,-0.0736655741930008,-0.07496920228095405
6185,0.14504489302635193,0.24471826944500208
6186,0.00705395732074976,0.7790733855217695
6187,0.04905764013528824,1.6639713253825903
6188,0.05715825408697128,0.03728775633499026
6189,-0.033231645822525024,-0.06550298258662224
6190,0.05168934538960457,0.15775666758418083
6191,0.027422789484262466,0.08466231341299135
6192,0.034905243664979935,0.02267178683541715
6193,-0.07398572564125061,0.109584279358387
6194,-0.006014072336256504,0.16593568585813046
6195,0.03334716707468033,0.04868106730282307
6196,-0.05863267183303833,-0.06315763294696808
6197,-0.007661669980734587,-0.01076833315892145
6198,0.0002720337361097336,0.5500004892237484
6199,-0.15771321952342987,-0.16056999540887773
6200,0.10361602157354355,0.0257725790143013
6201,0.0031271425541490316,-0.001993396377656609
6202,-0.010280115529894829,0.01773699000477791
6203,0.05565689876675606,0.35607410594820976
6204,0.013349294662475586,0.1642591953277588
6205,-0.18070079386234283,0.3257732540369034
6206,-0.010134768672287464,0.12159860134124756
6207,0.04894203320145607,0.009430902893655002
6208,0.022610748186707497,0.0999940984765999
6209,0.05690990015864372,0.0878228647634387
6210,0.03652835637331009,-0.011405393481254578
6211,-0.055010996758937836,0.14025406539440155
6212,0.01435924507677555,0.014331698417663574
6213,-0.0029733527917414904,0.2783053363673389
6214,0.0669713243842125,0.004120975499972701
6215,0.039351992309093475,-0.001093503087759018
6216,-0.0037549033295363188,0.15526001155376434
6217,-0.0009187697432935238,2.4907248774543405
6218,0.052321907132864,0.12269721273332834
6219,0.0028203835245221853,0.0012432553739927243
6220,0.14955081045627594,0.7129302433459088
6221,0.002161632524803281,0.6635611057863571
6222,-0.011058416217565536,-0.010718399658799171
6223,0.0390801727771759,-0.00589386373758316
6224,-0.007782089523971081,0.2723232228308916
6225,0.005679458379745483,0.0067119995364919305
6226,0.10152579843997955,0.08010872546583414
6227,0.03093654103577137,0.382476185914129
6228,-0.07284822314977646,0.21536677330732346
6229,0.05191778391599655,0.8720372710376978
6230,0.004577353596687317,-0.003041957737877965
6231,-0.016218453645706177,-0.024206219386542216
6232,0.10417766124010086,0.4575850069545595
6233,0.018526772037148476,0.03767290525138378
6234,0.020533200353384018,0.0021470505162142217
6235,0.07513406127691269,0.030826480709947646
6236,0.05685477331280708,-0.020953524857759476
6237,0.002280129585415125,0.013015791773796082
6238,-0.1681843400001526,0.29202480614185333
6239,-0.038390398025512695,-0.03943823603913188
6240,-0.05668613687157631,-0.040739599615335464
6241,0.0044754077680408955,0.02979580137798621
6242,0.003212186973541975,0.09244028577813879
6243,0.00074734166264534,0.9638460464775562
6244,-0.06649141758680344,0.4498794674873352
6245,-0.03860984742641449,0.5667306110262871
6246,0.02089553326368332,-0.029190742410719395
6247,0.019922344014048576,-0.01704060472548008
6248,0.04644114524126053,0.013061112724244595
6249,-0.004061783663928509,0.0038295984268188477
6250,0.05379268899559975,0.7592516230652109
6251,0.024229953065514565,0.05049633502494544
6252,0.05192079395055771,0.003636793466284871
6253,-0.1463916003704071,-0.08819861710071564
6254,0.026983829215168953,-0.022225170396268368
6255,0.04216843098402023,0.03694699518382549
6256,-0.04568871110677719,-0.05096530705690384
6257,-0.057904213666915894,-0.038456305861473083
6258,-0.019186027348041534,-0.02529339496686589
6259,0.1733662635087967,0.043072520042187534
6260,0.02500869892537594,0.045422138646245
6261,-0.07299678027629852,-0.05310364440083504
6262,-0.008574090898036957,1.3222353775054216
6263,0.09697477519512177,0.029096847865730524
6264,-0.08300891518592834,-0.08985534311977972
6265,0.02509361505508423,0.36752836406230927
6266,0.0011828779242932796,0.0004500292707234621
6267,0.04037703201174736,0.7304603382945061
6268,0.1304362267255783,0.448293243534863
6269,-0.02358604595065117,-0.04877571761608124
6270,0.012711189687252045,-0.019314923643833026
6271,-0.11732040345668793,0.004312895238399506
6272,0.08186928927898407,0.01687614619731903
6273,0.01130678877234459,0.15673715621232986
6274,0.05485153570771217,0.4318080246525824
6275,0.0260060653090477,0.008221215393859893
6276,0.1398526430130005,0.1276460774242878
6277,0.14364376664161682,0.02091121708508581
6278,0.051529884338378906,-0.0929953483864665
6279,-0.0644906684756279,-0.07604741351678967
6280,-0.09835430234670639,0.09190138429403305
6281,0.07955209165811539,1.7910385942086577
6282,-0.05179782211780548,0.6188783347606659
6283,-0.35823124647140503,-0.36089059710570837
6284,-0.06525218486785889,2.1064071729779243
6285,-0.00065653957426548,-0.0069964006543159485
6286,0.05630355328321457,0.008487392216920853
6287,0.08337754011154175,0.33184839878231287
6288,-0.042373038828372955,-0.04755866185223567
6289,-0.006125594023615122,0.017810614313930273
6290,-0.023971831426024437,0.3533562272787094
6291,0.019755972549319267,-0.01300155115313828
6292,0.03967582434415817,0.242766335606575
6293,0.027697978541254997,0.0440266989171505
6294,0.02103618159890175,-5.00310561619699e-05
6295,-1.1904058456420898,-1.1074713319540024
6296,0.060789600014686584,0.33955430521746166
6297,0.06698799878358841,0.17340433597564697
6298,-0.050509974360466,-0.10819539614021778
6299,0.06485871225595474,0.021482452924828976
6300,-0.03393947333097458,0.2158183716237545
6301,0.005764588713645935,1.3984463366214186
6302,0.0036965152248740196,0.0010409050062298777
6303,0.15995557606220245,0.5670505408197641
6304,0.1380866914987564,0.01091163232922554
6305,-0.03867717087268829,-0.04072653723414987
6306,-0.05090239644050598,3.631367787718773
6307,0.019039291888475418,4.8960268031805754e-05
6308,-0.02568015083670616,0.3096083775162697
6309,0.006515532732009888,0.004577471176162362
6310,0.07537785917520523,0.012163927778601646
6311,0.11388535052537918,0.37126580625772476
6312,0.018774859607219696,0.08217438124120235
6313,0.026931853964924812,0.03206477127969265
6314,0.11924278736114502,0.028155812993645668
6315,-0.028480164706707,-0.034038161393254995
6316,0.008980314247310162,0.00011724699288606644
6317,0.005838876590132713,0.0016860405157785863
6318,0.07334388047456741,0.0639955037040636
6319,0.031890783458948135,-0.005235675722360611
6320,-0.020525014027953148,-0.02080339938402176
6321,0.04017294570803642,-0.0010843980126082897
6322,0.030020147562026978,0.41118967870716006
6323,0.06060156598687172,0.002522145165130496
6324,0.0006473199464380741,2.3594798976555467
6325,0.040257975459098816,0.8713947038486367
6326,-0.06400466710329056,-0.06568435265216976
6327,0.06909047067165375,0.871300161250474
6328,0.017476968467235565,1.34121298417449
6329,0.08960255235433578,0.022348541067913175
6330,0.058825574815273285,-0.004821294918656349
6331,-0.015500623732805252,0.049032844603061676
6332,-0.025383472442626953,-0.04812835483608069
6333,-0.010786768049001694,0.18110918905586004
6334,-0.055344585329294205,-0.07895419932901859
6335,-0.03324820473790169,-0.03886011865688488
6336,-0.019192874431610107,-0.01966221071779728
6337,0.018980154767632484,0.026057882234454155
6338,-0.030769184231758118,0.5596920549869537
6339,-0.13149240612983704,-0.13947977125644684
6340,-0.2508721649646759,-0.25456399106042227
6341,-0.06896993517875671,-0.10435328120365739
6342,0.0338100865483284,-0.025035226717591286
6343,-0.012320483103394508,0.05919383838772774
6344,-0.053073786199092865,0.3104419484734535
6345,0.03383953869342804,0.8042144200298935
6346,-0.014571959152817726,0.12468952313065529
6347,0.08979921787977219,0.11535593366716057
6348,-0.06846781820058823,1.0411268174648285
6349,-0.06094792112708092,-0.05986777041107416
6350,-0.0027670487761497498,-0.062496588565409184
6351,0.0011219214648008347,0.15325228683650494
6352,0.006518546957522631,0.012588014360517263
6353,0.08901361376047134,0.22909709066152573
6354,0.007850365713238716,0.00901105219963938
6355,0.006476655602455139,0.13442491739988327
6356,0.020893841981887817,0.5626201406121254
6357,-0.011581622064113617,-0.006615373305976391
6358,0.04619058594107628,0.2919593276747037
6359,0.09760672599077225,1.683518873527646
6360,0.2195575088262558,0.025483838515356183
6361,0.0035275164991617203,0.001697644591331482
6362,-0.19303664565086365,-0.197849030373618
6363,0.01653650961816311,-0.01563038513995707
6364,0.024553541094064713,-0.0004572239122353494
6365,0.05296485871076584,0.0007540928199887276
6366,0.06245262548327446,0.2526260591112077
6367,-0.004978382959961891,1.3590167500078678
6368,-0.002559000626206398,-0.01574217714369297
6369,0.05840124562382698,0.006709878798574209
6370,0.04559661075472832,0.007366829726379365
6371,0.06737957894802094,0.07028542971238494
6372,-0.026589006185531616,-0.04944164683911367
6373,0.01756119169294834,-0.0051517464307835326
6374,0.043021734803915024,0.12137917056679726
6375,0.26372063159942627,1.0311933793127537
6376,0.06462036818265915,0.008438640099484473
6377,-0.0051353685557842255,-0.007979474063176895
6378,0.0021625999361276627,-9.58011660259217e-05
6379,0.005384566728025675,0.002777498564682901
6380,-0.011237280443310738,2.0306188501417637
6381,0.01266300119459629,0.7826232444494963
6382,-0.0011402769014239311,0.0021225744858384132
6383,0.0047221374697983265,0.0043119438050780445
6384,0.0002996253315359354,-0.0023989376350073144
6385,0.055069129914045334,0.39998784288764
6386,0.07652497291564941,0.009838322177529335
6387,0.004927059169858694,0.000901887950078617
6388,0.02313343435525894,0.0510296942666173
6389,-0.03154023736715317,-0.0671100802719593
6390,-0.011237943544983864,-0.016213811933994293
6391,0.05321016162633896,0.013083229074254632
6392,0.1553783416748047,0.38446778553770855
6393,-0.012740334495902061,0.32214540615677834
6394,0.04202805459499359,0.00018474494572728872
6395,0.014523664489388466,1.3106003566645086
6396,0.023115865886211395,-0.0009197089821100235
6397,0.14584678411483765,0.08138370886445045
6398,-0.06683452427387238,-0.16973714902997017
6399,0.05710265412926674,0.023596401792019606
6400,-0.05994608998298645,-0.05424039252102375
6401,0.06099528819322586,0.21885817497968674
6402,-0.06625936925411224,-0.05133140832185745
6403,-0.012720663100481033,0.1490351241081953
6404,-0.03709973022341728,0.48480841144919395
6405,-0.07025492936372757,0.6812241971492767
6406,0.07160748541355133,0.2039165806490928
6407,0.16211655735969543,1.0181769514456391
6408,-0.027467001229524612,-0.07232247084379197
6409,0.0660247951745987,0.09259922616183758
6410,0.01938028074800968,0.0086664033588022
6411,0.019645001739263535,0.00014028829900780693
6412,-0.10843418538570404,-0.12495713037424139
6413,-0.05901467055082321,-0.06880784686654806
6414,-0.23016555607318878,-0.1739867776632309
6415,0.01513428520411253,0.0989087363705039
6416,0.07642363756895065,0.20884392829611897
6417,-0.11722789704799652,-0.14202458078216296
6418,0.06313133984804153,0.3037970679397404
6419,0.019556798040866852,3.2538140658289194e-05
6420,-0.004581372253596783,0.01868074992671609
6421,0.29815542697906494,1.7771445512771677
6422,0.013269275426864624,2.2166674323379993
6423,-0.11207050830125809,-0.13084182946477085
6424,0.01675591617822647,-7.113997708074749e-05
6425,-0.04894258454442024,-0.04729449446313083
6426,-0.0070838406682014465,-0.023181794793345034
6427,-0.09117500483989716,-0.10109997726976871
6428,-0.001004510559141636,0.006234397878870368
6429,0.1665187031030655,0.4594434634782374
6430,0.15423524379730225,0.3010791903361678
6431,0.030429448932409286,1.7190874256193638
6432,0.05823155865073204,-0.009000785881653428
6433,0.08834026008844376,-0.08342474303208292
6434,0.01155155897140503,-0.041009288281202316
6435,-0.0003993464633822441,-0.005752796307206154
6436,0.020457539707422256,0.1475277518038638
6437,0.0011265238281339407,0.01741722715087235
6438,-0.04497949406504631,-0.043136526830494404
6439,0.009340045973658562,0.0030416453519137576
6440,0.04512123391032219,0.04937867866829038
6441,0.02882920391857624,1.44775334559381
6442,0.00793729443103075,1.9150106674060225
6443,0.06095704808831215,0.878856255178107
6444,0.0031842391472309828,0.6126356147942715
6445,0.043274905532598495,0.6941741169066518
6446,-0.05494412034749985,-0.07725518359802663
6447,0.020966149866580963,0.0057503951247781515
6448,0.008021671324968338,0.002506595781596843
6449,-0.1469736248254776,-0.17082843743264675
6450,0.05723697692155838,0.02673289179801941
6451,0.10834626108407974,-0.013753028586506844
6452,0.041522588580846786,0.2989211739040911
6453,-0.0038119195960462093,0.10952626960352063
6454,0.10828299075365067,0.06353492332164024
6455,-0.023043902590870857,0.6127507910132408
6456,0.03494967520236969,0.001786026608897373
6457,0.02438391000032425,0.0246205817675218
6458,-0.19147104024887085,-0.0868067741394043
6459,0.023443879559636116,0.03841602825377777
6460,-0.11434971541166306,-0.08185667544603348
6461,-0.01953691802918911,2.3949835672974586
6462,0.014477432705461979,1.0364750241860747
6463,0.0498000830411911,0.40367233008146286
6464,0.024984540417790413,0.014724523785844212
6465,-0.022091789171099663,-0.02254069736227393
6466,0.05299776792526245,0.2874036058783531
6467,0.01972510665655136,0.9949553981423378
6468,0.03413478657603264,0.038217462599277496
6469,0.003690732643008232,0.05187217518687248
6470,0.02838241495192051,0.039160811924375594
6471,0.13221459090709686,0.5007902793586254
6472,0.023838169872760773,0.556547709624283
6473,0.008324140682816505,0.10126448795199394
6474,0.026939531788229942,0.6592321891803294
6475,-0.02627166546881199,0.12695880234241486
6476,-0.04208822548389435,-0.04228524584323168
6477,0.0007796045974828303,0.05489452200708911
6478,-0.02139696292579174,0.03079192154109478
6479,-0.11082819104194641,-0.11304426315473393
6480,-0.11808113753795624,1.1651672273874283
6481,0.04352961853146553,-0.0013938633492216468
6482,0.00880357250571251,0.6367324340972118
6483,0.00017606280744075775,-0.010529001243412495
6484,-0.048890773206949234,0.1261584609746933
6485,0.004747546277940273,0.002550225821323693
6486,0.1682809293270111,0.0417658151127398
6487,-0.06860163062810898,-0.08470409829169512
6488,-0.08291289955377579,-0.08378791529685259
6489,0.022165419533848763,0.49786057183519006
6490,-0.14097867906093597,-0.045305341482162476
6491,-0.09663116186857224,-0.15593012318277033
6492,0.09079748392105103,-0.040285732597112656
6493,0.024727486073970795,-0.0025432166730752215
6494,0.014880592003464699,-0.00016829196829348803
6495,-0.008136524818837643,0.1401519887149334
6496,0.04901625216007233,-0.0023008566349744797
6497,0.2981172800064087,0.22364950253177085
6498,0.01017769891768694,0.01001941622234881
6499,0.001558174379169941,-0.006815614877268672
6500,-0.07147424668073654,0.24597200006246567
6501,-0.08446372300386429,-0.08696923544630408
6502,-0.016518406569957733,0.6730733625590801
6503,-0.003860252909362316,-0.011864520216477104
6504,0.017376122996211052,0.15951442904770374
6505,-0.007242809049785137,-0.010487127148735453
6506,0.040649428963661194,1.4643101952970028
6507,0.014291733503341675,0.33779671788215637
6508,0.018238689750432968,0.006074381060898304
6509,-0.02615225873887539,-0.026683378499001265
6510,-0.04114376753568649,-0.04325346549740061
6511,0.0029483954422175884,0.047506246715840916
6512,-0.0021726954728364944,0.7437196900136769
6513,-0.1400419920682907,0.5734714269638062
6514,-0.005538871977478266,0.8847930049523711
6515,0.041777968406677246,-0.00034318759571760893
6516,0.012648934498429298,0.017059611178865453
6517,0.2973499000072479,0.20865186728769913
6518,-0.005359269678592682,0.5068947821855545
6519,0.010546877048909664,0.14299399126321077
6520,0.00824569258838892,-1.1086205631727353e-05
6521,0.0007330253720283508,0.015541598666459322
6522,0.17287008464336395,1.865486123773735
6523,0.0029888227581977844,0.17368905805051327
6524,0.04259273782372475,0.10297595028532669
6525,0.09481426328420639,-0.043337719049304724
6526,0.14837270975112915,0.07211695844307542
6527,0.016365082934498787,1.0077813980169594
6528,-0.19897140562534332,0.11818896234035492
6529,0.010203384794294834,-0.0024445960589218885
6530,-0.03775462135672569,-0.0597808500751853
6531,0.01874077320098877,0.0004202714189887047
6532,0.007133303210139275,-0.0021278081185300834
6533,-0.0029738731682300568,-0.03397004771977663
6534,0.15751215815544128,0.19936171919107437
6535,0.27741292119026184,0.07717452757060528
6536,0.030923867598176003,-0.004706101870397106
6537,-0.05081092193722725,-0.05375335740063747
6538,0.017145877704024315,0.01720437482072157
6539,-0.053830336779356,-0.05629021330969408
6540,0.004278254695236683,0.04585448745638132
6541,0.007901007309556007,0.4423550944775343
6542,-0.039850492030382156,-0.05063127167522907
6543,-0.08525943011045456,-0.08513845142442733
6544,-0.1733589768409729,-0.12128791958093643
6545,0.05540311336517334,0.026477591251023114
6546,0.0550060048699379,2.673631220124662
6547,0.06706780195236206,0.009584510931745172
6548,0.15420317649841309,0.012501080171205103
6549,0.023907208815217018,1.9035271950997412
6550,0.1704106330871582,2.0110047059715725
6551,0.005755918100476265,0.0058329293970018625
6552,0.007313223090022802,0.12727825372712687
6553,0.007629111874848604,0.28389346570475027
6554,0.015580445528030396,1.4108365862630308
6555,-0.007367209531366825,2.2727890061214566
6556,0.004963804967701435,0.03787720258696936
6557,-0.17890068888664246,-0.17695919215679168
6558,0.09386295080184937,0.02218656614422798
6559,-0.05308697000145912,-0.01922694593667984
6560,-0.019332997500896454,-0.02223809389397502
6561,0.0028416491113603115,0.007865363615565002
6562,0.020292678847908974,0.09544042125344276
6563,-0.008542701601982117,-0.0008542444556951523
6564,-0.3292665183544159,0.45856407284736633
6565,-0.04080495610833168,-0.046817625348921865
6566,-0.08170106261968613,-0.005017712712287903
6567,-0.024548331275582314,0.2440345734357834
6568,-0.016727009788155556,0.3166203945875168
6569,0.004784313961863518,-0.009328284882940352
6570,-0.01980569399893284,0.8946177512407303
6571,0.03356816619634628,-0.007924702949821949
6572,0.006686527281999588,0.06612158357165754
6573,-0.007317024748772383,0.28007965721189976
6574,0.027117054909467697,0.40211276430636644
6575,-0.0885205790400505,-0.08432687819004059
6576,0.014918399043381214,0.6151556437835097
6577,-0.00548713281750679,0.022884427569806576
6578,-0.12178285419940948,2.077349990606308
6579,-0.012037569656968117,-0.027603475376963615
6580,0.04912624508142471,0.15620195027440786
6581,0.01409056968986988,-0.012008730322122574
6582,-0.00627802312374115,-0.048626817762851715
6583,-0.03744952753186226,-0.06118755228817463
6584,-0.004592543002218008,-0.008052799734286964
6585,-0.023280885070562363,0.7603708505630493
6586,0.01522736344486475,0.0029754161841992754
6587,-0.016575464978814125,1.8160361964255571
6588,-0.011545263230800629,2.464828684926033
6589,0.0037530330009758472,0.31057259801309556
6590,-0.012103453278541565,0.24462010711431503
6591,-0.023114316165447235,-0.029285331271239556
6592,0.0012199748307466507,0.4262379971332848
6593,0.0687512680888176,0.55982626232435
6594,-0.0044593364000320435,-0.05800156109035015
6595,-0.33423882722854614,-0.23217367380857468
6596,0.07899127155542374,2.883799851872027
6597,-0.019475731998682022,0.09778840467333794
6598,-0.043506473302841187,-0.04547083633951843
6599,-0.005531480070203543,-0.009047382627613842
6600,0.05355942249298096,1.028923399746418
6601,-0.0016158893704414368,-0.0030364743433892727
6602,-0.0391746386885643,-0.057726103405002505
6603,-0.059914685785770416,-0.07255718120632082
6604,0.01477151457220316,0.042694986797869205
6605,-0.04642365500330925,0.0665457658469677
6606,0.055321354418992996,0.32298177766642766
6607,-0.17296276986598969,-0.17562329769134521
6608,0.016162775456905365,0.005055592569988221
6609,-0.16242340207099915,0.06295019388198853
6610,-0.010089246556162834,0.017271632328629494
6611,0.10727044939994812,0.009301915697287768
6612,0.042685456573963165,0.24293014407157898
6613,-0.07162423431873322,-0.09212729084538296
6614,-0.00887612160295248,-0.01403331640176475
6615,-0.00982237420976162,0.04399861674755812
6616,0.003153314348310232,1.4377591321244836
6617,0.17349916696548462,0.7424805252812803
6618,0.06325279921293259,1.3617258099839091
6619,0.014439255930483341,0.043931751511991024
6620,-0.14127641916275024,0.868193119764328
6621,0.01002785935997963,0.6799579537473619
6622,0.04053983837366104,-0.05360261182067916
6623,-0.1373061239719391,-0.05981746315956116
6624,0.00675931153818965,0.08626896605710499
6625,-0.14772404730319977,-0.1488776634214446
6626,0.010138966143131256,0.012423291802406311
6627,-0.016197025775909424,-0.045875247567892075
6628,-0.03774305805563927,0.5291624814271927
6629,-0.016308937221765518,0.7270187772810459
6630,0.06231677532196045,0.015198197274003178
6631,0.008430244401097298,0.028195949271321297
6632,-0.021143818274140358,0.21973012387752533
6633,0.022870603948831558,0.060854109935462475
6634,0.1343335509300232,0.009688283316791058
6635,0.04680881276726723,0.027123627718538046
6636,-0.0008258521556854248,-0.011648076586425304
6637,0.046020906418561935,1.9263537116348743
6638,0.0037194490432739258,0.021901920437812805
6639,-0.013707157224416733,-0.029657729610335082
6640,0.00731738843023777,0.00853932298719883
6641,0.023654690012335777,2.9508233312517405
6642,0.10426013916730881,0.010920025641098619
6643,0.15589812397956848,0.03285155935009243
6644,0.021778209134936333,0.00021180848489166237
6645,-0.0555705726146698,-0.0557574238628149
6646,-0.04404975473880768,-0.031010916456580162
6647,-0.002688344568014145,-0.01746985362842679
6648,-0.023543789982795715,-0.032953211299172835
6649,-0.007625214755535126,0.2686739880591631
6650,0.003380777081474662,0.00800689062452875
6651,-0.066139355301857,-0.07425835356116295
6652,-0.015886448323726654,1.0671986527740955
6653,0.015803717076778412,3.108661621809006e-05
6654,0.11422775685787201,0.08828480169177055
6655,-0.003791698720306158,-0.00586571911117062
6656,-0.2769662141799927,-0.2898180400952697
6657,0.0036339061334729195,-0.0001209871861647116
6658,0.035299014300107956,0.997768878957686
6659,0.2065894454717636,0.4321855241432786
6660,-0.019505353644490242,-0.022137513786219642
6661,-0.015525955706834793,-0.012426057830452919
6662,0.022417942062020302,0.01181815518066287
6663,-0.05986034497618675,0.08807062357664108
6664,0.06333387643098831,0.0932814140978735
6665,-0.13894712924957275,-0.12210109643638134
6666,0.0015730708837509155,-0.00047367479419335723
6667,0.13566330075263977,-0.024493366479873657
6668,0.031442560255527496,0.034831757307983935
6669,-0.05953751504421234,0.20835374295711517
6670,0.007723992690443993,-0.0029575321823358536
6671,0.06080550700426102,0.6742344573140144
6672,-0.025369830429553986,-0.02585960435681045
6673,0.183787539601326,0.095566694624722
6674,-0.03957139700651169,-0.03567164996638894
6675,0.02840482071042061,0.02057303744368255
6676,-0.020249871537089348,1.2423665318638086
6677,0.05122334882616997,0.11375817560474388
6678,0.020467005670070648,0.06123277173128372
6679,0.0058216676115989685,1.8724369406700134
6680,-0.02997615933418274,0.05449872463941574
6681,0.022224968299269676,0.19289358955575153
6682,-0.054596759378910065,-0.0387291070073843
6683,0.0010484150843694806,0.12713370088022202
6684,-0.008887426927685738,-0.007880899123847485
6685,-0.030032509937882423,0.37543536722660065
6686,-0.006444575730711222,-0.0035817399621009827
6687,-0.02884112484753132,0.16533438488841057
6688,0.35748982429504395,0.5614479929208755
6689,0.008050905540585518,0.02562662772834301
6690,0.03690800443291664,0.2718025930225849
6691,0.02366603910923004,1.558350837789476
6692,-0.0049055698327720165,-0.0006933510303497314
6693,-0.11563828587532043,0.9072567522525787
6694,-0.04642174020409584,0.11207973957061768
6695,0.02512652426958084,0.0076914578676223755
6696,0.07108061760663986,0.050890023820102215
6697,-0.070879265666008,-0.05529645271599293
6698,0.07942567020654678,1.2407560888677835
6699,0.04002545773983002,0.6746785743744113
6700,0.09510158747434616,0.01730492676142603
6701,0.022397492080926895,0.08872819412499666
6702,0.03360253572463989,0.0009658103808760643
6703,0.01967189460992813,0.0012506369967013597
6704,-0.6260406970977783,-0.24271413683891296
6705,0.0953003466129303,-0.00020041223615407944
6706,0.06442076712846756,-0.0032333516282960773
6707,-0.0007799281738698483,-0.0033750387374311686
6708,0.00371670164167881,0.028261202736757696
6709,-0.05548364296555519,-0.058214642107486725
6710,-0.14095762372016907,1.6549317389726639
6711,-0.00702862860634923,0.25548889581114054
6712,-0.06580252945423126,-0.04708818718791008
6713,0.012486202642321587,1.172968314960599
6714,-0.2548298239707947,0.23812896013259888
6715,-0.03380066156387329,-0.05331392271909863
6716,0.005459203850477934,0.4789551759022288
6717,-0.07788900285959244,-0.08347559371031821
6718,0.002948530949652195,0.006640101782977581
6719,0.0011794216698035598,-9.226067049894482e-05
6720,-0.0021377932280302048,0.5163530763238668
6721,-0.08232776075601578,0.244515523314476
6722,-0.013707427307963371,3.303741008043289
6723,0.12504999339580536,0.28659150190651417
6724,0.021316489204764366,0.05643194285221398
6725,-0.008083615452051163,-0.025267044082852408
6726,0.05511360615491867,0.2473691562190652
6727,-0.04661582410335541,0.5194483920931816
6728,-0.031419891864061356,-0.03492194414138794
6729,-0.0036878474056720734,-0.020121155059314333
6730,-0.030095230787992477,1.4717084094882011
6731,0.11633415520191193,-0.005081420764327049
6732,-0.1621668040752411,-0.16732282540760934
6733,0.3566306233406067,1.5193863678723574
6734,-0.027251342311501503,0.10449827089905739
6735,0.0033701902721077204,0.34266329440288246
6736,-0.003169180592522025,-0.0024305216502398252
6737,0.016737964004278183,0.0019628447043942288
6738,0.052474237978458405,0.48391570057719946
6739,0.09447509795427322,0.30058226734399796
6740,-0.0270327627658844,0.0054371170699596405
6741,0.05548447370529175,2.2605019701295532
6742,0.01601616106927395,0.00022492976859211922
6743,-0.001495562493801117,0.3604222983121872
6744,0.019273167476058006,0.07429040735587478
6745,-0.1492665708065033,0.664585143327713
6746,0.2047639787197113,0.39566320553421974
6747,-0.00350014865398407,0.3467518016695976
6748,0.003319123759865761,0.16196035221219063
6749,0.03565431013703346,0.41495202854275703
6750,-0.18583261966705322,-0.1745637021958828
6751,0.025687992572784424,2.066395282834492
6752,-0.012540780007839203,-0.013758252840489149
6753,-0.009225952439010143,-0.005578075535595417
6754,0.07294571399688721,0.15078100003302097
6755,0.034221354871988297,0.048283054726198316
6756,0.07120659947395325,-0.13748404920101165
6757,0.012165634892880917,-0.011370908468961716
6758,0.0581725649535656,0.060270982794463634
6759,0.06273042410612106,1.9671676023572218
6760,0.007946813479065895,0.021825871146575082
6761,-0.06645549088716507,-0.07949129724875093
6762,0.0007131525781005621,0.015378824668005109
6763,-0.04900708049535751,0.08476898819208145
6764,0.009412400424480438,0.009955535924527794
6765,-0.09990228712558746,-0.10267810802906752
6766,0.05786217749118805,0.8230948075652122
6767,-0.12159165740013123,-0.025505229830741882
6768,-0.012685543857514858,-0.006609969772398472
6769,-0.0019284039735794067,-0.022641906019998714
6770,0.0011935463408008218,0.2166759854881093
6771,0.010282397270202637,-0.1041078045964241
6772,0.05550916865468025,0.10261085373349488
6773,0.1939994990825653,0.22431337810121477
6774,0.15625393390655518,1.6795146241784096
6775,-0.04634683206677437,-0.04110831953585148
6776,0.048683054745197296,0.01875296514481306
6777,0.002852946985512972,-0.006313565885648131
6778,-0.009723087772727013,-0.00012124236673116684
6779,0.01455163024365902,0.021115023642948927
6780,-0.02063041739165783,-0.013378643430769444
6781,0.0027177801821380854,0.00010799616575241089
6782,-0.05276745185256004,-0.044609867967665195
6783,0.028917163610458374,0.03671953827143426
6784,0.006835219915956259,8.701751903572585e-05
6785,0.026677822694182396,2.892964955419302
6786,0.0950099304318428,0.5750665290979668
6787,0.008043898269534111,0.023053587006870657
6788,0.10400836169719696,0.0009663226082921028
6789,-0.0028582289814949036,4.999180411919951
6790,0.36264365911483765,1.1755641454365104
6791,-0.011176581494510174,-0.005947220139205456
6792,0.01261174213141203,0.2134132841893006
6793,0.024587014690041542,0.018327461555600166
6794,-0.1761476844549179,-0.09556958079338074
6795,-0.17592287063598633,0.2045888900756836
6796,0.13718163967132568,0.004959561619907618
6797,0.013341591693460941,-0.011594387819059193
6798,-0.07466670125722885,-0.0666838176548481
6799,0.0073812296614050865,-0.009496958926320076
6800,-0.39677345752716064,0.7092350423336029
6801,0.08115927875041962,0.013883259380236268
6802,0.13393720984458923,0.527896199375391
6803,-0.1567116379737854,-0.1531279981136322
6804,0.033426567912101746,0.011343953665345907
6805,-0.13551771640777588,-0.13836850226027764
6806,0.0025334632955491543,0.44136262747633737
6807,0.055014461278915405,0.044407396140741184
6808,0.018382523208856583,0.3955801247502677
6809,-0.08435297012329102,-0.08817185476436862
6810,-0.0018482923042029142,0.3497720449231565
6811,-0.04295044764876366,0.37321923673152924
6812,-0.057974882423877716,-0.04369793552905321
6813,0.08956345170736313,0.003421479486860335
6814,0.14836904406547546,0.06908618658781052
6815,0.000858840299770236,-0.0002925710869021714
6816,0.12322086095809937,-0.01231803372502327
6817,0.06286142766475677,0.1663637847523205
6818,-0.021793290972709656,-0.04771298193372786
6819,-0.10578292608261108,-0.1075556271825917
6820,-0.001664895098656416,0.0031683193519711494
6821,0.021782023832201958,1.7753267289335781
6822,0.02061566151678562,0.11042208559229039
6823,0.017201295122504234,0.542827706085518
6824,-0.003444455564022064,-0.046184408478438854
6825,0.026243900880217552,0.9159080327372067
6826,-0.10581254959106445,-0.13567052083089948
6827,-0.011072046123445034,-0.013396942988038063
6828,0.016899829730391502,0.0003938941481465008
6829,-0.016454525291919708,-0.054642245173454285
6830,0.016819803044199944,2.4415129590779543
6831,-0.2393803894519806,-0.2491051459312439
6832,0.1504410356283188,0.07402484893100336
6833,0.06804200261831284,0.0345663595944643
6834,-0.0368061438202858,0.021760590374469757
6835,-0.1440841108560562,-0.15066177531844005
6836,0.01712823659181595,0.3052049232646823
6837,0.002545382594689727,0.016706762013200205
6838,0.07404553145170212,0.3917385796085
6839,0.1734890341758728,0.3587296501500532
6840,0.0388275571167469,1.715298061259091
6841,0.014185830019414425,-0.0005259925965219736
6842,-0.008232749998569489,-0.009921364777255803
6843,-0.04388267174363136,-0.04572974017355591
6844,0.0006626967806369066,0.00954244239255786
6845,0.019650476053357124,0.00401181768393144
6846,-0.024195333942770958,0.06682007573544979
6847,-0.001814538612961769,-0.008281497284770012
6848,0.016678089275956154,0.03942546620965004
6849,-0.0017265933565795422,-0.006000360881444067
6850,-0.025537289679050446,0.07775997184216976
6851,0.034042518585920334,0.09397190436720848
6852,0.016499526798725128,1.2597671998664737
6853,-0.0010826359502971172,-0.0031992968288250268
6854,0.08645497262477875,2.2614356662670616
6855,-0.013833519071340561,0.411711685359478
6856,0.2561035454273224,0.7714797928929329
6857,0.020397422835230827,0.0007628398016095161
6858,0.005743877496570349,0.12168533215299249
6859,-0.03019278682768345,0.50647808983922
6860,0.05682435631752014,0.004953522235155106
6861,0.00380589347332716,0.11058858827891527
6862,0.13740061223506927,2.098671276587993
6863,0.12274093925952911,1.7388477306813002
6864,0.023334985598921776,0.19378190906718373
6865,-0.04953394830226898,0.6062625721096992
6866,-0.003067959100008011,0.044878147542476654
6867,0.10215553641319275,0.00960696786751214
6868,0.04041029512882233,0.6183070484548807
6869,0.1665126234292984,0.018889449536800385
6870,-0.005985677242279053,3.1857456266880035
6871,-0.025691770017147064,3.520319513976574
6872,0.029018428176641464,0.5529379472136497
6873,-0.14115718007087708,-0.19594978541135788
6874,-0.4339795708656311,-0.43712244741618633
6875,0.005965128540992737,-0.031042868038639426
6876,0.008633392862975597,0.35716983396559954
6877,0.0500568188726902,0.1212391396984458
6878,-0.014808223582804203,-0.011947977356612682
6879,0.07103938609361649,-0.007755783823085949
6880,-5.687028169631958e-05,0.010521657764911652
6881,-0.11199244856834412,0.33365964889526367
6882,-0.06827522814273834,1.3867805749177933
6883,0.03972651809453964,0.03470169298816472
6884,0.15939563512802124,-0.02019774168729782
6885,0.00411453191190958,0.5817975446116179
6886,-0.13666105270385742,-0.1785021615214646
6887,-0.059347428381443024,-0.03738822788000107
6888,0.08940113335847855,0.19935250841081142
6889,0.0006057610735297203,-0.008666703710332513
6890,-0.007337472401559353,0.9607410049065948
6891,-0.06902243942022324,-0.06881347764283419
6892,-0.0065374793484807014,-0.015903748950222507
6893,-0.08148586004972458,-0.06839915178716183
6894,-0.020388294011354446,-0.022744292189599946
6895,0.0034765852615237236,0.007378848851658404
6896,0.0029263729229569435,0.028226738795638084
6897,0.03034452721476555,0.019248151817009784
6898,0.018126316368579865,0.0673234574496746
6899,0.08038520812988281,0.6908293566666543
6900,-0.5016494393348694,-0.506462878518505
6901,0.005186219699680805,0.36272659926544293
6902,0.06861043721437454,1.035649597644806
6903,0.016122985631227493,0.06394785270094872
6904,0.016073646023869514,-0.005180666397791356
6905,0.003323143348097801,-0.012007758021354675
6906,0.008248195983469486,-9.298122677137144e-06
6907,0.016979986801743507,0.0015304121188819408
6908,0.005593558773398399,0.056177837774157524
6909,-0.2435097098350525,0.1860593855381012
6910,0.04964578151702881,0.0673669612078811
6911,0.023043522611260414,0.082831268227892
6912,-0.009577935561537743,0.05107463523745537
6913,0.04525364935398102,0.048346543218940496
6914,0.011561691761016846,0.01493017515167594
6915,-0.034648630768060684,0.07860829308629036
6916,-0.03001488372683525,-0.04794823005795479
6917,0.21470816433429718,0.002678686510771513
6918,0.036815233528614044,0.0011572176590561867
6919,-0.24536637961864471,0.3692064583301544
6920,0.00039864610880613327,0.0008093230426311493
6921,-0.008257212117314339,-0.007620649877935648
6922,-0.00109522370621562,0.9033615728840232
6923,0.04266936331987381,0.3314168555662036
6924,-0.005425725132226944,-0.013231301069026813
6925,0.0028291093185544014,0.049224103800952435
6926,0.021783573552966118,0.040970634760014946
6927,-0.7850071787834167,1.3855549097061157
6928,-0.1942916065454483,-0.2594872396439314
6929,0.10369329899549484,-0.0013701512943953276
6930,-0.17762935161590576,-0.16242274269461632
6931,0.07836317270994186,0.006418106553610414
6932,0.004177420400083065,0.09766727779060602
6933,0.29814600944519043,0.15438058976906177
6934,0.01632186770439148,-0.00020667938952101395
6935,-0.03790074586868286,2.067349672317505
6936,-0.015287365764379501,-0.006373288109898567
6937,0.002071328926831484,0.10577475151512772
6938,-0.04006526619195938,-0.04131072191376006
6939,-0.1222190111875534,-0.13027506473008543
6940,-0.011984162032604218,0.04994921572506428
6941,0.04262412339448929,-0.011380793526768684
6942,-0.3186832368373871,-0.1072530746459961
6943,-0.019637254998087883,-0.021434037713333964
6944,-0.04390397667884827,-0.02951754629611969
6945,-0.12996359169483185,2.1546526104211807
6946,-0.12159089744091034,-0.12486851483117789
6947,0.03276974335312843,2.3785120447573718
6948,-0.37402331829071045,0.314439594745636
6949,0.02034776471555233,-0.014718245423864573
6950,0.006802098825573921,0.8942401371896267
6951,-0.0021916008554399014,0.08420189842581749
6952,0.16034699976444244,0.19246917124837637
6953,0.22186903655529022,0.041149483833578415
6954,0.030062289908528328,0.034283502493053675
6955,0.010716648772358894,0.20571931637823582
6956,0.00279101449996233,-0.0009614761293050833
6957,-0.05685560777783394,-0.056324384291656315
6958,0.05563155561685562,0.01034506969153881
6959,0.0128955552354455,-0.0046050879172980785
6960,-0.01672595739364624,0.20731712691485882
6961,-0.010738559067249298,-0.06865540007129312
6962,0.007473335601389408,0.06508120987564325
6963,0.006127145141363144,0.4206267446279526
6964,0.018769869580864906,0.6636278461664915
6965,0.002421904355287552,0.0328935943543911
6966,0.015922892838716507,-0.0009396141394972801
6967,0.06587035953998566,1.8852978199720383
6968,-0.18039001524448395,0.19667395949363708
6969,0.017181163653731346,0.01661916263947205
6970,-0.06857802718877792,-0.024343576282262802
6971,-0.08029508590698242,0.19197703897953033
6972,-0.500420093536377,-0.5294413515366614
6973,0.011050323024392128,-0.005136765539646149
6974,-0.016019053757190704,-0.024203952692914754
6975,0.06414491683244705,1.1581081607728265
6976,0.2871747612953186,0.4231606535613537
6977,-0.02436029352247715,-0.03635624726302922
6978,0.01757921651005745,0.5257062683813274
6979,0.028843143954873085,0.0007727613065071637
6980,-0.20534810423851013,0.0793721079826355
6981,0.023441018536686897,0.0010207200593868038
6982,0.016058947890996933,-0.005058595386799425
6983,0.008252792060375214,0.8837852962315083
6984,0.04269091784954071,0.4506886824965477
6985,-0.06113336235284805,0.006513878703117371
6986,0.07898444682359695,0.14278059973730706
6987,0.022300979122519493,0.001269489002879709
6988,0.04972660169005394,0.010735814465078874
6989,-0.07849034667015076,-0.10949246468953788
6990,0.062222905457019806,-0.0008792190346866846
6991,0.017980437725782394,3.7220627977512777
6992,-0.00011004810221493244,1.1474472908303142
6993,0.0008045998401939869,0.012418650789186358
6994,0.11260662972927094,0.08827701210975647
6995,-0.0020643090829253197,0.12736975261941552
6996,-0.042636945843696594,-0.04783699294057442
6997,0.06000922992825508,0.3189651994034648
6998,0.03778250142931938,-0.0043625738471746445
6999,-0.00868564285337925,0.0384671688079834
7000,0.05532863736152649,0.3472179863601923
7001,-0.05333548039197922,1.0964822061359882
7002,-0.0008014129707589746,1.0628616358153522
7003,0.06176169216632843,0.028144707903265953
7004,0.039038803428411484,0.8742703460156918
7005,0.10512591898441315,-0.042605409398674965
7006,0.021557336673140526,0.16072357026860118
7007,-0.004909978248178959,0.007011336274445057
7008,-0.005074609071016312,0.4661563355475664
7009,-0.002177816815674305,-0.0049544223584234715
7010,-0.21835047006607056,-0.2476487117819488
7011,-0.007887426763772964,1.5524378204718232
7012,0.049258340150117874,0.013101425429340452
7013,0.01361057162284851,0.11840410903096199
7014,-0.18256542086601257,0.4260788559913635
7015,0.10764654725790024,-0.031551712891086936
7016,-0.007990514859557152,-0.022055010427720845
7017,0.09583146870136261,-0.010667769587598741
7018,-0.0562678799033165,-0.07214884518180043
7019,-0.007663250435143709,-0.014515398070216179
7020,0.06269646435976028,0.7627236869884655
7021,-0.14216789603233337,0.3397287279367447
7022,-0.12413319200277328,-0.1286049039899808
7023,-0.007878515869379044,-0.014030103629920632
7024,-0.02729204297065735,-0.0955622359761037
7025,-0.038904234766960144,0.12265366315841675
7026,-0.14965322613716125,-0.15212416276335716
7027,-0.03154674544930458,-0.03531842886877712
7028,-0.19119620323181152,-0.07003059983253479
7029,-0.013919559307396412,-0.016946235205978155
7030,0.01428908109664917,-0.0018801719415932894
7031,0.15094026923179626,0.028465718030929565
7032,0.2716282308101654,0.16212538443505764
7033,0.01948830485343933,0.0037395237013697624
7034,0.0060387845151126385,0.440744464751333
7035,0.022035803645849228,0.47712956328177825
7036,0.15137413144111633,0.0037548327818512917
7037,0.06212255731225014,1.555511485785246
7038,-0.3026994466781616,-0.27006231620907784
7039,0.024874471127986908,0.016194870229810476
7040,-0.000542178750038147,0.27280584909021854
7041,-0.024647098034620285,-0.02840039727743715
7042,-0.10614930093288422,-0.13610547018470243
7043,0.0037086487282067537,0.021969722351059318
7044,0.016497435048222542,0.003381726026418619
7045,-0.009343532845377922,0.8062927834689617
7046,0.019197020679712296,0.0740956668742001
7047,0.08673007041215897,0.8185362219826402
7048,-0.07285687327384949,-0.12622414715588093
7049,0.0033810155000537634,0.4086617969442159
7050,0.025242742151021957,0.11684776050969958
7051,-0.10446125268936157,-0.0041772425174713135
7052,-0.0068043302744627,0.3728568069636822
7053,-0.4231007993221283,0.12862393260002136
7054,0.025115985423326492,-0.006926453846972436
7055,-0.019800633192062378,-0.05947282904526219
7056,-0.0797177329659462,-0.08168825681786984
7057,2.4272871017456055,2.7699291929602623
7058,0.0844992995262146,0.0336198303848505
7059,-0.00912117213010788,1.900108054280281
7060,0.024852747097611427,0.24697998026385903
7061,0.007642690092325211,0.0023469715379178524
7062,-0.009285295382142067,-0.001176459714770317
7063,-0.07093589752912521,-0.049292007461190224
7064,-0.016526658087968826,1.3247937746345997
7065,0.03741298243403435,0.01273550745099783
7066,-0.12423310428857803,-0.11596680246293545
7067,0.24844250082969666,0.43652942031621933
7068,0.1041305735707283,1.530871273298544
7069,0.017954738810658455,0.21941694431006908
7070,-0.01428087055683136,0.5497975721955299
7071,0.08784137666225433,-0.061609859112650156
7072,-0.011549338698387146,0.027014970779418945
7073,-0.12955430150032043,-0.13503668457269669
7074,0.220714271068573,0.20090098783839494
7075,0.02822277322411537,0.011847671121358871
7076,-0.005535121541470289,-0.011001948558259755
7077,0.014795304276049137,-0.0022373361280187964
7078,-0.2439347505569458,0.4161349833011627
7079,-0.010871803387999535,-0.01183216623030603
7080,0.03365865722298622,0.01832739356905222
7081,0.04760303720831871,0.10458559170365334
7082,0.10745365917682648,0.4766230096574873
7083,0.029204776510596275,0.2158772594993934
7084,0.12403200566768646,0.04598158225417137
7085,-0.048138633370399475,-0.05319457966834307
7086,-0.010728985071182251,-0.01238097995519638
7087,-0.08324551582336426,-0.08290923107415438
7088,0.010880876332521439,-0.04936497798189521
7089,0.05008979141712189,0.49927225708961487
7090,0.0128550436347723,-0.010404577613371657
7091,-0.012303069233894348,1.7711149826645851
7092,0.027167614549398422,0.23242881306214258
7093,-0.089816614985466,-0.10994418454356492
7094,-0.0751970186829567,0.009839460253715515
7095,0.007277355995029211,-0.0019065178203163669
7096,0.03934251517057419,-0.0036004032008349895
7097,0.0015066456981003284,0.0005555127281695604
7098,-0.03147103637456894,0.2827255390584469
7099,0.16351208090782166,-0.007082540658302605
7100,0.0626874715089798,0.008986712084151804
7101,0.03324633464217186,-0.02689325250685215
7102,0.014148760586977005,-0.044103807769715786
7103,0.059331949800252914,0.3204550929367542
7104,-0.01606876775622368,0.18419969454407692
7105,0.011703671887516975,2.79655259847641
7106,-0.03160073980689049,5.086889520287514
7107,0.0518062449991703,-0.0034530087577877566
7108,-0.004201872274279594,1.3123604413121939
7109,0.002542827744036913,0.029334275517612696
7110,0.03302532434463501,1.0714846895934897
7111,0.035122718662023544,0.354223327638465
7112,0.053625304251909256,0.020201299339532852
7113,0.022895047441124916,-0.02333891615853645
7114,0.12567272782325745,1.0621090531349182
7115,-0.04312954843044281,2.33952459692955
7116,0.016936665400862694,0.16385927796432043
7117,-0.029263531789183617,0.333162646740675
7118,0.06050422787666321,0.08772606810089201
7119,0.054438188672065735,-0.001559022581204772
7120,0.006469320505857468,0.019114232331048697
7121,0.008133801631629467,0.0010930111166089773
7122,0.15563032031059265,0.05047068379190023
7123,0.009135711938142776,-0.014837922994047403
7124,-0.016535218805074692,0.15405571646988392
7125,0.03358545899391174,-0.00563046894967556
7126,-0.27337563037872314,-0.2771928907059191
7127,0.07006662338972092,0.7186364503577352
7128,0.042688749730587006,1.0713343657553196
7129,-0.06316082179546356,-0.06102604791522026
7130,-0.04689311236143112,0.11612465232610703
7131,-0.05052409693598747,-0.0080643929541111
7132,-0.015844132751226425,0.7432347685098648
7133,-0.2875959277153015,-0.34599364176392555
7134,0.003729723859578371,0.0015972692854120396
7135,0.07469241321086884,0.21041557379066944
7136,-0.01013253629207611,-0.02770790457725525
7137,-0.0006230734288692474,-0.01092592254281044
7138,0.034970659762620926,0.05152645707130432
7139,-0.23994171619415283,0.1991824507713318
7140,0.018029095605015755,0.10661854408681393
7141,-0.02691282518208027,-0.024869827553629875
7142,-0.010662702843546867,-0.03405663625744637
7143,0.0015340708196163177,-0.008747227489948273
7144,-0.037400998175144196,-0.07639751583337784
7145,0.025354139506816864,-0.006823064759373665
7146,-0.02837788686156273,-0.029828541446477175
7147,-0.005433865822851658,-0.003329203464090824
7148,-0.023958662524819374,-0.04263362754136324
7149,0.018285561352968216,0.0009548654779791832
7150,0.006957546807825565,-0.009146841621259227
7151,-0.0480734258890152,0.025304876267910004
7152,0.013483921997249126,1.0169202676042914
7153,0.04151378199458122,1.288001857814379
7154,0.1348850280046463,0.6263264827430248
7155,0.0076998695731163025,0.004607074486557394
7156,0.048903219401836395,0.004047748856246472
7157,0.012824758887290955,-0.056569818407297134
7158,-0.29923510551452637,0.05131244659423828
7159,0.016824733465909958,0.007507663096475881
7160,0.09508311003446579,1.4730349873861996
7161,0.009046744555234909,0.6111861355602741
7162,-0.01833517849445343,0.1364646852016449
7163,0.10385940968990326,-8.42660665512085e-05
7164,-0.0039548128843307495,0.07620584778487682
7165,-0.6344229578971863,-0.48086851835250854
7166,-0.0814216136932373,-0.10697663380415179
7167,-0.021133027970790863,6.407499313354492e-06
7168,-0.019865067675709724,-0.02051683620084077
7169,-0.06588821113109589,-0.10728170885704458
7170,0.004256494343280792,0.023442398756742477
7171,0.10213670134544373,0.06181898413342424
7172,0.04091726988554001,0.024739304557442665
7173,0.06748062372207642,0.005355432629585266
7174,0.04053574800491333,0.010741766542196274
7175,-0.20234067738056183,-0.03549472987651825
7176,-0.13173700869083405,0.1260496824979782
7177,0.01684046909213066,0.7166939425223973
7178,-0.13496223092079163,-0.1639275918714702
7179,-0.00447508879005909,-0.007118097659258638
7180,0.09361466020345688,0.1694468498462811
7181,0.01777677610516548,0.4898905009031296
7182,0.007477529346942902,0.013221699045971036
7183,-0.007869156077504158,-0.009164322215838183
7184,-0.04139086604118347,0.18813413381576538
7185,0.017565947026014328,-0.007547271205112338
7186,0.03974093124270439,0.17221977189183235
7187,0.21329396963119507,0.2759958356618881
7188,0.01680799014866352,0.06555840757209808
7189,0.03129401057958603,-0.002161000855267048
7190,0.05546117573976517,-0.015618380159139633
7191,0.007476395927369595,3.2244540062965825
7192,0.05380842462182045,0.0374372317455709
7193,-0.001642521470785141,0.08949517458677292
7194,-0.2218557745218277,-0.2293707633507438
7195,-0.006771773099899292,0.01664390042424202
7196,0.14607621729373932,0.09875471564009786
7197,-0.026976941153407097,-0.024531207978725433
7198,0.025600379332900047,0.02916194077261025
7199,-0.11081793904304504,0.7602962702512741
7200,0.044827692210674286,0.10216135066002607
7201,0.02344137616455555,0.24284262983928784
7202,0.02444736659526825,-0.07042684675252531
7203,0.04559047147631645,0.5773392245173454
7204,0.013650806620717049,0.1595104280859232
7205,-0.17660823464393616,-0.15909218229353428
7206,-0.09761497378349304,-0.12379857979249209
7207,-0.007761374115943909,-0.04252814484061673
7208,0.039787229150533676,0.07474866043776274
7209,-0.02721365913748741,0.40156932547688484
7210,0.0451313778758049,2.1944481786340475
7211,0.10087279975414276,1.744615993462503
7212,0.19577978551387787,0.06349910993594676
7213,0.024394303560256958,-0.0020358783658593893
7214,-0.014766568318009377,2.4094261061400175
7215,-0.041113898158073425,-0.04733885917812586
7216,0.032960936427116394,0.06823431703833194
7217,0.02030300535261631,0.0004138331860303879
7218,-0.0880749523639679,-0.08993527293205261
7219,-0.02479517087340355,0.040599651634693146
7220,0.020670466125011444,0.2222672663629055
7221,-0.022241361439228058,0.07649205438792706
7222,-0.03835676237940788,-0.043565750122752434
7223,0.01901927962899208,0.6965575322974473
7224,-0.03753462806344032,0.004959762096405029
7225,0.05879085510969162,1.9413447135593742
7226,-0.015863141044974327,0.2429579384624958
7227,0.02452457696199417,0.6515548890456557
7228,0.005899291951209307,-0.006752741995114775
7229,-0.012443309649825096,0.1260410025715828
7230,0.024105936288833618,-0.0025311530334874988
7231,0.08729329705238342,0.31490516662597656
7232,0.14023242890834808,0.37833742680959404
7233,0.019414281472563744,-0.007263232953846455
7234,-0.7423504590988159,-0.6557048857212067
7235,0.03959738835692406,3.1890910504153
7236,0.1425337940454483,2.123363222926855
7237,0.3619323670864105,0.4603335182182491
7238,-0.005153782665729523,0.40619028732180595
7239,0.04352477192878723,-0.020954283536411822
7240,0.06451171636581421,1.443901538848877
7241,0.008155100978910923,0.33166847346001305
7242,-0.010371321812272072,-0.02536301478743553
7243,0.0187595933675766,1.1910695084370673
7244,-0.0029665841720998287,0.051276206970214844
7245,0.0336114764213562,0.10782855469733477
7246,0.026374083012342453,0.14312012121081352
7247,-0.028942232951521873,0.9182137623429298
7248,-0.4992988109588623,-0.5817488692700863
7249,-0.0359206423163414,-0.028772854954004286
7250,0.02038130909204483,-0.058591119945049286
7251,-0.028229760006070137,-0.024899872485548258
7252,-0.03060920163989067,0.5737822875380516
7253,-0.22793161869049072,-0.23561730480287224
7254,0.015839124098420143,0.04157192446291447
7255,0.014133850112557411,-0.023261527996510267
7256,0.08627043664455414,0.4619726547971368
7257,-0.03962307050824165,0.2138226479291916
7258,0.09106459468603134,-0.0047075385227799416
7259,0.21727818250656128,0.27653334999922663
7260,0.05414201691746712,0.20163303735898808
7261,0.00838058814406395,2.0753559209406376
7262,-0.04040280729532242,-0.0628815081436187
7263,0.002860739827156067,0.03967861458659172
7264,0.10685282945632935,1.008619181578979
7265,-0.07046438753604889,-0.07639969140291214
7266,-0.044777389615774155,-0.011568274348974228
7267,-0.08393637090921402,-0.07631365209817886
7268,0.02436128258705139,0.45229777321219444
7269,0.07910288125276566,0.1695404290658189
7270,0.06364376842975616,0.002974898134198156
7271,-0.014015309512615204,0.09406357631087303
7272,-0.03527005389332771,0.9387269802391529
7273,0.0956435278058052,0.003933382220566273
7274,-0.08809508383274078,-0.053683698177337646
7275,0.022570790722966194,0.0012000639690086246
7276,0.013688713312149048,0.9668417070060968
7277,-0.012775726616382599,-0.07217284990474582
7278,-0.3897106647491455,-0.06930479407310486
7279,-0.1893359124660492,-0.18753274716436863
7280,-0.16727328300476074,-0.16747149999719113
7281,0.3607938289642334,0.006473695849999786
7282,-0.06148523464798927,-0.06418623961508274
7283,-2.4750828742980957e-05,-0.008168167434632778
7284,0.03101036325097084,-0.03754001180641353
7285,-0.0002462391275912523,-0.0006622797809541225
7286,0.06824079900979996,0.6677125965070445
7287,0.0037170592695474625,-0.01635230891406536
7288,0.01224425807595253,-0.00070088857319206
7289,0.0032450295984745026,0.005059342831373215
7290,0.13558202981948853,1.7075664158910513
7291,0.02409861795604229,5.240493919700384e-06
7292,-0.01453957986086607,-0.017197608950937138
7293,0.04237375780940056,0.14398043230175972
7294,0.030414137989282608,0.30994600779376924
7295,0.008425256237387657,3.185595192015171
7296,0.009589365683495998,2.9322281449567527
7297,-0.07933823764324188,0.8324491903185844
7298,-0.03752996399998665,2.017383061349392
7299,-0.00042626645881682634,-0.0017310883849930292
7300,-0.0474572628736496,0.06987746059894562
7301,-0.016973357647657394,-0.04337004612898454
7302,-0.011987576261162758,0.029884666204452515
7303,0.02371542900800705,-0.027151744812726974
7304,0.0002767958212643862,0.0004136958159506321
7305,-0.004331628791987896,1.5553490361198783
7306,-0.09748750180006027,-0.11693217232823372
7307,-0.011906777508556843,-0.020179649816327583
7308,0.03429611399769783,0.7255178603809327
7309,-0.011510252952575684,0.8074347525835037
7310,-0.01621151715517044,0.49866120517253876
7311,-0.42908942699432373,0.4181941747665405
7312,0.05472951382398605,0.6782100722193718
7313,0.04025404155254364,0.012344487317022868
7314,-0.08589541167020798,-0.08960536361701088
7315,-0.003446351969614625,0.006715793162584305
7316,-0.022083137184381485,0.162320576608181
7317,-0.3447656035423279,-0.3417303301393986
7318,0.2198515087366104,0.31952493311837316
7319,-0.15597710013389587,-0.1520993709564209
7320,0.0007619895040988922,-0.04406581190414727
7321,-0.024254944175481796,0.029686398804187775
7322,0.045599788427352905,0.015595786273479462
7323,0.020560383796691895,0.04044153727591038
7324,-0.027146844193339348,1.063553225249052
7325,-0.01754024624824524,0.23127957433462143
7326,0.0026579247787594795,0.004298078274587169
7327,0.14455245435237885,0.11705416161566973
7328,0.10056944191455841,0.1754894070327282
7329,-0.12304413318634033,0.6603522449731827
7330,0.07579473406076431,0.011421814328059554
7331,0.047446735203266144,0.25724812044063583
7332,-0.042620182037353516,-0.04323775850934908
7333,0.08702889084815979,0.04152199486270547
7334,0.1568957418203354,0.5856072269380093
7335,-0.006155874580144882,0.07199351862072945
7336,0.03816812112927437,2.2501318156719208
7337,0.21820618212223053,0.26263287480105646
7338,-0.057052675634622574,0.00901489332318306
7339,0.006513436324894428,-0.0015426853233293514
7340,0.003372493200004101,0.02251382265239954
7341,0.021358726546168327,0.04703178070485592
7342,0.03241487964987755,0.015358624048531055
7343,0.027385164052248,0.010333263780921698
7344,-0.10603873431682587,-0.1103462390601635
7345,-0.004436265677213669,-0.007090718038398336
7346,0.16064992547035217,0.1600250666961074
7347,-0.008071159943938255,0.5193170737475157
7348,0.009991361759603024,0.23997020069509745
7349,0.035621173679828644,0.014233474154025316
7350,-0.000773940235376358,1.6922140754759312
7351,-0.1139744222164154,-0.056220851838588715
7352,-0.07885676622390747,-0.08225473389029503
7353,-0.06821134686470032,-0.05020428076386452
7354,-0.10275807231664658,0.052604012191295624
7355,-0.048342958092689514,-0.06458143936470151
7356,0.12920819222927094,0.1751246340572834
7357,0.06101187691092491,0.3536386549603776
7358,-0.013863946311175823,-0.006524478793144226
7359,-0.001969030126929283,-0.011549868620932102
7360,-0.09614123404026031,-0.016930952668190002
7361,0.19680246710777283,0.4816327726584859
7362,-0.0005245879292488098,0.0018752627074718475
7363,-0.0005205785855650902,-0.003809487447142601
7364,-0.1380099207162857,0.2189415991306305
7365,-0.02491787262260914,-0.03176050641468464
7366,-0.13957446813583374,-0.14207550665014423
7367,0.03868940472602844,0.23807021230459213
7368,0.005037765949964523,0.006138368975371122
7369,0.15455107390880585,0.006159208598546684
7370,-0.019019223749637604,0.020051978528499603
7371,0.1070992648601532,0.06844670884311199
7372,0.021758420392870903,0.13730321899129194
7373,0.021923594176769257,0.7951420620083809
7374,0.020928164944052696,0.06133318036881974
7375,0.0034579704515635967,-0.004552495422103675
7376,0.00823074858635664,0.678911711089313
7377,0.1387523114681244,0.0011135712265968323
7378,-0.23299719393253326,-0.22821044828742743
7379,0.06340526789426804,0.18234257854055613
7380,0.014101758599281311,1.0469707250595093
7381,0.007695351727306843,0.3526993943378329
7382,-0.034108564257621765,0.048682693392038345
7383,-0.000191383995115757,0.03320353617891669
7384,0.20403732359409332,4.712418362498283
7385,-0.26586249470710754,-0.28156383872032165
7386,0.0057632518000900745,-0.0068490863814076874
7387,-0.002445004880428314,0.057272594422101974
7388,0.04649291932582855,0.19669421762228012
7389,-0.01812419854104519,0.42245979979634285
7390,0.10421215742826462,0.7987454244866967
7391,-0.012535357847809792,-0.011990690371021628
7392,-0.19909963011741638,-0.09673504531383514
7393,0.07425826042890549,0.014812352135777473
7394,-0.005425137002021074,1.4306743452325463
7395,0.09226305037736893,1.4071139097213745
7396,0.005103726871311665,0.49319136270787567
7397,0.01644192449748516,-0.003425283415708691
7398,0.0018732473254203796,0.4117668718099594
7399,0.018111182376742363,1.0713653170969337
7400,0.0234642643481493,1.2621417045598946
7401,0.12505465745925903,0.22240152955055237
7402,-0.006142951548099518,0.010064647532999516
7403,-0.05095257982611656,0.007796082645654678
7404,0.10346325486898422,0.5563783828984015
7405,0.04629538953304291,0.189692921936512
7406,0.002464737743139267,0.0004528364515863359
7407,0.007829036563634872,-0.00042774305438797455
7408,-0.07775211334228516,-0.11271286735427566
7409,-0.01610421948134899,0.1012483462691307
7410,0.020688246935606003,0.007928518578410149
7411,0.004379806108772755,0.1727396494243294
7412,0.00036837358493357897,0.03412692993879318
7413,-0.09324491769075394,-0.08271757140755653
7414,-0.35952648520469666,0.29260191321372986
7415,-0.07748156040906906,0.135992132127285
7416,-0.020518073812127113,-0.02665021864231676
7417,-0.0278022401034832,-0.0600300133228302
7418,0.0428522527217865,-0.019146234379149973
7419,0.1577126830816269,0.22467194125056267
7420,-0.06430613249540329,-0.05701989959925413
7421,0.050226692110300064,0.02721862541511655
7422,0.008052426390349865,0.023200232554245304
7423,0.017513133585453033,2.151310202665627
7424,0.005954011343419552,0.008243541233241558
7425,4.2621511965990067e-05,0.2852766029536724
7426,0.017864808440208435,0.556085173971951
7427,0.05892200022935867,0.30543109960854053
7428,-0.02374952659010887,0.016681142151355743
7429,0.01753612793982029,0.09587500570341945
7430,-0.036347366869449615,3.520760852843523
7431,-0.18023401498794556,-0.04290218651294708
7432,-0.025343144312500954,-0.02465994842350483
7433,0.005614446010440588,0.06144831283017993
7434,-0.06813735514879227,-0.06074026599526405
7435,0.017590859904885292,0.04492806829512119
7436,0.023156890645623207,0.1494332030415535
7437,0.009660031646490097,0.13765509240329266
7438,-0.04778072237968445,0.5355847403407097
7439,0.027582254260778427,0.10413400176912546
7440,0.11495033651590347,-0.018301540054380894
7441,-0.42362508177757263,-0.45799117535352707
7442,0.042408280074596405,0.7883095964789391
7443,-0.022462574765086174,0.29605680890381336
7444,0.03465864062309265,-0.0038655751850456
7445,0.0398714505136013,0.0005449841264635324
7446,0.021720528602600098,0.016967201372608542
7447,0.08165883272886276,0.04721528512891382
7448,0.004628168419003487,-0.0008111445931717753
7449,0.07269014418125153,0.040747515857219696
7450,0.005364958196878433,0.02142639458179474
7451,0.09517692029476166,0.07867179907043464
7452,0.0032355263829231262,-0.0027236726600676775
7453,-0.00199921615421772,0.08248646836727858
7454,-0.021335359662771225,2.107074959203601
7455,-0.13925576210021973,0.7432090640068054
7456,0.051752738654613495,0.6473795080091804
7457,0.015874646604061127,-0.04363733995705843
7458,0.017350217327475548,0.01074492558836937
7459,-0.20826338231563568,-0.23057697247713804
7460,0.0404699444770813,0.1171847190707922
7461,0.0006262548267841339,0.001194569282233715
7462,0.006330002099275589,-0.0022998971689958125
7463,0.002202449832111597,0.14359891042113304
7464,0.002415493130683899,0.08759232610464096
7465,0.023427698761224747,0.027809584396891296
7466,0.05136539787054062,0.030733241699635983
7467,-0.023258240893483162,-0.020544186234474182
7468,-0.126272052526474,0.2014719843864441
7469,0.041600074619054794,0.11690373061355785
7470,0.02937227487564087,-0.022191155701875687
7471,-0.0034153684973716736,3.140593782067299
7472,0.0166988056153059,-0.009788036346435547
7473,-0.09693008661270142,-0.13489834010601043
7474,0.11772680282592773,2.7177964113652706
7475,0.04572988674044609,0.2216917224577628
7476,0.01644563116133213,0.34794618003070354
7477,0.004397910088300705,0.01101234887028113
7478,0.03741522505879402,0.018819734454154968
7479,0.029845882207155228,0.6211426556110382
7480,0.0037442659959197044,0.019815063598798588
7481,0.005352784879505634,0.004557757172733545
7482,0.017462465912103653,0.012077465653419495
7483,-0.35084813833236694,-0.37180282082408667
7484,-0.08022521436214447,1.73574710637331
7485,0.0076879654079675674,0.2962994209956378
7486,0.0806516483426094,0.001061530550941825
7487,0.06489923596382141,2.40819791238755
7488,-0.1306372433900833,-0.13047022558748722
7489,0.03374478220939636,-0.01821487583220005
7490,-0.09613011032342911,0.8899180889129639
7491,-0.22689807415008545,-0.29706286266446114
7492,-0.0739695355296135,0.004082351922988892
7493,-0.005422722548246384,-0.0066780739653040655
7494,-0.035633575171232224,0.040514662861824036
7495,0.20653995871543884,1.3212826885282993
7496,0.0025719902478158474,-0.0001402798661729321
7497,0.008962074294686317,-0.0014771977439522743
7498,0.002780688926577568,-6.806594910813146e-05
7499,-0.019430115818977356,-0.020246734842686465
7500,0.014018191955983639,2.555962585960515
7501,0.06004244461655617,0.012661973014473915
7502,0.001719112042337656,-0.001852808054536581
7503,0.07526041567325592,0.025230079889297485
7504,0.09243734925985336,0.00886642187833786
7505,-0.007576417177915573,-0.02562457020394504
7506,-0.001232887152582407,-0.0035172821953892708
7507,0.0013020355254411697,-0.006251430313568562
7508,0.05044979974627495,0.04825280699878931
7509,0.008810285478830338,0.10758875159081072
7510,0.0635872632265091,2.237177297472954
7511,0.004832769278436899,0.015065335494000465
7512,0.002707444131374359,0.1339811086654663
7513,-0.03374795615673065,-0.04132747574476525
7514,0.02405371703207493,0.10059042321518064
7515,0.10184864699840546,0.09933304018341005
7516,0.11190846562385559,0.880443450063467
7517,-0.03803865611553192,-0.034020655788481236
7518,-0.31314072012901306,-0.3355231487657875
7519,0.028378531336784363,-0.011422005016356707
7520,0.0009226920083165169,0.3016486675478518
7521,-0.11613467335700989,-0.11907949299393294
7522,0.04594098776578903,0.8161813169717789
7523,0.00608782097697258,0.10580986767308787
7524,0.042520929127931595,1.0475818254053593
7525,-0.0037079062312841415,0.012070048600435257
7526,-0.3215560019016266,-0.31432975456118584
7527,-0.23746895790100098,-0.2403803899360355
7528,-0.02666124701499939,-0.051694080233573914
7529,-0.022387761622667313,0.6994115076959133
7530,0.028468545526266098,0.4672955440764781
7531,0.08642565459012985,0.0749552569759544
7532,-0.009588632732629776,-0.01585369620079291
7533,0.1515810787677765,0.6081382092088461
7534,-0.013901796191930771,-0.015953608439303935
7535,0.014709888957440853,0.01829556841403246
7536,-0.41352948546409607,-0.40479128155857325
7537,0.005239788442850113,0.21373912505805492
7538,-0.005956834182143211,0.12227682769298553
7539,0.1920759379863739,0.009979257798258914
7540,0.016447344794869423,-9.649299317970872e-05
7541,-0.021396135911345482,0.03347562998533249
7542,0.0308543611317873,0.003894567722454667
7543,0.0836862102150917,0.2749507250264287
7544,0.0549287423491478,0.9161263983696699
7545,-0.008245646953582764,-0.011165670532136573
7546,0.002816246822476387,0.5692663681693375
7547,-0.01975705847144127,-0.011300190351903439
7548,-0.2286568433046341,0.3819788098335266
7549,0.04511076211929321,-0.003570111934095621
7550,-0.029253318905830383,0.03893515467643738
7551,-0.0063510313630104065,2.0470962151885033
7552,0.00456744059920311,-0.009781912056496367
7553,0.03586200624704361,0.13282850095129106
7554,-0.05397429317235947,0.7599275894463062
7555,0.0018174909055233002,-0.032135016401298344
7556,-0.06733416020870209,1.7684914991259575
7557,0.06298619508743286,0.009716083781095222
7558,-0.020900731906294823,-0.022594824084080756
7559,-0.016625359654426575,0.3263060711324215
7560,0.04955650493502617,0.09294829532154836
7561,0.0340753048658371,0.013762059155851603
7562,0.06299617886543274,0.008857546548824757
7563,0.022398561239242554,-0.00019328633788973093
7564,0.0003922425676137209,-0.0025425631129110116
7565,-0.15397511422634125,-0.09825228899717331
7566,0.0006059375591576099,0.02260769810527563
7567,-0.004063999280333519,0.06946122087538242
7568,0.0038354569114744663,0.001616599969793242
7569,0.020106643438339233,0.0182383929786738
7570,-0.03375036269426346,-0.027086656540632248
7571,0.05851889029145241,0.010134269075933844
7572,0.05136614292860031,0.04838999193452764
7573,0.02978653460741043,0.12601641565561295
7574,-0.0725741982460022,-0.021138962358236313
7575,0.05081339552998543,0.7535681272856891
7576,-0.00794120691716671,0.28323959559202194
7577,0.04932647943496704,1.3611435242928565
7578,0.04654313623905182,0.0057094994645012775
7579,-0.0449710488319397,-0.04781420160452399
7580,0.048121556639671326,-0.01995986932888627
7581,-0.011200547218322754,0.7306267023086548
7582,-0.011801019310951233,-0.040392027352936566
7583,0.016472691670060158,0.0009000404388643801
7584,0.024956855922937393,0.13746852497570217
7585,-0.02989809587597847,-0.020734257996082306
7586,-0.005716532468795776,-0.018796473741531372
7587,-0.49038925766944885,-0.36401505768299103
7588,0.04225386679172516,0.19119022460654378
7589,0.001883419812656939,1.2469968647928908
7590,0.0014502163976430893,0.41089210473001003
7591,0.05770206078886986,-0.014632205246016383
7592,0.018319187685847282,0.1617579507874325
7593,0.013292467221617699,0.12636914290487766
7594,-0.026404164731502533,-0.04794220917392522
7595,-0.15670888125896454,-0.05640499293804169
7596,0.024913733825087547,0.6756123930827016
7597,-0.08269723504781723,-0.08353936858475208
7598,0.06835281103849411,0.11968781228642911
7599,-0.009980179369449615,-0.08393278846051544
7600,-0.0003154762089252472,0.07807985786348581
7601,-0.1595323085784912,-0.3102959073148668
7602,0.07254976034164429,0.038587602553889155
7603,0.1581551730632782,0.3592003621160984
7604,0.09938842803239822,0.12212572898715734
7605,0.019524116069078445,0.6639837399125099
7606,0.05593935772776604,0.006378325168043375
7607,0.08458688855171204,0.2500574514269829
7608,0.0013123711105436087,0.10794354346580803
7609,0.009497269988059998,0.14149389415979385
7610,0.10911951959133148,0.00019355863332748413
7611,-0.03894359618425369,0.22457583993673325
7612,-0.01320187933743,-0.014506343752259454
7613,-0.15130440890789032,-0.15822945558466017
7614,-0.014550957828760147,0.010104971006512642
7615,0.022286709398031235,2.7504675341770053
7616,0.01298668421804905,0.0019698687829077244
7617,0.01484638825058937,0.007499221712350845
7618,0.14214077591896057,0.7221823367726756
7619,-0.1613950878381729,0.2693766802549362
7620,-0.03218694031238556,-0.0165563877671957
7621,0.023086626082658768,0.6585929566062987
7622,-0.03476893529295921,-0.03852038380864542
7623,0.18360164761543274,0.363289481960237
7624,0.07974988967180252,0.1071810950525105
7625,-0.1996474713087082,-0.1780855357646942
7626,-0.1156969964504242,-0.14086339250206947
7627,-0.003988148644566536,-0.0064753658371046185
7628,-0.008181162178516388,0.05360063910484314
7629,-0.053147003054618835,1.3335231468081474
7630,-0.004707634449005127,-0.04627523012459278
7631,0.020714327692985535,0.04232590086758137
7632,-0.17719055712223053,-0.15979058295488358
7633,0.019623244181275368,0.13227897882461548
7634,0.1553199142217636,1.1723113831249066
7635,0.15541207790374756,1.0836103226902196
7636,-0.3172309696674347,-0.07249517738819122
7637,0.005888447165489197,0.04690535622648895
7638,-0.06753981858491898,-0.07575654405445675
7639,0.013259075582027435,0.181672140955925
7640,0.06366141140460968,0.002427594753953599
7641,0.09433053433895111,0.13506051898002625
7642,-0.007070019841194153,1.4295743480324745
7643,0.0028375491965562105,0.0013111382631905144
7644,-0.054571010172367096,-0.07744562858715653
7645,0.015552112832665443,0.0026889822818338873
7646,0.19120360910892487,0.12238622113363817
7647,0.003739028237760067,-0.000784265692345798
7648,-0.06856750696897507,-0.06891745747998357
7649,0.2159869372844696,0.08552550710737705
7650,-0.24150805175304413,-0.3905543126165867
7651,0.0147318746894598,0.0004347502253949642
7652,0.01840897649526596,-0.016789793968200684
7653,0.02518644370138645,0.12251069582998753
7654,0.04397335276007652,0.5112830707803369
7655,0.004932166077196598,0.4149184057023376
7656,0.007152743637561798,-0.0032122121192514896
7657,0.006413660943508148,0.17243202030658722
7658,0.007017664611339569,-0.016305227662087418
7659,0.16931743919849396,0.21786032523959875
7660,-0.09743653237819672,0.3149987980723381
7661,0.05026175454258919,0.021414785616798326
7662,0.022464696317911148,0.10977885778993368
7663,-0.055916085839271545,-0.05537295132875442
7664,-0.1951991766691208,-0.051309600472450256
7665,-0.005826819222420454,-0.012678966857492924
7666,0.055333156138658524,0.0596236755955033
7667,0.04983478784561157,1.8169477712363005
7668,0.039287980645895004,0.0425538340350613
7669,0.018311817198991776,-0.008269215933978558
7670,-0.02657264471054077,-0.02856286894530058
7671,-0.2568631172180176,-0.1946241483092308
7672,-0.05326685309410095,-0.06523028016090393
7673,0.05145101249217987,0.08954300731420517
7674,0.028597494587302208,0.22197931158007123
7675,0.009374724701046944,0.12211829982697964
7676,-0.04379517212510109,-0.04898031832271954
7677,0.04047355055809021,0.013334115967154503
7678,-0.012090131640434265,0.4309767559170723
7679,0.022412795573472977,1.818713623099029
7680,-0.023949654772877693,0.026146311312913895
7681,-0.029179725795984268,-0.03422523173503578
7682,0.011826392263174057,-0.009184099733829498
7683,0.042786676436662674,1.1448486446752213
7684,-0.0069594308733940125,-0.016366546973586082
7685,0.07449657469987869,0.009950419305823743
7686,-0.1602853387594223,-0.1532992497086525
7687,0.023208243772387505,0.5675139450177085
7688,-0.0014431967865675688,0.014988971874117851
7689,0.0038232540246099234,0.2836829845327884
7690,0.014499536715447903,0.35001328726502834
7691,0.14421167969703674,0.34388306783512235
7692,-0.04582592472434044,-0.04877193645029365
7693,-0.022658025845885277,-0.02892082442122046
7694,0.05366041511297226,0.3213558252900839
7695,0.026890642940998077,0.009603064507246017
7696,0.060611601918935776,0.4494548332877457
7697,0.004652079194784164,0.00525549310259521
7698,-0.01074918918311596,0.28105755895376205
7699,0.026307690888643265,0.381069153547287
7700,-0.2691276967525482,0.4006636142730713
7701,0.022653397172689438,0.32401516288518906
7702,0.04856189340353012,0.3448651402723044
7703,0.012374786660075188,-0.004797794461410376
7704,-0.08715178817510605,0.8287915885448456
7705,0.05585622414946556,0.009696896731620655
7706,-0.6565110087394714,-0.6118727847933769
7707,0.1017601490020752,0.3865813249722123
7708,-0.04340200498700142,0.47427111864089966
7709,0.018305055797100067,-0.03756590746343136
7710,0.08197741210460663,0.9513327591121197
7711,0.005444403737783432,0.0009460621513426304
7712,0.0024301810190081596,1.6602008041227236
7713,0.041159648448228836,-0.023190808482468128
7714,-0.002268643816933036,-0.004503808595472947
7715,-0.02549854665994644,-0.03024585172533989
7716,0.08637691289186478,0.8085898791032378
7717,0.07672601193189621,0.2996172846760601
7718,0.022987335920333862,0.927663199196104
7719,-0.07390838116407394,-0.10647898659226485
7720,0.06397806853055954,0.01009528967551887
7721,0.011863689869642258,0.046051614452153444
7722,-0.175031378865242,-0.18116079246101435
7723,0.13245777785778046,1.4808848034590483
7724,0.055846214294433594,0.01524036901537329
7725,-0.021075595170259476,-0.029992997704539448
7726,0.0026157964020967484,0.05064048990607262
7727,0.0018134620040655136,0.03392723388969898
7728,0.016276730224490166,0.09089460037648678
7729,0.04338457062840462,0.018471838906407356
7730,-0.05884349346160889,0.809906616806984
7731,-0.03903650492429733,-0.03484431095421314
7732,0.16967260837554932,0.00505156978033483
7733,-0.12538740038871765,-0.13340072436039918
7734,-0.043686024844646454,-0.058766196481883526
7735,-0.0007388545200228691,-0.0032367405074182898
7736,0.36341264843940735,0.009092513928189874
7737,0.10199509561061859,0.08284380412078463
7738,-0.08413385599851608,-0.09106325055472553
7739,0.03815576434135437,0.09576394804753363
7740,0.040536146610975266,0.12315963278524578
7741,0.05720077455043793,0.12178082764148712
7742,-0.006752733141183853,0.6226770747452974
7743,0.0030452786013484,0.0635214070789516
7744,0.07097643613815308,0.10383718181401491
7745,0.0007584430277347565,0.11184773594141006
7746,0.09821708500385284,1.056242510676384
7747,0.18510746955871582,1.1419992297887802
7748,-0.3983495831489563,-0.1426820158958435
7749,-0.11663378030061722,0.8404596373438835
7750,-0.030902167782187462,-0.03980229265289381
7751,0.0761229395866394,0.05967920646071434
7752,-0.0010085469111800194,-0.0033926710311789066
7753,0.010991809889674187,0.10200105793774128
7754,0.08121433109045029,2.5872354209423065
7755,0.09030298888683319,0.27304822207406687
7756,0.10766567289829254,-0.043782646767795086
7757,0.16447553038597107,0.08938213437795639
7758,0.04048389196395874,0.3881485592573881
7759,-0.1324557662010193,-0.002826884388923645
7760,-0.016190556809306145,-0.014542626682668924
7761,0.04438972473144531,0.1940639978274703
7762,-0.09663709998130798,0.009574487805366516
7763,0.005919428076595068,0.09557451866567135
7764,0.1809854507446289,0.1053234413266182
7765,-0.021050458773970604,-0.025474846675933804
7766,-0.025111954659223557,-0.022938313893973827
7767,0.05232961103320122,0.0037471288815140724
7768,-0.023790009319782257,-0.01762618102133274
7769,-0.0029172927606850863,-0.005662460484018084
7770,0.096433624625206,0.12878472497686744
7771,-0.1955394744873047,0.12786543369293213
7772,-0.15379716455936432,-0.0994730070233345
7773,0.034772198647260666,0.24174519628286362
7774,-0.05042613297700882,-0.03497195988893509
7775,-0.13535906374454498,0.7653455287218094
7776,0.016729263588786125,0.09406448841036763
7777,0.32516857981681824,0.04377029091119766
7778,-0.088785320520401,-0.08657336980104446
7779,0.2337184101343155,0.8427913635969162
7780,0.00876423716545105,0.019608313313256076
7781,-0.05082743614912033,0.032737523317337036
7782,0.00040833838284015656,-0.0077438357984647155
7783,0.042271681129932404,0.22658836841583252
7784,0.11212310194969177,0.5822271406650543
7785,-0.022687731310725212,-0.023379886173643172
7786,-0.05709453299641609,0.5459484159946442
7787,-0.039037030190229416,0.037312913686037064
7788,-0.005707222502678633,-0.007795611396431923
7789,-0.0033676624298095703,-0.02162998914718628
7790,0.023886507377028465,-0.0015964265912771225
7791,0.017585191875696182,0.9696186548098922
7792,-0.027894699946045876,2.0291330963373184
7793,-0.001298125833272934,0.1993472557514906
7794,0.01655663549900055,-0.010841749608516693
7795,0.05876254662871361,0.21809606533497572
7796,-0.21190790832042694,-0.2536105220206082
7797,0.15504083037376404,0.19628601567819715
7798,-0.00926239788532257,-0.03740784525871277
7799,-0.013326004147529602,-0.019894009232521055
7800,-0.028650444000959396,-0.051406411606876645
7801,-0.14778852462768555,0.14303794503211975
7802,-0.0785379409790039,-0.12936627678573132
7803,-0.3893894553184509,-0.35385673865675926
7804,0.0030174662824720144,-0.002183892570428725
7805,-0.024887338280677795,0.08220180124044418
7806,-0.07158473134040833,0.5428520441055298
7807,-5.731917917728424e-05,0.00417119194753468
7808,0.0918935090303421,0.05721847806125879
7809,0.09297918528318405,0.3961888363119215
7810,-0.07552047073841095,-0.08565609715878963
7811,0.005824106279760599,0.06356425629928708
7812,0.0034552309662103653,0.006570752710103989
7813,-0.037318721413612366,-0.04173119366168976
7814,0.11276095360517502,0.3330876752734184
7815,0.016644123941659927,0.06188510754145682
7816,-0.024973895400762558,-0.023823705036193132
7817,-0.034469541162252426,0.2280503325164318
7818,0.003070347011089325,0.12839225679636002
7819,0.015588479116559029,0.017051628325134516
7820,0.012180672958493233,0.025865620002150536
7821,-0.07307722419500351,-0.09349690507951891
7822,-0.0012456240365281701,-0.0024988296790979803
7823,0.04834214970469475,0.2014493434689939
7824,0.030490703880786896,-0.02831475203856826
7825,-0.05858580395579338,-0.05124633550643921
7826,-0.09156112372875214,-0.06742596253752708
7827,0.03236649930477142,0.009992144361604005
7828,-0.00747633958235383,2.1714528519660234
7829,-0.002337890211492777,0.050173903815448284
7830,0.007893024943768978,0.003358824091264978
7831,0.017355889081954956,0.18398066237568855
7832,0.14753825962543488,0.046564958756789565
7833,-0.009328622370958328,-0.014645502902567387
7834,0.02182946167886257,0.00684928335249424
7835,-0.004626203328371048,-0.013284102082252502
7836,-0.004438709933310747,-0.0073873437941145426
7837,-0.07851953059434891,0.6716096177697182
7838,-0.04246906191110611,-0.02858550101518631
7839,0.004114711657166481,-0.007672181352972984
7840,0.0014761332422494888,0.1267200242727995
7841,0.03272819146513939,-0.008407929330132902
7842,0.005358141381293535,3.8988212783588096
7843,-1.1155948638916016,-0.8446144163608551
7844,0.015517049469053745,-0.008451453875750303
7845,-0.03597364202141762,-0.05924470723948616
7846,-0.024344265460968018,-0.02041876409202814
7847,-0.20378358662128448,-0.2278942740522325
7848,0.048188917338848114,0.3966888446593657
7849,-0.0443088635802269,-0.03854216914623976
7850,-0.1293272078037262,-0.13226589612895623
7851,0.02040334977209568,0.4515232764533721
7852,0.21228690445423126,1.2507548816502094
7853,0.06318915635347366,0.037412185222365224
7854,-0.015200469642877579,-0.058299046009778976
7855,-0.029810812324285507,-0.05727232061326504
7856,-0.011683665215969086,-0.0064648655243217945
7857,-0.023182321339845657,-0.05219555995427072
7858,-0.002932197879999876,-0.007848647483115201
7859,-0.013457363471388817,-0.012976189143955708
7860,-0.016242798417806625,0.034573063254356384
7861,0.017572801560163498,0.28834653832018375
7862,-0.07014742493629456,-0.07257171531091444
7863,0.01866782456636429,0.04279168974608183
7864,-0.1673973947763443,-0.18865487806033343
7865,-0.08615321666002274,1.9255713820457458
7866,0.06825673580169678,0.009139202700462193
7867,-0.06534162163734436,-0.0681230096379295
7868,-0.3387812674045563,-0.33390272222459316
7869,-0.011066999286413193,0.2738851457834244
7870,-0.03714551776647568,0.392006054520607
7871,0.01915506273508072,-0.025114737451076508
7872,0.028787944465875626,0.25589416548609734
7873,-0.038270242512226105,0.9525843597948551
7874,-0.06075960025191307,-0.08187438733875751
7875,0.364175409078598,0.031627747463062406
7876,0.07356205582618713,-0.011087022721767426
7877,0.001433797413483262,0.026359931332990527
7878,0.10390651226043701,1.037035143468529
7879,-0.029431575909256935,-0.024091743864119053
7880,0.041333772242069244,0.007009856402873993
7881,0.028470750898122787,0.011568909510970116
7882,0.0055059040896594524,0.0019526896066963673
7883,0.0642523318529129,0.032734088599681854
7884,0.0024842373095452785,2.0262786305393092
7885,-0.00028035801369696856,1.7312728818506002
7886,0.0036039575934410095,-0.024655414279550314
7887,0.03978608176112175,0.08366625191411003
7888,-0.5414304733276367,-0.35555779933929443
7889,0.08977311849594116,0.4072069553658366
7890,0.06257913261651993,-0.012229261395987123
7891,0.026386795565485954,0.1923382006061729
7892,0.09238824248313904,0.007569108158349991
7893,-0.05227237194776535,-0.047482551783323286
7894,0.1403741091489792,0.004093581344932318
7895,0.058360494673252106,0.002828320488333702
7896,-1.5264085531234741,-1.5289789121598005
7897,0.040474943816661835,0.011711722589097917
7898,-0.07258490473031998,-0.07630926250567427
7899,-0.16515739262104034,0.6307223737239838
7900,0.0012439078418537974,1.9029290694743395
7901,-0.01111593097448349,-0.03128698488580994
7902,0.14545400440692902,3.571545222774148
7903,0.06444723904132843,2.035854320973158
7904,0.011656329035758972,0.08394956961274147
7905,-0.005747060291469097,0.48666373919695616
7906,0.02564951218664646,0.07893812516704202
7907,0.018394794315099716,0.7629267433658242
7908,-0.03256076201796532,0.10768583416938782
7909,-0.016018886119127274,-0.049128606988233514
7910,-0.1594189703464508,-0.17764059081673622
7911,0.08724390715360641,0.014237855095416307
7912,0.008204543963074684,0.4921297673135996
7913,0.021350251510739326,-0.0027984492480754852
7914,0.061447836458683014,1.004726498038508
7915,0.06581273674964905,0.00030611176043748856
7916,0.0011654759291559458,0.006884416507091373
7917,-0.00806274265050888,-0.011835168748802971
7918,0.0020492468029260635,-0.0007035454036667943
7919,0.06840850412845612,0.03011484071612358
7920,-0.1431548148393631,-0.14724121204926632
7921,-0.011256067082285881,0.02170401904731989
7922,-0.0057228063233196735,0.6796569796279073
7923,-0.023764876648783684,-0.033611913211643696
7924,0.028344180434942245,1.2751707062125206
7925,0.15845125913619995,0.09451866149902344
7926,0.0857163667678833,0.019424989819526672
7927,-0.005687325727194548,0.018974042497575283
7928,0.0019561597146093845,0.0008922751876525581
7929,0.022362815216183662,0.2290529966703616
7930,0.14843371510505676,0.29542186483740807
7931,-0.0013871006667613983,-0.009164680726826191
7932,-0.06771345436573029,-0.15356534626334906
7933,0.023757077753543854,-0.1061626486480236
7934,0.031058885157108307,0.06429602205753326
7935,-0.0790223479270935,0.8628846108913422
7936,0.004207734018564224,0.15701251477003098
7937,0.08285947144031525,0.004646332003176212
7938,-0.0057625011540949345,0.0011484739370644093
7939,0.026278849691152573,0.0807056468911469
7940,-0.0043915510177612305,0.02479159412905574
7941,0.002388652879744768,1.9989418160985224
7942,-0.3112119436264038,-0.3165157340699807
7943,-0.008306355215609074,0.020104549825191498
7944,0.01695888862013817,0.010115229524672031
7945,0.00025736913084983826,0.28247589245438576
7946,0.0038999654352664948,0.41806613001972437
7947,0.04339994117617607,0.04438340291380882
7948,-0.20596812665462494,-0.03325586020946503
7949,0.019130878150463104,1.1332118408754468
7950,0.01580045558512211,0.002524383589625359
7951,-0.019993294030427933,-0.03513204795308411
7952,0.17254549264907837,0.3636363815749064
7953,-1.0923843383789062,-0.9295971989631653
7954,-4.3239444494247437e-05,0.1193306315690279
7955,-0.14022743701934814,-0.057289451360702515
7956,0.046197302639484406,0.5803915876895189
7957,-0.049277763813734055,-0.0344059057533741
7958,0.04300464317202568,-0.005534150637686253
7959,0.05885956808924675,3.2582133738324046
7960,-0.007457606494426727,-0.05532066524028778
7961,0.019854409620165825,-0.00029382199863903224
7962,-0.017792103812098503,-0.01905592274852097
7963,-0.21394003927707672,-0.00838528573513031
7964,-0.04831830412149429,0.0096665620803833
7965,0.17700162529945374,0.5833178218454123
7966,0.03496302291750908,0.016530237131519243
7967,0.058476779609918594,-0.00018080580979585627
7968,-0.059499748051166534,1.575638085603714
7969,-0.06183464825153351,-0.01492980495095253
7970,-0.003352118656039238,0.0006516897119581699
7971,0.06017233431339264,-0.0016894005239009857
7972,0.11022426187992096,0.012926347553730011
7973,0.03022748976945877,0.0949337076744996
7974,0.103880874812603,0.8098456114239525
7975,0.01562768965959549,-0.005956427659839392
7976,0.002006659284234047,0.9277909081429243
7977,-0.039812806993722916,-0.08279056195169687
7978,-0.02601815201342106,0.037267984822392464
7979,0.02128235623240471,-0.036327074747532606
7980,-0.02295936457812786,-0.027227729980950244
7981,-0.014399794861674309,-0.03189518094062805
7982,-0.004386045504361391,0.006576615385711193
7983,-0.006941426079720259,-0.0007932847365736961
7984,0.13412688672542572,0.583938610740006
7985,-0.23550906777381897,-0.1092495322227478
7986,0.028866639360785484,0.2194803673774004
7987,0.08112692087888718,0.3229774357751012
7988,0.0008101818384602666,0.3874343335851336
7989,-0.007953205145895481,-0.016861261567100883
7990,-0.022507863119244576,-0.04711887409212068
7991,0.012774147093296051,-0.04800568916834891
7992,-0.13704124093055725,-0.21854284778237343
7993,-0.07088296115398407,0.5786762163043022
7994,-0.0021764514967799187,0.36826565489172935
7995,0.009216412901878357,0.07607326105062384
7996,0.023012416437268257,0.18854380148695782
7997,0.00877484679222107,0.7943574786238514
7998,0.022266685962677002,0.22734378930181265
7999,0.0556083582341671,3.4350699447095394
8000,0.06823460012674332,0.48696422582725063
8001,1.5258032362908125e-05,0.009198400473687798
8002,0.07968379557132721,0.02009226195514202
8003,0.03223879635334015,0.011221727763768286
8004,-0.00048064941074699163,-0.001634802159969695
8005,0.014263111166656017,0.05692529957741499
8006,-0.01571708545088768,0.1609630174934864
8007,0.09995108842849731,0.24210454593412578
8008,-0.18004210293293,0.03887301683425903
8009,-0.014298547059297562,-0.04309484735131264
8010,0.09975698590278625,-0.02595396339893341
8011,0.0028769136406481266,0.07318173116073012
8012,-0.20486795902252197,2.4658363461494446
8013,0.03391655534505844,-0.028246142785064876
8014,0.08679807931184769,0.007759935222566128
8015,-0.024178780615329742,-0.030117768794298172
8016,0.09022371470928192,3.451091650640592
8017,0.004098988138139248,0.007246840270236135
8018,-0.11153095960617065,-0.12694255635142326
8019,0.04627527669072151,0.21979403123259544
8020,0.03177271783351898,0.14071669103577733
8021,-0.022699549794197083,-0.08962476998567581
8022,-0.09568802267313004,-0.13688639923930168
8023,0.04940126836299896,0.22414245270192623
8024,-0.001238543540239334,-0.0014524341095238924
8025,0.0724799782037735,0.09438132122159004
8026,0.07596496492624283,1.5110592739656568
8027,0.007857905700802803,-0.016439753293525428
8028,0.03529508039355278,0.027385832795516762
8029,0.05434038117527962,0.6666003004065715
8030,0.028527118265628815,1.2762289750389755
8031,0.03964313119649887,0.00039087270852178335
8032,0.3560607135295868,0.046387349255383015
8033,0.0025242846459150314,-0.013274073600769043
8034,-0.04011522978544235,0.3460261821746826
8035,0.09599298983812332,3.9458522871136665
8036,0.05808783322572708,0.0244407580466941
8037,0.05698104575276375,0.00906954612582922
8038,0.020695634186267853,0.012966184876859188
8039,0.03133720904588699,0.00041301536839455366
8040,-0.027692707255482674,-0.023128652945160866
8041,0.0513889379799366,0.855288814753294
8042,0.018462013453245163,0.9183581368997693
8043,-0.31433358788490295,-0.21839836239814758
8044,0.021159175783395767,0.023127022781409323
8045,0.08951705694198608,0.07196510350331664
8046,0.0021627992391586304,-0.01855356991291046
8047,0.019495416432619095,0.0004965078987879679
8048,0.03598601371049881,0.21077542938292027
8049,0.22202888131141663,3.0419858694078243
8050,-0.001420365646481514,0.08225714974105358
8051,0.04265718162059784,0.012002426316030324
8052,0.01876703090965748,0.2686799856892321
8053,0.04312366247177124,1.1967401029542089
8054,0.056925155222415924,0.8560203909873962
8055,0.017041601240634918,-0.0012647011317312717
8056,0.06715810298919678,0.08486316329799592
8057,-0.942667543888092,0.7869207262992859
8058,-0.007930353283882141,-0.079867152730003
8059,0.014929777942597866,-0.011719937494490296
8060,0.017905287444591522,-0.016674572019837797
8061,-0.0032422449439764023,0.1602044589817524
8062,0.014093614183366299,0.17180825857212767
8063,0.05288977175951004,0.9149421397596598
8064,-0.00048287399113178253,0.025211412459611893
8065,-0.0501251220703125,-0.05515300668776035
8066,-0.002074100077152252,2.496674731373787
8067,0.07820167392492294,0.02743133855983615
8068,-0.04802911356091499,-0.05048319594061468
8069,-0.055822476744651794,-0.03366025909781456
8070,-0.0004397737793624401,0.0005928571335971355
8071,0.2108192890882492,1.2678887927904725
8072,-0.24407042562961578,-0.26318003982305527
8073,0.03653804585337639,0.06564811989665031
8074,-0.006644479930400848,0.10470271483063698
8075,-0.08984322845935822,4.22114597260952
8076,-0.029928650707006454,-0.0597812756896019
8077,-0.3095881938934326,-0.3436426417902112
8078,0.012531845830380917,-0.008669292088598013
8079,0.010186662897467613,3.194718584418297
8080,0.06308461725711823,1.3120296057095402
8081,-0.03891942277550697,-0.040723206650000066
8082,0.0011860965751111507,-0.00011407623651393806
8083,-0.08637582510709763,2.382804222404957
8084,0.041484199464321136,0.009497794322669506
8085,0.019009510055184364,0.0011396058253012598
8086,0.0105050690472126,0.22948216646909714
8087,-0.09730950742959976,-0.09947780816582963
8088,0.016948526725172997,0.0019714434165507555
8089,0.022889068350195885,0.5007342987228185
8090,0.012769792228937149,-0.004217488691210747
8091,-0.003057642839848995,0.24070645961910486
8092,-0.008174464106559753,-0.011988105507043656
8093,-0.2687266767024994,-0.25406115129590034
8094,0.12827186286449432,0.2607931587845087
8095,0.006258149165660143,0.07187065572361462
8096,-0.3046751916408539,-0.3042630683630705
8097,0.06498529762029648,0.0006600444539799355
8098,-0.02851547859609127,-0.021669644862413406
8099,0.00824897550046444,0.11367213167250156
8100,0.02126038819551468,0.000890929251909256
8101,0.053252723067998886,0.020098522305488586
8102,0.025327827781438828,-0.032635840587317944
8103,0.03305310010910034,0.0010201984841842204
8104,-0.047801848500967026,0.07210789248347282
8105,-0.015938736498355865,-0.03679175558499992
8106,-0.008390843868255615,0.04638831503689289
8107,0.019515082240104675,0.03983207010605838
8108,0.00017217383719980717,0.004318798193708062
8109,0.09470462054014206,0.43505753975478
8110,0.03926844894886017,0.015433356165885925
8111,0.29810023307800293,0.06706111285893712
8112,-0.03055845946073532,0.07839919626712799
8113,-0.051989294588565826,-0.05664265155792236
8114,-0.11317328363656998,0.06243537366390228
8115,-0.01261381059885025,0.4591886568814516
8116,-0.06626278907060623,-0.0397523008286953
8117,0.022757919505238533,0.060991397593170404
8118,0.0528235137462616,-0.041356293261051176
8119,-0.04571356624364853,0.11636653542518616
8120,0.02805906906723976,0.0931211868301034
8121,0.002229854464530945,-0.006600838154554367
8122,0.026312686502933502,-0.008255132648628205
8123,0.002942293882369995,0.420800160150975
8124,0.06361350417137146,0.32450617221184075
8125,0.13501344621181488,0.1306535955518484
8126,0.028470110148191452,0.17003458307590336
8127,-0.0201702993363142,0.33108481392264366
8128,0.034948233515024185,0.1601042291149497
8129,0.019853999838232994,-0.004645122913643718
8130,0.06225976347923279,0.006036314181983471
8131,0.001325568649917841,0.2682178318500519
8132,-0.02555989660322666,-0.026861023165110964
8133,-0.01074415072798729,0.09709195047616959
8134,0.13282407820224762,0.05495174042880535
8135,-0.017955759540200233,-0.02106583525892347
8136,0.005849666893482208,0.1812118359375745
8137,-0.017105214297771454,-0.01734895631670952
8138,0.011311554349958897,-0.014506278064800426
8139,-0.09285297989845276,-0.11267578601837158
8140,0.0068662650883197784,0.015116605907678604
8141,0.02641921490430832,0.10997481316735502
8142,0.047966111451387405,0.24803562462557238
8143,0.03769481182098389,0.0022334177047014236
8144,0.033911317586898804,0.1221269341185689
8145,0.02265755459666252,0.009759637527167797
8146,0.13833759725093842,2.6502919513732195
8147,0.047755904495716095,0.02507712342776358
8148,-0.016873890534043312,-0.021252386934065726
8149,0.019408220425248146,0.022112822625786066
8150,0.004651280120015144,-0.027937438077060506
8151,0.14957433938980103,0.06588037125766277
8152,0.03147825226187706,0.12864302843809128
8153,-0.007853926159441471,0.00020263902842998505
8154,-0.1704387068748474,-0.175517403986305
8155,0.008225427940487862,0.012730841801385395
8156,0.14660029113292694,0.13484763400629163
8157,-0.028222426772117615,-0.0073053836822509766
8158,0.06283735483884811,0.16040330938994884
8159,0.00871560163795948,0.08088010744540952
8160,0.019471924751996994,0.8062413223087788
8161,-0.010101777501404285,0.4628443541005254
8162,0.12872134149074554,2.124194761738181
8163,-0.001447743154130876,0.06222780025564134
8164,0.01304510235786438,0.3497778922319412
8165,0.10363934189081192,0.3115521640283987
8166,0.05622464790940285,0.0543209477327764
8167,-0.001352056860923767,1.1302629001438618
8168,0.002305349102243781,-0.0006398276373147382
8169,0.03735588490962982,0.08240984799340367
8170,0.015660511329770088,0.11960154213011265
8171,0.008129754103720188,-0.0005555280367843807
8172,0.012648338451981544,0.0003529138602971216
8173,0.017155788838863373,0.00271541066467762
8174,-0.005942449439316988,-0.003043830394744873
8175,0.05456666648387909,0.23164520857972093
8176,0.059891194105148315,0.5824996465817094
8177,0.0026090352330356836,0.1419992162118433
8178,-0.0448993518948555,-0.1267825810937211
8179,-0.04948613792657852,-0.06914675441657891
8180,-0.0743202418088913,-0.09051653277128935
8181,0.12386221438646317,1.3105421885848045
8182,0.0044984216801822186,0.8831928158178926
8183,0.013454359024763107,0.004700133576989174
8184,0.07665514945983887,0.0802451497875154
8185,0.0035605982411652803,0.012750451249303296
8186,-0.003620563540607691,-0.006496943533420563
8187,-0.12715059518814087,-0.13640383387246402
8188,0.009456745348870754,0.009999880790717555
8189,-0.05377534404397011,-0.05913287214934826
8190,0.053206443786621094,0.2061357032507658
8191,0.018189121037721634,-0.001010781154036522
8192,-0.06085768714547157,0.04800020158290863
8193,-0.17343728244304657,-0.1677746889181435
8194,-0.043574973940849304,0.6619197726249695
8195,0.14758382737636566,0.7175829512998462
8196,-0.5401991009712219,-0.3705236315727234
8197,-0.08848093450069427,0.051921822130680084
8198,-0.12482647597789764,-0.09201359748840332
8199,0.0030722878873348236,0.07188393361866474
8200,-0.10583610087633133,2.2960521057248116
8201,-0.012872781604528427,-0.006705553270876408
8202,0.1239837259054184,0.5894136019051075
8203,-0.08688977360725403,-0.12564436718821526
8204,0.006512127351015806,0.010501123499125242
8205,0.09099587798118591,0.38035572529770434
8206,0.006174110807478428,-0.0092683577677235
8207,-0.028372041881084442,-0.09087902354076505
8208,0.018187982961535454,0.3337209061719477
8209,-0.12522779405117035,-0.12773292476776987
8210,-0.046444136649370193,-0.04895697878964711
8211,0.003639887785539031,1.606712867738679
8212,0.0022172664757817984,0.013565643224865198
8213,-0.0408884733915329,-0.04523705205065198
8214,0.14832232892513275,0.029579255264252424
8215,0.0679192915558815,0.13391589932143688
8216,0.06602795422077179,0.6792386062443256
8217,0.02592354454100132,0.1331034954637289
8218,0.27494773268699646,0.10650292225182056
8219,0.056324511766433716,1.975512981414795
8220,0.00683762738481164,0.0036141401360509917
8221,-0.0023400411009788513,0.785179927945137
8222,0.02454322949051857,0.059289753437042236
8223,0.05879133939743042,0.47355349361896515
8224,0.07614041119813919,0.38774362951517105
8225,0.09263419359922409,0.0823578117415309
8226,0.016279691830277443,0.04562718980014324
8227,0.0035035377368330956,0.005445031672716141
8228,0.05932851880788803,0.038083994295448065
8229,0.002415791153907776,0.00453451881185174
8230,0.009646423161029816,0.6739954818040133
8231,-0.19386166334152222,0.050984397530555725
8232,0.05659383162856102,0.13446710724383593
8233,-0.31134143471717834,-0.32677706715185195
8234,0.02493315003812313,-0.0027061920845881104
8235,0.1826319545507431,0.29242705926299095
8236,0.1330263614654541,0.031057260930538177
8237,0.019581470638513565,0.0008881833782652393
8238,-0.0005146674811840057,0.0001694774255156517
8239,0.024947674944996834,0.013457190012559295
8240,-0.016368884593248367,1.815129166468978
8241,0.10787765681743622,0.8736549367604312
8242,-0.017396626994013786,1.8127439469099045
8243,-0.062160007655620575,-0.050820449367165565
8244,-0.654346227645874,-0.618333213031292
8245,0.20789594948291779,0.7118162522092462
8246,0.015224979259073734,0.6872379793130676
8247,0.10217425227165222,0.08889479935186273
8248,0.028850894421339035,0.01057137455791235
8249,0.04726850613951683,-0.0003436181286815554
8250,0.0025022230111062527,0.02601273509208113
8251,0.007472375873476267,0.2582637523300946
8252,-0.06587478518486023,-0.07269498756795656
8253,0.006869886070489883,1.326622188091278
8254,-0.13843083381652832,-0.1321996944025159
8255,-0.26419100165367126,-0.27093204436823726
8256,-0.039204273372888565,-0.042939243372529745
8257,0.09334832429885864,0.010386802081484348
8258,0.022347165271639824,0.41589317261241376
8259,0.29446449875831604,0.10128759895451367
8260,0.02296687662601471,0.00934872031211853
8261,-0.0044982535764575005,0.06946039665490389
8262,-0.20779390633106232,2.0053282976150513
8263,-0.042600117623806,-0.0515266302973032
8264,-0.021609194576740265,-0.0007014963775873184
8265,0.028039056807756424,0.012843513919506222
8266,0.02546018175780773,0.03574834205210209
8267,-0.07493418455123901,-0.07961677777348086
8268,-0.07768449187278748,0.8478787392377853
8269,0.05016568675637245,3.793318647745764
8270,0.06173279136419296,0.04011442186310887
8271,-0.03084402158856392,0.4336341619491577
8272,0.028777940198779106,0.011834755103336647
8273,-0.2465812712907791,-0.2369412463158369
8274,0.2163364142179489,1.3535653669387102
8275,0.045115046203136444,0.9536718088202178
8276,0.027746737003326416,0.0040710195899009705
8277,0.03793320804834366,0.49927999824285507
8278,-0.047400157898664474,0.7413030862808228
8279,-0.019836844876408577,0.14068985357880592
8280,0.10830266028642654,0.007906021594862978
8281,0.023949172347784042,1.4460891331546009
8282,-0.007201401982456446,0.07746588066220284
8283,0.031856197863817215,0.763057908450719
8284,-0.008120465092360973,0.01209439616650343
8285,-0.12307067215442657,-0.09286509826779366
8286,0.03701388090848923,-0.004946516826748848
8287,0.014708010479807854,0.4536970086628571
8288,0.023961279541254044,1.4807810257188976
8289,-0.010862396098673344,-0.01371413096796914
8290,0.025671422481536865,0.0003874627400364261
8291,0.017078053206205368,0.0035620369817479514
8292,0.1219935491681099,0.8136903718113899
8293,-0.0948295146226883,0.19543365389108658
8294,-0.06615074723958969,-0.08939807258138899
8295,-0.09687560051679611,0.17436417192220688
8296,0.01460270769894123,-0.002363546285778284
8297,0.09900569170713425,1.762099789455533
8298,0.09797309339046478,0.8704540911130607
8299,0.002267099916934967,0.01886417076457292
8300,0.020503878593444824,1.28717849124223
8301,-0.5409499406814575,0.37976139783859253
8302,0.06511375308036804,0.0034370459616184235
8303,0.041384465992450714,-0.008095947094261646
8304,0.006678236182779074,0.2729115339316195
8305,-0.03648098185658455,0.5647713430225849
8306,0.04471627622842789,0.0028624858241528273
8307,0.02226070873439312,0.012279451708309352
8308,0.017805468291044235,-0.030263686552643776
8309,0.02171856164932251,0.005839541554450989
8310,-0.10984798520803452,-0.08995802514255047
8311,0.005183597095310688,1.0074772838306671
8312,0.17352622747421265,0.08073464781455186
8313,0.002408837666735053,0.003890392603352666
8314,-0.09264963865280151,-0.09237157925963402
8315,0.015180172398686409,1.7390594724565744
8316,0.04844563081860542,0.3309908611699939
8317,0.04268978536128998,0.07190997153520584
8318,0.06762263178825378,0.18166349967941642
8319,0.07789343595504761,0.07645900640636683
8320,0.024288486689329147,0.031418522412423044
8321,-0.25863444805145264,-0.26596827059984207
8322,0.028041604906320572,-0.025430778972804546
8323,-0.013487115502357483,-0.08604675438255072
8324,-0.007872886955738068,-0.024541725259041414
8325,-0.017559345811605453,0.05632432550191879
8326,-0.021593831479549408,-0.09184888750314713
8327,-0.044772278517484665,-0.05673764646053314
8328,0.006630800664424896,7.913433364592493e-05
8329,0.013114609755575657,0.15473635215312243
8330,-0.0028998092748224735,0.0002446819469332697
8331,-0.4150486886501312,-0.41335145733319223
8332,0.017162686213850975,0.005903536226469441
8333,-0.06153199449181557,-0.045599885284900665
8334,0.08634093403816223,0.4018100146204233
8335,-0.3674127459526062,-0.27834761142730713
8336,0.002648615278303623,0.4447368341498077
8337,0.0010834112763404846,-0.056719332351349294
8338,-0.1281699687242508,-0.12760600494220853
8339,0.0012326354626566172,-0.001617192293451808
8340,-0.08653570711612701,-0.05011484771966934
8341,0.11881323158740997,1.1700826175510883
8342,0.029468871653079987,0.13653705641627312
8343,-0.015698259696364403,-0.01857405980990734
8344,0.034298162907361984,0.04080626450013369
8345,0.012325061485171318,0.06965894857421517
8346,0.0939769372344017,0.36189345398452133
8347,0.0265607051551342,0.04050298041147471
8348,0.012469377368688583,0.1342184878885746
8349,-0.045716699212789536,-0.002417720854282379
8350,0.18539191782474518,0.2099656853824854
8351,-0.08840665221214294,1.27305106818676
8352,0.05267322063446045,-0.05518727516755462
8353,0.16413626074790955,2.6467428021132946
8354,-0.11754800379276276,0.6173154711723328
8355,0.002525715623050928,7.413544517476112e-05
8356,0.012970809824764729,0.005461583845317364
8357,-0.027770891785621643,0.036152929067611694
8358,0.09373628348112106,0.3893543586018495
8359,0.032086726278066635,0.026772723882459104
8360,0.18501029908657074,0.02315870998427272
8361,0.0053835646249353886,0.1125411163084209
8362,-0.002126075327396393,0.17939755786210299
8363,0.04014528915286064,0.03851500619202852
8364,-0.015676982700824738,-0.010145182721316814
8365,0.05991904065012932,0.08804085454903543
8366,0.04413269832730293,0.15843921527266502
8367,0.017730141058564186,0.009373458684422076
8368,-0.6110782623291016,1.8041224479675293
8369,-0.05950435250997543,-0.014736659824848175
8370,-0.08731624484062195,1.9883608967065811
8371,0.05528392642736435,0.9574724499689182
8372,0.024967003613710403,1.023061778396368
8373,0.05906550586223602,0.09648304432630539
8374,0.04728621616959572,0.11408362165093422
8375,0.010677509009838104,0.012652035802602768
8376,-0.17557691037654877,-0.18785120360553265
8377,-0.03435119241476059,-0.02947553899139166
8378,0.014681190252304077,-0.009912716806866229
8379,0.1565810590982437,0.005073145031929016
8380,-0.09565296024084091,-0.09935541497543454
8381,-0.020728163421154022,-0.021055988734588027
8382,0.005442952737212181,0.04157630726695061
8383,-0.1773744821548462,-0.15762843005359173
8384,-0.03328739479184151,-0.040016286220634356
8385,-0.00012071290984749794,0.01957279071211815
8386,0.07447699457406998,0.056800565449520946
8387,-0.007841415703296661,0.35356218833476305
8388,0.017488662153482437,0.009879843331873417
8389,0.19063374400138855,0.27335643547121435
8390,-0.0062981764785945415,0.23939590342342854
8391,-0.05692969262599945,-0.07869499968364835
8392,0.058590590953826904,0.1686039436608553
8393,-0.020171014592051506,0.015758926048874855
8394,-0.02764667570590973,-0.02691417874302715
8395,0.035667579621076584,0.3546656141988933
8396,0.006974156945943832,0.012445399537682533
8397,0.03997385501861572,0.0158860613591969
8398,0.1717379242181778,1.365057710558176
8399,0.06798926740884781,0.9884447073563933
8400,0.0012259948998689651,0.6807457450777292
8401,0.014124356210231781,0.0007470816490240395
8402,0.0010361634194850922,-0.03128963313065469
8403,0.10837899148464203,0.24692736566066742
8404,-0.027892455458641052,-0.04125359933823347
8405,-0.08135180175304413,-0.10154101112857461
8406,-0.10692054033279419,-0.13344512990806834
8407,0.08229721337556839,-0.02310086414217949
8408,0.004356326535344124,-9.118704474531114e-05
8409,-0.002194039523601532,-0.017370147092151456
8410,-0.0018562556942924857,0.012187690241262317
8411,0.21766740083694458,0.44261281413491815
8412,0.009976550005376339,0.16812086384743452
8413,-0.22292183339595795,-0.22584018157431274
8414,0.025960857048630714,0.029056088300421834
8415,0.0004932169686071575,0.005506157234776765
8416,-0.19717608392238617,-0.19829320861026645
8417,-0.0026582449208945036,-0.005173590790946037
8418,0.003394119441509247,-0.009449159260839224
8419,-1.581395149230957,-1.5783112654462457
8420,0.04648783430457115,0.5911721251904964
8421,0.022638674825429916,0.23330226895632222
8422,0.026307363063097,0.012362096924334764
8423,0.08358447253704071,1.0583952656015754
8424,0.002309313742443919,0.4169721642974764
8425,0.0783747211098671,1.9141577213304117
8426,-0.24527457356452942,-0.10697682201862335
8427,-0.03897424042224884,-0.04268648102879524
8428,0.02319512702524662,0.05697325541405007
8429,0.1420174539089203,0.5296415723860264
8430,0.005421598441898823,0.28842788841575384
8431,0.013742171227931976,-0.006513319909572601
8432,-0.004146559629589319,-0.007966042636326165
8433,-0.007291870191693306,1.5203327145427465
8434,0.03262970969080925,0.0020648500649258494
8435,-0.056899163872003555,-0.061297262203879654
8436,0.011487784795463085,-0.0009676963090896606
8437,-0.057301148772239685,-0.08194554597139359
8438,-0.00550980307161808,0.100481066852808
8439,0.025293275713920593,0.007585671031847596
8440,0.08460766077041626,0.36838930123485625
8441,-0.04144829884171486,-0.044298604132563923
8442,-0.008852437138557434,-0.011371533502824605
8443,-0.6442385911941528,-0.662546549923718
8444,0.010802770964801311,0.06041062716394663
8445,-0.008456379175186157,-0.016885699064005166
8446,-0.16191768646240234,-0.243083618581295
8447,-0.32630205154418945,0.23728427290916443
8448,-0.004012768622487783,1.1918760319240391
8449,0.06647457927465439,1.2092893510125577
8450,-0.002054668962955475,-0.05577251547947526
8451,0.05655423551797867,0.49262247793376446
8452,-0.0007050018757581711,0.811717351898551
8453,-0.052960991859436035,0.08240233361721039
8454,-0.01139289140701294,0.5564026571810246
8455,0.023386692628264427,5.090029979124665
8456,0.008886410854756832,-0.0018097700085490942
8457,0.033071454614400864,0.04428099594952073
8458,-0.013500090688467026,-0.009690632577985525
8459,0.015852084383368492,0.9839936629869044
8460,0.017770742997527122,0.015260651707649231
8461,-0.06832480430603027,1.0094953626394272
8462,-0.3612232804298401,1.6781896948814392
8463,0.01684505119919777,0.0032003956148400903
8464,0.09148310124874115,0.387159189209342
8465,0.023808883503079414,0.26358745037578046
8466,-0.014442047104239464,-0.03467053174972534
8467,0.08629529178142548,0.000983159727184102
8468,0.14647121727466583,2.1438514990732074
8469,0.05879761278629303,-0.005434636026620865
8470,0.03871686011552811,0.053238315507769585
8471,-0.02934577874839306,-0.0020991526544094086
8472,0.02121014893054962,-0.00017685722559690475
8473,-0.08923749625682831,-0.06453671865165234
8474,-0.021200621500611305,-0.0398290038574487
8475,0.0757460817694664,0.004682604223489761
8476,0.005031958222389221,-0.02280872594565153
8477,0.024202123284339905,-0.0005771605356130749
8478,-0.0032216906547546387,0.454844132065773
8479,0.172226220369339,1.615597516298294
8480,0.0131288543343544,-0.004112478345632553
8481,-0.05029672756791115,-0.05967432202305645
8482,-0.0527392141520977,-0.05652833061685669
8483,-0.15615443885326385,0.1580299735069275
8484,-0.014949725940823555,-0.0405183301481884
8485,0.003336179070174694,0.0033573807450011373
8486,-0.06661205738782883,0.13817888498306274
8487,0.06259821355342865,0.13483772054314613
8488,-0.1799692064523697,-0.17634742055088282
8489,0.1047767922282219,0.017247972078621387
8490,0.009979567490518093,0.2399031324312091
8491,-0.0019726157188415527,0.13948139548301697
8492,0.10086145997047424,0.02662932127714157
8493,0.016714006662368774,-0.0012890554498881102
8494,-0.02582673355937004,0.04962044954299927
8495,0.002404317259788513,0.009277872741222382
8496,0.012639516964554787,0.5300841332773416
8497,-0.03601449728012085,0.004302319139242172
8498,0.007568379398435354,0.3512879457557574
8499,0.0024040136486291885,-0.013131972053088248
8500,-0.1101389154791832,0.20497337728738785
8501,0.004384938627481461,0.03951141866855323
8502,0.05020400509238243,0.0020907060243189335
8503,0.03103860467672348,1.53298309026286
8504,-0.059011705219745636,-0.08666831254959106
8505,0.040382180362939835,0.0050523310510470765
8506,0.00669396948069334,1.1583386784768663
8507,0.027538912370800972,0.0004539614310488105
8508,-0.1088198870420456,-0.13150164269609377
8509,-0.01793675869703293,0.7160761263221502
8510,-0.11182738095521927,-0.20155340805649757
8511,0.04694536700844765,0.00723251688759774
8512,0.007399434223771095,-0.0071987120900303125
8513,0.009190848097205162,0.7907747481949627
8514,-0.2611720561981201,-0.2637514248199295
8515,0.03288742154836655,0.0097656619962072
8516,0.014067456126213074,1.4322373867034912
8517,0.15217970311641693,1.9373247132170945
8518,-0.010365638881921768,1.6758926250040531
8519,-0.007204728666692972,-0.008940213359892368
8520,0.012439626269042492,0.0035274441324872896
8521,0.005934207234531641,0.009752865706104785
8522,-0.07379899173974991,-0.021743420511484146
8523,0.05605590343475342,0.6470926781184971
8524,-0.3460438549518585,2.155753344297409
8525,0.02487318217754364,0.10731577157275751
8526,0.09589201956987381,0.503855399787426
8527,0.03155587613582611,-0.04989468026906252
8528,0.021070877090096474,0.3502959287725389
8529,0.03195859491825104,0.08055894263088703
8530,0.07730592042207718,1.7089184219948947
8531,0.014044500887393951,0.261259350925684
8532,-0.0012777680531144142,0.0921958377584815
8533,-0.06072813272476196,0.07059817016124725
8534,-0.0018993692938238382,1.002104860264808
8535,0.05455245077610016,0.03292254265397787
8536,0.050970349460840225,0.14828086041961797
8537,-0.4823268949985504,-0.6102067045867443
8538,0.018711481243371964,-0.005577718839049339
8539,0.062362782657146454,0.10301287431502715
8540,0.008178820833563805,0.00360815848398488
8541,0.08124550431966782,0.06643892079591751
8542,0.0009588375687599182,0.22190885478630662
8543,-0.5442466735839844,-0.2258860170841217
8544,0.04239332303404808,0.008445283398032188
8545,0.06848188489675522,0.04478752666909713
8546,-0.01617233082652092,-0.022160346619784832
8547,0.15512949228286743,0.0008726250380277634
8548,0.005100988317281008,0.010442888247780502
8549,-0.018559779971837997,-0.021218642593794357
8550,0.011407234705984592,-0.003782598301768303
8551,-0.0343468077480793,0.24132711067795753
8552,-0.01394040510058403,-0.0228607865574304
8553,0.013410214334726334,-0.012606752812862396
8554,-0.06135251000523567,-0.03010302037000656
8555,0.06773744523525238,0.16112977173179388
8556,0.0022808858193457127,0.0006717307260259986
8557,0.031762391328811646,-0.014204666775185615
8558,-0.0027383402921259403,0.2177997762337327
8559,0.141704261302948,0.1589292516000569
8560,-0.08061220496892929,-0.011171504855155945
8561,-0.037312738597393036,-0.04720757878385484
8562,-0.05792645737528801,1.6963204964995384
8563,0.0030992263928055763,-0.006244611971851555
8564,-0.03010825626552105,0.014190416783094406
8565,0.003668248886242509,1.3744483122281963
8566,0.16824345290660858,0.04401384689845145
8567,0.02053190767765045,0.673220849595964
8568,0.17324458062648773,0.2795971440791618
8569,0.06296450644731522,0.009704790223622695
8570,-0.01849210634827614,-0.030418400652706623
8571,-0.11467738449573517,0.22983259707689285
8572,-0.5851997137069702,-0.6079933380242437
8573,0.032371636480093,0.07117447266591626
8574,0.020149007439613342,0.030636174196843058
8575,0.0029588507022708654,0.0005477441009134054
8576,0.001429656520485878,-0.004004773101769388
8577,-0.006648838520050049,-0.006976000964641571
8578,-0.061588551849126816,-0.051013022661209106
8579,0.08683042228221893,0.13030068017542362
8580,-0.01728382147848606,-0.021912187366979197
8581,0.023094728589057922,0.18255620927084237
8582,0.009151216596364975,0.001555229478981346
8583,0.011342933401465416,-0.015836175065487623
8584,0.02403360605239868,-0.0052334461361169815
8585,-0.006763831712305546,-0.009373105513077462
8586,0.01638863980770111,-0.03321419470012188
8587,0.0003393283113837242,0.0213623926974833
8588,-0.07957343757152557,-0.0822249129823831
8589,0.0077822087332606316,0.03270391945261508
8590,-0.03940286114811897,-0.044285574065725086
8591,0.028467990458011627,0.053270105039700866
8592,0.0802733525633812,0.15921515878289938
8593,0.006846925709396601,0.0028892450864077546
8594,-0.0052559711039066315,3.8265532916411757
8595,0.0027791326865553856,0.05518110045522917
8596,-0.023452023044228554,-0.02457772137131542
8597,0.08458874374628067,-0.0037863549077883363
8598,0.058204151690006256,0.08205705869477242
8599,0.06645888090133667,2.746476396918297
8600,0.018700651824474335,0.6682915093260817
8601,0.0479503758251667,0.08606841431173962
8602,0.0686449483036995,0.10579296954529127
8603,0.02141338400542736,0.09240121304173954
8604,0.018442146480083466,2.5710979539435357
8605,0.280737042427063,0.5321906190365553
8606,0.032951489090919495,0.03451181389391422
8607,-0.1981709599494934,-0.20586309407372028
8608,-0.1619090437889099,-0.060837507247924805
8609,0.014915965497493744,-0.05189238861203194
8610,-0.2934328615665436,-0.26665323972702026
8611,0.016018029302358627,-0.004153262940235436
8612,-0.005928685888648033,0.016443297266960144
8613,-0.050914112478494644,-0.05137040349654853
8614,-0.019388610497117043,0.5281407833099365
8615,0.09177843481302261,0.5633835475891829
8616,0.0020535998046398163,-0.007236119519802742
8617,-0.0011379700154066086,0.003280825447291136
8618,0.005921699106693268,0.005404830910265446
8619,-0.1427379548549652,-0.21436842996627092
8620,0.0028196703642606735,-0.005372825660742819
8621,0.005846897140145302,0.03581170551478863
8622,0.02324935421347618,0.006113861731137149
8623,-0.01846405491232872,-0.04974654735997319
8624,0.029676403850317,-0.024290078319609165
8625,-0.02668391726911068,0.6518769897520542
8626,0.06475965678691864,0.009945956990122795
8627,0.05929418280720711,-0.0015341461985372007
8628,0.025777500122785568,2.6825108155608177
8629,0.0008954070508480072,0.36176672019064426
8630,0.17191503942012787,0.11750974482856691
8631,0.02203465811908245,-0.0006049003568477929
8632,0.04519385099411011,0.01061975210905075
8633,0.04647054895758629,1.8110908903181553
8634,0.045250166207551956,0.1994573576375842
8635,5.009735468775034e-05,-0.0012548437807708979
8636,0.018763238564133644,0.04947359720245004
8637,-0.0457267090678215,-0.049293391610262915
8638,0.03600167855620384,0.14296626206487417
8639,-0.10041273385286331,-0.10122863948390659
8640,0.005342933814972639,-0.0008081771084107459
8641,-0.03735353797674179,2.690409678965807
8642,-0.017463792115449905,0.027710316702723503
8643,-1.218308925628662,-1.2196071148150622
8644,0.17074894905090332,0.024199376901378855
8645,-0.1701539158821106,0.3534679561853409
8646,-0.09978236258029938,0.23896150290966034
8647,-0.02119886502623558,0.01919308677315712
8648,-0.0009479874279350042,-0.003891376094543375
8649,0.021175717934966087,0.014315140899270773
8650,0.013504968956112862,0.0102020597551018
8651,0.03769391402602196,0.013217616826295853
8652,0.058593686670064926,0.17033254401758313
8653,0.01964118704199791,0.002072990871965885
8654,-0.0028003621846437454,-0.029737646924331784
8655,-0.001807505264878273,0.0778912752866745
8656,-0.004192351829260588,-0.0045891422778368
8657,0.006001402158290148,1.7967788889072835
8658,0.06582348048686981,0.5133198611438274
8659,-0.23333154618740082,-0.11352536082267761
8660,0.027844209223985672,0.10831859055906534
8661,0.004080460872501135,-0.0046729587484151125
8662,0.02324935421347618,0.40743764587386977
8663,0.03272153437137604,2.036486705765128
8664,-0.052657585591077805,-0.05524974979925901
8665,-0.06387477368116379,-0.06672054531281901
8666,-0.019390124827623367,0.6446295566856861
8667,-0.18823324143886566,-0.07523339986801147
8668,0.0012749060988426208,-0.08506878232583404
8669,-0.09237094223499298,-0.009986363351345062
8670,0.07892657816410065,1.8917994261719286
8671,0.05015353113412857,0.010318057087715715
8672,0.009463906288146973,1.0641039460897446
8673,-0.1010831743478775,-0.11319402232766151
8674,-0.0630931407213211,0.7917108237743378
8675,0.009242397733032703,0.026793780372827314
8676,0.023436186835169792,0.1347530917264521
8677,0.004460312891751528,-0.004850530953262933
8678,-0.08632440865039825,-0.09942977107129991
8679,0.014916020445525646,-0.0020389105629874393
8680,0.013315917924046516,-0.0004890821874141693
8681,0.06338730454444885,0.6332513494417071
8682,-0.028124917298555374,-0.038595618456602095
8683,0.029965687543153763,0.13507624622434378
8684,0.019719980657100677,0.04096629471723645
8685,0.06214481592178345,0.004489995655603707
8686,-0.03128763288259506,-0.03652629442512989
8687,0.01422843150794506,1.2528695911169052
8688,-0.007966313511133194,-0.037173174787312746
8689,-0.06852509081363678,-0.08397964993491769
8690,-0.18943502008914948,-0.19321411848068237
8691,-0.0013950616121292114,-0.02444897301029414
8692,0.004860234446823597,0.07320356275886297
8693,-0.042142994701862335,0.0045962706208229065
8694,0.05845775082707405,1.4093234636820853
8695,0.05940195173025131,2.828292608313859
8696,-0.013300444930791855,0.10746867209672928
8697,-0.010522276163101196,0.12932953983545303
8698,0.0040493318811059,2.613902427634457
8699,0.020557470619678497,0.580028235912323
8700,0.06438066065311432,-0.0006290213204920292
8701,-0.06879106909036636,0.01663215458393097
8702,0.03486029803752899,0.02376304566860199
8703,0.09395892173051834,0.5065123655367643
8704,0.007998188026249409,0.0010533108870731667
8705,-0.1892685741186142,-0.15056947246193886
8706,0.03171786665916443,0.18624317890498787
8707,0.004970517009496689,0.1385179862845689
8708,-0.0693785697221756,1.3595898374915123
8709,-0.0896797850728035,-0.023308537900447845
8710,0.02492425963282585,0.05500238761305809
8711,0.014232810586690903,0.16024518758058548
8712,-0.14354252815246582,-0.01632589101791382
8713,0.002718111500144005,1.4859981685876846
8714,-0.008506923913955688,1.363000139594078
8715,0.06890619546175003,0.28407873956894036
8716,0.02655009552836418,0.0003443289315328002
8717,-0.19924570620059967,-0.06883254647254944
8718,0.014495715498924255,-0.009054887108504772
8719,0.03859837353229523,0.05707190767861903
8720,-0.031484462320804596,3.137737810611725
8721,0.03278958052396774,-0.0005852663889527321
8722,0.007113980129361153,0.16493369557429105
8723,-0.03534083068370819,-0.039151136166765355
8724,0.1463187038898468,0.14612158108502626
8725,0.04549751803278923,0.4962170338258147
8726,-0.016274647787213326,0.808851869776845
8727,-0.1364951729774475,0.045959919691085815
8728,0.000830930657684803,-0.0011329171247780323
8729,-0.01869129203259945,0.2051645778119564
8730,-0.12467096745967865,-0.12474197568371892
8731,-0.017957255244255066,-0.06009257864207029
8732,-0.0002495869994163513,-0.022201646119356155
8733,0.020379720255732536,0.13509091432206333
8734,-0.3277101218700409,-0.3280148822814226
8735,-0.026844821870326996,-0.020623914673924444
8736,-0.09917692095041275,-0.06831775978207588
8737,0.05829230323433876,-0.004494652472203597
8738,0.00824474636465311,-9.889583452604711e-05
8739,0.03187061473727226,0.18428204796509817
8740,0.0019260663539171219,-0.022632939741015434
8741,-0.022130316123366356,0.022477511316537857
8742,0.0032128170132637024,0.0318576879799366
8743,0.025692056864500046,-0.0006139338074717671
8744,-0.009691236540675163,-0.011991774663329124
8745,-0.01839713379740715,-0.03709963243454695
8746,-0.012371815741062164,0.14950105920433998
8747,0.02255844697356224,0.048871909035369754
8748,-0.07436488568782806,-0.08843260165303946
8749,0.01001639012247324,0.057537718676030636
8750,-0.12687228620052338,-0.014955714344978333
8751,0.006351142190396786,0.017965131090022624
8752,-0.03963053226470947,-0.05214917853299994
8753,-0.05085528641939163,-0.057937729405239224
8754,0.0447244830429554,0.029392700642347336
8755,-0.1254168450832367,2.2450950294733047
8756,-0.009556051343679428,-0.046416370663791895
8757,0.00930104311555624,0.35005641120369546
8758,-0.0013821162283420563,-0.01851515960879624
8759,0.0731067955493927,0.11628842703066766
8760,-0.050164975225925446,-0.03770417720079422
8761,-0.18627217411994934,0.18192066252231598
8762,0.02478218637406826,0.9983321481267922
8763,0.0298241525888443,-0.0007824772037565708
8764,0.07546337693929672,0.30843199603259563
8765,0.010963460430502892,-0.0083276143996045
8766,0.0047966716811060905,-0.00190705806016922
8767,0.2940838038921356,0.06959494296461344
8768,0.01204401534050703,-0.00042373880569357425
8769,0.01602012850344181,0.009304552804678679
8770,0.04699504375457764,0.043241385370492935
8771,-0.05198077857494354,-0.03310863673686981
8772,0.011982729658484459,-0.012233688263222575
8773,-0.2123136669397354,-0.20628185663372278
8774,0.023337313905358315,0.2460876338154776
8775,-0.0004203303251415491,-0.0017214897088706493
8776,-0.10290256142616272,-0.08261496759951115
8777,-0.020269788801670074,0.2720475196838379
8778,0.0014850050210952759,0.04849530942738056
8779,-0.0054063149727880955,-0.008341597484104568
8780,-0.04384880140423775,-0.038769226521253586
8781,0.05834638699889183,0.007225204017013312
8782,0.04127446189522743,0.0005958882393315434
8783,0.021693432703614235,0.05491957813501358
8784,0.024236787110567093,0.1319336760789156
8785,0.10583470016717911,0.5093875064048916
8786,0.062338363379240036,0.07268061267677695
8787,0.042652178555727005,0.17976284032920375
8788,0.09669516980648041,0.7862151227891445
8789,-0.003293003886938095,0.0704237474128604
8790,0.08242066204547882,0.5006293142214417
8791,-0.022317586466670036,0.016203369945287704
8792,0.018504805862903595,0.1688356176018715
8793,0.0028275358490645885,0.0004913670254609315
8794,0.09341590106487274,0.10450893198139966
8795,0.0017084190621972084,0.010427092667669058
8796,0.014679200947284698,0.07577118277549744
8797,-0.10833752900362015,0.3482675850391388
8798,-0.053404368460178375,0.011971049010753632
8799,-0.012190762907266617,0.015331447124481201
8800,-0.1135321781039238,-0.19641108717769384
8801,0.0575249120593071,0.4710946520790458
8802,-0.004993653390556574,0.08104976080358028
8803,0.02702164091169834,0.003188683185726404
8804,0.08764969557523727,0.30440714955329895
8805,0.04625832289457321,-0.0027068746276199818
8806,0.061103660613298416,0.009982476387231145
8807,-0.0017487183213233948,-0.011083258494181791
8808,0.1458922177553177,0.06513052992522717
8809,-0.030913930386304855,-0.001394364982843399
8810,0.03013971820473671,0.5060384878888726
8811,-0.11287093162536621,3.2696011811494827
8812,0.008197654038667679,0.0001410038094036281
8813,0.01968850940465927,0.7327601320139365
8814,0.055648528039455414,0.0007902374491095543
8815,0.1542530059814453,0.3287981487810612
8816,-0.12087374925613403,-0.10018006712198257
8817,-0.005426362156867981,-0.13839303236454725
8818,0.02421444095671177,0.10204024566337466
8819,0.00048267748206853867,0.03856974188238382
8820,-0.06007644534111023,3.0062386468052864
8821,0.014469912275671959,0.0003227377310395241
8822,0.013688301667571068,0.21154418028891087
8823,-0.048349376767873764,-0.015400633215904236
8824,-0.1988542377948761,-0.19323932193219662
8825,0.13461609184741974,0.2617346793413162
8826,-0.5399501919746399,-0.16034844517707825
8827,0.0012489142827689648,0.5844383255425782
8828,-0.012413715943694115,0.9306874312460423
8829,-0.047889530658721924,0.06468044966459274
8830,0.08363861590623856,0.5479912832379341
8831,-0.007280731573700905,0.7168775796890259
8832,-0.003728257492184639,0.43820288963615894
8833,0.17083965241909027,0.48284632446302567
8834,-0.09554092586040497,-0.10236828059896652
8835,0.06858237832784653,0.1947662364691496
8836,-0.1360461264848709,-0.21407934406306595
8837,-0.18905434012413025,-0.20602392479486298
8838,-0.003310815431177616,-0.010247952654026449
8839,0.01808137260377407,0.10614787228405476
8840,0.024361614137887955,0.06865173112601042
8841,0.017395833507180214,0.17159881116822362
8842,0.15521186590194702,0.06457928134477697
8843,0.025704219937324524,-0.0020474852062761784
8844,0.0007915915921330452,-0.00585529871750623
8845,-0.041085194796323776,-0.07577926758676767
8846,0.002863283734768629,6.651088187936693e-05
8847,0.13585813343524933,0.680567305535078
8848,0.06096479296684265,0.24738171428907663
8849,0.02139412611722946,0.04280742630362511
8850,0.014409365132451057,0.28348263539373875
8851,0.06234939396381378,0.20318847335875034
8852,-0.019707396626472473,-0.04420949926134199
8853,0.08459874987602234,0.31634302251040936
8854,-0.010008212178945541,-0.041209365241229534
8855,-0.018507052212953568,0.02621343359351158
8856,-0.02523866854608059,-0.029016577977017732
8857,0.0811297744512558,0.0043933766428381205
8858,-0.12757845222949982,1.84965680539608
8859,-0.022518673911690712,-0.022830919362604618
8860,0.013200059533119202,0.06172155635431409
8861,0.0422266460955143,0.07480604958254844
8862,0.02709174156188965,0.3510892139747739
8863,0.024499960243701935,0.036909225629642606
8864,0.009451000019907951,-0.007480538935851655
8865,0.03900715336203575,0.39373324159532785
8866,0.21021686494350433,0.5140766594558954
8867,0.05819592997431755,1.1560368286445737
8868,0.20679399371147156,0.7692261394113302
8869,-0.05994618684053421,0.016463086009025574
8870,0.05605725571513176,0.26784247532486916
8871,0.17210423946380615,0.6494519137777388
8872,0.03492774814367294,0.009622297094902024
8873,0.0067100198939442635,-0.010673102922737598
8874,-0.012118782848119736,-0.025690788179636
8875,-0.7515653371810913,-0.04146367311477661
8876,0.0025400156155228615,0.008290569647215307
8877,0.015228526666760445,-0.0005834009498357773
8878,0.0001434445148333907,-0.001158277975036981
8879,0.05495816096663475,-0.008887631818652153
8880,-0.009204596281051636,0.002129141241312027
8881,0.030245807021856308,-0.021906315349042416
8882,0.06763102859258652,-0.005248388508334756
8883,0.0443989560008049,0.4047484826296568
8884,0.1521451324224472,0.6048435550183058
8885,-0.0032874480821192265,-0.008492383188240638
8886,-0.2320907711982727,-0.3037657109089196
8887,-0.07628196477890015,0.43095283955335617
8888,0.1554298847913742,0.04860255803214386
8889,0.003525084350258112,0.0013118211354594678
8890,-0.0036641620099544525,0.025794491171836853
8891,0.011337019503116608,-0.017970386426895857
8892,0.003221432911232114,0.03603483526967466
8893,0.050866734236478806,0.995426494628191
8894,-0.02280876412987709,-0.04823691776255146
8895,-0.09138725697994232,-0.09512463625287637
8896,-0.01629239320755005,-0.02676309436559677
8897,0.10364378988742828,0.3994786199182272
8898,0.018754398450255394,0.0006096299912314862
8899,0.0021893351804465055,0.025981426471844316
8900,0.012137955985963345,-0.008033989637624472
8901,0.023461999371647835,0.009996662145349547
8902,-0.002613915130496025,1.9172270223498344
8903,-0.2895509600639343,-0.29708083532750607
8904,0.13687275350093842,1.4141654185950756
8905,0.003823314094915986,0.250498904613778
8906,-0.004577267915010452,-0.006688675726763904
8907,0.022395174950361252,1.961152572184801
8908,0.08370506763458252,0.39987265644595027
8909,0.0726863443851471,0.032540850806981325
8910,0.06812116503715515,0.0019998792558908463
8911,0.006037883926182985,0.009737297242973
8912,0.03660888969898224,2.690561215626076
8913,0.021067511290311813,0.9392248073709197
8914,-0.005011655390262604,0.9362493678927422
8915,0.016125325113534927,0.021727916784584522
8916,0.01438065990805626,0.14228746807202697
8917,0.008285516873002052,-0.005179255735129118
8918,0.17319488525390625,0.4588641784794163
8919,0.004690695088356733,5.041231634095311e-05
8920,0.1487107276916504,1.7734448686242104
8921,0.026950953528285027,2.080198672832921
8922,-0.07373850047588348,0.5407495424151421
8923,-0.006742528639733791,0.8777650762349367
8924,0.015556711703538895,0.06448495015501976
8925,0.0008613136596977711,0.8061787830665708
8926,0.054829176515340805,0.45015333319315687
8927,0.06137631833553314,-0.005170177668333054
8928,-0.04701346158981323,-0.03459247574210167
8929,0.03550470247864723,-0.005086179822683334
8930,0.0035104118287563324,0.0059132903115823865
8931,0.014632119797170162,0.005449967517051846
8932,0.01958058960735798,0.8525092457421124
8933,0.07295400649309158,2.7066839502658695
8934,0.006541417445987463,1.3407667166029569
8935,0.004106550477445126,0.02397950366139412
8936,-0.0011491216719150543,-0.009370396379381418
8937,0.026844050735235214,0.14393842592835426
8938,-0.006072938442230225,0.034852927550673485
8939,-0.11110365390777588,-0.12954237847588956
8940,-0.022378847002983093,-0.05580224469304085
8941,0.012339886277914047,0.20202263235114515
8942,0.1500633955001831,0.1469048112630844
8943,0.07004886120557785,0.07094146125018597
8944,0.01821194402873516,0.03419029893120751
8945,0.006671704817563295,0.023804096636013128
8946,0.06564448773860931,-0.0033587440848350525
8947,0.06268002092838287,-0.03679483663290739
8948,0.025469746440649033,0.2902845412463648
8949,0.08967041969299316,-0.12235905766487122
8950,-0.03485541790723801,-0.05258354754187167
8951,0.03183629736304283,0.00024528708308935165
8952,-0.09902367740869522,0.10196608304977417
8953,0.0038866959512233734,0.8118526373291388
8954,0.1584187150001526,0.0015544593334197998
8955,-0.012715041637420654,-0.01607103442074731
8956,-0.04950723797082901,-0.04179969523102045
8957,0.0018526618368923664,0.04509905818849802
8958,0.022507261484861374,-0.05665805749595165
8959,0.008214364759624004,-0.00028038068558089435
8960,-0.10478357970714569,0.04230019450187683
8961,0.07405739277601242,0.0013394877314567566
8962,0.21852317452430725,0.4274177691549994
8963,0.0664050430059433,0.46302554570138454
8964,0.00038875010795891285,0.1329687002580613
8965,-0.024923890829086304,0.06659558229148388
8966,-0.05302828177809715,0.7938539013266563
8967,-0.16314217448234558,-0.16395890712738748
8968,-0.006633965764194727,0.3207571245729923
8969,-0.018127957358956337,-0.017127541825175285
8970,0.006186884827911854,0.06312684144359082
8971,-0.53973388671875,-0.5929239892959595
8972,-0.007389873266220093,-0.027248941361904144
8973,-0.008283589966595173,0.11191912926733494
8974,0.14500471949577332,2.245018355548382
8975,0.005570186302065849,0.5170395293971524
8976,0.014809254556894302,-0.01658797450363636
8977,0.012433490715920925,0.22813161741942167
8978,0.1423405110836029,0.9179235899355263
8979,0.027378330007195473,0.06632731050194707
8980,-0.018981359899044037,0.6557470113039017
8981,-0.006147477775812149,-0.015518552158027887
8982,0.15064825117588043,1.3259579986333847
8983,0.04100809991359711,0.8453286536969244
8984,0.04475272446870804,0.014155607670545578
8985,0.06072632595896721,0.4282868104055524
8986,-0.11947519332170486,-0.12468525767327066
8987,-0.02900310605764389,0.060604341328144073
8988,0.067865751683712,0.190030709549319
8989,0.03544173389673233,-0.012428419817297254
8990,-0.02684023045003414,-0.020676402151584623
8991,-0.16862253844738007,-0.1897681987611577
8992,0.03217080608010292,0.7551623545587063
8993,0.024890096858143806,0.0031237280345521867
8994,-0.31949353218078613,0.9276087880134583
8995,-0.057716719806194305,0.9979977160692215
8996,-0.10590061545372009,-0.08578194677829742
8997,0.008505471050739288,0.6636401190480683
8998,0.010864213109016418,-0.02030998468399048
8999,0.0023009413853287697,0.11146036663558334
9000,-0.1678960770368576,0.4534086287021637
9001,0.1514887809753418,0.028926590457558632
9002,0.06102367490530014,0.06886429069709266
9003,0.10120900720357895,0.29734682012349367
9004,-0.03856557980179787,-0.06743315234780312
9005,0.020139848813414574,0.006662202998995781
9006,0.00911808293312788,-0.006631976459175348
9007,0.030905254185199738,0.5575706139206886
9008,-0.021168379113078117,-0.019722772762179375
9009,-0.08129537850618362,-0.09886784851551056
9010,0.07060892879962921,0.32463732175529003
9011,0.14507941901683807,5.636750075413147
9012,0.15563878417015076,0.009996781354411724
9013,0.020076720044016838,0.026301741367205977
9014,-0.00851430557668209,0.020848164334893227
9015,-0.028978098183870316,-0.02495437767356634
9016,0.003799369093030691,0.1642272467724979
9017,0.09496869146823883,3.356646211934276
9018,0.10826148092746735,0.12531503662467003
9019,0.034663356840610504,0.29212203377392143
9020,-0.05742139369249344,0.0027417652308940887
9021,0.058025483042001724,1.7252711169421673
9022,0.003353601321578026,0.08097251877188683
9023,0.20080940425395966,1.586725126951933
9024,-0.001511699752882123,0.07922691013664007
9025,0.007719055749475956,0.00966054956894368
9026,-0.04178515449166298,-0.02136291190981865
9027,-0.04273506626486778,-0.055299874395132065
9028,0.04909518361091614,0.26652561966329813
9029,0.0035183317959308624,0.06650445237755775
9030,0.025451989844441414,0.2065474254777655
9031,0.0844748392701149,0.37920507276430726
9032,0.07749617844820023,1.359474779223092
9033,0.023280102759599686,-0.003913968568667769
9034,0.005585348233580589,0.01742149394704029
9035,-0.12660552561283112,-0.1280498169362545
9036,0.010641535744071007,0.09720750199630857
9037,0.17141781747341156,0.13343708380125463
9038,-0.050994426012039185,0.06135734170675278
9039,-0.056945398449897766,-0.16130339354276657
9040,0.029974767938256264,0.8260522428900003
9041,0.04015437513589859,-0.0035956352949142456
9042,0.0017300192266702652,-0.010823076256201603
9043,0.01707584224641323,0.15419245697557926
9044,0.04336828365921974,0.4414125853218138
9045,0.05595967173576355,0.31757854428724386
9046,0.04326162859797478,0.003618061076849699
9047,-0.3524116277694702,-0.35733833909057466
9048,0.06424207985401154,-0.04173931712284684
9049,0.003723661880940199,0.00032382125937147066
9050,0.077354796230793,0.7816226137802005
9051,0.050942111760377884,0.0034481202310416847
9052,-0.03448799252510071,-0.0438717853903654
9053,-0.22809378802776337,-0.014906004071235657
9054,-0.012464651837944984,-0.011899485252797604
9055,0.02568199671804905,-0.00037688459269702435
9056,0.0010895170271396637,0.0048210700042545795
9057,0.007594898343086243,1.2392090408829972
9058,0.025728503242135048,0.01469235570402816
9059,-0.10977529734373093,-0.06906016916036606
9060,0.03362194076180458,0.030639149248600006
9061,-0.005357410758733749,0.3285919278860092
9062,0.08551570773124695,0.047884432948194444
9063,-0.06826366484165192,0.2406565472483635
9064,0.15469640493392944,0.051191608945373446
9065,0.007126804441213608,-0.01264323410578072
9066,0.04800430312752724,0.3833298347890377
9067,-0.06460528075695038,-0.1032669898122549
9068,0.039105094969272614,-0.022517000208608806
9069,-0.10312925279140472,0.6329503133893013
9070,0.34806114435195923,2.7940842881798744
9071,-0.0825241282582283,3.8735337629914284
9072,0.06364007294178009,0.2259090993557038
9073,-0.007647445425391197,0.007132027298212051
9074,-0.025447113439440727,0.01369268074631691
9075,-0.037838056683540344,1.6118766441941261
9076,0.026779789477586746,0.02781084831804037
9077,-0.06683893501758575,0.12361323833465576
9078,-0.01849023997783661,-0.018514896742999554
9079,0.028342003002762794,0.3086724425666034
9080,0.020997751504182816,0.3305076425895095
9081,-0.040555305778980255,-0.036260056775063276
9082,-0.009707687422633171,-0.011654151952825487
9083,2.4519448280334473,2.969731066375971
9084,0.03489607572555542,0.1662989284377545
9085,-0.022969994693994522,-0.015251914039254189
9086,0.021886415779590607,1.0173081415705383
9087,0.07114212960004807,0.0010500825010240078
9088,0.03142043203115463,0.5645120237022638
9089,-0.07765235006809235,0.10704416781663895
9090,0.059799131006002426,0.009533069794997573
9091,0.073783278465271,0.09764740543323569
9092,0.07547978311777115,0.002305039428174496
9093,-0.09333968907594681,-0.049035415053367615
9094,0.0408618226647377,0.09738050680607557
9095,-0.25851762294769287,-0.2525497358292341
9096,0.009406916797161102,0.013734386619034922
9097,0.003523750463500619,0.12246879725717008
9098,0.02717050164937973,0.02924096118658781
9099,-0.0821184366941452,-0.007422946393489838
9100,0.024349242448806763,2.2472854532534257
9101,0.01937541365623474,0.21430374681949615
9102,0.0433003231883049,1.1689863842912018
9103,-0.015871308743953705,0.1624128334224224
9104,0.02059302106499672,-0.004354087697720388
9105,0.038623467087745667,0.4694281052798033
9106,0.0032506203278899193,-0.013839710278261919
9107,-0.03677545487880707,-0.038161166361533105
9108,0.03707381337881088,-0.08280050940811634
9109,0.06318125128746033,0.008138492461293936
9110,0.004828954581171274,0.09632702656381298
9111,-0.007946891710162163,0.1952652670443058
9112,-0.12034614384174347,-0.1289942795992829
9113,0.18361324071884155,0.37928208243101835
9114,0.07846805453300476,0.2415202371776104
9115,0.01323692500591278,-0.007924197241663933
9116,-0.002167152240872383,0.013555459212511778
9117,0.09691216051578522,0.25970066990703344
9118,-0.0014447770081460476,1.319637080654502
9119,-0.005725417286157608,-0.029853007174097
9120,0.003004893660545349,0.028446070849895477
9121,0.07925868779420853,0.014707945505506359
9122,-0.04552916809916496,-0.05038955667987466
9123,-0.01662280037999153,-0.018414009362459183
9124,-0.13383927941322327,-0.027622051537036896
9125,0.14455346763134003,3.09394271671772
9126,-0.01925581693649292,-0.0489530332852155
9127,-0.0017403578385710716,1.4396022171713412
9128,-0.0190313458442688,0.0501578152179718
9129,0.022964172065258026,0.20030331145972013
9130,-0.0761103481054306,0.015818476676940918
9131,0.0003549072425812483,0.011061497265473008
9132,0.003817065618932247,3.778694369830191
9133,0.006565692834556103,0.022961551323533058
9134,0.06400282680988312,-0.06022324785590172
9135,0.007522830739617348,0.5039452314376831
9136,0.10738290846347809,0.11220115440664813
9137,0.007907801307737827,0.04871318509685807
9138,0.3435300886631012,0.7701297421008348
9139,0.004970031790435314,1.2642061589285731
9140,0.01715744100511074,0.00025113563060585875
9141,0.04404698312282562,0.020763393491506577
9142,-0.010698153637349606,-0.010414294665679336
9143,-0.0028991401195526123,0.4657132849097252
9144,0.05516289919614792,-0.02794145164079964
9145,0.06681619584560394,-0.01663619443774223
9146,-0.06742487847805023,0.03698375076055527
9147,0.07524633407592773,0.012442500446923077
9148,0.009359117597341537,0.8186448860287783
9149,-0.023464025929570198,-0.02622826598235406
9150,0.007983950898051262,0.1672879283723887
9151,0.006052930373698473,-0.0007900381879153429
9152,0.018806736916303635,1.0431159539148211
9153,-0.009363306686282158,-0.024307006504386663
9154,-0.1064291000366211,-0.09875540900975466
9155,-0.07846759259700775,-0.0840542099904269
9156,0.0339251272380352,0.21007341088261455
9157,0.0858132541179657,0.3659065328538418
9158,0.1017565131187439,0.09129710306297056
9159,0.0024931763764470816,0.5048517724790145
9160,0.019572053104639053,0.18548239443043713
9161,0.06658472120761871,0.07615085504949093
9162,-0.03289284557104111,0.031064171344041824
9163,-0.019730256870388985,-0.017220962792634964
9164,0.019422098994255066,0.04106287658214569
9165,0.024447862058877945,0.21912559866905212
9166,-0.15072748064994812,-0.16544550005346537
9167,-1.3573129177093506,-0.5694887638092041
9168,-0.014086868613958359,-0.0322104369988665
9169,-0.03819995000958443,-0.041846360385534354
9170,-0.17887932062149048,-0.1909366026520729
9171,0.016166016459465027,0.28343864460475743
9172,0.10604465007781982,0.0561881847679615
9173,-0.30766749382019043,-0.32376675863633864
9174,0.02060963772237301,0.04386068554595113
9175,0.014099299907684326,0.5166354775428772
9176,0.033708252012729645,0.005290421540848911
9177,0.09105025976896286,0.009879963472485542
9178,-0.013850590214133263,-0.009946536272764206
9179,-0.10758013278245926,0.03240932524204254
9180,0.026140641421079636,2.4511498669162393
9181,0.0073613133281469345,0.043753190082497895
9182,0.10147985816001892,0.0179440708598122
9183,-0.09590906649827957,0.07098619639873505
9184,0.03694823384284973,0.08941460214555264
9185,0.05622429400682449,0.864253752399236
9186,-0.03275475278496742,0.12917999923229218
9187,0.021728143095970154,1.1478616022941424
9188,0.023726804181933403,0.11545991757884622
9189,0.02481336146593094,0.00014709308743476868
9190,0.0043427469208836555,0.013567260990384966
9191,0.06158428266644478,0.017678272910416126
9192,-0.0026991753838956356,-0.006433905589801725
9193,0.006825468502938747,0.1907968227606034
9194,0.057483971118927,2.0034930910915136
9195,0.07631421834230423,0.4582768096588552
9196,-0.015345785766839981,3.851608991622925
9197,0.0036044560838490725,-4.099933721590787e-05
9198,0.0012171762064099312,-0.005434839054942131
9199,0.00266833184286952,0.007740915045142174
9200,-0.09300713241100311,0.7111008614301682
9201,-0.030593382194638252,-0.02535883104428649
9202,0.07163024693727493,0.9691849127411842
9203,0.040528036653995514,-0.013394643552601337
9204,0.13487792015075684,-0.005949878841638565
9205,0.0395720973610878,0.7696272972971201
9206,0.019704006612300873,3.516539072734304e-05
9207,0.0015793591737747192,0.0032327133230865
9208,0.09795612096786499,1.0335858766920865
9209,0.033684879541397095,0.11228918470442295
9210,-0.025065917521715164,-0.006044303998351097
9211,0.027321234345436096,0.0294913649559021
9212,0.04713354632258415,0.004967859655153006
9213,0.05670516937971115,0.45696866675280035
9214,0.2107262760400772,1.3495030282065272
9215,0.012126198038458824,-0.01958074141293764
9216,0.00936531275510788,-0.0160453220596537
9217,-0.02775895781815052,0.8105014357715845
9218,0.004034596960991621,1.4010542635805905
9219,0.08889128267765045,1.1953794220462441
9220,-0.07685079425573349,0.07942236959934235
9221,-0.038812097162008286,0.4424640163779259
9222,0.01754501834511757,-0.00814380783958768
9223,-0.04003283381462097,-0.04688262196032156
9224,0.04596893489360809,0.3714325313922018
9225,0.005714453756809235,-0.039605735801160336
9226,-0.07816308736801147,-0.127506451215595
9227,-0.02085130661725998,-0.023799422197043896
9228,-0.13262495398521423,-0.14485079346923158
9229,0.01261806022375822,0.0014453861003858037
9230,-0.03748682513833046,-0.04396113846451044
9231,0.013281128369271755,-0.00917450911947526
9232,-0.0029247067868709564,0.03452485613524914
9233,0.02741861902177334,0.11668372448912123
9234,0.053537383675575256,0.013266434893012047
9235,-0.056060440838336945,-0.05855343258008361
9236,-0.00962640531361103,1.7129279002547264
9237,0.02285037562251091,0.0004337030050010071
9238,0.022114304825663567,-1.0475167073309422e-05
9239,0.0036483306903392076,-0.0007858322969696019
9240,0.18753138184547424,0.005434707496315241
9241,0.02038782462477684,2.707421939820051
9242,-0.017900580540299416,-0.02045076244394295
9243,0.14830034971237183,-0.01110309362411499
9244,0.10739316046237946,0.031384149100631475
9245,-0.0020323744975030422,-0.0039657424204051495
9246,-0.0006995126605033875,1.216841347515583
9247,-0.00018889829516410828,0.3981090020388365
9248,0.061486903578042984,2.041870039072819
9249,0.019519736990332603,-0.005830072215758264
9250,-0.36461108922958374,-0.3768775649368763
9251,-0.006663480773568153,0.017981411889195442
9252,-0.05254298448562622,-0.07488412410020828
9253,-0.011936272494494915,-0.00621847715228796
9254,0.0329468697309494,0.6822714808095043
9255,-0.14464592933654785,0.14752086997032166
9256,-0.06665024161338806,0.10960449278354645
9257,0.016096636652946472,0.11498337984085083
9258,0.03740357980132103,0.009057505987584591
9259,-0.018728241324424744,-6.159394979476929e-05
9260,0.004347275011241436,-0.0024240755519713275
9261,0.019844472408294678,1.1550262570381165e-05
9262,0.013450220227241516,0.14308652095496655
9263,0.04896000772714615,-0.024088174104690552
9264,-0.004066798835992813,-0.05888757914726739
9265,-0.1405331790447235,-0.21672832453623414
9266,-0.002481261268258095,0.02747233211994171
9267,-0.05808458477258682,0.9721423611044884
9268,0.08718383312225342,-0.006995970159769058
9269,0.09406810253858566,1.1361835688585415
9270,0.018415605649352074,-0.004145743092522025
9271,0.026513857766985893,0.7865173237332783
9272,0.19687959551811218,0.3670817613856343
9273,0.030221279710531235,0.08605335280299187
9274,-0.15474729239940643,-0.15790471883519785
9275,0.0694374293088913,0.04878151789307594
9276,0.08986428380012512,0.13205709122121334
9277,-0.1585986316204071,-0.2224246896803379
9278,-0.010749805718660355,-0.028496364131569862
9279,0.017036812379956245,0.0095870873919921
9280,0.030793694779276848,0.5326609450858086
9281,-0.2679000198841095,-0.2784053289890289
9282,0.006975200027227402,-0.0018830671906471252
9283,-0.009305311366915703,-0.023587467847391963
9284,-0.006726112216711044,0.26798132434487343
9285,0.006801723502576351,0.0002135894501407165
9286,0.06577715277671814,-0.0028711640916299075
9287,0.14214196801185608,0.11109666847187327
9288,-0.007208662107586861,-0.02370292102568783
9289,-0.02498617023229599,0.0510241724550724
9290,0.018890870735049248,2.0043216072954237
9291,-0.004500877112150192,0.6809278596192598
9292,-0.06213463097810745,-0.06656104530702578
9293,-0.24495844542980194,-0.21861650422215462
9294,-0.11403299868106842,0.02116677165031433
9295,0.1554497331380844,0.00023751021944917738
9296,0.034875690937042236,0.015416324138641357
9297,-0.04150570556521416,0.6084411442279816
9298,0.007937999442219734,0.0014092754572629929
9299,-0.19298702478408813,-0.19126156508922576
9300,0.014342501759529114,0.10985846444964409
9301,0.10096427798271179,0.016462549567222595
9302,0.022727249190211296,-0.01763070352375507
9303,0.04392904415726662,0.02360398694872856
9304,0.09780311584472656,0.21586968330666423
9305,0.001699499087408185,-0.001459112114389427
9306,-0.33866235613822937,-0.34981523267924786
9307,-0.0399862676858902,0.02626427263021469
9308,0.02454497665166855,0.7992038242518902
9309,0.19461874663829803,0.6848639955278486
9310,-0.05400945991277695,0.25685369968414307
9311,0.14628976583480835,0.35772276762872934
9312,0.024818819016218185,0.02833366021513939
9313,-0.011877454817295074,0.13058217987418175
9314,0.04256774112582207,0.6929195709526539
9315,0.0016570083098486066,0.045424195821397007
9316,-0.004765786230564117,-0.06751932794577442
9317,-0.010579552501440048,2.911523804999888
9318,0.14987893402576447,0.047051060013473034
9319,0.014262663200497627,5.378541212296113
9320,0.03411286324262619,0.11093922308646142
9321,0.018124397844076157,-0.00351904658600688
9322,0.035528089851140976,0.8164875510265119
9323,0.05667649954557419,0.06897318409755826
9324,-0.029128242284059525,0.17350665479898453
9325,-0.22875693440437317,0.3931233584880829
9326,0.023103145882487297,0.25494687820901163
9327,-0.29321712255477905,-0.29954532720148563
9328,-0.06368012726306915,0.02895389497280121
9329,0.004648266360163689,-0.001963014015927911
9330,0.000928858295083046,0.6370432768017054
9331,0.019923627376556396,1.2262642883579247
9332,0.1646762639284134,0.1594819212332368
9333,-0.046089913696050644,1.1125006303191185
9334,-0.012558629736304283,-0.01855164801236242
9335,0.05670598894357681,0.15209461702033877
9336,0.06461986154317856,0.022281266748905182
9337,0.02303675189614296,1.0982753583230078
9338,0.17774911224842072,1.1239246688783169
9339,0.008143007755279541,1.8332884646952152
9340,0.01832352764904499,-0.001692839665338397
9341,-0.015362869948148727,0.04856421425938606
9342,0.04154803231358528,0.15275512728840113
9343,0.011504337191581726,-0.043223487213253975
9344,0.18914493918418884,0.13910161424428225
9345,0.00789570901542902,0.019611499272286892
9346,0.059160228818655014,0.3784282305277884
9347,-0.011833522468805313,-0.0296808909624815
9348,0.07616662234067917,0.1658697873353958
9349,0.009510749951004982,0.07082483172416687
9350,0.15118734538555145,0.8635211172513664
9351,-0.03638191893696785,-0.03005814552307129
9352,-0.0026176152750849724,-0.006787779304431751
9353,-0.19393540918827057,-0.19685506863061164
9354,0.010118670761585236,0.35162296146154404
9355,0.0611235648393631,-0.018320973962545395
9356,-0.009454945102334023,-0.01005085720680654
9357,0.006629990413784981,0.009774481460917741
9358,0.03815647214651108,-0.03737618960440159
9359,0.13193665444850922,0.03753705229610205
9360,-0.0058511472307145596,-0.006306139752268791
9361,0.022346824407577515,0.06002030521631241
9362,0.021098315715789795,-0.1308941040188074
9363,-0.04820413887500763,1.5384852066636086
9364,-0.0782342478632927,-0.04684792086482048
9365,0.08331780880689621,0.012085527181625366
9366,0.0014322251081466675,0.14263766445219517
9367,0.013561546802520752,-0.010060831904411316
9368,-0.004408609122037888,-0.011183898895978928
9369,-0.00525446655228734,-0.011279360216576606
9370,0.0061775315552949905,3.778292764327489
9371,0.0044391583651304245,-0.01800051171449013
9372,-0.008327940478920937,0.08817465789616108
9373,0.013537652790546417,2.434346281341277
9374,-0.006930088624358177,0.07617417722940445
9375,0.18997079133987427,0.3200693055987358
9376,-0.02366296760737896,1.1639219112694263
9377,0.017492171376943588,0.01620952133089304
9378,0.04827406629920006,0.14875175920315087
9379,0.01784207858145237,0.07162014953792095
9380,-0.018571700900793076,-0.02316075487760827
9381,-0.10033248364925385,2.054730884730816
9382,0.04088784381747246,0.01925514393951744
9383,0.01995186321437359,-0.00032459909562021494
9384,-0.02641298435628414,-0.03519789269194007
9385,0.06124915927648544,0.7920054849237204
9386,0.0063284821808338165,0.09592295996844769
9387,0.1473681479692459,0.06584624014794827
9388,0.06165806204080582,0.1851298725232482
9389,-0.0059734974056482315,0.03653331100940704
9390,-0.006704408675432205,0.033653996884822845
9391,0.06474025547504425,0.06227792799472809
9392,-0.029952768236398697,-0.03792801880626939
9393,-0.037805210798978806,-0.040835947496816516
9394,-0.00912753026932478,0.00036328844726085663
9395,-0.16225996613502502,-0.16718666255496828
9396,0.07739312946796417,0.22876812145113945
9397,0.03204162046313286,0.0030836910009384155
9398,-0.02343292161822319,-0.03682801593095064
9399,0.057598404586315155,0.05590823106467724
9400,-0.031773559749126434,0.006034623831510544
9401,0.005905440077185631,0.08309582062065601
9402,-0.006286114454269409,0.9043785557150841
9403,0.04863548278808594,0.007658806047402322
9404,0.10173067450523376,2.2657748674973845
9405,-0.004862495232373476,0.0647637965157628
9406,-0.31330031156539917,-0.36132152914069593
9407,0.002029813826084137,0.19916071742773056
9408,-0.07660766690969467,-0.08148847629126976
9409,-0.11562170088291168,0.39861810207366943
9410,-0.10491199791431427,2.5258128494024277
9411,-0.07065581530332565,-0.07057374040596187
9412,0.048609524965286255,0.008019426139071584
9413,-0.02409880794584751,-0.008201755583286285
9414,0.00030937790870666504,-0.010073591023683548
9415,-0.18502286076545715,1.9305896162986755
9416,0.014177264645695686,-0.0001903239608509466
9417,-0.07550942897796631,-0.12917680084705352
9418,0.039241183549165726,1.2799363366793841
9419,0.02089729905128479,3.5102863784413785
9420,0.09284472465515137,0.20323723647743464
9421,-0.03084290400147438,-0.02278797049075365
9422,0.012191755697131157,0.07528508038376458
9423,-0.04115353524684906,-0.08284756541252136
9424,0.005406826268881559,0.0005662182811647654
9425,0.012425681576132774,0.8958538439037511
9426,0.001306433929130435,-0.002393313916400075
9427,-0.09585458040237427,0.009710229933261871
9428,0.04918500408530235,1.2125774808228016
9429,0.007665015757083893,-0.008481724304147065
9430,0.00279749627225101,0.31333598644050653
9431,0.04957271367311478,0.006379307029419579
9432,-0.02165626734495163,0.9230612777173519
9433,-0.038096651434898376,-0.04073597893875558
9434,0.016012029722332954,0.31617484643356875
9435,-0.0021435320377349854,0.46374926902353764
9436,-0.021294130012392998,-0.02196732722222805
9437,0.29813313484191895,1.3987065556175367
9438,0.001672835904173553,-0.0011128521582577378
9439,-0.05965389683842659,0.12887318432331085
9440,0.04891878738999367,0.5306908367201686
9441,0.015949968248605728,0.046683217864483595
9442,-0.03965014964342117,0.948194146156311
9443,0.028883427381515503,0.29831391630432336
9444,-0.000577898696064949,0.0962640568614006
9445,-0.0791495144367218,-0.08200112730281717
9446,-0.058962129056453705,-0.0715916309181921
9447,0.06036372110247612,0.13635662640444934
9448,0.016915911808609962,-0.003157897968776524
9449,0.0222718957811594,0.023202093318104744
9450,-0.015338648110628128,0.21712451800704002
9451,0.02070540562272072,0.015875976532697678
9452,0.012077230960130692,0.08824624121189117
9453,-0.0011392459273338318,0.08691056817770004
9454,0.026571553200483322,0.14949215948582406
9455,0.0034868568181991577,0.015015556127764285
9456,0.15508104860782623,3.478601493872702
9457,0.009273435920476913,0.9392948150634766
9458,0.05071549490094185,-0.04725303664803505
9459,-0.03643358498811722,0.7814107537269592
9460,0.04832761734724045,0.04733272874727845
9461,0.015877988189458847,0.20744523406028748
9462,0.02333373948931694,0.3008862522401614
9463,-0.03282994404435158,0.5382799245417118
9464,-0.02903803065419197,-0.03533015403718309
9465,0.03601660951972008,0.5448744297028156
9466,0.09229422360658646,0.007759462459944189
9467,-0.0017003142274916172,-0.004609252187947277
9468,0.1501658856868744,0.15120466146618128
9469,0.022985482588410378,0.8668736641702708
9470,0.017284192144870758,1.3055541282519698
9471,0.008011652156710625,-0.010072605451568961
9472,0.0021406766027212143,-0.00037371585494838655
9473,0.14916858077049255,0.27132246526889503
9474,0.08513382077217102,0.01657171151600778
9475,0.06704913079738617,0.475730424746871
9476,0.15017282962799072,0.3616997360950336
9477,-0.34362390637397766,-0.3232288025319576
9478,-0.06392526626586914,0.0024527236819267273
9479,0.13625195622444153,0.3005349738523364
9480,0.09971775114536285,0.7347762994468212
9481,-0.03431667760014534,-0.03771909326314926
9482,-0.06405988335609436,-0.03909390978515148
9483,0.009374776855111122,0.06415102258324623
9484,0.06192980334162712,0.08917980175465345
9485,0.0061421506106853485,0.24650445458246395
9486,-0.06481774151325226,0.860642097890377
9487,0.02502731792628765,0.018641987000592053
9488,0.006758334115147591,0.20910861038282746
9489,-0.12750643491744995,-0.1624772995710373
9490,-0.11823694407939911,-0.14866410195827484
9491,0.026092790067195892,0.019147341139614582
9492,0.05895359814167023,0.009344000369310379
9493,0.00235927477478981,3.1887368988245726
9494,0.21380773186683655,0.6557166776619852
9495,-0.055721696466207504,-0.05915168434148654
9496,0.008450937457382679,-0.0011463379487395287
9497,0.04565268009901047,0.12363926973193884
9498,0.1777360588312149,0.5913622416555882
9499,0.014617538079619408,1.9678314868360758
9500,0.004963090177625418,0.001743153465213254
9501,-0.009032100439071655,-0.011391655076295137
9502,-0.12970039248466492,0.2935516685247421
9503,0.01006295345723629,0.8587260507047176
9504,-0.07732503116130829,-0.08250577046055696
9505,-0.0030119335278868675,0.10445994231849909
9506,-0.09680105000734329,-0.06043107062578201
9507,-0.024384142830967903,0.19314851611852646
9508,0.06120004504919052,0.06390977557748556
9509,0.0398709774017334,0.6367063331417739
9510,-0.19199205935001373,-0.21844107664946932
9511,0.0003488317597657442,0.06719692121259868
9512,-0.009272977709770203,-0.01374671714984288
9513,-0.38418853282928467,-0.3989417292177677
9514,-0.0655328556895256,-0.07830651104450226
9515,-0.05321358144283295,0.8160001188516617
9516,0.07656597346067429,-0.0017751965206116438
9517,0.02587081491947174,0.39961570501327515
9518,-0.0015337225049734116,0.08950263215228915
9519,0.026848765090107918,0.13638998614624143
9520,-0.02251400239765644,-0.03908903803676367
9521,-0.31190764904022217,-0.2813989743590355
9522,0.02166997455060482,0.026651656880858354
9523,0.12932847440242767,1.3723942823708057
9524,-0.0060305483639240265,-0.025436820462346077
9525,0.17349594831466675,0.05593773405053071
9526,0.001511925831437111,0.007050296291708946
9527,0.003240384394302964,0.40095552809088986
9528,0.19654658436775208,0.12758655671495944
9529,0.0035018459893763065,0.00081954977940768
9530,0.002864391542971134,0.3024778780527413
9531,0.08203539252281189,0.21290984109509736
9532,0.07302675396203995,-0.019218122586607933
9533,-0.1234687864780426,-0.15192564949393272
9534,0.04391525685787201,0.015274304896593094
9535,-0.0023830048739910126,0.44850559532642365
9536,0.15589800477027893,0.009951482997857966
9537,0.0842842310667038,0.024321170523762703
9538,0.04964914545416832,0.18011848424794152
9539,0.16500096023082733,0.4705849187448621
9540,0.018170161172747612,0.005307030621916056
9541,0.296599417924881,0.447195966495201
9542,-0.26009875535964966,-0.24315492436289787
9543,0.07669458538293839,1.3885104074142873
9544,0.02083638310432434,0.5364116728305817
9545,0.06362088024616241,0.02382571917041787
9546,-0.07206661999225616,0.07273755222558975
9547,-0.03051636554300785,2.282453004270792
9548,0.03445522487163544,0.7087105438113213
9549,-0.18586058914661407,-0.006979092955589294
9550,0.04914020374417305,0.12876997515559196
9551,0.014935456216335297,0.009724160307087004
9552,0.03505338728427887,0.012254457571543753
9553,0.0792616680264473,0.006361438456224278
9554,0.030777670443058014,0.05691980244591832
9555,-0.03434685617685318,-0.04220622673165053
9556,-0.6991087794303894,-0.7025694828480482
9557,0.09545136243104935,0.0730398716405034
9558,0.006366699934005737,-0.1321547250263393
9559,-0.008287331089377403,0.6449222741648555
9560,-0.035544369369745255,0.14180970937013626
9561,-0.007973687723279,0.19968974217772484
9562,0.003296792507171631,0.5101575069129467
9563,0.003312930464744568,-0.0009929644875228405
9564,0.050965383648872375,0.7744596591219306
9565,0.004771091043949127,2.1077529955655336
9566,-0.20397713780403137,-0.2116399995284155
9567,0.08640555292367935,0.6270348948892206
9568,-0.0035990476608276367,-0.012664982175920159
9569,2.096826210618019e-05,0.02043829020112753
9570,0.19251810014247894,0.08564158249646425
9571,0.03460797294974327,0.1708157667890191
9572,0.013749366626143456,1.7005490511655807
9573,0.06848651170730591,-0.025277405977249146
9574,-0.02061634138226509,-0.0023822952061891556
9575,0.07468370348215103,0.08592216554097831
9576,-0.017227493226528168,-0.022665139171294868
9577,0.0065337903797626495,1.637168815737823
9578,0.047251783311367035,3.2975738625973463
9579,0.022548940032720566,-0.0008035222999751568
9580,-0.03828911483287811,-0.0210790503770113
9581,-0.011949576437473297,0.0978158451616764
9582,-0.056752488017082214,-0.0036061108112335205
9583,0.025886453688144684,0.1708301865728572
9584,0.02487306296825409,0.5295763466856442
9585,0.004829855635762215,0.01085356404655613
9586,-0.0370902344584465,2.237429693341255
9587,0.026152679696679115,-0.00232670980039984
9588,0.015322808176279068,0.1031305156648159
9589,0.007202288135886192,0.06608314602635801
9590,-0.01974898763000965,0.16210165992379189
9591,-0.036193910986185074,0.024087853729724884
9592,-0.017123736441135406,-0.10558200313244015
9593,-0.028040936216711998,-0.024893084317445753
9594,0.050391558557748795,0.16852755565196276
9595,-0.09305168688297272,0.008172906935214996
9596,0.00896967202425003,0.00010252930223941803
9597,0.003539925441145897,0.008595227729529142
9598,0.024878211319446564,0.5191865627784864
9599,0.10217437148094177,1.4419038295746986
9600,0.050157580524683,0.012333922612015158
9601,-0.013976702466607094,0.10873657837510109
9602,-0.0031794230453670025,0.022779949009418488
9603,-0.009610738605260849,0.11867269221693277
9604,0.004899450112134218,0.002404148777713999
9605,0.06654389947652817,0.5803661113604903
9606,0.0335657075047493,0.06246214359998703
9607,0.06908319890499115,3.8451025491885957
9608,0.02480025589466095,0.007319707423448563
9609,0.07563476264476776,0.6065509379841387
9610,0.12012282013893127,0.052278876304626465
9611,0.003910494968295097,0.1333464365452528
9612,0.0007897764444351196,-0.05939343245700002
9613,0.05217423662543297,0.00019864551723003387
9614,-0.36254289746284485,0.051821231842041016
9615,-0.011612288653850555,-0.016778051503933966
9616,0.1645277887582779,-0.017457003705203533
9617,0.031754329800605774,0.4601007903693244
9618,0.039732713252305984,0.22715954354498535
9619,0.07061339914798737,0.05156163312494755
9620,0.008593100123107433,0.039015921764075756
9621,0.015193630009889603,0.05799935758113861
9622,-0.018722333014011383,0.09059653803706169
9623,-0.0571126751601696,0.30101484060287476
9624,0.016318945214152336,-0.001918804831802845
9625,-0.07941237837076187,0.3504994213581085
9626,0.056343331933021545,0.28559350967407227
9627,-0.35241958498954773,-0.15145090222358704
9628,-0.046561338007450104,-0.10945815854938701
9629,-0.06886547803878784,0.6337772458791733
9630,-0.02025160752236843,0.7196650393307209
9631,-0.3781580626964569,-0.40417503356933593
9632,-0.015252776443958282,0.16417254693806171
9633,-0.25004124641418457,-0.30556347593665123
9634,-0.2939014434814453,-0.21088993549346924
9635,-0.030188314616680145,-0.03460125811398029
9636,0.17231187224388123,0.008920706808567047
9637,0.04724867641925812,0.10032429732382298
9638,0.006173636764287949,0.002223358169430867
9639,0.050302378833293915,0.00807466171681881
9640,0.002735522575676441,-0.0010881325779337203
9641,0.008040312677621841,0.285742012783885
9642,-0.07732599973678589,0.021550454199314117
9643,-0.03932416811585426,-0.08118283248040825
9644,0.016017885878682137,-0.0005201976564421784
9645,0.005301992408931255,0.0006360971601679921
9646,0.21117357909679413,0.6224048845469952
9647,-0.028197092935442924,0.37275971099734306
9648,0.012168977409601212,2.473967708647251
9649,-0.02747814916074276,3.301994850859046
9650,-0.015179315581917763,-0.00812806911766529
9651,-0.013708936050534248,-0.018101497676980216
9652,0.06908391416072845,0.3222506946003705
9653,-0.010527574457228184,-0.01327381472219713
9654,0.07587124407291412,1.0416437431704253
9655,0.09584888815879822,0.16667891666293144
9656,0.08647332340478897,0.8503423071233556
9657,-0.004078024998307228,0.05516731832176447
9658,0.10534555464982986,1.601081714965403
9659,0.005299341399222612,0.0024521058658137918
9660,-0.05454091355204582,-0.04077746719121933
9661,0.051099807024002075,0.006244339272379875
9662,0.016851775348186493,0.0616139629855752
9663,0.10224881023168564,0.025232163374312222
9664,0.00186163280159235,0.22838692227378488
9665,0.012245852500200272,0.3328900580818299
9666,0.0012121648760512471,0.00835995293688029
9667,0.019211305305361748,0.9069139988860115
9668,0.032971806824207306,1.232086073679966
9669,-0.015162289142608643,0.0024601928889751434
9670,-0.003691610414534807,-0.004962577597325435
9671,-0.00024809688329696655,0.15350468084216118
9672,-0.03287563472986221,-0.034180335700540354
9673,0.06091807410120964,1.0162482468003873
9674,0.06318498402833939,0.005537499221190956
9675,-0.03970140963792801,1.899448074400425
9676,0.07477650046348572,0.033922053466085345
9677,0.020439734682440758,1.34930500946939
9678,-0.0028263917192816734,-0.012303099036216736
9679,-0.00011990556959062815,-0.0014248467050492764
9680,0.0864785686135292,0.46325525868451223
9681,0.0041374508291482925,0.5190755873918533
9682,0.06349119544029236,0.0009412635554326698
9683,0.00625612260773778,0.02300377847859636
9684,0.025297656655311584,-0.06410004338249564
9685,0.051284730434417725,0.0031995900062611327
9686,0.0019948508124798536,-0.000662939685071251
9687,0.01703440397977829,-0.011518057435750961
9688,-0.040794141590595245,0.1617528609931469
9689,0.0054313428699970245,-0.015882186155067757
9690,-0.13601092994213104,-0.1441382576158503
9691,-0.019055236130952835,0.0788770504295826
9692,0.013622204773128033,1.694441949017346
9693,0.06245515123009682,1.2223216493148357
9694,0.009970387443900108,0.19747896865010262
9695,0.03517194092273712,0.018569452688097954
9696,-0.016833536326885223,-0.0384069811552763
9697,-0.002589363604784012,-0.009527221098542213
9698,0.006919766776263714,0.29537120554596186
9699,0.16972509026527405,0.06344630056992173
9700,-0.041641827672719955,-0.024018704891204834
9701,0.042098622769117355,-0.03435626346617937
9702,0.10433181375265121,0.15379347652196884
9703,0.012694913893938065,0.0097913290373981
9704,0.031185152009129524,-0.0009917184797814116
9705,0.05583358183503151,0.1720683658204507
9706,-0.028981633484363556,-0.057624399196356535
9707,0.006688248366117477,-0.00016187278583856823
9708,-0.007031675428152084,0.04605507664382458
9709,0.021830156445503235,1.5192738501355052
9710,0.027487026527523994,-0.004278099630028009
9711,0.1471155434846878,0.06099696457386017
9712,0.06494474411010742,0.05359022878110409
9713,-0.10408139228820801,1.0511732697486877
9714,0.00929258018732071,0.3532141167524969
9715,0.0749269351363182,-0.0029986370354890823
9716,0.10825652629137039,1.4359116569685284
9717,-0.023687440901994705,-0.02660806144194794
9718,0.00423475680872798,0.15768447803566232
9719,0.0033517275005578995,-0.004402707330882549
9720,0.0390244722366333,0.0003497656434774399
9721,-0.05080069601535797,-0.023902669548988342
9722,-0.15908575057983398,-0.02323995530605316
9723,-0.022438770160079002,0.13721968606114388
9724,-0.01391589641571045,-0.017243892652913928
9725,0.13127762079238892,0.0815348532050848
9726,-0.002712676301598549,0.2956681284122169
9727,0.04615545645356178,0.4637475050985813
9728,0.06698868423700333,0.11704447865486145
9729,-0.08673152327537537,-0.1846809685230255
9730,0.040377531200647354,0.30126243853555934
9731,0.08461407572031021,0.026805968955159187
9732,-0.02985774353146553,-0.022709956169128416
9733,-0.05215556547045708,-0.05909671634435654
9734,0.04589518532156944,0.270563037134707
9735,0.060974329710006714,1.6596672642772319
9736,0.06066984683275223,0.2930886310059577
9737,-0.07191348075866699,-0.07293176290113479
9738,-0.01656167209148407,-0.014836212396621704
9739,0.037839166820049286,1.3823308628052473
9740,0.025447409600019455,0.08493365999311209
9741,-0.011220497079193592,-0.020608699443982914
9742,-0.1630060225725174,-0.16679164894958376
9743,0.007457663305103779,-0.0103180764708668
9744,-0.010164611041545868,-0.02434389293193817
9745,-0.04899107664823532,-0.04029601603746414
9746,-0.17055124044418335,-0.10411860793828964
9747,0.015741299837827682,0.006412038579583168
9748,-0.007059524301439524,0.2223136005923152
9749,0.013941902667284012,0.19722109474241734
9750,0.06486264616250992,1.0725392265449045
9751,-0.15918993949890137,0.49153365194797516
9752,0.002435900503769517,0.31103971326956525
9753,-0.10637714713811874,-0.09932590067386628
9754,0.012518004514276981,0.041426979936659336
9755,-0.0006444421596825123,-0.0024620432523079216
9756,0.018319103866815567,0.028731769882142544
9757,0.007438094820827246,0.0022698097745887935
9758,0.011346687562763691,-0.007457069703377783
9759,-0.2089475393295288,-0.19512884691357613
9760,-0.014167577028274536,0.041173532605171204
9761,-0.10216450691223145,-0.04068665951490402
9762,0.015031583607196808,0.3483731672167778
9763,-0.1149735227227211,-0.016802489757537842
9764,0.02347080409526825,0.17411986086517572
9765,0.02697565034031868,0.02567236969480291
9766,0.017857138067483902,-0.004078888334333897
9767,-0.09815532714128494,-0.08728647325187922
9768,-0.017290182411670685,-0.020540222527870355
9769,0.02107914537191391,0.00014153309166431427
9770,-0.13882087171077728,-0.13974756002426147
9771,0.08485345542430878,0.44345394475385547
9772,-0.023226160556077957,-0.03740960895083845
9773,0.08662099391222,0.4356615450233221
9774,0.017408868297934532,0.030596613883972168
9775,0.02478407323360443,0.0032846650574356318
9776,-0.014067243784666061,1.4909378960728645
9777,0.08202512562274933,0.0544084869325161
9778,0.007479850202798843,0.08668637566734105
9779,0.040232110768556595,0.04161235970968846
9780,0.03589165210723877,0.8063854537904263
9781,0.028051815927028656,0.00753659637644887
9782,0.07770054787397385,0.05014993995428085
9783,0.047937262803316116,0.001206705128424801
9784,0.08852747827768326,0.005075094513595104
9785,0.039156001061201096,0.04210590198636055
9786,-0.047097958624362946,-0.02351582795381546
9787,0.21867431700229645,0.439089357985722
9788,-0.028502024710178375,-0.031689958850620314
9789,0.14677774906158447,0.01757415011525154
9790,0.009209618903696537,0.05412280102609657
9791,0.028748854994773865,0.016653391081490554
9792,0.031822312623262405,1.4257549665635452
9793,-0.23720677196979523,-0.0854218602180481
9794,0.025487661361694336,0.08647208660840988
9795,0.03419755399227142,0.13047915138304234
9796,0.055301740765571594,-0.005744432099163532
9797,-0.37632864713668823,-0.37915390766283963
9798,-0.02646007016301155,-0.029386306880041957
9799,0.10852891951799393,0.2982250824570656
9800,-0.09606175124645233,-0.10420004461775534
9801,0.0482449047267437,0.051719967275857925
9802,-0.04655771702528,-0.018003538250923157
9803,0.0026426638942211866,0.05660164316941518
9804,0.04983384907245636,-0.021885933354496956
9805,-0.08765566349029541,-0.06311267614364624
9806,-0.10559326410293579,0.2286895215511322
9807,-0.03869131952524185,0.07553301379084587
9808,-0.035047922283411026,-0.034276546677574515
9809,-0.057602204382419586,-0.04770301282405853
9810,-0.010239265859127045,0.6221580654382706
9811,0.06316817551851273,0.03070313693751814
9812,-0.005376823246479034,-0.07861616322770715
9813,0.010586949065327644,0.1311658937484026
9814,-1.0325946807861328,-1.0353047279641032
9815,0.19243714213371277,0.757244311273098
9816,-0.1268879771232605,0.3967314511537552
9817,0.18845978379249573,0.07830541371367872
9818,0.06313195824623108,0.004032613942399621
9819,0.1070222333073616,0.01648391375783831
9820,-0.07747398316860199,-0.09357253307825886
9821,-0.01695249229669571,-0.018736861879006028
9822,0.07519081979990005,0.01828445721184835
9823,-0.058449603617191315,-0.06228553876283627
9824,0.02422174997627735,0.02031040156725794
9825,-0.23404031991958618,-0.2671067211776972
9826,-0.04561273381114006,0.026717618107795715
9827,0.016573652625083923,-0.003014491419889964
9828,-0.0929810106754303,-0.10791888274252415
9829,0.008801190182566643,-0.00039142242167145014
9830,0.0630534216761589,-0.003931824350729585
9831,0.07678832113742828,0.0023363821674138308
9832,0.023923508822917938,-0.05023458180949092
9833,-0.06092600151896477,-0.06396498274989426
9834,0.02034667879343033,-0.07207811158150434
9835,0.08625084906816483,0.0011858119396492839
9836,0.26751822233200073,0.028236275538802147
9837,-0.15070699155330658,2.6646556705236435
9838,0.035042546689510345,0.012300793023314327
9839,0.0030814949423074722,0.10461881384253502
9840,0.016813285648822784,1.883423887193203
9841,0.007738481741398573,0.11174229002790526
9842,-0.013351201079785824,-0.014366148185217753
9843,-0.010509935207664967,-0.010900434106588364
9844,-0.34924033284187317,-0.3434361079707742
9845,0.0652264878153801,0.09677452128380537
9846,-0.07918768376111984,-0.0970115540549159
9847,0.00837438553571701,0.004315154626965523
9848,-0.04859337955713272,-0.06920225755311549
9849,0.009352898225188255,0.29564353823673173
9850,0.023527415469288826,0.1456737443804741
9851,-0.048378195613622665,0.5205650106072426
9852,0.03469200059771538,0.003436460974626243
9853,-0.07843048870563507,-0.09099498577415943
9854,0.18472181260585785,0.044680461287498474
9855,0.02792922779917717,1.5666445307433605
9856,0.02208666503429413,0.007804844295606017
9857,-0.025289714336395264,3.306280106306076
9858,0.0031645712442696095,0.005707253352738917
9859,0.0790967121720314,0.42730165272951126
9860,0.0718081071972847,0.7319523897022009
9861,-0.00929716695100069,-0.009589895606040955
9862,-0.13415345549583435,-0.13708885022970208
9863,-0.12739680707454681,-0.13122346997397472
9864,0.021525250747799873,0.7877767183817923
9865,0.0037600798532366753,-0.005117898806929588
9866,0.0957116112112999,0.005271692760288715
9867,-0.05052009969949722,2.1580328792333603
9868,-0.011159105226397514,0.3450012616813183
9869,-0.00039691757410764694,-0.003221473340090597
9870,-0.1983138769865036,-0.20744010311318561
9871,0.006848594639450312,0.0976332798841213
9872,0.06862623244524002,0.39564028431414044
9873,-0.04837220907211304,-0.05131476374390331
9874,0.028747305274009705,0.050118683553591836
9875,0.00827168021351099,0.42637312412671236
9876,-0.026958437636494637,0.10984770208597183
9877,0.04313928261399269,0.6343261485453695
9878,-0.2626538872718811,-0.28263488481752574
9879,-0.44815635681152344,-0.4452796131372452
9880,0.15867313742637634,0.11077747121453285
9881,0.04141658544540405,-0.0246069657150656
9882,0.10608072578907013,0.6681851097382605
9883,-0.07734908163547516,-0.058170950040221214
9884,0.13128609955310822,0.11150990426540375
9885,-0.024302635341882706,-0.005760379135608673
9886,0.013492299243807793,0.3214456010609865
9887,-0.010616980493068695,-0.013520077911380213
9888,-0.003198636695742607,0.08487680740654469
9889,-0.025859162211418152,0.07363082468509674
9890,-0.3320819139480591,-0.35293152928352356
9891,-0.13702638447284698,0.41097959876060486
9892,0.07333387434482574,0.5611015719478019
9893,-0.06608861684799194,-0.04263090156018734
9894,0.010981060564517975,0.9150048904120922
9895,0.03317822143435478,1.1581032238900661
9896,-0.004937396384775639,-0.010050410870462656
9897,-0.06515192240476608,0.06797289103269577
9898,-0.07664784789085388,-0.0633213147521019
9899,0.004109129309654236,9.310618042945862e-05
9900,0.030286738649010658,0.007317577246576548
9901,0.004782655276358128,0.006261251983232796
9902,0.03918758034706116,1.9745750818401575
9903,0.007910870015621185,-0.016250671818852425
9904,0.01939827762544155,-0.001264813356101513
9905,0.020414404571056366,-0.0024991054087877274
9906,0.02068805880844593,-0.0007779955049045384
9907,-0.12921142578125,0.1684141904115677
9908,-0.0035773771815001965,-0.004706619380158372
9909,0.017819000408053398,0.02556498534977436
9910,0.0002178102731704712,-0.055666948202997446
9911,-0.18283545970916748,1.5370761007070541
9912,-0.50319904088974,-0.5201658843434416
9913,0.02074854075908661,0.0707975304685533
9914,0.019924916326999664,0.2774491012096405
9915,0.03661473095417023,0.00823658611625433
9916,-0.005972822662442923,0.060894367285072803
9917,0.06474228203296661,0.11221432592719793
9918,-0.030163608491420746,0.18344704806804657
9919,0.04525095969438553,0.014158152043819427
9920,0.009328484535217285,0.16775476266047917
9921,0.01110665500164032,2.7159918695688248
9922,0.055971354246139526,0.04597176887909882
9923,0.0117407888174057,0.02224279916845262
9924,-0.01627730391919613,1.0561756156384945
9925,0.07801346480846405,0.09125339984893799
9926,0.08397369831800461,0.08540591597557068
9927,0.004502108320593834,0.007894309936091304
9928,-0.07240402698516846,-0.0654777642339468
9929,0.030166834592819214,-0.006716277450323105
9930,-0.022028908133506775,-0.11490079475333914
9931,-0.07565587759017944,-0.10641484661027789
9932,0.10006849467754364,0.26450733095407486
9933,0.08067449927330017,0.44070690870285034
9934,-0.0032534953206777573,0.020633216947317123
9935,0.0005397126078605652,-0.0665765143930912
9936,0.0018972840625792742,0.005386758828535676
9937,-0.2535248398780823,0.42839354276657104
9938,0.05550260469317436,0.007121197879314423
9939,0.11541514843702316,-0.024906869512051344
9940,-0.034609533846378326,0.07362622022628784
9941,0.006299513857811689,1.0806303024297677
9942,0.02991347759962082,0.5690083354711533
9943,-0.01570228300988674,-0.021967942506307736
9944,-0.07550852000713348,-0.002603664994239807
9945,0.002851973520591855,0.10159827023747425
9946,0.008578439243137836,0.06826671806629747
9947,0.062453679740428925,0.11909623257815838
9948,0.0344255194067955,0.6031988924369216
9949,-0.04114688187837601,-0.04469866253202781
9950,-0.1645345687866211,0.04820863902568817
9951,-0.028321582823991776,-0.028519078623503447
9952,-0.0014036695938557386,1.2757040355354548
9953,-0.11621668934822083,-0.14137811213731766
9954,0.0731944814324379,0.13639559410512447
9955,-0.11864930391311646,0.6793849021196365
9956,0.0029484163969755173,0.8686822764575481
9957,-0.0009903167374432087,-0.007831020346202422
9958,0.0029178783297538757,0.0006035941878508311
9959,0.023463787510991096,0.018011083827673247
9960,0.002655167831107974,0.11986974628234748
9961,-0.023995500057935715,0.06685957685112953
9962,-0.11340945959091187,0.437773659825325
9963,-0.037491194903850555,0.19322655349969864
9964,0.013285623863339424,0.00047356332652270794
9965,0.056159090250730515,0.014651088044075777
9966,-0.016360502690076828,-0.011093332432210445
9967,-0.13802820444107056,2.458046391606331
9968,0.021918606013059616,0.11757892288733274
9969,-0.05912799388170242,-0.01554085686802864
9970,-0.05500831827521324,0.024188168346881866
9971,-0.005629748106002808,0.7162990979850292
9972,-0.18675585091114044,-0.1897595712216571
9973,0.021897444501519203,0.051985698053613305
9974,0.1513626128435135,1.1964432839304209
9975,0.043144870549440384,0.008464637998258695
9976,0.02890917658805847,0.5013330579131434
9977,-0.02050642855465412,0.10809389874339104
9978,0.0009529780363664031,2.9428841494955122
9979,-0.01896759308874607,-0.024738170322962105
9980,-0.005852213129401207,0.11526983603835106
9981,-0.004574060905724764,0.2014783276244998
9982,0.042992666363716125,1.201445234939456
9983,-0.06032468378543854,-0.07287950511090457
9984,0.017891226336359978,2.3139024931006134
9985,0.017928503453731537,0.016672591911628842
9986,-0.11344869434833527,-0.11638683831370145
9987,0.00873610470443964,0.16518952040496515
9988,0.0424124151468277,0.009027844110969454
9989,-0.2846382260322571,-0.1606651395559311
9990,-0.06515759229660034,0.3260134682059288
9991,-0.004208527971059084,-0.006545566895511001
9992,-0.0016328587662428617,0.03149014338850975
9993,-0.06926757097244263,0.05000554025173187
9994,0.1618219017982483,0.2304774271324277
9995,0.057060033082962036,1.4014509171247482
9996,0.12773887813091278,0.14760168734937906
9997,0.018564805388450623,-0.05361432314384729
9998,0.0031410902738571167,0.03181305679026991
9999,0.015597596764564514,0.07421740144491196
10000,0.02259020134806633,0.17935262620449066
10001,-0.00562150776386261,-0.00787845067679882
10002,0.10009030997753143,0.023164911661297083
10003,0.07156365364789963,0.07098469883203506
10004,0.011219051666557789,0.001242280937731266
10005,0.012915963307023048,0.036188226426020265
10006,0.007909351959824562,0.0004411764966789633
10007,0.04392498359084129,0.10839926963672042
10008,-0.12412182241678238,0.5521288365125656
10009,0.07393629848957062,0.030224302521673962
10010,0.025080615654587746,0.6381822172552347
10011,-0.035226400941610336,0.7250207513570786
10012,0.005515613593161106,-0.007835196680389345
10013,0.025355201214551926,0.0033123332250397652
10014,0.009716711938381195,-0.010189672466367483
10015,-0.004029742907732725,0.007915996946394444
10016,0.011159231886267662,0.7450648453086615
10017,0.01810317113995552,0.6763483909890056
10018,0.011008739471435547,0.29410186409950256
10019,0.03507382422685623,0.01930251793237403
10020,0.09998270124197006,0.003783895866945386
10021,0.12455889582633972,0.008197871968150139
10022,0.032425034791231155,0.051552893477492034
10023,0.012434618547558784,0.03120589815080166
10024,-0.046476878225803375,0.1751117706298828
10025,0.014828993007540703,-0.0046670505398651585
10026,0.03538184612989426,0.04216587572591379
10027,0.011554377153515816,0.17764862440526485
10028,-0.020984116941690445,-0.022060060291551054
10029,0.030458001419901848,0.00016913399304030463
10030,0.03247435390949249,0.01976323127746582
10031,0.007762600667774677,0.5210103534627706
10032,0.14854368567466736,1.1624397444538772
10033,-0.04029904305934906,4.524609819054604
10034,0.0009452388621866703,0.32263687532395124
10035,-1.2617278099060059,0.3907715082168579
10036,-0.016810325905680656,-0.026988460682332516
10037,0.01689732074737549,0.020024055149406195
10038,0.014402222819626331,0.0034915101423393935
10039,0.002696770476177335,3.623339580371976e-05
10040,-0.02965685911476612,-0.012270146980881691
10041,0.01647934690117836,-0.012426301604136825
10042,-0.04213672876358032,3.2170322239398956
10043,-0.03534238040447235,0.7203817516565323
10044,-0.002965767402201891,0.011110075749456882
10045,-0.007228699047118425,-0.01026742224348709
10046,-0.03366589546203613,0.1081027090549469
10047,-0.032024089246988297,-0.00752253457903862
10048,0.04537832736968994,0.08099234011024237
10049,0.04119102656841278,0.25948628690093756
10050,-0.022669127210974693,-0.025522757321596146
10051,-0.09122941642999649,-0.08985024318099022
10052,0.0022779195569455624,0.04495666653383523
10053,-0.0205320306122303,0.006583847105503082
10054,-0.048239726573228836,0.19025593250989914
10055,0.02754168212413788,-0.0012465616928238887
10056,0.003797807963564992,0.00014708702656207606
10057,0.04936195909976959,0.061543956864625216
10058,-0.01027921587228775,0.6228303536772728
10059,0.03191870078444481,0.015169756021350622
10060,0.06595463305711746,-0.00788549377466552
10061,-0.10432574898004532,3.7412319630384445
10062,-0.0025547794066369534,-0.002970098896184936
10063,0.005620718002319336,0.3337448462843895
10064,0.0037149644922465086,0.007207147864392027
10065,0.002858949825167656,0.219227047637105
10066,0.07991936802864075,0.029471271205693483
10067,0.021636370569467545,0.0755622424185276
10068,0.0312756672501564,-0.0013553581084124744
10069,-0.0035673235543072224,0.2152651222422719
10070,0.1094587966799736,0.07333576679229736
10071,0.009459996595978737,4.279520368299927e-05
10072,0.08598381280899048,-0.002882433938793838
10073,-0.037662118673324585,0.18455711752176285
10074,-0.02143768221139908,0.6234753280878067
10075,0.03543325513601303,0.00390932522714138
10076,0.003835477167740464,2.980169983857195e-05
10077,0.012451425194740295,0.0004894919838989154
10078,0.004415731877088547,0.004996172850951552
10079,0.01926768198609352,-0.0020236773416399956
10080,0.007248805835843086,0.09557499177753925
10081,0.05791008472442627,0.016478146892040968
10082,-0.06929998099803925,0.13112620264291763
10083,-0.025956295430660248,2.188780788332224
10084,0.0019251876510679722,-0.0006566893134731799
10085,0.02492574043571949,0.00021704722530557774
10086,0.0027770851738750935,0.8039726953720674
10087,0.010526742786169052,0.019117802381515503
10088,0.005849167704582214,2.1937755569815636
10089,-0.016766374930739403,2.2164530754089355
10090,-0.02063199318945408,0.0831237230449915
10091,-0.04394787549972534,-0.04526212834753096
10092,0.1384461373090744,0.7816853718832135
10093,0.005604133941233158,0.05079394672065973
10094,-0.14294421672821045,-0.14619477838277817
10095,0.012288512662053108,0.00011868181172758341
10096,-0.13226169347763062,0.3262236416339874
10097,0.14996865391731262,2.29634215682745
10098,0.0006124658975750208,-0.0018369667086517438
10099,0.07363637536764145,-0.0011377232149243355
10100,0.0022935979068279266,-0.0011987898033112288
10101,0.039454445242881775,0.030949141131713986
10102,0.019448142498731613,0.001380017725750804
10103,0.03475803881883621,0.029769914224743843
10104,0.01892545260488987,0.004052182659506798
10105,0.003848050022497773,0.01775653730146587
10106,-0.691739022731781,-0.5231214165687561
10107,0.0895981714129448,0.3466028496623039
10108,-0.020804746076464653,-0.014117215760052204
10109,-0.0008446697611361742,0.005729272263124585
10110,0.07246572524309158,0.0235194880515337
10111,-7.465831004083157e-05,0.0065300604328513145
10112,-0.05076282471418381,-0.05024161818437278
10113,-0.001027080463245511,-0.003685226432367017
10114,0.01924348622560501,-0.00012954394333064556
10115,0.0029061296954751015,0.000623602591076633
10116,-0.03941815346479416,0.03867759555578232
10117,-0.0005572624504566193,1.0828291438519955
10118,0.01803227886557579,0.09736686944961548
10119,-0.2107977271080017,0.17119398713111877
10120,0.017830664291977882,0.04170660371892154
10121,0.006754754111170769,0.01913408935070038
10122,-0.13827553391456604,1.5133113712072372
10123,0.010027721524238586,0.018067102879285812
10124,0.06625816971063614,0.07785835769027472
10125,0.13727137446403503,0.01938929408788681
10126,0.07385130971670151,0.00041222653817385435
10127,-0.019038643687963486,-0.03068358451128006
10128,0.21376776695251465,0.04218098567798734
10129,-0.046610213816165924,-0.005230501294136047
10130,-0.2638128995895386,-0.09889884293079376
10131,-0.009552828967571259,1.8625513296574354
10132,-0.0037979288026690483,-0.007606013678014278
10133,0.014296473935246468,-0.00977613590657711
10134,0.006312535144388676,0.6848084973171353
10135,0.004400576464831829,0.008753889589570463
10136,0.0010989548172801733,-0.0015590220573358238
10137,-0.03193210810422897,-0.02455659955739975
10138,-0.13464349508285522,1.8530570715665817
10139,0.0007293783128261566,0.005728922784328461
10140,0.002615909092128277,0.0002536805404815823
10141,0.009911485016345978,0.06865385174751282
10142,0.008202067576348782,0.027382714964915067
10143,-0.005590081214904785,-0.005727337207645178
10144,0.10602868348360062,0.05581401544623077
10145,0.02457372657954693,0.018291688291355968
10146,0.15135133266448975,-0.001519585493952036
10147,0.026494847610592842,-5.7337812449986814e-05
10148,-0.06246284395456314,0.6410519555211067
10149,-0.0034575434401631355,-0.002946437452919781
10150,-0.01252317987382412,3.183522639796138
10151,0.019806990399956703,-0.003366276854649186
10152,0.15287862718105316,0.057730182306841016
10153,0.04090064391493797,-0.011579548940062523
10154,-0.014735519886016846,0.11024205386638641
10155,0.022433727979660034,0.21257702354341745
10156,0.0025769679341465235,0.0014178251585690305
10157,0.0027943223249167204,-0.000118959851533873
10158,0.002013778779655695,0.017238900298252702
10159,0.010917969048023224,0.17532455176115036
10160,0.017829496413469315,-0.0009793156932573766
10161,0.0027506460901349783,9.439985296921805e-05
10162,0.023011045530438423,0.053542698035016656
10163,0.03185638412833214,0.0028672516345977783
10164,-0.05033943057060242,0.14260919764637947
10165,0.10180529952049255,0.7041091918945312
10166,0.036229778081178665,-0.03334762342274189
10167,0.0012491553789004683,-3.027786806342192e-05
10168,0.012846739031374454,0.07264103647321463
10169,0.07798784226179123,-0.00022255175281316042
10170,0.06853216141462326,0.015033582574687898
10171,0.04612456634640694,0.017279858235269785
10172,0.03802976384758949,0.3057594858109951
10173,-0.01470610499382019,1.3029101192951202
10174,0.0606125146150589,0.02201742958277464
10175,-0.003097901353612542,0.0016002422198653221
10176,-0.06553654372692108,0.1568550318479538
10177,-0.021728694438934326,0.024150166660547256
10178,-0.009506714530289173,-0.007008264306932688
10179,-0.0313534215092659,-0.03450993384467438
10180,0.062189843505620956,-0.00011791597353294492
10181,0.04938742518424988,0.0009331898763775826
10182,-0.05880012363195419,0.46654529869556427
10183,0.07243708521127701,0.034170642495155334
10184,0.0871753990650177,0.7660717945545912
10185,-0.012248039245605469,-0.015807928517460823
10186,-0.1121147871017456,-0.11521181464195251
10187,0.01602829620242119,0.024874334107153118
10188,0.15410371124744415,0.0032686349004507065
10189,-0.017818346619606018,0.00771971233189106
10190,-0.012157266959547997,-0.012625951669178903
10191,0.03298257663846016,0.00841137049428653
10192,0.15316881239414215,-0.0007583885453641415
10193,0.022818248718976974,0.0015635081508662552
10194,-0.3995383083820343,-0.38020192831754684
10195,0.01606234908103943,0.5964816109044477
10196,0.03515516594052315,0.007356677670031786
10197,0.010985322296619415,0.23899928480386734
10198,0.18312542140483856,0.1832941621541977
10199,0.019343141466379166,-3.551194095052779e-05
10200,0.0008145908359438181,-1.1920928244535389e-07
10201,0.00423088576644659,-0.000585080728342291
10202,-0.02778502181172371,-0.05584675772115588
10203,0.019320858642458916,0.011139899957925081
10204,-0.05290500447154045,1.5144472531974316
10205,0.02934074215590954,0.005385836353525519
10206,0.032304830849170685,0.00035004853270947933
10207,0.0623583123087883,0.04129292839206755
10208,0.08074836432933807,-0.0003471127711236477
10209,-0.06849522143602371,0.17300453782081604
10210,-0.0005676258588209748,0.11223609722219408
10211,-0.053096987307071686,0.19006455317139626
10212,0.021165426820516586,0.08817195054143667
10213,-0.03287434205412865,0.007819265127182007
10214,0.020822372287511826,-0.001022706157527864
10215,0.06164998188614845,0.010028766468167305
10216,-0.00017900578677654266,0.0016766947228461504
10217,-0.17682486772537231,3.051998645067215
10218,-0.032730381935834885,0.6228473447263241
10219,-0.06483231484889984,0.5586639642715454
10220,0.03908824175596237,-0.02154980762861669
10221,-0.10414215177297592,0.15910306572914124
10222,0.008609904907643795,0.00040600000647827983
10223,-0.0782378762960434,-0.050537705421447754
10224,-0.02340058609843254,0.3546293117105961
10225,-0.20980143547058105,-0.018008574843406677
10226,0.0009056731360033154,0.014666275557829067
10227,-0.048429228365421295,-0.028506912291049957
10228,-0.006741702556610107,1.1279504522681236
10229,0.02068452164530754,0.07808187510818243
10230,-0.058567989617586136,0.25607747584581375
10231,0.01828058436512947,0.0003405194729566574
10232,-0.016454730182886124,-0.020930569531628862
10233,0.03472793847322464,0.012153444811701775
10234,0.002311539836227894,0.00031382532324641943
10235,0.051046475768089294,0.478508316911757
10236,-0.022409316152334213,0.18051565811038017
10237,-0.016995422542095184,-0.077202144311741
10238,-0.0020062625408172607,-0.028018483892083168
10239,0.18367233872413635,0.0638686427846551
10240,-0.4615323543548584,2.7412798404693604
10241,0.03343531861901283,1.5449869967997074
10242,0.08402803540229797,0.44835683703422546
10243,-0.026068739593029022,0.16003743931651115
10244,0.0005315486341714859,0.13146510533988476
10245,0.0008147100452333689,0.0
10246,-0.013419672846794128,0.030453721061348915
10247,-0.010324199683964252,0.4183501657098532
10248,0.004846245050430298,0.17488261312246323
10249,-0.0716128870844841,0.12091226875782013
10250,-0.026527822017669678,0.006249632686376572
10251,0.008833161555230618,0.03378419700311497
10252,0.0009127052035182714,-0.002794869360513985
10253,-0.019027847796678543,-0.019838195701595396
10254,-0.13760370016098022,0.7285434007644653
10255,0.018226251006126404,0.09747016429901123
10256,-0.013666431419551373,0.021112777292728424
10257,0.008748332969844341,-0.0005862076104676817
10258,-0.1301650106906891,0.3218325227499008
10259,0.016658438369631767,0.7627921323291957
10260,-0.013082131743431091,0.09402153640985489
10261,0.03619358316063881,-0.007922742515802383
10262,-0.0037260698154568672,0.09391582477837801
10263,0.009171154350042343,1.0495592467486858
10264,0.043801940977573395,0.036964982748031616
10265,-0.38829323649406433,-0.18078160285949707
10266,0.016220469027757645,0.02153078420087695
10267,0.017056703567504883,0.00019294403318781406
10268,0.018563654273748398,-0.0018923421630461235
10269,0.015122088603675365,0.00011484790593385696
10270,0.04351456090807915,0.3094741813838482
10271,0.0030136334244161844,0.04998194798827171
10272,0.1930212378501892,1.8735646475106478
10273,0.014635601080954075,0.02845305297523737
10274,0.014438826590776443,0.012001389637589455
10275,0.021112672984600067,0.011545978486537933
10276,-0.026653097942471504,0.3144030626863241
10277,-0.07782720029354095,0.17363578081130981
10278,0.013362336903810501,0.007302671670913696
10279,-0.010667615570127964,0.0428309990093112
10280,0.023487228900194168,0.012840686133131385
10281,0.012312942184507847,0.0007546473643742502
10282,0.017276868224143982,0.05014394223690033
10283,-0.06721536070108414,0.45594194531440735
10284,-0.11241912096738815,0.18291936814785004
10285,0.0021655759774148464,-0.00017194877727888525
10286,0.008129512891173363,0.04361541196703911
10287,0.02127237245440483,0.05796882137656212
10288,0.013721502386033535,-0.0011612793896347284
10289,-0.11315852403640747,0.08499421179294586
10290,-0.05548446998000145,0.6664203628897667
10291,0.018640466034412384,0.024001911282539368
10292,-0.2509472370147705,0.21183112263679504
10293,-0.0031988993287086487,0.22031521424651146
10294,0.01443428173661232,0.003781139850616455
10295,0.03582629933953285,0.001194098251289688
10296,-0.006108876317739487,-0.005637251306325197
10297,0.10382679849863052,0.38035933137871325
10298,0.06165466457605362,0.0010844713542610407
10299,-0.02345261722803116,-0.0773947462439537
10300,-0.011878496035933495,0.43627098947763443
10301,0.006182852666825056,0.0007033580477582291
10302,0.17639978229999542,0.05808263644576073
10303,0.04686608538031578,0.005152735859155655
10304,0.03580163046717644,0.020083825918845832
10305,-0.012120939791202545,0.13344741985201836
10306,0.013797363266348839,1.1355032157152891
10307,0.01607436314225197,0.06166751403361559
10308,-0.3521445691585541,0.1224696934223175
10309,0.08238939195871353,1.945655770599842
10310,0.022216547280550003,0.0738990418612957
10311,-0.129593625664711,0.2084265947341919
10312,0.001295287860557437,3.5762304833042435e-06
10313,-0.010232088156044483,-0.012703454296570271
10314,0.2319948971271515,1.319794774055481
10315,0.055414553731679916,-0.0048193809343501925
10316,0.061132606118917465,9.655884014136973e-06
10317,0.00036715762689709663,0.004813908599317074
10318,0.03339209035038948,0.004835574422031641
10319,0.011906762607395649,0.7774896090850234
10320,-0.005333146080374718,0.03719435352832079
10321,-0.01657252572476864,0.8258381858468056
10322,-0.025215722620487213,0.16054056584835052
10323,0.06979551911354065,-0.028545059263706207
10324,-0.09282418340444565,0.19369424879550934
10325,0.0024458570405840874,0.0002279726177221164
10326,-0.037346262484788895,-0.05683630332350731
10327,-0.03526591882109642,0.043215155601501465
10328,0.005264729261398315,0.013625489547848701
10329,-0.011447068303823471,0.047593213617801666
10330,0.015966415405273438,0.007225203153211623
10331,-0.01241476833820343,0.01108943298459053
10332,-0.002200629562139511,0.9996697790920734
10333,-0.06428882479667664,0.25418253242969513
10334,0.10192541033029556,0.011349976062774658
10335,0.0030513945966959,-0.00032966630533337593
10336,0.07787579298019409,0.01592358388006687
10337,0.02267053723335266,-0.05271884426474571
10338,0.15613345801830292,0.0013248211980680935
10339,-0.03226424381136894,-0.03158944612368941
10340,0.0032083983533084393,0.0006187089602462947
10341,0.09260023385286331,0.30376003216952085
10342,0.018586736172437668,-0.0012235083850100636
10343,-0.03976750001311302,0.24784251302480698
10344,0.009622286073863506,0.017531349090859294
10345,-0.043620578944683075,0.05094239115715027
10346,0.03298908472061157,4.851607809541747e-05
10347,0.016896391287446022,0.028645575046539307
10348,0.03103296086192131,0.04366833670064807
10349,0.024305477738380432,0.0040183174423873425
10350,0.014939285814762115,0.002684549195691943
10351,0.3532628118991852,-0.0026489710435271263
10352,0.03278907388448715,0.0001542111422168091
10353,0.012476096861064434,0.01076011014811229
10354,0.004297755192965269,0.05080218752846122
10355,0.10240937024354935,0.03283382626250386
10356,0.012639755383133888,-2.5033587007783353e-06
10357,0.0011753718135878444,6.877233681734651e-05
10358,0.08144305646419525,0.0016453135758638382
10359,0.004614931996911764,0.0001623951829969883
10360,-0.2879178524017334,5.059824824333191
10361,-0.05501871556043625,0.31367358565330505
10362,0.018301865085959435,0.059443549951538444
10363,0.04547896236181259,0.6279514515772462
10364,0.010424238629639149,0.018694096244871616
10365,-0.0016266177408397198,-0.002974404487758875
10366,0.008493516594171524,-0.02802842389792204
10367,0.002776932902634144,0.007667221128940582
10368,0.041636526584625244,2.026514266617596e-06
10369,0.01640067808330059,-0.0006995285657467321
10370,0.018690435215830803,0.012301117414608598
10371,-0.054587699472904205,0.44728533923625946
10372,0.005700299516320229,0.01811779639683664
10373,-0.0277120228856802,0.62300955504179
10374,0.05563776195049286,0.0498689841479063
10375,-0.05565527081489563,4.28696259111166
10376,-0.028516726568341255,0.032471559941768646
10377,0.06005307286977768,0.014671437442302704
10378,0.03098454512655735,0.008988987654447556
10379,0.0031363130547106266,0.8519448158331215
10380,0.006749853491783142,6.096088031306863
10381,0.06814678013324738,0.6927843205630779
10382,-0.15128673613071442,-0.2246073093265295
10383,0.03974015265703201,-0.007500438019633293
10384,-0.2422969788312912,-0.13187257945537567
10385,-0.042281512171030045,0.5424158722162247
10386,-0.025356711819767952,0.22411485388875008
10387,0.03159010410308838,1.8983547762036324
10388,-0.23497849702835083,-0.1430502012372017
10389,0.023879557847976685,0.013621549238450825
10390,0.1510646492242813,0.0018710792064666748
10391,0.02951619401574135,0.00749729317612946
10392,0.02487984113395214,0.016311109240632504
10393,0.05770288407802582,0.10015090368688107
10394,0.06628911197185516,-0.0024465275928378105
10395,0.07796657085418701,1.385228455066681
10396,0.02212223783135414,0.0015418661059811711
10397,0.018533023074269295,0.003073247382417321
10398,-0.04060943424701691,-0.13338492065668106
10399,0.0007444982184097171,-6.282085632847156e-05
10400,0.051488351076841354,0.020726987393572927
10401,0.05001305043697357,0.0054558333940804005
10402,-0.015160709619522095,0.21408124640583992
10403,-0.1438702493906021,0.23676514625549316
10404,-0.05964367836713791,0.7958403006196022
10405,0.028066396713256836,0.22040273994207382
10406,-0.06359091401100159,0.30326301604509354
10407,0.31712836027145386,0.008862506598234177
10408,0.0009660897776484489,-0.00022346618789015338
10409,-0.023722359910607338,-0.023640386760234833
10410,-0.03970124572515488,0.05992249399423599
10411,0.026979846879839897,0.010534292261581868
10412,0.011221665889024734,0.010988494381308556
10413,-0.009466595016419888,0.042242870666086674
10414,0.11474546790122986,0.09489485621452332
10415,-0.09177444130182266,1.723737046122551
10416,-0.01448483020067215,0.16816531866788864
10417,-0.00010440219193696976,0.5709107655566186
10418,0.06287261843681335,0.32690709829330444
10419,-0.134352445602417,-0.0748828873038292
10420,0.013975267298519611,-0.0007010791450738907
10421,0.1080845445394516,0.008632291050162166
10422,0.11586453020572662,0.5851455070078373
10423,0.009311175905168056,0.0009419850139238406
10424,-0.022825641557574272,-0.020961934234946966
10425,0.045580118894577026,0.02751076128333807
10426,-0.1592506617307663,0.19518154859542847
10427,-0.0007030596025288105,0.3345293023157865
10428,-0.030243702232837677,0.18092411756515503
10429,-0.0018043583258986473,0.01838707271963358
10430,0.03348977491259575,-0.004061805084347725
10431,-0.005500967614352703,-0.004717781208455563
10432,-0.013231821358203888,-0.009176809340715408
10433,-0.07756995409727097,-0.08242500852793455
10434,0.0026871412992477417,0.002390041947364807
10435,-0.16866236925125122,-0.07328992336988449
10436,-0.03995775058865547,0.07509522885084152
10437,0.04886975511908531,0.027251385152339935
10438,0.0036897510290145874,0.27726224809885025
10439,-0.027687761932611465,-0.05993383750319481
10440,-0.03657880797982216,0.1164974756538868
10441,0.008949813432991505,0.028420242888387293
10442,0.002601046347990632,3.6952031223336235e-05
10443,0.0069653671234846115,0.15907802432775497
10444,0.006240544840693474,0.0013038093093200587
10445,-0.06465669721364975,0.2450774610042572
10446,0.00363987497985363,8.831237209960818e-05
10447,-0.10829255729913712,0.07630924880504608
10448,-0.16147342324256897,0.39026956260204315
10449,0.03895998373627663,0.009085763012990355
10450,0.01455908827483654,0.004258924680470955
10451,0.04302448034286499,0.0011304179206490517
10452,0.01905185356736183,0.010849550715647638
10453,0.02865942381322384,0.002994492300786078
10454,0.15599198639392853,0.0014600712747778744
10455,0.023250512778759003,0.00014828073472017422
10456,0.02394995465874672,0.017441537231206894
10457,0.004743719473481178,0.02560950070619583
10458,-0.2508155107498169,0.15741172432899475
10459,-0.02898688055574894,0.013223875313997269
10460,0.0023483410477638245,0.042120806872844696
10461,0.06064900383353233,0.11057881638407707
10462,0.009350037202239037,1.5973862900864333e-05
10463,0.02359052561223507,0.01573784649372101
10464,0.007743366528302431,0.029001753428019583
10465,0.027224497869610786,0.00673395863850601
10466,0.017445411533117294,-0.002158536808565259
10467,-0.2357591986656189,2.126342236995697
10468,0.011893455870449543,0.2716746397782117
10469,0.031670212745666504,-0.00019383197650313377
10470,0.00802208948880434,-3.7423218600451946e-05
10471,0.003864533267915249,-0.005508558824658394
10472,0.013485371135175228,-0.010082087945193052
10473,0.03988642245531082,0.011530643561854959
10474,0.0026525515131652355,0.05241121452127118
10475,0.016346944496035576,0.0012669446878135204
10476,0.009457185864448547,0.0549109298735857
10477,0.043343279510736465,1.418434112565592e-05
10478,-0.09508058428764343,0.22492589801549911
10479,0.03113003633916378,0.08959469688124955
10480,0.006575184874236584,0.0003200543869752437
10481,0.010451577603816986,-0.002060558646917343
10482,0.009353255853056908,1.2397687903842325e-05
10483,0.008488674648106098,-0.0003747384180314839
10484,-0.007120585069060326,0.024552403017878532
10485,0.09238345175981522,0.09821206913329661
10486,-0.00927092507481575,0.05331655219197273
10487,-0.006542813964188099,0.0028776051476597786
10488,0.10287278890609741,0.03339166101068258
10489,-0.0723382830619812,0.29843562841415405
10490,0.0206590685993433,0.01216858474072069
10491,0.05235714465379715,0.7799007426947355
10492,0.009113277308642864,0.00016884668730199337
10493,-0.16317814588546753,-0.10097140073776245
10494,0.17251873016357422,0.07325749471783638
10495,-0.06278692185878754,-0.065344677423127
10496,-0.025283444672822952,0.11490344814956188
10497,-0.018203791230916977,0.3149648495018482
10498,0.03535310551524162,0.001746261834341567
10499,0.10440859198570251,0.0011988458427367732
10500,-0.023677855730056763,0.9421940743923187
10501,-0.02992424927651882,0.5375243350863457
10502,0.06453637778759003,0.134758320171386
10503,0.00496461009606719,-0.0031690114410594106
10504,-0.38607317209243774,-0.323577381670475
10505,0.0028343263547867537,-1.0728719189501135e-05
10506,-0.1340380311012268,0.14405275881290436
10507,-0.018556179478764534,0.004850858822464943
10508,0.04345094785094261,0.13262566388584673
10509,0.0732630118727684,0.01221683737821877
10510,-0.11749707907438278,0.655916154384613
10511,0.14869056642055511,0.06971242441795766
10512,0.007216557860374451,0.33051952719688416
10513,0.0691247209906578,0.021774325519800186
10514,-0.023881621658802032,-0.05865749716758728
10515,-0.06543596088886261,0.1802557185292244
10516,-0.19801726937294006,1.8438303619623184
10517,-0.0021870210766792297,1.0524826049804688
10518,-0.05980879068374634,0.07013097405433655
10519,0.103439562022686,0.040001439047046006
10520,0.0434105284512043,0.020660520531237125
10521,-0.011148161254823208,-0.005100063979625702
10522,-0.0967041477560997,4.372187912464142
10523,0.08000060170888901,-0.005646947771310806
10524,0.018438370898365974,-9.643728844821453e-06
10525,0.009352421388030052,0.00032550728110436467
10526,-0.0712391585111618,0.30598729848861694
10527,-0.022697683423757553,0.034492723643779755
10528,-0.09792441129684448,1.2299532070755959
10529,0.06265707314014435,0.0009795655496418476
10530,0.013798713684082031,-0.025650860741734505
10531,0.008161315694451332,0.010910196229815483
10532,0.05728349834680557,0.4791054353117943
10533,-0.6722835898399353,0.6945853233337402
10534,-0.9442447423934937,-0.8257129639387131
10535,0.0001255397219210863,-0.001555807190015912
10536,-0.010211029089987278,0.009919683448970318
10537,-0.00597453722730279,-0.008670954499393702
10538,0.06287311017513275,0.009448825847357512
10539,-0.0009423616575077176,-0.0013800780288875103
10540,0.10525478422641754,0.3626561462879181
10541,-0.05653613805770874,-0.061370653100311756
10542,0.03923254460096359,0.39553109742701054
10543,0.0857161357998848,0.02495158463716507
10544,-0.030063174664974213,-0.020241867750883102
10545,-0.027093272656202316,0.9568793028593063
10546,0.017942331731319427,0.07899568602442741
10547,-0.3192557096481323,0.618610292673111
10548,0.060658104717731476,0.20367758721113205
10549,-0.006711396388709545,0.08328816294670105
10550,-0.16025906801223755,0.02073611319065094
10551,0.021922608837485313,0.040163705532904714
10552,-0.07346523553133011,-0.09569120034575462
10553,0.08555921912193298,0.5339702256023884
10554,-0.0014547384344041348,0.002711024135351181
10555,-0.14701667428016663,0.34810516238212585
10556,0.02338109165430069,0.0003024815159733407
10557,0.0010695166420191526,0.0030859417747706175
10558,-0.020054370164871216,0.23172884806990623
10559,0.03604228422045708,0.0070301345594998566
10560,0.02678094618022442,0.16746495850384235
10561,0.014386728405952454,0.00432702514808625
10562,-0.016036346554756165,0.5160382986068726
10563,0.10142432898283005,0.11106183473020792
10564,-0.1649690717458725,0.8803901672363281
10565,0.0029307915829122066,-0.0004419619217514992
10566,0.0238795168697834,0.10060254391282797
10567,0.0014945752918720245,0.21099511301144958
10568,0.13474656641483307,0.2767966780811548
10569,0.04986853525042534,0.12396769598126411
10570,-0.005576899275183678,-0.009256778284907341
10571,-0.016647374257445335,0.9331858661025763
10572,0.051082711666822433,0.19114288315176964
10573,-0.13540813326835632,0.22863627970218658
10574,0.008102765306830406,-0.00043659844959620386
10575,0.10894247144460678,1.1657876446843147
10576,0.12054568529129028,0.08009057119488716
10577,0.018315831199288368,0.016557793598622084
10578,0.14248204231262207,1.3285335209220648
10579,0.018934136256575584,-0.02263618353754282
10580,0.02425200492143631,-0.02997893374413252
10581,-0.14952318370342255,0.07585954666137695
10582,0.012734278105199337,0.7195859858766198
10583,-0.02065350115299225,0.07681996375322342
10584,0.003316276241093874,0.009433137835003436
10585,-0.014038603752851486,-0.016177203506231308
10586,-0.0251335259526968,-0.032484864932484925
10587,0.02267131581902504,0.00024037607363425195
10588,0.012087858282029629,-0.00033555914706084877
10589,-0.013988148421049118,0.023575431667268276
10590,0.03011246956884861,0.011281629092991352
10591,0.07916483283042908,0.0023927856236696243
10592,0.036214008927345276,0.0019326303154230118
10593,0.16550779342651367,0.008405884727835655
10594,-0.03355059772729874,0.7140710204839706
10595,0.1287948042154312,0.024994767270982265
10596,-0.2289002537727356,0.16692571341991425
10597,-0.06511010229587555,0.11950023472309113
10598,-0.09375128895044327,0.5155810117721558
10599,0.0052597858011722565,0.03273089416325092
10600,-0.02505175583064556,-0.031120865955017507
10601,0.0038248677738010883,0.003675313337225816
10602,0.030400827527046204,0.06498168502002954
10603,0.00017773930449038744,-0.0006348249758048041
10604,-0.1816052496433258,0.3363844305276871
10605,0.2211625725030899,0.015833936166018248
10606,0.056193627417087555,0.0019255473744124174
10607,-0.03907495737075806,0.07623912394046783
10608,0.019885584712028503,-0.0003349703620187938
10609,0.032770827412605286,0.01170153683051467
10610,0.007204998284578323,0.04649126157164574
10611,-0.01129898987710476,0.0345808332785964
10612,-0.06012764945626259,-0.05942890630103648
10613,-0.5772995352745056,-0.42657533288002014
10614,-0.013578508049249649,0.03922143578529358
10615,-0.06393401324748993,0.05319245159626007
10616,0.03059213049709797,-0.01262671872973442
10617,0.02050117403268814,-0.04485056456178427
10618,-0.06668978929519653,1.6017459332942963
10619,-0.011039622128009796,0.008902046829462051
10620,-0.0015857922844588757,0.06356899533420801
10621,0.07236076146364212,0.046272702515125275
10622,-0.009999411180615425,0.17758037522435188
10623,0.005131218582391739,0.043839748948812485
10624,0.018132267519831657,0.007607930339872837
10625,0.06041492149233818,0.012553879292681813
10626,-0.177451029419899,-0.18365760147571564
10627,0.0856173187494278,0.007176073151640594
10628,-0.002260807901620865,-0.01948139537125826
10629,-0.19856399297714233,0.7849036008119583
10630,0.0070053935050964355,0.0018982531037181616
10631,0.006325423717498779,0.0026108864694833755
10632,-0.00408216193318367,0.005960552953183651
10633,0.006231485400348902,0.024926458499976434
10634,0.055957190692424774,2.8331606034189463
10635,0.1379200518131256,0.2892638184130192
10636,-0.005448393989354372,0.031206661835312843
10637,0.09229344129562378,0.13783362112008035
10638,0.006827071309089661,0.002783271367661655
10639,0.00996888242661953,0.4016444068402052
10640,0.020504433661699295,0.3052124483510852
10641,0.05317298322916031,0.039731163531541824
10642,0.005398807115852833,0.4350485419854522
10643,0.009168732911348343,0.011860668659210205
10644,0.019317787140607834,1.5236157290637493
10645,0.03866980969905853,1.6866010650992393
10646,-0.020974647253751755,0.20161425322294235
10647,-0.005255616270005703,0.039120659697800875
10648,-0.0032540075480937958,-0.010367048904299736
10649,0.03595562279224396,0.0007630566833540797
10650,0.009938070550560951,0.4965046760626137
10651,-0.19612054526805878,1.2803199887275696
10652,0.11053590476512909,0.7929864376783371
10653,-0.016789205372333527,0.0022092722356319427
10654,0.03174504637718201,0.11987961828708649
10655,0.02459188550710678,3.0020126700401306
10656,-0.018049554899334908,0.3248531799763441
10657,-0.11672957241535187,1.2875428199768066
10658,0.03221290186047554,0.07092490419745445
10659,0.02301652915775776,1.6542267818003893
10660,0.15179935097694397,-0.023895632475614548
10661,0.002417253330349922,-0.00021287883282639086
10662,-0.002177231013774872,0.24241410940885544
10663,0.0031202882528305054,0.43456103652715683
10664,-0.04276207834482193,0.6688712313771248
10665,-0.0038206130266189575,-0.04236029810272157
10666,-0.11660636961460114,-0.010110020637512207
10667,-0.007216902915388346,1.3672240702435374
10668,0.05871094763278961,0.013459783978760242
10669,0.0008144716266542673,-2.3841855067985307e-07
10670,0.032352905720472336,0.08434166805818677
10671,-0.01804441586136818,0.32358549907803535
10672,0.032304830849170685,0.009296674155630172
10673,0.04491099715232849,0.9015938797965646
10674,-0.06302419304847717,0.17436987161636353
10675,-0.0025768443010747433,1.8504413664340973
10676,-0.01364741101861,0.19736261293292046
10677,0.028162294998764992,0.04409488523378968
10678,0.002334877848625183,0.44298333302140236
10679,-0.19335459172725677,-0.24557954096235335
10680,0.018387865275144577,0.04834331851452589
10681,-0.0006321141263470054,0.0045401244424283504
10682,0.05231911316514015,0.003604832338169217
10683,0.014324156567454338,0.00010117876809090376
10684,-0.036204926669597626,0.16352950409054756
10685,0.05728834494948387,0.10228556022047997
10686,-0.02325676754117012,-0.027053717523813248
10687,0.00383333140052855,6.10327952017542e-05
10688,0.1676909476518631,-0.0360865443944931
10689,0.01384336780756712,0.3452534629032016
10690,0.035881128162145615,0.0015468392230104655
10691,-0.3435225188732147,1.2796026468276978
10692,0.03592880442738533,0.005331912339897826
10693,0.011850894428789616,0.061364057241007686
10694,-0.060818083584308624,0.3340162858366966
10695,0.005363525822758675,0.13588648289442062
10696,0.012517886236310005,0.04431583359837532
10697,0.017188770696520805,0.0028435711064958014
10698,-0.05739906430244446,-0.06511808931827545
10699,-0.007404849864542484,-0.0019986936822533607
10700,0.01712469942867756,0.30441577918827534
10701,-0.03198746591806412,3.7431660890579224
10702,0.03259478881955147,0.0845923013985157
10703,-0.000751398503780365,-0.013629250694066286
10704,0.1465878188610077,2.317072384059429
10705,-0.005227258894592524,2.2043442856520414
10706,0.016567682847380638,0.0009420971618965268
10707,0.03481167554855347,0.0009145913645625114
10708,-0.027708638459444046,0.11384301260113716
10709,-0.027129746973514557,-0.0035640671849250793
10710,0.1154252141714096,-0.028287332504987717
10711,0.002026749774813652,0.1815463900566101
10712,0.1188107281923294,0.09239749982953072
10713,0.10369051992893219,0.022489601804409176
10714,0.03140510991215706,0.001517854630947113
10715,0.0028389752842485905,7.652853946638061e-05
10716,0.0220300555229187,0.06270129233598709
10717,0.026500092819333076,0.00024576565192546695
10718,0.02576436661183834,0.004149752341618296
10719,-0.0037514078430831432,-0.002102163154631853
10720,-0.05177903175354004,0.05657755583524704
10721,-0.019321639090776443,0.9137154575437307
10722,-0.017272010445594788,-0.025562550872564316
10723,-0.1179853081703186,0.09111294150352478
10724,-0.20984619855880737,0.351431280374527
10725,0.020910169929265976,0.02050244971178472
10726,0.03294068202376366,0.6849334384314716
10727,0.10468558967113495,0.0006401953287422657
10728,0.018607275560498238,2.470279620960355
10729,-0.017813540995121002,0.15489810705184937
10730,0.0047407932579517365,0.013204877031967044
10731,0.011166364885866642,0.0006257928907871246
10732,0.06048275902867317,-0.0021547992655541748
10733,0.004204296041280031,0.04848982626572251
10734,0.08965694904327393,0.09670182690024376
10735,0.012330044992268085,-0.010822687210747972
10736,0.003716451348736882,0.0022599939547944814
10737,-0.0018132701516151428,0.005202782806009054
10738,0.0005057151429355145,-0.0018301932723261416
10739,0.053116388618946075,0.4925920784007758
10740,-0.011990304104983807,0.09562823362648487
10741,0.0020721666514873505,-0.0003309604653622955
10742,0.005803697742521763,-0.0019461242482066154
10743,-0.020163651555776596,0.23170583695173264
10744,0.028373531997203827,0.005083221942186356
10745,0.05791755020618439,0.2183287227526307
10746,0.0471283495426178,0.06484591960906982
10747,0.1344652771949768,0.2645752355456352
10748,-0.017482992261648178,0.8565375097095966
10749,0.02584451250731945,2.2841124702244997
10750,0.010535573586821556,0.42698150128126144
10751,-0.17347022891044617,0.10847319662570953
10752,0.0431978702545166,0.0009394093067385256
10753,-0.1266658902168274,0.3248963803052902
10754,-0.17085352540016174,-0.07201915979385376
10755,-0.019542552530765533,0.3611970320343971
10756,-0.009192444384098053,2.433768779039383
10757,-0.0014074440114200115,0.12452768441289663
10758,0.07551085203886032,0.256439246237278
10759,0.0032405275851488113,0.04151285998523235
10760,0.013177914544939995,-0.009173070633551106
10761,-0.015348218381404877,-0.008714448660612106
10762,0.008740724995732307,-0.016294183442369103
10763,0.08156169950962067,1.9616559138521552
10764,0.023809216916561127,1.0368830412626266
10765,0.011914350092411041,1.7038713693618774
10766,0.08653198182582855,0.01060890406370163
10767,0.010181241668760777,0.25910011399537325
10768,0.02395300567150116,0.02299501746892929
10769,0.03751319646835327,0.25167106091976166
10770,-0.03132659196853638,-0.023289650678634644
10771,0.1416429877281189,0.4491363801062107
10772,-0.0170198455452919,0.08304314129054546
10773,-0.00856265239417553,-0.023142928257584572
10774,0.002439672127366066,0.0002776975161395967
10775,-0.17079859972000122,1.1606423109769821
10776,0.016603238880634308,0.0002864184799591385
10777,0.006320210173726082,0.16952110640704632
10778,0.000671310001052916,-0.0006223089021659689
10779,-0.10353505611419678,0.1702573224902153
10780,-0.1745169311761856,0.3054444342851639
10781,0.031956881284713745,0.12551905564032495
10782,0.09787759929895401,0.00885931309312582
10783,0.02726323902606964,0.05206535360775888
10784,0.06249050796031952,0.5486638247966766
10785,0.0013176552020013332,0.028799863066524267
10786,0.027408074587583542,-0.00128876231610775
10787,-0.0662693902850151,2.068246953189373
10788,0.041854653507471085,0.004615794867277145
10789,0.16412055492401123,0.03643525950610638
10790,0.06848357617855072,0.8235826045274734
10791,0.008260835893452168,3.933871539629763e-06
10792,-0.00287391128949821,-0.004285837057977915
10793,0.1461298167705536,0.18396355863660574
10794,0.009457970038056374,0.00025388296035089297
10795,0.0193292498588562,0.22199239826295525
10796,0.10818153619766235,0.045214432262582704
10797,0.0018392229685559869,0.03888780844863504
10798,0.002213210565969348,6.766541628167033e-05
10799,0.04199618846178055,0.007936607929877937
10800,-0.48478418588638306,-0.2849671542644501
10801,0.07566472887992859,-0.0006247011478990316
10802,0.06392774730920792,0.23074582405388355
10803,-0.16766852140426636,-0.12035170942544937
10804,-0.0006999295437708497,-0.0019090337591478601
10805,-0.009918134659528732,0.20727936923503876
10806,0.02669415809214115,2.7039670385420322e-05
10807,0.010169163346290588,0.31864233314991
10808,-0.054637789726257324,-0.012525402009487152
10809,0.01963510923087597,0.4899356197565794
10810,0.0051063671708106995,-8.403810443269322e-05
10811,0.00963282585144043,0.027445113286376
10812,0.08760867267847061,0.669219009578228
10813,0.050675809383392334,0.4138820553198457
10814,0.025623630732297897,0.10789249464869499
10815,0.026239808648824692,0.27259059995412827
10816,-0.02121749147772789,1.811306107789278
10817,0.040172308683395386,-0.0007000363548286259
10818,0.020527368411421776,-0.002872198514523916
10819,0.020822225138545036,-0.002468776539899409
10820,0.013658839277923107,0.0384145388379693
10821,0.029026756063103676,-0.0011666584759950638
10822,0.06354033201932907,0.0019562137313187122
10823,0.15028993785381317,2.256916282698512
10824,-0.27176037430763245,0.4409729838371277
10825,0.005003619939088821,0.8621823415160179
10826,-0.01879705861210823,-0.0166612365283072
10827,0.22155524790287018,0.16977565555134788
10828,0.0012949302326887846,-1.1801646934372911e-05
10829,-0.14082330465316772,1.1416757106781006
10830,-0.022147715091705322,-0.08126714080572128
10831,0.006592433899641037,0.0019181359093636274
10832,0.021004721522331238,0.050781458616256714
10833,-0.00883460883051157,-0.021634098840877414
10834,0.08981270343065262,0.0022202015679795295
10835,-0.04679066315293312,0.4771576151251793
10836,-0.5200454592704773,-0.15286803245544434
10837,-0.002986420877277851,0.01030918164178729
10838,0.013212818652391434,-0.012905154377222061
10839,0.000543616246432066,1.9104197705164552
10840,0.027293864637613297,0.0018651413265615702
10841,-0.04499143362045288,0.3953124210238457
10842,0.06435917317867279,0.5688998885452747
10843,0.004622188396751881,-0.0004761654417961836
10844,0.00208967924118042,0.6715422347187996
10845,-0.0014551057247444987,-0.002229709818493575
10846,0.04700477421283722,0.003612392581999302
10847,0.009037877433001995,0.03911709546810016
10848,-0.049421269446611404,0.029052510857582092
10849,0.013345462270081043,0.014193413080647588
10850,0.007522738538682461,0.07919685635715723
10851,-0.22571222484111786,0.5242919623851776
10852,0.10669621080160141,0.006720044184476137
10853,0.0046464018523693085,0.5456721221562475
10854,-0.0326387882232666,-0.03309548273682594
10855,-0.1340620219707489,-0.13669036377905286
10856,0.0028044364880770445,-0.00043596510658971965
10857,0.04191683232784271,0.018251369707286358
10858,0.009064419195055962,0.002397287345957011
10859,0.033148691058158875,0.03961735568009317
10860,0.08906696736812592,-0.0002048102905973792
10861,0.02487434819340706,0.0215461403131485
10862,-0.014654171653091908,0.0966897439211607
10863,0.028021778911352158,0.18239029496908188
10864,-0.0011596465483307838,0.17187536973506212
10865,0.2859942317008972,0.4535168632864952
10866,0.005060194060206413,-0.0012369731412036344
10867,-0.2121042162179947,0.3658601939678192
10868,0.04292856156826019,-0.0002485727018211037
10869,0.05903664231300354,-0.008968633017502725
10870,0.003550866851583123,-0.00023123800974644837
10871,0.06887456029653549,-0.0011274670250713825
10872,0.006532488390803337,0.005428777949418873
10873,0.0968078225851059,0.07666571624577045
10874,-0.0008905837312340736,0.0018005389720201492
10875,-0.0027397421654313803,-0.005250140675343573
10876,0.0060635460540652275,0.0006681400700472295
10877,0.04048672318458557,0.0009086849167943001
10878,-0.05290740728378296,0.10744548216462135
10879,-0.0420469269156456,0.35013916343450546
10880,0.013991461135447025,0.09712132532149553
10881,0.0030796509236097336,-0.014014835367561318
10882,-0.003804445266723633,0.4149579852819443
10883,-0.05464471876621246,-0.03796823509037495
10884,0.017142854630947113,0.025080042891204357
10885,-0.023750241845846176,0.011436251923441887
10886,-0.014739260077476501,0.24484554678201675
10887,-0.05518638342618942,0.17833933979272842
10888,0.06493189930915833,0.0001056021501426585
10889,0.0023252959363162518,-0.0005532980721909553
10890,-0.009966002777218819,0.001926668919622898
10891,0.011690649203956127,0.0015942752361297607
10892,0.043811291456222534,0.035538649186491966
10893,0.015780417248606682,0.13802448101341724
10894,-0.08742983639240265,0.7383007556200027
10895,0.1280359923839569,0.3903670683503151
10896,-0.029653169214725494,0.6263418644666672
10897,-0.06089189276099205,-0.061591089470312
10898,0.17494191229343414,-0.001330547034740448
10899,0.1674177050590515,0.5436106771230698
10900,0.05091587081551552,0.06324644014239311
10901,0.05684737488627434,0.005385247524827719
10902,-0.047692060470581055,1.845151126384735
10903,-0.002084292471408844,-0.0029748192755505443
10904,0.009329771623015404,0.03184111816699442
10905,-0.00953277200460434,0.056877486407756805
10906,0.01566450484097004,0.05206768587231636
10907,0.0006409701891243458,0.006179912015795708
10908,-0.12450850009918213,2.1109495609998703
10909,-0.0001682857982814312,0.001633564941585064
10910,0.03217463567852974,-0.0055786315351724625
10911,0.07695769518613815,0.42215886153280735
10912,-0.04467952251434326,1.1122703552246094
10913,0.015734490007162094,1.8841657198499888
10914,0.06194568797945976,0.004609789466485381
10915,-0.020678237080574036,1.2046243343502283
10916,0.08469995856285095,0.003568761982023716
10917,0.1240910142660141,0.270933847874403
10918,-0.04782572761178017,-0.0018220171332359314
10919,0.048957690596580505,4.790953189134598
10920,0.007356863468885422,0.28739553317427635
10921,0.09400926530361176,0.0013913260772824287
10922,0.03577534481883049,0.06885835900902748
10923,0.2211625725030899,0.008908757697790861
10924,0.024203406646847725,1.9776539262384176
10925,-0.0006851181387901306,0.27497508376836777
10926,-0.01894466206431389,0.0319058857858181
10927,0.0036735422909259796,2.6578883989714086e-05
10928,0.0015614277217537165,-0.00013516319449990988
10929,0.03360062837600708,0.08187302201986313
10930,0.0009794244542717934,0.0020607635378837585
10931,-0.0657750815153122,0.1405155137181282
10932,0.026377469301223755,0.116179468925111
10933,-0.016727140173316002,-0.0017688237130641937
10934,-0.14290761947631836,-0.14419124368578196
10935,-0.01874373108148575,-0.03320859977975488
10936,0.002534414641559124,-0.00012110880334148533
10937,-0.06420587748289108,0.3209248036146164
10938,-0.20066241919994354,-0.21823058649897575
10939,0.055080123245716095,0.0005437647341750562
10940,0.020259257405996323,0.28890641406178474
10941,0.0249579269438982,0.007143710799027758
10942,-0.0004488674458116293,0.05465264245867729
10943,-0.029380038380622864,-0.0006016865372657776
10944,-0.22072532773017883,-0.1502586454153061
10945,0.03891194984316826,0.02786420367192477
10946,0.0021201660856604576,0.0014059484237805009
10947,-0.047417525202035904,0.4258687272667885
10948,0.015466000884771347,-0.029701851308345795
10949,0.012928836047649384,1.0809917971491814
10950,0.06352651119232178,0.0006751971377525479
10951,-0.0591433010995388,-0.040660642087459564
10952,0.017904631793498993,-0.0006124468054622412
10953,-0.0014386684633791447,-0.002751416526734829
10954,0.015808172523975372,0.07428920618258417
10955,0.0046464018523693085,0.007788492357358337
10956,0.02188265696167946,0.002840336412191391
10957,0.03561997041106224,0.22238638624548912
10958,0.015173549763858318,0.02625193353742361
10959,-0.0007218159735202789,0.28497544303536415
10960,-0.025016995146870613,0.18131089583039284
10961,0.06924745440483093,0.05254569090902805
10962,-0.09514565765857697,0.05808240920305252
10963,0.06379331648349762,2.0310389809310436
10964,-0.22612714767456055,0.028934001922607422
10965,0.09117063879966736,0.059230122715234756
10966,0.01456206850707531,0.005710674940928584
10967,0.020910169929265976,0.00744348949752748
10968,0.0021084845066070557,0.8024987503886223
10969,-0.21852976083755493,0.5942551493644714
10970,-0.01976689323782921,0.011717649176716805
10971,0.00933823548257351,8.415693991992157e-05
10972,-0.06322064995765686,0.24504797905683517
10973,0.002383406739681959,-0.0002524473748053424
10974,-0.010968523100018501,0.3731777109205723
10975,0.010014019906520844,3.3587956726551056
10976,-0.001425269991159439,0.7051415368914604
10977,0.04014034569263458,-0.00013670105545315892
10978,0.02859514206647873,0.14710887521505356
10979,0.01311742328107357,0.14843879640102386
10980,-0.008809396997094154,-0.005328337661921978
10981,-0.009972815401852131,0.5102742966264486
10982,0.05164961516857147,0.042390694841742516
10983,-0.05801771953701973,0.11687763780355453
10984,0.034005261957645416,2.6677633579820395
10985,0.0034609311260282993,0.03510996833210811
10986,0.02023724466562271,0.010399450547993183
10987,0.03824989125132561,0.23142075166106224
10988,-0.036560334265232086,3.3507426753640175
10989,0.03597716987133026,0.1239910563454032
10990,0.00165820331312716,-0.0011607453125179745
10991,0.01733051985502243,0.5383395627140999
10992,0.03565391153097153,-0.002064347267150879
10993,-0.02618260495364666,0.07066880166530609
10994,0.02182556502521038,4.792096308392502e-05
10995,0.04381641373038292,0.03602272178977728
10996,-0.005686702206730843,-0.014045171439647675
10997,0.06418172270059586,0.06018165696877986
10998,0.0013228470925241709,-0.0014682078326586634
10999,-0.007170123979449272,0.29516138695180416
11000,-0.03052131086587906,0.2811339199542999
11001,0.021455228328704834,0.577901313547045
11002,-0.03207377716898918,-0.020810741931200027
11003,0.06660166382789612,0.7322006523609161
11004,0.024561692029237747,0.2406003075884655
11005,-0.07478731125593185,0.05278217792510986
11006,0.04005073755979538,0.046746110543608665
11007,0.06728828698396683,0.035285710357129574
11008,-0.08613220602273941,0.15446189045906067
11009,-0.05383700504899025,1.4212845712900162
11010,0.014019578695297241,0.017550565535202622
11011,0.003081153379753232,0.0034972975845448673
11012,-0.010516662150621414,0.018380746245384216
11013,0.07192698121070862,-0.002790081314742565
11014,0.03444640338420868,-0.0009269546717405319
11015,0.022066019475460052,-0.0016172134783118963
11016,0.03282666578888893,0.0043870918452739716
11017,-0.3017597794532776,2.826304078102112
11018,-0.0016697193495929241,1.5649363505654037
11019,0.016460968181490898,0.00017517432570457458
11020,0.017479831352829933,0.03827771171927452
11021,-0.05435175448656082,-0.054194733733311296
11022,0.0902465283870697,0.008558407425880432
11023,-0.34464555978775024,1.8098827004432678
11024,0.02743571065366268,0.0018392285564914346
11025,0.055181317031383514,0.05493481270968914
11026,-0.00316433422267437,-0.004453542334886151
11027,-0.01214301586151123,0.5844877660274506
11028,0.0005912927445024252,0.00509671657346189
11029,-0.03147983178496361,0.9889086782932281
11030,-0.02711401879787445,0.0342237763106823
11031,-0.029577365145087242,2.823399528861046
11032,0.05217120796442032,0.8967109695076942
11033,0.0037861261516809464,0.0002430247695883736
11034,-0.04233432561159134,0.31634991243481636
11035,0.002816028892993927,0.06874878332018852
11036,-0.00059560127556324,0.016107617411762476
11037,0.0485745370388031,0.3072207644581795
11038,-0.012478538788855076,0.30242943949997425
11039,0.18059973418712616,0.11674554646015167
11040,0.30902665853500366,0.29269929230213165
11041,0.21855682134628296,0.1769144858699292
11042,-0.011031422764062881,1.8863189704716206
11043,-0.011968526989221573,0.6309247221797705
11044,0.005166518501937389,0.0295212505152449
11045,0.01672244258224964,0.038720150594599545
11046,0.1974262297153473,0.6532349679619074
11047,0.005504744127392769,0.1734162848442793
11048,-0.17196540534496307,0.2701805979013443
11049,0.2769845128059387,0.6897340714931488
11050,0.14458368718624115,0.34720617439597845
11051,0.00788374338299036,0.00015316891949623823
11052,0.01781831495463848,0.006021877750754356
11053,0.02477427013218403,0.021758805960416794
11054,0.023579401895403862,-0.0010712532966863364
11055,0.005023769102990627,-0.001663923671003431
11056,-0.08627329021692276,0.04483747482299805
11057,0.03246697038412094,0.008146181586198509
11058,0.012357577681541443,0.013352517038583755
11059,0.009448910132050514,-5.841205620527035e-06
11060,0.05478139966726303,0.00021573732374235988
11061,-0.04405314475297928,0.6596117280423641
11062,-0.02092893049120903,0.004941966384649277
11063,-0.010509062558412552,1.9721406120806932
11064,0.015012320131063461,0.026516138634178787
11065,-0.057377006858587265,0.08772647380828857
11066,-0.03162983059883118,2.6402123272418976
11067,0.11013583838939667,0.36092695966362953
11068,0.01910228095948696,0.06674700765870512
11069,-0.4768824279308319,0.3421509861946106
11070,0.07613864541053772,0.4992131143808365
11071,0.020604504272341728,0.05123463971540332
11072,0.002252694685012102,-0.005293979949783534
11073,0.04408784955739975,-0.01080692932009697
11074,0.010486770421266556,-0.03211870463564992
11075,0.002785978838801384,-0.00013040253543294966
11076,0.0018329154700040817,0.6010727658867836
11077,-0.06148461252450943,0.30223099887371063
11078,-0.035879526287317276,0.08197783678770065
11079,0.023081375285983086,0.00261722068535164
11080,-0.14194637537002563,0.47997669875621796
11081,0.032841168344020844,0.02531308075413108
11082,0.0029415341559797525,8.236982557718875e-05
11083,-0.06527697294950485,-0.037296462804079056
11084,0.026143016293644905,0.09817462973296642
11085,-0.03889036178588867,0.027535535395145416
11086,0.004634467884898186,0.1556275337934494
11087,-0.0008849948644638062,0.11429987102746964
11088,0.0062561603263020515,0.001667574149905704
11089,0.0001912824809551239,0.6888077817857265
11090,-0.041519537568092346,0.30011235922574997
11091,-0.0021083448082208633,0.3275527209043503
11092,-0.05559898540377617,-0.07147007808089256
11093,-0.0007890574634075165,0.23846758715808392
11094,0.022017668932676315,-0.0008241924224421382
11095,-0.05303245782852173,0.0023538023233413696
11096,-0.18006643652915955,1.3853199481964111
11097,0.034449461847543716,0.01537155732512474
11098,0.027967873960733414,2.8082433976233006
11099,-0.024539470672607422,0.41649091988801956
11100,-0.03766001760959625,-0.042783211916685104
11101,0.016634555533528328,-0.0022943986841710284
11102,0.011445946991443634,0.04895007610321045
11103,0.02028578892350197,0.0008133287192322314
11104,0.0014186399057507515,-0.00037360028363764286
11105,0.008130072616040707,0.0005206181522225961
11106,0.012653464451432228,8.344597972609336e-06
11107,0.05763932690024376,0.1457313857972622
11108,0.01700429432094097,-0.00970007199794054
11109,0.022928278893232346,0.9071752931922674
11110,-0.06278803199529648,-0.03740016743540764
11111,-0.0336557999253273,0.28815583139657974
11112,0.017085719853639603,0.5585024431347847
11113,0.07820601761341095,0.042925105430185795
11114,0.0015231920406222343,0.20237083453685045
11115,-0.028722165152430534,-0.026061149314045906
11116,0.0018903374439105392,0.006641638348810375
11117,-0.0024471133947372437,0.1983992476016283
11118,-0.023099258542060852,-0.0004929453134536743
11119,-0.029894599691033363,-0.044086944311857224
11120,0.00838603638112545,0.03884067013859749
11121,0.02544124238193035,0.00046670521260239184
11122,-0.004805430769920349,0.028218381106853485
11123,-0.004225324839353561,-0.0010116812773048878
11124,0.003622322343289852,0.15106304455548525
11125,-0.473955899477005,1.3527758121490479
11126,0.14526356756687164,0.0023471398453693837
11127,0.001598317176103592,0.2859652414917946
11128,-0.010128658264875412,0.053156495094299316
11129,0.039031341671943665,0.02214104775339365
11130,-0.05972990393638611,1.08487206697464
11131,-0.040120456367731094,0.035195209085941315
11132,0.01323996763676405,0.00478864973410964
11133,-0.018747488036751747,-0.018126316834241152
11134,-0.026559101417660713,-0.02643080521374941
11135,0.02185681089758873,0.729630340822041
11136,0.0033234800212085247,0.010608840733766556
11137,-0.013009317219257355,0.12133030593395233
11138,-0.03916802257299423,0.02541099116206169
11139,-0.033070046454668045,-0.012895993888378143
11140,-0.004431603010743856,-0.005869199056178331
11141,-0.08440995216369629,0.06512808799743652
11142,-0.1243685856461525,0.31669431924819946
11143,0.06037569046020508,0.012516759801656008
11144,0.007136043161153793,-0.009705758653581142
11145,0.04537185654044151,-0.01452722167596221
11146,0.04312684014439583,0.07888828590512276
11147,-0.012011626735329628,-0.010805618017911911
11148,0.030203107744455338,-0.005417251959443092
11149,-0.6405808925628662,-0.46990275382995605
11150,0.005610089749097824,0.007037734845653176
11151,0.1056169643998146,-0.0009494528640061617
11152,-0.12715481221675873,3.618165895342827
11153,0.0008724275976419449,-0.0004340658198316305
11154,0.015744172036647797,0.2838385999202728
11155,0.007035170681774616,-0.0011047951556975022
11156,0.0026240528095513582,-2.2410797100747004e-05
11157,-8.72262753546238e-05,0.0662782583385706
11158,-0.0022500604391098022,-0.030196547508239746
11159,-0.07741609960794449,-0.07916003640275449
11160,0.04044147580862045,0.12842398881912231
11161,-0.12551738321781158,3.964547723531723
11162,0.10740070790052414,0.27706364542245865
11163,0.20248515903949738,0.17695368453860283
11164,-0.03826623037457466,-0.023792743682861328
11165,0.05409778654575348,0.0294535830616951
11166,0.0026267878711223602,0.0051049478352069855
11167,0.10193703323602676,0.0003943637711927295
11168,0.0288415364921093,0.0008135579046211205
11169,-0.0027753524482250214,0.1364198769442737
11170,0.0028899312019348145,0.08124736696481705
11171,0.051934562623500824,1.138804977759719
11172,-0.0502135269343853,0.2840658873319626
11173,-0.1310328245162964,-0.10995651036500931
11174,0.04876884073019028,0.020809469395317137
11175,-0.10692402720451355,0.2124451994895935
11176,-0.1111527681350708,1.5675598978996277
11177,0.011108774691820145,-0.024009039625525475
11178,0.018046986311674118,0.022489110939204693
11179,-0.013669509440660477,-0.017808497417718172
11180,0.014913171529769897,0.7322733295150101
11181,-0.011572754010558128,0.009634606540203094
11182,-0.7862707376480103,0.5355137586593628
11183,-0.01113985013216734,0.04070602357387543
11184,0.020188190042972565,0.15376032888889313
11185,0.13531604409217834,0.00638833362609148
11186,-0.00018983869813382626,0.24180753342807293
11187,0.015310844406485558,-0.01430952362716198
11188,-0.004804890602827072,-0.004410285386256874
11189,-0.013379275798797607,-0.06549797393381596
11190,-0.02379239723086357,0.02994280308485031
11191,0.0037149926647543907,0.0007125658594304696
11192,0.015492945909500122,-0.0006431025976780802
11193,-0.003590233623981476,-0.031441424041986465
11194,0.1367243081331253,0.23100671730935574
11195,-0.006856732070446014,-0.003880975767970085
11196,-0.06678256392478943,-0.04619244299829006
11197,0.08206899464130402,0.06933470629155636
11198,0.03686639666557312,0.13614220963791013
11199,0.007590845227241516,2.6788007616996765
11200,0.027695627883076668,-0.0035650404170155525
11201,0.017628155648708344,0.03954700310714543
11202,-0.013344675302505493,1.4088093228638172
11203,-0.0018402393907308578,0.22471114620566368
11204,0.10535590350627899,0.004102129489183426
11205,-0.1988760381937027,0.014640763401985168
11206,0.0036327671259641647,0.5956005156040192
11207,0.004890546668320894,0.004230669583193958
11208,0.022616421803832054,0.024090764753054827
11209,0.014229548163712025,-0.003097861772403121
11210,0.05141455680131912,1.2407019063830376
11211,0.12253345549106598,0.6418975442647934
11212,0.06353175640106201,0.004306567832827568
11213,0.09861497581005096,0.0429520639590919
11214,0.04584606736898422,0.012155336095020175
11215,0.00862303376197815,-0.0026728464290499687
11216,0.019109701737761497,0.012476824223995209
11217,0.06281139701604843,0.02729505766183138
11218,0.030474595725536346,0.03155795577913523
11219,0.006826080847531557,0.0008587451702624094
11220,0.005029476713389158,0.008543964358977973
11221,0.0038042799569666386,-0.0005488495517056435
11222,0.028282996267080307,1.2402370907366276
11223,0.03155476599931717,-0.004771809093654156
11224,0.063600093126297,0.23803331144154072
11225,0.0541989803314209,0.003946028766222298
11226,5.688052624464035e-06,0.012467226944863796
11227,0.08810516446828842,0.0026061059907078743
11228,-0.015863969922065735,0.0091257244348526
11229,0.000308444956317544,0.015598362311720848
11230,0.004577353596687317,-0.003492127521894872
11231,0.03861362487077713,0.5760264825075865
11232,0.012653464451432228,0.009997854235061823
11233,0.10423825681209564,3.1202993374317884
11234,0.0024133746046572924,-0.00041654104643384926
11235,0.006063784472644329,0.00020794812007807195
11236,-0.014771571382880211,0.39660569652915
11237,0.019006939604878426,0.20814675837755203
11238,-0.1665365993976593,1.8924671858549118
11239,-0.013139456510543823,0.15282773971557617
11240,-0.03302306309342384,0.24388831853866577
11241,0.021811140701174736,0.00027854914696945343
11242,0.022657761350274086,0.0009101339965127409
11243,0.024798426777124405,0.8559525199234486
11244,-0.10924951732158661,0.00292322039604187
11245,0.001104004681110382,0.0761430636048317
11246,-0.018430406227707863,2.4416930973529816
11247,0.15179342031478882,0.009971929714083672
11248,0.07913429290056229,-0.0032532712793909013
11249,0.023963365703821182,0.10445473995059729
11250,0.0076805283315479755,0.0004957373021170497
11251,0.0023692697286605835,-0.0010422095947433263
11252,0.001993580022826791,-0.0014385265531018376
11253,-0.05381500720977783,0.3355376273393631
11254,0.06728706508874893,1.385661331936717
11255,0.05466669052839279,0.2623827885836363
11256,0.043475233018398285,0.2265787348151207
11257,-0.06309989094734192,1.1950375512242317
11258,-0.022229166701436043,7.8413933254778385
11259,0.0036247619427740574,-5.18489396199584e-05
11260,0.014758089557290077,0.0023156199604272842
11261,0.10392633825540543,-0.049334924668073654
11262,0.053823165595531464,0.05122900940477848
11263,0.10337454080581665,0.4576024250127375
11264,-0.08493281155824661,-0.0581851527094841
11265,-0.041077494621276855,1.6730550080537796
11266,0.006700080819427967,0.22452359553426504
11267,-0.019437182694673538,0.0028905775398015976
11268,0.05413881316781044,0.014221183024346828
11269,0.09468822926282883,0.04608135670423508
11270,0.04146059602499008,0.8818170689046383
11271,-0.092169389128685,0.3769814148545265
11272,0.08347583562135696,0.005386032164096832
11273,0.011822987347841263,0.24201204627752304
11274,0.0063025313429534435,0.0015345891083597962
11275,0.0020940883550792933,-0.0004981370948371477
11276,0.025034230202436447,0.15660527721047401
11277,0.22038790583610535,0.027734296745620668
11278,-0.0998571589589119,0.9007901698350906
11279,0.03142833709716797,0.3811178356409073
11280,0.0029378756880760193,0.532400332391262
11281,0.03306162729859352,0.0017225733026862144
11282,-0.007582567632198334,2.109858423471451
11283,-0.06258749961853027,-0.16870152950286865
11284,-0.047392573207616806,0.9816351011395454
11285,-0.009470712393522263,0.001838088035583496
11286,-0.002432736102491617,-0.00871917439144454
11287,0.015607721172273159,0.2122586676850915
11288,-0.04374178126454353,0.06440239772200584
11289,0.025577623397111893,0.13119151024147868
11290,-0.02355986274778843,0.22331486642360687
11291,-0.0125510785728693,0.11707994528114796
11292,-0.02258163131773472,-0.016230542212724686
11293,0.018550172448158264,-0.0010260844428557903
11294,0.02015642449259758,0.003987871925346553
11295,-1.2448526620864868,-0.4194875955581665
11296,0.0026148364413529634,-4.814573912881315e-05
11297,-0.023804692551493645,0.020562604069709778
11298,-0.054370928555727005,0.9872492030262947
11299,0.006122422870248556,0.0020374568994157016
11300,0.3078835606575012,1.1333614848554134
11301,0.0014813828747719526,0.027567545184865594
11302,0.02417486533522606,0.01369882095605135
11303,0.010844089090824127,0.367919797077775
11304,0.012469278648495674,0.0016593593172729015
11305,0.18062788248062134,2.178626351058483
11306,-0.045248471200466156,0.8296527117490768
11307,0.020231829956173897,0.0006242719828151166
11308,-0.05357075482606888,1.6486921682953835
11309,0.012333691120147705,0.0031977796461433172
11310,0.01254875399172306,-0.0094364108517766
11311,-0.027482090517878532,0.15688661485910416
11312,-0.0033835074864327908,-0.0009862424340099096
11313,-0.01261205691844225,0.12020963244140148
11314,0.0002889912575483322,0.05721635930240154
11315,0.004902683198451996,0.15647660940885544
11316,0.0350443571805954,1.2342316219583154
11317,0.09411149471998215,0.0027179056487511843
11318,0.006062465254217386,0.029517254675738513
11319,0.002570866607129574,-0.005637494847178459
11320,-0.026036951690912247,0.09914492443203926
11321,0.037050094455480576,0.4561041262932122
11322,0.03489188849925995,0.017169184633530676
11323,0.03486734256148338,0.03652989584952593
11324,0.017545945942401886,0.052376446314156055
11325,0.0273095965385437,0.0025913398567354307
11326,-0.06035873666405678,0.1208411455154419
11327,0.002823597751557827,0.0014190944075380685
11328,-0.012794135138392448,-0.009166175965219736
11329,0.05107061564922333,0.004974091658368707
11330,0.09828265756368637,0.00189216248691082
11331,-0.06073570251464844,-0.0274822898209095
11332,0.060328010469675064,1.723159570246935
11333,-0.007140835281461477,0.3199288686737418
11334,0.04500952363014221,1.9570856392383575
11335,-0.009033571928739548,1.1354068145155907
11336,-0.007756223902106285,0.07548022083938122
11337,0.1422377973794937,-0.006825077813118696
11338,-0.015212804079055786,-0.05206969752907753
11339,-0.04251399636268616,0.27692919969558716
11340,-0.1794019490480423,0.29391688108444214
11341,-0.07332402467727661,1.2192329093813896
11342,-0.04552321881055832,0.43438053131103516
11343,-0.005264900624752045,-0.013978341594338417
11344,-0.0028161779046058655,0.13254960626363754
11345,0.06164070591330528,0.016013154992833734
11346,0.08672021329402924,-0.004691695794463158
11347,0.0044201952405273914,0.015681246877647936
11348,-0.1323612481355667,0.40895745158195496
11349,0.010434262454509735,1.807105503976345
11350,-0.05217338725924492,-0.0394432470202446
11351,-0.005985729396343231,-0.0005054576322436333
11352,0.023721052333712578,0.03148282924667001
11353,-0.004162150900810957,-0.004780566843692213
11354,0.0034164837561547756,0.09935234545264393
11355,0.004730692133307457,0.08063630759716034
11356,-0.016439437866210938,0.09578830748796463
11357,-0.0071500446647405624,0.285557528026402
11358,0.0009281948441639543,0.0077173626341391355
11359,0.012919941917061806,-0.009959195769624785
11360,0.0007854828145354986,-0.0011935480870306492
11361,-0.014736567623913288,0.016236893832683563
11362,-0.12606188654899597,0.15519537031650543
11363,-0.011480234563350677,-0.0133845922537148
11364,0.06389494985342026,0.0012059536529704928
11365,0.08690261095762253,-0.00026205647736787796
11366,0.10190971195697784,2.1861990368925035
11367,-0.0034749452024698257,0.17404687777161598
11368,0.009327363222837448,0.014234554022550583
11369,0.007389482576400042,0.2938279532827437
11370,0.09360045939683914,0.004039575986098498
11371,0.007822375744581223,0.4238960570655763
11372,-0.02052203193306923,0.3733554370701313
11373,-0.002451281063258648,0.020642552990466356
11374,0.12388895452022552,0.48610711470246315
11375,0.11657801270484924,3.5346947945654392
11376,0.04002046585083008,0.004880617663729936
11377,-0.006680610124021769,-0.0018714540638029575
11378,0.028432173654437065,0.00012045336188748479
11379,0.062257152050733566,0.001851770211942494
11380,0.012434596195816994,0.12184019759297371
11381,-0.009306100197136402,-0.002112369053065777
11382,-0.0017899260856211185,0.016468137968331575
11383,0.003353394800797105,0.0022256473603192717
11384,0.0178794227540493,-0.0022261256526689976
11385,0.008506953716278076,-0.01963148807408288
11386,0.007042562589049339,4.214770609512925
11387,0.0013066126266494393,-3.576278118089249e-07
11388,0.011837716214358807,0.7750398339703679
11389,-0.09187968820333481,0.20088255405426025
11390,-0.005337368696928024,0.197290301322937
11391,0.0007596551440656185,0.00041920715011656284
11392,0.02156238630414009,0.0018520954181440175
11393,0.006836395710706711,-0.014882103074342012
11394,0.015892930328845978,-0.0006958376616239548
11395,0.017519643530249596,-0.004393635899759829
11396,-0.019570978358387947,-0.024663381977006793
11397,0.17244075238704681,-0.01925613172352314
11398,-0.048963531851768494,-0.06865821778774261
11399,0.0017030318267643452,-0.00648127518070396
11400,-0.02471768483519554,0.3103692755103111
11401,0.04882559925317764,0.37299894541502
11402,-0.020157381892204285,-0.07423239760100842
11403,0.00935729406774044,-0.013899789191782475
11404,-0.040697790682315826,0.0809844620525837
11405,0.020643532276153564,-0.038907021284103394
11406,0.04723349213600159,0.00022720987908542156
11407,-0.0049795350059866905,0.09851025138050318
11408,-0.04187961667776108,0.05911453813314438
11409,0.0198355745524168,0.7591183837503195
11410,0.09126291424036026,0.11891949805431068
11411,0.006765258498489857,0.0008621578817837872
11412,-0.09448696672916412,-0.09158593788743019
11413,0.012093201279640198,0.7220420315861702
11414,-0.2290174812078476,0.290603443980217
11415,0.20330971479415894,0.9506971081718802
11416,-0.002909670816734433,0.18232695432379842
11417,-0.12170983105897903,0.6263610869646072
11418,0.003781891195103526,0.0015406940183311235
11419,0.021658090874552727,0.00023298787709791213
11420,0.0010258457623422146,0.09536151634529233
11421,0.0063063460402190685,0.00020156256505998726
11422,-0.0012326650321483612,0.07434828206896782
11423,-0.04082654416561127,0.14464285969734192
11424,0.025451168417930603,0.01127316860947758
11425,-0.04690878465771675,-0.04786759498529136
11426,0.02291751652956009,0.0019799042493104935
11427,-0.1184486672282219,-0.01769404113292694
11428,-0.0011970268096774817,-0.00017529097385704517
11429,0.01870642974972725,0.13705773511901498
11430,-0.0005920424591749907,-0.0012194922455819324
11431,-0.01000223308801651,0.18804633989930153
11432,0.09713886678218842,0.13051750976592302
11433,-0.08354329317808151,1.668953888118267
11434,-0.07068543881177902,0.16461292654275894
11435,-0.005912061780691147,0.01861602906137705
11436,0.03262101486325264,0.0014383938978426158
11437,0.001131789293140173,-0.0025530195998726413
11438,-0.02945403940975666,-0.018961545079946518
11439,0.027334151789546013,0.006947072994080372
11440,0.012012727558612823,0.11832401575520635
11441,0.010773198679089546,1.0759700890630484
11442,0.05472417175769806,-0.006412067683413625
11443,0.035881128162145615,0.009835862283362076
11444,0.06497480720281601,0.0011014082483598031
11445,0.002550029195845127,0.0006885978145874105
11446,0.014413468539714813,1.8466509357094765
11447,0.07277088612318039,0.004485734971240163
11448,0.009316540323197842,0.0005149517455720343
11449,-0.15334898233413696,0.6917121708393097
11450,0.0016662089619785547,-0.0014352128491736948
11451,0.3312232792377472,0.24678731709718704
11452,0.0009886743500828743,0.005658476147800684
11453,-0.003321806900203228,-0.003995618550106883
11454,0.009431267157196999,0.00047694794375274796
11455,0.00776386633515358,0.014245662838220596
11456,0.027095193043351173,0.0004648811009246856
11457,0.025109034031629562,0.005204389686696231
11458,-0.16141162812709808,2.536701038479805
11459,0.026534423232078552,0.0002892728934966726
11460,-0.094488725066185,2.122339963912964
11461,0.00020922906696796417,0.26131484657526016
11462,-0.0017259558662772179,-0.0007008230313658714
11463,0.004339966922998428,-0.0026702582836151123
11464,0.006299312692135572,-5.602812393590284e-06
11465,0.00232008658349514,0.0732015073299408
11466,0.0011255573481321335,0.30276861041784286
11467,-0.028924785554409027,0.7130272760987282
11468,0.04048672318458557,0.00882933497428894
11469,-0.02191081829369068,-0.013022420927882195
11470,0.04745740070939064,-0.00013702677097171545
11471,0.02179211750626564,0.39573774859309196
11472,0.023853642866015434,0.00016763911116868258
11473,0.037218425422906876,2.5812207497656345
11474,0.0008729060646146536,-0.0019359101461304817
11475,-0.007410356774926186,0.09608808159828186
11476,0.020823445171117783,-0.01479906216263771
11477,0.0033161011524498463,0.002272878249641508
11478,-0.023038746789097786,0.011244645342230797
11479,-0.05435124412178993,0.2314394935965538
11480,-0.12020016461610794,0.07653018832206726
11481,-0.00018908432684838772,-0.002474253938999027
11482,0.019778719171881676,0.002289466036017984
11483,-0.015923934057354927,0.08874265663325787
11484,-0.027470175176858902,0.1433177888393402
11485,0.041477516293525696,0.007851465954445302
11486,-0.002421662677079439,0.05914278561249375
11487,-0.029406271874904633,2.3823959976434708
11488,-0.04427400603890419,0.11492690443992615
11489,0.10332988947629929,0.01432780222967267
11490,-0.1457689106464386,0.06587362289428711
11491,-0.14730004966259003,0.09764949977397919
11492,-0.041566722095012665,0.24914297461509705
11493,-0.0014609306817874312,-0.0016852323897182941
11494,0.14030861854553223,0.015268707182258368
11495,0.211456760764122,1.3036288879811764
11496,0.028902186080813408,0.13587561482563615
11497,0.032969892024993896,0.0024883994228730444
11498,0.0013627486769109964,0.008380938554182649
11499,0.015618541277945042,0.017125477083027363
11500,0.13894185423851013,0.39309509843587875
11501,-0.08055456727743149,-0.05725667625665665
11502,-0.025437191128730774,-0.03613274451345205
11503,0.021215202286839485,1.0332186464220285
11504,0.027303757146000862,0.29951965995132923
11505,-0.003649988677352667,0.19480682630091906
11506,-0.004468170460313559,-0.0052179463673383
11507,0.015196248888969421,-0.10245578736066818
11508,0.058289751410484314,0.1479079071432352
11509,-0.010569917038083076,-0.01454804465174675
11510,-0.018835524097085,0.17917758598923683
11511,0.003841080004349351,2.145764085526025e-06
11512,0.06713428348302841,0.022295343223959208
11513,-0.27755144238471985,0.7272002696990967
11514,-0.006516548339277506,0.06873056944459677
11515,0.0033216518349945545,-0.001028367376420647
11516,0.014562545344233513,0.00019226481572331977
11517,0.045763712376356125,0.5281090406351723
11518,-0.016024865210056305,0.255450114607811
11519,0.21658191084861755,0.011578595265746117
11520,0.0038125894498080015,0.00044191763481649105
11521,-0.0033796813804656267,4.202781545463949
11522,0.003128578420728445,-0.00029191296198405325
11523,-0.019056448712944984,0.5819801148027182
11524,0.014483191072940826,-0.00043188489507883787
11525,-0.04446139186620712,0.029328949749469757
11526,-0.0030789589509367943,0.1364083238877356
11527,0.03143986314535141,0.04096429096534848
11528,-0.11593826115131378,0.6805379241704941
11529,0.012116995640099049,0.5016980459913611
11530,-0.019373305141925812,0.08393602818250656
11531,0.05133217200636864,0.014444482512772083
11532,0.02124660834670067,0.011463375762104988
11533,-0.03830932453274727,1.2993113547563553
11534,0.007479086518287659,0.46479321271181107
11535,0.00283968448638916,0.08639433048665524
11536,0.05802761763334274,0.054028188809752464
11537,0.020474720746278763,0.039622459560632706
11538,0.00931475218385458,0.0026165736380789895
11539,-0.030223209410905838,0.14718731865286827
11540,-0.005431841127574444,0.11498672980815172
11541,0.0009681060910224915,0.019885754212737083
11542,-0.05767885595560074,1.4652780890464783
11543,0.008008837699890137,0.1784023866057396
11544,-0.11859961599111557,1.2258533537387848
11545,0.016493231058120728,0.0012660307111218572
11546,0.06058281660079956,-0.010211283806711435
11547,0.023667089641094208,0.0064677579794079065
11548,0.002751513384282589,0.012318667606450617
11549,0.025505146011710167,0.00031107477843761444
11550,0.05484478175640106,0.0006885488401167095
11551,0.016113735735416412,0.03944938653148711
11552,0.03442564234137535,0.07957933872239664
11553,0.0031960085034370422,0.003228511835914105
11554,-0.000895179808139801,-0.004691120993811637
11555,-0.008295644074678421,0.22583200503140688
11556,0.0495060533285141,0.0017974046932067722
11557,0.00968867540359497,-0.10449378937482834
11558,0.012964893132448196,0.7955480180680752
11559,0.049187056720256805,0.6110131219029427
11560,0.00036737509071826935,0.07461157627403736
11561,0.002854752354323864,0.005340672447346151
11562,0.0037986580282449722,0.01652371697127819
11563,0.003779328428208828,0.565622384659946
11564,-0.31736236810684204,-0.1401837021112442
11565,-0.007214248180389404,0.0996415764093399
11566,-0.08005958050489426,-0.06631960719823837
11567,0.06086428463459015,1.0355511456727982
11568,0.1474326103925705,0.2243446558713913
11569,0.07628677040338516,0.31282530538737774
11570,0.03844757378101349,2.236560419201851
11571,0.0105811208486557,-0.009768822696059942
11572,0.020614897832274437,-0.0005547839682549238
11573,-0.0016850046813488007,-0.007664314704015851
11574,0.0020404327660799026,0.0016003898344933987
11575,-0.13714146614074707,1.5416545271873474
11576,0.07196829468011856,0.004623888060450554
11577,0.0603182390332222,0.24566945526748896
11578,-0.11815953999757767,-0.03754207491874695
11579,0.038438547402620316,0.37292909249663353
11580,0.08061757683753967,0.0653478791937232
11581,0.03588926047086716,0.019625259563326836
11582,0.08883240073919296,-0.04001840949058533
11583,-0.017834529280662537,-0.05317503586411476
11584,-0.005769019480794668,0.17386426776647568
11585,-0.03796341270208359,1.3600158095359802
11586,0.0012577379820868373,0.0020163180779491086
11587,-0.019618604332208633,-0.022317474300507456
11588,0.09955677390098572,0.4454524666070938
11589,0.008616099134087563,-0.0006776731752324849
11590,-0.022437438368797302,0.8586830422282219
11591,0.07318221032619476,-0.02770928177051246
11592,0.05941327288746834,0.005703695584088564
11593,0.003475174540653825,0.06576427075196989
11594,-0.04109356552362442,-0.029598049819469452
11595,-0.05048677325248718,-0.15992270410060883
11596,0.00031138909980654716,-0.003685537842102349
11597,0.16384288668632507,0.928093072026968
11598,0.0952373668551445,0.6435915157198906
11599,-0.0055306414142251015,0.0032221991568803787
11600,0.02162919193506241,-0.003068281337618828
11601,-0.0016035637818276882,0.13650709902867675
11602,0.016013339161872864,2.479073092341423
11603,-0.06962387263774872,-0.053592439740896225
11604,0.0008018888765946031,0.0026312791742384434
11605,-0.04252734035253525,3.1331834234297276
11606,0.15093734860420227,0.06145552459202008
11607,-0.15215662121772766,-0.1150456890463829
11608,0.09465370327234268,0.004273620143067092
11609,-0.0925530195236206,1.7057826519012451
11610,0.0038724932819604874,-0.018141685985028744
11611,0.10189903527498245,0.047564306936692446
11612,-0.010757969692349434,-0.012247215956449509
11613,-0.023937135934829712,0.9930423721671104
11614,-0.008882912807166576,0.007464000955224037
11615,0.03379823639988899,0.3587002186104655
11616,0.0017845716793090105,-0.001987369352718815
11617,0.032089874148368835,0.002256849082186818
11618,-0.009464243426918983,0.004325610585510731
11619,0.08453291654586792,0.19266205932945013
11620,-0.13091859221458435,-0.12386789172887802
11621,0.014007288962602615,0.41707575088366866
11622,-0.025100890547037125,-0.05353635619394481
11623,-0.12372961640357971,3.542168691754341
11624,0.006210268009454012,-3.5283177567180246e-05
11625,-0.08944138884544373,0.23602664470672607
11626,0.14026738703250885,0.08971400931477547
11627,-0.052462927997112274,1.3609394952654839
11628,-0.02251981943845749,0.620533362030983
11629,-0.022210417315363884,1.9846704043447971
11630,0.03509192541241646,0.008130982576403767
11631,0.06107449531555176,-0.00035230815410614014
11632,0.03212009370326996,1.5707274228334427
11633,-0.0030419721733778715,-0.0059680093290808145
11634,0.09326441586017609,0.048300058580935
11635,0.02759409509599209,0.01423996640369296
11636,0.027741171419620514,0.01401061937212944
11637,-0.010404201224446297,1.3238282389938831
11638,-0.02685074880719185,-0.04996532667428255
11639,-0.028968192636966705,0.0018831603229045868
11640,0.031673282384872437,0.011558523401618004
11641,-0.001382557675242424,0.3254211787134409
11642,0.010860828682780266,0.0010259856935590506
11643,0.0037930398248136044,0.003618899740104098
11644,0.014550385996699333,0.0003784107721003238
11645,0.07493703812360764,0.18845706433057785
11646,-0.04144491255283356,-0.047188677825033665
11647,-0.010519471019506454,0.05341603420674801
11648,0.030120059847831726,-0.011352473869919777
11649,0.02694488875567913,0.0019631478935480118
11650,0.020054364576935768,0.015541763365035877
11651,-0.0775483176112175,0.06921593099832535
11652,0.03916166350245476,0.1856287606060505
11653,0.011937685310840607,-0.0005748076364398003
11654,0.013201680034399033,0.08424512669444084
11655,-0.0004339865408837795,-0.003155348589643836
11656,-0.27696776390075684,-0.18692010641098022
11657,0.025734568014740944,0.00035310350358486176
11658,0.006300027947872877,3.039771308976924e-05
11659,-0.005243300460278988,0.04414680693298578
11660,-0.020858915522694588,-0.01791439577937126
11661,0.06983701139688492,0.9135285224765539
11662,0.001267686253413558,0.05137479258701205
11663,-0.0015776865184307098,0.02222944051027298
11664,0.005972973071038723,0.007644864468602464
11665,-0.11842919886112213,0.26803793013095856
11666,0.015228986740112305,0.0072751217521727085
11667,-0.03592361509799957,0.2343260422348976
11668,0.005165804177522659,0.038066888810135424
11669,-0.03947357460856438,0.12820957601070404
11670,-0.014047916978597641,-0.01863755425438285
11671,-0.01158575527369976,0.013807207345962524
11672,-0.004755362868309021,-0.01722169667482376
11673,-0.009841762483119965,0.003423861227929592
11674,0.10209912061691284,0.1660541035234928
11675,0.018806887790560722,0.09089674125425518
11676,-0.014930875040590763,0.07408870942890644
11677,0.0030506416223943233,0.015555103280348703
11678,0.0038369642570614815,4.029177898701164e-05
11679,-0.03693868964910507,0.07650096714496613
11680,-0.026198718696832657,0.05845778435468674
11681,0.04101922735571861,0.003141963330563158
11682,-0.03285960480570793,1.8873326107859612
11683,0.0313301645219326,-0.0011896999785676599
11684,0.08172281831502914,0.007529233582317829
11685,-0.026949800550937653,0.03450644761323929
11686,0.006968698464334011,0.19132124911993742
11687,-0.02817459963262081,-0.032185585907427594
11688,-0.0016290666535496712,-0.002933935495093465
11689,0.01865406334400177,0.025144780054688454
11690,-0.00583331473171711,0.7108417339622974
11691,0.10338165611028671,-0.0012566768564283848
11692,0.08330121636390686,0.1544211944565177
11693,-0.05828852951526642,-0.028436675667762756
11694,-0.009372629225254059,0.1688963770866394
11695,0.02508210763335228,0.06422663386911154
11696,0.10427848994731903,0.10257606487721205
11697,-0.0542263463139534,0.12610185891389847
11698,0.014835208654403687,-0.00447725597769022
11699,0.0022858059965074062,0.0005888578598387539
11700,0.020390557125210762,0.00013682659482583404
11701,-0.0037137595936656,-0.010344362570322119
11702,0.08777639269828796,0.08320044912397861
11703,0.0007255084346979856,0.0019146695267409086
11704,-0.6871580481529236,2.9060251712799072
11705,0.0145872188732028,-0.0063570772763341665
11706,0.024233339354395866,0.004412599373608828
11707,0.017285147681832314,0.3139669180382043
11708,0.008686746470630169,0.0017863513203337789
11709,0.03423918038606644,0.13254647701978683
11710,-0.09405741095542908,1.2985889464616776
11711,0.021534718573093414,0.35812046471983194
11712,-0.031660258769989014,-0.009146951138973236
11713,0.12486329674720764,0.07369350083172321
11714,-0.20936624705791473,-0.25177535973489285
11715,-0.03433913737535477,-0.007651124149560928
11716,0.02412739209830761,0.012132279749494046
11717,-0.07674092799425125,0.28973790258169174
11718,0.01192343607544899,0.26103975623846054
11719,0.021700521931052208,0.003164721609209664
11720,0.03831087052822113,0.09644648991525173
11721,-0.08257440477609634,0.013856016099452972
11722,0.05740044265985489,0.052778519690036774
11723,-0.01219192985445261,-0.017032213509082794
11724,0.012313704006373882,-0.00031857402063906193
11725,-0.018410207703709602,0.09007944725453854
11726,0.041376471519470215,-0.005561482161283493
11727,-0.0466134250164032,0.18444671481847763
11728,0.07017678767442703,2.55524355918169
11729,-0.017309430986642838,0.08500868454575539
11730,-0.07296726107597351,2.2549974843859673
11731,0.14762507379055023,0.11545118689537048
11732,-0.14766311645507812,-0.07017798721790314
11733,-0.0008445126004517078,0.011378513649106026
11734,-0.010569917038083076,-0.02107967600226402
11735,0.0009102632757276297,0.005148359341546893
11736,0.06954702734947205,0.00499824108555913
11737,0.02567986026406288,-9.392255742568523e-05
11738,-0.007849455811083317,0.010324995033442974
11739,-0.023218736052513123,2.9335211887955666
11740,-0.027138087898492813,0.8195330426096916
11741,0.005631610751152039,-0.000673662347935533
11742,0.011468563228845596,1.90647404640913
11743,0.053014084696769714,0.02373391017317772
11744,0.01220402866601944,0.03375998279079795
11745,-0.12887273728847504,1.7570758163928986
11746,-1.6048550605773926e-05,-0.00143447145819664
11747,-0.04357413202524185,0.3392975255846977
11748,0.0143977589905262,-0.00533068721415475
11749,-0.019317861646413803,-0.016556721180677414
11750,-0.13601410388946533,0.24600033462047577
11751,0.012642258778214455,2.002669316425454e-05
11752,0.07995738834142685,0.34063960891216993
11753,0.017362447455525398,0.3663703706115484
11754,0.016460968181490898,0.003622535839676857
11755,0.0027034911327064037,0.005720056360587478
11756,-0.12777285277843475,0.994853749871254
11757,-0.011488313786685467,0.01547600794583559
11758,0.030369415879249573,-0.001923254458233714
11759,0.0475325845181942,0.001696154911769554
11760,0.03593357279896736,0.006947345282242168
11761,-0.006845124065876007,-0.08030952094122767
11762,0.01906127668917179,0.02045314316637814
11763,-0.07384277135133743,1.076836682856083
11764,0.047947805374860764,1.2277934729354456e-05
11765,0.03880295902490616,1.2214307561516762
11766,0.00820225290954113,-0.006845822557806969
11767,-0.14656059443950653,-0.13331635110080242
11768,-0.014230784960091114,0.02830875851213932
11769,0.08154164999723434,0.8874143604189157
11770,0.002374451607465744,0.0004993440816178918
11771,-0.0726105272769928,1.213843673467636
11772,0.01137198880314827,0.011075172806158662
11773,0.01405060850083828,0.12024639523588121
11774,0.01727556437253952,0.36973340064287186
11775,-0.05295303836464882,0.5455486364662647
11776,-0.011560634709894657,0.10111462976783514
11777,-0.003753259778022766,0.12081509223207831
11778,0.1273455172777176,0.4054874377325177
11779,0.0038408415857702494,1.3947381546586257e-05
11780,0.007925093173980713,0.2243533730506897
11781,0.004082861356437206,0.06257358915172517
11782,-0.036678656935691833,0.21923066303133965
11783,0.0008145908359438181,-1.1920928244535389e-07
11784,0.15622703731060028,0.003921135472410242
11785,0.018250834196805954,-0.0017239937733393162
11786,0.0024488368071615696,0.0014398993225768209
11787,0.003610794199630618,0.007313360518310219
11788,0.09829340130090714,0.9687208887189627
11789,0.00033168913796544075,-0.0037603239761665463
11790,0.03071521781384945,-0.0015050564252305776
11791,-0.011178729124367237,-0.010351249598897994
11792,0.000770841958001256,-4.291438426662353e-05
11793,0.12035593390464783,0.35911293141543865
11794,-0.10482890903949738,1.263244703412056
11795,-0.19796273112297058,1.584446758031845
11796,0.021515442058444023,0.015269965399056673
11797,-0.008664366789162159,0.12559140753000975
11798,-0.032972775399684906,-0.013651818037033081
11799,0.036163173615932465,0.01832223404198885
11800,-0.22669725120067596,-0.09036073088645935
11801,0.015233980491757393,1.7031185685191303
11802,0.023514743894338608,1.0239540673792362
11803,0.011421382427215576,0.4043721407651901
11804,0.003716067411005497,0.04599375044927001
11805,-0.11865873634815216,0.05233873426914215
11806,0.03300689160823822,0.036093403279664926
11807,0.008970906026661396,0.01503098153625615
11808,0.004264360759407282,0.001138593361247331
11809,-0.024464406073093414,0.8466285318136215
11810,0.06974935531616211,0.005206229630857706
11811,-0.0850340873003006,-0.07496665045619011
11812,-0.015833310782909393,0.04588030278682709
11813,0.0005631425883620977,0.07869010523427278
11814,0.0050781238824129105,0.018148375675082207
11815,0.016491755843162537,0.0008961290295701474
11816,0.001235075294971466,0.005872268229722977
11817,0.003432752564549446,0.0004318638239055872
11818,-0.019434858113527298,0.818167719990015
11819,-0.10559280216693878,0.11894217878580093
11820,0.0399770513176918,1.2142788982018828
11821,0.001291950000450015,-1.4662629894246493e-05
11822,0.01230078749358654,0.0011262087791692466
11823,0.011265196837484837,0.16005532001145184
11824,0.045144885778427124,0.31747909635305405
11825,0.003513665869832039,0.003235356358345598
11826,-0.1313530057668686,0.6155807375907898
11827,0.07581211626529694,0.06148845702409744
11828,0.003803410567343235,5.614386827801354e-05
11829,-0.053013212978839874,1.207993645220995
11830,0.004981031641364098,-0.016472443472594023
11831,-0.20886942744255066,-0.1411096751689911
11832,0.00645824708044529,0.0011329574626870453
11833,0.013797363266348839,-0.005132742002606392
11834,-0.009927637875080109,0.10885194689035416
11835,-0.13566459715366364,-0.12120863795280457
11836,-0.0044279252178967,0.011254393495619297
11837,0.0025445460341870785,-0.00011383824403310427
11838,0.024004749953746796,0.22160796914249659
11839,0.073180191218853,0.07040726847480983
11840,0.035704705864191055,0.2374111758545041
11841,0.026360202580690384,0.002311514224857092
11842,0.03709898889064789,1.495158496312797
11843,-0.03846713528037071,0.08152587711811066
11844,0.006343958433717489,0.0009742374531924725
11845,0.03519042208790779,-5.788786802440882e-05
11846,-0.003940040245652199,0.3011669125407934
11847,0.0343286395072937,0.032585032284259796
11848,0.05601591616868973,0.003985803574323654
11849,0.14898909628391266,0.02376594115048647
11850,-0.01991310715675354,0.29376656375825405
11851,-0.017731759697198868,1.4496888481080532
11852,0.05736112967133522,0.06991410534828901
11853,0.14698153734207153,0.05411498714238405
11854,0.0035645528696477413,0.01041898425319232
11855,0.05804911255836487,0.443205289542675
11856,-0.005619458854198456,1.6210762932896614
11857,-0.007154605817049742,-0.00751836015842855
11858,0.004543280694633722,0.5001646862365305
11859,0.1216219812631607,0.03677131608128548
11860,0.012291359715163708,0.11154937837272882
11861,0.035356681793928146,0.0010606063224258833
11862,-0.0019708024337887764,-0.0047233557925210334
11863,-0.010113127529621124,0.052980197593569756
11864,0.003219297621399164,-0.00549576052253542
11865,-0.04258829355239868,1.1514768674969673
11866,-0.024122824892401695,-0.0017348527908325195
11867,0.017230134457349777,0.00022062779862608295
11868,0.025119969621300697,0.7018456403166056
11869,0.018525253981351852,0.20179304108023643
11870,0.06187717616558075,0.5157576501369476
11871,-0.025526970624923706,0.09626863151788712
11872,0.00300496444106102,-0.009159790351986885
11873,-0.18699297308921814,-0.17362722009420395
11874,-0.28282201290130615,1.3451542556285858
11875,0.034778039902448654,0.11113579198718071
11876,0.02153213694691658,0.10731225181370974
11877,0.05205634981393814,-0.0024017440155148506
11878,-0.016021722927689552,0.11468769237399101
11879,0.1480470895767212,0.009193976409733295
11880,-0.017744246870279312,-0.06074580457061529
11881,-0.25155481696128845,-0.2310004085302353
11882,-0.060682300478219986,0.012851089239120483
11883,0.03233532980084419,0.0045418316731229424
11884,-0.05813898146152496,1.6281147301197052
11885,0.0027450115885585546,0.0013141229283064604
11886,0.1804697960615158,1.2838452011346817
11887,-0.11816085129976273,-0.12205467373132706
11888,-0.004505966790020466,0.36227226816117764
11889,0.02428285777568817,0.7484836652874947
11890,0.011867345310747623,0.08521161880344152
11891,-0.013960227370262146,0.09530734270811081
11892,0.014520876109600067,0.12011934444308281
11893,-0.05559523403644562,1.3158593326807022
11894,0.11894720047712326,0.4168003723025322
11895,0.007965242490172386,0.00028680881951004267
11896,0.028856469318270683,0.005020555108785629
11897,0.07520604878664017,8.581570000387728e-06
11898,-0.004461832344532013,0.038484882563352585
11899,0.052130911499261856,0.008346979971975088
11900,-0.33606261014938354,-0.007953613996505737
11901,0.0026357348542660475,0.0020457532336877193
11902,0.011728513985872269,0.08092058449983597
11903,-0.007492801174521446,0.1357913799583912
11904,-0.003063702490180731,-0.004762198950629681
11905,0.011723913252353668,0.018585102632641792
11906,0.0038150926120579243,6.472684435721021e-05
11907,0.015529956668615341,0.04419659683480859
11908,0.06880060583353043,1.0940506290644407
11909,0.08557242155075073,0.3029777705669403
11910,0.001222811988554895,-6.520411807287019e-05
11911,0.09434065967798233,0.009568925044732168
11912,-0.008162333630025387,-0.014285187935456634
11913,-0.001218840479850769,1.27231909846887
11914,0.012226466089487076,-0.005681168171577156
11915,0.013195935636758804,0.17724544927477837
11916,0.07533963769674301,-0.03739670291543007
11917,-0.0004763072356581688,0.09508908493444324
11918,0.0212386604398489,0.11211794428527355
11919,-0.2040427029132843,0.011210411787033081
11920,0.01634315215051174,0.06105459586251527
11921,0.18001113831996918,1.721801768988371
11922,-0.0010894620791077614,0.001727905124425888
11923,0.018656238913536072,0.4262884957715869
11924,0.018907450139522552,0.015914234332740307
11925,0.017624467611312866,0.061469475738704205
11926,0.0012934997212141752,3.695431587402709e-06
11927,-0.6322125196456909,0.3039119243621826
11928,-0.20955058932304382,-0.09105090796947479
11929,0.01623452827334404,0.03004300082102418
11930,-0.1677456796169281,0.5968602299690247
11931,0.002880651503801346,0.00615051988279447
11932,0.20924673974514008,3.4106663102284074
11933,0.003831123001873493,-7.152514626795892e-06
11934,0.021579904481768608,0.0026184087910223752
11935,-0.053365856409072876,0.04389309138059616
11936,-0.004404401406645775,0.4333862401545048
11937,0.0011428940342739224,0.48646399250719696
11938,-0.02871459536254406,-0.0030741728842258453
11939,-0.10702687501907349,0.31540292501449585
11940,-0.0032889097929000854,-0.003956224769353867
11941,0.00997304916381836,0.041883207857608795
11942,-0.11383134126663208,1.0806216895580292
11943,0.00025242380797863007,-0.013491173274815083
11944,0.026541709899902344,0.9373058080673218
11945,-0.1506517380475998,2.4760606437921524
11946,-0.04236812889575958,-0.09967071190476418
11947,0.0690128430724144,0.0012654260208364576
11948,-0.3663489818572998,0.38078951835632324
11949,-0.0030135922133922577,0.01938573084771633
11950,-0.0059006353840231895,-0.011797740589827299
11951,-0.004552250262349844,0.0038834838196635246
11952,0.09024430066347122,0.32183343823999166
11953,0.01644422672688961,0.003532152928528376
11954,0.022657345980405807,0.010544836055487394
11955,0.04310038685798645,0.03672793321311474
11956,0.015559512190520763,0.0007338881259784102
11957,0.01708875223994255,0.05599024519324303
11958,0.007716466672718525,-0.006896448729094118
11959,0.012268650345504284,0.13139073457568884
11960,-0.016723928973078728,-0.016043153358623385
11961,-0.049901559948921204,0.05107145011425018
11962,0.08300012350082397,0.8391543561592698
11963,0.013779234141111374,-0.015439233859069645
11964,0.02319575659930706,0.15561826340854168
11965,-0.017781531438231468,0.13255903869867325
11966,-0.0018165557412430644,0.317196364980191
11967,-0.05840155482292175,0.37718747556209564
11968,-0.20181787014007568,0.5933366119861603
11969,0.009350037202239037,0.00011908259148185607
11970,-0.05258815735578537,0.5785862952470779
11971,-0.16024085879325867,0.39603497087955475
11972,-0.23508498072624207,-0.045542240142822266
11973,-0.012611083686351776,-0.014480582904070616
11974,0.0394311398267746,0.3013443127274513
11975,0.00845553632825613,0.25236676720669493
11976,0.09759384393692017,0.022050675004720688
11977,-0.03596609830856323,0.05374012142419815
11978,0.049636535346508026,0.043106942903250456
11979,0.027435114607214928,3.552317321009468e-05
11980,-0.15924611687660217,-0.21826927363872528
11981,0.0331096425652504,7.926911166578066e-05
11982,0.10283651947975159,0.010318305809050798
11983,-0.029353231191635132,0.5164236910641193
11984,0.07222136855125427,0.4005919620394707
11985,-0.04833497107028961,0.2628577798604965
11986,0.04010411724448204,5.4220377933233976e-05
11987,0.0020975435618311167,-4.074751632288098e-05
11988,0.02571347914636135,0.00015376764895336237
11989,0.03053651750087738,0.8221399039030075
11990,0.032567109912633896,0.2363501200452447
11991,0.10191565752029419,0.006154167931526899
11992,-0.0012294449843466282,0.02842119988054037
11993,0.005293257534503937,-0.0006895980332046747
11994,-0.05572120472788811,0.160072922706604
11995,0.019076131284236908,0.42739667603746057
11996,0.046726081520318985,0.36945804581046104
11997,0.04581214860081673,0.02337780501693487
11998,0.20161768794059753,1.4204894974827766
11999,0.03404754772782326,0.3792811222374439
12000,0.031943269073963165,0.5774695370346308
12001,0.01266157254576683,0.5855390913784504
12002,0.012462867423892021,0.0022465032525360584
12003,0.015821028500795364,0.33578789979219437
12004,0.07348699867725372,0.10415950044989586
12005,-0.06860261410474777,0.23840364813804626
12006,0.002872108481824398,0.06888413010165095
12007,0.08943186700344086,0.17722865287214518
12008,-0.0065423790365457535,0.10668984241783619
12009,0.027119971811771393,0.0665539731271565
12010,-0.20087341964244843,0.1959066092967987
12011,-0.010347353294491768,-0.006945871748030186
12012,0.016777846962213516,0.0007921733777038753
12013,0.030977535992860794,0.37848005071282387
12014,-0.1904638707637787,1.7062816619873047
12015,0.040673770010471344,-0.023046989925205708
12016,-0.01640920154750347,-0.020416472805663943
12017,0.05124412477016449,0.05123742576688528
12018,-0.06660737842321396,2.220693439245224
12019,-0.0076574888080358505,0.03268195129930973
12020,0.03264031931757927,0.00961388077121228
12021,-0.12136174738407135,1.8085256963968277
12022,-0.10504118353128433,-7.957220077514648e-06
12023,0.018399935215711594,0.05662622768431902
12024,-0.06589435040950775,-0.06390257924795151
12025,0.13678021728992462,0.13221122324466705
12026,-0.135521799325943,-0.11279141530394554
12027,0.03382933884859085,0.1693647876381874
12028,-0.13460151851177216,1.3610783368349075
12029,0.08040301501750946,1.7691261041909456
12030,-0.00134180614259094,0.0014546788297593594
12031,-0.026092998683452606,-0.060378425288945436
12032,0.0009236596524715424,0.04792424850165844
12033,0.03544434905052185,0.13102333154529333
12034,0.0013833972625434399,0.11131655937060714
12035,0.0036675315350294113,-0.000813022765214555
12036,0.015443322248756886,-0.0028689746977761388
12037,-0.039539508521556854,0.0060306452214717865
12038,-0.1349688619375229,-0.19145962595939636
12039,0.16692261397838593,0.16142078815028071
12040,-0.013231821358203888,-0.007726680263876915
12041,0.0009407047182321548,0.15993749909102917
12042,-0.09500713646411896,-0.11120057106018066
12043,0.0026226695626974106,0.0071855958085507154
12044,0.1509423553943634,0.002210162507253699
12045,0.001050405204296112,0.34032128378748894
12046,0.004601640161126852,0.015056020114570856
12047,0.009351586923003197,0.0002839157257312763
12048,-0.028499409556388855,0.4959268122911453
12049,0.03267880529165268,0.0014039711095392704
12050,0.009795134887099266,-0.004159435164183378
12051,-0.20036859810352325,0.5276727378368378
12052,-0.004277639091014862,-0.012785355560481548
12053,-0.41995760798454285,-0.12522679567337036
12054,0.011768069118261337,0.06699914485216141
12055,0.002906639128923416,3.134318109601736
12056,-0.0502748042345047,0.7688291370868683
12057,0.2859942317008972,-0.06910487800836564
12058,0.00042713480070233345,-0.0019321985892020166
12059,-0.0048681702464818954,0.03253995254635811
12060,0.002605277579277754,0.026790978852659464
12061,0.01192493736743927,-0.002365213818848133
12062,-0.023022811859846115,-0.017314964905381203
12063,0.11765346676111221,0.08908384293317795
12064,-0.033739909529685974,1.882871825248003
12065,0.02165081724524498,0.11525929626077414
12066,-0.08569769561290741,-0.11429930292069912
12067,0.018944531679153442,-0.010467618703842163
12068,0.028880873695015907,0.004139698856306495
12069,0.049210235476493835,0.9483442734926939
12070,-0.030483335256576538,0.6450130715966225
12071,-0.004075892269611359,-0.05532578472048044
12072,-0.08658159524202347,0.21960127353668213
12073,-0.1334952712059021,-0.12359562516212463
12074,0.003179654013365507,0.003997405641712248
12075,0.0162433460354805,0.3198637692257762
12076,0.04353595897555351,1.1116746524348855
12077,0.10020791739225388,0.009172691032290459
12078,-0.22798112034797668,0.1538284718990326
12079,0.0360284149646759,-0.003996674902737141
12080,-0.007982450537383556,0.010514204390347004
12081,0.008722711354494095,0.03688698634505272
12082,0.016391031444072723,0.029899140587076545
12083,0.04034694656729698,0.014357820502482355
12084,0.14763781428337097,-0.0156437074765563
12085,0.0036428645253181458,0.18613756820559502
12086,0.03733595460653305,-0.003029736690223217
12087,-0.08804657310247421,0.6781529039144516
12088,-0.03324459493160248,0.6234120987355709
12089,-0.08167123794555664,0.400117963552475
12090,0.04890812933444977,0.003506151959300041
12091,0.07551974803209305,0.8556526079773903
12092,0.005978693254292011,-0.00012096509453840554
12093,-0.06468747556209564,1.2468971908092499
12094,-0.10132117569446564,2.656822718679905
12095,0.0017654185649007559,0.0038831052370369434
12096,-0.008355742320418358,0.016689477488398552
12097,0.03460315614938736,0.008832741528749466
12098,-0.04647935926914215,0.312553521245718
12099,0.05190370976924896,0.0020702416077256203
12100,0.03506536781787872,0.025457905256189406
12101,0.05290108546614647,0.27994344756007195
12102,-0.020191248506307602,-0.003961097449064255
12103,0.01564314030110836,0.37796526029706
12104,-0.01664624735713005,-0.03033030778169632
12105,-0.011951054446399212,0.06210152059793472
12106,0.1154252141714096,-0.029659246802330015
12107,0.022965194657444954,0.03013945580460131
12108,-0.01046033389866352,0.044802939519286156
12109,0.008464476093649864,0.04205915564671159
12110,0.025783317163586617,0.00016281092393910512
12111,0.006675178185105324,0.0003169885458191857
12112,-0.037016771733760834,-0.03846181137487292
12113,0.1684223711490631,1.6590962950140238
12114,0.028149254620075226,0.5881423950195312
12115,-0.1045067235827446,0.031209081411361694
12116,0.0038402455393224955,1.442420284547552e-05
12117,0.05751403793692589,0.13613837584853172
12118,0.0006900141015648842,0.004770593135617673
12119,0.018608303740620613,0.3528453637845814
12120,0.00043188309064134955,-0.0003818732807303604
12121,0.002464525867253542,-0.0008495562942698598
12122,0.003245765808969736,2.6702210561779793e-05
12123,-0.015940912067890167,0.08679254725575447
12124,0.015681711956858635,0.1345118898898363
12125,0.08103888481855392,0.7501548025757074
12126,-0.2763892710208893,0.929384171962738
12127,0.007345489226281643,0.5247901054099202
12128,0.022585924714803696,0.0003206367837265134
12129,-0.10161714255809784,-0.08755175024271011
12130,0.06387311965227127,-0.08983454667031765
12131,-0.021352112293243408,0.0677955374121666
12132,-0.05656900629401207,-0.04484901763498783
12133,-0.32053494453430176,-0.3239443153142929
12134,0.025610368698835373,0.00018473766249371693
12135,0.007666880264878273,-0.01123055536299944
12136,-0.05297064036130905,1.4673690721392632
12137,-0.023272914811968803,1.121258221566677
12138,-0.011812858283519745,-0.008052811957895756
12139,-0.20252233743667603,-0.1691717877984047
12140,-0.0018876136746257544,0.013702282682061195
12141,-0.026913661509752274,-0.010406849905848503
12142,0.01730211451649666,0.2809184789657593
12143,0.053445473313331604,3.3211254123598337
12144,-0.08340620994567871,0.016810141503810883
12145,0.08641010522842407,0.5482595302164555
12146,-0.020109253004193306,0.985028013586998
12147,0.011219051666557789,0.0007870413735508921
12148,-0.020875953137874603,-0.04301658645272255
12149,0.025471825152635574,-0.005233199335634708
12150,0.06462393701076508,0.022181631065905094
12151,-0.056982964277267456,-0.06592271756380796
12152,0.00745729636400938,0.8129566898569465
12153,-0.001056078472174704,0.12727982562500983
12154,-0.0046773566864430904,0.38366077467799187
12155,0.0025877852458506823,-0.0002859214073396288
12156,0.010652418248355389,0.07312002312391996
12157,0.30251967906951904,0.11896035075187683
12158,-0.2241794466972351,0.23440414667129517
12159,0.0037283143028616905,0.001231844762514811
12160,0.0027129806112498045,0.047573981966706924
12161,0.01266157254576683,-0.045996011942625044
12162,-0.023804016411304474,0.07660749554634094
12163,0.04529975727200508,0.30576852336525917
12164,-0.013759765774011612,0.2279215957969427
12165,-0.6105083227157593,-0.5190806835889816
12166,-0.016978628933429718,-0.009237498044967651
12167,0.17783287167549133,0.09248463809490204
12168,-0.000252721831202507,-0.01969433354679495
12169,-0.04615207016468048,0.0668359324336052
12170,-0.002026934176683426,0.2646886520087719
12171,0.02741282247006893,0.0001156219223048538
12172,0.006120357196778059,0.04723747260868549
12173,-0.01172709185630083,0.10975329205393791
12174,0.035621583461761475,0.5508856177330017
12175,-0.16398823261260986,1.4648318141698837
12176,0.06439243257045746,0.4337221533060074
12177,0.02336929179728031,0.007171025121351704
12178,-0.1049632802605629,0.1254158616065979
12179,0.08315476030111313,0.023432682268321514
12180,0.007747247349470854,0.022696310305036604
12181,-0.0010334290564060211,0.7795907706022263
12182,0.09457772970199585,0.004882453707978129
12183,0.012651944532990456,1.2965145222842693
12184,0.044404275715351105,0.7540967464447021
12185,0.01758142188191414,-0.005057623377069831
12186,-0.0062642768025398254,-0.000790916383266449
12187,0.007258931174874306,0.0036754747852683067
12188,0.007623711600899696,-0.0003256101772421971
12189,0.05910927429795265,-0.003052148676943034
12190,0.037941575050354004,0.10007624328136444
12191,0.040859244763851166,0.007276235264725983
12192,0.039306484162807465,0.16208831360563636
12193,0.09871158748865128,0.20925460010766983
12194,-0.1740112006664276,0.23722881078720093
12195,-0.014769382774829865,0.8299138061702251
12196,0.1514923870563507,0.4510052320547402
12197,0.031497396528720856,0.15089806728065014
12198,0.09345803409814835,0.0773852742058807
12199,-0.07328583300113678,0.08026856184005737
12200,0.016015037894248962,0.0022416580468416214
12201,0.021802080795168877,0.023479666848288616
12202,-0.0660744309425354,0.0964009165763855
12203,0.0017187334597110748,0.09513446688652039
12204,0.05832912027835846,0.5758960638195276
12205,-0.1658235341310501,3.38443723320961
12206,-0.12133599072694778,0.12619663774967194
12207,0.09892919659614563,0.21275005117058754
12208,0.08698741346597672,1.3719071550294757
12209,-0.0008328668773174286,0.02944069728255272
12210,-0.004948606714606285,-0.022332659573294222
12211,0.08319465070962906,1.029362759552896
12212,0.0002000096719712019,-0.0010952781403830159
12213,0.03320959210395813,0.26546122413128614
12214,0.009735647588968277,0.10783146135509014
12215,0.009351208806037903,0.12373258918523788
12216,0.014560995623469353,0.00040713270300329896
12217,0.007257271092385054,0.05518375849351287
12218,-0.0927303358912468,0.17506343871355057
12219,-0.02296084351837635,0.7561404556035995
12220,-0.00614482956007123,0.0925048179924488
12221,-0.022179793566465378,0.8635268937796354
12222,-0.021740900352597237,0.17224657535552979
12223,0.019005723297595978,0.008359478088095784
12224,0.05467532202601433,0.4346168674528599
12225,0.05699882656335831,0.03260557889007032
12226,-0.018872104585170746,0.18784277513623238
12227,0.01986762508749962,0.02991150226444006
12228,0.08002272993326187,-0.006451308203395456
12229,0.03348078578710556,0.12606074661016464
12230,0.0034684601705521345,-0.0030188960663508624
12231,0.01083526574075222,0.35818639397621155
12232,0.15425431728363037,0.01036874926649034
12233,0.009277068078517914,0.09005382843315601
12234,-0.6906822323799133,-0.2270374894142151
12235,0.013767263852059841,0.10900493094231933
12236,0.08990320563316345,0.08897707238793373
12237,0.002540485467761755,-0.001822281803470105
12238,-0.028874797746539116,-0.030824996007140726
12239,-0.017676547169685364,-0.020939271722454578
12240,-0.0139002725481987,0.08278457820415497
12241,0.03288871794939041,0.010885739378863946
12242,0.11013583838939667,-0.02536301478743553
12243,0.14392513036727905,1.1414194353856146
12244,0.010454528033733368,5.090835582464933
12245,0.0025227656587958336,0.004082838539034128
12246,0.019627485424280167,0.5854514501988888
12247,0.019505254924297333,0.35476697236299515
12248,-0.39713364839553833,-0.15393710136413574
12249,0.06566768884658813,3.8414613865315914
12250,-0.043512117117643356,0.007224224507808685
12251,-0.004565926268696785,0.01798054203391075
12252,-0.0035195499658584595,0.40195413678884506
12253,-0.20714811980724335,-0.22857035463675857
12254,-0.015823068097233772,-0.01311147166416049
12255,-0.021337240934371948,-0.024393875035457313
12256,-0.004455492366105318,0.030046780593693256
12257,-0.02038586139678955,-0.04388069175183773
12258,0.005922336131334305,-0.012646591203520074
12259,0.061694152653217316,0.3276077058399096
12260,0.02500336617231369,0.028097960457671434
12261,0.00443962961435318,0.03374384716153145
12262,-0.05665118992328644,-0.0172935351729393
12263,0.01651424914598465,-0.009021298494189978
12264,0.005398660898208618,-0.000202618888579309
12265,-0.1093742698431015,2.0599595606327057
12266,0.1064787358045578,-0.04582153772935271
12267,-0.12749528884887695,0.017000406980514526
12268,0.012952324002981186,0.49987640604376793
12269,0.006173078902065754,0.9780582874518586
12270,0.02180243842303753,0.00800808826352295
12271,0.014333467930555344,1.0202692411839962
12272,0.02422894909977913,1.0238777585327625
12273,0.07451482117176056,-0.008201238029869273
12274,0.08086562156677246,0.572503849864006
12275,0.08577783405780792,0.0013672899222001433
12276,-0.005300773307681084,0.1417661253362894
12277,-0.05276409536600113,0.13151326775550842
12278,-0.36697033047676086,-0.20255333185195923
12279,-0.11833470314741135,1.4407655000686646
12280,0.1965208798646927,0.347363218665123
12281,0.005934050306677818,0.1700820883270353
12282,0.13392934203147888,-0.029355093836784363
12283,0.018836012110114098,0.42079235054552555
12284,-0.012227414175868034,0.16915838792920113
12285,0.004901771899312735,-0.002286846050992608
12286,0.0008901822147890925,0.004725293518276885
12287,0.017588241025805473,0.05983558110892773
12288,0.01494147814810276,-0.001953502622200176
12289,0.02490321546792984,0.033522509038448334
12290,0.0746944472193718,-0.018463238957338035
12291,0.035152189433574677,0.013771291181910783
12292,0.011729992926120758,0.007274271920323372
12293,-0.023926090449094772,0.4076334573328495
12294,0.024584554135799408,0.0008991619106382132
12295,-0.00817053485661745,-0.011911349021829665
12296,-0.00040654907934367657,-0.003028217728569871
12297,-0.08934369683265686,0.16008519381284714
12298,0.06458432227373123,0.11057984083890915
12299,0.023237567394971848,0.06055356003344059
12300,0.10351100564002991,0.42047832906246185
12301,0.03950607031583786,1.5140077844262123
12302,0.08677336573600769,0.012294566258788109
12303,0.008040327578783035,-0.034184571355581284
12304,0.047177013009786606,0.04596319422125816
12305,-0.0018910379149019718,0.028482644818723202
12306,-0.04701138287782669,-0.0546608567237854
12307,-0.0075257085263729095,0.022015957161784172
12308,0.0065468959510326385,0.026687756879255176
12309,-0.09915784001350403,0.6154534965753555
12310,0.054042279720306396,0.49584339559078217
12311,-0.22423753142356873,-0.3255413770675659
12312,-0.03649955615401268,0.7035871669650078
12313,0.0036961319856345654,0.0024969315418275073
12314,-0.0870148092508316,0.055116161704063416
12315,0.03555050492286682,0.011536994017660618
12316,-0.02434689551591873,0.5846024230122566
12317,-0.3168007731437683,-0.28531941026449203
12318,0.05274248495697975,0.10643960954621434
12319,-0.1936316043138504,2.983409598469734
12320,-0.03315176069736481,-0.03226139675825834
12321,-0.042314544320106506,-0.004993245005607605
12322,-0.003346603363752365,0.03581445664167404
12323,0.06980308890342712,0.006657815538346767
12324,-0.04613633081316948,0.8038726560771465
12325,-0.018273819237947464,-0.018307974562048912
12326,0.006554177962243557,0.0013515990285668522
12327,0.014485682360827923,0.12188720423728228
12328,-0.0039011945482343435,-0.003066155593842268
12329,-0.0868905782699585,1.5385453253984451
12330,0.028863240033388138,-0.00351747527201951
12331,0.10805308818817139,0.010908022581133991
12332,-0.018956346437335014,1.474935457110405
12333,0.0052017648704349995,0.0004960098303854465
12334,0.04348736256361008,0.7013770304620266
12335,-0.028910797089338303,0.06935104355216026
12336,-0.02164609357714653,0.03633563593029976
12337,0.003356969216838479,-0.0002857662475435063
12338,-0.042594511061906815,-0.05595924367662519
12339,0.0014013522304594517,-0.00015843519940972328
12340,0.012542924843728542,0.009055770002305508
12341,0.007716466672718525,0.0024414437264204027
12342,0.015586190856993198,0.20623710099607706
12343,0.08957470208406448,0.05608732206746936
12344,-0.0854712724685669,0.0636800229549408
12345,0.08806190639734268,0.5375847513787448
12346,-0.000827237032353878,0.6048828875645995
12347,0.0770905464887619,0.044309696182608604
12348,0.09759549051523209,0.03704322222620249
12349,0.01580529846251011,0.2776520070619881
12350,0.001327352598309517,2.466477934271097
12351,-0.013728246092796326,0.073921337723732
12352,-0.06782595813274384,0.025136463344097137
12353,-0.042229995131492615,-0.03739411383867264
12354,-0.04039796441793442,0.08817131072282791
12355,-0.06849873065948486,0.025578461587429047
12356,0.018823254853487015,0.0069177355617284775
12357,0.02080797776579857,0.0001583992925588973
12358,0.07376590371131897,0.08243131637573242
12359,0.056895382702350616,-0.01861934713087976
12360,-0.12012041360139847,-0.07579797506332397
12361,0.001222692895680666,0.046029019926209
12362,0.030095063149929047,0.023117557168006897
12363,0.0852847471833229,0.10681875329464674
12364,-0.12132849544286728,0.4256283640861511
12365,0.03326937556266785,0.26686326414346695
12366,-0.06301124393939972,-0.010415568947792053
12367,0.02061513066291809,-0.030166931450366974
12368,4.4149463064968586e-05,0.0014267354272305965
12369,0.15484851598739624,0.009818405727855861
12370,0.010520245879888535,0.04392184689640999
12371,0.039230041205883026,0.020404567942023277
12372,0.016566045582294464,0.0004077161029272247
12373,-0.04033602774143219,-0.027674665674567223
12374,0.00795790459960699,-5.0065900722984225e-06
12375,0.0006007174961268902,0.008815478067845106
12376,0.03957919403910637,0.16133448015898466
12377,0.04628267139196396,0.035296558402478695
12378,-0.19270162284374237,0.3828403949737549
12379,0.0023975889198482037,-0.00020298082381486893
12380,-0.01473928987979889,2.111587405204773
12381,0.036942463368177414,0.10589167010039091
12382,0.06456290185451508,0.06715607270598412
12383,0.08811517059803009,0.007199014071375132
12384,0.06197100877761841,-0.0328928679227829
12385,-0.23223468661308289,1.263288289308548
12386,0.016574321314692497,0.018706741277128458
12387,-0.022547829896211624,0.388201255351305
12388,-0.037292517721652985,-0.040036303966189735
12389,0.058250296860933304,0.0812944732606411
12390,0.0025500920601189137,0.004354072734713554
12391,-0.005840076133608818,-0.003477315418422222
12392,-0.2143295258283615,-0.21702737244777381
12393,0.12572155892848969,-0.023323785047978163
12394,0.009784077294170856,0.8095869133248925
12395,0.03607551380991936,0.18466980755329132
12396,0.00826349388808012,-0.0006686639389954507
12397,0.024813229218125343,-0.003738782979780808
12398,-0.03785018250346184,0.33006180822849274
12399,0.02253144420683384,0.010207293322309852
12400,0.006305392365902662,0.00011574539587400068
12401,0.003264591097831726,-0.014631598489359021
12402,0.016913332045078278,0.07919320743530989
12403,-0.031340233981609344,1.8743046708405018
12404,0.008636826649308205,0.006331481214147061
12405,-0.03456571698188782,0.029420718550682068
12406,0.06827010959386826,0.0003425352624617517
12407,0.0033959324937313795,0.004939079808536917
12408,-0.08004940301179886,-0.08756072074174881
12409,-0.01728069595992565,1.9274430125951767
12410,0.019015032798051834,0.3668350428342819
12411,0.012925969436764717,-0.0036336396260594483
12412,0.007819266058504581,0.007515799254179001
12413,-0.11188866943120956,0.1425267606973648
12414,-0.33753663301467896,0.29613324999809265
12415,-0.054852038621902466,-0.015423141419887543
12416,0.022382207214832306,-0.02404504898004234
12417,0.0013669580221176147,0.3769264817237854
12418,0.03503381460905075,0.06121700443327427
12419,-0.011545568704605103,0.1926947645843029
12420,-0.03822823613882065,0.4735051393508911
12421,0.0002994784153997898,-0.000566637609153986
12422,0.0063003855757415295,2.1457522052514832e-06
12423,-0.004487956874072552,0.02685562614351511
12424,0.2041739523410797,0.18023065384477377
12425,0.019134631380438805,0.6493641845881939
12426,0.014299930073320866,-0.0026413407176733017
12427,0.16624613106250763,0.04177449457347393
12428,0.022246811538934708,2.1746623031795025
12429,0.002872108481824398,0.006565643232315779
12430,-0.03478318080306053,0.29324086382985115
12431,-0.1328504979610443,-0.1438673883676529
12432,-0.013904293067753315,-0.028475275437813252
12433,0.0522879920899868,0.08039402915164828
12434,-0.06792810559272766,0.1362859085202217
12435,0.14955736696720123,1.9038140643388033
12436,-0.001678799744695425,0.011581113561987877
12437,0.031309500336647034,-0.006978920195251703
12438,0.0653563067317009,1.0945858284831047
12439,0.005651530809700489,0.05767436418682337
12440,0.07716879993677139,0.09877770394086838
12441,-0.45679140090942383,-0.3297191858291626
12442,-0.08040428161621094,3.6428895220160484
12443,0.00920221395790577,0.280527563765645
12444,0.02906198613345623,0.5928686875849962
12445,0.0002744700759649277,0.023879837011918426
12446,0.03383141756057739,0.15048420778475702
12447,0.03387105464935303,0.012597823864780366
12448,0.0188373401761055,0.00030676089227199554
12449,0.03900657966732979,0.00197170814499259
12450,-0.029345039278268814,0.01781380921602249
12451,0.000770841958001256,0.009956131941871718
12452,0.0429532565176487,0.023859607987105846
12453,-0.007207064423710108,0.11537895631045103
12454,0.031138287857174873,0.04916672222316265
12455,-0.0871661826968193,1.489587128162384
12456,0.1479101926088333,0.0848328301217407
12457,0.005752339959144592,0.28506070375442505
12458,-0.008838198147714138,0.11487342789769173
12459,-0.06360939145088196,0.22207599878311157
12460,0.006556190550327301,0.18110872618854046
12461,0.020372401922941208,-0.0016572303138673306
12462,0.0013933742884546518,0.0019564232788980007
12463,0.07375085353851318,0.26026157662272453
12464,-0.011022187769412994,0.45626503974199295
12465,0.05957087501883507,0.055822322028689086
12466,0.14752285182476044,0.09529456030577421
12467,0.028214842081069946,-0.0134696364402771
12468,-0.06892229616641998,0.5416454970836639
12469,0.0026178541593253613,-4.0649491666044923e-05
12470,0.0037479624152183533,0.4328084960579872
12471,-0.11056918650865555,1.5824328809976578
12472,0.0072731077671051025,-0.010320383124053478
12473,-0.1396970897912979,0.07825884222984314
12474,0.03062373772263527,1.0034725330770016
12475,0.005466988310217857,0.2625850685290061
12476,0.1021571159362793,0.6438864599913359
12477,0.01607516221702099,0.000315687560942024
12478,0.004016188904643059,1.4224680364131927
12479,-0.024968836456537247,1.896839827299118
12480,0.00926146935671568,0.000416392256738618
12481,0.021339070051908493,0.03830194799229503
12482,0.03954528272151947,0.048142582178115845
12483,-0.08856081962585449,1.1090750992298126
12484,-0.05736060440540314,1.3218453004956245
12485,0.0007203941931948066,9.530922397971153e-07
12486,0.017986660823225975,0.14397278102114797
12487,0.027320358902215958,0.5492623178288341
12488,-0.09622211754322052,-0.10850299522280693
12489,0.02408500947058201,0.11421888507902622
12490,-0.059735752642154694,0.09101150929927826
12491,-0.11238722503185272,0.7711607813835144
12492,0.010236084461212158,0.12953712046146393
12493,-0.0015264106914401054,0.27401083894073963
12494,-0.016965387389063835,0.16777004301548004
12495,0.027956996113061905,0.22625859454274178
12496,0.0026662000454962254,0.0003922501055058092
12497,-0.009112744592130184,0.0036101192235946655
12498,0.004423336125910282,1.1681608157232404e-05
12499,0.0151399876922369,4.52408648468554
12500,0.0033074035309255123,0.009959072922356427
12501,0.027851365506649017,0.037080069072544575
12502,0.02672494575381279,-0.0006332905031740665
12503,0.0005493853241205215,0.19494247436523438
12504,0.009437592700123787,-0.007025989703834057
12505,-0.01991310715675354,-0.019373461380600927
12506,-0.0026052184402942657,-0.00514249294064939
12507,0.09746803343296051,0.02081670332700014
12508,0.04640926420688629,0.002181069925427437
12509,0.014026131480932236,0.00016809883527457714
12510,-0.07897277921438217,0.552786573767662
12511,0.02883545681834221,-1.7879719962365925e-06
12512,-0.017360679805278778,2.835646316409111
12513,0.03752865269780159,0.12931562587618828
12514,0.032070182263851166,0.021792075131088495
12515,0.10624345391988754,0.21802081889472902
12516,0.035185690969228745,0.0009026005864143372
12517,0.051684167236089706,1.9176210723817348
12518,-0.24631567299365997,-0.09204304218292236
12519,-0.006738289259374142,-0.010552655439823866
12520,0.0003736484795808792,0.013649581465870142
12521,-0.039859674870967865,1.4782265201210976
12522,0.1548629254102707,-0.03367739752866328
12523,0.003574822563678026,-0.00018022233416559175
12524,-0.0015305583365261555,0.9186115004122257
12525,0.039102282375097275,0.5738765187561512
12526,-0.046823710203170776,-0.1336994469165802
12527,-0.23272092640399933,1.201999619603157
12528,-0.07939848303794861,-0.0811799896764569
12529,0.13284988701343536,-0.008626304566860199
12530,0.000916516873985529,-0.000326559274981264
12531,0.01940499059855938,0.002513648330932483
12532,0.1576237678527832,0.06610437482595444
12533,0.019216880202293396,0.007283882237970829
12534,0.20457293093204498,0.09324081428349018
12535,0.049575623124837875,0.6776862936094403
12536,-0.3371579349040985,0.8050474226474762
12537,-0.01278427429497242,-0.015635094518074766
12538,0.02010461688041687,0.4929700642824173
12539,0.0012862280709668994,0.0022404836308851372
12540,0.026713812723755836,0.001600187795702368
12541,-0.011754332110285759,0.6235629953444004
12542,0.0339304655790329,0.027101448504254222
12543,-0.000305824913084507,0.11110854614526033
12544,0.0229985099285841,-0.009805089794099331
12545,0.021939560770988464,0.09702987316995859
12546,0.0022705644369125366,0.178989474195987
12547,0.03842905908823013,0.10818031057715416
12548,-0.031763240694999695,-0.10495179891586304
12549,-0.008102146908640862,-0.010905169925536029
12550,0.0001896098256111145,0.23502277582883835
12551,-0.01033800095319748,-0.03196093812584877
12552,0.05505797266960144,0.0072418078780174255
12553,0.005046293139457703,0.007128957557142712
12554,-0.03689318150281906,-0.010426074266433716
12555,0.021432489156723022,0.07347699254751205
12556,-0.04715626314282417,-0.05803612247109413
12557,0.0035575213842093945,0.08171078123268671
12558,-0.008992042392492294,0.027788350358605385
12559,-0.055081672966480255,-0.040233734995126724
12560,0.014395786449313164,0.0008706512453500181
12561,0.0031363130547106266,0.0036759588308632376
12562,0.008549375459551811,0.012752192269545048
12563,0.002195125911384821,-0.0004420395925990306
12564,0.020910169929265976,0.00744348949752748
12565,-0.13639532029628754,0.084972083568573
12566,0.0028584375977516174,0.08587950188666582
12567,0.003242814913392067,2.1021549943834543
12568,0.0028499425388872623,-3.5762769812208717e-07
12569,0.0034419840667396784,5.683855852112174e-05
12570,-0.03208072856068611,-0.021109044551849365
12571,0.03449364751577377,0.01738506049150601
12572,0.006242451723664999,0.0006645667745033279
12573,0.10507998615503311,3.808643065392971
12574,-0.06715865433216095,0.4795241877436638
12575,0.0022643906995654106,1.9599034334532917
12576,0.09335096925497055,0.03449676185846329
12577,0.10304562002420425,0.2231409647502005
12578,0.003815211821347475,2.5509792976663448e-05
12579,-0.044972602277994156,-0.03202943503856659
12580,-0.018049554899334908,-0.010995976403355598
12581,-0.013319572433829308,0.028467483818531036
12582,0.060280878096818924,0.01435832679271698
12583,0.034921795129776,0.0023139099939726293
12584,0.017422731965780258,0.004725927719846368
12585,-0.017157990485429764,0.4011860005557537
12586,-0.02456715516746044,0.054405780509114265
12587,-0.31701743602752686,0.1672358512878418
12588,0.0011306162923574448,-6.886851042509079e-05
12589,0.038497939705848694,-0.0008509332546964288
12590,0.08432348817586899,0.009432336315512657
12591,0.04543193802237511,0.7994080819189548
12592,0.005439443979412317,0.1536748904036358
12593,0.010933682322502136,0.12665566243231297
12594,-0.04240938648581505,0.14226625487208366
12595,-0.11788447201251984,0.36045150458812714
12596,0.025801794603466988,0.0004067468544235453
12597,-0.06221877038478851,1.2884542793035507
12598,0.02297697402536869,-0.0002997649262397317
12599,0.00921628624200821,1.6247635185718536
12600,-0.0015289760194718838,0.12715713027864695
12601,-0.14074070751667023,-0.17151139676570892
12602,0.005173240788280964,0.000350375659763813
12603,-0.029988260939717293,-0.026528961956501007
12604,0.008014206774532795,-0.002223932184278965
12605,-0.00020255008712410927,0.14781420677900314
12606,0.10096769034862518,0.1992328786291182
12607,0.012798763811588287,0.1522371545433998
12608,0.0026852900628000498,0.10973756131716073
12609,-0.009472079575061798,0.7798901423811913
12610,0.03898658975958824,0.18386589363217354
12611,0.015399053692817688,-0.037377082742750645
12612,0.007319221273064613,0.23107333108782768
12613,-0.10132862627506256,1.0261202901601791
12614,0.01653578318655491,-0.012678065802901983
12615,0.003443273715674877,-0.0020694294944405556
12616,0.0969565212726593,0.005794135387986898
12617,0.014870401471853256,0.39347077906131744
12618,0.002865124261006713,0.0014817446208326146
12619,-0.12083464860916138,-0.1678464151918888
12620,-0.02474856935441494,0.4804057776927948
12621,0.005051594693213701,0.0006580096669495106
12622,0.022537600249052048,0.10270251333713531
12623,0.02715776115655899,-0.0014492673799395561
12624,0.028966829180717468,0.23969613062217832
12625,-0.13987231254577637,0.9893788546323776
12626,-0.12169381231069565,-0.1698821224272251
12627,0.029396582394838333,0.4095654869452119
12628,0.051976703107357025,0.5054806470870972
12629,0.11765346676111221,-0.06899440079927445
12630,-0.05919158458709717,-0.05240323953330517
12631,0.02800089307129383,-0.0019709207117557526
12632,-0.2239740788936615,1.1982632726430893
12633,0.06614098697900772,0.004570683464407921
12634,0.10381393134593964,0.005364986893255264
12635,0.006076537072658539,0.004474312896491028
12636,-0.24690909683704376,-0.2797091566026211
12637,0.002877737395465374,3.144040238112211e-05
12638,0.06618166714906693,0.017109572887420654
12639,0.005333632230758667,-0.03502557799220085
12640,0.021820081397891045,0.0001807038820516027
12641,0.07574684917926788,0.02473290264606476
12642,-0.02915824204683304,2.7566388621926308
12643,0.0012923076283186674,-1.4424216743691431e-05
12644,-0.07664328813552856,-0.08140358957462013
12645,0.013120992109179497,0.07272237399592996
12646,0.013676146045327187,0.0013071331777609885
12647,0.004835313186049461,-0.00036323885433375835
12648,0.023930661380290985,0.33429913222789764
12649,0.014389464631676674,-0.0043376380344852805
12650,-0.11414128541946411,-0.007283151149749756
12651,0.00436050072312355,0.010682899504899979
12652,-0.03213512897491455,0.516988955438137
12653,0.0025756261311471462,0.022993221879005432
12654,0.027377374470233917,0.07729274872690439
12655,0.039074432104825974,0.002932686125859618
12656,0.03653760254383087,0.07524711824953556
12657,0.07574684917926788,-0.08776614606380463
12658,0.006390759721398354,-0.015067228581756353
12659,0.0010806568898260593,1.514618962071836
12660,-0.0816265419125557,-0.0913088247179985
12661,0.008647113107144833,0.00019284349400550127
12662,0.009054127149283886,-0.0027975691482424736
12663,-0.03485773131251335,-0.028024926781654358
12664,-0.19702979922294617,0.012710154056549072
12665,0.010787713341414928,-0.006609524134546518
12666,0.0037768848706036806,0.0011333232396282256
12667,0.02728661708533764,0.043025655671954155
12668,0.005746542941778898,-0.0008380568760912865
12669,0.06469152122735977,0.10984431207180023
12670,-0.010387308895587921,0.0646372027695179
12671,-0.20202884078025818,0.12076875567436218
12672,-0.039983443915843964,-0.06458983942866325
12673,-0.0222901813685894,0.09936577826738358
12674,0.021506253629922867,0.0938159440702293
12675,0.003720339387655258,-0.013888765126466751
12676,-0.024036576971411705,-0.04199153231456876
12677,0.009744588285684586,0.15854872204363346
12678,-0.10583298653364182,1.1434118822216988
12679,0.06205407902598381,-0.0006174022855702788
12680,0.04194626957178116,0.19730324298143387
12681,0.11840487271547318,-0.024404846131801605
12682,0.040245674550533295,0.1986192911863327
12683,0.0428486168384552,0.00032388383988291025
12684,0.004926932975649834,0.2572804968804121
12685,0.022674713283777237,-0.00046245756675489247
12686,-0.1071159690618515,0.3624548465013504
12687,0.016536841168999672,0.00012932493700645864
12688,0.06993898749351501,0.7181379199028015
12689,0.05188819393515587,0.0008279113098978996
12690,0.012602920643985271,0.11492079635354457
12691,0.013815894722938538,0.09338273899629712
12692,-0.025936245918273926,-0.039062803611159325
12693,0.01761074922978878,0.1369405146688223
12694,0.06376663595438004,0.34655839763581753
12695,0.027612820267677307,0.10261889547109604
12696,0.07165589183568954,0.10492991330102086
12697,0.019873909652233124,0.0031745191663503647
12698,0.037957750260829926,0.13157478719949722
12699,0.00788569450378418,0.08061825484037399
12700,-0.16365621984004974,0.9316118955612183
12701,0.0001896098256111145,-0.02220207244157791
12702,0.031223636120557785,0.008729869266971946
12703,-0.0009690555743873119,-0.00405504769878462
12704,-0.0017391741275787354,0.016105756163597107
12705,0.09475582838058472,0.01470493184751831
12706,-0.5167031288146973,3.3152602910995483
12707,0.023963291198015213,0.053677008487284184
12708,-0.021285442635416985,0.10510876774787903
12709,0.07707205414772034,0.21501629054546356
12710,-0.01335243321955204,-0.014604432042688131
12711,-0.0010583135299384594,0.0025682239793241024
12712,0.0022376645356416702,-0.0004097525552424486
12713,-0.011378660798072815,-0.0024088360369205475
12714,0.014782017096877098,-0.00020013749599456787
12715,0.011647377163171768,0.8203286565840244
12716,0.10408559441566467,0.016192869894439355
12717,0.02320656180381775,0.20366106345318258
12718,0.03254929184913635,0.002784700889606029
12719,-0.07374358177185059,2.174086593091488
12720,0.022517630830407143,0.005166241666302085
12721,0.008092295378446579,0.02440228732302785
12722,0.1837671399116516,0.7735673487186432
12723,-0.014582430943846703,-0.018292536238732282
12724,0.00904026161879301,0.003761729341931641
12725,-0.013824300840497017,-0.013233663514256477
12726,0.03701698035001755,0.5386619828641415
12727,0.002436155453324318,0.006152136251330376
12728,-0.0005015970673412085,-0.0034028395057248417
12729,0.002659695688635111,0.0
12730,-0.04862590879201889,-0.08829570561647415
12731,-0.009593576192855835,-0.037405488546937704
12732,0.018981946632266045,-0.0005794325843453407
12733,-0.10772908478975296,-0.010172300040721893
12734,-0.045595504343509674,-0.03509192168712616
12735,0.10488700866699219,0.07401097333058715
12736,0.008445888757705688,0.014670057455077767
12737,0.016424918547272682,0.0010508038976695389
12738,-0.06326225399971008,0.9755816981196404
12739,0.019980527460575104,0.012978289509192109
12740,0.007161980494856834,0.011266993125900626
12741,0.03607551380991936,-0.0019167566299438474
12742,-0.018514741212129593,-0.014200844801962376
12743,0.019583124667406082,0.013505763839930296
12744,0.06061500683426857,0.017612204886972904
12745,-0.0018480978906154633,-0.01875207293778658
12746,-0.03352200984954834,0.5306035727262497
12747,-0.024122824892401695,-0.023583179116249083
12748,-0.42093774676322937,-0.4265200924128294
12749,-0.09693004935979843,-0.051281556487083435
12750,0.02087932825088501,0.7095876969397068
12751,-0.030882172286510468,0.04790784791111946
12752,0.02526102587580681,0.03363369801081717
12753,-0.012369547039270401,0.09812534786760807
12754,-0.010931084863841534,0.07493855804204941
12755,0.0029421302024275064,-4.172316046435753e-06
12756,0.026258070021867752,-0.0395297622308135
12757,0.022509239614009857,0.940351314842701
12758,-0.01934204436838627,0.4090775679796934
12759,-0.03811391443014145,0.45622798800468445
12760,0.0018745176494121552,0.6433299984782934
12761,-0.013715509325265884,-0.006573906168341637
12762,0.07654543220996857,-0.05530741065740585
12763,0.1040593832731247,0.06535564176738262
12764,0.0038098879158496857,0.058840684592723846
12765,-0.0005719922482967377,0.10960623808205128
12766,0.0050732530653476715,0.9321771524846554
12767,-0.002587734255939722,-0.006322327419184148
12768,-0.01816582679748535,0.022889846935868263
12769,0.10225532948970795,0.03473402699455619
12770,-0.005086485296487808,0.006593669299036264
12771,-0.18786512315273285,-0.266773235052824
12772,0.13644862174987793,-0.1528415186330676
12773,0.02008966915309429,0.03709295392036438
12774,-0.09596134722232819,0.16974709182977676
12775,-0.1424076110124588,-0.16248828382231295
12776,0.004286265000700951,6.37616467429325e-05
12777,-0.011700587347149849,0.194064162671566
12778,-0.04557853192090988,0.17178822308778763
12779,-0.05137796700000763,3.906132385134697
12780,0.003826831467449665,0.0005347417109078378
12781,-0.07154878228902817,0.047112174332141876
12782,0.00037358328700065613,0.12528270669281483
12783,0.002544201910495758,0.08674798905849457
12784,-0.14998717606067657,0.18380820751190186
12785,-0.017686206847429276,0.22494244575500488
12786,-0.11030744016170502,3.427348345518112
12787,0.03948122635483742,0.2161642722785473
12788,0.0530349463224411,0.10273496154695749
12789,0.0004471689462661743,0.5843937993049622
12790,-0.006000187247991562,0.12593703158199787
12791,0.018333688378334045,0.0030832113698124886
12792,0.0012950561940670013,0.052269503474235535
12793,-0.000589640811085701,0.2897129189223051
12794,-0.016568634659051895,0.03402003273367882
12795,0.014229548163712025,0.0037197891995310785
12796,-0.23094606399536133,-0.15489687025547028
12797,0.04566366225481033,0.11915941582992673
12798,0.13220204412937164,0.7263696789741516
12799,0.14361898601055145,0.01574641466140747
12800,0.05108354240655899,0.4864787831902504
12801,0.011489912867546082,1.8204818069934845
12802,0.07648533582687378,1.554896041750908
12803,-0.09601259231567383,-0.24410000443458557
12804,0.022776061668992043,-0.000767272082157433
12805,-0.04579964652657509,-0.036545650102198124
12806,-0.07350488752126694,-0.07825644267722964
12807,0.02225092425942421,-0.002104231098201126
12808,-0.006440678611397743,0.007582475431263447
12809,0.013033422641456127,-0.0018909483042079955
12810,-0.050759732723236084,0.17273740470409393
12811,0.07994754612445831,0.1427645613439381
12812,-0.015325982123613358,-0.0007725749164819717
12813,-0.016631819307804108,0.09332775324583054
12814,-0.03632766008377075,-0.04182964889332652
12815,0.05229104310274124,0.006491106236353517
12816,-0.002953873947262764,1.2970470003783703
12817,0.054380323737859726,0.13869548961520195
12818,-0.05565616488456726,-0.025036249309778214
12819,-0.002066181041300297,0.015018526930361986
12820,-0.009377855807542801,-0.017877397127449512
12821,0.00151100754737854,0.5037638694047928
12822,0.0003000926226377487,0.00766587583348155
12823,-0.0026726587675511837,-0.006153967085992917
12824,0.02259225770831108,1.5155802220106125
12825,-0.0415351428091526,0.8094145059585571
12826,-0.09320290386676788,-0.027149245142936707
12827,0.10368527472019196,0.04658262646989897
12828,-0.004423551261425018,1.4849099833518267
12829,0.0187947116792202,0.03272905480116606
12830,0.1558624505996704,0.0005233497067820281
12831,-0.01709902659058571,0.1376759596168995
12832,0.016421664506196976,-0.0014877545181661844
12833,0.0450427383184433,-0.008516767993569374
12834,-0.008480004966259003,0.0017965417355298996
12835,-0.0212465338408947,0.7600706908851862
12836,0.027999497950077057,0.047755587846040726
12837,0.2785210609436035,0.9497755542397499
12838,-0.02918565273284912,0.3662431240081787
12839,0.011353859677910805,-0.009878006763756275
12840,0.003916878253221512,1.2737744878977537
12841,0.014368019998073578,-0.008302607166115195
12842,0.015755439177155495,0.0003144312649965286
12843,-1.0022825002670288,-0.5894521474838257
12844,0.09357644617557526,0.13169528264552355
12845,0.11126452684402466,0.2259676307439804
12846,-0.02626442164182663,-0.020312482491135597
12847,-0.21084696054458618,1.6276287287473679
12848,0.027300983667373657,0.0022189136361703277
12849,-0.022288842126727104,0.24209590256214142
12850,-0.05791407823562622,0.048818618059158325
12851,0.0028790708165615797,-6.68741414528995e-05
12852,-0.004541316069662571,-0.007972210296429694
12853,0.003840483957901597,0.0006102839256527659
12854,-0.013936832547187805,0.07879967242479324
12855,-0.03168105706572533,-0.054532783571630716
12856,-0.009147169068455696,0.17721771262586117
12857,-0.033986348658800125,-0.050755021162331104
12858,0.032583240419626236,-0.007083505799528211
12859,-0.013440368697047234,0.1570279784500599
12860,-0.01582418382167816,0.10907889157533646
12861,-0.0036161192692816257,0.5518858823925257
12862,-0.013478804379701614,0.10411011427640915
12863,-0.00159738352522254,-0.002043322194367647
12864,-0.08581998944282532,0.9568722248077393
12865,-0.008518442511558533,-0.056500814855098724
12866,0.0036340621300041676,-0.0006448133935919032
12867,-0.01773979887366295,0.004908621311187744
12868,-0.35311511158943176,-0.32181191816926
12869,-0.025618821382522583,0.17385625839233398
12870,0.07224532961845398,1.1840899735689163
12871,0.019138164818286896,2.078259937465191
12872,-0.021620022132992744,0.36097417399287224
12873,0.009323738515377045,0.0018585212528705597
12874,-0.07912787050008774,-0.036444712430238724
12875,0.035900555551052094,0.016899897949770093
12876,-0.0049080997705459595,0.008440591394901276
12877,0.015734490007162094,0.008485044343397022
12878,0.04569040983915329,0.038510377053171396
12879,-0.021993206813931465,0.04920927807688713
12880,-0.013214537873864174,2.2755213901400566
12881,-0.0029932630714029074,0.08622957020998001
12882,0.0022036689333617687,0.018448812421411276
12883,0.056650690734386444,0.2010483741760254
12884,0.006130170077085495,0.0028178085922263563
12885,0.059549570083618164,0.003032086417078972
12886,0.03420693054795265,-0.008882129564881325
12887,0.03543199971318245,0.0028327362961135805
12888,-0.5451846122741699,-0.5248540714383125
12889,0.07064937055110931,0.03616959135979414
12890,0.013758271932601929,0.3071082979440689
12891,0.0011220937594771385,-5.518522812053561e-05
12892,-0.007126906421035528,-0.008972257492132485
12893,0.006242182105779648,0.11137853935360909
12894,-0.0012948992662131786,0.0015585939399898052
12895,0.01599191315472126,0.07925702817738056
12896,-1.236378788948059,-0.1032419204711914
12897,0.00013999640941619873,0.014124975888989866
12898,-0.028428804129362106,0.6130999401211739
12899,-0.1266382932662964,2.6756533682346344
12900,0.002885388443246484,0.00028425638447515666
12901,-0.02779904380440712,0.0769585371017456
12902,0.006749853491783142,-0.0001880040019750593
12903,-0.016810325905680656,-0.027727613002061842
12904,-0.010858668014407158,-0.01870512281311676
12905,0.0698089599609375,0.03444198053330183
12906,0.05830680578947067,-0.003582954639568925
12907,-0.005969346035271883,-0.006573164835572243
12908,0.032815322279930115,0.16500821709632874
12909,0.030194468796253204,0.26006971299648285
12910,-0.1540423035621643,0.7478919327259064
12911,0.0022215270437300205,0.05430639581754804
12912,0.0960770770907402,0.08019321598112583
12913,0.01005360297858715,0.10206675389781594
12914,0.014862394891679287,0.05075145012233406
12915,-0.000131094828248024,0.04212002083659172
12916,0.003117983229458332,0.004266445932444185
12917,-0.005584611091762781,-0.00925311935134232
12918,0.09415942430496216,0.0010456460295245051
12919,0.004671547561883926,0.04377954825758934
12920,-0.1241784542798996,-0.13772962894290686
12921,-0.004456245340406895,0.1818612040951848
12922,-0.005717541091144085,0.01228038314729929
12923,-0.04592324420809746,-0.03687478136271238
12924,0.07792925089597702,1.7635227665305138
12925,0.13306964933872223,0.00025323033332824707
12926,0.07232104241847992,0.0065851956605911255
12927,0.046789683401584625,0.07711202930659056
12928,0.007104170508682728,0.0005420077941380441
12929,0.035544950515031815,0.1389195680967532
12930,-0.02125471830368042,-0.018379554618149996
12931,-0.00886460393667221,0.2833684515208006
12932,-0.05828957259654999,0.16570593416690826
12933,0.10022564977407455,1.803210087120533
12934,-0.04926519840955734,-0.049915055045858026
12935,-0.058286819607019424,-0.09315770491957664
12936,0.19333979487419128,0.19537927955389023
12937,0.03299504518508911,0.13720309548079967
12938,0.005588167812675238,-0.003218438709154725
12939,0.016399115324020386,0.003960392437875271
12940,0.0017096376977860928,-0.004467805381864309
12941,0.06477087736129761,0.010391083254944533
12942,-0.2940458655357361,-0.2535078674554825
12943,0.0319892093539238,0.18786407262086868
12944,-0.0027188609819859266,0.004452275112271309
12945,0.04986853525042534,-0.008789049237966537
12946,0.019308138638734818,0.0018665865063667297
12947,-0.021938564255833626,0.1021907739341259
12948,-0.20951159298419952,-0.09770235419273376
12949,0.02311651036143303,0.005718305706977844
12950,-0.0045291949063539505,-0.00042510079219937325
12951,-0.029716292396187782,0.7167396061122417
12952,0.018727604299783707,-4.787609213963151e-05
12953,-0.830096960067749,-0.4991951584815979
12954,-0.024878930300474167,-0.006492456421256065
12955,-0.09338915348052979,0.6276369690895081
12956,-0.007639430463314056,0.8273091930896044
12957,0.08586611598730087,0.4089752063155174
12958,0.029319968074560165,0.17070353124290705
12959,0.08244850486516953,0.018729583360254765
12960,-0.044930897653102875,0.0684150904417038
12961,0.04279560223221779,0.027333758305758238
12962,-0.0176978949457407,0.1525269653648138
12963,0.11585360765457153,0.2169836461544037
12964,-0.044471293687820435,1.0021729171276093
12965,0.0704052671790123,0.47933206520974636
12966,0.007925320416688919,0.0035220114223193377
12967,0.013285874389111996,0.022157236002385616
12968,-0.02064129337668419,0.1841343641281128
12969,-0.06419529765844345,0.2955823168158531
12970,0.14905567467212677,0.004335416946560144
12971,-0.017060954123735428,0.23733961582183838
12972,0.02983155846595764,-0.021908756345510483
12973,0.020222028717398643,0.018223429506178945
12974,0.02298281341791153,-7.031281711533666e-06
12975,0.20861700177192688,0.029760189354419708
12976,-0.003607025370001793,0.019237032160162926
12977,0.014816053211688995,0.18794641643762589
12978,-2.835877239704132e-05,0.06730935908854008
12979,0.023135002702474594,-0.003610573709011078
12980,0.027921995148062706,-0.024921462405472994
12981,0.05326352268457413,0.6312007009983063
12982,0.008390289731323719,0.06927803624421358
12983,0.08379560708999634,-0.002643030136823654
12984,0.14291773736476898,0.6924718739464879
12985,-0.2652348279953003,0.1389804482460022
12986,-0.00352596677839756,0.4220495242625475
12987,0.0047971815802156925,0.38638944644480944
12988,0.0038347619120031595,0.0005372475357035
12989,-0.014463648200035095,0.035815343260765076
12990,-0.04300469532608986,0.7473014406859875
12991,-0.046655308455228806,-0.0409353356808424
12992,-0.1781003177165985,0.09560006856918335
12993,0.003413371741771698,-0.0607175612822175
12994,0.006798453629016876,0.9401233457028866
12995,0.01251864805817604,-0.00012051134035573341
12996,0.03025156445801258,0.0009123669588007033
12997,0.003784369910135865,-2.5033900783455465e-06
12998,0.0399770513176918,0.003407688103616238
12999,-0.014439525082707405,0.23626678809523582
13000,0.021403057500720024,0.00040839321445673704
13001,0.02507815510034561,0.0029566740267910063
13002,0.08028987795114517,0.22733413241803646
13003,0.0037644924595952034,-0.0006061586027499288
13004,0.014819079078733921,6.723077967762947e-05
13005,0.01663084328174591,-0.006054060213500634
13006,0.12702129781246185,0.2978465147316456
13007,0.06643382459878922,0.1551581926178187
13008,-0.18092186748981476,-0.08680052310228348
13009,-0.05602826178073883,-0.05954294092953205
13010,-0.03643317520618439,0.37921909615397453
13011,0.020319189876317978,1.2576631805859506
13012,-0.02478809654712677,-0.10212789475917816
13013,0.022156598046422005,-0.027027911972254515
13014,0.08678118139505386,0.06782152783125639
13015,-0.03937662020325661,0.40757061541080475
13016,0.022754870355129242,0.00024480544379912317
13017,0.020528586581349373,0.1468971010763198
13018,0.012252092361450195,0.0447164922952652
13019,-0.025351068004965782,0.8927772305905819
13020,0.0009570042602717876,-0.003979758417699486
13021,-0.05545336753129959,0.08308913558721542
13022,-0.15862518548965454,1.2765871584415436
13023,-0.009795963764190674,0.27839565835893154
13024,0.001770290546119213,0.04258681973442435
13025,-0.013735002838075161,0.010497663170099258
13026,-0.011682622134685516,-0.011411921819671988
13027,-0.010275878012180328,-0.013849486829712987
13028,0.0037772173527628183,0.0007674053149457905
13029,0.019916919991374016,0.024926202779170126
13030,0.021478578448295593,-0.001923492869536858
13031,0.016493231058120728,0.009243783880956471
13032,0.019191544502973557,0.030116570182144642
13033,0.0269243773072958,0.28203958831727505
13034,-0.1223522275686264,0.03289377689361572
13035,-0.07487640529870987,-0.07625065697357059
13036,0.0069433776661753654,0.1529871952952817
13037,0.0176859013736248,0.5576065769419074
13038,0.06649008393287659,0.017564518377184868
13039,0.002862905152142048,-0.0003731813048943877
13040,-0.022785568609833717,0.02002602070569992
13041,-0.015278631821274757,0.05304845795035362
13042,0.020773272961378098,0.0008025623392313719
13043,-0.3021481931209564,-0.2612880803644657
13044,0.04174255579710007,0.004444634192623198
13045,-9.389431215822697e-05,0.009723068680614233
13046,-0.04291246831417084,0.02803114801645279
13047,0.028700772672891617,0.014887910554534756
13048,-0.005655091255903244,-0.008867371594533324
13049,0.006844410207122564,-5.960462772236497e-07
13050,-0.004560360684990883,0.1702850367873907
13051,0.00862598605453968,0.07831789937335998
13052,0.021546654403209686,0.002049394097412005
13053,0.028163563460111618,4.152604651637375
13054,0.052974164485931396,-0.01934657385572791
13055,0.04697035998106003,0.13930929265916348
13056,0.06160713732242584,0.07273959345184267
13057,-0.6877478361129761,-0.5323434174060822
13058,-0.04167714715003967,5.908477216959
13059,0.12943041324615479,0.22165339160710573
13060,-0.008651325479149818,-0.0036334097385406494
13061,0.02553969994187355,0.14368926361203194
13062,0.007541610859334469,-0.00018196567543782294
13063,0.1454663723707199,0.5863794032484293
13064,0.015587426722049713,0.20825619250535965
13065,-0.03070889227092266,2.0349975638091564
13066,-0.10545792430639267,0.3375398963689804
13067,0.022477904334664345,0.23212261823937297
13068,-0.04743219539523125,0.2543373927474022
13069,-0.06268314272165298,0.20297272503376007
13070,0.16624613106250763,0.005731892064213753
13071,-0.009903224185109138,-0.005132220685482025
13072,-0.24826277792453766,0.2830713093280792
13073,-0.0034503228962421417,0.047621000558137894
13074,-0.0317688025534153,-0.029841488227248192
13075,-0.06363584101200104,0.27071432769298553
13076,-0.06862414628267288,-0.06773023307323456
13077,-0.27035588026046753,1.8634364306926727
13078,0.02950936183333397,0.018428047187626362
13079,0.012713354080915451,-0.006517540547065437
13080,0.02486328035593033,-9.583874907548307e-05
13081,-0.020662667229771614,0.08777923136949539
13082,0.006726161576807499,-1.656825770623982e-05
13083,-0.09156741201877594,-0.03025776892900467
13084,0.0692778006196022,0.06842962373048067
13085,0.007552511524409056,0.0019309224444441497
13086,0.05536659061908722,0.016303442418575287
13087,-0.07732328772544861,-8.142739534378052e-05
13088,0.033269040286540985,0.0567680315580219
13089,0.058176543563604355,0.003412028541788459
13090,0.003181157633662224,0.02028723806142807
13091,0.020555973052978516,0.1196492025628686
13092,-0.008169976063072681,0.014310711994767189
13093,-0.18852777779102325,2.429793268442154
13094,-0.018715277314186096,-0.01668273052200675
13095,0.0497099906206131,0.0003210846334695816
13096,-0.28529006242752075,1.3549863398075104
13097,0.006800452247262001,-1.7761321942089126e-05
13098,-0.013306263834238052,0.35574739426374435
13099,-0.007258232682943344,0.11504332162439823
13100,0.03247150406241417,0.01571516750846058
13101,0.05495904013514519,0.4516645409166813
13102,-0.007528495043516159,0.12008373811841011
13103,0.00377277540974319,0.0003022483142558485
13104,-0.047793351113796234,0.3741893731057644
13105,0.024922866374254227,0.07164280489087105
13106,0.07991570979356766,0.017630090937018394
13107,0.0035779213067144156,0.004798152585863136
13108,0.04066993296146393,0.005128215765580535
13109,0.1082625761628151,0.13129148285952397
13110,-0.00916963815689087,-0.02411902684252709
13111,0.004872943740338087,0.0028454881539801136
13112,0.14636465907096863,0.6890842169523239
13113,-0.06116577237844467,-0.07346199452877045
13114,-0.12388407438993454,-0.10418439097702503
13115,-0.015122178941965103,-0.009169576689600945
13116,-0.025668486952781677,0.25302083790302277
13117,0.024634381756186485,0.0198095072992146
13118,-0.02807454764842987,-0.046223817858844995
13119,0.17216022312641144,0.44361448287963867
13120,-0.004117237403988838,-0.00486740842461586
13121,0.0873391330242157,0.28149606101214886
13122,-0.0021477597765624523,0.16854954790323973
13123,0.0040385788306593895,0.013523006346076727
13124,0.013139969669282436,0.001954851672053337
13125,-0.012628328055143356,-0.014650111086666584
13126,0.025432581081986427,0.003427005256526172
13127,0.049424249678850174,1.601661827415228
13128,0.020113937556743622,0.007831192575395107
13129,0.010137328878045082,-0.003634879016317427
13130,-0.00681051192805171,-0.008389599621295929
13131,0.009745082817971706,0.15568885207176208
13132,0.008522123098373413,1.5296000726521015
13133,-0.02102747932076454,-0.011693276464939117
13134,0.046089813113212585,0.602213067933917
13135,0.014310412108898163,0.1470862738788128
13136,0.006928500719368458,0.036782047944143414
13137,0.0751047357916832,0.033609453588724136
13138,-0.0062680914998054504,-0.01273561455309391
13139,0.016540080308914185,-0.12822587601840496
13140,0.03821470960974693,-0.016483320447150618
13141,0.0025072386488318443,0.006098255966207944
13142,0.012653464451432228,0.0011553023964552267
13143,0.029687145724892616,0.010789927560836077
13144,-0.005631814710795879,0.21535078901797533
13145,-0.005969346035271883,-0.00046420540660619715
13146,0.02821488492190838,1.5756007749587297
13147,0.02086463011801243,0.011438922258093953
13148,-0.017576610669493675,-0.014285037759691477
13149,-0.0033467013854533434,0.008400258142501116
13150,0.12269504368305206,0.06481590308248997
13151,0.0032857097685337067,0.021356258541345596
13152,0.13975396752357483,0.125458724796772
13153,-0.0010541044175624847,0.055818239226937294
13154,-0.15685884654521942,0.2272399365901947
13155,0.003208335256204009,0.00019833484839182347
13156,0.018610920757055283,-0.0019365507178008556
13157,0.08679897338151932,0.6161106154322624
13158,-0.0006189784035086632,-0.005523444415302947
13159,0.003778973827138543,0.0007005422085057944
13160,-0.05206415802240372,3.316000271588564
13161,0.037073634564876556,0.01747653540223837
13162,-0.024260960519313812,-0.02100431127473712
13163,0.030381277203559875,0.01673408574424684
13164,0.012585155665874481,-0.005058635026216507
13165,0.0033001918345689774,0.0025375423720106483
13166,0.04747772589325905,-0.005719607230275869
13167,0.036229778081178665,-0.032993973940610884
13168,0.022195028141140938,0.002380650315899402
13169,0.10015451163053513,0.016758971381932497
13170,-0.0018637680914252996,0.4731114748865366
13171,0.053593337535858154,-0.0011329373810440302
13172,0.006850637495517731,0.00014971456857892917
13173,0.03203742951154709,0.17511378042399883
13174,-0.002925777342170477,0.01989376824349165
13175,0.03575646132230759,0.319783133250894
13176,0.006054460071027279,0.014580120332539082
13177,0.025665320456027985,0.01920680834155064
13178,-0.12121618539094925,0.013963684439659119
13179,0.12743698060512543,0.02743399888277054
13180,-0.048716358840465546,0.0888817310333252
13181,-0.01754707098007202,0.07339843362569809
13182,0.06136764585971832,0.017768735997378826
13183,0.0737430602312088,0.022370466962456703
13184,0.04959950968623161,0.019337774720042944
13185,0.002670847810804844,0.008289781195344403
13186,-0.001702974084764719,0.2951115779578686
13187,0.22859513759613037,-0.03467114269733429
13188,0.0063063460402190685,2.9802274710277743e-06
13189,-0.07642518728971481,-0.0811720984056592
13190,0.01147170178592205,-0.013713463209569454
13191,-0.007999295368790627,1.399262354709208
13192,0.01151391863822937,0.16193708777427673
13193,-0.11888246238231659,0.8843687027692795
13194,-0.015949808061122894,0.3859161138534546
13195,0.001295194961130619,0.23789463471621275
13196,-0.3914114832878113,-0.05020102858543396
13197,-0.09508714079856873,-0.07918115705251694
13198,-0.125453382730484,1.7611777931451797
13199,-0.009165280498564243,-0.00021264702081680298
13200,-0.09928665310144424,1.1167916133999825
13201,0.030629180371761322,0.09707171842455864
13202,-0.01749069057404995,0.09358065202832222
13203,-0.08686728775501251,0.5036218464374542
13204,0.01302284188568592,0.05052693234756589
13205,0.014148162677884102,0.03879622579552233
13206,-0.007734198588877916,0.05320065561681986
13207,-0.0966748595237732,0.3749237284064293
13208,0.0677359402179718,0.014973462093621492
13209,-0.10022196173667908,0.48316049575805664
13210,-0.005658157169818878,0.46790268272161484
13211,0.0030908442568033934,-0.0026136760716326535
13212,0.0347520150244236,0.002984723076224327
13213,0.14671790599822998,0.28167297691106796
13214,-0.0030639434698969126,0.07407600013539195
13215,0.035601772367954254,-0.01961426343768835
13216,0.014088835567235947,-0.030161696020513773
13217,-0.010635142214596272,1.3601325955241919
13218,0.052041471004486084,0.14024616964161396
13219,-0.07374225556850433,-0.027071677148342133
13220,0.0049103740602731705,-7.271662980201654e-06
13221,-0.01260443590581417,0.00529058463871479
13222,0.12758789956569672,2.5587168484926224
13223,0.03220879286527634,-0.000766245648264885
13224,-0.004946794360876083,-0.05209758784621954
13225,0.1059880182147026,0.3861920041963458
13226,-0.00516805425286293,0.8777337353676558
13227,0.06410261988639832,0.011483719572424889
13228,0.039107657968997955,0.27020723512396216
13229,0.035512302070856094,0.08141637640073895
13230,0.032122448086738586,0.4244042504578829
13231,-0.16648906469345093,-0.12109234929084778
13232,0.050597015768289566,-0.008649045135825872
13233,-0.32142138481140137,0.9002315700054169
13234,-0.0026771631091833115,0.06060908501967788
13235,-0.03221726045012474,0.16880829259753227
13236,0.0027917055413126945,0.017256684601306915
13237,0.020366480574011803,0.001565317521453835
13238,0.012898607179522514,0.034421784337610006
13239,0.020734034478664398,0.005690314574167132
13240,-0.021934671327471733,0.09531291387975216
13241,0.006423485931009054,0.00020230902009643614
13242,-0.017975350841879845,0.0002078283578157425
13243,-0.05691598355770111,1.2663824409246445
13244,-0.35734686255455017,-0.3554743230342865
13245,0.022213459014892578,0.08613403234630823
13246,0.156192347407341,0.018351524537138175
13247,0.012655014172196388,1.4305095987765526e-06
13248,0.004642139654606581,0.022200550884008408
13249,0.006145254243165255,0.008847773016896099
13250,0.025279011577367783,0.01277186127845198
13251,0.023658771067857742,0.001558875199407339
13252,-0.03959297388792038,0.16243724524974823
13253,-0.025261711329221725,0.027603283524513245
13254,-0.08994942903518677,-0.09762388840317726
13255,-0.18335749208927155,2.1993135511875153
13256,0.011880002915859222,-0.02761161793023348
13257,0.006202401127666235,0.001457787526305765
13258,0.003703415160998702,0.008294818690046668
13259,0.09146764874458313,0.16045331512577832
13260,-0.003311365842819214,0.21416353434324265
13261,0.05338443070650101,0.06642754096537828
13262,-0.17507822811603546,0.1999204456806183
13263,-0.057123612612485886,0.4629486948251724
13264,-0.021064775064587593,-0.018962973728775978
13265,0.022018490359187126,0.006823439209256321
13266,0.053261347115039825,0.0020621800795197487
13267,-0.005627207458019257,1.1887905970215797
13268,-0.10780299454927444,0.3895518630743027
13269,0.0006224439712241292,-0.00017510011275589932
13270,0.10526464879512787,0.01237555081024766
13271,-0.049147944897413254,0.2722547650337219
13272,0.020350951701402664,0.00936054580961354
13273,-0.1988941729068756,0.8733176290988922
13274,0.012214988470077515,0.9414214212447405
13275,0.021101923659443855,-0.001366002019494772
13276,0.0763360783457756,0.23822994530200958
13277,-0.02603430673480034,1.1541061624884605
13278,0.04244859516620636,0.03763878345489502
13279,0.07010465860366821,-0.008808128535747528
13280,0.049743011593818665,0.00016902289735298837
13281,0.07161189615726471,0.013345211278647184
13282,0.061195749789476395,-0.009114646818488836
13283,0.10391127318143845,0.07793702039634809
13284,0.013980195857584476,-0.002386275678873062
13285,-0.11816353350877762,0.23087069392204285
13286,-0.019808484241366386,0.005186751484870911
13287,0.0022820718586444855,0.004674417548812926
13288,0.05655267834663391,0.11279042018577456
13289,0.06153469160199165,0.047079190611839294
13290,0.0038115165662020445,0.0008837582245178055
13291,0.025610368698835373,0.009893551772402134
13292,-0.048875842243433,1.9591484740376472
13293,0.02780621498823166,-0.10618001129478216
13294,0.06546837836503983,0.21410522609949112
13295,-0.08290551602840424,-0.028346247971057892
13296,0.15037597715854645,0.11200659209862351
13297,0.05935119837522507,0.0166942086070776
13298,0.003798471298068762,-0.004193645469058538
13299,0.016856014728546143,0.016849565436132252
13300,-0.007160682696849108,-0.009029418928548694
13301,-0.5337334275245667,1.1017882227897644
13302,0.00522075779736042,0.07422039844095707
13303,0.0024042725563049316,0.0019808951765298843
13304,0.06293270736932755,0.0007581093668704852
13305,0.038252461701631546,0.7584082372486591
13306,0.02726323902606964,0.006748018776997924
13307,0.00570404389873147,0.008439018274657428
13308,0.003253646194934845,0.6951237842440605
13309,-0.00032670958898961544,0.018711430951952934
13310,0.04294291138648987,0.024937033653259277
13311,0.03601868078112602,0.0004192792148387525
13312,0.00945749320089817,-2.2649725792689424e-06
13313,0.027996640652418137,0.17866700910963118
13314,0.016377225518226624,0.0022678524255752563
13315,-0.004550395533442497,-0.0019030305556952953
13316,0.01826367899775505,0.1417704625055194
13317,-0.011146949604153633,0.7939163818955421
13318,0.035664960741996765,0.22774100443348289
13319,0.009993717074394226,0.0024073850363492966
13320,0.015901463106274605,0.004097136261407286
13321,-0.2506292760372162,0.16192328929901123
13322,0.11864195764064789,0.8255176357924938
13323,0.06227416545152664,-0.054797228425741196
13324,0.008197413757443428,1.5025790203362703
13325,0.0014144834131002426,0.08774713426828384
13326,0.2351931929588318,0.7629176676273346
13327,0.0065989866852760315,0.03319624811410904
13328,0.023060398176312447,0.0011876671924255788
13329,0.034535206854343414,-0.009801405016332865
13330,-0.00680889654904604,0.6028515649959445
13331,-0.32606327533721924,1.6090908646583557
13332,0.0028288427274674177,9.905585284286644e-05
13333,-0.058252185583114624,4.8577731102705
13334,0.056395523250103,-0.010538267437368631
13335,-0.3389740586280823,-0.05693766474723816
13336,0.104371078312397,0.6936216610483825
13337,-0.029398687183856964,0.4711480885744095
13338,-0.11131098866462708,-0.11669737659394741
13339,0.10282096266746521,0.021184234879910946
13340,-0.10790613293647766,-0.015000976622104645
13341,0.0031470395624637604,0.06307199969887733
13342,0.00180430943146348,0.003327279817312956
13343,0.07592619210481644,0.05837598629295826
13344,0.02081875316798687,0.2535948761506006
13345,0.017583098262548447,0.2939260439015925
13346,0.03262816369533539,0.005013118381612003
13347,0.014558253809809685,8.964038170233835e-05
13348,0.028433915227651596,0.04635472223162651
13349,0.006706215441226959,-0.0394952530041337
13350,0.028948018327355385,0.16865370608866215
13351,-0.11309316009283066,-0.06287234276533127
13352,0.023584894835948944,-0.005781080573797226
13353,0.05463576689362526,0.019320746883749962
13354,-0.1251361221075058,-0.05440688133239746
13355,0.0011721536284312606,0.0025983709056163207
13356,-0.005162973888218403,0.010163656435906887
13357,-0.0798933282494545,0.08183762431144714
13358,0.10185066610574722,0.17498404829530045
13359,0.016214411705732346,0.0013149160658940673
13360,0.017882393673062325,0.010847219731658697
13361,0.09049990773200989,-0.003024569828994572
13362,0.01309716422110796,0.055412341840565205
13363,0.08034875243902206,0.014623229391872883
13364,-0.005924461409449577,-0.02109083265531808
13365,0.0520205944776535,0.023581303423270583
13366,0.025163348764181137,0.003935767337679863
13367,0.013252944685518742,0.16334773844573647
13368,-0.6096553206443787,-0.6347128376364708
13369,-0.021151907742023468,-0.006528474390506744
13370,-0.025860771536827087,0.37763573229312897
13371,0.0011939662508666515,-9.118895650317427e-05
13372,-0.019565993919968605,0.043199557811021805
13373,-0.017449023202061653,0.6141505762934685
13374,-0.019374655559659004,-0.016079885885119438
13375,0.011399686336517334,0.40392062813043594
13376,-0.14855511486530304,0.46060651540756226
13377,0.10730835795402527,0.39001843333244324
13378,-0.008169496431946754,-0.0030448725447058678
13379,0.0027631595730781555,0.10023051127791405
13380,-0.06647313386201859,-0.014201648533344269
13381,0.0846361368894577,0.26971952989697456
13382,-0.003698481246829033,0.3808676525950432
13383,-0.1262902021408081,-0.12691417336463928
13384,-0.036298103630542755,0.020017672330141068
13385,-0.00012785429134964943,1.6230874545872211
13386,0.055219363421201706,0.0121494613122195
13387,0.08387958258390427,1.9932445706799626
13388,0.06085352599620819,0.0037932367995381355
13389,0.03167102113366127,0.0006536458386108279
13390,0.03659874200820923,0.08356782235205173
13391,-0.0735500231385231,0.5355013757944107
13392,-0.013556141406297684,0.24229093082249165
13393,-0.02046007290482521,0.06899561919271946
13394,0.02128889597952366,-0.006813369691371918
13395,-0.0009441787842661142,0.01596801495179534
13396,0.06976915150880814,0.09503822959959507
13397,0.029597442597150803,0.010506237391382456
13398,-0.042024463415145874,0.6075338758528233
13399,0.08715829253196716,-0.0013844561763107777
13400,0.013892928138375282,0.15319799818098545
13401,0.0632968619465828,-0.000312362659315113
13402,0.028139911592006683,-0.011486141011118889
13403,0.027809210121631622,0.2749837189912796
13404,-0.033047981560230255,0.3138154670596123
13405,-0.025700055062770844,-0.07679378613829613
13406,0.058604463934898376,1.5231855064630508
13407,-0.01664309948682785,1.6598274037241936
13408,0.006172482855618,0.015749137513921596
13409,0.07710257172584534,0.12111031264066696
13410,0.04028531536459923,0.22026746976189315
13411,0.03436371684074402,0.0034278834937140346
13412,-0.006028671748936176,0.014435620047152042
13413,-0.19702857732772827,1.5157149136066437
13414,0.0019718289840966463,0.025991878705099225
13415,0.07456501573324203,0.1627421843004413
13416,-0.14371749758720398,-0.1940929451957345
13417,0.08983992785215378,0.008431459311395884
13418,0.04348919168114662,0.005959205329418182
13419,-1.2918689250946045,-0.8937985897064209
13420,-0.02478793077170849,0.05622061714529991
13421,0.00037363957380875945,-0.0008994758172775619
13422,0.03045652247965336,0.005222934763878584
13423,0.000122197438031435,0.0011482778936624527
13424,0.013042362406849861,0.02759259776212275
13425,0.06826379895210266,0.001904797158204019
13426,-0.2056191861629486,1.6319160759449005
13427,-0.028964336961507797,0.042403869330883026
13428,0.003571226727217436,0.003834312956314534
13429,0.04730876907706261,0.009184148162603378
13430,-0.005343039520084858,0.05098527576774359
13431,-0.04436306282877922,0.10127703845500946
13432,0.001477622427046299,-0.006478369818069041
13433,-0.023175181820988655,3.2336936201900244
13434,0.000967519823461771,0.0006322290864773095
13435,-0.038527026772499084,0.5406470373272896
13436,-0.003176234196871519,-0.008576285326853395
13437,-0.013790234923362732,0.9521443396806717
13438,-0.011858947575092316,2.0974861942231655
13439,0.004642895422875881,0.0022334710229188204
13440,0.026805907487869263,-0.001246487197931856
13441,-0.027362653985619545,0.17088893055915833
13442,0.021206967532634735,0.1786104217171669
13443,-0.37092599272727966,-0.5649803429841995
13444,-0.006851889658719301,-0.008342341287061572
13445,0.07792425900697708,1.0344433784484863
13446,-0.22458265721797943,0.9356810748577118
13447,-0.24591149389743805,-0.22408655285835266
13448,0.004142644349485636,0.018647961784154177
13449,0.0006144978106021881,0.004637179896235466
13450,-0.04799124598503113,0.02465631812810898
13451,0.004459237679839134,-0.007131004706025124
13452,0.1986856758594513,0.1806791927665472
13453,0.14002831280231476,-0.044296763837337494
13454,-0.022441083565354347,-0.0217251256108284
13455,0.011663559824228287,0.032006705179810524
13456,0.0007256597746163607,0.015359532786533237
13457,0.0062561603263020515,0.009949694945826195
13458,-0.002061239443719387,-0.006382136605679989
13459,0.015118511393666267,0.9547721282579005
13460,-0.0012509503867477179,0.002881474792957306
13461,0.0047097280621528625,0.16944211721420288
13462,-0.3872828781604767,0.8401018977165222
13463,0.01626521907746792,-0.0003020194162672851
13464,-0.01199057325720787,0.1527779307216406
13465,0.03328247368335724,0.008159500313922763
13466,-0.03493887931108475,-0.02891161385923624
13467,0.021389473229646683,0.006507762096589431
13468,-0.0063201324082911015,0.0358172794803977
13469,-0.007469262462109327,-0.0018725283443927765
13470,0.1303175836801529,0.012054761871695518
13471,-0.012672191485762596,-0.02350998017936945
13472,0.14448495209217072,0.07946600671857595
13473,-0.03188171610236168,-0.05348612740635872
13474,0.18008270859718323,0.08086609095335007
13475,0.011223802343010902,0.3435919899493456
13476,-0.027367165312170982,-0.034057421260513365
13477,0.0030518686398863792,0.0824276048806496
13478,0.002419000491499901,0.09630782902240753
13479,-0.077937051653862,0.7628318965435028
13480,0.04731819033622742,0.0718255564570427
13481,-0.05290858820080757,1.258422676473856
13482,-0.03372911736369133,0.7708624601364136
13483,-0.08289255201816559,0.4728827178478241
13484,0.11544684320688248,0.05147545784711838
13485,-0.0010592910693958402,-0.0017640961887082085
13486,-0.06310214102268219,-0.02004280686378479
13487,0.012910852208733559,0.5483675934374332
13488,-0.15561752021312714,-0.13824627920985222
13489,0.023364145308732986,0.06240865122526884
13490,0.08930061012506485,-0.011551135568879545
13491,0.005501076579093933,3.746610775589943
13492,-0.049385882914066315,1.8698171079158783
13493,0.030123218894004822,0.1251463065855205
13494,-0.028180105611681938,0.049939244985580444
13495,-0.03379643335938454,1.5573429688811302
13496,0.0037714955396950245,0.0003126320498267887
13497,0.0228499174118042,0.018674202263355255
13498,0.03122316300868988,0.017732873209752142
13499,0.04158526286482811,-0.009291552007198334
13500,-0.09607377648353577,0.19585148245096207
13501,0.0335780568420887,0.04416482406668365
13502,0.10321439057588577,0.005315947812050581
13503,0.09307554364204407,0.03721328405663371
13504,-0.023265205323696136,0.45742520689964294
13505,0.10855744779109955,0.00598438098859333
13506,0.0026924796402454376,0.002690320077817887
13507,0.0025213512126356363,0.0036884453147649765
13508,-0.1252380609512329,0.866132527589798
13509,0.19944894313812256,0.25639467500150204
13510,-0.19970744848251343,0.026599988341331482
13511,0.005283576902002096,0.008675881545059383
13512,0.022606614977121353,0.01463603600859642
13513,0.017221765592694283,0.025697719771414995
13514,-0.20029953122138977,0.03504958748817444
13515,0.014334882609546185,0.006439210832468234
13516,0.0046806130558252335,-0.012593064457178116
13517,0.02862485870718956,0.3370360836852342
13518,0.005653811618685722,-0.011514734709635377
13519,-0.007907449267804623,0.016335648484528065
13520,0.03279217332601547,0.16559901185974013
13521,0.15009161829948425,0.028878524724859744
13522,0.016938045620918274,2.635255940258503
13523,0.009723646566271782,0.009672053623944521
13524,-0.34795331954956055,0.3012281358242035
13525,0.032305799424648285,0.01020873460220173
13526,-0.029239632189273834,0.13151433318853378
13527,-0.026650091633200645,0.13953319936990738
13528,0.014812415465712547,0.0065401154570281506
13529,-0.024925047531723976,0.2864802274852991
13530,0.008700398728251457,0.00046599796041846275
13531,0.05376223847270012,0.7050777412950993
13532,0.1455872654914856,0.023612643592059612
13533,-0.05583183467388153,0.454725980758667
13534,0.1514923870563507,0.005248418767005205
13535,0.006000526715070009,-0.0006007262563798577
13536,0.01997220702469349,0.028055054630385712
13537,-0.6091268658638,-0.6183466389775276
13538,0.014229548163712025,0.0037197891995310785
13539,0.0036675315350294113,0.009172672221902758
13540,0.0027549373917281628,-8.070021794992499e-05
13541,-0.038384415209293365,1.338789589703083
13542,0.1516745239496231,0.0020931619219481945
13543,-0.563370406627655,1.249626100063324
13544,0.005532389506697655,0.050789639353752136
13545,0.027275269851088524,-4.6603730879724026e-05
13546,-0.0025147199630737305,0.26767714880406857
13547,-0.008963018655776978,0.10722105763852596
13548,0.005106866825371981,-0.0010975605982821435
13549,0.053014084696769714,-0.011220311522483825
13550,0.05659948289394379,-0.011100237956270576
13551,0.00580592080950737,-0.017964009195566177
13552,0.045918479561805725,0.293277008458972
13553,-0.0007807109504938126,0.05583573132753372
13554,-0.0014639496803283691,1.2830969914793968
13555,0.022202230989933014,0.407775997184217
13556,0.03987152874469757,0.0019258488900959492
13557,0.00490422360599041,0.0034825243055820465
13558,0.1013459637761116,0.009629718028008938
13559,0.14720751345157623,0.2733962913043797
13560,-0.01644492894411087,-0.06367903761565685
13561,-0.024251529946923256,2.669478550553322
13562,-0.04426884651184082,-0.03237904980778694
13563,0.03540324047207832,0.4886214016005397
13564,-0.02119380235671997,0.7535497806966305
13565,0.006697824224829674,0.00033057901600841433
13566,0.03335119038820267,0.160950523102656
13567,-0.0001894407905638218,0.027979138307273388
13568,0.018753036856651306,0.021651418384863064
13569,0.009154748171567917,0.0017934915667865425
13570,0.05171893909573555,0.4284484349191189
13571,-0.10068012773990631,1.2087988927960396
13572,-0.31188711524009705,0.3344539999961853
13573,0.0012931420933455229,0.0072679590457482846
13574,0.021504348143935204,0.0010326787014491856
13575,0.021986456587910652,0.3976700494531542
13576,0.058249786496162415,-0.003308364190161228
13577,0.11662596464157104,0.7703137546777725
13578,-0.0458320751786232,0.2838948220014572
13579,0.07780931890010834,-0.013104659505188465
13580,-0.017009984701871872,-0.021677085373084992
13581,0.08839341998100281,-1.1897645890712738e-07
13582,0.015072864480316639,-0.0001348075456917286
13583,-0.019119132310152054,-0.02147489003255032
13584,0.01757016032934189,-0.0015682345256209373
13585,0.011085394769906998,-0.003978955093771219
13586,-0.0341554656624794,0.0751737654209137
13587,0.1885998398065567,0.01043374603614211
13588,-0.002898856997489929,0.14941669255495071
13589,0.0606425404548645,0.0049950467655435205
13590,0.01939445734024048,0.8788010701537132
13591,0.0006124658975750208,0.00795277020893991
13592,0.007890994660556316,0.1380524104461074
13593,0.00377900549210608,-6.079640570533229e-06
13594,-0.004075843840837479,-0.001898130401968956
13595,0.004325238987803459,0.0004218403046252206
13596,0.06744644045829773,0.14739522524178028
13597,0.0036348365247249603,0.012483514845371246
13598,0.017829496413469315,0.008791947844438255
13599,-0.07620013505220413,1.010252222418785
13600,0.02710520289838314,-9.116774890571833e-05
13601,0.03536907956004143,0.0034078030585078523
13602,0.04164475202560425,0.00017235959967365488
13603,0.009076693095266819,-0.00012024326133541763
13604,0.19003351032733917,0.1744193274062127
13605,0.03795316070318222,0.006568580865859985
13606,0.010688519105315208,-0.01192248985171318
13607,-0.12339439988136292,-0.001189306378364563
13608,-0.03783339262008667,-0.1786475069820881
13609,-0.03685831278562546,0.022797346115112305
13610,-0.2559007406234741,0.5471502542495728
13611,0.04529975727200508,0.005547328144311905
13612,0.015080498531460762,0.054253410547971725
13613,-0.0024666227400302887,-0.016272470355033875
13614,0.06811407208442688,0.9465828537940979
13615,0.019990308210253716,0.990672318264842
13616,-0.004353353753685951,0.06383745186030865
13617,-0.001708855852484703,0.003712036181241274
13618,0.0670754536986351,0.0074167400598526
13619,-0.15024606883525848,1.8760768920183182
13620,0.0016305558383464813,0.3468678807839751
13621,-0.0024533579126000404,0.9280133042484522
13622,0.0010909863049164414,-0.00017736084191710688
13623,0.009351208806037903,-0.043769506514072416
13624,-0.0022323913872241974,1.1544587053358555
13625,0.05070478841662407,0.5566434897482395
13626,0.02476987987756729,6.29650467261672
13627,0.02701500616967678,0.006943752174265683
13628,0.023985471576452255,-0.03384110773913562
13629,-0.02029351331293583,-0.02593417844036594
13630,0.004229702055454254,-0.0017146472237072885
13631,0.01948660798370838,0.16644338832702488
13632,-0.040986668318510056,-0.045733049511909485
13633,0.04638750106096268,0.07110191509127617
13634,0.1278339922428131,0.05310318898409605
13635,0.002585815964266658,3.2859970815479755e-05
13636,0.05011168494820595,-0.0024050604552030563
13637,-0.02294991910457611,0.896599680185318
13638,0.006397564895451069,1.6125416224822402
13639,-0.053237322717905045,0.9453722983598709
13640,0.030879106372594833,0.0011756733292713761
13641,0.013917110860347748,0.015435375273227692
13642,-0.024260960519313812,-0.016920655742287634
13643,-0.9213095903396606,0.5882261991500854
13644,0.00501268170773983,-9.89299442153424e-05
13645,-0.08283339440822601,0.5532841235399246
13646,-0.11296090483665466,0.014635205268859863
13647,-0.030908960849046707,0.3138780929148197
13648,0.03954977169632912,0.02199455047957599
13649,0.14030861854553223,0.008312586452811957
13650,0.10137750208377838,0.6422751417849213
13651,-0.004468843340873718,0.32486001029610634
13652,0.0062158131040632725,0.011446588207036257
13653,0.022754870355129242,0.009916437780484557
13654,-0.008469706401228905,0.9375883750617504
13655,0.021450847387313843,0.16247369349002838
13656,0.017882244661450386,-0.007782808970659971
13657,0.10238343477249146,0.11610965570434928
13658,0.0518609993159771,0.2515348605811596
13659,-0.06708225607872009,0.6888646483421326
13660,0.00029217975679785013,0.008025230839848518
13661,0.07767469435930252,-0.004185258876532316
13662,0.0010909863049164414,0.009784016094054096
13663,0.024568550288677216,0.0042668781243264675
13664,-0.014836370944976807,-0.010571155697107315
13665,0.02784622460603714,0.908494770526886
13666,-0.02251020446419716,1.4069023914635181
13667,-0.1788618564605713,2.158037081360817
13668,-0.062476493418216705,0.010054819285869598
13669,-0.0904218778014183,-0.061173707246780396
13670,0.15199579298496246,0.014931086916476488
13671,0.019506769254803658,0.0005539372796192765
13672,-0.014267023652791977,0.35007618367671967
13673,-0.07048020511865616,0.7915147989988327
13674,0.09184588491916656,0.012260958552360535
13675,0.0027396799996495247,0.0003513282717904076
13676,0.05063801258802414,0.36380532244220376
13677,-0.0023368559777736664,0.003895197529345751
13678,-0.07274705171585083,0.28032226115465164
13679,0.0015721784438937902,-0.0012515472481027246
13680,0.010175922885537148,0.2586147431284189
13681,0.013890319503843784,0.011728652752935886
13682,-0.035940006375312805,1.387700367718935
13683,0.03510309010744095,0.00684776995331049
13684,0.015270254574716091,2.372225435465225e-05
13685,0.00018167193047702312,0.02329801593441516
13686,-0.004085808992385864,0.013790301978588104
13687,0.14344431459903717,0.13568924367427826
13688,-0.04061206802725792,-0.01151016354560852
13689,-0.05602224916219711,0.2100837305188179
13690,-0.17350292205810547,0.04372929036617279
13691,-0.018015392124652863,-0.021604496520012617
13692,0.08228591084480286,0.006458863615989685
13693,-0.06587392091751099,-0.0615983922034502
13694,0.022718608379364014,-0.003790573973674327
13695,0.0029361697379499674,0.0018381669015070656
13696,-0.029172759503126144,0.41393009573221207
13697,-0.0017025992274284363,-0.030045320745557547
13698,0.006404029205441475,0.0019489334954414517
13699,-0.033782705664634705,-0.03278857469558716
13700,0.0032633538357913494,-0.004686921685788548
13701,-0.05169205367565155,1.346260279417038
13702,-0.12070963531732559,-0.1381356045603752
13703,0.019170142710208893,0.009546863147988915
13704,0.0031971302814781666,-5.2450299335760064e-05
13705,-0.1848369985818863,2.2562050819396973
13706,0.03173006698489189,0.002575013437308371
13707,0.011265196837484837,0.006695976005867124
13708,-0.021313630044460297,0.7039051875472069
13709,-0.07006743550300598,-0.07017191872000694
13710,-0.022816037759184837,0.3903573490679264
13711,-0.006682123988866806,3.1194901540875435
13712,-0.03929679095745087,-0.1315979715436697
13713,0.09435486793518066,0.12661594152450562
13714,-0.06068659573793411,0.19727160036563873
13715,0.006095129530876875,0.038947671637288295
13716,0.002638119040057063,0.003072714898735285
13717,-0.1393771767616272,-0.11693095415830612
13718,-0.004271805286407471,5.359941799193621
13719,0.060681190341711044,0.04886046261526644
13720,-0.030129121616482735,0.2101578712463379
13721,0.03215957432985306,0.11512303166091442
13722,0.005913383327424526,0.0022766798501834273
13723,0.02586575224995613,0.47288304194808006
13724,0.01219822745770216,0.024276346899569035
13725,0.08881687372922897,0.11270650383085012
13726,0.028865410014986992,0.492108853533864
13727,-0.07358729094266891,0.8114250004291534
13728,0.06126512214541435,0.052147102542221546
13729,-0.004626153036952019,0.06334387883543968
13730,-0.06538642197847366,0.8805899620056152
13731,-0.013096462935209274,-0.030874159187078476
13732,0.2855263352394104,0.12552137672901154
13733,0.21916820108890533,-0.0010168538428843021
13734,-0.30687499046325684,1.570968210697174
13735,0.015945447608828545,0.8474379759281874
13736,-0.010970138013362885,0.17089497298002243
13737,0.0076778000220656395,0.012280303053557873
13738,0.0033081183210015297,0.08687850157730281
13739,0.05881430581212044,0.0044429118861444294
13740,0.051855407655239105,0.018181784078478813
13741,-0.014856500551104546,0.770514253526926
13742,-0.0096669252961874,1.1412590593099594
13743,0.06284511834383011,0.0054902671836316586
13744,0.06289727985858917,0.00808773934841156
13745,-0.02105185203254223,0.03195909783244133
13746,-0.014831743203103542,0.35885781422257423
13747,0.02182587794959545,0.01671113516204059
13748,-0.07176119834184647,0.7571828737854958
13749,0.019559212028980255,0.23549761530011892
13750,-0.11165140569210052,0.6603306084871292
13751,0.021321674808859825,0.04072583152446896
13752,0.05215439945459366,0.5048087909817696
13753,-0.03325007110834122,0.060567304491996765
13754,0.03255479410290718,-0.04134937655180693
13755,-0.09490586072206497,-0.018450871109962463
13756,-0.028359536081552505,-0.03771408926695585
13757,0.0037891061510890722,6.162608042359352e-05
13758,-0.011646511033177376,-0.01887061703018844
13759,0.05382172390818596,0.2565618341322988
13760,-0.10951442271471024,-0.07827529311180115
13761,-0.15292003750801086,-0.12097781896591187
13762,0.025636723265051842,0.0033296013134531677
13763,0.020284710451960564,0.0028826151974499226
13764,0.03440428525209427,0.8659588228911161
13765,0.0658348798751831,0.22267165407538414
13766,0.007493891753256321,0.03838880825787783
13767,0.06097099930047989,0.08451404515653849
13768,0.016637850552797318,-0.0004714146925834939
13769,0.010084031149744987,1.9779879455454648
13770,-0.002103107050061226,2.236662194132805
13771,-0.0034028366208076477,0.0028898268938064575
13772,0.09556564688682556,0.2933128662407398
13773,-0.18796198070049286,0.07064105570316315
13774,0.0011789476266130805,-0.00010239291623292957
13775,0.0007597971707582474,0.0034731971099972725
13776,-0.08532276004552841,-0.01738675683736801
13777,0.006950587034225464,-0.004360578954219818
13778,0.13070088624954224,0.10365717299282551
13779,0.02769019640982151,0.06814573518931866
13780,0.25067639350891113,0.3505721725523472
13781,0.0231049582362175,0.0026674121618270874
13782,0.021458586677908897,0.0028869030065834522
13783,0.02334965392947197,0.02458379417657852
13784,0.0030865317676216364,-0.00038649782072752714
13785,0.033911433070898056,0.14505280391313136
13786,0.08943863958120346,0.000754263368435204
13787,0.09442631155252457,0.0311053097830154
13788,-0.05722557008266449,1.4056410156190395
13789,0.21068626642227173,0.02331425528973341
13790,0.03173406794667244,0.45163596514612436
13791,0.0794626772403717,0.5831595920026302
13792,-0.003883965313434601,-0.01765931025147438
13793,0.036020588129758835,0.00024303221834998112
13794,0.007200919091701508,-0.0010137839817616623
13795,0.04132659733295441,0.0008976024109870195
13796,0.28632593154907227,0.4579084664583206
13797,-0.08761556446552277,1.3231376707553864
13798,-0.05173473432660103,0.053489066660404205
13799,0.07297094166278839,-0.006723150610923767
13800,2.309684991836548,6.226539462804794
13801,0.0536639578640461,0.14353427197784185
13802,0.1397186815738678,0.47051758132874966
13803,0.03996910899877548,0.002858557039871812
13804,0.015114596113562584,0.0024705668911337852
13805,-0.007290177512913942,0.4806403396651149
13806,0.0029288982041180134,0.00017891400057123974
13807,0.04381835460662842,0.003580363467335701
13808,-0.006213639862835407,0.4536128547042608
13809,0.017560821026563644,-0.038202716037631035
13810,0.08003075420856476,0.2418575892224908
13811,-0.11270613223314285,1.3066087514162064
13812,0.06304382532835007,-4.768118742504157e-05
13813,0.002910182811319828,0.012341469249804504
13814,0.008842574432492256,0.09517646220047027
13815,0.02871619164943695,0.17170532420277596
13816,-0.17039817571640015,3.0052634924650192
13817,-0.14808538556098938,-0.05029364675283432
13818,-0.0033375881612300873,0.36225472344085574
13819,0.008336826227605343,-6.677675992250443e-05
13820,0.13814350962638855,0.331528402864933
13821,0.12760694324970245,0.04587318375706673
13822,0.027135903015732765,-0.014769678469747305
13823,-0.050955917686223984,0.01531248539686203
13824,-0.17812412977218628,-0.14661236479878426
13825,0.01695309579372406,0.07369507849216461
13826,-0.5322263836860657,1.3672183156013489
13827,0.02045373246073723,-4.374831678433111e-05
13828,0.013185162097215652,0.039328429847955704
13829,-0.03787962719798088,-0.005495443940162659
13830,-0.010071071796119213,0.17353785783052444
13831,-0.01397441141307354,0.08209869265556335
13832,0.1655052900314331,1.134261878207326
13833,0.04334864392876625,0.0301666568411747
13834,-0.08545521646738052,2.163358524441719
13835,0.03091658465564251,0.001902732066810131
13836,-0.13605864346027374,1.6998237818479538
13837,-0.14311811327934265,0.4507581889629364
13838,-0.00842289999127388,-0.009734868071973324
13839,0.01806558109819889,0.17741634882986546
13840,0.05511718615889549,-0.0010131443850696087
13841,0.00026600947603583336,-0.0034292255149921402
13842,0.0034105258528143167,5.5168638937175274e-05
13843,0.01660050079226494,-0.00019043032079935074
13844,0.003292819019407034,0.16372069669887424
13845,-0.08281490951776505,-0.02213510125875473
13846,0.0012215008027851582,0.00012658143532462418
13847,0.012419033795595169,0.4311486594378948
13848,0.023310290649533272,-0.00014911862399458187
13849,-0.0049727680161595345,0.007709519937634468
13850,0.0700611099600792,0.01976296678185463
13851,0.0036131045781075954,0.06152855046093464
13852,-0.021942060440778732,0.7587584108114243
13853,0.018958019092679024,0.24373645894229412
13854,-0.04213980957865715,0.6132270395755768
13855,-0.00704663060605526,0.033932432532310486
13856,-0.023865748196840286,0.013552121818065643
13857,0.025405999273061752,0.0749196398537606
13858,-0.15062010288238525,0.650918647646904
13859,-0.02340058609843254,-0.01634700760245323
13860,0.02714727446436882,-0.0005011409521102905
13861,0.015446744859218597,0.005377659690566361
13862,0.02710721269249916,0.0058286795392632484
13863,0.08908899873495102,0.04802471701987088
13864,0.009117811918258667,0.16703834431245923
13865,0.014320642687380314,0.01204806286841631
13866,0.05323013663291931,0.31230692006647587
13867,0.01828756555914879,0.038710505701601505
13868,0.06398827582597733,0.02818525768816471
13869,0.019977353513240814,0.434108167886734
13870,0.014998164027929306,0.7784355022013187
13871,0.06361790746450424,0.025616370607167482
13872,0.01687174290418625,0.013510916935047135
13873,-0.004271418787539005,0.02882054541260004
13874,0.014061640948057175,0.8545951806008816
13875,-0.6515989899635315,1.1107468008995056
13876,0.024420659989118576,0.022913081920705736
13877,0.03927960991859436,0.004084523767232895
13878,0.006838726345449686,-0.0001573050394654274
13879,0.006548555567860603,0.8681105934083462
13880,0.045138053596019745,0.06829939782619476
13881,-0.02082207426428795,-0.02281074447091669
13882,0.0356733612716198,-0.005888678831979632
13883,-0.010790932923555374,-0.013592504430562258
13884,0.13384585082530975,0.4579701405018568
13885,0.054608989506959915,0.03421333525329828
13886,-0.1659150868654251,0.07726272940635681
13887,-0.05029216781258583,-0.04740040376782417
13888,0.0033247987739741802,0.0165596095030196
13889,0.012344522401690483,0.026119282440049574
13890,-0.03538312390446663,0.5419419258832932
13891,-0.014683341607451439,0.0015277694910764694
13892,-0.0006842929869890213,0.004917502170428634
13893,0.0008608587086200714,0.06647871807217598
13894,-0.04165219888091087,-0.01072705164551735
13895,-0.06637358665466309,-0.020847134292125702
13896,0.3283360004425049,0.3387130871415138
13897,0.05646657943725586,0.2026312854140997
13898,0.009168334305286407,0.00037616307963617146
13899,0.06070388853549957,0.038753833854570985
13900,0.001092991791665554,0.002646896056830883
13901,0.006303127389401197,1.1801610526163131e-05
13902,0.12672650814056396,0.03852551057934761
13903,-0.24970629811286926,-0.2958431225270033
13904,-0.03216147795319557,0.04528948292136192
13905,0.0017465550918132067,0.1475168603938073
13906,0.001630900427699089,0.07427780702710152
13907,0.13263805210590363,0.6949008293449879
13908,0.009628823027014732,0.010566229466348886
13909,0.016945479437708855,0.16773145319893956
13910,0.022745328024029732,0.0005311280256137252
13911,0.006043762434273958,0.003280706994701177
13912,0.09880665689706802,0.541824857937172
13913,0.08604951947927475,0.009160709392745048
13914,0.02540021762251854,1.3268734738230705
13915,0.0020133638754487038,0.57403105776757
13916,0.03997953608632088,0.021330041345208883
13917,0.07812671363353729,0.2282879538834095
13918,0.002325488720089197,-0.00023252664686879143
13919,0.003550866851583123,0.009763278377940878
13920,0.052803389728069305,0.08069143444299698
13921,0.006776980124413967,-0.00025023589842021465
13922,-0.001149989664554596,-0.07836943678557873
13923,0.007082352414727211,-0.010764180682599545
13924,0.016749249771237373,0.002931601367890835
13925,0.09248577058315277,0.03243223670870066
13926,0.00327368569560349,0.03323476860532537
13927,0.0807986930012703,-0.01305874902755022
13928,-0.05262966826558113,0.12223129719495773
13929,0.03547726199030876,1.487828839570284
13930,0.03506536781787872,0.009020103015936911
13931,0.002015219535678625,-0.0002885804860852659
13932,0.013364698737859726,0.01653732405975461
13933,-0.0011157632106915116,0.23876281245611608
13934,0.04944169893860817,0.01856371932080947
13935,0.02192779816687107,0.03257589787244797
13936,0.09451335668563843,0.3584825061261654
13937,0.018862001597881317,0.04461951181292534
13938,0.013399431481957436,2.0837442073971033
13939,-0.12769944965839386,0.2324705272912979
13940,-0.049455054104328156,0.04655306786298752
13941,0.02106940560042858,0.25281531154178083
13942,0.0013999026268720627,1.5055246502161026
13943,0.08233869820833206,0.5020778235048056
13944,0.0927245244383812,0.008083150663878769
13945,0.002666854066774249,-0.00012241293006809428
13946,-0.022062592208385468,0.03684177249670029
13947,-0.024895120412111282,0.13960443809628487
13948,0.06349314004182816,0.01998348422057461
13949,-0.06863432377576828,0.00443856418132782
13950,-0.03531614691019058,0.10097767412662506
13951,0.0023972562048584223,0.02164645114680752
13952,-0.09501797705888748,-0.057344235479831696
13953,0.0023428089916706085,-0.0004963302562828176
13954,-0.04032902419567108,0.1350124254822731
13955,0.13446171581745148,0.7796213459223509
13956,-0.04941302910447121,-0.04855723609216511
13957,0.0049054501578211784,0.19996577221900225
13958,-0.0373857356607914,-0.01574961468577385
13959,0.019946057349443436,0.000667092390358448
13960,-0.2623889744281769,0.8968709409236908
13961,0.015619922429323196,4.117579914629459
13962,0.0024922206066548824,0.0021269345306791365
13963,0.0022423160262405872,-0.0013089702697470784
13964,0.10513503104448318,0.037566377548500896
13965,-0.019291870296001434,-0.025675402721390128
13966,-0.05631820857524872,0.4567113146185875
13967,-0.07366864383220673,0.06318481266498566
13968,-0.0008305031806230545,0.08097029104828835
13969,0.0027654729783535004,0.4386487118899822
13970,0.010783988982439041,0.007949568214826286
13971,-0.5514938235282898,-0.10863989591598511
13972,0.0681333839893341,0.6371980905532837
13973,-0.001988910138607025,0.09353208728134632
13974,-0.010500971227884293,-0.01564272865653038
13975,0.0013743730960413814,0.0007448951946571469
13976,-0.01272699236869812,0.1881704479455948
13977,0.0763494074344635,0.030887152068316936
13978,0.06604310125112534,0.14389944612048566
13979,0.03289110213518143,0.0012199350021546707
13980,-0.03184819966554642,0.034083448350429535
13981,0.05266125872731209,-0.012919437140226364
13982,-0.04245112091302872,0.21716006100177765
13983,0.001464965520426631,0.011755830142647028
13984,-4.8961490392684937e-05,0.0027972348034381866
13985,0.012025433592498302,0.056307111866772175
13986,-0.06976492702960968,2.201064020395279
13987,-0.021696291863918304,1.2149612680077553
13988,0.024924984201788902,0.0007359785377047956
13989,-0.011219553649425507,0.5368078825995326
13990,0.05610264837741852,0.02493787556886673
13991,-0.1599043607711792,0.0429980605840683
13992,-0.04607567936182022,0.04188067093491554
13993,0.02101479470729828,0.012233133835252374
13994,-0.32317429780960083,0.9602633118629456
13995,-0.03565114736557007,-0.011511489748954773
13996,-0.04482290893793106,0.43258997797966003
13997,0.032735563814640045,0.00867988439858891
13998,-0.004271805286407471,-0.011521251648664474
13999,0.0211782306432724,0.007890476263128221
14000,-0.11054030060768127,-0.021954819560050964
14001,0.05718345195055008,-0.01846897741779685
14002,0.0012094618286937475,0.002869021009246353
14003,0.062140773981809616,0.25350065995007753
14004,-0.06343985348939896,-0.00298115611076355
14005,0.030067482963204384,0.005526520311832428
14006,-0.00754579808562994,1.7662123376503587
14007,-0.1074753850698471,1.2375722900032997
14008,0.020759310573339462,0.12167543545365334
14009,-0.07566482573747635,1.050483375787735
14010,0.028293916955590248,-0.008188433013856411
14011,0.0025161688681691885,0.0016752683150116354
14012,0.021822823211550713,1.060953650267038e-05
14013,0.019449815154075623,0.00042226631194353104
14014,0.002880183979868889,-0.010442561469972134
14015,0.03022262081503868,0.32497890666127205
14016,0.030491258949041367,0.005721257533878088
14017,0.07512464374303818,0.0001200062979478389
14018,0.09811833500862122,3.347302120178938
14019,0.022940225899219513,0.008604172966443002
14020,-0.043335750699043274,0.7695172838866711
14021,0.0518609993159771,-0.007351258546113968
14022,-0.013310279697179794,1.001525279134512
14023,0.011913884431123734,1.481019627302885
14024,-0.0007959329523146152,-0.003102955175563693
14025,0.03266870602965355,-0.00015540822641924024
14026,-0.005631595849990845,0.5967659167945385
14027,-0.03218267112970352,0.06639678031206131
14028,0.013356043957173824,0.010924766771495342
14029,-0.0023831482976675034,0.3311729393899441
14030,0.035795908421278,0.032134850858710706
14031,-0.0009041833691298962,-0.0023386834654957056
14032,0.02701500616967678,0.008172999476082623
14033,-0.0012688625138252974,0.0004343762993812561
14034,0.0895751416683197,0.0002147575723938644
14035,-0.11295201629400253,-0.05903094261884689
14036,0.21595749258995056,1.7015078817494214
14037,-0.00017900578677654266,0.006874572476372123
14038,-0.03949849307537079,0.6382154151797295
14039,-0.16146177053451538,0.5632118731737137
14040,-0.0013195713981986046,-0.002366386353969574
14041,0.054839178919792175,-0.007365423021838069
14042,0.03252092003822327,1.6680445075035095
14043,0.009900880977511406,0.12759078480303288
14044,0.0010105525143444538,-0.002186124213039875
14045,0.079135462641716,0.004159492353210226
14046,0.0023640296421945095,0.04996835393831134
14047,-0.059034764766693115,0.19065871834754944
14048,0.019654732197523117,-0.030267090536653996
14049,0.012600179761648178,5.006499122828245e-06
14050,0.013603399507701397,0.9399516237899661
14051,0.01854950562119484,-0.0004296320730645675
14052,-0.0352015495300293,-0.009096328169107437
14053,0.11043363809585571,0.6240231096744537
14054,0.0015957150608301163,-0.019273055950179696
14055,0.05174344778060913,0.03773902030661702
14056,0.017819687724113464,-0.003774885321035981
14057,0.10325737297534943,0.016216710093431175
14058,0.01640627719461918,-0.0003327262820675969
14059,-0.0755135789513588,-0.12556473352015018
14060,0.1614861786365509,0.10136128589510918
14061,0.059832632541656494,0.3224744349718094
14062,0.02623482048511505,0.05761530471500009
14063,-0.02972825989127159,0.00023633241653442383
14064,0.0032562946435064077,0.08931505639338866
14065,0.0022676177322864532,1.0054417978972197
14066,0.04049619659781456,0.05105123296380043
14067,-0.018225573003292084,0.04925239086151123
14068,0.07099368423223495,1.1895567309111357
14069,0.0020433738827705383,1.4690207317471504
14070,0.005567064508795738,0.48057905584573746
14071,-0.062268830835819244,0.09932944923639297
14072,0.0026323972269892693,0.005050501227742643
14073,0.03156676143407822,0.3075116965919733
14074,-0.009460829198360443,0.0442715547978878
14075,-0.034590549767017365,0.13186880201101303
14076,0.008637779392302036,-0.0005910297186346725
14077,-0.047828834503889084,0.004786670207977295
14078,0.002027686685323715,0.03286617994308472
14079,0.141479030251503,0.005887592677026987
14080,-0.0017324842046946287,-0.0015658042393624783
14081,-0.01809067465364933,0.18167249858379364
14082,-0.009703199379146099,-0.013292478339280933
14083,-0.031165454536676407,0.3737453557550907
14084,0.027721112594008446,0.0017331924755126238
14085,-0.020868701860308647,0.10731161013245583
14086,0.21400539577007294,0.006783769931644201
14087,-0.00042061670683324337,0.02567383646965027
14088,-0.007371826097369194,-0.0025337673723697662
14089,-0.05816372111439705,0.07083628326654434
14090,0.055460914969444275,0.02613972476683557
14091,0.012312465347349644,0.006379782425938174
14092,0.13780389726161957,0.08714132662862539
14093,-0.05324461683630943,1.0777869895100594
14094,0.09557241946458817,0.6386309070512652
14095,-0.19854490458965302,-0.1862337291240692
14096,0.027401022613048553,0.013605631273094332
14097,0.025589322671294212,0.0050205320585519075
14098,0.001059248112142086,0.07872254308313131
14099,-0.07468006759881973,0.17211607098579407
14100,0.09393075853586197,0.007704577990807593
14101,0.007138196378946304,0.050266511738300323
14102,0.04508449509739876,0.06265803845599294
14103,0.01732398197054863,0.6316776983439922
14104,-0.003091700840741396,-0.00034792907536029816
14105,-0.009386993944644928,0.30100287310779095
14106,-0.010987459681928158,-0.0029786936938762665
14107,-0.03522934764623642,-0.039480574312619865
14108,-0.10548944026231766,0.2929481938481331
14109,0.10671310871839523,0.5976423076353967
14110,0.005102790892124176,-8.022317160794046e-05
14111,-0.007917894050478935,-0.023465502075850964
14112,-0.021099373698234558,-0.121238574385643
14113,0.01194856595247984,-0.006970988353714347
14114,0.01761595346033573,0.04729758948087692
14115,0.044857870787382126,1.0326504707336426e-05
14116,-0.002215735847130418,0.06672028033062816
14117,0.0027375342324376106,-0.0002147783525288105
14118,0.002698417752981186,0.5317099299281836
14119,-0.02857610397040844,-0.02037937194108963
14120,0.006697643548250198,-0.00825569499284029
14121,0.009395863860845566,0.00025100707716774195
14122,0.0025357715785503387,0.4105662368237972
14123,0.015761546790599823,-0.02251714118756354
14124,-0.10755746811628342,0.2112087905406952
14125,0.022045426070690155,-0.005774501245468855
14126,0.09937164187431335,0.22213659062981606
14127,0.011672915890812874,1.0604644627310336
14128,0.058290839195251465,0.5496178939938545
14129,-0.005579856224358082,1.969239885918796
14130,-0.08673081547021866,1.1687799990177155
14131,0.1059807687997818,0.15707324375398457
14132,0.01976652443408966,0.24182019475847483
14133,0.01893487013876438,-0.0005798733327537775
14134,-0.05630974844098091,3.584449455142021
14135,0.14326147735118866,0.6653123497962952
14136,0.00887473113834858,-0.00045116386900190264
14137,0.02551301382482052,0.003370037506101653
14138,0.130222886800766,0.5691634435206652
14139,-0.0029933236073702574,0.1639271406456828
14140,0.0038143775891512632,0.06946165896260936
14141,0.07495281845331192,0.06584817171096802
14142,0.07960865646600723,0.03682723734527826
14143,-0.02264273911714554,0.46913429349660873
14144,0.001565001904964447,-0.03049510286655277
14145,-0.0030538756400346756,0.21728626266121864
14146,0.0032709911465644836,-0.04729848727583885
14147,0.14186562597751617,0.008096859906800091
14148,0.004397112410515547,0.05062747852207394
14149,0.02167603187263012,-0.01934219431132078
14150,0.009169763885438442,4.754954716190696e-05
14151,0.054121233522892,0.00021724042017012835
14152,-0.0055876378901302814,-0.004711647750809789
14153,0.0233523678034544,0.08517403341829777
14154,-0.03241553157567978,2.9750790372490883
14155,-0.04187659174203873,0.7804887816309929
14156,0.007973049767315388,0.148071720614098
14157,0.12563443183898926,0.39049839600920677
14158,0.014150884002447128,-0.0002501469280105084
14159,0.00918601918965578,0.07086183785577305
14160,0.004342163912951946,0.0008645958878332749
14161,-0.007485052105039358,0.741735240444541
14162,-0.046422138810157776,0.91018271073699
14163,0.004742629826068878,-0.014247169718146324
14164,0.005244418978691101,0.04672927409410477
14165,-0.015520172193646431,0.021401118487119675
14166,0.1285303831100464,-0.09076430648565292
14167,-1.2895383834838867,0.5884655714035034
14168,0.0305914469063282,0.9314694218337536
14169,0.005956146866083145,0.9611303135752678
14170,-0.19109968841075897,-0.19505099765956402
14171,0.0027477319817990065,0.05463634361512959
14172,-0.027845283970236778,-0.0012015923857688904
14173,-0.14980189502239227,-0.16367985308170319
14174,0.05098961293697357,0.01785600045695901
14175,-0.13971859216690063,0.3294445276260376
14176,0.024282552301883698,0.0010841517942026258
14177,0.01765551045536995,0.10664991941303015
14178,0.0007661096751689911,-0.010145265609025955
14179,-0.04680415242910385,0.6972187757492065
14180,-0.0015239198692142963,-0.0032518989173695445
14181,0.04833567887544632,0.009360256721265614
14182,0.0006119832396507263,7.421302143484354e-05
14183,-0.17108358442783356,0.038489773869514465
14184,-0.0018430235795676708,0.030788766220211983
14185,0.039126284420490265,0.1158410613425076
14186,-0.012171372771263123,0.008556291460990906
14187,0.016535768285393715,0.0007012524147285149
14188,0.004883369896560907,0.006055969279259443
14189,-0.0002580478321760893,0.03317870106548071
14190,0.03254929184913635,0.00941533018136397
14191,0.0033865333534777164,-0.0021929137874394655
14192,-0.0036846897564828396,-0.0032727911602705717
14193,0.0037575482856482267,7.807669317116961e-05
14194,0.0694679319858551,0.15515710972249508
14195,0.029999198392033577,0.005703533533960581
14196,0.049297697842121124,0.39271271228790283
14197,0.027219252660870552,-0.00014982258289819583
14198,0.027498990297317505,0.01550819305703044
14199,0.0005915728397667408,0.028585512191057205
14200,-0.08953273296356201,0.007160618901252747
14201,-0.010981036350131035,0.001240268349647522
14202,-0.004664847627282143,0.8954502120614052
14203,0.08543527871370316,0.1457191463559866
14204,-0.013099221512675285,0.015585005283355713
14205,0.022222304716706276,0.0881196204572916
14206,0.003766846377402544,-1.6450676412205212e-05
14207,0.021333344280719757,0.0005081079434603453
14208,0.008436882868409157,0.03983393730595708
14209,-0.011710237711668015,-0.01559252105653286
14210,-0.03186308592557907,-0.033408320508897305
14211,-0.052657172083854675,-0.07025871053338051
14212,0.028095392510294914,0.001500134530942887
14213,0.04528523609042168,0.38460150524042547
14214,-0.0030354484915733337,-0.011157416185596958
14215,-0.020162343978881836,0.39158674515783787
14216,-0.0036804210394620895,-0.014898804482072592
14217,-0.029604779556393623,-0.026641620323061943
14218,0.011251114308834076,0.009793346282094717
14219,0.010183115489780903,-0.012239836156368256
14220,-0.06856459379196167,0.7019868940114975
14221,-0.02164531499147415,0.05063833296298981
14222,0.015310355462133884,1.4992935406044126
14223,0.12662464380264282,0.6035865023732185
14224,0.021207770332694054,0.0017920525278896093
14225,-0.03625534474849701,0.23213468864560127
14226,-0.05433626472949982,-0.0984174944460392
14227,0.034095361828804016,0.10464561730623245
14228,-0.062229469418525696,0.16666671633720398
14229,0.02324419468641281,0.00027472934016259387
14230,-0.012753207236528397,-0.000405825674533844
14231,0.007667443715035915,2.0023911399766803
14232,0.01905209757387638,-5.8642588555812836e-05
14233,0.0027738900389522314,0.0025177913848892786
14234,-0.004451473243534565,0.0005605295300483704
14235,-0.03584594652056694,-0.056880260817706585
14236,-0.010175447911024094,-0.013984976336359978
14237,0.0028379024006426334,-1.0251921139570186e-05
14238,0.007895673625171185,0.06408776098396629
14239,0.01959003135561943,0.002441846707370132
14240,0.004788082558661699,1.5006498754955828
14241,-0.011612316593527794,0.4893060140311718
14242,0.002085639163851738,0.019711585715413094
14243,-0.01814231276512146,0.06727826036512852
14244,0.01811862923204899,-0.0005354969180189073
14245,0.0043226489797234535,0.1323186969384551
14246,-0.010723523795604706,-0.017913490533828735
14247,0.045733220875263214,0.834590358659625
14248,0.013491812162101269,0.002048098831437528
14249,-0.0032643473241478205,-0.006382918800227344
14250,-0.17888961732387543,-0.1799992024898529
14251,0.21428538858890533,0.9294235147535801
14252,-0.08171539008617401,-0.06690563261508942
14253,0.05284126102924347,0.7163271736353636
14254,0.03536466881632805,0.0009292606428061845
14255,-0.14631915092468262,0.07467368245124817
14256,0.029507219791412354,1.831039696931839
14257,0.13956649601459503,0.01988055557012558
14258,0.011573453433811665,0.1136216213926673
14259,-0.018419547006487846,0.017994627356529236
14260,0.0013332038652151823,0.3963479888625443
14261,0.03126566857099533,0.0019925220403820276
14262,-0.006174457259476185,0.11423512361943722
14263,0.034679584205150604,0.012960650026798248
14264,0.024128831923007965,-0.044647522270679474
14265,-0.21690994501113892,0.9979727417230606
14266,0.012114197015762329,0.07463253289461136
14267,-0.043922580778598785,1.078890584409237
14268,-0.014145312830805779,0.05559339001774788
14269,0.02629828453063965,0.00017621100414544344
14270,0.016890592873096466,0.029198206961154938
14271,0.10438272356987,0.0008565790885768365
14272,0.041650235652923584,1.5496976629947312e-05
14273,-0.026821253821253777,-0.026132027618587017
14274,-0.0023563802242279053,0.3173060715198517
14275,0.1229056864976883,0.0015113577246665955
14276,0.029130985960364342,0.002030709758400917
14277,-0.2291177660226822,-0.10489009320735931
14278,-0.04314892739057541,-0.050574371009133756
14279,0.006158775649964809,0.0007152518519433215
14280,0.08460358530282974,0.05978071945719421
14281,-0.265566885471344,1.0382297933101654
14282,0.013524645939469337,0.36485127732157707
14283,0.1245231181383133,0.08154134079813957
14284,-0.01660584658384323,0.041920725256204605
14285,0.0026092713233083487,0.0001447023132641334
14286,-0.002033410593867302,0.004003416979685426
14287,0.0044147539883852005,0.0036142719400231726
14288,0.07091241329908371,-0.019084850326180458
14289,0.0176544152200222,2.97681849822402
14290,0.0023342054337263107,-0.0004890772979706526
14291,0.12615053355693817,0.4125048089772463
14292,0.1078086644411087,-0.05333772860467434
14293,-0.2462177276611328,-0.020410776138305664
14294,0.2030978500843048,0.9339699745178223
14295,0.0006224439712241292,0.00980773389688693
14296,-0.035376325249671936,0.3282001465559006
14297,-0.006273031234741211,-0.017274128273129463
14298,0.04015558958053589,0.0005056820809841156
14299,-0.1320493072271347,0.08109955489635468
14300,0.04838002100586891,-0.022809403017163277
14301,0.07202278077602386,0.14483565092086792
14302,0.33746838569641113,0.2512048911303282
14303,0.04530442878603935,0.014879576861858368
14304,0.01287771761417389,0.03026080084964633
14305,0.0017047612927854061,-0.0012303970579523593
14306,-0.08075740933418274,0.2066507339477539
14307,-0.04565560817718506,2.847857102751732
14308,-0.005897535011172295,-0.030573838856071234
14309,0.020570427179336548,0.001096018822863698
14310,-0.061934903264045715,-0.11399943940341473
14311,-0.004009691067039967,0.030895554460585117
14312,0.0191052183508873,2.514371771365404
14313,0.027051489800214767,0.7230329625308514
14314,-0.04803398624062538,1.3938713856041431
14315,0.001255479990504682,-0.0008113263756968081
14316,-0.055300287902355194,-0.059342083521187305
14317,-0.007549977861344814,0.3637460330501199
14318,0.10322583466768265,0.058539594523608685
14319,0.012353184632956982,0.003444846486672759
14320,0.015033753588795662,0.0016735158860683441
14321,0.1620669662952423,1.0683342376723886
14322,0.007511346135288477,-0.0003774225333472714
14323,0.04877805337309837,0.32978928135707974
14324,0.05914437770843506,0.5791334435343742
14325,-0.21040882170200348,1.3561365902423859
14326,0.004459396004676819,-0.00013226905139163136
14327,-0.26584452390670776,1.0271430909633636
14328,-0.17706020176410675,0.18997083604335785
14329,0.1528337299823761,0.20353154349140823
14330,0.018674025312066078,0.059707531705498695
14331,0.10799292474985123,0.014706149406265467
14332,0.016688890755176544,0.06235867831856012
14333,-0.005495615303516388,-0.027426475659012794
14334,0.03550967201590538,0.07360732927918434
14335,0.03688238561153412,0.09537743730470538
14336,-0.0014309454709291458,0.009873073548078537
14337,0.017016185447573662,-0.0043928761733695865
14338,-0.019115498289465904,0.12334727868437767
14339,0.06568503379821777,1.764444027096033
14340,0.012296902015805244,0.21236390434205532
14341,0.01643679291009903,0.07893282547593117
14342,0.08387015759944916,0.0793185168877244
14343,-0.030768485739827156,0.0272037535905838
14344,0.035704705864191055,0.0022581957653164866
14345,-0.0038408953696489334,-0.007551951217465103
14346,0.01731889694929123,0.3141661682166159
14347,0.06226898357272148,-0.017944984138011932
14348,-0.024172525852918625,-0.027067825139965862
14349,0.004280454479157925,0.06396067887544632
14350,0.012178683653473854,0.23523202864453197
14351,-0.005295176059007645,-0.009755630046129227
14352,0.0408843457698822,0.00525612523779273
14353,0.021806493401527405,0.7641420364379883
14354,0.014049604535102844,0.011437676846981049
14355,-0.00634528324007988,0.1622377187013626
14356,0.014216931536793709,0.010415246710181236
14357,0.017023928463459015,0.002676826494280249
14358,0.018706463277339935,0.055972129106521606
14359,0.06947807222604752,0.013137106783688068
14360,-0.005306727718561888,-0.003186022862792015
14361,0.0720222219824791,0.03635616973042488
14362,-0.147179514169693,1.5630838423967361
14363,0.15354865789413452,0.9456466808915138
14364,-0.04349392279982567,0.35657235234975815
14365,-0.004307018592953682,0.0232080165296793
14366,0.038691446185112,0.45489477552473545
14367,-0.03322197124361992,0.10652302578091621
14368,0.07716879993677139,-0.01727174013853073
14369,-0.008608631789684296,-0.011071657267166302
14370,0.1503383070230484,0.02285043557640165
14371,-0.01458253525197506,0.62975281663239
14372,-0.02734963409602642,0.07699576206505299
14373,0.0011117149842903018,0.06121856009121984
14374,-0.0041536614298820496,0.13354746997356415
14375,0.04331804811954498,0.08675526082515717
14376,-0.0016731098294258118,0.14118214324116707
14377,0.022401440888643265,0.009796076454222202
14378,-0.0004963914398103952,-0.0021502283634617925
14379,0.038655735552310944,0.7804858814924955
14380,-0.020835459232330322,0.045090340077877045
14381,-0.08328182995319366,-0.06163230538368225
14382,0.06297066062688828,0.008667339920066297
14383,0.008906899020075798,0.026936926413327456
14384,0.1204776018857956,0.4962776340544224
14385,0.0005282072816044092,0.033519165590405464
14386,0.05027884989976883,0.9719475638121367
14387,0.0466466024518013,-0.007665232638828456
14388,0.01938784122467041,0.02290815021842718
14389,-0.0018907878547906876,0.001161087304353714
14390,0.02210952714085579,0.07558078318834305
14391,-0.07482212781906128,-0.03273208066821098
14392,-0.023658087477087975,-0.009701905772089958
14393,-0.028928691521286964,0.8701674453914165
14394,-0.0021647214889526367,0.006072190590202808
14395,-0.11919510364532471,0.29436974227428436
14396,0.13392332196235657,1.8076502047479153
14397,0.15226861834526062,0.2080884869210422
14398,0.014129944145679474,0.017320949584245682
14399,-0.0026452818419784307,0.006570511497557163
14400,-0.024874884635210037,0.1851845309138298
14401,-0.017751870676875114,0.44838749803602695
14402,-0.029490187764167786,0.3293418511748314
14403,0.002693131100386381,0.007764208479784429
14404,0.025001835078001022,0.25981109496206045
14405,0.008239190094172955,-0.007410606485791504
14406,-0.3087378144264221,0.3673466742038727
14407,-0.011878496035933495,-0.004538191258907318
14408,-0.07207473367452621,-0.061447350308299065
14409,-0.05926108360290527,-0.06762831658124924
14410,0.1676909476518631,-0.12061334192752839
14411,-0.023852139711380005,-0.06471860874444246
14412,0.008232958614826202,0.18868103832937777
14413,0.12836606800556183,0.7628512047231197
14414,-0.01278781984001398,0.0938310269266367
14415,-0.24473091959953308,-0.04210790991783142
14416,0.003466475522145629,0.0007947502890601754
14417,-0.11589505523443222,-0.02592400461435318
14418,0.04104577749967575,0.007547817891463637
14419,0.01961001381278038,0.0011399905197322369
14420,0.14631298184394836,0.4320767829194665
14421,-0.031545624136924744,0.18549184873700142
14422,0.008889520540833473,0.0008194437541533262
14423,-0.07107947766780853,0.35510653257369995
14424,0.034599944949150085,0.1911574024707079
14425,0.006076537072658539,0.009770071721286513
14426,0.029104411602020264,0.005114183062687516
14427,-0.045489825308322906,0.5396983250975609
14428,0.02422894909977913,-0.04499480292201042
14429,-0.006422183942049742,0.6310962755233049
14430,0.017194731160998344,0.00014696620564791374
14431,0.0027891970239579678,-6.782172567909583e-05
14432,-0.03666459023952484,0.014401745051145554
14433,-0.0005060099065303802,-0.005328018218278885
14434,0.029589392244815826,0.007805692323017865
14435,-0.0005399584770202637,0.1213164571672678
14436,0.00788569450378418,-0.015122463703155517
14437,0.004472448490560055,0.0003936619505111594
14438,0.005569089204072952,0.444846311933361
14439,-0.00768066942691803,0.06682364642620087
14440,0.05285101383924484,0.032657708041369915
14441,-0.0008283595088869333,-0.0036967022097087465
14442,-0.03313855081796646,0.002199966460466385
14443,0.009319520555436611,-3.087463574047433e-05
14444,-0.009494650177657604,2.7740595564246178
14445,-0.013344138860702515,0.33842944353818893
14446,-0.05501306802034378,0.3344585746526718
14447,0.001014271518215537,0.0097195606213063
14448,0.0216747485101223,0.3195599131286144
14449,0.06221574544906616,-0.0032658418640494347
14450,0.06294375658035278,0.5366066358983517
14451,-0.03604710102081299,-0.025764907710254192
14452,-0.017809463664889336,0.20692677795886993
14453,-0.04415174573659897,0.07806814461946487
14454,0.014569101855158806,1.5973915658662463e-05
14455,0.01121505070477724,0.35633053875062615
14456,0.02126508206129074,-0.00013583156396634877
14457,0.05299261212348938,3.6612859964370728
14458,-0.024119075387716293,2.0710347555577755
14459,0.09451304376125336,-0.018189560621976852
14460,0.031103624030947685,0.02199597144499421
14461,0.1254885494709015,0.0017444435507059097
14462,0.004796657245606184,0.0004384171188576147
14463,-0.027585918083786964,-0.030506694689393044
14464,0.03387364000082016,0.11452551931142807
14465,0.009353017434477806,5.2093084434545744e-05
14466,0.031849995255470276,0.005637111025862396
14467,-0.00015420792624354362,0.012455541640520096
14468,-0.0026254584081470966,-0.00461043551331386
14469,0.009169763885438442,0.009709409981733188
14470,0.16580548882484436,0.004018878564238548
14471,-0.0011297818273305893,0.5915168225765228
14472,0.004408399574458599,-0.0004781333809660282
14473,-0.0003522379556670785,-0.0016519364698979189
14474,0.10697657614946365,0.15572230122052133
14475,0.0057004280388355255,0.09666297398507595
14476,0.03473200276494026,0.005382846458815038
14477,-0.3449111878871918,-0.1987294852733612
14478,-0.10735519975423813,-0.08832882717251778
14479,-0.006311302073299885,0.001684611663222313
14480,0.002744152210652828,0.0574752502143383
14481,-0.041249580681324005,-0.014711834490299225
14482,-0.06661037355661392,-0.06848645373247564
14483,0.13040031492710114,0.01457909494638443
14484,-0.002887122333049774,-0.004432182991877198
14485,0.019799761474132538,0.0039739549974910915
14486,-0.03221224248409271,0.7959131821990013
14487,0.018965404480695724,0.0030729115242138505
14488,0.0007208967581391335,0.0009241924635716714
14489,-0.16596274077892303,1.1926670521497726
14490,-0.09583443403244019,0.19291192293167114
14491,0.0056266384199261665,0.3408894492313266
14492,0.015552885830402374,-0.0017134658992290497
14493,-0.01730423979461193,0.08781298063695431
14494,0.05003753677010536,0.18088187789544463
14495,-0.05624333769083023,0.0028517432510852814
14496,0.06725967675447464,0.2565048160031438
14497,-0.00991886481642723,0.3136255135759711
14498,-0.03769713640213013,4.250540260225534
14499,0.02779967151582241,0.002984052523970604
14500,0.05512457713484764,0.0010960919607896358
14501,-0.009026221930980682,-0.002100648358464241
14502,-0.11170268058776855,0.3249393552541733
14503,0.15365131199359894,0.012126685120165348
14504,-0.007285915315151215,0.031890660524368286
14505,0.08326893299818039,-0.009050391847267747
14506,-0.10472649335861206,0.39162464439868927
14507,-0.01565462350845337,0.049594447016716
14508,0.006993026472628117,0.016108776442706585
14509,0.023042287677526474,-0.0015160925686359406
14510,-0.2105635106563568,-0.17625892534852028
14511,0.01694466918706894,-0.0014405862893909216
14512,-0.0057630641385912895,0.04964208509773016
14513,-0.23322026431560516,0.32274216413497925
14514,-0.06869850307703018,1.7035276964306831
14515,0.008573777973651886,0.383221760392189
14516,0.005597454030066729,0.027319274377077818
14517,-0.027707325294613838,1.2990916967391968
14518,-0.0015206190291792154,0.49712733132764697
14519,0.0006603497313335538,0.001559653552249074
14520,-0.015114013105630875,-0.015249371528625488
14521,-0.1996491253376007,-0.09270218014717102
14522,0.009226306341588497,0.00028697830566670746
14523,0.018943537026643753,0.480347890406847
14524,0.00211171992123127,-0.00586618110537529
14525,0.025846613571047783,0.0007012774840404745
14526,-0.00885944813489914,0.3066560346633196
14527,0.0026478939689695835,0.0015366004781753873
14528,0.03504679724574089,0.011110477265901864
14529,0.003507111454382539,-0.00026780960615724325
14530,0.07687796652317047,-0.001864060846855864
14531,0.007128400728106499,-0.0010815343521244358
14532,0.005501076579093933,-0.02494177758693695
14533,-0.09081439673900604,0.3702056556940079
14534,0.025105051696300507,0.18997768685221672
14535,-0.03983592987060547,-0.01991422288119793
14536,0.012607092969119549,0.004014097401523031
14537,0.03779376298189163,-0.004901309963315725
14538,0.10373173654079437,0.016964820970315486
14539,0.017351631075143814,0.02536428440362215
14540,0.031352296471595764,0.012750253546983004
14541,0.10701847821474075,0.03412797744385898
14542,-0.1873825490474701,1.8948029577732086
14543,-0.0032227076590061188,-0.006025595066603273
14544,-0.050095587968826294,0.4146474301815033
14545,0.0026132052298635244,-4.1960599901358364e-05
14546,0.17480751872062683,0.6201345846056938
14547,-0.011389296501874924,-0.014650020748376846
14548,-0.018083084374666214,0.0051575154066085815
14549,-0.027624189853668213,1.6437971591949463
14550,0.002887951210141182,0.09306039288640022
14551,0.1069420650601387,0.4728434901917353
14552,0.034423381090164185,0.0028606030391529202
14553,0.020448248833417892,0.0005278061435092241
14554,0.006392429117113352,0.0017576562240719795
14555,-0.0407538115978241,0.004245869815349579
14556,-0.6686490774154663,-0.26751983165740967
14557,0.21352536976337433,0.5013946862891316
14558,-0.12010543048381805,0.04886716604232788
14559,0.008323839865624905,0.9440322695299983
14560,-0.017472803592681885,-0.009451746940612793
14561,-0.004783769603818655,-0.0016494430601596832
14562,-0.015119003131985664,-0.0017247460782527924
14563,0.025299428030848503,-0.0028456852887757123
14564,0.01084347628057003,0.0028468086384236813
14565,0.007082352414727211,-0.006199393197894096
14566,-0.2103840857744217,-0.17583825439214706
14567,0.1471111923456192,0.5217757744248956
14568,0.20563474297523499,-0.002081269398331642
14569,0.09816092252731323,0.06542766746133566
14570,0.07485511153936386,0.2768188016489148
14571,0.0023194318637251854,0.40393191669136286
14572,0.07468102127313614,0.10846205800771713
14573,0.1152617484331131,0.10802443698048592
14574,0.0757656916975975,0.2144394014030695
14575,0.15552347898483276,0.0015438385307788849
14576,-0.003018321469426155,0.2814263589680195
14577,0.025398459285497665,0.01656263173208572
14578,0.07249940931797028,0.5225917678326368
14579,0.021816371008753777,-0.002168099978007376
14580,-0.01657252572476864,-0.03154130071401596
14581,-0.005594553425908089,0.002732854336500168
14582,-0.04849080741405487,0.4655223712325096
14583,0.021140823140740395,0.0005470035830512643
14584,0.0030131570529192686,-0.0007121775270206854
14585,0.032627832144498825,0.0012722189130727202
14586,-0.0331810787320137,-0.037252541864290833
14587,0.08758406341075897,0.0022570195142179728
14588,-0.0024881972931325436,0.01880183443427086
14589,0.0012748802546411753,0.0023588419426232576
14590,-0.003018321469426155,-0.013528080433607101
14591,-0.013196565210819244,-0.018159497529268265
14592,-0.07858900725841522,0.08949718624353409
14593,0.0004938766360282898,3.206883382052183
14594,-0.010138854384422302,0.033710707910358906
14595,-0.10465749353170395,-0.035047367215156555
14596,0.027418775483965874,0.03012395091354847
14597,0.017605064436793327,0.0329928663559258
14598,0.02346883714199066,0.016804429622425232
14599,0.0026592188514769077,-3.576277620709334e-07
14600,0.004294488579034805,-2.4194931029342115e-05
14601,-0.01331801526248455,-0.016726037836633623
14602,0.06721880286931992,0.32288058660924435
14603,0.042908716946840286,-0.00519382581114769
14604,0.04944169893860817,0.009689269665395841
14605,0.15306946635246277,-0.0021438563126139343
14606,-0.0045766569674015045,0.040693528950214386
14607,0.0038071060553193092,0.0171501959048328
14608,-0.025279726833105087,0.053854189813137054
14609,0.019910987466573715,0.07364123919978738
14610,-0.0532972477376461,0.19536513090133667
14611,0.04003597050905228,0.6939132045954466
14612,-0.05513015389442444,-0.024956312030553818
14613,0.012593789026141167,0.0010171816684305668
14614,-0.3083508014678955,-0.3446775823831558
14615,0.06513822078704834,0.013659778982400894
14616,-0.00011792406439781189,0.27180315367877483
14617,0.019080059602856636,-0.0004306432820158079
14618,0.008686740882694721,0.010510671534575522
14619,0.007348222658038139,0.1078131515532732
14620,0.002669879235327244,0.02989527117460966
14621,-0.010071071796119213,-0.00137804239988327
14622,0.0014481060206890106,0.32380909845232964
14623,-0.10129334032535553,0.5913003981113434
14624,0.021695613861083984,-0.0034280235413461924
14625,-0.05967630445957184,0.9597351253032684
14626,-0.062080807983875275,-0.03137112408876419
14627,-0.3712630271911621,-0.31681640073657036
14628,-0.026780351996421814,0.17643380165100098
14629,0.09722900390625,2.265017256140709
14630,0.0833720713853836,0.26937027648091316
14631,-0.39890000224113464,-0.30482466518878937
14632,-0.005503615364432335,-0.010744149796664715
14633,-0.14861415326595306,-0.18270394206047058
14634,-0.21344535052776337,3.935996264219284
14635,0.022325295954942703,0.15207969769835472
14636,0.019594669342041016,0.00034570926800370216
14637,-0.0020527448505163193,0.11009540595114231
14638,0.03526001051068306,-4.589080344885588e-05
14639,0.03963678330183029,-0.021677238401025534
14640,0.03428631275892258,0.004100255318917334
14641,0.01911894790828228,0.001772791612893343
14642,-0.061339717358350754,0.19030117988586426
14643,-0.00348498672246933,1.4774285331368446
14644,0.022916560992598534,0.005185132380574942
14645,0.002842843299731612,0.009783485438674688
14646,0.0759231448173523,0.16275450214743614
14647,0.005896043032407761,-0.015636812895536423
14648,-0.012685033492743969,-0.013192526064813137
14649,-0.026298020035028458,-0.017185376025736332
14650,0.07216231524944305,-0.015589513583108783
14651,-0.011354237794876099,0.044692886993288994
14652,0.0038078210782259703,0.0010342859714000951
14653,-0.009538348764181137,-0.0018558427691459656
14654,0.09112127125263214,0.026847510365769267
14655,-0.005605276674032211,0.06432259455323219
14656,0.030256688594818115,0.012119176681153476
14657,0.039830803871154785,0.0205993028357625
14658,-0.0013160057133063674,-0.0018644965603016317
14659,0.006447416730225086,-0.0014783030856051482
14660,-0.06794369220733643,2.0146274343132973
14661,0.0025508045218884945,0.08750254474580288
14662,0.03914270177483559,0.46775876823812723
14663,0.004926915280520916,0.02580928534734994
14664,0.053397130221128464,-0.001447415619622916
14665,0.0033778310753405094,-0.0002749409613898024
14666,0.007820307277143002,0.07334683544468135
14667,0.0050124516710639,0.0068662132835015655
14668,0.0031074942089617252,-0.00011776804603869095
14669,-0.02071082778275013,-0.02123335044598207
14670,0.0032711983658373356,-0.004979147261110484
14671,0.027567166835069656,-0.028779232408851385
14672,0.03503168374300003,0.02993188053369522
14673,0.0030543364118784666,0.0007776186394039541
14674,0.001301844255067408,0.0036651408431680466
14675,-0.07034817337989807,0.3707266226410866
14676,0.022210754454135895,0.006105313601437956
14677,0.0690290778875351,-0.002388257533311844
14678,0.016909681260585785,0.012443660758435726
14679,0.06361790746450424,0.008575153294950724
14680,0.009100086987018585,0.001824159116949886
14681,0.13092155754566193,0.5757562667131424
14682,0.012479434721171856,0.002737936723860912
14683,0.0012625062372535467,-9.536306606605649e-07
14684,-0.040254972875118256,0.1265982985496521
14685,0.00812232494354248,0.10715892478765454
14686,0.002280740300193429,0.0011963019496761262
14687,-0.02974911406636238,-0.027445298619568348
14688,0.011593002825975418,0.1709265224635601
14689,0.09220891445875168,0.843801086768508
14690,-0.049226537346839905,0.9157041013240814
14691,-0.04026171937584877,-0.029827346093952656
14692,0.013042372651398182,0.023476832546293736
14693,0.02623875066637993,0.5924911100883037
14694,0.09355330467224121,0.14673518016934395
14695,0.06143808364868164,0.4638990443199873
14696,0.08826597034931183,0.03849760815501213
14697,0.01585973985493183,1.6276557203382254
14698,0.017102587968111038,0.008113979361951351
14699,0.14720892906188965,0.2107130908407271
14700,-0.0038206130266189575,-0.035478001236915586
14701,-0.0029758475720882416,2.7758285142481327
14702,-0.02962251380085945,1.8792286440730095
14703,0.09091576188802719,0.0365034774877131
14704,0.042246196419000626,0.012397408252581954
14705,0.004169113468378782,0.004366867680801079
14706,-0.0033777467906475067,0.052953239530324936
14707,0.0027825224678963423,-2.6937254006043077e-05
14708,0.01142425648868084,0.22645367495715618
14709,0.09371278434991837,0.00145714171230793
14710,0.0037186406552791595,0.8037029411643744
14711,-0.1485469937324524,0.7409519404172897
14712,0.054610759019851685,0.03915071673691273
14713,-0.09870472550392151,0.24323472380638123
14714,0.012594815343618393,0.012158065088442527
14715,0.017011333256959915,-0.011659604264423251
14716,0.023526769131422043,0.015473285369807854
14717,-0.0030538756400346756,-0.01663619443774223
14718,0.00358588551171124,-0.00019487637473503128
14719,0.015854567289352417,-0.014837297378107905
14720,0.029364697635173798,0.4907437935471535
14721,-0.031312063336372375,0.00043453648686408997
14722,-0.1755039095878601,3.25101400911808
14723,-0.01069316640496254,0.11569144204258919
14724,0.04899577423930168,0.36921943351626396
14725,0.058267802000045776,0.3398778419941664
14726,0.01628958433866501,0.04756131349131465
14727,-0.013369619846343994,0.5623989142477512
14728,0.08122450113296509,0.040608979761600494
14729,-0.22955909371376038,0.11219701170921326
14730,0.0028288427274674177,0.009978184938299819
14731,-0.0005160253494977951,0.9252929221838713
14732,0.06084904074668884,0.42736589908599854
14733,-0.07508067786693573,-0.0833208333933726
14734,-0.0008883315604180098,-0.0027392242336645722
14735,0.009206520393490791,0.0052922704053344205
14736,0.02023816667497158,-0.0020589642808772624
14737,0.017071962356567383,0.07939693331718445
14738,-0.02217651717364788,1.733739584684372
14739,0.14808204770088196,0.9265228789299726
14740,0.013571702875196934,0.02693072985857725
14741,-0.01437089592218399,0.21916576847434044
14742,-0.14633242785930634,0.38102009892463684
14743,-0.0070938956923782825,-0.010114270029589534
14744,-0.02083020657300949,-0.07197275944054127
14745,-0.04645535722374916,-0.012642793357372284
14746,-0.14901775121688843,-0.14505285024642944
14747,0.07978249341249466,0.3033616915345192
14748,0.052232857793569565,0.08978729974478483
14749,-0.0002569505013525486,-0.005080598406493664
14750,0.017069337889552116,0.004911448733764701
14751,-0.1423151046037674,0.753435805439949
14752,0.0008906588773243129,0.10077547008404508
14753,-0.0299907848238945,-0.06698017939925194
14754,0.01833801344037056,0.5156635986641049
14755,0.025625130161643028,0.014723700238391757
14756,0.07407751679420471,-0.002550603123381734
14757,0.006224595010280609,-5.587603664025664e-05
14758,0.00033634062856435776,0.005524140782654285
14759,-0.22168275713920593,0.258032888174057
14760,-0.014393627643585205,2.129763424396515
14761,-0.1146315336227417,-0.042285479605197906
14762,0.02335938811302185,0.09111172705888748
14763,-0.15385384857654572,1.8228677660226822
14764,0.030903421342372894,-0.0021579431631835178
14765,0.019990023225545883,0.00043431692756712437
14766,-0.0044748601503670216,0.01022209133952856
14767,-0.010813698172569275,-0.050500448793172836
14768,0.08389817178249359,1.1804597526788712
14769,-0.01602986268699169,0.060290321707725525
14770,-0.11445258557796478,-0.0350627601146698
14771,0.10669621080160141,0.008121596407145262
14772,-0.021898087114095688,-0.03369766799733043
14773,-0.0033668833784759045,-0.004245400195941329
14774,0.09251059591770172,0.07862038537859917
14775,0.003595152636989951,-0.0017660721787251532
14776,-0.029075566679239273,1.2232970669865608
14777,0.017119308933615685,0.05839616060256958
14778,0.011860919184982777,0.07737199508119375
14779,0.0066906725987792015,0.0003511893592076376
14780,0.04217105358839035,-0.014595767948776484
14781,0.0024648518301546574,-0.001958083943463862
14782,-0.0007114410400390625,0.003366740420460701
14783,0.0172184519469738,0.00019440542382653803
14784,0.07045183330774307,-0.0027716830372810364
14785,-0.03339752182364464,0.09077657386660576
14786,-0.050053536891937256,0.40150611847639084
14787,0.10442420840263367,0.002319347944649053
14788,-0.00992816872894764,1.2556776255369186
14789,0.032577820122241974,0.050174642354249954
14790,0.003643832402303815,-0.00013040472003922332
14791,0.0037312943022698164,2.9560207622125745e-05
14792,0.05998802185058594,-4.405737854540348e-06
14793,-0.22577011585235596,0.28194910287857056
14794,0.013217538595199585,-0.006426114588975906
14795,0.022777622565627098,-0.023513191496022046
14796,0.07449820637702942,0.020899953320622444
14797,-0.08087655901908875,-0.31592945009469986
14798,-0.027829591184854507,-0.029947372619062662
14799,-0.03836977481842041,0.2845057025551796
14800,-0.0017391741275787354,-0.09433629155158997
14801,0.013091325759887695,-0.027257753536105156
14802,-0.04655327647924423,0.14632603526115417
14803,0.049542881548404694,0.000554053534870036
14804,-0.009778136387467384,-0.01846386957913637
14805,0.0857161357998848,-0.10093173176050187
14806,-0.1712494045495987,1.3973348438739777
14807,0.1115456074476242,0.323816429823637
14808,-0.031055128201842308,0.07432898879051208
14809,0.07624385505914688,0.12352993339300156
14810,-0.05169970542192459,0.01988024264574051
14811,0.0012850359780713916,0.00022885061480337754
14812,-0.06171601638197899,0.36003345251083374
14813,0.03135561943054199,0.117260517552495
14814,-1.0266730785369873,-0.808535635471344
14815,-0.10305871814489365,0.03453681617975235
14816,-0.1311265081167221,-0.14288912946358323
14817,0.00901871919631958,0.021179783856496215
14818,0.030377065762877464,-5.5306998547166586e-05
14819,0.10315069556236267,0.6469468452269211
14820,0.07647225260734558,0.557078018784523
14821,0.022044364362955093,0.907484594732523
14822,0.0026372959837317467,8.330604759976268e-05
14823,-0.04324822872877121,-0.023139838129281998
14824,0.04494371637701988,0.0009007806656882167
14825,-0.2524004876613617,-0.25477498583495617
14826,-0.048602089285850525,0.3463609591126442
14827,-0.0004914002493023872,0.047826331574469805
14828,-0.09613294899463654,0.7246475145220757
14829,0.06047919765114784,0.0017631346127018332
14830,-0.002806662581861019,-0.0052061721798963845
14831,0.006905430927872658,0.0021731199230998755
14832,-0.02794870175421238,0.0283157080411911
14833,-0.0442524179816246,-0.013812273740768433
14834,-0.08076394349336624,-0.06857732869684696
14835,0.028360992670059204,0.0099590087775141
14836,-0.02570907026529312,-0.006023010239005089
14837,-0.07614710181951523,0.9606573432683945
14838,0.008378956466913223,0.014700299070682377
14839,0.025557521730661392,0.019179940223693848
14840,0.0035553164780139923,0.33560966700315475
14841,0.023046258836984634,-0.00027180759934708476
14842,0.04845047742128372,-0.004980984143912792
14843,0.07460640370845795,0.1177300475537777
14844,-0.2766515612602234,-0.30647846311330795
14845,0.10468357056379318,0.5765957934781909
14846,-0.0022919103503227234,0.22489769011735916
14847,0.014165541157126427,0.004196855239570141
14848,-0.007269710302352905,0.6169299855828285
14849,0.0032569714821875095,7.2717367629593355e-06
14850,0.009237637743353844,0.20793960243463516
14851,-0.04318768531084061,0.32580137997865677
14852,0.08545408397912979,0.03521184890996665
14853,-0.11741271615028381,-0.1163701934274286
14854,0.08321413397789001,0.20809052884578705
14855,0.017527539283037186,0.04393656924366951
14856,0.002074191579595208,-0.000720081810868578
14857,-0.04824081063270569,0.08289766311645508
14858,0.014481605961918831,0.002858114312402904
14859,0.018308892846107483,0.6443134620785713
14860,-0.020562026649713516,0.039799442514777184
14861,0.07814100384712219,0.42240358889102936
14862,-0.13217394053936005,0.33359329402446747
14863,-0.0907822847366333,1.8751077353954315
14864,0.0017939056269824505,-0.0007098815403878689
14865,-0.005054092966020107,0.004599874839186668
14866,0.04645225405693054,0.014538692310452461
14867,-0.01627247780561447,0.7755838483572006
14868,-0.020075857639312744,1.2147908918559551
14869,0.037193723022937775,0.02506168349646032
14870,-0.05268627405166626,0.5917417705059052
14871,0.0008077959064394236,-6.9141146923357155e-06
14872,0.003810086054727435,3.564182770787738e-05
14873,-0.03160976991057396,-0.03903439175337553
14874,0.03593357279896736,0.009888307131186594
14875,0.0008118490222841501,-2.861018856492592e-06
14876,-0.023987706750631332,-0.026374851702712476
14877,0.031956881284713745,0.006569920098409057
14878,-0.2219897210597992,1.385967344045639
14879,-0.287525475025177,0.32973745465278625
14880,0.005653811618685722,-0.004855947345495224
14881,-0.0006851181387901306,-0.01724099904298782
14882,0.01714974455535412,-0.0002795335603877902
14883,0.006753049790859222,0.11192318052053452
14884,0.062197551131248474,0.5457946807146072
14885,-0.03650558739900589,0.7631419338285923
14886,0.046149589121341705,0.5121711660176516
14887,0.006145458668470383,0.35653288662433624
14888,-0.0146345729008317,0.06630041636526585
14889,0.1983187049627304,0.07893405854701996
14890,-0.25110071897506714,0.04997605085372925
14891,-0.13634157180786133,0.02916063368320465
14892,0.0021538748405873775,-0.0005860976671101525
14893,0.005908496677875519,0.04078315943479538
14894,-0.004891254007816315,0.9081787280738354
14895,-0.013383954763412476,0.024745989590883255
14896,-0.010049480944871902,-0.009587325854226947
14897,-0.04602485150098801,0.9183967038989067
14898,-0.04743756726384163,0.11945775151252747
14899,-0.013193055987358093,0.0032370854169130325
14900,-0.0013754524989053607,0.0019200118258595467
14901,0.02132050134241581,0.022653607302345335
14902,0.03166217356920242,0.025927504524588585
14903,-0.02211187034845352,0.504966713488102
14904,0.0029226525221019983,-0.0013240439002402127
14905,0.018544159829616547,0.005622453056275845
14906,0.08567006886005402,0.06499309511855245
14907,-0.12948574125766754,0.9006534963846207
14908,0.14613060653209686,0.0416405969299376
14909,0.027292592450976372,0.15837873704731464
14910,-0.060789864510297775,-0.04689096286892891
14911,-0.1872851848602295,1.3167717307806015
14912,-0.4451342225074768,2.1674192547798157
14913,0.007822375744581223,0.003253154214471579
14914,0.1699579805135727,0.12700462341308594
14915,0.011484905146062374,0.11908895801752806
14916,0.050234630703926086,0.06313129235059023
14917,-0.009354930371046066,-0.007437368156388402
14918,-0.04853435978293419,1.8826719522476196
14919,-0.016097813844680786,0.05695338547229767
14920,0.004799875430762768,0.0017219424189534038
14921,-0.1418934464454651,-0.1101626604795456
14922,0.0011189949000254273,0.006932732154382393
14923,-0.00027835904620587826,-0.0019088519038632512
14924,-0.022799324244260788,-0.026714102365076542
14925,-0.008416280150413513,0.32518230378627777
14926,-0.0032468680292367935,0.2899913862347603
14927,0.025097569450736046,0.039162628119811416
14928,0.14333787560462952,0.019410640001296997
14929,-0.0012219548225402832,0.10879116877913475
14930,-0.09577010571956635,-0.03345760703086853
14931,-0.06078537181019783,1.7725106477737427
14932,0.006325637921690941,0.042410705238580704
14933,-0.05290384963154793,1.3637134432792664
14934,0.023259174078702927,-0.031469804991502315
14935,-0.08710787445306778,0.2949717417359352
14936,0.015553200617432594,0.0003234988544136286
14937,-0.17449456453323364,-0.14182527363300323
14938,-0.003694625571370125,0.02532254159450531
14939,-0.0018381532281637192,0.016514267772436142
14940,-0.10902437567710876,-0.11398486141115427
14941,0.0038403647486120462,0.0002493544603794362
14942,-0.0481027327477932,0.806699201464653
14943,-0.019056448712944984,-0.012002870216965675
14944,-0.10469008982181549,0.48768237233161926
14945,0.0008144716266542673,-2.3841855067985307e-07
14946,0.03212973475456238,-0.00021893827943131328
14947,0.00037994422018527985,0.29812787286937237
14948,0.020247839391231537,0.19152990635484457
14949,-0.04213239625096321,-0.01881731115281582
14950,-0.09806333482265472,-0.1022421345114708
14951,-0.007803656160831451,0.011570263653993607
14952,-0.000414443900808692,0.014500761404633522
14953,0.021279335021972656,2.83563369512558
14954,-0.00020026788115501404,0.04836033843457699
14955,-0.05167454481124878,0.038333818316459656
14956,0.04466528818011284,0.12440818175673485
14957,0.055264152586460114,0.06679973937571049
14958,0.006275590509176254,0.030825628444290487
14959,0.003839887911453843,5.2331427809804154e-05
14960,0.002845293376594782,0.00010108382411999628
14961,0.04582418128848076,0.015302889049053192
14962,-0.09580424427986145,1.367323949933052
14963,-0.03193822503089905,0.11099103838205338
14964,0.02265700325369835,0.03546014032326639
14965,0.0026594572700560093,1.1920926112907182e-07
14966,0.04479324817657471,0.02333049476146698
14967,-0.1128990650177002,0.47019530832767487
14968,0.01876666769385338,0.0019565116381272674
14969,-0.03439437597990036,0.0027971044182777405
14970,-0.03833473473787308,1.2455013543367386
14971,-0.010151494294404984,-0.012884773313999176
14972,-0.18774136900901794,0.8703116476535797
14973,0.015263296663761139,0.0353393426630646
14974,0.08302219957113266,-0.004977160133421421
14975,0.0010672691278159618,3.1582399969920516e-05
14976,0.01724134013056755,2.9802031349390745e-06
14977,0.011322591453790665,0.10699094459414482
14978,0.003489474533125758,0.030711997766047716
14979,-0.0023564212024211884,0.0623115673661232
14980,-0.022721001878380775,0.21950310096144676
14981,0.012041800655424595,0.37571446131914854
14982,-0.026638898998498917,0.7376514803618193
14983,0.026995837688446045,0.07391420006752014
14984,0.005555143114179373,0.00616580480709672
14985,0.0027235220186412334,0.027253036620095372
14986,-0.03717369586229324,0.008177533745765686
14987,0.016562707722187042,0.00031453063274966553
14988,0.03507310897111893,0.023252790386322886
14989,-0.25401848554611206,-0.314139062538743
14990,-0.04442748427391052,0.26376306265592575
14991,0.008117741905152798,0.042332179844379425
14992,0.038961440324783325,0.05639880523085594
14993,-0.08734239637851715,1.363796427845955
14994,0.05100339278578758,0.053655763156712055
14995,-0.03366589546203613,-0.028160756230354307
14996,0.007342836819589138,0.44481632951647043
14997,-0.050360362976789474,-0.04661776311695576
14998,0.019822515547275543,-0.0006572034762939438
14999,0.01317799836397171,0.21879693865776062


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_2_test_data.csv <==
,x,y
0,-0.004691026173532009,0.02791461907327175
1,-0.12832675874233246,-0.15878905355930328
2,-0.00022070016711950302,-0.0032579018734395504
3,0.17877954244613647,0.12944157421588898
4,-0.8810091018676758,-0.8469202518463135
5,-0.011163324117660522,-0.024225149303674698
6,-0.005790844559669495,-0.010876509360969067
7,-0.5666210055351257,-0.569286048412323
8,0.020502492785453796,0.040720727294683456
9,-1.4770638942718506,-1.3268519639968872
10,-1.0969455242156982,-1.068820834159851
11,-1.0222610235214233,-1.0679835081100464
12,-3.4147799015045166,-3.4104747772216797
13,-0.7983587980270386,-0.8031918406486511
14,-3.26997709274292,-3.2750627994537354
15,-1.9490967988967896,-1.9621586799621582
16,-0.05701863393187523,-0.05973128601908684
17,-0.07873625308275223,-0.08974741399288177
18,-0.2921500504016876,-0.30279046297073364
19,-0.7321054339408875,-0.7234135866165161
20,-2.1833322048187256,-2.108794927597046
21,-5.745089054107666,-5.828762054443359
22,0.07613074779510498,0.06511957943439484
23,-0.008205646649003029,-0.0065475329756736755
24,-2.1393139362335205,-2.144993305206299
25,-7.390418529510498,-7.372949123382568
26,-3.789038896560669,-3.8327817916870117
27,0.0041597262024879456,0.011939164251089096
28,-0.0333770327270031,0.0007118135690689087
29,-0.5372476577758789,-0.5552768707275391
30,-0.0007526539266109467,-0.009999183937907219
31,-3.7363414764404297,-3.733644485473633
32,-1.233098030090332,-1.23581063747406
33,-5.458970069885254,-5.466766357421875
34,-0.051123373210430145,-0.031823985278606415
35,-0.014064367860555649,-0.01677701808512211
36,-7.167751312255859,-7.171860218048096
37,0.01969890110194683,0.011010509915649891
38,-1.2141005992889404,-1.2373120784759521
39,0.004722305107861757,0.001128263189457357
40,0.11605490744113922,0.5996612906455994
41,0.025688443332910538,0.04692462459206581
42,0.10720854997634888,0.047721199691295624
43,-0.9385250806808472,-1.0139093399047852
44,0.11476556956768036,0.05527821555733681
45,-0.05220307037234306,-0.05524027347564697
46,-0.05574168264865875,-0.13112592697143555
47,0.053940851241350174,0.0732402354478836
48,-0.06180255860090256,0.412078320980072
49,0.05159720033407211,-0.02378705143928528
50,-0.7910966277122498,-0.7919357419013977
51,-0.0010632053017616272,0.15288186073303223
52,-0.707224428653717,-0.7667117714881897
53,-0.7554782629013062,-0.8308625221252441
54,0.003729227464646101,0.0010165768908336759
55,-0.001075394102372229,-0.0018636378226801753
56,0.023338820785284042,0.016771135851740837
57,-9.749693870544434,-9.750533103942871
58,0.0813744068145752,0.05816294252872467
59,-0.004106730222702026,-0.008773456327617168
60,0.005215325392782688,0.002550303703173995
61,-2.018261194229126,-2.0095694065093994
62,-0.1141430139541626,-0.11825220286846161
63,-1.8899517059326172,-1.8951025009155273
64,-0.04306992515921593,-0.045782577246427536
65,-11.251952171325684,-11.257631301879883
66,-3.0257911682128906,-3.0388786792755127
67,-0.06770256161689758,-0.06856928765773773
68,0.027748296037316322,0.030040770769119263
69,-0.671222984790802,-0.660250723361969
70,-0.45015889406204224,-0.4528239369392395
71,0.0009120332542806864,0.03351767733693123
72,-0.20543038845062256,-0.21384064853191376
73,0.15828397870063782,0.008326288312673569
74,-0.04564003273844719,-0.05071045458316803
75,-0.03142008185386658,-0.11509327590465546
76,-0.6993882656097412,-0.6564773321151733
77,-0.4689616560935974,-0.47960206866264343
78,-3.309709072113037,-3.3933823108673096
79,-1.0254764556884766,-1.0385383367538452
80,-0.16599027812480927,-0.17467866837978363
81,-1.6252233982086182,-1.603987216949463
82,-0.8428888916969299,-0.8469980955123901
83,-0.31567060947418213,-0.3129737079143524
84,0.04165130853652954,0.040812212973833084
85,-0.011492796242237091,-0.009834681637585163
86,-0.013857975602149963,-0.014724702574312687
87,-1.0731871128082275,-1.080983281135559
88,0.008000694215297699,-0.03574204444885254
89,0.03794942423701286,0.112486831843853
90,-2.384260654449463,-2.392056703567505
91,0.1031317263841629,0.019458530470728874
92,-0.14712995290756226,-0.07846447825431824
93,-1.7698370218276978,-1.7595505714416504
94,-0.0626118928194046,-0.0757245123386383
95,-3.9496753215789795,-3.9562430381774902
96,-0.02057051658630371,-0.06630624830722809
97,-0.0027920976281166077,0.10448937863111496
98,-1.4131876230239868,-1.414054274559021
99,-0.3474261164665222,-0.24014464020729065
100,0.06012937054038048,0.055296335369348526
101,-1.3232877254486084,-1.3273968696594238
102,-0.33019235730171204,-0.3310314416885376
103,-0.03583552688360214,-0.04452391713857651
104,-0.08059470355510712,-0.07044200599193573
105,0.045151907950639725,0.11498358845710754
106,0.15433523058891296,0.09205411374568939
107,0.04078003391623497,0.03994093835353851
108,-0.45797020196914673,-0.4631209671497345
109,-1.010742425918579,-0.8567973375320435
110,0.030289065092802048,0.03258154168725014
111,0.14489565789699554,0.1791381686925888
112,-2.5951595306396484,-2.6166634559631348
113,-0.32984310388565063,-0.3429306149482727
114,-2.9689502716064453,-2.9740207195281982
115,0.0647776871919632,0.059944652020931244
116,-0.5878573060035706,-0.5800778865814209
117,-7.288854122161865,-7.286561489105225
118,-0.03629089146852493,-0.06675317883491516
119,-6.18495512008667,-6.176263332366943
120,-0.0029328407254070044,-0.00502402801066637
121,-4.162642955780029,-4.185854434967041
122,-0.10052657127380371,-0.0034779012203216553
123,-0.13088074326515198,-0.13297194242477417
124,0.023194529116153717,-0.02054820954799652
125,-0.05647997185587883,-0.05778026953339577
126,-0.005265207961201668,-0.007977858185768127
127,0.15082743763923645,0.14984838664531708
128,0.0028094351291656494,-0.04093330353498459
129,0.026825565844774246,0.03551742807030678
130,-1.6617634296417236,-1.6601053476333618
131,-2.727351188659668,-2.6844403743743896
132,0.06065583974123001,0.03734935447573662
133,-0.17925330996513367,-0.10942164063453674
134,0.048503465950489044,0.0374923050403595
135,-0.24997711181640625,-0.2899266183376312
136,-0.0026634540408849716,-0.009231138974428177
137,-5.955522537231445,-5.985984802246094
138,-1.7858353853225708,-1.7656172513961792
139,-6.0213704109191895,-6.061319828033447
140,-8.752449035644531,-8.742162704467773
141,1.6700482368469238,0.870361328125
142,-2.4556281566619873,-2.4294493198394775
143,0.003478874685242772,-0.002200427930802107
144,-0.7974118590354919,-0.8061002492904663
145,0.11216537654399872,0.11118632555007935
146,0.04034963622689247,0.040202490985393524
147,-0.7965371608734131,-0.7938797473907471
148,-0.31102001667022705,-0.31609046459198
149,0.025626420974731445,0.03431828320026398
150,-0.15339571237564087,-0.1714249551296234
151,-1.6299991607666016,-1.7799568176269531
152,0.016288060694932938,0.00714262668043375
153,-0.09502115100622177,-0.09913033992052078
154,0.08113129436969757,-0.002541901543736458
155,-0.3595109283924103,-0.3269052803516388
156,-0.04804864525794983,0.11292923241853714
157,-0.08276188373565674,-0.08355012536048889
158,-0.030266858637332916,-0.010967470705509186
159,-2.5499398708343506,-2.481274366378784
160,-5.00140905380249,-4.99911642074585
161,0.07977505773305893,-0.003898138180375099
162,-12.327823638916016,-12.332908630371094
163,-0.08669668436050415,-0.09449280053377151
164,0.0497138686478138,0.07805933058261871
165,0.028830891475081444,0.03911733999848366
166,-1.6776145696640015,-1.6832938194274902
167,-0.49507442116737366,-0.5060855746269226
168,-0.15084129571914673,-0.15168039500713348
169,-1.6348363161087036,-1.6356245279312134
170,0.07183447480201721,0.06693153828382492
171,-2.2343177795410156,-2.2364089488983154
172,0.015291360206902027,0.05154088884592056
173,-0.29008227586746216,-0.22141680121421814
174,0.05516444891691208,0.08328919112682343
175,-3.683236837387085,-3.686830759048462
176,-1.9162226915359497,-1.8821338415145874
177,0.15571732819080353,0.09622997790575027
178,-0.14930352568626404,-0.15201617777347565
179,0.004862882196903229,0.02508111670613289
180,-0.8712923526763916,-0.90175461769104
181,-0.9612143635749817,-0.807269275188446
182,-0.029358308762311935,-0.03144949674606323
183,0.024499831721186638,0.019349051639437675
184,-0.0043423473834991455,0.015875887125730515
185,-0.05513395741581917,-0.06438048928976059
186,0.0021866662427783012,0.004883571527898312
187,-0.1627405732870102,-0.012528583407402039
188,0.014554403722286224,0.0357905849814415
189,-1.4974496364593506,-1.477231502532959
190,-0.017771074548363686,-0.022921854630112648
191,-0.18109449744224548,-0.18677379190921783
192,-2.25121808052063,-2.274524450302124
193,-0.4704324007034302,-0.47127148509025574
194,-0.012039277702569962,0.008178956806659698
195,0.02237004227936268,0.04258827492594719
196,0.1732327789068222,0.27028143405914307
197,-4.0644707679748535,-3.9899332523345947
198,0.049449771642684937,0.05189346522092819
199,-2.4916234016418457,-2.4951653480529785
200,0.023574676364660263,0.05766352266073227
201,-0.12566377222537994,-0.08941423892974854
202,-0.11527069658041,-0.11446024477481842
203,-1.607793927192688,-1.446816086769104
204,0.01652076095342636,-0.023428745567798615
205,-3.3922863006591797,-3.396395444869995
206,-5.276587009429932,-5.298090934753418
207,-0.6971770524978638,-0.7011283040046692
208,-2.3526458740234375,-2.3424932956695557
209,-0.023737335577607155,-0.03030502051115036
210,0.0229688361287117,0.026756085455417633
211,-1.8322392702102661,-1.834330439567566
212,-0.24848254024982452,-0.2375103235244751
213,-0.06957797706127167,-0.05967728793621063
214,-6.943605899810791,-6.966817378997803
215,-0.036508798599243164,-0.03272154927253723
216,-0.4812863767147064,-0.4839990437030792
217,0.002328878967091441,0.0014621515292674303
218,-1.894220232963562,-1.9073078632354736
219,-1.274868369102478,-1.2465229034423828
220,0.19554106891155243,0.04558338224887848
221,-7.116569995880127,-7.118661403656006
222,-0.12340125441551208,-0.02635258436203003
223,0.004493548069149256,0.006151662208139896
224,-0.0488535538315773,-0.020728811621665955
225,-9.518228530883789,-9.510449409484863
226,0.04800257459282875,0.0557820126414299
227,-12.270045280456543,-12.267387390136719
228,-0.6706680655479431,-0.19678717851638794
229,0.015018770471215248,0.0057722399942576885
230,-0.3121413290500641,-0.2859624922275543
231,-0.44285112619400024,-0.47331342101097107
232,-2.1079726219177246,-2.1037232875823975
233,-0.6548089385032654,-0.714296281337738
234,-0.8873244524002075,-0.887471616268158
235,-0.06980670243501663,-0.11354944109916687
236,0.06737865507602692,0.07607051730155945
237,0.0010187074076384306,-0.0016939432825893164
238,-5.158905029296875,-5.167593479156494
239,0.020528197288513184,0.01641901023685932
240,-2.5587921142578125,-2.561504602432251
241,-0.02939959429204464,-0.030187837779521942
242,0.02342338114976883,0.057512227445840836
243,-0.20998410880565643,-0.20917364954948425
244,-1.7943001985549927,-1.760636568069458
245,-3.989372491836548,-4.048859596252441
246,-0.39614665508270264,-0.3988116681575775
247,-0.42153531312942505,-0.4242003560066223
248,-0.044097788631916046,-0.05334432050585747
249,-0.2085769772529602,-0.21161417663097382
250,-0.6470517516136169,-0.6430764198303223
251,-5.5789337158203125,-5.567961692810059
252,-3.19596529006958,-3.205110788345337
253,0.0141683891415596,0.013180132955312729
254,-0.7923340797424316,-0.4415694773197174
255,-0.016996826976537704,-0.04745911434292793
256,-6.6463751792907715,-6.620196342468262
257,-0.10713135451078415,-0.08589517325162888
258,-0.008312869817018509,-0.011025520041584969
259,0.06858403235673904,0.07727589458227158
260,-0.02144039049744606,-0.01874348521232605
261,-4.14625358581543,-4.147119998931885
262,-0.35111966729164124,-0.35471370816230774
263,0.00821630284190178,0.0030655227601528168
264,-0.704472005367279,-0.6957801580429077
265,-0.04403079301118851,-0.007781263440847397
266,0.019124770537018776,0.01558284554630518
267,-0.007017221301794052,-0.007164366543292999
268,0.0030741733498871326,-0.0005198684521019459
269,-4.116775989532471,-4.105803966522217
270,-2.8859610557556152,-2.8868279457092285
271,-0.7702940106391907,-0.7787042856216431
272,-0.24944961071014404,-0.2545352876186371
273,-4.194801330566406,-4.161137580871582
274,-0.05202682316303253,-0.05770612880587578
275,-1.9959312677383423,-1.9881517887115479
276,-0.41560378670692444,-0.42485031485557556
277,0.076990507543087,0.42775511741638184
278,0.08051741868257523,-0.06944026052951813
279,-0.023111356422305107,-0.020414449274539948
280,-3.3712027072906494,-3.3450238704681396
281,-0.6150118112564087,-0.6281244158744812
282,0.04595815762877464,0.0484018474817276
283,-0.6146504282951355,-0.6181923747062683
284,-5.143246650695801,-4.549304962158203
285,-5.226715087890625,-5.239827632904053
286,-0.3912191390991211,-0.40430665016174316
287,-0.3160282373428345,-0.3117789328098297
288,-3.8389925956726074,-3.836700201034546
289,-0.463479608297348,-0.45828160643577576
290,0.025546370074152946,0.020475946366786957
291,-1.0570725202560425,-1.0579391717910767
292,-0.19920800626277924,-0.16554437577724457
293,-0.10049882531166077,-0.10353602468967438
294,0.02007494866847992,0.015965761616826057
295,0.020373238250613213,0.01626405119895935
296,-0.8442831635475159,-0.8451222777366638
297,0.06774856150150299,0.054661039263010025
298,-0.21719852089881897,-0.2207404524087906
299,-4.5788893699646,-4.662562370300293
300,-6.757202625274658,-6.760797023773193
301,-0.8554496765136719,-0.8502517342567444
302,-0.41966646909713745,-0.42449951171875
303,0.36213234066963196,0.46287259459495544
304,-0.08287296444177628,-0.08646700531244278
305,-0.078598752617836,-0.08923915773630142
306,0.005633380264043808,0.11291486024856567
307,-1.1822668313980103,-1.18435800075531
308,-2.617199420928955,-2.612894296646118
309,-0.2218155860900879,-0.20251619815826416
310,-0.4263513684272766,-0.4290640354156494
311,-0.5417233109474182,-0.5400651693344116
312,0.03372516483068466,0.033578019589185715
313,-3.857626438140869,-3.8756556510925293
314,-0.38298189640045166,-0.38569456338882446
315,-1.8303215503692627,-1.8360008001327515
316,0.053997114300727844,0.010254374705255032
317,-0.6322786808013916,-0.6453912854194641
318,-1.7932541370391846,-1.6962053775787354
319,-1.559402585029602,-1.5542045831680298
320,-3.241910934448242,-3.0916988849639893
321,0.29687586426734924,0.8908176422119141
322,0.002942256862297654,0.0020755294244736433
323,0.028855346143245697,0.031147820875048637
324,-0.17847760021686554,-0.14481396973133087
325,-0.008760437369346619,-0.03922272473573685
326,-0.32820647954940796,-0.3230084776878357
327,-6.458239555358887,-6.463390350341797
328,-0.7269251942634583,-0.7007462978363037
329,-0.3783048093318939,-0.3861009180545807
330,0.045985251665115356,0.04583810642361641
331,-1.144777536392212,-0.9908324480056763
332,-0.14539006352424622,-0.0755583792924881
333,0.011176146566867828,0.010187890380620956
334,-1.1812489032745361,-1.1760509014129639
335,-2.475301742553711,-2.439052104949951
336,-0.041827939450740814,-0.04269466549158096
337,-0.14159943163394928,-0.1446366310119629
338,0.0036261482164263725,0.03623179346323013
339,-0.19639144837856293,-0.19717969000339508
340,0.022919654846191406,0.09275133162736893
341,0.015273373574018478,0.16921843588352203
342,0.0010222326964139938,-0.004048191010951996
343,0.0009893495589494705,0.034652985632419586
344,-0.00021456927061080933,-0.005047604441642761
345,-0.04457846283912659,-0.04817250370979309
346,-0.1471576988697052,-0.15222811698913574
347,-2.5500986576080322,-2.4755613803863525
348,0.007387798745185137,0.0047227768227458
349,-2.2726449966430664,-2.275682210922241
350,0.07104477286338806,0.03505248576402664
351,-5.720302581787109,-5.725372791290283
352,-0.643903911113739,-0.6876466274261475
353,-3.125758171081543,-3.126546621322632
354,0.017182519659399986,0.008037085644900799
355,-0.26061853766441345,-0.24314916133880615
356,-0.5438582897186279,-0.5112526416778564
357,-0.041673071682453156,-0.0473523773252964
358,0.015211431309580803,0.019460728392004967
359,-4.011047840118408,-4.024109840393066
360,-0.7266053557395935,-0.7396928668022156
361,-4.311692714691162,-4.300720691680908
362,-1.6723198890686035,-1.6774706840515137
363,-2.4938764572143555,-2.491584062576294
364,-7.7179694175720215,-7.713994026184082
365,-0.6261025667190552,-0.5934969186782837
366,-0.3087954819202423,-0.29850903153419495
367,-0.03158722445368767,-0.04222762957215309
368,-0.2983519732952118,-0.30704036355018616
369,0.0002911137416958809,-0.0027460879646241665
370,-0.10402198880910873,-0.1091727688908577
371,-0.0007388254161924124,-0.0034514761064201593
372,-5.376038551330566,-5.397542476654053
373,-1.7300866842269897,-1.5798747539520264
374,-0.7047811150550842,-0.7083751559257507
375,-5.995013236999512,-5.8979644775390625
376,-1.719510793685913,-1.3687461614608765
377,-0.34663471579551697,-0.3479350209236145
378,-1.387377142906189,-1.390089750289917
379,-1.4121508598327637,-1.452100396156311
380,-3.6764230728149414,-3.6686437129974365
381,-3.264097213745117,-3.270664930343628
382,-2.9064104557037354,-2.915555953979492
383,-2.8593454360961914,-2.88980770111084
384,-3.741072654724121,-3.74186110496521
385,-0.338731586933136,-0.3408227860927582
386,-1.2674150466918945,-1.272485375404358
387,-0.7925840020179749,-0.4418193995952606
388,-0.05211282894015312,0.016552649438381195
389,0.00023257441353052855,-0.0005556693067774177
390,-0.0939226746559143,-0.09147898852825165
391,0.022165730595588684,0.0908312052488327
392,-0.5630648732185364,-0.5666589140892029
393,-0.0029884614050388336,0.017059145495295525
394,0.0036106351763010025,0.0008979845442809165
395,-0.11477380990982056,-0.1156405359506607
396,-5.271183490753174,-5.26021146774292
397,-4.025882720947266,-4.0271830558776855
398,-5.876277923583984,-5.8771443367004395
399,0.003171060001477599,0.03577670454978943
400,-0.9029989838600159,-0.9080694317817688
401,0.02058468759059906,0.009944281540811062
402,0.060276105999946594,0.07957549393177032
403,-0.030566005036234856,-0.02066531777381897
404,0.10095579922199249,0.017282603308558464
405,-3.5837173461914062,-3.645998477935791
406,-0.004600634798407555,-0.007313285022974014
407,-0.05288894101977348,-0.05023149773478508
408,-0.5246610045433044,-0.5046133995056152
409,-0.010670993477106094,-0.009012879803776741
410,-0.09304066002368927,-0.09819144010543823
411,-5.10506534576416,-5.100816249847412
412,-3.676363468170166,-3.7358508110046387
413,-4.608545780181885,-4.6093339920043945
414,-1.109175205230713,-1.1127692461013794
415,-0.685697615146637,-0.6877887845039368
416,0.026202745735645294,-0.017539992928504944
417,-0.7965677380561829,-0.8403104543685913
418,-0.04970540851354599,0.05757606774568558
419,-0.002819165587425232,-0.03881144896149635
420,0.04871200770139694,0.07683674991130829
421,-0.14480355381965637,-0.1404983550310135
422,-0.004211814142763615,-0.006303001195192337
423,-2.977139472961426,-2.9772865772247314
424,-0.18066149950027466,-0.1916726529598236
425,0.0035734514240175486,0.0008608007337898016
426,-3.4728782176971436,-3.473025321960449
427,-0.4845851957798004,-0.4504963457584381
428,-0.07425880432128906,-0.07634998857975006
429,-0.055914755910634995,-0.051939379423856735
430,0.005461328197270632,0.00943670328706503
431,0.0010715462267398834,0.003364020958542824
432,-0.19797998666763306,-0.2030656486749649
433,-1.7009742259979248,-1.6311426162719727
434,0.07199384272098541,0.0821465402841568
435,-1.9076108932495117,-1.9024128913879395
436,-1.0199177265167236,-1.024988055229187
437,-0.017526527866721153,-0.014829621650278568
438,-0.3254443407058716,-0.32643258571624756
439,0.0033902935683727264,0.0006776427617296576
440,-0.5701909065246582,-0.573732852935791
441,0.017116962000727654,0.011966181918978691
442,-1.7130367755889893,-1.7020645141601562
443,0.045585647225379944,0.2065635323524475
444,-3.1601366996765137,-3.179081439971924
445,-1.2060927152633667,-1.2069593667984009
446,-2.540015459060669,-2.5362281799316406
447,-0.03958062455058098,-0.04044735059142113
448,-1.8590590953826904,-1.8631682395935059
449,-0.009546387940645218,0.03336457535624504
450,0.02209552936255932,0.04827438294887543
451,-4.734399795532227,-4.734547138214111
452,-5.770333766937256,-5.773046493530273
453,-0.058501094579696655,-0.061213746666908264
454,0.045232661068439484,0.053012095391750336
455,-0.09796479344367981,-0.10100199282169342
456,-0.25796881318092346,-0.2626355290412903
457,0.10258793830871582,0.06263843178749084
458,-0.1718299388885498,-0.21755239367485046
459,-8.327444076538086,-8.33234691619873
460,-0.005008233245462179,-0.004197778180241585
461,0.07181669771671295,0.08196939527988434
462,-0.6434791088104248,-0.6455702781677246
463,-0.03475644066929817,-0.03742146119475365
464,0.010845504701137543,-0.016520697623491287
465,-0.5114136934280396,-0.49394431710243225
466,-0.33912408351898193,-0.36062803864479065
467,-3.7148983478546143,-3.7176108360290527
468,-0.43925830721855164,-0.4400973916053772
469,-0.3037908971309662,-0.2711852490901947
470,0.023141125217080116,0.01657344028353691
471,-0.8919199109077454,-0.8940110802650452
472,-3.0739481449127197,-3.05647873878479
473,-0.14228717982769012,-0.1509755700826645
474,-0.20067256689071655,-0.2116837203502655
475,-0.8379408121109009,-0.8611522912979126
476,0.008505968376994133,0.0034355446696281433
477,-9.59461498260498,-9.617826461791992
478,0.019567303359508514,0.01087891310453415
479,-0.000776369939558208,-0.0015646136598661542
480,-0.059847623109817505,-0.04887539893388748
481,-1.7958861589431763,-1.6349083185195923
482,-0.09461960196495056,-0.09083235263824463
483,-2.556365728378296,-2.5571541786193848
484,0.008043911308050156,0.005006709136068821
485,-13.18766975402832,-13.19038200378418
486,-0.8025622367858887,-0.8482847213745117
487,-0.028967637568712234,-0.029834365472197533
488,-0.12254887074232101,-0.12464005500078201
489,0.026610879227519035,0.02004319429397583
490,-6.874725341796875,-6.877438068389893
491,-0.2455233335494995,-0.2670272886753082
492,0.06943009048700333,0.02369435876607895
493,-12.591926574707031,-12.600615501403809
494,-3.3029916286468506,-3.299016237258911
495,0.07685670256614685,0.08700940012931824
496,0.041308265179395676,0.02822073921561241
497,-6.694305419921875,-6.691648006439209
498,-5.316470623016357,-5.319183349609375
499,-2.089233160018921,-2.078946828842163
500,-1.1896823644638062,-1.1988277435302734
501,-1.4760572910308838,-1.4733997583389282
502,0.09031256288290024,0.16014423966407776
503,-0.0006091438699513674,-0.0027003311552107334
504,-1.1247758865356445,-1.0964304208755493
505,0.012012317776679993,0.004216202534735203
506,-0.00539301335811615,-0.0062597403302788734
507,-0.1649627834558487,-0.17064207792282104
508,-0.04431595653295517,-0.0391179621219635
509,-0.21598152816295624,-0.21728181838989258
510,-0.019649533554911613,-0.015344333834946156
511,0.024360598996281624,0.01779291406273842
512,-1.2378958463668823,-1.2489070892333984
513,-1.4301027059555054,-1.432767629623413
514,-1.7331613302230835,-1.7382316589355469
515,-2.2987217903137207,-2.224184513092041
516,-0.48104652762413025,-0.4819132685661316
517,0.017208624631166458,0.008063191547989845
518,-0.11127784848213196,-0.10030562430620193
519,-0.2163272202014923,-0.21207793056964874
520,-0.713308572769165,-0.7437708377838135
521,-0.1704486757516861,-0.21777938306331635
522,-0.12874853610992432,0.4651932418346405
523,-0.01389558706432581,-0.015986774116754532
524,-2.3229055404663086,-2.3462119102478027
525,0.0031388183124363422,0.014111043885350227
526,-3.0948686599731445,-3.0607798099517822
527,-0.0231524296104908,-0.01917705312371254
528,-0.3618650734424591,-0.35157862305641174
529,-0.06948153674602509,-0.05850931257009506
530,-0.44922149181365967,-0.295276403427124
531,-2.533766746520996,-2.556978225708008
532,-0.0244816355407238,-0.035122040659189224
533,-7.636127471923828,-7.625155448913574
534,-0.5234251022338867,-0.5242918133735657
535,-0.16530917584896088,-0.1630166918039322
536,-0.7616918683052063,-0.7727030515670776
537,-0.7729411721229553,-0.7756538391113281
538,-0.0756520926952362,-0.1710953712463379
539,0.018173322081565857,0.0051114968955516815
540,-2.7871851921081543,-2.7907791137695312
541,-0.03485573083162308,-0.0065102651715278625
542,-2.7308547496795654,-2.7344486713409424
543,-4.521134376525879,-4.531774997711182
544,-0.4736555814743042,-0.4709586799144745
545,0.008868059143424034,-0.00027737393975257874
546,-0.31096065044403076,-0.30930250883102417
547,-0.023384690284729004,-0.06910714507102966
548,-2.7208786010742188,-2.72482967376709
549,-4.664557456970215,-4.668099403381348
550,-2.009237766265869,-1.9755741357803345
551,-0.616104781627655,-0.5899258852005005
552,0.07888978719711304,0.42965438961982727
553,0.018923237919807434,0.015381311997771263
554,-0.5024037957191467,-0.5074742436408997
555,0.006815791130065918,0.0021490654908120632
556,0.01606360822916031,0.010993183590471745
557,0.0016058989567682147,-0.00048528838669881225
558,-0.5233272314071655,-0.5324726700782776
559,-1.818862795829773,-1.8403667211532593
560,-0.05288302153348923,-0.055595673620700836
561,-0.0351828895509243,-0.0372740775346756
562,-0.16184304654598236,-0.16263128817081451
563,-0.7611343264579773,-0.7512336373329163
564,-0.36801397800445557,-0.37072664499282837
565,0.005644005723297596,0.0026068042498081923
566,-0.0983477532863617,0.008933722972869873
567,-0.005251078866422176,-0.013047194108366966
568,0.1414310783147812,0.0660468190908432
569,0.038785580545663834,0.03483432158827782
570,-0.07448328286409378,-0.06419683247804642
571,-0.10797218233346939,-0.10399681329727173
572,-0.007708000019192696,-0.011302041821181774
573,0.012411666102707386,0.016660964116454124
574,-2.664696216583252,-2.6472268104553223
575,0.06523661315441132,0.03787040710449219
576,-0.018100155517458916,-0.018966883420944214
577,-5.362015724182129,-5.405758380889893
578,-0.32880350947380066,-0.3236055076122284
579,0.02115018293261528,0.014582497999072075
580,0.032677121460437775,0.18662218749523163
581,-0.02976129949092865,-0.025456100702285767
582,-0.02742335945367813,-0.03249378502368927
583,-0.014101303182542324,-0.016192490234971046
584,-0.11265911906957626,-0.11620104312896729
585,0.18125592172145844,0.03129823878407478
586,0.018512336537241936,0.026291774585843086
587,-0.32101312279701233,-0.33165353536605835
588,0.21840842068195343,0.12296514213085175
589,-5.647595405578613,-5.670902252197266
590,-4.278881072998047,-4.284560680389404
591,0.002143838908523321,5.2651623263955116e-05
592,0.04020069167017937,0.03624943271279335
593,-1.8615339994430542,-1.9369182586669922
594,-3.3437788486480713,-3.339991569519043
595,0.00846200343221426,0.0033763383980840445
596,-0.49227094650268555,-0.4935712516307831
597,-4.229594707489014,-4.230461120605469
598,0.0028544298838824034,0.0007632425404153764
599,0.005879736039787531,0.009855110198259354
600,-1.7458422183990479,-1.7348699569702148
601,-0.08017341047525406,-0.07586820423603058
602,-0.24199873208999634,-0.25263914465904236
603,-0.24708469212055206,-0.24787293374538422
604,0.012555714696645737,0.009013788774609566
605,-0.2289620339870453,-0.2563282251358032
606,-0.0016293497756123543,-0.006715014576911926
607,-0.31161585450172424,0.03914874792098999
608,-0.08726593106985092,-0.08805417269468307
609,-7.538609504699707,-7.556638717651367
610,0.020842142403125763,0.0156913623213768
611,-1.4880732297897339,-1.4987136125564575
612,-1.604251503944397,-1.5990535020828247
613,0.0010798308067023754,0.003737272461876273
614,-4.406459331512451,-4.385222911834717
615,-9.300999641418457,-9.266910552978516
616,-0.1952229142189026,-0.09817424416542053
617,-1.6121348142623901,-1.6252474784851074
618,-0.022758841514587402,-0.003459453582763672
619,-1.6091935634613037,-1.455248475074768
620,-2.62095046043396,-2.621738910675049
621,-0.30012524127960205,-0.39556851983070374
622,-5.116169452667236,-5.114511013031006
623,0.03686102479696274,0.013554539531469345
624,-0.03109903074800968,-0.036249808967113495
625,-2.5603885650634766,-2.5566012859344482
626,-0.12754221260547638,-0.13113625347614288
627,0.02430957742035389,0.058398425579071045
628,-3.3595404624938965,-3.3493878841400146
629,-0.09953223168849945,-0.07335337996482849
630,-0.05124509334564209,-0.059933487325906754
631,0.07080214470624924,0.034809861332178116
632,-1.3649009466171265,-1.3669921159744263
633,-7.045173645019531,-7.05386209487915
634,0.07982303202152252,0.056611567735672
635,-1.9788768291473389,-1.9845560789108276
636,0.005194775760173798,0.002529753837734461
637,-5.2122368812561035,-5.2079315185546875
638,-1.3214186429977417,-1.2468812465667725
639,-3.187941551208496,-3.190978765487671
640,-0.5625867247581482,-0.5432873368263245
641,-0.08108824491500854,-0.08317942917346954
642,-8.747672080993652,-8.74522876739502
643,-0.03182715177536011,-0.029130246490240097
644,-3.957951545715332,-3.9606640338897705
645,-0.2643160820007324,-0.28752756118774414
646,-1.001684546470642,-0.9654350280761719
647,-0.33530914783477783,-0.3361758887767792
648,-1.998476505279541,-1.999464750289917
649,-0.06807418167591095,-0.04785594716668129
650,-0.9311274290084839,-0.9208409786224365
651,-2.6997227668762207,-2.705402135848999
652,-0.02750220149755478,-0.029593387618660927
653,-3.145552158355713,-3.1403541564941406
654,0.08744311332702637,0.0037699174135923386
655,0.059273093938827515,0.08739783614873886
656,-0.08248880505561829,-0.0852014571428299
657,-0.9921640157699585,-0.9709278345108032
658,-0.10323601961135864,-0.11164627969264984
659,-3.5364866256713867,-3.5265860557556152
660,0.01684892550110817,0.007703491486608982
661,-0.37859129905700684,-0.3851589858531952
662,-1.3066414594650269,-1.3340076208114624
663,0.004272571764886379,-0.004872861318290234
664,-2.146277666091919,-2.1471445560455322
665,-0.9217310547828674,-0.9812183976173401
666,0.010159731842577457,0.04382336884737015
667,-1.4567432403564453,-1.58798086643219
668,0.0062484838999807835,0.0005691811093129218
669,-1.7363635301589966,-1.703757882118225
670,-0.25683847069740295,-0.2231748402118683
671,-0.01578103005886078,-0.021460331976413727
672,-5.302680969238281,-5.297482967376709
673,0.0933377593755722,0.24354974925518036
674,-0.5350232720375061,-0.5401740670204163
675,-3.328829765319824,-3.326172351837158
676,-4.400422096252441,-4.36781644821167
677,-2.359445095062256,-2.3253562450408936
678,-0.017237605527043343,-0.025925997644662857
679,-1.6947124004364014,-1.6957006454467773
680,0.013420827686786652,0.01243257150053978
681,-0.6674869060516357,-0.6948531270027161
682,-3.056807518005371,-3.0619583129882812
683,0.012376882135868073,0.03242449089884758
684,0.059623833745718,0.16690531373023987
685,0.17128300666809082,0.6548894047737122
686,-0.4388097822666168,-0.4466058909893036
687,0.020123809576034546,0.03041025996208191
688,-0.12158189713954926,-0.12517593801021576
689,-6.897764682769775,-6.903444290161133
690,0.0029159628320485353,0.005573404487222433
691,-0.10969708114862442,-0.07709144055843353
692,-0.14764021337032318,-0.14842845499515533
693,-0.5620541572570801,-0.562893271446228
694,0.07520965486764908,0.07030671834945679
695,0.025376036763191223,0.06162556633353233
696,-7.162145137786865,-7.151173114776611
697,-2.959836006164551,-2.955530881881714
698,0.02892913855612278,0.038829825818538666
699,0.027523892000317574,0.18146896362304688
700,0.15524069964885712,0.09575334191322327
701,0.07215870916843414,0.06725577265024185
702,-0.20260387659072876,-0.16999822854995728
703,0.15052755177021027,0.1495485007762909
704,-4.604203701019287,-4.653541564941406
705,-0.2500796318054199,-0.23992693424224854
706,0.0038462842348963022,0.0011336335446685553
707,-0.022575244307518005,-0.027408279478549957
708,0.0007936054025776684,5.361682269722223e-06
709,-4.812169075012207,-4.338287830352783
710,0.08311484754085541,0.05990338325500488
711,-3.773404121398926,-3.7397406101226807
712,-0.17847400903701782,-0.17934074997901917
713,-8.263032913208008,-8.293495178222656
714,-0.7235550880432129,-0.7341955304145813
715,-0.7854779958724976,-0.783819854259491
716,-2.3071813583374023,-2.30552339553833
717,-2.0674381256103516,-2.0710320472717285
718,-0.3746565580368042,-0.34099292755126953
719,-0.03394201770424843,-0.016472622752189636
720,-0.003385697491466999,-0.009065000340342522
721,-0.00028030830435454845,0.0023771333508193493
722,-0.038656339049339294,-0.08437879383563995
723,-0.687213122844696,-0.7232053875923157
724,0.02992641180753708,0.03770584985613823
725,-2.1337971687316895,-2.1350975036621094
726,-0.007889880798757076,-0.008678125217556953
727,-0.18250398337841034,-0.18084587156772614
728,-2.0919950008392334,-2.0927834510803223
729,0.21878951787948608,0.08755183964967728
730,0.040975265204906464,0.04013616964221001
731,-0.10067696124315262,-0.09901884943246841
732,-0.02838933654129505,-0.041501957923173904
733,-2.699253797531128,-2.707942247390747
734,-4.692277431488037,-4.6899847984313965
735,-0.10714021325111389,-0.10316484421491623
736,0.03199128806591034,0.1822032779455185
737,-0.017413653433322906,-0.03544288128614426
738,-0.09464551508426666,-0.0959458127617836
739,0.0006120670586824417,0.004587441682815552
740,0.004392647184431553,0.008368021808564663
741,-0.4955903887748718,-0.5792635679244995
742,-3.6251022815704346,-3.4641244411468506
743,0.00925605557858944,0.00417039031162858
744,0.008808066137135029,0.001011950196698308
745,-0.00016700313426554203,-0.002258190419524908
746,-0.9885300993919373,-0.9893692135810852
747,-0.11918729543685913,-0.12329648435115814
748,0.026481784880161285,0.01991409994661808
749,-0.007934346795082092,-0.031145811080932617
750,-0.8119968771934509,-0.7917786240577698
751,-0.022517986595630646,-0.018730737268924713
752,-0.005296305753290653,-0.006163032725453377
753,0.004317635670304298,0.009515630081295967
754,-0.8877231478691101,-1.0189608335494995
755,-0.5072499513626099,-0.5377122163772583
756,-0.08989892154932022,-0.09557822346687317
757,-5.253471374511719,-5.260039329528809
758,-2.828019380569458,-2.8181188106536865
759,-2.3602240085601807,-2.3623151779174805
760,-8.057490348815918,-8.060202598571777
761,0.07221372425556183,0.049002259969711304
762,-0.2654883563518524,-0.26467788219451904
763,0.0016890882980078459,0.0043859938159585
764,-0.03138158470392227,0.002282053232192993
765,0.06838428229093552,0.07707614451646805
766,0.17926126718521118,0.04802358150482178
767,0.004337206482887268,0.11161868274211884
768,-1.543007731437683,-1.5439867973327637
769,0.008251402527093887,0.0034183673560619354
770,-0.008834321051836014,-0.012376246973872185
771,-9.929611206054688,-9.926953315734863
772,0.06678567826747894,0.2277635633945465
773,0.28844496607780457,0.8823867440223694
774,-1.9052517414093018,-1.9088457822799683
775,-0.00024316203780472279,-0.0029558127280324697
776,0.009220264852046967,0.02019249089062214
777,-1.3859375715255737,-1.3965779542922974
778,-0.7838711738586426,-0.7638235688209534
779,0.006501717492938042,0.010477092117071152
780,-0.31683647632598877,-0.3195491433143616
781,-0.671715259552002,-0.6700571179389954
782,0.04597369581460953,0.04582655057311058
783,0.043540578335523605,0.0035910718142986298
784,-1.6650919914245605,-1.692458152770996
785,-0.12165027856826782,-0.13476289808750153
786,-2.783937692642212,-2.8296735286712646
787,-0.21101851761341095,-0.2111656665802002
788,-9.681596755981445,-9.682385444641113
789,-0.054541610181331635,-0.05540833622217178
790,-0.7138699293136597,-0.7245103716850281
791,0.019268358126282692,0.01572643220424652
792,-1.3539320230484009,-1.2466505765914917
793,-0.44330987334251404,-0.40922102332115173
794,-0.8985385894775391,-0.9012512564659119
795,0.11060039699077606,0.0648779422044754
796,-0.0158814899623394,-0.04634377732872963
797,0.0720009058713913,0.14183257520198822
798,0.0029204566963016987,0.00020780606428161263
799,-3.512502908706665,-3.525564670562744
800,-3.1960203647613525,-3.1917152404785156
801,-0.6616645455360413,-0.662452757358551
802,-2.3826546669006348,-2.3489911556243896
803,0.00821673683822155,0.005179535131901503
804,-0.47562888264656067,-0.47661712765693665
805,-0.6573131084442139,-0.6846793293952942
806,-1.4618746042251587,-1.4277857542037964
807,-0.3902815878391266,-0.39106982946395874
808,-1.7523537874221802,-1.7960965633392334
809,-3.0187880992889404,-2.9926092624664307
810,-0.03334032744169235,-0.030682886019349098
811,0.026518061757087708,0.00501410523429513
812,0.0277250986546278,0.006221141200512648
813,-0.13826216757297516,-0.1390504091978073
814,-0.13689714670181274,-0.1377638876438141
815,-2.668132781982422,-2.5994672775268555
816,-4.398461818695068,-4.401174545288086
817,0.04970090091228485,0.057480338960886
818,-9.161802291870117,-9.16389274597168
819,-0.5249962210655212,-0.5844835638999939
820,0.00512559711933136,-0.09031768143177032
821,-2.1611976623535156,-2.1271088123321533
822,-4.522197723388672,-4.530886173248291
823,0.03195266053080559,0.05318884178996086
824,-0.004391013644635677,-0.00517925713211298
825,-0.042878858745098114,-0.03297816962003708
826,0.018994027748703957,0.01884688250720501
827,-2.182359457015991,-2.2038633823394775
828,0.020902089774608612,0.010261683724820614
829,-0.46066156029701233,-0.46574723720550537
830,-1.1728652715682983,-1.19607675075531
831,0.01675954833626747,0.011608767323195934
832,-0.008687689900398254,0.02497594803571701
833,-0.011536616832017899,-0.012324861250817776
834,-0.6613966226577759,-0.6745092272758484
835,-3.549407482147217,-3.5798697471618652
836,-3.8508827686309814,-3.855968475341797
837,-0.03616349399089813,-0.026010796427726746
838,-2.59244966506958,-2.571213483810425
839,-0.327262282371521,-0.3403241038322449
840,-6.180662155151367,-6.185564994812012
841,-0.685407280921936,-0.6752545833587646
842,-0.4456179440021515,-0.4115290939807892
843,0.03531525284051895,0.007949050515890121
844,-2.660444498062134,-2.6653475761413574
845,-0.35403573513031006,-0.36244598031044006
846,-1.8601024150848389,-1.817191481590271
847,-4.539186954498291,-4.539975166320801
848,-0.6329345703125,-0.6350257396697998
849,-0.039177894592285156,0.06810358166694641
850,0.12479793280363083,0.07907547801733017
851,0.0525883212685585,0.15986980497837067
852,-0.6701456308364868,-0.5162005424499512
853,-0.002245653420686722,-0.011391086503863335
854,0.07923352718353271,0.42999812960624695
855,-0.30599501729011536,-0.29584231972694397
856,-8.392508506774902,-8.371273040771484
857,0.062148407101631165,0.018405666574835777
858,-0.22199909389019012,-0.07178710401058197
859,-3.2162535190582275,-3.237757444381714
860,0.1734876036643982,0.27053627371788025
861,0.008450213819742203,0.0033645485527813435
862,-0.22996824979782104,-0.23407743871212006
863,-0.11213284730911255,-0.015084177255630493
864,-0.003407379612326622,-0.016520000994205475
865,-6.180820465087891,-6.17852783203125
866,0.01651042327284813,0.09104783087968826
867,-0.5546172261238098,-0.5529590845108032
868,-0.909461498260498,-0.9078033566474915
869,-0.4348513185977936,-0.4432615637779236
870,-0.02039080485701561,0.054146602749824524
871,0.006866874173283577,0.00420185225084424
872,-0.4039890170097351,-0.4229336380958557
873,0.00494353286921978,0.0013494910672307014
874,-2.354119062423706,-2.367206573486328
875,-0.8626350164413452,-0.8364561200141907
876,0.049888309091329575,0.07823377102613449
877,-0.474521666765213,-0.4707344174385071
878,-0.04806096479296684,0.02647644281387329
879,-0.013954678550362587,-0.01482140552252531
880,-6.661325931549072,-6.666411876678467
881,-0.7651166319847107,-0.7310277819633484
882,0.0019372282549738884,0.007135222665965557
883,-3.8588969707489014,-3.921178102493286
884,0.28002822399139404,0.8739700317382812
885,0.03472541645169258,0.016696186736226082
886,-0.03414035588502884,-0.05308499187231064
887,-0.20629628002643585,-0.2010982781648636
888,0.004949547816067934,0.0019123461097478867
889,-0.7195833325386047,-0.5693713426589966
890,-1.0254709720611572,-1.028135895729065
891,-0.42797285318374634,-0.4252759516239166
892,0.3634183406829834,0.4641585946083069
893,-2.594789743423462,-2.5735535621643066
894,-0.2875899076461792,-0.27768921852111816
895,-0.0564270056784153,-0.0648372694849968
896,0.0008684636559337378,-0.0018441870342940092
897,-1.371653437614441,-1.3737446069717407
898,-0.004011015873402357,0.0002941843122243881
899,-0.015658900141716003,-0.06138135492801666
900,0.0038126676809042692,0.001100017107091844
901,-1.1489171981811523,-1.1497563123703003
902,-9.7313232421875,-9.734360694885254
903,-1.2543493509292603,-1.2732940912246704
904,-0.3581228256225586,-0.33882343769073486
905,-0.381696492433548,-0.3773913085460663
906,-2.172041893005371,-2.1771275997161865
907,-0.027147047221660614,-0.027935290709137917
908,-0.49548131227493286,-0.5011606216430664
909,-0.7326515913009644,-0.5824396014213562
910,0.0022708000615239143,0.007468794472515583
911,-0.5126897096633911,-0.4926421046257019
912,-3.5784714221954346,-3.542221784591675
913,-0.03725405037403107,-0.04240483045578003
914,-0.1874001920223236,-0.026422321796417236
915,-10.08404541015625,-10.08919620513916
916,-1.7391881942749023,-1.739976406097412
917,0.08309148252010345,0.05988001823425293
918,-3.345655918121338,-3.346644163131714
919,-3.1613805294036865,-3.1561825275421143
920,-0.012453824281692505,-0.012600969523191452
921,0.17231453955173492,0.022356854751706123
922,-0.39014625549316406,-0.395216703414917
923,-0.27639248967170715,-0.28945431113243103
924,0.014986608177423477,0.16893167793750763
925,0.049769263714551926,0.09268023073673248
926,-0.01408348884433508,0.01852215640246868
927,0.03099607676267624,0.030156981199979782
928,0.020627398043870926,-0.002679087221622467
929,-0.20513999462127686,-0.1622290313243866
930,-0.7749689817428589,-0.42420437932014465
931,-0.0024141110479831696,0.008558114059269428
932,-2.8692119121551514,-2.875779628753662
933,-0.5774335861206055,-0.5747366547584534
934,-3.389145851135254,-3.4645302295684814
935,-6.752398490905762,-6.753377437591553
936,-0.10446060448884964,-0.09926261007785797
937,-0.49310967326164246,-0.4832089841365814
938,-2.6145267486572266,-2.6118297576904297
939,-0.08986106514930725,-0.11722727119922638
940,-0.01902664452791214,-0.022977903485298157
941,-0.26626548171043396,-0.2936316728591919
942,-1.8821958303451538,-1.977639079093933
943,0.007924636825919151,-0.0013218936510384083
944,3.4939032047986984e-05,-0.0008317884057760239
945,-1.1681702136993408,-1.187114953994751
946,-0.2235313057899475,-0.25399360060691833
947,0.0168377086520195,0.008149317465722561
948,0.02163379266858101,-0.014358490705490112
949,0.052657581865787506,0.0701269805431366
950,-0.019133299589157104,0.46447309851646423
951,0.025742042809724808,0.06199156865477562
952,-3.318457841873169,-3.4684154987335205
953,-5.111626148223877,-5.101339817047119
954,-2.2464866638183594,-2.290229558944702
955,-0.016818305477499962,-0.014121399261057377
956,-0.022213801741600037,-0.026165060698986053
957,-1.1872680187225342,-1.0262901782989502
958,-0.02607879973948002,0.00010005384683609009
959,0.0047509679570794106,0.01572319306433201
960,0.050698161125183105,-0.09925952553749084
961,-0.05784861743450165,-0.0586368627846241
962,-3.10986328125,-3.0669524669647217
963,-0.2920663058757782,-0.2819136083126068
964,-0.6057443618774414,-0.7011876106262207
965,-0.9118980169296265,-0.879292368888855
966,-0.42045748233795166,-0.4642001986503601
967,-2.041837453842163,-2.089168071746826
968,-2.4309513568878174,-2.4317398071289062
969,-2.3408870697021484,-2.349297285079956
970,0.094143807888031,0.24435579776763916
971,-1.1667249202728271,-1.1798375844955444
972,-2.9441428184509277,-2.935451030731201
973,-0.015229767188429832,-0.02090906910598278
974,0.12560996413230896,0.6092163324356079
975,-0.026592880487442017,-0.006374645978212357
976,-0.0010658011306077242,0.0015916405245661736
977,-5.4792304039001465,-5.474032402038574
978,-5.6338210105896,-5.613603115081787
979,0.013435076922178268,0.008364653214812279
980,0.0029891408048570156,0.007294340990483761
981,-0.790904700756073,-0.7882077693939209
982,-0.7090206146240234,-0.7141062617301941
983,-1.5201530456542969,-1.5252233743667603
984,-4.284854412078857,-4.248604774475098
985,-0.031486231833696365,-0.03415125235915184
986,-0.12109340727329254,-0.12950366735458374
987,-0.8017297387123108,-0.8095258474349976
988,-4.256536960601807,-4.1025919914245605
989,-1.7615355253219604,-1.7664384841918945
990,-0.05102074518799782,-0.049362633377313614
991,0.01575537770986557,0.04193423315882683
992,-0.08408525586128235,-0.04999640956521034
993,0.0329367034137249,0.18688176572322845
994,0.2656504511833191,0.8595922589302063
995,0.09276258945465088,0.07381795346736908
996,-0.730548620223999,-0.731387734413147
997,-0.1302015781402588,-0.1127321794629097
998,-0.7225066423416138,-0.70320725440979
999,-0.06469734758138657,-0.06773454695940018
1000,-0.20743386447429657,-0.20477642118930817
1001,-0.5575780272483826,-0.5611720681190491
1002,-1.8778423070907593,-1.8829126358032227
1003,0.0025852920953184366,0.0004941047518514097
1004,-0.014250453561544418,-0.016915475949645042
1005,0.07314448058605194,0.03715220093727112
1006,0.04166775941848755,0.04545500874519348
1007,-0.05253520607948303,-0.05648646503686905
1008,-0.18524563312530518,-0.11070822179317474
1009,-0.007600922603160143,-0.008389166556298733
1010,-5.979875564575195,-5.5059943199157715
1011,-0.2770521938800812,-0.2595828175544739
1012,0.02807401679456234,0.049310196191072464
1013,-0.05124709755182266,-0.05692639946937561
1014,-5.057677268981934,-5.075706481933594
1015,-5.850094795227051,-5.8938374519348145
1016,-0.03432941809296608,-0.03736662119626999
1017,-0.08192453533411026,-0.08026642352342606
1018,-0.006820998154580593,-0.002845623530447483
1019,-4.825433731079102,-4.831113338470459
1020,-1.8981722593307495,-1.893923044204712
1021,-0.5311590433120728,-0.5347530841827393
1022,0.06341603398323059,0.17069751024246216
1023,-0.10863524675369263,-0.11788177490234375
1024,-0.11759244650602341,-0.1196836307644844
1025,0.002766623627394438,0.005424065515398979
1026,0.016563765704631805,0.05022740364074707
1027,-0.045903973281383514,-0.04861662536859512
1028,-0.5658093690872192,-0.5571175217628479
1029,-3.496349334716797,-3.501016139984131
1030,-3.2978062629699707,-3.3062164783477783
1031,0.2851697504520416,0.8791115283966064
1032,0.02756965532898903,0.18151472508907318
1033,0.01396194938570261,0.0476255863904953
1034,-2.893479108810425,-2.912423849105835
1035,-2.861647605895996,-2.865241527557373
1036,-0.40543028712272644,-0.406730592250824
1037,0.05721626430749893,0.07651565223932266
1038,0.08558954298496246,0.0725020170211792
1039,-1.1089987754821777,-1.0660877227783203
1040,0.03017507679760456,0.051411256194114685
1041,0.060553260147571564,0.03724677488207817
1042,-4.541465759277344,-4.523996353149414
1043,0.21673595905303955,0.08549827337265015
1044,0.015324365347623825,0.03537197411060333
1045,-1.7040382623672485,-1.6865688562393188
1046,-2.0310006141662598,-1.9623351097106934
1047,-2.0438249111175537,-2.041127920150757
1048,-2.896766185760498,-2.894108772277832
1049,-0.0006586052477359772,-0.005729028955101967
1050,-6.303837776184082,-6.305929183959961
1051,0.004938168451189995,0.0013441266492009163
1052,-0.17733067274093628,-0.16635844111442566
1053,0.0011666091158986092,0.00037836539559066296
1054,-4.368816375732422,-4.371853351593018
1055,-0.011264645494520664,-0.014301847666501999
1056,-0.0684291422367096,-0.07757457345724106
1057,0.008585209026932716,0.01283450610935688
1058,-0.017803363502025604,-0.014016114175319672
1059,-2.2430098056793213,-2.254020929336548
1060,0.011523336172103882,0.0813550129532814
1061,-0.26280516386032104,-0.23662632703781128
1062,-0.04248058795928955,-0.05559321120381355
1063,-1.0730509757995605,-1.0713928937911987
1064,0.04434480518102646,0.11301027983427048
1065,-0.9558127522468567,-0.9568010568618774
1066,0.06008896976709366,0.036782484501600266
1067,-0.011322464793920517,0.02128317952156067
1068,0.008742853999137878,0.006077832542359829
1069,-0.08198434114456177,-0.08978045731782913
1070,-0.05345526337623596,-0.05812199041247368
1071,0.0540437176823616,0.06419641524553299
1072,-2.6734375953674316,-2.6305267810821533
1073,0.025307295843958855,0.020236872136592865
1074,0.08740679919719696,0.23761878907680511
1075,0.05579861253499985,0.0839233547449112
1076,-0.29428350925445557,-0.2989502251148224
1077,-0.38565391302108765,-0.3427429497241974
1078,-0.8268709778785706,-0.800692081451416
1079,0.02434208244085312,0.09300756454467773
1080,0.021330907940864563,0.012920645996928215
1081,-0.278641939163208,-0.27943018078804016
1082,0.03519471734762192,0.004732429515570402
1083,-1.2937015295028687,-1.291043996810913
1084,-2.467278003692627,-2.4887819290161133
1085,-0.09456367790699005,-0.09722869843244553
1086,-2.015315294265747,-2.024460792541504
1087,-0.011348772794008255,0.1425962895154953
1088,-6.614302635192871,-6.660024642944336
1089,-0.04747732728719711,-0.04518485441803932
1090,0.10257947444915771,0.06262996792793274
1091,-3.6486363410949707,-3.653722047805786
1092,0.061231911182403564,0.05639887601137161
1093,-0.019712358713150024,-0.01451436523348093
1094,-0.4526321589946747,-0.4313959777355194
1095,-4.874240398406982,-4.897547245025635
1096,-0.6043969988822937,-0.6052637100219727
1097,-0.6481279730796814,-0.5735905766487122
1098,0.004426430910825729,0.032771896570920944
1099,0.0013042861828580499,0.0005160424625501037
1100,-0.47983893752098083,-0.4605395495891571
1101,0.09198126196861267,0.08097010105848312
1102,-0.7852333188056946,-0.7825759053230286
1103,-0.9883303046226501,-0.9796384572982788
1104,-0.1748025119304657,-0.13189154863357544
1105,0.02059243433177471,0.009952028281986713
1106,0.0898982435464859,0.24011023342609406
1107,-2.6179091930389404,-2.6186976432800293
1108,0.0022833039984107018,0.004980209283530712
1109,0.07225574553012848,-0.011417452245950699
1110,-0.07918708026409149,-0.07752896845340729
1111,-1.1417570114135742,-1.1453510522842407
1112,-2.7948479652404785,-2.79106068611145
1113,-0.7331228256225586,-0.7341111302375793
1114,-1.303303599357605,-1.3006460666656494
1115,0.01642090640962124,0.01871338114142418
1116,-1.748425841331482,-1.753576636314392
1117,-0.2971211075782776,-0.3012302815914154
1118,-0.10724440217018127,-0.10803264379501343
1119,0.04638846591114998,0.04624132066965103
1120,0.08616101741790771,0.07307349145412445
1121,0.005017672665417194,0.010215667076408863
1122,-0.035223737359046936,-0.04586414247751236
1123,-1.4950389862060547,-1.5255012512207031
1124,-0.5175254344940186,-0.41678518056869507
1125,0.0032417811453342438,0.0002045794390141964
1126,-4.6840739250183105,-4.705577850341797
1127,0.14821350574493408,0.0527702197432518
1128,-1.4919581413269043,-1.4968611001968384
1129,-0.9777567386627197,-1.1277143955230713
1130,0.10669741034507751,0.031313154846429825
1131,-0.020770743489265442,-0.10444393754005432
1132,-10.306565284729004,-10.232028007507324
1133,-0.3332832157611847,-0.33896252512931824
1134,0.013422511518001556,0.004175981506705284
1135,-0.5775609612464905,-0.5513820648193359
1136,-4.064712047576904,-4.070391654968262
1137,0.26758676767349243,0.8615285158157349
1138,0.01417990867048502,0.0403587631881237
1139,-0.02529684454202652,-0.048508308827877045
1140,0.174247145652771,0.6578535437583923
1141,-1.6429567337036133,-1.651366949081421
1142,-0.4839296042919159,-0.4812327027320862
1143,0.01684212125837803,0.007595591247081757
1144,0.014510524459183216,0.048174161463975906
1145,0.054550424218177795,0.16183190047740936
1146,-0.11152056604623795,-0.13046520948410034
1147,-6.821341514587402,-6.844552993774414
1148,0.01697434112429619,0.0039125168696045876
1149,0.002646431792527437,0.0005552443908527493
1150,0.02279985323548317,-0.0005066320300102234
1151,-0.02696283906698227,-0.03000004217028618
1152,-1.9763151407241821,-1.9738714694976807
1153,-0.18086272478103638,-0.18445676565170288
1154,0.0033450317569077015,0.005003145895898342
1155,-0.10508903115987778,-0.1265929937362671
1156,0.014531531371176243,0.013543275184929371
1157,-0.7808958888053894,-0.7886919975280762
1158,-0.04095235839486122,-0.04366501048207283
1159,-0.5836710929870605,-0.582012951374054
1160,-2.5406317710876465,-2.538339376449585
1161,-0.6604052782058716,-0.6650720238685608
1162,-0.05557435005903244,-0.07707830518484116
1163,0.023016396909952164,0.01644871197640896
1164,0.05338308587670326,0.009640347212553024
1165,0.028249995782971382,0.03815068304538727
1166,0.21080282330513,0.8047446012496948
1167,-0.20173007249832153,-0.2095261961221695
1168,-6.11326265335083,-6.110605239868164
1169,-0.01753777265548706,0.0026804618537425995
1170,0.005228391848504543,-0.0034599993377923965
1171,0.1692497879266739,0.12351405620574951
1172,-0.5810353755950928,-0.5608171224594116
1173,0.0029105478897690773,0.0020438204519450665
1174,-0.006653754971921444,-0.008744942955672741
1175,-0.057185329496860504,-0.06819649040699005
1176,-0.03669072687625885,-0.04176115244626999
1177,-0.023622673004865646,-0.025713859125971794
1178,-0.1544439196586609,-0.16753146052360535
1179,-1.9383924007415771,-1.9047287702560425
1180,-0.0062349215149879456,0.013064466416835785
1181,0.012421097606420517,0.08695850521326065
1182,-0.6080396175384521,-0.6385018825531006
1183,-0.11776966601610184,-0.11986085027456284
1184,0.1468171328306198,0.10109467804431915
1185,-0.07807377725839615,-0.07906203716993332
1186,-3.6068663597106934,-3.6104602813720703
1187,-0.09534609317779541,-0.10314220935106277
1188,-0.3205397129058838,-0.31184786558151245
1189,-0.9370832443237305,-0.5863186120986938
1190,-0.06922554969787598,-0.06756743788719177
1191,-1.0414420366287231,-1.1368852853775024
1192,0.07464770972728729,0.027317000553011894
1193,-0.10402220487594604,-0.11326874047517776
1194,0.0640370324254036,0.02408752590417862
1195,-6.5217509269714355,-6.534812927246094
1196,-0.6386029124259949,-0.1647220253944397
1197,-0.07239657640457153,-0.06719858199357986
1198,-1.5936968326568604,-1.606784462928772
1199,0.020903417840600014,0.007841592654585838
1200,0.008543702773749828,0.0034580377396196127
1201,-0.6458548903465271,-0.6466431021690369
1202,-0.09505469352006912,-0.06887584179639816
1203,-0.2052527666091919,-0.2509884834289551
1204,-3.224536180496216,-3.2266273498535156
1205,0.01094136293977499,-0.0021204622462391853
1206,-0.1492217630147934,-0.15008850395679474
1207,-0.27527618408203125,-0.2550579607486725
1208,-3.8123130798339844,-3.8132922649383545
1209,-0.6077062487602234,-0.6913794279098511
1210,-6.945550918579102,-6.9468512535095215
1211,-1.8152620792388916,-1.81610107421875
1212,-2.5855753421783447,-2.5876665115356445
1213,0.06639318913221359,0.07508505135774612
1214,-5.185568332672119,-5.186356544494629
1215,0.0146247036755085,0.005936312023550272
1216,-0.19125577807426453,-0.18728040158748627
1217,0.03465460240840912,0.004192314110696316
1218,-0.5665352940559387,-0.5716209411621094
1219,0.02090781182050705,0.010267405770719051
1220,-1.161795735359192,-1.0872583389282227
1221,-0.015356149524450302,-0.024602679535746574
1222,-0.07490292191505432,-0.08404836058616638
1223,-3.631077289581299,-3.636228084564209
1224,-0.4845854938030243,-0.4519798457622528
1225,0.022883370518684387,0.014473107643425465
1226,0.022519297897815704,0.048698149621486664
1227,-0.12296153604984283,-0.12567418813705444
1228,0.045559585094451904,0.0018168464303016663
1229,-0.07438335567712784,-0.09241258352994919
1230,-0.4196120798587799,-0.4206003248691559
1231,0.023258809000253677,0.014848546124994755
1232,0.042016103863716125,0.04186895862221718
1233,0.04520738124847412,0.05298681929707527
1234,0.036423373967409134,0.04657607153058052
1235,-1.4573167562484741,-1.4612680673599243
1236,0.016366761177778244,0.007120230235159397
1237,-1.2344774007797241,-1.225785493850708
1238,0.08657213300466537,0.07348460704088211
1239,-1.9444990158081055,-1.940193772315979
1240,0.07477065920829773,0.2357485443353653
1241,-0.5767438411712646,-0.5803378820419312
1242,-0.9305959939956665,-0.44698959589004517
1243,-0.3569338321685791,-0.3929261267185211
1244,-1.3110793828964233,-1.3325833082199097
1245,-0.6243656277656555,-0.6270782947540283
1246,0.16450650990009308,0.6481128931045532
1247,0.01067853718996048,0.013122227042913437
1248,0.05588652193546295,0.0840112641453743
1249,0.023785565048456192,0.017217880114912987
1250,-1.5320123434066772,-1.537691593170166
1251,0.059739403426647186,0.03643291816115379
1252,-1.6163495779037476,-1.6111515760421753
1253,-0.5670468807220459,-0.5627416372299194
1254,0.01198517344892025,0.0068343933671712875
1255,0.05743164196610451,0.20764362812042236
1256,-0.5487558841705322,-0.5444506406784058
1257,-1.3817682266235352,-1.3779809474945068
1258,-0.09125839173793793,-0.09994678199291229
1259,-2.004483461380005,-1.9346518516540527
1260,-3.5199902057647705,-3.5239412784576416
1261,-3.702847957611084,-3.703636407852173
1262,-3.039832592010498,-3.05292010307312
1263,-0.21327409148216248,-0.19305585324764252
1264,-3.5550920963287354,-2.9611504077911377
1265,-0.08442331105470657,-0.08853249996900558
1266,-0.3654271364212036,-0.3785397410392761
1267,-3.26908802986145,-3.278233528137207
1268,0.055827733129262924,0.008497025817632675
1269,-0.6980767250061035,-0.7029796838760376
1270,0.005067683756351471,0.00023464858531951904
1271,-1.9490711688995361,-1.9452838897705078
1272,-4.8178887367248535,-4.783799648284912
1273,-0.1870332658290863,-0.152944415807724
1274,-0.04742150008678436,-0.09314395487308502
1275,-0.030379248782992363,-0.027682341635227203
1276,-0.027058161795139313,0.015852801501750946
1277,-3.0531513690948486,-3.0539398193359375
1278,0.002820131368935108,-0.004975984338670969
1279,0.04073846712708473,0.039899371564388275
1280,-3.4467008113861084,-3.469912052154541
1281,-0.12076908349990845,-0.125839501619339
1282,0.006579418200999498,0.010554792359471321
1283,-0.595364511013031,-0.5760651230812073
1284,-0.06309148669242859,-0.045622095465660095
1285,-0.5396023988723755,-0.5403906106948853
1286,0.010737963020801544,-0.05467331036925316
1287,-0.39081233739852905,-0.37984010577201843
1288,-0.4578355550765991,-0.46137747168540955
1289,-2.727417230606079,-2.719637870788574
1290,-1.5709233283996582,-1.6663665771484375
1291,-0.8006273508071899,-0.8479580879211426
1292,-0.45721662044525146,-0.5009593367576599
1293,0.0032617412507534027,0.0075110383331775665
1294,-0.005252707749605179,0.06341277062892914
1295,-2.669537305831909,-2.674370288848877
1296,0.2814992666244507,0.38223952054977417
1297,-4.7032551765441895,-4.6922831535339355
1298,-0.5241550803184509,-0.5138686299324036
1299,-0.19778233766555786,-0.2282446324825287
1300,-0.024299142882227898,-0.025165870785713196
1301,0.009130211547017097,0.003979431465268135
1302,0.04966370761394501,0.05744314566254616
1303,-0.06976284831762314,-0.10022513568401337
1304,-1.4819533824920654,-1.477977991104126
1305,-4.195349216461182,-4.098300457000732
1306,0.00397709384560585,0.00038305227644741535
1307,-0.4118705689907074,-0.3420388996601105
1308,0.004122757352888584,0.005780871491879225
1309,0.031062494963407516,0.0271112360060215
1310,-0.00977328047156334,-0.018461670726537704
1311,-0.11235369741916656,-0.1174241155385971
1312,0.15566977858543396,0.0961824283003807
1313,-2.852498769760132,-2.6985538005828857
1314,-1.7887705564498901,-1.7895587682724
1315,0.1406041383743286,0.06521987915039062
1316,-0.16244754195213318,-0.12619800865650177
1317,-0.013936448842287064,0.0062817856669425964
1318,-2.027669668197632,-2.024972677230835
1319,-0.016615167260169983,-0.04398136958479881
1320,-4.4257612228393555,-4.414789199829102
1321,0.018990185111761093,-0.0025137709453701973
1322,-0.021557606756687164,-0.02935372106730938
1323,-0.010987668298184872,-0.014024870470166206
1324,-0.0013251323252916336,0.018722474575042725
1325,0.08567051589488983,0.07258298993110657
1326,0.002502941060811281,0.00770093547180295
1327,0.02100745588541031,0.012597192078828812
1328,0.016589591279625893,0.0034769712947309017
1329,-2.0096864700317383,-2.010474920272827
1330,-0.05283886194229126,-0.04186663776636124
1331,-0.4835362434387207,-0.49268168210983276
1332,0.023817963898181915,0.17776302993297577
1333,0.0029063757974654436,0.0020396483596414328
1334,-0.3522346019744873,-0.25518593192100525
1335,0.01763324998319149,0.008944857865571976
1336,-0.43839573860168457,-0.40214622020721436
1337,-0.032626282423734665,-0.02832108363509178
1338,-0.3084585666656494,-0.27479493618011475
1339,-4.352259635925293,-4.349562644958496
1340,-5.991969108581543,-5.984189510345459
1341,0.07922112941741943,0.42998573184013367
1342,0.015615874901413918,0.03583411127328873
1343,-0.5097054243087769,-0.5175015330314636
1344,0.16566626727581024,0.2627149522304535
1345,-0.5185967087745667,-0.5142914652824402
1346,0.060036588460206985,0.055133651942014694
1347,0.004798704292625189,0.0012046623742207885
1348,-21.44056510925293,-21.44415855407715
1349,-0.03452880680561066,-0.05255803465843201
1350,0.004293292760848999,0.02176268771290779
1351,-0.0640544593334198,-0.06920523941516876
1352,-7.861052513122559,-7.870197772979736
1353,-2.304810047149658,-2.344759464263916
1354,-0.9862267374992371,-1.004256010055542
1355,0.003555990755558014,1.4064833521842957e-05
1356,0.0006402507424354553,-0.00022647669538855553
1357,-6.651765823364258,-6.168159484863281
1358,-0.14074206352233887,-0.16224601864814758
1359,6.887316703796387e-05,-0.02314259111881256
1360,-0.07920122146606445,-0.04553757980465889
1361,-1.6351269483566284,-1.484915018081665
1362,-0.25615638494491577,-0.2588690519332886
1363,-1.4046480655670166,-1.408242106437683
1364,0.06932865083217621,0.06442570686340332
1365,-0.2759683430194855,-0.3033345341682434
1366,-6.107644081115723,-6.116332530975342
1367,-0.0009176821913570166,-0.00010722724255174398
1368,-0.8899216651916504,-0.8964893221855164
1369,-0.35539135336875916,-0.3511420488357544
1370,0.10830599814653397,0.08936136215925217
1371,-1.6631532907485962,-1.6991456747055054
1372,-0.2238435596227646,-0.22891397774219513
1373,-3.400379180908203,-3.396074056625366
1374,-0.13652051985263824,-0.1373872607946396
1375,-1.5935148000717163,-1.5943814516067505
1376,0.02297261729836464,0.056636255234479904
1377,-0.03416852280497551,-0.03923894464969635
1378,-4.286411762237549,-4.3096232414245605
1379,-6.5274152755737305,-6.554781436920166
1380,-0.8022425174713135,-0.6949610710144043
1381,0.14109213650226593,0.08160478621721268
1382,-0.16343235969543457,-0.1421961784362793
1383,-1.903968095779419,-1.921997308731079
1384,0.03187797591090202,0.035665225237607956
1385,-0.9374104738235474,-0.5866458415985107
1386,-7.054208755493164,-7.065219879150391
1387,0.22180788218975067,0.126364603638649
1388,-9.105986595153809,-9.124930381774902
1389,-0.02555084228515625,-0.02157546579837799
1390,-0.8170451521873474,-0.8060728907585144
1391,-1.8611544370651245,-1.858496904373169
1392,0.00945392157882452,0.004368256777524948
1393,-5.3709893226623535,-5.328078269958496
1394,-0.06192425638437271,-0.06291251629590988
1395,0.008015825413167477,-0.005045999772846699
1396,-4.2999396324157715,-4.26585054397583
1397,0.021377144381403923,0.04159538075327873
1398,-2.9110846519470215,-2.9167640209198
1399,-4.6197285652160645,-4.620567798614502
1400,-0.20667561888694763,-0.21174603700637817
1401,-0.5853343605995178,-0.6310567855834961
1402,-3.81939959526062,-3.825967311859131
1403,-0.12748859822750092,-0.13255901634693146
1404,-0.032042160630226135,-0.005863305181264877
1405,-7.033538818359375,-7.035630226135254
1406,-3.3400251865386963,-3.3427376747131348
1407,-0.0013632479822263122,-0.0005527930334210396
1408,-0.003278563264757395,-0.004066806752234697
1409,-0.03770989924669266,-0.04639828950166702
1410,-0.004019133746623993,-0.025523090735077858
1411,0.0033988726790994406,0.0006862219888716936
1412,0.046051375567913055,0.12058877944946289
1413,-1.3045281171798706,-1.301870584487915
1414,0.04549839347600937,0.07362313568592072
1415,-0.15934069454669952,-0.1555534452199936
1416,-0.06144190579652786,-0.06712120771408081
1417,-1.9471852779388428,-1.9432098865509033
1418,-5.565636157989502,-5.569230556488037
1419,0.0607786625623703,0.05594562739133835
1420,-3.0769338607788086,-3.1043002605438232
1421,-0.2057364583015442,-0.20053845643997192
1422,-0.9910187721252441,-0.9975864291191101
1423,-1.2187389135360718,-1.2144336700439453
1424,-5.346102714538574,-5.351782321929932
1425,0.017145834863185883,-0.006065629422664642
1426,-3.7853918075561523,-3.8068957328796387
1427,-0.33752986788749695,-0.3383966088294983
1428,-1.1421464681625366,-1.1456884145736694
1429,-3.1104304790496826,-3.1152634620666504
1430,0.29718899726867676,0.891130805015564
1431,-8.674259185791016,-8.640595436096191
1432,0.005744529888033867,0.010942524299025536
1433,-0.015772728249430656,-0.016639456152915955
1434,0.29826048016548157,0.8922022581100464
1435,-0.3003104031085968,-0.30514341592788696
1436,-0.9890378713607788,-0.9900168776512146
1437,0.07640848308801651,0.14624015986919403
1438,-1.1163125038146973,-1.1467747688293457
1439,-4.768585205078125,-4.740460395812988
1440,-0.0710722878575325,-0.06329284608364105
1441,0.07636483013629913,0.06535366177558899
1442,0.07965375483036041,0.06864259392023087
1443,0.0023366385139524937,0.0010363399051129818
1444,0.1849677860736847,0.05373010411858559
1445,-0.0661538764834404,-0.06184867396950722
1446,-2.080913543701172,-2.069941282272339
1447,-0.18898454308509827,-0.20204636454582214
1448,0.028005827218294144,0.030298303812742233
1449,0.014567053876817226,0.013578797690570354
1450,-6.776814937591553,-6.794844150543213
1451,-5.442203521728516,-5.501690864562988
1452,0.001093890517950058,0.07563129812479019
1453,0.008910669013857841,0.0289582759141922
1454,0.024919725954532623,0.05900857225060463
1455,0.09031661599874496,0.16014829277992249
1456,0.014253893867135048,0.005565503146499395
1457,-0.6013221740722656,-0.5911694765090942
1458,-0.08662258088588715,-0.17029577493667603
1459,0.0025748913176357746,-0.00013775937259197235
1460,-0.11422131210565567,-0.0929851308465004
1461,-0.4500916004180908,-0.45577090978622437
1462,0.1523747593164444,0.6359811425209045
1463,-1.241595983505249,-1.2338165044784546
1464,0.021525606513023376,0.02068651095032692
1465,-0.45314815640449524,-0.42054250836372375
1466,-4.248570919036865,-4.3440141677856445
1467,-2.329232931137085,-1.7352912425994873
1468,-0.4762757420539856,-0.47711482644081116
1469,-4.79721736907959,-4.799930095672607
1470,-0.6277148723602295,-0.6254224181175232
1471,0.018686553463339806,0.008046146482229233
1472,0.18517932295799255,0.08973604440689087
1473,-0.003148876130580902,-0.011837267316877842
1474,-0.5380182266235352,-0.5167820453643799
1475,-0.027756288647651672,-0.036901719868183136
1476,-1.3728761672973633,-1.379443883895874
1477,-0.1614471673965454,-0.14397776126861572
1478,-3.004894495010376,-3.0486373901367188
1479,-4.692076683044434,-4.695671081542969
1480,-0.24728119373321533,-0.24999384582042694
1481,0.04259779304265976,0.04504147917032242
1482,-0.020049799233675003,-0.0209165271371603
1483,-9.799582481384277,-9.8433256149292
1484,-0.8501430153846741,-0.8558223247528076
1485,-4.350806713104248,-4.317142963409424
1486,0.0033562162425369024,0.03596186265349388
1487,-0.9529393315315247,-0.9166898131370544
1488,-0.15059319138526917,-0.18105548620224
1489,0.04373858496546745,0.051518023014068604
1490,-0.06402696669101715,-0.06673961877822876
1491,-0.484538197517395,-0.32356032729148865
1492,0.02052093856036663,0.05460978299379349
1493,0.10737385600805283,0.5812547206878662
1494,0.06006884202361107,0.036762356758117676
1495,-0.03341470658779144,-0.03695663437247276
1496,-0.11347883939743042,-0.09326060116291046
1497,-0.46937376260757446,-0.46771562099456787
1498,-0.3519631028175354,-0.30905213952064514
1499,-4.100632667541504,-4.123939514160156
1500,-1.3351128101348877,-1.3377777338027954
1501,0.022629356011748314,0.042847588658332825
1502,-0.014820472337305546,0.017785172909498215
1503,0.08307169377803802,0.0598602332174778
1504,0.09061621874570847,0.05066670849919319
1505,0.0011333879083395004,-0.009507018141448498
1506,-2.4418280124664307,-2.4454219341278076
1507,0.01562526822090149,0.006479834672063589
1508,0.09984637796878815,0.5737272500991821
1509,0.07521640509366989,0.23619428277015686
1510,-0.05251135677099228,-0.05329960212111473
1511,-1.8204410076141357,-1.879928469657898
1512,0.021232174709439278,0.008170348592102528
1513,-0.050597772002220154,-0.0562770776450634
1514,0.025195050984621048,0.06144457682967186
1515,-0.7485164403915405,-0.7493831515312195
1516,-0.43698650598526,-0.43301111459732056
1517,-0.01548740267753601,-0.07497475296258926
1518,-1.8665825128555298,-1.7920451164245605
1519,0.1961369663476944,0.04617927968502045
1520,-2.1597390174865723,-2.164642095565796
1521,-0.08616544306278229,-0.08346853405237198
1522,-0.3770023584365845,-0.3567841351032257
1523,0.010954219847917557,0.037133075296878815
1524,0.17090362310409546,0.12516789138317108
1525,-2.739358425140381,-2.7477686405181885
1526,0.04769428074359894,0.12223169207572937
1527,0.07042412459850311,0.06552118808031082
1528,-0.0024349407758563757,-0.0033016682136803865
1529,-0.5196464657783508,-0.528892993927002
1530,-0.600851833820343,-0.6044458746910095
1531,-4.120098114013672,-4.125777721405029
1532,-0.07960345596075058,-0.08739957213401794
1533,-4.186275482177734,-4.21364164352417
1534,-0.6336384415626526,-0.644278883934021
1535,0.002011024160310626,-8.016324136406183e-05
1536,-0.10644380003213882,-0.10219450294971466
1537,0.002448056358844042,-0.0022186695132404566
1538,-0.18474814295768738,-0.15065930783748627
1539,-0.8642446994781494,-0.8316390514373779
1540,-0.058927617967128754,-0.06672373414039612
1541,-6.034452438354492,-5.880507469177246
1542,-5.305927276611328,-5.29564094543457
1543,-0.12876315414905548,-0.13085435330867767
1544,-0.30340179800987244,0.0473628044128418
1545,0.03263775631785393,0.03642500564455986
1546,-5.446863174438477,-5.436710357666016
1547,-0.5074763298034668,-0.5434685945510864
1548,-0.08313561230897903,-0.08400233834981918
1549,0.03132067620754242,0.009816720150411129
1550,0.0016942759975790977,0.004351717419922352
1551,-0.06373269855976105,-0.1110634058713913
1552,0.046564508229494095,0.04641736298799515
1553,0.019433101639151573,0.010744710452854633
1554,-1.8794052600860596,-2.0106430053710938
1555,-1.2427829504013062,-1.135501503944397
1556,-0.3124127984046936,-0.3151254653930664
1557,-0.11554737389087677,-0.11826002597808838
1558,-0.30171918869018555,-0.23305371403694153
1559,-0.34970057010650635,-0.3547862470149994
1560,-1.1623594760894775,-1.1631985902786255
1561,-6.769045352935791,-6.7488274574279785
1562,0.0012446222826838493,-0.001792579423636198
1563,-4.457972049713135,-4.42962646484375
1564,0.0758516937494278,0.42661628127098083
1565,-5.00110387802124,-4.850892066955566
1566,-0.022759953513741493,-0.02485113963484764
1567,-0.04454510658979416,-0.04813914746046066
1568,-0.14026251435279846,-0.14385655522346497
1569,-9.093055725097656,-9.096649169921875
1570,-1.9956886768341064,-1.9929918050765991
1571,0.16837312281131744,0.11903514713048935
1572,0.005483405664563179,0.010681400075554848
1573,-1.7895355224609375,-1.8025974035263062
1574,-3.0513904094696045,-3.072894334793091
1575,-0.13319656252861023,-0.13049966096878052
1576,-2.8971033096313477,-2.897942543029785
1577,-2.7352488040924072,-2.737339973449707
1578,-2.3081681728363037,-2.3102593421936035
1579,-0.8338459134101868,-0.8321877717971802
1580,0.0037879925221204758,0.0010753419483080506
1581,-0.2910199761390686,-0.29180821776390076
1582,-4.636992931365967,-4.6602044105529785
1583,-2.1666853427886963,-2.1464669704437256
1584,-0.7238624095916748,-0.7211654782295227
1585,0.0023779890034347773,-0.0003346616867929697
1586,-3.2732298374176025,-3.2705328464508057
1587,-0.1280110627412796,-0.13669945299625397
1588,-8.153873443603516,-8.166986465454102
1589,-0.8408796787261963,-0.8435923457145691
1590,-2.741469383239746,-2.720233201980591
1591,-0.39310240745544434,-0.3981880843639374
1592,-0.6676052212715149,-0.6726756691932678
1593,-2.974144458770752,-2.9768569469451904
1594,-7.88360071182251,-7.8843889236450195
1595,-2.749960422515869,-2.7689051628112793
1596,-0.09854176640510559,-0.09953002631664276
1597,-0.00711451843380928,-0.009205706417560577
1598,-0.0017370712012052536,-0.005846258252859116
1599,0.017986098304390907,0.014444172382354736
1600,-2.554535388946533,-2.6038732528686523
1601,-0.0013999310322105885,-0.004993972834199667
1602,0.02710927091538906,0.18105433881282806
1603,-12.49824333190918,-12.4237060546875
1604,-3.2615249156951904,-3.2672042846679688
1605,-0.8347233533859253,-0.8439698815345764
1606,-0.9192381501197815,-0.9276484251022339
1607,-0.6281332969665527,-0.5535959005355835
1608,-1.8285701274871826,-1.8277596235275269
1609,-0.0395507887005806,-0.06691698729991913
1610,0.2148694545030594,0.1194261759519577
1611,-1.762233018875122,-1.7652702331542969
1612,-1.0289037227630615,-1.1243469715118408
1613,-1.145351529121399,-1.1426546573638916
1614,-2.7642157077789307,-2.8237030506134033
1615,-5.779922008514404,-5.793009281158447
1616,0.012921931222081184,0.011933675035834312
1617,-0.013421520590782166,0.006626086309552193
1618,-0.10069248825311661,-0.10577815771102905
1619,0.020366085693240166,0.040584322065114975
1620,-0.6070765852928162,-0.6136442422866821
1621,-2.5394535064697266,-2.5583982467651367
1622,-2.9892117977142334,-2.9902000427246094
1623,0.0197489932179451,0.015639806166291237
1624,-1.152165412902832,-1.1701946258544922
1625,0.03469353914260864,0.034546393901109695
1626,-0.0018295280169695616,0.0008673775009810925
1627,0.05152298882603645,0.040511827915906906
1628,0.0022833039984107018,0.004980209283530712
1629,0.06017126888036728,0.01284056156873703
1630,-3.467880964279175,-3.4342174530029297
1631,0.003149373922497034,0.007454574108123779
1632,-0.2602652311325073,-0.23408639430999756
1633,-0.2919771075248718,-0.3006654977798462
1634,-1.974358320236206,-1.9417526721954346
1635,-5.959336757659912,-5.9506449699401855
1636,0.004480212926864624,-0.00018651271238923073
1637,-0.1969539374113083,-0.2062004655599594
1638,-0.1014353483915329,-0.10242360830307007
1639,-7.008545875549316,-7.0094122886657715
1640,-0.14541491866111755,-0.14271801710128784
1641,-0.1153789535164833,-0.11456850171089172
1642,-4.4759697914123535,-4.465816974639893
1643,-0.030680343508720398,-0.021988481283187866
1644,0.08626474440097809,0.12050725519657135
1645,0.008104337379336357,0.005067135207355022
1646,0.05587497726082802,0.12454045563936234
1647,-8.4116792678833,-8.378015518188477
1648,0.02184399589896202,0.008782170712947845
1649,-10.48995590209961,-10.484758377075195
1650,-0.37064406275749207,-0.3798905909061432
1651,-1.6787192821502686,-1.6525404453277588
1652,0.07543736696243286,0.052225902676582336
1653,-2.622756242752075,-2.627826690673828
1654,-3.5343680381774902,-3.530580759048462
1655,-4.490581035614014,-4.491881370544434
1656,-1.8737176656723022,-1.886779546737671
1657,-1.7256611585617065,-1.72135591506958
1658,-1.2248454093933105,-1.1967207193374634
1659,0.0013008291134610772,0.000512585393153131
1660,-0.5479769706726074,-0.4734395742416382
1661,0.029295748099684715,0.007791792042553425
1662,-0.016912110149860382,-0.01777883805334568
1663,-1.4161497354507446,-1.3961020708084106
1664,-0.14496418833732605,-0.14800138771533966
1665,-2.3267147541046143,-2.3064963817596436
1666,0.17424416542053223,0.6578505635261536
1667,-0.19281670451164246,-0.1876187026500702
1668,0.014625219628214836,0.04871406406164169
1669,0.03297030180692673,0.054206483066082
1670,-6.640268802642822,-6.606605052947998
1671,-1.9674489498138428,-1.985478162765503
1672,-8.347603797912598,-8.350641250610352
1673,0.10750285536050797,0.08855821937322617
1674,0.002633589319884777,0.005330495070666075
1675,-6.910029411315918,-6.915709018707275
1676,-1.6212942600250244,-1.5870517492294312
1677,-0.09782838076353073,-0.11094100028276443
1678,-0.010395622812211514,-0.011383878998458385
1679,0.0005912319757044315,0.0032486736308783293
1680,-2.2539448738098145,-2.0999999046325684
1681,0.0074769677594304085,0.004811945371329784
1682,-0.1679656058549881,-0.18102744221687317
1683,-0.9399309754371643,-0.8970199823379517
1684,-1.1195156574249268,-1.1108237504959106
1685,-0.7536932229995728,-0.7196043729782104
1686,0.02423139475286007,0.026675084605813026
1687,-0.7717244625091553,-0.8174469470977783
1688,0.03531748428940773,0.0048551964573562145
1689,-2.1480352878570557,-2.17134165763855
1690,-4.353390216827393,-4.354178428649902
1691,-0.09000710397958755,-0.09467382729053497
1692,-0.9714894890785217,-0.9723562002182007
1693,-0.6134393215179443,-0.6244505047798157
1694,0.05614268407225609,0.1248081624507904
1695,-1.268593192100525,-1.2648060321807861
1696,-0.0030170083045959473,-0.021961644291877747
1697,-0.2370888590812683,-0.2343919575214386
1698,0.10293824970722198,0.05360028147697449
1699,0.1005934327840805,0.054870977997779846
1700,-1.899673342704773,-1.902385950088501
1701,-0.015705369412899017,0.012419372797012329
1702,-0.2592332065105438,-0.2505413591861725
1703,0.06226503849029541,0.16954651474952698
1704,-0.10176771879196167,-0.14909842610359192
1705,-0.46266642212867737,-0.4673331379890442
1706,0.14896926283836365,0.14799021184444427
1707,-0.016127904877066612,-0.016916148364543915
1708,0.00264527159743011,0.005342177115380764
1709,-0.36451390385627747,-0.36810794472694397
1710,0.028179123997688293,0.04941530525684357
1711,0.004167426377534866,0.004020281136035919
1712,-0.8756448030471802,-0.8866559863090515
1713,0.037647999823093414,0.04542744159698486
1714,-3.028179168701172,-3.049683094024658
1715,0.07921990752220154,0.08937260508537292
1716,-0.559400200843811,-0.45865994691848755
1717,-0.03890126198530197,-0.0062956176698207855
1718,-0.013515347614884377,-0.01866612769663334
1719,-0.7241429090499878,-0.13020110130310059
1720,-3.818427324295044,-3.7755165100097656
1721,-0.10588522255420685,-0.10322778671979904
1722,-0.19994708895683289,-0.20909251272678375
1723,-0.05167744308710098,-0.05439009517431259
1724,-0.6833987832069397,-0.640487790107727
1725,0.043391674757003784,0.04717892408370972
1726,-1.32221257686615,-1.1682674884796143
1727,-0.4387564957141876,-0.4360990524291992
1728,-0.04493445158004761,0.5490072965621948
1729,-4.553744792938232,-4.527565956115723
1730,0.037961870431900024,0.06630733609199524
1731,-0.18325988948345184,-0.17901059985160828
1732,-4.641006946563721,-4.63085412979126
1733,-4.060343265533447,-4.0836501121521
1734,0.012668468989431858,0.004872353281825781
1735,0.014352818951010704,0.024639267474412918
1736,0.1903683841228485,0.141030415892601
1737,-0.20488035678863525,-0.19618850946426392
1738,-0.027818648144602776,-0.03438633307814598
1739,-0.5220565795898438,-0.5110843181610107
1740,-2.706730842590332,-2.69657826423645
1741,0.16563348472118378,0.6492398977279663
1742,-1.0107243061065674,-1.0155574083328247
1743,-7.676912784576416,-7.672937393188477
1744,-0.4607251286506653,-0.4406775236129761
1745,0.008819853886961937,0.01979207992553711
1746,-1.5499649047851562,-1.513715386390686
1747,0.0012955839047208428,0.0005073402426205575
1748,-0.0006732987239956856,-0.004267340525984764
1749,-0.23902903497219086,-0.21068356931209564
1750,-0.11220336705446243,-0.13370732963085175
1751,-1.7940179109573364,-1.8377606868743896
1752,0.02589484304189682,0.020744062960147858
1753,0.02456550858914852,0.05865435674786568
1754,-4.831005573272705,-4.831793785095215
1755,-0.15540973842144012,-0.14550906419754028
1756,0.015883885324001312,0.006637354381382465
1757,-0.06215197592973709,-0.052251286804676056
1758,-1.9704256057739258,-1.9740196466445923
1759,-2.52677059173584,-2.50059175491333
1760,-2.689767599105835,-2.6948533058166504
1761,0.0040957070887088776,0.005753821227699518
1762,-0.1295682042837143,-0.12971535325050354
1763,0.015321388840675354,0.03536899760365486
1764,-4.2838287353515625,-4.288731575012207
1765,0.0009952245745807886,0.00020698091248050332
1766,0.006236597895622253,-0.021129604429006577
1767,-2.6821417808532715,-2.6913883686065674
1768,-2.7167017459869385,-2.7297635078430176
1769,-1.0913349390029907,-1.0835554599761963
1770,-1.685377597808838,-1.6517139673233032
1771,-1.2734929323196411,-1.166211485862732
1772,-0.6917826533317566,-0.6938738226890564
1773,-3.983236312866211,-3.984215497970581
1774,-1.014267921447754,-1.0273805856704712
1775,0.04171156883239746,0.06101095676422119
1776,-0.39421525597572327,-0.40727707743644714
1777,0.004481388721615076,0.006139502860605717
1778,-0.9576470255851746,-0.9612410664558411
1779,-0.10475184768438339,-0.09605998545885086
1780,0.009184382855892181,0.08372178673744202
1781,-0.14067694544792175,-0.18062645196914673
1782,-0.17049942910671234,-0.1782955527305603
1783,0.0052802227437496185,0.01625244691967964
1784,-0.5336496829986572,-0.5346287488937378
1785,-0.55805504322052,-0.5711676478385925
1786,0.01157066598534584,0.0074614789336919785
1787,-0.5691962242126465,-0.5669037699699402
1788,-0.1586177945137024,-0.20236052572727203
1789,0.022115647792816162,0.04829450324177742
1790,0.21466368436813354,0.08342601358890533
1791,-4.224155902862549,-4.2836432456970215
1792,-1.1473517417907715,-1.1482183933258057
1793,0.00845628697425127,0.0033706221729516983
1794,-0.8278719782829285,-0.8583342432975769
1795,-7.121969699859619,-7.125564098358154
1796,-8.640304565429688,-8.651315689086914
1797,-0.5805367231369019,-0.537625789642334
1798,0.0029380321502685547,-0.024428170174360275
1799,0.048508692532777786,0.09141965210437775
1800,0.037952519953250885,0.08086348325014114
1801,-3.5120112895965576,-3.5206997394561768
1802,0.0029435681644827127,0.002076840726658702
1803,0.02272723987698555,0.025170929729938507
1804,-1.7109607458114624,-1.3601961135864258
1805,0.019014038145542145,-0.004292447119951248
1806,-2.8916923999786377,-2.855442762374878
1807,-1.5667005777359009,-1.5713673830032349
1808,0.0002126540057361126,-0.0006540734320878983
1809,-0.022704822942614555,-0.024005122482776642
1810,-6.337591171264648,-6.342677116394043
1811,0.1394917070865631,0.13851265609264374
1812,-0.6775919795036316,-0.7008984684944153
1813,-4.235581874847412,-4.165750026702881
1814,0.007942180149257183,0.0032754545100033283
1815,-0.6635486483573914,-0.6741890907287598
1816,-3.2001147270202637,-3.182645320892334
1817,-0.02595260739326477,-0.014980383217334747
1818,-0.03708706051111221,-0.03479458764195442
1819,-0.5656574368476868,-0.5713367462158203
1820,-1.123195767402649,-1.128098726272583
1821,-0.13660472631454468,-0.13494661450386047
1822,-0.5455436706542969,-0.5586054921150208
1823,-0.012166784144937992,-0.013033511117100716
1824,-1.2963212728500366,-1.2990338802337646
1825,-0.27294450998306274,-0.253645122051239
1826,-0.21136915683746338,-0.20267730951309204
1827,-0.07105723023414612,-0.08169763535261154
1828,-3.548311233520508,-3.5475008487701416
1829,0.04789714142680168,0.05567657947540283
1830,-0.04544159770011902,-0.047532785683870316
1831,-1.5324841737747192,-1.535521388053894
1832,0.01040707528591156,0.009418819099664688
1833,-0.008291173726320267,-0.0005117356777191162
1834,-1.1773030757904053,-1.190364956855774
1835,0.06913360953330994,0.13896527886390686
1836,-0.03223757445812225,-0.0795682817697525
1837,-0.026770569384098053,0.005835076794028282
1838,-0.7619403004646301,-0.6009624004364014
1839,-5.0963921546936035,-5.105080604553223
1840,-6.500259876251221,-6.502972602844238
1841,0.02041662484407425,0.016307437792420387
1842,-0.8604101538658142,-0.8690985441207886
1843,-2.034313678741455,-2.0616800785064697
1844,-0.8568076491355896,-0.8609168529510498
1845,-3.8895576000213623,-3.870258331298828
1846,0.05705227702856064,0.07635166496038437
1847,-6.7242326736450195,-6.729302883148193
1848,-0.1436741203069687,-0.1467113196849823
1849,0.13670854270458221,0.17095105350017548
1850,-0.06560564041137695,-0.06479518860578537
1851,-2.318899631500244,-2.3166072368621826
1852,-1.6315371990203857,-1.7152103185653687
1853,-0.010629890486598015,-0.012721078470349312
1854,-3.677586078643799,-3.690647840499878
1855,-0.02132459357380867,-8.84123146533966e-05
1856,-1.82682466506958,-1.818132758140564
1857,0.03497723117470741,0.0045149424113333225
1858,0.05511689931154251,0.16239836812019348
1859,-1.0448843240737915,-1.0457509756088257
1860,-0.6287280917167664,-0.6112586855888367
1861,0.055372849106788635,0.05781653895974159
1862,0.019687332212924957,-0.0018166247755289078
1863,0.008639627136290073,0.005974604748189449
1864,-0.2568008601665497,-0.2660473883152008
1865,-0.14682114124298096,-0.17003260552883148
1866,-0.013558607548475266,-0.017667794600129128
1867,-0.2677153944969177,-0.23347289860248566
1868,0.019707484170794487,0.011019092984497547
1869,-1.2211501598358154e-05,-0.0036062533035874367
1870,-0.6581412553787231,-0.6218917369842529
1871,-3.0303008556365967,-3.0260515213012695
1872,0.09229147434234619,0.24250346422195435
1873,-3.3702220916748047,-3.3592498302459717
1874,-2.2621443271636963,-2.257894992828369
1875,-3.4923624992370605,-3.4915521144866943
1876,0.017457839101552963,0.025237277150154114
1877,-0.7391198873519897,-0.7864506244659424
1878,-9.256030082702637,-9.321441650390625
1879,-3.933972120285034,-3.996253252029419
1880,-0.010865891352295876,-0.014459933154284954
1881,0.0008392687886953354,0.027018122375011444
1882,-1.3424848318099976,-1.3083959817886353
1883,0.004874605685472488,0.02234400063753128
1884,-1.6889482736587524,-1.7122547626495361
1885,-0.4882850646972656,-0.4520355463027954
1886,0.35356393456459045,0.45430418848991394
1887,-0.21854551136493683,-0.25453779101371765
1888,0.02253246307373047,0.04275069758296013
1889,-0.08136588335037231,-0.1650390774011612
1890,-1.3039228916168213,-1.3014792203903198
1891,-9.478337287902832,-9.481049537658691
1892,0.009602272883057594,0.003034587949514389
1893,-0.16773706674575806,-0.13364821672439575
1894,0.15513038635253906,0.10579241812229156
1895,-0.0067955972626805305,-0.00946061871945858
1896,-1.6932311058044434,-1.5961823463439941
1897,-4.849959373474121,-4.847262382507324
1898,0.1364298015832901,0.07414868474006653
1899,0.020700525492429733,0.024487774819135666
1900,0.09517918527126312,0.047848477959632874
1901,-0.4299814701080322,-0.4212896227836609
1902,0.004211932420730591,0.02425953932106495
1903,-0.5298274159431458,-0.45999571681022644
1904,-0.11458462476730347,-0.1419508308172226
1905,0.06246434152126312,0.1697458177804947
1906,0.01705578714609146,0.3678203821182251
1907,0.028863325715065002,0.0055568404495716095
1908,0.0326271578669548,0.05386333912611008
1909,-0.048073239624500275,-0.026837058365345
1910,-3.4726874828338623,-3.48580002784729
1911,-4.223015308380127,-4.3729729652404785
1912,0.004494859371334314,0.006152973510324955
1913,-0.6133242249488831,-0.6108804941177368
1914,0.06092706322669983,0.037620577961206436
1915,-0.018634773790836334,-0.01465939823538065
1916,0.024527495726943016,0.05861634388566017
1917,0.046435900032520294,0.04628875479102135
1918,0.05847778171300888,0.06716964393854141
1919,0.0026389232371002436,0.0005477358354255557
1920,0.02890491671860218,0.039191365242004395
1921,-0.016101311892271042,-0.02118697762489319
1922,0.0157727412879467,0.0066273086704313755
1923,-0.010786626487970352,-0.034093111753463745
1924,-0.10288658738136292,-0.10375331342220306
1925,0.012301944196224213,0.007399007678031921
1926,-2.2005670070648193,-2.2056527137756348
1927,-0.0707266628742218,-0.06294722855091095
1928,-0.20012164115905762,-0.20527242124080658
1929,-0.010763870552182198,-0.0004774220287799835
1930,-0.35600847005844116,-0.33853909373283386
1931,-1.1010878086090088,-1.1468236446380615
1932,0.09426584094762802,0.24447782337665558
1933,-5.037611961364746,-5.027711391448975
1934,0.059277862310409546,0.08740260452032089
1935,-2.672116279602051,-2.597579002380371
1936,-1.8061840534210205,-1.801934838294983
1937,-0.05525728687644005,-0.06032770872116089
1938,0.003993844613432884,-0.0010765790939331055
1939,0.005491909570991993,-0.00018739327788352966
1940,-0.15231242775917053,0.4416293501853943
1941,-0.19824351370334625,-0.1991102546453476
1942,-7.333407402038574,-7.300801753997803
1943,0.03234683722257614,0.010842882096767426
1944,-0.13078564405441284,-0.13208593428134918
1945,-3.2558133602142334,-2.9050488471984863
1946,-1.0114599466323853,-1.013551115989685
1947,-0.08241006731987,-0.08324916660785675
1948,0.08179833739995956,0.0687108114361763
1949,-1.2139778137207031,-1.1710668802261353
1950,-5.263355255126953,-5.166306495666504
1951,-1.8921887874603271,-1.8973395824432373
1952,0.10813459008932114,0.08918995410203934
1953,-0.2917901277542114,-0.3355328440666199
1954,-2.8896918296813965,-2.90033221244812
1955,-1.1879427433013916,-1.0806612968444824
1956,-5.966803550720215,-5.99416971206665
1957,0.02071840688586235,0.010077999904751778
1958,-4.731396198272705,-4.736062526702881
1959,-2.7996976375579834,-2.812810182571411
1960,-1.4722920656204224,-1.473271131515503
1961,0.0012864050222560763,0.0004981612437404692
1962,-0.7422268986701965,-0.7473125457763672
1963,-0.7671533226966858,-0.7584614753723145
1964,-0.009743128903210163,-0.007085687015205622
1965,-0.36918774247169495,-0.374273419380188
1966,-5.4275898933410645,-5.417689323425293
1967,-1.6764706373214722,-1.6954153776168823
1968,-0.0036479663103818893,0.030015671625733376
1969,0.012044566683471203,0.0068937866017222404
1970,-1.1134827136993408,-1.2634403705596924
1971,-1.2239151000976562,-1.2038674354553223
1972,-0.0003016034606844187,0.0023953020572662354
1973,-0.4289992153644562,-0.3953355848789215
1974,-0.5648367404937744,-0.5657034516334534
1975,-0.13016241788864136,-0.11086303740739822
1976,0.0022717448882758617,0.004968650639057159
1977,-0.35047098994255066,-0.3452729880809784
1978,0.0889149010181427,0.15874657034873962
1979,0.03189580515027046,0.18584087491035461
1980,-6.7103271484375,-6.705129146575928
1981,-0.15827162563800812,-0.12566597759723663
1982,0.0757824257016182,0.42654702067375183
1983,-0.8662642240524292,-0.8713498711585999
1984,-0.22651401162147522,-0.2238171100616455
1985,-4.82411527633667,-4.955352783203125
1986,-0.007136991247534752,0.012910615652799606
1987,0.03865731507539749,0.05612671375274658
1988,-2.3810462951660156,-2.3700740337371826
1989,-5.392539024353027,-5.476212024688721
1990,0.01677071675658226,0.17071577906608582
1991,-0.09251384437084198,-0.1017603799700737
1992,-2.944572925567627,-2.9252736568450928
1993,-0.06439875811338425,-0.03605329245328903
1994,-0.03975706547498703,-0.038098953664302826
1995,0.03671352192759514,0.04540538415312767
1996,0.04141005128622055,-0.018077298998832703
1997,0.08656629174947739,0.07347876578569412
1998,0.0026877792552113533,0.0018210517009720206
1999,-0.19440554082393646,-0.2417362481355667
2000,0.012008331716060638,-0.03532237559556961
2001,-1.6039210557937622,-1.60658597946167
2002,0.020711831748485565,0.05696135759353638
2003,-0.3309304416179657,-0.30475160479545593
2004,0.025250932201743126,0.020180508494377136
2005,-5.559484958648682,-5.562521934509277
2006,-6.522944450378418,-6.523810863494873
2007,-1.0803130865097046,-1.0842643976211548
2008,-1.0368610620498657,-1.0475014448165894
2009,-1.5449371337890625,-1.548531174659729
2010,-2.7479937076568604,-2.7953243255615234
2011,0.00012780982069671154,0.032733455300331116
2012,-0.12997840344905853,-0.09631477296352386
2013,-0.39827534556388855,-0.3879888951778412
2014,-1.8802603483200073,-1.8812485933303833
2015,-3.309373617172241,-3.3133246898651123
2016,0.003473859280347824,-0.007166546769440174
2017,-0.13950161635875702,-0.070836141705513
2018,0.03514191880822182,0.004679632373154163
2019,-1.382827639579773,-1.3879132270812988
2020,-3.872507333755493,-3.8855690956115723
2021,-2.830636978149414,-2.835707426071167
2022,0.06158222630620003,0.056749191135168076
2023,-5.071012020111084,-5.062320232391357
2024,-0.8613864779472351,-0.8664721250534058
2025,-5.6447930335998535,-5.728466033935547
2026,-0.19658303260803223,-0.20124974846839905
2027,-2.922652244567871,-2.918347120285034
2028,-0.23125329613685608,-0.23633895814418793
2029,-0.37155482172966003,-0.302889347076416
2030,-9.46362018585205,-9.46929931640625
2031,0.022847265005111694,0.01627958193421364
2032,-0.6664727330207825,-0.7024649977684021
2033,-0.5864613652229309,-0.5873280763626099
2034,-4.326873779296875,-4.331540107727051
2035,-0.051886819303035736,-0.05583807826042175
2036,-0.5789059996604919,-0.5588583946228027
2037,-3.7588467597961426,-3.7545974254608154
2038,-0.001765536144375801,-0.00535957794636488
2039,-0.6107701063156128,-0.6138073205947876
2040,-0.1846105009317398,-0.16439226269721985
2041,-3.3283915519714355,-3.3414533138275146
2042,-0.21527071297168732,-0.23848217725753784
2043,-9.035369873046875,-9.038407325744629
2044,-0.03278026729822159,-0.03637431189417839
2045,-0.15820370614528656,-0.2055344134569168
2046,-3.925647497177124,-3.8893978595733643
2047,-0.09352543205022812,-0.09082852303981781
2048,0.14117102324962616,0.06578677147626877
2049,-6.78809928894043,-6.755493640899658
2050,0.015683261677622795,0.011574074625968933
2051,-0.4348750114440918,-0.43108776211738586
2052,-0.10894985496997833,-0.11402027308940887
2053,-0.008984553627669811,-0.014070218428969383
2054,-0.502069354057312,-0.34109148383140564
2055,-0.11531458050012589,-0.11265714466571808
2056,0.02045009471476078,0.01690816879272461
2057,-6.161592483520508,-6.153812885284424
2058,-8.42613410949707,-8.389884948730469
2059,-0.09684289991855621,-0.09950792044401169
2060,0.3586975038051605,0.459437757730484
2061,-2.774200916290283,-2.7702255249023438
2062,-1.544313669204712,-1.549464464187622
2063,-0.3661400079727173,-0.3700912594795227
2064,-0.023264769464731216,-0.03241020441055298
2065,-0.12647758424282074,-0.12222829461097717
2066,-3.9001317024230957,-3.41652512550354
2067,-0.02133936434984207,-0.024933405220508575
2068,-2.677626609802246,-2.6784934997558594
2069,-0.18706564605236053,-0.19274494051933289
2070,-1.415571928024292,-1.420238733291626
2071,-9.805949211120605,-9.819010734558105
2072,0.018739718943834305,0.005627098027616739
2073,0.003256872296333313,0.024493053555488586
2074,-1.258467435836792,-1.2715550661087036
2075,0.001118435407988727,0.0038153408095240593
2076,0.02733268402516842,0.022181903943419456
2077,-2.218588352203369,-2.222130298614502
2078,0.02186407893896103,0.013453816995024681
2079,0.023248305544257164,0.05733715370297432
2080,-9.717623710632324,-9.718490600585938
2081,0.06042691692709923,0.06911878287792206
2082,-0.015523549169301987,0.13842152059078217
2083,-0.34718719124794006,-0.3512963652610779
2084,-3.1102492809295654,-3.1132864952087402
2085,-0.017254460602998734,-0.02505057491362095
2086,-6.06622838973999,-6.063570976257324
2087,-3.3288116455078125,-3.3297908306121826
2088,0.018724020570516586,0.008083615452051163
2089,0.007127651944756508,0.0019768718630075455
2090,-9.3272123336792,-9.340325355529785
2091,-5.560884475708008,-5.540666580200195
2092,-0.2816796898841858,-0.2800215482711792
2093,-1.2864934206008911,-1.3338241577148438
2094,-0.5898259282112122,-0.592863142490387
2095,-0.02544858679175377,0.007157057523727417
2096,-0.2774987518787384,-0.2574511468410492
2097,-0.9305595755577087,-0.9928406476974487
2098,-0.1260366439819336,-0.09194779396057129
2099,-5.963078498840332,-6.006821155548096
2100,-6.198761463165283,-6.196468830108643
2101,0.10831005126237869,0.0893654152750969
2102,-1.005018711090088,-1.0160298347473145
2103,-1.704712986946106,-1.6706241369247437
2104,-4.94786262512207,-4.850813865661621
2105,-2.5418484210968018,-2.625521659851074
2106,0.035940103232860565,0.017910873517394066
2107,-1.2421807050704956,-1.2322800159454346
2108,-1.0750752687454224,-1.0801455974578857
2109,-2.9297537803649902,-2.9194674491882324
2110,-0.38152015209198,-0.40482664108276367
2111,-4.470062732696533,-4.483175277709961
2112,-0.09853902459144592,-0.10063020884990692
2113,0.06087164580821991,0.03756516054272652
2114,-2.157613754272461,-2.2013566493988037
2115,-0.7629395723342896,-0.766533613204956
2116,-0.480103075504303,-0.490743488073349
2117,-0.5984481573104858,-0.5643593072891235
2118,0.17166924476623535,0.6552756428718567
2119,-5.509959697723389,-5.440127849578857
2120,-0.1396085023880005,-0.09669753909111023
2121,0.005639657378196716,-0.01586429961025715
2122,-6.608676910400391,-6.588629245758057
2123,-0.02918737381696701,-0.039827778935432434
2124,-0.2700875997543335,-0.2721787989139557
2125,-0.18045416474342346,-0.20195811986923218
2126,0.08466880023479462,0.23488079011440277
2127,-0.02617792598903179,-0.021928628906607628
2128,0.011063712649047375,0.006954525597393513
2129,-0.01723245158791542,-0.012927251867949963
2130,-0.014542409218847752,-0.015530665405094624
2131,-0.6145892143249512,-0.6252296566963196
2132,0.01932203769683838,0.008310876786708832
2133,-0.6271056532859802,-0.6279723644256592
2134,0.07757929712533951,0.22779129445552826
2135,-0.006423920392990112,-0.007263015955686569
2136,-2.285151481628418,-2.2908308506011963
2137,-0.45107632875442505,-0.4641381502151489
2138,0.012792068533599377,0.03897092118859291
2139,-0.042980846017599106,-0.043847572058439255
2140,-0.49566927552223206,-0.4904712736606598
2141,0.006252748891711235,0.032431602478027344
2142,-4.120852470397949,-4.1249613761901855
2143,-0.5888240933418274,-0.5896632075309753
2144,0.0089929960668087,0.000582733191549778
2145,0.004801682662218809,-0.00028398213908076286
2146,-0.05171501263976097,-0.06012527644634247
2147,-0.8887239098548889,-0.897869348526001
2148,0.04382023215293884,0.061289627104997635
2149,-2.2806026935577393,-2.355987071990967
2150,-1.2405580282211304,-1.1660206317901611
2151,0.0062046414241194725,0.011402635835111141
2152,-0.01633371226489544,-0.013676270842552185
2153,0.04100719094276428,0.04086004197597504
2154,-0.0473901592195034,-0.04308496043086052
2155,0.03371749818325043,-0.031693775206804276
2156,-0.0412023663520813,-0.04777005314826965
2157,0.019694728776812553,0.011006337590515614
2158,-2.3443422317504883,-2.3658461570739746
2159,0.03531060367822647,0.034471508115530014
2160,-0.3887264132499695,-0.38602951169013977
2161,-1.6063752174377441,-1.6011772155761719
2162,0.03453696519136429,0.18474894762039185
2163,0.021549001336097717,0.008487177081406116
2164,0.02627619169652462,0.04751237481832504
2165,0.005016036331653595,-0.0015516486018896103
2166,-6.948807716369629,-6.928760051727295
2167,-0.26577675342559814,-0.26311931014060974
2168,-1.0216350555419922,-1.0267053842544556
2169,-1.2100321054458618,-1.1759432554244995
2170,-0.2933616042137146,-0.33710432052612305
2171,-2.1946067810058594,-2.2900502681732178
2172,-1.7725731134414673,-1.6115952730178833
2173,-0.7830268144607544,-0.7720545530319214
2174,-3.7831921577453613,-3.786734104156494
2175,-0.3240717351436615,-0.3347121477127075
2176,-0.0130787193775177,-0.07256606966257095
2177,-0.06228183954954147,-0.07539445906877518
2178,-5.376299858093262,-4.902418613433838
2179,-1.7464935779571533,-1.7378016710281372
2180,-0.05328695476055145,0.0969250351190567
2181,-0.6571968197822571,-0.6462245583534241
2182,-0.3691471815109253,-0.3732563555240631
2183,0.015526413917541504,0.04365115612745285
2184,0.07148395478725433,0.05839643254876137
2185,0.034986287355422974,0.004523998126387596
2186,0.015529047697782516,0.03299844264984131
2187,0.006468430161476135,-0.0026770029217004776
2188,-6.812098026275635,-6.8743791580200195
2189,-0.8667226433753967,-0.8694353103637695
2190,-0.1914941370487213,-0.18905045092105865
2191,-0.05109356343746185,-0.031045958399772644
2192,-7.131669998168945,-7.1506147384643555
2193,0.023363200947642326,0.049542054533958435
2194,-1.6371493339538574,-1.6384496688842773
2195,-4.5780720710754395,-4.588712692260742
2196,-0.3189322352409363,-0.3421436846256256
2197,0.05795575678348541,0.16523723304271698
2198,-0.034179866313934326,-0.036892518401145935
2199,-0.024140287190675735,-0.018942292779684067
2200,-4.841828346252441,-4.837522983551025
2201,-4.422451972961426,-4.388362884521484
2202,0.021922769024968147,0.0135125070810318
2203,-0.06614695489406586,-0.08417618274688721
2204,-0.015345314517617226,-0.021024616435170174
2205,0.002854747697710991,0.005512189585715532
2206,-0.10703825950622559,-0.11212392151355743
2207,-2.816362142562866,-2.8190746307373047
2208,0.00764882517978549,0.006660568993538618
2209,-1.8407732248306274,-1.836467981338501
2210,-0.011831477284431458,-0.07131882756948471
2211,-0.042895447462797165,-0.04798111319541931
2212,0.07915771007537842,0.42992231249809265
2213,-0.2299407571554184,-0.23501117527484894
2214,0.048215802758932114,0.07656127214431763
2215,-0.8984451293945312,-0.9217516183853149
2216,-0.06915353238582611,-0.06670984625816345
2217,-1.8480168581008911,-1.8428188562393188
2218,0.10045093297958374,0.04096357896924019
2219,-0.020991044119000435,-0.026670346036553383
2220,-3.2066214084625244,-3.2074882984161377
2221,0.13624978065490723,0.13527072966098785
2222,0.05273110046982765,0.03964357450604439
2223,0.05914769321680069,0.08727243542671204
2224,-2.835279941558838,-2.8336219787597656
2225,0.026315145194530487,0.008285916410386562
2226,0.009445576928555965,0.004359912127256393
2227,-0.006161082535982132,-0.02419031225144863
2228,0.09008029848337173,0.05013079196214676
2229,-1.0876959562301636,-1.0595712661743164
2230,-7.4613566398620605,-7.484568119049072
2231,0.020996302366256714,0.014428618364036083
2232,0.026470407843589783,0.047706589102745056
2233,-0.4935946762561798,-0.4595058262348175
2234,-0.6691620349884033,-0.658875584602356
2235,0.06900425255298615,0.04163804650306702
2236,0.06363117694854736,0.17091265320777893
2237,0.03751534968614578,0.036676254123449326
2238,-0.15874025225639343,-0.1718277633190155
2239,0.03080103173851967,0.18474610149860382
2240,-2.1163253784179688,-2.1758127212524414
2241,0.023357132449746132,0.05960666015744209
2242,-0.006808876991271973,-0.009846078231930733
2243,-0.004292433150112629,-0.0016349912621080875
2244,-0.02671608328819275,-0.027582811191678047
2245,-0.0034177484922111034,0.029187897220253944
2246,-0.003970153629779816,-0.01703197881579399
2247,-0.009839610196650028,-0.0046416157856583595
2248,-1.9452762603759766,-1.9479888677597046
2249,0.023130614310503006,0.05721946060657501
2250,0.042182713747024536,-0.04149048402905464
2251,-1.7815968990325928,-1.747933268547058
2252,-4.332759380340576,-4.337845325469971
2253,-1.3455851078033447,-1.3354324102401733
2254,-0.0020105461589992046,-0.002798789646476507
2255,-0.1041608676314354,-0.11724839359521866
2256,-4.372448444366455,-4.381694793701172
2257,0.012707038782536983,-0.0003547864034771919
2258,-3.724011182785034,-3.730578899383545
2259,-0.0037328251637518406,-0.004521068651229143
2260,0.00827012863010168,-0.0048424918204545975
2261,0.06214556843042374,0.04905804246664047
2262,-0.03906995430588722,-0.049710359424352646
2263,-0.5241513848304749,-0.5201760530471802
2264,0.03534764051437378,0.004885354544967413
2265,-0.021900810301303864,-0.022889066487550735
2266,-5.5152907371521,-5.515438079833984
2267,-3.795562744140625,-3.797653913497925
2268,-2.845491409301758,-2.864436149597168
2269,-1.661954641342163,-1.6750165224075317
2270,-0.25427815318107605,-0.24412545561790466
2271,-0.1804569959640503,-0.17776009440422058
2272,-0.26497286558151245,-0.26856690645217896
2273,-0.05570954084396362,-0.0447373166680336
2274,-0.023251358419656754,-0.02791808545589447
2275,-0.03541926294565201,-0.03628598898649216
2276,0.06791475415229797,0.0766066163778305
2277,-0.04191114753484726,-0.04277787357568741
2278,-0.23040257394313812,-0.20422372221946716
2279,-0.8919575214385986,-0.9376800060272217
2280,0.06317296624183655,0.058339934796094894
2281,0.08267248421907425,0.15250416100025177
2282,-0.8581699132919312,-0.8608349561691284
2283,-4.101157188415527,-4.1098456382751465
2284,-0.19769911468029022,-0.17152026295661926
2285,0.10201351344585419,0.6959552764892578
2286,-0.0772462859749794,-0.07854658365249634
2287,0.19661332666873932,0.04665563628077507
2288,-2.3814995288848877,-2.3850412368774414
2289,0.08314131200313568,0.059929847717285156
2290,-0.040437597781419754,-0.04454678297042847
2291,-0.01983163133263588,-0.05029391869902611
2292,-2.362395763397217,-2.3856072425842285
2293,-0.00797516480088234,-0.007164709735661745
2294,-0.10447921603918076,-0.1005038470029831
2295,0.023305537179112434,0.018235113471746445
2296,-0.5040532946586609,-0.498855322599411
2297,-0.542672872543335,-0.5447640419006348
2298,-0.123355932533741,-0.12818896770477295
2299,-2.4122984409332275,-2.4079933166503906
2300,-0.7786241173744202,-0.7769659757614136
2301,-0.18977771699428558,-0.17880550026893616
2302,0.0029671043157577515,0.10001577436923981
2303,0.08869469910860062,0.15852637588977814
2304,-0.9722207188606262,-0.9911653399467468
2305,0.022115647792816162,0.04829450324177742
2306,-0.22754694521427155,-0.21657472848892212
2307,0.07481387257575989,0.08496657013893127
2308,-3.5324795246124268,-3.538158893585205
2309,-0.0010258208494633436,-0.0018925482872873545
2310,0.022420326247811317,0.04263856261968613
2311,0.038128480315208435,0.3888930678367615
2312,-0.4485740065574646,-0.4979119598865509
2313,-0.03872652351856232,-0.03951476886868477
2314,0.08310829102993011,0.05989682674407959
2315,0.04926741495728493,0.07761288434267044
2316,-2.4580798149108887,-2.458946704864502
2317,0.024840934202075005,0.05892978236079216
2318,-0.9169727563858032,-0.8967545032501221
2319,0.004344404675066471,0.00954239908605814
2320,-2.478954315185547,-2.492016077041626
2321,-0.40607210993766785,0.06780874729156494
2322,-3.3422977924346924,-3.341487407684326
2323,-0.15009628236293793,-0.17330774664878845
2324,0.006855451967567205,0.004190430045127869
2325,0.004111550748348236,0.008416750468313694
2326,-0.025494415313005447,-0.02648267149925232
2327,0.03420381620526314,0.006837613880634308
2328,-0.09892234951257706,-0.09971059113740921
2329,-0.03836324065923691,-0.034058041870594025
2330,-2.2620832920074463,-2.2667500972747803
2331,-0.287258505821228,-0.29234418272972107
2332,-0.0024196477606892586,0.00855257734656334
2333,-0.037178996950387955,-0.06048548221588135
2334,-2.0165703296661377,-2.0175585746765137
2335,0.05934802442789078,0.06950072199106216
2336,0.023994717746973038,0.018924294039607048
2337,-0.8623169660568237,-0.8580676317214966
2338,0.0610588863492012,0.03775240108370781
2339,-0.781284511089325,-0.790429949760437
2340,0.0030402191914618015,0.008238213136792183
2341,-4.568512916564941,-4.614248752593994
2342,-0.18613198399543762,-0.18916918337345123
2343,-1.069441318511963,-1.0999037027359009
2344,-0.758600115776062,-0.8043226003646851
2345,-0.8789797425270081,-0.8447372317314148
2346,-0.02684825286269188,-0.03191867470741272
2347,-1.2543230056762695,-1.2441703081130981
2348,-0.9838362336158752,-0.9944766759872437
2349,-0.3435598909854889,-0.3383618891239166
2350,-0.345355361700058,-0.49531304836273193
2351,0.05269641429185867,0.0719958022236824
2352,0.07534614205360413,0.07044320553541183
2353,-3.310297966003418,-3.3159773349761963
2354,0.03235720843076706,0.010853252373635769
2355,0.04148130118846893,0.045268550515174866
2356,-0.36496901512145996,-0.3657572567462921
2357,-0.1767733097076416,-0.2000797986984253
2358,-4.845236301422119,-4.836544513702393
2359,0.08412158489227295,0.0004483833909034729
2360,-0.011476593092083931,-0.008819151669740677
2361,-1.0954617261886597,-1.100532054901123
2362,-0.1860242635011673,-0.19908609986305237
2363,-1.029340147972107,-1.0730829238891602
2364,-5.552536964416504,-5.57404088973999
2365,0.03596322983503342,0.017934000119566917
2366,-0.4572315812110901,-0.4703441858291626
2367,-3.565203905105591,-3.5635459423065186
2368,-0.11363819241523743,-0.15936064720153809
2369,0.008634381927549839,0.0059693604707717896
2370,-1.224702000617981,-1.227414608001709
2371,-1.4044870138168335,-1.4095573425292969
2372,-0.004956334829330444,0.012513060122728348
2373,0.09448264539241791,0.24469463527202606
2374,-5.712207794189453,-5.715244770050049
2375,-0.042119648307561874,-0.03781444951891899
2376,-0.04746650159358978,-0.04321720451116562
2377,0.01686989516019821,0.03708812966942787
2378,0.02091241627931595,0.04113065078854561
2379,0.06204149127006531,0.07073335349559784
2380,0.0011619606520980597,0.00037371687358245254
2381,-0.05198796093463898,-0.20194564759731293
2382,0.07105925679206848,0.08121195435523987
2383,0.0026071565225720406,-0.00010549428407102823
2384,-0.22803737223148346,-0.2331230342388153
2385,-0.143156498670578,-0.14710775017738342
2386,0.03142199665307999,0.18536706268787384
2387,-1.0796133279800415,-1.0835646390914917
2388,-5.23339319229126,-5.1971435546875
2389,-1.6181666851043701,-1.6165086030960083
2390,-3.222914218902588,-3.2666571140289307
2391,-1.4424936771392822,-1.4433326721191406
2392,0.004491283092647791,0.0061493972316384315
2393,-0.06231345608830452,-0.06310170143842697
2394,-0.6361104249954224,-0.6388230919837952
2395,-4.733145236968994,-4.664479732513428
2396,-7.261011123657227,-7.1070661544799805
2397,0.0069526988081634045,0.003915497101843357
2398,0.06309989094734192,0.08239927887916565
2399,-1.6428966522216797,-1.609233021736145
2400,-0.05413611978292465,-0.04316389560699463
2401,-2.8846278190612793,-2.886718988418579
2402,0.012668588198721409,0.004872472491115332
2403,-0.6373669505119324,-0.6409088969230652
2404,-0.6451035737991333,-0.7105148434638977
2405,-3.9055633544921875,-3.421956777572632
2406,-0.22586725652217865,-0.22673399746418
2407,-1.2179371118545532,-1.220028281211853
2408,-0.0006130784749984741,-0.009758511558175087
2409,-4.071032524108887,-4.1167683601379395
2410,0.040197473019361496,0.03624621406197548
2411,-2.934934377670288,-2.9262425899505615
2412,0.030425898730754852,0.03271837532520294
2413,0.0038371423725038767,0.006494584027677774
2414,-0.595714271068573,-0.5744780898094177
2415,-2.6778619289398193,-2.6752045154571533
2416,0.02506616897881031,0.018498484045267105
2417,0.0627618208527565,0.17004328966140747
2418,-0.24475499987602234,-0.26369962096214294
2419,-5.972164630889893,-5.97784423828125
2420,0.00043570459820330143,-0.0004310228396207094
2421,0.005168050527572632,0.0103660449385643
2422,-0.29643988609313965,-0.2926526367664337
2423,-1.4858192205429077,-1.135054588317871
2424,-0.11412730067968369,-0.09407969564199448
2425,0.004651036113500595,0.0010569944279268384
2426,0.0016069435514509678,-0.0011057071387767792
2427,-0.3199230134487152,-0.3209112584590912
2428,-0.7512142658233643,-0.7319148778915405
2429,-6.493487358093262,-6.514991283416748
2430,-7.045077323913574,-7.03410530090332
2431,-4.991058826446533,-4.9937238693237305
2432,-4.509780406951904,-4.514866352081299
2433,0.07239096611738205,0.14222264289855957
2434,-7.674319267272949,-7.683565616607666
2435,-0.0330229252576828,-0.03785596042871475
2436,-0.9213345646858215,-0.9221227765083313
2437,0.022798612713813782,0.04301684722304344
2438,-0.17372462153434753,-0.1638239324092865
2439,-0.0871344730257988,-0.0892256572842598
2440,-0.6560584902763367,-0.6360108852386475
2441,-2.123650312423706,-2.1469566822052
2442,-0.7068639993667603,-0.632326602935791
2443,-9.199210166931152,-9.208456039428711
2444,0.004877731669694185,0.001283689751289785
2445,0.025154251605272293,0.018586566671729088
2446,-0.1194470077753067,-0.12453266978263855
2447,-1.6918026208877563,-1.7317521572113037
2448,0.0046935901045799255,0.024911824613809586
2449,0.009779331274330616,0.0006338981911540031
2450,-0.6272697448730469,-0.6505762338638306
2451,-1.1023187637329102,-1.027781367301941
2452,0.0346006415784359,0.0041383542120456696
2453,0.06824956089258194,0.04088335856795311
2454,0.09325636178255081,0.04592565447092056
2455,-0.09455037117004395,-0.09921709448099136
2456,-6.886305809020996,-6.895552158355713
2457,0.03075675293803215,0.00925279688090086
2458,0.01674502156674862,0.05299454927444458
2459,0.17400553822517395,0.6576119661331177
2460,-0.6171661615371704,-0.6212753653526306
2461,0.03230331465601921,0.053539495915174484
2462,-5.57960844039917,-5.710845947265625
2463,-10.885788917541504,-10.864553451538086
2464,-1.8437215089797974,-1.8420634269714355
2465,0.03258214890956879,0.18652722239494324
2466,-1.0563186407089233,-1.0613889694213867
2467,0.10246122628450394,0.06251171976327896
2468,-0.668624758720398,-0.6735276579856873
2469,-0.006954014766961336,-0.0052959006279706955
2470,-1.8721468448638916,-1.8751840591430664
2471,-0.1706727147102356,-0.13700908422470093
2472,-0.14772634208202362,-0.16083896160125732
2473,0.04342828691005707,0.05120772495865822
2474,0.051758065819740295,0.06044992804527283
2475,-0.3313992917537689,-0.327612042427063
2476,0.008019598200917244,0.004982396960258484
2477,0.006312043406069279,0.011510037817060947
2478,0.10358944535255432,0.08464480936527252
2479,-1.3883894681930542,-1.354146957397461
2480,-4.290655612945557,-4.286350250244141
2481,-0.8454321026802063,-0.3715512156486511
2482,-1.3427201509475708,-1.3900508880615234
2483,-0.017276152968406677,-0.01561803836375475
2484,-6.578149318695068,-6.5821003913879395
2485,0.16692622005939484,0.650532603263855
2486,-0.14017245173454285,-0.14941897988319397
2487,-4.992382526397705,-4.99337100982666
2488,-0.008084519766271114,-0.008872764185070992
2489,-0.08385991305112839,-0.08740183711051941
2490,-4.114213466644287,-4.11775541305542
2491,-0.997607946395874,-0.9938207268714905
2492,-1.5016639232635498,-1.4271265268325806
2493,-0.16691647469997406,-0.16958150267601013
2494,-6.374794960021973,-6.378746032714844
2495,-1.9833201169967651,-1.9939604997634888
2496,-5.222640514373779,-5.220982074737549
2497,-1.0920761823654175,-1.0175387859344482
2498,-9.660072326660156,-9.639853477478027
2499,0.0005732104182243347,0.009265072643756866
2500,-0.19010409712791443,-0.25551536679267883
2501,-0.8269456624984741,-0.8543118238449097
2502,-0.8238667249679565,-0.8195614814758301
2503,-2.5846712589263916,-2.5977838039398193
2504,0.002542705275118351,0.001554449088871479
2505,-0.05839139223098755,-0.06305811554193497
2506,-6.7798590660095215,-6.782571792602539
2507,-0.14005529880523682,-0.1059664636850357
2508,-0.007144011557102203,-0.016390541568398476
2509,-4.198262691497803,-4.196604251861572
2510,0.04450735077261925,0.0726320892572403
2511,0.0218992717564106,-0.0013121925294399261
2512,-1.0922467708587646,-1.0969135761260986
2513,-5.456763744354248,-5.454066753387451
2514,-0.05761302635073662,-0.055954914540052414
2515,-3.5869297981262207,-3.5960752964019775
2516,-0.5144613981246948,-0.48828253149986267
2517,-5.452760696411133,-5.548203945159912
2518,0.06529853492975235,0.029306253418326378
2519,-7.425663471221924,-7.421358108520508
2520,-0.029660288244485855,-0.025684911757707596
2521,0.01789865642786026,0.03811689093708992
2522,0.07519363611936569,0.23617151379585266
2523,-0.3835480213165283,-0.38188987970352173
2524,-0.014700870960950851,-0.012043429538607597
2525,-2.890820026397705,-2.885622024536133
2526,-1.0123080015182495,-1.0777192115783691
2527,-0.5337905287742615,-0.37984544038772583
2528,-0.09727632254362106,0.05666874349117279
2529,-0.22767065465450287,-0.22976185381412506
2530,0.0067492276430130005,-0.02061697468161583
2531,0.0023493703920394182,0.0014826429542154074
2532,-0.014183683320879936,-0.01505041029304266
2533,-2.847762107849121,-2.849853277206421
2534,-0.5433643460273743,-0.5890867710113525
2535,0.0026294291019439697,0.04554039239883423
2536,-0.16079239547252655,-0.16920265555381775
2537,-1.7123181819915771,-1.713157296180725
2538,-0.0038626801688224077,-0.004729407839477062
2539,-0.03876427188515663,-0.04147692397236824
2540,-3.2838687896728516,-3.3276116847991943
2541,-1.6398391723632812,-1.637142300605774
2542,-3.803986072540283,-3.804774522781372
2543,0.0022959981579333544,0.0014292707201093435
2544,-0.03331693261861801,-0.03899623453617096
2545,0.008992038667201996,0.019144736230373383
2546,-0.37367287278175354,-0.3627006411552429
2547,-0.046328991651535034,0.10761607438325882
2548,0.0032862117514014244,0.004944325890392065
2549,-5.8205485343933105,-5.82133674621582
2550,-0.1976761668920517,-0.20234288275241852
2551,-0.040474001318216324,-0.041262246668338776
2552,0.07896449416875839,0.08911719173192978
2553,-3.2821731567382812,-3.2778680324554443
2554,0.027181211858987808,0.04648059979081154
2555,-0.7142559885978699,-0.5532780885696411
2556,0.03064372017979622,0.029804624617099762
2557,-0.08133722096681595,-0.10028185695409775
2558,0.027524122968316078,0.03781057149171829
2559,-0.3567979037761688,-0.358889102935791
2560,-0.4127068519592285,-0.41737356781959534
2561,-1.4793362617492676,-1.509798526763916
2562,-0.3270253837108612,-0.290775865316391
2563,0.0950167253613472,0.04768601804971695
2564,-2.0738680362701416,-2.1176109313964844
2565,-4.264242172241211,-4.2543416023254395
2566,-1.2455487251281738,-1.0916036367416382
2567,-5.576241970062256,-5.550063133239746
2568,-2.994597911834717,-2.99190092086792
2569,0.053512901067733765,0.04860996454954147
2570,-7.165214538574219,-7.161239147186279
2571,0.018002966418862343,0.017855821177363396
2572,-6.212257385253906,-6.220945835113525
2573,-0.8420983552932739,-0.8430774211883545
2574,-0.11361537873744965,-0.0854906365275383
2575,-2.718602418899536,-2.718749523162842
2576,-1.6812208890914917,-1.6785240173339844
2577,-1.1431841850280762,-1.1791765689849854
2578,0.09487128257751465,0.04914883151650429
2579,0.011305402964353561,-0.010198554024100304
2580,-0.07804504781961441,-0.08108224719762802
2581,-4.696976661682129,-4.6931891441345215
2582,-1.3374996185302734,-1.3383387327194214
2583,-0.12777931988239288,-0.13692474365234375
2584,-1.8857460021972656,-1.8830491304397583
2585,-0.5553693175315857,-0.5733985304832458
2586,-1.3462672233581543,-1.3439747095108032
2587,-0.33401525020599365,-0.334881991147995
2588,-0.38731297850608826,-0.3960013687610626
2589,-0.1658584624528885,-0.189069926738739
2590,0.03240596503019333,0.010902008041739464
2591,-0.4232012927532196,-0.4057319164276123
2592,-0.046418096870183945,-0.04850928485393524
2593,0.06853683292865753,0.07722869515419006
2594,-0.00997114647179842,-0.01776726171374321
2595,0.06691205501556396,0.06200912222266197
2596,0.023185020312666893,0.014774758368730545
2597,0.0030601262114942074,0.0003951042890548706
2598,0.060022491961717606,0.22100037336349487
2599,-5.649777889251709,-5.695513725280762
2600,0.1992725282907486,0.06803484261035919
2601,-0.4829268455505371,-0.5009560585021973
2602,-6.223942756652832,-6.073730945587158
2603,-1.5598734617233276,-1.581377387046814
2604,0.001115238294005394,-0.008131291717290878
2605,-1.1699477434158325,-1.1358588933944702
2606,-0.13131487369537354,-0.12706558406352997
2607,0.006406605243682861,0.15661859512329102
2608,0.015816103667020798,-0.0022131260484457016
2609,-10.364503860473633,-10.365370750427246
2610,0.03409012407064438,0.04186956211924553
2611,0.10207284986972809,0.01839965023100376
2612,-4.293984413146973,-4.312929153442383
2613,-3.064298629760742,-3.0620062351226807
2614,-0.5693126916885376,-0.5583404302597046
2615,0.019494714215397835,0.015385526232421398
2616,-9.850044250488281,-9.863105773925781
2617,-0.08863551914691925,-0.0937211811542511
2618,0.033849865198135376,0.015820635482668877
2619,-0.2367447167634964,-0.23978191614151
2620,-4.6955156326293945,-4.690317630767822
2621,-4.1063642501831055,-4.114160537719727
2622,-0.03606834262609482,-0.04918096214532852
2623,-5.077605724334717,-5.208843231201172
2624,0.052620779722929,0.12128625810146332
2625,-0.00546715222299099,-0.011146455071866512
2626,-1.0148673057556152,-0.8538894653320312
2627,-1.0397748947143555,-1.0288026332855225
2628,0.12115131318569183,0.06166395917534828
2629,-0.38089609146118164,-0.38596653938293457
2630,0.0018995212158188224,0.0005992226069793105
2631,-0.08920197188854218,-0.07173257321119308
2632,0.02129567414522171,0.008233848959207535
2633,-0.05885805934667587,-0.026252415031194687
2634,-0.14010600745677948,-0.13844789564609528
2635,-1.4204601049423218,-1.4117681980133057
2636,-0.6795887351036072,-0.6842554807662964
2637,-0.05834881216287613,-0.05056937411427498
2638,0.007648903876543045,-0.03609383478760719
2639,-0.17817574739456177,-0.19126325845718384
2640,-0.5377141237258911,-0.5115352272987366
2641,-0.12410132586956024,-0.11394862830638885
2642,0.1425655335187912,0.14158648252487183
2643,-1.4663602113723755,-1.4647021293640137
2644,-0.023870112374424934,-0.024658355861902237
2645,0.0919823944568634,0.12622490525245667
2646,-1.1087669134140015,-1.104791522026062
2647,-0.10340049862861633,-0.10174238681793213
2648,-8.68388843536377,-8.702832221984863
2649,-0.0753355324268341,-0.11132781207561493
2650,0.015252218581736088,0.03529982641339302
2651,0.025413095951080322,0.06166262552142143
2652,-0.0045493850484490395,-0.005537641234695911
2653,-0.4407263398170471,-0.44202664494514465
2654,-0.04224752262234688,-0.05530934780836105
2655,-5.543805122375488,-5.565309047698975
2656,-1.0364576578140259,-1.039170265197754
2657,-0.12025788426399231,-0.14346934854984283
2658,0.03432575613260269,0.5082066059112549
2659,-4.763356685638428,-4.743138790130615
2660,-0.08333645761013031,-0.08063954859972
2661,0.004783007316291332,0.01575523242354393
2662,0.013708384707570076,0.01795768178999424
2663,-0.11368856579065323,-0.11577975004911423
2664,-0.04992494359612465,-0.07323142886161804
2665,0.01455866452306509,0.005312134511768818
2666,-3.235093116760254,-3.217623710632324
2667,0.018515881150960922,0.007875476032495499
2668,-0.03897688537836075,-0.0398436114192009
2669,-0.37460601329803467,-0.37731868028640747
2670,-0.79278963804245,-0.7725713849067688
2671,0.045904483646154404,0.04575733840465546
2672,-0.00011750683188438416,-0.005203171633183956
2673,-0.16973701119422913,-0.01579195261001587
2674,-0.09379342198371887,-0.121159628033638
2675,-2.596318006515503,-2.5984091758728027
2676,-0.06790550798177719,-0.033816661685705185
2677,-0.04402538761496544,-0.04673803970217705
2678,-0.02181457169353962,-0.02535649761557579
2679,-0.22145144641399384,-0.23456406593322754
2680,-0.9997515082359314,-1.012864112854004
2681,-1.8766168355941772,-1.8946460485458374
2682,0.02596447244286537,0.02081369236111641
2683,-0.16120947897434235,-0.12754584848880768
2684,0.006308228708803654,0.011506223119795322
2685,-1.5466076135635376,-1.5903503894805908
2686,-4.953832149505615,-4.959511756896973
2687,0.03883913531899452,0.034887876361608505
2688,-8.298457145690918,-8.38213062286377
2689,-0.0998765155673027,-0.10470955073833466
2690,-2.767068862915039,-2.745832681655884
2691,0.016945112496614456,0.007698582019656897
2692,-0.044924959540367126,-0.024706725031137466
2693,0.020717758685350418,0.048842500895261765
2694,-1.4112623929977417,-1.4163479804992676
2695,0.09415000677108765,0.2443619966506958
2696,-1.4371308088302612,-1.4034671783447266
2697,-0.5148203372955322,-0.5902045369148254
2698,-0.012516247108578682,-0.008266950026154518
2699,0.0456961952149868,0.05347563326358795
2700,-0.08503539115190506,-0.0648171603679657
2701,-0.17268413305282593,-0.01873907446861267
2702,-12.33552074432373,-12.343931198120117
2703,-1.7079213857650757,-1.7036161422729492
2704,-0.12692402303218842,-0.11702334135770798
2705,-2.2022862434387207,-2.0950045585632324
2706,-0.03238020837306976,-0.05974641069769859
2707,-9.799808502197266,-9.949766159057617
2708,-9.708160400390625,-9.729663848876953
2709,-0.9081780910491943,-0.8907086849212646
2710,-0.8882065415382385,-0.8865483999252319
2711,-3.899637222290039,-3.548872709274292
2712,-0.33023905754089355,-0.3109396696090698
2713,-1.1248669624328613,-0.6509861350059509
2714,-0.39427781105041504,-0.4400002658367157
2715,-0.5727394223213196,-0.5684900879859924
2716,-0.604397714138031,-0.6403899788856506
2717,0.08629633486270905,0.010912079364061356
2718,0.03151828795671463,0.01348906010389328
2719,0.02152368798851967,0.04174192249774933
2720,0.14550310373306274,0.09978064149618149
2721,-3.4584996700286865,-3.46914005279541
2722,-4.100152492523193,-4.095847129821777
2723,-0.0702497810125351,-0.07103802263736725
2724,-2.611191511154175,-2.608494520187378
2725,-0.005402758717536926,0.0644289180636406
2726,0.22208142280578613,0.12663814425468445
2727,-6.304321765899658,-6.3258256912231445
2728,0.0035167366731911898,0.03612238168716431
2729,0.00022370833903551102,0.011195933446288109
2730,-0.23299531638622284,-0.22874602675437927
2731,-0.08325369656085968,-0.10656017810106277
2732,-7.210207462310791,-7.1776018142700195
2733,-10.590645790100098,-10.580744743347168
2734,-0.6352836489677429,-0.6026780009269714
2735,-0.016975466161966324,0.017113380134105682
2736,-0.0008897337829694152,-0.0016779775032773614
2737,-2.1971137523651123,-2.192864418029785
2738,-9.635381698608398,-9.662748336791992
2739,-0.20245949923992157,-0.2016490399837494
2740,-0.20529460906982422,-0.21012763679027557
2741,-4.780999183654785,-4.784036159515381
2742,-2.014862298965454,-2.01585054397583
2743,0.051426757127046585,0.15870822966098785
2744,-7.802711486816406,-7.807797431945801
2745,0.018454307690262794,0.00976591557264328
2746,0.02110518515110016,0.008043359965085983
2747,0.1218089610338211,0.06232161447405815
2748,-0.16548384726047516,-0.1705542653799057
2749,-9.299112319946289,-9.31714153289795
2750,-0.041832335293293,-0.045783594250679016
2751,-1.2444554567337036,-1.2479974031448364
2752,-0.5636163353919983,-0.5609589219093323
2753,0.03386929631233215,0.051338694989681244
2754,0.001305359066464007,0.0005171153461560607
2755,0.10555409640073776,-0.025683581829071045
2756,-0.16042277216911316,-0.19088506698608398
2757,-0.23767827451229095,-0.21763065457344055
2758,-1.9318783283233643,-1.933969497680664
2759,-0.546064555644989,-0.4715271592140198
2760,0.0057642217725515366,0.009739596396684647
2761,-4.637452602386475,-4.64211893081665
2762,-0.7746708989143372,-0.77042156457901
2763,-0.2894268035888672,-0.29599449038505554
2764,-2.55210280418396,-2.5556445121765137
2765,-0.0639599859714508,-0.05405929684638977
2766,-1.0633132457733154,-1.0641798973083496
2767,-4.27314567565918,-4.296357154846191
2768,-0.9431410431861877,-0.9094773530960083
2769,-0.33595848083496094,-0.36642077565193176
2770,-0.43144166469573975,-0.2704637944698334
2771,-0.14206454157829285,-0.13936764001846313
2772,-0.2902236580848694,-0.29891204833984375
2773,-1.0615347623825073,-1.0650767087936401
2774,-0.3499423563480377,-0.3136928379535675
2775,-0.027477025985717773,-0.02317182719707489
2776,-1.4125807285308838,-1.4073827266693115
2777,0.09033867716789246,0.2405506670475006
2778,-0.008958451449871063,-0.026987681165337563
2779,0.059213969856500626,0.08733870834112167
2780,-0.2787023186683655,-0.12475724518299103
2781,0.06360237300395966,-0.06763530522584915
2782,-0.4406374990940094,-0.4205898940563202
2783,-3.3238601684570312,-3.2493228912353516
2784,0.02011236362159252,0.01600317656993866
2785,-0.5736093521118164,-0.563456654548645
2786,-0.07871904969215393,-0.08267030864953995
2787,0.3573872447013855,0.458127498626709
2788,-0.6401480436325073,-0.6581772565841675
2789,0.1456635445356369,0.08617620170116425
2790,-1.0272434949874878,-1.0299561023712158
2791,-0.24902090430259705,-0.24477161467075348
2792,0.01216683816164732,0.0462556853890419
2793,0.05017374828457832,0.07851921766996384
2794,0.1555313616991043,0.09325024485588074
2795,-0.6766416430473328,-0.7071039080619812
2796,-8.433334350585938,-8.436046600341797
2797,-0.2111574113368988,-0.2242700308561325
2798,0.002973843365907669,-0.005714547820389271
2799,-0.5389648675918579,-0.548211395740509
2800,-0.16836576163768768,-0.15739354491233826
2801,-0.29436999559402466,-0.3538573384284973
2802,-0.346280038356781,-0.39361071586608887
2803,0.006637697108089924,0.010613071732223034
2804,-0.0023760562762618065,0.008596168830990791
2805,0.003585266415029764,0.03619091212749481
2806,0.06392581015825272,0.07261767238378525
2807,-6.204562664031982,-6.208671569824219
2808,0.008306891657412052,0.005641870200634003
2809,-0.12403013557195663,-0.10279395431280136
2810,-4.466620445251465,-4.479732990264893
2811,0.004315465688705444,0.005973579827696085
2812,-0.013833298347890377,-0.021629413589835167
2813,0.15832354128360748,0.00836586207151413
2814,-0.35491108894348145,-0.3557778298854828
2815,0.21320106089115143,0.11775778979063034
2816,-1.176326036453247,-1.1711280345916748
2817,-0.056506939232349396,0.013324737548828125
2818,-0.457413911819458,-0.46655935049057007
2819,-1.6287715435028076,-1.6318087577819824
2820,-4.712244033813477,-4.707046031951904
2821,0.053533509373664856,0.07100290060043335
2822,-0.061438918113708496,-0.057651668787002563
2823,-0.01887015625834465,-0.028015589341521263
2824,-0.24643175303936005,-0.24413926899433136
2825,-15.455916404724121,-15.422252655029297
2826,0.04218551516532898,0.05965490639209747
2827,-8.497191429138184,-8.50185775756836
2828,-0.013862580060958862,-0.0576053187251091
2829,-1.2015105485916138,-1.2248170375823975
2830,-0.15514929592609406,-0.1349310576915741
2831,0.10294731706380844,0.019274115562438965
2832,-0.046600133180618286,-0.04235083609819412
2833,0.02328992821276188,0.05695356801152229
2834,-6.027405261993408,-6.023617744445801
2835,0.3579988181591034,0.4587390720844269
2836,-0.5025498867034912,-0.5034165978431702
2837,0.05539144575595856,0.057835135608911514
2838,-0.26077136397361755,-0.27388396859169006
2839,0.02280193567276001,0.05905146151781082
2840,0.06669032573699951,0.07538218796253204
2841,-0.8227180242538452,-0.8034186363220215
2842,-0.5767307281494141,-0.5802726745605469
2843,-5.011151313781738,-4.941319465637207
2844,-0.6361615657806396,-0.7115457653999329
2845,-0.057637639343738556,-0.06632602959871292
2846,-0.058217890560626984,-0.05552098527550697
2847,0.03150424361228943,0.18544930219650269
2848,-0.5156529545783997,-0.5139948129653931
2849,0.016746411100029945,0.007499881088733673
2850,-0.003751941956579685,-0.004740198142826557
2851,-0.4118996262550354,-0.41697007417678833
2852,-0.03980988264083862,-0.019762273877859116
2853,0.009428014047443867,0.0016318983398377895
2854,0.020448068156838417,0.016906142234802246
2855,-2.7447547912597656,-2.716629981994629
2856,0.01906944066286087,0.010381050407886505
2857,-4.429377555847168,-4.488864898681641
2858,-7.007501125335693,-7.002303123474121
2859,-3.077066659927368,-3.0950958728790283
2860,-1.9605451822280884,-1.9656155109405518
2861,0.0037303369026631117,0.006387778557837009
2862,0.014073844067752361,0.01832314021885395
2863,0.0014243782497942448,0.0041212840005755424
2864,0.01734653115272522,0.051010169088840485
2865,0.028304463252425194,0.030596937984228134
2866,-0.39119628071784973,-0.3919845223426819
2867,-1.6330434083938599,-1.6381289958953857
2868,-11.230422019958496,-11.235507011413574
2869,-0.4639160633087158,-0.46478280425071716
2870,-9.247605323791504,-9.270912170410156
2871,-0.0114206587895751,-0.01413330901414156
2872,-3.432967185974121,-3.440763235092163
2873,-4.847021102905273,-4.860133647918701
2874,-0.004710303153842688,-0.003052189014852047
2875,-0.3751743733882904,-0.3778870403766632
2876,0.018760213628411293,0.005647594109177589
2877,-0.0419083908200264,-0.021690156310796738
2878,-2.423027753829956,-2.415248394012451
2879,0.0007852325215935707,-0.002808809280395508
2880,-0.11345521360635757,-0.11704925447702408
2881,-5.737236499786377,-5.6943254470825195
2882,-1.1190842390060425,-1.1944684982299805
2883,-0.003490060567855835,-0.049212515354156494
2884,-5.601825714111328,-5.602814197540283
2885,-2.8946027755737305,-2.892310380935669
2886,-4.06221866607666,-4.06351900100708
2887,0.058791931718587875,0.03548544645309448
2888,-0.03367571532726288,-0.022703491151332855
2889,-1.064855694770813,-1.0286061763763428
2890,-0.024127747863531113,-0.04215697944164276
2891,-1.3798960447311401,-1.384981632232666
2892,-0.3102368116378784,-0.31948333978652954
2893,0.026598600670695305,0.0200309157371521
2894,-5.91142463684082,-5.91799259185791
2895,0.03507563844323158,0.017046406865119934
2896,-0.06394477188587189,-0.07319130748510361
2897,-1.1802735328674316,-1.185343861579895
2898,0.02039298042654991,0.04657183587551117
2899,-0.3125244975090027,-0.309827595949173
2900,-6.332009792327881,-6.338577747344971
2901,-2.2518491744995117,-2.275155544281006
2902,-3.693122386932373,-3.539177417755127
2903,-7.14662504196167,-7.147464275360107
2904,-0.5560505390167236,-0.5536068081855774
2905,0.08662159740924835,0.07353407144546509
2906,-0.2721124291419983,-0.27990853786468506
2907,-7.242449760437012,-7.239752769470215
2908,-0.1252080202102661,-0.13445454835891724
2909,-5.6568474769592285,-5.660956382751465
2910,-1.0430617332458496,-1.1742993593215942
2911,0.007694341242313385,0.0011266563087701797
2912,0.033785875886678696,0.02277471497654915
2913,-0.5799705386161804,-0.5054331421852112
2914,0.02043495513498783,0.01689302921295166
2915,-0.2993350923061371,-0.31736433506011963
2916,-0.07365238666534424,-0.08206264674663544
2917,0.01675034500658512,0.007503814063966274
2918,0.03595905750989914,0.01792982779443264
2919,-1.0534794330596924,-1.0724241733551025
2920,-2.83933424949646,-2.7647969722747803
2921,-0.6677649021148682,-0.670802116394043
2922,-1.1492393016815186,-1.1155756711959839
2923,-0.04436797648668289,-0.04945364221930504
2924,-2.4361836910247803,-2.445430278778076
2925,-1.7698521614074707,-1.6196402311325073
2926,-0.029911957681179047,-0.030751053243875504
2927,-7.120162010192871,-7.093983173370361
2928,-2.7178280353546143,-2.69852876663208
2929,0.15501031279563904,0.09552296996116638
2930,0.019753143191337585,0.039971377700567245
2931,-1.7393780946731567,-1.8147623538970947
2932,0.015161488205194473,0.019410785287618637
2933,-1.0115087032318115,-0.9940392971038818
2934,0.002719914074987173,7.263501174747944e-06
2935,-5.719603061676025,-5.720442295074463
2936,-0.24741555750370026,-0.2706270217895508
2937,0.006573697552084923,0.010549072176218033
2938,-1.2512202262878418,-1.2642821073532104
2939,-0.08030763268470764,-0.08537805080413818
2940,0.014476461336016655,0.013488205149769783
2941,0.004454842768609524,0.008430217392742634
2942,-0.16338655352592468,-0.16605158150196075
2943,-0.057310570031404495,-0.060023222118616104
2944,-3.611083507537842,-3.137202739715576
2945,0.045003268867731094,0.04485612362623215
2946,-0.6774067282676697,-0.6865521669387817
2947,0.02070911042392254,0.010068703442811966
2948,-1.3131828308105469,-1.3209789991378784
2949,-0.2661013603210449,-0.25581490993499756
2950,-0.010176979005336761,-0.0014851167798042297
2951,-0.007012655958533287,-0.009103843942284584
2952,-0.020510487258434296,-0.04201444238424301
2953,-0.04787367209792137,-0.05712020397186279
2954,-3.3088765144348145,-3.3180220127105713
2955,0.1401529163122177,0.06476866453886032
2956,-1.963304877281189,-1.9813340902328491
2957,0.0011948582250624895,0.0004066144465468824
2958,-3.782783269882202,-3.7911934852600098
2959,0.21572637557983398,0.08448869735002518
2960,-0.02455611526966095,0.13642176985740662
2961,0.03419264405965805,0.0037303552962839603
2962,-4.461335182189941,-4.472346305847168
2963,-0.18861252069473267,-0.16856491565704346
2964,-0.023807864636182785,-0.0284745916724205
2965,-1.5283868312835693,-1.5464160442352295
2966,-0.25662878155708313,-0.26587530970573425
2967,-0.5265997648239136,-0.5860871076583862
2968,-0.06732603162527084,-0.068114273250103
2969,-1.314980387687683,-1.3110049962997437
2970,-0.11740228533744812,-0.10962285101413727
2971,-0.000291973352432251,-0.008702236227691174
2972,0.023243073374032974,0.014832810498774052
2973,-0.8721991777420044,-0.8937031626701355
2974,-2.2863974571228027,-2.307901382446289
2975,0.10146290808916092,0.5753437876701355
2976,0.24215540289878845,0.8360971808433533
2977,0.0015381202101707458,0.011690817773342133
2978,-6.8021931648254395,-6.851531028747559
2979,-1.5813473463058472,-1.5786898136138916
2980,-0.07017375528812408,-0.07096199691295624
2981,-0.18880754709243774,-0.20186936855316162
2982,-3.3526272773742676,-3.3097164630889893
2983,-0.003035153727978468,-0.0038233972154557705
2984,0.02571784518659115,0.06196737289428711
2985,0.0036833619233220816,0.03628900647163391
2986,-1.8091017007827759,-1.8168978691101074
2987,-0.07082811743021011,-0.06304867565631866
2988,-5.20466947555542,-5.209502696990967
2989,-2.4532053470611572,-2.3029932975769043
2990,0.002637523226439953,0.0053344289772212505
2991,-0.08407341688871384,-0.05789456516504288
2992,-0.008659064769744873,-0.01734745502471924
2993,-1.447198748588562,-1.448499083518982
2994,-2.4101674556732178,-2.4049694538116455
2995,-0.018231114372611046,-0.019097842276096344
2996,-2.182482957839966,-2.195544719696045
2997,-3.469947576522827,-3.4750332832336426
2998,-0.8351002931594849,-0.7343600392341614
2999,0.02283032238483429,0.04304855689406395
3000,-0.0007342696189880371,0.020501911640167236
3001,-0.009583769366145134,-0.011674957349896431
3002,0.04285812750458717,0.046645376831293106
3003,0.011406326666474342,0.015655623748898506
3004,0.006726684048771858,0.001047381549142301
3005,-6.581631183624268,-6.594743728637695
3006,-0.024816501885652542,-0.02990216761827469
3007,-0.681508481502533,-0.6823751926422119
3008,-0.1787959337234497,-0.15755975246429443
3009,-1.429119348526001,-1.4292664527893066
3010,-4.659053802490234,-4.668300151824951
3011,-0.3724321126937866,-0.37751778960227966
3012,-0.7006468772888184,-0.6804286241531372
3013,0.02926570549607277,0.04673510044813156
3014,-0.21121032536029816,-0.21531951427459717
3015,0.04041726887226105,0.03646600991487503
3016,0.003760724561288953,0.03636636957526207
3017,0.031043484807014465,0.05227966606616974
3018,-11.099286079406738,-11.112399101257324
3019,0.07474972307682037,-0.056487955152988434
3020,-8.234585762023926,-8.235424995422363
3021,0.07657372206449509,0.08672641962766647
3022,0.02260587550699711,0.056694719940423965
3023,0.036019980907440186,0.04379941523075104
3024,-0.807144820690155,-0.8666321635246277
3025,-0.4242911636829376,-0.4263823628425598
3026,-0.686298668384552,-0.6870868802070618
3027,-0.5663272738456726,-0.5684184432029724
3028,-2.248976469039917,-2.2546558380126953
3029,-5.453871726989746,-5.420207977294922
3030,-1.2841840982437134,-1.3031288385391235
3031,0.16014041006565094,0.11440467834472656
3032,-1.0346906185150146,-1.0367817878723145
3033,0.13629977405071259,0.09056404232978821
3034,-1.0400269031524658,-0.9701952934265137
3035,0.0323156900703907,0.07522664964199066
3036,-6.246580600738525,-6.242331504821777
3037,-6.006012439727783,-5.995040416717529
3038,-1.095715880393982,-1.085815191268921
3039,0.05089415982365608,0.02758767455816269
3040,-1.0303019285202026,-1.04341459274292
3041,-1.866721272468567,-1.870672583580017
3042,0.002140444703400135,0.007338439114391804
3043,-0.5001184344291687,-0.5022096037864685
3044,-0.0063448138535022736,-0.007211540825664997
3045,-0.09617513418197632,-0.10397125035524368
3046,-0.023576319217681885,-0.028409354388713837
3047,-2.082869291305542,-2.1665425300598145
3048,-0.2973676025867462,-0.300080269575119
3049,-2.519073247909546,-2.524143695831299
3050,0.10781676322221756,0.08887212723493576
3051,-0.09966567158699036,-0.10320759564638138
3052,-0.5915424227714539,-0.5217107534408569
3053,-0.10307926684617996,-0.10042183101177216
3054,0.0010331673547625542,0.033638812601566315
3055,0.04746751859784126,0.1220049262046814
3056,0.05614328011870384,0.12480875849723816
3057,0.026234464719891548,0.021083684638142586
3058,-0.003960767760872841,-0.004749011248350143
3059,-1.0422487258911133,-1.047927975654602
3060,-0.13699966669082642,-0.15502890944480896
3061,0.03297411650419235,0.054210297763347626
3062,-0.9746128916740417,-0.9729547500610352
3063,-2.1009321212768555,-2.1022324562072754
3064,0.00026446394622325897,0.03392810374498367
3065,-2.0201714038848877,-2.0237131118774414
3066,-0.13472719490528107,-0.13776439428329468
3067,-0.0035918380599468946,-0.005683025345206261
3068,0.003318562638014555,0.03592420741915703
3069,0.14295412600040436,0.17719663679599762
3070,-0.18368765711784363,-0.184666708111763
3071,-0.00024662911891937256,-0.0023378164041787386
3072,-0.042511723935604095,-0.022464115172624588
3073,-1.1274203062057495,-1.107202172279358
3074,0.010886984877288342,0.0017415517941117287
3075,-13.382193565368652,-13.371906280517578
3076,0.025612881407141685,0.020542457699775696
3077,-2.5288398265838623,-2.5261428356170654
3078,-0.6881498098373413,-0.7061790227890015
3079,-17.866945266723633,-17.858253479003906
3080,-0.21629945933818817,-0.220966175198555
3081,-0.0016488097608089447,0.003549184650182724
3082,-0.3193924129009247,-0.32454317808151245
3083,0.008933045901358128,0.013182342983782291
3084,-6.834421634674072,-6.831764221191406
3085,-0.6940571665763855,-0.6980084180831909
3086,-0.01901593804359436,0.015226572751998901
3087,-1.0695048570632935,-1.0657176971435547
3088,-0.09974396228790283,-0.09549466520547867
3089,0.040005557239055634,0.03916646167635918
3090,-0.08333731442689896,-0.07464545220136642
3091,-5.429019451141357,-5.47475528717041
3092,0.009233733639121056,0.020205959677696228
3093,-0.25079643726348877,-0.2464912384748459
3094,-0.04739117622375488,-0.06542040407657623
3095,-7.688065052032471,-7.68577241897583
3096,-0.5427870750427246,-0.5086982250213623
3097,-0.6559401750564575,-0.6449679136276245
3098,0.007054015528410673,0.004016813822090626
3099,-0.05081789940595627,-0.03077029436826706
3100,0.015238489955663681,0.019487787038087845
3101,-7.701811790466309,-7.70960807800293
3102,0.013184107840061188,0.023336805403232574
3103,-0.09675252437591553,-0.10454864054918289
3104,-0.027560241520404816,-0.018868379294872284
3105,-6.257081508636475,-6.251883506774902
3106,0.00622132932767272,0.011419323273003101
3107,-0.16822177171707153,-0.014276713132858276
3108,-5.142786026000977,-5.146327972412109
3109,-3.8984649181365967,-3.907153367996216
3110,0.007707731798291206,0.0026220669969916344
3111,0.016588766127824783,0.05067761242389679
3112,0.0068772342056035995,0.0011979315895587206
3113,-0.022859372198581696,0.13108569383621216
3114,0.012655713595449924,0.004859597887843847
3115,-0.29638969898223877,-0.292140394449234
3116,-0.00943860411643982,0.4741677939891815
3117,-3.2133290767669678,-3.278740406036377
3118,-0.03756411373615265,-0.0432434156537056
3119,0.026575474068522453,0.020007789134979248
3120,-1.0683215856552124,-1.0666635036468506
3121,-4.037375450134277,-4.033126354217529
3122,0.0662953183054924,0.07498718053102493
3123,-1.2158839702606201,-1.2150734663009644
3124,-1.008406639099121,-0.9802819490432739
3125,-0.04811536520719528,-0.061202891170978546
3126,0.03268299996852875,-0.042701251804828644
3127,-0.023388847708702087,-0.01819085329771042
3128,0.11150051653385162,-0.019737161695957184
3129,-0.16037508845329285,-0.15871697664260864
3130,0.03057168237864971,0.029732586815953255
3131,-3.6055526733398438,-3.641544818878174
3132,-0.05687291920185089,-0.046972230076789856
3133,-0.107840895652771,-0.10514398664236069
3134,-0.8168049454689026,-0.827445387840271
3135,-0.032604120671749115,-0.05410807579755783
3136,0.05155271291732788,0.09446367621421814
3137,-0.014478112570941448,-0.00928011815994978
3138,-0.0817880854010582,-0.0838792696595192
3139,-7.58908224105835,-7.587423801422119
3140,0.04338201880455017,0.047169268131256104
3141,0.048823822289705276,0.008874315768480301
3142,-4.836136341094971,-4.859443187713623
3143,-2.486583948135376,-2.4892489910125732
3144,-0.12398501485586166,-0.1677277535200119
3145,-7.222279071807861,-7.202061176300049
3146,-5.129446506500244,-5.103267669677734
3147,-3.211949348449707,-3.058004379272461
3148,-0.5013620257377625,-0.49906957149505615
3149,0.015141556970775127,0.051391083747148514
3150,-0.0032107343431562185,-0.0053019216284155846
3151,0.1079612597823143,0.5818421244621277
3152,-1.13565194606781,-1.138364553451538
3153,-1.3640323877334595,-1.3648205995559692
3154,-2.861677646636963,-2.8625168800354004
3155,-0.7995136380195618,-0.7952083945274353
3156,-0.23294737935066223,-0.2786698341369629
3157,-0.007699983194470406,-0.005003077909350395
3158,-0.021283093839883804,-0.0445895791053772
3159,0.06252316385507584,0.1698046326637268
3160,-0.007618297822773457,-0.010655499994754791
3161,0.00939759612083435,0.001601479947566986
3162,0.1616511195898056,0.01169344037771225
3163,-2.802581548690796,-2.806175470352173
3164,0.17107264697551727,0.6546790599822998
3165,-0.07999763637781143,-0.0877937525510788
3166,-0.24841290712356567,-0.2594240605831146
3167,-1.6781797409057617,-1.6729817390441895
3168,0.06911616027355194,0.04174995794892311
3169,-3.526313066482544,-3.5290255546569824
3170,0.29333630204200745,0.8872780799865723
3171,-5.313273906707764,-5.3179402351379395
3172,-1.5526041984558105,-1.4839386940002441
3173,-0.005060645751655102,-0.0010852711275219917
3174,0.15524700284004211,0.024009332060813904
3175,-0.04526813328266144,-0.047359321266412735
3176,-0.32117998600006104,-0.31089353561401367
3177,-1.9260358810424805,-1.9753738641738892
3178,-0.6995583772659302,-0.7043914198875427
3179,-2.582298755645752,-2.5723981857299805
3180,-12.647416114807129,-12.648404121398926
3181,0.004419164266437292,0.006077278405427933
3182,-0.020410407334566116,0.0008257739245891571
3183,-0.673994243144989,-0.8052319288253784
3184,0.04783003032207489,-0.0275542214512825
3185,-0.5851455330848694,-0.5898122787475586
3186,-1.607116460800171,-1.7570741176605225
3187,-0.0031058061867952347,0.017112428322434425
3188,-1.8431949615478516,-1.8462321758270264
3189,-0.35448506474494934,-0.3505096733570099
3190,-0.41728705167770386,-0.4134998023509979
3191,-2.808162212371826,-2.80550479888916
3192,-0.001270083710551262,-0.01438270416110754
3193,-0.7825238704681396,-0.7612876892089844
3194,-1.794281244277954,-1.795581579208374
3195,0.0214187391102314,0.04265492036938667
3196,0.0218342375010252,0.031734924763441086
3197,-1.255548119544983,-1.2633442878723145
3198,-0.07517185807228088,-0.08024227619171143
3199,-0.4360136389732361,-0.441084086894989
3200,0.10823053866624832,0.08928590267896652
3201,-0.47416409850120544,-0.4872259199619293
3202,-2.1220569610595703,-2.181544303894043
3203,-0.07229936867952347,-0.06964193284511566
3204,-1.0846611261367798,-1.0822174549102783
3205,0.0006359294056892395,0.034299567341804504
3206,-0.15806004405021667,0.43588173389434814
3207,-0.25291094183921814,-0.23544156551361084
3208,-0.09767331928014755,-0.0984615609049797
3209,-6.833192825317383,-6.8564043045043945
3210,0.04107510298490524,0.040236007422208786
3211,0.1741718053817749,0.6577782034873962
3212,-3.0643835067749023,-3.0721795558929443
3213,-0.0008144639432430267,0.004383530467748642
3214,-0.014513137750327587,-0.009315143339335918
3215,-0.22314585745334625,-0.219170480966568
3216,-0.36902642250061035,-0.3741771876811981
3217,0.07623306661844254,0.06314554065465927
3218,-2.2694597244262695,-2.2745301723480225
3219,-1.4406105279922485,-1.4379136562347412
3220,-0.00841965526342392,-0.004632405936717987
3221,-1.9794831275939941,-1.9975123405456543
3222,-4.701451301574707,-4.227570056915283
3223,-0.4422009587287903,-0.45528846979141235
3224,-0.4706111550331116,-0.4603247046470642
3225,0.00681195966899395,0.01078733429312706
3226,-1.1983695030212402,-1.2010821104049683
3227,-0.04917968809604645,-0.0672089159488678
3228,-1.426807165145874,-1.4541733264923096
3229,0.00863915029913187,0.005974127911031246
3230,-7.031593322753906,-7.054900169372559
3231,-1.806991457939148,-1.7857552766799927
3232,-0.05946648120880127,-0.05567923188209534
3233,-1.2692725658416748,-1.1153274774551392
3234,-0.25775346159935,-0.268393874168396
3235,-1.711089849472046,-1.7131810188293457
3236,-0.09114601463079453,-0.09381103515625
3237,-0.0829678475856781,-0.06549844890832901
3238,0.006120922043919563,-0.0022893408313393593
3239,-2.4722325801849365,-2.477911949157715
3240,-3.45530104637146,-3.4573922157287598
3241,0.05425948649644852,0.07172888517379761
3242,-3.2774105072021484,-3.2411608695983887
3243,-0.5224138498306274,-0.4962349832057953
3244,-1.256772518157959,-1.3041032552719116
3245,-5.297926902770996,-5.271748065948486
3246,-0.8529807329177856,-0.863991916179657
3247,-0.029544390738010406,-0.03421111777424812
3248,-0.6452575922012329,-0.6583194136619568
3249,-0.536856472492218,-0.5408077239990234
3250,-1.9663550853729248,-1.9562023878097534
3251,-4.4756388664245605,-4.449460029602051
3252,-1.0362870693206787,-1.0595935583114624
3253,-0.37793782353401184,-0.3870832622051239
3254,-0.09971747547388077,-0.11035788059234619
3255,-10.952631950378418,-10.97593879699707
3256,0.04331566020846367,0.04316851496696472
3257,0.15546277165412903,0.09597542881965637
3258,-0.7351541519165039,-0.744400680065155
3259,-4.621335029602051,-4.63002347946167
3260,-0.5924840569496155,-0.6034952402114868
3261,0.029286598786711693,0.0077826413325965405
3262,0.03329265117645264,0.02934139221906662
3263,0.16735219955444336,0.2644008696079254
3264,-2.1347784996032715,-2.1439239978790283
3265,-4.007537841796875,-3.9749321937561035
3266,0.004479600582271814,0.006137714721262455
3267,-0.183801531791687,-0.18888719379901886
3268,-8.576869010925293,-8.589930534362793
3269,0.023258928209543228,0.014848665334284306
3270,-2.375293731689453,-2.370988607406616
3271,0.06726973503828049,0.07596159726381302
3272,-6.154888153076172,-6.173832893371582
3273,-2.333113193511963,-2.3361504077911377
3274,-7.235520362854004,-7.225367546081543
3275,0.07266655564308167,0.061655398458242416
3276,-3.7478463649749756,-3.7544140815734863
3277,-0.11098701506853104,-0.08975083380937576
3278,-0.027333609759807587,0.0052720364183187485
3279,-7.5580668449401855,-7.633450984954834
3280,-0.06802625209093094,-0.07370555400848389
3281,-9.138442039489746,-9.117206573486328
3282,-1.9116812944412231,-1.915223240852356
3283,-0.02260258048772812,-0.05859486386179924
3284,-0.7384704947471619,-0.747717022895813
3285,0.041199903935194016,0.0513526014983654
3286,-1.8166555166244507,-1.8174437284469604
3287,-2.525541067123413,-2.530207872390747
3288,0.0405927449464798,-0.09064493328332901
3289,-7.254010200500488,-7.220346450805664
3290,-1.6599875688552856,-1.6500868797302246
3291,0.00884060189127922,0.04509013146162033
3292,-0.03210311755537987,0.03656236082315445
3293,-0.03991969674825668,-0.05056010186672211
3294,-0.022845782339572906,-0.03348618745803833
3295,0.01268794946372509,0.016937246546149254
3296,-8.948956489562988,-8.475075721740723
3297,-2.1344106197357178,-2.1380045413970947
3298,-0.309979647397995,0.2839621305465698
3299,-0.05704741179943085,-0.057914137840270996
3300,0.00384592660702765,0.001133275916799903
3301,-0.05348392575979233,-0.09722666442394257
3302,-1.7909482717514038,-1.7945423126220703
3303,-1.4216337203979492,-1.426719307899475
3304,-2.2758660316467285,-2.2850115299224854
3305,0.0790257528424263,0.08917845040559769
3306,-0.04445860907435417,-0.045446865260601044
3307,-3.1759867668151855,-3.1780779361724854
3308,-0.006314815022051334,-0.007181541994214058
3309,-2.829921245574951,-2.853132724761963
3310,-0.2378867268562317,-0.23875346779823303
3311,-2.5372719764709473,-2.5345749855041504
3312,-1.0175292491912842,-1.0202418565750122
3313,0.0061104558408260345,0.023579850792884827
3314,0.025842156261205673,0.019274471327662468
3315,-0.14389115571975708,0.017086729407310486
3316,0.21892611682415009,0.08768843859434128
3317,-2.209613561630249,-2.206916570663452
3318,-1.4407765865325928,-1.4434415102005005
3319,-0.0009459945140406489,-0.0017342382343485951
3320,-3.6656131744384766,-3.66648006439209
3321,0.08642411231994629,0.07333658635616302
3322,-4.635773181915283,-4.642341136932373
3323,0.02192218042910099,0.025709429755806923
3324,0.0034196830820292234,0.008617677725851536
3325,0.005543384701013565,0.03963223099708557
3326,-0.25918513536453247,-0.255209743976593
3327,-0.0005651339888572693,0.0002453209599480033
3328,-2.3571791648864746,-2.3971288204193115
3329,-4.379971504211426,-4.380837917327881
3330,-2.7036030292510986,-2.7166905403137207
3331,0.03788086026906967,0.1124182641506195
3332,-0.1392768919467926,-0.13698440790176392
3333,-0.9468787312507629,-0.9525580406188965
3334,-0.14255860447883606,-0.1434253454208374
3335,-2.639240264892578,-2.641331434249878
3336,0.0828205943107605,0.23303258419036865
3337,-0.29246506094932556,-0.2990327477455139
3338,0.05117524787783623,0.09408621490001678
3339,-4.628245830535889,-4.632354736328125
3340,-11.740517616271973,-11.59030532836914
3341,-0.010993882082402706,-0.008296976797282696
3342,-2.903602123260498,-2.9086878299713135
3343,-1.6547094583511353,-1.63347327709198
3344,0.03509877994656563,0.004636491183191538
3345,-0.022300757467746735,0.047530919313430786
3346,0.010183779522776604,0.002387664280831814
3347,-0.5170809626579285,-0.5351101756095886
3348,-0.001366548240184784,0.15961132943630219
3349,-0.003774231532588601,-0.004640959203243256
3350,0.027580907568335533,0.03786735609173775
3351,-4.527162551879883,-4.5355730056762695
3352,0.0523100271821022,0.02909856103360653
3353,-3.52018141746521,-3.366236448287964
3354,-0.023335710167884827,-0.02089202031493187
3355,0.08256903290748596,0.05935756862163544
3356,0.06318975239992142,0.01944701373577118
3357,-2.442380905151367,-2.421144723892212
3358,0.014703786000609398,0.1686488538980484
3359,-1.7111802101135254,-1.6769376993179321
3360,-0.5467248558998108,-0.5518105030059814
3361,0.048717327415943146,0.025410844013094902
3362,0.0193431805819273,0.006281355395913124
3363,0.01435976754873991,0.007792082615196705
3364,-1.6949713230133057,-1.699080467224121
3365,-1.483399510383606,-1.472427248954773
3366,0.15068285167217255,0.14970380067825317
3367,-1.334492564201355,-1.3004037141799927
3368,-0.32498666644096375,-0.3300571143627167
3369,0.007648144848644733,0.01862036995589733
3370,-4.426332950592041,-4.557570457458496
3371,-0.07659176737070084,-0.077580027282238
3372,-4.717765808105469,-4.763488292694092
3373,-0.0022044326178729534,-0.0029926765710115433
3374,-0.009395688772201538,-0.049345195293426514
3375,-0.09704799950122833,-0.09913918375968933
3376,0.00875656958669424,0.007768313400447369
3377,-0.05488705635070801,-0.022281412035226822
3378,-1.0533298254013062,-1.0584806203842163
3379,0.10259139537811279,0.06264188885688782
3380,-0.006114444695413113,-0.0034570028074085712
3381,-1.1073706150054932,-1.116617202758789
3382,-0.13325181603431702,-0.1305549144744873
3383,-2.1858153343200684,-2.2047600746154785
3384,-2.587161064147949,-2.5828559398651123
3385,-1.1008174419403076,-1.0981205701828003
3386,0.01164784375578165,0.003851727582514286
3387,-0.9763797521591187,-0.958910346031189
3388,-0.13973988592624664,-0.14333392679691315
3389,-1.3423620462417603,-1.3603912591934204
3390,-6.291543483734131,-6.271325588226318
3391,-4.782029628753662,-4.805241107940674
3392,-1.9529179334640503,-1.961328148841858
3393,-0.03029908612370491,-0.03159938380122185
3394,-0.1416986584663391,-0.14256539940834045
3395,0.029072755947709084,0.05030893534421921
3396,-2.5655863285064697,-2.5603883266448975
3397,-0.7997199296951294,-0.7959326505661011
3398,0.006468724459409714,0.026686958968639374
3399,-3.7275969982147217,-3.7296881675720215
3400,-0.055827170610427856,-0.0995699092745781
3401,-0.09009646624326706,-0.09218765050172806
3402,-1.6009706258773804,-1.6060562133789062
3403,-0.3609350323677063,-0.3630262315273285
3404,-0.01992758736014366,-0.024036774411797523
3405,-0.9225459694862366,-0.9316914081573486
3406,0.0631491020321846,0.019406363368034363
3407,0.005898409057408571,0.00021910644136369228
3408,-0.4086924195289612,-0.41738080978393555
3409,-0.17192083597183228,-0.21566356718540192
3410,-4.422474384307861,-4.449840545654297
3411,0.0386725552380085,0.03783345967531204
3412,-1.4820325374603271,-1.4846974611282349
3413,0.15543822944164276,0.09595087915658951
3414,-2.593942880630493,-2.589693546295166
3415,-4.186779975891113,-4.1894450187683105
3416,-1.3755559921264648,-1.4592292308807373
3417,0.0020931377075612545,0.0012264102697372437
3418,-1.2721866369247437e-06,-0.005680575035512447
3419,-0.0801900327205658,-0.08105675876140594
3420,-11.459400177001953,-11.464066505432129
3421,0.009245684370398521,0.00825742818415165
3422,-1.0808305740356445,-1.0895189046859741
3423,-0.18627461791038513,-0.1940707415342331
3424,0.01650949940085411,0.0072629693895578384
3425,0.05516848340630531,0.08329322934150696
3426,-5.294400215148926,-5.295388698577881
3427,-4.395092964172363,-4.402889251708984
3428,0.025203388184309006,0.020132964476943016
3429,-10.50761604309082,-10.510653495788574
3430,0.04840254783630371,0.532008945941925
3431,-0.0353945717215538,-0.04048023745417595
3432,-0.017202235758304596,-0.10087543725967407
3433,-1.1514931917190552,-1.1413404941558838
3434,-2.064791202545166,-2.067828416824341
3435,-5.084980010986328,-5.147261142730713
3436,-3.746767282485962,-3.759829044342041
3437,-0.015917645767331123,-0.013625171035528183
3438,-1.6612610816955566,-1.6412134170532227
3439,0.004623008891940117,0.00892820954322815
3440,0.0024282517842948437,0.005085693672299385
3441,-0.48018544912338257,-0.4832226634025574
3442,0.030754243955016136,0.10529164969921112
3443,-5.12414026260376,-5.127682209014893
3444,-3.2272019386291504,-3.2364485263824463
3445,0.028650663793087006,0.030943138524889946
3446,0.009848738089203835,0.029896344989538193
3447,0.012593727558851242,0.004797611851245165
3448,0.016264598816633224,0.007119164802134037
3449,-2.8247199058532715,-2.7965950965881348
3450,-1.311668872833252,-1.3089720010757446
3451,-0.8810025453567505,-0.8711018562316895
3452,-0.349951833486557,-0.3306524455547333
3453,-0.004039832390844822,-0.0013823905028402805
3454,-0.4939690828323364,-0.4991198480129242
3455,0.015023862011730671,0.0019112415611743927
3456,0.004664736334234476,0.009862731210887432
3457,-6.728470325469971,-6.729309558868408
3458,-2.3206026554107666,-2.3271703720092773
3459,0.07431917637586594,0.03436966985464096
3460,-1.2033402919769287,-1.2068822383880615
3461,0.007416579872369766,0.0023309150710701942
3462,-1.067368745803833,-1.0709627866744995
3463,-0.016775310039520264,-0.01761440560221672
3464,-0.0034470711834728718,-0.0017889570444822311
3465,-0.4449304938316345,-0.41068798303604126
3466,-0.07675527036190033,-0.04266642406582832
3467,-7.128748416900635,-7.141835689544678
3468,0.0015794453211128712,0.00677743973210454
3469,0.0005961961578577757,-0.00019204756245017052
3470,0.08095177263021469,0.1507834494113922
3471,-0.03421476483345032,-0.036305952817201614
3472,-0.5304749011993408,-0.5023502111434937
3473,-0.0947313979268074,-0.13847413659095764
3474,-0.3824991285800934,-0.38347816467285156
3475,-1.482392430305481,-1.5056989192962646
3476,-6.4182915687561035,-6.426980018615723
3477,-1.6424784660339355,-1.6445696353912354
3478,-4.241532325744629,-4.134250640869141
3479,0.02510794810950756,0.018540263175964355
3480,-1.808423399925232,-1.8105145692825317
3481,-0.1301296055316925,-0.1955408900976181
3482,0.024009525775909424,0.05809837207198143
3483,-0.19105976819992065,-0.2367822229862213
3484,-0.3531148433685303,-0.3539815843105316
3485,-2.201986074447632,-2.1967880725860596
3486,-7.059767723083496,-7.064853668212891
3487,-0.11003558337688446,-0.115106001496315
3488,0.020395975559949875,0.016854049637913704
3489,-2.0671796798706055,-2.1984174251556396
3490,-0.5556901693344116,-0.5607758164405823
3491,-0.21046075224876404,0.26342010498046875
3492,-0.1406116485595703,-0.14075879752635956
3493,0.2166140377521515,0.08537635952234268
3494,0.053454555571079254,0.12212003767490387
3495,0.020140724256634712,0.01603153720498085
3496,-0.3613080084323883,-0.3287023603916168
3497,-0.0061785317957401276,-0.003521089907735586
3498,-0.01658046618103981,-0.017368709668517113
3499,-0.2814587354660034,-0.3047652244567871
3500,-0.011772580444812775,-0.022412985563278198
3501,-0.04400032013654709,-0.05056800693273544
3502,-2.443315267562866,-2.445406436920166
3503,0.029191259294748306,0.02835216373205185
3504,-4.993175029754639,-5.068559169769287
3505,0.021601438522338867,0.008539614267647266
3506,-1.7814115285873413,-1.8087776899337769
3507,-1.8200328350067139,-1.865755319595337
3508,-1.7665642499923706,-1.7796518802642822
3509,-0.5481128692626953,-0.5612254738807678
3510,0.0921405479311943,0.24235253036022186
3511,0.00037827854976058006,0.005576272960752249
3512,0.09155357629060745,0.565434455871582
3513,0.0747356116771698,0.22494760155677795
3514,-0.27058297395706177,-0.2745342254638672
3515,-0.006560724228620529,-0.010154766030609608
3516,-0.6912674903869629,-0.709296703338623
3517,-3.1201491355895996,-3.111457347869873
3518,0.025188803672790527,0.0464249849319458
3519,-0.15063756704330444,-0.13041932880878448
3520,-2.055734157562256,-2.0220706462860107
3521,0.0035406784154474735,0.0008280276088044047
3522,0.0272760521620512,0.027128906920552254
3523,-3.478764772415161,-3.6287224292755127
3524,0.000336657278239727,-0.0005300701595842838
3525,-0.4654645323753357,-0.46302083134651184
3526,-4.514199733734131,-4.493981838226318
3527,-0.0917484313249588,-0.07153019309043884
3528,-0.2465570718050003,-0.2505083382129669
3529,-0.7531659603118896,-0.65611732006073
3530,0.001997326733544469,-9.386060992255807e-05
3531,0.03445235639810562,0.003990069031715393
3532,-0.024709925055503845,-0.020922675728797913
3533,-0.011890340596437454,-0.004110902547836304
3534,-0.37546205520629883,-0.3820297420024872
3535,-1.851802110671997,-1.849509596824646
3536,-0.36660337448120117,-0.4103460907936096
3537,-0.16255874931812286,-0.16527140140533447
3538,-0.6863705515861511,-0.691440999507904
3539,-0.08355408161878586,-0.08621910214424133
3540,-0.07906512171030045,-0.07527787238359451
3541,-0.537833571434021,-0.5408707857131958
3542,-1.657408595085144,-1.6547510623931885
3543,-1.9979175329208374,-2.0030031204223633
3544,-0.9350278973579407,-0.9263360500335693
3545,0.0400257483124733,0.03607448935508728
3546,-1.0911422967910767,-1.0995525121688843
3547,-5.151576995849609,-5.117913246154785
3548,-0.4665098190307617,-0.47962242364883423
3549,-7.579421043395996,-7.6630940437316895
3550,-0.7148431539535522,-0.7422093152999878
3551,-0.7102002501487732,-0.22659385204315186
3552,-5.039837837219238,-5.040826320648193
3553,-2.169999837875366,-2.1677074432373047
3554,-0.4349667429924011,-0.4262748956680298
3555,-0.295268714427948,-0.29613545536994934
3556,-1.6060881614685059,-1.6033912897109985
3557,0.002927180379629135,0.010706618428230286
3558,-5.976522922515869,-5.973825931549072
3559,0.009076494723558426,0.026545889675617218
3560,-4.66777229309082,-4.656800270080566
3561,-0.01726243644952774,-0.021371623501181602
3562,-0.06291856616735458,-0.0586133636534214
3563,-1.116646409034729,-1.1167935132980347
3564,-0.5399531126022339,-0.5486415028572083
3565,0.05430532991886139,0.056749019771814346
3566,-3.8716275691986084,-3.8896567821502686
3567,0.019011719152331352,0.03922995552420616
3568,-3.9767394065856934,-3.9777185916900635
3569,-0.05228133872151375,-0.0530695840716362
3570,0.05268051475286484,0.025314314290881157
3571,-1.3324615955352783,-1.32867431640625
3572,-1.3628867864608765,-1.3818315267562866
3573,-4.491419792175293,-4.384138107299805
3574,-0.2203124612569809,-0.2002648413181305
3575,0.13127164542675018,0.07178429514169693
3576,-1.1821339130401611,-1.2294646501541138
3577,-0.01289111003279686,0.020772527903318405
3578,-2.294767141342163,-2.2999179363250732
3579,-6.124849319458008,-6.130000114440918
3580,-3.594719886779785,-3.6136646270751953
3581,-0.0010732534574344754,-0.0018614971777424216
3582,-0.8317407965660095,-0.8239613771438599
3583,0.0018416838720440865,0.003499798011034727
3584,-0.13928189873695374,-0.1479702889919281
3585,-1.1703815460205078,-1.1730464696884155
3586,0.008024550043046474,0.003357824170961976
3587,0.01793508604168892,0.014393159188330173
3588,0.07842456549406052,0.0885772630572319
3589,-1.389158844947815,-1.3912500143051147
3590,-0.018924325704574585,-0.0149489501491189
3591,-1.352946400642395,-1.3966891765594482
3592,-0.008939186111092567,0.0009615011513233185
3593,-2.005561113357544,-2.0892343521118164
3594,0.05983573943376541,0.06852760165929794
3595,-1.55354642868042,-1.5627930164337158
3596,0.08197576552629471,0.05876430496573448
3597,0.02900267019867897,0.028163574635982513
3598,-4.948761463165283,-4.971972942352295
3599,0.13819558918476105,0.1724380999803543
3600,-0.05366729944944382,-0.06675482541322708
3601,0.09189926832914352,0.08088810741901398
3602,-0.3458065092563629,-0.429479718208313
3603,0.003720562905073166,0.00637800432741642
3604,0.017461810261011124,0.012391386553645134
3605,-8.951081275939941,-8.918476104736328
3606,-0.10783888399600983,-0.1477883905172348
3607,-2.656540632247925,-2.675485372543335
3608,-2.618933916091919,-2.5905885696411133
3609,-1.5781774520874023,-1.5821287631988525
3610,0.0037430129013955593,-0.0019362897146493196
3611,0.009147364646196365,0.004061699844896793
3612,-11.142868995666504,-11.138619422912598
3613,0.02079332433640957,0.04101155698299408
3614,-6.384267330169678,-6.534224987030029
3615,-0.18155400454998016,-0.18566319346427917
3616,-2.798086166381836,-2.8011233806610107
3617,0.02045329287648201,0.013885607942938805
3618,-3.3127400875091553,-3.319307804107666
3619,0.012026384472846985,-0.0716468095779419
3620,-0.9848504066467285,-0.9565049409866333
3621,-3.3000311851501465,-3.305116891860962
3622,-0.1683904081583023,-0.018178418278694153
3623,-0.9557539224624634,-0.9584665894508362
3624,-5.076555252075195,-5.151939392089844
3625,0.026525648310780525,0.01995796337723732
3626,-2.1689391136169434,-2.199401378631592
3627,0.03509436920285225,0.004632081836462021
3628,-0.2091648429632187,-0.20995308458805084
3629,0.021444136276841164,0.008382311090826988
3630,-1.5401283502578735,-1.5064647197723389
3631,-0.19130368530750275,-0.1926039755344391
3632,0.07577380537986755,0.05682917311787605
3633,-4.376793384552002,-4.394822597503662
3634,-0.7533087134361267,-0.7932581901550293
3635,-0.4756883978843689,-0.4582190215587616
3636,0.011615145951509476,-0.0014974749647080898
3637,-0.4108389616012573,-0.41550567746162415
3638,-0.7743774652481079,-0.7381279468536377
3639,-0.06533654034137726,-0.08854800462722778
3640,-0.025636965408921242,-0.02772815153002739
3641,-0.10298659652471542,-0.10217614471912384
3642,0.027986925095319748,0.04728631302714348
3643,-8.280016899108887,-8.274819374084473
3644,0.006422847509384155,0.0024715885519981384
3645,-1.0522077083587646,-1.0484204292297363
3646,0.024328814819455147,0.019178034737706184
3647,-3.13114333152771,-2.5372016429901123
3648,-2.8096728324890137,-2.8070154190063477
3649,0.0038578880485147238,0.00026384624652564526
3650,-0.24160034954547882,-0.24727964401245117
3651,-2.8011763095855713,-2.7968711853027344
3652,0.017075464129447937,-0.132882222533226
3653,0.1079527959227562,0.5818336606025696
3654,-7.0093183517456055,-7.007659912109375
3655,-0.0023843329399824142,0.03170451521873474
3656,0.013484412804245949,0.012496156617999077
3657,-1.3465172052383423,-1.3825095891952515
3658,-0.5506654381752014,-0.5553321838378906
3659,-0.5371537208557129,-0.5272530317306519
3660,-2.264539957046509,-2.230297327041626
3661,-1.3140900135040283,-1.3187568187713623
3662,-0.25966256856918335,-0.2609628736972809
3663,-0.24984470009803772,-0.24553950130939484
3664,-0.47660088539123535,-0.4858474135398865
3665,0.0011481009423732758,-0.04259463772177696
3666,0.00497828982770443,-9.213387966156006e-05
3667,-0.6144605875015259,-0.5969911813735962
3668,-0.07028715312480927,-0.0650891587138176
3669,-0.04756966233253479,-0.04855791851878166
3670,-1.3110144138336182,-1.320261001586914
3671,-4.508563995361328,-4.43402624130249
3672,0.09291301667690277,0.24312500655651093
3673,-1.0298107862472534,-1.0319019556045532
3674,-0.15647092461585999,-0.15268367528915405
3675,0.010820277035236359,0.009832020848989487
3676,-5.622080326080322,-5.612179756164551
3677,0.0027884896844625473,0.0019217623630538583
3678,-1.9982367753982544,-1.965631127357483
3679,0.09033604711294174,0.16016772389411926
3680,-8.49260425567627,-8.515911102294922
3681,-1.1829630136489868,-1.1856279373168945
3682,0.05069667845964432,0.09360764175653458
3683,-0.8857645988464355,-0.8817892670631409
3684,0.1921059936285019,0.09666271507740021
3685,-0.02473050355911255,-0.004512269049882889
3686,0.2157168686389923,0.0844791904091835
3687,-1.374487280845642,-1.3851276636123657
3688,-0.46034517884254456,-0.47340700030326843
3689,-5.6291046142578125,-5.630404949188232
3690,-0.06539002060890198,-0.07195770740509033
3691,-0.0033631701953709126,-0.002552715130150318
3692,-0.013345642015337944,0.012833211570978165
3693,-1.5335017442703247,-1.5348020792007446
3694,-1.3487969636917114,-1.3435989618301392
3695,0.07946789264678955,0.06638036668300629
3696,-0.03831247240304947,-0.05139999836683273
3697,0.0592711865901947,0.08739592880010605
3698,-0.017105892300605774,0.01655774563550949
3699,0.1044701412320137,0.5783510208129883
3700,-0.24606549739837646,-0.2248293161392212
3701,0.013350822031497955,0.0002382020466029644
3702,0.0024790542665868998,-0.0002335964236408472
3703,0.021705463528633118,0.049830205738544464
3704,-0.030328555032610893,-0.033922597765922546
3705,0.1450268030166626,0.17926931381225586
3706,-2.4678642749786377,-2.4568920135498047
3707,0.0057930490002036095,-0.004847357049584389
3708,-1.6306769847869873,-1.5970133543014526
3709,-4.4195756912231445,-4.386970043182373
3710,-0.4825875759124756,-0.48773834109306335
3711,-3.069744348526001,-3.0724568367004395
3712,0.03196141496300697,0.010457456111907959
3713,-0.44913965463638306,-0.4466959536075592
3714,-2.720534563064575,-2.727102279663086
3715,-0.013792658224701881,-0.0038919709622859955
3716,0.021542664617300034,0.06445363163948059
3717,-0.24708051979541779,-0.24310514330863953
3718,0.07224486023187637,0.026522405445575714
3719,-1.8774189949035645,-2.0086567401885986
3720,-0.10959852486848831,-0.11058678478002548
3721,0.21807189285755157,0.08683421462774277
3722,-0.7990869283676147,-0.7709622383117676
3723,-1.0894588232040405,-1.0553699731826782
3724,0.005018395371735096,0.009323596023023129
3725,-0.03136183321475983,-0.012062445282936096
3726,-0.8492202162742615,-0.8500084280967712
3727,-0.08372882008552551,-0.08644147217273712
3728,-0.9825838208198547,-0.5087029337882996
3729,0.010578662157058716,-0.03875930607318878
3730,0.0035588282626122236,0.006216269917786121
3731,0.04936562851071358,0.05714506655931473
3732,-0.025251276791095734,-0.0343967080116272
3733,-0.3603578805923462,-0.36114612221717834
3734,-0.1836700290441513,-0.17969465255737305
3735,-1.2121583223342896,-1.1780694723129272
3736,-0.23636150360107422,-0.23470339179039001
3737,-0.18779562413692474,-0.18613751232624054
3738,-5.15378999710083,-5.046508312225342
3739,0.02635723352432251,0.019789548590779305
3740,0.021860327571630478,0.008798502385616302
3741,-0.7100453972816467,-0.7537881135940552
3742,-0.2229328751564026,-0.2502990663051605
3743,-0.06539246439933777,-0.07046288251876831
3744,-0.6256405711174011,-0.6307262182235718
3745,-0.9260632991790771,-0.33212149143218994
3746,-0.0318693146109581,-0.038436997681856155
3747,0.05142217501997948,0.07954691350460052
3748,-1.4147714376449585,-1.4120745658874512
3749,-0.38932251930236816,-0.39235973358154297
3750,-0.277373343706131,-0.23446238040924072
3751,-0.6627703905105591,-0.6932326555252075
3752,-1.215162992477417,-1.1722520589828491
3753,-1.2509334087371826,-1.2399611473083496
3754,0.07392589747905731,0.22413788735866547
3755,-0.0467514768242836,-0.012662630528211594
3756,0.00837448425590992,0.0005783690139651299
3757,-0.008262132294476032,-0.016058247536420822
3758,0.0028425089549273252,0.0007513217278756201
3759,0.001981183188036084,0.0011144557502120733
3760,0.015370204113423824,0.03541781008243561
3761,-7.789574146270752,-7.787281513214111
3762,-2.787905693054199,-2.8833491802215576
3763,-1.1274868249893188,-1.128353476524353
3764,0.04930354654788971,0.05708298459649086
3765,-0.09911040216684341,-0.0650215595960617
3766,-0.2763914465904236,-0.2814618945121765
3767,0.05312364548444748,0.029912183061242104
3768,-2.477165460586548,-2.450986623764038
3769,-2.794349431991577,-2.640404462814331
3770,0.13000281155109406,0.0705154687166214
3771,-7.687982559204102,-7.682784557342529
3772,-0.17360752820968628,-0.17869319021701813
3773,0.061569295823574066,0.22254717350006104
3774,-0.3064391613006592,-0.3024637699127197
3775,-4.108583927154541,-4.082405090332031
3776,0.3553698658943176,0.4561101198196411
3777,-7.445882797241211,-7.453679084777832
3778,-2.475018262863159,-2.479851245880127
3779,-0.7204194664955139,-0.7164441347122192
3780,-1.7635669708251953,-1.7612744569778442
3781,-0.628059983253479,-0.627249538898468
3782,-6.200619220733643,-6.198175430297852
3783,-0.00025693350471556187,-0.002969584194943309
3784,0.0037131363060325384,0.0010004856158047915
3785,-3.8824727535247803,-3.883261203765869
3786,0.00012353830970823765,0.0009339932585135102
3787,0.0037025646306574345,0.0063600060530006886
3788,0.026858501136302948,0.02915097586810589
3789,0.006826333235949278,0.001147030503489077
3790,-1.9600424766540527,-1.9905048608779907
3791,0.01656833291053772,0.0074229007586836815
3792,-0.007331155240535736,-0.010368356481194496
3793,-0.05471489578485489,-0.03466729074716568
3794,-0.3416394293308258,-0.34670987725257874
3795,-4.425616264343262,-4.422919273376465
3796,-1.9630415439605713,-1.986348032951355
3797,0.01422627829015255,0.010275019332766533
3798,-0.18559414148330688,-0.1897033303976059
3799,0.0037689204327762127,0.0010562697425484657
3800,-4.364262580871582,-4.360475063323975
3801,0.1500823050737381,0.14910325407981873
3802,-0.263264000415802,0.2106168568134308
3803,-0.2972014844417572,-0.3007434010505676
3804,-0.014018438756465912,0.06051896885037422
3805,-2.9290688037872314,-2.9470980167388916
3806,-4.956758499145508,-4.996707916259766
3807,0.041896820068359375,0.04434050992131233
3808,-2.219449520111084,-2.2243525981903076
3809,-0.2217233031988144,-0.21747401356697083
3810,-1.8049277067184448,-1.8076403141021729
3811,-0.3197981119155884,-0.32759422063827515
3812,-0.3857879340648651,-0.3906908631324768
3813,-0.001352524384856224,-0.0043897260911762714
3814,-0.05302441120147705,-0.01677488163113594
3815,-0.006810132414102554,-0.007649227976799011
3816,-3.1227188110351562,-3.1025004386901855
3817,-3.8189735412597656,-3.829984664916992
3818,0.009905427694320679,0.009758282452821732
3819,-0.2532789409160614,-0.2559916079044342
3820,-0.5893614292144775,-0.4391494393348694
3821,-0.15724757313728333,-0.1582358181476593
3822,0.008618691004812717,0.0347975455224514
3823,-0.3178555965423584,-0.16764362156391144
3824,-0.7383759021759033,-0.7356789708137512
3825,-0.16685651242733002,-0.17253580689430237
3826,0.026480980217456818,0.028773454949259758
3827,0.06925217807292938,0.21946416795253754
3828,0.13828575611114502,0.17252826690673828
3829,0.007674853317439556,0.0030081276781857014
3830,-4.1797099113464355,-4.223452568054199
3831,-0.9132797718048096,-0.8806741237640381
3832,-0.00033968640491366386,-0.00112793012522161
3833,0.011827919632196426,0.0040318043902516365
3834,-10.073446273803711,-9.97270679473877
3835,-0.03618107736110687,-0.02520885318517685
3836,0.13530203700065613,0.08957958966493607
3837,0.04436799883842468,0.20534586906433105
3838,-1.1038192510604858,-1.0998438596725464
3839,0.05762851610779762,0.01388577837496996
3840,-0.012019461952149868,-0.01710512675344944
3841,0.021541070193052292,0.04175930470228195
3842,-0.44142502546310425,-0.40733617544174194
3843,-0.6226692199707031,-0.6277548670768738
3844,0.05770556256175041,0.16498704254627228
3845,-0.033218689262866974,-0.025439251214265823
3846,-0.2701246440410614,-0.24199989438056946
3847,-0.019817784428596497,-0.016030535101890564
3848,0.008339347317814827,0.0032536829821765423
3849,-0.9527909159660339,-0.9708201289176941
3850,-6.222414493560791,-6.233425617218018
3851,0.022218061611056328,0.05846758931875229
3852,0.013277783989906311,0.0045893932692706585
3853,-3.378413677215576,-3.3682610988616943
3854,0.029494650661945343,0.01640712469816208
3855,0.09452997148036957,0.24474196135997772
3856,-0.09056095778942108,-0.09265214204788208
3857,0.07764330506324768,0.08779600262641907
3858,-1.044828176498413,-1.0499789714813232
3859,-0.04322093725204468,-0.04805397242307663
3860,-2.2287230491638184,-2.2337934970855713
3861,-0.6823732852935791,-0.7038772702217102
3862,-0.32091015577316284,-0.29967397451400757
3863,-0.7043629288673401,-0.7074001431465149
3864,-0.011124481447041035,-0.007149106822907925
3865,-0.0008031539618968964,-0.005873577669262886
3866,0.05464702844619751,0.05709071457386017
3867,0.15044210851192474,0.14946305751800537
3868,-0.1551072746515274,-0.1600102186203003
3869,-0.03069182112812996,-0.03993835300207138
3870,-0.017752964049577713,-0.018541207537055016
3871,-0.09791526943445206,-0.10000645369291306
3872,0.034505195915699005,0.03366610035300255
3873,-0.5487138628959656,-0.5497021675109863
3874,-4.643473148345947,-4.633320331573486
3875,-0.9435694217681885,-0.9471113681793213
3876,-0.151452898979187,-0.16948214173316956
3877,-0.046365175396203995,-0.03539295122027397
3878,-0.1387282758951187,-0.14379869401454926
3879,-0.000874566612765193,0.001822338905185461
3880,0.15533395111560822,0.6389403343200684
3881,0.0045186420902609825,0.0009246005211025476
3882,0.046111103147268295,0.12064851075410843
3883,-1.844452142715454,-1.85369873046875
3884,-1.314210057258606,-1.3764911890029907
3885,-1.3484370708465576,-1.3717435598373413
3886,-0.04223889857530594,-0.04310562461614609
3887,-0.5932284593582153,-0.6205946207046509
3888,-0.1577371060848236,-0.12961235642433167
3889,-3.4466164112091064,-3.2926714420318604
3890,-1.4563465118408203,-1.459011435508728
3891,-0.6775463819503784,-0.6802590489387512
3892,-0.11466724425554276,0.0392778217792511
3893,0.025635886937379837,0.020565463230013847
3894,-0.30891287326812744,-0.2827340364456177
3895,-0.00923045165836811,0.0006702356040477753
3896,-0.4319511353969574,-0.3621194660663605
3897,0.00894775241613388,0.011391442269086838
3898,-0.26077893376350403,-0.27389153838157654
3899,-2.9895548820495605,-3.0388927459716797
3900,-1.3035826683044434,-1.2699190378189087
3901,0.08895441144704819,0.23916639387607574
3902,-0.4846159517765045,-0.4747152626514435
3903,0.011182650923728943,0.1613946408033371
3904,-1.3576407432556152,-1.2074288129806519
3905,-0.0015548206865787506,-0.010801350697875023
3906,0.06317471712827682,0.1704561859369278
3907,-0.4561496376991272,-0.460258811712265
3908,-2.515126943588257,-2.5261380672454834
3909,-1.164465069770813,-1.1918312311172485
3910,0.014357104897499084,0.03559328615665436
3911,-5.2693986892700195,-5.250099182128906
3912,0.02354845032095909,0.057212088257074356
3913,-1.7733416557312012,-1.7760065793991089
3914,0.03289569914340973,0.18684077262878418
3915,-2.643573045730591,-2.623525619506836
3916,0.012163659557700157,0.0113245639950037
3917,-1.7901948690414429,-1.7824153900146484
3918,-0.10132935643196106,-0.13179165124893188
3919,-0.02671530842781067,-0.027554403990507126
3920,-7.395470142364502,-7.400540351867676
3921,-0.5139265656471252,-0.5269883871078491
3922,-1.7887775897979736,-1.7923195362091064
3923,0.00269159278832376,0.0018248653504997492
3924,-5.502918243408203,-5.476739406585693
3925,-0.4038865268230438,-0.37128087878227234
3926,0.014311704784631729,0.00924128107726574
3927,-0.08170287311077118,-0.12903358042240143
3928,-0.07636894285678864,0.07384304702281952
3929,-0.007164517417550087,-0.013732202351093292
3930,-6.164341926574707,-6.169175148010254
3931,-1.088539481163025,-1.091252088546753
3932,-6.018463134765625,-6.021500110626221
3933,-2.276547908782959,-2.1794991493225098
3934,-0.02936811000108719,0.04046356678009033
3935,-0.0639943853020668,-0.058796390891075134
3936,-0.659408450126648,-0.6640751957893372
3937,-0.04208647832274437,-0.044177666306495667
3938,-3.276414155960083,-3.277714490890503
3939,-4.211350440979004,-4.207045078277588
3940,-0.19030612707138062,0.16045847535133362
3941,-0.083839550614357,-0.07286732643842697
3942,-0.008944474160671234,-0.004639273509383202
3943,-1.4473872184753418,-1.4435999393463135
3944,-1.8960410356521606,-1.8969076871871948
3945,0.00929704774171114,0.029515281319618225
3946,-4.837141513824463,-4.826855182647705
3947,-0.006572835147380829,-0.019685454666614532
3948,-2.4301207065582275,-2.4309091567993164
3949,-9.483963966369629,-9.488630294799805
3950,0.056071389466524124,0.20628337562084198
3951,0.06390903145074844,0.05907599627971649
3952,0.004006599076092243,0.007981973700225353
3953,0.08584891259670258,0.07276138663291931
3954,0.020758014172315598,0.0076961880549788475
3955,-0.00759907066822052,-0.011708257719874382
3956,-3.8077237606048584,-3.95768141746521
3957,-0.019216163083910942,-0.014966866001486778
3958,-0.08598452806472778,-0.08685125410556793
3959,-3.5788049697875977,-3.579671859741211
3960,-1.7807607650756836,-1.78435480594635
3961,-1.2445108890533447,-1.2367314100265503
3962,0.02364671230316162,0.09347838908433914
3963,0.023893173784017563,0.05798202008008957
3964,-0.5472857356071472,-0.5131968855857849
3965,0.011801311746239662,0.03184891864657402
3966,0.14010615646839142,0.07782503962516785
3967,0.013394571840763092,0.030863966792821884
3968,-0.742092490196228,-0.7368945479393005
3969,0.0025446536019444466,0.0004534662584774196
3970,0.035960085690021515,0.14324155449867249
3971,-0.6772024631500244,-0.7525866627693176
3972,0.0012940343003720045,0.0005057905218563974
3973,-0.14116270840168,-0.15422454476356506
3974,-0.6530003547668457,-0.6762118339538574
3975,-0.014875499531626701,0.011303354054689407
3976,-1.1859368085861206,-1.165718674659729
3977,-0.5923604965209961,-0.5974461436271667
3978,-0.011738432571291924,-0.010080317966639996
3979,-0.45256972312927246,-0.4576401710510254
3980,0.03517401963472366,0.017144791781902313
3981,-3.0867714881896973,-2.979490041732788
3982,-5.4263596534729,-5.470102310180664
3983,-0.29013562202453613,-0.2861602306365967
3984,-3.3727686405181885,-3.3365190029144287
3985,-0.19695472717285156,-0.1978214681148529
3986,0.030793745070695877,0.03064659982919693
3987,-1.2365195751190186,-1.2386107444763184
3988,-1.4315111637115479,-1.2775660753250122
3989,-0.006594238802790642,-0.015840768814086914
3990,-0.011121870949864388,0.025127656757831573
3991,-2.3367486000061035,-2.2669169902801514
3992,0.0032524364069104195,0.007501733489334583
3993,0.0012863539159297943,0.03494999185204506
3994,-0.005191922187805176,0.1557859480381012
3995,0.015328269451856613,0.019115518778562546
3996,-3.057626724243164,-3.0473403930664062
3997,-0.06620185077190399,-0.11192430555820465
3998,-0.0755494087934494,-0.08021613210439682
3999,-2.307645320892334,-2.3103578090667725
4000,-0.07017536461353302,-0.07321256399154663
4001,-0.10134712606668472,-0.10643279552459717
4002,-3.5684738159179688,-3.5692622661590576
4003,-0.11901402473449707,-0.11635658890008926
4004,-1.6728793382644653,-1.667681336402893
4005,-1.861712098121643,-1.863012433052063
4006,-2.422776222229004,-2.440805435180664
4007,0.06479557603597641,0.02880329079926014
4008,-0.007008461747318506,-0.005350347608327866
4009,-1.2066982984542847,-1.1965456008911133
4010,-2.8605191707611084,-2.8343403339385986
4011,-0.045860834419727325,-0.0468490906059742
4012,-0.002884224057197571,-0.026095688343048096
4013,0.0029446410480886698,0.002077913610264659
4014,0.019824517890810966,0.09436192363500595
4015,0.004603644832968712,-0.004541788250207901
4016,0.017836520448327065,0.04401537403464317
4017,-0.6060046553611755,-0.6116839647293091
4018,-3.072422981262207,-3.0684475898742676
4019,-1.3061695098876953,-1.3070086240768433
4020,-0.8470879793167114,-0.8554982542991638
4021,-0.53290194272995,-0.49665242433547974
4022,-4.7365851402282715,-4.745831489562988
4023,-1.4023815393447876,-1.3946020603179932
4024,0.021833915263414383,0.17577898502349854
4025,-0.41498422622680664,-0.41269177198410034
4026,0.0031856060959398746,0.0004729555221274495
4027,0.03202471137046814,0.05326089262962341
4028,0.0408286526799202,0.14811012148857117
4029,0.021289823576807976,0.05537867173552513
4030,-5.4587531089782715,-5.48921537399292
4031,-0.010178912431001663,0.023909933865070343
4032,0.054577864706516266,0.07204726338386536
4033,-0.34166479110717773,-0.338967889547348
4034,-0.014003432355821133,-0.016094619408249855
4035,-0.782886266708374,-0.7921327948570251
4036,-0.09113046526908875,-0.10177087038755417
4037,-0.4219101071357727,-0.402610719203949
4038,-3.028696298599243,-3.036492347717285
4039,-1.636634111404419,-1.6040284633636475
4040,0.0057056499645113945,0.0006199853960424662
4041,-9.065625190734863,-8.995793342590332
4042,-0.8304257392883301,-0.23648393154144287
4043,0.218724325299263,0.0874866396188736
4044,-6.3224873542785645,-6.279576301574707
4045,0.15047213435173035,0.08819101750850677
4046,-1.027090072631836,-1.0068719387054443
4047,-0.08268412202596664,-0.08776979148387909
4048,0.053422681987285614,0.0708920806646347
4049,0.003038861323148012,0.007344061508774757
4050,-1.3783200979232788,-1.3756232261657715
4051,-2.628227710723877,-2.6330606937408447
4052,0.35975995659828186,0.46050021052360535
4053,0.0723850280046463,0.23336289823055267
4054,-2.459456443786621,-2.4603233337402344
4055,-0.2414523810148239,-0.2501407861709595
4056,-0.0495293028652668,0.025008104741573334
4057,-0.12321743369102478,-0.11801943928003311
4058,-2.6016104221343994,-2.596412420272827
4059,-0.1426541656255722,-0.14773982763290405
4060,-1.810279130935669,-1.799306869506836
4061,0.020459691062569618,0.013892006129026413
4062,0.016471799463033676,0.036519408226013184
4063,0.014941388741135597,0.041120242327451706
4064,0.0012996370205655694,0.0005113933002576232
4065,-0.0521671324968338,-0.04786193370819092
4066,-0.02270316332578659,0.08457831293344498
4067,-1.1767041683197021,-1.1851143836975098
4068,-3.747642993927002,-3.743393659591675
4069,0.003578874748200178,0.007554249372333288
4070,-2.8840208053588867,-2.88132381439209
4071,-4.248488426208496,-3.7648818492889404
4072,-5.56821346282959,-5.598675727844238
4073,0.05568528547883034,0.08381003141403198
4074,-0.009516941383481026,-0.005211740732192993
4075,-1.905232310295105,-1.9014451503753662
4076,-1.81904137134552,-1.8464075326919556
4077,-0.18970543146133423,-0.16352656483650208
4078,-1.138264536857605,-1.1820073127746582
4079,-2.9444189071655273,-2.9182400703430176
4080,-0.010571539402008057,-0.008913424797356129
4081,-0.6462927460670471,-0.6695042252540588
4082,0.04743985831737518,0.04988355189561844
4083,0.02444886416196823,-0.006013423670083284
4084,-0.26267069578170776,-0.2634589374065399
4085,-2.925661087036133,-2.9297702312469482
4086,-0.24358461797237396,-0.25273004174232483
4087,-0.7034288048744202,-0.6063801050186157
4088,-0.3015085458755493,-0.2998504042625427
4089,0.03519405052065849,0.043885912746191025
4090,-1.1377261877059937,-1.177675724029541
4091,-4.3999247550964355,-4.400913238525391
4092,0.006352282129228115,-0.0023361090570688248
4093,-1.2170721292495728,-1.2069194316864014
4094,-0.1753092259168625,-0.1792604923248291
4095,-0.0053996918722987175,-0.01048535667359829
4096,-2.824760913848877,-2.833906412124634
4097,-0.12211885303258896,-0.11781364679336548
4098,-0.14303413033485413,-0.1237347349524498
4099,-6.075503349304199,-6.077594757080078
4100,0.019364221021533012,0.010675828903913498
4101,-0.22940582036972046,-0.24004623293876648
4102,0.16288608312606812,0.11715035885572433
4103,-4.546656608581543,-4.5449981689453125
4104,-0.14189422130584717,-0.14268246293067932
4105,0.1420215517282486,0.0666372999548912
4106,-0.06423134356737137,-0.05645190551877022
4107,-4.916722297668457,-5.066679954528809
4108,-0.10061133652925491,-0.07937515527009964
4109,-6.5334625244140625,-6.5134148597717285
4110,-0.11697675287723541,-0.10919731855392456
4111,-3.16504168510437,-3.170112133026123
4112,0.02494356781244278,0.059032414108514786
4113,-0.09771662950515747,-0.10551274567842484
4114,0.0023287064395844936,0.005025612190365791
4115,-0.20233410596847534,-0.21158063411712646
4116,-5.331340789794922,-5.2626752853393555
4117,-0.0506390780210495,-0.056318383663892746
4118,-0.13537254929542542,-0.1363516002893448
4119,-1.9440404176712036,-1.9156949520111084
4120,0.0021852701902389526,0.005972519516944885
4121,-0.6895603537559509,-0.6922730207443237
4122,-0.08364954590797424,-0.06618014723062515
4123,0.04832080379128456,0.06579019874334335
4124,-3.694204330444336,-3.6512935161590576
4125,-0.11111065745353699,-0.08276519179344177
4126,-0.10177597403526306,-0.11488859355449677
4127,-0.19463306665420532,-0.19874225556850433
4128,-0.029208369553089142,-0.02490317076444626
4129,-0.1384577751159668,-0.1411704272031784
4130,-0.2607076168060303,-0.24066001176834106
4131,-0.3696478307247162,-0.413390576839447
4132,-0.3115536570549011,-0.30140095949172974
4133,-3.4951319694519043,-3.4670071601867676
4134,-0.07587853074073792,-0.039629001170396805
4135,0.02544192597270012,0.024602830410003662
4136,-0.0033011510968208313,-0.006843077018857002
4137,-1.9546457529067993,-1.88010835647583
4138,-0.02675732970237732,0.13422054052352905
4139,-0.021232949569821358,0.004945904016494751
4140,0.025870269164443016,0.01930258423089981
4141,-9.156517028808594,-9.167157173156738
4142,-0.49813830852508545,-0.498977392911911
4143,-0.480252742767334,-0.5202022790908813
4144,0.023601828143000603,0.018531404435634613
4145,-0.12935487926006317,-0.1269111931324005
4146,-0.04790324345231056,-0.05256997048854828
4147,0.05925481393933296,-0.024418383836746216
4148,-0.6722414493560791,-0.6769081950187683
4149,-10.077492713928223,-10.083171844482422
4150,-3.2881064414978027,-2.9373419284820557
4151,-0.3253714144229889,-0.3294805884361267
4152,-3.1112515926361084,-3.1069464683532715
4153,0.004489690065383911,-0.006521470844745636
4154,-0.009085170924663544,-0.006427729036659002
4155,-0.0502668097615242,-0.048608697950839996
4156,-0.022475965321063995,-0.05846824869513512
4157,-1.7725423574447632,-1.7685669660568237
4158,-0.17597399652004242,-0.1786390244960785
4159,-0.17265230417251587,-0.17099419236183167
4160,-3.562224864959717,-3.5732359886169434
4161,0.004580921493470669,-0.0010983811225742102
4162,-0.3734382390975952,-0.3559688627719879
4163,-0.06988749653100967,-0.050588108599185944
4164,0.018597587943077087,0.044776443392038345
4165,-1.933608055114746,-1.8590706586837769
4166,-0.016360439360141754,-0.019954480230808258
4167,-2.1463515758514404,-2.1515023708343506
4168,-1.1587584018707275,-1.150978922843933
4169,-0.2236899882555008,-0.23675182461738586
4170,-2.941173553466797,-2.9373862743377686
4171,-0.11535662412643433,-0.11930788308382034
4172,-9.762446403503418,-9.763434410095215
4173,-2.107905626296997,-2.120993137359619
4174,-0.06367868930101395,-0.0645454153418541
4175,0.01954418048262596,0.010855789296329021
4176,-1.5482139587402344,-1.5145503282546997
4177,-0.25583595037460327,-0.2594299912452698
4178,0.03227227181196213,0.18621733784675598
4179,-0.7413923144340515,-0.7201561331748962
4180,-1.2118465900421143,-1.214511513710022
4181,-0.1579139530658722,-0.16306473314762115
4182,-1.763255000114441,-1.7864664793014526
4183,-0.5143954157829285,-0.5164865851402283
4184,-0.4210060238838196,-0.4007878005504608
4185,-3.200443744659424,-3.204394817352295
4186,-1.495896577835083,-1.526358962059021
4187,-0.044588327407836914,-0.05115601420402527
4188,-1.2296775579452515,-1.2197768688201904
4189,-1.3253872394561768,-1.3485987186431885
4190,0.005011961795389652,-7.370300590991974e-05
4191,-4.015276908874512,-3.9816133975982666
4192,-0.05152612924575806,-0.04162544012069702
4193,-0.23084791004657745,-0.2317146509885788
4194,0.0006709650624543428,0.0033284067176282406
4195,-1.2131770849227905,-1.0521992444992065
4196,-0.0035167010501027107,0.001681293360888958
4197,-0.7487900257110596,-0.7496291399002075
4198,-0.011014243587851524,-0.013726893812417984
4199,0.049578841775655746,0.0573582798242569
4200,-0.6507248282432556,-0.5761874318122864
4201,-0.367093950510025,-0.357193261384964
4202,-0.7013171911239624,-0.7034083604812622
4203,-0.17161992192268372,-0.1949264109134674
4204,0.015247201547026634,0.0021345808636397123
4205,-0.10111136734485626,-0.09333193302154541
4206,-2.300792694091797,-2.305943489074707
4207,0.002647417364642024,0.005344322882592678
4208,-5.3121209144592285,-5.325182914733887
4209,0.08505425602197647,0.07404309511184692
4210,-0.022796817123889923,-0.020099911838769913
4211,0.0028205523267388344,0.0019538248889148235
4212,-0.5662278532981873,-0.5754743814468384
4213,0.002528693526983261,0.0052255988121032715
4214,-1.4932690858840942,-1.5292614698410034
4215,-0.041246578097343445,-0.04484061896800995
4216,-2.806621789932251,-2.7967212200164795
4217,-0.17290809750556946,-0.1736963391304016
4218,-0.00020824302919209003,-0.002299430314451456
4219,-6.643712043762207,-6.648797988891602
4220,0.013193551450967789,0.047282397747039795
4221,0.10157874971628189,0.061629243195056915
4222,-0.540455162525177,-0.5063663125038147
4223,8.902885019779205e-05,-0.0029481728561222553
4224,-0.08962470293045044,0.007423967123031616
4225,-0.003668084740638733,-0.026879549026489258
4226,-0.27045974135398865,-0.2712479829788208
4227,-8.760612487792969,-8.758169174194336
4228,-3.042543411254883,-3.0373454093933105
4229,-4.122347831726074,-4.122495174407959
4230,-0.9153287410736084,-0.9237390160560608
4231,-2.076613426208496,-2.0793259143829346
4232,0.006547955796122551,0.010523330420255661
4233,-5.499152183532715,-5.501864910125732
4234,-2.1428346633911133,-2.143673896789551
4235,0.03792000561952591,0.03777286037802696
4236,-0.6148021221160889,-0.6452643871307373
4237,-0.0012371726334095001,0.008663514629006386
4238,0.1731787770986557,0.6567851901054382
4239,-0.2096693366765976,-0.21475499868392944
4240,0.05354303866624832,0.007820583879947662
4241,-1.8967822790145874,-1.892806887626648
4242,0.13210006058216095,0.0008623823523521423
4243,-1.840750813484192,-1.8195146322250366
4244,-0.5315306782722473,-0.5772663950920105
4245,-0.10495108366012573,-0.13541337847709656
4246,-0.48178404569625854,-0.374502569437027
4247,0.004249348305165768,0.009447342716157436
4248,-4.061844348907471,-4.035665512084961
4249,-0.058561772108078,0.09165021777153015
4250,0.00327471480704844,0.03588036075234413
4251,-7.229247093200684,-7.242334365844727
4252,0.10233177989721298,0.05660932511091232
4253,-1.1238319873809814,-1.0954865217208862
4254,-0.944929838180542,-0.9406245946884155
4255,0.001964813331142068,0.004622254986315966
4256,-0.18113775551319122,-0.18954801559448242
4257,-0.6443562507629395,-0.6574180722236633
4258,-1.1209075450897217,-1.1131280660629272
4259,0.007599483244121075,0.004934461321681738
4260,-0.07232049852609634,-0.07330875843763351
4261,-7.905596733093262,-7.421990394592285
4262,-0.02846420183777809,-0.03687446564435959
4263,0.04067164659500122,0.6346133947372437
4264,-4.307895660400391,-4.318536281585693
4265,0.009636327624320984,-0.026355955749750137
4266,-2.32755446434021,-2.3296456336975098
4267,-6.691675662994385,-6.6924638748168945
4268,-0.012319083325564861,-0.0013468582183122635
4269,-0.5077285766601562,-0.5025306344032288
4270,-2.306838274002075,-2.302588939666748
4271,-0.027913590893149376,-0.027103135362267494
4272,-4.346615314483643,-4.35576057434082
4273,-2.2983908653259277,-2.2874186038970947
4274,-5.2053446769714355,-5.289017677307129
4275,0.05787084251642227,0.046859681606292725
4276,-0.22209599614143372,-0.22716641426086426
4277,-1.8963673114776611,-1.8923919200897217
4278,-0.24877922236919403,-0.256575345993042
4279,0.0027624552603811026,0.007067655213177204
4280,0.011100661009550095,0.04476429894566536
4281,-1.7227890491485596,-1.806462287902832
4282,-0.8709719181060791,-0.8683145046234131
4283,-5.119309425354004,-4.965364456176758
4284,-0.0609491690993309,-0.06181589514017105
4285,-0.015079577453434467,-0.009881583042442799
4286,-0.29868581891059875,-0.2934878170490265
4287,-1.1976157426834106,-1.201724886894226
4288,-1.5571078062057495,-1.5701696872711182
4289,0.05345968157052994,0.06361237913370132
4290,-0.005976981483399868,-0.009571023285388947
4291,-8.135132789611816,-8.148245811462402
4292,-0.02705281227827072,-0.02624235674738884
4293,0.022450102493166924,0.05611374229192734
4294,-0.5419655442237854,-0.6256387233734131
4295,0.006849867291748524,0.010825241915881634
4296,-0.20244307816028595,-0.1984677016735077
4297,-2.5452475547790527,-2.5543930530548096
4298,-2.9494545459747314,-2.9854466915130615
4299,-0.09171056747436523,-0.09185771644115448
4300,-0.009381559677422047,-0.014467224478721619
4301,-7.084738731384277,-7.106242656707764
4302,-2.4017889499664307,-2.406939744949341
4303,0.014093797653913498,0.013105541467666626
4304,-2.1755411624908447,-2.0215961933135986
4305,-0.013861196115612984,-0.01954049803316593
4306,-0.740790843963623,-0.7205725908279419
4307,-0.2585715055465698,-0.2612365186214447
4308,-2.449871063232422,-1.9759902954101562
4309,0.04579827934503555,0.04824196919798851
4310,-2.5043270587921143,-2.500539779663086
4311,-0.577587902545929,-0.5346769094467163
4312,0.14591927826404572,0.24296794831752777
4313,-2.5804505348205566,-2.591461658477783
4314,0.03661654144525528,0.03266528248786926
4315,-5.128291606903076,-5.1515984535217285
4316,-0.08595019578933716,-0.12589970231056213
4317,-1.2840425968170166,-1.2971044778823853
4318,-5.904260635375977,-5.925764560699463
4319,0.0029476212803274393,0.0020808938425034285
4320,-0.15368768572807312,-0.15877334773540497
4321,-5.710399627685547,-5.718195915222168
4322,0.008289809338748455,0.005252607632428408
4323,0.12872537970542908,-0.021232303231954575
4324,-0.10907761752605438,-0.17135873436927795
4325,0.04141196608543396,0.0405728705227375
4326,-0.0071367123164236546,-0.007924956269562244
4327,-0.00455267820507288,-0.005340921692550182
4328,-9.88620376586914,-9.849954605102539
4329,0.02351769618690014,0.05718133598566055
4330,0.047339458018541336,0.04978314787149429
4331,-0.017105834558606148,-0.012856537476181984
4332,0.0024133494589477777,0.001546622021123767
4333,-3.209385395050049,-3.2054100036621094
4334,0.052783820778131485,0.05522751063108444
4335,-3.379108428955078,-3.415100574493408
4336,0.019371598958969116,0.021664071828126907
4337,-2.0094614028930664,-2.022573947906494
4338,-1.0817643404006958,-1.0775151252746582
4339,0.10258340835571289,0.06263390183448792
4340,-0.1353760063648224,-0.1393272578716278
4341,-0.9154955744743347,-0.9241839647293091
4342,-0.012722821906208992,-0.016316864639520645
4343,-0.12264201790094376,-0.13043813407421112
4344,-6.424807548522949,-6.414654731750488
4345,-1.098456621170044,-1.0957990884780884
4346,-2.930722951889038,-2.9334354400634766
4347,0.008911088109016418,0.008071992546319962
4348,-0.07151611894369125,-0.08020450919866562
4349,-0.0001896163448691368,-0.005868919193744659
4350,-0.008523502387106419,-0.005826597101986408
4351,-6.621166706085205,-6.594987869262695
4352,0.013951056636869907,0.023851744830608368
4353,-1.4422881603240967,-1.4395912885665894
4354,-0.11454444378614426,-0.09330826252698898
4355,-1.3236232995986938,-1.3263359069824219
4356,-0.12042468786239624,-0.12549510598182678
4357,-1.6337629556655884,-1.5330226421356201
4358,-4.765012264251709,-4.762315273284912
4359,0.027950331568717957,0.04541972652077675
4360,0.02812499925494194,0.038411449640989304
4361,-4.11961555480957,-4.12040376663208
4362,0.07694606482982635,-0.006727134808897972
4363,-0.19880007207393646,-0.1726212203502655
4364,0.10411092638969421,0.020437724888324738
4365,-5.743808269500732,-5.752496719360352
4366,-0.3133714199066162,-0.20608994364738464
4367,-4.30820369720459,-4.319214820861816
4368,-0.6599754095077515,-0.6677715182304382
4369,-4.856568813323975,-4.695590496063232
4370,-0.09587457031011581,-0.09358209371566772
4371,-5.199159145355225,-5.207847595214844
4372,-0.01642250455915928,-0.025110896676778793
4373,-1.6392734050750732,-1.642815351486206
4374,-0.2438766360282898,-0.25044432282447815
4375,-0.05544394999742508,-0.058108970522880554
4376,0.05652020871639252,0.051687173545360565
4377,-0.6470344066619873,-0.6371337175369263
4378,0.06142141669988632,0.017678678035736084
4379,0.008496352471411228,-0.0007501780055463314
4380,-0.46551692485809326,-0.44804754853248596
4381,0.02185734733939171,0.008795522153377533
4382,-0.0569809228181839,-0.052731625735759735
4383,-0.4178886413574219,-0.4155961871147156
4384,-3.2190051078796387,-3.2220423221588135
4385,-6.307797908782959,-6.2978973388671875
4386,0.10255718231201172,0.06260767579078674
4387,-0.08807593584060669,-0.013538524508476257
4388,-0.07344483584165573,-0.07078740000724792
4389,0.0008987635374069214,0.022134944796562195
4390,-7.92836332321167,-7.931905269622803
4391,-0.014944769442081451,-0.011157520115375519
4392,-0.0995926707983017,-0.09714898467063904
4393,-4.290844917297363,-4.336567401885986
4394,-0.00958690233528614,-0.0122995525598526
4395,0.021854909136891365,0.05551854893565178
4396,-0.1441795527935028,-0.14504629373550415
4397,0.0037651427555829287,0.006422584410756826
4398,-0.029517075046896935,-0.027224600315093994
4399,-0.03530868887901306,-0.07525819540023804
4400,-0.8844846487045288,-0.8757928013801575
4401,-0.2625860869884491,-0.22892245650291443
4402,-0.16688738763332367,-0.16522927582263947
4403,-1.844447135925293,-1.8406598567962646
4404,-0.5356942415237427,-0.5396454930305481
4405,-1.0872797966003418,-1.08562171459198
4406,-1.3057068586349487,-1.2955541610717773
4407,-6.75830078125,-6.761013507843018
4408,-0.10401052236557007,-0.11242078244686127
4409,0.048103854060173035,0.055883292108774185
4410,-0.12021398544311523,-0.11501599103212357
4411,-0.3112492859363556,-0.3417115807533264
4412,0.05679278448224068,0.21777066588401794
4413,-0.3203503489494324,-0.32118943333625793
4414,0.007870299741625786,0.002784634940326214
4415,-0.21887582540512085,-0.23782044649124146
4416,-2.5861916542053223,-2.432246685028076
4417,0.09033921360969543,0.05038970708847046
4418,-4.092691421508789,-4.091032981872559
4419,-3.5010831356048584,-3.507650852203369
4420,-0.09741360694169998,-0.09820184856653214
4421,-0.0969308540225029,-0.09959587454795837
4422,-1.6250605583190918,-1.6210851669311523
4423,0.011927285231649876,0.016176583245396614
4424,0.0062315803952515125,0.011429574340581894
4425,-1.270244836807251,-1.4014824628829956
4426,-2.68060040473938,-2.7400877475738525
4427,0.017125656828284264,0.016286561265587807
4428,-0.24938568472862244,-0.25349485874176025
4429,0.08258416503667831,0.05937270075082779
4430,0.001256592571735382,-0.0026946663856506348
4431,-0.029030028730630875,-0.023832034319639206
4432,-0.4583622217178345,-0.4408928453922272
4433,-0.059127096086740494,-0.0416577011346817
4434,-1.0139830112457275,-0.9067015647888184
4435,-0.3216845393180847,-0.31924083828926086
4436,-0.0010772321838885546,-0.0019439596217125654
4437,-0.5810194611549377,-0.5818076729774475
4438,-1.8080435991287231,-1.808831810951233
4439,-0.36098790168762207,-0.32473838329315186
4440,0.0037129344418644905,0.006370375864207745
4441,0.0009128176607191563,0.003570259315893054
4442,-1.2763450145721436,-1.2551088333129883
4443,-0.030957363545894623,-0.03179645910859108
4444,-0.38151732087135315,-0.5314750075340271
4445,0.03694964200258255,0.0650743842124939
4446,-0.1087552011013031,-0.1108463853597641
4447,-0.5743935108184814,-0.5976999998092651
4448,-1.535214900970459,-1.374237060546875
4449,-0.3365488648414612,-0.339586079120636
4450,-0.11244633793830872,-0.12113472819328308
4451,-0.2515178918838501,-0.25281819701194763
4452,-0.3935539722442627,-0.3735063672065735
4453,-0.002657332457602024,-0.0009992183186113834
4454,-0.9174863696098328,-1.0487240552902222
4455,-1.8752473592758179,-1.8773385286331177
4456,-4.549152851104736,-4.562265396118164
4457,-0.06318973004817963,-0.06678377091884613
4458,-0.056751884520053864,-0.04897244647145271
4459,-0.4086935222148895,-0.3388618528842926
4460,-0.08345389366149902,-0.07355320453643799
4461,-0.2136065512895584,-0.21875733137130737
4462,-5.221244812011719,-5.201197147369385
4463,0.06106806546449661,0.03776158019900322
4464,-0.027690453454852104,-0.029781639575958252
4465,0.0029569827020168304,-0.0005849432200193405
4466,-0.483121395111084,-0.4618852138519287
4467,-2.7110137939453125,-2.7083168029785156
4468,-0.06047578901052475,-0.06177608668804169
4469,-3.3635661602020264,-3.330960512161255
4470,-0.003494118107482791,-0.005585305392742157
4471,-1.1299011707305908,-1.1345679759979248
4472,0.028784310445189476,0.03868499770760536
4473,0.006814462598413229,0.010789837688207626
4474,0.06271886080503464,0.03535265475511551
4475,-0.042320311069488525,-0.04591435194015503
4476,-2.458622455596924,-2.4859888553619385
4477,-0.01892448589205742,-0.019763581454753876
4478,-1.735870599746704,-1.7096917629241943
4479,-2.564854383468628,-2.5922207832336426
4480,-1.148681640625,-1.1057705879211426
4481,0.08644544333219528,0.07335791736841202
4482,-7.335260391235352,-7.3373517990112305
4483,0.1557036191225052,0.09621627628803253
4484,-0.04773431643843651,-0.05044696852564812
4485,0.02480839379131794,0.058897241950035095
4486,0.02242688089609146,0.04264511540532112
4487,0.03773818910121918,0.05520758032798767
4488,-0.028763573616743088,-0.0328727588057518
4489,-2.161123275756836,-2.210461139678955
4490,-0.023167088627815247,-0.028252754360437393
4491,-0.06982878595590591,0.08411628007888794
4492,-0.004440153017640114,0.021738700568675995
4493,-0.20574164390563965,-0.21885426342487335
4494,-0.3742470443248749,-0.3480682075023651
4495,-5.663183212280273,-5.18930196762085
4496,-0.767532229423523,-0.8987699151039124
4497,-0.2715241312980652,-0.16424265503883362
4498,-6.10548210144043,-5.511540412902832
4499,-6.730291366577148,-6.733004093170166
4500,-5.582454204559326,-5.562236309051514
4501,-0.041662245988845825,-0.03735704720020294
4502,0.1424674093723297,0.06708315759897232
4503,-0.23792743682861328,-0.23523053526878357
4504,0.013449035584926605,0.16366103291511536
4505,0.04784395545721054,0.05562339350581169
4506,-0.2153613418340683,-0.2174525409936905
4507,0.02625744231045246,0.0211066622287035
4508,0.12418211251497269,0.15842461585998535
4509,0.012262278236448765,0.0485118068754673
4510,-0.026704076677560806,0.12724098563194275
4511,0.03511491417884827,-0.027166202664375305
4512,-1.366390585899353,-1.364098072052002
4513,-4.046022891998291,-4.026723384857178
4514,-5.0710368156433105,-5.0841240882873535
4515,-2.3313205242156982,-2.3321597576141357
4516,-0.43897292017936707,-0.466339111328125
4517,0.21872170269489288,0.08748401701450348
4518,-1.4784730672836304,-1.4894843101501465
4519,-0.04009413719177246,-0.09958148747682571
4520,-0.037597257643938065,-0.06090374290943146
4521,-0.4824293255805969,-0.38538065552711487
4522,0.06866484135389328,0.07735670357942581
4523,-0.35931605100631714,-0.36140725016593933
4524,0.003748013637959957,0.02379561960697174
4525,-5.114863872528076,-5.115852355957031
4526,-0.0013014465803280473,-0.0020896904170513153
4527,-0.19884946942329407,-0.29429274797439575
4528,-0.1919180154800415,-0.20255842804908752
4529,0.057716142386198044,0.0467049814760685
4530,-0.33018258213996887,-0.32752513885498047
4531,-1.0108036994934082,-1.0109508037567139
4532,-0.29559898376464844,-0.2753807306289673
4533,0.09316237270832062,0.08215121179819107
4534,-0.03562953323125839,-0.03138023614883423
4535,0.004743638914078474,0.0011495972285047174
4536,-2.7650203704833984,-2.7607710361480713
4537,-0.00021288171410560608,0.004985112696886063
4538,0.007131838705390692,0.0024651126004755497
4539,-0.33146268129348755,-0.2972201704978943
4540,-0.2886342704296112,-0.293785035610199
4541,-0.021827295422554016,0.328937292098999
4542,-1.4964927434921265,-1.4683680534362793
4543,-0.9901746511459351,-0.9948413968086243
4544,-0.006939054466784,-0.010533096268773079
4545,-0.05521661415696144,-0.021552976220846176
4546,0.0341850221157074,0.0037227352149784565
4547,-0.2683582901954651,-0.22544732689857483
4548,-1.6979049444198608,-1.7212114334106445
4549,-3.7722039222717285,-3.178262233734131
4550,-0.24038860201835632,-0.2861243486404419
4551,-0.059762921184301376,-0.062475573271512985
4552,-0.35962963104248047,-0.3956218957901001
4553,-0.7354208827018738,-0.8666585683822632
4554,-5.031599998474121,-5.011382102966309
4555,0.04789511114358902,0.12243252247571945
4556,0.09135007858276367,0.08033891767263412
4557,0.003521198872476816,0.008719192817807198
4558,0.15055698156356812,0.14957793056964874
4559,-4.742507457733154,-4.737309455871582
4560,-0.022783540189266205,-0.024874726310372353
4561,-0.16223028302192688,-0.16489531099796295
4562,-0.545398473739624,-0.5414231419563293
4563,-1.8781479597091675,-1.8444843292236328
4564,-9.015326499938965,-9.020159721374512
4565,0.020651426166296005,0.010011020116508007
4566,-9.6694974899292,-9.674582481384277
4567,-0.0370413139462471,-0.03325406461954117
4568,-0.04598740488290787,-0.046854130923748016
4569,-0.0424032062292099,-0.04339146241545677
4570,-0.0399845615029335,-0.049231093376874924
4571,-3.141615629196167,-3.1378283500671387
4572,-2.191662311553955,-1.8408976793289185
4573,-0.08152832090854645,-0.09216872602701187
4574,-0.48696690797805786,-0.47599467635154724
4575,-0.08504419773817062,-0.0740719735622406
4576,0.012569529935717583,0.004773414693772793
4577,-0.00025731511414051056,0.00140079902485013
4578,-0.014719483442604542,-0.015507727861404419
4579,-0.38687577843666077,-0.4142419695854187
4580,0.0014713698765262961,-0.0006198174669407308
4581,-5.821258544921875,-5.825924873352051
4582,0.04131035506725311,0.11584776639938354
4583,-6.438182353973389,-6.409836769104004
4584,-3.3912174701690674,-3.3968968391418457
4585,0.06503450125455856,0.02904221974313259
4586,-0.15282917022705078,-0.19657190144062042
4587,-0.16468234360218048,-0.17337073385715485
4588,-0.6370485424995422,-0.6807912588119507
4589,-1.3989810943603516,-1.4120429754257202
4590,0.0028498745523393154,0.0019831471145153046
4591,-2.8030078411102295,-2.805720329284668
4592,0.00018532853573560715,-0.0019058587495237589
4593,-4.84602689743042,-4.847015380859375
4594,0.05830034613609314,0.035088881850242615
4595,-0.14595267176628113,-0.0761210024356842
4596,0.015457185916602612,0.006210654973983765
4597,-0.05479062348604202,-0.05609092116355896
4598,-0.1933891773223877,-0.2017994374036789
4599,-0.7155370712280273,-0.7164037823677063
4600,0.06301143020391464,0.019268693402409554
4601,-0.06117022782564163,-0.06476426869630814
4602,-0.015745114535093307,-0.011769740842282772
4603,-0.3303438723087311,-0.3312106132507324
4604,-0.09078074246644974,-0.0808800533413887
4605,-3.2652134895324707,-3.270299196243286
4606,0.0006803702563047409,0.011652595363557339
4607,-0.07855832576751709,-0.07077889144420624
4608,-0.1253812462091446,-0.09920238703489304
4609,0.0012577957240864635,0.0004695519746746868
4610,-0.6152753233909607,-0.5454436540603638
4611,-3.9707038402557373,-3.9742977619171143
4612,0.00290830060839653,0.013880525715649128
4613,0.004906231537461281,-0.0035040313377976418
4614,-1.2588964700698853,-1.2616090774536133
4615,-0.0018628351390361786,-0.03232512250542641
4616,0.0020918711088597775,-0.0006207794649526477
4617,0.004423217382282019,0.006081331521272659
4618,-2.429786443710327,-2.433380365371704
4619,0.03540557622909546,0.004943288397043943
4620,-0.2037956416606903,-0.2058868408203125
4621,-4.020786285400391,-4.11622953414917
4622,-3.59389591217041,-3.5677170753479004
4623,0.0027324864640831947,0.0006412991206161678
4624,-2.589323043823242,-2.5718536376953125
4625,-0.2965184152126312,0.2974233627319336
4626,-4.102468013763428,-4.1032562255859375
4627,-0.14107301831245422,-0.1497614085674286
4628,-0.2704286575317383,-0.2734658718109131
4629,-0.7933496832847595,-0.7591071724891663
4630,-0.39150503277778625,-0.38884758949279785
4631,-1.4276260137557983,-1.4289263486862183
4632,-1.056068778038025,-1.0653153657913208
4633,-0.5531558990478516,-0.5194922089576721
4634,-0.18654972314834595,-0.11201231181621552
4635,-4.437244892120361,-4.441353797912598
4636,-0.13994018733501434,-0.14080692827701569
4637,-0.020584747195243835,-0.021885046735405922
4638,-0.7114779949188232,-0.709034264087677
4639,-1.327519416809082,-1.316547155380249
4640,-2.5398073196411133,-2.563018798828125
4641,0.05911028012633324,0.015367541462182999
4642,0.008980128914117813,-0.004081696271896362
4643,-2.442960500717163,-2.44655442237854
4644,-3.742185592651367,-3.8734233379364014
4645,-10.024170875549316,-10.054633140563965
4646,0.01661408320069313,0.03683231770992279
4647,-0.03547605499625206,-0.03756724298000336
4648,-6.87012243270874,-6.8727874755859375
4649,0.009627575054764748,0.0009391838684678078
4650,-0.4201285243034363,-0.42496156692504883
4651,-0.07658234983682632,0.08439552783966064
4652,-4.661638259887695,-4.664350986480713
4653,-0.05020035430788994,-0.05944688618183136
4654,0.04951345548033714,0.0924244150519371
4655,-3.442920446395874,-3.4227020740509033
4656,-9.78993034362793,-9.820392608642578
4657,-0.0044974396005272865,-0.007534641306847334
4658,0.03968501836061478,0.04347226768732071
4659,-0.0072826966643333435,0.01395348459482193
4660,0.0034730255138128996,0.006130467168986797
4661,0.0038444960955530405,0.0011318454053252935
4662,-2.119509220123291,-2.1849205493927
4663,-0.44760197401046753,-0.4606894850730896
4664,-0.5345730185508728,-0.5354397296905518
4665,0.0005312728462740779,0.0013417277950793505
4666,0.06776479631662369,0.031772512942552567
4667,0.0428009070456028,0.11146638542413712
4668,-1.5601707696914673,-1.5265071392059326
4669,0.018591519445180893,0.00795111432671547
4670,-0.6742606163024902,-0.7215913534164429
4671,-0.08419084548950195,0.0660211443901062
4672,-0.099436916410923,-0.09546154737472534
4673,-0.03123188577592373,-0.036911189556121826
4674,0.01592833362519741,0.00678290007635951
4675,0.08673519641160965,0.07364767044782639
4676,-2.556215286254883,-2.5519659519195557
4677,-1.1475036144256592,-1.1502162218093872
4678,-2.352144479751587,-2.353123664855957
4679,-0.09782291203737259,-0.09868963807821274
4680,-0.3081933856010437,-0.31327906250953674
4681,-2.1806857585906982,-2.1893742084503174
4682,-0.037147801369428635,-0.004542157053947449
4683,-0.2175985872745514,0.2562822699546814
4684,-0.03189698979258537,-0.042537394911050797
4685,-1.6988822221755981,-1.624344825744629
4686,-0.019738610833883286,-0.014540615491569042
4687,-0.35222724080085754,-0.3572976887226105
4688,-4.036596298217773,-4.010417461395264
4689,0.18771575391292572,0.13837778568267822
4690,0.044145286083221436,0.020838800817728043
4691,-1.0139625072479248,-1.0087645053863525
4692,-0.389579176902771,-0.3988257050514221
4693,-2.814302682876587,-2.832331895828247
4694,-1.9601789712905884,-1.9492067098617554
4695,-1.7268242835998535,-1.722575068473816
4696,-0.03839223086833954,-0.04322526603937149
4697,0.2005176991224289,0.10507441312074661
4698,-5.660606861114502,-5.658314228057861
4699,-0.10236427932977676,-0.06827543675899506
4700,-0.8555161952972412,-0.9509594440460205
4701,-0.015577336773276329,-0.013919222168624401
4702,0.0032591293565928936,0.0019588307477533817
4703,-0.5525407791137695,-0.5498833656311035
4704,-0.2623975872993469,-0.25719958543777466
4705,-0.01164532545953989,0.02096031978726387
4706,-0.7246601581573486,-0.7254483699798584
4707,-0.5821359157562256,-0.5392249822616577
4708,-0.18402138352394104,-0.16397377848625183
4709,-0.017098980024456978,0.0029486268758773804
4710,-3.3197782039642334,-3.2997307777404785
4711,0.06285259127616882,0.08215197920799255
4712,-0.32765331864356995,-0.3327237665653229
4713,-3.098287582397461,-3.09907603263855
4714,-5.914592266082764,-5.8175435066223145
4715,0.002666812390089035,0.000575625104829669
4716,-0.06925547122955322,-0.0702437311410904
4717,-0.15172868967056274,0.0022163838148117065
4718,-0.8807390928268433,-0.8545601963996887
4719,-2.266585350036621,-2.2674522399902344
4720,-0.034899819642305374,-0.035688064992427826
4721,-0.07508179545402527,-0.07779444754123688
4722,-1.8828696012496948,-1.8729689121246338
4723,-0.1480037271976471,-0.16603295505046844
4724,-0.1941588819026947,-0.19682390987873077
4725,-0.3852340281009674,-0.3939224183559418
4726,-0.04526171088218689,-0.05395010486245155
4727,0.07381144911050797,0.037819162011146545
4728,-3.5764729976654053,-3.5945022106170654
4729,-0.20223265886306763,-0.22373662889003754
4730,-0.1628938615322113,-0.16857315599918365
4731,-8.606184005737305,-8.611334800720215
4732,-0.37991955876350403,-0.38295677304267883
4733,0.02603919617831707,0.019471511244773865
4734,-0.6651142239570618,-0.7963519096374512
4735,-3.6482245922088623,-3.6521756649017334
4736,-2.339252233505249,-2.3352768421173096
4737,0.0015564663335680962,0.005531840957701206
4738,0.143199622631073,0.09747716039419174
4739,-0.554587185382843,-0.5343689322471619
4740,0.02361118793487549,0.03389763459563255
4741,0.015172500163316727,0.01895974949002266
4742,-1.6981855630874634,-1.694210171699524
4743,0.270357221364975,0.8642989993095398
4744,0.041182588785886765,0.04362627863883972
4745,-0.35761070251464844,-0.34745800495147705
4746,-1.9755699634552002,-1.947224497795105
4747,-0.01438119076192379,-0.004480503499507904
4748,-3.533384084701538,-3.5417943000793457
4749,0.09244634956121445,0.0451156422495842
4750,-9.167642593383789,-9.135037422180176
4751,-1.1029119491577148,-1.0828642845153809
4752,-0.009936266578733921,0.02266937866806984
4753,-4.409170627593994,-4.255225658416748
4754,-1.5634993314743042,-1.4095542430877686
4755,-0.13013236224651337,-0.12847425043582916
4756,-0.28253883123397827,-0.2782336473464966
4757,-0.398053377866745,-0.39884161949157715
4758,-0.8577098846435547,-0.8598010540008545
4759,-0.5611318945884705,-0.5698202848434448
4760,-0.0661594420671463,0.28460514545440674
4761,-1.113451361656189,-1.1174026727676392
4762,-5.497344493865967,-5.498210906982422
4763,-1.8233590126037598,-1.7488216161727905
4764,-2.1789937019348145,-2.1797821521759033
4765,-5.201157569885254,-5.1973700523376465
4766,0.032400600612163544,0.010896643623709679
4767,-6.612914085388184,-6.621602535247803
4768,-1.5212512016296387,-1.5269304513931274
4769,-1.8370696306228638,-1.8448657989501953
4770,0.0064722225069999695,-0.02089397981762886
4771,-0.6726745367050171,-0.6703820824623108
4772,-0.8773431777954102,-0.8686513304710388
4773,-0.9199903011322021,-0.8513247966766357
4774,-1.1298060417175293,-1.1105066537857056
4775,-0.24231883883476257,-0.23241814970970154
4776,-0.01706855744123459,0.14390932023525238
4777,0.029623204842209816,0.008119246922433376
4778,0.02325773611664772,0.014847473241388798
4779,0.022829726338386536,0.043047960847616196
4780,-0.7477787733078003,-0.7608662843704224
4781,-2.8735616207122803,-2.9192841053009033
4782,0.04814876988530159,0.09105972945690155
4783,-0.05063062906265259,-0.0483381561934948
4784,-0.8360797762870789,-0.8491672873497009
4785,0.007913442328572273,0.02796104922890663
4786,0.06517748534679413,0.0378112830221653
4787,-1.3669687509536743,-1.367756962776184
4788,0.020046761259436607,0.013479076325893402
4789,0.018597686663269997,0.005485065747052431
4790,-0.017963051795959473,-0.01276505645364523
4791,0.004110835492610931,-0.07956236600875854
4792,-0.02753223478794098,0.1334456503391266
4793,-0.64688640832901,-0.6365999579429626
4794,-0.18233086168766022,-0.18741652369499207
4795,-1.6099117994308472,-1.5924423933029175
4796,-0.05391216278076172,-0.032675981521606445
4797,-0.06565091758966446,-0.09611320495605469
4798,0.047201402485370636,0.054980840533971786
4799,-2.2584147453308105,-2.2714765071868896
4800,-0.060597650706768036,-0.12600892782211304
4801,0.14651985466480255,0.0870325043797493
4802,-0.47805365920066833,-0.4082219898700714
4803,-1.8710507154464722,-1.9464349746704102
4804,0.002930097747594118,0.0020633703097701073
4805,-4.447509765625,-4.297297954559326
4806,-1.7996543645858765,-1.8950976133346558
4807,-0.46351146697998047,-0.3132994771003723
4808,0.22174520790576935,0.12630192935466766
4809,-1.237382411956787,-1.1944714784622192
4810,0.019896522164344788,0.016354596242308617
4811,-4.292078971862793,-4.2594733238220215
4812,-0.6093421578407288,-0.4483642876148224
4813,-0.025270728394389153,-0.02446027286350727
4814,-2.071146249771118,-2.0624544620513916
4815,0.011152678169310093,0.031200286000967026
4816,-9.424744606018066,-9.574702262878418
4817,-0.050248801708221436,-0.04599950462579727
4818,-6.059617519378662,-6.023367881774902
4819,-1.3613535165786743,-1.3571043014526367
4820,-0.038301512598991394,-0.03916823863983154
4821,-0.06496293842792511,-0.07807555794715881
4822,-0.9278360605239868,-0.9288243651390076
4823,-0.967997133731842,-0.974564790725708
4824,-0.9389322996139526,-0.9279600381851196
4825,-1.3553475141525269,-1.3513721227645874
4826,-0.07369761168956757,-0.08210787177085876
4827,-6.09877872467041,-6.066173076629639
4828,-0.06354395300149918,-0.06620897352695465
4829,-1.9501287937164307,-1.9502758979797363
4830,0.0026875510811805725,0.0005963637959212065
4831,0.021804576739668846,0.04202280938625336
4832,-0.15494447946548462,-0.15069518983364105
4833,-0.6486872434616089,-0.6377149820327759
4834,-3.101294755935669,-3.105961561203003
4835,-0.0006877875421196222,0.0019696541130542755
4836,0.00327475368976593,0.011966615915298462
4837,-2.631657123565674,-2.6400673389434814
4838,-2.7301371097564697,-2.69388747215271
4839,-1.4218168258666992,-1.4305051565170288
4840,0.0030655101872980595,0.03567115589976311
4841,-0.0062919240444898605,-0.011442704126238823
4842,0.02325141802430153,0.014841155149042606
4843,0.1632520705461502,0.26030072569847107
4844,-1.8885822296142578,-1.9722554683685303
4845,0.2646687924861908,0.8586105704307556
4846,-0.5043275356292725,-0.5016306042671204
4847,0.006517212837934494,0.08105462044477463
4848,-0.9177617430686951,-0.8207130432128906
4849,-0.01356874592602253,-0.014435472898185253
4850,-0.6780055165290833,-0.6886459589004517
4851,-1.3829439878463745,-1.3859812021255493
4852,-1.8816580772399902,-1.8865610361099243
4853,0.02055976912379265,0.007497943472117186
4854,0.10720976442098618,0.08826512843370438
4855,-1.4870455265045166,-1.4957338571548462
4856,-9.20586109161377,-9.186561584472656
4857,-0.04640498012304306,-0.0034940168261528015
4858,0.0003928008954972029,-0.002319849794730544
4859,-0.5749504566192627,-0.5487715601921082
4860,-0.029354851692914963,-0.038500286638736725
4861,-0.13083389401435852,-0.1318129450082779
4862,-0.7445845603942871,-0.7883272767066956
4863,-0.10365045070648193,-0.1046295017004013
4864,0.017998170107603073,0.020290646702051163
4865,-0.7057802677154541,-0.7014750242233276
4866,-0.37037551403045654,-0.3716758191585541
4867,0.002819584682583809,0.0044776988215744495
4868,-0.36768966913223267,-0.35022029280662537
4869,-0.20433108508586884,-0.19655165076255798
4870,-3.370819568634033,-3.336730718612671
4871,0.0029377685859799385,0.004595882724970579
4872,-1.0529423952102661,-1.043041706085205
4873,0.12788476049900055,0.2249334305524826
4874,-2.649506092071533,-2.6417267322540283
4875,-0.16529536247253418,-0.16616210341453552
4876,0.023490875959396362,0.05715451389551163
4877,-0.6345527172088623,-0.6353918313980103
4878,-0.16349175572395325,-0.16620440781116486
4879,-0.17589221894741058,-0.2118844985961914
4880,0.3556617498397827,0.4564020037651062
4881,0.08495771139860153,0.07187018543481827
4882,0.012668588198721409,0.004872472491115332
4883,-8.171759605407715,-8.010781288146973
4884,-3.160966634750366,-3.1740541458129883
4885,-0.04109823331236839,-0.04616865515708923
4886,-0.6645464301109314,-0.6628882884979248
4887,-4.031513690948486,-4.035055637359619
4888,-0.28425008058547974,-0.28555038571357727
4889,-0.5061399936676025,-0.5102491974830627
4890,0.0028763730078935623,0.02905522659420967
4891,0.028919482603669167,0.03882016986608505
4892,0.04206116124987602,-0.005269546061754227
4893,-0.005140312016010284,-0.009091570973396301
4894,-0.08046610653400421,-0.06299670785665512
4895,-5.355342864990234,-5.3341064453125
4896,0.07856903970241547,0.4293336272239685
4897,-2.2990288734436035,-2.3029799461364746
4898,-0.04225906729698181,-0.006009537726640701
4899,-0.864172637462616,-0.9099083542823792
4900,0.0024264371022582054,-0.0067189959809184074
4901,-0.0020129457116127014,-0.08568614721298218
4902,0.06102169677615166,0.037715211510658264
4903,0.007950220257043839,0.0416138581931591
4904,-8.369844436645508,-8.352375030517578
4905,0.07881602644920349,0.4295806288719177
4906,0.011579498648643494,-0.009924458339810371
4907,-2.4226107597351074,-2.390005111694336
4908,0.08968514204025269,0.1595168113708496
4909,-5.4722700119018555,-5.311291694641113
4910,-0.06698082387447357,-0.03273831307888031
4911,-0.11787296086549759,-0.1205856129527092
4912,0.0029420184437185526,0.0020752910058945417
4913,-1.727904200553894,-1.73298978805542
4914,-6.017578125,-6.016767501831055
4915,-2.823133945465088,-2.828284740447998
4916,0.013358913362026215,0.012370657175779343
4917,0.0010774568654596806,0.00028921320335939527
4918,0.042102567851543427,0.04588981717824936
4919,-1.1717296838760376,-1.1709191799163818
4920,-0.7270852327346802,-0.72917640209198
4921,-0.026134513318538666,-0.026281658560037613
4922,-0.1368952989578247,-0.13169729709625244
4923,0.006599380634725094,0.0015137158334255219
4924,-0.018061600625514984,-0.06539230793714523
4925,0.008669091388583183,0.01856977865099907
4926,-0.013867702335119247,-0.031896933913230896
4927,-0.7152792811393738,-0.6816155910491943
4928,0.02098354510962963,0.030884232372045517
4929,0.3196231424808502,0.4203633964061737
4930,-0.1040407195687294,-0.08399311453104019
4931,0.0080366600304842,-0.0026037460193037987
4932,-0.016334785148501396,-0.022014087066054344
4933,-1.0910276174545288,-1.0858296155929565
4934,-3.403223991394043,-3.421253204345703
4935,-1.1146730184555054,-1.1187821626663208
4936,0.024981502443552017,0.17892657220363617
4937,-2.0060107707977295,-1.9950385093688965
4938,-1.0230581760406494,-1.030854344367981
4939,-3.0032100677490234,-2.9689674377441406
4940,-0.6113120317459106,-0.5851331353187561
4941,0.016089297831058502,0.010938516817986965
4942,0.04395925626158714,0.0868702158331871
4943,0.04862773418426514,0.025321250781416893
4944,-0.6064526438713074,-0.6115230917930603
4945,-1.8208729028701782,-1.84408438205719
4946,-0.18405809998512268,-0.1739054024219513
4947,-0.023959781974554062,-0.02126287668943405
4948,-8.12527084350586,-8.165220260620117
4949,-0.5732530355453491,-0.5912822484970093
4950,-0.5740809440612793,-0.5781901478767395
4951,0.02340301312506199,0.0495818667113781
4952,0.0032715369015932083,0.00592897878959775
4953,-1.457815408706665,-1.387983798980713
4954,-4.688579559326172,-4.6544904708862305
4955,-0.006588354706764221,0.027075283229351044
4956,-0.42730212211608887,-0.4505136013031006
4957,-0.001645025797188282,0.0035529686138033867
4958,-0.04687826335430145,-0.04959091544151306
4959,-0.12437289953231812,-0.10690350085496902
4960,-1.9608922004699707,-1.9695805311203003
4961,-3.157308578491211,-3.1370902061462402
4962,-0.4357741177082062,-0.41647472977638245
4963,-0.868802547454834,-0.8701028227806091
4964,0.07457014173269272,0.2355480194091797
4965,-1.5102540254592896,-1.5110422372817993
4966,-1.0045161247253418,-1.0002108812332153
4967,-3.6048507690429688,-3.6096837520599365
4968,0.008633289486169815,0.026102684438228607
4969,-4.5558247566223145,-4.529645919799805
4970,0.1074204295873642,0.0884757936000824
4971,-0.3545997142791748,-0.3529415726661682
4972,0.05890874192118645,0.0870334804058075
4973,-0.7288044095039368,-0.732913613319397
4974,-3.9951586723327637,-3.992461681365967
4975,0.21220868825912476,0.8061504364013672
4976,-0.17881129682064056,-0.18276256322860718
4977,-2.007349729537964,-1.9386842250823975
4978,0.05982142314314842,0.1671029031276703
4979,-0.035994935780763626,-0.0019060894846916199
4980,0.022346211597323418,0.04256444424390793
4981,-1.6395704746246338,-1.6112250089645386
4982,-2.3536875247955322,-2.3275086879730225
4983,0.10614898055791855,0.08720434457063675
4984,-3.7191829681396484,-3.3684184551239014
4985,-0.003435028251260519,0.02917061746120453
4986,-0.05057339370250702,-0.04787648841738701
4987,-0.16205309331417084,-0.2093838006258011
4988,-0.7714908719062805,-0.7687939405441284
4989,-0.04491706192493439,-0.04247337207198143
4990,-0.23991259932518005,-0.24350664019584656
4991,-1.809650182723999,-1.7834713459014893
4992,0.002847848227247596,0.001981120789423585
4993,-0.4781022369861603,-0.47431498765945435
4994,-0.32284384965896606,-0.1618659794330597
4995,-0.18292184174060822,-0.17867255210876465
4996,-0.0031171534210443497,0.030971692875027657
4997,0.1541796177625656,0.25122830271720886
4998,-6.326830863952637,-6.1658525466918945
4999,0.004860930144786835,0.03894977644085884
5000,-0.0016153384931385517,-0.003947762306779623
5001,-0.14716504514217377,-0.1301053762435913
5002,0.060146838426589966,0.22810357809066772
5003,-0.006780196446925402,-0.004834938794374466
5004,-0.8037815093994141,-0.6875935792922974
5005,-0.020370187237858772,-0.017851490527391434
5006,0.005219020880758762,0.01157799456268549
5007,-0.5563408136367798,-0.4055749177932739
5008,0.038071516901254654,0.014642355963587761
5009,-1.5483211278915405,-1.5435848236083984
5010,-0.9826974272727966,-0.9926210641860962
5011,-1.1752341985702515,-1.1755905151367188
5012,-3.392484426498413,-3.4118738174438477
5013,-0.8549978137016296,-0.8372523784637451
5014,-3.25616192817688,-3.2514257431030273
5015,-1.9378376007080078,-1.9383968114852905
5016,-0.04429691284894943,-0.027237243950366974
5017,-0.16850566864013672,-0.1417359858751297
5018,-0.27141690254211426,-0.23770007491111755
5019,-0.7216037511825562,-0.578466534614563
5020,-2.1909148693084717,-2.214344024658203
5021,-5.832245826721191,-5.822109222412109
5022,0.003038315102458,0.0041846781969070435
5023,0.06653576344251633,0.2096729427576065
5024,-2.1367342472076416,-2.128131628036499
5025,-7.336996078491211,-6.983270645141602
5026,-3.8162121772766113,-3.8229000568389893
5027,-0.036105766892433167,-0.02750316634774208
5028,0.16370518505573273,0.053541410714387894
5029,-0.5402456521987915,-0.46358686685562134
5030,0.20432575047016144,0.0941619798541069
5031,-3.730942726135254,-3.7352406978607178
5032,-1.2317341566085815,-1.2176933288574219
5033,-5.416241645812988,-5.439124584197998
5034,-0.08935423195362091,-0.0963183045387268
5035,0.0056613534688949585,0.04853728413581848
5036,-7.125092506408691,-7.170727252960205
5037,0.025692760944366455,0.025134457275271416
5038,-1.228124976158142,-1.2281805276870728
5039,0.17432142794132233,0.10041786730289459
5040,-0.05737990513443947,-0.058048002421855927
5041,-0.004436084069311619,-0.004792429506778717
5042,-0.044854145497083664,-0.0075859613716602325
5043,-0.930172324180603,-0.8782444000244141
5044,0.015026025474071503,0.02643347904086113
5045,-0.04521652311086655,-0.043821848928928375
5046,-0.18127886950969696,-0.17077481746673584
5047,0.018213685601949692,-0.0011757463216781616
5048,-0.10610371828079224,-0.08406703174114227
5049,-0.07822223007678986,-0.07570353150367737
5050,-0.8038367033004761,-0.8171833753585815
5051,-0.016901830211281776,-0.00676482729613781
5052,-0.8602710962295532,-0.8606274127960205
5053,-0.8910978436470032,-0.8891525864601135
5054,0.05527987331151962,0.03239721059799194
5055,0.000567880691960454,0.0021427676547318697
5056,0.15267327427864075,0.027150284498929977
5057,-9.744781494140625,-9.76455307006836
5058,0.09168488532304764,0.07286352664232254
5059,-0.009477304294705391,-0.010112377814948559
5060,0.011725702323019505,0.013120378367602825
5061,-1.8948991298675537,-1.9641268253326416
5062,-0.10897296667098999,-0.10953126847743988
5063,-1.8915889263153076,-1.9047523736953735
5064,-0.013794448226690292,-0.014353711158037186
5065,-11.255880355834961,-11.254305839538574
5066,-3.1056768894195557,-3.103731632232666
5067,-0.007461383938789368,-0.053096283227205276
5068,0.0663716197013855,0.06631612777709961
5069,-0.660068690776825,-0.6589223146438599
5070,-0.36390846967697144,-0.30497875809669495
5071,-0.0002038944512605667,-0.0008389677386730909
5072,-0.20582617819309235,-0.20523296296596527
5073,-0.034766603261232376,0.0025015808641910553
5074,0.0028090178966522217,0.06514465808868408
5075,-0.13198266923427582,-0.10077221691608429
5076,-0.7105416059494019,-0.7339708209037781
5077,-0.3856906294822693,-0.29991447925567627
5078,-3.407198667526245,-3.4095311164855957
5079,-1.0460339784622192,-1.0457490682601929
5080,-0.17884561419487,-0.1811780333518982
5081,-1.6518995761871338,-1.6439887285232544
5082,-0.8398481607437134,-0.7969722747802734
5083,-0.3102719187736511,-0.3145699203014374
5084,0.05484938994050026,0.06411811709403992
5085,0.04767971485853195,0.06971640139818192
5086,0.04431427642703056,0.03834212198853493
5087,-1.0592840909957886,-1.0631251335144043
5088,0.02413376420736313,-0.011033635586500168
5089,0.020482752472162247,0.003212159499526024
5090,-2.363960027694702,-2.2873013019561768
5091,0.09327277541160583,0.3196764290332794
5092,-0.13823094964027405,-0.15765094757080078
5093,-1.7657779455184937,-1.6891191005706787
5094,-0.030310597270727158,-0.0004251152276992798
5095,-3.9593493938446045,-3.948845386505127
5096,-0.13608770072460175,-0.15897035598754883
5097,-0.033469848334789276,0.043188951909542084
5098,-1.3329617977142334,-1.3692536354064941
5099,-0.36943110823631287,-0.33571428060531616
5100,0.07061997056007385,0.02686282992362976
5101,-1.2535117864608765,-1.0459059476852417
5102,-0.22962766885757446,-0.2219071090221405
5103,-0.007574751973152161,0.29466181993484497
5104,-0.0857667475938797,-0.02343110740184784
5105,0.05898946896195412,0.14476561546325684
5106,0.04043160378932953,0.07414843142032623
5107,0.007900712080299854,0.0020385421812534332
5108,-0.3119257688522339,-0.32184943556785583
5109,-1.0369133949279785,-1.039245843887329
5110,0.06306497752666473,0.015935605391860008
5111,0.008693024516105652,0.017295626923441887
5112,-2.6237292289733887,-2.586461067199707
5113,-0.4136354923248291,-0.41206061840057373
5114,-2.91530442237854,-2.950471878051758
5115,0.00792261678725481,0.0036246406380087137
5116,-0.49535760283470154,-0.4876370429992676
5117,-7.2171735763549805,-7.100985527038574
5118,0.03661489486694336,0.3903401792049408
5119,-6.251029014587402,-6.251664161682129
5120,0.10252266377210617,0.4562479257583618
5121,-4.23643159866333,-4.238460540771484
5122,-0.2505742311477661,-0.26019856333732605
5123,-0.12990115582942963,-0.0926329642534256
5124,0.046736277639865875,0.013286683708429337
5125,-0.040016379207372665,-0.04251359775662422
5126,0.021403728052973747,0.00413313414901495
5127,0.006855151150375605,0.00880040880292654
5128,0.008736856281757355,0.008681364357471466
5129,0.11403751373291016,-0.011485477909445763
5130,-1.6331366300582886,-1.6336958408355713
5131,-2.751408576965332,-2.7707979679107666
5132,0.0033290910068899393,0.030098773539066315
5133,-0.2524110674858093,-0.24227406084537506
5134,0.030309900641441345,-0.013447243720293045
5135,-0.24425667524337769,0.10946860909461975
5136,0.12595218420028687,0.11593690514564514
5137,-5.984073162078857,-5.982127666473389
5138,-1.78117036819458,-1.8005597591400146
5139,-6.095102787017822,-6.100214958190918
5140,-8.691051483154297,-8.48344612121582
5141,-0.8134806156158447,-0.81288743019104
5142,-2.4461405277252197,-2.3694818019866943
5143,0.05145711079239845,0.06072583794593811
5144,-0.7953222990036011,-0.7771725654602051
5145,-0.02209440991282463,-0.005034741014242172
5146,0.01939981058239937,0.01884150691330433
5147,-0.7392565011978149,-0.74522864818573
5148,-0.13981065154075623,-0.19841019809246063
5149,-0.023383408784866333,-0.02588062733411789
5150,0.029327765107154846,0.18285515904426575
5151,-1.778917670249939,-1.476681113243103
5152,0.018780343234539032,0.016283124685287476
5153,-0.11062502861022949,-0.08600212633609772
5154,0.007304830476641655,-0.009965763427317142
5155,-0.3344283998012543,-0.33954042196273804
5156,-0.0966935008764267,-0.10053453594446182
5157,-0.07461049407720566,-0.06600789725780487
5158,-0.08663389831781387,-0.08468864113092422
5159,-2.4351460933685303,-2.453953981399536
5160,-5.010932922363281,-4.9920525550842285
5161,0.06991610676050186,0.29631975293159485
5162,-12.304898262023926,-12.22908878326416
5163,0.09273140877485275,0.02350378781557083
5164,0.06264010816812515,0.017005210742354393
5165,0.06903837621212006,0.06898288428783417
5166,-1.681542992591858,-1.6799681186676025
5167,-0.4983648657798767,-0.2907590866088867
5168,-0.1520993411540985,-0.17552849650382996
5169,-1.6192039251327515,-1.608699917793274
5170,0.013048234395682812,0.030107904225587845
5171,-2.1680567264556885,-2.168112277984619
5172,0.09167159348726273,0.2078595757484436
5173,-0.32928818464279175,-0.3187841475009918
5174,-0.0002803425304591656,0.03698784112930298
5175,-3.623138189315796,-3.6425580978393555
5176,-1.934314489364624,-1.9323692321777344
5177,0.07914163917303085,0.04397423937916756
5178,-0.1256544291973114,-0.14504386484622955
5179,-0.015115228481590748,-0.015471572987735271
5180,-0.8552684783935547,-0.8253830075263977
5181,-0.9612683057785034,-0.8846095204353333
5182,-0.01527702622115612,-0.004772981628775597
5183,0.0008435009513050318,0.027613183483481407
5184,0.0003227163106203079,-0.019066717475652695
5185,-0.06330696493387222,-0.06916913390159607
5186,0.023098856210708618,0.06597478687763214
5187,-0.24792051315307617,-0.2499496042728424
5188,-0.011570187285542488,-0.013902612030506134
5189,-1.5164438486099243,-1.4791756868362427
5190,-0.021979667246341705,-0.017243366688489914
5191,-0.04574964940547943,-0.03802908957004547
5192,-2.262643337249756,-2.2572503089904785
5193,-0.48551812767982483,-0.48935917019844055
5194,0.04830514267086983,0.012013282626867294
5195,0.003318812232464552,0.034529268741607666
5196,0.0026685313787311316,0.004243418108671904
5197,-4.107524871826172,-4.082901954650879
5198,0.3583729863166809,0.24746541678905487
5199,-2.496797561645508,-2.4954030513763428
5200,0.022092750295996666,0.01246841810643673
5201,-0.14879785478115082,-0.1494329273700714
5202,-0.11313880234956741,-0.11156391352415085
5203,-1.6742323637008667,-1.680094599723816
5204,-0.01066669076681137,-0.05442383512854576
5205,-3.3862457275390625,-3.3900868892669678
5206,-5.261024475097656,-4.95878791809082
5207,-0.6972111463546753,-0.7206403613090515
5208,-2.3277645111083984,-2.24198842048645
5209,-0.028552362695336342,-0.0104026198387146
5210,0.08173222094774246,0.19792020320892334
5211,-1.8282403945922852,-1.8262951374053955
5212,-0.15565872192382812,-0.039470747113227844
5213,-0.05193822830915451,-0.07170913368463516
5214,-6.924572944641113,-6.808384895324707
5215,-0.07608409225940704,-0.038815904408693314
5216,-0.46466195583343506,-0.45830297470092773
5217,0.00430736318230629,0.028930271044373512
5218,-1.9295313358306885,-1.8996458053588867
5219,-1.3213531970977783,-1.2901426553726196
5220,0.15429632365703583,0.21369023621082306
5221,-7.114499092102051,-7.089876174926758
5222,-0.2176779806613922,-0.07454079389572144
5223,0.016566693782806396,0.033626362681388855
5224,-0.08840976655483246,-0.09090698510408401
5225,-9.534829139709473,-9.535388946533203
5226,0.07751648873090744,0.22065366804599762
5227,-12.250420570373535,-12.260045051574707
5228,-0.7759760618209839,-0.7766110897064209
5229,0.04145226627588272,0.16350015997886658
5230,-0.3287673890590668,-0.3268221318721771
5231,-0.4316880702972412,-0.45145896077156067
5232,-2.120415210723877,-2.120771646499634
5233,-0.8094028830528259,-0.80911785364151
5234,-0.8260071277618408,-0.6143543720245361
5235,-0.13004806637763977,-0.1284731775522232
5236,0.0618341900408268,0.01619929075241089
5237,0.21920190751552582,0.10903812944889069
5238,-5.162044525146484,-5.144985198974609
5239,0.006297487299889326,0.014208301901817322
5240,-2.5351428985595703,-2.554532289505005
5241,-0.02135169692337513,-0.02338080108165741
5242,0.0726025402545929,0.13493818044662476
5243,-0.15464162826538086,-0.14323417842388153
5244,-1.5197290182113647,-0.33684074878692627
5245,-4.132615566253662,-4.130096912384033
5246,-0.40225231647491455,-0.40288740396499634
5247,-0.42509135603904724,-0.41105061769485474
5248,-0.05810010805726051,-0.05652522295713425
5249,-0.11268722265958786,-0.02691107988357544
5250,-0.6207798719406128,-0.6213391423225403
5251,-5.581984519958496,-5.574073791503906
5252,-3.206345558166504,-3.2086780071258545
5253,0.0122315539047122,0.014750251546502113
5254,-0.8702654242515564,-0.8699803948402405
5255,0.16628752648830414,0.31981492042541504
5256,-6.669039726257324,-6.669707775115967
5257,-0.11664275825023651,-0.12626709043979645
5258,0.08306163549423218,0.007863149046897888
5259,0.0025099823251366615,0.0018749089213088155
5260,-0.01960989646613598,-0.0024675391614437103
5261,-4.073825836181641,-4.140861988067627
5262,-0.2910210192203522,-0.3104410171508789
5263,0.008227024227380753,-0.011162408627569675
5264,-0.7669060230255127,-0.7589951753616333
5265,-0.06036853790283203,-0.051765937358140945
5266,0.006948383059352636,0.02469383180141449
5267,0.04134826734662056,0.10027797520160675
5268,0.03414701297879219,0.027459053322672844
5269,-4.035820007324219,-3.828214168548584
5270,-2.8654446601867676,-2.8750691413879395
5271,-0.7103781700134277,-0.7466700673103333
5272,-0.23604731261730194,-0.23545409739017487
5273,-4.212085247039795,-4.204174518585205
5274,-0.05204854905605316,-0.05010329186916351
5275,-1.9373414516448975,-1.5836162567138672
5276,-0.4262542724609375,-0.4183434844017029
5277,0.09297502785921097,0.01777653954923153
5278,-0.09279732406139374,-0.049921393394470215
5279,-0.023110639303922653,-0.023745711892843246
5280,-3.3043770790100098,-3.096771240234375
5281,-0.60528165102005,-0.6103937029838562
5282,0.059678759425878525,0.059623267501592636
5283,-0.5836712121963501,-0.5537857413291931
5284,-5.40838623046875,-5.408945083618164
5285,-5.220142364501953,-5.220700740814209
5286,-0.4686069190502167,-0.4706360101699829
5287,-0.2271433174610138,-0.14136716723442078
5288,-3.8460214138031006,-3.8556458950042725
5289,-0.43666988611221313,-0.4372291564941406
5290,0.10204384475946426,0.21823182702064514
5291,-1.0343201160430908,-1.0348783731460571
5292,-0.0007628649473190308,-0.11092663556337357
5293,-0.1019367203116417,-0.10426914691925049
5294,0.003379823872819543,0.04064800962805748
5295,0.10781047493219376,0.31946322321891785
5296,-0.87138831615448,-0.8720284104347229
5297,0.12651708722114563,0.08424322307109833
5298,-0.1879195123910904,-0.18252670764923096
5299,-4.680282115936279,-4.678707122802734
5300,-6.58861780166626,-6.598541736602783
5301,-0.8287925720214844,-0.7521337866783142
5302,-0.3100367784500122,-0.38394033908843994
5303,0.026178037747740746,0.0067886048927903175
5304,0.0074036940932273865,-0.0677947923541069
5305,-0.036317408084869385,-0.081952303647995
5306,0.11652971804141998,0.04262616112828255
5307,-1.1219333410263062,-1.1675682067871094
5308,-2.514087200164795,-2.1603620052337646
5309,-0.28237760066986084,-0.2830126881599426
5310,-0.2566685676574707,-0.26659223437309265
5311,-0.505818784236908,-0.5292479991912842
5312,-0.009977251291275024,-0.008402364328503609
5313,-3.8285508155822754,-3.847970724105835
5314,-0.3838794231414795,-0.3823045492172241
5315,-1.8166934251785278,-1.8155471086502075
5316,0.010531752370297909,0.008034533821046352
5317,-0.6285443902015686,-0.6279512047767639
5318,-1.8981094360351562,-1.7301527261734009
5319,-1.5618784427642822,-1.5246102809906006
5320,-3.281588554382324,-3.272320032119751
5321,0.0500449500977993,0.07993043214082718
5322,0.019718073308467865,0.01722085475921631
5323,0.07248756289482117,0.13482320308685303
5324,-0.17848992347717285,-0.13561400771141052
5325,0.024950802326202393,0.024895310401916504
5326,-0.33321356773376465,-0.3329285681247711
5327,-6.462259292602539,-6.471883296966553
5328,-0.7459164261817932,-0.7287740707397461
5329,-0.34440404176712036,-0.3641749322414398
5330,0.21802473068237305,0.37155210971832275
5331,-1.1573299169540405,-1.1509709358215332
5332,-0.23124198615550995,-0.21409963071346283
5333,0.0431530624628067,0.02338215708732605
5334,-1.0453388690948486,-1.0376182794570923
5335,-2.498147487640381,-2.496572494506836
5336,0.04195498675107956,0.00850539281964302
5337,-0.08876830339431763,-0.09474045038223267
5338,0.03515513986349106,0.07984302937984467
5339,-0.1805124282836914,-0.17037542164325714
5340,0.07479948550462723,0.08252004534006119
5341,0.06157342717051506,0.026406027376651764
5342,-0.009378543123602867,-0.007983867079019547
5343,0.007920237258076668,-0.00935035664588213
5344,-0.05827263742685318,-0.05632738023996353
5345,-0.02367519401013851,-0.03683856129646301
5346,-0.06486653536558151,0.14678622782230377
5347,-2.570585250854492,-2.5899746417999268
5348,0.03463854640722275,0.02795058861374855
5349,-2.2172677516937256,-2.1952309608459473
5350,0.027348319068551064,0.010077725164592266
5351,-5.725009441375732,-5.70612907409668
5352,-0.697637140750885,-0.6890345215797424
5353,-3.0946784019470215,-3.018868923187256
5354,0.023226125165820122,0.027962425723671913
5355,-0.3092077374458313,-0.3012969493865967
5356,-0.5407792329788208,-0.5388339757919312
5357,-0.023558614775538445,-0.03052268736064434
5358,0.03522200882434845,0.07990989089012146
5359,-4.010047435760498,-4.009453773498535
5360,-0.7091667056083679,-0.6233905553817749
5361,-4.2960524559021,-4.303016185760498
5362,-1.694594383239746,-1.6805535554885864
5363,-2.5175185203552246,-2.519850969314575
5364,-7.69824743270874,-7.702088356018066
5365,-0.6133109927177429,-0.5962513089179993
5366,-0.3294309675693512,-0.3116855323314667
5367,-0.049643777310848236,-0.05000012367963791
5368,-0.2945941090583801,-0.30421844124794006
5369,0.011725815013051033,0.009228596463799477
5370,-0.12772755324840546,-0.09651710093021393
5371,0.1513614058494568,0.025838425382971764
5372,-5.405783653259277,-5.406418800354004
5373,-1.804895281791687,-1.8073924779891968
5374,-0.705889105796814,-0.6686208844184875
5375,-6.103483200073242,-6.122903347015381
5376,-1.7657779455184937,-1.6891191005706787
5377,-0.341117799282074,-0.3469799757003784
5378,-1.3044915199279785,-1.3379411697387695
5379,-1.4406161308288574,-1.3782804012298584
5380,-3.7232933044433594,-3.723649740219116
5381,-3.1885344982147217,-3.0723464488983154
5382,-2.901845932006836,-2.8836960792541504
5383,-2.8672564029693604,-2.886645793914795
5384,-3.73360013961792,-3.739462375640869
5385,-0.34028321504592896,-0.3399982154369354
5386,-1.2294249534606934,-1.2073882818222046
5387,-0.8483549356460571,-0.8579792380332947
5388,-0.01480419933795929,-0.03362555801868439
5389,0.027786094695329666,0.02267405390739441
5390,-0.1295948624610901,-0.13209207355976105
5391,-0.02712251804769039,-0.025177258998155594
5392,-0.26985347270965576,0.9130347967147827
5393,0.12593568861484528,0.08366183936595917
5394,0.03506980091333389,0.0797576904296875
5395,-0.08880545943975449,-0.10215212404727936
5396,-5.273682594299316,-5.276014804840088
5397,-3.92496395111084,-3.8391878604888916
5398,-5.771258354187012,-5.559605598449707
5399,0.000699541240464896,0.0009845411404967308
5400,-0.9204018115997314,-0.9026563763618469
5401,0.020146623253822327,0.026505596935749054
5402,0.15269556641578674,0.21208947896957397
5403,-0.028980400413274765,-0.04625099524855614
5404,0.005967490375041962,0.003938387148082256
5405,-3.715690851211548,-3.6728148460388184
5406,-0.00395660987123847,0.013185746967792511
5407,-0.031028077006340027,-0.03158637881278992
5408,-0.5194494724273682,-0.5012997388839722
5409,0.05896056815981865,0.12129621207714081
5410,-0.11106845736503601,-0.10246585309505463
5411,-5.085054874420166,-5.040367126464844
5412,-3.7728500366210938,-3.8263022899627686
5413,-4.608546257019043,-4.608261585235596
5414,-1.0348830223083496,-0.8917458057403564
5415,-0.674001932144165,-0.674642026424408
5416,-0.010415691882371902,-0.014256732538342476
5417,-0.7906402945518494,-0.7906957864761353
5418,-0.10814213752746582,-0.09410138428211212
5419,-0.06767746061086655,-0.06970656663179398
5420,0.025448011234402657,0.01876005344092846
5421,-0.12903301417827606,-0.11015281081199646
5422,-0.0032322173938155174,0.03403596952557564
5423,-3.0199544429779053,-2.9826862812042236
5424,-0.25769123435020447,-0.240631565451622
5425,0.03284892812371254,0.032289665192365646
5426,-3.5004830360412598,-3.349716901779175
5427,-0.5057041049003601,-0.4789344370365143
5428,-0.07026322931051254,-0.07259565591812134
5429,-0.03777293115854263,-0.04473700374364853
5430,0.04834140092134476,0.05373420566320419
5431,-0.02647390402853489,-0.024899017065763474
5432,-0.19798396527767181,-0.18938136100769043
5433,-1.787480354309082,-1.7502121925354004
5434,0.025080837309360504,0.10089023411273956
5435,-1.859067440032959,-1.8497986793518066
5436,-0.7474395036697388,0.4354487657546997
5437,0.08812573552131653,0.44185101985931396
5438,-0.3195660710334778,-0.31320708990097046
5439,0.023009346798062325,0.013385014608502388
5440,-0.5656501650810242,-0.5726142525672913
5441,0.0799395740032196,0.287545382976532
5442,-1.627371072769165,-1.568441390991211
5443,0.1211969181895256,0.1731247901916504
5444,-3.2455856800079346,-3.24499249458313
5445,-1.2061893939971924,-1.2065457105636597
5446,-2.56370210647583,-2.56619930267334
5447,-0.02987394668161869,-0.027355249971151352
5448,-1.8109327554702759,-1.6429760456085205
5449,-0.03782302886247635,-0.03308672830462456
5450,0.0015627139946445823,0.00313760107383132
5451,-4.753555774688721,-4.772945404052734
5452,-5.764723300933838,-5.756120681762695
5453,-0.042622629553079605,-0.04511984810233116
5454,0.045240238308906555,0.05063304305076599
5455,-0.0658554881811142,-0.08928465098142624
5456,-0.21626996994018555,-0.2108771651983261
5457,0.1041761115193367,0.18995225429534912
5458,-0.29453355073928833,-0.2950928211212158
5459,-8.381828308105469,-8.362948417663574
5460,-0.0013347817584872246,0.01580757461488247
5461,0.05570834130048752,0.01007344201207161
5462,-0.5596038103103638,-0.59305340051651
5463,-0.03086704947054386,-0.028348352760076523
5464,-0.023141976445913315,0.021545909345149994
5465,-0.5569500923156738,-0.5589792132377625
5466,-0.3627519905567169,-0.36861416697502136
5467,-3.7099664211273193,-3.7158286571502686
5468,-0.4573436975479126,-0.4144677519798279
5469,-0.2521704435348511,-0.27505308389663696
5470,0.001019362360239029,0.018161719664931297
5471,-0.8859983682632446,-0.8918605446815491
5472,-3.1258890628814697,-3.124314069747925
5473,-0.07881992310285568,-0.11511178314685822
5474,-0.23100018501281738,-0.27812957763671875
5475,-0.9172543883323669,-0.8904846906661987
5476,-0.001894807443022728,-0.0005001313984394073
5477,-9.658032417297363,-9.660530090332031
5478,0.15068762004375458,0.20261548459529877
5479,0.006696217227727175,0.00083404709585011
5480,-0.03389320150017738,0.010794684290885925
5481,-1.8616458177566528,-1.8530431985855103
5482,-0.11456573009490967,-0.1241900622844696
5483,-2.5411033630371094,-2.524043560028076
5484,0.046323224902153015,0.026552317664027214
5485,-13.148131370544434,-13.026082992553711
5486,-0.9570826888084412,-0.9567976593971252
5487,0.06330421566963196,-0.011894267052412033
5488,-0.021225638687610626,0.0645505040884018
5489,0.02179585210978985,0.03994559496641159
5490,-6.804445266723633,-6.742109298706055
5491,-0.2230738401412964,-0.21380510926246643
5492,0.2628360986709595,0.15192854404449463
5493,-12.582775115966797,-12.58788776397705
5494,-3.293273448944092,-3.2762136459350586
5495,0.010213850066065788,0.012732546776533127
5496,-0.04412795230746269,-0.043842948973178864
5497,-6.650177478790283,-6.347940921783447
5498,-5.244940280914307,-5.311976432800293
5499,-2.1098687648773193,-2.09212327003479
5500,-1.2056097984313965,-1.2053248882293701
5501,-1.4730422496795654,-1.4710969924926758
5502,0.025671660900115967,0.025113357231020927
5503,0.04626422002911568,0.05165702477097511
5504,-1.1705495119094849,-1.153407096862793
5505,0.02504507452249527,0.02448677085340023
5506,-6.740447133779526e-05,0.017678044736385345
5507,-0.06387148052453995,0.14778128266334534
5508,0.16806265711784363,0.32159003615379333
5509,-0.2001962661743164,-0.04943034052848816
5510,-0.019922051578760147,0.0047008562833070755
5511,0.0015846993774175644,0.038852885365486145
5512,-1.3301886320114136,-1.3299037218093872
5513,-1.4235923290252686,-1.4221975803375244
5514,-1.7494852542877197,-1.7515144348144531
5515,-2.342867612838745,-2.3055994510650635
5516,-0.48317861557006836,-0.4838466942310333
5517,0.15520386397838593,0.1451885849237442
5518,0.05290021002292633,0.04297654330730438
5519,-0.1882375329732895,-0.06618963181972504
5520,-0.7448865175247192,-0.718116819858551
5521,-0.249101459980011,-0.23204179108142853
5522,-0.42208218574523926,-0.3974592983722687
5523,-0.0072952983900904655,0.0013073030859231949
5524,-2.3551433086395264,-2.368489980697632
5525,0.16731688380241394,0.157393217086792
5526,-3.0941145420074463,-3.094672679901123
5527,-0.028697354719042778,-0.028412355110049248
5528,-0.3881145715713501,-0.3887496590614319
5529,0.023342281579971313,0.1395302563905716
5530,-0.44060268998146057,-0.40688586235046387
5531,-2.6003406047821045,-2.5832808017730713
5532,-0.024419916793704033,-0.0055397190153598785
5533,-7.644173622131348,-7.6438889503479
5534,-0.4766440987586975,-0.47125130891799927
5535,-0.19131305813789368,-0.17417070269584656
5536,-0.8381051421165466,-0.8279681205749512
5537,-0.769931972026825,-0.7679867148399353
5538,-0.0790751725435257,0.0744522213935852
5539,0.1418205201625824,0.09954666346311569
5540,-2.756823778152466,-2.7121360301971436
5541,-0.041735026985406876,0.08031287044286728
5542,-2.726445436477661,-2.7284746170043945
5543,-4.516195774078369,-4.529359340667725
5544,-0.32108771800994873,-0.33110296726226807
5545,-0.00458531454205513,0.026625143364071846
5546,-0.30859997868537903,-0.3066547214984894
5547,-0.14624090492725372,-0.06958210468292236
5548,-2.7415871620178223,-2.744084358215332
5549,-4.577040195465088,-4.365387439727783
5550,-2.0278947353363037,-2.0032718181610107
5551,-0.6357501745223999,-0.5984819531440735
5552,0.0009584598010405898,0.0012434596428647637
5553,0.02504398114979267,0.021202940493822098
5554,-0.49277573823928833,-0.4480878412723541
5555,0.031753845512866974,0.10841264575719833
5556,0.016957908868789673,0.013116867281496525
5557,0.08192406594753265,0.04563220590353012
5558,-0.4989177882671356,-0.4652009606361389
5559,-1.8460586071014404,-1.8320177793502808
5560,-0.052950214594602585,-0.02173975482583046
5561,-0.03537893295288086,-0.03601400554180145
5562,-0.14264319837093353,-0.14149683713912964
5563,-0.7817893624305725,-0.764043927192688
5564,-0.31073907017707825,-0.3167112469673157
5565,1.449044793844223e-05,-0.000620582839474082
5566,-0.15706725418567657,-0.1324443370103836
5567,-0.00846280250698328,0.00013979896903038025
5568,0.0680735632777214,0.06801807135343552
5569,0.0886593759059906,0.296265184879303
5570,-0.04012320935726166,-0.08725257962942123
5571,-0.08825038373470306,-0.09209141880273819
5572,0.08256866037845612,0.007370173931121826
5573,0.10542886704206467,0.4591541588306427
5574,-2.669856071472168,-2.6644630432128906
5575,0.029065439477562904,0.02850617654621601
5576,0.048068441450595856,0.04801294952630997
5577,-5.4164276123046875,-5.422289848327637
5578,-0.33133646845817566,-0.30012601613998413
5579,0.018110116943717003,0.06098604574799538
5580,0.0023145275190472603,0.001679454231634736
5581,-0.026183169335126877,-0.03204533830285072
5582,-0.012701384723186493,-0.036130547523498535
5583,-0.0024056527763605118,-0.0030457470566034317
5584,-0.12927387654781342,-0.09200568497180939
5585,-0.01179465465247631,0.02547353133559227
5586,0.07710205763578415,0.4308273196220398
5587,-0.3130629062652588,-0.31817492842674255
5588,0.0007850048132240772,0.01792736165225506
5589,-5.699294090270996,-5.6906914710998535
5590,-4.191275596618652,-3.964872121810913
5591,0.005587850231677294,0.01349866483360529
5592,0.002715964335948229,0.0042908512987196445
5593,-1.9946556091308594,-1.9966847896575928
5594,-3.380338191986084,-3.3826706409454346
5595,0.0018533794209361076,0.0014970344491302967
5596,-0.4344108998775482,-0.44038307666778564
5597,-4.209078311920166,-4.21870231628418
5598,0.004488163162022829,0.02163052000105381
5599,0.046998124569654465,0.3492347002029419
5600,-1.6990338563919067,-1.6876264810562134
5601,0.009109392762184143,0.23551303148269653
5602,-0.2616025507450104,-0.26131755113601685
5603,-0.24317999184131622,-0.22913922369480133
5604,-0.004643028602004051,-0.0003303876146674156
5605,-0.274978905916214,-0.2702426016330719
5606,0.022031575441360474,0.02147231251001358
5607,-0.3619348406791687,-0.37528151273727417
5608,-0.08227082341909409,-0.07436000555753708
5609,-7.552779674530029,-7.534630298614502
5610,0.018349170684814453,0.011385097168385983
5611,-1.485705852508545,-1.4809695482254028
5612,-1.5752580165863037,-1.530570149421692
5613,0.0040948595851659775,0.006040116772055626
5614,-4.375768661499023,-4.353732109069824
5615,-9.264825820922852,-9.270797729492188
5616,-0.3541836738586426,-0.3548237681388855
5617,-1.5908644199371338,-1.6142935752868652
5618,0.08495613187551498,0.06614825874567032
5619,-1.6090949773788452,-1.609654188156128
5620,-2.619595527648926,-2.6202306747436523
5621,-0.5153834819793701,-0.5134382247924805
5622,-5.1009392738342285,-5.103436470031738
5623,-0.022989118471741676,-0.022704118862748146
5624,-0.04592808336019516,-0.04340938851237297
5625,-2.6005477905273438,-2.5962352752685547
5626,0.023155659437179565,0.0825495719909668
5627,0.00881917867809534,0.017421780154109
5628,-3.4064536094665527,-3.330644130706787
5629,-0.07504554092884064,0.2271910309791565
5630,-0.06465199589729309,-0.056741178035736084
5631,0.02005580998957157,0.010431477800011635
5632,-1.3197892904281616,-1.0175527334213257
5633,-7.062028884887695,-7.062385559082031
5634,0.02906658872961998,0.10487598180770874
5635,-1.9624779224395752,-1.957741618156433
5636,0.03981312736868858,0.16186103224754333
5637,-5.177037239074707,-5.200466632843018
5638,-1.2652206420898438,-1.1794445514678955
5639,-3.02270245552063,-3.032626152038574
5640,-0.6001079082489014,-0.6006662249565125
5641,-0.05824347585439682,-0.05880177766084671
5642,-8.781271934509277,-8.76312255859375
5643,-0.02763145975768566,-0.025686200708150864
5644,-3.9589455127716064,-3.9593019485473633
5645,-0.3380011320114136,-0.3293985426425934
5646,-0.971319854259491,-0.9599124193191528
5647,-0.32298147678375244,-0.32158681750297546
5648,-1.8622411489486694,-1.8103132247924805
5649,-0.08824396878480911,-0.0888790488243103
5650,-0.92691570520401,-0.9274749755859375
5651,-2.666200637817383,-2.6896297931671143
5652,-0.01379077136516571,0.003268897533416748
5653,-3.1114649772644043,-3.1348941326141357
5654,-0.013062398880720139,0.024205787107348442
5655,0.07931531220674515,0.04414791241288185
5656,-0.08348288387060165,-0.08383922278881073
5657,-1.0098642110824585,-1.0084694623947144
5658,-0.10931044071912766,-0.09917344152927399
5659,-3.555959463119507,-3.5473568439483643
5660,0.0048266383819282055,0.01886739581823349
5661,-0.3899267911911011,-0.3885321021080017
5662,-1.3690788745880127,-1.367133617401123
5663,-0.006659307982772589,0.001251506619155407
5664,-1.9935846328735352,-1.9341907501220703
5665,-0.9321202635765076,-0.9743940830230713
5666,0.16111864149570465,0.08721509575843811
5667,-1.666339635848999,-1.6683688163757324
5668,0.007429755758494139,0.0031317793764173985
5669,-1.7096247673034668,-1.7268953323364258
5670,-0.26137638092041016,-0.1106104701757431
5671,0.04053184390068054,-0.005103053525090218
5672,-5.261024475097656,-4.95878791809082
5673,0.027663448825478554,0.022551408037543297
5674,-0.519123375415802,-0.39707547426223755
5675,-3.318118095397949,-3.318758010864258
5676,-4.309715747833252,-4.083312034606934
5677,-2.282217502593994,-2.166029453277588
5678,0.1599416583776474,0.101342111825943
5679,-1.6888340711593628,-1.6824750900268555
5680,0.034845348447561264,0.028157392516732216
5681,-0.6933953166007996,-0.5713474154472351
5682,-3.06382155418396,-3.057462453842163
5683,0.07502762973308563,0.2181648164987564
5684,0.019442260265350342,0.00981792714446783
5685,0.04041590169072151,0.16246379911899567
5686,-0.3562575578689575,-0.431456059217453
5687,0.20990441739559174,0.36343181133270264
5688,-0.06285865604877472,-0.040821969509124756
5689,-6.90015172958374,-6.883009433746338
5690,0.008428857661783695,0.00639975443482399
5691,-0.09300284087657928,-0.08664386719465256
5692,-0.14016762375831604,-0.14602980017662048
5693,-0.6024066209793091,-0.6021215915679932
5694,0.003683743765577674,0.030453426763415337
5695,0.2216109037399292,0.11144713312387466
5696,-7.120066165924072,-7.09018087387085
5697,-2.862861156463623,-2.746673107147217
5698,0.07412594556808472,0.13646158576011658
5699,0.057770878076553345,0.010641509667038918
5700,0.0038321325555443764,0.02097448892891407
5701,0.07220864295959473,0.028451498597860336
5702,-0.20145292580127716,-0.1768300086259842
5703,0.020170457661151886,0.026529431343078613
5704,-4.776148319244385,-4.769789218902588
5705,-0.32652589678764343,-0.3268822431564331
5706,0.02584739588201046,0.012684027664363384
5707,-0.05697360262274742,-0.0742441937327385
5708,0.03479357808828354,0.07948146760463715
5709,-4.91718864440918,-4.915613651275635
5710,0.025674283504486084,0.025115979835391045
5711,-3.77519154548645,-3.7570416927337646
5712,-0.1316930055618286,-0.12630020081996918
5713,-8.277968406677246,-8.27160930633545
5714,-0.7113420963287354,-0.7119013667106628
5715,-0.42565271258354187,-0.5365602970123291
5716,-2.2763707637786865,-2.2316830158233643
5717,-2.030740261077881,-1.9970234632492065
5718,-0.3693819046020508,-0.37449392676353455
5719,0.0014754757285118103,0.2090812623500824
5720,-0.0034074229188263416,-0.0014621652662754059
5721,0.09109999984502792,0.015901513397693634
5722,-0.17397639155387878,-0.1728300303220749
5723,-0.7290393114089966,-0.6532299518585205
5724,0.005195746198296547,-0.001768326386809349
5725,-2.08909010887146,-1.7868534326553345
5726,-0.0011368533596396446,-0.005434829741716385
5727,-0.031052321195602417,-0.1565753072500229
5728,-2.0683088302612305,-2.075273036956787
5729,0.03514512628316879,0.0798330157995224
5730,0.050748031586408615,0.08063351362943649
5731,-0.09831967204809189,-0.10065209865570068
5732,0.003911957144737244,0.03379743918776512
5733,-2.710686683654785,-2.692941188812256
5734,-4.676202297210693,-4.6959733963012695
5735,-0.05913461372256279,-0.04986588656902313
5736,0.0065755099058151245,0.006520017981529236
5737,-0.032410331070423126,-0.013530135154724121
5738,-0.06552121043205261,0.010288186371326447
5739,0.000617708545178175,0.0025629661977291107
5740,0.06081289425492287,0.01368352398276329
5741,-0.580207347869873,-0.5827045440673828
5742,-3.6671969890594482,-3.6677563190460205
5743,0.0011001605307683349,0.0013851603725925088
5744,0.017936522141098976,0.03608626499772072
5745,0.0008047553710639477,0.027574438601732254
5746,-1.001328468322754,-1.00644052028656
5747,-0.08432166278362274,-0.10720432549715042
5748,0.06353708356618881,0.08557377010583878
5749,0.07986126840114594,0.06105339527130127
5750,-0.8151024580001831,-0.8175996541976929
5751,-0.04495896399021149,-0.02607876807451248
5752,0.01832643523812294,0.014485393650829792
5753,0.0006661245133727789,3.105122596025467e-05
5754,-1.0848759412765503,-1.0667262077331543
5755,-0.5102707743644714,-0.434461385011673
5756,-0.06075919046998024,-0.06744714826345444
5757,-5.276304721832275,-5.245094299316406
5758,-2.8486745357513428,-2.8309290409088135
5759,-2.3398044109344482,-2.3350682258605957
5760,-8.038473129272461,-8.037879943847656
5761,0.017930813133716583,0.012818772345781326
5762,-0.26345300674438477,-0.26380935311317444
5763,0.02788827195763588,0.022776231169700623
5764,-0.021844156086444855,-0.022403419017791748
5765,0.1731787919998169,0.16325512528419495
5766,0.034437842667102814,0.09677348285913467
5767,0.019926562905311584,0.16306374967098236
5768,-1.614512324333191,-1.6496796607971191
5769,-0.016262829303741455,-0.0396919921040535
5770,-0.0027135778218507767,-0.00655461847782135
5771,-9.874039649963379,-9.927492141723633
5772,-0.0035034255124628544,0.021119482815265656
5773,0.01304701715707779,0.013640237972140312
5774,-1.863626480102539,-1.8833973407745361
5775,0.29406610131263733,1.4769543409347534
5776,0.02037455514073372,0.021520918235182762
5777,-1.3809988498687744,-1.3941622972488403
5778,-0.7799513936042786,-0.7788050174713135
5779,0.05906405299901962,0.005611804313957691
5780,-0.022527217864990234,1.1603610515594482
5781,-0.6130200028419495,-0.6586548686027527
5782,0.03972187265753746,0.016292709857225418
5783,0.045128751546144485,0.1309048980474472
5784,-1.7198326587677002,-1.720472812652588
5785,0.2235409915447235,0.11263343691825867
5786,-2.9282801151275635,-2.9321212768554688
5787,-0.21428512036800385,-0.09223721921443939
5788,-9.67907428741455,-9.652304649353027
5789,0.046689264476299286,0.1324654072523117
5790,-0.6593745350837708,-0.7031316757202148
5791,0.07814060896635056,0.04297320917248726
5792,-1.4146301746368408,-1.4130553007125854
5793,-0.4446851313114166,-0.4018091857433319
5794,-0.839114785194397,-0.8862441182136536
5795,-0.0407346673309803,-0.023592310026288033
5796,-0.04843556880950928,-0.04879191517829895
5797,-0.017036402598023415,-0.016751402989029884
5798,0.031459636986255646,0.1072690337896347
5799,-3.513859987258911,-3.512713670730591
5800,-3.191866874694824,-3.1938960552215576
5801,-0.6584796905517578,-0.6413373351097107
5802,-2.382667064666748,-2.3397910594940186
5803,0.04789494723081589,0.3501315116882324
5804,-0.48727256059646606,-0.4856976866722107
5805,-0.7233538627624512,-0.7190412282943726
5806,-1.4818944931030273,-1.4572715759277344
5807,-0.3718623220920563,-0.3743595480918884
5808,-1.7464263439178467,-1.7464818954467773
5809,-3.009300470352173,-2.9326417446136475
5810,-0.03032865934073925,-0.032661084085702896
5811,0.016975227743387222,0.017568448558449745
5812,0.007974743843078613,0.010493440553545952
5813,-0.11070864647626877,-0.11582068353891373
5814,-0.12012133747339249,-0.12261855602264404
5815,-2.72044038772583,-2.6831722259521484
5816,-4.398471832275391,-4.361203670501709
5817,0.02048386074602604,0.021630223840475082
5818,-9.069642066955566,-9.010712623596191
5819,-0.6770589351654053,-0.6397907137870789
5820,-0.15194538235664368,-0.17136536538600922
5821,-2.125023603439331,-2.130995750427246
5822,-4.535604953765869,-4.527694225311279
5823,0.09345865249633789,0.3198623061180115
5824,0.14513130486011505,0.19705916941165924
5825,-0.02384021505713463,0.2783963680267334
5826,0.0012018568813800812,-0.003910183906555176
5827,-2.1067967414855957,-1.895143985748291
5828,0.006848833058029413,0.008794090710580349
5829,-0.40685227513313293,-0.4539816379547119
5830,-1.2331440448760986,-1.232550859451294
5831,0.05839241296052933,0.05833692103624344
5832,0.030998092144727707,-0.01613127812743187
5833,0.0201270654797554,0.09678586572408676
5834,-0.6452200412750244,-0.6005321741104126
5835,-3.565088987350464,-3.5675864219665527
5836,-3.856564521789551,-3.8253540992736816
5837,-0.03228721767663956,-0.06857907772064209
5838,-2.546103000640869,-2.581270456314087
5839,-0.2737480103969574,-0.3407844603061676
5840,-6.231024742126465,-6.237988471984863
5841,-0.703584611415863,-0.7095567584037781
5842,-0.42259693145751953,-0.1203603744506836
5843,-0.0015922151505947113,0.07421717792749405
5844,-2.680943250656128,-2.6716747283935547
5845,-0.3515933156013489,-0.35215163230895996
5846,-1.848465085029602,-1.8940999507904053
5847,-4.527836799621582,-4.525318145751953
5848,-0.6212388873100281,-0.621878981590271
5849,-0.09957262128591537,-0.09525997936725616
5850,-0.0005122218281030655,-0.01778281480073929
5851,0.011804541572928429,0.012397762387990952
5852,-0.699332594871521,-0.6620643734931946
5853,0.015827331691980362,0.06051521748304367
5854,0.027492644265294075,0.008103211410343647
5855,-0.29498618841171265,-0.08738040924072266
5856,-8.375127792358398,-8.357870101928711
5857,0.09344103187322617,0.31984466314315796
5858,-0.26996302604675293,-0.2897339463233948
5859,-3.2250874042510986,-3.182211399078369
5860,0.0012795499060302973,0.0015645497478544712
5861,0.026484763249754906,0.007095330860465765
5862,-0.185456782579422,-0.20487678050994873
5863,-0.20247110724449158,-0.2387629598379135
5864,0.15200701355934143,0.0781034529209137
5865,-6.156459331512451,-6.147190570831299
5866,0.05526039004325867,0.02181079611182213
5867,-0.5558598637580872,-0.5515472292900085
5868,-0.8910931944847107,-0.890500009059906
5869,-0.4291929602622986,-0.44253963232040405
5870,0.007004044950008392,-0.06003240495920181
5871,0.0025909640826284885,0.01973332092165947
5872,-0.48730939626693726,-0.49427345395088196
5873,0.06326951831579208,0.016140148043632507
5874,-2.417997121810913,-2.4174039363861084
5875,-0.8792610764503479,-0.8773158192634583
5876,0.07375086098909378,0.13608650863170624
5877,-0.46820318698883057,-0.4628103971481323
5878,-0.07257752120494843,-0.08220185339450836
5879,-0.004248000681400299,-0.001729303039610386
5880,-6.666296482086182,-6.649154186248779
5881,-0.6341173648834229,-0.7596403956413269
5882,0.05881529301404953,0.01318039558827877
5883,-3.93906569480896,-4.006102085113525
5884,0.041179366409778595,-0.01227288506925106
5885,0.015326257795095444,0.0323859266936779
5886,-0.135600283741951,-0.1379327028989792
5887,-0.20315146446228027,-0.1945488601922989
5888,-0.0020355586893856525,-0.0017505589639768004
5889,-0.7707321047782898,-0.6486842036247253
5890,-1.0215815305709839,-1.019062876701355
5891,-0.42768391966819763,-0.42610904574394226
5892,0.0068207960575819016,0.00448837224394083
5893,-2.622556209564209,-2.608515501022339
5894,-0.26678958535194397,-0.2613967955112457
5895,0.02828259766101837,0.23993536829948425
5896,0.17055127024650574,0.1606276035308838
5897,-1.3715612888336182,-1.3699864149093628
5898,-0.006550418213009834,-0.007185491733253002
5899,-0.09610753506422043,-0.16314399242401123
5900,0.004893800243735313,0.029516708105802536
5901,-1.1837224960327148,-1.1860549449920654
5902,-9.736664772033691,-9.735090255737305
5903,-1.353204607963562,-1.3446019887924194
5904,-0.39564403891563416,-0.39620235562324524
5905,-0.23606863617897034,-0.18414077162742615
5906,-2.177666664123535,-2.1403985023498535
5907,-0.025503771379590034,-0.02392888441681862
5908,-0.39404648542404175,-0.04032120108604431
5909,-0.6715428829193115,-0.6121490001678467
5910,0.055370960384607315,0.0019187107682228088
5911,-0.5240650773048401,-0.5100243091583252
5912,-3.5753486156463623,-3.5886952877044678
5913,0.10879037529230118,0.09886670857667923
5914,-0.21923215687274933,-0.09718425571918488
5915,-10.10632038116455,-10.092279434204102
5916,-1.376173496246338,-1.4870810508728027
5917,0.004876992665231228,0.029499901458621025
5918,-3.3327529430389404,-3.352142333984375
5919,-3.140197277069092,-3.1595866680145264
5920,-0.05461468547582626,-0.037472330033779144
5921,0.07064858078956604,-0.004549907520413399
5922,-0.3828544616699219,-0.3061956763267517
5923,-0.12731744349002838,-0.14612531661987305
5924,0.0024688001722097397,0.003615163266658783
5925,0.04160112142562866,0.16364902257919312
5926,0.012655271217226982,-0.004615322686731815
5927,0.09351849555969238,0.1792946457862854
5928,-0.03367217630147934,-0.03172691911458969
5929,-0.19164994359016418,-0.21106994152069092
5930,-0.8108206987380981,-0.6887727975845337
5931,0.05142496898770332,0.005790070630609989
5932,-2.8931634426116943,-2.893798589706421
5933,-0.4292655885219574,-0.3773377239704132
5934,-3.524768829345703,-3.5271012783050537
5935,-6.808743476867676,-6.582340240478516
5936,-0.08507130295038223,-0.08562960475683212
5937,-0.502314567565918,-0.5048117637634277
5938,-2.5840647220611572,-2.5846240520477295
5939,-0.15531782805919647,-0.11804963648319244
5940,0.03576066344976425,-0.03943782299757004
5941,-0.30504319071769714,-0.3223137855529785
5942,-2.0962510108947754,-2.1005489826202393
5943,0.08619435131549835,0.010995866730809212
5944,0.08381786197423935,0.05036827176809311
5945,-1.2299129962921143,-1.2496838569641113
5946,-0.20354066789150238,-0.22642332315444946
5947,0.014314725995063782,0.02445172891020775
5948,-0.043121013790369034,-0.03451841324567795
5949,0.06281055510044098,0.04339056462049484
5950,0.10477057099342346,1.2876588106155396
5951,0.0012523712357506156,0.0015373710775747895
5952,-3.51013445854187,-3.49609375
5953,-5.117071151733398,-5.126695156097412
5954,-2.286104917526245,-2.2432289123535156
5955,0.13574957847595215,0.12573429942131042
5956,0.006010301411151886,0.17396704852581024
5957,-1.2530276775360107,-1.2444250583648682
5958,0.14732638001441956,0.08872683346271515
5959,0.01587064005434513,0.022229613736271858
5960,-0.14240948855876923,-0.1111990362405777
5961,0.13773265480995178,0.07913310825824738
5962,-3.12101674079895,-3.1444458961486816
5963,-0.22585509717464447,-0.2681289613246918
5964,-0.7781281471252441,-0.7727353572845459
5965,-0.9030188322067261,-0.9005001187324524
5966,-0.4476306140422821,-0.4543185830116272
5967,-2.133805990219116,-2.129493474960327
5968,-2.377401351928711,-2.3681328296661377
5969,-2.341282844543457,-2.3406896591186523
5970,0.0033895925153046846,0.03460004925727844
5971,-1.1829050779342651,-1.1813302040100098
5972,-2.9900143146514893,-2.9894211292266846
5973,-0.018327908590435982,0.012882549315690994
5974,0.0267624631524086,-0.01699468120932579
5975,-0.0425710566341877,-0.044903479516506195
5976,-0.0022457491140812635,-0.0028808224014937878
5977,-5.470265865325928,-5.468871116638184
5978,-5.62352991104126,-5.624088764190674
5979,0.1332673728466034,0.09099352359771729
5980,0.026648204773664474,0.021536163985729218
5981,-0.7769964933395386,-0.7599368095397949
5982,-0.6430772542953491,-0.6868343949317932
5983,-1.519258737564087,-1.5230997800827026
5984,-4.251236915588379,-4.304688930511475
5985,-0.01845540665090084,-0.0003056637942790985
5986,-0.06502915173768997,-0.10019655525684357
5987,-0.7276664972305298,-0.761116087436676
5988,-4.241591930389404,-3.9393553733825684
5989,-1.8197052478790283,-1.8095682859420776
5990,-0.02802021987736225,-0.047409653663635254
5991,-0.005065658129751682,-0.005700731184333563
5992,-0.08856181800365448,-0.08220284432172775
5993,0.1421356499195099,0.14985620975494385
5994,-0.02877444587647915,0.008493740111589432
5995,0.07967129349708557,0.00447281077504158
5996,-0.7071632742881775,-0.7265832424163818
5997,-0.1641208827495575,-0.1452406793832779
5998,-0.7359992265701294,-0.7306064367294312
5999,-0.03258804604411125,-0.056017205119132996
6000,-0.01917766034603119,-0.08840528130531311
6001,-0.5272167325019836,-0.48252883553504944
6002,-1.8996834754943848,-1.8624153137207031
6003,0.035034168511629105,0.07972205430269241
6004,-0.006078815087676048,0.004425229504704475
6005,0.023924505338072777,0.01696043275296688
6006,0.0027466060128062963,0.01988896355032921
6007,0.12572196125984192,0.279249370098114
6008,-0.2066558450460434,-0.21049688756465912
6009,0.045949067920446396,0.05521779507398605
6010,-5.7235236167907715,-5.834431171417236
6011,-0.2686718702316284,-0.3158012628555298
6012,0.018562614917755127,0.00893828272819519
6013,-0.054295994341373444,-0.027526313439011574
6014,-5.077076435089111,-5.060017108917236
6015,-5.853872776031494,-5.90732479095459
6016,0.01850171759724617,0.012529563158750534
6017,-0.05756039917469025,-0.0626724362373352
6018,0.006053883582353592,0.0035566650331020355
6019,-4.78195333480835,-4.76469612121582
6020,-1.8900017738342285,-1.8996261358261108
6021,-0.5111114978790283,-0.5180755853652954
6022,0.00662462692707777,0.008569885045289993
6023,-0.09809093177318573,-0.11748035997152328
6024,-0.046322599053382874,0.016013041138648987
6025,0.03189530596137047,0.10855410248041153
6026,0.07615417242050171,0.039862316101789474
6027,-0.04344967007637024,-0.03553885594010353
6028,-0.5654264092445374,-0.5654819011688232
6029,-3.4407131671905518,-3.4186763763427734
6030,-3.2879433631896973,-3.2885026931762695
6031,0.07364053279161453,0.040190935134887695
6032,0.045976683497428894,0.07586216926574707
6033,-0.0001655183732509613,0.008437083102762699
6034,-2.998842477798462,-2.997267484664917
6035,-2.863739490509033,-2.86409592628479
6036,-0.39212343096733093,-0.37506377696990967
6037,0.14482150971889496,0.19674937427043915
6038,0.002627478912472725,0.0338379368185997
6039,-0.7962312698364258,-0.9071388244628906
6040,0.04516659677028656,0.3474031686782837
6041,0.0473664328455925,0.34960299730300903
6042,-4.59553861618042,-4.5962066650390625
6043,0.004638261161744595,0.0023058371152728796
6044,0.0013993782922625542,0.0007643050048500299
6045,-1.7379575967788696,-1.7190773487091064
6046,-1.9936920404434204,-2.0125133991241455
6047,-2.041994333267212,-2.0248520374298096
6048,-2.899789810180664,-2.9004578590393066
6049,-0.006611227989196777,-0.009108446538448334
6050,-6.2455735206604,-6.251545429229736
6051,0.014546265825629234,0.013906171545386314
6052,-0.16321636736392975,-0.17284069955348969
6053,0.00791963655501604,0.003621660638600588
6054,-4.348247051239014,-4.353359222412109
6055,0.036604635417461395,0.04801208898425102
6056,-0.07936102151870728,-0.07145020365715027
6057,0.08777306973934174,0.3141767084598541
6058,-9.364262223243713e-05,-0.006065797060728073
6059,-2.3161368370056152,-2.3097777366638184
6060,-0.07587015628814697,-0.07429526746273041
6061,-0.19283434748649597,-0.21165570616722107
6062,-0.044671595096588135,-0.03416755050420761
6063,-1.0359039306640625,-1.0021871328353882
6064,0.029842965304851532,0.06355979293584824
6065,-0.9498999118804932,-0.9487535357475281
6066,0.007208425085991621,0.024953873828053474
6067,0.03147043660283089,0.01169953029602766
6068,0.15561863780021667,0.2150125503540039
6069,-0.09334798902273178,-0.09306298941373825
6070,0.013890370726585388,-0.05314607918262482
6071,-0.01579788699746132,-0.007195284590125084
6072,-2.708052396774292,-2.6975483894348145
6073,0.024621617048978806,0.01765754446387291
6074,0.015736624598503113,0.016329843550920486
6075,0.10482972860336304,0.4585550129413605
6076,-0.2993658483028412,-0.2977909743785858
6077,-0.3823511600494385,-0.3730824291706085
6078,-0.822857141494751,-0.8422465920448303
6079,0.023053795099258423,0.03232252225279808
6080,0.02858719974756241,0.011316606774926186
6081,-0.2716728746891022,-0.25392743945121765
6082,0.08296316862106323,0.0466713085770607
6083,-1.2881885766983032,-1.2902177572250366
6084,-2.459284543991089,-2.4827136993408203
6085,-0.05297194421291351,-0.035714760422706604
6086,-1.9763883352279663,-1.964980959892273
6087,-0.03491503372788429,-0.026312433183193207
6088,-6.765200138092041,-6.740577220916748
6089,-0.042666081339120865,0.002021804451942444
6090,0.05034579336643219,0.0676029771566391
6091,-3.583970785140991,-3.5216352939605713
6092,0.032335296273231506,0.025647340342402458
6093,-0.002452397719025612,0.04042353481054306
6094,-0.4817727208137512,-0.4445045590400696
6095,-4.915670871734619,-4.918168067932129
6096,-0.5519490242004395,-0.5748316645622253
6097,-0.6412544250488281,-0.6319856643676758
6098,-0.04502057656645775,-0.04568867385387421
6099,0.002947560977190733,0.004522447939962149
6100,-0.3243708610534668,-0.1708434522151947
6101,0.004684104584157467,0.01259491965174675
6102,-0.7797204256057739,-0.7817495465278625
6103,-1.0444092750549316,-1.0418906211853027
6104,-0.193233460187912,-0.19379273056983948
6105,0.032652828842401505,0.10931163281202316
6106,0.015835635364055634,0.02219460904598236
6107,-2.603938102722168,-2.602543592453003
6108,0.0948442816734314,0.01964579150080681
6109,-0.005514267832040787,-0.00935530848801136
6110,-0.06674408167600632,-0.05624003708362579
6111,-1.142210841178894,-1.1250684261322021
6112,-2.788529634475708,-2.7831366062164307
6113,-0.6455404758453369,-0.5293524861335754
6114,-1.2605746984481812,-1.2803455591201782
6115,0.1594557911157608,0.14953212440013885
6116,-1.745395302772522,-1.762665867805481
6117,-0.3081955313682556,-0.2995929419994354
6118,-0.029226697981357574,-0.06439410150051117
6119,0.009194161742925644,0.01779676415026188
6120,0.028278855606913567,0.02316681481897831
6121,0.02620101533830166,0.006811582483351231
6122,-0.049280356615781784,-0.05161277949810028
6123,-1.5054534673690796,-1.5124175548553467
6124,-0.8480059504508972,-0.771347165107727
6125,0.03833630308508873,0.16038420796394348
6126,-4.673095226287842,-4.551047325134277
6127,-0.046404846012592316,-0.06579427421092987
6128,-1.480580449104309,-1.5140300989151
6129,-1.171983003616333,-1.17261803150177
6130,0.004621714353561401,-0.01880744658410549
6131,-0.03480514883995056,0.17280064523220062
6132,-10.334076881408691,-10.327717781066895
6133,-0.3393436074256897,-0.34001168608665466
6134,0.04443969577550888,0.3466762602329254
6135,-0.5980937480926514,-0.596518874168396
6136,-4.054651737213135,-4.044147491455078
6137,0.16621242463588715,0.10761287808418274
6138,0.13620801270008087,0.09393415600061417
6139,-0.053583282977342606,-0.04431455582380295
6140,0.002847681986168027,0.002491337014362216
6141,-1.633830189704895,-1.558020830154419
6142,-0.3786208927631378,-0.16696813702583313
6143,0.008165589533746243,0.025911038741469383
6144,0.010650941170752048,0.008153722621500492
6145,0.01660485565662384,0.01604655012488365
6146,-0.13310077786445618,-0.1665503829717636
6147,-6.685792446136475,-6.5322651863098145
6148,0.030417319387197495,0.0751052051782608
6149,0.01883627474308014,0.1696021854877472
6150,0.044819511473178864,0.00852765142917633
6151,-0.02719438076019287,-0.03149235621094704
6152,-1.9485373497009277,-1.9848291873931885
6153,-0.13040992617607117,-0.15329259634017944
6154,0.10302998125553131,0.18880611658096313
6155,-0.13228482007980347,-0.11824405938386917
6156,0.1744823306798935,0.10057877749204636
6157,-0.7582590579986572,-0.7135711908340454
6158,-0.03794649615883827,-0.04027891904115677
6159,-0.5593069195747375,-0.5644189715385437
6160,-2.542208671569824,-2.5555553436279297
6161,-0.6671314835548401,-0.6668464541435242
6162,-0.04001205787062645,0.2622244954109192
6163,0.025321608409285545,0.011974943801760674
6164,-0.004879607353359461,0.01974330097436905
6165,0.0031487145461142063,0.029918396845459938
6166,-0.0806027352809906,-0.07865747809410095
6167,-0.21056249737739563,-0.1732943058013916
6168,-6.093531131744385,-6.050655364990234
6169,-0.03515791520476341,-0.021117156371474266
6170,0.02153787389397621,0.014849917031824589
6171,0.001187886344268918,0.0008315413724631071
6172,-0.6000295281410217,-0.5627613067626953
6173,0.09026889503002167,0.29787468910217285
6174,0.04588659852743149,0.02300393581390381
6175,-0.06047579646110535,0.14712999761104584
6176,0.041811708360910416,0.12758785486221313
6177,-0.009541390463709831,0.0009626541286706924
6178,-0.08554308116436005,-0.026149168610572815
6179,-1.912246823310852,-1.9068540334701538
6180,-0.06260532140731812,-0.06493774801492691
6181,-0.0050455741584300995,-0.02231616899371147
6182,-0.6205827593803406,-0.6199895739555359
6183,-0.11184817552566528,-0.11771034449338913
6184,0.21302123367786407,0.10285746306180954
6185,-0.06696487963199615,-0.06752318143844604
6186,-3.563842296600342,-3.261605739593506
6187,-0.10535414516925812,-0.10598921775817871
6188,-0.2813057601451874,-0.06965300440788269
6189,-0.9228671193122864,-0.9416884779930115
6190,-0.025752153247594833,0.2764844298362732
6191,-1.2622507810592651,-1.2619658708572388
6192,-0.012514575384557247,-0.016812551766633987
6193,0.021248795092105865,0.028969354927539825
6194,-0.030280061066150665,-0.01253461092710495
6195,-6.542308330535889,-6.542023658752441
6196,-0.741644024848938,-0.717021107673645
6197,-0.06605301052331924,-0.06353431195020676
6198,-1.6651614904403687,-1.6637667417526245
6199,0.17257003486156464,0.1626463681459427
6200,0.09356559813022614,0.3199692368507385
6201,-0.5449855327606201,-0.42879754304885864
6202,-0.05349350720643997,-0.07291349768638611
6203,-0.35712045431137085,-0.2063545435667038
6204,-3.148069381713867,-3.183236837387085
6205,0.022200651466846466,0.021641388535499573
6206,-0.14411219954490662,-0.14841017127037048
6207,-0.23306375741958618,-0.2524837553501129
6208,-3.8877367973327637,-3.9314939975738525
6209,-0.7071205377578735,-0.6824976205825806
6210,-6.939355373382568,-6.930752754211426
6211,-1.8351223468780518,-1.8169726133346558
6212,-2.5845956802368164,-2.5473275184631348
6213,0.024230284616351128,0.020389243960380554
6214,-5.183037757873535,-5.1457695960998535
6215,0.0901380106806755,0.014939522370696068
6216,-0.15472108125686646,-0.032673180103302
6217,0.03163377568125725,0.10744316875934601
6218,-0.5554907917976379,-0.5543444156646729
6219,0.008777111768722534,0.0029149416368454695
6220,-1.064267873764038,-1.1065417528152466
6221,-0.015739217400550842,0.0013204514980316162
6222,-0.037279922515153885,-0.028011195361614227
6223,-3.6547257900238037,-3.617457628250122
6224,-0.4129577875137329,-0.456714928150177
6225,0.1451341211795807,0.10286025702953339
6226,0.0016982611268758774,0.0010631878394633532
6227,-0.07883957028388977,0.22339700162410736
6228,0.028938837349414825,0.009167930111289024
6229,-0.1022920161485672,-0.10658998787403107
6230,-0.42927709221839905,-0.40465420484542847
6231,0.0952206701040268,0.020022183656692505
6232,0.03700685128569603,0.07072368264198303
6233,0.030790474265813828,0.07547836005687714
6234,-0.03766491264104843,-0.023624153807759285
6235,-1.4473923444747925,-1.4301351308822632
6236,0.021212732419371605,0.03936247527599335
6237,-1.1523841619491577,-1.1004562377929688
6238,0.002779728500172496,0.004354615695774555
6239,-1.9167298078536987,-1.8400709629058838
6240,0.025255480781197548,0.02469717711210251
6241,-0.572909951210022,-0.5787720680236816
6242,-1.103542685508728,-1.1032577753067017
6243,-0.40786945819854736,-0.4031331539154053
6244,-1.2886298894882202,-1.2793611288070679
6245,-0.6049358248710632,-0.6001995205879211
6246,-0.005908993538469076,0.03135919198393822
6247,0.045588888227939606,0.2531946897506714
6248,0.001815741416066885,0.01585650071501732
6249,0.00012224609963595867,0.0016971330624073744
6250,-1.4444067478179932,-1.2180031538009644
6251,0.06362707912921906,0.04420708864927292
6252,-1.2583414316177368,-1.3692489862442017
6253,-0.5089766979217529,-0.5561060309410095
6254,0.01746967062354088,0.09412847459316254
6255,-0.0017962157726287842,0.042891670018434525
6256,-0.5250967741012573,-0.5302088260650635
6257,-1.4238747358322144,-1.423589825630188
6258,-0.06758131086826324,0.05446659028530121
6259,-2.0853688716888428,-2.0767662525177
6260,-3.5591187477111816,-3.558833599090576
6261,-3.640883445739746,-3.6880128383636475
6262,-3.103001832962036,-3.0601258277893066
6263,-0.23117700219154358,-0.2065540850162506
6264,-3.8036234378814697,-3.7982304096221924
6265,0.05099191516637802,-0.07453107088804245
6266,-0.34291407465934753,-0.30919724702835083
6267,-3.2672741413116455,-3.1165080070495605
6268,0.11655347049236298,-0.008969521149992943
6269,-0.5813343524932861,-0.6505619287490845
6270,-0.04012114554643631,-0.042618364095687866
6271,-1.9635653495788574,-1.976912021636963
6272,-4.819972991943359,-4.8193793296813965
6273,-0.19479602575302124,-0.18465901911258698
6274,-0.04730035364627838,-0.17282333970069885
6275,-0.009467057883739471,0.03340887278318405
6276,-0.013568118214607239,-0.03298810496926308
6277,-2.979052782058716,-3.0228099822998047
6278,0.011948587372899055,0.030098330229520798
6279,0.04881101846694946,0.0542038232088089
6280,-3.5217840671539307,-3.5260820388793945
6281,-0.14349770545959473,-0.14192281663417816
6282,0.01238516066223383,0.014903858304023743
6283,-0.5077592134475708,-0.455831378698349
6284,-0.0682513415813446,-0.06285853683948517
6285,-0.537071704864502,-0.4998035132884979
6286,-0.01947527378797531,-0.03889526054263115
6287,-0.25794127583503723,-0.25022071599960327
6288,-0.44777125120162964,-0.465041846036911
6289,-2.74662446975708,-2.763895034790039
6290,-1.7847625017166138,-1.767017126083374
6291,-0.787536084651947,-0.4338108003139496
6292,-0.5058544874191284,-0.5064945816993713
6293,-0.0075428239069879055,0.009599532932043076
6294,-0.058735933154821396,-0.05937100574374199
6295,-2.5785043239593506,-2.7040271759033203
6296,-0.07389193028211594,-0.0781899020075798
6297,-4.539077281951904,-4.549001216888428
6298,-0.503335177898407,-0.49794238805770874
6299,-0.1428813487291336,0.06472444534301758
6300,0.05198819190263748,0.19512538611888885
6301,-0.013864144682884216,0.003278212621808052
6302,0.04967128857970238,0.05506409332156181
6303,0.050472863018512726,0.10986677557229996
6304,-1.4722352027893066,-1.4551756381988525
6305,-4.289538860321045,-4.324706554412842
6306,0.1911296397447586,0.12190202623605728
6307,-0.4507826566696167,-0.4208971858024597
6308,0.06874542683362961,0.06868993490934372
6309,0.0071970196440815926,0.024256687611341476
6310,-0.026532011106610298,-0.024957124143838882
6311,-0.12925300002098083,-0.13511517643928528
6312,0.023046977818012238,0.02778327837586403
6313,-2.8340916633605957,-2.804206371307373
6314,-1.7547705173492432,-1.7100826501846313
6315,0.03977100923657417,0.07348784059286118
6316,-0.1844138205051422,-0.1576441377401352
6317,-0.03546183183789253,-0.035176828503608704
6318,-1.6660093069076538,-1.7769168615341187
6319,0.0886351466178894,0.014731593430042267
6320,-4.39909553527832,-4.405783653259277
6321,0.005630639381706715,0.1563965529203415
6322,0.06025654077529907,0.28666019439697266
6323,-0.012977128848433495,-0.005066314712166786
6324,0.02373126521706581,0.057448096573352814
6325,0.0041395388543605804,0.018180297687649727
6326,0.023686284199357033,0.0042968508787453175
6327,0.025243913754820824,0.005854480434209108
6328,0.07286491245031357,0.029107768088579178
6329,-2.0065016746520996,-1.9893593788146973
6330,0.04198991507291794,0.12776605784893036
6331,-0.45103877782821655,-0.4456459879875183
6332,0.09497464448213577,0.1807507872581482
6333,0.15518514811992645,0.14516986906528473
6334,-0.5039505362510681,-0.4858008027076721
6335,0.0008745184168219566,0.0024494053795933723
6336,-0.32196828722953796,-0.314247727394104
6337,-0.016029173508286476,0.002120569348335266
6338,-0.15749965608119965,-0.2314032018184662
6339,-4.346141338348389,-4.352003574371338
6340,-6.038742542266846,-6.037167549133301
6341,0.032370325177907944,0.1081797182559967
6342,0.06144313886761665,0.2293998897075653
6343,-0.5019033551216125,-0.4955443739891052
6344,0.013950321823358536,0.03210006654262543
6345,-0.5085200071334839,-0.5071253180503845
6346,0.019987791776657104,0.06467567384243011
6347,0.0011595163960009813,0.0014445162378251553
6348,-21.422645568847656,-21.42205238342285
6349,-0.047632839530706406,-0.04703962057828903
6350,0.1046312153339386,0.09461593627929688
6351,-0.0743546187877655,-0.06421761959791183
6352,-7.87543249130249,-7.875789165496826
6353,-2.379906177520752,-2.3992955684661865
6354,-1.0031474828720093,-0.8523815870285034
6355,4.291906952857971e-05,0.010546963661909103
6356,0.020554449409246445,0.021147670224308968
6357,-6.800315856933594,-6.80087423324585
6358,-0.17048749327659607,-0.17112256586551666
6359,-0.05737169086933136,-0.05792999267578125
6360,-0.09343217313289642,-0.09546127915382385
6361,-1.6664701700210571,-1.7121050357818604
6362,-0.2537020742893219,-0.2457912713289261
6363,-1.382096767425537,-1.4014861583709717
6364,0.00224894005805254,0.01999438926577568
6365,-0.34143292903900146,-0.31466326117515564
6366,-6.033899307250977,-6.052720546722412
6367,0.010921070352196693,0.013439767993986607
6368,-0.8936705589294434,-0.8930773735046387
6369,-0.2762035131454468,-0.04979985952377319
6370,0.012649530544877052,0.015168228186666965
6371,-1.7043958902359009,-1.627737045288086
6372,-0.23295292258262634,-0.21589325368404388
6373,-3.388394594192505,-3.3782575130462646
6374,-0.11362206190824509,-0.12678542733192444
6375,-1.4229345321655273,-1.4328582286834717
6376,0.0032166200689971447,0.029986301437020302
6377,-0.029330674558877945,-0.04660126939415932
6378,-4.342058181762695,-4.361447811126709
6379,-6.488739967346191,-6.277087211608887
6380,-0.8305839896202087,-0.7858960628509521
6381,0.035551220178604126,0.052808403968811035
6382,-0.1901085078716278,-0.1821976900100708
6383,-1.936156153678894,-1.9049456119537354
6384,0.013458204455673695,0.006494131870567799
6385,-0.9334719777107239,-0.9697638750076294
6386,-7.132530212402344,-7.1311354637146
6387,0.009047530591487885,0.007018427364528179
6388,-9.164567947387695,-9.159175872802734
6389,-0.019745098426938057,-0.01722640171647072
6390,-0.8237356543540955,-0.8243706822395325
6391,-1.7856717109680176,-1.8208390474319458
6392,0.08672494441270828,0.053275350481271744
6393,-5.413188934326172,-5.415217876434326
6394,-0.029947340488433838,-0.04971824586391449
6395,0.06932809203863144,0.033036235719919205
6396,-4.150343418121338,-4.224246978759766
6397,0.030932286754250526,0.10674168169498444
6398,-2.905306339263916,-2.902787446975708
6399,-4.519164085388184,-4.511443138122559
6400,-0.23104804754257202,-0.2307630479335785
6401,-0.661836564540863,-0.697003960609436
6402,-3.8391594886779785,-3.841491937637329
6403,-0.08450838178396225,0.0834483653306961
6404,-0.025008507072925568,-0.04227910190820694
6405,-7.031905174255371,-7.014762878417969
6406,-3.339380979537964,-3.3222386837005615
6407,0.0589410774409771,0.05296892300248146
6408,0.3597360849380493,0.24882853031158447
6409,-0.05056523531675339,-0.052897658199071884
6410,-0.03264600783586502,-0.0014355480670928955
6411,0.068210169672966,0.23616692423820496
6412,0.08124422281980515,0.04495236650109291
6413,-1.1338253021240234,-1.2077288627624512
6414,0.027859346941113472,0.061576180160045624
6415,-0.19009654223918915,-0.18757784366607666
6416,-0.06448297202587128,-0.027214784175157547
6417,-1.8605828285217285,-1.8794041872024536
6418,-5.565370082855225,-5.551329612731934
6419,0.002165670972317457,0.010076485574245453
6420,-3.094796657562256,-3.064911365509033
6421,-0.20821233093738556,-0.17094413936138153
6422,-0.9662006497383118,-0.9363151788711548
6423,-1.2048923969268799,-1.054126501083374
6424,-5.344705581665039,-5.32696008682251
6425,0.03818373382091522,0.12395987659692764
6426,-3.8090195655822754,-3.8148818016052246
6427,-0.2793576121330261,-0.28532978892326355
6428,-1.133738398551941,-1.138850450515747
6429,-2.97845721244812,-3.0370566844940186
6430,0.15456993877887726,0.2139638513326645
6431,-8.642988204956055,-8.633719444274902
6432,0.17397573590278625,0.10007218271493912
6433,-0.013794243335723877,0.010828664526343346
6434,0.025846799835562706,0.01268343161791563
6435,-0.35716545581817627,-0.3614634573459625
6436,-1.0787444114685059,-1.084716558456421
6437,0.03579617664217949,0.041188981384038925
6438,-1.1487699747085571,-1.1471951007843018
6439,-4.764676094055176,-4.8103108406066895
6440,-0.0932992622256279,-0.11268869042396545
6441,0.058171261101961136,0.014414116740226746
6442,0.09023581445217133,0.17601196467876434
6443,0.21776613593101501,0.3712935149669647
6444,-0.019429830834269524,-0.020069925114512444
6445,-0.006311051547527313,-0.02573103830218315
6446,-2.003532648086548,-2.036982297897339
6447,0.007843628525733948,0.16137102246284485
6448,0.0003638362977653742,7.491325959563255e-06
6449,0.020479926839470863,0.021626289933919907
6450,-6.791811943054199,-6.7729315757751465
6451,-5.514927864074707,-5.551219463348389
6452,-0.010871034115552902,-0.0175589919090271
6453,0.05599252134561539,0.07802920788526535
6454,0.017156964167952538,0.027293967083096504
6455,0.05938657373189926,0.0059343245811760426
6456,0.07378268241882324,0.21691986918449402
6457,-0.6679649949073792,-0.6654462814331055
6458,-0.16916722059249878,-0.15101748704910278
6459,0.008081981912255287,0.006052878685295582
6460,-0.14434583485126495,-0.14470218122005463
6461,-0.44761547446250916,-0.4496445655822754
6462,-0.020571976900100708,-0.020286977291107178
6463,-1.212082028388977,-1.0689448118209839
6464,0.039280422031879425,-0.014171827584505081
6465,-0.441648006439209,-0.440253347158432
6466,-4.461331367492676,-4.46336030960083
6467,-2.6245453357696533,-2.6229703426361084
6468,-0.3433898687362671,-0.4172934293746948
6469,-4.791606903076172,-4.783004283905029
6470,-0.6346370577812195,-0.5917611718177795
6471,0.09123017638921738,0.07240881770849228
6472,-0.019749904051423073,-0.009612901136279106
6473,-0.016555773094296455,-0.008644958958029747
6474,-0.5641428232192993,-0.5664752721786499
6475,0.01828135922551155,-0.028848011046648026
6476,-1.3926360607147217,-1.3949685096740723
6477,-0.1972905397415161,-0.046524614095687866
6478,-3.0349628925323486,-3.035522222518921
6479,-4.679836273193359,-4.669699668884277
6480,-0.20139753818511963,-0.1960047334432602
6481,0.28535640239715576,1.4682446718215942
6482,0.13264326751232147,0.1920371800661087
6483,-9.855920791625977,-9.858253479003906
6484,-0.8313189148902893,-0.8318772315979004
6485,-4.369900703430176,-4.352758407592773
6486,0.023151760920882225,0.0660276934504509
6487,-0.8852815628051758,-0.9041029214859009
6488,-0.035171687602996826,0.016756176948547363
6489,0.01900792121887207,0.012043848633766174
6490,0.10565583407878876,0.09573216736316681
6491,-0.536289393901825,-0.5459136962890625
6492,0.07097785919904709,0.02722071297466755
6493,0.1035851314663887,0.18936127424240112
6494,0.058325961232185364,0.004873713478446007
6495,-0.05256069824099541,-0.05227569490671158
6496,-0.08973979949951172,-0.10951070487499237
6497,-0.47256365418434143,-0.4722786545753479
6498,-0.39524126052856445,-0.37749582529067993
6499,-4.113819599151611,-3.8115830421447754
6500,-1.3210158348083496,-1.320422649383545
6501,0.015075629577040672,0.016470305621623993
6502,0.08357791602611542,0.1997658908367157
6503,0.0025903205387294292,0.001955247251316905
6504,0.0025768084451556206,0.0019367141649127007
6505,-0.011500836350023746,0.006244612857699394
6506,-2.4439198970794678,-2.4442763328552246
6507,0.0012450132053345442,0.0008886682335287333
6508,0.012383165769279003,0.013529528863728046
6509,0.05035783350467682,0.06761501729488373
6510,-0.030953705310821533,-0.03036048449575901
6511,-1.954542875289917,-1.936393141746521
6512,0.025071045383810997,0.024512741714715958
6513,-0.02508954331278801,0.05071984976530075
6514,0.02831771969795227,0.014971056953072548
6515,-0.7476370334625244,-0.7208673357963562
6516,-0.35710451006889343,-0.3905541002750397
6517,-0.16311173141002655,-0.14536628127098083
6518,-1.891098976135254,-1.9007233381271362
6519,0.004460396710783243,0.018501155078411102
6520,-2.222437858581543,-2.219918966293335
6521,-0.025555141270160675,-0.07268451154232025
6522,-0.36452725529670715,-0.31983935832977295
6523,-0.009675136767327785,-0.010031481273472309
6524,0.033111270517110825,0.03255200758576393
6525,-2.756316661834717,-2.748405933380127
6526,0.04944232851266861,0.054835133254528046
6527,0.14589767158031464,0.19782553613185883
6528,-0.0027233411092311144,-0.0033584143966436386
6529,-0.42828547954559326,-0.07456019520759583
6530,-0.4549681842327118,-0.4030403196811676
6531,-4.079007148742676,-3.77677059173584
6532,0.015696488320827484,0.22734925150871277
6533,-4.192298412322998,-4.23942756652832
6534,-0.5462351441383362,-0.19250985980033875
6535,0.062424562871456146,0.01529519259929657
6536,0.24258145689964294,0.1316739022731781
6537,0.017280081287026405,0.017873302102088928
6538,-0.208390474319458,-0.20810547471046448
6539,-0.7777138352394104,-0.5701080560684204
6540,-0.04832013323903084,-0.04358383268117905
6541,-6.042484283447266,-6.049448013305664
6542,-5.279440402984619,-5.302323341369629
6543,-0.10662804543972015,-0.11359211802482605
6544,-0.37880972027778625,-0.35204005241394043
6545,-0.005563526879996061,0.008477231487631798
6546,-5.51680850982666,-5.5188374519348145
6547,-0.47750818729400635,-0.39173203706741333
6548,-0.07080794870853424,-0.06941327452659607
6549,0.011570322327315807,0.01408901996910572
6550,0.020716926082968712,0.021310146898031235
6551,-0.15629296004772186,-0.15692803263664246
6552,0.002765550510957837,0.002409205539152026
6553,0.04629497975111008,0.026524072512984276
6554,-2.050386905670166,-1.7481502294540405
6555,-1.2733081579208374,-1.2738673686981201
6556,-0.29126739501953125,-0.29823145270347595
6557,-0.11446624249219894,-0.08984333276748657
6558,-0.351010799407959,-0.3533432185649872
6559,-0.35532522201538086,-0.3180570602416992
6560,-1.1708952188491821,-1.1714544296264648
6561,-6.7668843269348145,-6.773848056793213
6562,-0.004384892992675304,-0.005019966512918472
6563,-4.352593898773193,-4.2932000160217285
6564,0.043184783309698105,0.023413877934217453
6565,-5.075166702270508,-5.068807601928711
6566,-0.018764380365610123,-0.02109680511057377
6567,0.01962829753756523,0.019572805613279343
6568,-0.1389060616493225,-0.1309952437877655
6569,-9.065030097961426,-8.988371849060059
6570,-1.9623315334320068,-1.9690194129943848
6571,0.04461544752120972,0.21257220208644867
6572,0.0257430337369442,0.021901993080973625
6573,-1.7680134773254395,-1.645965576171875
6574,-3.042154312133789,-3.0084376335144043
6575,-0.12130414694547653,-0.12194424122571945
6576,-2.7835330963134766,-2.793548345565796
6577,-2.6786930561065674,-2.732145309448242
6578,-2.301567792892456,-2.2929651737213135
6579,-0.7361658811569214,-0.6199779510498047
6580,0.10412151366472244,0.18989765644073486
6581,-0.28783515095710754,-0.2706927955150604
6582,-4.713834285736084,-4.705923557281494
6583,-2.128394365310669,-2.134366512298584
6584,-0.7238616943359375,-0.7244967222213745
6585,0.013808300718665123,0.015202976763248444
6586,-3.2540926933288574,-3.235942840576172
6587,-0.0022088736295700073,-0.04448273032903671
6588,-8.118146896362305,-8.108878135681152
6589,-0.6938982009887695,-0.6419702768325806
6590,-2.7509806156158447,-2.7606050968170166
6591,-0.3759915828704834,-0.3798326253890991
6592,-0.5510605573654175,-0.5433399677276611
6593,-2.902613878250122,-2.9696502685546875
6594,-7.8754496574401855,-7.866847038269043
6595,-2.851417064666748,-2.8494718074798584
6596,-0.11182927340269089,-0.11154427379369736
6597,0.026045873761177063,0.019357915967702866
6598,0.07990647852420807,0.19609445333480835
6599,0.15348169207572937,0.02795870415866375
6600,-2.6920950412750244,-2.682826519012451
6601,0.010593798011541367,0.02109784260392189
6602,-0.0032533237244933844,-0.0038883970119059086
6603,-12.466902732849121,-12.502069473266602
6604,-3.247896671295166,-3.2467503547668457
6605,-0.6329838037490845,-0.4794563949108124
6606,-0.937286913394928,-0.9232461452484131
6607,-0.6149940490722656,-0.6209661960601807
6608,-1.8241767883300781,-1.8101359605789185
6609,-0.08385203033685684,-0.09081610292196274
6610,0.03614030033349991,0.15818819403648376
6611,-1.749552607536316,-1.7306723594665527
6612,-1.1859747171401978,-1.2053946256637573
6613,-1.1314432621002197,-1.1143836975097656
6614,-2.9035465717315674,-2.886486768722534
6615,-5.669776439666748,-5.7283759117126465
6616,0.024030830711126328,0.02347252517938614
6617,0.0060099270194768906,-0.0006780307739973068
6618,-0.10631715506315231,-0.06904897093772888
6619,0.014720265753567219,0.02485726773738861
6620,-0.5788331627845764,-0.5695644617080688
6621,-2.6147964000701904,-2.538137674331665
6622,-2.9911487102508545,-2.9886298179626465
6623,0.008674561977386475,0.01727716252207756
6624,-1.186827540397644,-1.1865426301956177
6625,0.05170974135398865,0.07374642789363861
6626,0.03889522701501846,0.16094312071800232
6627,-0.0016754120588302612,-0.025104572996497154
6628,0.028482487425208092,0.023370446637272835
6629,0.028617851436138153,0.050654537975788116
6630,-3.4788098335266113,-3.4762909412384033
6631,0.04451880231499672,0.02474789321422577
6632,-0.26470038294792175,-0.1139344722032547
6633,-0.2947467267513275,-0.2842426896095276
6634,-1.9768297672271729,-1.9765448570251465
6635,-5.963028430938721,-5.982448577880859
6636,0.0398336760699749,0.16188158094882965
6637,-0.2089775949716568,-0.18435467779636383
6638,-0.09275172650814056,-0.08801542222499847
6639,-6.840557098388672,-6.859364986419678
6640,-0.10010647773742676,0.20213009417057037
6641,-0.09962780773639679,-0.08256813883781433
6642,-4.336577415466309,-4.183050155639648
6643,-0.07191953808069229,-0.09130896627902985
6644,0.03405763953924179,0.015236280858516693
6645,0.00359338172711432,0.0348038412630558
6646,0.0035103117115795612,0.0347207710146904
6647,-8.379104614257812,-8.367696762084961
6648,0.04794977977871895,0.3501863479614258
6649,-10.479084014892578,-10.46894645690918
6650,-0.32392776012420654,-0.3018910884857178
6651,-1.6772091388702393,-1.6841732263565063
6652,-0.0038683703169226646,0.03339981660246849
6653,-2.6471288204193115,-2.646843671798706
6654,-3.421833038330078,-3.547355890274048
6655,-4.438986778259277,-4.429718017578125
6656,-1.8786423206329346,-1.868138313293457
6657,-1.7118146419525146,-1.5610487461090088
6658,-1.2803473472595215,-1.2491368055343628
6659,0.006847498472779989,0.004515074659138918
6660,-0.5907487273216248,-0.5767079591751099
6661,0.0007259559351950884,0.0379941426217556
6662,-0.01660885661840439,-0.012296215631067753
6663,-1.3997660875320435,-1.3231072425842285
6664,-0.0921330600976944,-0.09810520708560944
6665,-2.1939029693603516,-2.1345090866088867
6666,0.06326260417699814,0.016133233904838562
6667,-0.19534964859485626,-0.16413919627666473
6668,0.03764621168375015,0.3398827910423279
6669,0.07931674271821976,0.04414934292435646
6670,-6.6381516456604,-6.638710021972656
6671,-1.7052605152130127,-0.5223722457885742
6672,-8.336847305297852,-8.186081886291504
6673,0.06238088756799698,0.01674598827958107
6674,0.006274361163377762,0.01418517529964447
6675,-6.91560173034668,-6.915317058563232
6676,-1.402633547782898,-1.5135411024093628
6677,-0.06898897886276245,0.2332475781440735
6678,0.021581294015049934,0.0018103867769241333
6679,0.0005790858995169401,0.027348767966032028
6680,-2.2831318378448486,-2.245863676071167
6681,0.024412091821432114,0.023853788152337074
6682,-0.10665334016084671,-0.14294520020484924
6683,-0.9886314868927002,-0.9889878034591675
6684,-1.16325843334198,-1.170222520828247
6685,-0.7595940828323364,-0.6088281869888306
6686,-0.004593862220644951,-0.008434902876615524
6687,-0.8945806622505188,-0.8179218769073486
6688,0.002859946107491851,0.004434832837432623
6689,-2.1887197494506836,-2.1823606491088867
6690,-4.328848361968994,-4.34201192855835
6691,-0.09518600255250931,-0.09554234147071838
6692,-0.8877065777778625,-0.9211561679840088
6693,-0.6975802183151245,-0.6889775991439819
6694,0.014551153406500816,0.013911059126257896
6695,-1.2885392904281616,-1.298163652420044
6696,-0.051916882395744324,-0.10536913573741913
6697,-0.23844373226165771,-0.23815873265266418
6698,-0.0868164673447609,-0.08745154738426208
6699,-0.02284647896885872,0.05296291410923004
6700,-1.8941662311553955,-1.896195411682129
6701,-0.06671179085969925,-0.048966340720653534
6702,-0.27653762698173523,-0.24665215611457825
6703,0.1069302037358284,0.46065548062324524
6704,-0.1901330053806305,-0.18818774819374084
6705,-0.4457058310508728,-0.4526698887348175
6706,0.15336917340755463,0.1433538943529129
6707,-0.011132795363664627,-0.0032219812273979187
6708,0.006286043208092451,0.014196857810020447
6709,-0.36260250210762024,-0.3606572449207306
6710,0.13742446899414062,0.14514502882957458
6711,0.012371726334095001,0.02164045348763466
6712,-0.8609305024147034,-0.5072052478790283
6713,-0.008238185197114944,0.029030000790953636
6714,-3.051806926727295,-3.057669162750244
6715,0.0027736560441553593,0.0024173110723495483
6716,-0.8617287278175354,-0.8677008748054504
6717,0.0038916394114494324,-0.01587926782667637
6718,0.10982778668403625,0.16175565123558044
6719,-1.0195517539978027,-1.01990807056427
6720,-3.841121196746826,-3.8462331295013428
6721,-0.09000095725059509,-0.09249817579984665
6722,-0.20840148627758026,-0.2142636626958847
6723,-0.03224765509366989,-0.0275113545358181
6724,-0.5162608623504639,-0.3627334535121918
6725,0.0029289645608514547,0.004503851290792227
6726,-1.28110933303833,-1.218773603439331
6727,-0.4381066560745239,-0.4209643006324768
6728,-0.3363400101661682,-0.33439475297927856
6729,-4.421279430389404,-4.546802520751953
6730,0.03742794319987297,0.04282074794173241
6731,-0.16963748633861542,-0.1829841434955597
6732,-4.668875217437744,-4.6389899253845215
6733,-4.118549823760986,-4.116974830627441
6734,0.00294863386079669,0.004523520823568106
6735,0.04485497996211052,-0.008597269654273987
6736,0.07207954674959183,0.13441519439220428
6737,-0.2709544003009796,-0.2715894877910614
6738,0.02874402329325676,-0.007547836750745773
6739,-0.5109369158744812,-0.5045779347419739
6740,-2.765523910522461,-2.7643775939941406
6741,0.021897034719586372,0.004626440815627575
6742,-1.0481425523757935,-1.067531943321228
6743,-7.680910110473633,-7.681266784667969
6744,-0.3828279376029968,-0.15642428398132324
6745,0.17299790680408478,0.16307424008846283
6746,-1.542790412902832,-1.466131567955017
6747,0.016927963122725487,0.02743200771510601
6748,0.16532009840011597,0.1465122252702713
6749,-0.2561711370944977,-0.25673040747642517
6750,-0.08094196021556854,-0.05890527367591858
6751,-1.8533718585968018,-1.8161036968231201
6752,0.03442714363336563,0.027739187702536583
6753,0.028535528108477592,0.015188864432275295
6754,-4.8088459968566895,-4.818470001220703
6755,-0.17803877592086792,-0.1701279580593109
6756,0.101107656955719,0.21729563176631927
6757,-0.0830230861902237,-0.08732105791568756
6758,-1.9543992280960083,-1.9355189800262451
6759,-2.5464160442352295,-2.509147882461548
6760,-2.6526591777801514,-2.6724300384521484
6761,0.09461750835180283,0.15354721248149872
6762,-0.1505180299282074,-0.1510763317346573
6763,0.008089244365692139,0.006060141138732433
6764,-4.312613487243652,-4.3323845863342285
6765,0.10386954993009567,0.1896456927061081
6766,0.005601249635219574,0.17355799674987793
6767,-2.6359026432037354,-2.681537628173828
6768,-2.7357120513916016,-2.7360684871673584
6769,-1.0330886840820312,-0.8214359283447266
6770,-1.7060132026672363,-1.704438328742981
6771,-1.2684822082519531,-1.1005254983901978
6772,-0.6641240119934082,-0.6813945770263672
6773,-4.113093852996826,-4.094213485717773
6774,-1.0115997791290283,-0.9934500455856323
6775,-0.0010402817279100418,0.0053186919540166855
6776,-0.3226253390312195,-0.3414466977119446
6777,0.0038227015174925327,0.041090887039899826
6778,-0.9302057027816772,-0.8543963432312012
6779,-0.16970732808113098,-0.13849687576293945
6780,-0.030522968620061874,-0.012777518481016159
6781,-0.21577319502830505,-0.2351626306772232
6782,-0.1641215980052948,-0.013355687260627747
6783,0.029050953686237335,0.028491690754890442
6784,-0.6556184887886047,-0.6607305407524109
6785,-0.5514825582504272,-0.5520408749580383
6786,0.012836413457989693,0.030986156314611435
6787,-0.5933898687362671,-0.5854790210723877
6788,-0.19610655307769775,-0.19666485488414764
6789,0.040275998413562775,0.07399282604455948
6790,0.01621916890144348,0.017365530133247375
6791,-4.360330104827881,-4.362827301025391
6792,-1.1434484720230103,-1.1457809209823608
6793,0.06765303760766983,0.23560978472232819
6794,-0.8564227819442749,-0.8544775247573853
6795,-7.123661994934082,-7.119349002838135
6796,-8.714177131652832,-8.7166748046875
6797,-0.6149049401283264,-0.604767918586731
6798,0.028865888714790344,-0.046332597732543945
6799,0.020232051610946655,0.024968352168798447
6800,0.18328656256198883,0.12468700855970383
6801,-3.5099217891693115,-3.491771936416626
6802,0.020465336740016937,0.026824310421943665
6803,0.0002994723618030548,0.07695826888084412
6804,-1.7749204635620117,-1.7735257148742676
6805,-0.021170562133193016,-0.0022903643548488617
6806,-2.909212350845337,-2.8914668560028076
6807,-1.4725568294525146,-1.356368899345398
6808,0.0001159333623945713,-0.00024041160941123962
6809,0.02439197339117527,0.04164915531873703
6810,-6.345746994018555,-6.345462322235107
6811,0.005848417989909649,0.01598542183637619
6812,-0.6776258945465088,-0.6835980415344238
6813,-4.32208776473999,-4.284819602966309
6814,0.04031042009592056,0.01688125915825367
6815,-0.5336296558380127,-0.4817017614841461
6816,-3.2378199100494385,-3.2276828289031982
6817,-0.02845148928463459,-0.030783914029598236
6818,-0.03706604614853859,-0.05433664098381996
6819,-0.4971579313278198,-0.56419438123703
6820,-1.1813654899597168,-1.1712285280227661
6821,-0.08168738335371017,-0.13513962924480438
6822,-0.5456090569496155,-0.5274593234062195
6823,0.0352422371506691,0.05249942094087601
6824,-1.2169928550720215,-1.2532846927642822
6825,-0.3333148658275604,-0.3336712121963501
6826,-0.2252482771873474,-0.21597954630851746
6827,-0.08511384576559067,-0.08744627237319946
6828,-3.533851385116577,-3.532456874847412
6829,0.03129654377698898,0.03073728270828724
6830,-0.02483283542096615,-0.034457169473171234
6831,-1.446291446685791,-1.2198878526687622
6832,0.0026667779311537743,0.00033435411751270294
6833,-0.04995502531528473,-0.054253000766038895
6834,-1.17024827003479,-1.1835949420928955
6835,0.014808326959609985,0.008120369166135788
6836,-0.11218176782131195,-0.11078709363937378
6837,0.02088312618434429,0.05076860636472702
6838,-0.8096614480018616,-0.8290508985519409
6839,-5.1034440994262695,-5.100925445556641
6840,-6.457536697387695,-6.4773077964782715
6841,0.02738071419298649,0.007991280406713486
6842,-0.5819621086120605,0.6009261608123779
6843,-2.042485475540161,-2.048457622528076
6844,-0.8604010939598083,-0.849897027015686
6845,-3.8448116779327393,-3.6331589221954346
6846,-0.0053534135222435,-0.006021508947014809
6847,-6.746081352233887,-6.719311714172363
6848,-0.14812800288200378,-0.11085981130599976
6849,0.03901731222867966,0.3412538766860962
6850,-0.06560564041137695,-0.06627373397350311
6851,-2.2452139854431152,-2.159437894821167
6852,-1.7232232093811035,-1.7207045555114746
6853,0.0034513911232352257,0.01395543571561575
6854,-3.6641430854797363,-3.619455337524414
6855,-0.039749108254909515,-0.040389202535152435
6856,-1.7913793325424194,-1.7056032419204712
6857,0.1916676163673401,0.12243999540805817
6858,0.08669077605009079,0.011492288671433926
6859,-1.044884443283081,-1.0433095693588257
6860,-0.6798387765884399,-0.6486283540725708
6861,0.05033387243747711,0.06759105622768402
6862,0.028923284262418747,0.06264011561870575
6863,0.0037095798179507256,0.04097776487469673
6864,-0.26991575956344604,-0.2326475828886032
6865,-0.0740165263414383,-0.19953951239585876
6866,-0.0075182318687438965,-0.01135927252471447
6867,-0.40707430243492126,-0.39916348457336426
6868,0.002660532249137759,0.002025458961725235
6869,0.004397034645080566,0.002367931418120861
6870,-0.5972040295600891,-0.6306536197662354
6871,-3.041105270385742,-3.02396297454834
6872,0.00224847043864429,0.019390827044844627
6873,-3.3712985515594482,-3.353553056716919
6874,-2.2569336891174316,-2.2557873725891113
6875,-3.465683937072754,-3.4850733280181885
6876,0.008134827017784119,-0.015294333919882774
6877,-0.8086393475532532,-0.8091976642608643
6878,-9.344429969787598,-9.342485427856445
6879,-4.085689067840576,-4.058919429779053
6880,0.20621946454048157,0.09605568647384644
6881,-0.017432119697332382,-0.0033913608640432358
6882,-1.3579752445220947,-1.3493726253509521
6883,-0.029509862884879112,-0.02836349979043007
6884,-1.7474428415298462,-1.7480778694152832
6885,-0.48095792531967163,-0.4815171957015991
6886,0.05338435620069504,0.006254986859858036
6887,-0.21863076090812683,-0.15629512071609497
6888,0.0026508932933211327,0.004225780256092548
6889,-0.09540028870105743,0.11220550537109375
6890,-1.3512612581253052,-1.355559229850769
6891,-9.441783905029297,-9.46521282196045
6892,0.03095845878124237,0.3331950306892395
6893,-0.15971516072750092,-0.08305636048316956
6894,-0.03043271414935589,-0.032765138894319534
6895,0.02608010172843933,0.059796933084726334
6896,-1.7625641822814941,-1.676788091659546
6897,-4.789429187774658,-4.835063934326172
6898,0.12639392912387848,0.08412006497383118
6899,0.04095643386244774,0.062993124127388
6900,0.012614007107913494,0.015132704749703407
6901,-0.4948798716068268,-0.45761170983314514
6902,0.031010983511805534,0.15305888652801514
6903,-0.5968935489654541,-0.592157244682312
6904,-0.16030555963516235,-0.11742962151765823
6905,0.16975495219230652,0.15094707906246185
6906,-0.03332148492336273,-0.03843352198600769
6907,-0.013245340436697006,0.13752058148384094
6908,0.02311575785279274,0.013491425663232803
6909,-0.07721380889415741,-0.03994562104344368
6910,-3.273125648498535,-3.119598150253296
6911,-4.404625415802002,-4.403230667114258
6912,0.02584739588201046,0.012684027664363384
6913,-0.6606626510620117,-0.6649606227874756
6914,0.05593130737543106,0.06733875721693039
6915,-0.010208044201135635,-0.008813368156552315
6916,0.002832419238984585,0.007145059760659933
6917,0.17432798445224762,0.10042442381381989
6918,0.06514738500118256,0.021390240639448166
6919,0.14200443029403687,0.14972499012947083
6920,0.012650484219193459,0.015169181860983372
6921,0.14898109436035156,0.07507754862308502
6922,0.002368609420955181,0.029138291254639626
6923,-0.0028241798281669617,-0.0028796717524528503
6924,0.0676935687661171,0.05776990205049515
6925,0.03196435421705246,0.09089406579732895
6926,-2.2051005363464355,-2.1804776191711426
6927,-0.07706445455551147,0.04498344659805298
6928,-0.05407722294330597,-0.06400088965892792
6929,0.04350082948803902,0.007208969444036484
6930,-0.34770816564559937,-0.393343061208725
6931,-1.2682229280471802,-1.2370123863220215
6932,0.022595660760998726,0.02318888157606125
6933,-5.059689521789551,-5.062021732330322
6934,0.004924317356199026,0.029547225683927536
6935,-2.7132461071014404,-2.715578556060791
6936,-1.8088233470916748,-1.806304693222046
6937,-0.07408250868320465,-0.07641493529081345
6938,-0.018831314519047737,-0.01918766088783741
6939,0.06365743279457092,0.044237446039915085
6940,-0.44372135400772095,-0.44605377316474915
6941,-0.18022197484970093,-0.16134177148342133
6942,-7.23500919342041,-7.118821144104004
6943,0.03595783933997154,0.029269883409142494
6944,-0.08368884027004242,-0.06643165647983551
6945,-3.3061323165893555,-3.319478988647461
6946,-0.8222198486328125,-0.8914474844932556
6947,-0.09836611151695251,-0.0989244133234024
6948,0.03545653074979782,0.012027367949485779
6949,-1.2419586181640625,-1.199082612991333
6950,-5.411876678466797,-5.418840408325195
6951,-1.8510158061981201,-1.6830590963363647
6952,0.030337732285261154,0.013067139312624931
6953,-0.348128080368042,-0.3504604995250702
6954,-2.9077484607696533,-2.90810489654541
6955,-1.2486408948898315,-1.2470660209655762
6956,-6.0332441329956055,-6.033600807189941
6957,0.05520657077431679,0.03232390806078911
6958,-4.6990275382995605,-4.722456932067871
6959,-2.814998149871826,-2.7882285118103027
6960,-1.579735279083252,-1.4576873779296875
6961,0.023256998509168625,0.027993299067020416
6962,-0.7019577622413635,-0.6965649724006653
6963,-0.7566516399383545,-0.6135144233703613
6964,0.041271861642599106,0.05054058879613876
6965,-0.3511531949043274,-0.37054261565208435
6966,-5.436048984527588,-5.429689884185791
6967,-1.781003713607788,-1.7497931718826294
6968,-0.010294441133737564,0.0002096034586429596
6969,-0.007165556773543358,0.010579892434179783
6970,-1.3074207305908203,-1.305845856666565
6971,-1.1773104667663574,-1.2229453325271606
6972,-0.0021445611491799355,-0.0028126565739512444
6973,-0.42688220739364624,-0.4274405241012573
6974,-0.5420843362808228,-0.5426426529884338
6975,-0.051162898540496826,-0.043442338705062866
6976,0.0009168710093945265,0.0012018708512187004
6977,-0.29351291060447693,-0.3406422734260559
6978,0.09305538982152939,0.3194590210914612
6979,0.04051459580659866,0.07423142343759537
6980,-6.696133613586426,-6.6949872970581055
6981,-0.13318908214569092,-0.13830113410949707
6982,-0.0005050867330282927,0.001069800229743123
6983,-0.8727762699127197,-0.8712013959884644
6984,-0.20167843997478485,-0.221067875623703
6985,-5.014147758483887,-5.027494430541992
6986,-0.007154505699872971,0.009905163198709488
6987,0.20245817303657532,0.3559855818748474
6988,-2.234755277633667,-2.175361394882202
6989,-5.482328414916992,-5.482968330383301
6990,-0.003596799448132515,-0.0010781018063426018
6991,-0.0403473898768425,-0.04040288180112839
6992,-2.9828038215637207,-2.9897680282592773
6993,-0.09415730834007263,-0.09301094710826874
6994,-0.019260233268141747,-0.026224305853247643
6995,0.07015378773212433,0.1863417625427246
6996,-0.055076614022254944,-0.10852886736392975
6997,0.009178509935736656,0.007149407174438238
6998,0.0942215844988823,0.3206252157688141
6999,-0.26676321029663086,-0.2661699652671814
7000,-0.0763603076338768,-0.0786927342414856
7001,-1.5908901691436768,-1.5727404356002808
7002,0.0901380106806755,0.014939522370696068
7003,-0.2464434802532196,-0.03479072451591492
7004,0.016758061945438385,0.02689506486058235
7005,-5.512377738952637,-5.5352606773376465
7006,-6.525076389312744,-6.525744438171387
7007,-1.1119685173034668,-1.117830753326416
7008,-1.0548210144042969,-1.0532461404800415
7009,-1.4667065143585205,-1.5029983520507812
7010,-2.840362310409546,-2.8407187461853027
7011,0.025268632918596268,0.01192196924239397
7012,-0.12999072670936584,-0.08711480349302292
7013,-0.41912686824798584,-0.4234248697757721
7014,-1.8916006088256836,-1.887287974357605
7015,-3.3453166484832764,-3.328174352645874
7016,0.002289842814207077,-0.00020737573504447937
7017,-0.17218004167079926,-0.1818043738603592
7018,0.01946037821471691,0.016963159665465355
7019,-1.3518891334533691,-1.3753182888031006
7020,-3.6974830627441406,-3.756082534790039
7021,-2.7821879386901855,-2.7198524475097656
7022,0.01194524485617876,0.013339920900762081
7023,-5.096362113952637,-4.974314212799072
7024,-0.8451459407806396,-0.8457042574882507
7025,-5.723287105560303,-5.736450672149658
7026,-0.20166538655757904,-0.20009049773216248
7027,-2.913300037384033,-2.913939952850342
7028,-0.2377653867006302,-0.23619049787521362
7029,-0.3626558184623718,-0.38207581639289856
7030,-9.466717720031738,-9.435507774353027
7031,0.011511790566146374,0.012906466610729694
7032,-0.6472319960594177,-0.6660533547401428
7033,-0.5345548391342163,-0.525286078453064
7034,-4.3296942710876465,-4.3156538009643555
7035,0.07861722260713577,0.05980934947729111
7036,-0.5905641317367554,-0.5659412145614624
7037,-3.6949052810668945,-3.5517680644989014
7038,0.29144588112831116,1.4743341207504272
7039,-0.5954881310462952,-0.5526122450828552
7040,-0.2025134116411209,-0.17789049446582794
7041,-3.314948558807373,-3.270260810852051
7042,-0.12386937439441681,-0.19777292013168335
7043,-8.939480781555176,-8.853704452514648
7044,0.002674948424100876,-0.020754212513566017
7045,-0.23814789950847626,-0.23675322532653809
7046,-3.8721187114715576,-3.9072861671447754
7047,-0.06321608275175095,0.013442717492580414
7048,0.023687679320573807,0.01672360673546791
7049,-6.7905707359313965,-6.790286064147949
7050,-0.0018992815166711807,-0.000324394553899765
7051,-0.37410667538642883,-0.2883305251598358
7052,-0.0713571086525917,-0.11848647892475128
7053,0.0006010290235280991,0.1513669490814209
7054,-0.5441641211509705,-0.544723391532898
7055,-0.01118653267621994,0.20046623051166534
7056,0.061120349913835526,0.05514819547533989
7057,-6.176009178161621,-6.131321430206299
7058,-8.403961181640625,-8.101724624633789
7059,-0.059039756655693054,-0.0788106620311737
7060,0.10355990380048752,0.45728516578674316
7061,-2.760580062866211,-2.754220962524414
7062,-1.5637397766113281,-1.568037748336792
7063,-0.33791589736938477,-0.1699591428041458
7064,0.03362918645143509,0.09596482664346695
7065,0.00044961273670196533,0.008170172572135925
7066,-4.070547103881836,-4.033278942108154
7067,0.015358423814177513,0.049075253307819366
7068,-2.6756482124328613,-2.6510252952575684
7069,-0.19263793528079987,-0.19235293567180634
7070,-1.373245120048523,-1.3559879064559937
7071,-9.823974609375,-9.786706924438477
7072,0.019335607066750526,0.01683838851749897
7073,0.011922050267457962,0.045638881623744965
7074,-1.2937785387039185,-1.2638930082321167
7075,0.07386280596256256,0.030105657875537872
7076,0.017032520845532417,0.027169523760676384
7077,-2.2338290214538574,-2.2197883129119873
7078,0.06772268563508987,0.06766719371080399
7079,0.09278377890586853,0.3191874027252197
7080,-9.697000503540039,-9.65412425994873
7081,-0.005647129379212856,-0.006282202899456024
7082,0.1022811233997345,0.1542089879512787
7083,-0.3345967233181,-0.33515599370002747
7084,-3.1155905723571777,-3.114015579223633
7085,0.04940013214945793,0.014232732355594635
7086,-5.914122104644775,-6.039645195007324
7087,-3.464362859725952,-3.462968349456787
7088,0.000475787790492177,-0.00015928549692034721
7089,0.023027557879686356,0.1450754553079605
7090,-9.32729434967041,-9.176528930664062
7091,-5.489232063293457,-5.262828826904297
7092,-0.25086909532546997,-0.20618119835853577
7093,-1.2737456560134888,-1.062092900276184
7094,-0.5746506452560425,-0.58427494764328
7095,-0.0017296615988016129,-0.021119095385074615
7096,-0.24435433745384216,-0.23896153271198273
7097,-0.9819253087043762,-0.8961491584777832
7098,-0.12441222369670868,-0.1282532662153244
7099,-5.962601184844971,-5.9405646324157715
7100,-6.073308944702148,-6.198832035064697
7101,0.0754021555185318,0.03164501115679741
7102,-1.085960865020752,-1.083442211151123
7103,-1.7203068733215332,-1.7223360538482666
7104,-5.100405216217041,-5.081524848937988
7105,-2.6433379650115967,-2.6436944007873535
7106,0.03527839109301567,0.07996627688407898
7107,-1.1808030605316162,-0.9731972217559814
7108,-0.955242931842804,-0.9975167512893677
7109,-2.9548847675323486,-2.9236743450164795
7110,-0.3740176558494568,-0.20606090128421783
7111,-4.46872091293335,-4.462361812591553
7112,-0.07811953127384186,-0.07338322699069977
7113,0.0187629796564579,0.16952890157699585
7114,-2.1124918460845947,-1.7587666511535645
7115,-0.6726629137992859,-0.747861385345459
7116,-0.4958016574382782,-0.4817609190940857
7117,-0.6146173477172852,-0.6204795241355896
7118,0.02028070017695427,0.020873920992016792
7119,-5.569786548614502,-5.587057113647461
7120,-0.16545987129211426,-0.16601817309856415
7121,-0.024105776101350784,-0.024740848690271378
7122,-6.59287691116333,-6.5170674324035645
7123,-0.026820067316293716,-0.022083766758441925
7124,-0.16463211178779602,0.18909317255020142
7125,-0.2002045065164566,-0.19768580794334412
7126,0.00279109925031662,0.005309796892106533
7127,-0.038812268525362015,-0.03944734111428261
7128,0.025837868452072144,0.07052575051784515
7129,-0.017504969611763954,0.007117938250303268
7130,-0.013858258724212646,-0.012463582679629326
7131,-0.6272234320640564,-0.6094779968261719
7132,-0.05770770460367203,-0.04064803570508957
7133,-0.6043532490730286,-0.6049115657806396
7134,0.013561209663748741,-0.0037093842402100563
7135,-0.007681962102651596,-0.03111112304031849
7136,-2.264533281326294,-2.2839226722717285
7137,-0.4716338515281677,-0.4713488519191742
7138,0.011107544414699078,0.029257286339998245
7139,-0.04209360480308533,-0.004825420677661896
7140,-0.4784093201160431,-0.4355333745479584
7141,0.03816810995340347,0.015285447239875793
7142,-4.121658802032471,-4.1241559982299805
7143,-0.6266453266143799,-0.5893771052360535
7144,0.04900418221950531,0.0018748119473457336
7145,0.014387264847755432,0.16515319049358368
7146,-0.07113777101039886,-0.033869583159685135
7147,-0.8869099617004395,-0.7361440658569336
7148,0.022052206099033356,0.021492943167686462
7149,-2.272249937057495,-2.2203221321105957
7150,-1.287234902381897,-1.2869499921798706
7151,0.22192206978797913,0.11175830662250519
7152,-0.01633802056312561,0.02093016542494297
7153,-0.0011536716483533382,0.015988685190677643
7154,-0.03286534547805786,-0.03536256402730942
7155,-0.026233043521642685,0.018454842269420624
7156,-0.04282274842262268,-0.04978682100772858
7157,0.043371815234422684,0.16541971266269684
7158,-2.078592538833618,-0.8957042694091797
7159,0.09582806378602982,0.2120160460472107
7160,-0.3448168635368347,-0.36458778381347656
7161,-1.5295125246047974,-1.565804362297058
7162,-0.019596997648477554,-0.0430261567234993
7163,0.15532852709293365,0.2147224396467209
7164,0.016162583604454994,0.016755804419517517
7165,0.004975637421011925,0.0011345967650413513
7166,-6.960465431213379,-6.935842514038086
7167,-0.2627617120742798,-0.26081645488739014
7168,-1.027587652206421,-1.0300848484039307
7169,-1.2341625690460205,-1.234830617904663
7170,-0.3290563225746155,-0.34844574332237244
7171,-2.4154157638549805,-2.415130615234375
7172,-1.8425794839859009,-1.8285386562347412
7173,-0.7910729050636292,-0.7907878756523132
7174,-3.7620010375976562,-3.7282843589782715
7175,-0.23701196908950806,-0.02535921335220337
7176,-0.14847226440906525,-0.14732590317726135
7177,-0.07692039012908936,-0.059778034687042236
7178,-5.458420753479004,-5.471584320068359
7179,-1.8083726167678833,-1.8064273595809937
7180,-0.1439840942621231,-0.10671590268611908
7181,-0.5713270306587219,-0.646525502204895
7182,-0.3868262767791748,-0.3871826231479645
7183,0.019435562193393707,-0.0261993370950222
7184,-0.011428864672780037,0.015340818092226982
7185,0.026151666417717934,0.02231062576174736
7186,-0.03558164834976196,-0.004371188580989838
7187,0.016731349751353264,-0.002658083103597164
7188,-6.964391708374023,-6.960078716278076
7189,-0.8611120581626892,-0.8525094389915466
7190,-0.22638574242591858,-0.22523938119411469
7191,-0.026037167757749557,0.007679663598537445
7192,-7.233126640319824,-7.2311811447143555
7193,0.09018891304731369,0.2977946996688843
7194,-1.6352003812789917,-1.621159553527832
7195,-4.597675800323486,-4.597391128540039
7196,-0.3940156102180481,-0.39831361174583435
7197,0.07363202422857285,0.03846462070941925
7198,0.05719463899731636,-0.01800384745001793
7199,0.04878393933176994,0.19192112982273102
7200,-4.843199729919434,-4.81643009185791
7201,-4.424123287200928,-4.419386863708496
7202,0.015601699240505695,0.026105742901563644
7203,-0.08114363253116608,-0.06226343661546707
7204,0.03393677994608879,0.04534423351287842
7205,0.031983427703380585,0.10864222794771194
7206,-0.11266292631626129,-0.07539473474025726
7207,-2.7997028827667236,-2.7985565662384033
7208,0.016521716490387917,0.006897384766489267
7209,-1.8430243730545044,-1.841449499130249
7210,0.19658978283405304,0.0856822282075882
7211,0.245799258351326,1.428687572479248
7212,0.02883872762322426,0.015492063015699387
7213,-0.2518390417098999,-0.22062857449054718
7214,0.03107369877398014,0.030514435842633247
7215,-0.9398754835128784,-0.9423726797103882
7216,-0.12129827588796616,-0.11698563396930695
7217,-1.8028987646102905,-1.7730132341384888
7218,-0.012063369154930115,0.10998453199863434
7219,0.002646941691637039,-0.014623652212321758
7220,-3.036041259765625,-3.0459649562835693
7221,0.0875968337059021,0.20378480851650238
7222,-0.027709469199180603,-0.019798655062913895
7223,0.016434738412499428,0.03349440544843674
7224,-2.8369226455688477,-2.8372790813446045
7225,0.006915987469255924,0.023975655436515808
7226,0.030499961227178574,0.013229367323219776
7227,-0.035272736102342606,-0.03332747891545296
7228,0.006535081192851067,0.15730099380016327
7229,-0.9961491823196411,-0.9442212581634521
7230,-7.537646293640137,-7.539978504180908
7231,0.0555054172873497,0.049533262848854065
7232,0.0017682104371488094,0.019513659179210663
7233,-0.4671117663383484,-0.4372262954711914
7234,-0.6294144988059998,-0.4614577293395996
7235,0.014987912960350513,0.01638258807361126
7236,0.02890154719352722,0.015554883517324924
7237,0.022429633885622025,0.01858859322965145
7238,-0.22368435561656952,-0.20553460717201233
7239,0.04116247594356537,0.16321037709712982
7240,-2.2207939624786377,-2.190908432006836
7241,0.012114746496081352,0.011474652215838432
7242,-0.0070404186844825745,-0.011338395066559315
7243,0.1340891569852829,0.14180971682071686
7244,-0.028360074386000633,-0.028075074777007103
7245,-0.00033869966864585876,0.001606557983905077
7246,0.12939508259296417,0.11937980353832245
7247,-0.006694789044559002,0.0019078124314546585
7248,-1.9319380521774292,-1.9218010902404785
7249,0.004483938682824373,0.012394753284752369
7250,-0.04760674387216568,-0.0482468381524086
7251,-1.802520751953125,-1.803155779838562
7252,-4.320423126220703,-4.302273750305176
7253,-1.331431269645691,-1.350252628326416
7254,0.14751176536083221,0.1994396299123764
7255,-0.16198474168777466,-0.17533139884471893
7256,-4.325732231140137,-4.3036956787109375
7257,0.07401930540800095,0.03772744908928871
7258,-3.727051258087158,-3.6841752529144287
7259,0.02808345854282379,0.027524195611476898
7260,0.144368976354599,0.13435369729995728
7261,0.12091408669948578,0.07864023000001907
7262,-0.005123250186443329,0.004145476967096329
7263,-0.5271729230880737,-0.5004032254219055
7264,0.02885863371193409,0.015511970035731792
7265,-0.02383764646947384,-0.0213189497590065
7266,-5.528820514678955,-5.529379367828369
7267,-3.7190959453582764,-3.754263401031494
7268,-2.950951337814331,-2.951307773590088
7269,-1.6786069869995117,-1.664566159248352
7270,-0.2838466763496399,-0.27845388650894165
7271,-0.12771987915039062,-0.1506025493144989
7272,-0.2630614638328552,-0.2611162066459656
7273,-0.04787606745958328,-0.037739068269729614
7274,0.04795380309224129,0.19109098613262177
7275,0.11727380752563477,0.176667720079422
7276,0.022456247359514236,0.027192547917366028
7277,0.11108644306659698,-0.014436544850468636
7278,-0.1671522855758667,-0.20060187578201294
7279,-0.9980529546737671,-0.9926601648330688
7280,0.039901308715343475,0.07361813634634018
7281,0.009268093854188919,0.019772138446569443
7282,-0.8661192655563354,-0.8667873740196228
7283,-4.1195597648620605,-4.119275093078613
7284,-0.21669036149978638,-0.19954800605773926
7285,-0.17527708411216736,-0.15639688074588776
7286,-0.03712287172675133,0.08492502570152283
7287,0.2978821098804474,1.4807703495025635
7288,-2.306729555130005,-2.381927967071533
7289,0.06112058833241463,0.05514843389391899
7290,-0.004809565842151642,0.006597887724637985
7291,-0.03426744043827057,-0.015387240797281265
7292,-2.4428770542144775,-2.443512201309204
7293,0.05439808964729309,0.008763188496232033
7294,-0.10611890256404877,-0.09207814931869507
7295,0.0843600258231163,0.050910431891679764
7296,-0.35472336411476135,-0.2953294515609741
7297,-0.47140300273895264,-0.4090673625469208
7298,-0.11915197968482971,-0.1192074716091156
7299,-2.3946352005004883,-2.3940420150756836
7300,-0.7598428726196289,-0.7551065683364868
7301,-0.1442732810974121,-0.13500455021858215
7302,-0.14555419981479645,-0.15251827239990234
7303,0.10632098466157913,0.3179737627506256
7304,-1.0724742412567139,-1.0767722129821777
7305,0.019139397889375687,0.02028576098382473
7306,-0.14241524040699005,0.08398839831352234
7307,-0.0018240639474242926,-0.002459137234836817
7308,-3.50638747215271,-3.4297287464141846
7309,0.01296310406178236,0.02346714958548546
7310,0.04994795843958855,0.06720513850450516
7311,-0.04029092937707901,-0.04095902666449547
7312,-0.4850427210330963,-0.610565721988678
7313,-0.03708324953913689,-0.03550836443901062
7314,0.006266970187425613,0.014177785255014896
7315,0.00530413631349802,0.013214950449764729
7316,-2.457200527191162,-2.4304308891296387
7317,0.004821087699383497,0.029443996027112007
7318,-0.9369508624076843,-0.9373071789741516
7319,0.09251509606838226,0.31891873478889465
7320,-2.4678475856781006,-2.391188859939575
7321,-0.5046872496604919,-0.5067163705825806
7322,-3.3125994205474854,-3.3298699855804443
7323,-0.22058257460594177,-0.21806387603282928
7324,0.007442608010023832,0.005413504783064127
7325,0.022376952692866325,0.012752620503306389
7326,-0.015095168724656105,-0.022059241309762
7327,-0.015364367514848709,-0.017861586064100266
7328,-0.06710606813430786,-0.06766532361507416
7329,-0.010594014078378677,0.06606478989124298
7330,-2.1144723892211914,-2.0550785064697266
7331,-0.23167657852172852,-0.25109657645225525
7332,-0.008918465115129948,-0.009274809621274471
7333,-0.05793473497033119,-0.08136389404535294
7334,-2.0114378929138184,-2.013935089111328
7335,0.13599608838558197,0.010473094880580902
7336,0.1535450518131256,0.1435297727584839
7337,-0.8763068914413452,-0.8760218620300293
7338,0.006204389501363039,0.014115204103291035
7339,-0.789060115814209,-0.7804574966430664
7340,0.0019383560866117477,0.015979114919900894
7341,-4.736478328704834,-4.734903335571289
7342,-0.13500982522964478,-0.18846207857131958
7343,-1.096069574356079,-1.1019318103790283
7344,-0.8241181969642639,-0.6165124177932739
7345,-1.015182375907898,-1.0065797567367554
7346,-0.02366662584245205,-0.028778666630387306
7347,-1.329842448234558,-1.2986319065093994
7348,-0.9952881336212158,-0.9866855144500732
7349,-0.2744677662849426,-0.3182249069213867
7350,-0.47312456369400024,-0.47318005561828613
7351,0.008520280942320824,0.15928620100021362
7352,0.07536863535642624,0.00833218451589346
7353,-3.2088630199432373,-2.855137825012207
7354,0.0503091961145401,0.06756637990474701
7355,0.028585059568285942,0.01131446473300457
7356,-0.35361889004707336,-0.35110020637512207
7357,-0.23497964441776276,-0.2334047555923462
7358,-4.880849361419678,-4.881408214569092
7359,-0.00494350865483284,-0.0035488326102495193
7360,0.05380045622587204,0.05374496430158615
7361,-1.1045711040496826,-1.087511420249939
7362,-0.19094888865947723,-0.1804448366165161
7363,-0.7943747043609619,0.38851356506347656
7364,-5.570390701293945,-5.571030616760254
7365,0.0038322382606565952,0.04110042378306389
7366,-0.4558897316455841,-0.44953078031539917
7367,-3.566446542739868,-3.562134027481079
7368,-0.25041714310646057,-0.09965123236179352
7369,0.08660002052783966,0.05315042659640312
7370,-1.2258877754211426,-1.2265228033065796
7371,-1.4091938734054565,-1.3903136253356934
7372,-0.04290826618671417,-0.03240422159433365
7373,0.07532607764005661,0.008289627730846405
7374,-5.694650173187256,-5.707813739776611
7375,-0.02161823958158493,-0.02217654325067997
7376,0.12933531403541565,0.06010768562555313
7377,0.008591798134148121,0.007951703853905201
7378,0.07348627597093582,0.02972913160920143
7379,0.03669148311018944,0.1587393879890442
7380,0.22188596427440643,0.1117221862077713
7381,-0.20847536623477936,-0.2319045215845108
7382,0.00441640242934227,0.006935100071132183
7383,0.023752564564347267,0.01678849197924137
7384,-0.13331839442253113,-0.047542259097099304
7385,-0.16903775930404663,-0.16967785358428955
7386,0.06158898025751114,0.01595408283174038
7387,-1.1054946184158325,-1.1061347723007202
7388,-5.183783531188965,-5.227540493011475
7389,-1.6132047176361084,-1.6046020984649658
7390,-3.2695364952087402,-3.252476692199707
7391,-1.455291986465454,-1.4604040384292603
7392,0.01454865001142025,0.01390855573117733
7393,-0.05484087020158768,-0.06070303916931152
7394,-0.6069875359535217,-0.5303287506103516
7395,-4.763441562652588,-4.776605129241943
7396,-7.287182331085205,-7.289514541625977
7397,0.09211503714323044,0.07329367846250534
7398,0.075281523168087,0.031524378806352615
7399,-1.6635322570800781,-1.6619573831558228
7400,-0.0605383962392807,-0.058963511139154434
7401,-2.8263630867004395,-2.8323352336883545
7402,0.020970484241843224,0.03985068202018738
7403,-0.6225124597549438,-0.577824592590332
7404,-0.7170834541320801,-0.712347149848938
7405,-4.075986385345459,-4.0492167472839355
7406,-0.1958470344543457,-0.11918823421001434
7407,-1.023906946182251,-1.082506537437439
7408,0.009649841114878654,-0.009739591740071774
7409,-4.233168601989746,-4.239030838012695
7410,0.15059179067611694,0.20251965522766113
7411,-2.999178647994995,-2.9820363521575928
7412,0.001236636540852487,0.001521636382676661
7413,0.0049240789376199245,0.029546987265348434
7414,-0.602989673614502,-0.603547990322113
7415,-2.626305341720581,-2.6491880416870117
7416,0.017500516027212143,0.1682664304971695
7417,0.04249947518110275,0.1645473688840866
7418,-0.3333423137664795,-0.33583953976631165
7419,-5.953340530395508,-5.953898906707764
7420,0.0019770809449255466,0.019119437783956528
7421,0.2970115542411804,1.4798997640609741
7422,-0.2884211838245392,-0.2585357129573822
7423,-1.4705727100372314,-1.2441691160202026
7424,-0.10321743786334991,-0.12260686606168747
7425,0.04943684861063957,0.05482965335249901
7426,0.0337776280939579,0.027089668437838554
7427,-0.32505857944488525,-0.31645599007606506
7428,-0.7991601824760437,-0.7977654933929443
7429,-6.502617359161377,-6.497880935668945
7430,-7.050592422485352,-7.01332426071167
7431,-4.9693098068237305,-4.9865803718566895
7432,-4.500195026397705,-4.349429130554199
7433,-0.00529567152261734,-0.002776973880827427
7434,-7.662353038787842,-7.675699710845947
7435,-0.0852808952331543,-0.08276219666004181
7436,-0.8593699336051941,-0.9064992666244507
7437,0.06315840035676956,0.017523501068353653
7438,-0.19437970221042633,-0.17663425207138062
7439,-0.06652571260929108,-0.07615004479885101
7440,-0.668807864189148,-0.6315396428108215
7441,-2.1650805473327637,-2.1675777435302734
7442,-0.6937247514724731,-0.6996968984603882
7443,-9.108192443847656,-8.896539688110352
7444,0.02339893952012062,0.013774607330560684
7445,0.07266860455274582,0.13500423729419708
7446,-0.06524047255516052,-0.04320378601551056
7447,-1.7875421047210693,-1.78987455368042
7448,-0.01430056057870388,0.0229676254093647
7449,0.001324930228292942,-0.004537239670753479
7450,-0.6649594902992249,-0.6745837926864624
7451,-1.1305758953094482,-1.133073091506958
7452,0.016132207587361336,0.02663625217974186
7453,0.0405985452234745,0.0743153765797615
7454,0.039677489548921585,0.07339432090520859
7455,-0.08211077749729156,-0.07575180381536484
7456,-6.761034965515137,-6.753314018249512
7457,0.02419818565249443,0.01103481650352478
7458,0.012747453525662422,0.030897196382284164
7459,0.047722119837999344,0.3499586880207062
7460,-0.6211294531822205,-0.6040697693824768
7461,0.0056271618232131,0.013537976890802383
7462,-5.62502908706665,-5.634953022003174
7463,-10.898295402526855,-10.891936302185059
7464,-1.7460415363311768,-1.62985360622406
7465,0.02006434090435505,0.021210703998804092
7466,-1.0751404762268066,-1.073195219039917
7467,0.10783812403678894,0.31949087977409363
7468,-0.7390515804290771,-0.7144286632537842
7469,0.075282983481884,0.041833389550447464
7470,-1.7901296615600586,-1.5825238227844238
7471,-0.1331358700990677,-0.13910801708698273
7472,-0.09819761663675308,0.06975913047790527
7473,0.048561397939920425,0.05783012509346008
7474,0.07647587358951569,0.05765451490879059
7475,-0.3696005642414093,-0.3555598258972168
7476,0.032115016132593155,0.10792440921068192
7477,0.08673185855150223,0.05328226462006569
7478,0.0021295160986483097,-0.0002029077149927616
7479,-1.5065535306930542,-1.5259429216384888
7480,-4.1450276374816895,-4.093100070953369
7481,-0.9495722651481628,-0.9228025674819946
7482,-1.4341048002243042,-1.3968366384506226
7483,0.151758074760437,0.14183440804481506
7484,-6.593591213226318,-6.600554943084717
7485,0.005330154672265053,0.007848852314054966
7486,-0.1541747748851776,-0.15259988605976105
7487,-4.938317775726318,-4.770360946655273
7488,0.288765549659729,1.4716538190841675
7489,-0.03926808387041092,-0.05868807062506676
7490,-4.071394443511963,-4.118523597717285
7491,-1.0257428884506226,-1.0243481397628784
7492,-1.4664710760116577,-1.5027629137039185
7493,-0.10702510923147202,0.06093163788318634
7494,-6.412567615509033,-6.41320276260376
7495,-1.9090080261230469,-1.9842065572738647
7496,-5.008444309234619,-4.854917049407959
7497,-1.138753056526184,-1.1384681463241577
7498,-9.659626007080078,-9.654890060424805
7499,-0.048436619341373444,-0.050933837890625
7500,-0.2596587538719177,-0.2602170705795288
7501,-0.8933863639831543,-0.8937426805496216
7502,-0.7679454684257507,-0.7739176154136658
7503,-2.540132761001587,-2.5180959701538086
7504,0.011415597051382065,0.0017912648618221283
7505,0.012813769280910492,0.15595096349716187
7506,-6.681530475616455,-6.565342426300049
7507,-0.14153723418712616,-0.1511615663766861
7508,-0.01474170945584774,-0.01677081361413002
7509,-4.181787014007568,-4.162906646728516
7510,0.06454956531524658,0.029382169246673584
7511,-0.035395242273807526,-0.04855860769748688
7512,-1.0857256650924683,-1.086365818977356
7513,-5.384019374847412,-5.427776336669922
7514,0.04620419070124626,0.3999294638633728
7515,-3.5961036682128906,-3.6004016399383545
7516,-0.5350907444953918,-0.5354470610618591
7517,-5.6515984535217285,-5.646862030029297
7518,0.01765853725373745,0.013817496597766876
7519,-7.4282026290893555,-7.428837776184082
7520,-0.005994934588670731,-0.023265529423952103
7521,0.09724318236112595,0.21343114972114563
7522,0.05140726640820503,0.08129274845123291
7523,-0.3734906315803528,-0.3741307258605957
7524,-0.011685842648148537,-0.009740584529936314
7525,-2.892204761505127,-2.867581844329834
7526,-1.0438965559005737,-1.021859884262085
7527,-0.5411123037338257,-0.5416706204414368
7528,-0.12508927285671234,-0.11104851216077805
7529,-0.22559982538223267,-0.2009769082069397
7530,-0.053086839616298676,-0.04448423907160759
7531,0.06259054690599442,0.016955647617578506
7532,0.00856872834265232,0.008010424673557281
7533,-2.8249173164367676,-2.8254754543304443
7534,-0.689836323261261,-0.6918654441833496
7535,0.010488919913768768,-0.04296332970261574
7536,-0.17577677965164185,-0.15803132951259613
7537,-1.6747393608093262,-1.531602144241333
7538,0.02068377286195755,0.0012943404726684093
7539,-0.01690921187400818,-0.017467515543103218
7540,-3.3442068099975586,-3.3445632457733154
7541,-1.6356468200683594,-1.63797926902771
7542,-3.7887237071990967,-3.7716639041900635
7543,0.018393483012914658,0.169159397482872
7544,0.11544783413410187,0.1748417466878891
7545,-0.057650819420814514,-0.055132120847702026
7546,-0.3625185787677765,-0.3613722026348114
7547,-0.04883689805865288,-0.06610748916864395
7548,0.0780276209115982,0.22116480767726898
7549,-5.8000569343566895,-5.781907558441162
7550,-0.17678998410701752,-0.1901366412639618
7551,0.10373019427061081,0.061456337571144104
7552,0.0023265634663403034,0.001691490295343101
7553,-3.23197603225708,-3.2548587322235107
7554,0.16084541380405426,0.10224586725234985
7555,-0.7619771361351013,-0.7813665866851807
7556,0.008711080066859722,0.006213861517608166
7557,-0.1621539145708084,-0.18154335021972656
7558,0.013890676200389862,0.015285352244973183
7559,-0.18871696293354034,-0.207524836063385
7560,-0.3556951880455017,-0.37511518597602844
7561,-1.5139256715774536,-1.5145937204360962
7562,-0.18188248574733734,-0.200690358877182
7563,0.005006114952266216,0.019046872854232788
7564,-2.109562873840332,-2.1289522647857666
7565,-4.269599914550781,-4.226724147796631
7566,-1.215301752090454,-1.2624311447143555
7567,-5.598418235778809,-5.598133563995361
7568,-2.9286000728607178,-2.760643482208252
7569,0.08033350110054016,0.19652147591114044
7570,-7.166853904724121,-7.15281343460083
7571,0.036394551396369934,0.016974566504359245
7572,-6.206263542175293,-6.206821918487549
7573,-0.9576207399368286,-0.9129328727722168
7574,-0.16462180018424988,-0.14687635004520416
7575,-2.72361159324646,-2.689894676208496
7576,-1.662083625793457,-1.643933892250061
7577,-1.1694276332855225,-0.8671910762786865
7578,-0.03809095919132233,-0.037497736513614655
7579,0.13484595715999603,0.00932297296822071
7580,0.06930691003799438,0.12870082259178162
7581,-4.51835823059082,-4.6285223960876465
7582,-1.3525854349136353,-1.356426477432251
7583,-0.09704352915287018,0.20519304275512695
7584,-1.8322464227676392,-1.8208390474319458
7585,-0.5703660249710083,-0.5514857769012451
7586,-1.3479024171829224,-1.3530144691467285
7587,-0.2537894546985626,-0.29008132219314575
7588,-0.40435990691185,-0.40499499440193176
7589,-0.24614815413951874,-0.2465045005083084
7590,0.005210180301219225,0.019250938668847084
7591,-0.4149009883403778,-0.4605358839035034
7592,-0.007632754743099213,0.02608407661318779
7593,0.08653411269187927,0.053084515035152435
7594,-0.0196909811347723,-0.018116094172000885
7595,0.019053194671869278,-0.00033623725175857544
7596,0.03304785490036011,0.032488591969013214
7597,0.014764608815312386,0.021123582497239113
7598,0.05346355214715004,0.2214203029870987
7599,-5.818031311035156,-5.818666458129883
7600,-0.01584114320576191,0.02142704278230667
7601,-0.45385125279426575,-0.4732712507247925
7602,-6.271906852722168,-6.291677951812744
7603,-1.5884511470794678,-1.5616813898086548
7604,0.08834397047758102,0.17412011325359344
7605,-1.0213658809661865,-1.0312895774841309
7606,-0.07795216888189316,0.0900045782327652
7607,-0.06526356935501099,-0.06467035412788391
7608,0.0016459841281175613,0.019795726984739304
7609,-10.35051441192627,-10.340010643005371
7610,0.1403142809867859,0.014791300520300865
7611,0.02357855811715126,0.010415189899504185
7612,-4.395441055297852,-4.393495559692383
7613,-3.0689454078674316,-3.082108736038208
7614,-0.5456945300102234,-0.4690357446670532
7615,0.0002683578059077263,0.0005533576477319002
7616,-9.86669635772705,-9.852655410766602
7617,-0.05769700929522514,-0.08112616837024689
7618,0.10206250846385956,0.18783865869045258
7619,-0.24120643734931946,-0.21443675458431244
7620,-4.650397300720215,-4.620512008666992
7621,-4.053989887237549,-4.0734100341796875
7622,-0.03233407065272331,-0.03174085170030594
7623,-5.264170169830322,-5.188360691070557
7624,0.011753617785871029,0.01314829383045435
7625,-0.008565293624997139,0.022645164281129837
7626,-1.042115569114685,-0.7398790121078491
7627,-1.0300794839859009,-0.879313588142395
7628,-0.02529069408774376,-0.016688093543052673
7629,-0.30439862608909607,-0.1882106512784958
7630,0.023630058392882347,0.01666598580777645
7631,-0.10369241237640381,-0.12712156772613525
7632,0.17037072777748108,0.1515628546476364
7633,-0.05997398868203163,-0.060609061270952225
7634,-0.12555444240570068,0.02521146833896637
7635,-1.48624587059021,-1.4846709966659546
7636,-0.6619185209274292,-0.6624768376350403
7637,-0.0444037988781929,-0.022367112338542938
7638,-0.046763140708208084,-0.05262530967593193
7639,-0.23253142833709717,-0.1567220389842987
7640,-0.5603787899017334,-0.5610468983650208
7641,-0.09508771449327469,0.25863754749298096
7642,0.13724741339683533,0.09497355669736862
7643,-1.4581995010375977,-1.4556808471679688
7644,-0.015718724578619003,-0.0071161240339279175
7645,-0.030105087906122208,0.012770842760801315
7646,-1.0652588605880737,-1.0480016469955444
7647,-0.10494660586118698,-0.10337171703577042
7648,-8.728532791137695,-8.706496238708496
7649,-0.12857672572135925,-0.10969652235507965
7650,0.008123563602566719,0.016726164147257805
7651,0.0788547545671463,0.22199194133281708
7652,0.04590092599391937,0.026480939239263535
7653,-0.42943525314331055,-0.43007534742355347
7654,-0.05145438760519028,-0.04893568903207779
7655,-5.548715591430664,-5.568105220794678
7656,-1.0376434326171875,-1.0382784605026245
7657,-0.1995636224746704,-0.16229543089866638
7658,-0.05645827203989029,-0.04632127285003662
7659,-4.777409076690674,-4.783271312713623
7660,-0.035638317465782166,-0.018381133675575256
7661,0.03707389533519745,0.07079072296619415
7662,0.0013622636906802654,0.002937150653451681
7663,0.10548433661460876,-0.00467943400144577
7664,-0.07795827090740204,-0.07851752638816833
7665,0.04903774708509445,0.07892322540283203
7666,-3.2734148502349854,-3.256355047225952
7667,0.08078186213970184,0.04448999837040901
7668,0.014233510941267014,0.02564096450805664
7669,-0.36151444911956787,-0.35101041197776794
7670,-0.7524298429489136,-0.7980647087097168
7671,0.002202066592872143,0.0037769535556435585
7672,-0.00022496748715639114,-0.0022540707141160965
7673,-0.19990792870521545,-0.20026427507400513
7674,-0.0763544961810112,-0.10980409383773804
7675,-2.5046918392181396,-2.2782881259918213
7676,-0.07380635291337967,0.07695956528186798
7677,0.03530307114124298,-0.000988788902759552
7678,-0.03596491366624832,-0.028054099529981613
7679,-0.13226822018623352,0.22145704925060272
7680,-0.9552130103111267,-0.9331762790679932
7681,-1.9080936908721924,-1.8909512758255005
7682,0.02194514498114586,0.012320811860263348
7683,-0.17601574957370758,-0.18187792599201202
7684,0.020501503720879555,0.021647866815328598
7685,-1.5863323211669922,-1.5959566831588745
7686,-4.931850433349609,-4.936962604522705
7687,0.017452074214816093,0.1682179868221283
7688,-8.35136890411377,-8.32148265838623
7689,-0.16095392405986786,-0.12368573248386383
7690,-2.7695302963256836,-2.7868008613586426
7691,0.02049935795366764,0.021645721048116684
7692,-0.03244983032345772,0.01223805546760559
7693,-0.03407289460301399,-0.016930537298321724
7694,-1.3989261388778687,-1.3807764053344727
7695,0.043001268059015274,0.16504916548728943
7696,-1.4013029336929321,-1.454755187034607
7697,-0.5961741805076599,-0.602146327495575
7698,-0.002109777182340622,-0.0026680808514356613
7699,-0.00018999259918928146,0.037078194320201874
7700,0.03764396160840988,-0.004629895091056824
7701,-0.20187893509864807,-0.17510925233364105
7702,-12.34350299835205,-12.342108726501465
7703,-1.7118163108825684,-1.711531400680542
7704,-0.11421172320842743,-0.08049489557743073
7705,-2.253277540206909,-2.250758647918701
7706,-0.08510513603687286,-0.0680454671382904
7707,-9.990394592285156,-9.982483863830566
7708,-9.584924697875977,-9.525529861450195
7709,-0.9373665452003479,-0.937924861907959
7710,-0.8888730406761169,-0.8621033430099487
7711,-3.888566255569458,-3.6809604167938232
7712,-0.345493346452713,-0.043256789445877075
7713,-1.2099723815917969,-1.2093791961669922
7714,-0.5448930263519287,-0.5308522582054138
7715,-0.4800657331943512,-0.2684129774570465
7716,-0.38045382499694824,0.8024344444274902
7717,-0.05351817607879639,-0.05415324866771698
7718,0.01841425709426403,0.019007477909326553
7719,0.021556496620178223,0.022149719297885895
7720,-0.0034667705185711384,-0.0015215128660202026
7721,-3.4628405570983887,-3.4457807540893555
7722,-4.0421624183654785,-4.087797164916992
7723,0.08367244899272919,0.07365716993808746
7724,-2.5734519958496094,-2.596881151199341
7725,-0.09308446943759918,-0.09371954202651978
7726,0.19685444235801697,0.13825489580631256
7727,-6.288759231567383,-5.986522674560547
7728,0.10191512852907181,0.2181030958890915
7729,-0.007822379469871521,-0.007537379860877991
7730,-0.07476110756397247,-0.08468477427959442
7731,-0.10400943458080292,-0.12743858993053436
7732,-7.2107319831848145,-7.206418991088867
7733,-10.583558082580566,-10.590246200561523
7734,-0.5636559128761292,-0.6074130535125732
7735,0.17676791548728943,0.3302953243255615
7736,0.016851205378770828,0.16761712729930878
7737,-2.211103677749634,-2.2108185291290283
7738,-9.701725959777832,-9.700151443481445
7739,-0.17441734671592712,-0.17952939867973328
7740,-0.2633560299873352,-0.2656884491443634
7741,-4.786340236663818,-4.784765243530273
7742,-1.9662646055221558,-2.011899471282959
7743,0.05144721642136574,0.0734838992357254
7744,-7.728997707366943,-7.765289306640625
7745,0.04847676306962967,0.053869567811489105
7746,0.034548163414001465,0.07923604547977448
7747,-0.0009681433439254761,-0.0015274062752723694
7748,-0.0869814082980156,-0.0012052655220031738
7749,-9.332418441772461,-9.333053588867188
7750,-0.07931706309318542,-0.07774217426776886
7751,-1.2477219104766846,-1.2375849485397339
7752,-0.46528199315071106,-0.349094033241272
7753,-0.01835995726287365,-0.018995029851794243
7754,0.012655491009354591,0.015174188651144505
7755,-0.09011967480182648,-0.08538337051868439
7756,-0.1919928938150406,-0.15472470223903656
7757,-0.2416081726551056,-0.2390894740819931
7758,-1.778788447380066,-1.9043114185333252
7759,-0.5913859605789185,-0.5920209884643555
7760,0.10309416055679321,0.18887031078338623
7761,-4.640273094177246,-4.626232624053955
7762,-0.7624703645706177,-0.781859815120697
7763,-0.017883330583572388,1.1650049686431885
7764,-2.398010492324829,-2.471914052963257
7765,-0.04145944491028786,-0.01157396286725998
7766,-1.0496940612792969,-1.0326344966888428
7767,-4.293017387390137,-4.340146541595459
7768,-0.9628891944885254,-0.925620973110199
7769,-0.3297228515148163,-0.2960060238838196
7770,-0.4972013235092163,-0.4885987341403961
7771,-0.11722896993160248,-0.13661840558052063
7772,-0.2894604206085205,-0.2831014394760132
7773,-1.0514705181121826,-1.0687410831451416
7774,-0.35287386178970337,-0.3522806167602539
7775,-0.012171642854809761,-0.011025279760360718
7776,-1.4043405055999756,-1.4049806594848633
7777,0.0825372263789177,0.049087636172771454
7778,-0.02587919682264328,0.12488672137260437
7779,0.007991512306034565,0.0036935366224497557
7780,-0.2786036729812622,-0.2791629433631897
7781,-0.14269185066223145,-0.14017315208911896
7782,-0.36200225353240967,-0.43720072507858276
7783,-3.348376750946045,-3.358001232147217
7784,0.0045084841549396515,0.029131392017006874
7785,-0.5697330832481384,-0.606024980545044
7786,-0.09568719565868378,-0.10531152784824371
7787,0.05009687691926956,0.06150433048605919
7788,-0.6400982737541199,-0.6467862129211426
7789,0.1632937639951706,0.15337009727954865
7790,-0.9699686169624329,-0.9759407639503479
7791,-0.24976356327533722,-0.25040364265441895
7792,-0.011475483886897564,-0.011190484277904034
7793,0.032879043370485306,0.10953784734010696
7794,0.09446854889392853,0.3208721876144409
7795,-0.6887718439102173,-0.6840355396270752
7796,-8.429121971130371,-8.433420181274414
7797,-0.2215082049369812,-0.22737038135528564
7798,0.0854412093758583,0.201629176735878
7799,-0.5354452729225159,-0.5290862917900085
7800,-0.1279868483543396,-0.12259404361248016
7801,-0.441994309425354,-0.4242488741874695
7802,-0.36217764019966125,-0.39734503626823425
7803,0.016355834901332855,0.033415503799915314
7804,-0.00877833180129528,-0.007203445304185152
7805,0.020779291167855263,0.03965948894619942
7806,0.2933467924594879,1.476235032081604
7807,-6.201628684997559,-6.211252689361572
7808,0.004468089900910854,0.02909099869430065
7809,-0.13653618097305298,-0.13017719984054565
7810,-4.48289680480957,-4.483253479003906
7811,0.03294236585497856,0.03238310292363167
7812,0.03716548532247543,0.0592021718621254
7813,-0.03170769289135933,-0.02976243570446968
7814,-0.2675527334213257,-0.05994695425033569
7815,-0.0044223531149327755,0.012720003724098206
7816,-1.1797858476638794,-1.1801421642303467
7817,-0.12185749411582947,-0.12882156670093536
7818,-0.44807472825050354,-0.45191577076911926
7819,-1.6152645349502563,-1.5971148014068604
7820,-4.7102813720703125,-4.692535877227783
7821,0.007997097447514534,0.005967994220554829
7822,-0.09854979813098907,-0.09063898026943207
7823,-0.026749247685074806,-0.028778351843357086
7824,-0.27308976650238037,-0.23582158982753754
7825,-15.476840019226074,-15.4774751663208
7826,0.0666189044713974,0.0314515084028244
7827,-8.47865104675293,-8.482491493225098
7828,-0.029084432870149612,0.2731521427631378
7829,-1.2613606452941895,-1.261075735092163
7830,-0.11478950828313828,-0.16042441129684448
7831,0.015543485060334206,0.02604752965271473
7832,-0.04471050202846527,-0.0345735028386116
7833,0.05911780148744583,0.005665550474077463
7834,-6.065606117248535,-6.051565647125244
7835,-0.0016146907582879066,0.0356534942984581
7836,-0.5016704797744751,-0.4749008119106293
7837,0.02356652170419693,0.06644245237112045
7838,-0.20449604094028473,-0.24825318157672882
7839,-0.0003321452531963587,-0.0009672185406088829
7840,0.021231815218925476,0.025968115776777267
7841,-0.8829917907714844,-0.881416916847229
7842,-0.5958767533302307,-0.5955917239189148
7843,-4.99352502822876,-4.781872272491455
7844,-0.7741462588310242,-0.757003903388977
7845,-0.06799174845218658,-0.07002085447311401
7846,-0.024860739707946777,-0.031548697501420975
7847,0.020278161391615868,0.03842790424823761
7848,-0.5106909275054932,-0.5020883083343506
7849,0.0036315107718110085,0.040899697691202164
7850,-0.01006984617561102,0.007675603032112122
7851,-0.4110053479671478,-0.41484639048576355
7852,0.02677934244275093,-0.009512517601251602
7853,0.04332878813147545,0.023557880893349648
7854,0.0013020801125094295,0.0015870799543336034
7855,-2.7971835136413574,-2.799515962600708
7856,0.0020224894396960735,0.0013874160358682275
7857,-4.556417465209961,-4.561529636383057
7858,-6.996628284454346,-6.986491680145264
7859,-3.1100850105285645,-3.1085100173950195
7860,-1.970945954322815,-1.9695512056350708
7861,0.02880713902413845,0.015460476279258728
7862,0.02164210006594658,0.022235320881009102
7863,0.29692012071609497,1.4798083305358887
7864,0.08824493736028671,0.3146485686302185
7865,0.028325479477643967,0.01105488557368517
7866,-0.3696386516094208,-0.3690454065799713
7867,-1.5945359468460083,-1.2922993898391724
7868,-11.22331428527832,-11.206254959106445
7869,-0.42522308230400085,-0.39150625467300415
7870,-9.287790298461914,-9.26891040802002
7871,0.01785481721162796,0.017295554280281067
7872,-3.3663995265960693,-3.223262310028076
7873,-4.86237096786499,-4.831160545349121
7874,0.019712120294570923,0.006365456618368626
7875,-0.3275904953479767,-0.2977050244808197
7876,0.014907949604094028,0.016302624717354774
7877,-0.04569229483604431,0.10507362335920334
7878,-2.4133379459381104,-2.466790199279785
7879,0.10380963236093521,0.3154624104499817
7880,-0.09269800037145615,-0.09325630217790604
7881,-5.737359046936035,-5.7074737548828125
7882,-1.2521023750305176,-1.243499755859375
7883,-0.15547926723957062,-0.11821107566356659
7884,-5.593142509460449,-5.588406085968018
7885,-2.751567840576172,-2.761491537094116
7886,-3.9900755882263184,-4.033832550048828
7887,0.0014730198308825493,0.038741204887628555
7888,-0.01410946249961853,-0.027456127107143402
7889,-1.0868220329284668,-1.0600522756576538
7890,-0.050741538405418396,-0.05277064070105553
7891,-1.3767012357711792,-1.3741825819015503
7892,-0.2942187190055847,-0.21755993366241455
7893,0.06110771372914314,0.05513555929064751
7894,-5.914464950561523,-5.871589183807373
7895,0.09359120577573776,0.31999483704566956
7896,-0.06039053201675415,-0.05924416705965996
7897,-1.183087706565857,-1.1824945211410522
7898,0.047269366681575775,0.06452655047178268
7899,-0.2072157859802246,0.004436969757080078
7900,-6.275447368621826,-6.311738967895508
7901,-2.2841453552246094,-2.289257287979126
7902,-3.6795761585235596,-3.6993470191955566
7903,-7.168557643890381,-7.171054840087891
7904,-0.6106305718421936,-0.611298680305481
7905,0.0031326264142990112,0.0074452669359743595
7906,-0.2558637261390686,-0.2692103981971741
7907,-7.1800665855407715,-7.19948673248291
7908,-0.09242914617061615,-0.08703634142875671
7909,-5.674429893493652,-5.672854900360107
7910,-1.2551593780517578,-1.2574918270111084
7911,0.07630305737257004,0.0011045727878808975
7912,-0.05295972526073456,-0.055292148143053055
7913,-0.6134002208709717,-0.6140403151512146
7914,0.09029130637645721,0.2978971004486084
7915,-0.2661847472190857,-0.2662402391433716
7916,-0.047181371599435806,-0.04178856685757637
7917,0.03218473494052887,0.10799413174390793
7918,0.02656356617808342,0.022722525522112846
7919,-1.1184070110321045,-0.99635910987854
7920,-2.8844640254974365,-2.8848204612731934
7921,-0.6692028045654297,-0.6715352535247803
7922,-1.1695715188980103,-1.1652588844299316
7923,-0.02144334837794304,0.05436604470014572
7924,-2.389467477798462,-2.3674306869506836
7925,-1.856326937675476,-1.86062490940094
7926,-0.021839406341314316,-0.01644660159945488
7927,-7.116147994995117,-7.135537624359131
7928,-2.7406513690948486,-2.76408052444458
7929,0.0023636373225599527,0.006676278077065945
7930,0.013490826822817326,0.03055049479007721
7931,-1.8488839864730835,-1.7722251415252686
7932,0.0011715547880157828,0.0014565546298399568
7933,-1.0435353517532349,-1.0429421663284302
7934,0.048603568226099014,0.05399637296795845
7935,-5.746708393096924,-5.747348308563232
7936,-0.32672128081321716,-0.2894531190395355
7937,0.02329583466053009,0.06617176532745361
7938,-1.2565147876739502,-1.2394551038742065
7939,-0.10313279181718826,-0.10348913073539734
7940,0.003712350269779563,0.030482033267617226
7941,0.1721482276916504,0.09824466705322266
7942,-0.13918361067771912,-0.06252481043338776
7943,0.08435282111167908,0.04207896441221237
7944,-3.7141246795654297,-3.6895017623901367
7945,0.021817434579133987,0.012193103320896626
7946,-0.6865807175636292,-0.690878689289093
7947,0.026372017338871956,0.022530976682901382
7948,-1.3177928924560547,-1.3220908641815186
7949,-0.2856580317020416,-0.28768712282180786
7950,-0.05840624123811722,-0.057259876281023026
7951,-0.006920478772372007,-0.005345591809600592
7952,-0.027215108275413513,-0.027773411944508553
7953,0.014411523938179016,0.1575487107038498
7954,-3.313453435897827,-3.310934543609619
7955,0.001506212865933776,0.02827589586377144
7956,-1.8537622690200806,-1.896036148071289
7957,0.020360080525279045,0.026719054207205772
7958,-3.756312370300293,-3.7509193420410156
7959,0.21880601346492767,0.10864224284887314
7960,-0.08320463448762894,-0.06614496558904648
7961,0.22081582248210907,0.11065205931663513
7962,-4.5316572189331055,-4.526920795440674
7963,-0.20253750681877136,-0.20317257940769196
7964,-0.0291784405708313,-0.029813513159751892
7965,-1.3898106813430786,-1.4637142419815063
7966,-0.2672792673110962,-0.2593684792518616
7967,-0.5880159139633179,-0.3616122603416443
7968,-0.03971422463655472,-0.05306088924407959
7969,-1.3205252885818481,-1.3202403783798218
7970,-0.1421329528093338,-0.1490970253944397
7971,-0.014094037003815174,-0.005491435527801514
7972,0.0028363573364913464,0.0024800123646855354
7973,-0.6825757026672363,-0.7927394509315491
7974,-2.2990784645080566,-2.3015756607055664
7975,0.026616141200065613,0.02605687826871872
7976,0.05220640078186989,0.405931681394577
7977,0.005414396524429321,-0.03087746351957321
7978,-6.974883556365967,-6.977380752563477
7979,-1.4907050132751465,-1.2643014192581177
7980,0.08416277170181274,0.14355668425559998
7981,-0.20121316611766815,-0.19261056184768677
7982,-3.3717947006225586,-3.295985221862793
7983,0.06477689743041992,0.06472140550613403
7984,0.00677537964656949,0.004442955832928419
7985,0.0012118429876863956,0.0014968428295105696
7986,-1.812416911125183,-1.8144460916519165
7987,-0.05189289152622223,0.11606385558843613
7988,-5.179275989532471,-4.971670150756836
7989,-2.5447897911071777,-2.543214797973633
7990,0.008252249099314213,0.025997698307037354
7991,0.11113566160202026,0.26466304063796997
7992,-0.022065961733460426,-0.014155147597193718
7993,-1.3482850790023804,-1.2320971488952637
7994,-2.4135308265686035,-2.4119558334350586
7995,-0.014879459515213966,-0.006968645378947258
7996,-2.141155242919922,-2.1867902278900146
7997,-3.470630407333374,-3.4764926433563232
7998,-1.1819820404052734,-1.1649223566055298
7999,0.004927416797727346,0.029550325125455856
8000,0.06846383959054947,0.18465182185173035
8001,-0.011135403998196125,-0.010850404389202595
8002,0.0023954175412654877,0.003970304504036903
8003,0.012679457664489746,0.029739126563072205
8004,0.0036856222432106733,0.04095380753278732
8005,-6.5266337394714355,-6.464297771453857
8006,-0.029067158699035645,-0.015026399865746498
8007,-0.678156852722168,-0.6702460050582886
8008,-0.16380441188812256,0.13843216001987457
8009,-1.440464973449707,-1.3957771062850952
8010,-4.647145748138428,-4.652257919311523
8011,-0.3270374834537506,-0.31776875257492065
8012,-0.6999051570892334,-0.6570292711257935
8013,0.04978010058403015,0.006022956222295761
8014,-0.1372588872909546,0.0891447514295578
8015,0.10829586535692215,0.462021142244339
8016,0.10829634219408035,0.4620216190814972
8017,0.08479860424995422,0.051349010318517685
8018,-10.820259094238281,-9.637371063232422
8019,-0.12369479984045029,-0.1225484311580658
8020,-8.274938583374023,-8.274653434753418
8021,0.0035758400335907936,0.011486655101180077
8022,0.044227972626686096,0.024457067251205444
8023,0.011998964473605156,0.011440660804510117
8024,-0.9592645764350891,-0.92805415391922
8025,-0.4202955961227417,-0.4226280152797699
8026,-0.5941517353057861,-0.6129730939865112
8027,-0.4899475574493408,-0.34681037068367004
8028,-2.2322816848754883,-2.189405679702759
8029,-5.418044090270996,-5.471496105194092
8030,-1.3753117322921753,-1.3651747703552246
8031,0.0684625655412674,0.21159975230693817
8032,-1.0348867177963257,-1.0355217456817627
8033,0.18741513788700104,0.0772513747215271
8034,-1.1113227605819702,-0.9605568647384644
8035,0.036922305822372437,0.048329759389162064
8036,-6.23530387878418,-6.239144802093506
8037,-5.859721660614014,-5.800327777862549
8038,-1.0989441871643066,-1.099502444267273
8039,0.012602205388247967,0.01319542620331049
8040,-0.9900186657905579,-1.043470859527588
8041,-1.8741856813430786,-1.7975268363952637
8042,0.019400406628847122,0.062276337295770645
8043,-0.5000262260437012,-0.4984513521194458
8044,0.00598284974694252,0.007377525791525841
8045,-0.014360986649990082,0.2120426595211029
8046,-0.06798458099365234,-0.06683821976184845
8047,-2.1674861907958984,-2.169983386993408
8048,-0.22583714127540588,-0.2928735911846161
8049,-2.5190494060516357,-2.5196075439453125
8050,0.012160299345850945,0.014678996987640858
8051,0.035525403916835785,0.09491931647062302
8052,-0.6270291805267334,-0.617760419845581
8053,-0.0507604219019413,-0.03935296833515167
8054,0.0021841241978108883,0.026807032525539398
8055,0.006337772589176893,0.004005348775535822
8056,0.006855031941086054,0.00880028959363699
8057,0.027667082846164703,0.014320418238639832
8058,0.16927699744701385,0.09537344425916672
8059,-1.0428253412246704,-1.034914493560791
8060,-0.1471194475889206,-0.16028280556201935
8061,0.01527397334575653,0.01666864939033985
8062,-0.957310676574707,-0.939160943031311
8063,-2.084468364715576,-2.086965560913086
8064,0.004175517708063126,-0.015213915146887302
8065,-1.9773521423339844,-2.0244815349578857
8066,-0.1392381489276886,-0.10802769660949707
8067,0.058594342321157455,0.03917435556650162
8068,0.058954305946826935,0.005502056796103716
8069,0.009950242005288601,0.012468939647078514
8070,-0.30400022864341736,-0.32127082347869873
8071,0.029282260686159134,0.1050916537642479
8072,-0.03160185366868973,-0.05099128931760788
8073,-1.1464223861694336,-1.1196526288986206
8074,0.05869727581739426,0.03927728906273842
8075,-13.402325630187988,-13.408186912536621
8076,0.0051456899382174015,0.01918644830584526
8077,-2.511029005050659,-2.5046699047088623
8078,-0.7212647795677185,-0.7216210961341858
8079,-17.906822204589844,-17.91193389892578
8080,-0.21984024345874786,-0.20269788801670074
8081,0.0003136880695819855,0.0180591382086277
8082,-0.1281864196062088,0.0253409743309021
8083,-0.0025256560184061527,0.034742530435323715
8084,-6.829483985900879,-6.835346221923828
8085,-0.6830604672431946,-0.6531749963760376
8086,-0.14773757755756378,-0.13723352551460266
8087,-0.9569698572158813,-1.0824928283691406
8088,-0.08265337347984314,-0.006843976676464081
8089,0.06746570020914078,0.06741020828485489
8090,-0.10550253093242645,-0.1252734363079071
8091,-5.593078136444092,-5.591132640838623
8092,0.019607454538345337,0.01711023598909378
8093,-0.24664300680160522,-0.24867209792137146
8094,-0.07400496304035187,-0.0760340690612793
8095,-7.715898513793945,-7.716533660888672
8096,-0.5420330166816711,-0.5425913333892822
8097,-0.6639862656593323,-0.6637012362480164
8098,0.03406941890716553,0.07875730842351913
8099,-0.01597326621413231,0.013912215828895569
8100,0.06321372836828232,0.01608435995876789
8101,-7.709552764892578,-7.684929847717285
8102,-0.05676098167896271,-0.05879008769989014
8103,-0.06145285442471504,0.2407837212085724
8104,-0.07532433420419693,-0.056444138288497925
8105,-6.211963176727295,-6.182077884674072
8106,0.009262660518288612,0.007233557756990194
8107,-0.19829615950584412,-0.19672127068042755
8108,-5.108381748199463,-5.0991129875183105
8109,-3.813992500305176,-3.7282164096832275
8110,0.02716417983174324,0.013817515224218369
8111,0.03502607345581055,0.157073974609375
8112,0.030515220016241074,0.013244626112282276
8113,0.013235032558441162,0.013179540634155273
8114,0.059399329125881195,0.005947079509496689
8115,-0.2828255891799927,-0.28793761134147644
8116,-0.1798541098833084,-0.14258591830730438
8117,-3.285722017288208,-3.2851288318634033
8118,-0.02471659705042839,-0.027213815599679947
8119,0.06500615924596786,0.04558617249131203
8120,-1.0462448596954346,-1.0500859022140503
8121,-3.9443583488464355,-3.5906331539154053
8122,0.01935778185725212,0.037507522851228714
8123,-1.1145259141921997,-0.998337984085083
8124,-1.044411540031433,-1.039675235748291
8125,-0.08512657880783081,-0.07973377406597137
8126,-0.05439510941505432,-0.077277772128582
8127,0.006316076964139938,-0.00037188082933425903
8128,-0.07853204011917114,-0.09187870472669601
8129,-0.13435472548007965,-0.15162532031536102
8130,0.06429103761911392,-0.002745415084064007
8131,-3.671489715576172,-3.6537442207336426
8132,-0.07644915580749512,-0.07847826182842255
8133,-0.10968384891748428,-0.11035194247961044
8134,-0.7745236158370972,-0.8201584815979004
8135,-0.055553220212459564,-0.04695061966776848
8136,0.012655610218644142,0.015174307860434055
8137,0.01960919052362442,-0.003819970414042473
8138,0.008807726204395294,-0.010013632476329803
8139,-7.585302352905273,-7.567556858062744
8140,0.01690841279923916,0.027412457391619682
8141,-0.01846235990524292,0.02622552588582039
8142,-4.880353927612305,-4.869849681854248
8143,-2.4924979209899902,-2.492854356765747
8144,-0.15967974066734314,-0.1790691763162613
8145,-7.241273403167725,-7.204005241394043
8146,-5.119958877563477,-5.043299674987793
8147,-3.158240556716919,-3.19169020652771
8148,-0.5013410449028015,-0.5186116099357605
8149,0.015918616205453873,0.012077576480805874
8150,0.0092092864215374,0.01060396246612072
8151,0.0026532604824751616,0.0020181871950626373
8152,-1.1166350841522217,-1.116041898727417
8153,-1.3483999967575073,-1.3378959894180298
8154,-2.8567657470703125,-2.8765366077423096
8155,-0.7410461902618408,-0.719009518623352
8156,-0.3849444091320038,-0.35817474126815796
8157,0.02565716952085495,0.018969211727380753
8158,-0.07977764308452606,-0.08041271567344666
8159,0.17341949045658112,0.09951594471931458
8160,-0.015091488137841225,-0.015759583562612534
8161,0.04329837113618851,0.023527462035417557
8162,0.02795448526740074,-0.017680414021015167
8163,-2.8023154735565186,-2.7882747650146484
8164,0.005599043797701597,-0.0002631263341754675
8165,-0.08883005380630493,-0.0515618659555912
8166,-0.3254426419734955,-0.3083829879760742
8167,-1.6428498029708862,-1.609133005142212
8168,0.06894075870513916,0.06888526678085327
8169,-3.450922966003418,-3.307785749435425
8170,-0.0019760336726903915,-0.00040114670991897583
8171,-5.293809413909912,-5.313199043273926
8172,-1.5934714078903198,-1.5920766592025757
8173,0.13891728222370148,0.19084514677524567
8174,-0.033187609165906906,-0.05045820400118828
8175,-0.022423364222049713,-0.022981667891144753
8176,-0.29393070936203003,-0.2825232446193695
8177,-2.0622918605804443,-2.050884246826172
8178,-0.7561973929405212,-0.7384519577026367
8179,-2.588365316390991,-2.5877721309661865
8180,-12.659347534179688,-12.659982681274414
8181,0.0037604770623147488,0.04102866351604462
8182,-0.010002575814723969,0.11204531788825989
8183,-0.8916391730308533,-0.8913541436195374
8184,-0.0641297847032547,-0.08140037953853607
8185,-0.4375346601009369,-0.37814074754714966
8186,-1.7783019542694092,-1.7788602113723755
8187,0.3383840024471283,0.22747644782066345
8188,-1.8256375789642334,-1.8388010263442993
8189,-0.3363432288169861,-0.3433072865009308
8190,-0.4341268539428711,-0.4379678964614868
8191,-2.8039441108703613,-2.808242082595825
8192,-0.012340438552200794,-0.016638414934277534
8193,-0.7075321078300476,-0.49587932229042053
8194,-1.7381302118301392,-1.791582465171814
8195,0.021411161869764328,0.09806996583938599
8196,0.01947629451751709,0.015635253861546516
8197,-1.2265747785568237,-1.1928579807281494
8198,-0.0881936177611351,-0.08567491918802261
8199,-0.2396615445613861,-0.34982532262802124
8200,0.04330303519964218,0.16535092890262604
8201,-0.49307781457901,-0.49150294065475464
8202,-2.2142884731292725,-2.192251682281494
8203,0.06936982274055481,0.027095966041088104
8204,-1.1231201887130737,-1.1126161813735962
8205,-0.02009619027376175,-0.020452536642551422
8206,-0.3054933249950409,-0.2535654604434967
8207,-0.2516414225101471,-0.24023395776748657
8208,-0.05240943282842636,-0.07218033820390701
8209,-6.912555694580078,-6.881345272064209
8210,0.14163978397846222,0.14936034381389618
8211,0.028779132291674614,0.023667091503739357
8212,-3.050480365753174,-3.054321527481079
8213,0.09504833817481995,0.21123631298542023
8214,0.03457174822688103,0.011689085513353348
8215,-0.22053886950016022,-0.21193626523017883
8216,-0.3936588764190674,-0.39401522278785706
8217,-0.007255903445184231,-0.002943262457847595
8218,-2.2857837677001953,-2.2878129482269287
8219,-1.3390904664993286,-1.2533143758773804
8220,-0.049170587211847305,-0.0498056598007679
8221,-1.98795485496521,-2.0073442459106445
8222,-4.8000664710998535,-4.802095413208008
8223,-0.5259933471679688,-0.5244184732437134
8224,-0.438400000333786,-0.44437217712402344
8225,0.01714659295976162,0.027283595874905586
8226,-1.1268116235733032,-1.1705687046051025
8227,0.06568094342947006,0.11760880798101425
8228,-1.4328299760818481,-1.4799593687057495
8229,0.00865099672228098,0.002788826357573271
8230,-7.07581090927124,-7.065306663513184
8231,-1.7983262538909912,-1.764609456062317
8232,-0.07717660069465637,-0.07773490250110626
8233,-1.2994434833526611,-1.2997997999191284
8234,-0.27483388781547546,-0.24806421995162964
8235,-1.648903727531433,-1.6683236360549927
8236,-0.09706002473831177,-0.09741636365652084
8237,-0.11458155512809753,-0.10984525829553604
8238,-0.013309672474861145,0.013460010290145874
8239,-2.476257562637329,-2.476613998413086
8240,-3.410189390182495,-3.10795259475708
8241,0.02686508744955063,0.007475654128938913
8242,-3.243792772293091,-3.2972450256347656
8243,-0.46657222509384155,-0.5017396211624146
8244,-1.1960468292236328,-1.321569800376892
8245,-5.31648063659668,-5.291857719421387
8246,-0.9320262670516968,-0.9326663613319397
8247,-0.03072335012257099,-0.03305577486753464
8248,-0.5980024933815002,-0.5980579853057861
8249,-0.48698264360427856,-0.2793768644332886
8250,-1.981986165046692,-1.9599494934082031
8251,-4.430002689361572,-4.430058002471924
8252,-0.9005553722381592,-0.9591549634933472
8253,-0.3899601101875305,-0.375919371843338
8254,-0.11569882184267044,-0.09107591211795807
8255,-10.934464454650879,-10.96963119506836
8256,0.05206141993403435,0.029178757220506668
8257,0.08987119048833847,0.29747697710990906
8258,-0.7323805093765259,-0.7348777055740356
8259,-4.565666198730469,-4.632702350616455
8260,-0.6663571000099182,-0.668854296207428
8261,0.09210142493247986,0.01690293662250042
8262,-0.004288617521524429,-0.004644962027668953
8263,0.017411213368177414,0.06028714403510094
8264,-2.1481826305389404,-2.121412992477417
8265,-4.0074782371521,-3.970210075378418
8266,0.012640351429581642,0.015159049071371555
8267,-0.16576698422431946,-0.1851564198732376
8268,-8.593803405761719,-8.569180488586426
8269,0.003836172167211771,0.041104357689619064
8270,-2.35721755027771,-2.3524813652038574
8271,0.08170989900827408,0.045418038964271545
8272,-6.254422187805176,-6.260284423828125
8273,-2.3248353004455566,-2.3077754974365234
8274,-7.300266742706299,-7.300906658172607
8275,-0.017095016315579414,0.020173169672489166
8276,-3.6792376041412354,-3.7544360160827637
8277,-0.14111153781414032,-0.14146788418293
8278,0.002011692151427269,0.0014524292200803757
8279,-7.660142421722412,-7.683571815490723
8280,-0.06684498488903046,-0.07114295661449432
8281,-9.131019592285156,-9.154448509216309
8282,-1.8772767782211304,-1.868008017539978
8283,-0.09386549890041351,-0.09229061007499695
8284,-0.7321454882621765,-0.7274091839790344
8285,-0.009239563718438148,-0.014351604506373405
8286,-1.815300464630127,-1.815935492515564
8287,-2.514525890350342,-2.363759756088257
8288,-0.14784187078475952,-0.1651124656200409
8289,-7.19827127456665,-7.233438968658447
8290,-1.6860649585723877,-1.686421275138855
8291,0.046316102147102356,-0.0008132662624120712
8292,-0.08303669095039368,-0.06899593770503998
8293,-0.03725645691156387,0.00561947375535965
8294,-0.040902335196733475,-0.04125868156552315
8295,0.07151949405670166,0.13385513424873352
8296,-9.053088188171387,-9.015820503234863
8297,-2.0989553928375244,-2.122384548187256
8298,-0.6033133268356323,-0.5786904096603394
8299,-0.0562172532081604,-0.025006793439388275
8300,0.006300229113548994,0.01421104371547699
8301,-0.10010603070259094,-0.08304636180400848
8302,-1.765377163887024,-1.782647728919983
8303,-1.411369800567627,-1.4138669967651367
8304,-2.1889185905456543,-2.103142499923706
8305,0.054582756012678146,0.0638514831662178
8306,-0.052750468254089355,-0.04483965411782265
8307,-3.143537759780884,-3.0988500118255615
8308,0.2888917922973633,1.4717800617218018
8309,-2.8977863788604736,-2.8963918685913086
8310,-0.23700733482837677,-0.21023765206336975
8311,-2.514230489730835,-2.5147886276245117
8312,-1.0185233354568481,-1.0188796520233154
8313,-0.022207658737897873,-0.026048699393868446
8314,0.06250020116567612,0.015370829030871391
8315,-0.216158926486969,-0.21458403766155243
8316,0.06364364922046661,0.08568033576011658
8317,-2.2077829837799072,-2.190640687942505
8318,-1.4482377767562866,-1.4479528665542603
8319,0.026665810495615005,0.013319145888090134
8320,-3.6495158672332764,-3.4987497329711914
8321,0.1419050246477127,0.14962558448314667
8322,-4.6358137130737305,-4.639654636383057
8323,-0.020184341818094254,-0.019899342209100723
8324,0.022099332883954048,0.015135260298848152
8325,-0.0022193770855665207,0.007917625829577446
8326,-0.23946331441402435,-0.24330435693264008
8327,0.09310074150562286,0.31950438022613525
8328,-2.4529154300689697,-2.45097017288208
8329,-4.354002952575684,-4.367349624633789
8330,-2.7808873653411865,-2.772284746170044
8331,0.05102015286684036,0.04504799842834473
8332,-0.08303923159837723,-0.11648882925510406
8333,-0.8783518075942993,-0.9221089482307434
8334,-0.14265532791614532,-0.143011674284935
8335,-2.635796070098877,-2.627885341644287
8336,-0.007933618500828743,0.023276839405298233
8337,-0.29561179876327515,-0.3052361309528351
8338,0.0161905400454998,0.03325020894408226
8339,-4.631592273712158,-4.621455669403076
8340,-11.81005859375,-11.817023277282715
8341,0.09052611142396927,0.1763022541999817
8342,-2.869678497314453,-2.7476305961608887
8343,-1.6362560987472534,-1.6063705682754517
8344,0.14191456139087677,0.14963512122631073
8345,-0.04937288910150528,-0.09650225937366486
8346,0.06255795061588287,0.04313796013593674
8347,-0.5447735786437988,-0.5270281434059143
8348,0.07936345040798187,-0.0461595356464386
8349,0.013001585379242897,0.01050436682999134
8350,0.06186097487807274,0.01622607558965683
8351,-4.547569274902344,-4.54792594909668
8352,-0.005840189754962921,-0.012804262340068817
8353,-3.473968267440796,-3.3308310508728027
8354,-0.07188048958778381,-0.07421291619539261
8355,0.15506912767887115,0.2144630402326584
8356,0.03238510712981224,0.108194500207901
8357,-2.3245296478271484,-2.272601842880249
8358,0.06841251999139786,0.03496292233467102
8359,-1.8302680253982544,-1.8341090679168701
8360,-0.5157862901687622,-0.5392155051231384
8361,-0.003084380179643631,-0.005113483406603336
8362,0.0069375718012452126,0.015540173277258873
8363,0.07805497944355011,0.2856607735157013
8364,-1.7146857976913452,-1.7153538465499878
8365,-1.4173463582992554,-1.4611034393310547
8366,0.07917822897434235,0.04401083290576935
8367,-1.338469386100769,-1.3195891380310059
8368,-0.3454538583755493,-0.3314131200313568
8369,0.01880243420600891,0.019948797300457954
8370,-4.595552921295166,-4.590159893035889
8371,-0.055167246609926224,-0.06185520440340042
8372,-4.8187360763549805,-4.809467315673828
8373,0.003342236625030637,0.0010098128113895655
8374,-0.10815899074077606,-0.08138930797576904
8375,-0.06751911342144012,0.008290283381938934
8376,0.0734873041510582,0.0383199043571949
8377,0.01045401394367218,0.010398522019386292
8378,-1.0603437423706055,-1.0539847612380981
8379,0.002948514651507139,0.004523401614278555
8380,0.031686991453170776,0.06540382653474808
8381,-1.0160095691680908,-0.6622843742370605
8382,-0.10352616012096405,-0.02771677076816559
8383,-2.2878267765045166,-2.2799160480499268
8384,-2.566659688949585,-2.5672178268432617
8385,-1.0203025341033936,-1.0565943717956543
8386,0.0002841963432729244,0.0005691961850970984
8387,-0.8890475034713745,-0.8813269138336182
8388,-0.11718863248825073,-0.13657806813716888
8389,-1.3221697807312012,-1.3107624053955078
8390,-6.313557147979736,-6.314225196838379
8391,-4.862318992614746,-4.862675666809082
8392,-1.9668234586715698,-1.9688526391983032
8393,0.049614500254392624,0.013322640210390091
8394,-0.1408192664384842,-0.11404958367347717
8395,0.03773793205618858,0.07145476341247559
8396,-2.5689496994018555,-2.5673747062683105
8397,-0.6510347127914429,-0.7202622890472412
8398,0.008630095049738884,0.001666022464632988
8399,-3.366133451461792,-3.477041006088257
8400,-0.04361309856176376,-0.08737024664878845
8401,-0.08610089123249054,-0.08843331784009933
8402,-1.5871553421020508,-1.5824190378189087
8403,-0.35551705956459045,-0.33777162432670593
8404,-0.039153944700956345,-0.038868941366672516
8405,-0.8706609010696411,-0.870716392993927
8406,0.0029077460058033466,0.004482632968574762
8407,0.06767875701189041,0.23563550412654877
8408,-0.4138476550579071,-0.41448774933815
8409,-0.23225872218608856,-0.23261506855487823
8410,-4.487277030944824,-4.470134735107422
8411,0.06020527705550194,0.014570377767086029
8412,-1.40049147605896,-1.1928856372833252
8413,0.17047688364982605,0.15166901051998138
8414,-2.5874407291412354,-2.56929087638855
8415,-4.134425163269043,-4.140397071838379
8416,-1.4770455360412598,-1.477401852607727
8417,0.0029725392814725637,0.029742222279310226
8418,0.07629624009132385,0.04000437632203102
8419,-0.02201778069138527,-0.027989935129880905
8420,-11.46294116973877,-11.445798873901367
8421,0.0350525863468647,0.011623425409197807
8422,-1.0833535194396973,-1.0732165575027466
8423,-0.18948635458946228,-0.1808837503194809
8424,0.002507180208340287,0.004082066938281059
8425,0.06500505656003952,0.06494956463575363
8426,-5.306044101715088,-5.304469108581543
8427,-4.4051008224487305,-4.405735969543457
8428,0.022802088409662247,0.027538388967514038
8429,-10.509605407714844,-10.501694679260254
8430,-0.1245441883802414,-0.12425918877124786
8431,-0.042003195732831955,-0.04235954210162163
8432,-0.08915846049785614,-0.013349063694477081
8433,-1.1978225708007812,-1.1211637258529663
8434,-2.0701324939727783,-2.0685575008392334
8435,-5.236746788024902,-5.205536365509033
8436,-3.674147129058838,-3.4477434158325195
8437,-0.029227348044514656,-0.01909034512937069
8438,-1.6609086990356445,-1.650404691696167
8439,0.03544004261493683,0.028752082958817482
8440,0.03898711875081062,0.015557956881821156
8441,-0.39325469732284546,-0.46845319867134094
8442,0.004569396376609802,0.022719139233231544
8443,-5.141339302062988,-5.137026309967041
8444,-3.23469614982605,-3.2260935306549072
8445,0.01995350420475006,0.038103245198726654
8446,-0.002900608815252781,0.034367576241493225
8447,0.035230591893196106,0.07991847395896912
8448,0.06269950419664383,0.08473619073629379
8449,-2.8360326290130615,-2.5337958335876465
8450,-1.3060541152954102,-1.2883086204528809
8451,-0.9054418206214905,-0.8882994651794434
8452,-0.37153246998786926,-0.33781564235687256
8453,-0.0010248036123812199,0.0009204540401697159
8454,-0.47002357244491577,-0.4401381015777588
8455,-0.0032881414517760277,-0.003956236876547337
8456,0.005204840563237667,0.0028724167495965958
8457,-6.746555805206299,-6.703680038452148
8458,-2.283944606781006,-2.3310739994049072
8459,-0.02449336275458336,0.006717095151543617
8460,-1.204744815826416,-1.0539789199829102
8461,0.05411507189273834,0.06552252918481827
8462,-1.057036280632019,-1.055641531944275
8463,-0.057127758860588074,-0.056842755526304245
8464,-0.004105758387595415,0.033162426203489304
8465,-0.5677268505096436,-0.5671336650848389
8466,-0.09787420183420181,-0.0711045190691948
8467,-7.059847354888916,-7.000453472137451
8468,0.0035419431515038013,0.02128739282488823
8469,0.01585872285068035,0.03291839361190796
8470,0.07734138518571854,0.043891794979572296
8471,-0.02441572956740856,-0.021897032856941223
8472,-0.5870953798294067,-0.5877304077148438
8473,-0.1274062842130661,-0.14467687904834747
8474,-0.5076255798339844,-0.5081838965415955
8475,-1.5217504501342773,-1.5036007165908813
8476,-6.435338497161865,-6.435973644256592
8477,-1.5660988092422485,-1.4229615926742554
8478,-4.154351234436035,-4.102423667907715
8479,0.003423292888328433,0.028046201914548874
8480,-1.788003921508789,-1.783267617225647
8481,-0.20633918046951294,-0.055573269724845886
8482,0.003989679738879204,0.028612587600946426
8483,-0.33810707926750183,-0.3439692556858063
8484,-0.2657564878463745,-0.05815070867538452
8485,-2.1877927780151367,-2.1866464614868164
8486,-7.067923545837402,-7.067638874053955
8487,-0.13193385303020477,-0.10072340071201324
8488,0.02041574753820896,0.02677472122013569
8489,-2.253744125366211,-2.1779346466064453
8490,-0.541874885559082,-0.5371385812759399
8491,-0.28546011447906494,-0.20880132913589478
8492,-0.15429365634918213,-0.07763485610485077
8493,0.10597627609968185,0.4597015678882599
8494,0.04874095320701599,0.07862643897533417
8495,0.002461639465764165,0.002105294493958354
8496,-0.34851646423339844,-0.3314567804336548
8497,0.1459275186061859,0.020404523238539696
8498,0.03354421257972717,0.06342969089746475
8499,-0.31933775544166565,-0.31460145115852356
8500,0.04269539564847946,-0.024341054260730743
8501,-0.015215463936328888,-0.03809812664985657
8502,-2.44535493850708,-2.4460229873657227
8503,-0.004191587679088116,0.013553861528635025
8504,-5.116603851318359,-4.9658379554748535
8505,0.36405909061431885,0.253151535987854
8506,-1.8090624809265137,-1.7753456830978394
8507,-1.973006010055542,-1.9733623266220093
8508,-1.7110834121704102,-1.7033628225326538
8509,-0.5192734599113464,-0.2170369029045105
8510,0.07298398017883301,0.00594752561300993
8511,0.027035396546125412,0.10369420051574707
8512,0.05270257592201233,0.05264708399772644
8513,0.0036676377058029175,-0.005956694483757019
8514,-0.3101995885372162,-0.31086766719818115
8515,0.012067152187228203,0.054943084716796875
8516,-0.7203791737556458,-0.7184339165687561
8517,-3.093662977218628,-3.1688613891601562
8518,0.05587943643331528,0.07791612297296524
8519,-0.11730855703353882,-0.10590110719203949
8520,-2.044013023376465,-1.999325156211853
8521,0.006549902725964785,0.00849516037851572
8522,-0.016426363959908485,-0.01485147699713707
8523,-3.600247383117676,-3.6440045833587646
8524,0.06057783588767052,0.014942935667932034
8525,-0.4998909533023834,-0.481010764837265
8526,-4.461653709411621,-4.528689861297607
8527,-0.0591818243265152,-0.08206448704004288
8528,-0.26980605721473694,-0.2596690356731415
8529,-0.894293487071991,-0.8184840679168701
8530,0.10745283216238022,0.46117809414863586
8531,0.0003510066890157759,0.0006360065308399498
8532,0.02636134624481201,0.2527649998664856
8533,0.013764042407274246,-0.05327240750193596
8534,-0.37879806756973267,-0.3740617632865906
8535,-1.8790441751480103,-1.8747315406799316
8536,-0.40409213304519653,-0.4046504497528076
8537,-0.16010445356369019,-0.15219363570213318
8538,-0.7093874216079712,-0.7100224494934082
8539,0.08222294598817825,0.008319392800331116
8540,-0.03574472665786743,-0.06919431686401367
8541,-0.525618314743042,-0.5244719386100769
8542,-1.4903115034103394,-1.5091193914413452
8543,-1.9876536130905151,-1.990150809288025
8544,-0.9832918047904968,-0.9769328236579895
8545,0.14510194957256317,0.10282808542251587
8546,-1.0886998176574707,-1.0892581939697266
8547,-5.173856258392334,-5.173571586608887
8548,-0.4703620672225952,-0.46896740794181824
8549,-7.664037704467773,-7.666534900665283
8550,-0.7803077101707458,-0.7535380125045776
8551,-0.8615887761116028,-0.8609955906867981
8552,-5.045652389526367,-5.051514625549316
8553,-2.0983192920684814,-1.9821312427520752
8554,-0.43458378314971924,-0.4346392750740051
8555,-0.27164599299430847,-0.2754870355129242
8556,-1.6049118041992188,-1.567643642425537
8557,-0.04597831889986992,-0.04664641618728638
8558,-5.931214332580566,-5.6289777755737305
8559,0.017456822097301483,-0.029672548174858093
8560,-4.568811416625977,-4.215085983276367
8561,0.01836559548974037,0.02977304905653
8562,-0.03925950080156326,-0.04437153786420822
8563,-1.1606370210647583,-1.1612720489501953
8564,-0.5424761176109314,-0.5323390960693359
8565,0.0076864659786224365,0.0018242958467453718
8566,-3.8141422271728516,-3.832963705062866
8567,1.7569400370121002e-05,0.037285756319761276
8568,-4.1237311363220215,-4.08646297454834
8569,-0.030310746282339096,-0.025574445724487305
8570,0.0470549538731575,0.06909164041280746
8571,-1.3745681047439575,-1.3742831945419312
8572,-1.4673627614974976,-1.430094599723816
8573,-4.529365062713623,-4.529923439025879
8574,-0.12858590483665466,0.22513937950134277
8575,0.004231773316860199,-0.000880267471075058
8576,-1.2620781660079956,-1.2606834173202515
8577,-0.032696351408958435,-0.0014858916401863098
8578,-2.2862348556518555,-2.2929227352142334
8579,-6.142877578735352,-6.134274959564209
8580,-3.6992037296295166,-3.672434091567993
8581,0.0025486850645393133,0.02717159315943718
8582,-0.859666109085083,-0.841516375541687
8583,0.02081216126680374,0.011187829077243805
8584,-0.15613716840744019,-0.15649351477622986
8585,-1.1573506593704224,-1.1392009258270264
8586,0.035298895090818405,0.07998678088188171
8587,0.030453316867351532,0.10711211711168289
8588,0.06279347091913223,0.0848301574587822
8589,-1.3729690313339233,-1.2222031354904175
8590,0.27238136529922485,1.4552695751190186
8591,-1.4123082160949707,-1.3855384588241577
8592,0.04145437851548195,0.006286978721618652
8593,-2.106123685836792,-2.074913263320923
8594,0.054291270673274994,0.00865637231618166
8595,-1.4873228073120117,-1.5236146450042725
8596,0.024535203352570534,0.023976899683475494
8597,-0.008818546310067177,0.028449639678001404
8598,-5.030598163604736,-5.030313491821289
8599,-0.004611690528690815,-0.004968035966157913
8600,-0.1335563063621521,-0.1358887255191803
8601,0.061491627246141434,0.015856729820370674
8602,-0.3634163439273834,-0.39686593413352966
8603,0.19676682353019714,0.13816727697849274
8604,-0.006910620257258415,-0.006625620648264885
8605,-8.9422025680542,-8.93968391418457
8606,-0.1854388266801834,-0.1924028992652893
8607,-2.5679659843444824,-2.626565456390381
8608,-2.6482272148132324,-2.629347085952759
8609,-1.4677832126617432,-1.4158552885055542
8610,0.051721248775720596,0.060989975929260254
8611,0.025533923879265785,0.012370556592941284
8612,-11.089046478271484,-11.089101791381836
8613,0.003173181554302573,0.017213940620422363
8614,-6.575943470001221,-6.56190299987793
8615,-0.18490080535411835,-0.17476379871368408
8616,-2.796919345855713,-2.7883167266845703
8617,0.10215330123901367,0.4558785855770111
8618,-3.334141969680786,-3.320101261138916
8619,-0.07134481519460678,-0.052464619278907776
8620,-0.991729736328125,-0.8696818351745605
8621,-3.3056559562683105,-3.268387794494629
8622,-0.23722237348556519,-0.23778067529201508
8623,-0.8841960430145264,-0.9279531836509705
8624,-5.17564582824707,-5.053597927093506
8625,0.01519017294049263,0.01658484898507595
8626,-2.154615640640259,-2.1492226123809814
8627,0.007962618954479694,0.025708068162202835
8628,-0.1775011569261551,-0.10084235668182373
8629,0.049311600625514984,0.05470440536737442
8630,-1.5628958940505981,-1.5635639429092407
8631,-0.17405951023101807,-0.17291314899921417
8632,-0.028759175911545753,0.0024512819945812225
8633,-4.357905387878418,-4.348636627197266
8634,-0.8490448594093323,-0.8470996022224426
8635,-0.503082811832428,-0.5224722623825073
8636,-0.0030234064906835556,0.014118950814008713
8637,-0.40168556571006775,-0.3915485441684723
8638,-0.7390509247779846,-0.7450230717658997
8639,-0.1287536919116974,-0.13125091791152954
8640,0.14604970812797546,0.07214615494012833
8641,-0.09997512400150299,-0.07320544123649597
8642,-0.014730306342244148,-0.013583943247795105
8643,-8.230932235717773,-8.253814697265625
8644,-0.03106188029050827,-0.029486993327736855
8645,-1.072343111038208,-1.067606806755066
8646,0.06550173461437225,0.2334584891796112
8647,-3.4244771003723145,-3.3998541831970215
8648,-2.7637834548950195,-2.758390426635742
8649,0.015851616859436035,0.02635566145181656
8650,-0.20683565735816956,-0.17311882972717285
8651,-2.780674934387207,-2.781233072280884
8652,-0.10568486154079437,-0.04334922134876251
8653,0.0169221218675375,0.027426166459918022
8654,-6.9785075187683105,-6.933819770812988
8655,-0.02212141640484333,-0.008080657571554184
8656,0.03419741988182068,0.07888530194759369
8657,-1.2497913837432861,-1.268599271774292
8658,-0.5518444180488586,-0.5541768670082092
8659,-0.5491454601287842,-0.5386413931846619
8660,-2.3975439071655273,-2.3950250148773193
8661,-1.3176308870315552,-1.3004884719848633
8662,-0.25414565205574036,-0.2600078284740448
8663,-0.25209587812423706,-0.2505210041999817
8664,-0.4854934513568878,-0.4897914528846741
8665,0.031410377472639084,0.012589018791913986
8666,0.04296828806400299,0.06500497460365295
8667,-0.6521658897399902,-0.6420288681983948
8668,0.018417462706565857,0.07734717428684235
8669,0.09347989410161972,0.15287381410598755
8670,-1.3061684370040894,-1.2880187034606934
8671,-4.547192573547363,-4.549221515655518
8672,0.05950089544057846,0.053528741002082825
8673,-1.0232105255126953,-1.0146079063415527
8674,-0.1780853420495987,-0.1599355936050415
8675,0.0459577701985836,0.05135057494044304
8676,-5.647181510925293,-5.6204118728637695
8677,0.006691704969853163,0.0043592811562120914
8678,-1.9784412384033203,-1.9355652332305908
8679,0.06865138560533524,0.2366081327199936
8680,-8.527188301086426,-8.531028747558594
8681,-1.162870168685913,-1.1679822206497192
8682,0.05530329421162605,0.06671074777841568
8683,-0.884555995464325,-0.8888539671897888
8684,-0.024797553196549416,-0.01075679436326027
8685,-0.028514407575130463,0.12225151062011719
8686,0.013951532542705536,0.024088535457849503
8687,-1.385939121246338,-1.3773365020751953
8688,-0.47535550594329834,-0.47768792510032654
8689,-5.624307155609131,-5.628605365753174
8690,-0.06853675842285156,-0.0781610906124115
8691,0.0007473891600966454,0.025370297953486443
8692,-0.02737034484744072,-0.018767744302749634
8693,-1.5329267978668213,-1.4956586360931396
8694,-1.3456521034240723,-1.3370494842529297
8695,-0.00042111892253160477,-0.002753542736172676
8696,-0.11559676378965378,-0.10699416697025299
8697,0.07536696642637253,0.008330515585839748
8698,0.014165244996547699,0.023433972150087357
8699,0.028887076303362846,0.10469646751880646
8700,-0.2593174874782562,-0.2618147134780884
8701,0.0456521175801754,0.07553759962320328
8702,0.02520444244146347,0.021363401785492897
8703,0.02183670550584793,-0.031615544110536575
8704,-0.0323239304125309,-0.030749043449759483
8705,0.028284600004553795,0.014937937259674072
8706,-2.446700096130371,-2.46397066116333
8707,0.0870591327548027,0.2032471001148224
8708,-1.653444528579712,-1.6541125774383545
8709,-4.329899787902832,-4.348721027374268
8710,-0.5074117183685303,-0.5080467462539673
8711,-3.0375735759735107,-3.0442614555358887
8712,0.05571477860212326,0.06712222844362259
8713,-0.4394938051700592,-0.45891380310058594
8714,-2.7005772590637207,-2.7203481197357178
8715,-0.022216955199837685,-0.02107059210538864
8716,-0.02065667323768139,-0.02268577739596367
8717,-0.20736102759838104,-0.2271319329738617
8718,-0.05700884386897087,-0.060849882662296295
8719,-2.0753982067108154,-2.056518077850342
8720,-0.09919928014278412,-0.10616335272789001
8721,0.0029582236893475056,0.04022640734910965
8722,-0.7829911708831787,-0.8500276207923889
8723,-1.0276741981506348,-1.0611238479614258
8724,0.009171836078166962,0.007142732385545969
8725,-0.07764652371406555,-0.06714247912168503
8726,-0.8175565004348755,-0.7408977150917053
8727,0.0027321726083755493,0.21033796668052673
8728,-1.043982982635498,-1.0637538433074951
8729,-0.1691809743642807,-0.1666622757911682
8730,0.024710040539503098,0.0177459679543972
8731,0.02321527525782585,0.06609120965003967
8732,0.008946411311626434,0.03883189335465431
8733,-0.3548112213611603,-0.3571436405181885
8734,0.031509578227996826,-0.07865419238805771
8735,-1.2308050394058228,-1.2228941917419434
8736,-0.2077345997095108,-0.2082938700914383
8737,-0.14193253219127655,-0.12467534840106964
8738,-5.2125091552734375,-5.1878862380981445
8739,0.02260829322040081,0.023201514035463333
8740,0.218688502907753,0.3722158968448639
8741,-0.6978313326835632,-0.7415884733200073
8742,-0.21809938549995422,-0.15576374530792236
8743,-0.07388532906770706,-0.0637483298778534
8744,-0.6306110620498657,-0.6134687066078186
8745,-1.2174688577651978,-1.215523600578308
8746,-0.010513126850128174,0.29172343015670776
8747,0.05326239764690399,0.047290243208408356
8748,-1.4105757474899292,-1.4086304903030396
8749,-0.33434244990348816,-0.38147181272506714
8750,-0.3123580515384674,-0.29529839754104614
8751,-0.6952279210090637,-0.6936530470848083
8752,-1.2629367113113403,-1.2317261695861816
8753,1.246107578277588,-0.19511842727661133
8754,0.03424805402755737,0.04351678118109703
8755,-0.06342419981956482,-0.045678749680519104
8756,0.024564895778894424,0.019452854990959167
8757,0.02703753672540188,0.32927411794662476
8758,0.3643060624599457,0.25339850783348083
8759,0.01621675118803978,0.026353754103183746
8760,0.022060757502913475,0.026797058060765266
8761,-7.711756229400635,-7.358030796051025
8762,-2.976897716522217,-2.977457046508789
8763,-1.1075725555419922,-1.1069793701171875
8764,0.022444317117333412,0.023037537932395935
8765,-0.06789833307266235,-0.056490883231163025
8766,-0.27920570969581604,-0.2786124646663666
8767,-0.023717673495411873,-0.015806859359145164
8768,-2.344700574874878,-2.4702234268188477
8769,-2.824712038040161,-2.8253471851348877
8770,-0.023043841123580933,-0.023400187492370605
8771,-7.661172866821289,-7.661731719970703
8772,-0.17429029941558838,-0.18015247583389282
8773,0.012924442999064922,0.009083402343094349
8774,-0.28971701860427856,-0.24684107303619385
8775,-4.129116535186768,-4.127541542053223
8776,0.006472405977547169,0.005832311697304249
8777,-7.454772472381592,-7.423562049865723
8778,-2.5330796241760254,-2.535412073135376
8779,-0.7036973237991333,-0.6608214378356934
8780,-1.7635459899902344,-1.7808165550231934
8781,-0.6098304390907288,-0.4590645432472229
8782,-6.253355503082275,-6.253990650177002
8783,0.005353646818548441,0.013956248760223389
8784,0.02333218976855278,0.013707857578992844
8785,-3.8096518516540527,-3.747316360473633
8786,0.03242844343185425,0.031869180500507355
8787,0.22189156711101532,0.11172778904438019
8788,0.029333459213376045,0.10599225759506226
8789,0.07927227765321732,0.04410487785935402
8790,-1.9520642757415771,-1.8300163745880127
8791,0.06845340132713318,0.06839790940284729
8792,0.0009468020871281624,0.018006470054388046
8793,-0.0026428326964378357,0.16531391441822052
8794,-0.334931343793869,-0.25912195444107056
8795,-4.206246376037598,-4.316410541534424
8796,-2.0089199542999268,-2.0075254440307617
8797,0.015434714034199715,0.049151547253131866
8798,-0.18918758630752563,-0.17868353426456451
8799,0.04649199917912483,0.02672109194099903
8800,-4.385876655578613,-4.367727279663086
8801,0.004181921482086182,0.028804829344153404
8802,-0.3685719966888428,-0.36920708417892456
8803,-0.294187068939209,-0.3038114011287689
8804,-0.055148184299468994,-0.05748060718178749
8805,-2.9478514194488525,-2.9377143383026123
8806,-5.031854629516602,-5.051244258880615
8807,-0.012195168063044548,-0.011910168454051018
8808,-2.138857364654541,-2.2643802165985107
8809,-0.2046327143907547,-0.12882332503795624
8810,-1.7882686853408813,-1.787122368812561
8811,-0.2691965699195862,-0.31632596254348755
8812,-0.4401716887950897,-0.4212915003299713
8813,0.011327912099659443,0.030208110809326172
8814,-0.05784853547811508,-0.03896833956241608
8815,0.025658901780843735,0.0879945456981659
8816,-3.1386935710906982,-3.1367483139038086
8817,-3.9057157039642334,-3.9037704467773438
8818,0.006638828665018082,0.12868672609329224
8819,-0.25427302718162537,-0.25462937355041504
8820,-0.632464587688446,-0.6025791168212891
8821,-0.1680038422346115,-0.13073565065860748
8822,0.025536470115184784,0.0021073082461953163
8823,-0.2615611255168915,-0.2096332609653473
8824,-0.638860821723938,-0.5226728916168213
8825,-0.17088152468204498,-0.17123787105083466
8826,0.002838924527168274,0.0005065007135272026
8827,-0.02242892235517502,-0.02278526872396469
8828,0.06174379587173462,0.06168830394744873
8829,0.03566071391105652,0.02897275611758232
8830,-4.221929550170898,-4.203049182891846
8831,-0.774834156036377,-0.7671135663986206
8832,0.10253464430570602,0.18831078708171844
8833,0.00046427303459495306,0.000749272876419127
8834,-10.432406425476074,-10.415264129638672
8835,-0.030979881063103676,-0.03161997348070145
8836,0.008335666730999947,0.0032236259430646896
8837,-0.02818799577653408,-0.028823068365454674
8838,-1.1023945808410645,-1.0846490859985352
8839,0.024953626096248627,0.007683033123612404
8840,0.0003167465329170227,0.018466489389538765
8841,0.013987344689667225,0.015382020734250546
8842,-0.4429069459438324,-0.45253127813339233
8843,-0.6233519315719604,-0.6292141079902649
8844,0.0034120259806513786,0.0013829227536916733
8845,-0.07488254457712173,-0.0791805163025856
8846,-0.30370426177978516,-0.30426257848739624
8847,0.1554614007472992,0.3089888095855713
8848,0.0018272651359438896,0.0034021520987153053
8849,-0.9250907301902771,-0.9030539989471436
8850,-6.269443035125732,-6.289214134216309
8851,0.059613559395074844,0.013978660106658936
8852,0.35789042711257935,0.2469828724861145
8853,-3.4302167892456055,-3.44960618019104
8854,-0.0419699102640152,-0.040575236082077026
8855,0.006848809774965048,0.0045163859613239765
8856,-0.06771618872880936,-0.06827449053525925
8857,0.02404618263244629,0.02348787896335125
8858,-1.0091227293014526,-1.0547575950622559
8859,-0.08156284689903259,-0.08540388196706772
8860,-2.1712257862091064,-2.207517623901367
8861,-0.7121187448501587,-0.7127537727355957
8862,-0.34939658641815186,-0.33225423097610474
8863,-0.6660836338996887,-0.6858545541763306
8864,-0.014138177037239075,0.023130008950829506
8865,-0.006009824573993683,0.00034914910793304443
8866,0.01190570741891861,0.014424405060708523
8867,0.07893749326467514,0.043770093470811844
8868,-0.1511383354663849,-0.18630574643611908
8869,-0.021795498207211494,-0.034958865493535995
8870,0.021340904757380486,-0.0020882561802864075
8871,-0.052803587168455124,0.2494329810142517
8872,0.013353126123547554,0.014499489217996597
8873,-0.5135763883590698,-0.5081835985183716
8874,-4.718992710113525,-4.687782287597656
8875,-0.8087926506996155,-0.8188079595565796
8876,-0.18292975425720215,-0.16578739881515503
8877,0.02352006360888481,0.1666572540998459
8878,-0.008459120988845825,-0.1339821070432663
8879,0.09168640524148941,0.01648792065680027
8880,0.060318537056446075,0.20345573127269745
8881,0.019299263134598732,0.016802044585347176
8882,0.00333939166739583,0.01738015003502369
8883,-1.8468509912490845,-1.8474911451339722
8884,-1.383023738861084,-1.416473388671875
8885,-1.3404746055603027,-1.3405301570892334
8886,-0.020196137949824333,-0.02716021053493023
8887,-0.6420506834983826,-0.6356917023658752
8888,-0.20436245203018188,-0.2018437534570694
8889,-3.375459671020508,-3.2896835803985596
8890,-1.4485447406768799,-1.4314850568771362
8891,-0.6556913256645203,-0.6562496423721313
8892,-0.14248019456863403,-0.12843942642211914
8893,0.0934109017252922,0.07458954304456711
8894,-0.30582278966903687,-0.3096638321876526
8895,0.009808190166950226,0.31204476952552795
8896,-0.443057119846344,-0.2999199330806732
8897,0.2517063617706299,1.4345946311950684
8898,-0.27607160806655884,-0.238803431391716
8899,-3.1561226844787598,-3.169286012649536
8900,-1.322239637374878,-1.297616720199585
8901,0.007076709531247616,0.009595407173037529
8902,-0.5072450041770935,-0.4993341565132141
8903,-0.027953729033470154,-0.05083639174699783
8904,-1.3830565214157104,-1.3831120729446411
8905,-0.014726800844073296,0.01648365706205368
8906,0.0024765573907643557,0.004051444120705128
8907,-0.4350390136241913,-0.4013221859931946
8908,-2.5854485034942627,-2.58071231842041
8909,-1.2269058227539062,-1.2292382717132568
8910,0.031738318502902985,0.048995502293109894
8911,-5.315436363220215,-5.305299758911133
8912,0.0831388607621193,0.04684700071811676
8913,-1.7791590690612793,-1.777584195137024
8914,0.0027247853577136993,0.0023684403859078884
8915,-2.635166883468628,-2.6421310901641846
8916,-0.0029220562428236008,-0.006763096898794174
8917,-1.8316426277160645,-1.8138971328735352
8918,-0.1337869018316269,-0.13221201300621033
8919,-0.06453652679920197,-0.027268338948488235
8920,-7.27892541885376,-7.271204948425293
8921,-0.37984248995780945,-0.5053654909133911
8922,-1.806376338005066,-1.8067326545715332
8923,0.09422539174556732,0.3206290304660797
8924,-5.483015060424805,-5.36096715927124
8925,-0.3950073719024658,-0.3924886882305145
8926,0.05182444304227829,0.006189543753862381
8927,-0.1409066915512085,-0.1475946605205536
8928,-0.10771214216947556,-0.15334704518318176
8929,-0.014730170369148254,0.1360357403755188
8930,-6.224045276641846,-6.210004806518555
8931,-0.9844172596931458,-0.7727644443511963
8932,-5.997835636138916,-6.0111823081970215
8933,-2.4250690937042236,-2.4320333003997803
8934,-0.11478293687105179,-0.09016002714633942
8935,-0.03428946062922478,-0.040977418422698975
8936,-0.6343178153038025,-0.63487708568573
8937,-0.043638113886117935,-0.043353110551834106
8938,-3.25681209564209,-3.256218910217285
8939,-4.1651201248168945,-4.135234832763672
8940,-0.24369500577449799,-0.25685837864875793
8941,-0.06433158367872238,-0.06944362074136734
8942,-0.004687543958425522,0.003915057517588139
8943,-1.4717522859573364,-1.3209863901138306
8944,-1.8298723697662354,-1.829927921295166
8945,0.015325724147260189,0.010213683359324932
8946,-4.838556289672852,-4.857945919036865
8947,-0.020774278789758682,0.0038486290723085403
8948,-2.407960891723633,-2.4175853729248047
8949,-9.456689834594727,-9.412001609802246
8950,-0.017491435632109642,0.0013887621462345123
8951,0.005850960034877062,0.007796217687427998
8952,0.04054130241274834,0.1625892072916031
8953,0.0029360931366682053,0.029705775901675224
8954,0.001556072267703712,0.0009209989802911878
8955,-0.002282971516251564,-0.01544633973389864
8956,-3.8537826538085938,-3.8018548488616943
8957,-0.01354055292904377,0.0053396448493003845
8958,-0.019815929234027863,-0.01987142115831375
8959,-3.5599570274353027,-3.541807174682617
8960,-1.7843998670578003,-1.784114956855774
8961,-1.2388362884521484,-1.261718988418579
8962,-0.049511030316352844,-0.039374031126499176
8963,0.01945122890174389,0.020597591996192932
8964,-0.5517277121543884,-0.5505813360214233
8965,-0.0018354547210037708,-0.0002605677582323551
8966,0.008025944232940674,-0.0015983879566192627
8967,-0.03463970497250557,-0.03269444778561592
8968,-0.7194873094558716,-0.7328339219093323
8969,0.016872579231858253,0.02700958214700222
8970,0.027168642729520798,0.036437369883060455
8971,-0.7262250781059265,-0.7450464367866516
8972,0.041630472987890244,0.07534730434417725
8973,-0.11964061856269836,0.002407282590866089
8974,-0.7309321165084839,-0.716891348361969
8975,-0.0023401007056236267,-0.009028058499097824
8976,-1.2007086277008057,-1.2050065994262695
8977,-0.5327037572860718,-0.5327592492103577
8978,0.0003347136080265045,0.017394382506608963
8979,-0.43660518527030945,-0.40288835763931274
8980,0.10717538744211197,0.31882816553115845
8981,-3.094259262084961,-3.0828516483306885
8982,-5.483249187469482,-5.475338459014893
8983,-0.22285905480384827,-0.1605234146118164
8984,-3.3956143856048584,-3.3940393924713135
8985,-0.1794329583644867,-0.17307399213314056
8986,0.009134268388152122,0.0021701958030462265
8987,-1.2367156744003296,-1.2373507022857666
8988,-1.3223122358322144,-1.314591646194458
8989,-0.019709140062332153,0.017559045925736427
8990,-0.004531018435955048,0.07127837836742401
8991,-2.424238681793213,-2.4245951175689697
8992,-0.010737496428191662,-0.010452496819198132
8993,0.05702520161867142,0.02185780182480812
8994,-0.07755623757839203,-0.0779125764966011
8995,-0.007577875629067421,-0.006431512534618378
8996,-3.0111327171325684,-3.0548899173736572
8997,-0.06608070433139801,-0.19160369038581848
8998,-0.06307519972324371,-0.06192883476614952
8999,-2.2809762954711914,-2.2982468605041504
9000,-0.07462923973798752,-0.03736105188727379
9001,-0.09108321368694305,-0.09358043223619461
9002,-3.4189515113830566,-3.3670237064361572
9003,-0.10312975943088531,-0.10562697798013687
9004,-1.508253812789917,-1.5270617008209229
9005,-1.7856501340866089,-1.820817470550537
9006,-2.4506847858428955,-2.4549827575683594
9007,0.009630320593714714,0.16039623320102692
9008,0.010293723084032536,0.028443466871976852
9009,-1.250691294670105,-1.2060034275054932
9010,-2.8757262229919434,-2.857980728149414
9011,0.008204303681850433,0.1761610507965088
9012,-0.08218996226787567,-0.04492177441716194
9013,0.0028479204047471285,0.0024915754329413176
9014,-0.023667065426707268,-0.006524708122014999
9015,0.0045556798577308655,0.014692682772874832
9016,0.0697316974401474,0.002695243339985609
9017,-0.5797601342201233,-0.5803194046020508
9018,-3.058302164077759,-3.039422035217285
9019,-1.2998586893081665,-0.9976221323013306
9020,-0.8550702929496765,-0.8536756038665771
9021,-0.5573916435241699,-0.557106614112854
9022,-4.750683784484863,-4.751040458679199
9023,-1.4468936920166016,-1.432852864265442
9024,0.0755426436662674,0.042093053460121155
9025,-0.4197770953178406,-0.42033541202545166
9026,0.026834707707166672,0.007445275317877531
9027,0.003975387662649155,0.028598295524716377
9028,-0.019869506359100342,-0.018294619396328926
9029,0.01161915622651577,0.01301383227109909
9030,-5.492854118347168,-5.492569446563721
9031,0.020270753651857376,-0.0026119090616703033
9032,0.0009930190863087773,0.0012780189281329513
9033,-0.24214977025985718,-0.1259617954492569
9034,-0.010004499927163124,-0.008059241808950901
9035,-0.6441953182220459,-0.584801435470581
9036,-0.10326116532087326,-0.1091233342885971
9037,-0.454617440700531,-0.4718880355358124
9038,-3.033306360244751,-3.037604331970215
9039,-1.6309536695480347,-1.622351050376892
9040,7.314863614737988e-05,0.026842830702662468
9041,-9.1546630859375,-9.154377937316895
9042,-1.10964035987854,-0.9588744640350342
9043,0.002723234472796321,0.00429812166839838
9044,-6.369549751281738,-6.352407455444336
9045,0.022421974688768387,0.003032541833817959
9046,-1.0447102785110474,-1.0306694507598877
9047,-0.037289489060640335,-0.028020761907100677
9048,0.10070774704217911,0.2168957144021988
9049,0.030808087438344955,0.10746689140796661
9050,-1.3559881448745728,-1.3629522323608398
9051,-2.690192461013794,-2.688617467880249
9052,0.013494756072759628,0.023631758987903595
9053,0.06083587184548378,0.08287256211042404
9054,-2.4595532417297363,-2.459909677505493
9055,-0.23616817593574524,-0.24313224852085114
9056,-0.09485065937042236,-0.09548573195934296
9057,0.01269260048866272,0.02041316032409668
9058,-2.5599544048309326,-2.2577176094055176
9059,-0.13306859135627747,0.01769733428955078
9060,-1.7843246459960938,-1.739636778831482
9061,0.05000694841146469,0.06141440197825432
9062,0.008160822093486786,0.025906270369887352
9063,0.02442898228764534,0.1010877788066864
9064,0.021791202947497368,0.03994094580411911
9065,-0.05215688794851303,-0.038116127252578735
9066,-0.08257098495960236,-0.05136052519083023
9067,-1.044321060180664,-0.9849271774291992
9068,-3.7546632289886475,-3.736917734146118
9069,0.0019391877576708794,0.01597994565963745
9070,-2.811276435852051,-2.8550336360931396
9071,-4.267512321472168,-4.277527332305908
9072,-5.588343143463135,-5.586948394775391
9073,0.028789790347218513,0.10459918528795242
9074,0.035641077905893326,0.052898261696100235
9075,-1.9457916021347046,-1.9461479187011719
9076,-1.8129301071166992,-1.8566871881484985
9077,-0.20633484423160553,-0.20866726338863373
9078,-1.1985058784484863,-1.196931004524231
9079,-2.918170690536499,-2.9127776622772217
9080,0.09324567764997482,0.44697096943855286
9081,-0.7256063222885132,-0.698836624622345
9082,0.07136610895395279,0.03619871288537979
9083,0.0016981828957796097,0.004216880537569523
9084,-0.2594858705997467,-0.24234351515769958
9085,-2.941701889038086,-2.9245595932006836
9086,-0.2284316122531891,-0.15262222290039062
9087,-0.8438200354576111,-0.8443793058395386
9088,-0.3046984374523163,-0.30441343784332275
9089,-0.02970435656607151,0.00756382942199707
9090,-1.2374656200408936,-1.2378219366073608
9091,-4.3815484046936035,-4.304889678955078
9092,0.04204172641038895,0.019159063696861267
9093,-1.2272530794143677,-1.2273086309432983
9094,-0.18682542443275452,-0.2001720815896988
9095,0.01826123334467411,0.017701970413327217
9096,-2.8114781379699707,-2.8287487030029297
9097,-0.12406659871339798,-0.11975395679473877
9098,-0.18968866765499115,-0.1726289987564087
9099,-6.0525126457214355,-6.065676212310791
9100,0.0034850703086704016,0.030254753306508064
9101,-0.15509380400180817,-0.23029229044914246
9102,0.10028405487537384,0.4540093243122101
9103,-4.523655891418457,-4.543045520782471
9104,-0.13384632766246796,-0.1358754187822342
9105,0.0033748457208275795,0.030144527554512024
9106,-0.048910945653915405,-0.06833092868328094
9107,-5.049941539764404,-5.027904987335205
9108,-0.054264895617961884,-0.08943229913711548
9109,-6.5462117195129395,-6.508943557739258
9110,-0.14951461553573608,-0.13937760889530182
9111,-3.161801815032959,-3.1751484870910645
9112,0.047964561730623245,0.3502011299133301
9113,-0.08941473066806793,-0.07053453475236893
9114,0.22169837355613708,0.11153459548950195
9115,-0.2140749990940094,-0.2000342309474945
9116,-5.384823799133301,-5.385458946228027
9117,0.0018958896398544312,-0.051556359976530075
9118,-0.2768469750881195,-0.27887606620788574
9119,-1.9910521507263184,-1.9867395162582397
9120,-0.01795012131333351,-0.01321382075548172
9121,-0.5892268419265747,-0.5034506916999817
9122,-0.11354763805866241,-0.12051171064376831
9123,0.016294149681925774,0.016887370496988297
9124,-3.736403703689575,-3.7384328842163086
9125,-0.06792213767766953,-0.08674349635839462
9126,-0.09204583615064621,-0.09715787321329117
9127,-0.2068898230791092,-0.18914437294006348
9128,-0.00856090895831585,-0.02172427624464035
9129,-0.11883872747421265,-0.12846305966377258
9130,-0.2582467198371887,-0.10748080909252167
9131,-0.3496631979942322,-0.3859550356864929
9132,-0.37819650769233704,-0.37567782402038574
9133,-3.5254955291748047,-3.53884220123291
9134,-0.08194839209318161,-0.08444561064243317
9135,-0.0035598520189523697,-0.0010411543771624565
9136,-0.001955036073923111,0.01619470678269863
9137,-1.9945690631866455,-1.9988670349121094
9138,-0.09567327052354813,-0.08776245266199112
9139,-0.021249180659651756,-0.030873512849211693
9140,0.00731670344248414,0.003018727293238044
9141,-9.174476623535156,-9.17290210723877
9142,-0.531737208366394,-0.5360351800918579
9143,-0.2185242474079132,-0.32943180203437805
9144,0.018395157530903816,0.024754131212830544
9145,-0.18180306255817413,-0.18022817373275757
9146,0.00910840556025505,-0.010311581194400787
9147,-0.02790237031877041,-0.017765367403626442
9148,-0.6789676547050476,-0.6786826252937317
9149,-10.001194953918457,-10.037487030029297
9150,-3.3660378456115723,-3.365752696990967
9151,-0.33960211277008057,-0.33169132471084595
9152,-3.1095993518829346,-3.111931800842285
9153,-0.08527188748121262,-0.048003699630498886
9154,-0.006073503289371729,-0.008405927568674088
9155,0.10088033229112625,0.16027423739433289
9156,-0.021283455193042755,-0.06504060328006744
9157,-1.6752123832702637,-1.5894362926483154
9158,0.03728926181793213,-0.0728745087981224
9159,-0.17584222555160522,-0.1755572259426117
9160,-3.6386380195617676,-3.6285009384155273
9161,0.0026311040855944157,0.02725401148200035
9162,-0.4254758358001709,-0.42583218216896057
9163,-0.11024691164493561,-0.10965369641780853
9164,0.05838613584637642,0.011256764642894268
9165,-1.9124723672866821,-1.9125279188156128
9166,-0.0204877108335495,-0.02115580625832081
9167,-2.1105661392211914,-2.1576955318450928
9168,-1.2046445608139038,-1.1673763990402222
9169,-0.15882059931755066,-0.1922702044248581
9170,-2.952199697494507,-2.876390218734741
9171,-0.1508626937866211,-0.12623977661132812
9172,-9.773201942443848,-9.735934257507324
9173,-2.107914924621582,-2.141364574432373
9174,-0.0628485307097435,-0.031638070940971375
9175,0.002497228793799877,0.001862155506387353
9176,-1.5067555904388428,-1.5261754989624023
9177,-0.20538313686847687,-0.22826579213142395
9178,0.06429190188646317,0.04487191513180733
9179,-0.7509037256240845,-0.760528028011322
9180,-1.1657572984695435,-1.1564885377883911
9181,-0.15488339960575104,-0.1721539944410324
9182,-1.7777392864227295,-1.6097825765609741
9183,-0.5143997669219971,-0.5147560834884644
9184,-0.14568081498146057,1.0372074842453003
9185,-3.238024950027466,-3.2383813858032227
9186,-1.5095058679580688,-1.4913561344146729
9187,0.019106879830360413,0.2267126739025116
9188,-1.249253749847412,-1.2512829303741455
9189,-1.3915913105010986,-1.381087303161621
9190,-0.0015966619830578566,-0.0019530069548636675
9191,-3.930549144744873,-3.5768239498138428
9192,-0.061409324407577515,0.08935659378767014
9193,-0.226944699883461,-0.2292771190404892
9194,0.037229832261800766,0.013800670392811298
9195,-1.1980863809585571,-0.9904805421829224
9196,-0.005992572288960218,0.031275615096092224
9197,-0.7877869009971619,-0.7884219288825989
9198,0.08731432259082794,0.20350229740142822
9199,0.10403628647327423,0.18981243669986725
9200,-0.6712113618850708,-0.6906008124351501
9201,-0.35438165068626404,-0.32066482305526733
9202,-0.6836684346199036,-0.6825220584869385
9203,-0.20991186797618866,-0.20931865274906158
9204,0.10029814392328262,0.18607428669929504
9205,-0.14798150956630707,-0.14833785593509674
9206,-2.321425199508667,-2.3237576484680176
9207,0.0204929206520319,0.021639283746480942
9208,-5.258606910705566,-5.325643062591553
9209,-0.005882956087589264,-0.006518029607832432
9210,0.053779639303684235,0.19691681861877441
9211,0.0025321519933640957,0.0018970788223668933
9212,-0.5818740129470825,-0.5815889835357666
9213,0.22189836204051971,0.11173458397388458
9214,-1.3929375410079956,-1.4668411016464233
9215,-0.04537384584546089,-0.04604194313287735
9216,-2.8286960124969482,-2.8267507553100586
9217,2.3321783542633057,0.8909524083137512
9218,0.02040051855146885,0.010776186361908913
9219,-6.577796459197998,-6.644832611083984
9220,0.008751606568694115,0.009897969663143158
9221,0.020784158259630203,0.038933902978897095
9222,-0.5105469822883606,-0.501278281211853
9223,0.015264318324625492,0.005639986135065556
9224,-0.16096284985542297,-0.04477487504482269
9225,0.06883201003074646,0.1282259225845337
9226,-0.2564886212348938,-0.2550939619541168
9227,-8.814704895019531,-8.814419746398926
9228,-3.0054709911346436,-2.883423089981079
9229,-4.165163040161133,-4.127894878387451
9230,-0.931732177734375,-0.9297869205474854
9231,-2.0759692192077637,-2.0588269233703613
9232,0.07893435657024384,0.2220715433359146
9233,-5.439808368682861,-5.485443115234375
9234,-2.176217555999756,-2.1584720611572266
9235,0.014840840362012386,0.057716771960258484
9236,-0.6098090410232544,-0.6332382559776306
9237,-0.011120369657874107,0.1396455466747284
9238,0.014203691855072975,0.015598367899656296
9239,-0.19940543174743652,-0.20190264284610748
9240,-0.03316480666399002,-0.03322029858827591
9241,-1.7290889024734497,-1.8029924631118774
9242,0.105246901512146,0.036019280552864075
9243,-1.866875410079956,-1.8692078590393066
9244,-0.6374020576477051,-0.6568220257759094
9245,-0.13740862905979156,-0.135833740234375
9246,-0.45197856426239014,-0.47079992294311523
9247,0.020800435915589333,0.021393656730651855
9248,-4.033895492553711,-4.004010200500488
9249,-0.09197390079498291,-0.09794604778289795
9250,0.042882826179265976,0.16493071615695953
9251,-7.303332328796387,-7.300813674926758
9252,-0.02457631379365921,-0.03792297840118408
9253,-1.1512327194213867,-1.150639533996582
9254,-0.9488248229026794,-0.9485397934913635
9255,0.0019526672549545765,0.028722349554300308
9256,-0.19174106419086456,-0.18922236561775208
9257,-0.6357035040855408,-0.6529740691184998
9258,-1.0952256917953491,-1.1389827728271484
9259,0.0674908459186554,0.23544760048389435
9260,-0.023642830550670624,-0.0707722008228302
9261,-8.072996139526367,-8.075328826904297
9262,-0.0504181906580925,-0.05013318732380867
9263,-0.101642906665802,-0.22716589272022247
9264,-4.3274993896484375,-4.32721471786499
9265,-0.001385234296321869,-0.04702013358473778
9266,-2.226231098175049,-2.1404550075531006
9267,-6.590806484222412,-6.474618434906006
9268,0.018729234114289284,-0.004699926823377609
9269,-0.4507705271244049,-0.4978998899459839
9270,-2.2916178703308105,-2.3088884353637695
9271,-0.007759964093565941,0.011120233684778214
9272,-4.360595703125,-4.356282711029053
9273,-2.2994673252105713,-2.281721830368042
9274,-5.3033857345581055,-5.295475006103516
9275,0.0076576657593250275,0.12970556318759918
9276,-0.22278167307376862,-0.2297457456588745
9277,-1.8951586484909058,-1.8994566202163696
9278,-0.24689559638500214,-0.24753569066524506
9279,0.024134192615747452,0.02029315195977688
9280,0.015011714771389961,-0.004377718083560467
9281,-1.8118542432785034,-1.8104594945907593
9282,-0.8314278721809387,-0.7093799710273743
9283,-5.102602958679199,-5.097209930419922
9284,-0.014168161898851395,-0.008775357156991959
9285,0.06178312003612518,0.0254912618547678
9286,-0.2501423954963684,-0.24087366461753845
9287,-1.2112948894500732,-1.2136273384094238
9288,-1.5721181631088257,-1.5744506120681763
9289,0.14870446920394897,0.07480090856552124
9290,0.21110837161540985,0.10094459354877472
9291,-8.090991020202637,-8.138120651245117
9292,-0.0021683257073163986,-0.002726629376411438
9293,0.015433776192367077,0.03249344602227211
9294,-0.5379951596260071,-0.18426987528800964
9295,0.09030728042125702,0.2979130744934082
9296,-0.18344555795192719,-0.19660891592502594
9297,-2.542755126953125,-2.5452523231506348
9298,-2.725510597229004,-1.5426223278045654
9299,-0.03618688881397247,0.08000108599662781
9300,-0.015893641859292984,-0.014318754896521568
9301,-7.0942816734313965,-7.093688011169434
9302,-2.4254374504089355,-2.388169288635254
9303,0.023073358461260796,0.06594929099082947
9304,-2.100595712661743,-1.8889429569244385
9305,0.014567021280527115,0.059254907071590424
9306,-0.6684003472328186,-0.7435988187789917
9307,-0.18801453709602356,-0.22318193316459656
9308,-2.5545873641967773,-2.5502748489379883
9309,0.017896734178066254,-0.0014926977455615997
9310,-2.515353202819824,-2.4395437240600586
9311,-0.4582030773162842,-0.47701096534729004
9312,-0.014938101172447205,-0.012419403530657291
9313,-2.6671926975250244,-2.6652474403381348
9314,0.059373170137405396,0.013738270848989487
9315,-5.168476581573486,-5.149596214294434
9316,-0.133686363697052,-0.12441763281822205
9317,-1.2555471658706665,-1.2382899522781372
9318,-5.919728755950928,-5.909224510192871
9319,0.19209536910057068,0.12286774814128876
9320,-0.16233167052268982,-0.16299976408481598
9321,-5.68776273727417,-5.643074989318848
9322,0.002948514651507139,0.004523401614278555
9323,-0.0512235090136528,-0.04071946442127228
9324,-0.2619626224040985,-0.2625977098941803
9325,0.06479733437299728,0.045377347618341446
9326,0.011282558552920818,0.008785340003669262
9327,0.0734650269150734,0.0382976233959198
9328,-9.865428924560547,-9.885200500488281
9329,0.02339870110154152,0.013774368911981583
9330,0.03234187513589859,0.008912715129554272
9331,-0.03109576739370823,-0.0308107677847147
9332,0.014741012826561928,0.01613568887114525
9333,-2.997544527053833,-2.8440170288085938
9334,0.020852230489253998,0.011227897368371487
9335,-3.4506595134735107,-3.4512946605682373
9336,0.02199915423989296,0.021439891308546066
9337,-1.8863681554794312,-1.8786475658416748
9338,-0.9001724720001221,-0.9587720632553101
9339,0.036008741706609726,0.02932078391313553
9340,-0.12545153498649597,-0.10819435119628906
9341,-0.9323508739471436,-0.9327071905136108
9342,0.06156931817531586,0.20470650494098663
9343,-0.13236185908317566,-0.1307869702577591
9344,-6.500854015350342,-6.4965410232543945
9345,-1.0993483066558838,-1.0977734327316284
9346,-2.9112930297851562,-2.9065568447113037
9347,-0.0061746276915073395,-0.010015668347477913
9348,-0.08316510170698166,-0.08746307343244553
9349,-0.004118097480386496,-0.00254321051761508
9350,0.009287383407354355,0.015646357089281082
9351,-6.583527088165283,-6.589498996734619
9352,0.001959298737347126,0.01246334332972765
9353,-1.389551043510437,-1.4124337434768677
9354,-0.12779644131660461,-0.13029365241527557
9355,-1.3017683029174805,-1.3023265600204468
9356,-0.13674868643283844,-0.13877777755260468
9357,-1.969717264175415,-1.9891066551208496
9358,-4.750487327575684,-4.740350723266602
9359,-0.025634514167904854,-0.025349514558911324
9360,0.0683324858546257,0.06827699393033981
9361,-4.118260383605957,-4.118895530700684
9362,0.027459846809506416,0.03672857582569122
9363,-0.21779131889343262,-0.2006489634513855
9364,0.06481199711561203,0.045392006635665894
9365,-5.738524436950684,-5.745488166809082
9366,-0.37318214774131775,-0.3359139859676361
9367,-4.398549556732178,-4.3942365646362305
9368,-0.5781612992286682,-0.35175764560699463
9369,-4.775838375091553,-4.901361465454102
9370,-0.07020944356918335,-0.05880199372768402
9371,-5.139543533325195,-5.174711227416992
9372,0.024991195648908615,0.01901904121041298
9373,-1.6503709554672241,-1.6524001359939575
9374,-0.25392070412635803,-0.23686103522777557
9375,-0.00308898463845253,-0.009061139076948166
9376,0.06698337197303772,-5.307886749505997e-05
9377,-0.6730152368545532,-0.6714403629302979
9378,0.005086815916001797,0.0070320735685527325
9379,0.07472002506256104,0.038428161293268204
9380,-0.515479326248169,-0.490856409072876
9381,0.019719623029232025,0.01722240447998047
9382,-0.012863591313362122,-0.06631584465503693
9383,-0.4225354492664337,-0.43569883704185486
9384,-3.2192366123199463,-3.22353458404541
9385,-6.331517219543457,-6.317476749420166
9386,0.020936032757163048,0.0398162305355072
9387,-0.13310907781124115,-0.13153418898582458
9388,-0.01224256306886673,-0.03166254982352257
9389,0.019352179020643234,0.04923766106367111
9390,-7.92382287979126,-7.930786609649658
9391,0.010301351547241211,0.17825809121131897
9392,-0.15368466079235077,-0.15339966118335724
9393,-4.437317371368408,-4.4393463134765625
9394,0.06069323420524597,0.12302887439727783
9395,0.01877589523792267,0.01992225833237171
9396,-0.12213680148124695,-0.12910087406635284
9397,0.02089514769613743,0.03977534547448158
9398,-0.0548010990023613,-0.040760338306427
9399,-0.0881703794002533,-0.08277757465839386
9400,-0.9494401216506958,-0.9182296991348267
9401,-0.19943857192993164,-0.23288816213607788
9402,-0.1631077080965042,-0.1453622579574585
9403,-1.6658291816711426,-1.7759928703308105
9404,-0.4893958568572998,-0.522845447063446
9405,-1.056469202041626,-1.0117813348770142
9406,-1.3756519556045532,-1.3776811361312866
9407,-6.756936550140381,-6.74289608001709
9408,-0.12344111502170563,-0.09667143225669861
9409,0.0201785396784544,0.03832828253507614
9410,-0.04335128515958786,-0.0796431452035904
9411,-0.34380337595939636,-0.34415972232818604
9412,0.002046961337327957,0.008405935019254684
9413,-0.3363063931465149,-0.336864709854126
9414,0.006684005260467529,0.024429453536868095
9415,-0.23270516097545624,-0.006301522254943848
9416,-2.609861373901367,-2.6118905544281006
9417,0.08296836912631989,0.0077698808163404465
9418,-4.080001354217529,-4.069864749908447
9419,-3.504229784011841,-3.5138542652130127
9420,-0.08178122341632843,-0.0712771788239479
9421,-0.05772881582379341,0.24450775980949402
9422,-1.6290582418441772,-1.6294145584106445
9423,0.01710311323404312,0.02346208691596985
9424,0.023384874686598778,0.013760541565716267
9425,-1.4657292366027832,-1.4753535985946655
9426,-2.7948572635650635,-2.7611403465270996
9427,-0.007347229868173599,0.0027897730469703674
9428,-0.24645164608955383,-0.25607597827911377
9429,0.0023910091258585453,0.003965896088629961
9430,-0.03039882332086563,-0.03626099228858948
9431,-0.03013189136981964,-0.016091132536530495
9432,-0.5124351382255554,-0.5131032466888428
9433,-0.050826773047447205,-0.09646166861057281
9434,-1.0085123777389526,-1.0085679292678833
9435,-0.30796390771865845,-0.30801939964294434
9436,0.024832833558321,0.019720792770385742
9437,-0.575469434261322,-0.5735241770744324
9438,-1.8064968585968018,-1.806853175163269
9439,-0.36705777049064636,-0.3695549964904785
9440,0.032994214445352554,0.03243495151400566
9441,0.152714341878891,0.21210825443267822
9442,-1.2769362926483154,-1.2011269330978394
9443,-0.06883566081523895,-0.03762520104646683
9444,-0.5092865228652954,-0.5093420147895813
9445,0.013685647398233414,0.006997689604759216
9446,0.030610300600528717,0.03833086043596268
9447,-0.6024268269538879,-0.6029860973358154
9448,-1.5493102073669434,-1.5552823543548584
9449,-0.33538204431533813,-0.32677945494651794
9450,0.08653682470321655,0.24006421864032745
9451,-0.2518302798271179,-0.25025540590286255
9452,-0.3974838852882385,-0.39496520161628723
9453,0.001625873614102602,-0.004236296750605106
9454,-1.041953444480896,-0.8155498504638672
9455,-1.874267816543579,-1.8369996547698975
9456,-4.526639938354492,-4.492922782897949
9457,0.011102408170700073,0.15423959493637085
9458,-0.08300890773534775,-0.09263323992490768
9459,-0.4666503071784973,-0.39084091782569885
9460,-0.10860441625118256,-0.07739395648241043
9461,-0.18966107070446014,-0.15977558493614197
9462,-5.019139289855957,-4.865612030029297
9463,0.09022026509046555,0.29782605171203613
9464,0.005469938740134239,-0.0012180190533399582
9465,0.3468261957168579,0.23591862618923187
9466,-0.43292340636253357,-0.4692152738571167
9467,-2.7108213901519775,-2.7111778259277344
9468,-0.05995785444974899,-0.028747394680976868
9469,-3.3438773155212402,-3.353501796722412
9470,0.018640998750925064,0.011676926165819168
9471,-1.131080150604248,-1.1334125995635986
9472,0.06312480568885803,0.015995439141988754
9473,0.012620205990970135,0.015138903632760048
9474,0.016289057210087776,0.0168822780251503
9475,0.047956351190805435,-0.027242135256528854
9476,-2.5061185359954834,-2.487968683242798
9477,-0.05792134255170822,-0.058556415140628815
9478,-1.7427842617034912,-1.7257245779037476
9479,-2.6011781692504883,-2.524519443511963
9480,-1.197285532951355,-1.1957106590270996
9481,0.0005211430252529681,-0.00014695239951834083
9482,-7.3171467781066895,-7.298266410827637
9483,0.07904102653265,0.22217820584774017
9484,0.027655668556690216,0.1707928478717804
9485,0.15068893134593964,0.20261679589748383
9486,0.05900876224040985,0.0055565121583640575
9487,0.024490317329764366,0.05820714682340622
9488,0.019362714141607285,0.18731945753097534
9489,-2.345263957977295,-2.3275184631347656
9490,-0.028791753575205803,0.008476432412862778
9491,0.03937016427516937,0.04709072411060333
9492,-0.02526118978857994,-0.025896262377500534
9493,-0.19435527920722961,-0.211625874042511
9494,-0.3473706841468811,-0.3301134705543518
9495,-5.766223907470703,-5.74160099029541
9496,-0.9812719225883484,-0.9672311544418335
9497,-0.13828429579734802,-0.19688384234905243
9498,-6.401082515716553,-6.401717662811279
9499,-6.690752983093262,-6.568705081939697
9500,-5.501104831695557,-5.4153289794921875
9501,0.027264241129159927,0.08959987759590149
9502,0.09344475716352463,0.07462339848279953
9503,-0.1972026824951172,-0.07515478134155273
9504,-0.056092582643032074,-0.06305665522813797
9505,0.04785153642296791,0.05324434116482735
9506,-0.2055623084306717,-0.2030436098575592
9507,0.006831284612417221,0.002533308230340481
9508,0.0017986912280321121,0.0065349917858839035
9509,0.05558519810438156,0.05552970618009567
9510,-0.019327856600284576,-0.04275701940059662
9511,-0.11522044986486435,-0.10117969661951065
9512,-1.3489165306091309,-1.046679973602295
9513,-4.022513389587402,-4.055963039398193
9514,-5.1489996910095215,-5.154861927032471
9515,-2.3464062213897705,-2.350247383117676
9516,-0.5014103651046753,-0.49946507811546326
9517,0.2979274094104767,1.4808156490325928
9518,-1.543211817741394,-1.5483238697052002
9519,-0.021449759602546692,-0.09535331279039383
9520,0.009559735655784607,0.36328500509262085
9521,-0.6521061658859253,-0.6148379445075989
9522,0.04789852350950241,0.35013508796691895
9523,-0.3060133159160614,-0.2946058511734009
9524,0.02317946031689644,0.01649150252342224
9525,-5.0607991218566895,-4.8928422927856445
9526,0.04536133259534836,0.3475978970527649
9527,-0.357773095369339,-0.4034079909324646
9528,-0.20404872298240662,-0.20991089940071106
9529,-0.007022606208920479,-0.012134646996855736
9530,-0.3295327425003052,-0.31239038705825806
9531,-1.0345916748046875,-1.0339984893798828
9532,-0.28312385082244873,-0.23843595385551453
9533,0.00334371579810977,0.034554172307252884
9534,-0.042865902185440063,-0.04716387763619423
9535,0.0026517219375818968,0.002295376965776086
9536,-2.7605903148651123,-2.763087749481201
9537,-0.002688752952963114,0.034579433500766754
9538,0.09432151913642883,0.019123034551739693
9539,-0.44473668932914734,-0.3689272999763489
9540,-0.22163619101047516,0.0047674477100372314
9541,0.006904967129230499,0.21855773031711578
9542,-1.461290955543518,-1.2348873615264893
9543,-0.8902372717857361,-0.6785844564437866
9544,0.004684821702539921,0.021744489669799805
9545,-0.057830460369586945,-0.03895026445388794
9546,0.024480076506733894,0.023921772837638855
9547,-0.021755456924438477,1.1611328125
9548,-1.7561112642288208,-1.7545363903045654
9549,-4.020107269287109,-4.00285005569458
9550,-0.4074665307998657,-0.3701983690261841
9551,-0.0583990253508091,-0.0443582683801651
9552,-0.42863109707832336,-0.41459035873413086
9553,-0.9353243112564087,-0.7845584154129028
9554,-5.014030933380127,-5.0374603271484375
9555,0.004403528291732073,0.021545885130763054
9556,0.0022426422219723463,0.019384998828172684
9557,0.000461341580376029,0.004773982334882021
9558,0.14195126295089722,0.14967182278633118
9559,-4.727022171020508,-4.7088727951049805
9560,-0.005915366113185883,-0.008412584662437439
9561,-0.16469591856002808,-0.15678510069847107
9562,-0.5484122037887573,-0.5111439824104309
9563,-1.8979532718658447,-1.866742730140686
9564,-8.972271919250488,-8.760619163513184
9565,0.06086384505033493,0.054891690611839294
9566,-9.653965950012207,-9.660930633544922
9567,-0.0012165084481239319,0.14192068576812744
9568,-0.023088941350579262,-0.03625230863690376
9569,-0.050695065408945084,-0.042784251272678375
9570,-0.05427510291337967,-0.05491017550230026
9571,-3.1842103004455566,-3.184878349304199
9572,-2.209777355194092,-2.215749502182007
9573,-0.10113214701414108,-0.10084714740514755
9574,-0.35409584641456604,-0.3463752865791321
9575,-0.09154301881790161,-0.09189935773611069
9576,0.004391251131892204,0.021533608436584473
9577,0.06029058247804642,0.04087059572339058
9578,0.15851828455924988,0.08461473137140274
9579,-0.3482001721858978,-0.13654741644859314
9580,0.02431613765656948,0.02375783398747444
9581,-5.735836982727051,-5.754658222198486
9582,0.04129672050476074,0.3435332775115967
9583,-6.485194206237793,-6.480881214141846
9584,-3.34836483001709,-3.3429718017578125
9585,0.014394836500287056,0.05727076530456543
9586,-0.21316705644130707,-0.21352340281009674
9587,-0.15126806497573853,-0.15182733535766602
9588,-0.6969864368438721,-0.6926738023757935
9589,-1.3575735092163086,-1.40470290184021
9590,0.08663280308246613,0.05318320542573929
9591,-2.7457327842712402,-2.7517049312591553
9592,0.045297011733055115,0.34753358364105225
9593,-4.845343112945557,-4.8439483642578125
9594,-0.004336241632699966,-0.003189878538250923
9595,-0.22683806717395782,-0.21823546290397644
9596,0.03147527575492859,0.10813407599925995
9597,-0.041113920509815216,-0.03060987778007984
9598,-0.19318276643753052,-0.20280709862709045
9599,-0.7121854424476624,-0.704274594783783
9600,0.04778957739472389,0.3500261604785919
9601,-0.04264902323484421,-0.052273355424404144
9602,-0.01574283465743065,-0.018075259402394295
9603,-0.3319878578186035,-0.33170285820961
9604,-0.06431342661380768,-0.08719608932733536
9605,-3.1954381465911865,-3.0523009300231934
9606,-0.0018185111694037914,-0.004150934983044863
9607,-0.09515891969203949,-0.09571819007396698
9608,-0.1135573536157608,-0.06886947154998779
9609,0.03307407721877098,0.03251481428742409
9610,-0.6423474550247192,-0.6894767880439758
9611,-3.9687957763671875,-3.971128225326538
9612,0.029574237763881683,0.022886279970407486
9613,-0.009574631229043007,-0.015436801128089428
9614,-1.2598905563354492,-1.2602468729019165
9615,0.010699130594730377,0.3129357099533081
9616,-0.0009375554509460926,-0.0016056508757174015
9617,0.0635957270860672,0.08563241362571716
9618,-2.3656129837036133,-2.365668535232544
9619,0.03312104567885399,0.032561782747507095
9620,-0.19137562811374664,-0.18998095393180847
9621,-4.216328144073486,-4.2201690673828125
9622,-3.522894859313965,-3.2964911460876465
9623,0.0011808519484475255,0.0014658517902716994
9624,-2.6192209720611572,-2.626185178756714
9625,-0.37275001406669617,-0.4829137921333313
9626,-4.040583610534668,-4.086218357086182
9627,-0.15142713487148285,-0.15345622599124908
9628,-0.2498014271259308,-0.26314809918403625
9629,-0.9351730346679688,-0.8979048132896423
9630,-0.31994134187698364,-0.36369848251342773
9631,-1.4228286743164062,-1.4271266460418701
9632,-1.064745306968689,-1.0469999313354492
9633,-0.5492448210716248,-0.5686342716217041
9634,-0.1477997601032257,-0.18124935030937195
9635,-4.432784557342529,-4.439748287200928
9636,-0.13839881122112274,-0.12125646322965622
9637,-0.02089715003967285,-0.019322263076901436
9638,-0.7630387544631958,-0.7257705330848694
9639,-1.2757492065429688,-1.2817213535308838
9640,-2.601152181625366,-2.5830023288726807
9641,0.024779168888926506,0.01966712810099125
9642,0.04197312518954277,0.05124185234308243
9643,-2.4384477138519287,-2.429845094680786
9644,-3.95729923248291,-3.9200310707092285
9645,-9.984200477600098,-10.051237106323242
9646,-0.004911297466605902,-0.0046262978576123714
9647,-0.018607880920171738,-0.021105099469423294
9648,-6.873678207397461,-6.85963773727417
9649,-0.0032244003377854824,-0.0012791426852345467
9650,-0.46976548433303833,-0.46837082505226135
9651,-0.15049393475055695,-0.15020893514156342
9652,-4.473387718200684,-4.5426154136657715
9653,-0.025509510189294815,0.008207321166992188
9654,0.01975778490304947,0.03790752962231636
9655,-3.4177825450897217,-3.1155457496643066
9656,-9.804366111755371,-9.785486221313477
9657,0.05633004382252693,0.05627455189824104
9658,0.01599830389022827,0.013501085340976715
9659,-0.014412039890885353,-0.027575407177209854
9660,0.02309788204729557,0.013473549857735634
9661,0.01265382207930088,0.015172519721090794
9662,-2.2067067623138428,-2.2110047340393066
9663,-0.5077714323997498,-0.5116124749183655
9664,-0.5203374624252319,-0.5102004408836365
9665,0.06837199628353119,0.23632875084877014
9666,0.01712513156235218,0.060001060366630554
9667,0.01235849317163229,0.01180018950253725
9668,-1.4970232248306274,-1.5304728746414185
9669,0.014620612375438213,0.02512465789914131
9670,-0.7062913179397583,-0.7519261837005615
9671,-0.1706656515598297,-0.17496362328529358
9672,-0.0834236592054367,-0.08283043652772903
9673,0.013321034610271454,0.04320651665329933
9674,0.034001316875219345,0.07868920266628265
9675,0.00265457178466022,0.002019498497247696
9676,-2.2071900367736816,-2.3180975914001465
9677,-1.1208347082138062,-1.1381052732467651
9678,-2.500120162963867,-2.500476598739624
9679,-0.017597101628780365,-0.0538889616727829
9680,-0.3124440312385559,-0.2984032928943634
9681,-2.125016450881958,-2.1920528411865234
9682,0.00880567729473114,0.014198482036590576
9683,-0.2741369605064392,-0.24425148963928223
9684,-0.027104411274194717,-0.027662714943289757
9685,-1.6714599132537842,-1.7152169942855835
9686,-0.0252337958663702,-0.02590189129114151
9687,-0.36855125427246094,-0.3705803453922272
9688,-4.057416915893555,-4.058052062988281
9689,0.018163636326789856,0.01875685714185238
9690,0.05711662396788597,0.11945226788520813
9691,-0.9974113702774048,-0.9968181848526001
9692,-0.3847332298755646,-0.3665834665298462
9693,-2.84149169921875,-2.847353935241699
9694,-1.9215617179870605,-1.6193251609802246
9695,-1.6917612552642822,-1.674504041671753
9696,0.05264071375131607,-0.0728822723031044
9697,0.01137312687933445,0.08803192526102066
9698,-5.627830982208252,-5.674960136413574
9699,-0.03385915607213974,-0.05268051475286484
9700,-1.0519285202026367,-1.0524868965148926
9701,-0.018767254427075386,-0.018482254818081856
9702,0.008272514678537846,0.026017963886260986
9703,-0.5335181355476379,-0.5329249501228333
9704,-0.2660490870475769,-0.2666841745376587
9705,0.08675306290388107,0.20294103026390076
9706,-0.7221372723579407,-0.6953675746917725
9707,-0.5983831882476807,-0.5536953210830688
9708,-0.15722233057022095,-0.035174429416656494
9709,0.034973084926605225,0.20292982459068298
9710,-3.3295116424560547,-3.3318440914154053
9711,0.006482190452516079,0.004149766638875008
9712,-0.322815477848053,-0.34008607268333435
9713,-3.0738918781280518,-3.0744500160217285
9714,-6.079830646514893,-6.062085151672363
9715,0.021607281640172005,0.03975702449679375
9716,-0.02018054574728012,0.0018561407923698425
9717,-0.17209619283676147,-0.169577494263649
9718,-0.828843891620636,-0.8958803415298462
9719,-2.2666821479797363,-2.267038583755493
9720,-0.0030835382640361786,-0.003642801195383072
9721,-0.07514899224042892,-0.0439385324716568
9722,-1.9079630374908447,-1.870694875717163
9723,-0.1649244725704193,-0.014158546924591064
9724,-0.11975035816431046,-0.156042218208313
9725,-0.38314446806907654,-0.36499470472335815
9726,-0.06415233761072159,-0.06482043117284775
9727,0.21829041838645935,0.37181782722473145
9728,-3.5997846126556396,-3.5972657203674316
9729,-0.20806695520877838,-0.2119079977273941
9730,0.12838445603847504,1.3112727403640747
9731,-8.578271865844727,-8.601154327392578
9732,-0.36071422696113586,-0.3801036477088928
9733,0.0139793511480093,0.01333925686776638
9734,-0.8643393516540527,-0.8668365478515625
9735,-3.5327115058898926,-3.6582343578338623
9736,-2.1725728511810303,-2.1824965476989746
9737,0.08992739021778107,0.014728901907801628
9738,0.037104178220033646,0.04249698296189308
9739,-0.5556204319000244,-0.5374706983566284
9740,0.022196531295776367,0.0028070975095033646
9741,-0.004666958004236221,0.0382089726626873
9742,-1.7020866870880127,-1.7005118131637573
9743,-0.007398549467325211,-0.006252186372876167
9744,0.0218026265501976,0.015114669688045979
9745,-0.37578797340393066,-0.3817601501941681
9746,-2.0206236839294434,-2.0065829753875732
9747,0.01208612322807312,-0.01079653948545456
9748,-3.506913185119629,-3.5015201568603516
9749,0.002435741014778614,0.016476498916745186
9750,-9.135401725769043,-9.14208984375
9751,-1.092002034187317,-1.1113914251327515
9752,-0.00987655483186245,0.02739163115620613
9753,-4.417202472686768,-4.424166202545166
9754,-1.5729504823684692,-1.5300744771957397
9755,-0.10805554687976837,-0.1118965893983841
9756,-0.1131955236196518,-0.18709906935691833
9757,-0.398053914308548,-0.39776891469955444
9758,-0.8512130379676819,-0.8532421588897705
9759,-0.5681837797164917,-0.565665066242218
9760,-0.14244696497917175,-0.1408720761537552
9761,-1.144531488418579,-1.1465606689453125
9762,-5.437023162841797,-5.484152317047119
9763,-1.7768580913543701,-1.5504544973373413
9764,-1.961608648300171,-1.8080812692642212
9765,-5.235112190246582,-5.2265095710754395
9766,0.07537137717008591,0.008334926329553127
9767,-6.6232686042785645,-6.625297546386719
9768,-1.5111905336380005,-1.500686526298523
9769,-1.55158269405365,-0.3686944246292114
9770,0.012583471834659576,-0.031173672527074814
9771,-0.677467405796051,-0.6780257225036621
9772,-0.9392222762107849,-0.9372770190238953
9773,-0.9401171207427979,-0.9468050599098206
9774,-1.1764605045318604,-1.1594009399414062
9775,-0.2494514137506485,-0.2313016653060913
9776,-0.08943287283182144,-0.08978921175003052
9777,0.0035178258549422026,0.011428640224039555
9778,0.10417861491441727,0.1899547576904297
9779,0.02891668677330017,0.015570023097097874
9780,-0.8086725473403931,-0.8218358755111694
9781,-3.0255587100982666,-2.998789072036743
9782,0.0719727948307991,0.0049363477155566216
9783,-0.05527743697166443,-0.06844080984592438
9784,-0.9075443148612976,-0.9061496257781982
9785,-0.007855219766497612,-0.008523315191268921
9786,0.02885371632874012,0.10551251471042633
9787,-1.3477689027786255,-1.3466225862503052
9788,0.14426247775554657,0.19619034230709076
9789,0.0033049974590539932,0.040573183447122574
9790,-0.007707089185714722,0.009352579712867737
9791,-0.08757524192333221,-0.08505654335021973
9792,-0.05239080637693405,-0.03513362258672714
9793,-0.5823440551757812,-0.6011654138565063
9794,-0.09657090902328491,-0.1717693954706192
9795,-1.660973310470581,-1.634203553199768
9796,0.2112666368484497,1.3941549062728882
9797,-0.017882466316223145,-0.05417432636022568
9798,0.3617991805076599,0.25089162588119507
9799,-2.2473080158233643,-2.170649290084839
9800,-0.15207454562187195,-0.12086409330368042
9801,-0.006430263165384531,-0.004855376202613115
9802,-0.561540424823761,-0.5595951676368713
9803,-2.0096895694732666,-1.972421407699585
9804,0.008039670996367931,0.0037416950799524784
9805,-4.4866461753845215,-4.509529113769531
9806,-1.9984920024871826,-1.9937556982040405
9807,-0.5249230265617371,-0.5254822969436646
9808,0.022907543927431107,0.027643844485282898
9809,-1.2826346158981323,-1.274723768234253
9810,0.008223657496273518,0.002361487364396453
9811,-4.124917984008789,-4.143725872039795
9812,-0.5911062955856323,-0.6099276542663574
9813,0.02364235371351242,0.029035158455371857
9814,-2.031912326812744,-1.8202595710754395
9815,0.044297099113464355,0.04968990385532379
9816,-9.59876823425293,-9.598175048828125
9817,-0.06171533837914467,-0.03494565933942795
9818,-5.981232166290283,-5.895456314086914
9819,-1.3212515115737915,-1.3441342115402222
9820,0.010179709643125534,0.04006519168615341
9821,-0.032661642879247665,-0.0027761608362197876
9822,-0.9386494159698486,-0.9074389934539795
9823,-0.9259516000747681,-0.7579948306083679
9824,-0.8651085495948792,-0.9014004468917847
9825,-1.2790226936340332,-1.315314531326294
9826,-0.09565159678459167,-0.09536659717559814
9827,-6.09428071975708,-6.076535224914551
9828,-0.04339288920164108,-0.056739553809165955
9829,-1.9959630966186523,-1.996631145477295
9830,0.024822669103741646,0.01785859651863575
9831,0.031943414360284805,0.10860221832990646
9832,-0.06806451082229614,0.04812346398830414
9833,-0.5969170928001404,-0.6028892397880554
9834,-3.0836246013641357,-3.0841827392578125
9835,0.09069252014160156,0.015494035556912422
9836,-0.015729885548353195,-0.01033708080649376
9837,-2.653611183166504,-2.6533260345458984
9838,-2.7302303314208984,-2.730788469314575
9839,-1.362287998199463,-1.2191507816314697
9840,0.05468598008155823,0.03180331736803055
9841,-0.028566408902406693,-0.014525650069117546
9842,0.023457827046513557,0.013833494856953621
9843,-0.0039603388868272305,0.003950475715100765
9844,-1.842096209526062,-1.790168285369873
9845,-0.029813194647431374,0.0013972632586956024
9846,-0.44331997632980347,-0.4212832748889923
9847,-0.015763334929943085,-0.016321638599038124
9848,-1.0886142253875732,-1.0892492532730103
9849,0.28163787722587585,1.4645261764526367
9850,-0.6939868927001953,-0.6693639755249023
9851,-1.2490119934082031,-1.2412914037704468
9852,-1.9264971017837524,-1.9437676668167114
9853,0.04526665806770325,0.025495750829577446
9854,-0.00028545898385345936,-0.0009535544086247683
9855,-1.4164457321166992,-1.2088398933410645
9856,-9.185909271240234,-9.222201347351074
9857,0.010010838508605957,0.22166359424591064
9858,0.1420561969280243,0.09978233277797699
9859,-0.3002764582633972,0.8826118111610413
9860,-0.030019313097000122,-0.012959644198417664
9861,-0.2382771223783493,-0.11622922122478485
9862,-0.7989965677261353,-0.8048587441444397
9863,-0.2518177032470703,-0.2524527907371521
9864,0.02047313004732132,0.09713193029165268
9865,-0.7060527801513672,-0.6814298629760742
9866,-0.3447776734828949,-0.34988969564437866
9867,0.2170153707265854,0.3705427646636963
9868,-0.3990074694156647,-0.35613152384757996
9869,-0.25022509694099426,-0.22345542907714844
9870,-3.378582239151001,-3.3684451580047607
9871,0.001391662168316543,0.0029665492475032806
9872,-0.9986972212791443,-1.0349891185760498
9873,0.004729717969894409,0.02198690176010132
9874,-2.6588292121887207,-2.682258367538452
9875,-0.13938529789447784,-0.144497349858284
9876,0.008684610016644001,0.0028224396519362926
9877,-0.6282418370246887,-0.3260052800178528
9878,-0.011696040630340576,0.047697871923446655
9879,-0.2251121997833252,-0.2320762723684311
9880,0.012682764790952206,0.019041739404201508
9881,0.006275057327002287,0.001977081410586834
9882,0.09345238655805588,0.07463102787733078
9883,-8.223699569702148,-8.218963623046875
9884,-3.2447590827941895,-3.2431840896606445
9885,-0.06392339617013931,-0.06427973508834839
9886,-0.49449801445007324,-0.568401575088501
9887,-3.957482099533081,-3.7310783863067627
9888,-0.28302091360092163,-0.2658785581588745
9889,-0.5062006115913391,-0.4998416304588318
9890,-0.013753047212958336,-0.016085471957921982
9891,0.06503262370824814,0.0456126369535923
9892,-0.04932345449924469,-0.012055270373821259
9893,-0.041737619787454605,-0.004469435662031174
9894,-0.04087315499782562,0.18553048372268677
9895,-5.368594646453857,-5.371091842651367
9896,0.022608842700719833,0.027345143258571625
9897,-2.2460098266601562,-2.264831304550171
9898,0.15397579967975616,0.04381202906370163
9899,-1.0298765897750854,-1.0158357620239258
9900,-0.010315719991922379,0.006826636381447315
9901,-0.0659552812576294,-0.08938444405794144
9902,0.004794030450284481,0.029416939243674278
9903,0.010213283821940422,-0.0029500843957066536
9904,-8.395874977111816,-8.40098762512207
9905,0.07498393952846527,0.03122679330408573
9906,0.019572880119085312,-0.003856280818581581
9907,-2.399815559387207,-2.4036567211151123
9908,0.03974224254488945,0.016313081607222557
9909,-5.544633865356445,-5.544990539550781
9910,-0.1475975513458252,-0.16701754927635193
9911,-0.0813198983669281,-0.10474906116724014
9912,0.00520326616242528,0.01924402453005314
9913,-1.7305128574371338,-1.7328453063964844
9914,-5.987879753112793,-6.005150318145752
9915,-2.836066484451294,-2.8367063999176025
9916,0.022338474169373512,0.06521440297365189
9917,0.060893163084983826,0.05492100864648819
9918,0.03399655595421791,0.07868444174528122
9919,-1.1245782375335693,-0.8223416805267334
9920,-0.7205883860588074,-0.722617506980896
9921,-0.04779399186372757,-0.054758064448833466
9922,-0.11663566529750824,-0.12047670781612396
9923,0.014323046430945396,0.024460049346089363
9924,-0.10392901301383972,-0.10595811903476715
9925,0.01575644314289093,0.009068485349416733
9926,0.029401402920484543,0.17253859341144562
9927,-0.7295101881027222,-0.7315393090248108
9928,0.011778678745031357,0.0092814601957798
9929,-0.026642045006155968,-0.016505042091012
9930,0.035320281982421875,-0.0902027040719986
9931,0.0076332129538059235,0.008779576048254967
9932,0.05602424964308739,0.19916144013404846
9933,-1.0885615348815918,-1.094423770904541
9934,-3.288363218307495,-3.2364354133605957
9935,-1.088634967803955,-1.1084058284759521
9936,0.01695006713271141,0.00998599547892809
9937,-1.9864444732666016,-1.999791145324707
9938,-1.0288712978363037,-1.026926040649414
9939,-3.040900945663452,-2.8292481899261475
9940,-0.6309652328491211,-0.6041955351829529
9941,0.005789133720099926,0.015926137566566467
9942,0.29056209325790405,1.4734503030776978
9943,0.038902804255485535,0.06878829002380371
9944,-0.5630124807357788,-0.5630679726600647
9945,-1.8977142572402954,-1.889803409576416
9946,-0.21299861371517181,-0.1957414299249649
9947,-0.010051591321825981,0.007008077576756477
9948,-8.198945045471191,-8.212291717529297
9949,-0.606559693813324,-0.607194721698761
9950,-0.5254946947097778,-0.5255501866340637
9951,0.002581976354122162,0.0019469030667096376
9952,0.016368914395570755,0.02687295898795128
9953,-1.5284329652786255,-1.5309301614761353
9954,-4.692556381225586,-4.673676013946533
9955,0.030948497354984283,0.024976342916488647
9956,-0.5075918436050415,-0.5079481601715088
9957,0.05531304329633713,0.0081836748868227
9958,-0.031678128987550735,0.11908778548240662
9959,-0.17405250668525696,-0.16001173853874207
9960,-1.9516823291778564,-1.965029001235962
9961,-3.171360731124878,-3.177222967147827
9962,-0.35677459836006165,-0.3490540385246277
9963,-0.8692114949226379,-0.8695678114891052
9964,0.07867679744958878,0.04350939765572548
9965,-1.4784377813339233,-1.478996992111206
9966,-1.0009379386901855,-1.0068001747131348
9967,-3.6293649673461914,-3.652794122695923
9968,-0.0226844921708107,0.020191438496112823
9969,-4.57481575012207,-4.557673454284668
9970,0.015676358714699745,0.03273602947592735
9971,-0.2646118402481079,-0.038208186626434326
9972,0.004118087701499462,0.021260444074869156
9973,-0.6996057629585266,-0.6942129731178284
9974,-3.982541799545288,-3.981147289276123
9975,0.06989413499832153,-0.05562885105609894
9976,-0.11093270033597946,0.24279257655143738
9977,-1.955181360244751,-1.6014561653137207
9978,-0.0008767375256866217,0.000698149437084794
9979,-0.04043687880039215,-0.03929051756858826
9980,0.10369569808244705,0.18947184085845947
9981,-1.6860060691833496,-1.6592363119125366
9982,-2.372241735458374,-2.347618818283081
9983,-0.0013462380738928914,-0.0020143333822488785
9984,-3.7727179527282715,-3.7732760906219482
9985,0.056058626621961594,0.008929256349802017
9986,-0.02011144906282425,-0.020670711994171143
9987,-0.24272166192531586,-0.24336175620555878
9988,-0.7733337879180908,-0.7740018963813782
9989,-0.09346184134483337,-0.09579426795244217
9990,-0.19828736782073975,-0.2180582731962204
9991,-1.8262763023376465,-1.8243310451507568
9992,0.06316903233528137,0.016039660200476646
9993,-0.5170233845710754,-0.4998810291290283
9994,-0.3900018632411957,-0.39429986476898193
9995,-0.1969117820262909,-0.19662678241729736
9996,-0.009017998352646828,0.14174792170524597
9997,0.0011373255401849747,0.007496299222111702
9998,-6.400742053985596,-6.400457382202148
9999,0.00877266563475132,0.003660624846816063
10000,0.07075626403093338,0.11489589512348175
10001,-0.14026637375354767,-0.12083809077739716
10002,0.008093921467661858,-0.0029937298968434334
10003,0.128360316157341,0.11663234978914261
10004,-0.8123973608016968,-0.7772097587585449
10005,0.12321816384792328,0.008906878530979156
10006,-0.0114102428779006,-0.014025292359292507
10007,-0.5685422420501709,-0.568816602230072
10008,0.08445122092962265,0.07414304465055466
10009,-1.463572382926941,-0.9168416857719421
10010,-1.123092532157898,-1.1395361423492432
10011,-1.169818639755249,-1.1622743606567383
10012,-3.3965132236480713,-3.377084732055664
10013,-0.8021374940872192,-0.7682280540466309
10014,-3.2163314819335938,-3.2071831226348877
10015,-1.9682996273040771,-1.963505744934082
10016,-0.05259716883301735,-0.0450529009103775
10017,-0.10921328514814377,-0.04093386232852936
10018,-0.13862521946430206,0.11241269111633301
10019,-0.7855650186538696,-0.7685271501541138
10020,-2.2274727821350098,-2.2300877571105957
10021,-5.8465800285339355,-5.845129013061523
10022,0.047575753182172775,0.034731682389974594
10023,-0.011393535882234573,-0.01125447079539299
10024,-2.1027445793151855,-2.1200380325317383
10025,-7.274794101715088,-7.02608585357666
10026,-3.82939076423645,-3.805607795715332
10027,-0.02198031358420849,-0.010670240968465805
10028,-0.05448363721370697,-0.05073864758014679
10029,-0.5378278493881226,-0.5657434463500977
10030,0.0032135602086782455,0.00017718225717544556
10031,-3.733799934387207,-3.714663028717041
10032,-1.2356373071670532,-1.235498309135437
10033,-5.458982944488525,-5.462679386138916
10034,-0.07390306890010834,-0.09313098341226578
10035,0.01813461259007454,-0.013164409436285496
10036,-7.079708099365234,-7.156872272491455
10037,0.0038320766761898994,0.00757706630975008
10038,-1.2884992361068726,-1.254713535308838
10039,0.006084641441702843,0.0025061327032744884
10040,-0.054355327039957047,-0.05697037652134895
10041,0.01859145797789097,0.03493892401456833
10042,-0.03208564966917038,-0.043173301964998245
10043,-0.9907097220420837,-0.9201717972755432
10044,-0.03428829833865166,-0.03456266224384308
10045,-0.05113974213600159,-0.05668021738529205
10046,-0.19536606967449188,-0.19391502439975739
10047,-0.0064310417510569096,-0.004979999735951424
10048,-0.14480231702327728,-0.13922256231307983
10049,-0.027771219611167908,-0.018622897565364838
10050,-0.8319392800331116,-0.8164374828338623
10051,0.11141252517700195,0.26519566774368286
10052,-0.8598658442497253,-0.8484168648719788
10053,-0.8743709921836853,-0.8630609512329102
10054,0.21857358515262604,0.20153677463531494
10055,0.03806198015809059,0.01883406937122345
10056,-0.0006135543808341026,0.0041803582571446896
10057,-9.764795303344727,-9.75835132598877
10058,0.0010831549298018217,0.0025341969449073076
10059,-0.007209581322968006,-0.00146414153277874
10060,0.005802481435239315,0.0002620092127472162
10061,-2.053987741470337,-2.053274631500244
10062,0.010824546217918396,0.1646076738834381
10063,-1.9166216850280762,-1.9011198282241821
10064,-0.03234698623418808,-0.043348923325538635
10065,-11.154388427734375,-11.236771583557129
10066,-3.0907063484191895,-3.1055757999420166
10067,-0.06129811704158783,-0.0668385922908783
10068,0.022222867235541344,0.02780262380838394
10069,-0.6737290024757385,-0.6740033626556396
10070,-0.4323692321777344,-0.4259249269962311
10071,0.01896161586046219,0.004092097282409668
10072,-0.2134142965078354,-0.19637642800807953
10073,-0.018093017861247063,0.04035956412553787
10074,-0.06257409602403641,-0.02878841757774353
10075,-0.061527371406555176,-0.11265038698911667
10076,-0.7464461326599121,-0.7401654124259949
10077,-0.4206581711769104,-0.38391920924186707
10078,-3.4046974182128906,-3.410238027572632
10079,-1.0440815687179565,-1.03263258934021
10080,-0.17623740434646606,-0.17808040976524353
10081,-1.6513422727584839,-1.6493334770202637
10082,-0.7608230710029602,-0.7456899285316467
10083,-0.3114854395389557,-0.3117597997188568
10084,0.002653616014868021,0.007447528652846813
10085,0.009729161858558655,0.004181746393442154
10086,0.05742748826742172,0.0063044726848602295
10087,-1.0534640550613403,-1.0385628938674927
10088,-0.05224299430847168,-0.04789993539452553
10089,-0.007086045108735561,-0.0027429871261119843
10090,-2.333808660507202,-2.265529155731201
10091,0.06744762510061264,0.13509546220302582
10092,-0.14015299081802368,-0.07187357544898987
10093,-1.7657389640808105,-1.7650258541107178
10094,-0.05815843492746353,-0.0468483604490757
10095,-3.9713590145111084,-3.965613603591919
10096,0.10681965947151184,0.9601948857307434
10097,-0.04672781750559807,-0.042385123670101166
10098,-1.31169593334198,-1.394079327583313
10099,-0.395797997713089,-0.3787601590156555
10100,0.028223950415849686,0.02893706038594246
10101,-1.311427354812622,-1.2965261936187744
10102,-0.35524508357048035,-0.3663327395915985
10103,-0.03196068853139877,-0.02065061777830124
10104,0.010621070861816406,0.2593293786048889
10105,0.1514575332403183,0.27506160736083984
10106,0.022256365045905113,0.041684649884700775
10107,0.018833840265870094,0.023176535964012146
10108,-0.4786098599433899,-0.478884220123291
10109,-0.9393249750137329,-1.021708369255066
10110,0.03292882442474365,0.016485242173075676
10111,0.05415660887956619,0.04334380477666855
10112,-2.601848602294922,-2.607395887374878
10113,-0.30800962448120117,-0.3851740062236786
10114,-2.9916813373565674,-2.9873383045196533
10115,0.003705548355355859,0.0010904987575486302
10116,-0.6349200010299683,-0.6301260590553284
10117,-7.297522068023682,-7.312391757965088
10118,-0.048230502754449844,-0.02880221977829933
10119,-6.233180046081543,-6.174727439880371
10120,0.053539738059043884,0.041413161903619766
10121,-4.212650775909424,-4.229094505310059
10122,-0.27273258566856384,-0.27259352803230286
10123,-0.12994973361492157,-0.12293673306703568
10124,-0.004608619958162308,-0.032524224370718
10125,-0.0036220215260982513,0.044497426599264145
10126,0.16532211005687714,0.4163600206375122
10127,0.00826739240437746,0.015811657533049583
10128,-0.043131228536367416,-0.05376491695642471
10129,-0.03896259143948555,-0.0346195325255394
10130,-1.656798005104065,-1.65864098072052
10131,-2.7709038257598877,-2.7051656246185303
10132,0.08979114145040512,0.16032905876636505
10133,-0.2342085987329483,-0.2621242105960846
10134,-0.02981925755739212,-0.012781400233507156
10135,-0.1559208780527115,-0.03231680393218994
10136,-0.022417616099119186,-0.02040882408618927
10137,-5.968090057373047,-5.944307327270508
10138,-1.7836970090866089,-1.7781171798706055
10139,-6.0589189529418945,-6.071763038635254
10140,-8.758520126342773,-8.734737396240234
10141,-0.807413637638092,-0.8173201680183411
10142,-2.3840508460998535,-2.44380259513855
10143,0.006061994470655918,0.004218996502459049
10144,-0.7621989250183105,-0.7730116844177246
10145,-0.03581175580620766,-0.03436071425676346
10146,0.01094791293144226,0.0003142259083688259
10147,-0.7754088640213013,-0.7698291540145874
10148,-0.2680398225784302,-0.2003919780254364
10149,0.025549426674842834,0.09319726377725601
10150,-0.16965168714523315,-0.16530899703502655
10151,-1.8181426525115967,-1.784356951713562
10152,0.0017152889631688595,0.006509201601147652
10153,-0.09463515877723694,-0.09767153859138489
10154,0.03792448341846466,0.07183393836021423
10155,-0.20820292830467224,0.13346999883651733
10156,-0.11391179263591766,-0.11945226788520813
10157,-0.08022592216730118,-0.08284097164869308
10158,-0.06455930322408676,-0.07446581870317459
10159,-2.6022422313690186,-2.6048572063446045
10160,-4.99951171875,-4.984610557556152
10161,-0.005529077723622322,0.054812245070934296
10162,-12.327930450439453,-12.333471298217773
10163,-0.0589224174618721,-0.07815033197402954
10164,0.039892856031656265,0.020664941519498825
10165,0.005122101400047541,0.02425900474190712
10166,-1.6675539016723633,-1.6309434175491333
10167,-0.5741029381752014,-0.5851048827171326
10168,-0.17524923384189606,-0.18588292598724365
10169,-1.5730351209640503,-1.5638868808746338
10170,0.002786694560199976,-0.0007918141782283783
10171,-2.193727731704712,-2.2110211849212646
10172,0.022504907101392746,0.02321801707148552
10173,-0.24178549647331238,-0.3241688311100006
10174,0.01946580410003662,0.030775876715779305
10175,-3.6715762615203857,-3.682663917541504
10176,-1.9373292922973633,-1.9335843324661255
10177,0.015093483962118626,0.032131340354681015
10178,-0.1502033919095993,-0.14586032927036285
10179,0.012547779828310013,0.01604941487312317
10180,-0.8808189034461975,-0.864471435546875
10181,-0.9915778040885925,-0.9867838621139526
10182,-0.011297596618533134,-0.014333974570035934
10183,0.17052815854549408,0.156703382730484
10184,-0.005346627905964851,-0.020216146484017372
10185,-0.03669806942343712,-0.06461367011070251
10186,0.0033682887442409992,0.0007532392628490925
10187,-0.23756268620491028,-0.23321999609470367
10188,0.03133009374141693,0.015404041856527328
10189,-1.512012243270874,-1.5044679641723633
10190,0.017864976078271866,0.08614440262317657
10191,0.03071892261505127,0.013682112097740173
10192,-2.203798532485962,-2.2809629440307617
10193,-0.44898316264152527,-0.4398348331451416
10194,0.02050206810235977,0.06928281486034393
10195,0.047531988471746445,0.04405255615711212
10196,0.04016263410449028,0.02093471959233284
10197,-3.961439609527588,-4.084176540374756
10198,-0.001452296506613493,0.00482843816280365
10199,-2.4892358779907227,-2.4654529094696045
10200,0.0031222724355757236,0.009403007104992867
10201,-0.14860773086547852,-0.14715668559074402
10202,-0.11283010989427567,-0.10138113796710968
10203,-1.6664057970046997,-1.6774934530258179
10204,-0.0444134846329689,-0.01053977757692337
10205,-3.3176586627960205,-3.363656997680664
10206,-5.285526275634766,-5.2660980224609375
10207,-0.72886723279953,-0.6950815320014954
10208,-2.415006399154663,-2.3783960342407227
10209,-0.027510974556207657,-0.0037280693650245667
10210,0.0052741896361112595,-0.0002732258290052414
10211,-1.8282380104064941,-1.826229214668274
10212,-0.22544188797473907,-0.21054071187973022
10213,-0.06611590832471848,-0.05121472477912903
10214,-7.022906303405762,-7.025521278381348
10215,-0.0006965100765228271,0.04344312101602554
10216,-0.44168615341186523,-0.4589795768260956
10217,0.000686916580889374,0.0008259819005616009
10218,-1.9656864404678345,-1.9486485719680786
10219,-1.3206373453140259,-1.3143566846847534
10220,0.015592175535857677,0.052202604711055756
10221,-7.056305885314941,-6.9880266189575195
10222,-0.268072247505188,-0.22141411900520325
10223,0.15624265372753143,0.04193136468529701
10224,-0.09939120709896088,-0.065605528652668
10225,-9.504844665527344,-9.495696067810059
10226,0.046272486448287964,0.04279305413365364
10227,-12.223649978637695,-12.063942909240723
10228,-0.7773296236991882,-0.7771905660629272
10229,0.0019091350259259343,-0.0007059144554659724
10230,0.029476195573806763,-0.048889875411987305
10231,-0.47695043683052063,-0.47681137919425964
10232,-2.1169610023498535,-2.120539426803589
10233,-0.7553361654281616,-0.7065553665161133
10234,-0.928774356842041,-0.909637451171875
10235,-0.04621776193380356,-0.05652593821287155
10236,0.10308461636304855,0.020701291039586067
10237,0.03321768715977669,0.00191866559907794
10238,-5.088322162628174,-5.017784595489502
10239,0.014566121622920036,0.00356418639421463
10240,-2.539799928665161,-2.516016960144043
10241,-0.0017749667167663574,-0.011681484058499336
10242,0.023444892838597298,0.029024649411439896
10243,-0.18751922249794006,-0.1788056492805481
10244,-1.8152248859405518,-1.8104310035705566
10245,-4.112137317657471,-4.1285810470581055
10246,-0.03981375694274902,-0.11817982792854309
10247,-0.2848026752471924,-0.13101956248283386
10248,-0.032206855714321136,0.014451276510953903
10249,-0.1940286010503769,-0.1702456921339035
10250,-0.5907950401306152,-0.5816466808319092
10251,-5.555893421173096,-5.540992259979248
10252,-3.177152395248413,-3.208451509475708
10253,0.0025223649572581053,0.006865422707051039
10254,-0.8384363651275635,-0.8548799753189087
10255,-0.04304974526166916,-0.04859021678566933
10256,-6.600644111633301,-6.563905239105225
10257,-0.13880112767219543,-0.13866205513477325
10258,-0.009308496490120888,-0.007857454009354115
10259,0.0036908877082169056,0.001075838110409677
10260,0.0016166120767593384,-0.0039308033883571625
10261,-4.046605110168457,-4.031472206115723
10262,-0.3080715239048004,-0.31155094504356384
10263,0.13174456357955933,0.009007569402456284
10264,-0.7652063965797424,-0.6994683742523193
10265,0.07217062264680862,0.06044264882802963
10266,0.05010399594902992,0.13363349437713623
10267,-0.03641894459724426,-0.04705262929201126
10268,0.1532144993543625,0.49488744139671326
10269,-4.1216325759887695,-4.115351676940918
10270,-2.6702194213867188,-2.687256336212158
10271,-0.7852851748466492,-0.7777408957481384
10272,-0.2526039779186249,-0.2561824917793274
10273,-4.2155351638793945,-4.214084148406982
10274,-0.052059054374694824,-0.052333418279886246
10275,-2.037385940551758,-2.029841661453247
10276,-0.38280242681503296,-0.39872848987579346
10277,0.01867152377963066,0.01563514582812786
10278,-0.11370963603258133,-0.10891572386026382
10279,-0.02282474935054779,-0.01848169043660164
10280,-3.3481149673461914,-3.3516666889190674
10281,-0.5875713229179382,-0.5911230444908142
10282,-0.006779075134545565,-0.0019851624965667725
10283,-0.6045861840248108,-0.6010845303535461
10284,-5.4179253578186035,-5.406615257263184
10285,-5.222377300262451,-5.202949047088623
10286,-0.41682541370391846,-0.3829159736633301
10287,-0.10906930267810822,-0.2627369165420532
10288,-3.865645408630371,-3.868260383605957
10289,-0.45451661944389343,-0.43747878074645996
10290,0.0944422036409378,0.07117307931184769
10291,-1.0562337636947632,-1.0492208003997803
10292,-0.19707553088665009,-0.2026229351758957
10293,-0.07639718800783157,-0.061496004462242126
10294,0.008286962285637856,0.042072638869285583
10295,0.0025016367435455322,0.007295549381524324
10296,-0.8814457058906555,-0.8751649856567383
10297,-0.015205003321170807,-0.008191997185349464
10298,-0.2045154869556427,-0.22095906734466553
10299,-4.678029537200928,-4.658892631530762
10300,-6.397047996520996,-6.475413799285889
10301,-0.8523014187812805,-0.8541443943977356
10302,-0.4793787896633148,-0.4602418839931488
10303,0.0889730378985405,0.15951095521450043
10304,-0.06810590624809265,-0.06376320868730545
10305,-0.09015414118766785,-0.09569461643695831
10306,-0.021968267858028412,-0.05326728895306587
10307,-1.1497365236282349,-1.17765212059021
10308,-2.618557929992676,-2.6211729049682617
10309,-0.27677038311958313,-0.2692261338233948
10310,-0.40928035974502563,-0.4123167395591736
10311,-0.5203384160995483,-0.5039909482002258
10312,-0.009084566496312618,-0.011699615977704525
10313,-3.798534631729126,-3.8582863807678223
10314,-0.38552120327949524,-0.38538214564323425
10315,-1.7955412864685059,-1.7616676092147827
10316,-0.0011927736923098564,0.06454523652791977
10317,-0.5999773740768433,-0.516447901725769
10318,-1.7701191902160645,-1.646515130996704
10319,-1.509595513343811,-1.4614760875701904
10320,-3.326983690261841,-3.328826665878296
10321,0.015864240005612373,0.005230553913861513
10322,0.020425334572792053,0.03622771054506302
10323,0.10280168056488037,0.020418353378772736
10324,0.09624235332012177,0.9496175646781921
10325,-0.01761084794998169,-0.011166535317897797
10326,-0.32651829719543457,-0.2607802748680115
10327,-6.442277908325195,-6.459571361541748
10328,-0.7435617446899414,-0.7438361048698425
10329,-0.37640416622161865,-0.3874061107635498
10330,0.03172576427459717,0.046626947820186615
10331,-1.0832273960113525,-1.1064965724945068
10332,-0.22888728976249695,-0.22916166484355927
10333,0.022300519049167633,0.016753103584051132
10334,-1.184901237487793,-1.1801073551177979
10335,-2.4457244873046875,-2.3969438076019287
10336,-0.03531651943922043,-0.0371595174074173
10337,-0.11675552278757095,-0.13319909572601318
10338,0.016787545755505562,0.053397975862026215
10339,-0.1474612057209015,0.012246295809745789
10340,-0.03858058527112007,0.008077546954154968
10341,0.09082485735416412,0.0136604905128479
10342,0.03845147788524628,0.04759979993104935
10343,-0.0016776956617832184,-0.004714073613286018
10344,-0.057127922773361206,0.008610084652900696
10345,0.02970116212964058,0.07384079694747925
10346,-0.15100902318954468,-0.1658785492181778
10347,-2.5917742252349854,-2.5953526496887207
10348,0.0024630173575133085,-0.0001520321238785982
10349,-2.279628038406372,-2.279489040374756
10350,0.05295220762491226,0.10107165575027466
10351,-5.736626625061035,-5.742166996002197
10352,-0.6813771724700928,-0.6869246363639832
10353,-2.9304158687591553,-2.806811809539795
10354,0.10439059138298035,0.02200726419687271
10355,-0.3092018663883209,-0.31278038024902344
10356,-0.5393669605255127,-0.531822681427002
10357,0.015174426138401031,-0.014922056347131729
10358,0.0359618216753006,0.004662799183279276
10359,-3.9248855113983154,-3.378154754638672
10360,-0.7964086532592773,-0.7597982287406921
10361,-4.297762393951416,-4.289048671722412
10362,-1.666670560836792,-1.6831141710281372
10363,-2.5149102210998535,-2.5167531967163086
10364,-7.698263168334961,-7.691819190979004
10365,-0.5687441229820251,-0.5348346829414368
10366,-0.3088635206222534,-0.2622053921222687
10367,0.03428306058049202,0.023974884301424026
10368,-0.31421801447868347,-0.3168330490589142
10369,0.012433076277375221,0.028235452249646187
10370,-0.06284906715154648,0.004798769950866699
10371,0.09057359397411346,0.04457539692521095
10372,-5.345337867736816,-5.336189270019531
10373,-1.7914860248565674,-1.8079296350479126
10374,-0.4114209711551666,0.44195425510406494
10375,-6.074967384338379,-6.0397796630859375
10376,-1.7657389640808105,-1.7650258541107178
10377,-0.34605520963668823,-0.34231022000312805
10378,-1.3551781177520752,-1.3864772319793701
10379,-1.481608510017395,-1.4980521202087402
10380,-3.723294734954834,-3.721843719482422
10381,-3.2441399097442627,-3.2476916313171387
10382,-2.915375232696533,-2.9078309535980225
10383,-2.890256881713867,-2.8839762210845947
10384,-3.7329177856445312,-3.7347607612609863
10385,-0.2822590172290802,-0.2943855822086334
10386,-1.2836320400238037,-1.2854750156402588
10387,-0.8679795861244202,-0.8642346262931824
10388,-0.10441592335700989,-0.10067093372344971
10389,0.04691936820745468,0.04343993589282036
10390,-0.1227637231349945,-0.11631941050291061
10391,0.01259133592247963,0.009039584547281265
10392,-0.5245624780654907,-0.5418559312820435
10393,0.07499922811985016,0.05173010379076004
10394,0.06480710953474045,0.05196303501725197
10395,-0.11487208306789398,-0.11342104524374008
10396,-5.277588367462158,-5.273245334625244
10397,-3.949920177459717,-3.90578031539917
10398,-5.876376152038574,-5.874925136566162
10399,0.06311933696269989,0.03302285075187683
10400,-0.9234750866889954,-0.9043382406234741
10401,0.002622344298288226,0.00696540204808116
10402,0.001981812994927168,0.007727252785116434
10403,-0.056238170713186264,-0.04478919878602028
10404,0.005357425659894943,0.03914310038089752
10405,-3.7347679138183594,-3.728487253189087
10406,0.011985091492533684,0.02778746746480465
10407,0.03356096148490906,0.10409888625144958
10408,-0.5349400639533997,-0.5385185480117798
10409,-0.01132519356906414,-0.00758020393550396
10410,-0.1175789013504982,-0.11323584616184235
10411,-5.084315299987793,-5.11561393737793
10412,-3.7685375213623047,-3.7986340522766113
10413,-4.584134578704834,-4.589682102203369
10414,-1.1089180707931519,-1.0897811651229858
10415,-0.6628373265266418,-0.6683847904205322
10416,-0.0016004033386707306,-0.029516007751226425
10417,-0.8444828391075134,-0.8274449706077576
10418,-0.0047777071595191956,-0.08194208145141602
10419,0.013259544968605042,0.08379746973514557
10420,-0.006728296168148518,-0.002983306534588337
10421,-0.14616283774375916,-0.14241784811019897
10422,-0.006253679282963276,0.009248172864317894
10423,-2.9600658416748047,-2.9901623725891113
10424,-0.22282908856868744,-0.13929958641529083
10425,0.05509883537888527,0.10387957841157913
10426,-3.377533435821533,-3.389261245727539
10427,-0.5065860152244568,-0.5022429823875427
10428,-0.07580840587615967,-0.07566934078931808
10429,-0.029630661010742188,-0.046074241399765015
10430,0.08166255801916122,0.3007330000400543
10431,-0.009711464866995811,-0.00536876916885376
10432,-0.20418336987495422,-0.19273440539836884
10433,-1.7415640354156494,-1.7574901580810547
10434,0.07574647665023804,0.29481691122055054
10435,-1.8920968770980835,-1.9069663286209106
10436,-1.0223133563995361,-1.0135997533798218
10437,0.00309540331363678,0.01180896908044815
10438,-0.33737707138061523,-0.33258315920829773
10439,0.09310300648212433,0.12829066812992096
10440,-0.41712886095046997,-0.43095362186431885
10441,-0.007421281188726425,-0.003078223206102848
10442,-1.7129274606704712,-1.7147704362869263
10443,-0.004662100225687027,0.000917656347155571
10444,-3.094935894012451,-3.1087605953216553
10445,-1.199688196182251,-1.2052286863327026
10446,-2.5668222904205322,-2.5779099464416504
10447,0.05102944001555443,0.08621710538864136
10448,-1.8782833814620972,-1.878144383430481
10449,-0.05425409600138664,-0.054528459906578064
10450,0.013888983987271786,0.030926842242479324
10451,-4.725679397583008,-4.676898956298828
10452,-5.733736991882324,-5.752964973449707
10453,0.001377355307340622,-0.02871912717819214
10454,0.030897261574864388,0.0029816576279699802
10455,-0.0872172862291336,-0.026875965297222137
10456,-0.2572565972805023,-0.22347092628479004
10457,0.009456658735871315,0.007613660302013159
10458,-0.32381388545036316,-0.32642892003059387
10459,-8.393445014953613,-8.398985862731934
10460,0.16768790781497955,0.15386313199996948
10461,0.025652192533016205,0.009208612143993378
10462,-0.6434850096702576,-0.6420339345932007
10463,0.039528440684080124,0.2585988938808441
10464,0.1159861758351326,0.36702409386634827
10465,-0.5434650778770447,-0.5196821689605713
10466,-0.3670352101325989,-0.36075446009635925
10467,-3.6500868797302246,-3.5824391841888428
10468,-0.45207369327545166,-0.4054155647754669
10469,-0.303725928068161,-0.3063409626483917
10470,0.009184664115309715,0.0054882667027413845
10471,-0.873859167098999,-0.876895546913147
10472,-3.111588478088379,-3.1222219467163086
10473,-0.13306456804275513,-0.14297108352184296
10474,-0.23116368055343628,-0.2220153659582138
10475,-0.8880745768547058,-0.887361466884613
10476,0.13384152948856354,0.011104527860879898
10477,-9.62283706665039,-9.633649826049805
10478,0.004788075108081102,0.010533515363931656
10479,0.0073785060085356236,0.005535507574677467
10480,0.0050357431173324585,-0.046087272465229034
10481,-1.8697956800460815,-1.8696566820144653
10482,-0.13310280442237854,-0.1273573637008667
10483,-2.5311155319213867,-2.5246710777282715
10484,0.0027002848219126463,0.00704334257170558
10485,-13.083491325378418,-12.536760330200195
10486,-0.9557279348373413,-0.9509339928627014
10487,0.0012173913419246674,-0.01522618904709816
10488,-0.1021237000823021,-0.09341013431549072
10489,0.0063052731566131115,0.0027267644181847572
10490,-6.8099141120910645,-6.7422661781311035
10491,-0.1359332799911499,-0.1476612538099289
10492,-0.09764258563518524,-0.10025763511657715
10493,-12.602173805236816,-12.60401725769043
10494,-3.3068950176239014,-3.3025519847869873
10495,0.056887395679950714,0.044760819524526596
10496,-0.03858788684010506,-0.03886225074529648
10497,-6.6715898513793945,-6.6651458740234375
10498,-5.314010143280029,-5.317588806152344
10499,-2.10153865814209,-2.112626314163208
10500,-1.1850887537002563,-1.1999582052230835
10501,-1.4760570526123047,-1.472312092781067
10502,0.0048985728062689304,0.01064401213079691
10503,-0.0005192977841943502,0.0038237599655985832
10504,-1.174225091934204,-1.15872323513031
10505,0.032351888716220856,0.03306499868631363
10506,0.03210090845823288,0.012872995808720589
10507,-0.16918031871318817,-0.16438640654087067
10508,-0.02880195714533329,-0.04367147386074066
10509,0.0790616124868393,0.9324368238449097
10510,0.0777476504445076,0.09288080036640167
10511,0.002676782663911581,0.00842222198843956
10512,-1.2765731811523438,-1.2873859405517578
10513,-1.4343739748001099,-1.4280933141708374
10514,-1.7283234596252441,-1.7248218059539795
10515,-2.345889091491699,-2.3303871154785156
10516,-0.44860851764678955,-0.47652411460876465
10517,0.015251181088387966,0.032289039343595505
10518,-0.025470174849033356,-0.07146836817264557
10519,-0.08962607383728027,-0.10135404765605927
10520,-0.6856082677841187,-0.6764599084854126
10521,-0.26485475897789,-0.24935290217399597
10522,-0.4175492525100708,-0.41939225792884827
10523,-0.002182941883802414,-0.01318487711250782
10524,-2.3777542114257812,-2.3813326358795166
10525,0.0006456985138356686,0.0026544895954430103
10526,-3.0506036281585693,-3.013864517211914
10527,0.05304880440235138,0.2721192538738251
10528,-0.3577669560909271,-0.35705384612083435
10529,-0.030840296298265457,-0.03431972861289978
10530,-0.4135870337486267,-0.34593918919563293
10531,-2.593441963195801,-2.5740134716033936
10532,-0.0385453961789608,-0.03881976008415222
10533,-7.628540992736816,-7.591930389404297
10534,-0.5250670909881592,-0.5249280333518982
10535,-0.1127522736787796,0.10631817579269409
10536,-0.840014636516571,-0.8229767680168152
10537,-0.7509077191352844,-0.7345602512359619
10538,-0.14675289392471313,-0.2694898843765259
10539,0.01813689060509205,0.0032673722598701715
10540,-2.7894694805145264,-2.7846755981445312
10541,0.02290523797273636,0.5696359276771545
10542,-2.710829973220825,-2.7052502632141113
10543,-4.447470188140869,-4.470739364624023
10544,-0.4544893801212311,-0.469358891248703
10545,0.006910615600645542,0.02394847385585308
10546,-0.2988508343696594,-0.3099384903907776
10547,-0.09987495094537735,-0.10376519709825516
10548,-2.7574706077575684,-2.7600855827331543
10549,-4.681167125701904,-4.68378210067749
10550,-1.9497710466384888,-1.7307006120681763
10551,-0.5709287524223328,-0.5032808780670166
10552,0.004581774119287729,0.010327213443815708
10553,0.028987528756260872,0.03248916193842888
10554,-0.4649745523929596,-0.4558262228965759
10555,0.04044207185506821,0.07431577891111374
10556,0.038378506898880005,0.03489907458424568
10557,0.003677578642964363,0.00942301843315363
10558,-0.5187336802482605,-0.5336031913757324
10559,-1.8486090898513794,-1.8438152074813843
10560,-0.053782884031534195,-0.04943982511758804
10561,-0.036732494831085205,-0.03659342974424362
10562,-0.1598910689353943,-0.1484421044588089
10563,-0.7496210336685181,-0.7688489556312561
10564,-0.3429301679134369,-0.3528366684913635
10565,0.07273069769144058,0.027844561263918877
10566,-0.13306456804275513,-0.14297108352184296
10567,0.007797149941325188,0.002249734476208687
10568,0.018667226657271385,0.023009922355413437
10569,0.06756435334682465,0.10430332273244858
10570,-0.020342223346233368,0.19872823357582092
10571,-0.1065542995929718,-0.09901003539562225
10572,-0.005794219672679901,-0.0037854285910725594
10573,0.07135118544101715,0.020228173583745956
10574,-2.705016613006592,-2.7160186767578125
10575,0.028335360810160637,0.043236542493104935
10576,-0.019742118194699287,-0.019603053107857704
10577,-5.40993070602417,-5.392892837524414
10578,-0.31984052062034607,-0.3028026819229126
10579,0.02109399251639843,0.027538305148482323
10580,0.07887774705886841,0.12301737815141678
10581,-0.032014813274145126,-0.027671754360198975
10582,0.09791219234466553,-0.024824799969792366
10583,-0.014011457562446594,-0.009668399579823017
10584,-0.10952772945165634,-0.09821765124797821
10585,0.04809390753507614,0.01799742504954338
10586,0.044166721403598785,-0.0007194187492132187
10587,-0.3374270498752594,-0.3311462998390198
10588,0.005038006231188774,0.0388236828148365
10589,-5.6757426261901855,-5.675029277801514
10590,-4.242311954498291,-4.259605407714844
10591,0.00755501352250576,0.015099278651177883
10592,0.002617869060486555,0.004068911075592041
10593,-2.002701997756958,-2.002562999725342
10594,-3.3004112243652344,-3.3107194900512695
10595,0.062107786536216736,0.0712561085820198
10596,-0.46660199761390686,-0.4765084981918335
10597,-4.17717170715332,-4.128391265869141
10598,0.03538481518626213,0.0074692112393677235
10599,0.0278718750923872,0.07453000545501709
10600,-1.7488868236541748,-1.7524652481079102
10601,0.017223775386810303,0.032356925308704376
10602,-0.2599610686302185,-0.25561803579330444
10603,-0.23382094502449036,-0.2448228895664215
10604,0.14311771094799042,0.020380716770887375
10605,-0.2351483404636383,-0.22600002586841583
10606,0.04033996909856796,0.12386946380138397
10607,-0.3584604263305664,-0.34355926513671875
10608,-0.06953385472297668,-0.009192533791065216
10609,-7.542185306549072,-7.527284145355225
10610,0.019913356751203537,0.02635766938328743
10611,-1.5051943063735962,-1.4981813430786133
10612,-1.5608110427856445,-1.5767371654510498
10613,0.00018577231094241142,0.004528829827904701
10614,-4.356384754180908,-4.137314319610596
10615,-9.257288932800293,-9.189640998840332
10616,-0.2934865951538086,-0.2650977373123169
10617,-1.56205153465271,-1.5253125429153442
10618,-0.0846744179725647,-0.08453535288572311
10619,-1.6133747100830078,-1.5667165517807007
10620,-2.6017463207244873,-2.5432937145233154
10621,-0.4994005262851715,-0.4756176471710205
10622,-5.084619045257568,-5.115917682647705
10623,0.016148794442415237,-0.0030791182070970535
10624,-0.05338244140148163,-0.03424553945660591
10625,-2.582882881164551,-2.585919141769409
10626,-0.09082895517349243,-0.0569552481174469
10627,0.03249627724289894,0.016052694991230965
10628,-3.3646044731140137,-3.4157276153564453
10629,-0.11670733988285065,-0.12028584629297256
10630,-0.015580911189317703,0.03319983184337616
10631,0.0917491763830185,0.04575097933411598
10632,-1.2741985321044922,-1.2390109300613403
10633,-7.0391645431518555,-7.044712066650391
10634,-0.0004682180006057024,0.0009828240144997835
10635,-1.9226473569869995,-1.913499116897583
10636,0.15267252922058105,0.03836123272776604
10637,-5.181391716003418,-5.212690353393555
10638,-1.2668033838272095,-1.251670241355896
10639,-3.179293632507324,-3.142683267593384
10640,-0.6052994728088379,-0.5468469262123108
10641,-0.06047813966870308,-0.041049856692552567
10642,-8.800409317016602,-8.795615196228027
10643,-0.027641961351037025,-0.027916328981518745
10644,-3.9412879943847656,-3.8828353881835938
10645,-0.3379976451396942,-0.3398406505584717
10646,-1.0236377716064453,-1.0262527465820312
10647,-0.25147902965545654,-0.26178720593452454
10648,-1.938834547996521,-1.989957571029663
10649,0.0036687031388282776,-0.01960042119026184
10650,-0.9195946455001831,-0.9388225078582764
10651,-2.6428751945495605,-2.672971725463867
10652,-0.023500867187976837,-0.02149207517504692
10653,-3.1450064182281494,-3.1429975032806396
10654,0.018488390371203423,-0.009427214041352272
10655,0.05536380037665367,0.10414454340934753
10656,-0.06973042339086533,-0.0808180719614029
10657,-1.0213531255722046,-1.0143401622772217
10658,-0.05124564468860626,-0.02285677194595337
10659,-3.559109926223755,-3.5626883506774902
10660,0.054536908864974976,0.04372410476207733
10661,-0.37864750623703003,-0.37220317125320435
10662,-1.352652668952942,-1.3439390659332275
10663,-0.003499540500342846,-0.005342538934201002
10664,-2.0546534061431885,-2.0779225826263428
10665,-1.0541632175445557,-1.0347349643707275
10666,-0.012117629870772362,-0.011978564783930779
10667,-1.5730959177017212,-1.5579627752304077
10668,0.10739608854055405,0.654126763343811
10669,-1.7393252849578857,-1.7238234281539917
10670,-0.10690981149673462,-0.12073458731174469
10671,0.00018016807734966278,0.023963073268532753
10672,-5.285526275634766,-5.2660980224609375
10673,0.019721737131476402,0.016685359179973602
10674,-0.5220650434494019,-0.5412929654121399
10675,-3.3313632011413574,-3.331224203109741
10676,-4.317419528961182,-4.327727794647217
10677,-2.383085250854492,-2.382946252822876
10678,0.26135921478271484,1.114734411239624
10679,-1.648169994354248,-1.6142604351043701
10680,0.022295063361525536,0.0417233444750309
10681,-0.650000810623169,-0.6603090167045593
10682,-3.0805046558380127,-3.0734915733337402
10683,0.04378363490104675,0.04030420258641243
10684,0.008632532320916653,0.004936135374009609
10685,0.03016529232263565,0.013721711933612823
10686,-0.4110355079174042,-0.4302634298801422
10687,0.018664736300706863,0.003832348622381687
10688,-0.11717265099287033,-0.1227131262421608
10689,-6.895288944244385,-6.900829315185547
10690,0.050505638122558594,0.1340351402759552
10691,-0.11052712053060532,-0.10618406534194946
10692,-0.1409454643726349,-0.07520745694637299
10693,-0.5998700857162476,-0.602485179901123
10694,0.0025151052977889776,0.007309017702937126
10695,0.06270214170217514,0.13098156452178955
10696,-7.151785373687744,-7.14744234085083
10697,-2.939319133758545,-2.944866418838501
10698,0.008742833510041237,0.042528510093688965
10699,0.0008072303608059883,-0.002771278377622366
10700,0.024310598149895668,0.029890354722738266
10701,0.05292356759309769,0.10104301571846008
10702,-0.19952243566513062,-0.1975136399269104
10703,0.0010067271068692207,0.0011457924265414476
10704,-4.793672561645508,-4.789329528808594
10705,-0.30349835753440857,-0.28715088963508606
10706,0.024968774989247322,0.03054853156208992
10707,-0.07023938000202179,-0.08087306469678879
10708,0.054859794676303864,0.10364054143428802
10709,-4.74570369720459,-4.49466609954834
10710,0.06863052397966385,0.13627836108207703
10711,-3.770432710647583,-3.7639882564544678
10712,-0.17511647939682007,-0.17869499325752258
10713,-8.277522087097168,-8.280558586120605
10714,-0.7406224012374878,-0.7432374954223633
10715,-0.7495299577713013,-0.7687578797340393
10716,-2.303676128387451,-2.2379379272460938
10717,-2.0037245750427246,-1.9360767602920532
10718,-0.3621956408023834,-0.3934946656227112
10719,-0.0655500590801239,-0.05683649331331253
10720,-0.006421494297683239,-0.009036543779075146
10721,0.02243509143590927,0.028879404067993164
10722,-0.18621397018432617,-0.17866970598697662
10723,-0.7461497783660889,-0.729111909866333
10724,0.04332476854324341,0.11160419136285782
10725,-2.1201202869415283,-2.083509922027588
10726,0.018255610018968582,0.0034232214093208313
10727,-0.18321125209331512,-0.17619824409484863
10728,-2.086994171142578,-2.0905725955963135
10729,0.08661872893571854,0.07631055265665054
10730,0.3644169867038727,0.2860509157180786
10731,-0.10232116281986237,-0.10087012499570847
10732,0.0027175284922122955,0.16242502629756927
10733,-2.6675310134887695,-2.5840015411376953
10734,-4.618330955505371,-4.700714588165283
10735,-0.11317536979913712,-0.09767352044582367
10736,-0.0390753410756588,-0.019647058099508286
10737,-0.024538811296224594,0.022119320929050446
10738,-0.09411907941102982,-0.08710607886314392
10739,0.002505510114133358,0.03629118576645851
10740,0.02342253364622593,0.03976999968290329
10741,-0.571090042591095,-0.5244319438934326
10742,-3.481628179550171,-3.4986648559570312
10743,0.0027416411321610212,0.007084698881953955
10744,0.09071268141269684,0.06744355708360672
10745,0.014225867576897144,0.003592181019484997
10746,-0.9509637355804443,-0.9068241119384766
10747,-0.1206810474395752,-0.06033971905708313
10748,0.0011766829993575811,0.001315748319029808
10749,-0.07842064648866653,-0.08211704343557358
10750,-0.8253668546676636,-0.8272098302841187
10751,-0.06208879128098488,-0.0583438016474247
10752,0.01533708069473505,0.026647154241800308
10753,0.01771678403019905,0.022059481590986252
10754,-0.9331600069999695,-0.9469847679138184
10755,-0.5096480846405029,-0.5089349746704102
10756,-0.09298856556415558,-0.08597556501626968
10757,-5.057829856872559,-5.2114973068237305
10758,-2.805518865585327,-2.721989393234253
10759,-2.353727102279663,-2.3592677116394043
10760,-8.048681259155273,-8.052377700805664
10761,0.14008474349975586,0.01734774559736252
10762,-0.2012624442577362,-0.21410652995109558
10763,0.04068666324019432,0.07456036657094955
10764,-0.022574234753847122,-0.007673051208257675
10765,0.19174638390541077,0.09100648760795593
10766,0.035688161849975586,-0.009197976440191269
10767,0.020025409758090973,0.016135163605213165
10768,-1.673325777053833,-1.6148731708526611
10769,-0.04400656372308731,-0.047702960669994354
10770,-0.012347392737865448,0.024263037368655205
10771,-9.86479377746582,-9.79714584350586
10772,-0.004643253982067108,0.0023697521537542343
10773,0.1411968171596527,0.01845981739461422
10774,-1.8770618438720703,-1.8935054540634155
10775,0.02642577327787876,0.029927408322691917
10776,0.09015961736440659,0.1606975495815277
10777,-1.343739628791809,-1.3345913887023926
10778,-0.7786306738853455,-0.7935001850128174
10779,0.009005225263535976,0.003464752808213234
10780,-0.2657623291015625,-0.27657511830329895
10781,-0.6296407580375671,-0.6331924796104431
10782,0.007590274792164564,0.0151345394551754
10783,-0.05521039664745331,-0.05146540701389313
10784,-1.7115464210510254,-1.6877635717391968
10785,-0.12352968752384186,-0.13416337966918945
10786,-2.93302583694458,-2.9478952884674072
10787,-0.20274923741817474,-0.2135620415210724
10788,-9.636332511901855,-9.639884948730469
10789,-0.040241096168756485,-0.05087478458881378
10790,-0.7175292372703552,-0.728162944316864
10791,0.10141454637050629,0.11654769629240036
10792,-1.40230393409729,-1.3852660655975342
10793,-0.4655974209308624,-0.4608035087585449
10794,-0.812094509601593,-0.7415565848350525
10795,0.030151765793561935,-0.01473437249660492
10796,-0.028006035834550858,-0.019292470067739487
10797,0.06843771040439606,0.058129530400037766
10798,0.06279890984296799,0.03270242363214493
10799,-3.4732306003570557,-3.4393210411071777
10800,-3.191866874694824,-3.1974074840545654
10801,-0.6584751605987549,-0.6521944403648376
10802,-2.4035792350769043,-2.398785352706909
10803,0.3650257885456085,0.28665971755981445
10804,-0.46450451016426086,-0.47005191445350647
10805,-0.7183383107185364,-0.7107940316200256
10806,-1.417609691619873,-1.3808706998825073
10807,-0.39077237248420715,-0.3752705156803131
10808,-1.7562147378921509,-1.768341302871704
10809,-2.963046073913574,-2.9189062118530273
10810,-0.01359848864376545,-0.002288416028022766
10811,-0.0020464651752263308,-0.004661514423787594
10812,-0.0020211711525917053,0.002772741485387087
10813,-0.04440893977880478,-0.09040713310241699
10814,-0.07672537118196487,-0.008445948362350464
10815,-2.645052909851074,-2.6009130477905273
10816,-4.366262912750244,-4.397561550140381
10817,0.07920229434967041,0.12334192544221878
10818,-9.141819953918457,-9.118037223815918
10819,-0.5858361721038818,-0.6455878615379333
10820,-0.18397997319698334,-0.18326686322689056
10821,-2.165712833404541,-2.1499104499816895
10822,-4.490475177764893,-4.406945705413818
10823,0.08926630020141602,0.15980422496795654
10824,0.04922395944595337,0.038411155343055725
10825,0.036216363310813904,0.5829470753669739
10826,0.059121906757354736,0.04881373047828674
10827,-2.195054054260254,-2.190711498260498
10828,0.08304442465305328,0.302114874124527
10829,-0.31503793597221375,0.02663499116897583
10830,-1.2341811656951904,-1.2490506172180176
10831,0.02166656404733658,0.036567747592926025
10832,-0.008990276604890823,-0.0002767108380794525
10833,0.17925459146499634,0.07851468771696091
10834,-0.5242815017700195,-0.6385927796363831
10835,-3.429170608520508,-3.4419078826904297
10836,-3.8565030097961426,-3.8527579307556152
10837,-0.09821251034736633,-0.10884620249271393
10838,-2.5351359844207764,-2.4645979404449463
10839,-0.32340794801712036,-0.32895535230636597
10840,-6.24074125289917,-6.223703384399414
10841,-0.7618551254272461,-0.7604040503501892
10842,-0.3875141143798828,-0.16844365000724792
10843,-0.031031258404254913,-0.02668819949030876
10844,-2.710829973220825,-2.7052502632141113
10845,-0.31615978479385376,-0.2822503447532654
10846,-1.8213647603988647,-1.7508268356323242
10847,-4.533647537231445,-4.533921718597412
10848,-0.5804194808006287,-0.5316387414932251
10849,-0.03971818834543228,-0.03056986629962921
10850,-0.005310624837875366,-0.010858040302991867
10851,-0.007217152044177055,-0.009832201525568962
10852,-0.6905131340026855,-0.6942095160484314
10853,0.022179268300533295,0.05605297535657883
10854,0.040440112352371216,0.021212199702858925
10855,-0.3643761873245239,-0.3674125671386719
10856,-8.356827735900879,-8.289179801940918
10857,0.03209225833415985,0.015648676082491875
10858,-0.22624202072620392,-0.1557040959596634
10859,-3.208216428756714,-3.2274444103240967
10860,0.10854922235012054,0.03138485178351402
10861,0.006989600602537394,0.07272761315107346
10862,-0.22165754437446594,-0.1749994158744812
10863,-0.2843388617038727,-0.2841998040676117
10864,0.033582866191864014,0.08170231431722641
10865,-6.188033103942871,-6.179319381713867
10866,0.018280960619449615,0.002354908734560013
10867,-0.556261420249939,-0.5548103451728821
10868,-0.912649393081665,-0.912510335445404
10869,-0.4383990466594696,-0.4340563416481018
10870,-0.04249294102191925,-0.02614547684788704
10871,0.1543446183204651,0.040033333003520966
10872,-0.5084604024887085,-0.5047154426574707
10873,0.0029458256904035807,0.007288883440196514
10874,-2.3382630348205566,-2.323129892349243
10875,-0.882328987121582,-0.8753159642219543
10876,0.0064823511056602,0.00849114265292883
10877,-0.4818878769874573,-0.5131868720054626
10878,-0.07320442795753479,-0.0494215190410614
10879,-0.013062173500657082,-0.01567722298204899
10880,-6.59655237197876,-6.647675514221191
10881,-0.7496210336685181,-0.7688489556312561
10882,0.069859579205513,0.018736565485596657
10883,-4.004981994628906,-4.006824970245361
10884,-0.015382181853055954,-0.01393113937228918
10885,0.031149934977293015,0.04605111852288246
10886,-0.08753198385238647,-0.09834478795528412
10887,-0.18902599811553955,-0.17771592736244202
10888,0.05277860537171364,0.10089805722236633
10889,-0.7836014628410339,-0.7800998091697693
10890,-0.9711305499076843,-0.9619821906089783
10891,-0.37571221590042114,-0.38652503490448
10892,0.04796091839671135,0.044481486082077026
10893,-2.6072566509246826,-2.5488040447235107
10894,-0.3102130591869354,-0.31379157304763794
10895,-0.029450207948684692,0.1302572786808014
10896,0.060142893344163895,0.1284223198890686
10897,-1.3716593980789185,-1.3702083826065063
10898,0.04616071656346321,0.09494145959615707
10899,-0.12349200248718262,-0.12697143852710724
10900,0.07420077919960022,0.023077763617038727
10901,-1.1113508939743042,-1.0672112703323364
10902,-9.736953735351562,-9.732159614562988
10903,-1.2680882215499878,-1.291357398033142
10904,-0.39562857151031494,-0.40117597579956055
10905,-0.3218536674976349,-0.33469775319099426
10906,-2.1788430213928223,-2.174049139022827
10907,-0.027637815102934837,-0.012135962024331093
10908,-0.49857097864151,-0.4915579557418823
10909,-0.7941767573356628,-0.7934636473655701
10910,0.016390766948461533,0.0321931429207325
10911,-0.43898487091064453,-0.368446946144104
10912,-3.430752992630005,-3.444577693939209
10913,-0.060951124876737595,-0.0539381206035614
10914,-0.25461649894714355,-0.18887849152088165
10915,-10.06353759765625,-10.067017555236816
10916,-1.7176551818847656,-1.693872332572937
10917,0.155592679977417,0.14285564422607422
10918,-3.3589413166046143,-3.358802318572998
10919,-3.1650328636169434,-3.1602389812469482
10920,-0.03626656159758568,-0.012483656406402588
10921,0.02342006005346775,0.019940627738833427
10922,-0.396786093711853,-0.33644476532936096
10923,-0.2351483404636383,-0.22600002586841583
10924,0.014971639961004257,0.01568474993109703
10925,-0.0004764783661812544,-0.0003374130465090275
10926,-0.0006105024367570877,-0.011244188994169235
10927,0.01280536875128746,0.03223365172743797
10928,0.05404552072286606,0.03077639639377594
10929,-0.233854278922081,-0.2100713700056076
10930,-0.8490039706230164,-0.8298671245574951
10931,0.05327761545777321,0.04043354466557503
10932,-2.8863635063171387,-2.8882064819335938
10933,-0.5674377679824829,-0.5711341500282288
10934,-3.3093671798706055,-3.4630348682403564
10935,-6.880387783050537,-6.856605052947998
10936,-0.10693120956420898,-0.10954625904560089
10937,-0.41944217681884766,-0.4043090343475342
10938,-2.614335775375366,-2.612884759902954
10939,-0.15395274758338928,-0.13481584191322327
10940,-0.035877808928489685,-0.024567734450101852
10941,-0.25633466243743896,-0.2121950387954712
10942,-2.062652111053467,-2.028778553009033
10943,-0.0027199708856642246,-0.006298479624092579
10944,0.018003294244408607,0.014966915361583233
10945,-1.2696373462677002,-1.2699116468429565
10946,-0.23535527288913727,-0.22404520213603973
10947,0.03013838268816471,0.030851492658257484
10948,-0.048736441880464554,-0.05135149136185646
10949,0.0664253830909729,0.13407321274280548
10950,-0.09881176799535751,-0.12208089232444763
10951,0.15559053421020508,0.1428534984588623
10952,-3.4887888431549072,-3.482344388961792
10953,-5.037939071655273,-5.022806167602539
10954,-2.303370475769043,-2.3069489002227783
10955,0.022179268300533295,0.05605297535657883
10956,-0.0597008615732193,-0.05535780265927315
10957,-1.2556395530700684,-1.2559138536453247
10958,0.019097216427326202,0.08674505352973938
10959,0.02285090833902359,0.00801851972937584
10960,-0.13353297114372253,-0.13722936809062958
10961,-0.05536650866270065,-0.04835350066423416
10962,-3.0982954502105713,-3.0300159454345703
10963,-0.367524117231369,-0.36377912759780884
10964,-0.810920238494873,-0.7743098139762878
10965,-0.9118329882621765,-0.914448082447052
10966,-0.4787193238735199,-0.47297388315200806
10967,-2.1201202869415283,-2.083509922027588
10968,-2.427762031555176,-2.4214813709259033
10969,-2.3143935203552246,-2.33031964302063
10970,0.06826808303594589,0.13591592013835907
10971,-1.012340784072876,-1.0261656045913696
10972,-3.0034170150756836,-3.0052599906921387
10973,-0.01916057989001274,-0.014817521907389164
10974,-0.040373969823122025,-0.03282970190048218
10975,-0.02850591577589512,-0.03154229372739792
10976,0.045329444110393524,0.2050369381904602
10977,-5.391983509063721,-5.356795787811279
10978,-5.6528639793396,-5.645851135253906
10979,0.003032728098332882,0.02007058635354042
10980,0.03092316724359989,0.014479586854577065
10981,-0.7855643033981323,-0.7198262810707092
10982,-0.6935126185417175,-0.6879329085350037
10983,-1.450671672821045,-1.496669888496399
10984,-4.307989120483398,-4.303195476531982
10985,-0.037306029349565506,-0.032962970435619354
10986,-0.13169671595096588,-0.13539311289787292
10987,-0.7350632548332214,-0.7389534711837769
10988,-4.226439476013184,-4.158160209655762
10989,-1.6818052530288696,-1.3401323556900024
10990,-0.00014393776655197144,0.04863680526614189
10991,0.009211666882038116,0.04582209885120392
10992,-0.08999496698379517,-0.029653646051883698
10993,0.03292173519730568,0.03363484516739845
10994,-0.023150263354182243,-0.024993261322379112
10995,0.005367795005440712,0.002331417053937912
10996,-0.7692595720291138,-0.7649165391921997
10997,-0.12395648658275604,-0.09004703164100647
10998,-0.7788712382316589,-0.7768624424934387
10999,-0.06424408406019211,-0.03045840561389923
11000,-0.17814037203788757,-0.1945839524269104
11001,-0.554254412651062,-0.5467101335525513
11002,-1.8397948741912842,-1.8698914051055908
11003,0.06894097477197647,0.1056799441576004
11004,0.009991485625505447,0.01070459559559822
11005,0.001879233750514686,0.006222291383892298
11006,0.2965605854988098,1.1499358415603638
11007,-0.02431110292673111,0.04333673417568207
11008,-0.20429742336273193,-0.21420393884181976
11009,0.010804791934788227,0.015147487632930279
11010,-6.086536884307861,-6.086397647857666
11011,-0.24165160953998566,-0.17111368477344513
11012,0.09953781962394714,0.01715448871254921
11013,-0.03465764969587326,-0.015229366719722748
11014,-4.728545665740967,-4.806911468505859
11015,-5.822994232177734,-5.7524566650390625
11016,-0.03995976969599724,-0.03516585752367973
11017,-0.023298680782318115,0.044980742037296295
11018,0.07661952078342438,0.1471574455499649
11019,-4.790653705596924,-4.75678014755249
11020,-1.906609296798706,-1.9046005010604858
11021,-0.23779889941215515,0.6155763268470764
11022,0.006627027411013842,0.00863581895828247
11023,-0.06625716388225555,-0.07838373631238937
11024,-0.07700251042842865,-0.094295933842659
11025,0.09349934756755829,0.07023022323846817
11026,-0.004360871389508247,0.0004330412484705448
11027,-0.0240334402769804,-0.0295808557420969
11028,-0.6332370042800903,-0.6330979466438293
11029,-3.4825544357299805,-3.4974238872528076
11030,-3.2794077396392822,-3.2455341815948486
11031,0.17900535464286804,0.07826545834541321
11032,0.00140443816781044,0.003413229249417782
11033,0.03203500434756279,0.06590871512889862
11034,-2.9891357421875,-2.9928319454193115
11035,-2.8597466945648193,-2.8600211143493652
11036,-0.38686540722846985,-0.4017349183559418
11037,0.02283571846783161,0.0694938525557518
11038,0.1408444195985794,0.12911644577980042
11039,-1.157700777053833,-1.156249761581421
11040,0.005466087721288204,0.013010352849960327
11041,0.07464747130870819,0.10303634405136108
11042,-4.5332489013671875,-4.524100303649902
11043,0.0006367710884660482,0.002087813103571534
11044,0.04039623588323593,0.07426994293928146
11045,-1.7265363931655884,-1.7116352319717407
11046,-2.0819430351257324,-2.0628061294555664
11047,-2.039639711380005,-2.039914131164551
11048,-2.8977558612823486,-2.8963048458099365
11049,-0.022548388689756393,-0.015535382553935051
11050,-6.300387859344482,-6.303966522216797
11051,0.04656340181827545,0.04301165044307709
11052,-0.16943225264549255,-0.18006594479084015
11053,0.0067061372101306915,0.006431770510971546
11054,-4.364450454711914,-4.368146896362305
11055,0.030197735875844955,0.014271683990955353
11056,-0.052527643740177155,-0.06897122412919998
11057,-0.005402694921940565,-0.0052636293694376945
11058,0.03394387662410736,-0.01205432042479515
11059,-2.2715647220611572,-2.2844088077545166
11060,-0.046427227556705475,-0.03152604401111603
11061,-0.11277374625205994,-0.12659852206707
11062,-0.05225607752799988,-0.057796549052000046
11063,-1.0571138858795166,-1.041311502456665
11064,0.02059273049235344,0.035493914037942886
11065,-0.9343599677085876,-0.965658962726593
11066,0.021772315725684166,0.045555222779512405
11067,0.010617892257869244,0.005070476792752743
11068,0.023558953776955605,0.03486902639269829
11069,-0.09170650690793991,-0.08736345171928406
11070,-0.025441106408834457,-0.05674012750387192
11071,-0.02141408994793892,-0.01766910031437874
11072,-2.701523780822754,-2.6820952892303467
11073,0.020547211170196533,0.017510833218693733
11074,0.026007454842329025,0.009563873521983624
11075,0.07574140280485153,0.1198810338973999
11076,-0.30100762844085693,-0.30086857080459595
11077,-0.3937601149082184,-0.41105353832244873
11078,-0.8350775241851807,-0.8180396556854248
11079,0.009855713695287704,0.04372942075133324
11080,0.007425355724990368,0.0018848832696676254
11081,-0.27167966961860657,-0.2641354203224182
11082,0.017037872225046158,0.00640418566763401
11083,-1.2344212532043457,-1.1661418676376343
11084,-2.493377447128296,-2.4969558715820312
11085,-0.08004815131425858,-0.0713345855474472
11086,-2.0090811252593994,-1.9896527528762817
11087,-0.029802678152918816,-0.04080461338162422
11088,-6.767467975616455,-6.762674331665039
11089,-0.04258457198739052,-0.07050017267465591
11090,0.021813882514834404,0.0069443644024431705
11091,-3.6542558670043945,-3.6568708419799805
11092,0.01356777735054493,0.002934090793132782
11093,0.0570266991853714,0.2760971486568451
11094,-0.468671053647995,-0.4320606291294098
11095,-4.879276752471924,-4.831157207489014
11096,-0.5593536496162415,-0.5628330707550049
11097,-0.6167747974395752,-0.6206650137901306
11098,-0.044530466198921204,-0.04439140111207962
11099,0.14199483394622803,0.13026686012744904
11100,-0.5398040413856506,-0.528355062007904
11101,0.018094711005687714,0.022437406703829765
11102,-0.7822288274765015,-0.7825031876564026
11103,-1.040460228919983,-1.051547884941101
11104,-0.2234088033437729,-0.21906574070453644
11105,0.08646272122859955,0.07615454494953156
11106,0.060407690703868866,0.047563619911670685
11107,-2.6123697757720947,-2.6126441955566406
11108,0.04761575907468796,0.044136326760053635
11109,-0.024085717275738716,0.041652292013168335
11110,-0.08237496763467789,-0.0822359025478363
11111,-1.1136929988861084,-1.1129798889160156
11112,-2.7966020107269287,-2.762728452682495
11113,-0.7272832989692688,-0.7114809155464172
11114,-1.2279202938079834,-1.1837806701660156
11115,0.0004959236830472946,-0.010506011545658112
11116,-1.7707092761993408,-1.7515723705291748
11117,-0.14713816344738007,0.10157015919685364
11118,-0.10224341601133347,-0.10582192242145538
11119,0.01877484656870365,0.07911617308855057
11120,0.02438863180577755,0.029968388378620148
11121,0.02922084927558899,0.032722484320402145
11122,-0.0481322780251503,0.017605729401111603
11123,-1.5015151500701904,-1.5114216804504395
11124,-0.8637256622314453,-0.8743593692779541
11125,-0.003741296473890543,-0.0036022309213876724
11126,-4.560235977172852,-4.67454719543457
11127,-0.03224284201860428,0.0016308650374412537
11128,-1.4930779933929443,-1.5442010164260864
11129,-1.165290117263794,-1.1708306074142456
11130,-0.031936194747686386,-0.03455124422907829
11131,-0.09923267364501953,-0.08288520574569702
11132,-10.331080436706543,-10.311652183532715
11133,-0.2985030710697174,-0.2646293640136719
11134,0.09003043919801712,0.12521809339523315
11135,-0.591582179069519,-0.5934251546859741
11136,-3.996340274810791,-3.9679512977600098
11137,0.04457497596740723,0.07296384871006012
11138,0.08527154475450516,0.06200242415070534
11139,-0.10577905923128128,-0.10098514705896378
11140,0.04656483232975006,0.0430130809545517
11141,-1.647178053855896,-1.586836814880371
11142,-0.4234687089920044,-0.3551892936229706
11143,0.02317279390990734,0.03188636153936386
11144,0.06617549061775208,0.09456436336040497
11145,0.038895782083272934,0.03541634976863861
11146,-0.1993228793144226,-0.14087030291557312
11147,-6.9018235206604,-6.897029876708984
11148,0.0703611671924591,0.098750039935112
11149,0.055161524564027786,0.10394226759672165
11150,-0.03704826161265373,-0.03690919652581215
11151,0.05990581586956978,0.013907618820667267
11152,-2.0223586559295654,-2.0278992652893066
11153,-0.04030799865722656,0.11347512900829315
11154,0.04860260337591171,0.03267655149102211
11155,-0.1142132505774498,-0.10549968481063843
11156,0.009292460978031158,0.003751988522708416
11157,-0.7855643033981323,-0.7198262810707092
11158,-0.023881355300545692,-0.026917733252048492
11159,-0.5270310640335083,-0.4931216239929199
11160,-2.51969575881958,-2.436166286468506
11161,-0.5127933025360107,-0.5255303382873535
11162,-0.008645199239253998,-0.012535445392131805
11163,0.09156303107738495,0.04556483030319214
11164,-0.005312164779752493,0.00096856988966465
11165,0.014595403335988522,0.03163326159119606
11166,-0.08361680805683136,-0.08623185753822327
11167,-0.18784278631210327,-0.18139848113059998
11168,-5.960859298706055,-6.075170516967773
11169,-0.03770839795470238,-0.03291448578238487
11170,0.011400661431252956,0.027748126536607742
11171,0.06145638972520828,0.1297358125448227
11172,-0.571474015712738,-0.5565727949142456
11173,0.01453083660453558,0.00352890114299953
11174,0.014071987941861153,0.025382060557603836
11175,-0.10279080271720886,-0.10627023875713348
11176,0.016855653375387192,0.06099528446793556
11177,0.03664146736264229,0.104920893907547
11178,-0.06675148010253906,0.184286430478096
11179,-1.9587193727493286,-1.947270393371582
11180,-0.054182447493076324,-0.03714459016919136
11181,-0.0098439771682024,-0.015391392633318901
11182,-0.6177290678024292,-0.6232765316963196
11183,0.09806440770626068,0.08102759718894958
11184,-0.004513383377343416,0.0017673512920737267
11185,-0.08817136287689209,-0.08189062774181366
11186,-3.604952573776245,-3.6029436588287354
11187,-0.07488071918487549,-0.09132429957389832
11188,-0.3812740743160248,-0.3155360817909241
11189,-0.9512767791748047,-0.9641208052635193
11190,-0.04132872819900513,-0.02642754465341568
11191,-1.1732653379440308,-1.1027274131774902
11192,-0.003323635086417198,-0.013957321643829346
11193,-0.09769153594970703,-0.08897797018289566
11194,-0.02920122630894184,-0.03474169969558716
11195,-6.517733573913574,-6.5013861656188965
11196,-0.691199779510498,-0.6424189805984497
11197,0.029316216707229614,0.5760469436645508
11198,-1.6721702814102173,-1.6646260023117065
11199,0.1911376267671585,0.09039773046970367
11200,0.08937324583530426,0.1599111706018448
11201,-0.6274491548538208,-0.6231064796447754
11202,-0.06830053776502609,0.09140695631504059
11203,-0.3327203691005707,-0.350013792514801
11204,-3.2235512733459473,-3.226166248321533
11205,-0.010106400586664677,0.005395452491939068
11206,-0.1483292579650879,-0.1509443074464798
11207,-0.26509836316108704,-0.26438525319099426
11208,-3.8121280670166016,-3.9348649978637695
11209,-0.7075530886650085,-0.7012723684310913
11210,-6.946152210235596,-6.94135856628418
11211,-1.8524245023727417,-1.8461438417434692
11212,-2.584590435028076,-2.587205410003662
11213,0.014908058568835258,0.004274371545761824
11214,-5.0842766761779785,-5.069143772125244
11215,-0.002232123166322708,-0.0007810811512172222
11216,-0.052606791257858276,0.10117633640766144
11217,0.04948403686285019,0.20919153094291687
11218,-0.5731454491615295,-0.5716943740844727
11219,0.09457225352525711,0.07130312919616699
11220,-1.0362646579742432,-1.0500893592834473
11221,0.07028989493846893,0.085423044860363
11222,-0.0646844208240509,-0.07951681315898895
11223,-3.641312599182129,-3.6519460678100586
11224,-0.4131126403808594,-0.3847237825393677
11225,0.0064823511056602,0.00849114265292883
11226,0.0893281102180481,0.15986603498458862
11227,0.043706417083740234,0.29241472482681274
11228,0.028938837349414825,0.02538708597421646
11229,-0.08538174629211426,-0.07980199158191681
11230,-0.4109227657318115,-0.40220922231674194
11231,0.06312059611082077,0.13140001893043518
11232,0.060407690703868866,0.047563619911670685
11233,0.10350985825061798,0.6502405405044556
11234,-0.015424123033881187,-0.03025651164352894
11235,-1.4688202142715454,-1.4787267446517944
11236,0.3645147979259491,0.28614872694015503
11237,-1.299370527267456,-1.301985502243042
11238,0.015105998143553734,0.03214385733008385
11239,-1.937043309211731,-1.9407397508621216
11240,0.06821171939373016,0.13585956394672394
11241,-0.5185813903808594,-0.5094330310821533
11242,-1.0980026721954346,-1.098276972770691
11243,-0.4259442687034607,-0.4068073630332947
11244,-1.2484264373779297,-1.308178186416626
11245,-0.6053735017776489,-0.5815905928611755
11246,0.019184939563274384,0.009278422221541405
11247,-0.021879959851503372,0.001902945339679718
11248,0.29490986466407776,1.1482850313186646
11249,0.009829103015363216,0.006132706068456173
11250,-1.5114386081695557,-1.5262709856033325
11251,0.0030791787430644035,0.009359912946820259
11252,-1.5540039539337158,-1.4863561391830444
11253,-0.46780624985694885,-0.5501895546913147
11254,0.14014361798763275,0.12740658223628998
11255,0.057471539825201035,0.034202415496110916
11256,-0.5506983399391174,-0.5392493605613708
11257,-1.3509453535079956,-1.4020683765411377
11258,-0.09004858881235123,-0.09308496862649918
11259,-2.073908567428589,-2.0769448280334473
11260,-3.55716609954834,-3.545717239379883
11261,-3.553140640258789,-3.675877571105957
11262,-3.0960586071014404,-3.092556953430176
11263,-0.1280795782804489,0.41865110397338867
11264,-3.6977100372314453,-3.710447311401367
11265,-0.09229899942874908,-0.09599539637565613
11266,-0.3627299666404724,-0.37759947776794434
11267,-3.2212777137756348,-3.234121799468994
11268,0.02174181491136551,0.05565127357840538
11269,-0.7701735496520996,-0.758724570274353
11270,-0.023800630122423172,-0.05509965121746063
11271,-1.8368395566940308,-1.8495765924453735
11272,-4.834835529327393,-4.769097805023193
11273,-0.20748566091060638,-0.20120492577552795
11274,-0.19389350712299347,-0.19943396747112274
11275,-0.01400151476264,0.04633980989456177
11276,-0.07476943731307983,-0.07738448679447174
11277,-3.053149938583374,-3.053010940551758
11278,0.07320263981819153,0.2922731041908264
11279,0.039523933082818985,0.020296022295951843
11280,-3.4737234115600586,-3.4256041049957275
11281,-0.12984177470207214,-0.1409294307231903
11282,0.07906466722488403,0.07517442107200623
11283,-0.4850740432739258,-0.49889880418777466
11284,-0.09439896047115326,-0.08308888971805573
11285,-0.45785677433013916,-0.23878630995750427
11286,-0.0806765928864479,-0.08329164236783981
11287,-0.36715519428253174,-0.36644208431243896
11288,-0.44515252113342285,-0.4615961015224457
11289,-2.7742888927459717,-2.7728378772735596
11290,-1.7917300462722778,-1.7915910482406616
11291,-0.8931884765625,-0.8883945345878601
11292,-0.5175560712814331,-0.5161049962043762
11293,0.06321616470813751,0.0916050374507904
11294,-0.057555027306079865,-0.06017007678747177
11295,-2.679530382156372,-2.690343141555786
11296,-0.025831326842308044,0.022288121283054352
11297,-4.414302349090576,-3.560926914215088
11298,-0.5492236614227295,-0.551838755607605
11299,-0.204258531332016,-0.21416504681110382
11300,-0.02594110555946827,-0.025802040472626686
11301,2.488037586212158,13.676852226257324
11302,0.008209100924432278,0.0157533660531044
11303,-0.0879196971654892,-0.0985533818602562
11304,-1.4201456308364868,-1.3524978160858154
11305,-4.349151134490967,-4.344808101654053
11306,0.001883622957393527,0.003334664972499013
11307,-0.4690788686275482,-0.48552244901657104
11308,0.0025743194855749607,0.006917377468198538
11309,0.016508769243955612,0.032856233417987823
11310,-0.026534343138337135,-0.022191286087036133
11311,-0.11519263684749603,-0.09140972793102264
11312,0.29807519912719727,1.1514503955841064
11313,-2.7909486293792725,-2.8142178058624268
11314,-1.7832181453704834,-1.7812093496322632
11315,0.01784028485417366,0.022182980552315712
11316,-0.08380161225795746,-0.1661849468946457
11317,-0.03382034972310066,-0.02947729080915451
11318,-1.859815239906311,-1.6111068725585938
11319,-0.08460112661123276,-0.08446206152439117
11320,-4.431271076202393,-4.4338860511779785
11321,0.0035220785066485405,0.04013250768184662
11322,-0.02595844492316246,-0.018414178863167763
11323,0.08516282588243484,0.002779494971036911
11324,0.01813461259007454,-0.013164409436285496
11325,0.08570840954780579,0.07540023326873779
11326,0.029324859380722046,0.012881278991699219
11327,0.002676782663911581,0.00842222198843956
11328,0.0877511128783226,0.15828904509544373
11329,-1.9900747537612915,-1.9931111335754395
11330,-0.04168013483285904,0.016772449016571045
11331,-0.49627387523651123,-0.4899931252002716
11332,0.031237691640853882,0.012009778991341591
11333,0.15504190325737,0.49671483039855957
11334,-0.4991917014122009,-0.49274739623069763
11335,0.01763695850968361,0.02197965420782566
11336,-0.3556157350540161,-0.43278011679649353
11337,0.005620293319225311,-0.011673131957650185
11338,-0.26831817626953125,-0.2984146475791931
11339,-4.3461761474609375,-4.312390327453613
11340,-5.93725061416626,-6.019634246826172
11341,0.017234306782484055,0.006600620225071907
11342,-0.0033730093855410814,-0.0059880586341023445
11343,-0.5019420385360718,-0.4861396551132202
11344,0.041905708611011505,0.025979654863476753
11345,-0.5169516205787659,-0.517225980758667
11346,0.017074022442102432,0.03197520598769188
11347,0.028784681111574173,0.018878163769841194
11348,-21.386178970336914,-21.398305892944336
11349,-0.020260244607925415,0.13944724202156067
11350,-0.04765007272362709,-0.04330701380968094
11351,-0.04496975988149643,-0.048521511256694794
11352,-7.875434398651123,-7.873983383178711
11353,-2.404550790786743,-2.403099775314331
11354,-1.0208868980407715,-1.0207479000091553
11355,0.031097332015633583,0.02761789970099926
11356,0.028206538408994675,0.03170817345380783
11357,-6.816556930541992,-6.818399906158447
11358,-0.09777127951383591,-0.14265741407871246
11359,-0.07923159748315811,-0.08184664696455002
11360,-0.08235353976488113,-0.06655116379261017
11361,-1.6966521739959717,-1.695939064025879
11362,-0.23116067051887512,-0.18450254201889038
11363,-1.374205231666565,-1.40212082862854
11364,0.16748739778995514,0.15366262197494507
11365,-0.254970908164978,-0.1844329684972763
11366,-6.1224236488342285,-6.116678237915039
11367,0.021732140332460403,0.041160423308610916
11368,-0.8960239291191101,-0.837571382522583
11369,-0.3680265247821808,-0.3632326126098633
11370,0.03300207853317261,0.03371518850326538
11371,-1.6939184665679932,-1.711211919784546
11372,-0.14508038759231567,-0.2274637222290039
11373,-3.3110058307647705,-3.334275007247925
11374,0.05717840790748596,0.1807824820280075
11375,-1.548471450805664,-1.5519508123397827
11376,0.022226717323064804,0.046009622514247894
11377,-0.023800630122423172,-0.05509965121746063
11378,-4.366703033447266,-4.3652520179748535
11379,-6.573241710662842,-6.553813457489014
11380,-0.840920627117157,-0.8353409171104431
11381,0.014123370870947838,0.004216853529214859
11382,-0.14841681718826294,-0.15189625322818756
11383,-1.9194254875183105,-1.8609728813171387
11384,0.1339653730392456,0.2877484858036041
11385,-0.9474344849586487,-0.910695493221283
11386,-7.053233623504639,-7.076502799987793
11387,0.06835173815488815,0.13599957525730133
11388,-9.211040496826172,-9.199591636657715
11389,-0.02855927124619484,-0.031174320727586746
11390,-0.7910091876983643,-0.8189247846603394
11391,-1.8018882274627686,-1.792739987373352
11392,0.003834523493424058,0.0012194740120321512
11393,-5.415684223175049,-5.413675308227539
11394,-0.07385700941085815,-0.06906309723854065
11395,-0.01303193811327219,0.0024699149653315544
11396,-4.288841724395752,-4.320140361785889
11397,0.005391828715801239,0.005117462016642094
11398,-2.8946800231933594,-2.8859665393829346
11399,-4.658535480499268,-4.6570844650268555
11400,-0.1889064759016037,-0.20619989931583405
11401,-0.713708758354187,-0.7285411357879639
11402,-3.812877655029297,-3.8293211460113525
11403,-0.0920310914516449,-0.058121636509895325
11404,0.05250110849738121,0.5992317795753479
11405,-6.953344345092773,-6.734273910522461
11406,-3.297302007675171,-3.300853729248047
11407,0.020658327266573906,0.04444123059511185
11408,0.02780764177441597,0.04270882532000542
11409,0.01179487630724907,0.048533845692873
11410,0.0184953510761261,0.007682546973228455
11411,0.1505655199289322,0.0278285201638937
11412,-0.0006235477048903704,-0.00048448238521814346
11413,-1.3054221868515015,-1.3010790348052979
11414,-0.006937563885003328,-0.007211930584162474
11415,-0.1768724024295807,-0.16052493453025818
11416,-0.06005139276385307,-0.052507124841213226
11417,-1.9367856979370117,-1.9474194049835205
11418,-5.475421905517578,-5.521420001983643
11419,0.19251295924186707,0.3161170184612274
11420,-2.9239730834960938,-3.0776407718658447
11421,-0.191616490483284,-0.17581412196159363
11422,-0.998593270778656,-0.9382519721984863
11423,-1.1678197383880615,-1.119700312614441
11424,-5.3205885887146,-5.305687427520752
11425,0.028577134013175964,0.005308009684085846
11426,-3.519493341445923,-2.6661181449890137
11427,-0.3147619962692261,-0.3203094005584717
11428,-1.1532440185546875,-1.1587845087051392
11429,-3.1465020179748535,-3.099843740463257
11430,0.002769367303699255,0.00015431782230734825
11431,-8.694896697998047,-8.690553665161133
11432,0.002283144276589155,0.003734186291694641
11433,0.003104381263256073,-0.011765137314796448
11434,0.03604466840624809,0.004745646379888058
11435,-0.35836607217788696,-0.35635727643966675
11436,-1.133559226989746,-1.1371376514434814
11437,-0.009438904002308846,-0.00315816979855299
11438,-1.0431441068649292,-1.120308518409729
11439,-4.685870170593262,-4.697597980499268
11440,-0.11133429408073425,-0.11317729204893112
11441,0.0658181756734848,0.2848886251449585
11442,0.08865312486886978,0.10378627479076385
11443,0.050505638122558594,0.1340351402759552
11444,-0.03072460927069187,-0.019275635480880737
11445,-0.03821984678506851,-0.05466342717409134
11446,-1.9952056407928467,-2.054957389831543
11447,-0.20954005420207977,-0.2094009816646576
11448,0.09208483248949051,0.06881570816040039
11449,0.01901215687394142,0.07935348153114319
11450,-6.792272567749023,-6.733819961547852
11451,-5.562715530395508,-5.590631008148193
11452,-0.026378242298960686,0.03207433968782425
11453,0.05543176829814911,0.06458009034395218
11454,0.036017727106809616,0.0047187055461108685
11455,0.024943144991993904,0.030522901564836502
11456,0.21680022776126862,0.0631326213479042
11457,-0.6291904449462891,-0.5456609725952148
11458,-0.16351330280303955,-0.1783456802368164
11459,0.05410027503967285,0.10288102179765701
11460,-0.11835604906082153,-0.0716979131102562
11461,-0.43971940875053406,-0.45035308599472046
11462,0.019780470058321953,0.053654178977012634
11463,-1.285011887550354,-1.2885903120040894
11464,0.02031107246875763,0.0010831598192453384
11465,-0.36176592111587524,-0.40776410698890686
11466,-4.463839530944824,-4.464113712310791
11467,-2.5329208374023438,-2.556190013885498
11468,-0.4818878769874573,-0.5131868720054626
11469,-4.786494255065918,-4.797496318817139
11470,-0.649465799331665,-0.6156800985336304
11471,0.0004374829586595297,0.005231395363807678
11472,-0.032439544796943665,-0.026158811524510384
11473,-0.016549894586205482,-0.02012840285897255
11474,-0.5681443214416504,-0.5666932463645935
11475,-0.039787501096725464,-0.020650599151849747
11476,-1.3705581426620483,-1.3804646730422974
11477,-0.19045719504356384,-0.17410972714424133
11478,-3.03507661819458,-3.0343635082244873
11479,-4.660975933074951,-4.692274570465088
11480,-0.233878031373024,-0.24451172351837158
11481,0.01216963678598404,0.017749393358826637
11482,-0.014255421236157417,0.01953025534749031
11483,-9.840947151184082,-9.855816841125488
11484,-0.8543605804443359,-0.849566638469696
11485,-4.232395172119141,-4.2441229820251465
11486,0.06268637627363205,0.07183469831943512
11487,-0.9226148724555969,-0.8744953870773315
11488,-0.16906163096427917,-0.13245119154453278
11489,0.021467197686433792,0.006634808611124754
11490,0.022417128086090088,0.09295505285263062
11491,-0.48450541496276855,-0.45611655712127686
11492,0.016083434224128723,0.07453601807355881
11493,0.08618437498807907,0.07587619870901108
11494,0.00022072938736528158,0.0003597947070375085
11495,-0.05060818791389465,-0.03915921598672867
11496,-0.13246771693229675,-0.13508276641368866
11497,-0.4644082486629486,-0.4662512540817261
11498,-0.35552355647087097,-0.3590029776096344
11499,-4.135231971740723,-4.128787994384766
11500,-1.2746667861938477,-1.237927794456482
11501,0.1417950540781021,0.13006708025932312
11502,0.004241500049829483,0.028024405241012573
11503,0.01449900958687067,0.0034970741253346205
11504,0.0491594523191452,0.08306891471147537
11505,0.0133585836738348,-0.0030849967151880264
11506,-2.0816729068756104,-2.160038948059082
11507,0.006393024232238531,0.07213103026151657
11508,0.020719852298498154,0.0673779845237732
11509,0.2222536951303482,0.0685860887169838
11510,0.009289782494306564,0.018438104540109634
11511,-1.9694820642471313,-1.9674732685089111
11512,0.032377857714891434,0.03309096768498421
11513,-0.034193262457847595,-0.025479696691036224
11514,0.05083059147000313,0.13436008989810944
11515,-0.6822531223297119,-0.6455141305923462
11516,-0.3535459637641907,-0.28300803899765015
11517,-0.15611125528812408,-0.13907338678836823
11518,-1.907719373703003,-1.9079936742782593
11519,0.17368382215499878,0.42472171783447266
11520,-2.2116267681121826,-2.1921982765197754
11521,-0.06839324533939362,-0.05259086936712265
11522,-0.39108937978744507,-0.3573037087917328
11523,-0.008685911074280739,-0.011300960555672646
11524,0.021815551444888115,0.0069460333324968815
11525,-2.7499618530273438,-2.7536580562591553
11526,0.0065573956817388535,0.006283028982579708
11527,0.051188983023166656,0.09930843114852905
11528,0.027750087901949883,0.011306507512927055
11529,-0.4886052906513214,-0.49208471179008484
11530,-0.600594699382782,-0.5814578533172607
11531,-4.102006912231445,-4.096426963806152
11532,-0.08843060582876205,-0.09104565531015396
11533,-4.192461967468262,-4.183313369750977
11534,-0.6257051825523376,-0.5790470838546753
11535,0.01181005872786045,0.008113661780953407
11536,-0.12043169885873795,-0.12029263377189636
11537,-0.00038179708644747734,0.018755106255412102
11538,-0.13047166168689728,-0.08633203059434891
11539,-0.8375059366226196,-0.834004282951355
11540,-0.049770161509513855,-0.06463968008756638
11541,-5.98825216293335,-5.944112300872803
11542,-5.3119988441467285,-5.2882161140441895
11543,-0.10277773439884186,-0.05611959844827652
11544,-0.38133108615875244,-0.38119202852249146
11545,0.20791694521903992,0.19088013470172882
11546,-5.505651950836182,-5.44719934463501
11547,-0.5185813903808594,-0.5094330310821533
11548,-0.07977808266878128,-0.0833565890789032
11549,0.22116853296756744,0.06750091910362244
11550,0.007207171060144901,0.0016666983719915152
11551,-0.11729609966278076,-0.08342239260673523
11552,0.027364308014512062,0.012531919404864311
11553,0.06838320195674896,0.13603104650974274
11554,-1.9473421573638916,-2.0700790882110596
11555,-1.2272061109542847,-1.183066487312317
11556,-0.17076022922992706,-0.01697710156440735
11557,-0.06006450578570366,-0.07219108194112778
11558,-0.3373531997203827,-0.2789006233215332
11559,-0.3355790972709656,-0.32426902651786804
11560,-0.8389178514480591,-0.9172838926315308
11561,-6.640862941741943,-6.763599872589111
11562,0.01338658481836319,0.029188960790634155
11563,-4.50192928314209,-4.505507946014404
11564,0.022495176643133163,0.038842640817165375
11565,-4.797333240509033,-3.943957805633545
11566,-0.003790486603975296,-0.018660005182027817
11567,0.0007464922964572906,0.16045399010181427
11568,-0.08407177031040192,-0.050162315368652344
11569,-9.09533977508545,-9.090545654296875
11570,-1.9970414638519287,-1.9969024658203125
11571,-0.02020069770514965,-0.022815747186541557
11572,0.005477827042341232,0.0018993185367435217
11573,-1.7947933673858643,-1.8058810234069824
11574,-3.064758777618408,-3.0044174194335938
11575,-0.11493908613920212,-0.11797546595335007
11576,-2.8890082836151123,-2.9049344062805176
11577,-2.7215006351470947,-2.732588291168213
11578,-2.2821826934814453,-2.2355244159698486
11579,-0.6820967793464661,-0.7964080572128296
11580,0.05486215651035309,0.044049352407455444
11581,-0.28405770659446716,-0.2765134572982788
11582,-4.687000751495361,-4.703444480895996
11583,-2.13808536529541,-2.054555892944336
11584,-0.7008053660392761,-0.7063528299331665
11585,0.025982674211263657,0.011150285601615906
11586,-3.23984432220459,-3.2711434364318848
11587,-0.1448678970336914,-0.1434168517589569
11588,-8.09876823425293,-8.149890899658203
11589,-0.8274765014648438,-0.8381102085113525
11590,-2.7439308166503906,-2.740429162979126
11591,-0.38285204768180847,-0.3785093426704407
11592,-0.5512865781784058,-0.563014566898346
11593,-2.8828318119049072,-2.928830146789551
11594,-7.880411624908447,-7.874130725860596
11595,-2.855421781539917,-2.853970766067505
11596,-0.1068277508020401,-0.11040625721216202
11597,0.009740098379552364,0.014082794077694416
11598,-0.019010920077562332,-0.007561947219073772
11599,0.0391925573348999,0.07306626439094543
11600,-2.638925790786743,-2.0921950340270996
11601,0.010260609909892082,-0.0008270419202744961
11602,-0.0014189966022968292,0.004861738067120314
11603,-12.482501029968262,-12.51259708404541
11604,-3.2360103130340576,-3.22110915184021
11605,-0.8002442717552185,-0.7167147994041443
11606,-0.8871254324913025,-0.8383446931838989
11607,-0.6258794665336609,-0.4661719799041748
11608,-1.8035072088241577,-1.7871596813201904
11609,-0.059091292321681976,-0.07501734793186188
11610,0.042991455644369125,0.2026989459991455
11611,-1.7666823863983154,-1.7629374265670776
11612,-1.2465225458145142,-1.2402418851852417
11613,-1.1334421634674072,-1.1444439888000488
11614,-2.7644715309143066,-2.7772083282470703
11615,-5.78361177444458,-5.564541339874268
11616,0.030721168965101242,0.04562235251069069
11617,-0.004290223121643066,-0.009837638586759567
11618,-0.08731488883495331,-0.06353198736906052
11619,0.0013764237519353628,0.005121413618326187
11620,-0.6005546450614929,-0.6169982552528381
11621,-2.5846450328826904,-2.5163655281066895
11622,-2.9955365657806396,-2.987992286682129
11623,0.02104373835027218,0.0061742207035422325
11624,-0.8898282051086426,-0.0364530086517334
11625,-0.005651166196912527,-0.009229674935340881
11626,0.07484577596187592,0.07095552980899811
11627,0.06649985909461975,-0.010664515197277069
11628,0.09478219598531723,0.04878399521112442
11629,-0.03012126497924328,-0.024375826120376587
11630,-3.4709556102752686,-3.4125030040740967
11631,0.05908431112766266,0.09299376606941223
11632,-0.19345642626285553,-0.122918501496315
11633,-0.2867158055305481,-0.28113603591918945
11634,-1.8701099157333374,-1.3233792781829834
11635,-6.002354621887207,-6.007902145385742
11636,0.005802481435239315,0.0002620092127472162
11637,-0.20897674560546875,-0.2032313048839569
11638,-0.06065612658858299,-0.01187538355588913
11639,-6.955375671386719,-6.907256126403809
11640,-0.12460805475711823,-0.10517977178096771
11641,-0.10935080796480179,-0.10962517559528351
11642,-4.492161750793457,-4.483013153076172
11643,-0.06628096103668213,-0.08272454142570496
11644,-0.05004137009382248,-0.055581845343112946
11645,0.0629350021481514,0.1312144249677658
11646,0.10830583423376083,0.031141461804509163
11647,-8.430062294006348,-8.41092586517334
11648,0.0593106783926487,0.04718410223722458
11649,-10.479019165039062,-10.489652633666992
11650,-0.35520344972610474,-0.3403022885322571
11651,-1.6972726583480835,-1.691527247428894
11652,0.06754475831985474,0.09593363106250763
11653,-2.641575813293457,-2.6395668983459473
11654,-3.5528106689453125,-3.5472309589385986
11655,-4.490584850311279,-4.479135513305664
11656,-1.878975510597229,-1.8900631666183472
11657,-1.7279146909713745,-1.723571538925171
11658,-1.1755517721176147,-1.2527161836624146
11659,0.049747779965400696,0.03382172808051109
11660,-0.5702420473098755,-0.5757895112037659
11661,-0.001803245977498591,-0.001664180657826364
11662,0.041273828595876694,0.07518328726291656
11663,-1.3997271060943604,-1.3990139961242676
11664,-0.09788256883621216,-0.049101829528808594
11665,-2.3238282203674316,-2.3293755054473877
11666,0.07524178922176361,0.1036306619644165
11667,-0.19112852215766907,-0.12539051473140717
11668,-0.004015578422695398,-0.007594087161123753
11669,0.09028394520282745,0.16082186996936798
11670,-6.627808094024658,-6.659106731414795
11671,-1.8483315706253052,-1.506658673286438
11672,-8.346540451049805,-8.352081298828125
11673,0.0018504729960113764,0.006644385401159525
11674,0.003815211821347475,0.0012001624563708901
11675,-6.837571620941162,-6.841462135314941
11676,-1.6723804473876953,-1.6956496238708496
11677,-0.07351072877645493,-0.09080415219068527
11678,0.03614680469036102,0.0700562596321106
11679,0.0659630075097084,0.10270197689533234
11680,-2.2465250492095947,-2.2657530307769775
11681,0.0139857716858387,0.031023629009723663
11682,-0.1818278580904007,-0.1160898506641388
11683,-0.9626416563987732,-0.9159835577011108
11684,-1.0462541580200195,-1.057982087135315
11685,-0.7723340392112732,-0.7759125232696533
11686,-0.026237279176712036,-0.020491838455200195
11687,-0.9237091541290283,-0.9199641942977905
11688,0.04335770383477211,0.026064278557896614
11689,-2.188758373260498,-2.1729559898376465
11690,-4.180262088775635,-3.9292242527008057
11691,-0.0807887613773346,-0.09142245352268219
11692,-0.95085608959198,-0.9395460486412048
11693,-0.6383795142173767,-0.5707316398620605
11694,0.0013058973709121346,0.0014449626905843616
11695,-1.2796130180358887,-1.264711856842041
11696,-0.0783209279179573,-0.07760781794786453
11697,-0.22249922156333923,-0.23313291370868683
11698,-0.06663857400417328,-0.04285566508769989
11699,-0.04837403446435928,-0.04636524245142937
11700,-1.8397948741912842,-1.8698914051055908
11701,0.004348784685134888,0.0004585385322570801
11702,-0.3107183575630188,-0.3213520348072052
11703,0.005463133566081524,0.0051887668669223785
11704,-0.12275411188602448,-0.17387712001800537
11705,-0.4474157691001892,-0.43870222568511963
11706,0.003342720214277506,0.022479623556137085
11707,0.011408623307943344,0.058066755533218384
11708,0.004913711920380592,0.010659151710569859
11709,-0.31453758478164673,-0.3253503739833832
11710,0.06441464275121689,0.10115361213684082
11711,-0.041176773607730865,-0.04103770852088928
11712,-0.9143221378326416,-0.9251348972320557
11713,-0.0052164476364851,-0.003207656554877758
11714,-3.0370028018951416,-3.0256927013397217
11715,0.0028678658418357372,0.007210923824459314
11716,-0.9145821332931519,-0.9070378541946411
11717,0.0658968910574913,-0.011267479509115219
11718,0.054058920592069626,-0.0056928060948848724
11719,-1.0185625553131104,-1.0211775302886963
11720,-3.8068594932556152,-3.7385799884796143
11721,-0.10286779701709747,-0.10085900872945786
11722,-0.18113428354263306,-0.21243330836296082
11723,0.05250110849738121,0.5992317795753479
11724,-0.7044363021850586,-0.700934648513794
11725,0.06310092657804489,0.1313803493976593
11726,-1.331954002380371,-1.3232403993606567
11727,-0.438102126121521,-0.43182137608528137
11728,-0.3286263048648834,-0.3396282494068146
11729,-4.522305488586426,-4.533118724822998
11730,0.05691026151180267,0.0936492308974266
11731,-0.19169685244560242,-0.1896880716085434
11732,-4.61228084564209,-4.065549850463867
11733,-4.062169551849365,-4.074295997619629
11734,0.2222536951303482,0.0685860887169838
11735,0.17753945291042328,0.07679955661296844
11736,0.02679513208568096,0.07345326244831085
11737,-0.24864616990089417,-0.24306641519069672
11738,0.01980367675423622,-0.03131933882832527
11739,-0.43784859776496887,-0.40266093611717224
11740,-2.7528953552246094,-2.769338846206665
11741,0.06663111597299576,0.09501998871564865
11742,-1.0693315267562866,-1.072909951210022
11743,-7.509328842163086,-7.258291244506836
11744,-0.4356532692909241,-0.40177956223487854
11745,0.00821213610470295,0.04199781268835068
11746,-1.549879789352417,-1.5335322618484497
11747,0.04043295979499817,0.021205047145485878
11748,0.06304015964269638,0.13068799674510956
11749,-0.11577990651130676,-0.12960468232631683
11750,-0.08849022537469864,-0.04037077724933624
11751,-1.8527131080627441,-1.8464324474334717
11752,0.021992497146129608,0.03330256789922714
11753,0.023200564086437225,0.03451063856482506
11754,-4.790653705596924,-4.75678014755249
11755,-0.16708990931510925,-0.17772360146045685
11756,0.001879233750514686,0.006222291383892298
11757,-0.04308931902050972,-0.04656875133514404
11758,-1.9724233150482178,-1.9680801630020142
11759,-2.5453238487243652,-2.539578437805176
11760,-2.678311347961426,-2.681347608566284
11761,0.08637990057468414,0.07607172429561615
11762,-0.15570960938930511,-0.09725703299045563
11763,0.005580876022577286,0.00530650932341814
11764,-4.318739891052246,-4.337967872619629
11765,0.02315642684698105,0.04258470982313156
11766,-0.043345142155885696,-0.039002448320388794
11767,-2.663705825805664,-2.6916215419769287
11768,-2.718852996826172,-2.714510440826416
11769,-1.1080491542816162,-1.1073360443115234
11770,-1.5527180433273315,-1.6670292615890503
11771,-1.3288720846176147,-1.321327805519104
11772,-0.6466469168663025,-0.6501263380050659
11773,-4.118789196014404,-4.101751327514648
11774,-0.8147062063217163,-0.8317430019378662
11775,-0.01351075991988182,0.05222725123167038
11776,-0.3292986750602722,-0.3396068513393402
11777,0.0029329510871320963,0.00727600883692503
11778,-0.9612842202186584,-0.9611451625823975
11779,-0.11037980765104294,-0.10123148560523987
11780,0.10319851338863373,0.09147053956985474
11781,-0.1352437436580658,0.411486953496933
11782,-0.17631012201309204,-0.17430132627487183
11783,0.051300860941410065,0.10008160769939423
11784,-0.62075275182724,-0.6508492827415466
11785,-0.5482537746429443,-0.5581603050231934
11786,0.010750561952590942,0.015093257650732994
11787,-0.5933839678764343,-0.5969624519348145
11788,-0.1886739432811737,-0.20511752367019653
11789,0.0617407001554966,0.07088901847600937
11790,0.023164819926023483,0.008332430385053158
11791,-4.356588363647461,-4.337160110473633
11792,-1.130589485168457,-1.126246690750122
11793,0.06765303760766983,0.135300874710083
11794,-0.8414522409439087,-0.8563217520713806
11795,-7.125607013702393,-7.125467777252197
11796,-8.67898178100586,-8.689794540405273
11797,-0.606372594833374,-0.6119200587272644
11798,-0.05835467576980591,0.007383331656455994
11799,-9.759888052940369e-05,0.004245459102094173
11800,0.01953377015888691,0.0030901897698640823
11801,-3.488272190093994,-3.505565643310547
11802,0.04798690602183342,0.0445074737071991
11803,0.16397817432880402,0.28758224844932556
11804,-1.695623755455017,-1.7188929319381714
11805,-0.016424229368567467,-0.021971644833683968
11806,-2.9081335067749023,-2.9136741161346436
11807,-1.5718810558319092,-1.570430040359497
11808,0.030397683382034302,0.0139541020616889
11809,-0.02301955781877041,-0.018676500767469406
11810,-6.343211650848389,-6.339466571807861
11811,0.07171501964330673,0.29078546166419983
11812,-0.7218092083930969,-0.6851987838745117
11813,-4.235633373260498,-4.165095806121826
11814,0.003751733573153615,0.007496722973883152
11815,-0.675104022026062,-0.6806445121765137
11816,-3.2511630058288574,-3.2537779808044434
11817,-0.032643940299749374,-0.02785002812743187
11818,-0.06627429276704788,-0.0661352276802063
11819,-0.5436045527458191,-0.5535110831260681
11820,-1.1922435760498047,-1.19582200050354
11821,-0.10809142887592316,-0.10737831890583038
11822,-0.561099648475647,-0.5646781325340271
11823,0.04799090325832367,0.05713922530412674
11824,-1.2370609045028687,-1.2279126644134521
11825,-0.33167222142219543,-0.3253914713859558
11826,-0.2535478472709656,-0.24710354208946228
11827,-0.07471655309200287,-0.08535023778676987
11828,-3.544633150100708,-3.5383524894714355
11829,0.0020162221044301987,-0.0005988274933770299
11830,-0.031360313296318054,0.005250114947557449
11831,-1.4665398597717285,-1.5176628828048706
11832,-0.0012389479670673609,0.0031041097827255726
11833,-0.021968267858028412,-0.05326728895306587
11834,-1.0905909538269043,-1.167755365371704
11835,0.0037601348012685776,0.009339891374111176
11836,-0.10387604683637619,-0.09256596863269806
11837,-0.011509479954838753,0.048831842839717865
11838,-0.7579330801963806,-0.7137934565544128
11839,-5.061179161071777,-5.07199239730835
11840,-6.494645595550537,-6.496488571166992
11841,0.046454690396785736,0.04290293902158737
11842,-0.8771712183952332,-0.8728281855583191
11843,-1.9115099906921387,-2.0122499465942383
11844,-0.8442049622535706,-0.8606485724449158
11845,-3.9434268474578857,-3.948967456817627
11846,0.05496460199356079,0.08887405693531036
11847,-6.716901779174805,-6.716188430786133
11848,-0.10851766169071198,-0.12581108510494232
11849,-0.005109505727887154,-0.00772455520927906
11850,-0.04358406737446785,-0.01980116218328476
11851,-2.3430874347686768,-2.346665859222412
11852,-1.732932448387146,-1.7285892963409424
11853,0.013964503072202206,-0.0008678855374455452
11854,-3.6163973808288574,-3.397326946258545
11855,-0.029332557693123817,-0.02375280112028122
11856,-1.7911186218261719,-1.8735020160675049
11857,0.10814554989337921,0.03098118118941784
11858,0.06012757122516632,0.1277754008769989
11859,-0.9433926343917847,-1.0257760286331177
11860,-0.6286974549293518,-0.6395102739334106
11861,0.04163330793380737,0.0755070149898529
11862,0.012998184189200401,0.0074507687240839005
11863,0.0027240654453635216,0.0041751074604690075
11864,0.09134715795516968,0.01298108696937561
11865,-0.21335837244987488,-0.22444602847099304
11866,0.04896119609475136,0.26803165674209595
11867,-0.3447173237800598,-0.27706947922706604
11868,0.03604526445269585,0.004746242426335812
11869,0.01031868252903223,0.02735654078423977
11870,-0.6800944209098816,-0.6827095150947571
11871,-2.9763834476470947,-2.9396443367004395
11872,0.02134048007428646,0.032650552690029144
11873,-3.3379156589508057,-3.304042100906372
11874,-2.273651599884033,-2.2666385173797607
11875,-3.4893386363983154,-3.485593557357788
11876,-0.005708638578653336,0.0007356740534305573
11877,-0.8108739852905273,-0.7914457321166992
11878,-9.34328556060791,-9.277547836303711
11879,-3.9338746070861816,-3.9466114044189453
11880,0.009906796738505363,0.004359381273388863
11881,0.010491661727428436,-0.005951918661594391
11882,-1.2806531190872192,-1.2909612655639648
11883,-0.03307732194662094,0.0035331062972545624
11884,-1.6863785982131958,-1.7164751291275024
11885,-0.42052069306373596,-0.38533303141593933
11886,-0.008578786626458168,-0.008439721539616585
11887,-0.26620131731033325,-0.25975698232650757
11888,0.019413333386182785,0.023756029084324837
11889,-0.14526471495628357,-0.1644926220178604
11890,-1.358505129814148,-1.343003273010254
11891,-9.41714096069336,-9.429985046386719
11892,-0.01316836103796959,-0.015783410519361496
11893,-0.10963322222232819,0.10943722724914551
11894,0.10821399092674255,0.26199713349342346
11895,0.03419061377644539,0.018264561891555786
11896,-1.8584762811660767,-1.850932002067566
11897,-4.84877872467041,-4.845033645629883
11898,0.07117463648319244,0.14171256124973297
11899,0.0007557421922683716,0.020184025168418884
11900,0.020875683054327965,0.017839305102825165
11901,-0.43499132990837097,-0.46508780121803284
11902,0.037378840148448944,0.02145279012620449
11903,-0.47467076778411865,-0.32088765501976013
11904,-0.02763359248638153,-0.14194488525390625
11905,0.10141454637050629,0.11654769629240036
11906,-0.03325037658214569,-0.04315689206123352
11907,0.04295754060149193,0.07134641706943512
11908,0.03278438001871109,0.016340801492333412
11909,-0.06133878603577614,-0.056996092200279236
11910,-3.484971284866333,-3.485245704650879
11911,-4.41664457321167,-4.405195236206055
11912,0.07537674158811569,0.030490603297948837
11913,-0.6270637512207031,-0.59319007396698
11914,0.006629887968301773,0.008638679049909115
11915,-0.021643202751874924,-0.02425825223326683
11916,0.0186177808791399,0.07895910739898682
11917,0.009138106368482113,0.0035976339131593704
11918,0.01258163619786501,0.036364540457725525
11919,0.06482510268688202,0.05198103189468384
11920,0.004923129454255104,0.01066856924444437
11921,0.007446009665727615,0.008159119635820389
11922,0.05465938150882721,0.1027788296341896
11923,0.0034350305795669556,-0.0414511077105999
11924,-0.08299708366394043,-0.05921418219804764
11925,-0.04644763469696045,-0.057535286992788315
11926,-2.186561346054077,-2.16713285446167
11927,-0.07700251042842865,-0.094295933842659
11928,-0.14827120304107666,-0.15216144919395447
11929,0.025368843227624893,0.012524772435426712
11930,-0.3942936062812805,-0.4053812623023987
11931,-1.2651569843292236,-1.26543128490448
11932,0.002678951947018504,0.007022009696811438
11933,-5.058273792266846,-5.050729751586914
11934,0.06503965705633163,0.05219558626413345
11935,-2.624939441680908,-2.6709377765655518
11936,-1.7957621812820435,-1.801309585571289
11937,0.027090176939964294,0.5738208889961243
11938,-0.0012515168637037277,0.014550859108567238
11939,0.15485863387584686,0.04054735228419304
11940,-0.42485669255256653,-0.43040409684181213
11941,-0.14976230263710022,-0.06623280048370361
11942,-7.191685199737549,-7.037901878356934
11943,0.06306158751249313,0.13134101033210754
11944,-0.12577904760837555,-0.1182347759604454
11945,-3.3287432193756104,-3.3323216438293457
11946,-1.0105289220809937,-1.0035159587860107
11947,-0.0966164842247963,-0.11144887655973434
11948,-0.001101379981264472,-0.0037164294626563787
11949,-1.120031714439392,-0.966248631477356
11950,-5.415041923522949,-5.4299116134643555
11951,-1.8939566612243652,-1.8995040655136108
11952,0.06292913109064102,0.07207745313644409
11953,-0.30005979537963867,-0.3108725845813751
11954,-2.8873188495635986,-2.878605365753174
11955,-1.192260503768921,-1.2043870687484741
11956,-5.8850836753845215,-6.0078206062316895
11957,0.14180566370487213,0.13007768988609314
11958,-4.73142671585083,-4.665688991546631
11959,-2.8094730377197266,-2.8150136470794678
11960,-1.543784737586975,-1.5476750135421753
11961,0.0032383750658482313,0.01468734722584486
11962,-0.5329970717430115,-0.5500338673591614
11963,-0.8332282304763794,-0.8284342885017395
11964,0.14205949008464813,0.12932245433330536
11965,-0.23665255308151245,-0.24838052690029144
11966,-5.433681011199951,-5.409898281097412
11967,-1.7642730474472046,-1.7058204412460327
11968,-0.024381641298532486,-0.022930599749088287
11969,0.05377215892076492,0.09051112830638885
11970,-1.307709813117981,-1.3029159307479858
11971,-1.2322328090667725,-1.2246885299682617
11972,-0.0016544483369216323,-0.0015153830172494054
11973,-0.44627708196640015,-0.44985559582710266
11974,-0.4742266833782196,-0.439039021730423
11975,-0.09881176799535751,-0.12208089232444763
11976,0.025491682812571526,0.041839148849248886
11977,-0.3529416024684906,-0.3555566370487213
11978,0.021854398772120476,0.030567964538931847
11979,-0.00031261262483894825,0.015189239755272865
11980,-6.66520881652832,-6.581679344177246
11981,-0.1454434096813202,-0.15653106570243835
11982,0.0431155227124691,0.03956377133727074
11983,-0.8674572706222534,-0.8599129915237427
11984,-0.13460060954093933,-0.15786974132061005
11985,-5.036220073699951,-5.036494255065918
11986,-0.006473064422607422,-0.01710675098001957
11987,-0.013572774827480316,-0.008778861723840237
11988,-2.3543519973754883,-2.385651111602783
11989,-5.392439842224121,-5.474823474884033
11990,0.01979285478591919,-0.011506167240440845
11991,-0.0844961479306221,-0.07891638576984406
11992,-2.8992209434509277,-2.9763853549957275
11993,-0.11200293153524399,-0.10720901936292648
11994,-0.021413493901491165,0.002369411289691925
11995,0.004024207592010498,-0.027274813503026962
11996,-0.024198435246944427,0.0463394895195961
11997,0.018862683326005936,0.0792040079832077
11998,0.015013869851827621,0.032051727175712585
11999,-0.27058878540992737,-0.2102474570274353
12000,-0.07801120728254318,-0.05887430161237717
12001,-1.6074860095977783,-1.5883491039276123
12002,0.05995997413992882,0.04711590334773064
12003,-0.3391369879245758,-0.32209914922714233
12004,0.031965240836143494,0.04686642438173294
12005,-5.558314323425293,-5.560157299041748
12006,-6.462772369384766,-6.394493103027344
12007,-1.0693165063858032,-0.9857869744300842
12008,-0.8833361864089966,-0.6322982311248779
12009,-1.3988683223724365,-1.5216052532196045
12010,-2.8197479248046875,-2.8003194332122803
12011,0.019189782440662384,0.042972687631845474
12012,-0.14671772718429565,-0.14699210226535797
12013,-0.39973440766334534,-0.4145668148994446
12014,-1.8880077600479126,-1.888282060623169
12015,-3.3446056842803955,-3.3254687786102295
12016,-0.011128440499305725,-0.014706949703395367
12017,-0.15960010886192322,-0.19089913368225098
12018,0.009089004248380661,0.0035485313273966312
12019,-1.29712975025177,-1.343127965927124
12020,-3.833235025405884,-3.799325466156006
12021,-2.8202691078186035,-2.8515682220458984
12022,0.04323801025748253,0.039686258882284164
12023,-5.117920398712158,-5.1327900886535645
12024,-0.8511360883712769,-0.8467934131622314
12025,-5.708691596984863,-5.727919578552246
12026,-0.19968587160110474,-0.1939404308795929
12027,-2.9195845127105713,-2.9120402336120605
12028,-0.22100293636322021,-0.2166602462530136
12029,-0.4247521460056305,-0.42040911316871643
12030,-9.462496757507324,-9.396759033203125
12031,0.07148449122905731,0.0998733639717102
12032,-0.6926921010017395,-0.6961715221405029
12033,-0.5675842761993408,-0.5824537873268127
12034,-4.328046798706055,-4.326037883758545
12035,-0.03739985078573227,-0.04821265488862991
12036,-0.5630998611450195,-0.5481986403465271
12037,-3.745211362838745,-3.755117893218994
12038,-0.005402694921940565,-0.0052636293694376945
12039,-0.6018106937408447,-0.6124444007873535
12040,-0.20418336987495422,-0.19273440539836884
12041,-3.3178622722625732,-3.3029611110687256
12042,-0.2932113707065582,-0.2740744650363922
12043,-9.040809631347656,-9.039358139038086
12044,0.03148785978555679,0.06822682917118073
12045,-0.2268686145544052,-0.22042429447174072
12046,-3.9305248260498047,-3.933561086654663
12047,-0.08987878262996674,-0.09345728904008865
12048,0.0024835742078721523,0.009496579878032207
12049,-6.75948429107666,-6.7445831298828125
12050,0.02103171870112419,0.0373791866004467
12051,-0.44515252113342285,-0.4615961015224457
12052,-0.11768936365842819,-0.08107893168926239
12053,0.13779857754707336,0.023487286642193794
12054,-0.4216427803039551,-0.43437981605529785
12055,-0.09944386780261993,-0.09510117769241333
12056,0.008742475882172585,0.04252815246582031
12057,-6.188033103942871,-6.179319381713867
12058,-8.443928718566895,-8.378190994262695
12059,-0.031374722719192505,-0.082497738301754
12060,0.021127579733729362,0.03747504577040672
12061,-2.7797436714172363,-2.77960467338562
12062,-1.5704913139343262,-1.57035231590271
12063,-0.3847474455833435,-0.39961695671081543
12064,-0.03755081444978714,-0.03320775553584099
12065,-0.0786658450961113,-0.06951752305030823
12066,-4.071532726287842,-4.07008171081543
12067,0.06049555540084839,0.050187379121780396
12068,-2.3822712898254395,-1.5288960933685303
12069,-0.1473735123872757,-0.15092526376247406
12070,-1.4191081523895264,-1.412827491760254
12071,-9.826504707336426,-9.82636547088623
12072,0.02307753823697567,0.04250581935048103
12073,-0.012782009318470955,0.023828420788049698
12074,-1.3439016342163086,-1.3437626361846924
12075,0.062183354049921036,0.032086871564388275
12076,0.0036886795423924923,0.007433669175952673
12077,-2.206031084060669,-2.205317974090576
12078,0.07385445386171341,0.1022433266043663
12079,0.004607507959008217,0.0010289992205798626
12080,-9.677125930786133,-9.694419860839844
12081,-0.007000691723078489,-0.006861626170575619
12082,-0.042240209877491,-0.045818720012903214
12083,-0.30459776520729065,-0.23631834983825684
12084,-3.114044427871704,-3.1077637672424316
12085,0.07267406582832336,0.08780722320079803
12086,-6.068761825561523,-6.068622589111328
12087,-3.4578135013580322,-3.4726829528808594
12088,0.005815478507429361,0.07155349105596542
12089,-0.011613702401518822,0.022171974182128906
12090,-9.304683685302734,-9.2708101272583
12091,-5.479274272918701,-5.561657905578613
12092,-0.19939547777175903,-0.20970365405082703
12093,-1.3723608255386353,-1.377901315689087
12094,-0.5035427808761597,-0.5268118977546692
12095,0.06593365967273712,0.01993545889854431
12096,-0.2708025276660919,-0.26208895444869995
12097,-1.0816102027893066,-1.0753295421600342
12098,-0.13373444974422455,-0.14436814188957214
12099,-5.990223407745361,-6.021522045135498
12100,-6.225414276123047,-6.228029251098633
12101,0.05023369938135147,0.20994119346141815
12102,-1.0753347873687744,-1.06662118434906
12103,-1.6966521739959717,-1.695939064025879
12104,-5.104437828063965,-5.067827224731445
12105,-2.6335346698760986,-2.63723087310791
12106,0.06863052397966385,0.13627836108207703
12107,-1.2445544004440308,-1.238110065460205
12108,-0.9272395968437195,-0.9410643577575684
12109,-2.899334669113159,-2.911461353302002
12110,-0.42810600996017456,-0.4391079545021057
12111,-4.439439296722412,-4.455365180969238
12112,-0.04206644371151924,-0.05419301986694336
12113,0.02022632025182247,0.07867889851331711
12114,-2.125645160675049,-2.1716434955596924
12115,-0.7640422582626343,-0.7666573524475098
12116,-0.4941539466381073,-0.4921451508998871
12117,-0.5403443574905396,-0.32127389311790466
12118,0.01466701552271843,0.004033328499644995
12119,-5.577463150024414,-5.553680419921875
12120,-0.14771470427513123,-0.16500812768936157
12121,0.05245744436979294,0.09659707546234131
12122,-6.622004985809326,-6.610555648803711
12123,-0.03038494661450386,-0.02604225091636181
12124,-0.24722737073898315,-0.25277477502822876
12125,-0.20901867747306824,-0.21163372695446014
12126,0.09273260831832886,0.10786575824022293
12127,-0.024868130683898926,-0.03595578297972679
12128,0.07358351349830627,0.29265397787094116
12129,-0.002000376582145691,0.013801999390125275
12130,-0.013859831728041172,0.0031780265271663666
12131,-0.5704552531242371,-0.5832992792129517
12132,-0.038230445235967636,-0.0695294663310051
12133,-0.6072161793708801,-0.5834332704544067
12134,0.00876280665397644,0.0032153911888599396
12135,-0.045230649411678314,-0.043779607862234116
12136,-2.1834540367126465,-2.2606184482574463
12137,-0.4092140793800354,-0.43931055068969727
12138,0.006248357705771923,0.04285878688097
12139,-0.04298335686326027,-0.03864029794931412
12140,-0.4585348069667816,-0.47582823038101196
12141,-0.01428239792585373,-0.009939339943230152
12142,-4.132030487060547,-4.137570858001709
12143,-0.6272240281105042,-0.6157750487327576
12144,0.021121028810739517,-0.00679457513615489
12145,0.004694222006946802,-0.0008462504483759403
12146,0.09945966303348541,0.3504975736141205
12147,-0.8123973608016968,-0.7772097587585449
12148,0.019445665180683136,0.022947300225496292
12149,-2.340026617050171,-2.1209561824798584
12150,-1.2254191637039185,-1.157139778137207
12151,0.06301331520080566,0.13129273056983948
12152,-0.011430881917476654,0.022354794666171074
12153,0.08113507181406021,0.07082689553499222
12154,-0.05128312483429909,-0.051144059747457504
12155,-0.041028738021850586,0.0174238458275795
12156,0.2304898500442505,1.0838650465011597
12157,0.00825499463826418,0.015799259766936302
12158,-2.3174188137054443,-2.329545497894287
12159,0.015479257330298424,0.0006097392179071903
12160,-0.3761112093925476,-0.35907337069511414
12161,-1.6074860095977783,-1.5883491039276123
12162,-0.05868937447667122,-0.058550309389829636
12163,0.04767879843711853,0.04419936612248421
12164,0.019855333492159843,0.026299646124243736
12165,0.014449229463934898,-0.01684979349374771
12166,-6.814380168914795,-6.937117099761963
12167,-0.23910200595855713,-0.23560038208961487
12168,-0.9447152614593506,-0.9295821189880371
12169,-1.2336723804473877,-1.2335333824157715
12170,-0.30118003487586975,-0.2523992955684662
12171,-2.351677894592285,-2.3645219802856445
12172,-1.7827469110488892,-1.7955909967422485
12173,-0.733048677444458,-0.7451752424240112
12174,-3.7870383262634277,-3.798125982284546
12175,-0.2935503423213959,-0.21002085506916046
12176,-0.012733623385429382,-0.1270449161529541
12177,-0.07856003940105438,-0.07710900157690048
12178,-5.436275959014893,-5.439755439758301
12179,-1.8122817277908325,-1.807938575744629
12180,-0.13846689462661743,-0.1440073549747467
12181,-0.6104287505149841,-0.5623092651367188
12182,-0.36074838042259216,-0.3706548810005188
12183,0.004237722605466843,0.0007582902908325195
12184,-0.011999750509858131,-0.0005507776513695717
12185,0.02316231280565262,0.03447238728404045
12186,-0.03305427357554436,-0.036632783710956573
12187,-0.006923376582562923,-0.0031783869490027428
12188,-6.9352521896362305,-6.920351028442383
12189,-0.8271224498748779,-0.8444158434867859
12190,-0.15333206951618195,-0.11814440786838531
12191,-0.012307416647672653,0.03647332638502121
12192,-7.223044395446777,-7.186433792114258
12193,0.024850407615303993,0.03043016418814659
12194,-1.5651612281799316,-1.53677237033844
12195,-4.573101043701172,-4.556753635406494
12196,-0.39522913098335266,-0.3955034911632538
12197,0.0115582887083292,0.0009246021509170532
12198,0.018092956393957138,0.06621240079402924
12199,-0.025524074211716652,-0.01977863535284996
12200,-4.822059631347656,-4.816479682922363
12201,-4.425572872161865,-4.4404425621032715
12202,0.07788759469985962,0.12202722579240799
12203,-0.09945442527532578,-0.09466051310300827
12204,0.00661945715546608,0.05327758938074112
12205,0.03505953028798103,0.0037605101242661476
12206,-0.1136484369635582,-0.1121973991394043
12207,-2.784162998199463,-2.815462112426758
12208,-0.0031021826434880495,-0.005717231892049313
12209,-1.671539545059204,-1.4205015897750854
12210,-0.1402793824672699,-0.15511175990104675
12211,-0.04742802679538727,-0.041682589799165726
12212,0.09498037397861481,0.03522865101695061
12213,-0.19189339876174927,-0.22198987007141113
12214,0.05332360416650772,0.10210435092449188
12215,-0.9307581782341003,-0.884100079536438
12216,-0.1041184514760971,-0.08831607550382614
12217,-1.6622321605682373,-1.762972116470337
12218,-0.005695510655641556,-0.02162156254053116
12219,0.00751868262887001,-0.020396921783685684
12220,-3.2015702724456787,-3.1358320713043213
12221,0.20767579972743988,0.05400818958878517
12222,0.022109050303697586,0.07022850215435028
12223,0.03287488967180252,0.033587999641895294
12224,-2.7848544120788574,-2.7956671714782715
12225,0.016064800322055817,0.010517383925616741
12226,0.0032421895302832127,0.014691161923110485
12227,-0.017159471288323402,-0.011579714715480804
12228,0.0810476616024971,0.11623532325029373
12229,-1.114585280418396,-1.0996841192245483
12230,-7.521216869354248,-7.512503147125244
12231,0.04975590109825134,0.09853664040565491
12232,0.18559035658836365,0.08485045284032822
12233,-0.4105170965194702,0.13621360063552856
12234,-0.6972573399543762,-0.681755542755127
12235,0.03284527733922005,0.01640169695019722
12236,0.17049850523471832,0.419206827878952
12237,0.004601271357387304,0.03838694840669632
12238,-0.22189907729625702,-0.21058900654315948
12239,0.00043760170228779316,0.005231514573097229
12240,-1.9071251153945923,-1.985491156578064
12241,0.002057379810139537,0.008338114246726036
12242,0.010617892257869244,0.005070476792752743
12243,0.015333767049014568,0.034762050956487656
12244,-0.010627467185258865,0.0497138574719429
12245,0.07214090973138809,0.06825066357851028
12246,0.06932607293128967,0.02332787960767746
12247,0.034084074199199677,0.19379156827926636
12248,-1.9186073541641235,-1.9151057004928589
12249,0.005041261203587055,0.007050052285194397
12250,0.020892128348350525,0.23996257781982422
12251,-1.7833552360534668,-1.798224687576294
12252,-4.31337833404541,-4.266720294952393
12253,-1.4220329523086548,-1.4205819368362427
12254,0.029075657948851585,0.04397684335708618
12255,-0.15485675632953644,-0.1861557811498642
12256,-4.384198188781738,-4.365061283111572
12257,0.02135978639125824,0.024861421436071396
12258,-3.667572021484375,-3.4485015869140625
12259,0.004315071739256382,-0.0012254007160663605
12260,0.022275228053331375,0.005831648595631123
12261,-0.004163578152656555,0.01163879781961441
12262,-0.026844758540391922,-0.04328833892941475
12263,-0.5119637250900269,-0.4516223967075348
12264,0.003198798978701234,0.01464777160435915
12265,-0.004101574420928955,0.010799609124660492
12266,-5.406299114227295,-5.419035911560059
12267,-3.7890658378601074,-3.7946064472198486
12268,-2.9309651851654053,-2.907182216644287
12269,-1.5902581214904785,-1.5550705194473267
12270,-0.2505255341529846,-0.03145506978034973
12271,-0.12378765642642975,-0.13591423630714417
12272,-0.2480909377336502,-0.2629604637622833
12273,-0.0019398555159568787,0.06633956730365753
12274,0.004104495048522949,-0.023811109364032745
12275,0.022766675800085068,0.05667613446712494
12276,0.004108431749045849,0.009853871539235115
12277,-0.009473118931055069,-0.037388723343610764
12278,-0.23030181229114532,-0.2189917415380478
12279,-1.0325078964233398,-1.015470027923584
12280,0.04625166207551956,0.04277222976088524
12281,0.015912555158138275,0.02722262777388096
12282,-0.7583615183830261,-0.8355259299278259
12283,-4.100432872772217,-4.084630489349365
12284,-0.15196841955184937,-0.11522945016622543
12285,-0.16969168186187744,-0.16324737668037415
12286,-0.051577337086200714,-0.061483852565288544
12287,0.022565003484487534,0.046347908675670624
12288,-2.366563320159912,-2.3944790363311768
12289,0.15564250946044922,0.14290547370910645
12290,-0.02796073630452156,-0.027247626334428787
12291,0.04920261725783348,-0.03318071365356445
12292,-2.4124035835266113,-2.428847074508667
12293,0.02421613596379757,0.024929245933890343
12294,-0.0783209279179573,-0.07760781794786453
12295,0.002829418983310461,0.021966321393847466
12296,-0.44724464416503906,-0.37896522879600525
12297,-0.5392229557037354,-0.5428014397621155
12298,-0.1677597463130951,-0.1093071699142456
12299,-2.3851065635681152,-2.3702054023742676
12300,-0.7678439617156982,-0.7508060932159424
12301,-0.19112852215766907,-0.12539051473140717
12302,-0.12079346179962158,-0.1367195099592209
12303,0.00219389284029603,-0.0004211567575111985
12304,-1.045145869255066,-1.073061466217041
12305,0.0617407001554966,0.07088901847600937
12306,-0.23559100925922394,-0.23545193672180176
12307,0.0049757580272853374,0.0031327595934271812
12308,-3.524787425994873,-3.5357894897460938
12309,0.019491925835609436,0.03892020881175995
12310,0.019301196560263634,0.023643892258405685
12311,-0.03825712949037552,-0.03680608794093132
12312,-0.6237397789955139,-0.6343734860420227
12313,-0.036190565675497055,-0.03880561515688896
12314,0.29827067255973816,1.1516458988189697
12315,0.024720367044210434,0.019172951579093933
12316,-2.457188129425049,-2.4534430503845215
12317,0.002744328696280718,0.004195370711386204
12318,-0.9139233231544495,-0.897575855255127
12319,0.023749178275465965,0.018201762810349464
12320,-2.4105265140533447,-2.3399884700775146
12321,-0.5095458030700684,-0.5032650828361511
12322,-3.3070693016052246,-3.3383684158325195
12323,-0.16458061337471008,-0.09693276882171631
12324,0.004934239201247692,0.004659872502088547
12325,0.022493934258818626,0.03380400687456131
12326,-0.036246202886104584,-0.0325012132525444
12327,-0.031301528215408325,-0.024288522079586983
12328,-0.039092954248189926,-0.005183495581150055
12329,-0.010555017739534378,-0.009841907769441605
12330,-2.2371063232421875,-2.2363932132720947
12331,-0.29386869072914124,-0.29241764545440674
12332,0.06756444275379181,0.063674196600914
12333,-0.07486739754676819,-0.055439118295907974
12334,-2.0023207664489746,-1.9556626081466675
12335,-0.01364397443830967,-0.017222482711076736
12336,0.06336010247468948,0.0505160316824913
12337,-0.8585742712020874,-0.798232913017273
12338,0.032295484095811844,0.04719666764140129
12339,-0.7192932367324829,-0.6751536130905151
12340,0.003586085047572851,0.005594876129180193
12341,-4.73142671585083,-4.665688991546631
12342,-0.023907795548439026,0.22480052709579468
12343,-1.0980026721954346,-1.098276972770691
12344,-0.8198522925376892,-0.8431214094161987
12345,-1.001800775527954,-0.9780179262161255
12346,0.2457786649465561,1.0991538763046265
12347,-1.2870521545410156,-1.2906038761138916
12348,-0.9829189777374268,-0.9977884888648987
12349,-0.28676530718803406,-0.2776169776916504
12350,-0.44868311285972595,-0.4134954512119293
12351,0.012755608186125755,0.021469173952937126
12352,0.0012988640228286386,0.0014379293425008655
12353,-3.2268848419189453,-3.1563467979431152
12354,0.02888135053217411,0.01897483319044113
12355,0.001016260706819594,0.005359318573027849
12356,-0.2970622479915619,-0.26032328605651855
12357,-0.20741316676139832,-0.20391154289245605
12358,-4.877925872802734,-4.909224510192871
12359,0.15029413998126984,0.39900246262550354
12360,-0.014010102488100529,-0.013871037401258945
12361,-1.1148326396942139,-1.1184110641479492
12362,-0.1952311247587204,-0.19892752170562744
12363,-1.01728093624115,-0.9888920783996582
12364,-5.569667816162109,-5.5526299476623535
12365,0.05023179203271866,0.20993928611278534
12366,-0.4670070707798004,-0.4725475311279297
12367,-3.543818950653076,-3.5274715423583984
12368,-0.2192278504371643,-0.05952034890651703
12369,0.002527858829125762,0.007321771699935198
12370,-1.2095106840133667,-1.1491694450378418
12371,-1.4155951738357544,-1.426596999168396
12372,-0.03802008181810379,-0.05288959667086601
12373,0.14544819295406342,0.29923132061958313
12374,-5.673928260803223,-5.677480220794678
12375,-0.04601261392235756,-0.045873548835515976
12376,-0.058919936418533325,-0.06153498589992523
12377,0.10206440836191177,0.6487951278686523
12378,0.09324079751968384,0.047242600470781326
12379,-0.003746665781363845,0.0005963919684290886
12380,0.02028849348425865,0.03609086945652962
12381,-0.20230534672737122,-0.20585709810256958
12382,0.010798340663313866,0.07113966345787048
12383,0.005618781317025423,0.007627572398632765
12384,-0.2169884443283081,-0.15853586792945862
12385,0.11471430957317352,0.9680895209312439
12386,0.0013452930143103004,0.005688350647687912
12387,-0.7549477815628052,-0.8333138227462769
12388,-5.255930423736572,-5.244481086730957
12389,-1.5540039539337158,-1.4863561391830444
12390,-3.190945625305176,-3.2369439601898193
12391,-1.4292305707931519,-1.440043330192566
12392,0.03604168817400932,0.004742666147649288
12393,-0.05415858328342438,-0.056001581251621246
12394,-0.6246817111968994,-0.6076438426971436
12395,-4.686691761016846,-4.671558856964111
12396,-7.286034107208252,-7.220296382904053
12397,0.03179661184549332,0.015353032387793064
12398,0.007877564057707787,0.07361557334661484
12399,-1.6582132577896118,-1.650668978691101
12400,-0.05855889618396759,-0.05281345546245575
12401,-2.8640177249908447,-2.8445892333984375
12402,0.09355899691581726,0.1287466585636139
12403,-0.6526166200637817,-0.6334797143936157
12404,-0.7365719676017761,-0.7295589447021484
12405,-4.071071624755859,-4.037285804748535
12406,-0.13375726342201233,-0.19350898265838623
12407,-0.9224894046783447,-0.06911420822143555
12408,-0.014994887635111809,-0.013543845154345036
12409,-4.205901622772217,-4.2372002601623535
12410,0.004692249000072479,0.010437688790261745
12411,-2.9206178188323975,-2.701547384262085
12412,0.09450490027666092,0.0712357759475708
12413,0.06920892000198364,0.10594788938760757
12414,-0.6037222146987915,-0.5981425046920776
12415,-2.6074678897857666,-2.6585910320281982
12416,0.0064543201588094234,0.07219232618808746
12417,0.014389928430318832,0.031427785754203796
12418,-0.34360671043395996,-0.3454497158527374
12419,-5.88875150680542,-5.818213939666748
12420,0.01840405911207199,0.015367681160569191
12421,0.08190710842609406,0.30097755789756775
12422,-0.3360099196434021,-0.3386249542236328
12423,-1.5136253833770752,-1.4300957918167114
12424,-0.082720547914505,-0.08619998395442963
12425,0.021532949060201645,0.0066634309478104115
12426,0.010416269302368164,0.006719872355461121
12427,-0.3021237850189209,-0.28722259402275085
12428,-0.7198635935783386,-0.7431327104568481
12429,-6.462772369384766,-6.394493103027344
12430,-7.006436347961426,-7.009915828704834
12431,-4.906266212463379,-4.8710784912109375
12432,-4.220937252044678,-3.3675618171691895
12433,0.00701749324798584,0.012597249820828438
12434,-7.658136367797852,-7.674580097198486
12435,0.04756235331296921,0.20134547352790833
12436,-0.9132866263389587,-0.9188271164894104
12437,0.03235997259616852,0.047261156141757965
12438,-0.19881358742713928,-0.1950685977935791
12439,-0.08478979766368866,-0.06565289199352264
12440,-0.6095374226570129,-0.6003890633583069
12441,-2.1573543548583984,-2.172186851501465
12442,-0.7465781569480896,-0.7390338778495789
12443,-9.195243835449219,-9.198280334472656
12444,0.03532056510448456,0.007404959760606289
12445,0.04019956663250923,0.07407327741384506
12446,-0.08846499025821686,-0.1076929047703743
12447,-1.7935795783996582,-1.7780777215957642
12448,0.005445586517453194,0.016755659133195877
12449,-0.004602477420121431,-0.0031514354050159454
12450,-0.6655864119529724,-0.641803503036499
12451,-1.130589485168457,-1.126246690750122
12452,0.01890554279088974,0.02324823848903179
12453,0.021795060485601425,0.045577965676784515
12454,0.04778800159692764,0.03186194971203804
12455,-0.09992178529500961,-0.09512787312269211
12456,-6.888687610626221,-6.899689674377441
12457,0.006618538871407509,0.014162804000079632
12458,0.14196333289146423,0.01922634057700634
12459,0.0027002848219126463,0.00704334257170558
12460,-0.574576735496521,-0.5062973499298096
12461,0.1503394991159439,0.027602506801486015
12462,-5.7922515869140625,-5.795830249786377
12463,-10.906110763549805,-10.909807205200195
12464,-1.8355607986450195,-1.8392572402954102
12465,0.012214632704854012,0.008518235757946968
12466,-1.0726425647735596,-1.0781830549240112
12467,0.003657182212918997,0.010670187883079052
12468,-0.6802542209625244,-0.710350751876831
12469,0.13956405222415924,0.016827058047056198
12470,-1.8515068292617798,-1.8614133596420288
12471,-0.14768768846988678,-0.15123943984508514
12472,-0.011212095618247986,-0.02394913136959076
12473,0.1357019543647766,0.12397398054599762
12474,0.06224723905324936,0.10638687014579773
12475,-0.3136758804321289,-0.2797664403915405
12476,0.07906466722488403,0.07517442107200623
12477,0.0038414376322180033,0.0012263881508260965
12478,0.05460652336478233,0.042479947209358215
12479,-1.508169174194336,-1.4918216466903687
12480,-4.292909145355225,-4.2885661125183105
12481,-0.8114045858383179,-0.8231325745582581
12482,-1.2959449291229248,-1.3076728582382202
12483,-0.018920354545116425,-0.017469312995672226
12484,-6.539247512817383,-6.543138027191162
12485,-0.0043790340423583984,-3.597605973482132e-05
12486,0.039524346590042114,0.16312842071056366
12487,-4.990037441253662,-4.953426837921143
12488,0.017165882512927055,0.023610195145010948
12489,-0.06086432933807373,-0.07815775275230408
12490,-4.125204086303711,-4.127047061920166
12491,-1.0372318029403687,-1.0302188396453857
12492,-1.4550725221633911,-1.4783416986465454
12493,-0.17075443267822266,-0.16500899195671082
12494,-6.352121829986572,-6.342973232269287
12495,-1.9809471368789673,-1.972233533859253
12496,-5.214479446411133,-5.218175888061523
12497,-1.1247830390930176,-1.1077451705932617
12498,-9.636332511901855,-9.639884948730469
12499,0.026411838829517365,0.003142714500427246
12500,-0.2760067284107208,-0.2815471887588501
12501,-0.8923978805541992,-0.8886529207229614
12502,-0.8261201977729797,-0.8217771649360657
12503,-2.582882881164551,-2.585919141769409
12504,-0.008209080435335636,-0.0044640908017754555
12505,-0.04358406737446785,-0.01980116218328476
12506,-6.781045436859131,-6.776251792907715
12507,-0.1617451161146164,-0.150296151638031
12508,0.11790093779563904,0.10617296397686005
12509,-4.05174446105957,-4.174481391906738
12510,-0.010986022651195526,-0.003973016515374184
12511,0.02904774621129036,0.09958566725254059
12512,-1.0964372158050537,-1.092692255973816
12513,-5.452565670013428,-5.450556755065918
12514,-0.059257227927446365,-0.05780618637800217
12515,-3.5561699867248535,-3.5596494674682617
12516,-0.45860782265663147,-0.4624980688095093
12517,-5.668029308319092,-5.668303489685059
12518,0.16160111129283905,0.41030943393707275
12519,-7.2746195793151855,-7.388930797576904
12520,-0.003376193344593048,-0.019819773733615875
12521,0.018535014241933823,0.037963297218084335
12522,0.030492331832647324,0.03399396687746048
12523,-0.36520442366600037,-0.34142154455184937
12524,0.008014529943466187,0.01445884257555008
12525,-2.8696811199188232,-2.8845136165618896
12526,-0.9989893436431885,-1.0761537551879883
12527,-0.5655066967010498,-0.5653676390647888
12528,-0.040009066462516785,0.030528858304023743
12529,-0.22758081555366516,-0.2232377529144287
12530,0.12955297529697418,0.028813078999519348
12531,0.05083059147000313,0.13436008989810944
12532,-0.0141861941665411,-0.009843136183917522
12533,-2.8443121910095215,-2.847890615463257
12534,-0.6978827714920044,-0.6977437138557434
12535,-0.028413524851202965,0.03003905713558197
12536,-0.1827443540096283,-0.18260528147220612
12537,-1.7303932905197144,-1.7190831899642944
12538,0.0562950074672699,0.06544332951307297
12539,-0.009476594626903534,-0.02592017501592636
12540,-3.341857671737671,-3.322720766067505
12541,-1.6220669746398926,-1.606264591217041
12542,-3.801504135131836,-3.7944910526275635
12543,0.028277169913053513,0.018370652571320534
12544,0.1564536988735199,0.28005778789520264
12545,0.004942871630191803,0.033331744372844696
12546,-0.3639863431453705,-0.3036450147628784
12547,-0.059640925377607346,-0.05529823154211044
12548,0.04902707785367966,0.20873457193374634
12549,-5.813586235046387,-5.806042194366455
12550,-0.20440030097961426,-0.20426122844219208
12551,-0.032426103949546814,-0.03796657919883728
12552,0.06470878422260284,0.05186471715569496
12553,-3.1787984371185303,-3.25596284866333
12554,-0.02147211693227291,-0.03247405216097832
12555,-0.769761323928833,-0.7654186487197876
12556,0.01226807665079832,0.020981643348932266
12557,-0.1143999993801117,-0.0860111266374588
12558,0.003108939155936241,0.009389674291014671
12559,-0.3450852632522583,-0.35608720779418945
12560,-0.41695037484169006,-0.4099373519420624
12561,-1.481608510017395,-1.4980521202087402
12562,-0.3401643931865692,-0.34386080503463745
12563,0.027246903628110886,0.012414515018463135
12564,-2.1201202869415283,-2.083509922027588
12565,-4.260037899017334,-4.276481628417969
12566,-1.251120924949646,-1.2659533023834229
12567,-5.584448337554932,-5.567410469055176
12568,-2.995950698852539,-2.995811700820923
12569,-0.018990688025951385,-0.017539646476507187
12570,-7.168222904205322,-7.170837879180908
12571,-0.0027684494853019714,0.013579016551375389
12572,-6.07688045501709,-5.735207557678223
12573,-0.9597921967506409,-0.9762358069419861
12574,-0.13123895227909088,-0.09736524522304535
12575,-2.7486488819122314,-2.7597365379333496
12576,-1.6289602518081665,-1.6397730112075806
12577,-1.2147362232208252,-1.20994234085083
12578,0.007703494280576706,0.07535132765769958
12579,-0.008444951847195625,-0.012141348794102669
12580,-0.06973042339086533,-0.0808180719614029
12581,-4.736547470092773,-4.732802391052246
12582,-1.3374996185302734,-1.3036259412765503
12583,0.05163608491420746,0.175240159034729
12584,-1.875750184059143,-1.8794466257095337
12585,-0.58613520860672,-0.5669983625411987
12586,-1.3739107847213745,-1.3724597692489624
12587,-0.31513816118240356,-0.3300076723098755
12588,-0.3665775954723358,-0.38580551743507385
12589,-0.16977661848068237,-0.1256369948387146
12590,0.017249446362257004,0.006615759804844856
12591,-0.4187619388103485,-0.43088850378990173
12592,-0.025992926210165024,-0.017279360443353653
12593,0.04779452085494995,0.04431508854031563
12594,-0.018144875764846802,-0.011864140629768372
12595,-0.0015971842221915722,-0.0018715509213507175
12596,0.0027767508290708065,0.004227792844176292
12597,0.009568929672241211,0.026606788858771324
12598,-0.005840658210217953,-0.011381130665540695
12599,-5.7957234382629395,-5.7901434898376465
12600,-0.0051080938428640366,-0.016110029071569443
12601,-0.4939252436161041,-0.4883454740047455
12602,-6.3156256675720215,-6.314174652099609
12603,-1.5909724235534668,-1.5908334255218506
12604,0.004673924297094345,0.06312650442123413
12605,-0.9762043952941895,-0.9932411909103394
12606,-0.13133473694324493,-0.11429686844348907
12607,0.13056394457817078,0.11352713406085968
12608,-0.014949806965887547,0.004187095910310745
12609,-10.358709335327148,-10.324923515319824
12610,0.04550263658165932,0.07941209524869919
12611,0.0064744725823402405,0.04026014730334282
12612,-4.338572025299072,-4.368668079376221
12613,-3.033658027648926,-2.999748468399048
12614,-0.5614142417907715,-0.5720479488372803
12615,0.15460652112960815,0.14186948537826538
12616,-9.870599746704102,-9.870460510253906
12617,-0.05765350162982941,-0.07688141614198685
12618,0.06160743534564972,0.03151095286011696
12619,-0.2442200630903244,-0.22871820628643036
12620,-4.675271511077881,-4.668827533721924
12621,-4.069280624389648,-4.085206508636475
12622,0.03937600553035736,0.016106881201267242
12623,-5.281986236572266,-5.292988300323486
12624,0.0003184597007930279,-0.002296589780598879
12625,0.08121460676193237,0.116402268409729
12626,-1.0820835828781128,-1.0163456201553345
12627,-1.0262874364852905,-1.002504587173462
12628,0.006909828633069992,0.040783535689115524
12629,-0.3847474455833435,-0.39961695671081543
12630,0.013207586482167244,0.0022056512534618378
12631,0.0014071017503738403,0.15519022941589355
12632,0.006278207525610924,0.006003840826451778
12633,-0.04171723127365112,-0.04475361108779907
12634,-0.10921390354633331,-0.1371295154094696
12635,-1.4642258882522583,-1.4586460590362549
12636,-0.6793521046638489,-0.6718078255653381
12637,0.04817279428243637,-0.06613849103450775
12638,-0.02240724489092827,-0.038850825279951096
12639,-0.2610754668712616,-0.2636905014514923
12640,-0.5562674403190613,-0.550521969795227
12641,-0.1843622475862503,-0.12402091920375824
12642,0.08202812075614929,0.15256604552268982
12643,-1.447272777557373,-1.4359626770019531
12644,-0.018330583348870277,-0.018604950979351997
12645,-0.030838660895824432,-0.007055755704641342
12646,-1.089737057685852,-1.0733895301818848
12647,-0.10105035454034805,-0.10132472217082977
12648,-8.783456802368164,-8.74967098236084
12649,-0.1286299228668213,-0.13166630268096924
12650,0.06178741529583931,0.13006684184074402
12651,0.014187704771757126,0.0031857697758823633
12652,-0.01648213528096676,-0.01168822217732668
12653,-0.35369712114334106,-0.28315919637680054
12654,-0.06125933676958084,-0.05980829522013664
12655,-5.569365978240967,-5.569640159606934
12656,-0.9809747934341431,-0.9931013584136963
12657,-0.1843622475862503,-0.12402091920375824
12658,-0.04063461720943451,-0.039921507239341736
12659,-4.785372257232666,-4.769870758056641
12660,-0.07334066182374954,-0.07703705877065659
12661,0.00036023370921611786,0.006105673499405384
12662,0.07366281002759933,0.10205168277025223
12663,-0.11523816734552383,-0.11509910225868225
12664,-0.04603727161884308,-0.05888134241104126
12665,0.032994553446769714,0.00507894903421402
12666,-3.259467601776123,-3.2559659481048584
12667,0.09266605228185654,0.03291432186961174
12668,0.023116938769817352,0.010272867977619171
12669,-0.37714532017707825,-0.37700626254081726
12670,-0.8118323683738708,-0.8048193454742432
12671,0.06791089475154877,0.13555873930454254
12672,-0.006918646860867739,-0.0021247342228889465
12673,-0.13410255312919617,-0.06645472347736359
12674,0.13521793484687805,0.9885931611061096
12675,-2.5686593055725098,-2.565157651901245
12676,-0.0568075068295002,-0.08810652792453766
12677,-0.03912836313247681,-0.0053426846861839294
12678,-0.04095853120088577,-0.04081946611404419
12679,-0.18520863354206085,-0.1364278942346573
12680,-1.0150396823883057,-1.0112947225570679
12681,-1.8572123050689697,-1.8084315061569214
12682,0.09203880280256271,0.12722647190093994
12683,-0.16132713854312897,-0.14189885556697845
12684,0.07921993732452393,0.1233595684170723
12685,-1.5632283687591553,-1.5667800903320312
12686,-4.912717342376709,-4.916196823120117
12687,0.00471212062984705,0.0011336117750033736
12688,-8.393445014953613,-8.398985862731934
12689,-0.00914698839187622,-0.021884024143218994
12690,-2.7596025466918945,-2.7788305282592773
12691,0.028836045414209366,0.0754941776394844
12692,-0.04592923820018768,-0.060798756778240204
12693,0.06403391063213348,0.07916706800460815
12694,-1.4010120630264282,-1.3966692686080933
12695,0.0041115558706223965,0.01039229054003954
12696,-1.4441105127334595,-1.4551981687545776
12697,-0.6363780498504639,-0.6394144296646118
12698,0.06734758615493774,0.021349385380744934
12699,0.08953282982110977,0.1247204914689064
12700,-0.09259068965911865,-0.07555283606052399
12701,-0.20440030097961426,-0.20426122844219208
12702,-12.335197448730469,-12.323887825012207
12703,-1.643908977508545,-1.6071701049804688
12704,-0.11541078984737396,-0.1346386969089508
12705,-2.2626755237579346,-2.2512266635894775
12706,-0.026296399533748627,-0.07118253409862518
12707,-9.99220085144043,-9.985919952392578
12708,-9.704521179199219,-9.735819816589355
12709,-0.8550430536270142,-0.3083123564720154
12710,-0.8844336271286011,-0.8768893480300903
12711,-3.9384305477142334,-3.957658529281616
12712,-0.3142378628253937,-0.2700982391834259
12713,-1.213124394416809,-1.2087815999984741
12714,-0.4565441906452179,-0.42135652899742126
12715,-0.555026113986969,-0.5543130040168762
12716,-0.6757587194442749,-0.674307644367218
12717,-0.053328048437833786,-0.05187700688838959
12718,0.024481231346726418,0.014574714004993439
12719,0.0015440243296325207,0.0029950663447380066
12720,-0.0073758577927947044,-0.0030327998101711273
12721,-3.2827606201171875,-3.159156560897827
12722,-4.011793613433838,-3.9766056537628174
12723,-0.05698603391647339,-0.06798797100782394
12724,-2.5969133377075195,-2.560302972793579
12725,-0.07391896098852158,-0.0887884795665741
12726,0.004895950201898813,0.010641390457749367
12727,-6.327374458312988,-6.33291482925415
12728,0.06286099553108215,0.13114041090011597
12729,0.003528289496898651,-0.00016810745000839233
12730,-0.21515622735023499,-0.2315998077392578
12731,-0.12258273363113403,-0.13745225965976715
12732,-7.123693466186523,-7.053155899047852
12733,-10.589059829711914,-10.585558891296387
12734,-0.6218106150627136,-0.6324443221092224
12735,0.012997720390558243,0.0021849162876605988
12736,0.04579705744981766,0.042317625135183334
12737,-2.2029480934143066,-2.2047910690307617
12738,-9.640950202941895,-9.671046257019043
12739,-0.052263423800468445,-0.1750004142522812
12740,-0.24275721609592438,-0.2575896084308624
12741,-4.686691761016846,-4.671558856964111
12742,-2.0214545726776123,-1.9557164907455444
12743,0.0050292909145355225,-0.005604395642876625
12744,-7.742959976196289,-7.706221103668213
12745,0.05988169461488724,0.09379114955663681
12746,0.02421148680150509,0.029791243374347687
12747,0.04896119609475136,0.26803165674209595
12748,-0.14771470427513123,-0.16500812768936157
12749,-9.287086486816406,-9.290566444396973
12750,-0.061756059527397156,-0.0033034756779670715
12751,-1.2635993957519531,-1.263460397720337
12752,-0.5344486832618713,-0.5337355732917786
12753,-0.01609223335981369,-0.010346793569624424
12754,0.014569101855158806,0.0035671666264533997
12755,-0.09288598597049713,-0.03443340212106705
12756,-0.18756131827831268,-0.18001705408096313
12757,-0.23142535984516144,-0.20764245092868805
12758,-1.9097661972045898,-1.9041863679885864
12759,-0.5927395224571228,-0.5926004648208618
12760,0.02388313040137291,0.02946288511157036
12761,-4.624566078186035,-4.627602577209473
12762,-0.7773101329803467,-0.7810065150260925
12763,-0.3122512996196747,-0.305238276720047
12764,-2.477980375289917,-2.5012495517730713
12765,0.0022691041231155396,-0.04372909292578697
12766,-1.0165096521377563,-1.0324357748031616
12767,-4.334461212158203,-4.349330902099609
12768,-0.9434435963630676,-0.934730052947998
12769,-0.367524117231369,-0.36377912759780884
12770,-0.46321168541908264,-0.480505108833313
12771,-0.1197555810213089,-0.11417582631111145
12772,-0.3091164231300354,-0.29361456632614136
12773,-0.9916953444480896,-0.9211574196815491
12774,-0.33969172835350037,-0.3709907531738281
12775,0.18601368367671967,0.16897687315940857
12776,-1.4160420894622803,-1.4145910739898682
12777,0.019272051751613617,0.03870033472776413
12778,-0.021458934992551804,-0.002030652016401291
12779,0.0037205952685326338,0.010733600705862045
12780,-0.28989940881729126,-0.3047689199447632
12781,-0.13491545617580414,-0.11911308020353317
12782,-0.4419479966163635,-0.42491015791893005
12783,-3.364997148513794,-3.36527156829834
12784,0.04615043103694916,0.04259867966175079
12785,-0.6383386254310608,-0.6493405699729919
12786,-0.09823524206876755,-0.1012716218829155
12787,0.016775980591773987,0.04055888578295708
12788,-0.6258794665336609,-0.4661719799041748
12789,0.04588378593325615,0.09400323033332825
12790,-0.9813373684883118,-0.9972634315490723
12791,-0.199273020029068,-0.21211710572242737
12792,0.0017887959256768227,-0.009213139303028584
12793,0.003697470296174288,0.010710475966334343
12794,0.01526083704084158,0.03229869529604912
12795,-0.7075530886650085,-0.7012723684310913
12796,-8.435873985290527,-8.435734748840332
12797,-0.17095711827278137,-0.1830836832523346
12798,-0.010427175089716911,-0.014005684293806553
12799,-0.4997968375682831,-0.4516773819923401
12800,-0.1738753467798233,-0.1764903962612152
12801,-0.44152554869651794,-0.40773987770080566
12802,-0.3622770607471466,-0.31813743710517883
12803,0.014357050880789757,0.0033551158849149942
12804,0.0968475267291069,0.01968315802514553
12805,0.09009918570518494,0.16063711047172546
12806,0.030578194186091423,0.002662590704858303
12807,-6.1771016120910645,-6.180581092834473
12808,0.0283826794475317,0.07504080981016159
12809,-0.15180562436580658,-0.13266871869564056
12810,-4.442302703857422,-4.459596157073975
12811,0.04326711595058441,0.025973692536354065
12812,0.19218876957893372,0.17515194416046143
12813,0.06403391063213348,0.07916706800460815
12814,-0.33214321732521057,-0.3376906216144562
12815,0.019929343834519386,0.06658747792243958
12816,-1.0923476219177246,-1.021809697151184
12817,-0.12326686829328537,-0.11195679008960724
12818,-0.3843560218811035,-0.313818097114563
12819,-1.6307551860809326,-1.634333610534668
12820,-4.610530853271484,-4.06380033493042
12821,0.002431310946121812,0.00944431684911251
12822,-0.06946341693401337,-0.09737902134656906
12823,-0.008651653304696083,-0.023484041914343834
12824,-0.2596765160560608,-0.2703101933002472
12825,-15.47684097290039,-15.472046852111816
12826,0.04843059927225113,0.0823400542140007
12827,-8.498915672302246,-8.502494812011719
12828,-0.07185143977403641,-0.05271453410387039
12829,-1.199544906616211,-1.1312655210494995
12830,-0.0699547827243805,0.4767759144306183
12831,0.01831682026386261,0.02265951596200466
12832,-0.020237617194652557,0.013636089861392975
12833,0.006563505623489618,0.008572297170758247
12834,-5.987765312194824,-5.768694877624512
12835,0.041118498891592026,0.03756674751639366
12836,-0.4960384666919708,-0.4978814721107483
12837,0.09355351328849792,0.12874117493629456
12838,-0.21617549657821655,-0.24627196788787842
12839,0.029399003833532333,0.04430018737912178
12840,0.0028839996084570885,0.008629439398646355
12841,-0.8814457058906555,-0.8751649856567383
12842,-0.5926868319511414,-0.5864061117172241
12843,-5.092140197753906,-5.097680568695068
12844,-0.7773296236991882,-0.7771905660629272
12845,0.017813578248023987,-0.028184618800878525
12846,-0.05802704766392708,-0.05657600611448288
12847,0.030872799456119537,0.045773983001708984
12848,-0.5004366040229797,-0.49609389901161194
12849,0.07901909202337265,0.12315872311592102
12850,-0.01314313430339098,0.005993768572807312
12851,-0.40444305539131165,-0.4208866357803345
12852,0.11803820729255676,0.36907610297203064
12853,0.029893387109041214,0.013449806720018387
12854,0.1044376790523529,0.02205435000360012
12855,-2.801184892654419,-2.799733877182007
12856,0.04911438748240471,0.033188335597515106
12857,-4.54923152923584,-4.580530166625977
12858,-6.945155620574951,-6.87750768661499
12859,-3.107832431793213,-3.088695526123047
12860,-1.9810212850570679,-1.9618843793869019
12861,0.008157607167959213,0.01570187136530876
12862,0.03482423350214958,0.003525212174281478
12863,7.153337355703115e-05,0.00021059869322925806
12864,0.002505510114133358,0.03629118576645851
12865,0.01832001842558384,0.07677260041236877
12866,-0.38450154662132263,-0.3187635540962219
12867,-1.62525475025177,-1.6358884572982788
12868,-11.224607467651367,-11.207569122314453
12869,-0.45229578018188477,-0.4632977247238159
12870,-9.300493240356445,-9.292948722839355
12871,0.012184026651084423,-0.002648361958563328
12872,-3.422053575515747,-3.410743474960327
12873,-4.8030290603637695,-4.734749794006348
12874,0.031237691640853882,0.012009778991341591
12875,-0.29596954584121704,-0.07689911127090454
12876,0.022469785064458847,0.04625269025564194
12877,-0.060951124876737595,-0.0539381206035614
12878,-2.424757957458496,-2.4282374382019043
12879,0.012778961099684238,0.049389392137527466
12880,-0.08955733478069305,-0.04289920628070831
12881,-5.787482261657715,-5.7873430252075195
12882,-1.2552528381347656,-1.258831262588501
12883,-0.09619472175836563,-0.02791529893875122
12884,-5.603762626647949,-5.60745906829834
12885,-2.874861240386963,-2.715153694152832
12886,-4.038028717041016,-4.052861213684082
12887,0.00029654335230588913,0.005090455990284681
12888,-0.040080323815345764,-0.03573726490139961
12889,-1.0649335384368896,-1.0704809427261353
12890,0.03447829559445381,0.011209171265363693
12891,-1.3864104747772217,-1.382067322731018
12892,-0.251811146736145,-0.2966972887516022
12893,0.023453209549188614,0.04288149252533913
12894,-5.928576469421387,-5.930419445037842
12895,0.004036729224026203,0.00978216901421547
12896,-0.06632662564516068,-0.07732856273651123
12897,-1.1699055433273315,-1.2012046575546265
12898,0.013849270530045033,0.05045970156788826
12899,-0.29824647307395935,-0.26163604855537415
12900,-6.315175533294678,-6.3324689865112305
12901,-2.2437920570373535,-2.2070529460906982
12902,-3.723294734954834,-3.721843719482422
12903,-7.079708099365234,-7.156872272491455
12904,-0.31314316391944885,0.5402320623397827
12905,0.03592570498585701,0.004626682493835688
12906,-0.25981223583221436,-0.2542324662208557
12907,-7.235649108886719,-7.237492084503174
12908,-0.10976740717887878,-0.09486622363328934
12909,-5.636935710906982,-5.656163692474365
12910,-1.260704517364502,-1.2605655193328857
12911,0.014090428128838539,0.014803538098931313
12912,0.02323922887444496,0.24230967462062836
12913,-0.6266455054283142,-0.6265064477920532
12914,0.0068290322087705135,0.006554665509611368
12915,-0.2838720977306366,-0.20034261047840118
12916,-0.04199086129665375,-0.05280366539955139
12917,0.018836820498108864,0.07917814701795578
12918,0.21868254244327545,0.20164573192596436
12919,-1.0532169342041016,-1.1303813457489014
12920,-2.8181040287017822,-2.781364917755127
12921,-0.582495927810669,-0.5473083257675171
12922,-1.0897725820541382,-0.8707021474838257
12923,0.05419602245092392,0.6009266972541809
12924,-2.2974915504455566,-2.3102288246154785
12925,-1.831993818283081,-1.8170926570892334
12926,0.0026650503277778625,-0.04845796525478363
12927,-7.139855861663818,-7.132843017578125
12928,-2.7797436714172363,-2.77960467338562
12929,0.024080226197838783,0.02965998277068138
12930,0.013860679231584072,0.05047110840678215
12931,-1.7398570775985718,-1.7515850067138672
12932,0.03591187670826912,0.004612856078892946
12933,-0.9718253016471863,-0.9950944185256958
12934,0.00271428981795907,0.006459279451519251
12935,-5.7563323974609375,-5.750586986541748
12936,-0.27518579363822937,-0.2264050543308258
12937,0.012379440478980541,0.008683043532073498
12938,-1.2636224031448364,-1.2654653787612915
12939,-0.07546977698802948,-0.07196814566850662
12940,0.016488686203956604,0.005401033908128738
12941,0.022573750466108322,0.02815350703895092
12942,0.0013602226972579956,-0.012464553117752075
12943,-0.05984988436102867,-0.05971081927418709
12944,-3.6981348991394043,-3.7011711597442627
12945,0.06756435334682465,0.10430332273244858
12946,-0.6466469168663025,-0.6501263380050659
12947,0.026356225833296776,0.03280053660273552
12948,-1.3245444297790527,-1.3244054317474365
12949,-0.27776196599006653,-0.28839564323425293
12950,-0.07064380496740341,-0.06309954077005386
12951,0.012969200499355793,0.03675210475921631
12952,0.0064127035439014435,-0.0057138726115226746
12953,0.028734251856803894,0.06392191350460052
12954,-3.31925106048584,-3.31724214553833
12955,0.0026061341632157564,0.008351573720574379
12956,-1.9355472326278687,-1.9656437635421753
12957,0.1418853998184204,0.13015742599964142
12958,-3.780325412750244,-3.7858726978302
12959,0.02978469431400299,0.030497804284095764
12960,-0.024523340165615082,0.0038655325770378113
12961,0.00813972670584917,0.0025992542505264282
12962,-4.4504923820495605,-4.532876014709473
12963,-0.18191629648208618,-0.1732027232646942
12964,0.014730390161275864,0.0111786387860775
12965,-1.1992548704147339,-1.2776209115982056
12966,-0.19820311665534973,-0.24308925867080688
12967,-0.6519834399223328,-0.6484817862510681
12968,0.2964676022529602,0.21810153126716614
12969,-1.228271245956421,-1.193083643913269
12970,-0.16328319907188416,-0.16589824855327606
12971,0.026201527565717697,0.010275475680828094
12972,0.14198017120361328,0.1302521973848343
12973,-0.8492335081100464,-0.800452709197998
12974,-2.210228681564331,-2.287393093109131
12975,0.16700737178325653,0.15318259596824646
12976,-0.05161081627011299,-0.04533008486032486
12977,0.07788275927305222,0.06514572352170944
12978,-6.98775053024292,-6.98574161529541
12979,-1.5685831308364868,-1.579670786857605
12980,-0.05691000819206238,-0.06791194528341293
12981,-0.2012096643447876,-0.20305266976356506
12982,-3.397873640060425,-3.40145206451416
12983,0.028667526319622993,0.029380636289715767
12984,0.09449643641710281,0.0712273120880127
12985,0.002853323705494404,0.007196381222456694
12986,-1.8020591735839844,-1.7977163791656494
12987,-0.11180716753005981,-0.07802148908376694
12988,-5.246301651000977,-5.237587928771973
12989,-2.4928181171417236,-2.5036308765411377
12990,0.061112578958272934,0.0950220376253128
12991,-0.042512230575084686,-0.05535630136728287
12992,0.00047545693814754486,0.047133587300777435
12993,-1.4436149597167969,-1.4438892602920532
12994,-2.3760366439819336,-2.3952646255493164
12995,0.02538931556046009,0.021837564185261726
12996,-2.101748466491699,-2.0866150856018066
12997,-3.2827606201171875,-3.159156560897827
12998,-1.1922435760498047,-1.19582200050354
12999,0.04165738821029663,0.07553109526634216
13000,0.03001372516155243,-8.275732398033142e-05
13001,0.09015677124261856,0.10528992116451263
13002,0.0862257182598114,0.07591754198074341
13003,0.0055718072690069675,0.0037288088351488113
13004,0.09442266076803207,0.07115353643894196
13005,-6.596919536590576,-6.593174457550049
13006,-0.03133091703057289,-0.02698785811662674
13007,-0.675104022026062,-0.6806445121765137
13008,-0.18432170152664185,-0.1991540789604187
13009,-1.4731107950210571,-1.468316912651062
13010,-4.520920276641846,-4.1792473793029785
13011,-0.2951138913631439,-0.3054220676422119
13012,-0.7226624488830566,-0.7071605920791626
13013,0.022368188947439194,0.01888875663280487
13014,-0.22228126227855682,-0.2241242676973343
13015,0.025700604543089867,0.020153189077973366
13016,0.10800909996032715,0.6547397971153259
13017,0.08111784607172012,0.3001883029937744
13018,-11.063043594360352,-11.014262199401855
13019,-0.14125369489192963,-0.13691063225269318
13020,-8.249687194824219,-8.243243217468262
13021,-6.505101919174194e-05,0.00472886161878705
13022,0.014908058568835258,0.004274371545761824
13023,0.1598106175661087,0.14598584175109863
13024,-0.9601930379867554,-0.9587419629096985
13025,-0.414492130279541,-0.41818854212760925
13026,-0.6793363690376282,-0.6717920899391174
13027,-0.4746106266975403,-0.4978797435760498
13028,-2.1478288173675537,-1.6010980606079102
13029,-5.452487468719482,-5.4469075202941895
13030,-1.3772212266921997,-1.3601833581924438
13031,0.20791694521903992,0.19088013470172882
13032,-1.0295469760894775,-0.9638090133666992
13033,0.10738168656826019,0.0956537127494812
13034,-1.1275185346603394,-1.1260675191879272
13035,0.007318858057260513,0.013763170689344406
13036,-6.242837905883789,-6.182496547698975
13037,-5.95422887802124,-5.920319557189941
13038,-0.9826494455337524,-0.9943774342536926
13039,0.0800294578075409,0.15056738257408142
13040,-1.0455901622772217,-1.0418452024459839
13041,-1.7366405725479126,-1.4879322052001953
13042,-0.0015119030140340328,0.0032820096239447594
13043,-0.43986836075782776,-0.4307200312614441
13044,-0.0047988868318498135,0.0014818478375673294
13045,-0.059091292321681976,-0.07501734793186188
13046,-0.01927763968706131,0.017461329698562622
13047,-2.1322906017303467,-2.1431033611297607
13048,-0.2999069094657898,-0.2997678518295288
13049,-2.4810259342193604,-2.511122465133667
13050,0.02308700792491436,0.03439708054065704
13051,0.025382257997989655,0.17916539311408997
13052,-0.6773898005485535,-0.6711090803146362
13053,-0.08998189121484756,-0.05337146297097206
13054,0.0664689689874649,0.10320793092250824
13055,0.09304462373256683,0.12823228538036346
13056,0.023581841960549355,0.03489191457629204
13057,0.022332118824124336,0.03364219143986702
13058,0.0015916633419692516,0.0036004544235765934
13059,-1.0262874364852905,-1.002504587173462
13060,-0.12639747560024261,-0.12994922697544098
13061,0.0038380371406674385,0.007583026774227619
13062,-0.8998839855194092,-0.8557443618774414
13063,-2.08091139793396,-2.072197914123535
13064,0.2749844193458557,1.1283596754074097
13065,-1.9908697605133057,-2.006795883178711
13066,-0.1350170224905014,-0.0692790150642395
13067,-0.0035019919741898775,0.000841065775603056
13068,0.04977782815694809,0.20948532223701477
13069,0.001082220347598195,0.008095226250588894
13070,-0.3021237850189209,-0.28722259402275085
13071,0.05622595176100731,0.04409937560558319
13072,0.004627492278814316,-0.025468990206718445
13073,-1.146409273147583,-1.149024248123169
13074,0.021105486899614334,0.006273099221289158
13075,-13.407262802124023,-13.403517723083496
13076,0.020852796733379364,0.017816418781876564
13077,-2.5232319831848145,-2.5156877040863037
13078,-0.688730001449585,-0.7166455984115601
13079,-17.86646842956543,-17.829729080200195
13080,-0.204619362950325,-0.2002766728401184
13081,-0.004119415767490864,-0.0067344652488827705
13082,-0.33741670846939087,-0.33925971388816833
13083,-0.003415406448766589,0.0009276513010263443
13084,-6.835411548614502,-6.83396053314209
13085,-0.7154530882835388,-0.6551117897033691
13086,-0.15836896002292633,-0.16194747388362885
13087,-1.1102566719055176,-1.1054627895355225
13088,-0.05193221569061279,-0.04278389364480972
13089,0.06700575351715088,0.13465359807014465
13090,-0.1302458494901657,-0.14511537551879883
13091,-5.596146106719971,-5.589133262634277
13092,0.06300342082977295,0.13128283619880676
13093,-0.2302795648574829,-0.23582696914672852
13094,-0.028437890112400055,-0.0392506942152977
13095,-7.562315464019775,-7.676626682281494
13096,-0.5388923287391663,-0.4922342300415039
13097,-0.6565479040145874,-0.6227622032165527
13098,0.034150928258895874,0.006235324777662754
13099,-0.046893663704395294,0.01155892014503479
13100,0.10796844959259033,0.6546991467475891
13101,-7.694769382476807,-7.690426349639893
13102,0.09012960642576218,-0.024181682616472244
13103,-0.06776372343301773,-0.0338900163769722
13104,-0.07935696095228195,-0.04274653270840645
13105,-6.235942363739014,-6.25077486038208
13106,0.001216256059706211,0.001355321379378438
13107,-0.15100917220115662,0.008698314428329468
13108,-5.100130558013916,-5.090981960296631
13109,-3.9143309593200684,-3.9169459342956543
13110,0.019164182245731354,0.016127806156873703
13111,-0.005412074737250805,-0.0010690167546272278
13112,0.023281745612621307,0.03199531137943268
13113,-0.007890228182077408,-0.011369660496711731
13114,0.0026468210853636265,0.007440733723342419
13115,-0.2867158055305481,-0.28113603591918945
13116,-0.12056956440210342,-0.052290141582489014
13117,-3.2895476818084717,-3.2292063236236572
13118,-0.041781648993492126,-0.03698773682117462
13119,0.2982676923274994,1.151642918586731
13120,-0.8983829021453857,-0.6473449468612671
13121,-4.043927192687988,-4.010141372680664
13122,0.006914111785590649,0.0013736393302679062
13123,-1.2122058868408203,-1.2059252262115479
13124,-0.9773972630500793,-0.9068593382835388
13125,-0.12220091372728348,-0.12589730322360992
13126,-0.09075449407100677,-0.03041316568851471
13127,-0.0007707849144935608,-0.01067730225622654
13128,-0.04631445184350014,-0.012404993176460266
13129,-0.12321256101131439,-0.08933885395526886
13130,0.1855621635913849,0.30916622281074524
13131,-3.6588470935821533,-3.6618833541870117
13132,-0.07644915580749512,-0.08198963105678558
13133,-0.10755428671836853,-0.10321123152971268
13134,-0.79605633020401,-0.7621825933456421
13135,-0.061168648302555084,-0.06378369778394699
13136,0.0013069702545180917,0.0014460355741903186
13137,-0.00418548658490181,-0.0152731379494071
13138,-0.07778675109148026,-0.07577796280384064
13139,-7.589735507965088,-7.592350482940674
13140,0.05608966201543808,0.10420911014080048
13141,-0.004015382379293442,-0.019941434264183044
13142,-4.895984649658203,-4.895845413208008
13143,-2.1970458030700684,-1.3436706066131592
13144,-0.1041240245103836,0.11494642496109009
13145,-7.235649108886719,-7.237492084503174
13146,-5.078693389892578,-5.12981653213501
13147,-3.2221341133117676,-3.1983511447906494
13148,-0.5266549587249756,-0.5075180530548096
13149,0.008384493179619312,0.0687258169054985
13150,0.034375544637441635,0.015147631987929344
13151,0.08677177876234055,0.07646360248327255
13152,-0.9832542538642883,-1.0975655317306519
13153,-1.1466472148895264,-1.1636840105056763
13154,-2.876779317855835,-2.8703348636627197
13155,-0.772321879863739,-0.7574206590652466
13156,-0.3195604979991913,-0.28282153606414795
13157,0.009351394139230251,0.013694089837372303
13158,-0.07977848500013351,-0.07498457282781601
13159,0.026327218860387802,0.011494830250740051
13160,0.03552180901169777,0.11905130743980408
13161,0.02724422700703144,0.030745862051844597
13162,0.05505475774407387,0.1255926787853241
13163,-2.738867998123169,-2.671220302581787
13164,0.05294008553028107,0.10105953365564346
13165,-0.08817136287689209,-0.08189062774181366
13166,-0.31872889399528503,-0.31001532077789307
13167,-1.6675539016723633,-1.6309434175491333
13168,0.025702981278300285,0.042050447314977646
13169,-3.443380117416382,-3.453688383102417
13170,0.004428588319569826,-0.0011118841357529163
13171,-5.318645000457764,-5.313851356506348
13172,-1.6049065589904785,-1.6075215339660645
13173,0.009006774052977562,0.005970396101474762
13174,-0.027657564729452133,-0.058956585824489594
13175,0.014981910586357117,0.024130232632160187
13176,-0.32680827379226685,-0.31809473037719727
13177,-2.0879359245300293,-2.0844342708587646
13178,-0.7478672862052917,-0.7589549422264099
13179,-2.5086312294006348,-2.4934980869293213
13180,-12.659061431884766,-12.654718399047852
13181,0.002774962689727545,0.004226004704833031
13182,0.02966395393013954,0.24873439967632294
13183,-0.8279013633728027,-0.8407453894615173
13184,-0.09333803504705429,-0.09319896996021271
13185,-0.5899192094802856,-0.5784702301025391
13186,-1.8001625537872314,-1.7964175939559937
13187,0.03910662978887558,0.02626255713403225
13188,-1.7569117546081543,-1.7801809310913086
13189,-0.32820096611976624,-0.34464454650878906
13190,-0.4580388069152832,-0.4532448947429657
13191,-2.7558834552764893,-2.707764148712158
13192,0.05485035479068756,0.08323922753334045
13193,-0.8086426854133606,-0.8066338896751404
13194,-1.7923412322998047,-1.7732043266296387
13195,-0.004712993744760752,-0.004987360443919897
13196,-0.006280667148530483,0.009221184998750687
13197,-1.1995590925216675,-1.131911277770996
13198,0.09124745428562164,-0.009492442011833191
13199,-0.4412590265274048,-0.4254566431045532
13200,0.05603757128119469,0.10415701568126678
13201,-0.4411061406135559,-0.45191892981529236
13202,-2.1949045658111572,-1.9758342504501343
13203,-0.061570629477500916,-0.07257256656885147
13204,-1.1247830390930176,-1.1077451705932617
13205,-0.0011223610490560532,-0.015991879627108574
13206,-0.3932003974914551,-0.32492098212242126
13207,-0.30514103174209595,-0.30034711956977844
13208,-0.07539647817611694,-0.06408640742301941
13209,-6.908066749572754,-6.900522708892822
13210,0.03546297922730446,0.0041639553382992744
13211,0.020352143794298172,0.03615451976656914
13212,-2.974454879760742,-2.9593217372894287
13213,0.026007454842329025,0.009563873521983624
13214,-0.016983743757009506,-0.019598793238401413
13215,-0.13483703136444092,-0.18083521723747253
13216,-0.3715423047542572,-0.36596253514289856
13217,-0.0017647789791226387,0.032020896673202515
13218,-2.286393880844116,-2.252608299255371
13219,-1.4072250127792358,-1.4385241270065308
13220,0.013211637735366821,0.00036756694316864014
13221,-1.9688808917999268,-1.9724326133728027
13222,-4.7544989585876465,-4.765312194824219
13223,-0.5195887088775635,-0.5251291990280151
13224,-0.4303089380264282,-0.3935699760913849
13225,0.07533883303403854,0.03045269474387169
13226,-1.0512028932571411,-1.173939824104309
13227,-0.052755169570446014,-0.03785398602485657
13228,-1.4794954061508179,-1.490583062171936
13229,0.05599203705787659,0.10411148518323898
13230,-7.027705669403076,-7.0405497550964355
13231,-1.8227187395095825,-1.8333524465560913
13232,-0.06122055649757385,-0.02734684944152832
13233,-1.2543034553527832,-1.2577828168869019
13234,-0.23521572351455688,-0.25250914692878723
13235,-1.5583033561706543,-1.571040391921997
13236,-0.07494346052408218,-0.06936369836330414
13237,-0.1349112093448639,-0.13056814670562744
13238,-0.009137783199548721,0.05660022795200348
13239,-2.3840508460998535,-2.44380259513855
13240,-3.382908344268799,-3.3545193672180176
13241,0.032377857714891434,0.03309096768498421
13242,-3.1287713050842285,-2.8777334690093994
13243,-0.526857852935791,-0.46651652455329895
13244,-1.3231513500213623,-1.2764931917190552
13245,-5.318748474121094,-5.313954830169678
13246,-0.9293290376663208,-0.9399627447128296
13247,-0.03071758896112442,-0.028708796948194504
13248,-0.6591198444366455,-0.5933818221092224
13249,-0.5646343231201172,-0.568330705165863
13250,-2.037385940551758,-2.029841661453247
13251,-4.439791202545166,-4.45191764831543
13252,-1.080504298210144,-1.043893814086914
13253,-0.2925731837749481,-0.27744004130363464
13254,0.09806440770626068,0.08102759718894958
13255,-10.918628692626953,-10.96462631225586
13256,0.07971558719873428,0.2987860441207886
13257,0.15520700812339783,0.14246997237205505
13258,-0.644080400466919,-0.09734970331192017
13259,-4.638192176818848,-4.6367411613464355
13260,-0.6808805465698242,-0.6617436408996582
13261,0.003738542553037405,0.005747333634644747
13262,-0.0033001694828271866,0.0004448201507329941
13263,0.0588819645345211,0.04603789374232292
13264,-2.0689597129821777,-1.8498893976211548
13265,-3.8408000469207764,-3.5920917987823486
13266,0.00872805155813694,0.04251372814178467
13267,-0.03701840341091156,-0.15132969617843628
13268,-8.578298568725586,-8.562496185302734
13269,0.36509910225868225,0.2867330312728882
13270,-2.376652240753174,-2.3792672157287598
13271,0.2968394458293915,1.150214672088623
13272,-6.0409464836120605,-6.194613933563232
13273,-2.3223657608032227,-2.262024402618408
13274,-7.284303665161133,-7.280801773071289
13275,0.022515323013067245,0.00522189773619175
13276,-3.7598891258239746,-3.7708911895751953
13277,-0.13450339436531067,-0.13634639978408813
13278,-0.026615209877490997,-0.020334474742412567
13279,-7.402237892150879,-6.548862457275391
13280,-0.04745251685380936,-0.062284909188747406
13281,-9.108298301696777,-9.040019035339355
13282,-1.8818964958190918,-1.7221890687942505
13283,-0.08020958304405212,-0.09129723161458969
13284,-0.7193763256072998,-0.7506753206253052
13285,0.026944193989038467,0.014100123196840286
13286,-1.7970436811447144,-1.8000800609588623
13287,-2.5078554153442383,-2.5134027004241943
13288,-0.0880667120218277,-0.01752878725528717
13289,-7.273807048797607,-7.266794204711914
13290,-1.6409249305725098,-1.6444042921066284
13291,0.00876280665397644,0.0032153911888599396
13292,-0.05511291325092316,-0.07155649363994598
13293,-0.024783197790384293,-0.05608221888542175
13294,0.004237722605466843,0.0007582902908325195
13295,0.012668098323047161,0.0297059565782547
13296,-9.047571182250977,-9.053112030029297
13297,-2.092785358428955,-2.096337080001831
13298,-0.5471058487892151,-0.5131964087486267
13299,-0.05868937447667122,-0.058550309389829636
13300,0.00826739240437746,0.015811657533049583
13301,-0.06643830984830856,0.09326918423175812
13302,-1.712841272354126,-1.4937708377838135
13303,-1.361882209777832,-1.3251433372497559
13304,-2.2428627014160156,-2.0831551551818848
13305,0.0005419963854365051,0.016043849289417267
13306,-0.05521039664745331,-0.05146540701389313
13307,-2.813744068145752,-2.8921103477478027
13308,0.010447445325553417,0.014790141023695469
13309,-2.872620105743408,-2.891848087310791
13310,-0.23634080588817596,-0.23006007075309753
13311,-2.474889039993286,-2.4877331256866455
13312,-0.9128009080886841,-0.9899653196334839
13313,0.044779665768146515,0.07996732741594315
13314,0.0546017549932003,0.10338249802589417
13315,-0.20975430309772491,-0.2152947634458542
13316,0.09353527426719666,0.1287229359149933
13317,-2.1254942417144775,-2.1358025074005127
13318,-1.428625464439392,-1.43166184425354
13319,0.002676782663911581,0.00842222198843956
13320,-3.660562038421631,-3.5948238372802734
13321,0.020114963874220848,0.035917337983846664
13322,-4.638918876647949,-4.619490623474121
13323,-0.016561027616262436,-0.01081558782607317
13324,0.016145188361406326,0.0764865130186081
13325,0.17724399268627167,0.3008480668067932
13326,-0.2611067295074463,-0.25536128878593445
13327,0.025173889473080635,0.03161820024251938
13328,-2.4364891052246094,-2.4277756214141846
13329,-4.376075267791748,-4.376349449157715
13330,-2.7272377014160156,-2.7180893421173096
13331,0.009610159322619438,0.01395285502076149
13332,-0.14480231702327728,-0.13922256231307983
13333,-0.9524490237236023,-0.9523099660873413
13334,-0.1302325278520584,-0.11319465935230255
13335,-2.635251760482788,-2.635526180267334
13336,0.05694487318396568,0.12459270656108856
13337,-0.3162264823913574,-0.3147754371166229
13338,0.04006538912653923,0.02083747647702694
13339,-4.634207725524902,-4.645209789276123
13340,-11.832103729248047,-11.827760696411133
13341,0.006057495251297951,0.010400190949440002
13342,-2.872620105743408,-2.891848087310791
13343,-1.5973957777023315,-1.526857852935791
13344,0.03270064666867256,0.033413756638765335
13345,-0.06240727752447128,0.0973002165555954
13346,0.006975546013563871,0.005132547579705715
13347,-0.40754926204681396,-0.25376614928245544
13348,0.09692992269992828,0.08310514688491821
13349,-0.0022283047437667847,0.004052429925650358
13350,0.02213754504919052,0.041565828025341034
13351,-4.541678428649902,-4.507892608642578
13352,0.04441741853952408,0.07280629128217697
13353,-3.5452044010162354,-3.479466199874878
13354,-0.048217419534921646,-0.04471578449010849
13355,0.008170435205101967,0.041956111788749695
13356,0.00826739240437746,0.015811657533049583
13357,-2.4726977348327637,-2.4679038524627686
13358,-0.011474333703517914,-0.011748701333999634
13359,-1.8441840410232544,-1.847880482673645
13360,-0.5523442029953003,-0.5549592971801758
13361,0.08272095024585724,0.03672274947166443
13362,0.017990466207265854,0.07644304633140564
13363,-0.009305882267653942,-0.004962824285030365
13364,-1.71255624294281,-1.7082130908966064
13365,-1.4493039846420288,-1.4665974378585815
13366,0.03524201363325119,0.007326409220695496
13367,-1.3045194149017334,-1.3153321743011475
13368,-0.27528730034828186,-0.320173442363739
13369,0.0009568112436681986,0.005750724114477634
13370,-4.571048259735107,-4.622171401977539
13371,-0.022526629269123077,0.0451212078332901
13372,-4.840583324432373,-4.839869976043701
13373,0.1384861171245575,0.1267581433057785
13374,-0.10814666002988815,-0.10440167039632797
13375,0.09674329310655594,0.22034737467765808
13376,-0.002985218074172735,-0.0015341760590672493
13377,-0.0548759289085865,-0.04786292463541031
13378,-1.0558457374572754,-1.050265908241272
13379,0.006844767834991217,0.006570401135832071
13380,0.009756268002092838,0.01409896370023489
13381,-1.1014832258224487,-1.0777003765106201
13382,-0.1168740838766098,-0.05653275549411774
13383,-2.2847740650177,-2.2903146743774414
13384,-2.588573455810547,-2.5815603733062744
13385,-0.9068293571472168,-0.7832252979278564
13386,0.01941126585006714,0.035213641822338104
13387,-0.8125789165496826,-0.8296157121658325
13388,0.22041508555412292,0.14204901456832886
13389,-1.3714712858200073,-1.369462490081787
13390,-6.289405345916748,-6.283825397491455
13391,-4.708927631378174,-4.823238849639893
13392,-1.9693318605422974,-1.9696061611175537
13393,0.008097145706415176,0.04197085276246071
13394,-0.09665532410144806,-0.10013476014137268
13395,0.01580720953643322,0.02014990523457527
13396,-2.569047689437866,-2.567596673965454
13397,-0.8401849269866943,-0.8358418941497803
13398,0.08623552322387695,0.10136866569519043
13399,-3.725252151489258,-3.706115245819092
13400,-0.10636167228221893,-0.11005806922912598
13401,-0.07112699747085571,-0.08599651604890823
13402,-1.5152727365493774,-1.5612709522247314
13403,-0.315799355506897,-0.3192787766456604
13404,-0.03553062677383423,-0.029785189777612686
13405,-0.8900260329246521,-0.9059520959854126
13406,0.10439953207969666,0.02201620303094387
13407,0.045590538531541824,0.04203878715634346
13408,-0.35918763279914856,-0.3224486708641052
13409,-0.18019048869609833,-0.19100329279899597
13410,-4.470849990844727,-4.473886489868164
13411,0.17052815854549408,0.156703382730484
13412,-1.483940839767456,-1.4819320440292358
13413,0.05565846711397171,0.1037779152393341
13414,-2.5687947273254395,-2.5880227088928223
13415,-4.19473123550415,-4.179229736328125
13416,-1.4760570526123047,-1.472312092781067
13417,0.018855398520827293,0.023198094218969345
13418,0.002474868670105934,-0.0030656037852168083
13419,-0.04148157685995102,-0.007607869803905487
13420,-11.373871803283691,-11.33868408203125
13421,0.02704492211341858,0.041946105659008026
13422,-1.0776995420455933,-1.0539166927337646
13423,-0.17238733172416687,-0.16594302654266357
13424,0.00901878159493208,0.007175782695412636
13425,0.03933403268456459,0.022040607407689095
13426,-5.285526275634766,-5.2660980224609375
13427,-4.406454563140869,-4.406315326690674
13428,0.007793766912072897,0.015338032506406307
13429,-10.490189552307129,-10.495737075805664
13430,-0.12135426700115204,-0.11507353186607361
13431,-0.04219571128487587,-0.037401799112558365
13432,-0.060409050434827805,-0.026499591767787933
13433,-1.2042357921600342,-1.1977914571762085
13434,-1.968640685081482,-2.0510239601135254
13435,-5.236684322357178,-5.239299297332764
13436,-3.7657790184020996,-3.7643280029296875
13437,-0.04375215247273445,-0.038958240300416946
13438,-1.5986227989196777,-1.55448317527771
13439,0.02530282735824585,0.04165029525756836
13440,-0.00010525819379836321,3.38071258738637e-05
13441,-0.4712260663509369,-0.4818597435951233
13442,0.003204362466931343,0.01900673843920231
13443,-5.080866813659668,-5.110962867736816
13444,-3.2428460121154785,-3.2427070140838623
13445,0.024712340906262398,0.03115665353834629
13446,0.06863996386528015,0.023753821849822998
13447,0.02339182049036026,0.04282010346651077
13448,0.034419093281030655,0.006503488402813673
13449,-2.8771557807922363,-2.8774302005767822
13450,-1.2789417505264282,-1.3068573474884033
13451,-0.7536881566047668,-0.8679994344711304
13452,-0.3666050434112549,-0.37015676498413086
13453,-0.004933890886604786,-0.0005908329039812088
13454,-0.5087981224060059,-0.5124945044517517
13455,0.019176747649908066,0.027890313416719437
13456,0.04858841747045517,0.20829591155052185
13457,-6.767467975616455,-6.762674331665039
13458,-2.3236324787139893,-2.3123223781585693
13459,-0.005434023216366768,0.018348881974816322
13460,-1.2040801048278809,-1.199737310409546
13461,0.0028839996084570885,0.008629439398646355
13462,-0.9017986059188843,-0.653090238571167
13463,-0.05393783748149872,-0.04765710234642029
13464,0.015640389174222946,0.02695045992732048
13465,-0.5255472660064697,-0.5383912920951843
13466,-0.07514665275812149,-0.0687023401260376
13467,-7.21254301071167,-7.208199977874756
13468,0.014304950833320618,0.07464627176523209
13469,0.022572463378310204,0.031286031007766724
13470,0.016489282250404358,0.03283675014972687
13471,-0.00655611976981163,-0.003054484724998474
13472,-0.4341127872467041,-0.4468498229980469
13473,-0.08870925009250641,-0.05197028070688248
13474,-0.4539918005466461,-0.4578820466995239
13475,-1.4489742517471313,-1.4722434282302856
13476,-6.139695167541504,-5.286319732666016
13477,-1.5842002630233765,-1.5502907037734985
13478,-4.264736175537109,-4.283964157104492
13479,0.14049190282821655,0.12876392900943756
13480,-1.7838290929794312,-1.798661470413208
13481,-0.15617334842681885,-0.11943437904119492
13482,0.022344008088111877,0.03105757385492325
13483,-0.30343863368034363,-0.320732057094574
13484,-0.3080715239048004,-0.31155094504356384
13485,-2.1390860080718994,-2.102346897125244
13486,-7.000016212463379,-6.963277339935303
13487,-0.12043792754411697,-0.10340006649494171
13488,0.023527365177869797,0.03483743593096733
13489,-2.276776075363159,-2.2823166847229004
13490,-0.5638440251350403,-0.5637049674987793
13491,-0.2852953374385834,-0.3017389178276062
13492,-0.11302842199802399,-0.16415143013000488
13493,0.01949024386703968,0.00462072528898716
13494,0.019136842340230942,0.004267324227839708
13495,0.019320620223879814,0.023663315922021866
13496,-0.30197784304618835,-0.2928295135498047
13497,-0.003161102533340454,-0.0011523114517331123
13498,0.03354421257972717,0.11707370728254318
13499,-0.3253643810749054,-0.3359980583190918
13500,0.00045261532068252563,-0.0159909650683403
13501,0.03796222060918808,-0.03920214995741844
13502,-2.3964192867279053,-2.4123454093933105
13503,-0.003112753853201866,-0.008653226308524609
13504,-5.134343147277832,-5.134203910827637
13505,0.002685387386009097,0.0070284451358020306
13506,-1.789569616317749,-1.755660057067871
13507,-1.9147233963012695,-1.8808138370513916
13508,-1.849464774131775,-1.845719814300537
13509,-0.5519667267799377,-0.5349288582801819
13510,0.06071385368704796,0.06986217945814133
13511,-0.003274069167673588,0.0015198434703052044
13512,0.07714404165744781,0.11233170330524445
13513,0.003040732815861702,0.026823638007044792
13514,-0.20244182646274567,-0.2796061933040619
13515,0.13049116730690002,0.11876320093870163
13516,-0.5709906816482544,-0.6853019595146179
13517,-3.185626268386841,-3.174177408218384
13518,-0.0032930769957602024,0.0029876576736569405
13519,-0.11034717410802841,-0.042067751288414
13520,-2.016197919845581,-1.94791841506958
13521,0.04768666625022888,0.04420723393559456
13522,-0.004100094549357891,0.012937763705849648
13523,-3.6718108654022217,-3.6680657863616943
13524,0.004232730716466904,0.003958364017307758
13525,-0.4305710792541504,-0.36003315448760986
13526,-4.473305702209473,-4.503401756286621
13527,-0.045366495847702026,-0.008627526462078094
13528,-0.2840441167354584,-0.2797010838985443
13529,-0.9114039540290833,-0.8943660855293274
13530,0.03214890882372856,0.032862018793821335
13531,0.018083613365888596,0.07842493802309036
13532,-0.04483964294195175,-0.03612607717514038
13533,-0.03505681827664375,-0.02861250564455986
13534,-0.39522913098335266,-0.3955034911632538
13535,-1.8742960691452026,-1.8085581064224243
13536,-0.3992782533168793,-0.395776629447937
13537,-0.09102829545736313,-0.13591443002223969
13538,-0.7075530886650085,-0.7012723684310913
13539,-0.03739985078573227,-0.04821265488862991
13540,-0.09675976634025574,-0.10230718553066254
13541,-0.543463945388794,-0.538670003414154
13542,-1.645974040031433,-1.6289361715316772
13543,-1.9855523109436035,-2.0004217624664307
13544,-0.6386634111404419,-0.7170294523239136
13545,0.006437274627387524,0.006162907928228378
13546,-1.10174560546875,-1.1054420471191406
13547,-5.172310829162598,-5.1708598136901855
13548,-0.4225320518016815,-0.41338372230529785
13549,-7.509328842163086,-7.258291244506836
13550,-0.7230011820793152,-0.6890917420387268
13551,-0.8795236945152283,-0.873778223991394
13552,-4.9499897956848145,-5.032373428344727
13553,-2.1674859523773193,-2.1667728424072266
13554,-0.3331871032714844,-0.08447876572608948
13555,-0.2763916254043579,-0.29126113653182983
13556,-1.6049065589904785,-1.6075215339660645
13557,-0.005137789994478226,0.028735917061567307
13558,-5.97233772277832,-5.972611904144287
13559,0.3192858099937439,0.24091973900794983
13560,-4.648193359375,-4.658100128173828
13561,-0.021189063787460327,-0.03227671608328819
13562,-0.059850748628377914,-0.05230648070573807
13563,-1.1414715051651,-1.1563409566879272
13564,-0.4552200734615326,-0.5376033782958984
13565,0.021746832877397537,0.04552973806858063
13566,-3.8826258182525635,-3.8770461082458496
13567,0.08647178113460541,0.15700970590114594
13568,-4.094559192657471,-4.093845844268799
13569,-0.0181998573243618,-0.046115461736917496
13570,-0.01141116302460432,0.007725739851593971
13571,-1.3664127588272095,-1.3682557344436646
13572,-1.3155558109283447,-1.3282928466796875
13573,-4.534634590148926,-4.518832206726074
13574,-0.23559100925922394,-0.23545193672180176
13575,-0.007689367979764938,0.028921062126755714
13576,-1.2710483074188232,-1.2746267318725586
13577,0.01327698677778244,-0.0026490651071071625
13578,-2.2891178131103516,-2.3055613040924072
13579,-6.151027202606201,-6.150887966156006
13580,-3.6755809783935547,-3.690413475036621
13581,0.0005676900036633015,0.004910747520625591
13582,-0.8721097707748413,-0.877650260925293
13583,0.02618882991373539,0.07284696400165558
13584,-0.0039049237966537476,0.337768018245697
13585,-1.1697943210601807,-1.1753348112106323
13586,0.08304454386234283,0.30211499333381653
13587,0.01719534769654274,0.02153804525732994
13588,0.08217719942331314,0.30124765634536743
13589,-1.2369309663772583,-0.8952580690383911
13590,-0.021932754665613174,-0.02454780414700508
13591,-1.31169593334198,-1.394079327583313
13592,-0.03656183183193207,-0.036422766745090485
13593,-2.108595848083496,-2.10845685005188
13594,0.06647790223360062,0.02159176394343376
13595,-1.5507863759994507,-1.5464435815811157
13596,0.04858629032969475,0.032660238444805145
13597,-0.0077264634892344475,-0.0019810236990451813
13598,-4.99951171875,-4.984610557556152
13599,-0.004517480731010437,-0.0001744232140481472
13600,-0.1171267107129097,-0.10841314494609833
13601,0.021139951422810555,0.044922854751348495
13602,-0.4488412141799927,-0.4487021565437317
13603,0.007880305871367455,0.0736183151602745
13604,0.21047508716583252,0.19343827664852142
13605,-8.949929237365723,-8.944184303283691
13606,-0.2096158117055893,-0.19411395490169525
13607,-2.747603416442871,-2.758236885070801
13608,-2.6665380001068115,-2.6617441177368164
13609,-1.6040418148040771,-1.6150436401367188
13610,0.013803636655211449,0.0504140667617321
13611,0.04767879843711853,0.04419936612248421
13612,-11.148703575134277,-11.15054702758789
13613,0.0572921559214592,0.04516557976603508
13614,-6.568498134613037,-6.572194576263428
13615,-0.1085263043642044,-0.07333864271640778
13616,-2.7774460315704346,-2.7873525619506836
13617,-0.0023711903486400843,0.0046418155543506145
13618,-3.244293212890625,-3.3040449619293213
13619,-0.0753774419426918,-0.0387670136988163
13620,-1.0282692909240723,-1.0285435914993286
13621,-3.2806501388549805,-3.233991861343384
13622,-0.26007306575775146,-0.25862202048301697
13623,-0.9307581782341003,-0.884100079536438
13624,-5.218215465545654,-5.202713966369629
13625,0.10848819464445114,0.03132382035255432
13626,-2.101748466491699,-2.0866150856018066
13627,0.0034756665118038654,0.01048867218196392
13628,-0.036036714911460876,0.2150011956691742
13629,0.051011815667152405,0.134541317820549
13630,-1.5276674032211304,-1.5589665174484253
13631,-0.17364755272865295,-0.1766839325428009
13632,-0.029591847211122513,-0.02524878829717636
13633,-4.2707648277282715,-4.282492637634277
13634,-0.7104014754295349,-0.556618332862854
13635,-0.517922580242157,-0.5216189622879028
13636,0.005141894798725843,0.0014454978518188
13637,-0.26262611150741577,-0.3769373893737793
13638,-0.7208369970321655,-0.724727213382721
13639,-0.1251966953277588,-0.11648313701152802
13640,0.00034846551716327667,0.047006599605083466
13641,-0.09553570300340652,-0.08799143880605698
13642,0.05505475774407387,0.1255926787853241
13643,-8.130084991455078,-8.244396209716797
13644,0.06858648359775543,0.0837196335196495
13645,-1.0490498542785645,-1.0526015758514404
13646,0.003702059853821993,0.005710850935429335
13647,-3.405937910079956,-3.386509418487549
13648,-2.719954252243042,-2.6847665309906006
13649,0.00022072938736528158,0.0003597947070375085
13650,-0.24163256585597992,-0.24190694093704224
13651,-2.7774460315704346,-2.7873525619506836
13652,-0.1759706288576126,-0.17222563922405243
13653,0.10800909996032715,0.6547397971153259
13654,-6.945155620574951,-6.87750768661499
13655,0.013111257925629616,-0.006116654723882675
13656,0.015829825773835182,0.052440255880355835
13657,-1.2650858163833618,-1.2778228521347046
13658,-0.4542560279369354,-0.5366393327713013
13659,-0.550808310508728,-0.5337704420089722
13660,-2.3844826221466064,-2.3900299072265625
13661,-1.3016891479492188,-1.2858867645263672
13662,-0.26007306575775146,-0.25862202048301697
13663,-0.24677689373493195,-0.2392326295375824
13664,-0.4342228174209595,-0.4463493824005127
13665,0.0010787062346935272,0.06935812532901764
13666,0.1713975965976715,0.07065770030021667
13667,-0.6599969863891602,-0.6655374765396118
13668,-0.054773151874542236,-0.06964267045259476
13669,-0.05389435961842537,-0.04635009169578552
13670,-1.2686363458633423,-1.2807629108428955
13671,-4.448520660400391,-3.901790142059326
13672,0.001039405120536685,0.0058333175256848335
13673,-1.0129562616348267,-1.0086134672164917
13674,-0.1793726235628128,-0.12092004716396332
13675,0.16974082589149475,0.15591605007648468
13676,-5.6471686363220215,-5.649783611297607
13677,0.1084141731262207,0.031249800696969032
13678,-1.9990668296813965,-1.9947236776351929
13679,0.005195054225623608,0.0243319571018219
13680,-8.530477523803711,-8.521763801574707
13681,-1.1627991199493408,-1.1727056503295898
13682,0.06027883663773537,0.09418829530477524
13683,-0.8707884550094604,-0.8856579661369324
13684,-0.027157075703144073,-0.025706034153699875
13685,-0.018630720674991608,-0.028537238016724586
13686,0.004767253529280424,0.07050526142120361
13687,-1.334261178970337,-1.300351619720459
13688,-0.4468207061290741,-0.4747363030910492
13689,-5.611448287963867,-5.614484786987305
13690,-0.01776769757270813,-0.06889071315526962
13691,0.02237585373222828,0.028820166364312172
13692,0.028215546160936356,0.015371475368738174
13693,-1.527409553527832,-1.5329500436782837
13694,-1.3471087217330933,-1.281370759010315
13695,0.009664591401815414,0.04627501964569092
13696,0.030589476227760315,0.01785244047641754
13697,0.025869978591799736,0.0422174446284771
13698,-0.03690263628959656,-0.029889630153775215
13699,0.0014298672322183847,0.007175306789577007
13700,-0.19970712065696716,-0.20359736680984497
13701,0.01706039346754551,0.04084330052137375
13702,0.02608373947441578,0.011251350864768028
13703,-0.03071758896112442,-0.028708796948194504
13704,-0.02700493484735489,-0.01946066878736019
13705,0.0006742883124388754,0.0008133536321111023
13706,-2.3209712505340576,-2.4352827072143555
13707,0.04799090325832367,0.05713922530412674
13708,-1.6416057348251343,-1.645302176475525
13709,-4.379905700683594,-4.3971991539001465
13710,-0.47402697801589966,-0.505325973033905
13711,-2.9983413219451904,-2.969952344894409
13712,0.03494241088628769,0.007026805076748133
13713,-0.4996083080768585,-0.4938628673553467
13714,-2.7376861572265625,-2.7395291328430176
13715,-0.03779401630163193,-0.032048579305410385
13716,-0.004130294546484947,0.012217171490192413
13717,-0.057282522320747375,0.06632155179977417
13718,0.108516164124012,0.007776267826557159
13719,-2.0934224128723145,-2.0890793800354004
13720,-0.09105700999498367,-0.1075005903840065
13721,0.045691411942243576,0.04213966056704521
13722,-0.8437986969947815,-0.8548006415367126
13723,-1.0878502130508423,-1.0814058780670166
13724,0.015093483962118626,0.032131340354681015
13725,-0.061450421810150146,-0.07789400219917297
13726,-0.7893908023834229,-0.7554813623428345
13727,-0.03265465795993805,-0.04346746206283569
13728,-1.087701678276062,-1.08625066280365
13729,-0.17356884479522705,-0.1660245805978775
13730,0.007986098527908325,0.015530363656580448
13731,0.012298880144953728,0.008602483198046684
13732,-0.041176773607730865,-0.04103770852088928
13733,-0.35339561104774475,-0.3458513617515564
13734,0.02817074954509735,0.011133939027786255
13735,-1.208263635635376,-1.1616054773330688
13736,-0.23565511405467987,-0.21651820838451385
13737,-0.18779562413692474,-0.1815148890018463
13738,-5.181391716003418,-5.212690353393555
13739,0.07499445974826813,0.10338333249092102
13740,0.04799012467265129,0.04451069235801697
13741,-0.6780768036842346,-0.7240750193595886
13742,-0.24079565703868866,-0.15726615488529205
13743,-0.02993496134877205,0.003974497318267822
13744,-0.6045861840248108,-0.6010845303535461
13745,-1.1993556022644043,-1.1937757730484009
13746,-0.03877019137144089,-0.034427493810653687
13747,0.011852405965328217,0.016195101663470268
13748,-1.404775619506836,-1.4084720611572266
13749,-0.3888692557811737,-0.3550835847854614
13750,-0.2497023046016693,-0.20556268095970154
13751,-0.6113976240158081,-0.6217058300971985
13752,-1.2434340715408325,-1.2347204685211182
13753,-1.177233338356018,-0.9581629037857056
13754,0.004361359402537346,0.009941115975379944
13755,-0.008592121303081512,0.0005562007427215576
13756,0.005166250746697187,0.0033232523128390312
13757,0.05829302966594696,0.10243266075849533
13758,0.016590602695941925,0.005502951331436634
13759,0.022498929873108864,0.041927214711904526
13760,0.04902040958404541,0.2087279111146927
13761,-7.7869343757629395,-7.803378105163574
13762,-2.9903082847595215,-2.9859657287597656
13763,-1.1158665418624878,-1.1268683671951294
13764,0.018618734553456306,0.07896006107330322
13765,-0.09750178456306458,-0.09105747193098068
13766,-0.2957623600959778,-0.2993408739566803
13767,0.14441534876823425,0.39545324444770813
13768,-2.467513084411621,-2.4839565753936768
13769,-2.8101232051849365,-2.820756673812866
13770,-0.01715274341404438,0.016632933169603348
13771,-7.589853763580322,-7.672237396240234
13772,-0.13163821399211884,-0.04810871183872223
13773,-0.007340764161199331,-0.010919272899627686
13774,-0.2302379161119461,-0.011167466640472412
13775,-4.090407848358154,-4.056534290313721
13776,0.020762186497449875,0.06742031872272491
13777,-7.445895671844482,-7.449592113494873
13778,-2.474889039993286,-2.4877331256866455
13779,-0.7204114198684692,-0.718402624130249
13780,-1.7888599634170532,-1.7697230577468872
13781,-0.6260262131690979,-0.624575138092041
13782,-6.24074125289917,-6.223703384399414
13783,-0.0027962476015090942,-0.0026571820490062237
13784,0.0322585329413414,0.04715971648693085
13785,-3.8045544624328613,-3.7604148387908936
13786,0.05467835068702698,0.10345908999443054
13787,0.002712742192670703,0.004163783974945545
13788,0.0032222059089690447,0.005230996757745743
13789,0.06916135549545288,0.10590032488107681
13790,-1.9201995134353638,-1.891810655593872
13791,0.022174298763275146,0.04595720395445824
13792,-0.008763293735682964,-0.0067545026540756226
13793,0.02225857973098755,0.05744624137878418
13794,-0.25929197669029236,0.2874387204647064
13795,-4.426969051361084,-4.426829814910889
13796,-1.9161717891693115,-1.369441032409668
13797,0.04245038330554962,0.1100982204079628
13798,-0.11934638768434525,-0.12965455651283264
13799,0.06913489103317261,0.10587386041879654
13800,-4.403886318206787,-4.396873474121094
13801,0.008607879281044006,0.003067407291382551
13802,-0.3423905372619629,-0.29573240876197815
13803,-0.14713816344738007,0.10157015919685364
13804,0.23630395531654358,1.08967924118042
13805,-2.939319133758545,-2.944866418838501
13806,-5.055562496185303,-5.048549652099609
13807,-0.004756798967719078,0.02902887761592865
13808,-2.2781991958618164,-2.2892868518829346
13809,-0.2104623019695282,-0.2040179967880249
13810,-1.8019161224365234,-1.7999073266983032
13811,-0.3050157129764557,-0.31984812021255493
13812,-0.3708518147468567,-0.30031388998031616
13813,-0.0033361068926751614,-0.006914615631103516
13814,-0.05553727596998215,-0.046823710203170776
13815,-0.045616861432790756,-0.04416581988334656
13816,-3.082428455352783,-3.0141489505767822
13817,-3.9097204208374023,-3.9082694053649902
13818,-0.03408604487776756,-0.029292132705450058
13819,-0.2541787922382355,-0.24983574450016022
13820,-0.6422373652458191,-0.6083636283874512
13821,-0.16918031871318817,-0.16438640654087067
13822,0.007975555025041103,0.03175846114754677
13823,-0.4097292125225067,-0.4049353003501892
13824,-0.6896055340766907,-0.6060760617256165
13825,-0.15712907910346985,-0.16821672022342682
13826,0.019268522039055824,0.027982087805867195
13827,-0.01071191392838955,-0.021713849157094955
13828,-0.006066766567528248,-0.005927701015025377
13829,0.032777708023786545,0.016334127634763718
13830,-4.156120777130127,-4.166429042816162
13831,-0.8942177891731262,-0.8704348802566528
13832,0.16886907815933228,0.4175773859024048
13833,0.00851270742714405,0.002972234506160021
13834,-10.43058967590332,-10.434168815612793
13835,0.023680150508880615,0.06041911989450455
13836,0.04868892580270767,0.0854278951883316
13837,0.009594326838850975,-0.009633585810661316
13838,-1.0456264019012451,-1.0584704875946045
13839,0.04243067651987076,0.038951244205236435
13840,0.03389137238264084,0.0826721116900444
13841,0.0139857716858387,0.031023629009723663
13842,-0.451803058385849,-0.46280500292778015
13843,-0.6282893419265747,-0.6245443820953369
13844,0.06943539530038834,0.024549253284931183
13845,-0.019834429025650024,-0.010686106979846954
13846,-0.2551712095737457,-0.3062942326068878
13847,0.03936786949634552,0.054501019418239594
13848,0.022460831329226494,0.03377090394496918
13849,-0.9276232123374939,-0.8937137722969055
13850,-6.308012008666992,-6.242274284362793
13851,0.005776824429631233,0.0002363517414778471
13852,0.03401315584778786,0.014785241335630417
13853,-3.4074764251708984,-3.2477688789367676
13854,-0.053405068814754486,-0.05602011829614639
13855,0.02283509448170662,0.04661799967288971
13856,-0.07013578712940216,-0.06142222136259079
13857,0.00780519237741828,0.0059621939435601234
13858,-0.9017986059188843,-0.653090238571167
13859,-0.09939120709896088,-0.065605528652668
13860,-2.249199151992798,-2.230062246322632
13861,-0.7065114974975586,-0.6989672183990479
13862,-0.34704190492630005,-0.34731626510620117
13863,-0.6960483193397522,-0.7071359753608704
13864,0.025472162291407585,0.00817873701453209
13865,0.12453240156173706,0.0017954055219888687
13866,0.0005570674547925591,0.000696132774464786
13867,0.05104446783661842,0.13457396626472473
13868,-0.1353028118610382,-0.18130101263523102
13869,-0.014508932828903198,-0.030952513217926025
13870,-0.012200532481074333,-0.010191741399466991
13871,-0.0376652255654335,-0.028516903519630432
13872,0.06150539219379425,0.12915323674678802
13873,-0.5427965521812439,-0.4843440055847168
13874,-4.618330955505371,-4.700714588165283
13875,-0.9351783394813538,-0.8885202407836914
13876,-0.16650278866291046,-0.16953915357589722
13877,-0.051221344619989395,-0.04494061321020126
13878,0.032242223620414734,0.15584629774093628
13879,0.00331062451004982,0.0030362578108906746
13880,0.014090428128838539,0.014803538098931313
13881,0.046143874526023865,0.0425921231508255
13882,0.09318814426660538,0.03343641757965088
13883,-1.8585525751113892,-1.857101559638977
13884,-1.4440388679504395,-1.449586272239685
13885,-1.374205231666565,-1.40212082862854
13886,0.06338678300380707,-0.013777587562799454
13887,-0.6556634306907654,-0.6536546349525452
13888,-0.21416741609573364,-0.21271637082099915
13889,-3.4578135013580322,-3.4726829528808594
13890,-1.462453007698059,-1.457659125328064
13891,-0.6616814732551575,-0.6573387980461121
13892,-0.12586432695388794,-0.14073385298252106
13893,0.06500127166509628,0.0521572008728981
13894,-0.30742567777633667,-0.301845908164978
13895,-0.0352136455476284,-0.03087058663368225
13896,-0.41969627141952515,-0.40456312894821167
13897,-0.031174153089523315,-0.014136295765638351
13898,-0.2549390196800232,-0.24935926496982574
13899,-2.9853222370147705,-2.86171817779541
13900,-1.240388035774231,-1.2506961822509766
13901,0.02013791725039482,0.014590500853955746
13902,-0.46211540699005127,-0.37858593463897705
13903,-0.07704419642686844,-0.08062270283699036
13904,-1.3728389739990234,-1.3767292499542236
13905,0.13713720440864563,0.12440017610788345
13906,0.0008347745751962066,0.0009738398948684335
13907,-0.45171216130256653,-0.4461323916912079
13908,-2.5141513347625732,-2.5374205112457275
13909,-1.2109194993972778,-1.1871366500854492
13910,0.011895585805177689,0.015397220849990845
13911,-5.306904315948486,-5.3124518394470215
13912,0.10798895359039307,0.6547196507453918
13913,-1.740450382232666,-1.7065767049789429
13914,0.004367432557046413,0.010648167692124844
13915,-2.647503137588501,-2.6511993408203125
13916,0.0035144295543432236,0.004227539524435997
13917,-1.8369708061218262,-1.8326276540756226
13918,-0.04644526541233063,0.0240926593542099
13919,-0.04249294102191925,-0.02614547684788704
13920,-7.396178722381592,-7.390598773956299
13921,-0.4941316246986389,-0.4602579176425934
13922,-1.8065688610076904,-1.8017749786376953
13923,0.09330165386199951,0.12848931550979614
13924,-5.50915002822876,-5.519783973693848
13925,-0.40382155776023865,-0.40643659234046936
13926,0.0012899432331323624,-0.002406453713774681
13927,-0.15036778151988983,-0.14392346143722534
13928,-0.15365280210971832,-0.16428649425506592
13929,-0.03246961906552315,-0.032330553978681564
13930,-6.225414276123047,-6.228029251098633
13931,-1.0695472955703735,-1.045764446258545
13932,-5.870509147644043,-5.984820365905762
13933,-2.448753833770752,-2.4486148357391357
13934,-0.08670219779014587,-0.0859890878200531
13935,0.004942871630191803,0.033331744372844696
13936,-0.5117964744567871,-0.5245335102081299
13937,-0.016012948006391525,-0.025919465348124504
13938,-3.267019748687744,-3.2707159519195557
13939,-4.212055683135986,-4.205774784088135
13940,-0.26008203625679016,-0.2619250416755676
13941,-0.07658591121435165,-0.08767355978488922
13942,0.011572408489882946,0.006024993024766445
13943,-1.483940839767456,-1.4819320440292358
13944,-1.8159388303756714,-1.5968683958053589
13945,0.061716023832559586,0.09010490030050278
13946,-4.761610984802246,-4.843994617462158
13947,0.16639497876167297,0.06565508991479874
13948,-2.209172487258911,-2.362840175628662
13949,-9.437074661254883,-9.447887420654297
13950,0.3266371786594391,0.24827110767364502
13951,0.06765303760766983,0.135300874710083
13952,0.0009981696493923664,-0.0016168798319995403
13953,0.015712428838014603,0.004624777007848024
13954,0.02461235783994198,0.019064942374825478
13955,0.04052721709012985,0.10817505419254303
13956,-4.000823020935059,-3.993809938430786
13957,-0.03320406749844551,-0.03306500241160393
13958,-0.04094118997454643,-0.044420622289180756
13959,-3.564504623413086,-3.5751380920410156
13960,-1.7651951313018799,-1.706742525100708
13961,-1.2311265468597412,-1.2219783067703247
13962,-0.04311321675777435,-0.03180314227938652
13963,0.06398867070674896,0.05114459618926048
13964,-0.567304790019989,-0.5615593194961548
13965,0.028223950415849686,0.02893706038594246
13966,0.007399039342999458,0.03118194453418255
13967,-0.009103532880544662,0.0057976506650447845
13968,-0.7130175828933716,-0.7409331798553467
13969,0.06834566593170166,0.13599349558353424
13970,-0.0027180518954992294,0.0028617046773433685
13971,-0.8133710026741028,-0.8169494867324829
13972,0.0037761444691568613,0.01078915037214756
13973,-0.14642050862312317,-0.15750816464424133
13974,-0.7030082941055298,-0.719451904296875
13975,-0.01743978075683117,-0.02047615870833397
13976,-1.1538467407226562,-1.1646595001220703
13977,-0.6005143523216248,-0.6003752946853638
13978,0.2060205191373825,0.052352916449308395
13979,-0.46997934579849243,-0.4624350965023041
13980,0.008560232818126678,0.0030197601299732924
13981,-3.0636394023895264,-3.0739476680755615
13982,-5.462993621826172,-5.456549644470215
13983,-0.27351880073547363,-0.2540905177593231
13984,-3.355116605758667,-3.3724100589752197
13985,-0.1826542168855667,-0.1932879090309143
13986,-0.00955095887184143,-0.013129468075931072
13987,-1.2355355024337769,-1.231790542602539
13988,-1.409613847732544,-1.420426607131958
13989,-7.863156497478485e-05,0.019349651411175728
13990,-0.031988225877285004,-0.02624278888106346
13991,-2.3721704483032227,-2.3829832077026367
13992,0.008874849416315556,0.005838471464812756
13993,-0.0184573195874691,-0.014712329022586346
13994,-0.06069725379347801,-0.05635455995798111
13995,0.270221084356308,1.1235963106155396
13996,-3.0636985301971436,-3.0399155616760254
13997,-0.19631041586399078,-0.2018578201532364
13998,0.108516164124012,0.007776267826557159
13999,-2.2029168605804443,-2.280081272125244
14000,0.024131707847118378,0.03926485776901245
14001,-0.07841628044843674,-0.06351509690284729
14002,-3.5500681400299072,-3.5457255840301514
14003,-0.08680924773216248,-0.11810826510190964
14004,-1.6160846948623657,-1.6069364547729492
14005,-1.8617159128189087,-1.850266933441162
14006,-2.4434683322906494,-2.4264304637908936
14007,0.038576170802116394,0.03509674221277237
14008,0.009413965977728367,0.006377588026225567
14009,-1.2570667266845703,-1.2669732570648193
14010,-2.8771557807922363,-2.8774302005767822
14011,0.034119926393032074,0.010850802063941956
14012,-0.05301797389984131,-0.052304863929748535
14013,0.028925813734531403,0.019019296392798424
14014,-0.000706404447555542,-0.015538793057203293
14015,0.007082371041178703,0.011425066739320755
14016,0.07357870787382126,0.11771833896636963
14017,-0.5336581468582153,-0.48951852321624756
14018,-3.031280517578125,-3.034759998321533
14019,-1.3312222957611084,-1.3423099517822266
14020,-0.8665054440498352,-0.8691205382347107
14021,-0.4542560279369354,-0.5366393327713013
14022,-4.740880489349365,-4.744576930999756
14023,-1.4438360929489136,-1.4362918138504028
14024,0.043731238692998886,0.03291843459010124
14025,-0.425046443939209,-0.4092440605163574
14026,0.014614344574511051,0.03165220469236374
14027,0.032181933522224426,0.01573835127055645
14028,-0.01987183839082718,-0.015528780408203602
14029,0.0026490259915590286,-0.0009294827468693256
14030,-5.4330244064331055,-5.399115085601807
14031,-0.01469416543841362,0.0011082105338573456
14032,0.0034756665118038654,0.01048867218196392
14033,-0.3208579421043396,-0.3014296591281891
14034,-0.013913586735725403,-0.009570528753101826
14035,-0.7593945264816284,-0.7786223888397217
14036,-0.017466023564338684,-0.0407351478934288
14037,-0.44168615341186523,-0.4589795768260956
14038,-2.867851972579956,-2.88167667388916
14039,-1.5651612281799316,-1.53677237033844
14040,0.029378775507211685,0.012935195118188858
14041,-9.122834205627441,-9.139277458190918
14042,-1.0737663507461548,-1.0845791101455688
14043,0.1452733427286148,0.2990564703941345
14044,-6.364579677581787,-6.366422653198242
14045,0.041495949029922485,0.03794419765472412
14046,-0.9413458108901978,-1.0185102224349976
14047,-0.07757573574781418,-0.08857767283916473
14048,0.005390804260969162,0.007399595342576504
14049,0.02439480647444725,0.030839119106531143
14050,-1.378129243850708,-1.376678228378296
14051,-2.678571939468384,-2.6895740032196045
14052,-0.00238277530297637,-0.0022437097504734993
14053,0.014417946338653564,0.0037842600140720606
14054,-2.436525583267212,-2.420178174972534
14055,-0.25985288619995117,-0.2597138285636902
14056,-0.0945647731423378,-0.09022171795368195
14057,-0.10207850486040115,-0.1169108971953392
14058,-2.566265106201172,-2.5323915481567383
14059,-0.12318489700555801,-0.13309141993522644
14060,-1.7835848331451416,-1.8148839473724365
14061,-0.0034926850348711014,0.0013012276031076908
14062,0.025766033679246902,0.04211350157856941
14063,0.08175019919872284,0.15228812396526337
14064,0.09515286237001419,0.04915466532111168
14065,-0.009374797344207764,-0.012854229658842087
14066,-0.05395839363336563,-0.039057210087776184
14067,-1.196122407913208,-1.1923774480819702
14068,-3.759150266647339,-3.7521371841430664
14069,0.02724422700703144,0.030745862051844597
14070,-2.8074569702148438,-2.763317108154297
14071,-4.395288944244385,-4.410121440887451
14072,-5.540513038635254,-5.531364440917969
14073,0.0575391948223114,0.09144865721464157
14074,0.008121556602418423,0.03190446272492409
14075,-1.8583533763885498,-1.7878154516220093
14076,-1.8870272636413574,-1.8868882656097412
14077,-0.2103363424539566,-0.2088852971792221
14078,-1.027021050453186,-0.7759830951690674
14079,-2.9347665309906006,-2.9512100219726562
14080,0.15936720371246338,0.41040512919425964
14081,-0.6796822547912598,-0.6956083178520203
14082,0.028088195249438286,-0.003210826776921749
14083,0.012624891474843025,0.02393496409058571
14084,-0.2557084262371063,-0.24816417694091797
14085,-2.8668570518493652,-2.8707473278045654
14086,-0.2528168559074402,-0.18707884848117828
14087,-0.7823686003684998,-0.8056377172470093
14088,-0.22677963972091675,-0.18264001607894897
14089,-0.03088083304464817,-0.026086919009685516
14090,-1.0658842325210571,-0.8148462772369385
14091,-4.374074459075928,-4.3933024406433105
14092,0.015574903227388859,0.00566838588565588
14093,-1.274544596672058,-1.2894140481948853
14094,-0.15962359309196472,-0.11150415241718292
14095,-0.006117217242717743,0.027668459340929985
14096,-2.840686321258545,-2.8405473232269287
14097,0.17098550498485565,1.0243607759475708
14098,-0.20340602099895477,-0.20195497572422028
14099,-6.042973041534424,-6.070888519287109
14100,0.01936792954802513,0.023710625246167183
14101,-0.21792291104793549,-0.20302173495292664
14102,-0.0017215595580637455,-0.0053000682964921
14103,-4.396066665649414,-4.054393768310547
14104,-0.04964070022106171,-0.014453038573265076
14105,0.025426264852285385,0.041773732751607895
14106,-0.10449334979057312,-0.10633634775876999
14107,-5.096671104431152,-5.060060501098633
14108,-0.10119639337062836,-0.08629520982503891
14109,-6.529538154602051,-6.471085548400879
14110,-0.010455146431922913,-0.12476643919944763
14111,-3.1894121170043945,-3.1892731189727783
14112,0.10802114009857178,0.6547518372535706
14113,-0.10654377937316895,-0.10915882885456085
14114,0.02149493247270584,0.006625415291637182
14115,-0.1362340748310089,0.08283637464046478
14116,-5.380639553070068,-5.380913734436035
14117,-0.04294709116220474,-0.0539490282535553
14118,-0.28325390815734863,-0.27891087532043457
14119,-1.9929972887039185,-1.9928582906723022
14120,-0.01838776096701622,0.00539514422416687
14121,-0.6907469630241394,-0.6859530210494995
14122,-0.11762204021215439,-0.12065842002630234
14123,-0.0036225600633770227,0.0007204976864159107
14124,-3.724839925765991,-3.7278761863708496
14125,-0.1325325220823288,-0.08587438613176346
14126,-0.09502507746219635,-0.07867760956287384
14127,-0.19232593476772308,-0.1685430258512497
14128,-0.009439529851078987,-0.003859773278236389
14129,-0.13851647078990936,-0.13150346279144287
14130,-0.27345171570777893,-0.27606675028800964
14131,-0.4289965033531189,-0.4316115379333496
14132,-0.3584604263305664,-0.34355926513671875
14133,-3.5378081798553467,-3.548895835876465
14134,-0.026296399533748627,-0.07118253409862518
14135,0.010340418666601181,0.016784731298685074
14136,-0.021092385053634644,-0.01629847288131714
14137,-1.998786211013794,-2.00140118598938
14138,0.05311060696840286,0.39478352665901184
14139,0.018392100930213928,0.027540422976017
14140,0.1036987379193306,0.021315408870577812
14141,-9.122505187988281,-9.133317947387695
14142,-0.39779967069625854,-0.40952765941619873
14143,-0.4876856803894043,-0.5336838960647583
14144,0.00738481106236577,0.005541812628507614
14145,-0.13675953447818756,-0.14023897051811218
14146,-0.036896802484989166,0.0234445221722126
14147,-0.039885617792606354,-0.020748715847730637
14148,-0.6633347272872925,-0.6267243027687073
14149,-10.071714401245117,-10.075410842895508
14150,-3.364396333694458,-3.360053300857544
14151,-0.23732809722423553,-0.31449246406555176
14152,-2.894197702407837,-3.047865390777588
14153,0.20919623970985413,1.062571406364441
14154,-0.009979229420423508,-0.005636171437799931
14155,0.0006099976599216461,0.04939074069261551
14156,-0.07765008509159088,-0.017308764159679413
14157,-1.7041429281234741,-1.6757540702819824
14158,-0.14308282732963562,-0.10920912027359009
14159,-0.1140405461192131,-0.10489222407341003
14160,-3.6123759746551514,-3.629669427871704
14161,0.010359297506511211,0.006662900559604168
14162,-0.28633201122283936,-0.29805999994277954
14163,-0.10952772945165634,-0.09821765124797821
14164,0.024046126753091812,0.014139608480036259
14165,-1.8865309953689575,-1.9462827444076538
14166,0.004412248730659485,-0.001135166734457016
14167,-2.0658113956451416,-1.519080638885498
14168,-1.2039858102798462,-1.1977051496505737
14169,-0.2442454993724823,-0.24410642683506012
14170,-2.9485397338867188,-2.9798388481140137
14171,-0.09206537157297134,-0.1221618503332138
14172,-9.775732040405273,-9.775592803955078
14173,-2.1919870376586914,-2.1871931552886963
14174,-0.04304530471563339,-0.03173523023724556
14175,0.009297050535678864,0.007454052567481995
14176,-1.5704913139343262,-1.57035231590271
14177,-0.19767343997955322,-0.18852512538433075
14178,0.07348354160785675,0.02236052416265011
14179,-0.7553315162658691,-0.6949901580810547
14180,-1.0643688440322876,-1.1786800622940063
14181,-0.1649666130542755,-0.14916422963142395
14182,-1.813262939453125,-1.8297065496444702
14183,-0.5123237371444702,-0.506578266620636
14184,-0.3535459637641907,-0.28300803899765015
14185,-3.2242724895477295,-3.2353601455688477
14186,-1.5038520097732544,-1.5186843872070312
14187,-0.064893938601017,-0.06847244501113892
14188,-1.2440379858016968,-1.2550398111343384
14189,-1.3835604190826416,-1.3779805898666382
14190,0.024481231346726418,0.014574714004993439
14191,-3.9922919273376465,-3.9958436489105225
14192,-0.04994052276015282,-0.04643888771533966
14193,-0.2007886916399002,-0.20007558166980743
14194,0.0919891893863678,0.045990992337465286
14195,-1.275738000869751,-1.2794344425201416
14196,0.010681014508008957,0.06913359463214874
14197,-0.766865074634552,-0.7555550336837769
14198,-0.006117217242717743,0.027668459340929985
14199,0.0036979198921471834,0.0010828704107552767
14200,-0.6948652863502502,-0.6974803805351257
14201,-0.3741975426673889,-0.38906705379486084
14202,-0.7003861665725708,-0.6933731436729431
14203,-0.2234216332435608,-0.22896209359169006
14204,0.07916943728923798,0.29823988676071167
14205,-0.06054334342479706,0.00999458134174347
14206,-2.320009708404541,-2.3124654293060303
14207,0.01692545972764492,0.05353588983416557
14208,-5.305053234100342,-5.31496000289917
14209,0.050785668194293976,0.03865909203886986
14210,0.025973523035645485,0.10950302332639694
14211,0.020303629338741302,0.03610600531101227
14212,-0.5574620962142944,-0.5630095601081848
14213,0.0025285740848630667,0.007322486490011215
14214,-1.5522058010101318,-1.535167932510376
14215,-0.02031095139682293,-0.003963485360145569
14216,-2.8342444896698,-2.8341054916381836
14217,-0.15760889649391174,-0.1686965525150299
14218,0.08371423184871674,0.07340605556964874
14219,-6.629891395568848,-6.621177673339844
14220,-0.00849626399576664,0.00295270886272192
14221,0.02950233593583107,0.033003970980644226
14222,-0.5330107808113098,-0.5181095600128174
14223,-0.005541323218494654,-0.0007474105805158615
14224,-0.1545630842447281,-0.2317274510860443
14225,0.021214842796325684,0.5679455399513245
14226,-0.24292322993278503,-0.1962651014328003
14227,-8.813158988952637,-8.811707496643066
14228,-2.9068593978881836,-2.9185874462127686
14229,-4.128556251525879,-4.147784233093262
14230,-0.8754810690879822,-0.8663327097892761
14231,-2.0721919536590576,-2.064647674560547
14232,0.04945051670074463,0.033524464815855026
14233,-5.2046942710876465,-4.351318836212158
14234,-2.1295716762542725,-2.1403844356536865
14235,0.09386595338582993,0.108999103307724
14236,-0.6236525177955627,-0.6172082424163818
14237,-0.020706433802843094,-0.022549431771039963
14238,0.04691936820745468,0.04343993589282036
14239,-0.1554054319858551,-0.18550191819667816
14240,-0.10097536444664001,-0.10083629935979843
14241,-1.8487117290496826,-1.8595244884490967
14242,-0.04519239068031311,-0.011318683624267578
14243,-1.8100028038024902,-1.8400993347167969
14244,-0.698657214641571,-0.6916441917419434
14245,-0.07114511728286743,-0.0344061478972435
14246,-0.45187196135520935,-0.4166842997074127
14247,0.00478231068700552,0.0045079439878463745
14248,-4.010076522827148,-3.981687545776367
14249,-0.14363472163677216,-0.14547772705554962
14250,0.005804719869047403,0.0022262113634496927
14251,-7.306527614593506,-7.308370590209961
14252,-0.0452258475124836,-0.03768157958984375
14253,-1.1336530447006226,-1.1528809070587158
14254,-0.9169957637786865,-0.9334393739700317
14255,0.018634092062711716,0.0770866721868515
14256,-0.17867986857891083,-0.18422727286815643
14257,-0.6617238521575928,-0.6554431319236755
14258,-1.1637719869613647,-1.1617631912231445
14259,0.15391772985458374,0.4955906569957733
14260,0.08752065896987915,0.338558554649353
14261,-8.065279006958008,-8.07628059387207
14262,0.17053067684173584,0.016863077878952026
14263,-0.25073152780532837,-0.24872273206710815
14264,-4.28535795211792,-4.302651405334473
14265,0.02999786287546158,0.00672873854637146
14266,-2.3138062953948975,-2.3248939514160156
14267,-6.689140796661377,-6.68539571762085
14268,-0.017828674986958504,-0.02044372446835041
14269,-0.5095458030700684,-0.5032650828361511
14270,-2.315275192260742,-2.3132662773132324
14271,-0.016074838116765022,-0.019771235063672066
14272,-4.338130950927734,-4.3436784744262695
14273,-2.2873098850250244,-2.271507501602173
14274,-5.3028411865234375,-5.303115367889404
14275,-0.006884898990392685,0.039773233234882355
14276,-0.22121748328208923,-0.21477317810058594
14277,-1.8782484531402588,-1.8726686239242554
14278,-0.2355680614709854,-0.2192205935716629
14279,0.002057379810139537,0.008338114246726036
14280,0.05255908519029617,0.03971501439809799
14281,-1.817777395248413,-1.8233178853988647
14282,-0.8582077622413635,-0.8692954182624817
14283,-5.1057634353637695,-5.109315395355225
14284,-0.023455247282981873,-0.04268316179513931
14285,0.057943493127822876,0.05405324697494507
14286,-0.3036908805370331,-0.3035518229007721
14287,-1.0619031190872192,-1.176214337348938
14288,-1.5459620952606201,-1.5452489852905273
14289,-0.021997345611453056,-0.024612395092844963
14290,-0.010106400586664677,0.005395452491939068
14291,-8.151314735412598,-8.146971702575684
14292,-0.024082081392407417,-0.017069075256586075
14293,0.0018121927278116345,0.00615525059401989
14294,-0.6433607935905457,-0.6390177607536316
14295,0.36509910225868225,0.2867330312728882
14296,-0.1940179318189621,-0.17698006331920624
14297,-2.391965627670288,-2.1432573795318604
14298,-3.014922857284546,-2.981137275695801
14299,-0.11264491826295853,-0.11819233745336533
14300,0.003996036946773529,0.02777894213795662
14301,-7.054038047790527,-7.044889450073242
14302,-2.424778699874878,-2.4184980392456055
14303,0.020011112093925476,0.07846369594335556
14304,-2.139906644821167,-2.072258949279785
14305,-0.004133760929107666,-0.015221412293612957
14306,-0.7346910238265991,-0.7445975542068481
14307,-0.16474059224128723,-0.14960744976997375
14308,-2.540590286254883,-2.5512237548828125
14309,0.14664530754089355,0.03233402594923973
14310,-2.4928181171417236,-2.5036308765411377
14311,-0.6222826838493347,-0.6202738881111145
14312,-0.01824033632874489,-0.023780807852745056
14313,-2.6505815982818604,-2.631153106689453
14314,0.0218998771160841,0.016352461650967598
14315,-5.154059886932373,-5.181975364685059
14316,-0.17397260665893555,-0.1849745512008667
14317,-1.2753899097442627,-1.271888256072998
14318,-5.919728755950928,-5.883118152618408
14319,0.0038401263300329447,0.001225076848641038
14320,-0.1598910689353943,-0.1484421044588089
14321,-5.6478190422058105,-5.619430065155029
14322,0.22225357592105865,0.06858596950769424
14323,0.026411838829517365,0.003142714500427246
14324,-0.24411340057849884,-0.18566082417964935
14325,0.05467502772808075,0.043862223625183105
14326,-0.0015971842221915722,-0.0018715509213507175
14327,0.02465706318616867,0.028158698230981827
14328,-9.896723747253418,-9.879685401916504
14329,0.028775369748473167,0.07543350011110306
14330,0.08710123598575592,0.04110303521156311
14331,-0.02855927124619484,-0.031174320727586746
14332,0.08251551538705826,0.30158597230911255
14333,-3.1757922172546387,-3.1950201988220215
14334,-0.0013061371864750981,-0.0011670718668028712
14335,-3.2970759868621826,-3.4113874435424805
14336,0.014594211243093014,0.009046795777976513
14337,-1.9736697673797607,-1.9844825267791748
14338,-1.0875989198684692,-1.0894418954849243
14339,0.0479840449988842,0.04450461268424988
14340,-0.15009267628192902,-0.15564008057117462
14341,-0.8659908175468445,-0.8292518258094788
14342,-0.005011340603232384,-0.008707737550139427
14343,0.06133726239204407,0.1849413365125656
14344,-6.494645595550537,-6.496488571166992
14345,-1.087022066116333,-1.0699841976165771
14346,-2.8593199253082275,-2.8309309482574463
14347,0.02337280660867691,0.0714922547340393
14348,-0.0882771834731102,-0.08393412828445435
14349,-0.0044071548618376255,0.0003867577761411667
14350,0.0580289401113987,0.09476791322231293
14351,-6.561596870422363,-6.342526435852051
14352,0.17711812257766724,0.0763782262802124
14353,-1.4015014171600342,-1.418794870376587
14354,-0.126603901386261,-0.12964028120040894
14355,-1.3192018270492554,-1.3116575479507446
14356,-0.13344644010066986,-0.1371428370475769
14357,-1.9474601745605469,-1.9633862972259521
14358,-4.763830661773682,-4.766445636749268
14359,0.06335093080997467,0.1338888555765152
14360,0.05854411423206329,0.046417538076639175
14361,-4.118261337280273,-4.113467693328857
14362,0.03632911294698715,0.006232628598809242
14363,-0.13199125230312347,-0.06145332753658295
14364,0.06090410798788071,0.09481357038021088
14365,-5.60787296295166,-5.620609760284424
14366,-0.3304489850997925,-0.33400070667266846
14367,-4.375921726226807,-4.359574317932129
14368,-0.6095374226570129,-0.6003890633583069
14369,-4.905229091644287,-4.89878511428833
14370,-0.12351811677217484,-0.12206707894802094
14371,-5.216207027435303,-5.211413383483887
14372,0.06646712869405746,0.08160027861595154
14373,-1.4676276445388794,-1.568367600440979
14374,-0.19523940980434418,-0.16685053706169128
14375,0.018840931355953217,0.2379113733768463
14376,0.014888375997543335,0.023601941764354706
14377,-0.45727336406707764,-0.47431015968322754
14378,0.0774550586938858,0.12159468978643417
14379,0.024679239839315414,0.008235660381615162
14380,-0.5175560712814331,-0.5161049962043762
14381,0.004923129454255104,0.01066856924444437
14382,-0.06543079018592834,-0.06570515781641006
14383,-0.42491617798805237,-0.40548789501190186
14384,-3.219295024871826,-3.1535568237304688
14385,-6.327374458312988,-6.33291482925415
14386,0.0029119709506630898,0.0072550284676253796
14387,-0.12779007852077484,-0.1202458068728447
14388,-0.07462562620639801,-0.0698317140340805
14389,-0.02758311666548252,-0.02130238153040409
14390,-7.915806293487549,-7.915092945098877
14391,-0.014909721910953522,-0.03220314532518387
14392,-0.1084202378988266,-0.11197198927402496
14393,-4.423388957977295,-4.414675235748291
14394,-0.006588180083781481,-0.006862546782940626
14395,0.03871343284845352,0.01948551833629608
14396,-0.14192724227905273,-0.12279033660888672
14397,0.04036751762032509,0.021139604970812798
14398,-0.0505509227514267,-0.052393924444913864
14399,-0.12129565328359604,-0.1323833018541336
14400,-0.7345286011695862,-0.7515653967857361
14401,-0.2823289930820465,-0.2849440276622772
14402,-0.06878513097763062,-0.05365198105573654
14403,-1.8573434352874756,-1.853841781616211
14404,-0.4815545082092285,-0.504823625087738
14405,-1.0849168300628662,-1.082908034324646
14406,-1.2824082374572754,-1.267275094985962
14407,-6.397047996520996,-6.475413799285889
14408,-0.09842744469642639,-0.05176930874586105
14409,0.01929878257215023,0.01626240462064743
14410,-0.11717265099287033,-0.1227131262421608
14411,-0.30621272325515747,-0.3254406452178955
14412,0.0012874528765678406,0.005630148574709892
14413,-0.20636463165283203,-0.2191016674041748
14414,0.02023550495505333,0.005365987773984671
14415,-0.251811146736145,-0.2966972887516022
14416,-2.6123697757720947,-2.6126441955566406
14417,0.00040318816900253296,-0.0032932087779045105
14418,-4.091984748840332,-4.072847843170166
14419,-3.5238537788391113,-3.5264687538146973
14420,-0.09187407791614532,-0.09214844554662704
14421,-0.07914119213819504,-0.07269687950611115
14422,-1.5765388011932373,-1.527758002281189
14423,0.05275151878595352,0.10087096691131592
14424,0.019630730152130127,0.02397342585027218
14425,-1.4642258882522583,-1.4586460590362549
14426,-2.813032627105713,-2.7936041355133057
14427,0.06575865298509598,0.1362965703010559
14428,-0.2480909377336502,-0.2629604637622833
14429,0.0244110319763422,0.0299907885491848
14430,0.0401582270860672,0.03626798093318939
14431,-0.034035101532936096,-0.03389603644609451
14432,-0.4495272934436798,-0.4796237647533417
14433,-0.10601665824651718,-0.04027865082025528
14434,-1.0541632175445557,-1.0347349643707275
14435,-0.35361477732658386,-0.33418649435043335
14436,0.08953282982110977,0.1247204914689064
14437,-0.5650754570960999,-0.5757091641426086
14438,-1.7805070877075195,-1.7338489294052124
14439,-0.37742915749549866,-0.38296961784362793
14440,0.19652032852172852,0.32012438774108887
14441,0.060193054378032684,0.1284724771976471
14442,-1.288889765739441,-1.2730873823165894
14443,0.021958455443382263,-0.0013106688857078552
14444,-0.5548217296600342,-0.543511688709259
14445,0.0012509990483522415,0.012561071664094925
14446,-0.07860361784696579,-0.07789050787687302
14447,-0.5724419951438904,-0.5632936358451843
14448,-1.5152727365493774,-1.5612709522247314
14449,-0.29508650302886963,-0.31101253628730774
14450,-0.115215964615345,-0.0786055326461792
14451,-0.2453186810016632,-0.24716168642044067
14452,-0.34509673714637756,-0.35794082283973694
14453,0.06150539219379425,0.12915323674678802
14454,-1.1114674806594849,-1.1058876514434814
14455,-1.7736634016036987,-1.8560467958450317
14456,-4.513360977172852,-4.524174213409424
14457,0.03446325659751892,0.049596406519412994
14458,-0.10016778111457825,-0.10374628752470016
14459,-0.45558926463127136,-0.4728826880455017
14460,-0.10788864642381668,-0.10160791128873825
14461,-0.1668568253517151,-0.21797984838485718
14462,-5.236523151397705,-5.23638391494751
14463,0.04035583510994911,0.02112792246043682
14464,-0.011509479954838753,0.048831842839717865
14465,0.04183521121740341,0.029708633199334145
14466,-0.4951808452606201,-0.49821722507476807
14467,-2.6879568099975586,-2.6935040950775146
14468,-0.03876817226409912,-0.033188413828611374
14469,-3.364396333694458,-3.360053300857544
14470,-0.0050437236204743385,-0.004904658067971468
14471,-1.1334373950958252,-1.1271567344665527
14472,0.03298865631222725,0.016545075923204422
14473,0.01453381683677435,0.0035318813752382994
14474,-0.002733414527028799,0.0010115751065313816
14475,0.0279848612844944,0.05637373402714729
14476,-2.4799232482910156,-2.483402729034424
14477,-0.05674121528863907,-0.05299622565507889
14478,-1.7375261783599854,-1.7523956298828125
14479,-2.610865592956543,-2.602152109146118
14480,-1.1567877531051636,-1.1740812063217163
14481,0.03574955090880394,0.00445052795112133
14482,-7.302730083465576,-7.330645561218262
14483,0.21849539875984192,0.20145858824253082
14484,0.1706732213497162,0.01700560748577118
14485,0.06358586251735687,0.03348938375711441
14486,0.06270317733287811,0.07185149937868118
14487,0.07742160558700562,0.0541524812579155
14488,0.02595442906022072,0.05434330180287361
14489,-2.3497509956359863,-2.342737913131714
14490,-0.01735290139913559,-0.0003150440752506256
14491,-0.09901124984025955,-0.09526626020669937
14492,-0.013352500274777412,-0.02435443550348282
14493,-0.16176387667655945,-0.15261556208133698
14494,-0.22329501807689667,0.027742892503738403
14495,-5.730708599090576,-5.749936580657959
14496,-0.9826945066452026,-0.975681483745575
14497,-0.28717878460884094,-0.29065820574760437
14498,-6.395475387573242,-6.3879313468933105
14499,-6.683901786804199,-6.524194240570068
14500,-5.4542717933654785,-5.5770087242126465
14501,-0.003415670245885849,-0.020709095522761345
14502,0.006837376859039068,0.006563010159879923
14503,-0.23538599908351898,-0.21624909341335297
14504,-0.05224226787686348,-0.00558413565158844
14505,0.06124231219291687,0.12952172756195068
14506,-0.19639188051223755,-0.21126140654087067
14507,0.054144445806741714,0.10292518883943558
14508,0.03344307094812393,0.02263026498258114
14509,0.09090820699930191,0.008524877019226551
14510,-0.045157983899116516,-0.05615991726517677
14511,-0.10382596403360367,-0.11491361260414124
14512,-1.393627405166626,-1.3821784257888794
14513,-4.100502014160156,-4.066716194152832
14514,-5.124643802642822,-5.141087532043457
14515,-2.351151943206787,-2.3660213947296143
14516,-0.4471309781074524,-0.413221538066864
14517,0.02335417829453945,0.034664250910282135
14518,-1.5692201852798462,-1.567769169807434
14519,-0.1877252608537674,-0.18018099665641785
14520,-0.09048458933830261,-0.08294032514095306
14521,-0.646588921546936,-0.6521294116973877
14522,0.026486145332455635,0.03293045982718468
14523,-0.3455679714679718,-0.35665562748908997
14524,0.004100351594388485,0.04071078076958656
14525,-5.102900505065918,-5.096456527709961
14526,0.08768345415592194,0.15822137892246246
14527,-0.3981247544288635,-0.37434184551239014
14528,-0.19231702387332916,-0.13386444747447968
14529,0.027239110320806503,0.09551852941513062
14530,-0.28745371103286743,-0.2910054326057434
14531,-1.0487115383148193,-1.0149258375167847
14532,-0.2852953374385834,-0.3017389178276062
14533,0.06268534064292908,0.1309647560119629
14534,-0.02595563419163227,-0.020375877618789673
14535,0.0035870985593646765,0.010600104928016663
14536,-2.7049384117126465,-2.7498245239257812
14537,0.1679086834192276,0.41894659399986267
14538,0.004301985260099173,0.023438887670636177
14539,-0.44411399960517883,-0.44340088963508606
14540,-0.28311076760292053,-0.28239765763282776
14541,-0.07778181880712509,-0.06906825304031372
14542,-1.4865615367889404,-1.4498225450515747
14543,-0.9467756152153015,-0.8632461428642273
14544,0.1616298109292984,0.14780503511428833
14545,-0.07249448448419571,-0.07607299089431763
14546,0.005623737815767527,0.005349371116608381
14547,-0.23685990273952484,-0.017789453268051147
14548,-1.7421221733093262,-1.7055116891860962
14549,-4.066624641418457,-4.06287956237793
14550,-0.3519735634326935,-0.3641001284122467
14551,-0.0133734792470932,0.14633402228355408
14552,-0.34028229117393494,-0.3050946295261383
14553,-0.8932358622550964,-0.8593264222145081
14554,-4.9499897956848145,-5.032373428344727
14555,0.009266594424843788,0.0037261219695210457
14556,0.0006029910873621702,0.002054033102467656
14557,0.052129603922367096,0.04131679981946945
14558,0.15537229180335999,0.1426352560520172
14559,-4.728387355804443,-4.712584972381592
14560,-0.0226936936378479,-0.01835063472390175
14561,-0.08421745151281357,-0.09452562779188156
14562,-0.5234063267707825,-0.4767482280731201
14563,-1.8968040943145752,-1.8910586833953857
14564,-9.073382377624512,-9.07137393951416
14565,0.09330165386199951,0.12848931550979614
14566,-9.675169944763184,-9.668157577514648
14567,-0.04440751299262047,-0.07570653408765793
14568,-0.0437350831925869,-0.02459818124771118
14569,-0.054335955530405045,-0.04954204335808754
14570,0.09407728910446167,-0.028659703209996223
14571,-2.8867228031158447,-2.0333476066589355
14572,-2.1289024353027344,-2.1406304836273193
14573,-0.07004540413618088,-0.05514422059059143
14574,-0.491389662027359,-0.48564422130584717
14575,-0.06783934682607651,-0.061395034193992615
14576,0.0062074074521660805,0.0026288984809070826
14577,0.021127579733729362,0.03747504577040672
14578,-0.007757212035357952,-0.00021294690668582916
14579,-0.4273267090320587,-0.380668580532074
14580,0.015864240005612373,0.005230553913861513
14581,-5.825448036193848,-5.828063011169434
14582,-0.003725114045664668,0.0006179437041282654
14583,-6.457931041717529,-6.4544291496276855
14584,-3.289520025253296,-3.3666844367980957
14585,0.06607212871313095,0.09446100145578384
14586,-0.19941461086273193,-0.2105022519826889
14587,-0.18144340813159943,-0.17710034549236298
14588,-0.6939321756362915,-0.6975106596946716
14589,-1.3516314029693604,-1.3148924112319946
14590,0.0062074074521660805,0.0026288984809070826
14591,-2.787142753601074,-2.7828001976013184
14592,0.016366301104426384,0.076707623898983
14593,-4.857673168182373,-4.853330135345459
14594,0.14959204196929932,0.4006299674510956
14595,-0.22943702340126038,-0.22742822766304016
14596,0.018217304721474648,0.0225600004196167
14597,0.005054838955402374,0.014203161001205444
14598,-0.20864787697792053,-0.14290986955165863
14599,-0.7116280794143677,-0.7096192836761475
14600,0.022659754380583763,0.046442657709121704
14601,0.09012960642576218,-0.024181682616472244
14602,-0.0016776956617832184,-0.004714073613286018
14603,-0.268250048160553,-0.28109413385391235
14604,-0.08670219779014587,-0.0859890878200531
14605,-3.1843841075897217,-3.1138460636138916
14606,0.1469724476337433,0.1342354118824005
14607,-0.12443924695253372,-0.12705428898334503
14608,-0.14201779663562775,-0.14229217171669006
14609,0.0012592877028509974,0.0013983530225232244
14610,-0.6976173520088196,-0.6318793296813965
14611,-3.971806526184082,-3.974421501159668
14612,-0.005135758314281702,-0.0049966927617788315
14613,-0.015095248818397522,-0.0036462759599089622
14614,-1.2598921060562134,-1.2584410905838013
14615,-0.015443084761500359,-0.03031260333955288
14616,0.3633446991443634,0.28497862815856934
14617,0.006234823260456324,0.0026563142891973257
14618,-2.4334235191345215,-2.4332845211029053
14619,0.002658980432897806,0.007452893070876598
14620,-0.14353150129318237,-0.07525208592414856
14621,-4.156120777130127,-4.166429042816162
14622,-3.5305984020233154,-3.5409066677093506
14623,0.03288406878709793,0.033597178757190704
14624,-2.5976433753967285,-2.6011950969696045
14625,-0.5921198129653931,-0.5873258709907532
14626,-4.094420433044434,-4.099960803985596
14627,-0.14027073979377747,-0.08181816339492798
14628,-0.2641494870185852,-0.27515143156051636
14629,-0.8438504934310913,-0.8898487091064453
14630,-0.31601038575172424,-0.31990063190460205
14631,-1.407605528831482,-1.3988919258117676
14632,-1.031362533569336,-0.9974887371063232
14633,-0.5462250113487244,-0.5427233576774597
14634,-0.012277796864509583,-0.1659454107284546
14635,-4.315780162811279,-4.327507972717285
14636,-0.09313669800758362,-0.10906274616718292
14637,-0.002019861713051796,-0.016889380291104317
14638,-0.703754186630249,-0.6354748010635376
14639,-1.3300254344940186,-1.330299735069275
14640,-2.5185086727142334,-2.6008918285369873
14641,0.05904088541865349,0.1273203045129776
14642,0.019509337842464447,0.034410521388053894
14643,-2.422935724258423,-2.417356014251709
14644,-3.9542903900146484,-3.9545648097991943
14645,-9.908563613891602,-10.031301498413086
14646,0.05690447613596916,0.12518389523029327
14647,-0.016506588086485863,-0.031376104801893234
14648,-6.815782070159912,-6.806633472442627
14649,0.04924924671649933,0.03712267056107521
14650,-0.4584861993789673,-0.452041894197464
14651,-0.09066399931907654,-0.056754544377326965
14652,-4.650209426879883,-4.633171558380127
14653,-0.06330998986959457,-0.06592503935098648
14654,0.03035242296755314,0.045253608375787735
14655,-3.4400339126586914,-3.4455811977386475
14656,-9.806299209594727,-9.745957374572754
14657,0.08980962634086609,0.10494278371334076
14658,0.018099596723914146,0.0032300790771842003
14659,-0.01679275557398796,0.002635527402162552
14660,0.0004472553264349699,0.015949107706546783
14661,0.004926467314362526,0.010671907104551792
14662,-2.195054054260254,-2.190711498260498
14663,-0.3422464430332184,-0.4429863393306732
14664,-0.3408740758895874,-0.21727001667022705
14665,0.047706685960292816,0.04422725364565849
14666,-0.0026592856738716364,0.004353720229119062
14667,-0.006484941579401493,-0.004476150497794151
14668,-1.5774487257003784,-1.5810271501541138
14669,0.14318160712718964,0.29696473479270935
14670,-0.7420304417610168,-0.7568628191947937
14671,-0.027711227536201477,-0.15044821798801422
14672,-0.09171756356954575,-0.1027195006608963
14673,-0.02936580963432789,0.0044198669493198395
14674,0.0159453134983778,0.005311626475304365
14675,0.055365707725286484,0.10414645075798035
14676,-2.536123037338257,-2.5640387535095215
14677,-1.096429467201233,-1.107242226600647
14678,-2.4947047233581543,-2.4871604442596436
14679,-0.0376652255654335,-0.028516903519630432
14680,-0.3149945139884949,-0.31020060181617737
14681,-2.008296489715576,-2.109036445617676
14682,0.04585478827357292,0.03554661199450493
14683,-0.26443225145339966,-0.23052279651165009
14684,-0.029967322945594788,-0.006184417754411697
14685,-1.7381207942962646,-1.70433509349823
14686,0.06423972547054291,0.13477765023708344
14687,-0.282845675945282,-0.34259742498397827
14688,-4.0367960929870605,-4.028082370758057
14689,0.02830866351723671,0.029021773487329483
14690,-0.01316836103796959,-0.015783410519361496
14691,-1.016433835029602,-1.0126888751983643
14692,-0.4026888310909271,-0.40530386567115784
14693,-2.8022775650024414,-2.8057570457458496
14694,-1.9290871620178223,-1.9483150243759155
14695,-1.7185368537902832,-1.7072267532348633
14696,-0.09699934720993042,-0.10057785362005234
14697,0.014449229463934898,-0.01684979349374771
14698,-5.669274806976318,-5.684144496917725
14699,-0.07755911350250244,-0.09348516166210175
14700,-1.0541632175445557,-1.0347349643707275
14701,0.07021819055080414,0.14075611531734467
14702,0.00383941107429564,0.0012243615929037333
14703,-0.5481135249137878,-0.5405692458152771
14704,-0.21895720064640045,-0.23488324880599976
14705,0.016969896852970123,0.03187108039855957
14706,-0.7231149673461914,-0.7216638922691345
14707,-0.6005546450614929,-0.6169982552528381
14708,-0.17878085374832153,-0.19365037977695465
14709,0.009762011468410492,-0.007531413808465004
14710,-3.275228977203369,-3.241319417953491
14711,0.004124902188777924,0.010405637323856354
14712,-0.28467312455177307,-0.2170252799987793
14713,-3.0982861518859863,-3.09814715385437
14714,-6.04644775390625,-6.012574195861816
14715,0.14530909061431885,0.29909223318099976
14716,-0.06659847497940063,-0.07723215967416763
14717,-0.13675953447818756,-0.14023897051811218
14718,-0.8710866570472717,-0.8875302672386169
14719,-2.260180950164795,-2.265721559524536
14720,-0.03335464000701904,-0.031903598457574844
14721,-0.05008607730269432,-0.003427945077419281
14722,-1.9088528156280518,-1.9045096635818481
14723,-0.07953034341335297,-0.1619136780500412
14724,-0.1739949882030487,-0.18390151858329773
14725,-0.38443174958229065,-0.32597917318344116
14726,0.15728461742401123,0.00361701101064682
14727,0.007599998265504837,0.07333800941705704
14728,-3.6030867099761963,-3.6086273193359375
14729,-0.20579662919044495,-0.1591385006904602
14730,-0.14480231702327728,-0.13922256231307983
14731,-8.525094032287598,-8.602258682250977
14732,-0.3869026303291321,-0.3867635726928711
14733,0.006272131577134132,0.005997764877974987
14734,-0.8674594163894653,-0.8785470724105835
14735,-3.681800127029419,-3.679791212081909
14736,-2.2435050010681152,-2.2283716201782227
14737,0.020586352795362473,0.036933816969394684
14738,0.0819474458694458,0.05867832154035568
14739,-0.5722162127494812,-0.55307936668396
14740,-0.0014574180822819471,-0.0040724677965044975
14741,-0.026931993663311005,-0.02679292857646942
14742,-1.5540225505828857,-1.6767594814300537
14743,-0.02406243048608303,-0.026677479967474937
14744,0.08035887032747269,0.05708974227309227
14745,-0.409458190202713,-0.42429059743881226
14746,-2.021338939666748,-2.0150582790374756
14747,-0.010302647948265076,-0.009589537978172302
14748,-3.5131964683532715,-3.530489921569824
14749,0.0040834699757397175,0.006092261057347059
14750,-9.108298301696777,-9.040019035339355
14751,-1.0401623249053955,-1.0440526008605957
14752,-0.006867720279842615,-0.0071420869790017605
14753,-4.42036771774292,-4.435237407684326
14754,-1.5736839771270752,-1.5499011278152466
14755,-0.11768936365842819,-0.08107893168926239
14756,-0.2588086724281311,-0.26871517300605774
14757,-0.37589219212532043,-0.3564639091491699
14758,-0.8436285853385925,-0.8070181608200073
14759,-0.5759111642837524,-0.5701656937599182
14760,-0.07014641165733337,-0.04175753891468048
14761,-0.8555805683135986,-0.002205371856689453
14762,-5.497346878051758,-5.493003845214844
14763,-1.8625975847244263,-1.8288118839263916
14764,-2.171555995941162,-2.137770175933838
14765,-5.241909027099609,-5.237115383148193
14766,0.006852544844150543,0.008861335925757885
14767,-6.5675787925720215,-6.580422878265381
14768,-1.5212833881378174,-1.5215576887130737
14769,-1.8300271034240723,-1.8256843090057373
14770,-0.012584984302520752,0.14712250232696533
14771,-0.6905131340026855,-0.6942095160484314
14772,-0.922495424747467,-0.9111853837966919
14773,-0.943000078201294,-0.9594436883926392
14774,-1.1680598258972168,-1.1624799966812134
14775,-0.1959991604089737,-0.1676102876663208
14776,-0.06572920083999634,-0.059284888207912445
14777,0.1528603434562683,0.14012330770492554
14778,0.025878561660647392,0.04222602769732475
14779,0.002850061748176813,0.004301103763282299
14780,-0.81480872631073,-0.8104660511016846
14781,-3.0225419998168945,-3.0228164196014404
14782,0.17102965712547302,0.4220675826072693
14783,-0.056156061589717865,-0.05057630315423012
14784,-0.9183260798454285,-0.9120453596115112
14785,0.1657615303993225,0.4167994260787964
14786,0.07011894881725311,0.01899593509733677
14787,-1.3478422164916992,-1.3320398330688477
14788,0.048355139791965485,0.03754233568906784
14789,0.0033102629240602255,0.0006952134426683187
14790,-0.020433656871318817,-0.023048706352710724
14791,-0.08119329810142517,-0.020851977169513702
14792,-0.06230590492486954,-0.08153381943702698
14793,-0.6719549894332886,-0.6745700836181641
14794,-0.18548522889614105,-0.18906374275684357
14795,-1.61337149143219,-1.5298418998718262
14796,-0.0076651498675346375,0.03647448122501373
14797,-0.05939982086420059,-0.02552611380815506
14798,0.00032970053143799305,0.001780742546543479
14799,-2.124033212661743,-2.238344669342041
14800,-0.11541078984737396,-0.1346386969089508
14801,0.0455414354801178,0.034728631377220154
14802,-0.47323721647262573,-0.5192354321479797
14803,-1.923235297203064,-1.8526973724365234
14804,0.03536812588572502,0.007452521938830614
14805,-4.447470188140869,-4.470739364624023
14806,-1.9580433368682861,-1.9881398677825928
14807,-0.49492406845092773,-0.4266446530818939
14808,0.04128886014223099,0.07516256719827652
14809,-1.2202775478363037,-1.1526297330856323
14810,0.007445815019309521,0.0731838271021843
14811,-4.292909145355225,-4.2885661125183105
14812,-0.6296382546424866,-0.6404510736465454
14813,0.06897135078907013,0.009219620376825333
14814,-2.1232762336730957,-2.134363889694214
14815,0.2132578045129776,0.1962209939956665
14816,-9.60112190246582,-9.542669296264648
14817,-0.042705241590738297,-0.018922336399555206
14818,-6.026082992553711,-6.038209438323975
14819,-1.3286561965942383,-1.332135558128357
14820,0.17744019627571106,0.16040340065956116
14821,-0.07582404464483261,-0.06827978044748306
14822,-0.9149775505065918,-0.9298099279403687
14823,-0.9688923358917236,-0.974439799785614
14824,-0.9330083131790161,-0.9159704446792603
14825,-1.33335542678833,-1.286697268486023
14826,-0.07724533975124359,-0.07290264964103699
14827,-6.007396697998047,-6.053394794464111
14828,0.07870275527238846,-0.04403424263000488
14829,-1.9281222820281982,-1.8604744672775269
14830,0.006137440912425518,0.00255893194116652
14831,0.10699909180402756,0.6537297964096069
14832,-0.1505281627178192,-0.1461854726076126
14833,-0.5888260006904602,-0.5520870089530945
14834,-3.0761919021606445,-3.0926353931427
14835,-0.0015818460378795862,0.0027612117119133472
14836,-0.0023532062768936157,0.006795115768909454
14837,-2.6519696712493896,-2.6476266384124756
14838,-2.7496252059936523,-2.7532036304473877
14839,-1.386603832244873,-1.397416591644287
14840,0.17280204594135284,0.15897727012634277
14841,-0.03246961906552315,-0.032330553978681564
14842,0.0012994600692763925,0.0014385253889486194
14843,0.0800294578075409,0.15056738257408142
14844,-1.946354627609253,-1.949906349182129
14845,-0.028391033411026,-0.009254131466150284
14846,-0.44585245847702026,-0.4119430184364319
14847,0.06656015664339066,0.6132908463478088
14848,-1.0899677276611328,-1.0898287296295166
14849,0.1254783421754837,0.11375037580728531
14850,-0.6730345487594604,-0.6566870808601379
14851,-1.234990119934082,-1.3493013381958008
14852,-1.8816355466842651,-1.9265216588974
14853,0.006965045351535082,0.014509310945868492
14854,0.027827788144350052,0.017921270802617073
14855,-1.333240032196045,-1.347064733505249
14856,-9.265242576599121,-9.267857551574707
14857,-0.06902758777141571,-0.07893410325050354
14858,0.01111573725938797,0.00011380249634385109
14859,-0.5889716744422913,-0.5908146500587463
14860,-0.024761276319622993,-0.039630793035030365
14861,-0.13064876198768616,-0.2533857524394989
14862,-0.7841923236846924,-0.7728822827339172
14863,-0.24817177653312683,-0.25175029039382935
14864,-0.009238583967089653,0.002210387960076332
14865,-0.6820500493049622,-0.6919565796852112
14866,-0.3044244050979614,-0.2676854431629181
14867,0.001271147164516151,0.005614204797893763
14868,-0.3181389272212982,-0.40052226185798645
14869,-0.2331361621618271,-0.23617252707481384
14870,-3.386413335800171,-3.391953945159912
14871,0.02190958894789219,0.04133787378668785
14872,-1.0750269889831543,-1.0753012895584106
14873,-0.01669812947511673,-0.02660464681684971
14874,-2.678311347961426,-2.681347608566284
14875,-0.13523614406585693,-0.13452303409576416
14876,0.04156393185257912,0.07543764263391495
14877,-0.6296407580375671,-0.6331924796104431
14878,-0.09812578558921814,-0.06138681620359421
14879,-0.19867374002933502,-0.11514423787593842
14880,-0.0032930769957602024,0.0029876576736569405
14881,-0.0004764783661812544,-0.0003374130465090275
14882,0.05932915583252907,0.04720257967710495
14883,-8.244316101074219,-8.239521980285645
14884,-3.246400833129883,-3.2462618350982666
14885,-0.04393717274069786,-0.02015426754951477
14886,-0.660773515701294,-0.6532292366027832
14887,-4.028683185577393,-4.019969463348389
14888,-0.19395223259925842,-0.1587645709514618
14889,-0.43638092279434204,-0.3658429980278015
14890,-0.01929822564125061,-0.019159160554409027
14891,0.14548872411251068,0.2992718517780304
14892,0.0512809120118618,-0.031102417036890984
14893,0.03747730702161789,0.256547749042511
14894,-0.04857683926820755,-0.05888501554727554
14895,-5.314085006713867,-5.365208148956299
14896,0.040990158915519714,0.07486386597156525
14897,-2.333155870437622,-2.3367342948913574
14898,-0.04834248498082161,-0.04399979114532471
14899,-1.0337797403335571,-1.033640742301941
14900,0.09376858174800873,0.016604214906692505
14901,-0.09949672222137451,-0.0974879339337349
14902,0.03591187670826912,0.004612856078892946
14903,0.039737556129693985,0.08851829916238785
14904,-8.420892715454102,-8.423507690429688
14905,0.06268637627363205,0.07183469831943512
14906,0.054422833025455475,0.08281170576810837
14907,-2.4214589595794678,-2.4157135486602783
14908,0.2180335372686386,0.20099672675132751
14909,-5.539218425750732,-5.531674385070801
14910,-0.2043725699186325,-0.19682830572128296
14911,-0.11877282708883286,-0.114429771900177
14912,0.08304418623447418,0.3021146357059479
14913,-1.6939184665679932,-1.711211919784546
14914,-5.9767374992370605,-5.942863941192627
14915,-2.8443121910095215,-2.847890615463257
14916,0.08181756734848022,0.3008880317211151
14917,0.04776424914598465,0.04428481683135033
14918,0.0013508001575246453,0.006144712679088116
14919,-1.1696001291275024,-1.1652569770812988
14920,-0.7286348342895508,-0.7284957766532898
14921,-0.0035734251141548157,0.033165544271469116
14922,-0.14026091992855072,-0.13591785728931427
14923,-1.079728826880455e-05,0.0014402447268366814
14924,-0.09424483776092529,-0.033903516829013824
14925,-0.01641908660531044,-0.019034136086702347
14926,-0.03289701044559479,0.0037134215235710144
14927,-0.7320056557655334,-0.7299968600273132
14928,0.0155206099152565,0.03494889289140701
14929,-0.016375577077269554,-0.031207965686917305
14930,0.09806440770626068,0.08102759718894958
14931,0.2058185487985611,0.18878173828125
14932,0.00037029944360256195,0.011680372059345245
14933,-1.0804017782211304,-1.0437912940979004
14934,-3.4309234619140625,-3.4233791828155518
14935,-1.0935468673706055,-1.0596731901168823
14936,0.05128753185272217,0.03916095569729805
14937,-2.0115203857421875,-2.0141353607177734
14938,-1.0277265310287476,-0.9619885683059692
14939,-3.1223137378692627,-3.1158692836761475
14940,-0.4927975535392761,-0.5045255422592163
14941,0.030262019485235214,0.06413573026657104
14942,0.014232584275305271,-0.0006369338370859623
14943,-0.008685911074280739,-0.011300960555672646
14944,-0.6282893419265747,-0.6245443820953369
14945,-1.871623158454895,-1.8567219972610474
14946,-0.26050591468811035,-0.25905486941337585
14947,0.08195501565933228,0.004790646955370903
14948,-8.08236312866211,-7.928580284118652
14949,-0.5883029103279114,-0.5913392901420593
14950,-0.5115611553192139,-0.292490690946579
14951,0.17343443632125854,0.15960966050624847
14952,0.025147873908281326,0.019600458443164825
14953,-1.4789454936981201,-1.4422065019607544
14954,-4.712219715118408,-4.712080478668213
14955,-0.02190493792295456,-0.014360671862959862
14956,-0.507784366607666,-0.5029904246330261
14957,0.028088195249438286,-0.003210826776921749
14958,-0.04941757768392563,-0.049278512597084045
14959,-0.17099493741989136,-0.1634506732225418
14960,-1.9723318815231323,-1.9647876024246216
14961,-3.1059043407440186,-3.15702748298645
14962,-0.45242732763290405,-0.45597904920578003
14963,-0.7769050002098083,-0.8229032158851624
14964,0.0076213679276406765,0.015165632590651512
14965,-1.4865907430648804,-1.481010913848877
14966,-0.8642171621322632,-0.710434079170227
14967,-3.6447954177856445,-3.6392157077789307
14968,0.12725649774074554,0.11343172192573547
14969,-4.3826584815979,-4.259054183959961
14970,0.004309607669711113,0.02344650961458683
14971,-0.35389330983161926,-0.33475640416145325
14972,0.04938020929694176,0.033454157412052155
14973,-0.7466760277748108,-0.7418820858001709
14974,-3.699514150619507,-2.8461389541625977
14975,-0.06562037765979767,-0.0498180016875267
14976,-0.21431651711463928,-0.20857107639312744
14977,-2.059705972671509,-2.0526928901672363
14978,0.008830119855701923,0.00513372290879488
14979,0.002178516238927841,0.07045793533325195
14980,0.08629494160413742,0.07598676532506943
14981,-1.6689170598983765,-1.6719534397125244
14982,-2.3678157329559326,-2.373356342315674
14983,0.041283413767814636,0.02398999035358429
14984,-3.7890658378601074,-3.7946064472198486
14985,0.01934439316391945,0.02578870579600334
14986,-0.02578224055469036,-0.04061462730169296
14987,-0.23756268620491028,-0.23321999609470367
14988,-0.47584637999534607,0.3775288462638855
14989,-0.07703224569559097,-0.0683186799287796
14990,-0.23685650527477264,-0.17111849784851074
14991,-1.7286912202835083,-1.8110746145248413
14992,0.03303287550806999,0.016589296981692314
14993,-0.41707316040992737,-0.4994564950466156
14994,-0.3747786283493042,-0.3660650849342346
14995,-0.19536606967449188,-0.19391502439975739
14996,0.19062623381614685,0.17358942329883575
14997,-0.016386954113841057,-0.01204389613121748
14998,-6.352294921875,-6.368220806121826
14999,0.03924282267689705,0.02711624652147293


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_2_train_data.csv <==
,x,y
0,0.03872615098953247,0.038579005748033524
1,-0.005201011896133423,-0.013611274771392345
2,0.0043704272247850895,-0.0013088753912597895
3,0.12302198261022568,0.06353463232517242
4,0.007372560910880566,0.02742016687989235
5,0.01747560314834118,0.004362982697784901
6,0.007931649684906006,0.0048944479785859585
7,0.023967694491147995,0.01740000955760479
8,-0.13646641373634338,-0.11641880124807358
9,0.0025584776885807514,0.000467290316009894
10,0.02385670877993107,0.01990544982254505
11,0.1343807429075241,0.08864501118659973
12,0.014427960850298405,0.04060681536793709
13,0.021500857546925545,0.00843903236091137
14,-0.00793647114187479,-0.010027659125626087
15,0.016703931614756584,0.050367571413517
16,0.0038284454494714737,-0.001241978257894516
17,0.02204149216413498,0.02433396875858307
18,-0.05896592512726784,-0.025302287191152573
19,0.007059665396809578,0.002392939291894436
20,0.001231868751347065,-0.001480781938880682
21,0.057917118072509766,0.053014181554317474
22,0.005603118799626827,0.010801113210618496
23,0.13462743163108826,0.16886994242668152
24,-0.12876106798648834,-0.12710295617580414
25,0.18753305077552795,0.13819508254528046
26,0.025948652997612953,0.019380968064069748
27,0.0011547980830073357,0.005130172707140446
28,0.050567857921123505,0.014575576409697533
29,0.03296590596437454,0.1869109719991684
30,-0.13419359922409058,-0.13690625131130219
31,0.0022555100731551647,-0.00045714061707258224
32,-0.0050404686480760574,-0.0023435628972947598
33,-0.11910495907068253,-0.16284769773483276
34,0.0014886409044265747,0.005464015528559685
35,-1.3039324283599854,-1.3085992336273193
36,-0.036910753697156906,-0.03610030189156532
37,-0.0030845364090055227,-0.005175723694264889
38,0.012501589953899384,0.004705474246293306
39,0.006695979740470648,0.010671354830265045
40,-0.021403703838586807,-0.03204410895705223
41,0.04731021448969841,0.06660960614681244
42,-0.01096174493432045,0.05770373344421387
43,-0.012953609228134155,-0.010509919375181198
44,0.06502019613981247,0.03765399381518364
45,-0.007826332002878189,-0.005129426717758179
46,0.057060033082962036,0.009729325771331787
47,-0.02896181121468544,-0.02498643472790718
48,0.0005700262263417244,-0.003024015575647354
49,-0.0010608360171318054,-0.00885695219039917
50,-0.027635976672172546,0.0049696676433086395
51,-0.06147530674934387,-0.03312984108924866
52,0.08517763763666153,0.07209011167287827
53,-0.01800783909857273,-0.031120460480451584
54,-0.06812922656536102,-0.06899595260620117
55,0.0015562520129606128,-0.0005349353305064142
56,0.02343793958425522,0.04961679130792618
57,-0.004097332246601582,-0.0014004264958202839
58,-0.046736668795347214,-0.04243147000670433
59,0.019441841170191765,0.015332654118537903
60,0.0820624828338623,0.15189416706562042
61,-0.0720217376947403,-0.07286083698272705
62,-0.0020640110597014427,-0.0028522550128400326
63,-0.02036045491695404,-0.02122718282043934
64,0.04959588497877121,0.05737532302737236
65,0.03226067125797272,0.03211352974176407
66,0.10145239531993866,0.08250775933265686
67,-0.017072085291147232,-0.01793881319463253
68,-0.0005528165493160486,-0.0013410602696239948
69,0.010724053718149662,0.0014775232411921024
70,-0.006351687014102936,-0.010302945971488953
71,0.10434132814407349,0.02066813036799431
72,0.05497439578175545,0.0830991342663765
73,0.0018087998032569885,-0.03814070671796799
74,-0.03345447778701782,-0.05666594207286835
75,0.08858814835548401,0.07757698744535446
76,0.0028506151866167784,0.0007594278431497514
77,0.026407886296510696,0.01984020136296749
78,0.007031561806797981,0.0019458967726677656
79,0.037342749536037445,0.03650365397334099
80,-0.009720896370708942,-0.004522901959717274
81,0.010084245353937149,0.014333542436361313
82,-0.07322421669960022,-0.05317661166191101
83,-0.025941407307982445,0.00023744627833366394
84,0.0019311055075377226,-0.00016008183592930436
85,0.0012624446535483003,0.00047420093324035406
86,0.02224842458963394,0.013838161714375019
87,0.02265128865838051,-0.007810999173671007
88,-0.018596161156892776,-0.0011267662048339844
89,0.020409658551216125,0.01645839959383011
90,-0.018990030512213707,-0.019856758415699005
91,-0.04579071328043938,-0.044980261474847794
92,-0.0031059496104717255,-0.008191614411771297
93,0.08776375651359558,0.047814249992370605
94,-0.1928011178970337,-0.1967523694038391
95,0.014927776530385017,0.01917707361280918
96,-0.11930730193853378,-0.16305004060268402
97,-0.005075074732303619,0.10220640152692795
98,0.023747382685542107,0.05999691039323807
99,0.002591304015368223,-0.0004458976909518242
100,0.1663627028465271,0.12062697112560272
101,0.049349769949913025,0.09226073324680328
102,0.0251067653298378,0.019955985248088837
103,0.0403701588511467,0.03953106701374054
104,-0.017671117559075356,-0.020383767783641815
105,0.029979782178997993,0.051215965300798416
106,-0.8289478421211243,-0.8319850564002991
107,-0.015477731823921204,-0.016344459727406502
108,0.14960549771785736,0.6332119107246399
109,-0.0023898491635918617,-0.0031780931167304516
110,-0.027471579611301422,-0.024774674326181412
111,0.015791388228535652,0.007102997042238712
112,0.021603040397167206,0.18258091807365417
113,0.019143546000123024,0.03936178237199783
114,0.008084755390882492,0.019056981429457664
115,0.02657177858054638,0.020004093647003174
116,-0.021913645789027214,-0.025455571711063385
117,-0.034946415573358536,-0.03905560076236725
118,0.008599085733294487,0.0020314007997512817
119,-0.19834701716899872,-0.20188894867897034
120,0.012615780346095562,0.01686507649719715
121,0.02768910676240921,0.027541961520910263
122,-0.15401838719844818,-0.07948097586631775
123,-0.0032350998371839523,-0.016347721219062805
124,-0.005119651556015015,-0.007210839074105024
125,0.04218249395489693,0.018876008689403534
126,0.04873843491077423,0.07708390057086945
127,-0.044040169566869736,-0.04138272628188133
128,0.0643700435757637,0.03700384125113487
129,-0.048155393451452255,-0.04894363880157471
130,-0.24621261656284332,-0.24975454807281494
131,0.0064324866980314255,0.026650721207261086
132,0.04673972353339195,0.074864462018013
133,0.024214735254645348,0.02026347629725933
134,0.01799270510673523,0.027893390506505966
135,0.05924919620156288,0.03594271093606949
136,0.006183639634400606,0.0015169137623161077
137,0.02865748107433319,0.017646320164203644
138,-0.1251169592142105,-0.15557925403118134
139,0.0440240241587162,0.030936498194932938
140,0.07388115674257278,0.03788887709379196
141,-0.03464100882411003,-0.030335810035467148
142,0.016519837081432343,0.03656744584441185
143,-0.006481808610260487,-0.00734853558242321
144,0.03342123702168465,0.015392006374895573
145,0.02296510897576809,0.057053957134485245
146,0.0512511171400547,0.11991659551858902
147,0.08308087289333344,0.05986940860748291
148,-0.04348069429397583,-0.0347888320684433
149,0.028258612379431725,0.18220368027687073
150,-0.017524167895317078,-0.01831241138279438
151,0.08768792450428009,0.07667675614356995
152,0.07593313604593277,0.08608583360910416
153,0.017820648849010468,0.08648613095283508
154,0.025729522109031677,0.02951677143573761
155,0.006250840611755848,-0.0029956898652017117
156,0.04332873597741127,0.0471159853041172
157,0.04957025870680809,0.05734969675540924
158,0.014811709523200989,0.034859318286180496
159,-0.04262841120362282,-0.04769883304834366
160,0.06752652674913406,0.0762183889746666
161,0.04033346846699715,0.03638220950961113
162,0.03986662998795509,0.043653879314661026
163,0.06943526864051819,0.4201998710632324
164,-0.0527707003057003,-0.04757270589470863
165,-0.22163641452789307,-0.22247551381587982
166,0.04014793410897255,0.016936469823122025
167,0.006254228763282299,0.011452223174273968
168,0.005005568265914917,-0.00279054744169116
169,0.0026045669801533222,0.005262008868157864
170,0.0022688363678753376,0.0014021090464666486
171,0.026866339147090912,0.029158813878893852
172,-0.03931097686290741,-0.04845640808343887
173,-0.11889045685529709,-0.11623302102088928
174,0.01905132830142975,0.04523018002510071
175,0.06930992752313614,0.06440699100494385
176,-0.05378672108054161,-0.06303325295448303
177,-0.02271277830004692,-0.02480396442115307
178,-0.00795710925012827,-0.010048297233879566
179,-0.02834421396255493,-0.024368837475776672
180,0.02266755700111389,0.056331194937229156
181,0.009762374684214592,0.0359412282705307
182,-0.0243527889251709,-0.016573350876569748
183,0.009242366999387741,0.042906004935503006
184,0.00934692844748497,0.002779243513941765
185,0.03362799063324928,0.02879495546221733
186,-0.0721331238746643,0.0024042874574661255
187,0.0026251347735524178,-8.751580026000738e-05
188,0.016988605260849,0.003875983878970146
189,0.14623428881168365,0.2432829588651657
190,0.009794690646231174,0.001384427770972252
191,0.04326007887721062,0.04704732820391655
192,0.012219715863466263,0.016469012945890427
193,0.0008419808000326157,5.3737050620839e-05
194,-0.4331885278224945,-0.4383392930030823
195,0.00401283847168088,0.008318038657307625
196,0.0036047622561454773,0.005262876395136118
197,-0.07517704367637634,-0.08823886513710022
198,-0.07474538683891296,-0.07869664579629898
199,0.005943992640823126,0.011141987517476082
200,0.009460716508328915,0.004375051707029343
201,0.0624927394092083,0.01875000260770321
202,0.03430180624127388,-0.013028901070356369
203,-0.0013125280383974314,-0.0021792554762214422
204,-0.043177396059036255,-0.023129787296056747
205,0.09892421960830688,0.05897470936179161
206,0.03470296412706375,0.0042406776919960976
207,0.023927627131342888,0.017359942197799683
208,0.021281596273183823,0.05494523420929909
209,0.016918770968914032,0.08675044775009155
210,-0.0005691178375855088,-0.001357361557893455
211,-0.04413226991891861,-0.05327770113945007
212,0.026120424270629883,0.004616466350853443
213,-0.07799245417118073,-0.07279445976018906
214,0.05913902446627617,0.035832539200782776
215,0.2948682904243469,0.8888100981712341
216,0.1425340622663498,0.17677657306194305
217,-0.008513122797012329,0.08853554725646973
218,0.09988674521446228,0.04039939120411873
219,-0.11029192805290222,-0.11537759006023407
220,-0.021175900474190712,-0.02326708659529686
221,-0.1150558814406395,-0.12285199761390686
222,0.0030329895671457052,0.035638634115457535
223,-0.1247238963842392,-0.1283179372549057
224,0.00962015613913536,-0.008409073576331139
225,-0.2186107635498047,-0.2213234156370163
226,0.173111692070961,0.27016037702560425
227,-0.09950339049100876,-0.10221604257822037
228,-0.008187143132090569,-0.013337923213839531
229,0.0798952504992485,0.014483976177871227
230,-0.07818838208913803,-0.08090103417634964
231,0.029390443116426468,0.07230140268802643
232,0.00047948770225048065,-0.012582337483763695
233,-0.014331688173115253,-0.009133693762123585
234,0.04645277187228203,0.12099017947912216
235,0.00978823471814394,-0.0032735904678702354
236,-0.027755089104175568,0.005908548831939697
237,0.0030257701873779297,-0.020185694098472595
238,-0.01002495363354683,-0.006237704306840897
239,0.08679644763469696,0.03946574032306671
240,-0.47921493649482727,-0.40938326716423035
241,-0.034471459686756134,-0.035259705036878586
242,-0.06369034945964813,-0.027440819889307022
243,0.11845259368419647,0.1174735426902771
244,-0.013032598420977592,-0.022279128432273865
245,0.06364691257476807,0.17092838883399963
246,0.0815686360001564,-0.002104559913277626
247,-0.0014962712302803993,-0.00929238647222519
248,0.02121831476688385,0.042454496026039124
249,-0.021306723356246948,0.3294578790664673
250,0.060460422188043594,-0.004950851202011108
251,0.0046797217801213264,0.008984921500086784
252,0.08741351217031479,0.1572451889514923
253,-0.014022774063050747,-0.008824779652059078
254,-0.096382737159729,-0.18005593121051788
255,0.02576528862118721,0.10030269622802734
256,0.005550483241677284,0.00039970315992832184
257,0.06261751055717468,0.08191689848899841
258,-0.13248305022716522,-0.13905073702335358
259,0.016649916768074036,0.00600951025262475
260,0.04325006902217865,-0.0004926696419715881
261,0.01678907871246338,-0.0012401510030031204
262,-0.006202210672199726,-0.011881513521075249
263,-0.043089479207992554,-0.04039257392287254
264,-0.03216065466403961,-0.03346095234155655
265,-0.6609201431274414,-0.6659905910491943
266,0.2133442610502243,0.0821065902709961
267,0.0011127354810014367,0.0003244917024858296
268,-0.0006406258326023817,-0.001428869552910328
269,0.02612047642469406,0.008091247640550137
270,-0.00030289962887763977,-0.030765186995267868
271,0.04082958400249481,0.039990488439798355
272,0.07510910928249359,-0.008564086630940437
273,0.0010534580796957016,0.005028832703828812
274,0.1417999416589737,0.14082089066505432
275,-0.04511641710996628,-0.03521572798490524
276,0.017487356439232826,0.09202476590871811
277,-0.10085038095712662,-0.10294156521558762
278,-0.009166190400719643,-0.022278811782598495
279,0.008972515352070332,0.035151369869709015
280,0.023447783663868904,0.018377359956502914
281,0.0026062645483762026,0.0017395371105521917
282,0.06507740914821625,0.01935495436191559
283,-0.06958834081888199,-0.08022874593734741
284,-0.03409639745950699,-0.045107558369636536
285,0.023090213537216187,0.05675385147333145
286,0.05114727467298508,0.05983913689851761
287,-0.017062557861208916,0.0029850490391254425
288,0.021276801824569702,0.04149503633379936
289,-0.13891130685806274,-0.1439817249774933
290,0.11547309905290604,-0.01576457917690277
291,-0.004569921642541885,-0.013715354725718498
292,-0.19086802005767822,-0.19577094912528992
293,-0.030765186995267868,-0.03163191303610802
294,0.012645158916711807,0.01180606335401535
295,0.03280416131019592,0.18674923479557037
296,0.18137812614440918,0.13204015791416168
297,0.025063632056117058,0.019993208348751068
298,0.0481937974691391,0.07653926312923431
299,-0.06331440806388855,-0.07172466814517975
300,0.04865191876888275,0.004909180104732513
301,0.032899513840675354,0.1868445873260498
302,-0.013361254706978798,-0.003460567444562912
303,-0.023118000477552414,-0.01214577630162239
304,0.21870620548725128,0.08746852725744247
305,-0.05745339393615723,-0.054756488651037216
306,0.0800880491733551,0.032757341861724854
307,0.010065029375255108,0.001376638188958168
308,-0.4006257951259613,-0.40149253606796265
309,0.000779174268245697,0.020997408777475357
310,-0.0052239540964365005,-0.018336575478315353
311,-0.09797492623329163,-0.12843722105026245
312,0.0008051751065067947,0.0016156301135197282
313,0.05001160129904747,0.0062688617035746574
314,-0.11397534608840942,-0.12708796560764313
315,-0.002771383849903941,-0.003638111287727952
316,0.004941863939166069,0.0013478221371769905
317,0.02034682221710682,0.04056505858898163
318,0.02082839235663414,0.0470072478055954
319,0.05499430000782013,0.05016126483678818
320,-0.007288852706551552,-0.002090858295559883
321,-0.02624642662703991,-0.021997129544615746
322,-0.027751682326197624,-0.028539925813674927
323,-0.11856230348348618,-0.12159950286149979
324,-0.10990098863840103,-0.10724355280399323
325,0.09338390827178955,0.08237274736166
326,-0.056428492069244385,-0.04614204168319702
327,-0.031048381701111794,-0.03672768548130989
328,-0.007783499546349049,-0.015579614788293839
329,0.008349675685167313,0.04201331362128258
330,0.014323432929813862,0.01857272908091545
331,-0.013293277472257614,-0.018363701179623604
332,-0.013461636379361153,-0.009212339296936989
333,-0.011838316917419434,-0.009394627064466476
334,0.000433801906183362,-0.00043292553164064884
335,0.07598119974136353,0.42674580216407776
336,-0.007346387021243572,0.0036258380860090256
337,0.004533015191555023,-0.0003000199794769287
338,0.012558087706565857,0.004761971533298492
339,0.0261814147233963,0.13346289098262787
340,0.01595248095691204,0.0360000878572464
341,0.01708931103348732,0.026990000158548355
342,0.04962969198822975,0.09254065155982971
343,-0.05884972959756851,-0.04856327921152115
344,0.0032787190284579992,0.008476713672280312
345,0.059419699013233185,0.5333005785942078
346,0.04339239001274109,0.04717963933944702
347,0.1407298445701599,0.17497235536575317
348,0.01760648377239704,0.008918091654777527
349,0.04116106033325195,0.044948309659957886
350,0.0732179507613182,0.23419582843780518
351,0.04305348917841911,0.060522884130477905
352,0.15567979216575623,0.09619243443012238
353,0.0027694194577634335,0.0019026920199394226
354,0.10314948111772537,0.08420484513044357
355,0.021450398489832878,0.04762925207614899
356,0.027468809857964516,0.022318029776215553
357,0.003644861513748765,0.03625050559639931
358,0.21326640248298645,0.11782312393188477
359,0.015743570402264595,0.0026309494860470295
360,-0.1767868995666504,0.30681949853897095
361,-0.11736425757408142,-0.11216626316308975
362,0.07716832309961319,0.08732102066278458
363,0.037209682166576385,0.03706253692507744
364,0.026698242872953415,0.03659893199801445
365,0.14735375344753265,0.101631298661232
366,0.01314757764339447,0.030616972595453262
367,0.06986343115568161,0.06496049463748932
368,0.07927760481834412,0.0894303023815155
369,0.062341343611478806,0.01859860308468342
370,0.023450519889593124,0.018380096182227135
371,-0.05175449699163437,-0.06978372484445572
372,0.06497452408075333,0.07366638630628586
373,-0.05186393857002258,-0.051053486764431
374,0.016272375360131264,0.011201951652765274
375,-0.05073065683245659,-0.06379248201847076
376,-0.02870756946504116,-0.026010662317276
377,0.07597395032644272,0.010562676936388016
378,0.01755806803703308,0.008869676850736141
379,0.06903021037578583,0.06412727385759354
380,-0.0075281886383891106,-0.0048312833532691
381,0.00897986814379692,-0.021482419222593307
382,-0.2216692417860031,-0.22946536540985107
383,0.0002065654844045639,0.020254172384738922
384,-0.2851403057575226,-0.3066442608833313
385,-0.0023142248392105103,-0.0072171613574028015
386,-0.030571596696972847,-0.026322299614548683
387,-0.02324056252837181,-0.02627776563167572
388,-0.246658593416214,-0.2513253092765808
389,0.050463493913412094,0.09337446093559265
390,0.013527145609259605,0.03476332873106003
391,0.00022851629182696342,-0.0024841343984007835
392,0.06235313415527344,0.0186103954911232
393,0.009263098239898682,0.04551262408494949
394,0.14673775434494019,0.10101529210805893
395,0.07536768913269043,0.029631957411766052
396,0.17205291986465454,0.2691015899181366
397,0.004413055256009102,0.00961104966700077
398,-0.19129210710525513,-0.17107386887073517
399,0.06108487397432327,0.03777838870882988
400,0.05772298574447632,0.034416500478982925
401,0.0343274250626564,0.030376167967915535
402,-0.029671967029571533,-0.02536676824092865
403,-0.17203156650066376,-0.15456217527389526
404,-0.06548359245061874,-0.07859621196985245
405,0.013604678213596344,0.012765582650899887
406,-0.08148521929979324,-0.08507926017045975
407,-0.02751982770860195,-0.031061753630638123
408,0.043070584535598755,0.04685783386230469
409,0.026844579726457596,0.046143967658281326
410,-0.0856073871254921,-0.0883200392127037
411,0.007559983059763908,0.0028932574205100536
412,-0.009917260147631168,-0.0047192657366395
413,-0.010648217052221298,-0.007951311767101288
414,-0.04279009625315666,-0.06609658151865005
415,-0.12288130819797516,-0.13599392771720886
416,0.057169727981090546,0.5407761335372925
417,-0.0012321756221354008,0.0014647298958152533
418,0.14418376982212067,0.0819026529788971
419,-0.12150286138057709,-0.13019125163555145
420,0.06830495595932007,0.07845765352249146
421,0.04616110026836395,0.046013955026865005
422,-0.021250570192933083,-0.034363191574811935
423,0.054847586899995804,0.0723169818520546
424,0.04872633516788483,0.012734051793813705
425,0.15165306627750397,0.10593061149120331
426,-0.1936398148536682,-0.19774900376796722
427,0.10069220513105392,0.017019007354974747
428,-0.08064920455217361,-0.07074851542711258
429,0.017949804663658142,0.011382118798792362
430,-0.015440472401678562,-0.01622871682047844
431,0.03863948583602905,0.11317689716815948
432,-0.013880396261811256,-0.016593046486377716
433,-0.07922793179750443,-0.07492272555828094
434,0.01628016121685505,0.012738235294818878
435,-0.15193594992160797,-0.1182723194360733
436,0.03407726436853409,0.3848418593406677
437,0.004735764116048813,-0.005904641933739185
438,-0.035325195640325546,0.03334028273820877
439,-0.06335194408893585,-0.07204033434391022
440,0.00609748438000679,0.03422222658991814
441,0.07889490574598312,0.08904760330915451
442,0.006253394298255444,0.011451388709247112
443,0.00027180719189345837,0.0029687127098441124
444,0.0027906550094485283,0.0006994677241891623
445,-0.05937184393405914,-0.023122314363718033
446,0.09501922875642776,0.04768851771950722
447,-0.12226210534572601,-0.12305034697055817
448,-0.1670258641242981,-0.16781410574913025
449,0.00361464056186378,0.008812635205686092
450,0.1968766152858734,0.04691893234848976
451,0.01417041476815939,0.013182158581912518
452,0.0050118002109229565,-0.0006675025215372443
453,-0.0005503178108483553,-0.0013385615311563015
454,0.004692152142524719,0.0010981104569509625
455,0.003815051866695285,0.0011024011764675379
456,-0.03843298554420471,-0.0357360802590847
457,0.134563148021698,0.05917889624834061
458,-0.21063527464866638,-0.10335379838943481
459,0.07094505429267883,0.030995551496744156
460,0.08165822923183441,0.041708722710609436
461,0.03582458570599556,0.04451644793152809
462,0.19241191446781158,0.1430739462375641
463,0.04030472785234451,0.048084162175655365
464,0.02608768828213215,0.019520003348588943
465,0.08291543275117874,0.059703972190618515
466,0.021413981914520264,0.057663507759571075
467,-0.24153758585453033,-0.24721688032150269
468,-1.5949830412864685e-05,0.0026809556875377893
469,0.021492378786206245,0.041710611432790756
470,0.04018782079219818,0.036236561834812164
471,0.02361488714814186,0.0021109310910105705
472,0.0082276975736022,0.04189133644104004
473,0.025120938196778297,0.020050514489412308
474,0.028731510043144226,0.03863219544291496
475,0.015544669702649117,0.006856278982013464
476,0.0765395238995552,0.22675152122974396
477,0.079133041203022,0.42989763617515564
478,-0.0604657307267189,-0.017554767429828644
479,0.0024909337516874075,0.0041490476578474045
480,0.00917811132967472,0.004092446528375149
481,-0.002306807553395629,-0.005019458010792732
482,0.10434156656265259,0.02066836878657341
483,0.053918108344078064,0.07138749957084656
484,0.020965447649359703,0.06387641280889511
485,0.0157755259424448,0.006528995931148529
486,-0.013253767043352127,0.02083507925271988
487,-0.010544147342443466,-0.012635335326194763
488,0.03081512078642845,0.012785890139639378
489,-0.14024506509304047,-0.14103330671787262
490,0.1547318994998932,0.09524454176425934
491,0.010929759591817856,0.002241368405520916
492,0.09418623149394989,0.24439822137355804
493,-0.13255608081817627,-0.14564362168312073
494,-0.04233144223690033,-0.039673998951911926
495,-0.05885610729455948,-0.06453540921211243
496,-0.020427275449037552,-0.00945504941046238
497,-0.045395538210868835,-0.04109033942222595
498,0.009317174553871155,0.020289398729801178
499,0.028897667303681374,0.03879835456609726
500,-0.04801182076334953,-0.03054242581129074
501,-0.053587544709444046,-0.0543757900595665
502,0.011909635737538338,0.031957242637872696
503,0.02515091560781002,0.035051602870225906
504,-0.4144464135169983,-0.42750823497772217
505,0.017216134816408157,0.008070701733231544
506,-0.11882540583610535,-0.1275137960910797
507,0.023600131273269653,0.023452986031770706
508,0.003731451230123639,0.0077068256214261055
509,0.017593754455447197,0.008905363269150257
510,-0.1168617308139801,-0.14422793686389923
511,0.003989684395492077,0.009187678806483746
512,0.038014985620975494,-0.005727753043174744
513,-0.018177522346377373,-0.013928225263953209
514,-0.06863671541213989,-0.0663442462682724
515,-0.055061403661966324,-0.06420683860778809
516,-0.05614537000656128,-0.021902859210968018
517,0.10560637712478638,0.059870645403862
518,-0.0394962839782238,-0.0479065477848053
519,0.0264836885035038,0.021332908421754837
520,-0.008653344586491585,-0.010744532570242882
521,0.03527426719665527,0.06361973285675049
522,-0.08525071293115616,-0.081001415848732
523,0.3482915759086609,0.4490318298339844
524,0.025339249521493912,0.018771564587950706
525,0.023257974535226822,0.0148477116599679
526,-0.03232255578041077,-0.028535306453704834
527,-0.07117890566587448,-0.07204563170671463
528,-0.07937109470367432,-0.05319224298000336
529,0.03195546194911003,0.1859005242586136
530,-1.6614794731140137e-05,0.002427075058221817
531,0.016422417014837265,0.036640651524066925
532,0.03628604859113693,0.008919846266508102
533,-0.6546064019203186,-0.6596768498420715
534,-0.9305901527404785,-0.9206894636154175
535,0.0767643079161644,0.08691700547933578
536,0.06205907464027405,0.22303694486618042
537,0.024936895817518234,-0.005525392945855856
538,0.0603034570813179,0.03699697181582451
539,0.007101696915924549,0.018073922023177147
540,-0.048522286117076874,-0.053355321288108826
541,-0.030316978693008423,-0.03046412393450737
542,0.017610447481274605,0.05169929563999176
543,-0.07852576673030853,-0.10002972185611725
544,0.0968804582953453,0.19392913579940796
545,-0.03098904900252819,-0.03177729249000549
546,-0.014784813858568668,-0.012087908573448658
547,-0.3417856693267822,-0.33658766746520996
548,-0.016287393867969513,-0.006134696304798126
549,-0.008101912215352058,-0.013781215064227581
550,-0.11308186501264572,-0.13202649354934692
551,0.1447436660528183,0.17898617684841156
552,-0.0624581053853035,0.0073735713958740234
553,-0.003886530175805092,-0.016999151557683945
554,0.021148838102817535,0.0314352884888649
555,-0.03723743557929993,-0.0829731673002243
556,0.023498743772506714,0.05716238170862198
557,0.001069636084139347,0.003766541602090001
558,-0.001161595806479454,-0.009849986992776394
559,0.006846887059509754,0.010822261683642864
560,0.0619305819272995,0.038719117641448975
561,0.023401839658617973,0.05706547573208809
562,0.0007247161120176315,-0.007963675074279308
563,0.027477994561195374,0.029770467430353165
564,-0.24906042218208313,-0.1792287528514862
565,0.15491551160812378,0.10919305682182312
566,-0.010201966390013695,-0.010990210808813572
567,0.006350744981318712,0.017322970554232597
568,-0.007976318709552288,-0.011013520881533623
569,-0.01748357154428959,-0.01827181503176689
570,0.004607794806361198,0.1585528552532196
571,-0.010584849864244461,-0.01626415178179741
572,0.031738102436065674,0.049207497388124466
573,-0.1323053240776062,-0.14099371433258057
574,0.04601062461733818,0.04586347937583923
575,0.2501383423805237,0.35087859630584717
576,0.06478874385356903,-0.0006225258111953735
577,0.00022428994998335838,-0.005455012433230877
578,-0.018571358174085617,-0.023657022044062614
579,0.16478002071380615,0.11544205993413925
580,0.11197318136692047,0.1109941303730011
581,-0.14737190306186676,-0.16043373942375183
582,-0.00032554473727941513,-0.002990566659718752
583,-0.06524937599897385,-0.07836199551820755
584,0.047457508742809296,0.12199491262435913
585,-0.006298271007835865,-0.014094386249780655
586,-0.024367529898881912,-0.027032552286982536
587,0.002492697676643729,0.005189603194594383
588,0.06872518360614777,0.04135897755622864
589,-0.010800259187817574,-0.00914214551448822
590,0.023716382682323456,0.01714869774878025
591,0.015486517921090126,0.00891883298754692
592,0.005772272124886513,0.0007018484175205231
593,-0.004158917814493179,-0.006871568039059639
594,-0.07379376143217087,-0.04761490970849991
595,0.011746047995984554,0.045834895223379135
596,-0.23732540011405945,-0.2333500236272812
597,-0.08742500841617584,-0.09249542653560638
598,-0.07063412666320801,0.2801304757595062
599,0.0069030821323394775,0.0003353971987962723
600,0.11260750889778137,0.14685001969337463
601,0.026595501229166985,0.02002781629562378
602,-0.007382210344076157,-0.004685305058956146
603,0.06427660584449768,0.05944357067346573
604,-0.19051536917686462,-0.16433650255203247
605,0.015859831124544144,0.006613300181925297
606,0.027358675375580788,0.029651150107383728
607,-0.03817509487271309,-0.0408877469599247
608,0.17370525002479553,0.6573116779327393
609,0.011318007484078407,0.010329751297831535
610,0.024913571774959564,0.0016070865094661713
611,-0.012653207406401634,-0.013441451825201511
612,0.00043520331382751465,0.019734591245651245
613,-0.5857246518135071,-0.5817493200302124
614,0.042770907282829285,-0.04090229049324989
615,-0.09615884721279144,-0.08587239682674408
616,0.027143867686390877,0.10168127715587616
617,-0.037515658885240555,-0.04666109383106232
618,-0.1672898530960083,-0.1646324098110199
619,-0.0037449710071086884,0.0005043260753154755
620,0.061400674283504486,0.034034471958875656
621,-0.07047828286886215,-0.06778137385845184
622,-0.015538939274847507,-0.016327183693647385
623,-0.010943939909338951,-0.00865146517753601
624,0.004064847715198994,0.008040222339332104
625,0.09256429970264435,0.027153024449944496
626,-0.1447739452123642,-0.07610847055912018
627,0.031244229525327682,0.009740273468196392
628,0.11674755066633224,0.041363298892974854
629,-0.03190891444683075,0.0651397556066513
630,0.007005874998867512,0.0019202104303985834
631,0.019998811185359955,0.015889624133706093
632,-0.0034287399612367153,-0.0017706258222460747
633,0.0012304984265938401,0.0004422547062858939
634,0.028373965993523598,0.02822682075202465
635,0.00722421333193779,0.041313059628009796
636,0.050929151475429535,0.07022853940725327
637,0.04054620489478111,0.044333454221487045
638,0.09215706586837769,0.08114590495824814
639,0.15108659863471985,0.6346929669380188
640,-0.009680596180260181,-0.010547323152422905
641,0.012890340760350227,0.022791028022766113
642,0.015174292959272861,0.0020616725087165833
643,-0.013876274228096008,0.020212572067975998
644,-0.0051942504942417145,0.002585187554359436
645,0.03484415262937546,0.0629688948392868
646,0.02496601641178131,-0.018776722252368927
647,-0.003613653825595975,-0.004480381496250629
648,-0.015937039628624916,-0.019478965550661087
649,0.0028592911548912525,0.0019925637170672417
650,0.05859139934182167,0.0778907909989357
651,-0.21472877264022827,-0.26045122742652893
652,0.039614543318748474,-0.00033496320247650146
653,0.05760939419269562,0.03439792990684509
654,0.017129674553871155,-0.0423576757311821
655,0.022771678864955902,0.04207106679677963
656,-0.00046467967331409454,-0.0045738667249679565
657,-0.14501436054706573,-0.1537027508020401
658,0.1503937542438507,0.10105578601360321
659,0.05640600621700287,0.033194541931152344
660,-0.03899185732007027,-0.03978010267019272
661,0.023239126428961754,0.04941798001527786
662,-0.021855877712368965,-0.027535179629921913
663,0.012861669063568115,0.16680672764778137
664,-0.071307472884655,-0.07402012497186661
665,-0.042529068887233734,-0.04339579492807388
666,-0.16902534663677216,-0.1488071084022522
667,0.006758115254342556,-0.002387317828834057
668,0.09210938960313797,0.24232137203216553
669,0.024947024881839752,0.05903587117791176
670,0.03227480500936508,0.014245575293898582
671,-0.029315903782844543,-0.04237772896885872
672,0.06421025097370148,0.059377215802669525
673,0.005285422317683697,0.00953471940010786
674,-0.041017159819602966,-0.06422862410545349
675,0.08814908564090729,0.04081837832927704
676,-0.008402049541473389,-0.013472473248839378
677,0.021128643304109573,0.04730749875307083
678,-0.044351913034915924,-0.045140158385038376
679,-0.24442875385284424,-0.24714140594005585
680,0.02089577168226242,0.17484083771705627
681,0.0019071998540312052,-0.0008054508361965418
682,0.02307603508234024,0.01800561137497425
683,0.043166399002075195,0.04695364832878113
684,-0.0028789155185222626,0.025466550141572952
685,-0.024711988866329193,-0.027749191969633102
686,-0.042318738996982574,-0.009713094681501389
687,0.002651708899065852,0.005348614417016506
688,-0.022301264107227325,-0.041245900094509125
689,0.016197528690099716,0.02648397907614708
690,0.0024956774432212114,0.0051925829611718655
691,-0.30917441844940186,-0.3529171347618103
692,0.035850703716278076,0.017821474000811577
693,-0.001412848592735827,-0.002201092429459095
694,-0.03267115727066994,-0.05597764253616333
695,0.029763098806142807,0.10430050641298294
696,0.007642917335033417,-0.0016036131419241428
697,0.02276964671909809,0.0429878793656826
698,-0.07392778992652893,-0.06295556575059891
699,0.05058400705456734,0.006841268390417099
700,-0.013653223402798176,-0.021449338644742966
701,-0.08878204226493835,-0.08358404785394669
702,-0.013652224093675613,0.00758395716547966
703,0.004533454775810242,0.04078298062086105
704,-0.038659002631902695,-0.034683626145124435
705,-0.002182695083320141,0.008789530023932457
706,0.011986824683845043,0.004190708510577679
707,0.04235071316361427,0.1168881207704544
708,-0.041343867778778076,-0.03709457069635391
709,0.014320168644189835,0.014173023402690887
710,0.1345924288034439,0.618198812007904
711,0.03936954587697983,0.05866893380880356
712,0.023721851408481598,0.00041536614298820496
713,0.005562021397054195,0.010760015808045864
714,-0.028962425887584686,-0.031999628990888596
715,0.006865551695227623,0.0011862491955980659
716,-0.03177225589752197,-0.0105360746383667
717,0.014536657370626926,0.013548401184380054
718,0.04154200106859207,0.040702905505895615
719,-0.003149947617202997,-0.004450246226042509
720,-0.032309770584106445,-0.02240908145904541
721,-0.01891114003956318,-0.020211439579725266
722,0.09206906706094742,0.016684815287590027
723,-0.18032033741474152,-0.18599963188171387
724,-0.19510795176029205,-0.1689291000366211
725,0.014675956219434738,0.005530523136258125
726,0.014504794031381607,0.00525826308876276
727,-4.273769445717335e-05,-0.0027553883846849203
728,0.015594245865941048,0.01164298690855503
729,0.015845656394958496,0.04419112205505371
730,0.022843049839138985,0.05693189799785614
731,0.10682283341884613,0.08787819743156433
732,0.00021861866116523743,-0.0018725686240941286
733,0.058041032403707504,0.014298291876912117
734,0.00492388941347599,-0.0037645017728209496
735,0.05377694219350815,0.048943907022476196
736,0.002535606734454632,0.0052325124852359295
737,0.06481996923685074,0.03745376318693161
738,0.00991685502231121,0.0021207393147051334
739,0.02342209219932556,0.018351668491959572
740,0.018775606527924538,0.0007463768124580383
741,0.0745757594704628,0.06967282295227051
742,0.052055951207876205,0.008313211612403393
743,0.000996023416519165,0.03508486971259117
744,-0.01745373010635376,0.0027645044028759003
745,-0.004268629476428032,-0.006359816994518042
746,-0.006041824817657471,-0.006908551789820194
747,-0.013356247916817665,-0.01992393285036087
748,0.058093857020139694,0.531974732875824
749,0.14128534495830536,0.140306293964386
750,0.05235644429922104,0.1596379280090332
751,-0.14732882380485535,-0.1474759727716446
752,0.004951294977217913,0.009256495162844658
753,0.01255480945110321,-0.03316764533519745
754,-0.12297949194908142,-0.18246683478355408
755,-0.06435085088014603,-0.06794489175081253
756,-0.07190059870481491,-0.07969671487808228
757,0.01835962012410164,0.011791936121881008
758,-0.08233723044395447,-0.06228962540626526
759,0.06185238063335419,0.22283026576042175
760,0.03832137584686279,0.11285877972841263
761,-0.0007787607610225677,0.003008488565683365
762,0.05502714216709137,0.21600502729415894
763,0.014530244283378124,0.006119981408119202
764,0.06442616879940033,-0.01924702897667885
765,-0.014907567761838436,-0.009709573350846767
766,-0.05325760692358017,-0.049008309841156006
767,0.01974877342581749,-0.0017551826313138008
768,0.012855004519224167,0.04694385081529617
769,-0.0028882035985589027,0.008084021508693695
770,-0.014379549771547318,0.01970929652452469
771,-0.045253753662109375,-0.04094855487346649
772,-0.022906580939888954,-0.024997767060995102
773,-0.021421175450086594,-0.022409431636333466
774,0.02002454735338688,0.015915360301733017
775,-0.1717158854007721,-0.18235628306865692
776,0.028928184881806374,0.03882887214422226
777,-0.009456181898713112,-0.010756481438875198
778,0.02504171058535576,0.019971288740634918
779,-0.10312455892562866,-0.1044248566031456
780,-0.17451129853725433,-0.17722395062446594
781,0.052713677287101746,0.12137915194034576
782,0.06272999197244644,0.03536378964781761
783,0.04339918866753578,0.043252043426036835
784,-0.00809239037334919,-0.016780782490968704
785,0.011410819366574287,0.0021642884239554405
786,-0.004909029696136713,-0.004098574630916119
787,-0.028495602309703827,-0.032446861267089844
788,-0.006753752939403057,-0.0015557585284113884
789,0.03403978794813156,0.030088530853390694
790,-0.08394107222557068,-0.08124416321516037
791,0.07420475780963898,0.038212474435567856
792,-0.0037664163392037153,-0.0046331435441970825
793,0.0850200280547142,0.23523201048374176
794,0.06929054856300354,0.04192434623837471
795,0.007872799411416054,0.0027871341444551945
796,0.005918968468904495,0.011116962879896164
797,0.046874694526195526,0.12141209840774536
798,0.03476884588599205,0.004306556191295385
799,0.10289136320352554,0.019218167290091515
800,-0.3627013564109802,-0.26565268635749817
801,0.026823818683624268,0.029116293415427208
802,0.009082304313778877,0.004973117262125015
803,-0.17981047928333282,-0.18284767866134644
804,0.001769560156390071,0.034375205636024475
805,-0.023990347981452942,-0.026655370369553566
806,0.049507055431604385,0.0778525173664093
807,-0.06220472231507301,-0.058229345828294754
808,-0.026589304208755493,-0.00535312294960022
809,0.056269340217113495,0.012526599690318108
810,0.05145782604813576,0.09436879307031631
811,-0.016512665897607803,-0.017300909385085106
812,0.0872635766863823,0.02777622640132904
813,-0.008590328507125378,-0.005932886619120836
814,-0.034822408109903336,-0.03748742863535881
815,-0.012558050453662872,-0.016667237505316734
816,-0.02591089904308319,-0.038972724229097366
817,0.006804968696087599,0.0037677669897675514
818,0.018923161551356316,0.005861337296664715
819,0.03182061389088631,0.013791384175419807
820,0.015314365737140179,0.04149321839213371
821,-0.011158598586916924,-0.01245889812707901
822,0.08655675500631332,0.07346922904253006
823,0.07334443926811218,0.08349713683128357
824,-0.18339748680591583,-0.23072819411754608
825,0.021139569580554962,0.020992424339056015
826,-0.010623329319059849,-0.01841944456100464
827,0.10726997256278992,0.5811508297920227
828,0.09520874917507172,0.04787804186344147
829,-0.09112627059221268,-0.08243440836668015
830,-0.07087726145982742,-0.06858478486537933
831,0.0024072425439953804,0.005104147829115391
832,-0.02425284869968891,-0.022594735026359558
833,-0.0032008662819862366,-0.013841272331774235
834,0.10783439874649048,0.08888976275920868
835,-0.03966550529003143,-0.05769473314285278
836,-0.5939893126487732,-0.594777524471283
837,-0.001344458432868123,-0.002211185870692134
838,0.04588770866394043,0.0021449699997901917
839,0.011343630962073803,0.015592928044497967
840,0.04325435683131218,0.04704160615801811
841,0.12167655676603317,0.21872523427009583
842,0.003330100327730179,0.0071173496544361115
843,0.002666481537744403,0.007864476181566715
844,-0.0014845822006464005,-0.01017297338694334
845,0.004087791312485933,0.008063165470957756
846,-0.005255860276520252,-0.002558954991400242
847,0.03270762786269188,0.18665269017219543
848,-0.06587130576372147,-0.0671716034412384
849,0.021043280139565468,0.055132124572992325
850,0.021663859486579895,0.0036346307024359703
851,-0.24643796682357788,-0.24852916598320007
852,0.10246328264474869,0.01879008486866951
853,0.0007374249398708344,-0.0001293024979531765
854,-0.03335099294781685,-0.038017719984054565
855,0.08222812414169312,-0.04900955408811569
856,0.06828156858682632,0.07697343081235886
857,-0.005369960330426693,-0.0062366873025894165
858,0.10791614651679993,0.08897151052951813
859,0.006051777862012386,0.0030145759228616953
860,0.09399737417697906,0.046666670590639114
861,0.0016639605164527893,-0.0074814725667238235
862,0.011523522436618805,0.0063727423548698425
863,0.04588455706834793,0.0185183547437191
864,-0.008871127851307392,-0.01246516965329647
865,-0.07779940217733383,-0.07858764380216599
866,0.02370099164545536,0.057789839804172516
867,-0.29854831099510193,-0.30126097798347473
868,0.026094121858477592,0.019526436924934387
869,0.022230351343750954,0.0007263943552970886
870,0.0351695716381073,0.004707281943410635
871,0.04160715267062187,0.116144560277462
872,0.024634744971990585,0.05872359126806259
873,-0.007920505478978157,-0.010633155703544617
874,0.0007853973656892776,-0.004893905483186245
875,-0.00026913639158010483,0.004928858019411564
876,0.0010625591967254877,0.0002743155346252024
877,0.03479649871587753,0.016767269000411034
878,-0.05951118841767311,-0.06160237640142441
879,-0.06758873909711838,-0.06361337006092072
880,0.0934615358710289,0.0745168998837471
881,0.08036351203918457,0.23057550191879272
882,0.004465214908123016,-0.03927752375602722
883,-0.0384407639503479,-0.004351917654275894
884,-0.002535792998969555,-0.008215095847845078
885,-0.02510445937514305,-0.025892702862620354
886,-0.00851360708475113,0.011704627424478531
887,-0.002031523734331131,-0.025338008999824524
888,0.006201184820383787,0.011399179697036743
889,0.00766892172396183,0.004631720017641783
890,0.03649890795350075,0.0442783460021019
891,0.2160712629556656,0.08483359217643738
892,0.005279858596622944,0.0001941937953233719
893,-0.013952803798019886,-0.008754809387028217
894,-0.23422424495220184,-0.23726144433021545
895,-0.027432113885879517,-0.008132725954055786
896,-0.08843377232551575,-0.09202781319618225
897,-0.05526154115796089,-0.0582987442612648
898,0.032567594200372696,0.040347032248973846
899,0.012373968958854675,0.11965544521808624
900,-0.04902143031358719,-0.04632452502846718
901,-0.003599427407607436,-0.0009025218896567822
902,-0.09777545928955078,-0.11088807880878448
903,0.011841531842947006,0.031889136880636215
904,0.09450970590114594,0.2447216957807541
905,0.005471792072057724,-0.007590033113956451
906,0.20716337859630585,0.07592569291591644
907,0.049192894250154495,0.05163658410310745
908,-0.11194063723087311,-0.14240293204784393
909,0.032948218286037445,0.014918990433216095
910,-0.024101901799440384,-0.026766924187541008
911,0.015928620472550392,0.019715869799256325
912,-0.193472757935524,-0.18949738144874573
913,0.05003775656223297,0.09294871985912323
914,-0.0009621881181374192,-0.00015173316933214664
915,0.039661213755607605,-0.004081523045897484
916,-0.006924313493072987,-0.00779104046523571
917,-0.030246617272496223,-0.031034860759973526
918,-0.047536492347717285,-0.048403218388557434
919,-0.01384802721440792,-0.018998807296156883
920,-0.016539203003048897,-0.013842296786606312
921,0.031842026859521866,0.010338068939745426
922,-0.03461276739835739,-0.037325419485569
923,0.013501202687621117,0.012512946501374245
924,-0.004333687014877796,-0.0003583123907446861
925,-0.0006289277225732803,-0.007196612656116486
926,-0.04580565541982651,-0.025758046656847
927,0.006682749837636948,0.010658124461770058
928,0.03130769729614258,0.009803740307688713
929,0.19198963046073914,0.09654634445905685
930,-0.0071813263930380344,-0.005523212254047394
931,-0.06575217097997665,-0.06841719150543213
932,-0.00025664176791906357,0.000553813180886209
933,0.0009500086307525635,-0.004120415076613426
934,-0.1434534788131714,-0.13825547695159912
935,-0.030423816293478012,-0.03509054332971573
936,0.002823651535436511,0.0019569240976125
937,-0.06036791205406189,-0.06303293257951736
938,-0.22850823402404785,-0.19484460353851318
939,0.00355474092066288,0.0008420901140198112
940,0.15342126786708832,0.0034635886549949646
941,0.003835436189547181,0.001122785615734756
942,0.00020455429330468178,0.0018626684322953224
943,-0.02794789895415306,-0.03098510205745697
944,-0.2246343046426773,-0.22550104558467865
945,0.02508116513490677,0.018513480201363564
946,0.008524773642420769,0.019496997818350792
947,-0.04487821087241173,-0.04759086295962334
948,-0.03695673495531082,-0.03782346099615097
949,0.0031796060502529144,-0.005230656825006008
950,0.01439421996474266,0.013405963778495789
951,-0.08052349835634232,-0.08709118515253067
952,-0.00171052070800215,-0.0009000657591968775
953,0.05334743484854698,0.08147217333316803
954,2.504950761795044,1.7052638530731201
955,0.1902037411928177,0.1408657729625702
956,0.141825333237648,0.17606784403324127
957,0.08191826939582825,0.06883074343204498
958,0.018292680382728577,0.03851091489195824
959,-0.053984347730875015,-0.05607553571462631
960,-0.018914682790637016,-0.02548236772418022
961,0.14067254960536957,0.17491506040096283
962,-0.03326898813247681,-0.024577125906944275
963,-0.0035638492554426193,-0.009243152104318142
964,-0.10336330533027649,-0.17874756455421448
965,0.20752336084842682,0.07628567516803741
966,0.0752093717455864,0.23618724942207336
967,0.0012897737324237823,-0.0014228769578039646
968,0.14322620630264282,0.6268326044082642
969,-0.2290189266204834,-0.22032707929611206
970,-0.02183857373893261,-0.023929759860038757
971,0.17423653602600098,0.6578429341316223
972,0.12688717246055603,-0.00435049831867218
973,0.0739353820681572,0.037943098694086075
974,-0.02627834677696228,-0.021973147988319397
975,-0.056233733892440796,-0.06034292280673981
976,0.04721410572528839,0.5210949778556824
977,0.04310895502567291,0.046896204352378845
978,0.007752755656838417,0.01803920418024063
979,0.05062315613031387,0.0699225440621376
980,0.09169085323810577,0.008017653599381447
981,0.0052410028874874115,0.03141985833644867
982,-0.010931097902357578,-0.018727213144302368
983,-0.02930343896150589,0.013607524335384369
984,0.01100967824459076,0.007467752322554588
985,0.02245059423148632,0.04266882687807083
986,0.08561071753501892,0.15544238686561584
987,-0.049380674958229065,-0.046683769673109055
988,0.0122380331158638,0.007335096597671509
989,0.08394111692905426,0.23415310680866241
990,0.0026480257511138916,0.005305467173457146
991,-0.0009353132918477058,-0.003972514998167753
992,-0.010098593309521675,-0.009288137778639793
993,0.03637830913066864,0.1973561942577362
994,0.004943652078509331,0.0013496102765202522
995,0.013192844577133656,8.022412657737732e-05
996,0.07731305062770844,0.55119389295578
997,0.029633168131113052,0.03192564472556114
998,0.05386911705136299,0.05631280690431595
999,0.04185326397418976,0.05054512619972229
1000,0.11970993876457214,0.2167586088180542
1001,-0.0027345847338438034,-0.004034883342683315
1002,-0.025711655616760254,-0.03350777179002762
1003,0.16089129447937012,0.010933611541986465
1004,0.0013417525915428996,0.004038657993078232
1005,-0.028640832751989365,-0.011171437799930573
1006,0.08332005888223648,0.06437542289495468
1007,0.011619032360613346,0.0029306411743164062
1008,-0.005072265863418579,-0.08874545991420746
1009,0.10319128632545471,0.053853318095207214
1010,0.1419253945350647,0.0665411427617073
1011,0.0036699892953038216,0.0009573385468684137
1012,-0.0027821259573101997,-0.0037703821435570717
1013,0.13080741465091705,0.16504992544651031
1014,-0.002150167478248477,-0.00486281793564558
1015,0.2944473326206207,0.8883891105651855
1016,0.03279659524559975,0.0405760332942009
1017,-0.3907446563243866,-0.39153289794921875
1018,0.15031500160694122,0.10459253937005997
1019,0.01941714808344841,0.05566667765378952
1020,0.09824542701244354,0.05829591676592827
1021,-0.034039247781038284,-0.04244951158761978
1022,-0.059637997299432755,-0.05533279851078987
1023,-0.48079341650009155,-0.46982118487358093
1024,0.0029336740262806416,0.0020669465884566307
1025,-0.006015157327055931,-0.00872780755162239
1026,-0.0006308241281658411,0.0020266175270080566
1027,-0.0770263820886612,-0.06605415791273117
1028,0.003627867205068469,-0.00205143541097641
1029,-0.037995439022779465,-0.047241970896720886
1030,0.002897147089242935,0.010676585137844086
1031,-0.03100661188364029,-0.035673338919878006
1032,-0.09518185257911682,-0.09821905195713043
1033,0.07516121119260788,0.23613908886909485
1034,-0.05661236494779587,-0.05391545966267586
1035,0.006275661289691925,0.023745056241750717
1036,0.01668226532638073,0.050345905125141144
1037,-0.008220038376748562,-0.003022043965756893
1038,0.006745787337422371,0.002636600285768509
1039,-0.1795552372932434,-0.1831492781639099
1040,0.005082655698060989,-0.018223829567432404
1041,0.02870897389948368,0.00720501784235239
1042,0.28338822722435,0.8773300051689148
1043,0.006089581176638603,-0.004550824873149395
1044,0.006352618802338839,0.0016858928138390183
1045,0.22158671915531158,0.1261434406042099
1046,0.1496496945619583,0.10391395539045334
1047,0.02247154526412487,0.018520286306738853
1048,-0.13024327158927917,-0.12246383726596832
1049,-0.07088212668895721,-0.08002755790948868
1050,0.005572187714278698,-0.003573245368897915
1051,0.002269673626869917,-0.00044297706335783005
1052,-0.006683722138404846,-0.00755044911056757
1053,-0.0030339532531797886,0.0012712469324469566
1054,0.08535178750753403,0.07226426154375076
1055,0.1950526088476181,0.04509492591023445
1056,-0.07013693451881409,-0.07938346266746521
1057,0.006182875484228134,0.010158250108361244
1058,0.012989021837711334,0.1669340878725052
1059,0.0038290361408144236,0.006486477795988321
1060,0.016360804438591003,0.007114273030310869
1061,0.04136084392666817,0.11119252443313599
1062,-0.017563309520483017,-0.012365314178168774
1063,-0.01653721183538437,-0.015726756304502487
1064,0.0005541548016481102,0.0013646096922457218
1065,-0.05550578981637955,-0.06614619493484497
1066,-0.029875755310058594,-0.02608850598335266
1067,-0.034057535231113434,-0.034845780581235886
1068,0.07796873897314072,0.0881214365363121
1069,-0.47826331853866577,-0.4913759231567383
1070,-0.07111667096614838,-0.07952693104743958
1071,-0.0013358532451093197,0.03126979246735573
1072,0.02995210886001587,0.01192287914454937
1073,-0.03938040882349014,-0.052493028342723846
1074,-0.034804828464984894,-0.0383988693356514
1075,0.028769172728061676,0.03866985812783241
1076,0.047369327396154404,0.0648387223482132
1077,-0.07571589946746826,-0.06474367529153824
1078,-0.06382811069488525,-0.037649258971214294
1079,0.02166210301220417,0.008600277826189995
1080,-0.19237196445465088,-0.19071385264396667
1081,0.05607686564326286,0.08420161157846451
1082,0.02660718373954296,0.020039498805999756
1083,-0.08600271493196487,-0.08809389919042587
1084,0.02865092270076275,0.18259598314762115
1085,-0.02043645828962326,0.1335086077451706
1086,-0.011784450151026249,-0.01687011495232582
1087,0.06378264725208282,0.05277148634195328
1088,0.025744307786226273,0.061993833631277084
1089,-0.04537813737988472,-0.0344059132039547
1090,-0.02883411943912506,-0.04686334729194641
1091,-0.008512787520885468,-0.009379514493048191
1092,-0.07580450922250748,-0.07710480690002441
1093,0.056484758853912354,0.020492473617196083
1094,0.06177353858947754,0.08107292652130127
1095,-0.06087362766265869,-0.06866974383592606
1096,-0.1800677478313446,-0.17576254904270172
1097,0.0732741728425026,0.03728188946843147
1098,-0.03739809989929199,-0.0401107519865036
1099,0.3156284689903259,0.4163687229156494
1100,-0.04271130636334419,-0.04357803240418434
1101,0.05248679593205452,0.06995619088411331
1102,-0.0312771312892437,-0.03398978337645531
1103,0.004975965712219477,0.009281165897846222
1104,0.005868027918040752,0.002830826211720705
1105,0.021724795922636986,0.00866297073662281
1106,0.021860327571630478,0.008798502385616302
1107,-0.025988023728132248,0.008100822567939758
1108,0.09250397235155106,0.008830776438117027
1109,0.01906164176762104,0.052725277841091156
1110,-0.05311381816864014,-0.05968150496482849
1111,0.1807991862297058,0.049561500549316406
1112,-0.0004123467952013016,0.0018801279366016388
1113,-0.005234500393271446,-0.0012591257691383362
1114,-0.010189453139901161,-0.012280641123652458
1115,0.07256250083446503,0.03261299431324005
1116,0.002479173243045807,-0.00023347733076661825
1117,-0.00718618044629693,-0.00848647952079773
1118,-0.0064889900386333466,-0.010030915960669518
1119,-0.005792856216430664,0.037118107080459595
1120,0.011049281805753708,0.001903848722577095
1121,0.09425773471593857,0.24446973204612732
1122,-0.03996189311146736,-0.04299909621477127
1123,0.0013948511332273483,-0.0036908136680722237
1124,0.08618750423192978,0.03885679319500923
1125,-0.5533103346824646,-0.684548020362854
1126,0.1422397494316101,0.06685549765825272
1127,0.05956539511680603,0.2205432653427124
1128,0.02818799391388893,0.004881508648395538
1129,0.09011813998222351,0.24033012986183167
1130,-0.15198342502117157,-0.15277166664600372
1131,-0.03655649721622467,-0.058060452342033386
1132,0.10301243513822556,0.01933923363685608
1133,0.11993996053934097,0.04455570876598358
1134,-0.02636222168803215,-0.028453407809138298
1135,0.012204418890178204,0.03838327154517174
1136,0.00402855547145009,0.008333755657076836
1137,0.1061839759349823,0.03079972416162491
1138,0.05085151270031929,0.003520805388689041
1139,0.04722120240330696,0.024009738117456436
1140,0.03315122053027153,0.029199961572885513
1141,-0.1380249261856079,-0.13881316781044006
1142,-0.18325276672840118,-0.1867946982383728
1143,0.005300177726894617,0.0006334518548101187
1144,0.009463975206017494,0.045713502913713455
1145,-0.01642928458750248,-0.017217528074979782
1146,0.019986482337117195,0.01341879740357399
1147,-0.02580656111240387,-0.030473288148641586
1148,-0.02488650009036064,-0.029553227126598358
1149,-0.7653722167015076,-0.6683235168457031
1150,0.007042228244245052,0.004005027003586292
1151,0.026502175256609917,0.03678862378001213
1152,-0.0885038673877716,-0.08865101635456085
1153,0.02282438613474369,0.014414122328162193
1154,0.17475128173828125,0.07930800318717957
1155,0.024562032893300056,0.06081156060099602
1156,0.015259231440722942,0.01950852759182453
1157,-0.0035371158737689257,-0.005628303159028292
1158,-0.015512881800532341,-0.028625503182411194
1159,0.28318291902542114,0.38392317295074463
1160,-0.028454359620809555,-0.033524781465530396
1161,-0.12532049417495728,-0.12741169333457947
1162,-0.10863012820482254,-0.10593321919441223
1163,0.03868429362773895,0.056153688579797745
1164,-0.09809562563896179,-0.09888386726379395
1165,-0.062471456825733185,-0.05257076770067215
1166,-0.018180077895522118,-0.015483171679079533
1167,0.014634791761636734,0.018884088844060898
1168,0.04034491255879402,0.036393653601408005
1169,0.043899569660425186,0.11843697726726532
1170,-0.04500214755535126,-0.05015292763710022
1171,0.037618041038513184,0.046309903264045715
1172,-0.05012591928243637,-0.040225230157375336
1173,-0.1288815438747406,-0.14194336533546448
1174,0.10335809737443924,0.01968489959836006
1175,-0.07257591933012009,-0.11631865799427032
1176,-0.16543777287006378,-0.16146239638328552
1177,-0.012836715206503868,-0.01798749528825283
1178,-0.00397458765655756,-0.0031641325913369656
1179,-0.00357634574174881,-0.012822875753045082
1180,0.0015100098680704832,-0.0012026408221572638
1181,0.10911796241998672,0.1433604657649994
1182,-1.076543927192688,-1.081210732460022
1183,-0.008606340736150742,-0.0059488988481462
1184,-0.07202158123254776,-0.07288830727338791
1185,0.004409633576869965,0.0034213773906230927
1186,0.0034903106279671192,0.00514842476695776
1187,-0.02339761145412922,-0.024264339357614517
1188,0.057078249752521515,0.013335511088371277
1189,-0.08567964285612106,-0.08654636889696121
1190,-0.0010217633098363876,-0.007589448243379593
1191,0.07922586798667908,0.08937856554985046
1192,0.040545664727687836,0.03970656916499138
1193,-0.017348401248455048,-0.04471460357308388
1194,0.03369327634572983,0.10823068767786026
1195,0.020207872614264488,0.09474527835845947
1196,-0.027656055986881256,-0.03160731494426727
1197,-0.00654587522149086,-0.010139917023479939
1198,0.01000540517270565,0.03005301207304001
1199,-0.1566113531589508,-0.15141335129737854
1200,-0.00020119501277804375,0.001456919126212597
1201,0.0028610911685973406,-0.0007329506333917379
1202,-0.014183331280946732,-0.015050058253109455
1203,-0.021006466820836067,-0.018309559673070908
1204,0.16769540309906006,0.12195967137813568
1205,-0.16694578528404236,-0.1645020991563797
1206,0.002257654443383217,-0.001284271478652954
1207,0.04830643907189369,0.05608587712049484
1208,0.15488022565841675,0.09259910881519318
1209,0.18613503873348236,0.13679707050323486
1210,-0.008381621912121773,-0.006089147180318832
1211,-0.03654009848833084,0.11740496754646301
1212,0.020715784281492233,0.010075378231704235
1213,0.05345539748668671,0.08158013969659805
1214,0.0008027283474802971,-6.399909034371376e-05
1215,-0.002727098297327757,-0.0035153417848050594
1216,-0.0053016371093690395,-0.006089880596846342
1217,0.016984134912490845,0.037202369421720505
1218,0.006817467510700226,0.01778969168663025
1219,0.0029171041678637266,0.0020503767300397158
1220,0.054866768419742584,0.1235322430729866
1221,0.1417844593524933,0.0664002075791359
1222,0.1187857836484909,0.05650467053055763
1223,0.0265182051807642,-0.003944082651287317
1224,-0.0068578412756323814,0.02574780397117138
1225,0.017956171184778214,0.004843551199883223
1226,0.0011864725966006517,0.0038439142517745495
1227,0.030837906524538994,0.1847829669713974
1228,-0.0056902021169662476,0.15528768301010132
1229,0.03817824274301529,0.03733915090560913
1230,0.0004239133559167385,0.004729113541543484
1231,0.06910475343465805,0.0580935925245285
1232,0.0434093177318573,0.04719656705856323
1233,0.15156251192092896,0.0920751616358757
1234,0.047544609755277634,0.12208201736211777
1235,0.0060693626292049885,0.011267357505857944
1236,-0.014735139906406403,-0.027796965092420578
1237,0.07466088980436325,0.4254254996776581
1238,-0.12541262805461884,-0.0508752167224884
1239,0.10277970135211945,0.027395449578762054
1240,-0.020126819610595703,-0.01633957028388977
1241,0.2982461750507355,0.8921879529953003
1242,0.022857584059238434,0.04903643578290939
1243,-0.022005070000886917,-0.022871797904372215
1244,-0.12139148265123367,-0.12442868202924728
1245,-0.04260878264904022,-0.04469997063279152
1246,-0.020888295024633408,-0.029298558831214905
1247,0.02169189043343067,0.025479139760136604
1248,0.021877802908420563,0.05812733247876167
1249,0.020798731595277786,0.015728306025266647
1250,0.027847260236740112,0.038133710622787476
1251,0.053925540298223495,0.05636923015117645
1252,0.0015601839404553175,0.003218298079445958
1253,-0.18426436185836792,-0.1480148285627365
1254,0.12802723050117493,0.06853988021612167
1255,-0.01104196347296238,-0.011908690445125103
1256,-0.057124827057123184,-0.05446738377213478
1257,-0.05258030444383621,-0.016330774873495102
1258,0.010480549186468124,-0.007548680528998375
1259,0.05523410439491272,0.05767779424786568
1260,0.002532893791794777,-0.008107512257993221
1261,-0.08587165921926498,-0.08189629018306732
1262,-0.01616092026233673,-0.0051886942237615585
1263,0.10311200469732285,0.08416736871004105
1264,-0.083011195063591,-0.07903582602739334
1265,0.03133033215999603,0.02642739564180374
1266,0.029752671718597412,0.008248713798820972
1267,-0.016903672367334366,-0.014246230944991112
1268,0.026583943516016006,0.02574484795331955
1269,-0.016555264592170715,-0.06029800325632095
1270,-0.017014460638165474,-0.014317554421722889
1271,-0.10056819766759872,-0.10467738658189774
1272,-0.008726523257791996,-0.010817711241543293
1273,-0.040692105889320374,-0.04278329387307167
1274,0.0632186159491539,0.08251800388097763
1275,0.15525977313518524,0.10953731089830399
1276,-0.030268019065260887,-0.029457563534379005
1277,0.015366556122899055,0.00622112350538373
1278,-0.08910537511110306,-0.09009363502264023
1279,-0.0543159544467926,-0.03409771993756294
1280,-0.09639808535575867,-0.0976983830332756
1281,0.0069318292662501335,-0.006129995919764042
1282,-0.09584373235702515,-0.09064573794603348
1283,-0.34559690952301025,-0.3413476049900055
1284,-0.07660231739282608,-0.07739055901765823
1285,-0.008817290887236595,-0.007159176282584667
1286,-0.002427157945930958,0.002770836465060711
1287,-0.003077029250562191,-0.005742051173001528
1288,-0.046277739107608795,-0.04706598445773125
1289,0.05579201504588127,0.0750913992524147
1290,0.1524095982313156,0.002451915293931961
1291,-0.009519504383206367,-0.012232154607772827
1292,-0.021636445075273514,-0.03469827026128769
1293,0.0740555077791214,0.23503337800502777
1294,0.028168752789497375,0.03806944191455841
1295,-1.2491010427474976,-1.2474429607391357
1296,0.024615678936243057,0.058704525232315063
1297,-0.018174339085817337,-0.021211542189121246
1298,-0.06571818888187408,0.00881921499967575
1299,0.025493329390883446,0.020422905683517456
1300,-0.05036567896604538,-0.04639030247926712
1301,0.0922425165772438,0.026831243187189102
1302,0.0037094932049512863,-0.004086622502654791
1303,0.05017313361167908,0.026866646483540535
1304,-0.0003589307889342308,0.03224671632051468
1305,-0.03216508775949478,-0.03725075349211693
1306,-0.009509332478046417,-0.053252071142196655
1307,0.007345649879425764,0.002678923774510622
1308,-0.025042489171028137,0.1289025843143463
1309,0.0330258309841156,0.014996602199971676
1310,0.02356853522360325,0.02735578455030918
1311,-0.011147832497954369,0.025101695209741592
1312,-0.0033849994651973248,-0.004173242952674627
1313,-0.015147238038480282,-0.01593548245728016
1314,0.05303157866001129,0.06318427622318268
1315,-0.021459830924868584,-0.01721053384244442
1316,0.012059328146278858,0.04572296515107155
1317,0.02140076272189617,0.008338937535881996
1318,0.02280179038643837,0.056465428322553635
1319,0.018298160284757614,0.03953434154391289
1320,0.07446329295635223,-0.009209901094436646
1321,0.06289651989936829,0.03553031384944916
1322,0.0023615029640495777,0.00027031550416722894
1323,0.0007858608150854707,-2.3829052224755287e-06
1324,0.024649519473314285,0.03455020487308502
1325,0.023117555305361748,0.0147072933614254
1326,0.07580983638763428,0.000425584614276886
1327,0.09031518548727036,0.16014686226844788
1328,-0.012695860117673874,-0.013562587089836597
1329,0.016601094976067543,0.013059168122708797
1330,-0.007632141932845116,-0.004935236647725105
1331,-0.03630094975233078,-0.026400260627269745
1332,-0.04330247640609741,-0.046896517276763916
1333,0.06585116684436798,0.07600386440753937
1334,-0.08895539492368698,-0.0936221182346344
1335,0.18256494402885437,0.08712165802717209
1336,0.0768742710351944,-0.00679892860352993
1337,0.05532927066087723,0.06402113288640976
1338,-0.06145981699228287,-0.040223635733127594
1339,-0.1335877627134323,-0.14283429086208344
1340,-0.19349616765975952,-0.2168026566505432
1341,-0.06771189719438553,-0.06855098903179169
1342,-0.046415723860263824,-0.04728244990110397
1343,-0.01668604463338852,-0.01972324773669243
1344,-0.07312134653329849,-0.076715387403965
1345,0.007300304248929024,0.004635282792150974
1346,0.078656405210495,0.22886839509010315
1347,0.014786814339458942,0.01903611049056053
1348,-0.15253986418247223,-0.14984296262264252
1349,-0.05503391474485397,-0.05769893527030945
1350,-0.020331867039203644,0.022579096257686615
1351,-0.01258950773626566,-0.014680695720016956
1352,0.08390633016824722,0.07081880420446396
1353,-0.002520188456401229,-0.0033869158942252398
1354,0.042987287044525146,0.04677453637123108
1355,0.00013711676001548767,-0.009008316323161125
1356,-0.043648503720760345,-0.03336205333471298
1357,0.0018146717920899391,-0.007330761291086674
1358,0.0430326871573925,0.046819936484098434
1359,0.05282830446958542,0.00908556766808033
1360,0.03349519893527031,0.015465968288481236
1361,0.00364651158452034,0.037310149520635605
1362,-0.17382651567459106,-0.17897729575634003
1363,0.039800502359867096,0.06792524456977844
1364,0.04683408886194229,0.12137149274349213
1365,0.02781083807349205,0.009781609289348125
1366,0.013866392895579338,0.009757205843925476
1367,-0.006581246852874756,-0.01964307203888893
1368,0.009341645985841751,-0.012162311002612114
1369,0.0040849014185369015,0.015057126060128212
1370,0.0016870638355612755,0.004383969120681286
1371,0.16676615178585052,0.2638148069381714
1372,0.04580385610461235,-0.019607417285442352
1373,0.06343264132738113,0.07212450355291367
1374,-0.0271550714969635,-0.022849872708320618
1375,0.024846050888299942,0.05297079309821129
1376,0.10216924548149109,0.06221973896026611
1377,-0.006682102102786303,-0.007470345590263605
1378,0.08264397829771042,0.059432510286569595
1379,0.019441183656454086,0.008800778537988663
1380,0.015477830544114113,0.017770305275917053
1381,0.052609480917453766,0.0719088688492775
1382,-0.004813728388398886,-0.004003273323178291
1383,0.06442553550004959,0.05959250032901764
1384,0.014679879881441593,0.00553444679826498
1385,-0.013485184870660305,-0.009509810246527195
1386,0.01032441295683384,0.006215225905179977
1387,0.004494501743465662,0.006152615882456303
1388,0.011874147690832615,-0.0011876774951815605
1389,-0.07777927815914154,-0.08702580630779266
1390,-0.02522686868906021,-0.02609359659254551
1391,0.1021549180150032,0.018481722101569176
1392,0.020645109936594963,0.01000470295548439
1393,-0.018317248672246933,0.014288395643234253
1394,0.026128148660063744,0.02097736857831478
1395,0.04431682825088501,0.07266229391098022
1396,0.16857245564460754,0.01861477643251419
1397,0.31719979643821716,0.41794005036354065
1398,-0.15318359434604645,-0.18054980039596558
1399,0.013966578990221024,0.009857391938567162
1400,-0.045468077063560486,-0.04121877998113632
1401,-0.01763998158276081,0.0024076253175735474
1402,0.19887994229793549,0.7928217053413391
1403,0.17284244298934937,0.12350447475910187
1404,0.15293151140213013,0.0029738247394561768
1405,-0.06842060387134552,-0.06676249206066132
1406,0.0623946413397789,0.05756160616874695
1407,0.0006398633122444153,-0.004445801489055157
1408,-0.049299344420433044,0.10464572161436081
1409,0.003287132829427719,0.023334739729762077
1410,0.15164975821971893,0.08936864137649536
1411,0.023504585027694702,0.05716822296380997
1412,-0.09202545136213303,-0.07078927010297775
1413,0.02548852562904358,0.49936938285827637
1414,-0.210405632853508,-0.21697331964969635
1415,-0.009068891406059265,-0.0038708969950675964
1416,0.2915099561214447,0.8854517340660095
1417,-0.13927064836025238,-0.14013738930225372
1418,0.05533815920352936,0.057781849056482315
1419,0.0050319829024374485,0.009337183088064194
1420,0.019370166584849358,0.012802481651306152
1421,0.21894972026348114,0.08771204203367233
1422,0.14952519536018372,0.10018722712993622
1423,-0.09514976292848587,-0.11317899078130722
1424,0.0034118955954909325,0.0060693370178341866
1425,0.05820908769965172,0.5320899486541748
1426,0.06308931112289429,0.05000178515911102
1427,-0.10371040552854538,-0.07753155380487442
1428,-0.001000146847218275,-0.003091334132477641
1429,0.07228808104991913,0.08244077861309052
1430,0.030999213457107544,0.009495255537331104
1431,-0.0004347003996372223,-0.021938657388091087
1432,-0.010069114156067371,-0.009258659556508064
1433,-0.05727337300777435,-0.04737268388271332
1434,-0.06582926958799362,-0.0548570454120636
1435,-0.0068961456418037415,-0.008987333625555038
1436,0.003333339001983404,0.0006206883699633181
1437,0.06220392882823944,0.05737089365720749
1438,0.053061604499816895,-0.030611593276262283
1439,0.020791947841644287,0.010151540860533714
1440,0.15058866143226624,0.10486620664596558
1441,0.01323123648762703,0.00454284530133009
1442,0.08622022718191147,0.03888951987028122
1443,0.002784794894978404,0.0019180674571543932
1444,0.006781920325011015,0.010757294483482838
1445,0.024837596341967583,0.05892644450068474
1446,0.09360621124505997,0.5772126317024231
1447,0.014345218427479267,0.00509868748486042
1448,0.2189130038022995,0.08767532557249069
1449,-0.15336903929710388,-0.14308258891105652
1450,0.014410290867090225,0.03445789963006973
1451,0.04926609247922897,0.02605462819337845
1452,0.014723535627126694,0.0347711443901062
1453,0.05151497945189476,0.12018045783042908
1454,0.0012763916747644544,0.0004881479253526777
1455,-0.021099543198943138,-0.03421216458082199
1456,0.04130161181092262,0.040462516248226166
1457,0.09464821219444275,0.029236936941742897
1458,-0.17351102828979492,-0.18415142595767975
1459,0.06871312111616135,0.07740498334169388
1460,-0.1584109663963318,-0.1715235859155655
1461,0.012594074010848999,-0.0054351557046175
1462,0.01310309860855341,0.007952318526804447
1463,-0.023121006786823273,-0.027230193838477135
1464,0.006842714734375477,0.010818089358508587
1465,-0.022091252729296684,-0.022879496216773987
1466,0.12957346439361572,0.07008610665798187
1467,-0.06427013128995895,-0.059072136878967285
1468,0.019738100469112396,0.009097694419324398
1469,0.06517398357391357,0.1350056529045105
1470,0.025142503902316093,0.020072080194950104
1471,0.002096962183713913,0.005884211510419846
1472,0.00308095570653677,-0.0005130862118676305
1473,0.09636354446411133,0.05641404166817665
1474,0.1538476198911667,0.10812517255544662
1475,0.03560740500688553,0.04429926723241806
1476,0.0308474563062191,0.38161206245422363
1477,0.09307241439819336,0.08206125348806381
1478,-0.02049943245947361,-0.02321208268404007
1479,0.08320634812116623,-0.06675133109092712
1480,-0.09406012296676636,-0.0862806886434555
1481,0.025889873504638672,0.03579055890440941
1482,0.02217703126370907,0.04239526391029358
1483,0.03601942956447601,0.053488828241825104
1484,-0.05455368012189865,-0.06519408524036407
1485,0.04647129774093628,0.04632415249943733
1486,0.02970484085381031,0.011675611138343811
1487,-0.08509799838066101,-0.07412577420473099
1488,0.129847452044487,0.034404173493385315
1489,0.019420644268393517,0.015311457216739655
1490,-0.020458757877349854,-0.06618121266365051
1491,-0.15473788976669312,-0.15552613139152527
1492,0.12726621329784393,0.07792824506759644
1493,0.027726303786039352,0.030018776655197144
1494,0.010981174185872078,0.003185058943927288
1495,0.02222606912255287,0.17617113888263702
1496,0.023351125419139862,0.025643600150942802
1497,0.08310364186763763,0.05989217758178711
1498,0.0299280546605587,0.008424096740782261
1499,0.025803234428167343,0.1797482967376709
1500,-0.06279771029949188,-0.0720442458987236
1501,-0.06458215415477753,-0.04436391964554787
1502,0.006493058055639267,0.008936747908592224
1503,0.020487206056714058,-0.0010167509317398071
1504,-0.004849049262702465,-0.0078862514346838
1505,-0.0036451276391744614,0.0003302469849586487
1506,0.005349759943783283,-0.002446355763822794
1507,-0.0647040456533432,0.08550794422626495
1508,0.009832516312599182,0.02988012321293354
1509,0.06251807510852814,0.05150691047310829
1510,-0.014874683693051338,-0.004973996430635452
1511,0.002856218023225665,0.0007650306797586381
1512,-0.00025024497881531715,0.003725129645317793
1513,-0.2826027274131775,-0.28346946835517883
1514,-0.004423077218234539,-0.008017119020223618
1515,0.015344468876719475,0.0060979388654232025
1516,0.02347489260137081,0.04965374618768692
1517,0.09441514313220978,0.04708443209528923
1518,-0.06744998693466187,-0.07659541815519333
1519,0.0011524227447807789,-0.000147875864058733
1520,0.001276630093343556,0.0004883863148279488
1521,0.03921707347035408,0.04300432279706001
1522,0.0006464680773206055,-0.0001417756429873407
1523,0.013403421267867088,-0.01705886609852314
1524,0.002064743544906378,-2.644385676831007e-05
1525,-0.023823481053113937,0.009840156883001328
1526,0.018220793455839157,0.05447032302618027
1527,0.017257072031497955,0.004195247311145067
1528,-0.19647842645645142,-0.20162920653820038
1529,0.029953740537166595,0.008449782617390156
1530,-0.03212065249681473,-0.021834202110767365
1531,0.02363184466958046,-0.006830444093793631
1532,0.019642401486635208,0.006580576300621033
1533,-0.03194720298051834,-0.039743319153785706
1534,0.04316318780183792,-0.04051000997424126
1535,0.01228049211204052,0.16622555255889893
1536,0.18732215464115143,0.13798418641090393
1537,-0.030278107151389122,-0.004099253565073013
1538,0.04661254584789276,0.046465400606393814
1539,0.11673390865325928,0.21378257870674133
1540,0.043107178062200546,0.0455508679151535
1541,-0.005663139745593071,-0.014909669756889343
1542,-0.0015085861086845398,-0.006341621279716492
1543,-0.0827879086136818,-0.05018226429820061
1544,-0.06809882819652557,-0.03385631740093231
1545,0.028173400089144707,0.03807408735156059
1546,-0.00680171325802803,-0.0028263386338949203
1547,0.015182738192379475,0.006037305109202862
1548,0.0012055867118760943,0.0003388592740520835
1549,0.003756145481020212,0.0010911235585808754
1550,0.022954683750867844,0.0491335354745388
1551,0.0008974026422947645,0.002555516781285405
1552,0.0042386166751384735,0.008543816395103931
1553,0.05863553285598755,0.0867602750658989
1554,-0.0024411065969616175,-0.0033078340347856283
1555,-0.004296435043215752,-0.0003210604190826416
1556,0.025548236444592476,0.06179776415228844
1557,-0.1509920358657837,-0.16902126371860504
1558,0.05083823204040527,0.02753174677491188
1559,-0.011405665427446365,0.06313174217939377
1560,-0.024883028119802475,-0.025671271607279778
1561,0.025625385344028473,0.019057700410485268
1562,0.024939486756920815,0.027231961488723755
1563,-0.012164639309048653,-0.01295288372784853
1564,-0.31959229707717896,-0.3261599838733673
1565,-0.02197973057627678,-0.02705015428364277
1566,-0.0761287659406662,-0.08180806785821915
1567,-0.03485559672117233,-0.04053490236401558
1568,-0.006951523944735527,-0.02006414532661438
1569,0.010416483506560326,-0.00022392254322767258
1570,-0.02548130415380001,-0.021232007071375847
1571,0.0022936761379241943,0.006542973220348358
1572,0.060555700212717056,0.07985509186983109
1573,0.13132968544960022,0.05594542622566223
1574,0.02568443864583969,0.02053365856409073
1575,-0.12822912633419037,-0.10205026715993881
1576,0.10032553225755692,0.06037602573633194
1577,-0.0044930605217814445,-0.007205710746347904
1578,-0.12013886123895645,-0.1210055872797966
1579,-0.03404670208692551,-0.030071325600147247
1580,0.064757339656353,0.07491003721952438
1581,-0.016174616292119026,-0.018265802413225174
1582,-0.038950033485889435,-0.03909717872738838
1583,0.006481289863586426,0.35724589228630066
1584,-0.007123237010091543,-0.007911480963230133
1585,0.011536292731761932,0.1725141704082489
1586,0.07516729086637497,0.23614516854286194
1587,0.06386510282754898,0.05077757686376572
1588,-0.06965199112892151,-0.07044023275375366
1589,0.03466901555657387,0.004206727724522352
1590,-0.03259040787816048,-0.015121012926101685
1591,-0.00373753160238266,-0.00880795530974865
1592,0.17054423689842224,0.6541506052017212
1593,0.10222537070512772,0.06227586418390274
1594,-0.041972074657678604,-0.047042496502399445
1595,-0.3479742109775543,-0.34716373682022095
1596,0.0026937639340758324,-0.0029855386819690466
1597,-0.01948757842183113,-0.022152600809931755
1598,-0.04349750280380249,-0.04479780048131943
1599,0.05827568098902702,0.06696754693984985
1600,-0.01896074414253235,-0.021051930263638496
1601,0.0040166121907532215,-0.0010690526105463505
1602,-0.03242644667625427,0.0038230828940868378
1603,-0.00765671581029892,-0.012489750981330872
1604,0.10208655148744583,0.062137044966220856
1605,-0.027197297662496567,-0.03130648285150528
1606,0.10426610708236694,0.020592913031578064
1607,-0.15203896164894104,-0.11837533116340637
1608,0.002451346255838871,0.00036015885416418314
1609,-0.14851784706115723,-0.15692810714244843
1610,0.017515504732728004,0.017368359491229057
1611,0.06249202415347099,0.018749287351965904
1612,-0.03397790715098381,-0.0312810018658638
1613,-0.08881825953722,-0.056212615221738815
1614,-0.008384443819522858,-0.011049466207623482
1615,0.033880043774843216,0.03373289853334427
1616,0.026853177696466446,0.03713962435722351
1617,0.0028021985199302435,8.954782970249653e-05
1618,0.18476280570030212,0.03480512648820877
1619,0.08131616562604904,0.15114784240722656
1620,-0.14431774616241455,-0.13911974430084229
1621,-0.0019658696837723255,-0.005559911485761404
1622,-0.047630853950977325,-0.04243285953998566
1623,-0.13921749591827393,-0.14281153678894043
1624,0.006753670051693916,0.010729044675827026
1625,-0.14927078783512115,-0.1500590294599533
1626,-0.029405124485492706,-0.026747683063149452
1627,0.0659731850028038,0.06499413400888443
1628,0.1763121634721756,0.08086888492107391
1629,0.04245663061738014,0.3932212293148041
1630,0.06223677098751068,0.018494032323360443
1631,-0.0018257172778248787,0.00337227713316679
1632,0.06222738325595856,-0.02144581452012062
1633,0.04890139400959015,0.06637078523635864
1634,0.08242162317037582,0.07141046226024628
1635,0.0022788094356656075,0.006584009621292353
1636,0.05166526511311531,0.04676232859492302
1637,0.011660834774374962,0.021947283297777176
1638,-0.05074862390756607,-0.05434266850352287
1639,0.07231646776199341,0.03236696496605873
1640,0.007305542007088661,0.004640520084649324
1641,-0.008526391349732876,-0.013612056151032448
1642,0.004581655375659466,0.001544453902170062
1643,0.05609535798430443,0.12476083636283875
1644,0.025658536702394485,0.020588112995028496
1645,-0.05039851740002632,-0.05546893924474716
1646,-0.04804868996143341,-0.05013987794518471
1647,0.1257866472005844,0.16002915799617767
1648,-0.029154371470212936,-0.031867023557424545
1649,0.022052131593227386,0.024344606325030327
1650,0.0510973185300827,0.09400828182697296
1651,-0.08558853715658188,-0.1160508245229721
1652,0.044789623469114304,0.053481485694646835
1653,0.293594092130661,0.8875358700752258
1654,-0.016771506518125534,0.017317339777946472
1655,0.10157162696123123,0.08262699097394943
1656,-0.2859307527542114,-0.28073275089263916
1657,0.003701097797602415,0.0009884471073746681
1658,0.00934459175914526,0.020316816866397858
1659,-0.009441394358873367,-0.006744489073753357
1660,0.001418447121977806,0.03508208692073822
1661,0.0698888748884201,0.13972054421901703
1662,0.024038320407271385,0.01747063547372818
1663,-0.05336152762174606,-0.04238930344581604
1664,0.05894747003912926,0.0870722085237503
1665,-0.03358379751443863,-0.05252843350172043
1666,0.03459148108959198,0.01656225137412548
1667,-0.052592892199754715,-0.04993544891476631
1668,0.015553264878690243,0.006407831329852343
1669,-0.0654590055346489,-0.0675501897931099
1670,-0.018296368420124054,-0.01663825288414955
1671,-0.0011982955038547516,-0.010343728587031364
1672,-0.02527311071753502,-0.026139838621020317
1673,0.019923914223909378,0.17386898398399353
1674,0.003251437097787857,0.00310429185628891
1675,0.014840674586594105,0.005594143643975258
1676,-0.00036830268800258636,0.019849931821227074
1677,0.008083241060376167,0.00504603935405612
1678,0.04165369272232056,0.0408145971596241
1679,-0.05614296719431877,-0.05693121254444122
1680,-0.007854396477341652,-0.014422081410884857
1681,0.007392944302409887,0.0027262186631560326
1682,-0.04678930342197418,-0.026741698384284973
1683,0.031219329684972763,0.18516439199447632
1684,0.013958432711660862,0.0502079613506794
1685,-0.05203942582011223,-0.049381982535123825
1686,-0.0073318155482411385,-0.008198542520403862
1687,0.030553091317415237,0.04985247924923897
1688,-0.0038813871797174215,-0.004748114384710789
1689,0.0010643573477864265,-0.001972844358533621
1690,0.07676707208156586,0.011355794966220856
1691,-0.0025331436190754175,0.0001637618988752365
1692,0.00794976670295,-0.0007386244833469391
1693,-0.08018454909324646,-0.10349103063344955
1694,-0.08155923336744308,-0.08254749327898026
1695,0.00048771477304399014,-0.001603472512215376
1696,0.021498490124940872,0.05774801969528198
1697,-0.07081206887960434,-0.07352472096681595
1698,0.04400818049907684,0.06147757172584534
1699,0.016211630776524544,0.0362592376768589
1700,0.032857537269592285,0.05409371852874756
1701,0.012258653528988361,0.03247688710689545
1702,-0.005491334479302168,-0.0062795779667794704
1703,0.09147259593009949,0.08046143501996994
1704,-0.6922093033790588,-0.6930760145187378
1705,0.03155402094125748,0.02760276198387146
1706,0.001615277025848627,0.006813271436840296
1707,0.10467993468046188,0.08573529869318008
1708,0.0030726767145097256,0.00036002614069730043
1709,0.04327181726694107,0.003322310745716095
1710,-0.11801522970199585,-0.08176569640636444
1711,0.029576517641544342,0.025625258684158325
1712,0.014638043940067291,0.001550517976284027
1713,0.019797923043370247,0.01584666408598423
1714,-0.24733562767505646,-0.2565821409225464
1715,-0.029093775898218155,-0.034164197742938995
1716,0.05455554649233818,0.05699923634529114
1717,-0.07539012283086777,-0.06441789865493774
1718,0.0015512239187955856,-0.004128078930079937
1719,0.00933531578630209,0.004249651450663805
1720,0.13041150569915771,0.08468905836343765
1721,-0.08227980136871338,-0.09142523258924484
1722,0.05804802477359772,0.010717317461967468
1723,-0.014147636480629444,-0.008949642069637775
1724,0.007205318659543991,0.0021196540910750628
1725,-0.01839088276028633,-0.02407018467783928
1726,0.2085697501897812,0.1131264716386795
1727,-0.018065042793750763,-0.04852733016014099
1728,-0.06804277747869492,-0.03543713316321373
1729,0.010238351300358772,0.012530826032161713
1730,0.11706157773733139,-0.03289610520005226
1731,-0.020943792536854744,-0.024537835270166397
1732,0.19250482320785522,0.2932450771331787
1733,0.06160341203212738,0.03423721343278885
1734,0.03821325674653053,0.010847054421901703
1735,0.0009158877655863762,-0.0017967629246413708
1736,0.10248236358165741,0.08353772759437561
1737,0.02263042889535427,0.04284866154193878
1738,0.054117701947689056,0.049284666776657104
1739,-0.05115276202559471,-0.04684756323695183
1740,-0.02969600260257721,-0.04033640772104263
1741,0.002274078084155917,0.0014073506463319063
1742,0.002509164623916149,-0.0005280370824038982
1743,0.011756427586078644,0.03299260884523392
1744,0.016499491408467293,0.007252960465848446
1745,-0.17844466865062714,-0.18351508677005768
1746,0.004596978425979614,-0.008464846760034561
1747,-0.06470242142677307,-0.062044981867074966
1748,-0.00317767565138638,-0.005268862936645746
1749,-0.03290000557899475,-0.02892462909221649
1750,-0.18947339057922363,-0.18677648901939392
1751,0.36343634128570557,0.46417659521102905
1752,-0.00574047677218914,-0.010826141573488712
1753,0.024728646501898766,0.028515895828604698
1754,0.016881464049220085,0.008471201173961163
1755,0.0034107619430869818,0.005068875849246979
1756,-0.1265752911567688,-0.13721568882465363
1757,0.04006717726588249,0.04251086711883545
1758,-0.0020686134230345488,-0.0029353408608585596
1759,0.01866917684674263,0.0055565559305250645
1760,0.15571367740631104,0.10999123007059097
1761,-0.057270199060440063,-0.0469837486743927
1762,-6.963964551687241e-07,0.032604947686195374
1763,-0.02623859792947769,0.002106867730617523
1764,0.1042972207069397,0.02062402479350567
1765,-0.04162362217903137,0.1193542554974556
1766,0.007432699203491211,0.04152154549956322
1767,-0.12876620888710022,-0.09251667559146881
1768,0.02042940817773342,0.002400178462266922
1769,-0.010230300016701221,-0.01802641525864601
1770,0.00138958974275738,-0.0007015976007096469
1771,-0.11223219335079193,-0.1209205836057663
1772,0.051493894308805466,0.05393758416175842
1773,0.0051438575610518456,0.0004771314561367035
1774,-0.006494574248790741,0.021630167961120605
1775,-0.04121125116944313,-0.04219950735569
1776,-0.011558123864233494,-0.012424850836396217
1777,0.13587112724781036,0.060486868023872375
1778,-0.011701571755111217,-0.012568298727273941
1779,0.0038456881884485483,0.0011330374982208014
1780,-0.02151765674352646,-0.022384384647011757
1781,0.0017381836660206318,-0.00035300367744639516
1782,-0.035265274345874786,-0.03880720213055611
1783,0.15582525730133057,0.11010280251502991
1784,0.026595143601298332,0.020027458667755127
1785,0.0244308952242136,0.017863210290670395
1786,0.0010946192778646946,0.0003063755575567484
1787,0.07398103177547455,0.03798874467611313
1788,0.10003796964883804,0.016364770010113716
1789,0.08257798850536346,0.0694904625415802
1790,0.001180110964924097,-0.0009110763785429299
1791,-0.005681395530700684,-0.0004834011197090149
1792,0.05150884389877319,0.09441980719566345
1793,-0.0018839966505765915,-0.010294259525835514
1794,-0.20632050931453705,-0.2071872502565384
1795,-0.2356160432100296,-0.20943719148635864
1796,0.13743460178375244,0.06205035001039505
1797,0.035476088523864746,0.11001349240541458
1798,-0.07641316205263138,-0.07121516764163971
1799,0.007319510914385319,-0.0033208951354026794
1800,-0.3928509056568146,-0.3905584514141083
1801,0.023661905899643898,0.01859148219227791
1802,-0.0071859098970890045,-0.02868986688554287
1803,-0.1597510725259781,-0.16105136275291443
1804,0.0178605318069458,0.01431860588490963
1805,-0.11924107372760773,-0.13235369324684143
1806,0.023131858557462692,0.014721596613526344
1807,0.00649476470425725,0.0008154620882123709
1808,0.022920437157154083,0.05658407509326935
1809,-0.0843428522348404,-0.087055504322052
1810,0.05756272375583649,0.013819986954331398
1811,-0.013729386031627655,0.056102290749549866
1812,-0.051248714327812195,-0.05591544136404991
1813,0.02208649553358555,0.04230472818017006
1814,0.04731230065226555,0.06478169560432434
1815,0.006403766572475433,0.010379141196608543
1816,-0.013014485128223896,-0.014002741314470768
1817,0.004791249521076679,0.009096450172364712
1818,-0.01538822427392006,0.005847956985235214
1819,-0.047288376837968826,-0.07059486210346222
1820,0.02581365406513214,0.0043096961453557014
1821,0.040418460965156555,0.03646720200777054
1822,0.0025941093917936087,0.0017273820703849196
1823,0.17020897567272186,0.2672576308250427
1824,0.01114126667380333,-0.012165218591690063
1825,0.0633191391825676,0.17060062289237976
1826,-0.13299807906150818,-0.1286928802728653
1827,0.022310800850391388,0.02147170528769493
1828,0.1079305037856102,0.5818113684654236
1829,-0.034023549407720566,-0.013805314898490906
1830,0.007191723212599754,0.0021212995052337646
1831,-0.25222790241241455,-0.2579072117805481
1832,0.0462644100189209,0.04611726477742195
1833,0.06416572630405426,0.07431842386722565
1834,-0.044023118913173676,-0.03305089473724365
1835,-0.12526224553585052,-0.13033266365528107
1836,0.0037259403616189957,-0.0013597244396805763
1837,0.15578371286392212,0.09629637002944946
1838,-0.0046343510039150715,-0.002976236864924431
1839,0.19136103987693787,0.14202307164669037
1840,0.007553069852292538,0.011802366934716702
1841,0.0057864682748913765,0.00010716565884649754
1842,0.009557646699249744,0.0060157207772135735
1843,-0.02390456199645996,-0.003686327487230301
1844,0.024368269369006157,0.019217489287257195
1845,0.054034944623708725,0.07150433957576752
1846,0.06310182809829712,0.05209066718816757
1847,-0.018775124102830887,-0.023441851139068604
1848,0.0036472640931606293,0.0009822421707212925
1849,-0.00281352992169559,-0.00015608826652169228
1850,-0.014781015925109386,-0.015769273042678833
1851,-0.05171743407845497,-0.05680309981107712
1852,0.01858365908265114,0.052672505378723145
1853,0.06470318883657455,0.07339505106210709
1854,0.0035693994723260403,0.0008567486656829715
1855,-0.03416065871715546,-0.035027384757995605
1856,-0.06778309494256973,-0.07173435389995575
1857,0.04693535342812538,0.04937904328107834
1858,0.012277817353606224,0.011289561167359352
1859,0.041195403784513474,0.20217327773571014
1860,-0.0037235398776829243,-0.0020654257386922836
1861,0.01909858174622059,0.005985961761325598
1862,-0.0009751759935170412,-0.003687826683744788
1863,-0.015918869525194168,-0.011943495832383633
1864,0.15030136704444885,0.1045789122581482
1865,-0.06737945228815079,-0.06468254327774048
1866,-0.030726604163646698,-0.032817792147397995
1867,0.09032293409109116,0.16015461087226868
1868,0.08367961645126343,0.06473498046398163
1869,0.02494611218571663,0.0461822934448719
1870,-0.149936243891716,-0.15561553835868835
1871,0.004985980689525604,0.11226745694875717
1872,0.07850464433431625,-0.005168553441762924
1873,-0.2073257714509964,-0.20819251239299774
1874,-0.4503783881664276,-0.45605769753456116
1875,0.028788331896066666,0.048087719827890396
1876,0.03749262914061546,0.041279878467321396
1877,0.045079391449689865,0.11374486982822418
1878,0.15138494968414307,0.6349913477897644
1879,0.06109605357050896,0.03372985124588013
1880,-0.06533391773700714,-0.06267648190259933
1881,-0.2459244728088379,-0.2489616721868515
1882,-0.0858442485332489,-0.06562601029872894
1883,0.07454369217157364,0.2355215698480606
1884,-0.026666678488254547,-0.0446959063410759
1885,0.0313103161752224,0.009806360118091106
1886,-0.17527827620506287,-0.16430604457855225
1887,-0.13347066938877106,-0.12916547060012817
1888,0.14312514662742615,0.08363780379295349
1889,0.06636542081832886,0.22734329104423523
1890,0.0865783765912056,0.03924766927957535
1891,0.14503279328346252,0.04958950728178024
1892,0.20295549929141998,0.07171781361103058
1893,-0.031124509871006012,-0.035957545042037964
1894,0.0005355067551136017,0.03419914469122887
1895,0.02862710878252983,0.03852779418230057
1896,0.05665961652994156,0.01291687972843647
1897,0.06856388598680496,0.0772557482123375
1898,-0.007626466453075409,-0.012696890160441399
1899,0.004060330335050821,0.008035704493522644
1900,-0.5016326904296875,-0.505226731300354
1901,0.17422771453857422,0.6578341126441956
1902,-0.03704182431101799,-0.03434491902589798
1903,-0.01358501985669136,-0.014885319396853447
1904,0.017860934138298035,0.0515245720744133
1905,-0.009468401782214642,0.02313724346458912
1906,0.09031590074300766,0.16014757752418518
1907,0.062438495457172394,0.07113035768270493
1908,0.01504467986524105,0.16898974776268005
1909,-0.2328755110502243,-0.23302266001701355
1910,0.023174770176410675,0.014764507301151752
1911,0.03279057517647743,0.18673564493656158
1912,-0.008140035904943943,-0.011177238076925278
1913,0.06425829231739044,0.07295015454292297
1914,0.0012814919464290142,-0.0013835299760103226
1915,0.013220585882663727,0.08188606798648834
1916,-0.060037337243556976,-0.06872572749853134
1917,0.055901236832141876,0.0752006247639656
1918,0.007975839078426361,-0.005136781372129917
1919,-0.25781241059303284,-0.24684017896652222
1920,0.032116830348968506,0.18606190383434296
1921,0.0572073869407177,0.029841184616088867
1922,0.08239487558603287,0.1522265523672104
1923,0.13859891891479492,0.17284142971038818
1924,-0.008540102280676365,-0.012134144082665443
1925,-0.003514457494020462,0.0016835369169712067
1926,0.030480733141303062,0.032773207873106
1927,-0.9000226259231567,-0.8977301716804504
1928,-0.28246229887008667,-0.2772642970085144
1929,0.01543225347995758,0.006743862759321928
1930,-0.17481330037117004,-0.18787512183189392
1931,0.03947347402572632,0.0355222150683403
1932,0.012670290656387806,0.007599866949021816
1933,0.10795899480581284,0.5818398594856262
1934,0.012422451749444008,0.004626335576176643
1935,-0.00021099671721458435,-0.023517481982707977
1936,0.02428838610649109,0.09295386075973511
1937,0.030698200687766075,0.009194244630634785
1938,0.06122142821550369,0.021271921694278717
1939,-0.12599869072437286,-0.12434057891368866
1940,0.04604785889387131,0.20702573657035828
1941,-0.009750044904649258,-0.017546160146594048
1942,-0.39490315318107605,-0.4040485918521881
1943,0.05276823788881302,0.04786530137062073
1944,-0.020276077091693878,-0.041780032217502594
1945,-0.1550680547952652,-0.15081876516342163
1946,-0.12256265431642532,-0.12465383857488632
1947,0.041457969695329666,0.04061887413263321
1948,-0.35414406657218933,-0.41955533623695374
1949,0.007915129885077477,0.04157876968383789
1950,0.049478527158498764,0.15676000714302063
1951,0.011484187096357346,0.007375000044703484
1952,0.011598371900618076,0.04784790053963661
1953,0.15566493570804596,0.1099424809217453
1954,0.13941556215286255,0.06403131783008575
1955,-0.0070242914371192455,-0.007812535390257835
1956,0.020817315205931664,0.007755490485578775
1957,-0.055500730872154236,-0.052803825587034225
1958,-0.006253078114241362,-0.007041321601718664
1959,-0.0036925477907061577,-0.00937185063958168
1960,0.004799423739314079,0.02501765824854374
1961,-0.056652456521987915,-0.06976507604122162
1962,-0.006373147945851088,-0.0020679477602243423
1963,-0.012959525920450687,0.019646119326353073
1964,-0.008957049809396267,-0.011994251981377602
1965,0.07477956265211105,0.027448855340480804
1966,0.018738947808742523,0.0056771221570670605
1967,-0.062127113342285156,-0.041908878833055496
1968,-0.19478079676628113,-0.21281003952026367
1969,0.02660873346030712,0.020041048526763916
1970,0.030836239457130432,-0.052836958318948746
1971,-0.17421039938926697,-0.17499864101409912
1972,-0.5295487642288208,-0.5268913507461548
1973,-0.01912250556051731,-0.01998923346400261
1974,0.06244756281375885,0.049360036849975586
1975,0.031508125364780426,0.010004169307649136
1976,0.05017431080341339,0.026867825537919998
1977,0.024310030043125153,0.04360941797494888
1978,0.03637347370386124,0.03553437814116478
1979,0.06489772349596024,0.060064688324928284
1980,-0.23215782642364502,-0.22695982456207275
1981,0.01264426950365305,0.00484815426170826
1982,0.10257398337125778,0.08362934738397598
1983,-0.0031912140548229218,0.0005960352718830109
1984,0.025630053132772446,0.10016746073961258
1985,0.06083543598651886,0.05985638499259949
1986,0.05894222483038902,0.08706697076559067
1987,0.0023867804557085037,0.0015200530178844929
1988,0.014589107595384121,0.013600851409137249
1989,-0.06980212032794952,-0.07064121961593628
1990,0.001026434125378728,-0.001686216564849019
1991,0.15330049395561218,0.10757803916931152
1992,0.07925276458263397,0.056041304022073746
1993,0.02451017126441002,0.019359391182661057
1994,0.16119126975536346,0.06574799120426178
1995,-0.0030360675882548094,-0.005127254873514175
1996,0.0018752329051494598,0.00965467095375061
1997,-0.006159369833767414,-0.007026096805930138
1998,0.07326927781105042,0.14310094714164734
1999,-0.008026955649256706,-0.006368841044604778
2000,0.010817179456353188,0.0067079924046993256
2001,-0.05304707959294319,-0.05391380563378334
2002,0.07210531830787659,0.036113034933805466
2003,0.0737881064414978,0.23476597666740417
2004,-0.02573658898472786,-0.014764364808797836
2005,-0.04373995587229729,-0.04881037771701813
2006,0.05270940065383911,0.12137487530708313
2007,0.017754733562469482,0.04393358528614044
2008,0.06801781803369522,0.057006657123565674
2009,-0.0033541738521307707,-0.0006572683341801167
2010,-0.22700321674346924,-0.24006503820419312
2011,0.07615423202514648,0.1459859162569046
2012,0.04979226738214493,0.07813773304224014
2013,0.042380191385746,0.01907370612025261
2014,-0.14149385690689087,-0.22516705095767975
2015,0.12097001820802689,0.058688901364803314
2016,-0.014977063052356243,-0.018014265224337578
2017,0.016449004411697388,0.026349693536758423
2018,0.030889302492141724,-0.052783895283937454
2019,-0.009571269154548645,-0.013165310956537724
2020,0.03248309716582298,0.053719278424978256
2021,0.01107044517993927,-0.04841690510511398
2022,-0.10294613242149353,-0.10801655054092407
2023,-0.011877449229359627,-0.013968637213110924
2024,-0.06979750096797943,-0.07636518776416779
2025,-0.0767073780298233,-0.07937239855527878
2026,-0.12297707051038742,-0.10174088925123215
2027,-0.01043565571308136,0.023653190582990646
2028,-0.21601428091526031,-0.22258196771144867
2029,0.08214758336544037,-0.00152561254799366
2030,0.04076268523931503,0.044549934566020966
2031,-0.06480145454406738,-0.06566818058490753
2032,0.028869619593024254,0.03131330758333206
2033,0.014318256638944149,0.010209069587290287
2034,0.056573282927274704,0.012830546125769615
2035,0.00047815049765631557,-0.00031009322265163064
2036,0.018991056829690933,0.010580794885754585
2037,0.015309110283851624,-0.00799737498164177
2038,-0.31632184982299805,-0.3120725452899933
2039,-0.004562061280012131,-0.005428789183497429
2040,0.004135793074965477,-0.008926032111048698
2041,-0.02572823129594326,-0.02844088152050972
2042,-0.11753566563129425,-0.13064828515052795
2043,0.025393303483724594,0.01882561855018139
2044,0.0007462881621904671,0.0015567430527880788
2045,0.008748222142457962,0.04283706843852997
2046,0.012919409200549126,0.032967016100883484
2047,0.15582358837127686,0.1101011335849762
2048,-0.11929178237915039,-0.12843720614910126
2049,0.17045895755290985,0.12472322583198547
2050,0.05401236191391945,0.030705876648426056
2051,-0.2198827564716339,-0.25034505128860474
2052,0.050222840160131454,0.014230556786060333
2053,-0.3764787018299103,-0.4202214479446411
2054,0.015989448875188828,0.007579185999929905
2055,-0.05635949969291687,-0.05370205640792847
2056,0.012589506804943085,-0.05282176658511162
2057,-0.0764450654387474,-0.0737481564283371
2058,0.044418610632419586,0.04427146166563034
2059,0.20533835887908936,0.07410068064928055
2060,-0.0018161882180720568,-0.004528839141130447
2061,-0.0005180607549846172,0.0011400533840060234
2062,0.0018398500978946686,-0.003230573609471321
2063,-0.05846310406923294,-0.06257229298353195
2064,0.058223430067300797,0.010892722755670547
2065,0.046034932136535645,0.07438039779663086
2066,-0.13074102997779846,-0.1316077709197998
2067,-0.048407573252916336,-0.04919581860303879
2068,0.009411603212356567,0.004325938876718283
2069,-0.021723471581935883,-0.024760672822594643
2070,-0.06467443704605103,-0.05477374792098999
2071,-0.004153713583946228,0.10312776267528534
2072,-0.05844515562057495,-0.05465790629386902
2073,-0.09756843000650406,-0.16297970712184906
2074,0.02447940781712532,0.06072893366217613
2075,0.00061096774879843,-0.00017727597150951624
2076,0.05689886957406998,0.06559073179960251
2077,0.03063393011689186,0.184578999876976
2078,-0.294536292552948,-0.30233240127563477
2079,-0.009947555139660835,0.0226580910384655
2080,-0.0060334717854857445,-0.011712774634361267
2081,-0.004235478118062019,-0.009386258199810982
2082,0.006018819287419319,0.00033951643854379654
2083,0.03166629746556282,0.052902478724718094
2084,0.01486160233616829,0.014022506773471832
2085,0.017724517732858658,0.17870239913463593
2086,-0.016279015690088272,-0.017067259177565575
2087,-0.07671157270669937,-0.07769983261823654
2088,-0.03721080720424652,-0.04645733907818794
2089,-0.09993798285722733,-0.09563277661800385
2090,-0.0035437941551208496,-0.009223097003996372
2091,-0.07054904848337173,-0.07414308935403824
2092,0.1421472728252411,0.0667630136013031
2093,0.2507699429988861,0.3515101969242096
2094,-0.039431601762771606,-0.030739739537239075
2095,0.0005837960634380579,0.003280701581388712
2096,0.18587130308151245,0.035913627594709396
2097,0.021388214081525803,0.04160644859075546
2098,0.024551358073949814,0.0347040556371212
2099,0.007869427092373371,0.012118724174797535
2100,0.01560562290251255,0.03565322980284691
2101,0.033196400851011276,0.028293464332818985
2102,-0.02021131105720997,-0.009924862533807755
2103,-0.005485154688358307,-0.0028277128003537655
2104,0.05530375614762306,-0.028369441628456116
2105,0.05350121855735779,0.026135016232728958
2106,-0.007253281772136688,-0.028757238760590553
2107,0.059631865471601486,0.07893124967813492
2108,0.12376279383897781,0.12278374284505844
2109,0.00265028839930892,-0.002435376401990652
2110,0.027388228103518486,0.022237448021769524
2111,0.002673844574019313,0.000582657172344625
2112,-0.007834304124116898,0.14611075818538666
2113,-0.011005726642906666,-0.018801841884851456
2114,-0.06147982180118561,-0.06507386267185211
2115,-0.06470225006341934,-0.05601038783788681
2116,0.025676179677248,0.02060575596988201
2117,-0.018654610961675644,-0.04015856981277466
2118,0.002239619381725788,0.000148432154674083
2119,0.030993148684501648,0.012963918969035149
2120,0.004112032242119312,0.005770146381109953
2121,0.005526804365217686,0.009502178989350796
2122,0.021850790828466415,0.00878896564245224
2123,-7.408671081066132e-05,-0.008762477897107601
2124,0.048929378390312195,0.021563177928328514
2125,-0.001741115003824234,0.034508414566516876
2126,-0.2678529620170593,-0.2568807303905487
2127,0.08922319114208221,0.23943518102169037
2128,0.055447936058044434,0.12411341071128845
2129,-0.10388558357954025,-0.10118867456912994
2130,-0.0978918969631195,-0.10568801313638687
2131,-0.0028075575828552246,0.040103405714035034
2132,0.02006976306438446,0.030222460627555847
2133,-0.36692437529563904,-0.36963704228401184
2134,0.007924658246338367,0.003257932374253869
2135,-0.012758289463818073,-0.01484947744756937
2136,-0.044492609798908234,-0.03420615941286087
2137,-0.03307195007801056,-0.035163138061761856
2138,0.00614948570728302,-0.004490920342504978
2139,-0.17890191078186035,-0.19198942184448242
2140,0.0903867557644844,0.043056048452854156
2141,0.03407355397939682,0.14135503768920898
2142,0.04517042636871338,0.055323123931884766
2143,0.0429823100566864,0.03814927488565445
2144,-0.0955938845872879,-0.09161851555109024
2145,-0.015081498771905899,-0.015948226675391197
2146,-0.033372994512319565,-0.03416123986244202
2147,0.016464412212371826,0.011393989436328411
2148,-0.04045502841472626,-0.029482804238796234
2149,-0.003696204163134098,-0.00937550701200962
2150,-0.0066615259274840355,-0.007528252899646759
2151,-0.07126101106405258,-0.06856410205364227
2152,0.08380559831857681,0.07279443740844727
2153,0.025613876059651375,0.020463095977902412
2154,0.06687462329864502,0.0308823361992836
2155,0.022471686825156212,0.04268991947174072
2156,0.021532412618398666,0.016381632536649704
2157,-0.039097853004932404,-0.012919001281261444
2158,-0.31561875343322754,-0.29557114839553833
2159,0.009347712621092796,0.004262047819793224
2160,0.03226828947663307,0.010764330625534058
2161,-0.05517915263772011,-0.054368700832128525
2162,-0.08726166933774948,-0.082956463098526
2163,0.050437115132808685,0.06790651381015778
2164,-0.012115564197301865,-0.010457449592649937
2165,-0.6299993395805359,-0.6190270781517029
2166,-0.10596353560686111,-0.10675177723169327
2167,-0.00042429566383361816,-0.004375554621219635
2168,-0.014857965521514416,-0.009659971110522747
2169,-0.09204031527042389,-0.10118575394153595
2170,0.05886824056506157,-0.02480495721101761
2171,0.016912925988435745,0.00766639644280076
2172,0.003770210314542055,0.005428324453532696
2173,0.024550598114728928,0.06746156513690948
2174,0.11206881701946259,0.14631132781505585
2175,-0.19920119643211365,-0.207889586687088
2176,-0.14356961846351624,-0.07373793423175812
2177,0.19678935408592224,0.04683167487382889
2178,-0.1356780230998993,-0.1571819931268692
2179,0.05605448782444,0.012311750091612339
2180,0.03882735222578049,0.03487609326839447
2181,-0.024410106241703033,-0.0322062224149704
2182,0.024366287514567375,0.05845513194799423
2183,0.026793066412210464,0.008763836696743965
2184,-0.0004465728998184204,0.00733286514878273
2185,-0.0012581618502736092,-0.006937464699149132
2186,-0.01898978278040886,-0.013791787438094616
2187,-0.004091200884431601,-0.004879444371908903
2188,0.15544886887073517,0.10972641408443451
2189,0.016439486294984818,0.012897560372948647
2190,0.009162798523902893,0.005211539566516876
2191,0.006051721982657909,0.01002709660679102
2192,0.022596361115574837,0.056685205549001694
2193,-0.019700106233358383,0.013963531702756882
2194,-0.21289785206317902,-0.22204327583312988
2195,-0.0021744519472122192,0.07236295938491821
2196,0.03568189963698387,0.031730640679597855
2197,-0.003025401383638382,-0.009593086317181587
2198,0.06919196993112564,0.04182576388120651
2199,-0.02827329933643341,-0.11194649338722229
2200,0.13757279515266418,0.062188539654016495
2201,0.003752499120309949,0.036358144134283066
2202,-0.03759255260229111,-0.016356371343135834
2203,-0.012581780552864075,-0.013448507525026798
2204,0.0014816224575042725,-0.00419768039137125
2205,-0.17615441977977753,-0.17974846065044403
2206,0.09792707860469818,0.0024838000535964966
2207,-0.007660534232854843,-0.03812282159924507
2208,-0.006148865446448326,-0.011234530247747898
2209,0.052730534225702286,0.005399826914072037
2210,0.06635609269142151,0.13618776202201843
2211,0.06711594015359879,0.031123656779527664
2212,0.015844112262129784,0.006597581785172224
2213,-0.0008718915050849319,-0.001660135225392878
2214,0.005115000531077385,0.025333235040307045
2215,2.452622413635254,1.6529356241226196
2216,0.08673293143510818,0.07364540547132492
2217,-0.0024494065437465906,-0.0033161339815706015
2218,-0.0969540998339653,-0.06434845924377441
2219,-0.024795887991786003,-0.022098980844020844
2220,0.012495968490839005,0.04658481478691101
2221,0.03762646019458771,0.14490793645381927
2222,-0.02170446887612343,-0.034766294062137604
2223,0.040951918810606,0.040112823247909546
2224,-0.031132351607084274,-0.02016012743115425
2225,0.017377156764268875,0.008688765577971935
2226,-0.04040505737066269,-0.04119330272078514
2227,0.009697780013084412,0.0019016643054783344
2228,0.04296604171395302,0.05074547976255417
2229,-0.013415067456662655,-0.015506255440413952
2230,0.015739411115646362,0.002626791363582015
2231,0.06033497303724289,0.22131285071372986
2232,0.0149614242836833,0.005714893341064453
2233,-0.013746109791100025,-0.015837296843528748
2234,-0.7375715374946594,-0.7422382831573486
2235,0.0545949712395668,0.05703866109251976
2236,-0.008847631514072418,-0.011560281738638878
2237,0.03357939422130585,0.015550164505839348
2238,-0.030419977381825447,-0.03120822086930275
2239,0.01444917917251587,-0.00358005054295063
2240,0.03878799080848694,0.011421788483858109
2241,0.007911666296422482,0.0032449401915073395
2242,-0.002386275678873062,0.01884990558028221
2243,0.062205132097005844,0.034838929772377014
2244,0.06193966045975685,0.07063151895999908
2245,0.0008556661196053028,-0.00044463248923420906
2246,-0.02577117085456848,-0.03418143466114998
2247,0.11222786456346512,0.03684361279010773
2248,-0.5671694874763489,-0.5737371444702148
2249,-0.035823922604322433,-0.03669064864516258
2250,-0.049765028059482574,-0.029717423021793365
2251,-0.02575824037194252,0.006847403943538666
2252,-0.05004064738750458,-0.02999304234981537
2253,-0.14924895763397217,-0.16233649849891663
2254,-0.014470222406089306,-0.011773317120969296
2255,-0.02106556110084057,-0.016760360449552536
2256,0.015996910631656647,0.05008575692772865
2257,-0.029704809188842773,-0.03365606814622879
2258,0.03714865446090698,0.0654941201210022
2259,0.15448640286922455,0.0949990525841713
2260,0.0031328327022492886,0.0004201820702292025
2261,-0.028277454897761345,-0.03484513983130455
2262,-0.0421355701982975,-0.050545834004879
2263,0.3510338366031647,0.45177409052848816
2264,-0.00015377032104879618,-0.0009420140413567424
2265,-0.1203116774559021,-0.11511368304491043
2266,0.026748523116111755,0.021845586597919464
2267,-0.05198569595813751,-0.09931640326976776
2268,-0.02918870933353901,-0.02997695282101631
2269,0.0011720919283106923,0.000383848266210407
2270,0.02050769329071045,0.016398506239056587
2271,-0.03427493944764137,-0.029076945036649704
2272,0.03953850641846657,0.18975049257278442
2273,0.010592581704258919,-0.0025200387462973595
2274,-0.07460247725248337,-0.05530308932065964
2275,0.1548241674900055,0.10910170525312424
2276,0.0814390629529953,0.07042790204286575
2277,-0.07309690862894058,-0.07396363466978073
2278,-0.41035619378089905,-0.4063808023929596
2279,-0.16949644684791565,-0.16570919752120972
2280,-0.14109355211257935,-0.1462443321943283
2281,0.004763743840157986,0.0017265419010072947
2282,0.01783032715320587,-0.022119179368019104
2283,0.085382379591465,0.04543287307024002
2284,-0.016244694590568542,-0.029306519776582718
2285,0.056182511150836945,0.08430725336074829
2286,0.07479973882436752,0.2357776165008545
2287,-0.0024036839604377747,-0.005945609882473946
2288,0.17120502889156342,0.2682536840438843
2289,0.01914142072200775,0.0472661629319191
2290,0.13046330213546753,0.12948425114154816
2291,0.07840539515018463,0.08855809271335602
2292,0.13862526416778564,0.09290280938148499
2293,-0.04051181674003601,-0.04322446882724762
2294,0.004878540523350239,0.008853915147483349
2295,0.01960495114326477,0.040841132402420044
2296,0.011526200920343399,0.010537944734096527
2297,-0.1060129702091217,-0.1033555343747139
2298,-0.07713807374238968,-0.04453242942690849
2299,0.0021150766406208277,-0.0005975740496069193
2300,-0.0556277260184288,-0.05137842893600464
2301,-0.04223955050110817,-0.04302779585123062
2302,0.013086294755339622,0.023372743278741837
2303,-0.01712162047624588,0.00309661403298378
2304,0.012017029337584972,0.0110287731513381
2305,0.06414444744586945,0.036778245121240616
2306,-0.07836461067199707,-0.003827199339866638
2307,0.008728723973035812,0.019015172496438026
2308,0.0009389608167111874,0.0036358663346618414
2309,-0.09732267260551453,-0.09566456079483032
2310,-0.09690975397825241,-0.07073090225458145
2311,-0.5059562921524048,-0.4859086871147156
2312,0.022902965545654297,-0.02083977311849594
2313,0.06914762407541275,0.04178142547607422
2314,0.1292753368616104,-0.0019623413681983948
2315,0.013021976687014103,-9.064376354217529e-05
2316,-0.020416082814335823,-0.02609538473188877
2317,-0.3133411407470703,-0.295871764421463
2318,0.03022800013422966,0.008724043145775795
2319,-0.19796942174434662,-0.21108204126358032
2320,-0.042858440428972244,-0.04372516646981239
2321,-0.056436024606227875,-0.06152169033885002
2322,0.05624067038297653,0.06639336794614792
2323,0.07486715912818909,0.08501985669136047
2324,-0.024064624682068825,-0.014163937419652939
2325,-0.02452673204243183,-0.004479125142097473
2326,0.027193836867809296,0.022043056786060333
2327,-0.008132915943861008,-0.009433213621377945
2328,0.012788664549589157,0.008679477497935295
2329,-0.09033884108066559,-0.015801429748535156
2330,0.039883021265268326,0.04367027059197426
2331,0.02838851884007454,0.0386749692261219
2332,-0.034464284777641296,-0.03954995051026344
2333,0.061839088797569275,0.034472886472940445
2334,0.051087070256471634,0.059778932482004166
2335,0.009800169616937637,0.00896107405424118
2336,-0.02000413089990616,-0.020870858803391457
2337,0.006392765790224075,0.0007134631741791964
2338,0.04647215083241463,-0.03720104694366455
2339,0.0011147456243634224,0.0038116511423140764
2340,-0.004083182197064161,0.00022201798856258392
2341,0.06779569387435913,0.06289275735616684
2342,0.07577146589756012,0.06268393993377686
2343,0.026821967214345932,0.00531800976023078
2344,-0.006001196801662445,-0.024945832788944244
2345,-0.004436982795596123,-0.001740077044814825
2346,0.2879734933376312,0.881915271282196
2347,0.02395549602806568,0.04142489284276962
2348,0.009552174247801304,0.005442987196147442
2349,0.02938554808497429,-0.0010767392814159393
2350,0.04272386059165001,0.06202324852347374
2351,-0.11781863868236542,-0.07490767538547516
2352,-0.11096607148647308,-0.1140032708644867
2353,-0.05145261436700821,-0.06014100834727287
2354,-0.08381561189889908,-0.04756608232855797
2355,-0.061282336711883545,-0.06594906002283096
2356,-0.01777331531047821,-0.02048596553504467
2357,0.023475022986531258,0.05713866278529167
2358,-0.010212435387074947,-0.005014440976083279
2359,-0.0027322471141815186,-0.011420638300478458
2360,-0.08829042315483093,-0.060165680944919586
2361,0.006792956963181496,0.001113654114305973
2362,0.04417671635746956,0.20515459775924683
2363,0.004718491807579994,0.0037302356213331223
2364,-0.13799777626991272,-0.13534033298492432
2365,-0.011322451755404472,-0.014864377677440643
2366,-0.12956640124320984,-0.1373625248670578
2367,-0.0063850656151771545,-0.0072241611778736115
2368,0.03414347022771835,0.003681182861328125
2369,0.0014611320802941918,-0.0006300552631728351
2370,0.13402743637561798,0.07454007863998413
2371,0.053676970303058624,0.07114636898040771
2372,0.06111646071076393,0.03780997544527054
2373,0.013961147516965866,-0.009345337748527527
2374,0.02086644619703293,0.010226041078567505
2375,-0.0016516030300408602,-0.002518330467864871
2376,-0.011494972743093967,-0.014207622967660427
2377,0.019360564649105072,0.03957879915833473
2378,-0.22715917229652405,-0.22290988266468048
2379,0.17398956418037415,0.6575959920883179
2380,0.11453020572662354,0.06880775094032288
2381,0.08978166431188583,0.04983216151595116
2382,-0.0341109074652195,-0.023138683289289474
2383,-0.0031972473952919245,-0.005909898318350315
2384,-0.15762299299240112,-0.1549260914325714
2385,-0.2626342177391052,-0.2527335286140442
2386,-0.003051878185942769,-0.0003944365307688713
2387,-0.0375395268201828,-0.04057672992348671
2388,-0.03639845922589302,-0.03374101594090462
2389,-0.03245212510228157,-0.03454331308603287
2390,0.01319469977170229,0.00394816929474473
2391,-0.006963064894080162,-0.012642367742955685
2392,-0.19302977621555328,-0.15678024291992188
2393,0.006045619025826454,-0.011983610689640045
2394,0.023152492940425873,0.0016485368832945824
2395,0.07122515141963959,0.04801368713378906
2396,0.00010861828923225403,-0.0006796254310756922
2397,0.02646542713046074,0.02875790186226368
2398,0.04665166884660721,0.5205325484275818
2399,0.008525599725544453,0.003439934691414237
2400,0.025793539360165596,0.06204306706786156
2401,-0.008877371437847614,-0.011914573609828949
2402,0.018681179732084274,0.013530400581657887
2403,-0.03696264326572418,-0.03271334618330002
2404,0.021145924925804138,0.008084099739789963
2405,-0.015365518629550934,-0.015512663871049881
2406,0.03501881659030914,0.004556529223918915
2407,0.29781556129455566,0.8917573690414429
2408,0.10589227825403214,-0.025345399975776672
2409,0.03545653820037842,0.037900228053331375
2410,-0.0053321137093007565,-0.003673999570310116
2411,0.06123488023877144,0.05640184506773949
2412,0.009012351743876934,0.003926686942577362
2413,0.02565811574459076,-0.04972613602876663
2414,-0.34451615810394287,-0.35757797956466675
2415,-0.028385214507579803,-0.025941524654626846
2416,-0.026064744219183922,-0.026852987706661224
2417,-0.08015720546245575,-0.08282222598791122
2418,-0.003105388954281807,-0.01225082203745842
2419,0.028838548809289932,0.04813793674111366
2420,0.026439405977725983,0.015428245067596436
2421,0.018201544880867004,0.038419779390096664
2422,0.009344949387013912,0.02031717449426651
2423,-0.006145931314677,-0.0018407311290502548
2424,0.006392075680196285,-0.004248330369591713
2425,0.02446235530078411,0.034748803824186325
2426,0.13706377148628235,0.061679523438215256
2427,0.0750303566455841,0.0851830542087555
2428,-0.03648390248417854,-0.031285908073186874
2429,0.02549525909125805,0.035395946353673935
2430,-0.038508739322423935,-0.018290504813194275
2431,-0.08049459755420685,-0.12044410407543182
2432,0.19293440878391266,0.09749113023281097
2433,0.008253710344433784,0.012503007426857948
2434,0.003040410578250885,0.3538050055503845
2435,0.15436981618404388,0.10864736139774323
2436,0.001973547972738743,0.0071715423837304115
2437,-0.010831533931195736,-0.011619778349995613
2438,-0.047710105776786804,-0.03780941665172577
2439,-0.00576961413025856,-0.00880681537091732
2440,0.008134551346302032,-0.022327736020088196
2441,-0.4387332797050476,-0.44937369227409363
2442,-0.08056150376796722,-0.05932532250881195
2443,-0.029935162514448166,-0.03072340600192547
2444,0.03966788947582245,0.0395207479596138
2445,0.0059477174654603004,0.0008620524313300848
2446,0.06163456663489342,0.01789182797074318
2447,0.09370487928390503,0.04637417569756508
2448,-0.0003669400466606021,-0.0011551837669685483
2449,0.006594832055270672,0.0019281061831861734
2450,-0.027992194518446922,-0.025295287370681763
2451,0.09517692029476166,0.04784621298313141
2452,0.04651369899511337,0.08942466229200363
2453,0.022965405136346817,0.17691047489643097
2454,0.12263692915439606,0.12165787816047668
2455,-0.1329934448003769,-0.11277520656585693
2456,0.029874010011553764,0.05111018940806389
2457,0.03757304698228836,0.024485521018505096
2458,-0.006368708796799183,0.026236936450004578
2459,-0.15398047864437103,-0.17719194293022156
2460,0.029306871816515923,-0.001155416015535593
2461,0.15268895030021667,0.09320160001516342
2462,0.03920932486653328,0.03837022930383682
2463,0.0013230482582002878,0.00045632082037627697
2464,-0.05392475053668022,-0.04994937404990196
2465,-0.0007471367716789246,6.331817712634802e-05
2466,0.019991494715213776,0.046170350164175034
2467,-0.0074660032987594604,0.013770177960395813
2468,-0.14512352645397186,-0.1411481499671936
2469,0.023217085748910904,0.014806823804974556
2470,-0.040804531425237656,-0.03649933263659477
2471,-0.0481937900185585,-0.09193652868270874
2472,0.20350708067417145,0.10806380212306976
2473,-0.12960346043109894,-0.12535417079925537
2474,0.04225325211882591,0.03735031560063362
2475,0.008511551655828953,0.01948377676308155
2476,-0.00010545644909143448,0.005092537961900234
2477,0.006347727496176958,0.00066842493833974
2478,0.024853259325027466,-0.00560902850702405
2479,0.06325800716876984,0.213469997048378
2480,0.01685916632413864,0.007612636312842369
2481,0.007266856264322996,0.004601834341883659
2482,-0.0037285219877958298,-0.007270447909832001
2483,-0.3664141893386841,-0.3699561059474945
2484,-0.07361658662557602,-0.07870225608348846
2485,0.01912090741097927,0.010432517156004906
2486,0.060699451714754105,0.07999884337186813
2487,-0.005570811219513416,-0.008235832676291466
2488,-0.12831224501132965,-0.10809400677680969
2489,-0.0024084914475679398,-0.010818754322826862
2490,-0.036556392908096313,-0.026403695344924927
2491,-0.30613061785697937,-0.27204176783561707
2492,-0.07948242872953415,-0.07682499289512634
2493,0.00985785573720932,0.02990546263754368
2494,-0.015322091057896614,-0.02188977599143982
2495,-0.010289579629898071,-0.005984379909932613
2496,0.09494056552648544,0.04760986194014549
2497,0.02165316604077816,0.0036239363253116608
2498,0.012597065418958664,0.0048009492456912994
2499,0.015720190480351448,-0.0023090392351150513
2500,0.2977270483970642,0.8916687965393066
2501,0.014216135255992413,0.01846543326973915
2502,0.030288904905319214,0.008784947916865349
2503,0.1358650028705597,0.09014254808425903
2504,-0.011684898287057877,-0.014397548511624336
2505,-0.026713646948337555,-0.024016741663217545
2506,0.001927361823618412,-0.00315830297768116
2507,0.04791728034615517,0.06538667529821396
2508,0.023443561047315598,0.001939604990184307
2509,0.012125498615205288,0.004329383373260498
2510,0.008015461266040802,-0.0573958121240139
2511,0.06355226784944534,0.1708337366580963
2512,-0.07965043932199478,-0.0788399875164032
2513,-0.03914664685726166,-0.03644974157214165
2514,0.08580318093299866,0.0727156549692154
2515,0.06085895001888275,0.017116211354732513
2516,0.012105695903301239,0.08077117800712585
2517,-0.00021744146943092346,-0.0010565370321273804
2518,-0.3147435784339905,-0.32780539989471436
2519,0.0047014448791742325,-0.003986946307122707
2520,0.04204907640814781,0.11658648401498795
2521,0.036462120711803436,-0.025818996131420135
2522,-0.024565167725086212,-0.03236128389835358
2523,0.06094231829047203,0.03763583302497864
2524,-0.002892894670367241,-0.006486936472356319
2525,-0.026606369763612747,-0.027473097667098045
2526,-0.31945061683654785,-0.3245210647583008
2527,-0.23786456882953644,-0.23995576798915863
2528,0.0082840695977211,0.07811574637889862
2529,-0.034807782620191574,-0.03689897060394287
2530,0.040043026208877563,0.03609176725149155
2531,0.012362386099994183,0.004566270858049393
2532,-0.001296774484217167,-0.002285030670464039
2533,0.010227006860077381,0.00923875067383051
2534,0.008113723248243332,0.04436325281858444
2535,0.026284370571374893,0.022333111613988876
2536,-0.2739066481590271,-0.3492909073829651
2537,0.03915908932685852,0.05662848800420761
2538,0.028406716883182526,0.047706104815006256
2539,0.05612301453948021,0.12478849291801453
2540,0.0075528910383582115,0.004515689332038164
2541,-0.02001151069998741,-0.014813515357673168
2542,0.0005450150929391384,0.0032419206108897924
2543,0.09457550942897797,0.010902308858931065
2544,-0.016601717099547386,-0.019314367324113846
2545,-0.008534584194421768,-0.005837678909301758
2546,0.07118062674999237,0.23215849697589874
2547,0.04658712074160576,0.01922091841697693
2548,-0.18171930313110352,-0.17302745580673218
2549,0.13142646849155426,0.05604221671819687
2550,0.03271150588989258,0.027878470718860626
2551,-0.0358649417757988,-0.028085503727197647
2552,0.005310088396072388,0.009559385478496552
2553,0.06349195539951324,0.1707734316587448
2554,-0.051498424261808395,-0.04630042985081673
2555,0.0744805708527565,0.5483614206314087
2556,-0.06673353910446167,-0.06803383678197861
2557,0.00906711257994175,0.020039338618516922
2558,0.009415475651621819,0.030651656910777092
2559,-0.036751002073287964,-0.04516126587986946
2560,0.006138608790934086,0.011336603201925755
2561,0.06241053715348244,0.07110240310430527
2562,0.026418136432766914,0.01985045149922371
2563,0.00473536504432559,0.009040565229952335
2564,0.04085495322942734,0.04464220255613327
2565,-0.13188007473945618,-0.09779122471809387
2566,0.16857129335403442,0.12283556908369064
2567,-0.020414315164089203,-0.00944208912551403
2568,0.008289332501590252,0.0052521307952702045
2569,0.0009068027138710022,0.00011855896445922554
2570,-0.005825050175189972,0.0019543878734111786
2571,0.04708857834339142,0.12162598967552185
2572,0.05148870125412941,0.09439966082572937
2573,0.03715737909078598,-0.0027921274304389954
2574,-0.03499292582273483,-0.03894418478012085
2575,0.07117445021867752,0.2321523278951645
2576,0.007704924792051315,-0.0015416056849062443
2577,-0.0025800589937716722,-0.003446786431595683
2578,0.07921004295349121,0.42997464537620544
2579,0.020911317318677902,0.029603179544210434
2580,-0.014118742197751999,-0.019798044115304947
2581,0.06743979454040527,-0.016233403235673904
2582,0.1500990092754364,0.1007610410451889
2583,0.020443599671125412,0.009803193621337414
2584,0.0532749705016613,0.07074436545372009
2585,-0.008551511913537979,0.019793953746557236
2586,0.014143811538815498,0.013304715976119041
2587,-0.49453645944595337,-0.5076490640640259
2588,0.0635785460472107,0.036212339997291565
2589,0.033461377024650574,0.002999089192599058
2590,-0.00238865427672863,-0.015450479462742805
2591,-0.01472574844956398,-0.015592475421726704
2592,0.0066255442798137665,0.0019588186405599117
2593,0.06422806531190872,0.02823578380048275
2594,-0.024320032447576523,0.009768813848495483
2595,-0.18907712399959564,-0.19374383985996246
2596,0.02045333757996559,0.01634415052831173
2597,-0.07259509712457657,-0.07358335703611374
2598,0.020226525142788887,0.016117338091135025
2599,-0.02171000838279724,0.08557146787643433
2600,0.0819682627916336,0.15179994702339172
2601,-0.3071432113647461,-0.3118099272251129
2602,0.005204124376177788,0.0005373982712626457
2603,-0.015250002965331078,0.010928850620985031
2604,0.0004273783415555954,0.011399603448808193
2605,0.017899706959724426,0.05198855325579643
2606,0.059749703854322433,0.07904908806085587
2607,0.0635489895939827,0.04033752530813217
2608,0.14831183850765228,0.1473327875137329
2609,-0.016891807317733765,0.1370532512664795
2610,0.11443763971328735,0.11345858871936798
2611,-0.024240093305706978,0.0019387602806091309
2612,8.562486618757248e-05,-0.0009026313200592995
2613,-0.1190003901720047,-0.11983948945999146
2614,-0.015039041638374329,-0.014228586107492447
2615,0.03199165686964989,0.0015293681062757969
2616,0.14841485023498535,0.0889274999499321
2617,-0.030462054535746574,-0.027765147387981415
2618,0.02882874570786953,0.039115194231271744
2619,-0.18063083291053772,-0.17833834886550903
2620,0.056850366294384,0.12668204307556152
2621,0.03602472320199013,0.03207346424460411
2622,-0.00263010710477829,-0.02065933682024479
2623,0.011662169359624386,0.04575101658701897
2624,0.00041562761180102825,0.003073069266974926
2625,-0.20448532700538635,-0.2095557451248169
2626,-0.16133296489715576,-0.1351540982723236
2627,0.0016413666307926178,-0.0013958350755274296
2628,0.2871311604976654,0.8810729384422302
2629,-0.055735472589731216,-0.06414573639631271
2630,-0.06117090582847595,-0.0620376318693161
2631,-0.00247325305826962,0.0002236524596810341
2632,-0.2240639179944992,-0.2261551171541214
2633,0.00022508110851049423,-0.004860583692789078
2634,0.019824322313070297,0.016282396391034126
2635,0.0049700066447257996,0.009275206364691257
2636,-0.31584635376930237,-0.3106483519077301
2637,0.00849713571369648,0.003411470679566264
2638,-0.04279123246669769,0.11115383356809616
2639,-0.0630384311079979,-0.06871773302555084
2640,0.15589290857315063,0.09640555828809738
2641,-0.014624238014221191,-0.037835702300071716
2642,-0.04523339867591858,-0.04294092580676079
2643,0.021847810596227646,0.00878598541021347
2644,-0.08218281716108322,-0.08297105878591537
2645,0.014551455155014992,0.0014896304346621037
2646,0.005956792738288641,0.009932166896760464
2647,0.004840891342610121,0.010038886219263077
2648,-0.0352608785033226,-0.05329010635614395
2649,0.017439022660255432,0.04361787438392639
2650,-0.39586004614830017,-0.37581244111061096
2651,0.04298901557922363,0.11752642691135406
2652,-0.029922833666205406,0.006326694041490555
2653,0.13874420523643494,0.06335994601249695
2654,0.21635714173316956,0.12091386318206787
2655,0.1721445769071579,0.26919323205947876
2656,0.1642199158668518,0.6478263139724731
2657,-0.05435468256473541,-0.05056743323802948
2658,0.04470741003751755,0.021400926634669304
2659,0.0016240589320659637,0.005599433556199074
2660,-0.05963701754808426,0.04764445871114731
2661,0.016854874789714813,0.007608345244079828
2662,0.05807751417160034,0.06676937639713287
2663,-0.061526667326688766,-0.06423931568861008
2664,-0.16671276092529297,-0.1454765796661377
2665,0.010579961352050304,0.002169698476791382
2666,0.006813459098339081,0.0011341567151248455
2667,0.04393980652093887,0.0632391944527626
2668,0.14971642196178436,0.148737370967865
2669,0.005397135391831398,0.0002463553100824356
2670,-0.02811937965452671,-0.028907623142004013
2671,-0.10726484656333923,-0.1667521893978119
2672,-0.009801492094993591,-0.05354423075914383
2673,-0.02109260857105255,-0.031733013689517975
2674,0.08642137050628662,0.07333384454250336
2675,0.046025604009628296,0.06532499194145203
2676,-0.040715303272008896,-0.043752506375312805
2677,0.0763874426484108,0.08654014021158218
2678,-0.11590734869241714,-0.11424923688173294
2679,0.04866981878876686,0.05644925683736801
2680,-0.018710583448410034,-0.019698839634656906
2681,-0.009753568097949028,-0.01490434817969799
2682,0.07911257445812225,0.03916306793689728
2683,0.14187714457511902,0.06649289280176163
2684,0.0768769383430481,-0.006796261295676231
2685,0.06838532537221909,0.041019126772880554
2686,-0.2121918648481369,-0.21305860579013824
2687,0.06312227994203568,0.019379543140530586
2688,0.028727717697620392,0.18267278373241425
2689,0.04669010266661644,0.05446954071521759
2690,0.0028962434735149145,0.0020295160356909037
2691,0.05703079700469971,0.16431227326393127
2692,-0.03931384161114693,-0.044399507343769073
2693,0.004018126055598259,0.025254307314753532
2694,0.005074178799986839,0.0009649917483329773
2695,-0.02584647201001644,-0.023149564862251282
2696,0.027915695682168007,0.030208170413970947
2697,0.020350664854049683,0.00971025787293911
2698,-0.015959633514285088,-0.011710336431860924
2699,0.010844700038433075,-0.007184529677033424
2700,-0.2258583903312683,-0.24480301141738892
2701,-0.030896594747900963,-0.031684838235378265
2702,0.0001374328276142478,-0.0006508108926936984
2703,0.02086765691637993,0.01579723320901394
2704,-0.09984143078327179,-0.09818331897258759
2705,0.0035431808792054653,0.0008305303053930402
2706,-0.6688386797904968,-0.6697053909301758
2707,0.01627839356660843,0.03649662807583809
2708,-0.023423895239830017,-0.003205660730600357
2709,-0.003513224422931671,-0.008346259593963623
2710,0.02645372971892357,0.02630658447742462
2711,0.03950249403715134,0.04328974336385727
2712,0.0022377842105925083,0.004934689495712519
2713,-0.026185985654592514,-0.03085271269083023
2714,0.012303290888667107,0.0031578573398292065
2715,0.11067590117454529,0.035291653126478195
2716,0.0400785394012928,0.036127280443906784
2717,-0.0012047771597281098,-0.001993020996451378
2718,0.031821295619010925,0.01031733863055706
2719,-0.06644406169652939,-0.0703953206539154
2720,0.06215786188840866,0.08145724982023239
2721,0.08735058456659317,0.23756256699562073
2722,-0.10209569334983826,0.24866890907287598
2723,0.04485253244638443,0.06415192037820816
2724,0.05457667261362076,0.07204607129096985
2725,-0.010721486061811447,-0.019409876316785812
2726,0.005229644477367401,0.038893282413482666
2727,0.03872092813253403,0.011354727670550346
2728,0.02234659343957901,0.05859611928462982
2729,0.06491357833147049,0.06008054316043854
2730,-0.10228365659713745,-0.107354074716568
2731,-0.025034185498952866,-0.03428071737289429
2732,0.003020749194547534,-0.002658553421497345
2733,-0.10103993862867355,-0.12254389375448227
2734,-0.01921314001083374,-0.020052235573530197
2735,0.05120217800140381,0.0686715766787529
2736,0.07444676011800766,0.06954382359981537
2737,0.1454797387123108,0.17972224950790405
2738,-0.04063964635133743,0.002271316945552826
2739,0.02949058637022972,0.050726767629384995
2740,0.004094164818525314,0.008399365469813347
2741,0.04923832789063454,0.025931842625141144
2742,0.14625494182109833,0.24330361187458038
2743,0.006095720920711756,0.01706794649362564
2744,-0.000651288777589798,0.03195435553789139
2745,0.015618573874235153,0.09015598148107529
2746,-0.11886826157569885,-0.12246230244636536
2747,-0.03227769955992699,-0.03306594491004944
2748,-0.44174864888191223,-0.44641536474227905
2749,0.03241293877363205,-0.027074411511421204
2750,-0.03340567648410797,-0.029430299997329712
2751,0.028965942561626434,0.005659457296133041
2752,0.0008257802110165358,0.0024838943500071764
2753,-0.023719679564237595,-0.024507923051714897
2754,-0.010932576842606068,-0.011720821261405945
2755,0.0029446410480886698,0.002077913610264659
2756,-0.022181713953614235,0.014067813754081726
2757,0.01731114834547043,0.02509058639407158
2758,-0.020523667335510254,-0.017826762050390244
2759,-0.1043430045247078,-0.09444231539964676
2760,-0.016093837097287178,-0.016960565000772476
2761,0.026634909212589264,0.025795813649892807
2762,-0.10097357630729675,-0.11408619582653046
2763,0.035025134682655334,0.00456284498795867
2764,0.007683027535676956,0.04134666547179222
2765,0.004953436553478241,0.007245911285281181
2766,-0.02422022819519043,-0.021562786772847176
2767,-0.0002327263355255127,0.0037426482886075974
2768,0.14588680863380432,0.24293547868728638
2769,0.027207234874367714,0.04844341427087784
2770,0.015084141865372658,0.03530237451195717
2771,-0.26825639605522156,-0.26555949449539185
2772,-0.07511451095342636,-0.08820203691720963
2773,0.08111400902271271,0.06802648305892944
2774,0.24390602111816406,0.34464627504348755
2775,-0.14007967710494995,-0.10383014380931854
2776,0.04022488743066788,0.03627362847328186
2777,0.03506011515855789,-0.0009321682155132294
2778,-0.0923963189125061,-0.11390027403831482
2779,-0.06695480644702911,0.040326669812202454
2780,0.012654759921133518,0.004858644213527441
2781,-0.07154286652803421,-0.07363405078649521
2782,0.04702720046043396,0.049470894038677216
2783,0.06883488595485687,0.021504178643226624
2784,-0.10673397779464722,-0.09658128023147583
2785,0.08397585898637772,0.5578567385673523
2786,-0.08084789663553238,-0.1023518517613411
2787,0.023336220532655716,-0.020406518131494522
2788,0.01082251314073801,0.031040746718645096
2789,0.010993815958499908,-1.7344951629638672e-05
2790,-0.004356890916824341,-0.010924575850367546
2791,-0.011851341463625431,-0.012718068435788155
2792,-0.030255349352955818,-0.028597235679626465
2793,-0.024288946762681007,-0.026380132883787155
2794,0.04606296494603157,0.3968275785446167
2795,0.0030708182603120804,0.014043043367564678
2796,-0.2569272220134735,-0.25779396295547485
2797,0.06024938449263573,0.036942899227142334
2798,-0.038391079753637314,-0.03573363646864891
2799,-0.007063686847686768,0.013154547661542892
2800,0.027722693979740143,0.3784872889518738
2801,-0.10285905003547668,-0.18653224408626556
2802,0.008622482419013977,0.0076434314250946045
2803,-0.37518802285194397,-0.3883006274700165
2804,0.006573504768311977,0.003908483311533928
2805,-0.045602768659591675,-0.04769395664334297
2806,-0.07090196013450623,-0.07598762214183807
2807,0.06219572573900223,0.057362690567970276
2808,0.04511559009552002,0.04755927994847298
2809,0.052648186683654785,0.07011757791042328
2810,0.09637458622455597,-0.05358309671282768
2811,0.010400962084531784,0.0012555294670164585
2812,-0.012970973737537861,-0.00899559911340475
2813,-0.029359592124819756,-0.01945890486240387
2814,-0.02789069525897503,-0.023641398176550865
2815,0.06621231138706207,0.038846105337142944
2816,-0.0029753856360912323,0.031113460659980774
2817,-0.044733453541994095,-0.04981911927461624
2818,-0.05333559960126877,-0.03311736509203911
2819,0.07043740898370743,0.06553447246551514
2820,0.165682852268219,0.015725167468190193
2821,0.12540191411972046,-0.005835764110088348
2822,0.02493409998714924,0.019783319905400276
2823,0.002947517205029726,-0.002138147596269846
2824,-0.007832147181034088,0.026256699115037918
2825,-0.054934293031692505,-0.049736298620700836
2826,-0.06956261396408081,-0.035473767668008804
2827,0.007534784730523825,0.004497583024203777
2828,0.04111286252737045,0.05858225375413895
2829,0.010411457158625126,0.03045906499028206
2830,0.19650523364543915,0.046547550708055496
2831,-0.015788530930876732,0.004259075969457626
2832,0.04826318472623825,0.09117414802312851
2833,0.0045769307762384415,-0.003833332099020481
2834,0.18574704229831696,0.0357893630862236
2835,0.007314750924706459,-0.02314753644168377
2836,0.001963566057384014,0.012935791164636612
2837,-0.039926864206790924,-0.04007400944828987
2838,-0.02921707183122635,-0.007980890572071075
2839,0.009768255054950714,0.0196689423173666
2840,6.253458559513092e-05,-0.012999290600419044
2841,-0.005137265659868717,0.027468379586935043
2842,0.0014549262123182416,0.0005881987744942307
2843,-1.1717720031738281,-1.1753660440444946
2844,-0.011157690547406673,-0.008500248193740845
2845,-0.052937671542167664,-0.047739677131175995
2846,-0.004212288185954094,0.00607416033744812
2847,-0.1719980090856552,-0.14387327432632446
2848,0.0064900838769972324,0.0018233581213280559
2849,0.026954054832458496,-0.009038228541612625
2850,-0.12821924686431885,-0.13181328773498535
2851,0.06312275677919388,0.01938001997768879
2852,0.013516359031200409,0.005106096155941486
2853,0.01912790723145008,0.006015286780893803
2854,-0.06719936430454254,-0.06929054856300354
2855,-0.05534641072154045,-0.05137103423476219
2856,0.1378391832113266,0.13686013221740723
2857,0.009949371218681335,0.1172308474779129
2858,-0.004013330675661564,-0.0067259809002280235
2859,0.1909402459859848,0.05970257148146629
2860,-0.036446113139390945,-0.033749207854270935
2861,-0.0016325367614626884,-0.004669738467782736
2862,-0.03740166872739792,-0.06786395609378815
2863,0.0003861989825963974,-0.00265100272372365
2864,-0.16677896678447723,-0.14060011506080627
2865,-0.024597153067588806,-0.06058943644165993
2866,0.00044468097621575,-0.0003435627440921962
2867,-0.0459110252559185,-0.0543212890625
2868,-0.3331354260444641,-0.31291720271110535
2869,-0.020635470747947693,0.022275492548942566
2870,-0.09531103819608688,-0.10099034011363983
2871,0.004064306616783142,0.1650421917438507
2872,-0.021641533821821213,0.012447312474250793
2873,-0.00908328965306282,0.14486177265644073
2874,-0.07416189461946487,-0.07924756407737732
2875,0.04957764968276024,0.05735708773136139
2876,-0.0916769877076149,-0.09471418708562851
2877,0.0029799037147313356,0.00463801808655262
2878,0.010530425235629082,0.00954216904938221
2879,0.0016694478690624237,-0.01983450911939144
2880,0.015627704560756683,0.019414953887462616
2881,-0.0018905717879533768,-0.005484613589942455
2882,0.052131254225969315,0.08025600016117096
2883,-0.035065941512584686,-0.03715712949633598
2884,0.03031790815293789,0.03261038288474083
2885,0.038848184049129486,0.03489692509174347
2886,-0.02457367442548275,-0.028167717158794403
2887,0.0786852017045021,0.08883789926767349
2888,-0.47129806876182556,-0.4823092222213745
2889,-0.0030506979674100876,0.00792152713984251
2890,-0.0033367732539772987,-0.00842243805527687
2891,0.030309326946735382,0.03260180354118347
2892,0.03993575647473335,0.0477151945233345
2893,0.08499248325824738,0.009608235210180283
2894,0.019811704754829407,0.05390055105090141
2895,0.011913370341062546,0.02181405760347843
2896,-1.4303414821624756,-1.5140146017074585
2897,0.020695500075817108,0.007633674424141645
2898,-0.07511559873819351,-0.07590384036302567
2899,-0.10079187154769897,-0.1281580775976181
2900,0.1734519600868225,0.27050063014030457
2901,-0.028926817700266838,-0.02622991055250168
2902,0.07655315101146698,0.06346562504768372
2903,0.15915913879871368,0.009201452136039734
2904,0.0020498745143413544,-0.008590531535446644
2905,0.005768720991909504,0.010018018074333668
2906,0.012392908334732056,-0.0007197116501629353
2907,0.04108850657939911,0.08399946987628937
2908,-0.027045905590057373,-0.01607368141412735
2909,-0.026310324668884277,-0.006092090159654617
2910,-0.17838944494724274,-0.17673133313655853
2911,0.04815810173749924,0.050601791590452194
2912,0.017313910648226738,0.012243486940860748
2913,0.05593366548418999,0.032627180218696594
2914,0.0012066577328369021,0.0003399302950128913
2915,0.07355046272277832,0.0503389947116375
2916,0.024807797744870186,0.05889664590358734
2917,-0.0025400472804903984,0.0084321778267622
2918,0.00195706938393414,-0.00013411795953288674
2919,0.06857037544250488,-0.015102818608283997
2920,-0.1226978674530983,-0.08860902488231659
2921,0.03580575808882713,0.043585196137428284
2922,0.01611839234828949,0.011047969572246075
2923,-0.02439989149570465,-0.004181656986474991
2924,0.03276967257261276,0.06089441478252411
2925,-0.06227273866534233,-0.06306098401546478
2926,-0.02094668336212635,-0.021734926849603653
2927,0.008369292132556438,-0.0022711139172315598
2928,0.005981181748211384,0.0003018793067894876
2929,0.01479455828666687,0.019043855369091034
2930,0.07749626040458679,0.03754675015807152
2931,0.042830124497413635,0.01952364109456539
2932,-0.1193186491727829,-0.11553139984607697
2933,-0.02393168956041336,0.1262803077697754
2934,0.012797720730304718,0.007964685559272766
2935,-0.1155754029750824,-0.118288055062294
2936,-0.008463097736239433,-0.012005023658275604
2937,0.06184512376785278,0.034478917717933655
2938,0.044485270977020264,0.08739623427391052
2939,0.0068224030546844006,0.0017367382533848286
2940,0.015940595418214798,0.04960423335433006
2941,0.01943560503423214,0.0107472138479352
2942,-0.29698124527931213,-0.30109041929244995
2943,-0.010913352482020855,-0.006937977857887745
2944,0.1644076704978943,0.11867193132638931
2945,0.3446606397628784,0.4454008936882019
2946,0.0007855882868170738,-0.0028084535151720047
2947,-0.043958406895399094,-0.04482513293623924
2948,-0.2150946706533432,-0.2235049307346344
2949,0.10000722855329514,0.01633402705192566
2950,0.01438685692846775,0.0013250317424535751
2951,0.0321732796728611,0.04086514189839363
2952,0.08575756847858429,0.07267004251480103
2953,-1.1270958185195923,-1.127884030342102
2954,-0.024589693173766136,-0.025456421077251434
2955,-0.13958978652954102,0.014355286955833435
2956,-0.01404387317597866,-0.014910600148141384
2957,-0.052353449165821075,-0.01974780485033989
2958,-0.003868719795718789,-0.005959907080978155
2959,0.026163659989833832,0.02845613658428192
2960,-0.05151885747909546,-0.06463147699832916
2961,0.10194072127342224,0.061991218477487564
2962,0.02101307176053524,0.020173976197838783
2963,-0.2235681265592575,-0.22863854467868805
2964,-0.11540500074625015,-0.11844220012426376
2965,0.13601374626159668,0.07652640342712402
2966,0.046308740973472595,0.04616159573197365
2967,-0.0038687624037265778,0.001329232007265091
2968,-0.05429307743906975,-0.05936349928379059
2969,-0.04815886169672012,-0.052268050611019135
2970,-0.004331715404987335,-0.006422902457416058
2971,0.1399412751197815,0.6235476732254028
2972,-0.021833408623933792,0.011830229312181473
2973,0.02550688199698925,0.06175640970468521
2974,0.043112531304359436,0.04689978063106537
2975,0.030359826982021332,0.026408568024635315
2976,-0.018196657299995422,-0.015499751083552837
2977,-0.06419673562049866,-0.030533093959093094
2978,-0.00796159915626049,-0.018602006137371063
2979,-0.021376457065343857,-0.02548564411699772
2980,-0.004619350656867027,0.015598883852362633
2981,-0.0350179448723793,-0.04069725051522255
2982,-0.0019023362547159195,0.003295658156275749
2983,-0.002011379227042198,-0.004676401149481535
2984,0.006497252732515335,0.005508996546268463
2985,-0.26523470878601074,-0.26253780722618103
2986,0.0023837480694055557,0.03647259622812271
2987,0.006718394346535206,0.004053372424095869
2988,0.07534757256507874,0.07044463604688644
2989,0.017996221780776978,-0.01246606558561325
2990,0.004053156822919846,0.046964120119810104
2991,-0.04364610090851784,-0.03967072442173958
2992,-0.21935856342315674,-0.23242038488388062
2993,-0.07086624950170517,-0.07446029037237167
2994,0.013030575588345528,0.039209429174661636
2995,0.020313967019319534,0.016772041097283363
2996,0.018865205347537994,0.005752584431320429
2997,0.012665369547903538,0.0048692538402974606
2998,0.0726439580321312,0.423408567905426
2999,0.021746784448623657,-0.0015597008168697357
3000,0.034983307123184204,0.0045210192911326885
3001,0.005510443821549416,0.010708438232541084
3002,-0.003337474539875984,0.030751371756196022
3003,0.15516850352287292,0.09568115323781967
3004,0.06312798708677292,0.05829495191574097
3005,-0.0023671097587794065,0.0002903318963944912
3006,0.027561087161302567,0.07047204673290253
3007,0.02060656249523163,0.04082479700446129
3008,-0.1752270758152008,-0.18179476261138916
3009,-0.05953362584114075,-0.05787551403045654
3010,-0.04280213639140129,-0.050598252564668655
3011,0.027625499293208122,0.18157055974006653
3012,-0.21458609402179718,-0.21061071753501892
3013,-0.013978682458400726,-0.009729385375976562
3014,0.1933775544166565,0.043419867753982544
3015,-0.07907884567975998,-0.08211604505777359
3016,0.0025762529112398624,0.00527315866202116
3017,0.014197912998497486,0.004951382987201214
3018,-0.1377793401479721,-0.11160048097372055
3019,-0.04333082586526871,-0.046043477952480316
3020,-0.00040376861579716206,0.0022536730393767357
3021,-0.0408676452934742,-0.06417413055896759
3022,-0.09554266184568405,-0.1065538227558136
3023,0.0016524475067853928,-0.008987958543002605
3024,0.0017751515842974186,0.005750526208430529
3025,0.05729571357369423,0.06744840741157532
3026,0.03721039369702339,0.08012136071920395
3027,0.04605632275342941,0.002313584089279175
3028,0.005189563613384962,0.009494763799011707
3029,0.15531028807163239,0.10958783328533173
3030,0.02127082645893097,0.012860562652349472
3031,0.10183541476726532,0.06188591197133064
3032,-0.001947382465004921,0.0032506119459867477
3033,0.058832116425037384,0.05392917990684509
3034,-0.1032627522945404,-0.06959912180900574
3035,-0.04212980717420578,-0.07259209454059601
3036,0.05022834241390228,0.09313930571079254
3037,0.13833490014076233,0.06295064836740494
3038,-0.0008620185544714332,-0.0016502622747793794
3039,0.0013169784797355533,0.0004502510419115424
3040,-0.0025992635637521744,0.0073014236986637115
3041,0.033220842480659485,0.009914357215166092
3042,0.01444260124117136,0.0051960707642138
3043,-0.24596920609474182,-0.08499133586883545
3044,0.0886382907629013,0.15846996009349823
3045,-0.0031184745021164417,-0.0023080194368958473
3046,-0.026061303913593292,-0.03001256287097931
3047,0.01635618694126606,0.03640379384160042
3048,0.07255855947732925,0.04934709519147873
3049,0.07521592825651169,0.23619380593299866
3050,-0.021151890978217125,-0.01849444955587387
3051,0.04725450277328491,0.12179191410541534
3052,0.0010260907001793385,0.0002378470089752227
3053,0.06444834172725677,0.037082135677337646
3054,-0.022403303533792496,-0.025115953758358955
3055,0.017727280035614967,0.012656856328248978
3056,0.0023468025028705597,-0.00036584818735718727
3057,-0.9585674405097961,-0.9637182354927063
3058,-0.007980287075042725,-0.012883223593235016
3059,0.0027292659506201744,0.006978563033044338
3060,-0.01008057314902544,-0.014747299253940582
3061,0.006281474605202675,0.008573949337005615
3062,0.004485516808927059,0.0008914749487303197
3063,0.0524449497461319,0.07174433767795563
3064,-0.016115253791213036,-0.016903497278690338
3065,-0.046964872628450394,-0.05205053836107254
3066,-0.03503192961215973,-0.03993486613035202
3067,-0.0011325853411108255,0.0015248563140630722
3068,0.014223933219909668,0.009390898048877716
3069,-0.07544152438640594,-0.07815417647361755
3070,0.01486075296998024,0.0017481325194239616
3071,-0.004332960583269596,-0.010012263432145119
3072,-0.27739807963371277,-0.30070456862449646
3073,-0.005823303014039993,-0.016463708132505417
3074,-0.04622696712613106,-0.045416515320539474
3075,-0.06368403136730194,-0.035559289157390594
3076,0.0026411041617393494,-0.03335117921233177
3077,-0.25886401534080505,-0.2719515264034271
3078,0.010928981937468052,-0.0021328432485461235
3079,0.056192271411418915,0.012449532747268677
3080,0.032300468534231186,0.01079651340842247
3081,-0.016632691025733948,0.01745615527033806
3082,0.09022340178489685,0.16005507111549377
3083,-0.10713303834199905,-0.11072707921266556
3084,0.16096815466880798,0.1152324303984642
3085,0.018992245197296143,0.010303854942321777
3086,-0.0027776844799518585,-0.011923117563128471
3087,0.0553838312625885,-0.006897285580635071
3088,0.04063523933291435,0.044422488659620285
3089,0.060231782495975494,0.016489043831825256
3090,0.00987030565738678,-0.011633651331067085
3091,-0.008979132398962975,-0.011070320382714272
3092,-0.008234175853431225,0.024371469393372536
3093,-0.22992148995399475,-0.2307605892419815
3094,-0.01426589023321867,-0.017303092405200005
3095,0.0038038466591387987,0.0010911959689110518
3096,-0.29754653573036194,-0.27749893069267273
3097,0.006819777190685272,0.0011404743418097496
3098,0.0006329268217086792,0.021869108080863953
3099,0.0765736922621727,-0.00709950365126133
3100,0.09471933543682098,0.02930806390941143
3101,0.028534915298223495,0.03722677752375603
3102,0.01563798263669014,0.02341742068529129
3103,0.023412905633449554,0.04959176108241081
3104,0.14083431661128998,0.09149634838104248
3105,0.0016316138207912445,-0.0023196451365947723
3106,-0.011396707966923714,-0.014109358191490173
3107,0.07500685751438141,0.23598472774028778
3108,0.004073288291692734,0.008048662915825844
3109,0.000993437017314136,0.00020519332611002028
3110,-0.02057437226176262,-0.016269173473119736
3111,0.0171771552413702,0.008031722158193588
3112,-0.025335945188999176,0.00875290110707283
3113,0.08548524975776672,-0.06447243690490723
3114,0.028173357248306274,-0.03131399303674698
3115,-0.0014358889311552048,-0.005545075982809067
3116,-0.04858370125293732,-0.05269289016723633
3117,-0.003262440674006939,-0.0016043265350162983
3118,-0.020862089470028877,-0.018569614738225937
3119,-0.04522494599223137,-0.04601319134235382
3120,0.08657541126012802,0.23678740859031677
3121,0.04198706895112991,0.061286456882953644
3122,0.042559947818517685,0.08547090739011765
3123,0.010400701314210892,0.002604586072266102
3124,0.023518012836575508,0.057606857270002365
3125,-9.725429117679596e-05,-0.004206441342830658
3126,0.022811755537986755,0.014401491731405258
3127,-0.03350851684808731,-0.03622116893529892
3128,0.01446464005857706,0.009313859976828098
3129,0.05100606381893158,0.1196715384721756
3130,-0.004826929420232773,-0.007864130660891533
3131,0.06376299262046814,0.03639679029583931
3132,-0.006413908675312996,-0.009955834597349167
3133,-0.024737050756812096,-0.03784967213869095
3134,0.04052446782588959,0.14780594408512115
3135,-0.009066264145076275,-0.016862379387021065
3136,0.05873021110892296,0.035423725843429565
3137,0.2020597606897354,0.10661648213863373
3138,-0.013718984089791775,-0.012908529490232468
3139,-0.0978303998708725,-0.02916492521762848
3140,-0.004037152044475079,-0.011833267286419868
3141,0.05473732948303223,0.07220672816038132
3142,0.06873243302106857,0.0774242952466011
3143,0.011887909844517708,0.010899653658270836
3144,0.06574327498674393,0.2267211526632309
3145,0.14508134126663208,0.08280022442340851
3146,0.0362393856048584,0.04002663493156433
3147,0.020656878128647804,0.012246615253388882
3148,0.04182591289281845,-0.0019168276339769363
3149,-0.0024468388874083757,-0.005159489810466766
3150,-0.02565806731581688,-0.02296116203069687
3151,0.002222382463514805,-0.0008148192428052425
3152,-0.00961277075111866,-0.015292073599994183
3153,0.021891506388783455,0.00038754940032958984
3154,-0.1746310442686081,-0.17193414270877838
3155,0.05484067276120186,0.07231006771326065
3156,0.010364934802055359,0.009376678615808487
3157,-0.04422316700220108,-0.04043591767549515
3158,0.06939629465341568,0.23037417232990265
3159,0.0012430145870894194,0.0004547708376776427
3160,0.013388115912675858,-0.013978086411952972
3161,-0.004606591537594795,0.0005914028733968735
3162,0.047291018068790436,0.011298732832074165
3163,0.016954800114035606,0.008266408927738667
3164,-0.05525556951761246,-0.054445117712020874
3165,0.0007650102488696575,-2.323347143828869e-05
3166,0.14838264882564545,0.10266020148992538
3167,-0.028401527553796768,-0.02938978374004364
3168,0.0198878925293684,0.01577870547771454
3169,0.023198632523417473,0.01804785244166851
3170,0.017052283510565758,0.003990458324551582
3171,0.0013327046763151884,0.0040296101942658424
3172,0.05927368998527527,0.08739843219518661
3173,0.07186699658632278,0.23284487426280975
3174,0.0534193255007267,0.009676587767899036
3175,0.09005344659090042,0.15988512337207794
3176,0.019960012286901474,0.011549750342965126
3177,0.028878118842840195,0.03877880424261093
3178,-0.10716532915830612,-0.11780573427677155
3179,-0.06233365088701248,-0.06801295280456543
3180,-0.03610088676214218,-0.02740902453660965
3181,-0.04773209989070892,-0.04859882593154907
3182,-0.001540229539386928,-0.0007297745905816555
3183,0.009000386111438274,0.008012129925191402
3184,0.013931334018707275,0.010389408096671104
3185,0.049988292157649994,0.07833375781774521
3186,-0.007731122896075249,-0.006920667830854654
3187,-0.1160530373454094,-0.11959496140480042
3188,0.0044947401620447636,0.006152854301035404
3189,-0.087775319814682,-0.08856356143951416
3190,-0.01806340552866459,-0.020154591649770737
3191,-0.006045110058039427,-0.007345408666878939
3192,-0.06640435755252838,-0.06719259917736053
3193,-0.12627224624156952,-0.05173483490943909
3194,-0.030287466943264008,-0.03127572312951088
3195,0.019426483660936356,0.014275704510509968
3196,-0.48214101791381836,-0.4869740605354309
3197,-0.09508122503757477,-0.09717240929603577
3198,-0.14197976887226105,-0.13678176701068878
3199,0.0030178986489772797,-0.0005240272730588913
3200,-0.05792258679866791,-0.10166532546281815
3201,0.03803383931517601,0.04047752916812897
3202,-0.02398749068379402,-0.02607867680490017
3203,-0.1353142410516739,-0.13610248267650604
3204,0.01816110499203205,0.009472714737057686
3205,0.030566619709134102,0.1845116913318634
3206,0.01853572204709053,0.028436407446861267
3207,-0.0472257062792778,-0.018880240619182587
3208,0.05570919066667557,0.0750085785984993
3209,-0.0775112509727478,-0.034600287675857544
3210,-0.046248093247413635,-0.04833928123116493
3211,0.005074426531791687,0.0020372250583022833
3212,0.21831490099430084,0.08707721531391144
3213,0.004343576729297638,0.012123014777898788
3214,-0.004245566204190254,-0.0015486604534089565
3215,0.064809150993824,0.13464082777500153
3216,0.039069633930921555,0.20004750788211823
3217,0.021491361781954765,0.003462132066488266
3218,-0.01936154253780842,-0.022074192762374878
3219,-0.09277214109897614,-0.08879677206277847
3220,0.0466332882642746,0.04648614302277565
3221,-0.012713761068880558,-0.0017415359616279602
3222,0.059716880321502686,0.03650541603565216
3223,-0.009653467684984207,-0.022715292870998383
3224,0.01706024259328842,-0.006151221692562103
3225,0.024898070842027664,0.019747290760278702
3226,-0.015896795317530632,-0.013239353895187378
3227,0.16895802319049835,0.2660067081451416
3228,0.0006052772514522076,-0.002988764550536871
3229,0.025144409388303757,0.020073985680937767
3230,0.21078966557979584,0.11534638702869415
3231,-0.21294833719730377,-0.1803426891565323
3232,0.006605162285268307,-0.0065074581652879715
3233,-0.31561070680618286,-0.32340681552886963
3234,-0.0010352006647735834,-0.0019019281025975943
3235,0.05068245902657509,0.037594933062791824
3236,0.023483846336603165,0.005454616621136665
3237,0.06350363045930862,0.1707851141691208
3238,0.0999908447265625,0.01631764881312847
3239,0.14311178028583527,0.17735429108142853
3240,0.017689203843474388,0.02147645317018032
3241,0.07377725094556808,0.037784963846206665
3242,0.042414113879203796,0.14969559013843536
3243,-0.08057928085327148,-0.08136752247810364
3244,-0.605387270450592,-0.5770418047904968
3245,0.1860920488834381,0.03613436594605446
3246,0.026560455560684204,0.019992770627141
3247,0.04972176253795624,0.05750120058655739
3248,0.05761663615703583,0.08574137836694717
3249,0.060455333441495895,0.0371488481760025
3250,0.059878215193748474,0.03657172992825508
3251,0.0641096979379654,0.03674349561333656
3252,-0.06752700358629227,-0.06322179734706879
3253,-0.009945128113031387,0.023718509823083878
3254,-0.07646600157022476,-0.08129903674125671
3255,-0.2709880471229553,-0.2682911455631256
3256,0.02014966309070587,-0.023593075573444366
3257,0.04961829259991646,0.05739773064851761
3258,0.15460053086280823,0.10887808352708817
3259,0.0015088829677551985,0.0058140829205513
3260,0.1194535419344902,0.05996619164943695
3261,-0.0039099594578146935,-0.001252517569810152
3262,-0.21430428326129913,-0.2169693112373352
3263,-0.04261738061904907,-0.051305774599313736
3264,-0.012614907696843147,-0.008365610614418983
3265,0.08232196420431137,0.059110499918460846
3266,0.2884158194065094,0.8823575973510742
3267,-0.07354956120252609,-0.06835156679153442
3268,-0.04700674116611481,0.06027473509311676
3269,0.006657601334154606,0.010632975958287716
3270,0.046412393450737,0.05419183149933815
3271,-0.05110365152359009,-0.04590565711259842
3272,0.1741706132888794,0.6577770113945007
3273,-0.26489192247390747,-0.26219502091407776
3274,0.018554532900452614,0.007914126850664616
3275,0.03704249486327171,0.036203399300575256
3276,0.12365241348743439,0.048268161714076996
3277,-0.023572787642478943,-0.0023366063833236694
3278,-0.019633598625659943,0.0016025826334953308
3279,-0.007545191794633865,0.02654365450143814
3280,0.0038368667010217905,0.0011242160107940435
3281,0.06056760996580124,0.016824871301651
3282,0.033928342163562775,0.10846574604511261
3283,0.02037949673831463,0.00973909068852663
3284,-0.005587514489889145,-0.0003895200788974762
3285,0.06997990608215332,-0.07997778058052063
3286,-0.0031719226390123367,0.023006930947303772
3287,0.008892250247299671,0.003806584980338812
3288,0.056668609380722046,0.07596799731254578
3289,0.009115714579820633,0.029333949089050293
3290,0.03237604349851608,0.010872086510062218
3291,0.09514954686164856,0.029738271608948708
3292,-0.02574092708528042,0.010508600622415543
3293,0.07472261041402817,0.02538464218378067
3294,-0.06466881930828094,-0.03057997301220894
3295,-0.09434005618095398,-0.09168262034654617
3296,-0.0009238640777766705,-0.004517905879765749
3297,0.046837374567985535,0.11550284922122955
3298,0.15134379267692566,0.08906267583370209
3299,0.0041014268063008785,0.005759540945291519
3300,-0.005067211575806141,-0.00866125337779522
3301,-0.5438085198402405,-0.539503276348114
3302,0.014915751293301582,0.03615193068981171
3303,0.010901877656579018,0.020802564918994904
3304,0.00367237301543355,0.0009597223252058029
3305,-0.03220507130026817,-0.03487009182572365
3306,0.05997056886553764,0.07926995307207108
3307,0.0625876858830452,0.018844949081540108
3308,-0.010292589664459229,0.14365246891975403
3309,0.0016709975898265839,-0.0019230442121624947
3310,0.10624964535236359,-0.02498803287744522
3311,0.030467620119452477,0.03276009485125542
3312,0.0026569541078060865,0.005353859625756741
3313,0.08422257751226425,0.07113505154848099
3314,-0.05040227621793747,0.1105756014585495
3315,0.024014132097363472,0.002510175108909607
3316,0.005786816589534283,0.0016776295378804207
3317,0.006984340026974678,0.0018335599452257156
3318,0.004887039307504892,-0.002909076400101185
3319,0.08506093919277191,0.15489262342453003
3320,0.1551956683397293,0.09570831060409546
3321,-0.22725985944271088,-0.22740700840950012
3322,-0.027650121599435806,-0.016677897423505783
3323,-0.08014170825481415,-0.08793782442808151
3324,-0.0019804220646619797,0.01823781244456768
3325,-0.013561691157519817,-0.009586316533386707
3326,0.08904393017292023,-0.04219374805688858
3327,-0.042688146233558655,-0.008599299937486649
3328,0.1556040346622467,0.10988157242536545
3329,0.029954399913549423,0.033741649240255356
3330,-0.002878083847463131,-0.008557386696338654
3331,-0.39055901765823364,-0.3543094992637634
3332,0.0867193415760994,0.07363181561231613
3333,0.0710173100233078,0.02529485523700714
3334,0.004991451278328896,0.025209685787558556
3335,-0.29886752367019653,-0.2290358543395996
3336,-0.00036305212415754795,0.00229438953101635
3337,0.09749658405780792,0.05177412927150726
3338,-0.08936479687690735,-0.0902038961648941
3339,0.0033245524391531944,-0.0002694893628358841
3340,-0.1102508082985878,-0.1123419925570488
3341,-0.020552266389131546,-0.022643452510237694
3342,0.09417444467544556,0.04684373363852501
3343,0.06065145134925842,0.07080414891242981
3344,0.018121572211384773,0.00500895269215107
3345,0.07111130654811859,0.0662083700299263
3346,0.1553930789232254,0.09590572118759155
3347,0.15081682801246643,0.14983777701854706
3348,-0.038911718875169754,-0.04357844591140747
3349,-0.03171437978744507,-0.04096091166138649
3350,-0.008233679458498955,-0.009533978998661041
3351,0.03787676990032196,0.5214831829071045
3352,-0.03650999814271927,-0.04962261766195297
3353,0.0065440833568573,-0.0027024471201002598
3354,-0.1391056627035141,-0.13989390432834625
3355,0.03227114677429199,0.010767191648483276
3356,-0.0037308353930711746,-0.006768037099391222
3357,-0.09514396637678146,-0.09981068968772888
3358,0.02208387479186058,0.04230210930109024
3359,0.014259838499128819,0.018509136512875557
3360,-0.00020914757624268532,-0.005888449959456921
3361,0.020873963832855225,0.05496281012892723
3362,0.058549996465444565,0.0672418624162674
3363,-0.012050364166498184,-0.009353458881378174
3364,-0.018752671778202057,0.013852974399924278
3365,0.052045855671167374,0.05448954552412033
3366,0.010397866368293762,0.0053274426609277725
3367,0.0019448791863396764,0.0006445805775001645
3368,-0.6563421487808228,-0.6571303606033325
3369,0.07475543767213821,0.07377638667821884
3370,-0.13258013129234314,-0.1333683729171753
3371,0.019594479352235794,0.010906089097261429
3372,-0.004108589142560959,-0.022137818858027458
3373,0.05921086668968201,0.04819970577955246
3374,-0.006255492568016052,-0.019317317754030228
3375,-0.04341394081711769,-0.04420218616724014
3376,-0.127254456281662,-0.15462066233158112
3377,-0.013210365548729897,-0.010917890816926956
3378,0.004274720326066017,0.008524017408490181
3379,0.011981582269072533,0.02188226953148842
3380,-0.09866443276405334,-0.09785398095846176
3381,-0.0005583725869655609,0.0196598619222641
3382,-0.015048612840473652,-0.01583685725927353
3383,-0.07324212044477463,0.40063875913619995
3384,0.02915339171886444,0.001787189394235611
3385,0.042749498039484024,0.050528936088085175
3386,0.05838121846318245,0.0865059569478035
3387,0.07604753226041794,0.06296000629663467
3388,0.16515426337718964,0.2622029185295105
3389,0.061727169901132584,0.017984433099627495
3390,0.20896004140377045,0.11351676285266876
3391,-0.06344395875930786,-0.07269048690795898
3392,-0.009963721968233585,-0.005988347344100475
3393,0.0672224760055542,0.13705416023731232
3394,-0.02461724914610386,-0.02732989937067032
3395,0.151167094707489,0.09167975187301636
3396,0.0013412442058324814,-0.011720580980181694
3397,0.019419606775045395,0.039637841284275055
3398,-0.041752785444259644,-0.03744758665561676
3399,0.1008971631526947,0.0819525271654129
3400,0.05571291595697403,0.019720634445548058
3401,0.0024287058040499687,0.0003375185187906027
3402,-0.008368732407689095,-0.0149364173412323
3403,-0.028438670560717583,-0.041551291942596436
3404,-0.04466827213764191,-0.045534998178482056
3405,0.19333726167678833,0.7872790694236755
3406,-0.03895890712738037,0.11125308275222778
3407,0.045099616050720215,0.026154980063438416
3408,0.027350682765245438,0.022199902683496475
3409,0.06182783097028732,0.07198052853345871
3410,0.09043654799461365,0.0794253870844841
3411,0.0225610863417387,0.056224726140499115
3412,-0.008391721174120903,-0.00673360750079155
3413,-0.22202429175376892,-0.22473694384098053
3414,0.09963520616292953,0.05968569964170456
3415,0.003028756007552147,0.005686197895556688
3416,-0.18288554251194,-0.19213207066059113
3417,0.009976096451282501,0.014225393533706665
3418,0.008568452671170235,0.005026526749134064
3419,-1.4956399202346802,-1.3454279899597168
3420,0.04165434464812279,0.014288142323493958
3421,0.005916536785662174,0.009891911409795284
3422,0.014033883810043335,0.03408149257302284
3423,-0.005417330656200647,-0.00620557414367795
3424,0.01900443807244301,0.014895251020789146
3425,0.0019081196514889598,-0.00018306769197806716
3426,0.029521167278289795,0.6234629154205322
3427,0.03086268901824951,0.10069436579942703
3428,0.03275291621685028,0.18669797480106354
3429,0.054379772394895554,0.010637033730745316
3430,0.016546744853258133,0.011476320214569569
3431,0.04886327683925629,0.19907526671886444
3432,-0.005033799447119236,-0.0059005264192819595
3433,0.336433082818985,0.43717333674430847
3434,0.05894150957465172,0.08706625550985336
3435,-0.047516897320747375,-0.04850515350699425
3436,0.011048597283661366,0.0069394102320075035
3437,-0.081697016954422,-0.08248525857925415
3438,-0.011315545998513699,-0.0073401713743805885
3439,0.15362326800823212,0.10790081322193146
3440,0.06109835207462311,0.08039774000644684
3441,0.005963355302810669,0.034308820962905884
3442,0.13902661204338074,0.13804754614830017
3443,-0.6459713578224182,-0.6543816328048706
3444,0.13277249038219452,0.05738823860883713
3445,0.029416725039482117,0.02926957979798317
3446,-0.18969549238681793,-0.18725180625915527
3447,-0.17313721776008606,-0.21885967254638672
3448,-0.004012231715023518,-0.00480047520250082
3449,0.004234283696860075,-0.001445018919184804
3450,0.11680007725954056,0.6004064679145813
3451,0.008662156760692596,0.003511376678943634
3452,-0.014801913872361183,-0.017466936260461807
3453,-0.04973272234201431,-0.03983203321695328
3454,0.12610313296318054,0.2231518030166626
3455,0.009943714365363121,-0.0031181108206510544
3456,0.023715464398264885,0.018564684316515923
3457,0.002806270495057106,0.0007150832680054009
3458,0.006145305931568146,0.032324157655239105
3459,0.055470190942287445,0.011727450415492058
3460,-0.0013159280642867088,0.0312897190451622
3461,-0.06942545622587204,-0.06512024998664856
3462,-0.3849623203277588,-0.36474406719207764
3463,0.009011578746140003,0.0199838038533926
3464,0.07025572657585144,0.057168200612068176
3465,0.018145976588129997,0.007505570538341999
3466,-0.03140263259410858,-0.0360693596303463
3467,0.04122082144021988,0.04038172587752342
3468,-0.0065109748393297195,-0.003814069554209709
3469,0.04507701098918915,0.04752069711685181
3470,0.022716118022799492,0.026503367349505424
3471,-0.005697285756468773,-0.010848065838217735
3472,0.010103459469974041,-0.0029583657160401344
3473,0.002239406108856201,-0.0631718635559082
3474,0.040970802307128906,0.01775933802127838
3475,0.0014225579798221588,-0.01169006247073412
3476,0.027822721749544144,-0.015920016914606094
3477,0.17012454569339752,0.12438881397247314
3478,0.0502362921833992,0.05892815440893173
3479,-0.09699971228837967,-0.08709902316331863
3480,-0.009476385079324245,-0.004278390668332577
3481,0.04458809271454811,-0.03908510506153107
3482,-0.052727069705724716,-0.05006962642073631
3483,-0.022052615880966187,-0.08153996616601944
3484,-0.03448507934808731,-0.029287084937095642
3485,0.01783348247408867,0.009145092219114304
3486,-0.04762079566717148,-0.02144194394350052
3487,-0.00954480841755867,-0.010845107957720757
3488,-0.11024785041809082,-0.14624013006687164
3489,0.005098311230540276,0.002061109524220228
3490,-0.006446637213230133,-0.002471262589097023
3491,0.06939990818500519,-0.01427328959107399
3492,-0.06940647214651108,-0.07070676982402802
3493,0.03742273896932602,0.03347148001194
3494,-0.03602127730846405,-0.043817393481731415
3495,-0.030232474207878113,-0.05173642933368683
3496,0.012652494944632053,0.004856379237025976
3497,-0.03462272509932518,-0.047684550285339355
3498,0.15411387383937836,0.0946265235543251
3499,-0.009333908557891846,-0.005028708837926388
3500,-0.10003998875617981,-0.10928652435541153
3501,0.028026994317770004,0.030319469049572945
3502,0.02926805429160595,0.03156052902340889
3503,0.03957423195242882,0.03873513638973236
3504,0.03712163865566254,-0.025159478187561035
3505,0.03295957297086716,0.05419575423002243
3506,0.002698397496715188,0.0006072100950405002
3507,0.0579608753323555,0.08608561754226685
3508,-0.10461129993200302,-0.10976208001375198
3509,0.027409469708800316,0.02726232446730137
3510,-0.07766442000865936,-0.15304866433143616
3511,0.022561443969607353,0.05622508004307747
3512,0.010665861889719963,0.007123935967683792
3513,0.0753948986530304,0.05218343436717987
3514,-0.19473132491111755,-0.22209753096103668
3515,0.074982188642025,0.23596006631851196
3516,0.13192608952522278,0.1309470385313034
3517,0.07158742100000381,0.06668448448181152
3518,0.018167179077863693,0.17211224138736725
3519,-0.003663931041955948,-0.00833065714687109
3520,0.022614339366555214,0.042832572013139725
3521,0.008429727517068386,0.019401952624320984
3522,0.00160110741853714,0.3523657023906708
3523,0.021715404465794563,0.03161609172821045
3524,-0.3602794110774994,-0.36114615201950073
3525,0.02200216054916382,0.04222039505839348
3526,-0.09388858824968338,-0.08360213786363602
3527,-6.615370512008667e-05,0.04284480959177017
3528,0.05309753119945526,0.07056692987680435
3529,0.12431403249502182,0.06203291565179825
3530,0.08087233453989029,0.06778480857610703
3531,0.11501440405845642,0.06929194927215576
3532,0.1356036514043808,0.16984616219997406
3533,-0.04481205344200134,-0.04102480411529541
3534,0.0004483535885810852,0.00475355377420783
3535,0.01638798788189888,0.0072425538673996925
3536,0.04752208665013313,0.12205949425697327
3537,-0.6366634368896484,-0.6374516487121582
3538,0.026125755161046982,0.004621797241270542
3539,0.014467546716332436,0.0187168437987566
3540,0.0631268322467804,0.08242622017860413
3541,-0.028297007083892822,-0.04632623493671417
3542,0.020978683605790138,0.055067531764507294
3543,-0.45400625467300415,-0.5033441781997681
3544,0.01675778068602085,0.05300730839371681
3545,0.04780619218945503,0.12234359979629517
3546,-0.02171900123357773,-0.02250724472105503
3547,-0.0005131512880325317,0.003736145794391632
3548,0.04678229242563248,0.12131970375776291
3549,0.07400047779083252,0.02666977047920227
3550,-0.0032918835058808327,-0.0059569054283201694
3551,-0.0017750561237335205,0.0668904185295105
3552,0.03786130249500275,0.014554819092154503
3553,0.06413440406322479,0.05104687809944153
3554,-0.010298896580934525,0.007170498371124268
3555,0.02210148051381111,0.04828033596277237
3556,0.0032749581150710583,0.0005623074248433113
3557,0.15944470465183258,0.6430510878562927
3558,-0.0022845203056931496,-0.005878562107682228
3559,0.029217705130577087,0.18316277861595154
3560,0.2783471941947937,0.3790874481201172
3561,-0.023356275632977486,-0.02992396056652069
3562,-0.05792873725295067,-0.05395336076617241
3563,0.049142781645059586,0.05158647149801254
3564,0.059681203216314316,-0.023991994559764862
3565,0.06913284957408905,0.04176664352416992
3566,0.02971189096570015,0.008207933977246284
3567,0.03292706608772278,0.014897835440933704
3568,0.022974416613578796,0.0145641528069973
3569,0.004189253319054842,0.005847367458045483
3570,0.05853763595223427,0.04752647504210472
3571,-0.043717898428440094,-0.07971018552780151
3572,-0.5932403206825256,-0.6024868488311768
3573,0.050250038504600525,0.07859550416469574
3574,0.006528173107653856,0.010503548197448254
3575,0.011401576921343803,0.015650874003767967
3576,0.09034986048936844,0.04301915317773819
3577,-0.03676142543554306,-0.03885261341929436
3578,-0.08672648668289185,-0.06650824844837189
3579,0.01158023253083229,0.021480919793248177
3580,0.13361413776874542,0.08789168298244476
3581,0.02378040738403797,0.018709983676671982
3582,0.02559245377779007,0.06184197962284088
3583,0.07344195991754532,0.02611125446856022
3584,0.014522767625749111,0.0507722944021225
3585,0.04546542465686798,0.06293481588363647
3586,0.021560683846473694,0.03171338140964508
3587,0.00917174480855465,0.0013756286352872849
3588,-0.07773911207914352,-0.07608100026845932
3589,0.049230027943849564,0.057009465992450714
3590,0.17461955547332764,0.043381884694099426
3591,0.0006125853396952152,0.0033094908576458693
3592,0.005583859048783779,0.0014746719971299171
3593,0.21894125640392303,0.08770357817411423
3594,0.012534425593912601,0.00899249967187643
3595,0.016781453043222427,0.0075349221006035805
3596,0.06914343684911728,0.0037321653217077255
3597,0.008873906917870045,0.007885650731623173
3598,-0.0003911945968866348,0.00041926035191863775
3599,-0.014137215912342072,-0.018970251083374023
3600,0.0827961415052414,0.05958467721939087
3601,0.014574564062058926,0.013586307875812054
3602,0.003248519729822874,0.001948221237398684
3603,0.15544171631336212,0.10971926152706146
3604,0.021521160379052162,0.055184800177812576
3605,0.04373657703399658,0.02043009363114834
3606,0.04074466973543167,-0.002998070791363716
3607,-0.15672314167022705,-0.1489437073469162
3608,-0.18878543376922607,-0.16260656714439392
3609,-0.024161066859960556,0.04450441151857376
3610,-0.2798236012458801,-0.31028589606285095
3611,0.04219849780201912,0.04205135256052017
3612,-0.0037966107483953238,-0.004663337953388691
3613,-0.0019551850855350494,0.026390280574560165
3614,0.11957240104675293,0.060085050761699677
3615,-0.0030503449961543083,0.00792188011109829
3616,0.007292670197784901,0.006304414011538029
3617,0.00962614081799984,0.008637884631752968
3618,0.04584508389234543,0.12038249522447586
3619,-0.2005401998758316,-0.19063952565193176
3620,0.01684437319636345,0.04302322864532471
3621,0.05246900022029877,0.008726263418793678
3622,0.0036244962830096483,0.006281937938183546
3623,-0.03093918412923813,-0.010720949620008469
3624,-0.03270653635263443,-0.03000963106751442
3625,-0.016383754089474678,-0.02153453417122364
3626,0.0586758516728878,0.03130964934825897
3627,0.05932808294892311,0.03602159768342972
3628,-0.028466450050473213,-0.03414575383067131
3629,0.05654192715883255,0.033330462872982025
3630,0.10568387061357498,0.08673923462629318
3631,0.19545607268810272,0.04549838602542877
3632,-0.04542603716254234,-0.02795664221048355
3633,0.027491826564073563,0.023540567606687546
3634,0.04699304699897766,0.023686561733484268
3635,0.008096185512840748,0.019068410620093346
3636,0.003957452718168497,0.0012924307957291603
3637,-0.02059575729072094,-0.010309308767318726
3638,-0.01158799696713686,-0.008930554613471031
3639,-0.09293954819440842,-0.09597674757242203
3640,0.0203498974442482,0.007288073189556599
3641,-0.028826525434851646,-0.008778918534517288
3642,0.06833533942699432,0.0029240641742944717
3643,-1.1967835426330566,-1.176565408706665
3644,0.015106302686035633,0.01935560069978237
3645,-0.18048638105392456,-0.18408042192459106
3646,-0.08914816379547119,-0.08929531276226044
3647,-0.01685810461640358,-0.027498509734869003
3648,-0.0025912621058523655,-0.0033795060589909554
3649,0.10090421885251999,0.06095471233129501
3650,0.03859435394406319,0.03775525838136673
3651,0.011304836720228195,0.16524989902973175
3652,0.08781474828720093,0.15764643251895905
3653,0.0012219160562381148,0.00043367233593016863
3654,0.010137733072042465,0.006186474114656448
3655,0.013413958251476288,-0.008089998736977577
3656,0.005537658929824829,0.025585265830159187
3657,0.0615898072719574,0.16887128353118896
3658,0.0419297032058239,0.07005444169044495
3659,-0.23731645941734314,-0.250378280878067
3660,0.011653797701001167,0.00385768199339509
3661,-0.0008815443143248558,0.0007765698246657848
3662,0.01891287788748741,0.005800256505608559
3663,0.04301124066114426,0.04679848998785019
3664,-0.03323483094573021,-0.04164509475231171
3665,-0.011837195605039597,0.0056321993470191956
3666,-0.03780939429998398,-0.03859763965010643
3667,-0.155695378780365,-0.14791594445705414
3668,-0.009796105325222015,0.3409684896469116
3669,-0.08759202063083649,-0.0922587439417839
3670,0.014880694448947906,0.0017680744640529156
3671,0.03281870484352112,0.18676376342773438
3672,-0.024436868727207184,-0.03223298490047455
3673,-0.09377145767211914,-0.09772271662950516
3674,-0.06144914776086807,-0.06231587380170822
3675,0.002548837335780263,0.005245742853730917
3676,0.04478277266025543,0.07312823832035065
3677,0.035436928272247314,0.0314856693148613
3678,-0.06785597652196884,-0.09831826388835907
3679,0.020561840385198593,0.04078007489442825
3680,0.025711076334118843,0.007681846618652344
3681,-0.009132858365774155,-0.011224046349525452
3682,-0.04228357598185539,-0.037085581570863724
3683,0.0034264540299773216,0.0007614321075379848
3684,0.019702715799212456,0.011014324612915516
3685,0.007640920579433441,0.004975898656994104
3686,0.04810716211795807,0.02916252613067627
3687,0.01737865060567856,0.051467496901750565
3688,0.06504031270742416,0.046095676720142365
3689,-0.042379237711429596,-0.04252638295292854
3690,-0.1880141794681549,-0.18370898067951202
3691,-0.0020300764590501785,0.01818815805017948
3692,0.018337182700634003,0.03855541720986366
3693,0.015629328787326813,-0.06804387271404266
3694,0.002144873607903719,-0.00353442900814116
3695,0.0029386805836111307,0.00207195314578712
3696,0.056169427931308746,0.01621992141008377
3697,0.06112650781869888,0.013795800507068634
3698,0.016791488975286484,0.007646056357771158
3699,-0.01128460094332695,0.006184794008731842
3700,0.0888608768582344,0.07784971594810486
3701,-0.0713706985116005,-0.07705000042915344
3702,0.03828337788581848,-0.0571599006652832
3703,0.05801909416913986,0.08614383637905121
3704,0.014532127417623997,0.013543871231377125
3705,-0.03720587491989136,-0.09669322520494461
3706,0.08173801004886627,0.058526549488306046
3707,-0.00044744834303855896,-0.002538635628297925
3708,0.014108166098594666,0.08393984287977219
3709,-0.04932733625173569,-0.050166431814432144
3710,0.04986442252993584,0.03885326161980629
3711,-0.03034747764468193,-0.02637210115790367
3712,-0.1198369637131691,-0.12498774379491806
3713,-0.004868716932833195,0.006103508174419403
3714,-0.06303200870752335,-0.06402026861906052
3715,0.0010941425571218133,0.0003058988368138671
3716,0.023459991440176964,0.04963884502649307
3717,-0.18063542246818542,-0.1936972439289093
3718,-0.006226377561688423,-0.0019770804792642593
3719,0.013541974127292633,0.03358958289027214
3720,0.038387082517147064,0.10821875929832458
3721,0.029749354347586632,0.050985537469387054
3722,0.0019120498327538371,-0.00017913751071318984
3723,-0.03533652424812317,-0.032679080963134766
3724,0.09471387416124344,0.011040673591196537
3725,0.18126307427883148,0.03130539879202843
3726,0.06761429458856583,0.05452676862478256
3727,-0.11383045464754105,-0.08765160292387009
3728,0.013915338553488255,0.0008535133674740791
3729,0.08276863396167755,0.06382399797439575
3730,-0.03328634798526764,-0.08061705529689789
3731,0.00420796126127243,0.012899823486804962
3732,-0.06427789479494095,-0.060028597712516785
3733,0.0007548639550805092,0.003412305610254407
3734,-0.3004836440086365,-0.23181816935539246
3735,-0.013391448184847832,-0.022536881268024445
3736,-0.054476357996463776,-0.011565394699573517
3737,0.010317063890397549,0.014566360972821712
3738,0.02839629538357258,0.038296982645988464
3739,0.004685083404183388,0.008990283124148846
3740,-0.013963228091597557,-0.02310866117477417
3741,0.014870170503854752,0.05778113380074501
3742,-0.013562999665737152,-0.014429726637899876
3743,0.022601952776312828,0.04878080636262894
3744,0.06455907225608826,0.01722836121916771
3745,-0.014484474435448647,-0.01963525451719761
3746,0.0041579194366931915,0.02437615394592285
3747,0.15240265429019928,0.09012153744697571
3748,-0.09379466623067856,-0.09650731831789017
3749,-0.004097918048501015,0.006874307058751583
3750,-0.052064135670661926,-0.04191143810749054
3751,0.05877659469842911,0.08690133690834045
3752,-0.044255033135414124,-0.04892176017165184
3753,-0.03345245495438576,-0.0385228767991066
3754,-0.024701694026589394,0.011547833681106567
3755,-0.12231126427650452,-0.10209302604198456
3756,0.05711410939693451,0.03816947340965271
3757,0.032970793545246124,0.18691585958003998
3758,0.04762771353125572,0.056319575756788254
3759,0.0015489012002944946,-0.0011637494899332523
3760,0.0424702912569046,-0.003252163529396057
3761,-0.15835508704185486,-0.13905569911003113
3762,0.005930709186941385,0.009906084276735783
3763,0.05992494150996208,0.07922433316707611
3764,0.0405765026807785,0.013210298493504524
3765,0.019368184730410576,0.02965463325381279
3766,-0.006898978725075722,-0.008990166708827019
3767,-0.00022547203116118908,-0.002938122721388936
3768,0.06261095404624939,0.08191034197807312
3769,0.08225596696138382,0.06916844099760056
3770,-0.014012512750923634,-0.011315607465803623
3771,-0.04537215456366539,-0.05045782029628754
3772,-0.009168483316898346,-0.0065110414288938046
3773,-0.19767512381076813,-0.21078774333000183
3774,0.02173445001244545,0.008672625757753849
3775,0.029942262917757034,0.1838873326778412
3776,-0.026456303894519806,-0.01630360633134842
3777,-0.0324564203619957,-0.07619915902614594
3778,0.005365332588553429,0.00029490888118743896
3779,0.008230451494455338,0.028278058394789696
3780,-0.03827686235308647,-0.02730463817715645
3781,0.01252007856965065,0.016769375652074814
3782,0.00044940283987671137,0.001259857788681984
3783,0.16374854743480682,0.11801281571388245
3784,0.008596123196184635,0.019568348303437233
3785,0.010534754954278469,0.0027386394795030355
3786,0.022732587531208992,0.05639622360467911
3787,0.006144842132925987,0.0004655395750887692
3788,-0.03192047029733658,-0.038488153368234634
3789,0.06766872107982635,0.4184333384037018
3790,0.03910026699304581,0.04288751631975174
3791,0.03614651784300804,0.06427125632762909
3792,-0.0355866439640522,-0.03637488931417465
3793,0.016926396638154984,0.007679866626858711
3794,0.14976096153259277,0.1487819105386734
3795,0.014465603977441788,0.034513212740421295
3796,-0.029050827026367188,-0.021271388977766037
3797,0.06270182132720947,-0.08725586533546448
3798,-0.055493928492069244,-0.06418231874704361
3799,-0.014522597193717957,-0.01863178424537182
3800,-0.14056316018104553,-0.07189768552780151
3801,0.04405716061592102,0.05183659866452217
3802,0.07184766978025436,0.04863620549440384
3803,0.03493254631757736,0.004470258951187134
3804,0.03585469722747803,0.03501560166478157
3805,-0.0003070998936891556,-0.003344301600009203
3806,0.10829455405473709,0.08934991806745529
3807,-0.008245517499744892,-0.010336705483496189
3808,0.013204628601670265,0.004794365726411343
3809,-0.030896415933966637,-0.010848809033632278
3810,-0.0019695796072483063,-0.005006781313568354
3811,-0.14199380576610565,-0.14470645785331726
3812,0.01715558022260666,0.008010146208107471
3813,0.020495057106018066,0.016385870054364204
3814,0.00332967983558774,0.005987121257930994
3815,0.016691084951162338,-0.001338144764304161
3816,-0.12106140702962875,0.039916470646858215
3817,-0.10927864909172058,-0.11011774837970734
3818,0.15118081867694855,0.10545836389064789
3819,0.034478235989809036,0.03433109074831009
3820,-0.001248680055141449,0.008904017508029938
3821,-0.007539219222962856,-0.0035638445988297462
3822,0.003396863117814064,0.023615097627043724
3823,-0.06093984097242355,-0.06504902988672256
3824,-0.18641157448291779,-0.18216228485107422
3825,0.04569787532091141,0.519578754901886
3826,-0.5915008187294006,-0.5942134857177734
3827,0.21889381110668182,0.08765613287687302
3828,-0.030724385753273964,-0.028027478605508804
3829,-0.06389998644590378,-0.062241874635219574
3830,0.0161066222935915,0.010955842211842537
3831,0.13419368863105774,0.13321463763713837
3832,-0.003761066123843193,0.016457168385386467
3833,0.0012076122220605612,0.000419368501752615
3834,-0.08148431032896042,-0.09212471544742584
3835,-0.007791871204972267,-0.00865859817713499
3836,-0.2103382647037506,-0.21393230557441711
3837,-0.19747261703014374,-0.2001376450061798
3838,-0.004492087289690971,-0.010171390138566494
3839,0.01337217353284359,0.00031034834682941437
3840,0.011843380518257618,0.008301454596221447
3841,0.09901698678731918,0.05906747654080391
3842,0.19645661115646362,0.04649893194437027
3843,0.00019598845392465591,-0.005483314394950867
3844,0.01719837263226509,0.008788108825683594
3845,-0.004073977470397949,-0.017161503434181213
3846,0.04034801200032234,0.036396753042936325
3847,-0.04677771404385567,-0.051863379776477814
3848,0.0027925423346459866,0.0019258147804066539
3849,0.06289412081241608,0.03968265280127525
3850,0.051992446184158325,0.028685959056019783
3851,0.020136961713433266,0.040355198085308075
3852,-0.03711869195103645,-0.04015589505434036
3853,-0.008578508161008358,-0.009366752579808235
3854,-0.01743081957101822,0.0038053616881370544
3855,0.27029716968536377,0.8642389178276062
3856,-0.002454930916428566,-0.009022615849971771
3857,0.012547476217150688,0.011559220030903816
3858,-0.14392876625061035,-0.13295653462409973
3859,-0.020034965127706528,-0.014836969785392284
3860,0.02324412576854229,0.016676440834999084
3861,0.04049946367740631,0.039660368114709854
3862,-0.013244695961475372,-0.01403294038027525
3863,0.07809708267450333,0.08824978023767471
3864,-0.0006096228025853634,-0.006288925185799599
3865,0.06525056809186935,0.029258284717798233
3866,0.013864753767848015,0.008794330060482025
3867,0.019953083246946335,0.05404192954301834
3868,0.010559134185314178,0.04680866003036499
3869,-0.06549622118473053,-0.06628446280956268
3870,-0.02453821897506714,0.009125418961048126
3871,0.0315982811152935,0.18554334342479706
3872,0.01620781607925892,0.03625542297959328
3873,0.011932534165680408,0.04602137953042984
3874,-0.029378745704889297,-0.02418075129389763
3875,-0.7367935180664062,-0.7165752649307251
3876,0.013998717069625854,0.01824801415205002
3877,-0.003622950054705143,0.00035242456942796707
3878,0.007128551136702299,0.004091349430382252
3879,-0.010878213681280613,-0.013915415853261948
3880,-0.00969261396676302,-0.012729816138744354
3881,-0.019665533676743507,-0.02325957641005516
3882,0.10053892433643341,0.08159428834915161
3883,-0.009440126828849316,0.0015320982784032822
3884,0.027865750715136528,0.05621121823787689
3885,0.012411137111485004,0.0017707310616970062
3886,-0.29228508472442627,-0.3053976893424988
3887,-0.05418691039085388,-0.020098064094781876
3888,0.022313684225082397,0.04253191873431206
3889,0.016639985144138336,0.007393454667180777
3890,0.01419861614704132,-0.01316758617758751
3891,-0.01632162556052208,-0.018412811681628227
3892,0.03233644738793373,0.014307219535112381
3893,-0.038739368319511414,-0.04145202040672302
3894,0.10738876461982727,0.04790141060948372
3895,-0.0454932302236557,-0.03771379217505455
3896,0.0036703869700431824,-0.00028087198734283447
3897,0.03576519340276718,0.031813934445381165
3898,0.00905900914222002,0.020031234249472618
3899,0.014211621135473251,0.0050661880522966385
3900,-0.005510786548256874,-0.007601974066346884
3901,0.0028532377909868956,0.0007620504475198686
3902,0.001681547611951828,-0.007564982865005732
3903,-0.3078829050064087,-0.3114769458770752
3904,0.042642127722501755,0.05279482528567314
3905,0.02782551199197769,0.03772620111703873
3906,-0.00262951897457242,0.001675681211054325
3907,0.007106952369213104,0.08164435625076294
3908,0.0008136925753206015,0.003471134230494499
3909,-0.0037802632432430983,-0.005871450528502464
3910,0.0736752524971962,0.037682972848415375
3911,0.04314875975251198,0.04693600907921791
3912,0.0007044018711894751,0.0023625160101801157
3913,0.006120334379374981,0.010095709003508091
3914,-0.03015247732400894,0.0024531669914722443
3915,0.016141556203365326,0.042320411652326584
3916,-0.0037332491483539343,-0.0058244364336133
3917,0.046744588762521744,0.0491882786154747
3918,0.030159996822476387,0.03245247155427933
3919,0.01435572374612093,0.013367467559874058
3920,0.023560311645269394,0.018489887937903404
3921,0.0006934851408004761,0.00339039065875113
3922,-0.08783175051212311,-0.09351105242967606
3923,0.04308156669139862,0.07120630890130997
3924,-0.0028625591658055782,-0.0036508026532828808
3925,0.17142555117607117,0.2684742212295532
3926,0.016664715483784676,0.007519281469285488
3927,0.03748253732919693,0.06560727953910828
3928,-0.05015828460454941,-0.04496029019355774
3929,0.0035119839012622833,0.007299233227968216
3930,0.007786321919411421,0.005121299996972084
3931,0.020264290273189545,0.009623883292078972
3932,0.05930536240339279,0.015562623739242554
3933,0.024189338088035583,0.017621653154492378
3934,0.002349084708839655,0.005045990459620953
3935,0.16956104338169098,0.26660969853401184
3936,-0.008621708489954472,-0.009409952908754349
3937,0.06268784403800964,-0.0027234330773353577
3938,0.11543161422014236,0.04004736244678497
3939,-0.10941912978887558,-0.08324027806520462
3940,-0.07143132388591766,-0.07221956551074982
3941,0.0770239308476448,0.42778852581977844
3942,0.018931612372398376,0.02271886169910431
3943,0.27800264954566956,0.8719444274902344
3944,0.024842897430062294,0.019772473722696304
3945,0.004760324954986572,0.0011662832694128156
3946,-0.009966783225536346,0.15101109445095062
3947,0.32194989919662476,0.42269015312194824
3948,0.003029559040442109,0.0017292604316025972
3949,-0.12432795017957687,-0.1289946734905243
3950,-0.03611841797828674,-0.04480681195855141
3951,0.012119422666728497,0.004323306959122419
3952,-0.09892695397138596,-0.0997936800122261
3953,0.04280785098671913,0.046595100313425064
3954,2.4427812099456787,1.6430943012237549
3955,0.0446038693189621,0.021297385916113853
3956,-0.010702062398195267,-0.011541157960891724
3957,-0.0015913492534309626,-0.0036825365386903286
3958,-0.033182814717292786,-0.03833359479904175
3959,0.007726346608251333,0.004689144901931286
3960,-0.24335965514183044,-0.261388897895813
3961,0.00048342347145080566,-0.010156982578337193
3962,0.02036382257938385,0.016254635527729988
3963,0.00577856320887804,0.001111837336793542
3964,0.0869026631116867,0.15673433244228363
3965,0.01168125681579113,0.007729997858405113
3966,-0.04419366270303726,-0.07465595006942749
3967,-0.13734695315361023,-0.14391463994979858
3968,0.0891055166721344,0.04915601387619972
3969,-0.04568147659301758,-0.04646972194314003
3970,0.006159485317766666,0.0014927593292668462
3971,-0.6002641916275024,-0.5975672602653503
3972,0.019089773297309875,0.021533463150262833
3973,-0.008268083445727825,-0.01130528561770916
3974,0.03365159034729004,-0.010091148316860199
3975,0.0317378044128418,0.18568286299705505
3976,0.06943263113498688,0.029483124613761902
3977,0.0022389478981494904,-0.005557167809456587
3978,0.02923680655658245,0.007732849568128586
3979,0.07509946823120117,0.23607733845710754
3980,0.11212168633937836,0.11114263534545898
3981,-0.021410005167126656,-0.022198248654603958
3982,-0.049518752843141556,-0.06258057802915573
3983,0.05302045866847038,0.05546414852142334
3984,0.04991257190704346,0.06738196313381195
3985,0.0043060798197984695,0.00828145444393158
3986,-0.10110104084014893,-0.06743741035461426
3987,-0.01304706186056137,-0.013886157423257828
3988,0.0005136461113579571,-0.0002745976089499891
3989,0.022879768162965775,-0.007582520600408316
3990,-0.010145105421543121,-0.014254292473196983
3991,-0.09682183712720871,-0.10783299803733826
3992,0.12250906229019165,0.2195577323436737
3993,0.022019075229763985,0.042237307876348495
3994,-0.37381941080093384,-0.39532336592674255
3995,-0.03894810006022453,-0.04735836386680603
3996,-0.12640202045440674,-0.12209682166576385
3997,0.00849362462759018,0.005828602705150843
3998,0.0417012982070446,0.06100068613886833
3999,0.025029560551047325,0.019959136843681335
4000,-0.1282637119293213,-0.12447646260261536
4001,0.0012186262756586075,-0.007191636599600315
4002,0.026514563709497452,0.019946878775954247
4003,0.022293083369731903,0.013882821425795555
4004,-0.08053489774465561,-0.08562056720256805
4005,-0.007114215288311243,-0.008414514362812042
4006,-0.0020362064242362976,0.0089360186830163
4007,-0.09078552573919296,-0.09489471465349197
4008,-0.01635335199534893,-0.022921036928892136
4009,-0.07955250144004822,-0.10285898298025131
4010,0.009211689233779907,0.01949813775718212
4011,0.08991198986768723,0.15974366664886475
4012,0.008286829106509686,0.005249627400189638
4013,0.032017674297094345,0.0015553862322121859
4014,-0.004958266392350197,-0.007623288314789534
4015,0.048306193202733994,0.03521866723895073
4016,0.16536010801792145,0.11962437629699707
4017,0.023006832227110863,0.01459656935185194
4018,-0.04360406473278999,-0.010998420417308807
4019,0.03979138657450676,0.03584012761712074
4020,-0.0576137900352478,-0.05491688475012779
4021,-0.01103921514004469,-0.0058412207290530205
4022,0.003299212083220482,-0.0002427138388156891
4023,0.07400071620941162,0.026670005172491074
4024,0.10267774015665054,0.5765585899353027
4025,0.024607812985777855,0.05869665741920471
4026,0.007851827889680862,0.0030187927186489105
4027,-0.009459100663661957,-0.03682530298829079
4028,0.003137541003525257,-0.006007892079651356
4029,0.008725002408027649,0.0036545787006616592
4030,0.01504551898688078,0.019294817000627518
4031,0.06346049159765244,0.036094292998313904
4032,0.04789535701274872,0.05567479506134987
4033,0.2178984433412552,0.1224551647901535
4034,0.15518362820148468,0.09569627791643143
4035,-0.0782352089881897,0.02904626727104187
4036,0.0005535460077226162,0.004528920631855726
4037,0.03730805218219757,0.033356793224811554
4038,-0.04542248696088791,-0.034450262784957886
4039,-0.182397723197937,-0.18010523915290833
4040,0.06270387023687363,0.07285656780004501
4041,-0.0014373604208230972,-0.004102382343262434
4042,0.07221631705760956,0.04900485277175903
4043,-0.015100644901394844,-0.01244320347905159
4044,0.21512405574321747,0.11968077719211578
4045,0.002460159594193101,0.005157065112143755
4046,-0.00021909037604928017,-0.0058983927592635155
4047,-0.2547474205493927,-0.2946969270706177
4048,-0.01839262992143631,-0.0234630536288023
4049,0.00289350189268589,0.0020267744548618793
4050,-0.0034916456788778305,-0.008577310480177402
4051,0.06880488991737366,0.04143868759274483
4052,-0.008538566529750824,-0.03900085389614105
4053,-0.2380799502134323,-0.2180323302745819
4054,-0.017396433278918266,-0.020109083503484726
4055,0.07996490597724915,0.05675344169139862
4056,0.02964366041123867,-0.0008186269551515579
4057,0.005666700191795826,0.009642074815928936
4058,0.021019304171204567,0.007957478985190392
4059,-0.09820081293582916,-0.10215207189321518
4060,0.010534146800637245,0.036713000386953354
4061,-0.022947369143366814,0.013302158564329147
4062,0.04044124111533165,0.03960214555263519
4063,-0.07486395537853241,-0.07695513963699341
4064,0.04745059832930565,0.12198800593614578
4065,0.028741223737597466,0.03252847492694855
4066,-0.022142035886645317,-0.002094428986310959
4067,-0.08805355429649353,-0.09730008244514465
4068,-0.020318737253546715,-0.023031387478113174
4069,-0.10332164913415909,-0.10062474012374878
4070,0.006999950855970383,-0.0014103120192885399
4071,-0.06556577980518341,-0.0739760473370552
4072,0.008738920092582703,0.006073898635804653
4073,0.0523090660572052,0.06100092828273773
4074,-0.025449395179748535,-0.021474018692970276
4075,-0.00530020147562027,0.0024792365729808807
4076,0.17019851505756378,0.1244627833366394
4077,-0.06381739675998688,-0.05984202399849892
4078,0.13410654664039612,0.07182543724775314
4079,0.002431936329230666,0.0015652088914066553
4080,0.02744920551776886,0.18139426410198212
4081,0.060534194111824036,-0.023139003664255142
4082,0.018862105906009674,-0.002641851082444191
4083,0.049894485622644424,-0.03377871215343475
4084,0.06817203760147095,0.040805839002132416
4085,0.007027614861726761,0.014807052910327911
4086,-0.000844776863232255,0.0018126647919416428
4087,0.05689302831888199,0.033586546778678894
4088,-0.019481636583805084,-0.01782352104783058
4089,0.01558590680360794,-0.024363599717617035
4090,0.003008993109688163,-0.002670309506356716
4091,0.022915784269571304,0.014505520462989807
4092,0.0247110053896904,0.0032070474699139595
4093,-0.10058517754077911,-0.10525190085172653
4094,-0.006011541932821274,-0.00810272991657257
4095,-0.2503126263618469,-0.22413378953933716
4096,0.002898985054343939,0.002032257616519928
4097,0.019484370946884155,0.015942445024847984
4098,-0.001303801778703928,0.00035431236028671265
4099,-0.024142414331436157,0.003982327878475189
4100,0.054247334599494934,0.07171673327684402
4101,0.010597828775644302,0.028067223727703094
4102,0.06462500244379044,0.03725879639387131
4103,-0.02297823317348957,-0.012691784650087357
4104,-0.001449738396331668,-0.0023164658341556787
4105,-0.0068809716030955315,0.004091253504157066
4106,-0.01008759718388319,-0.01280024740844965
4107,-0.03522934764623642,-0.033571235835552216
4108,-0.05871350318193436,-0.050934065133333206
4109,0.034105654805898666,0.016076426953077316
4110,0.03530782833695412,0.004845541436225176
4111,-0.010615075007081032,-0.023727696388959885
4112,-0.11977317929267883,-0.10880095511674881
4113,-0.001633577048778534,0.002341797575354576
4114,0.011443683877587318,0.0027552926912903786
4115,-0.028842199593782425,-0.0178699754178524
4116,0.0008739097975194454,-0.00480539258569479
4117,0.0016145454719662666,-0.004064757376909256
4118,0.08860103785991669,0.023189762607216835
4119,0.02346302568912506,0.04093242064118385
4120,0.003726094961166382,0.03738973289728165
4121,0.0037817941047251225,0.0010691434144973755
4122,-0.048608217388391495,-0.01600257307291031
4123,-0.005552446469664574,-0.018665067851543427
4124,-0.10828546434640884,-0.12978942692279816
4125,0.03232292830944061,0.036110177636146545
4126,-0.01567411795258522,-0.03370334953069687
4127,-0.0029167148750275373,-0.00021980935707688332
4128,-0.01902737468481064,-0.024113040417432785
4129,0.016256079077720642,0.011185654439032078
4130,-0.09612526744604111,-0.09742556512355804
4131,0.006172372959554195,0.0035073512699455023
4132,-0.004601216875016689,-0.007266238797456026
4133,0.014341294765472412,0.005195861682295799
4134,-0.04017379879951477,-0.04032094404101372
4135,0.010499080643057823,0.03667793422937393
4136,0.007704424671828747,0.004667222965508699
4137,0.0024898359552025795,0.0003986485826317221
4138,0.0424325093626976,0.06173189729452133
4139,0.016642894595861435,0.013100969605147839
4140,0.043384402990341187,0.04717165231704712
4141,0.0012883767485618591,-0.009352029301226139
4142,0.008879982866346836,0.02909821644425392
4143,-0.03012208640575409,-0.04815131425857544
4144,-0.023278910666704178,-0.026316113770008087
4145,-0.006928710266947746,-0.015617101453244686
4146,-0.02664109319448471,0.08064038306474686
4147,0.0028185262344777584,0.0019517986802384257
4148,0.05479203909635544,0.07226143777370453
4149,-0.020004194229841232,-0.014806200750172138
4150,0.1739610880613327,0.6575675010681152
4151,0.014495656825602055,0.018744952976703644
4152,0.149004265666008,0.08951690793037415
4153,-0.017762668430805206,-0.023441970348358154
4154,-0.1028730645775795,-0.10553808510303497
4155,-0.05639348924160004,-0.046492800116539
4156,0.0038196099922060966,0.008124809712171555
4157,-0.013505022041499615,-0.015596210025250912
4158,0.02525903470814228,0.02018861100077629
4159,0.10814472287893295,0.08920008689165115
4160,0.026459375396370888,0.019891690462827682
4161,-0.005843089893460274,-0.006709816865622997
4162,-0.03120831958949566,-0.00502946600317955
4163,0.012807600200176239,0.02058703824877739
4164,0.028249666094779968,0.030693355947732925
4165,-0.015489288605749607,-0.02015601471066475
4166,-0.013948529958724976,-0.059670984745025635
4167,-1.3645583391189575,-1.3692251443862915
4168,0.0500086210668087,0.026797156780958176
4169,-0.03709199279546738,-0.04068603739142418
4170,-0.18058009445667267,-0.14433056116104126
4171,0.04442315921187401,0.11896056681871414
4172,0.018439408391714096,0.03773879632353783
4173,-0.31735825538635254,-0.3230375647544861
4174,0.016068873926997185,0.012526948004961014
4175,-0.11777240037918091,-0.11861149966716766
4176,0.01299524400383234,0.012006987817585468
4177,0.0010294043458998203,0.0053346045315265656
4178,-0.0035656578838825226,0.016481949016451836
4179,-0.027386978268623352,-0.05059844255447388
4180,-0.0011134217493236065,-0.0024137203581631184
4181,0.02216758020222187,0.055831220000982285
4182,0.003151297103613615,0.0004386465298011899
4183,-0.159376323223114,-0.16806471347808838
4184,0.0005062534473836422,0.004811453633010387
4185,-0.0005932101048529148,0.0033821645192801952
4186,-0.04626685380935669,-0.035294629633426666
4187,0.09446440637111664,0.2446763962507248
4188,0.06676004081964493,0.07545190304517746
4189,-0.0027401582337915897,-0.0035284017212688923
4190,0.05869629234075546,0.08682103455066681
4191,0.0718957781791687,0.06699284166097641
4192,0.01317213661968708,0.0044837454333901405
4193,0.10431164503097534,0.020638447254896164
4194,0.010276390239596367,-0.0077528394758701324
4195,0.030014166608452797,0.1839592307806015
4196,-0.004203617572784424,-0.005042713135480881
4197,0.002624859567731619,0.0005336722824722528
4198,-0.0011401120573282242,0.0005180020816624165
4199,0.03076404146850109,0.1847091019153595
4200,-0.08890128880739212,0.06504377722740173
4201,-0.028057843446731567,-0.025400402024388313
4202,-0.026704121381044388,-0.024046679958701134
4203,0.03175044804811478,0.04921984672546387
4204,0.07439236342906952,0.14422404766082764
4205,-0.004473810084164143,0.0007241843268275261
4206,0.0029281903989613056,0.0020614629611372948
4207,0.001012180931866169,-0.0002881176769733429
4208,0.04243244230747223,0.04228529706597328
4209,-0.017324307933449745,-0.020036958158016205
4210,-0.026232734322547913,-0.029269937425851822
4211,-0.07250954210758209,-0.07006585597991943
4212,0.0030057677067816257,0.00566320912912488
4213,0.02477763220667839,0.019626852124929428
4214,0.014491413719952106,0.05074094235897064
4215,0.11295931786298752,0.03757506608963013
4216,0.03338632732629776,0.04116576537489891
4217,0.1885303556919098,0.057292670011520386
4218,0.06526902318000793,0.037902820855379105
4219,0.01420109998434782,0.009050319902598858
4220,-0.07873443514108658,-0.08653055131435394
4221,-0.014106277376413345,0.06043113023042679
4222,0.08544142544269562,0.07443026453256607
4223,0.012392617762088776,0.04051735997200012
4224,0.011533869430422783,0.015783166512846947
4225,-0.02003832906484604,-0.02510875277221203
4226,-0.05041810870170593,-0.07362957298755646
4227,-0.026368215680122375,-0.027668515220284462
4228,0.028971105813980103,0.5125775337219238
4229,0.03536874055862427,0.004906453657895327
4230,-0.025310436263680458,-0.02885236218571663
4231,0.011326762847602367,0.0006863567978143692
4232,0.17002202570438385,0.653628408908844
4233,0.09352097660303116,0.08250981569290161
4234,-0.0016216197982430458,-0.006288345903158188
4235,0.01590389758348465,0.17688177525997162
4236,0.15443220734596252,0.10869646817445755
4237,0.04663841426372528,0.046491269022226334
4238,0.008003134280443192,0.002917469944804907
4239,0.002014597412198782,-7.65899894759059e-05
4240,0.16968637704849243,0.6532927751541138
4241,0.129364013671875,0.06708289682865143
4242,-0.01390292588621378,-0.00992755126208067
4243,0.07995446026325226,0.04000495374202728
4244,0.15462662279605865,0.09234551340341568
4245,0.010795899666845798,-0.0023167207837104797
4246,-0.07707920670509338,-0.07917039096355438
4247,0.05798085033893585,0.05307791382074356
4248,0.004528832621872425,0.009726827032864094
4249,-0.004195360466837883,-0.006286547519266605
4250,-0.39126822352409363,-0.38607022166252136
4251,-0.0066629438661038876,-0.00745118735358119
4252,-0.1395891159772873,-0.14088940620422363
4253,0.0014371853321790695,0.02165541984140873
4254,0.06362462043762207,0.17090609669685364
4255,-0.1668711006641388,-0.1699083000421524
4256,-0.04615145921707153,-0.051054395735263824
4257,0.13982568681240082,0.00858800858259201
4258,0.10531631112098694,0.08637167513370514
4259,0.024974174797534943,0.024827029556035995
4260,0.0055228727869689465,0.000856146914884448
4261,0.007164034992456436,0.004126833286136389
4262,0.010516179725527763,0.006406992673873901
4263,-0.029546314850449562,-0.02873585931956768
4264,-0.01848878711462021,-0.022440046072006226
4265,-0.1993250697851181,-0.20343425869941711
4266,-0.023128721863031387,-0.018823523074388504
4267,-0.08231881260871887,-0.08361911028623581
4268,0.01602715626358986,0.169972226023674
4269,0.01543283462524414,0.03548043966293335
4270,0.056614022701978683,0.012871284037828445
4271,0.023526517674326897,0.05719015374779701
4272,0.054882634431123734,0.07235202938318253
4273,0.1620652675628662,0.012107588350772858
4274,-0.13829199969768524,-0.1469803899526596
4275,-0.028896935284137726,-0.026239493861794472
4276,0.07928222417831421,0.06827106326818466
4277,-0.1730388104915619,-0.16434693336486816
4278,0.02808711677789688,0.3788517117500305
4279,0.020303240045905113,0.016761314123868942
4280,0.018733298406004906,0.008092893287539482
4281,-0.265146404504776,-0.273556649684906
4282,-1.1348165571689606e-05,-0.003048549871891737
4283,0.119169682264328,0.15341219305992126
4284,-0.031802915036678314,-0.02914547361433506
4285,0.03235553950071335,0.010851583443582058
4286,0.013245138339698315,0.0332927443087101
4287,0.02350422739982605,0.057167865335941315
4288,0.02557583898305893,0.03335527703166008
4289,-0.027973510324954987,0.005690127611160278
4290,0.045750100165605545,0.053529538214206696
4291,-0.025716111063957214,0.006889535114169121
4292,-0.05977507308125496,-0.0557996965944767
4293,-0.046979084610939026,-0.17821675539016724
4294,-0.153711199760437,-0.15674839913845062
4295,0.10414941608905792,0.020476222038269043
4296,0.008947834372520447,-0.018418367952108383
4297,-0.04293942451477051,-0.010333780199289322
4298,0.003967979922890663,0.03805682808160782
4299,-0.15327967703342438,-0.07874226570129395
4300,-0.030193163082003593,-0.010145556181669235
4301,-0.06168319657444954,-0.06472039967775345
4302,0.005346035584807396,0.02658221684396267
4303,-0.015897847712039948,-0.013240406289696693
4304,0.03159543499350548,0.013566205278038979
4305,-0.00024720875080674887,-0.001035452471114695
4306,-0.3585304021835327,-0.36263957619667053
4307,-0.004291541874408722,-0.04803428053855896
4308,-0.01702190563082695,-0.018010161817073822
4309,0.0015782788395881653,-0.0011343718506395817
4310,-0.11057212948799133,-0.11713981628417969
4311,-0.0020880792289972305,0.0018872953951358795
4312,-0.03076310083270073,-0.035848766565322876
4313,-0.03188803046941757,-0.027638735249638557
4314,-0.01847868040204048,-0.039982639253139496
4315,0.028899025171995163,0.031191499903798103
4316,-0.06164385378360748,-0.056445859372615814
4317,-0.0017392989248037338,-0.009535415098071098
4318,0.013780084438621998,0.0006674639880657196
4319,0.003955395892262459,-0.0017239069566130638
4320,0.0733124166727066,0.23429030179977417
4321,0.01341519970446825,0.00035337451845407486
4322,0.000327980553265661,0.0011384354438632727
4323,0.0014374922029674053,-0.003229233669117093
4324,0.13882285356521606,0.6224292516708374
4325,-0.19281376898288727,-0.19676503539085388
4326,0.04751303419470787,0.122050441801548
4327,-0.29695138335227966,-0.3100639879703522
4328,-0.19655117392539978,-0.18557894229888916
4329,0.013175279833376408,0.03322288766503334
4330,0.12605531513690948,0.1250762641429901
4331,0.196305051445961,0.046347372233867645
4332,0.0653495341539383,0.22632741928100586
4333,-0.039591096341609955,-0.02861887216567993
4334,0.005536485463380814,0.03962533175945282
4335,0.019113246351480484,0.014042822644114494
4336,0.20816552639007568,0.07692784070968628
4337,-0.004516768269240856,-0.005305011756718159
4338,-0.015264168381690979,-0.02033459208905697
4339,-0.0042896270751953125,0.029374010860919952
4340,0.04660017043352127,0.08951113373041153
4341,-0.013257503509521484,-0.018327927216887474
4342,0.1904665231704712,0.04050884023308754
4343,0.03145613521337509,0.008244670927524567
4344,0.007553069852292538,0.011802366934716702
4345,0.1644708514213562,0.26151952147483826
4346,-0.0016505687963217497,-0.0037417560815811157
4347,-0.02935529127717018,-0.03022201918065548
4348,-0.02515660971403122,-0.027247795835137367
4349,0.01226435974240303,0.003854096867144108
4350,0.01494831033051014,0.006259918678551912
4351,-0.017155561596155167,-0.02126474864780903
4352,0.0022431048564612865,0.013215329498052597
4353,-0.08857207745313644,-0.10751671344041824
4354,0.07718952745199203,0.0018052756786346436
4355,0.2690773606300354,0.8630191087722778
4356,0.03831867501139641,0.08122964203357697
4357,0.016360001638531685,0.03640760853886604
4358,0.1739315688610077,0.04269389063119888
4359,0.04570793733000755,0.0738326758146286
4360,0.005080732516944408,-0.0040647005662322044
4361,-0.0004055870231240988,-0.0012723144609481096
4362,-0.14717939496040344,-0.14448249340057373
4363,-0.062193065881729126,-0.06305979192256927
4364,0.28391051292419434,0.3846507668495178
4365,-0.007318643853068352,-0.010031294077634811
4366,0.0005320925265550613,0.03462094068527222
4367,-0.016460908576846123,-0.025149300694465637
4368,-0.025966262444853783,-0.026754505932331085
4369,0.0011135349050164223,-0.006682580802589655
4370,0.17023949325084686,0.12450376898050308
4371,0.005057595670223236,0.031236449256539345
4372,0.001832054927945137,0.15577712655067444
4373,0.0011176328407600522,-0.0009735545027069747
4374,-0.012842961587011814,-0.013831217773258686
4375,-0.012351209297776222,-0.021039601415395737
4376,-0.023665249347686768,-0.01968987286090851
4377,0.028927654027938843,0.007423696108162403
4378,0.09044165909290314,0.07943049818277359
4379,-0.0028709275647997856,-0.0038591837510466576
4380,-0.014321045018732548,-0.01940670982003212
4381,-0.06255953758955002,-0.06651079654693604
4382,0.17349760234355927,0.6571040153503418
4383,0.0074776518158614635,0.002810925943776965
4384,-0.02630552276968956,-0.03139118850231171
4385,0.0005307181272655725,-0.0003360093105584383
4386,0.029577462002635002,0.025626203045248985
4387,-0.00139661505818367,-0.007075917907059193
4388,-0.0043950919061899185,0.006577133201062679
4389,0.0011395011097192764,0.01142594963312149
4390,-0.030907586216926575,-0.025709591805934906
4391,-0.06481323391199112,-0.07260935008525848
4392,-0.018519824370741844,-0.02720821648836136
4393,-0.02067553624510765,-0.031315941363573074
4394,-0.002142423763871193,-0.00517962547019124
4395,-0.15060186386108398,-0.13055425882339478
4396,-0.00879956129938364,-0.011836763471364975
4397,0.019506221637129784,0.04568507522344589
4398,0.008392002433538437,0.010835692286491394
4399,0.024902500212192535,0.027194974943995476
4400,-0.028634080663323402,-0.03732247278094292
4401,-0.01584356091916561,-0.018508583307266235
4402,-0.030719507485628128,-0.013250112533569336
4403,0.22101926803588867,0.125575989484787
4404,0.2196645885705948,0.1242213174700737
4405,0.01709594577550888,0.05334547162055969
4406,-0.34082794189453125,-0.3206097185611725
4407,0.046616893261671066,0.023310407996177673
4408,-0.07659095525741577,-0.08018499612808228
4409,-0.11187276244163513,-0.11844044923782349
4410,-0.09464617818593979,-0.11267540603876114
4411,-0.05077424645423889,-0.03055601194500923
4412,0.03931306675076485,0.03536180779337883
4413,-0.007346604019403458,-0.01145579107105732
4414,0.0025003813207149506,-0.010612239129841328
4415,-0.12572255730628967,-0.20110681653022766
4416,0.0045691668055951595,0.000975125003606081
4417,-0.13397686183452606,-0.12967166304588318
4418,0.05374302342534065,0.12240850180387497
4419,0.05838121846318245,0.0865059569478035
4420,-0.005489642731845379,-0.0028322008438408375
4421,0.12056565284729004,0.061078306287527084
4422,0.028465760871767998,0.038366448134183884
4423,-0.0888516753911972,-0.0861547663807869
4424,0.1541002243757248,0.09181910753250122
4425,0.008536290377378464,0.005871268920600414
4426,0.004386301152408123,0.0013490996789187193
4427,-0.1208672896027565,-0.12357994168996811
4428,-0.02606518752872944,-0.016164500266313553
4429,0.09331879019737244,0.05336928367614746
4430,0.00320644024759531,0.0019061417551711202
4431,0.08298468589782715,0.059773217886686325
4432,-0.03616612032055855,-0.03883114084601402
4433,0.034405384212732315,0.029502447694540024
4434,0.05835513398051262,0.08647987991571426
4435,0.12783445417881012,0.08211199194192886
4436,0.0006721485406160355,0.036921676248311996
4437,0.01910644955933094,0.005993829574435949
4438,0.0015806584851816297,-0.0005105288582853973
4439,-0.07608009874820709,-0.07210472971200943
4440,-0.0036215672735124826,-0.005712754558771849
4441,0.0014251535758376122,0.005730353761464357
4442,-0.0412934236228466,-0.042081668972969055
4443,0.004910273943096399,0.0013162322575226426
4444,0.028888769447803497,0.02874162420630455
4445,-0.05705446004867554,-0.02296561375260353
4446,0.08392781019210815,0.021646693348884583
4447,0.02000393345952034,0.04022216796875
4448,0.001430911011993885,0.006628905422985554
4449,0.05018899589776993,0.06948838382959366
4450,0.032574865967035294,-0.011167872697114944
4451,0.01284591481089592,0.05575687810778618
4452,0.11304713785648346,0.0673246830701828
4453,-0.017262466251850128,0.010862275958061218
4454,0.10434156656265259,0.02066836878657341
4455,0.011228028684854507,0.003431912511587143
4456,0.020347803831100464,0.00970739871263504
4457,0.20087194442749023,0.10542866587638855
4458,-0.02484707161784172,-0.046351030468940735
4459,-0.02350114844739437,-0.028651928529143333
4460,0.0018159474711865187,-0.0008967032190412283
4461,0.09180460125207901,0.07285996526479721
4462,0.025545774027705193,0.020475350320339203
4463,-0.03202339634299278,-0.036132581532001495
4464,-0.03267880156636238,-0.02998189628124237
4465,0.0013051206478849053,0.0005168769275769591
4466,0.004041772335767746,0.008346972055733204
4467,-0.00170013471506536,-0.002566862152889371
4468,0.00911632925271988,0.008128073066473007
4469,0.002565985545516014,0.0004747982893604785
4470,0.21440622210502625,0.11896295100450516
4471,0.013699272647500038,0.008548492565751076
4472,0.019187629222869873,0.010499237105250359
4473,0.03430795669555664,0.016278725117444992
4474,0.0110705541446805,0.003274438204243779
4475,0.09184291958808899,0.5657237768173218
4476,0.02429230324923992,0.05838115140795708
4477,-0.32200947403907776,-0.3182222247123718
4478,0.08153132349252701,-0.06842635571956635
4479,0.02371901646256447,0.04495519772171974
4480,0.15344177186489105,0.0939544141292572
4481,0.039509788155555725,-0.04416340962052345
4482,-0.06632113456726074,-0.06718786060810089
4483,-0.0066515784710645676,-0.010245620273053646
4484,-0.001783653162419796,-0.0053776949644088745
4485,0.03525716811418533,0.017227936536073685
4486,-0.0945160984992981,-0.09370564669370651
4487,0.0014045772841200233,0.0005378498462960124
4488,0.0353124774992466,0.004850190132856369
4489,-0.16794206202030182,-0.16880880296230316
4490,-0.12837578356266022,-0.10815754532814026
4491,-0.004080039449036121,-0.004946766421198845
4492,0.025803232565522194,0.007774002850055695
4493,0.0406697541475296,0.06879449635744095
4494,-0.002026336034759879,-0.004117523320019245
4495,-0.050734568387269974,-0.05339958891272545
4496,0.02081254869699478,0.030713234096765518
4497,-0.008815395645797253,-0.012409437447786331
4498,-0.03601045906543732,-0.03960449993610382
4499,0.067108653485775,0.0622057169675827
4500,0.02161538228392601,0.00855355802923441
4501,-0.008455452509224415,-0.014134755358099937
4502,-0.09187133610248566,-0.09271043539047241
4503,0.018316108733415604,0.0076757026836276054
4504,-0.02639145776629448,0.04227402061223984
4505,-0.008933423087000847,-0.011024611070752144
4506,-0.13656432926654816,-0.13277707993984222
4507,-0.03607979416847229,-0.03817098215222359
4508,0.05242246016860008,0.06989185512065887
4509,0.016193890944123268,0.007505499292165041
4510,-0.18558698892593384,-0.16435080766677856
4511,0.017043955624103546,0.012934769503772259
4512,0.06553518027067184,0.07568787783384323
4513,-0.4008040130138397,-0.39682862162590027
4514,-0.003783389925956726,-0.01687091588973999
4515,-0.05252790078520775,-0.05759832262992859
4516,0.006790539715439081,0.0017048749141395092
4517,0.03360854089260101,0.010397076606750488
4518,-0.00016212183982133865,0.004143078345805407
4519,0.00230231205932796,0.0014355846215039492
4520,-0.0322108194231987,-0.027961524203419685
4521,-0.1331785023212433,-0.22862178087234497
4522,0.2981339991092682,0.892075777053833
4523,-0.008830728940665722,-0.016626844182610512
4524,-0.007540673017501831,0.018638180568814278
4525,0.04794875159859657,0.1224861592054367
4526,-0.009446604177355766,-0.01211162656545639
4527,0.15081599354743958,0.1498369425535202
4528,0.005971877835690975,0.011169872246682644
4529,0.004865608643740416,0.00917080882936716
4530,0.01678307168185711,0.003670451696962118
4531,0.013453096151351929,0.012464839965105057
4532,-0.009147165343165398,0.027102362364530563
4533,-0.14912939071655273,-0.15976978838443756
4534,0.008188648149371147,-0.004923972301185131
4535,-0.04196549206972122,-0.04115504026412964
4536,0.0026112981140613556,0.005308203864842653
4537,0.05344840884208679,0.16072988510131836
4538,0.09382450580596924,0.2440364956855774
4539,-0.004033264238387346,-0.0023751500993967056
4540,0.02423664554953575,0.034137334674596786
4541,0.040101248770952225,0.03926215320825577
4542,-0.10686042904853821,-0.16634777188301086
4543,0.006188432220369577,-0.0016076834872364998
4544,-0.11971596628427505,-0.09847978502511978
4545,0.006803376600146294,0.010778751224279404
4546,-0.058583199977874756,-0.06341623514890671
4547,0.01616058498620987,0.0906979888677597
4548,-0.03806494176387787,-0.040156129747629166
4549,-0.09316865354776382,0.38071221113204956
4550,-0.011193330399692059,-0.013284518383443356
4551,0.015318524092435837,0.00607199314981699
4552,0.02229534648358822,0.01388508453965187
4553,0.2981995642185211,0.8921413421630859
4554,0.02587687037885189,0.020726090297102928
4555,0.0042816586792469025,0.07881906628608704
4556,-0.7163028120994568,-0.6836971640586853
4557,0.0065664267167449,0.010815723799169064
4558,-0.1378374993801117,-0.13862574100494385
4559,0.02529064193367958,0.021339382976293564
4560,0.0009028390049934387,6.374344229698181e-05
4561,0.0182060357183218,0.013055255636572838
4562,-0.02313670516014099,-0.03238323703408241
4563,0.03811480849981308,0.03727571293711662
4564,-0.0005910664331167936,0.002066375222057104
4565,-0.006738557480275631,-0.011824222281575203
4566,-0.20949003100395203,-0.20683258771896362
4567,0.01700703799724579,0.00636663194745779
4568,0.0199672132730484,0.17391228675842285
4569,0.003071410581469536,0.014043635688722134
4570,0.01221687626093626,0.032264482229948044
4571,0.023460261523723602,0.025752734392881393
4572,0.2861630320549011,0.8801048398017883
4573,0.022988084703683853,0.030767522752285004
4574,-0.026015032082796097,-0.023318126797676086
4575,0.04726141318678856,0.12179882079362869
4576,-0.0002691522240638733,-0.008679415099322796
4577,0.1079937219619751,0.0890490859746933
4578,0.07742981612682343,0.030099106952548027
4579,0.029824335128068924,0.0510605163872242
4580,-0.014056636020541191,-0.019207416102290154
4581,0.014726575464010239,0.03596275672316551
4582,0.025125212967395782,0.17533719539642334
4583,0.05086749419569969,0.09377846121788025
4584,0.04889407753944397,0.05667351558804512
4585,0.02852971851825714,0.038816165179014206
4586,0.06827308982610703,0.049328453838825226
4587,0.009962269105017185,0.0021661531645804644
4588,0.09010809659957886,0.024696826934814453
4589,0.01755308359861374,0.004440463148057461
4590,-0.020868266001343727,-0.018171358853578568
4591,-0.060549452900886536,-0.06321447342634201
4592,-0.1047712042927742,-0.10207429528236389
4593,-0.03203650936484337,-0.034127697348594666
4594,0.15811556577682495,0.11237983405590057
4595,-0.03886933624744415,-0.03017747402191162
4596,0.001382843591272831,0.012355068698525429
4597,0.10102946311235428,0.0173562653362751
4598,0.0037328035105019808,0.001020152703858912
4599,0.016950596123933792,0.0077040656469762325
4600,0.0751538798213005,0.07025094330310822
4601,0.0018946100026369095,-0.00679378118366003
4602,0.010216871276497841,0.001071438193321228
4603,0.004769516177475452,-0.00437591690570116
4604,0.014984143897891045,0.01923344098031521
4605,0.0012668475974351168,0.0039242892526090145
4606,0.008319586515426636,0.012106835842132568
4607,0.015260542742908001,0.01950983889400959
4608,-0.02340850979089737,-0.03404891490936279
4609,0.1482853889465332,0.10256294161081314
4610,-0.04135763645172119,-0.07181992381811142
4611,-0.021745631471276283,-0.02304593101143837
4612,0.09049639105796814,0.08951734006404877
4613,0.004196000285446644,-0.0014833023305982351
4614,-0.29686856269836426,-0.1466565877199173
4615,-0.0013273563235998154,0.018720250576734543
4616,-0.004738571122288704,0.015479663386940956
4617,0.007399973459541798,0.0027332473546266556
4618,0.02594543620944023,0.019377751275897026
4619,0.014375746250152588,0.016668220981955528
4620,0.09590813517570496,0.05595863237977028
4621,0.009530723094940186,-0.0011096829548478127
4622,-0.0003410167992115021,-0.001180112361907959
4623,-0.025782465934753418,-0.01562976837158203
4624,0.21180345118045807,0.08056576550006866
4625,-0.08712385594844818,-0.09071789681911469
4626,-0.023666605353355408,0.12654538452625275
4627,-0.1812341809272766,-0.33119186758995056
4628,-0.08090183883905411,-0.07100114971399307
4629,-0.11871276795864105,-0.11351477354764938
4630,-0.0006175357848405838,-0.004159461706876755
4631,-0.4112260937690735,-0.41209283471107483
4632,0.037172675132751465,0.06529741734266281
4633,-0.24267038702964783,-0.2826198935508728
4634,-0.3380354344844818,-0.34867584705352783
4635,0.049540188163518906,0.00959068164229393
4636,0.023563239723443985,0.059812769293785095
4637,-0.0060540782287716866,-0.008145266212522984
4638,0.04328451305627823,0.04707176238298416
4639,-0.009313315153121948,-0.018001705408096313
4640,0.045550521463155746,0.0454033762216568
4641,0.0618770495057106,0.018134308978915215
4642,-0.07614704221487045,-0.08081376552581787
4643,-0.05221453309059143,-0.04992206022143364
4644,0.0007553595351055264,-3.288418520241976e-05
4645,-0.00018173677381128073,0.0006287181749939919
4646,0.03886645659804344,0.04664589464664459
4647,-0.02031800150871277,-0.02946343459188938
4648,0.025698386132717133,0.025551240891218185
4649,-0.02078765258193016,-0.009815426543354988
4650,0.010801546275615692,0.020702233538031578
4651,-0.008738408796489239,-0.01382407359778881
4652,0.0012718618381768465,0.00048361808876506984
4653,0.030031677335500717,0.03381892666220665
4654,0.06019497290253639,0.16747644543647766
4655,0.06683528423309326,0.07698798179626465
4656,0.002690400928258896,0.0018236736068502069
4657,0.0167430117726326,0.04292186349630356
4658,0.0012233082670718431,-0.0014893424231559038
4659,0.0671817734837532,0.07587363570928574
4660,0.07849482446908951,0.019007474184036255
4661,0.16975733637809753,0.2668060064315796
4662,0.034561894834041595,0.03834914416074753
4663,0.053465936332941055,0.05590962618589401
4664,0.014976533129811287,0.005730003118515015
4665,0.006440109573304653,0.010415484197437763
4666,0.017488813027739525,0.004376193508505821
4667,0.0818478912115097,0.05863643065094948
4668,0.00814009364694357,0.005102891940623522
4669,-0.009349209256470203,-0.017145324498414993
4670,0.04298533871769905,0.11752274632453918
4671,-0.03269697353243828,-0.034788161516189575
4672,-0.01759505458176136,0.002452552318572998
4673,0.06471046805381775,0.0598774328827858
4674,0.0029438065830618143,0.0020770791452378035
4675,-0.06680043041706085,-0.07521069794893265
4676,0.007662369403988123,0.0046251676976680756
4677,0.06912636756896973,0.0037150923162698746
4678,0.03607071191072464,0.0789816752076149
4679,0.06730972975492477,0.0760015919804573
4680,0.018875572830438614,0.005762952845543623
4681,-0.016431499272584915,-0.019468702375888824
4682,0.028733866289258003,0.03902031481266022
4683,0.023214465007185936,0.014804201200604439
4684,-0.06233521178364754,-0.05835983529686928
4685,0.0027111507952213287,0.0006199635681696236
4686,0.0397677980363369,0.03581653907895088
4687,-0.006083464249968529,-0.012651149183511734
4688,0.10237562656402588,0.05665316805243492
4689,0.05292723327875137,0.025561029091477394
4690,-0.11379126459360123,-0.11149878799915314
4691,-0.04026171937584877,-0.038603607565164566
4692,0.00589853897690773,0.0008128741756081581
4693,0.001736713107675314,0.0008699856698513031
4694,0.0046861786395311356,-0.004002212546765804
4695,0.042600616812705994,0.04504430294036865
4696,-0.007510524243116379,0.00026891380548477173
4697,0.023884242400527,0.027671491727232933
4698,-0.0018953632097691298,0.000762078445404768
4699,0.02921913005411625,0.18316419422626495
4700,-0.042529068887233734,-0.04339579492807388
4701,-0.03832119330763817,-0.0331231988966465
4702,0.11293753236532211,0.11195848137140274
4703,0.00263429107144475,-0.003045011544600129
4704,0.008150716312229633,0.01912294141948223
4705,0.10226588696241379,0.06231638044118881
4706,-0.03591252118349075,-0.0022488832473754883
4707,0.026448171585798264,0.01988048665225506
4708,-0.0177376177161932,-0.02045026794075966
4709,0.029048286378383636,0.031340762972831726
4710,0.037776730954647064,0.041563980281353
4711,-0.20917348563671112,-0.21384020149707794
4712,0.08316574990749359,0.07215458899736404
4713,-0.10568425059318542,-0.1187460795044899
4714,0.06867378205060959,0.07736564427614212
4715,0.06385592371225357,0.4146205186843872
4716,0.00378493033349514,0.006442371755838394
4717,0.06370605528354645,0.13353772461414337
4718,0.020275745540857315,0.016166558489203453
4719,-0.009122484363615513,-0.013789210468530655
4720,-0.01654144749045372,-0.01925409771502018
4721,-0.016742605715990067,-0.012955356389284134
4722,-0.16512936353683472,-0.17427478730678558
4723,-0.033311229199171066,-0.028113234788179398
4724,-0.016376003623008728,-0.013718562200665474
4725,0.010918015614151955,-0.0021438095718622208
4726,0.02238076739013195,0.032281454652547836
4727,0.04213571175932884,0.2031135857105255
4728,0.01659511961042881,0.026495806872844696
4729,-0.20159214735031128,-0.21962139010429382
4730,0.032384149730205536,0.01088019274175167
4731,-0.016477223485708237,-0.022156525403261185
4732,-0.009879633784294128,0.010338600724935532
4733,-0.034277163445949554,-0.00593169778585434
4734,0.0030151139944791794,0.006990488618612289
4735,0.025647757574915886,0.06189728528261185
4736,-0.001294788089580834,-0.002083031926304102
4737,-0.05230965465307236,-0.06295005977153778
4738,0.05830569565296173,0.035094231367111206
4739,0.037791602313518524,0.057090990245342255
4740,0.021991558372974396,0.03189224749803543
4741,-0.015733232721686363,-0.019327275454998016
4742,-0.1522497534751892,-0.15323799848556519
4743,-0.0021279193460941315,-0.0072135841473937035
4744,-0.06200312823057175,-0.06715390831232071
4745,-0.04644973203539848,-0.04916238412261009
4746,-0.09663965553045273,0.06433822214603424
4747,-0.016367997974157333,-0.019405201077461243
4748,0.009563070721924305,0.006021144799888134
4749,-0.0027171315159648657,-0.005429781973361969
4750,0.006131934467703104,0.011329928413033485
4751,-0.12084803730249405,-0.125681072473526
4752,0.04930604621767998,0.05708548426628113
4753,-0.07335873693227768,-0.09138796478509903
4754,0.05468090996146202,0.06337277591228485
4755,0.019525347277522087,0.039743583649396896
4756,0.01530469674617052,0.01176277082413435
4757,0.04279105365276337,0.0465783029794693
4758,0.08447373658418655,0.073462575674057
4759,-0.09930501878261566,-0.0650625079870224
4760,-0.08103540539741516,-0.08593834191560745
4761,-0.13481014966964722,-0.1321132481098175
4762,-0.007342219352722168,0.1466028392314911
4763,-0.1929912269115448,-0.19377946853637695
4764,0.19465620815753937,0.044698525220155716
4765,0.00751136988401413,0.0028446440119296312
4766,0.05214640498161316,0.0802711471915245
4767,-0.05138172209262848,-0.04360228404402733
4768,0.13528300821781158,0.08956055343151093
4769,-0.024184739217162132,-0.024972982704639435
4770,-0.15026487410068512,-0.1464776247739792
4771,0.04967430979013443,0.09258527308702469
4772,-0.006096791476011276,-0.02760074846446514
4773,0.29039934277534485,0.8843411207199097
4774,-0.006825361866503954,-0.008125660941004753
4775,0.06220226734876633,0.057369232177734375
4776,0.04939784109592438,0.03631031513214111
4777,0.103261798620224,0.5771426558494568
4778,0.032228436321020126,0.18617349863052368
4779,0.006682630628347397,0.010658005252480507
4780,-0.012651774100959301,-0.007453779689967632
4781,0.005826644133776426,0.002789442427456379
4782,-0.011004067026078701,-0.005806072615087032
4783,0.005168940871953964,0.009474141523241997
4784,0.001387137919664383,0.006585132330656052
4785,0.054094064980745316,0.12392574548721313
4786,-0.06925781816244125,-0.07004605978727341
4787,0.06489724665880203,0.06006421148777008
4788,0.06184353679418564,0.05083237588405609
4789,-0.00622003898024559,-0.010329226031899452
4790,0.0028051764238625765,0.0019384491024538875
4791,0.10248149186372757,0.0625319853425026
4792,0.022112077102065086,0.013701814226806164
4793,-0.19749942421913147,-0.12296201288700104
4794,-0.03018159605562687,-0.038869988173246384
4795,-0.02001471258699894,-0.015709511935710907
4796,-0.010723969899117947,0.0002482552081346512
4797,-0.36982983350753784,-0.3588576018810272
4798,-0.026726121082901955,-0.030320163816213608
4799,0.1263999044895172,0.22344857454299927
4800,0.06991538405418396,0.5535217523574829
4801,-0.022978901863098145,-0.03138916566967964
4802,-0.05176816135644913,-0.04751886427402496
4803,0.006102495361119509,0.011300490237772465
4804,-0.023177284747362137,-0.017979290336370468
4805,-0.08431965857744217,-0.09088734537363052
4806,-0.10571441054344177,-0.15143686532974243
4807,0.001222718507051468,-0.04252002015709877
4808,-0.029610086232423782,-0.03264728933572769
4809,-0.07308720797300339,-0.06788921356201172
4810,-0.07242544740438461,-0.07451663166284561
4811,0.04970042407512665,0.0574798621237278
4812,-0.07789698988199234,-0.07998817414045334
4813,-0.0017407143022865057,-0.0026074417401105165
4814,-1.0367481708526611,-1.0324429273605347
4815,0.0685332641005516,0.5521396398544312
4816,-0.0749475285410881,0.08603034913539886
4817,0.003240342950448394,-0.002438959665596485
4818,0.04784373939037323,0.12238114327192307
4819,0.031733278185129166,0.18567834794521332
4820,-0.052384600043296814,-0.05322369560599327
4821,0.0635288804769516,0.04031741991639137
4822,0.020317934453487396,0.016208747401833534
4823,-0.018874313682317734,-0.015087064355611801
4824,0.001323286327533424,0.00045655888970941305
4825,-0.24327626824378967,-0.2647802233695984
4826,-0.024202514439821243,0.05033489316701889
4827,0.142508402466774,0.17675091326236725
4828,-0.11200365424156189,-0.10934621840715408
4829,0.0031906096264719963,0.00047795905265957117
4830,0.16744887828826904,0.2644975483417511
4831,0.06246563419699669,0.05763259902596474
4832,0.10014587640762329,0.03786475956439972
4833,-0.05530133843421936,-0.06038700416684151
4834,-0.06100977957248688,-0.06757746636867523
4835,0.006368854083120823,0.010344228707253933
4836,0.18831251561641693,0.057074837386608124
4837,-0.14206300675868988,-0.14714866876602173
4838,0.032002318650484085,0.05323849990963936
4839,0.045333560556173325,0.06463295221328735
4840,0.04312508553266525,0.0712498277425766
4841,0.03487023338675499,0.004407944157719612
4842,0.0025763241574168205,-0.006569108925759792
4843,0.0032921284437179565,-0.005118134431540966
4844,-0.3455888330936432,-0.3403908312320709
4845,0.008777547627687454,0.000981431920081377
4846,-0.10358355194330215,-0.10437179356813431
4847,0.08993856608867645,0.15977023541927338
4848,-0.06654413789510727,-0.06925678998231888
4849,0.09522031247615814,0.04788960516452789
4850,0.04439077526330948,0.05217021331191063
4851,-0.09680265933275223,-0.09759090095758438
4852,0.008135868236422539,0.0030502034351229668
4853,-0.09114279597997665,-0.08124210685491562
4854,-0.07746656984090805,-0.0954957976937294
4855,-0.033528607338666916,-0.04132472351193428
4856,0.025835605338215828,0.019267920404672623
4857,-0.048166096210479736,-0.03801339864730835
4858,0.028842000290751457,0.03874268755316734
4859,-0.06418122351169586,-0.07197733968496323
4860,-0.01891782507300377,-0.017259709537029266
4861,-0.01084390003234148,-0.011632144451141357
4862,-0.12051668018102646,-0.10046907514333725
4863,-0.1093626618385315,-0.12242449074983597
4864,0.09248655289411545,0.2426985502243042
4865,0.014363397844135761,0.005953134968876839
4866,0.046928733587265015,0.04937242344021797
4867,-0.055794764310121536,-0.02213112637400627
4868,-0.023848747834563255,-0.022190634161233902
4869,0.1891661286354065,0.139828160405159
4870,-0.1597888469696045,-0.08525143563747406
4871,0.09452639520168304,0.2447383850812912
4872,0.03593581169843674,0.017906581982970238
4873,0.043212346732616425,0.19342434406280518
4874,0.09348605573177338,0.08247489482164383
4875,0.021859612315893173,0.008797787129878998
4876,-0.02146325260400772,-0.016265258193016052
4877,0.01940024271607399,0.03961847722530365
4878,-0.27927830815315247,-0.28199097514152527
4879,-0.45668867230415344,-0.4618394374847412
4880,0.018120791763067245,0.03935697302222252
4881,-0.0053785257041454315,-0.018440350890159607
4882,0.041523661464452744,0.045310910791158676
4883,0.11008080095052719,-0.03987688198685646
4884,0.11365588009357452,0.05416852980852127
4885,-0.0013618730008602142,0.0024253763258457184
4886,-0.015046881511807442,-0.0177595317363739
4887,0.009693194180727005,0.0012829313054680824
4888,0.009009432047605515,0.003858651965856552
4889,-0.036795474588871,-0.08053821325302124
4890,-0.42287448048591614,-0.4201775789260864
4891,-0.1387728452682495,-0.13357484340667725
4892,0.002156385686248541,0.00128965824842453
4893,-0.059989772737026215,-0.04901754856109619
4894,-0.019284125417470932,-0.02137531153857708
4895,-0.017278697341680527,0.01681014895439148
4896,0.010588429868221283,0.04425206780433655
4897,-0.033433735370635986,0.12051133066415787
4898,-0.03454132378101349,-0.030754074454307556
4899,0.0027630142867565155,-0.0007789116352796555
4900,0.03775105997920036,0.033799801021814346
4901,0.0011418837821111083,0.0038387891836464405
4902,-0.0061208633705973625,-0.003423958085477352
4903,-0.021281830966472626,0.01132381334900856
4904,0.05382472276687622,0.05626841261982918
4905,0.03829280659556389,0.0666382759809494
4906,0.01979978010058403,0.009159374982118607
4907,-0.11562348902225494,-0.12868532538414001
4908,0.07033420354127884,0.2313120812177658
4909,0.00819840095937252,-0.0010481295175850391
4910,0.015848904848098755,0.02600160241127014
4911,-0.1759481281042099,-0.18251581490039825
4912,-0.4947061538696289,-0.49977660179138184
4913,0.03666461631655693,0.04045186564326286
4914,0.31471702456474304,0.41545727849006653
4915,0.04019918665289879,0.08311014622449875
4916,0.014047023840248585,0.048135869204998016
4917,-0.007712968625128269,-0.008579695597290993
4918,-0.04879148304462433,-0.05238552764058113
4919,-0.029524290934205055,-0.03821268305182457
4920,0.025548990815877914,0.020478567108511925
4921,-0.08164975792169571,-0.12539249658584595
4922,0.005011959467083216,0.009317159652709961
4923,0.031870484352111816,0.0014081962872296572
4924,0.11747120320796967,0.055190082639455795
4925,-0.026075825095176697,0.016835138201713562
4926,-0.004397223703563213,-0.0004218490794301033
4927,0.030623339116573334,0.05185952037572861
4928,-0.07404730468988419,-0.07483554631471634
4929,-0.01522779930382967,-0.020313464105129242
4930,-0.09824882447719574,-0.1073942631483078
4931,-0.04513072967529297,0.0621507465839386
4932,0.09609810262918472,0.012424904853105545
4933,-0.06384125351905823,-0.05864325910806656
4934,-0.016817620024085045,-0.012568322941660881
4935,-0.06790509819984436,-0.08096691966056824
4936,0.0069796377792954445,0.0023129116743803024
4937,-0.2648656368255615,-0.28807711601257324
4938,-0.009378519840538502,0.02322712540626526
4939,0.02291543036699295,0.0306948684155941
4940,-0.12003081291913986,-0.12469753623008728
4941,0.003845211351290345,0.0011325606610625982
4942,-0.028878405690193176,-0.03298759460449219
4943,0.0036745015531778336,-0.0013959221541881561
4944,-0.056924968957901,-0.014014005661010742
4945,0.006311804987490177,0.011509799398481846
4946,0.0023827310651540756,0.001082432339899242
4947,0.00366179458796978,-0.00044739246368408203
4948,0.13868394494056702,0.13770489394664764
4949,-0.004549574106931686,-0.008500833064317703
4950,-0.09910096228122711,-0.13509324193000793
4951,0.0011356286704540253,-0.02036832831799984
4952,-0.00047942157834768295,0.03212622553110123
4953,-0.11925692111253738,-0.09802073985338211
4954,-0.01916973479092121,-0.02126092091202736
4955,-0.11162897199392319,-0.10737967491149902
4956,0.02210419997572899,0.02195705473423004
4957,0.01541646383702755,0.007006200961768627
4958,0.03294586390256882,0.05418204516172409
4959,0.02282877266407013,0.04304700717329979
4960,0.01722710207104683,0.008081668987870216
4961,0.030750323086977005,0.19172820448875427
4962,-0.08870726078748703,-0.06747107952833176
4963,-0.0343012735247612,-0.032643161714076996
4964,0.008769710548222065,0.0009735946077853441
4965,0.08674091845750809,0.07365339249372482
4966,-0.0205727256834507,-0.02328537590801716
4967,-0.12548504769802094,-0.15594734251499176
4968,0.04570664465427399,0.04555949941277504
4969,-0.059112485498189926,-0.062149688601493835
4970,0.03149775415658951,0.10132943093776703
4971,0.0012917816638946533,0.018761176615953445
4972,-0.16009782254695892,-0.15780533850193024
4973,0.02725505456328392,0.037155743688344955
4974,-0.014630787074565887,-0.01822482794523239
4975,0.019467782229185104,0.01077939197421074
4976,0.008758112788200378,0.006093090865761042
4977,-0.004860296845436096,-0.014106826856732368
4978,0.02459529973566532,0.05868414789438248
4979,-0.023163286969065666,-0.020466379821300507
4980,0.005327481776475906,0.02656366303563118
4981,0.05137084424495697,0.028064358979463577
4982,-0.010224992409348488,-0.02086539939045906
4983,-0.07294146716594696,-0.07024455815553665
4984,0.35634922981262207,0.45708948373794556
4985,0.02455945685505867,0.01948903314769268
4986,-0.10954757779836655,-0.10557220876216888
4987,0.009309068322181702,0.020281292498111725
4988,0.016260311007499695,0.007114877458661795
4989,-0.23248547315597534,-0.25143009424209595
4990,0.0007247775793075562,0.009416639804840088
4991,0.1486680954694748,0.10294564068317413
4992,0.012747395783662796,0.003601962700486183
4993,-0.005802489817142487,-0.01889001578092575
4994,0.003864179365336895,0.02391178533434868
4995,-0.025492168962955475,-0.03328828513622284
4996,0.06073331832885742,0.221711203455925
4997,-0.013904228806495667,-0.014743324369192123
4998,0.04596392437815666,0.045816779136657715
4999,-0.0007527181878685951,0.010219506919384003
5000,0.29023051261901855,1.473118782043457
5001,-0.025511186569929123,-0.023936299607157707
5002,0.16843071579933167,0.149622842669487
5003,0.2652786672115326,1.4481669664382935
5004,0.026804007589817047,0.02011604979634285
5005,0.2965022921562195,1.4793905019760132
5006,0.007916143164038658,0.025661591440439224
5007,0.05351494997739792,0.06492240726947784
5008,-0.08439434319734573,0.08356240391731262
5009,0.016886403784155846,0.027023406699299812
5010,0.010918613523244858,-0.00847081933170557
5011,-0.03387283906340599,-0.034507911652326584
5012,0.0854291245341301,0.3118327558040619
5013,0.005938970949500799,0.013849785551428795
5014,0.0971754863858223,0.3088282346725464
5015,-0.002390091773122549,0.014752265065908432
5016,0.013456525281071663,0.05814441293478012
5017,-0.0021521239541471004,0.005758690647780895
5018,-0.040908340364694595,-0.007191509008407593
5019,0.02954377792775631,0.012273184955120087
5020,0.14289526641368866,0.10062140226364136
5021,0.001609286293387413,0.1523752063512802
5022,0.029806295409798622,0.012535701505839825
5023,0.02427338995039463,0.06896127760410309
5024,0.16489961743354797,1.347787857055664
5025,-0.0019334470853209496,-0.00035856012254953384
5026,0.06845411658287048,0.0683986246585846
5027,-0.004390127956867218,-0.004105128347873688
5028,0.02432444505393505,0.32656100392341614
5029,0.0037711153272539377,0.030540797859430313
5030,-0.11146821081638336,-0.11530925333499908
5031,0.011064835824072361,0.013583533465862274
5032,0.015162847936153412,0.015756068751215935
5033,-0.08884268254041672,-0.10766404122114182
5034,0.015109474770724773,0.021468449383974075
5035,-1.2508423328399658,-1.2568144798278809
5036,-0.015930568799376488,0.0022191740572452545
5037,0.0034122630022466183,0.001383159775286913
5038,0.22186248004436493,0.1116987094283104
5039,0.008624178357422352,0.0027620079927146435
5040,0.018808715045452118,0.012836560606956482
5041,-0.009611748158931732,-0.0017009340226650238
5042,-0.06326933205127716,-0.02600114420056343
5043,-0.0450744666159153,-0.04033816605806351
5044,0.004001803696155548,0.021747253835201263
5045,0.21154333651065826,0.10137955844402313
5046,-0.016363712027668953,0.0017860308289527893
5047,-0.012346340343356133,-0.02197067253291607
5048,0.08235775679349899,0.048908162862062454
5049,0.0034550772979855537,0.01359208021312952
5050,-0.0064207445830106735,-0.01338481716811657
5051,0.04390282928943634,0.10329674184322357
5052,0.02428387850522995,0.0111205093562603
5053,-0.028862159699201584,-0.011116709560155869
5054,0.08456384390592575,0.14395776391029358
5055,0.01774609461426735,0.1685120165348053
5056,0.0037925424985587597,0.04106072708964348
5057,-0.0029780545737594366,0.028232403099536896
5058,-0.02866053208708763,-0.02392423152923584
5059,0.021773675456643105,0.022366896271705627
5060,0.03211958706378937,0.0086904251947999
5061,-0.05426692217588425,-0.10771916806697845
5062,0.07203469425439835,0.028277548030018806
5063,0.037811797112226486,0.03183964267373085
5064,0.006725674495100975,0.004393250681459904
5065,0.04673068970441818,0.040758535265922546
5066,0.13865000009536743,0.09637613594532013
5067,-0.010667642578482628,-0.012696745805442333
5068,0.14036378264427185,0.1480843424797058
5069,-0.0032782661728560925,-0.0017033792100846767
5070,-0.04383641481399536,-0.042261529713869095
5071,0.15564164519309998,0.2150355577468872
5072,0.021394778043031693,0.020836474373936653
5073,-0.0914294570684433,-0.09345856308937073
5074,-0.09609106928110123,-0.09494470059871674
5075,0.04642055556178093,0.07630603760480881
5076,0.01717854104936123,0.027315543964505196
5077,0.051225971430540085,0.08111145347356796
5078,0.04095529764890671,0.16300319135189056
5079,0.06434294581413269,0.23229970037937164
5080,0.007243132218718529,0.01197943277657032
5081,0.0016415184363722801,-0.0006909053772687912
5082,-0.08045636117458344,-0.08248546719551086
5083,-0.02443128265440464,-0.03139535337686539
5084,0.1499023288488388,0.201830193400383
5085,0.002809178316965699,0.0024528333451598883
5086,0.0019382497994229198,0.0035131368786096573
5087,0.13807278871536255,0.19000065326690674
5088,-0.03010137751698494,0.09194651991128922
5089,0.059212446212768555,0.20234963297843933
5090,0.047178566455841064,0.047123074531555176
5091,-0.02563708834350109,-0.006756890565156937
5092,0.01313455868512392,0.012576255016028881
5093,0.1359999179840088,0.18792778253555298
5094,-0.17783766984939575,-0.20072034001350403
5095,0.02010360360145569,0.026462577283382416
5096,-0.1596342772245407,-0.15904106199741364
5097,-0.043020643293857574,-0.043578945100307465
5098,0.14017485082149506,0.14789541065692902
5099,0.014026004821062088,0.011528786271810532
5100,0.02044028416275978,0.013476211577653885
5101,0.018767541274428368,0.03764773905277252
5102,0.0005708537064492702,0.002145740669220686
5103,0.040354691445827484,0.07407151907682419
5104,0.06521445512771606,0.031764864921569824
5105,0.013571049086749554,0.030630717054009438
5106,-0.8334017395973206,-0.7961335182189941
5107,0.1525108516216278,0.13370299339294434
5108,-0.023341242223978043,-0.023056242614984512
5109,0.05170160159468651,0.02881893888115883
5110,0.16675534844398499,0.10815580934286118
5111,0.059354018419981,0.012224648147821426
5112,-0.007044121623039246,-0.026815028861165047
5113,0.08976560831069946,0.07094424962997437
5114,0.062401097267866135,0.0844377875328064
5115,0.05535663664340973,0.03247397392988205
5116,0.11358194798231125,-0.011941039934754372
5117,-0.032614581286907196,-0.032021358609199524
5118,-0.0008284840732812881,0.009308518841862679
5119,-0.21496178209781647,-0.17769359052181244
5120,0.00026965909637510777,0.0018445460591465235
5121,-0.009505198337137699,-0.0009025968611240387
5122,-0.13873016834259033,-0.1858595311641693
5123,-0.01911177486181259,-0.014799133874475956
5124,0.061141304671764374,0.061085812747478485
5125,0.04043961316347122,-0.013012636452913284
5126,0.04820450767874718,0.05359731242060661
5127,-0.01186368241906166,-0.018551640212535858
5128,-0.0020706767681986094,-0.0024270217400044203
5129,-0.04562469944357872,-0.008356515318155289
5130,-0.16448870301246643,-0.04830072820186615
5131,-0.009542327374219894,-0.007597069256007671
5132,-0.011236297897994518,-0.010951298289000988
5133,0.009628649801015854,-0.0035347184166312218
5134,0.014910484664142132,0.0017471164464950562
5135,0.15373611450195312,0.21313002705574036
5136,0.005008041858673096,0.0069532995112240314
5137,0.0037173181772232056,0.17167407274246216
5138,-0.11255499720573425,0.18968157470226288
5139,-0.03586498647928238,-0.038197409361600876
5140,0.007727993186563253,0.0034300172701478004
5141,-0.033540356904268265,-0.025629542768001556
5142,0.0037704899441450834,0.04103867709636688
5143,0.023691020905971527,0.023131757974624634
5144,0.033471040427684784,0.026783080771565437
5145,0.03841719403862953,0.014988032169640064
5146,0.02080870419740677,0.02025040052831173
5147,0.0025994989555329084,0.001964425668120384
5148,-0.10415676981210709,-0.10845474153757095
5149,0.021082881838083267,0.007919514551758766
5150,0.12339243292808533,0.1311129927635193
5151,-0.002961073536425829,-0.0013861865736544132
5152,0.21532531082630157,0.3688527047634125
5153,-0.03750624880194664,-0.0381743460893631
5154,0.002788759768009186,0.009147733449935913
5155,0.032684337347745895,0.15473224222660065
5156,0.024908965453505516,0.01794489286839962
5157,0.01250351034104824,0.015022207982838154
5158,0.0020052827894687653,0.03321574255824089
5159,-0.0670008435845375,-0.06671584397554398
5160,0.031761109828948975,0.10841991007328033
5161,0.020405307412147522,0.021551670506596565
5162,0.01696048304438591,0.018106846138834953
5163,0.019057996571063995,0.013945954851806164
5164,-0.012513380497694016,-0.032284289598464966
5165,-0.2564416527748108,-0.258774071931839
5166,0.04731330648064613,0.2549191117286682
5167,0.03291134536266327,0.10957014560699463
5168,0.053458165377378464,0.04748601093888283
5169,0.02204015851020813,0.02677645906805992
5170,0.022595975548028946,0.027332276105880737
5171,0.1884688138961792,0.11924119293689728
5172,-0.02904805727303028,-0.048437491059303284
5173,-0.099454864859581,-0.0947185680270195
5174,0.09774460643529892,0.2139325886964798
5175,0.015752721577882767,0.03390246257185936
5176,-0.022769536823034286,0.27946704626083374
5177,0.1166527271270752,0.12437328696250916
5178,-0.003958176355808973,-0.0020129187032580376
5179,-0.006276797503232956,-0.019623462110757828
5180,0.007141730282455683,0.0028437539003789425
5181,0.01940256729722023,0.018843304365873337
5182,0.009099595248699188,-0.027192264795303345
5183,0.1825447827577591,0.12394523620605469
5184,-0.01441293116658926,-0.014769275672733784
5185,0.016682669520378113,0.31891924142837524
5186,-0.11716625839471817,-0.1155913695693016
5187,0.021641980856657028,0.02223520167171955
5188,0.10203955322504044,0.18781569600105286
5189,-0.0038133636116981506,-0.013437695801258087
5190,-0.004007373005151749,0.004595228470861912
5191,0.032234080135822296,0.10804347693920135
5192,0.00519938301295042,0.02294483222067356
5193,0.042921073734760284,0.16496896743774414
5194,-0.4349718391895294,-0.4355301558971405
5195,0.19569964706897736,0.13710010051727295
5196,0.07451408356428146,0.030756941065192223
5197,-0.07731476426124573,-0.07981198281049728
5198,-0.10887828469276428,-0.10096746683120728
5199,0.008985324762761593,0.0069562210701406
5200,0.07540406286716461,0.03164691850543022
5201,0.01624048873782158,0.026744533330202103
5202,-0.04398112744092941,-0.03347708284854889
5203,0.059008654206991196,0.01187928393483162
5204,0.0336894728243351,0.01486811414361
5205,0.01605733297765255,0.013560114428400993
5206,0.0031328462064266205,0.04040103033185005
5207,0.006093621253967285,0.0002314513549208641
5208,0.004552773665636778,0.006498031318187714
5209,-0.06959514319896698,-0.04282546043395996
5210,0.09334619343280792,0.018147706985473633
5211,-0.058512523770332336,-0.05886887013912201
5212,0.16465197503566742,0.14584410190582275
5213,-0.05860315263271332,-0.05916145443916321
5214,0.01978098414838314,0.03793072700500488
5215,-0.0020878342911601067,-0.0018028345657512546
5216,0.022721968591213226,0.00955860037356615
5217,-0.1732480525970459,-0.17911022901535034
5218,-0.0228903666138649,-0.023449629545211792
5219,-0.0700228214263916,-0.06463001668453217
5220,0.07098418474197388,0.12991389632225037
5221,-0.08732512593269348,-0.11075428128242493
5222,0.015824533998966217,0.032884202897548676
5223,-0.10787098109722137,-0.08972124010324478
5224,0.11587506532669067,0.12359562516212463
5225,-0.20066000521183014,-0.18251025676727295
5226,0.008952077478170395,0.006922974716871977
5227,0.07119356840848923,-0.00270998477935791
5228,-0.00270264595746994,0.07395615428686142
5229,0.031208619475364685,0.01143771130591631
5230,-0.04601770266890526,-0.052705660462379456
5231,0.001409735530614853,0.044285666197538376
5232,-0.0008776672184467316,0.0002686958760023117
5233,-0.015433551743626595,-0.0013927929103374481
5234,-0.00022417877335101366,6.082106847316027e-05
5235,0.05704329162836075,0.05698779970407486
5236,0.011930692940950394,-0.03519867733120918
5237,-0.05262075364589691,-0.07201018184423447
5238,-0.04397955164313316,-0.03537695109844208
5239,0.09375050663948059,0.20993848145008087
5240,-0.529157817363739,-0.5525870323181152
5241,-0.014806455001235008,0.004073742777109146
5242,0.061342835426330566,0.11327069997787476
5243,0.07180459797382355,0.15758074820041656
5244,0.12084412574768066,0.17277199029922485
5245,0.0032521861139684916,0.0075648268684744835
5246,0.07170968502759933,0.29811331629753113
5247,0.02921971119940281,0.15126760303974152
5248,-0.01045348308980465,-0.010168483480811119
5249,-0.0997261330485344,-0.10039422661066055
5250,-0.033490631729364395,-0.033205628395080566
5251,0.054335255175828934,0.06360398232936859
5252,0.01804175227880478,0.036921948194503784
5253,0.13489288091659546,0.12487760931253433
5254,-0.19787220656871796,-0.19822855293750763
5255,-0.006940007209777832,-0.005545331165194511
5256,0.12028789520263672,0.12800845503807068
5257,0.020365441218018532,0.039245638996362686
5258,-0.14252711832523346,-0.125467449426651
5259,0.024658434092998505,0.011311769485473633
5260,0.06679181754589081,0.03334222361445427
5261,0.01320737972855568,0.08901677280664444
5262,0.019306018948554993,0.09511541575193405
5263,-0.0362924300134182,-0.027689829468727112
5264,-0.020145215094089508,-0.018750539049506187
5265,-0.6034227609634399,-0.6397146582603455
5266,0.0026689679361879826,0.02041441760957241
5267,0.03511270880699158,0.07980059087276459
5268,0.07218031585216522,0.13451595604419708
5269,0.08537410199642181,0.010175616480410099
5270,0.038417231291532516,0.10075287520885468
5271,0.032293956726789474,0.03173469379544258
5272,-0.012664569541811943,0.0043950993567705154
5273,-0.0028476561419665813,-0.0012727691791951656
5274,0.07770400494337082,0.04425441101193428
5275,-0.06911861151456833,-0.044495705515146255
5276,-0.013556677848100662,-0.0030526332557201385
5277,-0.040436841547489166,-0.08756621181964874
5278,0.004674110561609268,0.08133290708065033
5279,0.0026754485443234444,0.012812451459467411
5280,0.14859820902347565,0.20052607357501984
5281,0.03204279765486717,0.10785219073295593
5282,-0.0671759620308876,-0.02430003136396408
5283,0.0840461403131485,0.010142587125301361
5284,-0.10722344368696213,-0.1008644700050354
5285,0.026077553629875183,0.02223651297390461
5286,0.17450937628746033,0.1052817553281784
5287,-0.007946733385324478,-0.008505037054419518
5288,0.09366726875305176,0.018468782305717468
5289,-0.13407345116138458,-0.15134404599666595
5290,-0.055508483201265335,0.2467280924320221
5291,-0.017966216430068016,0.019301969558000565
5292,-0.25744420289993286,-0.2633063793182373
5293,0.04560906067490578,0.01044166088104248
5294,-0.026351697742938995,-0.02698677033185959
5295,0.002729789586737752,0.004304676316678524
5296,-0.007200959604233503,0.03006722591817379
5297,0.0020467927679419518,0.0014117194805294275
5298,0.02139526605606079,0.011770933866500854
5299,0.05893634259700775,0.016662485897541046
5300,-0.005760125815868378,-0.011622295714914799
5301,0.008654452860355377,0.002792282961308956
5302,-0.03543872386217117,-0.03777114674448967
5303,0.12317296862602234,0.18256688117980957
5304,0.006056952755898237,0.013967767357826233
5305,-0.05716445669531822,-0.055589571595191956
5306,0.06027144193649292,0.01651429571211338
5307,0.013822882436215878,0.004198550246655941
5308,-0.33990734815597534,-0.3178706765174866
5309,-0.006774552166461945,-0.005379876121878624
5310,0.06237904354929924,0.0289294496178627
5311,-0.12708063423633575,-0.11916981637477875
5312,0.0686459019780159,0.23660264909267426
5313,-0.004400444217026234,-0.010262614116072655
5314,-0.08513595163822174,0.2171006202697754
5315,0.0030577490106225014,-0.0028044211212545633
5316,0.02096821926534176,0.03984841704368591
5317,0.09199923276901245,0.31840288639068604
5318,-0.0018363179406151175,-0.0025044134818017483
5319,0.023049883544445038,0.0997086837887764
5320,-0.0041440315544605255,0.004458569921553135
5321,0.00502806156873703,-0.014742845669388771
5322,0.1418803632259369,0.12307249009609222
5323,-0.11879384517669678,-0.12309181690216064
5324,0.10494917631149292,0.2584765553474426
5325,0.008060703054070473,0.02580615133047104
5326,-0.022068418562412262,-0.06919778883457184
5327,-0.012224271893501282,-0.012782575562596321
5328,0.08372771739959717,0.16950386762619019
5329,-0.012285903096199036,-0.01071101613342762
5330,0.0019773116800934076,0.0035521986428648233
5331,0.004413921386003494,0.12646181881427765
5332,-0.002184838056564331,-0.0060258787125349045
5333,-0.05777838081121445,-0.04917578026652336
5334,0.08065961301326752,0.044367752969264984
5335,0.029130393639206886,0.1049397885799408
5336,0.0138178039342165,-0.003452789969742298
5337,-0.05654438957571983,-0.019276205450296402
5338,0.19677624106407166,0.13817669451236725
5339,0.017389971762895584,0.02665869891643524
5340,0.15019474923610687,0.20212261378765106
5341,0.0034362925216555595,0.00483096856623888
5342,0.29623252153396606,1.4791208505630493
5343,-0.03290430083870888,-0.02363557368516922
5344,0.009622286073863506,0.01214098371565342
5345,-0.039091967046260834,-0.030489366501569748
5346,0.00323311286047101,0.0075457533821463585
5347,-0.004112793132662773,-0.004780888557434082
5348,0.014836857095360756,0.02534090168774128
5349,0.06686712801456451,0.06681163609027863
5350,0.03330687806010246,0.07799476385116577
5351,-0.005535711068660021,0.002375103533267975
5352,0.030296137556433678,0.01302554365247488
5353,0.0011254280107095838,0.0014104278525337577
5354,-0.0013264268636703491,0.03594175726175308
5355,0.030354294925928116,0.10616368800401688
5356,0.09520493447780609,0.020006448030471802
5357,0.07399482280015945,0.1363304704427719
5358,0.08460506796836853,0.06578370928764343
5359,0.005968084093183279,0.003938980866223574
5360,-0.3502217233181,-0.35088980197906494
5361,-0.1168207898736,-0.11487553268671036
5362,0.0005303868092596531,-0.00010468647815287113
5363,0.20924916863441467,0.3627765476703644
5364,0.14859642088413239,0.20052428543567657
5365,0.02044565975666046,0.00709899514913559
5366,-0.03888999670743942,-0.039246343076229095
5367,0.009061409160494804,0.008421314880251884
5368,0.03310089930891991,0.03254163637757301
5369,0.024852575734257698,0.02429427206516266
5370,0.04115771874785423,0.16320562362670898
5371,-0.06114998832345009,-0.06499102711677551
5372,6.827921606600285e-05,0.026837961748242378
5373,0.030493944883346558,-0.005797915160655975
5374,0.014060340821743011,0.004436008632183075
5375,0.020859256386756897,0.0020378977060317993
5376,0.06385340541601181,-0.01134508103132248
5377,0.05995422601699829,0.20309141278266907
5378,0.006125125102698803,0.023870574310421944
5379,0.04024532064795494,0.02047441340982914
5380,0.015513340011239052,0.014955036342144012
5381,0.00014524906873703003,-0.0036957915872335434
5382,-0.20547883212566376,-0.2105908840894699
5383,0.12913072109222412,0.08685686439275742
5384,-0.29427021741867065,-0.28953391313552856
5385,-0.07245828956365585,-0.058417536318302155
5386,-0.03321085870265961,-0.030692163854837418
5387,-0.026320431381464005,-0.012279672548174858
5388,-0.19853036105632782,-0.1871229112148285
5389,0.05376625061035156,0.06303498148918152
5390,-0.004172997549176216,-0.0027783215045928955
5391,0.0008725409861654043,0.018014898523688316
5392,0.022735029458999634,0.06561096012592316
5393,0.023867832496762276,0.0004386715590953827
5394,-0.0052514574490487576,0.032016728073358536
5395,-0.09288588911294937,-0.09352096915245056
5396,0.007317983545362949,0.0014558135299012065
5397,0.004401599057018757,0.012312413193285465
5398,-0.1707378625869751,-0.048689961433410645
5399,0.027425173670053482,0.008035741746425629
5400,0.17111115157604218,0.09720759093761444
5401,0.04929087311029434,0.026408212259411812
5402,-0.02801639400422573,-0.026071134954690933
5403,-0.21746449172496796,-0.20886188745498657
5404,-0.051643289625644684,0.025015510618686676
5405,-0.0252004973590374,-0.025556843727827072
5406,0.0038779303431510925,0.21148371696472168
5407,0.006884712725877762,0.01615343987941742
5408,0.15560564398765564,0.03008265420794487
5409,-0.03312578424811363,-0.028813142329454422
5410,-0.08259816467761993,-0.08065290749073029
5411,0.047497134655714035,0.34973371028900146
5412,0.01907614804804325,0.06376403570175171
5413,0.04781315103173256,0.04184099659323692
5414,-0.10010901093482971,-0.06284081935882568
5415,-0.10161082446575165,-0.1250399798154831
5416,-0.047964416444301605,-0.048019908368587494
5417,-0.0010397788137197495,-0.0013961237855255604
5418,-0.010056836530566216,-0.009771836921572685
5419,0.014017358422279358,0.004002079367637634
5420,0.025023460388183594,0.018335502594709396
5421,0.022975267842411995,0.013350936584174633
5422,0.061795417219400406,0.1779833883047104
5423,0.3642779290676117,0.25337037444114685
5424,-0.010208740830421448,-0.008814064785838127
5425,0.015552437864243984,0.013055219314992428
5426,-0.14551353454589844,0.022443220019340515
5427,0.04608045890927315,0.051473263651132584
5428,-0.04630870372056961,-0.09343807399272919
5429,-0.006001735106110573,-0.006636808626353741
5430,-0.015441009774804115,-0.015156010165810585
5431,0.040387533605098724,0.04578033834695816
5432,0.04554343223571777,-0.0015859361737966537
5433,-0.005191594362258911,0.13794559240341187
5434,0.002681379672139883,0.0003489558584988117
5435,-0.14981894195079803,-0.15037724375724792
5436,-0.04230679199099541,-0.04266313835978508
5437,0.016796160489320755,0.09345495700836182
5438,-0.06800361722707748,-0.07762794941663742
5439,-0.07784924656152725,-0.06380849331617355
5440,0.010006632655858994,-0.035628266632556915
5441,0.0025451919063925743,0.00412007886916399
5442,0.017125852406024933,0.0272628553211689
5443,0.10592406988143921,0.45964935421943665
5444,0.17447732388973236,0.10057377070188522
5445,-0.07570958882570267,-0.06710699200630188
5446,0.09501922875642776,0.019820740446448326
5447,-0.10662972182035446,-0.09612567722797394
5448,-0.15139348804950714,-0.14088943600654602
5449,0.04068716615438461,0.16273505985736847
5450,0.01903628557920456,0.1698022037744522
5451,0.06284808367490768,0.015718713402748108
5452,0.09261730313301086,0.31902092695236206
5453,0.02171620912849903,0.0645921379327774
5454,0.15057581663131714,0.20250368118286133
5455,0.08314350992441177,0.04685164988040924
5456,-0.018229670822620392,-0.01763645000755787
5457,0.013885153457522392,0.032034896314144135
5458,-0.2716216444969177,-0.2722567319869995
5459,-0.005945231765508652,-0.006503535434603691
5460,0.027034852653741837,0.32927143573760986
5461,0.03036012127995491,-0.016769248992204666
5462,0.021793706342577934,0.039943449199199677
5463,0.040312305092811584,0.04570510983467102
5464,0.006327764131128788,0.003995340317487717
5465,0.22180300951004028,0.11163923144340515
5466,0.03092482127249241,0.07561270892620087
5467,-0.2018454521894455,-0.22161635756492615
5468,0.062366992235183716,0.04294700548052788
5469,0.003589472733438015,0.028212381526827812
5470,0.025601735338568687,0.012438367120921612
5471,0.0005622981116175652,-0.0014668051153421402
5472,0.04576455056667328,0.03979239612817764
5473,0.03182903304696083,0.10763842612504959
5474,0.0036302278749644756,0.030399911105632782
5475,0.012775043025612831,0.023279087617993355
5476,0.045196324586868286,-0.00043857283890247345
5477,0.05475223809480667,0.06402096897363663
5478,-0.09936283528804779,-0.0968441367149353
5479,0.004296661354601383,0.012207475490868092
5480,0.020687758922576904,0.03956795856356621
5481,0.0006990558467805386,-0.0016333679668605328
5482,0.0232759527862072,0.02801225334405899
5483,0.0019770734943449497,0.0035519604571163654
5484,-0.02123389020562172,-0.02326299250125885
5485,0.022100524976849556,0.026836825534701347
5486,-0.005231868475675583,0.07142692804336548
5487,0.04772046208381653,0.04174830764532089
5488,-0.0038471026346087456,-0.0035621030256152153
5489,-0.13209368288516998,-0.1234910786151886
5490,0.046801283955574036,0.34903785586357117
5491,0.007790280506014824,0.024849949404597282
5492,0.014205149374902248,0.013565055094659328
5493,-0.19750019907951355,-0.17935046553611755
5494,-0.022895850241184235,-0.018159549683332443
5495,-0.061954252421855927,-0.0307437926530838
5496,-0.02599921077489853,0.005211247131228447
5497,-0.047343287616968155,-0.043030645698308945
5498,0.09341853111982346,0.07459717243909836
5499,0.04793630912899971,0.35017287731170654
5500,-0.08385518938302994,0.06691072881221771
5501,-0.03309597820043564,-0.014946237206459045
5502,-0.0008397111669182777,0.03642847388982773
5503,0.01908443123102188,0.019677652046084404
5504,-0.4088135063648224,-0.42820292711257935
5505,0.004473977256566286,0.021616334095597267
5506,-0.13528069853782654,-0.13096806406974792
5507,-0.014776497147977352,0.0029689520597457886
5508,0.01738690212368965,0.018533265218138695
5509,0.3622063994407654,0.25129884481430054
5510,-0.13075773417949677,-0.15364038944244385
5511,0.006455706432461739,0.0005935360677540302
5512,0.024554815143346786,0.029947619885206223
5513,-0.005977010354399681,-0.025366444140672684
5514,0.056815601885318756,-0.06870738416910172
5515,-0.06934511661529541,-0.06777022778987885
5516,-0.19245149195194244,-0.19448058307170868
5517,0.029708921909332275,0.08863863348960876
5518,-0.00789974257349968,0.001368984580039978
5519,0.07832220196723938,0.04315480589866638
5520,0.011353210546076298,0.01194643136113882
5521,0.041169729083776474,0.0525771826505661
5522,-0.09248708188533783,-0.0967850536108017
5523,0.0045666443184018135,0.002069425769150257
5524,0.14094924926757812,0.14866980910301208
5525,0.17454229295253754,0.1006387397646904
5526,-0.03234944865107536,0.08969844877719879
5527,-0.0050103068351745605,-0.005065798759460449
5528,-0.02747592329978943,-0.09451237320899963
5529,0.21762298047542572,0.3711503744125366
5530,-0.052561331540346146,-0.05291767790913582
5531,-0.003555693430826068,-0.003912038169801235
5532,0.07496164739131927,0.28661441802978516
5533,-0.6552920937538147,-0.6622561812400818
5534,-0.9377226829528809,-0.9195729494094849
5535,0.000718030147254467,0.005030671134591103
5536,-0.008667141199111938,0.008475215174257755
5537,-0.009164455346763134,-0.008879455737769604
5538,0.2211778461933136,0.11101408302783966
5539,0.09120305627584457,0.07238169759511948
5540,-0.0380316823720932,-0.08178882300853729
5541,-0.0731319785118103,-0.03586379066109657
5542,0.08788397163152695,0.012685487046837807
5543,-0.08343634754419327,-0.10282577574253082
5544,-0.013362422585487366,-0.06049179285764694
5545,-0.03098958544433117,-0.03070458583533764
5546,0.013070590794086456,-0.004200003109872341
5547,-0.30152833461761475,-0.3212992548942566
5548,0.20256969332695007,1.385457992553711
5549,0.010868249461054802,-0.0022951187565922737
5550,-0.19792860746383667,-0.2075529396533966
5551,0.14991196990013123,0.20183983445167542
5552,-0.11983118951320648,-0.04317238926887512
5553,-0.02171044982969761,-0.02142545022070408
5554,0.0944136455655098,0.21060161292552948
5555,-0.18468621373176575,-0.19431054592132568
5556,0.001219352474436164,0.0015043523162603378
5557,0.015594322234392166,0.025731325149536133
5558,0.006626306101679802,-0.012763126753270626
5559,0.05940922349691391,0.005956973880529404
5560,0.058111853897571564,0.022944455966353416
5561,0.017002008855342865,0.02713901177048683
5562,-0.0144924595952034,0.0026498977094888687
5563,0.003839298617094755,0.005784556269645691
5564,-0.2757353186607361,-0.2536986172199249
5565,0.0019423437770456076,0.0015859988052397966
5566,0.06781573593616486,0.03264833614230156
5567,0.167937234044075,0.14912936091423035
5568,0.01611909829080105,0.09192848950624466
5569,0.08539076149463654,0.17116689682006836
5570,-0.011847326532006264,0.005212342366576195
5571,0.07775870710611343,0.002560218796133995
5572,0.0034199878573417664,-0.00042105279862880707
5573,-0.14265944063663483,-0.14468853175640106
5574,0.0031385477632284164,0.03434900566935539
5575,-0.049643971025943756,-0.027607284486293793
5576,-0.006895240396261215,0.03598069027066231
5577,0.08836371451616287,0.14729341864585876
5578,0.021697746589779854,0.02709055133163929
5579,0.047768957912921906,0.004011811688542366
5580,-0.036002401262521744,-0.03635874763131142
5581,-0.16293379664421082,-0.1550229787826538
5582,0.01660957932472229,0.0160512775182724
5583,-0.06982600688934326,-0.07046610116958618
5584,0.006331125274300575,0.008276383392512798
5585,0.013418605551123619,0.08922799676656723
5586,0.07517832517623901,0.42890360951423645
5587,0.04640224575996399,0.02663133665919304
5588,0.04281681776046753,0.16486471891403198
5589,0.07143674045801163,0.03798714652657509
5590,0.030226072296500206,0.029666809365153313
5591,-0.004273405764251947,-0.006605829577893019
5592,0.029824839904904366,0.03521764278411865
5593,0.043424952775239944,0.07331043481826782
5594,-0.0027925968170166016,0.2236110419034958
5595,0.0818154439330101,0.140745148062706
5596,-0.047288522124290466,-0.10588806867599487
5597,-0.0961645171046257,-0.08566047251224518
5598,0.21444973349571228,0.10354217886924744
5599,-0.01165048312395811,-0.01594845950603485
5600,-0.012581277638673782,-0.006222303956747055
5601,0.01970817893743515,0.017210960388183594
5602,0.05322808772325516,0.006098718382418156
5603,0.007637570612132549,0.02538301981985569
5604,-0.2076963484287262,-0.1997855305671692
5605,0.039308104664087296,0.015878943726420403
5606,0.004922977648675442,0.0006250012665987015
5607,-0.021550677716732025,-0.015191704034805298
5608,0.003289746819064021,0.04055793210864067
5609,0.003577709197998047,0.0012452853843569756
5610,-0.03358098119497299,-0.034216053783893585
5611,0.000593540258705616,-4.6554021537303925e-05
5612,-0.033870063722133636,-0.04721672832965851
5613,-0.5912696123123169,-0.590984582901001
5614,-0.026265326887369156,0.018422558903694153
5615,-0.06187877804040909,-0.1075136810541153
5616,0.020803892984986305,0.05452072620391846
5617,-0.04789597913622856,-0.05022840201854706
5618,-0.12948840856552124,-0.09577158093452454
5619,0.024344725534319878,0.14639262855052948
5620,0.022622961550951004,0.005352368578314781
5621,-0.02975352481007576,0.0922943726181984
5622,0.04682295396924019,0.06885963678359985
5623,0.05304459109902382,0.2794482409954071
5624,0.06048509478569031,0.013355724513530731
5625,0.07143472880125046,0.13377036154270172
5626,-0.1921396404504776,-0.19800181686878204
5627,0.004048445727676153,0.018089203163981438
5628,-0.0022621508687734604,-0.011886483058333397
5629,-0.20158573985099792,-0.1643175482749939
5630,0.0013241320848464966,0.03253459185361862
5631,0.04110943153500557,0.07482626289129257
5632,0.0280933678150177,0.021405410021543503
5633,0.10789354890584946,0.31954631209373474
5634,-0.0030006077140569687,-0.001605931669473648
5635,-0.008944984525442123,-0.014807154424488544
5636,0.06702978163957596,0.03186237812042236
5637,-0.0015603177016600966,-0.0012753178598359227
5638,0.024260664358735085,0.023702360689640045
5639,0.052211664617061615,-0.014824788086116314
5640,0.08238712698221207,0.14131684601306915
5641,0.007236797362565994,0.011973097920417786
5642,0.04401369020342827,0.3462502658367157
5643,0.020588666200637817,-0.03286358341574669
5644,-0.026057610288262367,-0.031169651076197624
5645,0.0021348632872104645,-0.001706177368760109
5646,0.25993144512176514,1.4428197145462036
5647,0.04000677540898323,0.02023586817085743
5648,-0.035571109503507614,-0.03623920679092407
5649,0.026482030749320984,0.02264099009335041
5650,0.04679900407791138,0.07668448984622955
5651,-0.33453717827796936,-0.34122514724731445
5652,-0.030591625720262527,0.04521776735782623
5653,-0.017257973551750183,0.000487474724650383
5654,-0.12999112904071808,-0.13585330545902252
5655,-0.016985533758997917,-0.026609865948557854
5656,0.012125784531235695,0.011566521599888802
5657,-0.05675331503152847,0.1548994481563568
5658,-0.029365884140133858,-0.02684718742966652
5659,0.0294234286993742,0.04083088040351868
5660,-0.0073281750082969666,0.0693306252360344
5661,0.002706310711801052,0.004281197674572468
5662,-0.009686693549156189,0.14107921719551086
5663,0.06657040119171143,0.03312080726027489
5664,-0.046294763684272766,-0.051406800746917725
5665,-0.03602113574743271,-0.027418535202741623
5666,0.030173808336257935,-0.0799899622797966
5667,0.024831101298332214,0.06951898336410522
5668,2.5039680004119873,1.0627421140670776
5669,0.019724510610103607,0.01722729206085205
5670,0.001235058531165123,0.025857966393232346
5671,-0.003210119903087616,0.2990264594554901
5672,0.02026715874671936,0.039147354662418365
5673,-0.0031539429910480976,-0.0012086853384971619
5674,-0.11894888430833817,-0.10490813106298447
5675,0.018629640340805054,0.018071336671710014
5676,0.013888835906982422,0.31612539291381836
5677,-0.0010479834163561463,-0.0007629835745319724
5678,-0.016798393800854683,-0.02191043458878994
5679,-0.2248097062110901,-0.23443403840065002
5680,-0.005271846894174814,-0.0033265892416238785
5681,0.047790855169296265,0.0531836599111557
5682,0.02324605919420719,0.010082690976560116
5683,0.03272409737110138,0.10938289761543274
5684,0.05482574924826622,0.2664785087108612
5685,-0.030053284019231796,-0.02847839705646038
5686,0.040636658668518066,0.007187064737081528
5687,0.009345268830657005,0.0073161656036973
5688,-0.1277611255645752,-0.12811747193336487
5689,0.0018397131934762,0.0011996189132332802
5690,0.04780412092804909,0.3500406742095947
5691,-0.2268548458814621,-0.2691287100315094
5692,0.0011884804116562009,0.0014734802534803748
5693,0.168219193816185,0.14941132068634033
5694,-0.0925213024020195,-0.09223630279302597
5695,-0.008761928416788578,-0.0001593269407749176
5696,0.2127213180065155,0.10255755484104156
5697,0.06905685365200043,0.06900136172771454
5698,-0.003955639898777008,-0.039123039692640305
5699,0.04279082641005516,0.01990816369652748
5700,-0.002856474369764328,-0.012480806559324265
5701,-0.08054185658693314,-0.08118195086717606
5702,-0.01913357712328434,-0.03852301090955734
5703,0.13396655023097992,0.1239512711763382
5704,-0.042848337441682816,-0.04348341003060341
5705,-0.00868151243776083,-0.009037856943905354
5706,0.06436099112033844,0.0449410043656826
5707,0.01783415861427784,0.008209826424717903
5708,0.11790449917316437,0.04400094971060753
5709,-0.009467869997024536,-0.008874649181962013
5710,0.0344671756029129,0.09680281579494476
5711,0.025876935571432114,0.03126974031329155
5712,-0.0021277815103530884,0.04256010428071022
5713,0.0859818384051323,0.052532244473695755
5714,-0.03040032647550106,-0.032732751220464706
5715,0.06317842751741409,0.017543528228998184
5716,-0.028732027858495712,-0.03541998565196991
5717,0.02340954914689064,0.013785216957330704
5718,0.0036637047305703163,0.03487416356801987
5719,-0.00011051679030060768,0.007800297811627388
5720,-0.01327112689614296,0.2889654338359833
5721,-0.005234438925981522,0.005269605666399002
5722,-0.047457218170166016,-0.04588233307003975
5723,-0.1833692342042923,-0.15659955143928528
5724,-0.19811880588531494,-0.1917598396539688
5725,0.0996183380484581,0.21580630540847778
5726,0.0004059325437992811,4.958757199347019e-05
5727,0.016616296023130417,0.01776265911757946
5728,-0.021003063768148422,0.01626512221992016
5729,0.06006452441215515,0.28646814823150635
5730,0.0008445403072983027,0.0024194272700697184
5731,0.0013629668392241001,0.0010066218674182892
5732,0.002572223311290145,0.016612982377409935
5733,0.02376820333302021,0.010421540588140488
5734,0.031785767525434494,0.012014860287308693
5735,0.04371883347630501,0.052987560629844666
5736,0.15582232177257538,0.03029932640492916
5737,0.012711536139249802,0.02284853905439377
5738,0.00019701989367604256,0.0017719068564474583
5739,0.02131672576069832,0.06419266015291214
5740,0.008509786799550056,0.007951483130455017
5741,3.836635733023286e-05,-0.000629729067441076
5742,0.036834098398685455,0.3390706777572632
5743,0.131995290517807,0.0064722951501607895
5744,-0.007898587733507156,0.0679108053445816
5745,-0.0002730577252805233,-0.0026054815389215946
5746,-0.006330224685370922,-0.00696529820561409
5747,0.016191009432077408,0.027598462998867035
5748,-0.009475328028202057,-0.0329044908285141
5749,0.010182300582528114,0.007685082033276558
5750,0.0754413902759552,0.04199179634451866
5751,-0.1901516616344452,-0.16338197886943817
5752,0.10393116623163223,0.18970730900764465
5753,-0.09184041619300842,-0.06195493042469025
5754,-0.2720228433609009,-0.27007758617401123
5755,-0.0624428354203701,-0.0647752583026886
5756,-0.08326424658298492,-0.0829792469739914
5757,0.042105503380298615,0.059362687170505524
5758,-0.06595358997583389,0.010705210268497467
5759,-0.009527970105409622,0.02774021588265896
5760,0.07707133889198303,0.04362174868583679
5761,-0.011068463325500488,-0.011627726256847382
5762,-0.017528848722577095,-0.01816392131149769
5763,0.08575405180454254,0.31215769052505493
5764,-0.03696676343679428,-0.035391878336668015
5765,0.07326312363147736,0.29966676235198975
5766,-0.061700332909822464,-0.06403275579214096
5767,0.007813510484993458,0.014172484166920185
5768,0.07108248770236969,0.03479062393307686
5769,-0.0028858575969934464,-0.004914960823953152
5770,-0.029973438009619713,-0.03200254216790199
5771,-0.028656644746661186,-0.010506901890039444
5772,0.05347311496734619,0.19661030173301697
5773,-0.016288872808218002,-0.01878609135746956
5774,0.06276336312294006,0.015633994713425636
5775,-0.17544014751911163,-0.16530314087867737
5776,0.10417837649583817,0.18995451927185059
5777,0.022588113322854042,0.0672760009765625
5778,0.07349076122045517,0.13582640886306763
5779,-0.09692884981632233,-0.08832624554634094
5780,-0.17150543630123138,-0.17383785545825958
5781,0.013754421845078468,0.023891424760222435
5782,-0.003710729768499732,-0.004067074507474899
5783,0.022595414891839027,0.009432046674191952
5784,-0.0020985305309295654,-0.002656834200024605
5785,0.014965064823627472,0.016111427918076515
5786,0.057941485196352005,0.07997816801071167
5787,-0.060654543340206146,-0.04290909320116043
5788,0.0502043180167675,0.0030749477446079254
5789,0.029623275622725487,0.02293531782925129
5790,-0.07974873483181,-0.08208116143941879
5791,0.017177587375044823,0.02731459029018879
5792,-0.0017879321239888668,0.02283497527241707
5793,-5.641765892505646e-05,0.008546183817088604
5794,0.0013025569496676326,0.0015875567914918065
5795,0.10058680921792984,0.21677479147911072
5796,0.0230722613632679,0.013447930105030537
5797,0.007167342584580183,0.024912791326642036
5798,0.07476673275232315,0.03100959025323391
5799,0.0037598595954477787,0.017800617963075638
5800,-0.5216621160507202,-0.5223022103309631
5801,0.005786478985100985,0.014389080926775932
5802,0.009056326001882553,0.010202689096331596
5803,-0.15208356082439423,-0.15877151489257812
5804,0.0018292723689228296,0.03909745812416077
5805,0.1381809562444687,0.11937308311462402
5806,0.03964253515005112,0.016213374212384224
5807,-0.005864478647708893,-0.0514993779361248
5808,-0.05129150301218033,-0.03354605287313461
5809,0.06848341226577759,0.02472626604139805
5810,0.17084263265132904,0.15203475952148438
5811,0.014567321166396141,0.09037671238183975
5812,0.006741449236869812,-0.06029500067234039
5813,-0.011125867255032063,-0.010840867646038532
5814,0.11235789954662323,-0.013165092095732689
5815,-0.01781275123357773,-0.016418075188994408
5816,0.12676987051963806,0.05286632105708122
5817,0.01756133884191513,0.16832725703716278
5818,0.0008890230674296618,0.027658704668283463
5819,0.1510811597108841,0.14106588065624237
5820,0.0466882660984993,0.055956993252038956
5821,0.05469777435064316,0.05464228242635727
5822,0.004305909387767315,0.02144826576113701
5823,0.0009014797396957874,0.002846737392246723
5824,-0.21357551217079163,-0.23299551010131836
5825,-0.01921101287007332,-0.01130019873380661
5826,0.03286740928888321,0.044274866580963135
5827,0.01980675756931305,0.020953120663762093
5828,0.05484342947602272,0.06411215662956238
5829,-0.15108278393745422,-0.15694496035575867
5830,-0.09753529727458954,-0.06026710942387581
5831,0.004957607947289944,0.018998365849256516
5832,-0.024257399141788483,-0.007115041837096214
5833,-0.022804690524935722,-0.022519690915942192
5834,0.2215518057346344,0.11138802766799927
5835,-0.016220465302467346,-0.06967271864414215
5836,-0.5198906064033508,-0.5636477470397949
5837,-0.002988449763506651,-0.0027034501545131207
5838,0.06587234139442444,0.029580481350421906
5839,0.01891188696026802,0.019505109637975693
5840,0.01888931356370449,0.1696552336215973
5841,-0.04898422583937645,-0.04934057220816612
5842,-0.015089670196175575,-0.02205374278128147
5843,0.0001827722880989313,0.026952454820275307
5844,0.026776190847158432,0.32901275157928467
5845,0.03325489163398743,0.02656693384051323
5846,-0.0016150888986885548,0.006295725703239441
5847,0.1965712457895279,0.1379716992378235
5848,-0.06420504301786423,-0.039582137018442154
5849,0.01789306104183197,0.03604280203580856
5850,-0.007451155688613653,-0.009783579036593437
5851,-0.22043554484844208,-0.22554759681224823
5852,0.001949930563569069,0.028719613328576088
5853,0.006063033826649189,0.02380848303437233
5854,-0.03452995419502258,-0.03686237707734108
5855,-0.12986956536769867,-0.13220198452472687
5856,0.008325053378939629,0.0024628834798932076
5857,-0.007013951428234577,-0.006728951819241047
5858,0.005904651712626219,0.013815466314554214
5859,0.00042226212099194527,-0.00021281116642057896
5860,0.019747072830796242,0.038627270609140396
5861,0.06375467777252197,0.028587274253368378
5862,-0.00650427769869566,0.002098323777318001
5863,-0.003683626651763916,-0.006180845201015472
5864,0.051227498799562454,0.031807512044906616
5865,-0.072804294526577,-0.06489347666501999
5866,0.02624911442399025,0.006859681569039822
5867,-0.29944583773612976,-0.2978709638118744
5868,0.07488623261451721,0.03112908825278282
5869,0.007008887827396393,0.01714589074254036
5870,0.09007056057453156,0.29767635464668274
5871,-0.0025464054197072983,0.02422327734529972
5872,0.21837812662124634,0.37190553545951843
5873,0.09620174020528793,0.3078545033931732
5874,0.041876420378685,0.34411299228668213
5875,0.21210947632789612,0.3656368553638458
5876,0.0010620220564305782,0.0013470218982547522
5877,0.05025948956608772,0.0801449716091156
5878,-0.05430925637483597,-0.058607231825590134
5879,-0.010771237313747406,0.011265449225902557
5880,-0.011022210121154785,0.015747472643852234
5881,0.007627248764038086,0.025776991620659828
5882,-0.05488872155547142,-0.01762053743004799
5883,0.031094707548618317,0.2574983537197113
5884,0.014158978126943111,0.05703490972518921
5885,-0.023557724431157112,-0.023914070799946785
5886,0.12460259348154068,-0.0009203944355249405
5887,0.08232306689023972,0.04004921019077301
5888,0.056048471480607986,0.06745592504739761
5889,0.015946879982948303,0.03300654888153076
5890,0.028418466448783875,0.06213529780507088
5891,0.153067946434021,0.027544964104890823
5892,0.05067449063062668,0.059943221509456635
5893,0.012704314664006233,0.08936311304569244
5894,-0.08728659152984619,-0.09730187058448792
5895,-0.049012746661901474,-0.015295915305614471
5896,-0.0907173678278923,-0.0913524478673935
5897,-0.03469259291887283,-0.03980462998151779
5898,0.015230700373649597,0.09104008972644806
5899,-0.03076762519776821,-0.029621262103319168
5900,-0.04362273961305618,-0.04792071506381035
5901,0.08896154910326004,0.013763060793280602
5902,-0.08451884984970093,-0.008709460496902466
5903,0.015761330723762512,0.016907693818211555
5904,0.02354840189218521,0.06642433255910873
5905,0.05272684991359711,0.05267135798931122
5906,-0.0037279585376381874,-0.008025934919714928
5907,0.026917725801467896,0.026358462870121002
5908,-0.08407681435346603,-0.1312061846256256
5909,0.06609858572483063,0.06604309380054474
5910,-0.02601597271859646,-0.028348397463560104
5911,-0.006512358784675598,0.012367838993668556
5912,-0.18766701221466064,-0.18514831364154816
5913,0.06167515367269516,0.01604025438427925
5914,0.006279460154473782,0.0019814842380583286
5915,0.0709538385272026,0.2973574697971344
5916,-0.0005198707804083824,-0.0025489740073680878
5917,0.011832475662231445,0.1338803768157959
5918,0.053694382309913635,0.13947051763534546
5919,-0.02082737348973751,-0.019681010395288467
5920,0.13162878155708313,0.18355664610862732
5921,0.06262616813182831,0.01699127070605755
5922,0.02473105862736702,-0.02090384066104889
5923,0.005764266476035118,0.007709524128586054
5924,-0.00433140667155385,-0.0066638304851949215
5925,-0.019182492047548294,-0.02348046936094761
5926,-0.03654377907514572,-0.04970714449882507
5927,0.055992212146520615,0.06739966571331024
5928,0.008358596824109554,0.016961198300123215
5929,0.06018317490816116,0.26778897643089294
5930,0.005508315749466419,0.01564531773328781
5931,-0.06624384969472885,-0.048498399555683136
5932,0.0018752537434920669,0.0034501408226788044
5933,0.038940008729696274,0.06097669526934624
5934,-0.14291337132453918,-0.14524579048156738
5935,0.030202660709619522,0.19815941154956818
5936,0.02737010456621647,0.00798067171126604
5937,-0.028734784573316574,-0.05216394364833832
5938,-0.2104506492614746,-0.1767338216304779
5939,0.007766962517052889,0.003468986600637436
5940,-0.02652761898934841,-0.016023574396967888
5941,0.005199332255870104,0.019240090623497963
5942,0.039094265550374985,0.16114217042922974
5943,0.004161398857831955,-0.019267762079834938
5944,-0.19446147978305817,-0.19502075016498566
5945,0.0014178476994857192,0.0029927347786724567
5946,0.04953169822692871,0.06678888201713562
5947,0.026652246713638306,-0.0403842031955719
5948,2.4664864540100098,1.025260329246521
5949,0.01230614259839058,0.08811553567647934
5950,0.023077847436070442,0.027814147993922234
5951,-0.08356356620788574,-0.04068763554096222
5952,0.04890277609229088,0.07878825813531876
5953,0.00234101340174675,0.020086463540792465
5954,0.0014109378680586815,0.0010545928962528706
5955,0.0457567498087883,0.34799331426620483
5956,0.02273751236498356,0.018896471709012985
5957,0.15081912279129028,0.21021303534507751
5958,0.010014583356678486,0.009374489076435566
5959,-0.006482969969511032,0.010774213820695877
5960,-0.02502143569290638,-0.023875072598457336
5961,-0.0023264114279299974,-0.0029614847153425217
5962,0.07253967970609665,-0.0013638734817504883
5963,0.044955845922231674,0.022073183208703995
5964,-0.21834295988082886,-0.237732395529747
5965,0.044732846319675446,0.05614029988646507
5966,0.002941600512713194,0.00451648747548461
5967,0.0919262245297432,0.3183298707008362
5968,0.19100400805473328,0.08084022998809814
5969,-0.2366323322057724,-0.24260447919368744
5970,-0.021442962810397148,-0.017130322754383087
5971,0.008043366484344006,0.003745390335097909
5972,-0.08521050959825516,-0.08754293620586395
5973,0.007782217115163803,0.0034842409659177065
5974,0.14205080270767212,0.13212713599205017
5975,0.1419256180524826,0.2954530119895935
5976,-0.024737458676099777,-0.031425416469573975
5977,0.04133940860629082,0.07505623996257782
5978,0.04388546943664551,0.02446548268198967
5979,0.0039686113595962524,0.02102828025817871
5980,0.05646669864654541,0.05641120672225952
5981,0.04288061708211899,0.03690846264362335
5982,-0.014246311038732529,-0.01627541333436966
5983,0.021318696439266205,0.1375066637992859
5984,0.045414216816425323,0.05468294769525528
5985,0.030135491862893105,0.012864897027611732
5986,0.0046218447387218475,0.002592741511762142
5987,-0.04518834501504898,-0.04752076789736748
5988,-0.01275826245546341,0.0044989213347435
5989,0.029807154089212418,0.00637799222022295
5990,0.0017562985885888338,0.0033311855513602495
5991,-0.0063731493428349495,-0.006729493848979473
5992,-0.00806323904544115,-0.008419583551585674
5993,-0.009920932352542877,-0.02326759696006775
5994,0.00448983209207654,0.02163218893110752
5995,0.019765328615903854,0.019207023084163666
5996,-0.021877411752939224,-0.02773958258330822
5997,0.004066381137818098,0.028689289465546608
5998,0.1492999792098999,0.2012278437614441
5999,0.009135650470852852,0.0024476926773786545
6000,-0.04931274801492691,-0.03217039257287979
6001,0.0092808548361063,0.010675530880689621
6002,-0.0355280302464962,-0.03588437661528587
6003,-0.03215928003191948,0.005108904093503952
6004,0.001534149399958551,0.00117780442815274
6005,-0.07970228791236877,-0.052932605147361755
6006,0.0694907158613205,0.2958943545818329
6007,0.06728828698396683,0.00025183893740177155
6008,0.06512929499149323,-0.008774258196353912
6009,-0.07394737005233765,-0.07255269587039948
6010,0.002399110933765769,0.003973998129367828
6011,0.01676156185567379,0.027265606448054314
6012,-0.011073984205722809,-0.0031631700694561005
6013,0.15867701172828674,0.1487533450126648
6014,0.0033569233492016792,0.0013278201222419739
6015,0.05559847131371498,0.002146220300346613
6016,-0.0075723882764577866,-0.009601491503417492
6017,-0.37677353620529175,-0.37537887692451477
6018,0.018061626702547073,0.060937557369470596
6019,0.04978186637163162,0.06118931621313095
6020,0.07105797529220581,0.027300827205181122
6021,0.005971938371658325,-0.04115743190050125
6022,-0.04197480157017708,-0.041381582617759705
6023,-0.3345024287700653,-0.2751085162162781
6024,0.15562674403190613,0.21502065658569336
6025,0.01341463066637516,0.01815093122422695
6026,0.0748518779873848,0.0396844744682312
6027,-0.06980940699577332,-0.05274973809719086
6028,-0.0024325093254446983,-0.0031006047502160072
6029,0.020430229604244232,-0.04660622030496597
6030,0.012586992233991623,-0.04086525738239288
6031,0.024152390658855438,-0.02148250862956047
6032,-0.09826171398162842,-0.08422096073627472
6033,0.019669437780976295,0.01717221923172474
6034,0.034180205315351486,0.015358846634626389
6035,-0.0441238172352314,-0.02698145993053913
6036,-0.003073732368648052,0.023695949465036392
6037,-0.006473575718700886,-0.010771552100777626
6038,0.14216101169586182,0.016638025641441345
6039,-0.16994714736938477,-0.17058724164962769
6040,-0.05312367528676987,-0.0515487901866436
6041,0.01976834610104561,0.010144014842808247
6042,-0.011924106627702713,-0.010349219664931297
6043,0.006151299923658371,0.025031497702002525
6044,0.0258168987929821,0.006427465472370386
6045,0.04604235664010048,0.026271451264619827
6046,0.009250795468688011,-0.008019798435270786
6047,0.018055031076073647,0.01136707328259945
6048,-0.15110662579536438,-0.15621867775917053
6049,0.27620553970336914,0.1652979850769043
6050,-0.010355337522923946,-0.010070337913930416
6051,0.018148139119148254,0.015650920569896698
6052,0.06960361450910568,0.21274080872535706
6053,0.015338117256760597,0.05821404606103897
6054,0.03157978877425194,0.1082385927438736
6055,0.013442455790936947,0.014837131835520267
6056,-0.04051864147186279,-0.060289546847343445
6057,0.17286209762096405,0.1629384309053421
6058,0.01308765634894371,0.012528393417596817
6059,0.03237402066588402,0.10818341374397278
6060,0.0032380647026002407,0.030007747933268547
6061,-0.04572921618819237,-0.04141657426953316
6062,0.041167404502630234,0.021747417747974396
6063,0.1248680055141449,0.13258856534957886
6064,0.001042238436639309,0.0013272382784634829
6065,-0.04589933529496193,-0.063169926404953
6066,0.11880946159362793,0.04958184063434601
6067,-0.007867628708481789,-0.02725706249475479
6068,0.029185490682721138,0.01191489677876234
6069,-0.27536270022392273,-0.38552647829055786
6070,-0.07387027889490128,-0.07272391021251678
6071,0.1917744278907776,0.13317488133907318
6072,0.013031363487243652,0.1637972742319107
6073,-0.039462849497795105,0.11130306869745255
6074,-0.03289680927991867,-0.03522923216223717
6075,0.19672630727291107,0.13812676072120667
6076,0.013450024649500847,0.032330222427845
6077,-0.07571355253458023,-0.07774265855550766
6078,-0.018652096390724182,0.14930465817451477
6079,0.005009809508919716,0.019050568342208862
6080,-0.18751345574855804,-0.18954254686832428
6081,0.040180474519729614,0.16222837567329407
6082,0.032964274287223816,0.10962307453155518
6083,-0.06000029295682907,-0.06511233001947403
6084,0.004405861720442772,-0.0014563084114342928
6085,0.007661599665880203,0.0016894452273845673
6086,-0.018584754317998886,-0.01921982690691948
6087,-0.021756593137979507,-0.026054570451378822
6088,0.009303069673478603,0.007273966912180185
6089,-0.05206863582134247,-0.05270370841026306
6090,0.01443498581647873,0.1575721800327301
6091,0.04339374974370003,0.052662476897239685
6092,-0.07621345669031143,-0.07656979560852051
6093,0.04594045877456665,0.06797714531421661
6094,0.04651924595236778,0.348755806684494
6095,-0.056604355573654175,-0.04610031098127365
6096,-0.18260715901851654,-0.18324223160743713
6097,0.02792149968445301,0.022809458896517754
6098,0.023798372596502304,0.004378385841846466
6099,-0.02282952331006527,-0.029793595895171165
6100,0.10516755282878876,0.15709541738033295
6101,0.1711260974407196,0.16120243072509766
6102,0.040253326296806335,-0.02678312361240387
6103,0.020746514201164246,0.03962671384215355
6104,0.1484057754278183,0.2003336399793625
6105,0.003114508930593729,0.007427149452269077
6106,0.07923412322998047,0.22237130999565125
6107,-0.030429968610405922,-0.02928360551595688
6108,0.0008178986608982086,0.003336596302688122
6109,0.020469002425670624,0.013504929840564728
6110,0.28459423780441284,0.173686683177948
6111,0.017246268689632416,-0.005636394023895264
6112,0.03021463379263878,0.024242479354143143
6113,0.016774632036685944,0.011662590317428112
6114,-0.006193881388753653,-0.008526304736733437
6115,0.03862845152616501,0.20658519864082336
6116,0.04027480632066727,0.07399163395166397
6117,0.017048049718141556,-0.0023413831368088722
6118,0.06828086823225021,-0.006917616352438927
6119,0.04482927918434143,0.1610172539949417
6120,0.021312201395630836,0.0019227685406804085
6121,0.024716118350625038,0.017752045765519142
6122,-0.023260248824954033,-0.03022432141005993
6123,0.03850337862968445,0.018732469528913498
6124,0.01147203054279089,0.012618393637239933
6125,-0.7288756370544434,-0.6068277359008789
6126,0.018811127170920372,0.16957704722881317
6127,-0.008798981085419655,-0.0111314058303833
6128,-0.004049807786941528,-0.0173964723944664
6129,0.2176143079996109,0.10745053738355637
6130,-0.1323184221982956,-0.11343821883201599
6131,-0.056306853890419006,-0.05378815531730652
6132,0.04663900285959244,0.34887558221817017
6133,-0.015682928264141083,-0.01801535300910473
6134,-0.02472848817706108,-0.0075861308723688126
6135,0.08217523992061615,0.06335388123989105
6136,0.023820314556360245,0.01685624197125435
6137,-0.028232555836439133,-0.0325305312871933
6138,-0.011400114744901657,0.0652586817741394
6139,0.012047551572322845,0.3142841160297394
6140,0.06137532368302345,0.2293320745229721
6141,-0.13484008610248566,-0.11769773811101913
6142,-0.1345861703157425,-0.13464166224002838
6143,0.02297041565179825,0.02241211198270321
6144,0.006532493978738785,0.007125714793801308
6145,-0.014882550574839115,-0.015238895080983639
6146,0.016946416348218918,0.05982234701514244
6147,-0.03253272920846939,-0.03224772587418556
6148,0.04245913401246071,-0.024577315896749496
6149,-0.935936450958252,-0.9343615770339966
6150,0.02766946330666542,0.014322799630463123
6151,0.01452998910099268,0.025034034624695778
6152,-0.1258016675710678,-0.12783075869083405
6153,0.002514210529625416,0.0040890974923968315
6154,-0.02831602841615677,0.12244988977909088
6155,0.019737904891371727,0.03861810266971588
6156,0.21865500509738922,0.3721823990345001
6157,0.02017798088490963,0.016336940228939056
6158,-0.005724459886550903,-0.019071124494075775
6159,0.01318562775850296,-0.0056357309222221375
6160,-0.04783114418387413,-0.03992033004760742
6161,-0.12551654875278473,-0.12615162134170532
6162,-0.10679963231086731,-0.08965727686882019
6163,-0.00935334526002407,-0.011685770004987717
6164,-0.096548892557621,-0.09690523147583008
6165,-0.08204769343137741,-0.08407679945230484
6166,0.015177074819803238,0.00848911702632904
6167,0.06300728768110275,0.08504397422075272
6168,0.0037476036231964827,0.04101578891277313
6169,0.01046990416944027,0.00982980988919735
6170,-0.05276206135749817,-0.055259279906749725
6171,-0.025906359776854515,-0.011865600943565369
6172,-0.05335418879985809,-0.05391249060630798
6173,-0.141287162899971,-0.13268455862998962
6174,0.0022685974836349487,0.006581238005310297
6175,-0.13192985951900482,-0.0946616679430008
6176,-0.08911290019750595,-0.12540476024150848
6177,-0.014620035886764526,-0.015178339555859566
6178,0.02572377398610115,0.008453181013464928
6179,-0.003342917189002037,0.00679408572614193
6180,0.003964312374591827,0.011875126510858536
6181,-0.03270535543560982,0.004562828689813614
6182,-1.0588736534118652,-1.059432029724121
6183,0.02795252576470375,0.004523364827036858
6184,-0.0736655741930008,-0.07338057458400726
6185,0.14504489302635193,0.1350296139717102
6186,0.00705395732074976,0.002755981171503663
6187,0.04905764013528824,0.005300493910908699
6188,0.05715825408697128,0.010028883814811707
6189,-0.033231645822525024,-0.056114308536052704
6190,0.05168934538960457,0.016521945595741272
6191,0.027422789484262466,0.008033357560634613
6192,0.034905243664979935,0.028217285871505737
6193,-0.07398572564125061,-0.07146702706813812
6194,-0.006014072336256504,0.011731376871466637
6195,0.03334716707468033,0.027375010773539543
6196,-0.05863267183303833,-0.050030071288347244
6197,-0.007661669980734587,0.019108012318611145
6198,0.0002720337361097336,-0.0020603900775313377
6199,-0.15771321952342987,-0.14367245137691498
6200,0.10361602157354355,0.4573413133621216
6201,0.0031271425541490316,0.01716790162026882
6202,-0.010280115529894829,-0.012612540274858475
6203,0.05565689876675606,0.02048949897289276
6204,0.013349294662475586,0.030408963561058044
6205,-0.18070079386234283,-0.14698396623134613
6206,-0.010134768672287464,-0.014432745054364204
6207,0.04894203320145607,0.06619922071695328
6208,0.022610748186707497,0.027347048744559288
6209,0.05690990015864372,0.011274999938905239
6210,0.03652835637331009,-0.007228787988424301
6211,-0.055010996758937836,-0.055651091039180756
6212,0.01435924507677555,0.013719150796532631
6213,-0.0029733527917414904,-0.0033296977635473013
6214,0.0669713243842125,0.0669158324599266
6215,0.039351992309093475,0.16139988601207733
6216,-0.0037549033295363188,-0.004111248068511486
6217,-0.0009187697432935238,0.02370413765311241
6218,0.052321907132864,0.061590634286403656
6219,0.0028203835245221853,0.0024640385527163744
6220,0.14955081045627594,0.20147867500782013
6221,0.002161632524803281,0.00180528755299747
6222,-0.011058416217565536,-0.011616719886660576
6223,0.0390801727771759,0.34131672978401184
6224,-0.007782089523971081,-0.008138434030115604
6225,0.005679458379745483,0.003347034566104412
6226,0.10152579843997955,0.18730194866657257
6227,0.03093654103577137,0.030377278104424477
6228,-0.07284822314977646,-0.07714619487524033
6229,0.05191778391599655,0.02903512306511402
6230,0.004577353596687317,0.0025482503697276115
6231,-0.016218453645706177,0.0015269946306943893
6232,0.10417766124010086,0.18995380401611328
6233,0.018526772037148476,0.019119992852211
6234,0.020533200353384018,0.03941339999437332
6235,0.07513406127691269,0.00809761043637991
6236,0.05685477331280708,0.038033414632081985
6237,0.002280129585415125,0.004225387237966061
6238,-0.1681843400001526,-0.1541435718536377
6239,-0.038390398025512695,-0.03810539469122887
6240,-0.05668613687157631,-0.059018559753894806
6241,0.0044754077680408955,0.021617764607071877
6242,0.003212186973541975,0.040480371564626694
6243,0.00074734166264534,0.0001890379935503006
6244,-0.06649141758680344,-0.11212632060050964
6245,-0.03860984742641449,-0.03666459023952484
6246,0.02089553326368332,0.001475546509027481
6247,0.019922344014048576,0.05363917350769043
6248,0.04644114524126053,0.06369832903146744
6249,-0.004061783663928509,-0.004729879088699818
6250,0.05379268899559975,0.0630614161491394
6251,0.024229953065514565,0.023671649396419525
6252,0.05192079395055771,0.061189521104097366
6253,-0.1463916003704071,-0.12435491383075714
6254,0.026983829215168953,0.03625255823135376
6255,0.04216843098402023,0.05357588827610016
6256,-0.04568871110677719,-0.04429403692483902
6257,-0.057904213666915894,-0.051545239984989166
6258,-0.019186027348041534,-0.011275213211774826
6259,0.1733662635087967,0.16344259679317474
6260,0.02500869892537594,0.14705659449100494
6261,-0.07299678027629852,-0.07549399882555008
6262,-0.008574090898036957,0.001929953694343567
6263,0.09697477519512177,0.21316275000572205
6264,-0.08300891518592834,-0.08534134179353714
6265,0.02509361505508423,0.02503812313079834
6266,0.0011828779242932796,0.03845106437802315
6267,0.04037703201174736,0.034404877573251724
6268,0.1304362267255783,0.0881623774766922
6269,-0.02358604595065117,-0.012178592383861542
6270,0.012711189687252045,0.0885205864906311
6271,-0.11732040345668793,-0.0861099436879158
6272,0.08186928927898407,0.06304793059825897
6273,0.01130678877234459,0.020575515925884247
6274,0.05485153570771217,0.06412026286125183
6275,0.0260060653090477,0.022165024653077126
6276,0.1398526430130005,0.12104476988315582
6277,0.14364376664161682,0.10136990994215012
6278,0.051529884338378906,0.04151460528373718
6279,-0.0644906684756279,-0.06197196990251541
6280,-0.09835430234670639,-0.09806930273771286
6281,0.07955209165811539,0.3059557378292084
6282,-0.05179782211780548,-0.03454063832759857
6283,-0.35823124647140503,-0.3588663339614868
6284,-0.06525218486785889,-0.0627334862947464
6285,-0.00065653957426548,0.0018621580675244331
6286,0.05630355328321457,0.03688357025384903
6287,0.08337754011154175,0.008179054595530033
6288,-0.042373038828372955,-0.02833227999508381
6289,-0.006125594023615122,-0.005840594414621592
6290,-0.023971831426024437,-0.022825468331575394
6291,0.019755972549319267,0.019196709617972374
6292,0.03967582434415817,0.0033839643001556396
6293,0.027697978541254997,0.02258593775331974
6294,0.02103618159890175,0.03918592631816864
6295,-1.1904058456420898,-1.236040711402893
6296,0.060789600014686584,0.05481744557619095
6297,0.06698799878358841,0.04816664010286331
6298,-0.050509974360466,-0.09614486992359161
6299,0.06485871225595474,0.0454387292265892
6300,-0.03393947333097458,-0.029203172773122787
6301,0.005764588713645935,-9.758118540048599e-05
6302,0.0036965152248740196,0.006215212866663933
6303,0.15995557606220245,0.1411477029323578
6304,0.1380866914987564,0.14580725133419037
6305,-0.03867717087268829,-0.03710228577256203
6306,-0.05090239644050598,-0.03275265544652939
6307,0.019039291888475418,0.01654207333922386
6308,-0.02568015083670616,0.0501292422413826
6309,0.006515532732009888,0.015118134208023548
6310,0.07537785917520523,0.0001793745905160904
6311,0.11388535052537918,0.16581320762634277
6312,0.018774859607219696,0.00915052741765976
6313,0.026931853964924812,0.14897975325584412
6314,0.11924278736114502,0.07696893066167831
6315,-0.028480164706707,-0.010734714567661285
6316,0.008980314247310162,0.010126677341759205
6317,0.005838876590132713,0.013749690726399422
6318,0.07334388047456741,0.13567952811717987
6319,0.031890783458948135,0.01211987528949976
6320,-0.020525014027953148,-0.022554118186235428
6321,0.04017294570803642,0.02040203846991062
6322,0.030020147562026978,0.01274955365806818
6323,0.06060156598687172,0.05462941154837608
6324,0.0006473199464380741,0.02527022734284401
6325,0.040257975459098816,0.016828812658786774
6326,-0.06400466710329056,-0.06463974714279175
6327,0.06909047067165375,0.06903497874736786
6328,0.017476968467235565,0.016917705535888672
6329,0.08960255235433578,0.07078119367361069
6330,0.058825574815273285,0.058770082890987396
6331,-0.015500623732805252,-0.010107818990945816
6332,-0.025383472442626953,-0.02479025162756443
6333,-0.010786768049001694,-0.011421841569244862
6334,-0.055344585329294205,-0.021627753973007202
6335,-0.03324820473790169,-0.02533739060163498
6336,-0.019192874431610107,-0.0014474261552095413
6337,0.018980154767632484,0.0947895497083664
6338,-0.030769184231758118,-0.008732497692108154
6339,-0.13149240612983704,0.019273504614830017
6340,-0.2508721649646759,-0.21966169774532318
6341,-0.06896993517875671,-0.09239909797906876
6342,0.0338100865483284,-0.0024817734956741333
6343,-0.012320483103394508,-0.009801785461604595
6344,-0.053073786199092865,-0.06003785878419876
6345,0.03383953869342804,0.07852742075920105
6346,-0.014571959152817726,-0.014286959543824196
6347,0.08979921787977219,0.2974050045013428
6348,-0.06846781820058823,-0.10191741585731506
6349,-0.06094792112708092,-0.06130426749587059
6350,-0.0027670487761497498,-0.0028225407004356384
6351,0.0011219214648008347,0.018181590363383293
6352,0.006518546957522631,0.004489443730562925
6353,0.08901361376047134,0.31541725993156433
6354,0.007850365713238716,0.025595813989639282
6355,0.006476655602455139,0.04935258626937866
6356,0.020893841981887817,0.0020724833011627197
6357,-0.011581622064113617,0.025686562061309814
6358,0.04619058594107628,0.026419680565595627
6359,0.09760672599077225,0.3092595040798187
6360,0.2195575088262558,0.10939373821020126
6361,0.0035275164991617203,-0.006096815690398216
6362,-0.19303664565086365,-0.17529119551181793
6363,0.01653650961816311,0.009848551824688911
6364,0.024553541094064713,0.023995237424969673
6365,0.05296485871076584,0.0469927042722702
6366,0.06245262548327446,0.06239713355898857
6367,-0.004978382959961891,-0.014602715149521828
6368,-0.002559000626206398,-0.0014126375317573547
6369,0.05840124562382698,0.08043792843818665
6370,0.04559661075472832,0.025825703516602516
6371,0.06737957894802094,0.1297152191400528
6372,-0.026589006185531616,-0.025995785370469093
6373,0.01756119169294834,0.018154412508010864
6374,0.043021734803915024,-0.02401471510529518
6375,0.26372063159942627,1.4466089010238647
6376,0.06462036818265915,0.04520038142800331
6377,-0.0051353685557842255,-0.005491713061928749
6378,0.0021625999361276627,0.0015275265322998166
6379,0.005384566728025675,0.0030521429143846035
6380,-0.011237280443310738,0.01997317746281624
6381,0.01266300119459629,0.017399301752448082
6382,-0.0011402769014239311,0.016002079471945763
6383,0.0047221374697983265,0.018762895837426186
6384,0.0002996253315359354,-5.6719640269875526e-05
6385,0.055069129914045334,0.011311985552310944
6386,0.07652497291564941,0.043075382709503174
6387,0.004927059169858694,0.029549967497587204
6388,0.02313343435525894,0.02257417142391205
6389,-0.03154023736715317,-0.07717514038085938
6390,-0.011237943544983864,-0.0007338989526033401
6391,0.05321016162633896,0.03032750077545643
6392,0.1553783416748047,0.21477225422859192
6393,-0.012740334495902061,-0.014769437722861767
6394,0.04202805459499359,0.16407595574855804
6395,0.014523664489388466,0.020882638171315193
6396,0.023115865886211395,0.05300134792923927
6397,0.14584678411483765,0.07661916315555573
6398,-0.06683452427387238,-0.007440611720085144
6399,0.05710265412926674,0.0791393369436264
6400,-0.05994608998298645,-0.06061418727040291
6401,0.06099528819322586,-0.014203198254108429
6402,-0.06625936925411224,-0.06681863963603973
6403,-0.012720663100481033,-0.01505308784544468
6404,-0.03709973022341728,-0.035154473036527634
6405,-0.07025492936372757,-0.07089000940322876
6406,0.07160748541355133,0.1339431256055832
6407,0.16211655735969543,0.14330868422985077
6408,-0.027467001229524612,-0.018198274075984955
6409,0.0660247951745987,0.030857393518090248
6410,0.01938028074800968,0.024116581305861473
6411,0.019645001739263535,0.017147783190011978
6412,-0.10843418538570404,-0.09137451648712158
6413,-0.05901467055082321,-0.06863900274038315
6414,-0.23016555607318878,-0.23249797523021698
6415,0.01513428520411253,-0.0021363086998462677
6416,0.07642363756895065,0.04013177379965782
6417,-0.11722789704799652,-0.12419196963310242
6418,0.06313133984804153,0.017496442422270775
6419,0.019556798040866852,0.017059579491615295
6420,-0.004581372253596783,-0.005216445308178663
6421,0.29815542697906494,1.4810436964035034
6422,0.013269275426864624,0.02467672899365425
6423,-0.11207050830125809,0.03869540989398956
6424,0.01675591617822647,0.026892919093370438
6425,-0.04894258454442024,-0.0496106818318367
6426,-0.0070838406682014465,0.009975828230381012
6427,-0.09117500483989716,-0.09786296635866165
6428,-0.001004510559141636,-0.0013608555309474468
6429,0.1665187031030655,0.15659503638744354
6430,0.15423524379730225,0.21362915635108948
6431,0.030429448932409286,-0.01669992133975029
6432,0.05823155865073204,0.05817606672644615
6433,0.08834026008844376,0.014436706900596619
6434,0.01155155897140503,-0.02189803496003151
6435,-0.0003993464633822441,-0.0024284496903419495
6436,0.020457539707422256,0.03933773562312126
6437,0.0011265238281339407,0.038394708186388016
6438,-0.04497949406504631,-0.0370686799287796
6439,0.009340045973658562,0.017942648380994797
6440,0.04512123391032219,0.0623784177005291
6441,0.02882920391857624,0.0735170915722847
6442,0.00793729443103075,0.0184413380920887
6443,0.06095704808831215,0.05498489364981651
6444,0.0031842391472309828,0.007496879901736975
6445,0.043274905532598495,0.16532279551029205
6446,-0.05494412034749985,-0.05550242215394974
6447,0.020966149866580963,0.06384208053350449
6448,0.008021671324968338,0.0037236949428915977
6449,-0.1469736248254776,-0.10228574275970459
6450,0.05723697692155838,0.0037847254425287247
6451,0.10834626108407974,0.1160668209195137
6452,0.041522588580846786,0.16357047855854034
6453,-0.0038119195960462093,-0.004480015020817518
6454,0.10828299075365067,0.4620082676410675
6455,-0.023043902590870857,-0.01290689967572689
6456,0.03494967520236969,0.0796375572681427
6457,0.02438391000032425,0.017419837415218353
6458,-0.19147104024887085,-0.18989615142345428
6459,0.023443879559636116,0.01381954737007618
6460,-0.11434971541166306,-0.15998461842536926
6461,-0.01953691802918911,0.01773126795887947
6462,0.014477432705461979,0.009365391917526722
6463,0.0498000830411911,0.030978724360466003
6464,0.024984540417790413,0.018020467832684517
6465,-0.022091789171099663,-0.021806789562106133
6466,0.05299776792526245,0.017830368131399155
6467,0.01972510665655136,0.22733089327812195
6468,0.03413478657603264,0.07882267236709595
6469,0.003690732643008232,-0.0014213081449270248
6470,0.02838241495192051,0.015035751275718212
6471,0.13221459090709686,0.12229092419147491
6472,0.023838169872760773,0.023279866203665733
6473,0.008324140682816505,0.0076840464025735855
6474,0.026939531788229942,0.01359286718070507
6475,-0.02627166546881199,-0.02432640641927719
6476,-0.04208822548389435,-0.03417741134762764
6477,0.0007796045974828303,0.0010646043810993433
6478,-0.02139696292579174,-0.019822075963020325
6479,-0.11082819104194641,-0.11118452996015549
6480,-0.11808113753795624,-0.11863943934440613
6481,0.04352961853146553,0.02375871315598488
6482,0.00880357250571251,0.017406174913048744
6483,0.00017606280744075775,0.15094198286533356
6484,-0.048890773206949234,-0.05273181200027466
6485,0.004747546277940273,0.02937045507133007
6486,0.1682809293270111,0.09437736868858337
6487,-0.06860163062810898,-0.08176500350236893
6488,-0.08291289955377579,-0.08494200557470322
6489,0.022165419533848763,0.026901720091700554
6490,-0.14097867906093597,-0.09629079699516296
6491,-0.09663116186857224,-0.15008340775966644
6492,0.09079748392105103,-0.034725502133369446
6493,0.024727486073970795,0.005338052287697792
6494,0.014880592003464699,0.03194025903940201
6495,-0.008136524818837643,-0.00877159833908081
6496,0.04901625216007233,0.060423705726861954
6497,0.2981172800064087,1.4810055494308472
6498,0.01017769891768694,0.012696396559476852
6499,0.001558174379169941,-0.00430399551987648
6500,-0.07147424668073654,-0.053728796541690826
6501,-0.08446372300386429,-0.08288883417844772
6502,-0.016518406569957733,0.05929098650813103
6503,-0.003860252909362316,-0.008158229291439056
6504,0.017376122996211052,0.00010552909225225449
6505,-0.007242809049785137,-0.0029301680624485016
6506,0.040649428963661194,0.3428860008716583
6507,0.014291733503341675,0.0043680667877197266
6508,0.018238689750432968,0.011274617165327072
6509,-0.02615225873887539,-0.0015293508768081665
6510,-0.04114376753568649,-0.041778840124607086
6511,0.0029483954422175884,0.004523282404989004
6512,-0.0021726954728364944,0.022450212389230728
6513,-0.1400419920682907,-0.182315856218338
6514,-0.005538871977478266,0.02123080939054489
6515,0.041777968406677246,0.1638258695602417
6516,0.012648934498429298,0.015167632140219212
6517,0.2973499000072479,1.4802381992340088
6518,-0.005359269678592682,-0.04052666947245598
6519,0.010546877048909664,0.013065574690699577
6520,0.00824569258838892,0.02599114179611206
6521,0.0007330253720283508,0.025355933234095573
6522,0.17287008464336395,0.162946417927742
6523,0.0029888227581977844,-0.003975249826908112
6524,0.04259273782372475,0.1646406352519989
6525,0.09481426328420639,0.10253482311964035
6526,0.14837270975112915,0.022849716246128082
6527,0.016365082934498787,0.03524528071284294
6528,-0.19897140562534332,-0.20593547821044922
6529,0.010203384794294834,0.012722082436084747
6530,-0.03775462135672569,-0.0330183207988739
6531,0.01874077320098877,0.0014701783657073975
6532,0.007133303210139275,0.005104199983179569
6533,-0.0029738731682300568,0.030742958188056946
6534,0.15751215815544128,0.311039537191391
6535,0.27741292119026184,1.460301160812378
6536,0.030923867598176003,0.024235909804701805
6537,-0.05081092193722725,-0.04923603683710098
6538,0.017145877704024315,0.02728288061916828
6539,-0.053830336779356,-0.052255451679229736
6540,0.004278254695236683,0.021337922662496567
6541,0.007901007309556007,-0.00936958659440279
6542,-0.039850492030382156,-0.04369153082370758
6543,-0.08525943011045456,-0.08497443050146103
6544,-0.1733589768409729,-0.19678813219070435
6545,0.05540311336517334,0.06681056320667267
6546,0.0550060048699379,0.22296275198459625
6547,0.06706780195236206,0.06701231002807617
6548,0.15420317649841309,0.028680188581347466
6549,0.023907208815217018,0.010560546070337296
6550,0.1704106330871582,0.15160275995731354
6551,0.005755918100476265,0.0037268151063472033
6552,0.007313223090022802,0.025058671832084656
6553,0.007629111874848604,0.025374561548233032
6554,0.015580445528030396,0.0344606414437294
6555,-0.007367209531366825,0.023843247443437576
6556,0.004963804967701435,0.019004562869668007
6557,-0.17890068888664246,-0.18319866061210632
6558,0.09386295080184937,0.17963910102844238
6559,-0.05308697000145912,-0.04517615586519241
6560,-0.019332997500896454,-0.017387740314006805
6561,0.0028416491113603115,0.02961133047938347
6562,0.020292678847908974,0.007129310630261898
6563,-0.008542701601982117,0.016080208122730255
6564,-0.3292665183544159,-0.31876248121261597
6565,-0.04080495610833168,-0.04313737899065018
6566,-0.08170106261968613,-0.0814160630106926
6567,-0.024548331275582314,-0.014411328360438347
6568,-0.016727009788155556,-0.018756113946437836
6569,0.004784313961863518,0.006178990006446838
6570,-0.01980569399893284,-0.0009254962205886841
6571,0.03356816619634628,0.013797257095575333
6572,0.006686527281999588,0.004657424055039883
6573,-0.007317024748772383,0.01945265755057335
6574,0.027117054909467697,0.013770392164587975
6575,-0.0885205790400505,-0.1341554820537567
6576,0.014918399043381214,0.025055401027202606
6577,-0.00548713281750679,-0.005843477323651314
6578,-0.12178285419940948,-0.12149785459041595
6579,-0.012037569656968117,-0.017149610444903374
6580,0.04912624508142471,0.07116293162107468
6581,0.01409056968986988,0.013531306758522987
6582,-0.00627802312374115,-0.041445422917604446
6583,-0.03744952753186226,0.00723835825920105
6584,-0.004592543002218008,0.032675642520189285
6585,-0.023280885070562363,-0.046710044145584106
6586,0.01522736344486475,0.016622040420770645
6587,-0.016575464978814125,-0.008664650842547417
6588,-0.011545263230800629,-0.06499750912189484
6589,0.0037530330009758472,0.02089538984000683
6590,-0.012103453278541565,-0.07913990318775177
6591,-0.023114316165447235,-0.015203502029180527
6592,0.0012199748307466507,0.025842882692813873
6593,0.0687512680888176,0.06869577616453171
6594,-0.0044593364000320435,-0.05009423568844795
6595,-0.33423882722854614,-0.33487892150878906
6596,0.07899127155542374,0.042699411511421204
6597,-0.019475731998682022,-0.025337902829051018
6598,-0.043506473302841187,-0.039193831384181976
6599,-0.005531480070203543,0.019091427326202393
6600,0.05355942249298096,-0.013477028347551823
6601,-0.0016158893704414368,0.025153793394565582
6602,-0.0391746386885643,0.11159127950668335
6603,-0.059914685785770416,-0.05739598721265793
6604,0.01477151457220316,0.016166191548109055
6605,-0.04642365500330925,-0.04613865166902542
6606,0.055321354418992996,0.03243869170546532
6607,-0.17296276986598969,-0.17359784245491028
6608,0.016162775456905365,0.033222444355487823
6609,-0.16242340207099915,-0.16445249319076538
6610,-0.010089246556162834,0.14067667722702026
6611,0.10727044939994812,0.3189232051372528
6612,0.042685456573963165,0.007518056780099869
6613,-0.07162423431873322,-0.05274403840303421
6614,-0.00887612160295248,0.00886932760477066
6615,-0.00982237420976162,-0.008247487246990204
6616,0.003153314348310232,0.017194073647260666
6617,0.17349916696548462,0.09959560632705688
6618,0.06325279921293259,-0.003783648833632469
6619,0.014439255930483341,0.004814923740923405
6620,-0.14127641916275024,-0.14330551028251648
6621,0.01002785935997963,0.020531903952360153
6622,0.04053983837366104,0.26694348454475403
6623,-0.1373061239719391,-0.13536086678504944
6624,0.00675931153818965,0.008704569190740585
6625,-0.14772404730319977,-0.14808039367198944
6626,0.010138966143131256,0.1321868598461151
6627,-0.016197025775909424,0.15175971388816833
6628,-0.03774305805563927,-0.04204103350639343
6629,-0.016308937221765518,-0.009949963539838791
6630,0.06231677532196045,0.015187405049800873
6631,0.008430244401097298,0.025489913299679756
6632,-0.021143818274140358,-0.0022636204957962036
6633,0.022870603948831558,0.0177585631608963
6634,0.1343335509300232,0.09205969423055649
6635,0.04680881276726723,0.05220161750912666
6636,-0.0008258521556854248,-0.00023263134062290192
6637,0.046020906418561935,-0.001108463853597641
6638,0.0037194490432739258,-0.04973280057311058
6639,-0.013707157224416733,0.0033525116741657257
6640,0.00731738843023777,0.0014552182983607054
6641,0.023654690012335777,0.05737151950597763
6642,0.10426013916730881,0.3159129023551941
6643,0.15589812397956848,0.03037513792514801
6644,0.021778209134936333,0.039927951991558075
6645,-0.0555705726146698,-0.05442420765757561
6646,-0.04404975473880768,-0.04210449755191803
6647,-0.002688344568014145,0.007448658347129822
6648,-0.023543789982795715,-0.01494118943810463
6649,-0.007625214755535126,-0.008293310180306435
6650,0.003380777081474662,0.040648963302373886
6651,-0.066139355301857,-0.056870631873607635
6652,-0.015886448323726654,-0.02018442563712597
6653,0.015803717076778412,0.02216269075870514
6654,0.11422775685787201,-0.01129523478448391
6655,-0.003791698720306158,-0.0022168117575347424
6656,-0.2769662141799927,-0.2755715250968933
6657,0.0036339061334729195,0.03484436497092247
6658,0.035299014300107956,0.07998690009117126
6659,0.2065894454717636,0.3601168394088745
6660,-0.019505353644490242,-0.020140426233410835
6661,-0.015525955706834793,0.00909695215523243
6662,0.022417942062020302,0.015453869476914406
6663,-0.05986034497618675,-0.060216691344976425
6664,0.06333387643098831,0.08537056297063828
6665,-0.13894712924957275,-0.1373722404241562
6666,0.0015730708837509155,0.0031479578465223312
6667,0.13566330075263977,0.06643568724393845
6668,0.031442560255527496,0.030883295461535454
6669,-0.05953751504421234,-0.06539968401193619
6670,0.007723992690443993,-0.009546601213514805
6671,0.06080550700426102,0.2039426863193512
6672,-0.025369830429553986,-0.02572617679834366
6673,0.183787539601326,0.12518799304962158
6674,-0.03957139700651169,-0.012801716104149818
6675,0.02840482071042061,0.011134227737784386
6676,-0.020249871537089348,-0.018674984574317932
6677,0.05122334882616997,0.08110883086919785
6678,0.020467005670070648,0.026825979351997375
6679,0.0058216676115989685,-0.04130770266056061
6680,-0.02997615933418274,-0.012833802029490471
6681,0.022224968299269676,0.0228181891143322
6682,-0.054596759378910065,-0.06045892834663391
6683,0.0010484150843694806,0.0006920701125636697
6684,-0.008887426927685738,-0.007312539499253035
6685,-0.030032509937882423,-0.043195877224206924
6686,-0.006444575730711222,0.030823610723018646
6687,-0.02884112484753132,-0.0020714420825242996
6688,0.35748982429504395,0.2465822547674179
6689,0.008050905540585518,0.009445581585168839
6690,0.03690800443291664,0.014025341719388962
6691,0.02366603910923004,0.018553998321294785
6692,-0.0049055698327720165,-0.007237993646413088
6693,-0.11563828587532043,-0.11619658768177032
6694,-0.04642174020409584,-0.041028935462236404
6695,0.02512652426958084,0.005737092345952988
6696,0.07108061760663986,0.004044169560074806
6697,-0.070879265666008,-0.03966880589723587
6698,0.07942567020654678,0.28703147172927856
6699,0.04002545773983002,0.016596296802163124
6700,0.09510158747434616,0.01990310102701187
6701,0.022397492080926895,0.09905629605054855
6702,0.03360253572463989,0.01017337292432785
6703,0.01967189460992813,0.03782163932919502
6704,-0.6260406970977783,-0.6260961890220642
6705,0.0953003466129303,0.18107648193836212
6706,0.06442076712846756,0.06436527520418167
6707,-0.0007799281738698483,-0.0011362731456756592
6708,0.00371670164167881,0.02085905894637108
6709,-0.05548364296555519,-0.01821545884013176
6710,-0.14095762372016907,-0.14131397008895874
6711,-0.00702862860634923,0.019741054624319077
6712,-0.06580252945423126,-0.057891711592674255
6713,0.012486202642321587,0.011926939710974693
6714,-0.2548298239707947,-0.2462272346019745
6715,-0.03380066156387329,-0.014920465648174286
6716,0.005459203850477934,0.01337001845240593
6717,-0.07788900285959244,-0.08022142946720123
6718,0.002948530949652195,0.020693980157375336
6719,0.0011794216698035598,0.0014644215116277337
6720,-0.0021377932280302048,0.0025985073298215866
6721,-0.08232776075601578,-0.07219076156616211
6722,-0.013707427307963371,-0.023331759497523308
6723,0.12504999339580536,0.08277613669633865
6724,0.021316489204764366,0.06419242173433304
6725,-0.008083615452051163,0.002053387463092804
6726,0.05511360615491867,0.22307035326957703
6727,-0.04661582410335541,-0.04467056691646576
6728,-0.031419891864061356,-0.0548490509390831
6729,-0.0036878474056720734,0.013371821492910385
6730,-0.030095230787992477,-0.02470242604613304
6731,0.11633415520191193,0.12405471503734589
6732,-0.1621668040752411,-0.16802898049354553
6733,0.3566306233406067,0.24572305381298065
6734,-0.027251342311501503,-0.00048165954649448395
6735,0.0033701902721077204,0.01128100510686636
6736,-0.003169180592522025,-0.0038042538799345493
6737,0.016737964004278183,0.027242008596658707
6738,0.052474237978458405,0.0053448667749762535
6739,0.09447509795427322,0.14640295505523682
6740,-0.0270327627658844,0.015843167901039124
6741,0.05548447370529175,0.06689193099737167
6742,0.01601616106927395,0.03416590392589569
6743,-0.001495562493801117,-0.003992781043052673
6744,0.019273167476058006,0.01677594892680645
6745,-0.1492665708065033,-0.13999783992767334
6746,0.2047639787197113,0.09460021555423737
6747,-0.00350014865398407,-0.022920135408639908
6748,0.003319123759865761,0.0012900205329060555
6749,0.03565431013703346,-0.008102834224700928
6750,-0.18583261966705322,-0.17792180180549622
6751,0.025687992572784424,0.025129688903689384
6752,-0.012540780007839203,-0.01317585352808237
6753,-0.009225952439010143,-0.0006233509629964828
6754,0.07294571399688721,0.03777831792831421
6755,0.034221354871988297,0.0789092406630516
6756,0.07120659947395325,0.22473399341106415
6757,0.012165634892880917,-0.007223797962069511
6758,0.0581725649535656,0.012537664733827114
6759,0.06273042410612106,0.017095526680350304
6760,0.007946813479065895,0.003648837096989155
6761,-0.06645549088716507,-0.06895270943641663
6762,0.0007131525781005621,0.017855510115623474
6763,-0.04900708049535751,-0.06839650869369507
6764,0.009412400424480438,0.018015002831816673
6765,-0.09990228712558746,-0.08939824253320694
6766,0.05786217749118805,-0.00917427334934473
6767,-0.12159165740013123,-0.044932857155799866
6768,-0.012685543857514858,-0.013041888363659382
6769,-0.0019284039735794067,0.016951793804764748
6770,0.0011935463408008218,0.0005584730533882976
6771,0.010282397270202637,0.018002957105636597
6772,0.05550916865468025,0.002056920202448964
6773,0.1939994990825653,0.1353999525308609
6774,0.15625393390655518,0.04609017074108124
6775,-0.04634683206677437,-0.03774423152208328
6776,0.048683054745197296,0.0030481545254588127
6777,0.002852946985512972,0.01145554892718792
6778,-0.009723087772727013,0.014899821020662785
6779,0.01455163024365902,0.0139115359634161
6780,-0.02063041739165783,0.01663776859641075
6781,0.0027177801821380854,0.03998596593737602
6782,-0.05276745185256004,-0.05119256675243378
6783,0.028917163610458374,0.015570499934256077
6784,0.006835219915956259,0.0045027961023151875
6785,0.026677822694182396,0.02156578190624714
6786,0.0950099304318428,0.019811443984508514
6787,0.008043898269534111,0.025789346545934677
6788,0.10400836169719696,0.4577336311340332
6789,-0.0028582289814949036,-0.0025732293725013733
6790,0.36264365911483765,0.2517361044883728
6791,-0.011176581494510174,-0.011844676919281483
6792,0.01261174213141203,0.015130439773201942
6793,0.024587014690041542,0.029979819431900978
6794,-0.1761476844549179,-0.1767069548368454
6795,-0.17592287063598633,-0.21221472322940826
6796,0.13718163967132568,0.14490219950675964
6797,0.013341591693460941,0.00017822347581386566
6798,-0.07466670125722885,-0.07896467298269272
6799,0.0073812296614050865,0.026261426508426666
6800,-0.39677345752716064,-0.40061450004577637
6801,0.08115927875041962,0.044867418706417084
6802,0.13393720984458923,0.12401354312896729
6803,-0.1567116379737854,-0.1488008201122284
6804,0.033426567912101746,0.026738611981272697
6805,-0.13551771640777588,-0.13587406277656555
6806,0.0025334632955491543,0.0018983898917213082
6807,0.055014461278915405,0.032131798565387726
6808,0.018382523208856583,0.16914844512939453
6809,-0.08435297012329102,-0.047084782272577286
6810,-0.0018482923042029142,0.029362166300415993
6811,-0.04295044764876366,-0.04892260208725929
6812,-0.057974882423877716,-0.05768987908959389
6813,0.08956345170736313,0.2971692383289337
6814,0.14836904406547546,0.022846048697829247
6815,0.000858840299770236,0.00114384014159441
6816,0.12322086095809937,0.17514872550964355
6817,0.06286142766475677,0.015732059255242348
6818,-0.021793290972709656,-0.02563433162868023
6819,-0.10578292608261108,-0.10641799867153168
6820,-0.001664895098656416,0.02295801416039467
6821,0.021782023832201958,0.0399317666888237
6822,0.02061566151678562,0.039495859295129776
6823,0.017201295122504234,0.018347658216953278
6824,-0.003444455564022064,-0.023215362802147865
6825,0.026243900880217552,0.02240286022424698
6826,-0.10581254959106445,-0.03000316023826599
6827,-0.011072046123445034,0.006673403084278107
6828,0.016899829730391502,0.027403874322772026
6829,-0.016454525291919708,-0.03988368809223175
6830,0.016819803044199944,0.0615076869726181
6831,-0.2393803894519806,-0.24187761545181274
6832,0.1504410356283188,0.20236890017986298
6833,0.06804200261831284,0.0317501425743103
6834,-0.0368061438202858,-0.01974647492170334
6835,-0.1440841108560562,-0.14213885366916656
6836,0.01712823659181595,0.017721455544233322
6837,0.002545382594689727,0.0019103094236925244
6838,0.07404553145170212,0.037753671407699585
6839,0.1734890341758728,0.09958548843860626
6840,0.0388275571167469,0.01905665174126625
6841,0.014185830019414425,0.015580506063997746
6842,-0.008232749998569489,-0.008867823518812656
6843,-0.04388267174363136,-0.044239018112421036
6844,0.0006626967806369066,0.031873155385255814
6845,0.019650476053357124,0.020796839147806168
6846,-0.024195333942770958,-0.01628451980650425
6847,-0.001814538612961769,-0.008778611198067665
6848,0.016678089275956154,0.034827832132577896
6849,-0.0017265933565795422,0.022896315902471542
6850,-0.025537289679050446,0.011730896309018135
6851,0.034042518585920334,-0.041155967861413956
6852,0.016499526798725128,0.017092745751142502
6853,-0.0010826359502971172,0.0004922510124742985
6854,0.08645497262477875,0.05300537869334221
6855,-0.013833519071340561,-0.00909721851348877
6856,0.2561035454273224,0.14519599080085754
6857,0.020397422835230827,0.01528538204729557
6858,0.005743877496570349,0.0014459013473242521
6859,-0.03019278682768345,-0.0034231040626764297
6860,0.05682435631752014,0.037404369562864304
6861,0.00380589347332716,0.041074078530073166
6862,0.13740061223506927,0.14512117207050323
6863,0.12274093925952911,0.08046708256006241
6864,0.023334985598921776,0.01822294481098652
6865,-0.04953394830226898,-0.04838758334517479
6866,-0.003067959100008011,-0.020338553935289383
6867,0.10215553641319275,0.21834351122379303
6868,0.04041029512882233,0.020990310236811638
6869,0.1665126234292984,0.09260906279087067
6870,-0.005985677242279053,0.04594218730926514
6871,-0.025691770017147064,0.050967030227184296
6872,0.029018428176641464,0.03828715533018112
6873,-0.14115718007087708,-0.14121267199516296
6874,-0.4339795708656311,-0.429243266582489
6875,0.005965128540992737,-0.017464032396674156
6876,0.008633392862975597,0.007993298582732677
6877,0.0500568188726902,0.044084664434194565
6878,-0.014808223582804203,-0.019106199964880943
6879,0.07103938609361649,0.21417658030986786
6880,-5.687028169631958e-05,-0.00011236220598220825
6881,-0.11199244856834412,-0.10427188873291016
6882,-0.06827522814273834,-0.09170438349246979
6883,0.03972651809453964,0.01629735715687275
6884,0.15939563512802124,0.049231864511966705
6885,0.00411453191190958,0.018155289813876152
6886,-0.13666105270385742,0.1655755192041397
6887,-0.059347428381443024,-0.09451483190059662
6888,0.08940113335847855,0.20558910071849823
6889,0.0006057610735297203,0.00920836254954338
6890,-0.007337472401559353,-0.007052472792565823
6891,-0.06902243942022324,-0.0733204111456871
6892,-0.0065374793484807014,0.002065122127532959
6893,-0.08148586004972458,-0.0821259543299675
6894,-0.020388294011354446,-0.02102336660027504
6895,0.0034765852615237236,0.034687042236328125
6896,0.0029263729229569435,0.011528974398970604
6897,0.03034452721476555,0.013073933310806751
6898,0.018126316368579865,0.04801179841160774
6899,0.08038520812988281,0.04409334436058998
6900,-0.5016494393348694,-0.4770265221595764
6901,0.005186219699680805,0.019226977601647377
6902,0.06861043721437454,0.4223357141017914
6903,0.016122985631227493,0.09278178215026855
6904,0.016073646023869514,0.03422338888049126
6905,0.003323143348097801,0.02038281224668026
6906,0.008248195983469486,0.025993645191192627
6907,0.016979986801743507,0.0217162873595953
6908,0.005593558773398399,0.04846949130296707
6909,-0.2435097098350525,-0.2501976788043976
6910,0.04964578151702881,0.055038586258888245
6911,0.023043522611260414,0.027779823169112206
6912,-0.009577935561537743,-0.011910360306501389
6913,0.04525364935398102,0.050646454095840454
6914,0.011561691761016846,0.1623276025056839
6915,-0.034648630768060684,-0.01690318062901497
6916,-0.03001488372683525,-0.024622078984975815
6917,0.21470816433429718,0.10454439371824265
6918,0.036815233528614044,0.3390518128871918
6919,-0.24536637961864471,-0.22721663117408752
6920,0.00039864610880613327,0.0006836459506303072
6921,-0.008257212117314339,0.01851247064769268
6922,-0.00109522370621562,-0.0034276475198566914
6923,0.04266936331987381,0.048062168061733246
6924,-0.005425725132226944,-0.009723701514303684
6925,0.0028291093185544014,0.005347806960344315
6926,0.021783573552966118,0.03993331640958786
6927,-0.7850071787834167,-0.8272809982299805
6928,-0.1942916065454483,0.03211203217506409
6929,0.10369329899549484,0.3153460621833801
6930,-0.17762935161590576,-0.02686344087123871
6931,0.07836317270994186,0.04319577291607857
6932,0.004177420400083065,0.014314423315227032
6933,0.29814600944519043,1.481034278869629
6934,0.01632186770439148,0.03338153660297394
6935,-0.03790074586868286,-0.0475250780582428
6936,-0.015287365764379501,0.0017723031342029572
6937,0.002071328926831484,0.03328178822994232
6938,-0.04006526619195938,-0.03978026285767555
6939,-0.1222190111875534,-0.10447356104850769
6940,-0.011984162032604218,-0.0018471591174602509
6941,0.04262412339448929,0.02320413663983345
6942,-0.3186832368373871,-0.3375045955181122
6943,-0.019637254998087883,-0.018062368035316467
6944,-0.04390397667884827,-0.04976614564657211
6945,-0.12996359169483185,-0.1533927470445633
6946,-0.12159089744091034,-0.09482121467590332
6947,0.03276974335312843,0.10942854732275009
6948,-0.37402331829071045,-0.44105976819992065
6949,0.02034776471555233,0.013659806922078133
6950,0.006802098825573921,0.025682296603918076
6951,-0.0021916008554399014,-0.0002463432028889656
6952,0.16034699976444244,0.0864434540271759
6953,0.22186903655529022,0.11170526593923569
6954,0.030062289908528328,0.029503026977181435
6955,0.010716648772358894,0.161482572555542
6956,0.00279101449996233,0.040059201419353485
6957,-0.05685560777783394,-0.05657060444355011
6958,0.05563155561685562,0.009996654465794563
6959,0.0128955552354455,0.003271223045885563
6960,-0.01672595739364624,-0.01644095778465271
6961,-0.010738559067249298,-0.030158545821905136
6962,0.007473335601389408,0.15823926031589508
6963,0.006127145141363144,0.006720365956425667
6964,0.018769869580864906,0.012081911787390709
6965,0.002421904355287552,0.0030151251703500748
6966,0.015922892838716507,0.16668881475925446
6967,0.06587035953998566,0.11779822409152985
6968,-0.18039001524448395,-0.16313283145427704
6969,0.017181163653731346,0.027318166568875313
6970,-0.06857802718877792,-0.04395512118935585
6971,-0.08029508590698242,-0.1554935723543167
6972,-0.500420093536377,-0.4237613081932068
6973,0.011050323024392128,0.010491060093045235
6974,-0.016019053757190704,0.001726396381855011
6975,0.06414491683244705,0.044724930077791214
6976,0.2871747612953186,1.4700630903244019
6977,-0.02436029352247715,-0.02500038780272007
6978,0.01757921651005745,0.018172437325119972
6979,0.028843143954873085,0.023731103166937828
6980,-0.20534810423851013,-0.20590737462043762
6981,0.023441018536686897,0.01381668634712696
6982,0.016058947890996933,0.034208692610263824
6983,0.008252792060375214,0.01752151921391487
6984,0.04269091784954071,0.023270931094884872
6985,-0.06113336235284805,-0.06624539941549301
6986,0.07898444682359695,0.04381704330444336
6987,0.022300979122519493,0.022894199937582016
6988,0.04972660169005394,0.055119406431913376
6989,-0.07849034667015076,-0.001831546425819397
6990,0.062222905457019806,0.04280291870236397
6991,0.017980437725782394,0.019126800820231438
6992,-0.00011004810221493244,0.031100410968065262
6993,0.0008045998401939869,0.032015059143304825
6994,0.11260662972927094,0.10268296301364899
6995,-0.0020643090829253197,0.024705372750759125
6996,-0.042636945843696594,-0.028596187010407448
6997,0.06000922992825508,0.05995373800396919
6998,0.03778250142931938,0.04705122858285904
6999,-0.00868564285337925,0.02858254313468933
7000,0.05532863736152649,0.03590865433216095
7001,-0.05333548039197922,-0.05397055298089981
7002,-0.0008014129707589746,-0.0005164131289348006
7003,0.06176169216632843,0.01612679287791252
7004,0.039038803428411484,0.10137444734573364
7005,0.10512591898441315,0.03122236579656601
7006,0.021557336673140526,0.01459326408803463
7007,-0.004909978248178959,-0.005578073672950268
7008,-0.005074609071016312,-0.003928245976567268
7009,-0.002177816815674305,0.0350903682410717
7010,-0.21835047006607056,-0.23562106490135193
7011,-0.007887426763772964,2.3388303816318512e-05
7012,0.049258340150117874,0.05465114489197731
7013,0.01361057162284851,0.08941996097564697
7014,-0.18256542086601257,-0.22969479858875275
7015,0.10764654725790024,0.1153671070933342
7016,-0.007990514859557152,-0.006595838814973831
7017,0.09583146870136261,0.44955673813819885
7018,-0.0562678799033165,-0.04613088071346283
7019,-0.007663250435143709,-0.009995674714446068
7020,0.06269646435976028,0.017061566933989525
7021,-0.14216789603233337,-0.14280296862125397
7022,-0.12413319200277328,-0.10699083656072617
7023,-0.007878515869379044,-0.005933258682489395
7024,-0.02729204297065735,-0.027347534894943237
7025,-0.038904234766960144,-0.058675140142440796
7026,-0.14965322613716125,-0.14174240827560425
7027,-0.03154674544930458,0.005721438676118851
7028,-0.19119620323181152,-0.16131071746349335
7029,-0.013919559307396412,0.003825889900326729
7030,0.01428908109664917,0.024793125689029694
7031,0.15094026923179626,0.30446764826774597
7032,0.2716282308101654,1.4545165300369263
7033,0.01948830485343933,0.018929999321699142
7034,0.0060387845151126385,0.008557481691241264
7035,0.022035803645849228,0.02262902446091175
7036,0.15137413144111633,0.21076804399490356
7037,0.06212255731225014,0.2737753093242645
7038,-0.3026994466781616,-0.3160461187362671
7039,0.024874471127986908,0.10068386048078537
7040,-0.000542178750038147,0.00959482416510582
7041,-0.024647098034620285,-2.419017255306244e-05
7042,-0.10614930093288422,-0.12341989576816559
7043,0.0037086487282067537,0.028331557288765907
7044,0.016497435048222542,0.03355710580945015
7045,-0.009343532845377922,-0.007398274727165699
7046,0.019197020679712296,0.01979024149477482
7047,0.08673007041215897,0.05328047648072243
7048,-0.07285687327384949,-0.050820186734199524
7049,0.0033810155000537634,0.04064920172095299
7050,0.025242742151021957,0.10105213522911072
7051,-0.10446125268936157,-0.05253338813781738
7052,-0.0068043302744627,0.003332672640681267
7053,-0.4231007993221283,-0.40604114532470703
7054,0.025115985423326492,0.10092537850141525
7055,-0.019800633192062378,-0.04322979599237442
7056,-0.0797177329659462,-0.07814284414052963
7057,2.4272871017456055,0.9860610961914062
7058,0.0844992995262146,0.05104970186948776
7059,-0.00912117213010788,0.008021185174584389
7060,0.024852747097611427,0.007582153659313917
7061,0.007642690092325211,0.010161387734115124
7062,-0.009285295382142067,-0.009925389662384987
7063,-0.07093589752912521,-0.07523386925458908
7064,-0.016526658087968826,-0.010167684406042099
7065,0.03741298243403435,0.07112981379032135
7066,-0.12423310428857803,-0.11563050746917725
7067,0.24844250082969666,1.4313308000564575
7068,0.1041305735707283,0.18990671634674072
7069,0.017954738810658455,0.32019129395484924
7070,-0.01428087055683136,-0.049448270350694656
7071,0.08784137666225433,0.14723528921604156
7072,-0.011549338698387146,0.19605645537376404
7073,-0.12955430150032043,-0.1766836792230606
7074,0.220714271068573,0.11055050045251846
7075,0.02822277322411537,0.0148761086165905
7076,-0.005535121541470289,0.0023756930604577065
7077,0.014795304276049137,0.02493230625987053
7078,-0.2439347505569458,-0.29106414318084717
7079,-0.010871803387999535,-0.011228147894144058
7080,0.03365865722298622,0.013887749053537846
7081,0.04760303720831871,0.012435637414455414
7082,0.10745365917682648,0.4611789286136627
7083,0.029204776510596275,0.011934182606637478
7084,0.12403200566768646,0.17595987021923065
7085,-0.048138633370399475,-0.050167735666036606
7086,-0.010728985071182251,-0.008783726952970028
7087,-0.08324551582336426,-0.08754348754882812
7088,0.010880876332521439,-0.0085391104221344
7089,0.05008979141712189,0.040074512362480164
7090,0.0128550436347723,0.017591344192624092
7091,-0.012303069233894348,-0.05793796852231026
7092,0.027167614549398422,0.007778181228786707
7093,-0.089816614985466,-0.08922339975833893
7094,-0.0751970186829567,0.0014617815613746643
7095,0.007277355995029211,0.005248252768069506
7096,0.03934251517057419,0.0565996989607811
7097,0.0015066456981003284,0.003081532660871744
7098,-0.03147103637456894,-0.026734735816717148
7099,0.16351208090782166,0.144704207777977
7100,0.0626874715089798,0.08472415804862976
7101,0.03324633464217186,-0.01051080971956253
7102,0.014148760586977005,-0.03298060968518257
7103,0.059331949800252914,0.22728869318962097
7104,-0.01606876775622368,0.06059003248810768
7105,0.011703671887516975,-0.007685760967433453
7106,-0.03160073980689049,-0.03589871525764465
7107,0.0518062449991703,0.028923580422997475
7108,-0.004201872274279594,-0.0036086514592170715
7109,0.002542827744036913,0.0005137245170772076
7110,0.03302532434463501,0.032466061413288116
7111,0.035122718662023544,0.07981060445308685
7112,0.053625304251909256,0.28002893924713135
7113,0.022895047441124916,0.003124140202999115
7114,0.12567272782325745,0.056445106863975525
7115,-0.04312954843044281,0.16447624564170837
7116,0.016936665400862694,0.027440709993243217
7117,-0.029263531789183617,-0.011113788932561874
7118,0.06050422787666321,0.05453207343816757
7119,0.054438188672065735,0.000985939521342516
7120,0.006469320505857468,0.004136896692216396
7121,0.008133801631629467,0.016736403107643127
7122,0.15563032031059265,0.21502423286437988
7123,0.009135711938142776,-0.004210951738059521
7124,-0.016535218805074692,0.010234463959932327
7125,0.03358545899391174,0.027613302692770958
7126,-0.27337563037872314,-0.24660596251487732
7127,0.07006662338972092,0.003030169755220413
7128,0.042688749730587006,0.16473664343357086
7129,-0.06316082179546356,0.058887071907520294
7130,-0.04689311236143112,-0.02485642582178116
7131,-0.05052409693598747,-0.013255912810564041
7132,-0.015844132751226425,0.10620376467704773
7133,-0.2875959277153015,-0.32388776540756226
7134,0.003729723859578371,0.040997911244630814
7135,0.07469241321086884,0.28229820728302
7136,-0.01013253629207611,-0.05726190656423569
7137,-0.0006230734288692474,0.04406481236219406
7138,0.034970659762620926,0.04036346450448036
7139,-0.23994171619415283,-0.24050001800060272
7140,0.018029095605015755,0.018622316420078278
7141,-0.02691282518208027,-0.027547897771000862
7142,-0.010662702843546867,-0.020287035033106804
7143,0.0015340708196163177,-0.008090261369943619
7144,-0.037400998175144196,-0.056820984929800034
7145,0.025354139506816864,0.14740203320980072
7146,-0.02837788686156273,-0.02046707272529602
7147,-0.005433865822851658,0.025776591151952744
7148,-0.023958662524819374,-0.037122029811143875
7149,0.018285561352968216,0.013173519633710384
7150,0.006957546807825565,0.02401721477508545
7151,-0.0480734258890152,-0.06123679503798485
7152,0.013483921997249126,0.018220223486423492
7153,0.04151378199458122,0.16356168687343597
7154,0.1348850280046463,0.14260558784008026
7155,0.0076998695731163025,0.003401893423870206
7156,0.048903219401836395,0.05817194655537605
7157,0.012824758887290955,-0.030932385474443436
7158,-0.29923510551452637,-0.2225763201713562
7159,0.016824733465909958,0.02732877805829048
7160,0.09508311003446579,0.01988462544977665
7161,0.009046744555234909,-0.010373242199420929
7162,-0.01833517849445343,0.04400046169757843
7163,0.10385940968990326,0.4575846791267395
7164,-0.0039548128843307495,-0.0014361152425408363
7165,-0.6344229578971863,-0.6098000407218933
7166,-0.0814216136932373,-0.09458498656749725
7167,-0.021133027970790863,-0.02363024652004242
7168,-0.019865067675709724,-0.019580068066716194
7169,-0.06588821113109589,0.05615968257188797
7170,0.004256494343280792,0.009649299085140228
7171,0.10213670134544373,0.218324676156044
7172,0.04091726988554001,0.07463409751653671
7173,0.06748062372207642,0.2938842475414276
7174,0.04053574800491333,0.10287138819694519
7175,-0.20234067738056183,-0.18528100848197937
7176,-0.13173700869083405,-0.015549033880233765
7177,0.01684046909213066,0.027344513684511185
7178,-0.13496223092079163,-0.13552150130271912
7179,-0.00447508879005909,-0.0051101623103022575
7180,0.09361466020345688,0.01841617561876774
7181,0.01777677610516548,0.02704550325870514
7182,0.007477529346942902,0.0031795534305274487
7183,-0.007869156077504158,-0.007584156468510628
7184,-0.04139086604118347,-0.04725303500890732
7185,0.017565947026014328,0.017007645219564438
7186,0.03974093124270439,0.020320944488048553
7187,0.21329396963119507,0.3668213486671448
7188,0.01680799014866352,0.026944993063807487
7189,0.03129401057958603,0.07598189264535904
7190,0.05546117573976517,0.02201158180832863
7191,0.007476395927369595,0.025221845135092735
7192,0.05380842462182045,0.06521587818861008
7193,-0.001642521470785141,0.03207430988550186
7194,-0.2218557745218277,-0.20411032438278198
7195,-0.006771773099899292,0.11527612805366516
7196,0.14607621729373932,0.1980040818452835
7197,-0.026976941153407097,-0.02761201374232769
7198,0.025600379332900047,0.025042075663805008
7199,-0.11081793904304504,-0.09266819804906845
7200,0.044827692210674286,0.05022049695253372
7201,0.02344137616455555,0.013817043974995613
7202,0.02444736659526825,0.08337707817554474
7203,0.04559047147631645,0.039618317037820816
7204,0.013650806620717049,0.16441673040390015
7205,-0.17660823464393616,-0.15946587920188904
7206,-0.09761497378349304,-0.10145601630210876
7207,-0.007761374115943909,0.0369265116751194
7208,0.039787229150533676,0.016904566437005997
7209,-0.02721365913748741,-0.02581898309290409
7210,0.0451313778758049,0.04507588595151901
7211,0.10087279975414276,0.31252557039260864
7212,0.19577978551387787,0.13718023896217346
7213,0.024394303560256958,0.020553261041641235
7214,-0.014766568318009377,-0.01319168135523796
7215,-0.041113898158073425,-0.03859519958496094
7216,0.032960936427116394,0.10961973667144775
7217,0.02030300535261631,0.01974470168352127
7218,-0.0880749523639679,-0.08555625379085541
7219,-0.02479517087340355,-0.025430243462324142
7220,0.020670466125011444,0.02011120319366455
7221,-0.022241361439228058,0.008969096466898918
7222,-0.03835676237940788,-0.024316003546118736
7223,0.01901927962899208,0.016522061079740524
7224,-0.03753462806344032,-0.035959742963314056
7225,0.05879085510969162,0.052818700671195984
7226,-0.015863141044974327,-0.029026508331298828
7227,0.02452457696199417,0.005135145038366318
7228,0.005899291951209307,0.008417990058660507
7229,-0.012443309649825096,0.014326373115181923
7230,0.024105936288833618,0.004716504365205765
7231,0.08729329705238342,0.2034812718629837
7232,0.14023242890834808,0.14795298874378204
7233,0.019414281472563744,0.012726323679089546
7234,-0.7423504590988159,-0.7380378246307373
7235,0.03959738835692406,0.016168229281902313
7236,0.1425337940454483,0.13251851499080658
7237,0.3619323670864105,0.2510248124599457
7238,-0.005153782665729523,-0.008994823321700096
7239,0.04352477192878723,0.024104785174131393
7240,0.06451171636581421,0.1234414279460907
7241,0.008155100978910923,0.025900550186634064
7242,-0.010371321812272072,-0.017335394397377968
7243,0.0187595933675766,0.005596225615590811
7244,-0.0029665841720998287,0.023803098127245903
7245,0.0336114764213562,0.026923518627882004
7246,0.026374083012342453,-0.017383061349391937
7247,-0.028942232951521873,-0.028657233342528343
7248,-0.4992988109588623,-0.2728951573371887
7249,-0.0359206423163414,-0.03627698868513107
7250,0.02038130909204483,-0.013068284839391708
7251,-0.028229760006070137,-0.027944760397076607
7252,-0.03060920163989067,-0.03729715943336487
7253,-0.22793161869049072,-0.2322295904159546
7254,0.015839124098420143,0.09249792248010635
7255,0.014133850112557411,-0.009295310825109482
7256,0.08627043664455414,0.011071951128542423
7257,-0.03962307050824165,-0.056893665343523026
7258,0.09106459468603134,0.17684073746204376
7259,0.21727818250656128,0.370805561542511
7260,0.05414201691746712,0.06341074407100677
7261,0.00838058814406395,-0.03874878212809563
7262,-0.04040280729532242,-0.047366879880428314
7263,0.002860739827156067,0.0042554158717393875
7264,0.10685282945632935,0.4605781137943268
7265,-0.07046438753604889,-0.05905693769454956
7266,-0.044777389615774155,-0.018007708713412285
7267,-0.08393637090921402,-0.1310657411813736
7268,0.02436128258705139,0.03363000974059105
7269,0.07910288125276566,0.22224007546901703
7270,0.06364376842975616,0.08568045496940613
7271,-0.014015309512615204,-0.017856350168585777
7272,-0.03527005389332771,-0.03776727244257927
7273,0.0956435278058052,0.18141967058181763
7274,-0.08809508383274078,-0.08270227909088135
7275,0.022570790722966194,0.06544671952724457
7276,0.013688713312149048,0.0005253450945019722
7277,-0.012775726616382599,-0.059905096888542175
7278,-0.3897106647491455,-0.40910008549690247
7279,-0.1893359124660492,-0.14645996689796448
7280,-0.16727328300476074,-0.1669882833957672
7281,0.3607938289642334,0.24988627433776855
7282,-0.06148523464798927,-0.05674893409013748
7283,-2.4750828742980957e-05,0.010112252086400986
7284,0.03101036325097084,0.030954871326684952
7285,-0.0002462391275912523,-0.0006025840993970633
7286,0.06824079900979996,0.2361975461244583
7287,0.0037170592695474625,-0.00012398138642311096
7288,0.01224425807595253,0.01160416379570961
7289,0.0032450295984745026,0.12529292702674866
7290,0.13558202981948853,0.010059047490358353
7291,0.02409861795604229,0.017134545370936394
7292,-0.01453957986086607,-0.015174653381109238
7293,0.04237375780940056,0.00892416387796402
7294,0.030414137989282608,0.10622353106737137
7295,0.008425256237387657,0.0265749990940094
7296,0.009589365683495998,0.012108063325285912
7297,-0.07933823764324188,-0.09660882502794266
7298,-0.03752996399998665,0.0845179334282875
7299,-0.00042626645881682634,-0.00014126661699265242
7300,-0.0474572628736496,-0.057081595063209534
7301,-0.016973357647657394,-0.020814398303627968
7302,-0.011987576261162758,0.025280609726905823
7303,0.02371542900800705,0.04575211554765701
7304,0.0002767958212643862,-7.954915054142475e-05
7305,-0.004331628791987896,-0.004999724216759205
7306,-0.09748750180006027,-0.10259953886270523
7307,-0.011906777508556843,0.005838671699166298
7308,0.03429611399769783,0.027608154341578484
7309,-0.011510252952575684,0.1960955411195755
7310,-0.01621151715517044,0.06956462562084198
7311,-0.42908942699432373,-0.44791078567504883
7312,0.05472951382398605,0.11365922540426254
7313,0.04025404155254364,0.016824880614876747
7314,-0.08589541167020798,-0.05468495190143585
7315,-0.003446351969614625,-0.004081425257027149
7316,-0.022083137184381485,-0.008042378351092339
7317,-0.3447656035423279,-0.3543899357318878
7318,0.2198515087366104,0.10968774557113647
7319,-0.15597710013389587,-0.1619492471218109
7320,0.0007619895040988922,-0.01900891773402691
7321,-0.024254944175481796,0.009461887180805206
7322,0.045599788427352905,0.21355652809143066
7323,0.020560383796691895,0.013596311211585999
7324,-0.027146844193339348,-0.04031021147966385
7325,-0.01754024624824524,0.025335684418678284
7326,0.0026579247787594795,0.004232811741530895
7327,0.14455245435237885,0.019029464572668076
7328,0.10056944191455841,0.45429471135139465
7329,-0.12304413318634033,-0.12164945900440216
7330,0.07579473406076431,0.040627337992191315
7331,0.047446735203266144,0.34968331456184387
7332,-0.042620182037353516,-0.04233517870306969
7333,0.08702889084815979,0.313432514667511
7334,0.1568957418203354,0.08299218118190765
7335,-0.006155874580144882,-0.006714178249239922
7336,0.03816812112927437,0.03219596669077873
7337,0.21820618212223053,0.37173357605934143
7338,-0.057052675634622574,-0.05772077292203903
7339,0.006513436324894428,0.0022154604084789753
7340,0.003372493200004101,0.005891190841794014
7341,0.021358726546168327,0.00801206286996603
7342,0.03241487964987755,0.1544627845287323
7343,0.027385164052248,0.10404396057128906
7344,-0.10603873431682587,-0.08829328417778015
7345,-0.004436265677213669,-0.005071338731795549
7346,0.16064992547035217,0.1418420523405075
7347,-0.008071159943938255,-0.007477939128875732
7348,0.009991361759603024,0.028871558606624603
7349,0.035621173679828644,0.06933800876140594
7350,-0.000773940235376358,-0.0032711587846279144
7351,-0.1139744222164154,-0.13685709238052368
7352,-0.07885676622390747,-0.10228592902421951
7353,-0.06821134686470032,-0.06663645803928375
7354,-0.10275807231664658,-0.10509049892425537
7355,-0.048342958092689514,-0.02946276217699051
7356,0.12920819222927094,0.18113605678081512
7357,0.06101187691092491,0.055039722472429276
7358,-0.013863946311175823,-0.014499019831418991
7359,-0.001969030126929283,0.004389943554997444
7360,-0.09614123404026031,-0.06625574827194214
7361,0.19680246710777283,0.13820292055606842
7362,-0.0005245879292488098,-0.017795182764530182
7363,-0.0005205785855650902,-0.0025496818125247955
7364,-0.1380099207162857,-0.11124023795127869
7365,-0.02491787262260914,-0.02297261357307434
7366,-0.13957446813583374,-0.14020954072475433
7367,0.03868940472602844,0.005239810794591904
7368,0.005037765949964523,0.012948580086231232
7369,0.15455107390880585,0.029028091579675674
7370,-0.019019223749637604,-0.019375570118427277
7371,0.1070992648601532,0.46082454919815063
7372,0.021758420392870903,0.039908163249492645
7373,0.021923594176769257,0.021868102252483368
7374,0.020928164944052696,0.03980836272239685
7375,0.0034579704515635967,-0.0008400056976824999
7376,0.00823074858635664,0.05110668018460274
7377,0.1387523114681244,0.14647287130355835
7378,-0.23299719393253326,-0.22439458966255188
7379,0.06340526789426804,0.085441954433918
7380,0.014101758599281311,-0.008780904114246368
7381,0.007695351727306843,0.008841714821755886
7382,-0.034108564257621765,-0.036137666553258896
7383,-0.000191383995115757,-0.0025238078087568283
7384,0.20403732359409332,0.09312976896762848
7385,-0.26586249470710754,-0.26642081141471863
7386,0.0057632518000900745,0.008281949907541275
7387,-0.002445004880428314,0.11960288882255554
7388,0.04649291932582855,0.013043325394392014
7389,-0.01812419854104519,-0.007987195625901222
7390,0.10421215742826462,0.3158649206161499
7391,-0.012535357847809792,-0.012250358238816261
7392,-0.19909963011741638,-0.20159685611724854
7393,0.07425826042890549,0.1600344032049179
7394,-0.005425137002021074,0.021344546228647232
7395,0.09226305037736893,0.17803919315338135
7396,0.005103726871311665,0.013014541007578373
7397,0.01644192449748516,0.022800898179411888
7398,0.0018732473254203796,-0.04376165196299553
7399,0.018111182376742363,0.16887709498405457
7400,0.0234642643481493,0.013839932158589363
7401,0.12505465745925903,0.132775217294693
7402,-0.006142951548099518,-0.006778025068342686
7403,-0.05095257982611656,-0.05066757649183273
7404,0.10346325486898422,0.18923939764499664
7405,0.04629538953304291,0.40002065896987915
7406,0.002464737743139267,0.002108392771333456
7407,0.007829036563634872,0.02557448484003544
7408,-0.07775211334228516,-0.03306422382593155
7409,-0.01610421948134899,0.02116396650671959
7410,0.020688246935606003,0.0034176530316472054
7411,0.004379806108772755,8.183019235730171e-05
7412,0.00036837358493357897,-0.00029972183983772993
7413,-0.09324491769075394,-0.050368987023830414
7414,-0.35952648520469666,-0.36185890436172485
7415,-0.07748156040906906,-0.06957074254751205
7416,-0.020518073812127113,-0.02285049855709076
7417,-0.0278022401034832,-0.033774394541978836
7418,0.0428522527217865,-0.0027826447039842606
7419,0.1577126830816269,0.08848506212234497
7420,-0.06430613249540329,-0.06466247141361237
7421,0.050226692110300064,0.05949541926383972
7422,0.008052426390349865,0.0037544502411037683
7423,0.017513133585453033,0.012401091866195202
7424,0.005954011343419552,0.01231298502534628
7425,4.2621511965990067e-05,0.01718497835099697
7426,0.017864808440208435,0.022601108998060226
7427,0.05892200022935867,0.013287102803587914
7428,-0.02374952659010887,0.12701639533042908
7429,0.01753612793982029,0.036416325718164444
7430,-0.036347366869449615,-0.04331143945455551
7431,-0.18023401498794556,-0.18059036135673523
7432,-0.025343144312500954,0.011925041675567627
7433,0.005614446010440588,0.008133143186569214
7434,-0.06813735514879227,-0.07243532687425613
7435,0.017590859904885292,0.1683567762374878
7436,0.023156890645623207,0.003767457790672779
7437,0.009660031646490097,0.02780977450311184
7438,-0.04778072237968445,-0.05289275944232941
7439,0.027582254260778427,0.06129908561706543
7440,0.11495033651590347,0.12267089635133743
7441,-0.42362508177757263,-0.4303130507469177
7442,0.042408280074596405,-0.08311470597982407
7443,-0.022462574765086174,-0.02832474559545517
7444,0.03465864062309265,0.06837546825408936
7445,0.0398714505136013,0.16191935539245605
7446,0.021720528602600098,0.02645682916045189
7447,0.08165883272886276,0.04536697641015053
7448,0.004628168419003487,0.012538982555270195
7449,0.07269014418125153,0.1350257843732834
7450,0.005364958196878433,-0.0013229995965957642
7451,0.09517692029476166,0.019978435710072517
7452,0.0032355263829231262,0.02098097652196884
7453,-0.00199921615421772,-0.00629719253629446
7454,-0.021335359662771225,-0.019390102475881577
7455,-0.13925576210021973,-0.12219609320163727
7456,0.051752738654613495,0.06102146580815315
7457,0.015874646604061127,-0.0035453401505947113
7458,0.017350217327475548,-0.0020392155274748802
7459,-0.20826338231563568,-0.21337543427944183
7460,0.0404699444770813,0.02069903537631035
7461,0.0006262548267841339,0.037894438952207565
7462,0.006330002099275589,0.0004678319673985243
7463,0.002202449832111597,0.02897213213145733
7464,0.002415493130683899,-0.04321940615773201
7465,0.023427698761224747,0.01646362617611885
7466,0.05136539787054062,0.060634125024080276
7467,-0.023258240893483162,-0.013121237978339195
7468,-0.126272052526474,-0.1268303543329239
7469,0.041600074619054794,0.0753169059753418
7470,0.02937227487564087,-0.037664175033569336
7471,-0.0034153684973716736,0.2082373946905136
7472,0.0166988056153059,0.06138668954372406
7473,-0.09693008661270142,0.20530648529529572
7474,0.11772680282592773,0.16965466737747192
7475,0.04572988674044609,0.02595897763967514
7476,0.01644563116133213,0.017038851976394653
7477,0.004397910088300705,0.029020817950367928
7478,0.03741522505879402,0.33965179324150085
7479,0.029845882207155228,0.02387372776865959
7480,0.0037442659959197044,0.04101245105266571
7481,0.005352784879505634,0.003020361065864563
7482,0.017462465912103653,0.051179297268390656
7483,-0.35084813833236694,-0.35753610730171204
7484,-0.08022521436214447,-0.08058155328035355
7485,0.0076879654079675674,0.025433413684368134
7486,0.0806516483426094,0.044359784573316574
7487,0.06489923596382141,0.2080364227294922
7488,-0.1306372433900833,-0.12949088215827942
7489,0.03374478220939636,-0.019707465544342995
7490,-0.09613011032342911,-0.09862732887268066
7491,-0.22689807415008545,-0.14112192392349243
7492,-0.0739695355296135,-0.07599864155054092
7493,-0.005422722548246384,-0.005137722939252853
7494,-0.035633575171232224,-0.027722761034965515
7495,0.20653995871543884,0.0963761955499649
7496,0.0025719902478158474,0.0022156452760100365
7497,0.008962074294686317,0.013698374852538109
7498,0.002780688926577568,0.002424343954771757
7499,-0.019430115818977356,-0.020098211243748665
7500,0.014018191955983639,0.013378097675740719
7501,0.06004244461655617,0.05407029017806053
7502,0.001719112042337656,0.03898729756474495
7503,0.07526041567325592,6.192922592163086e-05
7504,0.09243734925985336,0.30409011244773865
7505,-0.007576417177915573,0.010573325678706169
7506,-0.001232887152582407,0.006677927449345589
7507,0.0013020355254411697,0.019047483801841736
7508,0.05044979974627495,-0.0030024489387869835
7509,0.008810285478830338,0.0067811827175319195
7510,0.0635872632265091,0.11551512777805328
7511,0.004832769278436899,0.029455676674842834
7512,0.002707444131374359,-0.033584415912628174
7513,-0.03374795615673065,-0.03804593160748482
7514,0.02405371703207493,0.017089644446969032
7515,0.10184864699840546,0.18762478232383728
7516,0.11190846562385559,-0.013614526018500328
7517,-0.03803865611553192,-0.00077047199010849
7518,-0.31314072012901306,-0.322765052318573
7519,0.028378531336784363,0.15042643249034882
7520,0.0009226920083165169,0.0028679496608674526
7521,-0.11613467335700989,-0.11455978453159332
7522,0.04594098776578903,0.009649127721786499
7523,0.00608782097697258,0.013998635113239288
7524,0.042520929127931595,0.059778112918138504
7525,-0.0037079062312841415,-0.016871273517608643
7526,-0.3215560019016266,-0.27868005633354187
7527,-0.23746895790100098,-0.23315632343292236
7528,-0.02666124701499939,-0.04954390972852707
7529,-0.022387761622667313,-0.020993085578083992
7530,0.028468545526266098,0.02335650473833084
7531,0.08642565459012985,0.05297606438398361
7532,-0.009588632732629776,-0.0016778185963630676
7533,0.1515810787677765,0.026058096438646317
7534,-0.013901796191930771,0.017308661714196205
7535,0.014709888957440853,0.009597848169505596
7536,-0.41352948546409607,-0.41388583183288574
7537,0.005239788442850113,0.024119986221194267
7538,-0.005956834182143211,-0.011068874970078468
7539,0.1920759379863739,0.12284831702709198
7540,0.016447344794869423,0.02658434771001339
7541,-0.021396135911345482,0.0032267719507217407
7542,0.0308543611317873,0.10751315951347351
7543,0.0836862102150917,0.06486485153436661
7544,0.0549287423491478,-0.012107710354030132
7545,-0.008245646953582764,-0.006670759525150061
7546,0.002816246822476387,0.0004838230088353157
7547,-0.01975705847144127,-0.018182171508669853
7548,-0.2286568433046341,-0.2105070948600769
7549,0.04511076211929321,0.05651821196079254
7550,-0.029253318905830383,-0.027678431943058968
7551,-0.0063510313630104065,0.13678616285324097
7552,0.00456744059920311,0.00392734631896019
7553,0.03586200624704361,0.029174048453569412
7554,-0.05397429317235947,-0.016706109046936035
7555,0.0018174909055233002,0.04650537669658661
7556,-0.06733416020870209,-0.06796923279762268
7557,0.06298619508743286,0.015856828540563583
7558,-0.020900731906294823,-0.021535804495215416
7559,-0.016625359654426575,0.10542254149913788
7560,0.04955650493502617,0.054949309676885605
7561,0.0340753048658371,0.010646143928170204
7562,0.06299617886543274,0.017361275851726532
7563,0.022398561239242554,0.022991782054305077
7564,0.0003922425676137209,0.0019671295303851366
7565,-0.15397511422634125,-0.15433146059513092
7566,0.0006059375591576099,0.0021808245219290257
7567,-0.004063999280333519,-0.004622302949428558
7568,0.0038354569114744663,0.04110364243388176
7569,0.020106643438339233,0.021253006532788277
7570,-0.03375036269426346,-0.015600621700286865
7571,0.05851889029145241,0.005066641140729189
7572,0.05136614292860031,0.08125162124633789
7573,0.02978653460741043,-0.04541195183992386
7574,-0.0725741982460022,-0.07293053716421127
7575,0.05081339552998543,0.060082122683525085
7576,-0.00794120691716671,-0.00765620730817318
7577,0.04932647943496704,0.0585952065885067
7578,0.04654313623905182,0.026772229000926018
7579,-0.0449710488319397,-0.04532739520072937
7580,0.048121556639671326,0.04806606471538544
7581,-0.011200547218322754,-0.011758850887417793
7582,-0.011801019310951233,-0.029071614146232605
7583,0.016472691670060158,0.02697673626244068
7584,0.024956855922937393,0.02111581526696682
7585,-0.02989809587597847,-0.04324476048350334
7586,-0.005716532468795776,0.012433210387825966
7587,-0.49038925766944885,-0.48565295338630676
7588,0.04225386679172516,0.3444904386997223
7589,0.001883419812656939,0.02865310199558735
7590,0.0014502163976430893,0.0008919127285480499
7591,0.05770206078886986,-0.009334390051662922
7592,0.018319187685847282,0.015821969136595726
7593,0.013292467221617699,0.01802876777946949
7594,-0.026404164731502533,-0.02581094391644001
7595,-0.15670888125896454,-0.18013803660869598
7596,0.024913733825087547,0.01794966123998165
7597,-0.08269723504781723,-0.06555487960577011
7598,0.06835281103849411,0.23630955815315247
7599,-0.009980179369449615,-0.07701662927865982
7600,-0.0003154762089252472,-0.0046134525910019875
7601,-0.1595323085784912,-0.10013839602470398
7602,0.07254976034164429,0.005513308569788933
7603,0.1581551730632782,0.09955562651157379
7604,0.09938842803239822,0.45311370491981506
7605,0.019524116069078445,0.015683075413107872
7606,0.05593935772776604,0.002487106714397669
7607,0.08458688855171204,0.17036303877830505
7608,0.0013123711105436087,0.02808205410838127
7609,0.009497269988059998,-0.04395497962832451
7610,0.10911951959133148,0.06684567034244537
7611,-0.03894359618425369,-0.04480576515197754
7612,-0.01320187933743,-0.01291687972843647
7613,-0.15130440890789032,-0.15333350002765656
7614,-0.014550957828760147,-0.014265958219766617
7615,0.022286709398031235,0.021728403866291046
7616,0.01298668421804905,0.019345657899975777
7617,0.01484638825058937,0.317082941532135
7618,0.14214077591896057,0.14986133575439453
7619,-0.1613950878381729,-0.15600228309631348
7620,-0.03218694031238556,-0.03190193697810173
7621,0.023086626082658768,0.003697193693369627
7622,-0.03476893529295921,-0.007999254390597343
7623,0.18360164761543274,0.12500210106372833
7624,0.07974988967180252,0.04345802962779999
7625,-0.1996474713087082,-0.21691806614398956
7626,-0.1156969964504242,-0.11575248837471008
7627,-0.003988148644566536,-0.004623222164809704
7628,-0.008181162178516388,-0.0066062756814062595
7629,-0.053147003054618835,-0.06631037592887878
7630,-0.004707634449005127,-0.05815988406538963
7631,0.020714327692985535,0.007550959475338459
7632,-0.17719055712223053,-0.1717977523803711
7633,0.019623244181275368,0.01451120339334011
7634,0.1553199142217636,0.02979692816734314
7635,0.15541207790374756,0.2148059904575348
7636,-0.3172309696674347,-0.2926080822944641
7637,0.005888447165489197,0.003556023584678769
7638,-0.06753981858491898,-0.04979436844587326
7639,0.013259075582027435,-0.023032784461975098
7640,0.06366141140460968,0.08569809794425964
7641,0.09433053433895111,0.02510291337966919
7642,-0.007070019841194153,0.1608867347240448
7643,0.0028375491965562105,0.0024812042247503996
7644,-0.054571010172367096,-0.06791767477989197
7645,0.015552112832665443,0.016145333647727966
7646,0.19120360910892487,0.12197598814964294
7647,0.003739028237760067,0.01777978613972664
7648,-0.06856750696897507,-0.06920258700847626
7649,0.2159869372844696,0.10582315921783447
7650,-0.24150805175304413,-0.2603159248828888
7651,0.0147318746894598,0.012234656140208244
7652,0.01840897649526596,0.08074461668729782
7653,0.02518644370138645,0.011839780025184155
7654,0.04397335276007652,0.04936615750193596
7655,0.004932166077196598,0.012842981144785881
7656,0.007152743637561798,0.017289746552705765
7657,0.006413660943508148,0.09218980371952057
7658,0.007017664611339569,-0.0026066675782203674
7659,0.16931743919849396,0.09541388601064682
7660,-0.09743653237819672,-0.11059990525245667
7661,0.05026175454258919,0.0675189420580864
7662,0.022464696317911148,0.021905433386564255
7663,-0.055916085839271545,-0.04731348529458046
7664,-0.1951991766691208,-0.17805682122707367
7665,-0.005826819222420454,-0.008159242570400238
7666,0.055333156138658524,0.032450493425130844
7667,0.04983478784561157,0.049779295921325684
7668,0.039287980645895004,0.01585881970822811
7669,0.018311817198991776,-0.0051173437386751175
7670,-0.02657264471054077,-0.026928991079330444
7671,-0.2568631172180176,-0.24895231425762177
7672,-0.05326685309410095,-0.05576407164335251
7673,0.05145101249217987,0.03262965381145477
7674,0.028597494587302208,0.015250831842422485
7675,0.009374724701046944,0.00553368404507637
7676,-0.04379517212510109,-0.029754413291811943
7677,0.04047355055809021,0.16252145171165466
7678,-0.012090131640434265,0.341635137796402
7679,0.022412795573472977,0.012788464315235615
7680,-0.023949654772877693,-0.025978758931159973
7681,-0.029179725795984268,-0.033477701246738434
7682,0.011826392263174057,0.056514278054237366
7683,0.042786676436662674,0.16483457386493683
7684,-0.0069594308733940125,-0.005813067778944969
7685,0.07449657469987869,0.03073943220078945
7686,-0.1602853387594223,-0.15101660788059235
7687,0.023208243772387505,0.027944544330239296
7688,-0.0014431967865675688,-0.0017995417583733797
7689,0.0038232540246099234,0.0057685114443302155
7690,0.014499536715447903,0.013859442435204983
7691,0.14421167969703674,0.19613954424858093
7692,-0.04582592472434044,-0.04425103962421417
7693,-0.022658025845885277,-0.014747211709618568
7694,0.05366041511297226,0.05360492318868637
7695,0.026890642940998077,0.004007980227470398
7696,0.060611601918935776,0.014976702630519867
7697,0.004652079194784164,0.01869283802807331
7698,-0.01074918918311596,-0.009602826088666916
7699,0.026307690888643265,0.05619317293167114
7700,-0.2691276967525482,-0.28854769468307495
7701,0.022653397172689438,0.031922124326229095
7702,0.04856189340353012,0.05395469814538956
7703,0.012374786660075188,0.022511789575219154
7704,-0.08715178817510605,-0.07701478898525238
7705,0.05585622414946556,0.06726367771625519
7706,-0.6565110087394714,-0.6551163196563721
7707,0.1017601490020752,0.45548543334007263
7708,-0.04340200498700142,-0.04375835135579109
7709,0.018305055797100067,-0.015144538134336472
7710,0.08197741210460663,0.1981653869152069
7711,0.005444403737783432,0.0034153005108237267
7712,0.0024301810190081596,0.0020738360472023487
7713,0.041159648448228836,-0.02587680146098137
7714,-0.002268643816933036,-0.00290371710434556
7715,-0.02549854665994644,-0.017587732523679733
7716,0.08637691289186478,0.052927322685718536
7717,0.07672601193189621,0.21986320614814758
7718,0.022987335920333862,0.06586326658725739
7719,-0.07390838116407394,0.0027504190802574158
7720,0.06397806853055954,0.0445580817759037
7721,0.011863689869642258,0.1626296043395996
7722,-0.175031378865242,-0.167120561003685
7723,0.13245777785778046,0.18438564240932465
7724,0.055846214294433594,0.06725367158651352
7725,-0.021075595170259476,-0.023104697465896606
7726,0.0026157964020967484,0.021495994180440903
7727,0.0018134620040655136,0.07762285321950912
7728,0.016276730224490166,0.01377951167523861
7729,0.04338457062840462,0.16543246805667877
7730,-0.05884349346160889,-0.058898985385894775
7731,-0.03903650492429733,-0.037461619824171066
7732,0.16967260837554932,0.15974894165992737
7733,-0.12538740038871765,-0.12968537211418152
7734,-0.043686024844646454,-0.033549025654792786
7735,-0.0007388545200228691,0.0008360324427485466
7736,0.36341264843940735,0.2525050938129425
7737,0.10199509561061859,0.21818307042121887
7738,-0.08413385599851608,-0.08843182772397995
7739,0.03815576434135437,0.07187259942293167
7740,0.040536146610975266,0.07425297796726227
7741,0.05720077455043793,0.05714528262615204
7742,-0.006752733141183853,-0.00560637004673481
7743,0.0030452786013484,0.010956093668937683
7744,0.07097643613815308,0.027219288051128387
7745,0.0007584430277347565,0.00019918009638786316
7746,0.09821708500385284,-0.01194668561220169
7747,0.18510746955871582,0.3386348485946655
7748,-0.3983495831489563,-0.3684641122817993
7749,-0.11663378030061722,-0.11896620690822601
7750,-0.030902167782187462,-0.03293127194046974
7751,0.0761229395866394,0.42984822392463684
7752,-0.0010085469111800194,-0.0016436201985925436
7753,0.010991809889674187,0.004303852096199989
7754,0.08121433109045029,0.06239297240972519
7755,0.09030298888683319,0.2979087829589844
7756,0.10766567289829254,0.16705958545207977
7757,0.16447553038597107,0.10587599128484726
7758,0.04048389196395874,0.0625205785036087
7759,-0.1324557662010193,-0.13312385976314545
7760,-0.016190556809306145,-0.016546903178095818
7761,0.04438972473144531,-0.009062525816261768
7762,-0.09663709998130798,-0.10626143217086792
7763,0.005919428076595068,0.013830242678523064
7764,0.1809854507446289,0.1223858967423439
7765,-0.021050458773970604,-0.003908101469278336
7766,-0.025111954659223557,-0.02353706769645214
7767,0.05232961103320122,-0.0011226395145058632
7768,-0.023790009319782257,0.013478176668286324
7769,-0.0029172927606850863,-0.003273637732490897
7770,0.096433624625206,0.182209774851799
7771,-0.1955394744873047,-0.2625759243965149
7772,-0.15379716455936432,-0.15809513628482819
7773,0.034772198647260666,0.011343037709593773
7774,-0.05042613297700882,-0.05048162490129471
7775,-0.13535906374454498,-0.15262965857982635
7776,0.016729263588786125,0.02723330818116665
7777,0.32516857981681824,0.2142610251903534
7778,-0.088785320520401,-0.0954732745885849
7779,0.2337184101343155,0.12281085550785065
7780,0.00876423716545105,0.002902067033573985
7781,-0.05082743614912033,-0.007951505482196808
7782,0.00040833838284015656,-0.0054538315162062645
7783,0.042271681129932404,0.21022842824459076
7784,0.11212310194969177,1.2950114011764526
7785,-0.022687731310725212,-0.022402731701731682
7786,-0.05709453299641609,-0.045687079429626465
7787,-0.039037030190229416,-0.039705127477645874
7788,-0.005707222502678633,0.002203592099249363
7789,-0.0033676624298095703,0.1397695243358612
7790,0.023886507377028465,0.033155232667922974
7791,0.017585191875696182,0.09339458495378494
7792,-0.027894699946045876,-0.025949440896511078
7793,-0.001298125833272934,-0.01446149405092001
7794,0.01655663549900055,0.021949440240859985
7795,0.05876254662871361,0.03934255987405777
7796,-0.21190790832042694,0.09032866358757019
7797,0.15504083037376404,0.02951783500611782
7798,-0.00926239788532257,0.06739640235900879
7799,-0.013326004147529602,0.0037336647510528564
7800,-0.028650444000959396,-0.028057223185896873
7801,-0.14778852462768555,-0.20124077796936035
7802,-0.0785379409790039,-0.05650125443935394
7803,-0.3893894553184509,-0.36476656794548035
7804,0.0030174662824720144,0.017058225348591805
7805,-0.024887338280677795,0.017988592386245728
7806,-0.07158473134040833,-0.07744690030813217
7807,-5.731917917728424e-05,-0.0006923924665898085
7808,0.0918935090303421,0.20808148384094238
7809,0.09297918528318405,0.01778070256114006
7810,-0.07552047073841095,-0.08248454332351685
7811,0.005824106279760599,0.0083428043872118
7812,0.0034552309662103653,0.008191531524062157
7813,-0.037318721413612366,-0.01843852549791336
7814,0.11276095360517502,-0.012762034311890602
7815,0.016644123941659927,0.014146905392408371
7816,-0.024973895400762558,-0.023399008437991142
7817,-0.034469541162252426,-0.03696675971150398
7818,0.003070347011089325,0.1462075412273407
7819,0.015588479116559029,0.016734842211008072
7820,0.012180672958493233,0.13422857224941254
7821,-0.07307722419500351,-0.06671825051307678
7822,-0.0012456240365281701,-0.0009606241947039962
7823,0.04834214970469475,0.057610876858234406
7824,0.030490703880786896,-0.01663866639137268
7825,-0.05858580395579338,-0.059220876544713974
7826,-0.09156112372875214,-0.08998623490333557
7827,0.03236649930477142,0.03180723637342453
7828,-0.00747633958235383,0.00043447501957416534
7829,-0.002337890211492777,0.03493029624223709
7830,0.007893024943768978,0.02563847415149212
7831,0.017355889081954956,0.022748693823814392
7832,0.14753825962543488,0.19946612417697906
7833,-0.009328622370958328,-0.011357725597918034
7834,0.02182946167886257,0.09848826378583908
7835,-0.004626203328371048,-0.014250535517930984
7836,-0.004438709933310747,-0.0028638229705393314
7837,-0.07851953059434891,-0.08281750231981277
7838,-0.04246906191110611,-0.044966280460357666
7839,0.004114711657166481,0.008851012215018272
7840,0.0014761332422494888,0.00621243380010128
7841,0.03272819146513939,0.06644502282142639
7842,0.005358141381293535,0.003025717567652464
7843,-1.1155948638916016,-1.1215670108795166
7844,0.015517049469053745,-0.0017535444349050522
7845,-0.03597364202141762,-0.031237341463565826
7846,-0.024344265460968018,-0.030206436291337013
7847,-0.20378358662128448,-0.22317302227020264
7848,0.048188917338848114,0.05358172208070755
7849,-0.0443088635802269,-0.04273397848010063
7850,-0.1293272078037262,-0.09205901622772217
7851,0.02040334977209568,0.026762323454022408
7852,0.21228690445423126,0.10212314128875732
7853,0.06318915635347366,0.017554257065057755
7854,-0.015200469642877579,-0.005931742489337921
7855,-0.029810812324285507,0.04599858075380325
7856,-0.011683665215969086,-0.011398665606975555
7857,-0.023182321339845657,-0.04045291617512703
7858,-0.002932197879999876,0.02169071137905121
7859,-0.013457363471388817,-0.014097457751631737
7860,-0.016242798417806625,-0.015649577602744102
7861,0.017572801560163498,-0.00181663129478693
7862,-0.07014742493629456,-0.07078249752521515
7863,0.01866782456636429,0.01482678297907114
7864,-0.1673973947763443,-0.16680417954921722
7865,-0.08615321666002274,-0.08363451808691025
7866,0.06825673580169678,0.06820124387741089
7867,-0.06534162163734436,-0.03857193887233734
7868,-0.3387812674045563,-0.3286442458629608
7869,-0.011066999286413193,-0.01703915372490883
7870,-0.03714551776647568,-0.056565504521131516
7871,0.01915506273508072,0.2267608642578125
7872,0.028787944465875626,-0.03824850544333458
7873,-0.038270242512226105,-0.0010020583868026733
7874,-0.06075960025191307,-0.0601663812994957
7875,0.364175409078598,0.2532678544521332
7876,0.07356205582618713,0.06363838911056519
7877,0.001433797413483262,0.0030086843762546778
7878,0.10390651226043701,0.3155592679977417
7879,-0.029431575909256935,-0.029146576300263405
7880,0.041333772242069244,0.041278280317783356
7881,0.028470750898122787,0.0731586366891861
7882,0.0055059040896594524,0.008024601265788078
7883,0.0642523318529129,0.18044030666351318
7884,0.0024842373095452785,0.0018491640221327543
7885,-0.00028035801369696856,4.641828127205372e-06
7886,0.0036039575934410095,0.003044694662094116
7887,0.03978608176112175,0.016356922686100006
7888,-0.5414304733276367,-0.5510547757148743
7889,0.08977311849594116,0.20596109330654144
7890,0.06257913261651993,-0.004457318224012852
7891,0.026386795565485954,0.02254575490951538
7892,0.09238824248313904,0.20857621729373932
7893,-0.05227237194776535,-0.038231611251831055
7894,0.1403741091489792,0.09810025990009308
7895,0.058360494673252106,-0.008675954304635525
7896,-1.5264085531234741,-1.5086631774902344
7897,0.040474943816661835,0.07419177144765854
7898,-0.07258490473031998,-0.03531671687960625
7899,-0.16515739262104034,-0.14053447544574738
7900,0.0012439078418537974,0.0015289076836779714
7901,-0.01111593097448349,-0.004756957292556763
7902,0.14545400440692902,0.20484791696071625
7903,0.06444723904132843,0.1806352138519287
7904,0.011656329035758972,-0.005614264868199825
7905,-0.005747060291469097,0.025463398545980453
7906,0.02564951218664646,0.10145890712738037
7907,0.018394794315099716,0.013282752595841885
7908,-0.03256076201796532,0.004707422107458115
7909,-0.016018886119127274,-0.016578149050474167
7910,-0.1594189703464508,-0.16904330253601074
7911,0.08724390715360641,0.3136475384235382
7912,0.008204543963074684,0.025264212861657143
7913,0.021350251510739326,0.017509210854768753
7914,0.061447836458683014,0.015812935307621956
7915,0.06581273674964905,0.02205558866262436
7916,0.0011654759291559458,0.0014504757709801197
7917,-0.00806274265050888,0.01870694011449814
7918,0.0020492468029260635,0.0036241337656974792
7919,0.06840850412845612,0.15418463945388794
7920,-0.1431548148393631,-0.12601245939731598
7921,-0.011256067082285881,-0.011891140602529049
7922,-0.0057228063233196735,0.031545378267765045
7923,-0.023764876648783684,-0.03338921070098877
7924,0.028344180434942245,0.0376129075884819
7925,0.15845125913619995,0.048287488520145416
7926,0.0857163667678833,0.297369122505188
7927,-0.005687325727194548,-0.008019749075174332
7928,0.0019561597146093845,0.0015998147428035736
7929,0.022362815216183662,0.022956036031246185
7930,0.14843371510505676,0.13851004838943481
7931,-0.0013871006667613983,0.009116943925619125
7932,-0.06771345436573029,-0.008783742785453796
7933,0.023757077753543854,0.031477637588977814
7934,0.031058885157108307,-0.005232974886894226
7935,-0.0790223479270935,-0.10245150327682495
7936,0.004207734018564224,0.003648471087217331
7937,0.08285947144031525,0.29046526551246643
7938,-0.0057625011540949345,-0.005477501545101404
7939,0.026278849691152573,0.01293218694627285
7940,-0.0043915510177612305,-7.891049608588219e-05
7941,0.002388652879744768,0.001753579592332244
7942,-0.3112119436264038,-0.3033011555671692
7943,-0.008306355215609074,0.0002962462604045868
7944,0.01695888862013817,0.007334555499255657
7945,0.00025736913084983826,0.1510232836008072
7946,0.0038999654352664948,-0.00039801071397960186
7947,0.04339994117617607,0.25100573897361755
7948,-0.20596812665462494,-0.13015873730182648
7949,0.019130878150463104,0.009506545029580593
7950,0.01580045558512211,0.0205367561429739
7951,-0.019993294030427933,-0.0029336251318454742
7952,0.17254549264907837,0.16262182593345642
7953,-1.0923843383789062,-1.0990722179412842
7954,-4.3239444494247437e-05,-0.0194326713681221
7955,-0.14022743701934814,-0.06441804766654968
7956,0.046197302639484406,0.0005624052137136459
7957,-0.049277763813734055,-0.05161018669605255
7958,0.04300464317202568,0.04839744791388512
7959,0.05885956808924675,0.013224667869508266
7960,-0.007457606494426727,-0.053092505782842636
7961,0.019854409620165825,0.021000772714614868
7962,-0.017792103812098503,-0.018148450180888176
7963,-0.21394003927707672,-0.1692521572113037
7964,-0.04831830412149429,-0.1153547540307045
7965,0.17700162529945374,0.11840208619832993
7966,0.03496302291750908,0.07965090870857239
7967,0.058476779609918594,0.22643353044986725
7968,-0.059499748051166534,-0.05314077436923981
7969,-0.06183464825153351,-0.05988939106464386
7970,-0.003352118656039238,0.03391606733202934
7971,0.06017233431339264,0.28657597303390503
7972,0.11022426187992096,0.1696181744337082
7973,0.03022748976945877,0.012956895865499973
7974,0.103880874812603,0.18965701758861542
7975,0.01562768965959549,0.01506938599050045
7976,0.002006659284234047,0.00259988009929657
7977,-0.039812806993722916,0.2624237537384033
7978,-0.02601815201342106,-0.02637449838221073
7979,0.02128235623240471,-0.0243525430560112
7980,-0.02295936457812786,-0.005817007273435593
7981,-0.014399794861674309,-0.03378922864794731
7982,-0.004386045504361391,0.022383637726306915
7983,-0.006941426079720259,0.030326759442687035
7984,0.13412688672542572,0.14184744656085968
7985,-0.23550906777381897,-0.1596996784210205
7986,0.028866639360785484,0.05875211954116821
7987,0.08112692087888718,0.044835057109594345
7988,0.0008101818384602666,0.00014208644279278815
7989,-0.007953205145895481,0.0006493963301181793
7990,-0.022507863119244576,-0.02947193570435047
7991,0.012774147093296051,-0.034355223178863525
7992,-0.13704124093055725,-0.05126509070396423
7993,-0.07088296115398407,-0.046260055154561996
7994,-0.0021764514967799187,0.015568997710943222
7995,0.009216412901878357,0.007187309674918652
7996,0.023012416437268257,0.02774871699512005
7997,0.00877484679222107,0.0029126766603440046
7998,0.022266685962677002,0.017154645174741745
7999,0.0556083582341671,0.11453807353973389
8000,0.06823460012674332,0.23619134724140167
8001,1.5258032362908125e-05,-0.0006528373924084008
8002,0.07968379557132721,0.2913365662097931
8003,0.03223879635334015,0.10889759659767151
8004,-0.00048064941074699163,-0.0001956495689228177
8005,0.014263111166656017,0.02062208577990532
8006,-0.01571708545088768,0.0020283646881580353
8007,0.09995108842849731,0.2161390632390976
8008,-0.18004210293293,-0.1618923544883728
8009,-0.014298547059297562,-0.008905742317438126
8010,0.09975698590278625,0.08974170684814453
8011,0.0028769136406481266,0.020622363314032555
8012,-0.20486795902252197,-0.18780829012393951
8013,0.03391655534505844,-0.011718345806002617
8014,0.08679807931184769,0.29440388083457947
8015,-0.024178780615329742,-0.06981368362903595
8016,0.09022371470928192,0.2978295087814331
8017,0.004098988138139248,0.001766564091667533
8018,-0.11153095960617065,-0.10613815486431122
8019,0.04627527669072151,0.027453918009996414
8020,0.03177271783351898,0.025084760040044785
8021,-0.022699549794197083,-0.05786694958806038
8022,-0.09568802267313004,-0.11450938135385513
8023,0.04940126836299896,0.21735800802707672
8024,-0.001238543540239334,0.0360296405851841
8025,0.0724799782037735,0.2988836169242859
8026,0.07596496492624283,0.2835707664489746
8027,0.007857905700802803,0.000893833115696907
8028,0.03529508039355278,0.07998296618461609
8029,0.05434038117527962,0.06360910832881927
8030,0.028527118265628815,0.011256523430347443
8031,0.03964313119649887,0.016213970258831978
8032,0.3560607135295868,0.24515314400196075
8033,0.0025242846459150314,0.15329019725322723
8034,-0.04011522978544235,-0.07356482744216919
8035,0.09599298983812332,0.08606932312250137
8036,0.05808783322572708,0.004635581746697426
8037,0.05698104575276375,0.05100889131426811
8038,0.020695634186267853,0.021288855001330376
8039,0.03133720904588699,0.10799600929021835
8040,-0.027692707255482674,0.009575478732585907
8041,0.0513889379799366,0.016221538186073303
8042,0.018462013453245163,0.03734220936894417
8043,-0.31433358788490295,-0.31666600704193115
8044,0.021159175783395767,0.02175239659845829
8045,0.08951705694198608,0.07069569826126099
8046,0.0021627992391586304,0.17011955380439758
8047,0.019495416432619095,0.01699819788336754
8048,0.03598601371049881,0.016215108335018158
8049,0.22202888131141663,0.11186511069536209
8050,-0.001420365646481514,0.04145556688308716
8051,0.04265718162059784,0.1647050827741623
8052,0.01876703090965748,0.16953295469284058
8053,0.04312366247177124,0.3453602194786072
8054,0.056925155222415924,0.02063329517841339
8055,0.017041601240634918,0.010077528655529022
8056,0.06715810298919678,0.23511484265327454
8057,-0.942667543888092,-0.8206196427345276
8058,-0.007930353283882141,-0.05168749764561653
8059,0.014929777942597866,-0.004459654912352562
8060,0.017905287444591522,0.011217329651117325
8061,-0.0032422449439764023,0.015637952834367752
8062,0.014093614183366299,0.013453519903123379
8063,0.05288977175951004,0.07492645829916
8064,-0.00048287399113178253,0.010021170601248741
8065,-0.0501251220703125,-0.04221430793404579
8066,-0.002074100077152252,0.3516511917114258
8067,0.07820167392492294,0.04190981760621071
8068,-0.04802911356091499,-0.04866418614983559
8069,-0.055822476744651794,-0.06544680893421173
8070,-0.0004397737793624401,0.02632990851998329
8071,0.2108192890882492,0.10065551102161407
8072,-0.24407042562961578,-0.017666786909103394
8073,0.03653804585337639,-0.010591324418783188
8074,-0.006644479930400848,-0.03007364086806774
8075,-0.08984322845935822,-0.0904024988412857
8076,-0.029928650707006454,0.003788180649280548
8077,-0.3095881938934326,-0.3162761628627777
8078,0.012531845830380917,0.00290751364082098
8079,0.010186662897467613,0.02032366581261158
8080,0.06308461725711823,0.017449716106057167
8081,-0.03891942277550697,-0.039554495364427567
8082,0.0011860965751111507,0.0014710964169353247
8083,-0.08637582510709763,-0.08693412691354752
8084,0.041484199464321136,0.07136968523263931
8085,0.019009510055184364,0.016512291505932808
8086,0.0105050690472126,-0.006765524856746197
8087,-0.09730950742959976,-0.09766584634780884
8088,0.016948526725172997,0.01445130817592144
8089,0.022889068350195885,0.009725699201226234
8090,0.012769792228937149,0.05745767802000046
8091,-0.003057642839848995,-0.008919812738895416
8092,-0.008174464106559753,0.029093721881508827
8093,-0.2687266767024994,-0.26908302307128906
8094,0.12827186286449432,0.1801997274160385
8095,0.006258149165660143,0.014168963767588139
8096,-0.3046751916408539,-0.2960726022720337
8097,0.06498529762029648,0.04556531086564064
8098,-0.02851547859609127,-0.0017457958310842514
8099,0.00824897550046444,0.001561017706990242
8100,0.02126038819551468,0.03941013291478157
8101,0.053252723067998886,0.03443136438727379
8102,0.025327827781438828,-0.02812442183494568
8103,0.03305310010910034,0.03249383717775345
8104,-0.047801848500967026,-0.0165913887321949
8105,-0.015938736498355865,-0.015345515683293343
8106,-0.008390843868255615,-0.010723268613219261
8107,0.019515082240104675,0.01701786369085312
8108,0.00017217383719980717,0.0017470607999712229
8109,0.09470462054014206,0.15363432466983795
8110,0.03926844894886017,0.01984846219420433
8111,0.29810023307800293,1.4809885025024414
8112,-0.03055845946073532,-0.03305567800998688
8113,-0.051989294588565826,-0.10544154047966003
8114,-0.11317328363656998,-0.1138133779168129
8115,-0.01261381059885025,-0.014642913825809956
8116,-0.06626278907060623,-0.06661912798881531
8117,0.022757919505238533,0.005487326066941023
8118,0.0528235137462616,0.13859966397285461
8119,-0.04571356624364853,-0.04638166353106499
8120,0.02805906906723976,0.021371111273765564
8121,0.002229854464530945,-0.007394477725028992
8122,0.026312686502933502,0.07100056856870651
8123,0.002942293882369995,0.01698305271565914
8124,0.06361350417137146,0.04419351741671562
8125,0.13501344621181488,0.1944073587656021
8126,0.028470110148191452,0.01512344554066658
8127,-0.0201702993363142,-0.010033296421170235
8128,0.034948233515024185,0.3371847867965698
8129,0.019853999838232994,0.012889927253127098
8130,0.06225976347923279,-0.004776686429977417
8131,0.001325568649917841,0.0032708263024687767
8132,-0.02555989660322666,-0.02527489699423313
8133,-0.01074415072798729,-0.011303413659334183
8134,0.13282407820224762,0.00730108842253685
8135,-0.017955759540200233,0.013254698365926743
8136,0.005849666893482208,0.023595117032527924
8137,-0.017105214297771454,-0.015530327335000038
8138,0.011311554349958897,-0.001851813867688179
8139,-0.09285297989845276,-0.0988251268863678
8140,0.0068662650883197784,0.0497421957552433
8141,0.02641921490430832,0.022578174248337746
8142,0.047966111451387405,0.35020267963409424
8143,0.03769481182098389,0.014265649020671844
8144,0.033911317586898804,0.15595921874046326
8145,0.02265755459666252,0.022098291665315628
8146,0.13833759725093842,0.09606374055147171
8147,0.047755904495716095,0.065013088285923
8148,-0.016873890534043312,0.0002684667706489563
8149,0.019408220425248146,0.018849916756153107
8150,0.004651280120015144,0.08131007850170135
8151,0.14957433938980103,0.20896825194358826
8152,0.03147825226187706,0.3337148129940033
8153,-0.007853926159441471,-0.008488999679684639
8154,-0.1704387068748474,-0.1727711260318756
8155,0.008225427940487862,0.025970878079533577
8156,0.14660029113292694,0.19852815568447113
8157,-0.028222426772117615,-0.08167468011379242
8158,0.06283735483884811,0.23079410195350647
8159,0.00871560163795948,0.0028534315060824156
8160,0.019471924751996994,-0.04756452515721321
8161,-0.010101777501404285,-0.010769872926175594
8162,0.12872134149074554,0.18811525404453278
8163,-0.001447743154130876,-0.0011627433123067021
8164,0.01304510235786438,0.012989610433578491
8165,0.10363934189081192,0.18941548466682434
8166,0.05622464790940285,0.07826133817434311
8167,-0.001352056860923767,0.032364774495363235
8168,0.002305349102243781,0.003880236065015197
8169,0.03735588490962982,0.07107271999120712
8170,0.015660511329770088,0.022019485011696815
8171,0.008129754103720188,0.01673235557973385
8172,0.012648338451981544,0.015167036093771458
8173,0.017155788838863373,0.018302151933312416
8174,-0.005942449439316988,0.02082723379135132
8175,0.05456666648387909,0.06383539736270905
8176,0.059891194105148315,0.014256295748054981
8177,0.0026090352330356836,0.0019739619456231594
8178,-0.0448993518948555,-0.08119121193885803
8179,-0.04948613792657852,-0.05198335647583008
8180,-0.0743202418088913,-0.09159083664417267
8181,0.12386221438646317,0.04995866119861603
8182,0.0044984216801822186,0.006443679332733154
8183,0.013454359024763107,0.16422027349472046
8184,0.07665514945983887,0.040363285690546036
8185,0.0035605982411652803,0.04082878306508064
8186,-0.003620563540607691,0.02100234478712082
8187,-0.12715059518814087,-0.1291796863079071
8188,0.009456745348870754,0.018059346824884415
8189,-0.05377534404397011,-0.0090874582529068
8190,0.053206443786621094,0.11554208397865295
8191,0.018189121037721634,-0.0012003127485513687
8192,-0.06085768714547157,-0.06319011002779007
8193,-0.17343728244304657,-0.17410537600517273
8194,-0.043574973940849304,-0.043289970606565475
8195,0.14758382737636566,0.2069777399301529
8196,-0.5401991009712219,-0.5382538437843323
8197,-0.08848093450069427,-0.07987833023071289
8198,-0.12482647597789764,-0.13445080816745758
8199,0.0030722878873348236,0.004218650981783867
8200,-0.10583610087633133,-0.10444142669439316
8201,-0.012872781604528427,0.004269575700163841
8202,0.1239837259054184,0.17591159045696259
8203,-0.08688977360725403,-0.08149696886539459
8204,0.006512127351015806,0.0022141512017697096
8205,0.09099587798118591,0.07217451930046082
8206,0.006174110807478428,0.023233778774738312
8207,-0.028372041881084442,-0.02842753380537033
8208,0.018187982961535454,0.017629679292440414
8209,-0.12522779405117035,-0.08795960247516632
8210,-0.046444136649370193,-0.04707920923829079
8211,0.003639887785539031,0.005585145205259323
8212,0.0022172664757817984,0.0018609215039759874
8213,-0.0408884733915329,-0.02374611608684063
8214,0.14832232892513275,0.13830704987049103
8215,0.0679192915558815,0.0490979328751564
8216,0.06602795422077179,0.18221592903137207
8217,0.02592354454100132,0.002494383603334427
8218,0.27494773268699646,1.4578360319137573
8219,0.056324511766433716,-0.06919847428798676
8220,0.00683762738481164,0.008782885037362576
8221,-0.0023400411009788513,-0.004837259650230408
8222,0.02454322949051857,0.3267797827720642
8223,0.05879133939743042,0.2663971185684204
8224,0.07614041119813919,0.08386097103357315
8225,0.09263419359922409,0.0174357108771801
8226,0.016279691830277443,0.009591734036803246
8227,0.0035035377368330956,-0.0007944384124130011
8228,0.05932851880788803,0.081365205347538
8229,0.002415791153907776,0.003990678116679192
8230,0.009646423161029816,0.02852662093937397
8231,-0.19386166334152222,-0.19326844811439514
8232,0.05659383162856102,0.05653833970427513
8233,-0.31134143471717834,-0.3008373975753784
8234,0.02493315003812313,0.011586485430598259
8235,0.1826319545507431,0.336159348487854
8236,0.1330263614654541,0.0907524973154068
8237,0.019581470638513565,0.01708425208926201
8238,-0.0005146674811840057,0.036753516644239426
8239,0.024947674944996834,0.005558242090046406
8240,-0.016368884593248367,-0.018397986888885498
8241,0.10787765681743622,0.46160292625427246
8242,-0.017396626994013786,0.019871558994054794
8243,-0.062160007655620575,-0.06465722620487213
8244,-0.654346227645874,-0.6540611982345581
8245,0.20789594948291779,0.3614233434200287
8246,0.015224979259073734,0.01661965623497963
8247,0.10217425227165222,0.2183622270822525
8248,0.028850894421339035,0.011580300517380238
8249,0.04726850613951683,0.34950506687164307
8250,0.0025022230111062527,0.033712681382894516
8251,0.007472375873476267,0.009991073980927467
8252,-0.06587478518486023,-0.06820721179246902
8253,0.006869886070489883,-0.01655927486717701
8254,-0.13843083381652832,-0.13685594499111176
8255,-0.26419100165367126,-0.2555884122848511
8256,-0.039204273372888565,-0.0019360892474651337
8257,0.09334832429885864,0.07452696561813354
8258,0.022347165271639824,0.0652230978012085
8259,0.29446449875831604,1.4773527383804321
8260,0.02296687662601471,-0.030485372990369797
8261,-0.0044982535764575005,-0.00018561258912086487
8262,-0.20779390633106232,-0.20639923214912415
8263,-0.042600117623806,-0.045097336173057556
8264,-0.021609194576740265,-0.013698380440473557
8265,0.028039056807756424,0.022927016019821167
8266,0.02546018175780773,0.07014806568622589
8267,-0.07493418455123901,-0.05031127855181694
8268,-0.07768449187278748,-0.0010256916284561157
8269,0.05016568675637245,0.06742286682128906
8270,0.06173279136419296,0.042312804609537125
8271,-0.03084402158856392,-0.03468506038188934
8272,0.028777940198779106,0.02366589941084385
8273,-0.2465812712907791,-0.2277010679244995
8274,0.2163364142179489,0.3698638081550598
8275,0.045115046203136444,0.05050785094499588
8276,0.027746737003326416,0.007975829765200615
8277,0.03793320804834366,0.26433685421943665
8278,-0.047400157898664474,-0.03335940092802048
8279,-0.019836844876408577,-0.01731814816594124
8280,0.10830266028642654,0.4620279371738434
8281,0.023949172347784042,0.02010813169181347
8282,-0.007201401982456446,-0.009533826261758804
8283,0.031856197863817215,0.10766559094190598
8284,-0.008120465092360973,0.023089993745088577
8285,-0.12307067215442657,-0.08580248057842255
8286,0.03701388090848923,0.05905056744813919
8287,0.014708010479807854,0.016102686524391174
8288,0.023961279541254044,0.006690685171633959
8289,-0.010862396098673344,-0.011218740604817867
8290,0.025671422481536865,0.025113118812441826
8291,0.017078053206205368,0.027215056121349335
8292,0.1219935491681099,0.11206988245248795
8293,-0.0948295146226883,-0.09423629194498062
8294,-0.06615074723958969,-0.07577507942914963
8295,-0.09687560051679611,-0.09659060090780258
8296,0.01460270769894123,0.020961681380867958
8297,0.09900569170713425,0.4527309834957123
8298,0.09797309339046478,0.21416106820106506
8299,0.002267099916934967,0.001632026513107121
8300,0.020503878593444824,0.0032332856208086014
8301,-0.5409499406814575,-0.5452479124069214
8302,0.06511375308036804,0.028821894899010658
8303,0.041384465992450714,-0.012067783623933792
8304,0.006678236182779074,0.004345812369138002
8305,-0.03648098185658455,-0.01933862455189228
8306,0.04471627622842789,0.3469528555870056
8307,0.02226070873439312,0.022853929549455643
8308,0.017805468291044235,0.0118333138525486
8309,0.02171856164932251,0.014754489064216614
8310,-0.10984798520803452,-0.11020432412624359
8311,0.005183597095310688,0.01922435499727726
8312,0.17352622747421265,0.1636025607585907
8313,0.002408837666735053,0.02703174576163292
8314,-0.09264963865280151,-0.015990838408470154
8315,0.015180172398686409,0.05805610120296478
8316,0.04844563081860542,0.0028107305988669395
8317,0.04268978536128998,-0.002945113927125931
8318,0.06762263178825378,0.023865489289164543
8319,0.07789343595504761,0.041601575911045074
8320,0.024288486689329147,0.01732441410422325
8321,-0.25863444805145264,-0.25723975896835327
8322,0.028041604906320572,0.008621618151664734
8323,-0.013487115502357483,-0.04865451529622078
8324,-0.007872886955738068,0.002631157636642456
8325,-0.017559345811605453,-0.017915692180395126
8326,-0.021593831479549408,0.33213144540786743
8327,-0.044772278517484665,-0.04417905956506729
8328,0.006630800664424896,0.004298376850783825
8329,0.013114609755575657,0.009273569099605083
8330,-0.0028998092748224735,-0.0009545516222715378
8331,-0.4150486886501312,-0.4147636890411377
8332,0.017162686213850975,0.02729968912899494
8333,-0.06153199449181557,-0.056795693933963776
8334,0.08634093403816223,0.17211708426475525
8335,-0.3674127459526062,-0.3492629826068878
8336,0.002648615278303623,0.0003161914646625519
8337,0.0010834112763404846,-0.05236883834004402
8338,-0.1281699687242508,-0.12852631509304047
8339,0.0012326354626566172,0.0008762904908508062
8340,-0.08653570711612701,-0.09037674963474274
8341,0.11881323158740997,0.12653379142284393
8342,0.029468871653079987,0.012198277749121189
8343,-0.015698259696364403,-0.014123372733592987
8344,0.034298162907361984,0.07898604869842529
8345,0.012325061485171318,0.029384730383753777
8346,0.0939769372344017,0.3203805685043335
8347,0.0265607051551342,0.022719664499163628
8348,0.012469377368688583,-0.04098287224769592
8349,-0.045716699212789536,-0.04414181411266327
8350,0.18539191782474518,0.12679237127304077
8351,-0.08840665221214294,0.2138299196958542
8352,0.05267322063446045,0.4063985049724579
8353,0.16413626074790955,0.09023270010948181
8354,-0.11754800379276276,-0.11695478856563568
8355,0.002525715623050928,0.001890642335638404
8356,0.012970809824764729,0.0060067372396588326
8357,-0.027770891785621643,-0.07152803242206573
8358,0.09373628348112106,0.32013991475105286
8359,0.032086726278066635,0.03152746334671974
8360,0.18501029908657074,0.11578267812728882
8361,0.0053835646249353886,0.013986166566610336
8362,-0.002126075327396393,-0.006424051709473133
8363,0.04014528915286064,0.0494140163064003
8364,-0.015676982700824738,-0.018009407445788383
8365,0.05991904065012932,0.012789670377969742
8366,0.04413269832730293,-0.009319551289081573
8367,0.017730141058564186,0.1684960573911667
8368,-0.6110782623291016,-0.6308491826057434
8369,-0.05950435250997543,-0.042444683611392975
8370,-0.08731624484062195,-0.1070871502161026
8371,0.05528392642736435,0.03240126371383667
8372,0.024967003613710403,0.005547016859054565
8373,0.05906550586223602,0.040244147181510925
8374,0.04728621616959572,0.003529071807861328
8375,0.010677509009838104,-0.012205153703689575
8376,-0.17557691037654877,-0.15669670701026917
8377,-0.03435119241476059,-0.03638029843568802
8378,0.014681190252304077,0.014122886583209038
8379,0.1565810590982437,0.14665739238262177
8380,-0.09565296024084091,-0.06888327747583389
8381,-0.020728163421154022,-0.021363236010074615
8382,0.005442952737212181,0.023592695593833923
8383,-0.1773744821548462,-0.14010629057884216
8384,-0.03328739479184151,-0.035619817674160004
8385,-0.00012071290984749794,-0.0024531367234885693
8386,0.07447699457406998,0.007440546527504921
8387,-0.007841415703296661,-0.008197760209441185
8388,0.017488662153482437,0.004325294867157936
8389,0.19063374400138855,0.12140612304210663
8390,-0.0062981764785945415,-0.004352918826043606
8391,-0.05692969262599945,-0.06655402481555939
8392,0.058590590953826904,0.014833448454737663
8393,-0.020171014592051506,-0.01859612762928009
8394,-0.02764667570590973,-0.028314771130681038
8395,0.035667579621076584,0.01223841868340969
8396,0.006974156945943832,-0.012415275909006596
8397,0.03997385501861572,0.16202175617218018
8398,0.1717379242181778,0.3252653181552887
8399,0.06798926740884781,0.02423212304711342
8400,0.0012259948998689651,-0.0012712236493825912
8401,0.014124356210231781,0.013484261929988861
8402,0.0010361634194850922,-0.005651794373989105
8403,0.10837899148464203,-0.01714399643242359
8404,-0.027892455458641052,-0.03038967400789261
8405,-0.08135180175304413,-0.038475871086120605
8406,-0.10692054033279419,-0.11076158285140991
8407,0.08229721337556839,0.040023356676101685
8408,0.004356326535344124,0.021498683840036392
8409,-0.002194039523601532,-0.0007993634790182114
8410,-0.0018562556942924857,-0.0015712558524683118
8411,0.21766740083694458,0.3711948096752167
8412,0.009976550005376339,0.010569770820438862
8413,-0.22292183339595795,-0.22134694457054138
8414,0.025960857048630714,0.012614192441105843
8415,0.0004932169686071575,0.0007782168104313314
8416,-0.19717608392238617,-0.19781115651130676
8417,-0.0026582449208945036,-0.003293318208307028
8418,0.003394119441509247,0.0047887954860925674
8419,-1.581395149230957,-1.5872573852539062
8420,0.04648783430457115,0.10882347822189331
8421,0.022638674825429916,0.06551460176706314
8422,0.026307363063097,0.021195322275161743
8423,0.08358447253704071,0.2911902666091919
8424,0.002309313742443919,0.03957749903202057
8425,0.0783747211098671,0.0432073250412941
8426,-0.24527457356452942,-0.25489890575408936
8427,-0.03897424042224884,-0.03782787546515465
8428,0.02319512702524662,0.013570793904364109
8429,0.1420174539089203,0.19394531846046448
8430,0.005421598441898823,0.004781504161655903
8431,0.013742171227931976,-0.03971007838845253
8432,-0.004146559629589319,0.03312162682414055
8433,-0.007291870191693306,-0.009789088740944862
8434,0.03262970969080925,0.10928851366043091
8435,-0.056899163872003555,-0.04285840690135956
8436,0.011487784795463085,0.030367981642484665
8437,-0.057301148772239685,-0.057859450578689575
8438,-0.00550980307161808,-0.002991105429828167
8439,0.025293275713920593,0.005903841927647591
8440,0.08460766077041626,0.05115806683897972
8441,-0.04144829884171486,-0.04180464521050453
8442,-0.008852437138557434,-0.007277550641447306
8443,-0.6442385911941528,-0.6512026786804199
8444,0.010802770964801311,0.011949134059250355
8445,-0.008456379175186157,-0.014318549074232578
8446,-0.16191768646240234,-0.19820953905582428
8447,-0.32630205154418945,-0.32693713903427124
8448,-0.004012768622487783,-0.003727769013494253
8449,0.06647457927465439,0.0664190873503685
8450,-0.002054668962955475,-0.024937331676483154
8451,0.05655423551797867,-0.01048221718519926
8452,-0.0007050018757581711,-0.0001117810606956482
8453,-0.052960991859436035,-0.053519293665885925
8454,-0.01139289140701294,-0.018080849200487137
8455,0.023386692628264427,0.06807457655668259
8456,0.008886410854756832,0.011405108496546745
8457,0.033071454614400864,0.03251219168305397
8458,-0.013500090688467026,0.023768095299601555
8459,0.015852084383368492,0.058728016912937164
8460,0.017770742997527122,0.018363963812589645
8461,-0.06832480430603027,-0.06041398644447327
8462,-0.3612232804298401,-0.38099417090415955
8463,0.01684505119919777,0.026982054114341736
8464,0.09148310124874115,0.30313587188720703
8465,0.023808883503079414,0.01996784284710884
8466,-0.014442047104239464,-0.02140611968934536
8467,0.08629529178142548,0.05284569784998894
8468,0.14647121727466583,0.20586512982845306
8469,0.05879761278629303,0.05874212086200714
8470,0.03871686011552811,-0.014735391363501549
8471,-0.02934577874839306,0.007922407239675522
8472,0.02121014893054962,0.09786894917488098
8473,-0.08923749625682831,-0.05802703648805618
8474,-0.021200621500611305,-0.002320423722267151
8475,0.0757460817694664,0.0569247230887413
8476,0.005031958222389221,-0.018397202715277672
8477,0.024202123284339905,0.01723805069923401
8478,-0.0032216906547546387,-0.001827014610171318
8479,0.172226220369339,1.355114459991455
8480,0.0131288543343544,-0.00021780934184789658
8481,-0.05029672756791115,-0.04169412702322006
8482,-0.0527392141520977,-0.025969533249735832
8483,-0.15615443885326385,-0.13800469040870667
8484,-0.014949725940823555,-0.028113093227148056
8485,0.003336179070174694,0.017376936972141266
8486,-0.06661205738782883,-0.04946970194578171
8487,0.06259821355342865,0.018841072916984558
8488,-0.1799692064523697,-0.16282685101032257
8489,0.1047767922282219,0.3164295554161072
8490,0.009979567490518093,0.014715868048369884
8491,-0.0019726157188415527,0.07468618452548981
8492,0.10086145997047424,0.0909377932548523
8493,0.016714006662368774,0.014216788113117218
8494,-0.02582673355937004,-0.025233512744307518
8495,0.002404317259788513,-0.017015669494867325
8496,0.012639516964554787,0.0151582146063447
8497,-0.03601449728012085,-0.029655523598194122
8498,0.007568379398435354,0.005539276171475649
8499,0.0024040136486291885,0.012908058241009712
8500,-0.1101389154791832,-0.11247134208679199
8501,0.004384938627481461,0.002052515046671033
8502,0.05020400509238243,0.08008948713541031
8503,0.03103860467672348,0.030479341745376587
8504,-0.059011705219745636,-0.11246395111083984
8505,0.040382180362939835,0.01695301942527294
8506,0.00669396948069334,0.004361545667052269
8507,0.027538912370800972,0.022426871582865715
8508,-0.1088198870420456,-0.1040835902094841
8509,-0.01793675869703293,-0.017651759088039398
8510,-0.11182738095521927,0.24189789593219757
8511,0.04694536700844765,0.3491819500923157
8512,0.007399434223771095,0.017536437138915062
8513,0.009190848097205162,0.019694892689585686
8514,-0.2611720561981201,-0.2615284025669098
8515,0.03288742154836655,0.03232815861701965
8516,0.014067456126213074,0.09072625637054443
8517,0.15217970311641693,0.026656711474061012
8518,-0.010365638881921768,0.0067767184227705
8519,-0.007204728666692972,0.009937628172338009
8520,0.012439626269042492,0.014958323910832405
8521,0.005934207234531641,0.007879464887082577
8522,-0.07379899173974991,-0.03653080388903618
8523,0.05605590343475342,0.008926533162593842
8524,-0.3460438549518585,-0.33590683341026306
8525,0.02487318217754364,0.0243148785084486
8526,0.09589201956987381,0.2494194209575653
8527,0.03155587613582611,-0.004735983908176422
8528,0.021070877090096474,0.021664097905158997
8529,0.03195859491825104,-0.013676302507519722
8530,0.07730592042207718,0.041014060378074646
8531,0.014044500887393951,0.02331322804093361
8532,-0.0012777680531144142,-0.007139937952160835
8533,-0.06072813272476196,-0.08011756092309952
8534,-0.0018993692938238382,-0.002255714265629649
8535,0.05455245077610016,0.03166978806257248
8536,0.050970349460840225,0.0808558315038681
8537,-0.4823268949985504,-0.4229329824447632
8538,0.018711481243371964,0.011747409589588642
8539,0.062362782657146454,0.016727883368730545
8540,0.008178820833563805,0.02592426910996437
8541,0.08124550431966782,0.03897164762020111
8542,0.0009588375687599182,0.02558174543082714
8543,-0.5442466735839844,-0.4280586838722229
8544,0.04239332303404808,0.07227880507707596
8545,0.06848188489675522,0.23643863201141357
8546,-0.01617233082652092,-0.018504755571484566
8547,0.15512949228286743,0.13632161915302277
8548,0.005100988317281008,0.013011802919209003
8549,-0.018559779971837997,-0.01919485256075859
8550,0.011407234705984592,0.001782902516424656
8551,-0.0343468077480793,0.008529122918844223
8552,-0.01394040510058403,-0.01596950739622116
8553,0.013410214334726334,0.006722256541252136
8554,-0.06135251000523567,-0.02408432587981224
8555,0.06773744523525238,0.06768195331096649
8556,0.0022808858193457127,0.0019245408475399017
8557,0.031762391328811646,0.011991485953330994
8558,-0.0027383402921259403,0.01440401654690504
8559,0.141704261302948,0.0994303971529007
8560,-0.08061220496892929,-0.06346984952688217
8561,-0.037312738597393036,-0.03479404002428055
8562,-0.05792645737528801,-0.060258880257606506
8563,0.0030992263928055763,0.001070123165845871
8564,-0.03010825626552105,-0.03074835054576397
8565,0.003668248886242509,0.030437931418418884
8566,0.16824345290660858,0.14943557977676392
8567,0.02053190767765045,0.06340783834457397
8568,0.17324458062648773,0.16332091391086578
8569,0.06296450644731522,0.01583513803780079
8570,-0.01849210634827614,-0.0014324374496936798
8571,-0.11467738449573517,-0.11036474257707596
8572,-0.5851997137069702,-0.5921638011932373
8573,0.032371636480093,0.10818102955818176
8574,0.020149007439613342,0.02650798112154007
8575,0.0029588507022708654,0.0006264268886297941
8576,0.001429656520485878,0.009340470656752586
8577,-0.006648838520050049,0.07000996172428131
8578,-0.061588551849126816,0.24064801633358002
8579,0.08683042228221893,0.17260657250881195
8580,-0.01728382147848606,0.0073390863835811615
8581,0.023094728589057922,0.016130656003952026
8582,0.009151216596364975,0.00712211336940527
8583,0.011342933401465416,0.010783670470118523
8584,0.02403360605239868,0.06872149556875229
8585,-0.006763831712305546,-0.007398905232548714
8586,0.01638863980770111,0.07872427999973297
8587,0.0003393283113837242,0.03760751336812973
8588,-0.07957343757152557,-0.08020851016044617
8589,0.0077822087332606316,0.025527657940983772
8590,-0.03940286114811897,-0.014779951423406601
8591,0.028467990458011627,0.01119739655405283
8592,0.0802733525633812,0.005074865184724331
8593,0.006846925709396601,0.008792183361947536
8594,-0.0052559711039066315,-0.005891044624149799
8595,0.0027791326865553856,0.004354019649326801
8596,-0.023452023044228554,-0.024087095633149147
8597,0.08458874374628067,0.29219454526901245
8598,0.058204151690006256,0.00475190207362175
8599,0.06645888090133667,0.024185024201869965
8600,0.018700651824474335,0.16946657001972198
8601,0.0479503758251667,0.35018694400787354
8602,0.0686449483036995,0.23660169541835785
8603,0.02141338400542736,0.0395631268620491
8604,0.018442146480083466,0.01958850957453251
8605,0.280737042427063,1.4636253118515015
8606,0.032951489090919495,0.010068824514746666
8607,-0.1981709599494934,-0.1804255098104477
8608,-0.1619090437889099,-0.144651859998703
8609,0.014915965497493744,-0.060282520949840546
8610,-0.2934328615665436,-0.2752830982208252
8611,0.016018029302358627,0.022377002984285355
8612,-0.005928685888648033,-0.006596781313419342
8613,-0.050914112478494644,-0.050629109144210815
8614,-0.019388610497117043,-0.008884565904736519
8615,0.09177843481302261,0.17755457758903503
8616,0.0020535998046398163,2.449657768011093e-05
8617,-0.0011379700154066086,0.02563171274960041
8618,0.005921699106693268,0.0016237229574471712
8619,-0.1427379548549652,-0.17618755996227264
8620,0.0028196703642606735,0.011422271840274334
8621,0.005846897140145302,0.02290656603872776
8622,0.02324935421347618,0.01362502109259367
8623,-0.01846405491232872,0.02622383087873459
8624,0.029676403850317,0.010256417095661163
8625,-0.02668391726911068,-0.016546914353966713
8626,0.06475965678691864,-0.002276790328323841
8627,0.05929418280720711,0.05332202836871147
8628,0.025777500122785568,0.019805345684289932
8629,0.0008954070508480072,-0.018494024872779846
8630,0.17191503942012787,0.09801148623228073
8631,0.02203465811908245,0.01241032499819994
8632,0.04519385099411011,0.002919994294643402
8633,0.04647054895758629,-0.006981700658798218
8634,0.045250166207551956,-0.008202084340155125
8635,5.009735468775034e-05,0.00033509719651192427
8636,0.018763238564133644,0.061639171093702316
8637,-0.0457267090678215,-0.014516249299049377
8638,0.03600167855620384,0.06588716059923172
8639,-0.10041273385286331,-0.10108082741498947
8640,0.005342933814972639,0.007288191467523575
8641,-0.03735353797674179,-0.041651513427495956
8642,-0.017463792115449905,-0.00886118970811367
8643,-1.218308925628662,-1.2180240154266357
8644,0.17074894905090332,0.15194107592105865
8645,-0.1701539158821106,-0.16875924170017242
8646,-0.09978236258029938,-0.10647032409906387
8647,-0.02119886502623558,-0.004139196127653122
8648,-0.0009479874279350042,0.0006268995348364115
8649,0.021175717934966087,0.02176893875002861
8650,0.013504968956112862,0.03056463785469532
8651,0.03769391402602196,-0.01575833559036255
8652,0.058593686670064926,0.05262153223156929
8653,0.01964118704199791,0.017143968492746353
8654,-0.0028003621846437454,-0.022189795970916748
8655,-0.001807505264878273,0.008329497650265694
8656,-0.004192351829260588,-0.002247094176709652
8657,0.006001402158290148,0.0017034260090440512
8658,0.06582348048686981,0.029531624168157578
8659,-0.23333154618740082,-0.24649490416049957
8660,0.027844209223985672,0.022732168436050415
8661,0.004080460872501135,0.012683061882853508
8662,0.02324935421347618,0.01362502109259367
8663,0.03272153437137604,0.032162271440029144
8664,-0.052657585591077805,-0.015389401465654373
8665,-0.06387477368116379,-0.06423111259937286
8666,-0.019390124827623367,-0.021887343376874924
8667,-0.18823324143886566,-0.1780962347984314
8668,0.0012749060988426208,0.2088806927204132
8669,-0.09237094223499298,-0.08805830031633377
8670,0.07892657816410065,0.042634718120098114
8671,0.05015353113412857,0.06741071492433548
8672,0.009463906288146973,-0.010307000949978828
8673,-0.1010831743478775,-0.10164244472980499
8674,-0.0630931407213211,-0.06280814111232758
8675,0.009242397733032703,0.007213294040411711
8676,0.023436186835169792,0.01008952409029007
8677,0.004460312891751528,0.013062914833426476
8678,-0.08632440865039825,-0.07582036405801773
8679,0.014916020445525646,0.02505302242934704
8680,0.013315917924046516,0.05619184672832489
8681,0.06338730454444885,-0.0036491435021162033
8682,-0.028124917298555374,-0.021765943616628647
8683,0.029965687543153763,0.07465357333421707
8684,0.019719980657100677,0.01722276210784912
8685,0.06214481592178345,0.01501544564962387
8686,-0.03128763288259506,-0.044634297490119934
8687,0.01422843150794506,0.0323781743645668
8688,-0.007966313511133194,0.036721572279930115
8689,-0.06852509081363678,-0.06737872958183289
8690,-0.18943502008914948,-0.15822456777095795
8691,-0.0013950616121292114,-0.011019393801689148
8692,0.004860234446823597,0.0028311312198638916
8693,-0.042142994701862335,-0.06191390007734299
8694,0.05845775082707405,0.012822849676012993
8695,0.05940195173025131,0.005949702113866806
8696,-0.013300444930791855,-0.013859707862138748
8697,-0.010522276163101196,0.03235365450382233
8698,0.0040493318811059,0.021191688254475594
8699,0.020557470619678497,-0.012892123311758041
8700,0.06438066065311432,0.06432516872882843
8701,-0.06879106909036636,-0.06018846854567528
8702,0.03486029803752899,0.1883876919746399
8703,0.09395892173051834,0.01876043528318405
8704,0.007998188026249409,0.003700211877003312
8705,-0.1892685741186142,-0.15200038254261017
8706,0.03171786665916443,0.031158601865172386
8707,0.004970517009496689,0.022715967148542404
8708,-0.0693785697221756,-0.06743331253528595
8709,-0.0896797850728035,-0.08939478546380997
8710,0.02492425963282585,0.1928810030221939
8711,0.014232810586690903,0.04411829262971878
8712,-0.14354252815246582,-0.11233207583427429
8713,0.002718111500144005,0.013222156092524529
8714,-0.008506923913955688,-0.008562415838241577
8715,0.06890619546175003,0.06885070353746414
8716,0.02655009552836418,0.022709054872393608
8717,-0.19924570620059967,-0.19493307173252106
8718,0.014495715498924255,0.007807757705450058
8719,0.03859837353229523,0.07231520116329193
8720,-0.031484462320804596,-0.02512548863887787
8721,0.03278958052396774,0.026101624593138695
8722,0.007113980129361153,0.0028160042129456997
8723,-0.03534083068370819,0.0019273534417152405
8724,0.1463187038898468,0.02079572156071663
8725,0.04549751803278923,0.039525363594293594
8726,-0.016274647787213326,-0.016630994156003
8727,-0.1364951729774475,-0.13716326653957367
8728,0.000830930657684803,-0.005031239241361618
8729,-0.01869129203259945,-0.021023716777563095
8730,-0.12467096745967865,-0.08740277588367462
8731,-0.017957255244255066,-0.03772816061973572
8732,-0.0002495869994163513,-0.03541698679327965
8733,0.020379720255732536,0.010755388997495174
8734,-0.3277101218700409,-0.34105679392814636
8735,-0.026844821870326996,0.00436563603579998
8736,-0.09917692095041275,-0.10150934755802155
8737,0.05829230323433876,0.011162933893501759
8738,0.00824474636465311,0.002382575999945402
8739,0.03187061473727226,0.10768000781536102
8740,0.0019260663539171219,0.0013668034225702286
8741,-0.022130316123366356,-0.022770410403609276
8742,0.0032128170132637024,0.000715598464012146
8743,0.025692056864500046,0.021851016208529472
8744,-0.009691236540675163,0.009188961237668991
8745,-0.01839713379740715,0.024478796869516373
8746,-0.012371815741062164,-0.004461001604795456
8747,0.02255844697356224,0.0220001433044672
8748,-0.07436488568782806,-0.06962858140468597
8749,0.01001639012247324,0.0003920579329133034
8750,-0.12687228620052338,-0.10972993820905685
8751,0.006351142190396786,0.008296400308609009
8752,-0.03963053226470947,-0.037111833691596985
8753,-0.05085528641939163,-0.03310983628034592
8754,0.0447244830429554,-0.03047400340437889
8755,-0.1254168450832367,-0.12791405618190765
8756,-0.009556051343679428,0.024160780012607574
8757,0.00930104311555624,0.007271940354257822
8758,-0.0013821162283420563,-0.0038793347775936127
8759,0.0731067955493927,0.02934965491294861
8760,-0.050164975225925446,-0.09579987823963165
8761,-0.18627217411994934,-0.14158429205417633
8762,0.02478218637406826,0.02422388270497322
8763,0.0298241525888443,0.029264889657497406
8764,0.07546337693929672,0.16123951971530914
8765,0.010963460430502892,0.012109823524951935
8766,0.0047966716811060905,0.004156577400863171
8767,0.2940838038921356,1.4769721031188965
8768,0.01204401534050703,0.014562712982296944
8769,0.01602012850344181,0.017166491597890854
8770,0.04699504375457764,0.0690317302942276
8771,-0.05198077857494354,-0.052337124943733215
8772,0.011982729658484459,0.005018657073378563
8773,-0.2123136669397354,-0.1951713114976883
8774,0.023337313905358315,0.013712982647120953
8775,-0.0004203303251415491,-0.0010554036125540733
8776,-0.10290256142616272,-0.1032589003443718
8777,-0.020269788801670074,-0.08730623871088028
8778,0.0014850050210952759,0.019634747877717018
8779,-0.0054063149727880955,-0.0038314280100166798
8780,-0.04384880140423775,-0.012638341635465622
8781,0.05834638699889183,0.052374232560396194
8782,0.04127446189522743,0.07499129325151443
8783,0.021693432703614235,0.016581391915678978
8784,0.024236787110567093,0.017272714525461197
8785,0.10583470016717911,0.3174874484539032
8786,0.062338363379240036,0.016703465953469276
8787,0.042652178555727005,0.16470007598400116
8788,0.09669516980648041,0.08667989075183868
8789,-0.003293003886938095,0.014452445320785046
8790,0.08242066204547882,0.04897106811404228
8791,-0.022317586466670036,-0.022985681891441345
8792,0.018504805862903595,-0.0043778568506240845
8793,0.0028275358490645885,0.0024711908772587776
8794,0.09341590106487274,0.31981953978538513
8795,0.0017084190621972084,0.028478100895881653
8796,0.014679200947284698,-0.004142157733440399
8797,-0.10833752900362015,-0.1215009018778801
8798,-0.053404368460178375,-0.03525462746620178
8799,-0.012190762907266617,-0.011597542092204094
8800,-0.1135321781039238,-0.14982403814792633
8801,0.0575249120593071,0.011890011839568615
8802,-0.004993653390556574,0.002917161211371422
8803,0.02702164091169834,0.007632208522409201
8804,0.08764969557523727,0.06882833689451218
8805,0.04625832289457321,0.05552705004811287
8806,0.061103660613298416,0.05513150617480278
8807,-0.0017487183213233948,-0.0037778215482831
8808,0.1458922177553177,0.020369235426187515
8809,-0.030913930386304855,-0.013854261487722397
8810,0.03013971820473671,0.006710558198392391
8811,-0.11287093162536621,-0.03621213138103485
8812,0.008197654038667679,0.025943104177713394
8813,0.01968850940465927,0.017191290855407715
8814,0.055648528039455414,0.06705598533153534
8815,0.1542530059814453,0.14432933926582336
8816,-0.12087374925613403,-0.16463088989257812
8817,-0.005426362156867981,-0.047700218856334686
8818,0.02421444095671177,0.019102400168776512
8819,0.00048267748206853867,0.003001375123858452
8820,-0.06007644534111023,-0.0537174716591835
8821,0.014469912275671959,0.009357871487736702
8822,0.013688301667571068,0.013129038736224174
8823,-0.048349376767873764,-0.04890863969922066
8824,-0.1988542377948761,-0.19921058416366577
8825,0.13461609184741974,0.07601654529571533
8826,-0.5399501919746399,-0.5628328323364258
8827,0.0012489142827689648,0.0015339141245931387
8828,-0.012413715943694115,0.00646648183465004
8829,-0.047889530658721924,-0.04674316570162773
8830,0.08363861590623856,0.14256832003593445
8831,-0.007280731573700905,-0.00930983480066061
8832,-0.003728257492184639,-0.003135036677122116
8833,0.17083965241909027,0.1520317792892456
8834,-0.09554092586040497,-0.09787335246801376
8835,0.06858237832784653,0.03341497480869293
8836,-0.1360461264848709,0.007091060280799866
8837,-0.18905434012413025,-0.17891733348369598
8838,-0.003310815431177616,-0.007608791813254356
8839,0.01808137260377407,0.014240331947803497
8840,0.024361614137887955,0.10102041065692902
8841,0.017395833507180214,0.03627603128552437
8842,0.15521186590194702,0.21460577845573425
8843,0.025704219937324524,0.10151360929012299
8844,0.0007915915921330452,-0.0015408322215080261
8845,-0.041085194796323776,-0.03569239005446434
8846,0.002863283734768629,0.004438170697540045
8847,0.13585813343524933,0.06663051247596741
8848,0.06096479296684265,0.054992638528347015
8849,0.02139412611722946,0.055110957473516464
8850,0.014409365132451057,0.05728529393672943
8851,0.06234939396381378,0.04292941093444824
8852,-0.019707396626472473,-0.020265700295567513
8853,0.08459874987602234,0.31100237369537354
8854,-0.010008212178945541,-0.033437371253967285
8855,-0.018507052212953568,-0.009904451668262482
8856,-0.02523866854608059,0.0015310142189264297
8857,0.0811297744512558,0.044837914407253265
8858,-0.12757845222949982,-0.1281367540359497
8859,-0.022518673911690712,0.004251008853316307
8860,0.013200059533119202,0.03025972843170166
8861,0.0422266460955143,0.16427454352378845
8862,0.02709174156188965,0.06080857291817665
8863,0.024499960243701935,0.023941656574606895
8864,0.009451000019907951,0.019955044612288475
8865,0.03900715336203575,0.341243714094162
8866,0.21021686494350433,0.1000530868768692
8867,0.05819592997431755,0.012561031617224216
8868,0.20679399371147156,0.09663023054599762
8869,-0.05994618684053421,-0.05800092965364456
8870,0.05605725571513176,0.14183339476585388
8871,0.17210423946380615,0.1621805727481842
8872,0.03492774814367294,0.07961563766002655
8873,0.0067100198939442635,0.004212801344692707
8874,-0.012118782848119736,0.030757147818803787
8875,-0.7515653371810913,-0.7558633089065552
8876,0.0025400156155228615,0.03980820253491402
8877,0.015228526666760445,0.014670222997665405
8878,0.0001434445148333907,0.00042844435665756464
8879,0.05495816096663475,0.11729380488395691
8880,-0.009204596281051636,-0.015066766180098057
8881,0.030245807021856308,0.039514534175395966
8882,0.06763102859258652,0.023873887956142426
8883,0.0443989560008049,-0.001235945150256157
8884,0.1521451324224472,0.07824157923460007
8885,-0.0032874480821192265,0.010753310285508633
8886,-0.2320907711982727,-0.2672581672668457
8887,-0.07628196477890015,-0.07663830369710922
8888,0.1554298847913742,0.029906896874308586
8889,0.003525084350258112,0.040793269872665405
8890,-0.0036641620099544525,0.026221320033073425
8891,0.011337019503116608,-0.00593357440084219
8892,0.003221432911232114,0.0008890090975910425
8893,0.050866734236478806,0.03204537555575371
8894,-0.02280876412987709,-0.02336706779897213
8895,-0.09138725697994232,-0.0646175742149353
8896,-0.01629239320755005,-0.009933419525623322
8897,0.10364378988742828,0.4573690593242645
8898,0.018754398450255394,0.1695203185081482
8899,0.0021893351804465055,0.01623009331524372
8900,0.012137955985963345,0.013284319080412388
8901,0.023461999371647835,0.013837667182087898
8902,-0.002613915130496025,-9.521748870611191e-05
8903,-0.2895509600639343,-0.28481465578079224
8904,0.13687275350093842,0.12694908678531647
8905,0.003823314094915986,0.028446221724152565
8906,-0.004577267915010452,-0.0002646269276738167
8907,0.022395174950361252,-0.024734195321798325
8908,0.08370506763458252,0.05025547742843628
8909,0.0726863443851471,0.0375189408659935
8910,0.06812116503715515,0.2360779196023941
8911,0.006037883926182985,0.013948698528110981
8912,0.03660888969898224,0.013179727829992771
8913,0.021067511290311813,0.039217252284288406
8914,-0.005011655390262604,-0.018358319997787476
8915,0.016125325113534927,0.0065009938552975655
8916,0.01438065990805626,0.033260855823755264
8917,0.008285516873002052,0.018789561465382576
8918,0.17319488525390625,0.1632712185382843
8919,0.004690695088356733,0.029313603416085243
8920,0.1487107276916504,0.20063859224319458
8921,0.026950953528285027,0.013604288920760155
8922,-0.07373850047588348,-0.05485830456018448
8923,-0.006742528639733791,0.001860072836279869
8924,0.015556711703538895,0.013059493154287338
8925,0.0008613136596977711,0.0024362006224691868
8926,0.054829176515340805,0.031946513801813126
8927,0.06137631833553314,0.02508446015417576
8928,-0.04701346158981323,-0.03841086104512215
8929,0.03550470247864723,-0.008252441883087158
8930,0.0035104118287563324,0.0206527691334486
8931,0.014632119797170162,0.016026796773076057
8932,0.01958058960735798,0.009956257417798042
8933,0.07295400649309158,0.005917557515203953
8934,0.006541417445987463,0.004208993632346392
8935,0.004106550477445126,-0.00019142567180097103
8936,-0.0011491216719150543,-0.007011291570961475
8937,0.026844050735235214,-0.026608198881149292
8938,-0.006072938442230225,0.01280725933611393
8939,-0.11110365390777588,-0.09295391291379929
8940,-0.022378847002983093,-0.005121663212776184
8941,0.012339886277914047,0.011699791997671127
8942,0.1500633955001831,0.07615984231233597
8943,0.07004886120557785,0.27765464782714844
8944,0.01821194402873516,0.16897785663604736
8945,0.006671704817563295,0.008616962470114231
8946,0.06564448773860931,0.1175723522901535
8947,0.06268002092838287,0.1484561562538147
8948,0.025469746440649033,0.024911442771553993
8949,0.08967041969299316,-0.02049335092306137
8950,-0.03485541790723801,-0.015975221991539
8951,0.03183629736304283,0.10764569044113159
8952,-0.09902367740869522,-0.0993800163269043
8953,0.0038866959512233734,0.021029053255915642
8954,0.1584187150001526,0.048254936933517456
8955,-0.012715041637420654,0.024553144350647926
8956,-0.04950723797082901,-0.04986358433961868
8957,0.0018526618368923664,0.009763476438820362
8958,0.022507261484861374,-0.013784598559141159
8959,0.008214364759624004,0.002352194394916296
8960,-0.10478357970714569,-0.17868712544441223
8961,0.07405739277601242,0.3004610240459442
8962,0.21852317452430725,0.37205055356025696
8963,0.0664050430059433,0.23436178267002106
8964,0.00038875010795891285,0.027158431708812714
8965,-0.024923890829086304,0.0018457919359207153
8966,-0.05302828177809715,-0.05686932057142258
8967,-0.16314217448234558,-0.16381026804447174
8968,-0.006633965764194727,-0.008966390043497086
8969,-0.018127957358956337,-0.023239998146891594
8970,0.006186884827911854,0.0018889085622504354
8971,-0.53973388671875,-0.5853687524795532
8972,-0.007389873266220093,-0.020736537873744965
8973,-0.008283589966595173,0.009461859241127968
8974,0.14500471949577332,0.07110117375850677
8975,0.005570186302065849,0.007515443954616785
8976,0.014809254556894302,0.31704580783843994
8977,0.012433490715920925,0.013026711530983448
8978,0.1423405110836029,0.1000666618347168
8979,0.027378330007195473,0.00798889622092247
8980,-0.018981359899044037,-0.021478578448295593
8981,-0.006147477775812149,0.01091219112277031
8982,0.15064825117588043,0.0404844805598259
8983,0.04100809991359711,0.16305600106716156
8984,0.04475272446870804,0.050145529210567474
8985,0.06072632595896721,0.013596956618130207
8986,-0.11947519332170486,-0.10543444007635117
8987,-0.02900310605764389,-0.02956140972673893
8988,0.067865751683712,0.23582249879837036
8989,0.03544173389673233,0.33767831325531006
8990,-0.02684023045003414,0.010427955538034439
8991,-0.16862253844738007,-0.15047279000282288
8992,0.03217080608010292,-0.004121053963899612
8993,0.024890096858143806,0.024331793189048767
8994,-0.31949353218078613,-0.3529431223869324
8995,-0.057716719806194305,-0.040574364364147186
8996,-0.10590061545372009,-0.10645891726016998
8997,0.008505471050739288,0.0026433009188622236
8998,0.010864213109016418,0.08667360246181488
8999,0.0023009413853287697,0.0038758283481001854
9000,-0.1678960770368576,-0.13668562471866608
9001,0.1514887809753418,0.14156511425971985
9002,0.06102367490530014,0.055051520466804504
9003,0.10120900720357895,0.21739697456359863
9004,-0.03856557980179787,-0.008680097758769989
9005,0.020139848813414574,0.002869254909455776
9006,0.00911808293312788,0.010264446027576923
9007,0.030905254185199738,0.0386258140206337
9008,-0.021168379113078117,-0.003018636256456375
9009,-0.08129537850618362,-0.13474762439727783
9010,0.07060892879962921,0.2782147228717804
9011,0.14507941901683807,0.10280556231737137
9012,0.15563878417015076,0.215032696723938
9013,0.020076720044016838,0.010452387854456902
9014,-0.00851430557668209,0.005526453256607056
9015,-0.028978098183870316,-0.02037549763917923
9016,0.003799369093030691,0.0017702658660709858
9017,0.09496869146823883,0.01977020688354969
9018,0.10826148092746735,0.16765539348125458
9019,0.034663356840610504,0.07935124635696411
9020,-0.05742139369249344,-0.05777774006128311
9021,0.058025483042001724,-0.009010967798531055
9022,0.003353601321578026,0.004499964416027069
9023,0.20080940425395966,0.09064562618732452
9024,-0.001511699752882123,0.02969875931739807
9025,0.007719055749475956,0.0034210793673992157
9026,-0.04178515449166298,-0.04039047658443451
9027,-0.04273506626486778,-0.04942302405834198
9028,0.04909518361091614,0.0034602852538228035
9029,0.0035183317959308624,0.00987730547785759
9030,0.025451989844441414,0.024893686175346375
9031,0.0844748392701149,0.2920806407928467
9032,0.07749617844820023,0.04232877865433693
9033,0.023280102759599686,0.003890668973326683
9034,0.005585348233580589,0.013496163301169872
9035,-0.12660552561283112,-0.12521085143089294
9036,0.010641535744071007,0.02114558033645153
9037,0.17141781747341156,0.09751426428556442
9038,-0.050994426012039185,-0.01978396624326706
9039,-0.056945398449897766,-0.18246838450431824
9040,0.029974767938256264,0.010203860700130463
9041,0.04015437513589859,0.0574115589261055
9042,0.0017300192266702652,0.004248716868460178
9043,0.01707584224641323,0.010387884452939034
9044,0.04336828365921974,0.06062546744942665
9045,0.05595967173576355,0.06736712902784348
9046,0.04326162859797478,0.060518812388181686
9047,-0.3524116277694702,-0.32778874039649963
9048,0.06424207985401154,0.4179673492908478
9049,0.003723661880940199,0.03493411839008331
9050,0.077354796230793,0.2849605977535248
9051,0.050942111760377884,0.08082759380340576
9052,-0.03448799252510071,-0.025885391980409622
9053,-0.22809378802776337,-0.2319348305463791
9054,-0.012464651837944984,-0.01832682266831398
9055,0.02568199671804905,0.020569955930113792
9056,0.0010895170271396637,-0.0012429067865014076
9057,0.007594898343086243,0.0017327280947938561
9058,0.025728503242135048,0.021887462586164474
9059,-0.10977529734373093,-0.11488733440637589
9060,0.03362194076180458,0.01385103352367878
9061,-0.005357410758733749,0.1166904866695404
9062,0.08551570773124695,0.05206611752510071
9063,-0.06826366484165192,-0.05966106429696083
9064,0.15469640493392944,0.14468112587928772
9065,0.007126804441213608,0.02527654729783535
9066,0.04800430312752724,0.014554709196090698
9067,-0.06460528075695038,-0.08803443610668182
9068,0.039105094969272614,-0.008024277165532112
9069,-0.10312925279140472,-0.1034855917096138
9070,0.34806114435195923,0.23715358972549438
9071,-0.0825241282582283,-0.0746133103966713
9072,0.06364007294178009,0.08567675948143005
9073,-0.007647445425391197,-0.013509615324437618
9074,-0.025447113439440727,-0.027779538184404373
9075,-0.037838056683540344,-0.027701055631041527
9076,0.026779789477586746,0.007390357553958893
9077,-0.06683893501758575,-0.040069252252578735
9078,-0.01849023997783661,-0.016915353015065193
9079,0.028342003002762794,0.023229962214827538
9080,0.020997751504182816,0.017156708985567093
9081,-0.040555305778980255,-0.036242663860321045
9082,-0.009707687422633171,0.02756049856543541
9083,2.4519448280334473,1.010718822479248
9084,0.03489607572555542,0.028208116069436073
9085,-0.022969994693994522,-0.02546721324324608
9086,0.021886415779590607,0.018045375123620033
9087,0.07114212960004807,0.027384983375668526
9088,0.03142043203115463,0.008537771180272102
9089,-0.07765235006809235,-0.07968145608901978
9090,0.059799131006002426,0.08183581382036209
9091,0.073783278465271,0.13611891865730286
9092,0.07547978311777115,0.039187923073768616
9093,-0.09333968907594681,-0.09194501489400864
9094,0.0408618226647377,0.04625462740659714
9095,-0.25851762294769287,-0.2571229338645935
9096,0.009406916797161102,0.018009519204497337
9097,0.003523750463500619,0.020666107535362244
9098,0.02717050164937973,0.10382930189371109
9099,-0.0821184366941452,-0.08183343708515167
9100,0.024349242448806763,0.017385169863700867
9101,0.01937541365623474,0.041412100195884705
9102,0.0433003231883049,0.34553688764572144
9103,-0.015871308743953705,-0.022559266537427902
9104,0.02059302106499672,0.013628949411213398
9105,0.038623467087745667,0.04789219796657562
9106,0.0032506203278899193,0.013387623243033886
9107,-0.03677545487880707,-0.0352005697786808
9108,0.03707381337881088,-0.005200043320655823
9109,0.06318125128746033,0.04376126080751419
9110,0.004828954581171274,0.02945186384022236
9111,-0.007946891710162163,0.01020285114645958
9112,-0.12034614384174347,-0.1262083202600479
9113,0.18361324071884155,0.11438561230897903
9114,0.07846805453300476,0.04501846432685852
9115,0.01323692500591278,0.04312240704894066
9116,-0.002167152240872383,0.0351010337471962
9117,0.09691216051578522,0.2131001353263855
9118,-0.0014447770081460476,0.012595981359481812
9119,-0.005725417286157608,-0.006283720955252647
9120,0.003004893660545349,0.003598114475607872
9121,0.07925868779420853,0.04409129172563553
9122,-0.04552916809916496,-0.043583910912275314
9123,-0.01662280037999153,-0.020920777693390846
9124,-0.13383927941322327,-0.13617169857025146
9125,0.14455346763134003,0.20394738018512726
9126,-0.01925581693649292,0.05655357614159584
9127,-0.0017403578385710716,0.035527829080820084
9128,-0.0190313458442688,-0.010428745299577713
9129,0.022964172065258026,0.09877356141805649
9130,-0.0761103481054306,-0.07137405127286911
9131,0.0003549072425812483,0.001929794205352664
9132,0.003817065618932247,0.013954068534076214
9133,0.006565692834556103,0.015168294310569763
9134,0.06400282680988312,0.11593069136142731
9135,0.007522830739617348,0.008669193834066391
9136,0.10738290846347809,0.31903567910194397
9137,0.007907801307737827,0.025653250515460968
9138,0.3435300886631012,0.23262253403663635
9139,0.004970031790435314,-0.0008921383414417505
9140,0.01715744100511074,0.027294443920254707
9141,0.04404698312282562,0.06608366966247559
9142,-0.010698153637349606,-0.00638551265001297
9143,-0.0028991401195526123,-0.04853403940796852
9144,0.05516289919614792,0.02171330526471138
9145,0.06681619584560394,0.04799483343958855
9146,-0.06742487847805023,-0.06683165580034256
9147,0.07524633407592773,0.00820988416671753
9148,0.009359117597341537,0.017961720004677773
9149,-0.023464025929570198,-0.02382037229835987
9150,0.007983950898051262,0.025729401037096977
9151,0.006052930373698473,0.0037205065600574017
9152,0.018806736916303635,0.018248431384563446
9153,-0.009363306686282158,-0.007968630641698837
9154,-0.1064291000366211,-0.0923883467912674
9155,-0.07846759259700775,-0.0765223354101181
9156,0.0339251272380352,0.07861301302909851
9157,0.0858132541179657,0.20200122892856598
9158,0.1017565131187439,0.21794448792934418
9159,0.0024931763764470816,0.0018581030890345573
9160,0.019572053104639053,0.017074834555387497
9161,0.06658472120761871,-0.00045173149555921555
9162,-0.03289284557104111,-0.014743100851774216
9163,-0.019730256870388985,-0.009593253955245018
9164,0.019422098994255066,-0.00034880824387073517
9165,0.024447862058877945,0.3266844153404236
9166,-0.15072748064994812,3.8430094718933105e-05
9167,-1.3573129177093506,-1.3559181690216064
9168,-0.014086868613958359,0.1366790533065796
9169,-0.03819995000958443,-0.0009317658841609955
9170,-0.17887932062149048,-0.19826875627040863
9171,0.016166016459465027,0.013668796978890896
9172,0.10604465007781982,0.157972514629364
9173,-0.30766749382019043,-0.2906078100204468
9174,0.02060963772237301,0.013645565137267113
9175,0.014099299907684326,0.004175633192062378
9176,0.033708252012729645,0.07839613407850266
9177,0.09105025976896286,0.01585177332162857
9178,-0.013850590214133263,-0.005939776077866554
9179,-0.10758013278245926,-0.1060052439570427
9180,0.026140641421079636,0.008870048448443413
9181,0.0073613133281469345,0.0014991433126851916
9182,0.10147985816001892,0.2176678329706192
9183,-0.09590906649827957,-0.1322009265422821
9184,0.03694823384284973,0.07066506892442703
9185,0.05622429400682449,0.07826098054647446
9186,-0.03275475278496742,-0.03216153383255005
9187,0.021728143095970154,0.039877887815237045
9188,0.023726804181933403,0.023168500512838364
9189,0.02481336146593094,0.019701320677995682
9190,0.0043427469208836555,0.028965655714273453
9191,0.06158428266644478,0.04216429591178894
9192,-0.0026991753838956356,0.03456901013851166
9193,0.006825468502938747,0.008770725689828396
9194,0.057483971118927,0.02119210921227932
9195,0.07631421834230423,0.04114681854844093
9196,-0.015345785766839981,-0.03261638060212135
9197,0.0036044560838490725,0.040872640907764435
9198,0.0012171762064099312,-0.0011152476072311401
9199,0.00266833184286952,0.02729124017059803
9200,-0.09300713241100311,-0.10635379701852798
9201,-0.030593382194638252,-0.030308382585644722
9202,0.07163024693727493,0.1878182291984558
9203,0.040528036653995514,0.06256472319364548
9204,0.13487792015075684,0.18680578470230103
9205,0.0395720973610878,0.05682928115129471
9206,0.019704006612300873,0.017206788063049316
9207,0.0015793591737747192,0.02834904193878174
9208,0.09795612096786499,0.21414409577846527
9209,0.033684879541397095,0.042953602969646454
9210,-0.025065917521715164,-0.01646331697702408
9211,0.027321234345436096,0.017305955290794373
9212,0.04713354632258415,0.3493701219558716
9213,0.05670516937971115,0.0032529213931411505
9214,0.2107262760400772,0.10056250542402267
9215,0.012126198038458824,0.04584302753210068
9216,0.00936531275510788,0.00880700908601284
9217,-0.02775895781815052,-0.028394030407071114
9218,0.004034596960991621,-0.0002633791882544756
9219,0.08889128267765045,0.20507925748825073
9220,-0.07685079425573349,-0.07749088853597641
9221,-0.038812097162008286,-0.034075796604156494
9222,0.01754501834511757,0.01698671653866768
9223,-0.04003283381462097,-0.03808757662773132
9224,0.04596893489360809,0.05136173963546753
9225,0.005714453756809235,0.03559993579983711
9226,-0.07816308736801147,-0.10104575008153915
9227,-0.02085130661725998,-0.026713477447628975
9228,-0.13262495398521423,-0.13010625541210175
9229,0.01261806022375822,0.015136757865548134
9230,-0.03748682513833046,-0.019741374999284744
9231,0.013281128369271755,0.013874349184334278
9232,-0.0029247067868709564,-0.002639707177877426
9233,0.02741861902177334,0.008029185235500336
9234,0.053537383675575256,0.007902484387159348
9235,-0.056060440838336945,-0.051747798919677734
9236,-0.00962640531361103,-0.0076811471953988075
9237,0.02285037562251091,0.023443596437573433
9238,0.022114304825663567,0.06499023735523224
9239,0.0036483306903392076,0.020790686830878258
9240,0.18753138184547424,0.11830376833677292
9241,0.02038782462477684,0.0006169173866510391
9242,-0.017900580540299416,-0.01825692690908909
9243,0.14830034971237183,0.12949247658252716
9244,0.10739316046237946,0.4611184298992157
9245,-0.0020323744975030422,0.0058784401044249535
9246,-0.0006995126605033875,0.1424376666545868
9247,-0.00018889829516410828,0.009948104619979858
9248,0.061486903578042984,0.014357533305883408
9249,0.019519736990332603,0.01567869633436203
9250,-0.36461108922958374,-0.2879523038864136
9251,-0.006663480773568153,-0.006378481164574623
9252,-0.05254298448562622,0.15506280958652496
9253,-0.011936272494494915,-0.0033336710184812546
9254,0.0329468697309494,0.10960566997528076
9255,-0.14464592933654785,-0.16191652417182922
9256,-0.06665024161338806,-0.057381510734558105
9257,0.016096636652946472,-0.05910184979438782
9258,0.03740357980132103,0.013974417932331562
9259,-0.018728241324424744,-0.017153354361653328
9260,0.004347275011241436,0.006292532663792372
9261,0.019844472408294678,0.03872466832399368
9262,0.013450220227241516,0.0038258880376815796
9263,0.04896000772714615,0.013792607933282852
9264,-0.004066798835992813,0.0052019283175468445
9265,-0.1405331790447235,-0.1757005900144577
9266,-0.002481261268258095,-0.015644628554582596
9267,-0.05808458477258682,-0.07747401297092438
9268,0.08718383312225342,0.17295998334884644
9269,0.09406810253858566,0.018869617953896523
9270,0.018415605649352074,0.011451533064246178
9271,0.026513857766985893,0.02267281711101532
9272,0.19687959551811218,0.13828004896640778
9273,0.030221279710531235,0.010801292955875397
9274,-0.15474729239940643,-0.15043465793132782
9275,0.0694374293088913,0.18562540411949158
9276,0.08986428380012512,0.17564041912555695
9277,-0.1585986316204071,-0.19489049911499023
9278,-0.010749805718660355,-0.0341789647936821
9279,0.017036812379956245,0.027173815295100212
9280,0.030793694779276848,0.10745249688625336
9281,-0.2679000198841095,-0.2667536437511444
9282,0.006975200027227402,0.008369876071810722
9283,-0.009305311366915703,0.0008316915482282639
9284,-0.006726112216711044,-0.020072776824235916
9285,0.006801723502576351,0.00446929968893528
9286,0.06577715277671814,0.06572166085243225
9287,0.14214196801185608,0.14986252784729004
9288,-0.007208662107586861,0.003295382484793663
9289,-0.02498617023229599,-0.028827210888266563
9290,0.018890870735049248,0.01948409155011177
9291,-0.004500877112150192,-0.011464949697256088
9292,-0.06213463097810745,-0.04499227553606033
9293,-0.24495844542980194,-0.22607824206352234
9294,-0.11403299868106842,0.1882035732269287
9295,0.1554497331380844,0.21484364569187164
9296,0.034875690937042236,-0.04032279551029205
9297,-0.04150570556521416,-0.02746494673192501
9298,0.007937999442219734,-0.005408664233982563
9299,-0.19298702478408813,-0.17524157464504242
9300,0.014342501759529114,0.008370347321033478
9301,0.10096427798271179,0.08215640485286713
9302,0.022727249190211296,0.039984434843063354
9303,0.04392904415726662,0.06596572697162628
9304,0.09780311584472656,0.21399109065532684
9305,0.001699499087408185,0.006012139841914177
9306,-0.33866235613822937,-0.3620915114879608
9307,-0.0399862676858902,-0.05937569960951805
9308,0.02454497665166855,0.035952430218458176
9309,0.19461874663829803,0.13601920008659363
9310,-0.05400945991277695,-0.09030131995677948
9311,0.14628976583480835,0.13627448678016663
9312,0.024818819016218185,0.005398832261562347
9313,-0.011877454817295074,0.032810430973768234
9314,0.04256774112582207,0.02374638244509697
9315,0.0016570083098486066,0.00596964918076992
9316,-0.004765786230564117,-0.050400685518980026
9317,-0.010579552501440048,0.01619013026356697
9318,0.14987893402576447,0.13986365497112274
9319,0.014262663200497627,0.024399666115641594
9320,0.03411286324262619,0.027424905449151993
9321,0.018124397844076157,0.014283358119428158
9322,0.035528089851140976,0.02884013205766678
9323,0.05667649954557419,0.009547129273414612
9324,-0.029128242284059525,-0.021217428147792816
9325,-0.22875693440437317,-0.21161457896232605
9326,0.023103145882487297,0.06597907841205597
9327,-0.29321712255477905,-0.2926238775253296
9328,-0.06368012726306915,-0.05595956742763519
9329,0.004648266360163689,0.0003502899780869484
9330,0.000928858295083046,0.0003705546259880066
9331,0.019923627376556396,0.02106999047100544
9332,0.1646762639284134,0.09077270328998566
9333,-0.046089913696050644,-0.04644626006484032
9334,-0.012558629736304283,-0.014891054481267929
9335,0.05670598894357681,0.009576618671417236
9336,0.06461986154317856,0.020862717181444168
9337,0.02303675189614296,0.017924711108207703
9338,0.17774911224842072,0.3312765061855316
9339,0.008143007755279541,0.0014550499618053436
9340,0.01832352764904499,0.023059828206896782
9341,-0.015362869948148727,0.027513060718774796
9342,0.04154803231358528,0.3437846004962921
9343,0.011504337191581726,-0.03413056209683418
9344,0.18914493918418884,0.13054539263248444
9345,0.00789570901542902,0.01839975267648697
9346,0.059160228818655014,0.08119691163301468
9347,-0.011833522468805313,-0.005474548786878586
9348,0.07616662234067917,0.1619427651166916
9349,0.009510749951004982,0.010657113045454025
9350,0.15118734538555145,0.02566436119377613
9351,-0.03638191893696785,-0.03609691560268402
9352,-0.0026176152750849724,0.014524741098284721
9353,-0.19393540918827057,-0.192360520362854
9354,0.010118670761585236,-0.033638473600149155
9355,0.0611235648393631,0.2687293589115143
9356,-0.009454945102334023,0.021755512803792953
9357,0.006629990413784981,0.00857524760067463
9358,0.03815647214651108,0.001864612102508545
9359,0.13193665444850922,0.08966279029846191
9360,-0.0058511472307145596,0.002059667371213436
9361,0.022346824407577515,0.021788520738482475
9362,0.021098315715789795,0.0022904425859451294
9363,-0.04820413887500763,-0.037700094282627106
9364,-0.0782342478632927,-0.07794924825429916
9365,0.08331780880689621,0.309721440076828
9366,0.0014322251081466675,-0.011731143109500408
9367,0.013561546802520752,0.018954351544380188
9368,-0.004408609122037888,-0.0038153883069753647
9369,-0.00525446655228734,0.0026563480496406555
9370,0.0061775315552949905,0.0038451077416539192
9371,0.0044391583651304245,0.005032379180192947
9372,-0.008327940478920937,-0.007734719663858414
9373,0.013537652790546417,0.014932328835129738
9374,-0.006930088624358177,-0.005783725529909134
9375,0.18997079133987427,0.07980701327323914
9376,-0.02366296760737896,-0.025995392352342606
9377,0.017492171376943588,0.03637237101793289
9378,0.04827406629920006,0.07815954834222794
9379,0.01784207858145237,0.06252996623516083
9380,-0.018571700900793076,-0.004530942067503929
9381,-0.10033248364925385,-0.10096755623817444
9382,0.04088784381747246,0.07460467517375946
9383,0.01995186321437359,0.021098226308822632
9384,-0.02641298435628414,-0.02844208851456642
9385,0.06124915927648544,0.0832858458161354
9386,0.0063284821808338165,0.016465485095977783
9387,0.1473681479692459,0.20676206052303314
9388,0.06165806204080582,0.017900917679071426
9389,-0.0059734974056482315,0.01217624545097351
9390,-0.006704408675432205,-0.023975003510713577
9391,0.06474025547504425,0.07246081531047821
9392,-0.029952768236398697,-0.012207318097352982
9393,-0.037805210798978806,-0.00659475103020668
9394,-0.00912753026932478,-0.00884253066033125
9395,-0.16225996613502502,-0.13763704895973206
9396,0.07739312946796417,0.30379676818847656
9397,0.03204162046313286,0.02535366266965866
9398,-0.02343292161822319,0.019443009048700333
9399,0.057598404586315155,0.011963507160544395
9400,-0.031773559749126434,-0.014713890850543976
9401,0.005905440077185631,-0.011365153826773167
9402,-0.006286114454269409,-0.041453514248132706
9403,0.04863548278808594,0.054028287529945374
9404,0.10173067450523376,0.1875068098306656
9405,-0.004862495232373476,0.03240568935871124
9406,-0.31330031156539917,-0.29604315757751465
9407,0.002029813826084137,0.019089482724666595
9408,-0.07660766690969467,-0.0519847609102726
9409,-0.11562170088291168,-0.1150284856557846
9410,-0.10491199791431427,-0.10547029972076416
9411,-0.07065581530332565,-0.06908092647790909
9412,0.048609524965286255,0.05400232970714569
9413,-0.02409880794584751,0.007111649960279465
9414,0.00030937790870666504,0.010813422501087189
9415,-0.18502286076545715,-0.2213147133588791
9416,0.014177264645695686,0.013537170365452766
9417,-0.07550942897796631,-0.053472742438316345
9418,0.039241183549165726,0.07295801490545273
9419,0.02089729905128479,0.03904704377055168
9420,0.09284472465515137,0.20903269946575165
9421,-0.03084290400147438,-0.013700546696782112
9422,0.012191755697131157,0.01471045333892107
9423,-0.04115353524684906,-0.02389635145664215
9424,0.005406826268881559,0.003074402455240488
9425,0.012425681576132774,0.014944379217922688
9426,0.001306433929130435,0.01534719206392765
9427,-0.09585458040237427,-0.10096661746501923
9428,0.04918500408530235,0.13496114313602448
9429,0.007665015757083893,0.018169060349464417
9430,0.00279749627225101,0.002441151300445199
9431,0.04957271367311478,0.05496551841497421
9432,-0.02165626734495163,-0.016919966787099838
9433,-0.038096651434898376,-0.03845299780368805
9434,0.016012029722332954,0.026516074314713478
9435,-0.0021435320377349854,-0.015306900255382061
9436,-0.021294130012392998,0.005475552752614021
9437,0.29813313484191895,1.4810214042663574
9438,0.001672835904173553,0.0032477229833602905
9439,-0.05965389683842659,-0.0549175962805748
9440,0.04891878738999367,0.026036124676465988
9441,0.015949968248605728,0.013452749699354172
9442,-0.03965014964342117,-0.03807526454329491
9443,0.028883427381515503,0.01553676463663578
9444,-0.000577898696064949,0.009559104219079018
9445,-0.0791495144367218,-0.07950585335493088
9446,-0.058962129056453705,-0.05644343048334122
9447,0.06036372110247612,0.014728822745382786
9448,0.016915911808609962,0.035065654665231705
9449,0.0222718957811594,0.06695978343486786
9450,-0.015338648110628128,-0.013943972066044807
9451,0.02070540562272072,-0.03274684399366379
9452,0.012077230960130692,0.02134595811367035
9453,-0.0011392459273338318,-0.04489639028906822
9454,0.026571553200483322,0.02273051254451275
9455,0.0034868568181991577,0.02810976468026638
9456,0.15508104860782623,0.21447496116161346
9457,0.009273435920476913,-0.007997157983481884
9458,0.05071549490094185,0.26236826181411743
9459,-0.03643358498811722,-0.03707367926836014
9460,0.04832761734724045,0.06558480113744736
9461,0.015877988189458847,0.09168738126754761
9462,0.02333373948931694,0.01370940636843443
9463,-0.03282994404435158,-0.035327162593603134
9464,-0.02903803065419197,-0.021127216517925262
9465,0.03601660951972008,0.02932865172624588
9466,0.09229422360658646,0.07347286492586136
9467,-0.0017003142274916172,-0.0001254272647202015
9468,0.1501658856868744,0.20955979824066162
9469,0.022985482588410378,0.02772178314626217
9470,0.017284192144870758,0.010320120491087437
9471,0.008011652156710625,0.026161395013332367
9472,0.0021406766027212143,0.0015056031988933682
9473,0.14916858077049255,0.20109644532203674
9474,0.08513382077217102,0.05168423056602478
9475,0.06704913079738617,0.030757268890738487
9476,0.15017282962799072,0.2021006941795349
9477,-0.34362390637397766,-0.3254741430282593
9478,-0.06392526626586914,-0.03403978794813156
9479,0.13625195622444153,0.09397809207439423
9480,0.09971775114536285,0.21590572595596313
9481,-0.03431667760014534,-0.05158727243542671
9482,-0.06405988335609436,-0.05001913011074066
9483,0.009374776855111122,0.028254974633455276
9484,0.06192980334162712,0.22988654673099518
9485,0.0061421506106853485,0.003809727029874921
9486,-0.06481774151325226,-0.08208832889795303
9487,0.02502731792628765,0.021186277270317078
9488,0.006758334115147591,0.004425910301506519
9489,-0.12750643491744995,-0.005458533763885498
9490,-0.11823694407939911,-0.04157814383506775
9491,0.026092790067195892,0.025533527135849
9492,0.05895359814167023,0.05889810621738434
9493,0.00235927477478981,0.021239472553133965
9494,0.21380773186683655,0.36733514070510864
9495,-0.055721696466207504,-0.02451123669743538
9496,0.008450937457382679,0.025510605424642563
9497,0.04565268009901047,-0.007799570448696613
9498,0.1777360588312149,0.3312634527683258
9499,0.014617538079619408,0.01521075889468193
9500,0.004963090177625418,0.019003847613930702
9501,-0.009032100439071655,-0.0011212853714823723
9502,-0.12970039248466492,-0.1029307097196579
9503,0.01006295345723629,0.012581651099026203
9504,-0.07732503116130829,-0.06328427791595459
9505,-0.0030119335278868675,-0.008874103426933289
9506,-0.09680105000734329,-0.13309291005134583
9507,-0.024384142830967903,-0.025024237111210823
9508,0.06120004504919052,0.08323673158884048
9509,0.0398709774017334,0.16191887855529785
9510,-0.19199205935001373,-0.19583310186862946
9511,0.0003488317597657442,0.03761701658368111
9512,-0.009272977709770203,0.007869378663599491
9513,-0.38418853282928467,-0.3938128650188446
9514,-0.0655328556895256,-0.0724969282746315
9515,-0.05321358144283295,-0.06017765402793884
9516,0.07656597346067429,0.21970315277576447
9517,0.02587081491947174,-0.01788632944226265
9518,-0.0015337225049734116,0.025235960260033607
9519,0.026848765090107918,0.007459332700818777
9520,-0.02251400239765644,-0.029478074982762337
9521,-0.31190764904022217,-0.1898597627878189
9522,0.02166997455060482,0.03981971740722656
9523,0.12932847440242767,0.18125633895397186
9524,-0.0060305483639240265,-0.012994620949029922
9525,0.17349594831466675,0.1635722815990448
9526,0.001511925831437111,-0.0009852927178144455
9527,0.003240384394302964,0.007553025148808956
9528,0.19654658436775208,0.13794703781604767
9529,0.0035018459893763065,0.0407700315117836
9530,0.002864391542971134,0.016905149444937706
9531,0.08203539252281189,0.04574353247880936
9532,0.07302675396203995,0.2846795320510864
9533,-0.1234687864780426,-0.14323969185352325
9534,0.04391525685787201,0.05318398401141167
9535,-0.0023830048739910126,-0.025812165811657906
9536,0.15589800477027893,0.03037501871585846
9537,0.0842842310667038,0.3106878697872162
9538,0.04964914545416832,0.06690633296966553
9539,0.16500096023082733,0.15507729351520538
9540,0.018170161172747612,0.018763381987810135
9541,0.296599417924881,1.479487657546997
9542,-0.26009875535964966,-0.26073384284973145
9543,0.07669458538293839,0.04040272533893585
9544,0.02083638310432434,0.010912716388702393
9545,0.06362088024616241,0.08565756678581238
9546,-0.07206661999225616,-0.042181141674518585
9547,-0.03051636554300785,-0.03023136593401432
9548,0.03445522487163544,-0.03258122503757477
9549,-0.18586058914661407,-0.1844659149646759
9550,0.04914020374417305,0.003505304455757141
9551,0.014935456216335297,0.031995125114917755
9552,0.03505338728427887,0.028365427628159523
9553,0.0792616680264473,0.0440942719578743
9554,0.030777670443058014,0.10658706724643707
9555,-0.03434685617685318,-0.03637596219778061
9556,-0.6991087794303894,-0.680228590965271
9557,0.09545136243104935,0.18122750520706177
9558,0.006366699934005737,-0.03590715676546097
9559,-0.008287331089377403,-0.006342073902487755
9560,-0.035544369369745255,-0.021503610536456108
9561,-0.007973687723279,-0.007688688114285469
9562,0.003296792507171631,0.12534469366073608
9563,0.003312930464744568,0.005258188117295504
9564,0.050965383648872375,0.028082720935344696
9565,0.004771091043949127,0.02365128882229328
9566,-0.20397713780403137,-0.2060062289237976
9567,0.08640555292367935,0.29401135444641113
9568,-0.0035990476608276367,0.005003553815186024
9569,2.096826210618019e-05,0.007931782864034176
9570,0.19251810014247894,0.13391855359077454
9571,0.03460797294974327,0.06832480430603027
9572,0.013749366626143456,0.0005859984084963799
9573,0.06848651170730591,-0.006711971014738083
9574,-0.02061634138226509,-0.024914316833019257
9575,0.07468370348215103,0.030926557257771492
9576,-0.017227493226528168,-0.00931667909026146
9577,0.0065337903797626495,0.004201366566121578
9578,0.047251783311367035,0.027831794694066048
9579,0.022548940032720566,0.021990636363625526
9580,-0.03828911483287811,-0.0339764729142189
9581,-0.011949576437473297,-0.004038762301206589
9582,-0.056752488017082214,-0.05423378944396973
9583,0.025886453688144684,0.02204541303217411
9584,0.02487306296825409,0.02431475929915905
9585,0.004829855635762215,0.01887061446905136
9586,-0.0370902344584465,-0.035515349358320236
9587,0.026152679696679115,0.02104063890874386
9588,0.015322808176279068,0.021681781858205795
9589,0.007202288135886192,0.001340117771178484
9590,-0.01974898763000965,0.011461470276117325
9591,-0.036193910986185074,-0.03675317391753197
9592,-0.017123736441135406,0.19048205018043518
9593,-0.028040936216711998,-0.030373360961675644
9594,0.050391558557748795,0.00475666020065546
9595,-0.09305168688297272,-0.09369178116321564
9596,0.00896967202425003,0.019473716616630554
9597,0.003539925441145897,0.0012075016275048256
9598,0.024878211319446564,0.017914138734340668
9599,0.10217437148094177,0.21836234629154205
9600,0.050157580524683,0.0674147680401802
9601,-0.013976702466607094,0.023291483521461487
9602,-0.0031794230453670025,0.03408876061439514
9603,-0.009610738605260849,-0.009967083111405373
9604,0.004899450112134218,0.018940208479762077
9605,0.06654389947652817,0.06648840755224228
9606,0.0335657075047493,0.20152245461940765
9607,0.06908319890499115,0.06902770698070526
9608,0.02480025589466095,0.02474476397037506
9609,0.07563476264476776,0.03934290260076523
9610,0.12012282013893127,0.06152327358722687
9611,0.003910494968295097,-0.0094361687079072
9612,0.0007897764444351196,-0.005182377994060516
9613,0.05217423662543297,0.061442963778972626
9614,-0.36254289746284485,-0.3676549196243286
9615,-0.011612288653850555,-0.003701474517583847
9616,0.1645277887582779,0.09530016779899597
9617,0.031754329800605774,0.10756372660398483
9618,0.039732713252305984,0.016303550451993942
9619,0.07061339914798737,0.037163808941841125
9620,0.008593100123107433,0.009987776167690754
9621,0.015193630009889603,0.01135258935391903
9622,-0.018722333014011383,-0.013986032456159592
9623,-0.0571126751601696,0.24512389302253723
9624,0.016318945214152336,0.0066946130245924
9625,-0.07941237837076187,-0.07689367979764938
9626,0.056343331933021545,-0.017560221254825592
9627,-0.35241958498954773,-0.3529779016971588
9628,-0.046561338007450104,-0.09369070827960968
9629,-0.06886547803878784,-0.05745802819728851
9630,-0.02025160752236843,-0.02091970294713974
9631,-0.3781580626964569,-0.384846031665802
9632,-0.015252776443958282,-0.01330751832574606
9633,-0.25004124641418457,-0.32523971796035767
9634,-0.2939014434814453,-0.31332144141197205
9635,-0.030188314616680145,-0.029595093801617622
9636,0.17231187224388123,0.09840831905603409
9637,0.04724867641925812,0.058656126260757446
9638,0.006173636764287949,0.014084451831877232
9639,0.050302378833293915,0.015134980902075768
9640,0.002735522575676441,0.040003709495067596
9641,0.008040312677621841,0.006011209450662136
9642,-0.07732599973678589,-0.07965842634439468
9643,-0.03932416811585426,0.08272372931241989
9644,0.016017885878682137,0.033077556639909744
9645,0.005301992408931255,0.013212807476520538
9646,0.21117357909679413,0.101009801030159
9647,-0.028197092935442924,-0.030226197093725204
9648,0.012168977409601212,0.011609714478254318
9649,-0.02747814916074276,-0.028113221749663353
9650,-0.015179315581917763,-0.013604428619146347
9651,-0.013708936050534248,0.00343342125415802
9652,0.06908391416072845,0.06902842223644257
9653,-0.010527574457228184,-0.010883918963372707
9654,0.07587124407291412,0.04070384055376053
9655,0.09584888815879822,0.44957417249679565
9656,0.08647332340478897,0.05302373319864273
9657,-0.004078024998307228,-0.004713098518550396
9658,0.10534555464982986,0.31699833273887634
9659,0.005299341399222612,0.002966917585581541
9660,-0.05454091355204582,-0.05394769459962845
9661,0.051099807024002075,0.06036853790283203
9662,0.016851775348186493,0.016293473541736603
9663,0.10224881023168564,0.18802495300769806
9664,0.00186163280159235,0.039129819720983505
9665,0.012245852500200272,0.014764550141990185
9666,0.0012121648760512471,0.0008558199042454362
9667,0.019211305305361748,0.02035766839981079
9668,0.032971806824207306,0.03241254389286041
9669,-0.015162289142608643,-0.01321703102439642
9670,-0.003691610414534807,-0.003406610805541277
9671,-0.00024809688329696655,0.04443978890776634
9672,-0.03287563472986221,-0.032590631395578384
9673,0.06091807410120964,0.054945919662714005
9674,0.06318498402833939,0.017550084739923477
9675,-0.03970140963792801,-0.0224442258477211
9676,0.07477650046348572,0.031019359827041626
9677,0.020439734682440758,0.0006688274443149567
9678,-0.0028263917192816734,-0.00030769407749176025
9679,-0.00011990556959062815,0.00016509427223354578
9680,0.0864785686135292,0.053028978407382965
9681,0.0041374508291482925,-0.0009745899587869644
9682,0.06349119544029236,0.08552788197994232
9683,0.00625612260773778,0.014166937209665775
9684,0.025297656655311584,0.251701295375824
9685,0.051284730434417725,0.0811702087521553
9686,0.0019948508124798536,0.0013597775250673294
9687,0.01703440397977829,0.022427208721637726
9688,-0.040794141590595245,-0.038275446742773056
9689,0.0054313428699970245,0.023581085726618767
9690,-0.13601092994213104,-0.11826547980308533
9691,-0.019055236130952835,-0.019613539800047874
9692,0.013622204773128033,0.023759208619594574
9693,0.06245515123009682,0.08449184149503708
9694,0.009970387443900108,0.0030063148587942123
9695,0.03517194092273712,0.33740851283073425
9696,-0.016833536326885223,-0.040262699127197266
9697,-0.002589363604784012,0.007914680987596512
9698,0.006919766776263714,0.009438464418053627
9699,0.16972509026527405,0.1598014235496521
9700,-0.041641827672719955,-0.004373643547296524
9701,0.042098622769117355,0.008649028837680817
9702,0.10433181375265121,0.11205237358808517
9703,0.012694913893938065,0.023198958486318588
9704,0.031185152009129524,0.10699454694986343
9705,0.05583358183503151,0.06724103540182114
9706,-0.028981633484363556,-0.04625222831964493
9707,0.006688248366117477,0.004355824552476406
9708,-0.007031675428152084,-0.007671769708395004
9709,0.021830156445503235,0.026566457003355026
9710,0.027487026527523994,0.0269277635961771
9711,0.1471155434846878,0.03620798885822296
9712,0.06494474411010742,-0.002091708593070507
9713,-0.10408139228820801,-0.11370572447776794
9714,0.00929258018732071,0.007263476960361004
9715,0.0749269351363182,0.2825327217578888
9716,0.10825652629137039,0.46198180317878723
9717,-0.023687440901994705,-0.02211255393922329
9718,0.00423475680872798,0.021377114579081535
9719,0.0033517275005578995,0.004498090595006943
9720,0.0390244722366333,-0.014427777379751205
9721,-0.05080069601535797,-0.0528297983109951
9722,-0.15908575057983398,-0.1543494462966919
9723,-0.022438770160079002,-0.012301767244935036
9724,-0.01391589641571045,-0.006005082279443741
9725,0.13127762079238892,0.13899818062782288
9726,-0.002712676301598549,0.03455550968647003
9727,0.04615545645356178,0.18929263949394226
9728,0.06698868423700333,0.03182128444314003
9729,-0.08673152327537537,-0.03480365872383118
9730,0.040377531200647354,0.01694837026298046
9731,0.08461407572031021,0.2962668240070343
9732,-0.02985774353146553,-0.030214089900255203
9733,-0.05215556547045708,0.023653827607631683
9734,0.04589518532156944,0.05128799006342888
9735,0.060974329710006714,0.05500217527151108
9736,0.06066984683275223,0.013540477491915226
9737,-0.07191348075866699,-0.07162848114967346
9738,-0.01656167209148407,0.0011837780475616455
9739,0.037839166820049286,-0.00929020531475544
9740,0.025447409600019455,0.10125680267810822
9741,-0.011220497079193592,-0.0026178956031799316
9742,-0.1630060225725174,-0.12573783099651337
9743,0.007457663305103779,0.15822358429431915
9744,-0.010164611041545868,-0.045332010835409164
9745,-0.04899107664823532,-0.04870607331395149
9746,-0.17055124044418335,-0.17026624083518982
9747,0.015741299837827682,-0.0076878610998392105
9748,-0.007059524301439524,0.019710157066583633
9749,0.013941902667284012,0.015088265761733055
9750,0.06486264616250992,0.04544265940785408
9751,-0.15918993949890137,-0.1630309820175171
9752,0.002435900503769517,0.002079555531963706
9753,-0.10637714713811874,-0.10480225831270218
9754,0.012518004514276981,0.008676963858306408
9755,-0.0006444421596825123,-0.0012795154470950365
9756,0.018319103866815567,0.008694772608578205
9757,0.007438094820827246,0.0031401189044117928
9758,0.011346687562763691,0.017705660313367844
9759,-0.2089475393295288,-0.2156355082988739
9760,-0.014167577028274536,-0.006447017192840576
9761,-0.10216450691223145,-0.057476624846458435
9762,0.015031583607196808,-0.007851079106330872
9763,-0.1149735227227211,-0.1501409262418747
9764,0.02347080409526825,0.02291250228881836
9765,0.02697565034031868,0.007586216554045677
9766,0.017857138067483902,0.010893064551055431
9767,-0.09815532714128494,-0.09658043831586838
9768,-0.017290182411670685,-0.01297754142433405
9769,0.02107914537191391,0.0013082381337881088
9770,-0.13882087171077728,-0.12955214083194733
9771,0.08485345542430878,0.05140386149287224
9772,-0.023226160556077957,-0.021831484511494637
9773,0.08662099391222,0.313024640083313
9774,0.017408868297934532,-0.001980564557015896
9775,0.02478407323360443,0.005394640378654003
9776,-0.014067243784666061,-0.00933094322681427
9777,0.08202512562274933,0.04857553169131279
9778,0.007479850202798843,0.02522530034184456
9779,0.040232110768556595,0.016802949830889702
9780,0.03589165210723877,0.04516037926077843
9781,0.028051815927028656,0.010781222954392433
9782,0.07770054787397385,0.13663026690483093
9783,0.047937262803316116,0.35017383098602295
9784,0.08852747827768326,0.06970611959695816
9785,0.039156001061201096,-0.004601143300533295
9786,-0.047097958624362946,-0.05672229081392288
9787,0.21867431700229645,0.37220171093940735
9788,-0.028502024710178375,-0.024189382791519165
9789,0.14677774906158447,0.13685408234596252
9790,0.009209618903696537,0.007180515676736832
9791,0.028748854994773865,0.023636814206838608
9792,0.031822312623262405,0.10848110914230347
9793,-0.23720677196979523,-0.2194613218307495
9794,0.025487661361694336,-0.04154878854751587
9795,0.03419755399227142,-0.019254693761467934
9796,0.055301740765571594,-0.011734708212316036
9797,-0.37632864713668823,-0.3766849935054779
9798,-0.02646007016301155,-0.012419311329722404
9799,0.10852891951799393,0.16792282462120056
9800,-0.09606175124645233,-0.07831630110740662
9801,0.0482449047267437,0.2746485471725464
9802,-0.04655771702528,-0.045411352068185806
9803,0.0026426638942211866,0.0022863189224153757
9804,0.04983384907245636,0.014666451141238213
9805,-0.08765566349029541,-0.08291935920715332
9806,-0.10559326410293579,-0.23111625015735626
9807,-0.03869131952524185,-0.03395501896739006
9808,-0.035047922283411026,-0.0354042686522007
9809,-0.057602204382419586,-0.03945246338844299
9810,-0.010239265859127045,-0.029659252613782883
9811,0.06316817551851273,0.017533276230096817
9812,-0.005376823246479034,-0.07241327315568924
9813,0.010586949065327644,0.011981625109910965
9814,-1.0325946807861328,-1.0346238613128662
9815,0.19243714213371277,1.3753254413604736
9816,-0.1268879771232605,-0.122151680290699
9817,0.18845978379249573,0.1192321702837944
9818,0.06313195824623108,0.016002589836716652
9819,0.1070222333073616,0.46074751019477844
9820,-0.07747398316860199,-0.06041431427001953
9821,-0.01695249229669571,-0.017587564885616302
9822,0.07519081979990005,0.031433675438165665
9823,-0.058449603617191315,-0.021181419491767883
9824,0.02422174997627735,0.011058381758630276
9825,-0.23404031991958618,-0.20032349228858948
9826,-0.04561273381114006,-0.049453772604465485
9827,0.016573652625083923,0.014076434075832367
9828,-0.0929810106754303,-0.09238778799772263
9829,0.008801190182566643,0.01740379072725773
9830,0.0630534216761589,0.06299792975187302
9831,0.07678832113742828,0.21992550790309906
9832,0.023923508822917938,-0.011243890970945358
9833,-0.06092600151896477,-0.023657817393541336
9834,0.02034667879343033,0.2319994419813156
9835,0.08625084906816483,0.05280125141143799
9836,0.26751822233200073,1.4504064321517944
9837,-0.15070699155330658,-0.15137508511543274
9838,0.035042546689510345,0.028354590758681297
9839,0.0030814949423074722,0.021961692720651627
9840,0.016813285648822784,0.09347208589315414
9841,0.007738481741398573,0.025483930483460426
9842,-0.013351201079785824,-0.013066201470792294
9843,-0.010509935207664967,-0.0019073337316513062
9844,-0.34924033284187317,-0.34987542033195496
9845,0.0652264878153801,0.06517099589109421
9846,-0.07918768376111984,-0.07974598556756973
9847,0.00837438553571701,0.0025122149381786585
9848,-0.04859337955713272,-0.030443638563156128
9849,0.009352898225188255,0.00732379499822855
9850,0.023527415469288826,0.01841537468135357
9851,-0.048378195613622665,-0.04298539087176323
9852,0.03469200059771538,0.02800404094159603
9853,-0.07843048870563507,-0.04471366107463837
9854,0.18472181260585785,1.3676100969314575
9855,0.02792922779917717,0.09026487171649933
9856,0.02208666503429413,0.02267988584935665
9857,-0.025289714336395264,0.09089826047420502
9858,0.0031645712442696095,0.007477211765944958
9859,0.0790967121720314,-0.04642627388238907
9860,0.0718081071972847,-0.0033903811126947403
9861,-0.00929716695100069,-0.009653511457145214
9862,-0.13415345549583435,-0.13257856667041779
9863,-0.12739680707454681,-0.1006271243095398
9864,0.021525250747799873,0.06440117955207825
9865,0.0037600798532366753,0.0062787774950265884
9866,0.0957116112112999,0.18148775398731232
9867,-0.05052009969949722,-0.05563213676214218
9868,-0.011159105226397514,-0.0010221023112535477
9869,-0.00039691757410764694,-0.0007532625459134579
9870,-0.1983138769865036,-0.18971127271652222
9871,0.006848594639450312,0.008793852292001247
9872,0.06862623244524002,0.23658297955989838
9873,-0.04837220907211304,-0.04679732397198677
9874,0.028747305274009705,0.023635264486074448
9875,0.00827168021351099,0.02601712942123413
9876,-0.026958437636494637,-0.027626533061265945
9877,0.04313928261399269,0.02336837537586689
9878,-0.2626538872718811,-0.2562949061393738
9879,-0.44815635681152344,-0.45484432578086853
9880,0.15867313742637634,0.1487494707107544
9881,0.04141658544540405,0.2093733251094818
9882,0.10608072578907013,0.317733496427536
9883,-0.07734908163547516,-0.06874647736549377
9884,0.13128609955310822,0.12136243283748627
9885,-0.024302635341882706,-0.01794366165995598
9886,0.013492299243807793,0.0893016904592514
9887,-0.010616980493068695,-0.00904209353029728
9888,-0.003198636695742607,-0.0018039606511592865
9889,-0.025859162211418152,0.03647647798061371
9890,-0.3320819139480591,-0.3509032726287842
9891,-0.13702638447284698,-0.14132435619831085
9892,0.07333387434482574,0.1356695145368576
9893,-0.06608861684799194,-0.06177597492933273
9894,0.010981060564517975,0.010421797633171082
9895,0.03317822143435478,-0.010578922927379608
9896,-0.004937396384775639,-0.009235372766852379
9897,-0.06515192240476608,-0.06486692279577255
9898,-0.07664784789085388,-0.07636284828186035
9899,0.004109129309654236,0.022258872166275978
9900,0.030286738649010658,0.10694553703069687
9901,0.004782655276358128,0.01269347034394741
9902,0.03918758034706116,0.3414241373538971
9903,0.007910870015621185,0.08456967025995255
9904,0.01939827762544155,0.038278475403785706
9905,0.020414404571056366,0.09622380137443542
9906,0.02068805880844593,0.03883780166506767
9907,-0.12921142578125,-0.11146597564220428
9908,-0.0035773771815001965,-0.003292377572506666
9909,0.017819000408053398,0.013977959752082825
9910,0.0002178102731704712,0.022254496812820435
9911,-0.18283545970916748,-0.18533267080783844
9912,-0.50319904088974,-0.49306201934814453
9913,0.02074854075908661,0.0013591074384748936
9914,0.019924916326999664,0.18788166344165802
9915,0.03661473095417023,0.33885130286216736
9916,-0.005972822662442923,0.018650084733963013
9917,0.06474228203296661,0.020985137671232224
9918,-0.030163608491420746,0.012712322175502777
9919,0.04525095969438553,0.2716546058654785
9920,0.009328484535217285,0.01793108507990837
9921,0.01110665500164032,-0.11441633105278015
9922,0.055971354246139526,0.06737880408763885
9923,0.0117407888174057,0.013135464861989021
9924,-0.01627730391919613,0.0018724389374256134
9925,0.07801346480846405,0.13740737736225128
9926,0.08397369831800461,0.008775211870670319
9927,0.004502108320593834,0.006447366438806057
9928,-0.07240402698516846,-0.07082913815975189
9929,0.030166834592819214,0.03943556174635887
9930,-0.022028908133506775,-0.04085026681423187
9931,-0.07565587759017944,-0.07621514797210693
9932,0.10006849467754364,0.4537937641143799
9933,0.08067449927330017,0.13260236382484436
9934,-0.0032534953206777573,-0.008365536108613014
9935,0.0005397126078605652,0.20814549922943115
9936,0.0018972840625792742,0.00347217102535069
9937,-0.2535248398780823,-0.02712118625640869
9938,0.05550260469317436,0.22345934808254242
9939,0.11541514843702316,0.12313570827245712
9940,-0.034609533846378326,-0.053430892527103424
9941,0.006299513857811689,0.014210328459739685
9942,0.02991347759962082,-0.005253922194242477
9943,-0.01570228300988674,-0.007791468873620033
9944,-0.07550852000713348,0.001150280237197876
9945,0.002851973520591855,0.002495628548786044
9946,0.008578439243137836,0.017181040719151497
9947,0.062453679740428925,0.02728627808392048
9948,0.0344255194067955,0.014654611237347126
9949,-0.04114688187837601,-0.0038786977529525757
9950,-0.1645345687866211,-0.17039674520492554
9951,-0.028321582823991776,-0.02674669586122036
9952,-0.0014036695938557386,-0.0017600145656615496
9953,-0.11621668934822083,-0.12290465086698532
9954,0.0731944814324379,-0.002004006877541542
9955,-0.11864930391311646,-0.10090385377407074
9956,0.0029484163969755173,-0.016441017389297485
9957,-0.0009903167374432087,-0.00332274055108428
9958,0.0029178783297538757,0.0044927652925252914
9959,0.023463787510991096,0.01383945532143116
9960,0.002655167831107974,0.00202009454369545
9961,-0.023995500057935715,-0.017636526376008987
9962,-0.11340945959091187,-0.09566400945186615
9963,-0.037491194903850555,-0.03720619156956673
9964,0.013285623863339424,0.02342262677848339
9965,0.056159090250730515,0.06756654381752014
9966,-0.016360502690076828,-0.020658480003476143
9967,-0.13802820444107056,-0.13743498921394348
9968,0.021918606013059616,0.02251182682812214
9969,-0.05912799388170242,-0.04138254374265671
9970,-0.05500831827521324,-0.01774013414978981
9971,-0.005629748106002808,0.29660680890083313
9972,-0.18675585091114044,-0.1494876593351364
9973,0.021897444501519203,0.06477337330579758
9974,0.1513626128435135,0.13255473971366882
9975,0.043144870549440384,0.16519276797771454
9976,0.02890917658805847,0.015562512911856174
9977,-0.02050642855465412,-0.02022142894566059
9978,0.0009529780363664031,0.001237977878190577
9979,-0.01896759308874607,-0.017022334039211273
9980,-0.005852213129401207,0.012297529727220535
9981,-0.004574060905724764,0.009466697461903095
9982,0.042992666363716125,0.10532830655574799
9983,-0.06032468378543854,-0.058930009603500366
9984,0.017891226336359978,0.010927153751254082
9985,0.017928503453731537,0.1686944216489792
9986,-0.11344869434833527,-0.1118738055229187
9987,0.00873610470443964,0.0028739345725625753
9988,0.0424124151468277,0.16446031630039215
9989,-0.2846382260322571,-0.27323076128959656
9990,-0.06515759229660034,-0.06551393121480942
9991,-0.004208527971059084,-0.0026336410082876682
9992,-0.0016328587662428617,-0.0019892037380486727
9993,-0.06926757097244263,-0.06453127413988113
9994,0.1618219017982483,0.08791835606098175
9995,0.057060033082962036,-0.018138453364372253
9996,0.12773887813091278,0.13545943796634674
9997,0.018564805388450623,0.08090044558048248
9998,0.0031410902738571167,0.029910773038864136
9999,0.015597596764564514,0.015039293095469475
10000,0.02259020134806633,0.026091836392879486
10001,-0.00562150776386261,0.01816139742732048
10002,0.10009030997753143,0.1152234598994255
10003,0.07156365364789963,-0.010819675400853157
10004,0.011219051666557789,0.02702142670750618
10005,0.012915963307023048,0.0019140283111482859
10006,0.007909351959824562,0.015453617088496685
10007,0.04392498359084129,0.04037323221564293
10008,-0.12412182241678238,-0.1340283453464508
10009,0.07393629848957062,0.022813282907009125
10010,0.025080615654587746,0.05895432084798813
10011,-0.035226400941610336,-0.03508733585476875
10012,0.005515613593161106,-0.0054863216355443
10013,0.025355201214551926,0.019807785749435425
10014,0.009716711938381195,0.06816929578781128
10015,-0.004029742907732725,-0.0025787008926272392
10016,0.011159231886267662,0.011872341856360435
10017,0.01810317113995552,0.024547483772039413
10018,0.011008739471435547,0.04619640111923218
10019,0.03507382422685623,0.0037748010363429785
10020,0.09998270124197006,0.11511585116386414
10021,0.12455889582633972,0.11283092200756073
10022,0.032425034791231155,0.015981456264853477
10023,0.012434618547558784,0.03186289966106415
10024,-0.046476878225803375,-0.05678505450487137
10025,0.014828993007540703,0.019171688705682755
10026,0.03538184612989426,0.004082824569195509
10027,0.011554377153515816,0.0009206905961036682
10028,-0.020984116941690445,-0.01619020476937294
10029,0.030458001419901848,0.033959634602069855
10030,0.03247435390949249,0.2811826765537262
10031,0.007762600667774677,0.0022221284452825785
10032,0.14854368567466736,0.03423239290714264
10033,-0.04029904305934906,-0.05202701687812805
10034,0.0009452388621866703,-0.002633269876241684
10035,-1.2617278099060059,-1.1020203828811646
10036,-0.016810325905680656,-0.019846703857183456
10037,0.01689732074737549,0.04068022593855858
10038,0.014402222819626331,0.003400287590920925
10039,0.002696770476177335,0.004147812258452177
10040,-0.02965685911476612,-0.033353254199028015
10041,0.01647934690117836,0.03138053044676781
10042,-0.04213672876358032,-0.036556970328092575
10043,-0.03534238040447235,-0.03462927043437958
10044,-0.002965767402201891,-0.0028267018496990204
10045,-0.007228699047118425,0.004220273345708847
10046,-0.03366589546203613,-0.027385162189602852
10047,-0.032024089246988297,-0.025011083111166954
10048,0.04537832736968994,0.02945227548480034
10049,0.04119102656841278,0.030378222465515137
10050,-0.022669127210974693,0.011116549372673035
10051,-0.09122941642999649,-0.032776832580566406
10052,0.0022779195569455624,-0.0003371300408616662
10053,-0.0205320306122303,-0.031619682908058167
10054,-0.048239726573228836,-0.024456821382045746
10055,0.02754168212413788,0.07419981807470322
10056,0.003797807963564992,0.0011827584821730852
10057,0.04936195909976959,0.09748140722513199
10058,-0.01027921587228775,0.023594491183757782
10059,0.03191870078444481,0.03263181075453758
10060,0.06595463305711746,0.014831620268523693
10061,-0.10432574898004532,-0.10986622422933578
10062,-0.0025547794066369534,0.012947073206305504
10063,0.005620718002319336,-0.004285799339413643
10064,0.0037149644922465086,0.0010999151272699237
10065,0.002858949825167656,-0.007774736732244492
10066,0.07991936802864075,0.06961119174957275
10067,0.021636370569467545,0.05551007762551308
10068,0.0312756672501564,0.014832085929811
10069,-0.0035673235543072224,0.0012265890836715698
10070,0.1094587966799736,-0.0048524923622608185
10071,0.009459996595978737,0.007616998162120581
10072,0.08598381280899048,0.156521737575531
10073,-0.037662118673324585,0.030617304146289825
10074,-0.02143768221139908,-0.06743587553501129
10075,0.03543325513601303,0.01620534248650074
10076,0.003835477167740464,0.0012204276863485575
10077,0.012451425194740295,0.008755028247833252
10078,0.004415731877088547,0.004141365177929401
10079,0.01926768198609352,0.030577752739191055
10080,0.007248805835843086,0.015962371602654457
10081,0.05791008472442627,0.12618951499462128
10082,-0.06929998099803925,-0.010847397148609161
10083,-0.025956295430660248,-0.006528012454509735
10084,0.0019251876510679722,0.003376229666173458
10085,0.02492574043571949,0.030505497008562088
10086,0.0027770851738750935,0.009790090844035149
10087,0.010526742786169052,0.019240308552980423
10088,0.005849167704582214,0.0019589215517044067
10089,-0.016766374930739403,-0.005317402072250843
10090,-0.02063199318945408,-0.020492928102612495
10091,-0.04394787549972534,-0.03915396332740784
10092,0.1384461373090744,0.015709146857261658
10093,0.005604133941233158,0.02140650898218155
10094,-0.14294421672821045,-0.07240629196166992
10095,0.012288512662053108,0.008592115715146065
10096,-0.13226169347763062,0.027445808053016663
10097,0.14996865391731262,0.13293185830116272
10098,0.0006124658975750208,0.005406378768384457
10099,0.07363637536764145,0.06974612921476364
10100,0.0022935979068279266,0.0020192312076687813
10101,0.039454445242881775,0.07332815229892731
10102,0.019448142498731613,0.00457862438634038
10103,0.03475803881883621,0.003459014929831028
10104,0.01892545260488987,-0.00030246004462242126
10105,0.003848050022497773,0.003573683323338628
10106,-0.691739022731781,-0.5379558801651001
10107,0.0895981714129448,0.6363288760185242
10108,-0.020804746076464653,-0.02341979555785656
10109,-0.0008446697611361742,0.0006063722539693117
10110,0.07246572524309158,0.08759887516498566
10111,-7.465831004083157e-05,-0.0026897077914327383
10112,-0.05076282471418381,-0.04931178316473961
10113,-0.001027080463245511,0.003766832174733281
10114,0.01924348622560501,0.0776960700750351
10115,0.0029061296954751015,0.007249187678098679
10116,-0.03941815346479416,-0.03507509455084801
10117,-0.0005572624504566193,-0.011370066553354263
10118,0.01803227886557579,-0.013266743160784245
10119,-0.2107977271080017,-0.1450597196817398
10120,0.017830664291977882,0.07628324627876282
10121,0.006754754111170769,0.0012073386460542679
10122,-0.13827553391456604,-0.1683720201253891
10123,0.010027721524238586,0.024928905069828033
10124,0.06625816971063614,0.015135153196752071
10125,0.13727137446403503,0.022960085421800613
10126,0.07385130971670151,0.028965173289179802
10127,-0.019038643687963486,0.027619488537311554
10128,0.21376776695251465,0.19673095643520355
10129,-0.046610213816165924,-0.045159172266721725
10130,-0.2638128995895386,-0.2623618543148041
10131,-0.009552828967571259,-0.009827196598052979
10132,-0.0037979288026690483,0.029987748712301254
10133,0.014296473935246468,0.017798108980059624
10134,0.006312535144388676,-0.004321151413023472
10135,0.004400576464831829,0.000822067609988153
10136,0.0010989548172801733,0.005442012567073107
10137,-0.03193210810422897,-0.0312189981341362
10138,-0.13464349508285522,-0.11829602718353271
10139,0.0007293783128261566,-0.01656404696404934
10140,0.002615909092128277,0.006958966609090567
10141,0.009911485016345978,-0.006014566868543625
10142,0.008202067576348782,0.015746332705020905
10143,-0.005590081214904785,-0.0018450915813446045
10144,0.10602868348360062,0.028864314779639244
10145,0.02457372657954693,0.03101803921163082
10146,0.15135133266448975,0.03704003617167473
10147,0.026494847610592842,0.032939158380031586
10148,-0.06246284395456314,-0.07838889956474304
10149,-0.0034575434401631355,-0.003318477887660265
10150,-0.01252317987382412,-0.016101688146591187
10151,0.019806990399956703,0.014259574934840202
10152,0.15287862718105316,0.03856734558939934
10153,0.04090064391493797,0.08504027128219604
10154,-0.014735519886016846,-0.010392461903393269
10155,0.022433727979660034,0.005990148521959782
10156,0.0025769679341465235,0.007370880339294672
10157,0.0027943223249167204,0.007137380074709654
10158,0.002013778779655695,0.00902678444981575
10159,0.010917969048023224,0.055057600140571594
10160,0.017829496413469315,0.07817082107067108
10161,0.0027506460901349783,0.004201688338071108
10162,0.023011045530438423,0.029455358162522316
10163,0.03185638412833214,0.06573009490966797
10164,-0.05033943057060242,-0.016553755849599838
10165,0.10180529952049255,0.023439228534698486
10166,0.036229778081178665,0.08036941289901733
10167,0.0012491553789004683,0.0013882206985726953
10168,0.012846739031374454,0.07129932194948196
10169,0.07798784226179123,0.1221274733543396
10170,0.06853216141462326,0.10527113080024719
10171,0.04612456634640694,0.030198512598872185
10172,0.03802976384758949,0.014760639518499374
10173,-0.01470610499382019,0.532024621963501
10174,0.0606125146150589,0.04776844382286072
10175,-0.003097901353612542,0.0012451563961803913
10176,-0.06553654372692108,-0.046399638056755066
10177,-0.021728694438934326,-0.017983704805374146
10178,-0.009506714530289173,-0.00936764944344759
10179,-0.0313534215092659,-0.02760843187570572
10180,0.062189843505620956,0.07133816182613373
10181,0.04938742518424988,0.05853574723005295
10182,-0.05880012363195419,-0.04176226630806923
10183,0.07243708521127701,0.062128908932209015
10184,0.0871753990650177,0.004792068153619766
10185,-0.012248039245605469,0.0480932854115963
10186,-0.1121147871017456,-0.046376779675483704
10187,0.01602829620242119,0.0053946105763316154
10188,0.15410371124744415,0.039792418479919434
10189,-0.017818346619606018,-0.019661344587802887
10190,-0.012157266959547997,-0.012018201872706413
10191,0.03298257663846016,0.016538996249437332
10192,0.15316881239414215,0.03885751962661743
10193,0.022818248718976974,0.031531814485788345
10194,-0.3995383083820343,-0.36562883853912354
10195,0.01606234908103943,0.005428663454949856
10196,0.03515516594052315,0.0038561453111469746
10197,0.010985322296619415,0.5577160120010376
10198,0.18312542140483856,1.0365006923675537
10199,0.019343141466379166,0.023685837164521217
10200,0.0008145908359438181,0.01631644368171692
10201,0.00423088576644659,0.009976325556635857
10202,-0.02778502181172371,-0.044228602200746536
10203,0.019320858642458916,0.0306309312582016
10204,-0.05290500447154045,-0.050896212458610535
10205,0.02934074215590954,0.03005385212600231
10206,0.032304830849170685,0.03301794081926346
10207,0.0623583123087883,0.04951424151659012
10208,0.08074836432933807,0.29981881380081177
10209,-0.06849522143602371,-0.06274978071451187
10210,-0.0005676258588209748,-0.0004285605391487479
10211,-0.053096987307071686,-0.04555272310972214
10212,0.021165426820516586,0.00633303914219141
10213,-0.03287434205412865,0.05065515637397766
10214,0.020822372287511826,0.044605277478694916
10215,0.06164998188614845,0.04880591109395027
10216,-0.00017900578677654266,0.0041640521958470345
10217,-0.17682486772537231,-0.1576879620552063
10218,-0.032730381935834885,-0.024016816169023514
10219,-0.06483231484889984,-0.07564511895179749
10220,0.03908824175596237,0.10736766457557678
10221,-0.10414215177297592,-0.09283207356929779
10222,0.008609904907643795,0.003069432219490409
10223,-0.0782378762960434,0.0052916258573532104
10224,-0.02340058609843254,-0.01905752718448639
10225,-0.20980143547058105,-0.2134978324174881
10226,0.0009056731360033154,0.0010447384556755424
10227,-0.048429228365421295,-0.05924203246831894
10228,-0.006741702556610107,-0.016648219898343086
10229,0.02068452164530754,-0.010614501312375069
10230,-0.058567989617586136,-0.03913970664143562
10231,0.01828058436512947,-0.0009473282843828201
10232,-0.016454730182886124,-0.010709290392696857
10233,0.03472793847322464,0.0835086777806282
10234,0.002311539836227894,0.0060565294697880745
10235,0.051046475768089294,0.1193258985877037
10236,-0.022409316152334213,-0.03231583535671234
10237,-0.016995422542095184,0.051284000277519226
10238,-0.0020062625408172607,0.08152323961257935
10239,0.18367233872413635,0.08293244242668152
10240,-0.4615323543548584,0.08519834280014038
10241,0.03343531861901283,0.07017429172992706
10242,0.08402803540229797,0.0702032595872879
10243,-0.026068739593029022,-0.02964724972844124
10244,0.0005315486341714859,0.004033183678984642
10245,0.0008147100452333689,0.01631656289100647
10246,-0.013419672846794128,-0.018960144370794296
10247,-0.010324199683964252,-0.006579210050404072
10248,0.004846245050430298,-0.006241406314074993
10249,-0.0716128870844841,-0.08151940256357193
10250,-0.026527822017669678,-0.01898355595767498
10251,0.008833161555230618,0.0032926893327385187
10252,0.0009127052035182714,-0.0017023442778736353
10253,-0.019027847796678543,-0.01888878270983696
10254,-0.13760370016098022,-0.06932428479194641
10255,0.018226251006126404,-0.0010016616433858871
10256,-0.013666431419551373,-0.00612216629087925
10257,0.008748332969844341,0.0032078600488603115
10258,-0.1301650106906891,-0.1400715410709381
10259,0.016658438369631767,0.013622060418128967
10260,-0.013082131743431091,-0.01107334066182375
10261,0.03619358316063881,0.08497432619333267
10262,-0.0037260698154568672,-0.00926654227077961
10263,0.009171154350042343,-0.001641649752855301
10264,0.043801940977573395,0.08794157207012177
10265,-0.38829323649406433,0.46508198976516724
10266,0.016220469027757645,0.001350950449705124
10267,0.017056703567504883,0.006423017010092735
10268,0.018563654273748398,0.07701623439788818
10269,0.015122088603675365,0.02070184424519539
10270,0.04351456090807915,0.08765418827533722
10271,0.0030136334244161844,0.0003985839430242777
10272,0.1930212378501892,0.0393536314368248
10273,0.014635601080954075,0.030437976121902466
10274,0.014438826590776443,0.033867109566926956
10275,0.021112672984600067,-0.024885524064302444
10276,-0.026653097942471504,-0.02926814742386341
10277,-0.07782720029354095,-0.06147973611950874
10278,0.013362336903810501,0.04723604395985603
10279,-0.010667615570127964,-0.01328266505151987
10280,0.023487228900194168,0.017939813435077667
10281,0.012312942184507847,0.008616545237600803
10282,0.017276868224143982,0.564007580280304
10283,-0.06721536070108414,-0.058501794934272766
10284,-0.11241912096738815,-0.09538125991821289
10285,0.0021655759774148464,0.006959488615393639
10286,0.008129512891173363,0.002582097426056862
10287,0.02127237245440483,0.010459568351507187
10288,0.013721502386033535,0.030759360641241074
10289,-0.11315852403640747,-0.029629021883010864
10290,-0.05548446998000145,-0.05896390229463577
10291,0.018640466034412384,-0.0005874466150999069
10292,-0.2509472370147705,-0.23390938341617584
10293,-0.0031988993287086487,0.00030273571610450745
10294,0.01443428173661232,-0.002859143540263176
10295,0.03582629933953285,0.004527278710156679
10296,-0.006108876317739487,-0.0003634365275502205
10297,0.10382679849863052,0.021443471312522888
10298,0.06165466457605362,0.03155818209052086
10299,-0.02345261722803116,0.04482680559158325
10300,-0.011878496035933495,-0.007084582932293415
10301,0.006182852666825056,0.0026043441612273455
10302,0.17639978229999542,0.15936297178268433
10303,0.04686608538031578,0.04297583922743797
10304,0.03580163046717644,0.0045026084408164024
10305,-0.012120939791202545,-0.015600372105836868
10306,0.013797363266348839,0.00389084592461586
10307,0.01607436314225197,0.010526946745812893
10308,-0.3521445691585541,-0.26861506700515747
10309,0.08238939195871353,6.062909960746765e-06
10310,0.022216547280550003,0.01866479590535164
10311,-0.129593625664711,-0.1225806251168251
10312,0.001295287860557437,0.0014343531802296638
10313,-0.010232088156044483,-0.005889030173420906
10314,0.2319948971271515,0.15362882614135742
10315,0.055414553731679916,0.08932401239871979
10316,0.061132606118917465,0.09504206478595734
10317,0.00036715762689709663,0.0018181996420025826
10318,0.03339209035038948,0.0020930669270455837
10319,0.011906762607395649,-0.0029627555049955845
10320,-0.005333146080374718,0.0022111190482974052
10321,-0.01657252572476864,-0.01099276915192604
10322,-0.025215722620487213,-0.02783077210187912
10323,0.06979551911354065,0.1933995932340622
10324,-0.09282418340444565,-0.0958605632185936
10325,0.0024458570405840874,0.0072397696785628796
10326,-0.037346262484788895,-0.04082569479942322
10327,-0.03526591882109642,-0.030472006648778915
10328,0.005264729261398315,-0.0002826862037181854
10329,-0.011447068303823471,-0.004434062168002129
10330,0.015966415405273438,0.05257684737443924
10331,-0.01241476833820343,-0.005970455706119537
10332,-0.002200629562139511,0.004243683069944382
10333,-0.06428882479667664,-0.059945765882730484
10334,0.10192541033029556,0.01954207941889763
10335,0.0030513945966959,-0.0005271141417324543
10336,0.07787579298019409,0.05460666865110397
10337,0.02267053723335266,0.24174098670482635
10338,0.15613345801830292,0.041822176426649094
10339,-0.03226424381136894,-0.013127341866493225
10340,0.0032083983533084393,0.0005933488137088716
10341,0.09260023385286331,0.010216907598078251
10342,0.018586736172437668,0.07703931629657745
10343,-0.03976750001311302,-0.043246932327747345
10344,0.009622286073863506,0.005925889126956463
10345,-0.043620578944683075,-0.037875138223171234
10346,0.03298908472061157,0.033702194690704346
10347,0.016896391287446022,0.0020268731750547886
10348,0.03103296086192131,0.014589380472898483
10349,0.024305477738380432,0.030749790370464325
10350,0.014939285814762115,0.05154971405863762
10351,0.3532628118991852,0.2748967409133911
10352,0.03278907388448715,0.033502183854579926
10353,0.012476096861064434,0.00877969991415739
10354,0.004297755192965269,0.002454756759107113
10355,0.10240937024354935,0.020026041194796562
10356,0.012639755383133888,0.008943358436226845
10357,0.0011753718135878444,0.0013144371332600713
10358,0.08144305646419525,0.15198098123073578
10359,0.004614931996911764,0.0703529417514801
10360,-0.2879178524017334,-0.21963843703269958
10361,-0.05501871556043625,0.012629121541976929
10362,0.018301865085959435,0.03410423919558525
10363,0.04547896236181259,0.03466615825891495
10364,0.010424238629639149,0.006727841682732105
10365,-0.0016266177408397198,-0.0019009844399988651
10366,0.008493516594171524,0.1682010143995285
10367,0.002776932902634144,0.010321198031306267
10368,0.041636526584625244,0.07551023364067078
10369,0.01640067808330059,0.005766992457211018
10370,0.018690435215830803,0.015654057264328003
10371,-0.054587699472904205,-0.07103127986192703
10372,0.005700299516320229,0.0038573008496314287
10373,-0.0277120228856802,-0.0221322663128376
10374,0.05563776195049286,0.04279369115829468
10375,-0.05565527081489563,-0.019044842571020126
10376,-0.028516726568341255,-0.027065683156251907
10377,0.06005307286977768,0.05616282671689987
10378,0.03098454512655735,0.014540964737534523
10379,0.0031363130547106266,0.0012933146208524704
10380,0.006749853491783142,0.043360285460948944
10381,0.06814678013324738,0.044877659529447556
10382,-0.15128673613071442,0.06778371334075928
10383,0.03974015265703201,0.08785960078239441
10384,-0.2422969788312912,-0.2139081060886383
10385,-0.042281512171030045,-0.07019711285829544
10386,-0.025356711819767952,0.03309587016701698
10387,0.03159010410308838,0.09986952692270279
10388,-0.23497849702835083,-0.23063580691814423
10389,0.023879557847976685,0.029459314420819283
10390,0.1510646492242813,0.399772971868515
10391,0.02951619401574135,0.013072612695395947
10392,0.02487984113395214,0.01933242566883564
10393,0.05770288407802582,0.006579866632819176
10394,0.06628911197185516,0.02140297368168831
10395,0.07796657085418701,0.06414179503917694
10396,0.02212223783135414,0.033432308584451675
10397,0.018533023074269295,0.03433539718389511
10398,-0.04060943424701691,-0.05443421006202698
10399,0.0007444982184097171,0.01624635048210621
10400,0.051488351076841354,0.04067554697394371
10401,0.05001305043697357,0.09813249856233597
10402,-0.015160709619522095,-0.010818013921380043
10403,-0.1438702493906021,0.07520020008087158
10404,-0.05964367836713791,-0.05406391993165016
10405,0.028066396713256836,0.07618584483861923
10406,-0.06359091401100159,-0.039808012545108795
10407,0.31712836027145386,0.2387622743844986
10408,0.0009660897776484489,0.0011051550973206758
10409,-0.023722359910607338,-0.02741875685751438
10410,-0.03970124572515488,-0.05562729761004448
10411,0.026979846879839897,0.012147457338869572
10412,0.011221665889024734,-0.0036107227206230164
10413,-0.009466595016419888,-0.012081644497811794
10414,0.11474546790122986,0.09770865738391876
10415,-0.09177444130182266,0.06793305277824402
10416,-0.01448483020067215,0.0006483197212219238
10417,-0.00010440219193696976,0.006908603943884373
10418,0.06287261843681335,0.011749602854251862
10419,-0.134352445602417,-0.13234364986419678
10420,0.013975267298519611,0.019555024802684784
10421,0.1080845445394516,0.030920173972845078
10422,0.11586453020572662,0.0015532448887825012
10423,0.009311175905168056,0.003770703449845314
10424,-0.022825641557574272,-0.018031727522611618
10425,0.045580118894577026,0.029654067009687424
10426,-0.1592506617307663,-0.17006346583366394
10427,-0.0007030596025288105,0.003639998147264123
10428,-0.030243702232837677,-0.034133948385715485
10429,-0.0018043583258986473,0.00020443275570869446
10430,0.03348977491259575,0.19319726526737213
10431,-0.005500967614352703,-0.00811601709574461
10432,-0.013231821358203888,-0.006951086223125458
10433,-0.07756995409727097,-0.07556116580963135
10434,0.0026871412992477417,0.0046959323808550835
10435,-0.16866236925125122,-0.1666535884141922
10436,-0.03995775058865547,-0.020820848643779755
10437,0.04886975511908531,0.03602568432688713
10438,0.0036897510290145874,-0.042308446019887924
10439,-0.027687761932611465,0.021092981100082397
10440,-0.03657880797982216,-0.047666460275650024
10441,0.008949813432991505,0.0034093414433300495
10442,0.002601046347990632,0.007394959218800068
10443,0.0069653671234846115,0.001424894668161869
10444,0.006240544840693474,0.002662035869434476
10445,-0.06465669721364975,-0.0062041133642196655
10446,0.00363987497985363,0.0010248254984617233
10447,-0.10829255729913712,-0.09125469624996185
10448,-0.16147342324256897,-0.15946464240550995
10449,0.03895998373627663,0.07283369451761246
10450,0.01455908827483654,0.003557153046131134
10451,0.04302448034286499,0.025731055065989494
10452,0.01905185356736183,0.01601547561585903
10453,0.02865942381322384,0.032161060720682144
10454,0.15599198639392853,0.041680701076984406
10455,0.023250512778759003,0.031964078545570374
10456,0.02394995465874672,0.011105883866548538
10457,0.004743719473481178,0.0010473225265741348
10458,-0.2508155107498169,-0.23138722777366638
10459,-0.02898688055574894,-0.024192966520786285
10460,0.0023483410477638245,0.011061906814575195
10461,0.06064900383353233,0.09583666920661926
10462,0.009350037202239037,0.003809564746916294
10463,0.02359052561223507,0.024303635582327843
10464,0.007743366528302431,0.015287632122635841
10465,0.027224497869610786,0.012392109259963036
10466,0.017445411533117294,0.0025758929550647736
10467,-0.2357591986656189,-0.23945559561252594
10468,0.011893455870449543,0.0008915208745747805
10469,0.031670212745666504,0.03238332271575928
10470,0.00802208948880434,0.015566354617476463
10471,0.003864533267915249,0.00016813632100820541
10472,0.013485371135175228,0.06014350429177284
10473,0.03988642245531082,0.02065850794315338
10474,0.0026525515131652355,0.0041035935282707214
10475,0.016346944496035576,0.07479953020811081
10476,0.009457185864448547,-0.0053752027451992035
10477,0.043343279510736465,0.02604985609650612
10478,-0.09508058428764343,-0.05847015604376793
10479,0.03113003633916378,0.014686455018818378
10480,0.006575184874236584,0.008583975955843925
10481,0.010451577603816986,-0.0006360737606883049
10482,0.009353255853056908,0.003812783397734165
10483,0.008488674648106098,0.006645676214247942
10484,-0.007120585069060326,0.012307697907090187
10485,0.09238345175981522,0.12757110595703125
10486,-0.00927092507481575,-0.01917744241654873
10487,-0.006542813964188099,-0.004534022882580757
10488,0.10287278890609741,0.6496034860610962
10489,-0.0723382830619812,-0.03559931367635727
10490,0.0206590685993433,0.005789550021290779
10491,0.05235714465379715,0.08626660704612732
10492,0.009113277308642864,0.007270278409123421
10493,-0.16317814588546753,-0.11505869030952454
10494,0.17251873016357422,0.15548191964626312
10495,-0.06278692185878754,-0.058443862944841385
10496,-0.025283444672822952,-0.019002709537744522
10497,-0.018203791230916977,-0.00330260768532753
10498,0.03535310551524162,0.007437502034008503
10499,0.10440859198570251,0.02202526293694973
10500,-0.023677855730056763,0.020461775362491608
10501,-0.02992424927651882,-0.024344492703676224
10502,0.06453637778759003,0.10127534717321396
10503,0.00496461009606719,0.038750287145376205
10504,-0.38607317209243774,-0.22636567056179047
10505,0.0028343263547867537,0.004285368137061596
10506,-0.1340380311012268,-0.12775729596614838
10507,-0.018556179478764534,-0.012275444343686104
10508,0.04345094785094261,0.03989919647574425
10509,0.0732630118727684,0.028376873582601547
10510,-0.11749707907438278,-0.049849241971969604
10511,0.14869056642055511,0.025953572243452072
10512,0.007216557860374451,0.022117741405963898
10513,0.0691247209906578,0.08425787091255188
10514,-0.023881621658802032,0.004507251083850861
10515,-0.06543596088886261,-0.06342717260122299
10516,-0.19801726937294006,-0.19100426137447357
10517,-0.0021870210766792297,0.06609240174293518
10518,-0.05980879068374634,-0.055465731769800186
10519,0.103439562022686,0.02105623483657837
10520,0.0434105284512043,0.032597724348306656
10521,-0.011148161254823208,-0.013763210736215115
10522,-0.0967041477560997,-0.09931919723749161
10523,0.08000060170888901,0.0340024009346962
10524,0.018438370898365974,0.022781066596508026
10525,0.009352421388030052,0.0038119489327073097
10526,-0.0712391585111618,-0.06495842337608337
10527,-0.022697683423757553,0.060831815004348755
10528,-0.09792441129684448,-0.09217897057533264
10529,0.06265707314014435,0.03256058692932129
10530,0.013798713684082031,0.05053768306970596
10531,0.008161315694451332,-0.002840619534254074
10532,0.05728349834680557,0.1278214156627655
10533,-0.6722835898399353,-0.6065455675125122
10534,-0.9442447423934937,-0.9272068738937378
10535,0.0001255397219210863,0.004919452592730522
10536,-0.010211029089987278,-0.005867971107363701
10537,-0.00597453722730279,0.0003061974421143532
10538,0.06287311017513275,0.03277662396430969
10539,-0.0009423616575077176,-0.0008032963378354907
10540,0.10525478422641754,0.08821797370910645
10541,-0.05653613805770874,-0.040733762085437775
10542,0.03923254460096359,0.03568079322576523
10543,0.0857161357998848,0.20932021737098694
10544,-0.030063174664974213,-0.03361492604017258
10545,-0.027093272656202316,-0.007956370711326599
10546,0.017942331731319427,-0.009973272681236267
10547,-0.3192557096481323,-0.2725975811481476
10548,0.060658104717731476,-0.053653184324502945
10549,-0.006711396388709545,0.0008328687399625778
10550,-0.16025906801223755,-0.12634961307048798
10551,0.021922608837485313,0.04570551589131355
10552,-0.07346523553133011,-0.07735548168420792
10553,0.08555921912193298,0.00839485228061676
10554,-0.0014547384344041348,-0.005033247172832489
10555,-0.14701667428016663,-0.11310721933841705
10556,0.02338109165430069,0.0428093746304512
10557,0.0010695166420191526,0.005863429047167301
10558,-0.020054370164871216,-0.004552517086267471
10559,0.03604228422045708,0.004743262194097042
10560,0.02678094618022442,0.023301513865590096
10561,0.014386728405952454,0.0033847931772470474
10562,-0.016036346554756165,-0.011693288572132587
10563,0.10142432898283005,0.019041001796722412
10564,-0.1649690717458725,0.08606883883476257
10565,0.0029307915829122066,0.006675781216472387
10566,0.0238795168697834,-0.00403608800843358
10567,0.0014945752918720245,0.007775309961289167
10568,0.13474656641483307,0.01200956478714943
10569,0.04986853525042534,0.11751636862754822
10570,-0.005576899275183678,0.018206005915999413
10571,-0.016647374257445335,-0.0011455211788415909
10572,0.051082711666822433,-4.030391573905945e-05
10573,-0.13540813326835632,-0.1464957892894745
10574,0.008102765306830406,0.041888441890478134
10575,0.10894247144460678,-0.04472513496875763
10576,0.12054568529129028,-0.002191314473748207
10577,0.018315831199288368,0.023895587772130966
10578,0.14248204231262207,0.39119037985801697
10579,0.018934136256575584,0.01538238488137722
10580,0.02425200492143631,0.03340032696723938
10581,-0.14952318370342255,-0.14518049359321594
10582,0.012734278105199337,-0.0021352400071918964
10583,-0.02065350115299225,-0.05074998363852501
10584,0.003316276241093874,0.007061265874654055
10585,-0.014038603752851486,-0.00829316396266222
10586,-0.0251335259526968,0.04060448333621025
10587,0.02267131581902504,0.04645422101020813
10588,0.012087858282029629,0.008391461335122585
10589,-0.013988148421049118,-0.013849083334207535
10590,0.03011246956884861,0.030825579538941383
10591,0.07916483283042908,0.1497027575969696
10592,0.036214008927345276,0.08433345705270767
10593,0.16550779342651367,0.1516830176115036
10594,-0.03355059772729874,-0.0636470764875412
10595,0.1287948042154312,0.11706683784723282
10596,-0.2289002537727356,-0.21186238527297974
10597,-0.06511010229587555,-0.06858953833580017
10598,-0.09375128895044327,-0.04563184082508087
10599,0.0052597858011722565,0.010839542374014854
10600,-0.02505175583064556,0.04068625345826149
10601,0.0038248677738010883,0.0012098181759938598
10602,0.030400827527046204,0.011172915808856487
10603,0.00017773930449038744,0.01567959226667881
10604,-0.1816052496433258,-0.16670405864715576
10605,0.2211625725030899,0.0674949660897255
10606,0.056193627417087555,0.04406705126166344
10607,-0.03907495737075806,-0.034731898456811905
10608,0.019885584712028503,0.03568796068429947
10609,0.032770827412605286,0.0014718039892613888
10610,0.007204998284578323,-0.010088426992297173
10611,-0.01129898987710476,-0.006505077704787254
10612,-0.06012764945626259,-0.055333737283945084
10613,-0.5772995352745056,-0.5602616667747498
10614,-0.013578508049249649,-0.017057940363883972
10615,-0.06393401324748993,-0.030024558305740356
10616,0.03059213049709797,0.11412163078784943
10617,0.02050117403268814,0.048890046775341034
10618,-0.06668978929519653,-0.14907312393188477
10619,-0.011039622128009796,0.054698385298252106
10620,-0.0015857922844588757,-0.00516430102288723
10621,0.07236076146364212,0.22614389657974243
10622,-0.009999411180615425,-0.010273778811097145
10623,0.005131218582391739,0.0015794672071933746
10624,0.018132267519831657,0.015095889568328857
10625,0.06041492149233818,0.06956324726343155
10626,-0.177451029419899,-0.15802274644374847
10627,0.0856173187494278,0.0753091424703598
10628,-0.002260807901620865,0.017167475074529648
10629,-0.19856399297714233,-0.1965552121400833
10630,0.0070053935050964355,0.005162395536899567
10631,0.006325423717498779,0.008334214799106121
10632,-0.00408216193318367,-0.006697211414575577
10633,0.006231485400348902,0.0026529766619205475
10634,0.055957190692424774,0.0048341769725084305
10635,0.1379200518131256,0.12518301606178284
10636,-0.005448393989354372,-0.005722760688513517
10637,0.09229344129562378,0.046295247972011566
10638,0.006827071309089661,0.014371336437761784
10639,0.00996888242661953,-0.006474697962403297
10640,0.020504433661699295,0.004060852341353893
10641,0.05317298322916031,0.08991195261478424
10642,0.005398807115852833,-0.00014166533946990967
10643,0.009168732911348343,0.00568930059671402
10644,0.019317787140607834,-0.03180522844195366
10645,0.03866980969905853,0.0478181317448616
10646,-0.020974647253751755,-0.03160833567380905
10647,-0.005255616270005703,-0.005116550717502832
10648,-0.0032540075480937958,-0.019697587937116623
10649,0.03595562279224396,0.00465660123154521
10650,0.009938070550560951,-0.0010638642124831676
10651,-0.19612054526805878,0.054917365312576294
10652,0.11053590476512909,0.09671112895011902
10653,-0.016789205372333527,0.0169964712113142
10654,0.03174504637718201,0.2804533839225769
10655,0.02459188550710678,0.0117478147149086
10656,-0.018049554899334908,-0.01370649691671133
10657,-0.11672957241535187,-0.12020900845527649
10658,0.03221290186047554,-0.018910113722085953
10659,0.02301652915775776,0.007090477272868156
10660,0.15179935097694397,0.05105944722890854
10661,0.002417253330349922,0.007211165968328714
10662,-0.002177231013774872,0.004267081618309021
10663,0.0031202882528305054,0.011833854019641876
10664,-0.04276207834482193,-0.027860894799232483
10665,-0.0038206130266189575,0.030053094029426575
10666,-0.11660636961460114,-0.08821749687194824
10667,-0.007216902915388346,0.004232069477438927
10668,0.05871094763278961,0.09262041002511978
10669,0.0008144716266542673,0.016316324472427368
10670,0.032352905720472336,0.0010538841597735882
10671,-0.01804441586136818,-0.034487996250391006
10672,0.032304830849170685,0.03301794081926346
10673,0.04491099715232849,0.03409819304943085
10674,-0.06302419304847717,-0.0291147381067276
10675,-0.0025768443010747433,0.0037038903683423996
10676,-0.01364741101861,0.002154964953660965
10677,0.028162294998764992,0.0316639319062233
10678,0.002334877848625183,-0.00114455446600914
10679,-0.19335459172725677,-0.20416739583015442
10680,0.018387865275144577,0.021889500319957733
10681,-0.0006321141263470054,-0.0004930488066747785
10682,0.05231911316514015,0.04150630906224251
10683,0.014324156567454338,0.0033222215715795755
10684,-0.036204926669597626,0.00040550529956817627
10685,0.05728834494948387,0.1278262734413147
10686,-0.02325676754117012,0.00052613765001297
10687,0.00383333140052855,0.0012182819191366434
10688,0.1676909476518631,1.0210661888122559
10689,0.01384336780756712,0.020287681370973587
10690,0.035881128162145615,0.004582104738801718
10691,-0.3435225188732147,-0.29686439037323
10692,0.03592880442738533,0.004629781935364008
10693,0.011850894428789616,0.0008489589672535658
10694,-0.060818083584308624,-0.06010497361421585
10695,0.005363525822758675,0.016673598438501358
10696,0.012517886236310005,-0.0023516318760812283
10697,0.017188770696520805,0.006555084139108658
10698,-0.05739906430244446,-0.04105160012841225
10699,-0.007404849864542484,0.011732053011655807
10700,0.01712469942867756,-0.000168725848197937
10701,-0.03198746591806412,-0.022839143872261047
10702,0.03259478881955147,0.07673442363739014
10703,-0.000751398503780365,0.05770118534564972
10704,0.1465878188610077,0.04584791511297226
10705,-0.005227258894592524,-0.008805767633020878
10706,0.016567682847380638,0.005933995824307203
10707,0.03481167554855347,0.015583762899041176
10708,-0.027708638459444046,-0.037615157663822174
10709,-0.027129746973514557,-0.00799284502863884
10710,0.1154252141714096,0.457098126411438
10711,0.002026749774813652,0.018374215811491013
10712,0.1188107281923294,0.004499442875385284
10713,0.10369051992893219,0.021307189017534256
10714,0.03140510991215706,0.09905295073986053
10715,0.0028389752842485905,0.004290017299354076
10716,0.0220300555229187,0.011721879243850708
10717,0.026500092819333076,0.03294440358877182
10718,0.02576436661183834,0.0421118326485157
10719,-0.0037514078430831432,0.001042504794895649
10720,-0.05177903175354004,-0.05362202972173691
10721,-0.019321639090776443,-0.017870597541332245
10722,-0.017272010445594788,-0.033715590834617615
10723,-0.1179853081703186,-0.08124633878469467
10724,-0.20984619855880737,-0.1760605275630951
10725,0.020910169929265976,0.04033845290541649
10726,0.03294068202376366,0.005025077611207962
10727,0.10468558967113495,0.027521220967173576
10728,0.018607275560498238,0.0013138502836227417
10729,-0.017813540995121002,-0.028901193290948868
10730,0.0047407932579517365,0.004466426558792591
10731,0.011166364885866642,0.0074699679389595985
10732,0.06048275902867317,0.12876218557357788
10733,0.004204296041280031,-0.0013361764140427113
10734,0.08965694904327393,0.007273616269230843
10735,0.012330044992268085,0.031758327037096024
10736,0.003716451348736882,0.0074614412151277065
10737,-0.0018132701516151428,0.0029806424863636494
10738,0.0005057151429355145,0.011954687535762787
10739,0.053116388618946075,0.10189713537693024
10740,-0.011990304104983807,0.007146598771214485
10741,0.0020721666514873505,0.0035232086665928364
10742,0.005803697742521763,0.04241412878036499
10743,-0.020163651555776596,-0.013150645419955254
10744,0.028373531997203827,0.096021369099617
10745,0.05791755020618439,0.045073479413986206
10746,0.0471283495426178,0.0952477976679802
10747,0.1344652771949768,0.38550320267677307
10748,-0.017482992261648178,-0.002581808716058731
10749,0.02584451250731945,-0.002071091439574957
10750,0.010535573586821556,-0.004333944525569677
10751,-0.17347022891044617,-0.11501765251159668
10752,0.0431978702545166,0.025904446840286255
10753,-0.1266658902168274,-0.13775354623794556
10754,-0.17085352540016174,0.37587717175483704
10755,-0.019542552530765533,-0.035468604415655136
10756,-0.009192444384098053,-0.05407858267426491
10757,-0.0014074440114200115,-0.0016818107105791569
10758,0.07551085203886032,0.3265487551689148
10759,0.0032405275851488113,-0.00784712377935648
10760,0.013177914544939995,0.036960817873477936
10761,-0.015348218381404877,0.03130991384387016
10762,0.008740724995732307,-0.0011657923460006714
10763,0.08156169950962067,0.1520996242761612
10764,0.023809216916561127,-0.006287265568971634
10765,0.011914350092411041,-0.004529230296611786
10766,0.08653198182582855,0.42820489406585693
10767,0.010181241668760777,0.03396414592862129
10768,0.02395300567150116,-0.007346016354858875
10769,0.03751319646835327,0.02158714458346367
10770,-0.03132659196853638,0.03441141918301582
10771,0.1416429877281189,0.04090309515595436
10772,-0.0170198455452919,0.016765831038355827
10773,-0.00856265239417553,-0.02339504100382328
10774,0.002439672127366066,0.006782730109989643
10775,-0.17079859972000122,-0.18566812574863434
10776,0.016603238880634308,0.005515587516129017
10777,0.006320210173726082,0.066661536693573
10778,0.000671310001052916,0.000810375320725143
10779,-0.10353505611419678,-0.10208401829004288
10780,-0.1745169311761856,-0.17077194154262543
10781,0.031956881284713745,0.0040412768721580505
10782,0.09787759929895401,0.01549426931887865
10783,0.02726323902606964,0.030764874070882797
10784,0.06249050796031952,0.13302843272686005
10785,0.0013176552020013332,0.003326446283608675
10786,0.027408074587583542,0.010964494198560715
10787,-0.0662693902850151,-0.0614754743874073
10788,0.041854653507471085,0.03104184940457344
10789,0.16412055492401123,0.41282886266708374
10790,0.06848357617855072,0.4101564884185791
10791,0.008260835893452168,0.01580510102212429
10792,-0.00287391128949821,-0.00548896100372076
10793,0.1461298167705536,0.13339278101921082
10794,0.009457970038056374,0.007614971604198217
10795,0.0193292498588562,0.0162928719073534
10796,0.10818153619766235,0.03101716749370098
10797,0.0018392229685559869,0.006182280834764242
10798,0.002213210565969348,0.003664252581074834
10799,0.04199618846178055,0.0247027650475502
10800,-0.48478418588638306,-0.40125471353530884
10801,0.07566472887992859,0.07177448272705078
10802,0.06392774730920792,0.01904161088168621
10803,-0.16766852140426636,-0.1518661379814148
10804,-0.0006999295437708497,-0.0005608642240986228
10805,-0.009918134659528732,0.013864770531654358
10806,0.02669415809214115,0.0118617694824934
10807,0.010169163346290588,0.05430879443883896
10808,-0.054637789726257324,-0.04889234900474548
10809,0.01963510923087597,0.026079421862959862
10810,0.0051063671708106995,0.024243269115686417
10811,0.00963282585144043,-0.005199562758207321
10812,0.08760867267847061,-0.02670261636376381
10813,0.050675809383392334,0.059824131429195404
10814,0.025623630732297897,0.06236260011792183
10815,0.026239808648824692,0.014113232493400574
10816,-0.02121749147772789,-0.014773178845643997
10817,0.040172308683395386,0.07404601573944092
10818,0.020527368411421776,0.03995565325021744
10819,0.020822225138545036,0.026401981711387634
10820,0.013658839277923107,-0.0012106788344681263
10821,0.029026756063103676,0.01173333078622818
10822,0.06354033201932907,0.03344385325908661
10823,0.15028993785381317,0.03597864508628845
10824,-0.27176037430763245,-0.26975157856941223
10825,0.005003619939088821,0.008505254983901978
10826,-0.01879705861210823,-0.0125163234770298
10827,0.22155524790287018,0.06788764894008636
10828,0.0012949302326887846,0.0014339955523610115
10829,-0.14082330465316772,-0.08048197627067566
10830,-0.022147715091705322,0.021991916000843048
10831,0.006592433899641037,0.006318067200481892
10832,0.021004721522331238,0.005078669637441635
10833,-0.00883460883051157,0.008203249424695969
10834,0.08981270343065262,0.16035063564777374
10835,-0.04679066315293312,-0.00013253092765808105
10836,-0.5200454592704773,-0.4916566014289856
10837,-0.002986420877277851,-0.0028473553247749805
10838,0.013212818652391434,0.01671445369720459
10839,0.000543616246432066,0.006824350915849209
10840,0.027293864637613297,0.012461475096642971
10841,-0.04499143362045288,-0.0452657975256443
10842,0.06435917317867279,-0.018024152144789696
10843,0.004622188396751881,0.012166453525424004
10844,0.00208967924118042,0.01080324500799179
10845,-0.0014551057247444987,-0.0013160404050722718
10846,0.04700477421283722,0.036191970109939575
10847,0.009037877433001995,0.00349740544334054
10848,-0.049421269446611404,-0.0450785756111145
10849,0.013345462270081043,0.0027117759454995394
10850,0.007522738538682461,-0.007346779573708773
10851,-0.22571222484111786,-0.21440215408802032
10852,0.10669621080160141,0.02953184023499489
10853,0.0046464018523693085,0.00665519293397665
10854,-0.0326387882232666,0.0011468864977359772
10855,-0.1340620219707489,-0.1292681097984314
10856,0.0028044364880770445,0.014253408648073673
10857,0.04191683232784271,0.20162433385849
10858,0.009064419195055962,0.007221420761197805
10859,0.033148691058158875,0.00523308664560318
10860,0.08906696736812592,0.15960489213466644
10861,0.02487434819340706,0.005646435543894768
10862,-0.014654171653091908,-0.014515106566250324
10863,0.028021778911352158,0.11155127733945847
10864,-0.0011596465483307838,-0.004856043495237827
10865,0.2859942317008972,0.20762816071510315
10866,0.005060194060206413,0.0014816850889474154
10867,-0.2121042162179947,-0.14156629145145416
10868,0.04292856156826019,0.025635136291384697
10869,0.05903664231300354,0.09577561169862747
10870,0.003550866851583123,0.010563872754573822
10871,0.06887456029653549,0.09726343303918839
10872,0.006532488390803337,0.006258121691644192
10873,0.0968078225851059,0.019643453881144524
10874,-0.0008905837312340736,0.018246319144964218
10875,-0.0027397421654313803,-0.005354791879653931
10876,0.0060635460540652275,0.002485037548467517
10877,0.04048672318458557,0.0743604302406311
10878,-0.05290740728378296,-0.054750408977270126
10879,-0.0420469269156456,-0.027145743370056152
10880,0.013991461135447025,0.06064959242939949
10881,0.0030796509236097336,-0.007554035633802414
10882,-0.003804445266723633,-0.014617249369621277
10883,-0.05464471876621246,-0.020859040319919586
10884,0.017142854630947113,0.023587167263031006
10885,-0.023750241845846176,-0.01895632967352867
10886,-0.014739260077476501,-0.025826912373304367
10887,-0.05518638342618942,0.01055162400007248
10888,0.06493189930915833,0.052087828516960144
10889,0.0023252959363162518,0.0066683534532785416
10890,-0.009966002777218819,0.001482970081269741
10891,0.011690649203956127,0.000688713975250721
10892,0.043811291456222534,0.04033186286687851
10893,0.015780417248606682,-0.015518604777753353
10894,-0.08742983639240265,0.25424307584762573
10895,0.1280359923839569,0.11099917441606522
10896,-0.029653169214725494,-0.059749651700258255
10897,-0.06089189276099205,-0.056097980588674545
10898,0.17494191229343414,0.07420201599597931
10899,0.1674177050590515,0.15038089454174042
10900,0.05091587081551552,0.06604902446269989
10901,0.05684737488627434,0.0659957006573677
10902,-0.047692060470581055,-0.010953091084957123
10903,-0.002084292471408844,0.002709620166569948
10904,0.009329771623015404,0.003789299400523305
10905,-0.00953277200460434,-0.007523980922996998
10906,0.01566450484097004,0.0008321162313222885
10907,0.0006409701891243458,0.0003666034899652004
10908,-0.12450850009918213,-0.10072559118270874
10909,-0.0001682857982814312,0.0012827562168240547
10910,0.03217463567852974,0.019330564886331558
10911,0.07695769518613815,-0.005425631999969482
10912,-0.04467952251434326,-0.057416558265686035
10913,0.015734490007162094,0.005100804381072521
10914,0.06194568797945976,0.031849205493927
10915,-0.020678237080574036,-0.019227195531129837
10916,0.08469995856285095,0.06143083795905113
10917,0.1240910142660141,0.11135397851467133
10918,-0.04782572761178017,-0.04303181543946266
10919,0.048957690596580505,0.11949561536312103
10920,0.007356863468885422,0.013801176100969315
10921,0.09400926530361176,0.07074014097452164
10922,0.03577534481883049,-0.015347670763731003
10923,0.2211625725030899,0.0674949660897255
10924,0.024203406646847725,-0.0037121973000466824
10925,-0.0006851181387901306,0.005759194493293762
10926,-0.01894466206431389,-0.036238089203834534
10927,0.0036735422909259796,0.00741853192448616
10928,0.0015614277217537165,0.006355340592563152
10929,0.03360062837600708,0.0035041458904743195
10930,0.0009794244542717934,-0.00271697249263525
10931,-0.0657750815153122,-0.03198940306901932
10932,0.026377469301223755,0.011545081622898579
10933,-0.016727140173316002,0.04901086911559105
10934,-0.14290761947631836,-0.14089882373809814
10935,-0.01874373108148575,-0.014401035383343697
10936,0.002534414641559124,0.007328327279537916
10937,-0.06420587748289108,-0.05846043676137924
10938,-0.20066241919994354,-0.11713291704654694
10939,0.055080123245716095,0.10386087000370026
10940,0.020259257405996323,-0.009837225079536438
10941,0.0249579269438982,0.0305376835167408
10942,-0.0004488674458116293,-0.003063916927203536
10943,-0.029380038380622864,-0.027371246367692947
10944,-0.22072532773017883,-0.2187165468931198
10945,0.03891194984316826,0.01968403533101082
10946,0.0021201660856604576,0.006463223602622747
10947,-0.047417525202035904,-0.04727846011519432
10948,0.015466000884771347,0.06424674391746521
10949,0.012928836047649384,0.013641946017742157
10950,0.06352651119232178,0.03343002498149872
10951,-0.0591433010995388,-0.06262273341417313
10952,0.017904631793498993,0.03370700776576996
10953,-0.0014386684633791447,0.004842066206037998
10954,0.015808172523975372,0.005174485966563225
10955,0.0046464018523693085,0.00665519293397665
10956,0.02188265696167946,0.016335241496562958
10957,0.03561997041106224,0.01639205776154995
10958,0.015173549763858318,0.019516244530677795
10959,-0.0007218159735202789,0.04739763215184212
10960,-0.025016995146870613,0.03343558683991432
10961,0.06924745440483093,0.01812443695962429
10962,-0.09514565765857697,-0.09313686937093735
10963,0.06379331648349762,0.012670297175645828
10964,-0.22612714767456055,-0.22178445756435394
10965,0.09117063879966736,0.10630378127098083
10966,0.01456206850707531,0.0035601332783699036
10967,0.020910169929265976,0.04033845290541649
10968,0.0021084845066070557,-0.014335095882415771
10969,-0.21852976083755493,-0.17439013719558716
10970,-0.01976689323782921,-0.014021453447639942
10971,0.00933823548257351,0.0037977630272507668
10972,-0.06322064995765686,-0.01656252145767212
10973,0.002383406739681959,0.007177319377660751
10974,-0.010968523100018501,0.047484058886766434
10975,0.010014019906520844,-0.00029415637254714966
10976,-0.001425269991159439,-0.013551846146583557
10977,0.04014034569263458,0.02091243490576744
10978,0.02859514206647873,0.012669090181589127
10979,0.01311742328107357,0.007570007815957069
10980,-0.008809396997094154,-0.011424446478486061
10981,-0.009972815401852131,-0.002428550273180008
10982,0.05164961516857147,0.08003848791122437
10983,-0.05801771953701973,-0.03423481434583664
10984,0.034005261957645416,0.01671183481812477
10985,0.0034609311260282993,0.00720592075958848
10986,0.02023724466562271,0.02581700123846531
10987,0.03824989125132561,0.10878781974315643
10988,-0.036560334265232086,-0.030116021633148193
10989,0.03597716987133026,0.0324254184961319
10990,0.00165820331312716,0.003109245328232646
10991,0.01733051985502243,0.023774832487106323
10992,0.03565391153097153,0.03210216015577316
10993,-0.02618260495364666,-0.029879001900553703
10994,0.02182556502521038,0.006956046912819147
10995,0.04381641373038292,0.027890361845493317
10996,-0.005686702206730843,-0.00010694563388824463
10997,0.06418172270059586,0.051337651908397675
10998,0.0013228470925241709,0.002773889107629657
10999,-0.007170123979449272,-0.0028274282813072205
11000,-0.03052131086587906,-0.021807745099067688
11001,0.021455228328704834,0.0066228401847183704
11002,-0.03207377716898918,-0.0356522873044014
11003,0.06660166382789612,0.08173481374979019
11004,0.024561692029237747,0.04090915620326996
11005,-0.07478731125593185,-0.04100163280963898
11006,0.04005073755979538,0.02720666490495205
11007,0.06728828698396683,0.02240215241909027
11008,-0.08613220602273941,-0.07741864025592804
11009,-0.05383700504899025,-0.08175260573625565
11010,0.014019578695297241,0.0030176436994224787
11011,0.003081153379753232,0.014530126005411148
11012,-0.010516662150621414,-0.008507871069014072
11013,0.07192698121070862,0.061618804931640625
11014,0.03444640338420868,0.015218489803373814
11015,0.022066019475460052,0.03841348737478256
11016,0.03282666578888893,0.01690061390399933
11017,-0.3017597794532776,-0.23122183978557587
11018,-0.0016697193495929241,0.0020752702839672565
11019,0.016460968181490898,0.04024387151002884
11020,0.017479831352829933,0.0026103132404386997
11021,-0.05435175448656082,-0.05000869557261467
11022,0.0902465283870697,0.4319194555282593
11023,-0.34464555978775024,-0.19086244702339172
11024,0.02743571065366268,0.01260332204401493
11025,0.055181317031383514,0.04233724623918533
11026,-0.00316433422267437,-0.0030252686701714993
11027,-0.01214301586151123,-0.06326603144407272
11028,0.0005912927445024252,0.0043362826108932495
11029,-0.03147983178496361,-0.012051548808813095
11030,-0.02711401879787445,-0.0227713230997324
11031,-0.029577365145087242,-0.03142036497592926
11032,0.05217120796442032,0.039434172213077545
11033,0.0037861261516809464,0.0011710765538737178
11034,-0.04233432561159134,-0.005723893642425537
11035,0.002816028892993927,0.08634552359580994
11036,-0.00059560127556324,-0.004174110013991594
11037,0.0485745370388031,0.05772285908460617
11038,-0.012478538788855076,-0.012339473702013493
11039,0.18059973418712616,0.10223366320133209
11040,0.30902665853500366,0.2306606024503708
11041,0.21855682134628296,0.06488921493291855
11042,-0.011031422764062881,-0.013646472245454788
11043,-0.011968526989221573,-0.0105174845084548
11044,0.005166518501937389,0.004892151802778244
11045,0.01672244258224964,0.006088755093514919
11046,0.1974262297153473,0.1803894191980362
11047,0.005504744127392769,0.02493302710354328
11048,-0.17196540534496307,-0.10622739791870117
11049,0.2769845128059387,0.19861844182014465
11050,0.14458368718624115,0.03027239814400673
11051,0.00788374338299036,0.006040745414793491
11052,0.01781831495463848,0.0029859263449907303
11053,0.02477427013218403,0.025487380102276802
11054,0.023579401895403862,0.02915915846824646
11055,0.005023769102990627,0.007032560184597969
11056,-0.08627329021692276,-0.07077144086360931
11057,0.03246697038412094,0.016023388132452965
11058,0.012357577681541443,0.02725876122713089
11059,0.009448910132050514,0.007605911698192358
11060,0.05478139966726303,0.1035621389746666
11061,-0.04405314475297928,-0.038307707756757736
11062,-0.02092893049120903,-0.01658587157726288
11063,-0.010509062558412552,-0.010783430188894272
11064,0.015012320131063461,0.032050177454948425
11065,-0.057377006858587265,0.002964317798614502
11066,-0.03162983059883118,0.0022438764572143555
11067,0.11013583838939667,0.2639189660549164
11068,0.01910228095948696,0.03490465506911278
11069,-0.4768824279308319,-0.4184298515319824
11070,0.07613864541053772,0.3248469829559326
11071,0.020604504272341728,0.015057088807225227
11072,0.002252694685012102,0.009796960279345512
11073,0.04408784955739975,0.05922099947929382
11074,0.010486770421266556,0.17019426822662354
11075,0.002785978838801384,0.007129036821424961
11076,0.0018329154700040817,-0.0037075569853186607
11077,-0.06148461252450943,-0.0501745380461216
11078,-0.035879526287317276,0.04764997214078903
11079,0.023081375285983086,0.03179493919014931
11080,-0.14194637537002563,-0.15275917947292328
11081,0.032841168344020844,0.0015421477146446705
11082,0.0029415341559797525,0.007284591905772686
11083,-0.06527697294950485,-0.05396689847111702
11084,0.026143016293644905,0.02964465133845806
11085,-0.03889036178588867,-0.04989229887723923
11086,0.004634467884898186,0.020981933921575546
11087,-0.0008849948644638062,-0.010791512206196785
11088,0.0062561603263020515,0.0026776513550430536
11089,0.0001912824809551239,-0.01062152162194252
11090,-0.041519537568092346,-0.032805971801280975
11091,-0.0021083448082208633,-0.007648817263543606
11092,-0.05559898540377617,-0.036170702427625656
11093,-0.0007890574634075165,0.03582137078046799
11094,0.022017668932676315,0.04144595190882683
11095,-0.05303245782852173,0.005420126020908356
11096,-0.18006643652915955,-0.16092953085899353
11097,0.034449461847543716,0.006533857900649309
11098,0.027967873960733414,0.06470684707164764
11099,-0.024539470672607422,-0.01582590490579605
11100,-0.03766001760959625,0.028077993541955948
11101,0.016634555533528328,0.07697588205337524
11102,0.011445946991443634,0.00789419561624527
11103,0.02028578892350197,0.07873836904764175
11104,0.0014186399057507515,0.005163629539310932
11105,0.008130072616040707,0.01567433774471283
11106,0.012653464451432228,0.008957067504525185
11107,0.05763932690024376,-0.019525043666362762
11108,0.01700429432094097,0.06366242468357086
11109,0.022928278893232346,0.008095890283584595
11110,-0.06278803199529648,-0.026177603751420975
11111,-0.0336557999253273,-0.02737506665289402
11112,0.017085719853639603,0.01360628753900528
11113,0.07820601761341095,0.14874394237995148
11114,0.0015231920406222343,-0.009478743188083172
11115,-0.028722165152430534,-0.02858310006558895
11116,0.0018903374439105392,0.013339309953153133
11117,-0.0024471133947372437,0.06329089403152466
11118,-0.023099258542060852,-0.01935426890850067
11119,-0.029894599691033363,-0.04472699016332626
11120,0.00838603638112545,-0.002615898847579956
11121,0.02544124238193035,0.01989382691681385
11122,-0.004805430769920349,-0.022098856046795845
11123,-0.004225324839353561,-0.00048033520579338074
11124,0.003622322343289852,-7.407460361719131e-05
11125,-0.473955899477005,0.37941932678222656
11126,0.14526356756687164,0.29904669523239136
11127,0.001598317176103592,-0.009035369381308556
11128,-0.010128658264875412,0.013654246926307678
11129,0.039031341671943665,0.021737918257713318
11130,-0.05972990393638611,-0.024542242288589478
11131,-0.040120456367731094,0.006537675857543945
11132,0.01323996763676405,0.0022380324080586433
11133,-0.018747488036751747,-0.011734481900930405
11134,-0.026559101417660713,-0.02176518738269806
11135,0.02185681089758873,0.005413231439888477
11136,0.0033234800212085247,0.009604214690625668
11137,-0.013009317219257355,-0.004295751452445984
11138,-0.03916802257299423,-0.020031120628118515
11139,-0.033070046454668045,-0.031619004905223846
11140,-0.004431603010743856,-0.0029805609956383705
11141,-0.08440995216369629,-0.09522275626659393
11142,-0.1243685856461525,-0.1282588243484497
11143,0.06037569046020508,0.06952401250600815
11144,0.007136043161153793,0.026564326137304306
11145,0.04537185654044151,0.05452017858624458
11146,0.04312684014439583,0.027200788259506226
11147,-0.012011626735329628,-0.02688114531338215
11148,0.030203107744455338,0.09848253428936005
11149,-0.6405808925628662,0.21279430389404297
11150,0.005610089749097824,0.007618880830705166
11151,0.1056169643998146,0.6523476839065552
11152,-0.12715481221675873,-0.061416804790496826
11153,0.0008724275976419449,0.0010114929173141718
11154,0.015744172036647797,0.024892494082450867
11155,0.007035170681774616,0.01457943581044674
11156,0.0026240528095513582,0.007417965214699507
11157,-8.72262753546238e-05,-0.003665735013782978
11158,-0.0022500604391098022,0.012651123106479645
11159,-0.07741609960794449,-0.07596506178379059
11160,0.04044147580862045,0.017172351479530334
11161,-0.12551738321781158,-0.12072347104549408
11162,0.10740070790052414,0.09036389738321304
11163,0.20248515903949738,0.18544834852218628
11164,-0.03826623037457466,-0.00435677170753479
11165,0.05409778654575348,0.2078809142112732
11166,0.0026267878711223602,0.022055070847272873
11167,0.10193703323602676,0.11707018315792084
11168,0.0288415364921093,0.01893501915037632
11169,-0.0027753524482250214,-0.002636286895722151
11170,0.0028899312019348145,-0.04199620708823204
11171,0.051934562623500824,0.2710050046443939
11172,-0.0502135269343853,-0.00355539470911026
11173,-0.1310328245162964,-0.12669013440608978
11174,0.04876884073019028,0.032842788845300674
11175,-0.10692402720451355,-0.06026589125394821
11176,-0.1111527681350708,-0.07724331319332123
11177,0.011108774691820145,0.09463827311992645
11178,0.018046986311674118,0.04182989150285721
11179,-0.013669509440660477,-0.011660718359053135
11180,0.014913171529769897,0.004279485438019037
11181,-0.011572754010558128,-0.00599299743771553
11182,-0.7862707376480103,0.06710445880889893
11183,-0.01113985013216734,-0.011000785045325756
11184,0.020188190042972565,-0.025810007005929947
11185,0.13531604409217834,0.28909918665885925
11186,-0.00018983869813382626,0.015312014147639275
11187,0.015310844406485558,0.04918455332517624
11188,-0.004804890602827072,-0.004665825050324202
11189,-0.013379275798797607,0.015009596943855286
11190,-0.02379239723086357,-0.026407446712255478
11191,0.0037149926647543907,0.010727998800575733
11192,0.015492945909500122,0.004405294544994831
11193,-0.003590233623981476,0.21548020839691162
11194,0.1367243081331253,0.013987317681312561
11195,-0.006856732070446014,-0.009893110021948814
11196,-0.06678256392478943,-0.06664349883794785
11197,0.08206899464130402,0.11725665628910065
11198,0.03686639666557312,0.019572971388697624
11199,0.007590845227241516,0.2562991678714752
11200,0.027695627883076668,0.042596809566020966
11201,0.017628155648708344,0.021970851346850395
11202,-0.013344675302505493,-0.006331669166684151
11203,-0.0018402393907308578,-0.01670975796878338
11204,0.10535590350627899,0.02819153293967247
11205,-0.1988760381937027,-0.17944775521755219
11206,0.0036327671259641647,-0.011236751452088356
11207,0.004890546668320894,0.0013120378134772182
11208,0.022616421803832054,0.031329985707998276
11209,0.014229548163712025,0.07268212735652924
11210,0.05141455680131912,0.12195248156785965
11211,0.12253345549106598,0.021793559193611145
11212,0.06353175640106201,0.03343527019023895
11213,0.09861497581005096,0.01623164676129818
11214,0.04584606736898422,0.0423666350543499
11215,0.00862303376197815,0.004926636815071106
11216,0.019109701737761497,0.013562286272644997
11217,0.06281139701604843,0.1304592341184616
11218,0.030474595725536346,0.03118770569562912
11219,0.006826080847531557,0.008834872394800186
11220,0.005029476713389158,0.0014509678585454822
11221,0.0038042799569666386,0.010085014626383781
11222,0.028282996267080307,0.015438925474882126
11223,0.03155476599931717,0.012326855212450027
11224,0.063600093126297,0.012477079406380653
11225,0.0541989803314209,0.10297971963882446
11226,5.688052624464035e-06,0.004799600690603256
11227,0.08810516446828842,0.15864308178424835
11228,-0.015863969922065735,-0.028708040714263916
11229,0.000308444956317544,0.007321450859308243
11230,0.004577353596687317,-0.0009631188586354256
11231,0.03861362487077713,0.0477619469165802
11232,0.012653464451432228,0.008957067504525185
11233,0.10423825681209564,0.02707388438284397
11234,0.0024133746046572924,0.0038644166197627783
11235,0.006063784472644329,0.002485275734215975
11236,-0.014771571382880211,-0.02964108996093273
11237,0.019006939604878426,0.03031701222062111
11238,-0.1665365993976593,-0.16452781856060028
11239,-0.013139456510543823,-0.00669514387845993
11240,-0.03302306309342384,-0.029521428048610687
11241,0.021811140701174736,0.006941622588783503
11242,0.022657761350274086,0.03137132525444031
11243,0.024798426777124405,0.008872374892234802
11244,-0.10924951732158661,-0.09344714134931564
11245,0.001104004681110382,-0.002447746694087982
11246,-0.018430406227707863,-0.023977821692824364
11247,0.15179342031478882,0.13796864449977875
11248,0.07913429290056229,0.2982047498226166
11249,0.023963365703821182,0.07062149792909622
11250,0.0076805283315479755,0.041466206312179565
11251,0.0023692697286605835,0.006114259362220764
11252,0.001993580022826791,0.007739019580185413
11253,-0.05381500720977783,-0.16812629997730255
11254,0.06728706508874893,0.02128886617720127
11255,0.05466669052839279,0.12231452763080597
11256,0.043475233018398285,-0.03890809416770935
11257,-0.06309989094734192,-0.046062033623456955
11258,-0.022229166701436043,-0.010780193842947483
11259,0.0036247619427740574,0.010637767612934113
11260,0.014758089557290077,-0.00168549083173275
11261,0.10392633825540543,0.22753041982650757
11262,0.053823165595531464,0.049932919442653656
11263,0.10337454080581665,0.02621016837656498
11264,-0.08493281155824661,-0.07918737083673477
11265,-0.041077494621276855,-0.036734435707330704
11266,0.006700080819427967,0.0011596083641052246
11267,-0.019437182694673538,-0.019298117607831955
11268,0.05413881316781044,0.09087778627872467
11269,0.09468822926282883,0.3457261323928833
11270,0.04146059602499008,0.07537005841732025
11271,-0.092169389128685,-0.10207590460777283
11272,0.08347583562135696,0.023724107071757317
11273,0.011822987347841263,0.060603730380535126
11274,0.0063025313429534435,0.0027240226045250893
11275,0.0020940883550792933,0.006888001225888729
11276,0.025034230202436447,0.07315367460250854
11277,0.22038790583610535,0.06672029942274094
11278,-0.0998571589589119,-0.09611216932535172
11279,0.03142833709716797,-0.04573603346943855
11280,0.0029378756880760193,0.018071025609970093
11281,0.03306162729859352,0.029582194983959198
11282,-0.007582567632198334,-0.030851691961288452
11283,-0.06258749961853027,0.7907876968383789
11284,-0.047392573207616806,-0.04389093816280365
11285,-0.009470712393522263,-0.01208576187491417
11286,-0.002432736102491617,-0.0060112448409199715
11287,0.015607721172273159,0.0007753325626254082
11288,-0.04374178126454353,-0.04635683074593544
11289,0.025577623397111893,0.026290733367204666
11290,-0.02355986274778843,-0.02659624069929123
11291,-0.0125510785728693,0.0029507745057344437
11292,-0.02258163131773472,-0.02561800926923752
11293,0.018550172448158264,0.022892868146300316
11294,0.02015642449259758,0.01712004654109478
11295,-1.2448526620864868,-1.2110669612884521
11296,0.0026148364413529634,0.006957894191145897
11297,-0.023804692551493645,-0.01901077851653099
11298,-0.054370928555727005,-0.06649750471115112
11299,0.006122422870248556,0.0025439143646508455
11300,0.3078835606575012,0.22951748967170715
11301,0.0014813828747719526,0.007762117311358452
11302,0.02417486533522606,0.007731285877525806
11303,0.010844089090824127,-0.004025429021567106
11304,0.012469278648495674,0.0013816272839903831
11305,0.18062788248062134,0.026960283517837524
11306,-0.045248471200466156,-0.060080863535404205
11307,0.020231829956173897,0.017195452004671097
11308,-0.05357075482606888,-0.04729001969099045
11309,0.012333691120147705,0.02937155030667782
11310,0.01254875399172306,0.027449937537312508
11311,-0.027482090517878532,-0.0293250884860754
11312,-0.0033835074864327908,-0.00324444193392992
11313,-0.01261205691844225,-0.008867067284882069
11314,0.0002889912575483322,0.006733303889632225
11315,0.004902683198451996,0.03877639025449753
11316,0.0350443571805954,0.031492605805397034
11317,0.09411149471998215,0.07084237039089203
11318,0.006062465254217386,0.005788098555058241
11319,0.002570866607129574,-0.008062819950282574
11320,-0.026036951690912247,-0.028652001172304153
11321,0.037050094455480576,0.01975666917860508
11322,0.03489188849925995,0.006976284086704254
11323,0.03486734256148338,0.0069517395459115505
11324,0.017545945942401886,0.002676426898688078
11325,0.0273095965385437,0.012477208860218525
11326,-0.06035873666405678,-0.063937246799469
11327,0.002823597751557827,0.004274639766663313
11328,-0.012794135138392448,-0.011343092657625675
11329,0.05107061564922333,0.040257811546325684
11330,0.09828265756368637,0.02111828699707985
11331,-0.06073570251464844,-0.05445496737957001
11332,0.060328010469675064,-0.016836360096931458
11333,-0.007140835281461477,-0.010719344019889832
11334,0.04500952363014221,0.03328154981136322
11335,-0.009033571928739548,-0.005531936883926392
11336,-0.007756223902106285,-0.0034135282039642334
11337,0.1422377973794937,0.12950076162815094
11338,-0.015212804079055786,0.028926827013492584
11339,-0.04251399636268616,0.5042166709899902
11340,-0.1794019490480423,-0.1510130763053894
11341,-0.07332402467727661,-0.10462304204702377
11342,-0.04552321881055832,-0.048138268291950226
11343,-0.005264900624752045,-0.000922204926609993
11344,-0.0028161779046058655,0.025572694838047028
11345,0.06164070591330528,0.07078902423381805
11346,0.08672021329402924,0.1018533706665039
11347,0.0044201952405273914,0.010165635496377945
11348,-0.1323612481355667,-0.10857833921909332
11349,0.010434262454509735,-0.04068875312805176
11350,-0.05217338725924492,-0.047830693423748016
11351,-0.005985729396343231,-0.0078287273645401
11352,0.023721052333712578,0.03016536496579647
11353,-0.004162150900810957,-0.004023085348308086
11354,0.0034164837561547756,0.007161473389714956
11355,0.004730692133307457,-0.010138826444745064
11356,-0.016439437866210938,0.03168001025915146
11357,-0.0071500446647405624,0.0003942204639315605
11358,0.0009281948441639543,0.0010672601638361812
11359,0.012919941917061806,0.021633507683873177
11360,0.0007854828145354986,0.012234454974532127
11361,-0.014736567623913288,0.004400335252285004
11362,-0.12606188654899597,-0.09767301380634308
11363,-0.011480234563350677,0.054257772862911224
11364,0.06389494985342026,0.051050882786512375
11365,0.08690261095762253,0.02715088054537773
11366,0.10190971195697784,0.024745339527726173
11367,-0.0034749452024698257,0.002104811370372772
11368,0.009327363222837448,0.024228546768426895
11369,0.007389482576400042,0.003693085629492998
11370,0.09360045939683914,0.07033133506774902
11371,0.007822375744581223,-0.003179559949785471
11372,-0.02052203193306923,-0.030428549274802208
11373,-0.002451281063258648,-0.001000239048153162
11374,0.12388895452022552,0.009577669203281403
11375,0.11657801270484924,-0.00615897960960865
11376,0.04002046585083008,0.020792553201317787
11377,-0.006680610124021769,-0.006541544571518898
11378,0.028432173654437065,0.018525656312704086
11379,0.062257152050733566,0.032160669565200806
11380,0.012434596195816994,-0.002397792413830757
11381,-0.009306100197136402,-0.009167035110294819
11382,-0.0017899260856211185,0.001955063547939062
11383,0.003353394800797105,0.0007383452029898763
11384,0.0178794227540493,0.03368179872632027
11385,0.008506953716278076,0.055165085941553116
11386,0.007042562589049339,-0.0035911239683628082
11387,0.0013066126266494393,0.0014456779463216662
11388,0.011837716214358807,-0.003031801898032427
11389,-0.09187968820333481,-0.09042865037918091
11390,-0.005337368696928024,0.018445536494255066
11391,0.0007596551440656185,0.005102712661027908
11392,0.02156238630414009,0.00669286772608757
11393,0.006836395710706711,-0.003070121631026268
11394,0.015892930328845978,0.005259244237095118
11395,0.017519643530249596,0.03694792464375496
11396,-0.019570978358387947,0.014214698225259781
11397,0.17244075238704681,0.15540394186973572
11398,-0.048963531851768494,-0.06278830766677856
11399,0.0017030318267643452,0.009247297421097755
11400,-0.02471768483519554,-0.056016705930233
11401,0.04882559925317764,0.26789605617523193
11402,-0.020157381892204285,0.023982249200344086
11403,0.00935729406774044,-0.0005492232739925385
11404,-0.040697790682315826,-0.02924881875514984
11405,0.020643532276153564,0.055831193923950195
11406,0.04723349213600159,0.031307440251111984
11407,-0.0049795350059866905,-0.007594584487378597
11408,-0.04187961667776108,-0.06110753118991852
11409,0.0198355745524168,0.0033919941633939743
11410,0.09126291424036026,0.04526471719145775
11411,0.006765258498489857,0.006490891799330711
11412,-0.09448696672916412,-0.09098533540964127
11413,0.012093201279640198,-0.01117592304944992
11414,-0.2290174812078476,-0.1632794737815857
11415,0.20330971479415894,0.18627290427684784
11416,-0.002909670816734433,-0.005524720065295696
11417,-0.12170983105897903,-0.06325724720954895
11418,0.003781891195103526,0.00752688106149435
11419,0.021658090874552727,0.006788571830838919
11420,0.0010258457623422146,0.00857011042535305
11421,0.0063063460402190685,0.0027278373017907143
11422,-0.0012326650321483612,0.03264104202389717
11423,-0.04082654416561127,0.02971138060092926
11424,0.025451168417930603,0.04179863631725311
11425,-0.04690878465771675,-0.04545774310827255
11426,0.02291751652956009,0.019365765154361725
11427,-0.1184486672282219,-0.08466298878192902
11428,-0.0011970268096774817,0.0035968858283013105
11429,0.01870642974972725,0.013159014284610748
11430,-0.0005920424591749907,0.01490981038659811
11431,-0.01000223308801651,0.01378067210316658
11432,0.09713886678218842,0.6438695788383484
11433,-0.08354329317808151,-0.07874938100576401
11434,-0.07068543881177902,-0.06440470367670059
11435,-0.005912061780691147,-0.002167072147130966
11436,0.03262101486325264,0.016177436336874962
11437,0.001131789293140173,-0.0014832601882517338
11438,-0.02945403940975666,-0.04432355612516403
11439,0.027334151789546013,0.012501762248575687
11440,0.012012727558612823,0.0013790414668619633
11441,0.010773198679089546,0.00013951212167739868
11442,0.05472417175769806,0.0246276892721653
11443,0.035881128162145615,0.004582104738801718
11444,0.06497480720281601,0.05213074013590813
11445,0.002550029195845127,0.007343941833823919
11446,0.014413468539714813,-0.045338258147239685
11447,0.07277088612318039,0.027884747833013535
11448,0.009316540323197842,0.0037760676350444555
11449,-0.15334898233413696,-0.1632554978132248
11450,0.0016662089619785547,-0.000948840519413352
11451,0.3312232792377472,0.2528572082519531
11452,0.0009886743500828743,0.00243971636518836
11453,-0.003321806900203228,-0.0031827413477003574
11454,0.009431267157196999,0.00758826918900013
11455,0.00776386633515358,0.004284434020519257
11456,0.027095193043351173,0.012262804433703423
11457,0.025109034031629562,0.01956161856651306
11458,-0.16141162812709808,-0.1606985181570053
11459,0.026534423232078552,0.032978735864162445
11460,-0.094488725066185,0.1245817244052887
11461,0.00020922906696796417,0.011519301682710648
11462,-0.0017259558662772179,-0.005422352813184261
11463,0.004339966922998428,0.0008605346083641052
11464,0.006299312692135572,0.002720803953707218
11465,0.00232008658349514,-0.0032273288816213608
11466,0.0011255573481321335,-0.013706831261515617
11467,-0.028924785554409027,0.004948921501636505
11468,0.04048672318458557,0.0743604302406311
11469,-0.02191081829369068,-0.010461845435202122
11470,0.04745740070939064,0.04397796839475632
11471,0.02179211750626564,0.03094043955206871
11472,0.023853642866015434,0.018306227400898933
11473,0.037218425422906876,0.01992500014603138
11474,0.0008729060646146536,0.0023239480797201395
11475,-0.007410356774926186,-0.012957772240042686
11476,0.020823445171117783,0.057562414556741714
11477,0.0033161011524498463,0.0007010516128502786
11478,-0.023038746789097786,-0.022899681702256203
11479,-0.05435124412178993,-0.06647782027721405
11480,-0.12020016461610794,-0.10889008641242981
11481,-0.00018908432684838772,0.0012619576882570982
11482,0.019778719171881676,0.03558109328150749
11483,-0.015923934057354927,-0.01158087607473135
11484,-0.027470175176858902,-0.030949607491493225
11485,0.041477516293525696,0.07535122334957123
11486,-0.002421662677079439,0.0013233269564807415
11487,-0.029406271874904633,-0.042250342667102814
11488,-0.04427400603890419,-0.04775343835353851
11489,0.10332988947629929,0.020946558564901352
11490,-0.1457689106464386,-0.14226728677749634
11491,-0.14730004966259003,-0.11351437866687775
11492,-0.041566722095012665,-0.030256647616624832
11493,-0.0014609306817874312,-0.0013218653621152043
11494,0.14030861854553223,0.12858064472675323
11495,0.211456760764122,0.0577891506254673
11496,0.028902186080813408,-0.0023968354798853397
11497,0.032969892024993896,0.03368300199508667
11498,0.0013627486769109964,0.0051077380776405334
11499,0.015618541277945042,0.03940144553780556
11500,0.13894185423851013,0.12190505117177963
11501,-0.08055456727743149,-0.07854577898979187
11502,-0.025437191128730774,-0.006008908152580261
11503,0.021215202286839485,0.004771621897816658
11504,0.027303757146000862,0.008075844496488571
11505,-0.003649988677352667,-0.003924355376511812
11506,-0.004468170460313559,-0.0030171284452080727
11507,0.015196248888969421,0.2662341594696045
11508,0.058289751410484314,0.04544568061828613
11509,-0.010569917038083076,0.04788266494870186
11510,-0.018835524097085,-0.013255767524242401
11511,0.003841080004349351,0.0012260305229574442
11512,0.06713428348302841,0.01601126790046692
11513,-0.27755144238471985,-0.21181343495845795
11514,-0.006516548339277506,-0.00506550632417202
11515,0.0033216518349945545,0.009067092090845108
11516,0.014562545344233513,0.0035606101155281067
11517,0.045763712376356125,0.04221196100115776
11518,-0.016024865210056305,0.05162297189235687
11519,0.21658191084861755,0.19954510033130646
11520,0.0038125894498080015,0.0011975399684160948
11521,-0.0033796813804656267,0.012122170999646187
11522,0.003128578420728445,0.0101415840908885
11523,-0.019056448712944984,-0.014713390730321407
11524,0.014483191072940826,0.03152104839682579
11525,-0.04446139186620712,-0.04011833295226097
11526,-0.0030789589509367943,0.0032017757184803486
11527,0.03143986314535141,0.00014084158465266228
11528,-0.11593826115131378,0.4307924509048462
11529,0.012116995640099049,0.0011150604113936424
11530,-0.019373305141925812,0.01450040191411972
11531,0.05133217200636864,0.06048049405217171
11532,0.02124660834670067,0.04067489132285118
11533,-0.03830932453274727,-0.041887834668159485
11534,0.007479086518287659,0.07512692362070084
11535,0.00283968448638916,0.014149757102131844
11536,0.05802761763334274,0.12630704045295715
11537,0.020474720746278763,-0.03064829483628273
11538,0.00931475218385458,0.003774279495701194
11539,-0.030223209410905838,-0.023778896778821945
11540,-0.005431841127574444,-0.003423050045967102
11541,0.0009681060910224915,0.012278178706765175
11542,-0.05767885595560074,-0.02389317750930786
11543,0.008008837699890137,-0.015260286629199982
11544,-0.11859961599111557,-0.16459780931472778
11545,0.016493231058120728,0.005859543569386005
11546,0.06058281660079956,0.009459800086915493
11547,0.023667089641094208,0.018119674175977707
11548,0.002751513384282589,0.00903224851936102
11549,0.025505146011710167,0.029006781056523323
11550,0.05484478175640106,0.10362552851438522
11551,0.016113735735416412,0.020456431433558464
11552,0.03442564234137535,0.006510038860142231
11553,0.0031960085034370422,0.0005809589638374746
11554,-0.000895179808139801,0.005385554861277342
11555,-0.008295644074678421,-0.006844602525234222
11556,0.0495060533285141,0.033580001443624496
11557,0.00968867540359497,0.13329274952411652
11558,0.012964893132448196,0.021678458899259567
11559,0.049187056720256805,-0.027977313846349716
11560,0.00036737509071826935,0.006811687722802162
11561,0.002854752354323864,0.00023970298934727907
11562,0.0037986580282449722,-0.0017418144270777702
11563,0.003779328428208828,-0.0068543581292033195
11564,-0.31736236810684204,-0.2707042396068573
11565,-0.007214248180389404,-0.026442160829901695
11566,-0.08005958050489426,-0.0757165253162384
11567,0.06086428463459015,0.07599743455648422
11568,0.1474326103925705,0.13360783457756042
11569,0.07628677040338516,0.06597859412431717
11570,0.03844757378101349,0.08258720487356186
11571,0.0105811208486557,0.021891193464398384
11572,0.020614897832274437,0.029328463599085808
11573,-0.0016850046813488007,-0.003528003115206957
11574,0.0020404327660799026,0.005785422399640083
11575,-0.13714146614074707,-0.14814341068267822
11576,0.07196829468011856,0.020845279097557068
11577,0.0603182390332222,0.12796607613563538
11578,-0.11815953999757767,-0.11241409927606583
11579,0.038438547402620316,0.03454830124974251
11580,0.08061757683753967,0.03461937978863716
11581,0.03588926047086716,0.025076454505324364
11582,0.08883240073919296,0.33987030386924744
11583,-0.017834529280662537,-0.02864733338356018
11584,-0.005769019480794668,-0.000975106842815876
11585,-0.03796341270208359,-0.04351083189249039
11586,0.0012577379820868373,0.0013968033017590642
11587,-0.019618604332208633,-0.008169631473720074
11588,0.09955677390098572,0.3482651114463806
11589,0.008616099134087563,0.00307562667876482
11590,-0.022437438368797302,-0.03528150916099548
11591,0.07318221032619476,0.08831536769866943
11592,0.05941327288746834,0.12769269943237305
11593,0.003475174540653825,0.0008601250592619181
11594,-0.04109356552362442,-0.03464925289154053
11595,-0.05048677325248718,0.8028884530067444
11596,0.00031138909980654716,0.00659212376922369
11597,0.16384288668632507,0.06310299038887024
11598,0.0952373668551445,0.08350939303636551
11599,-0.0055306414142251015,0.00021479837596416473
11600,0.02162919193506241,0.0043357666581869125
11601,-0.0016035637818276882,0.0021414258517324924
11602,0.016013339161872864,-0.03510967642068863
11603,-0.06962387263774872,-0.06528081744909286
11604,0.0008018888765946031,0.00094095419626683
11605,-0.04252734035253525,-0.02339043840765953
11606,0.15093734860420227,0.028200356289744377
11607,-0.15215662121772766,-0.13272833824157715
11608,0.09465370327234268,0.034901976585388184
11609,-0.0925530195236206,-0.048413388431072235
11610,0.0038724932819604874,0.004585603252053261
11611,0.10189903527498245,0.11703218519687653
11612,-0.010757969692349434,0.005589496344327927
11613,-0.023937135934829712,0.043710701167583466
11614,-0.008882912807166576,-0.0013386476784944534
11615,0.03379823639988899,0.030246485024690628
11616,0.0017845716793090105,-0.0008304778020828962
11617,0.032089874148368835,0.015646295621991158
11618,-0.009464243426918983,-0.004670331254601479
11619,0.08453291654586792,0.11972057819366455
11620,-0.13091859221458435,-0.12657590210437775
11621,0.014007288962602615,0.010970911011099815
11622,-0.025100890547037125,0.021557241678237915
11623,-0.12372961640357971,-0.10792724043130875
11624,0.006210268009454012,0.0026317592710256577
11625,-0.08944138884544373,-0.05553193390369415
11626,0.14026738703250885,0.12644261121749878
11627,-0.052462927997112274,-0.03756174445152283
11628,-0.02251981943845749,-0.013806253671646118
11629,-0.022210417315363884,-0.03321235254406929
11630,0.03509192541241646,0.003792903386056423
11631,0.06107449531555176,0.09781346470117569
11632,0.03212009370326996,-0.019002921879291534
11633,-0.0030419721733778715,0.001301085576415062
11634,0.09326441586017609,0.010881084017455578
11635,0.02759409509599209,0.031095730140805244
11636,0.027741171419620514,0.11127066612243652
11637,-0.010404201224446297,-0.010678568854928017
11638,-0.02685074880719185,0.01980738341808319
11639,-0.028968192636966705,-0.028829127550125122
11640,0.031673282384872437,0.015229703858494759
11641,-0.001382557675242424,-0.012470209039747715
11642,0.010860828682780266,-0.00014110631309449673
11643,0.0037930398248136044,0.0011779903434216976
11644,0.014550385996699333,0.0035484510008245707
11645,0.07493703812360764,-0.047799959778785706
11646,-0.04144491255283356,-0.043287910521030426
11647,-0.010519471019506454,-0.016059942543506622
11648,0.030120059847831726,0.09839948266744614
11649,0.02694488875567913,-0.0009707151912152767
11650,0.020054364576935768,0.0785069465637207
11651,-0.0775483176112175,-0.09484174102544785
11652,0.03916166350245476,0.04830998554825783
11653,0.011937685310840607,0.0008500334806740284
11654,0.013201680034399033,0.0023888759315013885
11655,-0.0004339865408837795,-0.004012495279312134
11656,-0.27696776390075684,-0.25992992520332336
11657,0.025734568014740944,0.042082034051418304
11658,0.006300027947872877,0.002721519209444523
11659,-0.005243300460278988,-0.003234509378671646
11660,-0.020858915522694588,-0.020719850435853004
11661,0.06983701139688492,0.14037492871284485
11662,0.001267686253413558,-0.0013473632279783487
11663,-0.0015776865184307098,0.03233177214860916
11664,0.005972973071038723,0.0023944645654410124
11665,-0.11842919886112213,-0.09900091588497162
11666,0.015228986740112305,0.004141335841268301
11667,-0.03592361509799957,0.02252896875143051
11668,0.005165804177522659,0.004891437478363514
11669,-0.03947357460856438,0.007184557616710663
11670,-0.014047916978597641,0.019737759605050087
11671,-0.01158575527369976,-0.01186012290418148
11672,-0.004755362868309021,0.014672920107841492
11673,-0.009841762483119965,0.0016072094440460205
11674,0.10209912061691284,0.25588226318359375
11675,0.018806887790560722,0.015770509839057922
11676,-0.014930875040590763,-0.00738660991191864
11677,0.0030506416223943233,0.014499614015221596
11678,0.0038369642570614815,0.007581953890621662
11679,-0.03693868964910507,0.021513894200325012
11680,-0.026198718696832657,-0.01865445263683796
11681,0.04101922735571861,0.07489293068647385
11682,-0.03285960480570793,-0.029357969760894775
11683,0.0313301645219326,0.014886584132909775
11684,0.08172281831502914,0.11691047996282578
11685,-0.026949800550937653,-0.03685631603002548
11686,0.006968698464334011,-0.0036649880930781364
11687,-0.02817459963262081,-0.02189386449754238
11688,-0.0016290666535496712,0.01750783622264862
11689,0.01865406334400177,0.03500153124332428
11690,-0.00583331473171711,-0.009529711678624153
11691,0.10338165611028671,0.02621728554368019
11692,0.08330121636390686,0.023549489676952362
11693,-0.05828852951526642,0.16078191995620728
11694,-0.009372629225254059,-0.019680805504322052
11695,0.02508210763335228,0.010249719955027103
11696,0.10427848994731903,0.027114123106002808
11697,-0.0542263463139534,-0.038423970341682434
11698,0.014835208654403687,0.009287793189287186
11699,0.0022858059965074062,0.007079718634486198
11700,0.020390557125210762,0.0788431391119957
11701,-0.0037137595936656,-0.001704968512058258
11702,0.08777639269828796,0.06450726836919785
11703,0.0007255084346979856,0.0021765504498034716
11704,-0.6871580481529236,-0.6214200258255005
11705,0.0145872188732028,0.03401550278067589
11706,0.024233339354395866,0.014326822012662888
11707,0.017285147681832314,0.014248768799006939
11708,0.008686746470630169,0.0068437485024333
11709,0.03423918038606644,0.06942684203386307
11710,-0.09405741095542908,-0.10998345911502838
11711,0.021534718573093414,0.03643590211868286
11712,-0.031660258769989014,-0.050888173282146454
11713,0.12486329674720764,0.27864643931388855
11714,-0.20936624705791473,-0.22017905116081238
11715,-0.03433913737535477,-0.0185367614030838
11716,0.02412739209830761,0.029707148671150208
11717,-0.07674092799425125,-0.01100292056798935
11718,0.01192343607544899,0.0012897495180368423
11719,0.021700521931052208,0.006831004284322262
11720,0.03831087052822113,0.00821438618004322
11721,-0.08257440477609634,-0.04596397653222084
11722,0.05740044265985489,0.03413131833076477
11723,-0.01219192985445261,-0.004647664725780487
11724,0.012313704006373882,0.0013117690104991198
11725,-0.018410207703709602,-0.016401417553424835
11726,0.041376471519470215,0.03056366741657257
11727,-0.0466134250164032,-0.04460463300347328
11728,0.07017678767442703,0.05844881385564804
11729,-0.017309430986642838,-0.01296637300401926
11730,-0.07296726107597351,-0.07095847278833389
11731,0.14762507379055023,0.13380029797554016
11732,-0.14766311645507812,-0.13894955813884735
11733,-0.0008445126004517078,-0.0011188792996108532
11734,-0.010569917038083076,0.04788266494870186
11735,0.0009102632757276297,0.004655253142118454
11736,0.06954702734947205,0.02466089092195034
11737,0.02567986026406288,0.04202732443809509
11738,-0.007849455811083317,-0.0035063978284597397
11739,-0.023218736052513123,-0.03966231644153595
11740,-0.027138087898492813,-0.0077098049223423
11741,0.005631610751152039,0.0020531020127236843
11742,0.011468563228845596,0.0008348766714334488
11743,0.053014084696769714,0.0018910691142082214
11744,0.01220402866601944,0.008507631719112396
11745,-0.12887273728847504,-0.10048386454582214
11746,-1.6048550605773926e-05,-0.010649735108017921
11747,-0.04357413202524185,-0.037994373589754105
11748,0.0143977589905262,0.030200134962797165
11749,-0.019317861646413803,-0.0035154856741428375
11750,-0.13601410388946533,-0.08789464831352234
11751,0.012642258778214455,0.008945861831307411
11752,0.07995738834142685,0.033959195017814636
11753,0.017362447455525398,-0.013936574570834637
11754,0.016460968181490898,0.04024387151002884
11755,0.0027034911327064037,0.009716496802866459
11756,-0.12777285277843475,-0.12343016266822815
11757,-0.011488313786685467,-0.014103363268077374
11758,0.030369415879249573,0.002453811001032591
11759,0.0475325845181942,0.044053152203559875
11760,0.03593357279896736,0.004634549375623465
11761,-0.006845124065876007,-0.010735370218753815
11762,0.01906127668917179,0.04284418001770973
11763,-0.07384277135133743,-0.06904885917901993
11764,0.047947805374860764,0.04446837306022644
11765,0.03880295902490616,0.026065923273563385
11766,0.00820225290954113,0.002654837444424629
11767,-0.14656059443950653,-0.08082258701324463
11768,-0.014230784960091114,-0.01409171987324953
11769,0.08154164999723434,-0.000841677188873291
11770,0.002374451607465744,-0.0002405977575108409
11771,-0.0726105272769928,-0.08473709970712662
11772,0.01137198880314827,0.028409847989678383
11773,0.01405060850083828,0.05066103860735893
11774,0.01727556437253952,0.23634600639343262
11775,-0.05295303836464882,-0.05150199681520462
11776,-0.011560634709894657,-0.00721757672727108
11777,-0.003753259778022766,-0.00230221776291728
11778,0.1273455172777176,0.1156175509095192
11779,0.0038408415857702494,0.0012257921043783426
11780,0.007925093173980713,0.02282627671957016
11781,0.004082861356437206,0.023219764232635498
11782,-0.036678656935691833,0.023662667721509933
11783,0.0008145908359438181,0.01631644368171692
11784,0.15622703731060028,0.04191574826836586
11785,0.018250834196805954,0.03405321016907692
11786,0.0024488368071615696,0.007242749445140362
11787,0.003610794199630618,0.0009957447182387114
11788,0.09829340130090714,0.11342655122280121
11789,0.00033168913796544075,0.006612423807382584
11790,0.03071521781384945,0.04561639949679375
11791,-0.011178729124367237,0.004323123954236507
11792,0.000770841958001256,0.01627269573509693
11793,0.12035593390464783,0.27413904666900635
11794,-0.10482890903949738,-0.1872122436761856
11795,-0.19796273112297058,-0.164053276181221
11796,0.021515442058444023,0.027959754690527916
11797,-0.008664366789162159,-0.011279416270554066
11798,-0.032972775399684906,-0.04889882728457451
11799,0.036163173615932465,0.020237121731042862
11800,-0.22669725120067596,-0.10309317708015442
11801,0.015233980491757393,0.004600293934345245
11802,0.023514743894338608,0.03266306594014168
11803,0.011421382427215576,0.26245927810668945
11804,0.003716067411005497,0.00013755867257714272
11805,-0.11865873634815216,-0.11431604623794556
11806,0.03300689160823822,0.016563311219215393
11807,0.008970906026661396,0.0034304331056773663
11808,0.004264360759407282,0.010009801015257835
11809,-0.024464406073093414,-0.054560888558626175
11810,0.06974935531616211,0.024863218888640404
11811,-0.0850340873003006,-0.024692758917808533
11812,-0.015833310782909393,-0.03312673419713974
11813,0.0005631425883620977,0.0007022079080343246
11814,0.0050781238824129105,0.001381726935505867
11815,0.016491755843162537,0.05310218781232834
11816,0.001235075294971466,0.047893207520246506
11817,0.003432752564549446,0.0008177030249498785
11818,-0.019434858113527298,-0.029341375455260277
11819,-0.10559280216693878,-0.10414176434278488
11820,0.0399770513176918,0.03642529994249344
11821,0.001291950000450015,0.001431015320122242
11822,0.01230078749358654,0.008604390546679497
11823,0.011265196837484837,0.00026326184161007404
11824,0.045144885778427124,-0.0008533112704753876
11825,0.003513665869832039,0.0008986163302324712
11826,-0.1313530057668686,-0.1316273808479309
11827,0.07581211626529694,0.029813919216394424
11828,0.003803410567343235,0.0011883610859513283
11829,-0.053013212978839874,-0.049268223345279694
11830,0.004981031641364098,0.02440931461751461
11831,-0.20886942744255066,-0.04916192591190338
11832,0.00645824708044529,0.006183880381286144
11833,0.013797363266348839,0.00389084592461586
11834,-0.009927637875080109,-0.027221063151955605
11835,-0.13566459715366364,-0.11862672865390778
11836,-0.0044279252178967,-0.004288859665393829
11837,0.0025445460341870785,0.007338458672165871
11838,0.024004749953746796,0.007561170496046543
11839,0.073180191218853,0.022057171911001205
11840,0.035704705864191055,0.01841128244996071
11841,0.026360202580690384,0.011527814902365208
11842,0.03709898889064789,0.033619556576013565
11843,-0.03846713528037071,-0.030922869220376015
11844,0.006343958433717489,0.004500959999859333
11845,0.03519042208790779,0.0038914005272090435
11846,-0.003940040245652199,0.002504272386431694
11847,0.0343286395072937,0.06823809444904327
11848,0.05601591616868973,0.0899253785610199
11849,0.14898909628391266,0.13625206053256989
11850,-0.01991310715675354,-0.02175610512495041
11851,-0.017731759697198868,-0.03502518683671951
11852,0.05736112967133522,0.02726464718580246
11853,0.14698153734207153,0.02424454316496849
11854,0.0035645528696477413,0.0009495032718405128
11855,0.05804911255836487,0.012050915509462357
11856,-0.005619458854198456,0.009513691067695618
11857,-0.007154605817049742,-0.007015540264546871
11858,0.004543280694633722,0.006552071776241064
11859,0.1216219812631607,0.10888494551181793
11860,0.012291359715163708,0.07074394077062607
11861,0.035356681793928146,0.007441078312695026
11862,-0.0019708024337887764,-0.0005197604186832905
11863,-0.010113127529621124,-0.013809524476528168
11864,0.003219297621399164,0.037004973739385605
11865,-0.04258829355239868,-0.05742068588733673
11866,-0.024122824892401695,-0.025965822860598564
11867,0.017230134457349777,0.00659644789993763
11868,0.025119969621300697,0.009193917736411095
11869,0.018525253981351852,0.024969566613435745
11870,0.06187717616558075,0.04484036564826965
11871,-0.025526970624923706,-0.04197055101394653
11872,0.00300496444106102,0.04966309666633606
11873,-0.18699297308921814,-0.17827939987182617
11874,-0.28282201290130615,-0.031784117221832275
11875,0.034778039902448654,0.07151700556278229
11876,0.02153213694691658,0.006699747405946255
11877,0.05205634981393814,0.12033577263355255
11878,-0.016021722927689552,-0.016296090558171272
11879,0.1480470895767212,0.03373579680919647
11880,-0.017744246870279312,0.065785251557827
11881,-0.25155481696128845,-0.24676091969013214
11882,-0.060682300478219986,-0.06416173279285431
11883,0.03233532980084419,0.033048439770936966
11884,-0.05813898146152496,-0.05185824632644653
11885,0.0027450115885585546,0.006490001454949379
11886,0.1804697960615158,0.10210372507572174
11887,-0.11816085129976273,-0.05970826745033264
11888,-0.004505966790020466,0.003038298338651657
11889,0.02428285777568817,0.007839277386665344
11890,0.011867345310747623,0.07031992822885513
11891,-0.013960227370262146,0.054319195449352264
11892,0.014520876109600067,0.018022511154413223
11893,-0.05559523403644562,-0.07482314854860306
11894,0.11894720047712326,0.10721922665834427
11895,0.007965242490172386,0.015509507618844509
11896,0.028856469318270683,0.000940865371376276
11897,0.07520604878664017,0.030319910496473312
11898,-0.004461832344532013,0.04219629988074303
11899,0.052130911499261856,0.04131810739636421
11900,-0.33606261014938354,-0.08735427260398865
11901,0.0026357348542660475,0.007429647725075483
11902,0.011728513985872269,0.09525801241397858
11903,-0.007492801174521446,-0.013033273629844189
11904,-0.003063702490180731,0.0017302101477980614
11905,0.011723913252353668,0.017303669825196266
11906,0.0038150926120579243,0.0012000432470813394
11907,0.015529956668615341,0.000660439021885395
11908,0.06880060583353043,0.05849242955446243
11909,0.08557242155075073,0.007206350564956665
11910,0.001222811988554895,0.0013618773082271218
11911,0.09434065967798233,0.07107153534889221
11912,-0.008162333630025387,-0.0006180685013532639
11913,-0.001218840479850769,0.010230131447315216
11914,0.012226466089487076,0.016569161787629128
11915,0.013195935636758804,0.0613153837621212
11916,0.07533963769674301,0.4170125722885132
11917,-0.0004763072356581688,-0.0007506739348173141
11918,0.0212386604398489,0.036139845848083496
11919,-0.2040427029132843,-0.1357632875442505
11920,0.01634315215051174,0.0057094646617770195
11921,0.18001113831996918,0.07927124202251434
11922,-0.0010894620791077614,0.0009193290024995804
11923,0.018656238913536072,0.013108824379742146
11924,0.018907450139522552,0.033808633685112
11925,0.017624467611312866,0.00279207993298769
11926,0.0012934997212141752,0.0014325650408864021
11927,-0.6322125196456909,0.22116267681121826
11928,-0.20955058932304382,-0.16541096568107605
11929,0.01623452827334404,0.07468710839748383
11930,-0.1677456796169281,-0.17765219509601593
11931,0.002880651503801346,0.0066256411373615265
11932,0.20924673974514008,0.05557912588119507
11933,0.003831123001873493,0.007576112635433674
11934,0.021579904481768608,0.006710386835038662
11935,-0.053365856409072876,0.012372151017189026
11936,-0.004404401406645775,-0.019236790016293526
11937,0.0011428940342739224,0.0025939359329640865
11938,-0.02871459536254406,-0.03241099417209625
11939,-0.10702687501907349,-0.08759859204292297
11940,-0.0032889097929000854,0.013058556243777275
11941,0.00997304916381836,0.024874232709407806
11942,-0.11383134126663208,0.7395439147949219
11943,0.00025242380797863007,0.02403532899916172
11944,0.026541709899902344,0.07068134099245071
11945,-0.1506517380475998,-0.1463090479373932
11946,-0.04236812889575958,0.1767023205757141
11947,0.0690128430724144,0.10575181245803833
11948,-0.3663489818572998,-0.14727851748466492
11949,-0.0030135922133922577,-0.006709989160299301
11950,-0.0059006353840231895,0.0016436297446489334
11951,-0.004552250262349844,0.0017284844070672989
11952,0.09024430066347122,0.007860970683395863
11953,0.01644422672688961,0.005356575362384319
11954,0.022657345980405807,0.017109930515289307
11955,0.04310038685798645,0.12662988901138306
11956,0.015559512190520763,0.004471860360354185
11957,0.01708875223994255,0.045477624982595444
11958,0.007716466672718525,0.024754324927926064
11959,0.012268650345504284,0.03605155646800995
11960,-0.016723928973078728,-0.016584863886237144
11961,-0.049901559948921204,-0.03355409577488899
11962,0.08300012350082397,0.059730999171733856
11963,0.013779234141111374,0.01728086918592453
11964,0.02319575659930706,0.003967843949794769
11965,-0.017781531438231468,-0.012987618334591389
11966,-0.0018165557412430644,-0.0016774904215708375
11967,-0.05840155482292175,-0.05195724219083786
11968,-0.20181787014007568,-0.2117243856191635
11969,0.009350037202239037,0.003809564746916294
11970,-0.05258815735578537,-0.05562453716993332
11971,-0.16024085879325867,-0.1432029902935028
11972,-0.23508498072624207,0.6182902455329895
11973,-0.012611083686351776,-0.014454081654548645
11974,0.0394311398267746,0.009334657341241837
11975,0.00845553632825613,0.0029150638729333878
11976,0.09759384393692017,0.020429469645023346
11977,-0.03596609830856323,-0.03162303939461708
11978,0.049636535346508026,0.03882373124361038
11979,0.027435114607214928,0.012602725997567177
11980,-0.15924611687660217,-0.1151064857840538
11981,0.0331096425652504,0.01666606217622757
11982,0.10283651947975159,0.025672147050499916
11983,-0.029353231191635132,-0.03998691588640213
11984,0.07222136855125427,0.048952244222164154
11985,-0.04833497107028961,-0.01446126401424408
11986,0.04010411724448204,0.0208762064576149
11987,0.0020975435618311167,0.006891455966979265
11988,0.02571347914636135,0.02016606368124485
11989,0.03053651750087738,0.01880854368209839
11990,0.032567109912633896,0.004651506897062063
11991,0.10191565752029419,0.019532330334186554
11992,-0.0012294449843466282,0.003564467653632164
11993,0.005293257534503937,0.01283752266317606
11994,-0.05572120472788811,-0.03658430278301239
11995,0.019076131284236908,0.024655887857079506
11996,0.046726081520318985,0.023456957191228867
11997,0.04581214860081673,0.03499934449791908
11998,0.20161768794059753,0.18458086252212524
11999,0.03404754772782326,0.030495796352624893
12000,0.031943269073963165,0.0658169761300087
12001,0.01266157254576683,0.08030940592288971
12002,0.012462867423892021,0.0014609317295253277
12003,0.015821028500795364,0.005187341943383217
12004,0.07348699867725372,-0.003677375614643097
12005,-0.06860261410474777,-0.053100764751434326
12006,0.002872108481824398,-0.0007064002566039562
12007,0.08943186700344086,0.043433669954538345
12008,-0.0065423790365457535,0.053798943758010864
12009,0.027119971811771393,0.010676391422748566
12010,-0.20087341964244843,-0.20435285568237305
12011,-0.010347353294491768,-0.006602363660931587
12012,0.016777846962213516,0.006144159939140081
12013,0.030977535992860794,0.015051484107971191
12014,-0.1904638707637787,-0.14168313145637512
12015,0.040673770010471344,0.06906264275312424
12016,-0.01640920154750347,-0.01440041046589613
12017,0.05124412477016449,0.02114764228463173
12018,-0.06660737842321396,-0.06688174605369568
12019,-0.0076574888080358505,-0.005648697726428509
12020,0.03264031931757927,0.016196737065911293
12021,-0.12136174738407135,-0.10193346440792084
12022,-0.10504118353128433,-0.0937311053276062
12023,0.018399935215711594,0.001956355758011341
12024,-0.06589435040950775,-0.062392719089984894
12025,0.13678021728992462,-0.01688738912343979
12026,-0.135521799325943,-0.11971942335367203
12027,0.03382933884859085,0.07056830823421478
12028,-0.13460151851177216,0.41212916374206543
12029,0.08040301501750946,0.09553616493940353
12030,-0.00134180614259094,-0.001202740822918713
12031,-0.026092998683452606,0.007780708372592926
12032,0.0009236596524715424,-0.013908728957176208
12033,0.03544434905052185,0.06931805610656738
12034,0.0013833972625434399,0.06712140887975693
12035,0.0036675315350294113,0.009948266670107841
12036,0.015443322248756886,0.019786018878221512
12037,-0.039539508521556854,-0.04311801865696907
12038,-0.1349688619375229,-0.011364787817001343
12039,0.16692261397838593,0.417960524559021
12040,-0.013231821358203888,-0.006951086223125458
12041,0.0009407047182321548,0.004442339763045311
12042,-0.09500713646411896,-0.061133429408073425
12043,0.0026226695626974106,7.620081305503845e-06
12044,0.1509423553943634,0.02820536121726036
12045,0.001050405204296112,-0.009583281353116035
12046,0.004601640161126852,0.012145904824137688
12047,0.009351586923003197,0.0038111144676804543
12048,-0.028499409556388855,0.5182312726974487
12049,0.03267880529165268,0.016235224902629852
12050,0.009795134887099266,0.04640556499361992
12051,-0.20036859810352325,-0.2111814022064209
12052,-0.004277639091014862,6.505660712718964e-05
12053,-0.41995760798454285,-0.41561490297317505
12054,0.011768069118261337,0.0721093937754631
12055,0.002906639128923416,0.012054961174726486
12056,-0.0502748042345047,-0.03537362068891525
12057,0.2859942317008972,0.20762816071510315
12058,0.00042713480070233345,0.005221047438681126
12059,-0.0048681702464818954,0.028917506337165833
12060,0.002605277579277754,0.01014954224228859
12061,0.01192493736743927,0.04853536933660507
12062,-0.023022811859846115,-0.007520958781242371
12063,0.11765346676111221,0.24125754833221436
12064,-0.033739909529685974,-0.02229093760251999
12065,0.02165081724524498,0.03799828514456749
12066,-0.08569769561290741,-0.08917713165283203
12067,0.018944531679153442,0.08659236878156662
12068,0.028880873695015907,0.01897435635328293
12069,0.049210235476493835,0.0933498665690422
12070,-0.030483335256576538,0.03779608756303787
12071,-0.004075892269611359,-0.03417237475514412
12072,-0.08658159524202347,-0.0695437341928482
12073,-0.1334952712059021,-0.14562183618545532
12074,0.003179654013365507,0.00946038868278265
12075,0.0162433460354805,0.0528537780046463
12076,0.04353595897555351,0.09231670200824738
12077,0.10020791739225388,0.11534106731414795
12078,-0.22798112034797668,-0.1838414967060089
12079,0.0360284149646759,0.0201023630797863
12080,-0.007982450537383556,-0.00223701074719429
12081,0.008722711354494095,-0.010505201295018196
12082,0.016391031444072723,0.005757344886660576
12083,0.04034694656729698,0.07422064989805222
12084,0.14763781428337097,0.39867573976516724
12085,0.0036428645253181458,0.03755232319235802
12086,0.03733595460653305,0.026523152366280556
12087,-0.08804657310247421,-0.07659760117530823
12088,-0.03324459493160248,-0.03628097102046013
12089,-0.08167123794555664,-0.06224295124411583
12090,0.04890812933444977,0.03678154945373535
12091,0.07551974803209305,-0.04721724987030029
12092,0.005978693254292011,0.0024001847486943007
12093,-0.06468747556209564,-0.06816691160202026
12094,-0.10132117569446564,-0.10159554332494736
12095,0.0017654185649007559,-0.0008496309164911509
12096,-0.008355742320418358,-0.0035618292167782784
12097,0.03460315614938736,0.0033041350543498993
12098,-0.04647935926914215,-0.0389350950717926
12099,0.05190370976924896,0.039777133613824844
12100,0.03506536781787872,0.003766345325857401
12101,0.05290108546614647,-0.006850641220808029
12102,-0.020191248506307602,-0.03009776584804058
12103,0.01564314030110836,0.021222896873950958
12104,-0.01664624735713005,-0.0017450638115406036
12105,-0.011951054446399212,-0.008206064812839031
12106,0.1154252141714096,0.457098126411438
12107,0.022965194657444954,0.029409507289528847
12108,-0.01046033389866352,-0.021547984331846237
12109,0.008464476093649864,0.025502333417534828
12110,0.025783317163586617,0.04213078320026398
12111,0.006675178185105324,0.008683969266712666
12112,-0.037016771733760834,-0.03327178210020065
12113,0.1684223711490631,0.06768246740102768
12114,0.028149254620075226,0.004880130290985107
12115,-0.1045067235827446,-0.11441323906183243
12116,0.0038402455393224955,0.0012251960579305887
12117,0.05751403793692589,-0.019650332629680634
12118,0.0006900141015648842,0.0008290794212371111
12119,0.018608303740620613,0.029918376356363297
12120,0.00043188309064134955,0.01593373529613018
12121,0.002464525867253542,0.009477531537413597
12122,0.003245765808969736,0.014694738201797009
12123,-0.015940912067890167,-0.012195921503007412
12124,0.015681711956858635,-0.0156173100695014
12125,0.08103888481855392,0.003874516114592552
12126,-0.2763892710208893,-0.26088741421699524
12127,0.007345489226281643,0.0036490922793745995
12128,0.022585924714803696,0.031299490481615067
12129,-0.10161714255809784,-0.095871701836586
12130,0.06387311965227127,0.31491103768348694
12131,-0.021352112293243408,-0.020639002323150635
12132,-0.05656900629401207,-0.051775094121694565
12133,-0.32053494453430176,-0.16082744300365448
12134,0.025610368698835373,0.020062953233718872
12135,0.007666880264878273,0.016380446031689644
12136,-0.05297064036130905,-0.037168264389038086
12137,-0.023272914811968803,-0.026969311758875847
12138,-0.011812858283519745,-0.007469800300896168
12139,-0.20252233743667603,-0.1342429220676422
12140,-0.0018876136746257544,0.002455444075167179
12141,-0.026913661509752274,-0.02211974933743477
12142,0.01730211451649666,0.10083161294460297
12143,0.053445473313331604,0.008559336885809898
12144,-0.08340620994567871,-0.023064881563186646
12145,0.08641010522842407,0.004026779904961586
12146,-0.020109253004193306,-0.031111188232898712
12147,0.011219051666557789,0.02702142670750618
12148,-0.020875953137874603,-0.030782470479607582
12149,0.025471825152635574,-0.005827195942401886
12150,0.06462393701076508,0.013500922359526157
12151,-0.056982964277267456,-0.020372536033391953
12152,0.00745729636400938,-0.003176390193402767
12153,-0.001056078472174704,0.014445774257183075
12154,-0.0046773566864430904,0.00011655595153570175
12155,0.0025877852458506823,0.006930842995643616
12156,0.010652418248355389,-0.00043523311614990234
12157,0.30251967906951904,0.22415360808372498
12158,-0.2241794466972351,0.32255125045776367
12159,0.0037283143028616905,0.0011132649378851056
12160,0.0027129806112498045,0.004164022393524647
12161,0.01266157254576683,0.08030940592288971
12162,-0.023804016411304474,0.043843820691108704
12163,0.04529975727200508,0.02937370538711548
12164,-0.013759765774011612,-0.012308723293244839
12165,-0.6105083227157593,-0.5638502240180969
12166,-0.016978628933429718,0.05355929583311081
12167,0.17783287167549133,0.16079606115818024
12168,-0.000252721831202507,-0.003289099782705307
12169,-0.04615207016468048,0.02212735265493393
12170,-0.002026934176683426,-0.019320359453558922
12171,0.02741282247006893,0.012580434791743755
12172,0.006120357196778059,0.005845990497618914
12173,-0.01172709185630083,0.005310766398906708
12174,0.035621583461761475,0.0723605528473854
12175,-0.16398823261260986,-0.1748010367155075
12176,0.06439243257045746,0.9177676439285278
12177,0.02336929179728031,0.042797572910785675
12178,-0.1049632802605629,-0.036683857440948486
12179,0.08315476030111313,0.15369269251823425
12180,0.007747247349470854,0.0022067748941481113
12181,-0.0010334290564060211,-0.03233245015144348
12182,0.09457772970199585,0.04857952892780304
12183,0.012651944532990456,-0.002217573579400778
12184,0.044404275715351105,0.021135151386260986
12185,0.01758142188191414,0.012034005485475063
12186,-0.0062642768025398254,0.05407704785466194
12187,0.007258931174874306,0.0035625342279672623
12188,0.007623711600899696,0.07336172461509705
12189,0.05910927429795265,0.12738870084285736
12190,0.037941575050354004,0.07468054443597794
12191,0.040859244763851166,0.0747329518198967
12192,0.039306484162807465,0.073180191218853
12193,0.09871158748865128,0.08698361366987228
12194,-0.1740112006664276,-0.1258917599916458
12195,-0.014769382774829865,-0.04268498718738556
12196,0.1514923870563507,0.03718109428882599
12197,0.031497396528720856,0.06540685892105103
12198,0.09345803409814835,0.12864568829536438
12199,-0.07328583300113678,-0.0854124054312706
12200,0.016015037894248962,0.012978660874068737
12201,0.021802080795168877,0.0069325631484389305
12202,-0.0660744309425354,-0.05979369580745697
12203,0.0017187334597110748,-0.008914953097701073
12204,0.05832912027835846,0.028232639655470848
12205,-0.1658235341310501,-0.14878566563129425
12206,-0.12133599072694778,-0.11988495290279388
12207,0.09892919659614563,0.08720122277736664
12208,0.08698741346597672,0.10212056338787079
12209,-0.0008328668773174286,0.033040840178728104
12210,-0.004948606714606285,0.05539271980524063
12211,0.08319465070962906,0.153732568025589
12212,0.0002000096719712019,0.0003390749916434288
12213,0.03320959210395813,0.005293987225741148
12214,0.009735647588968277,-0.005096741020679474
12215,0.009351208806037903,0.07763063162565231
12216,0.014560995623469353,0.0035590603947639465
12217,0.007257271092385054,0.00356087414547801
12218,-0.0927303358912468,-0.026992328464984894
12219,-0.02296084351837635,-0.01668010838329792
12220,-0.00614482956007123,-0.009723338298499584
12221,-0.022179793566465378,-0.018434803932905197
12222,-0.021740900352597237,-0.03661041706800461
12223,0.019005723297595978,0.02334841899573803
12224,0.05467532202601433,0.008677124977111816
12225,0.05699882656335831,0.04487225040793419
12226,-0.018872104585170746,0.004910800606012344
12227,0.01986762508749962,0.04365053027868271
12228,0.08002272993326187,0.06971455365419388
12229,0.03348078578710556,0.017554733902215958
12230,0.0034684601705521345,0.00547725148499012
12231,0.01083526574075222,0.005287850275635719
12232,0.15425431728363037,0.03994302824139595
12233,0.009277068078517914,0.025624534115195274
12234,-0.6906822323799133,-0.7014950513839722
12235,0.013767263852059841,0.0027653290890157223
12236,0.08990320563316345,0.10503634810447693
12237,0.002540485467761755,0.008285924792289734
12238,-0.028874797746539116,-0.027423754334449768
12239,-0.017676547169685364,-0.02029159665107727
12240,-0.0139002725481987,-0.024987924844026566
12241,0.03288871794939041,0.033601827919483185
12242,0.11013583838939667,0.2639189660549164
12243,0.14392513036727905,0.021188128739595413
12244,0.010454528033733368,-0.0001791585236787796
12245,0.0025227656587958336,0.0082682054489851
12246,0.019627485424280167,0.08727532625198364
12247,0.019505254924297333,0.00357920303940773
12248,-0.39713364839553833,-0.273529589176178
12249,0.06566768884658813,-0.01671564392745495
12250,-0.043512117117643356,-0.019729211926460266
12251,-0.004565926268696785,0.001013830304145813
12252,-0.0035195499658584595,0.005628772079944611
12253,-0.20714811980724335,-0.1604899764060974
12254,-0.015823068097233772,-0.01568400301039219
12255,-0.021337240934371948,-0.015591801144182682
12256,-0.004455492366105318,0.0018252423033118248
12257,-0.02038586139678955,-0.03631191328167915
12258,0.005922336131334305,0.06626366078853607
12259,0.061694152653217316,0.07084247469902039
12260,0.02500336617231369,0.01945595070719719
12261,0.00443962961435318,-0.007686946541070938
12262,-0.05665118992328644,-0.02286551147699356
12263,0.01651424914598465,0.006607731804251671
12264,0.005398660898208618,0.00740745197981596
12265,-0.1093742698431015,-0.1200079619884491
12266,0.1064787358045578,0.4481516480445862
12267,-0.12749528884887695,-0.12315259873867035
12268,0.012952324002981186,-0.00434110127389431
12269,0.006173078902065754,0.0025945701636373997
12270,0.02180243842303753,0.006932920776307583
12271,0.014333467930555344,0.0035206638276576996
12272,0.02422894909977913,0.0683685839176178
12273,0.07451482117176056,0.29358527064323425
12274,0.08086562156677246,0.06382881104946136
12275,0.08577783405780792,0.07546965777873993
12276,-0.005300773307681084,-0.003291982226073742
12277,-0.05276409536600113,-0.04405052959918976
12278,-0.36697033047676086,-0.2072628289461136
12279,-0.11833470314741135,-0.14160382747650146
12280,0.1965208798646927,0.11815480887889862
12281,0.005934050306677818,0.004091051407158375
12282,0.13392934203147888,0.11689253151416779
12283,0.018836012110114098,-0.012463009916245937
12284,-0.012227414175868034,0.004120051860809326
12285,0.004901771899312735,0.07063978165388107
12286,0.0008901822147890925,0.0010292475344613194
12287,0.017588241025805473,-0.0016396716237068176
12288,0.01494147814810276,0.004307791590690613
12289,0.02490321546792984,0.012059144675731659
12290,0.0746944472193718,0.014942718669772148
12291,0.035152189433574677,0.0038531676400452852
12292,0.011729992926120758,0.0018234755843877792
12293,-0.023926090449094772,-0.008123714476823807
12294,0.024584554135799408,0.0310288667678833
12295,-0.00817053485661745,0.010966368019580841
12296,-0.00040654907934367657,0.004387363791465759
12297,-0.08934369683265686,-0.030891112983226776
12298,0.06458432227373123,0.21836745738983154
12299,0.023237567394971848,0.028817323967814445
12300,0.10351100564002991,0.35454893112182617
12301,0.03950607031583786,0.25857651233673096
12302,0.08677336573600769,0.10190652310848236
12303,0.008040327578783035,0.004560895264148712
12304,0.047177013009786606,0.031250961124897
12305,-0.0018910379149019718,0.0095579344779253
12306,-0.04701138287782669,-0.0509016290307045
12307,-0.0075257085263729095,-0.011222105473279953
12308,0.0065468959510326385,0.014091161079704762
12309,-0.09915784001350403,-0.09436392784118652
12310,0.054042279720306396,0.3050801753997803
12311,-0.22423753142356873,0.6291376948356628
12312,-0.03649955615401268,-0.029486550018191338
12313,0.0036961319856345654,0.0010810826206579804
12314,-0.0870148092508316,-0.0822208970785141
12315,0.03555050492286682,0.06942421197891235
12316,-0.02434689551591873,-0.02000383660197258
12317,-0.3168007731437683,-0.2332712858915329
12318,0.05274248495697975,0.04192968085408211
12319,-0.1936316043138504,-0.1742033213376999
12320,-0.03315176069736481,-0.03684815764427185
12321,-0.042314544320106506,-0.031004469841718674
12322,-0.003346603363752365,0.0009960923343896866
12323,0.06980308890342712,0.018680071458220482
12324,-0.04613633081316948,-0.04412753880023956
12325,-0.018273819237947464,0.005509085953235626
12326,0.006554177962243557,0.006279811263084412
12327,0.014485682360827923,0.03083314746618271
12328,-0.0039011945482343435,-0.006516244262456894
12329,-0.0868905782699585,-0.0033610761165618896
12330,0.028863240033388138,0.043764423578977585
12331,0.10805308818817139,0.030888719484210014
12332,-0.018956346437335014,-0.013376589864492416
12333,0.0052017648704349995,0.001505367923527956
12334,0.04348736256361008,0.07739682495594025
12335,-0.028910797089338303,-0.02456773817539215
12336,-0.02164609357714653,-0.021507028490304947
12337,0.003356969216838479,0.0007419197354465723
12338,-0.042594511061906815,-0.02555665373802185
12339,0.0014013522304594517,0.0057444097474217415
12340,0.012542924843728542,-0.002326593268662691
12341,0.007716466672718525,0.024754324927926064
12342,0.015586190856993198,0.022030502557754517
12343,0.08957470208406448,0.04357650876045227
12344,-0.0854712724685669,-0.038813136518001556
12345,0.08806190639734268,0.04206370934844017
12346,-0.000827237032353878,-0.0026702354662120342
12347,0.0770905464887619,0.6238212585449219
12348,0.09759549051523209,0.020431119948625565
12349,0.01580529846251011,0.0009357808157801628
12350,0.001327352598309517,-0.013542165979743004
12351,-0.013728246092796326,-0.0264652818441391
12352,-0.06782595813274384,0.015703536570072174
12353,-0.042229995131492615,-0.052136510610580444
12354,-0.04039796441793442,-0.003658995032310486
12355,-0.06849873065948486,-0.05299688130617142
12356,0.018823254853487015,-0.0004046577960252762
12357,0.02080797776579857,0.01777159981429577
12358,0.07376590371131897,0.1443038284778595
12359,0.056895382702350616,0.05300513654947281
12360,-0.12012041360139847,-0.13495279848575592
12361,0.001222692895680666,0.0013617582153528929
12362,0.030095063149929047,0.06400452554225922
12363,0.0852847471833229,0.03928655385971069
12364,-0.12132849544286728,-0.0628759115934372
12365,0.03326937556266785,0.020425304770469666
12366,-0.06301124393939972,-0.01887161284685135
12367,0.02061513066291809,0.08826296776533127
12368,4.4149463064968586e-05,0.0001832147827371955
12369,0.15484851598739624,0.04053723067045212
12370,0.010520245879888535,0.02542142942547798
12371,0.039230041205883026,0.020002126693725586
12372,0.016566045582294464,0.005478395149111748
12373,-0.04033602774143219,-0.038327235728502274
12374,0.00795790459960699,0.07369591295719147
12375,0.0006007174961268902,0.019737619906663895
12376,0.03957919403910637,0.028766389936208725
12377,0.04628267139196396,0.030356619507074356
12378,-0.19270162284374237,-0.20862767100334167
12379,0.0023975889198482037,0.007191501557826996
12380,-0.01473928987979889,-0.008294977247714996
12381,0.036942463368177414,0.02101641148328781
12382,0.06456290185451508,0.611293613910675
12383,0.08811517059803009,0.04211697354912758
12384,0.06197100877761841,-0.091696597635746
12385,-0.23223468661308289,-0.2443612515926361
12386,0.016574321314692497,0.03600260615348816
12387,-0.022547829896211624,-0.013834264129400253
12388,-0.037292517721652985,-0.03294945880770683
12389,0.058250296860933304,0.09343795478343964
12390,0.0025500920601189137,-0.0010284166783094406
12391,-0.005840076133608818,0.05989793315529823
12392,-0.2143295258283615,-0.20804879069328308
12393,0.12572155892848969,0.11298452317714691
12394,0.009784077294170856,0.07012540102005005
12395,0.03607551380991936,0.032596081495285034
12396,0.00826349388808012,0.006420495919883251
12397,0.024813229218125343,0.07147136330604553
12398,-0.03785018250346184,-0.018421899527311325
12399,0.02253144420683384,0.0419597253203392
12400,0.006305392365902662,0.002726883627474308
12401,0.003264591097831726,0.01906696707010269
12402,0.016913332045078278,0.011365917511284351
12403,-0.031340233981609344,-0.034376610070466995
12404,0.008636826649308205,0.0030963539611548185
12405,-0.03456571698188782,-0.04939810931682587
12406,0.06827010959386826,0.13591794669628143
12407,0.0033959324937313795,0.0007808830705471337
12408,-0.08004940301179886,-0.07933629304170609
12409,-0.01728069595992565,-0.012486782856285572
12410,0.019015032798051834,0.06567316502332687
12411,0.012925969436764717,0.0018383183050900698
12412,0.007819266058504581,0.015363531187176704
12413,-0.11188866943120956,-0.10614322870969772
12414,-0.33753663301467896,-0.2908785045146942
12415,-0.054852038621902466,-0.0647585541009903
12416,0.022382207214832306,0.006456155329942703
12417,0.0013669580221176147,0.07190488278865814
12418,0.03503381460905075,0.08381455391645432
12419,-0.011545568704605103,0.012237336486577988
12420,-0.03822823613882065,-0.04813475161790848
12421,0.0002994784153997898,0.006044918205589056
12422,0.0063003855757415295,0.002721876837313175
12423,-0.004487956874072552,-0.00247916579246521
12424,0.2041739523410797,0.18713714182376862
12425,0.019134631380438805,0.030444703996181488
12426,0.014299930073320866,0.018642626702785492
12427,0.16624613106250763,0.41495445370674133
12428,0.022246811538934708,0.009402740746736526
12429,0.002872108481824398,-0.0007064002566039562
12430,-0.03478318080306053,-0.02833886817097664
12431,-0.1328504979610443,0.026856988668441772
12432,-0.013904293067753315,0.0031335651874542236
12433,0.0522879920899868,0.04016141593456268
12434,-0.06792810559272766,-0.06038384139537811
12435,0.14955736696720123,0.02682037279009819
12436,-0.001678799744695425,0.003115112893283367
12437,0.031309500336647034,0.014016073197126389
12438,0.0653563067317009,0.053628332912921906
12439,0.005651530809700489,0.00999422650784254
12440,0.07716879993677139,-0.005214529111981392
12441,-0.45679140090942383,-0.45534035563468933
12442,-0.08040428161621094,-0.09684786200523376
12443,0.00920221395790577,-0.010025698691606522
12444,0.02906198613345623,-0.0022370358929038048
12445,0.0002744700759649277,0.00728747621178627
12446,0.03383141756057739,0.005915813148021698
12447,0.03387105464935303,0.005955449305474758
12448,0.0188373401761055,0.07728992402553558
12449,0.03900657966732979,0.019778667017817497
12450,-0.029345039278268814,-0.02920597419142723
12451,0.000770841958001256,0.01627269573509693
12452,0.0429532565176487,0.039473824203014374
12453,-0.007207064423710108,-0.005756022408604622
12454,0.031138287857174873,0.019011711701750755
12455,-0.0871661826968193,-0.019518345594406128
12456,0.1479101926088333,0.02517320215702057
12457,0.005752339959144592,-0.005060464143753052
12458,-0.008838198147714138,-0.008699133060872555
12459,-0.06360939145088196,-0.07743416726589203
12460,0.006556190550327301,0.0028597936034202576
12461,0.020372401922941208,0.03168247267603874
12462,0.0013933742884546518,-0.001221675192937255
12463,0.07375085353851318,0.028864718973636627
12464,-0.011022187769412994,-0.026948239654302597
12465,0.05957087501883507,0.09348033368587494
12466,0.14752285182476044,0.024785857647657394
12467,0.028214842081069946,0.09586267918348312
12468,-0.06892229616641998,0.1501481533050537
12469,0.0026178541593253613,0.0074117667973041534
12470,0.0037479624152183533,-0.01217808946967125
12471,-0.11056918650865555,-0.0950673371553421
12472,0.0072731077671051025,0.023620573803782463
12473,-0.1396970897912979,-0.1205601841211319
12474,0.03062373772263527,0.0005272552371025085
12475,0.005466988310217857,0.001888479571789503
12476,0.1021571159362793,0.024992743507027626
12477,0.01607516221702099,0.004987511318176985
12478,0.004016188904643059,-0.006985746324062347
12479,-0.024968836456537247,-0.028547346591949463
12480,0.00926146935671568,0.0037209964357316494
12481,0.021339070051908493,0.04512197524309158
12482,0.03954528272151947,0.00944880023598671
12483,-0.08856081962585449,0.7648143768310547
12484,-0.05736060440540314,-0.06290802359580994
12485,0.0007203941931948066,0.0008594595128670335
12486,0.017986660823225975,0.07643924653530121
12487,0.027320358902215958,0.06119406595826149
12488,-0.09622211754322052,-0.10703492164611816
12489,0.02408500947058201,0.008158957585692406
12490,-0.059735752642154694,-0.011616304516792297
12491,-0.11238722503185272,-0.12942403554916382
12492,0.010236084461212158,0.04542374610900879
12493,-0.0015264106914401054,0.017610492184758186
12494,-0.016965387389063835,-0.011385630816221237
12495,0.027956996113061905,0.010663570836186409
12496,0.0026662000454962254,0.007009257562458515
12497,-0.009112744592130184,0.010024158284068108
12498,0.004423336125910282,0.010704071260988712
12499,0.0151399876922369,-0.012775616720318794
12500,0.0033074035309255123,0.0006923539331182837
12501,0.027851365506649017,0.017944850027561188
12502,0.02672494575381279,0.07338307797908783
12503,0.0005493853241205215,0.05900196731090546
12504,0.009437592700123787,0.015017349272966385
12505,-0.01991310715675354,-0.02175610512495041
12506,-0.0026052184402942657,0.0031402213498950005
12507,0.09746803343296051,0.0150847053155303
12508,0.04640926420688629,0.09519001096487045
12509,0.014026131480932236,0.003024196717888117
12510,-0.07897277921438217,-0.07142851501703262
12511,0.02883545681834221,0.01892893947660923
12512,-0.017360679805278778,-0.008212357759475708
12513,0.03752865269780159,0.03363840654492378
12514,0.032070182263851166,0.03278329223394394
12515,0.10624345391988754,0.02907908335328102
12516,0.035185690969228745,0.07932531833648682
12517,0.051684167236089706,0.08687183260917664
12518,-0.24631567299365997,-0.17577774822711945
12519,-0.006738289259374142,0.0008059758692979813
12520,0.0003736484795808792,-0.003204860258847475
12521,-0.039859674870967865,0.004279956221580505
12522,0.1548629254102707,0.05412302911281586
12523,0.003574822563678026,0.010587828233838081
12524,-0.0015305583365261555,-0.00510906707495451
12525,0.039102282375097275,0.10675011575222015
12526,-0.046823710203170776,0.8065515160560608
12527,-0.23272092640399933,-0.16698291897773743
12528,-0.07939848303794861,-0.0746045708656311
12529,0.13284988701343536,0.38155820965766907
12530,0.000916516873985529,0.0010555821936577559
12531,0.01940499059855938,0.02374768629670143
12532,0.1576237678527832,0.14379900693893433
12533,0.019216880202293396,0.03052695281803608
12534,0.20457293093204498,0.050905317068099976
12535,0.049575623124837875,0.019479140639305115
12536,-0.3371579349040985,-0.29301831126213074
12537,-0.01278427429497242,-0.008441216312348843
12538,0.02010461688041687,0.009291812777519226
12539,0.0012862280709668994,0.0014252933906391263
12540,0.026713812723755836,0.011881424114108086
12541,-0.011754332110285759,-0.022756267338991165
12542,0.0339304655790329,0.0026314423885196447
12543,-0.000305824913084507,-0.002148823346942663
12544,0.0229985099285841,0.005705084651708603
12545,0.021939560770988464,0.005495981313288212
12546,0.0022705644369125366,-0.0013079443015158176
12547,0.03842905908823013,0.0723385214805603
12548,-0.031763240694999695,-0.04880005121231079
12549,-0.008102146908640862,-0.0037590889260172844
12550,0.0001896098256111145,0.015090793371200562
12551,-0.01033800095319748,0.018050871789455414
12552,0.05505797266960144,0.04221390187740326
12553,0.005046293139457703,0.02418319508433342
12554,-0.03689318150281906,-0.03992955759167671
12555,0.021432489156723022,0.010619685053825378
12556,-0.04715626314282417,-0.023373357951641083
12557,0.0035575213842093945,0.0009424719028174877
12558,-0.008992042392492294,-0.0199939776211977
12559,-0.055081672966480255,-0.04933623597025871
12560,0.014395786449313164,0.0033938514534384012
12561,0.0031363130547106266,0.0012933146208524704
12562,0.008549375459551811,0.04233505204319954
12563,0.002195125911384821,0.006989038549363613
12564,0.020910169929265976,0.04033845290541649
12565,-0.13639532029628754,-0.12059294432401657
12566,0.0028584375977516174,0.021995339542627335
12567,0.003242814913392067,0.00395592488348484
12568,0.0028499425388872623,0.004300984553992748
12569,0.0034419840667396784,0.007186973933130503
12570,-0.03208072856068611,-0.012652445584535599
12571,0.03449364751577377,0.006578044034540653
12572,0.006242451723664999,0.0026639432180672884
12573,0.10507998615503311,0.3537883162498474
12574,-0.06715865433216095,-0.0596143901348114
12575,0.0022643906995654106,-0.0013141180388629436
12576,0.09335096925497055,0.10848411917686462
12577,0.10304562002420425,0.025881251320242882
12578,0.003815211821347475,0.0012001624563708901
12579,-0.044972602277994156,-0.04352156072854996
12580,-0.018049554899334908,-0.01370649691671133
12581,-0.013319572433829308,-0.002009499818086624
12582,0.060280878096818924,0.0754140317440033
12583,0.034921795129776,0.007006191182881594
12584,0.017422731965780258,0.07776405662298203
12585,-0.017157990485429764,0.01671571657061577
12586,-0.02456715516746044,-0.02022409811615944
12587,-0.31701743602752686,-0.1934133768081665
12588,0.0011306162923574448,0.0008562495931982994
12589,0.038497939705848694,0.019270027056336403
12590,0.08432348817586899,0.007159115746617317
12591,0.04543193802237511,0.05458026006817818
12592,0.005439443979412317,0.005165077280253172
12593,0.010933682322502136,0.007897304370999336
12594,-0.04240938648581505,-0.04040059447288513
12595,-0.11788447201251984,-0.07374484091997147
12596,0.025801794603466988,0.04214926064014435
12597,-0.06221877038478851,-0.056639011949300766
12598,0.02297697402536869,0.03169053792953491
12599,0.00921628624200821,-0.01405283808708191
12600,-0.0015289760194718838,-0.0018033427186310291
12601,-0.14074070751667023,0.11029720306396484
12602,0.005173240788280964,0.07091125100851059
12603,-0.029988260939717293,0.003797415643930435
12604,0.008014206774532795,0.04462463781237602
12605,-0.00020255008712410927,-0.0004769167862832546
12606,0.10096769034862518,0.018584363162517548
12607,0.012798763811588287,0.027699947357177734
12608,0.0026852900628000498,0.021822193637490273
12609,-0.009472079575061798,-0.02869999222457409
12610,0.03898658975958824,-0.005899548530578613
12611,0.015399053692817688,0.0836784765124321
12612,0.007319221273064613,-0.00755029683932662
12613,-0.10132862627506256,-0.11345519870519638
12614,0.01653578318655491,0.03143696486949921
12615,0.003443273715674877,0.005452064797282219
12616,0.0969565212726593,0.014573194086551666
12617,0.014870401471853256,0.011390969157218933
12618,0.002865124261006713,0.007208182010799646
12619,-0.12083464860916138,-0.05029672384262085
12620,-0.02474856935441494,0.009037107229232788
12621,0.005051594693213701,0.003208596259355545
12622,0.022537600249052048,0.05644705891609192
12623,0.02715776115655899,0.007929847575724125
12624,0.028966829180717468,0.043868012726306915
12625,-0.13987231254577637,-0.06933438777923584
12626,-0.12169381231069565,-0.05341438949108124
12627,0.029396582394838333,-0.0019024387001991272
12628,0.051976703107357025,0.061125025153160095
12629,0.11765346676111221,0.24125754833221436
12630,-0.05919158458709717,-0.05344614386558533
12631,0.02800089307129383,0.011557312682271004
12632,-0.2239740788936615,-0.21963101625442505
12633,0.06614098697900772,0.021254848688840866
12634,0.10381393134593964,0.021430604159832
12635,0.006076537072658539,0.0024980283342301846
12636,-0.24690909683704376,-0.21852022409439087
12637,0.002877737395465374,0.00026268791407346725
12638,0.06618166714906693,0.05445369333028793
12639,0.005333632230758667,0.03372250497341156
12640,0.021820081397891045,0.006950563285499811
12641,0.07574684917926788,0.06192207336425781
12642,-0.02915824204683304,-0.0327099934220314
12643,0.0012923076283186674,0.0014313729479908943
12644,-0.07664328813552856,-0.07691765576601028
12645,0.013120992109179497,0.028923368081450462
12646,0.013676146045327187,0.002674211049452424
12647,0.004835313186049461,0.001256804447621107
12648,0.023930661380290985,-0.022067535668611526
12649,0.014389464631676674,0.03019184060394764
12650,-0.11414128541946411,0.7392339706420898
12651,0.00436050072312355,-0.001179971732199192
12652,-0.03213512897491455,-0.020825054496526718
12653,0.0025756261311471462,-0.001002882607281208
12654,0.027377374470233917,0.010933795012533665
12655,0.039074432104825974,0.019846521317958832
12656,0.03653760254383087,0.03298585116863251
12657,0.07574684917926788,0.06192207336425781
12658,0.006390759721398354,0.030173664912581444
12659,0.0010806568898260593,-0.002497851848602295
12660,-0.0816265419125557,-0.04775283485651016
12661,0.008647113107144833,0.042432788759469986
12662,0.009054127149283886,0.013396822847425938
12663,-0.03485773131251335,-0.031356096267700195
12664,-0.19702979922294617,-0.19223588705062866
12665,0.010787713341414928,0.030215997248888016
12666,0.0037768848706036806,0.007521874271333218
12667,0.02728661708533764,0.023734865710139275
12668,0.005746542941778898,0.00775533402338624
12669,0.06469152122735977,0.05438334494829178
12670,-0.010387308895587921,0.049954015761613846
12671,-0.20202884078025818,-0.1681193858385086
12672,-0.039983443915843964,-0.03927033394575119
12673,-0.0222901813685894,-0.01794748567044735
12674,0.021506253629922867,0.006636736448854208
12675,0.003720339387655258,0.0006839614361524582
12676,-0.024036576971411705,-0.018456820398569107
12677,0.009744588285684586,0.006048191338777542
12678,-0.10583298653364182,-0.11683492362499237
12679,0.06205407902598381,0.07120239734649658
12680,0.04194626957178116,0.07033514231443405
12681,0.11840487271547318,0.1056678369641304
12682,0.040245674550533295,0.010149192065000534
12683,0.0428486168384552,0.025555191561579704
12684,0.004926932975649834,0.01982811652123928
12685,0.022674713283777237,0.03398478776216507
12686,-0.1071159690618515,0.4396147131919861
12687,0.016536841168999672,0.005449190270155668
12688,0.06993898749351501,0.01881597191095352
12689,0.05188819393515587,0.041075389832258224
12690,0.012602920643985271,0.008906523697078228
12691,0.013815894722938538,0.029618270695209503
12692,-0.025936245918273926,-0.0021533407270908356
12693,0.01761074922978878,0.014058997854590416
12694,0.06376663595438004,0.1079062670469284
12695,0.027612820267677307,0.0757322683930397
12696,0.07165589183568954,0.020532872527837753
12697,0.019873909652233124,0.03567628562450409
12698,0.037957750260829926,0.07469671964645386
12699,0.00788569450378418,0.008598804473876953
12700,-0.16365621984004974,0.08505210280418396
12701,0.0001896098256111145,0.015090793371200562
12702,0.031223636120557785,0.04612481966614723
12703,-0.0009690555743873119,0.0027759340591728687
12704,-0.0017391741275787354,0.013393975794315338
12705,0.09475582838058472,0.03500410169363022
12706,-0.5167031288146973,-0.17503023147583008
12707,0.023963291198015213,0.02746492624282837
12708,-0.021285442635416985,-0.015705686062574387
12709,0.07707205414772034,0.23085518181324005
12710,-0.01335243321955204,-0.01362680085003376
12711,-0.0010583135299384594,0.0003927284851670265
12712,0.0022376645356416702,0.007031577173620462
12713,-0.011378660798072815,0.012404244393110275
12714,0.014782017096877098,0.01912471279501915
12715,0.011647377163171768,-0.005646048113703728
12716,0.10408559441566467,0.021702269092202187
12717,0.02320656180381775,0.017659146338701248
12718,0.03254929184913635,0.016105711460113525
12719,-0.07374358177185059,-0.09018716216087341
12720,0.022517630830407143,0.033827703446149826
12721,0.008092295378446579,0.025130152702331543
12722,0.1837671399116516,0.10540106892585754
12723,-0.014582430943846703,-0.00756942480802536
12724,0.00904026161879301,0.003499788697808981
12725,-0.013824300840497017,-0.024911951273679733
12726,0.03701698035001755,0.08579772710800171
12727,0.002436155453324318,0.0031492654234170914
12728,-0.0005015970673412085,0.003841460682451725
12729,0.002659695688635111,0.007453608326613903
12730,-0.04862590879201889,-0.0525161549448967
12731,-0.009593576192855835,0.005307607352733612
12732,0.018981946632266045,0.042764853686094284
12733,-0.10772908478975296,-0.11327650398015976
12734,-0.045595504343509674,-0.02855764701962471
12735,0.10488700866699219,0.027722636237740517
12736,0.008445888757705688,0.0029054165352135897
12737,0.016424918547272682,0.005337266717106104
12738,-0.06326225399971008,-0.07316876947879791
12739,0.019980527460575104,0.039408810436725616
12740,0.007161980494856834,0.014706245623528957
12741,0.03607551380991936,0.032596081495285034
12742,-0.018514741212129593,0.015270935371518135
12743,0.019583124667406082,0.04336602985858917
12744,0.06061500683426857,0.04777093604207039
12745,-0.0018480978906154633,0.0016535371541976929
12746,-0.03352200984954834,0.03701591491699219
12747,-0.024122824892401695,-0.025965822860598564
12748,-0.42093774676322937,-0.37427961826324463
12749,-0.09693004935979843,-0.09048573672771454
12750,0.02087932825088501,0.05478878691792488
12751,-0.030882172286510468,-0.030743107199668884
12752,0.02526102587580681,0.01535450853407383
12753,-0.012369547039270401,-0.016065943986177444
12754,-0.010931084863841534,-0.01079201977699995
12755,0.0029421302024275064,0.00728518795222044
12756,0.026258070021867752,-0.02486494556069374
12757,0.022509239614009857,0.011696435511112213
12758,-0.01934204436838627,-0.021957093849778175
12759,-0.03811391443014145,-0.08411210775375366
12760,0.0018745176494121552,-0.0011618603020906448
12761,-0.013715509325265884,-0.013576444238424301
12762,0.07654543220996857,0.2001495063304901
12763,0.1040593832731247,0.02167605236172676
12764,0.0038098879158496857,0.008152583613991737
12765,-0.0005719922482967377,0.00500776432454586
12766,0.0050732530653476715,-0.011370327323675156
12767,-0.002587734255939722,0.003693000413477421
12768,-0.01816582679748535,-0.02000882476568222
12769,0.10225532948970795,0.6489860415458679
12770,-0.005086485296487808,-0.00029257265850901604
12771,-0.18786512315273285,0.031205326318740845
12772,0.13644862174987793,0.9898238182067871
12773,0.02008966915309429,0.01454225368797779
12774,-0.09596134722232819,-0.08465127646923065
12775,-0.1424076110124588,-0.12297932803630829
12776,0.004286265000700951,0.010566999204456806
12777,-0.011700587347149849,-0.0265329759567976
12778,-0.04557853192090988,-0.0014389008283615112
12779,-0.05137796700000763,-0.007238335907459259
12780,0.003826831467449665,0.007571821101009846
12781,-0.07154878228902817,-0.07009774446487427
12782,0.00037358328700065613,0.034159258008003235
12783,0.002544201910495758,-0.007362315431237221
12784,-0.14998717606067657,-0.18128620088100433
12785,-0.017686206847429276,-0.02126471698284149
12786,-0.11030744016170502,-0.10596438497304916
12787,0.03948122635483742,0.03559098020195961
12788,0.0530349463224411,0.04019087553024292
12789,0.0004471689462661743,0.21951761841773987
12790,-0.006000187247991562,-0.00042043067514896393
12791,0.018333688378334045,0.0018901070579886436
12792,0.0012950561940670013,-0.03000396490097046
12793,-0.000589640811085701,0.005854671820998192
12794,-0.016568634659051895,-0.02765628695487976
12795,0.014229548163712025,0.07268212735652924
12796,-0.23094606399536133,-0.24085257947444916
12797,0.04566366225481033,0.04211191087961197
12798,0.13220204412937164,0.3832399547100067
12799,0.14361898601055145,0.12979421019554138
12800,0.05108354240655899,0.06621669232845306
12801,0.011489912867546082,-0.005546897649765015
12802,0.07648533582687378,0.05944852530956268
12803,-0.09601259231567383,0.7573626041412354
12804,0.022776061668992043,0.02835581824183464
12805,-0.04579964652657509,-0.041005734354257584
12806,-0.07350488752126694,-0.07149609923362732
12807,0.02225092425942421,0.027830680832266808
12808,-0.006440678611397743,-0.0026956889778375626
12809,0.013033422641456127,0.030071280896663666
12810,-0.050759732723236084,-0.06668578088283539
12811,0.07994754612445831,0.06963936984539032
12812,-0.015325982123613358,-0.009045246988534927
12813,-0.016631819307804108,0.017241887748241425
12814,-0.03632766008377075,-0.034318868070840836
12815,0.05229104310274124,0.1010717898607254
12816,-0.002953873947262764,0.002625882625579834
12817,0.054380323737859726,-0.022784046828746796
12818,-0.05565616488456726,0.0027964189648628235
12819,-0.002066181041300297,-0.0006151390261948109
12820,-0.009377855807542801,-0.02424737438559532
12821,0.00151100754737854,-0.05824071913957596
12822,0.0003000926226377487,0.0017511346377432346
12823,-0.0026726587675511837,0.001072330866008997
12824,0.02259225770831108,0.07137300074100494
12825,-0.0415351428091526,-0.0371924489736557
12826,-0.09320290386676788,-0.0930638387799263
12827,0.10368527472019196,0.02130194753408432
12828,-0.004423551261425018,-0.00996402371674776
12829,0.0187947116792202,0.024374470114707947
12830,0.1558624505996704,0.04155116155743599
12831,-0.01709902659058571,-6.116926670074463e-05
12832,0.016421664506196976,0.020764360204339027
12833,0.0450427383184433,0.014946253970265388
12834,-0.008480004966259003,-0.003686091862618923
12835,-0.0212465338408947,-0.02152090147137642
12836,0.027999497950077057,8.389400318264961e-05
12837,0.2785210609436035,0.20015498995780945
12838,-0.02918565273284912,-0.028472542762756348
12839,0.011353859677910805,0.014855494722723961
12840,0.003916878253221512,-0.001630537211894989
12841,0.014368019998073578,0.02308158576488495
12842,0.015755439177155495,0.005121753551065922
12843,-1.0022825002670288,-0.7512445449829102
12844,0.09357644617557526,0.016412071883678436
12845,0.11126452684402466,0.35997283458709717
12846,-0.02626442164182663,-0.024255629628896713
12847,-0.21084696054458618,-0.19504457712173462
12848,0.027300983667373657,0.0739591121673584
12849,-0.022288842126727104,-0.016709085553884506
12850,-0.05791407823562622,-0.029525205492973328
12851,0.0028790708165615797,0.007222128566354513
12852,-0.004541316069662571,0.01459558680653572
12853,0.003840483957901597,0.0012254344765096903
12854,-0.013936832547187805,0.03418261557817459
12855,-0.03168105706572533,-0.02817942202091217
12856,-0.009147169068455696,-0.011762218549847603
12857,-0.033986348658800125,-0.029643652960658073
12858,0.032583240419626236,0.01335532683879137
12859,-0.013440368697047234,-0.02444230392575264
12860,-0.01582418382167816,-0.007110618054866791
12861,-0.0036161192692816257,-0.00719462800770998
12862,-0.013478804379701614,-0.025605380535125732
12863,-0.00159738352522254,-0.005175892263650894
12864,-0.08581998944282532,-0.16820332407951355
12865,-0.008518442511558533,0.062019482254981995
12866,0.0036340621300041676,0.00991479679942131
12867,-0.01773979887366295,0.06578969955444336
12868,-0.35311511158943176,-0.35166406631469727
12869,-0.025618821382522583,-0.029170572757720947
12870,0.07224532961845398,0.32328325510025024
12871,0.019138164818286896,0.08967608958482742
12872,-0.021620022132992744,-0.016040265560150146
12873,0.009323738515377045,0.09285323321819305
12874,-0.07912787050008774,-0.07284713536500931
12875,0.035900555551052094,0.004601532593369484
12876,-0.0049080997705459595,-0.06465982645750046
12877,0.015734490007162094,0.005100804381072521
12878,0.04569040983915329,0.029764356091618538
12879,-0.021993206813931465,0.011792469769716263
12880,-0.013214537873864174,-0.02421647310256958
12881,-0.0029932630714029074,-0.005608312785625458
12882,0.0022036689333617687,-0.0033368035219609737
12883,0.056650690734386444,0.033381566405296326
12884,0.006130170077085495,0.0025516615714877844
12885,0.059549570083618164,0.09345903247594833
12886,0.03420693054795265,0.004110448062419891
12887,0.03543199971318245,0.004132979549467564
12888,-0.5451846122741699,-0.5408419370651245
12889,0.07064937055110931,0.289719820022583
12890,0.013758271932601929,0.02020258456468582
12891,0.0011220937594771385,0.0012611590791493654
12892,-0.007126906421035528,-0.002332993783056736
12893,0.006242182105779648,-0.023854300379753113
12894,-0.0012948992662131786,0.002450090367347002
12895,0.01599191315472126,0.016705023124814034
12896,-1.236378788948059,-0.3830035924911499
12897,0.00013999640941619873,0.00027906172908842564
12898,-0.028428804129362106,-0.03190823644399643
12899,-0.1266382932662964,-0.14393171668052673
12900,0.002885388443246484,0.007228446193039417
12901,-0.02779904380440712,-0.020786037668585777
12902,0.006749853491783142,0.043360285460948944
12903,-0.016810325905680656,-0.019846703857183456
12904,-0.010858668014407158,0.05487934127449989
12905,0.0698089599609375,0.06591871380805969
12906,0.05830680578947067,0.04546273499727249
12907,-0.005969346035271883,0.00031138863414525986
12908,0.032815322279930115,0.06955429166555405
12909,0.030194468796253204,0.026304222643375397
12910,-0.1540423035621643,-0.10738416761159897
12911,0.0022215270437300205,0.0003785286098718643
12912,0.0960770770907402,0.013693749904632568
12913,0.01005360297858715,0.027091460302472115
12914,0.014862394891679287,0.0037747430615127087
12915,-0.000131094828248024,-0.00197409326210618
12916,0.003117983229458332,0.014566955156624317
12917,-0.005584611091762781,-0.009163119830191135
12918,0.09415942430496216,0.03440770134329796
12919,0.004671547561883926,-0.014556365087628365
12920,-0.1241784542798996,-0.10475017130374908
12921,-0.004456245340406895,-0.006299243774265051
12922,-0.005717541091144085,-0.008332590572535992
12923,-0.04592324420809746,-0.045784179121255875
12924,0.07792925089597702,-0.0044540781527757645
12925,0.13306964933872223,0.2566737234592438
12926,0.07232104241847992,0.0490519218146801
12927,0.046789683401584625,0.03466310724616051
12928,0.007104170508682728,0.07284218072891235
12929,0.035544950515031815,0.004245927091687918
12930,-0.02125471830368042,-0.01750972867012024
12931,-0.00886460393667221,-0.01070760190486908
12932,-0.05828957259654999,-0.14067290723323822
12933,0.10022564977407455,0.08318883925676346
12934,-0.04926519840955734,-0.047814156860113144
12935,-0.058286819607019424,-0.024377360939979553
12936,0.19333979487419128,0.03967218101024628
12937,0.03299504518508911,0.013767130672931671
12938,0.005588167812675238,0.0018917708657681942
12939,0.016399115324020386,0.07674044370651245
12940,0.0017096376977860928,-0.0038308347575366497
12941,0.06477087736129761,0.051926806569099426
12942,-0.2940458655357361,-0.27461758255958557
12943,0.0319892093539238,0.016063157469034195
12944,-0.0027188609819859266,0.004294144921004772
12945,0.04986853525042534,0.11751636862754822
12946,0.019308138638734818,0.03873642161488533
12947,-0.021938564255833626,-0.016358807682991028
12948,-0.20951159298419952,-0.1628534495830536
12949,0.02311651036143303,0.008284120820462704
12950,-0.0045291949063539505,-0.00018613692373037338
12951,-0.029716292396187782,-0.029990660026669502
12952,0.018727604299783707,0.02307029999792576
12953,-0.830096960067749,0.023278236389160156
12954,-0.024878930300474167,-0.020085018128156662
12955,-0.09338915348052979,-0.049249522387981415
12956,-0.007639430463314056,-0.013179902918636799
12957,0.08586611598730087,0.07413814216852188
12958,0.029319968074560165,-0.001979053020477295
12959,0.08244850486516953,0.07214032858610153
12960,-0.044930897653102875,-0.050478316843509674
12961,0.04279560223221779,0.025502176955342293
12962,-0.0176978949457407,-0.013354836963117123
12963,0.11585360765457153,0.037487536668777466
12964,-0.044471293687820435,-0.0003316625952720642
12965,0.0704052671790123,0.14094318449497223
12966,0.007925320416688919,0.015469585545361042
12967,0.013285874389111996,0.03271415829658508
12968,-0.02064129337668419,-0.03276786953210831
12969,-0.06419529765844345,-0.05791456252336502
12970,0.14905567467212677,0.03474438562989235
12971,-0.017060954123735428,-0.027694640681147575
12972,0.02983155846595764,0.058220431208610535
12973,0.020222028717398643,0.07867461442947388
12974,0.02298281341791153,0.0316963791847229
12975,0.20861700177192688,0.1915801763534546
12976,-0.003607025370001793,-0.01424071192741394
12977,0.014816053211688995,0.02994920313358307
12978,-2.835877239704132e-05,0.04662977159023285
12979,0.023135002702474594,0.010290931910276413
12980,0.027921995148062706,0.07670273631811142
12981,0.05326352268457413,0.007265325635671616
12982,0.008390289731323719,-0.002697361633181572
12983,0.08379560708999634,0.06052648276090622
12984,0.14291773736476898,0.02018073946237564
12985,-0.2652348279953003,-0.2604409158229828
12986,-0.00352596677839756,0.05681535601615906
12987,0.0047971815802156925,0.004522814881056547
12988,0.0038347619120031595,0.0012197124306112528
12989,-0.014463648200035095,-0.010120590217411518
12990,-0.04300469532608986,-0.03672396391630173
12991,-0.046655308455228806,-0.042910318821668625
12992,-0.1781003177165985,-0.1098209023475647
12993,0.003413371741771698,0.04755300283432007
12994,0.006798453629016876,-0.0038352329283952713
12995,0.01251864805817604,0.008822251111268997
12996,0.03025156445801258,0.03375319764018059
12997,0.003784369910135865,0.010797375813126564
12998,0.0399770513176918,0.03642529994249344
12999,-0.014439525082707405,-0.008859768509864807
13000,0.021403057500720024,0.006533539388328791
13001,0.02507815510034561,0.04142561927437782
13002,0.08028987795114517,0.0031255055218935013
13003,0.0037644924595952034,0.010045226663351059
13004,0.014819079078733921,0.0037314274813979864
13005,0.01663084328174591,0.040413748472929
13006,0.12702129781246185,0.00428430549800396
13007,0.06643382459878922,0.1340816617012024
13008,-0.18092186748981476,-0.1839582324028015
13009,-0.05602826178073883,0.009709745645523071
13010,-0.03643317520618439,0.02390814945101738
13011,0.020319189876317978,0.014771774411201477
13012,-0.02478809654712677,0.09881597757339478
13013,0.022156598046422005,0.10568609833717346
13014,0.08678118139505386,0.157319113612175
13015,-0.03937662020325661,-0.04285605251789093
13016,0.022754870355129242,0.04653777554631233
13017,0.020528586581349373,0.029242152348160744
13018,0.012252092361450195,-0.0015726834535598755
13019,-0.025351068004965782,-0.040220584720373154
13020,0.0009570042602717876,0.020093906670808792
13021,-0.05545336753129959,-0.059005118906497955
13022,-0.15862518548965454,-0.15512356162071228
13023,-0.009795963764190674,-0.011638961732387543
13024,0.001770290546119213,0.0014959238469600677
13025,-0.013735002838075161,-0.006190737709403038
13026,-0.011682622134685516,-0.0068887099623680115
13027,-0.010275878012180328,-0.008267086930572987
13028,0.0037772173527628183,0.010790223255753517
13029,0.019916919991374016,0.03571929782629013
13030,0.021478578448295593,0.040906861424446106
13031,0.016493231058120728,0.005859543569386005
13032,0.019191544502973557,0.004359154962003231
13033,0.0269243773072958,0.009630952030420303
13034,-0.1223522275686264,-0.11607149243354797
13035,-0.07487640529870987,-0.07008249312639236
13036,0.0069433776661753654,0.014487642794847488
13037,0.0176859013736248,0.002816384192556143
13038,0.06649008393287659,0.13413792848587036
13039,0.002862905152142048,0.009143640287220478
13040,-0.022785568609833717,0.01100010797381401
13041,-0.015278631821274757,-0.0189750287681818
13042,0.020773272961378098,0.02948683872818947
13043,-0.3021481931209564,-0.24180686473846436
13044,0.04174255579710007,0.02444913052022457
13045,-9.389431215822697e-05,-0.0027089437935501337
13046,-0.04291246831417084,-0.031602393835783005
13047,0.028700772672891617,0.018794255331158638
13048,-0.005655091255903244,9.034853428602219e-05
13049,0.006844410207122564,0.006570043507963419
13050,-0.004560360684990883,0.011242015287280083
13051,0.00862598605453968,0.003085513599216938
13052,0.021546654403209686,0.006677136290818453
13053,0.028163563460111618,0.02887667343020439
13054,0.052974164485931396,0.09711379557847977
13055,0.04697035998106003,0.036157555878162384
13056,0.06160713732242584,0.07075545936822891
13057,-0.6877478361129761,0.16562741994857788
13058,-0.04167714715003967,-0.007803440093994141
13059,0.12943041324615479,0.11770244687795639
13060,-0.008651325479149818,-0.010494323447346687
13061,0.02553969994187355,0.009613648056983948
13062,0.007541610859334469,0.07327961921691895
13063,0.1454663723707199,0.03115507774055004
13064,0.015587426722049713,0.016300536692142487
13065,-0.03070889227092266,-0.03625630587339401
13066,-0.10545792430639267,-0.09971248358488083
13067,0.022477904334664345,0.007645515259355307
13068,-0.04743219539523125,-0.03598322346806526
13069,-0.06268314272165298,-0.07377079129219055
13070,0.16624613106250763,0.41495445370674133
13071,-0.009903224185109138,-0.009764159098267555
13072,-0.24826277792453766,-0.17772485315799713
13073,-0.0034503228962421417,0.005263242870569229
13074,-0.0317688025534153,-0.014730945229530334
13075,-0.06363584101200104,-0.07576241344213486
13076,-0.06862414628267288,-0.06428109109401703
13077,-0.27035588026046753,-0.24196699261665344
13078,0.02950936183333397,0.010281450115144253
13079,0.012713354080915451,0.017056049779057503
13080,0.02486328035593033,0.030443036928772926
13081,-0.020662667229771614,-0.023699045181274414
13082,0.006726161576807499,0.006451794877648354
13083,-0.09156741201877594,-0.033114828169345856
13084,0.0692778006196022,0.11341743171215057
13085,0.007552511524409056,0.015096777118742466
13086,0.05536659061908722,0.010480452328920364
13087,-0.07732328772544861,-0.05354037880897522
13088,0.033269040286540985,0.0019700198899954557
13089,0.058176543563604355,0.09208600223064423
13090,0.003181157633662224,-0.002366257831454277
13091,0.020555973052978516,0.03545715659856796
13092,-0.008169976063072681,-0.004424986429512501
13093,-0.18852777779102325,0.03054267168045044
13094,-0.018715277314186096,-0.01497028861194849
13095,0.0497099906206131,0.033783938735723495
13096,-0.28529006242752075,-0.238631933927536
13097,0.006800452247262001,0.008809243328869343
13098,-0.013306263834238052,0.047035060822963715
13099,-0.007258232682943344,0.05119434744119644
13100,0.03247150406241417,0.03318461403250694
13101,0.05495904013514519,0.008960843086242676
13102,-0.007528495043516159,-0.0010841824114322662
13103,0.00377277540974319,0.001157725928351283
13104,-0.047793351113796234,-0.04078034311532974
13105,0.024922866374254227,-0.005173616111278534
13106,0.07991570979356766,0.033917516469955444
13107,0.0035779213067144156,0.010590927675366402
13108,0.04066993296146393,0.023376505821943283
13109,0.1082625761628151,0.031098201870918274
13110,-0.00916963815689087,-0.020257290452718735
13111,0.004872943740338087,0.01061838399618864
13112,0.14636465907096863,0.26996874809265137
13113,-0.06116577237844467,0.09854172170162201
13114,-0.12388407438993454,-0.12649911642074585
13115,-0.015122178941965103,-0.015396546572446823
13116,-0.025668486952781677,-0.042961910367012024
13117,0.024634381756186485,0.03953556716442108
13118,-0.02807454764842987,-0.0193609818816185
13119,0.17216022312641144,0.15512341260910034
13120,-0.004117237403988838,-0.00037224777042865753
13121,0.0873391330242157,0.010174760594964027
13122,-0.0021477597765624523,-0.0024221264757215977
13123,0.0040385788306593895,0.00046007009223103523
13124,0.013139969669282436,0.002138034673407674
13125,-0.012628328055143356,0.053109683096408844
13126,0.025432581081986427,0.04178004711866379
13127,0.049424249678850174,0.03911607339978218
13128,0.020113937556743622,0.00367035623639822
13129,0.010137328878045082,0.027175188064575195
13130,-0.00681051192805171,-0.010389020666480064
13131,0.009745082817971706,0.026782941073179245
13132,0.008522123098373413,-0.01939348131418228
13133,-0.02102747932076454,0.0027554258704185486
13134,0.046089813113212585,0.08282878249883652
13135,0.014310412108898163,-0.016988608986139297
13136,0.006928500719368458,0.001388028496876359
13137,0.0751047357916832,0.029106538742780685
13138,-0.0062680914998054504,0.0012761736288666725
13139,0.016540080308914185,0.2652484178543091
13140,0.03821470960974693,0.02740190550684929
13141,0.0025072386488318443,0.0073011512868106365
13142,0.012653464451432228,0.008957067504525185
13143,0.029687145724892616,0.04458833113312721
13144,-0.005631814710795879,-0.008246864192187786
13145,-0.005969346035271883,0.00031138863414525986
13146,0.02821488492190838,0.00029928097501397133
13147,0.02086463011801243,0.04029291495680809
13148,-0.017576610669493675,-0.010563604533672333
13149,-0.0033467013854533434,0.00099635636433959
13150,0.12269504368305206,-4.1950494050979614e-05
13151,0.0032857097685337067,-0.002254762686789036
13152,0.13975396752357483,0.02544267103075981
13153,-0.0010541044175624847,-0.002897102851420641
13154,-0.15685884654521942,-0.14105647802352905
13155,0.003208335256204009,0.014657307416200638
13156,0.018610920757055283,0.04239382594823837
13157,0.08679897338151932,0.337836891412735
13158,-0.0006189784035086632,0.01851792447268963
13159,0.003778973827138543,0.0011639244621619582
13160,-0.05206415802240372,-0.048319168388843536
13161,0.037073634564876556,0.03359420225024223
13162,-0.024260960519313812,-0.019467048346996307
13163,0.030381277203559875,0.013937696814537048
13164,0.012585155665874481,0.08023299276828766
13165,0.0033001918345689774,0.007045181468129158
13166,0.04747772589325905,0.036664921790361404
13167,0.036229778081178665,0.08036941289901733
13168,0.022195028141140938,0.04597793519496918
13169,0.10015451163053513,0.017771178856492043
13170,-0.0018637680914252996,0.002479289658367634
13171,0.053593337535858154,0.04278053343296051
13172,0.006850637495517731,0.008859428577125072
13173,0.03203742951154709,0.004121827427297831
13174,-0.002925777342170477,-0.0032001440413296223
13175,0.03575646132230759,0.004457440227270126
13176,0.006054460071027279,0.0005139876157045364
13177,0.025665320456027985,0.020117904990911484
13178,-0.12121618539094925,-0.11920739710330963
13179,0.12743698060512543,0.251041054725647
13180,-0.048716358840465546,-0.0005969107151031494
13181,-0.01754707098007202,-0.03399065136909485
13182,0.06136764585971832,0.03127116337418556
13183,0.0737430602312088,0.069852814078331
13184,0.04959950968623161,0.09771896153688431
13185,0.002670847810804844,0.007013905793428421
13186,-0.001702974084764719,-0.0019773407839238644
13187,0.22859513759613037,0.1502290666103363
13188,0.0063063460402190685,0.0027278373017907143
13189,-0.07642518728971481,-0.08012158423662186
13190,0.01147170178592205,0.026372885331511497
13191,-0.007999295368790627,-0.007860230281949043
13192,0.01151391863822937,0.05565354973077774
13193,-0.11888246238231659,-0.07010172307491302
13194,-0.015949808061122894,-0.025856325402855873
13195,0.001295194961130619,-0.004245277494192123
13196,-0.3914114832878113,-0.40414851903915405
13197,-0.09508714079856873,-0.09363610297441483
13198,-0.125453382730484,-0.10167047381401062
13199,-0.009165280498564243,-0.0016210153698921204
13200,-0.09928665310144424,-0.11415617167949677
13201,0.030629180371761322,0.027149748057127
13202,-0.01749069057404995,-0.023031163960695267
13203,-0.08686728775501251,-0.10279333591461182
13204,0.01302284188568592,0.002020907122641802
13205,0.014148162677884102,0.0030605115462094545
13206,-0.007734198588877916,-0.002940285950899124
13207,-0.0966748595237732,-0.08117301017045975
13208,0.0677359402179718,0.0961248129606247
13209,-0.10022196173667908,-0.05356382578611374
13210,-0.005658157169818878,-0.022951582446694374
13211,0.0030908442568033934,-0.0004876644816249609
13212,0.0347520150244236,0.006836411543190479
13213,0.14671790599822998,0.04597800225019455
13214,-0.0030639434698969126,-0.005678992718458176
13215,0.035601772367954254,0.06951123476028442
13216,0.014088835567235947,0.17379632592201233
13217,-0.010635142214596272,-0.006890152581036091
13218,0.052041471004486084,0.08043034374713898
13219,-0.07374225556850433,-0.05739479139447212
13220,0.0049103740602731705,0.010655813850462437
13221,-0.01260443590581417,-0.01444743387401104
13222,0.12758789956569672,0.0048509035259485245
13223,0.03220879286527634,0.002112310379743576
13224,-0.004946794360876083,0.028962664306163788
13225,0.1059880182147026,0.028823651373386383
13226,-0.00516805425286293,-0.016169989481568336
13227,0.06410261988639832,0.1317504495382309
13228,0.039107657968997955,0.02181423455476761
13229,0.035512302070856094,0.004213280510157347
13230,0.032122448086738586,0.01482902467250824
13231,-0.16648906469345093,-0.006781578063964844
13232,0.050597015768289566,0.11887644231319427
13233,-0.32142138481140137,-0.31941258907318115
13234,-0.0026771631091833115,-0.002538097556680441
13235,-0.03221726045012474,-0.03483230993151665
13236,0.0027917055413126945,0.019829563796520233
13237,0.020366480574011803,0.07881905883550644
13238,0.012898607179522514,0.0022649201564490795
13239,0.020734034478664398,0.02944760024547577
13240,-0.021934671327471733,-0.01492166519165039
13241,0.006423485931009054,0.008432276546955109
13242,-0.017975350841879845,-0.006526377983391285
13243,-0.05691598355770111,-0.051336225122213364
13244,-0.35734686255455017,0.4960283637046814
13245,0.022213459014892578,0.02292656898498535
13246,0.156192347407341,0.04188105836510658
13247,0.012655014172196388,0.008958617225289345
13248,0.004642139654606581,0.0010636309161782265
13249,0.006145254243165255,0.005870887544006109
13250,0.025279011577367783,0.031723324209451675
13251,0.023658771067857742,0.07031690329313278
13252,-0.03959297388792038,-0.05603655427694321
13253,-0.025261711329221725,-0.017717445269227028
13254,-0.08994942903518677,-0.006419926881790161
13255,-0.18335749208927155,-0.11281956732273102
13256,0.011880002915859222,0.0010671988129615784
13257,0.006202401127666235,0.002623892156407237
13258,0.003703415160998702,0.009448855184018612
13259,0.09146764874458313,0.04546945542097092
13260,-0.003311365842819214,-0.01975494623184204
13261,0.05338443070650101,0.08729389309883118
13262,-0.17507822811603546,-0.17855766415596008
13263,-0.057123612612485886,-0.03798671066761017
13264,-0.021064775064587593,-0.021339142695069313
13265,0.022018490359187126,0.04580139368772507
13266,0.053261347115039825,0.062409669160842896
13267,-0.005627207458019257,-0.05675022304058075
13268,-0.10780299454927444,-0.10635195672512054
13269,0.0006224439712241292,0.016124296933412552
13270,0.10526464879512787,0.028100278228521347
13271,-0.049147944897413254,-0.04160367697477341
13272,0.020350951701402664,0.03615332767367363
13273,-0.1988941729068756,-0.13124632835388184
13274,0.012214988470077515,0.0012130532413721085
13275,0.021101923659443855,0.015554508194327354
13276,0.0763360783457756,0.030337881296873093
13277,-0.02603430673480034,-0.022532671689987183
13278,0.04244859516620636,-0.01730313152074814
13279,0.07010465860366821,0.08523781597614288
13280,0.049743011593818665,0.03381695970892906
13281,0.07161189615726471,0.020488880574703217
13282,0.061195749789476395,0.08958461880683899
13283,0.10391127318143845,0.021527942270040512
13284,0.013980195857584476,0.03032766282558441
13285,-0.11816353350877762,-0.08437785506248474
13286,-0.019808484241366386,-0.020082851871848106
13287,0.0022820718586444855,0.0037331138737499714
13288,0.05655267834663391,0.06570100039243698
13289,0.06153469160199165,0.08992356061935425
13290,0.0038115165662020445,0.0011964670848101377
13291,0.025610368698835373,0.020062953233718872
13292,-0.048875842243433,-0.044081930071115494
13293,0.02780621498823166,0.18158933520317078
13294,0.06546837836503983,0.4071412980556488
13295,-0.08290551602840424,-0.06586766242980957
13296,0.15037597715854645,0.03606468439102173
13297,0.05935119837522507,0.12699903547763824
13298,0.003798471298068762,0.0695364773273468
13299,0.016856014728546143,0.0062223272398114204
13300,-0.007160682696849108,-0.005709640681743622
13301,-0.5337334275245667,-0.5166955590248108
13302,0.00522075779736042,0.013934323564171791
13303,0.0024042725563049316,0.018206648528575897
13304,0.06293270736932755,0.07208102941513062
13305,0.038252461701631546,0.08239209651947021
13306,0.02726323902606964,0.030764874070882797
13307,0.00570404389873147,0.002125535160303116
13308,0.003253646194934845,-0.0002981051802635193
13309,-0.00032670958898961544,0.004016348160803318
13310,0.04294291138648987,0.030205875635147095
13311,0.03601868078112602,0.004719659220427275
13312,0.00945749320089817,0.007614494767040014
13313,0.027996640652418137,0.03149827569723129
13314,0.016377225518226624,0.004649251699447632
13315,-0.004550395533442497,-0.007165445014834404
13316,0.01826367899775505,0.018976788967847824
13317,-0.011146949604153633,-0.01668742299079895
13318,0.035664960741996765,0.01837153732776642
13319,0.009993717074394226,0.02703157439827919
13320,0.015901463106274605,0.0048138112761080265
13321,-0.2506292760372162,-0.2419157177209854
13322,0.11864195764064789,0.10590492188930511
13323,0.06227416545152664,0.4039470851421356
13324,0.008197413757443428,0.008910523727536201
13325,0.0014144834131002426,-0.013455035164952278
13326,0.2351931929588318,0.15682712197303772
13327,0.0065989866852760315,-0.04452402889728546
13328,0.023060398176312447,0.03177396580576897
13329,0.034535206854343414,0.03105577453970909
13330,-0.00680889654904604,-0.0024658385664224625
13331,-0.32606327533721924,-0.2555253505706787
13332,0.0028288427274674177,0.004279884975403547
13333,-0.058252185583114624,-0.05180787295103073
13334,0.056395523250103,0.005272509530186653
13335,-0.3389740586280823,-0.179266557097435
13336,0.104371078312397,0.02720671147108078
13337,-0.029398687183856964,-0.039305202662944794
13338,-0.11131098866462708,-0.10696829855442047
13339,0.10282096266746521,0.020437635481357574
13340,-0.10790613293647766,-0.08876922726631165
13341,0.0031470395624637604,0.009591352194547653
13342,0.00180430943146348,0.003255351446568966
13343,0.07592619210481644,0.05265706777572632
13344,0.02081875316798687,0.005949235986918211
13345,0.017583098262548447,0.0027135806158185005
13346,0.03262816369533539,0.01618458516895771
13347,0.014558253809809685,0.0035563185811042786
13348,0.028433915227651596,-0.01645222306251526
13349,0.006706215441226959,0.05548695847392082
13350,0.028948018327355385,0.009720105677843094
13351,-0.11309316009283066,-0.10437959432601929
13352,0.023584894835948944,0.06772452592849731
13353,0.05463576689362526,0.04179169610142708
13354,-0.1251361221075058,-0.10809825360774994
13355,0.0011721536284312606,0.0013112189481034875
13356,-0.005162973888218403,-0.003154182806611061
13357,-0.0798933282494545,-0.07117976248264313
13358,0.10185066610574722,0.1169838160276413
13359,0.016214411705732346,0.005580724682658911
13360,0.017882393673062325,0.023462150245904922
13361,0.09049990773200989,0.06723078340291977
13362,0.01309716422110796,0.021810729056596756
13363,0.08034875243902206,0.020597025752067566
13364,-0.005924461409449577,-0.017012111842632294
13365,0.0520205944776535,0.10080133378505707
13366,0.025163348764181137,0.005935436114668846
13367,0.013252944685518742,0.002251008991152048
13368,-0.6096553206443787,-0.6131347417831421
13369,-0.021151907742023468,-0.03196471184492111
13370,-0.025860771536827087,0.5208699107170105
13371,0.0011939662508666515,0.0013330315705388784
13372,-0.019565993919968605,0.03888658806681633
13373,-0.017449023202061653,0.019161406904459
13374,-0.019374655559659004,0.014411021023988724
13375,0.011399686336517334,0.05951913446187973
13376,-0.14855511486530304,-0.15203455090522766
13377,0.10730835795402527,-0.015428638085722923
13378,-0.008169496431946754,-0.006718453951179981
13379,0.0027631595730781555,0.007105855271220207
13380,-0.06647313386201859,-0.06576002389192581
13381,0.0846361368894577,0.6313668489456177
13382,-0.003698481246829033,-0.007394878193736076
13383,-0.1262902021408081,-0.13710300624370575
13384,-0.036298103630542755,-0.03891315311193466
13385,-0.00012785429134964943,-0.0004022209905087948
13386,0.055219363421201706,0.1033388078212738
13387,0.08387958258390427,0.06061045452952385
13388,0.06085352599620819,0.09759249538183212
13389,0.03167102113366127,0.015227442607283592
13390,0.03659874200820923,0.020672691985964775
13391,-0.0735500231385231,-0.07382439076900482
13392,-0.013556141406297684,-0.002107168547809124
13393,-0.02046007290482521,-0.015666160732507706
13394,0.02128889597952366,0.005362844094634056
13395,-0.0009441787842661142,0.006068827118724585
13396,0.06976915150880814,0.14030708372592926
13397,0.029597442597150803,0.030310552567243576
13398,-0.042024463415145874,-0.03627902641892433
13399,0.08715829253196716,0.06388916820287704
13400,0.013892928138375282,0.02879411168396473
13401,0.0632968619465828,0.03320038318634033
13402,0.028139911592006683,0.0964193344116211
13403,0.027809210121631622,-0.017076928168535233
13404,-0.033047981560230255,-0.04404991865158081
13405,-0.025700055062770844,0.018439576029777527
13406,0.058604463934898376,-0.04213543236255646
13407,-0.01664309948682785,-0.020194850862026215
13408,0.006172482855618,0.0025939743500202894
13409,0.07710257172584534,0.05383344739675522
13410,0.04028531536459923,0.022991888225078583
13411,0.03436371684074402,0.006448111496865749
13412,-0.006028671748936176,-0.0040198806673288345
13413,-0.19702857732772827,-0.15037044882774353
13414,0.0019718289840966463,0.007717268541455269
13415,0.07456501573324203,0.02967887930572033
13416,-0.14371749758720398,-0.09559805691242218
13417,0.08983992785215378,0.043841730803251266
13418,0.04348919168114662,0.09226993471384048
13419,-1.2918689250946045,-0.4384937286376953
13420,-0.02478793077170849,-0.02333688735961914
13421,0.00037363957380875945,0.0005127048934809864
13422,0.03045652247965336,0.031169632449746132
13423,0.000122197438031435,-0.00015216926112771034
13424,0.013042362406849861,0.0020404274109750986
13425,0.06826379895210266,0.10500276833772659
13426,-0.2056191861629486,-0.1373397707939148
13427,-0.028964336961507797,-0.02546270191669464
13428,0.003571226727217436,0.0009561771876178682
13429,0.04730876907706261,0.0954282134771347
13430,-0.005343039520084858,0.0016699666157364845
13431,-0.04436306282877922,-0.04422399774193764
13432,0.001477622427046299,-0.0003653760068118572
13433,-0.023175181820988655,-0.025790231302380562
13434,0.000967519823461771,0.001106585143133998
13435,-0.038527026772499084,-0.027216952294111252
13436,-0.003176234196871519,-0.006754742935299873
13437,-0.013790234923362732,0.0229487344622612
13438,-0.011858947575092316,-0.015437456779181957
13439,0.004642895422875881,0.004368528723716736
13440,0.026805907487869263,0.016899390146136284
13441,-0.027362653985619545,0.009247776120901108
13442,0.021206967532634735,0.02192007750272751
13443,-0.37092599272727966,0.4824492335319519
13444,-0.006851889658719301,-0.005400847643613815
13445,0.07792425900697708,0.03192606195807457
13446,-0.22458265721797943,-0.16613008081912994
13447,-0.24591149389743805,-0.026841044425964355
13448,0.004142644349485636,0.0022996459156274796
13449,0.0006144978106021881,0.012063469737768173
13450,-0.04799124598503113,-0.049834243953228
13451,0.004459237679839134,0.013172803446650505
13452,0.1986856758594513,0.04501807689666748
13453,0.14002831280231476,0.12299150228500366
13454,-0.022441083565354347,-0.01686132699251175
13455,0.011663559824228287,0.02297363243997097
13456,0.0007256597746163607,0.007006394676864147
13457,0.0062561603263020515,0.0026776513550430536
13458,-0.002061239443719387,0.014976618811488152
13459,0.015118511393666267,0.03890141844749451
13460,-0.0012509503867477179,-0.0038659998681396246
13461,0.0047097280621528625,0.0008194819092750549
13462,-0.3872828781604767,-0.3288303017616272
13463,0.01626521907746792,0.005177567712962627
13464,-0.01199057325720787,-0.00570983812212944
13465,0.03328247368335724,0.0019834532868117094
13466,-0.03493887931108475,-0.028658146038651466
13467,0.021389473229646683,0.006519955582916737
13468,-0.0063201324082911015,-0.0048690903931856155
13469,-0.007469262462109327,-0.006018220447003841
13470,0.1303175836801529,0.007580585777759552
13471,-0.012672191485762596,0.04578039050102234
13472,0.14448495209217072,0.030173663049936295
13473,-0.03188171610236168,0.002027742564678192
13474,0.18008270859718323,0.026415102183818817
13475,0.011223802343010902,0.0013172850012779236
13476,-0.027367165312170982,0.03837084397673607
13477,0.0030518686398863792,0.0004368192167021334
13478,0.002419000491499901,-0.0006173774600028992
13479,-0.077937051653862,-0.08141648769378662
13480,0.04731819033622742,0.05646651238203049
13481,-0.05290858820080757,-0.05318295210599899
13482,-0.03372911736369133,-0.00994621217250824
13483,-0.08289255201816559,-0.14264428615570068
13484,0.11544684320688248,0.001135554164648056
13485,-0.0010592910693958402,0.014442562125623226
13486,-0.06310214102268219,0.002635866403579712
13487,0.012910852208733559,0.007363436743617058
13488,-0.15561752021312714,-0.1089593842625618
13489,0.023364145308732986,0.02980845794081688
13490,0.08930061012506485,0.10443376004695892
13491,0.005501076579093933,-0.013726836070418358
13492,-0.049385882914066315,-0.040672317147254944
13493,0.030123218894004822,0.013679638504981995
13494,-0.028180105611681938,0.030272476375102997
13495,-0.03379643335938454,0.012861698865890503
13496,0.0037714955396950245,0.01078450120985508
13497,0.0228499174118042,0.01895967125892639
13498,0.03122316300868988,0.031936272978782654
13499,0.04158526286482811,0.08970470726490021
13500,-0.09607377648353577,-0.09911015629768372
13501,0.0335780568420887,0.002279033651575446
13502,0.10321439057588577,0.020831061527132988
13503,0.09307554364204407,0.047077350318431854
13504,-0.023265205323696136,-0.06926339864730835
13505,0.10855744779109955,0.03139307722449303
13506,0.0026924796402454376,0.0041435216553509235
13507,0.0025213512126356363,-9.369826875627041e-05
13508,-0.1252380609512329,-0.1232292652130127
13509,0.19944894313812256,0.18241213262081146
13510,-0.19970744848251343,-0.18390506505966187
13511,0.005283576902002096,0.00170506804715842
13512,0.022606614977121353,0.0375077985227108
13513,0.017221765592694283,0.02280152216553688
13514,-0.20029953122138977,-0.23039600253105164
13515,0.014334882609546185,0.0033329478465020657
13516,0.0046806130558252335,0.015990685671567917
13517,0.02862485870718956,0.04352604225277901
13518,0.005653811618685722,0.06410638988018036
13519,-0.007907449267804623,-0.0008944431319832802
13520,0.03279217332601547,0.033505283296108246
13521,0.15009161829948425,0.027354629710316658
13522,0.016938045620918274,-0.0063310787081718445
13523,0.009723646566271782,0.046334076672792435
13524,-0.34795331954956055,-0.3309154808521271
13525,0.032305799424648285,0.015862219035625458
13526,-0.029239632189273834,0.005948029458522797
13527,-0.026650091633200645,-0.021070335060358047
13528,0.014812415465712547,0.003724763635545969
13529,-0.024925047531723976,-0.028503555804491043
13530,0.008700398728251457,-0.0023015369661152363
13531,0.05376223847270012,0.03049311414361
13532,0.1455872654914856,0.13285022974014282
13533,-0.05583183467388153,-0.040930651128292084
13534,0.1514923870563507,0.03718109428882599
13535,0.006000526715070009,0.005726160015910864
13536,0.01997220702469349,0.035774581134319305
13537,-0.6091268658638,-0.5624687671661377
13538,0.014229548163712025,0.07268212735652924
13539,0.0036675315350294113,0.009948266670107841
13540,0.0027549373917281628,0.004205979406833649
13541,-0.038384415209293365,-0.022036951035261154
13542,0.1516745239496231,0.13893748819828033
13543,-0.563370406627655,-0.34429994225502014
13544,0.005532389506697655,-0.0054695457220077515
13545,0.027275269851088524,0.012442882172763348
13546,-0.0025147199630737305,0.055937863886356354
13547,-0.008963018655776978,-0.009237386286258698
13548,0.005106866825371981,0.0015283579705283046
13549,0.053014084696769714,0.0018910691142082214
13550,0.05659948289394379,0.12424731999635696
13551,0.00580592080950737,-0.02429056167602539
13552,0.045918479561805725,0.08265744894742966
13553,-0.0007807109504938126,-0.015650229528546333
13554,-0.0014639496803283691,-0.03156043216586113
13555,0.022202230989933014,0.03351230546832085
13556,0.03987152874469757,0.02064361609518528
13557,0.00490422360599041,0.009246919304132462
13558,0.1013459637761116,0.02418159320950508
13559,0.14720751345157623,0.024470509961247444
13560,-0.01644492894411087,0.05120290815830231
13561,-0.024251529946923256,-0.029798945412039757
13562,-0.04426884651184082,0.014183737337589264
13563,0.03540324047207832,0.06927694380283356
13564,-0.02119380235671997,-0.001765519380569458
13565,0.006697824224829674,0.008706615306437016
13566,0.03335119038820267,0.002052168594673276
13567,-0.0001894407905638218,0.0012616012245416641
13568,0.018753036856651306,0.07909435778856277
13569,0.009154748171567917,0.007311749737709761
13570,0.05171893909573555,0.04141076281666756
13571,-0.10068012773990631,-0.11131381243467331
13572,-0.31188711524009705,0.5414881110191345
13573,0.0012931420933455229,0.0014322074130177498
13574,0.021504348143935204,0.006634829565882683
13575,0.021986456587910652,0.03833392262458801
13576,0.058249786496162415,0.12652920186519623
13577,0.11662596464157104,0.002314675599336624
13578,-0.0458320751786232,-0.07592855393886566
13579,0.07780931890010834,0.031811125576496124
13580,-0.017009984701871872,0.002126917243003845
13581,0.08839341998100281,0.15893134474754333
13582,0.015072864480316639,0.03211072087287903
13583,-0.019119132310152054,-0.014325219206511974
13584,0.01757016032934189,0.06422829627990723
13585,0.011085394769906998,0.06953797489404678
13586,-0.0341554656624794,-0.022845391184091568
13587,0.1885998398065567,0.08785994350910187
13588,-0.002898856997489929,-0.006789103150367737
13589,0.0606425404548645,0.09455199539661407
13590,0.01939445734024048,-0.010702025145292282
13591,0.0006124658975750208,0.005406378768384457
13592,0.007890994660556316,0.03167390078306198
13593,0.00377900549210608,0.010792011395096779
13594,-0.004075843840837479,-0.000330854207277298
13595,0.004325238987803459,0.010605973191559315
13596,0.06744644045829773,0.10263410210609436
13597,0.0036348365247249603,-0.0019056359305977821
13598,0.017829496413469315,0.07817082107067108
13599,-0.07620013505220413,-0.07474909722805023
13600,0.02710520289838314,0.01227281428873539
13601,0.03536907956004143,0.00745347561314702
13602,0.04164475202560425,0.07551845908164978
13603,0.009076693095266819,0.007233694661408663
13604,0.19003351032733917,0.08929361402988434
13605,0.03795316070318222,0.08673390746116638
13606,0.010688519105315208,-0.005755061283707619
13607,-0.12339439988136292,0.09567604959011078
13608,-0.03783339262008667,0.2132045179605484
13609,-0.03685831278562546,-0.054151736199855804
13610,-0.2559007406234741,-0.26802730560302734
13611,0.04529975727200508,0.02937370538711548
13612,0.015080498531460762,0.00021098041906952858
13613,-0.0024666227400302887,-0.01839267462491989
13614,0.06811407208442688,-0.014269256964325905
13615,0.019990308210253716,0.03489149361848831
13616,-0.004353353753685951,-1.0295771062374115e-05
13617,-0.001708855852484703,0.009740116074681282
13618,0.0670754536986351,0.10381442308425903
13619,-0.15024606883525848,-0.10610643774271011
13620,0.0016305558383464813,0.009174820967018604
13621,-0.0024533579126000404,0.0050909072160720825
13622,0.0010909863049164414,0.0012300516245886683
13623,0.009351208806037903,0.07763063162565231
13624,-0.0022323913872241974,-0.018675971776247025
13625,0.05070478841662407,0.02743566408753395
13626,0.02476987987756729,-0.003145724069327116
13627,0.02701500616967678,0.07367313653230667
13628,0.023985471576452255,0.011858895421028137
13629,-0.02029351331293583,-0.023872021585702896
13630,0.004229702055454254,0.006238493137061596
13631,0.01948660798370838,0.01645023003220558
13632,-0.040986668318510056,-0.053113244473934174
13633,0.04638750106096268,0.03426092490553856
13634,0.1278339922428131,0.11610601097345352
13635,0.002585815964266658,0.006330805830657482
13636,0.05011168494820595,0.039298880845308304
13637,-0.02294991910457611,-0.016505606472492218
13638,0.006397564895451069,-0.008471952751278877
13639,-0.053237322717905045,-0.05671675503253937
13640,0.030879106372594833,0.04578028991818428
13641,0.013917110860347748,0.0017905347049236298
13642,-0.024260960519313812,-0.019467048346996307
13643,-0.9213095903396606,-0.06793439388275146
13644,0.00501268170773983,0.024149585515260696
13645,-0.08283339440822601,-0.06770024448633194
13646,-0.11296090483665466,-0.08917799592018127
13647,-0.030908960849046707,-0.02890016883611679
13648,0.03954977169632912,0.02225634455680847
13649,0.14030861854553223,0.12858064472675323
13650,0.10137750208377838,0.018994174897670746
13651,-0.004468843340873718,-0.015102529898285866
13652,0.0062158131040632725,0.04000148922204971
13653,0.022754870355129242,0.04653777554631233
13654,-0.008469706401228905,-0.023339224979281425
13655,0.021450847387313843,0.002222934737801552
13656,0.017882244661450386,0.007975727319717407
13657,0.10238343477249146,0.02000010758638382
13658,0.0518609993159771,0.08859996497631073
13659,-0.06708225607872009,-0.16782215237617493
13660,0.00029217975679785013,0.00043124507647007704
13661,0.07767469435930252,0.2967451512813568
13662,0.0010909863049164414,0.0012300516245886683
13663,0.024568550288677216,0.030148306861519814
13664,-0.014836370944976807,0.019037336111068726
13665,0.02784622460603714,0.0045771002769470215
13666,-0.02251020446419716,-0.033597856760025024
13667,-0.1788618564605713,-0.172417551279068
13668,-0.062476493418216705,-0.05603218078613281
13669,-0.0904218778014183,-0.07128497213125229
13670,0.15199579298496246,0.03768451139330864
13671,0.019506769254803658,0.02384946495294571
13672,-0.014267023652791977,0.009515881538391113
13673,-0.07048020511865616,-0.10057668387889862
13674,0.09184588491916656,-0.022465404123067856
13675,0.0027396799996495247,0.004190722014755011
13676,0.05063801258802414,0.09875746071338654
13677,-0.0023368559777736664,0.002457056660205126
13678,-0.07274705171585083,-0.06924541294574738
13679,0.0015721784438937902,0.0053171683102846146
13680,0.010175922885537148,0.025978298857808113
13681,0.013890319503843784,0.03023778647184372
13682,-0.035940006375312805,-0.03963640332221985
13683,0.03510309010744095,0.01587517559528351
13684,0.015270254574716091,0.03230811282992363
13685,0.00018167193047702312,0.00032073725014925003
13686,-0.004085808992385864,0.04403363913297653
13687,0.14344431459903717,0.02070731855928898
13688,-0.04061206802725792,-0.035818155854940414
13689,-0.05602224916219711,-0.05530913919210434
13690,-0.17350292205810547,-0.16916023194789886
13691,-0.018015392124652863,-0.018289759755134583
13692,0.08228591084480286,0.07197773456573486
13693,-0.06587392091751099,-0.042091019451618195
13694,0.022718608379364014,0.007886219769716263
13695,0.0029361697379499674,0.007279227487742901
13696,-0.029172759503126144,-0.03980644792318344
13697,-0.0017025992274284363,0.01319858431816101
13698,0.006404029205441475,0.0061296625062823296
13699,-0.033782705664634705,-0.018881522119045258
13700,0.0032633538357913494,0.06900136172771454
13701,-0.05169205367565155,-0.04524774104356766
13702,-0.12070963531732559,-0.05243021249771118
13703,0.019170142710208893,0.03497251868247986
13704,0.0031971302814781666,0.014646102674305439
13705,-0.1848369985818863,-0.17729273438453674
13706,0.03173006698489189,0.01528648566454649
13707,0.011265196837484837,0.00026326184161007404
13708,-0.021313630044460297,-0.03212643414735794
13709,-0.07006743550300598,-0.07310381531715393
13710,-0.022816037759184837,-0.025852415710687637
13711,-0.006682123988866806,-0.00318048894405365
13712,-0.03929679095745087,0.5074338912963867
13713,0.09435486793518066,0.017190497368574142
13714,-0.06068659573793411,-0.02407616749405861
13715,0.006095129530876875,0.0025166207924485207
13716,0.002638119040057063,0.007432031445205212
13717,-0.1393771767616272,-0.07109776139259338
13718,-0.004271805286407471,-0.014905491843819618
13719,0.060681190341711044,0.030584705993533134
13720,-0.030129121616482735,-0.044998638331890106
13721,0.03215957432985306,0.0042439722456038
13722,0.005913383327424526,0.007922174409031868
13723,0.02586575224995613,0.01302168145775795
13724,0.01219822745770216,-0.0026712906546890736
13725,0.08881687372922897,0.006433543749153614
13726,0.028865410014986992,0.02538597770035267
13727,-0.07358729094266891,-0.10368376970291138
13728,0.06126512214541435,0.09800409525632858
13729,-0.004626153036952019,-0.007662530988454819
13730,-0.06538642197847366,0.002893000841140747
13731,-0.013096462935209274,0.07043303549289703
13732,0.2855263352394104,0.20716026425361633
13733,0.21916820108890533,0.06550059467554092
13734,-0.30687499046325684,-0.32280102372169495
13735,0.015945447608828545,0.01239369623363018
13736,-0.010970138013362885,-0.07072186470031738
13737,0.0076778000220656395,0.003981403075158596
13738,0.0033081183210015297,0.000693068839609623
13739,0.05881430581212044,0.04668772965669632
13740,0.051855407655239105,0.2709258496761322
13741,-0.014856500551104546,-0.029726019129157066
13742,-0.0096669252961874,-0.00994129292666912
13743,0.06284511834383011,0.03274863585829735
13744,0.06289727985858917,0.0980849415063858
13745,-0.02105185203254223,-0.02408822998404503
13746,-0.014831743203103542,-0.011086753569543362
13747,0.02182587794959545,0.02740563452243805
13748,-0.07176119834184647,-0.055413734167814255
13749,0.019559212028980255,0.02027232199907303
13750,-0.11165140569210052,-0.10730871558189392
13751,0.021321674808859825,0.006452157162129879
13752,0.05215439945459366,-0.030228929594159126
13753,-0.03325007110834122,-0.016902606934309006
13754,0.03255479410290718,0.2516252398490906
13755,-0.09490586072206497,0.06480163335800171
13756,-0.028359536081552505,-0.004576630890369415
13757,0.0037891061510890722,0.0011740566696971655
13758,-0.011646511033177376,-0.013489509001374245
13759,0.05382172390818596,0.10194116830825806
13760,-0.10951442271471024,-0.10576943308115005
13761,-0.15292003750801086,-0.08527220785617828
13762,0.025636723265051842,0.032081034034490585
13763,0.020284710451960564,0.03159478306770325
13764,0.03440428525209427,0.10268370807170868
13765,0.0658348798751831,0.02094874531030655
13766,0.007493891753256321,-0.0031397948041558266
13767,0.06097099930047989,0.04812692850828171
13768,0.016637850552797318,0.006004164926707745
13769,0.010084031149744987,-0.0009179036132991314
13770,-0.002103107050061226,-0.013105042278766632
13771,-0.0034028366208076477,0.08012665808200836
13772,0.09556564688682556,0.01840128004550934
13773,-0.18796198070049286,-0.14130383729934692
13774,0.0011789476266130805,0.0013180129462853074
13775,0.0007597971707582474,0.004504786804318428
13776,-0.08532276004552841,-0.06952038407325745
13777,0.006950587034225464,0.022083736956119537
13778,0.13070088624954224,0.007963892072439194
13779,0.02769019640982151,-0.0036088256165385246
13780,0.25067639350891113,1.1040515899658203
13781,0.0231049582362175,0.03945242241024971
13782,0.021458586677908897,0.006589069031178951
13783,0.02334965392947197,0.026851288974285126
13784,0.0030865317676216364,0.00047148228622972965
13785,0.033911433070898056,0.0026124094147235155
13786,0.08943863958120346,0.1599765568971634
13787,0.09442631155252457,0.048428114503622055
13788,-0.05722557008266449,-0.057086504995822906
13789,0.21068626642227173,0.05701866373419762
13790,0.03173406794667244,0.00043504685163497925
13791,0.0794626772403717,0.09459581971168518
13792,-0.003883965313434601,-0.0031708553433418274
13793,0.036020588129758835,0.004721566569060087
13794,0.007200919091701508,0.01474518422037363
13795,0.04132659733295441,0.02403317019343376
13796,0.28632593154907227,0.207959845662117
13797,-0.08761556446552277,-0.09116731584072113
13798,-0.05173473432660103,-0.032306451350450516
13799,0.07297094166278839,0.619701623916626
13800,2.309684991836548,13.498499870300293
13801,0.0536639578640461,0.04153738170862198
13802,0.1397186815738678,0.016981691122055054
13803,0.03996910899877548,0.02074119634926319
13804,0.015114596113562584,0.012078218162059784
13805,-0.007290177512913942,-0.007151111960411072
13806,0.0029288982041180134,0.007271955721080303
13807,0.04381835460662842,0.033005550503730774
13808,-0.006213639862835407,-0.0024686502292752266
13809,0.017560821026563644,0.004716750234365463
13810,0.08003075420856476,0.15056867897510529
13811,-0.11270613223314285,-0.12914970517158508
13812,0.06304382532835007,0.13132324814796448
13813,0.002910182811319828,0.007253240328282118
13814,0.008842574432492256,0.0033021019771695137
13815,0.02871619164943695,0.025236759334802628
13816,-0.17039817571640015,-0.15405070781707764
13817,-0.14808538556098938,-0.14663434028625488
13818,-0.0033375881612300873,-0.0031985226087272167
13819,0.008336826227605343,0.066789411008358
13820,0.13814350962638855,0.12110669165849686
13821,0.12760694324970245,0.11587896943092346
13822,0.027135903015732765,0.0235841516405344
13823,-0.050955917686223984,-0.04745428264141083
13824,-0.17812412977218628,-0.16681405901908875
13825,0.01695309579372406,0.06109272688627243
13826,-0.5322263836860657,-0.46394696831703186
13827,0.02045373246073723,0.07890631258487701
13828,0.013185162097215652,0.009633410722017288
13829,-0.03787962719798088,-0.034377992153167725
13830,-0.010071071796119213,-0.00993200670927763
13831,-0.01397441141307354,-0.00918049830943346
13832,0.1655052900314331,0.06476539373397827
13833,0.04334864392876625,0.026055220514535904
13834,-0.08545521646738052,-0.04884478822350502
13835,0.03091658465564251,0.06479029357433319
13836,-0.13605864346027374,-0.09191901236772537
13837,-0.14311811327934265,-0.07483869791030884
13838,-0.00842289999127388,-0.004079842008650303
13839,0.01806558109819889,0.024509893730282784
13840,0.05511718615889549,0.025020703673362732
13841,0.00026600947603583336,0.004010999109596014
13842,0.0034105258528143167,0.007155515719205141
13843,0.01660050079226494,0.02531406655907631
13844,0.003292819019407034,-0.0022476534359157085
13845,-0.08281490951776505,-0.017076902091503143
13846,0.0012215008027851582,0.001360566122457385
13847,0.012419033795595169,0.08006687462329865
13848,0.023310290649533272,0.042738571763038635
13849,-0.0049727680161595345,0.012065090239048004
13850,0.0700611099600792,0.11420074105262756
13851,0.0036131045781075954,3.459583967924118e-05
13852,-0.021942060440778732,-0.0025137774646282196
13853,0.018958019092679024,0.06561615318059921
13854,-0.04213980957865715,-0.0345955416560173
13855,-0.00704663060605526,-0.01008300855755806
13856,-0.023865748196840286,-0.004728846251964569
13857,0.025405999273061752,0.010573611594736576
13858,-0.15062010288238525,-0.14582619071006775
13859,-0.02340058609843254,-0.01905752718448639
13860,0.02714727446436882,0.030648909509181976
13861,0.015446744859218597,0.004359093494713306
13862,0.02710721269249916,0.06098091974854469
13863,0.08908899873495102,0.15962691605091095
13864,0.009117811918258667,-0.0019698389805853367
13865,0.014320642687380314,0.02303420752286911
13866,0.05323013663291931,0.04038606584072113
13867,0.01828756555914879,0.02700113132596016
13868,0.06398827582597733,0.1081279069185257
13869,0.019977353513240814,0.009669177234172821
13870,0.014998164027929306,0.08327758312225342
13871,0.06361790746450424,0.05077384039759636
13872,0.01687174290418625,0.0062380568124353886
13873,-0.004271418787539005,0.029514256864786148
13874,0.014061640948057175,-0.001864410936832428
13875,-0.6515989899635315,-0.10486829280853271
13876,0.024420659989118576,0.018873244524002075
13877,0.03927960991859436,0.023353559896349907
13878,0.006838726345449686,0.07257673889398575
13879,0.006548555567860603,0.0010011401027441025
13880,0.045138053596019745,0.11341747641563416
13881,-0.02082207426428795,-0.013809068128466606
13882,0.0356733612716198,0.01837993413209915
13883,-0.010790932923555374,0.054947078227996826
13884,0.13384585082530975,0.019534559920430183
13885,0.054608989506959915,0.06375731527805328
13886,-0.1659150868654251,-0.012131959199905396
13887,-0.05029216781258583,-0.003634035587310791
13888,0.0033247987739741802,0.0007097493507899344
13889,0.012344522401690483,0.00864812545478344
13890,-0.03538312390446663,-0.031040428206324577
13891,-0.014683341607451439,-0.008402606472373009
13892,-0.0006842929869890213,0.003658764762803912
13893,0.0008608587086200714,-0.016432566568255424
13894,-0.04165219888091087,-0.03964340686798096
13895,-0.06637358665466309,-0.019715450704097748
13896,0.3283360004425049,0.24996992945671082
13897,0.05646657943725586,0.09037604182958603
13898,0.009168334305286407,0.007325335871428251
13899,0.06070388853549957,0.030607406049966812
13900,0.001092991791665554,-0.0007500066421926022
13901,0.006303127389401197,0.002724618650972843
13902,0.12672650814056396,0.11499852687120438
13903,-0.24970629811286926,-0.18142688274383545
13904,-0.03216147795319557,-0.02588074468076229
13905,0.0017465550918132067,0.0031975971069186926
13906,0.001630900427699089,-0.00021209800615906715
13907,0.13263805210590363,0.11881327629089355
13908,0.009628823027014732,0.005932425614446402
13909,0.016945479437708855,0.028255552053451538
13910,0.022745328024029732,0.03145889565348625
13911,0.006043762434273958,0.002465253695845604
13912,0.09880665689706802,0.1139398068189621
13913,0.08604951947927475,0.07574134320020676
13914,0.02540021762251854,0.013273641467094421
13915,0.0020133638754487038,-0.0035271085798740387
13916,0.03997953608632088,0.03642778471112251
13917,0.07812671363353729,0.0678185373544693
13918,0.002325488720089197,0.007119401358067989
13919,0.003550866851583123,0.010563872754573822
13920,0.052803389728069305,0.04199058562517166
13921,0.006776980124413967,0.04056265577673912
13922,-0.001149989664554596,0.034037671983242035
13923,0.007082352414727211,0.015795918181538582
13924,0.016749249771237373,0.013712871819734573
13925,0.09248577058315277,0.06921664625406265
13926,0.00327368569560349,0.000658636272419244
13927,0.0807986930012703,0.09593184292316437
13928,-0.05262966826558113,-0.04888467863202095
13929,0.03547726199030876,-0.009408876299858093
13930,0.03506536781787872,0.003766345325857401
13931,0.002015219535678625,0.006809132173657417
13932,0.013364698737859726,0.0027310126461088657
13933,-0.0011157632106915116,-0.0009766978910192847
13934,0.04944169893860817,0.03351564705371857
13935,0.02192779816687107,0.03827526420354843
13936,0.09451335668563843,0.012130023911595345
13937,0.018862001597881317,0.10239149630069733
13938,0.013399431481957436,-0.005828481167554855
13939,-0.12769944965839386,-0.10856254398822784
13940,-0.049455054104328156,-0.040741488337516785
13941,0.02106940560042858,0.029782971367239952
13942,0.0013999026268720627,0.017747368663549423
13943,0.08233869820833206,0.09747184813022614
13944,0.0927245244383812,0.12791217863559723
13945,0.002666854066774249,0.004117895849049091
13946,-0.022062592208385468,0.04621683061122894
13947,-0.024895120412111282,-0.03598277270793915
13948,0.06349314004182816,0.033396653831005096
13949,-0.06863432377576828,-0.09873080253601074
13950,-0.03531614691019058,0.023136436939239502
13951,0.0023972562048584223,0.006740313954651356
13952,-0.09501797705888748,-0.09300918877124786
13953,0.0023428089916706085,0.006685866508632898
13954,-0.04032902419567108,-0.03161545842885971
13955,0.13446171581745148,0.011724717915058136
13956,-0.04941302910447121,-0.045069970190525055
13957,0.0049054501578211784,-0.000635022297501564
13958,-0.0373857356607914,-0.028672169893980026
13959,0.019946057349443436,0.07839863747358322
13960,-0.2623889744281769,-0.22577853500843048
13961,0.015619922429323196,-0.015679098665714264
13962,0.0024922206066548824,0.007286133244633675
13963,0.0022423160262405872,0.00852305069565773
13964,0.10513503104448318,0.027970658615231514
13965,-0.019291870296001434,-0.021134868264198303
13966,-0.05631820857524872,-0.04760464280843735
13967,-0.07366864383220673,-0.0031307190656661987
13968,-0.0008305031806230545,-0.004526900127530098
13969,0.0027654729783535004,-0.013160578906536102
13970,0.010783988982439041,0.007087592035531998
13971,-0.5514938235282898,-0.4679643511772156
13972,0.0681333839893341,-0.014249945059418678
13973,-0.001988910138607025,-0.012990845367312431
13974,-0.010500971227884293,0.049840353429317474
13975,0.0013743730960413814,0.006168285850435495
13976,-0.01272699236869812,0.0030753836035728455
13977,0.0763494074344635,0.06604123115539551
13978,0.06604310125112534,0.10278207063674927
13979,0.03289110213518143,0.0336042121052742
13980,-0.03184819966554642,-0.0298394076526165
13981,0.05266125872731209,0.007775120437145233
13982,-0.04245112091302872,-0.05235763639211655
13983,0.001464965520426631,-0.0011500839609652758
13984,-4.8961490392684937e-05,0.005696478299796581
13985,0.012025433592498302,0.0010234983637928963
13986,-0.06976492702960968,-0.08057773113250732
13987,-0.021696291863918304,-0.02098318189382553
13988,0.024924984201788902,0.0193775687366724
13989,-0.011219553649425507,-0.011080488562583923
13990,0.05610264837741852,0.045794472098350525
13991,-0.1599043607711792,-0.15640273690223694
13992,-0.04607567936182022,-0.04033024236559868
13993,0.02101479470729828,0.006145276129245758
13994,-0.32317429780960083,-0.10410383343696594
13995,-0.03565114736557007,-0.029206834733486176
13996,-0.04482290893793106,-0.055131085216999054
13997,0.032735563814640045,0.03344867378473282
13998,-0.004271805286407471,-0.014905491843819618
13999,0.0211782306432724,0.006308712065219879
14000,-0.11054030060768127,-0.0766308456659317
14001,0.05718345195055008,0.10132308304309845
14002,0.0012094618286937475,0.0013485271483659744
14003,0.062140773981809616,0.07128909975290298
14004,-0.06343985348939896,-0.056995540857315063
14005,0.030067482963204384,0.010839570313692093
14006,-0.00754579808562994,-0.010160847567021847
14007,-0.1074753850698471,-0.11009043455123901
14008,0.020759310573339462,-0.009337171912193298
14009,-0.07566482573747635,-0.08850889652967453
14010,0.028293916955590248,0.024814484640955925
14011,0.0025161688681691885,0.006859226617962122
14012,0.021822823211550713,0.006953305099159479
14013,0.019449815154075623,0.04323272034525871
14014,0.002880183979868889,-0.008207467384636402
14015,0.03022262081503868,0.09787045419216156
14016,0.030491258949041367,-0.0008077635429799557
14017,0.07512464374303818,0.030238507315516472
14018,0.09811833500862122,0.25190144777297974
14019,0.022940225899219513,0.03425029665231705
14020,-0.043335750699043274,-0.006725318729877472
14021,0.0518609993159771,0.08859996497631073
14022,-0.013310279697179794,-0.0159253291785717
14023,0.011913884431123734,-0.004529695957899094
14024,-0.0007959329523146152,0.005484801717102528
14025,0.03266870602965355,0.03338181599974632
14026,-0.005631595849990845,0.07789790630340576
14027,-0.03218267112970352,-0.035734422504901886
14028,0.013356043957173824,-0.0014763446524739265
14029,-0.0023831482976675034,-0.01338508352637291
14030,0.035795908421278,0.004496887791901827
14031,-0.0009041833691298962,0.00484125642105937
14032,0.02701500616967678,0.07367313653230667
14033,-0.0012688625138252974,0.003074195235967636
14034,0.0895751416683197,0.16011306643486023
14035,-0.11295201629400253,-0.12285853177309036
14036,0.21595749258995056,0.06228988617658615
14037,-0.00017900578677654266,0.0041640521958470345
14038,-0.03949849307537079,-0.022460635751485825
14039,-0.16146177053451538,-0.07793226838111877
14040,-0.0013195713981986046,0.015718286857008934
14041,0.054839178919792175,0.041995108127593994
14042,0.03252092003822327,0.01522749476134777
14043,0.009900880977511406,0.056559011340141296
14044,0.0010105525143444538,0.06674855947494507
14045,0.079135462641716,0.0752452164888382
14046,0.0023640296421945095,0.0005210312083363533
14047,-0.059034764766693115,0.7943404912948608
14048,0.019654732197523117,-0.010441750288009644
14049,0.012600179761648178,0.008903782814741135
14050,0.013603399507701397,0.020047713071107864
14051,0.01854950562119484,0.0788908302783966
14052,-0.0352015495300293,-0.0014158710837364197
14053,0.11043363809585571,0.032067567110061646
14054,0.0015957150608301163,0.025378620252013206
14055,0.05174344778060913,0.04093064367771149
14056,0.017819687724113464,0.029129760339856148
14057,0.10325737297534943,0.02087404392659664
14058,0.01640627719461918,0.005772590637207031
14059,-0.0755135789513588,-0.007234156131744385
14060,0.1614861786365509,0.41252410411834717
14061,0.059832632541656494,-0.017331738024950027
14062,0.02623482048511505,0.0114024318754673
14063,-0.02972825989127159,-0.033207692205905914
14064,0.0032562946435064077,0.010269301012158394
14065,0.0022676177322864532,0.03887804597616196
14066,0.04049619659781456,0.08463582396507263
14067,-0.018225573003292084,-0.028533749282360077
14068,0.07099368423223495,0.024995485320687294
14069,0.0020433738827705383,0.5487740635871887
14070,0.005567064508795738,-0.009302454069256783
14071,-0.062268830835819244,-0.05582451820373535
14072,0.0026323972269892693,0.0074263098649680614
14073,0.03156676143407822,0.028087327256798744
14074,-0.009460829198360443,0.014322075992822647
14075,-0.034590549767017365,-0.0187881737947464
14076,0.008637779392302036,0.003097306936979294
14077,-0.047828834503889084,-0.024045929312705994
14078,0.002027686685323715,0.021455969661474228
14079,0.141479030251503,0.129751056432724
14080,-0.0017324842046946287,-0.004347533918917179
14081,-0.01809067465364933,-0.02363809011876583
14082,-0.009703199379146099,-0.005958209745585918
14083,-0.031165454536676407,-0.022451888769865036
14084,0.027721112594008446,0.07437924295663834
14085,-0.020868701860308647,-0.03573821857571602
14086,0.21400539577007294,0.19696858525276184
14087,-0.00042061670683324337,-0.00303566618822515
14088,-0.007371826097369194,-0.01845947653055191
14089,-0.05816372111439705,-0.01150558888912201
14090,0.055460914969444275,0.04333433881402016
14091,0.012312465347349644,0.0086160684004426
14092,0.13780389726161957,0.2915870249271393
14093,-0.05324461683630943,-0.00446387380361557
14094,0.09557241946458817,0.013189093209803104
14095,-0.19854490458965302,-0.17015603184700012
14096,0.027401022613048553,0.012568633072078228
14097,0.025589322671294212,0.032033633440732956
14098,0.001059248112142086,0.003068039193749428
14099,-0.07468006759881973,-0.040894389152526855
14100,0.09393075853586197,0.07066163420677185
14101,0.007138196378946304,0.09066769480705261
14102,0.04508449509739876,0.029158443212509155
14103,0.01732398197054863,0.05406295135617256
14104,-0.003091700840741396,-0.0029526352882385254
14105,-0.009386993944644928,-0.009661361575126648
14106,-0.010987459681928158,-0.006644401699304581
14107,-0.03522934764623642,-0.02894861437380314
14108,-0.10548944026231766,-0.1011463850736618
14109,0.10671310871839523,0.029548736289143562
14110,0.005102790892124176,0.024239694699645042
14111,-0.007917894050478935,-0.022787412628531456
14112,-0.021099373698234558,0.525631308555603
14113,0.01194856595247984,0.02775094285607338
14114,0.01761595346033573,0.03396341949701309
14115,0.044857870787382126,0.2639283239841461
14116,-0.002215735847130418,0.004797270055860281
14117,0.0027375342324376106,0.06847554445266724
14118,0.002698417752981186,-0.0028420547023415565
14119,-0.02857610397040844,-0.027125060558319092
14120,0.006697643548250198,0.013141956180334091
14121,0.009395863860845566,0.00755286542698741
14122,0.0025357715785503387,-0.008277032524347305
14123,0.015761546790599823,-0.003466365858912468
14124,-0.10755746811628342,-0.12400104850530624
14125,0.022045426070690155,0.005601845681667328
14126,0.09937164187431335,-0.02336535044014454
14127,0.011672915890812874,0.0010392297990620136
14128,0.058290839195251465,0.04798266291618347
14129,-0.005579856224358082,-0.008194905705749989
14130,-0.08673081547021866,-0.0904272124171257
14131,0.1059807687997818,0.028816398233175278
14132,0.01976652443408966,0.003322944976389408
14133,0.01893487013876438,0.004065352026373148
14134,-0.05630974844098091,-0.052808113396167755
14135,0.14326147735118866,0.02895018830895424
14136,0.00887473113834858,0.007031732704490423
14137,0.02551301382482052,0.04186047986149788
14138,0.130222886800766,0.007485892623662949
14139,-0.0029933236073702574,0.012508529238402843
14140,0.0038143775891512632,0.0011993279913440347
14141,0.07495281845331192,0.0516836941242218
14142,0.07960865646600723,0.11479631811380386
14143,-0.02264273911714554,-0.039936162531375885
14144,0.001565001904964447,-0.01487857848405838
14145,-0.0030538756400346756,0.008256196975708008
14146,0.0032709911465644836,0.038458652794361115
14147,0.14186562597751617,0.13013765215873718
14148,0.004397112410515547,0.01067784707993269
14149,0.02167603187263012,0.018196599557995796
14150,0.009169763885438442,0.007326765917241573
14151,0.054121233522892,0.043308429419994354
14152,-0.0055876378901302814,-0.005448572337627411
14153,0.0233523678034544,0.019872935488820076
14154,-0.03241553157567978,0.011724099516868591
14155,-0.04187659174203873,-0.059170015156269073
14156,0.007973049767315388,0.0024325777776539326
14157,0.12563443183898926,0.11390645802021027
14158,0.014150884002447128,0.003148948773741722
14159,0.00918601918965578,0.0036455467343330383
14160,0.004342163912951946,0.010622899048030376
14161,-0.007485052105039358,-0.007345986552536488
14162,-0.046422138810157776,-0.03887787461280823
14163,0.004742629826068878,0.03861633688211441
14164,0.005244418978691101,0.020145602524280548
14165,-0.015520172193646431,0.05021783709526062
14166,0.1285303831100464,0.9819055795669556
14167,-1.2895383834838867,-1.0704679489135742
14168,0.0305914469063282,0.0004949644207954407
14169,0.005956146866083145,0.002476714551448822
14170,-0.19109968841075897,-0.1740618199110031
14171,0.0027477319817990065,-0.0008307767566293478
14172,-0.027845283970236778,0.008765146136283875
14173,-0.14980189502239227,0.1012360155582428
14174,0.05098961293697357,0.09977035969495773
14175,-0.13971859216690063,-0.13537590205669403
14176,0.024282552301883698,0.04063002020120621
14177,0.01765551045536995,0.0027859932743012905
14178,0.0007661096751689911,-0.002270268276333809
14179,-0.04680415242910385,-0.07690063118934631
14180,-0.0015239198692142963,-7.287785410881042e-05
14181,0.04833567887544632,0.03240962699055672
14182,0.0006119832396507263,0.0007510485593229532
14183,-0.17108358442783356,-0.10534557700157166
14184,-0.0018430235795676708,-0.0003919815644621849
14185,0.039126284420490265,0.0355745330452919
14186,-0.012171372771263123,-0.02946479804813862
14187,0.016535768285393715,0.005448117386549711
14188,0.004883369896560907,0.006892160978168249
14189,-0.0002580478321760893,0.0067549580708146095
14190,0.03254929184913635,0.016105711460113525
14191,0.0033865333534777164,0.003112166654318571
14192,-0.0036846897564828396,-0.0022336477413773537
14193,0.0037575482856482267,0.010770553722977638
14194,0.0694679319858551,0.02346973307430744
14195,0.029999198392033577,0.03071230836212635
14196,0.049297697842121124,0.0032995007932186127
14197,0.027219252660870552,0.012386864982545376
14198,0.027498990297317505,0.011055409908294678
14199,0.0005915728397667408,0.0020426148548722267
14200,-0.08953273296356201,-0.07463154941797256
14201,-0.010981036350131035,-0.014017414301633835
14202,-0.004664847627282143,0.011682618409395218
14203,0.08543527871370316,0.008270906284451485
14204,-0.013099221512675285,-0.011648179031908512
14205,0.022222304716706276,0.02293541468679905
14206,0.003766846377402544,0.0107798520475626
14207,0.021333344280719757,0.03264341503381729
14208,0.008436882868409157,0.004740486387163401
14209,-0.011710237711668015,-0.013553235679864883
14210,-0.03186308592557907,-0.027069173753261566
14211,-0.052657172083854675,-0.024268299341201782
14212,0.028095392510294914,0.018188875168561935
14213,0.04528523609042168,0.041805803775787354
14214,-0.0030354484915733337,0.004508816637098789
14215,-0.020162343978881836,-0.025702815502882004
14216,-0.0036804210394620895,-0.007376817986369133
14217,-0.029604779556393623,-0.014102926477789879
14218,0.011251114308834076,0.02828897163271904
14219,0.010183115489780903,0.02961139753460884
14220,-0.06856459379196167,-0.04478168487548828
14221,-0.02164531499147415,-0.04087322950363159
14222,0.015310355462133884,0.03473863750696182
14223,0.12662464380264282,0.11279987543821335
14224,0.021207770332694054,0.02678752690553665
14225,-0.03625534474849701,-0.03809834644198418
14226,-0.05433626472949982,-0.010196633636951447
14227,0.034095361828804016,0.0039988793432712555
14228,-0.062229469418525696,0.156840980052948
14229,0.02324419468641281,0.03195776045322418
14230,-0.012753207236528397,-0.012040097266435623
14231,0.007667443715035915,-0.002966242842376232
14232,0.01905209757387638,0.027765663340687752
14233,0.0027738900389522314,0.004224931821227074
14234,-0.004451473243534565,0.014685429632663727
14235,-0.03584594652056694,-0.016417663544416428
14236,-0.010175447911024094,-0.013753957115113735
14237,0.0028379024006426334,0.004288944415748119
14238,0.007895673625171185,0.0023552016355097294
14239,0.01959003135561943,0.035392407327890396
14240,0.004788082558661699,-0.0007523898966610432
14241,-0.011612316593527794,-0.0226142518222332
14242,0.002085639163851738,0.025868544355034828
14243,-0.01814231276512146,-0.01186157763004303
14244,0.01811862923204899,0.0784599557518959
14245,0.0043226489797234535,0.0006262520328164101
14246,-0.010723523795604706,0.026015445590019226
14247,0.045733220875263214,0.054881542921066284
14248,0.013491812162101269,0.030529670417308807
14249,-0.0032643473241478205,0.0037486585788428783
14250,-0.17888961732387543,-0.19592642784118652
14251,0.21428538858890533,0.06061778590083122
14252,-0.08171539008617401,-0.04780593514442444
14253,0.05284126102924347,0.001718243584036827
14254,0.03536466881632805,0.007449065335094929
14255,-0.14631915092468262,-0.09966101497411728
14256,0.029507219791412354,-0.09322977811098099
14257,0.13956649601459503,0.12252968549728394
14258,0.011573453433811665,0.0005715182051062584
14259,-0.018419547006487846,-0.006970574147999287
14260,0.0013332038652151823,-0.0012818456161767244
14261,0.03126566857099533,0.04616685211658478
14262,-0.006174457259476185,-0.002429467625916004
14263,0.034679584205150604,0.021835513412952423
14264,0.024128831923007965,0.24319928884506226
14265,-0.21690994501113892,-0.21256688237190247
14266,0.012114197015762329,-0.007113715633749962
14267,-0.043922580778598785,-0.010048873722553253
14268,-0.014145312830805779,-0.012694270350039005
14269,0.02629828453063965,0.011465895920991898
14270,0.016890592873096466,0.03631887584924698
14271,0.10438272356987,0.02199939638376236
14272,0.041650235652923584,0.07552394270896912
14273,-0.026821253821253777,0.038916755467653275
14274,-0.0023563802242279053,-0.015093415975570679
14275,0.1229056864976883,0.11016865074634552
14276,0.029130985960364342,0.011837560683488846
14277,-0.2291177660226822,-0.23281416296958923
14278,-0.04314892739057541,0.022589080035686493
14279,0.006158775649964809,0.002580267144367099
14280,0.08460358530282974,0.07429540902376175
14281,-0.265566885471344,-0.2417839914560318
14282,0.013524645939469337,-0.001344872172921896
14283,0.1245231181383133,0.0017861183732748032
14284,-0.01660584658384323,0.043735478073358536
14285,0.0026092713233083487,0.0074031841941177845
14286,-0.002033410593867302,-0.0018943453906103969
14287,0.0044147539883852005,0.010695488192141056
14288,0.07091241329908371,0.011160686612129211
14289,0.0176544152200222,0.05439338460564613
14290,0.0023342054337263107,-0.0012443033047020435
14291,0.12615053355693817,0.1134134978055954
14292,0.1078086644411087,0.3588465750217438
14293,-0.2462177276611328,-0.2418750375509262
14294,0.2030978500843048,0.12473177909851074
14295,0.0006224439712241292,0.016124296933412552
14296,-0.035376325249671936,-0.02979656681418419
14297,-0.006273031234741211,-0.025500943884253502
14298,0.04015558958053589,0.07406504452228546
14299,-0.1320493072271347,-0.09531033784151077
14300,0.04838002100586891,0.0023818239569664
14301,0.07202278077602386,0.06029480695724487
14302,0.33746838569641113,0.25910231471061707
14303,0.04530442878603935,0.03246035799384117
14304,0.01287771761417389,0.0022440305911004543
14305,0.0017047612927854061,0.013153733685612679
14306,-0.08075740933418274,0.7726178169250488
14307,-0.04565560817718506,-0.06052512675523758
14308,-0.005897535011172295,-0.011444950476288795
14309,0.020570427179336548,0.04435333237051964
14310,-0.061934903264045715,-0.03354603052139282
14311,-0.004009691067039967,0.0017357487231492996
14312,0.0191052183508873,0.0069786421954631805
14313,0.027051489800214767,-0.024071525782346725
14314,-0.04803398624062538,-0.04658294469118118
14315,0.001255479990504682,0.00270652212202549
14316,-0.055300287902355194,-0.05899668484926224
14317,-0.007549977861344814,-0.0055411867797374725
14318,0.10322583466768265,0.026061467826366425
14319,0.012353184632956982,0.02939104288816452
14320,0.015033753588795662,0.051644183695316315
14321,0.1620669662952423,0.4107753038406372
14322,0.007511346135288477,0.07324935495853424
14323,0.04877805337309837,0.09755879640579224
14324,0.05914437770843506,0.03587525337934494
14325,-0.21040882170200348,-0.1866259127855301
14326,0.004459396004676819,0.010204835794866085
14327,-0.26584452390670776,-0.10613702237606049
14328,-0.17706020176410675,-0.13040205836296082
14329,0.1528337299823761,0.03852243721485138
14330,0.018674025312066078,0.0013806000351905823
14331,0.10799292474985123,0.030828552320599556
14332,0.016688890755176544,0.023133203387260437
14333,-0.005495615303516388,-0.022789040580391884
14334,0.03550967201590538,0.024696867913007736
14335,0.03688238561153412,0.019588960334658623
14336,-0.0014309454709291458,-0.006971417926251888
14337,0.017016185447573662,0.0407990925014019
14338,-0.019115498289465904,-0.033985015004873276
14339,0.06568503379821777,0.1008726954460144
14340,0.012296902015805244,0.001663215458393097
14341,0.01643679291009903,0.06521753966808319
14342,0.08387015759944916,0.15440808236598969
14343,-0.030768485739827156,-0.033804863691329956
14344,0.035704705864191055,0.01841128244996071
14345,-0.0038408953696489334,0.015296007506549358
14346,0.01731889694929123,0.002449379302561283
14347,0.06226898357272148,0.03899985924363136
14348,-0.024172525852918625,-0.020427536219358444
14349,0.004280454479157925,0.021318312734365463
14350,0.012178683653473854,0.04878911375999451
14351,-0.005295176059007645,0.009606007486581802
14352,0.0408843457698822,0.03740491345524788
14353,0.021806493401527405,0.004769682884216309
14354,0.014049604535102844,0.010159358382225037
14355,-0.00634528324007988,0.01743762195110321
14356,0.014216931536793709,-0.000615457072854042
14357,0.017023928463459015,0.00639024144038558
14358,0.018706463277339935,-0.011390019208192825
14359,0.06947807222604752,0.2885485291481018
14360,-0.005306727718561888,-0.005581094417721033
14361,0.0720222219824791,0.02713608369231224
14362,-0.147179514169693,-0.1423856019973755
14363,0.15354865789413452,0.13651183247566223
14364,-0.04349392279982567,-0.07479294389486313
14365,-0.004307018592953682,-0.00229822751134634
14366,0.038691446185112,0.04783976823091507
14367,-0.03322197124361992,-0.028878912329673767
14368,0.07716879993677139,-0.005214529111981392
14369,-0.008608631789684296,-0.0042655738070607185
14370,0.1503383070230484,0.027601314708590508
14371,-0.01458253525197506,-0.017197584733366966
14372,-0.02734963409602642,-0.029964683577418327
14373,0.0011117149842903018,0.0025627571158111095
14374,-0.0041536614298820496,0.004559904336929321
14375,0.04331804811954498,-0.001568090170621872
14376,-0.0016731098294258118,0.04498502239584923
14377,0.022401440888643265,0.038748908787965775
14378,-0.0004963914398103952,0.004297520965337753
14379,0.038655735552310944,0.08677518367767334
14380,-0.020835459232330322,-0.01649240031838417
14381,-0.08328182995319366,-0.07893913239240646
14382,0.06297066062688828,0.032874178141355515
14383,0.008906899020075798,0.007063901051878929
14384,0.1204776018857956,0.006166316568851471
14385,0.0005282072816044092,0.004871265031397343
14386,0.05027884989976883,0.084188312292099
14387,0.0466466024518013,0.035833798348903656
14388,0.01938784122467041,0.0029442599043250084
14389,-0.0018907878547906876,0.014456678181886673
14390,0.02210952714085579,0.009982950985431671
14391,-0.07482212781906128,-0.07002821564674377
14392,-0.023658087477087975,-0.03466002270579338
14393,-0.028928691521286964,-0.03262508660554886
14394,-0.0021647214889526367,0.005379543639719486
14395,-0.11919510364532471,-0.12267453968524933
14396,0.13392332196235657,0.011186322197318077
14397,0.15226861834526062,0.0379573293030262
14398,0.014129944145679474,0.048039402812719345
14399,-0.0026452818419784307,0.0016977759078145027
14400,-0.024874884635210037,-0.0054466016590595245
14401,-0.017751870676875114,-0.015743080526590347
14402,-0.029490187764167786,0.01862926036119461
14403,0.002693131100386381,0.009706136770546436
14404,0.025001835078001022,0.010169447399675846
14405,0.008239190094172955,0.04484961926937103
14406,-0.3087378144264221,-0.31955063343048096
14407,-0.011878496035933495,-0.007084582932293415
14408,-0.07207473367452621,-0.07391773164272308
14409,-0.05926108360290527,-0.015121452510356903
14410,0.1676909476518631,1.0210661888122559
14411,-0.023852139711380005,-0.03977819159626961
14412,0.008232958614826202,0.0026924863923341036
14413,0.12836606800556183,0.01405477523803711
14414,-0.01278781984001398,-0.0090428302064538
14415,-0.24473091959953308,-0.22530263662338257
14416,0.003466475522145629,0.0008514260407537222
14417,-0.11589505523443222,-0.10718148946762085
14418,0.04104577749967575,0.023752352222800255
14419,0.01961001381278038,0.07806259393692017
14420,0.14631298184394836,0.1335759460926056
14421,-0.031545624136924744,-0.0245326180011034
14422,0.008889520540833473,0.0033490476198494434
14423,-0.07107947766780853,-0.05527710169553757
14424,0.034599944949150085,0.0033009210601449013
14425,0.006076537072658539,0.0024980283342301846
14426,0.029104411602020264,0.029817521572113037
14427,-0.045489825308322906,-0.0013501942157745361
14428,0.02422894909977913,0.0683685839176178
14429,-0.006422183942049742,-0.004971141926944256
14430,0.017194731160998344,0.00656104413792491
14431,0.0027891970239579678,0.007132255006581545
14432,-0.03666459023952484,-0.029120324179530144
14433,-0.0005060099065303802,-0.01973392255604267
14434,0.029589392244815826,0.03309102728962898
14435,-0.0005399584770202637,-0.015372347086668015
14436,0.00788569450378418,0.008598804473876953
14437,0.004472448490560055,0.01075318269431591
14438,0.005569089204072952,0.005294722504913807
14439,-0.00768066942691803,0.020708203315734863
14440,0.05285101383924484,0.040724437683820724
14441,-0.0008283595088869333,0.003514698240906
14442,-0.03313855081796646,-0.03498154878616333
14443,0.009319520555436611,0.0037790476344525814
14444,-0.009494650177657604,-0.0019503850489854813
14445,-0.013344138860702515,0.05430369824171066
14446,-0.05501306802034378,-0.06610071659088135
14447,0.001014271518215537,0.004759261384606361
14448,0.0216747485101223,0.028119061142206192
14449,0.06221574544906616,0.09060461819171906
14450,0.06294375658035278,0.09813141822814941
14451,-0.03604710102081299,-0.03125318884849548
14452,-0.017809463664889336,-0.012229707092046738
14453,-0.04415174573659897,-0.02925056219100952
14454,0.014569101855158806,0.0035671666264533997
14455,0.01121505070477724,0.00751865329220891
14456,0.02126508206129074,0.006395563017576933
14457,0.05299261212348938,0.001869596540927887
14458,-0.024119075387716293,-0.04056265577673912
14459,0.09451304376125336,0.24829617142677307
14460,0.031103624030947685,0.014660043641924858
14461,0.1254885494709015,0.1137605756521225
14462,0.004796657245606184,0.010542096570134163
14463,-0.027585918083786964,-0.022006161510944366
14464,0.03387364000082016,0.07061260938644409
14465,0.009353017434477806,0.0038125449791550636
14466,0.031849995255470276,0.03256310522556305
14467,-0.00015420792624354362,0.006126526743173599
14468,-0.0026254584081470966,-0.0011744163930416107
14469,0.009169763885438442,0.007326765917241573
14470,0.16580548882484436,0.1519807130098343
14471,-0.0011297818273305893,-0.004826178774237633
14472,0.004408399574458599,0.010153839364647865
14473,-0.0003522379556670785,-0.0002131726359948516
14474,0.10697657614946365,0.02981220930814743
14475,0.0057004280388355255,-0.009169090539216995
14476,0.03473200276494026,0.006816397421061993
14477,-0.3449111878871918,-0.2864586114883423
14478,-0.10735519975423813,-0.04161719232797623
14479,-0.006311302073299885,-0.0019682440906763077
14480,0.002744152210652828,0.02188105508685112
14481,-0.041249580681324005,-0.029939506202936172
14482,-0.06661037355661392,-0.06181645765900612
14483,0.13040031492710114,0.11867234110832214
14484,-0.002887122333049774,0.0008578673005104065
14485,0.019799761474132538,0.07825234532356262
14486,-0.03221224248409271,0.0360671803355217
14487,0.018965404480695724,0.07741798460483551
14488,0.0007208967581391335,0.016222748905420303
14489,-0.16596274077892303,-0.1602173000574112
14490,-0.09583443403244019,-0.04705369472503662
14491,0.0056266384199261665,0.001930241473019123
14492,0.015552885830402374,0.010005470365285873
14493,-0.01730423979461193,-0.017165174707770348
14494,0.05003753677010536,0.03922473266720772
14495,-0.05624333769083023,-0.044794365763664246
14496,0.06725967675447464,0.022373534739017487
14497,-0.00991886481642723,-0.00617387518286705
14498,-0.03769713640213013,-0.026248164474964142
14499,0.02779967151582241,-0.0034993505105376244
14500,0.05512457713484764,0.1039053201675415
14501,-0.009026221930980682,-0.01260473020374775
14502,-0.11170268058776855,-0.12657220661640167
14503,0.15365131199359894,0.03934001922607422
14504,-0.007285915315151215,0.02110295742750168
14505,0.08326893299818039,0.02351720631122589
14506,-0.10472649335861206,-0.07633762061595917
14507,-0.01565462350845337,-0.006941057741641998
14508,0.006993026472628117,0.00515002803876996
14509,0.023042287677526474,0.029486600309610367
14510,-0.2105635106563568,-0.1448255032300949
14511,0.01694466918706894,0.032747045159339905
14512,-0.0057630641385912895,0.059974946081638336
14513,-0.23322026431560516,0.017817646265029907
14514,-0.06869850307703018,-0.0835680216550827
14515,0.008573777973651886,-0.0017343983054161072
14516,0.005597454030066729,0.013141719624400139
14517,-0.027707325294613838,-0.04257684201002121
14518,-0.0015206190291792154,-0.0041356682777404785
14519,0.0006603497313335538,0.0007994150510057807
14520,-0.015114013105630875,-0.0002128295600414276
14521,-0.1996491253376007,-0.21238616108894348
14522,0.009226306341588497,0.003685833653435111
14523,0.018943537026643753,-0.0002843756228685379
14524,0.00211171992123127,-0.014331860467791557
14525,0.025846613571047783,0.04219407960772514
14526,-0.00885944813489914,-0.014399920590221882
14527,0.0026478939689695835,0.007441806606948376
14528,0.03504679724574089,0.007131191436201334
14529,0.003507111454382539,0.0008920619729906321
14530,0.07687796652317047,0.12101759761571884
14531,0.007128400728106499,0.014672665856778622
14532,0.005501076579093933,-0.013726836070418358
14533,-0.09081439673900604,-0.04667476564645767
14534,0.025105051696300507,-0.006193970330059528
14535,-0.03983592987060547,-0.03549287095665932
14536,0.012607092969119549,0.008910696022212505
14537,0.03779376298189163,0.03431433439254761
14538,0.10373173654079437,0.02134840562939644
14539,0.017351631075143814,0.033699095249176025
14540,0.031352296471595764,5.3273048251867294e-05
14541,0.10701847821474075,0.029854103922843933
14542,-0.1873825490474701,-0.23226869106292725
14543,-0.0032227076590061188,0.008226264268159866
14544,-0.050095587968826294,-0.03496243804693222
14545,0.0026132052298635244,0.007407117635011673
14546,0.17480751872062683,1.0281827449798584
14547,-0.011389296501874924,0.004413079470396042
14548,-0.018083084374666214,0.005699820816516876
14549,-0.027624189853668213,-0.041448965668678284
14550,0.002887951210141182,0.039498381316661835
14551,0.1069420650601387,0.02977769449353218
14552,0.034423381090164185,0.006507775746285915
14553,0.020448248833417892,0.07890082895755768
14554,0.006392429117113352,0.07213044166564941
14555,-0.0407538115978241,-0.036410752683877945
14556,-0.6686490774154663,-0.5851196050643921
14557,0.21352536976337433,0.05985775962471962
14558,-0.12010543048381805,-0.05976410210132599
14559,0.008323839865624905,0.027752123773097992
14560,-0.017472803592681885,-0.008759237825870514
14561,-0.004783769603818655,0.0014969650655984879
14562,-0.015119003131985664,-0.009539246559143066
14563,0.025299428030848503,0.0719575583934784
14564,0.01084347628057003,0.027881335467100143
14565,0.007082352414727211,0.015795918181538582
14566,-0.2103840857744217,-0.20604102313518524
14567,0.1471111923456192,0.024374203756451607
14568,0.20563474297523499,0.1885979324579239
14569,0.09816092252731323,0.0157775916159153
14570,0.07485511153936386,0.11899474263191223
14571,0.0023194318637251854,-0.003221040591597557
14572,0.07468102127313614,0.06437284499406815
14573,0.1152617484331131,0.1035337746143341
14574,0.0757656916975975,-0.006617635488510132
14575,0.15552347898483276,0.04121219739317894
14576,-0.003018321469426155,0.05543426051735878
14577,0.025398459285497665,0.019851043820381165
14578,0.07249940931797028,0.1430373340845108
14579,0.021816371008753777,0.027396127581596375
14580,-0.01657252572476864,-0.01099276915192604
14581,-0.005594553425908089,-0.009290950372815132
14582,-0.04849080741405487,-0.05152718722820282
14583,0.021140823140740395,0.006271305028349161
14584,0.0030131570529192686,0.00039810751331970096
14585,0.032627832144498825,0.0333409421145916
14586,-0.0331810787320137,-0.031172286719083786
14587,0.08758406341075897,0.1581219881772995
14588,-0.0024881972931325436,0.0023057153448462486
14589,0.0012748802546411753,0.002725922269746661
14590,-0.003018321469426155,0.05543426051735878
14591,-0.013196565210819244,0.03492288291454315
14592,-0.07858900725841522,-0.03193087875843048
14593,0.0004938766360282898,-0.027421727776527405
14594,-0.010138854384422302,-0.005344942212104797
14595,-0.10465749353170395,-0.1003144383430481
14596,0.027418775483965874,-0.0004968284629285336
14597,0.017605064436793327,0.014568686485290527
14598,0.02346883714199066,0.034778911620378494
14599,0.0026592188514769077,0.0074531314894557
14600,0.004294488579034805,0.010575223714113235
14601,-0.01331801526248455,-0.00703728012740612
14602,0.06721880286931992,0.016095785424113274
14603,0.042908716946840286,0.09168945997953415
14604,0.04944169893860817,0.03351564705371857
14605,0.15306946635246277,0.14033243060112
14606,-0.0045766569674015045,-0.0010750219225883484
14607,0.0038071060553193092,0.0011920564575120807
14608,-0.025279726833105087,0.03506159782409668
14609,0.019910987466573715,0.005078599322587252
14610,-0.0532972477376461,-0.03386896476149559
14611,0.04003597050905228,0.027191897854208946
14612,-0.05513015389442444,-0.03599325194954872
14613,0.012593789026141167,0.02963164821267128
14614,-0.3083508014678955,-0.08928033709526062
14615,0.06513822078704834,0.2842086851596832
14616,-0.00011792406439781189,-0.014950312674045563
14617,0.019080059602856636,0.023422755300998688
14618,0.008686740882694721,0.0031462679617106915
14619,0.007348222658038139,0.026776505634188652
14620,0.002669879235327244,-0.0028705932199954987
14621,-0.010071071796119213,-0.00993200670927763
14622,0.0014481060206890106,-0.015845319256186485
14623,-0.10129334032535553,-0.09428033977746964
14624,0.021695613861083984,0.06835374236106873
14625,-0.05967630445957184,-0.04477512091398239
14626,-0.062080807983875275,-0.013961359858512878
14627,-0.3712630271911621,-0.3692542314529419
14628,-0.026780351996421814,0.19229009747505188
14629,0.09722900390625,-0.05643860250711441
14630,0.0833720713853836,0.0009887460619211197
14631,-0.39890000224113464,-0.38186216354370117
14632,-0.005503615364432335,-0.01659126579761505
14633,-0.14861415326595306,-0.02501007914543152
14634,-0.21344535052776337,-0.05966222286224365
14635,0.022325295954942703,-0.02256084233522415
14636,0.019594669342041016,0.004725152160972357
14637,-0.0020527448505163193,-4.395376890897751e-05
14638,0.03526001051068306,0.00734440702944994
14639,0.03963678330183029,0.10728462040424347
14640,0.03428631275892258,0.006370707415044308
14641,0.01911894790828228,0.034921325743198395
14642,-0.061339717358350754,-0.037556812167167664
14643,-0.00348498672246933,0.04065464437007904
14644,0.022916560992598534,0.042344845831394196
14645,0.002842843299731612,0.00022779381833970547
14646,0.0759231448173523,0.0656149685382843
14647,0.005896043032407761,-0.011397382244467735
14648,-0.012685033492743969,-0.005140768364071846
14649,-0.026298020035028458,-0.022553030401468277
14650,0.07216231524944305,0.14270024001598358
14651,-0.011354237794876099,-0.011628605425357819
14652,0.0038078210782259703,0.0011927717132493854
14653,-0.009538348764181137,-0.012153398245573044
14654,0.09112127125263214,0.06785214692354202
14655,-0.005605276674032211,-0.0035964855924248695
14656,0.030256688594818115,0.03375832363963127
14657,0.039830803871154785,0.03627905249595642
14658,-0.0013160057133063674,-0.0011769403936341405
14659,0.006447416730225086,0.07218542695045471
14660,-0.06794369220733643,-0.0697866901755333
14661,0.0025508045218884945,-0.0010277042165398598
14662,0.03914270177483559,0.03566326946020126
14663,0.004926915280520916,0.006935706362128258
14664,0.053397130221128464,0.10217787325382233
14665,0.0033778310753405094,0.010390836745500565
14666,0.007820307277143002,0.005977308843284845
14667,0.0050124516710639,0.001433942816220224
14668,0.0031074942089617252,0.014556466601788998
14669,-0.02071082778275013,-0.020571762695908546
14670,0.0032711983658373356,0.010815463960170746
14671,0.027567166835069656,0.09584659337997437
14672,0.03503168374300003,0.07177065312862396
14673,0.0030543364118784666,0.014503308571875095
14674,0.001301844255067408,0.001440909574739635
14675,-0.07034817337989807,-0.06600547581911087
14676,0.022210754454135895,0.045993659645318985
14677,0.0690290778875351,0.023030878975987434
14678,0.016909681260585785,0.03181086480617523
14679,0.06361790746450424,0.05077384039759636
14680,0.009100086987018585,0.00355961499735713
14681,0.13092155754566193,0.11818452179431915
14682,0.012479434721171856,0.008783037774264812
14683,0.0012625062372535467,0.0014015715569257736
14684,-0.040254972875118256,-0.050161488354206085
14685,0.00812232494354248,0.015666591003537178
14686,0.002280740300193429,0.0066237980499863625
14687,-0.02974911406636238,-0.02540605515241623
14688,0.011593002825975418,-0.001251067966222763
14689,0.09220891445875168,0.015044542029500008
14690,-0.049226537346839905,-0.1089782640337944
14691,-0.04026171937584877,-0.03398098796606064
14692,0.013042372651398182,0.001954721286892891
14693,0.02623875066637993,0.011406361125409603
14694,0.09355330467224121,0.016388937830924988
14695,0.06143808364868164,0.010315066203474998
14696,0.08826597034931183,0.24204909801483154
14697,0.01585973985493183,-0.012055864557623863
14698,0.017102587968111038,0.04088549315929413
14699,0.14720892906188965,0.024471934884786606
14700,-0.0038206130266189575,0.030053094029426575
14701,-0.0029758475720882416,0.03089785948395729
14702,-0.02962251380085945,-0.022078247740864754
14703,0.09091576188802719,0.04491756483912468
14704,0.042246196419000626,0.02495277300477028
14705,0.004169113468378782,0.010449848137795925
14706,-0.0033777467906475067,0.04474170133471489
14707,0.0027825224678963423,0.007125580217689276
14708,0.01142425648868084,0.012137366458773613
14709,0.09371278434991837,0.04771459102630615
14710,0.0037186406552791595,-0.001821831800043583
14711,-0.1485469937324524,-0.08089916408061981
14712,0.054610759019851685,0.0417666882276535
14713,-0.09870472550392151,-0.05204658955335617
14714,0.012594815343618393,0.00889841839671135
14715,0.017011333256959915,0.03191251680254936
14716,0.023526769131422043,0.03483683988451958
14717,-0.0030538756400346756,0.008256196975708008
14718,0.00358588551171124,0.000970836088526994
14719,0.015854567289352417,0.01656767725944519
14720,0.029364697635173798,0.013438645750284195
14721,-0.031312063336372375,0.015346068888902664
14722,-0.1755039095878601,-0.1734951287508011
14723,-0.01069316640496254,-0.02059968374669552
14724,0.04899577423930168,0.08573473989963531
14725,0.058267802000045776,0.09500677138566971
14726,0.01628958433866501,0.0400724895298481
14727,-0.013369619846343994,-0.009026924148201942
14728,0.08122450113296509,0.11641216278076172
14729,-0.22955909371376038,-0.16382108628749847
14730,0.0028288427274674177,0.004279884975403547
14731,-0.0005160253494977951,0.023266879841685295
14732,0.06084904074668884,0.09603670239448547
14733,-0.07508067786693573,-0.0769236758351326
14734,-0.0008883315604180098,0.0034547261893749237
14735,0.009206520393490791,0.0036660474725067616
14736,0.02023816667497158,0.04402107000350952
14737,0.017071962356567383,0.08760988712310791
14738,-0.02217651717364788,-0.017382603138685226
14739,0.14808204770088196,0.1342572718858719
14740,0.013571702875196934,0.07202428579330444
14741,-0.01437089592218399,-0.017949406057596207
14742,-0.14633242785930634,-0.08787985146045685
14743,-0.0070938956923782825,-0.0008131610229611397
14744,-0.02083020657300949,0.046817630529403687
14745,-0.04645535722374916,-0.04271036759018898
14746,-0.14901775121688843,-0.12523484230041504
14747,0.07978249341249466,-0.0026008356362581253
14748,0.052232857793569565,0.12051227688789368
14749,-0.0002569505013525486,-0.003835459239780903
14750,0.017069337889552116,0.0064356508664786816
14751,-0.1423151046037674,-0.15960852801799774
14752,0.0008906588773243129,0.0010297242552042007
14753,-0.0299907848238945,-0.03388103097677231
14754,0.01833801344037056,0.03323919698596001
14755,0.025625130161643028,0.01571861281991005
14756,0.07407751679420471,0.11821714788675308
14757,0.006224595010280609,0.005950228311121464
14758,0.00033634062856435776,-0.0015066578052937984
14759,-0.22168275713920593,-0.21296919882297516
14760,-0.014393627643585205,-0.026121601462364197
14761,-0.1146315336227417,-0.09084862470626831
14762,0.02335938811302185,-0.00673709437251091
14763,-0.15385384857654572,-0.17308175563812256
14764,0.030903421342372894,0.014459841884672642
14765,0.019990023225545883,0.07844260334968567
14766,-0.0044748601503670216,0.00031905248761177063
14767,-0.010813698172569275,0.05972422659397125
14768,0.08389817178249359,0.0015148427337408066
14769,-0.01602986268699169,-0.01787286065518856
14770,-0.11445258557796478,-0.07031295448541641
14771,0.10669621080160141,0.02953184023499489
14772,-0.021898087114095688,-0.03298573940992355
14773,-0.0033668833784759045,0.0029138512909412384
14774,0.09251059591770172,0.10764375329017639
14775,0.003595152636989951,1.664389856159687e-05
14776,-0.029075566679239273,-0.021531300619244576
14777,0.017119308933615685,0.002249790821224451
14778,0.011860919184982777,0.008164522238075733
14779,0.0066906725987792015,0.008699463680386543
14780,0.04217105358839035,0.07608051598072052
14781,0.0024648518301546574,0.008210292086005211
14782,-0.0007114410400390625,-0.011799092404544353
14783,0.0172184519469738,0.0065847658552229404
14784,0.07045183330774307,0.025565698742866516
14785,-0.03339752182364464,-0.03194648027420044
14786,-0.050053536891937256,0.008399046957492828
14787,0.10442420840263367,0.022040879353880882
14788,-0.00992816872894764,-0.02479768730700016
14789,0.032577820122241974,0.020451243966817856
14790,0.003643832402303815,0.010656838305294514
14791,0.0037312943022698164,0.0011162448208779097
14792,0.05998802185058594,0.09389747679233551
14793,-0.22577011585235596,-0.22142742574214935
14794,0.013217538595199585,0.022365860641002655
14795,0.022777622565627098,0.019298190250992775
14796,0.07449820637702942,0.0512290820479393
14797,-0.08087655901908875,0.7724986672401428
14798,-0.027829591184854507,-0.024084601551294327
14799,-0.03836977481842041,-0.004584096372127533
14800,-0.0017391741275787354,0.013393975794315338
14801,0.013091325759887695,0.0009647496044635773
14802,-0.04655327647924423,0.011899307370185852
14803,0.049542881548404694,0.03361682966351509
14804,-0.009778136387467384,-0.005435440689325333
14805,0.0857161357998848,0.20932021737098694
14806,-0.1712494045495987,-0.10071147978305817
14807,0.1115456074476242,0.09772083163261414
14808,-0.031055128201842308,-0.03132949396967888
14809,0.07624385505914688,0.06350681930780411
14810,-0.05169970542192459,-0.04038963094353676
14811,0.0012850359780713916,0.0014241012977436185
14812,-0.06171601638197899,-0.0013746917247772217
14813,0.03135561943054199,5.6595541536808014e-05
14814,-1.0266730785369873,-1.0096352100372314
14815,-0.10305871814489365,-0.09826480597257614
14816,-0.1311265081167221,-0.07078517973423004
14817,0.00901871919631958,0.005322322249412537
14818,0.030377065762877464,0.03387870267033577
14819,0.10315069556236267,0.020767364650964737
14820,0.07647225260734558,0.3251805901527405
14821,0.022044364362955093,0.055918071419000626
14822,0.0026372959837317467,0.004088337998837233
14823,-0.04324822872877121,0.017093095928430557
14824,0.04494371637701988,0.04139196500182152
14825,-0.2524004876613617,-0.24368692934513092
14826,-0.048602089285850525,-0.03729201480746269
14827,-0.0004914002493023872,0.004302512388676405
14828,-0.09613294899463654,-0.09179025143384933
14829,0.06047919765114784,0.09438865631818771
14830,-0.002806662581861019,0.00864231027662754
14831,0.006905430927872658,0.0013649582397192717
14832,-0.02794870175421238,-0.04278109222650528
14833,-0.0442524179816246,0.014200165867805481
14834,-0.08076394349336624,-0.07875515520572662
14835,0.028360992670059204,0.07501912862062454
14836,-0.02570907026529312,-0.01996362954378128
14837,-0.07614710181951523,-0.12103323638439178
14838,0.008378956466913223,0.002838484011590481
14839,0.025557521730661392,0.008264096453785896
14840,0.0035553164780139923,0.007898012176156044
14841,0.023046258836984634,0.03435633331537247
14842,0.04845047742128372,0.05759879946708679
14843,0.07460640370845795,0.05133728310465813
14844,-0.2766515612602234,-0.2482627034187317
14845,0.10468357056379318,0.02751920372247696
14846,-0.0022919103503227234,0.01284123957157135
14847,0.014165541157126427,0.003163605462759733
14848,-0.007269710302352905,0.061009712517261505
14849,0.0032569714821875095,0.014705943875014782
14850,0.009237637743353844,-0.0017642974853515625
14851,-0.04318768531084061,-0.05400048941373825
14852,0.08545408397912979,0.0751459077000618
14853,-0.11741271615028381,-0.11261880397796631
14854,0.08321413397789001,0.20681820809841156
14855,0.017527539283037186,-0.012568943202495575
14856,0.002074191579595208,0.003525233594700694
14857,-0.04824081063270569,-0.004101179540157318
14858,0.014481605961918831,0.0034796707332134247
14859,0.018308892846107483,-0.02768930420279503
14860,-0.020562026649713516,-0.019110985100269318
14861,0.07814100384712219,0.14867892861366272
14862,-0.13217394053936005,-0.1264284998178482
14863,-0.0907822847366333,-0.11001019924879074
14864,0.0017939056269824505,0.005538895260542631
14865,-0.005054092966020107,-0.007669142447412014
14866,0.04645225405693054,0.0356394499540329
14867,-0.01627247780561447,-0.007124155759811401
14868,-0.020075857639312744,-0.012531591579318047
14869,0.037193723022937775,0.017965812236070633
14870,-0.05268627405166626,0.2889866530895233
14871,0.0008077959064394236,0.016309648752212524
14872,0.003810086054727435,0.0011950365733355284
14873,-0.03160976991057396,-0.027267074212431908
14874,0.03593357279896736,0.004634549375623465
14875,0.0008118490222841501,0.01631370186805725
14876,-0.023987706750631332,-0.01697470061480999
14877,0.031956881284713745,0.0040412768721580505
14878,-0.2219897210597992,-0.18808026611804962
14879,-0.287525475025177,-0.16392138600349426
14880,0.005653811618685722,0.06410638988018036
14881,-0.0006851181387901306,0.005759194493293762
14882,0.01714974455535412,0.07749106734991074
14883,0.006753049790859222,0.04194071143865585
14884,0.062197551131248474,-0.02018577791750431
14885,-0.03650558739900589,-0.028961321339011192
14886,0.046149589121341705,0.033305518329143524
14887,0.006145458668470383,0.010488154366612434
14888,-0.0146345729008317,-0.010889583267271519
14889,0.1983187049627304,1.0516939163208008
14890,-0.25110071897506714,-6.279349327087402e-05
14891,-0.13634157180786133,-0.10255590081214905
14892,0.0021538748405873775,0.006496932823210955
14893,0.005908496677875519,0.03429736942052841
14894,-0.004891254007816315,-0.015524940565228462
14895,-0.013383954763412476,0.033274177461862564
14896,-0.010049480944871902,-0.005706422962248325
14897,-0.04602485150098801,-0.03022247552871704
14898,-0.04743756726384163,-0.04393593221902847
14899,-0.013193055987358093,-0.006912320852279663
14900,-0.0013754524989053607,-0.0012363871792331338
14901,0.02132050134241581,0.04510340467095375
14902,0.03166217356920242,0.012434262782335281
14903,-0.02211187034845352,-0.01776881143450737
14904,0.0029226525221019983,0.009203387424349785
14905,0.018544159829616547,0.022045794874429703
14906,0.08567006886005402,0.07536189258098602
14907,-0.12948574125766754,-0.06374773383140564
14908,0.14613060653209686,0.02339361235499382
14909,0.027292592450976372,-0.004006429575383663
14910,-0.060789864510297775,-0.05599595233798027
14911,-0.1872851848602295,-0.17024731636047363
14912,-0.4451342225074768,-0.4167453646659851
14913,0.007822375744581223,-0.003179559949785471
14914,0.1699579805135727,0.1529211699962616
14915,0.011484905146062374,0.03526781126856804
14916,0.050234630703926086,0.08414409309625626
14917,-0.009354930371046066,-0.009215865284204483
14918,-0.04853435978293419,-0.02939745783805847
14919,-0.016097813844680786,-0.03254139423370361
14920,0.004799875430762768,0.010545315220952034
14921,-0.1418934464454651,-0.13755038380622864
14922,0.0011189949000254273,0.0012580602196976542
14923,-0.00027835904620587826,0.011170613579452038
14924,-0.022799324244260788,-0.005761466920375824
14925,-0.008416280150413513,0.02832268923521042
14926,-0.0032468680292367935,0.06249114125967026
14927,0.025097569450736046,0.010265180841088295
14928,0.14333787560462952,0.12630105018615723
14929,-0.0012219548225402832,0.01820632815361023
14930,-0.09577010571956635,-0.09142740815877914
14931,-0.06078537181019783,-0.06426480412483215
14932,0.006325637921690941,-0.004676297307014465
14933,-0.05290384963154793,-0.06353753805160522
14934,0.023259174078702927,0.07203991711139679
14935,-0.08710787445306778,-0.08231396228075027
14936,0.015553200617432594,0.004465549252927303
14937,-0.17449456453323364,-0.1883193403482437
14938,-0.003694625571370125,-0.005537624005228281
14939,-0.0018381532281637192,0.003741603344678879
14940,-0.10902437567710876,-0.0486830472946167
14941,0.0038403647486120462,0.0012253152672201395
14942,-0.0481027327477932,-0.047963667660951614
14943,-0.019056448712944984,-0.014713390730321407
14944,-0.10469008982181549,-0.0976770892739296
14945,0.0008144716266542673,0.016316324472427368
14946,0.03212973475456238,0.03284284472465515
14947,0.00037994422018527985,-0.010253742337226868
14948,0.020247839391231537,0.035149022936820984
14949,-0.04213239625096321,-0.04068135470151901
14950,-0.09806333482265472,-0.06967446208000183
14951,-0.007803656160831451,0.011624626815319061
14952,-0.000414443900808692,-0.0030294933822005987
14953,0.021279335021972656,0.0074545592069625854
14954,-0.00020026788115501404,-0.015069786459207535
14955,-0.05167454481124878,-0.023285672068595886
14956,0.04466528818011284,0.08140425384044647
14957,0.055264152586460114,0.06441247463226318
14958,0.006275590509176254,0.0026970817707479
14959,0.003839887911453843,0.0012248384300619364
14960,0.002845293376594782,0.004296335391700268
14961,0.04582418128848076,0.11636210978031158
14962,-0.09580424427986145,-0.07945677638053894
14963,-0.03193822503089905,-0.02992943301796913
14964,0.02265700325369835,0.029101315885782242
14965,0.0026594572700560093,0.0074533699080348015
14966,0.04479324817657471,0.08153221756219864
14967,-0.1128990650177002,-0.11637850105762482
14968,0.01876666769385338,0.02310936339199543
14969,-0.03439437597990036,-0.03368126600980759
14970,-0.03833473473787308,0.020117849111557007
14971,-0.010151494294404984,-0.02744491957128048
14972,-0.18774136900901794,-0.18629032373428345
14973,0.015263296663761139,0.05187372863292694
14974,0.08302219957113266,0.09815534949302673
14975,0.0010672691278159618,0.0012063344474881887
14976,0.01724134013056755,0.006607653573155403
14977,0.011322591453790665,-0.0051209889352321625
14978,0.003489474533125758,0.0008744250517338514
14979,-0.0023564212024211884,0.017071861773729324
14980,-0.022721001878380775,-0.016975563019514084
14981,0.012041800655424595,-0.0028277174569666386
14982,-0.026638898998498917,-0.020358163863420486
14983,0.026995837688446045,0.04212898761034012
14984,0.005555143114179373,0.0018587461672723293
14985,0.0027235220186412334,0.0001084725372493267
14986,-0.03717369586229324,0.006965935230255127
14987,0.016562707722187042,0.005475057289004326
14988,0.03507310897111893,0.0037740864790976048
14989,-0.25401848554611206,-0.26432666182518005
14990,-0.04442748427391052,-0.03311740979552269
14991,0.008117741905152798,0.025155600160360336
14992,0.038961440324783325,0.02166801504790783
14993,-0.08734239637851715,-0.06820549070835114
14994,0.05100339278578758,0.020906910300254822
14995,-0.03366589546203613,-0.027385162189602852
14996,0.007342836819589138,-0.007526681292802095
14997,-0.050360362976789474,-0.031223461031913757
14998,0.019822515547275543,0.07827509939670563
14999,0.01317799836397171,0.02189156413078308


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_3_test_data.csv <==
,x,y
0,-0.004691026173532009,1.2432560417801142
1,-0.12832675874233246,1.7470993548631668
2,-0.00022070016711950302,1.3558069076389074
3,0.17877954244613647,0.7634034054353833
4,-0.8810091018676758,-0.3968796133995056
5,-0.011163324117660522,0.41591769829392433
6,-0.005790844559669495,-0.01272525335662067
7,-0.5666210055351257,-0.4579385742545128
8,0.020502492785453796,0.5663464958779514
9,-1.4770638942718506,-1.443215250968933
10,-1.0969455242156982,0.5179208517074585
11,-1.0222610235214233,-0.6634327173233032
12,-3.4147799015045166,-3.407558656297624
13,-0.7983587980270386,-0.8616219676332548
14,-3.26997709274292,-3.212112717330456
15,-1.9490967988967896,1.1312965154647827
16,-0.05701863393187523,0.9219706133008003
17,-0.07873625308275223,0.33242906630039215
18,-0.2921500504016876,-0.3074771957471967
19,-0.7321054339408875,2.4026979207992554
20,-2.1833322048187256,-1.5525924563407898
21,-5.745089054107666,-4.588626742362976
22,0.07613074779510498,-0.016142392880283296
23,-0.008205646649003029,0.1097446521744132
24,-2.1393139362335205,-1.7895991802215576
25,-7.390418529510498,-7.299873530864716
26,-3.789038896560669,-2.894955813884735
27,0.0041597262024879456,0.41492193192243576
28,-0.0333770327270031,0.0070386044681072235
29,-0.5372476577758789,3.3892781138420105
30,-0.0007526539266109467,3.4090126007795334
31,-3.7363414764404297,-3.7263858718797565
32,-1.233098030090332,-0.5490009784698486
33,-5.458970069885254,-1.015212059020996
34,-0.051123373210430145,0.3419431000947952
35,-0.014064367860555649,0.32234976440668106
36,-7.167751312255859,-6.004258871078491
37,0.01969890110194683,0.6675033569699735
38,-1.2141005992889404,-1.065058410167694
39,0.004722305107861757,0.06932060646067839
40,0.11605490744113922,1.6940005011856556
41,0.025688443332910538,0.6265440988354385
42,0.10720854997634888,0.9856503009796143
43,-0.9385250806808472,-0.12994849681854248
44,0.11476556956768036,0.26223064586520195
45,-0.05220307037234306,0.009840533137321472
46,-0.05574168264865875,-0.18389955163002014
47,0.053940851241350174,2.92540496122092
48,-0.06180255860090256,0.5483743995428085
49,0.05159720033407211,1.8020555302500725
50,-0.7910966277122498,-0.8206745954230428
51,-0.0010632053017616272,-0.031172813614830375
52,-0.707224428653717,-0.7270277142524719
53,-0.7554782629013062,-0.7297524660825729
54,0.003729227464646101,0.0668637001508614
55,-0.001075394102372229,0.010646800277754664
56,0.023338820785284042,1.3464221940375865
57,-9.749693870544434,-9.692258186638355
58,0.0813744068145752,0.4778408242855221
59,-0.004106730222702026,0.39607676211744547
60,0.005215325392782688,0.04901793715544045
61,-2.018261194229126,-2.0573263112455606
62,-0.1141430139541626,0.8564743995666504
63,-1.8899517059326172,-0.705119252204895
64,-0.04306992515921593,0.021061964333057404
65,-11.251952171325684,-9.197782039642334
66,-3.0257911682128906,-3.040678307414055
67,-0.06770256161689758,-0.007711343467235565
68,0.027748296037316322,0.34827940515242517
69,-0.671222984790802,-0.2608662545681
70,-0.45015889406204224,-0.4074006825685501
71,0.0009120332542806864,0.047673815162852407
72,-0.20543038845062256,0.08403074741363525
73,0.15828397870063782,0.5741897746920586
74,-0.04564003273844719,-0.06187001336365938
75,-0.03142008185386658,0.07488749921321869
76,-0.6993882656097412,-0.6254137605428696
77,-0.4689616560935974,-0.48036718368530273
78,-3.309709072113037,-3.3504053726792336
79,-1.0254764556884766,0.8374364376068115
80,-0.16599027812480927,0.029719099402427673
81,-1.6252233982086182,-1.589933104813099
82,-0.8428888916969299,2.054859936237335
83,-0.31567060947418213,-0.0775618702173233
84,0.04165130853652954,1.538250088710356
85,-0.011492796242237091,0.09014004655182362
86,-0.013857975602149963,0.8127432391047478
87,-1.0731871128082275,-1.0141331255435944
88,0.008000694215297699,-0.04196490626782179
89,0.03794942423701286,0.013288450427353382
90,-2.384260654449463,-1.744380235671997
91,0.1031317263841629,0.6615992358420044
92,-0.14712995290756226,-0.1625022254884243
93,-1.7698370218276978,-0.347037672996521
94,-0.0626118928194046,0.22819630801677704
95,-3.9496753215789795,-3.9581319019198418
96,-0.02057051658630371,1.5477083325386047
97,-0.0027920976281166077,0.640794537961483
98,-1.4131876230239868,-1.3318311274051666
99,-0.3474261164665222,0.6985439658164978
100,0.06012937054038048,0.27349351719021797
101,-1.3232877254486084,-1.0964605510234833
102,-0.33019235730171204,-0.1800752580165863
103,-0.03583552688360214,1.8537725768983364
104,-0.08059470355510712,0.7731371968984604
105,0.045151907950639725,0.17644622549414635
106,0.15433523058891296,0.3927956100087613
107,0.04078003391623497,0.571963576017879
108,-0.45797020196914673,0.5364333987236023
109,-1.010742425918579,-0.9805763587355614
110,0.030289065092802048,0.41423781830235384
111,0.14489565789699554,0.5840105352108367
112,-2.5951595306396484,-2.6225341972894967
113,-0.32984310388565063,-0.3571690618991852
114,-2.9689502716064453,-0.6570067405700684
115,0.0647776871919632,0.7407320234196959
116,-0.5878573060035706,-0.45792795717716217
117,-7.288854122161865,-7.283338390290737
118,-0.03629089146852493,-0.055584004148840904
119,-6.18495512008667,-6.0698072463274
120,-0.0029328407254070044,-0.004985434585250914
121,-4.162642955780029,-0.7711198329925537
122,-0.10052657127380371,0.024002641439437866
123,-0.13088074326515198,1.2821694612503052
124,0.023194529116153717,-0.03771627624519169
125,-0.05647997185587883,1.508142363280058
126,-0.005265207961201668,0.9197799284011126
127,0.15082743763923645,0.08063169568782769
128,0.0028094351291656494,0.6788493618369102
129,0.026825565844774246,1.882008757442236
130,-1.6617634296417236,-1.4664707332849503
131,-2.727351188659668,-2.764888967387378
132,0.06065583974123001,0.5177564675104804
133,-0.17925330996513367,-0.19780151546001434
134,0.048503465950489044,-0.018167823553085327
135,-0.24997711181640625,0.2492489218711853
136,-0.0026634540408849716,0.9408316724002361
137,-5.955522537231445,-3.7461984157562256
138,-1.7858353853225708,-1.6413170099258423
139,-6.0213704109191895,-5.282616555690765
140,-8.752449035644531,-8.657408572733402
141,1.6700482368469238,-0.5248501896858215
142,-2.4556281566619873,-2.4521151911467314
143,0.003478874685242772,0.1363245837856084
144,-0.7974118590354919,-0.7560192495584488
145,0.11216537654399872,0.05586167052388191
146,0.04034963622689247,0.7820029142312706
147,-0.7965371608734131,-0.7849523592740297
148,-0.31102001667022705,0.25558024644851685
149,0.025626420974731445,1.1097571328282356
150,-0.15339571237564087,0.27081841230392456
151,-1.6299991607666016,-1.7522264793515205
152,0.016288060694932938,0.4891107967123389
153,-0.09502115100622177,-0.10592912044376135
154,0.08113129436969757,0.9350280929356813
155,-0.3595109283924103,-0.3275568038225174
156,-0.04804864525794983,-0.032601140439510345
157,-0.08276188373565674,-0.08399321413889993
158,-0.030266858637332916,0.5222020149230957
159,-2.5499398708343506,-0.8728713989257812
160,-5.00140905380249,-4.823867604136467
161,0.07977505773305893,-0.0031137466430664062
162,-12.327823638916016,-8.399746656417847
163,-0.08669668436050415,3.4642841443419456
164,0.0497138686478138,4.642100604658481
165,0.028830891475081444,0.23891023114993004
166,-1.6776145696640015,-1.265735000371933
167,-0.49507442116737366,-0.5255100578069687
168,-0.15084129571914673,-0.14409487694501877
169,-1.6348363161087036,0.34705328941345215
170,0.07183447480201721,-0.0032919876830419526
171,-2.2343177795410156,-2.06681989133358
172,0.015291360206902027,3.8180447025224566
173,-0.29008227586746216,1.0392948985099792
174,0.05516444891691208,-0.0009142025373876095
175,-3.683236837387085,-3.6459261626005173
176,-1.9162226915359497,-1.8208640590310097
177,0.15571732819080353,0.8777048752526753
178,-0.14930352568626404,1.8553085625171661
179,0.004862882196903229,-0.015600006561726332
180,-0.8712923526763916,-0.8348862901329994
181,-0.9612143635749817,-0.9859873969107866
182,-0.029358308762311935,0.2854625843465328
183,0.024499831721186638,0.8910657649394125
184,-0.0043423473834991455,3.8799101263284683
185,-0.05513395741581917,-0.07035763084422797
186,0.0021866662427783012,1.0521563219081145
187,-0.1627405732870102,1.5303110182285309
188,0.014554403722286224,1.3580951988697052
189,-1.4974496364593506,-1.48715940117836
190,-0.017771074548363686,-0.03884392464533448
191,-0.18109449744224548,-0.18399649765342474
192,-2.25121808052063,1.5625050067901611
193,-0.4704324007034302,-0.3698601722717285
194,-0.012039277702569962,0.7423824183642864
195,0.02237004227936268,0.6510211096610874
196,0.1732327789068222,0.8075384294206742
197,-4.0644707679748535,-3.974212124943733
198,0.049449771642684937,1.6831185389310122
199,-2.4916234016418457,-2.4035948365926743
200,0.023574676364660263,2.4492485410301015
201,-0.12566377222537994,-0.09454076737165451
202,-0.11527069658041,-0.10128152649849653
203,-1.607793927192688,-1.665816206485033
204,0.01652076095342636,0.09199265390634537
205,-3.3922863006591797,-2.687905430793762
206,-5.276587009429932,-5.269097618758678
207,-0.6971770524978638,-0.7323899283073843
208,-2.3526458740234375,-2.022413909435272
209,-0.023737335577607155,-0.01408984512090683
210,0.0229688361287117,0.5712441578507423
211,-1.8322392702102661,-0.22354769706726074
212,-0.24848254024982452,-0.24901212472468615
213,-0.06957797706127167,1.421231560409069
214,-6.943605899810791,-6.699263781309128
215,-0.036508798599243164,-0.0720882061868906
216,-0.4812863767147064,-0.4505623169243336
217,0.002328878967091441,0.0004835727741010487
218,-1.894220232963562,-1.6400454640388489
219,-1.274868369102478,-1.2283768728375435
220,0.19554106891155243,0.10832479281816632
221,-7.116569995880127,-4.125125408172607
222,-0.12340125441551208,-0.12405972182750702
223,0.004493548069149256,0.39052721858115547
224,-0.0488535538315773,1.1101902648806572
225,-9.518228530883789,-8.213967204093933
226,0.04800257459282875,0.5800369277130812
227,-12.270045280456543,-11.484373271465302
228,-0.6706680655479431,-0.705166794359684
229,0.015018770471215248,3.1738482321379706
230,-0.3121413290500641,0.8113008737564087
231,-0.44285112619400024,-0.09561437368392944
232,-2.1079726219177246,-1.9555822312831879
233,-0.6548089385032654,0.8196908235549927
234,-0.8873244524002075,-0.9336456009186804
235,-0.06980670243501663,0.11257709562778473
236,0.06737865507602692,0.004221676383167505
237,0.0010187074076384306,0.11298365192487836
238,-5.158905029296875,-4.375730752944946
239,0.020528197288513184,0.5426043272066181
240,-2.5587921142578125,-2.3565620332956314
241,-0.02939959429204464,0.7454461082816124
242,0.02342338114976883,0.6134914451977238
243,-0.20998410880565643,-0.1900199130177498
244,-1.7943001985549927,-1.7799322083592415
245,-3.989372491836548,-2.3992621898651123
246,-0.39614665508270264,-0.39944527903571725
247,-0.42153531312942505,-0.4283500890014693
248,-0.044097788631916046,-0.05189508106559515
249,-0.2085769772529602,0.40144503116607666
250,-0.6470517516136169,0.23803919553756714
251,-5.5789337158203125,-5.417129427194595
252,-3.19596529006958,-3.164365127682686
253,0.0141683891415596,1.4281161730759777
254,-0.7923340797424316,-0.36196863651275635
255,-0.016996826976537704,-0.04340988025069237
256,-6.6463751792907715,-6.661665934138
257,-0.10713135451078415,-0.02961047738790512
258,-0.008312869817018509,0.3390965014696121
259,0.06858403235673904,0.5300895089021651
260,-0.02144039049744606,-0.023463472432922572
261,-4.14625358581543,-4.12781772762537
262,-0.35111966729164124,1.3310475945472717
263,0.00821630284190178,1.7123766262084246
264,-0.704472005367279,-0.7728182831488084
265,-0.04403079301118851,0.0038508176803588867
266,0.019124770537018776,0.0687750136712566
267,-0.007017221301794052,0.11471613124012947
268,0.0030741733498871326,0.021129243541508913
269,-4.116775989532471,-4.12551564804744
270,-2.8859610557556152,-1.7122483253479004
271,-0.7702940106391907,-0.7820450179278851
272,-0.24944961071014404,0.5694610178470612
273,-4.194801330566406,-4.116841249167919
274,-0.05202682316303253,-0.03337131068110466
275,-1.9959312677383423,-0.32412147521972656
276,-0.41560378670692444,0.19818487763404846
277,0.076990507543087,0.020160279935225844
278,0.08051741868257523,-0.10164928250014782
279,-0.023111356422305107,0.07503753155469894
280,-3.3712027072906494,-3.3072408214211464
281,-0.6150118112564087,-0.43694522976875305
282,0.04595815762877464,0.165150192566216
283,-0.6146504282951355,-0.4858638197183609
284,-5.143246650695801,-5.430309527553618
285,-5.226715087890625,-5.199741404503584
286,-0.3912191390991211,-0.41817985475063324
287,-0.3160282373428345,0.14529076218605042
288,-3.8389925956726074,-2.6322505474090576
289,-0.463479608297348,-0.4319161921739578
290,0.025546370074152946,0.02798963079112582
291,-1.0570725202560425,1.3690929412841797
292,-0.19920800626277924,0.6698974221944809
293,-0.10049882531166077,0.06934598833322525
294,0.02007494866847992,0.2607169894617982
295,0.020373238250613213,0.13783053812221624
296,-0.8442831635475159,0.0636979341506958
297,0.06774856150150299,3.2314031831920147
298,-0.21719852089881897,-0.07581153512001038
299,-4.5788893699646,-3.841962516307831
300,-6.757202625274658,-6.746027201414108
301,-0.8554496765136719,-0.7240906655788422
302,-0.41966646909713745,0.09676247835159302
303,0.36213234066963196,1.8572630026610568
304,-0.08287296444177628,2.8296028152108192
305,-0.078598752617836,0.9238733574748039
306,0.005633380264043808,4.184065248817205
307,-1.1822668313980103,-0.7017589807510376
308,-2.617199420928955,-2.348565697669983
309,-0.2218155860900879,-0.27479066886007786
310,-0.4263513684272766,3.301486074924469
311,-0.5417233109474182,-0.4920624867081642
312,0.03372516483068466,0.4480992937460542
313,-3.857626438140869,-3.8496630638837814
314,-0.38298189640045166,1.0483042001724243
315,-1.8303215503692627,-0.4963967800140381
316,0.053997114300727844,1.7415521806105971
317,-0.6322786808013916,-0.1727147400379181
318,-1.7932541370391846,-1.6465950906276703
319,-1.559402585029602,-1.4914791733026505
320,-3.241910934448242,-3.3362595013313694
321,0.29687586426734924,0.020171862677671015
322,0.002942256862297654,0.14710268380486013
323,0.028855346143245697,0.24726346391253173
324,-0.17847760021686554,-0.20017377589829266
325,-0.008760437369346619,-0.036613141652196646
326,-0.32820647954940796,-0.30451113544404507
327,-6.458239555358887,-3.6858553886413574
328,-0.7269251942634583,-0.5949556827545166
329,-0.3783048093318939,-0.16654406487941742
330,0.045985251665115356,0.08576769207138568
331,-1.144777536392212,-0.031903982162475586
332,-0.14539006352424622,-0.15288078784942627
333,0.011176146566867828,1.4251239309087396
334,-1.1812489032745361,-0.16320502758026123
335,-2.475301742553711,-1.1066057682037354
336,-0.041827939450740814,0.028945088386535645
337,-0.14159943163394928,3.2090849727392197
338,0.0036261482164263725,0.14584801730234176
339,-0.19639144837856293,2.1744821071624756
340,0.022919654846191406,0.19494319707155228
341,0.015273373574018478,0.07280342653393745
342,0.0010222326964139938,-0.016255149617791176
343,0.0009893495589494705,0.9784039910882711
344,-0.00021456927061080933,-0.060942540410906076
345,-0.04457846283912659,-0.0458488785661757
346,-0.1471576988697052,0.03494486212730408
347,-2.5500986576080322,-2.596945453551598
348,0.007387798745185137,0.029672943521291018
349,-2.2726449966430664,-1.0367621183395386
350,0.07104477286338806,0.8431653510779142
351,-5.720302581787109,-4.2704572677612305
352,-0.643903911113739,-0.009601950645446777
353,-3.125758171081543,-1.9840569496154785
354,0.017182519659399986,1.3245508683285152
355,-0.26061853766441345,-0.280131284147501
356,-0.5438582897186279,-0.5026115477085114
357,-0.041673071682453156,0.05819813907146454
358,0.015211431309580803,0.17859594871697482
359,-4.011047840118408,-3.3017163276672363
360,-0.7266053557395935,-0.5539822280406952
361,-4.311692714691162,-4.269497897475958
362,-1.6723198890686035,-1.6563594974577427
363,-2.4938764572143555,-2.1875366270542145
364,-7.7179694175720215,-7.722964458167553
365,-0.6261025667190552,-0.6197866974398494
366,-0.3087954819202423,-0.1175319254398346
367,-0.03158722445368767,0.32621273025870323
368,-0.2983519732952118,0.6685343384742737
369,0.0002911137416958809,0.0475307684391737
370,-0.10402198880910873,-0.12652552034705877
371,-0.0007388254161924124,2.6840123310685158
372,-5.376038551330566,-2.1106908321380615
373,-1.7300866842269897,-1.813237015157938
374,-0.7047811150550842,0.26847565174102783
375,-5.995013236999512,-6.159938124939799
376,-1.719510793685913,-1.7953692565206438
377,-0.34663471579551697,0.7084365785121918
378,-1.387377142906189,-1.3693185225129128
379,-1.4121508598327637,-1.2981389313936234
380,-3.6764230728149414,-3.7004012875258923
381,-3.264097213745117,-3.28793339128606
382,-2.9064104557037354,-2.4977031350135803
383,-2.8593454360961914,-1.897466003894806
384,-3.741072654724121,-3.094298243522644
385,-0.338731586933136,-0.3403944050660357
386,-1.2674150466918945,-0.9576967656612396
387,-0.7925840020179749,-0.7782953605055809
388,-0.05211282894015312,-0.07970361039042473
389,0.00023257441353052855,0.016353450948372483
390,-0.0939226746559143,0.04270745813846588
391,0.022165730595588684,4.724675137549639
392,-0.5630648732185364,0.41744184494018555
393,-0.0029884614050388336,0.2514034267514944
394,0.0036106351763010025,0.102909317065496
395,-0.11477380990982056,-0.08098182454705238
396,-5.271183490753174,-5.209429934620857
397,-4.025882720947266,-4.023155890405178
398,-5.876277923583984,-5.600545972585678
399,0.003171060001477599,0.33597460837336257
400,-0.9029989838600159,-0.49902987480163574
401,0.02058468759059906,0.06222813614294864
402,0.060276105999946594,2.0911509334109724
403,-0.030566005036234856,0.056495338678359985
404,0.10095579922199249,0.16623300476931036
405,-3.5837173461914062,-3.721660053357482
406,-0.004600634798407555,0.046204255893826485
407,-0.05288894101977348,-0.056410348654026166
408,-0.5246610045433044,-0.47766630351543427
409,-0.010670993477106094,0.6350703360512853
410,-0.09304066002368927,0.836634136736393
411,-5.10506534576416,-4.724521189928055
412,-3.676363468170166,-3.778021465986967
413,-4.608545780181885,-4.602055853698403
414,-1.109175205230713,-0.41982847452163696
415,-0.685697615146637,-0.10503238439559937
416,0.026202745735645294,-0.004546493291854858
417,-0.7965677380561829,-0.8596296988544054
418,-0.04970540851354599,0.07623878866434097
419,-0.002819165587425232,0.1407950222492218
420,0.04871200770139694,0.31323071382939816
421,-0.14480355381965637,-0.08781752362847328
422,-0.004211814142763615,0.17889141151681542
423,-2.977139472961426,-2.920562192797661
424,-0.18066149950027466,-0.25491428934037685
425,0.0035734514240175486,0.12024076280067675
426,-3.4728782176971436,-3.314608260989189
427,-0.4845851957798004,-0.1026645302772522
428,-0.07425880432128906,0.02331656962633133
429,-0.055914755910634995,-0.015196293592453003
430,0.005461328197270632,4.478889476158656
431,0.0010715462267398834,0.04702933691442013
432,-0.19797998666763306,-0.010194197297096252
433,-1.7009742259979248,-1.2194336652755737
434,0.07199384272098541,0.002430858090519905
435,-1.9076108932495117,-1.787889003753662
436,-1.0199177265167236,-0.44465404748916626
437,-0.017526527866721153,0.40867262333631516
438,-0.3254443407058716,1.025695413351059
439,0.0033902935683727264,0.07994134692125954
440,-0.5701909065246582,-0.4063684195280075
441,0.017116962000727654,0.03307734429836273
442,-1.7130367755889893,-1.7211825960548595
443,0.045585647225379944,1.0338627342134714
444,-3.1601366996765137,-3.0303248167037964
445,-1.2060927152633667,-1.1934031397104263
446,-2.540015459060669,-2.5226982161402702
447,-0.03958062455058098,1.6424467824399471
448,-1.8590590953826904,-0.7351669073104858
449,-0.009546387940645218,0.1394079141318798
450,0.02209552936255932,3.407123692217283
451,-4.734399795532227,-2.4550321102142334
452,-5.770333766937256,-4.985752463340759
453,-0.058501094579696655,0.8767710067331791
454,0.045232661068439484,0.3014949169009924
455,-0.09796479344367981,0.0584942027926445
456,-0.25796881318092346,0.20993703603744507
457,0.10258793830871582,0.30439865589823967
458,-0.1718299388885498,-0.14126741886138916
459,-8.327444076538086,-7.810155153274536
460,-0.005008233245462179,0.02491604955866933
461,0.07181669771671295,-0.004214460030198097
462,-0.6434791088104248,-0.5955141223967075
463,-0.03475644066929817,0.19547713920474052
464,0.010845504701137543,0.08928634971380234
465,-0.5114136934280396,1.1576145887374878
466,-0.33912408351898193,-0.17242641746997833
467,-3.7148983478546143,-3.611061714589596
468,-0.43925830721855164,-0.4469890631735325
469,-0.3037908971309662,0.5669239163398743
470,0.023141125217080116,0.2179694133810699
471,-0.8919199109077454,-0.7348449975252151
472,-3.0739481449127197,-2.6513437628746033
473,-0.14228717982769012,0.8281982243061066
474,-0.20067256689071655,0.8797297179698944
475,-0.8379408121109009,-0.917383250547573
476,0.008505968376994133,0.07579358853399754
477,-9.59461498260498,-9.659443657845259
478,0.019567303359508514,0.4790018895146204
479,-0.000776369939558208,0.0046874950639903545
480,-0.059847623109817505,0.10069717466831207
481,-1.7958861589431763,-1.7626011595129967
482,-0.09461960196495056,-0.1183318942785263
483,-2.556365728378296,-1.606583595275879
484,0.008043911308050156,1.2592133586585987
485,-13.18766975402832,-13.148027617484331
486,-0.8025622367858887,-0.5713499784469604
487,-0.028967637568712234,1.730229664593935
488,-0.12254887074232101,-0.024973496794700623
489,0.026610879227519035,0.025369321928110367
490,-6.874725341796875,-2.345008373260498
491,-0.2455233335494995,-0.2671106681227684
492,0.06943009048700333,0.19087795168161392
493,-12.591926574707031,-12.377779096364975
494,-3.3029916286468506,-1.7356653213500977
495,0.07685670256614685,1.4278072151355445
496,0.041308265179395676,-0.014190632849931717
497,-6.694305419921875,-6.3641394674777985
498,-5.316470623016357,-5.312333941459656
499,-2.089233160018921,-1.834204077720642
500,-1.1896823644638062,-1.1546916589140892
501,-1.4760572910308838,-1.193243533372879
502,0.09031256288290024,0.732699573480204
503,-0.0006091438699513674,0.004853764548897743
504,-1.1247758865356445,-0.5694288015365601
505,0.012012317776679993,0.5135897763539106
506,-0.00539301335811615,2.8797601088881493
507,-0.1649627834558487,0.13420641422271729
508,-0.04431595653295517,0.3974759951233864
509,-0.21598152816295624,2.2199069410562515
510,-0.019649533554911613,0.037490854039788246
511,0.024360598996281624,0.2641735705547035
512,-1.2378958463668823,-1.1949607282876968
513,-1.4301027059555054,-1.348447136580944
514,-1.7331613302230835,-1.3783328533172607
515,-2.2987217903137207,-1.072023868560791
516,-0.48104652762413025,-0.16573673486709595
517,0.017208624631166458,2.039740085885569
518,-0.11127784848213196,0.17043833434581757
519,-0.2163272202014923,-0.005883067846298218
520,-0.713308572769165,0.5076044201850891
521,-0.1704486757516861,-0.26011700043454766
522,-0.12874853610992432,-0.13347971439361572
523,-0.01389558706432581,0.044196320697665215
524,-2.3229055404663086,-1.885909229516983
525,0.0031388183124363422,0.06636939337477088
526,-3.0948686599731445,-3.0964280627667904
527,-0.0231524296104908,1.1080325245857239
528,-0.3618650734424591,-0.34493130445480347
529,-0.06948153674602509,-0.0021650269627571106
530,-0.44922149181365967,4.970009684562683
531,-2.533766746520996,-1.849350094795227
532,-0.0244816355407238,1.0118086002767086
533,-7.636127471923828,-7.289471298456192
534,-0.5234251022338867,-0.5001265443861485
535,-0.16530917584896088,0.006406307220458984
536,-0.7616918683052063,-0.46826156973838806
537,-0.7729411721229553,4.214550316333771
538,-0.0756520926952362,-0.14245958626270294
539,0.018173322081565857,5.104766506468877
540,-2.7871851921081543,-2.314474254846573
541,-0.03485573083162308,2.4803601577878
542,-2.7308547496795654,-1.1622551679611206
543,-4.521134376525879,-3.397641181945801
544,-0.4736555814743042,-0.3754824548959732
545,0.008868059143424034,-0.005249556386843324
546,-0.31096065044403076,-0.3100629672408104
547,-0.023384690284729004,0.4746120572090149
548,-2.7208786010742188,-2.6737706512212753
549,-4.664557456970215,-4.644594978541136
550,-2.009237766265869,-1.7754551470279694
551,-0.616104781627655,0.4981119632720947
552,0.07888978719711304,1.0474311713769566
553,0.018923237919807434,3.7280646316939965
554,-0.5024037957191467,-0.3837427794933319
555,0.006815791130065918,0.7129953142721206
556,0.01606360822916031,0.3601981280371547
557,0.0016058989567682147,0.18005941074807197
558,-0.5233272314071655,0.980572521686554
559,-1.818862795829773,-1.5776271522045135
560,-0.05288302153348923,0.001952197402715683
561,-0.0351828895509243,0.09845056757330894
562,-0.16184304654598236,-0.1547865979373455
563,-0.7611343264579773,-0.39927130937576294
564,-0.36801397800445557,-0.36871998361311853
565,0.005644005723297596,0.2976888290140778
566,-0.0983477532863617,1.267818957567215
567,-0.005251078866422176,0.26224418729543686
568,0.1414310783147812,0.2555838910629973
569,0.038785580545663834,0.23312506335787475
570,-0.07448328286409378,0.8958669826388359
571,-0.10797218233346939,0.07931502908468246
572,-0.007708000019192696,0.04734118655323982
573,0.012411666102707386,1.359899389790371
574,-2.664696216583252,-2.394969552755356
575,0.06523661315441132,0.16837861901149154
576,-0.018100155517458916,0.28863191045820713
577,-5.362015724182129,-5.273008495569229
578,-0.32880350947380066,1.3750574588775635
579,0.02115018293261528,0.06757980352267623
580,0.032677121460437775,0.021375317388447
581,-0.02976129949092865,0.05654003098607063
582,-0.02742335945367813,-0.0010843425989151
583,-0.014101303182542324,0.8585449457168579
584,-0.11265911906957626,1.1199710369110107
585,0.18125592172145844,0.020714495331048965
586,0.018512336537241936,-0.030570430390071124
587,-0.32101312279701233,-0.22697603702545166
588,0.21840842068195343,0.17538069561123848
589,-5.647595405578613,-5.346748888492584
590,-4.278881072998047,-1.4906573295593262
591,0.002143838908523321,4.382197514933068
592,0.04020069167017937,0.367614683782449
593,-1.8615339994430542,-1.6499680578708649
594,-3.3437788486480713,-3.3765099234879017
595,0.00846200343221426,0.2410124761518091
596,-0.49227094650268555,-0.39900507777929306
597,-4.229594707489014,0.19780445098876953
598,0.0028544298838824034,3.6662642955802767
599,0.005879736039787531,0.13504087313776836
600,-1.7458422183990479,-1.7296600192785263
601,-0.08017341047525406,0.18981897830963135
602,-0.24199873208999634,3.1431334018707275
603,-0.24708469212055206,-0.19916588068008423
604,0.012555714696645737,0.031525345519185066
605,-0.2289620339870453,-0.19093530625104904
606,-0.0016293497756123543,0.041678253561258316
607,-0.31161585450172424,4.752173751592636
608,-0.08726593106985092,-0.014391213655471802
609,-7.538609504699707,-7.555186772719026
610,0.020842142403125763,1.5477028461173177
611,-1.4880732297897339,-1.250451683998108
612,-1.604251503944397,-1.5363280922174454
613,0.0010798308067023754,0.009106866316869855
614,-4.406459331512451,-4.184000015258789
615,-9.300999641418457,-8.828660905361176
616,-0.1952229142189026,0.04975330829620361
617,-1.6121348142623901,-1.3946246653795242
618,-0.022758841514587402,1.572279192507267
619,-1.6091935634613037,0.15480780601501465
620,-2.62095046043396,-1.037585973739624
621,-0.30012524127960205,-0.22744378447532654
622,-5.116169452667236,-4.981761500239372
623,0.03686102479696274,0.19029978290200233
624,-0.03109903074800968,0.2891564182937145
625,-2.5603885650634766,-2.597076420672238
626,-0.12754221260547638,0.12427911162376404
627,0.02430957742035389,0.3732954509323463
628,-3.3595404624938965,-2.947294741868973
629,-0.09953223168849945,0.5842549726366997
630,-0.05124509334564209,0.6270166784524918
631,0.07080214470624924,1.3126317041460425
632,-1.3649009466171265,-0.9768747091293335
633,-7.045173645019531,-7.0498126950114965
634,0.07982303202152252,-0.0022414468694478273
635,-1.9788768291473389,-0.8858621120452881
636,0.005194775760173798,0.9076147750020027
637,-5.2122368812561035,-2.535696268081665
638,-1.3214186429977417,-1.353579804301262
639,-3.187941551208496,-0.4953458309173584
640,-0.5625867247581482,-0.5075063854455948
641,-0.08108824491500854,0.8973986878991127
642,-8.747672080993652,-6.054531097412109
643,-0.03182715177536011,0.04977019503712654
644,-3.957951545715332,-3.9584085028618574
645,-0.2643160820007324,0.2105637788772583
646,-1.001684546470642,-0.8999215364456177
647,-0.33530914783477783,-0.11658675968647003
648,-1.998476505279541,-1.7261917889118195
649,-0.06807418167591095,0.9299421012401581
650,-0.9311274290084839,-0.9596824084292166
651,-2.6997227668762207,-1.511006236076355
652,-0.02750220149755478,0.3402278870344162
653,-3.145552158355713,-3.1294520683586597
654,0.08744311332702637,0.10499788261950016
655,0.059273093938827515,0.007927676693725516
656,-0.08248880505561829,1.7181480824947357
657,-0.9921640157699585,-0.9555357247591019
658,-0.10323601961135864,0.4461659789085388
659,-3.5364866256713867,-3.5615216142032295
660,0.01684892550110817,0.09100273158401251
661,-0.37859129905700684,0.3623447120189667
662,-1.3066414594650269,-0.6269277930259705
663,0.004272571764886379,-0.012852373722125776
664,-2.146277666091919,-2.0052198618650436
665,-0.9217310547828674,-1.0451537407934666
666,0.010159731842577457,-0.007430518977344036
667,-1.4567432403564453,-0.9476291537284851
668,0.0062484838999807835,0.05816077842609957
669,-1.7363635301589966,-1.54938243329525
670,-0.25683847069740295,0.6122669577598572
671,-0.01578103005886078,-0.02198329067323357
672,-5.302680969238281,-4.521442949771881
673,0.0933377593755722,0.13935553992632776
674,-0.5350232720375061,-0.3020906448364258
675,-3.328829765319824,-2.632057845592499
676,-4.400422096252441,-2.9207098484039307
677,-2.359445095062256,-2.0353593230247498
678,-0.017237605527043343,-0.023366419598460197
679,-1.6947124004364014,2.1395230293273926
680,0.013420827686786652,0.4701514553744346
681,-0.6674869060516357,-0.27237623929977417
682,-3.056807518005371,-2.2909099459648132
683,0.012376882135868073,0.04785901540890336
684,0.059623833745718,0.016132538206875324
685,0.17128300666809082,3.6289302113000304
686,-0.4388097822666168,0.5169551968574524
687,0.020123809576034546,3.470836370252073
688,-0.12158189713954926,0.10587941110134125
689,-6.897764682769775,-5.319673418998718
690,0.0029159628320485353,3.3886376125738025
691,-0.10969708114862442,2.520777575671673
692,-0.14764021337032318,2.1608692407608032
693,-0.5620541572570801,0.33899205923080444
694,0.07520965486764908,0.5465561852033716
695,0.025376036763191223,0.002772685664240271
696,-7.162145137786865,-6.369762301445007
697,-2.959836006164551,-1.4832688570022583
698,0.02892913855612278,0.5058245062829201
699,0.027523892000317574,0.01502070901915431
700,0.15524069964885712,0.06593654362950474
701,0.07215870916843414,2.0765745490789413
702,-0.20260387659072876,0.7527337968349457
703,0.15052755177021027,0.030769149219850078
704,-4.604203701019287,-3.5763747692108154
705,-0.2500796318054199,-0.32935294540584437
706,0.0038462842348963022,0.28193795680999756
707,-0.022575244307518005,-0.07113871723413467
708,0.0007936054025776684,3.1296799301053397
709,-4.812169075012207,-4.877314165234566
710,0.08311484754085541,1.2724100354989787
711,-3.773404121398926,-3.460770905017853
712,-0.17847400903701782,1.4379518032073975
713,-8.263032913208008,-7.116530418395996
714,-0.7235550880432129,1.6896265149116516
715,-0.7854779958724976,-0.7880008008796722
716,-2.3071813583374023,-2.108362466096878
717,-2.0674381256103516,-2.0267036370933056
718,-0.3746565580368042,-0.22766897082328796
719,-0.03394201770424843,0.040328554809093475
720,-0.003385697491466999,0.4076544092968106
721,-0.00028030830435454845,0.02917670551687479
722,-0.038656339049339294,-0.07054989039897919
723,-0.687213122844696,-0.6110838800668716
724,0.02992641180753708,0.034990325570106506
725,-2.1337971687316895,-1.2847331166267395
726,-0.007889880798757076,0.05613571219146252
727,-0.18250398337841034,0.18266406655311584
728,-2.0919950008392334,-2.0574267990887165
729,0.21878951787948608,0.2730961272463901
730,0.040975265204906464,2.362148756044917
731,-0.10067696124315262,-0.09955190494656563
732,-0.02838933654129505,1.2635646425187588
733,-2.699253797531128,-2.2608339488506317
734,-4.692277431488037,-3.718470573425293
735,-0.10714021325111389,4.249261125922203
736,0.03199128806591034,0.027063705027103424
737,-0.017413653433322906,0.4261702597141266
738,-0.09464551508426666,-0.06662305071949959
739,0.0006120670586824417,0.1591721372678876
740,0.004392647184431553,0.7425759250763804
741,-0.4955903887748718,-0.5139960795640945
742,-3.6251022815704346,-3.095377206802368
743,0.00925605557858944,0.04849723215738777
744,0.008808066137135029,0.7254128565546125
745,-0.00016700313426554203,1.3579903105273843
746,-0.9885300993919373,-0.5121862292289734
747,-0.11918729543685913,-0.12426206097006798
748,0.026481784880161285,0.1631859178742161
749,-0.007934346795082092,0.3920055627822876
750,-0.8119968771934509,-0.8207436613738537
751,-0.022517986595630646,-0.011534858494997025
752,-0.005296305753290653,0.10390108730643988
753,0.004317635670304298,0.5191859835758805
754,-0.8877231478691101,0.003904104232788086
755,-0.5072499513626099,1.4239111542701721
756,-0.08989892154932022,0.5585620105266571
757,-5.253471374511719,-2.953983783721924
758,-2.828019380569458,-2.1263741850852966
759,-2.3602240085601807,-2.217699632048607
760,-8.057490348815918,-7.960122220218182
761,0.07221372425556183,0.03426272235810757
762,-0.2654883563518524,0.5588164925575256
763,0.0016890882980078459,0.005580964090768248
764,-0.03138158470392227,1.0857596956193447
765,0.06838428229093552,0.07587406958919019
766,0.17926126718521118,0.6722127869725227
767,0.004337206482887268,0.3982786685228348
768,-1.543007731437683,-0.3018772602081299
769,0.008251402527093887,-0.009322352707386017
770,-0.008834321051836014,-0.0007622819393873215
771,-9.929611206054688,-9.599445253610611
772,0.06678567826747894,0.010548299178481102
773,0.28844496607780457,0.06819632276892662
774,-1.9052517414093018,-1.804315373301506
775,-0.00024316203780472279,2.5869618938304484
776,0.009220264852046967,0.35587666294304654
777,-1.3859375715255737,0.99826979637146
778,-0.7838711738586426,-0.7891647014766932
779,0.006501717492938042,0.20303744179545902
780,-0.31683647632598877,-0.3092242255806923
781,-0.671715259552002,-0.6701058279722929
782,0.04597369581460953,0.046884714101906866
783,0.043540578335523605,-0.05334709631279111
784,-1.6650919914245605,-1.697662591934204
785,-0.12165027856826782,0.9120191335678101
786,-2.783937692642212,-2.9541168530704454
787,-0.21101851761341095,-0.13498250395059586
788,-9.681596755981445,-6.55271053314209
789,-0.054541610181331635,-0.047522989101707935
790,-0.7138699293136597,-0.16059738397598267
791,0.019268358126282692,0.22681853093672544
792,-1.3539320230484009,-1.265656128525734
793,-0.44330987334251404,0.32297277450561523
794,-0.8985385894775391,-0.8967577293515205
795,0.11060039699077606,0.120383370667696
796,-0.0158814899623394,-0.027815360575914383
797,0.0720009058713913,2.151475388556719
798,0.0029204566963016987,0.8298274393309839
799,-3.512502908706665,-3.0120104551315308
800,-3.1960203647613525,-2.7606283724308014
801,-0.6616645455360413,-0.651253760792315
802,-2.3826546669006348,-2.4020108091644943
803,0.00821673683822155,0.04165369168185862
804,-0.47562888264656067,2.0569159388542175
805,-0.6573131084442139,3.4776137471199036
806,-1.4618746042251587,-1.3451593965291977
807,-0.3902815878391266,-0.31616896390914917
808,-1.7523537874221802,-1.797737104818225
809,-3.0187880992889404,-2.1033231019973755
810,-0.03334032744169235,0.018398288637399673
811,0.026518061757087708,0.27692388789728284
812,0.0277250986546278,0.7861445597372949
813,-0.13826216757297516,0.08958218991756439
814,-0.13689714670181274,0.14139166474342346
815,-2.668132781982422,-2.5476492643356323
816,-4.398461818695068,-4.397114435210824
817,0.04970090091228485,2.219248295061334
818,-9.161802291870117,-8.22381728887558
819,-0.5249962210655212,-0.6800733605632558
820,0.00512559711933136,-0.12614426016807556
821,-2.1611976623535156,-1.7626299262046814
822,-4.522197723388672,-4.494642898440361
823,0.03195266053080559,0.16559209232218564
824,-0.004391013644635677,2.8860958055593073
825,-0.042878858745098114,-0.01301298663020134
826,0.018994027748703957,0.5502684805542231
827,-2.182359457015991,-1.056926965713501
828,0.020902089774608612,0.12545114757858755
829,-0.46066156029701233,-0.1799255907535553
830,-1.1728652715682983,0.19481778144836426
831,0.01675954833626747,0.003132934682071209
832,-0.008687689900398254,2.9124499149620533
833,-0.011536616832017899,1.5466833943501115
834,-0.6613966226577759,0.18103253841400146
835,-3.549407482147217,-3.581771595403552
836,-3.8508827686309814,-0.20017743110656738
837,-0.03616349399089813,1.0859981626272202
838,-2.59244966506958,-2.532099425792694
839,-0.327262282371521,-0.25391069054603577
840,-6.180662155151367,-6.181204907596111
841,-0.685407280921936,-0.6959027722477913
842,-0.4456179440021515,-0.04743221402168274
843,0.03531525284051895,6.4548977091908455
844,-2.660444498062134,-2.7247596997767687
845,-0.35403573513031006,0.1470719575881958
846,-1.8601024150848389,-1.8799693435430527
847,-4.539186954498291,-3.8256080746650696
848,-0.6329345703125,0.37781280279159546
849,-0.039177894592285156,-0.04222789779305458
850,0.12479793280363083,5.472382420673966
851,0.0525883212685585,0.12502327002584934
852,-0.6701456308364868,1.7952581644058228
853,-0.002245653420686722,1.4432198628783226
854,0.07923352718353271,2.738446116451314
855,-0.30599501729011536,-0.3390842229127884
856,-8.392508506774902,-8.417239781469107
857,0.062148407101631165,0.0280261083971709
858,-0.22199909389019012,-0.1759813129901886
859,-3.2162535190582275,-2.4875197410583496
860,0.1734876036643982,1.7180206778884894
861,0.008450213819742203,0.011317161377519369
862,-0.22996824979782104,0.5080920457839966
863,-0.11213284730911255,4.448134064674377
864,-0.003407379612326622,-0.022146621253341436
865,-6.180820465087891,-4.050482511520386
866,0.01651042327284813,0.18695803731679916
867,-0.5546172261238098,-0.4139990359544754
868,-0.909461498260498,-0.8710251785814762
869,-0.4348513185977936,-0.45140495896339417
870,-0.02039080485701561,0.036780886352062225
871,0.006866874173283577,0.46227492578327656
872,-0.4039890170097351,0.3325841426849365
873,0.00494353286921978,0.1832164525987423
874,-2.354119062423706,-2.43984964909032
875,-0.8626350164413452,-0.882555098971352
876,0.049888309091329575,0.12588888008031063
877,-0.474521666765213,-0.3823399841785431
878,-0.04806096479296684,1.3160424381494522
879,-0.013954678550362587,0.22928324155509472
880,-6.661325931549072,-3.949963092803955
881,-0.7651166319847107,0.05015498399734497
882,0.0019372282549738884,0.22583513148128986
883,-3.8588969707489014,-3.64720356464386
884,0.28002822399139404,0.16381524316966534
885,0.03472541645169258,0.019135821727104485
886,-0.03414035588502884,-0.008435875177383423
887,-0.20629628002643585,-0.16795924305915833
888,0.004949547816067934,0.014125683810561895
889,-0.7195833325386047,-0.6557393074035645
890,-1.0254709720611572,-0.605347752571106
891,-0.42797285318374634,-0.3879210315644741
892,0.3634183406829834,0.5536507969045488
893,-2.594789743423462,0.09293985366821289
894,-0.2875899076461792,0.33626988530158997
895,-0.0564270056784153,0.9151385948061943
896,0.0008684636559337378,2.1588967121206224
897,-1.371653437614441,-0.36090612411499023
898,-0.004011015873402357,0.016293327324092388
899,-0.015658900141716003,0.014903619885444641
900,0.0038126676809042692,0.18002790269019897
901,-1.1489171981811523,-0.7602313756942749
902,-9.7313232421875,-9.544825866818428
903,-1.2543493509292603,0.02526533603668213
904,-0.3581228256225586,-0.37304891273379326
905,-0.381696492433548,-0.267343245446682
906,-2.172041893005371,-1.9513458013534546
907,-0.027147047221660614,0.39790081046521664
908,-0.49548131227493286,-0.4410001002252102
909,-0.7326515913009644,-0.8208692851476371
910,0.0022708000615239143,0.15052549168467522
911,-0.5126897096633911,-0.4095638245344162
912,-3.5784714221954346,-2.968774139881134
913,-0.03725405037403107,-0.001797892153263092
914,-0.1874001920223236,0.7485311329364777
915,-10.08404541015625,-9.141575932502747
916,-1.7391881942749023,-1.7396271408069879
917,0.08309148252010345,0.40270862110264716
918,-3.345655918121338,-3.238176926970482
919,-3.1613805294036865,-3.1654105021152645
920,-0.012453824281692505,0.055119387805461884
921,0.17231453955173492,0.7654148768633604
922,-0.39014625549316406,-0.15203478932380676
923,-0.27639248967170715,2.7025344371795654
924,0.014986608177423477,0.6896066926419735
925,0.049769263714551926,0.06019010453019291
926,-0.01408348884433508,-0.012505481019616127
927,0.03099607676267624,0.0031411293894052505
928,0.020627398043870926,0.4305824190378189
929,-0.20513999462127686,-0.2547199528198689
930,-0.7749689817428589,0.47576355934143066
931,-0.0024141110479831696,0.009220796637237072
932,-2.8692119121551514,-2.894626143039204
933,-0.5774335861206055,0.2622711658477783
934,-3.389145851135254,-3.422377474606037
935,-6.752398490905762,-6.808173157274723
936,-0.10446060448884964,0.8254267200827599
937,-0.49310967326164246,0.07000625133514404
938,-2.6145267486572266,-2.3874189257621765
939,-0.08986106514930725,0.08854296803474426
940,-0.01902664452791214,0.12051237374544144
941,-0.26626548171043396,0.12884521484375
942,-1.8821958303451538,-2.0115742310881615
943,0.007924636825919151,-0.0021762256510555744
944,3.4939032047986984e-05,1.3463768542278558
945,-1.1681702136993408,0.705070972442627
946,-0.2235313057899475,-0.2102886103093624
947,0.0168377086520195,0.405900934478268
948,0.02163379266858101,0.012162063270807266
949,0.052657581865787506,0.1462658690288663
950,-0.019133299589157104,-0.1756030172109604
951,0.025742042809724808,0.8605858101363992
952,-3.318457841873169,-1.116187334060669
953,-5.111626148223877,-5.127768476493657
954,-2.2464866638183594,-0.22069573402404785
955,-0.016818305477499962,0.3704816922545433
956,-0.022213801741600037,0.4205406904220581
957,-1.1872680187225342,-1.2524594012647867
958,-0.02607879973948002,2.039230525493622
959,0.0047509679570794106,0.045200442895293236
960,0.050698161125183105,-0.10212885215878487
961,-0.05784861743450165,0.1761309616267681
962,-3.10986328125,-3.1450634859502316
963,-0.2920663058757782,-0.34564413875341415
964,-0.6057443618774414,-0.06509298086166382
965,-0.9118980169296265,-0.9099355228245258
966,-0.42045748233795166,-0.44969917461276054
967,-2.041837453842163,-1.80226531624794
968,-2.4309513568878174,-1.3218828439712524
969,-2.3408870697021484,-2.3615643952507526
970,0.094143807888031,2.385725574073149
971,-1.1667249202728271,-0.9164321720600128
972,-2.9441428184509277,-2.4078468084335327
973,-0.015229767188429832,0.22190268710255623
974,0.12560996413230896,-0.0227604191750288
975,-0.026592880487442017,0.24736978113651276
976,-0.0010658011306077242,0.3990381513722241
977,-5.4792304039001465,-5.42615395411849
978,-5.6338210105896,-4.888556480407715
979,0.013435076922178268,0.5635996088385582
980,0.0029891408048570156,0.0010415436699986458
981,-0.790904700756073,-0.5527959316968918
982,-0.7090206146240234,-0.6207141950726509
983,-1.5201530456542969,-1.5454855559801217
984,-4.284854412078857,-3.759155571460724
985,-0.031486231833696365,1.985124584287405
986,-0.12109340727329254,0.28669239580631256
987,-0.8017297387123108,-0.7989922920241952
988,-4.256536960601807,-3.3411603569984436
989,-1.7615355253219604,-1.5710597038269043
990,-0.05102074518799782,-0.03494626097381115
991,0.01575537770986557,0.02977490657940507
992,-0.08408525586128235,-0.10154530731961131
993,0.0329367034137249,1.1556162871493143
994,0.2656504511833191,3.719639338552952
995,0.09276258945465088,1.8278440721333027
996,-0.730548620223999,-0.6044750660657883
997,-0.1302015781402588,-0.11784151196479797
998,-0.7225066423416138,-0.7696843817830086
999,-0.06469734758138657,0.41162608563899994
1000,-0.20743386447429657,0.1725326031446457
1001,-0.5575780272483826,-0.46771439909935
1002,-1.8778423070907593,-1.8657232597470284
1003,0.0025852920953184366,2.273248470854014
1004,-0.014250453561544418,3.2256562896072865
1005,0.07314448058605194,1.6013928387546912
1006,0.04166775941848755,2.3060890149790794
1007,-0.05253520607948303,-0.05493553727865219
1008,-0.18524563312530518,0.5589446723461151
1009,-0.007600922603160143,0.4197588497772813
1010,-5.979875564575195,-6.073461623862386
1011,-0.2770521938800812,0.3013758957386017
1012,0.02807401679456234,0.04286667099222541
1013,-0.05124709755182266,0.09313300624489784
1014,-5.057677268981934,-5.080481756478548
1015,-5.850094795227051,-4.8768651485443115
1016,-0.03432941809296608,0.0477309450507164
1017,-0.08192453533411026,-0.07976124156266451
1018,-0.006820998154580593,1.7181245647370815
1019,-4.825433731079102,-4.831953112821793
1020,-1.8981722593307495,-1.1361234188079834
1021,-0.5311590433120728,-0.45098479837179184
1022,0.06341603398323059,3.881050970987417
1023,-0.10863524675369263,-0.07342135161161423
1024,-0.11759244650602341,1.974746510386467
1025,0.002766623627394438,0.7397928045829758
1026,0.016563765704631805,0.012865952681750059
1027,-0.045903973281383514,1.0311930887401104
1028,-0.5658093690872192,-0.6121248565614223
1029,-3.496349334716797,-3.478861078619957
1030,-3.2978062629699707,-2.724446177482605
1031,0.2851697504520416,0.04436961282044649
1032,0.02756965532898903,0.0471063107252121
1033,0.01396194938570261,0.04500915203243494
1034,-2.893479108810425,-2.9285969734191895
1035,-2.861647605895996,-2.851854612119496
1036,-0.40543028712272644,1.098915308713913
1037,0.05721626430749893,0.0004127528518438339
1038,0.08558954298496246,0.1727209019009024
1039,-1.1089987754821777,-1.0071632266044617
1040,0.03017507679760456,0.027597473934292793
1041,0.060553260147571564,0.9552026414312422
1042,-4.541465759277344,-2.6891263723373413
1043,0.21673595905303955,0.6430656996089965
1044,0.015324365347623825,1.5091433136258274
1045,-1.7040382623672485,-1.0739645957946777
1046,-2.0310006141662598,3.542717456817627
1047,-2.0438249111175537,-1.8372108191251755
1048,-2.896766185760498,-2.8359707221388817
1049,-0.0006586052477359772,0.9699283018708229
1050,-6.303837776184082,-5.97974419593811
1051,0.004938168451189995,0.009247038531157159
1052,-0.17733067274093628,0.923353835940361
1053,0.0011666091158986092,0.33742232095391955
1054,-4.368816375732422,-4.045734375715256
1055,-0.011264645494520664,1.4085947684943676
1056,-0.0684291422367096,0.9284296482801437
1057,0.008585209026932716,0.1396104395389557
1058,-0.017803363502025604,0.06524481624364853
1059,-2.2430098056793213,-0.2943577766418457
1060,0.011523336172103882,0.17913494259119034
1061,-0.26280516386032104,-0.22692614421248436
1062,-0.04248058795928955,0.0010848604142665863
1063,-1.0730509757995605,0.600216269493103
1064,0.04434480518102646,0.136766011826694
1065,-0.9558127522468567,2.162377715110779
1066,0.06008896976709366,4.1833220444386825
1067,-0.011322464793920517,-0.01444741984596476
1068,0.008742853999137878,0.01973179196284036
1069,-0.08198434114456177,1.546296201646328
1070,-0.05345526337623596,0.1818711832165718
1071,0.0540437176823616,-0.02316243387758732
1072,-2.6734375953674316,-1.76854407787323
1073,0.025307295843958855,0.0027907640032935888
1074,0.08740679919719696,0.6101889042183757
1075,0.05579861253499985,1.1719909813255072
1076,-0.29428350925445557,1.6940288841724396
1077,-0.38565391302108765,-0.3298136219382286
1078,-0.8268709778785706,1.3251118659973145
1079,0.02434208244085312,1.2326004765927792
1080,0.021330907940864563,0.29344568867236376
1081,-0.278641939163208,0.2864154875278473
1082,0.03519471734762192,0.015901604696409777
1083,-1.2937015295028687,-0.8189807534217834
1084,-2.467278003692627,-2.4862151499837637
1085,-0.09456367790699005,0.6473599672317505
1086,-2.015315294265747,-2.0321418870589696
1087,-0.011348772794008255,-0.04404102897387929
1088,-6.614302635192871,-5.898916661739349
1089,-0.04747732728719711,2.5327443331480026
1090,0.10257947444915771,1.153995156361816
1091,-3.6486363410949707,-3.5867903009057045
1092,0.061231911182403564,0.036554863676428795
1093,-0.019712358713150024,2.7796358447521925
1094,-0.4526321589946747,0.4466506540775299
1095,-4.874240398406982,-4.909677408635616
1096,-0.6043969988822937,0.04955244064331055
1097,-0.6481279730796814,-0.32131993770599365
1098,0.004426430910825729,0.17210912331938744
1099,0.0013042861828580499,0.2556137740618851
1100,-0.47983893752098083,-0.5302969589829445
1101,0.09198126196861267,0.001875610207207501
1102,-0.7852333188056946,-0.07506155967712402
1103,-0.9883303046226501,-0.7028362154960632
1104,-0.1748025119304657,0.35425034165382385
1105,0.02059243433177471,0.07420305695268326
1106,0.0898982435464859,0.42867961525917053
1107,-2.6179091930389404,-1.1956443786621094
1108,0.0022833039984107018,0.9167267793091014
1109,0.07225574553012848,-0.028851307230070233
1110,-0.07918708026409149,2.2494243383407593
1111,-1.1417570114135742,-1.1123214736580849
1112,-2.7948479652404785,-2.710933119058609
1113,-0.7331228256225586,-0.5729453414678574
1114,-1.303303599357605,-1.1515140235424042
1115,0.01642090640962124,2.3370090276002884
1116,-1.748425841331482,-1.1680899858474731
1117,-0.2971211075782776,0.826771080493927
1118,-0.10724440217018127,-0.06710578501224518
1119,0.04638846591114998,0.463257108873222
1120,0.08616101741790771,0.33809237624518573
1121,0.005017672665417194,0.026916082832030952
1122,-0.035223737359046936,0.6451362296938896
1123,-1.4950389862060547,-1.5101910009980202
1124,-0.5175254344940186,0.08934623003005981
1125,0.0032417811453342438,1.8570094192400575
1126,-4.6840739250183105,-4.243492305278778
1127,0.14821350574493408,0.16179723292589188
1128,-1.4919581413269043,-0.5556000471115112
1129,-0.9777567386627197,-0.4206302762031555
1130,0.10669741034507751,-0.033252988709136844
1131,-0.020770743489265442,1.3605289310216904
1132,-10.306565284729004,-10.353699447819963
1133,-0.3332832157611847,1.4380151331424713
1134,0.013422511518001556,0.1234633217100054
1135,-0.5775609612464905,-0.37115903198719025
1136,-4.064712047576904,-4.043996918946505
1137,0.26758676767349243,0.1267619151622057
1138,0.01417990867048502,0.045526026748120785
1139,-0.02529684454202652,3.269085146486759
1140,0.174247145652771,0.03362959996911741
1141,-1.6429567337036133,-1.2270527184009552
1142,-0.4839296042919159,0.6236510276794434
1143,0.01684212125837803,0.015963990590535104
1144,0.014510524459183216,0.24705608282238245
1145,0.054550424218177795,0.9825956365093589
1146,-0.11152056604623795,-0.2081229966133833
1147,-6.821341514587402,-6.8262951374053955
1148,0.01697434112429619,0.6060836175456643
1149,0.002646431792527437,1.5990797502017813
1150,0.02279985323548317,0.13715225458145142
1151,-0.02696283906698227,-0.008822865784168243
1152,-1.9763151407241821,-2.031646849849494
1153,-0.18086272478103638,-0.10068846493959427
1154,0.0033450317569077015,0.12129533116240054
1155,-0.10508903115987778,1.2281067818403244
1156,0.014531531371176243,0.367508115239616
1157,-0.7808958888053894,-0.7517169900238514
1158,-0.04095235839486122,0.44667622447013855
1159,-0.5836710929870605,-0.36988793313503265
1160,-2.5406317710876465,-2.5078741312026978
1161,-0.6604052782058716,-0.6517448537051678
1162,-0.05557435005903244,0.5643577128648758
1163,0.023016396909952164,0.7377229086123407
1164,0.05338308587670326,7.101443853229284
1165,0.028249995782971382,0.1332368478178978
1166,0.21080282330513,0.050890304148197174
1167,-0.20173007249832153,-0.21344532823422924
1168,-6.11326265335083,-5.842021942138672
1169,-0.01753777265548706,0.047092437744140625
1170,0.005228391848504543,0.9295606100931764
1171,0.1692497879266739,1.681093767285347
1172,-0.5810353755950928,0.4015931487083435
1173,0.0029105478897690773,0.0366070389682136
1174,-0.006653754971921444,0.1522248610854149
1175,-0.057185329496860504,-0.12003164738416672
1176,-0.03669072687625885,0.10604695603251457
1177,-0.023622673004865646,3.9477887116372585
1178,-0.1544439196586609,-0.1406746432185173
1179,-1.9383924007415771,-1.5073383450508118
1180,-0.0062349215149879456,1.1651678681373596
1181,0.012421097606420517,0.59446632117033
1182,-0.6080396175384521,1.2634491324424744
1183,-0.11776966601610184,1.0675911605358124
1184,0.1468171328306198,0.31403614673763514
1185,-0.07807377725839615,-0.04966619983315468
1186,-3.6068663597106934,-2.31967556476593
1187,-0.09534609317779541,0.5445343479514122
1188,-0.3205397129058838,-0.37613473180681467
1189,-0.9370832443237305,-1.014737784746103
1190,-0.06922554969787598,0.21780310571193695
1191,-1.0414420366287231,0.04097127914428711
1192,0.07464770972728729,0.16668636910617352
1193,-0.10402220487594604,0.1258067712187767
1194,0.0640370324254036,-0.031729135662317276
1195,-6.5217509269714355,-6.289664000272751
1196,-0.6386029124259949,0.29651129245758057
1197,-0.07239657640457153,0.4680486023426056
1198,-1.5936968326568604,-0.07380819320678711
1199,0.020903417840600014,0.02201160037657246
1200,0.008543702773749828,2.094417396641802
1201,-0.6458548903465271,-0.6372953681275249
1202,-0.09505469352006912,1.1329432427883148
1203,-0.2052527666091919,0.7626602053642273
1204,-3.224536180496216,-3.13522782176733
1205,0.01094136293977499,0.12011718284338713
1206,-0.1492217630147934,-0.12619264237582684
1207,-0.27527618408203125,-0.28005607053637505
1208,-3.8123130798339844,-0.8829953670501709
1209,-0.6077062487602234,-0.36826491355895996
1210,-6.945550918579102,-6.894120875746012
1211,-1.8152620792388916,-1.8382595237344503
1212,-2.5855753421783447,-1.2116618156433105
1213,0.06639318913221359,0.10377012332901359
1214,-5.185568332672119,-4.632948160171509
1215,0.0146247036755085,0.8405839852057397
1216,-0.19125577807426453,-0.014154985547065735
1217,0.03465460240840912,0.03888830862706527
1218,-0.5665352940559387,1.8982766270637512
1219,0.02090781182050705,0.006233884487755859
1220,-1.161795735359192,-1.126097410917282
1221,-0.015356149524450302,0.9778391569852829
1222,-0.07490292191505432,3.996439017355442
1223,-3.631077289581299,-2.118455171585083
1224,-0.4845854938030243,-0.4310522973537445
1225,0.022883370518684387,0.1352794279519003
1226,0.022519297897815704,0.3257172268931754
1227,-0.12296153604984283,-0.07646487653255463
1228,0.045559585094451904,0.023242242634296417
1229,-0.07438335567712784,0.0023104846477508545
1230,-0.4196120798587799,1.5992074608802795
1231,0.023258809000253677,0.1564553827047419
1232,0.042016103863716125,-0.002477679867297411
1233,0.04520738124847412,0.042638704646378756
1234,0.036423373967409134,0.6802650280296803
1235,-1.4573167562484741,-0.8975561261177063
1236,0.016366761177778244,0.3758904554997571
1237,-1.2344774007797241,0.6347559690475464
1238,0.08657213300466537,0.43664647577679716
1239,-1.9444990158081055,1.1069793701171875
1240,0.07477065920829773,0.0902181665878743
1241,-0.5767438411712646,3.4890984892845154
1242,-0.9305959939956665,-0.8391717076301575
1243,-0.3569338321685791,0.7588535845279694
1244,-1.3110793828964233,-0.13369214534759521
1245,-0.6243656277656555,-0.3462739586830139
1246,0.16450650990009308,1.1354505568742752
1247,0.01067853718996048,0.7227650210261345
1248,0.05588652193546295,1.9456656435504556
1249,0.023785565048456192,0.09221001458354294
1250,-1.5320123434066772,-1.535985280526802
1251,0.059739403426647186,1.0589933884330094
1252,-1.6163495779037476,-1.3032008409500122
1253,-0.5670468807220459,-0.5383337549865246
1254,0.01198517344892025,1.5246072821319103
1255,0.05743164196610451,0.3527611084282398
1256,-0.5487558841705322,0.669957160949707
1257,-1.3817682266235352,-0.9159098863601685
1258,-0.09125839173793793,0.6718239486217499
1259,-2.004483461380005,-1.7114242315292358
1260,-3.5199902057647705,-3.534632807597518
1261,-3.702847957611084,-2.0288279056549072
1262,-3.039832592010498,-3.120444878935814
1263,-0.21327409148216248,-0.23547554423566908
1264,-3.5550920963287354,-3.6229096204042435
1265,-0.08442331105470657,0.7863033935427666
1266,-0.3654271364212036,-0.12356075644493103
1267,-3.26908802986145,-3.066527411341667
1268,0.055827733129262924,-0.023800372146070004
1269,-0.6980767250061035,-0.7476708684116602
1270,0.005067683756351471,-0.05830856179818511
1271,-1.9490711688995361,-1.95133151486516
1272,-4.8178887367248535,-4.789741951972246
1273,-0.1870332658290863,-0.20822878018952906
1274,-0.04742150008678436,0.6451428681612015
1275,-0.030379248782992363,0.053483761847019196
1276,-0.027058161795139313,-0.04756968095898628
1277,-3.0531513690948486,-2.9902784153819084
1278,0.002820131368935108,0.0005118129774928093
1279,0.04073846712708473,0.12116387998685241
1280,-3.4467008113861084,-3.5079655796289444
1281,-0.12076908349990845,-0.10857145115733147
1282,0.006579418200999498,0.4001024433237035
1283,-0.595364511013031,2.6989139914512634
1284,-0.06309148669242859,3.4272624626755714
1285,-0.5396023988723755,-0.4153890460729599
1286,0.010737963020801544,0.283271923661232
1287,-0.39081233739852905,-0.2056037187576294
1288,-0.4578355550765991,-0.008961528539657593
1289,-2.727417230606079,-1.7893364429473877
1290,-1.5709233283996582,-1.166238784790039
1291,-0.8006273508071899,-0.6392857730388641
1292,-0.45721662044525146,-0.5202402015129337
1293,0.0032617412507534027,0.10120050050318241
1294,-0.005252707749605179,-0.0030723921954631805
1295,-2.669537305831909,-1.9403395056724548
1296,0.2814992666244507,5.219605199992657
1297,-4.7032551765441895,-4.101665198802948
1298,-0.5241550803184509,0.12093132734298706
1299,-0.19778233766555786,-0.22120213974267244
1300,-0.024299142882227898,-0.026144448784179986
1301,0.009130211547017097,0.07375223934650421
1302,0.04966370761394501,1.2968084829371946
1303,-0.06976284831762314,-0.03943847864866257
1304,-1.4819533824920654,-0.8646165728569031
1305,-4.195349216461182,-1.0159926414489746
1306,0.00397709384560585,0.09348514513112605
1307,-0.4118705689907074,-0.3235381245613098
1308,0.004122757352888584,0.6321061349881347
1309,0.031062494963407516,0.2502007754519582
1310,-0.00977328047156334,3.13961642049253
1311,-0.11235369741916656,0.018641561269760132
1312,0.15566977858543396,0.6476790571323363
1313,-2.852498769760132,-2.708605408668518
1314,-1.7887705564498901,-1.5200263559818268
1315,0.1406041383743286,0.8771099675213918
1316,-0.16244754195213318,0.030634433031082153
1317,-0.013936448842287064,0.019245922565460205
1318,-2.027669668197632,-1.8342949002981186
1319,-0.016615167260169983,-0.07595471013337374
1320,-4.4257612228393555,-4.368298962712288
1321,0.018990185111761093,1.7386052953079343
1322,-0.021557606756687164,-0.010097477585077286
1323,-0.010987668298184872,0.29226875863969326
1324,-0.0013251323252916336,1.776540346443653
1325,0.08567051589488983,0.8692325126612559
1326,0.002502941060811281,0.4471477190963924
1327,0.02100745588541031,0.5704094502143562
1328,0.016589591279625893,1.324738033581525
1329,-2.0096864700317383,-1.0523179769515991
1330,-0.05283886194229126,1.3198593109846115
1331,-0.4835362434387207,4.586601197719574
1332,0.023817963898181915,0.04554352909326553
1333,0.0029063757974654436,0.004011509448901052
1334,-0.3522346019744873,-0.503880126401782
1335,0.01763324998319149,1.3219683240167797
1336,-0.43839573860168457,-0.43925485014915466
1337,-0.032626282423734665,1.1157234534621239
1338,-0.3084585666656494,1.443948656320572
1339,-4.352259635925293,-4.351840116083622
1340,-5.991969108581543,-4.113759160041809
1341,0.07922112941741943,0.9835967422677641
1342,0.015615874901413918,0.4751089015044272
1343,-0.5097054243087769,1.4354190826416016
1344,0.16566626727581024,0.1298414971679449
1345,-0.5185967087745667,-0.5184985920786858
1346,0.060036588460206985,1.4597428031265736
1347,0.004798704292625189,0.23565271064580884
1348,-21.44056510925293,-17.591560125350952
1349,-0.03452880680561066,0.06336981803178787
1350,0.004293292760848999,-0.011723533272743225
1351,-0.0640544593334198,0.15036558359861374
1352,-7.861052513122559,-7.7337977439165115
1353,-2.304810047149658,-1.8528555631637573
1354,-0.9862267374992371,-0.6196505129337311
1355,0.003555990755558014,0.6093709450215101
1356,0.0006402507424354553,0.031521267956122756
1357,-6.651765823364258,-6.118458926677704
1358,-0.14074206352233887,-0.15041295997798443
1359,6.887316703796387e-05,3.01500903069973
1360,-0.07920122146606445,-0.02473253756761551
1361,-1.6351269483566284,-0.7015138864517212
1362,-0.25615638494491577,0.3432829976081848
1363,-1.4046480655670166,-1.3695490397512913
1364,0.06932865083217621,0.3644586019217968
1365,-0.2759683430194855,0.7981752753257751
1366,-6.107644081115723,-6.111218992620707
1367,-0.0009176821913570166,0.01612716552335769
1368,-0.8899216651916504,-0.9078988591209054
1369,-0.35539135336875916,0.05858650803565979
1370,0.10830599814653397,0.013113133627939533
1371,-1.6631532907485962,-1.7368548025842756
1372,-0.2238435596227646,0.6524461209774017
1373,-3.400379180908203,-2.2520294189453125
1374,-0.13652051985263824,0.1379140168428421
1375,-1.5935148000717163,-1.4700971096754074
1376,0.02297261729836464,0.10422568110516295
1377,-0.03416852280497551,0.30927133560180664
1378,-4.286411762237549,-4.05692183971405
1379,-6.5274152755737305,-6.311566263437271
1380,-0.8022425174713135,1.5037542581558228
1381,0.14109213650226593,0.1884781699627638
1382,-0.16343235969543457,1.4641999155282974
1383,-1.903968095779419,-0.9434611797332764
1384,0.03187797591090202,1.0841595036908984
1385,-0.9374104738235474,-0.05282950401306152
1386,-7.054208755493164,-6.990682512521744
1387,0.22180788218975067,0.17878015546011738
1388,-9.105986595153809,-8.664087474346161
1389,-0.02555084228515625,2.9534577317535877
1390,-0.8170451521873474,-0.11516058444976807
1391,-1.8611544370651245,-1.743546187877655
1392,0.00945392157882452,0.5301412344219898
1393,-5.3709893226623535,-5.240973889827728
1394,-0.06192425638437271,0.6842220276594162
1395,0.008015825413167477,1.340391623787582
1396,-4.2999396324157715,-4.027863502502441
1397,0.021377144381403923,5.795984013238922
1398,-2.9110846519470215,-2.9067736845463514
1399,-4.6197285652160645,-4.563907578587532
1400,-0.20667561888694763,-0.07687856256961823
1401,-0.5853343605995178,-0.2583813965320587
1402,-3.81939959526062,-3.0346586108207703
1403,-0.12748859822750092,-0.013351485133171082
1404,-0.032042160630226135,0.29234781488776207
1405,-7.033538818359375,-6.008638620376587
1406,-3.3400251865386963,-3.3421593070961535
1407,-0.0013632479822263122,0.039659400936216116
1408,-0.003278563264757395,-0.0005379300564527512
1409,-0.03770989924669266,2.8862156979739666
1410,-0.004019133746623993,1.1487155109643936
1411,0.0033988726790994406,2.5906039285473526
1412,0.046051375567913055,1.2488305141450837
1413,-1.3045281171798706,-0.9044241309165955
1414,0.04549839347600937,0.4832728412002325
1415,-0.15934069454669952,-0.13865915685892105
1416,-0.06144190579652786,0.7200488448143005
1417,-1.9471852779388428,-0.49754369258880615
1418,-5.565636157989502,-4.911043405532837
1419,0.0607786625623703,0.03610161691904068
1420,-3.0769338607788086,-3.1434048931114376
1421,-0.2057364583015442,-0.08601050078868866
1422,-0.9910187721252441,-0.9445891231298447
1423,-1.2187389135360718,0.413535475730896
1424,-5.346102714538574,-4.849985957145691
1425,0.017145834863185883,-0.048611776903271675
1426,-3.7853918075561523,-3.7840799652040005
1427,-0.33752986788749695,-0.20037434995174408
1428,-1.1421464681625366,-1.0186097025871277
1429,-3.1104304790496826,-2.9687535166740417
1430,0.29718899726867676,0.2825564232189208
1431,-8.674259185791016,-8.693615328054875
1432,0.005744529888033867,0.0032192624057643116
1433,-0.015772728249430656,-0.005915813148021698
1434,0.29826048016548157,0.23044304549711114
1435,-0.3003104031085968,0.9453001320362091
1436,-0.9890378713607788,-1.1184982862323523
1437,0.07640848308801651,0.23531339969485998
1438,-1.1163125038146973,-0.9813962280750275
1439,-4.768585205078125,-4.676849067211151
1440,-0.0710722878575325,0.5341482236981392
1441,0.07636483013629913,0.0028542298823595047
1442,0.07965375483036041,1.5118034267798066
1443,0.0023366385139524937,0.38001955579966307
1444,0.1849677860736847,0.022393852472305298
1445,-0.0661538764834404,0.3780568391084671
1446,-2.080913543701172,-1.9050119370222092
1447,-0.18898454308509827,-0.21047956543043256
1448,0.028005827218294144,0.24239718820899725
1449,0.014567053876817226,0.013262995840705116
1450,-6.776814937591553,-6.812585849984316
1451,-5.442203521728516,-5.595626323251054
1452,0.001093890517950058,0.013227567076683044
1453,0.008910669013857841,1.1627833475358784
1454,0.024919725954532623,5.580566049000481
1455,0.09031661599874496,0.0863814133717824
1456,0.014253893867135048,1.1642301050014794
1457,-0.6013221740722656,-0.4212782084941864
1458,-0.08662258088588715,1.4131478816270828
1459,0.0025748913176357746,0.00044065504334867
1460,-0.11422131210565567,0.11447250843048096
1461,-0.4500916004180908,-0.35863562673330307
1462,0.1523747593164444,3.4831754099577665
1463,-1.241595983505249,-1.273969616740942
1464,0.021525606513023376,0.15324468910694122
1465,-0.45314815640449524,0.1624886393547058
1466,-4.248570919036865,-2.87948215007782
1467,-2.329232931137085,-2.5700834691524506
1468,-0.4762757420539856,0.07237601280212402
1469,-4.79721736907959,-4.512778401374817
1470,-0.6277148723602295,-0.6574190400424413
1471,0.018686553463339806,0.03962357831187546
1472,0.18517932295799255,-0.035501940292306244
1473,-0.003148876130580902,0.46096413768827915
1474,-0.5380182266235352,1.8310548067092896
1475,-0.027756288647651672,-0.024645760655403137
1476,-1.3728761672973633,-0.008964776992797852
1477,-0.1614471673965454,0.5289313942193985
1478,-3.004894495010376,-3.0496626161038876
1479,-4.692076683044434,-4.290235221385956
1480,-0.24728119373321533,-0.1831493079662323
1481,0.04259779304265976,0.02755269967019558
1482,-0.020049799233675003,-0.015220494475215673
1483,-9.799582481384277,-9.86023521842435
1484,-0.8501430153846741,0.9269168376922607
1485,-4.350806713104248,-4.3714745892211795
1486,0.0033562162425369024,6.124595529399812e-05
1487,-0.9529393315315247,0.4898762106895447
1488,-0.15059319138526917,0.09978395700454712
1489,0.04373858496546745,0.4176155007444322
1490,-0.06402696669101715,1.1433108896017075
1491,-0.484538197517395,0.1472960114479065
1492,0.02052093856036663,2.973416006192565
1493,0.10737385600805283,0.1655741463182494
1494,0.06006884202361107,0.1640780360903591
1495,-0.03341470658779144,-0.053290499025024474
1496,-0.11347883939743042,0.6262239664793015
1497,-0.46937376260757446,-0.32418909668922424
1498,-0.3519631028175354,-0.22931034862995148
1499,-4.100632667541504,-4.112293761223555
1500,-1.3351128101348877,-0.9907955825328827
1501,0.022629356011748314,0.017849484167527407
1502,-0.014820472337305546,0.2305981069803238
1503,0.08307169377803802,0.09057388701330638
1504,0.09061621874570847,0.016519165597856045
1505,0.0011333879083395004,0.4640923272818327
1506,-2.4418280124664307,-1.3381328582763672
1507,0.01562526822090149,0.006483145523816347
1508,0.09984637796878815,1.0349605614319444
1509,0.07521640509366989,0.05556544288993592
1510,-0.05251135677099228,0.5083176679909229
1511,-1.8204410076141357,-1.392706573009491
1512,0.021232174709439278,2.8736418088083155
1513,-0.050597772002220154,-0.04882904887199402
1514,0.025195050984621048,0.8571547279134393
1515,-0.7485164403915405,0.15387213230133057
1516,-0.43698650598526,2.679452508687973
1517,-0.01548740267753601,-0.17030622297897935
1518,-1.8665825128555298,-1.7867000699043274
1519,0.1961369663476944,0.22914004127960652
1520,-2.1597390174865723,-2.2185312379151583
1521,-0.08616544306278229,0.01100391149520874
1522,-0.3770023584365845,1.1248784363269806
1523,0.010954219847917557,1.2656884174793959
1524,0.17090362310409546,0.040211502517195186
1525,-2.739358425140381,-0.14693164825439453
1526,0.04769428074359894,0.46740410887287
1527,0.07042412459850311,0.017381143290549517
1528,-0.0024349407758563757,0.9809081312268972
1529,-0.5196464657783508,-0.513833474367857
1530,-0.600851833820343,-0.5989615158177912
1531,-4.120098114013672,-3.526199162006378
1532,-0.07960345596075058,0.7205936312675476
1533,-4.186275482177734,-3.16778302192688
1534,-0.6336384415626526,-0.5893214493989944
1535,0.002011024160310626,1.5984443425550126
1536,-0.10644380003213882,-0.002541489899158478
1537,0.002448056358844042,0.03212022548541427
1538,-0.18474814295768738,-0.14712125062942505
1539,-0.8642446994781494,0.6244679689407349
1540,-0.058927617967128754,0.038872912526130676
1541,-6.034452438354492,-6.055386010557413
1542,-5.305927276611328,-4.905721515417099
1543,-0.12876315414905548,0.12852437794208527
1544,-0.30340179800987244,-0.3326936475932598
1545,0.03263775631785393,0.834680151194334
1546,-5.446863174438477,-5.478874489665031
1547,-0.5074763298034668,0.5991348624229431
1548,-0.08313561230897903,-0.037648141384124756
1549,0.03132067620754242,0.0014372147852554917
1550,0.0016942759975790977,0.06184460478834808
1551,-0.06373269855976105,0.02662941813468933
1552,0.046564508229494095,0.0902458913915325
1553,0.019433101639151573,1.2344745774171315
1554,-1.8794052600860596,-1.4657613635063171
1555,-1.2427829504013062,-1.07591512799263
1556,-0.3124127984046936,0.30038708448410034
1557,-0.11554737389087677,0.9615496844053268
1558,-0.30171918869018555,0.38231563568115234
1559,-0.34970057010650635,2.670169562101364
1560,-1.1623594760894775,-0.6709465980529785
1561,-6.769045352935791,-6.0170578956604
1562,0.0012446222826838493,0.2256915047764778
1563,-4.457972049713135,-3.67400199174881
1564,0.0758516937494278,0.0006066793575882912
1565,-5.00110387802124,-5.0954526833229465
1566,-0.022759953513741493,0.24437317065894604
1567,-0.04454510658979416,0.23608681187033653
1568,-0.14026251435279846,0.16186363995075226
1569,-9.093055725097656,-9.063619948923588
1570,-1.9956886768341064,-1.5364419519901276
1571,0.16837312281131744,0.00982687808573246
1572,0.005483405664563179,0.0908671177458018
1573,-1.7895355224609375,-1.8053720723837614
1574,-3.0513904094696045,-2.2892242670059204
1575,-0.13319656252861023,1.3924235254526138
1576,-2.8971033096313477,-2.937460910063237
1577,-2.7352488040924072,-2.6832423992455006
1578,-2.3081681728363037,-2.3081875792704523
1579,-0.8338459134101868,-0.6503148078918457
1580,0.0037879925221204758,0.3847607689203869
1581,-0.2910199761390686,1.0101390182971954
1582,-4.636992931365967,-4.398083716630936
1583,-2.1666853427886963,5.267041206359863
1584,-0.7238624095916748,-0.6366520971059799
1585,0.0023779890034347773,0.0005485978908836842
1586,-3.2732298374176025,-0.6535797119140625
1587,-0.1280110627412796,-0.10045604407787323
1588,-8.153873443603516,-5.58809494972229
1589,-0.8408796787261963,0.1407908797264099
1590,-2.741469383239746,-2.757661961019039
1591,-0.39310240745544434,0.4068022668361664
1592,-0.6676052212715149,-0.4164762496948242
1593,-2.974144458770752,-2.965410186909139
1594,-7.88360071182251,-7.798828199505806
1595,-2.749960422515869,-2.1811458468437195
1596,-0.09854176640510559,-0.1043124133720994
1597,-0.00711451843380928,0.04790406581014395
1598,-0.0017370712012052536,1.0250627268105745
1599,0.017986098304390907,0.2390855555422604
1600,-2.554535388946533,-1.0395056009292603
1601,-0.0013999310322105885,0.26067226147279143
1602,0.02710927091538906,0.06027849530801177
1603,-12.49824333190918,-12.531447825953364
1604,-3.2615249156951904,-3.146585963666439
1605,-0.8347233533859253,0.9023376703262329
1606,-0.9192381501197815,-0.9164535067975521
1607,-0.6281332969665527,-0.4576857089996338
1608,-1.8285701274871826,-1.3930875360965729
1609,-0.0395507887005806,1.8807721957564354
1610,0.2148694545030594,1.4780420837923884
1611,-1.762233018875122,-1.7647572406567633
1612,-1.0289037227630615,-1.1992154233157635
1613,-1.145351529121399,0.1020890474319458
1614,-2.7642157077789307,-2.8884470388293266
1615,-5.779922008514404,-5.596275329589844
1616,0.012921931222081184,1.4439233196899295
1617,-0.013421520590782166,0.1921904031187296
1618,-0.10069248825311661,0.22864367812871933
1619,0.020366085693240166,0.06001026066951454
1620,-0.6070765852928162,-0.44918857514858246
1621,-2.5394535064697266,-2.605717282742262
1622,-2.9892117977142334,-2.6987501978874207
1623,0.0197489932179451,1.2089514216640964
1624,-1.152165412902832,-0.1424717903137207
1625,0.03469353914260864,1.713422073982656
1626,-0.0018295280169695616,0.6506582093425095
1627,0.05152298882603645,-0.03608103236183524
1628,0.0022833039984107018,0.0012774603674188256
1629,0.06017126888036728,0.7958022728562355
1630,-3.467880964279175,-3.465228747576475
1631,0.003149373922497034,0.2383512882515788
1632,-0.2602652311325073,-0.23612596467137337
1633,-0.2919771075248718,-0.16516439616680145
1634,-1.974358320236206,-1.3697346448898315
1635,-5.959336757659912,-5.703362017869949
1636,0.004480212926864624,0.033442330779507756
1637,-0.1969539374113083,0.49570074677467346
1638,-0.1014353483915329,0.30617130547761917
1639,-7.008545875549316,-6.8821094781160355
1640,-0.14541491866111755,-0.09610757231712341
1641,-0.1153789535164833,-0.08684446103870869
1642,-4.4759697914123535,-4.524008467793465
1643,-0.030680343508720398,0.2470545396208763
1644,0.08626474440097809,-0.00606953352689743
1645,0.008104337379336357,0.8328638249222422
1646,0.05587497726082802,0.0044672580261249095
1647,-8.4116792678833,-8.176083505153656
1648,0.02184399589896202,0.13488690572194173
1649,-10.48995590209961,-10.332466810941696
1650,-0.37064406275749207,0.19006040692329407
1651,-1.6787192821502686,-1.5560478419065475
1652,0.07543736696243286,0.0632388205267489
1653,-2.622756242752075,-2.6441934728063643
1654,-3.5343680381774902,-3.5170507952570915
1655,-4.490581035614014,-4.417291514575481
1656,-1.8737176656723022,-1.5400539338588715
1657,-1.7256611585617065,-1.0148601531982422
1658,-1.2248454093933105,1.5990136861801147
1659,0.0013008291134610772,0.10091646016735467
1660,-0.5479769706726074,-0.4542251229286194
1661,0.029295748099684715,1.1162342566531152
1662,-0.016912110149860382,0.05161286145448685
1663,-1.4161497354507446,-1.0652649998664856
1664,-0.14496418833732605,0.35848137736320496
1665,-2.3267147541046143,-2.3453856306150556
1666,0.17424416542053223,0.8894679546638145
1667,-0.19281670451164246,3.564984917640686
1668,0.014625219628214836,1.7296573426574469
1669,0.03297030180692673,0.09364364298289729
1670,-6.640268802642822,-6.4236868023872375
1671,-1.9674489498138428,-0.4799611568450928
1672,-8.347603797912598,-8.200076952576637
1673,0.10750285536050797,0.006555638916324824
1674,0.002633589319884777,1.445695162163247
1675,-6.910029411315918,-5.721313118934631
1676,-1.6212942600250244,0.7253389358520508
1677,-0.09782838076353073,0.17911741882562637
1678,-0.010395622812211514,0.021786293014883995
1679,0.0005912319757044315,-0.0014621107839047909
1680,-2.2539448738098145,-1.7030265927314758
1681,0.0074769677594304085,0.9003860920201987
1682,-0.1679656058549881,0.9796722680330276
1683,-0.9399309754371643,0.8070181608200073
1684,-1.1195156574249268,-1.1806544782593846
1685,-0.7536932229995728,-0.6059353202581406
1686,0.02423139475286007,1.7832828219980001
1687,-0.7717244625091553,-0.056338727474212646
1688,0.03531748428940773,1.0387678185797995
1689,-2.1480352878570557,0.08783984184265137
1690,-4.353390216827393,-0.3040146827697754
1691,-0.09000710397958755,-0.06657910346984863
1692,-0.9714894890785217,-0.47660666704177856
1693,-0.6134393215179443,-0.5579794496297836
1694,0.05614268407225609,0.00807153340485911
1695,-1.268593192100525,-0.9982546865940094
1696,-0.0030170083045959473,-0.08901035599410534
1697,-0.2370888590812683,-0.2236966099590063
1698,0.10293824970722198,2.118977129459381
1699,0.1005934327840805,0.4084775000810623
1700,-1.899673342704773,-1.8808039147406816
1701,-0.015705369412899017,0.06422624737024307
1702,-0.2592332065105438,-0.22010710835456848
1703,0.06226503849029541,1.8896517768735066
1704,-0.10176771879196167,-0.18938002549111843
1705,-0.46266642212867737,-0.432721521705389
1706,0.14896926283836365,0.7044966813409701
1707,-0.016127904877066612,-0.01066403929144144
1708,0.00264527159743011,0.36715275059759733
1709,-0.36451390385627747,-0.3685047999024391
1710,0.028179123997688293,0.715570711530745
1711,0.004167426377534866,0.2788856066763401
1712,-0.8756448030471802,-0.6389534771442413
1713,0.037647999823093414,0.010474706068634987
1714,-3.028179168701172,-2.8768170773983
1715,0.07921990752220154,0.00296475162031129
1716,-0.559400200843811,-0.2909638285636902
1717,-0.03890126198530197,0.23941228538751602
1718,-0.013515347614884377,0.01048106700181961
1719,-0.7241429090499878,-0.9772023372352123
1720,-3.818427324295044,-2.749374508857727
1721,-0.10588522255420685,-0.1090964792529121
1722,-0.19994708895683289,1.1791472285985947
1723,-0.05167744308710098,1.7394703887403011
1724,-0.6833987832069397,-0.676782064139843
1725,0.043391674757003784,0.20563517530536046
1726,-1.32221257686615,-0.7127420902252197
1727,-0.4387564957141876,-0.11303761601448059
1728,-0.04493445158004761,-0.04647138714790344
1729,-4.553744792938232,-4.454084821045399
1730,0.037961870431900024,0.47764308750629425
1731,-0.18325988948345184,-0.10650211572647095
1732,-4.641006946563721,-0.8736672401428223
1733,-4.060343265533447,-3.7823630273342133
1734,0.012668468989431858,0.5149779319763255
1735,0.014352818951010704,1.2156349606812
1736,0.1903683841228485,0.370801369426772
1737,-0.20488035678863525,0.09341004490852356
1738,-0.027818648144602776,-0.0012006722390651703
1739,-0.5220565795898438,-0.4268628656864166
1740,-2.706730842590332,-2.4459528625011444
1741,0.16563348472118378,0.04497010074555874
1742,-1.0107243061065674,-0.8616559207439423
1743,-7.676912784576416,-7.682540210429579
1744,-0.4607251286506653,-0.3137819617986679
1745,0.008819853886961937,0.4991760472767055
1746,-1.5499649047851562,-0.07831120491027832
1747,0.0012955839047208428,2.1305030584826454
1748,-0.0006732987239956856,0.19307201821357012
1749,-0.23902903497219086,1.234358936548233
1750,-0.11220336705446243,0.47988778352737427
1751,-1.7940179109573364,-0.948065459728241
1752,0.02589484304189682,1.7548486717278138
1753,0.02456550858914852,0.019795241067185998
1754,-4.831005573272705,1.5302448272705078
1755,-0.15540973842144012,-0.1316487230360508
1756,0.015883885324001312,0.3924260471248999
1757,-0.06215197592973709,0.2560306489467621
1758,-1.9704256057739258,-0.7158589363098145
1759,-2.52677059173584,-1.7008347511291504
1760,-2.689767599105835,-2.65384803712368
1761,0.0040957070887088776,0.4720621905871667
1762,-0.1295682042837143,-0.0535321906208992
1763,0.015321388840675354,0.005865454440936446
1764,-4.2838287353515625,-4.093352794647217
1765,0.0009952245745807886,0.0010347143397666514
1766,0.006236597895622253,-0.0428785216063261
1767,-2.6821417808532715,-2.6980530662694946
1768,-2.7167017459869385,-1.9596360921859741
1769,-1.0913349390029907,-0.7216707170009613
1770,-1.685377597808838,-1.6757962703704834
1771,-1.2734929323196411,0.18080031871795654
1772,-0.6917826533317566,0.051148176193237305
1773,-3.983236312866211,-4.044179052114487
1774,-1.014267921447754,-0.5546795725822449
1775,0.04171156883239746,0.27818981371819973
1776,-0.39421525597572327,-0.3986377902328968
1777,0.004481388721615076,0.32340478906189674
1778,-0.9576470255851746,0.32954370975494385
1779,-0.10475184768438339,1.5417392700910568
1780,0.009184382855892181,0.09376892820000648
1781,-0.14067694544792175,0.47249922156333923
1782,-0.17049942910671234,0.2395300567150116
1783,0.0052802227437496185,1.4077021600678563
1784,-0.5336496829986572,0.21949291229248047
1785,-0.55805504322052,-0.462373323738575
1786,0.01157066598534584,1.306999895721674
1787,-0.5691962242126465,2.2890915870666504
1788,-0.1586177945137024,0.016528233885765076
1789,0.022115647792816162,1.449042419088073
1790,0.21466368436813354,1.0569807486608624
1791,-4.224155902862549,-4.193423002958298
1792,-1.1473517417907715,-0.18478846549987793
1793,0.00845628697425127,0.5533632319420576
1794,-0.8278719782829285,0.1340075135231018
1795,-7.121969699859619,-5.356473803520203
1796,-8.640304565429688,-5.285139322280884
1797,-0.5805367231369019,-0.49616698920726776
1798,0.0029380321502685547,0.804213136434555
1799,0.048508692532777786,0.5739595775958151
1800,0.037952519953250885,0.06958265043795109
1801,-3.5120112895965576,-2.833589732646942
1802,0.0029435681644827127,2.0183089971687878
1803,0.02272723987698555,0.35475150123238564
1804,-1.7109607458114624,-1.2449068427085876
1805,0.019014038145542145,0.7146739698946476
1806,-2.8916923999786377,-2.913948723115027
1807,-1.5667005777359009,-1.2996616959571838
1808,0.0002126540057361126,0.027182257967069745
1809,-0.022704822942614555,0.057768912985920906
1810,-6.337591171264648,-5.814664900302887
1811,0.1394917070865631,0.955133561976254
1812,-0.6775919795036316,2.339557707309723
1813,-4.235581874847412,-3.960617959499359
1814,0.007942180149257183,0.5601429978778469
1815,-0.6635486483573914,-0.6843677799333818
1816,-3.2001147270202637,-2.7210522294044495
1817,-0.02595260739326477,2.0209826976060867
1818,-0.03708706051111221,-0.033358875662088394
1819,-0.5656574368476868,-0.39729999005794525
1820,-1.123195767402649,-0.9765480607748032
1821,-0.13660472631454468,-0.07303866744041443
1822,-0.5455436706542969,-0.5475338567048311
1823,-0.012166784144937992,0.9203522419556975
1824,-1.2963212728500366,-1.1360208690166473
1825,-0.27294450998306274,0.04238826036453247
1826,-0.21136915683746338,0.846506655216217
1827,-0.07105723023414612,0.2989860251545906
1828,-3.548311233520508,-2.786811947822571
1829,0.04789714142680168,0.4314775742823258
1830,-0.04544159770011902,-0.016964755952358246
1831,-1.5324841737747192,-1.501342549920082
1832,0.01040707528591156,0.0049850656650960445
1833,-0.008291173726320267,0.870271947234869
1834,-1.1773030757904053,0.024608731269836426
1835,0.06913360953330994,0.05829531326889992
1836,-0.03223757445812225,0.05100613832473755
1837,-0.026770569384098053,0.028951624408364296
1838,-0.7619403004646301,-0.4123840034008026
1839,-5.0963921546936035,-4.901774004101753
1840,-6.500259876251221,-4.945170998573303
1841,0.02041662484407425,1.8198854989022948
1842,-0.8604101538658142,0.3542534112930298
1843,-2.034313678741455,1.9637932777404785
1844,-0.8568076491355896,-0.4492189586162567
1845,-3.8895576000213623,-3.9084488302469254
1846,0.05705227702856064,0.20311029441654682
1847,-6.7242326736450195,-6.702791903167963
1848,-0.1436741203069687,-0.1510671676369384
1849,0.13670854270458221,2.3218057211488485
1850,-0.06560564041137695,0.11876852065324783
1851,-2.318899631500244,-0.9458050727844238
1852,-1.6315371990203857,-1.732789762550965
1853,-0.010629890486598015,0.33522746805101633
1854,-3.677586078643799,-3.698478216014337
1855,-0.02132459357380867,0.20113461092114449
1856,-1.82682466506958,-1.8864771146327257
1857,0.03497723117470741,0.349265339638805
1858,0.05511689931154251,0.5235512321814895
1859,-1.0448843240737915,-0.8778844773769379
1860,-0.6287280917167664,0.055650532245635986
1861,0.055372849106788635,0.6616131070168194
1862,0.019687332212924957,0.9612628072500229
1863,0.008639627136290073,1.19729090538749
1864,-0.2568008601665497,-0.19146867096424103
1865,-0.14682114124298096,-0.18864259868860245
1866,-0.013558607548475266,-0.004496408626437187
1867,-0.2677153944969177,-0.2828477621078491
1868,0.019707484170794487,2.1705732345581055
1869,-1.2211501598358154e-05,0.05956781841814518
1870,-0.6581412553787231,-0.6045008450746536
1871,-3.0303008556365967,0.6055071353912354
1872,0.09229147434234619,0.7841424460057169
1873,-3.3702220916748047,-1.9678001403808594
1874,-2.2621443271636963,-2.2628836557269096
1875,-3.4923624992370605,-3.4278727024793625
1876,0.017457839101552963,-0.026768960058689117
1877,-0.7391198873519897,0.49867236614227295
1878,-9.256030082702637,-9.182117089629173
1879,-3.933972120285034,-4.0681350734084845
1880,-0.010865891352295876,0.5633746907114983
1881,0.0008392687886953354,0.15948794782161713
1882,-1.3424848318099976,-0.7755920886993408
1883,0.004874605685472488,0.12705299258232117
1884,-1.6889482736587524,4.473734021186829
1885,-0.4882850646972656,-0.14577451348304749
1886,0.35356393456459045,0.03474166337400675
1887,-0.21854551136493683,0.11550599336624146
1888,0.02253246307373047,0.01944888348225504
1889,-0.08136588335037231,0.31069624423980713
1890,-1.3039228916168213,-1.2310792952775955
1891,-9.478337287902832,-6.50272011756897
1892,0.009602272883057594,0.36584633216261864
1893,-0.16773706674575806,-0.13067973405122757
1894,0.15513038635253906,-0.003415849059820175
1895,-0.0067955972626805305,1.8196741370484233
1896,-1.6932311058044434,-1.0002038478851318
1897,-4.849959373474121,-4.402169048786163
1898,0.1364298015832901,0.9245133958756924
1899,0.020700525492429733,0.04626965895295143
1900,0.09517918527126312,0.08046496001043124
1901,-0.4299814701080322,-0.18686556816101074
1902,0.004211932420730591,0.2736566159874201
1903,-0.5298274159431458,0.01678687334060669
1904,-0.11458462476730347,3.2099699079990387
1905,0.06246434152126312,0.008075742167420685
1906,0.01705578714609146,0.48895827680826187
1907,0.028863325715065002,0.26747725531458855
1908,0.0326271578669548,1.0598087921971455
1909,-0.048073239624500275,0.9579210877418518
1910,-3.4726874828338623,-3.340284541249275
1911,-4.223015308380127,-4.4145316099748015
1912,0.004494859371334314,0.4572228789329529
1913,-0.6133242249488831,-0.49545933306217194
1914,0.06092706322669983,0.8914010188746033
1915,-0.018634773790836334,0.10384280607104301
1916,0.024527495726943016,1.038328497321345
1917,0.046435900032520294,0.013774922001175582
1918,0.05847778171300888,0.04132652375847101
1919,0.0026389232371002436,1.0254769562161528
1920,0.02890491671860218,4.804557919515446
1921,-0.016101311892271042,-0.021838910412043333
1922,0.0157727412879467,0.047627579886466265
1923,-0.010786626487970352,-0.07108794100349769
1924,-0.10288658738136292,1.4534484520554543
1925,0.012301944196224213,0.35719379037618637
1926,-2.2005670070648193,-0.7960437536239624
1927,-0.0707266628742218,0.3558303266763687
1928,-0.20012164115905762,1.2764421552419662
1929,-0.010763870552182198,0.12277969345450401
1930,-0.35600847005844116,1.073049247264862
1931,-1.1010878086090088,-0.9085380434989929
1932,0.09426584094762802,0.011947974940994754
1933,-5.037611961364746,-4.925046801567078
1934,0.059277862310409546,0.6378140449571674
1935,-2.672116279602051,1.0795326232910156
1936,-1.8061840534210205,-0.5289357900619507
1937,-0.05525728687644005,2.203788861632347
1938,0.003993844613432884,2.2829717863351107
1939,0.005491909570991993,6.05608261260204
1940,-0.15231242775917053,-0.4392619365826249
1941,-0.19824351370334625,0.3322635143995285
1942,-7.333407402038574,-7.33471888396889
1943,0.03234683722257614,0.02877116564195603
1944,-0.13078564405441284,2.4510693550109863
1945,-3.2558133602142334,-2.7897594571113586
1946,-1.0114599466323853,-0.9352904334664345
1947,-0.08241006731987,3.7126127183437347
1948,0.08179833739995956,-0.004929823885504447
1949,-1.2139778137207031,-1.2061562836170197
1950,-5.263355255126953,-5.276684001088142
1951,-1.8921887874603271,-1.9095784286037087
1952,0.10813459008932114,0.018223547289380804
1953,-0.2917901277542114,-0.2487502619624138
1954,-2.8896918296813965,-2.4486700296401978
1955,-1.1879427433013916,1.178364634513855
1956,-5.966803550720215,-6.004896488040686
1957,0.02071840688586235,0.13472377085417975
1958,-4.731396198272705,-4.475058406591415
1959,-2.7996976375579834,-2.779877685010433
1960,-1.4722920656204224,-1.5306948572397232
1961,0.0012864050222560763,1.4748573305041646
1962,-0.7422268986701965,-0.745239291805774
1963,-0.7671533226966858,-0.09533154964447021
1964,-0.009743128903210163,1.7728494917973876
1965,-0.36918774247169495,-0.31974080950021744
1966,-5.4275898933410645,-5.324156790971756
1967,-1.6764706373214722,5.050038456916809
1968,-0.0036479663103818893,2.674685826525092
1969,0.012044566683471203,1.1968770110979676
1970,-1.1134827136993408,-1.022878736257553
1971,-1.2239151000976562,-1.2155795898288488
1972,-0.0003016034606844187,0.6521861338987947
1973,-0.4289992153644562,-0.09184375405311584
1974,-0.5648367404937744,1.5784524083137512
1975,-0.13016241788864136,0.2772957682609558
1976,0.0022717448882758617,1.1999357499880716
1977,-0.35047098994255066,-0.31985265016555786
1978,0.0889149010181427,2.109845226863399
1979,0.03189580515027046,0.9436109461821616
1980,-6.7103271484375,-6.716572763732984
1981,-0.15827162563800812,0.1648821085691452
1982,0.0757824257016182,2.2554508557077497
1983,-0.8662642240524292,2.8155314922332764
1984,-0.22651401162147522,-0.14693260192871094
1985,-4.82411527633667,-5.018384460359812
1986,-0.007136991247534752,0.7657432146370411
1987,0.03865731507539749,0.3719950821250677
1988,-2.3810462951660156,-2.389792863454204
1989,-5.392539024353027,-5.147468864917755
1990,0.01677071675658226,0.006856175139546394
1991,-0.09251384437084198,-0.08785885386168957
1992,-2.944572925567627,-1.4227449893951416
1993,-0.06439875811338425,1.5314094051718712
1994,-0.03975706547498703,0.07819323241710663
1995,0.03671352192759514,0.2499079890549183
1996,0.04141005128622055,1.0537669882178307
1997,0.08656629174947739,0.48548610547732096
1998,0.0026877792552113533,0.0033282259246334434
1999,-0.19440554082393646,1.9284558594226837
2000,0.012008331716060638,-0.06141450069844723
2001,-1.6039210557937622,-1.367433875799179
2002,0.020711831748485565,-0.00021220650523900986
2003,-0.3309304416179657,0.45425480604171753
2004,0.025250932201743126,0.1562461868452374
2005,-5.559484958648682,-5.505310580134392
2006,-6.522944450378418,-6.078616231679916
2007,-1.0803130865097046,-1.0961370654404163
2008,-1.0368610620498657,-1.009603600949049
2009,-1.5449371337890625,-1.4921201467514038
2010,-2.7479937076568604,-2.5354378819465637
2011,0.00012780982069671154,1.5959888582583517
2012,-0.12997840344905853,0.19326470792293549
2013,-0.39827534556388855,-0.0764085054397583
2014,-1.8802603483200073,-1.8764521908015013
2015,-3.309373617172241,-3.348782706540078
2016,0.003473859280347824,1.236617136746645
2017,-0.13950161635875702,0.012850746512413025
2018,0.03514191880822182,1.2498298040882219
2019,-1.382827639579773,0.24751436710357666
2020,-3.872507333755493,-2.4603867530822754
2021,-2.830636978149414,-1.7506067752838135
2022,0.06158222630620003,-0.0024367282749153674
2023,-5.071012020111084,-3.480985641479492
2024,-0.8613864779472351,-0.42797863483428955
2025,-5.6447930335998535,-0.06299781799316406
2026,-0.19658303260803223,-0.12590088695287704
2027,-2.922652244567871,-2.8498261496424675
2028,-0.23125329613685608,1.0953187346458435
2029,-0.37155482172966003,0.17600026726722717
2030,-9.46362018585205,-9.381037138402462
2031,0.022847265005111694,0.40993821900337934
2032,-0.6664727330207825,-0.3127818703651428
2033,-0.5864613652229309,0.1292428970336914
2034,-4.326873779296875,-2.4407538175582886
2035,-0.051886819303035736,1.669716976583004
2036,-0.5789059996604919,-0.46160613000392914
2037,-3.7588467597961426,-3.757139017805457
2038,-0.001765536144375801,0.023256884887814522
2039,-0.6107701063156128,-0.18854281306266785
2040,-0.1846105009317398,0.04612883925437927
2041,-3.3283915519714355,-2.7651739716529846
2042,-0.21527071297168732,-0.09723828732967377
2043,-9.035369873046875,-9.033975915051997
2044,-0.03278026729822159,0.2730152979493141
2045,-0.15820370614528656,-0.22182723879814148
2046,-3.925647497177124,-3.9443134837783873
2047,-0.09352543205022812,-0.0704273171722889
2048,0.14117102324962616,2.27279795834329
2049,-6.78809928894043,-6.569646522402763
2050,0.015683261677622795,0.8495657132007182
2051,-0.4348750114440918,-0.35182683169841766
2052,-0.10894985496997833,0.019768312573432922
2053,-0.008984553627669811,0.18284396640956402
2054,-0.502069354057312,-0.5652783121913671
2055,-0.11531458050012589,-0.08066446706652641
2056,0.02045009471476078,1.8081347942355706
2057,-6.161592483520508,-6.107921354472637
2058,-8.42613410949707,-7.637654721736908
2059,-0.09684289991855621,-0.0479750856757164
2060,0.3586975038051605,1.557491525541991
2061,-2.774200916290283,-2.77892291569151
2062,-1.544313669204712,-1.5668171932920814
2063,-0.3661400079727173,2.481607973575592
2064,-0.023264769464731216,0.5328707173466682
2065,-0.12647758424282074,-0.0425313264131546
2066,-3.9001317024230957,-4.068768438883126
2067,-0.02133936434984207,0.8883148524910212
2068,-2.677626609802246,-2.592260852456093
2069,-0.18706564605236053,1.309718757867813
2070,-1.415571928024292,-0.5133723616600037
2071,-9.805949211120605,-9.388114482164383
2072,0.018739718943834305,0.6627099675242789
2073,0.003256872296333313,0.04392756521701813
2074,-1.258467435836792,-1.2942962422966957
2075,0.001118435407988727,0.2007965409429744
2076,0.02733268402516842,0.3336840387491975
2077,-2.218588352203369,-2.238464044057764
2078,0.02186407893896103,2.5169111685827374
2079,0.023248305544257164,0.9528881446458399
2080,-9.717623710632324,-9.705249764025211
2081,0.06042691692709923,2.5893318988382816
2082,-0.015523549169301987,0.11239459738135338
2083,-0.34718719124794006,-0.358984368853271
2084,-3.1102492809295654,-2.912963181734085
2085,-0.017254460602998734,-0.011622201651334763
2086,-6.06622838973999,-6.040862891823053
2087,-3.3288116455078125,-3.3821902945637703
2088,0.018724020570516586,0.2731310469098389
2089,0.007127651944756508,0.7495871186256409
2090,-9.3272123336792,-7.586654186248779
2091,-5.560884475708008,-4.636150658130646
2092,-0.2816796898841858,0.7882294654846191
2093,-1.2864934206008911,-1.0315602123737335
2094,-0.5898259282112122,0.725734293460846
2095,-0.02544858679175377,1.2600794471800327
2096,-0.2774987518787384,1.8334806263446808
2097,-0.9305595755577087,-0.8708106875419617
2098,-0.1260366439819336,1.0999859869480133
2099,-5.963078498840332,-5.399752259254456
2100,-6.198761463165283,-5.496315658092499
2101,0.10831005126237869,0.007362835111280219
2102,-1.005018711090088,-1.075446393340826
2103,-1.704712986946106,0.86179518699646
2104,-4.94786262512207,-5.097021233290434
2105,-2.5418484210968018,-2.0782721042633057
2106,0.035940103232860565,0.47174483574235637
2107,-1.2421807050704956,-1.255839361809194
2108,-1.0750752687454224,0.6719352006912231
2109,-2.9297537803649902,-2.9307481311261654
2110,-0.38152015209198,-0.41346511989831924
2111,-4.470062732696533,-4.290774196386337
2112,-0.09853902459144592,-0.017671890556812286
2113,0.06087164580821991,0.006446355604566634
2114,-2.157613754272461,-0.9020452499389648
2115,-0.7629395723342896,-0.7397251855581999
2116,-0.480103075504303,2.221444606781006
2117,-0.5984481573104858,0.43201708793640137
2118,0.17166924476623535,0.0032818876206874847
2119,-5.509959697723389,-5.5999870795349125
2120,-0.1396085023880005,0.7726263999938965
2121,0.005639657378196716,0.4208385869860649
2122,-6.608676910400391,-6.134855628013611
2123,-0.02918737381696701,0.36950449645519257
2124,-0.2700875997543335,0.7016325891017914
2125,-0.18045416474342346,-0.15569264814257622
2126,0.08466880023479462,0.3239861708134413
2127,-0.02617792598903179,-0.04094245936721563
2128,0.011063712649047375,0.0010303603485226631
2129,-0.01723245158791542,0.6288937330245972
2130,-0.014542409218847752,0.10445050895214081
2131,-0.6145892143249512,-0.5875804089009762
2132,0.01932203769683838,0.5942166671156883
2133,-0.6271056532859802,-0.6168503183871508
2134,0.07757929712533951,0.01090279035270214
2135,-0.006423920392990112,0.031668029725551605
2136,-2.285151481628418,-0.9276331663131714
2137,-0.45107632875442505,-0.3355616331100464
2138,0.012792068533599377,0.11389706004410982
2139,-0.042980846017599106,0.11064295098185539
2140,-0.49566927552223206,-0.3970772624015808
2141,0.006252748891711235,3.954991601407528
2142,-4.120852470397949,-4.135968472342938
2143,-0.5888240933418274,-0.6138436235487461
2144,0.0089929960668087,0.07126763463020325
2145,0.004801682662218809,0.7712212433107197
2146,-0.05171501263976097,0.6176026463508606
2147,-0.8887239098548889,0.16802871227264404
2148,0.04382023215293884,0.022390508092939854
2149,-2.2806026935577393,-1.0605156421661377
2150,-1.2405580282211304,-1.1763984560966492
2151,0.0062046414241194725,0.07418922911892878
2152,-0.01633371226489544,1.370602322742343
2153,0.04100719094276428,1.1308054756373167
2154,-0.0473901592195034,-0.017861418426036835
2155,0.03371749818325043,0.5037654861807823
2156,-0.0412023663520813,2.0982450544834137
2157,0.019694728776812553,2.56953632839668
2158,-2.3443422317504883,-2.318341925740242
2159,0.03531060367822647,0.08808402717113495
2160,-0.3887264132499695,-0.3879435679409653
2161,-1.6063752174377441,-1.5953922104090452
2162,0.03453696519136429,0.9899995550513268
2163,0.021549001336097717,0.2602450444828719
2164,0.02627619169652462,0.13952521793544292
2165,0.005016036331653595,0.06924892403185368
2166,-6.948807716369629,-5.945269823074341
2167,-0.26577675342559814,0.2253604233264923
2168,-1.0216350555419922,-0.8694219589233398
2169,-1.2100321054458618,-0.8114644885063171
2170,-0.2933616042137146,-0.17788676917552948
2171,-2.1946067810058594,-2.4005147833377123
2172,-1.7725731134414673,-1.138122797012329
2173,-0.7830268144607544,-0.7565924935042858
2174,-3.7831921577453613,-3.7311069518327713
2175,-0.3240717351436615,0.38168540596961975
2176,-0.0130787193775177,-0.1420551910996437
2177,-0.06228183954954147,-0.07053934875875711
2178,-5.376299858093262,-5.4809556098189205
2179,-1.7464935779571533,1.0427199602127075
2180,-0.05328695476055145,0.23797902464866638
2181,-0.6571968197822571,-0.645112806931138
2182,-0.3691471815109253,-0.0019792914390563965
2183,0.015526413917541504,0.6421854794025421
2184,0.07148395478725433,-0.014499791024718434
2185,0.034986287355422974,0.12499680995824747
2186,0.015529047697782516,0.04611460864543915
2187,0.006468430161476135,0.41737398132681847
2188,-6.812098026275635,-6.042412519454956
2189,-0.8667226433753967,-0.7662743106484413
2190,-0.1914941370487213,0.5394557267427444
2191,-0.05109356343746185,0.20329832285642624
2192,-7.131669998168945,-6.333829045295715
2193,0.023363200947642326,0.046008135679585394
2194,-1.6371493339538574,2.625357508659363
2195,-4.5780720710754395,-4.426243618130684
2196,-0.3189322352409363,-0.0851050615310669
2197,0.05795575678348541,0.18360730819404125
2198,-0.034179866313934326,-0.02608300745487213
2199,-0.024140287190675735,0.2092227153480053
2200,-4.841828346252441,-4.833488159812987
2201,-4.422451972961426,-4.432366442866623
2202,0.021922769024968147,0.3011765767587349
2203,-0.06614695489406586,1.5837409123778343
2204,-0.015345314517617226,1.5505023896694183
2205,0.002854747697710991,0.8851680847583339
2206,-0.10703825950622559,0.5144409835338593
2207,-2.816362142562866,-2.686806946992874
2208,0.00764882517978549,0.029362615663558245
2209,-1.8407732248306274,-0.8482840657234192
2210,-0.011831477284431458,0.8497438281774521
2211,-0.042895447462797165,0.37328534200787544
2212,0.07915771007537842,0.4618066282127984
2213,-0.2299407571554184,0.49646344780921936
2214,0.048215802758932114,0.02261742716655135
2215,-0.8984451293945312,-0.3542577624320984
2216,-0.06915353238582611,0.3858341574668884
2217,-1.8480168581008911,-0.9181295037269592
2218,0.10045093297958374,0.14783696457743645
2219,-0.020991044119000435,-0.016755692660808563
2220,-3.2066214084625244,-3.1756063252687454
2221,0.13624978065490723,-0.01019501406699419
2222,0.05273110046982765,0.055372100323438644
2223,0.05914769321680069,0.032279790873872116
2224,-2.835279941558838,-1.569843053817749
2225,0.026315145194530487,2.98688614461571
2226,0.009445576928555965,2.0121626855107024
2227,-0.006161082535982132,-0.03414184786379337
2228,0.09008029848337173,0.0499431136995554
2229,-1.0876959562301636,-0.9694523960351944
2230,-7.4613566398620605,-7.482306536287069
2231,0.020996302366256714,1.310983601026237
2232,0.026470407843589783,1.8721723486669362
2233,-0.4935946762561798,-0.23614943027496338
2234,-0.6691620349884033,-0.37684622406959534
2235,0.06900425255298615,2.16921738977544
2236,0.06363117694854736,0.7889130712792394
2237,0.03751534968614578,0.8064683149568737
2238,-0.15874025225639343,-0.16578380018472672
2239,0.03080103173851967,0.22248816187493503
2240,-2.1163253784179688,-2.2706706676399335
2241,0.023357132449746132,0.60840242379345
2242,-0.006808876991271973,-0.013720504473894835
2243,-0.004292433150112629,0.0635703718289733
2244,-0.02671608328819275,0.16760274022817612
2245,-0.0034177484922111034,0.003069548401981592
2246,-0.003970153629779816,0.08053058013319969
2247,-0.009839610196650028,0.023528100922703743
2248,-1.9452762603759766,-0.927095890045166
2249,0.023130614310503006,0.22622564143966883
2250,0.042182713747024536,0.09631127119064331
2251,-1.7815968990325928,-0.49180006980895996
2252,-4.332759380340576,-4.276818655431271
2253,-1.3455851078033447,-1.2272120267152786
2254,-0.0020105461589992046,0.687247296795249
2255,-0.1041608676314354,-0.011738300323486328
2256,-4.372448444366455,-2.951312780380249
2257,0.012707038782536983,2.0936935720965266
2258,-3.724011182785034,-3.6662271320819855
2259,-0.0037328251637518406,0.026553179137408733
2260,0.00827012863010168,0.31460208911448717
2261,0.06214556843042374,1.303965836763382
2262,-0.03906995430588722,0.1098271794617176
2263,-0.5241513848304749,3.4679651856422424
2264,0.03534764051437378,0.07643100046334439
2265,-0.021900810301303864,1.0915978401899338
2266,-5.5152907371521,-5.155075520277023
2267,-3.795562744140625,0.13347363471984863
2268,-2.845491409301758,-2.9039432667195797
2269,-1.661954641342163,-1.4219775795936584
2270,-0.25427815318107605,-0.30390408262610435
2271,-0.1804569959640503,-0.15669073350727558
2272,-0.26497286558151245,4.019076853990555
2273,-0.05570954084396362,0.6191088408231735
2274,-0.023251358419656754,4.482570607215166
2275,-0.03541926294565201,0.530786782503128
2276,0.06791475415229797,0.672340192773845
2277,-0.04191114753484726,1.750618264079094
2278,-0.23040257394313812,-0.05039963126182556
2279,-0.8919575214385986,0.9581282138824463
2280,0.06317296624183655,0.3734041708521545
2281,0.08267248421907425,1.018753929529339
2282,-0.8581699132919312,-0.7716836035251617
2283,-4.101157188415527,-4.096595823764801
2284,-0.19769911468029022,2.8418426513671875
2285,0.10201351344585419,-0.1603715941309929
2286,-0.0772462859749794,0.34718041121959686
2287,0.19661332666873932,0.3573156075144652
2288,-2.3814995288848877,-2.3988938599359244
2289,0.08314131200313568,0.2296230196954525
2290,-0.040437597781419754,0.09908091649413109
2291,-0.01983163133263588,-0.03501489758491516
2292,-2.362395763397217,-2.1195567846298218
2293,-0.00797516480088234,1.7718867268413305
2294,-0.10447921603918076,1.2580435201525688
2295,0.023305537179112434,0.8541894690133631
2296,-0.5040532946586609,1.2559961080551147
2297,-0.542672872543335,-0.4754124730825424
2298,-0.123355932533741,-0.09739886224269867
2299,-2.4122984409332275,-1.9085357785224915
2300,-0.7786241173744202,0.13248717784881592
2301,-0.18977771699428558,0.11246085166931152
2302,0.0029671043157577515,0.40981535613536835
2303,0.08869469910860062,0.14182762999553233
2304,-0.9722207188606262,-0.37684130668640137
2305,0.022115647792816162,0.4037450050236657
2306,-0.22754694521427155,0.4051176607608795
2307,0.07481387257575989,2.0451500988565385
2308,-3.5324795246124268,-3.1696538627147675
2309,-0.0010258208494633436,0.2619083942845464
2310,0.022420326247811317,0.1469508206937462
2311,0.038128480315208435,0.24801941215991974
2312,-0.4485740065574646,-0.3744295835494995
2313,-0.03872652351856232,-0.02251017652451992
2314,0.08310829102993011,2.5738091474449902
2315,0.04926741495728493,-0.0001579265226610005
2316,-2.4580798149108887,-2.27646204829216
2317,0.024840934202075005,0.48300517170719104
2318,-0.9169727563858032,-0.737997904419899
2319,0.004344404675066471,2.133762389421463
2320,-2.478954315185547,-1.7768989205360413
2321,-0.40607210993766785,-0.36927102506160736
2322,-3.3422977924346924,-3.313497858121991
2323,-0.15009628236293793,0.046519845724105835
2324,0.006855451967567205,2.0386246828129515
2325,0.004111550748348236,0.028028870234265924
2326,-0.025494415313005447,1.2132920064032078
2327,0.03420381620526314,0.38914867118000984
2328,-0.09892234951257706,0.5701122358441353
2329,-0.03836324065923691,2.566131304949522
2330,-2.2620832920074463,-1.0381231307983398
2331,-0.287258505821228,-0.2685542032122612
2332,-0.0024196477606892586,1.0900497920811176
2333,-0.037178996950387955,0.01685403287410736
2334,-2.0165703296661377,-1.9790007136762142
2335,0.05934802442789078,-0.019857103638059925
2336,0.023994717746973038,-0.0010664119035936892
2337,-0.8623169660568237,-0.0055481791496276855
2338,0.0610588863492012,0.2771464632533025
2339,-0.781284511089325,-0.7338304594159126
2340,0.0030402191914618015,2.1347305714152753
2341,-4.568512916564941,-3.6929492950439453
2342,-0.18613198399543762,2.314709633588791
2343,-1.069441318511963,-0.9696133881807327
2344,-0.758600115776062,0.2818334102630615
2345,-0.8789797425270081,-1.020499940495938
2346,-0.02684825286269188,0.028375715017318726
2347,-1.2543230056762695,-0.972088485956192
2348,-0.9838362336158752,1.0603406429290771
2349,-0.3435598909854889,-0.34404044272378087
2350,-0.345355361700058,0.11440646648406982
2351,0.05269641429185867,0.10201865993440151
2352,0.07534614205360413,0.07925041023190715
2353,-3.310297966003418,-3.2836459167301655
2354,0.03235720843076706,0.05711871877065278
2355,0.04148130118846893,0.10336946079041809
2356,-0.36496901512145996,0.6563546359539032
2357,-0.1767733097076416,-0.23522789659909904
2358,-4.845236301422119,-4.772605553269386
2359,0.08412158489227295,2.351506408303976
2360,-0.011476593092083931,0.7346761915832758
2361,-1.0954617261886597,-0.8930448442697525
2362,-0.1860242635011673,-0.2039639949798584
2363,-1.029340147972107,4.187434196472168
2364,-5.552536964416504,-4.716839611530304
2365,0.03596322983503342,3.396939635284525
2366,-0.4572315812110901,3.1194132566452026
2367,-3.565203905105591,-3.5636780676431954
2368,-0.11363819241523743,0.08853372931480408
2369,0.008634381927549839,0.06859438245010097
2370,-1.224702000617981,-0.3570268154144287
2371,-1.4044870138168335,-1.2054459899663925
2372,-0.004956334829330444,0.1460558883845806
2373,0.09448264539241791,0.23029592761668027
2374,-5.712207794189453,-5.650608733296394
2375,-0.042119648307561874,0.819170244038105
2376,-0.04746650159358978,-0.01799590140581131
2377,0.01686989516019821,1.8325664168223739
2378,0.02091241627931595,0.20837352436501533
2379,0.06204149127006531,-0.006411078094970435
2380,0.0011619606520980597,0.7844671710045077
2381,-0.05198796093463898,-0.18726817145943642
2382,0.07105925679206848,0.5243939179927111
2383,0.0026071565225720406,2.0633079340914264
2384,-0.22803737223148346,-0.07177037000656128
2385,-0.143156498670578,0.839522197842598
2386,0.03142199665307999,1.5772722671972588
2387,-1.0796133279800415,-0.8669383823871613
2388,-5.23339319229126,-3.864697217941284
2389,-1.6181666851043701,-1.5751909092068672
2390,-3.222914218902588,-2.4093263149261475
2391,-1.4424936771392822,-0.9661497473716736
2392,0.004491283092647791,0.05119077116887638
2393,-0.06231345608830452,0.5175430402159691
2394,-0.6361104249954224,-0.46701183915138245
2395,-4.733145236968994,-4.595501974225044
2396,-7.261011123657227,-5.871446490287781
2397,0.0069526988081634045,0.4397329097846523
2398,0.06309989094734192,0.24478109933261294
2399,-1.6428966522216797,-1.6576724527403712
2400,-0.05413611978292465,2.1260479912161827
2401,-2.8846278190612793,-1.062993049621582
2402,0.012668588198721409,1.9512050151824951
2403,-0.6373669505119324,-0.3819965720176697
2404,-0.6451035737991333,0.6078194379806519
2405,-3.9055633544921875,-4.079411230515689
2406,-0.22586725652217865,-0.12474628537893295
2407,-1.2179371118545532,0.15852749347686768
2408,-0.0006130784749984741,-0.015723488526418805
2409,-4.071032524108887,-4.214361567050219
2410,0.040197473019361496,0.5816955844929907
2411,-2.934934377670288,-2.700302094221115
2412,0.030425898730754852,0.6553505682459217
2413,0.0038371423725038767,0.06866601110050397
2414,-0.595714271068573,1.1875552535057068
2415,-2.6778619289398193,-2.456318959593773
2416,0.02506616897881031,0.0288376227254048
2417,0.0627618208527565,0.29826775629771873
2418,-0.24475499987602234,0.11753693222999573
2419,-5.972164630889893,-4.849084138870239
2420,0.00043570459820330143,0.017461752519011497
2421,0.005168050527572632,0.09616508230101317
2422,-0.29643988609313965,0.09526628255844116
2423,-1.4858192205429077,-0.1832515001296997
2424,-0.11412730067968369,-0.08879877999424934
2425,0.004651036113500595,0.006548829958774149
2426,0.0016069435514509678,0.451410478213802
2427,-0.3199230134487152,-0.3276409711688757
2428,-0.7512142658233643,0.9934118986129761
2429,-6.493487358093262,-6.49289520829916
2430,-7.045077323913574,-6.231277823448181
2431,-4.991058826446533,-4.181253015995026
2432,-4.509780406951904,-4.2772300243377686
2433,0.07239096611738205,0.7788279931992292
2434,-7.674319267272949,-7.677621358074248
2435,-0.0330229252576828,0.29690704494714737
2436,-0.9213345646858215,-0.19843214750289917
2437,0.022798612713813782,0.028591007496288512
2438,-0.17372462153434753,-0.048385486006736755
2439,-0.0871344730257988,0.14116674661636353
2440,-0.6560584902763367,-0.5818623080849648
2441,-2.123650312423706,0.43589019775390625
2442,-0.7068639993667603,-0.5342006832361221
2443,-9.199210166931152,-9.054723754525185
2444,0.004877731669694185,0.002807895296427887
2445,0.025154251605272293,0.8284324905835092
2446,-0.1194470077753067,0.9487902671098709
2447,-1.6918026208877563,1.998509168624878
2448,0.0046935901045799255,0.24300236254930496
2449,0.009779331274330616,2.0339158261194825
2450,-0.6272697448730469,-0.687667656573467
2451,-1.1023187637329102,-1.1501361267000902
2452,0.0346006415784359,2.212934222596232
2453,0.06824956089258194,0.393294163630344
2454,0.09325636178255081,2.7768761154729873
2455,-0.09455037117004395,0.05381407588720322
2456,-6.886305809020996,-6.818595476448536
2457,0.03075675293803215,3.938826967962086
2458,0.01674502156674862,0.2098269946873188
2459,0.17400553822517395,0.06457044978742488
2460,-0.6171661615371704,-0.536121778190136
2461,0.03230331465601921,0.32200368074700236
2462,-5.57960844039917,-5.793979652225971
2463,-10.885788917541504,-10.327931761741638
2464,-1.8437215089797974,-1.6983323693275452
2465,0.03258214890956879,0.19797850438044406
2466,-1.0563186407089233,-0.801154226064682
2467,0.10246122628450394,3.8733360852347687
2468,-0.668624758720398,0.34502112865448
2469,-0.006954014766961336,0.480815009213984
2470,-1.8721468448638916,-1.7094357758760452
2471,-0.1706727147102356,1.1000430285930634
2472,-0.14772634208202362,0.12051455676555634
2473,0.04342828691005707,0.01584802847355604
2474,0.051758065819740295,1.730197748169303
2475,-0.3313992917537689,-0.3408046141266823
2476,0.008019598200917244,1.6904752620321233
2477,0.006312043406069279,2.817399501800537
2478,0.10358944535255432,0.09577691648155451
2479,-1.3883894681930542,-1.0994024872779846
2480,-4.290655612945557,0.7945952415466309
2481,-0.8454321026802063,-0.6239048838615417
2482,-1.3427201509475708,1.9187575578689575
2483,-0.017276152968406677,0.21245883591473103
2484,-6.578149318695068,-6.590373199433088
2485,0.16692622005939484,0.14808151125907898
2486,-0.14017245173454285,2.615982100367546
2487,-4.992382526397705,-4.96397515013814
2488,-0.008084519766271114,0.5497493725270033
2489,-0.08385991305112839,0.4557775557041168
2490,-4.114213466644287,-3.950391098856926
2491,-0.997607946395874,-0.9162086322903633
2492,-1.5016639232635498,-1.543387723620981
2493,-0.16691647469997406,1.4650646150112152
2494,-6.374794960021973,-5.915858656167984
2495,-1.9833201169967651,-1.5217419862747192
2496,-5.222640514373779,-4.26837819814682
2497,-1.0920761823654175,-0.5236759185791016
2498,-9.660072326660156,-9.589191250503063
2499,0.0005732104182243347,0.2691551744937897
2500,-0.19010409712791443,-0.1534864455461502
2501,-0.8269456624984741,-0.8662557043135166
2502,-0.8238667249679565,-0.8126988206058741
2503,-2.5846712589263916,-2.579557193443179
2504,0.002542705275118351,1.1597467008978128
2505,-0.05839139223098755,-0.05520735401660204
2506,-6.7798590660095215,-6.299885392189026
2507,-0.14005529880523682,1.064965382218361
2508,-0.007144011557102203,0.7617014981806278
2509,-4.198262691497803,-4.1959437327459455
2510,0.04450735077261925,0.06851760670542717
2511,0.0218992717564106,0.01804869994521141
2512,-1.0922467708587646,-0.06704020500183105
2513,-5.456763744354248,-4.17371940612793
2514,-0.05761302635073662,1.531578216701746
2515,-3.5869297981262207,-3.179411679506302
2516,-0.5144613981246948,-0.364632323384285
2517,-5.452760696411133,-5.670611183159053
2518,0.06529853492975235,2.8563322070986032
2519,-7.425663471221924,-5.488705635070801
2520,-0.029660288244485855,0.03294086456298828
2521,0.01789865642786026,0.06873990502208471
2522,0.07519363611936569,0.5031232836481649
2523,-0.3835480213165283,0.2936136722564697
2524,-0.014700870960950851,0.08019468188285828
2525,-2.890820026397705,-2.6086256206035614
2526,-1.0123080015182495,-0.9104962646961212
2527,-0.5337905287742615,1.2999008297920227
2528,-0.09727632254362106,-0.06410709768533707
2529,-0.22767065465450287,0.26373152434825897
2530,0.0067492276430130005,0.18542680144309998
2531,0.0023493703920394182,0.10361117217689753
2532,-0.014183683320879936,0.9250856880098581
2533,-2.847762107849121,-2.784912161529064
2534,-0.5433643460273743,-0.5760533362627029
2535,0.0026294291019439697,0.6818924844264984
2536,-0.16079239547252655,-0.17693676752969623
2537,-1.7123181819915771,1.7911906242370605
2538,-0.0038626801688224077,0.11840221891179681
2539,-0.03876427188515663,0.14673998951911926
2540,-3.2838687896728516,-3.101485103368759
2541,-1.6398391723632812,-1.6329832077026367
2542,-3.803986072540283,-3.723875679075718
2543,0.0022959981579333544,-0.0006335035577649251
2544,-0.03331693261861801,0.07601417228579521
2545,0.008992038667201996,0.009297274053096771
2546,-0.37367287278175354,-0.3711277460679412
2547,-0.046328991651535034,0.1656794771552086
2548,0.0032862117514014244,0.27626217959914356
2549,-5.8205485343933105,-5.761949945241213
2550,-0.1976761668920517,-0.19728729967027903
2551,-0.040474001318216324,0.16392361372709274
2552,0.07896449416875839,0.5971999726025388
2553,-3.2821731567382812,-3.1324832141399384
2554,0.027181211858987808,0.7089332155883312
2555,-0.7142559885978699,-0.6947251483798027
2556,0.03064372017979622,0.36504639964550734
2557,-0.08133722096681595,0.678103968501091
2558,0.027524122968316078,1.7609820436919108
2559,-0.3567979037761688,0.6681024432182312
2560,-0.4127068519592285,0.8230824768543243
2561,-1.4793362617492676,-1.4120079353451729
2562,-0.3270253837108612,0.25092145800590515
2563,0.0950167253613472,1.0082458465913078
2564,-2.0738680362701416,-1.453930675983429
2565,-4.264242172241211,-2.9000673294067383
2566,-1.2455487251281738,-1.0490852445363998
2567,-5.576241970062256,-5.528409823775291
2568,-2.994597911834717,-2.8660871535539627
2569,0.053512901067733765,-0.005279228091239929
2570,-7.165214538574219,-7.085441887378693
2571,0.018002966418862343,0.0030885692685842514
2572,-6.212257385253906,-4.582142353057861
2573,-0.8420983552932739,-0.9618567880243063
2574,-0.11361537873744965,-0.11779627203941345
2575,-2.718602418899536,-0.6956472396850586
2576,-1.6812208890914917,-1.4232281148433685
2577,-1.1431841850280762,-1.1365715265274048
2578,0.09487128257751465,1.8143359459936619
2579,0.011305402964353561,0.7680526562035084
2580,-0.07804504781961441,1.2779825627803802
2581,-4.696976661682129,-4.012252688407898
2582,-1.3374996185302734,1.1700477600097656
2583,-0.12777931988239288,0.6043016910552979
2584,-1.8857460021972656,-1.3663359880447388
2585,-0.5553693175315857,-0.36407990753650665
2586,-1.3462672233581543,-1.375504449591972
2587,-0.33401525020599365,0.5772609114646912
2588,-0.38731297850608826,0.8075553178787231
2589,-0.1658584624528885,4.3563272356987
2590,0.03240596503019333,0.5889732837677002
2591,-0.4232012927532196,0.6363307535648346
2592,-0.046418096870183945,1.617620836943388
2593,0.06853683292865753,0.2282416271045804
2594,-0.00997114647179842,-0.0046762749552726746
2595,0.06691205501556396,0.281205209903419
2596,0.023185020312666893,0.4902271655664663
2597,0.0030601262114942074,1.966445544268936
2598,0.060022491961717606,1.1420246614143252
2599,-5.649777889251709,-5.304208993911743
2600,0.1992725282907486,0.02689475566148758
2601,-0.4829268455505371,0.28464317321777344
2602,-6.223942756652832,-6.315864281496033
2603,-1.5598734617233276,-1.3591092228889465
2604,0.001115238294005394,0.001246156170964241
2605,-1.1699477434158325,-1.188017469830811
2606,-0.13131487369537354,-0.09238610416650772
2607,0.006406605243682861,2.6459240466356277
2608,0.015816103667020798,0.37352167442440987
2609,-10.364503860473633,-9.67359733581543
2610,0.03409012407064438,0.04462835565209389
2611,0.10207284986972809,0.032156398287042975
2612,-4.293984413146973,-3.6986050605773926
2613,-3.064298629760742,-2.6017175912857056
2614,-0.5693126916885376,-0.49214940518140793
2615,0.019494714215397835,0.09477178857196122
2616,-9.850044250488281,-9.701088234782219
2617,-0.08863551914691925,0.00807294249534607
2618,0.033849865198135376,1.2848328133113682
2619,-0.2367447167634964,0.1960354894399643
2620,-4.6955156326293945,-4.041038632392883
2621,-4.1063642501831055,-4.091216636821628
2622,-0.03606834262609482,0.048383258283138275
2623,-5.077605724334717,-5.232841171324253
2624,0.052620779722929,0.16292859544046223
2625,-0.00546715222299099,0.08393440768122673
2626,-1.0148673057556152,-0.7153860032558441
2627,-1.0397748947143555,-1.0083374865353107
2628,0.12115131318569183,3.144373219460249
2629,-0.38089609146118164,1.4744771122932434
2630,0.0018995212158188224,0.004636831465177238
2631,-0.08920197188854218,1.3261413276195526
2632,0.02129567414522171,0.24529027612879872
2633,-0.05885805934667587,0.34686047583818436
2634,-0.14010600745677948,-0.11287668347358704
2635,-1.4204601049423218,-0.9999310970306396
2636,-0.6795887351036072,0.7328649163246155
2637,-0.05834881216287613,2.0252567902207375
2638,0.007648903876543045,0.18249806389212608
2639,-0.17817574739456177,-0.2639062744565308
2640,-0.5377141237258911,2.1300856471061707
2641,-0.12410132586956024,0.7660764306783676
2642,0.1425655335187912,0.014253932051360607
2643,-1.4663602113723755,-1.2510153949260712
2644,-0.023870112374424934,-0.007858425378799438
2645,0.0919823944568634,0.06827739253640175
2646,-1.1087669134140015,0.04672658443450928
2647,-0.10340049862861633,-0.07734555564820766
2648,-8.68388843536377,-8.777953430078924
2649,-0.0753355324268341,1.66327203810215
2650,0.015252218581736088,0.1739087951136753
2651,0.025413095951080322,3.0515448582882527
2652,-0.0045493850484490395,0.027485422790050507
2653,-0.4407263398170471,0.38369864225387573
2654,-0.04224752262234688,-0.051965681836009026
2655,-5.543805122375488,-4.295749306678772
2656,-1.0364576578140259,0.6036231517791748
2657,-0.12025788426399231,-0.091669462621212
2658,0.03432575613260269,0.21157212555408478
2659,-4.763356685638428,-3.3918988704681396
2660,-0.08333645761013031,1.0844143629074097
2661,0.004783007316291332,0.41513972356915474
2662,0.013708384707570076,0.26936081796884537
2663,-0.11368856579065323,0.475061297416687
2664,-0.04992494359612465,-0.026840731501579285
2665,0.01455866452306509,-0.001810240326449275
2666,-3.235093116760254,-3.212109297513962
2667,0.018515881150960922,-0.002303242508787662
2668,-0.03897688537836075,0.19727389514446259
2669,-0.37460601329803467,4.483824729919434
2670,-0.79278963804245,0.5766799449920654
2671,0.045904483646154404,2.237506906851195
2672,-0.00011750683188438416,0.0021724235266447067
2673,-0.16973701119422913,1.019429162144661
2674,-0.09379342198371887,2.262916386127472
2675,-2.596318006515503,-0.1684253215789795
2676,-0.06790550798177719,-0.012840285897254944
2677,-0.04402538761496544,1.878317154943943
2678,-0.02181457169353962,4.085122499614954
2679,-0.22145144641399384,-0.1690054088830948
2680,-0.9997515082359314,-0.8253635466098785
2681,-1.8766168355941772,-1.8203341886401176
2682,0.02596447244286537,0.046090760617516935
2683,-0.16120947897434235,-0.109334796667099
2684,0.006308228708803654,0.15917153657210292
2685,-1.5466076135635376,-1.113586276769638
2686,-4.953832149505615,-4.641207695007324
2687,0.03883913531899452,0.3813186784973368
2688,-8.298457145690918,-7.6670567989349365
2689,-0.0998765155673027,0.1749124825000763
2690,-2.767068862915039,-2.435431569814682
2691,0.016945112496614456,0.19382829965934434
2692,-0.044924959540367126,1.8042322993278503
2693,0.020717758685350418,0.8154780752956867
2694,-1.4112623929977417,-0.9761878848075867
2695,0.09415000677108765,0.053180462564341724
2696,-1.4371308088302612,-0.6415026783943176
2697,-0.5148203372955322,0.009997189044952393
2698,-0.012516247108578682,0.11869073286652565
2699,0.0456961952149868,0.09867343539372087
2700,-0.08503539115190506,0.12323465198278427
2701,-0.17268413305282593,-0.1852138340473175
2702,-12.33552074432373,-11.609761834144592
2703,-1.7079213857650757,-1.7078232690691948
2704,-0.12692402303218842,0.8303603976964951
2705,-2.2022862434387207,-1.7900394201278687
2706,-0.03238020837306976,0.3038788288831711
2707,-9.799808502197266,-9.814392000436783
2708,-9.708160400390625,-8.168910503387451
2709,-0.9081780910491943,-0.9536765916272998
2710,-0.8882065415382385,-0.7867713943123817
2711,-3.899637222290039,-3.832771435379982
2712,-0.33023905754089355,0.4546772539615631
2713,-1.1248669624328613,-0.9299299120903015
2714,-0.39427781105041504,-0.41638630628585815
2715,-0.5727394223213196,-0.5859732422977686
2716,-0.604397714138031,-0.2001088559627533
2717,0.08629633486270905,-0.052025153301656246
2718,0.03151828795671463,0.11675981618463993
2719,0.02152368798851967,1.035907526500523
2720,0.14550310373306274,0.02285505924373865
2721,-3.4584996700286865,-3.4314909242093563
2722,-4.100152492523193,-4.099853166844696
2723,-0.0702497810125351,1.3313281536102295
2724,-2.611191511154175,-2.270543783903122
2725,-0.005402758717536926,1.770011030137539
2726,0.22208142280578613,0.32380005769300624
2727,-6.304321765899658,-5.620271742343903
2728,0.0035167366731911898,0.2818302849482279
2729,0.00022370833903551102,0.019154289737343788
2730,-0.23299531638622284,0.09163583815097809
2731,-0.08325369656085968,0.440808042883873
2732,-7.210207462310791,-7.0263988971710205
2733,-10.590645790100098,-10.619171700964216
2734,-0.6352836489677429,-0.5822072215378284
2735,-0.016975466161966324,0.6194546408951283
2736,-0.0008897337829694152,1.982004669494927
2737,-2.1971137523651123,-0.25812458992004395
2738,-9.635381698608398,-9.693300331942737
2739,-0.20245949923992157,2.161739155650139
2740,-0.20529460906982422,-0.11268191039562225
2741,-4.780999183654785,-4.779139345511794
2742,-2.014862298965454,-1.7471204698085785
2743,0.051426757127046585,1.0759079344570637
2744,-7.802711486816406,-7.764896605163813
2745,0.018454307690262794,0.16510168788954616
2746,0.02110518515110016,0.06811248877784237
2747,0.1218089610338211,0.07239547744393349
2748,-0.16548384726047516,0.5359556674957275
2749,-9.299112319946289,-9.221373043954372
2750,-0.041832335293293,1.4057542458176613
2751,-1.2444554567337036,-1.1089081168174744
2752,-0.5636163353919983,0.07441365718841553
2753,0.03386929631233215,1.1612358521670103
2754,0.001305359066464007,0.7761510610580515
2755,0.10555409640073776,-0.05342993512749672
2756,-0.16042277216911316,-0.020687222480773926
2757,-0.23767827451229095,0.7862754762172699
2758,-1.9318783283233643,0.49601423740386963
2759,-0.546064555644989,-0.49543097615242004
2760,0.0057642217725515366,0.06875564996153116
2761,-4.637452602386475,-4.1334341168403625
2762,-0.7746708989143372,0.5057889223098755
2763,-0.2894268035888672,-0.2866243217140436
2764,-2.55210280418396,-2.3361261934041977
2765,-0.0639599859714508,1.4913837388157845
2766,-1.0633132457733154,-0.11026489734649658
2767,-4.27314567565918,-4.224334314465523
2768,-0.9431410431861877,-0.9560766583308578
2769,-0.33595848083496094,2.8185413479804993
2770,-0.43144166469573975,-0.4146272838115692
2771,-0.14206454157829285,-0.14448584480851423
2772,-0.2902236580848694,-0.0760759711265564
2773,-1.0615347623825073,-1.0204570777714252
2774,-0.3499423563480377,-0.251153789460659
2775,-0.027477025985717773,0.004828497767448425
2776,-1.4125807285308838,-0.8831960558891296
2777,0.09033867716789246,0.3381410422734916
2778,-0.008958451449871063,0.8053371459245682
2779,0.059213969856500626,0.3914191149233375
2780,-0.2787023186683655,1.3900441527366638
2781,0.06360237300395966,1.9787739515304565
2782,-0.4406374990940094,0.03318360447883606
2783,-3.3238601684570312,-3.142225831747055
2784,0.02011236362159252,0.046047652373090386
2785,-0.5736093521118164,0.850184440612793
2786,-0.07871904969215393,-0.01691366732120514
2787,0.3573872447013855,0.5908181029371917
2788,-0.6401480436325073,1.3513792157173157
2789,0.1456635445356369,4.21800946071744
2790,-1.0272434949874878,-1.019832318648696
2791,-0.24902090430259705,-0.21009213477373123
2792,0.01216683816164732,-0.011047194479033351
2793,0.05017374828457832,0.004158285315497778
2794,0.1555313616991043,0.8957815767344073
2795,-0.6766416430473328,-0.20866107940673828
2796,-8.433334350585938,-8.075743168592453
2797,-0.2111574113368988,-0.19023491442203522
2798,0.002973843365907669,0.6394813116639853
2799,-0.5389648675918579,-0.08279669284820557
2800,-0.16836576163768768,0.08383795619010925
2801,-0.29436999559402466,-0.31417328119277954
2802,-0.346280038356781,2.3373397290706635
2803,0.006637697108089924,0.03554245845589321
2804,-0.0023760562762618065,0.009258851408958435
2805,0.003585266415029764,2.262146729626693
2806,0.06392581015825272,3.7369955950416625
2807,-6.204562664031982,-5.9766779243946075
2808,0.008306891657412052,0.05106511831399985
2809,-0.12403013557195663,2.0008848756551743
2810,-4.466620445251465,-3.174666404724121
2811,0.004315465688705444,1.4286917608988006
2812,-0.013833298347890377,0.8335554674267769
2813,0.15832354128360748,0.40119384601712227
2814,-0.35491108894348145,-0.3500783615745604
2815,0.21320106089115143,0.009464262053370476
2816,-1.176326036453247,-0.6259579658508301
2817,-0.056506939232349396,1.3979861438274384
2818,-0.457413911819458,-0.010502636432647705
2819,-1.6287715435028076,-1.2056729793548584
2820,-4.712244033813477,-3.146957278251648
2821,0.053533509373664856,-0.0010258840629830956
2822,-0.061438918113708496,1.6970409452915192
2823,-0.01887015625834465,2.7794457972049713
2824,-0.24643175303936005,0.670740395784378
2825,-15.455916404724121,-15.435635771602392
2826,0.04218551516532898,-0.004371075890958309
2827,-8.497191429138184,-8.152326345443726
2828,-0.013862580060958862,0.23094632476568222
2829,-1.2015105485916138,-1.208357747644186
2830,-0.15514929592609406,2.294482082128525
2831,0.10294731706380844,0.0038297760765999556
2832,-0.046600133180618286,-0.003907345235347748
2833,0.02328992821276188,0.8457207517058123
2834,-6.027405261993408,-5.701193392276764
2835,0.3579988181591034,0.019655675161629915
2836,-0.5025498867034912,0.2064322829246521
2837,0.05539144575595856,0.37217131258557856
2838,-0.26077136397361755,-0.1901087909936905
2839,0.02280193567276001,1.1696562292054296
2840,0.06669032573699951,0.34518027771264315
2841,-0.8227180242538452,-0.7885318696498871
2842,-0.5767307281494141,0.2746027112007141
2843,-5.011151313781738,-4.728621870279312
2844,-0.6361615657806396,-0.4561593234539032
2845,-0.057637639343738556,1.9004827812314034
2846,-0.058217890560626984,0.0817386694252491
2847,0.03150424361228943,0.006203757831826806
2848,-0.5156529545783997,-0.5177936865948141
2849,0.016746411100029945,0.05065993078460451
2850,-0.003751941956579685,0.3190338462591171
2851,-0.4118996262550354,2.3841848373413086
2852,-0.03980988264083862,-0.05563549150247127
2853,0.009428014047443867,0.23370292410254478
2854,0.020448068156838417,0.10924416780881074
2855,-2.7447547912597656,-2.2389678955078125
2856,0.01906944066286087,0.3532571444520727
2857,-4.429377555847168,-2.8392674922943115
2858,-7.007501125335693,-3.83967924118042
2859,-3.077066659927368,-2.8260674476623535
2860,-1.9605451822280884,-1.8429069072008133
2861,0.0037303369026631117,3.734842544901767
2862,0.014073844067752361,0.516112596495077
2863,0.0014243782497942448,0.054562285309657454
2864,0.01734653115272522,0.011560083366930485
2865,0.028304463252425194,-0.0009327534353360534
2866,-0.39119628071784973,-0.3069595545530319
2867,-1.6330434083938599,-1.6101674437522888
2868,-11.230422019958496,-11.115190669894218
2869,-0.4639160633087158,0.9815958142280579
2870,-9.247605323791504,-8.790504932403564
2871,-0.0114206587895751,-0.009004620369523764
2872,-3.432967185974121,-3.284551739692688
2873,-4.847021102905273,-4.743847563862801
2874,-0.004710303153842688,3.1784631609916687
2875,-0.3751743733882904,3.052406817674637
2876,0.018760213628411293,0.3327819192491006
2877,-0.0419083908200264,4.434716261923313
2878,-2.423027753829956,-2.0646490156650543
2879,0.0007852325215935707,0.282849389128387
2880,-0.11345521360635757,0.31081242114305496
2881,-5.737236499786377,-3.9234116077423096
2882,-1.1190842390060425,-0.5022374391555786
2883,-0.003490060567855835,-0.15824086603242904
2884,-5.601825714111328,-3.0687341690063477
2885,-2.8946027755737305,-2.0306625366210938
2886,-4.06221866607666,-3.856595143675804
2887,0.058791931718587875,0.004277002532035112
2888,-0.03367571532726288,0.6518521308898926
2889,-1.064855694770813,-0.09255838394165039
2890,-0.024127747863531113,0.4705372266471386
2891,-1.3798960447311401,-1.2891734540462494
2892,-0.3102368116378784,0.35642462968826294
2893,0.026598600670695305,0.010515851059608394
2894,-5.91142463684082,-5.861700996756554
2895,0.03507563844323158,1.02885047608288
2896,-0.06394477188587189,-0.028730884194374084
2897,-1.1802735328674316,-0.009060025215148926
2898,0.02039298042654991,1.4680041137617081
2899,-0.3125244975090027,-0.31002006586641073
2900,-6.332009792327881,-6.21693155169487
2901,-2.2518491744995117,-2.093277156352997
2902,-3.693122386932373,-3.7253175826044753
2903,-7.14662504196167,-7.018912345170975
2904,-0.5560505390167236,-0.5260708257555962
2905,0.08662159740924835,0.06717921762901824
2906,-0.2721124291419983,-0.11051054298877716
2907,-7.242449760437012,-5.993629693984985
2908,-0.1252080202102661,1.131555214524269
2909,-5.6568474769592285,-5.414998829364777
2910,-1.0430617332458496,0.9579737186431885
2911,0.007694341242313385,1.957117149606347
2912,0.033785875886678696,-0.045425839722156525
2913,-0.5799705386161804,1.2017935514450073
2914,0.02043495513498783,0.2163326890549797
2915,-0.2993350923061371,-0.3028862029314041
2916,-0.07365238666534424,2.398415207862854
2917,0.01675034500658512,0.05196423608867917
2918,0.03595905750989914,1.1131637096732447
2919,-1.0534794330596924,-0.07670783996582031
2920,-2.83933424949646,-2.846002411097288
2921,-0.6677649021148682,-0.522956907749176
2922,-1.1492393016815186,-1.060603491961956
2923,-0.04436797648668289,-0.028947949409484863
2924,-2.4361836910247803,2.960371732711792
2925,-1.7698521614074707,-1.7152530699968338
2926,-0.029911957681179047,-0.008000969886779785
2927,-7.120162010192871,-4.654731035232544
2928,-2.7178280353546143,-2.4839899241924286
2929,0.15501031279563904,0.2666626647114754
2930,0.019753143191337585,0.15108133922331035
2931,-1.7393780946731567,0.6668605804443359
2932,0.015161488205194473,0.11574620897590648
2933,-1.0115087032318115,-0.669081062078476
2934,0.002719914074987173,0.31794271746184677
2935,-5.719603061676025,-5.478692203760147
2936,-0.24741555750370026,-0.22821249067783356
2937,0.006573697552084923,2.105535664537456
2938,-1.2512202262878418,-0.6887943744659424
2939,-0.08030763268470764,0.8417401164770126
2940,0.014476461336016655,1.3431553907867055
2941,0.004454842768609524,0.20551873184740543
2942,-0.16338655352592468,-0.17178221952053718
2943,-0.057310570031404495,-0.060125153162516654
2944,-3.611083507537842,-3.058561682701111
2945,0.045003268867731094,0.03818582626990974
2946,-0.6774067282676697,2.127470016479492
2947,0.02070911042392254,1.251130720047513
2948,-1.3131828308105469,-0.047946810722351074
2949,-0.2661013603210449,-0.19953832775354385
2950,-0.010176979005336761,-0.050863368436694145
2951,-0.007012655958533287,0.2600229838863015
2952,-0.020510487258434296,2.1171227246522903
2953,-0.04787367209792137,-0.03372819721698761
2954,-3.3088765144348145,-3.315059185028076
2955,0.1401529163122177,0.08877699193544686
2956,-1.963304877281189,-1.8330532908439636
2957,0.0011948582250624895,1.9465565742648323
2958,-3.782783269882202,-3.5529015958309174
2959,0.21572637557983398,0.20274122105911374
2960,-0.02455611526966095,1.6863800808787346
2961,0.03419264405965805,1.5906836009817198
2962,-4.461335182189941,-4.551191305741668
2963,-0.18861252069473267,-0.15644515678286552
2964,-0.023807864636182785,0.31629500910639763
2965,-1.5283868312835693,1.8878064155578613
2966,-0.25662878155708313,-0.0403381884098053
2967,-0.5265997648239136,-0.49586668610572815
2968,-0.06732603162527084,0.14833705872297287
2969,-1.314980387687683,-0.6303489208221436
2970,-0.11740228533744812,-0.15601253043860197
2971,-0.000291973352432251,0.9460323713719845
2972,0.023243073374032974,0.01758187463019567
2973,-0.8721991777420044,3.190356969833374
2974,-2.2863974571228027,-1.8854304254055023
2975,0.10146290808916092,0.004638088401407003
2976,0.24215540289878845,-0.04259157180786133
2977,0.0015381202101707458,1.1153809949755669
2978,-6.8021931648254395,-5.604836702346802
2979,-1.5813473463058472,-1.4736220836639404
2980,-0.07017375528812408,0.700564831495285
2981,-0.18880754709243774,0.4439544975757599
2982,-3.3526272773742676,-3.3644811622798443
2983,-0.003035153727978468,1.6224152017384768
2984,0.02571784518659115,0.055295719917921815
2985,0.0036833619233220816,0.6646200461836997
2986,-1.8091017007827759,-1.4736363291740417
2987,-0.07082811743021011,0.009364329278469086
2988,-5.20466947555542,-4.108407020568848
2989,-2.4532053470611572,-1.8362118601799011
2990,0.002637523226439953,0.06899146760588337
2991,-0.08407341688871384,0.9561126679182053
2992,-0.008659064769744873,-0.016071264632046223
2993,-1.447198748588562,-0.8493866920471191
2994,-2.4101674556732178,-2.065568745136261
2995,-0.018231114372611046,-0.020571311004459858
2996,-2.182482957839966,-2.1557961776852608
2997,-3.469947576522827,-3.1983177959918976
2998,-0.8351002931594849,-1.1164797320961952
2999,0.02283032238483429,0.8858937621116638
3000,-0.0007342696189880371,0.04465079307556152
3001,-0.009583769366145134,1.0234426045790315
3002,0.04285812750458717,0.04850559349870309
3003,0.011406326666474342,0.015767025295645
3004,0.006726684048771858,0.29375116170558613
3005,-6.581631183624268,-4.73144805431366
3006,-0.024816501885652542,0.17745338007807732
3007,-0.681508481502533,-0.6737836077809334
3008,-0.1787959337234497,0.38777031004428864
3009,-1.429119348526001,-1.4628984853625298
3010,-4.659053802490234,-4.485954597592354
3011,-0.3724321126937866,-0.13729418814182281
3012,-0.7006468772888184,0.3137369751930237
3013,0.02926570549607277,0.01175345852971077
3014,-0.21121032536029816,-0.212193476036191
3015,0.04041726887226105,0.3043804170010844
3016,0.003760724561288953,0.6853995324418065
3017,0.031043484807014465,2.810721956077032
3018,-11.099286079406738,-10.983057424426079
3019,0.07474972307682037,0.4046390950679779
3020,-8.234585762023926,-8.27264777245
3021,0.07657372206449509,0.006357803475111723
3022,0.02260587550699711,0.04445538064464927
3023,0.036019980907440186,0.05179919861257076
3024,-0.807144820690155,-0.21773767471313477
3025,-0.4242911636829376,0.06316471099853516
3026,-0.686298668384552,-0.677994143217802
3027,-0.5663272738456726,0.4026585817337036
3028,-2.248976469039917,-2.002013623714447
3029,-5.453871726989746,-4.0147926807403564
3030,-1.2841840982437134,-0.400745153427124
3031,0.16014041006565094,0.11946786567568779
3032,-1.0346906185150146,-0.8372711539268494
3033,0.13629977405071259,-0.021431943401694298
3034,-1.0400269031524658,-0.9047462940216064
3035,0.0323156900703907,0.8451789803802967
3036,-6.246580600738525,-6.203887969255447
3037,-6.006012439727783,-5.733316034078598
3038,-1.095715880393982,-0.5548440217971802
3039,0.05089415982365608,0.10986318346112967
3040,-1.0303019285202026,-0.37842464447021484
3041,-1.866721272468567,2.5131924152374268
3042,0.002140444703400135,0.6566172949969769
3043,-0.5001184344291687,-0.1298971176147461
3044,-0.0063448138535022736,0.5539662726223469
3045,-0.09617513418197632,0.5770655497908592
3046,-0.023576319217681885,0.6644409820437431
3047,-2.082869291305542,-0.923675537109375
3048,-0.2973676025867462,0.11461684107780457
3049,-2.519073247909546,-0.17061567306518555
3050,0.10781676322221756,0.7223441039677709
3051,-0.09966567158699036,-0.0037068426609039307
3052,-0.5915424227714539,-0.05303788185119629
3053,-0.10307926684617996,0.10323333740234375
3054,0.0010331673547625542,0.9899463765323162
3055,0.04746751859784126,3.9617296588257886
3056,0.05614328011870384,0.013607710600012979
3057,0.026234464719891548,1.497094578575343
3058,-0.003960767760872841,0.19685452012345195
3059,-1.0422487258911133,-1.0413144351914525
3060,-0.13699966669082642,1.7400285005569458
3061,0.03297411650419235,0.39751580357892635
3062,-0.9746128916740417,-0.9694860624149442
3063,-2.1009321212768555,-0.07657432556152344
3064,0.00026446394622325897,0.001074245199561119
3065,-2.0201714038848877,-1.9338121861219406
3066,-0.13472719490528107,2.65250925719738
3067,-0.0035918380599468946,1.191853140015155
3068,0.003318562638014555,1.0371996020840015
3069,0.14295412600040436,0.16484482306987047
3070,-0.18368765711784363,1.15714430809021
3071,-0.00024662911891937256,0.04241022025234997
3072,-0.042511723935604095,0.015881013125181198
3073,-1.1274203062057495,-1.1441804012283683
3074,0.010886984877288342,1.2627537539228797
3075,-13.382193565368652,-13.387182619422674
3076,0.025612881407141685,1.1374266168422764
3077,-2.5288398265838623,-2.2196192741394043
3078,-0.6881498098373413,-0.2191217541694641
3079,-17.866945266723633,-17.090884268283844
3080,-0.21629945933818817,1.4817267507314682
3081,-0.0016488097608089447,0.15035258512943983
3082,-0.3193924129009247,-0.1101992279291153
3083,0.008933045901358128,1.2424000641331077
3084,-6.834421634674072,-6.687267825007439
3085,-0.6940571665763855,0.05932188034057617
3086,-0.01901593804359436,-0.13912373967468739
3087,-1.0695048570632935,-0.8711687922477722
3088,-0.09974396228790283,0.0008407607674598694
3089,0.040005557239055634,1.384311729692854
3090,-0.08333731442689896,0.9755290150642395
3091,-5.429019451141357,-5.597440373385325
3092,0.009233733639121056,0.19444233866670402
3093,-0.25079643726348877,-0.10154138505458832
3094,-0.04739117622375488,1.6174443438649178
3095,-7.688065052032471,-6.714258193969727
3096,-0.5427870750427246,-0.5208569392561913
3097,-0.6559401750564575,0.5080454349517822
3098,0.007054015528410673,0.5353393447585404
3099,-0.05081789940595627,2.1044563204050064
3100,0.015238489955663681,0.09243629286720534
3101,-7.701811790466309,-6.9405195116996765
3102,0.013184107840061188,0.6701487377285957
3103,-0.09675252437591553,0.4552134498953819
3104,-0.027560241520404816,2.7975345253944397
3105,-6.257081508636475,-5.727696716785431
3106,0.00622132932767272,1.7490628998930333
3107,-0.16822177171707153,-0.14868512377142906
3108,-5.142786026000977,-5.073739491403103
3109,-3.8984649181365967,-3.8814751096069813
3110,0.007707731798291206,0.004695309791713953
3111,0.016588766127824783,0.017384559847414494
3112,0.0068772342056035995,1.801314115524292
3113,-0.022859372198581696,1.9171229153871536
3114,0.012655713595449924,0.6395379901759952
3115,-0.29638969898223877,1.752574473619461
3116,-0.00943860411643982,-0.18306152924196795
3117,-3.2133290767669678,-2.8334257006645203
3118,-0.03756411373615265,0.5522687993943691
3119,0.026575474068522453,0.662127972318558
3120,-1.0683215856552124,2.6928967237472534
3121,-4.037375450134277,-3.9843159317970276
3122,0.0662953183054924,0.049144056625664234
3123,-1.2158839702606201,-1.0650222599506378
3124,-1.008406639099121,-0.9682792946696281
3125,-0.04811536520719528,0.403684139251709
3126,0.03268299996852875,1.8305334597826004
3127,-0.023388847708702087,3.1138850301504135
3128,0.11150051653385162,-0.09044620394706726
3129,-0.16037508845329285,-0.1600674707442522
3130,0.03057168237864971,0.06866363249719143
3131,-3.6055526733398438,-3.6660081557929516
3132,-0.05687291920185089,0.7347731217741966
3133,-0.107840895652771,1.701843723654747
3134,-0.8168049454689026,2.738926887512207
3135,-0.032604120671749115,-0.030562158674001694
3136,0.05155271291732788,0.05124780163168907
3137,-0.014478112570941448,2.1392721571028233
3138,-0.0817880854010582,0.5940684825181961
3139,-7.58908224105835,-3.8043370246887207
3140,0.04338201880455017,0.5301539902247896
3141,0.048823822289705276,-0.052926666976418346
3142,-4.836136341094971,-4.311393082141876
3143,-2.486583948135376,-2.2777262926101685
3144,-0.12398501485586166,-0.0012432485818862915
3145,-7.222279071807861,-7.224199267104268
3146,-5.129446506500244,-5.137230508029461
3147,-3.211949348449707,-1.2245299816131592
3148,-0.5013620257377625,-0.5308190600480884
3149,0.015141556970775127,1.2153498763218522
3150,-0.0032107343431562185,0.16908552823588252
3151,0.1079612597823143,0.005532271255106025
3152,-1.13565194606781,-0.9966606795787811
3153,-1.3640323877334595,-0.34041130542755127
3154,-2.861677646636963,-2.9025569605873898
3155,-0.7995136380195618,-0.7456975542008877
3156,-0.23294737935066223,0.390115886926651
3157,-0.007699983194470406,1.1382611645385623
3158,-0.021283093839883804,0.019812628626823425
3159,0.06252316385507584,0.05454419762827456
3160,-0.007618297822773457,0.06904646754264832
3161,0.00939759612083435,0.656157782766968
3162,0.1616511195898056,0.479333121329546
3163,-2.802581548690796,-2.6921214535832405
3164,0.17107264697551727,-0.0018540540477260947
3165,-0.07999763637781143,2.432597801089287
3166,-0.24841290712356567,0.8015991151332855
3167,-1.6781797409057617,2.0819379091262817
3168,0.06911616027355194,0.3769816316489596
3169,-3.526313066482544,-3.5291693343315274
3170,0.29333630204200745,0.014358776155859232
3171,-5.313273906707764,-5.315643629524857
3172,-1.5526041984558105,-0.11676454544067383
3173,-0.005060645751655102,0.4255780726671219
3174,0.15524700284004211,-0.0555076040327549
3175,-0.04526813328266144,4.405143342912197
3176,-0.32117998600006104,-0.08535614609718323
3177,-1.9260358810424805,-2.0696792788803577
3178,-0.6995583772659302,0.2668309807777405
3179,-2.582298755645752,-2.1456757187843323
3180,-12.647416114807129,-12.590538375079632
3181,0.004419164266437292,0.005482341701281257
3182,-0.020410407334566116,1.6877684779465199
3183,-0.673994243144989,-0.43972688913345337
3184,0.04783003032207489,1.8252473026514053
3185,-0.5851455330848694,0.22613459825515747
3186,-1.607116460800171,-1.4290229380130768
3187,-0.0031058061867952347,0.15398300997912884
3188,-1.8431949615478516,-1.5900769233703613
3189,-0.35448506474494934,1.6864248514175415
3190,-0.41728705167770386,0.2665491998195648
3191,-2.808162212371826,-2.4715894758701324
3192,-0.001270083710551262,0.09336380660533905
3193,-0.7825238704681396,-0.5685537606477737
3194,-1.794281244277954,-1.6768054887652397
3195,0.0214187391102314,2.771781262010336
3196,0.0218342375010252,0.473311681766063
3197,-1.255548119544983,-1.2442112546414137
3198,-0.07517185807228088,0.02629142999649048
3199,-0.4360136389732361,1.4174178838729858
3200,0.10823053866624832,0.05455451418674784
3201,-0.47416409850120544,1.9487819075584412
3202,-2.1220569610595703,0.4959726333618164
3203,-0.07229936867952347,0.07808834314346313
3204,-1.0846611261367798,-0.8264497816562653
3205,0.0006359294056892395,0.01835523545742035
3206,-0.15806004405021667,0.057971954345703125
3207,-0.25291094183921814,0.8136302530765533
3208,-0.09767331928014755,0.8816384300589561
3209,-6.833192825317383,-6.11171942949295
3210,0.04107510298490524,2.2906636503175832
3211,0.1741718053817749,0.07197987606923562
3212,-3.0643835067749023,-1.896533489227295
3213,-0.0008144639432430267,1.2032344965264201
3214,-0.014513137750327587,0.05767450109124184
3215,-0.22314585745334625,2.124479293823242
3216,-0.36902642250061035,1.2661068439483643
3217,0.07623306661844254,3.2398876855149865
3218,-2.2694597244262695,-2.2620200254023075
3219,-1.4406105279922485,-0.21349620819091797
3220,-0.00841965526342392,2.6638680770993233
3221,-1.9794831275939941,-1.8819206804037094
3222,-4.701451301574707,-4.802634186111391
3223,-0.4422009587287903,0.050940513610839844
3224,-0.4706111550331116,0.1801595687866211
3225,0.00681195966899395,0.902080178981123
3226,-1.1983695030212402,0.814073920249939
3227,-0.04917968809604645,-0.02138608694076538
3228,-1.426807165145874,0.16111838817596436
3229,0.00863915029913187,0.21480933639395516
3230,-7.031593322753906,-6.710530608892441
3231,-1.806991457939148,-1.7671823054552078
3232,-0.05946648120880127,0.6019362509250641
3233,-1.2692725658416748,0.4290037155151367
3234,-0.25775346159935,-0.020451605319976807
3235,-1.711089849472046,-0.0817939043045044
3236,-0.09114601463079453,-0.08073684014379978
3237,-0.0829678475856781,-0.1338263605721295
3238,0.006120922043919563,0.035316696390509605
3239,-2.4722325801849365,-0.8059942722320557
3240,-3.45530104637146,-3.158079504966736
3241,0.05425948649644852,1.0585821469430812
3242,-3.2774105072021484,-3.285369422286749
3243,-0.5224138498306274,0.27168482542037964
3244,-1.256772518157959,-0.25757384300231934
3245,-5.297926902770996,-4.973536729812622
3246,-0.8529807329177856,-0.06873935461044312
3247,-0.029544390738010406,0.3811167925596237
3248,-0.6452575922012329,-0.4513942450284958
3249,-0.536856472492218,-0.5155895911157131
3250,-1.9663550853729248,-1.1464561223983765
3251,-4.4756388664245605,-3.126603364944458
3252,-1.0362870693206787,-0.9796233028173447
3253,-0.37793782353401184,0.20798543095588684
3254,-0.09971747547388077,-0.07394778728485107
3255,-10.952631950378418,-10.684651643037796
3256,0.04331566020846367,0.31932994327507913
3257,0.15546277165412903,0.8774503228487447
3258,-0.7351541519165039,-0.6698219627141953
3259,-4.621335029602051,-4.386488139629364
3260,-0.5924840569496155,-0.21820533275604248
3261,0.029286598786711693,0.010736686643213034
3262,0.03329265117645264,0.016522775404155254
3263,0.16735219955444336,0.7815204290673137
3264,-2.1347784996032715,-2.149703306145966
3265,-4.007537841796875,-3.4284868240356445
3266,0.004479600582271814,0.08110199135262519
3267,-0.183801531791687,0.8880150020122528
3268,-8.576869010925293,-8.330595076084137
3269,0.023258928209543228,1.6183862686157227
3270,-2.375293731689453,-2.3610419426113367
3271,0.06726973503828049,0.6684179906733334
3272,-6.154888153076172,-6.223277665674686
3273,-2.333113193511963,-2.3219338953495026
3274,-7.235520362854004,-7.215268604457378
3275,0.07266655564308167,1.2968445383012295
3276,-3.7478463649749756,-3.7639290867373347
3277,-0.11098701506853104,3.7253366112709045
3278,-0.027333609759807587,0.38391909934580326
3279,-7.5580668449401855,-7.574300333857536
3280,-0.06802625209093094,-0.003332585096359253
3281,-9.138442039489746,-9.020586654543877
3282,-1.9116812944412231,-1.9290757447015494
3283,-0.02260258048772812,2.5317577347159386
3284,-0.7384704947471619,0.4357895255088806
3285,0.041199903935194016,0.46128035709261894
3286,-1.8166555166244507,-1.059648334980011
3287,-2.525541067123413,-2.395417883992195
3288,0.0405927449464798,1.0626799166202545
3289,-7.254010200500488,-7.263553946278989
3290,-1.6599875688552856,-0.4853154420852661
3291,0.00884060189127922,-0.016105838411021978
3292,-0.03210311755537987,0.07917607575654984
3293,-0.03991969674825668,0.08594620227813721
3294,-0.022845782339572906,0.7339405715465546
3295,0.01268794946372509,0.14485922805033624
3296,-8.948956489562988,-8.875640779733658
3297,-2.1344106197357178,-1.0787341594696045
3298,-0.309979647397995,-0.37633970379829407
3299,-0.05704741179943085,0.588767908513546
3300,0.00384592660702765,0.030080949887690167
3301,-0.05348392575979233,0.5679384171962738
3302,-1.7909482717514038,-1.5217965841293335
3303,-1.4216337203979492,-1.3548041135072708
3304,-2.2758660316467285,-1.3524296283721924
3305,0.0790257528424263,0.0015433395165018737
3306,-0.04445860907435417,0.3979130797088146
3307,-3.1759867668151855,-3.1195600666105747
3308,-0.006314815022051334,0.010435775853693485
3309,-2.829921245574951,-2.8613427504897118
3310,-0.2378867268562317,0.2564096450805664
3311,-2.5372719764709473,-2.538005063543096
3312,-1.0175292491912842,-0.7753134816884995
3313,0.0061104558408260345,1.0542525425553322
3314,0.025842156261205673,0.029343664937186986
3315,-0.14389115571975708,-0.1105533018708229
3316,0.21892611682415009,0.02178239850582031
3317,-2.209613561630249,-2.0904559567570686
3318,-1.4407765865325928,-0.28769516944885254
3319,-0.0009459945140406489,0.0027195760048925877
3320,-3.6656131744384766,-2.9414830803871155
3321,0.08642411231994629,2.883232166961534
3322,-4.635773181915283,-2.6814433336257935
3323,0.02192218042910099,0.27707130648195744
3324,0.0034196830820292234,0.00046037696301937103
3325,0.005543384701013565,0.0353267528116703
3326,-0.25918513536453247,0.01488003134727478
3327,-0.0005651339888572693,0.5048576610861346
3328,-2.3571791648864746,-2.3842372819781303
3329,-4.379971504211426,-3.4878545999526978
3330,-2.7036030292510986,-2.7285733968019485
3331,0.03788086026906967,2.6357176769524813
3332,-0.1392768919467926,1.3441446870565414
3333,-0.9468787312507629,-0.08287715911865234
3334,-0.14255860447883606,0.03766980767250061
3335,-2.639240264892578,-2.6407420278992504
3336,0.0828205943107605,0.5013554878532887
3337,-0.29246506094932556,0.05588579177856445
3338,0.05117524787783623,0.5183126446790993
3339,-4.628245830535889,-4.173479735851288
3340,-11.740517616271973,-11.802082914859056
3341,-0.010993882082402706,0.38807263784110546
3342,-2.903602123260498,-2.167723536491394
3343,-1.6547094583511353,-1.1995692253112793
3344,0.03509877994656563,0.16431918999296613
3345,-0.022300757467746735,1.852672815322876
3346,0.010183779522776604,0.2770767412148416
3347,-0.5170809626579285,0.36417049169540405
3348,-0.001366548240184784,-0.07053483929485083
3349,-0.003774231532588601,-0.0042862792033702135
3350,0.027580907568335533,1.1288664833409712
3351,-4.527162551879883,-3.8025037050247192
3352,0.0523100271821022,1.2456523682922125
3353,-3.52018141746521,-3.3762920647859573
3354,-0.023335710167884827,0.5462951958179474
3355,0.08256903290748596,0.7160519214812666
3356,0.06318975239992142,0.2084351927042576
3357,-2.442380905151367,-2.047409564256668
3358,0.014703786000609398,2.9434535782784224
3359,-1.7111802101135254,-1.7408108040690422
3360,-0.5467248558998108,0.23723715543746948
3361,0.048717327415943146,0.936559384688735
3362,0.0193431805819273,0.004132348811253905
3363,0.01435976754873991,3.262196091003716
3364,-1.6949713230133057,-1.4276970624923706
3365,-1.483399510383606,0.9711097478866577
3366,0.15068285167217255,0.9879159436386544
3367,-1.334492564201355,0.049021005630493164
3368,-0.32498666644096375,-0.1757773905992508
3369,0.007648144848644733,0.000524918781593442
3370,-4.426332950592041,-4.568463511765003
3371,-0.07659176737070084,-0.06489375233650208
3372,-4.717765808105469,-4.704067215323448
3373,-0.0022044326178729534,0.0688232162501663
3374,-0.009395688772201538,0.795561283826828
3375,-0.09704799950122833,0.09819070249795914
3376,0.00875656958669424,0.02415219135582447
3377,-0.05488705635070801,2.2533222138881683
3378,-1.0533298254013062,-1.0726032936945558
3379,0.10259139537811279,0.21056269109251957
3380,-0.006114444695413113,0.3790572630241513
3381,-1.1073706150054932,-0.7188403904438019
3382,-0.13325181603431702,-0.1204579146578908
3383,-2.1858153343200684,-1.9807080924510956
3384,-2.587161064147949,-2.5578809157013893
3385,-1.1008174419403076,-1.1002965543884784
3386,0.01164784375578165,3.7131587710464373
3387,-0.9763797521591187,-1.0153613220900297
3388,-0.13973988592624664,0.03417940437793732
3389,-1.3423620462417603,-1.3225906267762184
3390,-6.291543483734131,-6.219959542155266
3391,-4.782029628753662,-4.347756862640381
3392,-1.9529179334640503,-1.83997942507267
3393,-0.03029908612370491,0.6753673888742924
3394,-0.1416986584663391,-0.12891924940049648
3395,0.029072755947709084,2.8981946718413383
3396,-2.5655863285064697,-2.199388951063156
3397,-0.7997199296951294,-0.8033509030938148
3398,0.006468724459409714,0.08757434412837029
3399,-3.7275969982147217,-3.119378983974457
3400,-0.055827170610427856,1.3914214000105858
3401,-0.09009646624326706,1.7975465506315231
3402,-1.6009706258773804,-0.6446262001991272
3403,-0.3609350323677063,-0.29726727306842804
3404,-0.01992758736014366,0.718132708221674
3405,-0.9225459694862366,-0.9387449600035325
3406,0.0631491020321846,0.05318406680817134
3407,0.005898409057408571,3.7309423708356917
3408,-0.4086924195289612,1.9977714121341705
3409,-0.17192083597183228,0.024195313453674316
3410,-4.422474384307861,-4.431742995977402
3411,0.0386725552380085,0.0018556087743490934
3412,-1.4820325374603271,0.1675405502319336
3413,0.15543822944164276,0.8236542809172533
3414,-2.593942880630493,-2.3904797583818436
3415,-4.186779975891113,-3.766656756401062
3416,-1.3755559921264648,-0.9086524248123169
3417,0.0020931377075612545,0.0066243180190213025
3418,-1.2721866369247437e-06,0.5124164707958698
3419,-0.0801900327205658,1.2070008292794228
3420,-11.459400177001953,-10.975184172391891
3421,0.009245684370398521,0.6978711034171283
3422,-1.0808305740356445,-0.057660818099975586
3423,-0.18627461791038513,0.1882312148809433
3424,0.01650949940085411,0.19287069950951263
3425,0.05516848340630531,0.13370901765301824
3426,-5.294400215148926,-5.308618258073693
3427,-4.395092964172363,-4.385553715750575
3428,0.025203388184309006,0.07728128938470036
3429,-10.50761604309082,-9.929614186286926
3430,0.04840254783630371,-0.02527519315481186
3431,-0.0353945717215538,0.971574492752552
3432,-0.017202235758304596,1.3408146724104881
3433,-1.1514931917190552,-0.10707151889801025
3434,-2.064791202545166,-1.8023033440113068
3435,-5.084980010986328,-4.424468576908112
3436,-3.746767282485962,-3.100955009460449
3437,-0.015917645767331123,0.034846313297748566
3438,-1.6612610816955566,-1.58706483989954
3439,0.004623008891940117,3.048342513618991
3440,0.0024282517842948437,0.5171332799363881
3441,-0.48018544912338257,0.008164405822753906
3442,0.030754243955016136,0.07604709453880787
3443,-5.12414026260376,-4.983030170202255
3444,-3.2272019386291504,-3.1767599657177925
3445,0.028650663793087006,0.05330921499989927
3446,0.009848738089203835,0.11012765439227223
3447,0.012593727558851242,0.005567342050198931
3448,0.016264598816633224,0.053080289682839066
3449,-2.8247199058532715,-0.9591065645217896
3450,-1.311668872833252,-1.1488137692213058
3451,-0.8810025453567505,-0.9085902638034895
3452,-0.349951833486557,0.07056361436843872
3453,-0.004039832390844822,0.00038585253059864044
3454,-0.4939690828323364,-0.357740119099617
3455,0.015023862011730671,0.30583206098526716
3456,0.004664736334234476,4.055968926870264
3457,-6.728470325469971,-4.674086093902588
3458,-2.3206026554107666,-2.0300499498844147
3459,0.07431917637586594,1.672261530533433
3460,-1.2033402919769287,-0.5069928169250488
3461,0.007416579872369766,0.28489646781235933
3462,-1.067368745803833,-0.9831667169928551
3463,-0.016775310039520264,-0.05397978890687227
3464,-0.0034470711834728718,0.12754097674041986
3465,-0.4449304938316345,-0.5835757069289684
3466,-0.07675527036190033,-0.0759594775736332
3467,-7.128748416900635,-7.206385928206146
3468,0.0015794453211128712,3.5603797542862594
3469,0.0005961961578577757,0.11453120980877429
3470,0.08095177263021469,0.0026963697746396065
3471,-0.03421476483345032,0.42584723979234695
3472,-0.5304749011993408,-0.4711504951119423
3473,-0.0947313979268074,0.07254806160926819
3474,-0.3824991285800934,0.3807457685470581
3475,-1.482392430305481,1.0122774839401245
3476,-6.4182915687561035,-6.429774818941951
3477,-1.6424784660339355,-1.5531702265143394
3478,-4.241532325744629,-4.297014754265547
3479,0.02510794810950756,1.2864180200267583
3480,-1.808423399925232,0.05546927452087402
3481,-0.1301296055316925,-0.18573449179530144
3482,0.024009525775909424,1.7083756553474814
3483,-0.19105976819992065,3.0553095936775208
3484,-0.3531148433685303,-0.23819852620363235
3485,-2.201986074447632,-1.6726015210151672
3486,-7.059767723083496,-3.1014633178710938
3487,-0.11003558337688446,-0.13058023899793625
3488,0.020395975559949875,3.9400111451941484
3489,-2.0671796798706055,-2.0916085094213486
3490,-0.5556901693344116,1.2817347049713135
3491,-0.21046075224876404,-0.29430581256747246
3492,-0.1406116485595703,-0.1461336351931095
3493,0.2166140377521515,4.048143613617867
3494,0.053454555571079254,2.0023812483996153
3495,0.020140724256634712,0.8256696033349726
3496,-0.3613080084323883,-0.21908614039421082
3497,-0.0061785317957401276,0.25816764682531357
3498,-0.01658046618103981,0.037695517763495445
3499,-0.2814587354660034,-0.3035486973822117
3500,-0.011772580444812775,2.2761889696121216
3501,-0.04400032013654709,0.005723528563976288
3502,-2.443315267562866,1.9111804962158203
3503,0.029191259294748306,0.5860047973692417
3504,-4.993175029754639,-4.66380250453949
3505,0.021601438522338867,0.08061403463943861
3506,-1.7814115285873413,-0.6032125949859619
3507,-1.8200328350067139,-0.5303225517272949
3508,-1.7665642499923706,-1.6946331858634949
3509,-0.5481128692626953,-0.5565882017835975
3510,0.0921405479311943,0.6596865693572909
3511,0.00037827854976058006,2.940854784566909
3512,0.09155357629060745,0.4117354303598404
3513,0.0747356116771698,0.4556072186678648
3514,-0.27058297395706177,0.2756430506706238
3515,-0.006560724228620529,0.355352645739913
3516,-0.6912674903869629,-0.47935067117214203
3517,-3.1201491355895996,-1.2504603862762451
3518,0.025188803672790527,1.789881712757051
3519,-0.15063756704330444,0.19103874266147614
3520,-2.055734157562256,-2.0493842530995607
3521,0.0035406784154474735,0.0017667253559920937
3522,0.0272760521620512,0.6657790821045637
3523,-3.478764772415161,-3.6730291687417775
3524,0.000336657278239727,0.013026180444285274
3525,-0.4654645323753357,-0.513887639157474
3526,-4.514199733734131,-3.9998563528060913
3527,-0.0917484313249588,-0.00602567195892334
3528,-0.2465570718050003,-0.17071609944105148
3529,-0.7531659603118896,-0.8852736353874207
3530,0.001997326733544469,1.9952290174551308
3531,0.03445235639810562,1.1172868988360278
3532,-0.024709925055503845,-0.06563765066675842
3533,-0.011890340596437454,0.26787393912672997
3534,-0.37546205520629883,-0.2666349411010742
3535,-1.851802110671997,-1.8717730175703764
3536,-0.36660337448120117,-0.3214551657438278
3537,-0.16255874931812286,-0.11653001978993416
3538,-0.6863705515861511,-0.2529294490814209
3539,-0.08355408161878586,0.1320960745215416
3540,-0.07906512171030045,1.648908369243145
3541,-0.537833571434021,-0.5366396261379123
3542,-1.657408595085144,-1.1434205770492554
3543,-1.9979175329208374,-1.7702698707580566
3544,-0.9350278973579407,0.9098658561706543
3545,0.0400257483124733,2.9814111825544387
3546,-1.0911422967910767,-1.1000737100839615
3547,-5.151576995849609,-3.3508639335632324
3548,-0.4665098190307617,2.496163547039032
3549,-7.579421043395996,-7.044511139392853
3550,-0.7148431539535522,1.3142712116241455
3551,-0.7102002501487732,-0.759927362203598
3552,-5.039837837219238,-5.00682532787323
3553,-2.169999837875366,-0.338559627532959
3554,-0.4349667429924011,-0.137658029794693
3555,-0.295268714427948,-0.2937247506342828
3556,-1.6060881614685059,-0.7164722681045532
3557,0.002927180379629135,0.298774641007185
3558,-5.976522922515869,-5.648116409778595
3559,0.009076494723558426,0.3990485370159149
3560,-4.66777229309082,-4.666291229426861
3561,-0.01726243644952774,0.011469703167676926
3562,-0.06291856616735458,-0.0439428873360157
3563,-1.116646409034729,-0.9235277473926544
3564,-0.5399531126022339,2.0167465806007385
3565,0.05430532991886139,0.07054799795150757
3566,-3.8716275691986084,-3.788714036345482
3567,0.019011719152331352,1.005255012307316
3568,-3.9767394065856934,-4.091284852474928
3569,-0.05228133872151375,0.10763228684663773
3570,0.05268051475286484,-0.004147817380726337
3571,-1.3324615955352783,-0.8870214819908142
3572,-1.3628867864608765,-1.3698754906654358
3573,-4.491419792175293,-3.4562532901763916
3574,-0.2203124612569809,-0.14611626416444778
3575,0.13127164542675018,-0.0193778183311224
3576,-1.1821339130401611,-0.20667028427124023
3577,-0.01289111003279686,-0.022045934572815895
3578,-2.294767141342163,-2.3132619839161634
3579,-6.124849319458008,-5.016568660736084
3580,-3.594719886779785,-3.5579574406147003
3581,-0.0010732534574344754,-0.002118055010214448
3582,-0.8317407965660095,-0.4331190884113312
3583,0.0018416838720440865,3.878347104880959
3584,-0.13928189873695374,1.6011074036359787
3585,-1.1703815460205078,-1.1448779813945293
3586,0.008024550043046474,0.831062674543773
3587,0.01793508604168892,0.6093350136652589
3588,0.07842456549406052,0.06868899811524898
3589,-1.389158844947815,-1.1711937487125397
3590,-0.018924325704574585,-0.02568204752606107
3591,-1.352946400642395,-0.021252751350402832
3592,-0.008939186111092567,0.09353886172175407
3593,-2.005561113357544,-1.1894683837890625
3594,0.05983573943376541,0.17498368117958307
3595,-1.55354642868042,-0.47861170768737793
3596,0.08197576552629471,0.43126898480113596
3597,0.02900267019867897,1.9127174047753215
3598,-4.948761463165283,-3.5505309104919434
3599,0.13819558918476105,1.7775293882004917
3600,-0.05366729944944382,-0.011663675308227539
3601,0.09189926832914352,0.11160839127842337
3602,-0.3458065092563629,-0.3295665457844734
3603,0.003720562905073166,0.03833053234848194
3604,0.017461810261011124,0.36159633100032806
3605,-8.951081275939941,-8.618277817964554
3606,-0.10783888399600983,0.004134669899940491
3607,-2.656540632247925,-2.2218650579452515
3608,-2.618933916091919,-1.7820286750793457
3609,-1.5781774520874023,-0.8869597911834717
3610,0.0037430129013955593,0.027650268282741308
3611,0.009147364646196365,0.6862409606110305
3612,-11.142868995666504,-10.944664984941483
3613,0.02079332433640957,0.5966803331393749
3614,-6.384267330169678,-6.46096083521843
3615,-0.18155400454998016,0.46347589790821075
3616,-2.798086166381836,-1.5275009870529175
3617,0.02045329287648201,0.009392709005624056
3618,-3.3127400875091553,-3.300705198198557
3619,0.012026384472846985,8.012683287262917
3620,-0.9848504066467285,0.4891960620880127
3621,-3.3000311851501465,-2.643318474292755
3622,-0.1683904081583023,-0.26245652622310445
3623,-0.9557539224624634,-0.5820465385913849
3624,-5.076555252075195,-4.6376636028289795
3625,0.026525648310780525,0.18342368677986087
3626,-2.1689391136169434,-1.7409201264381409
3627,0.03509436920285225,0.023660732666030526
3628,-0.2091648429632187,0.11546063423156738
3629,0.021444136276841164,0.08374216963420622
3630,-1.5401283502578735,-1.284208595752716
3631,-0.19130368530750275,0.5101034492254257
3632,0.07577380537986755,-0.002087557688355446
3633,-4.376793384552002,-3.613786816596985
3634,-0.7533087134361267,-0.8471054891124368
3635,-0.4756883978843689,0.6673232913017273
3636,0.011615145951509476,1.4550598128698766
3637,-0.4108389616012573,1.9783853590488434
3638,-0.7743774652481079,-0.6077780425548553
3639,-0.06533654034137726,0.5091873407363892
3640,-0.025636965408921242,0.18524166755378246
3641,-0.10298659652471542,0.00531885027885437
3642,0.027986925095319748,-0.030690861865878105
3643,-8.280016899108887,-8.188538044691086
3644,0.006422847509384155,0.35778336226940155
3645,-1.0522077083587646,-0.7535867094993591
3646,0.024328814819455147,0.013200002256780863
3647,-3.13114333152771,-3.271968260407448
3648,-2.8096728324890137,-1.1928976774215698
3649,0.0038578880485147238,0.4765687824692577
3650,-0.24160034954547882,2.449065089225769
3651,-2.8011763095855713,-2.7214560136198997
3652,0.017075464129447937,0.6894300132989883
3653,0.1079527959227562,0.5530046821877477
3654,-7.0093183517456055,-6.333863079547882
3655,-0.0023843329399824142,2.529615158215165
3656,0.013484412804245949,0.13528205768670887
3657,-1.3465172052383423,-0.7185031175613403
3658,-0.5506654381752014,-0.539605027064681
3659,-0.5371537208557129,-0.5582781061530113
3660,-2.264539957046509,-2.4093930397066288
3661,-1.3140900135040283,-0.8887426853179932
3662,-0.25966256856918335,-0.2051624208688736
3663,-0.24984470009803772,-0.24822343606501818
3664,-0.47660088539123535,-0.380383163690567
3665,0.0011481009423732758,-0.05889459699392319
3666,0.00497828982770443,0.8174453396350145
3667,-0.6144605875015259,-0.31506919860839844
3668,-0.07028715312480927,-0.06536483485251665
3669,-0.04756966233253479,1.0007587000727654
3670,-1.3110144138336182,1.0934412479400635
3671,-4.508563995361328,-4.439751297235489
3672,0.09291301667690277,0.9176342508289963
3673,-1.0298107862472534,0.5468759536743164
3674,-0.15647092461585999,0.025276154279708862
3675,0.010820277035236359,-0.0037020758172729984
3676,-5.622080326080322,-5.128734052181244
3677,0.0027884896844625473,0.021130122084286995
3678,-1.9982367753982544,-1.9808484502136707
3679,0.09033604711294174,0.008718112502720032
3680,-8.49260425567627,-8.055608183145523
3681,-1.1829630136489868,-1.1013074442744255
3682,0.05069667845964432,0.022672513034194708
3683,-0.8857645988464355,-0.12118929624557495
3684,0.1921059936285019,2.706309424713254
3685,-0.02473050355911255,0.02118876576423645
3686,0.2157168686389923,0.27949939807876945
3687,-1.374487280845642,-1.357955526560545
3688,-0.46034517884254456,0.8720306158065796
3689,-5.6291046142578125,-5.4806089252233505
3690,-0.06539002060890198,4.216630756855011
3691,-0.0033631701953709126,0.027974484022706747
3692,-0.013345642015337944,3.1728988848626614
3693,-1.5335017442703247,-1.4980999641120434
3694,-1.3487969636917114,-1.296103097498417
3695,0.07946789264678955,0.6418273351155221
3696,-0.03831247240304947,-0.12397274700924754
3697,0.0592711865901947,0.41051462297491526
3698,-0.017105892300605774,0.12988169863820076
3699,0.1044701412320137,2.6763154736254364
3700,-0.24606549739837646,-0.20539481192827225
3701,0.013350822031497955,0.12477996060624719
3702,0.0024790542665868998,0.04897571727633476
3703,0.021705463528633118,1.5026527494192123
3704,-0.030328555032610893,-0.015559135004878044
3705,0.1450268030166626,0.45359151711454615
3706,-2.4678642749786377,-2.3977738693356514
3707,0.0057930490002036095,0.5718631958588958
3708,-1.6306769847869873,-1.498742327094078
3709,-4.4195756912231445,-4.283788025379181
3710,-0.4825875759124756,-0.49720047879964113
3711,-3.069744348526001,-1.4169899225234985
3712,0.03196141496300697,1.8555488382698968
3713,-0.44913965463638306,-0.3969928175210953
3714,-2.720534563064575,-2.7351885037496686
3715,-0.013792658224701881,0.5270791761577129
3716,0.021542664617300034,0.0377836711704731
3717,-0.24708051979541779,-0.06495603919029236
3718,0.07224486023187637,0.43371299654245377
3719,-1.8774189949035645,0.05598115921020508
3720,-0.10959852486848831,2.2689674645662308
3721,0.21807189285755157,0.3708534221514128
3722,-0.7990869283676147,-0.7594436556100845
3723,-1.0894588232040405,-0.8348721265792847
3724,0.005018395371735096,0.20964445330901071
3725,-0.03136183321475983,2.0201300010085106
3726,-0.8492202162742615,-0.4496515095233917
3727,-0.08372882008552551,0.2643947899341583
3728,-0.9825838208198547,-1.0689851120114326
3729,0.010578662157058716,0.19101165235042572
3730,0.0035588282626122236,0.7003307143168058
3731,0.04936562851071358,0.6282208602351602
3732,-0.025251276791095734,0.018124721944332123
3733,-0.3603578805923462,-0.30258995294570923
3734,-0.1836700290441513,0.1286751627922058
3735,-1.2121583223342896,-1.1805884130299091
3736,-0.23636150360107422,0.8779746741056442
3737,-0.18779562413692474,0.6647339463233948
3738,-5.15378999710083,-3.0383460521698
3739,0.02635723352432251,3.307784589822404
3740,0.021860327571630478,0.11343861371506136
3741,-0.7100453972816467,-0.5000437200069427
3742,-0.2229328751564026,-0.2759520523250103
3743,-0.06539246439933777,-0.04121647775173187
3744,-0.6256405711174011,1.2462360262870789
3745,-0.9260632991790771,-0.49067652225494385
3746,-0.0318693146109581,1.095890711992979
3747,0.05142217501997948,0.028740093111991882
3748,-1.4147714376449585,-0.45764780044555664
3749,-0.38932251930236816,1.2026963233947754
3750,-0.277373343706131,-0.13969339430332184
3751,-0.6627703905105591,-0.6880608974024653
3752,-1.215162992477417,0.19557476043701172
3753,-1.2509334087371826,-1.127114787697792
3754,0.07392589747905731,0.3156275413930416
3755,-0.0467514768242836,0.9562545269727707
3756,0.00837448425590992,0.01099044969305396
3757,-0.008262132294476032,0.44988893158733845
3758,0.0028425089549273252,0.009557309659612656
3759,0.001981183188036084,1.120074740552809
3760,0.015370204113423824,0.03965092939324677
3761,-7.789574146270752,-7.64648412168026
3762,-2.787905693054199,-2.993813695386052
3763,-1.1274868249893188,-1.1193948006257415
3764,0.04930354654788971,1.7091694755363278
3765,-0.09911040216684341,-0.08428889140486717
3766,-0.2763914465904236,-0.29864421440288424
3767,0.05312364548444748,0.898620555177331
3768,-2.477165460586548,1.519632339477539
3769,-2.794349431991577,-2.198225200176239
3770,0.13000281155109406,0.7592239566147327
3771,-7.687982559204102,-7.370182663202286
3772,-0.17360752820968628,2.6853493750095367
3773,0.061569295823574066,1.0357194831594825
3774,-0.3064391613006592,0.40773525834083557
3775,-4.108583927154541,-2.6388680934906006
3776,0.3553698658943176,0.4314244454726577
3777,-7.445882797241211,-7.2998567670583725
3778,-2.475018262863159,-2.4307035505771637
3779,-0.7204194664955139,-0.7210059626959264
3780,-1.7635669708251953,-1.6845014914870262
3781,-0.628059983253479,3.7017796635627747
3782,-6.200619220733643,-6.0094489604234695
3783,-0.00025693350471556187,4.783416237216443
3784,0.0037131363060325384,1.4303634255338693
3785,-3.8824727535247803,-1.5979831218719482
3786,0.00012353830970823765,0.03786609892267734
3787,0.0037025646306574345,0.7108730768959504
3788,0.026858501136302948,0.021178647177293897
3789,0.006826333235949278,0.15959271918109152
3790,-1.9600424766540527,-1.9550189077854156
3791,0.01656833291053772,1.0959399760467932
3792,-0.007331155240535736,0.04498053062707186
3793,-0.05471489578485489,-0.022547539323568344
3794,-0.3416394293308258,1.405370980501175
3795,-4.425616264343262,-3.4429216384887695
3796,-1.9630415439605713,-1.533307135105133
3797,0.01422627829015255,0.08395273797214031
3798,-0.18559414148330688,2.567550241947174
3799,0.0037689204327762127,1.7519302398068248
3800,-4.364262580871582,-4.3704940639436245
3801,0.1500823050737381,4.188934127276298
3802,-0.263264000415802,0.9506973922252655
3803,-0.2972014844417572,-0.19924109429121017
3804,-0.014018438756465912,2.0103990472853184
3805,-2.9290688037872314,-0.9926800727844238
3806,-4.956758499145508,-4.779307782649994
3807,0.041896820068359375,0.026851728558540344
3808,-2.219449520111084,-1.474581241607666
3809,-0.2217233031988144,0.2888154238462448
3810,-1.8049277067184448,-1.7828505281358957
3811,-0.3197981119155884,-0.3322248453332577
3812,-0.3857879340648651,-0.17469537258148193
3813,-0.001352524384856224,0.024619332514703274
3814,-0.05302441120147705,0.9712430387735367
3815,-0.006810132414102554,0.09462473914027214
3816,-3.1227188110351562,-2.9902200549840927
3817,-3.8189735412597656,-3.625507175922394
3818,0.009905427694320679,-0.024727802723646164
3819,-0.2532789409160614,0.26338621973991394
3820,-0.5893614292144775,-0.673526106402278
3821,-0.15724757313728333,-0.052085451781749725
3822,0.008618691004812717,-0.014591117069358006
3823,-0.3178555965423584,-0.24570231139659882
3824,-0.7383759021759033,0.7463682889938354
3825,-0.16685651242733002,0.016227230429649353
3826,0.026480980217456818,0.24359496170654893
3827,0.06925217807292938,0.08060918375849724
3828,0.13828575611114502,0.010368403512984514
3829,0.007674853317439556,1.9959872403705958
3830,-4.1797099113464355,-3.985611706972122
3831,-0.9132797718048096,-0.00822460651397705
3832,-0.00033968640491366386,0.9316735694883391
3833,0.011827919632196426,2.3398508983664215
3834,-10.073446273803711,-9.792064011096954
3835,-0.03618107736110687,-0.036756983026862144
3836,0.13530203700065613,0.19410071521997452
3837,0.04436799883842468,0.06118238531053066
3838,-1.1038192510604858,-1.110536107327789
3839,0.05762851610779762,2.0167384119704366
3840,-0.012019461952149868,-0.01637154258787632
3841,0.021541070193052292,0.1624400585424155
3842,-0.44142502546310425,0.42418041825294495
3843,-0.6226692199707031,-0.5217158868908882
3844,0.05770556256175041,0.018136163242161274
3845,-0.033218689262866974,0.17696563154459
3846,-0.2701246440410614,0.45958805084228516
3847,-0.019817784428596497,0.15995608270168304
3848,0.008339347317814827,4.57965138880536
3849,-0.9527909159660339,-0.7640840113162994
3850,-6.222414493560791,-5.6670777797698975
3851,0.022218061611056328,-0.0026008221902884543
3852,0.013277783989906311,0.01782666379585862
3853,-3.378413677215576,-3.4063574634492397
3854,0.029494650661945343,1.7827001214027405
3855,0.09452997148036957,0.46211490035602765
3856,-0.09056095778942108,0.23545550554990768
3857,0.07764330506324768,0.4683178063714877
3858,-1.044828176498413,-0.7382899522781372
3859,-0.04322093725204468,-0.10394890839233994
3860,-2.2287230491638184,-2.1100620925426483
3861,-0.6823732852935791,-0.6371855735778809
3862,-0.32091015577316284,-0.31302500516176224
3863,-0.7043629288673401,0.6857182383537292
3864,-0.011124481447041035,-0.01619339908938855
3865,-0.0008031539618968964,0.0623709112405777
3866,0.05464702844619751,0.9544477891176939
3867,0.15044210851192474,0.22518450010102242
3868,-0.1551072746515274,3.501119449734688
3869,-0.03069182112812996,2.3737638518214226
3870,-0.017752964049577713,0.07803376205265522
3871,-0.09791526943445206,0.05655103921890259
3872,0.034505195915699005,0.012049047742038965
3873,-0.5487138628959656,-0.25026267766952515
3874,-4.643473148345947,-2.749225616455078
3875,-0.9435694217681885,0.8414872884750366
3876,-0.151452898979187,0.046044766902923584
3877,-0.046365175396203995,0.0936637632548809
3878,-0.1387282758951187,2.626377761363983
3879,-0.000874566612765193,0.09629478538408875
3880,0.15533395111560822,0.6705703232437372
3881,0.0045186420902609825,0.05269209036487155
3882,0.046111103147268295,0.005604709614999592
3883,-1.844452142715454,-0.5823736190795898
3884,-1.314210057258606,-1.4278007969260216
3885,-1.3484370708465576,-1.0171673595905304
3886,-0.04223889857530594,-0.02111159823834896
3887,-0.5932284593582153,-0.6616622324800119
3888,-0.1577371060848236,-0.11809380352497101
3889,-3.4466164112091064,-2.6829488277435303
3890,-1.4563465118408203,-1.1185761094093323
3891,-0.6775463819503784,0.7474230527877808
3892,-0.11466724425554276,-0.10400554165244102
3893,0.025635886937379837,0.061480310676415684
3894,-0.30891287326812744,-0.32275624666363
3895,-0.00923045165836811,1.842643279582262
3896,-0.4319511353969574,-0.46018023788928986
3897,0.00894775241613388,1.642616517841816
3898,-0.26077893376350403,-0.26408557035028934
3899,-2.9895548820495605,-3.1760735656134784
3900,-1.3035826683044434,-1.3242505444213748
3901,0.08895441144704819,3.771658276207745
3902,-0.4846159517765045,0.6252707839012146
3903,0.011182650923728943,0.27478712797164917
3904,-1.3576407432556152,-0.9806062579154968
3905,-0.0015548206865787506,0.2282741591334343
3906,0.06317471712827682,3.710001818573801
3907,-0.4561496376991272,-0.01999625563621521
3908,-2.515126943588257,-1.0829771757125854
3909,-1.164465069770813,-0.2985648512840271
3910,0.014357104897499084,0.05098540335893631
3911,-5.2693986892700195,-4.932206988334656
3912,0.02354845032095909,0.17811004881878034
3913,-1.7733416557312012,-1.7771654869429767
3914,0.03289569914340973,0.03094196572783403
3915,-2.643573045730591,-1.937345027923584
3916,0.012163659557700157,-0.01246681809425354
3917,-1.7901948690414429,-1.6103589534759521
3918,-0.10132935643196106,-0.10915132984519005
3919,-0.02671530842781067,0.37379926443099976
3920,-7.395470142364502,-5.7366801500320435
3921,-0.5139265656471252,0.16350865364074707
3922,-1.7887775897979736,-1.2225386500358582
3923,0.00269159278832376,0.010584057832602412
3924,-5.502918243408203,-4.085432291030884
3925,-0.4038865268230438,-0.15336045622825623
3926,0.014311704784631729,0.30349476635456085
3927,-0.08170287311077118,0.19114544987678528
3928,-0.07636894285678864,1.0441839694976807
3929,-0.007164517417550087,0.5885390564799309
3930,-6.164341926574707,-6.224674838595092
3931,-1.088539481163025,-1.0795041304081678
3932,-6.018463134765625,-6.023285328410566
3933,-2.276547908782959,-2.423319721594453
3934,-0.02936811000108719,1.4085658490657806
3935,-0.0639943853020668,-0.06335381045937538
3936,-0.659408450126648,-0.61465248093009
3937,-0.04208647832274437,4.002051632851362
3938,-3.276414155960083,-2.7841762006282806
3939,-4.211350440979004,-2.9041337966918945
3940,-0.19030612707138062,-0.269395421812078
3941,-0.083839550614357,-0.04359595105051994
3942,-0.008944474160671234,0.1920446576550603
3943,-1.4473872184753418,-1.427215576171875
3944,-1.8960410356521606,-1.6996940523386002
3945,0.00929704774171114,0.10907060373574495
3946,-4.837141513824463,-3.852622866630554
3947,-0.006572835147380829,0.7349215801805258
3948,-2.4301207065582275,-0.881293535232544
3949,-9.483963966369629,-8.552586734294891
3950,0.056071389466524124,0.6318597234785557
3951,0.06390903145074844,0.1290577482432127
3952,0.004006599076092243,1.4536482023540884
3953,0.08584891259670258,1.0989305186085403
3954,0.020758014172315598,0.0411223015980795
3955,-0.00759907066822052,0.04488350450992584
3956,-3.8077237606048584,-3.923485480248928
3957,-0.019216163083910942,0.08136855810880661
3958,-0.08598452806472778,2.1881566122174263
3959,-3.5788049697875977,-3.5401779040694237
3960,-1.7807607650756836,-1.6703006699681282
3961,-1.2445108890533447,0.10542488098144531
3962,0.02364671230316162,-0.05667180102318525
3963,0.023893173784017563,0.02396095241419971
3964,-0.5472857356071472,-0.22566264867782593
3965,0.011801311746239662,0.801446933299303
3966,0.14010615646839142,-0.01427670568227768
3967,0.013394571840763092,0.18761955574154854
3968,-0.742092490196228,-0.7311095427721739
3969,0.0025446536019444466,0.023394407937303185
3970,0.035960085690021515,0.011975284665822983
3971,-0.6772024631500244,2.694752335548401
3972,0.0012940343003720045,0.0028091192434658296
3973,-0.14116270840168,-0.13665309734642506
3974,-0.6530003547668457,-0.6449051797389984
3975,-0.014875499531626701,0.06572766974568367
3976,-1.1859368085861206,-1.1898438297212124
3977,-0.5923604965209961,-0.41136594116687775
3978,-0.011738432571291924,2.1372436620295048
3979,-0.45256972312927246,0.10097593069076538
3980,0.03517401963472366,0.2470908479881473
3981,-3.0867714881896973,-2.7559688687324524
3982,-5.4263596534729,-5.434758737683296
3983,-0.29013562202453613,-0.17775464802980423
3984,-3.3727686405181885,-2.599710464477539
3985,-0.19695472717285156,-0.0832429975271225
3986,0.030793745070695877,0.03392118960618973
3987,-1.2365195751190186,-1.0780356377363205
3988,-1.4315111637115479,-1.3631941601634026
3989,-0.006594238802790642,0.05447208695113659
3990,-0.011121870949864388,-0.036308700568042696
3991,-2.3367486000061035,-1.2333064079284668
3992,0.0032524364069104195,0.18583935033529997
3993,0.0012863539159297943,2.7901583909988403
3994,-0.005191922187805176,0.34482762962579727
3995,0.015328269451856613,2.419304024428129
3996,-3.057626724243164,-3.0030776485800743
3997,-0.06620185077190399,-0.17821824923157692
3998,-0.0755494087934494,-0.07891590474173427
3999,-2.307645320892334,-0.9725911617279053
4000,-0.07017536461353302,0.40341170877218246
4001,-0.10134712606668472,0.29741405695676804
4002,-3.5684738159179688,-3.4643424451351166
4003,-0.11901402473449707,0.732701264321804
4004,-1.6728793382644653,-1.627334538847208
4005,-1.861712098121643,-1.5985678136348724
4006,-2.422776222229004,-2.396951984614134
4007,0.06479557603597641,0.4351517613977194
4008,-0.007008461747318506,1.633747118525207
4009,-1.2066982984542847,-0.28771787881851196
4010,-2.8605191707611084,-2.6338086128234863
4011,-0.045860834419727325,0.08608965575695038
4012,-0.002884224057197571,0.47199565172195435
4013,0.0029446410480886698,1.7525999546141975
4014,0.019824517890810966,0.024411117658019066
4015,0.004603644832968712,0.01834823191165924
4016,0.017836520448327065,0.02072239527478814
4017,-0.6060046553611755,0.3123997449874878
4018,-3.072422981262207,-2.7964868247509003
4019,-1.3061695098876953,-0.7726063132286072
4020,-0.8470879793167114,-0.5731393098831177
4021,-0.53290194272995,0.023045897483825684
4022,-4.7365851402282715,-4.450318932533264
4023,-1.4023815393447876,-1.112417995929718
4024,0.021833915263414383,0.0888631446287036
4025,-0.41498422622680664,3.0342750549316406
4026,0.0031856060959398746,0.6054717696970329
4027,0.03202471137046814,2.6532184842508286
4028,0.0408286526799202,0.5683383420109749
4029,0.021289823576807976,2.0586637468077242
4030,-5.4587531089782715,-3.2494289875030518
4031,-0.010178912431001663,-0.0336240753531456
4032,0.054577864706516266,0.35396926500834525
4033,-0.34166479110717773,2.5832309424877167
4034,-0.014003432355821133,1.6957428455352783
4035,-0.782886266708374,-0.6060030907392502
4036,-0.09113046526908875,0.038517750799655914
4037,-0.4219101071357727,0.45049038529396057
4038,-3.028696298599243,0.3747072219848633
4039,-1.636634111404419,-1.4571584463119507
4040,0.0057056499645113945,0.16216717311181128
4041,-9.065625190734863,-7.579576730728149
4042,-0.8304257392883301,-0.8559995889663696
4043,0.218724325299263,0.45299168984638527
4044,-6.3224873542785645,-6.109276175498962
4045,0.15047213435173035,2.047299997881055
4046,-1.027090072631836,-0.8258123248815536
4047,-0.08268412202596664,3.103692539036274
4048,0.053422681987285614,0.22743575659114867
4049,0.003038861323148012,0.5956490756943822
4050,-1.3783200979232788,-1.1887113451957703
4051,-2.628227710723877,-2.662733528763056
4052,0.35975995659828186,0.009101036936044693
4053,0.0723850280046463,0.09028338291682303
4054,-2.459456443786621,-2.44809602946043
4055,-0.2414523810148239,3.473300725221634
4056,-0.0495293028652668,0.5831457152962685
4057,-0.12321743369102478,0.20087167620658875
4058,-2.6016104221343994,-2.43597511947155
4059,-0.1426541656255722,5.997618064284325
4060,-1.810279130935669,-1.730511948466301
4061,0.020459691062569618,1.7932412731461227
4062,0.016471799463033676,0.3592752580952947
4063,0.014941388741135597,1.7673148848116398
4064,0.0012996370205655694,3.311401963251228
4065,-0.0521671324968338,2.6243734546005726
4066,-0.02270316332578659,-0.020403333008289337
4067,-1.1767041683197021,-0.3371585011482239
4068,-3.747642993927002,-1.6883759498596191
4069,0.003578874748200178,0.5467668087221682
4070,-2.8840208053588867,-2.5269910097122192
4071,-4.248488426208496,-4.404025224968791
4072,-5.56821346282959,-2.812020778656006
4073,0.05568528547883034,0.2773603848181665
4074,-0.009516941383481026,1.7095007775351405
4075,-1.905232310295105,-1.9404345080256462
4076,-1.81904137134552,-1.485141098499298
4077,-0.18970543146133423,0.055001869797706604
4078,-1.138264536857605,-0.3322409987449646
4079,-2.9444189071655273,-1.0894596576690674
4080,-0.010571539402008057,0.13717606849968433
4081,-0.6462927460670471,-0.23878023028373718
4082,0.04743985831737518,0.021246328949928284
4083,0.02444886416196823,2.0164022967219353
4084,-0.26267069578170776,-0.20220646634697914
4085,-2.925661087036133,-2.913296226412058
4086,-0.24358461797237396,1.4839098155498505
4087,-0.7034288048744202,-0.7877395302057266
4088,-0.3015085458755493,0.5047147870063782
4089,0.03519405052065849,0.8345287628471851
4090,-1.1377261877059937,-1.1981371156871319
4091,-4.3999247550964355,-4.056504011154175
4092,0.006352282129228115,0.060731121338903904
4093,-1.2170721292495728,-1.1917657628655434
4094,-0.1753092259168625,2.1081079244613647
4095,-0.0053996918722987175,1.8320251535624266
4096,-2.824760913848877,-2.3521613776683807
4097,-0.12211885303258896,1.4422858506441116
4098,-0.14303413033485413,0.15598668158054352
4099,-6.075503349304199,-5.850547477602959
4100,0.019364221021533012,1.5855823152523953
4101,-0.22940582036972046,1.1838475465774536
4102,0.16288608312606812,-0.005666775396093726
4103,-4.546656608581543,-4.394182816147804
4104,-0.14189422130584717,0.9998071044683456
4105,0.1420215517282486,0.008829038066323847
4106,-0.06423134356737137,0.0002058073878288269
4107,-4.916722297668457,-3.9781417846679688
4108,-0.10061133652925491,-0.11759631335735321
4109,-6.5334625244140625,-6.333473294973373
4110,-0.11697675287723541,0.6699454188346863
4111,-3.16504168510437,-2.4638285636901855
4112,0.02494356781244278,1.055408835417893
4113,-0.09771662950515747,0.7496721372008324
4114,0.0023287064395844936,3.013398702139966
4115,-0.20233410596847534,0.022224679589271545
4116,-5.331340789794922,0.06232643127441406
4117,-0.0506390780210495,0.21278410404920578
4118,-0.13537254929542542,-0.2551309522241354
4119,-1.9440404176712036,-0.9183570146560669
4120,0.0021852701902389526,1.191694214940071
4121,-0.6895603537559509,-0.06719213724136353
4122,-0.08364954590797424,-0.12003963813185692
4123,0.04832080379128456,0.05096488958224654
4124,-3.694204330444336,0.9960870742797852
4125,-0.11111065745353699,-0.04973950982093811
4126,-0.10177597403526306,0.6444927155971527
4127,-0.19463306665420532,-0.1831030137836933
4128,-0.029208369553089142,-0.03401963890064508
4129,-0.1384577751159668,-0.03186173737049103
4130,-0.2607076168060303,0.9401660561561584
4131,-0.3696478307247162,3.6224389374256134
4132,-0.3115536570549011,-0.38868117704987526
4133,-3.4951319694519043,-3.3135453313589096
4134,-0.07587853074073792,0.5231135934591293
4135,0.02544192597270012,0.0008114483207464218
4136,-0.0033011510968208313,0.7258997689932585
4137,-1.9546457529067993,-1.469711720943451
4138,-0.02675732970237732,-0.03912952542304993
4139,-0.021232949569821358,4.428404740989208
4140,0.025870269164443016,0.02585190674290061
4141,-9.156517028808594,-7.664574146270752
4142,-0.49813830852508545,-0.4487028941512108
4143,-0.480252742767334,-0.4950326308608055
4144,0.023601828143000603,0.45087350392714143
4145,-0.12935487926006317,0.22002634406089783
4146,-0.04790324345231056,1.4547741003334522
4147,0.05925481393933296,0.23942412808537483
4148,-0.6722414493560791,-0.5304486602544785
4149,-10.077492713928223,-9.872176706790924
4150,-3.2881064414978027,-3.231699287891388
4151,-0.3253714144229889,0.7754753530025482
4152,-3.1112515926361084,-1.7263132333755493
4153,0.004489690065383911,0.869438461959362
4154,-0.009085170924663544,0.3320551849901676
4155,-0.0502668097615242,0.09441376477479935
4156,-0.022475965321063995,0.08606401830911636
4157,-1.7725423574447632,-1.7396683767437935
4158,-0.17597399652004242,1.8025976121425629
4159,-0.17265230417251587,-0.16089827381074429
4160,-3.562224864959717,-3.6555312104173936
4161,0.004580921493470669,0.1374266305938363
4162,-0.3734382390975952,-0.25813935697078705
4163,-0.06988749653100967,0.037787988781929016
4164,0.018597587943077087,1.5524664176627994
4165,-1.933608055114746,-1.2610922455787659
4166,-0.016360439360141754,-0.019721054355613887
4167,-2.1463515758514404,-1.2582627534866333
4168,-1.1587584018707275,-0.7898451387882233
4169,-0.2236899882555008,-0.18685196340084076
4170,-2.941173553466797,-2.47531521320343
4171,-0.11535662412643433,0.07898285984992981
4172,-9.762446403503418,-6.844819784164429
4173,-2.107905626296997,-1.6042002439498901
4174,-0.06367868930101395,0.3039354979991913
4175,0.01954418048262596,0.003364069911185652
4176,-1.5482139587402344,-0.25949084758758545
4177,-0.25583595037460327,-0.04578615725040436
4178,0.03227227181196213,0.00350834964774549
4179,-0.7413923144340515,-0.12198090553283691
4180,-1.2118465900421143,-1.2166917999275029
4181,-0.1579139530658722,1.1694191247224808
4182,-1.763255000114441,-1.7612924352288246
4183,-0.5143954157829285,0.10348653793334961
4184,-0.4210060238838196,0.14180859923362732
4185,-3.200443744659424,-2.42193466424942
4186,-1.495896577835083,-1.4826539419591427
4187,-0.044588327407836914,-0.010913323611021042
4188,-1.2296775579452515,-1.0136771649122238
4189,-1.3253872394561768,-1.3967024069279432
4190,0.005011961795389652,0.551110403612256
4191,-4.015276908874512,-4.038454734487459
4192,-0.05152612924575806,0.9446781054139137
4193,-0.23084791004657745,0.8544936031103134
4194,0.0006709650624543428,0.8583355164155364
4195,-1.2131770849227905,-1.2051490172743797
4196,-0.0035167010501027107,0.030190886929631233
4197,-0.7487900257110596,-0.21522676944732666
4198,-0.011014243587851524,1.0147009920328856
4199,0.049578841775655746,2.4082672699005343
4200,-0.6507248282432556,1.3199366331100464
4201,-0.367093950510025,0.38396692276000977
4202,-0.7013171911239624,-0.7035756112309173
4203,-0.17161992192268372,-0.2080586887896061
4204,0.015247201547026634,1.6229933833237737
4205,-0.10111136734485626,0.19144174456596375
4206,-2.300792694091797,-1.9972852766513824
4207,0.002647417364642024,4.127056121902569
4208,-5.3121209144592285,-4.617904722690582
4209,0.08505425602197647,1.0138642815873027
4210,-0.022796817123889923,0.10571392439305782
4211,0.0028205523267388344,0.0030487401818390936
4212,-0.5662278532981873,-0.22557273507118225
4213,0.002528693526983261,6.410384186761803
4214,-1.4932690858840942,-1.5262514054775238
4215,-0.041246578097343445,-0.03746757563203573
4216,-2.806621789932251,-2.5396780371665955
4217,-0.17290809750556946,-0.13483702018857002
4218,-0.00020824302919209003,0.135804183781147
4219,-6.643712043762207,-6.653121591934905
4220,0.013193551450967789,1.026994552463293
4221,0.10157874971628189,0.2142046308144927
4222,-0.540455162525177,-0.08533328771591187
4223,8.902885019779205e-05,0.28676368203014135
4224,-0.08962470293045044,4.11947500705719
4225,-0.003668084740638733,0.48546046018600464
4226,-0.27045974135398865,0.7464206218719482
4227,-8.760612487792969,-8.699066393077374
4228,-3.042543411254883,-1.6679290533065796
4229,-4.122347831726074,-3.585330307483673
4230,-0.9153287410736084,-0.8571275174617767
4231,-2.076613426208496,-2.030828781425953
4232,0.006547955796122551,0.10614896652987227
4233,-5.499152183532715,-5.016529560089111
4234,-2.1428346633911133,-2.059983544051647
4235,0.03792000561952591,0.021914022974669933
4236,-0.6148021221160889,1.315807282924652
4237,-0.0012371726334095001,-0.01838668528944254
4238,0.1731787770986557,1.6061067378614098
4239,-0.2096693366765976,-0.20737940724939108
4240,0.05354303866624832,-0.08724459260702133
4241,-1.8967822790145874,-1.6227171421051025
4242,0.13210006058216095,0.19305846095085144
4243,-1.840750813484192,-0.7745246887207031
4244,-0.5315306782722473,-0.6986664477735758
4245,-0.10495108366012573,3.22646963596344
4246,-0.48178404569625854,-0.4571570158004761
4247,0.004249348305165768,0.05606905906461179
4248,-4.061844348907471,-3.7006896138191223
4249,-0.058561772108078,-0.14755281200632453
4250,0.00327471480704844,1.097239381808322
4251,-7.229247093200684,-6.795951008796692
4252,0.10233177989721298,2.142892025411129
4253,-1.1238319873809814,-1.0478314310312271
4254,-0.944929838180542,-0.008626997470855713
4255,0.001964813331142068,0.020823968574404716
4256,-0.18113775551319122,0.4670618027448654
4257,-0.6443562507629395,-0.6457872837781906
4258,-1.1209075450897217,-0.9947900623083115
4259,0.007599483244121075,0.0002053751377388835
4260,-0.07232049852609634,-0.08347454899922013
4261,-7.905596733093262,-7.899098604917526
4262,-0.02846420183777809,0.23337893933057785
4263,0.04067164659500122,2.894733816385269
4264,-4.307895660400391,-2.9846874475479126
4265,0.009636327624320984,1.2031815946102142
4266,-2.32755446434021,-2.3140423242002726
4267,-6.691675662994385,-5.54538631439209
4268,-0.012319083325564861,0.05055178515613079
4269,-0.5077285766601562,-0.4918201994150877
4270,-2.306838274002075,-2.1792852729558945
4271,-0.027913590893149376,0.3922511972486973
4272,-4.346615314483643,-4.311624608933926
4273,-2.2983908653259277,-2.079316735267639
4274,-5.2053446769714355,-2.937959671020508
4275,0.05787084251642227,0.03154110908508301
4276,-0.22209599614143372,0.9887929409742355
4277,-1.8963673114776611,-1.8336356207728386
4278,-0.24877922236919403,3.302201598882675
4279,0.0027624552603811026,0.36783882253803313
4280,0.011100661009550095,0.26702044904232025
4281,-1.7227890491485596,-1.8219494577497244
4282,-0.8709719181060791,2.5933989882469177
4283,-5.119309425354004,-5.135697737336159
4284,-0.0609491690993309,0.025356613099575043
4285,-0.015079577453434467,1.3653602693229914
4286,-0.29868581891059875,-0.2413838505744934
4287,-1.1976157426834106,-0.8385022282600403
4288,-1.5571078062057495,-1.574103772174567
4289,0.05345968157052994,0.38369167782366276
4290,-0.005976981483399868,1.5338683230802417
4291,-8.135132789611816,-7.638438701629639
4292,-0.02705281227827072,-0.00724310427904129
4293,0.022450102493166924,0.20630833774339408
4294,-0.5419655442237854,0.36851441860198975
4295,0.006849867291748524,0.22395537793636322
4296,-0.20244307816028595,1.1460716128349304
4297,-2.5452475547790527,-2.4298832565546036
4298,-2.9494545459747314,-2.4069653749465942
4299,-0.09171056747436523,0.33841080963611603
4300,-0.009381559677422047,0.26224831119179726
4301,-7.084738731384277,-6.872802451252937
4302,-2.4017889499664307,-2.2782448083162308
4303,0.014093797653913498,0.02303653536364436
4304,-2.1755411624908447,-2.165923111140728
4305,-0.013861196115612984,0.11252187937498093
4306,-0.740790843963623,6.692935645580292
4307,-0.2585715055465698,0.5981098115444183
4308,-2.449871063232422,-1.8862937688827515
4309,0.04579827934503555,0.0694583123549819
4310,-2.5043270587921143,-2.3821952641010284
4311,-0.577587902545929,-0.36437666416168213
4312,0.14591927826404572,0.42545720003545284
4313,-2.5804505348205566,0.32545995712280273
4314,0.03661654144525528,0.7230216485913843
4315,-5.128291606903076,-4.96539694070816
4316,-0.08595019578933716,0.2807660698890686
4317,-1.2840425968170166,0.43538904190063477
4318,-5.904260635375977,-5.933984660310671
4319,0.0029476212803274393,0.14072884619326942
4320,-0.15368768572807312,6.451203227043152
4321,-5.710399627685547,-5.682962708175182
4322,0.008289809338748455,0.24561488628390293
4323,0.12872537970542908,0.14225640892982483
4324,-0.10907761752605438,-0.21655264869332314
4325,0.04141196608543396,1.0973002019745763
4326,-0.0071367123164236546,0.14083706121891737
4327,-0.00455267820507288,0.34761076839640737
4328,-9.88620376586914,-9.838322527706623
4329,0.02351769618690014,0.656152369811025
4330,0.047339458018541336,0.16134798992425203
4331,-0.017105834558606148,0.07550813630223274
4332,0.0024133494589477777,0.6106369737535715
4333,-3.209385395050049,-3.049558848142624
4334,0.052783820778131485,-0.0020912261679768562
4335,-3.379108428955078,-1.9582388401031494
4336,0.019371598958969116,0.23376295808702707
4337,-2.0094614028930664,3.253021240234375
4338,-1.0817643404006958,-0.9148312360048294
4339,0.10258340835571289,0.8413371444084987
4340,-0.1353760063648224,-0.02673211693763733
4341,-0.9154955744743347,-0.05480456352233887
4342,-0.012722821906208992,1.4476822465658188
4343,-0.12264201790094376,-0.055241674184799194
4344,-6.424807548522949,-6.068960964679718
4345,-1.098456621170044,-0.9571601152420044
4346,-2.930722951889038,-2.861861251294613
4347,0.008911088109016418,0.41356994211673737
4348,-0.07151611894369125,-0.03876064717769623
4349,-0.0001896163448691368,0.1097395671531558
4350,-0.008523502387106419,0.6799665726721287
4351,-6.621166706085205,-6.594126608222723
4352,0.013951056636869907,0.8389405896887183
4353,-1.4422881603240967,-1.1225427389144897
4354,-0.11454444378614426,0.38941653072834015
4355,-1.3236232995986938,3.0396459102630615
4356,-0.12042468786239624,0.039426594972610474
4357,-1.6337629556655884,-1.9968188584316522
4358,-4.765012264251709,-4.7008630111813545
4359,0.027950331568717957,1.0196626745164394
4360,0.02812499925494194,2.722568343335297
4361,-4.11961555480957,-3.697226971387863
4362,0.07694606482982635,0.8519766163080931
4363,-0.19880007207393646,-0.01708117127418518
4364,0.10411092638969421,1.4236309794650879
4365,-5.743808269500732,-3.986982583999634
4366,-0.3133714199066162,-0.22145912051200867
4367,-4.30820369720459,-4.400541265611537
4368,-0.6599754095077515,-0.12043923139572144
4369,-4.856568813323975,-4.428638935089111
4370,-0.09587457031011581,3.785898432135582
4371,-5.199159145355225,-3.60388445854187
4372,-0.01642250455915928,1.0872327908873558
4373,-1.6392734050750732,-0.58681321144104
4374,-0.2438766360282898,-0.2549372212961316
4375,-0.05544394999742508,-0.02000192552804947
4376,0.05652020871639252,0.0318431630730629
4377,-0.6470344066619873,-0.5792871862649918
4378,0.06142141669988632,0.8891245280392468
4379,0.008496352471411228,0.08692191261798143
4380,-0.46551692485809326,-0.28582221269607544
4381,0.02185734733939171,1.0603308677805217
4382,-0.0569809228181839,0.23082029074430466
4383,-0.4178886413574219,3.467573881149292
4384,-3.2190051078796387,-2.144663453102112
4385,-6.307797908782959,-5.977795958518982
4386,0.10255718231201172,1.37886130869083
4387,-0.08807593584060669,0.9048800766468048
4388,-0.07344483584165573,-0.07006341638043523
4389,0.0008987635374069214,-0.01558363251388073
4390,-7.92836332321167,-7.809465646743774
4391,-0.014944769442081451,1.9224564358592033
4392,-0.0995926707983017,-0.15161725925281644
4393,-4.290844917297363,-4.375883758068085
4394,-0.00958690233528614,2.8188150245696306
4395,0.021854909136891365,0.012391714029945433
4396,-0.1441795527935028,0.4916561543941498
4397,0.0037651427555829287,0.27754316017671954
4398,-0.029517075046896935,3.0376115925610065
4399,-0.03530868887901306,0.5286239087581635
4400,-0.8844846487045288,-0.8785157427191734
4401,-0.2625860869884491,0.37279820442199707
4402,-0.16688738763332367,0.05698502063751221
4403,-1.844447135925293,-1.1169214248657227
4404,-0.5356942415237427,1.1590692400932312
4405,-1.0872797966003418,-1.070201650261879
4406,-1.3057068586349487,0.9976767301559448
4407,-6.75830078125,-6.641633354127407
4408,-0.10401052236557007,-0.08482272177934647
4409,0.048103854060173035,0.0458355761365965
4410,-0.12021398544311523,0.028040707111358643
4411,-0.3112492859363556,-0.3385168705135584
4412,0.05679278448224068,0.9738179408013821
4413,-0.3203503489494324,0.17106258869171143
4414,0.007870299741625786,0.9034626026405022
4415,-0.21887582540512085,-0.10123077034950256
4416,-2.5861916542053223,0.3007490634918213
4417,0.09033921360969543,0.07633370719850063
4418,-4.092691421508789,-4.092383610084653
4419,-3.5010831356048584,-3.5103974640369415
4420,-0.09741360694169998,0.19816727191209793
4421,-0.0969308540225029,0.26505541056394577
4422,-1.6250605583190918,1.0774487257003784
4423,0.011927285231649876,0.2058594070840627
4424,0.0062315803952515125,1.235627058405953
4425,-1.270244836807251,2.9757230281829834
4426,-2.68060040473938,-2.6135813295841217
4427,0.017125656828284264,0.18441342376172543
4428,-0.24938568472862244,-0.24032348580658436
4429,0.08258416503667831,0.006186496990267187
4430,0.001256592571735382,0.6405448243021965
4431,-0.029030028730630875,0.06386430934071541
4432,-0.4583622217178345,-0.42498626559972763
4433,-0.059127096086740494,0.03358226269483566
4434,-1.0139830112457275,-1.0058357641100883
4435,-0.3216845393180847,-0.37238955218344927
4436,-0.0010772321838885546,1.9735549786128104
4437,-0.5810194611549377,-0.530599981546402
4438,-1.8080435991287231,-1.2792314291000366
4439,-0.36098790168762207,-0.3811205285601318
4440,0.0037129344418644905,0.5726317248627311
4441,0.0009128176607191563,0.6976847036276013
4442,-1.2763450145721436,-1.1887329295277596
4443,-0.030957363545894623,-0.0669656740501523
4444,-0.38151732087135315,-0.48472315818071365
4445,0.03694964200258255,0.9188144579529762
4446,-0.1087552011013031,0.318629689514637
4447,-0.5743935108184814,-0.3357795774936676
4448,-1.535214900970459,1.9497201442718506
4449,-0.3365488648414612,0.29790550470352173
4450,-0.11244633793830872,1.4249357432127
4451,-0.2515178918838501,-0.1382814273238182
4452,-0.3935539722442627,0.6883013844490051
4453,-0.002657332457602024,1.7292717774398625
4454,-0.9174863696098328,-0.9689353257417679
4455,-1.8752473592758179,-1.7392349690198898
4456,-4.549152851104736,-4.511837013065815
4457,-0.06318973004817963,-0.01120813935995102
4458,-0.056751884520053864,2.1119643822312355
4459,-0.4086935222148895,0.029922127723693848
4460,-0.08345389366149902,0.11564909666776657
4461,-0.2136065512895584,-0.1559215933084488
4462,-5.221244812011719,-3.1089603900909424
4463,0.06106806546449661,0.032962076424155384
4464,-0.027690453454852104,1.6314480248838663
4465,0.0029569827020168304,-0.009925452060997486
4466,-0.483121395111084,-0.500758059322834
4467,-2.7110137939453125,-2.5773581862449646
4468,-0.06047578901052475,0.3301071226596832
4469,-3.3635661602020264,-2.636540710926056
4470,-0.003494118107482791,0.39258998865261674
4471,-1.1299011707305908,-1.1295584365725517
4472,0.028784310445189476,2.9112061367632123
4473,0.006814462598413229,0.002258410371723585
4474,0.06271886080503464,0.298438539262861
4475,-0.042320311069488525,3.312467236071825
4476,-2.458622455596924,-2.52705634792801
4477,-0.01892448589205742,-0.009770985692739487
4478,-1.735870599746704,0.8513467311859131
4479,-2.564854383468628,-2.3513330817222595
4480,-1.148681640625,-1.14793661236763
4481,0.08644544333219528,0.031954950594808906
4482,-7.335260391235352,-0.7416510581970215
4483,0.1557036191225052,0.003950710844947025
4484,-0.04773431643843651,0.6482212617993355
4485,0.02480839379131794,0.02045336399169173
4486,0.02242688089609146,2.088561020238558
4487,0.03773818910121918,0.06829912401735783
4488,-0.028763573616743088,0.18435372784733772
4489,-2.161123275756836,-1.4685376286506653
4490,-0.023167088627815247,0.48839886486530304
4491,-0.06982878595590591,0.07369524240493774
4492,-0.004440153017640114,0.009579375386238098
4493,-0.20574164390563965,0.557372510433197
4494,-0.3742470443248749,0.2649812698364258
4495,-5.663183212280273,-5.518870621919632
4496,-0.767532229423523,-0.9138636738061905
4497,-0.2715241312980652,0.12241733074188232
4498,-6.10548210144043,-5.131906986236572
4499,-6.730291366577148,-6.481354624032974
4500,-5.582454204559326,-5.588798087090254
4501,-0.041662245988845825,1.2369917072355747
4502,0.1424674093723297,0.0018635160813573748
4503,-0.23792743682861328,1.4049138873815536
4504,0.013449035584926605,0.10179903358221054
4505,0.04784395545721054,-0.001238811935763806
4506,-0.2153613418340683,-0.1644059456884861
4507,0.02625744231045246,0.02702831372153014
4508,0.12418211251497269,1.0370314922183752
4509,0.012262278236448765,0.6484559243544936
4510,-0.026704076677560806,1.1024628765881062
4511,0.03511491417884827,-0.10846652369946241
4512,-1.366390585899353,-1.1946751177310944
4513,-4.046022891998291,-3.9190833270549774
4514,-5.0710368156433105,-4.6661257147789
4515,-2.3313205242156982,-1.0375943183898926
4516,-0.43897292017936707,0.03739815950393677
4517,0.21872170269489288,0.48766284802695736
4518,-1.4784730672836304,-1.5349113941192627
4519,-0.04009413719177246,-0.15178555995225906
4520,-0.037597257643938065,-0.09375543473288417
4521,-0.4824293255805969,0.5065133571624756
4522,0.06866484135389328,0.0007220971601782367
4523,-0.35931605100631714,-0.3348358180373907
4524,0.003748013637959957,0.907031380571425
4525,-5.114863872528076,-3.496337890625
4526,-0.0013014465803280473,1.8144459163304418
4527,-0.19884946942329407,-0.056361109018325806
4528,-0.1919180154800415,0.9469812512397766
4529,0.057716142386198044,-0.03527775389375165
4530,-0.33018258213996887,-0.149067223072052
4531,-1.0108036994934082,-0.8178131729364395
4532,-0.29559898376464844,-0.24551326781511307
4533,0.09316237270832062,2.173087810893776
4534,-0.03562953323125839,0.1976221464574337
4535,0.004743638914078474,0.2634823225234868
4536,-2.7650203704833984,-2.765998225659132
4537,-0.00021288171410560608,0.12620688509196043
4538,0.007131838705390692,0.04995569429593161
4539,-0.33146268129348755,1.0952731668949127
4540,-0.2886342704296112,-0.294429799541831
4541,-0.021827295422554016,1.864332601428032
4542,-1.4964927434921265,-1.3481422811746597
4543,-0.9901746511459351,1.2020066976547241
4544,-0.006939054466784,0.255133138038218
4545,-0.05521661415696144,1.568018764257431
4546,0.0341850221157074,0.04770519316662103
4547,-0.2683582901954651,0.42559146881103516
4548,-1.6979049444198608,-1.4750151634216309
4549,-3.7722039222717285,-1.3327150344848633
4550,-0.24038860201835632,-0.3650517985224724
4551,-0.059762921184301376,2.913962759077549
4552,-0.35962963104248047,-0.3947736471891403
4553,-0.7354208827018738,-0.581281453371048
4554,-5.031599998474121,-4.984007835388184
4555,0.04789511114358902,0.003726478244061582
4556,0.09135007858276367,0.002915169345214963
4557,0.003521198872476816,0.9724204181693494
4558,0.15055698156356812,0.029934845282696187
4559,-4.742507457733154,-4.609350204467773
4560,-0.022783540189266205,0.21537092328071594
4561,-0.16223028302192688,0.7697746604681015
4562,-0.545398473739624,-0.5399509547278285
4563,-1.8781479597091675,-1.8544674329459667
4564,-9.015326499938965,-8.977415330708027
4565,0.020651426166296005,0.34681174490833655
4566,-9.6694974899292,-8.502183556556702
4567,-0.0370413139462471,0.4934910163283348
4568,-0.04598740488290787,1.238794595003128
4569,-0.0424032062292099,0.06294364482164383
4570,-0.0399845615029335,2.3711530305445194
4571,-3.141615629196167,-3.1590968016535044
4572,-2.191662311553955,-2.23411101102829
4573,-0.08152832090854645,-0.07680138573050499
4574,-0.48696690797805786,-0.35370391607284546
4575,-0.08504419773817062,0.0009601637721061707
4576,0.012569529935717583,0.07785990579577629
4577,-0.00025731511414051056,0.1943388576619327
4578,-0.014719483442604542,0.00032819248735904694
4579,-0.38687577843666077,1.4563918709754944
4580,0.0014713698765262961,0.09618449083063751
4581,-5.821258544921875,-5.56966158747673
4582,0.04131035506725311,1.984993469901383
4583,-6.438182353973389,-5.095489501953125
4584,-3.3912174701690674,-2.7628657817840576
4585,0.06503450125455856,0.20668821968138218
4586,-0.15282917022705078,-0.2012319192290306
4587,-0.16468234360218048,-0.17095464374870062
4588,-0.6370485424995422,-0.6451989375054836
4589,-1.3989810943603516,-1.2814333587884903
4590,0.0028498745523393154,3.7667485524580115
4591,-2.8030078411102295,-2.7999054174870253
4592,0.00018532853573560715,2.262160057434812
4593,-4.84602689743042,-4.533894568681717
4594,0.05830034613609314,0.25616480596363544
4595,-0.14595267176628113,-0.16867110133171082
4596,0.015457185916602612,0.15919688227586448
4597,-0.05479062348604202,3.245855137705803
4598,-0.1933891773223877,-0.20867695938795805
4599,-0.7155370712280273,0.40386468172073364
4600,0.06301143020391464,4.631084577311412
4601,-0.06117022782564163,0.49652380496263504
4602,-0.015745114535093307,-0.020566311664879322
4603,-0.3303438723087311,-0.20692624151706696
4604,-0.09078074246644974,-0.11901048483559862
4605,-3.2652134895324707,-1.9390487670898438
4606,0.0006803702563047409,0.4206165364012122
4607,-0.07855832576751709,0.3940991908311844
4608,-0.1253812462091446,-0.0242762491106987
4609,0.0012577957240864635,0.08952599877375178
4610,-0.6152753233909607,-0.7053031223767903
4611,-3.9707038402557373,1.299403190612793
4612,0.00290830060839653,0.2571215005591512
4613,0.004906231537461281,1.6891850735992193
4614,-1.2588964700698853,-1.2613212441792712
4615,-0.0018628351390361786,0.6419390924274921
4616,0.0020918711088597775,0.9722446104278788
4617,0.004423217382282019,1.0881456162387622
4618,-2.429786443710327,-2.288787305355072
4619,0.03540557622909546,3.291385650634993
4620,-0.2037956416606903,0.10666030645370483
4621,-4.020786285400391,-3.964833378791809
4622,-3.59389591217041,-3.6138803192880005
4623,0.0027324864640831947,0.4394387977808947
4624,-2.589323043823242,-1.4313414096832275
4625,-0.2965184152126312,-0.5941096403985284
4626,-4.102468013763428,-4.059716708958149
4627,-0.14107301831245422,-0.14435417391359806
4628,-0.2704286575317383,0.21073538064956665
4629,-0.7933496832847595,-0.8368533104658127
4630,-0.39150503277778625,-0.09245994687080383
4631,-1.4276260137557983,-0.6274394989013672
4632,-1.056068778038025,-0.677535891532898
4633,-0.5531558990478516,-0.5531707908958197
4634,-0.18654972314834595,-0.16682656854391098
4635,-4.437244892120361,-1.7079315185546875
4636,-0.13994018733501434,-0.12725067138671875
4637,-0.020584747195243835,0.18852578848600388
4638,-0.7114779949188232,-0.7531510116532445
4639,-1.327519416809082,-0.7653756737709045
4640,-2.5398073196411133,-1.4095866680145264
4641,0.05911028012633324,0.036189225036650896
4642,0.008980128914117813,2.926142580807209
4643,-2.442960500717163,-1.7350903749465942
4644,-3.742185592651367,-3.3276020288467407
4645,-10.024170875549316,-9.76322329044342
4646,0.01661408320069313,0.5218546283431351
4647,-0.03547605499625206,1.5230643264949322
4648,-6.87012243270874,-6.844179045408964
4649,0.009627575054764748,1.3459214679896832
4650,-0.4201285243034363,-0.4802126861177385
4651,-0.07658234983682632,2.3659699857234955
4652,-4.661638259887695,-4.018430054187775
4653,-0.05020035430788994,0.1790701001882553
4654,0.04951345548033714,0.06772788823582232
4655,-3.442920446395874,-3.1002329885959625
4656,-9.78993034362793,-9.491881877183914
4657,-0.0044974396005272865,0.19244715943932533
4658,0.03968501836061478,0.9221179862506688
4659,-0.0072826966643333435,0.7769041508436203
4660,0.0034730255138128996,1.1490553100593388
4661,0.0038444960955530405,0.08643095195452588
4662,-2.119509220123291,-2.045425459742546
4663,-0.44760197401046753,0.5767860412597656
4664,-0.5345730185508728,1.256350040435791
4665,0.0005312728462740779,0.05234963426482864
4666,0.06776479631662369,0.04981905734166503
4667,0.0428009070456028,0.2380306189879775
4668,-1.5601707696914673,-1.5206599608063698
4669,0.018591519445180893,1.8314929651096463
4670,-0.6742606163024902,-0.10954201221466064
4671,-0.08419084548950195,0.13882403075695038
4672,-0.099436916410923,0.7694030776619911
4673,-0.03123188577592373,0.2557925917208195
4674,0.01592833362519741,3.2134177847765386
4675,0.08673519641160965,0.48565500976428666
4676,-2.556215286254883,-2.5125779174268246
4677,-1.1475036144256592,-0.42215609550476074
4678,-2.352144479751587,-0.9679815769195557
4679,-0.09782291203737259,1.584826409816742
4680,-0.3081933856010437,-0.305795188061893
4681,-2.1806857585906982,-2.072883725166321
4682,-0.037147801369428635,0.26424722746014595
4683,-0.2175985872745514,0.9817157983779907
4684,-0.03189698979258537,0.029537025839090347
4685,-1.6988822221755981,-1.7384374933317304
4686,-0.019738610833883286,0.11853093281388283
4687,-0.35222724080085754,0.0970238745212555
4688,-4.036596298217773,-3.939732424914837
4689,0.18771575391292572,0.0011970587074756622
4690,0.044145286083221436,0.3233194015920162
4691,-1.0139625072479248,-0.9981767293065786
4692,-0.389579176902771,1.5181418657302856
4693,-2.814302682876587,-2.0540413856506348
4694,-1.9601789712905884,0.9560986757278442
4695,-1.7268242835998535,-1.680737640708685
4696,-0.03839223086833954,-0.08431239798665047
4697,0.2005176991224289,0.2798647079616785
4698,-5.660606861114502,-5.107683837413788
4699,-0.10236427932977676,0.921210452914238
4700,-0.8555161952972412,-1.0150124281644821
4701,-0.015577336773276329,-0.007529661059379578
4702,0.0032591293565928936,0.015036541039307849
4703,-0.5525407791137695,0.37434202432632446
4704,-0.2623975872993469,-0.24468960613012314
4705,-0.01164532545953989,2.146450601518154
4706,-0.7246601581573486,0.22157585620880127
4707,-0.5821359157562256,-0.5717150755226612
4708,-0.18402138352394104,0.8048779219388962
4709,-0.017098980024456978,1.582254283130169
4710,-3.3197782039642334,-3.335670354019385
4711,0.06285259127616882,0.04981495952233672
4712,-0.32765331864356995,1.2883078157901764
4713,-3.098287582397461,-1.0671470165252686
4714,-5.914592266082764,-5.280286550521851
4715,0.002666812390089035,0.18161730778228957
4716,-0.06925547122955322,0.15832995623350143
4717,-0.15172868967056274,0.01962350308895111
4718,-0.8807390928268433,-0.8867502398788929
4719,-2.266585350036621,1.7150065898895264
4720,-0.034899819642305374,1.4002166911959648
4721,-0.07508179545402527,3.8849472105503082
4722,-1.8828696012496948,-1.6707773804664612
4723,-0.1480037271976471,0.26683084666728973
4724,-0.1941588819026947,1.983385905623436
4725,-0.3852340281009674,-0.3730117678642273
4726,-0.04526171088218689,-0.00682641938328743
4727,0.07381144911050797,0.010073182173073292
4728,-3.5764729976654053,-2.582698106765747
4729,-0.20223265886306763,0.33742183446884155
4730,-0.1628938615322113,-0.09668618440628052
4731,-8.606184005737305,-8.608407756313682
4732,-0.37991955876350403,2.645097702741623
4733,0.02603919617831707,0.02199809835292399
4734,-0.6651142239570618,-0.8670874461531639
4735,-3.6482245922088623,-3.5506979674100876
4736,-2.339252233505249,-0.4598046541213989
4737,0.0015564663335680962,0.002716176211833954
4738,0.143199622631073,0.8630224391818047
4739,-0.554587185382843,-0.07048147916793823
4740,0.02361118793487549,0.04497641418129206
4741,0.015172500163316727,-0.028215121761604678
4742,-1.6981855630874634,-1.428170531988144
4743,0.270357221364975,-0.023034242447465658
4744,0.041182588785886765,0.10889548528939486
4745,-0.35761070251464844,1.587016612291336
4746,-1.9755699634552002,-1.1509571075439453
4747,-0.01438119076192379,0.04289458692073822
4748,-3.533384084701538,-2.9983964562416077
4749,0.09244634956121445,1.5553503413684666
4750,-9.167642593383789,-7.204701662063599
4751,-1.1029119491577148,1.0822347402572632
4752,-0.009936266578733921,-0.009607965126633644
4753,-4.409170627593994,-3.1623406410217285
4754,-1.5634993314743042,0.7675234079360962
4755,-0.13013236224651337,-0.050996601581573486
4756,-0.28253883123397827,-0.2859036782756448
4757,-0.398053377866745,-0.27144619822502136
4758,-0.8577098846435547,-0.6624711602926254
4759,-0.5611318945884705,3.619164228439331
4760,-0.0661594420671463,2.456762596964836
4761,-1.113451361656189,1.0330100059509277
4762,-5.497344493865967,-5.242357432842255
4763,-1.8233590126037598,-1.6834869086742401
4764,-2.1789937019348145,-1.7547757923603058
4765,-5.201157569885254,-2.1168041229248047
4766,0.032400600612163544,1.6472829580452526
4767,-6.612914085388184,-5.744995534420013
4768,-1.5212512016296387,0.4202162027359009
4769,-1.8370696306228638,-1.2109162211418152
4770,0.0064722225069999695,0.496552012860775
4771,-0.6726745367050171,-0.7002826891839504
4772,-0.8773431777954102,-0.9397621336393058
4773,-0.9199903011322021,-0.9415660202503204
4774,-1.1298060417175293,-0.844127744436264
4775,-0.24231883883476257,0.20915859937667847
4776,-0.01706855744123459,4.039549425244331
4777,0.029623204842209816,0.24331992981024086
4778,0.02325773611664772,0.10561747103997732
4779,0.022829726338386536,4.342501997947863
4780,-0.7477787733078003,-0.4857984185218811
4781,-2.8735616207122803,-2.0956676602363586
4782,0.04814876988530159,0.11301727197133005
4783,-0.05063062906265259,-0.07699027471244335
4784,-0.8360797762870789,-0.8350849598646164
4785,0.007913442328572273,0.1665700189769268
4786,0.06517748534679413,0.0677225380204618
4787,-1.3669687509536743,-1.2444148510694504
4788,0.020046761259436607,3.477329037617892
4789,0.018597686663269997,0.29891984863206744
4790,-0.017963051795959473,0.9509361684322357
4791,0.004110835492610931,0.23288681358098984
4792,-0.02753223478794098,-0.04942230135202408
4793,-0.64688640832901,-0.5787722989916801
4794,-0.18233086168766022,-0.18965049018152058
4795,-1.6099117994308472,-0.776148796081543
4796,-0.05391216278076172,-0.085214460385032
4797,-0.06565091758966446,-0.08842026442289352
4798,0.047201402485370636,0.022113828686997294
4799,-2.2584147453308105,-2.2773221330717206
4800,-0.060597650706768036,-0.14532101899385452
4801,0.14651985466480255,0.025881467387080193
4802,-0.47805365920066833,-0.4855443984270096
4803,-1.8710507154464722,-0.6584433317184448
4804,0.002930097747594118,0.7193592192525102
4805,-4.447509765625,-4.48609758540988
4806,-1.7996543645858765,-2.020541943144053
4807,-0.46351146697998047,2.076865077018738
4808,0.22174520790576935,0.6063381516723894
4809,-1.237382411956787,-1.2834410476498306
4810,0.019896522164344788,0.10869262093910947
4811,-4.292078971862793,-4.263172332197428
4812,-0.6093421578407288,-0.3975104093551636
4813,-0.025270728394389153,0.03895265981554985
4814,-2.071146249771118,-1.6506173610687256
4815,0.011152678169310093,0.022422916255891323
4816,-9.424744606018066,-9.620885531359818
4817,-0.050248801708221436,-0.0027424469590187073
4818,-6.059617519378662,-6.067658174782991
4819,-1.3613535165786743,-1.1788321733474731
4820,-0.038301512598991394,0.2708810195326805
4821,-0.06496293842792511,-0.045788075774908066
4822,-0.9278360605239868,-0.8508806005120277
4823,-0.967997133731842,-0.9652756527066231
4824,-0.9389322996139526,-0.881469801068306
4825,-1.3553475141525269,-1.3591266383882612
4826,-0.07369761168956757,0.49966247379779816
4827,-6.09877872467041,-4.544803857803345
4828,-0.06354395300149918,1.4279263392090797
4829,-1.9501287937164307,-1.9346537701785564
4830,0.0026875510811805725,1.3693784618226346
4831,0.021804576739668846,0.006441705976612866
4832,-0.15494447946548462,0.2093435525894165
4833,-0.6486872434616089,-0.4881424307823181
4834,-3.101294755935669,-2.2031742334365845
4835,-0.0006877875421196222,0.10735587915405631
4836,0.00327475368976593,0.8612318262457848
4837,-2.631657123565674,-1.3523595333099365
4838,-2.7301371097564697,-2.755508631526027
4839,-1.4218168258666992,-0.8654724359512329
4840,0.0030655101872980595,0.06242541171377525
4841,-0.0062919240444898605,1.5063301846385002
4842,0.02325141802430153,0.17944985630947485
4843,0.1632520705461502,0.17513354029506445
4844,-1.8885822296142578,-1.2399258613586426
4845,0.2646687924861908,3.157891448587179
4846,-0.5043275356292725,0.6707749366760254
4847,0.006517212837934494,0.134662427008152
4848,-0.9177617430686951,-0.8050741255283356
4849,-0.01356874592602253,0.4834688510745764
4850,-0.6780055165290833,0.8799686431884766
4851,-1.3829439878463745,-1.26816838234663
4852,-1.8816580772399902,-1.9388855136930943
4853,0.02055976912379265,0.09634494734928012
4854,0.10720976442098618,0.26963649375829846
4855,-1.4870455265045166,-1.4703887924551964
4856,-9.20586109161377,-9.230419382452965
4857,-0.04640498012304306,0.09127496927976608
4858,0.0003928008954972029,0.3313369848765433
4859,-0.5749504566192627,-0.4238745719194412
4860,-0.029354851692914963,0.35819169878959656
4861,-0.13083389401435852,0.534477710723877
4862,-0.7445845603942871,-0.7739296182990074
4863,-0.10365045070648193,-0.22926894575357437
4864,0.017998170107603073,0.1652660584077239
4865,-0.7057802677154541,-0.47168952226638794
4866,-0.37037551403045654,-0.12523096799850464
4867,0.002819584682583809,0.2760598991299048
4868,-0.36768966913223267,0.48893070220947266
4869,-0.20433108508586884,-0.1969868503510952
4870,-3.370819568634033,-0.4347395896911621
4871,0.0029377685859799385,0.9889407962327823
4872,-1.0529423952102661,-1.0807294222759083
4873,0.12788476049900055,0.6149407774209976
4874,-2.649506092071533,-1.686002492904663
4875,-0.16529536247253418,-0.01710738241672516
4876,0.023490875959396362,0.03561493073357269
4877,-0.6345527172088623,-0.6591069027781487
4878,-0.16349175572395325,-0.15587950497865677
4879,-0.17589221894741058,-0.2149711512029171
4880,0.3556617498397827,-0.0077621874916076194
4881,0.08495771139860153,0.03522666229400784
4882,0.012668588198721409,1.858054757118225
4883,-8.171759605407715,-8.162689700722694
4884,-3.160966634750366,-2.3774046897888184
4885,-0.04109823331236839,-0.01711416244506836
4886,-0.6645464301109314,1.4558805227279663
4887,-4.031513690948486,-3.544033169746399
4888,-0.28425008058547974,-0.11264657974243164
4889,-0.5061399936676025,-0.26566678285598755
4890,0.0028763730078935623,-0.004907827824354172
4891,0.028919482603669167,0.6519797444852884
4892,0.04206116124987602,-0.04555114544928074
4893,-0.005140312016010284,0.07459281384944916
4894,-0.08046610653400421,0.12386775016784668
4895,-5.355342864990234,-5.376289892941713
4896,0.07856903970241547,2.058423384150956
4897,-2.2990288734436035,-2.338713926030323
4898,-0.04225906729698181,-0.061255207285284996
4899,-0.864172637462616,-0.8700546622276306
4900,0.0024264371022582054,2.6718981293961406
4901,-0.0020129457116127014,0.11874260753393173
4902,0.06102169677615166,0.329002240250702
4903,0.007950220257043839,2.162265010178089
4904,-8.369844436645508,-6.62989866733551
4905,0.07881602644920349,1.5766294885543175
4906,0.011579498648643494,0.04924525320529938
4907,-2.4226107597351074,-2.204157993197441
4908,0.08968514204025269,-0.00034244105336256325
4909,-5.4722700119018555,-5.491510923951864
4910,-0.06698082387447357,-0.21143154869787395
4911,-0.11787296086549759,0.03423946350812912
4912,0.0029420184437185526,1.5189473629238819
4913,-1.727904200553894,-0.5658864974975586
4914,-6.017578125,-5.9552654176950455
4915,-2.823133945465088,-1.1849778890609741
4916,0.013358913362026215,0.002204864053055644
4917,0.0010774568654596806,0.06498087562795263
4918,0.042102567851543427,0.018236210686154664
4919,-1.1717296838760376,-0.6032465100288391
4920,-0.7270852327346802,2.699803411960602
4921,-0.026134513318538666,0.24987976998090744
4922,-0.1368952989578247,0.3141639530658722
4923,0.006599380634725094,0.18759390711784363
4924,-0.018061600625514984,1.6274486109614372
4925,0.008669091388583183,0.9147262461483479
4926,-0.013867702335119247,0.9958258680999279
4927,-0.7152792811393738,-0.6335244849324226
4928,0.02098354510962963,3.0447580255568027
4929,0.3196231424808502,0.03824370726943016
4930,-0.1040407195687294,0.09644441306591034
4931,0.0080366600304842,0.6948698703199625
4932,-0.016334785148501396,0.06991339847445488
4933,-1.0910276174545288,0.8226135969161987
4934,-3.403223991394043,-3.4032210633158684
4935,-1.1146730184555054,-0.2765797972679138
4936,0.024981502443552017,-0.0021189996041357517
4937,-2.0060107707977295,-1.9523783177137375
4938,-1.0230581760406494,-0.9035066366195679
4939,-3.0032100677490234,-2.9487108290195465
4940,-0.6113120317459106,-0.6312321142759174
4941,0.016089297831058502,0.06112780887633562
4942,0.04395925626158714,0.3410052312538028
4943,0.04862773418426514,0.03338591940701008
4944,-0.6064526438713074,-0.6237300373613834
4945,-1.8208729028701782,-1.8831221628934145
4946,-0.18405809998512268,-0.23343999683856964
4947,-0.023959781974554062,0.002122551202774048
4948,-8.12527084350586,-7.578757882118225
4949,-0.5732530355453491,-0.40363018214702606
4950,-0.5740809440612793,0.3491767644882202
4951,0.02340301312506199,0.4251467020367272
4952,0.0032715369015932083,1.021165294398088
4953,-1.457815408706665,-1.5335519472137094
4954,-4.688579559326172,-4.692212821915746
4955,-0.006588354706764221,5.729334015399218
4956,-0.42730212211608887,-0.1339813768863678
4957,-0.001645025797188282,1.7920314390212297
4958,-0.04687826335430145,0.1657327152788639
4959,-0.12437289953231812,-0.1498231254518032
4960,-1.9608922004699707,-0.4837632179260254
4961,-3.157308578491211,-2.4136544466018677
4962,-0.4357741177082062,-0.3965047150850296
4963,-0.868802547454834,1.1555551886558533
4964,0.07457014173269272,0.5824466053163633
4965,-1.5102540254592896,-1.4373792931437492
4966,-1.0045161247253418,-0.9311129823327065
4967,-3.6048507690429688,-3.4275771379470825
4968,0.008633289486169815,0.02472461760044098
4969,-4.5558247566223145,-4.4671314507722855
4970,0.1074204295873642,1.7308392924605869
4971,-0.3545997142791748,0.6455901265144348
4972,0.05890874192118645,0.17328296080813743
4973,-0.7288044095039368,-0.6955868750810623
4974,-3.9951586723327637,-3.4777230620384216
4975,0.21220868825912476,-0.06440000794827938
4976,-0.17881129682064056,-0.19940640777349472
4977,-2.007349729537964,-1.6373668313026428
4978,0.05982142314314842,1.296816761372611
4979,-0.035994935780763626,3.0040013529360294
4980,0.022346211597323418,0.0254918577556964
4981,-1.6395704746246338,-1.6374716237187386
4982,-2.3536875247955322,-2.1058546900749207
4983,0.10614898055791855,0.01095611765049398
4984,-3.7191829681396484,-3.7982630851620343
4985,-0.003435028251260519,1.0905296388082206
4986,-0.05057339370250702,-0.024984164163470268
4987,-0.16205309331417084,-0.045065030455589294
4988,-0.7714908719062805,-0.6267793625593185
4989,-0.04491706192493439,0.7066161334514618
4990,-0.23991259932518005,0.19108159840106964
4991,-1.809650182723999,-1.6691130697727203
4992,0.002847848227247596,0.02607975665887352
4993,-0.4781022369861603,-0.0823882520198822
4994,-0.32284384965896606,-0.38478752225637436
4995,-0.18292184174060822,0.12466119229793549
4996,-0.0031171534210443497,0.2543280851095915
4997,0.1541796177625656,0.5670117605477571
4998,-6.326830863952637,-6.365513786673546
4999,0.004860930144786835,0.2629902809858322
5000,-0.0016153384931385517,0.9217041824012995
5001,-0.14716504514217377,0.22299019992351532
5002,0.060146838426589966,0.02114674635231495
5003,-0.006780196446925402,0.43091647792607546
5004,-0.8037815093994141,-0.880060451105237
5005,-0.020370187237858772,0.17254627123475075
5006,0.005219020880758762,0.011529366485774517
5007,-0.5563408136367798,-0.5679862867109478
5008,0.038071516901254654,0.05960863409563899
5009,-1.5483211278915405,-1.550987234339118
5010,-0.9826974272727966,-0.3258522152900696
5011,-1.1752341985702515,0.07475686073303223
5012,-3.392484426498413,-3.008700877428055
5013,-0.8549978137016296,0.7319340109825134
5014,-3.25616192817688,-3.2746837087906897
5015,-1.9378376007080078,-1.3861972093582153
5016,-0.04429691284894943,-0.057695521507412195
5017,-0.16850566864013672,1.3224588185548782
5018,-0.27141690254211426,-0.049025148153305054
5019,-0.7216037511825562,-0.7669552192091942
5020,-2.1909148693084717,0.005690336227416992
5021,-5.832245826721191,-5.826088216155767
5022,0.003038315102458,0.7075652666389942
5023,0.06653576344251633,1.2168852603062987
5024,-2.1367342472076416,-2.0071968883275986
5025,-7.336996078491211,-6.496095299720764
5026,-3.8162121772766113,-3.727120041847229
5027,-0.036105766892433167,1.992483489215374
5028,0.16370518505573273,-0.022112328559160233
5029,-0.5402456521987915,0.6650487780570984
5030,0.20432575047016144,0.13117283582687378
5031,-3.730942726135254,-2.3045265674591064
5032,-1.2317341566085815,-1.2131766378879547
5033,-5.416241645812988,-4.395505666732788
5034,-0.08935423195362091,0.7579526156187057
5035,0.0056613534688949585,0.09899673610925674
5036,-7.125092506408691,-6.96204087138176
5037,0.025692760944366455,0.4883524179822416
5038,-1.228124976158142,-0.736493706703186
5039,0.17432142794132233,1.593732977678883
5040,-0.05737990513443947,-0.009942777454853058
5041,-0.004436084069311619,0.3593476521782577
5042,-0.044854145497083664,0.18264314532279968
5043,-0.930172324180603,-0.4918191432952881
5044,0.015026025474071503,0.05881291255354881
5045,-0.04521652311086655,-0.03331511281430721
5046,-0.18127886950969696,-0.19266010727733374
5047,0.018213685601949692,0.023565310053527355
5048,-0.10610371828079224,0.5147521942853928
5049,-0.07822223007678986,0.1973806843161583
5050,-0.8038367033004761,-0.1238967776298523
5051,-0.016901830211281776,1.3143017441034317
5052,-0.8602710962295532,1.3604449033737183
5053,-0.8910978436470032,0.0024970173835754395
5054,0.05527987331151962,0.013357295058085583
5055,0.000567880691960454,0.2943311983253807
5056,0.15267327427864075,1.2241921410895884
5057,-9.744781494140625,-9.164083361625671
5058,0.09168488532304764,2.0627471341285855
5059,-0.009477304294705391,0.5666254097595811
5060,0.011725702323019505,0.1261003848630935
5061,-1.8948991298675537,-1.766171395778656
5062,-0.10897296667098999,2.5061748027801514
5063,-1.8915889263153076,-1.8002743571996689
5064,-0.013794448226690292,0.9992208853363991
5065,-11.255880355834961,-11.189087316393852
5066,-3.1056768894195557,-2.9593204855918884
5067,-0.007461383938789368,2.4580729380249977
5068,0.0663716197013855,0.8285176937934011
5069,-0.660068690776825,-0.6728831799700856
5070,-0.36390846967697144,1.4470884799957275
5071,-0.0002038944512605667,0.010217253351584077
5072,-0.20582617819309235,-0.18006201460957527
5073,-0.034766603261232376,1.1897932812571526
5074,0.0028090178966522217,1.8215618431568146
5075,-0.13198266923427582,-0.10734469816088676
5076,-0.7105416059494019,-0.6423920691013336
5077,-0.3856906294822693,1.9328666925430298
5078,-3.407198667526245,-0.1240689754486084
5079,-1.0460339784622192,1.7415599822998047
5080,-0.17884561419487,-0.16812357865273952
5081,-1.6518995761871338,-1.6039965935051441
5082,-0.8398481607437134,-0.801812194287777
5083,-0.3102719187736511,0.8553063571453094
5084,0.05484938994050026,0.20437963308768303
5085,0.04767971485853195,0.03562509827315807
5086,0.04431427642703056,0.6538330242037773
5087,-1.0592840909957886,-1.0113013684749603
5088,0.02413376420736313,-0.03973746299743652
5089,0.020482752472162247,0.7750225747004151
5090,-2.363960027694702,-1.7958801984786987
5091,0.09327277541160583,0.8757069280836731
5092,-0.13823094964027405,0.009997755289077759
5093,-1.7657779455184937,1.7903883457183838
5094,-0.030310597270727158,0.03454474359750748
5095,-3.9593493938446045,-1.7955946922302246
5096,-0.13608770072460175,-0.14190327376127243
5097,-0.033469848334789276,0.019201695919036865
5098,-1.3329617977142334,-1.2880164831876755
5099,-0.36943110823631287,0.7472710013389587
5100,0.07061997056007385,0.0008239736780524254
5101,-1.2535117864608765,-0.7144790291786194
5102,-0.22962766885757446,-0.3320821151137352
5103,-0.007574751973152161,-0.04485893435776234
5104,-0.0857667475938797,-0.08794956654310226
5105,0.05898946896195412,0.15956388041377068
5106,0.04043160378932953,0.09310508030466735
5107,0.007900712080299854,1.4919908320298418
5108,-0.3119257688522339,-0.1712881326675415
5109,-1.0369133949279785,-0.9958616010844707
5110,0.06306497752666473,1.6323114843980875
5111,0.008693024516105652,0.16841497394489124
5112,-2.6237292289733887,-2.0960426330566406
5113,-0.4136354923248291,0.5265419483184814
5114,-2.91530442237854,-2.888936758041382
5115,0.00792261678725481,0.14016387790616136
5116,-0.49535760283470154,-0.6134077925235033
5117,-7.2171735763549805,-6.965819239616394
5118,0.03661489486694336,0.7923053428530693
5119,-6.251029014587402,-6.139961168169975
5120,0.10252266377210617,3.5758803910575807
5121,-4.23643159866333,-2.752014636993408
5122,-0.2505742311477661,2.946986138820648
5123,-0.12990115582942963,0.24334561824798584
5124,0.046736277639865875,0.6334117352962494
5125,-0.040016379207372665,1.1222457997500896
5126,0.021403728052973747,0.01501920260488987
5127,0.006855151150375605,0.13785685598855935
5128,0.008736856281757355,0.17350221425294876
5129,0.11403751373291016,1.041912641376257
5130,-1.6331366300582886,-1.6428175866603851
5131,-2.751408576965332,-2.7767207629512995
5132,0.0033290910068899393,0.1569605225813575
5133,-0.2524110674858093,-0.24625321850180626
5134,0.030309900641441345,2.1579169929027557
5135,-0.24425667524337769,0.015816450119018555
5136,0.12595218420028687,0.015942271798849106
5137,-5.984073162078857,-4.68790078163147
5138,-1.78117036819458,-1.5912882089614868
5139,-6.095102787017822,-5.574100315570831
5140,-8.691051483154297,-7.721649408340454
5141,-0.8134806156158447,-0.7070095092058182
5142,-2.4461405277252197,-2.439072724431753
5143,0.05145711079239845,0.44591227103956044
5144,-0.7953222990036011,-0.8147980710491538
5145,-0.02209440991282463,0.5996664948761463
5146,0.01939981058239937,0.41139428643509746
5147,-0.7392565011978149,-0.7868089927360415
5148,-0.13981065154075623,-0.2650054320693016
5149,-0.023383408784866333,-0.03192342538386583
5150,0.029327765107154846,-0.15250028669834137
5151,-1.778917670249939,-1.8199461069889367
5152,0.018780343234539032,3.8709821393713355
5153,-0.11062502861022949,0.08536096662282944
5154,0.007304830476641655,0.041814664378762245
5155,-0.3344283998012543,0.158677875995636
5156,-0.0966935008764267,-0.09012392535805702
5157,-0.07461049407720566,-0.005469925701618195
5158,-0.08663389831781387,0.44906651973724365
5159,-2.4351460933685303,-2.5909343333914876
5160,-5.010932922363281,-4.990628570318222
5161,0.06991610676050186,2.67005374468863
5162,-12.304898262023926,-12.275985278189182
5163,0.09273140877485275,2.5027122125029564
5164,0.06264010816812515,0.2091373972943984
5165,0.06903837621212006,0.8691278727419558
5166,-1.681542992591858,-1.66788250207901
5167,-0.4983648657798767,-0.583867191337049
5168,-0.1520993411540985,3.6386497020721436
5169,-1.6192039251327515,-1.6313675348646939
5170,0.013048234395682812,0.2338615832850337
5171,-2.1680567264556885,-1.823387771844864
5172,0.09167159348726273,0.029026060365140438
5173,-0.32928818464279175,1.2872831225395203
5174,-0.0002803425304591656,0.22721694968640804
5175,-3.623138189315796,-3.4749094545841217
5176,-1.934314489364624,-1.7623186111450195
5177,0.07914163917303085,1.4103769228677265
5178,-0.1256544291973114,0.0037330538034439087
5179,-0.015115228481590748,3.8434608206152916
5180,-0.8552684783935547,-0.23976492881774902
5181,-0.9612683057785034,1.3518187403678894
5182,-0.01527702622115612,0.21647847816348076
5183,0.0008435009513050318,0.21940732351504266
5184,0.0003227163106203079,1.1055642515420914
5185,-0.06330696493387222,0.055422134697437286
5186,0.023098856210708618,0.2719300316821318
5187,-0.24792051315307617,0.7706173956394196
5188,-0.011570187285542488,0.9122110903263092
5189,-1.5164438486099243,-1.0250420272350311
5190,-0.021979667246341705,0.6976997666060925
5191,-0.04574964940547943,0.785803958773613
5192,-2.262643337249756,-1.6307357549667358
5193,-0.48551812767982483,1.5850126147270203
5194,0.04830514267086983,2.6711142770946026
5195,0.003318812232464552,0.05095319985412061
5196,0.0026685313787311316,0.5794837867433671
5197,-4.107524871826172,-3.7670408487319946
5198,0.3583729863166809,0.9008658695966005
5199,-2.496797561645508,-2.4705790169537067
5200,0.022092750295996666,0.38870634499471635
5201,-0.14879785478115082,-0.14719680324196815
5202,-0.11313880234956741,1.8888450860977173
5203,-1.6742323637008667,-0.5630590915679932
5204,-0.01066669076681137,-0.05675066076219082
5205,-3.3862457275390625,-1.4102649688720703
5206,-5.261024475097656,-4.9094782173633575
5207,-0.6972111463546753,-0.7212191335856915
5208,-2.3277645111083984,-2.0026682019233704
5209,-0.028552362695336342,-0.03477221541106701
5210,0.08173222094774246,1.1701495423913002
5211,-1.8282403945922852,-0.025389432907104492
5212,-0.15565872192382812,-0.21538467332720757
5213,-0.05193822830915451,1.4728053137660027
5214,-6.924572944641113,-6.42679762840271
5215,-0.07608409225940704,0.032643064856529236
5216,-0.46466195583343506,-0.4552481435239315
5217,0.00430736318230629,0.06614138785516843
5218,-1.9295313358306885,-1.9126818254590034
5219,-1.3213531970977783,-0.6123327612876892
5220,0.15429632365703583,0.10050910396967083
5221,-7.114499092102051,-7.114453068934381
5222,-0.2176779806613922,0.17865458130836487
5223,0.016566693782806396,0.13985680043788307
5224,-0.08840976655483246,-0.09575127344578505
5225,-9.534829139709473,-9.380018502473831
5226,0.07751648873090744,0.36231820727698505
5227,-12.250420570373535,-11.682088494300842
5228,-0.7759760618209839,-0.7231884077191353
5229,0.04145226627588272,0.05896301369648427
5230,-0.3287673890590668,-0.3270976198837161
5231,-0.4316880702972412,-0.19611528515815735
5232,-2.120415210723877,1.3349802494049072
5233,-0.8094028830528259,-0.7914739418774843
5234,-0.8260071277618408,-0.6131058633327484
5235,-0.13004806637763977,0.4889904111623764
5236,0.0618341900408268,0.7385511654429138
5237,0.21920190751552582,0.624938674736768
5238,-5.162044525146484,-4.767420828342438
5239,0.006297487299889326,1.7575001716661518
5240,-2.5351428985595703,-2.4476180374622345
5241,-0.02135169692337513,0.17879120260477066
5242,0.0726025402545929,0.23454494716133922
5243,-0.15464162826538086,-0.03161610662937164
5244,-1.5197290182113647,-1.4919971525669098
5245,-4.132615566253662,-3.074446201324463
5246,-0.40225231647491455,3.2960523068904877
5247,-0.42509135603904724,0.2892221212387085
5248,-0.05810010805726051,0.6547599472105503
5249,-0.11268722265958786,-0.05069456994533539
5250,-0.6207798719406128,0.029788315296173096
5251,-5.581984519958496,-2.828883171081543
5252,-3.206345558166504,-3.097680412232876
5253,0.0122315539047122,0.04942940972978249
5254,-0.8702654242515564,-0.6796799600124359
5255,0.16628752648830414,1.40856346860528
5256,-6.669039726257324,-6.653331834822893
5257,-0.11664275825023651,0.38078857958316803
5258,0.08306163549423218,0.3013104051351547
5259,0.0025099823251366615,0.14439522863540333
5260,-0.01960989646613598,0.03703186847269535
5261,-4.073825836181641,-4.102726314216852
5262,-0.2910210192203522,2.5272307991981506
5263,0.008227024227380753,0.04121634177863598
5264,-0.7669060230255127,0.10016918182373047
5265,-0.06036853790283203,-0.029791798442602158
5266,0.006948383059352636,0.8919826602796093
5267,0.04134826734662056,-0.05141489626839757
5268,0.03414701297879219,0.41751681873574853
5269,-4.035820007324219,-4.122676135506481
5270,-2.8654446601867676,-1.7429487705230713
5271,-0.7103781700134277,0.42714494466781616
5272,-0.23604731261730194,0.08636263012886047
5273,-4.212085247039795,-3.8071025013923645
5274,-0.05204854905605316,0.40754007548093796
5275,-1.9373414516448975,-1.3582960963249207
5276,-0.4262542724609375,-0.3360719084739685
5277,0.09297502785921097,0.06881218939088285
5278,-0.09279732406139374,1.676324523985386
5279,-0.023110639303922653,7.992610335350037e-05
5280,-3.3043770790100098,-3.246197536587715
5281,-0.60528165102005,2.478631317615509
5282,0.059678759425878525,0.4113156320527196
5283,-0.5836712121963501,-0.5769718736410141
5284,-5.40838623046875,-2.130868673324585
5285,-5.220142364501953,-5.094121932983398
5286,-0.4686069190502167,0.7881714701652527
5287,-0.2271433174610138,-0.31502813287079334
5288,-3.8460214138031006,-3.8531360011547804
5289,-0.43666988611221313,-0.4405109155923128
5290,0.10204384475946426,0.24406611287849955
5291,-1.0343201160430908,0.7697169780731201
5292,-0.0007628649473190308,-0.12927275151014328
5293,-0.1019367203116417,1.0107890143990517
5294,0.003379823872819543,0.0013642267440445721
5295,0.10781047493219376,1.2794252758903895
5296,-0.87138831615448,-0.7930458411574364
5297,0.12651708722114563,0.19991685077548027
5298,-0.1879195123910904,-0.15155572444200516
5299,-4.680282115936279,-4.2689701318740845
5300,-6.58861780166626,-6.61580316722393
5301,-0.8287925720214844,-0.8557488261722028
5302,-0.3100367784500122,-0.28349238634109497
5303,0.026178037747740746,0.924865219858475
5304,0.0074036940932273865,0.10179700702428818
5305,-0.036317408084869385,2.000846914947033
5306,0.11652971804141998,1.6305839084088802
5307,-1.1219333410263062,-0.02351236343383789
5308,-2.514087200164795,-2.6007050704210997
5309,-0.28237760066986084,-0.09910863637924194
5310,-0.2566685676574707,2.405475676059723
5311,-0.505818784236908,-0.4942001849412918
5312,-0.009977251291275024,1.0945551181212068
5313,-3.8285508155822754,-3.800684832036495
5314,-0.3838794231414795,-0.12183079123497009
5315,-1.8166934251785278,-1.758818194270134
5316,0.010531752370297909,0.123284793458879
5317,-0.6285443902015686,0.2861315608024597
5318,-1.8981094360351562,0.9885227680206299
5319,-1.5618784427642822,-1.293631136417389
5320,-3.281588554382324,-3.3225710382685065
5321,0.0500449500977993,0.5369802775094286
5322,0.019718073308467865,0.4636965394242907
5323,0.07248756289482117,0.28040817636065185
5324,-0.17848992347717285,-0.1782192923128605
5325,0.024950802326202393,0.4414813369512558
5326,-0.33321356773376465,-0.1899629384279251
5327,-6.462259292602539,-1.5400118827819824
5328,-0.7459164261817932,-0.3020249605178833
5329,-0.34440404176712036,0.5851849317550659
5330,0.21802473068237305,6.646832211059518
5331,-1.1573299169540405,2.536771297454834
5332,-0.23124198615550995,0.0819660872220993
5333,0.0431530624628067,2.3165094861760736
5334,-1.0453388690948486,-1.015988364815712
5335,-2.498147487640381,-2.4573668017983437
5336,0.04195498675107956,-0.04068232048302889
5337,-0.08876830339431763,-0.13984663225710392
5338,0.03515513986349106,0.3888264113338664
5339,-0.1805124282836914,0.3715633749961853
5340,0.07479948550462723,0.6073224917054176
5341,0.06157342717051506,0.1015552468597889
5342,-0.009378543123602867,0.16025897301733494
5343,0.007920237258076668,2.937519973143935
5344,-0.05827263742685318,3.660350739955902
5345,-0.02367519401013851,-0.03363078832626343
5346,-0.06486653536558151,-0.17073287651874125
5347,-2.570585250854492,1.0227770805358887
5348,0.03463854640722275,3.6809078422375023
5349,-2.2172677516937256,-2.2707898803055286
5350,0.027348319068551064,2.3126838337630033
5351,-5.725009441375732,-5.721672462299466
5352,-0.697637140750885,-0.4636646807193756
5353,-3.0946784019470215,-3.0986357890069485
5354,0.023226125165820122,0.3102234316429531
5355,-0.3092077374458313,0.01402631402015686
5356,-0.5407792329788208,-0.5084420144557953
5357,-0.023558614775538445,0.4644816517829895
5358,0.03522200882434845,0.06975307663378771
5359,-4.010047435760498,-4.032689238199964
5360,-0.7091667056083679,0.20317506790161133
5361,-4.2960524559021,-2.079366683959961
5362,-1.694594383239746,-1.6239668726921082
5363,-2.5175185203552246,-1.594199001789093
5364,-7.69824743270874,-5.603195667266846
5365,-0.6133109927177429,0.11886417865753174
5366,-0.3294309675693512,1.1777672469615936
5367,-0.049643777310848236,0.12378814443945885
5368,-0.2945941090583801,3.6028950214385986
5369,0.011725815013051033,1.2354779336601496
5370,-0.12772755324840546,1.2088017761707306
5371,0.1513614058494568,0.798775888979435
5372,-5.405783653259277,-5.258466154336929
5373,-1.804895281791687,-1.4605700969696045
5374,-0.705889105796814,-0.6107019782066345
5375,-6.103483200073242,-6.168494701880263
5376,-1.7657779455184937,0.9620370864868164
5377,-0.341117799282074,-0.2362266331911087
5378,-1.3044915199279785,-1.356969129294157
5379,-1.4406161308288574,-0.42570245265960693
5380,-3.7232933044433594,-3.5647210627794266
5381,-3.1885344982147217,-2.6400726437568665
5382,-2.901845932006836,-2.290658175945282
5383,-2.8672564029693604,-0.25464940071105957
5384,-3.73360013961792,-3.1319304704666138
5385,-0.34028321504592896,-0.3257880061864853
5386,-1.2294249534606934,-1.175057277083397
5387,-0.8483549356460571,-0.8176194317638874
5388,-0.01480419933795929,-0.104351770831272
5389,0.027786094695329666,0.4539308345410973
5390,-0.1295948624610901,-0.14398813946172595
5391,-0.02712251804769039,1.8957938738167286
5392,-0.26985347270965576,-0.42057937383651733
5393,0.12593568861484528,0.4186269398778677
5394,0.03506980091333389,0.37400170956971124
5395,-0.08880545943975449,0.05758247524499893
5396,-5.273682594299316,-5.278946826583706
5397,-3.92496395111084,-3.816812127828598
5398,-5.771258354187012,-5.856090376153588
5399,0.000699541240464896,0.012952689838130027
5400,-0.9204018115997314,-0.9046250376850367
5401,0.020146623253822327,0.1922452081053052
5402,0.15269556641578674,1.92269449820742
5403,-0.028980400413274765,0.03377716988325119
5404,0.005967490375041962,2.195140259107575
5405,-3.715690851211548,-3.7363755700644106
5406,-0.00395660987123847,0.24136312119662762
5407,-0.031028077006340027,0.02485356479883194
5408,-0.5194494724273682,-0.5380925852805376
5409,0.05896056815981865,0.9037199737504125
5410,-0.11106845736503601,0.10748935490846634
5411,-5.085054874420166,-5.086413808166981
5412,-3.7728500366210938,0.5824401378631592
5413,-4.608546257019043,-4.487034909427166
5414,-1.0348830223083496,-0.5740877985954285
5415,-0.674001932144165,-0.6821569222956896
5416,-0.010415691882371902,0.025065291672945023
5417,-0.7906402945518494,-0.6550127565860748
5418,-0.10814213752746582,2.9995617642998695
5419,-0.06767746061086655,-0.03775835409760475
5420,0.025448011234402657,-0.007059520110487938
5421,-0.12903301417827606,0.06472058594226837
5422,-0.0032322173938155174,1.673841601703316
5423,-3.0199544429779053,-2.4508689641952515
5424,-0.25769123435020447,-0.19248103350400925
5425,0.03284892812371254,0.01003835626761429
5426,-3.5004830360412598,-2.912308692932129
5427,-0.5057041049003601,-0.3923930376768112
5428,-0.07026322931051254,0.5534256473183632
5429,-0.03777293115854263,-0.05610824376344681
5430,0.04834140092134476,0.9611202586675063
5431,-0.02647390402853489,0.8960059117525816
5432,-0.19798396527767181,-0.19316384382545948
5433,-1.787480354309082,-0.3115006685256958
5434,0.025080837309360504,0.9113520793616772
5435,-1.859067440032959,-1.8052998781204224
5436,-0.7474395036697388,-1.0437579350546002
5437,0.08812573552131653,2.5373912677168846
5438,-0.3195660710334778,2.6917704045772552
5439,0.023009346798062325,0.026389583625132218
5440,-0.5656501650810242,0.24634677171707153
5441,0.0799395740032196,1.6270647533237934
5442,-1.627371072769165,0.8056409358978271
5443,0.1211969181895256,-0.024634205270558596
5444,-3.2455856800079346,-1.3046680688858032
5445,-1.2061893939971924,-1.1174053400754929
5446,-2.56370210647583,-1.1189889907836914
5447,-0.02987394668161869,1.1912503503262997
5448,-1.8109327554702759,-1.8704314138740301
5449,-0.03782302886247635,0.14765992388129234
5450,0.0015627139946445823,0.05130878079216927
5451,-4.753555774688721,-4.069411993026733
5452,-5.764723300933838,-0.40716123580932617
5453,-0.042622629553079605,2.197176966816187
5454,0.045240238308906555,0.7063963618129492
5455,-0.0658554881811142,0.3992454782128334
5456,-0.21626996994018555,0.3391228914260864
5457,0.1041761115193367,0.17844684422698265
5458,-0.29453355073928833,-0.2993873804807663
5459,-8.381828308105469,-7.581844210624695
5460,-0.0013347817584872246,2.8976726052351296
5461,0.05570834130048752,-0.0024644602090120316
5462,-0.5596038103103638,0.05454421043395996
5463,-0.03086704947054386,0.6743730269372463
5464,-0.023141976445913315,0.16194193810224533
5465,-0.5569500923156738,1.3225407600402832
5466,-0.3627519905567169,-0.3506296891719103
5467,-3.7099664211273193,-3.7056857803836465
5468,-0.4573436975479126,-0.45765965059399605
5469,-0.2521704435348511,1.1119647026062012
5470,0.001019362360239029,1.9437698828987777
5471,-0.8859983682632446,-0.8861362952739
5472,-3.1258890628814697,-2.455912470817566
5473,-0.07881992310285568,1.266513615846634
5474,-0.23100018501281738,-0.26981616392731667
5475,-0.9172543883323669,-0.007232367992401123
5476,-0.001894807443022728,0.6863340530544519
5477,-9.658032417297363,-8.43858551979065
5478,0.15068762004375458,0.40154553441971075
5479,0.006696217227727175,0.13122998969629407
5480,-0.03389320150017738,-0.004058666527271271
5481,-1.8616458177566528,1.1970258951187134
5482,-0.11456573009490967,-0.12473185546696186
5483,-2.5411033630371094,-1.0069667100906372
5484,0.046323224902153015,0.0726815169036854
5485,-13.148131370544434,-8.763577938079834
5486,-0.9570826888084412,3.021266222000122
5487,0.06330421566963196,0.11619104817509651
5488,-0.021225638687610626,0.470507487654686
5489,0.02179585210978985,0.9184250235564377
5490,-6.804445266723633,-5.768824100494385
5491,-0.2230738401412964,-0.04943680763244629
5492,0.2628360986709595,0.12748046964406967
5493,-12.582775115966797,-12.590083602815866
5494,-3.293273448944092,-2.968868762254715
5495,0.010213850066065788,2.152089241426438
5496,-0.04412795230746269,0.006722569465637207
5497,-6.650177478790283,-6.586727201938629
5498,-5.244940280914307,-5.289102263748646
5499,-2.1098687648773193,-2.102301385253668
5500,-1.2056097984313965,3.3532220125198364
5501,-1.4730422496795654,-1.4415713027119637
5502,0.025671660900115967,1.8297086958518776
5503,0.04626422002911568,0.6091884896159172
5504,-1.1705495119094849,-0.967172384262085
5505,0.02504507452249527,0.01643521268852055
5506,-6.740447133779526e-05,2.839398942887783
5507,-0.06387148052453995,-0.1254766434431076
5508,0.16806265711784363,0.8421867564320564
5509,-0.2001962661743164,-0.14401549845933914
5510,-0.019922051578760147,-0.007695291191339493
5511,0.0015846993774175644,0.385736885946244
5512,-1.3301886320114136,-1.0519710779190063
5513,-1.4235923290252686,-1.2781121283769608
5514,-1.7494852542877197,-1.1066936254501343
5515,-2.342867612838745,-1.8758165836334229
5516,-0.48317861557006836,0.9452607333660126
5517,0.15520386397838593,0.3855063322043861
5518,0.05290021002292633,2.954597905278206
5519,-0.1882375329732895,-0.1318504363298416
5520,-0.7448865175247192,-0.6177227944135666
5521,-0.249101459980011,-0.25537904165685177
5522,-0.42208218574523926,-0.3319859877228737
5523,-0.0072952983900904655,1.7513221111148596
5524,-2.3551433086395264,-2.062896251678467
5525,0.16731688380241394,0.10183370998129249
5526,-3.0941145420074463,-3.1197397737778374
5527,-0.028697354719042778,2.290837824344635
5528,-0.3881145715713501,-0.13866937160491943
5529,0.023342281579971313,0.5922386646270752
5530,-0.44060268998146057,-0.4667804501950741
5531,-2.6003406047821045,-2.525157004594803
5532,-0.024419916793704033,0.22720005735754967
5533,-7.644173622131348,-6.263493180274963
5534,-0.4766440987586975,-0.46836624667048454
5535,-0.19131305813789368,-0.1936330224853009
5536,-0.8381051421165466,0.1513860821723938
5537,-0.769931972026825,-0.4826790988445282
5538,-0.0790751725435257,4.474658399820328
5539,0.1418205201625824,0.23145617893896997
5540,-2.756823778152466,-2.718904100358486
5541,-0.041735026985406876,-0.07747219316661358
5542,-2.726445436477661,-2.367892026901245
5543,-4.516195774078369,-3.851975202560425
5544,-0.32108771800994873,-0.46546787954866886
5545,-0.00458531454205513,2.2801583129912615
5546,-0.30859997868537903,2.9249362349510193
5547,-0.14624090492725372,0.4189225435256958
5548,-2.7415871620178223,-2.708552047610283
5549,-4.577040195465088,-4.5295358300209045
5550,-2.0278947353363037,-1.7287235260009766
5551,-0.6357501745223999,2.442376494407654
5552,0.0009584598010405898,0.11072512014652602
5553,0.02504398114979267,0.255242382758297
5554,-0.49277573823928833,0.03404957056045532
5555,0.031753845512866974,-0.0007041572243906558
5556,0.016957908868789673,0.07890025060623884
5557,0.08192406594753265,0.06911308330018073
5558,-0.4989177882671356,-0.5062030032277107
5559,-1.8460586071014404,-0.4380319118499756
5560,-0.052950214594602585,0.5292795412242413
5561,-0.03537893295288086,1.8019122891128063
5562,-0.14264319837093353,3.2031160593032837
5563,-0.7817893624305725,-0.5862117409706116
5564,-0.31073907017707825,2.5247390270233154
5565,1.449044793844223e-05,0.7540272346232086
5566,-0.15706725418567657,0.2505309283733368
5567,-0.00846280250698328,-0.006341398693621159
5568,0.0680735632777214,0.35817248502280563
5569,0.0886593759059906,3.965320634422824
5570,-0.04012320935726166,0.12524277716875076
5571,-0.08825038373470306,-0.0005159005522727966
5572,0.08256866037845612,0.06891888380050659
5573,0.10542886704206467,0.07263075117953122
5574,-2.669856071472168,-2.489609107375145
5575,0.029065439477562904,0.06508838152512908
5576,0.048068441450595856,0.18369599618017673
5577,-5.4164276123046875,-4.670962989330292
5578,-0.33133646845817566,1.2128996849060059
5579,0.018110116943717003,0.02992782136425376
5580,0.0023145275190472603,0.5611958506342489
5581,-0.026183169335126877,1.0710464604198933
5582,-0.012701384723186493,2.295591924339533
5583,-0.0024056527763605118,1.5250440835952759
5584,-0.12927387654781342,-0.11358387768268585
5585,-0.01179465465247631,3.629057541489601
5586,0.07710205763578415,2.111544771119952
5587,-0.3130629062652588,1.9977592527866364
5588,0.0007850048132240772,0.0063972631469368935
5589,-5.699294090270996,-5.697705339640379
5590,-4.191275596618652,-4.231386259198189
5591,0.005587850231677294,0.500971213739831
5592,0.002715964335948229,0.08851491389214061
5593,-1.9946556091308594,-1.668648511171341
5594,-3.380338191986084,-2.682727098464966
5595,0.0018533794209361076,0.01767708151601255
5596,-0.4344108998775482,3.097303330898285
5597,-4.209078311920166,-4.224364205263555
5598,0.004488163162022829,0.19512933492887896
5599,0.046998124569654465,0.001747363421600312
5600,-1.6990338563919067,0.0441819429397583
5601,0.009109392762184143,2.9949727654457092
5602,-0.2616025507450104,1.6279492378234863
5603,-0.24317999184131622,0.034749507904052734
5604,-0.004643028602004051,0.08625342883169651
5605,-0.274978905916214,-0.1369517594575882
5606,0.022031575441360474,0.13413213565945625
5607,-0.3619348406791687,0.10356196761131287
5608,-0.08227082341909409,1.6517594084143639
5609,-7.552779674530029,-7.561812083236873
5610,0.018349170684814453,0.5459749074652791
5611,-1.485705852508545,2.81081223487854
5612,-1.5752580165863037,-0.7510414123535156
5613,0.0040948595851659775,0.30109324981458485
5614,-4.375768661499023,-4.142955958843231
5615,-9.264825820922852,-9.230556525290012
5616,-0.3541836738586426,-0.2960274890065193
5617,-1.5908644199371338,-0.929512083530426
5618,0.08495613187551498,-0.08410643832758069
5619,-1.6090949773788452,-1.6358956028707325
5620,-2.619595527648926,-2.2838013768196106
5621,-0.5153834819793701,1.383939266204834
5622,-5.1009392738342285,-4.6107518672943115
5623,-0.022989118471741676,0.037838250398635864
5624,-0.04592808336019516,1.709963720291853
5625,-2.6005477905273438,-2.474366933107376
5626,0.023155659437179565,3.5136947631835938
5627,0.00881917867809534,1.5411457665031776
5628,-3.4064536094665527,-2.752971887588501
5629,-0.07504554092884064,1.2619680687785149
5630,-0.06465199589729309,2.209846332669258
5631,0.02005580998957157,0.010212772758677602
5632,-1.3197892904281616,-1.3650946342386305
5633,-7.062028884887695,-6.73374542593956
5634,0.02906658872961998,0.007357414113357663
5635,-1.9624779224395752,0.15242815017700195
5636,0.03981312736868858,0.08368711173534393
5637,-5.177037239074707,-4.978602111339569
5638,-1.2652206420898438,0.1773296594619751
5639,-3.02270245552063,-3.160141859203577
5640,-0.6001079082489014,0.608587920665741
5641,-0.05824347585439682,2.6820444837212563
5642,-8.781271934509277,-8.69324342906475
5643,-0.02763145975768566,0.025371279567480087
5644,-3.9589455127716064,-2.507410407066345
5645,-0.3380011320114136,-0.34740781909931684
5646,-0.971319854259491,1.6805317401885986
5647,-0.32298147678375244,0.3404095768928528
5648,-1.8622411489486694,-2.0080722444690764
5649,-0.08824396878480911,-0.055859699845314026
5650,-0.92691570520401,-0.8171206563711166
5651,-2.666200637817383,-2.5922881588339806
5652,-0.01379077136516571,0.648324266076088
5653,-3.1114649772644043,-3.1277466285973787
5654,-0.013062398880720139,0.08651345409452915
5655,0.07931531220674515,0.48302024605982297
5656,-0.08348288387060165,0.08185146749019623
5657,-1.0098642110824585,-0.10335010290145874
5658,-0.10931044071912766,-0.09489988163113594
5659,-3.555959463119507,-3.47904472053051
5660,0.0048266383819282055,0.00012022885493934155
5661,-0.3899267911911011,-0.35874179378151894
5662,-1.3690788745880127,-1.1201393604278564
5663,-0.006659307982772589,1.0781644014641643
5664,-1.9935846328735352,-1.7710753679275513
5665,-0.9321202635765076,-1.043994527310133
5666,0.16111864149570465,0.35053244698792696
5667,-1.666339635848999,-1.5284738838672638
5668,0.007429755758494139,0.014544382982421666
5669,-1.7096247673034668,-1.2015588879585266
5670,-0.26137638092041016,-0.2459551878273487
5671,0.04053184390068054,3.0441184882074594
5672,-5.261024475097656,-5.219713620841503
5673,0.027663448825478554,2.817078470834531
5674,-0.519123375415802,1.9447988867759705
5675,-3.318118095397949,-0.7353401184082031
5676,-4.309715747833252,-4.123458445072174
5677,-2.282217502593994,-0.9556500911712646
5678,0.1599416583776474,1.0263005644083023
5679,-1.6888340711593628,0.0019478797912597656
5680,0.034845348447561264,3.914462299318984
5681,-0.6933953166007996,2.116884768009186
5682,-3.06382155418396,-2.6699634194374084
5683,0.07502762973308563,0.20896545285359025
5684,0.019442260265350342,0.01798200700432062
5685,0.04041590169072151,0.7287489774171263
5686,-0.3562575578689575,0.7983889579772949
5687,0.20990441739559174,0.22915983106940985
5688,-0.06285865604877472,2.1850593984127045
5689,-6.90015172958374,-6.850077278912067
5690,0.008428857661783695,0.0710866404697299
5691,-0.09300284087657928,1.2510768100619316
5692,-0.14016762375831604,1.3769241571426392
5693,-0.6024066209793091,0.05240529775619507
5694,0.003683743765577674,1.4309673413808923
5695,0.2216109037399292,0.18146294174948707
5696,-7.120066165924072,-6.497883200645447
5697,-2.862861156463623,-2.8051863312721252
5698,0.07412594556808472,0.04966073855769082
5699,0.057770878076553345,1.0992342322133482
5700,0.0038321325555443764,0.6768041035393253
5701,0.07220864295959473,0.34659986197948456
5702,-0.20145292580127716,0.3976169526576996
5703,0.020170457661151886,0.0009060231095645577
5704,-4.776148319244385,-4.788151452317834
5705,-0.32652589678764343,-0.31771664042025805
5706,0.02584739588201046,0.18906641006469727
5707,-0.05697360262274742,0.20927206426858902
5708,0.03479357808828354,2.3362791656400077
5709,-4.91718864440918,-3.8400535583496094
5710,0.025674283504486084,0.14931719041669567
5711,-3.77519154548645,-3.6466866731643677
5712,-0.1316930055618286,-0.1538194976747036
5713,-8.277968406677246,-8.280602028593421
5714,-0.7113420963287354,-0.040661633014678955
5715,-0.42565271258354187,0.670170247554779
5716,-2.2763707637786865,-2.2797967605292797
5717,-2.030740261077881,-1.0979399681091309
5718,-0.3693819046020508,4.568124920129776
5719,0.0014754757285118103,1.7284565940499306
5720,-0.0034074229188263416,0.07384825963526964
5721,0.09109999984502792,0.18350731674581766
5722,-0.17397639155387878,-0.007711201906204224
5723,-0.7290393114089966,-0.6780102923512459
5724,0.005195746198296547,0.8128838017582893
5725,-2.08909010887146,-1.9590590745210648
5726,-0.0011368533596396446,0.2608188074082136
5727,-0.031052321195602417,-0.11152589321136475
5728,-2.0683088302612305,-2.0848855786025524
5729,0.03514512628316879,0.10012336615181994
5730,0.050748031586408615,1.7436976375756785
5731,-0.09831967204809189,-0.08549766428768635
5732,0.003911957144737244,0.8134010396897793
5733,-2.710686683654785,-2.6553551703691483
5734,-4.676202297210693,-4.648675911128521
5735,-0.05913461372256279,-0.08212386071681976
5736,0.0065755099058151245,2.608439862728119
5737,-0.032410331070423126,0.8556154072284698
5738,-0.06552121043205261,0.0072689056396484375
5739,0.000617708545178175,-0.001672863494604826
5740,0.06081289425492287,0.6524516756180674
5741,-0.580207347869873,-0.5212753564119339
5742,-3.6671969890594482,-3.3021554946899414
5743,0.0011001605307683349,0.17809098075667862
5744,0.017936522141098976,0.5053928007837385
5745,0.0008047553710639477,0.14041659329086542
5746,-1.001328468322754,-0.9922138974070549
5747,-0.08432166278362274,0.15048035979270935
5748,0.06353708356618881,0.4213043238123646
5749,0.07986126840114594,0.0009421482682228088
5750,-0.8151024580001831,-0.7656124010682106
5751,-0.04495896399021149,-0.030660565942525864
5752,0.01832643523812294,1.230475059710443
5753,0.0006661245133727789,0.03578003961592913
5754,-1.0848759412765503,-0.4884822964668274
5755,-0.5102707743644714,-0.4148244559764862
5756,-0.06075919046998024,0.22762423753738403
5757,-5.276304721832275,-4.943576008081436
5758,-2.8486745357513428,-2.620659902691841
5759,-2.3398044109344482,-2.1256634294986725
5760,-8.038473129272461,-7.722605109214783
5761,0.017930813133716583,0.12958539836108685
5762,-0.26345300674438477,0.3197401165962219
5763,0.02788827195763588,0.002116315590683371
5764,-0.021844156086444855,-0.03980041574686766
5765,0.1731787919998169,0.3426376598654315
5766,0.034437842667102814,0.9577950313687325
5767,0.019926562905311584,1.2117898613214493
5768,-1.614512324333191,-1.3430132865905762
5769,-0.016262829303741455,2.3897239230573177
5770,-0.0027135778218507767,5.324039639905095
5771,-9.874039649963379,-9.83407536894083
5772,-0.0035034255124628544,1.605502363294363
5773,0.01304701715707779,1.9688799940049648
5774,-1.863626480102539,-1.9013023059815168
5775,0.29406610131263733,3.4576703594066203
5776,0.02037455514073372,0.4087517943116836
5777,-1.3809988498687744,-1.4055881074164063
5778,-0.7799513936042786,-0.4746681749820709
5779,0.05906405299901962,0.17377068204223178
5780,-0.022527217864990234,-0.30777099914848804
5781,-0.6130200028419495,-0.6580470334738493
5782,0.03972187265753746,0.731032899057027
5783,0.045128751546144485,0.975059013813734
5784,-1.7198326587677002,3.5579458475112915
5785,0.2235409915447235,0.07068800926208496
5786,-2.9282801151275635,-2.4606077075004578
5787,-0.21428512036800385,-0.22063177451491356
5788,-9.67907428741455,-9.663513889536262
5789,0.046689264476299286,0.7215021699666977
5790,-0.6593745350837708,-0.3438965082168579
5791,0.07814060896635056,0.23844791867304593
5792,-1.4146301746368408,-1.4175069358025212
5793,-0.4446851313114166,1.6869414448738098
5794,-0.839114785194397,1.9718574285507202
5795,-0.0407346673309803,-0.01586945727467537
5796,-0.04843556880950928,-0.046063277404755354
5797,-0.017036402598023415,0.06169215962290764
5798,0.031459636986255646,-0.0005338249611668289
5799,-3.513859987258911,-3.320811688899994
5800,-3.191866874694824,-3.1987841026857495
5801,-0.6584796905517578,-0.6388833001255989
5802,-2.382667064666748,-2.2337019592523575
5803,0.04789494723081589,0.5986999896194902
5804,-0.48727256059646606,0.11741495132446289
5805,-0.7233538627624512,-0.07444512844085693
5806,-1.4818944931030273,-0.8392558693885803
5807,-0.3718623220920563,-0.2971547544002533
5808,-1.7464263439178467,-1.1858643293380737
5809,-3.009300470352173,-2.4157785773277283
5810,-0.03032865934073925,-0.012336920946836472
5811,0.016975227743387222,4.174966417718679
5812,0.007974743843078613,0.12914634263142943
5813,-0.11070864647626877,-0.011807829141616821
5814,-0.12012133747339249,0.15505996346473694
5815,-2.72044038772583,-2.5230133086442947
5816,-4.398471832275391,-3.6346898674964905
5817,0.02048386074602604,0.29572021984313324
5818,-9.069642066955566,-9.112170249223709
5819,-0.6770589351654053,-0.34058481454849243
5820,-0.15194538235664368,0.23066814243793488
5821,-2.125023603439331,-2.0078687220811844
5822,-4.535604953765869,-4.399467453360558
5823,0.09345865249633789,0.2598776698578149
5824,0.14513130486011505,0.12578569212928414
5825,-0.02384021505713463,0.17401187121868134
5826,0.0012018568813800812,0.10172749496996403
5827,-2.1067967414855957,-2.06428462266922
5828,0.006848833058029413,0.0020001051238978107
5829,-0.40685227513313293,0.031734585762023926
5830,-1.2331440448760986,-1.1387954652309418
5831,0.05839241296052933,0.8441888922825456
5832,0.030998092144727707,0.02529403567314148
5833,0.0201270654797554,2.2099927300587296
5834,-0.6452200412750244,-0.22364965081214905
5835,-3.565088987350464,-0.4717419147491455
5836,-3.856564521789551,-3.8469098024070263
5837,-0.03228721767663956,-0.09063040092587471
5838,-2.546103000640869,-1.8979336023330688
5839,-0.2737480103969574,-0.12371450662612915
5840,-6.231024742126465,-6.2535357270389795
5841,-0.703584611415863,-0.5849081426858902
5842,-0.42259693145751953,0.46374189853668213
5843,-0.0015922151505947113,0.9152295663952827
5844,-2.680943250656128,-2.4744568467140198
5845,-0.3515933156013489,0.42452090978622437
5846,-1.848465085029602,0.7281465530395508
5847,-4.527836799621582,-3.294874429702759
5848,-0.6212388873100281,-0.6001923643052578
5849,-0.09957262128591537,1.0022343397140503
5850,-0.0005122218281030655,0.03150002099573612
5851,0.011804541572928429,0.4528550002723932
5852,-0.699332594871521,-0.15361905097961426
5853,0.015827331691980362,0.12458658963441849
5854,0.027492644265294075,3.1874619722404987
5855,-0.29498618841171265,0.014362096786499023
5856,-8.375127792358398,-8.303980961441994
5857,0.09344103187322617,0.21186130377463996
5858,-0.26996302604675293,-0.306758314371109
5859,-3.2250874042510986,-3.1503489539027214
5860,0.0012795499060302973,0.006816176553911646
5861,0.026484763249754906,1.9331019264645875
5862,-0.185456782579422,-0.13590048998594284
5863,-0.20247110724449158,2.4399651288986206
5864,0.15200701355934143,1.3333890810608864
5865,-6.156459331512451,-5.582589268684387
5866,0.05526039004325867,2.57631304115057
5867,-0.5558598637580872,-0.09727856516838074
5868,-0.8910931944847107,-0.4713602662086487
5869,-0.4291929602622986,-0.3886408731341362
5870,0.007004044950008392,0.6110837161540985
5871,0.0025909640826284885,1.3614716697484255
5872,-0.48730939626693726,1.74880850315094
5873,0.06326951831579208,0.9902030229570187
5874,-2.417997121810913,-1.4518893957138062
5875,-0.8792610764503479,-0.8807355365715921
5876,0.07375086098909378,0.528416763729183
5877,-0.46820318698883057,1.7103374004364014
5878,-0.07257752120494843,-0.08813392277806997
5879,-0.004248000681400299,0.13693769089877605
5880,-6.666296482086182,-6.656205667182803
5881,-0.6341173648834229,-0.7547838687896729
5882,0.05881529301404953,0.026213258504867554
5883,-3.93906569480896,-2.6772353649139404
5884,0.041179366409778595,1.7632903885096312
5885,0.015326257795095444,0.003046183963306248
5886,-0.135600283741951,3.3737061470746994
5887,-0.20315146446228027,0.16870103776454926
5888,-0.0020355586893856525,2.2571995086036623
5889,-0.7707321047782898,-0.7532130405306816
5890,-1.0215815305709839,0.39371156692504883
5891,-0.42768391966819763,0.07176938652992249
5892,0.0068207960575819016,0.22372017849920667
5893,-2.622556209564209,-2.627262599999085
5894,-0.26678958535194397,0.45658841729164124
5895,0.02828259766101837,-0.01999511569738388
5896,0.17055127024650574,0.15432865684852004
5897,-1.3715612888336182,-0.15366625785827637
5898,-0.006550418213009834,0.9304737979546189
5899,-0.09610753506422043,0.15341921150684357
5900,0.004893800243735313,1.8046523338234692
5901,-1.1837224960327148,-1.111232876777649
5902,-9.736664772033691,-9.7000114582479
5903,-1.353204607963562,-1.0662005245685577
5904,-0.39564403891563416,-0.009858191013336182
5905,-0.23606863617897034,1.621602475643158
5906,-2.177666664123535,-1.3554608821868896
5907,-0.025503771379590034,-0.002806134521961212
5908,-0.39404648542404175,0.6487373113632202
5909,-0.6715428829193115,-0.6790549904108047
5910,0.055370960384607315,1.4206186048686504
5911,-0.5240650773048401,0.6020206809043884
5912,-3.5753486156463623,-2.810169816017151
5913,0.10879037529230118,1.028975285589695
5914,-0.21923215687274933,0.8634704649448395
5915,-10.10632038116455,-9.823983311653137
5916,-1.376173496246338,-1.7153429426252842
5917,0.004876992665231228,0.6489277494729322
5918,-3.3327529430389404,-3.182779774069786
5919,-3.140197277069092,-1.3172471523284912
5920,-0.05461468547582626,0.007824927568435669
5921,0.07064858078956604,2.3664993476122618
5922,-0.3828544616699219,-0.02345302700996399
5923,-0.12731744349002838,-0.21423111855983734
5924,0.0024688001722097397,0.10706624016165733
5925,0.04160112142562866,0.05987262784037739
5926,0.012655271217226982,-0.0013889390975236893
5927,0.09351849555969238,0.032768212258815765
5928,-0.03367217630147934,0.7573095709085464
5929,-0.19164994359016418,-0.16645001620054245
5930,-0.8108206987380981,0.5376931428909302
5931,0.05142496898770332,0.7440001787617803
5932,-2.8931634426116943,-1.928529441356659
5933,-0.4292655885219574,-0.1777501404285431
5934,-3.524768829345703,-3.4448750391602516
5935,-6.808743476867676,-6.830362997949123
5936,-0.08507130295038223,1.9829866513609886
5937,-0.502314567565918,-0.4955543577671051
5938,-2.5840647220611572,-2.573786359280348
5939,-0.15531782805919647,0.07496841251850128
5940,0.03576066344976425,0.5357091799378395
5941,-0.30504319071769714,-0.2838190980255604
5942,-2.0962510108947754,-1.9740486145019531
5943,0.08619435131549835,1.3144755084067583
5944,0.08381786197423935,0.4122166216839105
5945,-1.2299129962921143,0.04604315757751465
5946,-0.20354066789150238,-0.06835463643074036
5947,0.014314725995063782,0.013041503494605422
5948,-0.043121013790369034,2.6671710945665836
5949,0.06281055510044098,4.670247425325215
5950,0.10477057099342346,-0.16454993560910225
5951,0.0012523712357506156,0.12237307567556854
5952,-3.51013445854187,-2.8915703296661377
5953,-5.117071151733398,-4.413577735424042
5954,-2.286104917526245,-2.239616170525551
5955,0.13574957847595215,0.8210292682051659
5956,0.006010301411151886,3.188044846057892
5957,-1.2530276775360107,0.6151140928268433
5958,0.14732638001441956,0.03727825731039047
5959,0.01587064005434513,0.07424903102219105
5960,-0.14240948855876923,-0.06747864931821823
5961,0.13773265480995178,0.9324843250215054
5962,-3.12101674079895,-3.1375533882528543
5963,-0.22585509717464447,-0.14544777572155
5964,-0.7781281471252441,-0.06817799806594849
5965,-0.9030188322067261,-0.6294125020503998
5966,-0.4476306140422821,1.5332252979278564
5967,-2.133805990219116,-0.001987934112548828
5968,-2.377401351928711,-0.6979787349700928
5969,-2.341282844543457,-1.7540417909622192
5970,0.0033895925153046846,2.4829824729531538
5971,-1.1829050779342651,-1.0265100449323654
5972,-2.9900143146514893,-2.6056704819202423
5973,-0.018327908590435982,0.5900237001478672
5974,0.0267624631524086,0.1545337364077568
5975,-0.0425710566341877,0.09186188876628876
5976,-0.0022457491140812635,0.9695662413723767
5977,-5.470265865325928,-4.778896987438202
5978,-5.62352991104126,-5.504782974720001
5979,0.1332673728466034,0.047881804406642914
5980,0.026648204773664474,0.5122107286006212
5981,-0.7769964933395386,-0.790251919766888
5982,-0.6430772542953491,-0.3686860203742981
5983,-1.519258737564087,-0.7118875980377197
5984,-4.251236915588379,-4.178571134805679
5985,-0.01845540665090084,0.19989366456866264
5986,-0.06502915173768997,1.660869225859642
5987,-0.7276664972305298,-0.7601468078792095
5988,-4.241591930389404,-3.80093252658844
5989,-1.8197052478790283,-1.1511560678482056
5990,-0.02802021987736225,2.26310221478343
5991,-0.005065658129751682,1.9764843010343611
5992,-0.08856181800365448,-0.1079061491182074
5993,0.1421356499195099,0.8695516623629373
5994,-0.02877444587647915,0.48465386778116226
5995,0.07967129349708557,0.9452389366924763
5996,-0.7071632742881775,-0.7535701114684343
5997,-0.1641208827495575,-0.1821484847459942
5998,-0.7359992265701294,-0.6784619837999344
5999,-0.03258804604411125,3.7581609934568405
6000,-0.01917766034603119,-0.17260802537202835
6001,-0.5272167325019836,0.6385822296142578
6002,-1.8996834754943848,-0.7007436752319336
6003,0.035034168511629105,0.373966075014323
6004,-0.006078815087676048,-0.012296861968934536
6005,0.023924505338072777,0.024902276345528662
6006,0.0027466060128062963,2.274964423151687
6007,0.12572196125984192,-0.0764396358281374
6008,-0.2066558450460434,0.4067358672618866
6009,0.045949067920446396,2.674960576929152
6010,-5.7235236167907715,-6.057393068447709
6011,-0.2686718702316284,-0.24804452806711197
6012,0.018562614917755127,0.19461795454844832
6013,-0.054295994341373444,0.17633146420121193
6014,-5.077076435089111,-4.981878362596035
6015,-5.853872776031494,-5.569966018199921
6016,0.01850171759724617,0.20068761706352234
6017,-0.05756039917469025,-0.028999313712120056
6018,0.006053883582353592,1.8237844072282314
6019,-4.78195333480835,-4.804080883041024
6020,-1.8900017738342285,-1.5233882367610931
6021,-0.5111114978790283,0.0791330337524414
6022,0.00662462692707777,0.749237802461721
6023,-0.09809093177318573,-0.10598264262080193
6024,-0.046322599053382874,0.41562043130397797
6025,0.03189530596137047,0.2973266349872574
6026,0.07615417242050171,1.9355043428950012
6027,-0.04344967007637024,0.1649005375802517
6028,-0.5654264092445374,2.8866636157035828
6029,-3.4407131671905518,-3.0651479959487915
6030,-3.2879433631896973,-3.311542458832264
6031,0.07364053279161453,0.299930271692574
6032,0.045976683497428894,0.8013275228440762
6033,-0.0001655183732509613,0.8511335970833898
6034,-2.998842477798462,-2.663825422525406
6035,-2.863739490509033,-2.628502532839775
6036,-0.39212343096733093,-0.40440350491553545
6037,0.14482150971889496,0.24999074498191476
6038,0.002627478912472725,1.38916713767685
6039,-0.7962312698364258,-0.8746225237846375
6040,0.04516659677028656,0.4199319425970316
6041,0.0473664328455925,5.77590316766873
6042,-4.59553861618042,-3.942585825920105
6043,0.004638261161744595,0.00024238182231783867
6044,0.0013993782922625542,0.4322601763997227
6045,-1.7379575967788696,-1.6628144979476929
6046,-1.9936920404434204,3.3498244285583496
6047,-2.041994333267212,-1.8372872024774551
6048,-2.899789810180664,-2.884081918746233
6049,-0.006611227989196777,0.20847006887197495
6050,-6.2455735206604,-4.9520343542099
6051,0.014546265825629234,0.4942930936990706
6052,-0.16321636736392975,-0.1787727689370513
6053,0.00791963655501604,0.11797207068593707
6054,-4.348247051239014,-4.338274393230677
6055,0.036604635417461395,0.32648424431681633
6056,-0.07936102151870728,0.42773889005184174
6057,0.08777306973934174,0.6656509339809418
6058,-9.364262223243713e-05,-0.06078266751137562
6059,-2.3161368370056152,-2.137085810303688
6060,-0.07587015628814697,0.6873451545834541
6061,-0.19283434748649597,0.17740395665168762
6062,-0.044671595096588135,0.3810391388833523
6063,-1.0359039306640625,0.5998544692993164
6064,0.029842965304851532,0.191817338578403
6065,-0.9498999118804932,-0.6412225067615509
6066,0.007208425085991621,2.0172759018605575
6067,0.03147043660283089,1.1124901818111539
6068,0.15561863780021667,0.16158922043905477
6069,-0.09334798902273178,0.7659857496619225
6070,0.013890370726585388,0.0377143993973732
6071,-0.01579788699746132,0.2824618574231863
6072,-2.708052396774292,-2.6649554036557674
6073,0.024621617048978806,0.6362904995039571
6074,0.015736624598503113,0.060830394737422466
6075,0.10482972860336304,1.5894880201667547
6076,-0.2993658483028412,2.1552168428897858
6077,-0.3823511600494385,-0.4121403135359287
6078,-0.822857141494751,-0.8293295856565237
6079,0.023053795099258423,0.5498085878789425
6080,0.02858719974756241,0.19535451848059893
6081,-0.2716728746891022,0.029338359832763672
6082,0.08296316862106323,0.06776782128144987
6083,-1.2881885766983032,-1.2900142995640635
6084,-2.459284543991089,-2.491889060009271
6085,-0.05297194421291351,0.03809976577758789
6086,-1.9763883352279663,-1.863124132156372
6087,-0.03491503372788429,0.12549032643437386
6088,-6.765200138092041,-6.2234567403793335
6089,-0.042666081339120865,1.412668153643608
6090,0.05034579336643219,1.1767712832233883
6091,-3.583970785140991,-2.156416654586792
6092,0.032335296273231506,3.9119522478431463
6093,-0.002452397719025612,0.06380952708423138
6094,-0.4817727208137512,-0.06657308340072632
6095,-4.915670871734619,-4.896132975816727
6096,-0.5519490242004395,0.3535062074661255
6097,-0.6412544250488281,4.969510912895203
6098,-0.04502057656645775,2.12290283665061
6099,0.002947560977190733,0.10537964850732351
6100,-0.3243708610534668,0.1160162091255188
6101,0.004684104584157467,1.0533312518382445
6102,-0.7797204256057739,-0.18181365728378296
6103,-1.0444092750549316,-0.9859918355941772
6104,-0.193233460187912,0.48933061957359314
6105,0.032652828842401505,0.12955827053519897
6106,0.015835635364055634,0.357819527387619
6107,-2.603938102722168,-2.496676594018936
6108,0.0948442816734314,0.00015835696831345558
6109,-0.005514267832040787,0.30687515437602997
6110,-0.06674408167600632,-0.08326110159396194
6111,-1.142210841178894,-0.22014999389648438
6112,-2.788529634475708,-2.3358144760131836
6113,-0.6455404758453369,-0.49436742067337036
6114,-1.2605746984481812,-1.269821397960186
6115,0.1594557911157608,-0.0061163464561104774
6116,-1.745395302772522,-1.7739667721325532
6117,-0.3081955313682556,0.16480302810668945
6118,-0.029226697981357574,0.9094647914171219
6119,0.009194161742925644,2.752488886064384
6120,0.028278855606913567,0.1797885939013213
6121,0.02620101533830166,1.2344272172776982
6122,-0.049280356615781784,0.018085986375808716
6123,-1.5054534673690796,-1.488916840404272
6124,-0.8480059504508972,-0.8635527566075325
6125,0.03833630308508873,1.0331249320879579
6126,-4.673095226287842,-4.273875743150711
6127,-0.046404846012592316,0.8544329926371574
6128,-1.480580449104309,-1.400096833705902
6129,-1.171983003616333,-1.1551977805793285
6130,0.004621714353561401,5.892920430749655
6131,-0.03480514883995056,1.3632633537054062
6132,-10.334076881408691,-3.6706924438476562
6133,-0.3393436074256897,-0.2313537299633026
6134,0.04443969577550888,1.5019227603916079
6135,-0.5980937480926514,-0.5747311469167471
6136,-4.054651737213135,-3.9068056493997574
6137,0.16621242463588715,0.19491869397461414
6138,0.13620801270008087,2.081067564897239
6139,-0.053583282977342606,0.22515682131052017
6140,0.002847681986168027,0.1954996734962151
6141,-1.633830189704895,-1.5183893293142319
6142,-0.3786208927631378,-0.3312608450651169
6143,0.008165589533746243,2.322546726441942
6144,0.010650941170752048,2.415202305652201
6145,0.01660485565662384,1.0755633255466819
6146,-0.13310077786445618,0.4546882063150406
6147,-6.685792446136475,-6.213614344596863
6148,0.030417319387197495,-0.004856302908592625
6149,0.01883627474308014,0.04089352460869122
6150,0.044819511473178864,0.08287131041288376
6151,-0.02719438076019287,0.18906594440340996
6152,-1.9485373497009277,0.27648305892944336
6153,-0.13040992617607117,-0.17100176587700844
6154,0.10302998125553131,0.9738689122023061
6155,-0.13228482007980347,-0.1266603209078312
6156,0.1744823306798935,0.01748469098674832
6157,-0.7582590579986572,-0.3388393521308899
6158,-0.03794649615883827,1.0641407668590546
6159,-0.5593069195747375,-0.40397004783153534
6160,-2.542208671569824,-2.1314737796783447
6161,-0.6671314835548401,0.9315481185913086
6162,-0.04001205787062645,0.08483278751373291
6163,0.025321608409285545,0.8424091092310846
6164,-0.004879607353359461,0.04192584007978439
6165,0.0031487145461142063,0.013328086584806442
6166,-0.0806027352809906,-0.040190622210502625
6167,-0.21056249737739563,0.696759894490242
6168,-6.093531131744385,-4.904681921005249
6169,-0.03515791520476341,2.745661959052086
6170,0.02153787389397621,1.736781188286841
6171,0.001187886344268918,0.21614782512187958
6172,-0.6000295281410217,-0.5121643841266632
6173,0.09026889503002167,0.014147865393169923
6174,0.04588659852743149,0.030691735446453094
6175,-0.06047579646110535,-0.06864452362060547
6176,0.041811708360910416,0.39729684218764305
6177,-0.009541390463709831,0.7997035942971706
6178,-0.08554308116436005,0.47825096547603607
6179,-1.912246823310852,-1.0682045221328735
6180,-0.06260532140731812,0.010264568030834198
6181,-0.0050455741584300995,5.362917713820934
6182,-0.6205827593803406,-0.29443609714508057
6183,-0.11184817552566528,-0.0038813427090644836
6184,0.21302123367786407,-0.0006571942940354347
6185,-0.06696487963199615,1.8253087252378464
6186,-3.563842296600342,-2.996475040912628
6187,-0.10535414516925812,0.2559783086180687
6188,-0.2813057601451874,0.2526286840438843
6189,-0.9228671193122864,-0.9637595042586327
6190,-0.025752153247594833,-0.07019648212008178
6191,-1.2622507810592651,-1.0895340889692307
6192,-0.012514575384557247,1.5099268537014723
6193,0.021248795092105865,-0.08406553044915199
6194,-0.030280061066150665,0.4609035328030586
6195,-6.542308330535889,-6.423182375729084
6196,-0.741644024848938,-0.6922393776476383
6197,-0.06605301052331924,0.40958020091056824
6198,-1.6651614904403687,-1.5794272720813751
6199,0.17257003486156464,0.3440468739136122
6200,0.09356559813022614,0.16760117158992216
6201,-0.5449855327606201,0.15084409713745117
6202,-0.05349350720643997,1.0048194825649261
6203,-0.35712045431137085,0.012122690677642822
6204,-3.148069381713867,0.9340882301330566
6205,0.022200651466846466,0.13528538774698973
6206,-0.14411219954490662,0.15935413539409637
6207,-0.23306375741958618,-0.1883958801627159
6208,-3.8877367973327637,-3.863282233476639
6209,-0.7071205377578735,0.8964513540267944
6210,-6.939355373382568,-6.551337718963623
6211,-1.8351223468780518,-1.7609977424144745
6212,-2.5845956802368164,3.2730627059936523
6213,0.024230284616351128,0.021024131681770086
6214,-5.183037757873535,-4.847609966993332
6215,0.0901380106806755,2.470975225325674
6216,-0.15472108125686646,-0.19482871470972896
6217,0.03163377568125725,2.5012116873986088
6218,-0.5554907917976379,-0.5613226899877191
6219,0.008777111768722534,1.1923487186436432
6220,-1.064267873764038,-0.8903341889381409
6221,-0.015739217400550842,1.0231943577528
6222,-0.037279922515153885,1.4009571447968483
6223,-3.6547257900238037,-3.445792868733406
6224,-0.4129577875137329,2.110685706138611
6225,0.1451341211795807,0.6067627181473654
6226,0.0016982611268758774,0.07691541436361149
6227,-0.07883957028388977,0.20098038017749786
6228,0.028938837349414825,1.9424465224146843
6229,-0.1022920161485672,0.17198967933654785
6230,-0.42927709221839905,-0.43094659643247724
6231,0.0952206701040268,0.19598975777626748
6232,0.03700685128569603,1.1824083626270294
6233,0.030790474265813828,5.27946873055771
6234,-0.03766491264104843,-0.012519437819719315
6235,-1.4473923444747925,-1.4821234457194805
6236,0.021212732419371605,5.2467501678620465
6237,-1.1523841619491577,-0.810259997844696
6238,0.002779728500172496,0.008979913167422637
6239,-1.9167298078536987,0.21626043319702148
6240,0.025255480781197548,0.10746308672241867
6241,-0.572909951210022,4.54768842458725
6242,-1.103542685508728,-0.2847033739089966
6243,-0.40786945819854736,3.269128233194351
6244,-1.2886298894882202,-1.2242653146386147
6245,-0.6049358248710632,-0.6119575127959251
6246,-0.005908993538469076,0.015028366819024086
6247,0.045588888227939606,2.2506095096468925
6248,0.001815741416066885,0.02838309947401285
6249,0.00012224609963595867,1.3957386661786586
6250,-1.4444067478179932,-1.307137131690979
6251,0.06362707912921906,0.02543302671983838
6252,-1.2583414316177368,-1.5574745833873749
6253,-0.5089766979217529,0.11244159936904907
6254,0.01746967062354088,0.06281513348221779
6255,-0.0017962157726287842,2.299689371138811
6256,-0.5250967741012573,-0.4965357109904289
6257,-1.4238747358322144,-1.3300751224160194
6258,-0.06758131086826324,-0.04273614287376404
6259,-2.0853688716888428,0.6466917991638184
6260,-3.5591187477111816,-2.9706238508224487
6261,-3.640883445739746,-3.6074542105197906
6262,-3.103001832962036,-3.0945284999907017
6263,-0.23117700219154358,1.1000591069459915
6264,-3.8036234378814697,-3.8389942571520805
6265,0.05099191516637802,1.3435171768069267
6266,-0.34291407465934753,0.11690086126327515
6267,-3.2672741413116455,-0.9960527420043945
6268,0.11655347049236298,-0.0028881914913654327
6269,-0.5813343524932861,-0.07404661178588867
6270,-0.04012114554643631,0.2958078384399414
6271,-1.9635653495788574,-1.8609776943922043
6272,-4.819972991943359,-4.456560790538788
6273,-0.19479602575302124,0.08058109879493713
6274,-0.04730035364627838,-0.20247982064029202
6275,-0.009467057883739471,0.9890910685062408
6276,-0.013568118214607239,0.3414081558585167
6277,-2.979052782058716,-2.217324733734131
6278,0.011948587372899055,0.045870341360569
6279,0.04881101846694946,-0.0005949613114353269
6280,-3.5217840671539307,-3.029654860496521
6281,-0.14349770545959473,-0.13534211833029985
6282,0.01238516066223383,0.3980596133333165
6283,-0.5077592134475708,-0.5898065119981766
6284,-0.0682513415813446,0.8262706771492958
6285,-0.537071704864502,-0.2544943690299988
6286,-0.01947527378797531,-0.07680780999362469
6287,-0.25794127583503723,2.3373382687568665
6288,-0.44777125120162964,-0.14936795830726624
6289,-2.74662446975708,-1.8748668432235718
6290,-1.7847625017166138,-1.7892439868301153
6291,-0.787536084651947,-0.44631606340408325
6292,-0.5058544874191284,1.184781789779663
6293,-0.0075428239069879055,1.0453473050147295
6294,-0.058735933154821396,0.8993941694498062
6295,-2.5785043239593506,-2.7206654250621796
6296,-0.07389193028211594,-0.042680010199546814
6297,-4.539077281951904,-4.3612706661224365
6298,-0.503335177898407,1.7170879244804382
6299,-0.1428813487291336,1.3362940549850464
6300,0.05198819190263748,1.054612347856164
6301,-0.013864144682884216,0.9805518016219139
6302,0.04967128857970238,0.0002653091250977013
6303,0.050472863018512726,-0.10232824925333261
6304,-1.4722352027893066,-0.9681500196456909
6305,-4.289538860321045,-3.749624252319336
6306,0.1911296397447586,3.1604070572648197
6307,-0.4507826566696167,1.9545084834098816
6308,0.06874542683362961,0.025825810007518157
6309,0.0071970196440815926,0.7977256150916219
6310,-0.026532011106610298,1.4478191640228033
6311,-0.12925300002098083,0.2001006305217743
6312,0.023046977818012238,1.894190576087567
6313,-2.8340916633605957,-2.5994044840335846
6314,-1.7547705173492432,-1.0243748426437378
6315,0.03977100923657417,0.25432386284228414
6316,-0.1844138205051422,-0.07857274264097214
6317,-0.03546183183789253,0.11049589142203331
6318,-1.6660093069076538,-1.3955192565917969
6319,0.0886351466178894,0.11360134184360504
6320,-4.39909553527832,-4.069829851388931
6321,0.005630639381706715,0.06181139964610338
6322,0.06025654077529907,3.16978095471859
6323,-0.012977128848433495,1.283887481316924
6324,0.02373126521706581,-0.012611440382897854
6325,0.0041395388543605804,1.227091408916749
6326,0.023686284199357033,1.7304773251526058
6327,0.025243913754820824,0.0016000245232135057
6328,0.07286491245031357,0.46842629509046674
6329,-2.0065016746520996,-1.702734887599945
6330,0.04198991507291794,0.5298895090818405
6331,-0.45103877782821655,0.9344226717948914
6332,0.09497464448213577,0.1866370290517807
6333,0.15518514811992645,0.927334667157993
6334,-0.5039505362510681,-0.40798649936914444
6335,0.0008745184168219566,2.0724051068536937
6336,-0.32196828722953796,-0.4534555757418275
6337,-0.016029173508286476,0.2736848220229149
6338,-0.15749965608119965,0.2826555669307709
6339,-4.346141338348389,-3.421816885471344
6340,-6.038742542266846,-6.015318866819143
6341,0.032370325177907944,1.243628025169528
6342,0.06144313886761665,0.08596245432272553
6343,-0.5019033551216125,-0.4823375642299652
6344,0.013950321823358536,2.053190102800727
6345,-0.5085200071334839,2.632746398448944
6346,0.019987791776657104,0.6415390558540821
6347,0.0011595163960009813,0.14963887199701276
6348,-21.422645568847656,-21.183688640594482
6349,-0.047632839530706406,1.3875493928790092
6350,0.1046312153339386,0.5549148730933666
6351,-0.0743546187877655,3.0648863539099693
6352,-7.87543249130249,-5.585235357284546
6353,-2.379906177520752,-0.5182099342346191
6354,-1.0031474828720093,-0.8753090053796768
6355,4.291906952857971e-05,0.6639112215489149
6356,0.020554449409246445,0.06975349760614336
6357,-6.800315856933594,-6.618065074086189
6358,-0.17048749327659607,0.5465580374002457
6359,-0.05737169086933136,0.28653137385845184
6360,-0.09343217313289642,-0.07970364019274712
6361,-1.6664701700210571,1.3663156032562256
6362,-0.2537020742893219,-0.16839328408241272
6363,-1.382096767425537,-1.4084155331365764
6364,0.00224894005805254,0.10062748566269875
6365,-0.34143292903900146,-0.023672789335250854
6366,-6.033899307250977,-6.04581481218338
6367,0.010921070352196693,0.20915283274371177
6368,-0.8936705589294434,1.4578378200531006
6369,-0.2762035131454468,-0.3692544820951298
6370,0.012649530544877052,0.11990276725964577
6371,-1.7043958902359009,-1.6347468420863152
6372,-0.23295292258262634,0.13718044757843018
6373,-3.388394594192505,-3.0351672172546387
6374,-0.11362206190824509,0.04032398760318756
6375,-1.4229345321655273,-1.5936842479277402
6376,0.0032166200689971447,0.23240741429617628
6377,-0.029330674558877945,0.7138596475124359
6378,-4.342058181762695,-4.230003237724304
6379,-6.488739967346191,-6.228341817855835
6380,-0.8305839896202087,-0.675222247838974
6381,0.035551220178604126,0.7489778529852629
6382,-0.1901085078716278,0.10486440360546112
6383,-1.936156153678894,-1.505503922700882
6384,0.013458204455673695,-0.009875470423139632
6385,-0.9334719777107239,-0.7534646987915039
6386,-7.132530212402344,-5.6099772453308105
6387,0.009047530591487885,1.0733190050523262
6388,-9.164567947387695,-6.457761526107788
6389,-0.019745098426938057,-0.028377155773341656
6390,-0.8237356543540955,-0.37682944536209106
6391,-1.7856717109680176,-1.8038932010531425
6392,0.08672494441270828,0.07732806357171285
6393,-5.413188934326172,-5.413665233179927
6394,-0.029947340488433838,0.3707505911588669
6395,0.06932809203863144,3.5428373692557216
6396,-4.150343418121338,-4.272754646837711
6397,0.030932286754250526,1.7513925863895565
6398,-2.905306339263916,-2.913412682246417
6399,-4.519164085388184,-4.2950306832790375
6400,-0.23104804754257202,0.0968947559595108
6401,-0.661836564540863,4.885644614696503
6402,-3.8391594886779785,-3.4677239656448364
6403,-0.08450838178396225,-0.03393799066543579
6404,-0.025008507072925568,0.26927655562758446
6405,-7.031905174255371,-6.995604492723942
6406,-3.339380979537964,-1.2626070976257324
6407,0.0589410774409771,3.723531716968864
6408,0.3597360849380493,0.060602965764701366
6409,-0.05056523531675339,0.09720797464251518
6410,-0.03264600783586502,0.3000825494527817
6411,0.068210169672966,2.13081346033141
6412,0.08124422281980515,0.6440740396501496
6413,-1.1338253021240234,-0.8835662603378296
6414,0.027859346941113472,0.24709641002118587
6415,-0.19009654223918915,-0.1523006223142147
6416,-0.06448297202587128,-0.020430196076631546
6417,-1.8605828285217285,-1.8824526071548462
6418,-5.565370082855225,-5.353476628661156
6419,0.002165670972317457,0.17495397478342056
6420,-3.094796657562256,-3.0283780470490456
6421,-0.20821233093738556,2.3212757408618927
6422,-0.9662006497383118,-0.9296026825904846
6423,-1.2048923969268799,-1.1995119024068117
6424,-5.344705581665039,-5.286363445222378
6425,0.03818373382091522,0.16411008685827255
6426,-3.8090195655822754,-2.535712957382202
6427,-0.2793576121330261,1.7885168492794037
6428,-1.133738398551941,-1.1331615634262562
6429,-2.97845721244812,-2.9913219213485718
6430,0.15456993877887726,0.2874935057479888
6431,-8.642988204956055,-5.331604957580566
6432,0.17397573590278625,0.009763142967130989
6433,-0.013794243335723877,0.22248862124979496
6434,0.025846799835562706,0.001725375419653119
6435,-0.35716545581817627,1.855065256357193
6436,-1.0787444114685059,-0.8632075190544128
6437,0.03579617664217949,0.06896053906530142
6438,-1.1487699747085571,0.11011016368865967
6439,-4.764676094055176,-4.364388555288315
6440,-0.0932992622256279,1.2216470316052437
6441,0.058171261101961136,2.589756701141596
6442,0.09023581445217133,0.3068467164412141
6443,0.21776613593101501,0.576264332048595
6444,-0.019429830834269524,0.16883043572306633
6445,-0.006311051547527313,0.5169674009084702
6446,-2.003532648086548,-1.8316665291786194
6447,0.007843628525733948,-0.012071773409843445
6448,0.0003638362977653742,3.715917586348951
6449,0.020479926839470863,0.7613459828735358
6450,-6.791811943054199,-6.812403393065324
6451,-5.514927864074707,-4.552129626274109
6452,-0.010871034115552902,0.10775788873434067
6453,0.05599252134561539,1.809178911615163
6454,0.017156964167952538,0.05483964868471958
6455,0.05938657373189926,1.2640196088268567
6456,0.07378268241882324,0.16313743265345693
6457,-0.6679649949073792,3.6204424500465393
6458,-0.16916722059249878,1.2744130641222
6459,0.008081981912255287,0.029998366022482514
6460,-0.14434583485126495,1.8332988321781158
6461,-0.44761547446250916,-0.43044513277709484
6462,-0.020571976900100708,0.2444183360785246
6463,-1.212082028388977,-0.5605418682098389
6464,0.039280422031879425,1.716384693980217
6465,-0.441648006439209,0.03781747817993164
6466,-4.461331367492676,-0.8234941959381104
6467,-2.6245453357696533,-2.143553227186203
6468,-0.3433898687362671,0.5937513113021851
6469,-4.791606903076172,-3.7359169721603394
6470,-0.6346370577812195,0.048612236976623535
6471,0.09123017638921738,3.9802237425465137
6472,-0.019749904051423073,1.487193077802658
6473,-0.016555773094296455,1.4212051574140787
6474,-0.5641428232192993,-0.5686359833925962
6475,0.01828135922551155,2.535204764455557
6476,-1.3926360607147217,-1.2983813285827637
6477,-0.1972905397415161,-0.1950522195547819
6478,-3.0349628925323486,-2.630281984806061
6479,-4.679836273193359,-4.685308767482638
6480,-0.20139753818511963,0.6754107475280762
6481,0.28535640239715576,1.4769698437303305
6482,0.13264326751232147,0.6222828812897205
6483,-9.855920791625977,-9.596659928560257
6484,-0.8313189148902893,-0.854366370011121
6485,-4.369900703430176,-3.1745712757110596
6486,0.023151760920882225,0.0008735319715924561
6487,-0.8852815628051758,1.9244967103004456
6488,-0.035171687602996826,3.911114603281021
6489,0.01900792121887207,0.36791687970981
6490,0.10565583407878876,2.7678000777959824
6491,-0.536289393901825,1.2223701477050781
6492,0.07097785919904709,0.06630769185721874
6493,0.1035851314663887,0.4998581985710189
6494,0.058325961232185364,0.4677581728901714
6495,-0.05256069824099541,1.6198500730097294
6496,-0.08973979949951172,0.6556614488363266
6497,-0.47256365418434143,4.7402074337005615
6498,-0.39524126052856445,-0.39693274116143584
6499,-4.113819599151611,-3.9449016749858856
6500,-1.3210158348083496,1.462613582611084
6501,0.015075629577040672,1.516450425318908
6502,0.08357791602611542,2.8349747210741043
6503,0.0025903205387294292,1.1645346904624603
6504,0.0025768084451556206,-0.00022736098617315292
6505,-0.011500836350023746,0.24162389151751995
6506,-2.4439198970794678,-2.4198527187108994
6507,0.0012450132053345442,0.3310741293244064
6508,0.012383165769279003,0.3499961430206895
6509,0.05035783350467682,0.062130957841880274
6510,-0.030953705310821533,0.13951842859387398
6511,-1.954542875289917,-1.8769834116101265
6512,0.025071045383810997,0.03975130739854649
6513,-0.02508954331278801,1.1872535571455956
6514,0.02831771969795227,0.7899618754163384
6515,-0.7476370334625244,-0.7403157772496343
6516,-0.35710451006889343,2.371271938085556
6517,-0.16311173141002655,0.07229141891002655
6518,-1.891098976135254,-0.7419366836547852
6519,0.004460396710783243,0.009818582679145038
6520,-2.222437858581543,-2.136552281677723
6521,-0.025555141270160675,0.44300326704978943
6522,-0.36452725529670715,-0.2984679043292999
6523,-0.009675136767327785,0.16645978204905987
6524,0.033111270517110825,3.27006721502039
6525,-2.756316661834717,-2.4719509184360504
6526,0.04944232851266861,4.0667981322912965
6527,0.14589767158031464,0.017896406818181276
6528,-0.0027233411092311144,0.30357680283486843
6529,-0.42828547954559326,-0.17488592863082886
6530,-0.4549681842327118,-0.4187961518764496
6531,-4.079007148742676,-4.097604041919112
6532,0.015696488320827484,0.21402758359909058
6533,-4.192298412322998,-0.20189905166625977
6534,-0.5462351441383362,-0.6227999329566956
6535,0.062424562871456146,0.6371889113797806
6536,0.24258145689964294,-0.03500836342573166
6537,0.017280081287026405,0.08316977834329009
6538,-0.208390474319458,-0.16390398517251015
6539,-0.7777138352394104,-0.7927559167146683
6540,-0.04832013323903084,-0.06449668481945992
6541,-6.042484283447266,-6.061630794312805
6542,-5.279440402984619,-5.162381425499916
6543,-0.10662804543972015,2.3345737010240555
6544,-0.37880972027778625,0.2352580726146698
6545,-0.005563526879996061,0.4394678883254528
6546,-5.51680850982666,-3.536522626876831
6547,-0.47750818729400635,-0.2845982611179352
6548,-0.07080794870853424,3.977715313434601
6549,0.011570322327315807,0.6469005277613178
6550,0.020716926082968712,0.11068849521689117
6551,-0.15629296004772186,0.015584126114845276
6552,0.002765550510957837,0.011743745795683935
6553,0.04629497975111008,0.061889630218502134
6554,-2.050386905670166,-2.044866994023323
6555,-1.2733081579208374,-1.1528466790914536
6556,-0.29126739501953125,-0.10847412049770355
6557,-0.11446624249219894,-0.024370037019252777
6558,-0.351010799407959,0.20859521627426147
6559,-0.35532522201538086,-0.16037902235984802
6560,-1.1708952188491821,1.3540220260620117
6561,-6.7668843269348145,-6.776678636670113
6562,-0.004384892992675304,0.14876201003789902
6563,-4.352593898773193,-4.420478016138077
6564,0.043184783309698105,3.341889393515885
6565,-5.075166702270508,-5.0913895117118955
6566,-0.018764380365610123,0.16332031600177288
6567,0.01962829753756523,0.05802026018500328
6568,-0.1389060616493225,-0.1425336147658527
6569,-9.065030097961426,-6.35421895980835
6570,-1.9623315334320068,-1.8437025845050812
6571,0.04461544752120972,0.04066316969692707
6572,0.0257430337369442,3.1459001160692424
6573,-1.7680134773254395,-1.0450036525726318
6574,-3.042154312133789,-0.936121940612793
6575,-0.12130414694547653,0.2559816688299179
6576,-2.7835330963134766,-1.2207777500152588
6577,-2.6786930561065674,-2.6645894423127174
6578,-2.301567792892456,0.8109855651855469
6579,-0.7361658811569214,1.436366081237793
6580,0.10412151366472244,0.9749604480566632
6581,-0.28783515095710754,-0.022727608680725098
6582,-4.713834285736084,-4.036555051803589
6583,-2.128394365310669,-1.8513765931129456
6584,-0.7238616943359375,1.5366230010986328
6585,0.013808300718665123,0.007288631051778793
6586,-3.2540926933288574,-2.848699986934662
6587,-0.0022088736295700073,-0.12916596420109272
6588,-8.118146896362305,-8.145104054361582
6589,-0.6938982009887695,-0.6606406271457672
6590,-2.7509806156158447,-2.262710690498352
6591,-0.3759915828704834,5.968026965856552
6592,-0.5510605573654175,-0.5905419141054153
6593,-2.902613878250122,-2.857278384268284
6594,-7.8754496574401855,-7.729129448533058
6595,-2.851417064666748,-2.4613385796546936
6596,-0.11182927340269089,2.1555663868784904
6597,0.026045873761177063,0.913750278763473
6598,0.07990647852420807,0.6116242874413729
6599,0.15348169207572937,2.492376029957086
6600,-2.6920950412750244,-2.7289889231324196
6601,0.010593798011541367,1.26562907313928
6602,-0.0032533237244933844,0.005441439803689718
6603,-12.466902732849121,-12.473008126020432
6604,-3.247896671295166,-3.232386752963066
6605,-0.6329838037490845,-0.83765909075737
6606,-0.937286913394928,-0.8580439016222954
6607,-0.6149940490722656,-0.6536491401493549
6608,-1.8241767883300781,-0.6069949865341187
6609,-0.08385203033685684,0.1165706142783165
6610,0.03614030033349991,0.08155131619423628
6611,-1.749552607536316,-1.4979326128959656
6612,-1.1859747171401978,1.493994116783142
6613,-1.1314432621002197,-1.067163199186325
6614,-2.9035465717315674,-2.8192681968212128
6615,-5.669776439666748,-5.7303866893053055
6616,0.024030830711126328,0.02249008510261774
6617,0.0060099270194768906,2.012212360277772
6618,-0.10631715506315231,0.015728913247585297
6619,0.014720265753567219,0.564629017142579
6620,-0.5788331627845764,-0.6036958191543818
6621,-2.6147964000701904,-2.5621249303221703
6622,-2.9911487102508545,-2.999723071232438
6623,0.008674561977386475,0.7878715476254001
6624,-1.186827540397644,-1.038104310631752
6625,0.05170974135398865,0.21192541625350714
6626,0.03889522701501846,0.7272283029742539
6627,-0.0016754120588302612,0.330536674708128
6628,0.028482487425208092,0.2397877835901454
6629,0.028617851436138153,0.19566986709833145
6630,-3.4788098335266113,-3.2690291702747345
6631,0.04451880231499672,-0.0019975141731265467
6632,-0.26470038294792175,-0.2765095201320946
6633,-0.2947467267513275,1.0330946743488312
6634,-1.9768297672271729,-1.4225069880485535
6635,-5.963028430938721,-4.338755011558533
6636,0.0398336760699749,1.024539225967601
6637,-0.2089775949716568,2.7448502480983734
6638,-0.09275172650814056,3.492487944662571
6639,-6.840557098388672,-6.997820830903947
6640,-0.10010647773742676,0.0688115805387497
6641,-0.09962780773639679,0.4237051457166672
6642,-4.336577415466309,-4.241661071777344
6643,-0.07191953808069229,0.2691040262579918
6644,0.03405763953924179,1.4594201743602753
6645,0.00359338172711432,0.10427913304010872
6646,0.0035103117115795612,0.006273790990235284
6647,-8.379104614257812,-8.41475279815495
6648,0.04794977977871895,0.007560191847005626
6649,-10.479084014892578,-10.380742266774178
6650,-0.32392776012420654,-0.08936795592308044
6651,-1.6772091388702393,0.016928434371948242
6652,-0.0038683703169226646,0.09197800466790795
6653,-2.6471288204193115,-1.2696985006332397
6654,-3.421833038330078,-1.5729470252990723
6655,-4.438986778259277,-4.402142241597176
6656,-1.8786423206329346,-0.8891384601593018
6657,-1.7118146419525146,-1.1974138021469116
6658,-1.2803473472595215,-0.21244335174560547
6659,0.006847498472779989,0.400612324487156
6660,-0.5907487273216248,2.190071165561676
6661,0.0007259559351950884,0.16211773338727653
6662,-0.01660885661840439,0.4024001955986023
6663,-1.3997660875320435,-1.0468448996543884
6664,-0.0921330600976944,0.6852982938289642
6665,-2.1939029693603516,0.9109091758728027
6666,0.06326260417699814,0.03466163578468695
6667,-0.19534964859485626,-0.13950901851058006
6668,0.03764621168375015,0.00036203116178512573
6669,0.07931674271821976,1.4305114746302934
6670,-6.6381516456604,-6.155879437923431
6671,-1.7052605152130127,0.025820255279541016
6672,-8.336847305297852,-7.985451936721802
6673,0.06238088756799698,0.673170059628319
6674,0.006274361163377762,0.02214059081779851
6675,-6.91560173034668,-6.738611072301865
6676,-1.402633547782898,3.267986536026001
6677,-0.06898897886276245,1.1291520074009895
6678,0.021581294015049934,-0.013873242773115635
6679,0.0005790858995169401,1.539203921565786
6680,-2.2831318378448486,-0.6776769161224365
6681,0.024412091821432114,0.7060032456647605
6682,-0.10665334016084671,-0.17990585323423147
6683,-0.9886314868927002,-0.17132890224456787
6684,-1.16325843334198,-1.1872057410655543
6685,-0.7595940828323364,-0.5507474094629288
6686,-0.004593862220644951,0.5970860179513693
6687,-0.8945806622505188,-0.3478579521179199
6688,0.002859946107491851,0.006871860226965509
6689,-2.1887197494506836,1.08650541305542
6690,-4.328848361968994,-3.3925313353538513
6691,-0.09518600255250931,0.014728441834449768
6692,-0.8877065777778625,-0.510557234287262
6693,-0.6975802183151245,0.18374651670455933
6694,0.014551153406500816,5.140579104424091
6695,-1.2885392904281616,-1.2647856175899506
6696,-0.051916882395744324,0.07371481508016586
6697,-0.23844373226165771,-0.11235600709915161
6698,-0.0868164673447609,0.46824556589126587
6699,-0.02284647896885872,0.7933987230062485
6700,-1.8941662311553955,-1.8734290692955256
6701,-0.06671179085969925,-0.05860468000173569
6702,-0.27653762698173523,2.330077737569809
6703,0.1069302037358284,1.6012142911786214
6704,-0.1901330053806305,-0.18288794066756964
6705,-0.4457058310508728,-0.35826148837804794
6706,0.15336917340755463,1.5308610793435946
6707,-0.011132795363664627,0.4700052961707115
6708,0.006286043208092451,0.03674177090942976
6709,-0.36260250210762024,-0.028513193130493164
6710,0.13742446899414062,0.6875210637226701
6711,0.012371726334095001,2.8180227912962437
6712,-0.8609305024147034,-0.9233106337487698
6713,-0.008238185197114944,1.1260297242552042
6714,-3.051806926727295,-3.045625487342477
6715,0.0027736560441553593,0.4357302517746575
6716,-0.8617287278175354,2.767186403274536
6717,0.0038916394114494324,0.014836117625236511
6718,0.10982778668403625,0.20233502611517906
6719,-1.0195517539978027,2.131760835647583
6720,-3.841121196746826,-0.7572081089019775
6721,-0.09000095725059509,-0.08597502298653126
6722,-0.20840148627758026,-0.034680843353271484
6723,-0.03224765509366989,5.822342541068792
6724,-0.5162608623504639,-0.7263932330533862
6725,0.0029289645608514547,0.02989736032759538
6726,-1.28110933303833,-1.3045349456369877
6727,-0.4381066560745239,0.9014797806739807
6728,-0.3363400101661682,2.9662133753299713
6729,-4.421279430389404,-4.560632387176156
6730,0.03742794319987297,1.1647624224424362
6731,-0.16963748633861542,-0.15792211517691612
6732,-4.668875217437744,-4.7200481030740775
6733,-4.118549823760986,-3.584620475769043
6734,0.00294863386079669,0.03999763727188821
6735,0.04485497996211052,0.36013518646359444
6736,0.07207954674959183,0.37328747916035354
6737,-0.2709544003009796,-0.05842146277427673
6738,0.02874402329325676,4.336989168077707
6739,-0.5109369158744812,-0.2431812584400177
6740,-2.765523910522461,-2.1035221219062805
6741,0.021897034719586372,0.9848567750304937
6742,-1.0481425523757935,-0.6950175166130066
6743,-7.680910110473633,-7.023177981376648
6744,-0.3828279376029968,-0.08520558476448059
6745,0.17299790680408478,0.10124942613765597
6746,-1.542790412902832,-1.5570187978446484
6747,0.016927963122725487,0.832354128409861
6748,0.16532009840011597,0.3513434650376439
6749,-0.2561711370944977,3.45509997010231
6750,-0.08094196021556854,1.393455982208252
6751,-1.8533718585968018,-1.8192108981311321
6752,0.03442714363336563,0.15305606799665838
6753,0.028535528108477592,0.00437231850810349
6754,-4.8088459968566895,-4.785092085599899
6755,-0.17803877592086792,0.48739926517009735
6756,0.101107656955719,0.6700040433788672
6757,-0.0830230861902237,0.10815030336380005
6758,-1.9543992280960083,-1.9225741140544415
6759,-2.5464160442352295,-2.5127383582293987
6760,-2.6526591777801514,-0.9422969818115234
6761,0.09461750835180283,0.8273564777919091
6762,-0.1505180299282074,1.2314574420452118
6763,0.008089244365692139,0.06251430721022189
6764,-4.312613487243652,-2.039257049560547
6765,0.10386954993009567,1.6045551781426184
6766,0.005601249635219574,3.1876357942819595
6767,-2.6359026432037354,-2.564547225832939
6768,-2.7357120513916016,-1.9803044199943542
6769,-1.0330886840820312,-0.9484873712062836
6770,-1.7060132026672363,-1.2036048769950867
6771,-1.2684822082519531,-1.3279808666557074
6772,-0.6641240119934082,1.012695550918579
6773,-4.113093852996826,-3.441417932510376
6774,-1.0115997791290283,-1.0267141731455922
6775,-0.0010402817279100418,-0.0026691723614931107
6776,-0.3226253390312195,-0.31126030534505844
6777,0.0038227015174925327,1.4374839068368601
6778,-0.9302057027816772,-0.9286018535494804
6779,-0.16970732808113098,-0.16465375572443008
6780,-0.030522968620061874,0.3088205046951771
6781,-0.21577319502830505,1.0576153099536896
6782,-0.1641215980052948,0.5091821253299713
6783,0.029050953686237335,0.645671141333878
6784,-0.6556184887886047,1.0623674988746643
6785,-0.5514825582504272,-0.5651133144274354
6786,0.012836413457989693,0.066660325974226
6787,-0.5933898687362671,-0.4021512269973755
6788,-0.19610655307769775,0.14577928185462952
6789,0.040275998413562775,2.5335051809670404
6790,0.01621916890144348,0.05836124438792467
6791,-4.360330104827881,-4.108247131109238
6792,-1.1434484720230103,-1.0782278999686241
6793,0.06765303760766983,4.556319383904338
6794,-0.8564227819442749,3.488291382789612
6795,-7.123661994934082,-6.6437384486198425
6796,-8.714177131652832,-8.721518735401332
6797,-0.6149049401283264,-0.39764297008514404
6798,0.028865888714790344,1.009052723646164
6799,0.020232051610946655,3.1434348707553
6800,0.18328656256198883,0.04014107026159763
6801,-3.5099217891693115,-3.0292346477508545
6802,0.020465336740016937,0.00825252385402564
6803,0.0002994723618030548,0.7967919446527958
6804,-1.7749204635620117,-0.8411173224449158
6805,-0.021170562133193016,0.4035697318613529
6806,-2.909212350845337,-2.804644860327244
6807,-1.4725568294525146,-1.3213838338851929
6808,0.0001159333623945713,0.18762921472080052
6809,0.02439197339117527,0.15966623462736607
6810,-6.345746994018555,-6.308342430740595
6811,0.005848417989909649,0.16229495871812105
6812,-0.6776258945465088,-0.40134483575820923
6813,-4.32208776473999,-4.198563262820244
6814,0.04031042009592056,0.8090956846644985
6815,-0.5336296558380127,-0.23056647181510925
6816,-3.2378199100494385,-3.1561212837696075
6817,-0.02845148928463459,0.18662582337856293
6818,-0.03706604614853859,1.5234431326389313
6819,-0.4971579313278198,-0.553397761657834
6820,-1.1813654899597168,-1.036237433552742
6821,-0.08168738335371017,-0.11884719133377075
6822,-0.5456090569496155,-0.431494802236557
6823,0.0352422371506691,2.4999845242127776
6824,-1.2169928550720215,-1.1039172559976578
6825,-0.3333148658275604,3.5730428993701935
6826,-0.2252482771873474,0.32391124963760376
6827,-0.08511384576559067,3.730829156935215
6828,-3.533851385116577,-2.537288784980774
6829,0.03129654377698898,0.1674850411945954
6830,-0.02483283542096615,0.30414915829896927
6831,-1.446291446685791,-1.1486691534519196
6832,0.0026667779311537743,0.05109259998425841
6833,-0.04995502531528473,2.877454426139593
6834,-1.17024827003479,-1.1393620185554028
6835,0.014808326959609985,-0.016669335775077343
6836,-0.11218176782131195,-0.026664644479751587
6837,0.02088312618434429,2.2461916152387857
6838,-0.8096614480018616,4.221099317073822
6839,-5.1034440994262695,-4.688098102807999
6840,-6.457536697387695,-6.467719800770283
6841,0.02738071419298649,0.026559014862868935
6842,-0.5819621086120605,0.5892592668533325
6843,-2.042485475540161,-2.0990296602249146
6844,-0.8604010939598083,-0.628645583987236
6845,-3.8448116779327393,-3.237525701522827
6846,-0.0053534135222435,0.021292507648468018
6847,-6.746081352233887,-6.732313202694058
6848,-0.14812800288200378,-0.10954383760690689
6849,0.03901731222867966,1.6029968317598104
6850,-0.06560564041137695,0.7513609156012535
6851,-2.2452139854431152,-2.310349591076374
6852,-1.7232232093811035,-1.7296077362261713
6853,0.0034513911232352257,0.042497594840824604
6854,-3.6641430854797363,-3.6720852069556713
6855,-0.039749108254909515,2.9444493539631367
6856,-1.7913793325424194,-1.8865015674382448
6857,0.1916676163673401,0.0382372539897915
6858,0.08669077605009079,0.40064877923578024
6859,-1.044884443283081,0.5446460247039795
6860,-0.6798387765884399,-0.5993085727095604
6861,0.05033387243747711,0.7286511066467938
6862,0.028923284262418747,0.0019197706133127213
6863,0.0037095798179507256,0.610827454001992
6864,-0.26991575956344604,-0.2019786387681961
6865,-0.0740165263414383,0.9656524807214737
6866,-0.0075182318687438965,3.165600437670946
6867,-0.40707430243492126,-0.39554949663579464
6868,0.002660532249137759,0.23086541891098022
6869,0.004397034645080566,0.43918141163885593
6870,-0.5972040295600891,-0.24267029762268066
6871,-3.041105270385742,-2.3371636867523193
6872,0.00224847043864429,0.840321313822642
6873,-3.3712985515594482,-1.780490756034851
6874,-2.2569336891174316,0.08185291290283203
6875,-3.465683937072754,-2.863067924976349
6876,0.008134827017784119,0.16691404208540916
6877,-0.8086393475532532,-0.4292699992656708
6878,-9.344429969787598,-9.203331083059311
6879,-4.085689067840576,-3.5548653602600098
6880,0.20621946454048157,0.053724296391010284
6881,-0.017432119697332382,0.15520600974559784
6882,-1.3579752445220947,-1.3463510479778051
6883,-0.029509862884879112,0.5041631162166595
6884,-1.7474428415298462,-1.6321686953306198
6885,-0.48095792531967163,-0.506966202519834
6886,0.05338435620069504,0.13777643535286188
6887,-0.21863076090812683,-0.19545859843492508
6888,0.0026508932933211327,0.26057644153479487
6889,-0.09540028870105743,0.7611709237098694
6890,-1.3512612581253052,-1.3255588933825493
6891,-9.441783905029297,-9.0284304022789
6892,0.03095845878124237,0.1332373432815075
6893,-0.15971516072750092,-0.07035582512617111
6894,-0.03043271414935589,0.16100889816880226
6895,0.02608010172843933,0.6508992938324809
6896,-1.7625641822814941,-1.8374990802258253
6897,-4.789429187774658,-2.9750702381134033
6898,0.12639392912387848,0.336779173463583
6899,0.04095643386244774,0.942164521664381
6900,0.012614007107913494,0.0036678578981081955
6901,-0.4948798716068268,-0.27077484130859375
6902,0.031010983511805534,0.18754472769796848
6903,-0.5968935489654541,-0.21850857138633728
6904,-0.16030555963516235,-0.09434965252876282
6905,0.16975495219230652,0.3409999451832846
6906,-0.03332148492336273,-0.050165487453341484
6907,-0.013245340436697006,-0.018144176341593266
6908,0.02311575785279274,0.41872528346721083
6909,-0.07721380889415741,2.959322154521942
6910,-3.273125648498535,-3.4029095470905304
6911,-4.404625415802002,-4.364935703575611
6912,0.02584739588201046,0.16350379586219788
6913,-0.6606626510620117,-0.1146080493927002
6914,0.05593130737543106,1.533919241206604
6915,-0.010208044201135635,0.21398166939616203
6916,0.002832419238984585,0.6114622639724985
6917,0.17432798445224762,0.3637417786521837
6918,0.06514738500118256,0.26647880766540766
6919,0.14200443029403687,1.08441641315585
6920,0.012650484219193459,0.27563196421988323
6921,0.14898109436035156,0.03678847849369049
6922,0.002368609420955181,1.4815506865270436
6923,-0.0028241798281669617,1.6726473793387413
6924,0.0676935687661171,1.4268162623047829
6925,0.03196435421705246,0.728944294154644
6926,-2.2051005363464355,-2.134393163025379
6927,-0.07706445455551147,0.28320173919200897
6928,-0.05407722294330597,-0.18958119302988052
6929,0.04350082948803902,2.128687273710966
6930,-0.34770816564559937,-0.36464621126651764
6931,-1.2682229280471802,-1.2665338087826967
6932,0.022595660760998726,0.564448273187736
6933,-5.059689521789551,-2.7760157585144043
6934,0.004924317356199026,0.34540855885029487
6935,-2.7132461071014404,-2.6418388560414314
6936,-1.8088233470916748,-0.9481521248817444
6937,-0.07408250868320465,0.884993240237236
6938,-0.018831314519047737,0.41412528045475483
6939,0.06365743279457092,0.2514780524652451
6940,-0.44372135400772095,-0.2782008647918701
6941,-0.18022197484970093,2.4287027567625046
6942,-7.23500919342041,-7.33677872287808
6943,0.03595783933997154,0.0029618380358442664
6944,-0.08368884027004242,-0.08128129318356514
6945,-3.3061323165893555,-2.7770143151283264
6946,-0.8222198486328125,-0.2358991503715515
6947,-0.09836611151695251,1.7056709229946136
6948,0.03545653074979782,0.26820032484829426
6949,-1.2419586181640625,-1.2314399890601635
6950,-5.411876678466797,-3.1063218116760254
6951,-1.8510158061981201,-1.9131876016035676
6952,0.030337732285261154,1.1516487755870912
6953,-0.348128080368042,0.38948124647140503
6954,-2.9077484607696533,-2.2110095620155334
6955,-1.2486408948898315,-1.1628419533371925
6956,-6.0332441329956055,-4.397773265838623
6957,0.05520657077431679,0.3075514914962696
6958,-4.6990275382995605,-3.1220078468322754
6959,-2.814998149871826,-2.73760312050581
6960,-1.579735279083252,-1.1491793990135193
6961,0.023256998509168625,0.06087444740842329
6962,-0.7019577622413635,0.36555057764053345
6963,-0.7566516399383545,0.028196513652801514
6964,0.041271861642599106,0.3638105308637023
6965,-0.3511531949043274,0.22254490852355957
6966,-5.436048984527588,-5.374948479235172
6967,-1.781003713607788,-1.1454310417175293
6968,-0.010294441133737564,0.09694287739694118
6969,-0.007165556773543358,0.747637995518744
6970,-1.3074207305908203,-1.2788085006177425
6971,-1.1773104667663574,-0.009573101997375488
6972,-0.0021445611491799355,1.1369799161329865
6973,-0.42688220739364624,-0.16518500447273254
6974,-0.5420843362808228,-0.34376494586467743
6975,-0.051162898540496826,0.46643438935279846
6976,0.0009168710093945265,0.029046048293821514
6977,-0.29351291060447693,0.06125548481941223
6978,0.09305538982152939,0.036314727971330285
6979,0.04051459580659866,2.32720939302817
6980,-6.696133613586426,-5.465412735939026
6981,-0.13318908214569092,2.7185254245996475
6982,-0.0005050867330282927,1.1812181582208723
6983,-0.8727762699127197,-0.8475427404046059
6984,-0.20167843997478485,0.335814967751503
6985,-5.014147758483887,-3.098039984703064
6986,-0.007154505699872971,0.21130511537194252
6987,0.20245817303657532,1.7198869194835424
6988,-2.234755277633667,0.43303966522216797
6989,-5.482328414916992,-4.917581558227539
6990,-0.003596799448132515,2.1447521336376667
6991,-0.0403473898768425,0.3366013690829277
6992,-2.9828038215637207,-2.2859355211257935
6993,-0.09415730834007263,-0.09454182535409927
6994,-0.019260233268141747,0.3759113773703575
6995,0.07015378773212433,0.04098694398999214
6996,-0.055076614022254944,-0.09257154725492
6997,0.009178509935736656,1.8337788734788774
6998,0.0942215844988823,1.0524620158830658
6999,-0.26676321029663086,0.2567487061023712
7000,-0.0763603076338768,1.1501729860901833
7001,-1.5908901691436768,1.3761004209518433
7002,0.0901380106806755,1.3184191635809839
7003,-0.2464434802532196,3.2002206444740295
7004,0.016758061945438385,0.0013039347541052848
7005,-5.512377738952637,-4.115801692008972
7006,-6.525076389312744,-5.319095730781555
7007,-1.1119685173034668,0.26053619384765625
7008,-1.0548210144042969,1.401660442352295
7009,-1.4667065143585205,-1.5091939680278301
7010,-2.840362310409546,-2.548232853412628
7011,0.025268632918596268,0.004905003821477294
7012,-0.12999072670936584,0.0068295300006866455
7013,-0.41912686824798584,-0.4142544399946928
7014,-1.8916006088256836,-0.5709351301193237
7015,-3.3453166484832764,-0.4506542682647705
7016,0.002289842814207077,2.2380701787769794
7017,-0.17218004167079926,0.5861131697893143
7018,0.01946037821471691,0.07813380428706296
7019,-1.3518891334533691,-1.3832809124141932
7020,-3.6974830627441406,-3.8406285792589188
7021,-2.7821879386901855,-2.842754096724093
7022,0.01194524485617876,0.13108673389069736
7023,-5.096362113952637,-4.5994608998298645
7024,-0.8451459407806396,2.4156259894371033
7025,-5.723287105560303,-5.680898793041706
7026,-0.20166538655757904,-0.18345637805759907
7027,-2.913300037384033,-0.4521145820617676
7028,-0.2377653867006302,1.0511437058448792
7029,-0.3626558184623718,2.7896385490894318
7030,-9.466717720031738,-9.21081256866455
7031,0.011511790566146374,2.2431903509423137
7032,-0.6472319960594177,-0.7205944340676069
7033,-0.5345548391342163,-0.0471455454826355
7034,-4.3296942710876465,-4.319258939474821
7035,0.07861722260713577,2.5734404549002647
7036,-0.5905641317367554,0.3133242130279541
7037,-3.6949052810668945,-2.8118337988853455
7038,0.29144588112831116,0.4919210970401764
7039,-0.5954881310462952,-0.45866788923740387
7040,-0.2025134116411209,3.29598405957222
7041,-3.314948558807373,-1.7623978853225708
7042,-0.12386937439441681,-0.26036787778139114
7043,-8.939480781555176,-7.226685643196106
7044,0.002674948424100876,-0.03756931881071068
7045,-0.23814789950847626,-0.22064554691314697
7046,-3.8721187114715576,-3.4984802901744843
7047,-0.06321608275175095,0.17174237221479416
7048,0.023687679320573807,0.11597810813691467
7049,-6.7905707359313965,-6.776806036010385
7050,-0.0018992815166711807,0.4094127104617655
7051,-0.37410667538642883,0.6556897461414337
7052,-0.0713571086525917,1.5271821022033691
7053,0.0006010290235280991,0.6739047598093748
7054,-0.5441641211509705,0.8241974115371704
7055,-0.01118653267621994,-0.10908672120422125
7056,0.061120349913835526,2.2274705171588494
7057,-6.176009178161621,-5.5539944767951965
7058,-8.403961181640625,-8.423568336293101
7059,-0.059039756655693054,0.1492808759212494
7060,0.10355990380048752,0.14672341896221042
7061,-2.760580062866211,0.281583309173584
7062,-1.5637397766113281,-1.133096158504486
7063,-0.33791589736938477,-0.3693762421607971
7064,0.03362918645143509,0.15185511857271194
7065,0.00044961273670196533,0.24111659824848175
7066,-4.070547103881836,-3.986554481089115
7067,0.015358423814177513,0.06803190149366856
7068,-2.6756482124328613,-1.0478063821792603
7069,-0.19263793528079987,0.3058183193206787
7070,-1.373245120048523,-1.3976069949567318
7071,-9.823974609375,-9.822865220718086
7072,0.019335607066750526,0.4615812164847739
7073,0.011922050267457962,0.9142758473753929
7074,-1.2937785387039185,-1.2864477783441544
7075,0.07386280596256256,2.0394625627668574
7076,0.017032520845532417,0.0050280521681997925
7077,-2.2338290214538574,-2.138005569577217
7078,0.06772268563508987,0.26032956410199404
7079,0.09278377890586853,0.10991633543744683
7080,-9.697000503540039,-9.710185184143484
7081,-0.005647129379212856,0.1540370173752308
7082,0.1022811233997345,0.8704374395310879
7083,-0.3345967233181,0.11166629195213318
7084,-3.1155905723571777,-2.5669490694999695
7085,0.04940013214945793,0.0349709652364254
7086,-5.914122104644775,-4.720672249794006
7087,-3.464362859725952,-1.3734345436096191
7088,0.000475787790492177,0.4113529664464295
7089,0.023027557879686356,0.03117920458316803
7090,-9.32729434967041,-8.273566961288452
7091,-5.489232063293457,-4.27882981300354
7092,-0.25086909532546997,0.06363430619239807
7093,-1.2737456560134888,-0.8125911951065063
7094,-0.5746506452560425,0.7915125489234924
7095,-0.0017296615988016129,-0.028048429172486067
7096,-0.24435433745384216,-0.26430840604007244
7097,-0.9819253087043762,-0.4372859001159668
7098,-0.12441222369670868,0.8394206464290619
7099,-5.962601184844971,-6.023849911056459
7100,-6.073308944702148,-6.100643500685692
7101,0.0754021555185318,0.40299654007162644
7102,-1.085960865020752,0.518525242805481
7103,-1.7203068733215332,-1.0023435950279236
7104,-5.100405216217041,-5.120774330687709
7105,-2.6433379650115967,-2.1039953231811523
7106,0.03527839109301567,0.6568296555360575
7107,-1.1808030605316162,-0.910694420337677
7108,-0.955242931842804,-0.4006229639053345
7109,-2.9548847675323486,-2.9378463476896286
7110,-0.3740176558494568,-0.216242715716362
7111,-4.46872091293335,-4.077139377593994
7112,-0.07811953127384186,-0.046615760773420334
7113,0.0187629796564579,2.334174673189409
7114,-2.1124918460845947,-2.1813678294420242
7115,-0.6726629137992859,0.6421933770179749
7116,-0.4958016574382782,-0.4849149752408266
7117,-0.6146173477172852,-0.3600550889968872
7118,0.02028070017695427,0.06626475555822253
7119,-5.569786548614502,-4.034189224243164
7120,-0.16545987129211426,-0.0028871744871139526
7121,-0.024105776101350784,0.505975715816021
7122,-6.59287691116333,-6.493268355727196
7123,-0.026820067316293716,0.2232901006937027
7124,-0.16463211178779602,-0.21661311760544777
7125,-0.2002045065164566,0.6209333389997482
7126,0.00279109925031662,0.006405726075172424
7127,-0.038812268525362015,0.7429086491465569
7128,0.025837868452072144,2.3075926480814815
7129,-0.017504969611763954,1.7822535634040833
7130,-0.013858258724212646,0.42652900516986847
7131,-0.6272234320640564,-0.3968752324581146
7132,-0.05770770460367203,2.9914760813117027
7133,-0.6043532490730286,-0.5862606763839722
7134,0.013561209663748741,0.003319013863801956
7135,-0.007681962102651596,-0.02099228836596012
7136,-2.264533281326294,-2.2290948927402496
7137,-0.4716338515281677,-0.35771042853593826
7138,0.011107544414699078,0.4069627495482564
7139,-0.04209360480308533,0.016737546771764755
7140,-0.4784093201160431,-0.3753182142972946
7141,0.03816810995340347,1.4023032411932945
7142,-4.121658802032471,-3.879322975873947
7143,-0.6266453266143799,-0.6096519790589809
7144,0.04900418221950531,-0.013537709368392825
7145,0.014387264847755432,0.5824305047281086
7146,-0.07113777101039886,3.3279184103012085
7147,-0.8869099617004395,-0.32854920625686646
7148,0.022052206099033356,-0.005251099821180105
7149,-2.272249937057495,-2.1091766953468323
7150,-1.287234902381897,-1.2363844253122807
7151,0.22192206978797913,0.5655561743260478
7152,-0.01633802056312561,0.12043085508048534
7153,-0.0011536716483533382,0.029000064358115196
7154,-0.03286534547805786,0.5852858796715736
7155,-0.026233043521642685,0.01168668270111084
7156,-0.04282274842262268,1.6513148844242096
7157,0.043371815234422684,0.795531690201642
7158,-2.078592538833618,-2.3173634484410286
7159,0.09582806378602982,1.0892924442887306
7160,-0.3448168635368347,-0.3278650790452957
7161,-1.5295125246047974,-1.4377595335245132
7162,-0.019596997648477554,0.012529604136943817
7163,0.15532852709293365,0.044012130005285144
7164,0.016162583604454994,0.03195028193295002
7165,0.004975637421011925,0.6340751443058252
7166,-6.960465431213379,-6.935420501977205
7167,-0.2627617120742798,0.16029345989227295
7168,-1.027587652206421,-0.660182535648346
7169,-1.2341625690460205,-1.2293485682457685
7170,-0.3290563225746155,-0.3150697574019432
7171,-2.4154157638549805,-2.25314162671566
7172,-1.8425794839859009,0.7266222238540649
7173,-0.7910729050636292,-0.6593087911605835
7174,-3.7620010375976562,-3.699072703719139
7175,-0.23701196908950806,0.27787545323371887
7176,-0.14847226440906525,1.7144578993320465
7177,-0.07692039012908936,1.009043999016285
7178,-5.458420753479004,-0.8735771179199219
7179,-1.8083726167678833,-1.7218217551708221
7180,-0.1439840942621231,0.06351961195468903
7181,-0.5713270306587219,-0.6426048595458269
7182,-0.3868262767791748,1.7957375049591064
7183,0.019435562193393707,-0.02411031350493431
7184,-0.011428864672780037,0.5995284728705883
7185,0.026151666417717934,0.07744224250200205
7186,-0.03558164834976196,0.32866372913122177
7187,0.016731349751353264,0.6302011869847775
7188,-6.964391708374023,-6.945047123357654
7189,-0.8611120581626892,-0.3612651228904724
7190,-0.22638574242591858,0.007451310753822327
7191,-0.026037167757749557,1.9786475524306297
7192,-7.233126640319824,-7.00582754611969
7193,0.09018891304731369,1.0595909427138395
7194,-1.6352003812789917,-1.0551940202713013
7195,-4.597675800323486,-4.266276240348816
7196,-0.3940156102180481,1.3573296964168549
7197,0.07363202422857285,1.0784342419356108
7198,0.05719463899731636,-0.03715201315935701
7199,0.04878393933176994,1.000701230019331
7200,-4.843199729919434,-4.845832467079163
7201,-4.424123287200928,-4.447048844653182
7202,0.015601699240505695,1.1933019746793434
7203,-0.08114363253116608,1.6998527869582176
7204,0.03393677994608879,0.37328237295150757
7205,0.031983427703380585,0.32019040908198804
7206,-0.11266292631626129,0.7713542878627777
7207,-2.7997028827667236,-2.606695219874382
7208,0.016521716490387917,1.7542103161104023
7209,-1.8430243730545044,0.8882144689559937
7210,0.19658978283405304,1.4746420234441757
7211,0.245799258351326,3.257719475775957
7212,0.02883872762322426,2.2140601904247887
7213,-0.2518390417098999,5.171206921339035
7214,0.03107369877398014,0.15317499404773116
7215,-0.9398754835128784,-0.8413589894771576
7216,-0.12129827588796616,-0.0636378712952137
7217,-1.8028987646102905,-0.260570764541626
7218,-0.012063369154930115,-0.05166757688857615
7219,0.002646941691637039,1.0748059675097466
7220,-3.036041259765625,-2.46995210647583
7221,0.0875968337059021,1.2778952978551388
7222,-0.027709469199180603,-0.009286995977163315
7223,0.016434738412499428,0.018028517748462036
7224,-2.8369226455688477,-2.8369224260095507
7225,0.006915987469255924,0.032818359322845936
7226,0.030499961227178574,0.46907186519820243
7227,-0.035272736102342606,0.24343739822506905
7228,0.006535081192851067,0.19038904272019863
7229,-0.9961491823196411,0.1389601230621338
7230,-7.537646293640137,-7.408291846513748
7231,0.0555054172873497,0.16683763545006514
7232,0.0017682104371488094,2.5007458855398
7233,-0.4671117663383484,-0.5073937438428402
7234,-0.6294144988059998,-0.5735823512077332
7235,0.014987912960350513,1.1686472117435187
7236,0.02890154719352722,1.3948864938065526
7237,0.022429633885622025,3.887330539058894
7238,-0.22368435561656952,-0.20893481373786926
7239,0.04116247594356537,2.2498874336015433
7240,-2.2207939624786377,-1.9928984642028809
7241,0.012114746496081352,0.0037032903637737036
7242,-0.0070404186844825745,1.1585378693416715
7243,0.1340891569852829,0.11191972997039557
7244,-0.028360074386000633,0.0002595372498035431
7245,-0.00033869966864585876,-0.0071608304024266545
7246,0.12939508259296417,-0.0006471555680036545
7247,-0.006694789044559002,0.3772778045386076
7248,-1.9319380521774292,0.5186303853988647
7249,0.004483938682824373,0.4856220305664465
7250,-0.04760674387216568,1.8781859576702118
7251,-1.802520751953125,0.795069694519043
7252,-4.320423126220703,-4.312797648832202
7253,-1.331431269645691,0.34029078483581543
7254,0.14751176536083221,0.06956187449395657
7255,-0.16198474168777466,-0.02786731719970703
7256,-4.325732231140137,-4.369380263611674
7257,0.07401930540800095,1.4615234909579158
7258,-3.727051258087158,0.685849666595459
7259,0.02808345854282379,0.16807411890476942
7260,0.144368976354599,1.0984306754544377
7261,0.12091408669948578,0.3988937735557556
7262,-0.005123250186443329,0.15950949862599373
7263,-0.5271729230880737,0.6032151579856873
7264,0.02885863371193409,0.4709002392810362
7265,-0.02383764646947384,0.5459803193807602
7266,-5.528820514678955,-5.4963598027825356
7267,-3.7190959453582764,-3.45938304066658
7268,-2.950951337814331,0.5270915031433105
7269,-1.6786069869995117,-1.6729824729263783
7270,-0.2838466763496399,-0.027509838342666626
7271,-0.12771987915039062,0.1691790074110031
7272,-0.2630614638328552,1.6314072906970978
7273,-0.04787606745958328,-0.032132238149642944
7274,0.04795380309224129,-0.005269909277558327
7275,0.11727380752563477,2.0128174126148224
7276,0.022456247359514236,0.22417347965529189
7277,0.11108644306659698,-0.04409302392741665
7278,-0.1671522855758667,2.3772770762443542
7279,-0.9980529546737671,0.8431823253631592
7280,0.039901308715343475,0.7466615098528564
7281,0.009268093854188919,-0.0072489237354602665
7282,-0.8661192655563354,0.11614364385604858
7283,-4.1195597648620605,-3.603076994419098
7284,-0.21669036149978638,0.05672234296798706
7285,-0.17527708411216736,-0.08514662832021713
7286,-0.03712287172675133,1.1046937257051468
7287,0.2978821098804474,0.7178389207983855
7288,-2.306729555130005,-0.6887081861495972
7289,0.06112058833241463,0.009518944658509554
7290,-0.004809565842151642,0.13657275959849358
7291,-0.03426744043827057,-0.05318926530890167
7292,-2.4428770542144775,-2.2950094044208527
7293,0.05439808964729309,0.9677800741046667
7294,-0.10611890256404877,1.324295036494732
7295,0.0843600258231163,0.008460364770144224
7296,-0.35472336411476135,1.5332311391830444
7297,-0.47140300273895264,1.4574365019798279
7298,-0.11915197968482971,-0.1538972556591034
7299,-2.3946352005004883,-1.4633190035820007
7300,-0.7598428726196289,-0.5370560586452484
7301,-0.1442732810974121,0.8366587162017822
7302,-0.14555419981479645,1.2215255945920944
7303,0.10632098466157913,1.4567193259717897
7304,-1.0724742412567139,-1.040811788290739
7305,0.019139397889375687,0.15094164956826717
7306,-0.14241524040699005,-0.10845823585987091
7307,-0.0018240639474242926,0.11621296172961593
7308,-3.50638747215271,-2.5421724915504456
7309,0.01296310406178236,0.016224089078605175
7310,0.04994795843958855,0.3492221182677895
7311,-0.04029092937707901,0.052332982420921326
7312,-0.4850427210330963,-0.3987519443035126
7313,-0.03708324953913689,0.5513390563428402
7314,0.006266970187425613,0.31392237600448425
7315,0.00530413631349802,1.0613374907989055
7316,-2.457200527191162,-2.202250123023987
7317,0.004821087699383497,0.2729631718902965
7318,-0.9369508624076843,-0.6911338716745377
7319,0.09251509606838226,0.15649588406085968
7320,-2.4678475856781006,-2.3550627678632736
7321,-0.5046872496604919,-0.2921968400478363
7322,-3.3125994205474854,-3.257615514099598
7323,-0.22058257460594177,1.0303739607334137
7324,0.007442608010023832,0.5539735940983519
7325,0.022376952692866325,0.0033686787355691195
7326,-0.015095168724656105,-0.03588772192597389
7327,-0.015364367514848709,0.08405790850520134
7328,-0.06710606813430786,-0.09811373916454613
7329,-0.010594014078378677,1.741549801081419
7330,-2.1144723892211914,-1.9339674413204193
7331,-0.23167657852172852,-0.26377301290631294
7332,-0.008918465115129948,0.11630697920918465
7333,-0.05793473497033119,-0.02188827097415924
7334,-2.0114378929138184,-1.4467651844024658
7335,0.13599608838558197,0.129709267988801
7336,0.1535450518131256,2.950818405370228
7337,-0.8763068914413452,-0.418341726064682
7338,0.006204389501363039,0.10448976323823445
7339,-0.789060115814209,-0.7118056938052177
7340,0.0019383560866117477,0.14003551891073585
7341,-4.736478328704834,-4.449782013893127
7342,-0.13500982522964478,0.010625198483467102
7343,-1.096069574356079,-0.8150963187217712
7344,-0.8241181969642639,0.2851748466491699
7345,-1.015182375907898,-0.7745007276535034
7346,-0.02366662584245205,0.41318167746067047
7347,-1.329842448234558,-1.3301493672188371
7348,-0.9952881336212158,0.21190416812896729
7349,-0.2744677662849426,-0.32204829156398773
7350,-0.47312456369400024,-0.01702338457107544
7351,0.008520280942320824,0.3734914492815733
7352,0.07536863535642624,0.4014221430152247
7353,-3.2088630199432373,2.042968511581421
7354,0.0503091961145401,3.3273762476419506
7355,0.028585059568285942,1.60896761843469
7356,-0.35361889004707336,-0.36018574982881546
7357,-0.23497964441776276,0.32257080078125
7358,-4.880849361419678,-4.885703012347221
7359,-0.00494350865483284,0.6936781369149685
7360,0.05380045622587204,0.22311636246740818
7361,-1.1045711040496826,-0.5099663734436035
7362,-0.19094888865947723,0.36271126568317413
7363,-0.7943747043609619,-1.0760405976325274
7364,-5.570390701293945,-4.569522023200989
7365,0.0038322382606565952,0.2891252338963568
7366,-0.4558897316455841,-0.25497452914714813
7367,-3.566446542739868,-3.4610816687345505
7368,-0.25041714310646057,1.0168053805828094
7369,0.08660002052783966,0.7515019861311885
7370,-1.2258877754211426,-0.2877601385116577
7371,-1.4091938734054565,0.9267177581787109
7372,-0.04290826618671417,0.01141999289393425
7373,0.07532607764005661,0.0008790950560069177
7374,-5.694650173187256,-5.643571190536022
7375,-0.02161823958158493,0.07669880241155624
7376,0.12933531403541565,0.2374146804213524
7377,0.008591798134148121,0.002234678715467453
7378,0.07348627597093582,2.111372642335482
7379,0.03669148311018944,3.0994294062256813
7380,0.22188596427440643,0.047680425515864044
7381,-0.20847536623477936,1.477728083729744
7382,0.00441640242934227,5.041897835209966
7383,0.023752564564347267,1.0407382777193561
7384,-0.13331839442253113,-0.043584004044532776
7385,-0.16903775930404663,5.108740761876106
7386,0.06158898025751114,0.45637038454879075
7387,-1.1054946184158325,-0.507688045501709
7388,-5.183783531188965,-4.216311693191528
7389,-1.6132047176361084,-1.4996798411011696
7390,-3.2695364952087402,-1.4303150177001953
7391,-1.455291986465454,-0.42329204082489014
7392,0.01454865001142025,0.17426699400584766
7393,-0.05484087020158768,0.05544564872980118
7394,-0.6069875359535217,-0.428789883852005
7395,-4.763441562652588,-4.739616211503744
7396,-7.287182331085205,-6.613376259803772
7397,0.09211503714323044,0.08327138482127339
7398,0.075281523168087,1.8729945496452274
7399,-1.6635322570800781,-1.5515995547175407
7400,-0.0605383962392807,0.5064882263541222
7401,-2.8263630867004395,-2.4518477618694305
7402,0.020970484241843224,0.42540889978408813
7403,-0.6225124597549438,-0.5338137298822403
7404,-0.7170834541320801,-0.48046010732650757
7405,-4.075986385345459,-3.9234191477298737
7406,-0.1958470344543457,0.03787066042423248
7407,-1.023906946182251,-0.6567783951759338
7408,0.009649841114878654,0.001275818794965744
7409,-4.233168601989746,-4.240212990553118
7410,0.15059179067611694,0.17281526132137515
7411,-2.999178647994995,-2.970052760094404
7412,0.001236636540852487,0.003481400905002374
7413,0.0049240789376199245,0.2932197749669285
7414,-0.602989673614502,1.6372153162956238
7415,-2.626305341720581,-2.2713389694690704
7416,0.017500516027212143,1.657576921978034
7417,0.04249947518110275,0.04217499558581039
7418,-0.3333423137664795,-0.310493528842926
7419,-5.953340530395508,-5.9729656195268035
7420,0.0019770809449255466,1.348119916394353
7421,0.2970115542411804,0.46696561470162123
7422,-0.2884211838245392,0.19851413369178772
7423,-1.4705727100372314,-1.5637026643380523
7424,-0.10321743786334991,-0.08576646447181702
7425,0.04943684861063957,2.895493192714639
7426,0.0337776280939579,0.06334977434016764
7427,-0.32505857944488525,0.28533101081848145
7428,-0.7991601824760437,-0.8090519714169204
7429,-6.502617359161377,-6.427832953631878
7430,-7.050592422485352,-7.050063732545823
7431,-4.9693098068237305,-4.86728310585022
7432,-4.500195026397705,-4.352050825953484
7433,-0.00529567152261734,1.5216364543884993
7434,-7.662353038787842,-7.640457425266504
7435,-0.0852808952331543,2.5526465252041817
7436,-0.8593699336051941,-0.8511924222111702
7437,0.06315840035676956,3.190819025541714
7438,-0.19437970221042633,0.9855326414108276
7439,-0.06652571260929108,0.39049123227596283
7440,-0.668807864189148,-0.3949785530567169
7441,-2.1650805473327637,-1.2385197281837463
7442,-0.6937247514724731,-0.31490981578826904
7443,-9.108192443847656,-8.730385899543762
7444,0.02339893952012062,0.891287925063807
7445,0.07266860455274582,0.48183356737717986
7446,-0.06524047255516052,0.2766721695661545
7447,-1.7875421047210693,-1.6359057128429413
7448,-0.01430056057870388,0.14709121733903885
7449,0.001324930228292942,4.159673043526709
7450,-0.6649594902992249,0.3152201175689697
7451,-1.1305758953094482,-0.8860467970371246
7452,0.016132207587361336,0.4023554293089546
7453,0.0405985452234745,0.6146870931843296
7454,0.039677489548921585,1.2897452351171523
7455,-0.08211077749729156,2.929225705564022
7456,-6.761034965515137,-6.750466570258141
7457,0.02419818565249443,1.6571848886087537
7458,0.012747453525662422,0.6554641164839268
7459,0.047722119837999344,3.3618182246864308
7460,-0.6211294531822205,-0.1378091275691986
7461,0.0056271618232131,0.9639893057756126
7462,-5.62502908706665,-5.790499108843505
7463,-10.898295402526855,-10.818828001618385
7464,-1.7460415363311768,-0.9057815074920654
7465,0.02006434090435505,1.2726657170860562
7466,-1.0751404762268066,-0.7656089961528778
7467,0.10783812403678894,0.0009970352984964848
7468,-0.7390515804290771,-0.6232378929853439
7469,0.075282983481884,0.12861257884651423
7470,-1.7901296615600586,0.33566761016845703
7471,-0.1331358700990677,-0.05138032138347626
7472,-0.09819761663675308,2.173627033829689
7473,0.048561397939920425,0.3273015031591058
7474,0.07647587358951569,1.7481978740543127
7475,-0.3696005642414093,-0.08726376295089722
7476,0.032115016132593155,1.325059450493427
7477,0.08673185855150223,0.39066436886787415
7478,0.0021295160986483097,0.7865089410915971
7479,-1.5065535306930542,-0.889308750629425
7480,-4.1450276374816895,-3.038921594619751
7481,-0.9495722651481628,0.08642578125
7482,-1.4341048002243042,-0.14923393726348877
7483,0.151758074760437,0.00782051496207714
7484,-6.593591213226318,-6.080567896366119
7485,0.005330154672265053,-0.002557145431637764
7486,-0.1541747748851776,5.70613531768322
7487,-4.938317775726318,-4.491992652416229
7488,0.288765549659729,0.004648976027965546
7489,-0.03926808387041092,0.4440148174762726
7490,-4.071394443511963,-3.1473875641822815
7491,-1.0257428884506226,-0.3634961247444153
7492,-1.4664710760116577,-1.466095857322216
7493,-0.10702510923147202,0.0200817734003067
7494,-6.412567615509033,-6.324974127113819
7495,-1.9090080261230469,-1.5318885147571564
7496,-5.008444309234619,-5.1734560541808605
7497,-1.138753056526184,-1.067598506808281
7498,-9.659626007080078,-9.600366458296776
7499,-0.048436619341373444,0.023710787296295166
7500,-0.2596587538719177,-0.21589595079421997
7501,-0.8933863639831543,4.068311929702759
7502,-0.7679454684257507,-0.6266781836748123
7503,-2.540132761001587,-1.448796272277832
7504,0.011415597051382065,0.04706188477575779
7505,0.012813769280910492,0.7372040376067162
7506,-6.681530475616455,-6.509738981723785
7507,-0.14153723418712616,0.28493569791316986
7508,-0.01474170945584774,0.08315208181738853
7509,-4.181787014007568,-4.041160389780998
7510,0.06454956531524658,0.7092150412499905
7511,-0.035395242273807526,-0.039161987602710724
7512,-1.0857256650924683,-1.0919778048992157
7513,-5.384019374847412,-5.430057719349861
7514,0.04620419070124626,0.28737473860383034
7515,-3.5961036682128906,-3.431129604578018
7516,-0.5350907444953918,-0.5200478676706553
7517,-5.6515984535217285,-5.478082284331322
7518,0.01765853725373745,0.006396424025297165
7519,-7.4282026290893555,-5.330398321151733
7520,-0.005994934588670731,0.2606552094221115
7521,0.09724318236112595,0.2062059110030532
7522,0.05140726640820503,0.26198905732599087
7523,-0.3734906315803528,-0.36374962143599987
7524,-0.011685842648148537,1.6554716676473618
7525,-2.892204761505127,-2.7872090712189674
7526,-1.0438965559005737,-0.8612105846405029
7527,-0.5411123037338257,-0.4363914579153061
7528,-0.12508927285671234,-0.10978779569268227
7529,-0.22559982538223267,-0.045346423983573914
7530,-0.053086839616298676,0.2329591065645218
7531,0.06259054690599442,0.19368036184459925
7532,0.00856872834265232,4.692776823416352
7533,-2.8249173164367676,-0.48059535026550293
7534,-0.689836323261261,-0.2932562232017517
7535,0.010488919913768768,2.463267296552658
7536,-0.17577677965164185,-0.042283713817596436
7537,-1.6747393608093262,-1.6950161643326283
7538,0.02068377286195755,1.0482978881336749
7539,-0.01690921187400818,-0.036534122191369534
7540,-3.3442068099975586,-2.765867531299591
7541,-1.6356468200683594,0.599052906036377
7542,-3.7887237071990967,-1.881291151046753
7543,0.018393483012914658,0.9004527674405836
7544,0.11544783413410187,0.2652204819023609
7545,-0.057650819420814514,0.32826974242925644
7546,-0.3625185787677765,0.5466334521770477
7547,-0.04883689805865288,1.8261059746146202
7548,0.0780276209115982,0.02266763581428677
7549,-5.8000569343566895,-5.720054887235165
7550,-0.17678998410701752,0.43856827914714813
7551,0.10373019427061081,3.2613211050629616
7552,0.0023265634663403034,0.6077358088223264
7553,-3.23197603225708,-2.9247196912765503
7554,0.16084541380405426,3.962198656052351
7555,-0.7619771361351013,0.21535438299179077
7556,0.008711080066859722,0.00017106346786022186
7557,-0.1621539145708084,0.5219898670911789
7558,0.013890676200389862,0.9626617502653971
7559,-0.18871696293354034,-0.2994593344628811
7560,-0.3556951880455017,-0.09811538457870483
7561,-1.5139256715774536,-1.3543323576450348
7562,-0.18188248574733734,-0.33945469092577696
7563,0.005006114952266216,0.11177728917391505
7564,-2.109562873840332,-2.0553785860538483
7565,-4.269599914550781,-4.1352203488349915
7566,-1.215301752090454,-1.2345038950443268
7567,-5.598418235778809,-5.575459646061063
7568,-2.9286000728607178,-2.674956738948822
7569,0.08033350110054016,1.973038138821721
7570,-7.166853904724121,-7.11537903919816
7571,0.036394551396369934,0.5117465201765299
7572,-6.206263542175293,-5.994596883654594
7573,-0.9576207399368286,-0.23329925537109375
7574,-0.16462180018424988,-0.02591376006603241
7575,-2.72361159324646,-2.2817954421043396
7576,-1.662083625793457,4.018024563789368
7577,-1.1694276332855225,-1.179418295621872
7578,-0.03809095919132233,0.0018679611384868622
7579,0.13484595715999603,1.7975966520607471
7580,0.06930691003799438,0.8005662262439728
7581,-4.51835823059082,-2.5280020236968994
7582,-1.3525854349136353,-0.2401115894317627
7583,-0.09704352915287018,0.23130419850349426
7584,-1.8322464227676392,2.560556411743164
7585,-0.5703660249710083,0.4976825714111328
7586,-1.3479024171829224,-1.2685185447335243
7587,-0.2537894546985626,-0.32149087358266115
7588,-0.40435990691185,1.5590174198150635
7589,-0.24614815413951874,-0.22132618352770805
7590,0.005210180301219225,0.025825656950473785
7591,-0.4149009883403778,-0.3965497463941574
7592,-0.007632754743099213,0.6257260553538799
7593,0.08653411269187927,0.21411549020558596
7594,-0.0196909811347723,-0.015725356061011553
7595,0.019053194671869278,1.2924416987225413
7596,0.03304785490036011,0.08761543308355613
7597,0.014764608815312386,0.5584063320420682
7598,0.05346355214715004,0.017676624469459057
7599,-5.818031311035156,-5.726813070476055
7600,-0.01584114320576191,0.5626444481313229
7601,-0.45385125279426575,0.8518339991569519
7602,-6.271906852722168,-6.315813750959933
7603,-1.5884511470794678,-1.1840446293354034
7604,0.08834397047758102,0.8875808585435152
7605,-1.0213658809661865,1.0636041164398193
7606,-0.07795216888189316,0.9351735413074493
7607,-0.06526356935501099,1.981087401509285
7608,0.0016459841281175613,0.23280276730656624
7609,-10.35051441192627,-10.366919182997663
7610,0.1403142809867859,0.7171473875641823
7611,0.02357855811715126,0.24222752242349088
7612,-4.395441055297852,-3.6699580550193787
7613,-3.0689454078674316,-2.9973520413041115
7614,-0.5456945300102234,0.6597124338150024
7615,0.0002683578059077263,8.776236791163683e-05
7616,-9.86669635772705,-7.204608917236328
7617,-0.05769700929522514,1.626222386956215
7618,0.10206250846385956,0.28596822218969464
7619,-0.24120643734931946,0.024828597903251648
7620,-4.650397300720215,-4.545117095112801
7621,-4.053989887237549,-4.012005351483822
7622,-0.03233407065272331,0.7999861612915993
7623,-5.264170169830322,-4.421267509460449
7624,0.011753617785871029,0.44850240577943623
7625,-0.008565293624997139,0.06584489718079567
7626,-1.042115569114685,-1.0718889236450195
7627,-1.0300794839859009,-0.9485119804739952
7628,-0.02529069408774376,0.14635607227683067
7629,-0.30439862608909607,-0.40298884618096054
7630,0.023630058392882347,0.47619179252069443
7631,-0.10369241237640381,1.5688579976558685
7632,0.17037072777748108,0.1522310939617455
7633,-0.05997398868203163,0.20568177849054337
7634,-0.12555444240570068,2.0867834091186523
7635,-1.48624587059021,-1.2935802340507507
7636,-0.6619185209274292,-0.6644629389047623
7637,-0.0444037988781929,0.16055647283792496
7638,-0.046763140708208084,0.9055862538516521
7639,-0.23253142833709717,1.206443190574646
7640,-0.5603787899017334,0.3888341188430786
7641,-0.09508771449327469,6.040830001235008
7642,0.13724741339683533,-0.0022570425644516945
7643,-1.4581995010375977,-1.1235126554965973
7644,-0.015718724578619003,0.1132332794368267
7645,-0.030105087906122208,0.07298601046204567
7646,-1.0652588605880737,-1.0938904602080584
7647,-0.10494660586118698,0.17008505761623383
7648,-8.728532791137695,-8.738621972501278
7649,-0.12857672572135925,3.0836385637521744
7650,0.008123563602566719,0.053552388097159564
7651,0.0788547545671463,0.7583065760845784
7652,0.04590092599391937,0.18480785936117172
7653,-0.42943525314331055,1.0351725816726685
7654,-0.05145438760519028,1.4752757996320724
7655,-5.548715591430664,-3.897356390953064
7656,-1.0376434326171875,0.40528059005737305
7657,-0.1995636224746704,0.435137078166008
7658,-0.05645827203989029,0.05849674344062805
7659,-4.777409076690674,-4.318630754947662
7660,-0.035638317465782166,-0.030387405306100845
7661,0.03707389533519745,0.42426981404423714
7662,0.0013622636906802654,1.3364728167653084
7663,0.10548433661460876,0.06533637642860413
7664,-0.07795827090740204,1.323022983968258
7665,0.04903774708509445,2.244091633008793
7666,-3.2734148502349854,-1.7076263427734375
7667,0.08078186213970184,0.30401766719296575
7668,0.014233510941267014,-0.017126701772212982
7669,-0.36151444911956787,0.21468758583068848
7670,-0.7524298429489136,2.066889762878418
7671,0.002202066592872143,0.5976892517646775
7672,-0.00022496748715639114,0.546306018717587
7673,-0.19990792870521545,3.461885526776314
7674,-0.0763544961810112,0.17731782793998718
7675,-2.5046918392181396,-1.8196560144424438
7676,-0.07380635291337967,1.7533487677574158
7677,0.03530307114124298,0.8214404955506325
7678,-0.03596491366624832,0.45176709070801735
7679,-0.13226822018623352,4.073033586144447
7680,-0.9552130103111267,-0.559843897819519
7681,-1.9080936908721924,-1.8964027352631092
7682,0.02194514498114586,1.9255225298693404
7683,-0.17601574957370758,-0.005727246403694153
7684,0.020501503720879555,0.022062841810111422
7685,-1.5863323211669922,-1.60922579432372
7686,-4.931850433349609,-3.9703813791275024
7687,0.017452074214816093,0.788891633390449
7688,-8.35136890411377,-5.615830183029175
7689,-0.16095392405986786,0.1744738519191742
7690,-2.7695302963256836,-2.4965130984783173
7691,0.02049935795366764,0.03146654741749444
7692,-0.03244983032345772,0.14031194150447845
7693,-0.03407289460301399,3.373957682400942
7694,-1.3989261388778687,-1.0611975193023682
7695,0.043001268059015274,0.323290451313369
7696,-1.4013029336929321,-1.4086477495729923
7697,-0.5961741805076599,0.39780616760253906
7698,-0.002109777182340622,0.42965494468808174
7699,-0.00018999259918928146,0.25350661063566804
7700,0.03764396160840988,-0.06354900822043419
7701,-0.20187893509864807,0.6198690384626389
7702,-12.34350299835205,-12.294256754219532
7703,-1.7118163108825684,-1.5858060866594315
7704,-0.11421172320842743,0.5299263447523117
7705,-2.253277540206909,-1.683459460735321
7706,-0.08510513603687286,-0.09743494633585215
7707,-9.990394592285156,-9.559328943490982
7708,-9.584924697875977,-8.972924828529358
7709,-0.9373665452003479,-0.8559262081980705
7710,-0.8888730406761169,-0.717647910118103
7711,-3.888566255569458,-2.4190258979797363
7712,-0.345493346452713,0.6955358684062958
7713,-1.2099723815917969,-1.200044471770525
7714,-0.5448930263519287,2.108511209487915
7715,-0.4800657331943512,0.30659663677215576
7716,-0.38045382499694824,-0.6777267775614746
7717,-0.05351817607879639,0.0657690279185772
7718,0.01841425709426403,0.10079860128462315
7719,0.021556496620178223,0.022491195239126682
7720,-0.0034667705185711384,-0.001118888147175312
7721,-3.4628405570983887,-3.439880795776844
7722,-4.0421624183654785,-3.7194860875606537
7723,0.08367244899272919,-0.003626979887485504
7724,-2.5734519958496094,-2.4311895221471786
7725,-0.09308446943759918,1.216690979897976
7726,0.19685444235801697,0.04012979619074031
7727,-6.288759231567383,-6.206884011626244
7728,0.10191512852907181,1.6917679647158366
7729,-0.007822379469871521,0.24215307645499706
7730,-0.07476110756397247,0.23510630428791046
7731,-0.10400943458080292,0.6081483215093613
7732,-7.2107319831848145,-6.57134085893631
7733,-10.583558082580566,-10.61866432230454
7734,-0.5636559128761292,-0.18697544932365417
7735,0.17676791548728943,0.1876716949045658
7736,0.016851205378770828,0.07303196657449007
7737,-2.211103677749634,-2.2032697638496757
7738,-9.701725959777832,-9.687909193336964
7739,-0.17441734671592712,0.7133092135190964
7740,-0.2633560299873352,2.390998065471649
7741,-4.786340236663818,-3.842686891555786
7742,-1.9662646055221558,-1.3297386765480042
7743,0.05144721642136574,0.42701231315732
7744,-7.728997707366943,-7.67113296687603
7745,0.04847676306962967,0.1066398280672729
7746,0.034548163414001465,0.012519217969384044
7747,-0.0009681433439254761,2.363220352679491
7748,-0.0869814082980156,-0.18263817485421896
7749,-9.332418441772461,-9.220927871763706
7750,-0.07931706309318542,0.36493853479623795
7751,-1.2477219104766846,-1.114052176475525
7752,-0.46528199315071106,-0.5475367829203606
7753,-0.01835995726287365,1.153702897951007
7754,0.012655491009354591,0.6266332864761424
7755,-0.09011967480182648,0.6543469503521919
7756,-0.1919928938150406,-0.16954011283814907
7757,-0.2416081726551056,-0.251905512297526
7758,-1.778788447380066,-1.3321217894554138
7759,-0.5913859605789185,0.8458995819091797
7760,0.10309416055679321,0.10940631572157145
7761,-4.640273094177246,-4.571353331208229
7762,-0.7624703645706177,0.90654456615448
7763,-0.017883330583572388,-0.29641392827033997
7764,-2.398010492324829,-2.250622183084488
7765,-0.04145944491028786,-0.01251877099275589
7766,-1.0496940612792969,-0.278556227684021
7767,-4.293017387390137,-2.7125306129455566
7768,-0.9628891944885254,-0.7353918850421906
7769,-0.3297228515148163,-0.2092321366071701
7770,-0.4972013235092163,-0.3771844357252121
7771,-0.11722896993160248,-0.024016335606575012
7772,-0.2894604206085205,-0.30984005746722687
7773,-1.0514705181121826,0.14932966232299805
7774,-0.35287386178970337,-0.32795611023902893
7775,-0.012171642854809761,0.8969803787767887
7776,-1.4043405055999756,-1.3979676235467196
7777,0.0825372263789177,0.09816702036187053
7778,-0.02587919682264328,2.819942072033882
7779,0.007991512306034565,0.08747786507592537
7780,-0.2786036729812622,-0.25450246036052704
7781,-0.14269185066223145,-0.054493069648742676
7782,-0.36200225353240967,0.9827621281147003
7783,-3.348376750946045,-2.460412859916687
7784,0.0045084841549396515,4.218102185288444
7785,-0.5697330832481384,1.5154533386230469
7786,-0.09568719565868378,0.1625853329896927
7787,0.05009687691926956,0.3849182086996734
7788,-0.6400982737541199,-0.1955670416355133
7789,0.1632937639951706,6.456739414483309
7790,-0.9699686169624329,-0.8226837515830994
7791,-0.24976356327533722,0.1120850145816803
7792,-0.011475483886897564,0.0859385458752513
7793,0.032879043370485306,0.13203603435249534
7794,0.09446854889392853,0.21214231858812127
7795,-0.6887718439102173,1.4802576303482056
7796,-8.429121971130371,-6.3490891456604
7797,-0.2215082049369812,-0.2062057312577963
7798,0.0854412093758583,2.6370236929506063
7799,-0.5354452729225159,2.4758912324905396
7800,-0.1279868483543396,-0.17412052280269563
7801,-0.441994309425354,-0.3445579558610916
7802,-0.36217764019966125,-0.2629483491182327
7803,0.016355834901332855,0.22858012483629864
7804,-0.00877833180129528,1.2792865131050348
7805,0.020779291167855263,0.24185979703906924
7806,0.2933467924594879,-0.0015179309993982315
7807,-6.201628684997559,-6.208743033930659
7808,0.004468089900910854,0.9072451454412658
7809,-0.13653618097305298,0.31417714059352875
7810,-4.48289680480957,-3.2776339054107666
7811,0.03294236585497856,1.1556757849466521
7812,0.03716548532247543,0.05495375394821167
7813,-0.03170769289135933,-0.001968689262866974
7814,-0.2675527334213257,1.2019875645637512
7815,-0.0044223531149327755,1.0932008232921362
7816,-1.1797858476638794,0.8732420206069946
7817,-0.12185749411582947,-0.0764666497707367
7818,-0.44807472825050354,2.2608675360679626
7819,-1.6152645349502563,-1.449484184384346
7820,-4.7102813720703125,-4.114974796772003
7821,0.007997097447514534,2.4947694204747677
7822,-0.09854979813098907,-0.09286589454859495
7823,-0.026749247685074806,0.787114828824997
7824,-0.27308976650238037,0.2674829065799713
7825,-15.476840019226074,-15.328972607851028
7826,0.0666189044713974,0.01180640235543251
7827,-8.47865104675293,-8.24912703037262
7828,-0.029084432870149612,1.625684879720211
7829,-1.2613606452941895,-0.25735318660736084
7830,-0.11478950828313828,1.4644287526607513
7831,0.015543485060334206,0.356704760575667
7832,-0.04471050202846527,0.01656852662563324
7833,0.05911780148744583,1.878009481850313
7834,-6.065606117248535,-4.883292198181152
7835,-0.0016146907582879066,0.0552142602391541
7836,-0.5016704797744751,0.5100794434547424
7837,0.02356652170419693,0.3404598534257275
7838,-0.20449604094028473,0.6677671372890472
7839,-0.0003321452531963587,0.3354619862511754
7840,0.021231815218925476,0.2678685234859586
7841,-0.8829917907714844,0.5654653310775757
7842,-0.5958767533302307,0.20755702257156372
7843,-4.99352502822876,-5.0447553768754005
7844,-0.7741462588310242,-0.7604767791926861
7845,-0.06799174845218658,-0.021141622215509415
7846,-0.024860739707946777,-0.024156440049409866
7847,0.020278161391615868,0.027790446998551488
7848,-0.5106909275054932,-0.4175296351313591
7849,0.0036315107718110085,2.159842392880819
7850,-0.01006984617561102,2.6298670917749405
7851,-0.4110053479671478,-0.4255448179319501
7852,0.02677934244275093,-0.05291554401628673
7853,0.04332878813147545,0.8470541946589947
7854,0.0013020801125094295,1.3787323236506381
7855,-2.7971835136413574,-2.697728730738163
7856,0.0020224894396960735,1.0992140421876684
7857,-4.556417465209961,-3.721943974494934
7858,-6.996628284454346,-6.410590589046478
7859,-3.1100850105285645,-3.068839441984892
7860,-1.970945954322815,-0.6533182859420776
7861,0.02880713902413845,0.6033653677586699
7862,0.02164210006594658,1.3903466768097132
7863,0.29692012071609497,0.009457129752263427
7864,0.08824493736028671,0.013541433028876781
7865,0.028325479477643967,0.1918534787837416
7866,-0.3696386516094208,-0.34472090005874634
7867,-1.5945359468460083,-1.2600558400154114
7868,-11.22331428527832,-7.041961669921875
7869,-0.42522308230400085,0.1909218430519104
7870,-9.287790298461914,-9.301103537902236
7871,0.01785481721162796,-0.008153455331921577
7872,-3.3663995265960693,-0.4549219608306885
7873,-4.86237096786499,-4.290787875652313
7874,0.019712120294570923,0.1497383564710617
7875,-0.3275904953479767,-0.33516547456383705
7876,0.014907949604094028,3.1561743700585794
7877,-0.04569229483604431,-0.040252696722745895
7878,-2.4133379459381104,-2.339023604989052
7879,0.10380963236093521,1.8157103834673762
7880,-0.09269800037145615,0.03176162391901016
7881,-5.737359046936035,-5.275103807449341
7882,-1.2521023750305176,-0.3397666811943054
7883,-0.15547926723957062,1.6745207607746124
7884,-5.593142509460449,-5.484775111079216
7885,-2.751567840576172,-2.2100830078125
7886,-3.9900755882263184,-3.823186606168747
7887,0.0014730198308825493,0.34338872926309705
7888,-0.01410946249961853,0.1450260728597641
7889,-1.0868220329284668,-1.0826428718864918
7890,-0.050741538405418396,2.7479805164039135
7891,-1.3767012357711792,0.28377866744995117
7892,-0.2942187190055847,-0.2686406262218952
7893,0.06110771372914314,1.05508804330384
7894,-5.914464950561523,-5.934111323207617
7895,0.09359120577573776,0.060755359765607864
7896,-0.06039053201675415,0.2639043852686882
7897,-1.183087706565857,-0.8718395531177521
7898,0.047269366681575775,0.06358776870183647
7899,-0.2072157859802246,0.7297667562961578
7900,-6.275447368621826,-6.356300547486171
7901,-2.2841453552246094,-2.204761363565922
7902,-3.6795761585235596,-3.4794099777936935
7903,-7.168557643890381,-7.09550055116415
7904,-0.6106305718421936,1.8392785787582397
7905,0.0031326264142990112,0.10849758207041305
7906,-0.2558637261390686,0.2832399308681488
7907,-7.1800665855407715,-7.2427975460886955
7908,-0.09242914617061615,0.25181467831134796
7909,-5.674429893493652,-5.661781980656087
7910,-1.2551593780517578,-1.2306824997067451
7911,0.07630305737257004,0.07806369103491306
7912,-0.05295972526073456,0.5599330253899097
7913,-0.6134002208709717,-0.5006460547447205
7914,0.09029130637645721,0.06828301412679139
7915,-0.2661847472190857,0.6087665259838104
7916,-0.047181371599435806,0.5760874152183533
7917,0.03218473494052887,0.7972629867872456
7918,0.02656356617808342,0.030403634566027904
7919,-1.1184070110321045,-1.0857904702425003
7920,-2.8844640254974365,-2.5884612798690796
7921,-0.6692028045654297,0.2753816843032837
7922,-1.1695715188980103,-0.9558057934045792
7923,-0.02144334837794304,0.5979032143950462
7924,-2.389467477798462,-1.04927659034729
7925,-1.856326937675476,-1.8623342108912766
7926,-0.021839406341314316,-0.03528426215052605
7927,-7.116147994995117,-6.169873237609863
7928,-2.7406513690948486,-2.7678520549088717
7929,0.0023636373225599527,0.19358991831541061
7930,0.013490826822817326,0.7487169809173793
7931,-1.8488839864730835,2.637960910797119
7932,0.0011715547880157828,0.07770471418916713
7933,-1.0435353517532349,1.0908972024917603
7934,0.048603568226099014,0.017434639274142683
7935,-5.746708393096924,-4.440226912498474
7936,-0.32672128081321716,-0.24111534655094147
7937,0.02329583466053009,0.4274793052463792
7938,-1.2565147876739502,-1.1713599562644958
7939,-0.10313279181718826,0.20852063596248627
7940,0.003712350269779563,0.03861868308740668
7941,0.1721482276916504,0.44510106183588505
7942,-0.13918361067771912,1.6674303859472275
7943,0.08435282111167908,-0.047346653416752815
7944,-3.7141246795654297,-3.4341116547584534
7945,0.021817434579133987,-0.0010445273946970701
7946,-0.6865807175636292,-0.27602848410606384
7947,0.026372017338871956,0.21412617471651174
7948,-1.3177928924560547,-0.8944608271121979
7949,-0.2856580317020416,-0.27606021612882614
7950,-0.05840624123811722,2.2803804725408554
7951,-0.006920478772372007,0.430340931750834
7952,-0.027215108275413513,-0.017896857112646103
7953,0.014411523938179016,0.4161752611398697
7954,-3.313453435897827,-3.323844495229423
7955,0.001506212865933776,0.02544099953956902
7956,-1.8537622690200806,-0.9847770929336548
7957,0.020360080525279045,3.97104025498993
7958,-3.756312370300293,-3.7598516047000885
7959,0.21880601346492767,0.030653849709779024
7960,-0.08320463448762894,-0.060244932770729065
7961,0.22081582248210907,1.1736850953893736
7962,-4.5316572189331055,-3.424762725830078
7963,-0.20253750681877136,-0.16230227053165436
7964,-0.0291784405708313,2.24155680462718
7965,-1.3898106813430786,-0.757444441318512
7966,-0.2672792673110962,0.23527249693870544
7967,-0.5880159139633179,-0.6096352562308311
7968,-0.03971422463655472,-0.0013666152954101562
7969,-1.3205252885818481,-1.1663729846477509
7970,-0.1421329528093338,1.3199683278799057
7971,-0.014094037003815174,0.5524624846875668
7972,0.0028363573364913464,0.004851990970564657
7973,-0.6825757026672363,1.6515002250671387
7974,-2.2990784645080566,-2.1147513538599014
7975,0.026616141200065613,0.5009032967500389
7976,0.05220640078186989,5.940915998071432
7977,0.005414396524429321,0.5677456185221672
7978,-6.974883556365967,-6.910711266100407
7979,-1.4907050132751465,-1.4780868142843246
7980,0.08416277170181274,-0.028592489659786224
7981,-0.20121316611766815,0.2717854082584381
7982,-3.3717947006225586,-3.1638024747371674
7983,0.06477689743041992,2.0882711578160524
7984,0.00677537964656949,0.062064617093710694
7985,0.0012118429876863956,0.2794294400664512
7986,-1.812416911125183,0.3698536157608032
7987,-0.05189289152622223,-0.04163869470357895
7988,-5.179275989532471,-5.248877838253975
7989,-2.5447897911071777,-2.3521241545677185
7990,0.008252249099314213,2.2010952236760204
7991,0.11113566160202026,1.3775476664304733
7992,-0.022065961733460426,0.10186141915619373
7993,-1.3482850790023804,-1.2278731316328049
7994,-2.4135308265686035,-2.4008829137310386
7995,-0.014879459515213966,0.08784626610577106
7996,-2.141155242919922,-0.7292065620422363
7997,-3.470630407333374,-1.1484787464141846
7998,-1.1819820404052734,-0.8398419916629791
7999,0.004927416797727346,0.05598530173301697
8000,0.06846383959054947,0.09881480783224106
8001,-0.011135403998196125,-0.008890639757737517
8002,0.0023954175412654877,0.015806854178663343
8003,0.012679457664489746,-0.002930444199591875
8004,0.0036856222432106733,1.439458143126103
8005,-6.5266337394714355,-6.589774139225483
8006,-0.029067158699035645,0.0266391783952713
8007,-0.678156852722168,-0.16999518871307373
8008,-0.16380441188812256,0.13082106411457062
8009,-1.440464973449707,-1.2143712937831879
8010,-4.647145748138428,-4.315322250127792
8011,-0.3270374834537506,1.0293957889080048
8012,-0.6999051570892334,-0.668228205293417
8013,0.04978010058403015,0.09597177803516388
8014,-0.1372588872909546,1.8489819020032883
8015,0.10829586535692215,0.029457260054186918
8016,0.10829634219408035,0.7223317028328893
8017,0.08479860424995422,0.4619479401735589
8018,-10.820259094238281,-10.859756112098694
8019,-0.12369479984045029,-0.13688377337530255
8020,-8.274938583374023,-8.275235326495022
8021,0.0035758400335907936,0.19682629918679595
8022,0.044227972626686096,0.047728785779327154
8023,0.011998964473605156,0.941706670448184
8024,-0.9592645764350891,-0.787917360663414
8025,-0.4202955961227417,-0.16547921299934387
8026,-0.5941517353057861,-0.6813440574333072
8027,-0.4899475574493408,-0.3543090522289276
8028,-2.2322816848754883,-2.2492069848813117
8029,-5.418044090270996,-5.440851237624884
8030,-1.3753117322921753,0.34007441997528076
8031,0.0684625655412674,0.01310257613658905
8032,-1.0348867177963257,-0.10222738981246948
8033,0.18741513788700104,1.266814935952425
8034,-1.1113227605819702,-0.12156796455383301
8035,0.036922305822372437,0.48459650948643684
8036,-6.23530387878418,-6.205901261419058
8037,-5.859721660614014,-6.009725876618177
8038,-1.0989441871643066,-1.0206308886408806
8039,0.012602205388247967,0.8377943774685264
8040,-0.9900186657905579,-0.9332542419433594
8041,-1.8741856813430786,-1.89056864567101
8042,0.019400406628847122,0.6020766012370586
8043,-0.5000262260437012,-0.042836129665374756
8044,0.00598284974694252,0.7949979789555073
8045,-0.014360986649990082,1.0213305577635765
8046,-0.06798458099365234,-0.012970410287380219
8047,-2.1674861907958984,0.76151442527771
8048,-0.22583714127540588,0.2560550272464752
8049,-2.5190494060516357,-2.5316444197669625
8050,0.012160299345850945,0.799856606638059
8051,0.035525403916835785,0.18586205691099167
8052,-0.6270291805267334,0.8532582521438599
8053,-0.0507604219019413,0.42795081436634064
8054,0.0021841241978108883,0.3968452922999859
8055,0.006337772589176893,0.008174601069185883
8056,0.006855031941086054,0.011681246571356496
8057,0.027667082846164703,0.9599880049936473
8058,0.16927699744701385,0.04019831446930766
8059,-1.0428253412246704,0.02597677707672119
8060,-0.1471194475889206,0.5555580854415894
8061,0.01527397334575653,1.0800302028690112
8062,-0.957310676574707,0.021854400634765625
8063,-2.084468364715576,-1.1695665121078491
8064,0.004175517708063126,0.12756110914051533
8065,-1.9773521423339844,-1.5085594058036804
8066,-0.1392381489276886,-0.1377233718521893
8067,0.058594342321157455,0.6572127086110413
8068,0.058954305946826935,0.5410005306766834
8069,0.009950242005288601,1.9912554891780019
8070,-0.30400022864341736,-0.2554768845438957
8071,0.029282260686159134,1.8931395330000669
8072,-0.03160185366868973,0.17099812999367714
8073,-1.1464223861694336,-1.1418861476704478
8074,0.05869727581739426,1.0393767645582557
8075,-13.402325630187988,-12.787302196025848
8076,0.0051456899382174015,0.012105851652449928
8077,-2.511029005050659,-2.0187577605247498
8078,-0.7212647795677185,-0.426991730928421
8079,-17.906822204589844,-17.79814061522484
8080,-0.21984024345874786,0.2778286784887314
8081,0.0003136880695819855,1.0432828096672893
8082,-0.1281864196062088,-0.32970097847282887
8083,-0.0025256560184061527,1.8072041412815452
8084,-6.829483985900879,-6.084019362926483
8085,-0.6830604672431946,0.3502633571624756
8086,-0.14773757755756378,1.9766703099012375
8087,-0.9569698572158813,-0.9405557513237
8088,-0.08265337347984314,0.24737799912691116
8089,0.06746570020914078,1.0205783188575879
8090,-0.10550253093242645,-0.09952817112207413
8091,-5.593078136444092,-5.332538425922394
8092,0.019607454538345337,0.6245011756036547
8093,-0.24664300680160522,-0.2281229980289936
8094,-0.07400496304035187,0.5687866881489754
8095,-7.715898513793945,-7.360209256410599
8096,-0.5420330166816711,-0.21054765582084656
8097,-0.6639862656593323,-0.3988363742828369
8098,0.03406941890716553,0.7372983586974442
8099,-0.01597326621413231,-0.01939573511481285
8100,0.06321372836828232,0.006524203072331147
8101,-7.709552764892578,-5.18683648109436
8102,-0.05676098167896271,-0.03507790341973305
8103,-0.06145285442471504,-0.07757682725787163
8104,-0.07532433420419693,0.045085176825523376
8105,-6.211963176727295,-5.7013280391693115
8106,0.009262660518288612,2.5135902207548497
8107,-0.19829615950584412,-0.13003052026033401
8108,-5.108381748199463,-5.0743948221206665
8109,-3.813992500305176,-2.8426096439361572
8110,0.02716417983174324,0.9477827427908778
8111,0.03502607345581055,0.022061224095523357
8112,0.030515220016241074,0.014439495280385017
8113,0.013235032558441162,0.3918120712041855
8114,0.059399329125881195,1.3878365755908817
8115,-0.2828255891799927,-0.25071265548467636
8116,-0.1798541098833084,0.4658173620700836
8117,-3.285722017288208,-2.897844612598419
8118,-0.02471659705042839,0.15961061045527458
8119,0.06500615924596786,3.8308550126093905
8120,-1.0462448596954346,-0.8385016620159149
8121,-3.9443583488464355,2.191559314727783
8122,0.01935778185725212,1.1667365999892354
8123,-1.1145259141921997,-0.9371306896209717
8124,-1.044411540031433,1.8110460042953491
8125,-0.08512657880783081,0.3031449317932129
8126,-0.05439510941505432,-0.09509008191525936
8127,0.006316076964139938,2.037601336836815
8128,-0.07853204011917114,0.04043303430080414
8129,-0.13435472548007965,0.741162970662117
8130,0.06429103761911392,0.23030325584113598
8131,-3.671489715576172,-3.5521217435598373
8132,-0.07644915580749512,0.9935665354132652
8133,-0.10968384891748428,0.15439800918102264
8134,-0.7745236158370972,-0.5436950922012329
8135,-0.055553220212459564,0.011687599122524261
8136,0.012655610218644142,0.2686704695224762
8137,0.01960919052362442,0.0033275056630373
8138,0.008807726204395294,-0.07688641361892223
8139,-7.585302352905273,-7.169505596160889
8140,0.01690841279923916,0.11096000714678667
8141,-0.01846235990524292,0.04147595539689064
8142,-4.880353927612305,-4.839847378432751
8143,-2.4924979209899902,-1.7931863069534302
8144,-0.15967974066734314,0.6232556402683258
8145,-7.241273403167725,-7.200371444225311
8146,-5.119958877563477,-3.974854350090027
8147,-3.158240556716919,-3.1430953964591026
8148,-0.5013410449028015,-0.5286109116859734
8149,0.015918616205453873,0.23226767126470804
8150,0.0092092864215374,0.6078888433985412
8151,0.0026532604824751616,0.02228930781438976
8152,-1.1166350841522217,-0.9615685939788818
8153,-1.3483999967575073,-0.9138871729373932
8154,-2.8567657470703125,-2.7076923698186874
8155,-0.7410461902618408,0.2537650465965271
8156,-0.3849444091320038,0.3017803132534027
8157,0.02565716952085495,0.9133615745231509
8158,-0.07977764308452606,1.883599691092968
8159,0.17341949045658112,0.6973448155913502
8160,-0.015091488137841225,0.5270125418901443
8161,0.04329837113618851,1.066762796137482
8162,0.02795448526740074,-0.0012819133698940277
8163,-2.8023154735565186,-2.7609419599175453
8164,0.005599043797701597,2.6376727144233882
8165,-0.08883005380630493,-0.059856705367565155
8166,-0.3254426419734955,1.2271157205104828
8167,-1.6428498029708862,-1.5900820940732956
8168,0.06894075870513916,0.18915374649805017
8169,-3.450922966003418,-2.124141216278076
8170,-0.0019760336726903915,0.5652525299228728
8171,-5.293809413909912,-1.724531888961792
8172,-1.5934714078903198,-1.6013262984342873
8173,0.13891728222370148,2.424398824572563
8174,-0.033187609165906906,-0.04810979310423136
8175,-0.022423364222049713,1.2595332488417625
8176,-0.29393070936203003,0.045414894819259644
8177,-2.0622918605804443,-1.9392662644386292
8178,-0.7561973929405212,-0.7515870146453381
8179,-2.588365316390991,1.0820393562316895
8180,-12.659347534179688,-12.053938508033752
8181,0.0037604770623147488,0.0012159376201452687
8182,-0.010002575814723969,1.6276682801544666
8183,-0.8916391730308533,1.3683910369873047
8184,-0.0641297847032547,1.5378408581018448
8185,-0.4375346601009369,-0.5150490030646324
8186,-1.7783019542694092,-0.8953959941864014
8187,0.3383840024471283,0.6467496138066053
8188,-1.8256375789642334,-1.8355932123959064
8189,-0.3363432288169861,-0.34607349522411823
8190,-0.4341268539428711,-0.4060351476073265
8191,-2.8039441108703613,-0.734004020690918
8192,-0.012340438552200794,0.11871270835399628
8193,-0.7075321078300476,-0.16038548946380615
8194,-1.7381302118301392,-0.21563494205474854
8195,0.021411161869764328,0.022563010454177856
8196,0.01947629451751709,0.36481641652062535
8197,-1.2265747785568237,0.5167120695114136
8198,-0.0881936177611351,-0.07103805989027023
8199,-0.2396615445613861,1.2056866884231567
8200,0.04330303519964218,0.0036988270658184774
8201,-0.49307781457901,-0.35529725253582
8202,-2.2142884731292725,-1.3591338396072388
8203,0.06936982274055481,2.285766676068306
8204,-1.1231201887130737,-0.7643453776836395
8205,-0.02009619027376175,0.0027105361223220825
8206,-0.3054933249950409,0.4025014638900757
8207,-0.2516414225101471,0.44155195355415344
8208,-0.05240943282842636,-0.08920470625162125
8209,-6.912555694580078,-6.225024938583374
8210,0.14163978397846222,0.7507600691751577
8211,0.028779132291674614,0.3282761903683422
8212,-3.050480365753174,-2.552172601222992
8213,0.09504833817481995,0.04977455269545317
8214,0.03457174822688103,0.14582892879843712
8215,-0.22053886950016022,3.845524787902832
8216,-0.3936588764190674,-0.35001809149980545
8217,-0.007255903445184231,0.2223803410306573
8218,-2.2857837677001953,-1.291066288948059
8219,-1.3390904664993286,-1.3251414820551872
8220,-0.049170587211847305,0.02099911868572235
8221,-1.98795485496521,-1.8514745235443115
8222,-4.8000664710998535,-4.0979116559028625
8223,-0.5259933471679688,-0.34301576018333435
8224,-0.438400000333786,-0.4525556229054928
8225,0.01714659295976162,2.2959382541230298
8226,-1.1268116235733032,-1.1199654564261436
8227,0.06568094342947006,0.17085018008947372
8228,-1.4328299760818481,-1.348437875509262
8229,0.00865099672228098,0.30310810419905465
8230,-7.07581090927124,-6.99523214250803
8231,-1.7983262538909912,-1.7154523730278015
8232,-0.07717660069465637,-0.04362284019589424
8233,-1.2994434833526611,0.08571171760559082
8234,-0.27483388781547546,-0.26984527986496687
8235,-1.648903727531433,-1.516353726387024
8236,-0.09706002473831177,2.395487241446972
8237,-0.11458155512809753,1.2167449444532394
8238,-0.013309672474861145,0.5055359583348036
8239,-2.476257562637329,-2.4497937206178904
8240,-3.410189390182495,-1.622368574142456
8241,0.02686508744955063,0.0942719032173045
8242,-3.243792772293091,-2.9466395378112793
8243,-0.46657222509384155,-0.5179100334644318
8244,-1.1960468292236328,-0.6726897358894348
8245,-5.31648063659668,-4.73468542098999
8246,-0.9320262670516968,-0.7767774313688278
8247,-0.03072335012257099,0.009485498070716858
8248,-0.5980024933815002,1.1379830241203308
8249,-0.48698264360427856,-0.5669907843694091
8250,-1.981986165046692,-1.1268316507339478
8251,-4.430002689361572,-4.33275406062603
8252,-0.9005553722381592,-1.0912058902904391
8253,-0.3899601101875305,0.4785445034503937
8254,-0.11569882184267044,1.0299722850322723
8255,-10.934464454650879,-10.994139177724719
8256,0.05206141993403435,0.18438765010796487
8257,0.08987119048833847,0.0007444560760632157
8258,-0.7323805093765259,0.341139554977417
8259,-4.565666198730469,-4.117783427238464
8260,-0.6663571000099182,2.805293619632721
8261,0.09210142493247986,4.510135275777429
8262,-0.004288617521524429,3.665590570308268
8263,0.017411213368177414,2.4319042591378093
8264,-2.1481826305389404,-1.5372252464294434
8265,-4.0074782371521,-4.010053000063635
8266,0.012640351429581642,0.10672643792349845
8267,-0.16576698422431946,-0.1170613169670105
8268,-8.593803405761719,-8.507589273154736
8269,0.003836172167211771,0.34895363450050354
8270,-2.35721755027771,-2.307805061340332
8271,0.08170989900827408,0.6471682791598141
8272,-6.254422187805176,-6.101422697305679
8273,-2.3248353004455566,-1.5588789582252502
8274,-7.300266742706299,-6.735519886016846
8275,-0.017095016315579414,-0.016566343139857054
8276,-3.6792376041412354,-3.6901461333036423
8277,-0.14111153781414032,-0.09285899996757507
8278,0.002011692151427269,3.6547570023685694
8279,-7.660142421722412,-7.624096162617207
8280,-0.06684498488903046,-0.04507230594754219
8281,-9.131019592285156,-7.8678154945373535
8282,-1.8772767782211304,-0.19446301460266113
8283,-0.09386549890041351,-0.0866758106276393
8284,-0.7321454882621765,-0.7405729135498405
8285,-0.009239563718438148,0.19712864980101585
8286,-1.815300464630127,-1.7450497224926949
8287,-2.514525890350342,-1.338758945465088
8288,-0.14784187078475952,3.5051806271076202
8289,-7.19827127456665,-6.6482847929000854
8290,-1.6860649585723877,1.87785005569458
8291,0.046316102147102356,1.3694257084280252
8292,-0.08303669095039368,3.560058541595936
8293,-0.03725645691156387,-0.03556697070598602
8294,-0.040902335196733475,0.28596556186676025
8295,0.07151949405670166,0.01937775290571153
8296,-9.053088188171387,-6.4504289627075195
8297,-2.0989553928375244,-2.1155706122517586
8298,-0.6033133268356323,0.2060496211051941
8299,-0.0562172532081604,0.3039093539118767
8300,0.006300229113548994,0.018713815137800793
8301,-0.10010603070259094,-0.11574582633329555
8302,-1.765377163887024,-1.2838225364685059
8303,-1.411369800567627,-1.3961528651416302
8304,-2.1889185905456543,-2.237847328186035
8305,0.054582756012678146,0.5704319849028252
8306,-0.052750468254089355,0.5812570862472057
8307,-3.143537759780884,-1.5922499895095825
8308,0.2888917922973633,0.08400393929332495
8309,-2.8977863788604736,-2.865514386445284
8310,-0.23700733482837677,0.6034454703330994
8311,-2.514230489730835,-2.0707449913024902
8312,-1.0185233354568481,-0.9644475616514683
8313,-0.022207658737897873,3.4386970177292824
8314,0.06250020116567612,0.14436858735280111
8315,-0.216158926486969,-0.21690401528030634
8316,0.06364364922046661,0.05031763790429977
8317,-2.2077829837799072,-0.26516830921173096
8318,-1.4482377767562866,2.287071943283081
8319,0.026665810495615005,1.8934690090827644
8320,-3.6495158672332764,-3.5435277968645096
8321,0.1419050246477127,0.005248577304882929
8322,-4.6358137130737305,-4.176707625389099
8323,-0.020184341818094254,-0.018082844791933894
8324,0.022099332883954048,0.8532581476029009
8325,-0.0022193770855665207,5.253420885652304
8326,-0.23946331441402435,0.16702350974082947
8327,0.09310074150562286,0.8680974262533709
8328,-2.4529154300689697,-2.336673215031624
8329,-4.354002952575684,-2.7628753185272217
8330,-2.7808873653411865,-2.00169038772583
8331,0.05102015286684036,0.3371002543717623
8332,-0.08303923159837723,0.8095213025808334
8333,-0.8783518075942993,-0.8970428854227066
8334,-0.14265532791614532,2.8450136482715607
8335,-2.635796070098877,-0.6683694124221802
8336,-0.007933618500828743,1.3786060400307178
8337,-0.29561179876327515,-0.10711735486984253
8338,0.0161905400454998,0.12758293421939015
8339,-4.631592273712158,-4.639869544655085
8340,-11.81005859375,-11.812187114730477
8341,0.09052611142396927,0.02609044499695301
8342,-2.869678497314453,-2.7228872776031494
8343,-1.6362560987472534,1.8671660423278809
8344,0.14191456139087677,0.8167691703711171
8345,-0.04937288910150528,1.7868905067443848
8346,0.06255795061588287,3.828406800981611
8347,-0.5447735786437988,-0.378433033823967
8348,0.07936345040798187,0.1656542271375656
8349,0.013001585379242897,0.0017355750314891338
8350,0.06186097487807274,0.26300485886167735
8351,-4.547569274902344,-3.9634063839912415
8352,-0.005840189754962921,0.3511056508868933
8353,-3.473968267440796,-3.3222695738077164
8354,-0.07188048958778381,0.09363999962806702
8355,0.15506912767887115,0.21068081283010542
8356,0.03238510712981224,0.03376366943126641
8357,-2.3245296478271484,-2.179933249950409
8358,0.06841251999139786,0.04801860265433788
8359,-1.8302680253982544,-0.6984907388687134
8360,-0.5157862901687622,0.43650996685028076
8361,-0.003084380179643631,0.4830108340829611
8362,0.0069375718012452126,2.461392432451248e-05
8363,0.07805497944355011,0.7714718850329518
8364,-1.7146857976913452,0.8272491693496704
8365,-1.4173463582992554,-1.2480273395776749
8366,0.07917822897434235,9.999709436669946e-05
8367,-1.338469386100769,0.7961843013763428
8368,-0.3454538583755493,0.7549633681774139
8369,0.01880243420600891,0.6483888232614845
8370,-4.595552921295166,-4.440019756555557
8371,-0.055167246609926224,0.007232733070850372
8372,-4.8187360763549805,-3.5156450271606445
8373,0.003342236625030637,0.009991609258577228
8374,-0.10815899074077606,2.770084172487259
8375,-0.06751911342144012,0.29446735233068466
8376,0.0734873041510582,1.3172007948160172
8377,0.01045401394367218,-0.019318826496601105
8378,-1.0603437423706055,-0.8966064900159836
8379,0.002948514651507139,0.6172641515732096
8380,0.031686991453170776,0.24623984564095736
8381,-1.0160095691680908,-1.079760406166315
8382,-0.10352616012096405,1.5081128627061844
8383,-2.2878267765045166,-2.2134446054697037
8384,-2.566659688949585,-2.5504975765943527
8385,-1.0203025341033936,-0.7812370657920837
8386,0.0002841963432729244,0.07234291697386652
8387,-0.8890475034713745,-0.871248796582222
8388,-0.11718863248825073,-0.03977791965007782
8389,-1.3221697807312012,0.5411783456802368
8390,-6.313557147979736,-3.9836037158966064
8391,-4.862318992614746,-3.8825380206108093
8392,-1.9668234586715698,-1.8066296130418777
8393,0.049614500254392624,-0.014131342992186546
8394,-0.1408192664384842,-0.11679207347333431
8395,0.03773793205618858,0.5674844395834953
8396,-2.5689496994018555,-2.1579639613628387
8397,-0.6510347127914429,-0.8154579885303974
8398,0.008630095049738884,0.1934596560895443
8399,-3.366133451461792,-3.7179870093241334
8400,-0.04361309856176376,2.365254245698452
8401,-0.08610089123249054,0.618109330534935
8402,-1.5871553421020508,-0.7870915532112122
8403,-0.35551705956459045,3.9963930547237396
8404,-0.039153944700956345,0.13411496952176094
8405,-0.8706609010696411,1.5949610471725464
8406,0.0029077460058033466,0.06864214027518756
8407,0.06767875701189041,0.00021362933330237865
8408,-0.4138476550579071,-0.3518460839986801
8409,-0.23225872218608856,0.003639325499534607
8410,-4.487277030944824,-3.1885926723480225
8411,0.06020527705550194,4.145057845627889
8412,-1.40049147605896,0.9298586845397949
8413,0.17047688364982605,-8.102826541289687e-05
8414,-2.5874407291412354,-1.124232530593872
8415,-4.134425163269043,-3.821366012096405
8416,-1.4770455360412598,-1.3589443117380142
8417,0.0029725392814725637,0.13013627502368763
8418,0.07629624009132385,0.2635212428867817
8419,-0.02201778069138527,0.011158965528011322
8420,-11.46294116973877,-11.43672738224268
8421,0.0350525863468647,2.1373939658515155
8422,-1.0833535194396973,-0.9479232877492905
8423,-0.18948635458946228,0.5261011570692062
8424,0.002507180208340287,1.6135356209124438
8425,0.06500505656003952,0.2641555112786591
8426,-5.306044101715088,-5.290904011577368
8427,-4.4051008224487305,-4.398484716191888
8428,0.022802088409662247,0.7320323517778888
8429,-10.509605407714844,-10.514626249787398
8430,-0.1245441883802414,-0.0605480894446373
8431,-0.042003195732831955,0.6198847368359566
8432,-0.08915846049785614,0.12896545976400375
8433,-1.1978225708007812,-1.2209709705784917
8434,-2.0701324939727783,-2.0623830277472734
8435,-5.236746788024902,-5.143480904400349
8436,-3.674147129058838,-3.7401375230401754
8437,-0.029227348044514656,2.2136115059256554
8438,-1.6609086990356445,-1.085049033164978
8439,0.03544004261493683,0.03073534998111427
8440,0.03898711875081062,0.5831749879289418
8441,-0.39325469732284546,1.5618188977241516
8442,0.004569396376609802,1.0197914857417345
8443,-5.141339302062988,-4.224755048751831
8444,-3.23469614982605,-3.026380270719528
8445,0.01995350420475006,0.0016252680215984583
8446,-0.002900608815252781,0.22084266366437078
8447,0.035230591893196106,0.29241219443065347
8448,0.06269950419664383,0.7822226798743941
8449,-2.8360326290130615,-2.8525465205311775
8450,-1.3060541152954102,-1.2286618128418922
8451,-0.9054418206214905,0.48918628692626953
8452,-0.37153246998786926,2.67633056640625
8453,-0.0010248036123812199,0.1400745389983058
8454,-0.47002357244491577,2.5889230966567993
8455,-0.0032881414517760277,-0.0005037412047386169
8456,0.005204840563237667,3.7735792860621586
8457,-6.746555805206299,-5.231703877449036
8458,-2.283944606781006,-2.1039838790893555
8459,-0.02449336275458336,-0.008113451302051544
8460,-1.204744815826416,0.5279043912887573
8461,0.05411507189273834,2.2656168388202786
8462,-1.057036280632019,2.410093069076538
8463,-0.057127758860588074,0.06300723552703857
8464,-0.004105758387595415,-0.0022006346844136715
8465,-0.5677268505096436,-0.2808043956756592
8466,-0.09787420183420181,2.692320503294468
8467,-7.059847354888916,-7.042704358696938
8468,0.0035419431515038013,0.892964135389775
8469,0.01585872285068035,0.4637109172763303
8470,0.07734138518571854,0.18532459624111652
8471,-0.02441572956740856,0.9218171909451485
8472,-0.5870953798294067,2.040420413017273
8473,-0.1274062842130661,0.41376589238643646
8474,-0.5076255798339844,0.013905763626098633
8475,-1.5217504501342773,8.942278027534485
8476,-6.435338497161865,-5.812764883041382
8477,-1.5660988092422485,-0.8672017455101013
8478,-4.154351234436035,-4.2978063290938735
8479,0.003423292888328433,0.32263699104078114
8480,-1.788003921508789,-1.791629932820797
8481,-0.20633918046951294,-0.13400216400623322
8482,0.003989679738879204,1.96281036012806
8483,-0.33810707926750183,-0.333478775806725
8484,-0.2657564878463745,5.259757101535797
8485,-2.1877927780151367,-1.893132507801056
8486,-7.067923545837402,-4.507496356964111
8487,-0.13193385303020477,1.6864546835422516
8488,0.02041574753820896,1.2552173152762407
8489,-2.253744125366211,-1.853227287530899
8490,-0.541874885559082,-0.03599357604980469
8491,-0.28546011447906494,-0.30289047956466675
8492,-0.15429365634918213,0.023952260613441467
8493,0.10597627609968185,0.32088618306443095
8494,0.04874095320701599,0.19649453274905682
8495,0.002461639465764165,0.12605047403485514
8496,-0.34851646423339844,-0.3387099429965019
8497,0.1459275186061859,2.713887505233288
8498,0.03354421257972717,0.05494518019258976
8499,-0.31933775544166565,-0.3397981266025454
8500,0.04269539564847946,-0.018976732157170773
8501,-0.015215463936328888,1.3977526798844337
8502,-2.44535493850708,-2.2096056044101715
8503,-0.004191587679088116,0.5945082940161228
8504,-5.116603851318359,-4.993411540985107
8505,0.36405909061431885,4.641039167152485
8506,-1.8090624809265137,0.6491198539733887
8507,-1.973006010055542,-1.7282128036022186
8508,-1.7110834121704102,1.7836776971817017
8509,-0.5192734599113464,0.4461727738380432
8510,0.07298398017883301,0.18023921945132315
8511,0.027035396546125412,0.6943138805218041
8512,0.05270257592201233,0.23256997764110565
8513,0.0036676377058029175,0.9218957852572203
8514,-0.3101995885372162,-0.18790704011917114
8515,0.012067152187228203,1.5269190426915884
8516,-0.7203791737556458,-0.7206276650540531
8517,-3.093662977218628,-2.4964264631271362
8518,0.05587943643331528,0.06230523344129324
8519,-0.11730855703353882,0.477303609251976
8520,-2.044013023376465,-1.3488444685935974
8521,0.006549902725964785,0.030170658748829737
8522,-0.016426363959908485,0.09733117185533047
8523,-3.600247383117676,-1.1345267295837402
8524,0.06057783588767052,2.231719809351489
8525,-0.4998909533023834,0.1442469358444214
8526,-4.461653709411621,-4.212126731872559
8527,-0.0591818243265152,-0.11270725133363158
8528,-0.26980605721473694,0.009323090314865112
8529,-0.894293487071991,-0.9198320601135492
8530,0.10745283216238022,0.0009005190804600716
8531,0.0003510066890157759,1.3346183082903735
8532,0.02636134624481201,1.7758570164442062
8533,0.013764042407274246,-0.055260110180824995
8534,-0.37879806756973267,-0.38681552093476057
8535,-1.8790441751480103,-1.1264958381652832
8536,-0.40409213304519653,-0.2616145610809326
8537,-0.16010445356369019,0.6105998009443283
8538,-0.7093874216079712,-0.016746103763580322
8539,0.08222294598817825,2.9169579967856407
8540,-0.03574472665786743,0.5520442649722099
8541,-0.525618314743042,-0.24891886115074158
8542,-1.4903115034103394,-1.6071778424084187
8543,-1.9876536130905151,-1.9926644014194608
8544,-0.9832918047904968,1.624096155166626
8545,0.14510194957256317,2.0899614926893264
8546,-1.0886998176574707,-1.0822634473443031
8547,-5.173856258392334,-4.857552766799927
8548,-0.4703620672225952,-0.46392563730478287
8549,-7.664037704467773,-7.605105832219124
8550,-0.7803077101707458,0.8065896034240723
8551,-0.8615887761116028,0.45648401975631714
8552,-5.045652389526367,-4.311202347278595
8553,-2.0983192920684814,-2.174598114565015
8554,-0.43458378314971924,-0.3698018491268158
8555,-0.27164599299430847,1.7077504396438599
8556,-1.6049118041992188,-0.6582804322242737
8557,-0.04597831889986992,-0.03145216125994921
8558,-5.931214332580566,-3.3699491024017334
8559,0.017456822097301483,-0.004658255726099014
8560,-4.568811416625977,-4.461977735161781
8561,0.01836559548974037,-0.013118589296936989
8562,-0.03925950080156326,1.151559665799141
8563,-1.1606370210647583,-0.4066242575645447
8564,-0.5424761176109314,1.0538511872291565
8565,0.0076864659786224365,0.011381946504116058
8566,-3.8141422271728516,-3.895469091832638
8567,1.7569400370121002e-05,0.006085568573325872
8568,-4.1237311363220215,-4.116859746165574
8569,-0.030310746282339096,0.29192744940519333
8570,0.0470549538731575,2.898310774937272
8571,-1.3745681047439575,-1.3681880654767156
8572,-1.4673627614974976,-1.4448128957301378
8573,-4.529365062713623,-4.555016280486598
8574,-0.12858590483665466,-0.2006291002035141
8575,0.004231773316860199,0.17156615667045116
8576,-1.2620781660079956,-0.8723184466362
8577,-0.032696351408958435,0.27023718506097794
8578,-2.2862348556518555,-2.0894875675439835
8579,-6.142877578735352,-4.935685038566589
8580,-3.6992037296295166,-2.561922550201416
8581,0.0025486850645393133,0.4478167595807463
8582,-0.859666109085083,-0.5656158328056335
8583,0.02081216126680374,0.6236476362682879
8584,-0.15613716840744019,3.505656287074089
8585,-1.1573506593704224,0.5657600164413452
8586,0.035298895090818405,0.6568501591896165
8587,0.030453316867351532,0.02981711644679308
8588,0.06279347091913223,0.506367648136802
8589,-1.3729690313339233,-1.3870346816256642
8590,0.27238136529922485,0.2377200610935688
8591,-1.4123082160949707,-0.9006720185279846
8592,0.04145437851548195,0.24198683723807335
8593,-2.106123685836792,-2.098502304404974
8594,0.054291270673274994,1.0595952430739999
8595,-1.4873228073120117,-1.0589497089385986
8596,0.024535203352570534,0.5635674841469154
8597,-0.008818546310067177,1.8211814789101481
8598,-5.030598163604736,-4.619459569454193
8599,-0.004611690528690815,1.253753691446036
8600,-0.1335563063621521,0.02631276845932007
8601,0.061491627246141434,0.24302153068128973
8602,-0.3634163439273834,-0.40963665023446083
8603,0.19676682353019714,0.21409479502472095
8604,-0.006910620257258415,1.8690661042928696
8605,-8.9422025680542,-7.873872518539429
8606,-0.1854388266801834,-0.07720673084259033
8607,-2.5679659843444824,2.3900864124298096
8608,-2.6482272148132324,-2.1576274633407593
8609,-1.4677832126617432,-1.5672066695988178
8610,0.051721248775720596,0.16848522378131747
8611,0.025533923879265785,0.003059344831854105
8612,-11.089046478271484,-10.926440179347992
8613,0.003173181554302573,0.2142828602809459
8614,-6.575943470001221,-6.260540306568146
8615,-0.18490080535411835,1.82867069542408
8616,-2.796919345855713,-2.3220295310020447
8617,0.10215330123901367,1.5045209429226816
8618,-3.334141969680786,-2.8178504705429077
8619,-0.07134481519460678,0.3865981847047806
8620,-0.991729736328125,-0.9307611361145973
8621,-3.3056559562683105,-2.7587703466415405
8622,-0.23722237348556519,0.6592085361480713
8623,-0.8841960430145264,3.4163124561309814
8624,-5.17564582824707,-5.059289112687111
8625,0.01519017294049263,1.0685905255450052
8626,-2.154615640640259,0.6983051300048828
8627,0.007962618954479694,0.19852723577059805
8628,-0.1775011569261551,-0.13285810500383377
8629,0.049311600625514984,0.12196057845721953
8630,-1.5628958940505981,0.16732871532440186
8631,-0.17405951023101807,4.714010700583458
8632,-0.028759175911545753,0.585767176002264
8633,-4.357905387878418,-4.283458739519119
8634,-0.8490448594093323,-0.8516652388498187
8635,-0.503082811832428,-0.5136659108102322
8636,-0.0030234064906835556,0.14669148763641715
8637,-0.40168556571006775,0.20316293835639954
8638,-0.7390509247779846,-0.2252715826034546
8639,-0.1287536919116974,-0.1414968273602426
8640,0.14604970812797546,1.3171559404581785
8641,-0.09997512400150299,-0.023563869297504425
8642,-0.014730306342244148,0.007507093250751495
8643,-8.230932235717773,-8.117674604058266
8644,-0.03106188029050827,2.184741511940956
8645,-1.072343111038208,-1.0923022266943008
8646,0.06550173461437225,2.0962863941676915
8647,-3.4244771003723145,-3.4219027319923043
8648,-2.7637834548950195,-2.8131024489412084
8649,0.015851616859436035,0.18863929226063192
8650,-0.20683565735816956,2.53966748714447
8651,-2.780674934387207,-2.611086741089821
8652,-0.10568486154079437,0.9576868563890457
8653,0.0169221218675375,0.10463088763208361
8654,-6.9785075187683105,-6.95846726000309
8655,-0.02212141640484333,0.04224586673080921
8656,0.03419741988182068,0.03018367604818195
8657,-1.2497913837432861,-1.193387731909752
8658,-0.5518444180488586,-0.5473399758338928
8659,-0.5491454601287842,-0.11435258388519287
8660,-2.3975439071655273,-2.3861544765532017
8661,-1.3176308870315552,-1.2069030702114105
8662,-0.25414565205574036,0.8429596424102783
8663,-0.25209587812423706,0.4559362530708313
8664,-0.4854934513568878,-0.37646959722042084
8665,0.031410377472639084,1.9548294432461262
8666,0.04296828806400299,0.1605383176356554
8667,-0.6521658897399902,-0.4338659793138504
8668,0.018417462706565857,-0.02887628600001335
8669,0.09347989410161972,0.670928530395031
8670,-1.3061684370040894,-1.0842393040657043
8671,-4.547192573547363,-3.2016804218292236
8672,0.05950089544057846,0.43354562134481966
8673,-1.0232105255126953,1.82161283493042
8674,-0.1780853420495987,-0.19650885905139148
8675,0.0459577701985836,0.14423552248626947
8676,-5.647181510925293,-5.295147091150284
8677,0.006691704969853163,0.3363847563305171
8678,-1.9784412384033203,-1.9378208070993423
8679,0.06865138560533524,0.181624144334819
8680,-8.527188301086426,-7.345348954200745
8681,-1.162870168685913,-0.7085908353328705
8682,0.05530329421162605,1.7985191433690488
8683,-0.884555995464325,-0.8474403247237206
8684,-0.024797553196549416,-0.008660804480314255
8685,-0.028514407575130463,0.29295317828655243
8686,0.013951532542705536,0.6430947645567358
8687,-1.385939121246338,-1.3569112457334995
8688,-0.47535550594329834,-0.305994376540184
8689,-5.624307155609131,-5.4737274050712585
8690,-0.06853675842285156,0.14750680327415466
8691,0.0007473891600966454,-0.00396368617657572
8692,-0.02737034484744072,5.3301914893090725
8693,-1.5329267978668213,-1.53360686567612
8694,-1.3456521034240723,-1.3478808007203043
8695,-0.00042111892253160477,1.5370046398602426
8696,-0.11559676378965378,0.8832724243402481
8697,0.07536696642637253,0.010629362474901427
8698,0.014165244996547699,0.5312094278633595
8699,0.028887076303362846,0.5996768942568451
8700,-0.2593174874782562,0.9071847200393677
8701,0.0456521175801754,0.122586524579674
8702,0.02520444244146347,0.13232743367552757
8703,0.02183670550584793,0.22582806646823883
8704,-0.0323239304125309,0.7952308990061283
8705,0.028284600004553795,0.7161101316451095
8706,-2.446700096130371,-2.070670574903488
8707,0.0870591327548027,2.9776668762788177
8708,-1.653444528579712,0.3442952632904053
8709,-4.329899787902832,-4.407376552000642
8710,-0.5074117183685303,0.3893296718597412
8711,-3.0375735759735107,-2.182802736759186
8712,0.05571477860212326,0.34705127228517085
8713,-0.4394938051700592,2.618741810321808
8714,-2.7005772590637207,-2.5434816032648087
8715,-0.022216955199837685,0.29227663204073906
8716,-0.02065667323768139,0.47883814200758934
8717,-0.20736102759838104,0.29341620206832886
8718,-0.05700884386897087,1.4818777814507484
8719,-2.0753982067108154,-1.9328403919935226
8720,-0.09919928014278412,2.773995950818062
8721,0.0029582236893475056,0.7286797444685362
8722,-0.7829911708831787,-0.34420204162597656
8723,-1.0276741981506348,-1.1138837509788573
8724,0.009171836078166962,0.5105549261788838
8725,-0.07764652371406555,-0.08739325171336532
8726,-0.8175565004348755,-0.7805508747696877
8727,0.0027321726083755493,0.29722464084625244
8728,-1.043982982635498,-1.0539241470396519
8729,-0.1691809743642807,1.2224193960428238
8730,0.024710040539503098,0.05485474559827708
8731,0.02321527525782585,0.11823299931711517
8732,0.008946411311626434,-0.0029937364161014557
8733,-0.3548112213611603,3.990073174238205
8734,0.031509578227996826,-0.03650270402431488
8735,-1.2308050394058228,1.0436933040618896
8736,-0.2077345997095108,0.9534471482038498
8737,-0.14193253219127655,0.09727749228477478
8738,-5.2125091552734375,-5.213198833167553
8739,0.02260829322040081,0.587449821527116
8740,0.218688502907753,1.6819922924064485
8741,-0.6978313326835632,0.05089503526687622
8742,-0.21809938549995422,0.376558393239975
8743,-0.07388532906770706,0.10850512981414795
8744,-0.6306110620498657,0.4064604640007019
8745,-1.2174688577651978,-0.1311960220336914
8746,-0.010513126850128174,0.19643310829997063
8747,0.05326239764690399,3.249262299388647
8748,-1.4105757474899292,-1.180231735110283
8749,-0.33434244990348816,-0.2242295742034912
8750,-0.3123580515384674,0.4957115948200226
8751,-0.6952279210090637,0.9158005118370056
8752,-1.2629367113113403,-0.3580489754676819
8753,1.246107578277588,-0.590771496295929
8754,0.03424805402755737,-0.016545751132071018
8755,-0.06342419981956482,0.035743191838264465
8756,0.024564895778894424,0.5637549101375043
8757,0.02703753672540188,0.027321791276335716
8758,0.3643060624599457,0.11501371870417643
8759,0.01621675118803978,0.248584023618605
8760,0.022060757502913475,0.279786640079692
8761,-7.711756229400635,-4.238398551940918
8762,-2.976897716522217,0.05560469627380371
8763,-1.1075725555419922,-1.0437344685196877
8764,0.022444317117333412,0.007879272277932614
8765,-0.06789833307266235,1.2849639505147934
8766,-0.27920570969581604,0.38780903816223145
8767,-0.023717673495411873,2.112235615029931
8768,-2.344700574874878,-2.4709252323955297
8769,-2.824712038040161,-2.6928451508283615
8770,-0.023043841123580933,0.11921543255448341
8771,-7.661172866821289,-7.649169065058231
8772,-0.17429029941558838,-0.146865826100111
8773,0.012924442999064922,1.0453881910070777
8774,-0.28971701860427856,-0.0051847100257873535
8775,-4.129116535186768,-3.704173356294632
8776,0.006472405977547169,0.049207436852157116
8777,-7.454772472381592,-6.629451155662537
8778,-2.5330796241760254,-2.3161303102970123
8779,-0.7036973237991333,-0.22540253400802612
8780,-1.7635459899902344,-1.62347911298275
8781,-0.6098304390907288,1.6613908410072327
8782,-6.253355503082275,-5.5365617871284485
8783,0.005353646818548441,3.2939457553438842
8784,0.02333218976855278,5.125417599003413
8785,-3.8096518516540527,-3.7985667809844017
8786,0.03242844343185425,0.21693407197017223
8787,0.22189156711101532,0.2640464401047211
8788,0.029333459213376045,1.0939998042304069
8789,0.07927227765321732,0.1869212401943514
8790,-1.9520642757415771,0.07696270942687988
8791,0.06845340132713318,1.021566015551798
8792,0.0009468020871281624,0.0025734761729836464
8793,-0.0026428326964378357,0.4728296101093292
8794,-0.334931343793869,2.4225546419620514
8795,-4.206246376037598,-4.251702830195427
8796,-2.0089199542999268,-2.020987064111978
8797,0.015434714034199715,0.6012615021318197
8798,-0.18918758630752563,-0.2056118972832337
8799,0.04649199917912483,0.527963283668214
8800,-4.385876655578613,-4.07063826918602
8801,0.004181921482086182,0.046954228018876165
8802,-0.3685719966888428,0.043155282735824585
8803,-0.294187068939209,-0.28917265124619007
8804,-0.055148184299468994,0.9126255549490452
8805,-2.9478514194488525,-1.20200514793396
8806,-5.031854629516602,-4.414609849452972
8807,-0.012195168063044548,0.0944874957203865
8808,-2.138857364654541,-2.241681195795536
8809,-0.2046327143907547,0.7139262408018112
8810,-1.7882686853408813,-1.0089316964149475
8811,-0.2691965699195862,1.1607613861560822
8812,-0.4401716887950897,1.6650420427322388
8813,0.011327912099659443,0.16474504675716162
8814,-0.05784853547811508,1.0049722343683243
8815,0.025658901780843735,0.9927862845361233
8816,-3.1386935710906982,-3.042670577764511
8817,-3.9057157039642334,-3.0054513216018677
8818,0.006638828665018082,1.5598646849393845
8819,-0.25427302718162537,-0.1776721403002739
8820,-0.632464587688446,-0.6645234953612089
8821,-0.1680038422346115,0.22243300080299377
8822,0.025536470115184784,2.5305837569758296
8823,-0.2615611255168915,-0.21128030121326447
8824,-0.638860821723938,2.098144769668579
8825,-0.17088152468204498,0.08904919028282166
8826,0.002838924527168274,0.21791623765602708
8827,-0.02242892235517502,0.11999985203146935
8828,0.06174379587173462,0.17701232293620706
8829,0.03566071391105652,0.02975096568115987
8830,-4.221929550170898,-3.352314293384552
8831,-0.774834156036377,-0.8640009164810181
8832,0.10253464430570602,0.014634571853093803
8833,0.00046427303459495306,0.060853402595967054
8834,-10.432406425476074,-10.4341423320584
8835,-0.030979881063103676,0.1331067979335785
8836,0.008335666730999947,0.9123083129525185
8837,-0.02818799577653408,0.6771845575422049
8838,-1.1023945808410645,-0.9747559428215027
8839,0.024953626096248627,-0.0019970391876995564
8840,0.0003167465329170227,0.9535742048174143
8841,0.013987344689667225,0.7119979828130454
8842,-0.4429069459438324,0.635613888502121
8843,-0.6233519315719604,1.041892170906067
8844,0.0034120259806513786,0.05487376544624567
8845,-0.07488254457712173,0.4963683560490608
8846,-0.30370426177978516,-0.3123368564993143
8847,0.1554614007472992,0.5512871295213699
8848,0.0018272651359438896,1.4160344931297004
8849,-0.9250907301902771,-0.5320276021957397
8850,-6.269443035125732,-6.190755948424339
8851,0.059613559395074844,2.311705317115411
8852,0.35789042711257935,0.2830165349878371
8853,-3.4302167892456055,-3.443221801891923
8854,-0.0419699102640152,0.19426491856575012
8855,0.006848809774965048,0.018698668112847372
8856,-0.06771618872880936,-0.07822784408926964
8857,0.02404618263244629,0.3879588838899508
8858,-1.0091227293014526,2.02366304397583
8859,-0.08156284689903259,7.544935457408428
8860,-2.1712257862091064,-1.6577390432357788
8861,-0.7121187448501587,-0.5131583511829376
8862,-0.34939658641815186,-0.28469114005565643
8863,-0.6660836338996887,-0.5869776159524918
8864,-0.014138177037239075,-0.00029884837567806244
8865,-0.006009824573993683,0.3541319966316223
8866,0.01190570741891861,0.10957958362996578
8867,0.07893749326467514,0.0935140325454995
8868,-0.1511383354663849,0.5023132711648941
8869,-0.021795498207211494,0.6315125152468681
8870,0.021340904757380486,0.0024125222116708755
8871,-0.052803587168455124,-0.06671247258782387
8872,0.013353126123547554,0.20636089937761426
8873,-0.5135763883590698,-0.4814917668700218
8874,-4.718992710113525,-4.702612640336156
8875,-0.8087926506996155,-0.14647144079208374
8876,-0.18292975425720215,-0.15671638399362564
8877,0.02352006360888481,0.08750074729323387
8878,-0.008459120988845825,0.2399938702583313
8879,0.09168640524148941,0.030868048314005136
8880,0.060318537056446075,0.544386574998498
8881,0.019299263134598732,0.005713624617783353
8882,0.00333939166739583,2.735375248012133
8883,-1.8468509912490845,-0.8794760704040527
8884,-1.383023738861084,-1.4633524818345904
8885,-1.3404746055603027,-1.3972423486411572
8886,-0.020196137949824333,1.511430263519287
8887,-0.6420506834983826,-0.6180357746779919
8888,-0.20436245203018188,-0.18491123244166374
8889,-3.375459671020508,-2.878566265106201
8890,-1.4485447406768799,-1.2989976704120636
8891,-0.6556913256645203,-0.5940068438649178
8892,-0.14248019456863403,0.0732659250497818
8893,0.0934109017252922,3.9824044713059266
8894,-0.30582278966903687,-0.3259620270691812
8895,0.009808190166950226,-0.03221148904412985
8896,-0.443057119846344,0.7488061785697937
8897,0.2517063617706299,1.9827871397137642
8898,-0.27607160806655884,1.5137081444263458
8899,-3.1561226844787598,-2.518119513988495
8900,-1.322239637374878,-1.132646456360817
8901,0.007076709531247616,0.024232265539467335
8902,-0.5072450041770935,-0.20989331603050232
8903,-0.027953729033470154,0.7528353929519653
8904,-1.3830565214157104,-1.3969593830406666
8905,-0.014726800844073296,-0.014648933662101626
8906,0.0024765573907643557,4.214325777924387
8907,-0.4350390136241913,-0.009085983037948608
8908,-2.5854485034942627,-2.5544986873865128
8909,-1.2269058227539062,-1.1342913582921028
8910,0.031738318502902985,0.8376046642661095
8911,-5.315436363220215,-5.327441065106541
8912,0.0831388607621193,0.17277601425666944
8913,-1.7791590690612793,-1.4097415804862976
8914,0.0027247853577136993,1.656869061960606
8915,-2.635166883468628,-2.5577628687024117
8916,-0.0029220562428236008,-0.022889218758791685
8917,-1.8316426277160645,-1.6504023969173431
8918,-0.1337869018316269,-0.1225813664495945
8919,-0.06453652679920197,0.28310686349868774
8920,-7.27892541885376,-7.35275661945343
8921,-0.37984248995780945,-0.4757647141814232
8922,-1.806376338005066,-1.6279982030391693
8923,0.09422539174556732,0.16338917944813147
8924,-5.483015060424805,-5.36495041847229
8925,-0.3950073719024658,0.847873330116272
8926,0.05182444304227829,0.00555833987891674
8927,-0.1409066915512085,0.1684912145137787
8928,-0.10771214216947556,-0.015245690941810608
8929,-0.014730170369148254,-0.012078013271093369
8930,-6.224045276641846,-6.229076759133022
8931,-0.9844172596931458,-1.091358355130069
8932,-5.997835636138916,-5.731323778629303
8933,-2.4250690937042236,-2.4227372519671917
8934,-0.11478293687105179,-0.10539189353585243
8935,-0.03428946062922478,0.7136574313044548
8936,-0.6343178153038025,4.234991908073425
8937,-0.043638113886117935,-0.03691159840673208
8938,-3.25681209564209,-3.275539023336023
8939,-4.1651201248168945,-4.061207473278046
8940,-0.24369500577449799,1.5088099837303162
8941,-0.06433158367872238,1.8149596154689789
8942,-0.004687543958425522,0.10883734095841646
8943,-1.4717522859573364,-1.4835614231415093
8944,-1.8298723697662354,-0.4584082365036011
8945,0.015325724147260189,6.447456677444279
8946,-4.838556289672852,-4.855518222786486
8947,-0.020774278789758682,0.9676984008401632
8948,-2.407960891723633,-2.0583742558956146
8949,-9.456689834594727,-9.035119026899338
8950,-0.017491435632109642,0.03084496036171913
8951,0.005850960034877062,-0.0002009242889471352
8952,0.04054130241274834,0.6393984484020621
8953,0.0029360931366682053,0.03975048614665866
8954,0.001556072267703712,0.0007401511538773775
8955,-0.002282971516251564,0.4098677784204483
8956,-3.8537826538085938,-1.685943841934204
8957,-0.01354055292904377,0.19473909586668015
8958,-0.019815929234027863,0.18159935623407364
8959,-3.5599570274353027,-3.0222074389457703
8960,-1.7843998670578003,0.8714635372161865
8961,-1.2388362884521484,-0.5081731677055359
8962,-0.049511030316352844,0.07889456301927567
8963,0.01945122890174389,0.40063228155486286
8964,-0.5517277121543884,0.3530969023704529
8965,-0.0018354547210037708,0.4858383424580097
8966,0.008025944232940674,1.3741891365498304
8967,-0.03463970497250557,0.22926460579037666
8968,-0.7194873094558716,-0.7291201818734407
8969,0.016872579231858253,0.0009319682139903307
8970,0.027168642729520798,2.1862795427441597
8971,-0.7262250781059265,-0.7148600444197655
8972,0.041630472987890244,0.15431779629579978
8973,-0.11964061856269836,0.016454607248306274
8974,-0.7309321165084839,0.27278590202331543
8975,-0.0023401007056236267,0.8820872418582439
8976,-1.2007086277008057,-1.171170897781849
8977,-0.5327037572860718,-0.5216879993677139
8978,0.0003347136080265045,0.4545123018324375
8979,-0.43660518527030945,-0.14361315965652466
8980,0.10717538744211197,0.0003665680414997041
8981,-3.094259262084961,-3.0299021750688553
8982,-5.483249187469482,-5.473608087748289
8983,-0.22285905480384827,1.8862437307834625
8984,-3.3956143856048584,-3.268330991268158
8985,-0.1794329583644867,-0.17207098193466663
8986,0.009134268388152122,1.5400789119303226
8987,-1.2367156744003296,-0.7170171737670898
8988,-1.3223122358322144,0.9990100860595703
8989,-0.019709140062332153,0.024413855746388435
8990,-0.004531018435955048,0.21359289810061455
8991,-2.424238681793213,-2.111756443977356
8992,-0.010737496428191662,0.677756573073566
8993,0.05702520161867142,0.11464071273803711
8994,-0.07755623757839203,1.6869264915585518
8995,-0.007577875629067421,0.24770618602633476
8996,-3.0111327171325684,-0.9388766288757324
8997,-0.06608070433139801,-0.20668338797986507
8998,-0.06307519972324371,-0.02379312366247177
8999,-2.2809762954711914,-2.269115947186947
9000,-0.07462923973798752,0.26316817849874496
9001,-0.09108321368694305,1.0934607312083244
9002,-3.4189515113830566,-3.524529580026865
9003,-0.10312975943088531,-0.10879273060709238
9004,-1.508253812789917,-1.6057991087436676
9005,-1.7856501340866089,-1.7040265500545502
9006,-2.4506847858428955,-2.454547873698175
9007,0.009630320593714714,0.8121979888528585
9008,0.010293723084032536,0.06582051049917936
9009,-1.250691294670105,0.5449974536895752
9010,-2.8757262229919434,-2.8626703023910522
9011,0.008204303681850433,0.22231359779834747
9012,-0.08218996226787567,-0.08108011167496443
9013,0.0028479204047471285,0.0026665988934837515
9014,-0.023667065426707268,2.172190049663186
9015,0.0045556798577308655,-0.011852712777908891
9016,0.0697316974401474,0.08439296158030629
9017,-0.5797601342201233,0.9471129179000854
9018,-3.058302164077759,-2.911874696612358
9019,-1.2998586893081665,-1.3332817172631621
9020,-0.8550702929496765,3.703032612800598
9021,-0.5573916435241699,-0.478485144674778
9022,-4.750683784484863,-4.622079327702522
9023,-1.4468936920166016,-1.4510866809869185
9024,0.0755426436662674,0.0020745890215039253
9025,-0.4197770953178406,-0.3214600533246994
9026,0.026834707707166672,0.19139353407081217
9027,0.003975387662649155,0.009593689581379294
9028,-0.019869506359100342,0.9203079417347908
9029,0.01161915622651577,0.6977858156897128
9030,-5.492854118347168,-5.481887840665877
9031,0.020270753651857376,0.2629718519747257
9032,0.0009930190863087773,0.6806599388364702
9033,-0.24214977025985718,-0.33027929719537497
9034,-0.010004499927163124,0.24485212564468384
9035,-0.6441953182220459,-0.09124571084976196
9036,-0.10326116532087326,1.5619829669594765
9037,-0.454617440700531,-0.4134988412261009
9038,-3.033306360244751,-2.946404919028282
9039,-1.6309536695480347,-1.585246168076992
9040,7.314863614737988e-05,0.3847473824862391
9041,-9.1546630859375,-6.784826755523682
9042,-1.10964035987854,-0.6219819784164429
9043,0.002723234472796321,0.822061802551616
9044,-6.369549751281738,-6.260644167661667
9045,0.022421974688768387,0.04307992570102215
9046,-1.0447102785110474,1.6173769235610962
9047,-0.037289489060640335,-0.042579371482133865
9048,0.10070774704217911,0.9814080038340762
9049,0.030808087438344955,1.578853559680283
9050,-1.3559881448745728,-1.3803730660583824
9051,-2.690192461013794,-2.66873861476779
9052,0.013494756072759628,0.056722017005085945
9053,0.06083587184548378,0.0020929311867803335
9054,-2.4595532417297363,-2.2627448439598083
9055,-0.23616817593574524,0.4941228926181793
9056,-0.09485065937042236,-0.09473746852017939
9057,0.01269260048866272,-0.041782915592193604
9058,-2.5599544048309326,-1.838029682636261
9059,-0.13306859135627747,-0.06211872398853302
9060,-1.7843246459960938,-1.74539914727211
9061,0.05000694841146469,0.16327119944617152
9062,0.008160822093486786,2.5139331882310216
9063,0.02442898228764534,4.803905937820673
9064,0.021791202947497368,2.144324660318489
9065,-0.05215688794851303,0.033263202756643295
9066,-0.08257098495960236,0.39724767953157425
9067,-1.044321060180664,-1.0967100709676743
9068,-3.7546632289886475,-2.703937292098999
9069,0.0019391877576708794,0.06704398849979043
9070,-2.811276435852051,-2.645881772041321
9071,-4.267512321472168,-3.765944242477417
9072,-5.588343143463135,-5.108839809894562
9073,0.028789790347218513,0.019443016033619642
9074,0.035641077905893326,0.8966913698241115
9075,-1.9457916021347046,-1.5878612101078033
9076,-1.8129301071166992,-0.8629353046417236
9077,-0.20633484423160553,1.0995162576436996
9078,-1.1985058784484863,0.6793428659439087
9079,-2.918170690536499,-0.9083578586578369
9080,0.09324567764997482,1.4931771624833345
9081,-0.7256063222885132,2.0567997097969055
9082,0.07136610895395279,2.9099487382918596
9083,0.0016981828957796097,-0.0024924231693148613
9084,-0.2594858705997467,-0.10174046456813812
9085,-2.941701889038086,-2.916229071095586
9086,-0.2284316122531891,0.5324279963970184
9087,-0.8438200354576111,-0.1465003490447998
9088,-0.3046984374523163,-0.12397250533103943
9089,-0.02970435656607151,-0.027714963536709547
9090,-1.2374656200408936,-0.894075483083725
9091,-4.3815484046936035,-4.2744129449129105
9092,0.04204172641038895,-0.011483699665404856
9093,-1.2272530794143677,-0.8529333472251892
9094,-0.18682542443275452,-0.058179885149002075
9095,0.01826123334467411,0.6948520373553038
9096,-2.8114781379699707,-2.669486254453659
9097,-0.12406659871339798,0.6232330352067947
9098,-0.18968866765499115,4.08327217400074
9099,-6.0525126457214355,-5.826147526502609
9100,0.0034850703086704016,0.556799828336807
9101,-0.15509380400180817,3.2432278394699097
9102,0.10028405487537384,0.5151242073625326
9103,-4.523655891418457,-4.3578729927539825
9104,-0.13384632766246796,0.15497638285160065
9105,0.0033748457208275795,0.025905013491865247
9106,-0.048910945653915405,3.026878245174885
9107,-5.049941539764404,-4.869356527924538
9108,-0.054264895617961884,2.400505542755127
9109,-6.5462117195129395,-6.525274341925979
9110,-0.14951461553573608,1.1877657771110535
9111,-3.161801815032959,-3.042836770415306
9112,0.047964561730623245,0.4268060028621221
9113,-0.08941473066806793,-0.029954880475997925
9114,0.22169837355613708,2.189644153113477
9115,-0.2140749990940094,-0.13699882477521896
9116,-5.384823799133301,-5.377247695811093
9117,0.0018958896398544312,0.8304878696799278
9118,-0.2768469750881195,-0.05061514675617218
9119,-1.9910521507263184,-1.2437524795532227
9120,-0.01795012131333351,0.2632550150156021
9121,-0.5892268419265747,-0.3958347737789154
9122,-0.11354763805866241,0.4918118566274643
9123,0.016294149681925774,1.2725518210791051
9124,-3.736403703689575,-2.33636212348938
9125,-0.06792213767766953,-0.025595173239707947
9126,-0.09204583615064621,-0.11230272147804499
9127,-0.2068898230791092,1.3962361216545105
9128,-0.00856090895831585,0.39190417155623436
9129,-0.11883872747421265,2.2358325719833374
9130,-0.2582467198371887,3.5607782006263733
9131,-0.3496631979942322,0.585730105638504
9132,-0.37819650769233704,-0.34023647755384445
9133,-3.5254955291748047,-3.513780187815428
9134,-0.08194839209318161,-0.03330434113740921
9135,-0.0035598520189523697,1.3917747549712658
9136,-0.001955036073923111,0.0014152564108371735
9137,-1.9945690631866455,-1.7275934517383575
9138,-0.09567327052354813,0.6326018944382668
9139,-0.021249180659651756,0.14639175683259964
9140,0.00731670344248414,0.41786891920492053
9141,-9.174476623535156,-6.60094952583313
9142,-0.531737208366394,0.023608386516571045
9143,-0.2185242474079132,0.8212698698043823
9144,0.018395157530903816,0.27537433290854096
9145,-0.18180306255817413,0.7583743929862976
9146,0.00910840556025505,-0.041885385289788246
9147,-0.02790237031877041,0.08406824246048927
9148,-0.6789676547050476,0.08448022603988647
9149,-10.001194953918457,-9.50341671705246
9150,-3.3660378456115723,-3.344400132074952
9151,-0.33960211277008057,-0.2979377470910549
9152,-3.1095993518829346,-2.1665854454040527
9153,-0.08527188748121262,0.4026969000697136
9154,-0.006073503289371729,1.9336851574480534
9155,0.10088033229112625,1.1222619786858559
9156,-0.021283455193042755,1.6933750286698341
9157,-1.6752123832702637,-1.2989183068275452
9158,0.03728926181793213,0.44302603602409363
9159,-0.17584222555160522,0.10197298228740692
9160,-3.6386380195617676,-3.543166309595108
9161,0.0026311040855944157,0.09373819921165705
9162,-0.4254758358001709,-0.30358320474624634
9163,-0.11024691164493561,0.16895341873168945
9164,0.05838613584637642,0.0020234142430126667
9165,-1.9124723672866821,-1.8289304673671722
9166,-0.0204877108335495,0.8980547580868006
9167,-2.1105661392211914,-2.133720852434635
9168,-1.2046445608139038,-0.2055072784423828
9169,-0.15882059931755066,2.2390738278627396
9170,-2.952199697494507,-2.4977369904518127
9171,-0.1508626937866211,-0.12118659541010857
9172,-9.773201942443848,-8.337429881095886
9173,-2.107914924621582,-2.1790052112191916
9174,-0.0628485307097435,0.06191852688789368
9175,0.002497228793799877,1.4459263219614513
9176,-1.5067555904388428,-1.4788896068930626
9177,-0.20538313686847687,-0.19011268764734268
9178,0.06429190188646317,0.19684187951497734
9179,-0.7509037256240845,-0.6290830224752426
9180,-1.1657572984695435,6.936879873275757
9181,-0.15488339960575104,1.738620474934578
9182,-1.7777392864227295,-0.5719268321990967
9183,-0.5143997669219971,-0.49572115018963814
9184,-0.14568081498146057,0.3465327322483063
9185,-3.238024950027466,-3.2013126611709595
9186,-1.5095058679580688,-0.3710212707519531
9187,0.019106879830360413,0.8001331984996796
9188,-1.249253749847412,-1.129331037402153
9189,-1.3915913105010986,-1.0671734809875488
9190,-0.0015966619830578566,0.07500421442091465
9191,-3.930549144744873,-4.0001479387283325
9192,-0.061409324407577515,1.9788861647248268
9193,-0.226944699883461,0.7941386550664902
9194,0.037229832261800766,0.174082494340837
9195,-1.1980863809585571,2.5878559350967407
9196,-0.005992572288960218,0.5397209543734789
9197,-0.7877869009971619,0.8881247639656067
9198,0.08731432259082794,0.4097957741469145
9199,0.10403628647327423,1.8168310030014254
9200,-0.6712113618850708,-0.6094975024461746
9201,-0.35438165068626404,0.21898198127746582
9202,-0.6836684346199036,-0.3812254071235657
9203,-0.20991186797618866,-0.10390593111515045
9204,0.10029814392328262,1.1300945614930242
9205,-0.14798150956630707,1.2799170017242432
9206,-2.321425199508667,-2.314762773923576
9207,0.0204929206520319,0.07351962484608521
9208,-5.258606910705566,-3.5026323795318604
9209,-0.005882956087589264,0.40962797682732344
9210,0.053779639303684235,2.223081147298217
9211,0.0025321519933640957,0.5222306333889719
9212,-0.5818740129470825,-0.581729925936088
9213,0.22189836204051971,0.07534348334593233
9214,-1.3929375410079956,-1.546040641143918
9215,-0.04537384584546089,-0.046135751177644124
9216,-2.8286960124969482,-2.8038591891527176
9217,2.3321783542633057,2.9451936036348343
9218,0.02040051855146885,0.06333459168672562
9219,-6.577796459197998,-6.505608171224594
9220,0.008751606568694115,0.043915025889873505
9221,0.020784158259630203,3.3819245463237166
9222,-0.5105469822883606,4.797876417636871
9223,0.015264318324625492,1.3973492225632071
9224,-0.16096284985542297,0.5774048566818237
9225,0.06883201003074646,-0.011910706758499146
9226,-0.2564886212348938,2.0071136951446533
9227,-8.814704895019531,-6.8515530824661255
9228,-3.0054709911346436,-2.406613826751709
9229,-4.165163040161133,-3.9886603206396103
9230,-0.931732177734375,-0.690832257270813
9231,-2.0759692192077637,-1.0901898741722107
9232,0.07893435657024384,0.24774664727738127
9233,-5.439808368682861,-4.9941763281822205
9234,-2.176217555999756,-2.0569366812705994
9235,0.014840840362012386,3.206596336327493
9236,-0.6098090410232544,-0.6489648804999888
9237,-0.011120369657874107,2.397873478010297
9238,0.014203691855072975,0.26672248006798327
9239,-0.19940543174743652,-0.21764521347358823
9240,-0.03316480666399002,0.31150416284799576
9241,-1.7290889024734497,1.2471508979797363
9242,0.105246901512146,0.0470673143863678
9243,-1.866875410079956,-1.7732296288013458
9244,-0.6374020576477051,1.4778156280517578
9245,-0.13740862905979156,1.9088388681411743
9246,-0.45197856426239014,-0.4354337528347969
9247,0.020800435915589333,0.9244616457726806
9248,-4.033895492553711,-4.065954459831119
9249,-0.09197390079498291,0.18436293303966522
9250,0.042882826179265976,0.07125125004677102
9251,-7.303332328796387,-4.920761585235596
9252,-0.02457631379365921,0.8067615255713463
9253,-1.1512327194213867,0.6826021671295166
9254,-0.9488248229026794,-0.2596490979194641
9255,0.0019526672549545765,1.6174964625388384
9256,-0.19174106419086456,0.031670644879341125
9257,-0.6357035040855408,-0.18626713752746582
9258,-1.0952256917953491,-0.8674159049987793
9259,0.0674908459186554,1.4686070337193087
9260,-0.023642830550670624,1.3644191473722458
9261,-8.072996139526367,-8.024570319801569
9262,-0.0504181906580925,-0.040964518673717976
9263,-0.101642906665802,1.5493618547916412
9264,-4.3274993896484375,-2.753108501434326
9265,-0.001385234296321869,-0.05961295450106263
9266,-2.226231098175049,-2.325362216681242
9267,-6.590806484222412,-4.566046237945557
9268,0.018729234114289284,-0.00019914843142032623
9269,-0.4507705271244049,0.09507614374160767
9270,-2.2916178703308105,-2.3101039361208677
9271,-0.007759964093565941,0.5937548913061619
9272,-4.360595703125,0.015708446502685547
9273,-2.2994673252105713,-1.740983486175537
9274,-5.3033857345581055,-5.2750183045864105
9275,0.0076576657593250275,0.3950336277484894
9276,-0.22278167307376862,1.0137165039777756
9277,-1.8951586484909058,-1.8695448003709316
9278,-0.24689559638500214,-0.254677408374846
9279,0.024134192615747452,1.7782273220364004
9280,0.015011714771389961,0.5115067213773727
9281,-1.8118542432785034,-1.704592615365982
9282,-0.8314278721809387,-0.2318708896636963
9283,-5.102602958679199,-4.368059933185577
9284,-0.014168161898851395,1.9819958060979843
9285,0.06178312003612518,0.30591521598398685
9286,-0.2501423954963684,0.08128923177719116
9287,-1.2112948894500732,-1.2046324638649821
9288,-1.5721181631088257,-1.520729012787342
9289,0.14870446920394897,0.07793243415653706
9290,0.21110837161540985,1.8426321847364306
9291,-8.090991020202637,-8.014624267816544
9292,-0.0021683257073163986,2.929806025698781
9293,0.015433776192367077,3.0646175619913265
9294,-0.5379951596260071,-0.6145599484443665
9295,0.09030728042125702,1.4983363151550293
9296,-0.18344555795192719,-0.19306329265236855
9297,-2.542755126953125,-1.5269765853881836
9298,-2.725510597229004,-1.7153345346450806
9299,-0.03618688881397247,2.854420855641365
9300,-0.015893641859292984,0.6210203804075718
9301,-7.0942816734313965,-7.095070231705904
9302,-2.4254374504089355,-2.080319970846176
9303,0.023073358461260796,0.009888640139251947
9304,-2.100595712661743,0.7228460311889648
9305,0.014567021280527115,0.5191027447581291
9306,-0.6684003472328186,-0.6364370435476303
9307,-0.18801453709602356,4.666391462087631
9308,-2.5545873641967773,-2.557754043424211
9309,0.017896734178066254,0.21630977746099234
9310,-2.515353202819824,-2.5463389420183375
9311,-0.4582030773162842,-0.62772648234386
9312,-0.014938101172447205,-0.007380615919828415
9313,-2.6671926975250244,-2.6552639324218035
9314,0.059373170137405396,0.9602895004209131
9315,-5.168476581573486,-3.598457455635071
9316,-0.133686363697052,0.2326897382736206
9317,-1.2555471658706665,-1.1297730952501297
9318,-5.919728755950928,-5.8952156491577625
9319,0.19209536910057068,0.8767567873010194
9320,-0.16233167052268982,1.9351106882095337
9321,-5.68776273727417,-5.638589538633823
9322,0.002948514651507139,0.01117612421515446
9323,-0.0512235090136528,-0.06764782743994147
9324,-0.2619626224040985,-0.2617781141307205
9325,0.06479733437299728,0.007116244494682178
9326,0.011282558552920818,0.0073587941005826
9327,0.0734650269150734,0.12504930468276143
9328,-9.865428924560547,-9.826165035367012
9329,0.02339870110154152,0.036709325744595844
9330,0.03234187513589859,0.23692784179002047
9331,-0.03109576739370823,1.6455282159149647
9332,0.014741012826561928,0.04782608337700367
9333,-2.997544527053833,-3.212968564592302
9334,0.020852230489253998,0.020483595551922917
9335,-3.4506595134735107,-3.1978113055229187
9336,0.02199915423989296,0.20026242081075907
9337,-1.8863681554794312,-1.9739964790642262
9338,-0.9001724720001221,-0.9500300586223602
9339,0.036008741706609726,0.16362524035957904
9340,-0.12545153498649597,0.1760052889585495
9341,-0.9323508739471436,-0.7177125364542007
9342,0.06156931817531586,0.4272385686635971
9343,-0.13236185908317566,-0.13039376633241773
9344,-6.500854015350342,-6.141255706548691
9345,-1.0993483066558838,-0.022213220596313477
9346,-2.9112930297851562,-2.8055573254823685
9347,-0.0061746276915073395,0.09824420511722565
9348,-0.08316510170698166,0.2663789317011833
9349,-0.004118097480386496,0.24827602040022612
9350,0.009287383407354355,0.09110870584845543
9351,-6.583527088165283,-5.210697889328003
9352,0.001959298737347126,4.5577109744772315
9353,-1.389551043510437,-1.42656927742064
9354,-0.12779644131660461,-0.0844421237707138
9355,-1.3017683029174805,-0.8770965337753296
9356,-0.13674868643283844,0.023494794964790344
9357,-1.969717264175415,-1.8403297811746597
9358,-4.750487327575684,-4.541489765048027
9359,-0.025634514167904854,0.12561142072081566
9360,0.0683324858546257,1.190283368283417
9361,-4.118260383605957,-4.047132298350334
9362,0.027459846809506416,-0.02434352063573897
9363,-0.21779131889343262,2.0468950867652893
9364,0.06481199711561203,0.1617431161866989
9365,-5.738524436950684,-4.288860201835632
9366,-0.37318214774131775,-0.28514933586120605
9367,-4.398549556732178,-4.249969109892845
9368,-0.5781612992286682,-0.6716744832810946
9369,-4.775838375091553,-3.124833822250366
9370,-0.07020944356918335,-0.05237521976232529
9371,-5.139543533325195,-5.010366916656494
9372,0.024991195648908615,0.18204902857542038
9373,-1.6503709554672241,1.208281397819519
9374,-0.25392070412635803,-0.1361396163702011
9375,-0.00308898463845253,0.3675941303372383
9376,0.06698337197303772,0.08715034276247025
9377,-0.6730152368545532,-0.5876246839761734
9378,0.005086815916001797,0.0018102338071912527
9379,0.07472002506256104,0.002325001172721386
9380,-0.515479326248169,-0.47270699962973595
9381,0.019719623029232025,0.604558706296757
9382,-0.012863591313362122,1.674280010163784
9383,-0.4225354492664337,0.09438616037368774
9384,-3.2192366123199463,-3.1352301090955734
9385,-6.331517219543457,-6.331781361717731
9386,0.020936032757163048,0.8670732384889561
9387,-0.13310907781124115,0.22264868021011353
9388,-0.01224256306886673,2.0078751742839813
9389,0.019352179020643234,-0.02455432154238224
9390,-7.92382287979126,-7.909726690500975
9391,0.010301351547241211,-0.049945367500185966
9392,-0.15368466079235077,3.138416886329651
9393,-4.437317371368408,-4.440506303682923
9394,0.06069323420524597,0.9644161183387041
9395,0.01877589523792267,2.2912710370728746
9396,-0.12213680148124695,0.8649033010005951
9397,0.02089514769613743,0.5991221694712294
9398,-0.0548010990023613,-0.057997240917757154
9399,-0.0881703794002533,-0.13602406077552587
9400,-0.9494401216506958,-0.7958112061023712
9401,-0.19943857192993164,-0.2532149814069271
9402,-0.1631077080965042,-0.12853753566741943
9403,-1.6658291816711426,0.01853656768798828
9404,-0.4893958568572998,0.627803385257721
9405,-1.056469202041626,-0.8513347059488297
9406,-1.3756519556045532,2.0199958086013794
9407,-6.756936550140381,-6.218664646148682
9408,-0.12344111502170563,0.19689586758613586
9409,0.0201785396784544,0.7497563950018957
9410,-0.04335128515958786,0.06360381841659546
9411,-0.34380337595939636,-0.2996950075030327
9412,0.002046961337327957,0.7641554437577724
9413,-0.3363063931465149,-0.17611812055110931
9414,0.006684005260467529,0.05128724768292159
9415,-0.23270516097545624,0.8870303630828857
9416,-2.609861373901367,-2.3896822184324265
9417,0.08296836912631989,3.4812900107353926
9418,-4.080001354217529,-3.4382747411727905
9419,-3.504229784011841,-3.285468280315399
9420,-0.08178122341632843,0.003770187497138977
9421,-0.05772881582379341,-0.014585450291633606
9422,-1.6290582418441772,-1.6270425976254046
9423,0.01710311323404312,0.4279850267339498
9424,0.023384874686598778,0.13610625590808922
9425,-1.4657292366027832,-0.6683313846588135
9426,-2.7948572635650635,0.33258867263793945
9427,-0.007347229868173599,0.06255747936666012
9428,-0.24645164608955383,0.19538816809654236
9429,0.0023910091258585453,0.047082762292120606
9430,-0.03039882332086563,-0.035904113901779056
9431,-0.03013189136981964,0.021449744701385498
9432,-0.5124351382255554,-0.18609154224395752
9433,-0.050826773047447205,-0.09127692878246307
9434,-1.0085123777389526,-0.826402485370636
9435,-0.30796390771865845,1.0845553278923035
9436,0.024832833558321,-0.0019706073217093945
9437,-0.575469434261322,-0.40347355604171753
9438,-1.8064968585968018,0.13997113704681396
9439,-0.36705777049064636,-0.3738574646413326
9440,0.032994214445352554,2.2798783860489493
9441,0.152714341878891,0.041397938737645745
9442,-1.2769362926483154,-1.3018572670407593
9443,-0.06883566081523895,2.5946420803666115
9444,-0.5092865228652954,0.151680588722229
9445,0.013685647398233414,-0.018334125634282827
9446,0.030610300600528717,-0.08886774256825447
9447,-0.6024268269538879,-0.6221876256167889
9448,-1.5493102073669434,-1.225451409816742
9449,-0.33538204431533813,-0.29705270379781723
9450,0.08653682470321655,0.08908361196517944
9451,-0.2518302798271179,-0.03778083622455597
9452,-0.3974838852882385,0.4174728989601135
9453,0.001625873614102602,1.1403093417175114
9454,-1.041953444480896,-1.1329175224527717
9455,-1.874267816543579,-1.7973722890019417
9456,-4.526639938354492,-4.555713570676744
9457,0.011102408170700073,0.04723972827196121
9458,-0.08300890773534775,-0.08446915820240974
9459,-0.4666503071784973,1.692033588886261
9460,-0.10860441625118256,1.1617719903588295
9461,-0.18966107070446014,1.458937793970108
9462,-5.019139289855957,-4.8897301852703094
9463,0.09022026509046555,2.935617212264333
9464,0.005469938740134239,2.4169293586164713
9465,0.3468261957168579,0.3665336836129427
9466,-0.43292340636253357,0.4947547912597656
9467,-2.7108213901519775,-2.6990505773574114
9468,-0.05995785444974899,1.7694378793239594
9469,-3.3438773155212402,-3.36162180127576
9470,0.018640998750925064,0.13545994693413377
9471,-1.131080150604248,-1.1069464646279812
9472,0.06312480568885803,2.5800482140184613
9473,0.012620205990970135,0.060780943065765314
9474,0.016289057210087776,0.5658548674546182
9475,0.047956351190805435,0.8775744028389454
9476,-2.5061185359954834,-2.5276294163777493
9477,-0.05792134255170822,-0.016595259308815002
9478,-1.7427842617034912,-1.4701755344867706
9479,-2.6011781692504883,-2.4006198942661285
9480,-1.197285532951355,0.4384303092956543
9481,0.0005211430252529681,1.5339333256124519
9482,-7.3171467781066895,-3.5457708835601807
9483,0.07904102653265,1.956694264401449
9484,0.027655668556690216,0.6926373317837715
9485,0.15068893134593964,1.042021880261018
9486,0.05900876224040985,1.4886329988075886
9487,0.024490317329764366,0.025625726208090782
9488,0.019362714141607285,0.030235838145017624
9489,-2.345263957977295,-2.3518270602216944
9490,-0.028791753575205803,0.07028637081384659
9491,0.03937016427516937,0.6484904438257217
9492,-0.02526118978857994,0.09943525493144989
9493,-0.19435527920722961,0.7890585064888
9494,-0.3473706841468811,1.0502199530601501
9495,-5.766223907470703,-5.732110269367695
9496,-0.9812719225883484,3.5328169465065002
9497,-0.13828429579734802,2.7270328402519226
9498,-6.401082515716553,-5.09636116027832
9499,-6.690752983093262,-5.988576292991638
9500,-5.501104831695557,-5.338469922542572
9501,0.027264241129159927,0.374164704233408
9502,0.09344475716352463,0.0033212269481737167
9503,-0.1972026824951172,0.739004835486412
9504,-0.056092582643032074,2.757022835314274
9505,0.04785153642296791,0.0017178652342408895
9506,-0.2055623084306717,-0.2175553401466459
9507,0.006831284612417221,0.12091159902047366
9508,0.0017986912280321121,2.2186475601047277
9509,0.05558519810438156,1.448104447685182
9510,-0.019327856600284576,1.3377126343548298
9511,-0.11522044986486435,0.064058318734169
9512,-1.3489165306091309,0.15488028526306152
9513,-4.022513389587402,-3.7460312843322754
9514,-5.1489996910095215,-4.196049630641937
9515,-2.3464062213897705,-1.1351443529129028
9516,-0.5014103651046753,-0.05868995189666748
9517,0.2979274094104767,3.4615316651179455
9518,-1.543211817741394,0.10028910636901855
9519,-0.021449759602546692,-0.026304811239242554
9520,0.009559735655784607,0.5094032064080238
9521,-0.6521061658859253,-0.6475756671279669
9522,0.04789852350950241,0.801339032695978
9523,-0.3060133159160614,-0.1547945886850357
9524,0.02317946031689644,0.4114633733406663
9525,-5.0607991218566895,-4.963443383574486
9526,0.04536133259534836,0.01696296571753919
9527,-0.357773095369339,1.1619838178157806
9528,-0.20404872298240662,1.08169025182724
9529,-0.007022606208920479,0.7360525466501713
9530,-0.3295327425003052,1.5017679333686829
9531,-1.0345916748046875,-0.9350663125514984
9532,-0.28312385082244873,-0.2854241393506527
9533,0.00334371579810977,1.1678185218770523
9534,-0.042865902185440063,0.9747002236545086
9535,0.0026517219375818968,0.0010026805830420926
9536,-2.7605903148651123,-2.66116813570261
9537,-0.002688752952963114,0.5916476203128695
9538,0.09432151913642883,1.0369985572178848
9539,-0.44473668932914734,-0.44662773981690407
9540,-0.22163619101047516,-0.27837685123085976
9541,0.006904967129230499,2.5671867579221725
9542,-1.461290955543518,-1.1093620657920837
9543,-0.8902372717857361,-0.8276727646589279
9544,0.004684821702539921,-0.004403544124215841
9545,-0.057830460369586945,2.177842825651169
9546,0.024480076506733894,0.06414955959189683
9547,-0.021755456924438477,-0.3034213501960039
9548,-1.7561112642288208,-1.673059158027172
9549,-4.020107269287109,-2.166160225868225
9550,-0.4074665307998657,2.1712182462215424
9551,-0.0583990253508091,-0.05027023609727621
9552,-0.42863109707832336,0.4635158181190491
9553,-0.9353243112564087,-0.910940870642662
9554,-5.014030933380127,-4.967584751546383
9555,0.004403528291732073,0.6924963631172432
9556,0.0022426422219723463,0.07275149435736239
9557,0.000461341580376029,0.18206095090135932
9558,0.14195126295089722,1.2331020006677136
9559,-4.727022171020508,-4.025234401226044
9560,-0.005915366113185883,1.238954320549965
9561,-0.16469591856002808,1.5813628882169724
9562,-0.5484122037887573,0.6505275964736938
9563,-1.8979532718658447,0.7282112836837769
9564,-8.972271919250488,-8.34408837556839
9565,0.06086384505033493,0.04251918528461829
9566,-9.653965950012207,-9.575875766575336
9567,-0.0012165084481239319,0.5681744441390038
9568,-0.023088941350579262,0.5487610995769501
9569,-0.050695065408945084,-0.04501116555184126
9570,-0.05427510291337967,0.011793922632932663
9571,-3.1842103004455566,-3.1835766825824976
9572,-2.209777355194092,0.13188481330871582
9573,-0.10113214701414108,0.5020276829600334
9574,-0.35409584641456604,0.4787266254425049
9575,-0.09154301881790161,4.4486855790019035
9576,0.004391251131892204,0.04134068755956832
9577,0.06029058247804642,-0.0006221258081495762
9578,0.15851828455924988,3.4066372960805893
9579,-0.3482001721858978,-0.07888630032539368
9580,0.02431613765656948,0.011915886425413191
9581,-5.735836982727051,-5.541504085063934
9582,0.04129672050476074,0.008586602285504341
9583,-6.485194206237793,-6.481571399141103
9584,-3.34836483001709,-3.0328581035137177
9585,0.014394836500287056,0.01208585500717163
9586,-0.21316705644130707,0.9428772926330566
9587,-0.15126806497573853,1.7390531301498413
9588,-0.6969864368438721,-0.6219053938984871
9589,-1.3575735092163086,-0.9659146666526794
9590,0.08663280308246613,0.9469485331937904
9591,-2.7457327842712402,-1.1437557935714722
9592,0.045297011733055115,0.18067462206818163
9593,-4.845343112945557,-4.759608775377274
9594,-0.004336241632699966,0.35724680311977863
9595,-0.22683806717395782,-0.0952116847038269
9596,0.03147527575492859,3.2650623756926507
9597,-0.041113920509815216,1.110725685954094
9598,-0.19318276643753052,-0.2123846230097115
9599,-0.7121854424476624,-0.7033869689330459
9600,0.04778957739472389,0.053309382070438005
9601,-0.04264902323484421,2.6555624678730965
9602,-0.01574283465743065,0.07490172795951366
9603,-0.3319878578186035,-0.22150108218193054
9604,-0.06431342661380768,0.0650164783000946
9605,-3.1954381465911865,-2.3350358605384827
9606,-0.0018185111694037914,1.6642589857801795
9607,-0.09515891969203949,0.47394604980945587
9608,-0.1135573536157608,-0.09814245626330376
9609,0.03307407721877098,0.04816029706853442
9610,-0.6423474550247192,1.2507250308990479
9611,-3.9687957763671875,-3.9547034315764904
9612,0.029574237763881683,0.2775875898078084
9613,-0.009574631229043007,0.3643960263580084
9614,-1.2598905563354492,-1.1946675851941109
9615,0.010699130594730377,0.3735843189060688
9616,-0.0009375554509460926,0.8942850729217753
9617,0.0635957270860672,0.34475627798383357
9618,-2.3656129837036133,-2.221292167901993
9619,0.03312104567885399,0.05694527924083559
9620,-0.19137562811374664,0.8230299353599548
9621,-4.216328144073486,-1.7388288974761963
9622,-3.522894859313965,-2.2042882442474365
9623,0.0011808519484475255,1.2022740917891497
9624,-2.6192209720611572,-2.414756163954735
9625,-0.37275001406669617,-0.4325679987668991
9626,-4.040583610534668,-1.1737556457519531
9627,-0.15142713487148285,0.9725380390882492
9628,-0.2498014271259308,-0.2537585459649563
9629,-0.9351730346679688,-0.8910500220954418
9630,-0.31994134187698364,1.1599416136741638
9631,-1.4228286743164062,0.09961271286010742
9632,-1.064745306968689,-0.9872183203697205
9633,-0.5492448210716248,-0.3900585025548935
9634,-0.1477997601032257,-0.12277601659297943
9635,-4.432784557342529,-4.3962916024029255
9636,-0.13839881122112274,3.5653518587350845
9637,-0.02089715003967285,0.8485229089856148
9638,-0.7630387544631958,-0.7487996388226748
9639,-1.2757492065429688,3.259803056716919
9640,-2.601152181625366,-2.247233271598816
9641,0.024779168888926506,0.6104083550162613
9642,0.04197312518954277,2.8476241901516914
9643,-2.4384477138519287,-0.8949829339981079
9644,-3.95729923248291,-3.3852823972702026
9645,-9.984200477600098,-10.014654107391834
9646,-0.004911297466605902,0.24814312579110265
9647,-0.018607880920171738,0.0015888437628746033
9648,-6.873678207397461,-6.8782322177430615
9649,-0.0032244003377854824,-0.0020020995289087296
9650,-0.46976548433303833,-0.4385805167257786
9651,-0.15049393475055695,0.960352748632431
9652,-4.473387718200684,-4.644878882914782
9653,-0.025509510189294815,-0.05640024598687887
9654,0.01975778490304947,1.2212690657470375
9655,-3.4177825450897217,-3.126284599304199
9656,-9.804366111755371,-9.763932034373283
9657,0.05633004382252693,0.26370835676789284
9658,0.01599830389022827,0.3257348914630711
9659,-0.014412039890885353,0.1643093228340149
9660,0.02309788204729557,0.1287565459497273
9661,0.01265382207930088,0.23606553673903363
9662,-2.2067067623138428,-2.036369413137436
9663,-0.5077714323997498,-0.5235520806163549
9664,-0.5203374624252319,0.7597781419754028
9665,0.06837199628353119,0.8502866437484045
9666,0.01712513156235218,-0.003559625009074807
9667,0.01235849317163229,0.4222748940810561
9668,-1.4970232248306274,2.195140242576599
9669,0.014620612375438213,0.021300836466252804
9670,-0.7062913179397583,-0.7400005403906107
9671,-0.1706656515598297,-0.13755321502685547
9672,-0.0834236592054367,-0.07876822352409363
9673,0.013321034610271454,1.9536938108503819
9674,0.034001316875219345,1.4550975724123418
9675,0.00265457178466022,0.9575850963769881
9676,-2.2071900367736816,1.0143189430236816
9677,-1.1208347082138062,-0.7454877495765686
9678,-2.500120162963867,-1.8734607696533203
9679,-0.017597101628780365,0.7234590649604797
9680,-0.3124440312385559,0.009925246238708496
9681,-2.125016450881958,-1.9672967344522476
9682,0.00880567729473114,-0.02150529995560646
9683,-0.2741369605064392,-0.13183175027370453
9684,-0.027104411274194717,0.08641045913100243
9685,-1.6714599132537842,-1.745650313096121
9686,-0.0252337958663702,6.755100164562464
9687,-0.36855125427246094,0.22927448153495789
9688,-4.057416915893555,-2.866194486618042
9689,0.018163636326789856,0.028085104655474424
9690,0.05711662396788597,0.037735506892204285
9691,-0.9974113702774048,-0.8528434038162231
9692,-0.3847332298755646,0.29411667585372925
9693,-2.84149169921875,-2.8301428016275167
9694,-1.9215617179870605,-1.9346918165683746
9695,-1.6917612552642822,-1.5894959717988968
9696,0.05264071375131607,-0.08595127053558826
9697,0.01137312687933445,3.2449602279812098
9698,-5.627830982208252,-0.2552618980407715
9699,-0.03385915607213974,-0.12282433547079563
9700,-1.0519285202026367,-0.4419046640396118
9701,-0.018767254427075386,0.11251292750239372
9702,0.008272514678537846,0.9102890491506059
9703,-0.5335181355476379,-0.5366433095186949
9704,-0.2660490870475769,-0.2112145870923996
9705,0.08675306290388107,-0.00048186350613832474
9706,-0.7221372723579407,2.3647457361221313
9707,-0.5983831882476807,-0.20539268851280212
9708,-0.15722233057022095,-0.13957945629954338
9709,0.034973084926605225,0.971266858279705
9710,-3.3295116424560547,-2.821031391620636
9711,0.006482190452516079,0.03004039591178298
9712,-0.322815477848053,-0.3444038610905409
9713,-3.0738918781280518,-3.0052996799349785
9714,-6.079830646514893,-6.087198906694539
9715,0.021607281640172005,0.11757133466016967
9716,-0.02018054574728012,1.0356562957167625
9717,-0.17209619283676147,0.1252288818359375
9718,-0.828843891620636,1.1776990294456482
9719,-2.2666821479797363,-2.2319634445011616
9720,-0.0030835382640361786,0.1090170219540596
9721,-0.07514899224042892,0.650995522737503
9722,-1.9079630374908447,-1.6648291498422623
9723,-0.1649244725704193,-0.12897777184844017
9724,-0.11975035816431046,-0.1897511798888445
9725,-0.38314446806907654,1.607403576374054
9726,-0.06415233761072159,0.015154644846916199
9727,0.21829041838645935,5.381409963592887
9728,-3.5997846126556396,-0.6407637596130371
9729,-0.20806695520877838,0.19523972272872925
9730,0.12838445603847504,0.26868076622486115
9731,-8.578271865844727,-8.445090740919113
9732,-0.36071422696113586,0.7445273101329803
9733,0.0139793511480093,0.07213554554618895
9734,-0.8643393516540527,1.385032296180725
9735,-3.5327115058898926,-2.0948143005371094
9736,-2.1725728511810303,-2.2377254962921143
9737,0.08992739021778107,3.9326758068054914
9738,0.037104178220033646,0.6690116450190544
9739,-0.5556204319000244,-0.5427216328680515
9740,0.022196531295776367,3.2800395460799336
9741,-0.004666958004236221,0.13350201025605202
9742,-1.7020866870880127,-1.1462700366973877
9743,-0.007398549467325211,-0.012229032814502716
9744,0.0218026265501976,0.32863783556967974
9745,-0.37578797340393066,-0.09950694441795349
9746,-2.0206236839294434,-1.9842684119939804
9747,0.01208612322807312,0.43425770103931427
9748,-3.506913185119629,-1.3283724784851074
9749,0.002435741014778614,3.8925645728595555
9750,-9.135401725769043,-7.430522322654724
9751,-1.092002034187317,-0.33082258701324463
9752,-0.00987655483186245,0.016646860167384148
9753,-4.417202472686768,-4.437994845211506
9754,-1.5729504823684692,1.0426994562149048
9755,-0.10805554687976837,-0.030642181634902954
9756,-0.1131955236196518,-0.12139056622982025
9757,-0.398053914308548,-0.36992475017905235
9758,-0.8512130379676819,-0.3078787922859192
9759,-0.5681837797164917,-0.0035396218299865723
9760,-0.14244696497917175,0.7563806623220444
9761,-1.144531488418579,-1.1514487164095044
9762,-5.437023162841797,-5.464912865310907
9763,-1.7768580913543701,-1.0921285152435303
9764,-1.961608648300171,-0.8094055652618408
9765,-5.235112190246582,-4.66946280002594
9766,0.07537137717008591,0.10273823143506888
9767,-6.6232686042785645,-6.428217977285385
9768,-1.5111905336380005,-1.5275488387560472
9769,-1.55158269405365,-0.38074374198913574
9770,0.012583471834659576,0.6581391915678978
9771,-0.677467405796051,-0.580270804464817
9772,-0.9392222762107849,-0.9456112876941916
9773,-0.9401171207427979,-0.9183872789144516
9774,-1.1764605045318604,-1.189859172794968
9775,-0.2494514137506485,-0.2574427267536521
9776,-0.08943287283182144,-0.0423772931098938
9777,0.0035178258549422026,0.6104850780684501
9778,0.10417861491441727,0.2997193038470414
9779,0.02891668677330017,0.3623706996442593
9780,-0.8086725473403931,-0.7910925671458244
9781,-3.0255587100982666,0.061324357986450195
9782,0.0719727948307991,0.35023261955939233
9783,-0.05527743697166443,-0.0500923078507185
9784,-0.9075443148612976,-0.9196113650687039
9785,-0.007855219766497612,0.12189459428191185
9786,0.02885371632874012,0.40040229400619864
9787,-1.3477689027786255,-1.2806066051125526
9788,0.14426247775554657,0.5399071793071926
9789,0.0033049974590539932,0.00764016667380929
9790,-0.007707089185714722,0.49302372336387634
9791,-0.08757524192333221,1.5169108733534813
9792,-0.05239080637693405,-0.09828350739553571
9793,-0.5823440551757812,-0.4575226604938507
9794,-0.09657090902328491,1.684427335858345
9795,-1.660973310470581,4.089909553527832
9796,0.2112666368484497,-0.00012394040822982788
9797,-0.017882466316223145,1.383001171052456
9798,0.3617991805076599,0.32739364239387214
9799,-2.2473080158233643,-1.882654845714569
9800,-0.15207454562187195,-0.047801196575164795
9801,-0.006430263165384531,3.121732844039798
9802,-0.561540424823761,0.9945728182792664
9803,-2.0096895694732666,-1.9813949912786484
9804,0.008039670996367931,1.3536772729748918
9805,-4.4866461753845215,-4.540171706699766
9806,-1.9984920024871826,-1.6653738915920258
9807,-0.5249230265617371,-0.3674038052558899
9808,0.022907543927431107,2.484313317516353
9809,-1.2826346158981323,0.7753734588623047
9810,0.008223657496273518,0.8415222513140179
9811,-4.124917984008789,-4.023178398609161
9812,-0.5911062955856323,0.1644114851951599
9813,0.02364235371351242,1.538244541734457
9814,-2.031912326812744,-0.7910284996032715
9815,0.044297099113464355,0.011590669862926006
9816,-9.59876823425293,-9.573621775954962
9817,-0.06171533837914467,1.5475059524178505
9818,-5.981232166290283,-5.1928945779800415
9819,-1.3212515115737915,-0.9691622853279114
9820,0.010179709643125534,1.1790788397192955
9821,-0.032661642879247665,0.11526539921760559
9822,-0.9386494159698486,1.4059739708900452
9823,-0.9259516000747681,-0.5238759517669678
9824,-0.8651085495948792,1.0757144689559937
9825,-1.2790226936340332,-0.7280384302139282
9826,-0.09565159678459167,2.3374399691820145
9827,-6.09428071975708,-6.025113500654697
9828,-0.04339288920164108,-0.07052910339552909
9829,-1.9959630966186523,-1.9820629255846143
9830,0.024822669103741646,0.4694331729260739
9831,0.031943414360284805,0.02474112727213651
9832,-0.06806451082229614,1.318203181028366
9833,-0.5969170928001404,-0.2648666501045227
9834,-3.0836246013641357,-2.8871433287858963
9835,0.09069252014160156,0.11942451586946845
9836,-0.015729885548353195,-0.05914407595992088
9837,-2.653611183166504,-1.4338734149932861
9838,-2.7302303314208984,-2.723464548587799
9839,-1.362287998199463,-1.3694847151637077
9840,0.05468598008155823,0.12632439978187904
9841,-0.028566408902406693,0.12602808326482773
9842,0.023457827046513557,0.960525214700283
9843,-0.0039603388868272305,0.236770479939878
9844,-1.842096209526062,-1.3313683867454529
9845,-0.029813194647431374,0.07087255641818047
9846,-0.44331997632980347,0.6386041641235352
9847,-0.015763334929943085,1.613473303616047
9848,-1.0886142253875732,-1.034571222960949
9849,0.28163787722587585,1.82499941252172
9850,-0.6939868927001953,-0.2706615924835205
9851,-1.2490119934082031,-1.0780186653137207
9852,-1.9264971017837524,-1.4507130980491638
9853,0.04526665806770325,1.4295495892874897
9854,-0.00028545898385345936,0.16143490059766918
9855,-1.4164457321166992,-0.9708744883537292
9856,-9.185909271240234,-5.565844535827637
9857,0.010010838508605957,0.7298792377114296
9858,0.1420561969280243,3.8167166807688773
9859,-0.3002764582633972,0.5874729752540588
9860,-0.030019313097000122,0.05818105489015579
9861,-0.2382771223783493,-0.2798752657836303
9862,-0.7989965677261353,-0.21499156951904297
9863,-0.2518177032470703,2.351639002561569
9864,0.02047313004732132,0.10983246471732855
9865,-0.7060527801513672,1.2527679204940796
9866,-0.3447776734828949,0.09516739845275879
9867,0.2170153707265854,0.0460426356876269
9868,-0.3990074694156647,-0.37179554626345634
9869,-0.25022509694099426,0.3777417838573456
9870,-3.378582239151001,-3.1250788271427155
9871,0.001391662168316543,0.4456249981885776
9872,-0.9986972212791443,-0.7893683612346649
9873,0.004729717969894409,1.9184559136629105
9874,-2.6588292121887207,-1.9904037117958069
9875,-0.13938529789447784,0.2031032145023346
9876,0.008684610016644001,0.2232289953972213
9877,-0.6282418370246887,-0.5869031697511673
9878,-0.011696040630340576,-0.10069391876459122
9879,-0.2251121997833252,0.5033354163169861
9880,0.012682764790952206,-0.006328687770292163
9881,0.006275057327002287,0.26876921637449414
9882,0.09345238655805588,0.4836302399635315
9883,-8.223699569702148,-6.026979207992554
9884,-3.2447590827941895,-3.1793306916952133
9885,-0.06392339617013931,0.7381074577569962
9886,-0.49449801445007324,-0.5414079874753952
9887,-3.957482099533081,-3.8961081504821777
9888,-0.28302091360092163,-0.17938334494829178
9889,-0.5062006115913391,-0.4363124966621399
9890,-0.013753047212958336,0.023934893310070038
9891,0.06503262370824814,0.2724650204690988
9892,-0.04932345449924469,-0.043028502725064754
9893,-0.041737619787454605,2.0305153504014015
9894,-0.04087315499782562,4.793055593967438
9895,-5.368594646453857,-4.538683295249939
9896,0.022608842700719833,0.4835199555964209
9897,-2.2460098266601562,-2.306441556662321
9898,0.15397579967975616,0.10082624852657318
9899,-1.0298765897750854,-0.8516477942466736
9900,-0.010315719991922379,0.6936259297654033
9901,-0.0659552812576294,-0.0591040663421154
9902,0.004794030450284481,0.6796272485953523
9903,0.010213283821940422,3.2354187443852425
9904,-8.395874977111816,-8.398784512653947
9905,0.07498393952846527,0.005187937815207988
9906,0.019572880119085312,0.22150232642889023
9907,-2.399815559387207,-1.6073294878005981
9908,0.03974224254488945,0.5092779173282906
9909,-5.544633865356445,-4.516648292541504
9910,-0.1475975513458252,-0.12609070539474487
9911,-0.0813198983669281,0.779489628970623
9912,0.00520326616242528,0.4020614028218006
9913,-1.7305128574371338,-1.266797423362732
9914,-5.987879753112793,-4.6087775230407715
9915,-2.836066484451294,-2.708648979663849
9916,0.022338474169373512,0.8433892589528114
9917,0.060893163084983826,4.494326498286682
9918,0.03399655595421791,0.5537754521938041
9919,-1.1245782375335693,-1.1088035255670547
9920,-0.7205883860588074,-0.39678147435188293
9921,-0.04779399186372757,1.4420697018504143
9922,-0.11663566529750824,1.2505042254924774
9923,0.014323046430945396,0.3808458298444748
9924,-0.10392901301383972,0.9974418208003044
9925,0.01575644314289093,2.287257242947817
9926,0.029401402920484543,-0.04437771951779723
9927,-0.7295101881027222,-0.2831147015094757
9928,0.011778678745031357,2.372606460005045
9929,-0.026642045006155968,-0.04378458573046373
9930,0.035320281982421875,-0.08193756267428398
9931,0.0076332129538059235,0.07353253103792667
9932,0.05602424964308739,0.15989020094275475
9933,-1.0885615348815918,-1.094023724552244
9934,-3.288363218307495,-3.200564682483673
9935,-1.088634967803955,-0.6320282816886902
9936,0.01695006713271141,1.3266255808994174
9937,-1.9864444732666016,-1.8657037168741226
9938,-1.0288712978363037,-0.5655488967895508
9939,-3.040900945663452,-2.6571083068847656
9940,-0.6309652328491211,-0.27608799934387207
9941,0.005789133720099926,-0.0053515187464654446
9942,0.29056209325790405,2.1831647707149386
9943,0.038902804255485535,0.17917263321578503
9944,-0.5630124807357788,-0.6133696399629116
9945,-1.8977142572402954,-0.7828702926635742
9946,-0.21299861371517181,0.5004280209541321
9947,-0.010051591321825981,0.08514665998518467
9948,-8.198945045471191,-7.721238613128662
9949,-0.606559693813324,0.22864234447479248
9950,-0.5254946947097778,0.11440771818161011
9951,0.002581976354122162,1.63828075240599
9952,0.016368914395570755,2.361417455424089
9953,-1.5284329652786255,-1.0328325629234314
9954,-4.692556381225586,-1.9289662837982178
9955,0.030948497354984283,0.14810341969132423
9956,-0.5075918436050415,0.6536470651626587
9957,0.05531304329633713,0.33142626471817493
9958,-0.031678128987550735,-0.025530589744448662
9959,-0.17405250668525696,1.2338732033967972
9960,-1.9516823291778564,-1.7956916689872742
9961,-3.171360731124878,-2.851631611585617
9962,-0.35677459836006165,1.046171247959137
9963,-0.8692114949226379,2.371640622615814
9964,0.07867679744958878,6.062984198681079
9965,-1.4784377813339233,-1.4754854924976826
9966,-1.0009379386901855,-0.41467225551605225
9967,-3.6293649673461914,-3.6646504253149033
9968,-0.0226844921708107,0.14549869298934937
9969,-4.57481575012207,-4.128014385700226
9970,0.015676358714699745,1.7946404618560337
9971,-0.2646118402481079,-0.35274860449135303
9972,0.004118087701499462,0.10010113046155311
9973,-0.6996057629585266,-0.42010316252708435
9974,-3.982541799545288,-3.914547547698021
9975,0.06989413499832153,0.5219815671443939
9976,-0.11093270033597946,-0.2163722685072571
9977,-1.955181360244751,-2.061157097108662
9978,-0.0008767375256866217,0.3890459786634892
9979,-0.04043687880039215,0.14818837121129036
9980,0.10369569808244705,1.34087753095082
9981,-1.6860060691833496,-1.652242325246334
9982,-2.372241735458374,-1.1687904596328735
9983,-0.0013462380738928914,0.5034300850238651
9984,-3.7727179527282715,-0.9835247993469238
9985,0.056058626621961594,0.5428565922193229
9986,-0.02011144906282425,0.7627522312104702
9987,-0.24272166192531586,0.15736809372901917
9988,-0.7733337879180908,-0.7685198467224836
9989,-0.09346184134483337,2.3533760607242584
9990,-0.19828736782073975,-0.22434951551258564
9991,-1.8262763023376465,-1.649298369884491
9992,0.06316903233528137,2.5343403867300367
9993,-0.5170233845710754,-0.46990853175520897
9994,-0.3900018632411957,0.5200321674346924
9995,-0.1969117820262909,-0.027705609798431396
9996,-0.009017998352646828,1.5258920919150114
9997,0.0011373255401849747,0.25811650045216084
9998,-6.400742053985596,-6.236790910363197
9999,0.00877266563475132,2.5429520159959793
10000,0.07075626403093338,0.09788917936384678
10001,-0.14026637375354767,0.3707669526338577
10002,0.008093921467661858,0.06719972752034664
10003,0.128360316157341,0.1304030017927289
10004,-0.8123973608016968,-0.42578375339508057
10005,0.12321816384792328,0.11109671369194984
10006,-0.0114102428779006,0.021913965232670307
10007,-0.5685422420501709,0.3044341206550598
10008,0.08445122092962265,0.030786312650889158
10009,-1.463572382926941,0.029338359832763672
10010,-1.123092532157898,1.4347363710403442
10011,-1.169818639755249,-0.9645528942346573
10012,-3.3965132236480713,-1.53385329246521
10013,-0.8021374940872192,-0.6240323930978775
10014,-3.2163314819335938,-1.749218225479126
10015,-1.9682996273040771,-1.2156507968902588
10016,-0.05259716883301735,0.15412264317274094
10017,-0.10921328514814377,0.25220729410648346
10018,-0.13862521946430206,0.17173871397972107
10019,-0.7855650186538696,-0.3260975778102875
10020,-2.2274727821350098,-1.0178585052490234
10021,-5.8465800285339355,-2.4117515087127686
10022,0.047575753182172775,0.02389073744416237
10023,-0.011393535882234573,0.10931539442390203
10024,-2.1027445793151855,-0.1957406997680664
10025,-7.274794101715088,-5.236650228500366
10026,-3.82939076423645,-2.5194977521896362
10027,-0.02198031358420849,-0.02923140861093998
10028,-0.05448363721370697,0.11140977963805199
10029,-0.5378278493881226,0.7091055512428284
10030,0.0032135602086782455,0.08552123606204987
10031,-3.733799934387207,-2.125753402709961
10032,-1.2356373071670532,-0.8893661201000214
10033,-5.458982944488525,-3.640139937400818
10034,-0.07390306890010834,0.024884283542633057
10035,0.01813461259007454,0.03244703263044357
10036,-7.079708099365234,-3.9399609565734863
10037,0.0038320766761898994,0.005632315333059523
10038,-1.2884992361068726,-0.49613332748413086
10039,0.006084641441702843,0.0021416851523099467
10040,-0.054355327039957047,0.2972411699593067
10041,0.01859145797789097,0.06525006471201777
10042,-0.03208564966917038,-0.02715436741709709
10043,-0.9907097220420837,-0.4403066635131836
10044,-0.03428829833865166,0.06437863036990166
10045,-0.05113974213600159,0.046741195023059845
10046,-0.19536606967449188,0.11897934973239899
10047,-0.0064310417510569096,0.1329666329547763
10048,-0.14480231702327728,0.35668133199214935
10049,-0.027771219611167908,0.06264113634824753
10050,-0.8319392800331116,0.5788956880569458
10051,0.11141252517700195,0.14949440956115723
10052,-0.8598658442497253,-0.5633020997047424
10053,-0.8743709921836853,0.3355082869529724
10054,0.21857358515262604,0.0023696542339166626
10055,0.03806198015809059,0.031032958766445518
10056,-0.0006135543808341026,0.17891651252284646
10057,-9.764795303344727,-5.479457378387451
10058,0.0010831549298018217,0.009448704542592168
10059,-0.007209581322968006,0.24152820650488138
10060,0.005802481435239315,0.02375993994064629
10061,-2.053987741470337,-1.008392095565796
10062,0.010824546217918396,0.13222745060920715
10063,-1.9166216850280762,-1.6284919083118439
10064,-0.03234698623418808,0.3301345184445381
10065,-11.154388427734375,-4.590691566467285
10066,-3.0907063484191895,-2.2929182648658752
10067,-0.06129811704158783,0.09355973452329636
10068,0.022222867235541344,0.05113554350100458
10069,-0.6737290024757385,-0.033901333808898926
10070,-0.4323692321777344,-0.1807052493095398
10071,0.01896161586046219,0.03566276025958359
10072,-0.2134142965078354,0.2973315119743347
10073,-0.018093017861247063,0.186982162296772
10074,-0.06257409602403641,0.22642910480499268
10075,-0.061527371406555176,-0.08815035969018936
10076,-0.7464461326599121,-0.20785844326019287
10077,-0.4206581711769104,-0.29866401851177216
10078,-3.4046974182128906,-2.991295576095581
10079,-1.0440815687179565,-0.6756075024604797
10080,-0.17623740434646606,0.2823229730129242
10081,-1.6513422727584839,-1.310710221529007
10082,-0.7608230710029602,1.395639717578888
10083,-0.3114854395389557,0.09033587574958801
10084,0.002653616014868021,0.004354136548954557
10085,0.009729161858558655,0.06826632656157017
10086,0.05742748826742172,0.10016772150993347
10087,-1.0534640550613403,0.01802194118499756
10088,-0.05224299430847168,0.12143316864967346
10089,-0.007086045108735561,0.05201962683349848
10090,-2.333808660507202,-0.671883225440979
10091,0.06744762510061264,0.1179460606072098
10092,-0.14015299081802368,-0.04024630784988403
10093,-1.7657389640808105,-0.9426836967468262
10094,-0.05815843492746353,0.015142962336540222
10095,-3.9713590145111084,-1.9552209377288818
10096,0.10681965947151184,0.14296486973762512
10097,-0.04672781750559807,1.3858727440238
10098,-1.31169593334198,-0.947162926197052
10099,-0.395797997713089,0.30163538455963135
10100,0.028223950415849686,0.06198414787650108
10101,-1.311427354812622,-0.43711310625076294
10102,-0.35524508357048035,0.2600375711917877
10103,-0.03196068853139877,0.22158696874976158
10104,0.010621070861816406,-0.017439812421798706
10105,0.1514575332403183,-0.009529918432235718
10106,0.022256365045905113,0.005101525457575917
10107,0.018833840265870094,0.01061583252158016
10108,-0.4786098599433899,0.30630046129226685
10109,-0.9393249750137329,0.2676539421081543
10110,0.03292882442474365,0.03213844317360781
10111,0.05415660887956619,0.024113419756758958
10112,-2.601848602294922,-0.9817376136779785
10113,-0.30800962448120117,0.6107487678527832
10114,-2.9916813373565674,0.049188852310180664
10115,0.003705548355355859,0.023694764749961905
10116,-0.6349200010299683,-0.45143401622772217
10117,-7.297522068023682,-2.476133346557617
10118,-0.048230502754449844,0.24736600369215012
10119,-6.233180046081543,-2.216845989227295
10120,0.053539738059043884,0.12929813330993056
10121,-4.212650775909424,-1.7369508743286133
10122,-0.27273258566856384,-0.10664121806621552
10123,-0.12994973361492157,0.19420400261878967
10124,-0.004608619958162308,0.06375586241483688
10125,-0.0036220215260982513,0.07950910553336143
10126,0.16532211005687714,0.10670334286987782
10127,0.00826739240437746,9.655483160031508e-05
10128,-0.043131228536367416,0.6220104917883873
10129,-0.03896259143948555,0.11356652900576591
10130,-1.656798005104065,-0.5368144512176514
10131,-2.7709038257598877,-1.5014467239379883
10132,0.08979114145040512,0.003315203182864934
10133,-0.2342085987329483,0.2210736870765686
10134,-0.02981925755739212,-0.003238428384065628
10135,-0.1559208780527115,0.11305630207061768
10136,-0.022417616099119186,0.3368820957839489
10137,-5.968090057373047,-3.466301441192627
10138,-1.7836970090866089,-0.42421960830688477
10139,-6.0589189529418945,-4.782053112983704
10140,-8.758520126342773,-4.718982219696045
10141,-0.807413637638092,-0.08103370666503906
10142,-2.3840508460998535,-1.392521619796753
10143,0.006061994470655918,0.07572061498649418
10144,-0.7621989250183105,-0.009319126605987549
10145,-0.03581175580620766,0.04100051149725914
10146,0.01094791293144226,0.015746464487165213
10147,-0.7754088640213013,0.4475197196006775
10148,-0.2680398225784302,-0.010792434215545654
10149,0.025549426674842834,0.19392582029104233
10150,-0.16965168714523315,-0.06594238430261612
10151,-1.8181426525115967,-0.967067301273346
10152,0.0017152889631688595,0.02657067682594061
10153,-0.09463515877723694,0.6320703998208046
10154,0.03792448341846466,0.25502033717930317
10155,-0.20820292830467224,-0.31123433634638786
10156,-0.11391179263591766,0.16663730889558792
10157,-0.08022592216730118,0.5985562652349472
10158,-0.06455930322408676,0.08997416496276855
10159,-2.6022422313690186,0.022073984146118164
10160,-4.99951171875,-3.5601855516433716
10161,-0.005529077723622322,0.11653649248182774
10162,-12.327930450439453,-6.995924949645996
10163,-0.0589224174618721,0.37204086035490036
10164,0.039892856031656265,0.008639453386422247
10165,0.005122101400047541,0.00771824723778991
10166,-1.6675539016723633,-0.49764227867126465
10167,-0.5741029381752014,0.22137486934661865
10168,-0.17524923384189606,0.308427095413208
10169,-1.5730351209640503,-1.4658296257257462
10170,0.002786694560199976,0.03579374682158232
10171,-2.193727731704712,-1.0860118865966797
10172,0.022504907101392746,0.08068389724940062
10173,-0.24178549647331238,1.4358111023902893
10174,0.01946580410003662,0.007408253848552704
10175,-3.6715762615203857,-2.196102261543274
10176,-1.9373292922973633,-0.5170156955718994
10177,0.015093483962118626,0.0024932745727710426
10178,-0.1502033919095993,0.0064270347356796265
10179,0.012547779828310013,0.10738300532102585
10180,-0.8808189034461975,-0.36645448207855225
10181,-0.9915778040885925,-0.34412020444869995
10182,-0.011297596618533134,0.21854036673903465
10183,0.17052815854549408,0.021998816868290305
10184,-0.005346627905964851,0.10235555469989777
10185,-0.03669806942343712,0.42227952927351
10186,0.0033682887442409992,0.016574036533711478
10187,-0.23756268620491028,0.5675415098667145
10188,0.03133009374141693,0.04398619756102562
10189,-1.512012243270874,-0.22923386096954346
10190,0.017864976078271866,0.21741948649287224
10191,0.03071892261505127,0.08549334108829498
10192,-2.203798532485962,-2.1777638643980026
10193,-0.44898316264152527,-0.2622358202934265
10194,0.02050206810235977,0.4980889670550823
10195,0.047531988471746445,0.0027343081310391426
10196,0.04016263410449028,0.02552580102928914
10197,-3.961439609527588,-0.8227128982543945
10198,-0.001452296506613493,0.03103136457502842
10199,-2.4892358779907227,-1.1508829593658447
10200,0.0031222724355757236,0.03876363474410027
10201,-0.14860773086547852,-0.1066572330892086
10202,-0.11283010989427567,0.11488364636898041
10203,-1.6664057970046997,-0.11275184154510498
10204,-0.0444134846329689,0.028462380170822144
10205,-3.3176586627960205,-2.7947529554367065
10206,-5.285526275634766,-1.4121901988983154
10207,-0.72886723279953,0.13532406091690063
10208,-2.415006399154663,0.3313472270965576
10209,-0.027510974556207657,0.10126151889562607
10210,0.0052741896361112595,0.1975889727473259
10211,-1.8282380104064941,0.013811945915222168
10212,-0.22544188797473907,0.6939553320407867
10213,-0.06611590832471848,0.07276608794927597
10214,-7.022906303405762,-4.758448123931885
10215,-0.0006965100765228271,0.18222671747207642
10216,-0.44168615341186523,-0.43194330856204033
10217,0.000686916580889374,0.014813352783676237
10218,-1.9656864404678345,-0.07179725170135498
10219,-1.3206373453140259,-0.9332170188426971
10220,0.015592175535857677,0.014540840522386134
10221,-7.056305885314941,-4.3941731452941895
10222,-0.268072247505188,0.00420030951499939
10223,0.15624265372753143,0.00020287335883040214
10224,-0.09939120709896088,-0.024818621575832367
10225,-9.504844665527344,-5.190661430358887
10226,0.046272486448287964,0.02353148045949638
10227,-12.223649978637695,-5.65602970123291
10228,-0.7773296236991882,0.14253240823745728
10229,0.0019091350259259343,0.008505477453581989
10230,0.029476195573806763,-0.24388430267572403
10231,-0.47695043683052063,0.19435131549835205
10232,-2.1169610023498535,-0.5181760787963867
10233,-0.7553361654281616,-0.2812807559967041
10234,-0.928774356842041,-0.7886429131031036
10235,-0.04621776193380356,0.021533161401748657
10236,0.10308461636304855,0.006454962771385908
10237,0.03321768715977669,0.033028264064341784
10238,-5.088322162628174,-1.617490291595459
10239,0.014566121622920036,0.0015880317707797076
10240,-2.539799928665161,-2.371165856719017
10241,-0.0017749667167663574,-0.004916822537779808
10242,0.023444892838597298,0.0347522342344746
10243,-0.18751922249794006,0.24360547959804535
10244,-1.8152248859405518,0.9096890687942505
10245,-4.112137317657471,-2.5750709772109985
10246,-0.03981375694274902,0.054185181856155396
10247,-0.2848026752471924,0.0687522292137146
10248,-0.032206855714321136,0.14252269640564919
10249,-0.1940286010503769,0.40052729845046997
10250,-0.5907950401306152,-0.00949019193649292
10251,-5.555893421173096,-2.6244912147521973
10252,-3.177152395248413,-2.7336507737636566
10253,0.0025223649572581053,0.01454381603980437
10254,-0.8384363651275635,-0.6043320000171661
10255,-0.04304974526166916,0.017077933996915817
10256,-6.600644111633301,-3.499732732772827
10257,-0.13880112767219543,0.13730935752391815
10258,-0.009308496490120888,0.06632024794816971
10259,0.0036908877082169056,0.023741331111523323
10260,0.0016166120767593384,0.04577700234949589
10261,-4.046605110168457,-3.059748888015747
10262,-0.3080715239048004,0.9910371899604797
10263,0.13174456357955933,0.10561620630323887
10264,-0.7652063965797424,-0.4155324399471283
10265,0.07217062264680862,0.05522897094488144
10266,0.05010399594902992,0.019847585470415652
10267,-0.03641894459724426,0.17055489495396614
10268,0.1532144993543625,0.008485595230013132
10269,-4.1216325759887695,-1.1129353046417236
10270,-2.6702194213867188,-1.1778011322021484
10271,-0.7852851748466492,0.8469836115837097
10272,-0.2526039779186249,-0.2137925773859024
10273,-4.2155351638793945,-3.0223395824432373
10274,-0.052059054374694824,0.455854170024395
10275,-2.037385940551758,-0.5379030704498291
10276,-0.38280242681503296,0.31419119238853455
10277,0.01867152377963066,0.018183199455961585
10278,-0.11370963603258133,0.584772028028965
10279,-0.02282474935054779,0.08046362549066544
10280,-3.3481149673461914,-1.5586482286453247
10281,-0.5875713229179382,0.02402186393737793
10282,-0.006779075134545565,0.0727579789236188
10283,-0.6045861840248108,0.10692983865737915
10284,-5.4179253578186035,-1.862640380859375
10285,-5.222377300262451,-3.9822391271591187
10286,-0.41682541370391846,-0.024936378002166748
10287,-0.10906930267810822,0.35749688744544983
10288,-3.865645408630371,-2.9719337821006775
10289,-0.45451661944389343,0.010264456272125244
10290,0.0944422036409378,0.005868530104635283
10291,-1.0562337636947632,-0.8410738408565521
10292,-0.19707553088665009,0.21014918386936188
10293,-0.07639718800783157,0.15180379897356033
10294,0.008286962285637856,0.023339968000072986
10295,0.0025016367435455322,0.009565502783516422
10296,-0.8814457058906555,0.4663393497467041
10297,-0.015205003321170807,0.13660336658358574
10298,-0.2045154869556427,0.2485894113779068
10299,-4.678029537200928,-3.35712993144989
10300,-6.397047996520996,-1.0321969985961914
10301,-0.8523014187812805,0.8375717997550964
10302,-0.4793787896633148,-0.04891994595527649
10303,0.0889730378985405,0.005550384637899697
10304,-0.06810590624809265,0.10728702694177628
10305,-0.09015414118766785,0.2150627002120018
10306,-0.021968267858028412,0.2493131123483181
10307,-1.1497365236282349,-0.003411531448364258
10308,-2.618557929992676,-2.328291594982147
10309,-0.27677038311958313,-0.02013257145881653
10310,-0.40928035974502563,0.38186192512512207
10311,-0.5203384160995483,-0.003559887409210205
10312,-0.009084566496312618,0.062398032285273075
10313,-3.798534631729126,-1.9523600339889526
10314,-0.38552120327949524,-0.07208767533302307
10315,-1.7955412864685059,-0.9499744772911072
10316,-0.0011927736923098564,0.012860598973929882
10317,-0.5999773740768433,-0.4592753201723099
10318,-1.7701191902160645,-1.492060363292694
10319,-1.509595513343811,-0.25733137130737305
10320,-3.326983690261841,-2.730371832847595
10321,0.015864240005612373,0.027121659950353205
10322,0.020425334572792053,0.0010457459361532528
10323,0.10280168056488037,0.03412347543053329
10324,0.09624235332012177,0.2730948477983475
10325,-0.01761084794998169,0.035647325217723846
10326,-0.32651829719543457,0.35791483521461487
10327,-6.442277908325195,-4.6272841691970825
10328,-0.7435617446899414,0.307020902633667
10329,-0.37640416622161865,0.2849583029747009
10330,0.03172576427459717,0.00011411996092647314
10331,-1.0832273960113525,-0.8398470878601074
10332,-0.22888728976249695,0.3076111227273941
10333,0.022300519049167633,0.051774811930954456
10334,-1.184901237487793,-1.0842812284827232
10335,-2.4457244873046875,-1.0264641046524048
10336,-0.03531651943922043,0.37395863234996796
10337,-0.11675552278757095,0.846210703253746
10338,0.016787545755505562,0.005844836705364287
10339,-0.1474612057209015,-0.03627045452594757
10340,-0.03858058527112007,-0.040282636880874634
10341,0.09082485735416412,0.008529560640454292
10342,0.03845147788524628,0.09974491037428379
10343,-0.0016776956617832184,0.05062997154891491
10344,-0.057127922773361206,-0.0133138969540596
10345,0.02970116212964058,0.05590159073472023
10346,-0.15100902318954468,-0.14149783551692963
10347,-2.5917742252349854,-1.6767897009849548
10348,0.0024630173575133085,0.05602230178192258
10349,-2.279628038406372,-0.9237699508666992
10350,0.05295220762491226,0.042517026886343956
10351,-5.736626625061035,-3.91294264793396
10352,-0.6813771724700928,1.117344081401825
10353,-2.9304158687591553,-2.692690908908844
10354,0.10439059138298035,0.001604857239726698
10355,-0.3092018663883209,0.47989270091056824
10356,-0.5393669605255127,-0.12052446603775024
10357,0.015174426138401031,0.1259390413761139
10358,0.0359618216753006,0.003509618793032132
10359,-3.9248855113983154,-1.3161041736602783
10360,-0.7964086532592773,0.771728515625
10361,-4.297762393951416,-2.341242790222168
10362,-1.666670560836792,-0.2827606201171875
10363,-2.5149102210998535,-0.10711097717285156
10364,-7.698263168334961,-3.860429525375366
10365,-0.5687441229820251,-0.10474085807800293
10366,-0.3088635206222534,-0.24077311903238297
10367,0.03428306058049202,0.8054614327847958
10368,-0.31421801447868347,-0.14222125709056854
10369,0.012433076277375221,0.04783542640507221
10370,-0.06284906715154648,0.0073121339082717896
10371,0.09057359397411346,0.00646003894507885
10372,-5.345337867736816,-4.670950293540955
10373,-1.7914860248565674,-1.2636831402778625
10374,-0.4114209711551666,0.27477240562438965
10375,-6.074967384338379,-2.037086009979248
10376,-1.7657389640808105,-0.9426836967468262
10377,-0.34605520963668823,0.1815926730632782
10378,-1.3551781177520752,-0.7356873154640198
10379,-1.481608510017395,-0.5467664003372192
10380,-3.723294734954834,-1.6357743740081787
10381,-3.2441399097442627,-2.2668122053146362
10382,-2.915375232696533,-1.319535493850708
10383,-2.890256881713867,-0.16488099098205566
10384,-3.7329177856445312,-3.278259426355362
10385,-0.2822590172290802,0.006924062967300415
10386,-1.2836320400238037,-0.9264622926712036
10387,-0.8679795861244202,-0.4554932713508606
10388,-0.10441592335700989,-0.043377093970775604
10389,0.04691936820745468,0.017531868303194642
10390,-0.1227637231349945,0.3959914892911911
10391,0.01259133592247963,0.010272305458784103
10392,-0.5245624780654907,0.057310402393341064
10393,0.07499922811985016,0.038420429453253746
10394,0.06480710953474045,0.009266651992220432
10395,-0.11487208306789398,0.15686295181512833
10396,-5.277588367462158,-4.554576396942139
10397,-3.949920177459717,-2.042961001396179
10398,-5.876376152038574,-3.428496837615967
10399,0.06311933696269989,0.01364419684978202
10400,-0.9234750866889954,-0.4357871413230896
10401,0.002622344298288226,0.00483935177908279
10402,0.001981812994927168,0.02904401859268546
10403,-0.056238170713186264,0.1318570002913475
10404,0.005357425659894943,0.0411817932035774
10405,-3.7347679138183594,-2.742882549762726
10406,0.011985091492533684,0.03933349810540676
10407,0.03356096148490906,0.3587610572576523
10408,-0.5349400639533997,0.19494396448135376
10409,-0.01132519356906414,0.1438055308535695
10410,-0.1175789013504982,0.04382336884737015
10411,-5.084315299987793,-2.1868960857391357
10412,-3.7685375213623047,-2.0895456075668335
10413,-4.584134578704834,-2.643010139465332
10414,-1.1089180707931519,-0.8136917352676392
10415,-0.6628373265266418,0.4752659797668457
10416,-0.0016004033386707306,0.08859673142433167
10417,-0.8444828391075134,-0.36639800667762756
10418,-0.0047777071595191956,0.40160737186670303
10419,0.013259544968605042,-0.045072704553604126
10420,-0.006728296168148518,0.06148313544690609
10421,-0.14616283774375916,0.14094707369804382
10422,-0.006253679282963276,0.0034728464670479298
10423,-2.9600658416748047,-2.703279495239258
10424,-0.22282908856868744,-0.19462107867002487
10425,0.05509883537888527,0.0029069017327856272
10426,-3.377533435821533,-2.957814872264862
10427,-0.5065860152244568,0.16069388389587402
10428,-0.07580840587615967,0.19644243270158768
10429,-0.029630661010742188,0.07299766689538956
10430,0.08166255801916122,0.016270329826511443
10431,-0.009711464866995811,0.08129940740764141
10432,-0.20418336987495422,0.06716570258140564
10433,-1.7415640354156494,-1.1903177499771118
10434,0.07574647665023804,0.03150962293148041
10435,-1.8920968770980835,-0.8599674701690674
10436,-1.0223133563995361,-0.5381394624710083
10437,0.00309540331363678,0.010997219011187553
10438,-0.33737707138061523,-0.1596861630678177
10439,0.09310300648212433,0.0432631854491774
10440,-0.41712886095046997,-0.31149762868881226
10441,-0.007421281188726425,0.016488779336214066
10442,-1.7129274606704712,0.16177499294281006
10443,-0.004662100225687027,0.01838192529976368
10444,-3.094935894012451,-2.423003911972046
10445,-1.199688196182251,-0.7904112637042999
10446,-2.5668222904205322,-0.5713212490081787
10447,0.05102944001555443,0.014016702771186829
10448,-1.8782833814620972,-0.13000524044036865
10449,-0.05425409600138664,0.018466617912054062
10450,0.013888983987271786,0.04478839028161019
10451,-4.725679397583008,-0.8016102313995361
10452,-5.733736991882324,-2.5484743118286133
10453,0.001377355307340622,0.10781485214829445
10454,0.030897261574864388,0.0008465084247291088
10455,-0.0872172862291336,0.3038261905312538
10456,-0.2572565972805023,0.15859368443489075
10457,0.009456658735871315,0.0006052785388419579
10458,-0.32381388545036316,-0.13991427421569824
10459,-8.393445014953613,-4.059410095214844
10460,0.16768790781497955,0.02814417751505971
10461,0.025652192533016205,0.02806268958374858
10462,-0.6434850096702576,0.14453834295272827
10463,0.039528440684080124,0.19464072212576866
10464,0.1159861758351326,0.04226739704608917
10465,-0.5434650778770447,-0.45666613429784775
10466,-0.3670352101325989,0.08095955848693848
10467,-3.6500868797302246,-1.822852373123169
10468,-0.45207369327545166,0.6795230805873871
10469,-0.303725928068161,0.1830325722694397
10470,0.009184664115309715,0.06692558852955699
10471,-0.873859167098999,0.20572054386138916
10472,-3.111588478088379,-1.0402061939239502
10473,-0.13306456804275513,0.09437236189842224
10474,-0.23116368055343628,0.16683807969093323
10475,-0.8880745768547058,0.8966858386993408
10476,0.13384152948856354,0.014111293479800224
10477,-9.62283706665039,-6.304241895675659
10478,0.004788075108081102,0.003993429752881639
10479,0.0073785060085356236,0.007153315935283899
10480,0.0050357431173324585,0.12717439234256744
10481,-1.8697956800460815,0.6498297452926636
10482,-0.13310280442237854,-0.016391925513744354
10483,-2.5311155319213867,-1.8792172074317932
10484,0.0027002848219126463,0.011474821279989555
10485,-13.083491325378418,-7.585875511169434
10486,-0.9557279348373413,0.09332764148712158
10487,0.0012173913419246674,0.10658082738518715
10488,-0.1021237000823021,0.3530004471540451
10489,0.0063052731566131115,0.0034874549608048255
10490,-6.8099141120910645,-4.943613171577454
10491,-0.1359332799911499,1.5646045207977295
10492,-0.09764258563518524,0.026328884065151215
10493,-12.602173805236816,-5.307581424713135
10494,-3.3068950176239014,-2.5691184997558594
10495,0.056887395679950714,0.026124422904103994
10496,-0.03858788684010506,-0.01527639850974083
10497,-6.6715898513793945,-4.0467095375061035
10498,-5.314010143280029,-1.2644734382629395
10499,-2.10153865814209,-1.4152079820632935
10500,-1.1850887537002563,-0.795390784740448
10501,-1.4760570526123047,-0.4431426525115967
10502,0.0048985728062689304,0.0030266979920270387
10503,-0.0005192977841943502,0.011134973727166653
10504,-1.174225091934204,-0.4982237219810486
10505,0.032351888716220856,0.039477429585531354
10506,0.03210090845823288,0.12943363934755325
10507,-0.16918031871318817,0.3455989956855774
10508,-0.02880195714533329,0.47226256877183914
10509,0.0790616124868393,0.38038505613803864
10510,0.0777476504445076,0.0013756174594163895
10511,0.002676782663911581,0.035915020387619734
10512,-1.2765731811523438,-0.9566011726856232
10513,-1.4343739748001099,-0.9628937840461731
10514,-1.7283234596252441,-1.371783047914505
10515,-2.345889091491699,-1.5224597454071045
10516,-0.44860851764678955,-0.008383721113204956
10517,0.015251181088387966,0.001065376382030081
10518,-0.025470174849033356,-0.033360376954078674
10519,-0.08962607383728027,-0.09835115075111389
10520,-0.6856082677841187,-0.2955588698387146
10521,-0.26485475897789,0.6515525579452515
10522,-0.4175492525100708,0.2213650643825531
10523,-0.002182941883802414,0.015434673056006432
10524,-2.3777542114257812,-1.8771652579307556
10525,0.0006456985138356686,0.0317667736671865
10526,-3.0506036281585693,-1.104578971862793
10527,0.05304880440235138,0.14171524345874786
10528,-0.3577669560909271,0.04600095748901367
10529,-0.030840296298265457,0.3065381944179535
10530,-0.4135870337486267,0.347253680229187
10531,-2.593441963195801,-0.3801405429840088
10532,-0.0385453961789608,0.056247737258672714
10533,-7.628540992736816,-3.8070850372314453
10534,-0.5250670909881592,0.036879777908325195
10535,-0.1127522736787796,0.20071658492088318
10536,-0.840014636516571,-0.4931640625
10537,-0.7509077191352844,-0.5676350295543671
10538,-0.14675289392471313,-0.08934353291988373
10539,0.01813689060509205,0.011900832643732429
10540,-2.7894694805145264,-2.2368203997612
10541,0.02290523797273636,0.3127353861927986
10542,-2.710829973220825,-2.397122472524643
10543,-4.447470188140869,-2.1531524658203125
10544,-0.4544893801212311,-0.10365036129951477
10545,0.006910615600645542,0.11447112448513508
10546,-0.2988508343696594,-0.17471621930599213
10547,-0.09987495094537735,0.13853934407234192
10548,-2.7574706077575684,-0.02576160430908203
10549,-4.681167125701904,-3.7612890005111694
10550,-1.9497710466384888,-0.4802737236022949
10551,-0.5709287524223328,0.28510046005249023
10552,0.004581774119287729,0.0010776511335279793
10553,0.028987528756260872,0.014755563461221755
10554,-0.4649745523929596,0.2738759517669678
10555,0.04044207185506821,0.008351810509338975
10556,0.038378506898880005,0.08520007412880659
10557,0.003677578642964363,0.017717117560096085
10558,-0.5187336802482605,-0.20019623637199402
10559,-1.8486090898513794,-1.142478883266449
10560,-0.053782884031534195,0.432159673422575
10561,-0.036732494831085205,0.07265720143914223
10562,-0.1598910689353943,-0.10437304526567459
10563,-0.7496210336685181,-0.20912617444992065
10564,-0.3429301679134369,-0.26280273497104645
10565,0.07273069769144058,0.035907412180677056
10566,-0.13306456804275513,0.09437236189842224
10567,0.007797149941325188,0.07231801748275757
10568,0.018667226657271385,0.02403048553969711
10569,0.06756435334682465,0.0026800299528986216
10570,-0.020342223346233368,0.0006547793745994568
10571,-0.1065542995929718,0.37252188473939896
10572,-0.005794219672679901,0.03847108781337738
10573,0.07135118544101715,0.043637431459501386
10574,-2.705016613006592,-0.5239191055297852
10575,0.028335360810160637,0.02175632445141673
10576,-0.019742118194699287,0.2753983084112406
10577,-5.40993070602417,-2.188514471054077
10578,-0.31984052062034607,0.18992644548416138
10579,0.02109399251639843,0.054481016006320715
10580,0.07887774705886841,0.0058849242341239005
10581,-0.032014813274145126,0.19944431260228157
10582,0.09791219234466553,0.2806972898542881
10583,-0.014011457562446594,0.09926468133926392
10584,-0.10952772945165634,0.2702244222164154
10585,0.04809390753507614,0.2450440675020218
10586,0.044166721403598785,0.25283761136233807
10587,-0.3374270498752594,0.5049073994159698
10588,0.005038006231188774,0.09099088981747627
10589,-5.6757426261901855,-3.724741816520691
10590,-4.242311954498291,-2.160956382751465
10591,0.00755501352250576,0.02045353763969615
10592,0.002617869060486555,0.028182891284814104
10593,-2.002701997756958,-1.6283032298088074
10594,-3.3004112243652344,-1.5725756883621216
10595,0.062107786536216736,0.03457749239169061
10596,-0.46660199761390686,-0.3669373095035553
10597,-4.17717170715332,-1.2463994026184082
10598,0.03538481518626213,0.0004270347731107904
10599,0.0278718750923872,0.02585374139016494
10600,-1.7488868236541748,-0.22822678089141846
10601,0.017223775386810303,0.3150528371334076
10602,-0.2599610686302185,-0.17545472085475922
10603,-0.23382094502449036,0.2100629210472107
10604,0.14311771094799042,0.18819147534668446
10605,-0.2351483404636383,1.36516535282135
10606,0.04033996909856796,0.0180618055164814
10607,-0.3584604263305664,-0.06333348155021667
10608,-0.06953385472297668,0.0750088170170784
10609,-7.542185306549072,-4.8207080364227295
10610,0.019913356751203537,0.07744510937482119
10611,-1.5051943063735962,-0.9664427042007446
10612,-1.5608110427856445,-0.6094558238983154
10613,0.00018577231094241142,0.044411684619262815
10614,-4.356384754180908,-1.6887755393981934
10615,-9.257288932800293,-4.2825469970703125
10616,-0.2934865951538086,-0.0850028395652771
10617,-1.56205153465271,-0.9390901327133179
10618,-0.0846744179725647,0.4671475663781166
10619,-1.6133747100830078,-0.10501039028167725
10620,-2.6017463207244873,-1.1879009008407593
10621,-0.4994005262851715,-0.0777769684791565
10622,-5.084619045257568,-3.037210464477539
10623,0.016148794442415237,0.0068989768624305725
10624,-0.05338244140148163,-0.01476673036813736
10625,-2.582882881164551,-1.695958435535431
10626,-0.09082895517349243,1.0222934484481812
10627,0.03249627724289894,0.008349881856702268
10628,-3.3646044731140137,-1.5293734073638916
10629,-0.11670733988285065,0.18478133529424667
10630,-0.015580911189317703,-0.027994006872177124
10631,0.0917491763830185,0.0679516124073416
10632,-1.2741985321044922,-0.2239447832107544
10633,-7.0391645431518555,-2.2216477394104004
10634,-0.0004682180006057024,0.1553122999612242
10635,-1.9226473569869995,0.06217598915100098
10636,0.15267252922058105,0.005496104247868061
10637,-5.181391716003418,-1.034834384918213
10638,-1.2668033838272095,-0.6622890830039978
10639,-3.179293632507324,-1.9577972888946533
10640,-0.6052994728088379,0.40775054693222046
10641,-0.06047813966870308,0.01559215784072876
10642,-8.800409317016602,-4.251937389373779
10643,-0.027641961351037025,0.07759712263941765
10644,-3.9412879943847656,-1.307903528213501
10645,-0.3379976451396942,0.4361708164215088
10646,-1.0236377716064453,-0.6795280873775482
10647,-0.25147902965545654,0.26506471633911133
10648,-1.938834547996521,-0.4806814193725586
10649,0.0036687031388282776,0.3851310908794403
10650,-0.9195946455001831,-0.33273279666900635
10651,-2.6428751945495605,-0.866786003112793
10652,-0.023500867187976837,0.048305876553058624
10653,-3.1450064182281494,-2.219276785850525
10654,0.018488390371203423,0.0012527946382761002
10655,0.05536380037665367,0.0011951836368098157
10656,-0.06973042339086533,0.2114289402961731
10657,-1.0213531255722046,0.17340803146362305
10658,-0.05124564468860626,1.2353851199150085
10659,-3.559109926223755,-2.2878615856170654
10660,0.054536908864974976,0.021690460853278637
10661,-0.37864750623703003,-0.038665831089019775
10662,-1.352652668952942,0.6481153964996338
10663,-0.003499540500342846,0.06852618139237165
10664,-2.0546534061431885,-0.47238171100616455
10665,-1.0541632175445557,0.45754802227020264
10666,-0.012117629870772362,0.11653468478471041
10667,-1.5730959177017212,-0.8396568298339844
10668,0.10739608854055405,0.03520891844527796
10669,-1.7393252849578857,0.12537086009979248
10670,-0.10690981149673462,0.24404442310333252
10671,0.00018016807734966278,0.08204096741974354
10672,-5.285526275634766,-1.4121901988983154
10673,0.019721737131476402,0.031072660931386054
10674,-0.5220650434494019,0.10642778873443604
10675,-3.3313632011413574,-2.4935227632522583
10676,-4.317419528961182,-1.3255040645599365
10677,-2.383085250854492,-0.0701148509979248
10678,0.26135921478271484,0.13439416885375977
10679,-1.648169994354248,-0.3224172592163086
10680,0.022295063361525536,0.08999235299415886
10681,-0.650000810623169,-0.6010885685682297
10682,-3.0805046558380127,-1.5304354429244995
10683,0.04378363490104675,0.06448675179854035
10684,0.008632532320916653,0.002870109397917986
10685,0.03016529232263565,0.008196259150281549
10686,-0.4110355079174042,0.45233964920043945
10687,0.018664736300706863,0.04644187819212675
10688,-0.11717265099287033,0.12330314517021179
10689,-6.895288944244385,-4.073280096054077
10690,0.050505638122558594,0.014975263737142086
10691,-0.11052712053060532,-0.0009371638298034668
10692,-0.1409454643726349,0.8253071308135986
10693,-0.5998700857162476,0.0395393967628479
10694,0.0025151052977889776,0.011951319145737216
10695,0.06270214170217514,0.03153378708520904
10696,-7.151785373687744,-3.2861239910125732
10697,-2.939319133758545,-0.6369438171386719
10698,0.008742833510041237,0.0021400176921133607
10699,0.0008072303608059883,0.04875015979632735
10700,0.024310598149895668,0.06138574017677456
10701,0.05292356759309769,0.03756095468997955
10702,-0.19952243566513062,0.008501455187797546
10703,0.0010067271068692207,0.011656210204819217
10704,-4.793672561645508,-1.8303248882293701
10705,-0.30349835753440857,0.27749308943748474
10706,0.024968774989247322,5.543078441405669e-05
10707,-0.07023938000202179,0.35550061613321304
10708,0.054859794676303864,0.012968360155355185
10709,-4.74570369720459,-3.507413148880005
10710,0.06863052397966385,0.00046753605602134485
10711,-3.770432710647583,-1.0911872386932373
10712,-0.17511647939682007,0.5049093961715698
10713,-8.277522087097168,-4.983665943145752
10714,-0.7406224012374878,-0.5919924080371857
10715,-0.7495299577713013,0.1270390748977661
10716,-2.303676128387451,-1.868810921907425
10717,-2.0037245750427246,-0.3769714832305908
10718,-0.3621956408023834,0.2215050756931305
10719,-0.0655500590801239,0.058343611657619476
10720,-0.006421494297683239,0.08083628583699465
10721,0.02243509143590927,0.031673175282776356
10722,-0.18621397018432617,0.2752576023340225
10723,-0.7461497783660889,0.6481621265411377
10724,0.04332476854324341,0.0007213111966848373
10725,-2.1201202869415283,0.2905597686767578
10726,0.018255610018968582,0.03907362185418606
10727,-0.18321125209331512,0.25030824542045593
10728,-2.086994171142578,-0.7983927726745605
10729,0.08661872893571854,0.014425448884139769
10730,0.3644169867038727,0.007724251481704414
10731,-0.10232116281986237,0.0466633215546608
10732,0.0027175284922122955,0.1998792700469494
10733,-2.6675310134887695,-1.7367122173309326
10734,-4.618330955505371,-2.551079273223877
10735,-0.11317536979913712,0.4651552885770798
10736,-0.0390753410756588,0.355643630027771
10737,-0.024538811296224594,0.09356728196144104
10738,-0.09411907941102982,0.7770917192101479
10739,0.002505510114133358,0.07175060082226992
10740,0.02342253364622593,0.037385098868981004
10741,-0.571090042591095,-0.22494155168533325
10742,-3.481628179550171,-2.3962990045547485
10743,0.0027416411321610212,0.017477045315899886
10744,0.09071268141269684,0.02404137491248548
10745,0.014225867576897144,0.05139122251421213
10746,-0.9509637355804443,-0.006091594696044922
10747,-0.1206810474395752,0.15864112973213196
10748,0.0011766829993575811,0.037729674120782875
10749,-0.07842064648866653,0.08191414177417755
10750,-0.8253668546676636,0.4004337787628174
10751,-0.06208879128098488,0.44666769355535507
10752,0.01533708069473505,0.1085196053609252
10753,0.01771678403019905,0.08835796359926462
10754,-0.9331600069999695,-0.46316850185394287
10755,-0.5096480846405029,0.7245864272117615
10756,-0.09298856556415558,0.059907376766204834
10757,-5.057829856872559,-3.506656050682068
10758,-2.805518865585327,-0.4026527404785156
10759,-2.353727102279663,-2.1978314369916916
10760,-8.048681259155273,-4.841273307800293
10761,0.14008474349975586,0.006209118291735649
10762,-0.2012624442577362,0.5796620845794678
10763,0.04068666324019432,0.0980089326039888
10764,-0.022574234753847122,0.061635877937078476
10765,0.19174638390541077,0.0059140416560694575
10766,0.035688161849975586,-0.016600264236330986
10767,0.020025409758090973,0.13627390563488007
10768,-1.673325777053833,-0.14088904857635498
10769,-0.04400656372308731,0.10915343090891838
10770,-0.012347392737865448,0.1292439866811037
10771,-9.86479377746582,-5.908819675445557
10772,-0.004643253982067108,0.020532749593257904
10773,0.1411968171596527,0.02996022254228592
10774,-1.8770618438720703,-1.7166461944580078
10775,0.02642577327787876,0.06040532002225518
10776,0.09015961736440659,0.0046509524690918624
10777,-1.343739628791809,-1.0983847975730896
10778,-0.7786306738853455,0.02845233678817749
10779,0.009005225263535976,0.009274705400457606
10780,-0.2657623291015625,0.016445308923721313
10781,-0.6296407580375671,0.6758285164833069
10782,0.007590274792164564,0.023804702272173017
10783,-0.05521039664745331,0.160750400274992
10784,-1.7115464210510254,-1.4676946699619293
10785,-0.12352968752384186,0.03957356512546539
10786,-2.93302583694458,-2.3857052326202393
10787,-0.20274923741817474,0.23974916338920593
10788,-9.636332511901855,-5.18015718460083
10789,-0.040241096168756485,0.10940864682197571
10790,-0.7175292372703552,-0.3199344575405121
10791,0.10141454637050629,0.07120566733647138
10792,-1.40230393409729,-0.5305674076080322
10793,-0.4655974209308624,0.08512473106384277
10794,-0.812094509601593,-0.10451668500900269
10795,0.030151765793561935,0.18490608409047127
10796,-0.028006035834550858,0.14629428461194038
10797,0.06843771040439606,0.07349231466650963
10798,0.06279890984296799,0.03369230806129053
10799,-3.4732306003570557,-1.299027442932129
10800,-3.191866874694824,-2.1395528316497803
10801,-0.6584751605987549,-0.11708629131317139
10802,-2.4035792350769043,-1.581942081451416
10803,0.3650257885456085,0.014053936938580591
10804,-0.46450451016426086,0.22605806589126587
10805,-0.7183383107185364,-0.295234739780426
10806,-1.417609691619873,-0.45684218406677246
10807,-0.39077237248420715,-0.18240205943584442
10808,-1.7562147378921509,-0.6324067115783691
10809,-2.963046073913574,-1.3746871948242188
10810,-0.01359848864376545,0.15800559893250465
10811,-0.0020464651752263308,0.09459450142458081
10812,-0.0020211711525917053,0.04442073544487357
10813,-0.04440893977880478,0.14482378959655762
10814,-0.07672537118196487,-0.053368523716926575
10815,-2.645052909851074,-1.1865906715393066
10816,-4.366262912750244,-3.03511118888855
10817,0.07920229434967041,0.0003109619992756052
10818,-9.141819953918457,-6.059104919433594
10819,-0.5858361721038818,-0.46594367921352386
10820,-0.18397997319698334,-0.06721778213977814
10821,-2.165712833404541,-0.902355432510376
10822,-4.490475177764893,-2.5720248222351074
10823,0.08926630020141602,0.011945582227781415
10824,0.04922395944595337,0.10507860640063882
10825,0.036216363310813904,0.13537007570266724
10826,0.059121906757354736,-0.014697600156068802
10827,-2.195054054260254,0.5907392501831055
10828,0.08304442465305328,0.00036995473101342213
10829,-0.31503793597221375,0.13606983423233032
10830,-1.2341811656951904,-0.8539062738418579
10831,0.02166656404733658,-0.002811807207763195
10832,-0.008990276604890823,0.10394695773720741
10833,0.17925459146499634,0.18051665369421244
10834,-0.5242815017700195,-0.05342584848403931
10835,-3.429170608520508,-1.8824326992034912
10836,-3.8565030097961426,-3.059749960899353
10837,-0.09821251034736633,0.3747221380472183
10838,-2.5351359844207764,-0.2189617156982422
10839,-0.32340794801712036,0.4200049340724945
10840,-6.24074125289917,-3.605818510055542
10841,-0.7618551254272461,0.03289484977722168
10842,-0.3875141143798828,-0.04583969712257385
10843,-0.031031258404254913,0.46088696271181107
10844,-2.710829973220825,-2.397122472524643
10845,-0.31615978479385376,-0.04194822907447815
10846,-1.8213647603988647,-0.9385648965835571
10847,-4.533647537231445,-2.3980257511138916
10848,-0.5804194808006287,-0.11442655324935913
10849,-0.03971818834543228,0.11428557336330414
10850,-0.005310624837875366,0.08181300945580006
10851,-0.007217152044177055,0.03788762353360653
10852,-0.6905131340026855,-0.2117413580417633
10853,0.022179268300533295,0.035204432904720306
10854,0.040440112352371216,5.5073025805540965e-05
10855,-0.3643761873245239,-0.114647775888443
10856,-8.356827735900879,-5.518164396286011
10857,0.03209225833415985,0.07850056770257652
10858,-0.22624202072620392,1.0347566306591034
10859,-3.208216428756714,-2.3347389698028564
10860,0.10854922235012054,0.0020649031230277615
10861,0.006989600602537394,0.023362318519502878
10862,-0.22165754437446594,0.21810585260391235
10863,-0.2843388617038727,-0.046471551060676575
10864,0.033582866191864014,0.09280399978160858
10865,-6.188033103942871,-5.1096673011779785
10866,0.018280960619449615,0.1388382688164711
10867,-0.556261420249939,-0.32015836238861084
10868,-0.912649393081665,-0.4265635013580322
10869,-0.4383990466594696,-0.2815043479204178
10870,-0.04249294102191925,0.9506671726703644
10871,0.1543446183204651,0.1515911091119051
10872,-0.5084604024887085,-0.08282184600830078
10873,0.0029458256904035807,0.0005435654895222797
10874,-2.3382630348205566,-1.25405752658844
10875,-0.882328987121582,0.012629449367523193
10876,0.0064823511056602,0.030027046537725255
10877,-0.4818878769874573,-0.28591659665107727
10878,-0.07320442795753479,0.21300779283046722
10879,-0.013062173500657082,-0.005617385730147362
10880,-6.59655237197876,-5.357367634773254
10881,-0.7496210336685181,-0.20912617444992065
10882,0.069859579205513,0.0441585723310709
10883,-4.004981994628906,-2.02010715007782
10884,-0.015382181853055954,0.17762757651507854
10885,0.031149934977293015,0.023356748861260712
10886,-0.08753198385238647,0.31752200424671173
10887,-0.18902599811553955,-0.016402989625930786
10888,0.05277860537171364,0.05343611305579543
10889,-0.7836014628410339,-0.12837910652160645
10890,-0.9711305499076843,-0.3550778031349182
10891,-0.37571221590042114,0.3881629407405853
10892,0.04796091839671135,0.003064009619265562
10893,-2.6072566509246826,-1.4235782623291016
10894,-0.3102130591869354,0.07163256406784058
10895,-0.029450207948684692,0.27091290801763535
10896,0.060142893344163895,0.0071824523620307446
10897,-1.3716593980789185,-0.16486406326293945
10898,0.04616071656346321,0.026554257608950138
10899,-0.12349200248718262,0.10284121334552765
10900,0.07420077919960022,0.00037280462493072264
10901,-1.1113508939743042,0.030330181121826172
10902,-9.736953735351562,-3.3121442794799805
10903,-1.2680882215499878,-0.25043046474456787
10904,-0.39562857151031494,-0.19346025586128235
10905,-0.3218536674976349,-0.23987865447998047
10906,-2.1788430213928223,-1.784571886062622
10907,-0.027637815102934837,0.44251268170773983
10908,-0.49857097864151,0.016177892684936523
10909,-0.7941767573356628,-0.18033844232559204
10910,0.016390766948461533,0.002788602840155363
10911,-0.43898487091064453,-0.2944268733263016
10912,-3.430752992630005,-1.620741605758667
10913,-0.060951124876737595,0.14696893841028214
10914,-0.25461649894714355,0.13505887985229492
10915,-10.06353759765625,-4.7052130699157715
10916,-1.7176551818847656,0.4261075258255005
10917,0.155592679977417,0.0038179355797183234
10918,-3.3589413166046143,-1.831355333328247
10919,-3.1650328636169434,0.05958271026611328
10920,-0.03626656159758568,0.18672682344913483
10921,0.02342006005346775,0.22355940751731396
10922,-0.396786093711853,0.19185304641723633
10923,-0.2351483404636383,1.36516535282135
10924,0.014971639961004257,0.3871081732213497
10925,-0.0004764783661812544,0.022647660807706416
10926,-0.0006105024367570877,0.03339702822268009
10927,0.01280536875128746,0.052383050322532654
10928,0.05404552072286606,0.06469188630580902
10929,-0.233854278922081,-0.04436555504798889
10930,-0.8490039706230164,0.1849294900894165
10931,0.05327761545777321,0.006134620867669582
10932,-2.8863635063171387,-1.016127109527588
10933,-0.5674377679824829,-0.18398839235305786
10934,-3.3093671798706055,-1.6046310663223267
10935,-6.880387783050537,-4.115441560745239
10936,-0.10693120956420898,0.09534513205289841
10937,-0.41944217681884766,0.11657416820526123
10938,-2.614335775375366,-0.7453174591064453
10939,-0.15395274758338928,0.12331706285476685
10940,-0.035877808928489685,0.05048229545354843
10941,-0.25633466243743896,-0.145596444606781
10942,-2.062652111053467,-1.6796043813228607
10943,-0.0027199708856642246,0.029414260759949684
10944,0.018003294244408607,0.012892623664811254
10945,-1.2696373462677002,-0.6333121061325073
10946,-0.23535527288913727,0.02677696943283081
10947,0.03013838268816471,0.14593138708733022
10948,-0.048736441880464554,0.0719822607934475
10949,0.0664253830909729,0.02111340221017599
10950,-0.09881176799535751,0.1808842122554779
10951,0.15559053421020508,0.011266541187069379
10952,-3.4887888431549072,-1.2966277599334717
10953,-5.037939071655273,-3.0074191093444824
10954,-2.303370475769043,-1.4341182112693787
10955,0.022179268300533295,0.035204432904720306
10956,-0.0597008615732193,0.13752272725105286
10957,-1.2556395530700684,-0.14192664623260498
10958,0.019097216427326202,0.20811769366264343
10959,0.02285090833902359,0.18251140601933002
10960,-0.13353297114372253,-0.03652099519968033
10961,-0.05536650866270065,0.2621726356446743
10962,-3.0982954502105713,-1.455538272857666
10963,-0.367524117231369,-0.2311730682849884
10964,-0.810920238494873,-0.29084616899490356
10965,-0.9118329882621765,-0.3363264799118042
10966,-0.4787193238735199,-0.3632112443447113
10967,-2.1201202869415283,0.2905597686767578
10968,-2.427762031555176,-1.2029680013656616
10969,-2.3143935203552246,-1.6639544367790222
10970,0.06826808303594589,0.007509972405387089
10971,-1.012340784072876,-0.7712095081806183
10972,-3.0034170150756836,-0.9467530250549316
10973,-0.01916057989001274,0.029893655329942703
10974,-0.040373969823122025,0.06150936335325241
10975,-0.02850591577589512,0.10129661858081818
10976,0.045329444110393524,0.037691709119826555
10977,-5.391983509063721,-1.6303684711456299
10978,-5.6528639793396,-1.8397676944732666
10979,0.003032728098332882,0.006312746554613113
10980,0.03092316724359989,0.053393786773085594
10981,-0.7855643033981323,-0.4153326749801636
10982,-0.6935126185417175,-0.27854225039482117
10983,-1.450671672821045,-0.5833292603492737
10984,-4.307989120483398,-1.652191162109375
10985,-0.037306029349565506,0.10084744915366173
10986,-0.13169671595096588,-0.09306715428829193
10987,-0.7350632548332214,0.7567524313926697
10988,-4.226439476013184,-3.348755180835724
10989,-1.6818052530288696,-1.6196220368146896
10990,-0.00014393776655197144,0.4485500268638134
10991,0.009211666882038116,0.1000897609628737
10992,-0.08999496698379517,-0.039543017745018005
10993,0.03292173519730568,0.006158722106192727
10994,-0.023150263354182243,0.1371520236134529
10995,0.005367795005440712,0.13931258395314217
10996,-0.7692595720291138,-0.7477880455553532
10997,-0.12395648658275604,0.07685701549053192
10998,-0.7788712382316589,0.18313753604888916
10999,-0.06424408406019211,0.6514704674482346
11000,-0.17814037203788757,-0.048913151025772095
11001,-0.554254412651062,0.806993842124939
11002,-1.8397948741912842,-0.16350674629211426
11003,0.06894097477197647,0.009315206203609705
11004,0.009991485625505447,0.05136638507246971
11005,0.001879233750514686,0.012006373726762831
11006,0.2965605854988098,0.016778457211330533
11007,-0.02431110292673111,-0.040329620242118835
11008,-0.20429742336273193,0.20002511143684387
11009,0.010804791934788227,0.1128323758020997
11010,-6.086536884307861,-3.0858774185180664
11011,-0.24165160953998566,0.17397698760032654
11012,0.09953781962394714,0.03620460769161582
11013,-0.03465764969587326,0.11259112134575844
11014,-4.728545665740967,-1.9067366123199463
11015,-5.822994232177734,-1.8166165351867676
11016,-0.03995976969599724,0.04844960570335388
11017,-0.023298680782318115,-0.024381529539823532
11018,0.07661952078342438,-0.0012863287702202797
11019,-4.790653705596924,-3.0872490406036377
11020,-1.906609296798706,-1.5871633291244507
11021,-0.23779889941215515,-0.4164024591445923
11022,0.006627027411013842,0.023777967900969088
11023,-0.06625716388225555,0.8877934962511063
11024,-0.07700251042842865,-0.019940204918384552
11025,0.09349934756755829,0.004738434567116201
11026,-0.004360871389508247,0.09730080096051097
11027,-0.0240334402769804,0.08392688259482384
11028,-0.6332370042800903,-0.249385267496109
11029,-3.4825544357299805,-1.7619874477386475
11030,-3.2794077396392822,-1.6307322978973389
11031,0.17900535464286804,0.15050640422850847
11032,0.00140443816781044,0.05402642488479614
11033,0.03203500434756279,0.15163628477603197
11034,-2.9891357421875,-2.0151666402816772
11035,-2.8597466945648193,-2.1381086707115173
11036,-0.38686540722846985,-0.26410984992980957
11037,0.02283571846783161,0.008211930748075247
11038,0.1408444195985794,0.0017728398088365793
11039,-1.157700777053833,-0.42342549562454224
11040,0.005466087721288204,0.011562512256205082
11041,0.07464747130870819,0.04021967435255647
11042,-4.5332489013671875,-3.7791117429733276
11043,0.0006367710884660482,0.06242191162891686
11044,0.04039623588323593,0.024252189556136727
11045,-1.7265363931655884,-1.1541918516159058
11046,-2.0819430351257324,-0.65787672996521
11047,-2.039639711380005,0.24567079544067383
11048,-2.8977558612823486,-0.8300566673278809
11049,-0.022548388689756393,0.2412934973835945
11050,-6.300387859344482,-4.9746822118759155
11051,0.04656340181827545,0.0012981728827980987
11052,-0.16943225264549255,-0.10253313928842545
11053,0.0067061372101306915,0.009020817800774239
11054,-4.364450454711914,-2.7308648824691772
11055,0.030197735875844955,0.002418089658021927
11056,-0.052527643740177155,-0.033635370433330536
11057,-0.005402694921940565,0.03782506287097931
11058,0.03394387662410736,0.015501737594604492
11059,-2.2715647220611572,-1.6228220462799072
11060,-0.046427227556705475,0.7945006564259529
11061,-0.11277374625205994,0.29689446091651917
11062,-0.05225607752799988,0.4838271699845791
11063,-1.0571138858795166,-0.84892438352108
11064,0.02059273049235344,0.04933266993612051
11065,-0.9343599677085876,-0.8367539346218109
11066,0.021772315725684166,0.060838079429231584
11067,0.010617892257869244,0.19435461331158876
11068,0.023558953776955605,0.0007429764773405623
11069,-0.09170650690793991,0.3235047087073326
11070,-0.025441106408834457,-0.01673264056444168
11071,-0.02141408994793892,0.014565115794539452
11072,-2.701523780822754,-0.7900606393814087
11073,0.020547211170196533,0.00436999651719816
11074,0.026007454842329025,0.2148001817986369
11075,0.07574140280485153,0.07247499190270901
11076,-0.30100762844085693,-0.0888681560754776
11077,-0.3937601149082184,0.1949039101600647
11078,-0.8350775241851807,0.23024296760559082
11079,0.009855713695287704,0.06532622501254082
11080,0.007425355724990368,0.054116119630634785
11081,-0.27167966961860657,0.33759984374046326
11082,0.017037872225046158,0.03987368199159391
11083,-1.2344212532043457,0.46891725063323975
11084,-2.493377447128296,-0.7512210607528687
11085,-0.08004815131425858,-0.07417917996644974
11086,-2.0090811252593994,-1.1871082782745361
11087,-0.029802678152918816,0.0017643943428993225
11088,-6.767467975616455,-4.547443151473999
11089,-0.04258457198739052,0.05637870728969574
11090,0.021813882514834404,0.0001637781542740413
11091,-3.6542558670043945,-1.8219194412231445
11092,0.01356777735054493,0.04120645113289356
11093,0.0570266991853714,0.08374125324189663
11094,-0.468671053647995,-0.21334481239318848
11095,-4.879276752471924,-2.588071346282959
11096,-0.5593536496162415,0.8022983074188232
11097,-0.6167747974395752,-0.27422797679901123
11098,-0.044530466198921204,0.20834573730826378
11099,0.14199483394622803,0.0006144535734620149
11100,-0.5398040413856506,-0.052560627460479736
11101,0.018094711005687714,0.03530781308654696
11102,-0.7822288274765015,-0.026064574718475342
11103,-1.040460228919983,-0.262309730052948
11104,-0.2234088033437729,-0.09004013240337372
11105,0.08646272122859955,0.011193470767466351
11106,0.060407690703868866,0.048582661896944046
11107,-2.6123697757720947,-1.8057364225387573
11108,0.04761575907468796,0.004420984187163413
11109,-0.024085717275738716,-0.010544389486312866
11110,-0.08237496763467789,0.6186771392822266
11111,-1.1136929988861084,0.3808732032775879
11112,-2.7966020107269287,-1.7332655191421509
11113,-0.7272832989692688,-0.35847222805023193
11114,-1.2279202938079834,0.038097381591796875
11115,0.0004959236830472946,0.2174384444952011
11116,-1.7707092761993408,-0.6122733354568481
11117,-0.14713816344738007,0.489484965801239
11118,-0.10224341601133347,-0.014484129846096039
11119,0.01877484656870365,0.01176760351518169
11120,0.02438863180577755,0.018224584637209773
11121,0.02922084927558899,0.05353015649598092
11122,-0.0481322780251503,0.29880502074956894
11123,-1.5015151500701904,-0.4626516103744507
11124,-0.8637256622314453,-0.18710649013519287
11125,-0.003741296473890543,0.03635671082884073
11126,-4.560235977172852,-4.012242317199707
11127,-0.03224284201860428,0.20408334583044052
11128,-1.4930779933929443,-0.5134080648422241
11129,-1.165290117263794,-0.30911004543304443
11130,-0.031936194747686386,0.4878234229981899
11131,-0.09923267364501953,0.15814892947673798
11132,-10.331080436706543,-7.699711322784424
11133,-0.2985030710697174,-0.20894107222557068
11134,0.09003043919801712,0.013469986850395799
11135,-0.591582179069519,0.21950417757034302
11136,-3.996340274810791,-1.2439889907836914
11137,0.04457497596740723,0.27610321529209614
11138,0.08527154475450516,0.15391390305012465
11139,-0.10577905923128128,0.027566827833652496
11140,0.04656483232975006,0.000745253764307563
11141,-1.647178053855896,-1.0321454405784607
11142,-0.4234687089920044,-0.43201636523008347
11143,0.02317279390990734,0.009897786541841924
11144,0.06617549061775208,0.04812609124928713
11145,0.038895782083272934,0.008285815827548504
11146,-0.1993228793144226,0.3426460772752762
11147,-6.9018235206604,-2.967982769012451
11148,0.0703611671924591,0.020298617891967297
11149,0.055161524564027786,0.005903730823774822
11150,-0.03704826161265373,0.17943276464939117
11151,0.05990581586956978,0.07417110726237297
11152,-2.0223586559295654,-0.8468925952911377
11153,-0.04030799865722656,0.009500950574874878
11154,0.04860260337591171,0.002462120377458632
11155,-0.1142132505774498,0.06941325962543488
11156,0.009292460978031158,0.0015625898886355571
11157,-0.7855643033981323,-0.4153326749801636
11158,-0.023881355300545692,0.11621467769145966
11159,-0.5270310640335083,-0.2924446761608124
11160,-2.51969575881958,-0.09822845458984375
11161,-0.5127933025360107,-0.41264817118644714
11162,-0.008645199239253998,0.10486622154712677
11163,0.09156303107738495,0.0738270110450685
11164,-0.005312164779752493,0.19386683031916618
11165,0.014595403335988522,0.026096321642398834
11166,-0.08361680805683136,0.39079026132822037
11167,-0.18784278631210327,-0.0469580739736557
11168,-5.960859298706055,-3.9240939617156982
11169,-0.03770839795470238,0.07852831482887268
11170,0.011400661431252956,0.0802991846576333
11171,0.06145638972520828,0.03665350750088692
11172,-0.571474015712738,-0.28025099635124207
11173,0.01453083660453558,0.0030030212765268516
11174,0.014071987941861153,0.024059131741523743
11175,-0.10279080271720886,-0.08572004735469818
11176,0.016855653375387192,0.11686788126826286
11177,0.03664146736264229,0.4176117740571499
11178,-0.06675148010253906,0.021337315440177917
11179,-1.9587193727493286,-1.5355136096477509
11180,-0.054182447493076324,0.41565799713134766
11181,-0.0098439771682024,0.03894266486167908
11182,-0.6177290678024292,-0.43924659490585327
11183,0.09806440770626068,0.22732964158058167
11184,-0.004513383377343416,0.07057564053684473
11185,-0.08817136287689209,-0.03468058630824089
11186,-3.604952573776245,-1.5145421028137207
11187,-0.07488071918487549,0.1697283610701561
11188,-0.3812740743160248,0.33043986558914185
11189,-0.9512767791748047,-0.24104535579681396
11190,-0.04132872819900513,0.039508648216724396
11191,-1.1732653379440308,-0.48043227195739746
11192,-0.003323635086417198,0.13141761533915997
11193,-0.09769153594970703,0.0954207107424736
11194,-0.02920122630894184,-0.005898062139749527
11195,-6.517733573913574,-0.5032777786254883
11196,-0.691199779510498,0.29641687870025635
11197,0.029316216707229614,0.7982315123081207
11198,-1.6721702814102173,-0.6810811758041382
11199,0.1911376267671585,0.0010945984977297485
11200,0.08937324583530426,0.003519754100125283
11201,-0.6274491548538208,-0.47663557529449463
11202,-0.06830053776502609,0.0031279996037483215
11203,-0.3327203691005707,-0.19300401210784912
11204,-3.2235512733459473,-2.0333454608917236
11205,-0.010106400586664677,0.03296716045588255
11206,-0.1483292579650879,0.21776004135608673
11207,-0.26509836316108704,-0.2578205205500126
11208,-3.8121280670166016,-2.6415637731552124
11209,-0.7075530886650085,-0.1797838807106018
11210,-6.946152210235596,-6.568424701690674
11211,-1.8524245023727417,-1.623887613415718
11212,-2.584590435028076,-1.0926668643951416
11213,0.014908058568835258,0.034737763460725546
11214,-5.0842766761779785,-2.497056007385254
11215,-0.002232123166322708,0.07203601812943816
11216,-0.052606791257858276,0.33676664531230927
11217,0.04948403686285019,0.01170584507053718
11218,-0.5731454491615295,0.2698468565940857
11219,0.09457225352525711,0.00017903615707837162
11220,-1.0362646579742432,-0.2658271789550781
11221,0.07028989493846893,0.11087234318256378
11222,-0.0646844208240509,0.35115811973810196
11223,-3.641312599182129,-1.7952682971954346
11224,-0.4131126403808594,0.8295063972473145
11225,0.0064823511056602,0.030027046537725255
11226,0.0893281102180481,0.0366869320278056
11227,0.043706417083740234,0.2894323617219925
11228,0.028938837349414825,-0.006735473871231079
11229,-0.08538174629211426,0.5897862017154694
11230,-0.4109227657318115,-0.13789168000221252
11231,0.06312059611082077,0.0001389883545996895
11232,0.060407690703868866,0.048582661896944046
11233,0.10350985825061798,0.10008870111778378
11234,-0.015424123033881187,0.05603751167654991
11235,-1.4688202142715454,-1.1751208305358887
11236,0.3645147979259491,0.007856223091948777
11237,-1.299370527267456,0.16392982006072998
11238,0.015105998143553734,0.024199378996854648
11239,-1.937043309211731,-0.05995619297027588
11240,0.06821171939373016,0.00400823331438005
11241,-0.5185813903808594,0.2335575819015503
11242,-1.0980026721954346,-0.8220762014389038
11243,-0.4259442687034607,0.29830893874168396
11244,-1.2484264373779297,0.3237614631652832
11245,-0.6053735017776489,-0.4682394117116928
11246,0.019184939563274384,0.018595660105347633
11247,-0.021879959851503372,0.020582199096679688
11248,0.29490986466407776,0.04837713856250048
11249,0.009829103015363216,0.043537427904084325
11250,-1.5114386081695557,-0.9962872266769409
11251,0.0030791787430644035,0.02502815844491124
11252,-1.5540039539337158,-1.0226259231567383
11253,-0.46780624985694885,-0.10648772120475769
11254,0.14014361798763275,0.05035875365138054
11255,0.057471539825201035,0.14442876353859901
11256,-0.5506983399391174,-0.14188286662101746
11257,-1.3509453535079956,-1.0957133769989014
11258,-0.09004858881235123,0.3710462749004364
11259,-2.073908567428589,-0.9064037799835205
11260,-3.55716609954834,-0.8715903759002686
11261,-3.553140640258789,-2.544494152069092
11262,-3.0960586071014404,-2.338978350162506
11263,-0.1280795782804489,0.2140781432390213
11264,-3.6977100372314453,-1.8681485652923584
11265,-0.09229899942874908,0.08868803828954697
11266,-0.3627299666404724,0.00536385178565979
11267,-3.2212777137756348,-2.200868606567383
11268,0.02174181491136551,0.09636599943041801
11269,-0.7701735496520996,-0.19540607929229736
11270,-0.023800630122423172,0.18611083924770355
11271,-1.8368395566940308,0.5743918418884277
11272,-4.834835529327393,-3.058134078979492
11273,-0.20748566091060638,0.2041979432106018
11274,-0.19389350712299347,1.6092519313097
11275,-0.01400151476264,0.10015654563903809
11276,-0.07476943731307983,0.6455477103590965
11277,-3.053149938583374,-1.5798701047897339
11278,0.07320263981819153,0.07421418651938438
11279,0.039523933082818985,0.04223102843388915
11280,-3.4737234115600586,-1.7772228717803955
11281,-0.12984177470207214,0.5882513076066971
11282,0.07906466722488403,0.012178255507024005
11283,-0.4850740432739258,0.09296959638595581
11284,-0.09439896047115326,0.5929935351014137
11285,-0.45785677433013916,-0.2850819528102875
11286,-0.0806765928864479,0.3846677392721176
11287,-0.36715519428253174,-0.052743226289749146
11288,-0.44515252113342285,0.44080254435539246
11289,-2.7742888927459717,-2.124039947986603
11290,-1.7917300462722778,-0.7821457386016846
11291,-0.8931884765625,-0.23141908645629883
11292,-0.5175560712814331,0.08780354261398315
11293,0.06321616470813751,0.0969600472599268
11294,-0.057555027306079865,0.16676823794841766
11295,-2.679530382156372,-1.275055170059204
11296,-0.025831326842308044,0.030338361859321594
11297,-4.414302349090576,-1.884150505065918
11298,-0.5492236614227295,-0.2948477864265442
11299,-0.204258531332016,0.13990074396133423
11300,-0.02594110555946827,-0.01125631295144558
11301,2.488037586212158,0.048007361590862274
11302,0.008209100924432278,0.0017754907930793706
11303,-0.0879196971654892,-0.04701758921146393
11304,-1.4201456308364868,0.073311448097229
11305,-4.349151134490967,-3.570083439350128
11306,0.001883622957393527,0.023727530846372247
11307,-0.4690788686275482,-0.06035184860229492
11308,0.0025743194855749607,0.008603414840763435
11309,0.016508769243955612,0.07405754644423723
11310,-0.026534343138337135,0.22761311195790768
11311,-0.11519263684749603,0.002413228154182434
11312,0.29807519912719727,0.03799924642953556
11313,-2.7909486293792725,-1.5871926546096802
11314,-1.7832181453704834,0.6393947601318359
11315,0.01784028485417366,0.1865616220748052
11316,-0.08380161225795746,0.4595486968755722
11317,-0.03382034972310066,0.23024370893836021
11318,-1.859815239906311,0.14045023918151855
11319,-0.08460112661123276,0.3830197602510452
11320,-4.431271076202393,-2.1165521144866943
11321,0.0035220785066485405,0.08611418772488832
11322,-0.02595844492316246,0.5504978746175766
11323,0.08516282588243484,0.028604524210095406
11324,0.01813461259007454,0.03244703263044357
11325,0.08570840954780579,0.004944295738823712
11326,0.029324859380722046,0.08180074347183108
11327,0.002676782663911581,0.035915020387619734
11328,0.0877511128783226,0.025100246537476778
11329,-1.9900747537612915,-0.7315871715545654
11330,-0.04168013483285904,0.39588014781475067
11331,-0.49627387523651123,0.2132432460784912
11332,0.031237691640853882,0.07074558734893799
11333,0.15504190325737,0.00041379142567166127
11334,-0.4991917014122009,-0.019069135189056396
11335,0.01763695850968361,0.017246162053197622
11336,-0.3556157350540161,0.06878441572189331
11337,0.005620293319225311,0.2669093832373619
11338,-0.26831817626953125,0.15863481163978577
11339,-4.3461761474609375,-1.612058401107788
11340,-5.93725061416626,-2.756690740585327
11341,0.017234306782484055,0.0017378454776917351
11342,-0.0033730093855410814,0.06297996873036027
11343,-0.5019420385360718,-0.29509560763835907
11344,0.041905708611011505,0.06691252253949642
11345,-0.5169516205787659,0.5783074498176575
11346,0.017074022442102432,0.103036779910326
11347,0.028784681111574173,0.006143315098597668
11348,-21.386178970336914,-10.807771682739258
11349,-0.020260244607925415,0.33152156323194504
11350,-0.04765007272362709,0.05697476491332054
11351,-0.04496975988149643,-0.027040891349315643
11352,-7.875434398651123,-5.1973114013671875
11353,-2.404550790786743,-0.744868278503418
11354,-1.0208868980407715,-0.5331656038761139
11355,0.031097332015633583,0.08674023114144802
11356,0.028206538408994675,0.008331045275554061
11357,-6.816556930541992,-4.138905048370361
11358,-0.09777127951383591,-0.15724929608404636
11359,-0.07923159748315811,0.19217903912067413
11360,-0.08235353976488113,0.18407437950372696
11361,-1.6966521739959717,-0.13188493251800537
11362,-0.23116067051887512,-0.014126211404800415
11363,-1.374205231666565,0.5589003562927246
11364,0.16748739778995514,0.041679009795188904
11365,-0.254970908164978,0.4253084063529968
11366,-6.1224236488342285,-3.4507415294647217
11367,0.021732140332460403,0.023114230600185692
11368,-0.8960239291191101,-0.34562116861343384
11369,-0.3680265247821808,-0.13142645359039307
11370,0.03300207853317261,0.0013526979787457094
11371,-1.6939184665679932,-0.9774641990661621
11372,-0.14508038759231567,0.32922986149787903
11373,-3.3110058307647705,-2.2613831758499146
11374,0.05717840790748596,-0.03051070123910904
11375,-1.548471450805664,-0.9357696175575256
11376,0.022226717323064804,0.025732855254318565
11377,-0.023800630122423172,0.18611083924770355
11378,-4.366703033447266,-2.7767311334609985
11379,-6.573241710662842,-1.3272409439086914
11380,-0.840920627117157,0.21435916423797607
11381,0.014123370870947838,0.04239935614168644
11382,-0.14841681718826294,-0.11856327205896378
11383,-1.9194254875183105,-1.6487862765789032
11384,0.1339653730392456,0.2802277011796832
11385,-0.9474344849586487,0.26548874378204346
11386,-7.053233623504639,-4.284213066101074
11387,0.06835173815488815,0.023925386572955176
11388,-9.211040496826172,-3.379481315612793
11389,-0.02855927124619484,0.16143179312348366
11390,-0.7910091876983643,-0.06968945264816284
11391,-1.8018882274627686,-1.1591100096702576
11392,0.003834523493424058,0.0026815720143531507
11393,-5.415684223175049,-3.8445175886154175
11394,-0.07385700941085815,-0.05352134816348553
11395,-0.01303193811327219,0.20126521866768599
11396,-4.288841724395752,-2.6437289714813232
11397,0.005391828715801239,0.017139777773991227
11398,-2.8946800231933594,-1.712965488433838
11399,-4.658535480499268,-2.1151089668273926
11400,-0.1889064759016037,0.7984590381383896
11401,-0.713708758354187,0.01165616512298584
11402,-3.812877655029297,-2.8030149936676025
11403,-0.0920310914516449,0.15130576491355896
11404,0.05250110849738121,1.0612491630017757
11405,-6.953344345092773,-4.676921129226685
11406,-3.297302007675171,-1.7792397737503052
11407,0.020658327266573906,0.003137248568236828
11408,0.02780764177441597,0.0614297715947032
11409,0.01179487630724907,-0.018361318856477737
11410,0.0184953510761261,0.6893628388643265
11411,0.1505655199289322,0.013117616530507803
11412,-0.0006235477048903704,0.002094459836371243
11413,-1.3054221868515015,0.02855503559112549
11414,-0.006937563885003328,-0.004788268357515335
11415,-0.1768724024295807,0.5043066889047623
11416,-0.06005139276385307,0.4654657244682312
11417,-1.9367856979370117,-0.4819052219390869
11418,-5.475421905517578,-4.068983674049377
11419,0.19251295924186707,0.036205701529979706
11420,-2.9239730834960938,-1.310896635055542
11421,-0.191616490483284,0.19698548316955566
11422,-0.998593270778656,0.46267735958099365
11423,-1.1678197383880615,-0.40362703800201416
11424,-5.3205885887146,-3.41152286529541
11425,0.028577134013175964,0.11264752596616745
11426,-3.519493341445923,-2.230894923210144
11427,-0.3147619962692261,-0.1458173245191574
11428,-1.1532440185546875,-0.032195210456848145
11429,-3.1465020179748535,-1.5552006959915161
11430,0.002769367303699255,0.0010574802290648222
11431,-8.694896697998047,-4.037243366241455
11432,0.002283144276589155,0.006770130654331297
11433,0.003104381263256073,0.0625691432505846
11434,0.03604466840624809,0.0005871714094496383
11435,-0.35836607217788696,0.1585237681865692
11436,-1.133559226989746,-0.5924557447433472
11437,-0.009438904002308846,0.036249677650630474
11438,-1.0431441068649292,0.338759183883667
11439,-4.685870170593262,-2.794376850128174
11440,-0.11133429408073425,0.132625974714756
11441,0.0658181756734848,0.04717409983277321
11442,0.08865312486886978,0.16830886248499155
11443,0.050505638122558594,0.014975263737142086
11444,-0.03072460927069187,0.041292887181043625
11445,-0.03821984678506851,0.4010082930326462
11446,-1.9952056407928467,-0.549130916595459
11447,-0.20954005420207977,0.24755948781967163
11448,0.09208483248949051,0.03362516965717077
11449,0.01901215687394142,0.001309576533458312
11450,-6.792272567749023,-0.6712932586669922
11451,-5.562715530395508,-0.5381183624267578
11452,-0.026378242298960686,0.16087130457162857
11453,0.05543176829814911,0.008738229516893625
11454,0.036017727106809616,0.004498832306126133
11455,0.024943144991993904,0.0010352468616474653
11456,0.21680022776126862,0.16808685334399343
11457,-0.6291904449462891,0.7306579947471619
11458,-0.16351330280303955,0.293796107172966
11459,0.05410027503967285,0.0012926084455102682
11460,-0.11835604906082153,0.24749791622161865
11461,-0.43971940875053406,-0.10159173607826233
11462,0.019780470058321953,0.0052650086581707
11463,-1.285011887550354,-0.8430314660072327
11464,0.02031107246875763,-0.006340628489851952
11465,-0.36176592111587524,-0.17007970809936523
11466,-4.463839530944824,-2.7214560508728027
11467,-2.5329208374023438,-0.4916880130767822
11468,-0.4818878769874573,-0.28591659665107727
11469,-4.786494255065918,-1.0181593894958496
11470,-0.649465799331665,0.09654891490936279
11471,0.0004374829586595297,0.04136127722449601
11472,-0.032439544796943665,0.02198280394077301
11473,-0.016549894586205482,0.10766554810106754
11474,-0.5681443214416504,-0.471666619181633
11475,-0.039787501096725464,0.05015118047595024
11476,-1.3705581426620483,-0.33351314067840576
11477,-0.19045719504356384,-0.12620188295841217
11478,-3.03507661819458,-1.402204155921936
11479,-4.660975933074951,-1.613983154296875
11480,-0.233878031373024,0.1422603726387024
11481,0.01216963678598404,0.026015454903244972
11482,-0.014255421236157417,0.1671305187046528
11483,-9.840947151184082,-5.038981914520264
11484,-0.8543605804443359,-0.11995410919189453
11485,-4.232395172119141,-3.0484917163848877
11486,0.06268637627363205,0.009843277570325881
11487,-0.9226148724555969,-0.48530805110931396
11488,-0.16906163096427917,-0.04817487299442291
11489,0.021467197686433792,0.0346889435313642
11490,0.022417128086090088,0.10490183532238007
11491,-0.48450541496276855,1.8439966440200806
11492,0.016083434224128723,0.012241547927260399
11493,0.08618437498807907,0.026985000702552497
11494,0.00022072938736528158,0.0076809662859886885
11495,-0.05060818791389465,0.1550937332212925
11496,-0.13246771693229675,0.03966180980205536
11497,-0.4644082486629486,-0.24110767245292664
11498,-0.35552355647087097,-0.24940553307533264
11499,-4.135231971740723,-2.1773805618286133
11500,-1.2746667861938477,0.21910011768341064
11501,0.1417950540781021,0.008589164994191378
11502,0.004241500049829483,0.06268584728240967
11503,0.01449900958687067,0.009070456631889101
11504,0.0491594523191452,0.004602528177201748
11505,0.0133585836738348,0.36873690597712994
11506,-2.0816729068756104,-1.5208158493041992
11507,0.006393024232238531,0.020979392807930708
11508,0.020719852298498154,0.07898093108087778
11509,0.2222536951303482,0.00010883214418555553
11510,0.009289782494306564,0.10050453618168831
11511,-1.9694820642471313,-1.4935837388038635
11512,0.032377857714891434,0.01621587696718052
11513,-0.034193262457847595,0.17237607389688492
11514,0.05083059147000313,0.03827786911278963
11515,-0.6822531223297119,-0.2887830138206482
11516,-0.3535459637641907,0.4242057502269745
11517,-0.15611125528812408,0.5685983002185822
11518,-1.907719373703003,-1.157805621623993
11519,0.17368382215499878,0.0024680948117747903
11520,-2.2116267681121826,-1.1897649765014648
11521,-0.06839324533939362,0.14504621922969818
11522,-0.39108937978744507,-0.06013917922973633
11523,-0.008685911074280739,0.097387520596385
11524,0.021815551444888115,0.000680327237205347
11525,-2.7499618530273438,-0.5798349380493164
11526,0.0065573956817388535,0.027785383543232456
11527,0.051188983023166656,0.07100523123517632
11528,0.027750087901949883,0.0861766766756773
11529,-0.4886052906513214,-0.3674693703651428
11530,-0.600594699382782,-0.19702881574630737
11531,-4.102006912231445,-2.502375841140747
11532,-0.08843060582876205,-0.0712231881916523
11533,-4.192461967468262,-3.224705696105957
11534,-0.6257051825523376,-0.3182709515094757
11535,0.01181005872786045,0.01872936444124207
11536,-0.12043169885873795,0.18357440829277039
11537,-0.00038179708644747734,0.18273760145530105
11538,-0.13047166168689728,0.3096833676099777
11539,-0.8375059366226196,-0.6513983756303787
11540,-0.049770161509513855,1.2808175683021545
11541,-5.98825216293335,-4.161902189254761
11542,-5.3119988441467285,-3.995023488998413
11543,-0.10277773439884186,0.11089062690734863
11544,-0.38133108615875244,-0.16075292229652405
11545,0.20791694521903992,0.035589318722486496
11546,-5.505651950836182,-2.6599292755126953
11547,-0.5185813903808594,0.2335575819015503
11548,-0.07977808266878128,0.14245831966400146
11549,0.22116853296756744,0.04563855810556561
11550,0.007207171060144901,0.04585011932067573
11551,-0.11729609966278076,0.3871018886566162
11552,0.027364308014512062,0.014602373383240774
11553,0.06838320195674896,0.005506145243998617
11554,-1.9473421573638916,-1.3197392225265503
11555,-1.2272061109542847,-0.945984959602356
11556,-0.17076022922992706,-0.16262109577655792
11557,-0.06006450578570366,0.29172928631305695
11558,-0.3373531997203827,-0.18360421061515808
11559,-0.3355790972709656,-0.039679527282714844
11560,-0.8389178514480591,-0.5805673599243164
11561,-6.640862941741943,-3.980044364929199
11562,0.01338658481836319,0.14215455204248428
11563,-4.50192928314209,-3.913155436515808
11564,0.022495176643133163,0.010206322185695171
11565,-4.797333240509033,-3.648983955383301
11566,-0.003790486603975296,0.4063360672444105
11567,0.0007464922964572906,0.43950485810637474
11568,-0.08407177031040192,-0.04612398147583008
11569,-9.09533977508545,-3.3470540046691895
11570,-1.9970414638519287,-1.574787437915802
11571,-0.02020069770514965,0.04256060905754566
11572,0.005477827042341232,0.024996670661494136
11573,-1.7947933673858643,-1.5165042281150818
11574,-3.064758777618408,-1.7578084468841553
11575,-0.11493908613920212,0.13187973201274872
11576,-2.8890082836151123,-2.5824587643146515
11577,-2.7215006351470947,-2.302899569272995
11578,-2.2821826934814453,-1.3744148015975952
11579,-0.6820967793464661,-0.3248410224914551
11580,0.05486215651035309,0.0013902437167416792
11581,-0.28405770659446716,-0.09099303185939789
11582,-4.687000751495361,-2.3541271686553955
11583,-2.13808536529541,-0.0037932395935058594
11584,-0.7008053660392761,-0.524417906999588
11585,0.025982674211263657,0.012783534824848175
11586,-3.23984432220459,-2.793075680732727
11587,-0.1448678970336914,0.7457080483436584
11588,-8.09876823425293,-3.7289881706237793
11589,-0.8274765014648438,0.10610067844390869
11590,-2.7439308166503906,-0.19608855247497559
11591,-0.38285204768180847,0.5093328654766083
11592,-0.5512865781784058,0.9238461256027222
11593,-2.8828318119049072,0.09968757629394531
11594,-7.880411624908447,-3.9293901920318604
11595,-2.855421781539917,-0.03196263313293457
11596,-0.1068277508020401,0.04053065925836563
11597,0.009740098379552364,0.058724078349769115
11598,-0.019010920077562332,0.053667204454541206
11599,0.0391925573348999,0.043081742245703936
11600,-2.638925790786743,-1.8118230104446411
11601,0.010260609909892082,0.1868365458212793
11602,-0.0014189966022968292,0.0775552517734468
11603,-12.482501029968262,-3.584310531616211
11604,-3.2360103130340576,0.07370400428771973
11605,-0.8002442717552185,-0.5258390009403229
11606,-0.8871254324913025,-0.10674625635147095
11607,-0.6258794665336609,0.15084588527679443
11608,-1.8035072088241577,0.164201021194458
11609,-0.059091292321681976,-0.05210517719388008
11610,0.042991455644369125,0.0744205666705966
11611,-1.7666823863983154,-1.380855232477188
11612,-1.2465225458145142,-1.06937974691391
11613,-1.1334421634674072,-0.8272764980792999
11614,-2.7644715309143066,-2.1616262197494507
11615,-5.78361177444458,-2.859732151031494
11616,0.030721168965101242,0.001732122153043747
11617,-0.004290223121643066,0.05740073509514332
11618,-0.08731488883495331,0.002155601978302002
11619,0.0013764237519353628,0.013763542054221034
11620,-0.6005546450614929,0.07017505168914795
11621,-2.5846450328826904,-0.9673284292221069
11622,-2.9955365657806396,-1.8291274309158325
11623,0.02104373835027218,0.007576429867185652
11624,-0.8898282051086426,-0.7185333073139191
11625,-0.005651166196912527,0.021635117940604687
11626,0.07484577596187592,0.010013835038989782
11627,0.06649985909461975,0.4866722635924816
11628,0.09478219598531723,0.0028141558868810534
11629,-0.03012126497924328,0.4861230030655861
11630,-3.4709556102752686,-1.9290980100631714
11631,0.05908431112766266,0.00995053444057703
11632,-0.19345642626285553,0.10078620910644531
11633,-0.2867158055305481,0.07077762484550476
11634,-1.8701099157333374,0.06915557384490967
11635,-6.002354621887207,-3.497323513031006
11636,0.005802481435239315,0.02375993994064629
11637,-0.20897674560546875,-0.10929939150810242
11638,-0.06065612658858299,0.09634745866060257
11639,-6.955375671386719,-3.7607195377349854
11640,-0.12460805475711823,0.2871296852827072
11641,-0.10935080796480179,0.12906892597675323
11642,-4.492161750793457,-2.807492971420288
11643,-0.06628096103668213,0.06125553697347641
11644,-0.05004137009382248,0.08638063073158264
11645,0.0629350021481514,0.015420117895700969
11646,0.10830583423376083,0.001216298114741221
11647,-8.430062294006348,-5.883391857147217
11648,0.0593106783926487,0.001264345188246807
11649,-10.479019165039062,-5.584309101104736
11650,-0.35520344972610474,-0.12100261449813843
11651,-1.6972726583480835,-1.0251246094703674
11652,0.06754475831985474,0.04258920857682824
11653,-2.641575813293457,-1.2139326333999634
11654,-3.5528106689453125,-2.311522126197815
11655,-4.490584850311279,-3.8210535049438477
11656,-1.878975510597229,-0.9456862211227417
11657,-1.7279146909713745,-0.6828621625900269
11658,-1.1755517721176147,-1.0581068992614746
11659,0.049747779965400696,0.0003079879497818183
11660,-0.5702420473098755,0.2801308035850525
11661,-0.001803245977498591,0.004882331704720855
11662,0.041273828595876694,0.12845760583877563
11663,-1.3997271060943604,-0.9127981662750244
11664,-0.09788256883621216,-0.04853504151105881
11665,-2.3238282203674316,-1.33262038230896
11666,0.07524178922176361,0.0009018815171657479
11667,-0.19112852215766907,0.34724074602127075
11668,-0.004015578422695398,0.14405970834195614
11669,0.09028394520282745,0.000523545974829176
11670,-6.627808094024658,-3.7403857707977295
11671,-1.8483315706253052,-0.6393222808837891
11672,-8.346540451049805,-2.9300923347473145
11673,0.0018504729960113764,0.0509391498635523
11674,0.003815211821347475,0.0007002102156548062
11675,-6.837571620941162,-2.429597854614258
11676,-1.6723804473876953,-0.8091340661048889
11677,-0.07351072877645493,-0.044428855180740356
11678,0.03614680469036102,-0.0153171606361866
11679,0.0659630075097084,0.08445330173708498
11680,-2.2465250492095947,0.7421252727508545
11681,0.0139857716858387,0.03681229497306049
11682,-0.1818278580904007,-0.0602869838476181
11683,-0.9626416563987732,-0.8390611559152603
11684,-1.0462541580200195,-0.24668735265731812
11685,-0.7723340392112732,0.2593719959259033
11686,-0.026237279176712036,0.030241692438721657
11687,-0.9237091541290283,-0.746326670050621
11688,0.04335770383477211,0.009128994526690803
11689,-2.188758373260498,-0.656212329864502
11690,-4.180262088775635,-3.289383888244629
11691,-0.0807887613773346,-0.02833665907382965
11692,-0.95085608959198,-0.9488258510828018
11693,-0.6383795142173767,-0.27388596534729004
11694,0.0013058973709121346,0.00034302513870443363
11695,-1.2796130180358887,-0.9182199537754059
11696,-0.0783209279179573,0.45179491490125656
11697,-0.22249922156333923,0.008342117071151733
11698,-0.06663857400417328,-0.06058289669454098
11699,-0.04837403446435928,-0.0397676657885313
11700,-1.8397948741912842,-0.16350674629211426
11701,0.004348784685134888,0.16954494267702103
11702,-0.3107183575630188,1.621967762708664
11703,0.005463133566081524,0.08074043097440153
11704,-0.12275411188602448,0.09023116528987885
11705,-0.4474157691001892,-0.291098490357399
11706,0.003342720214277506,0.036038960912264884
11707,0.011408623307943344,0.09373880922794342
11708,0.004913711920380592,0.002098829125316115
11709,-0.31453758478164673,0.716239869594574
11710,0.06441464275121689,0.7049046391621232
11711,-0.041176773607730865,0.28954899683594704
11712,-0.9143221378326416,-0.44995272159576416
11713,-0.0052164476364851,0.036560436710715294
11714,-3.0370028018951416,-1.6718039512634277
11715,0.0028678658418357372,0.0047338882577605546
11716,-0.9145821332931519,-0.5645985305309296
11717,0.0658968910574913,0.04833725839853287
11718,0.054058920592069626,0.0627075843513012
11719,-1.0185625553131104,-0.42642098665237427
11720,-3.8068594932556152,-2.13774836063385
11721,-0.10286779701709747,0.04316826909780502
11722,-0.18113428354263306,0.33593128621578217
11723,0.05250110849738121,1.0612491630017757
11724,-0.7044363021850586,0.687978982925415
11725,0.06310092657804489,0.0022874660426168703
11726,-1.331954002380371,-1.097863107919693
11727,-0.438102126121521,0.03835779428482056
11728,-0.3286263048648834,-0.09378467500209808
11729,-4.522305488586426,-2.003509521484375
11730,0.05691026151180267,0.29431675374507904
11731,-0.19169685244560242,0.3476974815130234
11732,-4.61228084564209,1.2448806762695312
11733,-4.062169551849365,-3.070024013519287
11734,0.2222536951303482,0.00010883214418555553
11735,0.17753945291042328,-0.007125150412321091
11736,0.02679513208568096,0.05845814081840217
11737,-0.24864616990089417,-0.15052662044763565
11738,0.01980367675423622,-0.022048477083444595
11739,-0.43784859776496887,0.22924774885177612
11740,-2.7528953552246094,-1.9840522408485413
11741,0.06663111597299576,0.08256787620484829
11742,-1.0693315267562866,-0.19342857599258423
11743,-7.509328842163086,-5.6037702560424805
11744,-0.4356532692909241,-0.265227735042572
11745,0.00821213610470295,0.02742567239329219
11746,-1.549879789352417,-0.3353017568588257
11747,0.04043295979499817,0.0007926581220090156
11748,0.06304015964269638,0.0342920171096921
11749,-0.11577990651130676,0.12575674057006836
11750,-0.08849022537469864,0.30399441719055176
11751,-1.8527131080627441,-0.7949240207672119
11752,0.021992497146129608,0.02314986812416464
11753,0.023200564086437225,0.02108477638103068
11754,-4.790653705596924,-3.0872490406036377
11755,-0.16708990931510925,0.22930799424648285
11756,0.001879233750514686,0.012006373726762831
11757,-0.04308931902050972,0.5202017724514008
11758,-1.9724233150482178,-0.6683640480041504
11759,-2.5453238487243652,-1.8787200450897217
11760,-2.678311347961426,-0.5836925506591797
11761,0.08637990057468414,0.015191888029221445
11762,-0.15570960938930511,0.06877703964710236
11763,0.005580876022577286,0.0023587450850754976
11764,-4.318739891052246,-2.6042966842651367
11765,0.02315642684698105,0.021349593705963343
11766,-0.043345142155885696,-0.024177640676498413
11767,-2.663705825805664,-0.32923293113708496
11768,-2.718852996826172,-1.2499313354492188
11769,-1.1080491542816162,-1.0113962441682816
11770,-1.5527180433273315,-1.1658281683921814
11771,-1.3288720846176147,-0.8396696448326111
11772,-0.6466469168663025,-0.5649289786815643
11773,-4.118789196014404,-3.5585631728172302
11774,-0.8147062063217163,-0.4679563641548157
11775,-0.01351075991988182,0.17799592576920986
11776,-0.3292986750602722,0.2504313588142395
11777,0.0029329510871320963,0.005263210830889875
11778,-0.9612842202186584,-0.7242112755775452
11779,-0.11037980765104294,0.08251826465129852
11780,0.10319851338863373,0.036830853670835495
11781,-0.1352437436580658,0.13490551710128784
11782,-0.17631012201309204,-0.12797849252820015
11783,0.051300860941410065,0.047371999360620975
11784,-0.62075275182724,-0.3951897919178009
11785,-0.5482537746429443,-0.39935435354709625
11786,0.010750561952590942,0.0345761813223362
11787,-0.5933839678764343,0.5287163257598877
11788,-0.1886739432811737,0.21424806118011475
11789,0.0617407001554966,0.005199863691814244
11790,0.023164819926023483,0.08003467041999102
11791,-4.356588363647461,0.06705427169799805
11792,-1.130589485168457,-0.8295705616474152
11793,0.06765303760766983,0.03891005180776119
11794,-0.8414522409439087,-0.49597448110580444
11795,-7.125607013702393,-3.3008739948272705
11796,-8.67898178100586,-4.4296064376831055
11797,-0.606372594833374,-0.3227434754371643
11798,-0.05835467576980591,0.11459146440029144
11799,-9.759888052940369e-05,0.2916057293768972
11800,0.01953377015888691,0.04056880436837673
11801,-3.488272190093994,-1.2579717636108398
11802,0.04798690602183342,0.0014392427547136322
11803,0.16397817432880402,0.06732075288891792
11804,-1.695623755455017,0.027351737022399902
11805,-0.016424229368567467,-0.023726435378193855
11806,-2.9081335067749023,-0.87038254737854
11807,-1.5718810558319092,-0.8546311259269714
11808,0.030397683382034302,0.0040903708431869745
11809,-0.02301955781877041,0.18797204829752445
11810,-6.343211650848389,-5.149024486541748
11811,0.07171501964330673,0.17069580126553774
11812,-0.7218092083930969,-0.06196713447570801
11813,-4.235633373260498,-4.124032750725746
11814,0.003751733573153615,0.0017118957985076122
11815,-0.675104022026062,0.015577256679534912
11816,-3.2511630058288574,-2.2032055854797363
11817,-0.032643940299749374,0.0072850994765758514
11818,-0.06627429276704788,0.12997975945472717
11819,-0.5436045527458191,-0.3785717785358429
11820,-1.1922435760498047,-1.0063137859106064
11821,-0.10809142887592316,0.24382202327251434
11822,-0.561099648475647,-0.29569557309150696
11823,0.04799090325832367,0.12875669356435537
11824,-1.2370609045028687,-0.498732328414917
11825,-0.33167222142219543,0.19646301865577698
11826,-0.2535478472709656,0.3759833574295044
11827,-0.07471655309200287,0.19489697366952896
11828,-3.544633150100708,-2.653248608112335
11829,0.0020162221044301987,0.027187941246666014
11830,-0.031360313296318054,0.05370528995990753
11831,-1.4665398597717285,-0.7667853832244873
11832,-0.0012389479670673609,0.07938429107889533
11833,-0.021968267858028412,0.2493131123483181
11834,-1.0905909538269043,-0.7265295386314392
11835,0.0037601348012685776,0.0241716206073761
11836,-0.10387604683637619,0.10267375409603119
11837,-0.011509479954838753,0.029762493446469307
11838,-0.7579330801963806,0.09780305624008179
11839,-5.061179161071777,-3.202502489089966
11840,-6.494645595550537,-4.394211292266846
11841,0.046454690396785736,0.004971666319761425
11842,-0.8771712183952332,0.7652907371520996
11843,-1.9115099906921387,-0.749484658241272
11844,-0.8442049622535706,0.1323123574256897
11845,-3.9434268474578857,-2.528159022331238
11846,0.05496460199356079,0.2169663179665804
11847,-6.716901779174805,-3.8051912784576416
11848,-0.10851766169071198,1.3441755920648575
11849,-0.005109505727887154,0.016719963401556015
11850,-0.04358406737446785,0.19886934012174606
11851,-2.3430874347686768,-1.3573416471481323
11852,-1.732932448387146,-1.5520634651184082
11853,0.013964503072202206,0.08837553206831217
11854,-3.6163973808288574,-1.972362756729126
11855,-0.029332557693123817,0.5938345082104206
11856,-1.7911186218261719,-1.3463245034217834
11857,0.10814554989337921,0.0029482693353202194
11858,0.06012757122516632,0.06044446583837271
11859,-0.9433926343917847,0.5343515872955322
11860,-0.6286974549293518,-0.46727046370506287
11861,0.04163330793380737,0.00112038926272362
11862,0.012998184189200401,0.07687053084373474
11863,0.0027240654453635216,0.002536451313062571
11864,0.09134715795516968,-0.1711796149611473
11865,-0.21335837244987488,0.013509362936019897
11866,0.04896119609475136,0.09104325249791145
11867,-0.3447173237800598,0.34726107120513916
11868,0.03604526445269585,5.578839045483619e-05
11869,0.01031868252903223,0.07867559976875782
11870,-0.6800944209098816,0.5353540182113647
11871,-2.9763834476470947,-0.7962472438812256
11872,0.02134048007428646,0.0138009546790272
11873,-3.3379156589508057,-2.1415462493896484
11874,-2.273651599884033,-1.2853094339370728
11875,-3.4893386363983154,-2.107646107673645
11876,-0.005708638578653336,0.2097536288201809
11877,-0.8108739852905273,-0.744820199906826
11878,-9.34328556060791,-6.119784116744995
11879,-3.9338746070861816,-2.7604424953460693
11880,0.009906796738505363,0.29079680889844894
11881,0.010491661727428436,0.1343158632516861
11882,-1.2806531190872192,-1.2275514155626297
11883,-0.03307732194662094,0.0630800649523735
11884,-1.6863785982131958,-1.121388554573059
11885,-0.42052069306373596,0.2917899489402771
11886,-0.008578786626458168,0.10872493777424097
11887,-0.26620131731033325,0.17788872122764587
11888,0.019413333386182785,0.012656503939069808
11889,-0.14526471495628357,0.1818084418773651
11890,-1.358505129814148,-0.06284844875335693
11891,-9.41714096069336,-7.189146280288696
11892,-0.01316836103796959,0.030639462172985077
11893,-0.10963322222232819,0.4154975712299347
11894,0.10821399092674255,0.08517294749617577
11895,0.03419061377644539,0.05340420734137297
11896,-1.8584762811660767,-1.2856249809265137
11897,-4.84877872467041,-1.9626457691192627
11898,0.07117463648319244,0.19067641720175743
11899,0.0007557421922683716,0.11693642660975456
11900,0.020875683054327965,0.0007770294832880609
11901,-0.43499132990837097,-0.21237677335739136
11902,0.037378840148448944,0.029335351660847664
11903,-0.47467076778411865,-0.2786230444908142
11904,-0.02763359248638153,0.6612420976161957
11905,0.10141454637050629,0.07120566733647138
11906,-0.03325037658214569,0.052268676459789276
11907,0.04295754060149193,0.07897237315773964
11908,0.03278438001871109,0.014966436312533915
11909,-0.06133878603577614,0.624643862247467
11910,-3.484971284866333,-1.3638558387756348
11911,-4.41664457321167,-2.7141740322113037
11912,0.07537674158811569,0.00017534149810671806
11913,-0.6270637512207031,-0.22226941585540771
11914,0.006629887968301773,0.003489040696877055
11915,-0.021643202751874924,0.07767989858984947
11916,0.0186177808791399,0.0471166210481897
11917,0.009138106368482113,0.0846122958464548
11918,0.01258163619786501,0.0486224265769124
11919,0.06482510268688202,0.01433287508552894
11920,0.004923129454255104,0.0028837872800977493
11921,0.007446009665727615,0.13528626039624214
11922,0.05465938150882721,0.031005841214209795
11923,0.0034350305795669556,0.111944280564785
11924,-0.08299708366394043,0.0018453598022460938
11925,-0.04644763469696045,0.19530563801527023
11926,-2.186561346054077,-1.2407985925674438
11927,-0.07700251042842865,-0.019940204918384552
11928,-0.14827120304107666,0.5282829850912094
11929,0.025368843227624893,-0.010440181940793991
11930,-0.3942936062812805,-0.14847847819328308
11931,-1.2651569843292236,-0.33165454864501953
11932,0.002678951947018504,0.004871765529969707
11933,-5.058273792266846,-2.786092758178711
11934,0.06503965705633163,0.0004532487994310941
11935,-2.624939441680908,-0.9477121829986572
11936,-1.7957621812820435,-0.47972142696380615
11937,0.027090176939964294,0.08445334434509277
11938,-0.0012515168637037277,0.15792218036949635
11939,0.15485863387584686,0.017000962747260928
11940,-0.42485669255256653,-0.18622449040412903
11941,-0.14976230263710022,-0.05666555464267731
11942,-7.191685199737549,-6.460834622383118
11943,0.06306158751249313,0.006324734422378242
11944,-0.12577904760837555,-0.007979482412338257
11945,-3.3287432193756104,-1.4485081434249878
11946,-1.0105289220809937,-0.7037292420864105
11947,-0.0966164842247963,-0.10285811498761177
11948,-0.001101379981264472,0.0282359067350626
11949,-1.120031714439392,-0.024661540985107422
11950,-5.415041923522949,-3.336521625518799
11951,-1.8939566612243652,-0.9474353194236755
11952,0.06292913109064102,0.011259956198045984
11953,-0.30005979537963867,-0.2396450936794281
11954,-2.8873188495635986,-1.390944480895996
11955,-1.192260503768921,-1.0376670211553574
11956,-5.8850836753845215,-2.9645330905914307
11957,0.14180566370487213,0.0032018224737839773
11958,-4.73142671585083,-2.6002142429351807
11959,-2.8094730377197266,-1.69110107421875
11960,-1.543784737586975,-1.1904838979244232
11961,0.0032383750658482313,0.0005760807616752572
11962,-0.5329970717430115,0.6356365084648132
11963,-0.8332282304763794,-0.18340164422988892
11964,0.14205949008464813,-0.0002828696742653847
11965,-0.23665255308151245,0.04231336712837219
11966,-5.433681011199951,-3.727282166481018
11967,-1.7642730474472046,-0.10060453414916992
11968,-0.024381641298532486,0.03641918860375881
11969,0.05377215892076492,0.033173234201967716
11970,-1.307709813117981,-0.9042880237102509
11971,-1.2322328090667725,0.35838449001312256
11972,-0.0016544483369216323,0.01150580681860447
11973,-0.44627708196640015,-0.220335453748703
11974,-0.4742266833782196,-0.09613537788391113
11975,-0.09881176799535751,0.1808842122554779
11976,0.025491682812571526,0.005612884531728923
11977,-0.3529416024684906,1.2027467489242554
11978,0.021854398772120476,0.0021931533701717854
11979,-0.00031261262483894825,0.005724663846194744
11980,-6.66520881652832,-4.378673791885376
11981,-0.1454434096813202,-0.023572683334350586
11982,0.0431155227124691,0.016333224019035697
11983,-0.8674572706222534,0.48635339736938477
11984,-0.13460060954093933,-0.0638783723115921
11985,-5.036220073699951,-3.382851004600525
11986,-0.006473064422607422,0.12554040923714638
11987,-0.013572774827480316,0.03759182430803776
11988,-2.3543519973754883,-1.592597246170044
11989,-5.392439842224121,-4.230884552001953
11990,0.01979285478591919,0.06379935517907143
11991,-0.0844961479306221,0.6222927197813988
11992,-2.8992209434509277,-0.9168472290039062
11993,-0.11200293153524399,0.018473826348781586
11994,-0.021413493901491165,-0.00019629672169685364
11995,0.004024207592010498,-0.002635093405842781
11996,-0.024198435246944427,0.12172263115644455
11997,0.018862683326005936,0.008279264366137795
11998,0.015013869851827621,0.0030931284418329597
11999,-0.27058878540992737,-0.21212486922740936
12000,-0.07801120728254318,-0.044267721474170685
12001,-1.6074860095977783,-0.75887131690979
12002,0.05995997413992882,0.08306171512231231
12003,-0.3391369879245758,-0.10794161260128021
12004,0.031965240836143494,0.005976846121484414
12005,-5.558314323425293,-3.263092041015625
12006,-6.462772369384766,-4.895751357078552
12007,-1.0693165063858032,0.3155829906463623
12008,-0.8833361864089966,0.904821515083313
12009,-1.3988683223724365,-0.5425382852554321
12010,-2.8197479248046875,-0.275803804397583
12011,0.019189782440662384,0.018933862214908004
12012,-0.14671772718429565,0.36219827830791473
12013,-0.39973440766334534,0.3490869104862213
12014,-1.8880077600479126,-1.1506591439247131
12015,-3.3446056842803955,-1.991380214691162
12016,-0.011128440499305725,0.21639836207032204
12017,-0.15960010886192322,0.14564312994480133
12018,0.009089004248380661,0.001365440577501431
12019,-1.29712975025177,-0.0689781904220581
12020,-3.833235025405884,-2.2128498554229736
12021,-2.8202691078186035,-2.5455700159072876
12022,0.04323801025748253,0.0045338214840739965
12023,-5.117920398712158,-3.134315252304077
12024,-0.8511360883712769,0.5630884766578674
12025,-5.708691596984863,-3.5681591033935547
12026,-0.19968587160110474,0.2168714702129364
12027,-2.9195845127105713,-2.1629452109336853
12028,-0.22100293636322021,1.012836754322052
12029,-0.4247521460056305,-0.3422103226184845
12030,-9.462496757507324,-5.887997150421143
12031,0.07148449122905731,0.01376416627317667
12032,-0.6926921010017395,-0.150290846824646
12033,-0.5675842761993408,0.0861809253692627
12034,-4.328046798706055,-3.9780933558940887
12035,-0.03739985078573227,0.15820198506116867
12036,-0.5630998611450195,0.23200929164886475
12037,-3.745211362838745,-2.715454339981079
12038,-0.005402694921940565,0.03782506287097931
12039,-0.6018106937408447,-0.23061344027519226
12040,-0.20418336987495422,0.06716570258140564
12041,-3.3178622722625732,-2.781764030456543
12042,-0.2932113707065582,0.19356456398963928
12043,-9.040809631347656,-3.194612503051758
12044,0.03148785978555679,0.09083684533834457
12045,-0.2268686145544052,0.27640464901924133
12046,-3.9305248260498047,-2.116814136505127
12047,-0.08987878262996674,0.04535297304391861
12048,0.0024835742078721523,0.019682622863911092
12049,-6.75948429107666,-5.500231385231018
12050,0.02103171870112419,0.11502168932929635
12051,-0.44515252113342285,0.44080254435539246
12052,-0.11768936365842819,0.10256361961364746
12053,0.13779857754707336,0.1650789063423872
12054,-0.4216427803039551,-0.407437339425087
12055,-0.09944386780261993,0.20021109282970428
12056,0.008742475882172585,0.00016890515723844146
12057,-6.188033103942871,-5.1096673011779785
12058,-8.443928718566895,-2.3187050819396973
12059,-0.031374722719192505,-0.07153891772031784
12060,0.021127579733729362,0.03884113160893321
12061,-2.7797436714172363,-0.9356496334075928
12062,-1.5704913139343262,-1.0353520512580872
12063,-0.3847474455833435,0.3445304036140442
12064,-0.03755081444978714,0.07815294712781906
12065,-0.0786658450961113,1.6568530052900314
12066,-4.071532726287842,-3.446734845638275
12067,0.06049555540084839,0.18634969927370548
12068,-2.3822712898254395,-1.247503638267517
12069,-0.1473735123872757,0.7815510332584381
12070,-1.4191081523895264,0.06746149063110352
12071,-9.826504707336426,-5.4366230964660645
12072,0.02307753823697567,0.022098028392065316
12073,-0.012782009318470955,0.5709933862090111
12074,-1.3439016342163086,-0.7095787525177002
12075,0.062183354049921036,0.0330794045003131
12076,0.0036886795423924923,0.004145090380916372
12077,-2.206031084060669,-0.8914353847503662
12078,0.07385445386171341,0.006747642531991005
12079,0.004607507959008217,0.03171602496877313
12080,-9.677125930786133,-5.229952335357666
12081,-0.007000691723078489,0.02124972455203533
12082,-0.042240209877491,0.14039520546793938
12083,-0.30459776520729065,-0.1556282341480255
12084,-3.114044427871704,0.5258305072784424
12085,0.07267406582832336,0.0231582410633564
12086,-6.068761825561523,-4.43195652961731
12087,-3.4578135013580322,-2.405477523803711
12088,0.005815478507429361,0.024874225724488497
12089,-0.011613702401518822,0.162455216050148
12090,-9.304683685302734,-4.4042863845825195
12091,-5.479274272918701,-3.9188005924224854
12092,-0.19939547777175903,0.41752320528030396
12093,-1.3723608255386353,-0.47920650243759155
12094,-0.5035427808761597,0.3910820484161377
12095,0.06593365967273712,0.09708594158291817
12096,-0.2708025276660919,0.2990977466106415
12097,-1.0816102027893066,-0.3432613015174866
12098,-0.13373444974422455,0.06812377274036407
12099,-5.990223407745361,-3.415740966796875
12100,-6.225414276123047,-3.695234775543213
12101,0.05023369938135147,0.005701339805682437
12102,-1.0753347873687744,-0.8621994853019714
12103,-1.6966521739959717,-0.13188493251800537
12104,-5.104437828063965,-1.9497084617614746
12105,-2.6335346698760986,-1.8824013471603394
12106,0.06863052397966385,0.00046753605602134485
12107,-1.2445544004440308,-0.12095105648040771
12108,-0.9272395968437195,0.8943914175033569
12109,-2.899334669113159,-1.5164990425109863
12110,-0.42810600996017456,-0.39808395504951477
12111,-4.439439296722412,-3.173506498336792
12112,-0.04206644371151924,0.10582704097032547
12113,0.02022632025182247,0.006692025461234152
12114,-2.125645160675049,0.9651203155517578
12115,-0.7640422582626343,0.02377772331237793
12116,-0.4941539466381073,-0.09549778699874878
12117,-0.5403443574905396,0.5302485227584839
12118,0.01466701552271843,0.08499813778325915
12119,-5.577463150024414,-2.6012966632843018
12120,-0.14771470427513123,-0.05715477466583252
12121,0.05245744436979294,0.2105209305882454
12122,-6.622004985809326,-2.743227481842041
12123,-0.03038494661450386,0.520373597741127
12124,-0.24722737073898315,0.2449868619441986
12125,-0.20901867747306824,-0.05452673137187958
12126,0.09273260831832886,0.07819626294076443
12127,-0.024868130683898926,-0.027335090562701225
12128,0.07358351349830627,0.07025654893368483
12129,-0.002000376582145691,0.2432337999343872
12130,-0.013859831728041172,0.030197318643331528
12131,-0.5704552531242371,0.3067436218261719
12132,-0.038230445235967636,-0.0289900079369545
12133,-0.6072161793708801,-0.18120166659355164
12134,0.00876280665397644,-0.0041394541040062904
12135,-0.045230649411678314,-0.011288225650787354
12136,-2.1834540367126465,-0.26122379302978516
12137,-0.4092140793800354,0.09530702233314514
12138,0.006248357705771923,0.12533326167613268
12139,-0.04298335686326027,0.2747511677443981
12140,-0.4585348069667816,0.17980796098709106
12141,-0.01428239792585373,0.39980851858854294
12142,-4.132030487060547,-2.5506948232650757
12143,-0.6272240281105042,-0.16322088241577148
12144,0.021121028810739517,0.16089212149381638
12145,0.004694222006946802,0.11500360863283277
12146,0.09945966303348541,0.02932841330766678
12147,-0.8123973608016968,-0.42578375339508057
12148,0.019445665180683136,0.09098148811608553
12149,-2.340026617050171,-2.2343299835920334
12150,-1.2254191637039185,0.5116682052612305
12151,0.06301331520080566,0.010322592403099407
12152,-0.011430881917476654,0.019113650545477867
12153,0.08113507181406021,0.03825707174837589
12154,-0.05128312483429909,0.023816950619220734
12155,-0.041028738021850586,0.04574454575777054
12156,0.2304898500442505,0.07101047039031982
12157,0.00825499463826418,0.0004751684546135948
12158,-2.3174188137054443,-0.8552790880203247
12159,0.015479257330298424,0.02702450379729271
12160,-0.3761112093925476,0.21523287892341614
12161,-1.6074860095977783,-0.75887131690979
12162,-0.05868937447667122,0.035492658615112305
12163,0.04767879843711853,0.007076476933434606
12164,0.019855333492159843,0.02552357129752636
12165,0.014449229463934898,0.14358381368219852
12166,-6.814380168914795,-3.7707700729370117
12167,-0.23910200595855713,0.03851819038391113
12168,-0.9447152614593506,0.1280362606048584
12169,-1.2336723804473877,0.07656240463256836
12170,-0.30118003487586975,0.5318472981452942
12171,-2.351677894592285,-0.9486038684844971
12172,-1.7827469110488892,-0.07846248149871826
12173,-0.733048677444458,-0.03197765350341797
12174,-3.7870383262634277,-2.493145227432251
12175,-0.2935503423213959,0.6140390932559967
12176,-0.012733623385429382,0.5362577140331268
12177,-0.07856003940105438,0.08671904355287552
12178,-5.436275959014893,-3.4761877059936523
12179,-1.8122817277908325,-1.3681156933307648
12180,-0.13846689462661743,0.7853806912899017
12181,-0.6104287505149841,0.7868066430091858
12182,-0.36074838042259216,0.17515164613723755
12183,0.004237722605466843,-0.017198912799358368
12184,-0.011999750509858131,0.0005543474107980728
12185,0.02316231280565262,0.04727824285509996
12186,-0.03305427357554436,0.08768469840288162
12187,-0.006923376582562923,0.19628668949007988
12188,-6.9352521896362305,-5.342309474945068
12189,-0.8271224498748779,0.2920873761177063
12190,-0.15333206951618195,1.8549949675798416
12191,-0.012307416647672653,0.04569707065820694
12192,-7.223044395446777,-4.062306880950928
12193,0.024850407615303993,0.006522497649712022
12194,-1.5651612281799316,-0.9654388427734375
12195,-4.573101043701172,-3.1104705333709717
12196,-0.39522913098335266,-0.1815441995859146
12197,0.0115582887083292,0.18570557050406933
12198,0.018092956393957138,0.11473000422120094
12199,-0.025524074211716652,0.3075083903968334
12200,-4.822059631347656,-1.7972874641418457
12201,-4.425572872161865,-2.533361792564392
12202,0.07788759469985962,0.024926318670623004
12203,-0.09945442527532578,0.05431763082742691
12204,0.00661945715546608,0.04169680178165436
12205,0.03505953028798103,0.04303259577136487
12206,-0.1136484369635582,0.8794473111629486
12207,-2.784162998199463,-1.965391218662262
12208,-0.0031021826434880495,0.012055054772645235
12209,-1.671539545059204,-0.9826507568359375
12210,-0.1402793824672699,0.07084761559963226
12211,-0.04742802679538727,0.20836298540234566
12212,0.09498037397861481,0.001001254713628441
12213,-0.19189339876174927,-0.06863994896411896
12214,0.05332360416650772,0.04936994751915336
12215,-0.9307581782341003,0.6785467863082886
12216,-0.1041184514760971,0.4501029849052429
12217,-1.6622321605682373,0.08438479900360107
12218,-0.005695510655641556,0.11855460330843925
12219,0.00751868262887001,0.05756307393312454
12220,-3.2015702724456787,-1.8101364374160767
12221,0.20767579972743988,0.02348221465945244
12222,0.022109050303697586,0.1554880551993847
12223,0.03287488967180252,0.006114010262535885
12224,-2.7848544120788574,-1.271198034286499
12225,0.016064800322055817,0.011139188893139362
12226,0.0032421895302832127,0.002961373538710177
12227,-0.017159471288323402,0.2476702816784382
12228,0.0810476616024971,0.03713967092335224
12229,-1.114585280418396,-0.26503729820251465
12230,-7.521216869354248,-3.380051612854004
12231,0.04975590109825134,0.09609031956642866
12232,0.18559035658836365,0.2754889954812825
12233,-0.4105170965194702,-0.41737471520900726
12234,-0.6972573399543762,0.10409355163574219
12235,0.03284527733922005,0.011588492197915912
12236,0.17049850523471832,0.006643366657954175
12237,0.004601271357387304,0.06456425739452243
12238,-0.22189907729625702,0.08246439695358276
12239,0.00043760170228779316,0.02055037277750671
12240,-1.9071251153945923,-0.9916727542877197
12241,0.002057379810139537,0.02449153200723231
12242,0.010617892257869244,0.19435461331158876
12243,0.015333767049014568,0.13102935906499624
12244,-0.010627467185258865,-0.012688033282756805
12245,0.07214090973138809,0.10544889932498336
12246,0.06932607293128967,0.3934931717813015
12247,0.034084074199199677,0.2342593800276518
12248,-1.9186073541641235,-1.0546455383300781
12249,0.005041261203587055,0.09275917417835444
12250,0.020892128348350525,0.09031514823436737
12251,-1.7833552360534668,-0.9937713742256165
12252,-4.31337833404541,-2.761054039001465
12253,-1.4220329523086548,-0.9094007015228271
12254,0.029075657948851585,0.0018729022704064846
12255,-0.15485675632953644,0.9553816020488739
12256,-4.384198188781738,-2.2803497314453125
12257,0.02135978639125824,0.0606387285515666
12258,-3.667572021484375,-2.4376561641693115
12259,0.004315071739256382,0.0437312638387084
12260,0.022275228053331375,0.10645689535886049
12261,-0.004163578152656555,0.17178364098072052
12262,-0.026844758540391922,0.08631131425499916
12263,-0.5119637250900269,0.15323114395141602
12264,0.003198798978701234,0.009760061137058074
12265,-0.004101574420928955,0.0008126236498355865
12266,-5.406299114227295,-3.4824137687683105
12267,-3.7890658378601074,-2.2464587688446045
12268,-2.9309651851654053,-1.0563228130340576
12269,-1.5902581214904785,-0.9318241477012634
12270,-0.2505255341529846,-0.025405019521713257
12271,-0.12378765642642975,-0.11374163627624512
12272,-0.2480909377336502,0.2814141809940338
12273,-0.0019398555159568787,0.5482914298772812
12274,0.004104495048522949,0.11778124049305916
12275,0.022766675800085068,0.07166467607021332
12276,0.004108431749045849,0.019714835041668266
12277,-0.009473118931055069,0.5171664208173752
12278,-0.23030181229114532,0.22248226404190063
12279,-1.0325078964233398,-0.09652912616729736
12280,0.04625166207551956,0.03792929230257869
12281,0.015912555158138275,0.1158012063242495
12282,-0.7583615183830261,-0.30010998249053955
12283,-4.100432872772217,-2.273430347442627
12284,-0.15196841955184937,0.16902172565460205
12285,-0.16969168186187744,-0.003725960850715637
12286,-0.051577337086200714,0.17098839581012726
12287,0.022565003484487534,0.006802181393140927
12288,-2.366563320159912,-2.1183939576148987
12289,0.15564250946044922,0.0008058871027856185
12290,-0.02796073630452156,0.2714225761592388
12291,0.04920261725783348,0.1690683327615261
12292,-2.4124035835266113,-2.170598030090332
12293,0.02421613596379757,0.09917203895747662
12294,-0.0783209279179573,0.45179491490125656
12295,0.002829418983310461,0.028944252524524927
12296,-0.44724464416503906,-0.39433396607637405
12297,-0.5392229557037354,0.10085701942443848
12298,-0.1677597463130951,-0.10530004650354385
12299,-2.3851065635681152,-2.2271691262722015
12300,-0.7678439617156982,-0.5044754147529602
12301,-0.19112852215766907,0.34724074602127075
12302,-0.12079346179962158,-0.01547829806804657
12303,0.00219389284029603,0.04010392550844699
12304,-1.045145869255066,-0.7462325394153595
12305,0.0617407001554966,0.005199863691814244
12306,-0.23559100925922394,-0.09822425246238708
12307,0.0049757580272853374,0.00986500782892108
12308,-3.524787425994873,-2.8770094513893127
12309,0.019491925835609436,0.017643329687416553
12310,0.019301196560263634,0.042364133754745126
12311,-0.03825712949037552,0.17469170689582825
12312,-0.6237397789955139,0.2930445671081543
12313,-0.036190565675497055,0.21292420849204063
12314,0.29827067255973816,0.016423673001554562
12315,0.024720367044210434,0.016066204058006406
12316,-2.457188129425049,-1.4202852249145508
12317,0.002744328696280718,0.01780244900874095
12318,-0.9139233231544495,-0.47894954681396484
12319,0.023749178275465965,0.005171533208340406
12320,-2.4105265140533447,-1.2466365098953247
12321,-0.5095458030700684,0.9831109642982483
12322,-3.3070693016052246,-0.8226397037506104
12323,-0.16458061337471008,0.010879933834075928
12324,0.004934239201247692,0.01703913079109043
12325,0.022493934258818626,0.004697950789704919
12326,-0.036246202886104584,0.21453184261918068
12327,-0.031301528215408325,0.01216929405927658
12328,-0.039092954248189926,0.2724757567048073
12329,-0.010555017739534378,-0.03894317988306284
12330,-2.2371063232421875,-1.4193323850631714
12331,-0.29386869072914124,0.0380900502204895
12332,0.06756444275379181,0.27149929478764534
12333,-0.07486739754676819,0.020204827189445496
12334,-2.0023207664489746,-0.2707003355026245
12335,-0.01364397443830967,0.07877587713301182
12336,0.06336010247468948,0.013452554936520755
12337,-0.8585742712020874,-0.30416762828826904
12338,0.032295484095811844,0.0062772393866907805
12339,-0.7192932367324829,0.763380765914917
12340,0.003586085047572851,0.25080927601084113
12341,-4.73142671585083,-2.6002142429351807
12342,-0.023907795548439026,0.4270743429660797
12343,-1.0980026721954346,-0.8220762014389038
12344,-0.8198522925376892,-0.8421509191393852
12345,-1.001800775527954,-0.24737286567687988
12346,0.2457786649465561,0.0381084606051445
12347,-1.2870521545410156,-0.5410927534103394
12348,-0.9829189777374268,0.3128396272659302
12349,-0.28676530718803406,0.21243321895599365
12350,-0.44868311285972595,-0.41003113985061646
12351,0.012755608186125755,0.016573557630181313
12352,0.0012988640228286386,0.003997162017185474
12353,-3.2268848419189453,-2.4809257984161377
12354,0.02888135053217411,0.002781317827611929
12355,0.001016260706819594,0.11442759761121124
12356,-0.2970622479915619,0.1898927390575409
12357,-0.20741316676139832,0.4298127293586731
12358,-4.877925872802734,-2.128681182861328
12359,0.15029413998126984,0.0060823168605566025
12360,-0.014010102488100529,0.09751038439571857
12361,-1.1148326396942139,-0.26982414722442627
12362,-0.1952311247587204,0.1834167093038559
12363,-1.01728093624115,-0.8964648246765137
12364,-5.569667816162109,-3.275984525680542
12365,0.05023179203271866,0.0037767852268189017
12366,-0.4670070707798004,-0.13318783044815063
12367,-3.543818950653076,-1.6095612049102783
12368,-0.2192278504371643,0.14624059200286865
12369,0.002527858829125762,0.0030066627805354074
12370,-1.2095106840133667,-0.8169565796852112
12371,-1.4155951738357544,-0.08183586597442627
12372,-0.03802008181810379,0.12415650114417076
12373,0.14544819295406342,0.011303689683700213
12374,-5.673928260803223,-2.9052510261535645
12375,-0.04601261392235756,0.04013374447822571
12376,-0.058919936418533325,0.32533421367406845
12377,0.10206440836191177,0.067201710306108
12378,0.09324079751968384,0.004839714732952416
12379,-0.003746665781363845,0.019019529223442078
12380,0.02028849348425865,0.004157588875386864
12381,-0.20230534672737122,0.3426290303468704
12382,0.010798340663313866,0.14748008735477924
12383,0.005618781317025423,0.0640336504438892
12384,-0.2169884443283081,0.046266719698905945
12385,0.11471430957317352,0.2715427726507187
12386,0.0013452930143103004,0.009906905819661915
12387,-0.7549477815628052,-1.0407890006899834
12388,-5.255930423736572,-1.746781826019287
12389,-1.5540039539337158,-1.0226259231567383
12390,-3.190945625305176,-2.391361713409424
12391,-1.4292305707931519,-0.6783297061920166
12392,0.03604168817400932,0.0020083203044123366
12393,-0.05415858328342438,0.026139043271541595
12394,-0.6246817111968994,-0.38810691237449646
12395,-4.686691761016846,-3.044571042060852
12396,-7.286034107208252,-4.033928155899048
12397,0.03179661184549332,0.020957133383490145
12398,0.007877564057707787,0.02219525545660872
12399,-1.6582132577896118,-0.23935389518737793
12400,-0.05855889618396759,0.26048489660024643
12401,-2.8640177249908447,-1.875136137008667
12402,0.09355899691581726,0.00040236959466710687
12403,-0.6526166200637817,-0.3538963496685028
12404,-0.7365719676017761,-0.22123318910598755
12405,-4.071071624755859,-1.3566231727600098
12406,-0.13375726342201233,-0.17189937084913254
12407,-0.9224894046783447,-0.7033390402793884
12408,-0.014994887635111809,0.22319388017058372
12409,-4.205901622772217,-1.5970180034637451
12410,0.004692249000072479,0.014076228166231886
12411,-2.9206178188323975,-1.6710697412490845
12412,0.09450490027666092,0.0006671845985692926
12413,0.06920892000198364,0.0001184866177936783
12414,-0.6037222146987915,-0.1548858880996704
12415,-2.6074678897857666,-1.4481194019317627
12416,0.0064543201588094234,0.01151436346117407
12417,0.014389928430318832,0.020249667286407202
12418,-0.34360671043395996,0.29718515276908875
12419,-5.88875150680542,-3.91996431350708
12420,0.01840405911207199,0.06064976938068867
12421,0.08190710842609406,0.01470979384612292
12422,-0.3360099196434021,0.25279179215431213
12423,-1.5136253833770752,-0.23202276229858398
12424,-0.082720547914505,0.06000018119812012
12425,0.021532949060201645,0.016022063908167183
12426,0.010416269302368164,0.010079141007736325
12427,-0.3021237850189209,-0.2730317711830139
12428,-0.7198635935783386,0.23930954933166504
12429,-6.462772369384766,-4.895751357078552
12430,-7.006436347961426,-4.309455633163452
12431,-4.906266212463379,-2.021188497543335
12432,-4.220937252044678,-1.2831342220306396
12433,0.00701749324798584,0.027957772836089134
12434,-7.658136367797852,-4.776036739349365
12435,0.04756235331296921,0.8006990030407906
12436,-0.9132866263389587,-0.15428292751312256
12437,0.03235997259616852,0.0009142458220594563
12438,-0.19881358742713928,0.2846565842628479
12439,-0.08478979766368866,0.27424396574497223
12440,-0.6095374226570129,-0.1965460181236267
12441,-2.1573543548583984,-0.3976325988769531
12442,-0.7465781569480896,-0.13116556406021118
12443,-9.195243835449219,-2.65676212310791
12444,0.03532056510448456,0.0011282003179076128
12445,0.04019956663250923,0.02229484124109149
12446,-0.08846499025821686,0.09333226084709167
12447,-1.7935795783996582,-0.9667180180549622
12448,0.005445586517453194,0.005404971539974213
12449,-0.004602477420121431,0.020381522364914417
12450,-0.6655864119529724,0.870858907699585
12451,-1.130589485168457,-0.8295705616474152
12452,0.01890554279088974,0.07129180856281891
12453,0.021795060485601425,0.010716466815210879
12454,0.04778800159692764,0.052992013515904546
12455,-0.09992178529500961,-0.06318337842822075
12456,-6.888687610626221,-4.060419082641602
12457,0.006618538871407509,0.006728081032633781
12458,0.14196333289146423,0.008312562480568886
12459,0.0027002848219126463,0.011474821279989555
12460,-0.574576735496521,-0.1728629469871521
12461,0.1503394991159439,0.023583402391523123
12462,-5.7922515869140625,-2.6426682472229004
12463,-10.906110763549805,-4.990744590759277
12464,-1.8355607986450195,-0.014226078987121582
12465,0.012214632704854012,0.044560313603142276
12466,-1.0726425647735596,-0.31757068634033203
12467,0.003657182212918997,0.0055004163878038526
12468,-0.6802542209625244,1.017913579940796
12469,0.13956405222415924,0.04069753456860781
12470,-1.8515068292617798,-1.2176645994186401
12471,-0.14768768846988678,-0.05020245909690857
12472,-0.011212095618247986,0.4748110920190811
12473,0.1357019543647766,0.031713143922388554
12474,0.06224723905324936,0.04201250709593296
12475,-0.3136758804321289,-0.043660968542099
12476,0.07906466722488403,0.012178255507024005
12477,0.0038414376322180033,3.397406908334233e-05
12478,0.05460652336478233,0.009250984527170658
12479,-1.508169174194336,0.5767194032669067
12480,-4.292909145355225,-2.3865994215011597
12481,-0.8114045858383179,0.3056011199951172
12482,-1.2959449291229248,-0.7031170725822449
12483,-0.018920354545116425,0.023062394931912422
12484,-6.539247512817383,-4.241883277893066
12485,-0.0043790340423583984,0.11626983433961868
12486,0.039524346590042114,0.4371272176504135
12487,-4.990037441253662,-2.3736729621887207
12488,0.017165882512927055,0.18039616756141186
12489,-0.06086432933807373,0.17343607544898987
12490,-4.125204086303711,-1.8335075378417969
12491,-1.0372318029403687,0.1268630027770996
12492,-1.4550725221633911,-0.044615745544433594
12493,-0.17075443267822266,0.02558910846710205
12494,-6.352121829986572,-3.93241548538208
12495,-1.9809471368789673,1.1880905628204346
12496,-5.214479446411133,-3.8437907695770264
12497,-1.1247830390930176,-0.06424129009246826
12498,-9.636332511901855,-5.18015718460083
12499,0.026411838829517365,0.12251852452754974
12500,-0.2760067284107208,0.09043049812316895
12501,-0.8923978805541992,-0.569757729768753
12502,-0.8261201977729797,-0.450964093208313
12503,-2.582882881164551,-1.695958435535431
12504,-0.008209080435335636,-0.005506694782525301
12505,-0.04358406737446785,0.19886934012174606
12506,-6.781045436859131,-5.2804776430130005
12507,-0.1617451161146164,0.538525179028511
12508,0.11790093779563904,0.238311979919672
12509,-4.05174446105957,-1.171234130859375
12510,-0.010986022651195526,0.16160186752676964
12511,0.02904774621129036,0.3470521606504917
12512,-1.0964372158050537,-0.621200442314148
12513,-5.452565670013428,-4.179029941558838
12514,-0.059257227927446365,0.03471371904015541
12515,-3.5561699867248535,-2.2594845294952393
12516,-0.45860782265663147,-0.20231285691261292
12517,-5.668029308319092,-4.328061819076538
12518,0.16160111129283905,0.01660485565662384
12519,-7.2746195793151855,-4.361572742462158
12520,-0.003376193344593048,0.09803985059261322
12521,0.018535014241933823,0.00770445354282856
12522,0.030492331832647324,0.015846738853724673
12523,-0.36520442366600037,0.3577532172203064
12524,0.008014529943466187,0.003558538854122162
12525,-2.8696811199188232,-1.8600598573684692
12526,-0.9989893436431885,-0.5799461007118225
12527,-0.5655066967010498,-0.2622549831867218
12528,-0.040009066462516785,-0.06536689400672913
12529,-0.22758081555366516,0.00523887574672699
12530,0.12955297529697418,0.08937796950340271
12531,0.05083059147000313,0.03827786911278963
12532,-0.0141861941665411,0.07452713884413242
12533,-2.8443121910095215,-0.7098913192749023
12534,-0.6978827714920044,-0.2685699164867401
12535,-0.028413524851202965,-0.03449683077633381
12536,-0.1827443540096283,0.4327107220888138
12537,-1.7303932905197144,-0.6141374111175537
12538,0.0562950074672699,0.021275870967656374
12539,-0.009476594626903534,0.11838257312774658
12540,-3.341857671737671,-1.8093256950378418
12541,-1.6220669746398926,-1.4989622384309769
12542,-3.801504135131836,-0.9661397933959961
12543,0.028277169913053513,0.006199407333042473
12544,0.1564536988735199,0.06258535757660866
12545,0.004942871630191803,0.059932954609394073
12546,-0.3639863431453705,-0.24592803418636322
12547,-0.059640925377607346,0.03203210234642029
12548,0.04902707785367966,0.0042897575767710805
12549,-5.813586235046387,-1.5653915405273438
12550,-0.20440030097961426,0.052269890904426575
12551,-0.032426103949546814,0.09571509808301926
12552,0.06470878422260284,0.0063259623711928725
12553,-3.1787984371185303,-0.13515019416809082
12554,-0.02147211693227291,0.038069453090429306
12555,-0.769761323928833,-0.1366850733757019
12556,0.01226807665079832,0.015706793405115604
12557,-0.1143999993801117,-0.04464484751224518
12558,0.003108939155936241,0.01985271240118891
12559,-0.3450852632522583,-0.008278608322143555
12560,-0.41695037484169006,0.2857784330844879
12561,-1.481608510017395,-0.5467664003372192
12562,-0.3401643931865692,0.22129294276237488
12563,0.027246903628110886,0.001662201582803391
12564,-2.1201202869415283,0.2905597686767578
12565,-4.260037899017334,-2.348914861679077
12566,-1.251120924949646,-0.8681458830833435
12567,-5.584448337554932,-4.447525262832642
12568,-2.995950698852539,-1.9416909217834473
12569,-0.018990688025951385,0.10097900219261646
12570,-7.168222904205322,-4.568645238876343
12571,-0.0027684494853019714,0.36669417656958103
12572,-6.07688045501709,-2.1224594116210938
12573,-0.9597921967506409,-0.7901088148355484
12574,-0.13123895227909088,0.01647867262363434
12575,-2.7486488819122314,-1.8409978747367859
12576,-1.6289602518081665,0.4489403963088989
12577,-1.2147362232208252,-0.3321716785430908
12578,0.007703494280576706,0.07495202496647835
12579,-0.008444951847195625,0.17030905559659004
12580,-0.06973042339086533,0.2114289402961731
12581,-4.736547470092773,-2.1165270805358887
12582,-1.3374996185302734,-0.8768681883811951
12583,0.05163608491420746,0.10492175817489624
12584,-1.875750184059143,-0.10920083522796631
12585,-0.58613520860672,-0.29336321353912354
12586,-1.3739107847213745,0.24225258827209473
12587,-0.31513816118240356,0.1528370976448059
12588,-0.3665775954723358,-0.1826535016298294
12589,-0.16977661848068237,0.10826456546783447
12590,0.017249446362257004,2.372236667724792e-05
12591,-0.4187619388103485,0.8380252420902252
12592,-0.025992926210165024,0.02677791193127632
12593,0.04779452085494995,0.012515940703451633
12594,-0.018144875764846802,0.11929471977055073
12595,-0.0015971842221915722,0.07045879494398832
12596,0.0027767508290708065,0.0009351671251351945
12597,0.009568929672241211,0.05239754309877753
12598,-0.005840658210217953,0.05392841529101133
12599,-5.7957234382629395,-4.284490942955017
12600,-0.0051080938428640366,0.009391656145453453
12601,-0.4939252436161041,0.668303906917572
12602,-6.3156256675720215,-4.732629776000977
12603,-1.5909724235534668,0.3760075569152832
12604,0.004673924297094345,0.15506944246590137
12605,-0.9762043952941895,-0.6037023663520813
12606,-0.13133473694324493,0.24797695875167847
12607,0.13056394457817078,-0.056811194866895676
12608,-0.014949806965887547,0.1968214400112629
12609,-10.358709335327148,-6.104209899902344
12610,0.04550263658165932,0.048111192882061005
12611,0.0064744725823402405,0.2810112067963928
12612,-4.338572025299072,-1.0647168159484863
12613,-3.033658027648926,-1.777750015258789
12614,-0.5614142417907715,0.010120093822479248
12615,0.15460652112960815,0.021573432837612927
12616,-9.870599746704102,-5.247679710388184
12617,-0.05765350162982941,0.00454181432723999
12618,0.06160743534564972,0.029741421807557344
12619,-0.2442200630903244,-0.023006021976470947
12620,-4.675271511077881,-3.696114420890808
12621,-4.069280624389648,-2.287759780883789
12622,0.03937600553035736,0.16929297894239426
12623,-5.281986236572266,-2.3720669746398926
12624,0.0003184597007930279,0.03456468437798321
12625,0.08121460676193237,0.034540314227342606
12626,-1.0820835828781128,-0.3522564768791199
12627,-1.0262874364852905,0.3556262254714966
12628,0.006909828633069992,0.22280870005488396
12629,-0.3847474455833435,0.3445304036140442
12630,0.013207586482167244,0.052831865730695426
12631,0.0014071017503738403,-0.07589364051818848
12632,0.006278207525610924,0.008644505869597197
12633,-0.04171723127365112,0.2540610805153847
12634,-0.10921390354633331,0.3919016122817993
12635,-1.4642258882522583,-0.2069472074508667
12636,-0.6793521046638489,-0.0563778281211853
12637,0.04817279428243637,0.0949196144938469
12638,-0.02240724489092827,0.1845976822078228
12639,-0.2610754668712616,0.36660856008529663
12640,-0.5562674403190613,-0.3340114653110504
12641,-0.1843622475862503,0.11102800071239471
12642,0.08202812075614929,0.07223989721387625
12643,-1.447272777557373,0.1763674020767212
12644,-0.018330583348870277,0.020347177982330322
12645,-0.030838660895824432,0.12179287150502205
12646,-1.089737057685852,-0.2723371982574463
12647,-0.10105035454034805,-0.07123350352048874
12648,-8.783456802368164,-5.9981770515441895
12649,-0.1286299228668213,0.2534407824277878
12650,0.06178741529583931,0.0894283828092739
12651,0.014187704771757126,0.024749551113927737
12652,-0.01648213528096676,0.10129641741514206
12653,-0.35369712114334106,0.7814096212387085
12654,-0.06125933676958084,0.026266008615493774
12655,-5.569365978240967,-1.4942655563354492
12656,-0.9809747934341431,-0.5864189863204956
12657,-0.1843622475862503,0.11102800071239471
12658,-0.04063461720943451,0.1304847151041031
12659,-4.785372257232666,-2.5612528324127197
12660,-0.07334066182374954,0.18039864301681519
12661,0.00036023370921611786,0.12346221879124641
12662,0.07366281002759933,0.04905114322900772
12663,-0.11523816734552383,-0.005416259169578552
12664,-0.04603727161884308,0.005733177065849304
12665,0.032994553446769714,0.03098764200694859
12666,-3.259467601776123,-1.6088143587112427
12667,0.09266605228185654,0.011969293002039194
12668,0.023116938769817352,-0.01612885482609272
12669,-0.37714532017707825,-0.19832547008991241
12670,-0.8118323683738708,-0.34433794021606445
12671,0.06791089475154877,0.015042093931697309
12672,-0.006918646860867739,0.12156032491475344
12673,-0.13410255312919617,-0.031792670488357544
12674,0.13521793484687805,-0.05154751241207123
12675,-2.5686593055725098,-1.2635297775268555
12676,-0.0568075068295002,0.28159406781196594
12677,-0.03912836313247681,0.5060857906937599
12678,-0.04095853120088577,0.29923972859978676
12679,-0.18520863354206085,-0.12033885717391968
12680,-1.0150396823883057,-0.2783167362213135
12681,-1.8572123050689697,-1.1048078536987305
12682,0.09203880280256271,0.006975425756536424
12683,-0.16132713854312897,0.5111271888017654
12684,0.07921993732452393,0.0008877117143128999
12685,-1.5632283687591553,-1.056270956993103
12686,-4.912717342376709,-2.1507787704467773
12687,0.00471212062984705,0.008753773174248636
12688,-8.393445014953613,-4.059410095214844
12689,-0.00914698839187622,0.018170759081840515
12690,-2.7596025466918945,-1.1352262496948242
12691,0.028836045414209366,0.0025471018338976137
12692,-0.04592923820018768,0.3489314615726471
12693,0.06403391063213348,0.10364076867699623
12694,-1.4010120630264282,-0.1326615810394287
12695,0.0041115558706223965,0.009597941185347736
12696,-1.4441105127334595,0.25837647914886475
12697,-0.6363780498504639,0.214583158493042
12698,0.06734758615493774,0.03720353916287422
12699,0.08953282982110977,0.16851059580221772
12700,-0.09259068965911865,0.29864541441202164
12701,-0.20440030097961426,0.052269890904426575
12702,-12.335197448730469,-8.20527172088623
12703,-1.643908977508545,-0.8599977493286133
12704,-0.11541078984737396,0.0554228276014328
12705,-2.2626755237579346,0.712526798248291
12706,-0.026296399533748627,-0.016935162246227264
12707,-9.99220085144043,-5.352896213531494
12708,-9.704521179199219,-4.557680606842041
12709,-0.8550430536270142,0.3797265291213989
12710,-0.8844336271286011,-0.135792076587677
12711,-3.9384305477142334,-1.9528954029083252
12712,-0.3142378628253937,0.6537254750728607
12713,-1.213124394416809,-0.6661479473114014
12714,-0.4565441906452179,0.12275385856628418
12715,-0.555026113986969,-0.1971997320652008
12716,-0.6757587194442749,0.18049156665802002
12717,-0.053328048437833786,0.5155535750091076
12718,0.024481231346726418,0.09781883098185062
12719,0.0015440243296325207,0.01581332739442587
12720,-0.0073758577927947044,0.3078336948528886
12721,-3.2827606201171875,-1.0541419982910156
12722,-4.011793613433838,-1.7374026775360107
12723,-0.05698603391647339,0.014663264155387878
12724,-2.5969133377075195,-1.4167752265930176
12725,-0.07391896098852158,-0.011624716222286224
12726,0.004895950201898813,0.003068879301281413
12727,-6.327374458312988,-3.567915916442871
12728,0.06286099553108215,0.0267092066060286
12729,0.003528289496898651,0.1126657035201788
12730,-0.21515622735023499,0.6871172040700912
12731,-0.12258273363113403,0.04030437767505646
12732,-7.123693466186523,-4.481887340545654
12733,-10.589059829711914,-3.8741254806518555
12734,-0.6218106150627136,0.35843896865844727
12735,0.012997720390558243,0.1302356757223606
12736,0.04579705744981766,0.005226329900324345
12737,-2.2029480934143066,-1.0798567533493042
12738,-9.640950202941895,-5.627484321594238
12739,-0.052263423800468445,0.008028581738471985
12740,-0.24275721609592438,0.4878370761871338
12741,-4.686691761016846,-3.044571042060852
12742,-2.0214545726776123,-1.5013949871063232
12743,0.0050292909145355225,0.06901349499821663
12744,-7.742959976196289,-3.7418947219848633
12745,0.05988169461488724,0.030222910922020674
12746,0.02421148680150509,0.03398105868836865
12747,0.04896119609475136,0.09104325249791145
12748,-0.14771470427513123,-0.05715477466583252
12749,-9.287086486816406,-3.0680346488952637
12750,-0.061756059527397156,0.18600363284349442
12751,-1.2635993957519531,-0.26874279975891113
12752,-0.5344486832618713,-0.23808836936950684
12753,-0.01609223335981369,-0.002163119614124298
12754,0.014569101855158806,0.00010227632447623591
12755,-0.09288598597049713,0.38280344754457474
12756,-0.18756131827831268,0.13398826122283936
12757,-0.23142535984516144,0.16965734958648682
12758,-1.9097661972045898,-1.5865683853626251
12759,-0.5927395224571228,-0.027582526206970215
12760,0.02388313040137291,0.006834996864199638
12761,-4.624566078186035,-1.2200922966003418
12762,-0.7773101329803467,-0.08405780792236328
12763,-0.3122512996196747,0.37414678931236267
12764,-2.477980375289917,-1.2572437524795532
12765,0.0022691041231155396,0.5359297469258308
12766,-1.0165096521377563,0.15413081645965576
12767,-4.334461212158203,-1.3662023544311523
12768,-0.9434435963630676,-0.33984601497650146
12769,-0.367524117231369,-0.2311730682849884
12770,-0.46321168541908264,0.24540722370147705
12771,-0.1197555810213089,0.2187902182340622
12772,-0.3091164231300354,-0.15291203558444977
12773,-0.9916953444480896,-0.14095759391784668
12774,-0.33969172835350037,-0.07350113987922668
12775,0.18601368367671967,0.008444786071777344
12776,-1.4160420894622803,0.4804490804672241
12777,0.019272051751613617,0.021425850223749876
12778,-0.021458934992551804,0.6057043820619583
12779,0.0037205952685326338,0.004434217145899311
12780,-0.28989940881729126,0.08258107304573059
12781,-0.13491545617580414,0.7188654541969299
12782,-0.4419479966163635,-0.05517670512199402
12783,-3.364997148513794,-1.5827152729034424
12784,0.04615043103694916,0.0036166117060929537
12785,-0.6383386254310608,0.7325656414031982
12786,-0.09823524206876755,0.15440602600574493
12787,0.016775980591773987,0.24517473159357905
12788,-0.6258794665336609,0.15084588527679443
12789,0.04588378593325615,0.009618008509278297
12790,-0.9813373684883118,-0.8279820382595062
12791,-0.199273020029068,-0.018046647310256958
12792,0.0017887959256768227,0.11325179319828749
12793,0.003697470296174288,0.003856613169773482
12794,0.01526083704084158,0.0013456631995723
12795,-0.7075530886650085,-0.1797838807106018
12796,-8.435873985290527,-5.329113006591797
12797,-0.17095711827278137,-0.09194602072238922
12798,-0.010427175089716911,0.02649211697280407
12799,-0.4997968375682831,-0.3709709197282791
12800,-0.1738753467798233,0.09579223394393921
12801,-0.44152554869651794,0.08450239896774292
12802,-0.3622770607471466,0.005462199449539185
12803,0.014357050880789757,0.009331813242170028
12804,0.0968475267291069,0.2796733174473047
12805,0.09009918570518494,0.010173205868341029
12806,0.030578194186091423,0.08422033721581101
12807,-6.1771016120910645,-2.7609260082244873
12808,0.0283826794475317,0.005450618249597028
12809,-0.15180562436580658,0.09245173633098602
12810,-4.442302703857422,-2.383615016937256
12811,0.04326711595058441,0.002891961281420663
12812,0.19218876957893372,0.07671899348497391
12813,0.06403391063213348,0.10364076867699623
12814,-0.33214321732521057,0.17015475034713745
12815,0.019929343834519386,0.018494095653295517
12816,-1.0923476219177246,-0.7167946696281433
12817,-0.12326686829328537,-0.0510924831032753
12818,-0.3843560218811035,-0.4088830202817917
12819,-1.6307551860809326,-1.2475187480449677
12820,-4.610530853271484,-1.750737190246582
12821,0.002431310946121812,0.021791212260723114
12822,-0.06946341693401337,0.009026199579238892
12823,-0.008651653304696083,0.2824542820453644
12824,-0.2596765160560608,0.34909483790397644
12825,-15.47684097290039,-8.631762027740479
12826,0.04843059927225113,0.4134214613586664
12827,-8.498915672302246,-2.404845714569092
12828,-0.07185143977403641,0.23713719099760056
12829,-1.199544906616211,-0.9429726302623749
12830,-0.0699547827243805,0.11645916104316711
12831,0.01831682026386261,0.055872958386316895
12832,-0.020237617194652557,0.0744277760386467
12833,0.006563505623489618,0.0018717847124207765
12834,-5.987765312194824,-3.8442702293395996
12835,0.041118498891592026,0.06202377052977681
12836,-0.4960384666919708,-0.12295302748680115
12837,0.09355351328849792,0.0005490434273269784
12838,-0.21617549657821655,0.36953315138816833
12839,0.029399003833532333,0.16189233679324389
12840,0.0028839996084570885,0.0062992265447974205
12841,-0.8814457058906555,0.4663393497467041
12842,-0.5926868319511414,-0.44893673062324524
12843,-5.092140197753906,-2.436353921890259
12844,-0.7773296236991882,0.14253240823745728
12845,0.017813578248023987,0.04371824860572815
12846,-0.05802704766392708,-0.012214183807373047
12847,0.030872799456119537,0.011504082242026925
12848,-0.5004366040229797,0.12932801246643066
12849,0.07901909202337265,0.010029833283624612
12850,-0.01314313430339098,0.01204017736017704
12851,-0.40444305539131165,0.9572889804840088
12852,0.11803820729255676,0.06920794770121574
12853,0.029893387109041214,0.14071936532855034
12854,0.1044376790523529,0.0007499006501348049
12855,-2.801184892654419,-0.4590446949005127
12856,0.04911438748240471,0.0043365644523873925
12857,-4.54923152923584,-0.6091160774230957
12858,-6.945155620574951,-4.059813737869263
12859,-3.107832431793213,-2.0179803371429443
12860,-1.9810212850570679,-0.946487307548523
12861,0.008157607167959213,0.002528527067624964
12862,0.03482423350214958,0.014209441607818007
12863,7.153337355703115e-05,0.15685971430502832
12864,0.002505510114133358,0.07175060082226992
12865,0.01832001842558384,0.024948705220595002
12866,-0.38450154662132263,0.3522099256515503
12867,-1.62525475025177,-0.0655289888381958
12868,-11.224607467651367,-7.2463507652282715
12869,-0.45229578018188477,-0.18962308764457703
12870,-9.300493240356445,-5.635688781738281
12871,0.012184026651084423,0.1340069742873311
12872,-3.422053575515747,0.03959774971008301
12873,-4.8030290603637695,-2.554539203643799
12874,0.031237691640853882,0.07074558734893799
12875,-0.29596954584121704,0.17663374543190002
12876,0.022469785064458847,0.031032816477818415
12877,-0.060951124876737595,0.14696893841028214
12878,-2.424757957458496,-1.9361332654953003
12879,0.012778961099684238,0.03620885591953993
12880,-0.08955733478069305,0.03692597895860672
12881,-5.787482261657715,-3.3497190475463867
12882,-1.2552528381347656,-0.009796500205993652
12883,-0.09619472175836563,-0.09389815479516983
12884,-5.603762626647949,-4.117518663406372
12885,-2.874861240386963,-1.4793317317962646
12886,-4.038028717041016,-2.3573423624038696
12887,0.00029654335230588913,0.03931811498478055
12888,-0.040080323815345764,0.007461853325366974
12889,-1.0649335384368896,-0.8398269712924957
12890,0.03447829559445381,0.1985163502395153
12891,-1.3864104747772217,0.20159852504730225
12892,-0.251811146736145,-0.03282281756401062
12893,0.023453209549188614,0.0024727646705287043
12894,-5.928576469421387,-3.024221897125244
12895,0.004036729224026203,0.011888074513990432
12896,-0.06632662564516068,0.04902920871973038
12897,-1.1699055433273315,-0.11363279819488525
12898,0.013849270530045033,0.008755839196965098
12899,-0.29824647307395935,0.90737584233284
12900,-6.315175533294678,-4.189226388931274
12901,-2.2437920570373535,-0.5419111251831055
12902,-3.723294734954834,-1.6357743740081787
12903,-7.079708099365234,-3.9399609565734863
12904,-0.31314316391944885,-0.12349176406860352
12905,0.03592570498585701,0.0017276690778089687
12906,-0.25981223583221436,-0.043731555342674255
12907,-7.235649108886719,-4.556579828262329
12908,-0.10976740717887878,-0.07087132334709167
12909,-5.636935710906982,-3.5696122646331787
12910,-1.260704517364502,-0.9624254703521729
12911,0.014090428128838539,0.06342647410929203
12912,0.02323922887444496,0.482422549277544
12913,-0.6266455054283142,0.1402490735054016
12914,0.0068290322087705135,0.001847913383244304
12915,-0.2838720977306366,0.08559033274650574
12916,-0.04199086129665375,0.054325222969055176
12917,0.018836820498108864,0.0016222264530370012
12918,0.21868254244327545,0.000845187376398826
12919,-1.0532169342041016,-0.20242834091186523
12920,-2.8181040287017822,-1.9271701574325562
12921,-0.582495927810669,-0.6338268220424652
12922,-1.0897725820541382,-0.23158866167068481
12923,0.05419602245092392,0.22448428720235825
12924,-2.2974915504455566,-0.13584446907043457
12925,-1.831993818283081,-0.47490572929382324
12926,0.0026650503277778625,0.3168363943696022
12927,-7.139855861663818,-2.1704015731811523
12928,-2.7797436714172363,-0.9356496334075928
12929,0.024080226197838783,0.011315826326608658
12930,0.013860679231584072,0.05973356286995113
12931,-1.7398570775985718,-0.8372695446014404
12932,0.03591187670826912,0.002729732819716446
12933,-0.9718253016471863,-0.7130627036094666
12934,0.00271428981795907,0.009297371259890497
12935,-5.7563323974609375,-4.804279148578644
12936,-0.27518579363822937,-0.005975514650344849
12937,0.012379440478980541,0.004949519818183035
12938,-1.2636224031448364,1.173145055770874
12939,-0.07546977698802948,0.428454264998436
12940,0.016488686203956604,0.020767805370269343
12941,0.022573750466108322,0.027478042989969254
12942,0.0013602226972579956,-0.09788525104522705
12943,-0.05984988436102867,0.022658400237560272
12944,-3.6981348991394043,-2.6211330890655518
12945,0.06756435334682465,0.0026800299528986216
12946,-0.6466469168663025,-0.5649289786815643
12947,0.026356225833296776,0.01073395405546762
12948,-1.3245444297790527,-0.0018345117568969727
12949,-0.27776196599006653,0.3138670325279236
12950,-0.07064380496740341,0.2281418889760971
12951,0.012969200499355793,0.1070977607741952
12952,0.0064127035439014435,0.1998922973871231
12953,0.028734251856803894,0.14608512818813324
12954,-3.31925106048584,-2.1267404556274414
12955,0.0026061341632157564,0.22151136514730752
12956,-1.9355472326278687,-1.8929946348071098
12957,0.1418853998184204,0.01058501244551735
12958,-3.780325412750244,-1.1474249362945557
12959,0.02978469431400299,0.020186191890388727
12960,-0.024523340165615082,0.22010772675275803
12961,0.00813972670584917,0.023124971543438733
12962,-4.4504923820495605,-2.664393186569214
12963,-0.18191629648208618,0.16491805016994476
12964,0.014730390161275864,0.062023092061281204
12965,-1.1992548704147339,-0.9139975905418396
12966,-0.19820311665534973,0.5461834371089935
12967,-0.6519834399223328,0.2239794135093689
12968,0.2964676022529602,0.09852924197912216
12969,-1.228271245956421,-0.8731963038444519
12970,-0.16328319907188416,0.6220511049032211
12971,0.026201527565717697,0.06735926494002342
12972,0.14198017120361328,0.0004516940189205343
12973,-0.8492335081100464,-0.32250362634658813
12974,-2.210228681564331,-1.5362337231636047
12975,0.16700737178325653,0.1096177059225738
12976,-0.05161081627011299,0.08516160771250725
12977,0.07788275927305222,0.3800205811858177
12978,-6.98775053024292,-4.511491298675537
12979,-1.5685831308364868,-0.5796180963516235
12980,-0.05691000819206238,0.23545756936073303
12981,-0.2012096643447876,-0.003675997257232666
12982,-3.397873640060425,-3.013963997364044
12983,0.028667526319622993,0.012919237837195396
12984,0.09449643641710281,0.0005547227701754309
12985,0.002853323705494404,0.0035397546889726073
12986,-1.8020591735839844,-1.478716790676117
12987,-0.11180716753005981,0.14501900225877762
12988,-5.246301651000977,-2.9793694019317627
12989,-2.4928181171417236,-1.181861162185669
12990,0.061112578958272934,0.002549319311583531
12991,-0.042512230575084686,0.01986958086490631
12992,0.00047545693814754486,0.48644001968204975
12993,-1.4436149597167969,0.2237708568572998
12994,-2.3760366439819336,1.4617195129394531
12995,0.02538931556046009,0.012307105585932732
12996,-2.101748466491699,0.4167044162750244
12997,-3.2827606201171875,-1.0541419982910156
12998,-1.1922435760498047,-1.0063137859106064
12999,0.04165738821029663,3.0040289857424796e-05
13000,0.03001372516155243,0.036552414298057556
13001,0.09015677124261856,0.05840629432350397
13002,0.0862257182598114,0.003390427154954523
13003,0.0055718072690069675,0.08762642042711377
13004,0.09442266076803207,0.009444559153052978
13005,-6.596919536590576,-3.9236812591552734
13006,-0.03133091703057289,0.08085053786635399
13007,-0.675104022026062,0.015577256679534912
13008,-0.18432170152664185,-0.04995422065258026
13009,-1.4731107950210571,-0.9508304595947266
13010,-4.520920276641846,-4.156189322471619
13011,-0.2951138913631439,0.0425376296043396
13012,-0.7226624488830566,0.0810123085975647
13013,0.022368188947439194,0.06059060990810394
13014,-0.22228126227855682,-0.04181988537311554
13015,0.025700604543089867,0.0006152782734716311
13016,0.10800909996032715,0.01004422840924235
13017,0.08111784607172012,0.006823671865276992
13018,-11.063043594360352,-7.60102105140686
13019,-0.14125369489192963,0.744384378194809
13020,-8.249687194824219,-3.766350269317627
13021,-6.505101919174194e-05,0.02075070282444358
13022,0.014908058568835258,0.034737763460725546
13023,0.1598106175661087,0.22102382592856884
13024,-0.9601930379867554,-0.5007110238075256
13025,-0.414492130279541,-0.19504888355731964
13026,-0.6793363690376282,0.12045013904571533
13027,-0.4746106266975403,-0.28882715106010437
13028,-2.1478288173675537,-0.8917331695556641
13029,-5.452487468719482,-3.2054967880249023
13030,-1.3772212266921997,-0.9468275904655457
13031,0.20791694521903992,0.035589318722486496
13032,-1.0295469760894775,0.36762678623199463
13033,0.10738168656826019,0.21749075129628181
13034,-1.1275185346603394,-0.3989611864089966
13035,0.007318858057260513,0.12225276604294777
13036,-6.242837905883789,-3.9519481658935547
13037,-5.95422887802124,-2.80269193649292
13038,-0.9826494455337524,-1.084728579968214
13039,0.0800294578075409,0.17257144954055548
13040,-1.0455901622772217,-0.07357966899871826
13041,-1.7366405725479126,-1.5430843532085419
13042,-0.0015119030140340328,0.22722532972693443
13043,-0.43986836075782776,0.03753244876861572
13044,-0.0047988868318498135,0.06248898431658745
13045,-0.059091292321681976,-0.05210517719388008
13046,-0.01927763968706131,0.1816389188170433
13047,-2.1322906017303467,0.40009546279907227
13048,-0.2999069094657898,-0.13270948827266693
13049,-2.4810259342193604,-0.7211756706237793
13050,0.02308700792491436,0.008414515992626548
13051,0.025382257997989655,0.3865089938044548
13052,-0.6773898005485535,-0.44472868740558624
13053,-0.08998189121484756,0.08796896040439606
13054,0.0664689689874649,0.11005637422204018
13055,0.09304462373256683,0.03185194177785888
13056,0.023581841960549355,0.00030643999355106644
13057,0.022332118824124336,0.009094849694520235
13058,0.0015916633419692516,0.0875145005993545
13059,-1.0262874364852905,0.3556262254714966
13060,-0.12639747560024261,0.03265395760536194
13061,0.0038380371406674385,0.0003742461592537438
13062,-0.8998839855194092,-0.7540461868047714
13063,-2.08091139793396,-0.9597266912460327
13064,0.2749844193458557,0.0520401019603014
13065,-1.9908697605133057,-0.4198063611984253
13066,-0.1350170224905014,-0.093486487865448
13067,-0.0035019919741898775,0.10321811260655522
13068,0.04977782815694809,0.03147183413966559
13069,0.001082220347598195,0.05548340920358896
13070,-0.3021237850189209,-0.2730317711830139
13071,0.05622595176100731,0.0606393285561353
13072,0.004627492278814316,0.02593640610575676
13073,-1.146409273147583,0.23743391036987305
13074,0.021105486899614334,0.03380883391946554
13075,-13.407262802124023,-6.868393421173096
13076,0.020852796733379364,0.00354044976120349
13077,-2.5232319831848145,-1.5396592617034912
13078,-0.688730001449585,0.17461133003234863
13079,-17.86646842956543,-7.334329605102539
13080,-0.204619362950325,0.10073848068714142
13081,-0.004119415767490864,0.03183071967214346
13082,-0.33741670846939087,0.38749656081199646
13083,-0.003415406448766589,0.047792824916541576
13084,-6.835411548614502,-4.732527017593384
13085,-0.7154530882835388,-0.6366134658455849
13086,-0.15836896002292633,0.3378986567258835
13087,-1.1102566719055176,0.8588210344314575
13088,-0.05193221569061279,0.19275522977113724
13089,0.06700575351715088,0.03125216590706259
13090,-0.1302458494901657,0.33327239751815796
13091,-5.596146106719971,-3.7194409370422363
13092,0.06300342082977295,0.0013565947374445386
13093,-0.2302795648574829,0.2706392705440521
13094,-0.028437890112400055,0.509696252644062
13095,-7.562315464019775,-2.9397644996643066
13096,-0.5388923287391663,-0.034097909927368164
13097,-0.6565479040145874,0.1169043779373169
13098,0.034150928258895874,0.0063202762976288795
13099,-0.046893663704395294,0.4235864728689194
13100,0.10796844959259033,0.002133831807441311
13101,-7.694769382476807,-5.514120578765869
13102,0.09012960642576218,0.10168129950761795
13103,-0.06776372343301773,0.339618943631649
13104,-0.07935696095228195,0.06957855820655823
13105,-6.235942363739014,-3.6354455947875977
13106,0.001216256059706211,0.009847922643530183
13107,-0.15100917220115662,-0.07832492887973785
13108,-5.100130558013916,-1.90165376663208
13109,-3.9143309593200684,-1.9255963563919067
13110,0.019164182245731354,0.003430604934692383
13111,-0.005412074737250805,0.0775882201269269
13112,0.023281745612621307,0.0003575639275368303
13113,-0.007890228182077408,0.0056116096675395966
13114,0.0026468210853636265,0.002992282471495855
13115,-0.2867158055305481,0.07077762484550476
13116,-0.12056956440210342,0.3375610411167145
13117,-3.2895476818084717,-2.506708860397339
13118,-0.041781648993492126,0.028253328055143356
13119,0.2982676923274994,0.0032946360006462783
13120,-0.8983829021453857,-0.9397920221090317
13121,-4.043927192687988,-1.872209072113037
13122,0.006914111785590649,0.21475064475089312
13123,-1.2122058868408203,0.1159672737121582
13124,-0.9773972630500793,-0.48013103008270264
13125,-0.12220091372728348,0.39028024673461914
13126,-0.09075449407100677,0.15870647132396698
13127,-0.0007707849144935608,0.008365768939256668
13128,-0.04631445184350014,0.19121748208999634
13129,-0.12321256101131439,0.11149679124355316
13130,0.1855621635913849,0.11655199341475964
13131,-3.6588470935821533,-2.179856300354004
13132,-0.07644915580749512,0.1745709404349327
13133,-0.10755428671836853,1.0425445884466171
13134,-0.79605633020401,-0.3687441349029541
13135,-0.061168648302555084,0.289269283413887
13136,0.0013069702545180917,8.463501580990851e-05
13137,-0.00418548658490181,0.04612481966614723
13138,-0.07778675109148026,-0.019035451114177704
13139,-7.589735507965088,-3.2391157150268555
13140,0.05608966201543808,0.0034847433817049023
13141,-0.004015382379293442,0.12025075033307076
13142,-4.895984649658203,-2.060993194580078
13143,-2.1970458030700684,-1.0215961933135986
13144,-0.1041240245103836,0.13309085369110107
13145,-7.235649108886719,-4.556579828262329
13146,-5.078693389892578,-3.6871417760849
13147,-3.2221341133117676,0.006063699722290039
13148,-0.5266549587249756,0.14613234996795654
13149,0.008384493179619312,0.00838445220142603
13150,0.034375544637441635,0.004263582173734903
13151,0.08677177876234055,0.0028583437933775713
13152,-0.9832542538642883,-0.6217678785324097
13153,-1.1466472148895264,-0.41416412591934204
13154,-2.876779317855835,-1.8061494827270508
13155,-0.772321879863739,-0.3010491132736206
13156,-0.3195604979991913,-0.13986468315124512
13157,0.009351394139230251,0.02076644916087389
13158,-0.07977848500013351,0.6226639077067375
13159,0.026327218860387802,0.05553053901530802
13160,0.03552180901169777,0.04227323457598686
13161,0.02724422700703144,0.03189880633726716
13162,0.05505475774407387,-0.01890944503247738
13163,-2.738867998123169,-2.3391340374946594
13164,0.05294008553028107,0.05461434228345752
13165,-0.08817136287689209,-0.03468058630824089
13166,-0.31872889399528503,0.20914730429649353
13167,-1.6675539016723633,-0.49764227867126465
13168,0.025702981278300285,0.0072863025416154414
13169,-3.443380117416382,-1.6359868049621582
13170,0.004428588319569826,0.013487132731825113
13171,-5.318645000457764,-4.2508931159973145
13172,-1.6049065589904785,0.36345696449279785
13173,0.009006774052977562,0.002281966619193554
13174,-0.027657564729452133,0.08773279935121536
13175,0.014981910586357117,0.1321633979678154
13176,-0.32680827379226685,0.7281520366668701
13177,-2.0879359245300293,-0.7687487602233887
13178,-0.7478672862052917,-0.08266490697860718
13179,-2.5086312294006348,-0.6807479858398438
13180,-12.659061431884766,-5.8238525390625
13181,0.002774962689727545,0.0030150314123602584
13182,0.02966395393013954,0.062964778393507
13183,-0.8279013633728027,-0.19774550199508667
13184,-0.09333803504705429,0.07173651456832886
13185,-0.5899192094802856,0.2714300751686096
13186,-1.8001625537872314,-0.18291640281677246
13187,0.03910662978887558,0.014997517690062523
13188,-1.7569117546081543,-1.554994374513626
13189,-0.32820096611976624,-0.06697413325309753
13190,-0.4580388069152832,-0.368159756064415
13191,-2.7558834552764893,-2.1272347569465637
13192,0.05485035479068756,0.17159830033779144
13193,-0.8086426854133606,-0.4617985188961029
13194,-1.7923412322998047,-1.13129061460495
13195,-0.004712993744760752,0.1674712859094143
13196,-0.006280667148530483,0.02812390821054578
13197,-1.1995590925216675,0.7251478433609009
13198,0.09124745428562164,0.9722675532102585
13199,-0.4412590265274048,-0.3263391852378845
13200,0.05603757128119469,0.0014874573753331788
13201,-0.4411061406135559,0.13138484954833984
13202,-2.1949045658111572,-0.9918007850646973
13203,-0.061570629477500916,0.09110632538795471
13204,-1.1247830390930176,-0.06424129009246826
13205,-0.0011223610490560532,0.2512884549796581
13206,-0.3932003974914551,-0.3219432681798935
13207,-0.30514103174209595,1.0519123375415802
13208,-0.07539647817611694,0.27098702639341354
13209,-6.908066749572754,-3.416429281234741
13210,0.03546297922730446,0.005276936164591461
13211,0.020352143794298172,0.0013129575381753966
13212,-2.974454879760742,-1.885060429573059
13213,0.026007454842329025,0.2148001817986369
13214,-0.016983743757009506,0.05467860773205757
13215,-0.13483703136444092,-0.0702461302280426
13216,-0.3715423047542572,-0.08566978573799133
13217,-0.0017647789791226387,0.039338801987469196
13218,-2.286393880844116,-1.5512721538543701
13219,-1.4072250127792358,-0.2744295597076416
13220,0.013211637735366821,0.29695186764001846
13221,-1.9688808917999268,-1.296288013458252
13222,-4.7544989585876465,-2.514122486114502
13223,-0.5195887088775635,-0.16360008716583252
13224,-0.4303089380264282,0.12584197521209717
13225,0.07533883303403854,0.005084486467239913
13226,-1.0512028932571411,-0.6169831156730652
13227,-0.052755169570446014,-0.0019323080778121948
13228,-1.4794954061508179,-0.3023277521133423
13229,0.05599203705787659,0.015037728167953901
13230,-7.027705669403076,-3.718661308288574
13231,-1.8227187395095825,-0.09424662590026855
13232,-0.06122055649757385,0.21505814790725708
13233,-1.2543034553527832,-0.9390276968479156
13234,-0.23521572351455688,-0.21248728781938553
13235,-1.5583033561706543,0.14000999927520752
13236,-0.07494346052408218,0.08375770598649979
13237,-0.1349112093448639,0.20909680426120758
13238,-0.009137783199548721,0.3745607417076826
13239,-2.3840508460998535,-1.392521619796753
13240,-3.382908344268799,-2.239711046218872
13241,0.032377857714891434,0.01621587696718052
13242,-3.1287713050842285,-1.9389415979385376
13243,-0.526857852935791,0.20330631732940674
13244,-1.3231513500213623,-0.08194005489349365
13245,-5.318748474121094,-2.3654258251190186
13246,-0.9293290376663208,-0.8737131282687187
13247,-0.03071758896112442,0.10220715403556824
13248,-0.6591198444366455,0.33702903985977173
13249,-0.5646343231201172,-0.34076331555843353
13250,-2.037385940551758,-0.5379030704498291
13251,-4.439791202545166,-2.3416380882263184
13252,-1.080504298210144,-0.45395922660827637
13253,-0.2925731837749481,0.9072176516056061
13254,0.09806440770626068,0.22732964158058167
13255,-10.918628692626953,-7.036535739898682
13256,0.07971558719873428,0.013190844794735312
13257,0.15520700812339783,0.0023617666447535157
13258,-0.644080400466919,-0.45364025235176086
13259,-4.638192176818848,-2.504171371459961
13260,-0.6808805465698242,-0.3242274224758148
13261,0.003738542553037405,0.025922623928636312
13262,-0.0033001694828271866,0.03137259278446436
13263,0.0588819645345211,0.012519917450845242
13264,-2.0689597129821777,0.6612350940704346
13265,-3.8408000469207764,-3.2955456376075745
13266,0.00872805155813694,0.00034659524681046605
13267,-0.03701840341091156,0.8312897384166718
13268,-8.578298568725586,-3.897000312805176
13269,0.36509910225868225,7.045020902296528e-05
13270,-2.376652240753174,-0.13343477249145508
13271,0.2968394458293915,0.020407408941537142
13272,-6.0409464836120605,-3.445268154144287
13273,-2.3223657608032227,-1.3646548390388489
13274,-7.284303665161133,-3.1568264961242676
13275,0.022515323013067245,0.1240345947444439
13276,-3.7598891258239746,-1.5109591484069824
13277,-0.13450339436531067,-0.04844387620687485
13278,-0.026615209877490997,0.054757120087742805
13279,-7.402237892150879,-2.5074081420898438
13280,-0.04745251685380936,0.003085024654865265
13281,-9.108298301696777,-7.319880247116089
13282,-1.8818964958190918,-1.3503568768501282
13283,-0.08020958304405212,0.5112634524703026
13284,-0.7193763256072998,-0.5827069580554962
13285,0.026944193989038467,0.04266886040568352
13286,-1.7970436811447144,1.3166213035583496
13287,-2.5078554153442383,-1.1369543075561523
13288,-0.0880667120218277,-0.014200687408447266
13289,-7.273807048797607,-4.106029033660889
13290,-1.6409249305725098,-0.7768073081970215
13291,0.00876280665397644,-0.0041394541040062904
13292,-0.05511291325092316,0.8708674982190132
13293,-0.024783197790384293,0.2388918548822403
13294,0.004237722605466843,-0.017198912799358368
13295,0.012668098323047161,0.02700659236870706
13296,-9.047571182250977,-4.545780658721924
13297,-2.092785358428955,-0.4713261127471924
13298,-0.5471058487892151,0.14182263612747192
13299,-0.05868937447667122,0.035492658615112305
13300,0.00826739240437746,9.655483160031508e-05
13301,-0.06643830984830856,-0.054999351501464844
13302,-1.712841272354126,-0.21324622631072998
13303,-1.361882209777832,-0.1420079469680786
13304,-2.2428627014160156,-0.16716980934143066
13305,0.0005419963854365051,0.002246459887828678
13306,-0.05521039664745331,0.160750400274992
13307,-2.813744068145752,-2.4940487146377563
13308,0.010447445325553417,0.02180102188140154
13309,-2.872620105743408,-1.6910016536712646
13310,-0.23634080588817596,0.1554299294948578
13311,-2.474889039993286,-0.31000208854675293
13312,-0.9128009080886841,-0.8183801770210266
13313,0.044779665768146515,0.33816105872392654
13314,0.0546017549932003,0.012183978513348848
13315,-0.20975430309772491,0.43121238052845
13316,0.09353527426719666,0.0006911585714988178
13317,-2.1254942417144775,-1.2377018928527832
13318,-1.428625464439392,-0.77769535779953
13319,0.002676782663911581,0.035915020387619734
13320,-3.660562038421631,-1.7891106605529785
13321,0.020114963874220848,0.01735950817237608
13322,-4.638918876647949,-2.230140209197998
13323,-0.016561027616262436,0.25122768618166447
13324,0.016145188361406326,0.09209787822328508
13325,0.17724399268627167,0.06410141661763191
13326,-0.2611067295074463,0.35622331500053406
13327,0.025173889473080635,0.02156850870233029
13328,-2.4364891052246094,-2.2790689021348953
13329,-4.376075267791748,-1.1062171459197998
13330,-2.7272377014160156,-1.2153680324554443
13331,0.009610159322619438,0.3210254479199648
13332,-0.14480231702327728,0.35668133199214935
13333,-0.9524490237236023,-0.52541783452034
13334,-0.1302325278520584,0.019505739212036133
13335,-2.635251760482788,-1.7537749409675598
13336,0.05694487318396568,0.03149489313364029
13337,-0.3162264823913574,0.06171077489852905
13338,0.04006538912653923,0.019623222295194864
13339,-4.634207725524902,-3.0305269956588745
13340,-11.832103729248047,-4.985194683074951
13341,0.006057495251297951,0.11572842113673687
13342,-2.872620105743408,-1.6910016536712646
13343,-1.5973957777023315,-1.5083763897418976
13344,0.03270064666867256,0.06628386190277524
13345,-0.06240727752447128,0.18463587760925293
13346,0.006975546013563871,0.007135685998946428
13347,-0.40754926204681396,-0.07715088129043579
13348,0.09692992269992828,0.16214898228645325
13349,-0.0022283047437667847,0.010866483207792044
13350,0.02213754504919052,0.04991028911899775
13351,-4.541678428649902,-2.880508780479431
13352,0.04441741853952408,0.18261100910604
13353,-3.5452044010162354,-1.8934218883514404
13354,-0.048217419534921646,0.11921487748622894
13355,0.008170435205101967,0.003765501780435443
13356,0.00826739240437746,0.0001345781784607425
13357,-2.4726977348327637,-1.1056756973266602
13358,-0.011474333703517914,0.02178332395851612
13359,-1.8441840410232544,-0.48958659172058105
13360,-0.5523442029953003,-0.19528040289878845
13361,0.08272095024585724,0.1534054186195135
13362,0.017990466207265854,0.01858208724297583
13363,-0.009305882267653942,0.00554534699767828
13364,-1.71255624294281,-1.1566259264945984
13365,-1.4493039846420288,0.4838775396347046
13366,0.03524201363325119,0.008295350970001891
13367,-1.3045194149017334,-1.0547000169754028
13368,-0.27528730034828186,-0.19705592095851898
13369,0.0009568112436681986,0.006591535871848464
13370,-4.571048259735107,-3.6994449496269226
13371,-0.022526629269123077,0.024518176913261414
13372,-4.840583324432373,-2.260472536087036
13373,0.1384861171245575,0.15290461271069944
13374,-0.10814666002988815,0.007935374975204468
13375,0.09674329310655594,0.10555247217416763
13376,-0.002985218074172735,0.14443208277225494
13377,-0.0548759289085865,0.11204841732978821
13378,-1.0558457374572754,-0.4560343027114868
13379,0.006844767834991217,0.00028486954400364084
13380,0.009756268002092838,0.06760246772319078
13381,-1.1014832258224487,-0.7582178115844727
13382,-0.1168740838766098,0.7180064469575882
13383,-2.2847740650177,-1.3217344880104065
13384,-2.588573455810547,-0.5157077312469482
13385,-0.9068293571472168,-0.5697530508041382
13386,0.01941126585006714,0.003450559568591416
13387,-0.8125789165496826,-0.22272276878356934
13388,0.22041508555412292,0.3088294267654419
13389,-1.3714712858200073,-0.22847270965576172
13390,-6.289405345916748,-5.050325393676758
13391,-4.708927631378174,-4.500607758760452
13392,-1.9693318605422974,-0.1758197546005249
13393,0.008097145706415176,0.027219649404287338
13394,-0.09665532410144806,0.03211674094200134
13395,0.01580720953643322,0.020817912416532636
13396,-2.569047689437866,-0.9790678024291992
13397,-0.8401849269866943,0.20685642957687378
13398,0.08623552322387695,0.11395574733614922
13399,-3.725252151489258,-1.2423095703125
13400,-0.10636167228221893,0.1176534965634346
13401,-0.07112699747085571,0.14873114228248596
13402,-1.5152727365493774,0.6039550304412842
13403,-0.315799355506897,-0.11366793513298035
13404,-0.03553062677383423,0.1578477807343006
13405,-0.8900260329246521,0.1267606019973755
13406,0.10439953207969666,0.002838515818439191
13407,0.045590538531541824,0.018272230867296457
13408,-0.35918763279914856,0.23482361435890198
13409,-0.18019048869609833,0.37475061416625977
13410,-4.470849990844727,-2.435472011566162
13411,0.17052815854549408,0.021998816868290305
13412,-1.483940839767456,-0.11432600021362305
13413,0.05565846711397171,0.02441243635257706
13414,-2.5687947273254395,-2.168569505214691
13415,-4.19473123550415,-2.787009835243225
13416,-1.4760570526123047,-0.4431426525115967
13417,0.018855398520827293,0.007329143874812871
13418,0.002474868670105934,0.009965794160962105
13419,-0.04148157685995102,0.14821577817201614
13420,-11.373871803283691,-3.7680258750915527
13421,0.02704492211341858,0.3404323603026569
13422,-1.0776995420455933,-0.4763147234916687
13423,-0.17238733172416687,-0.14687510952353477
13424,0.00901878159493208,0.011151542596053332
13425,0.03933403268456459,0.01322999270632863
13426,-5.285526275634766,-1.4121901988983154
13427,-4.406454563140869,-2.937524199485779
13428,0.007793766912072897,0.014499526121653616
13429,-10.490189552307129,-6.526266574859619
13430,-0.12135426700115204,0.10847701132297516
13431,-0.04219571128487587,0.03405989706516266
13432,-0.060409050434827805,0.47241219133138657
13433,-1.2042357921600342,0.6856403350830078
13434,-1.968640685081482,-1.8282479494810104
13435,-5.236684322357178,-3.3335222005844116
13436,-3.7657790184020996,-1.27455735206604
13437,-0.04375215247273445,0.16203995794057846
13438,-1.5986227989196777,0.41078174114227295
13439,0.02530282735824585,0.013127099489793181
13440,-0.00010525819379836321,0.02495579537935555
13441,-0.4712260663509369,0.183354914188385
13442,0.003204362466931343,0.05021088011562824
13443,-5.080866813659668,-2.0646109580993652
13444,-3.2428460121154785,-1.6325758695602417
13445,0.024712340906262398,0.012123374966904521
13446,0.06863996386528015,0.01309259096160531
13447,0.02339182049036026,0.004295800354157109
13448,0.034419093281030655,0.010444353392813355
13449,-2.8771557807922363,-1.8171275854110718
13450,-1.2789417505264282,-0.8611800968647003
13451,-0.7536881566047668,0.40870165824890137
13452,-0.3666050434112549,-0.3438621684908867
13453,-0.004933890886604786,0.08140591066330671
13454,-0.5087981224060059,0.19100457429885864
13455,0.019176747649908066,0.02343072835355997
13456,0.04858841747045517,0.03102919238153845
13457,-6.767467975616455,-4.547443151473999
13458,-2.3236324787139893,0.5051248073577881
13459,-0.005434023216366768,0.07071983255445957
13460,-1.2040801048278809,-0.7571432292461395
13461,0.0028839996084570885,0.0062992265447974205
13462,-0.9017986059188843,-0.34628069400787354
13463,-0.05393783748149872,0.007368177175521851
13464,0.015640389174222946,0.06384690199047327
13465,-0.5255472660064697,-0.4504080265760422
13466,-0.07514665275812149,0.2780053988099098
13467,-7.21254301071167,-4.64841365814209
13468,0.014304950833320618,0.057454492431133986
13469,0.022572463378310204,0.0777875316562131
13470,0.016489282250404358,0.2511956710368395
13471,-0.00655611976981163,0.08195366710424423
13472,-0.4341127872467041,0.10146117210388184
13473,-0.08870925009250641,-0.03665199130773544
13474,-0.4539918005466461,-0.18947908282279968
13475,-1.4489742517471313,-1.023943543434143
13476,-6.139695167541504,-3.4146080017089844
13477,-1.5842002630233765,-0.9045343995094299
13478,-4.264736175537109,-1.4018936157226562
13479,0.14049190282821655,0.01565837417729199
13480,-1.7838290929794312,-0.7464675903320312
13481,-0.15617334842681885,-0.1013539507985115
13482,0.022344008088111877,0.024768721545115113
13483,-0.30343863368034363,-0.02167445421218872
13484,-0.3080715239048004,0.9910371899604797
13485,-2.1390860080718994,-1.3177152276039124
13486,-7.000016212463379,-4.67254900932312
13487,-0.12043792754411697,0.17804375290870667
13488,0.023527365177869797,0.01083597039905726
13489,-2.276776075363159,-1.9753514230251312
13490,-0.5638440251350403,0.12318652868270874
13491,-0.2852953374385834,0.2337791919708252
13492,-0.11302842199802399,0.19098584353923798
13493,0.01949024386703968,0.0073053571395576
13494,0.019136842340230942,0.01020091213285923
13495,0.019320620223879814,0.01916622361750342
13496,-0.30197784304618835,0.1856335997581482
13497,-0.003161102533340454,0.026959393173456192
13498,0.03354421257972717,0.041139377281069756
13499,-0.3253643810749054,0.012392818927764893
13500,0.00045261532068252563,0.04440820962190628
13501,0.03796222060918808,0.4882979765534401
13502,-2.3964192867279053,-1.3533306121826172
13503,-0.003112753853201866,0.1909438706934452
13504,-5.134343147277832,-2.42218279838562
13505,0.002685387386009097,0.003447595372563228
13506,-1.789569616317749,-1.0724332332611084
13507,-1.9147233963012695,-1.2639551162719727
13508,-1.849464774131775,-0.6779336929321289
13509,-0.5519667267799377,-0.5050846599042416
13510,0.06071385368704796,0.03148062922991812
13511,-0.003274069167673588,0.04900676431134343
13512,0.07714404165744781,0.26871131360530853
13513,0.003040732815861702,0.06507564149796963
13514,-0.20244182646274567,-0.2205324023962021
13515,0.13049116730690002,0.15466648899018764
13516,-0.5709906816482544,-0.24457496404647827
13517,-3.185626268386841,-0.4667658805847168
13518,-0.0032930769957602024,0.05371199827641249
13519,-0.11034717410802841,0.1367471069097519
13520,-2.016197919845581,-0.4885406494140625
13521,0.04768666625022888,0.006991684116655961
13522,-0.004100094549357891,0.0924633052200079
13523,-3.6718108654022217,-0.598416805267334
13524,0.004232730716466904,0.01135875447653234
13525,-0.4305710792541504,0.270816445350647
13526,-4.473305702209473,-2.0874171257019043
13527,-0.045366495847702026,0.20113348960876465
13528,-0.2840441167354584,-0.062210023403167725
13529,-0.9114039540290833,0.09175378084182739
13530,0.03214890882372856,0.04636186780408025
13531,0.018083613365888596,0.0874851128901355
13532,-0.04483964294195175,0.10453245043754578
13533,-0.03505681827664375,0.08166850730776787
13534,-0.39522913098335266,-0.1815441995859146
13535,-1.8742960691452026,0.12054300308227539
13536,-0.3992782533168793,0.09833616018295288
13537,-0.09102829545736313,0.2021963745355606
13538,-0.7075530886650085,-0.1797838807106018
13539,-0.03739985078573227,0.15820198506116867
13540,-0.09675976634025574,0.21667849272489548
13541,-0.543463945388794,-0.45925964415073395
13542,-1.645974040031433,-0.5419439077377319
13543,-1.9855523109436035,-0.6751712560653687
13544,-0.6386634111404419,-0.25080782175064087
13545,0.006437274627387524,0.005558384349569678
13546,-1.10174560546875,0.12367391586303711
13547,-5.172310829162598,-3.772027015686035
13548,-0.4225320518016815,-0.4659910537302494
13549,-7.509328842163086,-5.6037702560424805
13550,-0.7230011820793152,-0.11158525943756104
13551,-0.8795236945152283,-0.24461138248443604
13552,-4.9499897956848145,-2.8989477157592773
13553,-2.1674859523773193,-1.2956556677818298
13554,-0.3331871032714844,-0.2601706087589264
13555,-0.2763916254043579,-0.02962300181388855
13556,-1.6049065589904785,0.36345696449279785
13557,-0.005137789994478226,0.05748290196061134
13558,-5.97233772277832,-3.6403894424438477
13559,0.3192858099937439,0.17535707354545593
13560,-4.648193359375,-1.467742919921875
13561,-0.021189063787460327,0.22023390978574753
13562,-0.059850748628377914,0.17907314002513885
13563,-1.1414715051651,-0.9079698026180267
13564,-0.4552200734615326,0.17785245180130005
13565,0.021746832877397537,0.0028367270715534687
13566,-3.8826258182525635,-2.7434566020965576
13567,0.08647178113460541,0.017179124522954226
13568,-4.094559192657471,-2.198828935623169
13569,-0.0181998573243618,0.045056767761707306
13570,-0.01141116302460432,0.11362173594534397
13571,-1.3664127588272095,-1.024992197751999
13572,-1.3155558109283447,0.9606152772903442
13573,-4.534634590148926,-2.976506471633911
13574,-0.23559100925922394,-0.09822425246238708
13575,-0.007689367979764938,0.02297520451247692
13576,-1.2710483074188232,-0.35304540395736694
13577,0.01327698677778244,0.2052794173359871
13578,-2.2891178131103516,-0.7596539258956909
13579,-6.151027202606201,-3.278130531311035
13580,-3.6755809783935547,-0.9614236354827881
13581,0.0005676900036633015,0.008681155042722821
13582,-0.8721097707748413,-0.7075355648994446
13583,0.02618882991373539,0.05024846503511071
13584,-0.0039049237966537476,-0.025588437914848328
13585,-1.1697943210601807,-0.7110987901687622
13586,0.08304454386234283,0.0004586091595228936
13587,0.01719534769654274,0.16601494792848825
13588,0.08217719942331314,0.0691249092342332
13589,-1.2369309663772583,-1.0934017300605774
13590,-0.021932754665613174,0.061196018010377884
13591,-1.31169593334198,-0.947162926197052
13592,-0.03656183183193207,0.02754133567214012
13593,-2.108595848083496,-0.5558613538742065
13594,0.06647790223360062,0.27687294874340296
13595,-1.5507863759994507,0.6760575771331787
13596,0.04858629032969475,0.046915965504013
13597,-0.0077264634892344475,0.2685356168076396
13598,-4.99951171875,-3.5601855516433716
13599,-0.004517480731010437,0.11552396370097995
13600,-0.1171267107129097,0.11900255084037781
13601,0.021139951422810555,0.00847677851561457
13602,-0.4488412141799927,-0.045931100845336914
13603,0.007880305871367455,0.0018238072225358337
13604,0.21047508716583252,0.0342453308403492
13605,-8.949929237365723,-5.213339805603027
13606,-0.2096158117055893,0.8783452361822128
13607,-2.747603416442871,-2.1894757747650146
13608,-2.6665380001068115,-1.4376684427261353
13609,-1.6040418148040771,-1.306236892938614
13610,0.013803636655211449,0.0181543598882854
13611,0.04767879843711853,0.007076476933434606
13612,-11.148703575134277,-6.354012966156006
13613,0.0572921559214592,0.015731022926047444
13614,-6.568498134613037,-3.1200270652770996
13615,-0.1085263043642044,-0.03726296126842499
13616,-2.7774460315704346,-1.2694330215454102
13617,-0.0023711903486400843,0.05051713949069381
13618,-3.244293212890625,-2.5849152207374573
13619,-0.0753774419426918,0.11037972569465637
13620,-1.0282692909240723,0.4645392894744873
13621,-3.2806501388549805,-1.9518886804580688
13622,-0.26007306575775146,1.753587245941162
13623,-0.9307581782341003,0.6785467863082886
13624,-5.218215465545654,-2.943922281265259
13625,0.10848819464445114,0.003002401914272923
13626,-2.101748466491699,0.4167044162750244
13627,0.0034756665118038654,0.004986577900126576
13628,-0.036036714911460876,0.8510438203811646
13629,0.051011815667152405,0.01235832177917473
13630,-1.5276674032211304,-0.8554450273513794
13631,-0.17364755272865295,0.3458094447851181
13632,-0.029591847211122513,0.23417970165610313
13633,-4.2707648277282715,-1.4366185665130615
13634,-0.7104014754295349,-0.28890717029571533
13635,-0.517922580242157,0.11055517196655273
13636,0.005141894798725843,0.06977094104513526
13637,-0.26262611150741577,0.2018829882144928
13638,-0.7208369970321655,0.08522224426269531
13639,-0.1251966953277588,0.04709908366203308
13640,0.00034846551716327667,0.024216433987021446
13641,-0.09553570300340652,0.20555388927459717
13642,0.05505475774407387,-0.01890944503247738
13643,-8.130084991455078,-3.809360980987549
13644,0.06858648359775543,0.15970578789710999
13645,-1.0490498542785645,-0.11805117130279541
13646,0.003702059853821993,0.00941211311146617
13647,-3.405937910079956,-2.3001418113708496
13648,-2.719954252243042,-1.6733973026275635
13649,0.00022072938736528158,0.0076809662859886885
13650,-0.24163256585597992,0.08086416125297546
13651,-2.7774460315704346,-1.2694330215454102
13652,-0.1759706288576126,0.06067389249801636
13653,0.10800909996032715,0.01004422840924235
13654,-6.945155620574951,-4.059813737869263
13655,0.013111257925629616,0.1799049023538828
13656,0.015829825773835182,0.013843516237102449
13657,-1.2650858163833618,-0.32979369163513184
13658,-0.4542560279369354,0.14377707242965698
13659,-0.550808310508728,-0.36637869477272034
13660,-2.3844826221466064,-0.700799822807312
13661,-1.3016891479492188,0.3352562189102173
13662,-0.26007306575775146,1.753587245941162
13663,-0.24677689373493195,0.07841086387634277
13664,-0.4342228174209595,0.06115710735321045
13665,0.0010787062346935272,0.18775958195328712
13666,0.1713975965976715,0.16324889846146107
13667,-0.6599969863891602,-0.17462414503097534
13668,-0.054773151874542236,0.04155464470386505
13669,-0.05389435961842537,0.34882327169179916
13670,-1.2686363458633423,-0.604081928730011
13671,-4.448520660400391,-2.7300866842269897
13672,0.001039405120536685,0.018163267755880952
13673,-1.0129562616348267,-0.27528631687164307
13674,-0.1793726235628128,1.2003341913223267
13675,0.16974082589149475,0.02195009123533964
13676,-5.6471686363220215,-3.0109434127807617
13677,0.1084141731262207,0.006408183675375767
13678,-1.9990668296813965,-0.13102495670318604
13679,0.005195054225623608,0.003598028347369109
13680,-8.530477523803711,-5.887889623641968
13681,-1.1627991199493408,-0.9578959196805954
13682,0.06027883663773537,0.023884936701506376
13683,-0.8707884550094604,0.19061076641082764
13684,-0.027157075703144073,0.018963338807225227
13685,-0.018630720674991608,0.07807174324989319
13686,0.004767253529280424,0.026371635030955076
13687,-1.334261178970337,-0.5691148638725281
13688,-0.4468207061290741,0.027495205402374268
13689,-5.611448287963867,-4.544501185417175
13690,-0.01776769757270813,0.15102167427539825
13691,0.02237585373222828,0.0015995516441762447
13692,0.028215546160936356,0.010178059339523315
13693,-1.527409553527832,1.129164457321167
13694,-1.3471087217330933,0.036522865295410156
13695,0.009664591401815414,0.019330311100929976
13696,0.030589476227760315,0.24538694322109222
13697,0.025869978591799736,0.00012694859924522461
13698,-0.03690263628959656,0.18224302306771278
13699,0.0014298672322183847,0.24701647670008242
13700,-0.19970712065696716,0.4156859517097473
13701,0.01706039346754551,0.08182754227891564
13702,0.02608373947441578,0.007842657156288624
13703,-0.03071758896112442,0.10220715403556824
13704,-0.02700493484735489,0.12900743260979652
13705,0.0006742883124388754,0.014062109345104545
13706,-2.3209712505340576,-0.970694899559021
13707,0.04799090325832367,0.12875669356435537
13708,-1.6416057348251343,-0.3401910066604614
13709,-4.379905700683594,-1.3215456008911133
13710,-0.47402697801589966,0.2932441830635071
13711,-2.9983413219451904,-1.940011739730835
13712,0.03494241088628769,0.009280426544137299
13713,-0.4996083080768585,0.24891328811645508
13714,-2.7376861572265625,-1.7226581573486328
13715,-0.03779401630163193,0.14611705765128136
13716,-0.004130294546484947,0.012044362723827362
13717,-0.057282522320747375,-0.18479091674089432
13718,0.108516164124012,0.5364597216248512
13719,-2.0934224128723145,-0.7916353940963745
13720,-0.09105700999498367,0.08366894721984863
13721,0.045691411942243576,0.017533151374664158
13722,-0.8437986969947815,-0.3415794372558594
13723,-1.0878502130508423,-0.3649945855140686
13724,0.015093483962118626,0.0024932745727710426
13725,-0.061450421810150146,0.08149034529924393
13726,-0.7893908023834229,0.5012834668159485
13727,-0.03265465795993805,0.24762961268424988
13728,-1.087701678276062,-0.8986503183841705
13729,-0.17356884479522705,0.06438791751861572
13730,0.007986098527908325,0.005054081411799416
13731,0.012298880144953728,0.011562500469153747
13732,-0.041176773607730865,0.28954899683594704
13733,-0.35339561104774475,0.4869179427623749
13734,0.02817074954509735,0.0553322434425354
13735,-1.208263635635376,1.9986209869384766
13736,-0.23565511405467987,0.15763993561267853
13737,-0.18779562413692474,0.2691183090209961
13738,-5.181391716003418,-1.034834384918213
13739,0.07499445974826813,0.002244240720756352
13740,0.04799012467265129,0.0005779967200396641
13741,-0.6780768036842346,0.4459981322288513
13742,-0.24079565703868866,-0.13541793823242188
13743,-0.02993496134877205,0.12135641276836395
13744,-0.6045861840248108,0.10692983865737915
13745,-1.1993556022644043,0.8718639612197876
13746,-0.03877019137144089,0.5328261964023113
13747,0.011852405965328217,0.03678174316883087
13748,-1.404775619506836,-0.6386929750442505
13749,-0.3888692557811737,-0.05949509143829346
13750,-0.2497023046016693,0.28085359930992126
13751,-0.6113976240158081,-0.43869081139564514
13752,-1.2434340715408325,-0.6278558373451233
13753,-1.177233338356018,-0.5369731187820435
13754,0.004361359402537346,-0.00445353239774704
13755,-0.008592121303081512,-0.028599031269550323
13756,0.005166250746697187,0.023443046491593122
13757,0.05829302966594696,0.014584517106413841
13758,0.016590602695941925,0.0002653209494383191
13759,0.022498929873108864,0.004081228689756244
13760,0.04902040958404541,0.019092169823125005
13761,-7.7869343757629395,-3.3283495903015137
13762,-2.9903082847595215,-1.3650686740875244
13763,-1.1158665418624878,-0.4453744888305664
13764,0.018618734553456306,0.02480571548221633
13765,-0.09750178456306458,0.10991023480892181
13766,-0.2957623600959778,0.14186260104179382
13767,0.14441534876823425,0.19138790108263493
13768,-2.467513084411621,-0.4722864627838135
13769,-2.8101232051849365,-0.1502213478088379
13770,-0.01715274341404438,0.006761062890291214
13771,-7.589853763580322,-1.9798507690429688
13772,-0.13163821399211884,0.15069028735160828
13773,-0.007340764161199331,0.03240163531154394
13774,-0.2302379161119461,-0.09368939697742462
13775,-4.090407848358154,-1.8682184219360352
13776,0.020762186497449875,0.021976963616907597
13777,-7.445895671844482,-3.3802413940429688
13778,-2.474889039993286,-0.31000208854675293
13779,-0.7204114198684692,0.21473824977874756
13780,-1.7888599634170532,-1.2583951354026794
13781,-0.6260262131690979,-0.31857919692993164
13782,-6.24074125289917,-3.605818510055542
13783,-0.0027962476015090942,0.01079324958845973
13784,0.0322585329413414,0.005888069063075818
13785,-3.8045544624328613,-2.5761674642562866
13786,0.05467835068702698,0.00913247384596616
13787,0.002712742192670703,0.017137654329417273
13788,0.0032222059089690447,0.042363980086520314
13789,0.06916135549545288,0.012073509758920409
13790,-1.9201995134353638,-0.6538523435592651
13791,0.022174298763275146,0.009604934486560524
13792,-0.008763293735682964,0.19922405201941729
13793,0.02225857973098755,0.10577835142612457
13794,-0.25929197669029236,-0.21569287776947021
13795,-4.426969051361084,-1.9077880382537842
13796,-1.9161717891693115,-1.9781274944543839
13797,0.04245038330554962,0.06546451710164547
13798,-0.11934638768434525,-0.014180630445480347
13799,0.06913489103317261,0.006272618855291512
13800,-4.403886318206787,-2.734550714492798
13801,0.008607879281044006,0.00944168254500255
13802,-0.3423905372619629,-0.013455003499984741
13803,-0.14713816344738007,0.489484965801239
13804,0.23630395531654358,0.3069332577288151
13805,-2.939319133758545,-0.6369438171386719
13806,-5.055562496185303,-3.3870179653167725
13807,-0.004756798967719078,0.053270697593688965
13808,-2.2781991958618164,-0.14339804649353027
13809,-0.2104623019695282,-0.12780652940273285
13810,-1.8019161224365234,-1.0488734245300293
13811,-0.3050157129764557,-0.07864385843276978
13812,-0.3708518147468567,0.0930776596069336
13813,-0.0033361068926751614,0.12866778578609228
13814,-0.05553727596998215,0.06032416224479675
13815,-0.045616861432790756,0.0700647197663784
13816,-3.082428455352783,-1.633436918258667
13817,-3.9097204208374023,-1.6484110355377197
13818,-0.03408604487776756,0.04114937037229538
13819,-0.2541787922382355,0.01669597625732422
13820,-0.6422373652458191,-0.4530891478061676
13821,-0.16918031871318817,0.3455989956855774
13822,0.007975555025041103,0.11291645746678114
13823,-0.4097292125225067,0.09206593036651611
13824,-0.6896055340766907,0.018018364906311035
13825,-0.15712907910346985,-0.036677584052085876
13826,0.019268522039055824,0.04003658751025796
13827,-0.01071191392838955,0.16277889534831047
13828,-0.006066766567528248,0.04701487207785249
13829,0.032777708023786545,0.0033119946310762316
13830,-4.156120777130127,-2.6324983835220337
13831,-0.8942177891731262,-0.16297680139541626
13832,0.16886907815933228,0.010970708797685802
13833,0.00851270742714405,0.007633910980075598
13834,-10.43058967590332,-6.370975494384766
13835,0.023680150508880615,0.08095736801624298
13836,0.04868892580270767,0.08544204384088516
13837,0.009594326838850975,0.4099705573171377
13838,-1.0456264019012451,-0.6778137385845184
13839,0.04243067651987076,0.04535907972604036
13840,0.03389137238264084,0.3072934690862894
13841,0.0139857716858387,0.03681229497306049
13842,-0.451803058385849,0.153801828622818
13843,-0.6282893419265747,-0.05948829650878906
13844,0.06943539530038834,0.06581486482173204
13845,-0.019834429025650024,0.0023952946066856384
13846,-0.2551712095737457,-0.10548701882362366
13847,0.03936786949634552,0.13127395510673523
13848,0.022460831329226494,0.03797733364626765
13849,-0.9276232123374939,-0.4681131839752197
13850,-6.308012008666992,-3.620026111602783
13851,0.005776824429631233,0.06605239561758935
13852,0.03401315584778786,0.04204043233767152
13853,-3.4074764251708984,-0.6591148376464844
13854,-0.053405068814754486,0.005273908376693726
13855,0.02283509448170662,0.0014123427736194571
13856,-0.07013578712940216,0.07778682559728622
13857,0.00780519237741828,0.01659348013345152
13858,-0.9017986059188843,-0.34628069400787354
13859,-0.09939120709896088,-0.024818621575832367
13860,-2.249199151992798,-0.11391997337341309
13861,-0.7065114974975586,0.1946147084236145
13862,-0.34704190492630005,-0.02019074559211731
13863,-0.6960483193397522,-0.043405890464782715
13864,0.025472162291407585,0.13204832188785076
13865,0.12453240156173706,0.04396490007638931
13866,0.0005570674547925591,0.02323799766600132
13867,0.05104446783661842,0.007974819163791835
13868,-0.1353028118610382,0.38031597435474396
13869,-0.014508932828903198,0.009439010173082352
13870,-0.012200532481074333,0.1422049943357706
13871,-0.0376652255654335,0.05752582848072052
13872,0.06150539219379425,0.08774957852438092
13873,-0.5427965521812439,-0.20144984126091003
13874,-4.618330955505371,-2.551079273223877
13875,-0.9351783394813538,-0.6023646295070648
13876,-0.16650278866291046,0.23324400186538696
13877,-0.051221344619989395,0.14933928474783897
13878,0.032242223620414734,0.04665482044219971
13879,0.00331062451004982,0.0029255212284624577
13880,0.014090428128838539,0.06342647410929203
13881,0.046143874526023865,0.01306721309083514
13882,0.09318814426660538,0.031003330019302666
13883,-1.8585525751113892,-0.55637526512146
13884,-1.4440388679504395,0.143690824508667
13885,-1.374205231666565,0.5589003562927246
13886,0.06338678300380707,0.14251655340194702
13887,-0.6556634306907654,0.7208585739135742
13888,-0.21416741609573364,-0.024890467524528503
13889,-3.4578135013580322,-2.405477523803711
13890,-1.462453007698059,-0.646703839302063
13891,-0.6616814732551575,-0.1631959080696106
13892,-0.12586432695388794,0.2806730717420578
13893,0.06500127166509628,0.0007982312126841862
13894,-0.30742567777633667,0.01973026990890503
13895,-0.0352136455476284,0.6239851899445057
13896,-0.41969627141952515,-0.35184571146965027
13897,-0.031174153089523315,0.2670270875096321
13898,-0.2549390196800232,-0.006659150123596191
13899,-2.9853222370147705,-2.6321057081222534
13900,-1.240388035774231,-0.3552027940750122
13901,0.02013791725039482,0.018779498524963856
13902,-0.46211540699005127,-0.1323854625225067
13903,-0.07704419642686844,0.20807966589927673
13904,-1.3728389739990234,-0.19651448726654053
13905,0.13713720440864563,0.1955365613102913
13906,0.0008347745751962066,0.02168471153709106
13907,-0.45171216130256653,-0.03078421950340271
13908,-2.5141513347625732,-2.335710734128952
13909,-1.2109194993972778,-0.9534279406070709
13910,0.011895585805177689,0.3012218400835991
13911,-5.306904315948486,-2.6193742752075195
13912,0.10798895359039307,0.018408220905257622
13913,-1.740450382232666,-1.4212547540664673
13914,0.004367432557046413,0.01595759831252508
13915,-2.647503137588501,-1.4917348623275757
13916,0.0035144295543432236,0.12027969025075436
13917,-1.8369708061218262,-0.976871132850647
13918,-0.04644526541233063,0.015887171030044556
13919,-0.04249294102191925,0.9506671726703644
13920,-7.396178722381592,-4.918024063110352
13921,-0.4941316246986389,0.4307823181152344
13922,-1.8065688610076904,-0.21377670764923096
13923,0.09330165386199951,0.002153382694814354
13924,-5.50915002822876,-4.230015754699707
13925,-0.40382155776023865,-0.18509848415851593
13926,0.0012899432331323624,0.022948648780584335
13927,-0.15036778151988983,0.49104925990104675
13928,-0.15365280210971832,-0.04185211658477783
13929,-0.03246961906552315,0.15106063336133957
13930,-6.225414276123047,-3.695234775543213
13931,-1.0695472955703735,-0.2917017340660095
13932,-5.870509147644043,-2.5022430419921875
13933,-2.448753833770752,-0.07974791526794434
13934,-0.08670219779014587,-0.0716390423476696
13935,0.004942871630191803,0.059932954609394073
13936,-0.5117964744567871,-0.2311253547668457
13937,-0.016012948006391525,0.09348812326788902
13938,-3.267019748687744,-2.024057984352112
13939,-4.212055683135986,-3.112797498703003
13940,-0.26008203625679016,0.18113559484481812
13941,-0.07658591121435165,0.03699427843093872
13942,0.011572408489882946,0.00557276327162981
13943,-1.483940839767456,-0.11432600021362305
13944,-1.8159388303756714,-0.31635141372680664
13945,0.061716023832559586,0.10335269290953875
13946,-4.761610984802246,-1.2191848754882812
13947,0.16639497876167297,0.18079025112092495
13948,-2.209172487258911,-1.2768741846084595
13949,-9.437074661254883,-3.8696470260620117
13950,0.3266371786594391,0.01990656927227974
13951,0.06765303760766983,0.03891005180776119
13952,0.0009981696493923664,0.028615378076210618
13953,0.015712428838014603,0.007580683100968599
13954,0.02461235783994198,0.007544216816313565
13955,0.04052721709012985,0.0834953710436821
13956,-4.000823020935059,-1.9852910041809082
13957,-0.03320406749844551,0.1533980593085289
13958,-0.04094118997454643,0.20570269972085953
13959,-3.564504623413086,-0.28035783767700195
13960,-1.7651951313018799,-0.4134284257888794
13961,-1.2311265468597412,-0.5511687994003296
13962,-0.04311321675777435,0.03561435639858246
13963,0.06398867070674896,0.11110619897954166
13964,-0.567304790019989,0.7724615931510925
13965,0.028223950415849686,0.06198414787650108
13966,0.007399039342999458,0.17243137769401073
13967,-0.009103532880544662,0.26551051810383797
13968,-0.7130175828933716,-0.47715017199516296
13969,0.06834566593170166,0.02228643954731524
13970,-0.0027180518954992294,0.0688009038567543
13971,-0.8133710026741028,-0.479216992855072
13972,0.0037761444691568613,0.0023770395855535753
13973,-0.14642050862312317,0.3113185912370682
13974,-0.7030082941055298,-0.19527322053909302
13975,-0.01743978075683117,0.05109409615397453
13976,-1.1538467407226562,-0.49845385551452637
13977,-0.6005143523216248,-0.35742101073265076
13978,0.2060205191373825,0.020450398325920105
13979,-0.46997934579849243,-0.20357617735862732
13980,0.008560232818126678,0.031956387509126216
13981,-3.0636394023895264,-2.9255433529615402
13982,-5.462993621826172,-2.919820785522461
13983,-0.27351880073547363,-0.25152741000056267
13984,-3.355116605758667,-1.671201467514038
13985,-0.1826542168855667,0.10542568564414978
13986,-0.00955095887184143,0.014699084684252739
13987,-1.2355355024337769,-0.8955816030502319
13988,-1.409613847732544,0.858928918838501
13989,-7.863156497478485e-05,0.028235210105776787
13990,-0.031988225877285004,0.013059347867965698
13991,-2.3721704483032227,-0.4819817543029785
13992,0.008874849416315556,0.015742712654173374
13993,-0.0184573195874691,0.01265554130077362
13994,-0.06069725379347801,-0.03129549324512482
13995,0.270221084356308,-0.00973307155072689
13996,-3.0636985301971436,-2.511366546154022
13997,-0.19631041586399078,0.19951985776424408
13998,0.108516164124012,0.5364597216248512
13999,-2.2029168605804443,-0.9850735664367676
14000,0.024131707847118378,0.13308923691511154
14001,-0.07841628044843674,0.10383685678243637
14002,-3.5500681400299072,-2.289077877998352
14003,-0.08680924773216248,-0.08515261113643646
14004,-1.6160846948623657,-1.0067746043205261
14005,-1.8617159128189087,-0.02569711208343506
14006,-2.4434683322906494,-1.57109797000885
14007,0.038576170802116394,0.2163258846849203
14008,0.009413965977728367,0.05020039062947035
14009,-1.2570667266845703,-0.6860420107841492
14010,-2.8771557807922363,-1.8171275854110718
14011,0.034119926393032074,0.10241490602493286
14012,-0.05301797389984131,0.07608512043952942
14013,0.028925813734531403,0.0015814837624930078
14014,-0.000706404447555542,0.24890981055796146
14015,0.007082371041178703,0.43442908115684986
14016,0.07357870787382126,0.11690304102376103
14017,-0.5336581468582153,0.5736925601959229
14018,-3.031280517578125,-0.6725273132324219
14019,-1.3312222957611084,-0.715836763381958
14020,-0.8665054440498352,-0.13613289594650269
14021,-0.4542560279369354,0.14377707242965698
14022,-4.740880489349365,-2.2249279022216797
14023,-1.4438360929489136,0.34140682220458984
14024,0.043731238692998886,0.11261496227234602
14025,-0.425046443939209,0.09614050388336182
14026,0.014614344574511051,0.03819210303481668
14027,0.032181933522224426,0.005346306366845965
14028,-0.01987183839082718,0.024858277291059494
14029,0.0026490259915590286,0.009832437615841627
14030,-5.4330244064331055,-1.801569938659668
14031,-0.01469416543841362,0.09145541861653328
14032,0.0034756665118038654,0.004986577900126576
14033,-0.3208579421043396,-0.10336360335350037
14034,-0.013913586735725403,0.09594817459583282
14035,-0.7593945264816284,-0.2969127893447876
14036,-0.017466023564338684,0.01985824853181839
14037,-0.44168615341186523,-0.43194330856204033
14038,-2.867851972579956,-2.7360807955265045
14039,-1.5651612281799316,-0.9654388427734375
14040,0.029378775507211685,0.0033256325405091047
14041,-9.122834205627441,-6.9331018924713135
14042,-1.0737663507461548,0.3836994171142578
14043,0.1452733427286148,0.005102625873405486
14044,-6.364579677581787,-3.913398027420044
14045,0.041495949029922485,0.002761128358542919
14046,-0.9413458108901978,-0.18948781490325928
14047,-0.07757573574781418,0.08332441002130508
14048,0.005390804260969162,0.04801248770672828
14049,0.02439480647444725,0.07364765275269747
14050,-1.378129243850708,-0.6649011969566345
14051,-2.678571939468384,0.24291777610778809
14052,-0.00238277530297637,0.01152495201677084
14053,0.014417946338653564,0.013495031977072358
14054,-2.436525583267212,1.385019063949585
14055,-0.25985288619995117,0.1097545325756073
14056,-0.0945647731423378,0.5569338575005531
14057,-0.10207850486040115,-0.06826946139335632
14058,-2.566265106201172,-1.9306604862213135
14059,-0.12318489700555801,-0.0544663742184639
14060,-1.7835848331451416,-0.5617417097091675
14061,-0.0034926850348711014,0.0890636402182281
14062,0.025766033679246902,0.016773716495663393
14063,0.08175019919872284,0.015650907531380653
14064,0.09515286237001419,0.0023288869006137247
14065,-0.009374797344207764,0.14519498124718666
14066,-0.05395839363336563,0.01090124249458313
14067,-1.196122407913208,-0.7529009878635406
14068,-3.759150266647339,-3.305200219154358
14069,0.02724422700703144,0.03189880633726716
14070,-2.8074569702148438,-1.9063431024551392
14071,-4.395288944244385,-3.145179271697998
14072,-5.540513038635254,-3.596062660217285
14073,0.0575391948223114,0.04505240311846137
14074,0.008121556602418423,0.19158985000103712
14075,-1.8583533763885498,-1.1488333940505981
14076,-1.8870272636413574,-1.2717453241348267
14077,-0.2103363424539566,0.1957523375749588
14078,-1.027021050453186,0.21741795539855957
14079,-2.9347665309906006,-1.6512261629104614
14080,0.15936720371246338,0.04987833835184574
14081,-0.6796822547912598,0.30015379190444946
14082,0.028088195249438286,0.0957434419542551
14083,0.012624891474843025,0.07925160974264145
14084,-0.2557084262371063,0.07139596343040466
14085,-2.8668570518493652,-0.05433034896850586
14086,-0.2528168559074402,0.10875454545021057
14087,-0.7823686003684998,0.8371357917785645
14088,-0.22677963972091675,0.12948596477508545
14089,-0.03088083304464817,-0.01627034693956375
14090,-1.0658842325210571,-1.080264762043953
14091,-4.374074459075928,-1.0396485328674316
14092,0.015574903227388859,0.12725295964628458
14093,-1.274544596672058,-0.984006941318512
14094,-0.15962359309196472,0.2363082468509674
14095,-0.006117217242717743,0.08194528333842754
14096,-2.840686321258545,-1.0806012153625488
14097,0.17098550498485565,0.22363300621509552
14098,-0.20340602099895477,0.28589899837970734
14099,-6.042973041534424,-3.5017805099487305
14100,0.01936792954802513,0.0077249671157915145
14101,-0.21792291104793549,-0.1288762465119362
14102,-0.0017215595580637455,0.24713033996522427
14103,-4.396066665649414,-3.9610856771469116
14104,-0.04964070022106171,-0.08826209977269173
14105,0.025426264852285385,0.0041221281862817705
14106,-0.10449334979057312,-0.011262603104114532
14107,-5.096671104431152,-2.0216970443725586
14108,-0.10119639337062836,0.22222068905830383
14109,-6.529538154602051,-4.175129413604736
14110,-0.010455146431922913,0.35094529390335083
14111,-3.1894121170043945,-1.667420506477356
14112,0.10802114009857178,0.0024796857101136993
14113,-0.10654377937316895,0.11936592310667038
14114,0.02149493247270584,0.01101122226100415
14115,-0.1362340748310089,0.1633581966161728
14116,-5.380639553070068,-1.4824190139770508
14117,-0.04294709116220474,0.12225871533155441
14118,-0.28325390815734863,0.22286313772201538
14119,-1.9929972887039185,-1.092818558216095
14120,-0.01838776096701622,0.3364754766225815
14121,-0.6907469630241394,-0.19094574451446533
14122,-0.11762204021215439,-0.02768174558877945
14123,-0.0036225600633770227,0.05725139519199729
14124,-3.724839925765991,-1.2412118911743164
14125,-0.1325325220823288,-0.09800171852111816
14126,-0.09502507746219635,0.29029881954193115
14127,-0.19232593476772308,0.476789653301239
14128,-0.009439529851078987,-0.009082071483135223
14129,-0.13851647078990936,0.17970764636993408
14130,-0.27345171570777893,1.0764471888542175
14131,-0.4289965033531189,0.459765762090683
14132,-0.3584604263305664,-0.06333348155021667
14133,-3.5378081798553467,-1.761805772781372
14134,-0.026296399533748627,-0.016935162246227264
14135,0.010340418666601181,-0.0013541122898459435
14136,-0.021092385053634644,0.22848833911120892
14137,-1.998786211013794,-0.4078395366668701
14138,0.05311060696840286,0.6199955120682716
14139,0.018392100930213928,0.05213998258113861
14140,0.1036987379193306,0.013150226790457964
14141,-9.122505187988281,-5.620490550994873
14142,-0.39779967069625854,0.6845365166664124
14143,-0.4876856803894043,0.22884023189544678
14144,0.00738481106236577,0.02891803765669465
14145,-0.13675953447818756,0.14909282326698303
14146,-0.036896802484989166,0.21797044947743416
14147,-0.039885617792606354,-0.0024237707257270813
14148,-0.6633347272872925,-0.042967021465301514
14149,-10.071714401245117,-5.0296173095703125
14150,-3.364396333694458,-3.0139690041542053
14151,-0.23732809722423553,-0.17083752155303955
14152,-2.894197702407837,-1.776565432548523
14153,0.20919623970985413,0.09904570132493973
14154,-0.009979229420423508,0.12332983687520027
14155,0.0006099976599216461,0.1744093969464302
14156,-0.07765008509159088,0.07537189871072769
14157,-1.7041429281234741,-0.155928373336792
14158,-0.14308282732963562,0.29699376225471497
14159,-0.1140405461192131,-0.03699399530887604
14160,-3.6123759746551514,-1.7509746551513672
14161,0.010359297506511211,0.10804598871618509
14162,-0.28633201122283936,-0.11843487620353699
14163,-0.10952772945165634,0.2702244222164154
14164,0.024046126753091812,0.10227258782833815
14165,-1.8865309953689575,-0.9217406511306763
14166,0.004412248730659485,0.21074127592146397
14167,-2.0658113956451416,-1.1104316711425781
14168,-1.2039858102798462,-0.4157334566116333
14169,-0.2442454993724823,0.05015505850315094
14170,-2.9485397338867188,-1.1060419082641602
14171,-0.09206537157297134,-0.03568577021360397
14172,-9.775732040405273,-6.597731351852417
14173,-2.1919870376586914,0.31828927993774414
14174,-0.04304530471563339,0.144027441740036
14175,0.009297050535678864,0.010305031493771821
14176,-1.5704913139343262,-1.0353520512580872
14177,-0.19767343997955322,0.45553627610206604
14178,0.07348354160785675,0.0198161534499377
14179,-0.7553315162658691,-0.3291037678718567
14180,-1.0643688440322876,-1.0990833044052124
14181,-0.1649666130542755,0.3448656350374222
14182,-1.813262939453125,-1.1520318984985352
14183,-0.5123237371444702,-0.0404052734375
14184,-0.3535459637641907,0.4242057502269745
14185,-3.2242724895477295,-1.4081971645355225
14186,-1.5038520097732544,0.019736051559448242
14187,-0.064893938601017,-0.004523709416389465
14188,-1.2440379858016968,-0.36689919233322144
14189,-1.3835604190826416,0.6703368425369263
14190,0.024481231346726418,0.09781883098185062
14191,-3.9922919273376465,-2.9649540185928345
14192,-0.04994052276015282,0.042414791882038116
14193,-0.2007886916399002,-0.0999702662229538
14194,0.0919891893863678,0.01724496390670538
14195,-1.275738000869751,-0.3900805711746216
14196,0.010681014508008957,0.04480425827205181
14197,-0.766865074634552,-0.07388931512832642
14198,-0.006117217242717743,0.08194528333842754
14199,0.0036979198921471834,0.010502814373467118
14200,-0.6948652863502502,0.27462542057037354
14201,-0.3741975426673889,0.018233805894851685
14202,-0.7003861665725708,-0.38715171813964844
14203,-0.2234216332435608,1.026437133550644
14204,0.07916943728923798,0.1156920453067869
14205,-0.06054334342479706,-0.04210665822029114
14206,-2.320009708404541,-1.2261321544647217
14207,0.01692545972764492,0.00975094836394419
14208,-5.305053234100342,-2.0331268310546875
14209,0.050785668194293976,0.10166311543434858
14210,0.025973523035645485,0.07489941082894802
14211,0.020303629338741302,0.015602080937242135
14212,-0.5574620962142944,-0.05313831567764282
14213,0.0025285740848630667,0.003458495470113121
14214,-1.5522058010101318,-0.17390191555023193
14215,-0.02031095139682293,0.3554820157587528
14216,-2.8342444896698,-1.2840043306350708
14217,-0.15760889649391174,0.1893862932920456
14218,0.08371423184871674,0.06495511531829834
14219,-6.629891395568848,-4.2035300731658936
14220,-0.00849626399576664,0.05095447972416878
14221,0.02950233593583107,0.08528524544090033
14222,-0.5330107808113098,-0.41431112587451935
14223,-0.005541323218494654,0.031544956378638744
14224,-0.1545630842447281,-0.06055131554603577
14225,0.021214842796325684,0.024987071752548218
14226,-0.24292322993278503,-0.21082045137882233
14227,-8.813158988952637,-4.314750671386719
14228,-2.9068593978881836,-2.304775655269623
14229,-4.128556251525879,-1.2152924537658691
14230,-0.8754810690879822,0.36974096298217773
14231,-2.0721919536590576,-1.0224467515945435
14232,0.04945051670074463,0.0028194754268042743
14233,-5.2046942710876465,-2.208193778991699
14234,-2.1295716762542725,-1.488886296749115
14235,0.09386595338582993,0.03109282534569502
14236,-0.6236525177955627,-0.07196301221847534
14237,-0.020706433802843094,0.25310363061726093
14238,0.04691936820745468,0.017531868303194642
14239,-0.1554054319858551,0.2267928570508957
14240,-0.10097536444664001,-0.09670023620128632
14241,-1.8487117290496826,-0.548851490020752
14242,-0.04519239068031311,-0.025804508477449417
14243,-1.8100028038024902,-0.24399566650390625
14244,-0.698657214641571,-0.47866544127464294
14245,-0.07114511728286743,0.31528812646865845
14246,-0.45187196135520935,0.3952229619026184
14247,0.00478231068700552,0.02087394124828279
14248,-4.010076522827148,-1.5248677730560303
14249,-0.14363472163677216,0.14529196918010712
14250,0.005804719869047403,0.009868317458312958
14251,-7.306527614593506,-3.4846725463867188
14252,-0.0452258475124836,0.009473197162151337
14253,-1.1336530447006226,-0.622067928314209
14254,-0.9169957637786865,-0.7553626894950867
14255,0.018634092062711716,0.05814874358475208
14256,-0.17867986857891083,0.14297576248645782
14257,-0.6617238521575928,-0.4345546066761017
14258,-1.1637719869613647,1.0099741220474243
14259,0.15391772985458374,0.17377677105832845
14260,0.08752065896987915,-0.01476125419139862
14261,-8.065279006958008,-5.667931795120239
14262,0.17053067684173584,0.027153506875038147
14263,-0.25073152780532837,0.2761513292789459
14264,-4.28535795211792,-1.9023776054382324
14265,0.02999786287546158,0.07774929702281952
14266,-2.3138062953948975,-0.694705605506897
14267,-6.689140796661377,-3.8197836875915527
14268,-0.017828674986958504,0.20991445146501064
14269,-0.5095458030700684,0.9831109642982483
14270,-2.315275192260742,-1.0751240253448486
14271,-0.016074838116765022,0.09835267439484596
14272,-4.338130950927734,-2.965181350708008
14273,-2.2873098850250244,-1.5140222907066345
14274,-5.3028411865234375,0.3785085678100586
14275,-0.006884898990392685,0.018351860344409943
14276,-0.22121748328208923,0.6432262510061264
14277,-1.8782484531402588,-0.6731630563735962
14278,-0.2355680614709854,0.3075532615184784
14279,0.002057379810139537,0.02449153200723231
14280,0.05255908519029617,0.06713434308767319
14281,-1.817777395248413,0.9495911598205566
14282,-0.8582077622413635,-0.6913348585367203
14283,-5.1057634353637695,-3.875712037086487
14284,-0.023455247282981873,0.16464485228061676
14285,0.057943493127822876,0.11278569139540195
14286,-0.3036908805370331,0.20264840126037598
14287,-1.0619031190872192,-0.637809157371521
14288,-1.5459620952606201,-1.442330315709114
14289,-0.021997345611453056,0.017087815329432487
14290,-0.010106400586664677,0.03296716045588255
14291,-8.151314735412598,-6.513302445411682
14292,-0.024082081392407417,0.4251574594527483
14293,0.0018121927278116345,0.002645065193064511
14294,-0.6433607935905457,0.6815580129623413
14295,0.36509910225868225,7.045020902296528e-05
14296,-0.1940179318189621,-0.08477333188056946
14297,-2.391965627670288,-2.221073031425476
14298,-3.014922857284546,-1.691899061203003
14299,-0.11264491826295853,0.11508534848690033
14300,0.003996036946773529,0.07688982412219048
14301,-7.054038047790527,-3.061964511871338
14302,-2.424778699874878,-1.5057263374328613
14303,0.020011112093925476,0.03811146831139922
14304,-2.139906644821167,-1.1429710388183594
14305,-0.004133760929107666,0.05445723980665207
14306,-0.7346910238265991,-0.44148385524749756
14307,-0.16474059224128723,0.060096293687820435
14308,-2.540590286254883,-2.315536290407181
14309,0.14664530754089355,0.25456108804792166
14310,-2.4928181171417236,-1.181861162185669
14311,-0.6222826838493347,-0.002504885196685791
14312,-0.01824033632874489,0.15485910139977932
14313,-2.6505815982818604,-1.3423035144805908
14314,0.0218998771160841,0.28007238334976137
14315,-5.154059886932373,-3.86282742023468
14316,-0.17397260665893555,0.9844918847084045
14317,-1.2753899097442627,1.9748203754425049
14318,-5.919728755950928,-3.027022123336792
14319,0.0038401263300329447,0.000393789437111991
14320,-0.1598910689353943,-0.10437304526567459
14321,-5.6478190422058105,-3.141411781311035
14322,0.22225357592105865,0.0005791892181434832
14323,0.026411838829517365,0.12251852452754974
14324,-0.24411340057849884,0.2805823087692261
14325,0.05467502772808075,0.014895540050929412
14326,-0.0015971842221915722,0.07045879494398832
14327,0.02465706318616867,0.061989028472453356
14328,-9.896723747253418,-4.954036712646484
14329,0.028775369748473167,0.02470352350064786
14330,0.08710123598575592,0.01343741174787283
14331,-0.02855927124619484,0.16143179312348366
14332,0.08251551538705826,0.038770368322730064
14333,-3.1757922172546387,-1.7079681158065796
14334,-0.0013061371864750981,0.0059000051114708185
14335,-3.2970759868621826,-0.4688746929168701
14336,0.014594211243093014,0.04447171185165644
14337,-1.9736697673797607,-0.7635259628295898
14338,-1.0875989198684692,-0.4946357011795044
14339,0.0479840449988842,0.0006064671661079046
14340,-0.15009267628192902,0.06605048477649689
14341,-0.8659908175468445,1.2116813659667969
14342,-0.005011340603232384,0.061053454875946045
14343,0.06133726239204407,0.48733948171138763
14344,-6.494645595550537,-4.394211292266846
14345,-1.087022066116333,-0.6867451369762421
14346,-2.8593199253082275,-0.8127131462097168
14347,0.02337280660867691,0.04292770475149155
14348,-0.0882771834731102,0.1288234367966652
14349,-0.0044071548618376255,0.1473062140867114
14350,0.0580289401113987,0.01927097700536251
14351,-6.561596870422363,-3.693394660949707
14352,0.17711812257766724,0.04213476087898016
14353,-1.4015014171600342,-0.82071852684021
14354,-0.126603901386261,0.3140106052160263
14355,-1.3192018270492554,-0.06840729713439941
14356,-0.13344644010066986,0.02401493489742279
14357,-1.9474601745605469,-1.367348074913025
14358,-4.763830661773682,-1.9427835941314697
14359,0.06335093080997467,0.18933911249041557
14360,0.05854411423206329,0.026713225001003593
14361,-4.118261337280273,-2.1752971410751343
14362,0.03632911294698715,0.06931246630847454
14363,-0.13199125230312347,-0.12493805587291718
14364,0.06090410798788071,0.014987809205194935
14365,-5.60787296295166,-3.3681836128234863
14366,-0.3304489850997925,-0.197193905711174
14367,-4.375921726226807,-2.7699406147003174
14368,-0.6095374226570129,-0.1965460181236267
14369,-4.905229091644287,-3.7852747440338135
14370,-0.12351811677217484,0.5677117556333542
14371,-5.216207027435303,-3.76421582698822
14372,0.06646712869405746,0.16282085329294205
14373,-1.4676276445388794,-0.3544400930404663
14374,-0.19523940980434418,0.30110886693000793
14375,0.018840931355953217,0.13490880280733109
14376,0.014888375997543335,0.07581403851509094
14377,-0.45727336406707764,-0.4198581874370575
14378,0.0774550586938858,0.04839581670239568
14379,0.024679239839315414,0.01406462024897337
14380,-0.5175560712814331,0.08780354261398315
14381,0.004923129454255104,0.0028837872800977493
14382,-0.06543079018592834,0.1342645362019539
14383,-0.42491617798805237,-0.28992004692554474
14384,-3.219295024871826,-1.4398752450942993
14385,-6.327374458312988,-3.567915916442871
14386,0.0029119709506630898,0.0053806059404450934
14387,-0.12779007852077484,-0.07185257226228714
14388,-0.07462562620639801,0.13964024186134338
14389,-0.02758311666548252,0.007890459150075912
14390,-7.915806293487549,-5.146799087524414
14391,-0.014909721910953522,0.40782057493925095
14392,-0.1084202378988266,0.22168779373168945
14393,-4.423388957977295,-2.991054654121399
14394,-0.006588180083781481,0.04603143222630024
14395,0.03871343284845352,0.046869146288372576
14396,-0.14192724227905273,0.0007113069295883179
14397,0.04036751762032509,0.00723532545089256
14398,-0.0505509227514267,-0.05197982396930456
14399,-0.12129565328359604,0.1586589813232422
14400,-0.7345286011695862,-0.4514618515968323
14401,-0.2823289930820465,-0.18759877979755402
14402,-0.06878513097763062,-0.023125573992729187
14403,-1.8573434352874756,-1.7209272533655167
14404,-0.4815545082092285,-0.2523571848869324
14405,-1.0849168300628662,0.4968310594558716
14406,-1.2824082374572754,0.5636471509933472
14407,-6.397047996520996,-1.0321969985961914
14408,-0.09842744469642639,0.0721273124217987
14409,0.01929878257215023,0.01321806211490184
14410,-0.11717265099287033,0.12330314517021179
14411,-0.30621272325515747,-0.2815652936697006
14412,0.0012874528765678406,0.27502143010497093
14413,-0.20636463165283203,-0.22071737051010132
14414,0.02023550495505333,0.032725739176385105
14415,-0.251811146736145,-0.03282281756401062
14416,-2.6123697757720947,-1.8057364225387573
14417,0.00040318816900253296,0.057436561211943626
14418,-4.091984748840332,-0.7289814949035645
14419,-3.5238537788391113,-2.3385467529296875
14420,-0.09187407791614532,-0.01375146210193634
14421,-0.07914119213819504,0.35467930883169174
14422,-1.5765388011932373,-1.3282373547554016
14423,0.05275151878595352,0.010242715710774064
14424,0.019630730152130127,0.0007598477313877083
14425,-1.4642258882522583,-0.2069472074508667
14426,-2.813032627105713,-0.8896076679229736
14427,0.06575865298509598,0.08543824218213558
14428,-0.2480909377336502,0.2814141809940338
14429,0.0244110319763422,0.010571936203632504
14430,0.0401582270860672,0.22375424951314926
14431,-0.034035101532936096,0.008841082453727722
14432,-0.4495272934436798,-0.1779477894306183
14433,-0.10601665824651718,-0.0021166354417800903
14434,-1.0541632175445557,0.45754802227020264
14435,-0.35361477732658386,0.5904548168182373
14436,0.08953282982110977,0.16851059580221772
14437,-0.5650754570960999,-0.15275374054908752
14438,-1.7805070877075195,-0.8165934085845947
14439,-0.37742915749549866,0.3340810537338257
14440,0.19652032852172852,0.014886830686009489
14441,0.060193054378032684,0.11340866074897349
14442,-1.288889765739441,-0.18530189990997314
14443,0.021958455443382263,0.22036371380090714
14444,-0.5548217296600342,0.30965685844421387
14445,0.0012509990483522415,0.05401376634836197
14446,-0.07860361784696579,0.043740399181842804
14447,-0.5724419951438904,0.07597482204437256
14448,-1.5152727365493774,0.6039550304412842
14449,-0.29508650302886963,0.03839424252510071
14450,-0.115215964615345,0.39634494483470917
14451,-0.2453186810016632,-0.00047641992568969727
14452,-0.34509673714637756,0.7319394946098328
14453,0.06150539219379425,0.08774957852438092
14454,-1.1114674806594849,-0.21033918857574463
14455,-1.7736634016036987,-1.283340036869049
14456,-4.513360977172852,-2.5484304428100586
14457,0.03446325659751892,0.37412726879119873
14458,-0.10016778111457825,0.13829141110181808
14459,-0.45558926463127136,0.013694345951080322
14460,-0.10788864642381668,0.25063616782426834
14461,-0.1668568253517151,-0.017078205943107605
14462,-5.236523151397705,-1.6456389427185059
14463,0.04035583510994911,0.012310705205891281
14464,-0.011509479954838753,0.029762493446469307
14465,0.04183521121740341,0.022996189072728157
14466,-0.4951808452606201,-0.30611473321914673
14467,-2.6879568099975586,-1.1753592491149902
14468,-0.03876817226409912,0.09887363016605377
14469,-3.364396333694458,-3.0139690041542053
14470,-0.0050437236204743385,0.07984518492594361
14471,-1.1334373950958252,-0.28550946712493896
14472,0.03298865631222725,0.002545677198213525
14473,0.01453381683677435,0.0018566822836874053
14474,-0.002733414527028799,0.02351186005398631
14475,0.0279848612844944,0.33378060534596443
14476,-2.4799232482910156,-1.0666828155517578
14477,-0.05674121528863907,0.012314748018980026
14478,-1.7375261783599854,0.3333885669708252
14479,-2.610865592956543,-2.345630317926407
14480,-1.1567877531051636,-0.6231956481933594
14481,0.03574955090880394,0.011061584518756717
14482,-7.302730083465576,-4.372687101364136
14483,0.21849539875984192,0.004696800344390795
14484,0.1706732213497162,0.16392361372709274
14485,0.06358586251735687,0.0018250815192004666
14486,0.06270317733287811,0.019242077512899414
14487,0.07742160558700562,0.19264955259859562
14488,0.02595442906022072,0.6858992762863636
14489,-2.3497509956359863,-1.547178864479065
14490,-0.01735290139913559,0.004501309245824814
14491,-0.09901124984025955,0.7665446549654007
14492,-0.013352500274777412,0.005015380680561066
14493,-0.16176387667655945,0.07361137866973877
14494,-0.22329501807689667,0.13265830278396606
14495,-5.730708599090576,-3.061044216156006
14496,-0.9826945066452026,-0.09730154275894165
14497,-0.28717878460884094,-0.10711424052715302
14498,-6.395475387573242,-4.127808094024658
14499,-6.683901786804199,-4.062943696975708
14500,-5.4542717933654785,-4.149883151054382
14501,-0.003415670245885849,0.10472302511334419
14502,0.006837376859039068,0.0017327413952443749
14503,-0.23538599908351898,-0.1370742917060852
14504,-0.05224226787686348,0.06233038753271103
14505,0.06124231219291687,0.015043140854686499
14506,-0.19639188051223755,0.3713846057653427
14507,0.054144445806741714,0.02013744495343417
14508,0.03344307094812393,0.0474464725703001
14509,0.09090820699930191,0.024502537213265896
14510,-0.045157983899116516,0.37551238015294075
14511,-0.10382596403360367,0.17499782145023346
14512,-1.393627405166626,-1.3231687098741531
14513,-4.100502014160156,-1.6364507675170898
14514,-5.124643802642822,-3.599276065826416
14515,-2.351151943206787,-1.633383572101593
14516,-0.4471309781074524,-0.2949700206518173
14517,0.02335417829453945,0.028138987661805004
14518,-1.5692201852798462,-0.9252564311027527
14519,-0.1877252608537674,-0.0007235407829284668
14520,-0.09048458933830261,0.09474385529756546
14521,-0.646588921546936,0.2892916202545166
14522,0.026486145332455635,0.006581669775187038
14523,-0.3455679714679718,0.06253105401992798
14524,0.004100351594388485,0.046020359732210636
14525,-5.102900505065918,0.13394689559936523
14526,0.08768345415592194,0.013526078080758452
14527,-0.3981247544288635,-0.11780858039855957
14528,-0.19231702387332916,0.06264251470565796
14529,0.027239110320806503,0.10112090781331062
14530,-0.28745371103286743,-0.22154835611581802
14531,-1.0487115383148193,-0.6139569282531738
14532,-0.2852953374385834,0.2337791919708252
14533,0.06268534064292908,0.12061373682809062
14534,-0.02595563419163227,0.005457133054733276
14535,0.0035870985593646765,0.0047290419024648145
14536,-2.7049384117126465,-1.2482852935791016
14537,0.1679086834192276,0.01504859235137701
14538,0.004301985260099173,0.02749520755605772
14539,-0.44411399960517883,0.212484210729599
14540,-0.28311076760292053,0.23036238551139832
14541,-0.07778181880712509,0.005964905023574829
14542,-1.4865615367889404,-1.0687639117240906
14543,-0.9467756152153015,-0.08947712182998657
14544,0.1616298109292984,0.02952339593321085
14545,-0.07249448448419571,0.06352794170379639
14546,0.005623737815767527,0.003018825897015631
14547,-0.23685990273952484,-0.023624837398529053
14548,-1.7421221733093262,-0.9094641804695129
14549,-4.066624641418457,-1.1717817783355713
14550,-0.3519735634326935,0.011081844568252563
14551,-0.0133734792470932,0.07590369135141373
14552,-0.34028229117393494,0.35107266902923584
14553,-0.8932358622550964,0.2101421356201172
14554,-4.9499897956848145,-2.8989477157592773
14555,0.009266594424843788,0.004427484280313365
14556,0.0006029910873621702,0.03368649468757212
14557,0.052129603922367096,0.05306065222248435
14558,0.15537229180335999,0.016420747502706945
14559,-4.728387355804443,-3.2417492866516113
14560,-0.0226936936378479,0.139421284198761
14561,-0.08421745151281357,-0.037388816475868225
14562,-0.5234063267707825,0.4249246120452881
14563,-1.8968040943145752,0.2733241319656372
14564,-9.073382377624512,-5.2706990242004395
14565,0.09330165386199951,0.002153382694814354
14566,-9.675169944763184,-5.2848124504089355
14567,-0.04440751299262047,0.21043967455625534
14568,-0.0437350831925869,0.15485361218452454
14569,-0.054335955530405045,0.2540919557213783
14570,0.09407728910446167,0.009704362601041794
14571,-2.8867228031158447,-2.619242012500763
14572,-2.1289024353027344,-1.2786189317703247
14573,-0.07004540413618088,0.19546722620725632
14574,-0.491389662027359,-0.3322746157646179
14575,-0.06783934682607651,0.32432927936315536
14576,0.0062074074521660805,0.007351474152528681
14577,0.021127579733729362,0.03884113160893321
14578,-0.007757212035357952,0.00490470789372921
14579,-0.4273267090320587,0.387714684009552
14580,0.015864240005612373,0.027121659950353205
14581,-5.825448036193848,-2.9046618938446045
14582,-0.003725114045664668,0.02874728385359049
14583,-6.457931041717529,-4.105422258377075
14584,-3.289520025253296,0.8442726135253906
14585,0.06607212871313095,0.0812793169170618
14586,-0.19941461086273193,0.10650718212127686
14587,-0.18144340813159943,0.46796733140945435
14588,-0.6939321756362915,0.7757402062416077
14589,-1.3516314029693604,-0.777271568775177
14590,0.0062074074521660805,0.007351474152528681
14591,-2.787142753601074,-1.5820385217666626
14592,0.016366301104426384,0.06915076286531985
14593,-4.857673168182373,-2.986798644065857
14594,0.14959204196929932,0.05371554382145405
14595,-0.22943702340126038,0.5490444302558899
14596,0.018217304721474648,0.015892049996182323
14597,0.005054838955402374,0.0073035284876823425
14598,-0.20864787697792053,0.5994458198547363
14599,-0.7116280794143677,-0.5662729293107986
14600,0.022659754380583763,0.0042585648043313995
14601,0.09012960642576218,0.10168129950761795
14602,-0.0016776956617832184,0.05062997154891491
14603,-0.268250048160553,0.35063180327415466
14604,-0.08670219779014587,-0.0716390423476696
14605,-3.1843841075897217,-1.182335615158081
14606,0.1469724476337433,0.0822032606229186
14607,-0.12443924695253372,0.08572375774383545
14608,-0.14201779663562775,0.12538528442382812
14609,0.0012592877028509974,0.00025136879412457347
14610,-0.6976173520088196,-0.4082763195037842
14611,-3.971806526184082,-1.9415557384490967
14612,-0.005135758314281702,0.006131120026111603
14613,-0.015095248818397522,0.10726211033761501
14614,-1.2598921060562134,-0.8206799626350403
14615,-0.015443084761500359,0.13769689574837685
14616,0.3633446991443634,0.04213043802883476
14617,0.006234823260456324,0.01110365964268567
14618,-2.4334235191345215,0.5198004245758057
14619,0.002658980432897806,0.00046409294031946047
14620,-0.14353150129318237,0.17648446559906006
14621,-4.156120777130127,-2.6324983835220337
14622,-3.5305984020233154,-1.4860117435455322
14623,0.03288406878709793,0.018812358626746573
14624,-2.5976433753967285,-1.6930633783340454
14625,-0.5921198129653931,0.02602827548980713
14626,-4.094420433044434,-2.447390556335449
14627,-0.14027073979377747,0.058857887983322144
14628,-0.2641494870185852,0.809322714805603
14629,-0.8438504934310913,-0.7794198393821716
14630,-0.31601038575172424,-0.17341022193431854
14631,-1.407605528831482,1.6305153369903564
14632,-1.031362533569336,-0.3242430090904236
14633,-0.5462250113487244,0.2073664665222168
14634,-0.012277796864509583,0.20878562331199646
14635,-4.315780162811279,-3.3280527591705322
14636,-0.09313669800758362,0.045656949281692505
14637,-0.002019861713051796,0.10145848244428635
14638,-0.703754186630249,0.30648815631866455
14639,-1.3300254344940186,-0.5375894904136658
14640,-2.5185086727142334,-1.1314153671264648
14641,0.05904088541865349,0.28140069963410497
14642,0.019509337842464447,0.09679379314184189
14643,-2.422935724258423,0.37007713317871094
14644,-3.9542903900146484,-2.279715061187744
14645,-9.908563613891602,-4.433885097503662
14646,0.05690447613596916,0.16779271187260747
14647,-0.016506588086485863,0.02410636469721794
14648,-6.815782070159912,-3.677913188934326
14649,0.04924924671649933,0.005897188559174538
14650,-0.4584861993789673,-0.20354565978050232
14651,-0.09066399931907654,0.9080447852611542
14652,-4.650209426879883,-2.4919793605804443
14653,-0.06330998986959457,0.1747428923845291
14654,0.03035242296755314,0.011947640450671315
14655,-3.4400339126586914,-1.5217972993850708
14656,-9.806299209594727,-6.848224878311157
14657,0.08980962634086609,0.08980388566851616
14658,0.018099596723914146,0.06631526397541165
14659,-0.01679275557398796,0.1985401213169098
14660,0.0004472553264349699,0.01198458531871438
14661,0.004926467314362526,0.00017331497087980097
14662,-2.195054054260254,0.5907392501831055
14663,-0.3422464430332184,0.45267343521118164
14664,-0.3408740758895874,-0.2973187565803528
14665,0.047706685960292816,0.018118843232514337
14666,-0.0026592856738716364,0.0003424789756536484
14667,-0.006484941579401493,0.3897841339930892
14668,-1.5774487257003784,-0.055191636085510254
14669,0.14318160712718964,0.03124311286956072
14670,-0.7420304417610168,0.7447782754898071
14671,-0.027711227536201477,0.2444400042295456
14672,-0.09171756356954575,-0.023179635405540466
14673,-0.02936580963432789,0.19000281766057014
14674,0.0159453134983778,0.010497057344764471
14675,0.055365707725286484,0.0019692927776304714
14676,-2.536123037338257,-1.8557674288749695
14677,-1.096429467201233,-1.050915688276291
14678,-2.4947047233581543,-1.8032594919204712
14679,-0.0376652255654335,0.05752582848072052
14680,-0.3149945139884949,0.23544946312904358
14681,-2.008296489715576,0.7261860370635986
14682,0.04585478827357292,0.09499901905655861
14683,-0.26443225145339966,0.016748905181884766
14684,-0.029967322945594788,0.11414378508925438
14685,-1.7381207942962646,0.3097560405731201
14686,0.06423972547054291,0.0880364291369915
14687,-0.282845675945282,0.262372761964798
14688,-4.0367960929870605,-2.2323362827301025
14689,0.02830866351723671,-0.0007924237288534641
14690,-0.01316836103796959,0.030639462172985077
14691,-1.016433835029602,-0.7134020924568176
14692,-0.4026888310909271,-0.2988053932785988
14693,-2.8022775650024414,-1.6392991542816162
14694,-1.9290871620178223,-1.6435726284980774
14695,-1.7185368537902832,0.0020852088928222656
14696,-0.09699934720993042,0.08284499496221542
14697,0.014449229463934898,0.14358381368219852
14698,-5.669274806976318,-3.7284934520721436
14699,-0.07755911350250244,0.6644165366888046
14700,-1.0541632175445557,0.45754802227020264
14701,0.07021819055080414,0.2362607680261135
14702,0.00383941107429564,0.0022967837305714056
14703,-0.5481135249137878,0.29355305433273315
14704,-0.21895720064640045,-0.06921131908893585
14705,0.016969896852970123,0.10208719223737717
14706,-0.7231149673461914,-0.06002861261367798
14707,-0.6005546450614929,0.07017505168914795
14708,-0.17878085374832153,-0.09551062434911728
14709,0.009762011468410492,0.11580870300531387
14710,-3.275228977203369,-2.055062770843506
14711,0.004124902188777924,0.04224105319008231
14712,-0.28467312455177307,0.3714008033275604
14713,-3.0982861518859863,-2.082346558570862
14714,-6.04644775390625,-3.730609178543091
14715,0.14530909061431885,0.013507677547750063
14716,-0.06659847497940063,0.05299576371908188
14717,-0.13675953447818756,0.14909282326698303
14718,-0.8710866570472717,0.798597514629364
14719,-2.260180950164795,-1.1922776699066162
14720,-0.03335464000701904,0.7200615927577019
14721,-0.05008607730269432,0.09970493614673615
14722,-1.9088528156280518,-0.7455579042434692
14723,-0.07953034341335297,-0.11109575629234314
14724,-0.1739949882030487,1.258123740553856
14725,-0.38443174958229065,-0.0801343321800232
14726,0.15728461742401123,0.28146757185459137
14727,0.007599998265504837,0.016010744497179985
14728,-3.6030867099761963,-2.7348743677139282
14729,-0.20579662919044495,-0.05689460039138794
14730,-0.14480231702327728,0.35668133199214935
14731,-8.525094032287598,-4.9919044971466064
14732,-0.3869026303291321,-0.04328414797782898
14733,0.006272131577134132,0.011855932185426354
14734,-0.8674594163894653,-0.29820358753204346
14735,-3.681800127029419,-1.91806960105896
14736,-2.2435050010681152,-1.1446170806884766
14737,0.020586352795362473,0.0849470030516386
14738,0.0819474458694458,0.1160503551363945
14739,-0.5722162127494812,-0.27637121081352234
14740,-0.0014574180822819471,0.09293365944176912
14741,-0.026931993663311005,0.07052774354815483
14742,-1.5540225505828857,0.3159310817718506
14743,-0.02406243048608303,0.1067486722022295
14744,0.08035887032747269,0.06523952353745699
14745,-0.409458190202713,-0.13181790709495544
14746,-2.021338939666748,-0.49707508087158203
14747,-0.010302647948265076,0.3783421665430069
14748,-3.5131964683532715,-3.05411696434021
14749,0.0040834699757397175,0.2242547352798283
14750,-9.108298301696777,-7.319880247116089
14751,-1.0401623249053955,-0.2105625867843628
14752,-0.006867720279842615,0.03196721524000168
14753,-4.42036771774292,-1.9865479469299316
14754,-1.5736839771270752,-1.2207189202308655
14755,-0.11768936365842819,0.10256361961364746
14756,-0.2588086724281311,-0.16039931774139404
14757,-0.37589219212532043,0.44999057054519653
14758,-0.8436285853385925,-0.46259212493896484
14759,-0.5759111642837524,-0.18089967966079712
14760,-0.07014641165733337,0.10800574719905853
14761,-0.8555805683135986,-0.8423144817352295
14762,-5.497346878051758,-2.3340775966644287
14763,-1.8625975847244263,-0.12379610538482666
14764,-2.171555995941162,-1.4471076130867004
14765,-5.241909027099609,-3.221388339996338
14766,0.006852544844150543,0.0035887663398170844
14767,-6.5675787925720215,-3.9078094959259033
14768,-1.5212833881378174,-0.07942211627960205
14769,-1.8300271034240723,-0.3863164186477661
14770,-0.012584984302520752,-0.014627952128648758
14771,-0.6905131340026855,-0.2117413580417633
14772,-0.922495424747467,0.09696429967880249
14773,-0.943000078201294,-0.83969946205616
14774,-1.1680598258972168,0.34173309803009033
14775,-0.1959991604089737,0.10032352805137634
14776,-0.06572920083999634,0.21107710897922516
14777,0.1528603434562683,0.026094204979017377
14778,0.025878561660647392,0.00042858423034886073
14779,0.002850061748176813,0.00043895118886894124
14780,-0.81480872631073,-0.03149139881134033
14781,-3.0225419998168945,-1.3891217708587646
14782,0.17102965712547302,0.042382474755868316
14783,-0.056156061589717865,0.2187727764248848
14784,-0.9183260798454285,-0.4660637676715851
14785,0.1657615303993225,0.07400790974497795
14786,0.07011894881725311,0.03834922006353736
14787,-1.3478422164916992,-0.3689113259315491
14788,0.048355139791965485,0.056241519283503294
14789,0.0033102629240602255,0.007532563526183367
14790,-0.020433656871318817,-0.012005951255559921
14791,-0.08119329810142517,0.46353980153799057
14792,-0.06230590492486954,0.08902720361948013
14793,-0.6719549894332886,-0.053380489349365234
14794,-0.18548522889614105,0.14938493072986603
14795,-1.61337149143219,-0.7969744205474854
14796,-0.0076651498675346375,-0.03158634528517723
14797,-0.05939982086420059,-0.07590161263942719
14798,0.00032970053143799305,0.004170709056779742
14799,-2.124033212661743,-1.703262448310852
14800,-0.11541078984737396,0.0554228276014328
14801,0.0455414354801178,0.13724535517394543
14802,-0.47323721647262573,-0.15366047620773315
14803,-1.923235297203064,-1.6272197365760803
14804,0.03536812588572502,0.0013720850147365127
14805,-4.447470188140869,-2.1531524658203125
14806,-1.9580433368682861,-0.7358546257019043
14807,-0.49492406845092773,-0.08614856004714966
14808,0.04128886014223099,0.0015447385958395898
14809,-1.2202775478363037,-0.1359497308731079
14810,0.007445815019309521,0.002060126338619739
14811,-4.292909145355225,-2.3865994215011597
14812,-0.6296382546424866,-0.5638072490692139
14813,0.06897135078907013,0.0249771811068058
14814,-2.1232762336730957,-0.9858622550964355
14815,0.2132578045129776,0.02143199648708105
14816,-9.60112190246582,-4.928656578063965
14817,-0.042705241590738297,0.2596684768795967
14818,-6.026082992553711,-4.810277700424194
14819,-1.3286561965942383,-0.3883630633354187
14820,0.17744019627571106,0.10901188105344772
14821,-0.07582404464483261,0.19965465366840363
14822,-0.9149775505065918,-0.15107476711273193
14823,-0.9688923358917236,-0.4564276337623596
14824,-0.9330083131790161,-0.6692633628845215
14825,-1.33335542678833,-0.8723329305648804
14826,-0.07724533975124359,0.22675205767154694
14827,-6.007396697998047,-3.142392635345459
14828,0.07870275527238846,0.3876514807343483
14829,-1.9281222820281982,-0.19346356391906738
14830,0.006137440912425518,0.034636448457604274
14831,0.10699909180402756,0.06520029634702951
14832,-0.1505281627178192,-0.0792858749628067
14833,-0.5888260006904602,-0.5910422280430794
14834,-3.0761919021606445,-1.382022738456726
14835,-0.0015818460378795862,0.03066719463095069
14836,-0.0023532062768936157,0.6923943385481834
14837,-2.6519696712493896,-1.8707208633422852
14838,-2.7496252059936523,-2.1993897557258606
14839,-1.386603832244873,0.09655368328094482
14840,0.17280204594135284,0.013653107394929975
14841,-0.03246961906552315,0.15106063336133957
14842,0.0012994600692763925,0.012070850497366337
14843,0.0800294578075409,0.17257144954055548
14844,-1.946354627609253,-0.9623370170593262
14845,-0.028391033411026,0.0961637906730175
14846,-0.44585245847702026,0.14143884181976318
14847,0.06656015664339066,0.14750700443983078
14848,-1.0899677276611328,0.1746906042098999
14849,0.1254783421754837,-0.009699908550828695
14850,-0.6730345487594604,-0.40572604537010193
14851,-1.234990119934082,-0.31006813049316406
14852,-1.8816355466842651,2.2098201513290405
14853,0.006965045351535082,0.015211103018373251
14854,0.027827788144350052,0.007471193210221827
14855,-1.333240032196045,-0.7196859121322632
14856,-9.265242576599121,-6.744593381881714
14857,-0.06902758777141571,0.4332535043358803
14858,0.01111573725938797,0.05204035574570298
14859,-0.5889716744422913,-0.3033887445926666
14860,-0.024761276319622993,0.09038889408111572
14861,-0.13064876198768616,0.22674626111984253
14862,-0.7841923236846924,-0.5518621802330017
14863,-0.24817177653312683,-0.07841800153255463
14864,-0.009238583967089653,0.0537683954462409
14865,-0.6820500493049622,-0.18685144186019897
14866,-0.3044244050979614,1.539680302143097
14867,0.001271147164516151,0.05706580693367869
14868,-0.3181389272212982,0.3580273985862732
14869,-0.2331361621618271,0.005642890930175781
14870,-3.386413335800171,-3.0233548283576965
14871,0.02190958894789219,0.10548519936855882
14872,-1.0750269889831543,-0.9701464548707008
14873,-0.01669812947511673,0.13021016120910645
14874,-2.678311347961426,-0.5836925506591797
14875,-0.13523614406585693,0.4087674021720886
14876,0.04156393185257912,0.01970985409570858
14877,-0.6296407580375671,0.6758285164833069
14878,-0.09812578558921814,0.055413663387298584
14879,-0.19867374002933502,0.283783495426178
14880,-0.0032930769957602024,0.05371199827641249
14881,-0.0004764783661812544,0.022647660807706416
14882,0.05932915583252907,4.0649541915627196e-05
14883,-8.244316101074219,-4.866608142852783
14884,-3.246400833129883,-1.5146361589431763
14885,-0.04393717274069786,0.08307026326656342
14886,-0.660773515701294,-0.262296587228775
14887,-4.028683185577393,-2.220264196395874
14888,-0.19395223259925842,-0.19667279720306396
14889,-0.43638092279434204,0.2443886399269104
14890,-0.01929822564125061,-0.01411141874268651
14891,0.14548872411251068,0.0008902072368073277
14892,0.0512809120118618,0.019755836576223373
14893,0.03747730702161789,0.03230643272399902
14894,-0.04857683926820755,0.3799263834953308
14895,-5.314085006713867,-3.895448684692383
14896,0.040990158915519714,0.014877097739372402
14897,-2.333155870437622,-0.5946058034896851
14898,-0.04834248498082161,0.07794804871082306
14899,-1.0337797403335571,0.6998738050460815
14900,0.09376858174800873,0.21312427800148726
14901,-0.09949672222137451,0.08492857962846756
14902,0.03591187670826912,0.002729732819716446
14903,0.039737556129693985,0.012228254228830338
14904,-8.420892715454102,-4.200314521789551
14905,0.06268637627363205,0.009843277570325881
14906,0.054422833025455475,0.18539976328611374
14907,-2.4214589595794678,-0.7906715869903564
14908,0.2180335372686386,0.03644559520762414
14909,-5.539218425750732,-3.6764168739318848
14910,-0.2043725699186325,-0.13677512854337692
14911,-0.11877282708883286,0.04385576397180557
14912,0.08304418623447418,0.0015274429702003545
14913,-1.6939184665679932,-0.9774641990661621
14914,-5.9767374992370605,-3.419816017150879
14915,-2.8443121910095215,-0.7098913192749023
14916,0.08181756734848022,0.031912093283608556
14917,0.04776424914598465,0.03259164832707029
14918,0.0013508001575246453,0.0020426538540050387
14919,-1.1696001291275024,-0.3081749677658081
14920,-0.7286348342895508,0.22716301679611206
14921,-0.0035734251141548157,0.36027684062719345
14922,-0.14026091992855072,0.442342072725296
14923,-1.079728826880455e-05,0.024830125272274017
14924,-0.09424483776092529,0.20066531747579575
14925,-0.01641908660531044,0.03989040106534958
14926,-0.03289701044559479,0.07017209753394127
14927,-0.7320056557655334,-0.09053242206573486
14928,0.0155206099152565,0.07875308766961098
14929,-0.016375577077269554,0.4009114243090153
14930,0.09806440770626068,0.22732964158058167
14931,0.2058185487985611,0.2884488347917795
14932,0.00037029944360256195,-0.003471938893198967
14933,-1.0804017782211304,0.2509956359863281
14934,-3.4309234619140625,-0.8887197971343994
14935,-1.0935468673706055,-0.20528078079223633
14936,0.05128753185272217,0.2568689836189151
14937,-2.0115203857421875,-0.06527447700500488
14938,-1.0277265310287476,-0.5800414085388184
14939,-3.1223137378692627,-1.1022920608520508
14940,-0.4927975535392761,-0.06364649534225464
14941,0.030262019485235214,0.10994669515639544
14942,0.014232584275305271,0.005331016145646572
14943,-0.008685911074280739,0.097387520596385
14944,-0.6282893419265747,-0.05948829650878906
14945,-1.871623158454895,-0.18485164642333984
14946,-0.26050591468811035,0.8177613019943237
14947,0.08195501565933228,0.055147187784314156
14948,-8.08236312866211,-3.882629871368408
14949,-0.5883029103279114,-0.2175012230873108
14950,-0.5115611553192139,0.7430988550186157
14951,0.17343443632125854,0.00795360776828602
14952,0.025147873908281326,0.011135284614283592
14953,-1.4789454936981201,-0.49921882152557373
14954,-4.712219715118408,-3.378934144973755
14955,-0.02190493792295456,0.0701829232275486
14956,-0.507784366607666,-0.127244770526886
14957,0.028088195249438286,0.0957434419542551
14958,-0.04941757768392563,-0.011261586099863052
14959,-0.17099493741989136,0.07833053171634674
14960,-1.9723318815231323,-1.5154194235801697
14961,-3.1059043407440186,-2.312656283378601
14962,-0.45242732763290405,0.6569519639015198
14963,-0.7769050002098083,-0.6708559393882751
14964,0.0076213679276406765,0.0034580229548737407
14965,-1.4865907430648804,-0.7782112956047058
14966,-0.8642171621322632,-0.7821465581655502
14967,-3.6447954177856445,-2.3125205039978027
14968,0.12725649774074554,0.19244025647640228
14969,-4.3826584815979,-1.7372372150421143
14970,0.004309607669711113,0.01819241134217009
14971,-0.35389330983161926,-0.03089502453804016
14972,0.04938020929694176,0.0019790380320046097
14973,-0.7466760277748108,-0.25849035382270813
14974,-3.699514150619507,-2.365431547164917
14975,-0.06562037765979767,0.056193262338638306
14976,-0.21431651711463928,0.3945586085319519
14977,-2.059705972671509,-0.052223920822143555
14978,0.008830119855701923,0.004993591224774718
14979,0.002178516238927841,0.032047126442193985
14980,0.08629494160413742,0.005245569016551599
14981,-1.6689170598983765,-0.002913355827331543
14982,-2.3678157329559326,-1.5044865608215332
14983,0.041283413767814636,0.013581916457042098
14984,-3.7890658378601074,-2.2464587688446045
14985,0.01934439316391945,0.1222103270702064
14986,-0.02578224055469036,0.17045293375849724
14987,-0.23756268620491028,0.5675415098667145
14988,-0.47584637999534607,-0.0018968582153320312
14989,-0.07703224569559097,0.4192381799221039
14990,-0.23685650527477264,-0.09794434905052185
14991,-1.7286912202835083,-0.9008105397224426
14992,0.03303287550806999,0.006252096951357089
14993,-0.41707316040992737,-0.39928679168224335
14994,-0.3747786283493042,0.9275417923927307
14995,-0.19536606967449188,0.11897934973239899
14996,0.19062623381614685,0.02862355299293995
14997,-0.016386954113841057,0.09903408773243427
14998,-6.352294921875,-2.756852626800537
14999,0.03924282267689705,0.0284973606467247


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_0_3_train_data.csv <==
,x,y
0,0.03872615098953247,0.16095107793807983
1,-0.005201011896133423,0.03270353004336357
2,0.0043704272247850895,0.008356051985174417
3,0.12302198261022568,0.220993272960186
4,0.007372560910880566,0.3876882316544652
5,0.01747560314834118,0.1066234374884516
6,0.007931649684906006,0.0006092322582844645
7,0.023967694491147995,0.005728896241635084
8,-0.13646641373634338,0.736606702208519
9,0.0025584776885807514,0.15223138008150272
10,0.02385670877993107,0.09911680407822132
11,0.1343807429075241,0.645973727107048
12,0.014427960850298405,0.03680261503905058
13,0.021500857546925545,0.015747692639706656
14,-0.00793647114187479,0.5086937379091978
15,0.016703931614756584,0.17100723274052143
16,0.0038284454494714737,0.9272745754569769
17,0.02204149216413498,0.00439609307795763
18,-0.05896592512726784,0.11204499006271362
19,0.007059665396809578,0.7941076111164875
20,0.001231868751347065,-0.0021687912521883845
21,0.057917118072509766,0.3747889082878828
22,0.005603118799626827,0.16957859497051686
23,0.13462743163108826,1.9056946467608213
24,-0.12876106798648834,-0.054511941969394684
25,0.18753305077552795,2.1435448094271123
26,0.025948652997612953,0.07942147209541872
27,0.0011547980830073357,0.2711616512387991
28,0.050567857921123505,0.3122274074703455
29,0.03296590596437454,0.05480466201697709
30,-0.13419359922409058,-0.12683593947440386
31,0.0022555100731551647,0.42830453743226826
32,-0.0050404686480760574,-0.006639049737714231
33,-0.11910495907068253,-0.12276799976825714
34,0.0014886409044265747,0.6745524136349559
35,-1.3039324283599854,-1.2422157600522041
36,-0.036910753697156906,-0.0331536578014493
37,-0.0030845364090055227,0.5435114311985672
38,0.012501589953899384,0.06416033112327568
39,0.006695979740470648,0.009947499929694459
40,-0.021403703838586807,0.14087868109345436
41,0.04731021448969841,0.7958779521286488
42,-0.01096174493432045,0.009748391807079315
43,-0.012953609228134155,0.2479764074087143
44,0.06502019613981247,0.9637072896584868
45,-0.007826332002878189,-0.009917084942571819
46,0.057060033082962036,0.08768941462039948
47,-0.02896181121468544,0.792301282286644
48,0.0005700262263417244,-0.002006906783208251
49,-0.0010608360171318054,0.4259915938600898
50,-0.027635976672172546,0.06790383160114288
51,-0.06147530674934387,2.5119461864233017
52,0.08517763763666153,0.03018064529169351
53,-0.01800783909857273,0.39683518186211586
54,-0.06812922656536102,-0.02552429586648941
55,0.0015562520129606128,0.0022082807263359427
56,0.02343793958425522,0.023444744780135807
57,-0.004097332246601582,-0.0031134856399148703
58,-0.046736668795347214,-0.05114441458135843
59,0.019441841170191765,0.013335469644516706
60,0.0820624828338623,0.14365021418780088
61,-0.0720217376947403,0.3566063493490219
62,-0.0020640110597014427,0.3424150256905705
63,-0.02036045491695404,-0.022071807296015322
64,0.04959588497877121,0.04045226480229758
65,0.03226067125797272,0.04531862773001194
66,0.10145239531993866,0.5133908768184483
67,-0.017072085291147232,0.9744596518576145
68,-0.0005528165493160486,-0.0017351592105114833
69,0.010724053718149662,0.04555599112063646
70,-0.006351687014102936,0.8046674802899361
71,0.10434132814407349,0.01663773506885491
72,0.05497439578175545,0.6181022408418357
73,0.0018087998032569885,-0.017751596868038177
74,-0.03345447778701782,0.13346146047115326
75,0.08858814835548401,0.11779261380434036
76,0.0028506151866167784,0.05304729195222535
77,0.026407886296510696,0.46346583067497704
78,0.007031561806797981,0.3881486381869763
79,0.037342749536037445,0.03168208245187998
80,-0.009720896370708942,0.27925472892820835
81,0.010084245353937149,0.18203745177015662
82,-0.07322421669960022,0.6164735928177834
83,-0.025941407307982445,-0.046678969636559486
84,0.0019311055075377226,0.0021908069029450417
85,0.0012624446535483003,0.0009563943567627575
86,0.02224842458963394,0.05467244272585958
87,0.02265128865838051,-0.012583713745698333
88,-0.018596161156892776,0.17748814076185226
89,0.020409658551216125,0.3661077320575714
90,-0.018990030512213707,0.7935819197446108
91,-0.04579071328043938,-0.04447100358083844
92,-0.0031059496104717255,-0.01205586566356942
93,0.08776375651359558,0.8036787817254663
94,-0.1928011178970337,1.2668873518705368
95,0.014927776530385017,0.4381085115892347
96,-0.11930730193853378,-0.15839569456875324
97,-0.005075074732303619,0.5628823861479759
98,0.023747382685542107,0.9167522897478193
99,0.002591304015368223,0.04723365278914571
100,0.1663627028465271,0.19840590888634324
101,0.049349769949913025,0.3217171870637685
102,0.0251067653298378,0.05323818139731884
103,0.0403701588511467,0.26466372050344944
104,-0.017671117559075356,0.10830631293356419
105,0.029979782178997993,0.5998735080938786
106,-0.8289478421211243,0.22424715757369995
107,-0.015477731823921204,0.037833072245121
108,0.14960549771785736,1.8993643317371607
109,-0.0023898491635918617,0.8579097206238657
110,-0.027471579611301422,0.008079620078206062
111,0.015791388228535652,0.03206360340118408
112,0.021603040397167206,1.7568984627723694
113,0.019143546000123024,0.03740957216359675
114,0.008084755390882492,0.6351490293163806
115,0.02657177858054638,0.01671855419044732
116,-0.021913645789027214,0.2248525246977806
117,-0.034946415573358536,0.10451227053999901
118,0.008599085733294487,0.1402871310710907
119,-0.19834701716899872,0.4811481535434723
120,0.012615780346095562,0.046375178499147296
121,0.02768910676240921,1.8225464448332787
122,-0.15401838719844818,0.7985442727804184
123,-0.0032350998371839523,0.553777277469635
124,-0.005119651556015015,0.28928530868142843
125,0.04218249395489693,0.25864194333553314
126,0.04873843491077423,0.14000874932389706
127,-0.044040169566869736,-0.016381457448005676
128,0.0643700435757637,0.534645535517484
129,-0.048155393451452255,-0.02398204430937767
130,-0.24621261656284332,-0.23745806887745857
131,0.0064324866980314255,0.03200631029903889
132,0.04673972353339195,0.030321518890559673
133,0.024214735254645348,0.7250470276921988
134,0.01799270510673523,0.2071716533973813
135,0.05924919620156288,0.12382182420697063
136,0.006183639634400606,0.1350668012164533
137,0.02865748107433319,0.27138257771730423
138,-0.1251169592142105,0.32423411309719086
139,0.0440240241587162,0.15701384469866753
140,0.07388115674257278,0.30378955104970373
141,-0.03464100882411003,0.24802245944738388
142,0.016519837081432343,0.05247362918453291
143,-0.006481808610260487,0.0010092807933688164
144,0.03342123702168465,0.09722002106718719
145,0.02296510897576809,0.14767108741216362
146,0.0512511171400547,0.5307368715293705
147,0.08308087289333344,0.05710306204855442
148,-0.04348069429397583,0.732888825237751
149,0.028258612379431725,0.40559746185317636
150,-0.017524167895317078,0.027688944712281227
151,0.08768792450428009,0.9129934646189213
152,0.07593313604593277,0.4104472466278821
153,0.017820648849010468,0.11079451069235802
154,0.025729522109031677,0.10376918315887451
155,0.006250840611755848,0.016422086395323277
156,0.04332873597741127,0.023303288660827093
157,0.04957025870680809,0.8140125390345929
158,0.014811709523200989,1.3149968630168587
159,-0.04262841120362282,0.025821268558502197
160,0.06752652674913406,0.04489306721370667
161,0.04033346846699715,0.08320787303819088
162,0.03986662998795509,0.4757944068405777
163,0.06943526864051819,2.1574763329699636
164,-0.0527707003057003,0.2842863239347935
165,-0.22163641452789307,0.17299282550811768
166,0.04014793410897255,-0.02598077617585659
167,0.006254228763282299,1.5373075025090657
168,0.005005568265914917,0.01599010545760393
169,0.0026045669801533222,0.3019727658247575
170,0.0022688363678753376,0.03193547984119505
171,0.026866339147090912,0.6405312144197524
172,-0.03931097686290741,0.040003057569265366
173,-0.11889045685529709,0.04424017667770386
174,0.01905132830142975,0.08833061996847391
175,0.06930992752313614,0.5433263233862817
176,-0.05378672108054161,-0.05077321454882622
177,-0.02271277830004692,-4.357658326625824e-05
178,-0.00795710925012827,-0.009638614603318274
179,-0.02834421396255493,-0.03470639485749416
180,0.02266755700111389,0.3326738508185372
181,0.009762374684214592,0.013666106387972832
182,-0.0243527889251709,0.04416152089834213
183,0.009242366999387741,0.40580834448337555
184,0.00934692844748497,-0.010101351886987686
185,0.03362799063324928,0.11396683380007744
186,-0.0721331238746643,0.09212595224380493
187,0.0026251347735524178,0.0021257662447169423
188,0.016988605260849,0.16763969976454973
189,0.14623428881168365,1.4285477008670568
190,0.009794690646231174,-0.004290375858545303
191,0.04326007887721062,0.6968273634993238
192,0.012219715863466263,0.09767598868347704
193,0.0008419808000326157,0.12045052213943563
194,-0.4331885278224945,-0.2967555522918701
195,0.00401283847168088,1.3042243615491316
196,0.0036047622561454773,0.008101487066596746
197,-0.07517704367637634,1.072249360382557
198,-0.07474538683891296,-0.030772365629673004
199,0.005943992640823126,0.022428885771660134
200,0.009460716508328915,0.4232163429260325
201,0.0624927394092083,0.37795812368858606
202,0.03430180624127388,0.19424981251358986
203,-0.0013125280383974314,0.0432100142352283
204,-0.043177396059036255,1.5881172828376293
205,0.09892421960830688,0.6229377964045852
206,0.03470296412706375,0.12363240274135023
207,0.023927627131342888,0.07952142530120909
208,0.021281596273183823,0.034623743034899235
209,0.016918770968914032,1.0041183531284332
210,-0.0005691178375855088,0.0024494186509400606
211,-0.04413226991891861,0.4165382422506809
212,0.026120424270629883,0.26299507077783346
213,-0.07799245417118073,-0.038574330508708954
214,0.05913902446627617,0.29823750955983996
215,0.2948682904243469,1.8983155889436603
216,0.1425340622663498,0.7326310293283314
217,-0.008513122797012329,0.6607140600681305
218,0.09988674521446228,0.19119375571608543
219,-0.11029192805290222,-0.11729447450488806
220,-0.021175900474190712,0.1501429509371519
221,-0.1150558814406395,-0.12584320944733918
222,0.0030329895671457052,0.297609337430913
223,-0.1247238963842392,-0.12922764581162483
224,0.00962015613913536,0.07957655563950539
225,-0.2186107635498047,-0.21101241931319237
226,0.173111692070961,0.8879664153500926
227,-0.09950339049100876,-0.07239134795963764
228,-0.008187143132090569,0.07393147051334381
229,0.0798952504992485,-0.013151376973837614
230,-0.07818838208913803,-0.06732284557074308
231,0.029390443116426468,0.3129110522568226
232,0.00047948770225048065,0.0065545011311769485
233,-0.014331688173115253,0.13291501440107822
234,0.04645277187228203,0.35679904371500015
235,0.00978823471814394,-0.009875339223071933
236,-0.027755089104175568,0.48259278759360313
237,0.0030257701873779297,-0.03285795450210571
238,-0.01002495363354683,0.12076094374060631
239,0.08679644763469696,0.2681987890973687
240,-0.47921493649482727,0.7607871294021606
241,-0.034471459686756134,-0.03390793548896909
242,-0.06369034945964813,-0.05795804411172867
243,0.11845259368419647,-0.014737887308001518
244,-0.013032598420977592,-0.028378734015859663
245,0.06364691257476807,0.5034675002098083
246,0.0815686360001564,0.8113102708011866
247,-0.0014962712302803993,-0.013903586805099621
248,0.02121831476688385,0.113203264772892
249,-0.021306723356246948,0.20302248001098633
250,0.060460422188043594,0.15507076308131218
251,0.0046797217801213264,0.431188867718447
252,0.08741351217031479,0.05728426715359092
253,-0.014022774063050747,0.1342102661728859
254,-0.096382737159729,-0.108954057097435
255,0.02576528862118721,0.1719783991575241
256,0.005550483241677284,0.3088703751564026
257,0.06261751055717468,1.1352648181491531
258,-0.13248305022716522,0.07581290602684021
259,0.016649916768074036,0.21043878002092242
260,0.04325006902217865,0.08413341641426086
261,0.01678907871246338,0.028180837631225586
262,-0.006202210672199726,0.0888102250173688
263,-0.043089479207992554,-0.0373730668798089
264,-0.03216065466403961,-0.009742539376020432
265,-0.6609201431274414,0.5020577311515808
266,0.2133442610502243,0.6434993795119226
267,0.0011127354810014367,0.0004910462448606268
268,-0.0006406258326023817,0.009185579256154597
269,0.02612047642469406,0.120513872243464
270,-0.00030289962887763977,-0.01767665334045887
271,0.04082958400249481,0.33552996814250946
272,0.07510910928249359,0.5002146232873201
273,0.0010534580796957016,0.12651220802217722
274,0.1417999416589737,0.046056196093559265
275,-0.04511641710996628,0.3568294197320938
276,0.017487356439232826,0.42143124900758266
277,-0.10085038095712662,-0.10313300869893283
278,-0.009166190400719643,0.4446089155972004
279,0.008972515352070332,1.40104344394058
280,0.023447783663868904,0.273532374529168
281,0.0026062645483762026,-0.00013204733841121197
282,0.06507740914821625,2.251372918486595
283,-0.06958834081888199,-0.08798352140001953
284,-0.03409639745950699,1.402097687125206
285,0.023090213537216187,0.15509999089408666
286,0.05114727467298508,0.430224746465683
287,-0.017062557861208916,1.0504973493516445
288,0.021276801824569702,0.1506341699277982
289,-0.13891130685806274,0.020599767565727234
290,0.11547309905290604,0.14972855895757675
291,-0.004569921642541885,-0.0018686577677726746
292,-0.19086802005767822,-0.2563241170719266
293,-0.030765186995267868,0.04548768326640129
294,0.012645158916711807,0.2878233529627323
295,0.03280416131019592,0.11733516467211302
296,0.18137812614440918,0.13455853797495365
297,0.025063632056117058,0.0012688286369666457
298,0.0481937974691391,0.45564740733243525
299,-0.06331440806388855,0.8645453751087189
300,0.04865191876888275,0.31686220318078995
301,0.032899513840675354,0.09214668739878107
302,-0.013361254706978798,0.1539556197822094
303,-0.023118000477552414,-0.016259901225566864
304,0.21870620548725128,0.9763539134291932
305,-0.05745339393615723,-0.051244501024484634
306,0.0800880491733551,0.6702825855463743
307,0.010065029375255108,0.01846334245055914
308,-0.4006257951259613,-0.26692382991313934
309,0.000779174268245697,0.10303225368261337
310,-0.0052239540964365005,0.20458494499325752
311,-0.09797492623329163,0.009401768445968628
312,0.0008051751065067947,0.8142333627429252
313,0.05001160129904747,0.052799041382968426
314,-0.11397534608840942,-0.0708211176097393
315,-0.002771383849903941,-0.004533339058980346
316,0.004941863939166069,0.17838056385767231
317,0.02034682221710682,1.5825703013688326
318,0.02082839235663414,0.29348070034757257
319,0.05499430000782013,0.14938374515622854
320,-0.007288852706551552,0.08826271910220385
321,-0.02624642662703991,0.27321184426546097
322,-0.027751682326197624,-0.024389582220464945
323,-0.11856230348348618,-0.09936533123254776
324,-0.10990098863840103,0.06560401618480682
325,0.09338390827178955,0.059244376185233705
326,-0.056428492069244385,-0.06746980175375938
327,-0.031048381701111794,0.12243212759494781
328,-0.007783499546349049,0.036004943773150444
329,0.008349675685167313,0.23667039722204208
330,0.014323432929813862,0.35269191378029063
331,-0.013293277472257614,-0.009074673056602478
332,-0.013461636379361153,0.1995384730398655
333,-0.011838316917419434,0.1604117900133133
334,0.000433801906183362,0.1780073707923293
335,0.07598119974136353,0.137387050781399
336,-0.007346387021243572,0.3496644403785467
337,0.004533015191555023,0.351022407412529
338,0.012558087706565857,0.014298678892373573
339,0.0261814147233963,0.652933731675148
340,0.01595248095691204,0.0971805669250898
341,0.01708931103348732,0.013017886318266392
342,0.04962969198822975,0.6383640194544569
343,-0.05884972959756851,0.12741314619779587
344,0.0032787190284579992,0.005452720215544105
345,0.059419699013233185,0.8197847455739975
346,0.04339239001274109,0.9293035270602559
347,0.1407298445701599,0.029455043375492096
348,0.01760648377239704,0.13758431700989604
349,0.04116106033325195,0.037201558239758015
350,0.0732179507613182,0.18580036028288305
351,0.04305348917841911,0.1637439951300621
352,0.15567979216575623,0.9236425401322776
353,0.0027694194577634335,0.022157286570291035
354,0.10314948111772537,0.7903299904428422
355,0.021450398489832878,0.39184797601774335
356,0.027468809857964516,0.06580533099804597
357,0.003644861513748765,0.6859428373136325
358,0.21326640248298645,0.1045064888894558
359,0.015743570402264595,-0.0027072200318798423
360,-0.1767868995666504,-0.14028193056583405
361,-0.11736425757408142,-0.08031172677874565
362,0.07716832309961319,0.2579672688152641
363,0.037209682166576385,0.2525186324492097
364,0.026698242872953415,0.5677288649603724
365,0.14735375344753265,0.23823223914951086
366,0.01314757764339447,0.720660325139761
367,0.06986343115568161,0.21505775302648544
368,0.07927760481834412,0.8887856008805102
369,0.062341343611478806,0.6146735575748608
370,0.023450519889593124,0.010286133969202638
371,-0.05175449699163437,0.4896411746740341
372,0.06497452408075333,0.7416838852223009
373,-0.05186393857002258,0.029541321098804474
374,0.016272375360131264,-0.0018420624546706676
375,-0.05073065683245659,-0.006689019501209259
376,-0.02870756946504116,0.043848514556884766
377,0.07597395032644272,0.042098499834537506
378,0.01755806803703308,0.024615731090307236
379,0.06903021037578583,0.09988856734707952
380,-0.0075281886383891106,0.4475121293216944
381,0.00897986814379692,-0.025362450629472733
382,-0.2216692417860031,-0.23174529848620296
383,0.0002065654844045639,-0.005147422663867474
384,-0.2851403057575226,-0.29842362739145756
385,-0.0023142248392105103,0.28821079432964325
386,-0.030571596696972847,0.494802076369524
387,-0.02324056252837181,0.3796181157231331
388,-0.246658593416214,0.14182081818580627
389,0.050463493913412094,0.2931567403720692
390,0.013527145609259605,0.024737322703003883
391,0.00022851629182696342,-0.00037766899913549423
392,0.06235313415527344,0.39504938590107486
393,0.009263098239898682,0.1490307729691267
394,0.14673775434494019,0.6010894700884819
395,0.07536768913269043,0.4794265627861023
396,0.17205291986465454,0.7711903984891251
397,0.004413055256009102,0.022790578426793218
398,-0.19129210710525513,-0.1887772511690855
399,0.06108487397432327,0.029811300941219088
400,0.05772298574447632,0.14648170326836407
401,0.0343274250626564,0.29837163677439094
402,-0.029671967029571533,0.14009252563118935
403,-0.17203156650066376,1.6715185344219208
404,-0.06548359245061874,-0.06240202859044075
405,0.013604678213596344,-0.019551772624254227
406,-0.08148521929979324,-0.08300544787198305
407,-0.02751982770860195,0.4268582910299301
408,0.043070584535598755,0.06766234934912063
409,0.026844579726457596,0.25981786474585533
410,-0.0856073871254921,0.03573385626077652
411,0.007559983059763908,0.03095506055979058
412,-0.009917260147631168,0.0955305527895689
413,-0.010648217052221298,-0.013181797752622515
414,-0.04279009625315666,0.14685748517513275
415,-0.12288130819797516,0.1829470545053482
416,0.057169727981090546,2.6025218293070793
417,-0.0012321756221354008,0.025953308446332812
418,0.14418376982212067,0.4442031979560852
419,-0.12150286138057709,0.09235614538192749
420,0.06830495595932007,0.12279366236180067
421,0.04616110026836395,0.040406842657830566
422,-0.021250570192933083,0.011067453771829605
423,0.054847586899995804,0.28954699724636157
424,0.04872633516788483,0.36709702014923096
425,0.15165306627750397,0.42066536750644445
426,-0.1936398148536682,0.2356535792350769
427,0.10069220513105392,1.401976338820532
428,-0.08064920455217361,-0.10298413783311844
429,0.017949804663658142,0.03881341312080622
430,-0.015440472401678562,-0.01292877341620624
431,0.03863948583602905,0.08851606119424105
432,-0.013880396261811256,-0.009425520896911621
433,-0.07922793179750443,-0.04848174378275871
434,0.01628016121685505,0.013189628720283508
435,-0.15193594992160797,-0.13626396283507347
436,0.03407726436853409,0.23246753960847855
437,0.004735764116048813,0.17670302465558052
438,-0.035325195640325546,0.25695348531007767
439,-0.06335194408893585,-0.06014854088425636
440,0.00609748438000679,0.31320150569081306
441,0.07889490574598312,0.009596438778098673
442,0.006253394298255444,0.027345092825271422
443,0.00027180719189345837,0.05251438170671463
444,0.0027906550094485283,0.01965592646592995
445,-0.05937184393405914,0.09325318038463593
446,0.09501922875642776,0.20124139433028176
447,-0.12226210534572601,-0.10154885239899158
448,-0.1670258641242981,-0.0973343476653099
449,0.00361464056186378,0.28316253959201276
450,0.1968766152858734,0.13657526676979614
451,0.01417041476815939,2.543326824554242
452,0.0050118002109229565,0.1575153594603762
453,-0.0005503178108483553,0.32384019542951137
454,0.004692152142524719,0.022460009990027174
455,0.003815051866695285,0.03824368913046783
456,-0.03843298554420471,-0.015503928065299988
457,0.134563148021698,0.618079274892807
458,-0.21063527464866638,0.08279532194137573
459,0.07094505429267883,1.619837436825037
460,0.08165822923183441,0.1744767725467682
461,0.03582458570599556,0.08623068407177925
462,0.19241191446781158,0.3579272925908299
463,0.04030472785234451,0.18454674445092678
464,0.02608768828213215,1.6735351268434897
465,0.08291543275117874,0.5125587242946494
466,0.021413981914520264,0.07971784984692931
467,-0.24153758585453033,-0.17786651849746704
468,-1.5949830412864685e-05,0.09201392461545765
469,0.021492378786206245,0.6650775684975088
470,0.04018782079219818,0.09640691467211582
471,0.02361488714814186,0.036552843637764454
472,0.0082276975736022,1.2052873624488711
473,0.025120938196778297,0.12412147060967982
474,0.028731510043144226,0.6812393861619057
475,0.015544669702649117,0.05633636238053441
476,0.0765395238995552,0.42094784416258335
477,0.079133041203022,2.2569291644904297
478,-0.0604657307267189,0.771809421479702
479,0.0024909337516874075,-0.00023761275224387646
480,0.00917811132967472,0.0020134692604187876
481,-0.002306807553395629,0.05392475798726082
482,0.10434156656265259,0.0047750719823014265
483,0.053918108344078064,1.0864187433035113
484,0.020965447649359703,1.3990568425506353
485,0.0157755259424448,0.06953781680203974
486,-0.013253767043352127,1.0305385030806065
487,-0.010544147342443466,0.04139999207109213
488,0.03081512078642845,1.3865181831642985
489,-0.14024506509304047,-0.12613885011523962
490,0.1547318994998932,0.3422950463136658
491,0.010929759591817856,0.003915013745427132
492,0.09418623149394989,0.559038580104243
493,-0.13255608081817627,-0.18051109090447426
494,-0.04233144223690033,-0.03505662549287081
495,-0.05885610729455948,0.5499007999897003
496,-0.020427275449037552,-0.017197863198816776
497,-0.045395538210868835,0.09346489980816841
498,0.009317174553871155,0.8686895972277853
499,0.028897667303681374,0.12616850486665498
500,-0.04801182076334953,-0.0392109751701355
501,-0.053587544709444046,-0.04184958431869745
502,0.011909635737538338,0.11150390328839421
503,0.02515091560781002,0.3726118761114776
504,-0.4144464135169983,-0.36755674332380295
505,0.017216134816408157,0.453919053210484
506,-0.11882540583610535,-0.06302213668823242
507,0.023600131273269653,0.018888037651777267
508,0.003731451230123639,0.0027380811516195536
509,0.017593754455447197,0.007586693624034524
510,-0.1168617308139801,0.11483302712440491
511,0.003989684395492077,0.2752448485698551
512,0.038014985620975494,-0.0028400737792253494
513,-0.018177522346377373,-0.025541936978697777
514,-0.06863671541213989,-0.05254121497273445
515,-0.055061403661966324,0.49083370715379715
516,-0.05614537000656128,0.09392030537128448
517,0.10560637712478638,1.1352595090866089
518,-0.0394962839782238,-0.044027701020240784
519,0.0264836885035038,1.0562666897894815
520,-0.008653344586491585,0.3233796404674649
521,0.03527426719665527,0.5763825932517648
522,-0.08525071293115616,-0.07183239609003067
523,0.3482915759086609,0.8811024548485875
524,0.025339249521493912,0.009618338313885033
525,0.023257974535226822,0.32971727848098453
526,-0.03232255578041077,0.3714568316936493
527,-0.07117890566587448,-0.07270656246691942
528,-0.07937109470367432,0.3244437649846077
529,0.03195546194911003,0.7388490776065737
530,-1.6614794731140137e-05,0.019675523042678833
531,0.016422417014837265,0.048163242638111115
532,0.03628604859113693,0.005938198417425156
533,-0.6546064019203186,-0.4011216163635254
534,-0.9305901527404785,-0.7826158553361893
535,0.0767643079161644,0.2306937377434224
536,0.06205907464027405,0.5300602680072188
537,0.024936895817518234,-0.007328876992687583
538,0.0603034570813179,0.14037581300362945
539,0.007101696915924549,0.5287529511842877
540,-0.048522286117076874,0.057459756731987
541,-0.030316978693008423,0.3683032840490341
542,0.017610447481274605,0.12660873867571354
543,-0.07852576673030853,-0.008396625518798828
544,0.0968804582953453,0.15236959606409073
545,-0.03098904900252819,0.18852269649505615
546,-0.014784813858568668,0.07143941894173622
547,-0.3417856693267822,-0.3477030877256766
548,-0.016287393867969513,-0.07128854282200336
549,-0.008101912215352058,0.08294244110584259
550,-0.11308186501264572,0.012240588665008545
551,0.1447436660528183,0.08894480246817693
552,-0.0624581053853035,0.4204883873462677
553,-0.003886530175805092,0.5537018068134785
554,0.021148838102817535,0.030757266096770763
555,-0.03723743557929993,-0.18060666136443615
556,0.023498743772506714,0.05155490332253976
557,0.001069636084139347,-0.0006581584457308054
558,-0.001161595806479454,0.04707668349146843
559,0.006846887059509754,0.033441402022617694
560,0.0619305819272995,1.2928052563220263
561,0.023401839658617973,0.02928715932648629
562,0.0007247161120176315,0.42297208309173584
563,0.027477994561195374,0.017684740014374256
564,-0.24906042218208313,-0.04226034879684448
565,0.15491551160812378,1.5089855758124031
566,-0.010201966390013695,0.009858387522399426
567,0.006350744981318712,0.0806845030747354
568,-0.007976318709552288,0.7436756882816553
569,-0.01748357154428959,-0.018753763910353882
570,0.004607794806361198,0.14324467442929745
571,-0.010584849864244461,0.0016079377382993698
572,0.031738102436065674,0.36434514448046684
573,-0.1323053240776062,0.07538983225822449
574,0.04601062461733818,0.14027423813240603
575,0.2501383423805237,0.3716282323002815
576,0.06478874385356903,1.2334498427808285
577,0.00022428994998335838,0.1286427746526897
578,-0.018571358174085617,0.7305504586547613
579,0.16478002071380615,2.1477490570396185
580,0.11197318136692047,1.4364012330770493
581,-0.14737190306186676,-0.13698555901646614
582,-0.00032554473727941513,-0.004562190268188715
583,-0.06524937599897385,-0.0703627709299326
584,0.047457508742809296,0.024491589167155325
585,-0.006298271007835865,0.06137162633240223
586,-0.024367529898881912,0.1031154952943325
587,0.002492697676643729,3.122712951153517e-05
588,0.06872518360614777,0.02995950455078855
589,-0.010800259187817574,0.004955475218594074
590,0.023716382682323456,0.5934068206697702
591,0.015486517921090126,0.29096372053027153
592,0.005772272124886513,0.13856696151196957
593,-0.004158917814493179,0.011236265301704407
594,-0.07379376143217087,1.5813241451978683
595,0.011746047995984554,0.7458649491891265
596,-0.23732540011405945,-0.09880110621452332
597,-0.08742500841617584,0.1310264766216278
598,-0.07063412666320801,0.26210448145866394
599,0.0069030821323394775,-0.006425071507692337
600,0.11260750889778137,1.6520706303417683
601,0.026595501229166985,0.2387872190647613
602,-0.007382210344076157,0.05060200486332178
603,0.06427660584449768,1.0979139449773356
604,-0.19051536917686462,0.6553905159235001
605,0.015859831124544144,0.25910460902377963
606,0.027358675375580788,0.0012524605263024569
607,-0.03817509487271309,0.3109816461801529
608,0.17370525002479553,1.4242486062576063
609,0.011318007484078407,1.0184729122556746
610,0.024913571774959564,0.5182963199913502
611,-0.012653207406401634,0.20791137870401144
612,0.00043520331382751465,0.43561819940805435
613,-0.5857246518135071,-0.545955702662468
614,0.042770907282829285,0.4348325580358505
615,-0.09615884721279144,0.10061079263687134
616,0.027143867686390877,0.13059228472411633
617,-0.037515658885240555,0.05221725255250931
618,-0.1672898530960083,0.3092186152935028
619,-0.0037449710071086884,0.6811631564050913
620,0.061400674283504486,0.0492182457819581
621,-0.07047828286886215,-0.07299529291049112
622,-0.015538939274847507,0.19739829376339912
623,-0.010943939909338951,0.42944933846592903
624,0.004064847715198994,0.01655198074877262
625,0.09256429970264435,0.08097751927562058
626,-0.1447739452123642,0.2555878311395645
627,0.031244229525327682,-0.000604109896812588
628,0.11674755066633224,0.03153635561466217
629,-0.03190891444683075,2.6131291538476944
630,0.007005874998867512,0.11052200035192072
631,0.019998811185359955,0.18797271721996367
632,-0.0034287399612367153,0.010276814922690392
633,0.0012304984265938401,0.28766083998198155
634,0.028373965993523598,0.013437395915389061
635,0.00722421333193779,0.4503425396978855
636,0.050929151475429535,0.5031109433621168
637,0.04054620489478111,0.4716325958725065
638,0.09215706586837769,0.08825943141710013
639,0.15108659863471985,1.0670057814568281
640,-0.009680596180260181,0.02427960094064474
641,0.012890340760350227,0.03302283212542534
642,0.015174292959272861,0.18443145509809256
643,-0.013876274228096008,-0.032778740394860506
644,-0.0051942504942417145,0.036843206733465195
645,0.03484415262937546,0.30771078914403915
646,0.02496601641178131,-0.007319392636418343
647,-0.003613653825595975,-0.0063556604873156175
648,-0.015937039628624916,0.0009695887565612793
649,0.0028592911548912525,0.00030831925687380135
650,0.05859139934182167,0.00028521427884697914
651,-0.21472877264022827,-0.23842684924602509
652,0.039614543318748474,0.23941291868686676
653,0.05760939419269562,0.3573134522885084
654,0.017129674553871155,-0.1102790143340826
655,0.022771678864955902,0.5227760076522827
656,-0.00046467967331409454,-0.011619795113801956
657,-0.14501436054706573,0.7894209623336792
658,0.1503937542438507,0.3362916596233845
659,0.05640600621700287,0.008120113983750343
660,-0.03899185732007027,-0.0034039467573165894
661,0.023239126428961754,0.02163260948145762
662,-0.021855877712368965,0.03468993306159973
663,0.012861669063568115,0.3968537971377373
664,-0.071307472884655,0.13067828863859177
665,-0.042529068887233734,0.15643499791622162
666,-0.16902534663677216,0.46248722076416016
667,0.006758115254342556,0.3389658061787486
668,0.09210938960313797,0.35610943008214235
669,0.024947024881839752,0.0710551589727686
670,0.03227480500936508,0.030861519742757082
671,-0.029315903782844543,-0.02911568619310856
672,0.06421025097370148,1.3321769327158108
673,0.005285422317683697,0.10182150546461344
674,-0.041017159819602966,0.18735092878341675
675,0.08814908564090729,0.029891997575759888
676,-0.008402049541473389,-0.016953133046627045
677,0.021128643304109573,0.009703176561743021
678,-0.044351913034915924,0.21477553620934486
679,-0.24442875385284424,-0.2224285900592804
680,0.02089577168226242,2.136729999445379
681,0.0019071998540312052,0.010357378050684929
682,0.02307603508234024,0.12303711869753897
683,0.043166399002075195,0.05312309437431395
684,-0.0028789155185222626,0.37932584062218666
685,-0.024711988866329193,0.012565605342388153
686,-0.042318738996982574,0.6427121087908745
687,0.002651708899065852,0.0009635733185859863
688,-0.022301264107227325,0.3966287821531296
689,0.016197528690099716,0.2967239273712039
690,0.0024956774432212114,0.19481247520889156
691,-0.30917441844940186,-0.3459642194211483
692,0.035850703716278076,0.41735056720790453
693,-0.001412848592735827,-0.0013093125307932496
694,-0.03267115727066994,0.10252564400434494
695,0.029763098806142807,0.03618629649281502
696,0.007642917335033417,0.8326357044279575
697,0.02276964671909809,0.06995880787872011
698,-0.07392778992652893,0.6758568435907364
699,0.05058400705456734,0.027304373681545258
700,-0.013653223402798176,0.03698364086449146
701,-0.08878204226493835,-0.07538380846381187
702,-0.013652224093675613,0.0037393756210803986
703,0.004533454775810242,0.4558288436383009
704,-0.038659002631902695,0.12539611011743546
705,-0.002182695083320141,0.31232218258082867
706,0.011986824683845043,0.031714444630779326
707,0.04235071316361427,0.24097226606681943
708,-0.041343867778778076,-0.03466922603547573
709,0.014320168644189835,0.3111649937927723
710,0.1345924288034439,1.2857868820428848
711,0.03936954587697983,0.35578668117523193
712,0.023721851408481598,0.06794073805212975
713,0.005562021397054195,0.22273050068179145
714,-0.028962425887584686,0.18209148570895195
715,0.006865551695227623,0.2264629305091148
716,-0.03177225589752197,0.26069820672273636
717,0.014536657370626926,0.01544757622468751
718,0.04154200106859207,2.214115626316925
719,-0.003149947617202997,0.22991535253822803
720,-0.032309770584106445,-0.013716980814933777
721,-0.01891114003956318,0.010484704747796059
722,0.09206906706094742,0.523576982319355
723,-0.18032033741474152,-0.1618118267506361
724,-0.19510795176029205,-0.14561808109283447
725,0.014675956219434738,0.0868342590983957
726,0.014504794031381607,0.8355037118308246
727,-4.273769445717335e-05,0.0003611617721617222
728,0.015594245865941048,0.3651269543915987
729,0.015845656394958496,0.6229009181261063
730,0.022843049839138985,0.735221455572173
731,0.10682283341884613,1.113060272531584
732,0.00021861866116523743,0.006959986174479127
733,0.058041032403707504,0.02718665311113
734,0.00492388941347599,0.006277281790971756
735,0.05377694219350815,0.017002194188535213
736,0.002535606734454632,0.010998633952112868
737,0.06481996923685074,0.6021221331320703
738,0.00991685502231121,0.13459946680814028
739,0.02342209219932556,0.1354920535814017
740,0.018775606527924538,0.03183445520699024
741,0.0745757594704628,0.13646193355089054
742,0.052055951207876205,0.3837407110258937
743,0.000996023416519165,0.08936350792646408
744,-0.01745373010635376,-0.032132103107869625
745,-0.004268629476428032,0.07688734773546457
746,-0.006041824817657471,-0.003008169587701559
747,-0.013356247916817665,2.6183609291911125
748,0.058093857020139694,0.5137469656765461
749,0.14128534495830536,0.25069482810795307
750,0.05235644429922104,1.1970821246504784
751,-0.14732882380485535,-0.1895200819708407
752,0.004951294977217913,0.003162788168992847
753,0.01255480945110321,0.42238496243953705
754,-0.12297949194908142,0.04626438021659851
755,-0.06435085088014603,-0.056666748598217964
756,-0.07190059870481491,-0.037894826382398605
757,0.01835962012410164,0.04465778451412916
758,-0.08233723044395447,0.18206266313791275
759,0.06185238063335419,0.6540459338575602
760,0.03832137584686279,0.144346559420228
761,-0.0007787607610225677,1.3977970518171787
762,0.05502714216709137,0.18743238784372807
763,0.014530244283378124,0.43692910578101873
764,0.06442616879940033,0.0729392021894455
765,-0.014907567761838436,-0.014085055328905582
766,-0.05325760692358017,0.2214098423719406
767,0.01974877342581749,-0.0032210173085331917
768,0.012855004519224167,0.012181440368294716
769,-0.0028882035985589027,0.07401209324598312
770,-0.014379549771547318,0.17231351509690285
771,-0.045253753662109375,-0.04045368894934654
772,-0.022906580939888954,-0.024226061184890568
773,-0.021421175450086594,0.08913647755980492
774,0.02002454735338688,0.05071183468680829
775,-0.1717158854007721,-0.10963641852140427
776,0.028928184881806374,1.4437234401713113
777,-0.009456181898713112,-0.005691681057214737
778,0.02504171058535576,0.03649564180523157
779,-0.10312455892562866,-0.08865306153893471
780,-0.17451129853725433,-0.08812600374221802
781,0.052713677287101746,1.0360240226145834
782,0.06272999197244644,0.03752588015049696
783,0.04339918866753578,2.1348248010035604
784,-0.00809239037334919,0.4109083116054535
785,0.011410819366574287,0.8444715715013444
786,-0.004909029696136713,2.039561483543366
787,-0.028495602309703827,0.261516772210598
788,-0.006753752939403057,0.0846923477947712
789,0.03403978794813156,0.2067656610161066
790,-0.08394107222557068,-0.08041130239143968
791,0.07420475780963898,0.22852019968058812
792,-0.0037664163392037153,-0.006254949432332069
793,0.0850200280547142,0.16211771126836538
794,0.06929054856300354,0.10890035331522085
795,0.007872799411416054,0.09279569482896477
796,0.005918968468904495,0.09694628693978302
797,0.046874694526195526,0.00014383508823812008
798,0.03476884588599205,0.0030239116749726236
799,0.10289136320352554,0.19242657150607556
800,-0.3627013564109802,0.18091177940368652
801,0.026823818683624268,0.1228283285163343
802,0.009082304313778877,-0.0002853609621524811
803,-0.17981047928333282,1.066228672862053
804,0.001769560156390071,0.016984171932563186
805,-0.023990347981452942,-0.023571720346808434
806,0.049507055431604385,1.4687933209934272
807,-0.06220472231507301,1.4912928491830826
808,-0.026589304208755493,0.06669304519891739
809,0.056269340217113495,0.8523339461535215
810,0.05145782604813576,0.12725034806499025
811,-0.016512665897607803,-0.005754505284130573
812,0.0872635766863823,0.11482638865709305
813,-0.008590328507125378,0.04613130260258913
814,-0.034822408109903336,-0.017185308039188385
815,-0.012558050453662872,0.2719622775912285
816,-0.02591089904308319,0.02065543457865715
817,0.006804968696087599,0.08250281272921711
818,0.018923161551356316,0.09577847528271377
819,0.03182061389088631,0.6547705191187561
820,0.015314365737140179,0.8393868850544095
821,-0.011158598586916924,0.7160299811512232
822,0.08655675500631332,0.44600917608477175
823,0.07334443926811218,0.01854885369539261
824,-0.18339748680591583,-0.03785879909992218
825,0.021139569580554962,-0.019341329112648964
826,-0.010623329319059849,-0.023255678548594005
827,0.10726997256278992,0.6920080241397955
828,0.09520874917507172,0.13778494305734057
829,-0.09112627059221268,0.004121541976928711
830,-0.07087726145982742,0.4090043306350708
831,0.0024072425439953804,0.010052127065137029
832,-0.02425284869968891,-0.010310627520084381
833,-0.0032008662819862366,-0.016567757353186607
834,0.10783439874649048,0.9049757668108214
835,-0.03966550529003143,-0.055987149477005005
836,-0.5939893126487732,-0.5690937265753746
837,-0.001344458432868123,0.11632080236449838
838,0.04588770866394043,0.37019120901823044
839,0.011343630962073803,0.022203235886991024
840,0.04325435683131218,1.044602406444028
841,0.12167655676603317,1.805576853454113
842,0.003330100327730179,1.8636630959808826
843,0.002666481537744403,0.009141571586951613
844,-0.0014845822006464005,0.5754432752728462
845,0.004087791312485933,0.40743911592289805
846,-0.005255860276520252,0.02231646329164505
847,0.03270762786269188,0.48327242344385013
848,-0.06587130576372147,0.01681174337863922
849,0.021043280139565468,0.06467542913742363
850,0.021663859486579895,0.7846974367275834
851,-0.24643796682357788,-0.1019962877035141
852,0.10246328264474869,0.5270038614980876
853,0.0007374249398708344,0.1917093729134649
854,-0.03335099294781685,-0.03321537096053362
855,0.08222812414169312,0.13611920177936554
856,0.06828156858682632,0.21211618016241118
857,-0.005369960330426693,-0.0075100272661075
858,0.10791614651679993,0.5917175004142337
859,0.006051777862012386,0.054604790871962905
860,0.09399737417697906,0.07034161302726716
861,0.0016639605164527893,0.6468071229755878
862,0.011523522436618805,0.08140579424798489
863,0.04588455706834793,0.06579312682151794
864,-0.008871127851307392,0.2137770028784871
865,-0.07779940217733383,0.18424727767705917
866,0.02370099164545536,0.006422545528039336
867,-0.29854831099510193,-0.10825997591018677
868,0.026094121858477592,0.04781157529214397
869,0.022230351343750954,0.0349228847771883
870,0.0351695716381073,0.05193707169382833
871,0.04160715267062187,0.08963584108278155
872,0.024634744971990585,0.3059605252346955
873,-0.007920505478978157,0.039953624829649925
874,0.0007853973656892776,0.5518841706216335
875,-0.00026913639158010483,0.14256345480680466
876,0.0010625591967254877,0.004145901359152049
877,0.03479649871587753,0.42107531428337097
878,-0.05951118841767311,0.3950161375105381
879,-0.06758873909711838,0.011733867228031158
880,0.0934615358710289,0.1637865724042058
881,0.08036351203918457,0.4530498553067446
882,0.004465214908123016,-0.03767674043774605
883,-0.0384407639503479,-0.007603723555803299
884,-0.002535792998969555,0.020507938228547573
885,-0.02510445937514305,0.03804771788418293
886,-0.00851360708475113,0.01684814691543579
887,-0.002031523734331131,-0.004884917289018631
888,0.006201184820383787,0.06780382860597456
889,0.00766892172396183,0.06266071571735665
890,0.03649890795350075,1.0664226599037647
891,0.2160712629556656,0.5068255411460996
892,0.005279858596622944,0.1118744146078825
893,-0.013952803798019886,0.00813739188015461
894,-0.23422424495220184,-0.2381414999254048
895,-0.027432113885879517,0.0767194852232933
896,-0.08843377232551575,-0.08664159569889307
897,-0.05526154115796089,0.42981208860874176
898,0.032567594200372696,0.34437989071011543
899,0.012373968958854675,0.2709966152906418
900,-0.04902143031358719,0.004127070307731628
901,-0.003599427407607436,0.24012107169255614
902,-0.09777545928955078,-0.1162926041870378
903,0.011841531842947006,0.5613334230147302
904,0.09450970590114594,0.5815088155668491
905,0.005471792072057724,0.04857628047466278
906,0.20716337859630585,0.3492628000676632
907,0.049192894250154495,0.04770633112639189
908,-0.11194063723087311,-0.10054833814501762
909,0.032948218286037445,0.5784722287207842
910,-0.024101901799440384,0.059009578078985214
911,0.015928620472550392,0.6859182957559824
912,-0.193472757935524,-0.14947593957185745
913,0.05003775656223297,0.1953024126123637
914,-0.0009621881181374192,0.16844080784358084
915,0.039661213755607605,0.03650506027042866
916,-0.006924313493072987,0.2559003187343478
917,-0.030246617272496223,-0.002048065885901451
918,-0.047536492347717285,0.042042575776576996
919,-0.01384802721440792,0.4606035053730011
920,-0.016539203003048897,0.7687181197106838
921,0.031842026859521866,0.060696187196299434
922,-0.03461276739835739,0.12492276355624199
923,0.013501202687621117,0.47489967895671725
924,-0.004333687014877796,-0.009531367919407785
925,-0.0006289277225732803,0.06045740097761154
926,-0.04580565541982651,-0.02016109600663185
927,0.006682749837636948,0.012360936962068081
928,0.03130769729614258,0.035782828694209456
929,0.19198963046073914,0.32463719695806503
930,-0.0071813263930380344,-0.011155138490721583
931,-0.06575217097997665,0.05961722880601883
932,-0.00025664176791906357,0.8907940787030384
933,0.0009500086307525635,0.8606055788695812
934,-0.1434534788131714,-0.14416800858452916
935,-0.030423816293478012,-0.03494952688924968
936,0.002823651535436511,0.0763908703083871
937,-0.06036791205406189,0.01072537899017334
938,-0.22850823402404785,-0.03510482609272003
939,0.00355474092066288,0.016572683700360358
940,0.15342126786708832,0.01276574656367302
941,0.003835436189547181,0.009989152013768035
942,0.00020455429330468178,0.03881705552339554
943,-0.02794789895415306,0.3371724262833595
944,-0.2246343046426773,0.010695680975914001
945,0.02508116513490677,0.11777927994262427
946,0.008524773642420769,0.36519951990339905
947,-0.04487821087241173,-0.025706540793180466
948,-0.03695673495531082,-0.03950496597099118
949,0.0031796060502529144,0.7227637693285942
950,0.01439421996474266,0.6751544075959828
951,-0.08052349835634232,0.2707088217139244
952,-0.00171052070800215,1.7612477319780737
953,0.05334743484854698,0.04881933983415365
954,2.504950761795044,2.378285135840997
955,0.1902037411928177,2.6845708524342626
956,0.141825333237648,0.11954218754544854
957,0.08191826939582825,0.48799463734030724
958,0.018292680382728577,0.9859640588983893
959,-0.053984347730875015,-0.05602776916930452
960,-0.018914682790637016,0.17533214762806892
961,0.14067254960536957,0.23526604287326336
962,-0.03326898813247681,0.06533538550138474
963,-0.0035638492554426193,-0.0012048566713929176
964,-0.10336330533027649,-0.20026637241244316
965,0.20752336084842682,0.28533705696463585
966,0.0752093717455864,1.5119895935313252
967,0.0012897737324237823,0.001107342541217804
968,0.14322620630264282,1.2007140442728996
969,-0.2290189266204834,0.19863414764404297
970,-0.02183857373893261,-0.021300472086295485
971,0.17423653602600098,0.5850490928842191
972,0.12688717246055603,0.36682283133268356
973,0.0739353820681572,0.5880492115393281
974,-0.02627834677696228,-0.024892602115869522
975,-0.056233733892440796,1.1850042641162872
976,0.04721410572528839,0.5831848308444023
977,0.04310895502567291,0.36501817509997636
978,0.007752755656838417,0.4824092164635658
979,0.05062315613031387,0.753403976559639
980,0.09169085323810577,-0.008436855860054493
981,0.0052410028874874115,-0.008240565434098244
982,-0.010931097902357578,0.04144502244889736
983,-0.02930343896150589,-0.03369962424039841
984,0.01100967824459076,0.29327002726495266
985,0.02245059423148632,0.5249349600053392
986,0.08561071753501892,0.13759528659284115
987,-0.049380674958229065,-0.050466618151403964
988,0.0122380331158638,-0.05714381858706474
989,0.08394111692905426,1.1394235184416175
990,0.0026480257511138916,0.1669538130518049
991,-0.0009353132918477058,0.004012442193925381
992,-0.010098593309521675,-0.010651913733454421
993,0.03637830913066864,1.4134675785899162
994,0.004943652078509331,0.6067098379136269
995,0.013192844577133656,0.12746440898627043
996,0.07731305062770844,0.18641651794314384
997,0.029633168131113052,0.09338970307726413
998,0.05386911705136299,1.1335146182682365
999,0.04185326397418976,0.7602451052516699
1000,0.11970993876457214,0.8471982181072235
1001,-0.0027345847338438034,0.30353752756491303
1002,-0.025711655616760254,-0.03662951895967126
1003,0.16089129447937012,0.36862242221832275
1004,0.0013417525915428996,-0.0005130087374709547
1005,-0.028640832751989365,0.008306629955768585
1006,0.08332005888223648,0.049735916778445244
1007,0.011619032360613346,0.49242987018078566
1008,-0.005072265863418579,-0.05118918418884277
1009,0.10319128632545471,0.10511082410812378
1010,0.1419253945350647,0.1654791405890137
1011,0.0036699892953038216,0.018613339110743254
1012,-0.0027821259573101997,0.013029074296355247
1013,0.13080741465091705,0.11700653098523617
1014,-0.002150167478248477,0.11222274508327246
1015,0.2944473326206207,0.6099885799922049
1016,0.03279659524559975,0.28212879970669746
1017,-0.3907446563243866,-0.3615707606077194
1018,0.15031500160694122,0.3060155916027725
1019,0.01941714808344841,0.015487557277083397
1020,0.09824542701244354,0.21104931458830833
1021,-0.034039247781038284,0.09021364897489548
1022,-0.059637997299432755,-0.0474683977663517
1023,-0.48079341650009155,-0.4791657803580165
1024,0.0029336740262806416,1.8214890958042815
1025,-0.006015157327055931,0.016721704974770546
1026,-0.0006308241281658411,0.049762734677642584
1027,-0.0770263820886612,0.36142656207084656
1028,0.003627867205068469,0.1514698516111821
1029,-0.037995439022779465,0.7865391671657562
1030,0.002897147089242935,0.5051234550774097
1031,-0.03100661188364029,0.29462821781635284
1032,-0.09518185257911682,-0.10328630590811372
1033,0.07516121119260788,0.9726071373006562
1034,-0.05661236494779587,-0.029983457177877426
1035,0.006275661289691925,-0.005289047956466675
1036,0.01668226532638073,0.4503619992174208
1037,-0.008220038376748562,-0.0031840940937399864
1038,0.006745787337422371,-0.010325967334210873
1039,-0.1795552372932434,-0.17651829216629267
1040,0.005082655698060989,0.17593994736671448
1041,0.02870897389948368,0.06796258199028671
1042,0.28338822722435,1.7229234464466572
1043,0.006089581176638603,0.7380348648875952
1044,0.006352618802338839,1.548192718415521
1045,0.22158671915531158,0.3854128021048382
1046,0.1496496945619583,2.149758944287896
1047,0.02247154526412487,0.012144356966018677
1048,-0.13024327158927917,-0.13602419197559357
1049,-0.07088212668895721,0.3296337425708771
1050,0.005572187714278698,0.37175440695136786
1051,0.002269673626869917,0.01606117677874863
1052,-0.006683722138404846,0.04136097431182861
1053,-0.0030339532531797886,0.18999301083385944
1054,0.08535178750753403,0.24471798248123378
1055,0.1950526088476181,0.4005544624524191
1056,-0.07013693451881409,0.12503927946090698
1057,0.006182875484228134,0.062270699883811176
1058,0.012989021837711334,0.5131026804447174
1059,0.0038290361408144236,0.19649276143900352
1060,0.016360804438591003,0.049136622867081314
1061,0.04136084392666817,0.15559270605444908
1062,-0.017563309520483017,1.0942779816687107
1063,-0.01653721183538437,0.0756582785397768
1064,0.0005541548016481102,-8.450074528809637e-05
1065,-0.05550578981637955,-0.06929633347317576
1066,-0.029875755310058594,0.1467665284872055
1067,-0.034057535231113434,-0.03475296852411702
1068,0.07796873897314072,0.013345208717510104
1069,-0.47826331853866577,-0.47954557836055756
1070,-0.07111667096614838,0.4285391718149185
1071,-0.0013358532451093197,0.013757340144366026
1072,0.02995210886001587,0.010489489417523146
1073,-0.03938040882349014,0.15605313330888748
1074,-0.034804828464984894,-0.03210746590048075
1075,0.028769172728061676,1.36969925260928
1076,0.047369327396154404,0.04780849069356918
1077,-0.07571589946746826,0.3946377784013748
1078,-0.06382811069488525,0.10193531960248947
1079,0.02166210301220417,0.07042012881720439
1080,-0.19237196445465088,-0.09849028289318085
1081,0.05607686564326286,0.4073495692573488
1082,0.02660718373954296,0.00999511243095185
1083,-0.08600271493196487,-0.08828307903604582
1084,0.02865092270076275,0.19594495557248592
1085,-0.02043645828962326,0.10019925236701965
1086,-0.011784450151026249,0.10974521934986115
1087,0.06378264725208282,0.9488453641533852
1088,0.025744307786226273,0.05598042286874261
1089,-0.04537813737988472,0.13396389409899712
1090,-0.02883411943912506,0.13248810917139053
1091,-0.008512787520885468,0.025079235434532166
1092,-0.07580450922250748,0.019714757800102234
1093,0.056484758853912354,0.03977263160049915
1094,0.06177353858947754,0.023237414425238967
1095,-0.06087362766265869,0.14776965230703354
1096,-0.1800677478313446,-0.18086141999810934
1097,0.0732741728425026,0.1369054839015007
1098,-0.03739809989929199,-0.0405594035401009
1099,0.3156284689903259,1.4828797057271004
1100,-0.04271130636334419,0.10430404916405678
1101,0.05248679593205452,0.14000497618690133
1102,-0.0312771312892437,-0.02743992954492569
1103,0.004975965712219477,0.01326155656715855
1104,0.005868027918040752,0.623945489525795
1105,0.021724795922636986,0.050278270777198486
1106,0.021860327571630478,0.4723369181178896
1107,-0.025988023728132248,-0.035612110048532486
1108,0.09250397235155106,0.005664553493261337
1109,0.01906164176762104,0.040584465488791466
1110,-0.05311381816864014,0.22594431042671204
1111,0.1807991862297058,0.6779254749417305
1112,-0.0004123467952013016,0.15648288279771805
1113,-0.005234500393271446,0.19265994150191545
1114,-0.010189453139901161,-0.012578837748151273
1115,0.07256250083446503,0.20125862769782543
1116,0.002479173243045807,0.002762106596492231
1117,-0.00718618044629693,1.510463522747159
1118,-0.0064889900386333466,0.00644589401781559
1119,-0.005792856216430664,0.0896526426076889
1120,0.011049281805753708,1.0140570029616356
1121,0.09425773471593857,0.5791526220564265
1122,-0.03996189311146736,0.7819316238164902
1123,0.0013948511332273483,0.32258407678455114
1124,0.08618750423192978,0.14836149383336306
1125,-0.5533103346824646,-0.11890280246734619
1126,0.1422397494316101,0.4091871955606621
1127,0.05956539511680603,0.13922258466482162
1128,0.02818799391388893,0.13197806477546692
1129,0.09011813998222351,1.1414592126384377
1130,-0.15198342502117157,-0.10432543233036995
1131,-0.03655649721622467,-0.03703388571739197
1132,0.10301243513822556,0.01623989548534155
1133,0.11993996053934097,0.042207660153508186
1134,-0.02636222168803215,-0.02861458814004436
1135,0.012204418890178204,0.7408522861078382
1136,0.00402855547145009,0.0928193861618638
1137,0.1061839759349823,0.009563565254211426
1138,0.05085151270031929,0.09996447339653969
1139,0.04722120240330696,0.10989104583859444
1140,0.03315122053027153,0.04142293334007263
1141,-0.1380249261856079,0.34103454649448395
1142,-0.18325276672840118,0.4380362629890442
1143,0.005300177726894617,0.02337767882272601
1144,0.009463975206017494,1.3795214518904686
1145,-0.01642928458750248,-0.012818516232073307
1146,0.019986482337117195,0.16726255789399147
1147,-0.02580656111240387,-0.033742305713531096
1148,-0.02488650009036064,-0.03275573445716873
1149,-0.7653722167015076,-0.558791309595108
1150,0.007042228244245052,0.10749636241234839
1151,0.026502175256609917,0.28289918159134686
1152,-0.0885038673877716,0.384358212351799
1153,0.02282438613474369,0.009565457343123853
1154,0.17475128173828125,0.10360248386859894
1155,0.024562032893300056,0.08258289098739624
1156,0.015259231440722942,0.07583849940783693
1157,-0.0035371158737689257,-0.002822248265147209
1158,-0.015512881800532341,0.34460127353668213
1159,0.28318291902542114,3.4593150168657303
1160,-0.028454359620809555,0.1219015121459961
1161,-0.12532049417495728,-0.0958690457046032
1162,-0.10863012820482254,-0.11112282332032919
1163,0.03868429362773895,0.5216607414186001
1164,-0.09809562563896179,-0.043926771730184555
1165,-0.062471456825733185,-0.007132619619369507
1166,-0.018180077895522118,-0.01535109058022499
1167,0.014634791761636734,0.0017870296724140644
1168,0.04034491255879402,0.885611657249683
1169,0.043899569660425186,-0.0017114400397986174
1170,-0.04500214755535126,0.10058180242776871
1171,0.037618041038513184,0.1660423930734396
1172,-0.05012591928243637,0.01058986783027649
1173,-0.1288815438747406,0.3696911334991455
1174,0.10335809737443924,0.3505155217135325
1175,-0.07257591933012009,0.1039944589138031
1176,-0.16543777287006378,0.011842221021652222
1177,-0.012836715206503868,-0.013521995395421982
1178,-0.00397458765655756,0.4366980129852891
1179,-0.00357634574174881,0.2865751422941685
1180,0.0015100098680704832,-0.00016961037181317806
1181,0.10911796241998672,0.10312927514314651
1182,-1.076543927192688,-1.0451063625514507
1183,-0.008606340736150742,0.1785944551229477
1184,-0.07202158123254776,-0.0710426620207727
1185,0.004409633576869965,0.24736036453396082
1186,0.0034903106279671192,0.00790976732969284
1187,-0.02339761145412922,-0.01634654380381107
1188,0.057078249752521515,0.05672048730775714
1189,-0.08567964285612106,0.38302142918109894
1190,-0.0010217633098363876,-0.018012396059930325
1191,0.07922586798667908,0.26615277196106035
1192,0.040545664727687836,0.21812271303497255
1193,-0.017348401248455048,0.13498883694410324
1194,0.03369327634572983,2.103029301390052
1195,0.020207872614264488,0.2576288152486086
1196,-0.027656055986881256,1.4283946231007576
1197,-0.00654587522149086,-0.0004604179412126541
1198,0.01000540517270565,0.06108705000951886
1199,-0.1566113531589508,0.008428215980529785
1200,-0.00020119501277804375,0.0019239690154790878
1201,0.0028610911685973406,0.009543306427076459
1202,-0.014183331280946732,0.15995648875832558
1203,-0.021006466820836067,0.4734737388789654
1204,0.16769540309906006,0.40147480368614197
1205,-0.16694578528404236,0.16040895879268646
1206,0.002257654443383217,0.11776517331600189
1207,0.04830643907189369,0.7169324056012556
1208,0.15488022565841675,0.12864096247358248
1209,0.18613503873348236,0.6158362356945872
1210,-0.008381621912121773,0.4013895317912102
1211,-0.03654009848833084,0.34193946421146393
1212,0.020715784281492233,0.05950671061873436
1213,0.05345539748668671,0.09194209380075336
1214,0.0008027283474802971,0.29531605052761734
1215,-0.002727098297327757,0.022044556215405464
1216,-0.0053016371093690395,0.054213494062423706
1217,0.016984134912490845,0.21445462200790644
1218,0.006817467510700226,0.0037525724619627
1219,0.0029171041678637266,0.0016917629800445866
1220,0.054866768419742584,0.27129067096393555
1221,0.1417844593524933,0.5375632644281723
1222,0.1187857836484909,0.07099999859929085
1223,0.0265182051807642,-0.0009895600378513336
1224,-0.0068578412756323814,0.7794848699122667
1225,0.017956171184778214,0.27860084420535713
1226,0.0011864725966006517,-0.00245113400160335
1227,0.030837906524538994,0.16452953731641173
1228,-0.0056902021169662476,0.41302331537008286
1229,0.03817824274301529,0.3559118900448084
1230,0.0004239133559167385,0.856459716334939
1231,0.06910475343465805,1.635702831670642
1232,0.0434093177318573,0.13227429986227435
1233,0.15156251192092896,0.7022155504673719
1234,0.047544609755277634,0.3404894831473939
1235,0.0060693626292049885,0.015503504895605147
1236,-0.014735139906406403,0.029651526361703873
1237,0.07466088980436325,0.2776762768626213
1238,-0.12541262805461884,0.33237843215465546
1239,0.10277970135211945,0.37663738429546356
1240,-0.020126819610595703,-0.053538283109664915
1241,0.2982461750507355,0.8796046973384364
1242,0.022857584059238434,0.2092055837274529
1243,-0.022005070000886917,0.07346521690487862
1244,-0.12139148265123367,-0.12529614940285683
1245,-0.04260878264904022,0.09109830111265182
1246,-0.020888295024633408,0.5670193135738373
1247,0.02169189043343067,0.07043191231787205
1248,0.021877802908420563,0.18564472254365683
1249,0.020798731595277786,0.38340777065604925
1250,0.027847260236740112,0.2437806116649881
1251,0.053925540298223495,0.5168702703667805
1252,0.0015601839404553175,0.10147121199406683
1253,-0.18426436185836792,0.02883569896221161
1254,0.12802723050117493,0.1296903621405363
1255,-0.01104196347296238,-0.012241242919117212
1256,-0.057124827057123184,0.135129414498806
1257,-0.05258030444383621,0.06309262663125992
1258,0.010480549186468124,-0.002969488501548767
1259,0.05523410439491272,0.21751719548774417
1260,0.002532893791794777,-0.0060353707522153854
1261,-0.08587165921926498,-0.08255264163017273
1262,-0.01616092026233673,0.3403478879481554
1263,0.10311200469732285,0.26797626772895455
1264,-0.083011195063591,-0.0371331088244915
1265,0.03133033215999603,0.0861525684595108
1266,0.029752671718597412,0.04542392771691084
1267,-0.016903672367334366,0.3330546244978905
1268,0.026583943516016006,0.1343581723049283
1269,-0.016555264592170715,-0.006378285586833954
1270,-0.017014460638165474,0.04433598741889
1271,-0.10056819766759872,0.08801358193159103
1272,-0.008726523257791996,-0.005899645853787661
1273,-0.040692105889320374,0.5439478382468224
1274,0.0632186159491539,0.15938356519518493
1275,0.15525977313518524,0.24607398716034368
1276,-0.030268019065260887,0.7464865036308765
1277,0.015366556122899055,0.08282978681381792
1278,-0.08910537511110306,0.10628607869148254
1279,-0.0543159544467926,0.05787888169288635
1280,-0.09639808535575867,-0.03020944446325302
1281,0.0069318292662501335,0.23984589334577322
1282,-0.09584373235702515,0.15967020392417908
1283,-0.34559690952301025,0.5840297639369965
1284,-0.07660231739282608,-0.07782756858796347
1285,-0.008817290887236595,-0.009426215197890997
1286,-0.002427157945930958,0.2711487729102373
1287,-0.003077029250562191,0.033411805517971516
1288,-0.046277739107608795,-0.04741860418289434
1289,0.05579201504588127,0.47512807277962565
1290,0.1524095982313156,0.40102656185626984
1291,-0.009519504383206367,-0.008041438180953264
1292,-0.021636445075273514,-0.03721278440207243
1293,0.0740555077791214,0.29776405170559883
1294,0.028168752789497375,0.259587160195224
1295,-1.2491010427474976,-1.1723116338253021
1296,0.024615678936243057,0.1786570353724528
1297,-0.018174339085817337,0.6762741357088089
1298,-0.06571818888187408,1.5477271750569344
1299,0.025493329390883446,0.9201826026546769
1300,-0.05036567896604538,-0.023380182683467865
1301,0.0922425165772438,0.4738531264010817
1302,0.0037094932049512863,0.14756675530225039
1303,0.05017313361167908,0.08942756988108158
1304,-0.0003589307889342308,0.3078113589435816
1305,-0.03216508775949478,0.004958774894475937
1306,-0.009509332478046417,0.16830158233642578
1307,0.007345649879425764,0.0710751976002939
1308,-0.025042489171028137,1.8503368273377419
1309,0.0330258309841156,0.042412271024659276
1310,0.02356853522360325,0.2203760240226984
1311,-0.011147832497954369,0.2692316845059395
1312,-0.0033849994651973248,0.0031784800812602043
1313,-0.015147238038480282,0.019181935116648674
1314,0.05303157866001129,0.04688039980828762
1315,-0.021459830924868584,0.22399898618459702
1316,0.012059328146278858,0.047618755139410496
1317,0.02140076272189617,0.07313178709591739
1318,0.02280179038643837,0.6914352857274935
1319,0.018298160284757614,0.38788290601223707
1320,0.07446329295635223,0.1898900456726551
1321,0.06289651989936829,0.010206386912614107
1322,0.0023615029640495777,0.044903415837325156
1323,0.0007858608150854707,0.04529618192464113
1324,0.024649519473314285,0.026297918520867825
1325,0.023117555305361748,0.005623747347272001
1326,0.07580983638763428,0.375713050365448
1327,0.09031518548727036,0.8242042068322917
1328,-0.012695860117673874,0.08143875375390053
1329,0.016601094976067543,0.18710458208806813
1330,-0.007632141932845116,0.6912139421328902
1331,-0.03630094975233078,0.4456382244825363
1332,-0.04330247640609741,0.009746793657541275
1333,0.06585116684436798,0.1492431005463004
1334,-0.08895539492368698,0.006138250231742859
1335,0.18256494402885437,0.943135641515255
1336,0.0768742710351944,0.3103377651423216
1337,0.05532927066087723,0.6456226836889982
1338,-0.06145981699228287,0.005203045904636383
1339,-0.1335877627134323,-0.11463618278503418
1340,-0.19349616765975952,-0.2387053593993187
1341,-0.06771189719438553,0.2164890393614769
1342,-0.046415723860263824,-0.042976176366209984
1343,-0.01668604463338852,-0.010987077839672565
1344,-0.07312134653329849,-0.044898055493831635
1345,0.007300304248929024,0.08651560009457171
1346,0.078656405210495,0.3670866973698139
1347,0.014786814339458942,0.35797340667340904
1348,-0.15253986418247223,-0.13036265037953854
1349,-0.05503391474485397,0.1395127847790718
1350,-0.020331867039203644,0.18904995173215866
1351,-0.01258950773626566,-0.001796032302081585
1352,0.08390633016824722,0.45450016716495156
1353,-0.002520188456401229,-0.004429322318173945
1354,0.042987287044525146,0.8986993735888973
1355,0.00013711676001548767,0.1050257459282875
1356,-0.043648503720760345,0.022483401000499725
1357,0.0018146717920899391,0.10965918470174074
1358,0.0430326871573925,0.03077185436268337
1359,0.05282830446958542,0.023501219227910042
1360,0.03349519893527031,0.006433725589886308
1361,0.00364651158452034,0.11507192999124527
1362,-0.17382651567459106,0.8067566603422165
1363,0.039800502359867096,-0.007132538594305515
1364,0.04683408886194229,0.09795504400972277
1365,0.02781083807349205,0.016498233191668987
1366,0.013866392895579338,0.3933143592439592
1367,-0.006581246852874756,0.3965357579290867
1368,0.009341645985841751,0.26581039652228355
1369,0.0040849014185369015,0.8246385478414595
1370,0.0016870638355612755,0.5493879282730632
1371,0.16676615178585052,1.8146635717712343
1372,0.04580385610461235,0.15522495284676552
1373,0.06343264132738113,0.3384584323503077
1374,-0.0271550714969635,-0.03137379977852106
1375,0.024846050888299942,0.13604513183236122
1376,0.10216924548149109,0.1811894623679109
1377,-0.006682102102786303,0.32548842672258615
1378,0.08264397829771042,0.05922354490030557
1379,0.019441183656454086,0.012447372893802822
1380,0.015477830544114113,1.0262309946119785
1381,0.052609480917453766,0.8879624139517546
1382,-0.004813728388398886,0.03848207788541913
1383,0.06442553550004959,0.1352076380571816
1384,0.014679879881441593,0.00229307496920228
1385,-0.013485184870660305,0.0174139104783535
1386,0.01032441295683384,0.08419887162744999
1387,0.004494501743465662,0.01652423851197682
1388,0.011874147690832615,0.12263783533126116
1389,-0.07777927815914154,-0.015650250017642975
1390,-0.02522686868906021,-0.018702784553170204
1391,0.1021549180150032,0.026164951967075467
1392,0.020645109936594963,0.11811747151659802
1393,-0.018317248672246933,0.1877840794622898
1394,0.026128148660063744,0.11725407501216978
1395,0.04431682825088501,0.4457708462141454
1396,0.16857245564460754,0.4415852464735508
1397,0.31719979643821716,0.4328674413263798
1398,-0.15318359434604645,0.050926581025123596
1399,0.013966578990221024,0.0105082499794662
1400,-0.045468077063560486,0.012661635875701904
1401,-0.01763998158276081,0.817564569413662
1402,0.19887994229793549,0.7110626250505447
1403,0.17284244298934937,0.23983762972056866
1404,0.15293151140213013,0.14259183034300804
1405,-0.06842060387134552,0.28454750776290894
1406,0.0623946413397789,0.3438995343167335
1407,0.0006398633122444153,0.44838077668100595
1408,-0.049299344420433044,0.6582812741398811
1409,0.003287132829427719,0.0300693828612566
1410,0.15164975821971893,0.5185528683941811
1411,0.023504585027694702,0.376200530132337
1412,-0.09202545136213303,1.2217816859483719
1413,0.02548852562904358,-0.07248000591993332
1414,-0.210405632853508,-0.23278378462418914
1415,-0.009068891406059265,0.566340490244329
1416,0.2915099561214447,0.6268704649992287
1417,-0.13927064836025238,-0.02368650585412979
1418,0.05533815920352936,0.0027462224061309826
1419,0.0050319829024374485,0.5468413970811525
1420,0.019370166584849358,-0.0004269764758646488
1421,0.21894972026348114,0.2531547248363566
1422,0.14952519536018372,-0.03289005324244499
1423,-0.09514976292848587,-0.05425155162811279
1424,0.0034118955954909325,0.005944614880718291
1425,0.05820908769965172,2.3801321424543858
1426,0.06308931112289429,0.10184288769960403
1427,-0.10371040552854538,-0.11387770902365446
1428,-0.001000146847218275,-0.0028684891294687986
1429,0.07228808104991913,1.2110197083093226
1430,0.030999213457107544,0.04919325467199087
1431,-0.0004347003996372223,0.46207237616181374
1432,-0.010069114156067371,1.0404563965275884
1433,-0.05727337300777435,0.0010478124022483826
1434,-0.06582926958799362,1.490961067378521
1435,-0.0068961456418037415,0.12409628834575415
1436,0.003333339001983404,0.011283768631983548
1437,0.06220392882823944,0.20274206367321312
1438,0.053061604499816895,-0.030725451186299324
1439,0.020791947841644287,0.4510513910354348
1440,0.15058866143226624,0.2683044043369591
1441,0.01323123648762703,-0.0003912830725312233
1442,0.08622022718191147,0.21215919312089682
1443,0.002784794894978404,0.04443763053859584
1444,0.006781920325011015,0.12762001387454802
1445,0.024837596341967583,0.2897523999781697
1446,0.09360621124505997,0.9979299083352089
1447,0.014345218427479267,0.08213540981523693
1448,0.2189130038022995,0.2507330782027566
1449,-0.15336903929710388,-0.1217707023024559
1450,0.014410290867090225,0.02927960641682148
1451,0.04926609247922897,0.1596098616719246
1452,0.014723535627126694,0.0558816478587687
1453,0.05151497945189476,0.9414054160006344
1454,0.0012763916747644544,0.0825598020619509
1455,-0.021099543198943138,0.12783271819353104
1456,0.04130161181092262,0.1228276155597996
1457,0.09464821219444275,1.3903424203163013
1458,-0.17351102828979492,-0.18330342788249254
1459,0.06871312111616135,0.020163949810012127
1460,-0.1584109663963318,-0.15388867817819118
1461,0.012594074010848999,0.04098508507013321
1462,0.01310309860855341,0.20018044766038656
1463,-0.023121006786823273,0.020540431141853333
1464,0.006842714734375477,0.05984941127462662
1465,-0.022091252729296684,-0.022999842272838578
1466,0.12957346439361572,0.12902706116437912
1467,-0.06427013128995895,0.3743855431675911
1468,0.019738100469112396,0.01388645637780428
1469,0.06517398357391357,0.15698503330349922
1470,0.025142503902316093,0.4589497685665265
1471,0.002096962183713913,0.21429438516497612
1472,0.00308095570653677,0.0007197336526587605
1473,0.09636354446411133,0.47823483124375343
1474,0.1538476198911667,0.7098584671039134
1475,0.03560740500688553,0.08619454503059387
1476,0.0308474563062191,0.39930811151862144
1477,0.09307241439819336,0.17715682479320094
1478,-0.02049943245947361,0.018284259364008904
1479,0.08320634812116623,0.07472429424524307
1480,-0.09406012296676636,-0.13378248155117034
1481,0.025889873504638672,0.014975117286667228
1482,0.02217703126370907,0.2214056301745586
1483,0.03601942956447601,0.5620106440037489
1484,-0.05455368012189865,-0.01898062601685524
1485,0.04647129774093628,0.07288486638572067
1486,0.02970484085381031,0.012320803944021463
1487,-0.08509799838066101,-0.051818255335092545
1488,0.129847452044487,0.43201158940792084
1489,0.019420644268393517,0.2467323006130755
1490,-0.020458757877349854,0.021349191665649414
1491,-0.15473788976669312,0.07265590131282806
1492,0.12726621329784393,2.053327351808548
1493,0.027726303786039352,0.03556197602301836
1494,0.010981174185872078,0.008495987858623266
1495,0.02222606912255287,2.192172970622778
1496,0.023351125419139862,0.4510191106237471
1497,0.08310364186763763,0.004103892282728339
1498,0.0299280546605587,0.04550921102054417
1499,0.025803234428167343,0.43614568281918764
1500,-0.06279771029949188,-0.03528258576989174
1501,-0.06458215415477753,0.03254342079162598
1502,0.006493058055639267,0.37468938156962395
1503,0.020487206056714058,-0.01015863404609263
1504,-0.004849049262702465,-0.009266937151551247
1505,-0.0036451276391744614,-0.007306348066776991
1506,0.005349759943783283,0.033821795135736465
1507,-0.0647040456533432,0.22784027457237244
1508,0.009832516312599182,0.49165632762014866
1509,0.06251807510852814,0.09232880547642708
1510,-0.014874683693051338,0.9250937588512897
1511,0.002856218023225665,0.06824307143693886
1512,-0.00025024497881531715,1.2408635546453297
1513,-0.2826027274131775,-0.19725818932056427
1514,-0.004423077218234539,0.05772079434245825
1515,0.015344468876719475,0.6486504473723471
1516,0.02347489260137081,1.3473217487558031
1517,0.09441514313220978,0.15245605685049668
1518,-0.06744998693466187,1.1319182068109512
1519,0.0011524227447807789,0.15706539619714022
1520,0.001276630093343556,0.0006263497725740308
1521,0.03921707347035408,0.03193065384402871
1522,0.0006464680773206055,0.007545910018961877
1523,0.013403421267867088,0.11448050104081631
1524,0.002064743544906378,0.06690630380762741
1525,-0.023823481053113937,0.350719653069973
1526,0.018220793455839157,0.09388285363093019
1527,0.017257072031497955,0.5362129327841103
1528,-0.19647842645645142,-0.19639350660145283
1529,0.029953740537166595,0.05192791577428579
1530,-0.03212065249681473,0.14842284470796585
1531,0.02363184466958046,0.0812383396551013
1532,0.019642401486635208,0.06903838366270065
1533,-0.03194720298051834,1.2193057090044022
1534,0.04316318780183792,0.026619382202625275
1535,0.01228049211204052,1.2825311627238989
1536,0.18732215464115143,0.6819639187306166
1537,-0.030278107151389122,0.41223784163594246
1538,0.04661254584789276,0.159102768451703
1539,0.11673390865325928,0.892284270375967
1540,0.043107178062200546,0.6101013543084264
1541,-0.005663139745593071,-0.010919881984591484
1542,-0.0015085861086845398,-0.06031196238473058
1543,-0.0827879086136818,-0.07085644081234932
1544,-0.06809882819652557,0.2986014187335968
1545,0.028173400089144707,0.07929148070979863
1546,-0.00680171325802803,0.2725823214277625
1547,0.015182738192379475,0.12621134635992348
1548,0.0012055867118760943,0.04986782430205494
1549,0.003756145481020212,0.23189448798075318
1550,0.022954683750867844,1.8064475255669095
1551,0.0008974026422947645,0.8458156997803599
1552,0.0042386166751384735,0.037758551829028875
1553,0.05863553285598755,0.18042220146162435
1554,-0.0024411065969616175,0.3479995816014707
1555,-0.004296435043215752,0.03416913840919733
1556,0.025548236444592476,0.030314066068967804
1557,-0.1509920358657837,-0.07676476240158081
1558,0.05083823204040527,0.31489529833197594
1559,-0.011405665427446365,1.3318108394742012
1560,-0.024883028119802475,0.009977126494050026
1561,0.025625385344028473,0.046962938155047596
1562,0.024939486756920815,0.17874856665730476
1563,-0.012164639309048653,0.01538484264165163
1564,-0.31959229707717896,-0.34417807846330106
1565,-0.02197973057627678,0.35379764437675476
1566,-0.0761287659406662,-0.0723458705469966
1567,-0.03485559672117233,-0.021846313029527664
1568,-0.006951523944735527,-0.0240104328840971
1569,0.010416483506560326,0.22904963605105877
1570,-0.02548130415380001,0.03716172277927399
1571,0.0022936761379241943,0.0589080136269331
1572,0.060555700212717056,0.5324426123406738
1573,0.13132968544960022,0.006364401429891586
1574,0.02568443864583969,0.10127549339085817
1575,-0.12822912633419037,1.7583428025245667
1576,0.10032553225755692,1.7944024270400405
1577,-0.0044930605217814445,0.037508794106543064
1578,-0.12013886123895645,-0.08124462887644768
1579,-0.03404670208692551,-0.03628262411803007
1580,0.064757339656353,0.36640178319066763
1581,-0.016174616292119026,-0.014286135323345661
1582,-0.038950033485889435,0.03947683423757553
1583,0.006481289863586426,0.23318469524383545
1584,-0.007123237010091543,0.5440415516495705
1585,0.011536292731761932,0.24252960085868835
1586,0.07516729086637497,0.34931099535970134
1587,0.06386510282754898,-0.012876052185893059
1588,-0.06965199112892151,0.006468534469604492
1589,0.03466901555657387,1.2504495716420934
1590,-0.03259040787816048,2.388606660068035
1591,-0.00373753160238266,0.566541064530611
1592,0.17054423689842224,0.5048049953766167
1593,0.10222537070512772,0.08193556222249754
1594,-0.041972074657678604,0.08221551030874252
1595,-0.3479742109775543,-0.34874910204234766
1596,0.0026937639340758324,0.07386767212301493
1597,-0.01948757842183113,0.06638351455330849
1598,-0.04349750280380249,-0.008560840040445328
1599,0.05827568098902702,0.26452719140797853
1600,-0.01896074414253235,0.06494972109794617
1601,0.0040166121907532215,0.04812237014994025
1602,-0.03242644667625427,0.09726694226264954
1603,-0.00765671581029892,0.05060487240552902
1604,0.10208655148744583,0.09131933096796274
1605,-0.027197297662496567,0.08547725155949593
1606,0.10426610708236694,0.4041157989486237
1607,-0.15203896164894104,0.5910231471061707
1608,0.002451346255838871,-0.0001363294431939721
1609,-0.14851784706115723,-0.06647650897502899
1610,0.017515504732728004,0.020203689113259315
1611,0.06249202415347099,0.19622688525123522
1612,-0.03397790715098381,-0.034038527170196176
1613,-0.08881825953722,-0.007041014730930328
1614,-0.008384443819522858,-0.0062214164063334465
1615,0.033880043774843216,0.2269503502175212
1616,0.026853177696466446,0.03745491523295641
1617,0.0028021985199302435,0.048249082174152136
1618,0.18476280570030212,0.24356174748390913
1619,0.08131616562604904,1.1937806298956275
1620,-0.14431774616241455,-0.11376064270734787
1621,-0.0019658696837723255,0.506585446652025
1622,-0.047630853950977325,-0.042526078410446644
1623,-0.13921749591827393,-0.10856585949659348
1624,0.006753670051693916,0.034268685587449
1625,-0.14927078783512115,-0.1498528058291413
1626,-0.029405124485492706,0.030418183654546738
1627,0.0659731850028038,0.56590985506773
1628,0.1763121634721756,0.15910057723522186
1629,0.04245663061738014,0.8902781046926975
1630,0.06223677098751068,0.08659271901706234
1631,-0.0018257172778248787,0.01868622750043869
1632,0.06222738325595856,0.11773751676082611
1633,0.04890139400959015,0.09209715109318495
1634,0.08242162317037582,0.565431815572083
1635,0.0022788094356656075,0.7412493615411222
1636,0.05166526511311531,0.20667776837944984
1637,0.011660834774374962,0.6407708711922169
1638,-0.05074862390756607,-0.05061080399900675
1639,0.07231646776199341,0.012149628251791
1640,0.007305542007088661,0.0377118568867445
1641,-0.008526391349732876,0.19785424508154392
1642,0.004581655375659466,0.174598932499066
1643,0.05609535798430443,0.8154759418757749
1644,0.025658536702394485,0.10718207079116837
1645,-0.05039851740002632,0.6717917546629906
1646,-0.04804868996143341,0.1360011324286461
1647,0.1257866472005844,0.5466419439762831
1648,-0.029154371470212936,0.01891806721687317
1649,0.022052131593227386,0.23935017175972462
1650,0.0510973185300827,0.2576168918458279
1651,-0.08558853715658188,0.10166185349225998
1652,0.044789623469114304,0.8752786703407764
1653,0.293594092130661,1.8817227478139102
1654,-0.016771506518125534,0.821636687964201
1655,0.10157162696123123,0.5691081276163459
1656,-0.2859307527542114,0.037537574768066406
1657,0.003701097797602415,0.0024442601134069264
1658,0.00934459175914526,0.06724441798633052
1659,-0.009441394358873367,0.18986877147108316
1660,0.001418447121977806,0.6091296765953302
1661,0.0698888748884201,0.3389944341033697
1662,0.024038320407271385,0.34895462496206164
1663,-0.05336152762174606,0.037206798791885376
1664,0.05894747003912926,0.29322278100880794
1665,-0.03358379751443863,-0.013400465250015259
1666,0.03459148108959198,0.7792137791402638
1667,-0.052592892199754715,-0.04157789424061775
1668,0.015553264878690243,0.039642735035158694
1669,-0.0654590055346489,0.10564438998699188
1670,-0.018296368420124054,0.388245502486825
1671,-0.0011982955038547516,-0.003822198137640953
1672,-0.02527311071753502,-0.028083889046683908
1673,0.019923914223909378,0.10109656024724245
1674,0.003251437097787857,0.601142842322588
1675,0.014840674586594105,0.20265897433273494
1676,-0.00036830268800258636,0.3490050230175257
1677,0.008083241060376167,0.05391396858613007
1678,0.04165369272232056,0.601573705680039
1679,-0.05614296719431877,0.02353205531835556
1680,-0.007854396477341652,0.632300116121769
1681,0.007392944302409887,0.22370992106152698
1682,-0.04678930342197418,0.04991608113050461
1683,0.031219329684972763,0.08882604155223817
1684,0.013958432711660862,0.028377107344567776
1685,-0.05203942582011223,-0.01075839251279831
1686,-0.0073318155482411385,0.15477448236197233
1687,0.030553091317415237,0.9488429687917233
1688,-0.0038813871797174215,0.048062704503536224
1689,0.0010643573477864265,0.013009132817387581
1690,0.07676707208156586,0.5480573959648609
1691,-0.0025331436190754175,0.8213331466540694
1692,0.00794976670295,0.4297672351822257
1693,-0.08018454909324646,0.9425751268863678
1694,-0.08155923336744308,-0.08446724619716406
1695,0.00048771477304399014,0.0017864741384983063
1696,0.021498490124940872,0.7879267362877727
1697,-0.07081206887960434,-0.06685196794569492
1698,0.04400818049907684,0.18874540366232395
1699,0.016211630776524544,0.7484451635391451
1700,0.032857537269592285,0.21215184743050486
1701,0.012258653528988361,0.09118158090859652
1702,-0.005491334479302168,0.12054097093641758
1703,0.09147259593009949,0.3915179914329201
1704,-0.6922093033790588,-0.6008364483714104
1705,0.03155402094125748,0.656199655495584
1706,0.001615277025848627,0.009658477734774351
1707,0.10467993468046188,0.7444090724457055
1708,0.0030726767145097256,0.017893531708978117
1709,0.04327181726694107,-0.05098058935254812
1710,-0.11801522970199585,0.9965253621339798
1711,0.029576517641544342,0.7384813064709306
1712,0.014638043940067291,0.22213777899742126
1713,0.019797923043370247,0.01479603536427021
1714,-0.24733562767505646,-0.2485459093004465
1715,-0.029093775898218155,-0.04189904220402241
1716,0.05455554649233818,0.3200859689968638
1717,-0.07539012283086777,2.054056368768215
1718,0.0015512239187955856,0.5374025329947472
1719,0.00933531578630209,0.05111741316795815
1720,0.13041150569915771,0.04383106343448162
1721,-0.08227980136871338,0.2502589374780655
1722,0.05804802477359772,0.15692956745624542
1723,-0.014147636480629444,0.21383203752338886
1724,0.007205318659543991,0.3412829164881259
1725,-0.01839088276028633,0.23084728978574276
1726,0.2085697501897812,0.40284182224422693
1727,-0.018065042793750763,0.11802440136671066
1728,-0.06804277747869492,-0.023464612662792206
1729,0.010238351300358772,0.4588763825595379
1730,0.11706157773733139,0.4319183751940727
1731,-0.020943792536854744,-0.01780940219759941
1732,0.19250482320785522,1.3609283566474915
1733,0.06160341203212738,0.5412134099751711
1734,0.03821325674653053,0.21033166721463203
1735,0.0009158877655863762,1.2542452875059098
1736,0.10248236358165741,0.33992705633863807
1737,0.02263042889535427,0.09065900505811442
1738,0.054117701947689056,0.13061557617038488
1739,-0.05115276202559471,-0.0009927265346050262
1740,-0.02969600260257721,0.05115710198879242
1741,0.002274078084155917,0.0005608205101452768
1742,0.002509164623916149,0.036439478397369385
1743,0.011756427586078644,0.03492391109466553
1744,0.016499491408467293,0.059871634002774954
1745,-0.17844466865062714,0.3487735092639923
1746,0.004596978425979614,0.09950051084160805
1747,-0.06470242142677307,-0.06653196038678288
1748,-0.00317767565138638,-0.0060200654979780666
1749,-0.03290000557899475,0.27396728470921516
1750,-0.18947339057922363,-0.09736685454845428
1751,0.36343634128570557,0.8531514407095528
1752,-0.00574047677218914,1.671911614947021
1753,0.024728646501898766,0.8309430088847876
1754,0.016881464049220085,0.25288628973066807
1755,0.0034107619430869818,0.08336140890605748
1756,-0.1265752911567688,0.03221549093723297
1757,0.04006717726588249,0.38125836569815874
1758,-0.0020686134230345488,0.34368479531258345
1759,0.01866917684674263,0.19090721147949807
1760,0.15571367740631104,0.13319284347380744
1761,-0.057270199060440063,0.02654583752155304
1762,-6.963964551687241e-07,0.2668418188113719
1763,-0.02623859792947769,0.2150672748684883
1764,0.1042972207069397,0.1407333324314095
1765,-0.04162362217903137,0.4924827590584755
1766,0.007432699203491211,0.4001069888472557
1767,-0.12876620888710022,1.8767769187688828
1768,0.02042940817773342,0.03019673563539982
1769,-0.010230300016701221,0.1054964903742075
1770,0.00138958974275738,0.008757125469855964
1771,-0.11223219335079193,0.18839231133460999
1772,0.051493894308805466,0.06894471240229905
1773,0.0051438575610518456,0.02665254450403154
1774,-0.006494574248790741,0.06394065171480179
1775,-0.04121125116944313,-0.012399513274431229
1776,-0.011558123864233494,-0.013663291290868074
1777,0.13587112724781036,0.7931978492997587
1778,-0.011701571755111217,-0.014088709373027086
1779,0.0038456881884485483,0.009482693858615221
1780,-0.02151765674352646,0.42324428260326385
1781,0.0017381836660206318,0.014259725576266646
1782,-0.035265274345874786,-0.03278236463665962
1783,0.15582525730133057,0.21451014280319924
1784,0.026595143601298332,0.2369069160467916
1785,0.0244308952242136,0.1998615674674511
1786,0.0010946192778646946,0.038939319434575737
1787,0.07398103177547455,0.20520786620909348
1788,0.10003796964883804,1.2181825395673513
1789,0.08257798850536346,0.09545215032994747
1790,0.001180110964924097,0.008461151039227843
1791,-0.005681395530700684,0.17840377893298864
1792,0.05150884389877319,0.11946795231779106
1793,-0.0018839966505765915,0.016074003651738167
1794,-0.20632050931453705,-0.20131427235901356
1795,-0.2356160432100296,0.25177201628685
1796,0.13743460178375244,0.11390010872855783
1797,0.035476088523864746,0.09397582989186049
1798,-0.07641316205263138,0.43753596395254135
1799,0.007319510914385319,0.10538664553314447
1800,-0.3928509056568146,-0.1226087212562561
1801,0.023661905899643898,0.004356075776740909
1802,-0.0071859098970890045,0.16259676590561867
1803,-0.1597510725259781,-0.16065894020721316
1804,0.0178605318069458,0.49703474855050445
1805,-0.11924107372760773,-0.0917399488389492
1806,0.023131858557462692,0.038175963491084985
1807,0.00649476470425725,0.09897287053172477
1808,0.022920437157154083,0.30147377838147804
1809,-0.0843428522348404,-0.05429903790354729
1810,0.05756272375583649,0.38785032322630286
1811,-0.013729386031627655,0.4542493671178818
1812,-0.051248714327812195,-0.05896408625994809
1813,0.02208649553358555,0.1417693878756836
1814,0.04731230065226555,0.09598545730113983
1815,0.006403766572475433,0.3939446311851498
1816,-0.013014485128223896,0.8920761682093143
1817,0.004791249521076679,3.031724894128274
1818,-0.01538822427392006,0.38728493824601173
1819,-0.047288376837968826,-0.024068184196949005
1820,0.02581365406513214,0.031514513306319714
1821,0.040418460965156555,0.037619717531924834
1822,0.0025941093917936087,0.018876937770983204
1823,0.17020897567272186,1.0418112084735185
1824,0.01114126667380333,0.07706321030855179
1825,0.0633191391825676,0.29987176664872095
1826,-0.13299807906150818,-0.13640992855653167
1827,0.022310800850391388,0.30552200227975845
1828,0.1079305037856102,1.8789660937873123
1829,-0.034023549407720566,0.6899580545723438
1830,0.007191723212599754,0.7008933592587709
1831,-0.25222790241241455,-0.22798398323357105
1832,0.0462644100189209,0.11372712283628061
1833,0.06416572630405426,0.36779247038066387
1834,-0.044023118913173676,-0.0474980971775949
1835,-0.12526224553585052,0.04425424337387085
1836,0.0037259403616189957,0.4792205346748233
1837,0.15578371286392212,0.23713249630964128
1838,-0.0046343510039150715,0.03985378239303827
1839,0.19136103987693787,0.16930006898473948
1840,0.007553069852292538,0.16467196214944124
1841,0.0057864682748913765,0.19440030958503485
1842,0.009557646699249744,0.015623114071786404
1843,-0.02390456199645996,0.16228359937667847
1844,0.024368269369006157,0.09117404697462916
1845,0.054034944623708725,0.19599112163996324
1846,0.06310182809829712,0.16005284152925014
1847,-0.018775124102830887,0.3427065946161747
1848,0.0036472640931606293,0.19603372737765312
1849,-0.00281352992169559,0.3549221893772483
1850,-0.014781015925109386,0.377832418307662
1851,-0.05171743407845497,-0.05311914440244436
1852,0.01858365908265114,0.011904819868505001
1853,0.06470318883657455,0.39424064848572016
1854,0.0035693994723260403,0.30114380377926864
1855,-0.03416065871715546,0.4739384278655052
1856,-0.06778309494256973,-0.10211241710931063
1857,0.04693535342812538,0.1321186162531376
1858,0.012277817353606224,0.030035762581974268
1859,0.041195403784513474,1.0356548018753529
1860,-0.0037235398776829243,0.07402919325977564
1861,0.01909858174622059,0.32398495123925386
1862,-0.0009751759935170412,0.09964091004803777
1863,-0.015918869525194168,-0.014549392275512218
1864,0.15030136704444885,0.13378066988661885
1865,-0.06737945228815079,-0.061140780337154865
1866,-0.030726604163646698,0.026864267885684967
1867,0.09032293409109116,0.1263098569597787
1868,0.08367961645126343,-0.0029036719352006912
1869,0.02494611218571663,0.11043066158890724
1870,-0.149936243891716,-0.13724627159535885
1871,0.004985980689525604,0.09908068925142288
1872,0.07850464433431625,0.056252315640449524
1873,-0.2073257714509964,0.0964660495519638
1874,-0.4503783881664276,-0.39518415555357933
1875,0.028788331896066666,0.2250765673816204
1876,0.03749262914061546,0.08528692740947008
1877,0.045079391449689865,1.280258341692388
1878,0.15138494968414307,1.1310651265084743
1879,0.06109605357050896,0.1219129366800189
1880,-0.06533391773700714,-0.05629040952771902
1881,-0.2459244728088379,-0.2482341891154647
1882,-0.0858442485332489,0.770220473408699
1883,0.07454369217157364,1.1363067507045344
1884,-0.026666678488254547,0.5747186839580536
1885,0.0313103161752224,0.09391301567666233
1886,-0.17527827620506287,-0.10384836047887802
1887,-0.13347066938877106,-0.07532051205635071
1888,0.14312514662742615,0.19630608521401882
1889,0.06636542081832886,0.3337565138936043
1890,0.0865783765912056,0.13185014482587576
1891,0.14503279328346252,0.9490088447928429
1892,0.20295549929141998,0.4820593260228634
1893,-0.031124509871006012,-0.022231534123420715
1894,0.0005355067551136017,0.07651200145483017
1895,0.02862710878252983,0.8519250612007454
1896,0.05665961652994156,0.004936649464070797
1897,0.06856388598680496,0.0281052381178597
1898,-0.007626466453075409,-0.018061785027384758
1899,0.004060330335050821,0.48625352000817657
1900,-0.5016326904296875,-0.5053927163826302
1901,0.17422771453857422,1.029016971875535
1902,-0.03704182431101799,-0.0011644735932350159
1903,-0.01358501985669136,-0.015405140235088766
1904,0.017860934138298035,0.055039551109075546
1905,-0.009468401782214642,0.8952055033296347
1906,0.09031590074300766,0.8887145522730862
1907,0.062438495457172394,0.018952969927340746
1908,0.01504467986524105,0.7195079158991575
1909,-0.2328755110502243,-0.2331867590546608
1910,0.023174770176410675,0.006919954721524846
1911,0.03279057517647743,1.9782346757419873
1912,-0.008140035904943943,0.375579085201025
1913,0.06425829231739044,0.721378882881254
1914,0.0012814919464290142,0.1747453729622066
1915,0.013220585882663727,0.015805881470441818
1916,-0.060037337243556976,0.015456244349479675
1917,0.055901236832141876,0.1021375129930675
1918,0.007975839078426361,0.1417430993169546
1919,-0.25781241059303284,0.18414577841758728
1920,0.032116830348968506,0.26675092533696443
1921,0.0572073869407177,0.05580240860581398
1922,0.08239487558603287,0.03896576818078756
1923,0.13859891891479492,0.6316771609708667
1924,-0.008540102280676365,0.4462049389258027
1925,-0.003514457494020462,0.00396406464278698
1926,0.030480733141303062,0.2702626586869883
1927,-0.9000226259231567,-0.7890801280736923
1928,-0.28246229887008667,0.3456079065799713
1929,0.01543225347995758,0.017550252843648195
1930,-0.17481330037117004,0.010149016976356506
1931,0.03947347402572632,0.24032191833248362
1932,0.012670290656387806,-0.006569563876837492
1933,0.10795899480581284,2.0271291733242833
1934,0.012422451749444008,0.49402478386764415
1935,-0.00021099671721458435,0.7785258293151855
1936,0.02428838610649109,0.7407496310770512
1937,0.030698200687766075,0.1283343272516504
1938,0.06122142821550369,-0.003306873142719269
1939,-0.12599869072437286,0.01585136353969574
1940,0.04604785889387131,0.5563591737300158
1941,-0.009750044904649258,0.6547513455152512
1942,-0.39490315318107605,-0.3516896441578865
1943,0.05276823788881302,0.2695102784782648
1944,-0.020276077091693878,0.2158282995223999
1945,-0.1550680547952652,-0.10680552572011948
1946,-0.12256265431642532,-0.11524786427617073
1947,0.041457969695329666,0.13282432159758173
1948,-0.35414406657218933,-0.07002091407775879
1949,0.007915129885077477,0.4290300253778696
1950,0.049478527158498764,1.4810768328607082
1951,0.011484187096357346,0.18881472572684288
1952,0.011598371900618076,0.13832198735326529
1953,0.15566493570804596,0.32924552059557755
1954,0.13941556215286255,0.9486069441772997
1955,-0.0070242914371192455,0.057538630440831184
1956,0.020817315205931664,0.098423937917687
1957,-0.055500730872154236,-0.0417740885168314
1958,-0.006253078114241362,0.13210093788802624
1959,-0.0036925477907061577,0.022365703247487545
1960,0.004799423739314079,0.1418111603707075
1961,-0.056652456521987915,-0.07350676856003702
1962,-0.006373147945851088,-0.010463383398018777
1963,-0.012959525920450687,0.39651261270046234
1964,-0.008957049809396267,0.3537136148661375
1965,0.07477956265211105,0.3803085461258888
1966,0.018738947808742523,0.061405214946717024
1967,-0.062127113342285156,0.4980209916830063
1968,-0.19478079676628113,-0.20853264816105366
1969,0.02660873346030712,0.349996805196497
1970,0.030836239457130432,0.052408427000045776
1971,-0.17421039938926697,0.2728241831064224
1972,-0.5295487642288208,-0.5233892703056335
1973,-0.01912250556051731,-0.020845168852247298
1974,0.06244756281375885,0.19950177520513535
1975,0.031508125364780426,0.46014277724316344
1976,0.05017431080341339,0.20886918529868126
1977,0.024310030043125153,0.1346086859703064
1978,0.03637347370386124,0.8638078342191875
1979,0.06489772349596024,0.11340937030945497
1980,-0.23215782642364502,-0.12644236534833908
1981,0.01264426950365305,0.03587143152799399
1982,0.10257398337125778,0.3329502479173243
1983,-0.0031912140548229218,0.00840149074792862
1984,0.025630053132772446,0.02619778737425804
1985,0.06083543598651886,0.5064772814512253
1986,0.05894222483038902,0.13584299161448143
1987,0.0023867804557085037,0.10295048513216898
1988,0.014589107595384121,0.06264461577484326
1989,-0.06980212032794952,1.265451893210411
1990,0.001026434125378728,0.009326466359198093
1991,0.15330049395561218,1.2976976349018514
1992,0.07925276458263397,-0.0010269724298268557
1993,0.02451017126441002,0.21023254352621734
1994,0.16119126975536346,-0.05092245876789093
1995,-0.0030360675882548094,-0.005454168393043801
1996,0.0018752329051494598,0.6653138063848019
1997,-0.006159369833767414,0.005971834994852543
1998,0.07326927781105042,0.5162435844540596
1999,-0.008026955649256706,0.002537655644118786
2000,0.010817179456353188,0.20177155174314976
2001,-0.05304707959294319,-0.035247305408120155
2002,0.07210531830787659,0.1970513011328876
2003,0.0737881064414978,0.6626997664570808
2004,-0.02573658898472786,-0.02799579268321395
2005,-0.04373995587229729,0.0526360347867012
2006,0.05270940065383911,0.6492962273769081
2007,0.017754733562469482,0.029612706042826176
2008,0.06801781803369522,0.036807773634791374
2009,-0.0033541738521307707,0.1243292992003262
2010,-0.22700321674346924,0.18220901489257812
2011,0.07615423202514648,1.9461588049307466
2012,0.04979226738214493,0.7164502660161816
2013,0.042380191385746,2.010534379631281
2014,-0.14149385690689087,-0.21143103763461113
2015,0.12097001820802689,0.022666696459054947
2016,-0.014977063052356243,0.4684968385845423
2017,0.016449004411697388,0.4268871610984206
2018,0.030889302492141724,-0.058885290287435055
2019,-0.009571269154548645,0.022974787279963493
2020,0.03248309716582298,0.7987110045505688
2021,0.01107044517993927,-0.04924548417329788
2022,-0.10294613242149353,0.17044584453105927
2023,-0.011877449229359627,0.13380679953843355
2024,-0.06979750096797943,-0.09483522491063923
2025,-0.0767073780298233,0.2152504324913025
2026,-0.12297707051038742,-0.029092535376548767
2027,-0.01043565571308136,-0.0025278329849243164
2028,-0.21601428091526031,-0.1679241880774498
2029,0.08214758336544037,0.17876564152538776
2030,0.04076268523931503,0.0696039516478777
2031,-0.06480145454406738,-0.049486761912703514
2032,0.028869619593024254,0.11707953177392483
2033,0.014318256638944149,0.3772733798250556
2034,0.056573282927274704,1.0375440171919763
2035,0.00047815049765631557,0.030389742518309504
2036,0.018991056829690933,0.11857619974762201
2037,0.015309110283851624,0.16673391684889793
2038,-0.31632184982299805,-0.2690128907561302
2039,-0.004562061280012131,0.08409850625321269
2040,0.004135793074965477,-0.007525814697146416
2041,-0.02572823129594326,-0.01105937734246254
2042,-0.11753566563129425,-0.03415696322917938
2043,0.025393303483724594,0.05539147718809545
2044,0.0007462881621904671,0.03789567451167386
2045,0.008748222142457962,0.5956611149013042
2046,0.012919409200549126,0.351714335847646
2047,0.15582358837127686,0.0759534537808122
2048,-0.11929178237915039,-0.12436980288475752
2049,0.17045895755290985,0.724397822516039
2050,0.05401236191391945,0.3090799446217716
2051,-0.2198827564716339,-0.2101346030831337
2052,0.050222840160131454,1.201009165495634
2053,-0.3764787018299103,-0.31831660866737366
2054,0.015989448875188828,-0.001819683238863945
2055,-0.05635949969291687,0.15006033703684807
2056,0.012589506804943085,0.5055911242961884
2057,-0.0764450654387474,-0.07085833977907896
2058,0.044418610632419586,0.6846813466399908
2059,0.20533835887908936,0.23785005509853363
2060,-0.0018161882180720568,0.5618037269450724
2061,-0.0005180607549846172,0.1547082308679819
2062,0.0018398500978946686,2.508818671107292
2063,-0.05846310406923294,0.7099010273814201
2064,0.058223430067300797,0.4662165232002735
2065,0.046034932136535645,0.8526330729946494
2066,-0.13074102997779846,-0.11874699499458075
2067,-0.048407573252916336,-0.02378435805439949
2068,0.009411603212356567,0.07037041457442683
2069,-0.021723471581935883,-0.017283232882618904
2070,-0.06467443704605103,-0.056532710790634155
2071,-0.004153713583946228,0.7293732911348343
2072,-0.05844515562057495,-0.024055354297161102
2073,-0.09756843000650406,-0.14597202464938164
2074,0.02447940781712532,1.949016363476403
2075,0.00061096774879843,0.11925261002033949
2076,0.05689886957406998,0.29996077809482813
2077,0.03063393011689186,0.007610802762210369
2078,-0.294536292552948,0.11866891384124756
2079,-0.009947555139660835,0.06126950588077307
2080,-0.0060334717854857445,0.005720979534089565
2081,-0.004235478118062019,0.046899329870939255
2082,0.006018819287419319,0.013995652785524726
2083,0.03166629746556282,0.376600707299076
2084,0.01486160233616829,0.12047090008854866
2085,0.017724517732858658,1.0743314139544964
2086,-0.016279015690088272,0.04376600496470928
2087,-0.07671157270669937,-0.018309205770492554
2088,-0.03721080720424652,0.31238630041480064
2089,-0.09993798285722733,-0.07693650014698505
2090,-0.0035437941551208496,0.1441179309040308
2091,-0.07054904848337173,0.25466103106737137
2092,0.1421472728252411,0.03813357435865328
2093,0.2507699429988861,0.7539995610713959
2094,-0.039431601762771606,0.13196060806512833
2095,0.0005837960634380579,0.20960868475958705
2096,0.18587130308151245,0.160128153860569
2097,0.021388214081525803,0.34195410925894976
2098,0.024551358073949814,0.5181090794503689
2099,0.007869427092373371,0.31642217468470335
2100,0.01560562290251255,0.4025742147350684
2101,0.033196400851011276,0.4141988568007946
2102,-0.02021131105720997,-0.031174052506685257
2103,-0.005485154688358307,0.059985917061567307
2104,0.05530375614762306,0.8506624735891819
2105,0.05350121855735779,0.5026793479919434
2106,-0.007253281772136688,0.5863082557916641
2107,0.059631865471601486,0.8929192593786865
2108,0.12376279383897781,0.003941752016544342
2109,0.00265028839930892,0.06154811987653375
2110,0.027388228103518486,0.9937855051757651
2111,0.002673844574019313,0.011268854068475775
2112,-0.007834304124116898,-0.014838021248579025
2113,-0.011005726642906666,0.02879316918551922
2114,-0.06147982180118561,0.04263560473918915
2115,-0.06470225006341934,-0.060145728290081024
2116,0.025676179677248,0.23570972681113744
2117,-0.018654610961675644,0.3480936698615551
2118,0.002239619381725788,-6.731401663273573e-05
2119,0.030993148684501648,0.07642019586637616
2120,0.004112032242119312,0.0041862630168907344
2121,0.005526804365217686,0.004478798480704427
2122,0.021850790828466415,0.39902332431938703
2123,-7.408671081066132e-05,1.423716563731432
2124,0.048929378390312195,0.14187014289200306
2125,-0.001741115003824234,0.019011424854397774
2126,-0.2678529620170593,0.06887921690940857
2127,0.08922319114208221,0.21605553943663836
2128,0.055447936058044434,1.3528350628912449
2129,-0.10388558357954025,-0.09817436896264553
2130,-0.0978918969631195,0.41706710308790207
2131,-0.0028075575828552246,0.2425650656223297
2132,0.02006976306438446,0.25022144615650177
2133,-0.36692437529563904,-0.22664660215377808
2134,0.007924658246338367,0.010149403555260506
2135,-0.012758289463818073,0.025762660428881645
2136,-0.044492609798908234,0.3064202591776848
2137,-0.03307195007801056,-0.03043652232736349
2138,0.00614948570728302,0.24889864772558212
2139,-0.17890191078186035,0.3701683282852173
2140,0.0903867557644844,0.3938130345195532
2141,0.03407355397939682,0.11012201942503452
2142,0.04517042636871338,-0.00222613662481308
2143,0.0429823100566864,0.07849960215389729
2144,-0.0955938845872879,0.6199336647987366
2145,-0.015081498771905899,-0.0032848939299583435
2146,-0.033372994512319565,-0.014586767181754112
2147,0.016464412212371826,1.5941109778359532
2148,-0.04045502841472626,0.12743547558784485
2149,-0.003696204163134098,-0.007804229622706771
2150,-0.0066615259274840355,0.6383078852668405
2151,-0.07126101106405258,-0.07150784181430936
2152,0.08380559831857681,0.4920623889192939
2153,0.025613876059651375,0.019086197135038674
2154,0.06687462329864502,0.2331203781068325
2155,0.022471686825156212,0.12770349258789793
2156,0.021532412618398666,0.12672736030071974
2157,-0.039097853004932404,0.6339724361896515
2158,-0.31561875343322754,-0.17678281664848328
2159,0.009347712621092796,0.08600335462688236
2160,0.03226828947663307,0.019946785803767852
2161,-0.05517915263772011,0.053620729595422745
2162,-0.08726166933774948,-0.07083488442003727
2163,0.050437115132808685,0.5473193861544132
2164,-0.012115564197301865,-0.01553882914595306
2165,-0.6299993395805359,-0.6267750933766365
2166,-0.10596353560686111,0.37649066001176834
2167,-0.00042429566383361816,0.12620089948177338
2168,-0.014857965521514416,0.4677659384906292
2169,-0.09204031527042389,0.4879218265414238
2170,0.05886824056506157,0.37732795998454094
2171,0.016912925988435745,0.35541433168691583
2172,0.003770210314542055,0.03696071915328503
2173,0.024550598114728928,0.005701497197151184
2174,0.11206881701946259,0.33499962091445923
2175,-0.19920119643211365,-0.18274765089154243
2176,-0.14356961846351624,0.4241177588701248
2177,0.19678935408592224,0.4782892811053898
2178,-0.1356780230998993,-0.16109787626191974
2179,0.05605448782444,0.2050189459696412
2180,0.03882735222578049,0.017806987860240042
2181,-0.024410106241703033,-0.03339037345722318
2182,0.024366287514567375,1.5790830154437572
2183,0.026793066412210464,-0.0002518650144338608
2184,-0.0004465728998184204,0.07565349340438843
2185,-0.0012581618502736092,0.005424104630947113
2186,-0.01898978278040886,-0.015487954951822758
2187,-0.004091200884431601,0.008032978512346745
2188,0.15544886887073517,0.25967035826761276
2189,0.016439486294984818,0.0980819039978087
2190,0.009162798523902893,0.6846486330032349
2191,0.006051721982657909,0.10734535579103976
2192,0.022596361115574837,0.11729101976379752
2193,-0.019700106233358383,1.2876600995659828
2194,-0.21289785206317902,-0.2096732035279274
2195,-0.0021744519472122192,0.5658668391406536
2196,0.03568189963698387,1.1016126689501107
2197,-0.003025401383638382,0.022121882066130638
2198,0.06919196993112564,0.0071938400869839825
2199,-0.02827329933643341,0.04813848435878754
2200,0.13757279515266418,0.9196042967960238
2201,0.003752499120309949,0.021737721104727825
2202,-0.03759255260229111,0.1965397447347641
2203,-0.012581780552864075,0.13289480656385422
2204,0.0014816224575042725,1.4572973642498255
2205,-0.17615441977977753,-0.12822257727384567
2206,0.09792707860469818,2.0431970208883286
2207,-0.007660534232854843,-0.005827788263559341
2208,-0.006148865446448326,0.3374784989282489
2209,0.052730534225702286,0.45651229098439217
2210,0.06635609269142151,0.10009614937007427
2211,0.06711594015359879,0.07963403221219778
2212,0.015844112262129784,0.29885317583102733
2213,-0.0008718915050849319,0.0015863666776567698
2214,0.005115000531077385,-0.004645878449082375
2215,2.452622413635254,2.520496927201748
2216,0.08673293143510818,0.10293865952280612
2217,-0.0024494065437465906,0.004601660873740912
2218,-0.0969540998339653,0.6966715827584267
2219,-0.024795887991786003,-0.02699911588570103
2220,0.012495968490839005,0.0019580023363232613
2221,0.03762646019458771,0.7000992428511381
2222,-0.02170446887612343,0.6420230269432068
2223,0.040951918810606,0.00806469121016562
2224,-0.031132351607084274,0.47921696677803993
2225,0.017377156764268875,0.9644167178776115
2226,-0.04040505737066269,0.30809443071484566
2227,0.009697780013084412,0.9164738124236465
2228,0.04296604171395302,0.09784832829609513
2229,-0.013415067456662655,-0.016156851386767812
2230,0.015739411115646362,0.8894388962071389
2231,0.06033497303724289,1.8851869702339172
2232,0.0149614242836833,0.0952455538790673
2233,-0.013746109791100025,0.2950593624264002
2234,-0.7375715374946594,-0.49214476346969604
2235,0.0545949712395668,0.12804489710833877
2236,-0.008847631514072418,0.0919014997780323
2237,0.03357939422130585,0.299119524192065
2238,-0.030419977381825447,-0.03130032590706833
2239,0.01444917917251587,0.0008866600692272186
2240,0.03878799080848694,0.3702724575996399
2241,0.007911666296422482,0.0014084891008678824
2242,-0.002386275678873062,0.17406230047345161
2243,0.062205132097005844,1.5790359028615057
2244,0.06193966045975685,0.35086197778582573
2245,0.0008556661196053028,0.14986020792275667
2246,-0.02577117085456848,0.40130915865302086
2247,0.11222786456346512,0.10148248821496964
2248,-0.5671694874763489,0.1819469928741455
2249,-0.035823922604322433,1.0933215282857418
2250,-0.049765028059482574,0.05979736149311066
2251,-0.02575824037194252,0.5323871336877346
2252,-0.05004064738750458,0.14023380726575851
2253,-0.14924895763397217,-0.19720946997404099
2254,-0.014470222406089306,0.07731215842068195
2255,-0.02106556110084057,-0.025879928667563945
2256,0.015996910631656647,0.26247161719948053
2257,-0.029704809188842773,0.4773595780134201
2258,0.03714865446090698,0.03141746297478676
2259,0.15448640286922455,0.35291515255812556
2260,0.0031328327022492886,0.015989943698514253
2261,-0.028277454897761345,1.348274502903223
2262,-0.0421355701982975,-0.052489559166133404
2263,0.3510338366031647,0.6691379249095917
2264,-0.00015377032104879618,0.2012899888213724
2265,-0.1203116774559021,-0.12621694136760198
2266,0.026748523116111755,0.4722631722688675
2267,-0.05198569595813751,-0.11318767070770264
2268,-0.02918870933353901,-0.009428640827536583
2269,0.0011720919283106923,0.054677599619026296
2270,0.02050769329071045,0.10268557099516329
2271,-0.03427493944764137,-0.020320849493145943
2272,0.03953850641846657,3.0463001914322376
2273,0.010592581704258919,0.004565402865409851
2274,-0.07460247725248337,0.24868418276309967
2275,0.1548241674900055,0.2730958111351356
2276,0.0814390629529953,0.17825528420507908
2277,-0.07309690862894058,-0.06533617340028286
2278,-0.41035619378089905,-0.37184105440974236
2279,-0.16949644684791565,0.5703719258308411
2280,-0.14109355211257935,-0.14946574717760086
2281,0.004763743840157986,0.0625270192977041
2282,0.01783032715320587,0.12591876089572906
2283,0.085382379591465,0.09001799114048481
2284,-0.016244694590568542,-0.012241434305906296
2285,0.056182511150836945,1.0100907455198467
2286,0.07479973882436752,1.5093099747609813
2287,-0.0024036839604377747,1.267734719440341
2288,0.17120502889156342,0.5879437755793333
2289,0.01914142072200775,1.6405253559350967
2290,0.13046330213546753,0.1167463418096304
2291,0.07840539515018463,0.02824177994625643
2292,0.13862526416778564,0.5442224740982056
2293,-0.04051181674003601,0.014842960983514786
2294,0.004878540523350239,0.029703777050599456
2295,0.01960495114326477,0.18747971206903458
2296,0.011526200920343399,0.27845519478432834
2297,-0.1060129702091217,0.29615937918424606
2298,-0.07713807374238968,0.004873879253864288
2299,0.0021150766406208277,0.38946560956537724
2300,-0.0556277260184288,-0.04835943318903446
2301,-0.04223955050110817,0.12711573392152786
2302,0.013086294755339622,1.2905095554888248
2303,-0.01712162047624588,0.25231558829545975
2304,0.012017029337584972,0.018226997926831245
2305,0.06414444744586945,0.03904801141470671
2306,-0.07836461067199707,1.555897206068039
2307,0.008728723973035812,0.011843549087643623
2308,0.0009389608167111874,1.0031486067455262
2309,-0.09732267260551453,0.6073839217424393
2310,-0.09690975397825241,0.08553864061832428
2311,-0.5059562921524048,-0.49098914861679077
2312,0.022902965545654297,0.02991294115781784
2313,0.06914762407541275,0.05525842618953902
2314,0.1292753368616104,0.11919945478439331
2315,0.013021976687014103,0.19880477990955114
2316,-0.020416082814335823,-0.019440562464296818
2317,-0.3133411407470703,0.17744404077529907
2318,0.03022800013422966,0.05431387992575765
2319,-0.19796942174434662,-0.21112505486235023
2320,-0.042858440428972244,0.0046511925756931305
2321,-0.056436024606227875,0.13483985513448715
2322,0.05624067038297653,0.14852721244096756
2323,0.07486715912818909,0.1858596783131361
2324,-0.024064624682068825,0.9065605513751507
2325,-0.02452673204243183,0.5236135050654411
2326,0.027193836867809296,0.20909601208404638
2327,-0.008132915943861008,0.18628444988280535
2328,0.012788664549589157,0.11070012673735619
2329,-0.09033884108066559,0.17176051437854767
2330,0.039883021265268326,0.05166526115499437
2331,0.02838851884007454,0.04634941561380401
2332,-0.034464284777641296,0.0028950832784175873
2333,0.061839088797569275,0.7812666432000697
2334,0.051087070256471634,0.017605148255825043
2335,0.009800169616937637,-0.013562927022576332
2336,-0.02000413089990616,0.028116803616285324
2337,0.006392765790224075,0.013053745991783217
2338,0.04647215083241463,-0.02842465229332447
2339,0.0011147456243634224,0.06463735015131533
2340,-0.004083182197064161,0.34878293517977
2341,0.06779569387435913,1.9949443619698286
2342,0.07577146589756012,0.10224925819784403
2343,0.026821967214345932,0.46649688808247447
2344,-0.006001196801662445,0.33077797293663025
2345,-0.004436982795596123,0.9525928194634616
2346,0.2879734933376312,1.325069478712976
2347,0.02395549602806568,0.7169165443629026
2348,0.009552174247801304,0.23377906624227762
2349,0.02938554808497429,0.08840833278372884
2350,0.04272386059165001,0.6558659709990025
2351,-0.11781863868236542,0.971535935997963
2352,-0.11096607148647308,-0.11201373860239983
2353,-0.05145261436700821,0.038613349199295044
2354,-0.08381561189889908,-0.09961022228002549
2355,-0.061282336711883545,-0.06193663086742163
2356,-0.01777331531047821,0.7116357274353504
2357,0.023475022986531258,0.36360714436887065
2358,-0.010212435387074947,-0.0006960369646549225
2359,-0.0027322471141815186,-0.01585073536261916
2360,-0.08829042315483093,0.09176956117153168
2361,0.006792956963181496,0.021003562782425433
2362,0.04417671635746956,0.7372764013707638
2363,0.004718491807579994,0.13454689364880323
2364,-0.13799777626991272,-0.0593920573592186
2365,-0.011322451755404472,0.0027768127620220184
2366,-0.12956640124320984,0.19578276574611664
2367,-0.0063850656151771545,0.04643195867538452
2368,0.03414347022771835,0.10280311154201627
2369,0.0014611320802941918,0.15290722798090428
2370,0.13402743637561798,0.45741797611117363
2371,0.053676970303058624,0.17298484407365322
2372,0.06111646071076393,0.027063739300501766
2373,0.013961147516965866,0.2119247391819954
2374,0.02086644619703293,1.0139960059532314
2375,-0.0016516030300408602,1.6088635814376175
2376,-0.011494972743093967,-0.014387203205842525
2377,0.019360564649105072,0.3587845331057906
2378,-0.22715917229652405,-0.08058065176010132
2379,0.17398956418037415,0.18905608810018748
2380,0.11453020572662354,0.058790192008018494
2381,0.08978166431188583,1.5105943931266665
2382,-0.0341109074652195,0.1426594816148281
2383,-0.0031972473952919245,0.0149122248403728
2384,-0.15762299299240112,-0.12748124822974205
2385,-0.2626342177391052,-0.11845150589942932
2386,-0.003051878185942769,0.23977070534601808
2387,-0.0375395268201828,-0.029872892424464226
2388,-0.03639845922589302,-0.03682145243510604
2389,-0.03245212510228157,-0.03235940495505929
2390,0.01319469977170229,0.12896321807056665
2391,-0.006963064894080162,1.168543715029955
2392,-0.19302977621555328,0.18221241235733032
2393,0.006045619025826454,0.07601756788790226
2394,0.023152492940425873,0.006913549266755581
2395,0.07122515141963959,0.12417425215244293
2396,0.00010861828923225403,0.003512364230118692
2397,0.02646542713046074,0.04849854251369834
2398,0.04665166884660721,0.07071579992771149
2399,0.008525599725544453,0.006540380185469985
2400,0.025793539360165596,0.47134634852466206
2401,-0.008877371437847614,-0.011501746252179146
2402,0.018681179732084274,0.19886865001171827
2403,-0.03696264326572418,0.05559642240405083
2404,0.021145924925804138,0.09474395558936521
2405,-0.015365518629550934,0.1111464723944664
2406,0.03501881659030914,0.04059480188880116
2407,0.29781556129455566,0.760172764363233
2408,0.10589227825403214,0.14909353107213974
2409,0.03545653820037842,0.014778614044189453
2410,-0.0053321137093007565,-0.004437882453203201
2411,0.06123488023877144,0.021180885145440698
2412,0.009012351743876934,0.10854640230536461
2413,0.02565811574459076,0.10459086298942566
2414,-0.34451615810394287,-0.358725197147578
2415,-0.028385214507579803,0.23145600408315659
2416,-0.026064744219183922,-0.019022956490516663
2417,-0.08015720546245575,0.17806348204612732
2418,-0.003105388954281807,0.9900233391672373
2419,0.028838548809289932,0.1320081166923046
2420,0.026439405977725983,0.7135465741157532
2421,0.018201544880867004,1.0720490221865475
2422,0.009344949387013912,0.46388024093585045
2423,-0.006145931314677,0.108781305141747
2424,0.006392075680196285,0.004593563266098499
2425,0.02446235530078411,0.5630648247897625
2426,0.13706377148628235,0.7368235634639859
2427,0.0750303566455841,0.15847051329910755
2428,-0.03648390248417854,0.31542859598994255
2429,0.02549525909125805,0.22150564519688487
2430,-0.038508739322423935,0.20226748660206795
2431,-0.08049459755420685,-0.17932225740514696
2432,0.19293440878391266,0.10800259187817574
2433,0.008253710344433784,0.027722861152142286
2434,0.003040410578250885,0.3537767007946968
2435,0.15436981618404388,1.0730318892747164
2436,0.001973547972738743,0.44718117266893387
2437,-0.010831533931195736,0.020424680784344673
2438,-0.047710105776786804,0.09893766790628433
2439,-0.00576961413025856,-0.0017778007313609123
2440,0.008134551346302032,0.44331324845552444
2441,-0.4387332797050476,-0.3357451930642128
2442,-0.08056150376796722,0.30277397483587265
2443,-0.029935162514448166,0.000656643882393837
2444,0.03966788947582245,0.2120035458356142
2445,0.0059477174654603004,0.03419486223720014
2446,0.06163456663489342,0.055196515982970595
2447,0.09370487928390503,0.04855483246501535
2448,-0.0003669400466606021,0.04012947389855981
2449,0.006594832055270672,0.05594880133867264
2450,-0.027992194518446922,-0.011886943131685257
2451,0.09517692029476166,0.4171167025633622
2452,0.04651369899511337,0.6820048307999969
2453,0.022965405136346817,1.144880379550159
2454,0.12263692915439606,0.06124231033027172
2455,-0.1329934448003769,-0.11688017472624779
2456,0.029874010011553764,1.8464261793997139
2457,0.03757304698228836,0.18362748622894287
2458,-0.006368708796799183,0.06851651147007942
2459,-0.15398047864437103,0.05307450890541077
2460,0.029306871816515923,0.20248167030513287
2461,0.15268895030021667,0.007559897843748331
2462,0.03920932486653328,0.28403015807271004
2463,0.0013230482582002878,0.025413941591978073
2464,-0.05392475053668022,0.26014382392168045
2465,-0.0007471367716789246,4.496108086663298
2466,0.019991494715213776,0.2740784762427211
2467,-0.0074660032987594604,-0.036901945946738124
2468,-0.14512352645397186,0.2513640224933624
2469,0.023217085748910904,0.13806170312818722
2470,-0.040804531425237656,1.1819103434681892
2471,-0.0481937900185585,0.8677967339754105
2472,0.20350708067417145,5.094118611887097
2473,-0.12960346043109894,-0.10061516240239143
2474,0.04225325211882591,0.8071479462087154
2475,0.008511551655828953,0.0039440192631445825
2476,-0.00010545644909143448,0.09343583695590496
2477,0.006347727496176958,0.006523494666907936
2478,0.024853259325027466,0.0025937119498848915
2479,0.06325800716876984,1.3910891711711884
2480,0.01685916632413864,0.12087133948807605
2481,0.007266856264322996,0.11846488667652011
2482,-0.0037285219877958298,0.5725690200924873
2483,-0.3664141893386841,-0.04179030656814575
2484,-0.07361658662557602,0.21902287751436234
2485,0.01912090741097927,2.053005390567705
2486,0.060699451714754105,0.45084741385653615
2487,-0.005570811219513416,0.04041921999305487
2488,-0.12831224501132965,0.1344236135482788
2489,-0.0024084914475679398,0.010036366060376167
2490,-0.036556392908096313,0.24507683515548706
2491,-0.30613061785697937,0.17618721723556519
2492,-0.07948242872953415,0.05999971926212311
2493,0.00985785573720932,0.16907733865082264
2494,-0.015322091057896614,0.27125775814056396
2495,-0.010289579629898071,-0.01186319487169385
2496,0.09494056552648544,0.22540716282674111
2497,0.02165316604077816,0.9146247487515211
2498,0.012597065418958664,0.01637486065737903
2499,0.015720190480351448,0.01370973326265812
2500,0.2977270483970642,0.6797296042786911
2501,0.014216135255992413,0.01381925493478775
2502,0.030288904905319214,0.07938472926616669
2503,0.1358650028705597,0.36264461278915405
2504,-0.011684898287057877,0.008334275335073471
2505,-0.026713646948337555,0.05821245722472668
2506,0.001927361823618412,0.08325433917343616
2507,0.04791728034615517,0.5992562035098672
2508,0.023443561047315598,0.0147559167817235
2509,0.012125498615205288,0.004539572983048856
2510,0.008015461266040802,0.1925009936094284
2511,0.06355226784944534,1.1881425425526686
2512,-0.07965043932199478,1.1375490874052048
2513,-0.03914664685726166,-0.01321224495768547
2514,0.08580318093299866,1.1213619341142476
2515,0.06085895001888275,0.12168427533470094
2516,0.012105695903301239,0.6644415818154812
2517,-0.00021744146943092346,-0.02371058613061905
2518,-0.3147435784339905,-0.3361280213284772
2519,0.0047014448791742325,0.7839825414121151
2520,0.04204907640814781,1.0273172766901553
2521,0.036462120711803436,0.06722185760736465
2522,-0.024565167725086212,0.012067809700965881
2523,0.06094231829047203,0.22488809406058863
2524,-0.002892894670367241,0.2163436897099018
2525,-0.026606369763612747,-0.010596631094813347
2526,-0.31945061683654785,0.22014540433883667
2527,-0.23786456882953644,-0.24057620324310847
2528,0.0082840695977211,0.08035308122634888
2529,-0.034807782620191574,-0.033641517162323
2530,0.040043026208877563,0.17699924283078872
2531,0.012362386099994183,0.019672984577482566
2532,-0.001296774484217167,0.17085448652505875
2533,0.010227006860077381,0.09722736291587353
2534,0.008113723248243332,0.15118926204741
2535,0.026284370571374893,0.6989277200773358
2536,-0.2739066481590271,-0.0427708625793457
2537,0.03915908932685852,0.12096461467444897
2538,0.028406716883182526,0.6165614277124405
2539,0.05612301453948021,0.15806973001963343
2540,0.0075528910383582115,0.01905843970598653
2541,-0.02001151069998741,0.09047416970133781
2542,0.0005450150929391384,0.6506616200786084
2543,0.09457550942897797,0.0753432335332036
2544,-0.016601717099547386,-0.019391768728382885
2545,-0.008534584194421768,-0.008708045585080981
2546,0.07118062674999237,0.6261941683478653
2547,0.04658712074160576,0.8672836236655712
2548,-0.18171930313110352,-0.12888304889202118
2549,0.13142646849155426,0.0700348261743784
2550,0.03271150588989258,0.10652955621480942
2551,-0.0358649417757988,0.6627646312117577
2552,0.005310088396072388,0.16281177662312984
2553,0.06349195539951324,0.23515864917135332
2554,-0.051498424261808395,0.05373818799853325
2555,0.0744805708527565,1.1326925307512283
2556,-0.06673353910446167,-0.012769129127264023
2557,0.00906711257994175,1.451159755961271
2558,0.009415475651621819,0.5549344178289175
2559,-0.036751002073287964,0.049851108342409134
2560,0.006138608790934086,0.00790946013876237
2561,0.06241053715348244,0.16448817821219563
2562,0.026418136432766914,0.18151881190715358
2563,0.00473536504432559,0.06990741554182023
2564,0.04085495322942734,0.3821319860871881
2565,-0.13188007473945618,-0.06618519127368927
2566,0.16857129335403442,0.9963614987209439
2567,-0.020414315164089203,0.5281806234270334
2568,0.008289332501590252,0.002890813164640349
2569,0.0009068027138710022,0.009601324409013614
2570,-0.005825050175189972,0.2862018719315529
2571,0.04708857834339142,0.36886767722899094
2572,0.05148870125412941,0.37553215232037473
2573,0.03715737909078598,0.6384029015898705
2574,-0.03499292582273483,0.5521121546626091
2575,0.07117445021867752,1.391266658436507
2576,0.007704924792051315,-0.006480268202722073
2577,-0.0025800589937716722,0.168599555734545
2578,0.07921004295349121,0.48925790225075616
2579,0.020911317318677902,0.08635519817471504
2580,-0.014118742197751999,0.21149487607181072
2581,0.06743979454040527,-0.030602726619690657
2582,0.1500990092754364,2.285720307379961
2583,0.020443599671125412,0.06559686007676646
2584,0.0532749705016613,0.13965112785808742
2585,-0.008551511913537979,1.9845431856811047
2586,0.014143811538815498,-0.006032228469848633
2587,-0.49453645944595337,-0.46904656291007996
2588,0.0635785460472107,1.450379875022918
2589,0.033461377024650574,0.015758812543936074
2590,-0.00238865427672863,0.39357916079461575
2591,-0.01472574844956398,0.014152396470308304
2592,0.0066255442798137665,0.01704556227196008
2593,0.06422806531190872,0.306080037727952
2594,-0.024320032447576523,0.4771578274667263
2595,-0.18907712399959564,-0.008578643202781677
2596,0.02045333757996559,0.11698372966202442
2597,-0.07259509712457657,1.7642026990652084
2598,0.020226525142788887,1.767802761751227
2599,-0.02171000838279724,1.2162838280200958
2600,0.0819682627916336,0.23495272640138865
2601,-0.3071432113647461,-0.30972238117828965
2602,0.005204124376177788,0.41151893767528236
2603,-0.015250002965331078,0.12812525406479836
2604,0.0004273783415555954,0.1904459586367011
2605,0.017899706959724426,0.2039581760764122
2606,0.059749703854322433,0.1958486014045775
2607,0.0635489895939827,1.4575655087828636
2608,0.14831183850765228,1.1305018153507262
2609,-0.016891807317733765,0.19145352393388748
2610,0.11443763971328735,0.8707278110086918
2611,-0.024240093305706978,0.06191559135913849
2612,8.562486618757248e-05,-0.00450682058930397
2613,-0.1190003901720047,0.24811382591724396
2614,-0.015039041638374329,2.2610591743141413
2615,0.03199165686964989,0.15876513253897429
2616,0.14841485023498535,1.4958369149826467
2617,-0.030462054535746574,0.038798101246356964
2618,0.02882874570786953,0.03222454297065269
2619,-0.18063083291053772,-0.20112503111362456
2620,0.056850366294384,0.3459528684616089
2621,0.03602472320199013,0.5207346850074828
2622,-0.00263010710477829,0.23083923757076263
2623,0.011662169359624386,0.5082851117476821
2624,0.00041562761180102825,0.19174879835918546
2625,-0.20448532700538635,0.4280567616224289
2626,-0.16133296489715576,-0.048783764243125916
2627,0.0016413666307926178,0.013774908147752285
2628,0.2871311604976654,1.5453185439109802
2629,-0.055735472589731216,0.16220753639936447
2630,-0.06117090582847595,-0.04406037740409374
2631,-0.00247325305826962,-0.00466087248059921
2632,-0.2240639179944992,-0.106595978140831
2633,0.00022508110851049423,0.7481120079755783
2634,0.019824322313070297,0.12416831665905192
2635,0.0049700066447257996,0.03559393844625447
2636,-0.31584635376930237,-0.32165653188712895
2637,0.00849713571369648,0.04443444567732513
2638,-0.04279123246669769,0.18142838031053543
2639,-0.0630384311079979,-0.05991566717624664
2640,0.15589290857315063,2.4800686836420027
2641,-0.014624238014221191,0.041580528020858765
2642,-0.04523339867591858,0.07831176370382309
2643,0.021847810596227646,0.03521877910498006
2644,-0.08218281716108322,-0.0776985208503902
2645,0.014551455155014992,0.38293358543887734
2646,0.005956792738288641,0.31750915601151064
2647,0.004840891342610121,0.1213423484005034
2648,-0.0352608785033226,0.04123622179031372
2649,0.017439022660255432,0.12530135549604893
2650,-0.39586004614830017,-0.251848503947258
2651,0.04298901557922363,0.19397984258830547
2652,-0.029922833666205406,0.12455184012651443
2653,0.13874420523643494,0.3701790813356638
2654,0.21635714173316956,0.29913097713142633
2655,0.1721445769071579,1.3784431049134582
2656,0.1642199158668518,1.3591875452548265
2657,-0.05435468256473541,0.00425044447183609
2658,0.04470741003751755,0.024299437180161476
2659,0.0016240589320659637,-0.0020501138642430305
2660,-0.05963701754808426,0.4678913280367851
2661,0.016854874789714813,0.009903802730841562
2662,0.05807751417160034,0.0025508562102913857
2663,-0.061526667326688766,0.6965478584170341
2664,-0.16671276092529297,1.9314106851816177
2665,0.010579961352050304,0.7404266139492393
2666,0.006813459098339081,0.09434262866852805
2667,0.04393980652093887,0.025875916704535484
2668,0.14971642196178436,0.0605812476715073
2669,0.005397135391831398,-0.002804551273584366
2670,-0.02811937965452671,-0.010406648740172386
2671,-0.10726484656333923,0.4765426814556122
2672,-0.009801492094993591,1.21807349473238
2673,-0.02109260857105255,0.42949917167425156
2674,0.08642137050628662,1.065306118602166
2675,0.046025604009628296,0.09274333529174328
2676,-0.040715303272008896,-0.04558940953575075
2677,0.0763874426484108,1.8232436869293451
2678,-0.11590734869241714,-0.11052518710494041
2679,0.04866981878876686,0.5434242067858577
2680,-0.018710583448410034,0.007021673023700714
2681,-0.009753568097949028,0.1949690356850624
2682,0.07911257445812225,1.24314646422863
2683,0.14187714457511902,0.16529679292580113
2684,0.0768769383430481,0.02838471718132496
2685,0.06838532537221909,0.12931356800254434
2686,-0.2121918648481369,-0.13316719233989716
2687,0.06312227994203568,0.03216656527365558
2688,0.028727717697620392,0.19647397100925446
2689,0.04669010266661644,0.22060613078065217
2690,0.0028962434735149145,0.008241259019996505
2691,0.05703079700469971,0.44797056959941983
2692,-0.03931384161114693,0.09670009836554527
2693,0.004018126055598259,0.19229861162602901
2694,0.005074178799986839,0.028202490881085396
2695,-0.02584647201001644,0.6796582266688347
2696,0.027915695682168007,0.6201410186477005
2697,0.020350664854049683,0.012274815002456307
2698,-0.015959633514285088,-0.02841979847289622
2699,0.010844700038433075,0.10898573696613312
2700,-0.2258583903312683,-0.28112636506557465
2701,-0.030896594747900963,-0.02404586598277092
2702,0.0001374328276142478,0.0412332050036639
2703,0.02086765691637993,0.20931010646745563
2704,-0.09984143078327179,-0.013295620679855347
2705,0.0035431808792054653,0.015235239028697833
2706,-0.6688386797904968,-0.6474215425550938
2707,0.01627839356660843,0.26202859822660685
2708,-0.023423895239830017,0.10692289471626282
2709,-0.003513224422931671,0.07805588841438293
2710,0.02645372971892357,0.30995018407702446
2711,0.03950249403715134,0.33340816758573055
2712,0.0022377842105925083,0.06641322339419276
2713,-0.026185985654592514,-0.00405481643974781
2714,0.012303290888667107,0.10423128446564078
2715,0.11067590117454529,0.6361463107168674
2716,0.0400785394012928,0.2645196948724333
2717,-0.0012047771597281098,0.018808783730491996
2718,0.031821295619010925,0.3239666144945659
2719,-0.06644406169652939,0.7110766395926476
2720,0.06215786188840866,0.3633057482074946
2721,0.08735058456659317,1.2752015483565629
2722,-0.10209569334983826,0.6836476027965546
2723,0.04485253244638443,0.13297964446246624
2724,0.05457667261362076,0.3024061812320724
2725,-0.010721486061811447,-0.023402484599500895
2726,0.005229644477367401,1.0604077242314816
2727,0.03872092813253403,0.1774310264736414
2728,0.02234659343957901,0.20414712093770504
2729,0.06491357833147049,0.746106743812561
2730,-0.10228365659713745,0.07756173610687256
2731,-0.025034185498952866,0.1493348777294159
2732,0.003020749194547534,0.45567231881432235
2733,-0.10103993862867355,0.066832035779953
2734,-0.01921314001083374,-0.03975175693631172
2735,0.05120217800140381,0.4670547968707979
2736,0.07444676011800766,0.15014375210739672
2737,0.1454797387123108,0.3662889463303145
2738,-0.04063964635133743,0.1600716933608055
2739,0.02949058637022972,0.17388387420214713
2740,0.004094164818525314,0.12309341202490032
2741,0.04923832789063454,0.05440367013216019
2742,0.14625494182109833,0.3572498131543398
2743,0.006095720920711756,0.4284529979340732
2744,-0.000651288777589798,0.009046485647559166
2745,0.015618573874235153,0.27392611652612686
2746,-0.11886826157569885,-0.09756466373801231
2747,-0.03227769955992699,-0.03356815885854303
2748,-0.44174864888191223,-0.4002629444003105
2749,0.03241293877363205,0.4878773018717766
2750,-0.03340567648410797,-0.02835680916905403
2751,0.028965942561626434,0.8043024428188801
2752,0.0008257802110165358,0.54983014264144
2753,-0.023719679564237595,0.7285945136100054
2754,-0.010932576842606068,-0.0022380554676055906
2755,0.0029446410480886698,0.00023755487382004503
2756,-0.022181713953614235,-0.023637473583221436
2757,0.01731114834547043,0.033380620181560516
2758,-0.020523667335510254,-0.007405377924442291
2759,-0.1043430045247078,0.3795908987522125
2760,-0.016093837097287178,0.058399004861712456
2761,0.026634909212589264,0.020087352953851223
2762,-0.10097357630729675,0.027587220072746277
2763,0.035025134682655334,0.03454473428428173
2764,0.007683027535676956,1.5794352516531944
2765,0.004953436553478241,0.0374183002859354
2766,-0.02422022819519043,0.03621821478009224
2767,-0.0002327263355255127,-0.003639564383774996
2768,0.14588680863380432,1.318581199273467
2769,0.027207234874367714,0.007084124255925417
2770,0.015084141865372658,0.034752757754176855
2771,-0.26825639605522156,-0.24330430664122105
2772,-0.07511451095342636,-0.15185566782951354
2773,0.08111400902271271,0.26484084874391556
2774,0.24390602111816406,0.5631896927952766
2775,-0.14007967710494995,-0.03844635188579559
2776,0.04022488743066788,1.125322244464769
2777,0.03506011515855789,0.3091595694422722
2778,-0.0923963189125061,-0.1114424942061305
2779,-0.06695480644702911,0.8340441435575485
2780,0.012654759921133518,0.006419780293981603
2781,-0.07154286652803421,0.3577505052089691
2782,0.04702720046043396,0.39159281738102436
2783,0.06883488595485687,0.11304041743278503
2784,-0.10673397779464722,0.20906254649162292
2785,0.08397585898637772,0.32996056973934174
2786,-0.08084789663553238,0.4755547344684601
2787,0.023336220532655716,-0.016124974936246872
2788,0.01082251314073801,0.7061816090717912
2789,0.010993815958499908,0.13147807121276855
2790,-0.004356890916824341,-0.014988228678703308
2791,-0.011851341463625431,0.01661170180886984
2792,-0.030255349352955818,0.6938503533601761
2793,-0.024288946762681007,1.1463165115565062
2794,0.04606296494603157,0.12052469328045845
2795,0.0030708182603120804,0.07578388880938292
2796,-0.2569272220134735,0.5861348807811737
2797,0.06024938449263573,0.3865390350110829
2798,-0.038391079753637314,0.20644664764404297
2799,-0.007063686847686768,0.11717090010643005
2800,0.027722693979740143,0.284641332924366
2801,-0.10285905003547668,-0.09332713484764099
2802,0.008622482419013977,-0.13220531284809112
2803,-0.37518802285194397,-0.329561747610569
2804,0.006573504768311977,0.00780728598125279
2805,-0.045602768659591675,-0.037502151913940907
2806,-0.07090196013450623,-0.07805078476667404
2807,0.06219572573900223,0.036121969344094396
2808,0.04511559009552002,0.31363113317638636
2809,0.052648186683654785,0.10270817927084863
2810,0.09637458622455597,0.11034548282623291
2811,0.010400962084531784,0.1496720095165074
2812,-0.012970973737537861,-0.006327788345515728
2813,-0.029359592124819756,0.6574242934584618
2814,-0.02789069525897503,1.1783060058951378
2815,0.06621231138706207,0.43619326897896826
2816,-0.0029753856360912323,2.104389648884535
2817,-0.044733453541994095,-0.04512071795761585
2818,-0.05333559960126877,0.07130115479230881
2819,0.07043740898370743,0.3715367396362126
2820,0.165682852268219,1.0791490953415632
2821,0.12540191411972046,0.7165169268846512
2822,0.02493409998714924,0.523559785913676
2823,0.002947517205029726,0.06817114492878318
2824,-0.007832147181034088,0.04221133887767792
2825,-0.054934293031692505,0.03341710567474365
2826,-0.06956261396408081,0.8009930476546288
2827,0.007534784730523825,0.11929135239915922
2828,0.04111286252737045,0.144666763022542
2829,0.010411457158625126,0.5533936871215701
2830,0.19650523364543915,0.23196448214002885
2831,-0.015788530930876732,0.9379045702517033
2832,0.04826318472623825,0.12175526446662843
2833,0.0045769307762384415,0.13322698138654232
2834,0.18574704229831696,0.2603352274745703
2835,0.007314750924706459,0.062189603224396706
2836,0.001963566057384014,0.14204281195998192
2837,-0.039926864206790924,0.026644103229045868
2838,-0.02921707183122635,1.0809852480888367
2839,0.009768255054950714,0.08695798180997372
2840,6.253458559513092e-05,0.08013451658189297
2841,-0.005137265659868717,1.094882994890213
2842,0.0014549262123182416,0.006900426815263927
2843,-1.1717720031738281,-1.176464946824126
2844,-0.011157690547406673,-0.014152976335026324
2845,-0.052937671542167664,-0.005714531987905502
2846,-0.004212288185954094,0.039197154343128204
2847,-0.1719980090856552,0.3206159919500351
2848,0.0064900838769972324,0.03929192165378481
2849,0.026954054832458496,0.0031100399792194366
2850,-0.12821924686431885,0.03875574469566345
2851,0.06312275677919388,0.5098752402118407
2852,0.013516359031200409,0.0012247627601027489
2853,0.01912790723145008,0.9538695216183442
2854,-0.06719936430454254,-0.04300984740257263
2855,-0.05534641072154045,-0.018659807741642
2856,0.1378391832113266,0.238130709156394
2857,0.009949371218681335,-0.04369754135608673
2858,-0.004013330675661564,0.41688266675919294
2859,0.1909402459859848,1.0254853405058384
2860,-0.036446113139390945,0.2602497562766075
2861,-0.0016325367614626884,0.19463043846189976
2862,-0.03740166872739792,-0.0628958810120821
2863,0.0003861989825963974,0.095570201985538
2864,-0.16677896678447723,1.660849928855896
2865,-0.024597153067588806,1.3118831515312195
2866,0.00044468097621575,0.01716284261783585
2867,-0.0459110252559185,-0.05419726576656103
2868,-0.3331354260444641,-0.2677685469388962
2869,-0.020635470747947693,0.16283388435840607
2870,-0.09531103819608688,0.050211429595947266
2871,0.004064306616783142,0.2654733285307884
2872,-0.021641533821821213,0.1879834495484829
2873,-0.00908328965306282,0.1145227886736393
2874,-0.07416189461946487,0.21204408258199692
2875,0.04957764968276024,0.2692407176364213
2876,-0.0916769877076149,-0.09241912420839071
2877,0.0029799037147313356,0.01508491556160152
2878,0.010530425235629082,0.27894372353330255
2879,0.0016694478690624237,0.11373910680413246
2880,0.015627704560756683,0.44534631818532944
2881,-0.0018905717879533768,0.009306630119681358
2882,0.052131254225969315,1.1204588315449655
2883,-0.035065941512584686,0.04217040538787842
2884,0.03031790815293789,0.815164998813998
2885,0.038848184049129486,0.06460258923470974
2886,-0.02457367442548275,0.01436704769730568
2887,0.0786852017045021,0.22870870860060677
2888,-0.47129806876182556,-0.11979562044143677
2889,-0.0030506979674100876,0.4280822006985545
2890,-0.0033367732539772987,-0.010536977788433433
2891,0.030309326946735382,0.003210750495782122
2892,0.03993575647473335,0.14513153210282326
2893,0.08499248325824738,0.13412374630570412
2894,0.019811704754829407,0.38246557815000415
2895,0.011913370341062546,0.4159295428544283
2896,-1.4303414821624756,-1.3458430767059326
2897,0.020695500075817108,0.8664410965284333
2898,-0.07511559873819351,-0.07602347142528743
2899,-0.10079187154769897,0.9324217140674591
2900,0.1734519600868225,1.159394385293126
2901,-0.028926817700266838,-0.029330044984817505
2902,0.07655315101146698,0.14084827341139317
2903,0.15915913879871368,0.31642935797572136
2904,0.0020498745143413544,0.03469369187951088
2905,0.005768720991909504,0.16465167235583067
2906,0.012392908334732056,0.17009311774745584
2907,0.04108850657939911,0.4619540134444833
2908,-0.027045905590057373,0.09077814221382141
2909,-0.026310324668884277,1.6851461380720139
2910,-0.17838944494724274,-0.1807202585041523
2911,0.04815810173749924,0.016692160163074732
2912,0.017313910648226738,0.8991424683481455
2913,0.05593366548418999,1.4337790668942034
2914,0.0012066577328369021,0.023581168265081942
2915,0.07355046272277832,0.6935145370662212
2916,0.024807797744870186,0.05651302117621526
2917,-0.0025400472804903984,-0.0018910763412714002
2918,0.00195706938393414,0.00788129074499011
2919,0.06857037544250488,0.46213919296860695
2920,-0.1226978674530983,0.7617941945791245
2921,0.03580575808882713,0.1814611228182912
2922,0.01611839234828949,0.23584781307727098
2923,-0.02439989149570465,0.044441938400268555
2924,0.03276967257261276,0.2357177659869194
2925,-0.06227273866534233,0.2640253007411957
2926,-0.02094668336212635,-0.01639957446604967
2927,0.008369292132556438,0.1504732547327876
2928,0.005981181748211384,0.1272338323178701
2929,0.01479455828666687,0.09164823446189985
2930,0.07749626040458679,2.942115392535925
2931,0.042830124497413635,0.18962530605494976
2932,-0.1193186491727829,0.12322638928890228
2933,-0.02393168956041336,1.1693756058812141
2934,0.012797720730304718,0.32595187425613403
2935,-0.1155754029750824,-0.07283744588494301
2936,-0.008463097736239433,0.09977541118860245
2937,0.06184512376785278,0.0018784143030643463
2938,0.044485270977020264,0.2757748062722385
2939,0.0068224030546844006,0.05263175116851926
2940,0.015940595418214798,-0.004072056617587805
2941,0.01943560503423214,0.19252147496445104
2942,-0.29698124527931213,-0.06862287223339081
2943,-0.010913352482020855,-0.010117471683770418
2944,0.1644076704978943,0.2229735041037202
2945,0.3446606397628784,1.1566429175436497
2946,0.0007855882868170738,0.6649406114593148
2947,-0.043958406895399094,-0.03367624245584011
2948,-0.2150946706533432,-0.17931748554110527
2949,0.10000722855329514,0.20876960922032595
2950,0.01438685692846775,0.06264989636838436
2951,0.0321732796728611,-0.016170646995306015
2952,0.08575756847858429,1.0679571699583903
2953,-1.1270958185195923,-1.1274649713304825
2954,-0.024589693173766136,1.3550703842192888
2955,-0.13958978652954102,0.005709975957870483
2956,-0.01404387317597866,0.21777364797890186
2957,-0.052353449165821075,1.1348670944571495
2958,-0.003868719795718789,0.3169039646163583
2959,0.026163659989833832,1.322579356841743
2960,-0.05151885747909546,-0.03669700026512146
2961,0.10194072127342224,0.17189839808270335
2962,0.02101307176053524,1.163733473047614
2963,-0.2235681265592575,-0.23678113147616386
2964,-0.11540500074625015,0.4042738378047943
2965,0.13601374626159668,0.19980657659471035
2966,0.046308740973472595,0.05723567210952751
2967,-0.0038687624037265778,-0.00018080580979585627
2968,-0.05429307743906975,0.03786683827638626
2969,-0.04815886169672012,0.37612875550985336
2970,-0.004331715404987335,0.4641108210198581
2971,0.1399412751197815,0.9194920659065247
2972,-0.021833408623933792,0.5298165529966354
2973,0.02550688199698925,0.17075910832500085
2974,0.043112531304359436,0.12037548419903032
2975,0.030359826982021332,0.6828122809529305
2976,-0.018196657299995422,0.012226415798068047
2977,-0.06419673562049866,-0.013415932655334473
2978,-0.00796159915626049,0.1481401864439249
2979,-0.021376457065343857,0.56222078576684
2980,-0.004619350656867027,0.05070246197283268
2981,-0.0350179448723793,-0.03769509121775627
2982,-0.0019023362547159195,-0.003935826011002064
2983,-0.002011379227042198,0.09905075468122959
2984,0.006497252732515335,0.04065552819520235
2985,-0.26523470878601074,-0.01572626829147339
2986,0.0023837480694055557,0.11799213476479053
2987,0.006718394346535206,0.09609435219317675
2988,0.07534757256507874,0.8985460996850634
2989,0.017996221780776978,-0.0006114840507507324
2990,0.004053156822919846,0.26290563866496086
2991,-0.04364610090851784,-0.029685379937291145
2992,-0.21935856342315674,-0.22753947414457798
2993,-0.07086624950170517,-0.0019128099083900452
2994,0.013030575588345528,0.27702179178595543
2995,0.020313967019319534,0.018210468886536546
2996,0.018865205347537994,0.5351253499393351
2997,0.012665369547903538,0.157688200479015
2998,0.0726439580321312,0.46289949771016836
2999,0.021746784448623657,0.10985442623496056
3000,0.034983307123184204,0.05002095928648487
3001,0.005510443821549416,0.05707929754862562
3002,-0.003337474539875984,0.23140775226056576
3003,0.15516850352287292,0.054727273469325155
3004,0.06312798708677292,0.3702645755838603
3005,-0.0023671097587794065,0.027925058268010616
3006,0.027561087161302567,0.5266789980232716
3007,0.02060656249523163,0.5576091117691249
3008,-0.1752270758152008,-0.1636965237557888
3009,-0.05953362584114075,-0.05965770687907934
3010,-0.04280213639140129,-0.04335361439734697
3011,0.027625499293208122,0.10535740619525313
3012,-0.21458609402179718,-0.04329103231430054
3013,-0.013978682458400726,0.6839679013937712
3014,0.1933775544166565,0.3259861124679446
3015,-0.07907884567975998,0.20548658072948456
3016,0.0025762529112398624,0.0235858631785959
3017,0.014197912998497486,0.2642829504329711
3018,-0.1377793401479721,-0.11154501512646675
3019,-0.04333082586526871,-0.008588440716266632
3020,-0.00040376861579716206,0.04486677469685674
3021,-0.0408676452934742,0.08465046435594559
3022,-0.09554266184568405,0.02416631579399109
3023,0.0016524475067853928,0.17851807735860348
3024,0.0017751515842974186,0.09022757550701499
3025,0.05729571357369423,0.5924007333815098
3026,0.03721039369702339,0.3968071239069104
3027,0.04605632275342941,0.041331518441438675
3028,0.005189563613384962,0.09606128936411551
3029,0.15531028807163239,0.7301293745986186
3030,0.02127082645893097,0.03318825690075755
3031,0.10183541476726532,0.1675246536033228
3032,-0.001947382465004921,0.16943590808659792
3033,0.058832116425037384,0.2836874481290579
3034,-0.1032627522945404,-0.046914830803871155
3035,-0.04212980717420578,-0.06859319005161524
3036,0.05022834241390228,0.008675627750344575
3037,0.13833490014076233,0.4024520507082343
3038,-0.0008620185544714332,-0.0018635593296494335
3039,0.0013169784797355533,0.4188466580817476
3040,-0.0025992635637521744,0.06759793683886528
3041,0.033220842480659485,-0.009837780147790909
3042,0.01444260124117136,0.6628364222124219
3043,-0.24596920609474182,-0.16091959178447723
3044,0.0886382907629013,0.8105504732811823
3045,-0.0031184745021164417,1.0369076780043542
3046,-0.026061303913593292,0.49489782005548477
3047,0.01635618694126606,1.1070964599348372
3048,0.07255855947732925,0.5763141456991434
3049,0.07521592825651169,0.6955285072328365
3050,-0.021151890978217125,-0.00916263833642006
3051,0.04725450277328491,0.928185369935818
3052,0.0010260907001793385,0.11974808751256205
3053,0.06444834172725677,0.6680747391656041
3054,-0.022403303533792496,0.3246530294418335
3055,0.017727280035614967,0.9512253161519766
3056,0.0023468025028705597,0.016865974059328437
3057,-0.9585674405097961,-0.44088155031204224
3058,-0.007980287075042725,0.09152430295944214
3059,0.0027292659506201744,0.04560551140457392
3060,-0.01008057314902544,0.127923633903265
3061,0.006281474605202675,0.26092349365353584
3062,0.004485516808927059,0.02193064516177401
3063,0.0524449497461319,0.5918015781790018
3064,-0.016115253791213036,0.791874386370182
3065,-0.046964872628450394,0.18242483958601952
3066,-0.03503192961215973,0.12396769225597382
3067,-0.0011325853411108255,0.22246651677414775
3068,0.014223933219909668,0.5574217960238457
3069,-0.07544152438640594,-0.016475610435009003
3070,0.01486075296998024,0.50684261508286
3071,-0.004332960583269596,0.05939131323248148
3072,-0.27739807963371277,0.5106377303600311
3073,-0.005823303014039993,0.6996550746262074
3074,-0.04622696712613106,2.298016283661127
3075,-0.06368403136730194,0.7735338062047958
3076,0.0026411041617393494,-0.0148448646068573
3077,-0.25886401534080505,0.38993731141090393
3078,0.010928981937468052,0.09675477165728807
3079,0.056192271411418915,0.10828089714050293
3080,0.032300468534231186,0.03561439549230272
3081,-0.016632691025733948,0.22375816851854324
3082,0.09022340178489685,2.210511810691969
3083,-0.10713303834199905,0.09942182153463364
3084,0.16096815466880798,0.5434965239837766
3085,0.018992245197296143,0.018446706875693053
3086,-0.0027776844799518585,0.8771849498152733
3087,0.0553838312625885,-0.038609206676483154
3088,0.04063523933291435,0.007223777463659644
3089,0.060231782495975494,0.856780081288889
3090,0.00987030565738678,0.20319338887929916
3091,-0.008979132398962975,-0.008703625993803144
3092,-0.008234175853431225,0.5101484637707472
3093,-0.22992148995399475,-0.1955254152417183
3094,-0.01426589023321867,0.5936836693435907
3095,0.0038038466591387987,0.00357224207255058
3096,-0.29754653573036194,-0.06811670958995819
3097,0.006819777190685272,0.8085817115133977
3098,0.0006329268217086792,0.17925097793340683
3099,0.0765736922621727,0.06813223101198673
3100,0.09471933543682098,0.2863860974321142
3101,0.028534915298223495,0.06345302239060402
3102,0.01563798263669014,0.8914819397032261
3103,0.023412905633449554,0.014426527108298615
3104,0.14083431661128998,2.3433890007436275
3105,0.0016316138207912445,-0.028801867514848707
3106,-0.011396707966923714,-0.0035504288971424103
3107,0.07500685751438141,0.9165197830734542
3108,0.004073288291692734,0.2775333661120385
3109,0.000993437017314136,0.004590325319441035
3110,-0.02057437226176262,-0.015774307548999784
3111,0.0171771552413702,0.326791675426648
3112,-0.025335945188999176,0.02949606627225876
3113,0.08548524975776672,0.2170853614807129
3114,0.028173357248306274,0.32256433367729187
3115,-0.0014358889311552048,1.1767642367631197
3116,-0.04858370125293732,-0.06278148060664535
3117,-0.003262440674006939,0.11676579574123025
3118,-0.020862089470028877,0.027132920920848846
3119,-0.04522494599223137,0.23341116309165955
3120,0.08657541126012802,0.4669168973341584
3121,0.04198706895112991,0.06975087337195873
3122,0.042559947818517685,0.33234723936766386
3123,0.010400701314210892,0.022074223961681128
3124,0.023518012836575508,0.2266822245437652
3125,-9.725429117679596e-05,-0.008705316111445427
3126,0.022811755537986755,0.1435350583633408
3127,-0.03350851684808731,-0.017922744154930115
3128,0.01446464005857706,0.048046107403934
3129,0.05100606381893158,0.1406899276189506
3130,-0.004826929420232773,0.1586976433172822
3131,0.06376299262046814,0.02395719103515148
3132,-0.006413908675312996,1.3586966283619404
3133,-0.024737050756812096,0.1525450423359871
3134,0.04052446782588959,0.129101587459445
3135,-0.009066264145076275,0.605716448277235
3136,0.05873021110892296,0.002676171949133277
3137,0.2020597606897354,0.4947151094675064
3138,-0.013718984089791775,0.017587962560355663
3139,-0.0978303998708725,-0.0385206937789917
3140,-0.004037152044475079,0.004908842965960503
3141,0.05473732948303223,0.007623177472851239
3142,0.06873243302106857,0.23289903998602313
3143,0.011887909844517708,0.014387885574251413
3144,0.06574327498674393,0.2117374362424016
3145,0.14508134126663208,0.23944732639938593
3146,0.0362393856048584,0.08669334836304188
3147,0.020656878128647804,0.01620782376267016
3148,0.04182591289281845,0.11097805015742779
3149,-0.0024468388874083757,0.2625808962620795
3150,-0.02565806731581688,-0.02077529765665531
3151,0.002222382463514805,-0.004227575729601085
3152,-0.00961277075111866,-0.009984621312469244
3153,0.021891506388783455,0.17624428309500217
3154,-0.1746310442686081,0.31285858154296875
3155,0.05484067276120186,0.6762768042244716
3156,0.010364934802055359,0.31697023706510663
3157,-0.04422316700220108,1.9605449959635735
3158,0.06939629465341568,0.9305410217493773
3159,0.0012430145870894194,0.009861182508757338
3160,0.013388115912675858,0.04900374636054039
3161,-0.004606591537594795,0.36224542278796434
3162,0.047291018068790436,0.008114015683531761
3163,0.016954800114035606,0.10775784379802644
3164,-0.05525556951761246,0.33421947062015533
3165,0.0007650102488696575,0.10552623576950282
3166,0.14838264882564545,0.21674237167462707
3167,-0.028401527553796768,0.015732157975435257
3168,0.0198878925293684,0.06497384450631216
3169,0.023198632523417473,0.0504087102599442
3170,0.017052283510565758,0.23949048854410648
3171,0.0013327046763151884,0.051447661593556404
3172,0.05927368998527527,0.11902832242503791
3173,0.07186699658632278,0.27662826888263226
3174,0.0534193255007267,0.14231882710009813
3175,0.09005344659090042,0.8413985788647551
3176,0.019960012286901474,0.08023444656282663
3177,0.028878118842840195,0.059945972097921185
3178,-0.10716532915830612,-0.039388902485370636
3179,-0.06233365088701248,-0.05182987079024315
3180,-0.03610088676214218,1.2049184292554855
3181,-0.04773209989070892,0.9954726323485374
3182,-0.001540229539386928,2.213231005705893
3183,0.009000386111438274,0.034798361361026764
3184,0.013931334018707275,0.08335781609639525
3185,0.049988292157649994,0.21379093153518625
3186,-0.007731122896075249,0.8134990744292736
3187,-0.1160530373454094,0.059283629059791565
3188,0.0044947401620447636,0.04552173614502664
3189,-0.087775319814682,0.05785094201564789
3190,-0.01806340552866459,-0.009938498958945274
3191,-0.006045110058039427,0.24067434761673212
3192,-0.06640435755252838,-0.004691660404205322
3193,-0.12627224624156952,0.07343463599681854
3194,-0.030287466943264008,-0.044568467972567305
3195,0.019426483660936356,0.14933558832854033
3196,-0.48214101791381836,-0.4556554779410362
3197,-0.09508122503757477,-0.09192191530019045
3198,-0.14197976887226105,-0.14378134394064546
3199,0.0030178986489772797,0.43112741596996784
3200,-0.05792258679866791,-0.11165727581828833
3201,0.03803383931517601,0.21292204782366753
3202,-0.02398749068379402,-0.006157945841550827
3203,-0.1353142410516739,-0.11057057417929173
3204,0.01816110499203205,0.7421010774560273
3205,0.030566619709134102,0.3977449631784111
3206,0.01853572204709053,0.27445625606924295
3207,-0.0472257062792778,0.9947128519415855
3208,0.05570919066667557,0.059986783657222986
3209,-0.0775112509727478,1.4911080598831177
3210,-0.046248093247413635,-0.022528834640979767
3211,0.005074426531791687,0.06022073817439377
3212,0.21831490099430084,0.7977909673936665
3213,0.004343576729297638,0.3060472533106804
3214,-0.004245566204190254,-0.004620843334123492
3215,0.064809150993824,0.5150645207613707
3216,0.039069633930921555,0.7662948854267597
3217,0.021491361781954765,0.012073913589119911
3218,-0.01936154253780842,-0.021900121588259935
3219,-0.09277214109897614,0.0019408538937568665
3220,0.0466332882642746,0.03536987320694607
3221,-0.012713761068880558,0.009960886090993881
3222,0.059716880321502686,2.7043803483247757
3223,-0.009653467684984207,0.01855185255408287
3224,0.01706024259328842,0.2801218703389168
3225,0.024898070842027664,0.060618589632213116
3226,-0.015896795317530632,-0.0037795361131429672
3227,0.16895802319049835,0.2865743525326252
3228,0.0006052772514522076,0.03285573562607169
3229,0.025144409388303757,0.16029057698324323
3230,0.21078966557979584,0.6561142671853304
3231,-0.21294833719730377,-0.20751538313925266
3232,0.006605162285268307,0.1898974748328328
3233,-0.31561070680618286,0.3130127489566803
3234,-0.0010352006647735834,2.0562685332261026
3235,0.05068245902657509,0.056647833436727524
3236,0.023483846336603165,0.04280852526426315
3237,0.06350363045930862,0.11063512695545796
3238,0.0999908447265625,0.05362028395757079
3239,0.14311178028583527,0.43760198331438005
3240,0.017689203843474388,0.10618064366281033
3241,0.07377725094556808,0.042924442648654804
3242,0.042414113879203796,0.060656897723674774
3243,-0.08057928085327148,0.6272531598806381
3244,-0.605387270450592,1.290245234966278
3245,0.1860920488834381,-0.0007946982607245443
3246,0.026560455560684204,0.031895202984742355
3247,0.04972176253795624,0.16536426544206506
3248,0.05761663615703583,0.34916551411151886
3249,0.060455333441495895,0.0294304852723144
3250,0.059878215193748474,0.14969780633691698
3251,0.0641096979379654,0.0015434818342328072
3252,-0.06752700358629227,0.08457475900650024
3253,-0.009945128113031387,-0.011143466457724571
3254,-0.07646600157022476,0.7747117429971695
3255,-0.2709880471229553,-0.2558927349746227
3256,0.02014966309070587,0.17832597345113754
3257,0.04961829259991646,0.011719509784597903
3258,0.15460053086280823,0.008775159707292915
3259,0.0015088829677551985,0.7949005619157106
3260,0.1194535419344902,0.599808506667614
3261,-0.0039099594578146935,0.012415573932230473
3262,-0.21430428326129913,1.4461058378219604
3263,-0.04261738061904907,-0.05074589140713215
3264,-0.012614907696843147,0.39642244949936867
3265,0.08232196420431137,0.09669428417691961
3266,0.2884158194065094,1.7962009776383638
3267,-0.07354956120252609,0.10015948861837387
3268,-0.04700674116611481,-0.0835644006729126
3269,0.006657601334154606,0.3257377332483884
3270,0.046412393450737,0.4031546418555081
3271,-0.05110365152359009,0.00541464239358902
3272,0.1741706132888794,1.3524522814259399
3273,-0.26489192247390747,-0.24723538756370544
3274,0.018554532900452614,0.0049552470445632935
3275,0.03704249486327171,0.2204071539454162
3276,0.12365241348743439,-0.008822625279426574
3277,-0.023572787642478943,0.9281513914465904
3278,-0.019633598625659943,0.26042094826698303
3279,-0.007545191794633865,0.19321586564183235
3280,0.0038368667010217905,0.20189121370003704
3281,0.06056760996580124,0.5599526013247669
3282,0.033928342163562775,0.7226012088358402
3283,0.02037949673831463,0.017676413466688246
3284,-0.005587514489889145,0.14412983041256666
3285,0.06997990608215332,0.293411523103714
3286,-0.0031719226390123367,1.1293930187821388
3287,0.008892250247299671,0.2892450221115723
3288,0.056668609380722046,0.18238042993471026
3289,0.009115714579820633,0.31362101808190346
3290,0.03237604349851608,0.7765693669025495
3291,0.09514954686164856,2.244975214904116
3292,-0.02574092708528042,0.849344439804554
3293,0.07472261041402817,-0.01675289124250412
3294,-0.06466881930828094,0.42901382595300674
3295,-0.09434005618095398,0.08252236992120743
3296,-0.0009238640777766705,0.035757014993578196
3297,0.046837374567985535,0.11509029008448124
3298,0.15134379267692566,0.7935415687970817
3299,0.0041014268063008785,0.4213982402579859
3300,-0.005067211575806141,0.6723210560157895
3301,-0.5438085198402405,0.1010962724685669
3302,0.014915751293301582,-0.011596228927373886
3303,0.010901877656579018,0.2968825548887253
3304,0.00367237301543355,0.004913732627755962
3305,-0.03220507130026817,0.053770121186971664
3306,0.05997056886553764,0.1181576510425657
3307,0.0625876858830452,0.39266276627313346
3308,-0.010292589664459229,0.13237468153238297
3309,0.0016709975898265839,0.03519498370587826
3310,0.10624964535236359,0.2847059965133667
3311,0.030467620119452477,0.010826842280948767
3312,0.0026569541078060865,0.02604570053927091
3313,0.08422257751226425,0.46873398148454726
3314,-0.05040227621793747,0.5736346989870071
3315,0.024014132097363472,0.14244546927511692
3316,0.005786816589534283,0.21616757940500975
3317,0.006984340026974678,0.08690980821847916
3318,0.004887039307504892,-0.004369764588773251
3319,0.08506093919277191,0.06913650128990412
3320,0.1551956683397293,3.0583702414878644
3321,-0.22725985944271088,1.1951424777507782
3322,-0.027650121599435806,0.2906688563525677
3323,-0.08014170825481415,-0.03150206804275513
3324,-0.0019804220646619797,2.091783093288541
3325,-0.013561691157519817,0.39649253338575363
3326,0.08904393017292023,0.9417242109775543
3327,-0.042688146233558655,0.2063896730542183
3328,0.1556040346622467,0.21651525265770033
3329,0.029954399913549423,0.276817855425179
3330,-0.002878083847463131,0.18677161168307066
3331,-0.39055901765823364,-0.017294496297836304
3332,0.0867193415760994,2.6045776607988955
3333,0.0710173100233078,1.4543050974607468
3334,0.004991451278328896,0.24564355053007603
3335,-0.29886752367019653,0.5688507258892059
3336,-0.00036305212415754795,0.35620784340426326
3337,0.09749658405780792,0.316633477807045
3338,-0.08936479687690735,-0.1191329937428236
3339,0.0033245524391531944,0.028835990466177464
3340,-0.1102508082985878,0.13404227793216705
3341,-0.020552266389131546,0.18737049773335457
3342,0.09417444467544556,0.8165409676730633
3343,0.06065145134925842,1.643725099042058
3344,0.018121572211384773,0.09436164877843112
3345,0.07111130654811859,0.9924475685693324
3346,0.1553930789232254,0.7206380454590544
3347,0.15081682801246643,0.2591844201688218
3348,-0.038911718875169754,-0.026907669380307198
3349,-0.03171437978744507,-0.027906004339456558
3350,-0.008233679458498955,0.02192787267267704
3351,0.03787676990032196,0.8758135288953781
3352,-0.03650999814271927,0.1380579099059105
3353,0.0065440833568573,0.1915319226682186
3354,-0.1391056627035141,0.22921988368034363
3355,0.03227114677429199,0.09665107891487423
3356,-0.0037308353930711746,0.0022662030532956123
3357,-0.09514396637678146,-0.09757756115868688
3358,0.02208387479186058,0.49540729372529313
3359,0.014259838499128819,0.5952208036324009
3360,-0.00020914757624268532,0.014417718630284071
3361,0.020873963832855225,0.35893817944452167
3362,0.058549996465444565,0.03773936349898577
3363,-0.012050364166498184,0.21493493858724833
3364,-0.018752671778202057,0.20336000062525272
3365,0.052045855671167374,0.026988275116309524
3366,0.010397866368293762,0.2774195931851864
3367,0.0019448791863396764,0.04963713756296784
3368,-0.6563421487808228,-0.6402111817151308
3369,0.07475543767213821,0.8003563657402992
3370,-0.13258013129234314,0.13889659941196442
3371,0.019594479352235794,0.37790531558857765
3372,-0.004108589142560959,-0.008214492350816727
3373,0.05921086668968201,0.013956159353256226
3374,-0.006255492568016052,0.6379341371357441
3375,-0.04341394081711769,0.0022831186652183533
3376,-0.127254456281662,0.18706518411636353
3377,-0.013210365548729897,0.2006387710571289
3378,0.004274720326066017,0.44763538241386414
3379,0.011981582269072533,0.24412552639842033
3380,-0.09866443276405334,0.1539362594485283
3381,-0.0005583725869655609,0.01110575720667839
3382,-0.015048612840473652,-0.01479235861916095
3383,-0.07324212044477463,-0.10889260470867157
3384,0.02915339171886444,0.23664729297161102
3385,0.042749498039484024,0.10393668338656425
3386,0.05838121846318245,1.0601414914708585
3387,0.07604753226041794,0.4156158985570073
3388,0.16515426337718964,1.0217848857864738
3389,0.061727169901132584,0.4262927748495713
3390,0.20896004140377045,0.23103839345276356
3391,-0.06344395875930786,-0.0029666051268577576
3392,-0.009963721968233585,0.26351390965282917
3393,0.0672224760055542,1.7633248958736658
3394,-0.02461724914610386,0.09889470972120762
3395,0.151167094707489,1.3335985015146434
3396,0.0013412442058324814,0.30781807936728
3397,0.019419606775045395,1.1323758182115853
3398,-0.041752785444259644,0.2879219986498356
3399,0.1008971631526947,0.456973216496408
3400,0.05571291595697403,-0.00638188049197197
3401,0.0024287058040499687,0.05654942832188681
3402,-0.008368732407689095,1.4046505391597748
3403,-0.028438670560717583,0.22821931540966034
3404,-0.04466827213764191,-0.02656356431543827
3405,0.19333726167678833,0.9507652893662453
3406,-0.03895890712738037,0.4409743696451187
3407,0.045099616050720215,0.33266934007406235
3408,0.027350682765245438,0.004393455237732269
3409,0.06182783097028732,0.26002439111471176
3410,0.09043654799461365,0.48560931789688766
3411,0.0225610863417387,0.35754166764672846
3412,-0.008391721174120903,-0.0072973668575286865
3413,-0.22202429175376892,-0.22290286142379045
3414,0.09963520616292953,0.2329852965194732
3415,0.003028756007552147,0.005664049938786775
3416,-0.18288554251194,-0.07575388252735138
3417,0.009976096451282501,-0.004650832212064415
3418,0.008568452671170235,-0.009468186413869262
3419,-1.4956399202346802,-1.2981652617454529
3420,0.04165434464812279,0.5200726054608822
3421,0.005916536785662174,0.14507489261450246
3422,0.014033883810043335,0.1141232498921454
3423,-0.005417330656200647,-0.004755527013912797
3424,0.01900443807244301,0.022315437206998467
3425,0.0019081196514889598,0.10549620084930211
3426,0.029521167278289795,0.7979764044284821
3427,0.03086268901824951,0.7507750168442726
3428,0.03275291621685028,0.29929596855072305
3429,0.054379772394895554,0.07624049857258797
3430,0.016546744853258133,0.4527935376390815
3431,0.04886327683925629,0.14651235938072205
3432,-0.005033799447119236,-0.0023453892208635807
3433,0.336433082818985,0.5364797320216894
3434,0.05894150957465172,0.1002486104844138
3435,-0.047516897320747375,0.2645675614476204
3436,0.011048597283661366,0.9837119402363896
3437,-0.081697016954422,-0.07088891696184874
3438,-0.011315545998513699,0.1707836650311947
3439,0.15362326800823212,0.6016066495794803
3440,0.06109835207462311,0.30073907249607146
3441,0.005963355302810669,0.13251806795597076
3442,0.13902661204338074,0.06775297224521637
3443,-0.6459713578224182,-0.6073776334524155
3444,0.13277249038219452,0.033297707326710224
3445,0.029416725039482117,0.11517630517482758
3446,-0.18969549238681793,-0.22995369136333466
3447,-0.17313721776008606,-0.05113467574119568
3448,-0.004012231715023518,0.0010327468626201153
3449,0.004234283696860075,0.05157166486606002
3450,0.11680007725954056,0.9089994505047798
3451,0.008662156760692596,0.0725915040820837
3452,-0.014801913872361183,1.1165007557719946
3453,-0.04973272234201431,0.7428141832351685
3454,0.12610313296318054,0.14125842228531837
3455,0.009943714365363121,0.1282795760780573
3456,0.023715464398264885,0.40050636674277484
3457,0.002806270495057106,0.029374436810030602
3458,0.006145305931568146,0.15709512121975422
3459,0.055470190942287445,0.5401195422746241
3460,-0.0013159280642867088,0.06967891938984394
3461,-0.06942545622587204,0.037258125841617584
3462,-0.3849623203277588,0.4459649920463562
3463,0.009011578746140003,0.007689875434152782
3464,0.07025572657585144,0.06610949896275997
3465,0.018145976588129997,0.18488942622207105
3466,-0.03140263259410858,-0.030418409034609795
3467,0.04122082144021988,2.355024075455731
3468,-0.0065109748393297195,-0.004699129611253738
3469,0.04507701098918915,0.05155794136226177
3470,0.022716118022799492,0.6532952021807432
3471,-0.005697285756468773,0.07639729231595993
3472,0.010103459469974041,0.052970088087022305
3473,0.002239406108856201,-0.008864738047122955
3474,0.040970802307128906,0.08766968548297882
3475,0.0014225579798221588,-0.016376216197386384
3476,0.027822721749544144,0.4003418795764446
3477,0.17012454569339752,0.009210431065876037
3478,0.0502362921833992,0.8975258022546768
3479,-0.09699971228837967,0.28130367398262024
3480,-0.009476385079324245,0.013204578310251236
3481,0.04458809271454811,1.2641771472990513
3482,-0.052727069705724716,0.24277737736701965
3483,-0.022052615880966187,-0.0804126039147377
3484,-0.03448507934808731,0.6883014962077141
3485,0.01783348247408867,0.07187221071217209
3486,-0.04762079566717148,-0.06788436835631728
3487,-0.00954480841755867,-0.007053527515381575
3488,-0.11024785041809082,0.6090577095746994
3489,0.005098311230540276,0.5320901600643992
3490,-0.006446637213230133,0.05041258316487074
3491,0.06939990818500519,0.17398539185523987
3492,-0.06940647214651108,-0.07155590481124818
3493,0.03742273896932602,0.3079242776148021
3494,-0.03602127730846405,-0.02996867150068283
3495,-0.030232474207878113,-0.04606577008962631
3496,0.012652494944632053,0.009983906875058892
3497,-0.03462272509932518,-0.019697170704603195
3498,0.15411387383937836,0.17606161499861628
3499,-0.009333908557891846,0.05760953202843666
3500,-0.10003998875617981,-0.11199913965538144
3501,0.028026994317770004,0.14214614662341774
3502,0.02926805429160595,0.47170428140088916
3503,0.03957423195242882,0.027773018460720778
3504,0.03712163865566254,0.1849580705165863
3505,0.03295957297086716,0.6652815343422844
3506,0.002698397496715188,-8.462549885734916e-06
3507,0.0579608753323555,0.14597026258707047
3508,-0.10461129993200302,-0.049610577523708344
3509,0.027409469708800316,0.022319043055176735
3510,-0.07766442000865936,0.8021229952573776
3511,0.022561443969607353,0.5325493681011721
3512,0.010665861889719963,0.07811227813363075
3513,0.0753948986530304,0.008499300573021173
3514,-0.19473132491111755,-0.0008408427238464355
3515,0.074982188642025,0.6868256605084753
3516,0.13192608952522278,0.054543815553188324
3517,0.07158742100000381,0.40973920677788556
3518,0.018167179077863693,0.5165467001497746
3519,-0.003663931041955948,2.9741099970415235
3520,0.022614339366555214,0.18679580934986006
3521,0.008429727517068386,0.14465344679774716
3522,0.00160110741853714,0.40580708533525467
3523,0.021715404465794563,0.024482951033860445
3524,-0.3602794110774994,-0.04294195771217346
3525,0.02200216054916382,0.5444363805581816
3526,-0.09388858824968338,0.10650695115327835
3527,-6.615370512008667e-05,1.2112334445118904
3528,0.05309753119945526,0.602567074354738
3529,0.12431403249502182,0.21537146903574467
3530,0.08087233453989029,0.6276334221474826
3531,0.11501440405845642,0.6216450668871403
3532,0.1356036514043808,0.49294025357812643
3533,-0.04481205344200134,0.11323259770870209
3534,0.0004483535885810852,0.22163834841921926
3535,0.01638798788189888,0.06301772501319647
3536,0.04752208665013313,0.6350086196616758
3537,-0.6366634368896484,-0.5799355655908585
3538,0.026125755161046982,0.03135314863175154
3539,0.014467546716332436,0.02781241905177012
3540,0.0631268322467804,0.07683268647815567
3541,-0.028297007083892822,2.180492766201496
3542,0.020978683605790138,0.509541826788336
3543,-0.45400625467300415,-0.41410838067531586
3544,0.01675778068602085,0.0002856142818927765
3545,0.04780619218945503,0.353482887687278
3546,-0.02171900123357773,-0.02033706265501678
3547,-0.0005131512880325317,-0.008256449364125729
3548,0.04678229242563248,0.9146753594977781
3549,0.07400047779083252,0.10098160058259964
3550,-0.0032918835058808327,0.30659813340753317
3551,-0.0017750561237335205,1.7483384348452091
3552,0.03786130249500275,0.0014837048947811127
3553,0.06413440406322479,0.2377398982644081
3554,-0.010298896580934525,1.3924131020903587
3555,0.02210148051381111,0.20543926861137152
3556,0.0032749581150710583,0.0738471441436559
3557,0.15944470465183258,0.9361296463757753
3558,-0.0022845203056931496,0.015486485324800014
3559,0.029217705130577087,0.2831079442985356
3560,0.2783471941947937,1.5940461605787277
3561,-0.023356275632977486,-0.03518322482705116
3562,-0.05792873725295067,0.17804253846406937
3563,0.049142781645059586,0.25743754487484694
3564,0.059681203216314316,0.09977356716990471
3565,0.06913284957408905,0.30620850414561573
3566,0.02971189096570015,0.19091017195023596
3567,0.03292706608772278,0.02058869507163763
3568,0.022974416613578796,0.033214285474969074
3569,0.004189253319054842,0.058142831694567576
3570,0.05853763595223427,0.03879738226532936
3571,-0.043717898428440094,-0.010442666709423065
3572,-0.5932403206825256,-0.5891364812850952
3573,0.050250038504600525,0.26181584606183606
3574,0.006528173107653856,0.009678305874112994
3575,0.011401576921343803,0.05367793911136687
3576,0.09034986048936844,0.3667225153185427
3577,-0.03676142543554306,0.04135128855705261
3578,-0.08672648668289185,-0.08587702363729477
3579,0.01158023253083229,0.9193213973194361
3580,0.13361413776874542,0.836966410279274
3581,0.02378040738403797,0.38175059587229043
3582,0.02559245377779007,0.016253840120043606
3583,0.07344195991754532,0.055486852303147316
3584,0.014522767625749111,0.049689983017742634
3585,0.04546542465686798,0.17993062175810337
3586,0.021560683846473694,0.15604007244110107
3587,0.00917174480855465,-0.0032539248350076377
3588,-0.07773911207914352,-0.06677368562668562
3589,0.049230027943849564,0.04803208459634334
3590,0.17461955547332764,0.25239288061857224
3591,0.0006125853396952152,0.01729093841277063
3592,0.005583859048783779,0.08783510234206915
3593,0.21894125640392303,0.25002726916136453
3594,0.012534425593912601,0.002083496414124966
3595,0.016781453043222427,0.001289509076741524
3596,0.06914343684911728,-0.009882781654596329
3597,0.008873906917870045,0.08595752529799938
3598,-0.0003911945968866348,0.24991627025883645
3599,-0.014137215912342072,0.3473571091890335
3600,0.0827961415052414,0.0937485175090842
3601,0.014574564062058926,0.03277929515752476
3602,0.003248519729822874,0.0909221322144731
3603,0.15544171631336212,1.16490836351295
3604,0.021521160379052162,0.007936828760430217
3605,0.04373657703399658,-0.007418505623936653
3606,0.04074466973543167,0.24755400232970715
3607,-0.15672314167022705,0.28592534363269806
3608,-0.18878543376922607,0.18641887605190277
3609,-0.024161066859960556,0.08940017968416214
3610,-0.2798236012458801,-0.31181288114748895
3611,0.04219849780201912,0.1850484050810337
3612,-0.0037966107483953238,0.13429835811257362
3613,-0.0019551850855350494,0.47455618903040886
3614,0.11957240104675293,1.7750642895698547
3615,-0.0030503449961543083,0.002069728448987007
3616,0.007292670197784901,0.20266412757337093
3617,0.00962614081799984,0.043320398312062025
3618,0.04584508389234543,0.3763063447549939
3619,-0.2005401998758316,-0.17550557851791382
3620,0.01684437319636345,0.6070984220132232
3621,0.05246900022029877,0.24153811670839787
3622,0.0036244962830096483,0.00010499519703444093
3623,-0.03093918412923813,-0.018805280327796936
3624,-0.03270653635263443,-0.034656355797778815
3625,-0.016383754089474678,0.008301753550767899
3626,0.0586758516728878,0.04421963542699814
3627,0.05932808294892311,1.0457828055368736
3628,-0.028466450050473213,-0.007156524807214737
3629,0.05654192715883255,0.012696688994765282
3630,0.10568387061357498,1.4963498113211244
3631,0.19545607268810272,0.3847893284400925
3632,-0.04542603716254234,1.2405607551336288
3633,0.027491826564073563,0.07344625517725945
3634,0.04699304699897766,0.4773617638275027
3635,0.008096185512840748,1.1958078870084137
3636,0.003957452718168497,0.34046475822106004
3637,-0.02059575729072094,0.06270062923431396
3638,-0.01158799696713686,0.018100409768521786
3639,-0.09293954819440842,-0.07096113823354244
3640,0.0203498974442482,1.6592961073620245
3641,-0.028826525434851646,0.3638952560722828
3642,0.06833533942699432,0.03302023001015186
3643,-1.1967835426330566,-1.1880750991404057
3644,0.015106302686035633,0.4258488892519381
3645,-0.18048638105392456,-0.05125497281551361
3646,-0.08914816379547119,0.057070985436439514
3647,-0.01685810461640358,0.007312711328268051
3648,-0.0025912621058523655,-0.0005084795411676168
3649,0.10090421885251999,0.18070312729105353
3650,0.03859435394406319,0.21309589059092104
3651,0.011304836720228195,0.16234323754906654
3652,0.08781474828720093,0.3523457427509129
3653,0.0012219160562381148,0.14735029987059534
3654,0.010137733072042465,1.025696974247694
3655,0.013413958251476288,0.002516644075512886
3656,0.005537658929824829,0.19009282626211643
3657,0.0615898072719574,0.11114108702167869
3658,0.0419297032058239,0.12457544729113579
3659,-0.23731645941734314,-0.054482027888298035
3660,0.011653797701001167,0.048312307335436344
3661,-0.0008815443143248558,0.003776314202696085
3662,0.01891287788748741,0.05188584052666556
3663,0.04301124066114426,0.8512724246829748
3664,-0.03323483094573021,0.8569587469100952
3665,-0.011837195605039597,0.8316816687583923
3666,-0.03780939429998398,0.017842944711446762
3667,-0.155695378780365,0.3456084281206131
3668,-0.009796105325222015,0.6019102707505226
3669,-0.08759202063083649,-0.015050798654556274
3670,0.014880694448947906,0.022799201775342226
3671,0.03281870484352112,0.4938000649563037
3672,-0.024436868727207184,0.5787050575017929
3673,-0.09377145767211914,0.13373015820980072
3674,-0.06144914776086807,-0.005718488246202469
3675,0.002548837335780263,0.00012204931408632547
3676,0.04478277266025543,0.9291268871165812
3677,0.035436928272247314,0.04002650594338775
3678,-0.06785597652196884,1.0411506071686745
3679,0.020561840385198593,0.33471534843556583
3680,0.025711076334118843,0.2154716346412897
3681,-0.009132858365774155,-0.005646795500069857
3682,-0.04228357598185539,0.0880352146923542
3683,0.0034264540299773216,0.03180095460265875
3684,0.019702715799212456,1.0002882480735025
3685,0.007640920579433441,0.02070286695379764
3686,0.04810716211795807,0.4397074058651924
3687,0.01737865060567856,0.050853513181209564
3688,0.06504031270742416,0.2737400084733963
3689,-0.042379237711429596,0.4744967594742775
3690,-0.1880141794681549,-0.18153746146708727
3691,-0.0020300764590501785,1.2656526397913694
3692,0.018337182700634003,0.7626734143123031
3693,0.015629328787326813,-0.055646996945142746
3694,0.002144873607903719,0.008755399379879236
3695,0.0029386805836111307,0.11200691764861403
3696,0.056169427931308746,0.7930740490555763
3697,0.06112650781869888,0.007129739969968796
3698,0.016791488975286484,0.037474424025276676
3699,-0.01128460094332695,0.031474240124225616
3700,0.0888608768582344,0.03206334030255675
3701,-0.0713706985116005,-0.07176813390105963
3702,0.03828337788581848,0.9673906862735748
3703,0.05801909416913986,0.0671310864854604
3704,0.014532127417623997,0.08162199142680038
3705,-0.03720587491989136,-0.18613377725705504
3706,0.08173801004886627,0.2927368009695783
3707,-0.00044744834303855896,0.0010818291921168566
3708,0.014108166098594666,0.2238917276263237
3709,-0.04932733625173569,-0.07624153699725866
3710,0.04986442252993584,0.11131894960999489
3711,-0.03034747764468193,-0.03687362399068661
3712,-0.1198369637131691,-0.1137007512152195
3713,-0.004868716932833195,1.1067893654108047
3714,-0.06303200870752335,-0.07107015885412693
3715,0.0010941425571218133,0.00978866426681634
3716,0.023459991440176964,0.012993976706638932
3717,-0.18063542246818542,-0.18827615585178137
3718,-0.006226377561688423,-0.008590422570705414
3719,0.013541974127292633,0.2029714009258896
3720,0.038387082517147064,0.10199661552906036
3721,0.029749354347586632,1.5209710281342268
3722,0.0019120498327538371,0.005599703756161034
3723,-0.03533652424812317,0.07790176197886467
3724,0.09471387416124344,0.004486739635467529
3725,0.18126307427883148,0.47051807399839163
3726,0.06761429458856583,0.2763308007270098
3727,-0.11383045464754105,1.6380515396595001
3728,0.013915338553488255,-0.006116326549090445
3729,0.08276863396167755,-0.015543440133333206
3730,-0.03328634798526764,-0.11850713729858399
3731,0.00420796126127243,0.2775096893310547
3732,-0.06427789479494095,-0.06671925541013479
3733,0.0007548639550805092,0.3021506934892386
3734,-0.3004836440086365,1.4820924401283264
3735,-0.013391448184847832,0.08203783445060253
3736,-0.054476357996463776,0.5771751627326012
3737,0.010317063890397549,0.0021449094638228416
3738,0.02839629538357258,0.07181466440670192
3739,0.004685083404183388,0.375439299561549
3740,-0.013963228091597557,0.06767522357404232
3741,0.014870170503854752,0.313237939029932
3742,-0.013562999665737152,0.3260016590356827
3743,0.022601952776312828,0.07744889659807086
3744,0.06455907225608826,0.020614847540855408
3745,-0.014484474435448647,0.1646016500890255
3746,0.0041579194366931915,0.00023105740547180176
3747,0.15240265429019928,0.05756777594797313
3748,-0.09379466623067856,-0.029189325869083405
3749,-0.004097918048501015,2.1364052360877395
3750,-0.052064135670661926,-0.03717348724603653
3751,0.05877659469842911,0.2545316895702854
3752,-0.044255033135414124,-0.039093395695090294
3753,-0.03345245495438576,0.1997234895825386
3754,-0.024701694026589394,0.3838806189596653
3755,-0.12231126427650452,-0.019347652792930603
3756,0.05711410939693451,0.053472064435482025
3757,0.032970793545246124,0.989471973356558
3758,0.04762771353125572,0.5712761022150517
3759,0.0015489012002944946,-0.0007213675417006016
3760,0.0424702912569046,0.19285275042057037
3761,-0.15835508704185486,-0.06441996991634369
3762,0.005930709186941385,0.3579453878919594
3763,0.05992494150996208,0.32914428832009435
3764,0.0405765026807785,0.163464380428195
3765,0.019368184730410576,0.05158494412899017
3766,-0.006898978725075722,0.07314642984420061
3767,-0.00022547203116118908,0.00212588207796216
3768,0.06261095404624939,0.1564535581273958
3769,0.08225596696138382,0.05503873573616147
3770,-0.014012512750923634,-0.015337717486545444
3771,-0.04537215456366539,0.1469835676252842
3772,-0.009168483316898346,0.10670984908938408
3773,-0.19767512381076813,-0.2051392262801528
3774,0.02173445001244545,0.07546971812553238
3775,0.029942262917757034,0.6057414831593633
3776,-0.026456303894519806,0.0809921994805336
3777,-0.0324564203619957,-0.002963028848171234
3778,0.005365332588553429,0.15309871919453144
3779,0.008230451494455338,0.11983260326087475
3780,-0.03827686235308647,0.21118703857064247
3781,0.01252007856965065,0.018361715134233236
3782,0.00044940283987671137,0.018031005281955004
3783,0.16374854743480682,0.11570971459150314
3784,0.008596123196184635,0.4688802231103182
3785,0.010534754954278469,0.16279353038407862
3786,0.022732587531208992,0.00885753205511719
3787,0.006144842132925987,0.011077162867877632
3788,-0.03192047029733658,0.22713040933012962
3789,0.06766872107982635,0.48160200100392103
3790,0.03910026699304581,0.4186492348089814
3791,0.03614651784300804,0.1906287781894207
3792,-0.0355866439640522,0.07524535804986954
3793,0.016926396638154984,0.0973104614076874
3794,0.14976096153259277,0.008933169292286039
3795,0.014465603977441788,0.4448461369611323
3796,-0.029050827026367188,0.37797529995441437
3797,0.06270182132720947,0.274797648191452
3798,-0.055493928492069244,0.04564869403839111
3799,-0.014522597193717957,0.1399194300174713
3800,-0.14056316018104553,-0.06684163212776184
3801,0.04405716061592102,1.1279777130112052
3802,0.07184766978025436,1.5670594032853842
3803,0.03493254631757736,0.07860932545736432
3804,0.03585469722747803,0.010966470465064049
3805,-0.0003070998936891556,0.0023664114996790886
3806,0.10829455405473709,0.5127298237421201
3807,-0.008245517499744892,-0.010955238321912475
3808,0.013204628601670265,0.07740995101630688
3809,-0.030896415933966637,0.6747605986893177
3810,-0.0019695796072483063,0.09276070538908243
3811,-0.14199380576610565,0.014868125319480896
3812,0.01715558022260666,0.12120604065421503
3813,0.020495057106018066,0.19769883221306372
3814,0.00332967983558774,0.05328186240512878
3815,0.016691084951162338,-0.003987886011600494
3816,-0.12106140702962875,1.0535746067762375
3817,-0.10927864909172058,-0.13989147823303938
3818,0.15118081867694855,0.07828529877588153
3819,0.034478235989809036,0.3108238326385617
3820,-0.001248680055141449,0.3984151557087898
3821,-0.007539219222962856,0.04224526509642601
3822,0.003396863117814064,0.8734363112598658
3823,-0.06093984097242355,0.0002910345792770386
3824,-0.18641157448291779,-0.17784460447728634
3825,0.04569787532091141,0.19917623698711395
3826,-0.5915008187294006,-0.09162658452987671
3827,0.21889381110668182,0.19138224579728558
3828,-0.030724385753273964,-0.012630006298422813
3829,-0.06389998644590378,-0.055167985148727894
3830,0.0161066222935915,0.2660214379429817
3831,0.13419368863105774,0.7009264826774597
3832,-0.003761066123843193,0.6017485577613115
3833,0.0012076122220605612,0.21260884882940445
3834,-0.08148431032896042,0.19095440208911896
3835,-0.007791871204972267,0.3239447306841612
3836,-0.2103382647037506,0.02416786551475525
3837,-0.19747261703014374,0.20378872752189636
3838,-0.004492087289690971,0.004489509388804436
3839,0.01337217353284359,-0.00628402573056519
3840,0.011843380518257618,0.1598300663754344
3841,0.09901698678731918,0.17371949972584844
3842,0.19645661115646362,0.15629019154584967
3843,0.00019598845392465591,1.9783341465517879
3844,0.01719837263226509,0.1194218690507114
3845,-0.004073977470397949,0.781300000846386
3846,0.04034801200032234,0.039069984035450034
3847,-0.04677771404385567,-0.03303724713623524
3848,0.0027925423346459866,0.4090844813035801
3849,0.06289412081241608,0.05894266441464424
3850,0.051992446184158325,0.5151800755411386
3851,0.020136961713433266,0.07604346610605717
3852,-0.03711869195103645,0.013644900172948837
3853,-0.008578508161008358,0.630737317726016
3854,-0.01743081957101822,-0.004159256815910339
3855,0.27029716968536377,2.621599394828081
3856,-0.002454930916428566,0.8245770111680031
3857,0.012547476217150688,0.49911654624156654
3858,-0.14392876625061035,0.015500947833061218
3859,-0.020034965127706528,-0.01634700760245323
3860,0.02324412576854229,0.439592853654176
3861,0.04049946367740631,0.09565556806046516
3862,-0.013244695961475372,0.07215936947613955
3863,0.07809708267450333,0.31837341864593327
3864,-0.0006096228025853634,0.07982140826061368
3865,0.06525056809186935,1.6347397351637483
3866,0.013864753767848015,0.3586782608181238
3867,0.019953083246946335,0.02999663818627596
3868,0.010559134185314178,0.0813699048012495
3869,-0.06549622118473053,0.25117889046669006
3870,-0.02453821897506714,0.0986550934612751
3871,0.0315982811152935,1.8326393985189497
3872,0.01620781607925892,0.32084519843920134
3873,0.011932534165680408,0.14467426110059023
3874,-0.029378745704889297,0.1385730616748333
3875,-0.7367935180664062,-0.5956217050552368
3876,0.013998717069625854,0.09163287875708193
3877,-0.003622950054705143,0.02469237707555294
3878,0.007128551136702299,0.005459236912429333
3879,-0.010878213681280613,0.03371381759643555
3880,-0.00969261396676302,0.13676658272743225
3881,-0.019665533676743507,0.20456718653440475
3882,0.10053892433643341,0.7008444173261523
3883,-0.009440126828849316,0.02616432122886181
3884,0.027865750715136528,0.8346139173954725
3885,0.012411137111485004,0.0010434025898575783
3886,-0.29228508472442627,0.20542973279953003
3887,-0.05418691039085388,0.05823167413473129
3888,0.022313684225082397,0.004144175734836608
3889,0.016639985144138336,0.00532850666786544
3890,0.01419861614704132,0.010118380188941956
3891,-0.01632162556052208,0.0030467957258224487
3892,0.03233644738793373,0.13916311948560178
3893,-0.038739368319511414,-0.027408527210354805
3894,0.10738876461982727,0.8885230086743832
3895,-0.0454932302236557,0.5483762919902802
3896,0.0036703869700431824,0.33296025544404984
3897,0.03576519340276718,0.005331710204482079
3898,0.00905900914222002,0.18534356149029918
3899,0.014211621135473251,0.008727800333872437
3900,-0.005510786548256874,-0.0016186218708753586
3901,0.0028532377909868956,0.34285095334598736
3902,0.001681547611951828,-0.007620819378644228
3903,-0.3078829050064087,-0.24951105564832687
3904,0.042642127722501755,0.4638292007148266
3905,0.02782551199197769,0.8791511792223901
3906,-0.00262951897457242,0.9411740638315678
3907,0.007106952369213104,0.4454379864037037
3908,0.0008136925753206015,0.05374419270083308
3909,-0.0037802632432430983,-0.0022587007842957973
3910,0.0736752524971962,0.12584012234583497
3911,0.04314875975251198,0.3917489695013501
3912,0.0007044018711894751,0.066084522055462
3913,0.006120334379374981,0.0957289690268226
3914,-0.03015247732400894,0.18063557893037796
3915,0.016141556203365326,0.16626496892422438
3916,-0.0037332491483539343,-0.0005540330894291401
3917,0.046744588762521744,0.05733804032206535
3918,0.030159996822476387,0.3820534012920689
3919,0.01435572374612093,0.017421092925360426
3920,0.023560311645269394,0.6342943087220192
3921,0.0006934851408004761,0.09570489567704499
3922,-0.08783175051212311,0.13992398232221603
3923,0.04308156669139862,1.4803068209439516
3924,-0.0028625591658055782,0.9269472919404507
3925,0.17142555117607117,0.501290594227612
3926,0.016664715483784676,0.7890227856696583
3927,0.03748253732919693,1.245535084977746
3928,-0.05015828460454941,0.8064568117260933
3929,0.0035119839012622833,0.054623957723379135
3930,0.007786321919411421,0.22330989281181246
3931,0.020264290273189545,0.02188407356152311
3932,0.05930536240339279,0.29094521747902036
3933,0.024189338088035583,0.020279465010389686
3934,0.002349084708839655,0.09955361098400317
3935,0.16956104338169098,0.34836648032069206
3936,-0.008621708489954472,-0.007674406049773097
3937,0.06268784403800964,0.1254018135368824
3938,0.11543161422014236,1.0168514642864466
3939,-0.10941912978887558,0.40391112864017487
3940,-0.07143132388591766,-0.0071802884340286255
3941,0.0770239308476448,1.5455164366867393
3942,0.018931612372398376,0.38073162734508514
3943,0.27800264954566956,0.6242963131517172
3944,0.024842897430062294,0.7625659014447592
3945,0.004760324954986572,0.11360288610740099
3946,-0.009966783225536346,0.9822438508272171
3947,0.32194989919662476,0.1218884028494358
3948,0.003029559040442109,0.32861965596384834
3949,-0.12432795017957687,-0.1258376855403185
3950,-0.03611841797828674,0.0400252491235733
3951,0.012119422666728497,0.22033152164658532
3952,-0.09892695397138596,-0.09187588632106782
3953,0.04280785098671913,0.5056935582542792
3954,2.4427812099456787,3.3047857508063316
3955,0.0446038693189621,0.7489240001887083
3956,-0.010702062398195267,0.7135749571025372
3957,-0.0015913492534309626,0.03366245795041323
3958,-0.033182814717292786,-0.03923840448260307
3959,0.007726346608251333,0.24176144099328667
3960,-0.24335965514183044,-0.1536565124988556
3961,0.00048342347145080566,0.23917067795991898
3962,0.02036382257938385,0.053071501723024994
3963,0.00577856320887804,0.2589924093335867
3964,0.0869026631116867,0.18343932065181434
3965,0.01168125681579113,1.0274811815470457
3966,-0.04419366270303726,-0.03418927639722824
3967,-0.13734695315361023,-0.1578139909543097
3968,0.0891055166721344,0.22122124210000038
3969,-0.04568147659301758,-0.027841968461871147
3970,0.006159485317766666,0.013011691975407302
3971,-0.6002641916275024,-0.5462096631526947
3972,0.019089773297309875,0.12716525793075562
3973,-0.008268083445727825,0.5945296678692102
3974,0.03365159034729004,0.35070519894361496
3975,0.0317378044128418,0.06921498419251293
3976,0.06943263113498688,-0.02654383471235633
3977,0.0022389478981494904,0.22947790753096342
3978,0.02923680655658245,0.1544482463505119
3979,0.07509946823120117,0.1614904621237656
3980,0.11212168633937836,-0.028706108927726744
3981,-0.021410005167126656,0.051227811723947525
3982,-0.049518752843141556,0.17116141319274902
3983,0.05302045866847038,0.100811290089041
3984,0.04991257190704346,0.03804153762757778
3985,0.0043060798197984695,-0.0010343071771785617
3986,-0.10110104084014893,-0.06852548941969872
3987,-0.01304706186056137,-0.006992563605308533
3988,0.0005136461113579571,0.12491737370146438
3989,0.022879768162965775,0.326869267039001
3990,-0.010145105421543121,0.851900540292263
3991,-0.09682183712720871,1.346831053495407
3992,0.12250906229019165,0.5657079182565212
3993,0.022019075229763985,0.051736657915171236
3994,-0.37381941080093384,0.19860047101974487
3995,-0.03894810006022453,-0.05493814079090953
3996,-0.12640202045440674,0.37716349959373474
3997,0.00849362462759018,0.12265855810255744
3998,0.0417012982070446,0.879179198294878
3999,0.025029560551047325,1.5812849713256583
4000,-0.1282637119293213,-0.11727403476834297
4001,0.0012186262756586075,0.3238167818635702
4002,0.026514563709497452,0.17658731816482032
4003,0.022293083369731903,0.008605178445577621
4004,-0.08053489774465561,0.039272211492061615
4005,-0.007114215288311243,-0.004717640113085508
4006,-0.0020362064242362976,1.3272300893440843
4007,-0.09078552573919296,0.17008820921182632
4008,-0.01635335199534893,0.27366964891552925
4009,-0.07955250144004822,0.05618870258331299
4010,0.009211689233779907,0.12075422517955303
4011,0.08991198986768723,1.1777608128322754
4012,0.008286829106509686,0.09450611472652781
4013,0.032017674297094345,0.19869434437714517
4014,-0.004958266392350197,0.0313896220177412
4015,0.048306193202733994,1.1557048745453358
4016,0.16536010801792145,0.314257278572768
4017,0.023006832227110863,3.615689428639598
4018,-0.04360406473278999,0.7286284379661083
4019,0.03979138657450676,0.18588766211178154
4020,-0.0576137900352478,0.0018286779522895813
4021,-0.01103921514004469,-0.012753807939589024
4022,0.003299212083220482,0.029455512762069702
4023,0.07400071620941162,0.009687861427664757
4024,0.10267774015665054,1.497224642895162
4025,0.024607812985777855,0.3871950189350173
4026,0.007851827889680862,1.0179427079856396
4027,-0.009459100663661957,0.13435115665197372
4028,0.003137541003525257,0.11888717953115702
4029,0.008725002408027649,0.0012450013309717178
4030,0.01504551898688078,0.004497717949561775
4031,0.06346049159765244,0.09591790521517396
4032,0.04789535701274872,0.008172999476082623
4033,0.2178984433412552,0.7817753115668893
4034,0.15518362820148468,0.10436247539473698
4035,-0.0782352089881897,-0.13188212156295775
4036,0.0005535460077226162,1.3918153797276318
4037,0.03730805218219757,0.4596638099756092
4038,-0.04542248696088791,0.14373169094324112
4039,-0.182397723197937,0.8544184118509293
4040,0.06270387023687363,1.646845394745469
4041,-0.0014373604208230972,0.3739639427512884
4042,0.07221631705760956,0.06342847645282745
4043,-0.015100644901394844,0.03115399368107319
4044,0.21512405574321747,0.5441079610027373
4045,0.002460159594193101,0.027230414940277115
4046,-0.00021909037604928017,0.00376311456784606
4047,-0.2547474205493927,0.6016490161418915
4048,-0.01839262992143631,0.033534709364175797
4049,0.00289350189268589,0.04777123932581162
4050,-0.0034916456788778305,0.05471011530607939
4051,0.06880488991737366,0.15180592230171897
4052,-0.008538566529750824,0.09824381023645401
4053,-0.2380799502134323,0.00794878602027893
4054,-0.017396433278918266,0.10123059712350368
4055,0.07996490597724915,0.28193672047927976
4056,0.02964366041123867,-0.002575766062363982
4057,0.005666700191795826,0.07276223588269204
4058,0.021019304171204567,0.6045872548711486
4059,-0.09820081293582916,0.027815252542495728
4060,0.010534146800637245,0.11322939768433571
4061,-0.022947369143366814,-0.01968204230070114
4062,0.04044124111533165,0.06516508234199136
4063,-0.07486395537853241,-0.06939596310257912
4064,0.04745059832930565,2.554017208109144
4065,0.028741223737597466,-0.004670239761471748
4066,-0.022142035886645317,0.08706344291567802
4067,-0.08805355429649353,2.4564944952726364
4068,-0.020318737253546715,0.12986555509269238
4069,-0.10332164913415909,-0.1057551088888431
4070,0.006999950855970383,0.19334692507982254
4071,-0.06556577980518341,-0.04330798238515854
4072,0.008738920092582703,0.3846264783296647
4073,0.0523090660572052,1.417401174083352
4074,-0.025449395179748535,0.20174278691411018
4075,-0.00530020147562027,0.03998870402574539
4076,0.17019851505756378,0.7971218405291438
4077,-0.06381739675998688,-0.054352110251784325
4078,0.13410654664039612,0.16692116111516953
4079,0.002431936329230666,0.306551709305495
4080,0.02744920551776886,0.24343544896692038
4081,0.060534194111824036,0.01679828017950058
4082,0.018862105906009674,0.051037855446338654
4083,0.049894485622644424,0.6735009886324406
4084,0.06817203760147095,0.3138790752273053
4085,0.007027614861726761,1.0277064479887486
4086,-0.000844776863232255,1.3347412603907287
4087,0.05689302831888199,0.08082710020244122
4088,-0.019481636583805084,0.08361253328621387
4089,0.01558590680360794,0.38347963243722916
4090,0.003008993109688163,0.7112191726919264
4091,0.022915784269571304,0.4681627743120771
4092,0.0247110053896904,0.1267756363376975
4093,-0.10058517754077911,-0.10840816725976765
4094,-0.006011541932821274,0.017258490435779095
4095,-0.2503126263618469,0.18007895350456238
4096,0.002898985054343939,0.03359928106874577
4097,0.019484370946884155,0.0059855852741748095
4098,-0.001303801778703928,0.05457224976271391
4099,-0.024142414331436157,0.0887424498796463
4100,0.054247334599494934,0.7198879398638383
4101,0.010597828775644302,0.11527422070503235
4102,0.06462500244379044,0.01323592709377408
4103,-0.02297823317348957,0.012233573943376541
4104,-0.001449738396331668,0.005601329021155834
4105,-0.0068809716030955315,0.14824817888438702
4106,-0.01008759718388319,0.018809647299349308
4107,-0.03522934764623642,0.027132458984851837
4108,-0.05871350318193436,0.24979258328676224
4109,0.034105654805898666,0.20418049907311797
4110,0.03530782833695412,0.0015750274324091151
4111,-0.010615075007081032,0.2624550797045231
4112,-0.11977317929267883,0.2660524398088455
4113,-0.001633577048778534,0.0015165556594729426
4114,0.011443683877587318,2.2496750615537167
4115,-0.028842199593782425,-0.0019708015024662018
4116,0.0008739097975194454,1.5147336083464324
4117,0.0016145454719662666,0.05454267095774412
4118,0.08860103785991669,0.057762352749705315
4119,0.02346302568912506,0.9232414029538631
4120,0.003726094961166382,0.05144396051764488
4121,0.0037817941047251225,0.0023162632569437847
4122,-0.048608217388391495,0.3492313288152218
4123,-0.005552446469664574,0.5327468141913414
4124,-0.10828546434640884,-0.10662399232387543
4125,0.03232292830944061,0.6360373646020889
4126,-0.01567411795258522,0.2126910723745823
4127,-0.0029167148750275373,0.11083789775148034
4128,-0.01902737468481064,-0.008169278502464294
4129,0.016256079077720642,0.1471681548282504
4130,-0.09612526744604111,-0.06018592044711113
4131,0.006172372959554195,0.09868778218515217
4132,-0.004601216875016689,0.16523756925016642
4133,0.014341294765472412,1.0795445553958416
4134,-0.04017379879951477,-0.034312352538108826
4135,0.010499080643057823,0.008470507338643074
4136,0.007704424671828747,0.0021701522055082023
4137,0.0024898359552025795,0.3100506739865523
4138,0.0424325093626976,0.10095792450010777
4139,0.016642894595861435,0.01615642849355936
4140,0.043384402990341187,0.08685801959836681
4141,0.0012883767485618591,-0.019258058164268732
4142,0.008879982866346836,0.47008407954126596
4143,-0.03012208640575409,0.06839250773191452
4144,-0.023278910666704178,-0.013082608580589294
4145,-0.006928710266947746,1.2580403573811054
4146,-0.02664109319448471,0.35798243433237076
4147,0.0028185262344777584,0.18028997734654695
4148,0.05479203909635544,1.0883500623822329
4149,-0.020004194229841232,-0.019877773709595203
4150,0.1739610880613327,4.332809728890425
4151,0.014495656825602055,0.05109788756817579
4152,0.149004265666008,0.35999138187617064
4153,-0.017762668430805206,-0.0230872156098485
4154,-0.1028730645775795,0.1842375472187996
4155,-0.05639348924160004,0.4301450774073601
4156,0.0038196099922060966,0.20088280679192394
4157,-0.013505022041499615,0.000495128333568573
4158,0.02525903470814228,0.4306117575324606
4159,0.10814472287893295,0.2512179753102828
4160,0.026459375396370888,0.14094048413971905
4161,-0.005843089893460274,0.0012079777568578722
4162,-0.03120831958949566,0.19007528945803642
4163,0.012807600200176239,0.25969142466783524
4164,0.028249666094779968,0.01086706668138504
4165,-0.015489288605749607,0.09262893348932266
4166,-0.013948529958724976,0.12460589408874512
4167,-1.3645583391189575,-1.3624268360435963
4168,0.0500086210668087,0.041153933852910995
4169,-0.03709199279546738,-0.022876515984535217
4170,-0.18058009445667267,-0.19637470483779906
4171,0.04442315921187401,0.5908857204485685
4172,0.018439408391714096,-0.019584767520427704
4173,-0.31735825538635254,-0.2573690190911293
4174,0.016068873926997185,0.04784898879006505
4175,-0.11777240037918091,0.6930292844772339
4176,0.01299524400383234,0.950364077812992
4177,0.0010294043458998203,0.7049313252791762
4178,-0.0035656578838825226,1.0497071351855993
4179,-0.027386978268623352,0.870947003364563
4180,-0.0011134217493236065,-0.0036646999651566148
4181,0.02216758020222187,0.22971331153530627
4182,0.003151297103613615,0.20519878284540027
4183,-0.159376323223114,1.5444277673959732
4184,0.0005062534473836422,0.011393925175070763
4185,-0.0005932101048529148,0.03138470323756337
4186,-0.04626685380935669,-0.045617883801460264
4187,0.09446440637111664,0.3650466823455645
4188,0.06676004081964493,0.12479242542758584
4189,-0.0027401582337915897,-0.004009516629594145
4190,0.05869629234075546,0.2019461314775981
4191,0.0718957781791687,0.03909644577652216
4192,0.01317213661968708,0.043796829879283905
4193,0.10431164503097534,0.33561223790457007
4194,0.010276390239596367,-0.015258066356182098
4195,0.030014166608452797,0.10293121775612235
4196,-0.004203617572784424,0.08071944117546082
4197,0.002624859567731619,0.148565855648485
4198,-0.0011401120573282242,0.01801070338115096
4199,0.03076404146850109,1.024354388937354
4200,-0.08890128880739212,0.27762092649936676
4201,-0.028057843446731567,0.3102351687848568
4202,-0.026704121381044388,0.01932939514517784
4203,0.03175044804811478,0.09150883369147778
4204,0.07439236342906952,0.02704649418592453
4205,-0.004473810084164143,0.008452104404568672
4206,0.0029281903989613056,1.6450405382784083e-05
4207,0.001012180931866169,1.4845091379247606
4208,0.04243244230747223,0.009132946375757456
4209,-0.017324307933449745,0.004156686365604401
4210,-0.026232734322547913,-0.024522783011198042
4211,-0.07250954210758209,0.20504790544509888
4212,0.0030057677067816257,0.1527185199665837
4213,0.02477763220667839,0.013069428270682693
4214,0.014491413719952106,0.11267927568405867
4215,0.11295931786298752,0.1301137749105692
4216,0.03338632732629776,-0.001465754583477974
4217,0.1885303556919098,0.4674059543758631
4218,0.06526902318000793,0.019486355129629374
4219,0.01420109998434782,0.06809768173843622
4220,-0.07873443514108658,-0.015751786530017853
4221,-0.014106277376413345,1.7074905261397362
4222,0.08544142544269562,0.9003022657707334
4223,0.012392617762088776,2.0144207552075386
4224,0.011533869430422783,0.05270312330685556
4225,-0.02003832906484604,0.03408437594771385
4226,-0.05041810870170593,-0.09569718316197395
4227,-0.026368215680122375,0.050483137369155884
4228,0.028971105813980103,1.3897645771503448
4229,0.03536874055862427,0.07332200627570273
4230,-0.025310436263680458,0.021099533885717392
4231,0.011326762847602367,0.062405082397162914
4232,0.17002202570438385,1.3355313707143068
4233,0.09352097660303116,0.523335817422776
4234,-0.0016216197982430458,0.0004994040355086327
4235,0.01590389758348465,0.22791580855846405
4236,0.15443220734596252,0.7609465345740318
4237,0.04663841426372528,2.145788312039258
4238,0.008003134280443192,0.7231070896377787
4239,0.002014597412198782,0.005553134891670197
4240,0.16968637704849243,1.0861072004772723
4241,0.129364013671875,-0.002555305138230324
4242,-0.01390292588621378,0.09522372670471668
4243,0.07995446026325226,0.13780810125172138
4244,0.15462662279605865,0.3900697282515466
4245,0.010795899666845798,0.25909946020692587
4246,-0.07707920670509338,-0.0716546019539237
4247,0.05798085033893585,0.14927899651229382
4248,0.004528832621872425,0.6657175832660869
4249,-0.004195360466837883,0.07263355841860175
4250,-0.39126822352409363,-0.3529238887131214
4251,-0.0066629438661038876,0.010181421414017677
4252,-0.1395891159772873,0.2925952821969986
4253,0.0014371853321790695,0.028122758492827415
4254,0.06362462043762207,0.023236898954564822
4255,-0.1668711006641388,0.021030083298683167
4256,-0.04615145921707153,-0.09533241391181946
4257,0.13982568681240082,0.13008998334407806
4258,0.10531631112098694,1.9355653142556548
4259,0.024974174797534943,0.3911026045680046
4260,0.0055228727869689465,0.004038246348500252
4261,0.007164034992456436,0.2679086113348603
4262,0.010516179725527763,0.726807190105319
4263,-0.029546314850449562,0.12245427072048187
4264,-0.01848878711462021,-0.02860223315656185
4265,-0.1993250697851181,-0.1901443675160408
4266,-0.023128721863031387,0.12775172293186188
4267,-0.08231881260871887,-0.08399550290778279
4268,0.01602715626358986,2.107832368463278
4269,0.01543283462524414,0.774915823363699
4270,0.056614022701978683,0.034781310707330704
4271,0.023526517674326897,0.2827229814538441
4272,0.054882634431123734,0.009992847468092805
4273,0.1620652675628662,0.8091769553720951
4274,-0.13829199969768524,-0.14799948573112487
4275,-0.028896935284137726,0.03846153989434242
4276,0.07928222417831421,0.3470365907996893
4277,-0.1730388104915619,-0.05176587402820587
4278,0.02808711677789688,-0.0411491522192955
4279,0.020303240045905113,0.25075922506221104
4280,0.018733298406004906,0.011952956905588508
4281,-0.265146404504776,-0.02234455943107605
4282,-1.1348165571689606e-05,0.04151271656155586
4283,0.119169682264328,1.143556158989668
4284,-0.031802915036678314,0.005099594593048096
4285,0.03235553950071335,0.013475559058861108
4286,0.013245138339698315,1.2331598822493106
4287,0.02350422739982605,1.155225756992877
4288,0.02557583898305893,0.00018570199608802795
4289,-0.027973510324954987,-0.04155784264206886
4290,0.045750100165605545,0.05662936205044389
4291,-0.025716111063957214,-0.021014327183365822
4292,-0.05977507308125496,0.040854573249816895
4293,-0.046979084610939026,0.5265491008758545
4294,-0.153711199760437,-0.08395937085151672
4295,0.10414941608905792,0.03166368216625415
4296,0.008947834372520447,0.0197904035449028
4297,-0.04293942451477051,1.3298324048519135
4298,0.003967979922890663,0.07724123634397984
4299,-0.15327967703342438,-0.12700965255498886
4300,-0.030193163082003593,1.4711948595941067
4301,-0.06168319657444954,0.4130176156759262
4302,0.005346035584807396,0.0993631761521101
4303,-0.015897847712039948,0.3666403777897358
4304,0.03159543499350548,0.20516902534291148
4305,-0.00024720875080674887,5.165522452443838e-05
4306,-0.3585304021835327,0.5805293917655945
4307,-0.004291541874408722,0.08773384988307953
4308,-0.01702190563082695,0.04960380122065544
4309,0.0015782788395881653,0.039017099654302
4310,-0.11057212948799133,-0.03602754324674606
4311,-0.0020880792289972305,0.578680464066565
4312,-0.03076310083270073,0.0006629042327404022
4313,-0.03188803046941757,0.37037042900919914
4314,-0.01847868040204048,0.3586030788719654
4315,0.028899025171995163,0.7232092235935852
4316,-0.06164385378360748,0.040377065539360046
4317,-0.0017392989248037338,-0.010526939993724227
4318,0.013780084438621998,0.00525886844843626
4319,0.003955395892262459,-0.002807404176564887
4320,0.0733124166727066,1.9662902613636106
4321,0.01341519970446825,0.033914328552782536
4322,0.000327980553265661,-0.0004576446590363048
4323,0.0014374922029674053,0.061987914610654116
4324,0.13882285356521606,1.8285831734538078
4325,-0.19281376898288727,0.26251325011253357
4326,0.04751303419470787,1.362165918602841
4327,-0.29695138335227966,0.29237350821495056
4328,-0.19655117392539978,-0.1557001695036888
4329,0.013175279833376408,0.42783663677982986
4330,0.12605531513690948,0.040165992453694344
4331,0.196305051445961,0.1593072020332329
4332,0.0653495341539383,0.3201397592201829
4333,-0.039591096341609955,0.2853016182780266
4334,0.005536485463380814,0.03396743908524513
4335,0.019113246351480484,0.25999389542266726
4336,0.20816552639007568,-0.000784320533275604
4337,-0.004516768269240856,0.05570179084315896
4338,-0.015264168381690979,0.018003541976213455
4339,-0.0042896270751953125,0.7350211478769779
4340,0.04660017043352127,0.4710736330598593
4341,-0.013257503509521484,2.1239312402904034
4342,0.1904665231704712,0.24206720385700464
4343,0.03145613521337509,0.12314244359731674
4344,0.007553069852292538,0.17015330959111452
4345,0.1644708514213562,0.5999646736308932
4346,-0.0016505687963217497,0.01768485689535737
4347,-0.02935529127717018,0.00036558136343955994
4348,-0.02515660971403122,-0.02781472088827286
4349,0.01226435974240303,0.9052008241415024
4350,0.01494831033051014,0.12404586700722575
4351,-0.017155561596155167,0.26782992109656334
4352,0.0022431048564612865,0.3436731589026749
4353,-0.08857207745313644,0.560122013092041
4354,0.07718952745199203,0.05665051192045212
4355,0.2690773606300354,1.0440185368061066
4356,0.03831867501139641,0.08978662267327309
4357,0.016360001638531685,0.00514424528228119
4358,0.1739315688610077,0.16455911099910736
4359,0.04570793733000755,0.21020042430609465
4360,0.005080732516944408,0.12827628757804632
4361,-0.0004055870231240988,0.14317359030246735
4362,-0.14717939496040344,-0.11344284564256668
4363,-0.062193065881729126,0.05123189091682434
4364,0.28391051292419434,0.2747844085097313
4365,-0.007318643853068352,0.16067840717732906
4366,0.0005320925265550613,0.1455263141542673
4367,-0.016460908576846123,0.1515851952135563
4368,-0.025966262444853783,0.4079567566514015
4369,0.0011135349050164223,-0.0015550532937049864
4370,0.17023949325084686,0.37450163473840803
4371,0.005057595670223236,0.23706886358559132
4372,0.001832054927945137,0.8450355920940638
4373,0.0011176328407600522,0.023238197318278253
4374,-0.012842961587011814,-0.017435407042503355
4375,-0.012351209297776222,-0.021184395998716354
4376,-0.023665249347686768,-0.003691127523779869
4377,0.028927654027938843,0.4630403881892562
4378,0.09044165909290314,1.1225321081001312
4379,-0.0028709275647997856,0.6433352958410978
4380,-0.014321045018732548,-0.004601223394274712
4381,-0.06255953758955002,0.39005690068006516
4382,0.17349760234355927,0.5630614621331915
4383,0.0074776518158614635,0.02781228395178914
4384,-0.02630552276968956,-0.034282351727597415
4385,0.0005307181272655725,0.025752022862434387
4386,0.029577462002635002,0.028361791744828224
4387,-0.00139661505818367,0.0036576315760612488
4388,-0.0043950919061899185,0.004257029853761196
4389,0.0011395011097192764,0.014933682978153229
4390,-0.030907586216926575,0.020251553505659103
4391,-0.06481323391199112,0.008454613387584686
4392,-0.018519824370741844,0.5404945723712444
4393,-0.02067553624510765,0.07404237613081932
4394,-0.002142423763871193,0.09431486111134291
4395,-0.15060186386108398,-0.15833840146660805
4396,-0.00879956129938364,0.19007759913802147
4397,0.019506221637129784,0.6483368123881519
4398,0.008392002433538437,0.7886419408023357
4399,0.024902500212192535,0.12316805310547352
4400,-0.028634080663323402,0.07760236412286758
4401,-0.01584356091916561,0.0930252093821764
4402,-0.030719507485628128,0.014110364019870758
4403,0.22101926803588867,0.5129709871252999
4404,0.2196645885705948,0.284417144022882
4405,0.01709594577550888,0.43620762694627047
4406,-0.34082794189453125,0.10407280921936035
4407,0.046616893261671066,0.5213327184319496
4408,-0.07659095525741577,0.07890795171260834
4409,-0.11187276244163513,-0.08713556081056595
4410,-0.09464617818593979,2.22174309194088
4411,-0.05077424645423889,0.2300945669412613
4412,0.03931306675076485,0.01953978114761412
4413,-0.007346604019403458,0.047374267131090164
4414,0.0025003813207149506,0.05440882034599781
4415,-0.12572255730628967,-0.08902499079704285
4416,0.0045691668055951595,0.0014252648688852787
4417,-0.13397686183452606,-0.13324564322829247
4418,0.05374302342534065,0.007599267167970538
4419,0.05838121846318245,0.656069504795596
4420,-0.005489642731845379,0.037026756443083286
4421,0.12056565284729004,0.06162375584244728
4422,0.028465760871767998,0.9713668707117904
4423,-0.0888516753911972,0.14107808470726013
4424,0.1541002243757248,0.08979308046400547
4425,0.008536290377378464,0.010252916617901064
4426,0.004386301152408123,0.10868620895780623
4427,-0.1208672896027565,0.023474939167499542
4428,-0.02606518752872944,0.07911976054310799
4429,0.09331879019737244,0.12740561552345753
4430,0.00320644024759531,0.473850490157929
4431,0.08298468589782715,0.10607092572900001
4432,-0.03616612032055855,0.8574470542371273
4433,0.034405384212732315,1.2622894085943699
4434,0.05835513398051262,1.2102573628653772
4435,0.12783445417881012,0.3425734434276819
4436,0.0006721485406160355,0.011271484196186066
4437,0.01910644955933094,0.053443387401785
4438,0.0015806584851816297,0.08304841292556375
4439,-0.07608009874820709,-0.06866062805056572
4440,-0.0036215672735124826,0.00036827893927693367
4441,0.0014251535758376122,0.02040420426055789
4442,-0.0412934236228466,0.2676522731781006
4443,0.004910273943096399,0.001754710559907835
4444,0.028888769447803497,0.23818709701299667
4445,-0.05705446004867554,0.5609482154250145
4446,0.08392781019210815,0.3547386974096298
4447,0.02000393345952034,0.22970621730200946
4448,0.001430911011993885,0.1244322769343853
4449,0.05018899589776993,0.08209163509309292
4450,0.032574865967035294,0.057827625423669815
4451,0.01284591481089592,0.24635089561343193
4452,0.11304713785648346,0.08760398626327515
4453,-0.017262466251850128,0.28981246799230576
4454,0.10434156656265259,0.11541351675987954
4455,0.011228028684854507,0.05133296793792397
4456,0.020347803831100464,0.35108054522424936
4457,0.20087194442749023,0.23039153218269348
4458,-0.02484707161784172,0.0003138110041618347
4459,-0.02350114844739437,-0.019944272935390472
4460,0.0018159474711865187,0.39479590067639947
4461,0.09180460125207901,0.3627068102359772
4462,0.025545774027705193,0.35122756035707425
4463,-0.03202339634299278,-0.004159063100814819
4464,-0.03267880156636238,-0.025935865007340908
4465,0.0013051206478849053,0.0007439465262564227
4466,0.004041772335767746,0.023258172324858606
4467,-0.00170013471506536,-0.004503880918491632
4468,0.00911632925271988,0.12694341037422419
4469,0.002565985545516014,0.011298518948024139
4470,0.21440622210502625,0.03013432677835226
4471,0.013699272647500038,0.19808827340602875
4472,0.019187629222869873,0.12676848575938493
4473,0.03430795669555664,0.026944393990561366
4474,0.0110705541446805,0.053840882843360305
4475,0.09184291958808899,0.5055281575769186
4476,0.02429230324923992,0.009345040298067033
4477,-0.32200947403907776,-0.14507068693637848
4478,0.08153132349252701,0.24939105659723282
4479,0.02371901646256447,0.2004174841567874
4480,0.15344177186489105,0.04921327531337738
4481,0.039509788155555725,0.9280463606119156
4482,-0.06632113456726074,-0.04805092327296734
4483,-0.0066515784710645676,-0.011380081035895273
4484,-0.001783653162419796,0.44356510322541
4485,0.03525716811418533,0.2167882013018243
4486,-0.0945160984992981,-0.09530923543752579
4487,0.0014045772841200233,0.015319639001972973
4488,0.0353124774992466,0.6762902780683362
4489,-0.16794206202030182,-0.15372088737785816
4490,-0.12837578356266022,0.751226395368576
4491,-0.004080039449036121,0.007490772753953934
4492,0.025803232565522194,0.1164605189114809
4493,0.0406697541475296,3.0357079338282347
4494,-0.002026336034759879,-0.004806501448911149
4495,-0.050734568387269974,-0.05795095697976649
4496,0.02081254869699478,0.1675930293276906
4497,-0.008815395645797253,-0.008528972510248423
4498,-0.03601045906543732,-0.035355414263904095
4499,0.067108653485775,0.2858449164777994
4500,0.02161538228392601,0.04637470169109292
4501,-0.008455452509224415,0.08518065977841616
4502,-0.09187133610248566,-0.021204449236392975
4503,0.018316108733415604,0.27054088935256004
4504,-0.02639145776629448,0.45330553501844406
4505,-0.008933423087000847,-0.009773581521585584
4506,-0.13656432926654816,-0.043239206075668335
4507,-0.03607979416847229,-0.038901799023733474
4508,0.05242246016860008,0.07595509197562933
4509,0.016193890944123268,0.5628514694981277
4510,-0.18558698892593384,0.22616010904312134
4511,0.017043955624103546,-0.0011484497226774693
4512,0.06553518027067184,-0.003763287104666233
4513,-0.4008040130138397,-0.3890279158949852
4514,-0.003783389925956726,0.3780352547764778
4515,-0.05252790078520775,0.3324783593416214
4516,0.006790539715439081,0.06057483656331897
4517,0.03360854089260101,2.023144483566284
4518,-0.00016212183982133865,0.083825274836272
4519,0.00230231205932796,0.032780122477561235
4520,-0.0322108194231987,0.0941227488219738
4521,-0.1331785023212433,0.08785924315452576
4522,0.2981339991092682,2.3191046795545844
4523,-0.008830728940665722,0.13049312308430672
4524,-0.007540673017501831,-0.028234249912202358
4525,0.04794875159859657,0.9466333394775575
4526,-0.009446604177355766,0.06858930177986622
4527,0.15081599354743958,0.08721812821477215
4528,0.005971877835690975,0.01606329914648086
4529,0.004865608643740416,0.10800227150321007
4530,0.01678307168185711,0.004887239541858435
4531,0.013453096151351929,0.25384866551030427
4532,-0.009147165343165398,0.20137451589107513
4533,-0.14912939071655273,-0.03153732419013977
4534,0.008188648149371147,-0.004103736020624638
4535,-0.04196549206972122,1.074648693203926
4536,0.0026112981140613556,0.0007250904018292204
4537,0.05344840884208679,0.10901634953916073
4538,0.09382450580596924,0.6800809035194106
4539,-0.004033264238387346,-0.008074635115917772
4540,0.02423664554953575,0.3564633750356734
4541,0.040101248770952225,0.009532514726743102
4542,-0.10686042904853821,1.1879916489124298
4543,0.006188432220369577,0.028472097124904394
4544,-0.11971596628427505,0.993024080991745
4545,0.006803376600146294,0.770463944561925
4546,-0.058583199977874756,0.19102885574102402
4547,0.01616058498620987,0.08738106116652489
4548,-0.03806494176387787,-0.037881893338635564
4549,-0.09316865354776382,0.19545471668243408
4550,-0.011193330399692059,0.018005672842264175
4551,0.015318524092435837,0.10332141781691462
4552,0.02229534648358822,0.22726555413100868
4553,0.2981995642185211,1.208762528403895
4554,0.02587687037885189,0.04313647421076894
4555,0.0042816586792469025,0.6125652641057968
4556,-0.7163028120994568,-0.40173450112342834
4557,0.0065664267167449,-0.008260064583737403
4558,-0.1378374993801117,-0.1273249378427863
4559,0.02529064193367958,0.5818175254389644
4560,0.0009028390049934387,0.24771294742822647
4561,0.0182060357183218,0.12946410104632378
4562,-0.02313670516014099,0.4961266927421093
4563,0.03811480849981308,0.7560906051658094
4564,-0.0005910664331167936,0.013323710300028324
4565,-0.006738557480275631,0.02601468376815319
4566,-0.20949003100395203,-0.18281273171305656
4567,0.01700703799724579,0.45225109881721437
4568,0.0199672132730484,2.051183351315558
4569,0.003071410581469536,0.04082254972308874
4570,0.01221687626093626,0.20326263178139925
4571,0.023460261523723602,0.002025216817855835
4572,0.2861630320549011,1.436207577586174
4573,0.022988084703683853,0.04417132958769798
4574,-0.026015032082796097,-0.02745834074448794
4575,0.04726141318678856,0.7397316310089082
4576,-0.0002691522240638733,0.009370032697916031
4577,0.1079937219619751,0.2139903515635524
4578,0.07742981612682343,0.3903347533196211
4579,0.029824335128068924,0.003953982377424836
4580,-0.014056636020541191,0.06359114497900009
4581,0.014726575464010239,0.17173654213547707
4582,0.025125212967395782,0.4271217808127403
4583,0.05086749419569969,0.5923306905897334
4584,0.04889407753944397,1.2994146202108823
4585,0.02852971851825714,0.17922338625066914
4586,0.06827308982610703,0.3434896022081375
4587,0.009962269105017185,0.7360516486223787
4588,0.09010809659957886,0.6093264035880566
4589,0.01755308359861374,0.2655092680361122
4590,-0.020868266001343727,0.059321675449609756
4591,-0.060549452900886536,0.027883514761924744
4592,-0.1047712042927742,0.095357246696949
4593,-0.03203650936484337,-0.03416402771836147
4594,0.15811556577682495,0.5828663678839803
4595,-0.03886933624744415,0.011148959398269653
4596,0.001382843591272831,0.2502151746302843
4597,0.10102946311235428,0.03969636606052518
4598,0.0037328035105019808,0.0007356439964496531
4599,0.016950596123933792,0.6845759153367226
4600,0.0751538798213005,0.28474005084717646
4601,0.0018946100026369095,0.11088893190026283
4602,0.010216871276497841,0.032262278720736504
4603,0.004769516177475452,0.06311235670000315
4604,0.014984143897891045,0.7431023007666226
4605,0.0012668475974351168,0.12283950205892324
4606,0.008319586515426636,0.8426632881164551
4607,0.015260542742908001,0.1495968407325563
4608,-0.02340850979089737,-0.03431727528572082
4609,0.1482853889465332,0.6325746239162982
4610,-0.04135763645172119,-0.06655657198280096
4611,-0.021745631471276283,0.2739004325121641
4612,0.09049639105796814,2.020259078592062
4613,0.004196000285446644,0.08194360043853521
4614,-0.29686856269836426,-0.3380194865167141
4615,-0.0013273563235998154,0.02262911945581436
4616,-0.004738571122288704,1.9363650511950254
4617,0.007399973459541798,0.010391614283435047
4618,0.02594543620944023,0.0900679441401735
4619,0.014375746250152588,-0.0035927575081586838
4620,0.09590813517570496,0.6169030396267772
4621,0.009530723094940186,0.043657153844833374
4622,-0.0003410167992115021,-0.03768341103568673
4623,-0.025782465934753418,1.2994941771030426
4624,0.21180345118045807,0.7514413259923458
4625,-0.08712385594844818,-0.08264905493706465
4626,-0.023666605353355408,0.3191489577293396
4627,-0.1812341809272766,-0.0004944205284118652
4628,-0.08090183883905411,0.4862178564071655
4629,-0.11871276795864105,-0.08960633352398872
4630,-0.0006175357848405838,0.004285197705030441
4631,-0.4112260937690735,-0.4127275695791468
4632,0.037172675132751465,0.196011396124959
4633,-0.24267038702964783,0.10106858611106873
4634,-0.3380354344844818,-0.3105853796005249
4635,0.049540188163518906,0.01880451664328575
4636,0.023563239723443985,0.007768628410995007
4637,-0.0060540782287716866,0.42822843976318836
4638,0.04328451305627823,0.15482946546399035
4639,-0.009313315153121948,0.11544513888657093
4640,0.045550521463155746,0.4182238975772634
4641,0.0618770495057106,1.1046332400292158
4642,-0.07614704221487045,-0.08403057948453352
4643,-0.05221453309059143,0.08075427263975143
4644,0.0007553595351055264,0.0013249532785266638
4645,-0.00018173677381128073,0.22502110106870532
4646,0.03886645659804344,1.0475592724978924
4647,-0.02031800150871277,0.7746648006141186
4648,0.025698386132717133,0.17607400566339493
4649,-0.02078765258193016,-0.024373561143875122
4650,0.010801546275615692,0.9384502451866865
4651,-0.008738408796489239,0.08098511211574078
4652,0.0012718618381768465,0.021919807983067585
4653,0.030031677335500717,3.389296319335699
4654,0.06019497290253639,0.5720747753512114
4655,0.06683528423309326,0.12834950909018517
4656,0.002690400928258896,0.10947144392412156
4657,0.0167430117726326,0.02750848699361086
4658,0.0012233082670718431,-0.0009000985883176327
4659,0.0671817734837532,1.0948351762490347
4660,0.07849482446908951,0.7423380389809608
4661,0.16975733637809753,0.8452124278992414
4662,0.034561894834041595,0.06411288771778345
4663,0.053465936332941055,0.0913651465671137
4664,0.014976533129811287,0.3648172155953944
4665,0.006440109573304653,0.05210036985226907
4666,0.017488813027739525,0.07168660766910762
4667,0.0818478912115097,1.5116137297591195
4668,0.00814009364694357,0.0013630970643134788
4669,-0.009349209256470203,-0.013732479885220528
4670,0.04298533871769905,1.4145448072813451
4671,-0.03269697353243828,-0.03400252782739699
4672,-0.01759505458176136,1.1252155974507332
4673,0.06471046805381775,0.009796888005221263
4674,0.0029438065830618143,0.004425946170613315
4675,-0.06680043041706085,0.2426011934876442
4676,0.007662369403988123,0.09764611307764426
4677,0.06912636756896973,0.29832333885133266
4678,0.03607071191072464,0.39443574007600546
4679,0.06730972975492477,0.22975574666634202
4680,0.018875572830438614,0.024650948529597372
4681,-0.016431499272584915,0.044260941445827484
4682,0.028733866289258003,0.07857365223753732
4683,0.023214465007185936,0.9164066324592568
4684,-0.06233521178364754,-0.04998840019106865
4685,0.0027111507952213287,0.19851891264261212
4686,0.0397677980363369,0.1132059003575705
4687,-0.006083464249968529,-0.018055017106235027
4688,0.10237562656402588,0.03341051563620567
4689,0.05292723327875137,0.13680998049676418
4690,-0.11379126459360123,-0.06773707270622253
4691,-0.04026171937584877,-0.027936074882745743
4692,0.00589853897690773,0.058665902353823185
4693,0.001736713107675314,0.4359179337043315
4694,0.0046861786395311356,0.04883072152733803
4695,0.042600616812705994,0.03561759926378727
4696,-0.007510524243116379,1.1575026251375675
4697,0.023884242400527,0.7264069672673941
4698,-0.0018953632097691298,0.006555791012942791
4699,0.02921913005411625,0.6641033613123
4700,-0.042529068887233734,0.24365107715129852
4701,-0.03832119330763817,0.03991875424981117
4702,0.11293753236532211,0.04512626677751541
4703,0.00263429107144475,-0.0024804382119327784
4704,0.008150716312229633,0.7030581289436668
4705,0.10226588696241379,0.3675485485873651
4706,-0.03591252118349075,0.6057336591184139
4707,0.026448171585798264,0.009836100658285432
4708,-0.0177376177161932,0.17345803789794445
4709,0.029048286378383636,1.6251736609265208
4710,0.037776730954647064,1.0721264388412237
4711,-0.20917348563671112,0.2715604454278946
4712,0.08316574990749359,0.13608199916779995
4713,-0.10568425059318542,-0.1153940511867404
4714,0.06867378205060959,0.19603696650301572
4715,0.06385592371225357,0.9218129264190793
4716,0.00378493033349514,0.004361161176348105
4717,0.06370605528354645,3.796592880040407
4718,0.020275745540857315,0.1413367866189219
4719,-0.009122484363615513,0.18061932921409607
4720,-0.01654144749045372,-0.0066376132890582085
4721,-0.016742605715990067,0.31484441086649895
4722,-0.16512936353683472,0.01807279884815216
4723,-0.033311229199171066,0.270140815526247
4724,-0.016376003623008728,0.046029869467020035
4725,0.010918015614151955,0.4586965721100569
4726,0.02238076739013195,0.9695277544669807
4727,0.04213571175932884,0.4430275000631809
4728,0.01659511961042881,-0.0023344957828521726
4729,-0.20159214735031128,0.1840369701385498
4730,0.032384149730205536,0.02934759506570117
4731,-0.016477223485708237,0.037528520449995995
4732,-0.009879633784294128,0.07647081464529037
4733,-0.034277163445949554,0.10356641560792923
4734,0.0030151139944791794,0.02442240435630083
4735,0.025647757574915886,0.13326556568790693
4736,-0.001294788089580834,0.0011316414456814528
4737,-0.05230965465307236,0.5087202042341232
4738,0.05830569565296173,-0.014056727290153503
4739,0.037791602313518524,0.7979765813797712
4740,0.021991558372974396,0.1983747472986579
4741,-0.015733232721686363,0.06964734569191933
4742,-0.1522497534751892,0.23070213198661804
4743,-0.0021279193460941315,0.09482707548886538
4744,-0.06200312823057175,0.010703802108764648
4745,-0.04644973203539848,-0.04900283575989306
4746,-0.09663965553045273,0.39929239451885223
4747,-0.016367997974157333,0.7476327791810036
4748,0.009563070721924305,-0.0015326980501413345
4749,-0.0027171315159648657,0.019663643091917038
4750,0.006131934467703104,0.022179189531016164
4751,-0.12084803730249405,-0.014237269759178162
4752,0.04930604621767998,0.10741045052418485
4753,-0.07335873693227768,-0.08008846454322338
4754,0.05468090996146202,0.24532172549515963
4755,0.019525347277522087,0.027062245411798358
4756,0.01530469674617052,0.039042054675519466
4757,0.04279105365276337,0.14415189501596615
4758,0.08447373658418655,0.07551878411322832
4759,-0.09930501878261566,0.7388774454593658
4760,-0.08103540539741516,-0.10557219386100769
4761,-0.13481014966964722,-0.04178053140640259
4762,-0.007342219352722168,1.471556894481182
4763,-0.1929912269115448,-0.10245684534311295
4764,0.19465620815753937,0.10635398421436548
4765,0.00751136988401413,0.05652242252836004
4766,0.05214640498161316,0.18670158181339502
4767,-0.05138172209262848,0.6786108613014221
4768,0.13528300821781158,0.5375764518976212
4769,-0.024184739217162132,0.22695017606019974
4770,-0.15026487410068512,0.963600292801857
4771,0.04967430979013443,0.2644130061380565
4772,-0.006096791476011276,-0.03224600199609995
4773,0.29039934277534485,0.8986972477287054
4774,-0.006825361866503954,0.8328870721161366
4775,0.06220226734876633,0.007288687387481332
4776,0.04939784109592438,0.0031526610255241394
4777,0.103261798620224,0.4857710674405098
4778,0.032228436321020126,0.02094972610939294
4779,0.006682630628347397,0.04396778253430966
4780,-0.012651774100959301,3.7399802170693874
4781,0.005826644133776426,0.11248670937493443
4782,-0.011004067026078701,0.18030626326799393
4783,0.005168940871953964,0.005527990884729661
4784,0.001387137919664383,0.24119690340012312
4785,0.054094064980745316,0.09345869347453117
4786,-0.06925781816244125,1.0223552212119102
4787,0.06489724665880203,0.2568844856159558
4788,0.06184353679418564,0.10914815962314606
4789,-0.00622003898024559,0.1154104508459568
4790,0.0028051764238625765,0.027950334449997172
4791,0.10248149186372757,0.16189598153869156
4792,0.022112077102065086,0.0891290627187118
4793,-0.19749942421913147,0.07480284571647644
4794,-0.03018159605562687,0.07391267269849777
4795,-0.02001471258699894,0.09500333108007908
4796,-0.010723969899117947,0.010599669069051743
4797,-0.36982983350753784,-0.15037328004837036
4798,-0.026726121082901955,-0.00042545050382614136
4799,0.1263999044895172,0.07168054580688477
4800,0.06991538405418396,1.132155865430832
4801,-0.022978901863098145,0.6175025664269924
4802,-0.05176816135644913,-0.05706303358078003
4803,0.006102495361119509,0.0017096668743761256
4804,-0.023177284747362137,-0.024636074900627136
4805,-0.08431965857744217,0.0853535458445549
4806,-0.10571441054344177,0.44097521901130676
4807,0.001222718507051468,0.41244499012827873
4808,-0.029610086232423782,0.18919934332370758
4809,-0.07308720797300339,1.476680614054203
4810,-0.07242544740438461,-0.065282022356987
4811,0.04970042407512665,0.6979957225339604
4812,-0.07789698988199234,-0.07740474818274379
4813,-0.0017407143022865057,0.5333712566643953
4814,-1.0367481708526611,-1.0319480800628662
4815,0.0685332641005516,0.9977972134947777
4816,-0.0749475285410881,0.5565765053033829
4817,0.003240342950448394,0.12744395970366895
4818,0.04784373939037323,0.3776530718896538
4819,0.031733278185129166,0.6831024267012253
4820,-0.052384600043296814,1.4180743247270584
4821,0.0635288804769516,0.3513488210737705
4822,0.020317934453487396,0.007551982009317726
4823,-0.018874313682317734,0.23326731100678444
4824,0.001323286327533424,0.026649936684407294
4825,-0.24327626824378967,0.5766876637935638
4826,-0.024202514439821243,0.04005281627178192
4827,0.142508402466774,0.33161326544359326
4828,-0.11200365424156189,-0.11201472859829664
4829,0.0031906096264719963,0.5741268162382767
4830,0.16744887828826904,1.4199635447002947
4831,0.06246563419699669,0.26852174452506006
4832,0.10014587640762329,0.0008032657206058502
4833,-0.05530133843421936,-0.0547621750831604
4834,-0.06100977957248688,-0.07080099545419216
4835,0.006368854083120823,0.015238300198689103
4836,0.18831251561641693,0.14249765686690807
4837,-0.14206300675868988,0.1556841880083084
4838,0.032002318650484085,0.16036125825485215
4839,0.045333560556173325,0.1367296315729618
4840,0.04312508553266525,0.08193755894899368
4841,0.03487023338675499,0.009463940330315381
4842,0.0025763241574168205,0.9314864119514823
4843,0.0032921284437179565,0.22847078368067741
4844,-0.3455888330936432,-0.28462839871644974
4845,0.008777547627687454,0.13891757559031248
4846,-0.10358355194330215,-0.03161565959453583
4847,0.08993856608867645,0.3072551707737148
4848,-0.06654413789510727,-0.06228045281022787
4849,0.09522031247615814,0.33694905042659684
4850,0.04439077526330948,0.09279514104127884
4851,-0.09680265933275223,-0.09401287185028195
4852,0.008135868236422539,0.023804123396985233
4853,-0.09114279597997665,-0.01866593211889267
4854,-0.07746656984090805,0.21192006766796112
4855,-0.033528607338666916,-0.027418790385127068
4856,0.025835605338215828,0.006948067573830485
4857,-0.048166096210479736,-0.11746456265449524
4858,0.028842000290751457,0.4389934876235202
4859,-0.06418122351169586,-0.06402230821549892
4860,-0.01891782507300377,0.023187490180134773
4861,-0.01084390003234148,0.23410214483737946
4862,-0.12051668018102646,-0.1285796333104372
4863,-0.1093626618385315,-0.11318147927522659
4864,0.09248655289411545,0.23920455062761903
4865,0.014363397844135761,0.37358586583286524
4866,0.046928733587265015,0.1557835042476654
4867,-0.055794764310121536,-0.008404642343521118
4868,-0.023848747834563255,0.030779927968978882
4869,0.1891661286354065,0.3748270364012569
4870,-0.1597888469696045,0.28008872270584106
4871,0.09452639520168304,0.4953337908032154
4872,0.03593581169843674,1.131477714076027
4873,0.043212346732616425,1.910068579018116
4874,0.09348605573177338,0.08493936685408698
4875,0.021859612315893173,0.13211482763699678
4876,-0.02146325260400772,0.6879491731524467
4877,0.01940024271607399,1.0738630776759237
4878,-0.27927830815315247,-0.2731245958805084
4879,-0.45668867230415344,0.2406739890575409
4880,0.018120791763067245,0.1157219298183918
4881,-0.0053785257041454315,0.08002319186925888
4882,0.041523661464452744,2.12448143446818
4883,0.11008080095052719,0.02582501620054245
4884,0.11365588009357452,0.8318209201097488
4885,-0.0013618730008602142,0.03124576434493065
4886,-0.015046881511807442,-0.011640373151749372
4887,0.009693194180727005,1.0363257378339767
4888,0.009009432047605515,0.009016076102852821
4889,-0.036795474588871,0.17422516644001007
4890,-0.42287448048591614,-0.4190089087933302
4891,-0.1387728452682495,-0.11539429798722267
4892,0.002156385686248541,0.009207453161943704
4893,-0.059989772737026215,1.0539902672171593
4894,-0.019284125417470932,0.03198402747511864
4895,-0.017278697341680527,0.07290701195597649
4896,0.010588429868221283,0.07453421130776405
4897,-0.033433735370635986,0.02941346913576126
4898,-0.03454132378101349,0.10126884281635284
4899,0.0027630142867565155,0.527883293107152
4900,0.03775105997920036,0.027799854520708323
4901,0.0011418837821111083,0.0015588904498144984
4902,-0.0061208633705973625,0.014097003266215324
4903,-0.021281830966472626,0.032561786472797394
4904,0.05382472276687622,0.1254428771790117
4905,0.03829280659556389,0.20882743317633867
4906,0.01979978010058403,0.17946576001122594
4907,-0.11562348902225494,0.12953199446201324
4908,0.07033420354127884,0.38173105055466294
4909,0.00819840095937252,0.03622365929186344
4910,0.015848904848098755,1.37497478723526
4911,-0.1759481281042099,-0.03414192795753479
4912,-0.4947061538696289,-0.5155789228156209
4913,0.03666461631655693,1.1022402471862733
4914,0.31471702456474304,0.09177108108997345
4915,0.04019918665289879,1.0405799997970462
4916,0.014047023840248585,0.026507501490414143
4917,-0.007712968625128269,-0.0021851947531104088
4918,-0.04879148304462433,0.0408385768532753
4919,-0.029524290934205055,-0.03679425548762083
4920,0.025548990815877914,0.232105635892367
4921,-0.08164975792169571,-0.13483986794948577
4922,0.005011959467083216,0.07386315145413391
4923,0.031870484352111816,0.02351109660230577
4924,0.11747120320796967,0.14748964831233025
4925,-0.026075825095176697,0.1379876285791397
4926,-0.004397223703563213,-0.0012470909953117369
4927,0.030623339116573334,0.2165981826838106
4928,-0.07404730468988419,-0.072378050070256
4929,-0.01522779930382967,0.4048916958272457
4930,-0.09824882447719574,0.00663863867521286
4931,-0.04513072967529297,0.24062874913215637
4932,0.09609810262918472,0.013619456440210342
4933,-0.06384125351905823,0.011437930166721344
4934,-0.016817620024085045,0.05900958180427551
4935,-0.06790509819984436,-0.08531631994992495
4936,0.0069796377792954445,0.01200114912353456
4937,-0.2648656368255615,-0.320882223546505
4938,-0.009378519840538502,2.717741969972849
4939,0.02291543036699295,0.18527378886938095
4940,-0.12003081291913986,-0.0633891373872757
4941,0.003845211351290345,0.03227233141717534
4942,-0.028878405690193176,0.014995530247688293
4943,0.0036745015531778336,0.15965392254292965
4944,-0.056924968957901,-0.09847768187522889
4945,0.006311804987490177,0.04125203937294941
4946,0.0023827310651540756,0.4445267900591716
4947,0.00366179458796978,0.46477736346423626
4948,0.13868394494056702,0.48133484181016684
4949,-0.004549574106931686,0.07556509599089622
4950,-0.09910096228122711,-0.12457996606826782
4951,0.0011356286704540253,-0.027832415653392673
4952,-0.00047942157834768295,0.8984478805214167
4953,-0.11925692111253738,-0.04040046036243439
4954,-0.01916973479092121,-0.021477263304404914
4955,-0.11162897199392319,-0.07688349112868309
4956,0.02210419997572899,0.2722230665385723
4957,0.01541646383702755,0.09088417328894138
4958,0.03294586390256882,0.03298754292700323
4959,0.02282877266407013,0.3610123991978753
4960,0.01722710207104683,0.20795013011957053
4961,0.030750323086977005,1.5751572214066982
4962,-0.08870726078748703,0.2113843709230423
4963,-0.0343012735247612,0.4228314682841301
4964,0.008769710548222065,0.004041752545163035
4965,0.08674091845750809,0.13679425418379765
4966,-0.0205727256834507,0.5662769675254822
4967,-0.12548504769802094,-0.15044294111430645
4968,0.04570664465427399,0.6073583654360846
4969,-0.059112485498189926,0.03389342129230499
4970,0.03149775415658951,0.35440661013126373
4971,0.0012917816638946533,1.364151757210493
4972,-0.16009782254695892,-0.15058521553874016
4973,0.02725505456328392,0.30517560453154147
4974,-0.014630787074565887,0.46180024184286594
4975,0.019467782229185104,0.6376806784828659
4976,0.008758112788200378,0.007518032132793451
4977,-0.004860296845436096,0.07066044583916664
4978,0.02459529973566532,0.11790917301550508
4979,-0.023163286969065666,-0.02548448514426127
4980,0.005327481776475906,0.05548027530312538
4981,0.05137084424495697,0.6983672184869647
4982,-0.010224992409348488,-0.005835304036736488
4983,-0.07294146716594696,-0.06560127973556519
4984,0.35634922981262207,0.16282483516260982
4985,0.02455945685505867,0.5150984816718847
4986,-0.10954757779836655,-0.10325752757489681
4987,0.009309068322181702,0.009901632503897417
4988,0.016260311007499695,0.09971216652775183
4989,-0.23248547315597534,0.841455340385437
4990,0.0007247775793075562,0.11989464610815048
4991,0.1486680954694748,0.05053267627954483
4992,0.012747395783662796,0.05909392982721329
4993,-0.005802489817142487,0.7982650548219681
4994,0.003864179365336895,0.19097196031361818
4995,-0.025492168962955475,0.06520622968673706
4996,0.06073331832885742,0.13563344720751047
4997,-0.013904228806495667,0.05688890069723129
4998,0.04596392437815666,0.14921137469355017
4999,-0.0007527181878685951,0.20286592841148376
5000,0.29023051261901855,1.6778082996606827
5001,-0.025511186569929123,0.023830953985452652
5002,0.16843071579933167,0.40011198865249753
5003,0.2652786672115326,2.0450671538710594
5004,0.026804007589817047,0.0005340958014130592
5005,0.2965022921562195,1.7442946995142847
5006,0.007916143164038658,0.002516488981200382
5007,0.05351494997739792,0.39938573306426406
5008,-0.08439434319734573,0.3681691139936447
5009,0.016886403784155846,0.09977669242653064
5010,0.010918613523244858,0.15065679885447025
5011,-0.03387283906340599,-0.02099420689046383
5012,0.0854291245341301,1.0576494736596942
5013,0.005938970949500799,0.0031216856732498854
5014,0.0971754863858223,1.9031467866152525
5015,-0.002390091773122549,0.14078168757259846
5016,0.013456525281071663,0.08656287007033825
5017,-0.0021521239541471004,-0.006652840645983815
5018,-0.040908340364694595,0.09264960885047913
5019,0.02954377792775631,0.210332820948679
5020,0.14289526641368866,1.5978723398875445
5021,0.001609286293387413,1.08309337310493
5022,0.029806295409798622,1.1622195373056456
5023,0.02427338995039463,0.6845614146441221
5024,0.16489961743354797,1.418706089258194
5025,-0.0019334470853209496,0.40279980143532157
5026,0.06845411658287048,0.31222454860107973
5027,-0.004390127956867218,-0.003583956975489855
5028,0.02432444505393505,3.427038351073861
5029,0.0037711153272539377,0.04650051310454728
5030,-0.11146821081638336,-0.07590029761195183
5031,0.011064835824072361,0.05042301048524678
5032,0.015162847936153412,0.03513837559148669
5033,-0.08884268254041672,0.553981140255928
5034,0.015109474770724773,0.02492989692837
5035,-1.2508423328399658,-0.9430564343929291
5036,-0.015930568799376488,-0.0022109970450401306
5037,0.0034122630022466183,0.5378573941998184
5038,0.22186248004436493,0.13558685683528893
5039,0.008624178357422352,0.006152858695713803
5040,0.018808715045452118,0.8639842011034489
5041,-0.009611748158931732,0.19291267171502113
5042,-0.06326933205127716,0.06273350119590759
5043,-0.0450744666159153,0.166795551776886
5044,0.004001803696155548,2.0432836627587676
5045,0.21154333651065826,0.6337926173582673
5046,-0.016363712027668953,0.029147155582904816
5047,-0.012346340343356133,1.6269733756780624
5048,0.08235775679349899,0.1699114879593253
5049,0.0034550772979855537,0.07462199684232473
5050,-0.0064207445830106735,0.6118477433919907
5051,0.04390282928943634,0.22519750893115997
5052,0.02428387850522995,0.1108563180314377
5053,-0.028862159699201584,0.1860288865864277
5054,0.08456384390592575,0.6384221538901329
5055,0.01774609461426735,1.2497431152733043
5056,0.0037925424985587597,1.9881567964548594
5057,-0.0029780545737594366,1.3537820507772267
5058,-0.02866053208708763,0.33350422233343124
5059,0.021773675456643105,0.006983031984418631
5060,0.03211958706378937,0.08244120609015226
5061,-0.05426692217588425,0.23338063061237335
5062,0.07203469425439835,0.030875941971316934
5063,0.037811797112226486,0.49150218814611435
5064,0.006725674495100975,0.06953504736884497
5065,0.04673068970441818,0.1475617904216051
5066,0.13865000009536743,0.5064524193294346
5067,-0.010667642578482628,-0.008276495151221752
5068,0.14036378264427185,1.288008629460819
5069,-0.0032782661728560925,0.012193326838314533
5070,-0.04383641481399536,-0.04453191137872636
5071,0.15564164519309998,0.06944543868308983
5072,0.021394778043031693,0.006966457236558199
5073,-0.0914294570684433,0.1259404942393303
5074,-0.09609106928110123,0.17465989291667938
5075,0.04642055556178093,0.17853940278291702
5076,0.01717854104936123,0.10860786588773408
5077,0.051225971430540085,0.1828711241396377
5078,0.04095529764890671,0.17337002116255462
5079,0.06434294581413269,0.40347393695265055
5080,0.007243132218718529,0.44011824764311314
5081,0.0016415184363722801,0.05985027691349387
5082,-0.08045636117458344,0.2434752956032753
5083,-0.02443128265440464,0.281438622623682
5084,0.1499023288488388,0.021462738513946533
5085,0.002809178316965699,0.2964160451629141
5086,0.0019382497994229198,0.006565563264302909
5087,0.13807278871536255,0.21455219760537148
5088,-0.03010137751698494,0.03634507954120636
5089,0.059212446212768555,2.1689376831054688
5090,0.047178566455841064,0.12010532803833485
5091,-0.02563708834350109,0.008378654718399048
5092,0.01313455868512392,0.06616408843547106
5093,0.1359999179840088,0.34879586193710566
5094,-0.17783766984939575,-0.09991523623466492
5095,0.02010360360145569,0.012664693727856502
5096,-0.1596342772245407,-0.11618802696466446
5097,-0.043020643293857574,0.05829005688428879
5098,0.14017485082149506,0.3278292228933424
5099,0.014026004821062088,0.17061297269538045
5100,0.02044028416275978,0.3476406359113753
5101,0.018767541274428368,0.033795270370319486
5102,0.0005708537064492702,0.007855887524783611
5103,0.040354691445827484,0.3104217890650034
5104,0.06521445512771606,0.0012194067239761353
5105,0.013571049086749554,0.17728130030445755
5106,-0.8334017395973206,-0.7664787769317627
5107,0.1525108516216278,0.0867549255490303
5108,-0.023341242223978043,-0.022554104682058096
5109,0.05170160159468651,0.05522244446910918
5110,0.16675534844398499,0.42484027706086636
5111,0.059354018419981,0.09269372746348381
5112,-0.007044121623039246,0.08878415822982788
5113,0.08976560831069946,0.3530404365155846
5114,0.062401097267866135,0.4275893543381244
5115,0.05535663664340973,0.1959339090353751
5116,0.11358194798231125,0.9417008385062218
5117,-0.032614581286907196,0.009614136070013046
5118,-0.0008284840732812881,-0.006258566863834858
5119,-0.21496178209781647,0.8401598632335663
5120,0.00026965909637510777,0.01793077285401523
5121,-0.009505198337137699,0.03978036716580391
5122,-0.13873016834259033,0.7119416445493698
5123,-0.01911177486181259,0.012172989547252655
5124,0.061141304671764374,0.3778456812724471
5125,0.04043961316347122,0.02952093631029129
5126,0.04820450767874718,0.2819672542391345
5127,-0.01186368241906166,0.6395158171653748
5128,-0.0020706767681986094,0.27625630097463727
5129,-0.04562469944357872,-0.012838203459978104
5130,-0.16448870301246643,-0.07880295813083649
5131,-0.009542327374219894,0.14268691651523113
5132,-0.011236297897994518,-0.004531070590019226
5133,0.009628649801015854,1.27921405993402
5134,0.014910484664142132,0.7697953032329679
5135,0.15373611450195312,0.41664200962986797
5136,0.005008041858673096,0.3239940791390836
5137,0.0037173181772232056,0.2759797051548958
5138,-0.11255499720573425,0.5091801732778549
5139,-0.03586498647928238,0.18062658235430717
5140,0.007727993186563253,0.09594947347068228
5141,-0.033540356904268265,0.2820568010210991
5142,0.0037704899441450834,0.04642446181969717
5143,0.023691020905971527,0.5015332950279117
5144,0.033471040427684784,0.45982053386978805
5145,0.03841719403862953,0.09341051313094795
5146,0.02080870419740677,0.40873581962659955
5147,0.0025994989555329084,0.5499553102999926
5148,-0.10415676981210709,1.1348240450024605
5149,0.021082881838083267,0.1446636156179011
5150,0.12339243292808533,0.04096123017370701
5151,-0.002961073536425829,0.01634303480386734
5152,0.21532531082630157,0.275175727205351
5153,-0.03750624880194664,0.039422351866960526
5154,0.002788759768009186,0.551412358880043
5155,0.032684337347745895,0.4261863762512803
5156,0.024908965453505516,0.15601662143308204
5157,0.01250351034104824,0.0792398791963933
5158,0.0020052827894687653,0.5150908476207405
5159,-0.0670008435845375,-0.022394679486751556
5160,0.031761109828948975,0.2541774063138291
5161,0.020405307412147522,0.0482116801358643
5162,0.01696048304438591,0.2864186486694962
5163,0.019057996571063995,1.1942919762805104
5164,-0.012513380497694016,0.04452512785792351
5165,-0.2564416527748108,-0.24967620708048344
5166,0.04731330648064613,0.08744663372635841
5167,0.03291134536266327,0.7176575081357441
5168,0.053458165377378464,0.030702653340995312
5169,0.02204015851020813,0.9277600537752733
5170,0.022595975548028946,0.570300393155776
5171,0.1884688138961792,0.08764078700914979
5172,-0.02904805727303028,0.7047511003911495
5173,-0.099454864859581,0.23476487398147583
5174,0.09774460643529892,0.6799544030800462
5175,0.015752721577882767,0.05710904812440276
5176,-0.022769536823034286,0.5365922898054123
5177,0.1166527271270752,0.9529847763478756
5178,-0.003958176355808973,0.018430465832352638
5179,-0.006276797503232956,0.3457850106060505
5180,0.007141730282455683,0.014277374721132219
5181,0.01940256729722023,0.2534750774502754
5182,0.009099595248699188,0.1621905118227005
5183,0.1825447827577591,0.8729558438062668
5184,-0.01441293116658926,0.3008259516209364
5185,0.016682669520378113,0.3801175616681576
5186,-0.11716625839471817,-0.11722300807014108
5187,0.021641980856657028,0.388041288475506
5188,0.10203955322504044,1.2356921704486012
5189,-0.0038133636116981506,0.042201122269034386
5190,-0.004007373005151749,0.02479508239775896
5191,0.032234080135822296,0.37370241833559703
5192,0.00519938301295042,0.26977574289776385
5193,0.042921073734760284,0.14658402217901312
5194,-0.4349718391895294,-0.4111672714352608
5195,0.19569964706897736,0.38658868230413646
5196,0.07451408356428146,0.4013169794343412
5197,-0.07731476426124573,0.08068376034498215
5198,-0.10887828469276428,-0.11179155763238668
5199,0.008985324762761593,0.03289681367459707
5200,0.07540406286716461,0.4792763590812754
5201,0.01624048873782158,0.0035329904640093446
5202,-0.04398112744092941,-0.04072224348783493
5203,0.059008654206991196,0.06325394986197352
5204,0.0336894728243351,0.45115188881754875
5205,0.01605733297765255,0.0252696571405977
5206,0.0031328462064266205,0.11357560905162245
5207,0.006093621253967285,0.027001980924978852
5208,0.004552773665636778,0.3292092392221093
5209,-0.06959514319896698,0.4428081810474396
5210,0.09334619343280792,0.021807750454172492
5211,-0.058512523770332336,-0.04997608624398708
5212,0.16465197503566742,0.27342075761407614
5213,-0.05860315263271332,0.17752553522586823
5214,0.01978098414838314,1.5332179139368236
5215,-0.0020878342911601067,-0.003342589690873865
5216,0.022721968591213226,0.5259031669702381
5217,-0.1732480525970459,-0.16695631481707096
5218,-0.0228903666138649,-0.051129452884197235
5219,-0.0700228214263916,1.2879664897918701
5220,0.07098418474197388,0.008310990408062935
5221,-0.08732512593269348,-0.0676625594496727
5222,0.015824533998966217,0.31885019765468314
5223,-0.10787098109722137,0.14552682638168335
5224,0.11587506532669067,0.2532441057264805
5225,-0.20066000521183014,-0.17845606431365013
5226,0.008952077478170395,0.028661188174737617
5227,0.07119356840848923,0.13879498094320297
5228,-0.00270264595746994,0.1468166634440422
5229,0.031208619475364685,0.057660109363496304
5230,-0.04601770266890526,-0.042808033525943756
5231,0.001409735530614853,0.0019367709755897522
5232,-0.0008776672184467316,-0.018205152358859777
5233,-0.015433551743626595,0.5226466450840235
5234,-0.00022417877335101366,-0.001083972310880199
5235,0.05704329162836075,0.15519664529711008
5236,0.011930692940950394,-0.032113974913954735
5237,-0.05262075364589691,-0.016243532299995422
5238,-0.04397955164313316,0.8504808358848095
5239,0.09375050663948059,0.2619758853688836
5240,-0.529157817363739,-0.5412777829915285
5241,-0.014806455001235008,0.5191816426813602
5242,0.061342835426330566,-0.07772571034729481
5243,0.07180459797382355,0.3471275381743908
5244,0.12084412574768066,0.04253063164651394
5245,0.0032521861139684916,0.896772563457489
5246,0.07170968502759933,0.39961726404726505
5247,0.02921971119940281,0.04147828184068203
5248,-0.01045348308980465,0.09056416153907776
5249,-0.0997261330485344,0.15699079632759094
5250,-0.033490631729364395,0.08896436169743538
5251,0.054335255175828934,0.09681536379503086
5252,0.01804175227880478,0.10589242866262794
5253,0.13489288091659546,0.5717429146170616
5254,-0.19787220656871796,0.17429602146148682
5255,-0.006940007209777832,0.0014864671975374222
5256,0.12028789520263672,0.37365156412124634
5257,0.020365441218018532,0.39413640327984467
5258,-0.14252711832523346,-0.06419487297534943
5259,0.024658434092998505,0.047768290620297194
5260,0.06679181754589081,1.0970318093895912
5261,0.01320737972855568,0.1453898623585701
5262,0.019306018948554993,1.4053915338590741
5263,-0.0362924300134182,0.4625197760760784
5264,-0.020145215094089508,0.016472462564706802
5265,-0.6034227609634399,-0.3541937470436096
5266,0.0026689679361879826,1.1806911281310022
5267,0.03511270880699158,2.0695053524832474
5268,0.07218031585216522,0.04291420301888138
5269,0.08537410199642181,0.033149112947285175
5270,0.038417231291532516,0.3485867492854595
5271,0.032293956726789474,0.43423087894916534
5272,-0.012664569541811943,0.19851604290306568
5273,-0.0028476561419665813,0.029659920372068882
5274,0.07770400494337082,0.05355537682771683
5275,-0.06911861151456833,-0.0597793934866786
5276,-0.013556677848100662,0.12816918455064297
5277,-0.040436841547489166,-0.04488100856542587
5278,0.004674110561609268,0.15534165874123573
5279,0.0026754485443234444,0.12578751053661108
5280,0.14859820902347565,0.8234667617361993
5281,0.03204279765486717,0.11125150980660692
5282,-0.0671759620308876,1.2355905622243881
5283,0.0840461403131485,0.07768350839614868
5284,-0.10722344368696213,-0.00676533579826355
5285,0.026077553629875183,0.515744152595289
5286,0.17450937628746033,0.6435734033584595
5287,-0.007946733385324478,0.28017690405249596
5288,0.09366726875305176,0.015440926305018365
5289,-0.13407345116138458,-0.15332637820392847
5290,-0.055508483201265335,3.3805630430579185
5291,-0.017966216430068016,-0.003057911992073059
5292,-0.25744420289993286,0.1060836911201477
5293,0.04560906067490578,-0.0020600371062755585
5294,-0.026351697742938995,0.005455736070871353
5295,0.002729789586737752,0.25710147035715636
5296,-0.007200959604233503,0.24748272635042667
5297,0.0020467927679419518,0.011683900142088532
5298,0.02139526605606079,0.036003934452310205
5299,0.05893634259700775,0.6842717826366425
5300,-0.005760125815868378,0.01011718064546585
5301,0.008654452860355377,0.004538863155175932
5302,-0.03543872386217117,0.01423274353146553
5303,0.12317296862602234,1.870173815637827
5304,0.006056952755898237,0.10611935693304986
5305,-0.05716445669531822,-0.05989531938394066
5306,0.06027144193649292,0.01303529366850853
5307,0.013822882436215878,0.8080046446993947
5308,-0.33990734815597534,0.5940845906734467
5309,-0.006774552166461945,0.025029979646205902
5310,0.06237904354929924,0.047394078224897385
5311,-0.12708063423633575,0.5099891722202301
5312,0.0686459019780159,0.24770556397106702
5313,-0.004400444217026234,-0.0006802398711442947
5314,-0.08513595163822174,3.2180522680282593
5315,0.0030577490106225014,0.004106893204152584
5316,0.02096821926534176,0.14352269470941792
5317,0.09199923276901245,0.13193521089851856
5318,-0.0018363179406151175,0.01165882358327508
5319,0.023049883544445038,0.9900385802611709
5320,-0.0041440315544605255,0.2544196443632245
5321,0.00502806156873703,0.18647194653749466
5322,0.1418803632259369,0.5392129272222519
5323,-0.11879384517669678,0.11287766695022583
5324,0.10494917631149292,0.15455259382724762
5325,0.008060703054070473,0.2413226892676903
5326,-0.022068418562412262,-0.05696398764848709
5327,-0.012224271893501282,0.0041174814105033875
5328,0.08372771739959717,0.28120201267302036
5329,-0.012285903096199036,0.10081575065851212
5330,0.0019773116800934076,0.05759123229654506
5331,0.004413921386003494,0.05071551352739334
5332,-0.002184838056564331,0.6803213246166706
5333,-0.05777838081121445,0.19773106276988983
5334,0.08065961301326752,0.26245839055627584
5335,0.029130393639206886,0.6010794625617564
5336,0.0138178039342165,0.058230845257639885
5337,-0.05654438957571983,0.17964130640029907
5338,0.19677624106407166,0.8596602739344235
5339,0.017389971762895584,0.17738032341003418
5340,0.15019474923610687,2.058519563812297
5341,0.0034362925216555595,1.9157472057268023
5342,0.29623252153396606,1.4348432446131483
5343,-0.03290430083870888,-0.03865964338183403
5344,0.009622286073863506,0.09828234533779323
5345,-0.039091967046260834,-0.04600504506379366
5346,0.00323311286047101,0.21493145841668593
5347,-0.004112793132662773,-0.004791973318788223
5348,0.014836857095360756,0.025078514125198126
5349,0.06686712801456451,0.04842949751764536
5350,0.03330687806010246,0.13939228816889226
5351,-0.005535711068660021,0.17149340361356735
5352,0.030296137556433678,0.7181993366830284
5353,0.0011254280107095838,0.0064684574463171884
5354,-0.0013264268636703491,0.3003107882104814
5355,0.030354294925928116,1.0459585567004979
5356,0.09520493447780609,0.034604009366375976
5357,0.07399482280015945,0.04988290117762517
5358,0.08460506796836853,0.28821123018860817
5359,0.005968084093183279,0.0018613887950778008
5360,-0.3502217233181,0.8609868288040161
5361,-0.1168207898736,-0.11669242987409234
5362,0.0005303868092596531,0.11532774358056486
5363,0.20924916863441467,0.09935187641531229
5364,0.14859642088413239,0.29128732066601515
5365,0.02044565975666046,0.010475234128534794
5366,-0.03888999670743942,2.5083013735711575
5367,0.009061409160494804,0.011093812063336372
5368,0.03310089930891991,0.42049509308708366
5369,0.024852575734257698,0.9517523673130199
5370,0.04115771874785423,0.8825795429293066
5371,-0.06114998832345009,-0.08512103767134249
5372,6.827921606600285e-05,0.6721363512333483
5373,0.030493944883346558,3.699954204261303
5374,0.014060340821743011,1.5632927622646093
5375,0.020859256386756897,0.8257579430937767
5376,0.06385340541601181,0.06659841537475586
5377,0.05995422601699829,0.5708509087562561
5378,0.006125125102698803,0.16376960463821888
5379,0.04024532064795494,0.11793746473267674
5380,0.015513340011239052,0.024749862030148506
5381,0.00014524906873703003,0.06972840055823326
5382,-0.20547883212566376,0.04113799333572388
5383,0.12913072109222412,0.8367779701948166
5384,-0.29427021741867065,-0.26808030158281326
5385,-0.07245828956365585,0.2004147619009018
5386,-0.03321085870265961,0.31434663012623787
5387,-0.026320431381464005,0.08910375833511353
5388,-0.19853036105632782,0.18362733721733093
5389,0.05376625061035156,1.0002973052905872
5390,-0.004172997549176216,0.3435374181717634
5391,0.0008725409861654043,0.013060069875791669
5392,0.022735029458999634,0.33258643018780276
5393,0.023867832496762276,-0.006078633479773998
5394,-0.0052514574490487576,0.26221563667058945
5395,-0.09288588911294937,-0.09500655205920339
5396,0.007317983545362949,0.14897824183572084
5397,0.004401599057018757,0.8279429238755256
5398,-0.1707378625869751,0.17628468573093414
5399,0.027425173670053482,0.15795868881832575
5400,0.17111115157604218,0.5072882727254182
5401,0.04929087311029434,0.2501466511748731
5402,-0.02801639400422573,0.13449430838227272
5403,-0.21746449172496796,-0.1297963708639145
5404,-0.051643289625644684,1.2674925699830055
5405,-0.0252004973590374,0.04771048575639725
5406,0.0038779303431510925,1.1649305894970894
5407,0.006884712725877762,0.976986899971962
5408,0.15560564398765564,0.10849717110977508
5409,-0.03312578424811363,0.14718660339713097
5410,-0.08259816467761993,-0.08881074743112549
5411,0.047497134655714035,0.7654294885578565
5412,0.01907614804804325,2.374565688893199
5413,0.04781315103173256,0.027533036656677723
5414,-0.10010901093482971,0.828452005982399
5415,-0.10161082446575165,-0.12522400729358196
5416,-0.047964416444301605,-0.08287453278899193
5417,-0.0010397788137197495,0.003899139119312167
5418,-0.010056836530566216,0.05465639382600784
5419,0.014017358422279358,0.7273177802562714
5420,0.025023460388183594,0.38428536336869
5421,0.022975267842411995,0.01257513923337683
5422,0.061795417219400406,0.1909090019762516
5423,0.3642779290676117,0.5291525730463036
5424,-0.010208740830421448,0.16865773499011993
5425,0.015552437864243984,0.4422758361324668
5426,-0.14551353454589844,1.1944748759269714
5427,0.04608045890927315,0.07357846130616963
5428,-0.04630870372056961,1.327823430299759
5429,-0.006001735106110573,0.1964655676856637
5430,-0.015441009774804115,0.6903797723352909
5431,0.040387533605098724,0.05178282503038645
5432,0.04554343223571777,-0.009014304727315903
5433,-0.005191594362258911,-0.057549795135855675
5434,0.002681379672139883,0.05818456411361694
5435,-0.14981894195079803,-0.1550259180366993
5436,-0.04230679199099541,0.1466110423207283
5437,0.016796160489320755,0.11390404775738716
5438,-0.06800361722707748,0.34904006868600845
5439,-0.07784924656152725,0.07662564516067505
5440,0.010006632655858994,0.3303140588104725
5441,0.0025451919063925743,0.012444536609109491
5442,0.017125852406024933,0.024813610918499762
5443,0.10592406988143921,1.631397120654583
5444,0.17447732388973236,0.35271144130820176
5445,-0.07570958882570267,-0.08046138240024447
5446,0.09501922875642776,0.01594762859167531
5447,-0.10662972182035446,0.1694803237915039
5448,-0.15139348804950714,-0.06421051174402237
5449,0.04068716615438461,0.020093356957659125
5450,0.01903628557920456,0.020181350460916292
5451,0.06284808367490768,0.1084748279536143
5452,0.09261730313301086,0.3102100318064913
5453,0.02171620912849903,0.593511933577247
5454,0.15057581663131714,0.9528111536928918
5455,0.08314350992441177,0.02214432929031318
5456,-0.018229670822620392,-0.001497603952884674
5457,0.013885153457522392,0.0352490171790123
5458,-0.2716216444969177,-0.03022991120815277
5459,-0.005945231765508652,-0.015995681285858154
5460,0.027034852653741837,1.8805928081274033
5461,0.03036012127995491,0.5092633329331875
5462,0.021793706342577934,0.1139259040410252
5463,0.040312305092811584,0.15861003659665585
5464,0.006327764131128788,0.0011253037955611944
5465,0.22180300951004028,0.3848097580776084
5466,0.03092482127249241,0.6521269804798067
5467,-0.2018454521894455,0.03701770305633545
5468,0.062366992235183716,0.7170176573563367
5469,0.003589472733438015,0.04641383280977607
5470,0.025601735338568687,0.039881512901047245
5471,0.0005622981116175652,0.30274046678096056
5472,0.04576455056667328,0.7166745318099856
5473,0.03182903304696083,0.5098678825888783
5474,0.0036302278749644756,0.1454718607274117
5475,0.012775043025612831,0.864562485832721
5476,0.045196324586868286,0.16588675417006016
5477,0.05475223809480667,0.051335727534024045
5478,-0.09936283528804779,0.14372899383306503
5479,0.004296661354601383,0.022278732853010297
5480,0.020687758922576904,0.266691218042979
5481,0.0006990558467805386,-0.0031229762826114893
5482,0.0232759527862072,0.055068586021668864
5483,0.0019770734943449497,0.7213914944441058
5484,-0.02123389020562172,-0.009126685559749603
5485,0.022100524976849556,0.5586616157088429
5486,-0.005231868475675583,0.3142456151545048
5487,0.04772046208381653,0.2352006984874606
5488,-0.0038471026346087456,-0.002953501418232918
5489,-0.13209368288516998,0.5519433617591858
5490,0.046801283955574036,0.6735860364278778
5491,0.007790280506014824,0.02119530364871025
5492,0.014205149374902248,0.46613451902521774
5493,-0.19750019907951355,0.22811876237392426
5494,-0.022895850241184235,0.5688642673194408
5495,-0.061954252421855927,0.534559041261673
5496,-0.02599921077489853,0.49927174858748913
5497,-0.047343287616968155,0.12553593888878822
5498,0.09341853111982346,0.460165441611025
5499,0.04793630912899971,1.7683953051891876
5500,-0.08385518938302994,1.0625871121883392
5501,-0.03309597820043564,-0.03146764636039734
5502,-0.0008397111669182777,0.0053241166658699515
5503,0.01908443123102188,0.6431006151251495
5504,-0.4088135063648224,0.0442352294921875
5505,0.004473977256566286,0.36952251209186215
5506,-0.13528069853782654,-0.13765137019800022
5507,-0.014776497147977352,0.0035258401185274124
5508,0.01738690212368965,0.1681971347425133
5509,0.3622063994407654,0.27190291904844344
5510,-0.13075773417949677,0.28375449776649475
5511,0.006455706432461739,0.010042044101282954
5512,0.024554815143346786,-0.005513589829206467
5513,-0.005977010354399681,0.03754492104053497
5514,0.056815601885318756,-0.08777975104749203
5515,-0.06934511661529541,0.13411391526460648
5516,-0.19245149195194244,-0.02761952579021454
5517,0.029708921909332275,0.09903721511363983
5518,-0.00789974257349968,1.6311389356851578
5519,0.07832220196723938,0.687397385132499
5520,0.011353210546076298,-0.008569896221160889
5521,0.041169729083776474,0.2367628077045083
5522,-0.09248708188533783,0.05675417184829712
5523,0.0045666443184018135,0.061851208098232746
5524,0.14094924926757812,0.6790795681299642
5525,0.17454229295253754,0.09566453844354328
5526,-0.03234944865107536,0.1456993669271469
5527,-0.0050103068351745605,-0.005027301609516144
5528,-0.02747592329978943,-0.09753448097035289
5529,0.21762298047542572,0.6669767836574465
5530,-0.052561331540346146,-0.0037276558578014374
5531,-0.003555693430826068,-0.00403571454808116
5532,0.07496164739131927,0.915573738515377
5533,-0.6552920937538147,-0.6685740193352103
5534,-0.9377226829528809,-0.9481503050774336
5535,0.000718030147254467,0.1893096964340657
5536,-0.008667141199111938,0.7706798678264022
5537,-0.009164455346763134,0.059458608739078045
5538,0.2211778461933136,0.7091669491492212
5539,0.09120305627584457,0.3810729666147381
5540,-0.0380316823720932,-0.06105390191078186
5541,-0.0731319785118103,0.5014245957136154
5542,0.08788397163152695,0.4292715582996607
5543,-0.08343634754419327,-0.10088533908128738
5544,-0.013362422585487366,0.3383091613650322
5545,-0.03098958544433117,-0.0001629851758480072
5546,0.013070590794086456,-0.00926926825195551
5547,-0.30152833461761475,-0.3171618040651083
5548,0.20256969332695007,0.6079309210181236
5549,0.010868249461054802,0.05320972204208374
5550,-0.19792860746383667,-0.017478466033935547
5551,0.14991196990013123,0.9913213871768676
5552,-0.11983118951320648,-0.00479184091091156
5553,-0.02171044982969761,0.6014655120670795
5554,0.0944136455655098,1.6017027264460921
5555,-0.18468621373176575,-0.17769424803555012
5556,0.001219352474436164,0.004516015229455661
5557,0.015594322234392166,0.16787002817727625
5558,0.006626306101679802,0.35342782363295555
5559,0.05940922349691391,0.04911712185003125
5560,0.058111853897571564,0.040866876021027565
5561,0.017002008855342865,1.2413976358948275
5562,-0.0144924595952034,0.36612167954444885
5563,0.003839298617094755,0.21877230051904917
5564,-0.2757353186607361,1.5073356628417969
5565,0.0019423437770456076,1.0062102643423714
5566,0.06781573593616486,0.7794153755530715
5567,0.167937234044075,0.099270214792341
5568,0.01611909829080105,1.0827936921268702
5569,0.08539076149463654,0.050564657896757126
5570,-0.011847326532006264,0.33306404016911983
5571,0.07775870710611343,0.9452474620193243
5572,0.0034199878573417664,0.12041943892836571
5573,-0.14265944063663483,-0.09921044483780861
5574,0.0031385477632284164,0.24151627375977114
5575,-0.049643971025943756,0.6210783794522285
5576,-0.006895240396261215,0.11129238829016685
5577,0.08836371451616287,0.3695446918718517
5578,0.021697746589779854,0.15088575147092342
5579,0.047768957912921906,0.3547976817935705
5580,-0.036002401262521744,0.37990762293338776
5581,-0.16293379664421082,-0.12427081167697906
5582,0.01660957932472229,0.05442816857248545
5583,-0.06982600688934326,-0.0037292465567588806
5584,0.006331125274300575,0.014100744971074164
5585,0.013418605551123619,0.046717697754502296
5586,0.07517832517623901,1.5168653689324856
5587,0.04640224575996399,0.09314541425555944
5588,0.04281681776046753,0.6897268118918873
5589,0.07143674045801163,0.16339643206447363
5590,0.030226072296500206,0.5726778153330088
5591,-0.004273405764251947,-0.006484673358500004
5592,0.029824839904904366,1.1282188799232244
5593,0.043424952775239944,0.5165075659751892
5594,-0.0027925968170166016,0.39746712148189545
5595,0.0818154439330101,0.06167472805827856
5596,-0.047288522124290466,0.5707644671201706
5597,-0.0961645171046257,0.5489048957824707
5598,0.21444973349571228,1.56882905960083
5599,-0.01165048312395811,0.0687157679349184
5600,-0.012581277638673782,-0.0178951658308506
5601,0.01970817893743515,0.2185768635445129
5602,0.05322808772325516,0.5516827562823892
5603,0.007637570612132549,0.06867736752610654
5604,-0.2076963484287262,-0.11344261467456818
5605,0.039308104664087296,0.18906304193660617
5606,0.004922977648675442,-8.223787881433964e-05
5607,-0.021550677716732025,0.2700436860322952
5608,0.003289746819064021,4.273368865542579
5609,0.003577709197998047,0.027484620455652475
5610,-0.03358098119497299,-0.033949481789022684
5611,0.000593540258705616,0.6995383566245437
5612,-0.033870063722133636,0.23408261686563492
5613,-0.5912696123123169,-0.5800732066854835
5614,-0.026265326887369156,0.12021245062351227
5615,-0.06187877804040909,-0.035027071833610535
5616,0.020803892984986305,0.7641252260655165
5617,-0.04789597913622856,-0.04967933986335993
5618,-0.12948840856552124,-0.10143233835697174
5619,0.024344725534319878,0.7950664404779673
5620,0.022622961550951004,2.0163086587563157
5621,-0.02975352481007576,0.17860718816518784
5622,0.04682295396924019,0.1766141541302204
5623,0.05304459109902382,0.38030945137143135
5624,0.06048509478569031,0.03457506373524666
5625,0.07143472880125046,1.2055058975238353
5626,-0.1921396404504776,-0.16613975167274475
5627,0.004048445727676153,0.0840000108582899
5628,-0.0022621508687734604,0.5742097124457359
5629,-0.20158573985099792,0.4912615567445755
5630,0.0013241320848464966,0.1095043329987675
5631,0.04110943153500557,0.32990833395160735
5632,0.0280933678150177,0.2623043991625309
5633,0.10789354890584946,0.43588763756270055
5634,-0.0030006077140569687,0.16549471952021122
5635,-0.008944984525442123,0.20138423517346382
5636,0.06702978163957596,0.05279052071273327
5637,-0.0015603177016600966,0.7036145885940641
5638,0.024260664358735085,0.022321062977425754
5639,0.052211664617061615,0.22912630252540112
5640,0.08238712698221207,0.2808756334707141
5641,0.007236797362565994,0.02760869264602661
5642,0.04401369020342827,0.36165719386190176
5643,0.020588666200637817,0.04982957988977432
5644,-0.026057610288262367,0.16823352500796318
5645,0.0021348632872104645,0.028237316757440567
5646,0.25993144512176514,2.122830994427204
5647,0.04000677540898323,0.3848889213986695
5648,-0.035571109503507614,-0.036126219463767484
5649,0.026482030749320984,0.26591137453215197
5650,0.04679900407791138,0.18271371396258473
5651,-0.33453717827796936,-0.18710477650165558
5652,-0.030591625720262527,0.2998330444097519
5653,-0.017257973551750183,-0.017162198200821877
5654,-0.12999112904071808,-0.08922198787331581
5655,-0.016985533758997917,0.15870296955108643
5656,0.012125784531235695,0.22500148229300976
5657,-0.05675331503152847,1.1829742193222046
5658,-0.029365884140133858,0.05947146937251091
5659,0.0294234286993742,0.41463357396423817
5660,-0.0073281750082969666,0.044046930968761444
5661,0.002706310711801052,0.6917484696605243
5662,-0.009686693549156189,0.14035721868276596
5663,0.06657040119171143,0.30253421515226364
5664,-0.046294763684272766,-0.017034493386745453
5665,-0.03602113574743271,-0.04397887655068189
5666,0.030173808336257935,0.32106196880340576
5667,0.024831101298332214,2.1229287115857005
5668,2.5039680004119873,3.2362681226804852
5669,0.019724510610103607,0.08212535828354817
5670,0.001235058531165123,0.05996069358661771
5671,-0.003210119903087616,0.4050697274506092
5672,0.02026715874671936,0.022853979491628706
5673,-0.0031539429910480976,0.6381367007270455
5674,-0.11894888430833817,-0.11964112427085638
5675,0.018629640340805054,0.10558492690324783
5676,0.013888835906982422,1.7682453505694866
5677,-0.0010479834163561463,0.014338043052703142
5678,-0.016798393800854683,0.31344199553132057
5679,-0.2248097062110901,-0.21037307009100914
5680,-0.005271846894174814,0.009333574213087559
5681,0.047790855169296265,0.044232383370399475
5682,0.02324605919420719,0.02399806142784655
5683,0.03272409737110138,0.21462047123350203
5684,0.05482574924826622,0.7442978657782078
5685,-0.030053284019231796,0.3617366664111614
5686,0.040636658668518066,0.7459035441279411
5687,0.009345268830657005,0.39010247591431835
5688,-0.1277611255645752,0.6040229052305222
5689,0.0018397131934762,0.05878158938139677
5690,0.04780412092804909,0.9431415931030642
5691,-0.2268548458814621,1.392964243888855
5692,0.0011884804116562009,0.024448422045679763
5693,0.168219193816185,0.7618179346900433
5694,-0.0925213024020195,-0.0842016153037548
5695,-0.008761928416788578,0.03690677136182785
5696,0.2127213180065155,0.31967538967728615
5697,0.06905685365200043,1.49232208912872
5698,-0.003955639898777008,1.3947749882936478
5699,0.04279082641005516,0.10683061555027962
5700,-0.002856474369764328,0.3200328219681978
5701,-0.08054185658693314,-0.08880771417170763
5702,-0.01913357712328434,0.017826233059167862
5703,0.13396655023097992,0.4763520937412977
5704,-0.042848337441682816,0.14565294235944748
5705,-0.00868151243776083,-0.010555018088780344
5706,0.06436099112033844,0.21216603519860655
5707,0.01783415861427784,0.8451517526991665
5708,0.11790449917316437,0.43653181567788124
5709,-0.009467869997024536,-0.005088144913315773
5710,0.0344671756029129,0.46216143667697906
5711,0.025876935571432114,0.3890009820461273
5712,-0.0021277815103530884,0.1455972082912922
5713,0.0859818384051323,0.19310830353060737
5714,-0.03040032647550106,-0.035449391696602106
5715,0.06317842751741409,0.06900652504828031
5716,-0.028732027858495712,-0.040482161566615105
5717,0.02340954914689064,0.4860784725024132
5718,0.0036637047305703163,0.0028415139749995433
5719,-0.00011051679030060768,0.06662316061556339
5720,-0.01327112689614296,1.3047512546181679
5721,-0.005234438925981522,0.5965326186269522
5722,-0.047457218170166016,0.14797500520944595
5723,-0.1833692342042923,-0.1626604851335287
5724,-0.19811880588531494,-0.115552619099617
5725,0.0996183380484581,0.20162967569194734
5726,0.0004059325437992811,0.45160971535369754
5727,0.016616296023130417,0.0032357098534703255
5728,-0.021003063768148422,0.3694996703416109
5729,0.06006452441215515,0.2559703439474106
5730,0.0008445403072983027,-0.0019579536601668224
5731,0.0013629668392241001,0.007984715746715665
5732,0.002572223311290145,0.9956966296304017
5733,0.02376820333302021,0.01667535351589322
5734,0.031785767525434494,0.2795129083096981
5735,0.04371883347630501,0.06492942664772272
5736,0.15582232177257538,0.2402631121512968
5737,0.012711536139249802,0.049922415520995855
5738,0.00019701989367604256,0.038082812912762165
5739,0.02131672576069832,0.35559518332593143
5740,0.008509786799550056,0.00620831735432148
5741,3.836635733023286e-05,0.01206913631176576
5742,0.036834098398685455,0.1673574624583125
5743,0.131995290517807,0.1165900006890297
5744,-0.007898587733507156,0.044649846851825714
5745,-0.0002730577252805233,0.9393535787239671
5746,-0.006330224685370922,0.003878994844853878
5747,0.016191009432077408,0.423879437148571
5748,-0.009475328028202057,0.042646367102861404
5749,0.010182300582528114,-0.004198889248073101
5750,0.0754413902759552,0.05237600952386856
5751,-0.1901516616344452,0.9045798629522324
5752,0.10393116623163223,2.8295018982025795
5753,-0.09184041619300842,0.45633964240550995
5754,-0.2720228433609009,-0.2598551232367754
5755,-0.0624428354203701,-0.0647687311284244
5756,-0.08326424658298492,-0.03670172020792961
5757,0.042105503380298615,0.43486984726041555
5758,-0.06595358997583389,0.4039883390069008
5759,-0.009527970105409622,0.5331914369016886
5760,0.07707133889198303,0.11630254425108433
5761,-0.011068463325500488,0.37468305602669716
5762,-0.017528848722577095,-0.007438967935740948
5763,0.08575405180454254,0.5615989556536078
5764,-0.03696676343679428,0.10704544186592102
5765,0.07326312363147736,0.000400688499212265
5766,-0.061700332909822464,0.011798657476902008
5767,0.007813510484993458,0.21503323782235384
5768,0.07108248770236969,0.03831394016742706
5769,-0.0028858575969934464,0.13316968083381653
5770,-0.029973438009619713,-0.03435351047664881
5771,-0.028656644746661186,-0.0008295662701129913
5772,0.05347311496734619,0.04598761908710003
5773,-0.016288872808218002,0.19218390807509422
5774,0.06276336312294006,0.0021536784479394555
5775,-0.17544014751911163,0.01912979781627655
5776,0.10417837649583817,0.05962604656917847
5777,0.022588113322854042,0.031100766733288765
5778,0.07349076122045517,0.9547517532482743
5779,-0.09692884981632233,0.09455647319555283
5780,-0.17150543630123138,-0.14164447784423828
5781,0.013754421845078468,-0.00032806373201310635
5782,-0.003710729768499732,0.19888517912477255
5783,0.022595414891839027,0.03134312457405031
5784,-0.0020985305309295654,0.19988970458507538
5785,0.014965064823627472,0.3960168636403978
5786,0.057941485196352005,0.1660771849565208
5787,-0.060654543340206146,-0.05144321918487549
5788,0.0502043180167675,0.12754276767373085
5789,0.029623275622725487,0.1338911596685648
5790,-0.07974873483181,0.10722464323043823
5791,0.017177587375044823,1.5311481952908252
5792,-0.0017879321239888668,0.6162986839190125
5793,-5.641765892505646e-05,0.6508658891543746
5794,0.0013025569496676326,0.2502770423916445
5795,0.10058680921792984,0.40642268455121666
5796,0.0230722613632679,0.02849790357868187
5797,0.007167342584580183,0.21524733526166528
5798,0.07476673275232315,0.7342903857934289
5799,0.0037598595954477787,0.34515131439547986
5800,-0.5216621160507202,-0.3954048752784729
5801,0.005786478985100985,0.007603816222399473
5802,0.009056326001882553,0.11901997216045856
5803,-0.15208356082439423,1.1870738714933395
5804,0.0018292723689228296,0.039548583095893264
5805,0.1381809562444687,0.8508474826812744
5806,0.03964253515005112,0.013128751481417567
5807,-0.005864478647708893,0.04628288745880127
5808,-0.05129150301218033,2.207124687731266
5809,0.06848341226577759,0.317536486312747
5810,0.17084263265132904,0.19718932065734407
5811,0.014567321166396141,0.190077418461442
5812,0.006741449236869812,0.15300586074590683
5813,-0.011125867255032063,0.19148544315248728
5814,0.11235789954662323,0.5528064481914043
5815,-0.01781275123357773,0.07313890755176544
5816,0.12676987051963806,0.2542058415710926
5817,0.01756133884191513,0.32269230543170124
5818,0.0008890230674296618,0.401772829471156
5819,0.1510811597108841,0.37204283056780696
5820,0.0466882660984993,0.28121442068368196
5821,0.05469777435064316,0.42367000319063663
5822,0.004305909387767315,0.008771150605753064
5823,0.0009014797396957874,0.48708528093993664
5824,-0.21357551217079163,1.0145371556282043
5825,-0.01921101287007332,0.29093828052282333
5826,0.03286740928888321,0.04653037153184414
5827,0.01980675756931305,0.49022529093781486
5828,0.05484342947602272,0.04846626899961848
5829,-0.15108278393745422,0.36445313692092896
5830,-0.09753529727458954,-0.08017823286354542
5831,0.004957607947289944,0.4073139748070389
5832,-0.024257399141788483,-0.02598265977576375
5833,-0.022804690524935722,-0.00965474359691143
5834,0.2215518057346344,0.9119427153200377
5835,-0.016220465302467346,-0.06371850427240133
5836,-0.5198906064033508,-0.5170163065195084
5837,-0.002988449763506651,0.00036623701453208923
5838,0.06587234139442444,0.0984763354063034
5839,0.01891188696026802,0.5230738008394837
5840,0.01888931356370449,0.1523874227423221
5841,-0.04898422583937645,0.02439642697572708
5842,-0.015089670196175575,0.10803571715950966
5843,0.0001827722880989313,1.5345979703124613
5844,0.026776190847158432,0.3547445014119148
5845,0.03325489163398743,0.02048372058197856
5846,-0.0016150888986885548,0.4901360273361206
5847,0.1965712457895279,0.49252449482446536
5848,-0.06420504301786423,0.10375575721263885
5849,0.01789306104183197,0.13351163384504616
5850,-0.007451155688613653,-0.01355923741357401
5851,-0.22043554484844208,-0.19580095261335373
5852,0.001949930563569069,0.04827760113403201
5853,0.006063033826649189,0.43377831927500665
5854,-0.03452995419502258,0.37853730097413063
5855,-0.12986956536769867,-0.12706591933965683
5856,0.008325053378939629,0.00010747229680418968
5857,-0.007013951428234577,-0.006852144841104746
5858,0.005904651712626219,0.023269765253644437
5859,0.00042226212099194527,0.06542756012640893
5860,0.019747072830796242,0.27648982766550034
5861,0.06375467777252197,0.3379942364990711
5862,-0.00650427769869566,0.2758042197674513
5863,-0.003683626651763916,0.10145683586597443
5864,0.051227498799562454,0.25471597630530596
5865,-0.072804294526577,-0.06451910547912121
5866,0.02624911442399025,0.021975998068228364
5867,-0.29944583773612976,-0.29709420120343566
5868,0.07488623261451721,0.3995885998592712
5869,0.007008887827396393,0.0064657628536224365
5870,0.09007056057453156,0.4174604398140218
5871,-0.0025464054197072983,0.3935162196867168
5872,0.21837812662124634,1.0146666061482392
5873,0.09620174020528793,1.0367575902491808
5874,0.041876420378685,0.31677770242094994
5875,0.21210947632789612,0.10845553129911423
5876,0.0010620220564305782,0.04305590287549421
5877,0.05025948956608772,0.302768737077713
5878,-0.05430925637483597,-0.055737200658768415
5879,-0.010771237313747406,0.2012287899851799
5880,-0.011022210121154785,-0.012815330410376191
5881,0.007627248764038086,0.01708621345460415
5882,-0.05488872155547142,0.0709356963634491
5883,0.031094707548618317,0.09462987631559372
5884,0.014158978126943111,0.07460819091647863
5885,-0.023557724431157112,-0.026091222214745358
5886,0.12460259348154068,0.09877949208021164
5887,0.08232306689023972,0.25329748541116714
5888,0.056048471480607986,0.49857816714938963
5889,0.015946879982948303,0.06912289484171197
5890,0.028418466448783875,0.06343437358736992
5891,0.153067946434021,0.520998333580792
5892,0.05067449063062668,0.27407067082822323
5893,0.012704314664006233,-0.010264847204089165
5894,-0.08728659152984619,-0.05295838415622711
5895,-0.049012746661901474,-0.0455053448677063
5896,-0.0907173678278923,0.010023906826972961
5897,-0.03469259291887283,-0.014561787247657776
5898,0.015230700373649597,0.1493597812950611
5899,-0.03076762519776821,-0.0408049626275897
5900,-0.04362273961305618,0.8255485035479069
5901,0.08896154910326004,0.006368637550622225
5902,-0.08451884984970093,0.6992741823196411
5903,0.015761330723762512,0.14236742770299315
5904,0.02354840189218521,0.3521734776895755
5905,0.05272684991359711,-0.002698885276913643
5906,-0.0037279585376381874,-0.009305461775511503
5907,0.026917725801467896,0.021364974789321423
5908,-0.08407681435346603,0.9305268973112106
5909,0.06609858572483063,0.16944037564098835
5910,-0.02601597271859646,0.30270349606871605
5911,-0.006512358784675598,0.03773477114737034
5912,-0.18766701221466064,-0.17257863841950893
5913,0.06167515367269516,0.005686117568984628
5914,0.006279460154473782,0.4149698654655367
5915,0.0709538385272026,0.5944046769291162
5916,-0.0005198707804083824,0.007270620204508305
5917,0.011832475662231445,0.058313000947237015
5918,0.053694382309913635,4.736100383102894
5919,-0.02082737348973751,-0.008140821009874344
5920,0.13162878155708313,0.4209429882466793
5921,0.06262616813182831,0.024659775895997882
5922,0.02473105862736702,0.009044822305440903
5923,0.005764266476035118,0.12883318914100528
5924,-0.00433140667155385,-0.009841562481597066
5925,-0.019182492047548294,0.1216423436999321
5926,-0.03654377907514572,0.11680743470788002
5927,0.055992212146520615,0.12067464645951986
5928,0.008358596824109554,0.08173338300548494
5929,0.06018317490816116,0.5826099738478661
5930,0.005508315749466419,0.3561210995540023
5931,-0.06624384969472885,0.1911231204867363
5932,0.0018752537434920669,0.15863961994182318
5933,0.038940008729696274,0.23773865029215813
5934,-0.14291337132453918,-0.12807849422097206
5935,0.030202660709619522,1.509014930576086
5936,0.02737010456621647,0.6471891481633065
5937,-0.028734784573316574,0.0066072940826416016
5938,-0.2104506492614746,-0.23425147496163845
5939,0.007766962517052889,0.1737929411465302
5940,-0.02652761898934841,0.7627880163490772
5941,0.005199332255870104,0.035870410561074095
5942,0.039094265550374985,0.2197304293513298
5943,0.004161398857831955,-0.024447360076010227
5944,-0.19446147978305817,-0.2133471630513668
5945,0.0014178476994857192,0.011222096043638885
5946,0.04953169822692871,0.1857175516197458
5947,0.026652246713638306,0.0020572729408740997
5948,2.4664864540100098,3.70126473903656
5949,0.01230614259839058,0.34946101158857346
5950,0.023077847436070442,0.06903691319166683
5951,-0.08356356620788574,-0.03618376702070236
5952,0.04890277609229088,0.9455106037203223
5953,0.00234101340174675,0.1419850243255496
5954,0.0014109378680586815,0.010080313077196479
5955,0.0457567498087883,0.7975655233021826
5956,0.02273751236498356,0.011318895500153303
5957,0.15081912279129028,0.49782153591513634
5958,0.010014583356678486,0.04645122867077589
5959,-0.006482969969511032,0.34272376075387
5960,-0.02502143569290638,0.002553645521402359
5961,-0.0023264114279299974,0.01487409882247448
5962,0.07253967970609665,-0.030425675213336945
5963,0.044955845922231674,1.4885723404586315
5964,-0.21834295988082886,0.11945098638534546
5965,0.044732846319675446,0.15736040100455284
5966,0.002941600512713194,0.01735394636853016
5967,0.0919262245297432,1.4651608986314386
5968,0.19100400805473328,0.4291135296225548
5969,-0.2366323322057724,0.5891696214675903
5970,-0.021442962810397148,0.23340634442865849
5971,0.008043366484344006,0.14701281499401375
5972,-0.08521050959825516,0.19809376448392868
5973,0.007782217115163803,0.08076511416584253
5974,0.14205080270767212,0.03989573195576668
5975,0.1419256180524826,0.7456859052181244
5976,-0.024737458676099777,-0.0005832947790622711
5977,0.04133940860629082,1.0292550782905892
5978,0.04388546943664551,0.009246012195944786
5979,0.0039686113595962524,-0.0020557986572384834
5980,0.05646669864654541,0.07769794575870037
5981,0.04288061708211899,0.004274113103747368
5982,-0.014246311038732529,0.15680238418281078
5983,0.021318696439266205,0.6620833799242973
5984,0.045414216816425323,0.0870539452880621
5985,0.030135491862893105,0.24062897026306018
5986,0.0046218447387218475,0.15086238645017147
5987,-0.04518834501504898,-0.049941036850214005
5988,-0.01275826245546341,-0.010124236345291138
5989,0.029807154089212418,0.035400657914578915
5990,0.0017562985885888338,0.06081370241008699
5991,-0.0063731493428349495,0.5438799932599068
5992,-0.00806323904544115,0.07151021808385849
5993,-0.009920932352542877,-0.02044818177819252
5994,0.00448983209207654,0.02383378706883832
5995,0.019765328615903854,0.7820478780195117
5996,-0.021877411752939224,0.2564999721944332
5997,0.004066381137818098,0.05961693276185542
5998,0.1492999792098999,0.9070681685116142
5999,0.009135650470852852,0.09605921618640423
6000,-0.04931274801492691,-0.050467309076339006
6001,0.0092808548361063,0.012621786911040545
6002,-0.0355280302464962,-0.03241306031122804
6003,-0.03215928003191948,-0.02599545359611511
6004,0.001534149399958551,0.0859626728342846
6005,-0.07970228791236877,0.028969116508960724
6006,0.0694907158613205,0.1719368677586317
6007,0.06728828698396683,0.5542414365336299
6008,0.06512929499149323,0.2897876501083374
6009,-0.07394737005233765,-0.08036281913518906
6010,0.002399110933765769,0.010535709792748094
6011,0.01676156185567379,1.0198379910434596
6012,-0.011073984205722809,0.17454150691628456
6013,0.15867701172828674,0.4056787546724081
6014,0.0033569233492016792,1.0966643234714866
6015,0.05559847131371498,0.19213556731119752
6016,-0.0075723882764577866,0.35310839489102364
6017,-0.37677353620529175,0.27437281608581543
6018,0.018061626702547073,0.3021879303269088
6019,0.04978186637163162,0.10636959411203861
6020,0.07105797529220581,0.00565378949046135
6021,0.005971938371658325,0.0017021968960762024
6022,-0.04197480157017708,0.16947594285011292
6023,-0.3345024287700653,0.7476041913032532
6024,0.15562674403190613,0.18129125249106437
6025,0.01341463066637516,0.28697061352431774
6026,0.0748518779873848,0.16119724279269576
6027,-0.06980940699577332,0.02235906571149826
6028,-0.0024325093254446983,0.008359655505046248
6029,0.020430229604244232,0.09753435850143433
6030,0.012586992233991623,0.010949250310659409
6031,0.024152390658855438,0.25042547285556793
6032,-0.09826171398162842,-0.009603649377822876
6033,0.019669437780976295,0.8668121114751557
6034,0.034180205315351486,0.8946966417133808
6035,-0.0441238172352314,0.8157244510948658
6036,-0.003073732368648052,0.15644450718536973
6037,-0.006473575718700886,0.16398686915636063
6038,0.14216101169586182,0.1769993919879198
6039,-0.16994714736938477,0.09676502645015717
6040,-0.05312367528676987,-0.05001127999275923
6041,0.01976834610104561,0.1607171471696347
6042,-0.011924106627702713,0.03349142149090767
6043,0.006151299923658371,0.07460243813693523
6044,0.0258168987929821,0.2647311178734526
6045,0.04604235664010048,0.024875122238881886
6046,0.009250795468688011,0.07252947427332401
6047,0.018055031076073647,0.42568848840892315
6048,-0.15110662579536438,-0.04158230125904083
6049,0.27620553970336914,0.787932425737381
6050,-0.010355337522923946,-0.01024364575278014
6051,0.018148139119148254,0.31579115171916783
6052,0.06960361450910568,0.5357439443469048
6053,0.015338117256760597,0.810453848913312
6054,0.03157978877425194,0.09130281663965434
6055,0.013442455790936947,0.05260865681339055
6056,-0.04051864147186279,0.4418221563100815
6057,0.17286209762096405,0.5103905041469261
6058,0.01308765634894371,0.37461480498313904
6059,0.03237402066588402,0.5247615576445241
6060,0.0032380647026002407,0.5217971159727313
6061,-0.04572921618819237,0.024457473307847977
6062,0.041167404502630234,0.4154028333723545
6063,0.1248680055141449,0.44158399291336536
6064,0.001042238436639309,0.08378153020748869
6065,-0.04589933529496193,0.17083220183849335
6066,0.11880946159362793,1.1227541267871857
6067,-0.007867628708481789,-0.02484796568751335
6068,0.029185490682721138,0.02009409642778337
6069,-0.27536270022392273,0.11757534742355347
6070,-0.07387027889490128,0.3379177302122116
6071,0.1917744278907776,0.45699361665174365
6072,0.013031363487243652,0.26357979280874133
6073,-0.039462849497795105,0.482968769967556
6074,-0.03289680927991867,0.38050730153918266
6075,0.19672630727291107,0.447853697303799
6076,0.013450024649500847,0.20664583891630173
6077,-0.07571355253458023,-0.04812471196055412
6078,-0.018652096390724182,0.8295731917023659
6079,0.005009809508919716,0.4508371553965844
6080,-0.18751345574855804,-0.19631622993620113
6081,0.040180474519729614,0.8948112255893648
6082,0.032964274287223816,0.8842643499492624
6083,-0.06000029295682907,0.03312695771455765
6084,0.004405861720442772,0.05373053066432476
6085,0.007661599665880203,-0.007305759936571121
6086,-0.018584754317998886,-0.01159669179469347
6087,-0.021756593137979507,-0.008679287508130074
6088,0.009303069673478603,0.003356608431204222
6089,-0.05206863582134247,-0.033415379002690315
6090,0.01443498581647873,0.4673166200518608
6091,0.04339374974370003,0.04094524309039116
6092,-0.07621345669031143,0.14083032310009003
6093,0.04594045877456665,0.25556345097720623
6094,0.04651924595236778,0.7975176346953958
6095,-0.056604355573654175,0.3499395176768303
6096,-0.18260715901851654,-0.18067664420232177
6097,0.02792149968445301,0.018475031480193138
6098,0.023798372596502304,-0.032034968957304955
6099,-0.02282952331006527,0.028685659170150757
6100,0.10516755282878876,0.9329018779098988
6101,0.1711260974407196,1.075968532357365
6102,0.040253326296806335,-0.028079647105187178
6103,0.020746514201164246,0.33162948017707095
6104,0.1484057754278183,0.2313769906759262
6105,0.003114508930593729,0.0005016761570004746
6106,0.07923412322998047,0.1361089497827379
6107,-0.030429968610405922,-0.023322906345129013
6108,0.0008178986608982086,0.12402417697012424
6109,0.020469002425670624,0.04766852594912052
6110,0.28459423780441284,2.5217088162899017
6111,0.017246268689632416,0.16159556061029434
6112,0.03021463379263878,0.6830261424183846
6113,0.016774632036685944,0.02998924721032381
6114,-0.006193881388753653,0.07274140138179064
6115,0.03862845152616501,0.2595340143889189
6116,0.04027480632066727,0.20924150559585541
6117,0.017048049718141556,0.007122984156012535
6118,0.06828086823225021,0.2294721994549036
6119,0.04482927918434143,0.16174888610839844
6120,0.021312201395630836,0.02361050806939602
6121,0.024716118350625038,0.11267466170829721
6122,-0.023260248824954033,0.16255182027816772
6123,0.03850337862968445,0.024657241068780422
6124,0.01147203054279089,0.015451216138899326
6125,-0.7288756370544434,1.4542388916015625
6126,0.018811127170920372,0.2788713255140465
6127,-0.008798981085419655,1.0520756021142006
6128,-0.004049807786941528,0.5883883833885193
6129,0.2176143079996109,0.3661166885867715
6130,-0.1323184221982956,0.6329190731048584
6131,-0.056306853890419006,0.01366221159696579
6132,0.04663900285959244,1.0762173430994153
6133,-0.015682928264141083,-0.015804097056388855
6134,-0.02472848817706108,0.30312999710440636
6135,0.08217523992061615,1.1969098346307874
6136,0.023820314556360245,0.04603677336126566
6137,-0.028232555836439133,-0.01609046757221222
6138,-0.011400114744901657,0.48799974098801613
6139,0.012047551572322845,0.3144046403467655
6140,0.06137532368302345,0.4511801563203335
6141,-0.13484008610248566,-0.09291855245828629
6142,-0.1345861703157425,-0.06651575863361359
6143,0.02297041565179825,0.16701430780813098
6144,0.006532493978738785,-0.002715393900871277
6145,-0.014882550574839115,0.23817173019051552
6146,0.016946416348218918,0.4581855572760105
6147,-0.03253272920846939,-0.02949490025639534
6148,0.04245913401246071,0.17383642122149467
6149,-0.935936450958252,-0.9159904010593891
6150,0.02766946330666542,0.15177013375796378
6151,0.01452998910099268,0.09318612073548138
6152,-0.1258016675710678,0.0928797572851181
6153,0.002514210529625416,0.074926090775989
6154,-0.02831602841615677,0.0032247528433799744
6155,0.019737904891371727,0.1753433495759964
6156,0.21865500509738922,0.9275677210498543
6157,0.02017798088490963,1.4482633862644434
6158,-0.005724459886550903,0.34219422936439514
6159,0.01318562775850296,0.38343389332294464
6160,-0.04783114418387413,0.5001740604639053
6161,-0.12551654875278473,-0.07751666754484177
6162,-0.10679963231086731,-0.01336737722158432
6163,-0.00935334526002407,-0.002862289547920227
6164,-0.096548892557621,-0.07730960845947266
6165,-0.08204769343137741,-0.013550840318202972
6166,0.015177074819803238,0.03875771164894104
6167,0.06300728768110275,0.04063005559146404
6168,0.0037476036231964827,0.06689207648014417
6169,0.01046990416944027,0.08815982146188617
6170,-0.05276206135749817,1.7731025889515877
6171,-0.025906359776854515,0.3117137309163809
6172,-0.05335418879985809,0.6355566531419754
6173,-0.141287162899971,0.4090518355369568
6174,0.0022685974836349487,0.02565109694842249
6175,-0.13192985951900482,-0.09568386524915695
6176,-0.08911290019750595,-0.12940752506256104
6177,-0.014620035886764526,0.27991119027137756
6178,0.02572377398610115,1.1783081823959947
6179,-0.003342917189002037,-0.010934671387076378
6180,0.003964312374591827,0.25998805882409215
6181,-0.03270535543560982,0.27259611338377
6182,-1.0588736534118652,-0.9967629835009575
6183,0.02795252576470375,0.0021491730585694313
6184,-0.0736655741930008,-0.07123231119476259
6185,0.14504489302635193,0.5144076803699136
6186,0.00705395732074976,0.30937993340194225
6187,0.04905764013528824,0.9014944639056921
6188,0.05715825408697128,0.21489423466846347
6189,-0.033231645822525024,-0.027930468320846558
6190,0.05168934538960457,0.6004710905253887
6191,0.027422789484262466,0.1503343459480675
6192,0.034905243664979935,0.056018482660874724
6193,-0.07398572564125061,-0.04804544150829315
6194,-0.006014072336256504,0.1852447595447302
6195,0.03334716707468033,0.0138449277728796
6196,-0.05863267183303833,-0.037461575120687485
6197,-0.007661669980734587,0.012138789519667625
6198,0.0002720337361097336,0.154903054703027
6199,-0.15771321952342987,0.07721446454524994
6200,0.10361602157354355,1.0794167090207338
6201,0.0031271425541490316,-0.0007098554633557796
6202,-0.010280115529894829,-0.0036377999931573868
6203,0.05565689876675606,0.3767249099910259
6204,0.013349294662475586,0.17197325825691223
6205,-0.18070079386234283,1.3028551489114761
6206,-0.010134768672287464,0.740040510892868
6207,0.04894203320145607,0.04489976249169558
6208,0.022610748186707497,0.12771223270101473
6209,0.05690990015864372,0.2948005525395274
6210,0.03652835637331009,0.04068735986948013
6211,-0.055010996758937836,0.04347261041402817
6212,0.01435924507677555,0.02398856356739998
6213,-0.0029733527917414904,0.41253139032050967
6214,0.0669713243842125,0.05362434568814933
6215,0.039351992309093475,0.08062215708196163
6216,-0.0037549033295363188,0.1431836485862732
6217,-0.0009187697432935238,2.189979867078364
6218,0.052321907132864,0.25045513454824686
6219,0.0028203835245221853,0.009469056076341076
6220,0.14955081045627594,0.185945492121391
6221,0.002161632524803281,0.3423444033251144
6222,-0.011058416217565536,0.03693927451968193
6223,0.0390801727771759,0.42409814335405827
6224,-0.007782089523971081,0.7570507545024157
6225,0.005679458379745483,0.19249716645572335
6226,0.10152579843997955,0.14406218472868204
6227,0.03093654103577137,0.4055162123404443
6228,-0.07284822314977646,0.5069098696112633
6229,0.05191778391599655,0.19238422252237797
6230,0.004577353596687317,0.02793070487678051
6231,-0.016218453645706177,0.02112760953605175
6232,0.10417766124010086,0.21519653499353808
6233,0.018526772037148476,0.30675738863646984
6234,0.020533200353384018,0.29527688649250194
6235,0.07513406127691269,0.04961883986834437
6236,0.05685477331280708,0.38493993505835533
6237,0.002280129585415125,0.14539947360754013
6238,-0.1681843400001526,0.6679708808660507
6239,-0.038390398025512695,0.062476471066474915
6240,-0.05668613687157631,-0.01963791623711586
6241,0.0044754077680408955,0.20624826859602763
6242,0.003212186973541975,0.604545132315252
6243,0.00074734166264534,1.1654114313423634
6244,-0.06649141758680344,0.2591431140899658
6245,-0.03860984742641449,0.7693180963397026
6246,0.02089553326368332,-0.013545505702495575
6247,0.019922344014048576,0.018095942214131355
6248,0.04644114524126053,0.12442027684301138
6249,-0.004061783663928509,0.12339290883392096
6250,0.05379268899559975,1.003281800658442
6251,0.024229953065514565,0.026144933770410717
6252,0.05192079395055771,0.024826705688610673
6253,-0.1463916003704071,0.295609250664711
6254,0.026983829215168953,0.1053717564791441
6255,0.04216843098402023,0.204206807538867
6256,-0.04568871110677719,-0.05096530705690384
6257,-0.057904213666915894,0.4354296401143074
6258,-0.019186027348041534,-0.015976048074662685
6259,0.1733662635087967,0.3349938227183884
6260,0.02500869892537594,0.3049908895045519
6261,-0.07299678027629852,-0.04677649587392807
6262,-0.008574090898036957,0.2713999170809984
6263,0.09697477519512177,0.11292686173692346
6264,-0.08300891518592834,-0.08423119084909558
6265,0.02509361505508423,0.021833322942256927
6266,0.0011828779242932796,0.05281889345496893
6267,0.04037703201174736,0.5925753638148308
6268,0.1304362267255783,0.5083959447219968
6269,-0.02358604595065117,0.12253323942422867
6270,0.012711189687252045,0.0028842277824878693
6271,-0.11732040345668793,0.8216193690896034
6272,0.08186928927898407,0.26407345198094845
6273,0.01130678877234459,0.38877495378255844
6274,0.05485153570771217,0.6857776045876562
6275,0.0260060653090477,0.030102470715064555
6276,0.1398526430130005,0.24261485412716866
6277,0.14364376664161682,0.12131010589655489
6278,0.051529884338378906,0.006044656038284302
6279,-0.0644906684756279,0.037811487913131714
6280,-0.09835430234670639,0.03839176148176193
6281,0.07955209165811539,1.6282188510522246
6282,-0.05179782211780548,0.3660004436969757
6283,-0.35823124647140503,-0.3608623449363222
6284,-0.06525218486785889,0.8802453354001045
6285,-0.00065653957426548,0.06711224839091301
6286,0.05630355328321457,0.025133846327662468
6287,0.08337754011154175,0.23471035156399012
6288,-0.042373038828372955,-0.04542202642187476
6289,-0.006125594023615122,0.5468291225843132
6290,-0.023971831426024437,0.2937227040529251
6291,0.019755972549319267,0.0007889633998274803
6292,0.03967582434415817,0.24427784979343414
6293,0.027697978541254997,0.01873706839978695
6294,0.02103618159890175,0.006321731838397682
6295,-1.1904058456420898,-0.8446026742458344
6296,0.060789600014686584,1.057657773635583
6297,0.06698799878358841,0.2745628207921982
6298,-0.050509974360466,0.013050295412540436
6299,0.06485871225595474,0.055084901105146855
6300,-0.03393947333097458,0.19130508229136467
6301,0.005764588713645935,0.8923704775515944
6302,0.0036965152248740196,0.0010409050062298777
6303,0.15995557606220245,0.9277372006326914
6304,0.1380866914987564,0.09501215256750584
6305,-0.03867717087268829,-0.033497268334031105
6306,-0.05090239644050598,0.314434751868248
6307,0.019039291888475418,0.01419163151877001
6308,-0.02568015083670616,0.5273999348282814
6309,0.006515532732009888,0.05609084409661591
6310,0.07537785917520523,0.07240182347595692
6311,0.11388535052537918,1.0522148981690407
6312,0.018774859607219696,0.10283742658793926
6313,0.026931853964924812,0.4590755831450224
6314,0.11924278736114502,0.034243395552039146
6315,-0.028480164706707,0.024589288979768753
6316,0.008980314247310162,0.0007841754704713821
6317,0.005838876590132713,0.18385237685288303
6318,0.07334388047456741,0.2211069994373247
6319,0.031890783458948135,0.04115431662648916
6320,-0.020525014027953148,0.0005956795066595078
6321,0.04017294570803642,0.022903189528733492
6322,0.030020147562026978,0.7994708452606574
6323,0.06060156598687172,0.0285118343308568
6324,0.0006473199464380741,1.5946117574349046
6325,0.040257975459098816,0.9966065983608132
6326,-0.06400466710329056,-0.05689984932541847
6327,0.06909047067165375,1.3492698673089762
6328,0.017476968467235565,0.6580893360078335
6329,0.08960255235433578,0.1697556518483907
6330,0.058825574815273285,0.015236840583384037
6331,-0.015500623732805252,0.30845828354358673
6332,-0.025383472442626953,-0.04540880350396037
6333,-0.010786768049001694,0.5389854749664664
6334,-0.055344585329294205,0.025729991495609283
6335,-0.03324820473790169,-0.033571063075214624
6336,-0.019192874431610107,0.1182390283793211
6337,0.018980154767632484,0.036160049960017204
6338,-0.030769184231758118,1.6187499463558197
6339,-0.13149240612983704,0.15870267152786255
6340,-0.2508721649646759,-0.21166298538446426
6341,-0.06896993517875671,-0.04171972721815109
6342,0.0338100865483284,0.004136510193347931
6343,-0.012320483103394508,0.02687743306159973
6344,-0.053073786199092865,0.23026097565889359
6345,0.03383953869342804,1.4161695262882859
6346,-0.014571959152817726,0.10205256566405296
6347,0.08979921787977219,0.5871676901588216
6348,-0.06846781820058823,0.26333087682724
6349,-0.06094792112708092,-0.033397529274225235
6350,-0.0027670487761497498,0.27937986701726913
6351,0.0011219214648008347,1.465569717809558
6352,0.006518546957522631,0.0233115223236382
6353,0.08901361376047134,0.9950505122542381
6354,0.007850365713238716,0.05921723006758839
6355,0.006476655602455139,0.10199347138404846
6356,0.020893841981887817,0.3388282433152199
6357,-0.011581622064113617,0.10035839397460222
6358,0.04619058594107628,0.23656679413397796
6359,0.09760672599077225,0.4127067793160677
6360,0.2195575088262558,0.31802644138224423
6361,0.0035275164991617203,0.4669291600584984
6362,-0.19303664565086365,-0.01079799234867096
6363,0.01653650961816311,0.0004503503441810608
6364,0.024553541094064713,0.0020862355595454574
6365,0.05296485871076584,0.11306060571223497
6366,0.06245262548327446,0.6778466976247728
6367,-0.004978382959961891,0.7923305965960026
6368,-0.002559000626206398,0.008452661335468292
6369,0.05840124562382698,0.032092003617435694
6370,0.04559661075472832,0.13483117165742442
6371,0.06737957894802094,0.3030421561561525
6372,-0.026589006185531616,-0.04725442733615637
6373,0.01756119169294834,0.005183972883969545
6374,0.043021734803915024,0.04494113102555275
6375,0.26372063159942627,1.9969540871679783
6376,0.06462036818265915,0.026510800991673023
6377,-0.0051353685557842255,-0.006437511765398085
6378,0.0021625999361276627,0.002952818642370403
6379,0.005384566728025675,0.00890106603037566
6380,-0.011237280443310738,2.4013926424086094
6381,0.01266300119459629,0.5258187185972929
6382,-0.0011402769014239311,0.05056412564590573
6383,0.0047221374697983265,0.243028193624923
6384,0.0002996253315359354,0.011404924094676971
6385,0.055069129914045334,0.1797558180987835
6386,0.07652497291564941,0.021925119683146477
6387,0.004927059169858694,0.34624686837202034
6388,0.02313343435525894,0.005693317390978336
6389,-0.03154023736715317,-0.05500774085521698
6390,-0.011237943544983864,0.04085531085729599
6391,0.05321016162633896,0.0504870202858001
6392,0.1553783416748047,0.4494904627208598
6393,-0.012740334495902061,0.35017452016472816
6394,0.04202805459499359,0.1693436469649896
6395,0.014523664489388466,1.1739679141901433
6396,0.023115865886211395,0.30244359746575356
6397,0.14584678411483765,0.9184305407106876
6398,-0.06683452427387238,-0.05764509737491608
6399,0.05710265412926674,0.17197078792378306
6400,-0.05994608998298645,-0.04162322357296944
6401,0.06099528819322586,0.2959601506590843
6402,-0.06625936925411224,-0.0957557640504092
6403,-0.012720663100481033,0.03561457432806492
6404,-0.03709973022341728,0.23895033821463585
6405,-0.07025492936372757,0.3756309747695923
6406,0.07160748541355133,0.40312115964479744
6407,0.16211655735969543,0.33663854841142893
6408,-0.027467001229524612,-0.07232247084379197
6409,0.0660247951745987,0.12344329617917538
6410,0.01938028074800968,0.06744570168666542
6411,0.019645001739263535,0.01850454827217618
6412,-0.10843418538570404,-0.11517132166773081
6413,-0.05901467055082321,0.016811974346637726
6414,-0.23016555607318878,-0.17931649461388588
6415,0.01513428520411253,0.0321004306897521
6416,0.07642363756895065,0.4264915403909981
6417,-0.11722789704799652,-0.1334138587117195
6418,0.06313133984804153,0.14887727969835396
6419,0.019556798040866852,0.0005713493010262027
6420,-0.004581372253596783,0.013027614448219538
6421,0.29815542697906494,3.181939959526069
6422,0.013269275426864624,0.9737928099930286
6423,-0.11207050830125809,-0.12154401559382677
6424,0.01675591617822647,0.017555833444930613
6425,-0.04894258454442024,-0.034928396344184875
6426,-0.0070838406682014465,0.00578203983604908
6427,-0.09117500483989716,0.045095473527908325
6428,-0.001004510559141636,0.40707790455780923
6429,0.1665187031030655,0.5416067377664149
6430,0.15423524379730225,0.4178060060366988
6431,0.030429448932409286,0.4647523798048496
6432,0.05823155865073204,0.05953445006161928
6433,0.08834026008844376,-0.05751088075339794
6434,0.01155155897140503,-0.057362740859389305
6435,-0.0003993464633822441,0.03985472675412893
6436,0.020457539707422256,0.27927635359810665
6437,0.0011265238281339407,0.15009869006462395
6438,-0.04497949406504631,0.21736276149749756
6439,0.009340045973658562,0.03392872896802146
6440,0.04512123391032219,0.37199648888781667
6441,0.02882920391857624,2.8384868260473013
6442,0.00793729443103075,1.4231006866320968
6443,0.06095704808831215,0.8431540862366091
6444,0.0031842391472309828,1.2163351797280484
6445,0.043274905532598495,0.7345414221854298
6446,-0.05494412034749985,-0.07761237770318985
6447,0.020966149866580963,0.06616632710210979
6448,0.008021671324968338,0.020018418064864818
6449,-0.1469736248254776,-0.055861249566078186
6450,0.05723697692155838,0.016384493559598923
6451,0.10834626108407974,0.1068253442645073
6452,0.041522588580846786,0.3467955947853625
6453,-0.0038119195960462093,0.22029027389362454
6454,0.10828299075365067,0.5066225532955286
6455,-0.023043902590870857,1.742769680917263
6456,0.03494967520236969,0.015605483175022528
6457,0.02438391000032425,0.03609693644102663
6458,-0.19147104024887085,0.16211958229541779
6459,0.023443879559636116,0.08988929563020065
6460,-0.11434971541166306,-0.08975210040807724
6461,-0.01953691802918911,0.8032941594719887
6462,0.014477432705461979,0.4791236137971282
6463,0.0498000830411911,0.39921586960554123
6464,0.024984540417790413,0.004459523621335393
6465,-0.022091789171099663,-0.002248896285891533
6466,0.05299776792526245,0.019204188138246536
6467,0.01972510665655136,1.5056280866265297
6468,0.03413478657603264,0.198164165019989
6469,0.003690732643008232,0.14907385781407356
6470,0.02838241495192051,0.2843627870315686
6471,0.13221459090709686,0.7044678144156933
6472,0.023838169872760773,0.5929352127714083
6473,0.008324140682816505,0.09101425483822823
6474,0.026939531788229942,0.5022681255359203
6475,-0.02627166546881199,0.3365517109632492
6476,-0.04208822548389435,0.009743276983499527
6477,0.0007796045974828303,0.32400767895160243
6478,-0.02139696292579174,0.2108932677656412
6479,-0.11082819104194641,-0.0967798363417387
6480,-0.11808113753795624,0.16275809705257416
6481,0.04352961853146553,0.06143076508305967
6482,0.00880357250571251,2.0135893572005443
6483,0.00017606280744075775,0.2558882515877485
6484,-0.048890773206949234,0.4647722393274307
6485,0.004747546277940273,0.04634736606385559
6486,0.1682809293270111,0.05908784503117204
6487,-0.06860163062810898,0.03606460988521576
6488,-0.08291289955377579,-0.06686333566904068
6489,0.022165419533848763,0.4796487898565829
6490,-0.14097867906093597,1.2490835785865784
6491,-0.09663116186857224,-0.15497284336015582
6492,0.09079748392105103,-0.005111716687679291
6493,0.024727486073970795,-0.0010618033120408654
6494,0.014880592003464699,0.033892595674842596
6495,-0.008136524818837643,0.1449383608996868
6496,0.04901625216007233,0.04758258769288659
6497,0.2981172800064087,0.8346844918887655
6498,0.01017769891768694,0.0828711346257478
6499,0.001558174379169941,-0.0007912572473287582
6500,-0.07147424668073654,0.3081812486052513
6501,-0.08446372300386429,-0.07296745851635933
6502,-0.016518406569957733,0.9610635749995708
6503,-0.003860252909362316,-0.011632578418357298
6504,0.017376122996211052,0.4652251321822405
6505,-0.007242809049785137,-0.010232172993710265
6506,0.040649428963661194,1.6067358516156673
6507,0.014291733503341675,-0.04293530434370041
6508,0.018238689750432968,0.013441983610391617
6509,-0.02615225873887539,0.16123687103390694
6510,-0.04114376753568649,-0.03979060100391507
6511,0.0029483954422175884,0.3323554396629902
6512,-0.0021726954728364944,3.0064926077611744
6513,-0.1400419920682907,0.6684600710868835
6514,-0.005538871977478266,0.5088687157258391
6515,0.041777968406677246,0.14440944278612733
6516,0.012648934498429298,0.016424229390850087
6517,0.2973499000072479,0.9603588847094215
6518,-0.005359269678592682,0.5956708937883377
6519,0.010546877048909664,0.13918121624737978
6520,0.00824569258838892,0.003881429272951209
6521,0.0007330253720283508,0.358583050314337
6522,0.17287008464336395,1.368482926103752
6523,0.0029888227581977844,0.770343666896224
6524,0.04259273782372475,0.6013007915462367
6525,0.09481426328420639,-0.0031303390860557556
6526,0.14837270975112915,0.44218518817797303
6527,0.016365082934498787,0.7523099300451577
6528,-0.19897140562534332,0.26094718277454376
6529,0.010203384794294834,-0.0016652769991196692
6530,-0.03775462135672569,-0.03619343601167202
6531,0.01874077320098877,0.389013740234077
6532,0.007133303210139275,-0.0004648258909583092
6533,-0.0029738731682300568,0.09798529744148254
6534,0.15751215815544128,0.4941762164235115
6535,0.27741292119026184,0.5615036096423864
6536,0.030923867598176003,0.007365141063928604
6537,-0.05081092193722725,-0.0534323803440202
6538,0.017145877704024315,0.27668666914178175
6539,-0.053830336779356,-0.04445189516991377
6540,0.004278254695236683,0.08799695689231157
6541,0.007901007309556007,0.5578068774193525
6542,-0.039850492030382156,0.011391118168830872
6543,-0.08525943011045456,-0.048991285264492035
6544,-0.1733589768409729,0.13976165652275085
6545,0.05540311336517334,0.07253377430606633
6546,0.0550060048699379,2.215907125733793
6547,0.06706780195236206,0.012808450730517507
6548,0.15420317649841309,0.11731415300164372
6549,0.023907208815217018,0.6306969472207129
6550,0.1704106330871582,1.103258152550552
6551,0.005755918100476265,0.01435160101391375
6552,0.007313223090022802,0.18284045188920572
6553,0.007629111874848604,0.29330772132379934
6554,0.015580445528030396,0.3439545421861112
6555,-0.007367209531366825,1.1005585240200162
6556,0.004963804967701435,0.04066278095706366
6557,-0.17890068888664246,-0.17695919215679168
6558,0.09386295080184937,0.3938269279897213
6559,-0.05308697000145912,0.19070500880479813
6560,-0.019332997500896454,0.11152060516178608
6561,0.0028416491113603115,0.047134275431744754
6562,0.020292678847908974,0.06069107726216316
6563,-0.008542701601982117,0.16945389937609434
6564,-0.3292665183544159,0.92692831158638
6565,-0.04080495610833168,-0.037358892150223255
6566,-0.08170106261968613,-0.05364423245191574
6567,-0.024548331275582314,0.20202557742595673
6568,-0.016727009788155556,0.294732466340065
6569,0.004784313961863518,0.0004006465896964073
6570,-0.01980569399893284,0.8316659480333328
6571,0.03356816619634628,0.01008688472211361
6572,0.006686527281999588,0.4382220336701721
6573,-0.007317024748772383,0.3152699414640665
6574,0.027117054909467697,0.13697872776538134
6575,-0.0885205790400505,0.10507237911224365
6576,0.014918399043381214,0.613234824500978
6577,-0.00548713281750679,0.09181773755699396
6578,-0.12178285419940948,0.21733596920967102
6579,-0.012037569656968117,0.07074036821722984
6580,0.04912624508142471,0.1409432953223586
6581,0.01409056968986988,-0.004866919480264187
6582,-0.00627802312374115,0.23295361548662186
6583,-0.03744952753186226,-0.010576516389846802
6584,-0.004592543002218008,0.009200755506753922
6585,-0.023280885070562363,0.4132321774959564
6586,0.01522736344486475,0.027588661108893575
6587,-0.016575464978814125,2.4890453536063433
6588,-0.011545263230800629,0.2672372907400131
6589,0.0037530330009758472,0.3279992378083989
6590,-0.012103453278541565,0.268643282353878
6591,-0.023114316165447235,0.1566884107887745
6592,0.0012199748307466507,0.3792707589454949
6593,0.0687512680888176,0.6084932759695221
6594,-0.0044593364000320435,0.03833233565092087
6595,-0.33423882722854614,0.08101367950439453
6596,0.07899127155542374,1.0918675074353814
6597,-0.019475731998682022,0.21583228930830956
6598,-0.043506473302841187,0.0030164383351802826
6599,-0.005531480070203543,0.075945851393044
6600,0.05355942249298096,0.6973192170262337
6601,-0.0016158893704414368,0.0368167064152658
6602,-0.0391746386885643,0.022912129759788513
6603,-0.059914685785770416,-0.07119699288159609
6604,0.01477151457220316,1.119791873730719
6605,-0.04642365500330925,0.10597747936844826
6606,0.055321354418992996,0.6367599992736359
6607,-0.17296276986598969,-0.1755615491856588
6608,0.016162775456905365,0.07939419167814776
6609,-0.16242340207099915,-0.07874671369791031
6610,-0.010089246556162834,0.6577755603939295
6611,0.10727044939994812,0.009301915697287768
6612,0.042685456573963165,0.31078946590423584
6613,-0.07162423431873322,-0.07411176338791847
6614,-0.00887612160295248,0.054826438426971436
6615,-0.00982237420976162,0.12293985765427351
6616,0.003153314348310232,0.27912113163620234
6617,0.17349916696548462,0.48346746852621436
6618,0.06325279921293259,0.3700631884858012
6619,0.014439255930483341,0.2920515825971961
6620,-0.14127641916275024,-0.0775875449180603
6621,0.01002785935997963,0.5965484059415758
6622,0.04053983837366104,-0.03695688955485821
6623,-0.1373061239719391,-0.010124847292900085
6624,0.00675931153818965,0.07156880662660114
6625,-0.14772404730319977,-0.1124289333820343
6626,0.010138966143131256,0.4618171341717243
6627,-0.016197025775909424,0.09642893821001053
6628,-0.03774305805563927,0.3624361604452133
6629,-0.016308937221765518,0.16579652205109596
6630,0.06231677532196045,0.014387212751898915
6631,0.008430244401097298,0.13431073911488056
6632,-0.021143818274140358,0.4628690630197525
6633,0.022870603948831558,0.091811696998775
6634,0.1343335509300232,0.012659764848649502
6635,0.04680881276726723,0.340816596057266
6636,-0.0008258521556854248,0.19213682785630226
6637,0.046020906418561935,0.5271669812500477
6638,0.0037194490432739258,-0.03197047673165798
6639,-0.013707157224416733,-0.002217816188931465
6640,0.00731738843023777,0.00853932298719883
6641,0.023654690012335777,1.3093927148729563
6642,0.10426013916730881,0.2810605170670897
6643,0.15589812397956848,0.1863640260489774
6644,0.021778209134936333,0.013481744743330637
6645,-0.0555705726146698,-0.06766431499272585
6646,-0.04404975473880768,0.17179540544748306
6647,-0.002688344568014145,-0.010060037486255169
6648,-0.023543789982795715,-0.0309509274084121
6649,-0.007625214755535126,0.8918387610465288
6650,0.003380777081474662,0.07248445539153181
6651,-0.066139355301857,-0.04210739582777023
6652,-0.015886448323726654,1.0720607228577137
6653,0.015803717076778412,0.21128745330497622
6654,0.11422775685787201,0.1006607674062252
6655,-0.003791698720306158,0.023056366480886936
6656,-0.2769662141799927,-0.24684704095125198
6657,0.0036339061334729195,0.0057523155701346695
6658,0.035299014300107956,1.0586465597361894
6659,0.2065894454717636,0.7881092661991715
6660,-0.019505353644490242,-0.02185491650016047
6661,-0.015525955706834793,0.05554252676665783
6662,0.022417942062020302,0.08834969205781817
6663,-0.05986034497618675,0.023574531078338623
6664,0.06333387643098831,0.29534661371144466
6665,-0.13894712924957275,0.03369872272014618
6666,0.0015730708837509155,0.012198401149362326
6667,0.13566330075263977,0.043957822024822235
6668,0.031442560255527496,0.14943241572473198
6669,-0.05953751504421234,0.7955399602651596
6670,0.007723992690443993,0.21036670543253422
6671,0.06080550700426102,1.4900171235203743
6672,-0.025369830429553986,0.04715561494231224
6673,0.183787539601326,0.300056797452271
6674,-0.03957139700651169,-0.02894649002701044
6675,0.02840482071042061,0.02202204125933349
6676,-0.020249871537089348,0.319185147061944
6677,0.05122334882616997,0.1310623353056144
6678,0.020467005670070648,0.11448926479306465
6679,0.0058216676115989685,0.4957903027534485
6680,-0.02997615933418274,0.11046766489744186
6681,0.022224968299269676,0.15833474200917408
6682,-0.054596759378910065,-0.04863727558404207
6683,0.0010484150843694806,0.492128390702419
6684,-0.008887426927685738,0.1415260499343276
6685,-0.030032509937882423,0.14287756383419037
6686,-0.006444575730711222,0.15727661084383726
6687,-0.02884112484753132,0.04042065516114235
6688,0.35748982429504395,0.8918386846780777
6689,0.008050905540585518,0.06919493712484837
6690,0.03690800443291664,0.609039980918169
6691,0.02366603910923004,0.7294329768046737
6692,-0.0049055698327720165,0.003769943490624428
6693,-0.11563828587532043,0.006689339876174927
6694,-0.04642174020409584,0.07469913363456726
6695,0.02512652426958084,0.10500733461230993
6696,0.07108061760663986,0.06527088861912489
6697,-0.070879265666008,0.07315028458833694
6698,0.07942567020654678,0.7978054825216532
6699,0.04002545773983002,0.11480551498243585
6700,0.09510158747434616,0.11045686120633036
6701,0.022397492080926895,0.5559962885454297
6702,0.03360253572463989,0.015298528596758842
6703,0.01967189460992813,0.02646373980678618
6704,-0.6260406970977783,-0.17590749263763428
6705,0.0953003466129303,0.06393127050250769
6706,0.06442076712846756,0.11284114187583327
6707,-0.0007799281738698483,0.002588244853541255
6708,0.00371670164167881,0.5612635029247031
6709,-0.05548364296555519,-0.03129063732922077
6710,-0.14095762372016907,1.1121437102556229
6711,-0.00702862860634923,0.5624043578281999
6712,-0.06580252945423126,-0.03123263642191887
6713,0.012486202642321587,0.36114426143467426
6714,-0.2548298239707947,0.2801474928855896
6715,-0.03380066156387329,-0.04301295895129442
6716,0.005459203850477934,0.22131578269181773
6717,-0.07788900285959244,-0.06925891526043415
6718,0.002948530949652195,0.15554554015398026
6719,0.0011794216698035598,0.00051633566909004
6720,-0.0021377932280302048,0.12837939523160458
6721,-0.08232776075601578,0.21474821865558624
6722,-0.013707427307963371,1.5406554043293
6723,0.12504999339580536,0.5969217736274004
6724,0.021316489204764366,0.4939409021753818
6725,-0.008083615452051163,-0.017736417707055807
6726,0.05511360615491867,0.868057475425303
6727,-0.04661582410335541,0.35321270674467087
6728,-0.031419891864061356,0.18528515845537186
6729,-0.0036878474056720734,0.015514533966779709
6730,-0.030095230787992477,1.542167417705059
6731,0.11633415520191193,0.055552445352077484
6732,-0.1621668040752411,-0.16439305990934372
6733,0.3566306233406067,1.2982334662228823
6734,-0.027251342311501503,0.23957711830735207
6735,0.0033701902721077204,0.2622261110227555
6736,-0.003169180592522025,0.00211813161149621
6737,0.016737964004278183,0.05604688213497866
6738,0.052474237978458405,0.16144008841365576
6739,0.09447509795427322,2.150692380964756
6740,-0.0270327627658844,0.10060860961675644
6741,0.05548447370529175,1.777203906851355
6742,0.01601616106927395,0.40419628471136093
6743,-0.001495562493801117,0.5984659343957901
6744,0.019273167476058006,0.030292910989373922
6745,-0.1492665708065033,0.1984417736530304
6746,0.2047639787197113,0.26225242391228676
6747,-0.00350014865398407,1.457621268928051
6748,0.003319123759865761,0.2745843268930912
6749,0.03565431013703346,0.6631794460117817
6750,-0.18583261966705322,-0.15490702912211418
6751,0.025687992572784424,0.6837756038603402
6752,-0.012540780007839203,-0.014532414497807622
6753,-0.009225952439010143,0.07920601777732372
6754,0.07294571399688721,0.036487119272351265
6755,0.034221354871988297,0.23197308857925236
6756,0.07120659947395325,-0.13748404920101165
6757,0.012165634892880917,0.0024485765025019646
6758,0.0581725649535656,0.2866382924839854
6759,0.06273042410612106,1.2813837392895948
6760,0.007946813479065895,0.1659959468015586
6761,-0.06645549088716507,-0.054552607238292694
6762,0.0007131525781005621,0.6080076594371349
6763,-0.04900708049535751,0.26968876272439957
6764,0.009412400424480438,0.009955535924527794
6765,-0.09990228712558746,0.1922682598233223
6766,0.05786217749118805,0.7649944052100182
6767,-0.12159165740013123,0.42356114089488983
6768,-0.012685543857514858,0.035929961130023
6769,-0.0019284039735794067,-0.013438979163765907
6770,0.0011935463408008218,0.17020938161294907
6771,0.010282397270202637,-0.09402932971715927
6772,0.05550916865468025,0.002146502723917365
6773,0.1939994990825653,0.26163032627664506
6774,0.15625393390655518,2.256536103785038
6775,-0.04634683206677437,0.043528761714696884
6776,0.048683054745197296,0.004561443813145161
6777,0.002852946985512972,0.005666049662977457
6778,-0.009723087772727013,0.6239714222028852
6779,0.01455163024365902,0.0871173515917576
6780,-0.02063041739165783,0.15231603384017944
6781,0.0027177801821380854,0.13531683362089097
6782,-0.05276745185256004,-0.048263898584991693
6783,0.028917163610458374,0.14802156388760324
6784,0.006835219915956259,0.005514316870176117
6785,0.026677822694182396,0.7743166647851467
6786,0.0950099304318428,0.6825711353449151
6787,0.008043898269534111,0.0698252958827652
6788,0.10400836169719696,0.10749728791415691
6789,-0.0028582289814949036,2.269478177651763
6790,0.36264365911483765,1.5108514779713005
6791,-0.011176581494510174,0.02119474019855261
6792,0.01261174213141203,0.12212544030626304
6793,0.024587014690041542,0.05817669443786144
6794,-0.1761476844549179,0.5970029979944229
6795,-0.17592287063598633,0.26970550417900085
6796,0.13718163967132568,0.004959561619907618
6797,0.013341591693460941,-0.010786020895466208
6798,-0.07466670125722885,-0.0658331960439682
6799,0.0073812296614050865,0.05827946309000254
6800,-0.39677345752716064,0.7797424495220184
6801,0.08115927875041962,0.03480473370291293
6802,0.13393720984458923,0.9285788871347904
6803,-0.1567116379737854,0.024961769580841064
6804,0.033426567912101746,0.02085547475144267
6805,-0.13551771640777588,-0.13800247805193067
6806,0.0025334632955491543,0.09399976643908303
6807,0.055014461278915405,0.12729804081027396
6808,0.018382523208856583,0.601396304264199
6809,-0.08435297012329102,-0.08405493618920445
6810,-0.0018482923042029142,1.447384127881378
6811,-0.04295044764876366,0.28372471034526825
6812,-0.057974882423877716,0.13969338685274124
6813,0.08956345170736313,0.1961812461959198
6814,0.14836904406547546,0.07754615694284439
6815,0.000858840299770236,0.01767658334574662
6816,0.12322086095809937,0.052507009357213974
6817,0.06286142766475677,0.4343635381083004
6818,-0.021793290972709656,-0.04384251032024622
6819,-0.10578292608261108,-0.10653198033105582
6820,-0.001664895098656416,0.10107678826898336
6821,0.021782023832201958,0.9036827684576565
6822,0.02061566151678562,1.0255371961684432
6823,0.017201295122504234,0.1808497265446931
6824,-0.003444455564022064,0.005421943962574005
6825,0.026243900880217552,0.2168422729591839
6826,-0.10581254959106445,-0.09079668670892715
6827,-0.011072046123445034,0.13343054801225662
6828,0.016899829730391502,0.03738774059092975
6829,-0.016454525291919708,-0.04649147763848305
6830,0.016819803044199944,3.3370098043233156
6831,-0.2393803894519806,-0.2491051459312439
6832,0.1504410356283188,0.1814003440667875
6833,0.06804200261831284,0.0884163361042738
6834,-0.0368061438202858,0.4351210221648216
6835,-0.1440841108560562,-0.13511739112436771
6836,0.01712823659181595,0.22173250745981932
6837,0.002545382594689727,0.04726003400719492
6838,0.07404553145170212,0.5850428501144052
6839,0.1734890341758728,0.4760532275540754
6840,0.0388275571167469,0.17963508237153292
6841,0.014185830019414425,0.0044929953292012215
6842,-0.008232749998569489,0.0023020505905151367
6843,-0.04388267174363136,-0.010618463158607483
6844,0.0006626967806369066,0.2445233347825706
6845,0.019650476053357124,0.09148752730106935
6846,-0.024195333942770958,0.4788748826831579
6847,-0.001814538612961769,-0.0022596120834350586
6848,0.016678089275956154,0.005815126001834869
6849,-0.0017265933565795422,0.03865140210837126
6850,-0.025537289679050446,0.2367751058191061
6851,0.034042518585920334,-0.01615680754184723
6852,0.016499526798725128,1.0545668853446841
6853,-0.0010826359502971172,0.027189956046640873
6854,0.08645497262477875,1.6484452869335655
6855,-0.013833519071340561,0.5497488006949425
6856,0.2561035454273224,1.078077383339405
6857,0.020397422835230827,0.1277427263557911
6858,0.005743877496570349,0.08183042565360665
6859,-0.03019278682768345,1.3508273549377918
6860,0.05682435631752014,0.024184503592550755
6861,0.00380589347332716,1.0632050041967887
6862,0.13740061223506927,2.17740472080186
6863,0.12274093925952911,1.4573131781071424
6864,0.023334985598921776,0.2566797402687371
6865,-0.04953394830226898,0.42341745644807816
6866,-0.003067959100008011,0.11414174735546112
6867,0.10215553641319275,0.6774300338711328
6868,0.04041029512882233,0.54725038446486
6869,0.1665126234292984,0.09119421616196632
6870,-0.005985677242279053,1.2440125048160553
6871,-0.025691770017147064,1.6356050297617912
6872,0.029018428176641464,0.4899250492453575
6873,-0.14115718007087708,-0.0681929737329483
6874,-0.4339795708656311,-0.2003432810306549
6875,0.005965128540992737,0.006399180740118027
6876,0.008633392862975597,0.7327128322795033
6877,0.0500568188726902,0.213244273327291
6878,-0.014808223582804203,-0.017159925773739815
6879,0.07103938609361649,0.03605675604194403
6880,-5.687028169631958e-05,0.4391750171780586
6881,-0.11199244856834412,0.6590050458908081
6882,-0.06827522814273834,0.8639727383852005
6883,0.03972651809453964,0.07152233563829213
6884,0.15939563512802124,0.08846279978752136
6885,0.00411453191190958,1.2026718899141997
6886,-0.13666105270385742,-0.14323942735791206
6887,-0.059347428381443024,0.04875846207141876
6888,0.08940113335847855,0.549238121137023
6889,0.0006057610735297203,0.006611883640289307
6890,-0.007337472401559353,0.24344404693692923
6891,-0.06902243942022324,-0.0627124197781086
6892,-0.0065374793484807014,-0.010386755224317312
6893,-0.08148586004972458,-0.07977488823235035
6894,-0.020388294011354446,-0.022099416761193424
6895,0.0034765852615237236,0.48047174618113786
6896,0.0029263729229569435,0.025000697001814842
6897,0.03034452721476555,0.012302146889851429
6898,0.018126316368579865,0.5909700579941273
6899,0.08038520812988281,0.6932966909371316
6900,-0.5016494393348694,-0.46359633654356003
6901,0.005186219699680805,0.04630048229228123
6902,0.06861043721437454,3.151015341281891
6903,0.016122985631227493,0.03708779811859131
6904,0.016073646023869514,0.0035964492708444595
6905,0.003323143348097801,0.006791230291128159
6906,0.008248195983469486,0.004820265688977088
6907,0.016979986801743507,0.06489443639293313
6908,0.005593558773398399,0.09322350285947323
6909,-0.2435097098350525,-0.11366502940654755
6910,0.04964578151702881,0.38270596024085535
6911,0.023043522611260414,0.26394110641558655
6912,-0.009577935561537743,0.18510079011321068
6913,0.04525364935398102,0.33270513033494353
6914,0.011561691761016846,0.08308402402326465
6915,-0.034648630768060684,0.08387046679854393
6916,-0.03001488372683525,0.05184187740087509
6917,0.21470816433429718,0.002678686510771513
6918,0.036815233528614044,0.8432796206325293
6919,-0.24536637961864471,-0.15424960851669312
6920,0.00039864610880613327,0.0016280988929793239
6921,-0.008257212117314339,0.13326625153422356
6922,-0.00109522370621562,0.3528832634910941
6923,0.04266936331987381,0.30013815592974424
6924,-0.005425725132226944,0.06849739793688059
6925,0.0028291093185544014,0.06041291635483503
6926,0.021783573552966118,0.07217515269076102
6927,-0.7850071787834167,0.2865288257598877
6928,-0.1942916065454483,-0.18230824917554855
6929,0.10369329899549484,0.16852332884445786
6930,-0.17762935161590576,0.2781033515930176
6931,0.07836317270994186,0.008659304992761463
6932,0.004177420400083065,0.3197033340111375
6933,0.29814600944519043,2.0249671936489904
6934,0.01632186770439148,0.004960697173373774
6935,-0.03790074586868286,0.9907808303833008
6936,-0.015287365764379501,0.33140018954873085
6937,0.002071328926831484,0.5286515640327707
6938,-0.04006526619195938,-0.029468409717082977
6939,-0.1222190111875534,-0.11943849921226501
6940,-0.011984162032604218,0.6270695943385363
6941,0.04262412339448929,0.04750248044729233
6942,-0.3186832368373871,0.04666417837142944
6943,-0.019637254998087883,-0.016939301509410143
6944,-0.04390397667884827,-0.045746353920549154
6945,-0.12996359169483185,0.3882778435945511
6946,-0.12159089744091034,-0.09710158035159111
6947,0.03276974335312843,2.493571182101732
6948,-0.37402331829071045,-0.08130696415901184
6949,0.02034776471555233,-0.00672582071274519
6950,0.006802098825573921,1.1235107146203518
6951,-0.0021916008554399014,0.06290070340037346
6952,0.16034699976444244,0.049515425227582455
6953,0.22186903655529022,0.1133080924191745
6954,0.030062289908528328,0.3097176016308367
6955,0.010716648772358894,0.3992587421089411
6956,0.00279101449996233,0.011446872376836836
6957,-0.05685560777783394,-0.03417951241135597
6958,0.05563155561685562,0.1480544339865446
6959,0.0128955552354455,0.11637717392295599
6960,-0.01672595739364624,0.04280923120677471
6961,-0.010738559067249298,0.0902673602104187
6962,0.007473335601389408,0.3757781917229295
6963,0.006127145141363144,0.569874033331871
6964,0.018769869580864906,2.083421094343066
6965,0.002421904355287552,0.05908959358930588
6966,0.015922892838716507,0.06748997746035457
6967,0.06587035953998566,1.9763354510068893
6968,-0.18039001524448395,0.6498081386089325
6969,0.017181163653731346,0.044871672993394895
6970,-0.06857802718877792,0.2840539962053299
6971,-0.08029508590698242,-0.08252068608999252
6972,-0.500420093536377,-0.3124713897705078
6973,0.011050323024392128,0.009635886177420616
6974,-0.016019053757190704,-0.014365816488862038
6975,0.06414491683244705,1.4973112800507806
6976,0.2871747612953186,3.6326523534953594
6977,-0.02436029352247715,0.031357795000076294
6978,0.01757921651005745,0.5936237941496074
6979,0.028843143954873085,0.026577042541248375
6980,-0.20534810423851013,0.34693947434425354
6981,0.023441018536686897,0.10394223809089453
6982,0.016058947890996933,0.011545559857040644
6983,0.008252792060375214,0.6458127982914448
6984,0.04269091784954071,0.23627498000860214
6985,-0.06113336235284805,0.3689223378896713
6986,0.07898444682359695,0.13484795167460106
6987,0.022300979122519493,0.03458405070705339
6988,0.04972660169005394,0.034252692019435926
6989,-0.07849034667015076,-0.09071220271289349
6990,0.062222905457019806,0.007525436580181122
6991,0.017980437725782394,1.2609034492634237
6992,-0.00011004810221493244,1.741423192434013
6993,0.0008045998401939869,0.5101062234025449
6994,0.11260662972927094,0.21775420010089874
6995,-0.0020643090829253197,0.061903750989586115
6996,-0.042636945843696594,-0.03646071441471577
6997,0.06000922992825508,0.06947833579033613
6998,0.03778250142931938,0.14606330543756485
6999,-0.00868564285337925,0.40434320643544197
7000,0.05532863736152649,0.20271357335150242
7001,-0.05333548039197922,0.610745120793581
7002,-0.0008014129707589746,0.09601939423009753
7003,0.06176169216632843,0.45176828652620316
7004,0.039038803428411484,0.3069933019578457
7005,0.10512591898441315,0.108218714594841
7006,0.021557336673140526,0.3391958507709205
7007,-0.004909978248178959,2.287858226336539
7008,-0.005074609071016312,0.6717435736209154
7009,-0.002177816815674305,0.03283431800082326
7010,-0.21835047006607056,-0.22947233729064465
7011,-0.007887426763772964,0.6446634316816926
7012,0.049258340150117874,0.1272245416766964
7013,0.01361057162284851,0.38737377896904945
7014,-0.18256542086601257,-0.06207473576068878
7015,0.10764654725790024,0.022988617420196533
7016,-0.007990514859557152,-0.009428574703633785
7017,0.09583146870136261,0.07281993981450796
7018,-0.0562678799033165,-0.05735163949429989
7019,-0.007663250435143709,-0.014495847937723738
7020,0.06269646435976028,0.8362674143863842
7021,-0.14216789603233337,-0.09861506894230843
7022,-0.12413319200277328,-0.12169278413057327
7023,-0.007878515869379044,-0.0010816212743520737
7024,-0.02729204297065735,-0.07854529283940792
7025,-0.038904234766960144,0.5875499248504639
7026,-0.14965322613716125,-0.12355460226535797
7027,-0.03154674544930458,-0.02786316955462098
7028,-0.19119620323181152,0.3787788301706314
7029,-0.013919559307396412,0.04952561296522617
7030,0.01428908109664917,0.03713592328131199
7031,0.15094026923179626,0.45818812400102615
7032,0.2716282308101654,2.649438953027129
7033,0.01948830485343933,0.061512052081525326
7034,0.0060387845151126385,0.3740172735415399
7035,0.022035803645849228,0.40592138428473845
7036,0.15137413144111633,0.035985724069178104
7037,0.06212255731225014,2.2320332638919353
7038,-0.3026994466781616,-0.010419845581054688
7039,0.024874471127986908,0.18770482717081904
7040,-0.000542178750038147,0.33890129067003727
7041,-0.024647098034620285,-0.014528666622936726
7042,-0.10614930093288422,-0.1290849088691175
7043,0.0037086487282067537,0.22398175089620054
7044,0.016497435048222542,0.047145201519015245
7045,-0.009343532845377922,0.45658911392092705
7046,0.019197020679712296,0.3148509790189564
7047,0.08673007041215897,0.5286372900025071
7048,-0.07285687327384949,-0.0686662569642067
7049,0.0033810155000537634,0.6979012333322316
7050,0.025242742151021957,0.3484455938450992
7051,-0.10446125268936157,0.03761604428291321
7052,-0.0068043302744627,0.8963522426784039
7053,-0.4231007993221283,0.8815761506557465
7054,0.025115985423326492,0.012289656326174736
7055,-0.019800633192062378,-0.030829643830657005
7056,-0.0797177329659462,-0.0724475672468543
7057,2.4272871017456055,2.237972281873226
7058,0.0844992995262146,0.08713172189891338
7059,-0.00912117213010788,0.8394918590784073
7060,0.024852747097611427,0.2955499873496592
7061,0.007642690092325211,0.015889199450612068
7062,-0.009285295382142067,0.029627032577991486
7063,-0.07093589752912521,0.05374429374933243
7064,-0.016526658087968826,0.5175412483513355
7065,0.03741298243403435,0.3501420160755515
7066,-0.12423310428857803,0.11282022297382355
7067,0.24844250082969666,1.5984680280089378
7068,0.1041305735707283,0.9289698016837065
7069,0.017954738810658455,0.1757496427744627
7070,-0.01428087055683136,0.48810503631830215
7071,0.08784137666225433,-0.018311049789190292
7072,-0.011549338698387146,0.5374093353748322
7073,-0.12955430150032043,-0.18480692338198423
7074,0.220714271068573,0.3890109072672203
7075,0.02822277322411537,0.04838552977889776
7076,-0.005535121541470289,0.02221847791224718
7077,0.014795304276049137,0.00026338384486734867
7078,-0.2439347505569458,0.7219501435756683
7079,-0.010871803387999535,-0.00439542718231678
7080,0.03365865722298622,0.004160621203482151
7081,0.04760303720831871,0.03652907535433769
7082,0.10745365917682648,0.7697786202188581
7083,0.029204776510596275,0.7032305843895301
7084,0.12403200566768646,0.18931299820542336
7085,-0.048138633370399475,0.04912368580698967
7086,-0.010728985071182251,0.4029868934303522
7087,-0.08324551582336426,0.05603282153606415
7088,0.010880876332521439,-0.0433247284963727
7089,0.05008979141712189,0.36775892972946167
7090,0.0128550436347723,0.0011377958580851555
7091,-0.012303069233894348,1.549181617796421
7092,0.027167614549398422,0.12058287271065637
7093,-0.089816614985466,-0.09384706430137157
7094,-0.0751970186829567,0.277216412127018
7095,0.007277355995029211,0.003930623177438974
7096,0.03934251517057419,0.06033804267644882
7097,0.0015066456981003284,0.06634314078837633
7098,-0.03147103637456894,0.24722742661833763
7099,0.16351208090782166,0.003032742068171501
7100,0.0626874715089798,0.19167267123702914
7101,0.03324633464217186,-0.0005149990320205688
7102,0.014148760586977005,-0.020633026957511902
7103,0.059331949800252914,1.0776018984615803
7104,-0.01606876775622368,0.2775641717016697
7105,0.011703671887516975,1.07794851064682
7106,-0.03160073980689049,3.5232930332422256
7107,0.0518062449991703,0.014255678514018655
7108,-0.004201872274279594,0.23331481777131557
7109,0.002542827744036913,0.14662377396598458
7110,0.03302532434463501,0.5505560683013755
7111,0.035122718662023544,1.8270644116419135
7112,0.053625304251909256,0.2042628861963749
7113,0.022895047441124916,-0.020564692793413997
7114,0.12567272782325745,0.42168277502059937
7115,-0.04312954843044281,1.7506495416164398
7116,0.016936665400862694,0.39056652784415746
7117,-0.029263531789183617,0.3294687680900097
7118,0.06050422787666321,0.3256611641263589
7119,0.054438188672065735,0.006589523982256651
7120,0.006469320505857468,0.022028694569598883
7121,0.008133801631629467,0.07772696414031088
7122,0.15563032031059265,0.12987998134758527
7123,0.009135711938142776,0.003916958346962929
7124,-0.016535218805074692,0.16886170394718647
7125,0.03358545899391174,0.3008310589939356
7126,-0.27337563037872314,-0.2769243512011599
7127,0.07006662338972092,0.7570896716788411
7128,0.042688749730587006,0.5690145529806614
7129,-0.06316082179546356,0.17732428759336472
7130,-0.04689311236143112,0.6436082050204277
7131,-0.05052409693598747,0.5359310507774353
7132,-0.015844132751226425,0.930746927857399
7133,-0.2875959277153015,-0.24499501287937164
7134,0.003729723859578371,0.044791927641199436
7135,0.07469241321086884,0.8201768416911364
7136,-0.01013253629207611,-0.05913801118731499
7137,-0.0006230734288692474,0.368797205388546
7138,0.034970659762620926,0.038507163524627686
7139,-0.23994171619415283,0.08762994408607483
7140,0.018029095605015755,0.3590690102428198
7141,-0.02691282518208027,-0.010538890957832336
7142,-0.010662702843546867,-0.00925496593117714
7143,0.0015340708196163177,0.35868670977652073
7144,-0.037400998175144196,-0.028658345341682434
7145,0.025354139506816864,0.11284429207444191
7146,-0.02837788686156273,0.791716918349266
7147,-0.005433865822851658,0.14127531368285418
7148,-0.023958662524819374,-0.03885488025844097
7149,0.018285561352968216,0.07154063228517771
7150,0.006957546807825565,0.025160704739391804
7151,-0.0480734258890152,0.04200273007154465
7152,0.013483921997249126,0.2151666870340705
7153,0.04151378199458122,0.6798870788188651
7154,0.1348850280046463,2.184592764824629
7155,0.0076998695731163025,0.06638105685124174
7156,0.048903219401836395,0.004047748856246472
7157,0.012824758887290955,-0.0463942214846611
7158,-0.29923510551452637,0.1411210298538208
7159,0.016824733465909958,0.2560472254335764
7160,0.09508311003446579,0.5825808739027707
7161,0.009046744555234909,0.4249931462109089
7162,-0.01833517849445343,0.2703224867582321
7163,0.10385940968990326,0.09818453714251518
7164,-0.0039548128843307495,0.04258614592254162
7165,-0.6344229578971863,0.4225979447364807
7166,-0.0814216136932373,-0.095054155215621
7167,-0.021133027970790863,0.04056588560342789
7168,-0.019865067675709724,0.05331331118941307
7169,-0.06588821113109589,-0.05719562619924545
7170,0.004256494343280792,0.0646449662744999
7171,0.10213670134544373,0.32819548322004266
7172,0.04091726988554001,0.17959182895720005
7173,0.06748062372207642,0.5486226491630077
7174,0.04053574800491333,0.044687025249004364
7175,-0.20234067738056183,-0.0006684362888336182
7176,-0.13173700869083405,0.2270655483007431
7177,0.01684046909213066,0.6681669997924473
7178,-0.13496223092079163,-0.16438023536466062
7179,-0.00447508879005909,-0.0004881243221461773
7180,0.09361466020345688,0.2546562642091885
7181,0.01777677610516548,1.1616814583539963
7182,0.007477529346942902,0.061670636059716344
7183,-0.007869156077504158,-0.004458347335457802
7184,-0.04139086604118347,0.13124388456344604
7185,0.017565947026014328,0.0046297283843159676
7186,0.03974093124270439,0.3950025923550129
7187,0.21329396963119507,0.4670494645833969
7188,0.01680799014866352,0.5596533530624583
7189,0.03129401057958603,0.031328211072832346
7190,0.05546117573976517,0.03729370981454849
7191,0.007476395927369595,0.19041576061863452
7192,0.05380842462182045,0.06890589138492942
7193,-0.001642521470785141,0.6279910579323769
7194,-0.2218557745218277,-0.21493240725249052
7195,-0.006771773099899292,0.9611926190555096
7196,0.14607621729373932,0.09723562421277165
7197,-0.026976941153407097,0.060254646465182304
7198,0.025600379332900047,0.23856236550636822
7199,-0.11081793904304504,0.09423947334289551
7200,0.044827692210674286,0.46928542386740446
7201,0.02344137616455555,0.35834220080505474
7202,0.02444736659526825,-0.06294566579163074
7203,0.04559047147631645,0.8952034041285515
7204,0.013650806620717049,0.4845207128673792
7205,-0.17660823464393616,0.09665414690971375
7206,-0.09761497378349304,-0.11754116602241993
7207,-0.007761374115943909,-0.018396565690636635
7208,0.039787229150533676,0.07102999370545149
7209,-0.02721365913748741,0.9428737051784992
7210,0.0451313778758049,1.151104873046279
7211,0.10087279975414276,3.828800759278238
7212,0.19577978551387787,0.25790222187060863
7213,0.024394303560256958,0.005465775728225708
7214,-0.014766568318009377,2.375080956146121
7215,-0.041113898158073425,0.009404122829437256
7216,0.032960936427116394,0.14455747607735248
7217,0.02030300535261631,0.06871234020218253
7218,-0.0880749523639679,0.013360247015953064
7219,-0.02479517087340355,0.08052944391965866
7220,0.020670466125011444,0.00959717109799385
7221,-0.022241361439228058,1.1247380506247282
7222,-0.03835676237940788,-0.04175231687258929
7223,0.01901927962899208,0.1274965659249574
7224,-0.03753462806344032,0.2143709696829319
7225,0.05879085510969162,1.0747233384754509
7226,-0.015863141044974327,0.004528544843196869
7227,0.02452457696199417,0.25520241912454367
7228,0.005899291951209307,-0.005276000592857599
7229,-0.012443309649825096,0.9174133017659187
7230,0.024105936288833618,0.001008391147479415
7231,0.08729329705238342,0.3200850188732147
7232,0.14023242890834808,1.0373401183169335
7233,0.019414281472563744,0.07949680276215076
7234,-0.7423504590988159,1.0359607338905334
7235,0.03959738835692406,0.24280341842677444
7236,0.1425337940454483,2.407629456371069
7237,0.3619323670864105,0.7131124059669673
7238,-0.005153782665729523,0.07255316153168678
7239,0.04352477192878723,-0.008497371338307858
7240,0.06451171636581421,0.8934235572814941
7241,0.008155100978910923,1.6256048750656191
7242,-0.010371321812272072,-0.02536301478743553
7243,0.0187595933675766,0.30404489720240235
7244,-0.0029665841720998287,1.1848411671817303
7245,0.0336114764213562,0.02166061755269766
7246,0.026374083012342453,0.1805049143731594
7247,-0.028942232951521873,1.2692509070038795
7248,-0.4992988109588623,-0.13276344537734985
7249,-0.0359206423163414,-0.028772854954004286
7250,0.02038130909204483,0.18824663758277893
7251,-0.028229760006070137,0.10479957982897758
7252,-0.03060920163989067,0.8570392951369286
7253,-0.22793161869049072,-0.23107624845579267
7254,0.015839124098420143,0.15622157789766788
7255,0.014133850112557411,0.02455422841012478
7256,0.08627043664455414,0.2764841327443719
7257,-0.03962307050824165,0.12974068522453308
7258,0.09106459468603134,0.1401745080947876
7259,0.21727818250656128,0.38911460305098444
7260,0.05414201691746712,0.12714183452771977
7261,0.00838058814406395,1.5207764245569706
7262,-0.04040280729532242,-0.04558254033327103
7263,0.002860739827156067,0.4641818702220917
7264,0.10685282945632935,1.5544375104364008
7265,-0.07046438753604889,0.3523447811603546
7266,-0.044777389615774155,0.15842871367931366
7267,-0.08393637090921402,-0.09254323318600655
7268,0.02436128258705139,0.8274637125432491
7269,0.07910288125276566,0.6139261215430452
7270,0.06364376842975616,0.07110074935371813
7271,-0.014015309512615204,0.11930739507079124
7272,-0.03527005389332771,1.0997846312820911
7273,0.0956435278058052,0.023361120373010635
7274,-0.08809508383274078,0.14628703892230988
7275,0.022570790722966194,0.16626180184539407
7276,0.013688713312149048,0.5627794954925776
7277,-0.012775726616382599,-0.032189399003982544
7278,-0.3897106647491455,0.0994296669960022
7279,-0.1893359124660492,-0.17236614599823952
7280,-0.16727328300476074,-0.15768600162118673
7281,0.3607938289642334,0.006473695849999786
7282,-0.06148523464798927,-0.003104269504547119
7283,-2.4750828742980957e-05,0.4343699011951685
7284,0.03101036325097084,-0.023928439244627953
7285,-0.0002462391275912523,0.12254632217809558
7286,0.06824079900979996,0.8378593002271373
7287,0.0037170592695474625,0.075976787135005
7288,0.01224425807595253,0.0332054290920496
7289,0.0032450295984745026,0.18896034359931946
7290,0.13558202981948853,0.8887098785489798
7291,0.02409861795604229,0.028047472529578954
7292,-0.01453957986086607,-0.0166988437413238
7293,0.04237375780940056,0.7854439951479435
7294,0.030414137989282608,0.7386336696799845
7295,0.008425256237387657,0.7924289479851723
7296,0.009589365683495998,1.4349878400098532
7297,-0.07933823764324188,0.8866828605532646
7298,-0.03752996399998665,1.4042412862181664
7299,-0.00042626645881682634,-0.0016822137768031098
7300,-0.0474572628736496,0.14631998538970947
7301,-0.016973357647657394,-0.04315898570348509
7302,-0.011987576261162758,0.45631876960396767
7303,0.02371542900800705,0.041210927069187164
7304,0.0002767958212643862,0.008789662271738052
7305,-0.004331628791987896,2.109131737612188
7306,-0.09748750180006027,0.11408451199531555
7307,-0.011906777508556843,-0.019683624617755413
7308,0.03429611399769783,1.3170667204540223
7309,-0.011510252952575684,0.9072298556566238
7310,-0.01621151715517044,0.09431120753288269
7311,-0.42908942699432373,0.5680803656578064
7312,0.05472951382398605,1.213339440524578
7313,0.04025404155254364,0.17636177998792846
7314,-0.08589541167020798,-0.06208775006234646
7315,-0.003446351969614625,-0.005052676307968795
7316,-0.022083137184381485,0.5185214355587959
7317,-0.3447656035423279,-0.2577982246875763
7318,0.2198515087366104,0.15065503539517522
7319,-0.15597710013389587,0.35427089035511017
7320,0.0007619895040988922,-0.01376160979270935
7321,-0.024254944175481796,0.1876727119088173
7322,0.045599788427352905,0.2788209244608879
7323,0.020560383796691895,0.07149973325431347
7324,-0.027146844193339348,0.19179613515734673
7325,-0.01754024624824524,0.4103023633360863
7326,0.0026579247787594795,0.007750796532491222
7327,0.14455245435237885,0.06429662276059389
7328,0.10056944191455841,0.5250141732394695
7329,-0.12304413318634033,2.0614223033189774
7330,0.07579473406076431,0.024096229812130332
7331,0.047446735203266144,0.4494381715194322
7332,-0.042620182037353516,-0.027628613635897636
7333,0.08702889084815979,1.0308595434762537
7334,0.1568957418203354,0.24384501203894615
7335,-0.006155874580144882,0.18639405444264412
7336,0.03816812112927437,0.4575106203556061
7337,0.21820618212223053,1.2261530142568517
7338,-0.057052675634622574,0.40943165495991707
7339,0.006513436324894428,-0.0014364757371367887
7340,0.003372493200004101,0.23582787159830332
7341,0.021358726546168327,0.022725626826286316
7342,0.03241487964987755,0.1279749507084489
7343,0.027385164052248,0.15343506960198283
7344,-0.10603873431682587,-0.013963811099529266
7345,-0.004436265677213669,-0.006833260675193742
7346,0.16064992547035217,0.37595908995717764
7347,-0.008071159943938255,0.7226517032831907
7348,0.009991361759603024,0.22163397911936045
7349,0.035621173679828644,0.3086879369802773
7350,-0.000773940235376358,0.017993971705436707
7351,-0.1139744222164154,0.15545020997524261
7352,-0.07885676622390747,-0.023198209702968597
7353,-0.06821134686470032,0.03449578583240509
7354,-0.10275807231664658,0.5776510015130043
7355,-0.048342958092689514,0.07814715057611465
7356,0.12920819222927094,0.23638297989964485
7357,0.06101187691092491,0.1432526767384843
7358,-0.013863946311175823,-0.006524478793144226
7359,-0.001969030126929283,0.06634724326431751
7360,-0.09614123404026031,-0.07454831153154373
7361,0.19680246710777283,0.8713692462188192
7362,-0.0005245879292488098,0.08418739959597588
7363,-0.0005205785855650902,0.051890610717236996
7364,-0.1380099207162857,0.4245195984840393
7365,-0.02491787262260914,-0.030856128607410938
7366,-0.13957446813583374,-0.13686594367027283
7367,0.03868940472602844,0.532539390027523
7368,0.005037765949964523,0.09119388507679105
7369,0.15455107390880585,0.056066511082462966
7370,-0.019019223749637604,-0.0067098094150424
7371,0.1070992648601532,0.5451539363712072
7372,0.021758420392870903,0.02992700114918989
7373,0.021923594176769257,0.1148904487490654
7374,0.020928164944052696,0.09783246457664063
7375,0.0034579704515635967,-0.0033841488184407353
7376,0.00823074858635664,0.6972320331260562
7377,0.1387523114681244,0.08379404153674841
7378,-0.23299719393253326,-0.16544650495052338
7379,0.06340526789426804,0.2993375406367704
7380,0.014101758599281311,0.2880041003227234
7381,0.007695351727306843,0.2150111747905612
7382,-0.034108564257621765,0.017267581075429916
7383,-0.000191383995115757,0.07864651968702674
7384,0.20403732359409332,2.3279750794172287
7385,-0.26586249470710754,-0.28156383872032165
7386,0.0057632518000900745,-0.00643744005355984
7387,-0.002445004880428314,0.003674294799566269
7388,0.04649291932582855,0.14154557138681412
7389,-0.01812419854104519,0.019016683101654053
7390,0.10421215742826462,0.4497767398133874
7391,-0.012535357847809792,0.11385815218091011
7392,-0.19909963011741638,0.32908010482788086
7393,0.07425826042890549,0.469760375097394
7394,-0.005425137002021074,1.0765691110864282
7395,0.09226305037736893,0.9455896615982056
7396,0.005103726871311665,0.44849622377660125
7397,0.01644192449748516,0.026377181988209486
7398,0.0018732473254203796,0.11300186812877655
7399,0.018111182376742363,1.7968748414423317
7400,0.0234642643481493,0.952898740769001
7401,0.12505465745925903,0.33875274658203125
7402,-0.006142951548099518,0.01229404378682375
7403,-0.05095257982611656,0.21078478172421455
7404,0.10346325486898422,0.7024111931095831
7405,0.04629538953304291,0.865242637693882
7406,0.002464737743139267,0.02572798414621502
7407,0.007829036563634872,0.006648452079389244
7408,-0.07775211334228516,-0.0881510004401207
7409,-0.01610421948134899,0.10872231423854828
7410,0.020688246935606003,0.08080939948558807
7411,0.004379806108772755,0.1292564368341118
7412,0.00036837358493357897,0.22983911260962486
7413,-0.09324491769075394,0.09794975817203522
7414,-0.35952648520469666,0.22621586918830872
7415,-0.07748156040906906,0.04197164624929428
7416,-0.020518073812127113,0.0795578807592392
7417,-0.0278022401034832,0.15297023952007294
7418,0.0428522527217865,0.06574242003262043
7419,0.1577126830816269,0.17672298476099968
7420,-0.06430613249540329,-0.061226591002196074
7421,0.050226692110300064,0.15923695312812924
7422,0.008052426390349865,0.3063944578357223
7423,0.017513133585453033,1.7874755831435323
7424,0.005954011343419552,0.570909938775003
7425,4.2621511965990067e-05,0.3411034755408764
7426,0.017864808440208435,0.3334238575771451
7427,0.05892200022935867,0.7715098280459642
7428,-0.02374952659010887,0.21868784353137016
7429,0.01753612793982029,0.3410308393649757
7430,-0.036347366869449615,0.8027175255119801
7431,-0.18023401498794556,-0.10745178908109665
7432,-0.025343144312500954,0.009690549224615097
7433,0.005614446010440588,0.19912064773961902
7434,-0.06813735514879227,0.04454776644706726
7435,0.017590859904885292,0.3148829508572817
7436,0.023156890645623207,0.08167046308517456
7437,0.009660031646490097,1.100362105295062
7438,-0.04778072237968445,0.13629595190286636
7439,0.027582254260778427,0.598018110729754
7440,0.11495033651590347,-0.005324963480234146
7441,-0.42362508177757263,-0.4397330954670906
7442,0.042408280074596405,0.19376500695943832
7443,-0.022462574765086174,0.032734619453549385
7444,0.03465864062309265,0.030991801992058754
7445,0.0398714505136013,0.1803867609705776
7446,0.021720528602600098,0.10982121131382883
7447,0.08165883272886276,0.09914760512765497
7448,0.004628168419003487,0.011676902417093515
7449,0.07269014418125153,0.45460208132863045
7450,0.005364958196878433,0.013888649642467499
7451,0.09517692029476166,0.17201607025344856
7452,0.0032355263829231262,0.05765025224536657
7453,-0.00199921615421772,0.14733084570616484
7454,-0.021335359662771225,1.0241372417658567
7455,-0.13925576210021973,0.7088170647621155
7456,0.051752738654613495,1.2613944315817207
7457,0.015874646604061127,-0.0040162838995456696
7458,0.017350217327475548,0.1066194586455822
7459,-0.20826338231563568,-0.17337772995233536
7460,0.0404699444770813,0.27687586657702923
7461,0.0006262548267841339,0.14430602034553885
7462,0.006330002099275589,-0.0006830594502389431
7463,0.002202449832111597,0.4338528923690319
7464,0.002415493130683899,0.1295328214764595
7465,0.023427698761224747,0.023110335576348007
7466,0.05136539787054062,0.2754732547327876
7467,-0.023258240893483162,0.04090113937854767
7468,-0.126272052526474,0.2902095317840576
7469,0.041600074619054794,0.8680696496194287
7470,0.02937227487564087,-0.02677948959171772
7471,-0.0034153684973716736,2.468231216073036
7472,0.0166988056153059,-0.006787547841668129
7473,-0.09693008661270142,-0.13489834010601043
7474,0.11772680282592773,1.5532434843480587
7475,0.04572988674044609,0.26566966850077733
7476,0.01644563116133213,0.3565207552164793
7477,0.004397910088300705,0.7928172560059465
7478,0.03741522505879402,0.389911413192749
7479,0.029845882207155228,0.5232547223567963
7480,0.0037442659959197044,0.12071045910124667
7481,0.005352784879505634,0.052627510856837034
7482,0.017462465912103653,0.06617629528045654
7483,-0.35084813833236694,0.06675034761428833
7484,-0.08022521436214447,0.8976331427693367
7485,0.0076879654079675674,0.18209586362354457
7486,0.0806516483426094,0.03015259327366948
7487,0.06489923596382141,2.4141431180760264
7488,-0.1306372433900833,-0.10510554164648056
7489,0.03374478220939636,-0.016622908413410187
7490,-0.09613011032342911,0.5094254612922668
7491,-0.22689807415008545,0.0403313934803009
7492,-0.0739695355296135,0.3006078600883484
7493,-0.005422722548246384,-0.005551759735681117
7494,-0.035633575171232224,0.11913396418094635
7495,0.20653995871543884,0.6252037920057774
7496,0.0025719902478158474,0.004268931836122647
7497,0.008962074294686317,0.3365308027714491
7498,0.002780688926577568,0.0002293159777764231
7499,-0.019430115818977356,-0.01901415572501719
7500,0.014018191955983639,1.0971226926194504
7501,0.06004244461655617,0.052758545614778996
7502,0.001719112042337656,0.020988263189792633
7503,0.07526041567325592,0.045154258608818054
7504,0.09243734925985336,0.7552387714385986
7505,-0.007576417177915573,-0.008767915889620781
7506,-0.001232887152582407,0.006673931144177914
7507,0.0013020355254411697,0.0211127744987607
7508,0.05044979974627495,0.06708343792706728
7509,0.008810285478830338,0.28577014652546495
7510,0.0635872632265091,0.9736270159482956
7511,0.004832769278436899,0.17386632115812972
7512,0.002707444131374359,-0.023140303790569305
7513,-0.03374795615673065,-0.015724336728453636
7514,0.02405371703207493,0.2948767771013081
7515,0.10184864699840546,0.0795802844222635
7516,0.11190846562385559,0.1879030428826809
7517,-0.03803865611553192,0.6743881665170193
7518,-0.31314072012901306,-0.31923007778823376
7519,0.028378531336784363,0.07779121771454811
7520,0.0009226920083165169,0.9359468729235232
7521,-0.11613467335700989,-0.11885933854500763
7522,0.04594098776578903,0.962105467915535
7523,0.00608782097697258,1.020870350592304
7524,0.042520929127931595,1.1559651233255863
7525,-0.0037079062312841415,0.713505107909441
7526,-0.3215560019016266,0.22484678030014038
7527,-0.23746895790100098,-0.14801407605409622
7528,-0.02666124701499939,0.026608265936374664
7529,-0.022387761622667313,1.1005235277116299
7530,0.028468545526266098,0.5298281478171702
7531,0.08642565459012985,0.3840460054052528
7532,-0.009588632732629776,-0.010991360992193222
7533,0.1515810787677765,0.7542673405259848
7534,-0.013901796191930771,0.012799885123968124
7535,0.014709888957440853,0.06705014128237963
7536,-0.41352948546409607,-0.24857866764068604
7537,0.005239788442850113,0.1542998980730772
7538,-0.005956834182143211,0.44749559462070465
7539,0.1920759379863739,0.009979257798258914
7540,0.016447344794869423,0.007435721170622855
7541,-0.021396135911345482,0.15754904225468636
7542,0.0308543611317873,0.05464063840918243
7543,0.0836862102150917,0.271325153298676
7544,0.0549287423491478,0.11687691323459148
7545,-0.008245646953582764,-0.010796200600452721
7546,0.002816246822476387,0.42521046521142125
7547,-0.01975705847144127,-0.01818039221689105
7548,-0.2286568433046341,0.20803552865982056
7549,0.04511076211929321,0.06269443221390247
7550,-0.029253318905830383,-0.015148794278502464
7551,-0.0063510313630104065,1.1018454656004906
7552,0.00456744059920311,0.00422673299908638
7553,0.03586200624704361,0.26221944102144334
7554,-0.05397429317235947,0.9185180850327015
7555,0.0018174909055233002,0.06474855542182922
7556,-0.06733416020870209,0.43078260868787766
7557,0.06298619508743286,0.009716083781095222
7558,-0.020900731906294823,-0.00976905133575201
7559,-0.016625359654426575,1.261834766715765
7560,0.04955650493502617,0.1367695184017066
7561,0.0340753048658371,0.022818224970251322
7562,0.06299617886543274,0.06129400822101161
7563,0.022398561239242554,0.002572201075963676
7564,0.0003922425676137209,0.013698596274480224
7565,-0.15397511422634125,0.21857106685638428
7566,0.0006059375591576099,0.2521039890125394
7567,-0.004063999280333519,0.276721203699708
7568,0.0038354569114744663,0.07335519045614092
7569,0.020106643438339233,0.23422664901590906
7570,-0.03375036269426346,0.0638694167137146
7571,0.05851889029145241,0.0017835221369750798
7572,0.05136614292860031,0.41557067837857176
7573,0.02978653460741043,0.14617442339658737
7574,-0.0725741982460022,0.16351933032274246
7575,0.05081339552998543,1.2439800049178302
7576,-0.00794120691716671,0.26757287234067917
7577,0.04932647943496704,0.8246474214829504
7578,0.04654313623905182,0.017912645236719982
7579,-0.0449710488319397,-0.04454727843403816
7580,0.048121556639671326,-0.018949579214677215
7581,-0.011200547218322754,0.9598551392555237
7582,-0.011801019310951233,-0.024205027148127556
7583,0.016472691670060158,0.030725559394340962
7584,0.024956855922937393,0.2066510550212115
7585,-0.02989809587597847,0.11374255642294884
7586,-0.005716532468795776,-0.015866494737565517
7587,-0.49038925766944885,-0.27510866522789
7588,0.04225386679172516,0.45473044784739614
7589,0.001883419812656939,0.7960934491129592
7590,0.0014502163976430893,0.07256495766341686
7591,0.05770206078886986,-0.005833081901073456
7592,0.018319187685847282,1.3899128782795742
7593,0.013292467221617699,0.11322117783129215
7594,-0.026404164731502533,-0.03762975800782442
7595,-0.15670888125896454,-0.01565156877040863
7596,0.024913733825087547,0.7514345676318044
7597,-0.08269723504781723,0.15327082574367523
7598,0.06835281103849411,0.726162480073981
7599,-0.009980179369449615,-0.08481824008049443
7600,-0.0003154762089252472,0.20471688453108072
7601,-0.1595323085784912,-0.299104418605566
7602,0.07254976034164429,0.005608943058177829
7603,0.1581551730632782,0.7700959481298923
7604,0.09938842803239822,1.8280687322840095
7605,0.019524116069078445,0.3889486566185951
7606,0.05593935772776604,0.010800959076732397
7607,0.08458688855171204,1.3187542781233788
7608,0.0013123711105436087,1.7171259608585387
7609,0.009497269988059998,0.016851074993610382
7610,0.10911951959133148,0.04692990705370903
7611,-0.03894359618425369,0.6274272426962852
7612,-0.01320187933743,-0.014478210769084399
7613,-0.15130440890789032,-0.09539683163166046
7614,-0.014550957828760147,0.04345537908375263
7615,0.022286709398031235,0.7898512436076999
7616,0.01298668421804905,0.14433749159798026
7617,0.01484638825058937,0.7408996969461441
7618,0.14214077591896057,0.8034138712537242
7619,-0.1613950878381729,0.3105270117521286
7620,-0.03218694031238556,-0.01016455702483654
7621,0.023086626082658768,0.25562055641785264
7622,-0.03476893529295921,-0.035542078549042344
7623,0.18360164761543274,0.8833457296714187
7624,0.07974988967180252,0.25219270633533597
7625,-0.1996474713087082,-0.10132285952568054
7626,-0.1156969964504242,0.11814726889133453
7627,-0.003988148644566536,0.006873538717627525
7628,-0.008181162178516388,0.023087866604328156
7629,-0.053147003054618835,0.421996645629406
7630,-0.004707634449005127,-0.025251809507608414
7631,0.020714327692985535,0.11409861035645008
7632,-0.17719055712223053,-0.13452324271202087
7633,0.019623244181275368,0.3805664926767349
7634,0.1553199142217636,0.4574258800712414
7635,0.15541207790374756,0.7026848461391637
7636,-0.3172309696674347,0.0754157304763794
7637,0.005888447165489197,0.37155105429701507
7638,-0.06753981858491898,-0.07382340123876929
7639,0.013259075582027435,0.5161887258291245
7640,0.06366141140460968,0.044095069187733316
7641,0.09433053433895111,0.2889354079961777
7642,-0.007070019841194153,0.9704121127724648
7643,0.0028375491965562105,0.047556053954394883
7644,-0.054571010172367096,-0.04641028866171837
7645,0.015552112832665443,0.0026889822818338873
7646,0.19120360910892487,0.8497937138308771
7647,0.003739028237760067,0.18446993315592408
7648,-0.06856750696897507,-0.05328214727342129
7649,0.2159869372844696,0.1334256622940302
7650,-0.24150805175304413,0.0217035710811615
7651,0.0147318746894598,0.04603847675025463
7652,0.01840897649526596,0.017507508397102356
7653,0.02518644370138645,0.37800698913633823
7654,0.04397335276007652,0.8726635286584496
7655,0.004932166077196598,0.17829954414628446
7656,0.007152743637561798,0.22500011511147022
7657,0.006413660943508148,0.09596647322177887
7658,0.007017664611339569,-0.01493212184868753
7659,0.16931743919849396,0.7935518315061927
7660,-0.09743653237819672,0.2917969450354576
7661,0.05026175454258919,0.10928783283452503
7662,0.022464696317911148,0.128152078948915
7663,-0.055916085839271545,-0.05537295132875442
7664,-0.1951991766691208,0.31165583431720734
7665,-0.005826819222420454,-0.01258312717982335
7666,0.055333156138658524,0.34559723938582465
7667,0.04983478784561157,1.074132276698947
7668,0.039287980645895004,0.01886139379348606
7669,0.018311817198991776,0.2809913903474808
7670,-0.02657264471054077,0.04773334041237831
7671,-0.2568631172180176,-0.12594802677631378
7672,-0.05326685309410095,-0.06480902805924416
7673,0.05145101249217987,0.3123890683054924
7674,0.028597494587302208,0.1691384081786964
7675,0.009374724701046944,0.07342961989343166
7676,-0.04379517212510109,-0.04852410068269819
7677,0.04047355055809021,0.4444067571312189
7678,-0.012090131640434265,1.2211352661252022
7679,0.022412795573472977,0.14160611014813185
7680,-0.023949654772877693,0.28089817613363266
7681,-0.029179725795984268,0.20447450131177902
7682,0.011826392263174057,0.5022724121809006
7683,0.042786676436662674,0.9054766892804764
7684,-0.0069594308733940125,0.008746182546019554
7685,0.07449657469987869,0.021256296313367784
7686,-0.1602853387594223,0.3182053118944168
7687,0.023208243772387505,0.36522919169510715
7688,-0.0014431967865675688,0.06697514653205872
7689,0.0038232540246099234,0.09503956628032029
7690,0.014499536715447903,0.4527260675022262
7691,0.14421167969703674,0.13122282968834043
7692,-0.04582592472434044,-0.048561078030616045
7693,-0.022658025845885277,-0.02569665084592998
7694,0.05366041511297226,0.09960254840552807
7695,0.026890642940998077,0.0927349328994751
7696,0.060611601918935776,0.14103071810677648
7697,0.004652079194784164,0.03750878875143826
7698,-0.01074918918311596,0.2459176704287529
7699,0.026307690888643265,0.3025011420249939
7700,-0.2691276967525482,0.4296470880508423
7701,0.022653397172689438,1.2362736985087395
7702,0.04856189340353012,0.5420211225282401
7703,0.012374786660075188,-0.0037738464307039976
7704,-0.08715178817510605,0.8842481076717377
7705,0.05585622414946556,0.009696896731620655
7706,-0.6565110087394714,-0.6128643415868282
7707,0.1017601490020752,1.5076680714264512
7708,-0.04340200498700142,0.7629602551460266
7709,0.018305055797100067,0.15262572467327118
7710,0.08197741210460663,1.0376691333949566
7711,0.005444403737783432,0.010692661628127098
7712,0.0024301810190081596,1.9053194221341982
7713,0.041159648448228836,-0.031201596138998866
7714,-0.002268643816933036,-0.00021805334836244583
7715,-0.02549854665994644,0.2163635529577732
7716,0.08637691289186478,0.38917690856033005
7717,0.07672601193189621,0.9694241823162884
7718,0.022987335920333862,1.5635185759165324
7719,-0.07390838116407394,-0.05203890800476074
7720,0.06397806853055954,0.03384934808127582
7721,0.011863689869642258,1.0178149831481278
7722,-0.175031378865242,-0.17784307757392526
7723,0.13245777785778046,0.7133758198469877
7724,0.055846214294433594,0.07542720122728497
7725,-0.021075595170259476,0.0006386879831552505
7726,0.0026157964020967484,0.565234687179327
7727,0.0018134620040655136,0.08164998330175877
7728,0.016276730224490166,0.057579757645726204
7729,0.04338457062840462,0.3698399066925049
7730,-0.05884349346160889,0.3260771781206131
7731,-0.03903650492429733,0.04983045160770416
7732,0.16967260837554932,0.09702604520134628
7733,-0.12538740038871765,-0.038092464208602905
7734,-0.043686024844646454,0.04320400208234787
7735,-0.0007388545200228691,-0.0016532260924577713
7736,0.36341264843940735,0.009092513928189874
7737,0.10199509561061859,0.12947309142327867
7738,-0.08413385599851608,-0.06628352776169777
7739,0.03815576434135437,1.1681913177017123
7740,0.040536146610975266,0.1370015002321452
7741,0.05720077455043793,0.06288297474384308
7742,-0.006752733141183853,0.3259508777409792
7743,0.0030452786013484,0.11309374822303653
7744,0.07097643613815308,0.21179569978266954
7745,0.0007584430277347565,0.12363690882921219
7746,0.09821708500385284,1.7483103722333908
7747,0.18510746955871582,1.3239239305257797
7748,-0.3983495831489563,0.8062067031860352
7749,-0.11663378030061722,0.017008595168590546
7750,-0.030902167782187462,-0.029182451777160168
7751,0.0761229395866394,0.19016331806778908
7752,-0.0010085469111800194,-0.0018233971204608679
7753,0.010991809889674187,0.03746367432177067
7754,0.08121433109045029,2.2450256049633026
7755,0.09030298888683319,0.986805498609101
7756,0.10766567289829254,-0.033891391940414906
7757,0.16447553038597107,0.3416223004460335
7758,0.04048389196395874,0.48977730982005596
7759,-0.1324557662010193,-0.038073718547821045
7760,-0.016190556809306145,0.017774099484086037
7761,0.04438972473144531,0.004782232455909252
7762,-0.09663709998130798,0.6230920255184174
7763,0.005919428076595068,0.5181846749037504
7764,0.1809854507446289,0.3261133059859276
7765,-0.021050458773970604,-0.002195393666625023
7766,-0.025111954659223557,0.005369149148464203
7767,0.05232961103320122,0.009737676940858364
7768,-0.023790009319782257,-0.01762618102133274
7769,-0.0029172927606850863,-0.00462062971200794
7770,0.096433624625206,0.3820634870789945
7771,-0.1955394744873047,-0.21888308599591255
7772,-0.15379716455936432,-0.03835119307041168
7773,0.034772198647260666,0.35457829385995865
7774,-0.05042613297700882,-0.06276784092187881
7775,-0.13535906374454498,0.4713868647813797
7776,0.016729263588786125,0.18348901659192052
7777,0.32516857981681824,0.07757531106472015
7778,-0.088785320520401,-0.05227988213300705
7779,0.2337184101343155,0.5578110665082932
7780,0.00876423716545105,0.020155808052550128
7781,-0.05082743614912033,0.35851138830184937
7782,0.00040833838284015656,0.002059205435216427
7783,0.042271681129932404,1.0662177801132202
7784,0.11212310194969177,3.041862815618515
7785,-0.022687731310725212,0.02482866868376732
7786,-0.05709453299641609,0.7580649554729462
7787,-0.039037030190229416,0.15017333254218102
7788,-0.005707222502678633,0.04822359699755907
7789,-0.0033676624298095703,0.21483388543128967
7790,0.023886507377028465,0.10390953905880451
7791,0.017585191875696182,0.4620199566707015
7792,-0.027894699946045876,0.8942421823740005
7793,-0.001298125833272934,0.21408133022487164
7794,0.01655663549900055,0.03721845522522926
7795,0.05876254662871361,0.15728624444454908
7796,-0.21190790832042694,0.044925183057785034
7797,0.15504083037376404,0.19256111280992627
7798,-0.00926239788532257,0.10209114849567413
7799,-0.013326004147529602,-0.019894009232521055
7800,-0.028650444000959396,-0.041648474521934986
7801,-0.14778852462768555,-0.014768913388252258
7802,-0.0785379409790039,-0.05928763747215271
7803,-0.3893894553184509,-0.08593025803565979
7804,0.0030174662824720144,0.0015939432196319103
7805,-0.024887338280677795,0.3670984283089638
7806,-0.07158473134040833,0.33215436339378357
7807,-5.731917917728424e-05,0.04576556873507798
7808,0.0918935090303421,0.09843065682798624
7809,0.09297918528318405,0.2794379701372236
7810,-0.07552047073841095,0.035702645778656006
7811,0.005824106279760599,0.18239829735830426
7812,0.0034552309662103653,0.03405733220279217
7813,-0.037318721413612366,0.03475594520568848
7814,0.11276095360517502,0.2083832249045372
7815,0.016644123941659927,0.15131103643216193
7816,-0.024973895400762558,0.08523966744542122
7817,-0.034469541162252426,0.09620937332510948
7818,0.003070347011089325,0.4083656594157219
7819,0.015588479116559029,0.11752894567325711
7820,0.012180672958493233,0.40002679638564587
7821,-0.07307722419500351,-0.08912907773628831
7822,-0.0012456240365281701,0.006334331352263689
7823,0.04834214970469475,0.40895373513922095
7824,0.030490703880786896,-0.022712129168212414
7825,-0.05858580395579338,-0.05124633550643921
7826,-0.09156112372875214,-0.0457281619310379
7827,0.03236649930477142,0.22399156010942534
7828,-0.00747633958235383,0.5276571232825518
7829,-0.002337890211492777,0.0699991537258029
7830,0.007893024943768978,0.035961738001788035
7831,0.017355889081954956,0.14289775863289833
7832,0.14753825962543488,0.06707434332929552
7833,-0.009328622370958328,0.019214695319533348
7834,0.02182946167886257,0.36843188665807247
7835,-0.004626203328371048,0.05799354799091816
7836,-0.004438709933310747,-0.0073584955662227
7837,-0.07851953059434891,1.4917596355080605
7838,-0.04246906191110611,-0.02793167531490326
7839,0.004114711657166481,0.06775901280343533
7840,0.0014761332422494888,0.025206921622157097
7841,0.03272819146513939,0.04274476692080498
7842,0.005358141381293535,1.4317781169665977
7843,-1.1155948638916016,-0.5432026386260986
7844,0.015517049469053745,-0.005419709719717503
7845,-0.03597364202141762,-0.05638314760290086
7846,-0.024344265460968018,-0.017122473567724228
7847,-0.20378358662128448,-0.22403458133339882
7848,0.048188917338848114,0.3090092201018706
7849,-0.0443088635802269,0.12115159630775452
7850,-0.1293272078037262,0.03279997408390045
7851,0.02040334977209568,0.6545037649921142
7852,0.21228690445423126,2.0310394056141376
7853,0.06318915635347366,0.4096573889260071
7854,-0.015200469642877579,0.013684876263141632
7855,-0.029810812324285507,0.10846026986837387
7856,-0.011683665215969086,0.02418232150375843
7857,-0.023182321339845657,0.10420982539653778
7858,-0.002932197879999876,-0.004094096831977367
7859,-0.013457363471388817,0.05409327521920204
7860,-0.016242798417806625,0.1417548879981041
7861,0.017572801560163498,0.49413798190653324
7862,-0.07014742493629456,-0.066047971136868
7863,0.01866782456636429,0.27063929568976164
7864,-0.1673973947763443,-0.16479680873453617
7865,-0.08615321666002274,0.36005502939224243
7866,0.06825673580169678,0.009139202700462193
7867,-0.06534162163734436,-0.06402704166248441
7868,-0.3387812674045563,-0.3284393139183521
7869,-0.011066999286413193,0.18986274302005768
7870,-0.03714551776647568,0.30671264231204987
7871,0.01915506273508072,0.12512335926294327
7872,0.028787944465875626,0.18888713046908379
7873,-0.038270242512226105,0.86971590295434
7874,-0.06075960025191307,-0.026416867971420288
7875,0.364175409078598,0.1400017247069627
7876,0.07356205582618713,0.4302124083042145
7877,0.001433797413483262,0.01637169229798019
7878,0.10390651226043701,0.39190304884687066
7879,-0.029431575909256935,-0.02798739937134087
7880,0.041333772242069244,0.11328808218240738
7881,0.028470750898122787,0.20281364023685455
7882,0.0055059040896594524,0.04205960175022483
7883,0.0642523318529129,0.18311721086502075
7884,0.0024842373095452785,0.4759165204013698
7885,-0.00028035801369696856,0.5503740962594748
7886,0.0036039575934410095,0.3301548920571804
7887,0.03978608176112175,0.08266972930869088
7888,-0.5414304733276367,-0.26417502760887146
7889,0.08977311849594116,0.11719079595059156
7890,0.06257913261651993,-0.011771386140026152
7891,0.026386795565485954,0.23615278521901928
7892,0.09238824248313904,0.21327807381749153
7893,-0.05227237194776535,-0.047482551783323286
7894,0.1403741091489792,0.07159270299598575
7895,0.058360494673252106,0.07307416386902332
7896,-1.5264085531234741,-1.4814908131957054
7897,0.040474943816661835,0.12112017290201038
7898,-0.07258490473031998,-0.02316277101635933
7899,-0.16515739262104034,0.8522125780582428
7900,0.0012439078418537974,0.24495256133377552
7901,-0.01111593097448349,-0.01670014765113592
7902,0.14545400440692902,2.851455310359597
7903,0.06444723904132843,0.5065912418067455
7904,0.011656329035758972,0.1940145380795002
7905,-0.005747060291469097,0.7191802067682147
7906,0.02564951218664646,0.46813380578532815
7907,0.018394794315099716,1.1826784471049905
7908,-0.03256076201796532,0.5515312999486923
7909,-0.016018886119127274,-0.04805214365478605
7910,-0.1594189703464508,-0.04524105787277222
7911,0.08724390715360641,0.3014194150455296
7912,0.008204543963074684,0.5427906755357981
7913,0.021350251510739326,0.017420644406229258
7914,0.061447836458683014,1.0280433582374826
7915,0.06581273674964905,0.02935122326016426
7916,0.0011654759291559458,0.008036132378038019
7917,-0.00806274265050888,-0.008894714526832104
7918,0.0020492468029260635,0.03959589684382081
7919,0.06840850412845612,0.29745743051171303
7920,-0.1431548148393631,-0.11169705539941788
7921,-0.011256067082285881,0.378347379155457
7922,-0.0057228063233196735,0.9503425331786275
7923,-0.023764876648783684,0.13813245296478271
7924,0.028344180434942245,1.7257889732718468
7925,0.15845125913619995,0.3190232813358307
7926,0.0857163667678833,0.17391016706824303
7927,-0.005687325727194548,0.19115335028618574
7928,0.0019561597146093845,0.008676150988321751
7929,0.022362815216183662,0.18450040224706754
7930,0.14843371510505676,1.710531558841467
7931,-0.0013871006667613983,-0.006020842120051384
7932,-0.06771345436573029,-0.019346028566360474
7933,0.023757077753543854,-0.0983465351164341
7934,0.031058885157108307,0.13636445999145508
7935,-0.0790223479270935,0.9040680229663849
7936,0.004207734018564224,0.1613551750779152
7937,0.08285947144031525,0.25644618086516857
7938,-0.0057625011540949345,0.02302774554118514
7939,0.026278849691152573,0.186161529738456
7940,-0.0043915510177612305,0.7795168976299465
7941,0.002388652879744768,0.5754425299237482
7942,-0.3112119436264038,-0.2510392889380455
7943,-0.008306355215609074,0.37736741453409195
7944,0.01695888862013817,0.08324008528143167
7945,0.00025736913084983826,1.0796682871878147
7946,0.0038999654352664948,0.03499679733067751
7947,0.04339994117617607,0.9093759916722775
7948,-0.20596812665462494,0.11071793735027313
7949,0.019130878150463104,0.22001438308507204
7950,0.01580045558512211,0.002524383589625359
7951,-0.019993294030427933,-0.011995835229754448
7952,0.17254549264907837,0.43243188376072794
7953,-1.0923843383789062,0.28431379795074463
7954,-4.3239444494247437e-05,0.026289282366633415
7955,-0.14022743701934814,0.15085315704345703
7956,0.046197302639484406,0.49272662587463856
7957,-0.049277763813734055,0.08051548153162003
7958,0.04300464317202568,0.03475619573146105
7959,0.05885956808924675,1.8830457655712962
7960,-0.007457606494426727,0.0650886595249176
7961,0.019854409620165825,0.01886742701753974
7962,-0.017792103812098503,-0.0015669260174036026
7963,-0.21394003927707672,-0.030435368418693542
7964,-0.04831830412149429,-0.053111203014850616
7965,0.17700162529945374,0.8916636165231466
7966,0.03496302291750908,0.10305293553392403
7967,0.058476779609918594,-0.00018080580979585627
7968,-0.059499748051166534,0.6641299426555634
7969,-0.06183464825153351,0.10024262219667435
7970,-0.003352118656039238,0.033152326475828886
7971,0.06017233431339264,0.706723153591156
7972,0.11022426187992096,0.26579906046390533
7973,0.03022748976945877,0.5454690274200402
7974,0.103880874812603,1.9436349123425316
7975,0.01562768965959549,0.05757612735033035
7976,0.002006659284234047,0.8806869070976973
7977,-0.039812806993722916,-0.042865704745054245
7978,-0.02601815201342106,0.3519797120243311
7979,0.02128235623240471,0.05213531479239464
7980,-0.02295936457812786,-0.009910276159644127
7981,-0.014399794861674309,-0.03189518094062805
7982,-0.004386045504361391,0.09656150359660387
7983,-0.006941426079720259,0.8836815301328897
7984,0.13412688672542572,0.8631724836304784
7985,-0.23550906777381897,0.1173260509967804
7986,0.028866639360785484,0.6699631828814745
7987,0.08112692087888718,0.1763329030945897
7988,0.0008101818384602666,1.0873252153619433
7989,-0.007953205145895481,0.005700146779417992
7990,-0.022507863119244576,-0.03888314310461283
7991,0.012774147093296051,-0.032900696620345116
7992,-0.13704124093055725,0.231419175863266
7993,-0.07088296115398407,0.7990988418459892
7994,-0.0021764514967799187,0.3505624495446682
7995,0.009216412901878357,0.13995257958595175
7996,0.023012416437268257,0.35346699255751446
7997,0.00877484679222107,0.7801471948675953
7998,0.022266685962677002,0.1762373810634017
7999,0.0556083582341671,2.2580584548413754
8000,0.06823460012674332,0.34895086294272915
8001,1.5258032362908125e-05,0.009198400473687798
8002,0.07968379557132721,0.8921404983848333
8003,0.03223879635334015,0.047907492553349584
8004,-0.00048064941074699163,0.001672644866630435
8005,0.014263111166656017,0.6586812688037753
8006,-0.01571708545088768,0.29536889865994453
8007,0.09995108842849731,0.959538311464712
8008,-0.18004210293293,0.005475625395774841
8009,-0.014298547059297562,-0.03127526491880417
8010,0.09975698590278625,0.1552659384906292
8011,0.0028769136406481266,0.257150252815336
8012,-0.20486795902252197,0.7019726634025574
8013,0.03391655534505844,0.027558019384741783
8014,0.08679807931184769,0.24857475887984037
8015,-0.024178780615329742,0.10418051481246948
8016,0.09022371470928192,3.2723230158444494
8017,0.004098988138139248,0.007246840270236135
8018,-0.11153095960617065,-0.04800885170698166
8019,0.04627527669072151,0.32028889283537865
8020,0.03177271783351898,0.10223352583125234
8021,-0.022699549794197083,-0.09275603014975786
8022,-0.09568802267313004,0.2938191592693329
8023,0.04940126836299896,0.9247566815465689
8024,-0.001238543540239334,0.1512150107882917
8025,0.0724799782037735,1.091740671545267
8026,0.07596496492624283,1.73023568559438
8027,0.007857905700802803,0.008271245285868645
8028,0.03529508039355278,0.3976665139734905
8029,0.05434038117527962,0.5762905612937175
8030,0.028527118265628815,0.8163391458801925
8031,0.03964313119649887,0.015278953243978322
8032,0.3560607135295868,0.4137708442285657
8033,0.0025242846459150314,0.015855146571993828
8034,-0.04011522978544235,0.5691531300544739
8035,0.09599298983812332,0.7061849310994148
8036,0.05808783322572708,0.01471713196951896
8037,0.05698104575276375,0.10953994002193213
8038,0.020695634186267853,0.08135731145739555
8039,0.03133720904588699,0.03318318969104439
8040,-0.027692707255482674,0.45865966007113457
8041,0.0513889379799366,1.365539025515318
8042,0.018462013453245163,0.5752348201349378
8043,-0.31433358788490295,-0.2635720744729042
8044,0.021159175783395767,0.1481759917223826
8045,0.08951705694198608,0.10308189457282424
8046,0.0021627992391586304,0.3327345624566078
8047,0.019495416432619095,0.031174902091152035
8048,0.03598601371049881,0.16831705905497074
8049,0.22202888131141663,0.5928733944894589
8050,-0.001420365646481514,0.17870122753083706
8051,0.04265718162059784,0.3800272011430934
8052,0.01876703090965748,0.617365518497536
8053,0.04312366247177124,0.8309443118050694
8054,0.056925155222415924,0.7250586152076721
8055,0.017041601240634918,0.016590014100074768
8056,0.06715810298919678,0.7311726731713861
8057,-0.942667543888092,0.6260301470756531
8058,-0.007930353283882141,-0.06457005441188812
8059,0.014929777942597866,-0.00486473273485899
8060,0.017905287444591522,0.04462920501828194
8061,-0.0032422449439764023,0.3185802288353443
8062,0.014093614183366299,0.09381479857256636
8063,0.05288977175951004,2.558224553242326
8064,-0.00048287399113178253,0.1155456081032753
8065,-0.0501251220703125,-0.02028307318687439
8066,-0.002074100077152252,0.7040441185235977
8067,0.07820167392492294,0.5538680437020957
8068,-0.04802911356091499,-0.03235426917672157
8069,-0.055822476744651794,-0.022570442408323288
8070,-0.0004397737793624401,0.0778834093362093
8071,0.2108192890882492,1.4091326082125306
8072,-0.24407042562961578,0.10386353731155396
8073,0.03653804585337639,0.026762884110212326
8074,-0.006644479930400848,0.021720673888921738
8075,-0.08984322845935822,0.6550227850675583
8076,-0.029928650707006454,0.05771759897470474
8077,-0.3095881938934326,-0.3089612349867821
8078,0.012531845830380917,0.0028356751427054405
8079,0.010186662897467613,1.0661442130804062
8080,0.06308461725711823,1.294051891170966
8081,-0.03891942277550697,-0.03760721953585744
8082,0.0011860965751111507,0.001124688504205551
8083,-0.08637582510709763,0.45724279433488846
8084,0.041484199464321136,0.14568774867802858
8085,0.019009510055184364,0.0377493190462701
8086,0.0105050690472126,0.3888205215334892
8087,-0.09730950742959976,-0.08979200758039951
8088,0.016948526725172997,0.09247621684335172
8089,0.022889068350195885,1.8491487198043615
8090,0.012769792228937149,0.5187579616904259
8091,-0.003057642839848995,0.026477188803255558
8092,-0.008174464106559753,-0.002954075112938881
8093,-0.2687266767024994,-0.24502080492675304
8094,0.12827186286449432,0.848312983289361
8095,0.006258149165660143,0.058617145725293085
8096,-0.3046751916408539,-0.2807132750749588
8097,0.06498529762029648,0.0031769380657351576
8098,-0.02851547859609127,0.1262153461575508
8099,0.00824897550046444,0.20012120343744755
8100,0.02126038819551468,0.029256227076984942
8101,0.053252723067998886,0.3356560207903385
8102,0.025327827781438828,-0.030669383937492967
8103,0.03305310010910034,0.022365473705576733
8104,-0.047801848500967026,0.29101457819342613
8105,-0.015938736498355865,0.1556740514934063
8106,-0.008390843868255615,0.1232664454728365
8107,0.019515082240104675,0.025962348663597368
8108,0.00017217383719980717,0.0716750908177346
8109,0.09470462054014206,0.4758970628317911
8110,0.03926844894886017,0.33883582800626755
8111,0.29810023307800293,0.9764456764241913
8112,-0.03055845946073532,0.08268605172634125
8113,-0.051989294588565826,-0.04559839516878128
8114,-0.11317328363656998,-0.04630580544471741
8115,-0.01261381059885025,0.20005220361053944
8116,-0.06626278907060623,0.24844308197498322
8117,0.022757919505238533,0.06420770892873406
8118,0.0528235137462616,-0.041356293261051176
8119,-0.04571356624364853,1.902144968509674
8120,0.02805906906723976,0.2267164522781968
8121,0.002229854464530945,0.05844043008983135
8122,0.026312686502933502,0.021343807689845562
8123,0.002942293882369995,0.12284969864413142
8124,0.06361350417137146,0.26171211269684136
8125,0.13501344621181488,0.9704102482646704
8126,0.028470110148191452,0.08198639319743961
8127,-0.0201702993363142,0.22375711426138878
8128,0.034948233515024185,1.2224519392475486
8129,0.019853999838232994,0.009464527014642954
8130,0.06225976347923279,-0.005459398962557316
8131,0.001325568649917841,0.023099033161997795
8132,-0.02555989660322666,-0.022594237234443426
8133,-0.01074415072798729,0.4407755210995674
8134,0.13282407820224762,0.1844277512282133
8135,-0.017955759540200233,-0.0017916560173034668
8136,0.005849666893482208,0.3615508892107755
8137,-0.017105214297771454,-0.010389789938926697
8138,0.011311554349958897,-0.014271112740971148
8139,-0.09285297989845276,0.45699258148670197
8140,0.0068662650883197784,0.9070993773639202
8141,0.02641921490430832,0.23552521735837217
8142,0.047966111451387405,0.7514251470588533
8143,0.03769481182098389,0.13232562923803926
8144,0.033911317586898804,0.505398285575211
8145,0.02265755459666252,0.045503062196075916
8146,0.13833759725093842,2.382379086688161
8147,0.047755904495716095,0.1355493573937565
8148,-0.016873890534043312,-0.01810758374631405
8149,0.019408220425248146,0.10142585868015885
8150,0.004651280120015144,0.0272586178034544
8151,0.14957433938980103,0.5081327836960554
8152,0.03147825226187706,1.1606446281075478
8153,-0.007853926159441471,0.0232332032173872
8154,-0.1704387068748474,-0.15524880401790142
8155,0.008225427940487862,0.36068371059081983
8156,0.14660029113292694,0.3175819297321141
8157,-0.028222426772117615,-0.047959573566913605
8158,0.06283735483884811,0.43517918698489666
8159,0.00871560163795948,0.08183404253213666
8160,0.019471924751996994,0.10915688052773476
8161,-0.010101777501404285,0.3880154015496373
8162,0.12872134149074554,1.18827666901052
8163,-0.001447743154130876,0.06763862795196474
8164,0.01304510235786438,0.768134281039238
8165,0.10363934189081192,0.7878223926527426
8166,0.05622464790940285,0.40007870411500335
8167,-0.001352056860923767,0.7691492326557636
8168,0.002305349102243781,0.0012508245999924839
8169,0.03735588490962982,0.306530196685344
8170,0.015660511329770088,0.23144341446459293
8171,0.008129754103720188,0.02853565849363804
8172,0.012648338451981544,0.0019477557189020445
8173,0.017155788838863373,0.037699224427342415
8174,-0.005942449439316988,0.05222450662404299
8175,0.05456666648387909,0.3764424145047087
8176,0.059891194105148315,0.30723919812589884
8177,0.0026090352330356836,0.17783333493571263
8178,-0.0448993518948555,-0.10869324952363968
8179,-0.04948613792657852,-0.06012243032455444
8180,-0.0743202418088913,-0.013041503727436066
8181,0.12386221438646317,0.35152091830968857
8182,0.0044984216801822186,0.27378056291490793
8183,0.013454359024763107,0.020720114931464195
8184,0.07665514945983887,0.09619001066312194
8185,0.0035605982411652803,0.050788965803803876
8186,-0.003620563540607691,0.1603108011186123
8187,-0.12715059518814087,-0.13576335326069966
8188,0.009456745348870754,0.009999880790717555
8189,-0.05377534404397011,0.1160634458065033
8190,0.053206443786621094,0.3725860994309187
8191,0.018189121037721634,0.03719468507915735
8192,-0.06085768714547157,0.23837828636169434
8193,-0.17343728244304657,-0.16862437827512622
8194,-0.043574973940849304,0.7381405830383301
8195,0.14758382737636566,2.2232054574415088
8196,-0.5401991009712219,-0.15193656086921692
8197,-0.08848093450069427,0.4318944439291954
8198,-0.12482647597789764,-0.015488922595977783
8199,0.0030722878873348236,0.1258662510663271
8200,-0.10583610087633133,0.6583480313420296
8201,-0.012872781604528427,0.41110561415553093
8202,0.1239837259054184,0.5731334872543812
8203,-0.08688977360725403,-0.09875481948256493
8204,0.006512127351015806,0.03944791154935956
8205,0.09099587798118591,1.0170251524541527
8206,0.006174110807478428,0.01735206600278616
8207,-0.028372041881084442,0.015720322728157043
8208,0.018187982961535454,0.45476715127006173
8209,-0.12522779405117035,-0.07910775020718575
8210,-0.046444136649370193,-0.044881430454552174
8211,0.003639887785539031,0.6707367796916515
8212,0.0022172664757817984,0.15315831499174237
8213,-0.0408884733915329,-0.03941231034696102
8214,0.14832232892513275,0.07418548641726375
8215,0.0679192915558815,0.31854007951915264
8216,0.06602795422077179,0.6250837333500385
8217,0.02592354454100132,0.5339504685252905
8218,0.27494773268699646,1.7516867686063051
8219,0.056324511766433716,1.5039482116699219
8220,0.00683762738481164,0.04033464209351223
8221,-0.0023400411009788513,0.5529929548501968
8222,0.02454322949051857,0.3980918675661087
8223,0.05879133939743042,1.074073687195778
8224,0.07614041119813919,0.25875667482614517
8225,0.09263419359922409,0.09093191754072905
8226,0.016279691830277443,0.11894319765269756
8227,0.0035035377368330956,0.005445031672716141
8228,0.05932851880788803,0.24531527748331428
8229,0.002415791153907776,0.0039040441624820232
8230,0.009646423161029816,0.35178996808826923
8231,-0.19386166334152222,0.3933243304491043
8232,0.05659383162856102,0.4304374875500798
8233,-0.31134143471717834,-0.08438149094581604
8234,0.02493315003812313,0.02779941027984023
8235,0.1826319545507431,0.5918548367917538
8236,0.1330263614654541,0.14395790919661522
8237,0.019581470638513565,0.00543325069884304
8238,-0.0005146674811840057,0.3080949201248586
8239,0.024947674944996834,0.022879518335685134
8240,-0.016368884593248367,0.5780748184770346
8241,0.10787765681743622,1.342882369965082
8242,-0.017396626994013786,1.2543280571699142
8243,-0.062160007655620575,0.18712152540683746
8244,-0.654346227645874,-0.36411482095718384
8245,0.20789594948291779,1.081639469601214
8246,0.015224979259073734,0.17218144371145172
8247,0.10217425227165222,0.22822397947328454
8248,0.028850894421339035,0.0164987463504076
8249,0.04726850613951683,0.0774898668169044
8250,0.0025022230111062527,0.21291887352708727
8251,0.007472375873476267,0.29784928308799863
8252,-0.06587478518486023,-0.07075846358202398
8253,0.006869886070489883,0.5696477293968201
8254,-0.13843083381652832,-0.11919504031538963
8255,-0.26419100165367126,-0.2536887861788273
8256,-0.039204273372888565,-0.02078385464847088
8257,0.09334832429885864,0.05846760218264535
8258,0.022347165271639824,0.7484310620930046
8259,0.29446449875831604,0.9341782585252076
8260,0.02296687662601471,0.034825898706912994
8261,-0.0044982535764575005,0.06896413583308458
8262,-0.20779390633106232,0.3108530044555664
8263,-0.042600117623806,0.0036723241209983826
8264,-0.021609194576740265,0.23908216133713722
8265,0.028039056807756424,0.040596013015601784
8266,0.02546018175780773,0.29282565601170063
8267,-0.07493418455123901,-0.03956541419029236
8268,-0.07768449187278748,0.31038497388362885
8269,0.05016568675637245,2.472273964289343
8270,0.06173279136419296,0.17759521352127194
8271,-0.03084402158856392,0.12135721743106842
8272,0.028777940198779106,0.3088423344597686
8273,-0.2465812712907791,0.21127384901046753
8274,0.2163364142179489,2.1423961240798235
8275,0.045115046203136444,1.401826913934201
8276,0.027746737003326416,0.05010278522968292
8277,0.03793320804834366,1.215959094464779
8278,-0.047400157898664474,2.1787827610969543
8279,-0.019836844876408577,0.1947006769478321
8280,0.10830266028642654,0.04883508016155247
8281,0.023949172347784042,0.3324682260863483
8282,-0.007201401982456446,0.07604699209332466
8283,0.031856197863817215,0.626043519412633
8284,-0.008120465092360973,0.636263164691627
8285,-0.12307067215442657,0.078875333070755
8286,0.03701388090848923,0.06631617248058319
8287,0.014708010479807854,0.5216173358494416
8288,0.023961279541254044,0.6009085248224437
8289,-0.010862396098673344,-0.013631641581014264
8290,0.025671422481536865,0.030176423937518848
8291,0.017078053206205368,0.019872153257892933
8292,0.1219935491681099,1.6799749806523323
8293,-0.0948295146226883,0.20588166266679764
8294,-0.06615074723958969,-0.08793259633239359
8295,-0.09687560051679611,0.4637385532259941
8296,0.01460270769894123,0.019495316315442324
8297,0.09900569170713425,2.6748211849480867
8298,0.09797309339046478,1.066367048304528
8299,0.002267099916934967,0.049918114324100316
8300,0.020503878593444824,1.1507714735344052
8301,-0.5409499406814575,-0.35870255529880524
8302,0.06511375308036804,0.1072427723556757
8303,0.041384465992450714,-0.004687121137976646
8304,0.006678236182779074,0.1824031623400515
8305,-0.03648098185658455,0.9258066304028034
8306,0.04471627622842789,0.6213745956774801
8307,0.02226070873439312,0.12221012532245368
8308,0.017805468291044235,0.008634693920612335
8309,0.02171856164932251,0.17146059684455395
8310,-0.10984798520803452,0.11514610052108765
8311,0.005183597095310688,1.1082717183780915
8312,0.17352622747421265,0.41449499130658296
8313,0.002408837666735053,0.3547427507583052
8314,-0.09264963865280151,0.08244164288043976
8315,0.015180172398686409,1.7360614780336618
8316,0.04844563081860542,0.088090973906219
8317,0.04268978536128998,0.5275063291192055
8318,0.06762263178825378,0.32151480158790946
8319,0.07789343595504761,0.17864733282476664
8320,0.024288486689329147,0.023888775671366602
8321,-0.25863444805145264,-0.2686599618755281
8322,0.028041604906320572,0.060590606182813644
8323,-0.013487115502357483,0.03650028258562088
8324,-0.007872886955738068,0.0019895676523447037
8325,-0.017559345811605453,0.07302085310220718
8326,-0.021593831479549408,0.018200889229774475
8327,-0.044772278517484665,-0.046556323766708374
8328,0.006630800664424896,0.018177815072704107
8329,0.013114609755575657,0.1535643907263875
8330,-0.0028998092748224735,0.0002446819469332697
8331,-0.4150486886501312,-0.39259027130901814
8332,0.017162686213850975,0.03638741770373599
8333,-0.06153199449181557,-0.026605453342199326
8334,0.08634093403816223,0.09890984930098057
8335,-0.3674127459526062,-0.23431584239006042
8336,0.002648615278303623,0.4910348313860595
8337,0.0010834112763404846,-0.04577990062534809
8338,-0.1281699687242508,-0.12643707543611526
8339,0.0012326354626566172,-0.0005363125819712877
8340,-0.08653570711612701,0.021553799510002136
8341,0.11881323158740997,0.9491799958050251
8342,0.029468871653079987,0.12361693009734154
8343,-0.015698259696364403,0.017783256247639656
8344,0.034298162907361984,0.14913213334511966
8345,0.012325061485171318,0.7665923372842371
8346,0.0939769372344017,0.9808515397598967
8347,0.0265607051551342,0.1956674457196641
8348,0.012469377368688583,-0.01066659390926361
8349,-0.045716699212789536,0.053884606808423996
8350,0.18539191782474518,0.9724869523197412
8351,-0.08840665221214294,3.549112841486931
8352,0.05267322063446045,-0.012389011681079865
8353,0.16413626074790955,1.4542621187865734
8354,-0.11754800379276276,0.6981044411659241
8355,0.002525715623050928,0.008690882255905308
8356,0.012970809824764729,0.047459124587476254
8357,-0.027770891785621643,0.3083414137363434
8358,0.09373628348112106,0.7752803370240144
8359,0.032086726278066635,0.11392134369816631
8360,0.18501029908657074,0.09391339076682925
8361,0.0053835646249353886,0.4424537937156856
8362,-0.002126075327396393,0.2516052471473813
8363,0.04014528915286064,0.4289848292246461
8364,-0.015676982700824738,0.009372195228934288
8365,0.05991904065012932,0.24062405875883996
8366,0.04413269832730293,0.1161988191306591
8367,0.017730141058564186,0.23377119249198586
8368,-0.6110782623291016,-0.24434131383895874
8369,-0.05950435250997543,0.345920093357563
8370,-0.08731624484062195,1.98601795732975
8371,0.05528392642736435,0.5622038905130466
8372,0.024967003613710403,0.6007132194936275
8373,0.05906550586223602,0.3718342110514641
8374,0.04728621616959572,0.17636655643582344
8375,0.010677509009838104,0.1916232332587242
8376,-0.17557691037654877,-0.10651134699583054
8377,-0.03435119241476059,-0.020971139892935753
8378,0.014681190252304077,0.0061545297503471375
8379,0.1565810590982437,0.23605040833353996
8380,-0.09565296024084091,0.0674152746796608
8381,-0.020728163421154022,0.05659451708197594
8382,0.005442952737212181,0.18747513741254807
8383,-0.1773744821548462,-0.0860811248421669
8384,-0.03328739479184151,0.019432567059993744
8385,-0.00012071290984749794,0.05008697509765625
8386,0.07447699457406998,0.2262577738147229
8387,-0.007841415703296661,0.7075478853657842
8388,0.017488662153482437,0.02461447101086378
8389,0.19063374400138855,0.38168683426920325
8390,-0.0062981764785945415,0.3515505660325289
8391,-0.05692969262599945,-0.06340632401406765
8392,0.058590590953826904,0.15775014646351337
8393,-0.020171014592051506,0.14932129718363285
8394,-0.02764667570590973,-0.019938482902944088
8395,0.035667579621076584,0.26598314149305224
8396,0.006974156945943832,-0.0045537520200014114
8397,0.03997385501861572,0.11773134442046285
8398,0.1717379242181778,1.0357158221304417
8399,0.06798926740884781,0.30614577885717154
8400,0.0012259948998689651,0.7284678462892771
8401,0.014124356210231781,0.009868216991890222
8402,0.0010361634194850922,0.11533239483833313
8403,0.10837899148464203,0.18912695348262787
8404,-0.027892455458641052,0.045577503740787506
8405,-0.08135180175304413,-0.06190060079097748
8406,-0.10692054033279419,-0.13336157161393203
8407,0.08229721337556839,0.076163150370121
8408,0.004356326535344124,0.0006833401421317831
8409,-0.002194039523601532,-0.011742851696908474
8410,-0.0018562556942924857,0.027976953191682696
8411,0.21766740083694458,0.788952874368988
8412,0.009976550005376339,1.302377405576408
8413,-0.22292183339595795,-0.2243456254946068
8414,0.025960857048630714,0.0909622844774276
8415,0.0004932169686071575,0.06765916367294267
8416,-0.19717608392238617,-0.1925661857239902
8417,-0.0026582449208945036,0.010569621343165636
8418,0.003394119441509247,0.24940819293260574
8419,-1.581395149230957,-1.5373271219432354
8420,0.04648783430457115,0.4066665433347225
8421,0.022638674825429916,0.4787569230538793
8422,0.026307363063097,0.038696637842804193
8423,0.08358447253704071,1.2896432867273688
8424,0.002309313742443919,1.1299345234874636
8425,0.0783747211098671,0.22532140009570867
8426,-0.24527457356452942,-0.2357395999133587
8427,-0.03897424042224884,-0.03659430146217346
8428,0.02319512702524662,0.18158497585682198
8429,0.1420174539089203,0.21954013779759407
8430,0.005421598441898823,0.09549710061401129
8431,0.013742171227931976,0.040440648794174194
8432,-0.004146559629589319,0.03211111482232809
8433,-0.007291870191693306,0.49454947374761105
8434,0.03262970969080925,0.07995217095594853
8435,-0.056899163872003555,-0.04837462864816189
8436,0.011487784795463085,0.04505311790853739
8437,-0.057301148772239685,-0.07943603862076998
8438,-0.00550980307161808,0.053995151072740555
8439,0.025293275713920593,0.029859238537028432
8440,0.08460766077041626,0.2003165411297232
8441,-0.04144829884171486,-0.041977676562964916
8442,-0.008852437138557434,-0.00634131720289588
8443,-0.6442385911941528,-0.6303890831768513
8444,0.010802770964801311,0.03121988195925951
8445,-0.008456379175186157,-0.0163911561248824
8446,-0.16191768646240234,-0.1835930459201336
8447,-0.32630205154418945,-0.012457728385925293
8448,-0.004012768622487783,0.7109029074199498
8449,0.06647457927465439,0.3961611776612699
8450,-0.002054668962955475,-0.0339166484773159
8451,0.05655423551797867,0.050863033160567284
8452,-0.0007050018757581711,0.9936909880489111
8453,-0.052960991859436035,0.0009360834956169128
8454,-0.01139289140701294,0.8886394239962101
8455,0.023386692628264427,2.31828954257071
8456,0.008886410854756832,0.018658174900338054
8457,0.033071454614400864,0.08068137742520776
8458,-0.013500090688467026,0.5693545211106539
8459,0.015852084383368492,0.7176595465280116
8460,0.017770742997527122,0.09713883139193058
8461,-0.06832480430603027,0.9129571169614792
8462,-0.3612232804298401,0.41676396131515503
8463,0.01684505119919777,0.220461709308438
8464,0.09148310124874115,3.4105291571468115
8465,0.023808883503079414,0.17039676546119153
8466,-0.014442047104239464,-0.004744328558444977
8467,0.08629529178142548,0.005470177478855476
8468,0.14647121727466583,2.1137263579294086
8469,0.05879761278629303,1.185415891930461
8470,0.03871686011552811,0.046364789828658104
8471,-0.02934577874839306,0.2135368138551712
8472,0.02121014893054962,0.20905361976474524
8473,-0.08923749625682831,0.29733196645975113
8474,-0.021200621500611305,0.2712138444185257
8475,0.0757460817694664,0.3106923121958971
8476,0.005031958222389221,0.11176861450076103
8477,0.024202123284339905,0.0022021576878614724
8478,-0.0032216906547546387,0.18015128374099731
8479,0.172226220369339,1.9070101082324982
8480,0.0131288543343544,0.033624790608882904
8481,-0.05029672756791115,-0.056616400834172964
8482,-0.0527392141520977,-0.05096695525571704
8483,-0.15615443885326385,0.29113084077835083
8484,-0.014949725940823555,-0.026710541918873787
8485,0.003336179070174694,0.03781125566456467
8486,-0.06661205738782883,0.20942182838916779
8487,0.06259821355342865,0.18181637302041054
8488,-0.1799692064523697,-0.016273662447929382
8489,0.1047767922282219,0.1886478839442134
8490,0.009979567490518093,0.9600943131372333
8491,-0.0019726157188415527,0.21593593060970306
8492,0.10086145997047424,0.22512003779411316
8493,0.016714006662368774,0.00047529092989861965
8494,-0.02582673355937004,0.016294412314891815
8495,0.002404317259788513,0.05829079449176788
8496,0.012639516964554787,0.5428047181467264
8497,-0.03601449728012085,0.8567488566040993
8498,0.007568379398435354,0.32966904307249933
8499,0.0024040136486291885,0.11789068952202797
8500,-0.1101389154791832,0.30027586966753006
8501,0.004384938627481461,0.02578241634182632
8502,0.05020400509238243,0.14040312869474292
8503,0.03103860467672348,0.1245783674530685
8504,-0.059011705219745636,-0.054342418909072876
8505,0.040382180362939835,0.015934825090880622
8506,0.00669396948069334,0.7113679176545702
8507,0.027538912370800972,0.030477777123451233
8508,-0.1088198870420456,-0.0972244068980217
8509,-0.01793675869703293,0.2265013512223959
8510,-0.11182738095521927,1.052091047167778
8511,0.04694536700844765,0.11546167160850018
8512,0.007399434223771095,0.018870433792471886
8513,0.009190848097205162,1.2125572417862713
8514,-0.2611720561981201,-0.25641269888728857
8515,0.03288742154836655,0.0097656619962072
8516,0.014067456126213074,0.503075897693634
8517,0.15217970311641693,1.505418847547844
8518,-0.010365638881921768,1.2905637361109257
8519,-0.007204728666692972,0.017789547331631184
8520,0.012439626269042492,0.08247739174112212
8521,0.005934207234531641,0.01873894763411954
8522,-0.07379899173974991,-0.024070829153060913
8523,0.05605590343475342,0.29759875731542706
8524,-0.3460438549518585,1.3445840775966644
8525,0.02487318217754364,0.3481006774236448
8526,0.09589201956987381,1.9940097853541374
8527,0.03155587613582611,-0.027504812926054
8528,0.021070877090096474,1.1895953989587724
8529,0.03195859491825104,0.2599530313163996
8530,0.07730592042207718,0.8947668964974582
8531,0.014044500887393951,0.3576635755598545
8532,-0.0012777680531144142,0.11201113369315863
8533,-0.06072813272476196,-0.05336347222328186
8534,-0.0018993692938238382,0.9306115922518075
8535,0.05455245077610016,0.1343929162248969
8536,0.050970349460840225,0.5005777939513791
8537,-0.4823268949985504,-0.22417792677879333
8538,0.018711481243371964,-0.0010466943494975567
8539,0.062362782657146454,0.035609263519290835
8540,0.008178820833563805,0.012613378392416053
8541,0.08124550431966782,0.3431847468018532
8542,0.0009588375687599182,0.41840611631050706
8543,-0.5442466735839844,0.01068347692489624
8544,0.04239332303404808,0.06334973871707916
8545,0.06848188489675522,0.2777120625396492
8546,-0.01617233082652092,-0.02022032020613551
8547,0.15512949228286743,0.07327712886035442
8548,0.005100988317281008,0.245742414961569
8549,-0.018559779971837997,-0.021049737581051886
8550,0.011407234705984592,0.045978265814483166
8551,-0.0343468077480793,0.6104278899729252
8552,-0.01394040510058403,-0.015313176438212395
8553,0.013410214334726334,-0.012606752812862396
8554,-0.06135251000523567,0.682514987885952
8555,0.06773744523525238,0.6376329651102424
8556,0.0022808858193457127,0.15711235930211842
8557,0.031762391328811646,-0.011290524620562792
8558,-0.0027383402921259403,0.20273002330213785
8559,0.141704261302948,0.25568870501592755
8560,-0.08061220496892929,0.2862320989370346
8561,-0.037312738597393036,0.071910060942173
8562,-0.05792645737528801,0.6397131308913231
8563,0.0030992263928055763,-0.005062408512458205
8564,-0.03010825626552105,0.008275076746940613
8565,0.003668248886242509,0.898478997653001
8566,0.16824345290660858,0.24070657440461218
8567,0.02053190767765045,1.0950009590014815
8568,0.17324458062648773,0.7184949922084343
8569,0.06296450644731522,0.0015388862520921975
8570,-0.01849210634827614,0.04247919097542763
8571,-0.11467738449573517,0.9109401777386665
8572,-0.5851997137069702,-0.6014070631936193
8573,0.032371636480093,0.578518271541725
8574,0.020149007439613342,0.0914669405319728
8575,0.0029588507022708654,0.007044557714834809
8576,0.001429656520485878,0.011425812263041735
8577,-0.006648838520050049,0.22464774549007416
8578,-0.061588551849126816,0.6615614145994186
8579,0.08683042228221893,0.8275607619434595
8580,-0.01728382147848606,0.0022639594972133636
8581,0.023094728589057922,0.11958509415853769
8582,0.009151216596364975,0.023845795483794063
8583,0.011342933401465416,0.036710089072585106
8584,0.02403360605239868,0.0534149082377553
8585,-0.006763831712305546,-0.009030097600771114
8586,0.01638863980770111,-0.0028817690908908844
8587,0.0003393283113837242,0.1841590222902596
8588,-0.07957343757152557,-0.08190107671543956
8589,0.0077822087332606316,0.20267875690478832
8590,-0.03940286114811897,-0.03733409522101283
8591,0.028467990458011627,0.20267259678803384
8592,0.0802733525633812,0.0812446316704154
8593,0.006846925709396601,0.04600772265257547
8594,-0.0052559711039066315,1.6844515269622207
8595,0.0027791326865553856,0.1894646877917694
8596,-0.023452023044228554,-0.005342831835150719
8597,0.08458874374628067,0.22719133459031582
8598,0.058204151690006256,0.1778532265452668
8599,0.06645888090133667,1.3636964410543442
8600,0.018700651824474335,1.78951042908011
8601,0.0479503758251667,0.43979659692558926
8602,0.0686449483036995,0.5277818442191347
8603,0.02141338400542736,0.34274606316466816
8604,0.018442146480083466,1.0303305226843804
8605,0.280737042427063,1.21972787193954
8606,0.032951489090919495,0.045899419113993645
8607,-0.1981709599494934,-0.1908877920359373
8608,-0.1619090437889099,-0.005237892270088196
8609,0.014915965497493744,-0.01099482923746109
8610,-0.2934328615665436,-0.30825300700962543
8611,0.016018029302358627,0.004300946369767189
8612,-0.005928685888648033,0.00324089452624321
8613,-0.050914112478494644,-0.008487552404403687
8614,-0.019388610497117043,0.38852134346961975
8615,0.09177843481302261,0.41154894046485424
8616,0.0020535998046398163,-0.0009173364378511906
8617,-0.0011379700154066086,0.02200204459950328
8618,0.005921699106693268,0.006071069277822971
8619,-0.1427379548549652,-0.034596413373947144
8620,0.0028196703642606735,0.012487328611314297
8621,0.005846897140145302,0.1605916414409876
8622,0.02324935421347618,0.026606262705172412
8623,-0.01846405491232872,-0.01858854666352272
8624,0.029676403850317,0.13402149453759193
8625,-0.02668391726911068,0.8984403647482395
8626,0.06475965678691864,-0.007857264019548893
8627,0.05929418280720711,0.013388870400376618
8628,0.025777500122785568,0.7881785854697227
8629,0.0008954070508480072,0.14051931537687778
8630,0.17191503942012787,0.041316881543025374
8631,0.02203465811908245,0.014443991123698652
8632,0.04519385099411011,0.28475309908390045
8633,0.04647054895758629,0.707245472818613
8634,0.045250166207551956,0.026165752671658993
8635,5.009735468775034e-05,-0.0012443534178601112
8636,0.018763238564133644,0.25197975570335984
8637,-0.0457267090678215,-0.027559839189052582
8638,0.03600167855620384,0.3461119895800948
8639,-0.10041273385286331,-0.09760303562507033
8640,0.005342933814972639,0.02903283468913287
8641,-0.03735353797674179,0.7913240976631641
8642,-0.017463792115449905,0.11380069516599178
8643,-1.218308925628662,-1.2186621190048754
8644,0.17074894905090332,0.2521166085207369
8645,-0.1701539158821106,1.4744701534509659
8646,-0.09978236258029938,0.10735240578651428
8647,-0.02119886502623558,0.04781550541520119
8648,-0.0009479874279350042,-0.0029956859070807695
8649,0.021175717934966087,0.03269796958193183
8650,0.013504968956112862,0.24105097563005984
8651,0.03769391402602196,0.013684190809726715
8652,0.058593686670064926,0.41789758997038007
8653,0.01964118704199791,0.009001822909340262
8654,-0.0028003621846437454,-0.025881648063659668
8655,-0.001807505264878273,0.3864053785800934
8656,-0.004192351829260588,0.02664267085492611
8657,0.006001402158290148,0.11606463929638267
8658,0.06582348048686981,0.42547811195254326
8659,-0.23333154618740082,-0.11644287407398224
8660,0.027844209223985672,0.2001315588131547
8661,0.004080460872501135,0.031686550471931696
8662,0.02324935421347618,0.575721585235442
8663,0.03272153437137604,0.9644338693469763
8664,-0.052657585591077805,0.028983667492866516
8665,-0.06387477368116379,-0.06584903405746445
8666,-0.019390124827623367,0.8254118748009205
8667,-0.18823324143886566,0.03137148916721344
8668,0.0012749060988426208,0.3509451821446419
8669,-0.09237094223499298,0.4497755840420723
8670,0.07892657816410065,0.8115641833283007
8671,0.05015353113412857,0.04748427722370252
8672,0.009463906288146973,0.3586524575948715
8673,-0.1010831743478775,-0.09771053120493889
8674,-0.0630931407213211,0.4536738097667694
8675,0.009242397733032703,0.0038893037562957034
8676,0.023436186835169792,0.24845519522204995
8677,0.004460312891751528,0.004713551606982946
8678,-0.08632440865039825,-0.03761689364910126
8679,0.014916020445525646,0.003324526594951749
8680,0.013315917924046516,0.07129657454788685
8681,0.06338730454444885,0.5259690685197711
8682,-0.028124917298555374,-0.038595618456602095
8683,0.029965687543153763,0.17956413980573416
8684,0.019719980657100677,0.17460963131134122
8685,0.06214481592178345,0.1028421224327758
8686,-0.03128763288259506,-0.031109312549233437
8687,0.01422843150794506,0.6437265127897263
8688,-0.007966313511133194,-0.008070547133684158
8689,-0.06852509081363678,-0.07403740379959345
8690,-0.18943502008914948,-0.1931285298705916
8691,-0.0013950616121292114,-0.021388858323916793
8692,0.004860234446823597,0.2505896454676986
8693,-0.042142994701862335,0.0523669496178627
8694,0.05845775082707405,1.4124293425120413
8695,0.05940195173025131,0.21720258896857558
8696,-0.013300444930791855,0.21442077308893204
8697,-0.010522276163101196,0.22339793294668198
8698,0.0040493318811059,1.3170100230781827
8699,0.020557470619678497,1.086462378501892
8700,0.06438066065311432,0.1294358535669744
8701,-0.06879106909036636,0.1843717396259308
8702,0.03486029803752899,0.9907465279102325
8703,0.09395892173051834,0.3648196973372251
8704,0.007998188026249409,0.003995766353909858
8705,-0.1892685741186142,-0.14285384491086006
8706,0.03171786665916443,0.23359291499946266
8707,0.004970517009496689,0.24866644595749676
8708,-0.0693785697221756,0.0849079117178917
8709,-0.0896797850728035,0.002257116138935089
8710,0.02492425963282585,0.18930186703801155
8711,0.014232810586690903,0.3236018791794777
8712,-0.14354252815246582,0.8466225415468216
8713,0.002718111500144005,0.6976268440485001
8714,-0.008506923913955688,2.0891393274068832
8715,0.06890619546175003,0.21822565047477838
8716,0.02655009552836418,0.0008308831602334976
8717,-0.19924570620059967,0.9760885834693909
8718,0.014495715498924255,0.0811535008251667
8719,0.03859837353229523,1.184990035602823
8720,-0.031484462320804596,0.8835193514823914
8721,0.03278958052396774,0.02954891137778759
8722,0.007113980129361153,0.2107314906315878
8723,-0.03534083068370819,-0.03272965643554926
8724,0.1463187038898468,0.28060842026025057
8725,0.04549751803278923,0.2791421329602599
8726,-0.016274647787213326,0.28641495294868946
8727,-0.1364951729774475,-0.03512956202030182
8728,0.000830930657684803,0.02897015307098627
8729,-0.01869129203259945,0.4711628668010235
8730,-0.12467096745967865,0.035082295536994934
8731,-0.017957255244255066,-0.016078859567642212
8732,-0.0002495869994163513,-0.01563183218240738
8733,0.020379720255732536,0.26329669053666294
8734,-0.3277101218700409,-0.24570676684379578
8735,-0.026844821870326996,-0.020623914673924444
8736,-0.09917692095041275,0.20109479874372482
8737,0.05829230323433876,-0.003053717198781669
8738,0.00824474636465311,0.004466434707865119
8739,0.03187061473727226,0.7788335218210705
8740,0.0019260663539171219,-0.0034530963748693466
8741,-0.022130316123366356,0.06121991202235222
8742,0.0032128170132637024,0.2630210369825363
8743,0.025692056864500046,0.0012537410948425531
8744,-0.009691236540675163,0.015216931700706482
8745,-0.01839713379740715,0.15226886793971062
8746,-0.012371815741062164,0.2198173888027668
8747,0.02255844697356224,0.23326733405701816
8748,-0.07436488568782806,-0.05379341170191765
8749,0.01001639012247324,0.14909992273896933
8750,-0.12687228620052338,0.6266530305147171
8751,0.006351142190396786,0.022689715609885752
8752,-0.03963053226470947,-0.0488668717443943
8753,-0.05085528641939163,0.006477706134319305
8754,0.0447244830429554,0.16931729391217232
8755,-0.1254168450832367,0.09296861290931702
8756,-0.009556051343679428,0.0729457214474678
8757,0.00930104311555624,0.613361121591879
8758,-0.0013821162283420563,0.00548858568072319
8759,0.0731067955493927,0.34153963974677026
8760,-0.050164975225925446,0.0816279947757721
8761,-0.18627217411994934,1.3803527504205704
8762,0.02478218637406826,0.19012369745178148
8763,0.0298241525888443,0.05236177193000913
8764,0.07546337693929672,0.49432225339114666
8765,0.010963460430502892,0.07542674615979195
8766,0.0047966716811060905,0.14735656697303057
8767,0.2940838038921356,2.326941684819758
8768,0.01204401534050703,0.007557263481430709
8769,0.01602012850344181,0.10355977015569806
8770,0.04699504375457764,0.3963592201471329
8771,-0.05198077857494354,0.00855962559580803
8772,0.011982729658484459,0.013481777161359787
8773,-0.2123136669397354,-0.11845477670431137
8774,0.023337313905358315,0.07733736261434387
8775,-0.0004203303251415491,0.02081055287271738
8776,-0.10290256142616272,-0.05792025849223137
8777,-0.020269788801670074,-0.009833060204982758
8778,0.0014850050210952759,0.08699476905167103
8779,-0.0054063149727880955,-0.007661034062039107
8780,-0.04384880140423775,0.03261125460267067
8781,0.05834638699889183,0.007225204017013312
8782,0.04127446189522743,0.04105364950373769
8783,0.021693432703614235,0.29050464928150177
8784,0.024236787110567093,0.08255605585873127
8785,0.10583470016717911,1.1957295073661953
8786,0.062338363379240036,0.06172409432474524
8787,0.042652178555727005,0.9975990355596878
8788,0.09669516980648041,0.40534811839461327
8789,-0.003293003886938095,0.614183890633285
8790,0.08242066204547882,0.6056682551279664
8791,-0.022317586466670036,0.07272115722298622
8792,0.018504805862903595,0.706425778567791
8793,0.0028275358490645885,0.00345779380404565
8794,0.09341590106487274,0.4294099241960794
8795,0.0017084190621972084,0.15586684504523873
8796,0.014679200947284698,0.01475292444229126
8797,-0.10833752900362015,0.044972822070121765
8798,-0.053404368460178375,-0.049274345859885216
8799,-0.012190762907266617,0.10924498736858368
8800,-0.1135321781039238,-0.17746861279010773
8801,0.0575249120593071,1.0819862922653556
8802,-0.004993653390556574,0.37406507693231106
8803,0.02702164091169834,0.013743180315941572
8804,0.08764969557523727,0.4011785686016083
8805,0.04625832289457321,0.04481621738523245
8806,0.061103660613298416,0.009982476387231145
8807,-0.0017487183213233948,-0.010441891907248646
8808,0.1458922177553177,0.09561906568706036
8809,-0.030913930386304855,0.042587991803884506
8810,0.03013971820473671,0.4157639751210809
8811,-0.11287093162536621,1.5395266562700272
8812,0.008197654038667679,0.0014473527407972142
8813,0.01968850940465927,0.1949602819076972
8814,0.055648528039455414,0.06640551623422652
8815,0.1542530059814453,1.137366596609354
8816,-0.12087374925613403,0.057195886969566345
8817,-0.005426362156867981,-0.10341192781925201
8818,0.02421444095671177,0.1948087359778583
8819,0.00048267748206853867,0.21492900419980288
8820,-0.06007644534111023,0.642341323196888
8821,0.014469912275671959,0.03569662198424339
8822,0.013688301667571068,0.3213417027145624
8823,-0.048349376767873764,-0.04559309780597687
8824,-0.1988542377948761,0.09533490240573883
8825,0.13461609184741974,0.5399749130010605
8826,-0.5399501919746399,-0.37667664885520935
8827,0.0012489142827689648,0.49996268906033947
8828,-0.012413715943694115,0.8460482396185398
8829,-0.047889530658721924,0.17049118131399155
8830,0.08363861590623856,0.5777297094464302
8831,-0.007280731573700905,0.8011466860771179
8832,-0.003728257492184639,0.5838504750281572
8833,0.17083965241909027,0.3791703331662575
8834,-0.09554092586040497,-0.1010939427651465
8835,0.06858237832784653,0.19504749588668346
8836,-0.1360461264848709,-0.1753416806459427
8837,-0.18905434012413025,-0.19236632250249386
8838,-0.003310815431177616,0.02502083033323288
8839,0.01808137260377407,0.17886888422071934
8840,0.024361614137887955,0.24333085399121046
8841,0.017395833507180214,0.5052892756648362
8842,0.15521186590194702,1.6323785514978226
8843,0.025704219937324524,0.4197612879797816
8844,0.0007915915921330452,-0.0009379247203469276
8845,-0.041085194796323776,0.06825406104326248
8846,0.002863283734768629,0.004471634907531552
8847,0.13585813343524933,2.77463923022151
8848,0.06096479296684265,0.36049239069689065
8849,0.02139412611722946,0.10834133252501488
8850,0.014409365132451057,0.3324990514665842
8851,0.06234939396381378,0.5696862880140543
8852,-0.019707396626472473,-0.028341397643089294
8853,0.08459874987602234,1.7860990893095732
8854,-0.010008212178945541,0.04544294625520706
8855,-0.018507052212953568,0.272355604916811
8856,-0.02523866854608059,-0.02812831214396283
8857,0.0811297744512558,0.07898697885684669
8858,-0.12757845222949982,0.5261231511831284
8859,-0.022518673911690712,0.1460833139717579
8860,0.013200059533119202,0.14165517734363675
8861,0.0422266460955143,0.1738393158884719
8862,0.02709174156188965,0.17257620859891176
8863,0.024499960243701935,0.03566960175521672
8864,0.009451000019907951,-0.005884776124730706
8865,0.03900715336203575,0.9562226319685578
8866,0.21021686494350433,1.0523455832153559
8867,0.05819592997431755,0.22020328510552645
8868,0.20679399371147156,1.2877681907266378
8869,-0.05994618684053421,0.3642022907733917
8870,0.05605725571513176,0.2774834968149662
8871,0.17210423946380615,0.8519290708936751
8872,0.03492774814367294,0.009622297094902024
8873,0.0067100198939442635,0.05425919312983751
8874,-0.012118782848119736,-0.025690788179636
8875,-0.7515653371810913,-0.7098037004470825
8876,0.0025400156155228615,0.1414553135400638
8877,0.015228526666760445,0.012439003214240074
8878,0.0001434445148333907,0.02632378088310361
8879,0.05495816096663475,0.009588131681084633
8880,-0.009204596281051636,0.04667247086763382
8881,0.030245807021856308,0.08567370474338531
8882,0.06763102859258652,0.018738371320068836
8883,0.0443989560008049,0.1862396728247404
8884,0.1521451324224472,0.5558624248951674
8885,-0.0032874480821192265,-0.007228854694403708
8886,-0.2320907711982727,-0.25316837057471275
8887,-0.07628196477890015,0.28112848848104477
8888,0.1554298847913742,0.44530756707536057
8889,0.003525084350258112,0.10225694251130335
8890,-0.0036641620099544525,0.3526785522699356
8891,0.011337019503116608,-0.013730420265346766
8892,0.003221432911232114,0.24495024769566953
8893,0.050866734236478806,0.08386768773198128
8894,-0.02280876412987709,-0.02795536071062088
8895,-0.09138725697994232,-0.08601231593638659
8896,-0.01629239320755005,-0.02676309436559677
8897,0.10364378988742828,1.3791422303766012
8898,0.018754398450255394,0.05238459425163455
8899,0.0021893351804465055,0.05350209423340857
8900,0.012137955985963345,0.17373029608279467
8901,0.023461999371647835,0.009996662145349547
8902,-0.002613915130496025,0.7086241170763969
8903,-0.2895509600639343,-0.274816133081913
8904,0.13687275350093842,0.30633510276675224
8905,0.003823314094915986,0.27132703247480094
8906,-0.004577267915010452,0.014000345021486282
8907,0.022395174950361252,0.6450662203133106
8908,0.08370506763458252,0.16543761966750026
8909,0.0726863443851471,0.04623031662777066
8910,0.06812116503715515,0.34881609166041017
8911,0.006037883926182985,0.009737297242973
8912,0.03660888969898224,0.29818902467377484
8913,0.021067511290311813,1.593868998636026
8914,-0.005011655390262604,1.4544184729456902
8915,0.016125325113534927,0.9572509555146098
8916,0.01438065990805626,0.22463201498612761
8917,0.008285516873002052,0.12033796682953835
8918,0.17319488525390625,0.3647355995781254
8919,0.004690695088356733,0.03277431250899099
8920,0.1487107276916504,1.1213707700371742
8921,0.026950953528285027,0.27214619261212647
8922,-0.07373850047588348,0.5509039685130119
8923,-0.006742528639733791,1.1653646994382143
8924,0.015556711703538895,0.03754067048430443
8925,0.0008613136596977711,0.6516090976074338
8926,0.054829176515340805,1.3836697759688832
8927,0.06137631833553314,0.03583155758678913
8928,-0.04701346158981323,0.037281788885593414
8929,0.03550470247864723,0.055005114525556564
8930,0.0035104118287563324,0.09416242281440645
8931,0.014632119797170162,0.02398309769341722
8932,0.01958058960735798,1.4605359290726483
8933,0.07295400649309158,0.4861690567340702
8934,0.006541417445987463,0.15422934651724063
8935,0.004106550477445126,0.07115314528346062
8936,-0.0011491216719150543,-0.0045702289789915085
8937,0.026844050735235214,0.1812898851931095
8938,-0.006072938442230225,0.19678396917879581
8939,-0.11110365390777588,-0.11422817967832088
8940,-0.022378847002983093,0.1704925298690796
8941,0.012339886277914047,0.30876583396457136
8942,0.1500633955001831,0.06300864368677139
8943,0.07004886120557785,0.6590710934251547
8944,0.01821194402873516,0.6420015598996542
8945,0.006671704817563295,0.1043194775847951
8946,0.06564448773860931,0.05160495638847351
8947,0.06268002092838287,0.5657098926603794
8948,0.025469746440649033,0.44239327013201546
8949,0.08967041969299316,-0.12235905766487122
8950,-0.03485541790723801,-0.029504556208848953
8951,0.03183629736304283,0.03393227414926514
8952,-0.09902367740869522,0.17093481123447418
8953,0.0038866959512233734,0.8092107210541144
8954,0.1584187150001526,0.11804581433534622
8955,-0.012715041637420654,0.031355345621705055
8956,-0.04950723797082901,0.37284303829073906
8957,0.0018526618368923664,0.3242625119164586
8958,0.022507261484861374,-0.039585476741194725
8959,0.008214364759624004,0.013938654796220362
8960,-0.10478357970714569,-0.03755100071430206
8961,0.07405739277601242,0.08569678664207458
8962,0.21852317452430725,0.6474438449949957
8963,0.0664050430059433,1.1271236296743155
8964,0.00038875010795891285,0.043349678395316005
8965,-0.024923890829086304,0.27539615146815777
8966,-0.05302828177809715,1.6877088770270348
8967,-0.16314217448234558,-0.16350434627383947
8968,-0.006633965764194727,0.34743476286530495
8969,-0.018127957358956337,0.13312045857310295
8970,0.006186884827911854,0.3597176017938182
8971,-0.53973388671875,-0.5929239892959595
8972,-0.007389873266220093,0.09182901680469513
8973,-0.008283589966595173,0.1334621850401163
8974,0.14500471949577332,0.8751330301165581
8975,0.005570186302065849,0.6472330609103665
8976,0.014809254556894302,0.2360745221376419
8977,0.012433490715920925,0.158240239135921
8978,0.1423405110836029,0.532565196743235
8979,0.027378330007195473,0.02493205048085656
8980,-0.018981359899044037,0.5949316173791885
8981,-0.006147477775812149,0.10455606505274773
8982,0.15064825117588043,1.5683108419179916
8983,0.04100809991359711,0.7059384235180914
8984,0.04475272446870804,0.07464651949703693
8985,0.06072632595896721,0.192114164121449
8986,-0.11947519332170486,-0.1244679627707228
8987,-0.02900310605764389,0.09081906825304031
8988,0.067865751683712,0.8034438050235622
8989,0.03544173389673233,0.059367488138377666
8990,-0.02684023045003414,-0.020676402151584623
8991,-0.16862253844738007,-0.18081585597246885
8992,0.03217080608010292,0.14268508180975914
8993,0.024890096858143806,0.07121843233471736
8994,-0.31949353218078613,-0.1401122808456421
8995,-0.057716719806194305,1.48168583214283
8996,-0.10590061545372009,0.15845662355422974
8997,0.008505471050739288,0.15969543895334937
8998,0.010864213109016418,0.06670400872826576
8999,0.0023009413853287697,0.027793127461336553
9000,-0.1678960770368576,0.48673388361930847
9001,0.1514887809753418,0.33808199129998684
9002,0.06102367490530014,0.10664976118277991
9003,0.10120900720357895,0.8130332725122571
9004,-0.03856557980179787,0.048512257635593414
9005,0.020139848813414574,0.0405475664883852
9006,0.00911808293312788,0.0527599910274148
9007,0.030905254185199738,0.567036546766758
9008,-0.021168379113078117,0.15658395364880562
9009,-0.08129537850618362,-0.07841441407799721
9010,0.07060892879962921,1.3403718750923872
9011,0.14507941901683807,3.0144527884258423
9012,0.15563878417015076,0.009996781354411724
9013,0.020076720044016838,0.42493772110901773
9014,-0.00851430557668209,0.08792496286332607
9015,-0.028978098183870316,0.0782705806195736
9016,0.003799369093030691,0.18034155620262027
9017,0.09496869146823883,0.7977372129680589
9018,0.10826148092746735,0.08846336230635643
9019,0.034663356840610504,0.3465325807919726
9020,-0.05742139369249344,0.02167825773358345
9021,0.058025483042001724,0.09837343171238899
9022,0.003353601321578026,0.08067399635910988
9023,0.20080940425395966,0.45350391790270805
9024,-0.001511699752882123,0.331740184687078
9025,0.007719055749475956,0.00966054956894368
9026,-0.04178515449166298,0.23191438242793083
9027,-0.04273506626486778,0.033045776188373566
9028,0.04909518361091614,0.16836037579923868
9029,0.0035183317959308624,0.11629613861441612
9030,0.025451989844441414,0.31301194557454437
9031,0.0844748392701149,0.6386616774834692
9032,0.07749617844820023,0.19972482428420335
9033,0.023280102759599686,-0.002412558300420642
9034,0.005585348233580589,0.40121840190840885
9035,-0.12660552561283112,-0.11565599031746387
9036,0.010641535744071007,0.3284345124848187
9037,0.17141781747341156,0.6339256779756397
9038,-0.050994426012039185,0.8768538758158684
9039,-0.056945398449897766,-0.05166144669055939
9040,0.029974767938256264,0.2679940704256296
9041,0.04015437513589859,0.05486213229596615
9042,0.0017300192266702652,-0.00876927562057972
9043,0.01707584224641323,0.525897303596139
9044,0.04336828365921974,0.8066702359355986
9045,0.05595967173576355,0.10137602445320226
9046,0.04326162859797478,0.11496199248358607
9047,-0.3524116277694702,-0.35593004000838846
9048,0.06424207985401154,0.0790131576359272
9049,0.003723661880940199,0.43196806465130066
9050,0.077354796230793,1.446706141345203
9051,0.050942111760377884,0.021899349900195375
9052,-0.03448799252510071,-0.042949836468324065
9053,-0.22809378802776337,0.39625588059425354
9054,-0.012464651837944984,0.18989457748830318
9055,0.02568199671804905,0.008804540615528822
9056,0.0010895170271396637,0.0241416753269732
9057,0.007594898343086243,0.558942839386873
9058,0.025728503242135048,0.09350313787581399
9059,-0.10977529734373093,0.4716867506504059
9060,0.03362194076180458,0.010492628440260887
9061,-0.005357410758733749,1.0401981621980667
9062,0.08551570773124695,0.25308247876819223
9063,-0.06826366484165192,0.7055858299136162
9064,0.15469640493392944,0.20701240707421675
9065,0.007126804441213608,0.02994999848306179
9066,0.04800430312752724,0.28570296987891197
9067,-0.06460528075695038,0.01274397224187851
9068,0.039105094969272614,0.00015544891357421875
9069,-0.10312925279140472,0.5993087366223335
9070,0.34806114435195923,1.073896862566471
9071,-0.0825241282582283,2.396343983709812
9072,0.06364007294178009,0.8114095930013718
9073,-0.007647445425391197,0.4095651600509882
9074,-0.025447113439440727,0.010242633521556854
9075,-0.037838056683540344,0.4517617002129555
9076,0.026779789477586746,0.07366337161511183
9077,-0.06683893501758575,0.5946308970451355
9078,-0.01849023997783661,0.013410571962594986
9079,0.028342003002762794,1.1741360570304096
9080,0.020997751504182816,0.42466289456933737
9081,-0.040555305778980255,-0.02399938926100731
9082,-0.009707687422633171,0.1107901856303215
9083,2.4519448280334473,4.105757210403681
9084,0.03489607572555542,0.17458801227621734
9085,-0.022969994693994522,0.17841282859444618
9086,0.021886415779590607,0.39237647829577327
9087,0.07114212960004807,0.040072670206427574
9088,0.03142043203115463,0.31403754092752934
9089,-0.07765235006809235,0.22229228168725967
9090,0.059799131006002426,0.06683634570799768
9091,0.073783278465271,0.943224369751988
9092,0.07547978311777115,0.002305039428174496
9093,-0.09333968907594681,-0.05049083009362221
9094,0.0408618226647377,0.18899577390402555
9095,-0.25851762294769287,-0.2028004303574562
9096,0.009406916797161102,0.10664042955249897
9097,0.003523750463500619,0.3910786116030067
9098,0.02717050164937973,0.25988662894815207
9099,-0.0821184366941452,-0.03983725979924202
9100,0.024349242448806763,0.7731988109881058
9101,0.01937541365623474,0.49396826326847076
9102,0.0433003231883049,0.5286039751954377
9103,-0.015871308743953705,1.098951768130064
9104,0.02059302106499672,0.006811288185417652
9105,0.038623467087745667,0.2881516944617033
9106,0.0032506203278899193,-0.006880524568259716
9107,-0.03677545487880707,-0.03026961348950863
9108,0.03707381337881088,0.26862097531557083
9109,0.06318125128746033,0.008138492461293936
9110,0.004828954581171274,0.4264319289504783
9111,-0.007946891710162163,0.08020147308707237
9112,-0.12034614384174347,-0.1251496933400631
9113,0.18361324071884155,1.4239222658798099
9114,0.07846805453300476,0.72019287571311
9115,0.01323692500591278,0.2072364054620266
9116,-0.002167152240872383,0.20432722149416804
9117,0.09691216051578522,0.4113099416717887
9118,-0.0014447770081460476,0.42500766180455685
9119,-0.005725417286157608,-0.014309028163552284
9120,0.003004893660545349,0.15081870928406715
9121,0.07925868779420853,0.0755193254299229
9122,-0.04552916809916496,-0.009350508451461792
9123,-0.01662280037999153,-0.001705758273601532
9124,-0.13383927941322327,0.12205621600151062
9125,0.14455346763134003,3.998030975461006
9126,-0.01925581693649292,-0.02888827584683895
9127,-0.0017403578385710716,1.4703182787634432
9128,-0.0190313458442688,0.03212406858801842
9129,0.022964172065258026,0.6428919387981296
9130,-0.0761103481054306,-0.030886933207511902
9131,0.0003549072425812483,0.11417205561883748
9132,0.003817065618932247,1.3720236802473664
9133,0.006565692834556103,0.11299946531653404
9134,0.06400282680988312,0.08788293600082397
9135,0.007522830739617348,0.49199408292770386
9136,0.10738290846347809,0.36011909710941836
9137,0.007907801307737827,0.18381894400226884
9138,0.3435300886631012,0.1493177879601717
9139,0.004970031790435314,0.5245991824194789
9140,0.01715744100511074,0.04685138575041492
9141,0.04404698312282562,0.5135807693004608
9142,-0.010698153637349606,-0.006811167579144239
9143,-0.0028991401195526123,0.03132364898920059
9144,0.05516289919614792,0.09641985595226288
9145,0.06681619584560394,-0.01663619443774223
9146,-0.06742487847805023,0.27294085174798965
9147,0.07524633407592773,0.01167196233291179
9148,0.009359117597341537,1.1941099214673159
9149,-0.023464025929570198,-0.021568572614341974
9150,0.007983950898051262,0.24134303382015787
9151,0.006052930373698473,-0.0001273410744033754
9152,0.018806736916303635,0.5742590827867389
9153,-0.009363306686282158,-0.019980274606496096
9154,-0.1064291000366211,0.0029534995555877686
9155,-0.07846759259700775,-0.07557770051062107
9156,0.0339251272380352,0.605815171613358
9157,0.0858132541179657,1.1848418675363064
9158,0.1017565131187439,0.5439575593627524
9159,0.0024931763764470816,0.07959199606557377
9160,0.019572053104639053,0.14277372929791454
9161,0.06658472120761871,0.06181892566382885
9162,-0.03289284557104111,0.1787053905427456
9163,-0.019730256870388985,0.25804347544908524
9164,0.019422098994255066,0.13125337660312653
9165,0.024447862058877945,1.5195136815309525
9166,-0.15072748064994812,0.12493914365768433
9167,-1.3573129177093506,-1.1042867600917816
9168,-0.014086868613958359,0.13906395062804222
9169,-0.03819995000958443,-0.03499105293303728
9170,-0.17887932062149048,-0.1862217765301466
9171,0.016166016459465027,0.09738931735046208
9172,0.10604465007781982,0.37079546228051186
9173,-0.30766749382019043,-0.31616691313683987
9174,0.02060963772237301,0.22278760792687535
9175,0.014099299907684326,0.5506719946861267
9176,0.033708252012729645,0.15328672004397959
9177,0.09105025976896286,0.020320487208664417
9178,-0.013850590214133263,0.008256275206804276
9179,-0.10758013278245926,0.04304172098636627
9180,0.026140641421079636,1.994436309672892
9181,0.0073613133281469345,0.04872485448140651
9182,0.10147985816001892,0.25062212662305683
9183,-0.09590906649827957,-0.12014592066407204
9184,0.03694823384284973,0.30696958862245083
9185,0.05622429400682449,1.5404277970083058
9186,-0.03275475278496742,0.01058506965637207
9187,0.021728143095970154,0.5862497711059405
9188,0.023726804181933403,0.2343484447337687
9189,0.02481336146593094,0.09867020603269339
9190,0.0043427469208836555,0.10684388090157881
9191,0.06158428266644478,0.1783129246905446
9192,-0.0026991753838956356,0.06404682621359825
9193,0.006825468502938747,0.2227184180956101
9194,0.057483971118927,1.4879138674587011
9195,0.07631421834230423,0.3376638009212911
9196,-0.015345785766839981,0.6995002627372742
9197,0.0036044560838490725,0.024706938143935986
9198,0.0012171762064099312,-0.0029737113509327173
9199,0.00266833184286952,0.007740915045142174
9200,-0.09300713241100311,0.8286700695753098
9201,-0.030593382194638252,0.07373557612299919
9202,0.07163024693727493,0.8061359897255898
9203,0.040528036653995514,0.15228641591966152
9204,0.13487792015075684,-0.005949878841638565
9205,0.0395720973610878,1.2909656409174204
9206,0.019704006612300873,0.0018737243772193324
9207,0.0015793591737747192,0.2739045894704759
9208,0.09795612096786499,0.8142836396582425
9209,0.033684879541397095,0.20368115045130253
9210,-0.025065917521715164,0.027872979640960693
9211,0.027321234345436096,0.07883824408054352
9212,0.04713354632258415,0.35735615174053237
9213,0.05670516937971115,0.06624730839394033
9214,0.2107262760400772,1.7735895989462733
9215,0.012126198038458824,0.07992173917591572
9216,0.00936531275510788,-0.005400063470005989
9217,-0.02775895781815052,0.18074029125273228
9218,0.004034596960991621,0.6138958339579403
9219,0.08889128267765045,1.4408826092258096
9220,-0.07685079425573349,0.1237635463476181
9221,-0.038812097162008286,0.24527721852064133
9222,0.01754501834511757,-0.007112000836059451
9223,-0.04003283381462097,-0.04490476264618337
9224,0.04596893489360809,0.37730528763495386
9225,0.005714453756809235,0.019225571304559708
9226,-0.07816308736801147,-0.08852704614400864
9227,-0.02085130661725998,-0.0020590871572494507
9228,-0.13262495398521423,-0.14214943815022707
9229,0.01261806022375822,0.03301074053888442
9230,-0.03748682513833046,-0.007458563894033432
9231,0.013281128369271755,0.008247499354183674
9232,-0.0029247067868709564,0.022332487627863884
9233,0.02741861902177334,0.2086214005612419
9234,0.053537383675575256,0.015386614948511124
9235,-0.056060440838336945,-0.0033358894288539886
9236,-0.00962640531361103,0.295734278857708
9237,0.02285037562251091,0.0013937591220383183
9238,0.022114304825663567,0.0199955286225304
9239,0.0036483306903392076,0.005082069139461964
9240,0.18753138184547424,0.005434707496315241
9241,0.02038782462477684,1.2723317556083202
9242,-0.017900580540299416,-0.015924570616334677
9243,0.14830034971237183,0.07185925729572773
9244,0.10739316046237946,0.1969368509016931
9245,-0.0020323744975030422,0.2029281621798873
9246,-0.0006995126605033875,2.285100944340229
9247,-0.00018889829516410828,0.5264453124254942
9248,0.061486903578042984,0.6648849659832194
9249,0.019519736990332603,0.006300090346485376
9250,-0.36461108922958374,-0.21633361279964447
9251,-0.006663480773568153,0.08997294679284096
9252,-0.05254298448562622,0.3042265325784683
9253,-0.011936272494494915,0.2003610860556364
9254,0.0329468697309494,0.3883614542592113
9255,-0.14464592933654785,0.16618064045906067
9256,-0.06665024161338806,0.653503805398941
9257,0.016096636652946472,0.29272812604904175
9258,0.03740357980132103,0.025966203771531582
9259,-0.018728241324424744,0.12832895666360855
9260,0.004347275011241436,0.007090298924595118
9261,0.019844472408294678,0.03379101771861315
9262,0.013450220227241516,0.1103725042194128
9263,0.04896000772714615,0.004072543233633041
9264,-0.004066798835992813,-0.053459668066352606
9265,-0.1405331790447235,-0.16074923798441887
9266,-0.002481261268258095,0.0925813540816307
9267,-0.05808458477258682,0.16095145791769028
9268,0.08718383312225342,-0.006995970159769058
9269,0.09406810253858566,0.6724628299707547
9270,0.018415605649352074,0.1852411963045597
9271,0.026513857766985893,0.5404046790608845
9272,0.19687959551811218,0.49740135672254837
9273,0.030221279710531235,0.0345938466489315
9274,-0.15474729239940643,-0.14966605138033628
9275,0.0694374293088913,0.22210748866200447
9276,0.08986428380012512,0.3020439948886633
9277,-0.1585986316204071,-0.12708397209644318
9278,-0.010749805718660355,0.03190084546804428
9279,0.017036812379956245,0.048670924923499115
9280,0.030793694779276848,0.46301208320073783
9281,-0.2679000198841095,-0.2784053289890289
9282,0.006975200027227402,-0.0012543131597340107
9283,-0.009305311366915703,0.007807571440935135
9284,-0.006726112216711044,0.2876448668539524
9285,0.006801723502576351,0.003729344916791888
9286,0.06577715277671814,0.01444532466121018
9287,0.14214196801185608,0.15058024548488902
9288,-0.007208662107586861,0.07956355065107346
9289,-0.02498617023229599,0.38646867498755455
9290,0.018890870735049248,0.6678181611932814
9291,-0.004500877112150192,0.15992564149200916
9292,-0.06213463097810745,-0.04447467811405659
9293,-0.24495844542980194,0.18952983617782593
9294,-0.11403299868106842,1.163838267326355
9295,0.1554497331380844,0.01912286863080226
9296,0.034875690937042236,0.2942933589220047
9297,-0.04150570556521416,0.6576909720897675
9298,0.007937999442219734,0.04779745824635029
9299,-0.19298702478408813,-0.19126156508922576
9300,0.014342501759529114,0.17079375311732292
9301,0.10096427798271179,0.02752929925918579
9302,0.022727249190211296,-0.01763070352375507
9303,0.04392904415726662,0.39883481338620186
9304,0.09780311584472656,0.8891204330138862
9305,0.001699499087408185,0.009404976852238178
9306,-0.33866235613822937,-0.3339097611606121
9307,-0.0399862676858902,0.1669980138540268
9308,0.02454497665166855,0.28489015623927116
9309,0.19461874663829803,1.1154572477098554
9310,-0.05400945991277695,0.1902996301651001
9311,0.14628976583480835,0.9759183013811707
9312,0.024818819016218185,0.19819681718945503
9313,-0.011877454817295074,0.3403315059840679
9314,0.04256774112582207,0.8159635253250599
9315,0.0016570083098486066,0.5148481939686462
9316,-0.004765786230564117,-0.06665914424229413
9317,-0.010579552501440048,1.8380819419398904
9318,0.14987893402576447,0.5455903066322207
9319,0.014262663200497627,2.608222465729341
9320,0.03411286324262619,0.18194488785229623
9321,0.018124397844076157,-0.001727069728076458
9322,0.035528089851140976,2.1913567784358747
9323,0.05667649954557419,0.25077226804569364
9324,-0.029128242284059525,0.06068733334541321
9325,-0.22875693440437317,1.3858619034290314
9326,0.023103145882487297,0.38701744939316995
9327,-0.29321712255477905,-0.28283924981951714
9328,-0.06368012726306915,0.07044263184070587
9329,0.004648266360163689,0.011046880623325706
9330,0.000928858295083046,0.8114573154598475
9331,0.019923627376556396,0.5513155364315026
9332,0.1646762639284134,0.6488068336620927
9333,-0.046089913696050644,0.9341761693358421
9334,-0.012558629736304283,-0.014747234527021646
9335,0.05670598894357681,0.029749236535280943
9336,0.06461986154317856,0.019546007737517357
9337,0.02303675189614296,0.8250048705376685
9338,0.17774911224842072,1.2261270843446255
9339,0.008143007755279541,1.9084670878946781
9340,0.01832352764904499,0.03286690078675747
9341,-0.015362869948148727,0.6234545819461346
9342,0.04154803231358528,1.020093352533877
9343,0.011504337191581726,-0.025018006563186646
9344,0.18914493918418884,0.2022305028513074
9345,0.00789570901542902,0.33401068579405546
9346,0.059160228818655014,1.2163144745863974
9347,-0.011833522468805313,-0.0011151153594255447
9348,0.07616662234067917,0.21330806612968445
9349,0.009510749951004982,0.3088103085756302
9350,0.15118734538555145,0.5981282773427665
9351,-0.03638191893696785,-0.02802421525120735
9352,-0.0026176152750849724,0.12713276268914342
9353,-0.19393540918827057,-0.19508726010099053
9354,0.010118670761585236,0.44379591196775436
9355,0.0611235648393631,0.18776094913482666
9356,-0.009454945102334023,0.03941871225833893
9357,0.006629990413784981,0.009774481460917741
9358,0.03815647214651108,0.13764271140098572
9359,0.13193665444850922,0.2948638452216983
9360,-0.0058511472307145596,0.07203277852386236
9361,0.022346824407577515,0.022467883303761482
9362,0.021098315715789795,-0.08843130990862846
9363,-0.04820413887500763,0.5793840065598488
9364,-0.0782342478632927,-0.06256466545164585
9365,0.08331780880689621,0.6654582377523184
9366,0.0014322251081466675,0.15396485663950443
9367,0.013561546802520752,0.07209642603993416
9368,-0.004408609122037888,0.018055889755487442
9369,-0.00525446655228734,-0.0012636864557862282
9370,0.0061775315552949905,0.5025451075052842
9371,0.0044391583651304245,-0.015753795625641942
9372,-0.008327940478920937,0.15715604461729527
9373,0.013537652790546417,2.525098406127654
9374,-0.006930088624358177,0.10793818533420563
9375,0.18997079133987427,0.9010336026549339
9376,-0.02366296760737896,0.31414662674069405
9377,0.017492171376943588,0.34276849683374166
9378,0.04827406629920006,0.35414604214020073
9379,0.01784207858145237,1.0096647273749113
9380,-0.018571700900793076,-0.01558760181069374
9381,-0.10033248364925385,0.11473735421895981
9382,0.04088784381747246,0.06981799879577011
9383,0.01995186321437359,0.003193061100319028
9384,-0.02641298435628414,-0.03134941076859832
9385,0.06124915927648544,1.4684951957315207
9386,0.0063284821808338165,0.26014874689280987
9387,0.1473681479692459,0.35909067653119564
9388,0.06165806204080582,0.19206564780324697
9389,-0.0059734974056482315,0.20845728367567062
9390,-0.006704408675432205,0.04355823993682861
9391,0.06474025547504425,0.31307969987392426
9392,-0.029952768236398697,-0.028454636223614216
9393,-0.037805210798978806,-0.021109554916620255
9394,-0.00912753026932478,0.08918900322169065
9395,-0.16225996613502502,-0.16639852355001494
9396,0.07739312946796417,1.5637057982385159
9397,0.03204162046313286,0.06283337576314807
9398,-0.02343292161822319,0.08709315583109856
9399,0.057598404586315155,0.14181396551430225
9400,-0.031773559749126434,0.11550665646791458
9401,0.005905440077185631,0.14467371441423893
9402,-0.006286114454269409,0.44913556426763535
9403,0.04863548278808594,0.10414894239511341
9404,0.10173067450523376,0.6881720637902617
9405,-0.004862495232373476,0.19292848277837038
9406,-0.31330031156539917,-0.31376364454627037
9407,0.002029813826084137,0.5753482356667519
9408,-0.07660766690969467,-0.056556783616542816
9409,-0.11562170088291168,0.3522101640701294
9410,-0.10491199791431427,0.33466868102550507
9411,-0.07065581530332565,-0.05571347288787365
9412,0.048609524965286255,0.09719583601690829
9413,-0.02409880794584751,0.029140159487724304
9414,0.00030937790870666504,0.017567647621035576
9415,-0.18502286076545715,1.4815835356712341
9416,0.014177264645695686,0.0018932812381535769
9417,-0.07550942897796631,-0.12917680084705352
9418,0.039241183549165726,1.4341579906176776
9419,0.02089729905128479,1.4081502433400601
9420,0.09284472465515137,0.8641891786828637
9421,-0.03084290400147438,0.10443471744656563
9422,0.012191755697131157,0.039904925535665825
9423,-0.04115353524684906,-0.025300055742263794
9424,0.005406826268881559,0.13713656552135944
9425,0.012425681576132774,0.6750421788456151
9426,0.001306433929130435,0.04107110598124564
9427,-0.09585458040237427,0.1476590856909752
9428,0.04918500408530235,1.0257067866623402
9429,0.007665015757083893,0.1498373318463564
9430,0.00279749627225101,0.26920458823951776
9431,0.04957271367311478,0.1543361817166442
9432,-0.02165626734495163,0.13970738276839256
9433,-0.038096651434898376,-0.03573550749570131
9434,0.016012029722332954,0.22361121728317812
9435,-0.0021435320377349854,0.32257373072206974
9436,-0.021294130012392998,-0.01951736444607377
9437,0.29813313484191895,1.7089506390220777
9438,0.001672835904173553,0.0004377968143671751
9439,-0.05965389683842659,0.5002034306526184
9440,0.04891878738999367,0.23339264374226332
9441,0.015949968248605728,0.19226154265925288
9442,-0.03965014964342117,0.9063103795051575
9443,0.028883427381515503,0.2504072493102285
9444,-0.000577898696064949,0.20080535858869553
9445,-0.0791495144367218,-0.08168193596065976
9446,-0.058962129056453705,-0.06206678785383701
9447,0.06036372110247612,0.14326949859969318
9448,0.016915911808609962,0.013194138184189796
9449,0.0222718957811594,0.357498062774539
9450,-0.015338648110628128,0.0646134577691555
9451,0.02070540562272072,0.0006463751196861267
9452,0.012077230960130692,0.3262026458978653
9453,-0.0011392459273338318,0.15616781264543533
9454,0.026571553200483322,0.4096128046512675
9455,0.0034868568181991577,0.19193617498967797
9456,0.15508104860782623,2.144410409964621
9457,0.009273435920476913,0.9661827683448792
9458,0.05071549490094185,-0.04725303664803505
9459,-0.03643358498811722,1.017981767654419
9460,0.04832761734724045,0.6048990846611559
9461,0.015877988189458847,0.46457380056381226
9462,0.02333373948931694,0.2400627967872424
9463,-0.03282994404435158,0.1984396018087864
9464,-0.02903803065419197,-0.030192029196769
9465,0.03601660951972008,1.6802138090134235
9466,0.09229422360658646,0.1772125962888822
9467,-0.0017003142274916172,-0.002816593158058822
9468,0.1501658856868744,0.38460725639015436
9469,0.022985482588410378,0.21320776393986307
9470,0.017284192144870758,0.22308797296136618
9471,0.008011652156710625,-0.005655789747834206
9472,0.0021406766027212143,0.012253625434823334
9473,0.14916858077049255,0.15848486754111946
9474,0.08513382077217102,0.6540620585437864
9475,0.06704913079738617,0.9243755992501974
9476,0.15017282962799072,0.9165431022411212
9477,-0.34362390637397766,-0.15504401922225952
9478,-0.06392526626586914,0.3013019934296608
9479,0.13625195622444153,0.5130437118932605
9480,0.09971775114536285,1.4231306724250317
9481,-0.03431667760014534,0.1775076538324356
9482,-0.06405988335609436,0.45227230340242386
9483,0.009374776855111122,0.19926965609192848
9484,0.06192980334162712,0.5812552897259593
9485,0.0061421506106853485,0.09306230273796245
9486,-0.06481774151325226,0.5327528342604637
9487,0.02502731792628765,0.043121484224684536
9488,0.006758334115147591,0.7812944694669568
9489,-0.12750643491744995,-0.13027837872505188
9490,-0.11823694407939911,0.08341026306152344
9491,0.026092790067195892,0.16392945777624846
9492,0.05895359814167023,0.19274482317268848
9493,0.00235927477478981,0.40729893557727337
9494,0.21380773186683655,0.7618861398659647
9495,-0.055721696466207504,-0.011708665639162064
9496,0.008450937457382679,0.07091004867106676
9497,0.04565268009901047,0.10163137968629599
9498,0.1777360588312149,0.475185576826334
9499,0.014617538079619408,1.2263574544340372
9500,0.004963090177625418,0.07239526582998224
9501,-0.009032100439071655,-0.001833636313676834
9502,-0.12970039248466492,0.303825244307518
9503,0.01006295345723629,0.11160758510231972
9504,-0.07732503116130829,-0.07846547663211823
9505,-0.0030119335278868675,0.07859885785728693
9506,-0.09680105000734329,0.17187629640102386
9507,-0.024384142830967903,0.4100838080048561
9508,0.06120004504919052,0.2092271214351058
9509,0.0398709774017334,0.8729282426647842
9510,-0.19199205935001373,-0.2163717350922525
9511,0.0003488317597657442,0.35125262360088527
9512,-0.009272977709770203,-0.011789699550718069
9513,-0.38418853282928467,-0.38968525640666485
9514,-0.0655328556895256,-0.07867658603936434
9515,-0.05321358144283295,0.56831194460392
9516,0.07656597346067429,0.021781984250992537
9517,0.02587081491947174,0.5310777425765991
9518,-0.0015337225049734116,0.11593449069187045
9519,0.026848765090107918,0.044051137287169695
9520,-0.02251400239765644,-0.013356458395719528
9521,-0.31190764904022217,-0.16038094460964203
9522,0.02166997455060482,0.06526620748627465
9523,0.12932847440242767,0.6735866852104664
9524,-0.0060305483639240265,0.07977836020290852
9525,0.17349594831466675,0.2569997018108552
9526,0.001511925831437111,-0.005421334877610207
9527,0.003240384394302964,1.3193053007826165
9528,0.19654658436775208,0.19857823674101382
9529,0.0035018459893763065,0.0053390515968203545
9530,0.002864391542971134,0.6143297669477761
9531,0.08203539252281189,0.38307850912678987
9532,0.07302675396203995,0.1833726465702057
9533,-0.1234687864780426,-0.01287408173084259
9534,0.04391525685787201,0.33088741824030876
9535,-0.0023830048739910126,0.17298658192157745
9536,0.15589800477027893,0.009951482997857966
9537,0.0842842310667038,0.18885657005012035
9538,0.04964914545416832,0.32181177829625085
9539,0.16500096023082733,0.41543414164334536
9540,0.018170161172747612,0.005307030621916056
9541,0.296599417924881,2.0392787649761885
9542,-0.26009875535964966,-0.23520327731966972
9543,0.07669458538293839,1.4061401500366628
9544,0.02083638310432434,0.42391422390937805
9545,0.06362088024616241,0.19818343330189236
9546,-0.07206661999225616,0.4047734662890434
9547,-0.03051636554300785,0.061150092631578445
9548,0.03445522487163544,0.21782460063695908
9549,-0.18586058914661407,0.44774580001831055
9550,0.04914020374417305,0.10683760419487953
9551,0.014935456216335297,0.13781823928002268
9552,0.03505338728427887,0.11352608597371727
9553,0.0792616680264473,0.05171074907411821
9554,0.030777670443058014,0.4565160092897713
9555,-0.03434685617685318,0.007909804582595825
9556,-0.6991087794303894,-0.6681262291967869
9557,0.09545136243104935,0.33880889136344194
9558,0.006366699934005737,-0.08815625682473183
9559,-0.008287331089377403,0.3836389062926173
9560,-0.035544369369745255,0.3474930599331856
9561,-0.007973687723279,0.4410634897649288
9562,0.003296792507171631,0.44010381028056145
9563,0.003312930464744568,0.012359195854514837
9564,0.050965383648872375,0.6336663952097297
9565,0.004771091043949127,0.6722713876515627
9566,-0.20397713780403137,-0.19671046920120716
9567,0.08640555292367935,1.23793064779602
9568,-0.0035990476608276367,0.002404727041721344
9569,2.096826210618019e-05,0.15977521147578955
9570,0.19251810014247894,0.3307596044614911
9571,0.03460797294974327,0.4441719064489007
9572,0.013749366626143456,0.7669184058904648
9573,0.06848651170730591,-0.012919840402901173
9574,-0.02061634138226509,0.17536582984030247
9575,0.07468370348215103,0.2920536014717072
9576,-0.017227493226528168,-0.008428098633885384
9577,0.0065337903797626495,1.198887279635528
9578,0.047251783311367035,0.6306083183735609
9579,0.022548940032720566,0.051277299178764224
9580,-0.03828911483287811,0.26981911808252335
9581,-0.011949576437473297,0.4393003322184086
9582,-0.056752488017082214,0.10648588091135025
9583,0.025886453688144684,0.18592683610040694
9584,0.02487306296825409,0.1751796756288968
9585,0.004829855635762215,0.01051802808069624
9586,-0.0370902344584465,0.13862065970897675
9587,0.026152679696679115,0.010933737037703395
9588,0.015322808176279068,0.27798162028193474
9589,0.007202288135886192,0.09738422720693052
9590,-0.01974898763000965,0.35412104800343513
9591,-0.036193910986185074,0.1904769241809845
9592,-0.017123736441135406,0.08674798160791397
9593,-0.028040936216711998,-0.024893084317445753
9594,0.050391558557748795,1.0427809925749898
9595,-0.09305168688297272,0.14072134345769882
9596,0.00896967202425003,0.052586423233151436
9597,0.003539925441145897,0.09231405006721616
9598,0.024878211319446564,0.4674752717037336
9599,0.10217437148094177,2.220947504043693
9600,0.050157580524683,0.0837552971788682
9601,-0.013976702466607094,0.45870527997612953
9602,-0.0031794230453670025,0.21951406262815
9603,-0.009610738605260849,0.34902810398489237
9604,0.004899450112134218,0.051054850075161085
9605,0.06654389947652817,1.4506920343264937
9606,0.0335657075047493,0.620175838470459
9607,0.06908319890499115,0.6360713249378023
9608,0.02480025589466095,0.07172346860170364
9609,0.07563476264476776,0.6030377806164324
9610,0.12012282013893127,0.4097183644771576
9611,0.003910494968295097,0.08983843587338924
9612,0.0007897764444351196,-0.04690574947744608
9613,0.05217423662543297,0.08685386832803488
9614,-0.36254289746284485,1.7310255765914917
9615,-0.011612288653850555,0.08252845332026482
9616,0.1645277887582779,0.1650958638638258
9617,0.031754329800605774,0.608169516432099
9618,0.039732713252305984,0.22690303495619446
9619,0.07061339914798737,0.12886145152151585
9620,0.008593100123107433,0.1842189161106944
9621,0.015193630009889603,0.08625263720750809
9622,-0.018722333014011383,0.0141516774892807
9623,-0.0571126751601696,0.707056850194931
9624,0.016318945214152336,0.11245597526431084
9625,-0.07941237837076187,0.11135786771774292
9626,0.056343331933021545,0.44305160641670227
9627,-0.35241958498954773,-0.3284607343375683
9628,-0.046561338007450104,-0.10003646928817034
9629,-0.06886547803878784,0.33542560040950775
9630,-0.02025160752236843,0.16806434467434883
9631,-0.3781580626964569,-0.40417503356933593
9632,-0.015252776443958282,0.013743186369538307
9633,-0.25004124641418457,-0.28833089396357536
9634,-0.2939014434814453,-0.34237165562808514
9635,-0.030188314616680145,0.047726649791002274
9636,0.17231187224388123,0.06307994108647108
9637,0.04724867641925812,0.4825712163001299
9638,0.006173636764287949,0.17299740822636522
9639,0.050302378833293915,0.014362836256623268
9640,0.002735522575676441,0.001759616774506867
9641,0.008040312677621841,0.2618862073868513
9642,-0.07732599973678589,-0.05720457807183266
9643,-0.03932416811585426,0.21835757046937943
9644,0.016017885878682137,0.0015835952945053577
9645,0.005301992408931255,0.17324533266946673
9646,0.21117357909679413,0.561518918722868
9647,-0.028197092935442924,0.49703822657465935
9648,0.012168977409601212,1.3848026171326637
9649,-0.02747814916074276,1.5687275435775518
9650,-0.015179315581917763,-0.00812806911766529
9651,-0.013708936050534248,-0.007210571318864822
9652,0.06908391416072845,0.14113698956134613
9653,-0.010527574457228184,-0.010430609807372093
9654,0.07587124407291412,1.3868857666384429
9655,0.09584888815879822,0.632533635944128
9656,0.08647332340478897,0.3570243156282231
9657,-0.004078024998307228,0.1214514086022973
9658,0.10534555464982986,2.930492983199656
9659,0.005299341399222612,0.09621506847906858
9660,-0.05454091355204582,0.33260998874902725
9661,0.051099807024002075,0.006244339272379875
9662,0.016851775348186493,0.14118849579244852
9663,0.10224881023168564,0.1310597687261179
9664,0.00186163280159235,0.48437522212043405
9665,0.012245852500200272,0.10161899976083077
9666,0.0012121648760512471,0.00835995293688029
9667,0.019211305305361748,0.131761554046534
9668,0.032971806824207306,1.4498973005247535
9669,-0.015162289142608643,0.012272214516997337
9670,-0.003691610414534807,-0.004918711027130485
9671,-0.00024809688329696655,0.6963584683835506
9672,-0.03287563472986221,-0.03404265848803334
9673,0.06091807410120964,0.6056630817765836
9674,0.06318498402833939,0.07016261668331936
9675,-0.03970140963792801,1.8323066607117653
9676,0.07477650046348572,0.04571395326638594
9677,0.020439734682440758,1.3881075140088797
9678,-0.0028263917192816734,-0.007682355586439371
9679,-0.00011990556959062815,-0.0014178133815221372
9680,0.0864785686135292,1.0549196325591765
9681,0.0041374508291482925,0.8150333315134048
9682,0.06349119544029236,0.079848409324768
9683,0.00625612260773778,0.08935295889386907
9684,0.025297656655311584,0.016500048339366913
9685,0.051284730434417725,0.1382966594392201
9686,0.0019948508124798536,-0.0006139460019767284
9687,0.01703440397977829,0.17217446491122246
9688,-0.040794141590595245,1.2873104773461819
9689,0.0054313428699970245,-0.008279850706458092
9690,-0.13601092994213104,-0.1301652742549777
9691,-0.019055236130952835,0.23239056393504143
9692,0.013622204773128033,0.8364202128723264
9693,0.06245515123009682,0.7949007947463542
9694,0.009970387443900108,0.05858248844742775
9695,0.03517194092273712,0.21591774933040142
9696,-0.016833536326885223,0.005348782986402512
9697,-0.002589363604784012,-0.009527221098542213
9698,0.006919766776263714,0.16767712030559778
9699,0.16972509026527405,0.14582656556740403
9700,-0.041641827672719955,0.01849837601184845
9701,0.042098622769117355,0.38721540942788124
9702,0.10433181375265121,0.4422772750258446
9703,0.012694913893938065,0.27263726154342294
9704,0.031185152009129524,0.05303304805420339
9705,0.05583358183503151,0.3674872452102136
9706,-0.028981633484363556,-0.028083723038434982
9707,0.006688248366117477,0.0007150020537665114
9708,-0.007031675428152084,0.03716662339866161
9709,0.021830156445503235,0.6760404435917735
9710,0.027487026527523994,0.10568411462008953
9711,0.1471155434846878,0.4057077020406723
9712,0.06494474411010742,0.006634756922721863
9713,-0.10408139228820801,0.3972254991531372
9714,0.00929258018732071,0.3926140386465704
9715,0.0749269351363182,0.16036674845963717
9716,0.10825652629137039,1.1307076231169049
9717,-0.023687440901994705,-0.024807409034110606
9718,0.00423475680872798,0.5662036864669062
9719,0.0033517275005578995,0.13368576765060425
9720,0.0390244722366333,0.007947878912091255
9721,-0.05080069601535797,-0.054289750289171934
9722,-0.15908575057983398,-0.058140747249126434
9723,-0.022438770160079002,0.14861631765961647
9724,-0.01391589641571045,0.005878651514649391
9725,0.13127762079238892,0.2943142633885145
9726,-0.002712676301598549,1.100171837490052
9727,0.04615545645356178,0.4823506511747837
9728,0.06698868423700333,0.04632148891687393
9729,-0.08673152327537537,0.1617269515991211
9730,0.040377531200647354,0.14040859067426936
9731,0.08461407572031021,0.30035395734012127
9732,-0.02985774353146553,-0.022709956169128416
9733,-0.05215556547045708,0.19932030886411667
9734,0.04589518532156944,0.15310558769851923
9735,0.060974329710006714,0.841973673159373
9736,0.06066984683275223,0.10922791925258934
9737,-0.07191348075866699,-0.06041904632002115
9738,-0.01656167209148407,-0.014836212396621704
9739,0.037839166820049286,0.25900220684707165
9740,0.025447409600019455,0.15807452704757452
9741,-0.011220497079193592,-0.017078004544600844
9742,-0.1630060225725174,0.13166594505310059
9743,0.007457663305103779,0.06655621249228716
9744,-0.010164611041545868,0.008830621838569641
9745,-0.04899107664823532,-0.04029601603746414
9746,-0.17055124044418335,0.16874398291110992
9747,0.015741299837827682,0.12411240488290787
9748,-0.007059524301439524,0.8542448906227946
9749,0.013941902667284012,0.10008088685572147
9750,0.06486264616250992,0.6560223264823435
9751,-0.15918993949890137,0.6530018001794815
9752,0.002435900503769517,0.1499111476005055
9753,-0.10637714713811874,-0.09932590067386628
9754,0.012518004514276981,0.0069528138265013695
9755,-0.0006444421596825123,0.022702240152284503
9756,0.018319103866815567,0.07064536493271589
9757,0.007438094820827246,0.03335023921681568
9758,0.011346687562763691,0.04002480302006006
9759,-0.2089475393295288,-0.03694181144237518
9760,-0.014167577028274536,0.32229751348495483
9761,-0.10216450691223145,0.273104652762413
9762,0.015031583607196808,0.09114120155572891
9763,-0.1149735227227211,-0.08331695944070816
9764,0.02347080409526825,0.6345230201259255
9765,0.02697565034031868,0.057436649745795876
9766,0.017857138067483902,-0.001845423597842455
9767,-0.09815532714128494,0.2611302137374878
9768,-0.017290182411670685,-0.019532817765139043
9769,0.02107914537191391,0.19717810302972794
9770,-0.13882087171077728,0.10509426891803741
9771,0.08485345542430878,0.4360368917696178
9772,-0.023226160556077957,-0.02636904176324606
9773,0.08662099391222,0.32282122038304806
9774,0.017408868297934532,0.2455703802406788
9775,0.02478407323360443,0.00409840582869947
9776,-0.014067243784666061,1.160960741341114
9777,0.08202512562274933,0.04778054729104042
9778,0.007479850202798843,0.08718366466928273
9779,0.040232110768556595,0.3810488125454867
9780,0.03589165210723877,0.6894637905061245
9781,0.028051815927028656,0.00753659637644887
9782,0.07770054787397385,0.11800094693899155
9783,0.047937262803316116,0.012058084379532374
9784,0.08852747827768326,0.005075094513595104
9785,0.039156001061201096,0.1609681062400341
9786,-0.047097958624362946,0.21875744313001633
9787,0.21867431700229645,0.5565577746765484
9788,-0.028502024710178375,-0.02850151644088328
9789,0.14677774906158447,0.28532228246331215
9790,0.009209618903696537,0.1872868939244654
9791,0.028748854994773865,0.5719264806393767
9792,0.031822312623262405,0.87752926570829
9793,-0.23720677196979523,0.1666736602783203
9794,0.025487661361694336,-0.010704509913921356
9795,0.03419755399227142,0.023148270323872566
9796,0.055301740765571594,-0.010257940739393234
9797,-0.37632864713668823,-0.3778515951707959
9798,-0.02646007016301155,0.007259353995323181
9799,0.10852891951799393,0.38970742374658585
9800,-0.09606175124645233,-0.08486226387321949
9801,0.0482449047267437,0.35060909017920494
9802,-0.04655771702528,0.03966216742992401
9803,0.0026426638942211866,0.1378222327475669
9804,0.04983384907245636,0.0011918134987354279
9805,-0.08765566349029541,0.01583019644021988
9806,-0.10559326410293579,0.36325719952583313
9807,-0.03869131952524185,0.5840422920882702
9808,-0.035047922283411026,0.07370449602603912
9809,-0.057602204382419586,-0.07680825819261372
9810,-0.010239265859127045,0.23037712275981903
9811,0.06316817551851273,0.08815170103480341
9812,-0.005376823246479034,-0.07653578743338585
9813,0.010586949065327644,0.3030966389924288
9814,-1.0325946807861328,-0.7194284498691559
9815,0.19243714213371277,2.3277310952544212
9816,-0.1268879771232605,0.06881950795650482
9817,0.18845978379249573,0.4745810681488365
9818,0.06313195824623108,0.029612725833430886
9819,0.1070222333073616,0.19429504650179297
9820,-0.07747398316860199,-0.05846025422215462
9821,-0.01695249229669571,-0.015167828649282455
9822,0.07519081979990005,0.09034232835983858
9823,-0.058449603617191315,-0.06183371852966957
9824,0.02422174997627735,0.11299498716834933
9825,-0.23404031991958618,0.3075995147228241
9826,-0.04561273381114006,0.0360560268163681
9827,0.016573652625083923,-0.0008356347680091858
9828,-0.0929810106754303,0.15003954619169235
9829,0.008801190182566643,0.026518504018895328
9830,0.0630534216761589,0.007322732824832201
9831,0.07678832113742828,0.09489303431473672
9832,0.023923508822917938,-0.03039044328033924
9833,-0.06092600151896477,-0.048723604530096054
9834,0.02034667879343033,0.5688346177339554
9835,0.08625084906816483,0.013385739410296082
9836,0.26751822233200073,1.920290170237422
9837,-0.15070699155330658,0.6288336366415024
9838,0.035042546689510345,0.2215113620623015
9839,0.0030814949423074722,0.34095508232712746
9840,0.016813285648822784,1.0264628753066063
9841,0.007738481741398573,0.34111386007862166
9842,-0.013351201079785824,0.017036053352057934
9843,-0.010509935207664967,0.028109170496463776
9844,-0.34924033284187317,-0.33313557505607605
9845,0.0652264878153801,0.18829056154936552
9846,-0.07918768376111984,-0.08521171286702156
9847,0.00837438553571701,0.0035203713923692703
9848,-0.04859337955713272,-0.057037340477108955
9849,0.009352898225188255,0.34076204895984574
9850,0.023527415469288826,0.10428259521722794
9851,-0.048378195613622665,0.6166076436638832
9852,0.03469200059771538,0.0667894099606201
9853,-0.07843048870563507,-0.02154473215341568
9854,0.18472181260585785,1.22014020383358
9855,0.02792922779917717,1.6384184174239635
9856,0.02208666503429413,0.2109628354664892
9857,-0.025289714336395264,1.2779923379421234
9858,0.0031645712442696095,0.044703617808409035
9859,0.0790967121720314,0.39973054081201553
9860,0.0718081071972847,0.5821421351283789
9861,-0.00929716695100069,0.004110068082809448
9862,-0.13415345549583435,-0.13673844101140276
9863,-0.12739680707454681,-0.13099389961280394
9864,0.021525250747799873,0.7905312278307974
9865,0.0037600798532366753,-0.0020396369509398937
9866,0.0957116112112999,0.43017740547657013
9867,-0.05052009969949722,1.2264885753393173
9868,-0.011159105226397514,0.36576680466532707
9869,-0.00039691757410764694,-0.00026976363733410835
9870,-0.1983138769865036,-0.19661323353648186
9871,0.006848594639450312,0.10376118870999562
9872,0.06862623244524002,1.4324406390333024
9873,-0.04837220907211304,-0.05100236693397164
9874,0.028747305274009705,0.2754915717014228
9875,0.00827168021351099,0.7121199369471469
9876,-0.026958437636494637,0.34240245074033737
9877,0.04313928261399269,0.5353526358958334
9878,-0.2626538872718811,-0.26963389571756124
9879,-0.44815635681152344,-0.40937038511037827
9880,0.15867313742637634,0.14457567408680916
9881,0.04141658544540405,0.08781059086322784
9882,0.10608072578907013,2.8903586813248694
9883,-0.07734908163547516,0.0004183053970336914
9884,0.13128609955310822,0.41951771080493927
9885,-0.024302635341882706,0.17812872305512428
9886,0.013492299243807793,1.0773528385907412
9887,-0.010616980493068695,-0.008583416230976582
9888,-0.003198636695742607,0.09790980257093906
9889,-0.025859162211418152,0.5747807770967484
9890,-0.3320819139480591,0.1071367859840393
9891,-0.13702638447284698,0.3375180661678314
9892,0.07333387434482574,0.21085886779474095
9893,-0.06608861684799194,-0.008484747260808945
9894,0.010981060564517975,0.5132320336997509
9895,0.03317822143435478,1.019481536000967
9896,-0.004937396384775639,-0.0028739813715219498
9897,-0.06515192240476608,0.5090427920222282
9898,-0.07664784789085388,0.019811302423477173
9899,0.004109129309654236,0.08339493907988071
9900,0.030286738649010658,0.007317577246576548
9901,0.004782655276358128,0.05587592499796301
9902,0.03918758034706116,1.223797122016549
9903,0.007910870015621185,0.041590847074985504
9904,0.01939827762544155,0.013464716961607337
9905,0.020414404571056366,0.2460236819460988
9906,0.02068805880844593,0.05326471896842122
9907,-0.12921142578125,0.1541747897863388
9908,-0.0035773771815001965,-0.004181375086773187
9909,0.017819000408053398,0.11188244260847569
9910,0.0002178102731704712,0.086375892162323
9911,-0.18283545970916748,0.12484030425548553
9912,-0.50319904088974,-0.5045807920396328
9913,0.02074854075908661,0.5186515278182924
9914,0.019924916326999664,0.2631476819515228
9915,0.03661473095417023,0.8816660298034549
9916,-0.005972822662442923,0.8749762969091535
9917,0.06474228203296661,0.022136772982776165
9918,-0.030163608491420746,0.36755961179733276
9919,0.04525095969438553,0.32139431685209274
9920,0.009328484535217285,0.10288604427478276
9921,0.01110665500164032,2.8150612264871597
9922,0.055971354246139526,0.09999261327902786
9923,0.0117407888174057,0.2969414589460939
9924,-0.01627730391919613,0.2596585415303707
9925,0.07801346480846405,1.0732140094041824
9926,0.08397369831800461,0.16563811153173447
9927,0.004502108320593834,0.03786893538199365
9928,-0.07240402698516846,-0.06286604888737202
9929,0.030166834592819214,0.062140483409166336
9930,-0.022028908133506775,-0.06966287642717361
9931,-0.07565587759017944,-0.09858987480401993
9932,0.10006849467754364,1.7047810330986977
9933,0.08067449927330017,1.6025475859642029
9934,-0.0032534953206777573,0.18067429959774017
9935,0.0005397126078605652,0.07704546302556992
9936,0.0018972840625792742,0.04108649282716215
9937,-0.2535248398780823,1.6175141334533691
9938,0.05550260469317436,0.13814202323555946
9939,0.11541514843702316,0.026340153068304062
9940,-0.034609533846378326,0.16816574335098267
9941,0.006299513857811689,0.7867994308477364
9942,0.02991347759962082,0.06453613191843033
9943,-0.01570228300988674,-0.015977506060153246
9944,-0.07550852000713348,0.020962148904800415
9945,0.002851973520591855,0.2382365018129633
9946,0.008578439243137836,0.8276835962897167
9947,0.062453679740428925,0.2922808062285185
9948,0.0344255194067955,0.29145736154168844
9949,-0.04114688187837601,0.0024574995040893555
9950,-0.1645345687866211,0.06726083159446716
9951,-0.028321582823991776,-0.0004266630858182907
9952,-0.0014036695938557386,1.2504177186638117
9953,-0.11621668934822083,-0.11731455847620964
9954,0.0731944814324379,0.0053238458931446075
9955,-0.11864930391311646,0.6183751970529556
9956,0.0029484163969755173,0.18459733948111534
9957,-0.0009903167374432087,0.0024125613272190094
9958,0.0029178783297538757,0.04075983959410223
9959,0.023463787510991096,0.21131853759413843
9960,0.002655167831107974,0.0710900053527439
9961,-0.023995500057935715,0.19271204993128777
9962,-0.11340945959091187,-0.015457242727279663
9963,-0.037491194903850555,0.6244847103953362
9964,0.013285623863339424,0.04302381700836122
9965,0.056159090250730515,0.09283982217314701
9966,-0.016360502690076828,0.0029159504920244217
9967,-0.13802820444107056,0.3776700049638748
9968,0.021918606013059616,0.2853034428553656
9969,-0.05912799388170242,0.11718752235174179
9970,-0.05500831827521324,0.10589757561683655
9971,-0.005629748106002808,1.7114913873374462
9972,-0.18675585091114044,-0.15647803619503975
9973,0.021897444501519203,0.30600542039610445
9974,0.1513626128435135,0.21511697210371494
9975,0.043144870549440384,0.20820861947140656
9976,0.02890917658805847,0.505119204553921
9977,-0.02050642855465412,0.004656616598367691
9978,0.0009529780363664031,1.8036559247411788
9979,-0.01896759308874607,-0.019685767125338316
9980,-0.005852213129401207,0.2697252593934536
9981,-0.004574060905724764,0.49249456357210875
9982,0.042992666363716125,0.4609996806830168
9983,-0.06032468378543854,-0.07143526012077928
9984,0.017891226336359978,1.2807978349737823
9985,0.017928503453731537,0.2623820893932134
9986,-0.11344869434833527,-0.11605811660410836
9987,0.00873610470443964,0.5957127818328445
9988,0.0424124151468277,0.009027844110969454
9989,-0.2846382260322571,0.44943732023239136
9990,-0.06515759229660034,0.017249703407287598
9991,-0.004208527971059084,0.05763304978609085
9992,-0.0016328587662428617,0.0689726322889328
9993,-0.06926757097244263,-0.05095626041293144
9994,0.1618219017982483,0.21842840779572725
9995,0.057060033082962036,1.4612092226743698
9996,0.12773887813091278,1.334843405522406
9997,0.018564805388450623,0.0751124918460846
9998,0.0031410902738571167,0.1359010614687577
9999,0.015597596764564514,0.13468031585216522
10000,0.02259020134806633,0.18563885986804962
10001,-0.00562150776386261,0.121402557939291
10002,0.10009030997753143,0.14344094740226865
10003,0.07156365364789963,0.32716547697782516
10004,0.011219051666557789,0.2576249958947301
10005,0.012915963307023048,0.12603374966420233
10006,0.007909351959824562,0.010923465684754774
10007,0.04392498359084129,0.028088209684938192
10008,-0.12412182241678238,0.48886851966381073
10009,0.07393629848957062,0.025595167389838025
10010,0.025080615654587746,0.016033383086323738
10011,-0.035226400941610336,0.6082849353551865
10012,0.005515613593161106,0.020759756676852703
10013,0.025355201214551926,0.04293401000904851
10014,0.009716711938381195,0.007684292271733284
10015,-0.004029742907732725,0.051739947870373726
10016,0.011159231886267662,0.8060121443122625
10017,0.01810317113995552,0.1180188087746501
10018,0.011008739471435547,0.7985371649265289
10019,0.03507382422685623,0.04542595410021022
10020,0.09998270124197006,0.08626177976839244
10021,0.12455889582633972,0.12726153247058392
10022,0.032425034791231155,0.03014445665758103
10023,0.012434618547558784,0.08291345648467541
10024,-0.046476878225803375,0.5587508976459503
10025,0.014828993007540703,0.002328696195036173
10026,0.03538184612989426,0.03270245000021532
10027,0.011554377153515816,0.2960680779069662
10028,-0.020984116941690445,0.030978696420788765
10029,0.030458001419901848,0.01088629547302844
10030,0.03247435390949249,0.7340371608734131
10031,0.007762600667774677,0.16167895426042378
10032,0.14854368567466736,0.10800093738362193
10033,-0.04029904305934906,3.4166078716516495
10034,0.0009452388621866703,0.1644847122952342
10035,-1.2617278099060059,1.160585641860962
10036,-0.016810325905680656,0.09612921997904778
10037,0.01689732074737549,0.04322064248844981
10038,0.014402222819626331,0.015049577661557123
10039,0.002696770476177335,0.008451415895251557
10040,-0.02965685911476612,0.19445380941033363
10041,0.01647934690117836,0.017673727124929428
10042,-0.04213672876358032,1.3642155230045319
10043,-0.03534238040447235,0.6991061121225357
10044,-0.002965767402201891,0.04019756894558668
10045,-0.007228699047118425,0.044114687480032444
10046,-0.03366589546203613,0.3894234150648117
10047,-0.032024089246988297,0.21321657299995422
10048,0.04537832736968994,0.1567172547802329
10049,0.04119102656841278,0.07037793751806021
10050,-0.022669127210974693,0.2777148634195328
10051,-0.09122941642999649,0.017557159066200256
10052,0.0022779195569455624,0.0061909431824460626
10053,-0.0205320306122303,0.14972469583153725
10054,-0.048239726573228836,0.3319968208670616
10055,0.02754168212413788,0.02008989651221782
10056,0.003797807963564992,0.0030367574872798286
10057,0.04936195909976959,0.20853591756895185
10058,-0.01027921587228775,0.40147121995687485
10059,0.03191870078444481,0.10758200800046325
10060,0.06595463305711746,0.014534072019159794
10061,-0.10432574898004532,2.753742501139641
10062,-0.0025547794066369534,0.2595566122327
10063,0.005620718002319336,0.3053456172347069
10064,0.0037149644922465086,0.0012936120328959078
10065,0.002858949825167656,0.08000473119318485
10066,0.07991936802864075,0.14961304562166333
10067,0.021636370569467545,0.17056981101632118
10068,0.0312756672501564,0.010046092909760773
10069,-0.0035673235543072224,0.17993339616805315
10070,0.1094587966799736,0.10733053833246231
10071,0.009459996595978737,0.00030155392602182474
10072,0.08598381280899048,0.06555451778694987
10073,-0.037662118673324585,0.4545905962586403
10074,-0.02143768221139908,0.4602382332086563
10075,0.03543325513601303,0.062454111874103546
10076,0.003835477167740464,0.0013462695237649314
10077,0.012451425194740295,0.01066527831426356
10078,0.004415731877088547,0.018870976520702243
10079,0.01926768198609352,0.06694714818149805
10080,0.007248805835843086,0.18828659690916538
10081,0.05791008472442627,0.16273187985643744
10082,-0.06929998099803925,0.6073586121201515
10083,-0.025956295430660248,0.5133029259741306
10084,0.0019251876510679722,0.026720771566033363
10085,0.02492574043571949,0.005394194737164071
10086,0.0027770851738750935,0.2903061847900972
10087,0.010526742786169052,0.06308067962527275
10088,0.005849167704582214,0.9393755421042442
10089,-0.016766374930739403,0.512333333492279
10090,-0.02063199318945408,0.09346086718142033
10091,-0.04394787549972534,0.09478981420397758
10092,0.1384461373090744,0.3736123042181134
10093,0.005604133941233158,0.41607818100601435
10094,-0.14294421672821045,0.37077943980693817
10095,0.012288512662053108,0.0028192918689455837
10096,-0.13226169347763062,0.5791154205799103
10097,0.14996865391731262,1.7281871065497398
10098,0.0006124658975750208,0.005750287557020783
10099,0.07363637536764145,0.036120295990258455
10100,0.0022935979068279266,0.11577829206362367
10101,0.039454445242881775,0.07339922268874943
10102,0.019448142498731613,0.04737757705152035
10103,0.03475803881883621,0.08294100500643253
10104,0.01892545260488987,0.11151991225779057
10105,0.003848050022497773,0.04984690505079925
10106,-0.691739022731781,0.5610055327415466
10107,0.0895981714129448,1.0102311298251152
10108,-0.020804746076464653,0.05971638299524784
10109,-0.0008446697611361742,0.01664965250529349
10110,0.07246572524309158,0.247316038236022
10111,-7.465831004083157e-05,0.05175049975514412
10112,-0.05076282471418381,0.13458995521068573
10113,-0.001027080463245511,0.003169827861711383
10114,0.01924348622560501,0.04827685025520623
10115,0.0029061296954751015,0.009377695500006666
10116,-0.03941815346479416,0.1958007737994194
10117,-0.0005572624504566193,0.895040538161993
10118,0.01803227886557579,0.5557031184434891
10119,-0.2107977271080017,0.7932182252407074
10120,0.017830664291977882,0.16314771841280162
10121,0.006754754111170769,0.1224026158452034
10122,-0.13827553391456604,1.0513778775930405
10123,0.010027721524238586,0.07981818169355392
10124,0.06625816971063614,0.09499926026910543
10125,0.13727137446403503,0.20006507635116577
10126,0.07385130971670151,0.018806001055054367
10127,-0.019038643687963486,0.29198727011680603
10128,0.21376776695251465,0.15625218348577619
10129,-0.046610213816165924,0.21745531260967255
10130,-0.2638128995895386,0.9712955951690674
10131,-0.009552828967571259,0.7519908528774977
10132,-0.0037979288026690483,0.12261327635496855
10133,0.014296473935246468,0.07343417219817638
10134,0.006312535144388676,0.10736012924462557
10135,0.004400576464831829,0.13710971118416637
10136,0.0010989548172801733,0.03215049346908927
10137,-0.03193210810422897,0.28625229746103287
10138,-0.13464349508285522,1.8149520605802536
10139,0.0007293783128261566,0.4165601097047329
10140,0.002615909092128277,0.0045811069721821696
10141,0.009911485016345978,0.24998079985380173
10142,0.008202067576348782,0.011447302356828004
10143,-0.005590081214904785,0.06710661482065916
10144,0.10602868348360062,0.05956699955277145
10145,0.02457372657954693,0.11795640620402992
10146,0.15135133266448975,0.03531721280887723
10147,0.026494847610592842,0.001258219825103879
10148,-0.06246284395456314,0.4215780571103096
10149,-0.0034575434401631355,0.08440852770581841
10150,-0.01252317987382412,1.0280573945492506
10151,0.019806990399956703,0.04039948061108589
10152,0.15287862718105316,0.0990718596149236
10153,0.04090064391493797,0.27215227112174034
10154,-0.014735519886016846,0.12336081266403198
10155,0.022433727979660034,0.1658373260870576
10156,0.0025769679341465235,0.005728615142288618
10157,0.0027943223249167204,0.008686951754498295
10158,0.002013778779655695,0.017039340222254395
10159,0.010917969048023224,0.1326858326792717
10160,0.017829496413469315,0.019294023397378623
10161,0.0027506460901349783,0.0068593536198022775
10162,0.023011045530438423,0.1386485865805298
10163,0.03185638412833214,0.08726133871823549
10164,-0.05033943057060242,0.42325979843735695
10165,0.10180529952049255,0.32095998525619507
10166,0.036229778081178665,0.15133041515946388
10167,0.0012491553789004683,0.004076270193763776
10168,0.012846739031374454,0.05104512628167868
10169,0.07798784226179123,0.028497031307779253
10170,0.06853216141462326,0.04182581265922636
10171,0.04612456634640694,0.040678805205971
10172,0.03802976384758949,0.5538427494466305
10173,-0.01470610499382019,1.2023517191410065
10174,0.0606125146150589,0.07671140972524881
10175,-0.003097901353612542,0.036754590924829245
10176,-0.06553654372692108,0.5968971103429794
10177,-0.021728694438934326,0.045659128576517105
10178,-0.009506714530289173,0.06036817096173763
10179,-0.0313534215092659,-0.015626996755599976
10180,0.062189843505620956,0.05261218862142414
10181,0.04938742518424988,0.1382324919104576
10182,-0.05880012363195419,0.7190835028886795
10183,0.07243708521127701,0.49442724883556366
10184,0.0871753990650177,0.39752951078116894
10185,-0.012248039245605469,0.3158107362687588
10186,-0.1121147871017456,0.7020287811756134
10187,0.01602829620242119,0.1410114624304697
10188,0.15410371124744415,0.03922560531646013
10189,-0.017818346619606018,0.13510741852223873
10190,-0.012157266959547997,0.04598162043839693
10191,0.03298257663846016,0.016630906888167374
10192,0.15316881239414215,0.0277168455068022
10193,0.022818248718976974,0.00887796314782463
10194,-0.3995383083820343,0.2737772762775421
10195,0.01606234908103943,0.1669274315936491
10196,0.03515516594052315,0.010027357842773199
10197,0.010985322296619415,0.5703880861401558
10198,0.18312542140483856,1.267503336071968
10199,0.019343141466379166,0.026802298350958154
10200,0.0008145908359438181,0.0004178603994731134
10201,0.00423088576644659,0.004087194451130927
10202,-0.02778502181172371,0.055245738476514816
10203,0.019320858642458916,0.20902666775509715
10204,-0.05290500447154045,0.8268613629043102
10205,0.02934074215590954,0.1257764974143356
10206,0.032304830849170685,0.010142906219698489
10207,0.0623583123087883,0.0786075668875128
10208,0.08074836432933807,0.07554440293461084
10209,-0.06849522143602371,0.5778120458126068
10210,-0.0005676258588209748,0.03386415890417993
10211,-0.053096987307071686,0.17800361290574074
10212,0.021165426820516586,0.08355373051017523
10213,-0.03287434205412865,0.17852775752544403
10214,0.020822372287511826,0.022021652664989233
10215,0.06164998188614845,0.04634579923003912
10216,-0.00017900578677654266,0.07188257738016546
10217,-0.17682486772537231,1.5894276201725006
10218,-0.032730381935834885,0.7672620080411434
10219,-0.06483231484889984,0.6580128073692322
10220,0.03908824175596237,0.030192075297236443
10221,-0.10414215177297592,0.669463038444519
10222,0.008609904907643795,0.021259167056996375
10223,-0.0782378762960434,0.1934674084186554
10224,-0.02340058609843254,0.37519193068146706
10225,-0.20980143547058105,0.05253282189369202
10226,0.0009056731360033154,0.028948087681783363
10227,-0.048429228365421295,0.6074374988675117
10228,-0.006741702556610107,0.8739624246954918
10229,0.02068452164530754,0.030592828057706356
10230,-0.058567989617586136,0.2845493033528328
10231,0.01828058436512947,0.2056877352297306
10232,-0.016454730182886124,-0.004822626709938049
10233,0.03472793847322464,0.34113878943026066
10234,0.002311539836227894,0.022713512182235718
10235,0.051046475768089294,1.0150142842903733
10236,-0.022409316152334213,0.1559808813035488
10237,-0.016995422542095184,0.0488944947719574
10238,-0.0020062625408172607,0.14472339674830437
10239,0.18367233872413635,0.059067786671221256
10240,-0.4615323543548584,3.1639342308044434
10241,0.03343531861901283,0.5569658614695072
10242,0.08402803540229797,0.3160048723220825
10243,-0.026068739593029022,0.24869848415255547
10244,0.0005315486341714859,0.31924921087920666
10245,0.0008147100452333689,0.00023266946664080024
10246,-0.013419672846794128,0.33880803920328617
10247,-0.010324199683964252,0.3977916296571493
10248,0.004846245050430298,0.11203300207853317
10249,-0.0716128870844841,0.1493794023990631
10250,-0.026527822017669678,0.1311415247619152
10251,0.008833161555230618,0.024583419144619256
10252,0.0009127052035182714,0.0033415271900594234
10253,-0.019027847796678543,0.1585153415799141
10254,-0.13760370016098022,1.6524026989936829
10255,0.018226251006126404,0.1965450495481491
10256,-0.013666431419551373,0.18971867859363556
10257,0.008748332969844341,0.004228400124702603
10258,-0.1301650106906891,0.7750013321638107
10259,0.016658438369631767,0.2792666773311794
10260,-0.013082131743431091,0.2946028485894203
10261,0.03619358316063881,0.20977332442998886
10262,-0.0037260698154568672,0.06468608696013689
10263,0.009171154350042343,0.32030267640948296
10264,0.043801940977573395,0.24912676960229874
10265,-0.38829323649406433,0.49970632791519165
10266,0.016220469027757645,0.04873493826016784
10267,0.017056703567504883,0.004635835488443263
10268,0.018563654273748398,0.0327358233043924
10269,0.015122088603675365,0.09468988422304392
10270,0.04351456090807915,0.8255605809390545
10271,0.0030136334244161844,0.019660022109746933
10272,0.1930212378501892,0.5033764708787203
10273,0.014635601080954075,0.10585651639848948
10274,0.014438826590776443,0.03076234459877014
10275,0.021112672984600067,0.21559582650661469
10276,-0.026653097942471504,0.06359714828431606
10277,-0.07782720029354095,1.1231988668441772
10278,0.013362336903810501,0.3913416154682636
10279,-0.010667615570127964,0.5533120920881629
10280,0.023487228900194168,0.09208959969691932
10281,0.012312942184507847,0.008586181385908276
10282,0.017276868224143982,0.41888998448848724
10283,-0.06721536070108414,0.5708918273448944
10284,-0.11241912096738815,0.2982168644666672
10285,0.0021655759774148464,0.026923078228719532
10286,0.008129512891173363,0.25424423813819885
10287,0.02127237245440483,0.2572401128709316
10288,0.013721502386033535,0.08916723018046468
10289,-0.11315852403640747,0.5058723241090775
10290,-0.05548446998000145,0.3912494406104088
10291,0.018640466034412384,0.2703695669770241
10292,-0.2509472370147705,1.0628604590892792
10293,-0.0031988993287086487,0.20246606692671776
10294,0.01443428173661232,0.2788688577711582
10295,0.03582629933953285,0.004131876150495373
10296,-0.006108876317739487,0.041991135105490685
10297,0.10382679849863052,0.06968912691809237
10298,0.06165466457605362,0.028975630411878228
10299,-0.02345261722803116,0.005229875445365906
10300,-0.011878496035933495,0.8885271325707436
10301,0.006182852666825056,0.013232884186436422
10302,0.17639978229999542,0.5601196847856045
10303,0.04686608538031578,0.12084922567009926
10304,0.03580163046717644,0.016588710132054985
10305,-0.012120939791202545,0.26332421228289604
10306,0.013797363266348839,0.5284395646303892
10307,0.01607436314225197,0.12127190548926592
10308,-0.3521445691585541,0.30037620663642883
10309,0.08238939195871353,1.0174179747700691
10310,0.022216547280550003,0.5541656948626041
10311,-0.129593625664711,0.08261837065219879
10312,0.001295287860557437,0.003117904368082236
10313,-0.010232088156044483,0.16477956157177687
10314,0.2319948971271515,0.5903498530387878
10315,0.055414553731679916,0.04395473841577768
10316,0.061132606118917465,0.0009981156351841491
10317,0.00036715762689709663,0.0944726038724184
10318,0.03339209035038948,0.2539550424553454
10319,0.011906762607395649,0.7901449864730239
10320,-0.005333146080374718,0.06620061118155718
10321,-0.01657252572476864,0.4305432215332985
10322,-0.025215722620487213,0.441064789891243
10323,0.06979551911354065,0.8798038214445114
10324,-0.09282418340444565,0.373527929186821
10325,0.0024458570405840874,0.005122606220538728
10326,-0.037346262484788895,-0.017496362328529358
10327,-0.03526591882109642,0.18485690653324127
10328,0.005264729261398315,0.20735187269747257
10329,-0.011447068303823471,0.14035537093877792
10330,0.015966415405273438,0.08865227067144588
10331,-0.01241476833820343,0.44844621419906616
10332,-0.002200629562139511,0.511403251439333
10333,-0.06428882479667664,0.2890649884939194
10334,0.10192541033029556,0.026839925907552242
10335,0.0030513945966959,0.020678012166172266
10336,0.07787579298019409,0.09875435195863247
10337,0.02267053723335266,0.134552001953125
10338,0.15613345801830292,0.01528933323425008
10339,-0.03226424381136894,-0.020326437428593636
10340,0.0032083983533084393,0.019625031563919038
10341,0.09260023385286331,0.12080496083945036
10342,0.018586736172437668,0.014420515508390963
10343,-0.03976750001311302,1.17656060308218
10344,0.009622286073863506,0.11953438143245876
10345,-0.043620578944683075,0.36871062219142914
10346,0.03298908472061157,0.0020341048439149745
10347,0.016896391287446022,0.20084835216403008
10348,0.03103296086192131,0.300721678417176
10349,0.024305477738380432,0.09426666144281626
10350,0.014939285814762115,0.058144831797108054
10351,0.3532628118991852,0.03034200891852379
10352,0.03278907388448715,0.024585382794612087
10353,0.012476096861064434,0.051566032037953846
10354,0.004297755192965269,0.0608069128356874
10355,0.10240937024354935,0.26698414282873273
10356,0.012639755383133888,0.002438986799461418
10357,0.0011753718135878444,0.0037177615304244682
10358,0.08144305646419525,0.10169288143515587
10359,0.004614931996911764,0.0344868372194469
10360,-0.2879178524017334,2.6870473623275757
10361,-0.05501871556043625,1.282233715057373
10362,0.018301865085959435,0.10511841415427625
10363,0.04547896236181259,0.1679389113560319
10364,0.010424238629639149,0.05109745915979147
10365,-0.0016266177408397198,0.05876652058213949
10366,0.008493516594171524,0.06358369812369347
10367,0.002776932902634144,0.045696280896663666
10368,0.041636526584625244,0.006810879087424837
10369,0.01640067808330059,0.021779079805128276
10370,0.018690435215830803,0.04254226782359183
10371,-0.054587699472904205,1.0711731165647507
10372,0.005700299516320229,0.05369458324275911
10373,-0.0277120228856802,0.6076812669634819
10374,0.05563776195049286,0.1864608135074377
10375,-0.05565527081489563,3.989714704453945
10376,-0.028516726568341255,0.3278576210141182
10377,0.06005307286977768,0.2162420153617859
10378,0.03098454512655735,0.04208950884640217
10379,0.0031363130547106266,0.20482000382617116
10380,0.006749853491783142,1.9701826367527246
10381,0.06814678013324738,0.3702772371470928
10382,-0.15128673613071442,-0.014811232686042786
10383,0.03974015265703201,0.1488240361213684
10384,-0.2422969788312912,0.6480744779109955
10385,-0.042281512171030045,0.9692030698060989
10386,-0.025356711819767952,1.0739832110702991
10387,0.03159010410308838,0.7391660287976265
10388,-0.23497849702835083,0.2859838604927063
10389,0.023879557847976685,0.08135466754902154
10390,0.1510646492242813,0.37266468815505505
10391,0.02951619401574135,0.05734192882664502
10392,0.02487984113395214,0.05756850930629298
10393,0.05770288407802582,0.10015334747731686
10394,0.06628911197185516,0.06889724731445312
10395,0.07796657085418701,1.32215017080307
10396,0.02212223783135414,0.05414246872533113
10397,0.018533023074269295,0.04563785460777581
10398,-0.04060943424701691,-0.09686903655529022
10399,0.0007444982184097171,0.013253583245386835
10400,0.051488351076841354,0.05714786727912724
10401,0.05001305043697357,0.13128181686624885
10402,-0.015160709619522095,0.6055138446390629
10403,-0.1438702493906021,0.4428105056285858
10404,-0.05964367836713791,0.3508229926228523
10405,0.028066396713256836,0.46295396238565445
10406,-0.06359091401100159,0.25940055400133133
10407,0.31712836027145386,0.08894579112529755
10408,0.0009660897776484489,0.009243720589438453
10409,-0.023722359910607338,0.05445850268006325
10410,-0.03970124572515488,0.24468102306127548
10411,0.026979846879839897,0.014573668304365128
10412,0.011221665889024734,0.09120363555848598
10413,-0.009466595016419888,0.5055621424689889
10414,0.11474546790122986,0.09457048773765564
10415,-0.09177444130182266,0.8151804059743881
10416,-0.01448483020067215,0.6955309435725212
10417,-0.00010440219193696976,0.15663826349191368
10418,0.06287261843681335,0.36175885796546936
10419,-0.134352445602417,0.2789417505264282
10420,0.013975267298519611,0.04638200160115957
10421,0.1080845445394516,0.0071697574458085
10422,0.11586453020572662,0.4443258084356785
10423,0.009311175905168056,0.002986371244332986
10424,-0.022825641557574272,0.1696518361568451
10425,0.045580118894577026,0.06571200396865606
10426,-0.1592506617307663,0.5387616753578186
10427,-0.0007030596025288105,0.1709625192452222
10428,-0.030243702232837677,0.2778269946575165
10429,-0.0018043583258986473,0.12855872604995966
10430,0.03348977491259575,0.1000835932791233
10431,-0.005500967614352703,0.12280672509223223
10432,-0.013231821358203888,0.1748050395399332
10433,-0.07756995409727097,-0.025747034698724747
10434,0.0026871412992477417,0.13633494824171066
10435,-0.16866236925125122,0.5380386859178543
10436,-0.03995775058865547,0.0602772980928421
10437,0.04886975511908531,0.18116414919495583
10438,0.0036897510290145874,0.3878881707787514
10439,-0.027687761932611465,0.39743751287460327
10440,-0.03657880797982216,0.4330377168953419
10441,0.008949813432991505,0.016703156230505556
10442,0.002601046347990632,0.004329577412136132
10443,0.0069653671234846115,0.026041807606816292
10444,0.006240544840693474,0.006142854537756648
10445,-0.06465669721364975,0.2010696828365326
10446,0.00363987497985363,0.0030321197700686753
10447,-0.10829255729913712,0.49555349349975586
10448,-0.16147342324256897,0.42668764293193817
10449,0.03895998373627663,0.10182037740014493
10450,0.01455908827483654,0.002509754202037584
10451,0.04302448034286499,0.018400126718916
10452,0.01905185356736183,0.0291809601476416
10453,0.02865942381322384,0.008706790511496365
10454,0.15599198639392853,0.0099487706029322
10455,0.023250512778759003,0.0052392827565199696
10456,0.02394995465874672,0.08861145004630089
10457,0.004743719473481178,0.07308806478977203
10458,-0.2508155107498169,0.9159580767154694
10459,-0.02898688055574894,0.0409829206764698
10460,0.0023483410477638245,0.3133922666311264
10461,0.06064900383353233,0.19862757250666618
10462,0.009350037202239037,0.0011731615577446064
10463,0.02359052561223507,0.20941566489636898
10464,0.007743366528302431,0.05877364019397646
10465,0.027224497869610786,0.0025819661386776716
10466,0.017445411533117294,0.02334619825705886
10467,-0.2357591986656189,2.367593467235565
10468,0.011893455870449543,0.1722997643519193
10469,0.031670212745666504,0.05738020455464721
10470,0.00802208948880434,0.010172183072427288
10471,0.003864533267915249,0.02565039787441492
10472,0.013485371135175228,-0.0014841211959719658
10473,0.03988642245531082,0.03006759681738913
10474,0.0026525515131652355,0.01963021334086079
10475,0.016346944496035576,0.08017751248553395
10476,0.009457185864448547,0.09708883054554462
10477,0.043343279510736465,0.008386951609281823
10478,-0.09508058428764343,0.8483439907431602
10479,0.03113003633916378,0.09288061154074967
10480,0.006575184874236584,0.014390922064194456
10481,0.010451577603816986,0.06510592252016068
10482,0.009353255853056908,0.00018952478422562535
10483,0.008488674648106098,0.04283216135809198
10484,-0.007120585069060326,0.17369543574750423
10485,0.09238345175981522,0.22820652113296092
10486,-0.00927092507481575,0.03242591395974159
10487,-0.006542813964188099,0.033449853770434856
10488,0.10287278890609741,0.07475919555872679
10489,-0.0723382830619812,1.2990622520446777
10490,0.0206590685993433,0.049235935672186315
10491,0.05235714465379715,0.6552393566817045
10492,0.009113277308642864,0.013778526044916362
10493,-0.16317814588546753,0.3959851711988449
10494,0.17251873016357422,0.12977124378085136
10495,-0.06278692185878754,0.014997348189353943
10496,-0.025283444672822952,0.1895511131733656
10497,-0.018203791230916977,1.1167812831699848
10498,0.03535310551524162,0.004443976671609562
10499,0.10440859198570251,0.005723689726437442
10500,-0.023677855730056763,0.593547910451889
10501,-0.02992424927651882,0.47081004828214645
10502,0.06453637778759003,0.12694938154891133
10503,0.00496461009606719,0.05947113363072276
10504,-0.38607317209243774,0.07125243544578552
10505,0.0028343263547867537,0.001581702746989322
10506,-0.1340380311012268,0.6976411193609238
10507,-0.018556179478764534,0.084800124168396
10508,0.04345094785094261,0.1630573666188866
10509,0.0732630118727684,0.0417113343719393
10510,-0.11749707907438278,0.9149197936058044
10511,0.14869056642055511,0.02046723640523851
10512,0.007216557860374451,0.3687250018119812
10513,0.0691247209906578,0.15464600175619125
10514,-0.023881621658802032,0.19090784341096878
10515,-0.06543596088886261,0.24068094044923782
10516,-0.19801726937294006,0.5459582954645157
10517,-0.0021870210766792297,1.3117345571517944
10518,-0.05980879068374634,0.36417631804943085
10519,0.103439562022686,0.07940945227164775
10520,0.0434105284512043,0.09145255852490664
10521,-0.011148161254823208,0.07801731768995523
10522,-0.0967041477560997,1.6159705519676208
10523,0.08000060170888901,0.032898892648518085
10524,0.018438370898365974,0.01499905635137111
10525,0.009352421388030052,0.0009578636386322614
10526,-0.0712391585111618,0.4741419553756714
10527,-0.022697683423757553,0.08909329771995544
10528,-0.09792441129684448,1.0406551733613014
10529,0.06265707314014435,0.0573099332395941
10530,0.013798713684082031,0.29720354080200195
10531,0.008161315694451332,0.0324183851480484
10532,0.05728349834680557,0.5166980251669884
10533,-0.6722835898399353,1.7732281684875488
10534,-0.9442447423934937,0.6567893028259277
10535,0.0001255397219210863,0.014983805594965816
10536,-0.010211029089987278,0.059565155766904354
10537,-0.00597453722730279,0.0768300173804164
10538,0.06287311017513275,0.04225801816210151
10539,-0.0009423616575077176,0.022764779860153794
10540,0.10525478422641754,0.47320491075515747
10541,-0.05653613805770874,0.2567520886659622
10542,0.03923254460096359,0.49061051942408085
10543,0.0857161357998848,0.6993832811713219
10544,-0.030063174664974213,0.08982629328966141
10545,-0.027093272656202316,0.5872770398855209
10546,0.017942331731319427,0.1531209610402584
10547,-0.3192557096481323,1.3139074742794037
10548,0.060658104717731476,0.3388303741812706
10549,-0.006711396388709545,0.07729724049568176
10550,-0.16025906801223755,0.09807363152503967
10551,0.021922608837485313,0.05137326050316915
10552,-0.07346523553133011,0.0130796879529953
10553,0.08555921912193298,0.6872352249920368
10554,-0.0014547384344041348,0.07845162507146597
10555,-0.14701667428016663,0.35638657212257385
10556,0.02338109165430069,0.0035762453262577765
10557,0.0010695166420191526,0.09972882852889597
10558,-0.020054370164871216,1.7804970107972622
10559,0.03604228422045708,0.00440257462196314
10560,0.02678094618022442,0.21814333088696003
10561,0.014386728405952454,0.011440316098742187
10562,-0.016036346554756165,0.29708757996559143
10563,0.10142432898283005,0.20823159161955118
10564,-0.1649690717458725,1.8021018505096436
10565,0.0029307915829122066,0.012655983271542937
10566,0.0238795168697834,0.1188480919227004
10567,0.0014945752918720245,0.6463911882601678
10568,0.13474656641483307,0.15780899859964848
10569,0.04986853525042534,0.7150991596281528
10570,-0.005576899275183678,0.16656785272061825
10571,-0.016647374257445335,0.5053426530212164
10572,0.051082711666822433,0.1334957592189312
10573,-0.13540813326835632,0.45644010603427887
10574,0.008102765306830406,0.020750375755596906
10575,0.10894247144460678,0.6956933811306953
10576,0.12054568529129028,0.2839902304112911
10577,0.018315831199288368,0.03630243195220828
10578,0.14248204231262207,2.2050756122916937
10579,0.018934136256575584,0.061381226405501366
10580,0.02425200492143631,0.08950082957744598
10581,-0.14952318370342255,0.20801638066768646
10582,0.012734278105199337,0.370460064150393
10583,-0.02065350115299225,0.27880851179361343
10584,0.003316276241093874,0.016788329579867423
10585,-0.014038603752851486,0.10265559889376163
10586,-0.0251335259526968,0.015522163361310959
10587,0.02267131581902504,0.005061537027359009
10588,0.012087858282029629,0.005149482807610184
10589,-0.013988148421049118,0.08526868280023336
10590,0.03011246956884861,0.03854771889746189
10591,0.07916483283042908,0.09899061545729637
10592,0.036214008927345276,0.2106278147548437
10593,0.16550779342651367,0.12744022905826569
10594,-0.03355059772729874,0.531390056014061
10595,0.1287948042154312,0.26110740657895803
10596,-0.2289002537727356,1.3523914068937302
10597,-0.06511010229587555,1.156237542629242
10598,-0.09375128895044327,1.0186796188354492
10599,0.0052597858011722565,0.2132382858544588
10600,-0.02505175583064556,0.041052062064409256
10601,0.0038248677738010883,0.0058427715175639605
10602,0.030400827527046204,0.08749620709568262
10603,0.00017773930449038744,0.026243302854709327
10604,-0.1816052496433258,0.2657843381166458
10605,0.2211625725030899,0.017041159328073263
10606,0.056193627417087555,0.028052076464518905
10607,-0.03907495737075806,0.26139555871486664
10608,0.019885584712028503,0.008342369750607759
10609,0.032770827412605286,0.0183103964664042
10610,0.007204998284578323,0.41316022351384163
10611,-0.01129898987710476,0.39216265734285116
10612,-0.06012764945626259,0.071609266102314
10613,-0.5772995352745056,0.3287152051925659
10614,-0.013578508049249649,0.33825312554836273
10615,-0.06393401324748993,0.49126507341861725
10616,0.03059213049709797,0.048435820266604424
10617,0.02050117403268814,0.02145104855298996
10618,-0.06668978929519653,1.0958327949047089
10619,-0.011039622128009796,0.0688666719943285
10620,-0.0015857922844588757,0.21168870572000742
10621,0.07236076146364212,0.3352504298090935
10622,-0.009999411180615425,0.24248215928673744
10623,0.005131218582391739,0.18825464323163033
10624,0.018132267519831657,0.09266909211874008
10625,0.06041492149233818,0.16697447490878403
10626,-0.177451029419899,0.03837820887565613
10627,0.0856173187494278,0.03829756088089198
10628,-0.002260807901620865,0.14170999079942703
10629,-0.19856399297714233,1.166129007935524
10630,0.0070053935050964355,0.009718325221911073
10631,0.006325423717498779,0.007015659706667066
10632,-0.00408216193318367,0.11219606921076775
10633,0.006231485400348902,0.002834021594026126
10634,0.055957190692424774,1.2468809727579355
10635,0.1379200518131256,0.11834974959492683
10636,-0.005448393989354372,0.06094861589372158
10637,0.09229344129562378,0.07506382069550455
10638,0.006827071309089661,0.03732162609230727
10639,0.00996888242661953,0.6403482835739851
10640,0.020504433661699295,0.39246589969843626
10641,0.05317298322916031,0.2573537603020668
10642,0.005398807115852833,0.3827772652730346
10643,0.009168732911348343,0.04055291414260864
10644,0.019317787140607834,0.7244781963527203
10645,0.03866980969905853,1.42101039737463
10646,-0.020974647253751755,0.5332991555333138
10647,-0.005255616270005703,0.09325956972315907
10648,-0.0032540075480937958,-0.005591457709670067
10649,0.03595562279224396,0.0025926626403816044
10650,0.009938070550560951,0.15072755189612508
10651,-0.19612054526805878,1.7228968739509583
10652,0.11053590476512909,0.6126568168401718
10653,-0.016789205372333527,0.40916880778968334
10654,0.03174504637718201,1.269965723156929
10655,0.02459188550710678,1.5153877139091492
10656,-0.018049554899334908,0.9551946502178907
10657,-0.11672957241535187,1.5644596815109253
10658,0.03221290186047554,0.26626037433743477
10659,0.02301652915775776,0.44840422458946705
10660,0.15179935097694397,-0.0016949065029621124
10661,0.002417253330349922,0.003409177123103291
10662,-0.002177231013774872,0.3683323785662651
10663,0.0031202882528305054,0.3056093379855156
10664,-0.04276207834482193,0.4194374158978462
10665,-0.0038206130266189575,0.07931965589523315
10666,-0.11660636961460114,0.4504658579826355
10667,-0.007216902915388346,0.5799511997029185
10668,0.05871094763278961,0.048856270499527454
10669,0.0008144716266542673,0.0004706465988704167
10670,0.032352905720472336,0.039214026648551226
10671,-0.01804441586136818,1.3621835298836231
10672,0.032304830849170685,0.009296674155630172
10673,0.04491099715232849,0.3189866105094552
10674,-0.06302419304847717,0.4011227786540985
10675,-0.0025768443010747433,2.2212550938129425
10676,-0.01364741101861,0.2673992030322552
10677,0.028162294998764992,0.02798896888270974
10678,0.002334877848625183,0.9090087451040745
10679,-0.19335459172725677,-0.05009566247463226
10680,0.018387865275144577,0.14042320754379034
10681,-0.0006321141263470054,0.04943498969078064
10682,0.05231911316514015,0.036646276945248246
10683,0.014324156567454338,0.0044493291061371565
10684,-0.036204926669597626,0.5456883944571018
10685,0.05728834494948387,0.15999498590826988
10686,-0.02325676754117012,0.08033596724271774
10687,0.00383333140052855,0.002217318196926499
10688,0.1676909476518631,0.6488079279661179
10689,0.01384336780756712,0.13920363318175077
10690,0.035881128162145615,0.012657126848353073
10691,-0.3435225188732147,1.641202449798584
10692,0.03592880442738533,0.010508405306609347
10693,0.011850894428789616,0.031342657981440425
10694,-0.060818083584308624,0.29045452922582626
10695,0.005363525822758675,0.29468565434217453
10696,0.012517886236310005,0.24738288298249245
10697,0.017188770696520805,0.0023017630228423513
10698,-0.05739906430244446,0.26379112899303436
10699,-0.007404849864542484,0.14620327576994896
10700,0.01712469942867756,0.4184608031064272
10701,-0.03198746591806412,2.2423845529556274
10702,0.03259478881955147,0.4089401252567768
10703,-0.000751398503780365,0.1732707004994154
10704,0.1465878188610077,1.0457607433199883
10705,-0.005227258894592524,0.6567051541060209
10706,0.016567682847380638,0.02157750877086073
10707,0.03481167554855347,0.019461526069790125
10708,-0.027708638459444046,0.14046958461403847
10709,-0.027129746973514557,0.18854864314198494
10710,0.1154252141714096,0.27701856195926666
10711,0.002026749774813652,0.17299287021160126
10712,0.1188107281923294,0.32653409615159035
10713,0.10369051992893219,0.08753723470726982
10714,0.03140510991215706,0.1260642372071743
10715,0.0028389752842485905,0.004802896709406923
10716,0.0220300555229187,0.06510037928819656
10717,0.026500092819333076,0.008285565927508287
10718,0.02576436661183834,0.10052635441388702
10719,-0.0037514078430831432,0.030678385868668556
10720,-0.05177903175354004,0.3669138625264168
10721,-0.019321639090776443,1.150012170895934
10722,-0.017272010445594788,0.010638289153575897
10723,-0.1179853081703186,0.6506529450416565
10724,-0.20984619855880737,0.8307465612888336
10725,0.020910169929265976,0.035985704278573394
10726,0.03294068202376366,0.16965532256290317
10727,0.10468558967113495,0.029521694872528315
10728,0.018607275560498238,1.1877221334725618
10729,-0.017813540995121002,0.23910821974277496
10730,0.0047407932579517365,0.018674150807783008
10731,0.011166364885866642,0.021011331351473927
10732,0.06048275902867317,0.0044054563622921705
10733,0.004204296041280031,0.09061130369082093
10734,0.08965694904327393,0.11825152859091759
10735,0.012330044992268085,0.07948286179453135
10736,0.003716451348736882,0.009403125644894317
10737,-0.0018132701516151428,0.0670814043842256
10738,0.0005057151429355145,0.05117727164179087
10739,0.053116388618946075,0.19859544630162418
10740,-0.011990304104983807,0.06832789815962315
10741,0.0020721666514873505,0.010944470239337534
10742,0.005803697742521763,0.15939815621823072
10743,-0.020163651555776596,0.5326597616076469
10744,0.028373531997203827,0.20096293091773987
10745,0.05791755020618439,0.294671886600554
10746,0.0471283495426178,0.32486412674188614
10747,0.1344652771949768,1.0709126517176628
10748,-0.017482992261648178,0.6820749528706074
10749,0.02584451250731945,0.5744137335568666
10750,0.010535573586821556,0.3838154599070549
10751,-0.17347022891044617,0.8718403428792953
10752,0.0431978702545166,0.02219482063082978
10753,-0.1266658902168274,0.5550908297300339
10754,-0.17085352540016174,1.6428912580013275
10755,-0.019542552530765533,0.2805031016469002
10756,-0.009192444384098053,0.5210648477077484
10757,-0.0014074440114200115,0.19520375784486532
10758,0.07551085203886032,0.7640707865357399
10759,0.0032405275851488113,0.14371914602816105
10760,0.013177914544939995,0.018611356616020203
10761,-0.015348218381404877,0.5182912983000278
10762,0.008740724995732307,0.17862280644476414
10763,0.08156169950962067,1.9106802335008979
10764,0.023809216916561127,1.3586266487836838
10765,0.011914350092411041,0.5994438529014587
10766,0.08653198182582855,0.28256623446941376
10767,0.010181241668760777,0.39057103265076876
10768,0.02395300567150116,0.030958008021116257
10769,0.03751319646835327,0.22578847408294678
10770,-0.03132659196853638,0.4293800927698612
10771,0.1416429877281189,0.5058642961084843
10772,-0.0170198455452919,0.33288821391761303
10773,-0.00856265239417553,0.18131932243704796
10774,0.002439672127366066,0.005226960754953325
10775,-0.17079859972000122,0.7761312574148178
10776,0.016603238880634308,0.0022586060232470118
10777,0.006320210173726082,0.3998138587921858
10778,0.000671310001052916,0.0023987337481230497
10779,-0.10353505611419678,0.2167450711131096
10780,-0.1745169311761856,0.4869495779275894
10781,0.031956881284713745,0.17715631774626672
10782,0.09787759929895401,0.06955747213214636
10783,0.02726323902606964,0.07903535268269479
10784,0.06249050796031952,0.3452615737915039
10785,0.0013176552020013332,0.19058984285220504
10786,0.027408074587583542,0.01683273119851947
10787,-0.0662693902850151,1.0496754571795464
10788,0.041854653507471085,0.12098057940602303
10789,0.16412055492401123,0.3148247394710779
10790,0.06848357617855072,0.4865971952676773
10791,0.008260835893452168,0.002124539833403105
10792,-0.00287391128949821,0.15882026497274637
10793,0.1461298167705536,0.07166145648807287
10794,0.009457970038056374,0.0014066301546336035
10795,0.0193292498588562,0.10523165261838585
10796,0.10818153619766235,0.047150700323982164
10797,0.0018392229685559869,0.06475974840577692
10798,0.002213210565969348,0.0068761498550884426
10799,0.04199618846178055,0.06835717882495373
10800,-0.48478418588638306,-0.014713823795318604
10801,0.07566472887992859,0.08231341233476996
10802,0.06392774730920792,0.053008103743195534
10803,-0.16766852140426636,0.37588469684123993
10804,-0.0006999295437708497,0.006339065497741103
10805,-0.009918134659528732,0.48258644342422485
10806,0.02669415809214115,0.009708455356303602
10807,0.010169163346290588,0.45083488523960114
10808,-0.054637789726257324,0.21602535992860794
10809,0.01963510923087597,0.21272718720138073
10810,0.0051063671708106995,0.0008898935848264955
10811,0.00963282585144043,0.1754786018282175
10812,0.08760867267847061,0.12678322941064835
10813,0.050675809383392334,0.39947322849184275
10814,0.025623630732297897,0.4288988821208477
10815,0.026239808648824692,0.5729171559214592
10816,-0.02121749147772789,0.40319355204701424
10817,0.040172308683395386,0.044764474616385996
10818,0.020527368411421776,0.008030261611565948
10819,0.020822225138545036,0.0652386355213821
10820,0.013658839277923107,0.5082393335178494
10821,0.029026756063103676,0.04641891457140446
10822,0.06354033201932907,0.01445987750776112
10823,0.15028993785381317,0.6952461581677198
10824,-0.27176037430763245,0.6878530383110046
10825,0.005003619939088821,0.5785549506545067
10826,-0.01879705861210823,0.24616062454879284
10827,0.22155524790287018,0.04439800052205101
10828,0.0012949302326887846,0.0002586475893622264
10829,-0.14082330465316772,1.0027488470077515
10830,-0.022147715091705322,0.33955392241477966
10831,0.006592433899641037,0.05306687788106501
10832,0.021004721522331238,0.2613348662853241
10833,-0.00883460883051157,0.21400460600852966
10834,0.08981270343065262,0.047400130453752354
10835,-0.04679066315293312,0.350805900990963
10836,-0.5200454592704773,0.33132630586624146
10837,-0.002986420877277851,0.019242374692112207
10838,0.013212818652391434,0.1947639361023903
10839,0.000543616246432066,1.269503184594214
10840,0.027293864637613297,0.003482042346149683
10841,-0.04499143362045288,1.5170275494456291
10842,0.06435917317867279,0.9344777651131153
10843,0.004622188396751881,0.018796499585732818
10844,0.00208967924118042,0.675052709877491
10845,-0.0014551057247444987,0.017442140262573957
10846,0.04700477421283722,0.1350374072790146
10847,0.009037877433001995,0.028740388748701662
10848,-0.049421269446611404,1.2099594920873642
10849,0.013345462270081043,0.04675687965936959
10850,0.007522738538682461,0.06619776133447886
10851,-0.22571222484111786,0.4965267479419708
10852,0.10669621080160141,0.028515297453850508
10853,0.0046464018523693085,0.2550614809151739
10854,-0.0326387882232666,0.163223285228014
10855,-0.1340620219707489,-0.11488818377256393
10856,0.0028044364880770445,0.008109269838314503
10857,0.04191683232784271,0.07123229745775461
10858,0.009064419195055962,0.02521350624738261
10859,0.033148691058158875,0.07529628626070917
10860,0.08906696736812592,0.051109343650750816
10861,0.02487434819340706,0.19025560095906258
10862,-0.014654171653091908,0.18189111165702343
10863,0.028021778911352158,0.2875259593129158
10864,-0.0011596465483307838,0.3289200635626912
10865,0.2859942317008972,0.8098641857504845
10866,0.005060194060206413,0.003906483994796872
10867,-0.2121042162179947,0.9096393883228302
10868,0.04292856156826019,0.008248312456998974
10869,0.05903664231300354,0.006505271419882774
10870,0.003550866851583123,0.0007889058615546674
10871,0.06887456029653549,0.062041818629950285
10872,0.006532488390803337,0.006856835854705423
10873,0.0968078225851059,0.050652941688895226
10874,-0.0008905837312340736,0.03373444452881813
10875,-0.0027397421654313803,0.007685340009629726
10876,0.0060635460540652275,0.000402391015086323
10877,0.04048672318458557,0.06633516401052475
10878,-0.05290740728378296,0.4775277115404606
10879,-0.0420469269156456,0.5468934997916222
10880,0.013991461135447025,0.28207425493746996
10881,0.0030796509236097336,0.01747620292007923
10882,-0.003804445266723633,0.27331914007663727
10883,-0.05464471876621246,0.4772917851805687
10884,0.017142854630947113,0.06977841909974813
10885,-0.023750241845846176,0.29221768863499165
10886,-0.014739260077476501,1.019997127354145
10887,-0.05518638342618942,0.9108401909470558
10888,0.06493189930915833,0.007639107854629401
10889,0.0023252959363162518,0.0030761020607315004
10890,-0.009966002777218819,0.47155262902379036
10891,0.011690649203956127,0.08087495435029268
10892,0.043811291456222534,0.34562348388135433
10893,0.015780417248606682,0.2589805591851473
10894,-0.08742983639240265,0.9613736420869827
10895,0.1280359923839569,0.758727915585041
10896,-0.029653169214725494,0.5370077937841415
10897,-0.06089189276099205,0.06015736609697342
10898,0.17494191229343414,0.04787285998463631
10899,0.1674177050590515,0.4760196655988693
10900,0.05091587081551552,0.6308291889727116
10901,0.05684737488627434,0.26717179035767913
10902,-0.047692060470581055,0.9884534478187561
10903,-0.002084292471408844,0.0755643523298204
10904,0.009329771623015404,0.005312722920280066
10905,-0.00953277200460434,0.21369823813438416
10906,0.01566450484097004,0.057551782578229904
10907,0.0006409701891243458,0.04529980104416609
10908,-0.12450850009918213,0.8862927407026291
10909,-0.0001682857982814312,0.0993551928550005
10910,0.03217463567852974,0.22321250662207603
10911,0.07695769518613815,0.3358600679785013
10912,-0.04467952251434326,1.0667805671691895
10913,0.015734490007162094,0.07825639168731868
10914,0.06194568797945976,0.06380839296616614
10915,-0.020678237080574036,1.3356738481670618
10916,0.08469995856285095,0.0737351207062602
10917,0.1240910142660141,0.61424545571208
10918,-0.04782572761178017,0.28207094222307205
10919,0.048957690596580505,2.588791161775589
10920,0.007356863468885422,0.3276638053357601
10921,0.09400926530361176,0.029666810063645244
10922,0.03577534481883049,0.22818861529231071
10923,0.2211625725030899,0.008908757697790861
10924,0.024203406646847725,0.10359673015773296
10925,-0.0006851181387901306,0.43019791692495346
10926,-0.01894466206431389,0.4963195212185383
10927,0.0036735422909259796,0.002677101409062743
10928,0.0015614277217537165,0.010397393023595214
10929,0.03360062837600708,0.2704792842268944
10930,0.0009794244542717934,0.11210418399423361
10931,-0.0657750815153122,0.21188025921583176
10932,0.026377469301223755,0.18847116350661963
10933,-0.016727140173316002,0.25260553881525993
10934,-0.14290761947631836,0.11161309480667114
10935,-0.01874373108148575,0.01710950955748558
10936,0.002534414641559124,0.0024837839155225083
10937,-0.06420587748289108,0.2754581719636917
10938,-0.20066241919994354,-0.0911007672548294
10939,0.055080123245716095,0.012828493141569197
10940,0.020259257405996323,0.7054563350975513
10941,0.0249579269438982,0.010130425974239188
10942,-0.0004488674458116293,0.13592741638422012
10943,-0.029380038380622864,0.4071626141667366
10944,-0.22072532773017883,0.5671242922544479
10945,0.03891194984316826,0.043142913724295795
10946,0.0021201660856604576,0.011591601767577231
10947,-0.047417525202035904,0.377749539911747
10948,0.015466000884771347,0.18907323479652405
10949,0.012928836047649384,0.4850194379687309
10950,0.06352651119232178,0.016498603945365176
10951,-0.0591433010995388,0.03317383676767349
10952,0.017904631793498993,0.0550371038261801
10953,-0.0014386684633791447,0.05383893009275198
10954,0.015808172523975372,0.13024314842186868
10955,0.0046464018523693085,0.007788492357358337
10956,0.02188265696167946,0.02447201730683446
10957,0.03561997041106224,0.17320622131228447
10958,0.015173549763858318,0.08434553351253271
10959,-0.0007218159735202789,0.30962852016091347
10960,-0.025016995146870613,0.43323369696736336
10961,0.06924745440483093,0.06456216238439083
10962,-0.09514565765857697,0.5739846304059029
10963,0.06379331648349762,0.18978972360491753
10964,-0.22612714767456055,0.5291419625282288
10965,0.09117063879966736,0.1883983127772808
10966,0.01456206850707531,0.004854999042436248
10967,0.020910169929265976,0.00744348949752748
10968,0.0021084845066070557,0.25021182745695114
10969,-0.21852976083755493,1.112481415271759
10970,-0.01976689323782921,0.11137338913977146
10971,0.00933823548257351,0.0018436313821439398
10972,-0.06322064995765686,0.47518812865018845
10973,0.002383406739681959,0.003307388862594962
10974,-0.010968523100018501,0.44172510877251625
10975,0.010014019906520844,2.3775291740894318
10976,-0.001425269991159439,0.048620522022247314
10977,0.04014034569263458,0.006075549055822194
10978,0.02859514206647873,0.504768468439579
10979,0.01311742328107357,0.08836094290018082
10980,-0.008809396997094154,0.05731929652392864
10981,-0.009972815401852131,0.23266497813165188
10982,0.05164961516857147,0.06512925587594509
10983,-0.05801771953701973,0.2186577245593071
10984,0.034005261957645416,0.6184202488511801
10985,0.0034609311260282993,0.02639412268763408
10986,0.02023724466562271,0.07955740951001644
10987,0.03824989125132561,0.4614962004125118
10988,-0.036560334265232086,1.2922181859612465
10989,0.03597716987133026,0.19388835038989782
10990,0.00165820331312716,0.007246662629768252
10991,0.01733051985502243,0.16880115121603012
10992,0.03565391153097153,0.12777570635080338
10993,-0.02618260495364666,0.10441354662179947
10994,0.02182556502521038,0.0019986897242461055
10995,0.04381641373038292,0.03148320596665144
10996,-0.005686702206730843,0.3623146675527096
10997,0.06418172270059586,0.04031539533752948
10998,0.0013228470925241709,0.01972797862254083
10999,-0.007170123979449272,0.5480839218944311
11000,-0.03052131086587906,0.09344129264354706
11001,0.021455228328704834,0.26192284608259797
11002,-0.03207377716898918,0.039301350712776184
11003,0.06660166382789612,0.3279903531074524
11004,0.024561692029237747,0.1691993820713833
11005,-0.07478731125593185,0.6237641423940659
11006,0.04005073755979538,0.20669381134212017
11007,0.06728828698396683,0.015273808501660824
11008,-0.08613220602273941,0.6997348964214325
11009,-0.05383700504899025,1.4890417009592056
11010,0.014019578695297241,0.01326243975199759
11011,0.003081153379753232,0.09732441668165848
11012,-0.010516662150621414,0.1416143961250782
11013,0.07192698121070862,0.11607181094586849
11014,0.03444640338420868,0.05799166765064001
11015,0.022066019475460052,0.05542137334123254
11016,0.03282666578888893,0.06270986422896385
11017,-0.3017597794532776,1.3874499797821045
11018,-0.0016697193495929241,0.6643998133949935
11019,0.016460968181490898,0.09197217412292957
11020,0.017479831352829933,0.4519752971827984
11021,-0.05435175448656082,0.03346100449562073
11022,0.0902465283870697,1.067606806755066
11023,-0.34464555978775024,2.0248122811317444
11024,0.02743571065366268,0.012139654834754765
11025,0.055181317031383514,0.11317460052669048
11026,-0.00316433422267437,0.007864251267164946
11027,-0.01214301586151123,0.29064977169036865
11028,0.0005912927445024252,0.07994740712456405
11029,-0.03147983178496361,0.8684383928775787
11030,-0.02711401879787445,0.3119957037270069
11031,-0.029577365145087242,1.450291857123375
11032,0.05217120796442032,0.921821691095829
11033,0.0037861261516809464,0.006288037766353227
11034,-0.04233432561159134,0.5365995652973652
11035,0.002816028892993927,0.1314583458006382
11036,-0.00059560127556324,0.029232865665107965
11037,0.0485745370388031,0.8480753973126411
11038,-0.012478538788855076,0.05746972747147083
11039,0.18059973418712616,0.34704019129276276
11040,0.30902665853500366,0.30039583146572113
11041,0.21855682134628296,0.09039436536841094
11042,-0.011031422764062881,0.6117663271725178
11043,-0.011968526989221573,0.5664597954601049
11044,0.005166518501937389,0.030558904050849378
11045,0.01672244258224964,0.050788522814400494
11046,0.1974262297153473,0.29129541851580143
11047,0.005504744127392769,0.16676935367286205
11048,-0.17196540534496307,1.5370390266180038
11049,0.2769845128059387,0.21367228031158447
11050,0.14458368718624115,0.12021483387798071
11051,0.00788374338299036,0.018374999286606908
11052,0.01781831495463848,0.07307806611061096
11053,0.02477427013218403,0.20695997960865498
11054,0.023579401895403862,0.034792357007972896
11055,0.005023769102990627,0.03551411547232419
11056,-0.08627329021692276,1.3872357457876205
11057,0.03246697038412094,0.02003804489504546
11058,0.012357577681541443,0.14031144976615906
11059,0.009448910132050514,0.0014578034824808128
11060,0.05478139966726303,0.022535904368851334
11061,-0.04405314475297928,0.3555484376847744
11062,-0.02092893049120903,0.2505056597292423
11063,-0.010509062558412552,0.27300352044403553
11064,0.015012320131063461,0.062046819424722344
11065,-0.057377006858587265,1.2126262485980988
11066,-0.03162983059883118,1.0833804905414581
11067,0.11013583838939667,0.42970085516572
11068,0.01910228095948696,0.1356566750910133
11069,-0.4768824279308319,0.8407572507858276
11070,0.07613864541053772,0.6710101515054703
11071,0.020604504272341728,0.07728569163009524
11072,0.002252694685012102,0.022708558943122625
11073,0.04408784955739975,0.1875799223780632
11074,0.010486770421266556,0.053726013749837875
11075,0.002785978838801384,0.005022317011025734
11076,0.0018329154700040817,0.27788085490465164
11077,-0.06148461252450943,0.2955654710531235
11078,-0.035879526287317276,0.33098841458559036
11079,0.023081375285983086,0.01503651641542092
11080,-0.14194637537002563,0.7201806753873825
11081,0.032841168344020844,0.050952819641679525
11082,0.0029415341559797525,0.001535539876385883
11083,-0.06527697294950485,0.17904281616210938
11084,0.026143016293644905,0.1456512864679098
11085,-0.03889036178588867,0.17732368409633636
11086,0.004634467884898186,0.0705106109380722
11087,-0.0008849948644638062,0.2630615308880806
11088,0.0062561603263020515,0.0031227749859681353
11089,0.0001912824809551239,0.4069722853600979
11090,-0.041519537568092346,0.10912282019853592
11091,-0.0021083448082208633,0.2184392809867859
11092,-0.05559898540377617,-0.029429517686367035
11093,-0.0007890574634075165,0.7823346685618162
11094,0.022017668932676315,0.018726698821410537
11095,-0.05303245782852173,0.7148155197501183
11096,-0.18006643652915955,0.9410004615783691
11097,0.034449461847543716,0.026829680427908897
11098,0.027967873960733414,1.0896923579275608
11099,-0.024539470672607422,0.44254035502672195
11100,-0.03766001760959625,0.053738709539175034
11101,0.016634555533528328,0.005442665424197912
11102,0.011445946991443634,0.31350379437208176
11103,0.02028578892350197,0.011427119316067547
11104,0.0014186399057507515,0.04703964665532112
11105,0.008130072616040707,0.005100345399114303
11106,0.012653464451432228,0.00042191095644739107
11107,0.05763932690024376,0.2768713943660259
11108,0.01700429432094097,0.0842666495591402
11109,0.022928278893232346,0.1745345052331686
11110,-0.06278803199529648,0.3495827913284302
11111,-0.0336557999253273,0.48728425055742264
11112,0.017085719853639603,0.9200321510434151
11113,0.07820601761341095,0.1585591109469533
11114,0.0015231920406222343,0.11167933512479067
11115,-0.028722165152430534,0.43127630464732647
11116,0.0018903374439105392,0.05846901598852128
11117,-0.0024471133947372437,0.4541610348969698
11118,-0.023099258542060852,0.06661191768944263
11119,-0.029894599691033363,0.13911710679531097
11120,0.00838603638112545,0.08885583281517029
11121,0.02544124238193035,0.013531922159017995
11122,-0.004805430769920349,0.1453663557767868
11123,-0.004225324839353561,0.24094228353351355
11124,0.003622322343289852,0.08224972803145647
11125,-0.473955899477005,2.6541178226470947
11126,0.14526356756687164,0.01977252375218086
11127,0.001598317176103592,0.11436385661363602
11128,-0.010128658264875412,0.1291513592004776
11129,0.039031341671943665,0.11510998103767633
11130,-0.05972990393638611,0.734072744846344
11131,-0.040120456367731094,0.3785032257437706
11132,0.01323996763676405,0.021976406686007977
11133,-0.018747488036751747,0.04099358059465885
11134,-0.026559101417660713,0.09427324309945107
11135,0.02185681089758873,0.6819564597681165
11136,0.0033234800212085247,0.08920832816511393
11137,-0.013009317219257355,0.5954853296279907
11138,-0.03916802257299423,0.04281531646847725
11139,-0.033070046454668045,0.2878633476793766
11140,-0.004431603010743856,0.08556758239865303
11141,-0.08440995216369629,0.0498834103345871
11142,-0.1243685856461525,0.7898085117340088
11143,0.06037569046020508,0.09416609955951571
11144,0.007136043161153793,0.033519767224788666
11145,0.04537185654044151,0.135369423776865
11146,0.04312684014439583,0.2319457121193409
11147,-0.012011626735329628,0.05905171483755112
11148,0.030203107744455338,0.12638836726546288
11149,-0.6405808925628662,1.154876708984375
11150,0.005610089749097824,0.023113720351830125
11151,0.1056169643998146,0.05978079070337117
11152,-0.12715481221675873,1.7476362437009811
11153,0.0008724275976419449,0.0012475154362618923
11154,0.015744172036647797,0.529012143611908
11155,0.007035170681774616,0.020496791228652
11156,0.0026240528095513582,0.0013278965452627745
11157,-8.72262753546238e-05,0.08086016960442066
11158,-0.0022500604391098022,0.13131827116012573
11159,-0.07741609960794449,0.14672166109085083
11160,0.04044147580862045,0.22700540721416473
11161,-0.12551738321781158,0.9474248588085175
11162,0.10740070790052414,0.6461913958191872
11163,0.20248515903949738,0.10923045501112938
11164,-0.03826623037457466,0.4860602766275406
11165,0.05409778654575348,0.20268180966377258
11166,0.0026267878711223602,0.14166317135095596
11167,0.10193703323602676,0.02530868537724018
11168,0.0288415364921093,0.005143880574905779
11169,-0.0027753524482250214,0.13354025734588504
11170,0.0028899312019348145,0.3355430141091347
11171,0.051934562623500824,0.7063322719186544
11172,-0.0502135269343853,0.24470524489879608
11173,-0.1310328245162964,0.10084915161132812
11174,0.04876884073019028,0.073530487366952
11175,-0.10692402720451355,0.42126739025115967
11176,-0.1111527681350708,0.5896755456924438
11177,0.011108774691820145,0.11355957388877869
11178,0.018046986311674118,0.032014393247663975
11179,-0.013669509440660477,0.11395496502518654
11180,0.014913171529769897,0.09344241442158818
11181,-0.011572754010558128,0.07137983292341232
11182,-0.7862707376480103,1.1451979875564575
11183,-0.01113985013216734,0.06282016634941101
11184,0.020188190042972565,0.4325922429561615
11185,0.13531604409217834,0.09133417252451181
11186,-0.00018983869813382626,0.1040861438959837
11187,0.015310844406485558,0.0811260100454092
11188,-0.004804890602827072,0.031512200366705656
11189,-0.013379275798797607,0.14302624762058258
11190,-0.02379239723086357,0.2046498917043209
11191,0.0037149926647543907,0.02703893261787016
11192,0.015492945909500122,0.009441071888431907
11193,-0.003590233623981476,0.40462634712457657
11194,0.1367243081331253,0.2721612360328436
11195,-0.006856732070446014,0.11329959519207478
11196,-0.06678256392478943,0.17660387605428696
11197,0.08206899464130402,0.2800339590758085
11198,0.03686639666557312,0.1268717353232205
11199,0.007590845227241516,2.38707035779953
11200,0.027695627883076668,0.0030246940441429615
11201,0.017628155648708344,0.2864611104596406
11202,-0.013344675302505493,0.5764031000435352
11203,-0.0018402393907308578,0.37487972900271416
11204,0.10535590350627899,0.09914100915193558
11205,-0.1988760381937027,0.2172250896692276
11206,0.0036327671259641647,0.4129905700683594
11207,0.004890546668320894,0.005646315752528608
11208,0.022616421803832054,0.04018821724457666
11209,0.014229548163712025,0.06812078040093184
11210,0.05141455680131912,0.4040021523833275
11211,0.12253345549106598,0.6559412926435471
11212,0.06353175640106201,0.018960077315568924
11213,0.09861497581005096,0.3673169161193073
11214,0.04584606736898422,0.25981895136646926
11215,0.00862303376197815,0.05554615892469883
11216,0.019109701737761497,0.018435481935739517
11217,0.06281139701604843,0.23462520632892847
11218,0.030474595725536346,0.1044124299660325
11219,0.006826080847531557,0.007006968411587877
11220,0.005029476713389158,0.02997012238483876
11221,0.0038042799569666386,0.005869756976608187
11222,0.028282996267080307,0.7389501072466373
11223,0.03155476599931717,0.04650143347680569
11224,0.063600093126297,0.1585593093186617
11225,0.0541989803314209,0.07652798539493233
11226,5.688052624464035e-06,0.06663541588932276
11227,0.08810516446828842,0.047712364699691534
11228,-0.015863969922065735,0.1753033623099327
11229,0.000308444956317544,0.059639306738972664
11230,0.004577353596687317,0.053562892600893974
11231,0.03861362487077713,0.5392322968691587
11232,0.012653464451432228,0.009997854235061823
11233,0.10423825681209564,0.6165940742939711
11234,0.0024133746046572924,0.009194899059366435
11235,0.006063784472644329,0.0060191681841388345
11236,-0.014771571382880211,0.29562419280409813
11237,0.019006939604878426,0.5202022716403008
11238,-0.1665365993976593,0.31929852068424225
11239,-0.013139456510543823,0.1262793242931366
11240,-0.03302306309342384,0.19157731533050537
11241,0.021811140701174736,0.001916449744385318
11242,0.022657761350274086,0.02172901766607538
11243,0.024798426777124405,0.4226361997425556
11244,-0.10924951732158661,0.2545852065086365
11245,0.001104004681110382,0.8561714217066765
11246,-0.018430406227707863,0.9756996929645538
11247,0.15179342031478882,0.15788941271603107
11248,0.07913429290056229,0.012672980315983295
11249,0.023963365703821182,0.09613546635955572
11250,0.0076805283315479755,0.043294063420034945
11251,0.0023692697286605835,0.018704437534324825
11252,0.001993580022826791,0.0634415338281542
11253,-0.05381500720977783,0.8949014693498611
11254,0.06728706508874893,0.7361860554665327
11255,0.05466669052839279,0.38535584323108196
11256,0.043475233018398285,0.6691630408167839
11257,-0.06309989094734192,1.228004403412342
11258,-0.022229166701436043,2.003348682075739
11259,0.0036247619427740574,0.0032337508018827066
11260,0.014758089557290077,0.1359062660485506
11261,0.10392633825540543,0.23194261640310287
11262,0.053823165595531464,0.09024820663034916
11263,0.10337454080581665,0.1353147611953318
11264,-0.08493281155824661,0.15092399716377258
11265,-0.041077494621276855,0.6029309779405594
11266,0.006700080819427967,1.2900922959670424
11267,-0.019437182694673538,0.16973387449979782
11268,0.05413881316781044,0.40829235780984163
11269,0.09468822926282883,0.5327322855591774
11270,0.04146059602499008,0.2567029260098934
11271,-0.092169389128685,0.40292785316705704
11272,0.08347583562135696,0.13480970822274685
11273,0.011822987347841263,0.3096792623400688
11274,0.0063025313429534435,0.001581603319664282
11275,0.0020940883550792933,0.007108414836693555
11276,0.025034230202436447,0.5405786223709583
11277,0.22038790583610535,0.01693530601914972
11278,-0.0998571589589119,0.8066939860582352
11279,0.03142833709716797,0.40200813114643097
11280,0.0029378756880760193,1.3974644765257835
11281,0.03306162729859352,0.3037541126832366
11282,-0.007582567632198334,1.5790376961231232
11283,-0.06258749961853027,1.597541719675064
11284,-0.047392573207616806,0.8904049471020699
11285,-0.009470712393522263,0.043177440762519836
11286,-0.002432736102491617,0.0048905061557888985
11287,0.015607721172273159,0.3532242337241769
11288,-0.04374178126454353,0.15749985352158546
11289,0.025577623397111893,0.06963914958760142
11290,-0.02355986274778843,0.40054450929164886
11291,-0.0125510785728693,0.862208740785718
11292,-0.02258163131773472,0.7749574929475784
11293,0.018550172448158264,0.02785109356045723
11294,0.02015642449259758,0.038632078911177814
11295,-1.2448526620864868,1.3400722742080688
11296,0.0026148364413529634,0.004500196344451979
11297,-0.023804692551493645,0.1867380291223526
11298,-0.054370928555727005,0.010371163487434387
11299,0.006122422870248556,0.0045643357443623245
11300,0.3078835606575012,0.9231654666364193
11301,0.0014813828747719526,0.1856121572200209
11302,0.02417486533522606,0.15613989997655153
11303,0.010844089090824127,0.13253670372068882
11304,0.012469278648495674,0.020167510956525803
11305,0.18062788248062134,1.0555360838770866
11306,-0.045248471200466156,0.3139844387769699
11307,0.020231829956173897,0.01564951828913763
11308,-0.05357075482606888,1.1779402866959572
11309,0.012333691120147705,0.12519704666920006
11310,0.01254875399172306,0.04524947889149189
11311,-0.027482090517878532,0.06844354420900345
11312,-0.0033835074864327908,0.003375152125954628
11313,-0.01261205691844225,0.1226839404553175
11314,0.0002889912575483322,0.49086193554103374
11315,0.004902683198451996,0.6608548983931541
11316,0.0350443571805954,1.4528639623895288
11317,0.09411149471998215,0.016338164423359558
11318,0.006062465254217386,0.06729441217612475
11319,0.002570866607129574,0.13968815188854933
11320,-0.026036951690912247,0.07312581315636635
11321,0.037050094455480576,0.4039979842491448
11322,0.03489188849925995,0.024000249453820288
11323,0.03486734256148338,0.046926395036280155
11324,0.017545945942401886,0.18024057988077402
11325,0.0273095965385437,0.00966305447218474
11326,-0.06035873666405678,0.1073407381772995
11327,0.002823597751557827,0.010971163765134406
11328,-0.012794135138392448,0.20092440769076347
11329,0.05107061564922333,0.016907044919207692
11330,0.09828265756368637,0.0011976929381489754
11331,-0.06073570251464844,0.44403527677059174
11332,0.060328010469675064,0.6806919164955616
11333,-0.007140835281461477,0.21028621401637793
11334,0.04500952363014221,1.2599261105060577
11335,-0.009033571928739548,0.9585824832320213
11336,-0.007756223902106285,0.4373957049101591
11337,0.1422377973794937,0.23068086616694927
11338,-0.015212804079055786,0.3726775348186493
11339,-0.04251399636268616,0.4769841730594635
11340,-0.1794019490480423,0.6923384666442871
11341,-0.07332402467727661,0.6321021839976311
11342,-0.04552321881055832,0.6493761241436005
11343,-0.005264900624752045,0.07690227404236794
11344,-0.0028161779046058655,0.15969610959291458
11345,0.06164070591330528,0.1566506198141724
11346,0.08672021329402924,0.10572539642453194
11347,0.0044201952405273914,0.04682323581073433
11348,-0.1323612481355667,0.7645438015460968
11349,0.010434262454509735,0.8283052071928978
11350,-0.05217338725924492,0.32792236655950546
11351,-0.005985729396343231,0.0746335368603468
11352,0.023721052333712578,0.11431710282340646
11353,-0.004162150900810957,0.019085757434368134
11354,0.0034164837561547756,0.055239827022887766
11355,0.004730692133307457,0.18786584585905075
11356,-0.016439437866210938,0.40746162086725235
11357,-0.0071500446647405624,0.08004574198275805
11358,0.0009281948441639543,0.014053200400667265
11359,0.012919941917061806,0.021358223631978035
11360,0.0007854828145354986,0.06409029965288937
11361,-0.014736567623913288,0.24571948498487473
11362,-0.12606188654899597,0.6446798294782639
11363,-0.011480234563350677,0.19457749463617802
11364,0.06389494985342026,0.02929249929729849
11365,0.08690261095762253,0.01849403139203787
11366,0.10190971195697784,0.15520617133006454
11367,-0.0034749452024698257,0.9567473866045475
11368,0.009327363222837448,0.20446736738085747
11369,0.007389482576400042,0.1039521568454802
11370,0.09360045939683914,0.014303114439826459
11371,0.007822375744581223,0.7063977546058595
11372,-0.02052203193306923,0.6521582491695881
11373,-0.002451281063258648,0.011694968212395906
11374,0.12388895452022552,0.33460259810090065
11375,0.11657801270484924,1.2149156369268894
11376,0.04002046585083008,0.031299486581701785
11377,-0.006680610124021769,0.046158154495060444
11378,0.028432173654437065,0.003968387492932379
11379,0.062257152050733566,0.038426858256570995
11380,0.012434596195816994,0.21558204665780067
11381,-0.009306100197136402,0.07586591504514217
11382,-0.0017899260856211185,0.06642571510747075
11383,0.003353394800797105,0.016100454988190904
11384,0.0178794227540493,0.010521681047976017
11385,0.008506953716278076,0.001668168231844902
11386,0.007042562589049339,2.530709082260728
11387,0.0013066126266494393,4.386803999523181e-05
11388,0.011837716214358807,0.26799361128360033
11389,-0.09187968820333481,0.8686470091342926
11390,-0.005337368696928024,0.19761507213115692
11391,0.0007596551440656185,0.0301410008687526
11392,0.02156238630414009,0.018284715071786195
11393,0.006836395710706711,0.04332669451832771
11394,0.015892930328845978,0.016504954895935953
11395,0.017519643530249596,0.047149287071079016
11396,-0.019570978358387947,0.18072381988167763
11397,0.17244075238704681,0.15374532714486122
11398,-0.048963531851768494,0.5562001615762711
11399,0.0017030318267643452,0.011233165394514799
11400,-0.02471768483519554,0.5755708143115044
11401,0.04882559925317764,0.4497576281428337
11402,-0.020157381892204285,0.061424434185028076
11403,0.00935729406774044,0.03569726087152958
11404,-0.040697790682315826,0.6341848634183407
11405,0.020643532276153564,0.22825086116790771
11406,0.04723349213600159,0.01867149700410664
11407,-0.0049795350059866905,0.02780974004417658
11408,-0.04187961667776108,0.06876946240663528
11409,0.0198355745524168,0.3789744433015585
11410,0.09126291424036026,0.05354646476916969
11411,0.006765258498489857,0.012354357553704176
11412,-0.09448696672916412,0.042727142572402954
11413,0.012093201279640198,1.9091357663273811
11414,-0.2290174812078476,0.7648636549711227
11415,0.20330971479415894,0.3797399839386344
11416,-0.002909670816734433,0.37743736477568746
11417,-0.12170983105897903,0.7341556698083878
11418,0.003781891195103526,0.010953368484479142
11419,0.021658090874552727,0.020051802639500238
11420,0.0010258457623422146,0.20615004049614072
11421,0.0063063460402190685,0.00030465249438549336
11422,-0.0012326650321483612,0.15811862424016
11423,-0.04082654416561127,1.6831769347190857
11424,0.025451168417930603,0.04100647068116814
11425,-0.04690878465771675,-0.011933688074350357
11426,0.02291751652956009,0.09464795142412186
11427,-0.1184486672282219,0.3835025280714035
11428,-0.0011970268096774817,0.09243972203694284
11429,0.01870642974972725,0.13498353818431497
11430,-0.0005920424591749907,0.0910773416981101
11431,-0.01000223308801651,0.5329563058912754
11432,0.09713886678218842,0.3766217054799199
11433,-0.08354329317808151,0.8880196735262871
11434,-0.07068543881177902,0.23634418100118637
11435,-0.005912061780691147,0.05585335846990347
11436,0.03262101486325264,0.023037723556626588
11437,0.001131789293140173,0.009626141982153058
11438,-0.02945403940975666,0.21105104684829712
11439,0.027334151789546013,0.010255486078676768
11440,0.012012727558612823,0.13389205606654286
11441,0.010773198679089546,0.2729573901742697
11442,0.05472417175769806,0.0587778901681304
11443,0.035881128162145615,0.009835862283362076
11444,0.06497480720281601,0.0076201525298529305
11445,0.002550029195845127,0.01416848829103401
11446,0.014413468539714813,0.5602246895432472
11447,0.07277088612318039,0.041199811501428485
11448,0.009316540323197842,0.002906398360210005
11449,-0.15334898233413696,0.4607483446598053
11450,0.0016662089619785547,0.004576708655804396
11451,0.3312232792377472,0.43027205020189285
11452,0.0009886743500828743,0.05492915818467736
11453,-0.003321806900203228,0.016494196373969316
11454,0.009431267157196999,0.015126551925277454
11455,0.00776386633515358,0.27288054674863815
11456,0.027095193043351173,0.01936899308930151
11457,0.025109034031629562,0.0054858316434547305
11458,-0.16141162812709808,1.8101568967103958
11459,0.026534423232078552,0.006236245155378128
11460,-0.094488725066185,2.3908607959747314
11461,0.00020922906696796417,0.1781797930598259
11462,-0.0017259558662772179,0.057073808275163174
11463,0.004339966922998428,0.25499027222394943
11464,0.006299312692135572,7.879366967245005e-05
11465,0.00232008658349514,0.2324303686618805
11466,0.0011255573481321335,0.22357916086912155
11467,-0.028924785554409027,0.9082990065217018
11468,0.04048672318458557,0.00882933497428894
11469,-0.02191081829369068,0.0638609491288662
11470,0.04745740070939064,0.04303561302367598
11471,0.02179211750626564,1.3751696161925793
11472,0.023853642866015434,0.013842408428899944
11473,0.037218425422906876,1.113037470728159
11474,0.0008729060646146536,0.0357993368525058
11475,-0.007410356774926186,0.1942731887102127
11476,0.020823445171117783,0.07434360310435295
11477,0.0033161011524498463,0.006549089855980128
11478,-0.023038746789097786,-0.007692499086260796
11479,-0.05435124412178993,0.18632220476865768
11480,-0.12020016461610794,0.21262617409229279
11481,-0.00018908432684838772,0.04557733773253858
11482,0.019778719171881676,0.030342252168338746
11483,-0.015923934057354927,0.11705677025020123
11484,-0.027470175176858902,0.5564046651124954
11485,0.041477516293525696,0.003350947401486337
11486,-0.002421662677079439,0.010620542336255312
11487,-0.029406271874904633,1.7463505417108536
11488,-0.04427400603890419,0.7959204763174057
11489,0.10332988947629929,0.0230917208828032
11490,-0.1457689106464386,0.366020143032074
11491,-0.14730004966259003,-0.0036439746618270874
11492,-0.041566722095012665,0.13499842584133148
11493,-0.0014609306817874312,0.04621713329106569
11494,0.14030861854553223,0.16301714768633246
11495,0.211456760764122,0.39360054954886436
11496,0.028902186080813408,0.09570001298561692
11497,0.032969892024993896,0.014787614145461703
11498,0.0013627486769109964,0.030996329383924603
11499,0.015618541277945042,0.05446880031377077
11500,0.13894185423851013,0.42675843089818954
11501,-0.08055456727743149,0.04883520305156708
11502,-0.025437191128730774,0.04482555761933327
11503,0.021215202286839485,0.6401998642832041
11504,0.027303757146000862,0.1140259075909853
11505,-0.003649988677352667,0.25858397502452135
11506,-0.004468170460313559,0.03415706008672714
11507,0.015196248888969421,0.2411837875843048
11508,0.058289751410484314,0.45433672703802586
11509,-0.010569917038083076,0.318865779787302
11510,-0.018835524097085,0.32462649419903755
11511,0.003841080004349351,0.00020370785210843678
11512,0.06713428348302841,0.09921668516471982
11513,-0.27755144238471985,1.9290536642074585
11514,-0.006516548339277506,0.07813035603612661
11515,0.0033216518349945545,0.03102109069004655
11516,0.014562545344233513,0.0011402941531741817
11517,0.045763712376356125,0.2297563222819008
11518,-0.016024865210056305,0.49501998722553253
11519,0.21658191084861755,0.047116913832724094
11520,0.0038125894498080015,0.003890216301442706
11521,-0.0033796813804656267,1.0742630832828581
11522,0.003128578420728445,0.008792041975539178
11523,-0.019056448712944984,0.6087740119546652
11524,0.014483191072940826,0.04294651438249275
11525,-0.04446139186620712,0.5253937765955925
11526,-0.0030789589509367943,0.20730518782511353
11527,0.03143986314535141,0.01106450567021966
11528,-0.11593826115131378,1.933922216296196
11529,0.012116995640099049,0.21414567437022924
11530,-0.019373305141925812,1.0039088055491447
11531,0.05133217200636864,0.17264521401375532
11532,0.02124660834670067,0.04605618119239807
11533,-0.03830932453274727,0.441380575299263
11534,0.007479086518287659,0.31996694952249527
11535,0.00283968448638916,0.4408669974654913
11536,0.05802761763334274,0.26409527473151684
11537,0.020474720746278763,0.15149952843785286
11538,0.00931475218385458,0.0042604653172020335
11539,-0.030223209410905838,0.48028164729475975
11540,-0.005431841127574444,0.16613216418772936
11541,0.0009681060910224915,0.2797913234680891
11542,-0.05767885595560074,0.7501537203788757
11543,0.008008837699890137,0.3747851774096489
11544,-0.11859961599111557,0.7185442745685577
11545,0.016493231058120728,0.10375920229125768
11546,0.06058281660079956,0.06172275450080633
11547,0.023667089641094208,0.044561484130099416
11548,0.002751513384282589,0.03563212661538273
11549,0.025505146011710167,0.02773749316111207
11550,0.05484478175640106,0.02666283870348707
11551,0.016113735735416412,0.337722402298823
11552,0.03442564234137535,0.04426365747349337
11553,0.0031960085034370422,0.010786120488774031
11554,-0.000895179808139801,0.012134247925132513
11555,-0.008295644074678421,0.3877717601135373
11556,0.0495060533285141,0.008118268655380234
11557,0.00968867540359497,0.7548158913850784
11558,0.012964893132448196,0.4009613059461117
11559,0.049187056720256805,0.4151326194405556
11560,0.00036737509071826935,0.1328673679381609
11561,0.002854752354323864,0.013958051684312522
11562,0.0037986580282449722,0.02655535191297531
11563,0.003779328428208828,0.1654494209215045
11564,-0.31736236810684204,0.49669644236564636
11565,-0.007214248180389404,0.2923144996166229
11566,-0.08005958050489426,0.001543574035167694
11567,0.06086428463459015,0.8220704942941666
11568,0.1474326103925705,0.28916628658771515
11569,0.07628677040338516,0.6466531585901976
11570,0.03844757378101349,1.4394119530916214
11571,0.0105811208486557,0.05265065096318722
11572,0.020614897832274437,0.015893341740593314
11573,-0.0016850046813488007,0.039459409192204475
11574,0.0020404327660799026,0.061026413924992085
11575,-0.13714146614074707,0.7016191482543945
11576,0.07196829468011856,0.022263535298407078
11577,0.0603182390332222,0.4216092536225915
11578,-0.11815953999757767,1.2701999843120575
11579,0.038438547402620316,0.127930399030447
11580,0.08061757683753967,0.0534285819157958
11581,0.03588926047086716,0.11521491967141628
11582,0.08883240073919296,0.26513538509607315
11583,-0.017834529280662537,0.1666540950536728
11584,-0.005769019480794668,0.22963479906320572
11585,-0.03796341270208359,0.7160718441009521
11586,0.0012577379820868373,0.0011170271791343112
11587,-0.019618604332208633,0.08685424365103245
11588,0.09955677390098572,1.0244824439287186
11589,0.008616099134087563,0.013441804680041969
11590,-0.022437438368797302,0.4137546345591545
11591,0.07318221032619476,0.08015023544430733
11592,0.05941327288746834,0.0675193783827126
11593,0.003475174540653825,0.012527613929705694
11594,-0.04109356552362442,0.12694130092859268
11595,-0.05048677325248718,1.4674895405769348
11596,0.00031138909980654716,0.033794366754591465
11597,0.16384288668632507,0.14817115291953087
11598,0.0952373668551445,1.0260863229632378
11599,-0.0055306414142251015,0.02759640384465456
11600,0.02162919193506241,0.1396045759320259
11601,-0.0016035637818276882,0.11834236001595855
11602,0.016013339161872864,1.2048974484205246
11603,-0.06962387263774872,0.01828577369451523
11604,0.0008018888765946031,0.013691981323063374
11605,-0.04252734035253525,0.49343443289399147
11606,0.15093734860420227,0.011206287956156302
11607,-0.15215662121772766,0.23126685619354248
11608,0.09465370327234268,0.024619694973807782
11609,-0.0925530195236206,1.9289865493774414
11610,0.0038724932819604874,0.11666248179972172
11611,0.10189903527498245,0.14525564544601366
11612,-0.010757969692349434,0.2707832455635071
11613,-0.023937135934829712,1.242161177098751
11614,-0.008882912807166576,0.36638645082712173
11615,0.03379823639988899,0.5222898153588176
11616,0.0017845716793090105,0.00533213559538126
11617,0.032089874148368835,0.006876201834529638
11618,-0.009464243426918983,0.05664023291319609
11619,0.08453291654586792,0.20237274374812841
11620,-0.13091859221458435,0.3941948711872101
11621,0.014007288962602615,0.22893267637118697
11622,-0.025100890547037125,-0.04036563728004694
11623,-0.12372961640357971,2.7386203557252884
11624,0.006210268009454012,0.0007395873253699392
11625,-0.08944138884544373,0.7312804758548737
11626,0.14026738703250885,0.20319125428795815
11627,-0.052462927997112274,0.7658991739153862
11628,-0.02251981943845749,0.6145026832818985
11629,-0.022210417315363884,0.4251132644712925
11630,0.03509192541241646,0.003002416400704533
11631,0.06107449531555176,0.09208068437874317
11632,0.03212009370326996,0.7578294426202774
11633,-0.0030419721733778715,-0.0020834601018577814
11634,0.09326441586017609,0.2521058740094304
11635,0.02759409509599209,0.04795740311965346
11636,0.027741171419620514,0.12888983264565468
11637,-0.010404201224446297,1.5108921714127064
11638,-0.02685074880719185,0.06565004587173462
11639,-0.028968192636966705,0.07389045879244804
11640,0.031673282384872437,0.037919772788882256
11641,-0.001382557675242424,0.7449685577303171
11642,0.010860828682780266,0.03281049453653395
11643,0.0037930398248136044,0.009197986924846191
11644,0.014550385996699333,0.00468528754208819
11645,0.07493703812360764,0.16401443630456924
11646,-0.04144491255283356,0.26259132474660873
11647,-0.010519471019506454,0.25310209207236767
11648,0.030120059847831726,0.25762566179037094
11649,0.02694488875567913,0.026933254674077034
11650,0.020054364576935768,0.05455317287123762
11651,-0.0775483176112175,0.4260120764374733
11652,0.03916166350245476,0.418363768607378
11653,0.011937685310840607,0.03753486229106784
11654,0.013201680034399033,0.13345908746123314
11655,-0.0004339865408837795,0.026333785615861416
11656,-0.27696776390075684,0.8624946773052216
11657,0.025734568014740944,0.009674586646724492
11658,0.006300027947872877,0.0009964442788259475
11659,-0.005243300460278988,0.3577720457687974
11660,-0.020858915522694588,0.08666970767080784
11661,0.06983701139688492,0.4262274708598852
11662,0.001267686253413558,0.11325042648240924
11663,-0.0015776865184307098,0.627190463244915
11664,0.005972973071038723,0.029530318191973493
11665,-0.11842919886112213,0.24346141517162323
11666,0.015228986740112305,0.03221233980730176
11667,-0.03592361509799957,0.9633643105626106
11668,0.005165804177522659,0.03777997812721878
11669,-0.03947357460856438,0.11043369770050049
11670,-0.014047916978597641,0.034001266583800316
11671,-0.01158575527369976,0.11389080435037613
11672,-0.004755362868309021,0.16762543842196465
11673,-0.009841762483119965,0.2197720380499959
11674,0.10209912061691284,0.38795753195881844
11675,0.018806887790560722,0.08000015537254512
11676,-0.014930875040590763,0.10549081303179264
11677,0.0030506416223943233,0.016630695172352716
11678,0.0038369642570614815,0.0005622692474389623
11679,-0.03693868964910507,0.33232787251472473
11680,-0.026198718696832657,0.21053797751665115
11681,0.04101922735571861,0.02224394743097946
11682,-0.03285960480570793,0.9649483487010002
11683,0.0313301645219326,0.010428959387354553
11684,0.08172281831502914,0.15550640877336264
11685,-0.026949800550937653,0.2126089483499527
11686,0.006968698464334011,0.033307421021163464
11687,-0.02817459963262081,0.004409577697515488
11688,-0.0016290666535496712,0.04274638369679451
11689,0.01865406334400177,0.14937649853527546
11690,-0.00583331473171711,0.38372721150517464
11691,0.10338165611028671,0.009365792386233807
11692,0.08330121636390686,0.05615518894046545
11693,-0.05828852951526642,0.1024584025144577
11694,-0.009372629225254059,0.4453158676624298
11695,0.02508210763335228,0.08010323997586966
11696,0.10427848994731903,0.4977609543129802
11697,-0.0542263463139534,0.6197737827897072
11698,0.014835208654403687,0.16096272505819798
11699,0.0022858059965074062,0.04212573455879465
11700,0.020390557125210762,0.004193655331619084
11701,-0.0037137595936656,-0.004129295703023672
11702,0.08777639269828796,0.09787139482796192
11703,0.0007255084346979856,0.05092425853945315
11704,-0.6871580481529236,3.8063838481903076
11705,0.0145872188732028,0.0373271806165576
11706,0.024233339354395866,0.05540476879104972
11707,0.017285147681832314,0.1281948119867593
11708,0.008686746470630169,0.026009644730947912
11709,0.03423918038606644,0.41104794293642044
11710,-0.09405741095542908,0.7246206551790237
11711,0.021534718573093414,0.362212055362761
11712,-0.031660258769989014,0.06686870753765106
11713,0.12486329674720764,0.19949193485081196
11714,-0.20936624705791473,0.21663951873779297
11715,-0.03433913737535477,0.25972456485033035
11716,0.02412739209830761,0.03131659346399829
11717,-0.07674092799425125,0.5738356336951256
11718,0.01192343607544899,0.13091064244508743
11719,0.021700521931052208,0.02287985426664818
11720,0.03831087052822113,0.1564889159053564
11721,-0.08257440477609634,0.7057702094316483
11722,0.05740044265985489,0.16713783144950867
11723,-0.01219192985445261,0.05351881869137287
11724,0.012313704006373882,0.026272318558767438
11725,-0.018410207703709602,0.19739829562604427
11726,0.041376471519470215,0.11675745341926813
11727,-0.0466134250164032,0.12498079985380173
11728,0.07017678767442703,1.061231441795826
11729,-0.017309430986642838,0.22653798386454582
11730,-0.07296726107597351,0.6383663341403008
11731,0.14762507379055023,0.2406153827905655
11732,-0.14766311645507812,0.18149659037590027
11733,-0.0008445126004517078,0.05414733104407787
11734,-0.010569917038083076,-0.02107967600226402
11735,0.0009102632757276297,0.0824337515514344
11736,0.06954702734947205,0.10983561864122748
11737,0.02567986026406288,0.008899311957065947
11738,-0.007849455811083317,0.07437659706920385
11739,-0.023218736052513123,1.1915167942643166
11740,-0.027138087898492813,0.5152915641665459
11741,0.005631610751152039,-0.0004948646092088893
11742,0.011468563228845596,0.8345838114619255
11743,0.053014084696769714,0.12098686397075653
11744,0.01220402866601944,0.021884751971811056
11745,-0.12887273728847504,0.37262430787086487
11746,-1.6048550605773926e-05,0.014576710760593414
11747,-0.04357413202524185,0.5237303301692009
11748,0.0143977589905262,0.005015377886593342
11749,-0.019317861646413803,0.07621242478489876
11750,-0.13601410388946533,0.8010325878858566
11751,0.012642258778214455,0.0043669232127285795
11752,0.07995738834142685,0.26797814946621656
11753,0.017362447455525398,0.34689428471028805
11754,0.016460968181490898,0.003622535839676857
11755,0.0027034911327064037,0.035348012344911695
11756,-0.12777285277843475,0.280363991856575
11757,-0.011488313786685467,0.07827788311988115
11758,0.030369415879249573,0.034932791255414486
11759,0.0475325845181942,0.060525023814989254
11760,0.03593357279896736,0.021450276202813257
11761,-0.006845124065876007,0.06016622483730316
11762,0.01906127668917179,0.08174689603038132
11763,-0.07384277135133743,0.6014676466584206
11764,0.047947805374860764,0.006248303747270256
11765,0.03880295902490616,1.1510839238762856
11766,0.00820225290954113,0.053004294633865356
11767,-0.14656059443950653,0.13618351519107819
11768,-0.014230784960091114,0.4234908651560545
11769,0.08154164999723434,0.2773753348737955
11770,0.002374451607465744,0.021199436741881073
11771,-0.0726105272769928,0.6977852284908295
11772,0.01137198880314827,0.22207472962327302
11773,0.01405060850083828,0.29848927236162126
11774,0.01727556437253952,1.1004415526986122
11775,-0.05295303836464882,0.7127523012459278
11776,-0.011560634709894657,0.19071195926517248
11777,-0.003753259778022766,0.14174453308805823
11778,0.1273455172777176,0.49531849194318056
11779,0.0038408415857702494,0.0005065109000383927
11780,0.007925093173980713,0.2417963296175003
11781,0.004082861356437206,0.026196963852271438
11782,-0.036678656935691833,0.16996623203158379
11783,0.0008145908359438181,0.00010096516053437199
11784,0.15622703731060028,0.01035832628076605
11785,0.018250834196805954,0.02556629292666912
11786,0.0024488368071615696,0.009864564868621528
11787,0.003610794199630618,0.009956062363926321
11788,0.09829340130090714,0.2339653428643942
11789,0.00033168913796544075,0.0548547338694334
11790,0.03071521781384945,0.0037094245199114084
11791,-0.011178729124367237,0.47155609633773565
11792,0.000770841958001256,0.011842260166304186
11793,0.12035593390464783,0.3095464538782835
11794,-0.10482890903949738,1.4144672900438309
11795,-0.19796273112297058,1.4219238460063934
11796,0.021515442058444023,0.05976520339027047
11797,-0.008664366789162159,0.37707829009741545
11798,-0.032972775399684906,0.04468090087175369
11799,0.036163173615932465,0.15332406107336283
11800,-0.22669725120067596,0.1446566879749298
11801,0.015233980491757393,0.06531964079476893
11802,0.023514743894338608,0.6679653264582157
11803,0.011421382427215576,1.1816404312849045
11804,0.003716067411005497,0.023555255960673094
11805,-0.11865873634815216,0.22580893337726593
11806,0.03300689160823822,0.01862852151680272
11807,0.008970906026661396,0.07299248737399466
11808,0.004264360759407282,0.013254233344923705
11809,-0.024464406073093414,0.5433997958898544
11810,0.06974935531616211,0.15774733712896705
11811,-0.0850340873003006,0.49846671521663666
11812,-0.015833310782909393,0.1390746608376503
11813,0.0005631425883620977,0.044521254603751004
11814,0.0050781238824129105,0.029348302632570267
11815,0.016491755843162537,0.057180392410373315
11816,0.001235075294971466,0.7340638972818851
11817,0.003432752564549446,0.009045319340657443
11818,-0.019434858113527298,0.19633619859814644
11819,-0.10559280216693878,0.5803047195076942
11820,0.0399770513176918,0.3936963891610503
11821,0.001291950000450015,0.00019750732099055313
11822,0.01230078749358654,0.046036198356887326
11823,0.011265196837484837,0.10848760162480175
11824,0.045144885778427124,0.2111281380057335
11825,0.003513665869832039,0.024828636727761477
11826,-0.1313530057668686,0.9814196825027466
11827,0.07581211626529694,0.2634051814675331
11828,0.003803410567343235,0.0006371847957780119
11829,-0.053013212978839874,0.35774146392941475
11830,0.004981031641364098,0.020080996677279472
11831,-0.20886942744255066,0.5980921983718872
11832,0.00645824708044529,0.006023988884408027
11833,0.013797363266348839,-0.005132742002606392
11834,-0.009927637875080109,0.10170967131853104
11835,-0.13566459715366364,0.3447529077529907
11836,-0.0044279252178967,0.009264802560210228
11837,0.0025445460341870785,0.0025052108030649833
11838,0.024004749953746796,0.22033956740051508
11839,0.073180191218853,0.1161514789564535
11840,0.035704705864191055,0.27044034469872713
11841,0.026360202580690384,0.0028933673165738583
11842,0.03709898889064789,1.2702112821862102
11843,-0.03846713528037071,0.13089138269424438
11844,0.006343958433717489,0.031999881844967604
11845,0.03519042208790779,0.002287103736307472
11846,-0.003940040245652199,0.1695729847997427
11847,0.0343286395072937,0.15358977392315865
11848,0.05601591616868973,0.07450653985142708
11849,0.14898909628391266,0.10288409795612097
11850,-0.01991310715675354,0.7976558860391378
11851,-0.017731759697198868,0.6130338869988918
11852,0.05736112967133522,0.1631910903379321
11853,0.14698153734207153,0.031186514534056187
11854,0.0035645528696477413,0.02752832430996932
11855,0.05804911255836487,0.2835785374045372
11856,-0.005619458854198456,2.740249343216419
11857,-0.007154605817049742,0.009208185598254204
11858,0.004543280694633722,0.2597301588393748
11859,0.1216219812631607,0.05512521043419838
11860,0.012291359715163708,0.3972606146708131
11861,0.035356681793928146,0.0023572535646962933
11862,-0.0019708024337887764,0.00013333791866898537
11863,-0.010113127529621124,0.2543776910752058
11864,0.003219297621399164,0.015577367041260004
11865,-0.04258829355239868,1.1731238439679146
11866,-0.024122824892401695,0.07397095113992691
11867,0.017230134457349777,0.0014587442401534645
11868,0.025119969621300697,0.7558730188757181
11869,0.018525253981351852,0.13921455666422844
11870,0.06187717616558075,0.3244737982749939
11871,-0.025526970624923706,0.35061147063970566
11872,0.00300496444106102,0.01865333318710327
11873,-0.18699297308921814,-0.10051151365041733
11874,-0.28282201290130615,1.4009535014629364
11875,0.034778039902448654,0.5714779905974865
11876,0.02153213694691658,0.1207960369065404
11877,0.05205634981393814,0.11140978988260031
11878,-0.016021722927689552,0.22067249938845634
11879,0.1480470895767212,0.021187578327953815
11880,-0.017744246870279312,0.14235536009073257
11881,-0.25155481696128845,0.9666094779968262
11882,-0.060682300478219986,0.23837651312351227
11883,0.03233532980084419,0.07551474415231496
11884,-0.05813898146152496,0.7706048786640167
11885,0.0027450115885585546,0.0011929336469620466
11886,0.1804697960615158,0.8171031624078751
11887,-0.11816085129976273,-0.0396057590842247
11888,-0.004505966790020466,0.17148683033883572
11889,0.02428285777568817,0.1292683258652687
11890,0.011867345310747623,0.11403454001992941
11891,-0.013960227370262146,0.37445010989904404
11892,0.014520876109600067,0.1882941834628582
11893,-0.05559523403644562,1.0254537016153336
11894,0.11894720047712326,0.2814018949866295
11895,0.007965242490172386,0.004593927995301783
11896,0.028856469318270683,0.01749267429113388
11897,0.07520604878664017,0.0057089139154413715
11898,-0.004461832344532013,0.3078893907368183
11899,0.052130911499261856,0.03264884417876601
11900,-0.33606261014938354,1.2767112851142883
11901,0.0026357348542660475,0.011571158011065563
11902,0.011728513985872269,0.2595284581184387
11903,-0.007492801174521446,0.3403681255877018
11904,-0.003063702490180731,0.1366468407213688
11905,0.011723913252353668,0.04064585082232952
11906,0.0038150926120579243,0.004669590734920348
11907,0.015529956668615341,0.0657318220473826
11908,0.06880060583353043,0.5321661066263914
11909,0.08557242155075073,0.6413386166095734
11910,0.001222811988554895,0.0021097453354741447
11911,0.09434065967798233,0.024810046917991713
11912,-0.008162333630025387,0.030199673026800156
11913,-0.001218840479850769,0.949256559368223
11914,0.012226466089487076,0.05841737939044833
11915,0.013195935636758804,0.20715929195284843
11916,0.07533963769674301,0.4324265643954277
11917,-0.0004763072356581688,0.09295838279649615
11918,0.0212386604398489,0.14016774855554104
11919,-0.2040427029132843,0.12400195002555847
11920,0.01634315215051174,0.02169101790059358
11921,0.18001113831996918,0.17030618712306023
11922,-0.0010894620791077614,0.040728299878537655
11923,0.018656238913536072,0.0909007890149951
11924,0.018907450139522552,0.016442404128611088
11925,0.017624467611312866,0.058429847471416
11926,0.0012934997212141752,0.000955588915530825
11927,-0.6322125196456909,1.3206537961959839
11928,-0.20955058932304382,1.0539877712726593
11929,0.01623452827334404,0.11862250650301576
11930,-0.1677456796169281,0.6467071771621704
11931,0.002880651503801346,0.03525965934386477
11932,0.20924673974514008,1.2617263430729508
11933,0.003831123001873493,0.0004402579961606534
11934,0.021579904481768608,0.009121659706579521
11935,-0.053365856409072876,0.12067453563213348
11936,-0.004404401406645775,0.2682645060122013
11937,0.0011428940342739224,0.1296053963014856
11938,-0.02871459536254406,0.08109910041093826
11939,-0.10702687501907349,0.24161627888679504
11940,-0.0032889097929000854,0.605060400441289
11941,0.00997304916381836,0.27884383499622345
11942,-0.11383134126663208,1.6425583064556122
11943,0.00025242380797863007,0.03591673634946346
11944,0.026541709899902344,0.6177735924720764
11945,-0.1506517380475998,2.5699546486139297
11946,-0.04236812889575958,0.4279368221759796
11947,0.0690128430724144,0.02123572616255842
11948,-0.3663489818572998,0.9656153917312622
11949,-0.0030135922133922577,0.6704545859247446
11950,-0.0059006353840231895,0.2492108903825283
11951,-0.004552250262349844,0.10340159758925438
11952,0.09024430066347122,0.17897581215947866
11953,0.01644422672688961,0.009666885089245625
11954,0.022657345980405807,0.004972339142113924
11955,0.04310038685798645,0.10077040828764439
11956,0.015559512190520763,0.03950084245298058
11957,0.01708875223994255,0.21247124299407005
11958,0.007716466672718525,0.008297929540276527
11959,0.012268650345504284,0.1337811043485999
11960,-0.016723928973078728,-0.0023410413414239883
11961,-0.049901559948921204,0.3784385025501251
11962,0.08300012350082397,0.22929462138563395
11963,0.013779234141111374,0.09186351299285889
11964,0.02319575659930706,0.317535949870944
11965,-0.017781531438231468,0.25979772955179214
11966,-0.0018165557412430644,0.1415032404474914
11967,-0.05840155482292175,0.6508315056562424
11968,-0.20181787014007568,0.3722223937511444
11969,0.009350037202239037,0.0014962629702495178
11970,-0.05258815735578537,0.50565005838871
11971,-0.16024085879325867,0.8762642294168472
11972,-0.23508498072624207,0.9760847687721252
11973,-0.012611083686351776,0.08967871777713299
11974,0.0394311398267746,0.2307106927037239
11975,0.00845553632825613,0.126313031592872
11976,0.09759384393692017,0.12622566148638725
11977,-0.03596609830856323,0.3615095764398575
11978,0.049636535346508026,0.15635696751996875
11979,0.027435114607214928,0.0012808973060600692
11980,-0.15924611687660217,0.17186981439590454
11981,0.0331096425652504,0.0037579446270683547
11982,0.10283651947975159,-0.0008359663188457489
11983,-0.029353231191635132,0.5236886627972126
11984,0.07222136855125427,0.16994848102331161
11985,-0.04833497107028961,0.353609099984169
11986,0.04010411724448204,0.007251764734974131
11987,0.0020975435618311167,0.011172827042173594
11988,0.02571347914636135,0.0014246038681449136
11989,0.03053651750087738,0.695844754576683
11990,0.032567109912633896,0.0727088088169694
11991,0.10191565752029419,0.23750083288177848
11992,-0.0012294449843466282,0.043414524756371975
11993,0.005293257534503937,0.021366338012740016
11994,-0.05572120472788811,0.22350530326366425
11995,0.019076131284236908,0.16340120742097497
11996,0.046726081520318985,0.677068617194891
11997,0.04581214860081673,0.07038024347275496
11998,0.20161768794059753,0.4545815661549568
11999,0.03404754772782326,0.5621123798191547
12000,0.031943269073963165,0.46766708232462406
12001,0.01266157254576683,0.9712106473743916
12002,0.012462867423892021,0.017579843755811453
12003,0.015821028500795364,0.3101622238755226
12004,0.07348699867725372,0.6637205146253109
12005,-0.06860261410474777,1.0879835188388824
12006,0.002872108481824398,0.12664342252537608
12007,0.08943186700344086,0.2529148245230317
12008,-0.0065423790365457535,0.2950026411563158
12009,0.027119971811771393,0.08371772663667798
12010,-0.20087341964244843,1.3450500071048737
12011,-0.010347353294491768,0.1334928059950471
12012,0.016777846962213516,0.011611707916017622
12013,0.030977535992860794,0.16573457792401314
12014,-0.1904638707637787,2.038036584854126
12015,0.040673770010471344,0.033737264573574066
12016,-0.01640920154750347,0.014912808313965797
12017,0.05124412477016449,0.06976709421724081
12018,-0.06660737842321396,0.8950332701206207
12019,-0.0076574888080358505,0.16099597699940205
12020,0.03264031931757927,0.02195657871197909
12021,-0.12136174738407135,1.4760749489068985
12022,-0.10504118353128433,0.8136042803525925
12023,0.018399935215711594,0.18008219171315432
12024,-0.06589435040950775,0.10726593434810638
12025,0.13678021728992462,0.1464058756828308
12026,-0.135521799325943,0.44527293741703033
12027,0.03382933884859085,0.6178911998867989
12028,-0.13460151851177216,2.1957221776247025
12029,0.08040301501750946,0.1940623838454485
12030,-0.00134180614259094,0.07758245058357716
12031,-0.026092998683452606,0.10014797002077103
12032,0.0009236596524715424,0.2740482743829489
12033,0.03544434905052185,0.23695252742618322
12034,0.0013833972625434399,0.1348553798161447
12035,0.0036675315350294113,0.0004778770380653441
12036,0.015443322248756886,0.025946340523660183
12037,-0.039539508521556854,0.30787990614771843
12038,-0.1349688619375229,0.5084827840328217
12039,0.16692261397838593,0.5708648818545043
12040,-0.013231821358203888,-0.007726680263876915
12041,0.0009407047182321548,0.33871674351394176
12042,-0.09500713646411896,0.19733591377735138
12043,0.0026226695626974106,0.03371161385439336
12044,0.1509423553943634,0.009901941448333673
12045,0.001050405204296112,0.7166363708674908
12046,0.004601640161126852,0.21721046464517713
12047,0.009351586923003197,0.0008237529561938572
12048,-0.028499409556388855,0.6502993851900101
12049,0.03267880529165268,0.018381624715402722
12050,0.009795134887099266,0.0628371904604137
12051,-0.20036859810352325,0.7836854755878448
12052,-0.004277639091014862,0.05500094220042229
12053,-0.41995760798454285,0.36044415831565857
12054,0.011768069118261337,0.19046685844659805
12055,0.002906639128923416,3.179626699537039
12056,-0.0502748042345047,0.6280283033847809
12057,0.2859942317008972,-0.06910487800836564
12058,0.00042713480070233345,0.041109638288617134
12059,-0.0048681702464818954,0.40930886566638947
12060,0.002605277579277754,0.07706393906846642
12061,0.01192493736743927,0.40045503713190556
12062,-0.023022811859846115,0.2159041166305542
12063,0.11765346676111221,0.5100608989596367
12064,-0.033739909529685974,0.8835737891495228
12065,0.02165081724524498,0.06414164509624243
12066,-0.08569769561290741,0.10974104702472687
12067,0.018944531679153442,0.27781494706869125
12068,0.028880873695015907,0.013450053800625028
12069,0.049210235476493835,0.2290745209902525
12070,-0.030483335256576538,0.6997751370072365
12071,-0.004075892269611359,0.0413382425904274
12072,-0.08658159524202347,0.26899030804634094
12073,-0.1334952712059021,0.3745923638343811
12074,0.003179654013365507,0.009167757001705468
12075,0.0162433460354805,0.13706778269261122
12076,0.04353595897555351,0.6813173154368997
12077,0.10020791739225388,0.13739034067839384
12078,-0.22798112034797668,0.694855660200119
12079,0.0360284149646759,0.11093547847121954
12080,-0.007982450537383556,0.11236623208969831
12081,0.008722711354494095,0.13608287647366524
12082,0.016391031444072723,0.03770341328345239
12083,0.04034694656729698,0.21139512432273477
12084,0.14763781428337097,0.3207751698791981
12085,0.0036428645253181458,0.3397229425609112
12086,0.03733595460653305,0.2136009130626917
12087,-0.08804657310247421,1.152020737528801
12088,-0.03324459493160248,0.3396851681172848
12089,-0.08167123794555664,0.6114359200000763
12090,0.04890812933444977,0.11182877607643604
12091,0.07551974803209305,1.1329950466752052
12092,0.005978693254292011,0.003165864560287446
12093,-0.06468747556209564,1.0234622657299042
12094,-0.10132117569446564,0.7601715698838234
12095,0.0017654185649007559,0.037275205831974745
12096,-0.008355742320418358,0.09009262919425964
12097,0.03460315614938736,0.01318137627094984
12098,-0.04647935926914215,1.002558346837759
12099,0.05190370976924896,0.07176368962973356
12100,0.03506536781787872,0.03243912348989397
12101,0.05290108546614647,0.7159201316535473
12102,-0.020191248506307602,0.18485767766833305
12103,0.01564314030110836,0.13847396150231361
12104,-0.01664624735713005,0.10570365563035011
12105,-0.011951054446399212,0.15471868216991425
12106,0.1154252141714096,-0.029659246802330015
12107,0.022965194657444954,0.13795343250967562
12108,-0.01046033389866352,0.13054241798818111
12109,0.008464476093649864,0.18095232406631112
12110,0.025783317163586617,0.002488968188117724
12111,0.006675178185105324,0.01947950378234964
12112,-0.037016771733760834,0.01827261969447136
12113,0.1684223711490631,0.5978830400854349
12114,0.028149254620075226,0.2615112066268921
12115,-0.1045067235827446,0.6898845732212067
12116,0.0038402455393224955,0.0003800857236910815
12117,0.05751403793692589,0.22342799231410027
12118,0.0006900141015648842,0.009754876024089754
12119,0.018608303740620613,0.17451842920854688
12120,0.00043188309064134955,0.017902101099025458
12121,0.002464525867253542,0.05250179418362677
12122,0.003245765808969736,0.0013534046693166601
12123,-0.015940912067890167,0.0382000133395195
12124,0.015681711956858635,0.2774497140198946
12125,0.08103888481855392,0.9122281167656183
12126,-0.2763892710208893,2.1234264969825745
12127,0.007345489226281643,0.42251670081168413
12128,0.022585924714803696,0.013768349774181843
12129,-0.10161714255809784,0.10982199758291245
12130,0.06387311965227127,0.5040888115763664
12131,-0.021352112293243408,0.42107194662094116
12132,-0.05656900629401207,0.5259033590555191
12133,-0.32053494453430176,0.36620572209358215
12134,0.025610368698835373,0.0072140368502005
12135,0.007666880264878273,0.1858626026660204
12136,-0.05297064036130905,0.6373113319277763
12137,-0.023272914811968803,0.39201243966817856
12138,-0.011812858283519745,0.07794301956892014
12139,-0.20252233743667603,0.5732598900794983
12140,-0.0018876136746257544,0.02109431102871895
12141,-0.026913661509752274,0.3445675019174814
12142,0.01730211451649666,0.3107169568538666
12143,0.053445473313331604,0.6156306508928537
12144,-0.08340620994567871,0.38341474533081055
12145,0.08641010522842407,0.12659241631627083
12146,-0.020109253004193306,0.2708779126405716
12147,0.011219051666557789,0.0007870413735508921
12148,-0.020875953137874603,0.18103834986686707
12149,0.025471825152635574,0.03223381284624338
12150,0.06462393701076508,0.09027081821113825
12151,-0.056982964277267456,0.0002153143286705017
12152,0.00745729636400938,0.21839333977550268
12153,-0.001056078472174704,0.21485122304875404
12154,-0.0046773566864430904,0.1641501449048519
12155,0.0025877852458506823,0.0063235569396056235
12156,0.010652418248355389,0.034870277158916
12157,0.30251967906951904,0.2782605290412903
12158,-0.2241794466972351,0.9164617657661438
12159,0.0037283143028616905,0.004807155921298545
12160,0.0027129806112498045,0.018810818131896667
12161,0.01266157254576683,-0.045996011942625044
12162,-0.023804016411304474,0.6061913222074509
12163,0.04529975727200508,0.1339251585304737
12164,-0.013759765774011612,0.3145418372005224
12165,-0.6105083227157593,-0.12042498588562012
12166,-0.016978628933429718,0.9517618790268898
12167,0.17783287167549133,0.48784293234348297
12168,-0.000252721831202507,0.021944772452116013
12169,-0.04615207016468048,0.7814997956156731
12170,-0.002026934176683426,0.305716585367918
12171,0.02741282247006893,0.000986052124062553
12172,0.006120357196778059,0.027643870562314987
12173,-0.01172709185630083,0.21966272220015526
12174,0.035621583461761475,0.28383463621139526
12175,-0.16398823261260986,0.9975443929433823
12176,0.06439243257045746,1.060440555214882
12177,0.02336929179728031,0.022270419722190127
12178,-0.1049632802605629,0.5806399285793304
12179,0.08315476030111313,0.5980069125071168
12180,0.007747247349470854,0.09126880916301161
12181,-0.0010334290564060211,0.8830413073301315
12182,0.09457772970199585,0.0516377326566726
12183,0.012651944532990456,0.6426732055842876
12184,0.044404275715351105,0.3163202702999115
12185,0.01758142188191414,0.07425909209996462
12186,-0.0062642768025398254,0.15961744263768196
12187,0.007258931174874306,0.07360829412937164
12188,0.007623711600899696,0.01551622909028083
12189,0.05910927429795265,0.049657626543194056
12190,0.037941575050354004,0.14936834573745728
12191,0.040859244763851166,0.05557990644592792
12192,0.039306484162807465,0.09377522161230445
12193,0.09871158748865128,0.6015302911400795
12194,-0.1740112006664276,0.3717632293701172
12195,-0.014769382774829865,0.5615326277911663
12196,0.1514923870563507,0.37279237480834126
12197,0.031497396528720856,0.3891476821154356
12198,0.09345803409814835,0.07063671711512143
12199,-0.07328583300113678,0.4891301244497299
12200,0.016015037894248962,0.05299203749746084
12201,0.021802080795168877,0.012398606453643879
12202,-0.0660744309425354,0.3254515379667282
12203,0.0017187334597110748,0.10653815418481827
12204,0.05832912027835846,0.25184021331369877
12205,-0.1658235341310501,1.4573167860507965
12206,-0.12133599072694778,0.5621304363012314
12207,0.09892919659614563,0.3496834374964237
12208,0.08698741346597672,0.9878679914399981
12209,-0.0008328668773174286,0.8437759764492512
12210,-0.004948606714606285,0.09406821988523006
12211,0.08319465070962906,0.7121408795937896
12212,0.0002000096719712019,0.013638693955726922
12213,0.03320959210395813,0.1315964488312602
12214,0.009735647588968277,0.12345973961055279
12215,0.009351208806037903,1.1186531409621239
12216,0.014560995623469353,0.0061374022961899755
12217,0.007257271092385054,0.14073082199320197
12218,-0.0927303358912468,0.6793863549828529
12219,-0.02296084351837635,0.3091728538274765
12220,-0.00614482956007123,0.2531863711774349
12221,-0.022179793566465378,0.6506703030318022
12222,-0.021740900352597237,0.18786819279193878
12223,0.019005723297595978,0.01614832621999085
12224,0.05467532202601433,0.5880306698381901
12225,0.05699882656335831,0.09733840613625944
12226,-0.018872104585170746,0.29758109524846077
12227,0.01986762508749962,0.12201412674039602
12228,0.08002272993326187,0.011175292078405619
12229,0.03348078578710556,0.43062929064035416
12230,0.0034684601705521345,0.012019541813060641
12231,0.01083526574075222,0.16573837399482727
12232,0.15425431728363037,0.014171740738674998
12233,0.009277068078517914,0.13906591571867466
12234,-0.6906822323799133,0.28658467531204224
12235,0.013767263852059841,0.08629325905349106
12236,0.08990320563316345,0.27973878011107445
12237,0.002540485467761755,0.022008206229656935
12238,-0.028874797746539116,0.020818039774894714
12239,-0.017676547169685364,-0.011020040139555931
12240,-0.0139002725481987,0.22329846024513245
12241,0.03288871794939041,0.025710398011142388
12242,0.11013583838939667,-0.02536301478743553
12243,0.14392513036727905,0.19222866976633668
12244,0.010454528033733368,1.0003727786242962
12245,0.0025227656587958336,0.06552902329713106
12246,0.019627485424280167,1.0982513092458248
12247,0.019505254924297333,0.4955658093094826
12248,-0.39713364839553833,0.5449045300483704
12249,0.06566768884658813,1.5078280828893185
12250,-0.043512117117643356,0.2557145357131958
12251,-0.004565926268696785,0.18639947101473808
12252,-0.0035195499658584595,0.4246288761496544
12253,-0.20714811980724335,0.057536736130714417
12254,-0.015823068097233772,0.028430545702576637
12255,-0.021337240934371948,0.018945807591080666
12256,-0.004455492366105318,0.026350867934525013
12257,-0.02038586139678955,0.10020272433757782
12258,0.005922336131334305,0.08341040462255478
12259,0.061694152653217316,0.5262406315887347
12260,0.02500336617231369,0.04534110549138859
12261,0.00443962961435318,0.24271253123879433
12262,-0.05665118992328644,0.2748163565993309
12263,0.01651424914598465,0.056868113577365875
12264,0.005398660898208618,0.04894456989131868
12265,-0.1093742698431015,0.6087627708911896
12266,0.1064787358045578,0.11207184195518494
12267,-0.12749528884887695,0.09467847645282745
12268,0.012952324002981186,0.764068391174078
12269,0.006173078902065754,0.037712228993768804
12270,0.02180243842303753,0.003333530201416579
12271,0.014333467930555344,0.5442515276372433
12272,0.02422894909977913,0.6849745102226734
12273,0.07451482117176056,0.03320741653442383
12274,0.08086562156677246,0.6804727762937546
12275,0.08577783405780792,0.047740197158418596
12276,-0.005300773307681084,0.19088085927069187
12277,-0.05276409536600113,0.2682083249092102
12278,-0.36697033047676086,0.24513310194015503
12279,-0.11833470314741135,1.2154942750930786
12280,0.1965208798646927,0.7125270813703537
12281,0.005934050306677818,0.06196779361926019
12282,0.13392934203147888,0.1777043491601944
12283,0.018836012110114098,0.416689733043313
12284,-0.012227414175868034,0.36215053871273994
12285,0.004901771899312735,0.032671242486685514
12286,0.0008901822147890925,0.006104821135522798
12287,0.017588241025805473,0.4689354430884123
12288,0.01494147814810276,0.002025067340582609
12289,0.02490321546792984,0.10961510241031647
12290,0.0746944472193718,0.002780674025416374
12291,0.035152189433574677,0.022093657695222646
12292,0.011729992926120758,0.08750427514314651
12293,-0.023926090449094772,0.24559101834893227
12294,0.024584554135799408,0.06775001413188875
12295,-0.00817053485661745,0.015196943655610085
12296,-0.00040654907934367657,0.026789699448272586
12297,-0.08934369683265686,0.6444234177470207
12298,0.06458432227373123,0.651061438024044
12299,0.023237567394971848,0.10653532482683659
12300,0.10351100564002991,0.42271216213703156
12301,0.03950607031583786,0.7575878277420998
12302,0.08677336573600769,0.615537378937006
12303,0.008040327578783035,0.06700851023197174
12304,0.047177013009786606,0.015106642618775368
12305,-0.0018910379149019718,0.1891625514253974
12306,-0.04701138287782669,0.14475008845329285
12307,-0.0075257085263729095,0.21488561667501926
12308,0.0065468959510326385,0.07308596256189048
12309,-0.09915784001350403,0.942252591252327
12310,0.054042279720306396,0.5679681748151779
12311,-0.22423753142356873,0.4665111303329468
12312,-0.03649955615401268,1.0150588676333427
12313,0.0036961319856345654,0.017595195517060347
12314,-0.0870148092508316,0.28049683570861816
12315,0.03555050492286682,0.12470269110053778
12316,-0.02434689551591873,0.3447077050805092
12317,-0.3168007731437683,0.4943615198135376
12318,0.05274248495697975,0.07951071532443166
12319,-0.1936316043138504,2.082105830311775
12320,-0.03315176069736481,0.29313724115490913
12321,-0.042314544320106506,0.4085126593708992
12322,-0.003346603363752365,0.1733018383383751
12323,0.06980308890342712,0.054537711665034294
12324,-0.04613633081316948,0.4711945168673992
12325,-0.018273819237947464,0.013070181012153625
12326,0.006554177962243557,0.005753375968197361
12327,0.014485682360827923,0.5083461524918675
12328,-0.0039011945482343435,0.14587346836924553
12329,-0.0868905782699585,0.7205671221017838
12330,0.028863240033388138,-0.0020178909180685878
12331,0.10805308818817139,0.03663860826054588
12332,-0.018956346437335014,0.8165665715932846
12333,0.0052017648704349995,0.11452913144603372
12334,0.04348736256361008,0.3948606513440609
12335,-0.028910797089338303,0.27442652359604836
12336,-0.02164609357714653,0.11246633529663086
12337,0.003356969216838479,0.003292925684945658
12338,-0.042594511061906815,0.19756855443120003
12339,0.0014013522304594517,0.02708343998529017
12340,0.012542924843728542,0.08535993937402964
12341,0.007716466672718525,0.0024414437264204027
12342,0.015586190856993198,0.19585801009088755
12343,0.08957470208406448,0.08323384402319789
12344,-0.0854712724685669,0.44572505354881287
12345,0.08806190639734268,0.19093805504962802
12346,-0.000827237032353878,0.09197764005511999
12347,0.0770905464887619,0.4525060188025236
12348,0.09759549051523209,0.16423714999109507
12349,0.01580529846251011,0.3867388484068215
12350,0.001327352598309517,0.671890739351511
12351,-0.013728246092796326,0.672339990735054
12352,-0.06782595813274384,0.7115581259131432
12353,-0.042229995131492615,0.275980181992054
12354,-0.04039796441793442,0.30224091559648514
12355,-0.06849873065948486,1.1350210532546043
12356,0.018823254853487015,0.453983623534441
12357,0.02080797776579857,0.0068751530852750875
12358,0.07376590371131897,0.12131352722644806
12359,0.056895382702350616,0.09199667163193226
12360,-0.12012041360139847,0.29417845606803894
12361,0.001222692895680666,0.011563040141481906
12362,0.030095063149929047,0.3966415785253048
12363,0.0852847471833229,0.13556701224297285
12364,-0.12132849544286728,0.573493480682373
12365,0.03326937556266785,0.21736600250005722
12366,-0.06301124393939972,0.9856243580579758
12367,0.02061513066291809,0.12181896716356277
12368,4.4149463064968586e-05,0.02389358775690198
12369,0.15484851598739624,0.03306261624675244
12370,0.010520245879888535,0.0449334941804409
12371,0.039230041205883026,0.039924489334225655
12372,0.016566045582294464,0.004843458347750129
12373,-0.04033602774143219,0.18290767818689346
12374,0.00795790459960699,0.004981988538929727
12375,0.0006007174961268902,0.07246385188773274
12376,0.03957919403910637,0.05161218624562025
12377,0.04628267139196396,0.044055829755961895
12378,-0.19270162284374237,0.31152451038360596
12379,0.0023975889198482037,0.00635152158793062
12380,-0.01473928987979889,1.0602179765701294
12381,0.036942463368177414,0.15796869527548552
12382,0.06456290185451508,0.38919175788760185
12383,0.08811517059803009,0.14412517240270972
12384,0.06197100877761841,0.19798637926578522
12385,-0.23223468661308289,2.0565482676029205
12386,0.016574321314692497,0.02312289411202073
12387,-0.022547829896211624,0.8128636069595814
12388,-0.037292517721652985,-0.022412480786442757
12389,0.058250296860933304,0.35252799466252327
12390,0.0025500920601189137,0.00719598401337862
12391,-0.005840076133608818,0.04735894128680229
12392,-0.2143295258283615,0.2693827152252197
12393,0.12572155892848969,0.30482892878353596
12394,0.009784077294170856,0.3156270096078515
12395,0.03607551380991936,0.3308236300945282
12396,0.00826349388808012,0.021491588442586362
12397,0.024813229218125343,0.036093471106141806
12398,-0.03785018250346184,0.26817698776721954
12399,0.02253144420683384,0.03866202547214925
12400,0.006305392365902662,0.0011467303853578414
12401,0.003264591097831726,0.05445175617933273
12402,0.016913332045078278,0.1917206970974803
12403,-0.031340233981609344,1.6487145610153675
12404,0.008636826649308205,0.06358082190854475
12405,-0.03456571698188782,0.10188303142786026
12406,0.06827010959386826,0.05023474304471165
12407,0.0033959324937313795,0.01767214626306668
12408,-0.08004940301179886,0.17409350723028183
12409,-0.01728069595992565,0.14777806401252747
12410,0.019015032798051834,0.1171337366104126
12411,0.012925969436764717,0.007462061243131757
12412,0.007819266058504581,0.009564980864524841
12413,-0.11188866943120956,0.9776526242494583
12414,-0.33753663301467896,0.32455894351005554
12415,-0.054852038621902466,0.2876768633723259
12416,0.022382207214832306,0.14850736409425735
12417,0.0013669580221176147,0.7265134155750275
12418,0.03503381460905075,0.20105073787271976
12419,-0.011545568704605103,0.4711504690349102
12420,-0.03822823613882065,0.34205299615859985
12421,0.0002994784153997898,0.029311337042599916
12422,0.0063003855757415295,0.0007153530791583762
12423,-0.004487956874072552,0.0865792902186513
12424,0.2041739523410797,0.3626074409112334
12425,0.019134631380438805,0.5982101671397686
12426,0.014299930073320866,0.01542781200259924
12427,0.16624613106250763,0.2879450637847185
12428,0.022246811538934708,0.8422743193805218
12429,0.002872108481824398,0.006565643232315779
12430,-0.03478318080306053,0.3373892195522785
12431,-0.1328504979610443,0.15498729050159454
12432,-0.013904293067753315,0.09507566317915916
12433,0.0522879920899868,0.22775017423555255
12434,-0.06792810559272766,0.5654544606804848
12435,0.14955736696720123,0.828909682109952
12436,-0.001678799744695425,0.07926055043935776
12437,0.031309500336647034,0.0460123997181654
12438,0.0653563067317009,0.8123027011752129
12439,0.005651530809700489,0.02317236829549074
12440,0.07716879993677139,0.2997312620282173
12441,-0.45679140090942383,0.16666710376739502
12442,-0.08040428161621094,2.944951556622982
12443,0.00920221395790577,0.1868921685963869
12444,0.02906198613345623,0.4582176227122545
12445,0.0002744700759649277,0.016682803397998214
12446,0.03383141756057739,0.1506012266036123
12447,0.03387105464935303,0.014059053151868284
12448,0.0188373401761055,0.08172902325168252
12449,0.03900657966732979,0.0397561714053154
12450,-0.029345039278268814,0.06258266419172287
12451,0.000770841958001256,0.009956131941871718
12452,0.0429532565176487,0.09564444329589605
12453,-0.007207064423710108,0.21955461334437132
12454,0.031138287857174873,0.13434563390910625
12455,-0.0871661826968193,1.4448034167289734
12456,0.1479101926088333,0.0622120404150337
12457,0.005752339959144592,0.167846217751503
12458,-0.008838198147714138,0.475546021014452
12459,-0.06360939145088196,0.4426215589046478
12460,0.006556190550327301,0.36464334838092327
12461,0.020372401922941208,0.03781789680942893
12462,0.0013933742884546518,0.0359218530356884
12463,0.07375085353851318,0.19759438559412956
12464,-0.011022187769412994,1.0150815919041634
12465,0.05957087501883507,0.08667807455640286
12466,0.14752285182476044,0.038063581101596355
12467,0.028214842081069946,0.5406103357672691
12468,-0.06892229616641998,0.8406576812267303
12469,0.0026178541593253613,0.002210820504842559
12470,0.0037479624152183533,0.5930599644780159
12471,-0.11056918650865555,1.8552575260400772
12472,0.0072731077671051025,0.13166542537510395
12473,-0.1396970897912979,0.5963487774133682
12474,0.03062373772263527,0.9100702665746212
12475,0.005466988310217857,0.019525945594068617
12476,0.1021571159362793,0.23006763868033886
12477,0.01607516221702099,0.01850507647031918
12478,0.004016188904643059,0.7609723508358002
12479,-0.024968836456537247,2.5580999553203583
12480,0.00926146935671568,0.004407405882375315
12481,0.021339070051908493,0.11107525927945971
12482,0.03954528272151947,0.39050213247537613
12483,-0.08856081962585449,2.037436991930008
12484,-0.05736060440540314,0.6322493031620979
12485,0.0007203941931948066,0.019988841144368052
12486,0.017986660823225975,0.17852881224825978
12487,0.027320358902215958,0.19774772506207228
12488,-0.09622211754322052,0.26237952709198
12489,0.02408500947058201,0.5458748433738947
12490,-0.059735752642154694,0.4775884747505188
12491,-0.11238722503185272,1.1032621264457703
12492,0.010236084461212158,0.47363075613975525
12493,-0.0015264106914401054,0.17445126362144947
12494,-0.016965387389063835,0.4677501618862152
12495,0.027956996113061905,0.5534819401800632
12496,0.0026662000454962254,0.0022111266443971545
12497,-0.009112744592130184,0.22895860485732555
12498,0.004423336125910282,0.00043832435039803386
12499,0.0151399876922369,0.8775664065033197
12500,0.0033074035309255123,0.034308050875552
12501,0.027851365506649017,0.07230053935199976
12502,0.02672494575381279,0.024011405184864998
12503,0.0005493853241205215,0.19197790324687958
12504,0.009437592700123787,0.11631728708744049
12505,-0.01991310715675354,-0.019373461380600927
12506,-0.0026052184402942657,0.17496602423489094
12507,0.09746803343296051,0.12351392302662134
12508,0.04640926420688629,0.069637899287045
12509,0.014026131480932236,0.010218234150670469
12510,-0.07897277921438217,0.6577249616384506
12511,0.02883545681834221,0.0034266673610545695
12512,-0.017360679805278778,0.8571304529905319
12513,0.03752865269780159,0.21636151894927025
12514,0.032070182263851166,0.09167131083086133
12515,0.10624345391988754,0.05061288154684007
12516,0.035185690969228745,0.4731737934052944
12517,0.051684167236089706,1.431453999131918
12518,-0.24631567299365997,0.3060586750507355
12519,-0.006738289259374142,0.03799588605761528
12520,0.0003736484795808792,0.04904303187504411
12521,-0.039859674870967865,1.1703147664666176
12522,0.1548629254102707,0.02419320121407509
12523,0.003574822563678026,0.0018814541981555521
12524,-0.0015305583365261555,0.5038436986505985
12525,0.039102282375097275,0.5037446208298206
12526,-0.046823710203170776,0.37493449449539185
12527,-0.23272092640399933,1.6229767352342606
12528,-0.07939848303794861,-0.011308722198009491
12529,0.13284988701343536,0.352549996227026
12530,0.000916516873985529,0.0031972630822565407
12531,0.01940499059855938,0.03465721974498592
12532,0.1576237678527832,0.18391527980566025
12533,0.019216880202293396,0.042325643822550774
12534,0.20457293093204498,0.1785115096718073
12535,0.049575623124837875,0.2938265996053815
12536,-0.3371579349040985,0.9271804392337799
12537,-0.01278427429497242,-0.0008645299822092056
12538,0.02010461688041687,0.911826565861702
12539,0.0012862280709668994,0.0021827961136295926
12540,0.026713812723755836,0.012944173824507743
12541,-0.011754332110285759,0.9039632119238377
12542,0.0339304655790329,0.05610175686888397
12543,-0.000305824913084507,0.19371044356375933
12544,0.0229985099285841,0.04462686739861965
12545,0.021939560770988464,0.06059310678392649
12546,0.0022705644369125366,0.1251416397280991
12547,0.03842905908823013,0.5755936913192272
12548,-0.031763240694999695,0.28639763593673706
12549,-0.008102146908640862,0.044783199205994606
12550,0.0001896098256111145,0.16142407804727554
12551,-0.01033800095319748,0.1877799853682518
12552,0.05505797266960144,0.06797218881547451
12553,0.005046293139457703,0.024503785083652474
12554,-0.03689318150281906,0.8354391045868397
12555,0.021432489156723022,0.13048259913921356
12556,-0.04715626314282417,0.02089185267686844
12557,0.0035575213842093945,0.033563434408279136
12558,-0.008992042392492294,0.250596409663558
12559,-0.055081672966480255,0.23987918719649315
12560,0.014395786449313164,0.005290588509524241
12561,0.0031363130547106266,0.0036759588308632376
12562,0.008549375459551811,0.02814561518607661
12563,0.002195125911384821,0.01113078452181071
12564,0.020910169929265976,0.00744348949752748
12565,-0.13639532029628754,0.019739001989364624
12566,0.0028584375977516174,0.032468182034790516
12567,0.003242814913392067,1.668856406584382
12568,0.0028499425388872623,5.352350149223639e-05
12569,0.0034419840667396784,0.015172295592492446
12570,-0.03208072856068611,0.16106881946325302
12571,0.03449364751577377,0.03539820812875405
12572,0.006242451723664999,0.002211247294326313
12573,0.10507998615503311,1.898976169526577
12574,-0.06715865433216095,0.5949742719531059
12575,0.0022643906995654106,0.2919837976805866
12576,0.09335096925497055,0.1676153913140297
12577,0.10304562002420425,0.12716920161619782
12578,0.003815211821347475,0.0026575048632366816
12579,-0.044972602277994156,0.06228916719555855
12580,-0.018049554899334908,-0.010995976403355598
12581,-0.013319572433829308,0.26491716504096985
12582,0.060280878096818924,0.15678446367383003
12583,0.034921795129776,0.0057700282777659595
12584,0.017422731965780258,0.014139701379463077
12585,-0.017157990485429764,1.1865714602172375
12586,-0.02456715516746044,0.1466981042176485
12587,-0.31701743602752686,0.2237997055053711
12588,0.0011306162923574448,0.0989726078696549
12589,0.038497939705848694,0.013592137140221894
12590,0.08432348817586899,0.023978324607014656
12591,0.04543193802237511,0.52983832731843
12592,0.005439443979412317,0.045918570016510785
12593,0.010933682322502136,0.16718883253633976
12594,-0.04240938648581505,0.28758862242102623
12595,-0.11788447201251984,1.0252924412488937
12596,0.025801794603466988,0.005034590387367643
12597,-0.06221877038478851,0.5188293904066086
12598,0.02297697402536869,0.0017388892592862248
12599,0.00921628624200821,1.0592739880084991
12600,-0.0015289760194718838,0.01976867113262415
12601,-0.14074070751667023,0.30816271901130676
12602,0.005173240788280964,0.0502035457175225
12603,-0.029988260939717293,0.23268220201134682
12604,0.008014206774532795,0.2795675089582801
12605,-0.00020255008712410927,0.19722912460565567
12606,0.10096769034862518,0.23357515269890428
12607,0.012798763811588287,0.3790987357497215
12608,0.0026852900628000498,0.049649344058707356
12609,-0.009472079575061798,0.6248443350195885
12610,0.03898658975958824,0.17543267086148262
12611,0.015399053692817688,0.20877762883901596
12612,0.007319221273064613,0.4828110300004482
12613,-0.10132862627506256,1.5727261155843735
12614,0.01653578318655491,0.04416065476834774
12615,0.003443273715674877,0.05129714962095022
12616,0.0969565212726593,0.2035734518431127
12617,0.014870401471853256,0.6612755209207535
12618,0.002865124261006713,0.005595517854089849
12619,-0.12083464860916138,-0.035730987787246704
12620,-0.02474856935441494,0.4044816493988037
12621,0.005051594693213701,0.023035346064716578
12622,0.022537600249052048,0.2571153789758682
12623,0.02715776115655899,0.10643562581390142
12624,0.028966829180717468,0.16494658635929227
12625,-0.13987231254577637,0.8816614598035812
12626,-0.12169381231069565,0.1764998883008957
12627,0.029396582394838333,0.12938811723142862
12628,0.051976703107357025,0.532212495803833
12629,0.11765346676111221,-0.06899440079927445
12630,-0.05919158458709717,0.34142736345529556
12631,0.02800089307129383,0.03506842441856861
12632,-0.2239740788936615,0.8601838201284409
12633,0.06614098697900772,0.08775117993354797
12634,0.10381393134593964,0.0189265672233887
12635,0.006076537072658539,0.016767800218076445
12636,-0.24690909683704376,-0.0461096465587616
12637,0.002877737395465374,0.01918490673415363
12638,0.06618166714906693,0.2628141716122627
12639,0.005333632230758667,0.1276235431432724
12640,0.021820081397891045,0.006918007525655412
12641,0.07574684917926788,0.10166645050048828
12642,-0.02915824204683304,2.1860223785042763
12643,0.0012923076283186674,0.00033015038025041576
12644,-0.07664328813552856,0.1211734488606453
12645,0.013120992109179497,0.14623311022296548
12646,0.013676146045327187,0.007690599479246885
12647,0.004835313186049461,0.009774996433407068
12648,0.023930661380290985,0.7171488255262375
12649,0.014389464631676674,0.015143919736146927
12650,-0.11414128541946411,1.1760526597499847
12651,0.00436050072312355,0.14394706301391125
12652,-0.03213512897491455,0.9840070232748985
12653,0.0025756261311471462,0.04022645391523838
12654,0.027377374470233917,0.04808668512851
12655,0.039074432104825974,0.018668722128495574
12656,0.03653760254383087,0.08035186864435673
12657,0.07574684917926788,-0.08776614606380463
12658,0.006390759721398354,0.03402744047343731
12659,0.0010806568898260593,0.26603501942008734
12660,-0.0816265419125557,0.06508401781320572
12661,0.008647113107144833,0.010384405934019014
12662,0.009054127149283886,0.036432250402867794
12663,-0.03485773131251335,0.07759470492601395
12664,-0.19702979922294617,0.7174655348062515
12665,0.010787713341414928,0.04091768246144056
12666,0.0037768848706036806,0.0009448228520341218
12667,0.02728661708533764,0.18700933270156384
12668,0.005746542941778898,0.008585514849983156
12669,0.06469152122735977,0.09493948519229889
12670,-0.010387308895587921,0.30776526406407356
12671,-0.20202884078025818,0.7785205543041229
12672,-0.039983443915843964,0.13918187469244003
12673,-0.0222901813685894,0.8767843768000603
12674,0.021506253629922867,0.045867047185311094
12675,0.003720339387655258,0.08927879296243191
12676,-0.024036576971411705,0.1554511860013008
12677,0.009744588285684586,0.09548637457191944
12678,-0.10583298653364182,0.4950195625424385
12679,0.06205407902598381,0.05005742143839598
12680,0.04194626957178116,0.23324941843748093
12681,0.11840487271547318,0.4159909561276436
12682,0.040245674550533295,0.5340204685926437
12683,0.0428486168384552,0.007156330568250269
12684,0.004926932975649834,0.5996211748570204
12685,0.022674713283777237,0.014691768563352525
12686,-0.1071159690618515,1.2483326345682144
12687,0.016536841168999672,0.0023733381822239608
12688,0.06993898749351501,0.08042263239622116
12689,0.05188819393515587,0.006766624050214887
12690,0.012602920643985271,0.06653265794011531
12691,0.013815894722938538,0.24916067766025662
12692,-0.025936245918273926,0.3132375292479992
12693,0.01761074922978878,0.5698342379182577
12694,0.06376663595438004,0.6361188050359488
12695,0.027612820267677307,0.27319126576185226
12696,0.07165589183568954,0.11447056801989675
12697,0.019873909652233124,0.046648572431877255
12698,0.037957750260829926,0.5243645533919334
12699,0.00788569450378418,0.16891516745090485
12700,-0.16365621984004974,0.8886052370071411
12701,0.0001896098256111145,-0.02220207244157791
12702,0.031223636120557785,0.03689471329562366
12703,-0.0009690555743873119,0.0048974365927278996
12704,-0.0017391741275787354,0.17518576979637146
12705,0.09475582838058472,0.02314358329749666
12706,-0.5167031288146973,1.9960585832595825
12707,0.023963291198015213,0.0931919002905488
12708,-0.021285442635416985,0.2012147307395935
12709,0.07707205414772034,0.45295195281505585
12710,-0.01335243321955204,0.20211158320307732
12711,-0.0010583135299384594,0.19002369605004787
12712,0.0022376645356416702,0.0021657509496435523
12713,-0.011378660798072815,0.20246140286326408
12714,0.014782017096877098,0.1015849276445806
12715,0.011647377163171768,0.8555692471563816
12716,0.10408559441566467,0.031036238797241822
12717,0.02320656180381775,0.0951438860502094
12718,0.03254929184913635,0.010953886026982218
12719,-0.07374358177185059,0.9851175770163536
12720,0.022517630830407143,0.07082377444021404
12721,0.008092295378446579,0.3705468070693314
12722,0.1837671399116516,0.4718368351459503
12723,-0.014582430943846703,0.00914483331143856
12724,0.00904026161879301,0.0099741235608235
12725,-0.013824300840497017,0.11256616376340389
12726,0.03701698035001755,1.2613124512135983
12727,0.002436155453324318,0.11474072374403477
12728,-0.0005015970673412085,0.002241716720163822
12729,0.002659695688635111,3.683499380713329e-05
12730,-0.04862590879201889,0.035953983664512634
12731,-0.009593576192855835,0.21237634122371674
12732,0.018981946632266045,0.04701184364967048
12733,-0.10772908478975296,0.23938249051570892
12734,-0.045595504343509674,0.23589301109313965
12735,0.10488700866699219,0.05294133862480521
12736,0.008445888757705688,0.009688245365396142
12737,0.016424918547272682,0.023345883324509487
12738,-0.06326225399971008,0.38157766312360764
12739,0.019980527460575104,0.025748621905222535
12740,0.007161980494856834,0.05330225522629917
12741,0.03607551380991936,-0.0019167566299438474
12742,-0.018514741212129593,0.14566767401993275
12743,0.019583124667406082,0.038017559330910444
12744,0.06061500683426857,0.03811095003038645
12745,-0.0018480978906154633,0.09980513900518417
12746,-0.03352200984954834,0.5794265121221542
12747,-0.024122824892401695,-0.023583179116249083
12748,-0.42093774676322937,0.5148942470550537
12749,-0.09693004935979843,0.3786448761820793
12750,0.02087932825088501,0.6081190146505833
12751,-0.030882172286510468,0.05938108637928963
12752,0.02526102587580681,0.13281305530108511
12753,-0.012369547039270401,0.25721156783401966
12754,-0.010931084863841534,0.48911264538764954
12755,0.0029421302024275064,0.00014816552902630065
12756,0.026258070021867752,0.09990428760647774
12757,0.022509239614009857,0.322795607149601
12758,-0.01934204436838627,0.6060334276407957
12759,-0.03811391443014145,1.2236590683460236
12760,0.0018745176494121552,0.2512893881648779
12761,-0.013715509325265884,0.07025289442390203
12762,0.07654543220996857,0.21612316370010376
12763,0.1040593832731247,0.010628266260027885
12764,0.0038098879158496857,0.28627776354551315
12765,-0.0005719922482967377,0.24734208174049854
12766,0.0050732530653476715,0.2450242005288601
12767,-0.002587734255939722,0.0889440132305026
12768,-0.01816582679748535,0.41082934103906155
12769,0.10225532948970795,0.2228651656769216
12770,-0.005086485296487808,0.04843264212831855
12771,-0.18786512315273285,0.041006624698638916
12772,0.13644862174987793,0.42102453112602234
12773,0.02008966915309429,0.08429711312055588
12774,-0.09596134722232819,1.1935414150357246
12775,-0.1424076110124588,0.03508135676383972
12776,0.004286265000700951,0.008212672881199978
12777,-0.011700587347149849,0.32985662668943405
12778,-0.04557853192090988,0.17920494824647903
12779,-0.05137796700000763,2.4007255285978317
12780,0.003826831467449665,0.002903018009419611
12781,-0.07154878228902817,0.3424125611782074
12782,0.00037358328700065613,0.21199353225529194
12783,0.002544201910495758,0.16375240683555603
12784,-0.14998717606067657,0.49132201075553894
12785,-0.017686206847429276,0.20031015574932098
12786,-0.11030744016170502,1.211888998746872
12787,0.03948122635483742,0.1599615328013897
12788,0.0530349463224411,0.49799849931150675
12789,0.0004471689462661743,0.26665693521499634
12790,-0.006000187247991562,0.13771249540150166
12791,0.018333688378334045,0.14574216958135366
12792,0.0012950561940670013,0.034782104194164276
12793,-0.000589640811085701,0.569027466699481
12794,-0.016568634659051895,0.05771356448531151
12795,0.014229548163712025,0.0037197891995310785
12796,-0.23094606399536133,0.045718610286712646
12797,0.04566366225481033,0.22116334037855268
12798,0.13220204412937164,0.9635657072067261
12799,0.14361898601055145,0.2176126390695572
12800,0.05108354240655899,0.6100433245301247
12801,0.011489912867546082,2.331218272447586
12802,0.07648533582687378,2.548952504992485
12803,-0.09601259231567383,1.0389600098133087
12804,0.022776061668992043,0.024547712178900838
12805,-0.04579964652657509,0.1757885292172432
12806,-0.07350488752126694,0.006974853575229645
12807,0.02225092425942421,0.007213113131001592
12808,-0.006440678611397743,0.07053292635828257
12809,0.013033422641456127,0.01068993448279798
12810,-0.050759732723236084,0.6468628495931625
12811,0.07994754612445831,0.7989719738252461
12812,-0.015325982123613358,0.17556345276534557
12813,-0.016631819307804108,0.519493006169796
12814,-0.03632766008377075,0.09159230440855026
12815,0.05229104310274124,0.03995183133520186
12816,-0.002953873947262764,0.24833030626177788
12817,0.054380323737859726,0.429114144295454
12818,-0.05565616488456726,0.3044956550002098
12819,-0.002066181041300297,0.11914619849994779
12820,-0.009377855807542801,0.20937968604266644
12821,0.00151100754737854,0.5026900917291641
12822,0.0003000926226377487,0.01639395346865058
12823,-0.0026726587675511837,0.017736527603119612
12824,0.02259225770831108,0.8552718609571457
12825,-0.0415351428091526,0.6826547384262085
12826,-0.09320290386676788,0.15278100222349167
12827,0.10368527472019196,0.05753102368908003
12828,-0.004423551261425018,0.19711063988506794
12829,0.0187947116792202,0.03937376197427511
12830,0.1558624505996704,0.011875733878696337
12831,-0.01709902659058571,0.2521034814417362
12832,0.016421664506196976,0.008205896941944957
12833,0.0450427383184433,0.05848833732306957
12834,-0.008480004966259003,0.03539550490677357
12835,-0.0212465338408947,0.5683621261268854
12836,0.027999497950077057,0.04498545080423355
12837,0.2785210609436035,0.6381336227059364
12838,-0.02918565273284912,0.45441538095474243
12839,0.011353859677910805,0.17169062606990337
12840,0.003916878253221512,0.39603121392428875
12841,0.014368019998073578,0.034014128148555756
12842,0.015755439177155495,0.028998792986385524
12843,-1.0022825002670288,0.469022274017334
12844,0.09357644617557526,0.06518970150500536
12845,0.11126452684402466,0.800953134894371
12846,-0.02626442164182663,-0.01883653737604618
12847,-0.21084696054458618,1.2858233898878098
12848,0.027300983667373657,0.14550102839712054
12849,-0.022288842126727104,0.3002723902463913
12850,-0.05791407823562622,0.4174053817987442
12851,0.0028790708165615797,0.0007076858310028911
12852,-0.004541316069662571,0.02784934639930725
12853,0.003840483957901597,0.0012290063318687316
12854,-0.013936832547187805,0.21160250157117844
12855,-0.03168105706572533,0.06509468704462051
12856,-0.009147169068455696,0.7834674920886755
12857,-0.033986348658800125,-0.019958756864070892
12858,0.032583240419626236,0.056772719137370586
12859,-0.013440368697047234,0.38429299369454384
12860,-0.01582418382167816,0.30550824850797653
12861,-0.0036161192692816257,0.2470757756382227
12862,-0.013478804379701614,0.2539209797978401
12863,-0.00159738352522254,0.012633380480110645
12864,-0.08581998944282532,0.48767566680908203
12865,-0.008518442511558533,0.3353300392627716
12866,0.0036340621300041676,0.01627170102437958
12867,-0.01773979887366295,0.1141020804643631
12868,-0.35311511158943176,-0.10050636529922485
12869,-0.025618821382522583,0.4892324358224869
12870,0.07224532961845398,2.040294960141182
12871,0.019138164818286896,1.1159890815615654
12872,-0.021620022132992744,0.3553231470286846
12873,0.009323738515377045,0.05013594403862953
12874,-0.07912787050008774,0.7916327342391014
12875,0.035900555551052094,0.00910569098778069
12876,-0.0049080997705459595,0.4472143352031708
12877,0.015734490007162094,0.008485044343397022
12878,0.04569040983915329,0.03207475179806352
12879,-0.021993206813931465,0.21304329112172127
12880,-0.013214537873864174,1.014503113925457
12881,-0.0029932630714029074,0.06765713542699814
12882,0.0022036689333617687,0.07020711665973067
12883,0.056650690734386444,0.20515312254428864
12884,0.006130170077085495,0.007193891506176442
12885,0.059549570083618164,0.05601260997354984
12886,0.03420693054795265,0.030221417546272278
12887,0.03543199971318245,0.011359798663761467
12888,-0.5451846122741699,0.8085300326347351
12889,0.07064937055110931,0.12945556920021772
12890,0.013758271932601929,0.23568414151668549
12891,0.0011220937594771385,0.0023773413558956236
12892,-0.007126906421035528,0.09294623509049416
12893,0.006242182105779648,0.3610892482101917
12894,-0.0012948992662131786,0.028565536718815565
12895,0.01599191315472126,0.352481322363019
12896,-1.236378788948059,0.6345661878585815
12897,0.00013999640941619873,0.027829622267745435
12898,-0.028428804129362106,0.48275310546159744
12899,-0.1266382932662964,1.9450694620609283
12900,0.002885388443246484,0.0029831063002347946
12901,-0.02779904380440712,0.9807876497507095
12902,0.006749853491783142,-0.0001880040019750593
12903,-0.016810325905680656,-0.027727613002061842
12904,-0.010858668014407158,-0.00305250845849514
12905,0.0698089599609375,0.06227788608521223
12906,0.05830680578947067,0.017789846751838923
12907,-0.005969346035271883,0.3257015207782388
12908,0.032815322279930115,0.1353779286146164
12909,0.030194468796253204,0.29080380499362946
12910,-0.1540423035621643,1.4725894033908844
12911,0.0022215270437300205,0.07364844577386975
12912,0.0960770770907402,0.4796354714781046
12913,0.01005360297858715,0.14480248698964715
12914,0.014862394891679287,0.0827708231518045
12915,-0.000131094828248024,0.1717977039515972
12916,0.003117983229458332,0.03438942361390218
12917,-0.005584611091762781,0.12106368504464626
12918,0.09415942430496216,0.014173468109220266
12919,0.004671547561883926,0.09769952669739723
12920,-0.1241784542798996,-0.09985743835568428
12921,-0.004456245340406895,0.12993009109050035
12922,-0.005717541091144085,0.02428456861525774
12923,-0.04592324420809746,0.035747699439525604
12924,0.07792925089597702,0.8861946687102318
12925,0.13306964933872223,0.20430800318717957
12926,0.07232104241847992,0.017269589006900787
12927,0.046789683401584625,0.16934702079743147
12928,0.007104170508682728,0.02883203065721318
12929,0.035544950515031815,0.027401235362049192
12930,-0.02125471830368042,0.06872229650616646
12931,-0.00886460393667221,0.3469065260142088
12932,-0.05828957259654999,0.7024858444929123
12933,0.10022564977407455,1.1681208088994026
12934,-0.04926519840955734,-0.008418019860982895
12935,-0.058286819607019424,-0.023383930325508118
12936,0.19333979487419128,0.5127134993672371
12937,0.03299504518508911,0.2101654689759016
12938,0.005588167812675238,0.10299618495628238
12939,0.016399115324020386,0.04143704520538449
12940,0.0017096376977860928,0.05487286252900958
12941,0.06477087736129761,0.02036531240446493
12942,-0.2940458655357361,-0.0022715330123901367
12943,0.0319892093539238,0.10681933909654617
12944,-0.0027188609819859266,0.012470352463424206
12945,0.04986853525042534,-0.008789049237966537
12946,0.019308138638734818,0.041744367219507694
12947,-0.021938564255833626,0.42526325210928917
12948,-0.20951159298419952,-0.04682062566280365
12949,0.02311651036143303,0.12248071003705263
12950,-0.0045291949063539505,0.04936879687011242
12951,-0.029716292396187782,0.5058399550616741
12952,0.018727604299783707,0.02836348081473261
12953,-0.830096960067749,1.3377466201782227
12954,-0.024878930300474167,0.2537605185061693
12955,-0.09338915348052979,0.6929006576538086
12956,-0.007639430463314056,0.3532681781798601
12957,0.08586611598730087,1.4365790113806725
12958,0.029319968074560165,0.36933468375355005
12959,0.08244850486516953,0.04920904245227575
12960,-0.044930897653102875,0.36359524726867676
12961,0.04279560223221779,0.013836055528372526
12962,-0.0176978949457407,0.19486596249043941
12963,0.11585360765457153,0.3955397307872772
12964,-0.044471293687820435,0.9965581595897675
12965,0.0704052671790123,0.3795186933130026
12966,0.007925320416688919,0.054534911148948595
12967,0.013285874389111996,0.09629386197775602
12968,-0.02064129337668419,0.795314222574234
12969,-0.06419529765844345,0.5626993998885155
12970,0.14905567467212677,0.034338831435889006
12971,-0.017060954123735428,0.30847543478012085
12972,0.02983155846595764,0.07835756987333298
12973,0.020222028717398643,0.04989310394739732
12974,0.02298281341791153,0.013823379733366892
12975,0.20861700177192688,0.2873429134488106
12976,-0.003607025370001793,0.11150175146758556
12977,0.014816053211688995,0.3645288422703743
12978,-2.835877239704132e-05,0.2668633256107569
12979,0.023135002702474594,0.10222238674759865
12980,0.027921995148062706,0.07022263295948505
12981,0.05326352268457413,0.3811984658241272
12982,0.008390289731323719,0.051425677724182606
12983,0.08379560708999634,0.11157252080738544
12984,0.14291773736476898,0.043485295958817005
12985,-0.2652348279953003,0.9879020154476166
12986,-0.00352596677839756,0.4572193045169115
12987,0.0047971815802156925,0.08991012442857027
12988,0.0038347619120031595,0.0015233964882099826
12989,-0.014463648200035095,0.06712855398654938
12990,-0.04300469532608986,0.5674933604896069
12991,-0.046655308455228806,0.04670851677656174
12992,-0.1781003177165985,0.4301494061946869
12993,0.003413371741771698,0.2180320844054222
12994,0.006798453629016876,0.20466501638293266
12995,0.01251864805817604,0.004461438002181239
12996,0.03025156445801258,0.01121350220637396
12997,0.003784369910135865,0.00012110891634620202
12998,0.0399770513176918,0.003407688103616238
12999,-0.014439525082707405,0.4792618416249752
13000,0.021403057500720024,0.020676177053246647
13001,0.02507815510034561,0.025491067266557366
13002,0.08028987795114517,0.38644283078610897
13003,0.0037644924595952034,0.00780626613413915
13004,0.014819079078733921,0.03566050226800144
13005,0.01663084328174591,0.006366611458361149
13006,0.12702129781246185,0.28712158277630806
13007,0.06643382459878922,0.11735660652630031
13008,-0.18092186748981476,0.42339009046554565
13009,-0.05602826178073883,0.12281303107738495
13010,-0.03643317520618439,0.923876266926527
13011,0.020319189876317978,0.5067726275883615
13012,-0.02478809654712677,0.6345534920692444
13013,0.022156598046422005,0.05230393819510937
13014,0.08678118139505386,0.6697359336540103
13015,-0.03937662020325661,1.023763731122017
13016,0.022754870355129242,0.004410409135743976
13017,0.020528586581349373,0.15623947349376976
13018,0.012252092361450195,0.65000319480896
13019,-0.025351068004965782,0.20231344923377037
13020,0.0009570042602717876,0.004430192057043314
13021,-0.05545336753129959,0.4095766916871071
13022,-0.15862518548965454,1.0780073702335358
13023,-0.009795963764190674,0.6385575886815786
13024,0.001770290546119213,0.14420699467882514
13025,-0.013735002838075161,0.22991136088967323
13026,-0.011682622134685516,0.0424217926338315
13027,-0.010275878012180328,0.05878002196550369
13028,0.0037772173527628183,0.0034214908328067395
13029,0.019916919991374016,0.021274002676364034
13030,0.021478578448295593,0.00905457092449069
13031,0.016493231058120728,0.009243783880956471
13032,0.019191544502973557,0.03624668437987566
13033,0.0269243773072958,0.4063884671777487
13034,-0.1223522275686264,0.2964572012424469
13035,-0.07487640529870987,0.12303421646356583
13036,0.0069433776661753654,0.04580906976480037
13037,0.0176859013736248,0.21736556198447943
13038,0.06649008393287659,0.06912093237042427
13039,0.002862905152142048,0.06699098518583924
13040,-0.022785568609833717,0.5274835340678692
13041,-0.015278631821274757,0.08608881011605263
13042,0.020773272961378098,0.00955398939549923
13043,-0.3021481931209564,0.07850006222724915
13044,0.04174255579710007,0.03270964662078768
13045,-9.389431215822697e-05,0.024772876407951117
13046,-0.04291246831417084,0.3124931529164314
13047,0.028700772672891617,0.024770595351583324
13048,-0.005655091255903244,0.07540231384336948
13049,0.006844410207122564,5.924522719169545e-05
13050,-0.004560360684990883,0.3900196310132742
13051,0.00862598605453968,0.03025590453762561
13052,0.021546654403209686,0.008560136804590002
13053,0.028163563460111618,0.7614343883469701
13054,0.052974164485931396,0.09698354452848434
13055,0.04697035998106003,0.2492933925241232
13056,0.06160713732242584,0.05657625547610223
13057,-0.6877478361129761,2.192485749721527
13058,-0.04167714715003967,2.957034260034561
13059,0.12943041324615479,0.18320219684392214
13060,-0.008651325479149818,0.22907958552241325
13061,0.02553969994187355,0.17177077010273933
13062,0.007541610859334469,0.05542298493674025
13063,0.1454663723707199,0.2998862508684397
13064,0.015587426722049713,0.1362880989909172
13065,-0.03070889227092266,0.5820401720702648
13066,-0.10545792430639267,0.44484324753284454
13067,0.022477904334664345,0.13347077695652843
13068,-0.04743219539523125,0.3747106119990349
13069,-0.06268314272165298,0.7338898330926895
13070,0.16624613106250763,0.005731892064213753
13071,-0.009903224185109138,0.15815592650324106
13072,-0.24826277792453766,0.7870655357837677
13073,-0.0034503228962421417,0.685435313731432
13074,-0.0317688025534153,0.24709508195519447
13075,-0.06363584101200104,0.4578775018453598
13076,-0.06862414628267288,0.1636769101023674
13077,-0.27035588026046753,1.4512967765331268
13078,0.02950936183333397,0.26811828929930925
13079,0.012713354080915451,0.029384613037109375
13080,0.02486328035593033,0.003473194294201676
13081,-0.020662667229771614,0.05781596899032593
13082,0.006726161576807499,0.0028936810194863938
13083,-0.09156741201877594,0.361951120197773
13084,0.0692778006196022,0.16854866314679384
13085,0.007552511524409056,0.03683568787528202
13086,0.05536659061908722,0.30455075949430466
13087,-0.07732328772544861,0.6363533288240433
13088,0.033269040286540985,0.11014654277823865
13089,0.058176543563604355,0.13806816865690053
13090,0.003181157633662224,0.26795079559087753
13091,0.020555973052978516,0.6705741146579385
13092,-0.008169976063072681,0.0734915267676115
13093,-0.18852777779102325,1.6361493170261383
13094,-0.018715277314186096,0.11245682276785374
13095,0.0497099906206131,0.0041869729466270655
13096,-0.28529006242752075,1.0678642094135284
13097,0.006800452247262001,0.00861438342690235
13098,-0.013306263834238052,0.39495899528265
13099,-0.007258232682943344,0.3661670330911875
13100,0.03247150406241417,0.02138014941010624
13101,0.05495904013514519,0.38685140386223793
13102,-0.007528495043516159,0.20838362351059914
13103,0.00377277540974319,0.0012690438015852123
13104,-0.047793351113796234,0.7639029882848263
13105,0.024922866374254227,0.12870508059859276
13106,0.07991570979356766,0.11399100907146931
13107,0.0035779213067144156,0.024189333998947404
13108,0.04066993296146393,0.06198481353931129
13109,0.1082625761628151,0.032232687139185145
13110,-0.00916963815689087,0.06290663033723831
13111,0.004872943740338087,0.030499925502226688
13112,0.14636465907096863,0.7722704857587814
13113,-0.06116577237844467,0.11541856825351715
13114,-0.12388407438993454,0.49751606583595276
13115,-0.015122178941965103,0.017514342442154884
13116,-0.025668486952781677,0.34679625928401947
13117,0.024634381756186485,0.054577982518821955
13118,-0.02807454764842987,0.07244513928890228
13119,0.17216022312641144,0.1540316939353943
13120,-0.004117237403988838,0.02717138919979334
13121,0.0873391330242157,0.3270320426672697
13122,-0.0021477597765624523,0.1466723633930087
13123,0.0040385788306593895,0.0071790325455367565
13124,0.013139969669282436,0.01363550336100161
13125,-0.012628328055143356,0.03312717191874981
13126,0.025432581081986427,0.03324435593094677
13127,0.049424249678850174,1.0130293630063534
13128,0.020113937556743622,0.019076651893556118
13129,0.010137328878045082,0.013251987751573324
13130,-0.00681051192805171,0.08377182576805353
13131,0.009745082817971706,0.23979569971561432
13132,0.008522123098373413,0.5227109678089619
13133,-0.02102747932076454,0.22134209424257278
13134,0.046089813113212585,0.6123422216624022
13135,0.014310412108898163,0.09363873675465584
13136,0.006928500719368458,0.11225656350143254
13137,0.0751047357916832,0.10655766725540161
13138,-0.0062680914998054504,0.12363809626549482
13139,0.016540080308914185,0.04199591279029846
13140,0.03821470960974693,0.0007473230361938477
13141,0.0025072386488318443,0.0259685763012385
13142,0.012653464451432228,0.005004962442853866
13143,0.029687145724892616,0.0319626540876925
13144,-0.005631814710795879,0.07570732105523348
13145,-0.005969346035271883,-0.00046420540660619715
13146,0.02821488492190838,0.5115751940757036
13147,0.02086463011801243,0.12763000116683543
13148,-0.017576610669493675,0.16550342552363873
13149,-0.0033467013854533434,0.04015024984255433
13150,0.12269504368305206,0.059715600684285164
13151,0.0032857097685337067,0.12071515433490276
13152,0.13975396752357483,0.28290898352861404
13153,-0.0010541044175624847,0.14871476031839848
13154,-0.15685884654521942,0.4252867102622986
13155,0.003208335256204009,0.0032324544590665027
13156,0.018610920757055283,0.12896861927583814
13157,0.08679897338151932,0.8248240277171135
13158,-0.0006189784035086632,-0.002135711954906583
13159,0.003778973827138543,0.005486444657435641
13160,-0.05206415802240372,2.730508852750063
13161,0.037073634564876556,0.15809610206633806
13162,-0.024260960519313812,0.17876865528523922
13163,0.030381277203559875,0.20831269747577608
13164,0.012585155665874481,0.7734213322401047
13165,0.0033001918345689774,0.028416176210157573
13166,0.04747772589325905,0.11292936420068145
13167,0.036229778081178665,-0.032993973940610884
13168,0.022195028141140938,0.036920840211678296
13169,0.10015451163053513,0.12921640696004033
13170,-0.0018637680914252996,0.11780455149710178
13171,0.053593337535858154,0.0058789337053895
13172,0.006850637495517731,0.001511492792815261
13173,0.03203742951154709,0.15886185877025127
13174,-0.002925777342170477,0.06257497984915972
13175,0.03575646132230759,0.01079631390166469
13176,0.006054460071027279,0.08659537974745035
13177,0.025665320456027985,0.006633419470745139
13178,-0.12121618539094925,0.4163176566362381
13179,0.12743698060512543,0.16518032550811768
13180,-0.048716358840465546,0.2737526148557663
13181,-0.01754707098007202,0.44195010513067245
13182,0.06136764585971832,0.03698405344039202
13183,0.0737430602312088,0.06162958964705467
13184,0.04959950968623161,0.063028400298208
13185,0.002670847810804844,0.022712440026225522
13186,-0.001702974084764719,0.14075806364417076
13187,0.22859513759613037,0.49908146262168884
13188,0.0063063460402190685,6.389412738627698e-05
13189,-0.07642518728971481,0.05061964690685272
13190,0.01147170178592205,0.08197571150958538
13191,-0.007999295368790627,0.35399572644382715
13192,0.01151391863822937,0.3678096830844879
13193,-0.11888246238231659,0.950791522860527
13194,-0.015949808061122894,0.4530658721923828
13195,0.001295194961130619,0.34743575286120176
13196,-0.3914114832878113,1.1368409991264343
13197,-0.09508714079856873,-0.007058441638946533
13198,-0.125453382730484,0.40797580778598785
13199,-0.009165280498564243,0.10583003051578999
13200,-0.09928665310144424,1.257281668484211
13201,0.030629180371761322,0.268042903393507
13202,-0.01749069057404995,0.2065509296953678
13203,-0.08686728775501251,0.9455662667751312
13204,0.01302284188568592,0.02323622489348054
13205,0.014148162677884102,0.1366875118110329
13206,-0.007734198588877916,0.1383421504870057
13207,-0.0966748595237732,1.2921077236533165
13208,0.0677359402179718,0.07041516760364175
13209,-0.10022196173667908,0.22018730640411377
13210,-0.005658157169818878,0.7738396152853966
13211,0.0030908442568033934,0.029770848574116826
13212,0.0347520150244236,0.012013887520879507
13213,0.14671790599822998,0.37315206974744797
13214,-0.0030639434698969126,0.10006706742569804
13215,0.035601772367954254,0.08204972557723522
13216,0.014088835567235947,0.06388162449002266
13217,-0.010635142214596272,0.8982466664165258
13218,0.052041471004486084,0.12891392596065998
13219,-0.07374225556850433,0.1176057904958725
13220,0.0049103740602731705,0.0010775287373689935
13221,-0.01260443590581417,0.0754518136382103
13222,0.12758789956569672,0.24922116100788116
13223,0.03220879286527634,0.09663040935993195
13224,-0.004946794360876083,0.2058083489537239
13225,0.1059880182147026,0.11918174009770155
13226,-0.00516805425286293,0.5658573787659407
13227,0.06410261988639832,0.1667519547045231
13228,0.039107657968997955,0.2334497063420713
13229,0.035512302070856094,0.1077032987959683
13230,0.032122448086738586,0.21945522911846638
13231,-0.16648906469345093,0.2033699005842209
13232,0.050597015768289566,0.1958050997927785
13233,-0.32142138481140137,0.7896588742733002
13234,-0.0026771631091833115,0.1520314863882959
13235,-0.03221726045012474,0.3157956562936306
13236,0.0027917055413126945,0.39179424569010735
13237,0.020366480574011803,0.04466037733072881
13238,0.012898607179522514,0.10660671582445502
13239,0.020734034478664398,0.033338032430037856
13240,-0.021934671327471733,0.8794839438050985
13241,0.006423485931009054,0.013757350243395194
13242,-0.017975350841879845,0.2533607631921768
13243,-0.05691598355770111,0.7831443399190903
13244,-0.35734686255455017,0.9352652430534363
13245,0.022213459014892578,0.3367712805047631
13246,0.156192347407341,0.04062682150834007
13247,0.012655014172196388,0.00014435194333373147
13248,0.004642139654606581,0.03834110498428345
13249,0.006145254243165255,0.047507545852568
13250,0.025279011577367783,0.04114951903466135
13251,0.023658771067857742,0.09931983100250363
13252,-0.03959297388792038,0.33838069438934326
13253,-0.025261711329221725,0.12548381090164185
13254,-0.08994942903518677,0.3339747339487076
13255,-0.18335749208927155,3.2045883238315582
13256,0.011880002915859222,0.09662506729364395
13257,0.006202401127666235,0.015678731549996883
13258,0.003703415160998702,0.03180649294517934
13259,0.09146764874458313,0.07387262885458767
13260,-0.003311365842819214,0.15302319079637527
13261,0.05338443070650101,0.021477735601365566
13262,-0.17507822811603546,0.4652509093284607
13263,-0.057123612612485886,0.6002946048974991
13264,-0.021064775064587593,0.08734748885035515
13265,0.022018490359187126,0.006785108766052872
13266,0.053261347115039825,0.1346727628260851
13267,-0.005627207458019257,0.42840973287820816
13268,-0.10780299454927444,0.5252166837453842
13269,0.0006224439712241292,0.0890269017254468
13270,0.10526464879512787,0.031873990315943956
13271,-0.049147944897413254,0.1747334599494934
13272,0.020350951701402664,0.008954709890531376
13273,-0.1988941729068756,1.3898220360279083
13274,0.012214988470077515,0.6641872841864824
13275,0.021101923659443855,0.024048020597547293
13276,0.0763360783457756,0.2043914943933487
13277,-0.02603430673480034,0.9586094841361046
13278,0.04244859516620636,0.11684523522853851
13279,0.07010465860366821,0.25627249851822853
13280,0.049743011593818665,0.0007978994844961562
13281,0.07161189615726471,0.04609075514599681
13282,0.061195749789476395,0.06253891065716743
13283,0.10391127318143845,0.021829912846442312
13284,0.013980195857584476,0.051869372837245464
13285,-0.11816353350877762,0.9926319420337677
13286,-0.019808484241366386,0.3161490932106972
13287,0.0022820718586444855,0.008185386308468878
13288,0.05655267834663391,0.22823861939832568
13289,0.06153469160199165,0.060438912361860275
13290,0.0038115165662020445,0.013086232804198517
13291,0.025610368698835373,0.009893551772402134
13292,-0.048875842243433,0.5514901950955391
13293,0.02780621498823166,0.10866153985261917
13294,0.06546837836503983,0.2685570493340492
13295,-0.08290551602840424,0.1508558765053749
13296,0.15037597715854645,0.1937617459334433
13297,0.05935119837522507,0.25261916406452656
13298,0.003798471298068762,0.0020597418770194054
13299,0.016856014728546143,0.03779107623267919
13300,-0.007160682696849108,0.06530938018113375
13301,-0.5337334275245667,0.6612147688865662
13302,0.00522075779736042,0.5777712408453226
13303,0.0024042725563049316,0.20206484198570251
13304,0.06293270736932755,0.021917348945862614
13305,0.038252461701631546,1.1206319220364094
13306,0.02726323902606964,0.006748018776997924
13307,0.00570404389873147,0.01963520690333098
13308,0.003253646194934845,0.48223011940717697
13309,-0.00032670958898961544,0.06305276416242123
13310,0.04294291138648987,0.9537549316883087
13311,0.03601868078112602,0.005105417574668536
13312,0.00945749320089817,0.0004387119010971219
13313,0.027996640652418137,0.08574586384929717
13314,0.016377225518226624,0.4502529054880142
13315,-0.004550395533442497,0.032072318717837334
13316,0.01826367899775505,0.2301410837098956
13317,-0.011146949604153633,0.5091026797890663
13318,0.035664960741996765,0.0996945365332067
13319,0.009993717074394226,0.33075784984976053
13320,0.015901463106274605,0.0267778966226615
13321,-0.2506292760372162,0.8964259326457977
13322,0.11864195764064789,0.15058722719550133
13323,0.06227416545152664,0.3687311187386513
13324,0.008197413757443428,1.0453579891473055
13325,0.0014144834131002426,0.2590092048048973
13326,0.2351931929588318,0.13050219416618347
13327,0.0065989866852760315,0.7733466103672981
13328,0.023060398176312447,0.00856854795711115
13329,0.034535206854343414,0.04058285150676966
13330,-0.00680889654904604,0.21922558080404997
13331,-0.32606327533721924,1.0740070939064026
13332,0.0028288427274674177,0.003332823287564679
13333,-0.058252185583114624,1.1121099442243576
13334,0.056395523250103,0.011353179812431335
13335,-0.3389740586280823,0.4122231900691986
13336,0.104371078312397,0.048620767425745726
13337,-0.029398687183856964,1.4893186837434769
13338,-0.11131098866462708,0.15405118465423584
13339,0.10282096266746521,0.012987342663109303
13340,-0.10790613293647766,0.324872225522995
13341,0.0031470395624637604,0.18978162482380867
13342,0.00180430943146348,0.022610386833548546
13343,0.07592619210481644,0.3644511718302965
13344,0.02081875316798687,0.29479760013055056
13345,0.017583098262548447,0.5269160405732691
13346,0.03262816369533539,0.022944384603761137
13347,0.014558253809809685,0.0015781405982124852
13348,0.028433915227651596,0.6639542020857334
13349,0.006706215441226959,0.5201773159205914
13350,0.028948018327355385,0.1297855917364359
13351,-0.11309316009283066,0.3961990922689438
13352,0.023584894835948944,0.11602837592363358
13353,0.05463576689362526,0.12891998514533043
13354,-0.1251361221075058,0.31205305457115173
13355,0.0011721536284312606,0.00630779356288258
13356,-0.005162973888218403,0.11801199894398451
13357,-0.0798933282494545,0.6351417005062103
13358,0.10185066610574722,0.37151555268792436
13359,0.016214411705732346,0.013927317573688924
13360,0.017882393673062325,0.07676120800897479
13361,0.09049990773200989,0.0057502505369484425
13362,0.01309716422110796,0.4846897767856717
13363,0.08034875243902206,0.1475023264065385
13364,-0.005924461409449577,0.00442088395357132
13365,0.0520205944776535,0.18074208847247064
13366,0.025163348764181137,0.1642940305173397
13367,0.013252944685518742,0.08949113136623055
13368,-0.6096553206443787,-0.19607627391815186
13369,-0.021151907742023468,0.33075685054063797
13370,-0.025860771536827087,1.1745017915964127
13371,0.0011939662508666515,0.0019593272445490584
13372,-0.019565993919968605,0.3829970322549343
13373,-0.017449023202061653,0.9429705068469048
13374,-0.019374655559659004,0.1543201543390751
13375,0.011399686336517334,0.35630858689546585
13376,-0.14855511486530304,1.1767793893814087
13377,0.10730835795402527,0.19208846986293793
13378,-0.008169496431946754,0.04265083745121956
13379,0.0027631595730781555,0.40417007729411125
13380,-0.06647313386201859,0.23441585153341293
13381,0.0846361368894577,0.5050676949322224
13382,-0.003698481246829033,0.16910464316606522
13383,-0.1262902021408081,0.5389799326658249
13384,-0.036298103630542755,0.09091359376907349
13385,-0.00012785429134964943,0.15015983954071999
13386,0.055219363421201706,0.04966399702243507
13387,0.08387958258390427,0.5846590222790837
13388,0.06085352599620819,0.0830236217007041
13389,0.03167102113366127,0.04485649766866118
13390,0.03659874200820923,0.043570442125201225
13391,-0.0735500231385231,0.5895965844392776
13392,-0.013556141406297684,0.18304850347340107
13393,-0.02046007290482521,0.5540668163448572
13394,0.02128889597952366,0.018370548263192177
13395,-0.0009441787842661142,0.06414835853502154
13396,0.06976915150880814,0.4696536008268595
13397,0.029597442597150803,0.16449097963050008
13398,-0.042024463415145874,0.7893503941595554
13399,0.08715829253196716,0.07987346407026052
13400,0.013892928138375282,0.3647694233804941
13401,0.0632968619465828,0.01273605163441971
13402,0.028139911592006683,0.6233876049518585
13403,0.027809210121631622,0.2717520147562027
13404,-0.033047981560230255,0.41584350913763046
13405,-0.025700055062770844,0.5520732775330544
13406,0.058604463934898376,1.005348101258278
13407,-0.01664309948682785,0.8785294815897942
13408,0.006172482855618,0.016988789328024723
13409,0.07710257172584534,0.20067540556192398
13410,0.04028531536459923,0.10028576361946762
13411,0.03436371684074402,0.008676587021909654
13412,-0.006028671748936176,0.14476992469280958
13413,-0.19702857732772827,2.3171201050281525
13414,0.0019718289840966463,0.1541537579614669
13415,0.07456501573324203,0.03343635593773797
13416,-0.14371749758720398,-0.0025557279586791992
13417,0.08983992785215378,0.03882217267528176
13418,0.04348919168114662,0.11987822502851486
13419,-1.2918689250946045,0.8933568000793457
13420,-0.02478793077170849,0.2566390000283718
13421,0.00037363957380875945,0.01652594265760854
13422,0.03045652247965336,0.06433457368984818
13423,0.000122197438031435,0.12781260814517736
13424,0.013042362406849861,0.024133125552907586
13425,0.06826379895210266,0.030883818049915135
13426,-0.2056191861629486,1.0737359821796417
13427,-0.028964336961507797,0.2442690208554268
13428,0.003571226727217436,0.027663798246067017
13429,0.04730876907706261,0.048839449882507324
13430,-0.005343039520084858,0.39595246221870184
13431,-0.04436306282877922,0.19392040371894836
13432,0.001477622427046299,0.04809510987251997
13433,-0.023175181820988655,0.8989426102489233
13434,0.000967519823461771,0.016659801709465683
13435,-0.038527026772499084,0.548518605530262
13436,-0.003176234196871519,0.11104632634669542
13437,-0.013790234923362732,0.7339235097169876
13438,-0.011858947575092316,0.631710346788168
13439,0.004642895422875881,0.07265791040845215
13440,0.026805907487869263,0.014499357203021646
13441,-0.027362653985619545,0.3173307329416275
13442,0.021206967532634735,0.14553473144769669
13443,-0.37092599272727966,0.8338006138801575
13444,-0.006851889658719301,0.025950280018150806
13445,0.07792425900697708,0.3009967803955078
13446,-0.22458265721797943,1.2353175580501556
13447,-0.24591149389743805,0.5976764857769012
13448,0.004142644349485636,0.14650216000154614
13449,0.0006144978106021881,0.13100635400041938
13450,-0.04799124598503113,0.23951933532953262
13451,0.004459237679839134,0.0902868639677763
13452,0.1986856758594513,0.11350101791322231
13453,0.14002831280231476,0.2628219723701477
13454,-0.022441083565354347,0.17509633675217628
13455,0.011663559824228287,0.13039317168295383
13456,0.0007256597746163607,0.04960393230430782
13457,0.0062561603263020515,0.009949694945826195
13458,-0.002061239443719387,0.05802370794117451
13459,0.015118511393666267,0.5103115574456751
13460,-0.0012509503867477179,0.03374789096415043
13461,0.0047097280621528625,1.0853446573019028
13462,-0.3872828781604767,0.49685537815093994
13463,0.01626521907746792,0.002139293239451945
13464,-0.01199057325720787,0.14436002634465694
13465,0.03328247368335724,0.07213494717143476
13466,-0.03493887931108475,0.06871382892131805
13467,0.021389473229646683,0.038451297528808936
13468,-0.0063201324082911015,0.1138652516528964
13469,-0.007469262462109327,0.11846373789012432
13470,0.1303175836801529,0.15610705129802227
13471,-0.012672191485762596,0.27731500566005707
13472,0.14448495209217072,0.2832290520891547
13473,-0.03188171610236168,0.10040081292390823
13474,0.18008270859718323,0.27289535105228424
13475,0.011223802343010902,0.10423077829182148
13476,-0.027367165312170982,0.3429117910563946
13477,0.0030518686398863792,0.0171779886004515
13478,0.002419000491499901,0.11741073429584503
13479,-0.077937051653862,0.510568767786026
13480,0.04731819033622742,0.19400567561388016
13481,-0.05290858820080757,0.15634183958172798
13482,-0.03372911736369133,0.24190884828567505
13483,-0.08289255201816559,1.5712296664714813
13484,0.11544684320688248,0.6451713368296623
13485,-0.0010592910693958402,0.07181152573321015
13486,-0.06310214102268219,1.1378317028284073
13487,0.012910852208733559,0.2940082289278507
13488,-0.15561752021312714,0.43946991860866547
13489,0.023364145308732986,0.13876848202198744
13490,0.08930061012506485,0.047804838977754116
13491,0.005501076579093933,1.1928757578134537
13492,-0.049385882914066315,0.7198375165462494
13493,0.030123218894004822,0.11543434811756015
13494,-0.028180105611681938,0.2564820423722267
13495,-0.03379643335938454,0.39066847413778305
13496,0.0037714955396950245,0.008262958506747964
13497,0.0228499174118042,0.20602721720933914
13498,0.03122316300868988,0.11988675559405237
13499,0.04158526286482811,0.17302509024739265
13500,-0.09607377648353577,0.4203135743737221
13501,0.0335780568420887,0.023570320336148143
13502,0.10321439057588577,0.0419277953915298
13503,0.09307554364204407,0.08250355301424861
13504,-0.023265205323696136,0.4298376142978668
13505,0.10855744779109955,0.0031664901489421027
13506,0.0026924796402454376,0.0014894857886247337
13507,0.0025213512126356363,0.017418071627616882
13508,-0.1252380609512329,0.5290678441524506
13509,0.19944894313812256,0.14488921128213406
13510,-0.19970744848251343,0.43998198211193085
13511,0.005283576902002096,0.006049998919479549
13512,0.022606614977121353,0.07571380957961082
13513,0.017221765592694283,0.14758750842884183
13514,-0.20029953122138977,0.3681807518005371
13515,0.014334882609546185,0.011030198525986634
13516,0.0046806130558252335,0.057955943048000336
13517,0.02862485870718956,0.16909281467087567
13518,0.005653811618685722,0.20447901263833046
13519,-0.007907449267804623,0.17333361972123384
13520,0.03279217332601547,0.19910477944358718
13521,0.15009161829948425,0.0031712314230389893
13522,0.016938045620918274,1.5668643787503242
13523,0.009723646566271782,0.08411526726558805
13524,-0.34795331954956055,0.6483703553676605
13525,0.032305799424648285,0.025460906617809087
13526,-0.029239632189273834,0.2214077040553093
13527,-0.026650091633200645,0.19967664033174515
13528,0.014812415465712547,0.04677361389622092
13529,-0.024925047531723976,0.19997159577906132
13530,0.008700398728251457,0.008553752209991217
13531,0.05376223847270012,0.13863833621144295
13532,0.1455872654914856,0.16399749275296926
13533,-0.05583183467388153,0.27719783782958984
13534,0.1514923870563507,0.005248418767005205
13535,0.006000526715070009,0.014239650219678879
13536,0.01997220702469349,0.02989272915874608
13537,-0.6091268658638,-0.3569743037223816
13538,0.014229548163712025,0.0037197891995310785
13539,0.0036675315350294113,0.009172672221902758
13540,0.0027549373917281628,0.0008523782453266904
13541,-0.038384415209293365,0.7270633056759834
13542,0.1516745239496231,0.03845244133844972
13543,-0.563370406627655,1.2351507544517517
13544,0.005532389506697655,0.10212138295173645
13545,0.027275269851088524,0.0035797241871478036
13546,-0.0025147199630737305,0.13555817864835262
13547,-0.008963018655776978,0.38667734526097775
13548,0.005106866825371981,0.011903142440132797
13549,0.053014084696769714,-0.011220311522483825
13550,0.05659948289394379,0.11824417766183615
13551,0.00580592080950737,0.13031800463795662
13552,0.045918479561805725,0.23612640611827374
13553,-0.0007807109504938126,0.09555163979530334
13554,-0.0014639496803283691,1.0683424100279808
13555,0.022202230989933014,0.07119330670684576
13556,0.03987152874469757,0.025329721393063664
13557,0.00490422360599041,0.04032559134066105
13558,0.1013459637761116,0.047810946591198444
13559,0.14720751345157623,0.08215956436470151
13560,-0.01644492894411087,0.1545443832874298
13561,-0.024251529946923256,1.2034620195627213
13562,-0.04426884651184082,0.737474761903286
13563,0.03540324047207832,0.25220515113323927
13564,-0.02119380235671997,1.4037650488317013
13565,0.006697824224829674,0.011445284602814354
13566,0.03335119038820267,0.08030786761082709
13567,-0.0001894407905638218,0.20643926318734884
13568,0.018753036856651306,0.02519187654252164
13569,0.009154748171567917,0.010430008318508044
13570,0.05171893909573555,0.3142283223569393
13571,-0.10068012773990631,1.2688845470547676
13572,-0.31188711524009705,1.6171271204948425
13573,0.0012931420933455229,0.0020844366890742094
13574,0.021504348143935204,0.017309885064605623
13575,0.021986456587910652,0.2301895956043154
13576,0.058249786496162415,0.0753838405944407
13577,0.11662596464157104,0.19379973411560059
13578,-0.0458320751786232,0.3269782215356827
13579,0.07780931890010834,0.06131989695131779
13580,-0.017009984701871872,0.000526968389749527
13581,0.08839341998100281,0.04341551021207124
13582,0.015072864480316639,0.003429031406994909
13583,-0.019119132310152054,0.02683109976351261
13584,0.01757016032934189,0.06048059929162264
13585,0.011085394769906998,0.07540451176464558
13586,-0.0341554656624794,0.34029535949230194
13587,0.1885998398065567,0.03409300418570638
13588,-0.002898856997489929,0.3210180029273033
13589,0.0606425404548645,0.0389384274603799
13590,0.01939445734024048,0.6208184584975243
13591,0.0006124658975750208,0.00795277020893991
13592,0.007890994660556316,0.5501748090609908
13593,0.00377900549210608,0.00028617808857234195
13594,-0.004075843840837479,0.04238597583025694
13595,0.004325238987803459,0.00849713799834717
13596,0.06744644045829773,0.984879495576024
13597,0.0036348365247249603,0.07750587724149227
13598,0.017829496413469315,0.008791947844438255
13599,-0.07620013505220413,0.6755202263593674
13600,0.02710520289838314,0.009679500188212842
13601,0.03536907956004143,0.007199524596217088
13602,0.04164475202560425,0.0073401551562710665
13603,0.009076693095266819,0.004263033188180998
13604,0.19003351032733917,0.10022756340913475
13605,0.03795316070318222,0.2849381249397993
13606,0.010688519105315208,0.045962100848555565
13607,-0.12339439988136292,0.7090369611978531
13608,-0.03783339262008667,0.23722602427005768
13609,-0.03685831278562546,0.3663681820034981
13610,-0.2559007406234741,0.48940443992614746
13611,0.04529975727200508,0.005547328144311905
13612,0.015080498531460762,0.11653227731585503
13613,-0.0024666227400302887,0.16432173177599907
13614,0.06811407208442688,1.3987080454826355
13615,0.019990308210253716,0.5368320029228926
13616,-0.004353353753685951,0.14689909480512142
13617,-0.001708855852484703,0.16356246126815677
13618,0.0670754536986351,0.050197076983749866
13619,-0.15024606883525848,2.262687638401985
13620,0.0016305558383464813,0.0976747190579772
13621,-0.0024533579126000404,0.4162010047584772
13622,0.0010909863049164414,0.003621619471232407
13623,0.009351208806037903,-0.043769506514072416
13624,-0.0022323913872241974,1.0458402074873447
13625,0.05070478841662407,0.6239295639097691
13626,0.02476987987756729,1.8250120244920254
13627,0.02701500616967678,0.03265328810084611
13628,0.023985471576452255,-0.006174556910991669
13629,-0.02029351331293583,0.012090073898434639
13630,0.004229702055454254,0.05143373063765466
13631,0.01948660798370838,0.1845194207271561
13632,-0.040986668318510056,0.24740265309810638
13633,0.04638750106096268,0.05850738659501076
13634,0.1278339922428131,0.15641270112246275
13635,0.002585815964266658,0.022165991133078933
13636,0.05011168494820595,0.09618174517527223
13637,-0.02294991910457611,0.40929538011550903
13638,0.006397564895451069,1.2311729853972793
13639,-0.053237322717905045,1.2451948672533035
13640,0.030879106372594833,0.013897706638090312
13641,0.013917110860347748,0.06047741696238518
13642,-0.024260960519313812,-0.016920655742287634
13643,-0.9213095903396606,1.8187447786331177
13644,0.00501268170773983,0.0025178669893648475
13645,-0.08283339440822601,0.8841190487146378
13646,-0.11296090483665466,0.25397972762584686
13647,-0.030908960849046707,0.6907251514494419
13648,0.03954977169632912,0.24440768617205322
13649,0.14030861854553223,0.008312586452811957
13650,0.10137750208377838,0.12193157733418047
13651,-0.004468843340873718,0.20326967909932137
13652,0.0062158131040632725,0.08106540935114026
13653,0.022754870355129242,0.009916437780484557
13654,-0.008469706401228905,0.40702934190630913
13655,0.021450847387313843,0.4518762230873108
13656,0.017882244661450386,0.054569387808442116
13657,0.10238343477249146,0.25938859721645713
13658,0.0518609993159771,0.8573873750865459
13659,-0.06708225607872009,0.23196685314178467
13660,0.00029217975679785013,0.018989051692187786
13661,0.07767469435930252,0.12600783491507173
13662,0.0010909863049164414,0.009784016094054096
13663,0.024568550288677216,0.01730877161026001
13664,-0.014836370944976807,0.09472598135471344
13665,0.02784622460603714,1.0286371111869812
13666,-0.02251020446419716,0.9304364509880543
13667,-0.1788618564605713,1.0947314649820328
13668,-0.062476493418216705,0.1481284722685814
13669,-0.0904218778014183,0.34664467722177505
13670,0.15199579298496246,0.020358473528176546
13671,0.019506769254803658,0.025383288448210806
13672,-0.014267023652791977,0.5330260843038559
13673,-0.07048020511865616,1.1640204638242722
13674,0.09184588491916656,0.35310640931129456
13675,0.0027396799996495247,0.007050564614473842
13676,0.05063801258802414,0.16128794709220529
13677,-0.0023368559777736664,0.08515442302450538
13678,-0.07274705171585083,0.6176236644387245
13679,0.0015721784438937902,0.007807769579812884
13680,0.010175922885537148,0.14423792995512486
13681,0.013890319503843784,0.10835844557732344
13682,-0.035940006375312805,0.4721195586025715
13683,0.03510309010744095,0.05595983099192381
13684,0.015270254574716091,0.0007728890163889446
13685,0.00018167193047702312,0.037133101490326226
13686,-0.004085808992385864,0.63149244338274
13687,0.14344431459903717,0.0811331644654274
13688,-0.04061206802725792,0.20159709453582764
13689,-0.05602224916219711,0.03197392821311951
13690,-0.17350292205810547,0.304462194442749
13691,-0.018015392124652863,0.26194612495601177
13692,0.08228591084480286,0.10217226948589087
13693,-0.06587392091751099,-0.013161592185497284
13694,0.022718608379364014,0.006225066725164652
13695,0.0029361697379499674,0.0013235253809398273
13696,-0.029172759503126144,0.5129357948899269
13697,-0.0017025992274284363,0.08705717325210571
13698,0.006404029205441475,0.00654395847232081
13699,-0.033782705664634705,0.21261060237884521
13700,0.0032633538357913494,0.016241829376667738
13701,-0.05169205367565155,0.6481002271175385
13702,-0.12070963531732559,0.4343266785144806
13703,0.019170142710208893,0.015761290909722447
13704,0.0031971302814781666,0.0009972241969080642
13705,-0.1848369985818863,2.3509397506713867
13706,0.03173006698489189,0.025577333406545222
13707,0.011265196837484837,0.006695976005867124
13708,-0.021313630044460297,0.43460657447576523
13709,-0.07006743550300598,0.2710553780198097
13710,-0.022816037759184837,0.5770985223352909
13711,-0.006682123988866806,2.4651744440197945
13712,-0.03929679095745087,0.20178429782390594
13713,0.09435486793518066,0.15898782014846802
13714,-0.06068659573793411,0.6470833867788315
13715,0.006095129530876875,0.0027840752009069547
13716,0.002638119040057063,0.00697318441234529
13717,-0.1393771767616272,0.44569170475006104
13718,-0.004271805286407471,3.7601397819817066
13719,0.060681190341711044,0.06643694848753512
13720,-0.030129121616482735,0.3709172308444977
13721,0.03215957432985306,0.05283941142261028
13722,0.005913383327424526,0.012781017576344311
13723,0.02586575224995613,0.3348630629479885
13724,0.01219822745770216,0.05734067875891924
13725,0.08881687372922897,0.16705866809934378
13726,0.028865410014986992,0.39468044228851795
13727,-0.07358729094266891,0.43351998925209045
13728,0.06126512214541435,0.1056803883984685
13729,-0.004626153036952019,0.19279388710856438
13730,-0.06538642197847366,1.2300727367401123
13731,-0.013096462935209274,0.1957392394542694
13732,0.2855263352394104,0.06970730423927307
13733,0.21916820108890533,0.02226223493926227
13734,-0.30687499046325684,1.1099647879600525
13735,0.015945447608828545,0.6552734952419996
13736,-0.010970138013362885,0.8484218344092369
13737,0.0076778000220656395,0.03837648872286081
13738,0.0033081183210015297,0.01874135690741241
13739,0.05881430581212044,0.023832842998672277
13740,0.051855407655239105,0.10692954622209072
13741,-0.014856500551104546,0.3810070790350437
13742,-0.0096669252961874,0.27105294167995453
13743,0.06284511834383011,0.031093645375221968
13744,0.06289727985858917,0.39111096784472466
13745,-0.02105185203254223,0.29758642241358757
13746,-0.014831743203103542,0.05787787213921547
13747,0.02182587794959545,0.08985142107121646
13748,-0.07176119834184647,1.3929306641221046
13749,0.019559212028980255,0.28589347656816244
13750,-0.11165140569210052,1.2223342210054398
13751,0.021321674808859825,0.07327771990094334
13752,0.05215439945459366,0.3322676792740822
13753,-0.03325007110834122,0.34856677800416946
13754,0.03255479410290718,0.08257314935326576
13755,-0.09490586072206497,0.31669558584690094
13756,-0.028359536081552505,0.11826042085886002
13757,0.0037891061510890722,0.005073146399809048
13758,-0.011646511033177376,0.06976629421114922
13759,0.05382172390818596,0.16359053901396692
13760,-0.10951442271471024,0.2381051629781723
13761,-0.15292003750801086,0.6195597797632217
13762,0.025636723265051842,0.03448976733488962
13763,0.020284710451960564,0.07076060445979238
13764,0.03440428525209427,0.7069484125822783
13765,0.0658348798751831,0.19597208127379417
13766,0.007493891753256321,0.13146307785063982
13767,0.06097099930047989,0.1508626053109765
13768,0.016637850552797318,0.004102256498299539
13769,0.010084031149744987,0.5877507333643734
13770,-0.002103107050061226,0.6822481602430344
13771,-0.0034028366208076477,0.23007238283753395
13772,0.09556564688682556,0.14645639434456825
13773,-0.18796198070049286,0.0037864744663238525
13774,0.0011789476266130805,0.001304085526498966
13775,0.0007597971707582474,0.0047768596559762955
13776,-0.08532276004552841,0.28087373822927475
13777,0.006950587034225464,0.24572128057479858
13778,0.13070088624954224,0.1263586599379778
13779,0.02769019640982151,0.41932727210223675
13780,0.25067639350891113,0.5132211185991764
13781,0.0231049582362175,0.012846289668232203
13782,0.021458586677908897,0.017233789432793856
13783,0.02334965392947197,0.08254936337471008
13784,0.0030865317676216364,0.0026804013177752495
13785,0.033911433070898056,0.06860363320447505
13786,0.08943863958120346,0.026925289654172957
13787,0.09442631155252457,0.107903033553157
13788,-0.05722557008266449,0.8440791927278042
13789,0.21068626642227173,0.10054969321936369
13790,0.03173406794667244,0.1478624725714326
13791,0.0794626772403717,0.6169837974011898
13792,-0.003883965313434601,0.021529439836740494
13793,0.036020588129758835,0.006345444196995231
13794,0.007200919091701508,0.008347377413883805
13795,0.04132659733295441,0.05171894887462258
13796,0.28632593154907227,0.46632857620716095
13797,-0.08761556446552277,1.0487928688526154
13798,-0.05173473432660103,0.3656099811196327
13799,0.07297094166278839,0.20809224247932434
13800,2.309684991836548,7.834263652563095
13801,0.0536639578640461,0.203897207044065
13802,0.1397186815738678,0.12893674336373806
13803,0.03996910899877548,0.010753779206424952
13804,0.015114596113562584,0.08901375532150269
13805,-0.007290177512913942,0.14054276328533888
13806,0.0029288982041180134,0.0031752823051647283
13807,0.04381835460662842,0.05279466696083546
13808,-0.006213639862835407,0.10624912939965725
13809,0.017560821026563644,0.09245401993393898
13810,0.08003075420856476,0.28655335400253534
13811,-0.11270613223314285,1.1896461993455887
13812,0.06304382532835007,0.005328921761247329
13813,0.002910182811319828,0.0029937575600342825
13814,0.008842574432492256,0.056054271874018013
13815,0.02871619164943695,0.42615676298737526
13816,-0.17039817571640015,2.724532052874565
13817,-0.14808538556098938,0.6320442855358124
13818,-0.0033375881612300873,0.18053457094356418
13819,0.008336826227605343,0.1000740947201848
13820,0.13814350962638855,0.5248296931385994
13821,0.12760694324970245,0.2849873714148998
13822,0.027135903015732765,0.05413112975656986
13823,-0.050955917686223984,0.2752736881375313
13824,-0.17812412977218628,0.15506164729595184
13825,0.01695309579372406,0.37943612039089203
13826,-0.5322263836860657,1.112856924533844
13827,0.02045373246073723,0.0036054509073437657
13828,0.013185162097215652,0.38727760687470436
13829,-0.03787962719798088,0.3931749686598778
13830,-0.010071071796119213,0.33595160394907
13831,-0.01397441141307354,0.028166931122541428
13832,0.1655052900314331,0.32968071289360523
13833,0.04334864392876625,0.03851179139746819
13834,-0.08545521646738052,1.9051669389009476
13835,0.03091658465564251,0.1606487762182951
13836,-0.13605864346027374,1.267394706606865
13837,-0.14311811327934265,1.2533153593540192
13838,-0.00842289999127388,0.023853760212659836
13839,0.01806558109819889,0.08400607295334339
13840,0.05511718615889549,0.030462845228612423
13841,0.00026600947603583336,0.020337714347988367
13842,0.0034105258528143167,0.012955886631971225
13843,0.01660050079226494,0.056324499659240246
13844,0.003292819019407034,0.19210943533107638
13845,-0.08281490951776505,0.2160617634654045
13846,0.0012215008027851582,0.006599092317628674
13847,0.012419033795595169,0.7676048092544079
13848,0.023310290649533272,0.0012013157829642296
13849,-0.0049727680161595345,0.1829250417649746
13850,0.0700611099600792,0.06803164072334766
13851,0.0036131045781075954,0.041599852964282036
13852,-0.021942060440778732,0.15868636965751648
13853,0.018958019092679024,0.24601410143077374
13854,-0.04213980957865715,0.4193402826786041
13855,-0.00704663060605526,0.28216801956295967
13856,-0.023865748196840286,0.11460458487272263
13857,0.025405999273061752,0.09809917095117271
13858,-0.15062010288238525,0.29824428260326385
13859,-0.02340058609843254,-0.01634700760245323
13860,0.02714727446436882,0.029787023086100817
13861,0.015446744859218597,0.0727781729074195
13862,0.02710721269249916,0.1265435116365552
13863,0.08908899873495102,0.041426192270591855
13864,0.009117811918258667,0.3324805130250752
13865,0.014320642687380314,0.3560867989435792
13866,0.05323013663291931,0.232222193852067
13867,0.01828756555914879,0.12683015037328005
13868,0.06398827582597733,0.18914740346372128
13869,0.019977353513240814,0.2592734694480896
13870,0.014998164027929306,0.7371470667421818
13871,0.06361790746450424,0.07482017064467072
13872,0.01687174290418625,0.020792656199773774
13873,-0.004271418787539005,0.09629546571522951
13874,0.014061640948057175,0.21441933140158653
13875,-0.6515989899635315,3.439168632030487
13876,0.024420659989118576,0.06262922880705446
13877,0.03927960991859436,0.06341766752302647
13878,0.006838726345449686,0.013138281647115946
13879,0.006548555567860603,0.3629087172448635
13880,0.045138053596019745,0.2628004848957062
13881,-0.02082207426428795,-0.010230799205601215
13882,0.0356733612716198,0.09844192396849394
13883,-0.010790932923555374,0.06353372894227505
13884,0.13384585082530975,0.6249461751431227
13885,0.054608989506959915,0.3809072049334645
13886,-0.1659150868654251,0.3361091613769531
13887,-0.05029216781258583,0.5452460572123528
13888,0.0033247987739741802,0.02898114110575989
13889,0.012344522401690483,0.02833387066493742
13890,-0.03538312390446663,0.3319570869207382
13891,-0.014683341607451439,0.018690943717956543
13892,-0.0006842929869890213,0.054876642068848014
13893,0.0008608587086200714,0.2443670518696308
13894,-0.04165219888091087,0.2744254432618618
13895,-0.06637358665466309,0.4344498813152313
13896,0.3283360004425049,0.21543369442224503
13897,0.05646657943725586,0.1604920532554388
13898,0.009168334305286407,0.010780245793284848
13899,0.06070388853549957,0.040206738049164414
13900,0.001092991791665554,0.08593143243342638
13901,0.006303127389401197,0.00035827773353958037
13902,0.12672650814056396,0.05116423964500427
13903,-0.24970629811286926,0.34792670607566833
13904,-0.03216147795319557,0.37726689502596855
13905,0.0017465550918132067,0.10910506430082023
13906,0.001630900427699089,0.09535755589604378
13907,0.13263805210590363,0.7664319463074207
13908,0.009628823027014732,0.07366084633395076
13909,0.016945479437708855,0.1178123620338738
13910,0.022745328024029732,0.029657552484422922
13911,0.006043762434273958,0.0105414298013784
13912,0.09880665689706802,0.23854797636158764
13913,0.08604951947927475,0.019282370631117374
13914,0.02540021762251854,0.8138007447123528
13915,0.0020133638754487038,0.12231795769184828
13916,0.03997953608632088,0.134689976926893
13917,0.07812671363353729,0.1847405917942524
13918,0.002325488720089197,0.0086945919028949
13919,0.003550866851583123,0.009763278377940878
13920,0.052803389728069305,0.0586848184466362
13921,0.006776980124413967,0.040673812152817845
13922,-0.001149989664554596,0.6550844833254814
13923,0.007082352414727211,0.09801658429205418
13924,0.016749249771237373,0.06869334354996681
13925,0.09248577058315277,0.15781903732568026
13926,0.00327368569560349,0.06130607525119558
13927,0.0807986930012703,0.12818997539579868
13928,-0.05262966826558113,0.275485523045063
13929,0.03547726199030876,0.32224609330296516
13930,0.03506536781787872,0.009020103015936911
13931,0.002015219535678625,0.016540753713343292
13932,0.013364698737859726,0.05090761976316571
13933,-0.0011157632106915116,0.25202204450033605
13934,0.04944169893860817,0.03885183096281253
13935,0.02192779816687107,0.12458107993006706
13936,0.09451335668563843,0.41829877719283104
13937,0.018862001597881317,0.2990438677370548
13938,0.013399431481957436,0.7461080942302942
13939,-0.12769944965839386,0.05066297948360443
13940,-0.049455054104328156,0.7066811919212341
13941,0.02106940560042858,0.48702091514132917
13942,0.0013999026268720627,1.0637636333703995
13943,0.08233869820833206,0.9660356100648642
13944,0.0927245244383812,0.07544213341316208
13945,0.002666854066774249,0.016535418239072897
13946,-0.022062592208385468,0.2661874443292618
13947,-0.024895120412111282,0.26913026347756386
13948,0.06349314004182816,0.017202255126903765
13949,-0.06863432377576828,0.47260937094688416
13950,-0.03531614691019058,1.6253173798322678
13951,0.0023972562048584223,0.07604980649193749
13952,-0.09501797705888748,0.6787666827440262
13953,0.0023428089916706085,0.01938702503684908
13954,-0.04032902419567108,0.8534206375479698
13955,0.13446171581745148,0.33723987452685833
13956,-0.04941302910447121,0.03163721039891243
13957,0.0049054501578211784,0.0314204515889287
13958,-0.0373857356607914,0.3656674064695835
13959,0.019946057349443436,0.13222291565034539
13960,-0.2623889744281769,1.497294157743454
13961,0.015619922429323196,0.5090014114975929
13962,0.0024922206066548824,0.023155887669418007
13963,0.0022423160262405872,0.0009492936078459024
13964,0.10513503104448318,0.08545438828878105
13965,-0.019291870296001434,0.08015275560319424
13966,-0.05631820857524872,0.5918906554579735
13967,-0.07366864383220673,0.19568687677383423
13968,-0.0008305031806230545,0.13336791470646858
13969,0.0027654729783535004,0.29813454672694206
13970,0.010783988982439041,0.036987120169214904
13971,-0.5514938235282898,0.5483758449554443
13972,0.0681333839893341,0.6595742702484131
13973,-0.001988910138607025,0.24815861321985722
13974,-0.010500971227884293,0.38423653692007065
13975,0.0013743730960413814,0.03777544142212719
13976,-0.01272699236869812,0.3246261030435562
13977,0.0763494074344635,0.1098902327939868
13978,0.06604310125112534,0.12555328547023237
13979,0.03289110213518143,0.009659511371864937
13980,-0.03184819966554642,0.08486136794090271
13981,0.05266125872731209,0.11476818844676018
13982,-0.04245112091302872,0.09965264797210693
13983,0.001464965520426631,0.05152181023731828
13984,-4.8961490392684937e-05,0.02019721083343029
13985,0.012025433592498302,0.05908841732889414
13986,-0.06976492702960968,1.1671182215213776
13987,-0.021696291863918304,0.8087597861886024
13988,0.024924984201788902,0.022454312711488456
13989,-0.011219553649425507,0.4061170695349574
13990,0.05610264837741852,0.3503761515021324
13991,-0.1599043607711792,0.41765734553337097
13992,-0.04607567936182022,0.2530415616929531
13993,0.02101479470729828,0.01907363481586799
13994,-0.32317429780960083,2.436638653278351
13995,-0.03565114736557007,0.30523593723773956
13996,-0.04482290893793106,0.5649819672107697
13997,0.032735563814640045,0.01919114580960013
13998,-0.004271805286407471,-0.011521251648664474
13999,0.0211782306432724,0.014045686810277402
14000,-0.11054030060768127,0.18261387944221497
14001,0.05718345195055008,0.3310620542615652
14002,0.0012094618286937475,0.014403202665562276
14003,0.062140773981809616,0.15132238436490297
14004,-0.06343985348939896,0.05135092884302139
14005,0.030067482963204384,0.08403450436890125
14006,-0.00754579808562994,0.28190066758543253
14007,-0.1074753850698471,0.3829965367913246
14008,0.020759310573339462,0.08967848494648933
14009,-0.07566482573747635,0.8295773565769196
14010,0.028293916955590248,0.027010591700673103
14011,0.0025161688681691885,0.026413928164402023
14012,0.021822823211550713,0.0005365345330119453
14013,0.019449815154075623,0.011373364133760333
14014,0.002880183979868889,0.061864083632826805
14015,0.03022262081503868,0.8351050801575184
14016,0.030491258949041367,0.11551158828660846
14017,0.07512464374303818,0.012594824773259461
14018,0.09811833500862122,0.7386372499167919
14019,0.022940225899219513,0.03958997630979866
14020,-0.043335750699043274,0.7262852601706982
14021,0.0518609993159771,-0.007351258546113968
14022,-0.013310279697179794,0.12853380665183067
14023,0.011913884431123734,0.7622831575572491
14024,-0.0007959329523146152,0.020528591237962246
14025,0.03266870602965355,0.012700341525487602
14026,-0.005631595849990845,0.351436298340559
14027,-0.03218267112970352,0.19290853291749954
14028,0.013356043957173824,0.11630257312208414
14029,-0.0023831482976675034,0.30475061759352684
14030,0.035795908421278,0.01874581107404083
14031,-0.0009041833691298962,0.0168198817409575
14032,0.02701500616967678,0.008172999476082623
14033,-0.0012688625138252974,0.057777092792093754
14034,0.0895751416683197,0.024875030561815947
14035,-0.11295201629400253,0.17015722393989563
14036,0.21595749258995056,0.538903430569917
14037,-0.00017900578677654266,0.006874572476372123
14038,-0.03949849307537079,1.1805191561579704
14039,-0.16146177053451538,0.3656737357378006
14040,-0.0013195713981986046,0.23292178846895695
14041,0.054839178919792175,0.020589927211403847
14042,0.03252092003822327,1.0529503226280212
14043,0.009900880977511406,0.4287585411220789
14044,0.0010105525143444538,0.05314598837867379
14045,0.079135462641716,0.027472908986965194
14046,0.0023640296421945095,0.1269640284590423
14047,-0.059034764766693115,0.3699661195278168
14048,0.019654732197523117,0.14068685844540596
14049,0.012600179761648178,0.0027942561064264737
14050,0.013603399507701397,0.2668183399364352
14051,0.01854950562119484,0.005029449152061716
14052,-0.0352015495300293,0.22531036287546158
14053,0.11043363809585571,0.3543209731578827
14054,0.0015957150608301163,0.023958446457982063
14055,0.05174344778060913,0.04830838041380048
14056,0.017819687724113464,0.023249019403010607
14057,0.10325737297534943,0.051871556672267616
14058,0.01640627719461918,0.005998516746331006
14059,-0.0755135789513588,0.2050352692604065
14060,0.1614861786365509,0.2981201000511646
14061,0.059832632541656494,0.19322262704372406
14062,0.02623482048511505,0.03939739090856165
14063,-0.02972825989127159,0.15438155084848404
14064,0.0032562946435064077,0.032609603891614825
14065,0.0022676177322864532,0.33326940052211285
14066,0.04049619659781456,0.5818416140973568
14067,-0.018225573003292084,1.0409888476133347
14068,0.07099368423223495,0.637182367965579
14069,0.0020433738827705383,0.9134653881192207
14070,0.005567064508795738,0.22643358260393143
14071,-0.062268830835819244,0.8192463889718056
14072,0.0026323972269892693,0.0038892723623575876
14073,0.03156676143407822,0.5572665724903345
14074,-0.009460829198360443,0.07961985096335411
14075,-0.034590549767017365,1.0008536949753761
14076,0.008637779392302036,0.004634722135961056
14077,-0.047828834503889084,0.37126612663269043
14078,0.002027686685323715,0.07086446136236191
14079,0.141479030251503,0.02331994427368045
14080,-0.0017324842046946287,0.020282055251300335
14081,-0.01809067465364933,0.31227950751781464
14082,-0.009703199379146099,0.0032815691083669662
14083,-0.031165454536676407,0.328349981456995
14084,0.027721112594008446,0.060003555146977305
14085,-0.020868701860308647,0.3445914722979069
14086,0.21400539577007294,0.05166619969531894
14087,-0.00042061670683324337,0.16643761657178402
14088,-0.007371826097369194,0.08757172711193562
14089,-0.05816372111439705,0.2211567535996437
14090,0.055460914969444275,0.16439741454087198
14091,0.012312465347349644,0.013266101683257148
14092,0.13780389726161957,0.10794265475124121
14093,-0.05324461683630943,0.8131820037961006
14094,0.09557241946458817,0.21128491591662169
14095,-0.19854490458965302,0.3105882704257965
14096,0.027401022613048553,0.014801889043155825
14097,0.025589322671294212,0.04759056284092367
14098,0.001059248112142086,0.3259089356288314
14099,-0.07468006759881973,0.8685411214828491
14100,0.09393075853586197,0.008903421112336218
14101,0.007138196378946304,0.2570048123598099
14102,0.04508449509739876,0.15735906781628728
14103,0.01732398197054863,0.3738337270915508
14104,-0.003091700840741396,0.0719985468313098
14105,-0.009386993944644928,0.0998320933431387
14106,-0.010987459681928158,0.15679381880909204
14107,-0.03522934764623642,0.014719266444444656
14108,-0.10548944026231766,0.818359263241291
14109,0.10671310871839523,0.07522561913356185
14110,0.005102790892124176,0.0020548793982015923
14111,-0.007917894050478935,0.1111053116619587
14112,-0.021099373698234558,0.3113398402929306
14113,0.01194856595247984,0.010671134106814861
14114,0.01761595346033573,0.03970911726355553
14115,0.044857870787382126,0.43472814187407494
14116,-0.002215735847130418,0.15046920953318477
14117,0.0027375342324376106,0.05512460973113775
14118,0.002698417752981186,0.1115706991404295
14119,-0.02857610397040844,0.11680636927485466
14120,0.006697643548250198,0.11976009979844093
14121,0.009395863860845566,0.009884532759315334
14122,0.0025357715785503387,0.1013043187558651
14123,0.015761546790599823,0.023923169821500778
14124,-0.10755746811628342,0.7188024818897247
14125,0.022045426070690155,0.10808124393224716
14126,0.09937164187431335,0.1828412003815174
14127,0.011672915890812874,0.057717172894626856
14128,0.058290839195251465,0.43079710751771927
14129,-0.005579856224358082,0.1379157556220889
14130,-0.08673081547021866,0.0312940776348114
14131,0.1059807687997818,0.050912971841171384
14132,0.01976652443408966,0.19730230513960123
14133,0.01893487013876438,0.035927664488554
14134,-0.05630974844098091,1.5587639063596725
14135,0.14326147735118866,0.26003700494766235
14136,0.00887473113834858,0.003353390085976571
14137,0.02551301382482052,0.03209524994599633
14138,0.130222886800766,0.11225593276321888
14139,-0.0029933236073702574,0.157277244143188
14140,0.0038143775891512632,0.02236919141614635
14141,0.07495281845331192,0.08608891069889069
14142,0.07960865646600723,0.04866816196590662
14143,-0.02264273911714554,0.14142035692930222
14144,0.001565001904964447,0.1485752910375595
14145,-0.0030538756400346756,0.21759024634957314
14146,0.0032709911465644836,0.06794708222150803
14147,0.14186562597751617,0.01628431596327573
14148,0.004397112410515547,0.04847322882415028
14149,0.02167603187263012,0.15615992434322834
14150,0.009169763885438442,0.007301211211597547
14151,0.054121233522892,0.004630067385733128
14152,-0.0055876378901302814,0.025893799029290676
14153,0.0233523678034544,0.408981891348958
14154,-0.03241553157567978,1.0256763473153114
14155,-0.04187659174203873,0.5511367246508598
14156,0.007973049767315388,0.08004432858433574
14157,0.12563443183898926,0.15394854173064232
14158,0.014150884002447128,0.0026935429486911744
14159,0.00918601918965578,0.027719819016056135
14160,0.004342163912951946,0.008422114435234107
14161,-0.007485052105039358,0.2835517730563879
14162,-0.046422138810157776,0.3385392390191555
14163,0.004742629826068878,0.22019950300455093
14164,0.005244418978691101,0.2589645981788635
14165,-0.015520172193646431,0.02950199320912361
14166,0.1285303831100464,0.15051066875457764
14167,-1.2895383834838867,0.6094574928283691
14168,0.0305914469063282,0.5725109986960888
14169,0.005956146866083145,1.5754617974162102
14170,-0.19109968841075897,0.2571678161621094
14171,0.0027477319817990065,0.02513534133322537
14172,-0.027845283970236778,0.5099917985498905
14173,-0.14980189502239227,0.8553562760353088
14174,0.05098961293697357,0.13344379188492894
14175,-0.13971859216690063,0.33257997035980225
14176,0.024282552301883698,0.0033379060914739966
14177,0.01765551045536995,0.1109164422377944
14178,0.0007661096751689911,0.06438547186553478
14179,-0.04680415242910385,0.4800146222114563
14180,-0.0015239198692142963,0.04415313247591257
14181,0.04833567887544632,0.027342768502421677
14182,0.0006119832396507263,0.03060457797255367
14183,-0.17108358442783356,0.38250507414340973
14184,-0.0018430235795676708,0.0625069048255682
14185,0.039126284420490265,0.07700637029483914
14186,-0.012171372771263123,0.22511376440525055
14187,0.016535768285393715,0.006833284205640666
14188,0.004883369896560907,0.019544378388673067
14189,-0.0002580478321760893,0.06131581123918295
14190,0.03254929184913635,0.00941533018136397
14191,0.0033865333534777164,0.024775505997240543
14192,-0.0036846897564828396,0.08699846640229225
14193,0.0037575482856482267,0.0009004320454550907
14194,0.0694679319858551,0.18003473244607449
14195,0.029999198392033577,0.07484325161203742
14196,0.049297697842121124,0.3154696822166443
14197,0.027219252660870552,0.0013760778383584693
14198,0.027498990297317505,0.04831820307299495
14199,0.0005915728397667408,0.03720479644834995
14200,-0.08953273296356201,0.7764305919408798
14201,-0.010981036350131035,0.0653991810977459
14202,-0.004664847627282143,0.6016137972474098
14203,0.08543527871370316,0.08524400554597378
14204,-0.013099221512675285,0.26132726296782494
14205,0.022222304716706276,0.09756539948284626
14206,0.003766846377402544,0.004434540616784943
14207,0.021333344280719757,0.04672663798555732
14208,0.008436882868409157,0.03079879703000188
14209,-0.011710237711668015,0.12859872914850712
14210,-0.03186308592557907,-0.01818745583295822
14211,-0.052657172083854675,-0.0012562870979309082
14212,0.028095392510294914,0.017186703335028142
14213,0.04528523609042168,0.38337499066255987
14214,-0.0030354484915733337,0.01471435185521841
14215,-0.020162343978881836,0.5205474141985178
14216,-0.0036804210394620895,0.1589938923716545
14217,-0.029604779556393623,0.11721966601908207
14218,0.011251114308834076,0.08001330541446805
14219,0.010183115489780903,-0.0010204268619418144
14220,-0.06856459379196167,0.2859707623720169
14221,-0.02164531499147415,0.25632505863904953
14222,0.015310355462133884,1.1527648912742734
14223,0.12662464380264282,0.38544250279664993
14224,0.021207770332694054,0.02882168791256845
14225,-0.03625534474849701,0.3367721922695637
14226,-0.05433626472949982,-0.050023145973682404
14227,0.034095361828804016,0.11872144788503647
14228,-0.062229469418525696,0.3221769630908966
14229,0.02324419468641281,0.003144798807625193
14230,-0.012753207236528397,0.4140383116900921
14231,0.007667443715035915,0.34331489633768797
14232,0.01905209757387638,0.04277562163770199
14233,0.0027738900389522314,0.014317724075226579
14234,-0.004451473243534565,0.05720338225364685
14235,-0.03584594652056694,0.008700847625732422
14236,-0.010175447911024094,-0.007621712051331997
14237,0.0028379024006426334,0.002680367638276948
14238,0.007895673625171185,0.06689639890100807
14239,0.01959003135561943,0.046555374457966536
14240,0.004788082558661699,0.46018201718106866
14241,-0.011612316593527794,0.33982859179377556
14242,0.002085639163851738,0.06391377188265324
14243,-0.01814231276512146,0.11079527623951435
14244,0.01811862923204899,0.027350406628102064
14245,0.0043226489797234535,0.43625599797815084
14246,-0.010723523795604706,0.8935217335820198
14247,0.045733220875263214,0.6449723076075315
14248,0.013491812162101269,0.05117677163798362
14249,-0.0032643473241478205,0.04753648256883025
14250,-0.17888961732387543,0.20085376501083374
14251,0.21428538858890533,0.6501615680754185
14252,-0.08171539008617401,0.4931740313768387
14253,0.05284126102924347,0.19139115326106548
14254,0.03536466881632805,0.0031303488813136937
14255,-0.14631915092468262,0.42186352610588074
14256,0.029507219791412354,1.054381400346756
14257,0.13956649601459503,0.5139389634132385
14258,0.011573453433811665,0.20966219063848257
14259,-0.018419547006487846,0.07226797938346863
14260,0.0013332038652151823,0.2686945986934006
14261,0.03126566857099533,0.011363780125975609
14262,-0.006174457259476185,0.06564640067517757
14263,0.034679584205150604,0.14427204430103302
14264,0.024128831923007965,0.1462005153298378
14265,-0.21690994501113892,0.9873385578393936
14266,0.012114197015762329,0.440504789352417
14267,-0.043922580778598785,0.8642047867178917
14268,-0.014145312830805779,0.2725507579743862
14269,0.02629828453063965,0.03233861702028662
14270,0.016890592873096466,0.12399864569306374
14271,0.10438272356987,0.006342984077491565
14272,0.041650235652923584,0.001536488674901193
14273,-0.026821253821253777,0.10557392612099648
14274,-0.0023563802242279053,0.8973958790302277
14275,0.1229056864976883,0.07098856195807457
14276,0.029130985960364342,0.10478335432708263
14277,-0.2291177660226822,0.2612715810537338
14278,-0.04314892739057541,0.012519672513008118
14279,0.006158775649964809,0.00240513491735328
14280,0.08460358530282974,0.08171728882007301
14281,-0.265566885471344,1.761286348104477
14282,0.013524645939469337,0.17611033841967583
14283,0.1245231181383133,0.03623573109507561
14284,-0.01660584658384323,0.6737544573843479
14285,0.0026092713233083487,0.007737748663203092
14286,-0.002033410593867302,0.01576484297402203
14287,0.0044147539883852005,0.029793772329867352
14288,0.07091241329908371,0.016639500856399536
14289,0.0176544152200222,1.2285348735749722
14290,0.0023342054337263107,0.010093396995216608
14291,0.12615053355693817,0.17771688289940357
14292,0.1078086644411087,0.3913155794143677
14293,-0.2462177276611328,0.49404579401016235
14294,0.2030978500843048,1.4795724153518677
14295,0.0006224439712241292,0.00980773389688693
14296,-0.035376325249671936,0.5975298434495926
14297,-0.006273031234741211,0.3628479540348053
14298,0.04015558958053589,0.0742186401039362
14299,-0.1320493072271347,0.8039495497941971
14300,0.04838002100586891,0.112458985298872
14301,0.07202278077602386,0.25171659886837006
14302,0.33746838569641113,0.23690680973231792
14303,0.04530442878603935,0.02204984426498413
14304,0.01287771761417389,0.055396351497620344
14305,0.0017047612927854061,0.029821976087987423
14306,-0.08075740933418274,1.6958208084106445
14307,-0.04565560817718506,1.8436574786901474
14308,-0.005897535011172295,0.06976455077528954
14309,0.020570427179336548,0.11260974011383951
14310,-0.061934903264045715,-0.016096219420433044
14311,-0.004009691067039967,0.16900525335222483
14312,0.0191052183508873,0.7443502135574818
14313,0.027051489800214767,0.5244284979999065
14314,-0.04803398624062538,0.9703708477318287
14315,0.001255479990504682,0.032363719190470874
14316,-0.055300287902355194,0.09501844644546509
14317,-0.007549977861344814,0.17292136047035456
14318,0.10322583466768265,0.10472617577761412
14319,0.012353184632956982,0.34489370486699045
14320,0.015033753588795662,0.040954883908852935
14321,0.1620669662952423,0.529637829400599
14322,0.007511346135288477,0.012054716527927667
14323,0.04877805337309837,0.43324774550274014
14324,0.05914437770843506,0.5542529746890068
14325,-0.21040882170200348,1.3030665218830109
14326,0.004459396004676819,0.021844275324838236
14327,-0.26584452390670776,0.8076519668102264
14328,-0.17706020176410675,0.017608642578125
14329,0.1528337299823761,0.17030907678417861
14330,0.018674025312066078,0.22567648626863956
14331,0.10799292474985123,0.04779735364718363
14332,0.016688890755176544,0.0842444384470582
14333,-0.005495615303516388,0.11850684136152267
14334,0.03550967201590538,0.24865199252963066
14335,0.03688238561153412,0.2739960993640125
14336,-0.0014309454709291458,0.046094443649053574
14337,0.017016185447573662,0.11492961877956986
14338,-0.019115498289465904,0.13219736143946648
14339,0.06568503379821777,0.7638259865343571
14340,0.012296902015805244,0.3086924906820059
14341,0.01643679291009903,0.27836911007761955
14342,0.08387015759944916,0.16434285137802362
14343,-0.030768485739827156,0.09192190319299698
14344,0.035704705864191055,0.0022581957653164866
14345,-0.0038408953696489334,0.022703285329043865
14346,0.01731889694929123,0.14648597920313478
14347,0.06226898357272148,0.16199542954564095
14348,-0.024172525852918625,0.01721988245844841
14349,0.004280454479157925,0.0389886349439621
14350,0.012178683653473854,0.06897884188219905
14351,-0.005295176059007645,0.043408844619989395
14352,0.0408843457698822,0.03180837677791715
14353,0.021806493401527405,0.3295314311981201
14354,0.014049604535102844,0.34401481598615646
14355,-0.00634528324007988,0.28440502285957336
14356,0.014216931536793709,0.07593518868088722
14357,0.017023928463459015,0.008297168009448797
14358,0.018706463277339935,0.15412785112857819
14359,0.06947807222604752,0.1772943241521716
14360,-0.005306727718561888,0.12194739188998938
14361,0.0720222219824791,0.0683533176779747
14362,-0.147179514169693,2.2944199591875076
14363,0.15354865789413452,0.33268288522958755
14364,-0.04349392279982567,0.3600422963500023
14365,-0.004307018592953682,0.11141902022063732
14366,0.038691446185112,0.42966564930975437
14367,-0.03322197124361992,0.3729282356798649
14368,0.07716879993677139,-0.01727174013853073
14369,-0.008608631789684296,0.0385168232023716
14370,0.1503383070230484,0.011265817447565496
14371,-0.01458253525197506,0.3691538590937853
14372,-0.02734963409602642,0.19784879125654697
14373,0.0011117149842903018,0.06473632191773504
14374,-0.0041536614298820496,0.7047874480485916
14375,0.04331804811954498,0.31714677065610886
14376,-0.0016731098294258118,0.5090695209801197
14377,0.022401440888643265,0.09115205612033606
14378,-0.0004963914398103952,0.01424894598312676
14379,0.038655735552310944,0.23333336226642132
14380,-0.020835459232330322,0.17689183354377747
14381,-0.08328182995319366,0.17052780836820602
14382,0.06297066062688828,0.0445983944227919
14383,0.008906899020075798,0.012041583191603422
14384,0.1204776018857956,0.533930066972971
14385,0.0005282072816044092,0.09366156719624996
14386,0.05027884989976883,0.554503632709384
14387,0.0466466024518013,0.0036537442356348038
14388,0.01938784122467041,0.04025223385542631
14389,-0.0018907878547906876,0.1941743865609169
14390,0.02210952714085579,0.10388244688510895
14391,-0.07482212781906128,0.49748794734477997
14392,-0.023658087477087975,0.08168460056185722
14393,-0.028928691521286964,0.7627650611102581
14394,-0.0021647214889526367,0.027615713886916637
14395,-0.11919510364532471,1.417853906750679
14396,0.13392332196235657,0.5478773079812527
14397,0.15226861834526062,0.20686298562213778
14398,0.014129944145679474,0.5098148696124554
14399,-0.0026452818419784307,0.032068634405732155
14400,-0.024874884635210037,0.5958502367138863
14401,-0.017751870676875114,0.109760457649827
14402,-0.029490187764167786,0.391249381005764
14403,0.002693131100386381,0.00610342004802078
14404,0.025001835078001022,0.1446737116202712
14405,0.008239190094172955,0.4184041963890195
14406,-0.3087378144264221,0.6207163035869598
14407,-0.011878496035933495,-0.004538191258907318
14408,-0.07207473367452621,0.012426599860191345
14409,-0.05926108360290527,0.6172600388526917
14410,0.1676909476518631,-0.12061334192752839
14411,-0.023852139711380005,-0.042402636259794235
14412,0.008232958614826202,0.04597481549717486
14413,0.12836606800556183,0.7333566807210445
14414,-0.01278781984001398,0.3117783013731241
14415,-0.24473091959953308,0.19661998748779297
14416,0.003466475522145629,0.04513083351776004
14417,-0.11589505523443222,0.42488913238048553
14418,0.04104577749967575,0.03091428871266544
14419,0.01961001381278038,0.031384973553940654
14420,0.14631298184394836,0.04605093691498041
14421,-0.031545624136924744,0.23255035653710365
14422,0.008889520540833473,0.0019095251627732068
14423,-0.07107947766780853,0.42543405294418335
14424,0.034599944949150085,0.10566304810345173
14425,0.006076537072658539,0.009770071721286513
14426,0.029104411602020264,0.08240368240512908
14427,-0.045489825308322906,0.8546684011816978
14428,0.02422894909977913,-0.04499480292201042
14429,-0.006422183942049742,0.6896452624350786
14430,0.017194731160998344,0.014143522461381508
14431,0.0027891970239579678,0.008227870115661062
14432,-0.03666459023952484,0.628249254077673
14433,-0.0005060099065303802,0.08079951629042625
14434,0.029589392244815826,0.04416286974446848
14435,-0.0005399584770202637,0.32494802214205265
14436,0.00788569450378418,-0.015122463703155517
14437,0.004472448490560055,0.009118493897403823
14438,0.005569089204072952,0.05930203048046678
14439,-0.00768066942691803,0.6209733486175537
14440,0.05285101383924484,0.06617828737944365
14441,-0.0008283595088869333,0.0005286992527544498
14442,-0.03313855081796646,0.23865461349487305
14443,0.009319520555436611,0.002137329305696767
14444,-0.009494650177657604,0.11333967000246048
14445,-0.013344138860702515,0.940910778939724
14446,-0.05501306802034378,0.4723907560110092
14447,0.001014271518215537,0.03708248655311763
14448,0.0216747485101223,0.21572672948241234
14449,0.06221574544906616,0.041207822039723396
14450,0.06294375658035278,1.7432742975652218
14451,-0.03604710102081299,0.392102163285017
14452,-0.017809463664889336,0.31018926203250885
14453,-0.04415174573659897,0.07632609456777573
14454,0.014569101855158806,0.0003222899395112222
14455,0.01121505070477724,0.08403107023332268
14456,0.02126508206129074,0.018086404539644718
14457,0.05299261212348938,0.7726528644561768
14458,-0.024119075387716293,0.8696422837674618
14459,0.09451304376125336,0.29113906621932983
14460,0.031103624030947685,0.12060000607743859
14461,0.1254885494709015,0.04670766741037369
14462,0.004796657245606184,0.008655933939735405
14463,-0.027585918083786964,0.11433764174580574
14464,0.03387364000082016,0.3886421248316765
14465,0.009353017434477806,0.0002463751589516505
14466,0.031849995255470276,0.006619483116082847
14467,-0.00015420792624354362,0.02134757675230503
14468,-0.0026254584081470966,0.01604501809924841
14469,0.009169763885438442,0.009709409981733188
14470,0.16580548882484436,0.18844219204038382
14471,-0.0011297818273305893,0.3690866529941559
14472,0.004408399574458599,0.006032901001162827
14473,-0.0003522379556670785,0.0018116196151822805
14474,0.10697657614946365,0.027619372820481658
14475,0.0057004280388355255,0.3760088738054037
14476,0.03473200276494026,0.01877393980976194
14477,-0.3449111878871918,0.3528210520744324
14478,-0.10735519975423813,0.39662302285432816
14479,-0.006311302073299885,0.03080096375197172
14480,0.002744152210652828,0.1108197532594204
14481,-0.041249580681324005,0.2634328156709671
14482,-0.06661037355661392,0.08989093452692032
14483,0.13040031492710114,0.10861825570464134
14484,-0.002887122333049774,0.0651039881631732
14485,0.019799761474132538,0.035427237569820136
14486,-0.03221224248409271,1.869910143315792
14487,0.018965404480695724,0.031764322076924145
14488,0.0007208967581391335,0.021195235407503787
14489,-0.16596274077892303,0.6200569123029709
14490,-0.09583443403244019,1.5982291996479034
14491,0.0056266384199261665,0.13025447260588408
14492,0.015552885830402374,0.10239428468048573
14493,-0.01730423979461193,0.3915958236902952
14494,0.05003753677010536,0.029949729796499014
14495,-0.05624333769083023,0.5010372065007687
14496,0.06725967675447464,0.23459635395556688
14497,-0.00991886481642723,0.30149009730666876
14498,-0.03769713640213013,1.8459365405142307
14499,0.02779967151582241,0.034344857558608055
14500,0.05512457713484764,0.015078670141519979
14501,-0.009026221930980682,0.03646854776889086
14502,-0.11170268058776855,0.6569956392049789
14503,0.15365131199359894,0.06202727183699608
14504,-0.007285915315151215,0.5155152007937431
14505,0.08326893299818039,0.11097900662571192
14506,-0.10472649335861206,0.9472276717424393
14507,-0.01565462350845337,0.17348622530698776
14508,0.006993026472628117,0.01768221240490675
14509,0.023042287677526474,0.05983829079195857
14510,-0.2105635106563568,0.5698897242546082
14511,0.01694466918706894,0.1907615594100207
14512,-0.0057630641385912895,0.17541540320962667
14513,-0.23322026431560516,1.0922278761863708
14514,-0.06869850307703018,0.14506413787603378
14515,0.008573777973651886,0.7382840067148209
14516,0.005597454030066729,0.06877597374841571
14517,-0.027707325294613838,0.39960047602653503
14518,-0.0015206190291792154,0.23690152866765857
14519,0.0006603497313335538,0.012751867529004812
14520,-0.015114013105630875,0.31384633108973503
14521,-0.1996491253376007,0.019370675086975098
14522,0.009226306341588497,0.005026042155805044
14523,0.018943537026643753,0.40289296582341194
14524,0.00211171992123127,0.10218004323542118
14525,0.025846613571047783,0.006564975334185874
14526,-0.00885944813489914,0.07093917764723301
14527,0.0026478939689695835,0.005679237726326392
14528,0.03504679724574089,0.029259810340590775
14529,0.003507111454382539,0.0055999127216637135
14530,0.07687796652317047,0.05048902751877904
14531,0.007128400728106499,0.005916137830354273
14532,0.005501076579093933,-0.02494177758693695
14533,-0.09081439673900604,0.602629080414772
14534,0.025105051696300507,0.33566732332110405
14535,-0.03983592987060547,0.05489254742860794
14536,0.012607092969119549,0.02194665676506702
14537,0.03779376298189163,0.09108409099280834
14538,0.10373173654079437,0.033317958761472255
14539,0.017351631075143814,0.09123426396399736
14540,0.031352296471595764,0.0975187667645514
14541,0.10701847821474075,0.0780766278039664
14542,-0.1873825490474701,1.5106410086154938
14543,-0.0032227076590061188,0.1537406905554235
14544,-0.050095587968826294,0.6425171196460724
14545,0.0026132052298635244,0.002571729626652086
14546,0.17480751872062683,0.7687290236353874
14547,-0.011389296501874924,0.040100883692502975
14548,-0.018083084374666214,0.06782159209251404
14549,-0.027624189853668213,0.549735963344574
14550,0.002887951210141182,0.4421248845756054
14551,0.1069420650601387,0.06438215787056834
14552,0.034423381090164185,0.026090747327543795
14553,0.020448248833417892,0.009301326266722754
14554,0.006392429117113352,0.07729572476819158
14555,-0.0407538115978241,0.2650773972272873
14556,-0.6686490774154663,0.17569106817245483
14557,0.21352536976337433,0.07165261078625917
14558,-0.12010543048381805,0.9003875404596329
14559,0.008323839865624905,1.1002773819491267
14560,-0.017472803592681885,0.17682919651269913
14561,-0.004783769603818655,0.12024572119116783
14562,-0.015119003131985664,0.30578524991869926
14563,0.025299428030848503,0.02168601891025901
14564,0.01084347628057003,0.036710905842483044
14565,0.007082352414727211,-0.006199393197894096
14566,-0.2103840857744217,0.7253906726837158
14567,0.1471111923456192,0.04126126295886934
14568,0.20563474297523499,0.26063249353319407
14569,0.09816092252731323,0.09573062416166067
14570,0.07485511153936386,0.24287756253033876
14571,0.0023194318637251854,0.21911944542080164
14572,0.07468102127313614,0.13724970817565918
14573,0.1152617484331131,0.49005766585469246
14574,0.0757656916975975,0.06325777061283588
14575,0.15552347898483276,0.01792910764925182
14576,-0.003018321469426155,0.20589624717831612
14577,0.025398459285497665,0.01161854193196632
14578,0.07249940931797028,0.4589527826756239
14579,0.021816371008753777,0.030315958661958575
14580,-0.01657252572476864,-0.03154130071401596
14581,-0.005594553425908089,0.19388406351208687
14582,-0.04849080741405487,0.38659992069005966
14583,0.021140823140740395,0.032923206803388894
14584,0.0030131570529192686,0.005806545203085989
14585,0.032627832144498825,0.05099556004279293
14586,-0.0331810787320137,0.13214710354804993
14587,0.08758406341075897,0.14482896006666124
14588,-0.0024881972931325436,0.045411769300699234
14589,0.0012748802546411753,0.055584041168913245
14590,-0.003018321469426155,-0.013528080433607101
14591,-0.013196565210819244,0.2142263650894165
14592,-0.07858900725841522,0.29565344005823135
14593,0.0004938766360282898,1.1868813745677471
14594,-0.010138854384422302,0.1068337531760335
14595,-0.10465749353170395,0.11536938697099686
14596,0.027418775483965874,0.32702568359673023
14597,0.017605064436793327,0.21325937705114484
14598,0.02346883714199066,0.12746251273347298
14599,0.0026592188514769077,0.00024172710266157083
14600,0.004294488579034805,0.011048252286855131
14601,-0.01331801526248455,0.1119680292904377
14602,0.06721880286931992,0.2909943964332342
14603,0.042908716946840286,0.10256982687860727
14604,0.04944169893860817,0.009689269665395841
14605,0.15306946635246277,0.04293671902269125
14606,-0.0045766569674015045,0.09859934449195862
14607,0.0038071060553193092,0.007662166499358136
14608,-0.025279726833105087,0.6310268938541412
14609,0.019910987466573715,0.04922063881531358
14610,-0.0532972477376461,0.283125638961792
14611,0.04003597050905228,0.6986880134791136
14612,-0.05513015389442444,0.1627080850303173
14613,0.012593789026141167,0.08316549565643072
14614,-0.3083508014678955,0.14297181367874146
14615,0.06513822078704834,0.37049155309796333
14616,-0.00011792406439781189,0.22458131425082684
14617,0.019080059602856636,0.03180569957476109
14618,0.008686740882694721,0.024124224320985377
14619,0.007348222658038139,0.29196772910654545
14620,0.002669879235327244,0.06722968351095915
14621,-0.010071071796119213,-0.00137804239988327
14622,0.0014481060206890106,0.28049032017588615
14623,-0.10129334032535553,0.7326758205890656
14624,0.021695613861083984,0.12244706973433495
14625,-0.05967630445957184,0.9442057311534882
14626,-0.062080807983875275,0.33145394921302795
14627,-0.3712630271911621,0.3263445198535919
14628,-0.026780351996421814,0.12603852152824402
14629,0.09722900390625,1.061637505888939
14630,0.0833720713853836,0.2979600913822651
14631,-0.39890000224113464,0.612058162689209
14632,-0.005503615364432335,0.19525075145065784
14633,-0.14861415326595306,0.4717675745487213
14634,-0.21344535052776337,1.9769770801067352
14635,0.022325295954942703,0.19927483424544334
14636,0.019594669342041016,0.025349236093461514
14637,-0.0020527448505163193,0.31114369817078114
14638,0.03526001051068306,0.0010035877639893442
14639,0.03963678330183029,0.35505531914532185
14640,0.03428631275892258,0.02435551828239113
14641,0.01911894790828228,0.02132527343928814
14642,-0.061339717358350754,0.5423665642738342
14643,-0.00348498672246933,0.6902716532349586
14644,0.022916560992598534,0.050157657358795404
14645,0.002842843299731612,0.03800805611535907
14646,0.0759231448173523,0.1472969613969326
14647,0.005896043032407761,0.0462903268635273
14648,-0.012685033492743969,0.06850513815879822
14649,-0.026298020035028458,0.123022785410285
14650,0.07216231524944305,0.2666649501770735
14651,-0.011354237794876099,0.2585191633552313
14652,0.0038078210782259703,0.001697234209132148
14653,-0.009538348764181137,0.32799580320715904
14654,0.09112127125263214,0.04874878074042499
14655,-0.005605276674032211,0.024718884378671646
14656,0.030256688594818115,0.019251152756623924
14657,0.039830803871154785,0.08497449103742838
14658,-0.0013160057133063674,0.0086570018902421
14659,0.006447416730225086,0.029477640171535313
14660,-0.06794369220733643,0.9813668504357338
14661,0.0025508045218884945,0.12852716259658337
14662,0.03914270177483559,0.43076270166784525
14663,0.004926915280520916,0.021875682403333485
14664,0.053397130221128464,0.015733637381345034
14665,0.0033778310753405094,0.023840321373427287
14666,0.007820307277143002,0.059614923666231334
14667,0.0050124516710639,0.024454619153402746
14668,0.0031074942089617252,0.002548162199673243
14669,-0.02071082778275013,0.13913940824568272
14670,0.0032711983658373356,-0.0016646063886582851
14671,0.027567166835069656,0.08870385214686394
14672,0.03503168374300003,0.16781853884458542
14673,0.0030543364118784666,0.009680402610683814
14674,0.001301844255067408,0.0016795502874629165
14675,-0.07034817337989807,0.6947941556572914
14676,0.022210754454135895,0.035384449700359255
14677,0.0690290778875351,0.09284753911197186
14678,0.016909681260585785,0.23507488425821066
14679,0.06361790746450424,0.008575153294950724
14680,0.009100086987018585,0.05196248221909627
14681,0.13092155754566193,0.5797325521707535
14682,0.012479434721171856,0.03824949327099603
14683,0.0012625062372535467,0.002027153328526765
14684,-0.040254972875118256,0.26603132486343384
14685,0.00812232494354248,0.027700013815774582
14686,0.002280740300193429,0.007425963820423931
14687,-0.02974911406636238,0.07491351291537285
14688,0.011593002825975418,0.1284598968923092
14689,0.09220891445875168,0.6534557398408651
14690,-0.049226537346839905,0.6073730885982513
14691,-0.04026171937584877,0.5560813657939434
14692,0.013042372651398182,0.06422807741910219
14693,0.02623875066637993,0.23912598681636155
14694,0.09355330467224121,0.22593868151307106
14695,0.06143808364868164,0.05797879956662655
14696,0.08826597034931183,0.5415518023073673
14697,0.01585973985493183,0.6211665626615286
14698,0.017102587968111038,0.034056530334055424
14699,0.14720892906188965,0.05838667834177613
14700,-0.0038206130266189575,-0.035478001236915586
14701,-0.0029758475720882416,1.3300069905817509
14702,-0.02962251380085945,2.500210218131542
14703,0.09091576188802719,0.06472964445129037
14704,0.042246196419000626,0.015560876345261931
14705,0.004169113468378782,0.022065610595745966
14706,-0.0033777467906475067,0.393069114536047
14707,0.0027825224678963423,0.006781496500479989
14708,0.01142425648868084,0.2637189459055662
14709,0.09371278434991837,0.028407827951014042
14710,0.0037186406552791595,0.19593793712556362
14711,-0.1485469937324524,1.0641311258077621
14712,0.054610759019851685,0.5111955460160971
14713,-0.09870472550392151,1.1277483105659485
14714,0.012594815343618393,0.011859377831569873
14715,0.017011333256959915,0.05035891104489565
14716,0.023526769131422043,0.01001420957618393
14717,-0.0030538756400346756,-0.01663619443774223
14718,0.00358588551171124,0.00033066654577851295
14719,0.015854567289352417,0.0464906245470047
14720,0.029364697635173798,0.3714355006814003
14721,-0.031312063336372375,0.18926246091723442
14722,-0.1755039095878601,1.0779631286859512
14723,-0.01069316640496254,0.22688012197613716
14724,0.04899577423930168,0.24114910885691643
14725,0.058267802000045776,0.8953390996903181
14726,0.01628958433866501,0.058007273357361555
14727,-0.013369619846343994,0.28714484348893166
14728,0.08122450113296509,0.31509581208229065
14729,-0.22955909371376038,1.3938755989074707
14730,0.0028288427274674177,0.009978184938299819
14731,-0.0005160253494977951,0.40122596733272076
14732,0.06084904074668884,0.4449014663696289
14733,-0.07508067786693573,0.1632869467139244
14734,-0.0008883315604180098,0.03300015348941088
14735,0.009206520393490791,0.01632298117328901
14736,0.02023816667497158,0.022522081853821874
14737,0.017071962356567383,0.55439393222332
14738,-0.02217651717364788,0.956768125295639
14739,0.14808204770088196,0.3779164236038923
14740,0.013571702875196934,0.16766513790935278
14741,-0.01437089592218399,0.4046780727803707
14742,-0.14633242785930634,0.982075959444046
14743,-0.0070938956923782825,0.2803349168971181
14744,-0.02083020657300949,0.3751178979873657
14745,-0.04645535722374916,0.5072235390543938
14746,-0.14901775121688843,0.4366774410009384
14747,0.07978249341249466,0.10985080152750015
14748,0.052232857793569565,0.101967285387218
14749,-0.0002569505013525486,0.019792765378952026
14750,0.017069337889552116,0.01587840488355141
14751,-0.1423151046037674,0.6570978909730911
14752,0.0008906588773243129,0.09603515738854185
14753,-0.0299907848238945,0.01725296676158905
14754,0.01833801344037056,0.08559164870530367
14755,0.025625130161643028,0.02993336576037109
14756,0.07407751679420471,0.08336330484598875
14757,0.006224595010280609,0.00180636573350057
14758,0.00033634062856435776,0.07320372480899096
14759,-0.22168275713920593,1.126192182302475
14760,-0.014393627643585205,1.3168544173240662
14761,-0.1146315336227417,1.334846779704094
14762,0.02335938811302185,0.21376319974660873
14763,-0.15385384857654572,0.7707722336053848
14764,0.030903421342372894,0.013867859728634357
14765,0.019990023225545883,0.03672515699872747
14766,-0.0044748601503670216,0.07753376010805368
14767,-0.010813698172569275,0.2246522605419159
14768,0.08389817178249359,0.6615129262208939
14769,-0.01602986268699169,0.03792466223239899
14770,-0.11445258557796478,0.39325059950351715
14771,0.10669621080160141,0.008121596407145262
14772,-0.021898087114095688,0.05630262568593025
14773,-0.0033668833784759045,0.07938282750546932
14774,0.09251059591770172,0.22563664987683296
14775,0.003595152636989951,0.059246776858344674
14776,-0.029075566679239273,0.4514116123318672
14777,0.017119308933615685,0.1357668712735176
14778,0.011860919184982777,0.09861116402316839
14779,0.0066906725987792015,0.004118676311918534
14780,0.04217105358839035,0.10324125364422798
14781,0.0024648518301546574,0.009233754593878984
14782,-0.0007114410400390625,0.07748569548130035
14783,0.0172184519469738,0.0018903624877566472
14784,0.07045183330774307,0.057364790700376034
14785,-0.03339752182364464,0.33715372905135155
14786,-0.050053536891937256,0.7720235213637352
14787,0.10442420840263367,0.005845024848895264
14788,-0.00992816872894764,0.09460994601249695
14789,0.032577820122241974,0.4505354203283787
14790,0.003643832402303815,0.008890477096429095
14791,0.0037312943022698164,0.002187715392210521
14792,0.05998802185058594,0.01813145016785711
14793,-0.22577011585235596,0.9973565936088562
14794,0.013217538595199585,0.10548248142004013
14795,0.022777622565627098,0.06411398388445377
14796,0.07449820637702942,0.19888214208185673
14797,-0.08087655901908875,0.6057689785957336
14798,-0.027829591184854507,0.03827976435422897
14799,-0.03836977481842041,0.7550444975495338
14800,-0.0017391741275787354,-0.09433629155158997
14801,0.013091325759887695,0.1949467770755291
14802,-0.04655327647924423,0.40402504801750183
14803,0.049542881548404694,0.005839514618855901
14804,-0.009778136387467384,0.2631028089672327
14805,0.0857161357998848,-0.10093173176050187
14806,-0.1712494045495987,1.808263212442398
14807,0.1115456074476242,0.5937644653022289
14808,-0.031055128201842308,0.4074668437242508
14809,0.07624385505914688,0.006611131131649017
14810,-0.05169970542192459,0.3434465080499649
14811,0.0012850359780713916,0.006754276117135305
14812,-0.06171601638197899,0.08262491226196289
14813,0.03135561943054199,0.13363979943096638
14814,-1.0266730785369873,0.18400144577026367
14815,-0.10305871814489365,0.8133617863059044
14816,-0.1311265081167221,0.19974283874034882
14817,0.00901871919631958,0.029085295042023063
14818,0.030377065762877464,0.004204376833513379
14819,0.10315069556236267,0.056612988584674895
14820,0.07647225260734558,0.6908518224954605
14821,0.022044364362955093,1.2591246403753757
14822,0.0026372959837317467,0.004549371951725334
14823,-0.04324822872877121,0.3195686675608158
14824,0.04494371637701988,0.021241083391942084
14825,-0.2524004876613617,0.46097835898399353
14826,-0.048602089285850525,0.5610984936356544
14827,-0.0004914002493023872,0.11357290344312787
14828,-0.09613294899463654,0.4273076578974724
14829,0.06047919765114784,0.03531965508591384
14830,-0.002806662581861019,0.021736691240221262
14831,0.006905430927872658,0.02448536059819162
14832,-0.02794870175421238,0.1740851253271103
14833,-0.0442524179816246,0.6047941446304321
14834,-0.08076394349336624,0.20266415178775787
14835,0.028360992670059204,0.019855089718475938
14836,-0.02570907026529312,0.11660620383918285
14837,-0.07614710181951523,0.6608194559812546
14838,0.008378956466913223,0.11547183798393235
14839,0.025557521730661392,0.07063276693224907
14840,0.0035553164780139923,0.22469430416822433
14841,0.023046258836984634,0.008109189860988408
14842,0.04845047742128372,0.08837688621133566
14843,0.07460640370845795,0.43727926537394524
14844,-0.2766515612602234,-0.01665019989013672
14845,0.10468357056379318,0.17652377020567656
14846,-0.0022919103503227234,0.7988621070981026
14847,0.014165541157126427,0.010042948182672262
14848,-0.007269710302352905,1.1374562159180641
14849,0.0032569714821875095,0.000627678004207155
14850,0.009237637743353844,0.1508576050400734
14851,-0.04318768531084061,0.878847636282444
14852,0.08545408397912979,0.06247416033875197
14853,-0.11741271615028381,0.057260170578956604
14854,0.08321413397789001,0.2962082475423813
14855,0.017527539283037186,0.17010068520903587
14856,0.002074191579595208,0.006298670312389731
14857,-0.04824081063270569,0.5513749420642853
14858,0.014481605961918831,0.007092982647009194
14859,0.018308892846107483,0.6209747865796089
14860,-0.020562026649713516,0.07251136563718319
14861,0.07814100384712219,0.29834704101085663
14862,-0.13217394053936005,1.7017884701490402
14863,-0.0907822847366333,1.0208778083324432
14864,0.0017939056269824505,0.027488641906529665
14865,-0.005054092966020107,0.13297137711197138
14866,0.04645225405693054,0.13807184994220734
14867,-0.01627247780561447,0.7687290757894516
14868,-0.020075857639312744,0.7184824459254742
14869,0.037193723022937775,0.1510312797036022
14870,-0.05268627405166626,0.3168850839138031
14871,0.0008077959064394236,0.0034092660303031153
14872,0.003810086054727435,0.0022191696589288767
14873,-0.03160976991057396,0.01503683626651764
14874,0.03593357279896736,0.009888307131186594
14875,0.0008118490222841501,0.0012773422099598974
14876,-0.023987706750631332,0.018331971019506454
14877,0.031956881284713745,0.006569920098409057
14878,-0.2219897210597992,1.3001267611980438
14879,-0.287525475025177,0.7173347175121307
14880,0.005653811618685722,-0.004855947345495224
14881,-0.0006851181387901306,-0.01724099904298782
14882,0.01714974455535412,0.05483294511213899
14883,0.006753049790859222,0.5277485176920891
14884,0.062197551131248474,0.5335496813058853
14885,-0.03650558739900589,0.669613067060709
14886,0.046149589121341705,0.2584174145013094
14887,0.006145458668470383,0.47360654175281525
14888,-0.0146345729008317,0.1750489640980959
14889,0.1983187049627304,0.7829649597406387
14890,-0.25110071897506714,0.7253164649009705
14891,-0.13634157180786133,0.11539268493652344
14892,0.0021538748405873775,0.00891177199082449
14893,0.005908496677875519,0.216184101998806
14894,-0.004891254007816315,0.470251839607954
14895,-0.013383954763412476,0.28453969582915306
14896,-0.010049480944871902,0.10490506514906883
14897,-0.04602485150098801,0.7649031206965446
14898,-0.04743756726384163,0.30359239876270294
14899,-0.013193055987358093,0.05398574657738209
14900,-0.0013754524989053607,0.031489739660173655
14901,0.02132050134241581,0.043463645153678954
14902,0.03166217356920242,0.05612149275839329
14903,-0.02211187034845352,0.35547975450754166
14904,0.0029226525221019983,0.0036105529870837927
14905,0.018544159829616547,0.059474763460457325
14906,0.08567006886005402,0.03675304399803281
14907,-0.12948574125766754,1.2178864628076553
14908,0.14613060653209686,0.024803990963846445
14909,0.027292592450976372,0.1614025253802538
14910,-0.060789864510297775,0.16421827673912048
14911,-0.1872851848602295,1.192587599158287
14912,-0.4451342225074768,2.0211556553840637
14913,0.007822375744581223,0.003253154214471579
14914,0.1699579805135727,0.6687116920948029
14915,0.011484905146062374,0.23405643831938505
14916,0.050234630703926086,0.10203466285020113
14917,-0.009354930371046066,0.029953925870358944
14918,-0.04853435978293419,1.813154697418213
14919,-0.016097813844680786,0.30695825070142746
14920,0.004799875430762768,0.013325976993655786
14921,-0.1418934464454651,0.016029030084609985
14922,0.0011189949000254273,0.0015428752813022584
14923,-0.00027835904620587826,0.00183585355989635
14924,-0.022799324244260788,0.1974138282239437
14925,-0.008416280150413513,0.47840942442417145
14926,-0.0032468680292367935,0.15117227286100388
14927,0.025097569450736046,0.05717973387800157
14928,0.14333787560462952,0.614157922565937
14929,-0.0012219548225402832,0.14925410971045494
14930,-0.09577010571956635,0.16135083884000778
14931,-0.06078537181019783,0.864044189453125
14932,0.006325637921690941,0.20178032666444778
14933,-0.05290384963154793,0.8101294636726379
14934,0.023259174078702927,-0.006706647574901581
14935,-0.08710787445306778,0.3574766591191292
14936,0.015553200617432594,0.022610155632719398
14937,-0.17449456453323364,0.8314988613128662
14938,-0.003694625571370125,0.22083594277501106
14939,-0.0018381532281637192,0.31424885243177414
14940,-0.10902437567710876,0.11619170010089874
14941,0.0038403647486120462,0.0014385347027427997
14942,-0.0481027327477932,0.43983693420886993
14943,-0.019056448712944984,-0.012002870216965675
14944,-0.10469008982181549,0.4383714497089386
14945,0.0008144716266542673,0.0009594126022705041
14946,0.03212973475456238,0.04060546902474016
14947,0.00037994422018527985,0.20275376550853252
14948,0.020247839391231537,0.28023902233690023
14949,-0.04213239625096321,0.23857379332184792
14950,-0.09806333482265472,0.1346270740032196
14951,-0.007803656160831451,0.12739867344498634
14952,-0.000414443900808692,0.04165544919669628
14953,0.021279335021972656,2.538686215877533
14954,-0.00020026788115501404,0.09805233590304852
14955,-0.05167454481124878,0.7070998102426529
14956,0.04466528818011284,0.3871602825820446
14957,0.055264152586460114,0.843259708955884
14958,0.006275590509176254,0.0693437461850408
14959,0.003839887911453843,0.001410916798135986
14960,0.002845293376594782,0.00048160615551751107
14961,0.04582418128848076,0.25103580579161644
14962,-0.09580424427986145,1.7928674966096878
14963,-0.03193822503089905,0.08889538794755936
14964,0.02265700325369835,0.09195498726330698
14965,0.0026594572700560093,0.0001478085614792235
14966,0.04479324817657471,0.15075244009494781
14967,-0.1128990650177002,0.9260377436876297
14968,0.01876666769385338,0.023310789023526013
14969,-0.03439437597990036,0.5455400422215462
14970,-0.03833473473787308,0.7896156460046768
14971,-0.010151494294404984,0.2479749731719494
14972,-0.18774136900901794,0.5546875298023224
14973,0.015263296663761139,0.3134268543217331
14974,0.08302219957113266,0.22983808256685734
14975,0.0010672691278159618,0.025560165609931573
14976,0.01724134013056755,0.0012961462234670762
14977,0.011322591453790665,0.3349248431622982
14978,0.003489474533125758,0.031128978822380304
14979,-0.0023564212024211884,0.10853056609630585
14980,-0.022721001878380775,0.2860841117799282
14981,0.012041800655424595,0.45798785518854856
14982,-0.026638898998498917,0.5761672388762236
14983,0.026995837688446045,0.5828076601028442
14984,0.005555143114179373,0.06851286021992564
14985,0.0027235220186412334,0.10422773589380085
14986,-0.03717369586229324,0.15100734680891037
14987,0.016562707722187042,0.008260026523203123
14988,0.03507310897111893,0.006395782402250916
14989,-0.25401848554611206,-0.010852515697479248
14990,-0.04442748427391052,0.7161130234599113
14991,0.008117741905152798,0.06738191097974777
14992,0.038961440324783325,0.5223420262336731
14993,-0.08734239637851715,2.2124380618333817
14994,0.05100339278578758,0.27301712799817324
14995,-0.03366589546203613,-0.028160756230354307
14996,0.007342836819589138,0.056871273554861546
14997,-0.050360362976789474,0.019468508660793304
14998,0.019822515547275543,0.00822600966785103
14999,0.01317799836397171,0.167887344956398


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_1_2_test_data.csv <==
,x,y
0,1.5761223528534174,0.02791461907327175
1,0.16113416850566864,-0.15878905355930328
2,1.416636785492301,-0.0032579018734395504
3,0.021828104741871357,0.12944157421588898
4,-0.7474163621664047,-0.8469202518463135
5,0.4226285256445408,-0.024225149303674698
6,-0.01512902144168038,-0.010876509360969067
7,-0.5670296885073185,-0.569286048412323
8,0.3625806267373264,0.040720727294683456
9,-1.5649224855005741,-1.3268519639968872
10,-0.827100932598114,-1.068820834159851
11,-1.0952074527740479,-1.0679835081100464
12,-3.4185142532223836,-3.4104747772216797
13,-0.8617687211371958,-0.8031918406486511
14,-3.277898305444978,-3.2750627994537354
15,-0.8921158313751221,-1.9621586799621582
16,0.9785287454724312,-0.05973128601908684
17,0.16596437990665436,-0.08974741399288177
18,-0.3116894506383687,-0.30279046297073364
19,1.146756887435913,-0.7234135866165161
20,-2.122107654809952,-2.108794927597046
21,-4.967280387878418,-5.828762054443359
22,-0.01735030423151329,0.06511957943439484
23,0.022070194594562054,-0.0065475329756736755
24,-2.106736294925213,-2.144993305206299
25,-7.399821322411299,-7.372949123382568
26,-3.588083565235138,-3.8327817916870117
27,-0.005971331149339676,0.011939164251089096
28,-0.05749422870576382,0.0007118135690689087
29,0.45651179552078247,-0.5552768707275391
30,1.103016659617424,-0.009999183937907219
31,-3.7385390872950666,-3.733644485473633
32,-0.9350943267345428,-1.23581063747406
33,-4.93197500705719,-5.466766357421875
34,0.08259697258472443,-0.031823985278606415
35,0.11417507380247116,-0.01677701808512211
36,-7.05961936712265,-7.171860218048096
37,0.011046823150536511,0.011010509915649891
38,-0.958867758512497,-1.2373120784759521
39,0.00579808971087914,0.001128263189457357
40,0.8445135541260242,0.5996612906455994
41,0.2261161315254867,0.04692462459206581
42,0.4879489541053772,0.047721199691295624
43,-0.18264353275299072,-1.0139093399047852
44,-0.03603332443162799,0.05527821555733681
45,-0.05931566713843495,-0.05524027347564697
46,-0.1979672474844847,-0.13112592697143555
47,1.5248400522395968,0.0732402354478836
48,-0.049412742257118225,0.412078320980072
49,0.8773712441325188,-0.02378705143928528
50,-0.8327350618255878,-0.7919357419013977
51,-0.03390336220036261,0.15288186073303223
52,-0.8577781971544027,-0.7667117714881897
53,-0.8933410481549799,-0.8308625221252441
54,0.04256843343318906,0.0010165768908336759
55,-0.0015230527496896684,-0.0018636378226801753
56,0.9621137366630137,0.016771135851740837
57,-9.786732390057296,-9.750533103942871
58,0.1392720474395901,0.05816294252872467
59,0.28988482896238565,-0.008773456327617168
60,0.014792324276641011,0.002550303703173995
61,-2.0865479518834036,-2.0095694065093994
62,-0.0013927221298217773,-0.11825220286846161
63,-0.4428887367248535,-1.8951025009155273
64,-0.01227227970957756,-0.045782577246427536
65,-9.922494173049927,-11.257631301879883
66,-3.0454075932502747,-3.0388786792755127
67,-0.06909511715639383,-0.06856928765773773
68,0.07146494439803064,0.030040770769119263
69,-0.27634498476982117,-0.660250723361969
70,-0.4263554736971855,-0.4528239369392395
71,-0.0016664951108396053,0.03351767733693123
72,-0.2137604309245944,-0.21384064853191376
73,0.09452804177999496,0.008326288312673569
74,-0.07095936391851865,-0.05071045458316803
75,-0.10965966433286667,-0.11509327590465546
76,-0.7445678971707821,-0.6564773321151733
77,-0.4883542831521481,-0.47960206866264343
78,-3.3913191370666027,-3.3933823108673096
79,-0.35214048624038696,-1.0385383367538452
80,0.05597031116485596,-0.17467866837978363
81,-1.64550222735852,-1.603987216949463
82,0.4973207116127014,-0.8469980955123901
83,-0.30547421891242266,-0.3129737079143524
84,0.507572770137358,0.040812212973833084
85,0.05074390210211277,-0.009834681637585163
86,-0.002194584347307682,-0.014724702574312687
87,-1.0480506271123886,-1.080983281135559
88,-0.051434111315757036,-0.03574204444885254
89,0.021515470929443836,0.112486831843853
90,-1.1960750818252563,-2.392056703567505
91,0.18391835899092257,0.019458530470728874
92,-0.2031226868275553,-0.07846447825431824
93,-1.6827418804168701,-1.7595505714416504
94,-0.042912740260362625,-0.0757245123386383
95,-3.9754926740424708,-3.9562430381774902
96,0.22562110424041748,-0.06630624830722809
97,0.39937662333250046,0.10448937863111496
98,-1.307310312986374,-1.414054274559021
99,0.36274510622024536,-0.24014464020729065
100,0.36613132432103157,0.055296335369348526
101,-1.1907467395067215,-1.3273968696594238
102,-0.3546156529337168,-0.3310314416885376
103,1.3303419910371304,-0.04452391713857651
104,0.4146878570318222,-0.07044200599193573
105,0.02106616273522377,0.11498358845710754
106,0.04449274647049606,0.09205411374568939
107,1.5060206925263628,0.03994093835353851
108,0.09389442205429077,-0.4631209671497345
109,-1.0138607770204544,-0.8567973375320435
110,0.08420585709973238,0.03258154168725014
111,0.44197740528034046,0.1791381686925888
112,-2.6275361780608364,-2.6166634559631348
113,-0.4145546304062009,-0.3429306149482727
114,-2.440649688243866,-2.9740207195281982
115,0.18721845179970842,0.059944652020931244
116,-0.5678804665803909,-0.5800778865814209
117,-7.317024430027232,-7.286561489105225
118,-0.05887121055275202,-0.06675317883491516
119,-6.243644908070564,-6.176263332366943
120,-0.00578679377554181,-0.00502402801066637
121,-1.0881454944610596,-4.185854434967041
122,-0.24974527396261692,-0.0034779012203216553
123,0.8223676681518555,-0.13297194242477417
124,-0.03996959362484631,-0.02054820954799652
125,0.9801913611590862,-0.05778026953339577
126,0.6940853912383318,-0.007977858185768127
127,0.007163551636097054,0.14984838664531708
128,-0.004495922476053238,-0.04093330353498459
129,0.5008676908910275,0.03551742807030678
130,-1.5432923957705498,-1.6601053476333618
131,-2.774265928659588,-2.6844403743743896
132,0.050277424801606685,0.03734935447573662
133,-0.21002693474292755,-0.10942164063453674
134,-0.03844204777851701,0.0374923050403595
135,-0.09037426114082336,-0.2899266183376312
136,0.28467897698283195,-0.009231138974428177
137,-4.828353762626648,-5.985984802246094
138,-1.8070850950898603,-1.7656172513961792
139,-5.738297760486603,-6.061319828033447
140,-8.764215322211385,-8.742162704467773
141,-0.6587478369474411,0.870361328125
142,-2.4557853545993567,-2.4294493198394775
143,0.06458582659251988,-0.002200427930802107
144,-0.8023506831377745,-0.8061002492904663
145,0.011774498969316483,0.11118632555007935
146,0.06602948484942317,0.040202490985393524
147,-0.8003142496163491,-0.7938797473907471
148,-0.23791740834712982,-0.31609046459198
149,0.14502901583909988,0.03431828320026398
150,-0.16440399922430515,-0.1714249551296234
151,-1.8221455099992454,-1.7799568176269531
152,0.17569816019386053,0.00714262668043375
153,-0.1152892682584934,-0.09913033992052078
154,0.0182346161454916,-0.002541901543736458
155,-0.36262420954881236,-0.3269052803516388
156,-0.08703239262104034,0.11292923241853714
157,-0.08406676352041131,-0.08355012536048889
158,-0.04715767875313759,-0.010967470705509186
159,-2.5764088947325945,-2.481274366378784
160,-4.984596077352762,-4.99911642074585
161,-0.024518347578123212,-0.003898138180375099
162,-10.446792840957642,-12.332908630371094
163,3.4071623906493187,-0.09449280053377151
164,1.7471882425597869,0.07805933058261871
165,0.03529571310355095,0.03911733999848366
166,-1.4715333580970764,-1.6832938194274902
167,-0.5859904517419636,-0.5060855746269226
168,-0.17562296986579895,-0.15168039500713348
169,-0.7095831632614136,-1.6356245279312134
170,-0.0035128565746163076,0.06693153828382492
171,-2.09044149518013,-2.2364089488983154
172,2.4994178218767047,0.05154088884592056
173,0.9926883578300476,-0.22141680121421814
174,-0.003356605884619057,0.08328919112682343
175,-3.687231395568233,-3.686830759048462
176,-1.9242091681808233,-1.8821338415145874
177,0.09699125000042841,0.09622997790575027
178,-0.04802402853965759,-0.15201617777347565
179,-0.01794932053962839,0.02508111670613289
180,-0.8967728726565838,-0.90175461769104
181,-0.9941950449428987,-0.807269275188446
182,-0.02357554342597723,-0.03144949674606323
183,0.04133369750343263,0.019349051639437675
184,0.9206775575876236,0.015875887125730515
185,-0.07203567894976004,-0.06438048928976059
186,0.03401059305178933,0.004883571527898312
187,1.5035281479358673,-0.012528583407402039
188,0.23729363083839417,0.0357905849814415
189,-1.5198831153975334,-1.477231502532959
190,-0.045122352938051336,-0.022921854630112648
191,-0.1879521759274212,-0.18677379190921783
192,-1.7390013933181763,-2.274524450302124
193,-0.4827971290796995,-0.47127148509025574
194,0.4645699970424175,0.008178956806659698
195,0.040602432331070304,0.04258827492594719
196,0.24983082167454995,0.27028143405914307
197,-4.099426481872797,-3.9899332523345947
198,0.3042299021035433,0.05189346522092819
199,-2.511113866523374,-2.4951653480529785
200,0.5627700573531911,0.05766352266073227
201,-0.09785608574748039,-0.08941423892974854
202,-0.11601662887551356,-0.11446024477481842
203,-1.6763491071760654,-1.446816086769104
204,0.03821253031492233,-0.023428745567798615
205,-3.4070478547364473,-3.396395444869995
206,-5.30857798125362,-5.298090934753418
207,-0.7376069426600225,-0.7011283040046692
208,-2.420445527881384,-2.3424932956695557
209,-0.041834285482764244,-0.03030502051115036
210,0.2503816559910774,0.026756085455417633
211,-0.7718768119812012,-1.834330439567566
212,-0.25612949568312615,-0.2375103235244751
213,0.2717461511492729,-0.05967728793621063
214,-6.920760877430439,-6.966817378997803
215,-0.079114017134998,-0.03272154927253723
216,-0.48296302650123835,-0.4839990437030792
217,-0.000593947179368115,0.0014621515292674303
218,-1.9426063261926174,-1.9073078632354736
219,-1.2603757753968239,-1.2465229034423828
220,-0.0006334221106953919,0.04558338224887848
221,-6.938855066895485,-7.118661403656006
222,-0.28157322853803635,-0.02635258436203003
223,0.05461758375258796,0.006151662208139896
224,-0.10645721782930195,-0.020728811621665955
225,-9.550217729061842,-9.510449409484863
226,0.03863869304768741,0.0557820126414299
227,-12.042202726006508,-12.267387390136719
228,-0.7032362595200539,-0.19678717851638794
229,3.216268380987458,0.0057722399942576885
230,-0.06060922145843506,-0.2859624922275543
231,-0.4444829039275646,-0.47331342101097107
232,-1.9347418695688248,-2.1037232875823975
233,-0.013930559158325195,-0.714296281337738
234,-0.9339591862117231,-0.887471616268158
235,-0.029644988477230072,-0.11354944109916687
236,-0.0005985131138004363,0.07607051730155945
237,0.3394706924445927,-0.0016939432825893164
238,-5.10666810721159,-5.167593479156494
239,0.5314822197008198,0.01641901023685932
240,-2.52022697404027,-2.561504602432251
241,0.18673472851514816,-0.030187837779521942
242,0.0299236731370911,0.057512227445840836
243,-0.20621715625748038,-0.20917364954948425
244,-1.8039895966649055,-1.760636568069458
245,-3.6118417978286743,-4.048859596252441
246,-0.4046275128785055,-0.3988116681575775
247,-0.4301465869793901,-0.4242003560066223
248,-0.056942556984722614,-0.05334432050585747
249,0.00754372775554657,-0.21161417663097382
250,-0.45883822441101074,-0.6430764198303223
251,-5.5392333045601845,-5.567961692810059
252,-3.2122369852731936,-3.205110788345337
253,1.7482973044388928,0.013180132955312729
254,-0.5380871593952179,-0.4415694773197174
255,-0.04974566283635795,-0.04745911434292793
256,-6.663381011225283,-6.620196342468262
257,-0.13666803459636867,-0.08589517325162888
258,0.014561772346496582,-0.011025520041584969
259,0.5457705968728988,0.07727589458227158
260,-0.024097582328749922,-0.01874348521232605
261,-4.1409863121807575,-4.147119998931885
262,0.001684725284576416,-0.35471370816230774
263,1.0047576744109392,0.0030655227601528168
264,-0.7730460295861121,-0.6957801580429077
265,-0.025274597108364105,-0.007781263440847397
266,0.03554184047970921,0.01558284554630518
267,0.06999147310853004,-0.007164366543292999
268,0.008213493507355452,-0.0005198684521019459
269,-4.126122951516663,-4.105803966522217
270,-2.3343053460121155,-2.8868279457092285
271,-0.7865952271968126,-0.7787042856216431
272,0.014477074146270752,-0.2545352876186371
273,-4.2154747932218015,-4.161137580871582
274,-0.03153882548213005,-0.05770612880587578
275,-0.774744987487793,-1.9881517887115479
276,-0.23735052347183228,-0.42485031485557556
277,0.005581206409260631,0.42775511741638184
278,-0.11614702877704985,-0.06944026052951813
279,-0.02563504311547149,-0.020414449274539948
280,-3.3300125375390053,-3.3450238704681396
281,-0.5376695021986961,-0.6281244158744812
282,0.019541150890290737,0.0484018474817276
283,-0.6297111017629504,-0.6181923747062683
284,-5.439718179870397,-4.549304962158203
285,-5.241939903469756,-5.239827632904053
286,-0.47554207406938076,-0.40430665016174316
287,-0.2128351405262947,-0.3117789328098297
288,-3.42189958691597,-3.836700201034546
289,-0.4680744856595993,-0.45828160643577576
290,0.012122950720367953,0.020475946366786957
291,0.947739839553833,-1.0579391717910767
292,-0.06947951018810272,-0.16554437577724457
293,0.05926740914583206,-0.10353602468967438
294,0.02981835213722661,0.015965761616826057
295,0.005147081712493673,0.01626405119895935
296,-0.2408466935157776,-0.8451222777366638
297,2.425014805048704,0.054661039263010025
298,-0.23142978129908442,-0.2207404524087906
299,-4.627794213593006,-4.662562370300293
300,-6.760601642308757,-6.760797023773193
301,-0.8201039209961891,-0.8502517342567444
302,-0.43128545582294464,-0.42449951171875
303,0.5439997651847079,0.46287259459495544
304,1.839966394007206,-0.08646700531244278
305,-0.0718668419867754,-0.08923915773630142
306,0.4289821647107601,0.11291486024856567
307,-0.938452273607254,-1.18435800075531
308,-2.567930679768324,-2.612894296646118
309,-0.2276061289012432,-0.20251619815826416
310,-0.02919808030128479,-0.4290640354156494
311,-0.5453964272746816,-0.5400651693344116
312,0.02331849653273821,0.033578019589185715
313,-3.6967374980449677,-3.8756556510925293
314,0.031067192554473877,-0.38569456338882446
315,-0.9787728190422058,-1.8360008001327515
316,0.546296781860292,0.010254374705255032
317,-0.6109636537730694,-0.6453912854194641
318,-1.6891905665397644,-1.6962053775787354
319,-1.5497649535536766,-1.5542045831680298
320,-3.336444139480591,-3.0916988849639893
321,0.0027583764167502522,0.8908176422119141
322,0.025628792144289037,0.0020755294244736433
323,0.001681444700807333,0.031147820875048637
324,-0.20205812156928005,-0.14481396973133087
325,-0.04415194701141445,-0.03922272473573685
326,-0.3294833027757704,-0.3230084776878357
327,-5.579881966114044,-6.463390350341797
328,-0.7475886750034988,-0.7007462978363037
329,-0.3892046962864697,-0.3861009180545807
330,0.004457423579879105,0.04583810642361641
331,-0.11655926704406738,-0.9908324480056763
332,-0.20803051814436913,-0.0755583792924881
333,1.7453050622716546,0.010187890380620956
334,-0.9343831241130829,-1.1760509014129639
335,-1.9399043917655945,-2.439052104949951
336,-0.042750104097649455,-0.04269466549158096
337,0.8030170053243637,-0.1446366310119629
338,0.018705187481828034,0.03623179346323013
339,-0.12638096511363983,-0.19717969000339508
340,-0.03148440644145012,0.09275133162736893
341,-0.01098479051142931,0.16921843588352203
342,-0.02445810553035699,-0.004048191010951996
343,0.1810592319816351,0.034652985632419586
344,-0.06497986224712804,-0.005047604441642761
345,-0.04895781655795872,-0.04817250370979309
346,-0.1706802980042994,-0.15222811698913574
347,-2.5980767011719763,-2.4755613803863525
348,-0.00010309845674782991,0.0047227768227458
349,-2.0581147521734238,-2.275682210922241
350,0.34567136876285076,0.03505248576402664
351,-5.240468144416809,-5.725372791290283
352,-0.517511174082756,-0.6876466274261475
353,-2.185698091983795,-3.126546621322632
354,0.5317267788013851,0.008037085644900799
355,-0.3146963734761812,-0.24314916133880615
356,-0.42903345078229904,-0.5112526416778564
357,-0.03178595192730427,-0.0473523773252964
358,0.0065402511827414855,0.019460728392004967
359,-3.55100354552269,-4.024109840393066
360,-0.16306328773498535,-0.7396928668022156
361,-4.318867074325681,-4.300720691680908
362,-1.6996390956483083,-1.6774706840515137
363,-2.388279974460602,-2.491584062576294
364,-7.724714880663669,-7.713994026184082
365,-0.6286971403751522,-0.5934969186782837
366,0.09588968753814697,-0.29850903153419495
367,0.8668815158307552,-0.04222762957215309
368,0.26281237602233887,-0.30704036355018616
369,0.059873202815651894,-0.0027460879646241665
370,-0.13089851156109944,-0.1091727688908577
371,0.2876361384987831,-0.0034514761064201593
372,-3.443904995918274,-5.397542476654053
373,-1.8245753059854906,-1.5798747539520264
374,-0.4362541437149048,-0.7083751559257507
375,-6.167958659061696,-5.8979644775390625
376,-1.7949696686118841,-1.3687461614608765
377,2.5623670518398285,-0.3479350209236145
378,-1.3911805162097153,-1.390089750289917
379,-1.4940715543925762,-1.452100396156311
380,-3.7132545709609985,-3.6686437129974365
381,-3.2906578792426444,-3.270664930343628
382,-2.76443549990654,-2.915555953979492
383,-2.867319280281663,-2.88980770111084
384,-3.5906665176153183,-3.74186110496521
385,-0.3413370269117877,-0.3408227860927582
386,-1.2570306807756424,-1.272485375404358
387,-0.7776709720492363,-0.4418193995952606
388,-0.09594116546213627,0.016552649438381195
389,0.0018252809531986713,-0.0005556693067774177
390,-0.12994390167295933,-0.09147898852825165
391,2.1561784334480762,0.0908312052488327
392,-0.3894241601228714,-0.5666589140892029
393,0.04897516034543514,0.017059145495295525
394,0.008567481127101928,0.0008979845442809165
395,0.06734227389097214,-0.1156405359506607
396,-5.1897938549518585,-5.26021146774292
397,-4.029043441085378,-4.0271830558776855
398,-5.727599680423737,-5.8771443367004395
399,0.05832158849807456,0.03577670454978943
400,-0.7726990878582001,-0.9080694317817688
401,0.022719156375387684,0.009944281540811062
402,0.010137473698705435,0.07957549393177032
403,0.006542190909385681,-0.02066531777381897
404,0.03386865719221532,0.017282603308558464
405,-3.7332227621227503,-3.645998477935791
406,0.03380624018609524,-0.007313285022974014
407,-0.05669389728063834,-0.05023149773478508
408,-0.5324593558907509,-0.5046133995056152
409,0.06904824543744326,-0.009012879803776741
410,0.2722725048661232,-0.09819144010543823
411,-4.4390647411346436,-5.100816249847412
412,-3.82501682266593,-3.7358508110046387
413,-4.59490826819092,-4.6093339920043945
414,-1.1065537543036044,-1.1127692461013794
415,-0.598495677113533,-0.6877887845039368
416,0.25968706607818604,-0.017539992928504944
417,-0.8597578406333923,-0.8403104543685913
418,0.14833686500787735,0.05757606774568558
419,0.42362117767333984,-0.03881144896149635
420,0.04562530480325222,0.07683674991130829
421,-0.14677064213901758,-0.1404983550310135
422,0.06801138678565621,-0.006303001195192337
423,-3.0224657494109124,-2.9772865772247314
424,-0.2672528773546219,-0.1916726529598236
425,0.008061310247285292,0.0008608007337898016
426,-3.511651868931949,-3.473025321960449
427,-0.34458719193935394,-0.4504963457584381
428,-0.05248757265508175,-0.07634998857975006
429,-0.046301938593387604,-0.051939379423856735
430,1.2048014510655776,0.00943670328706503
431,-0.026782203698530793,0.003364020958542824
432,-0.1719128154218197,-0.2030656486749649
433,-1.7038394808769226,-1.6311426162719727
434,-0.0026352698914706707,0.0821465402841568
435,-1.9067269219085574,-1.9024128913879395
436,-0.6323758661746979,-1.024988055229187
437,0.10394871234893799,-0.014829621650278568
438,0.43882110714912415,-0.32643258571624756
439,0.008182877354556695,0.0006776427617296576
440,-0.5474022850394249,-0.573732852935791
441,-0.010202253892202862,0.011966181918978691
442,-1.7223557238939975,-1.7020645141601562
443,0.2763813976198435,0.2065635323524475
444,-2.931282877922058,-3.179081439971924
445,-1.2080850409111008,-1.2069593667984009
446,-2.5799094387330115,-2.5362281799316406
447,1.0042214654386044,-0.04044735059142113
448,0.3607243299484253,-1.8631682395935059
449,0.10653164610266685,0.03336457535624504
450,0.46058470744173974,0.04827438294887543
451,-3.5913482904434204,-4.734547138214111
452,-5.612857446074486,-5.773046493530273
453,0.1810411997139454,-0.061213746666908264
454,0.038896678015589714,0.053012095391750336
455,0.05890641361474991,-0.10100199282169342
456,-0.14261555671691895,-0.2626355290412903
457,0.10663750023331886,0.06263843178749084
458,-0.31221451330929995,-0.21755239367485046
459,-8.327168084681034,-8.33234691619873
460,0.29203419061377645,-0.004197778180241585
461,-0.007460788578100619,0.08196939527988434
462,-0.5597349926829338,-0.6455702781677246
463,0.3979831300675869,-0.03742146119475365
464,-0.055929919239133596,-0.016520697623491287
465,0.017591357231140137,-0.49394431710243225
466,-0.029407471418380737,-0.36062803864479065
467,-3.705524359829724,-3.7176108360290527
468,-0.48060246248496696,-0.4400973916053772
469,0.5410625338554382,-0.2711852490901947
470,0.003225811757147312,0.01657344028353691
471,-0.8171565234661102,-0.8940110802650452
472,-2.0717878341674805,-3.05647873878479
473,0.4802749454975128,-0.1509755700826645
474,0.6780558526515961,-0.2116837203502655
475,-0.9208635332033737,-0.8611522912979126
476,-0.0037391576915979385,0.0034355446696281433
477,-9.676828339172062,-9.617826461791992
478,0.11552112041681539,0.01087891310453415
479,-0.0002506830496713519,-0.0015646136598661542
480,-0.055233266204595566,-0.04887539893388748
481,-1.6466899365186691,-1.6349083185195923
482,-0.13567600026726723,-0.09083235263824463
483,-2.278431683778763,-2.5571541786193848
484,2.130667359131621,0.005006709136068821
485,-13.17938397359103,-13.19038200378418
486,-0.8302534371614456,-0.8482847213745117
487,0.3073020465672016,-0.029834365472197533
488,-0.1007776390761137,-0.12464005500078201
489,0.004122920335021263,0.02004319429397583
490,-3.2389450073242188,-6.877438068389893
491,-0.27788412673180574,-0.2670272886753082
492,-0.09437361313030124,0.02369435876607895
493,-12.452936351299286,-12.600615501403809
494,-2.0283091068267822,-3.299016237258911
495,0.9399521979503334,0.08700940012931824
496,-0.04077433189377189,0.02822073921561241
497,-6.571165844798088,-6.691648006439209
498,-5.31934594566701,-5.319183349609375
499,-1.9280461072921753,-2.078946828842163
500,-1.1899689752608538,-1.1988277435302734
501,-1.3542138636112213,-1.4733997583389282
502,0.014871717870846624,0.16014423966407776
503,-0.0031210256565827876,-0.0027003311552107334
504,-1.1292957104742527,-1.0964304208755493
505,0.1439692594576627,0.004216202534735203
506,0.9224170669913292,-0.0062597403302788734
507,0.07901877164840698,-0.17064207792282104
508,2.0636045411229134,-0.0391179621219635
509,-0.14398984611034393,-0.21728181838989258
510,0.09157206676900387,-0.015344333834946156
511,0.8315878841094673,0.01779291406273842
512,-1.325307825114578,-1.2489070892333984
513,-1.384442564100027,-1.432767629623413
514,-1.7112156488001347,-1.7382316589355469
515,-0.27400922775268555,-2.224184513092041
516,-0.46160550974309444,-0.4819132685661316
517,0.6025081279731239,0.008063191547989845
518,-0.07366114109754562,-0.10030562430620193
519,-0.18173812329769135,-0.21207793056964874
520,-0.7189137656241655,-0.7437708377838135
521,-0.26537744494271465,-0.21777938306331635
522,-0.4199996991083026,0.4651932418346405
523,-0.015465649776160717,-0.015986774116754532
524,-2.3563270661979914,-2.3462119102478027
525,-0.003977508749812841,0.014111043885350227
526,-3.1094014048576355,-3.0607798099517822
527,0.6338208317756653,-0.01917705312371254
528,-0.388432061066851,-0.35157862305641174
529,-0.0023482143878936768,-0.05850931257009506
530,2.7720214128494263,-0.295276403427124
531,-2.609394243452698,-2.556978225708008
532,-0.02431820146739483,-0.035122040659189224
533,-7.619874397292733,-7.625155448913574
534,-0.522104509640485,-0.5242918133735657
535,-0.10992054641246796,-0.1630166918039322
536,-0.6179071664810181,-0.7727030515670776
537,0.938203752040863,-0.7756538391113281
538,-0.2587767131626606,-0.1710953712463379
539,3.689090389525518,0.0051114968955516815
540,-2.7798273991793394,-2.7907791137695312
541,0.32626915723085403,-0.0065102651715278625
542,-2.54901684820652,-2.7344486713409424
543,-3.5987484455108643,-4.531774997711182
544,-0.3892965689301491,-0.4709586799144745
545,0.0034608161076903343,-0.00027737393975257874
546,-0.3153930325934198,-0.30930250883102417
547,-0.0863208994269371,-0.06910714507102966
548,-2.756816256325692,-2.72482967376709
549,-4.658617977052927,-4.668099403381348
550,-1.7605107426643372,-1.9755741357803345
551,-0.49145495891571045,-0.5899258852005005
552,0.316093504865421,0.42965438961982727
553,2.662466620677151,0.015381311997771263
554,-0.5026318673044443,-0.5074742436408997
555,0.3424873885232955,0.0021490654908120632
556,0.37781922798603773,0.010993183590471745
557,0.03108886268455535,-0.00048528838669881225
558,-0.3742135167121887,-0.5324726700782776
559,-1.8475551505107433,-1.8403667211532593
560,-0.02655523084104061,-0.055595673620700836
561,0.2065560333430767,-0.0372740775346756
562,-0.1624640185618773,-0.16263128817081451
563,-0.7052597925066948,-0.7512336373329163
564,-0.3706126846373081,-0.37072664499282837
565,0.22367173642851412,0.0026068042498081923
566,1.204462319612503,0.008933722972869873
567,0.013796664774417877,-0.013047194108366966
568,0.1433794585755095,0.0660468190908432
569,0.009538480779156089,0.03483432158827782
570,0.20389177650213242,-0.06419683247804642
571,-0.11160714435391128,-0.10399681329727173
572,-0.007239324972033501,-0.011302041821181774
573,0.5223923206795007,0.016660964116454124
574,-2.5954757928848267,-2.6472268104553223
575,-0.001027632737532258,0.03787040710449219
576,0.011027270928025246,-0.018966883420944214
577,-5.41126924008131,-5.405758380889893
578,-0.22815991938114166,-0.3236055076122284
579,-0.0011622067540884018,0.014582497999072075
580,0.016887970530660823,0.18662218749523163
581,-0.0265311012044549,-0.025456100702285767
582,-0.04256043862551451,-0.03249378502368927
583,0.6281074285507202,-0.016192490234971046
584,0.04632261395454407,-0.11620104312896729
585,-0.01532283698907122,0.03129823878407478
586,-0.03115876336596557,0.026291774585843086
587,-0.3199107460677624,-0.33165353536605835
588,0.0024578580632805824,0.12296514213085175
589,-5.543079152703285,-5.670902252197266
590,-3.7922482192516327,-4.284560680389404
591,2.8449849046883173,5.2651623263955116e-05
592,0.038048789923777804,0.03624943271279335
593,-2.0034884377382696,-1.9369182586669922
594,-3.3847199224401265,-3.339991569519043
595,0.43737333244644105,0.0033763383980840445
596,-0.4581018462777138,-0.4935712516307831
597,-2.717958927154541,-4.230461120605469
598,0.4210521280788271,0.0007632425404153764
599,0.01436443388229236,0.009855110198259354
600,-1.7373849265277386,-1.7348699569702148
601,0.5093110799789429,-0.07586820423603058
602,3.0180609226226807,-0.25263914465904236
603,-0.23501602746546268,-0.24787293374538422
604,-0.002135784365236759,0.009013788774609566
605,-0.29610424232669175,-0.2563282251358032
606,-0.0020637493580579758,-0.006715014576911926
607,1.5984552800655365,0.03914874792098999
608,-0.08752791653387249,-0.08805417269468307
609,-7.572209658799693,-7.556638717651367
610,2.019876775331795,0.0156913623213768
611,-1.4643693454563618,-1.4987136125564575
612,-1.5946138724684715,-1.5990535020828247
613,-0.0022057649330236018,0.003737272461876273
614,-4.371415577828884,-4.385222911834717
615,-9.292806256562471,-9.266910552978516
616,-0.36348614655435085,-0.09817424416542053
617,-1.6080218963325024,-1.6252474784851074
618,1.0371788516640663,-0.003459453582763672
619,-1.5679789334535599,-1.455248475074768
620,-2.2636821269989014,-2.621738910675049
621,-0.39102762937545776,-0.39556851983070374
622,-5.060088530182838,-5.114511013031006
623,0.22450043633580208,0.013554539531469345
624,0.37183452770113945,-0.036249808967113495
625,-2.6036379468714586,-2.5566012859344482
626,-0.12663719383999705,-0.13113625347614288
627,0.41927536798175424,0.058398425579071045
628,-2.0777920484542847,-3.3493878841400146
629,0.11681487411260605,-0.07335337996482849
630,0.3608653396368027,-0.059933487325906754
631,0.10218114429153502,0.034809861332178116
632,-1.2855145782232285,-1.3669921159744263
633,-7.061697431141511,-7.05386209487915
634,-0.003271789235441247,0.056611567735672
635,1.478585958480835,-1.9845560789108276
636,0.06395700573921204,0.002529753837734461
637,-4.1910927295684814,-5.2079315185546875
638,-1.3679717262275517,-1.2468812465667725
639,-0.782599687576294,-3.190978765487671
640,-0.5842756107449532,-0.5432873368263245
641,0.14401225000619888,-0.08317942917346954
642,-7.583110928535461,-8.74522876739502
643,-0.03301129268947989,-0.029130246490240097
644,-3.9601164892083034,-3.9606640338897705
645,-0.12405051290988922,-0.28752756118774414
646,-1.0067401565611362,-0.9654350280761719
647,-0.2864496074616909,-0.3361758887767792
648,-2.0073322411626577,-1.999464750289917
649,-0.04725607857108116,-0.04785594716668129
650,-0.9590785334003158,-0.9208409786224365
651,-1.9453217387199402,-2.705402135848999
652,0.11005827784538269,-0.029593387618660927
653,-3.148883141577244,-3.1403541564941406
654,0.023339679464697838,0.0037699174135923386
655,0.0027215155150770443,0.08739783614873886
656,0.24683785438537598,-0.0852014571428299
657,-1.0245239253272302,-0.9709278345108032
658,0.004452988505363464,-0.11164627969264984
659,-3.5650716421951074,-3.5265860557556152
660,0.0813117241486907,0.007703491486608982
661,-0.16854359209537506,-0.3851589858531952
662,-1.2691641673445702,-1.3340076208114624
663,-0.012959894724190235,-0.004872861318290234
664,-2.1319890581071377,-2.1471445560455322
665,-1.0763546020025387,-0.9812183976173401
666,-0.013059171556960791,0.04382336884737015
667,-1.436233103275299,-1.58798086643219
668,0.007041012693662196,0.0005691811093129218
669,-1.7019792050123215,-1.703757882118225
670,-0.12710997462272644,-0.2231748402118683
671,-0.02254561783047393,-0.021460331976413727
672,-5.25046256929636,-5.297482967376709
673,0.009215450496412814,0.24354974925518036
674,-0.5079647712409496,-0.5401740670204163
675,-3.2179483845829964,-3.326172351837158
676,-4.070969760417938,-4.36781644821167
677,-2.1201931536197662,-2.3253562450408936
678,-0.0369044401559222,-0.025925997644662857
679,-0.5237058401107788,-1.6957006454467773
680,0.13675113138742745,0.01243257150053978
681,-0.5823209881782532,-0.6948531270027161
682,-3.050321754068136,-3.0619583129882812
683,0.02977941418066621,0.03242449089884758
684,0.0044304607436060905,0.16690531373023987
685,0.18155320012010634,0.6548894047737122
686,0.03054681420326233,-0.4466058909893036
687,1.5956062963232398,0.03041025996208191
688,-0.12407261342741549,-0.12517593801021576
689,-4.6835036277771,-6.903444290161133
690,0.3053684337064624,0.005573404487222433
691,1.853613369166851,-0.07709144055843353
692,0.7937376499176025,-0.14842845499515533
693,0.36323612928390503,-0.562893271446228
694,0.17231553347664885,0.07030671834945679
695,-0.0004159528214131569,0.06162556633353233
696,-6.675418645143509,-7.151173114776611
697,-2.185167074203491,-2.955530881881714
698,0.2687760591508095,0.038829825818538666
699,-0.003568597952835262,0.18146896362304688
700,0.06052390916738659,0.09575334191322327
701,0.5985442847013474,0.06725577265024185
702,-0.16735133156180382,-0.16999822854995728
703,0.010647280520061031,0.1495485007762909
704,-4.7571470364928246,-4.653541564941406
705,-0.3293780982494354,-0.23992693424224854
706,0.943855345249176,0.0011336335446685553
707,-0.08576261322014034,-0.027408279478549957
708,1.2736982225324027,5.361682269722223e-06
709,-4.908932043239474,-4.338287830352783
710,1.6119208339532634,0.05990338325500488
711,-3.774039849638939,-3.7397406101226807
712,-0.0707009956240654,-0.17934074997901917
713,-7.833788692951202,-8.293495178222656
714,0.3540974259376526,-0.7341955304145813
715,-0.7895925172197167,-0.783819854259491
716,-2.1935245394706726,-2.30552339553833
717,-2.0477104410529137,-2.0710320472717285
718,-0.39640270837116987,-0.34099292755126953
719,-0.08075056597590446,-0.016472622752189636
720,0.008220960386097431,-0.009065000340342522
721,0.04634083528071642,0.0023771333508193493
722,-0.19269814796280116,-0.08437879383563995
723,-0.6221699863672256,-0.7232053875923157
724,-0.019535389204975218,0.03770584985613823
725,-1.399982750415802,-2.1350975036621094
726,-0.0032282955944538116,-0.008678125217556953
727,-0.11363961547613144,-0.18084587156772614
728,-2.0844103675335646,-2.0927834510803223
729,0.030673524175654165,0.08755183964967728
730,0.7796663584886119,0.04013616964221001
731,-0.10456082265591249,-0.09901884943246841
732,0.5661180578172207,-0.041501957923173904
733,-2.5697351694107056,-2.707942247390747
734,-4.479504466056824,-4.6899847984313965
735,3.003845915198326,-0.10316484421491623
736,0.017626047134399414,0.1822032779455185
737,-0.030029388144612312,-0.03544288128614426
738,-0.08640464674681425,-0.0959458127617836
739,0.020238197408616543,0.004587441682815552
740,0.30292956181801856,0.008368021808564663
741,-0.4813276305794716,-0.5792635679244995
742,-3.6561539098620415,-3.4641244411468506
743,0.008101108032860793,0.00417039031162858
744,0.10894244513474405,0.001011950196698308
745,0.21581231150776148,-0.002258190419524908
746,-0.9761420376598835,-0.9893692135810852
747,-0.1391587036778219,-0.12329648435115814
748,0.02096502399945166,0.01991409994661808
749,0.11812375485897064,-0.031145811080932617
750,-0.8335817466722801,-0.7917786240577698
751,-0.06574659976467956,-0.018730737268924713
752,-0.00578587781637907,-0.006163032725453377
753,0.6115557784214616,0.009515630081295967
754,-0.4651758670806885,-1.0189608335494995
755,-0.1779402494430542,-0.5377122163772583
756,0.40395525097846985,-0.09557822346687317
757,-3.8938889503479004,-5.260039329528809
758,-2.853236898314208,-2.8181188106536865
759,-2.358264972921461,-2.3623151779174805
760,-8.042879892513156,-8.060202598571777
761,0.010872570797801018,0.049002259969711304
762,-0.0464036762714386,-0.26467788219451904
763,-0.0004338331054896116,0.0043859938159585
764,0.13106266781687737,0.002282053232192993
765,0.017353664967231452,0.07707614451646805
766,1.591435320675373,0.04802358150482178
767,0.16685186326503754,0.11161868274211884
768,-1.304062306880951,-1.5439867973327637
769,-0.031479960307478905,0.0034183673560619354
770,-0.02535561751574278,-0.012376246973872185
771,-9.8064716309309,-9.926953315734863
772,0.03555474430322647,0.2277635633945465
773,0.0028845109045505524,0.8823867440223694
774,-1.9034450743347406,-1.9088457822799683
775,2.466932921204716,-0.0029558127280324697
776,0.025473564106505364,0.02019249089062214
777,-0.784419059753418,-1.3965779542922974
778,-0.7889914466068149,-0.7638235688209534
779,0.008822640491416678,0.010477092117071152
780,-0.31794089800678194,-0.3195491433143616
781,-0.6757462504610885,-0.6700571179389954
782,-0.0003849784843623638,0.04582655057311058
783,-0.05883936217287555,0.0035910718142986298
784,-1.6710720583796501,-1.692458152770996
785,0.3579913377761841,-0.13476289808750153
786,-2.9548161036218517,-2.8296735286712646
787,0.425958514213562,-0.2111656665802002
788,-8.408692240715027,-9.682385444641113
789,-0.05747421099113126,-0.05540833622217178
790,-0.7040301635861397,-0.7245103716850281
791,0.036631248076446354,0.01572643220424652
792,-1.4078389639034867,-1.2466505765914917
793,0.048928916454315186,-0.40922102332115173
794,-0.9005251545459032,-0.9012512564659119
795,-0.030480260960757732,0.0648779422044754
796,-0.04283187910914421,-0.04634377732872963
797,0.8680127449333668,0.14183257520198822
798,0.24095548345940188,0.00020780606428161263
799,-3.414828836917877,-3.525564670562744
800,-3.170692902058363,-3.1917152404785156
801,-0.6601109288167208,-0.662452757358551
802,-2.4061379483755445,-2.3489911556243896
803,0.006153945236292202,0.005179535131901503
804,-0.04406514763832092,-0.47661712765693665
805,2.672660171985626,-0.6846793293952942
806,-1.4519587382674217,-1.4277857542037964
807,-0.3861561343073845,-0.39106982946395874
808,-1.8149232406867668,-1.7960965633392334
809,-3.025172481313348,-2.9926092624664307
810,-0.03338524326682091,-0.030682886019349098
811,0.3032184769399464,0.00501410523429513
812,0.025504890363663435,0.006221141200512648
813,-0.12465520389378071,-0.1390504091978073
814,-0.13761614239774644,-0.1377638876438141
815,-1.9973031282424927,-2.5994672775268555
816,-4.401646951795556,-4.401174545288086
817,0.7731298210546811,0.057480338960886
818,-8.97769895195961,-9.16389274597168
819,-0.6808024687779834,-0.5844835638999939
820,-0.2039453973993659,-0.09031768143177032
821,-2.12985523045063,-2.1271088123321533
822,-4.535020148381591,-4.530886173248291
823,0.03280598227865994,0.05318884178996086
824,0.6853083805181086,-0.00517925713211298
825,-0.04152058809995651,-0.03297816962003708
826,0.16479758359491825,0.01884688250720501
827,-1.798724114894867,-2.2038633823394775
828,0.004740515746107121,0.010261683724820614
829,-0.38408423215150833,-0.46574723720550537
830,-1.206052228808403,-1.19607675075531
831,-0.010629516007611528,0.011608767323195934
832,0.9295119233429432,0.02497594803571701
833,1.227489315904677,-0.012324861250817776
834,-0.6288183145225048,-0.6745092272758484
835,-3.584772826081462,-3.5798697471618652
836,0.3282935619354248,-3.855968475341797
837,0.9642075151205063,-0.026010796427726746
838,-2.5588396042585373,-2.571213483810425
839,-0.30831092968583107,-0.3403241038322449
840,-6.235492806881666,-6.185564994812012
841,-0.7636288244975731,-0.6752545833587646
842,-0.3668369650840759,-0.4115290939807892
843,1.6030808165669441,0.007949050515890121
844,-2.735536013817182,-2.6653475761413574
845,-0.08313378691673279,-0.36244598031044006
846,-1.8868837486952543,-1.817191481590271
847,-4.02254593372345,-4.539975166320801
848,-0.16157472133636475,-0.6350257396697998
849,-0.10158877493813634,0.06810358166694641
850,2.625871295109391,0.07907547801733017
851,-0.004762031137943268,0.15986980497837067
852,2.508477807044983,-0.5162005424499512
853,0.3246530815958977,-0.011391086503863335
854,0.4767280221024066,0.42999812960624695
855,-0.38320556841790676,-0.29584231972694397
856,-8.425305501950788,-8.371273040771484
857,0.022921872092410922,0.018405666574835777
858,-0.30612140242010355,-0.07178710401058197
859,-3.226297043263912,-3.237757444381714
860,0.7977615598083503,0.27053627371788025
861,0.0020898489747196436,0.0033645485527813435
862,0.8861159682273865,-0.23407743871212006
863,3.2871545553207397,-0.015084177255630493
864,-0.022515617523822584,-0.016520000994205475
865,-5.435059666633606,-6.17852783203125
866,-0.013170387595891953,0.09104783087968826
867,-0.4094854146242142,-0.5529590845108032
868,-0.9120034583611414,-0.9078033566474915
869,-0.4574244288378395,-0.4432615637779236
870,-0.047384774312376976,0.054146602749824524
871,0.396920220926404,0.00420185225084424
872,-0.4313177317380905,-0.4229336380958557
873,0.0007360843594028665,0.0013494910672307014
874,-2.440831065603561,-2.367206573486328
875,-0.8860878352479631,-0.8364561200141907
876,0.0555640940729063,0.07823377102613449
877,-0.42018428444862366,-0.4707344174385071
878,1.2857824712991714,0.02647644281387329
879,0.08760063908994198,-0.01482140552252531
880,-3.647104263305664,-6.666411876678467
881,-0.6111976951360703,-0.7310277819633484
882,0.12454077787697315,0.007135222665965557
883,-3.955858748406172,-3.921178102493286
884,0.004622356966137886,0.8739700317382812
885,-0.00032628135522827506,0.016696186736226082
886,-0.14129296131432056,-0.05308499187231064
887,-0.2101103151217103,-0.2010982781648636
888,-0.002520318841561675,0.0019123461097478867
889,-0.8105346418451518,-0.5693713426589966
890,-0.6995480060577393,-1.028135895729065
891,-0.4077259860932827,-0.4252759516239166
892,0.3593300585889665,0.4641585946083069
893,-1.9104061126708984,-2.5735535621643066
894,-0.22590025514364243,-0.27768921852111816
895,0.5193792507052422,-0.0648372694849968
896,0.8994332826696336,-0.0018441870342940092
897,-0.9002936482429504,-1.3737446069717407
898,-0.0018278658390045166,0.0002941843122243881
899,-0.15604347456246614,-0.06138135492801666
900,0.003878323459503008,0.001100017107091844
901,-0.8345096111297607,-1.1497563123703003
902,-9.595016688108444,-9.734360694885254
903,-1.3354668840765953,-1.2732940912246704
904,-0.40240776538848877,-0.33882343769073486
905,-0.3671084325760603,-0.3773913085460663
906,-2.164749952033162,-2.1771275997161865
907,0.020150361582636833,-0.027935290709137917
908,-0.4935688963159919,-0.5011606216430664
909,-0.8233830572571605,-0.5824396014213562
910,-0.0015773640479892492,0.007468794472515583
911,-0.526416874025017,-0.4926421046257019
912,-3.4232472479343414,-3.542221784591675
913,-0.06200029491446912,-0.04240483045578003
914,-0.17854300886392593,-0.026422321796417236
915,-9.900461256504059,-10.08919620513916
916,-1.7361957537941635,-1.739976406097412
917,0.10017028577931342,0.05988001823425293
918,-3.0618728697299957,-3.346644163131714
919,-3.165574530372396,-3.1561825275421143
920,-0.05860872962512076,-0.012600969523191452
921,0.07772562466561794,0.022356854751706123
922,-0.39777962677180767,-0.395216703414917
923,0.840522289276123,-0.28945431113243103
924,1.5803405903279781,0.16893167793750763
925,0.0060210475930944085,0.09268023073673248
926,-0.01778902178921271,0.01852215640246868
927,-0.01058609321626136,0.030156981199979782
928,0.43317584693431854,-0.002679087221622467
929,-0.25645682017784566,-0.1622290313243866
930,-0.45947954058647156,-0.42420437932014465
931,0.0007916390895843506,0.008558114059269428
932,-2.895818710340791,-2.875779628753662
933,0.5219924449920654,-0.5747366547584534
934,-3.5274598272517323,-3.4645302295684814
935,-6.896403159480542,-6.753377437591553
936,-0.027501612901687622,-0.09926261007785797
937,-0.4574129953980446,-0.4832089841365814
938,-2.5436618328094482,-2.6118297576904297
939,0.06947697699069977,-0.11722727119922638
940,-0.04718615487217903,-0.022977903485298157
941,-0.181099534034729,-0.2936316728591919
942,-2.1018736253026873,-1.977639079093933
943,-0.006707526044920087,-0.0013218936510384083
944,0.5523697913158685,-0.0008317884057760239
945,-0.9445969760417938,-1.187114953994751
946,-0.2584982883417979,-0.25399360060691833
947,0.9534522981848568,0.008149317465722561
948,-0.05040407809428871,-0.014358490705490112
949,0.014133497141301632,0.0701269805431366
950,-0.1714140586555004,0.46447309851646423
951,0.05340170253475662,0.06199156865477562
952,-2.6171905994415283,-3.4684154987335205
953,-5.122249975800514,-5.101339817047119
954,-1.3719704151153564,-2.290229558944702
955,0.019821874797344208,-0.014121399261057377
956,0.007356308400630951,-0.026165060698986053
957,-1.2614815498236567,-1.0262901782989502
958,0.34961891174316406,0.00010005384683609009
959,-0.001745262648910284,0.01572319306433201
960,-0.14182528480887413,-0.09925952553749084
961,1.1576294265687466,-0.0586368627846241
962,-3.1472744662314653,-3.0669524669647217
963,-0.3659060844220221,-0.2819136083126068
964,-0.5303714871406555,-0.7011876106262207
965,-0.915240977803478,-0.879292368888855
966,-0.47959850542247295,-0.4642001986503601
967,-2.0600286349654198,-2.089168071746826
968,-2.0240199267864227,-2.4317398071289062
969,-2.359451600816101,-2.349297285079956
970,1.4290176196664106,0.24435579776763916
971,-1.1230296567082405,-1.1798375844955444
972,-1.5691266059875488,-2.935451030731201
973,-0.020483973436057568,-0.02090906910598278
974,-0.04855469992617145,0.6092163324356079
975,-0.001126844435930252,-0.006374645978212357
976,0.16288715647533536,0.0015916405245661736
977,-5.477335248142481,-5.474032402038574
978,-5.258276611566544,-5.613603115081787
979,0.29866670817136765,0.008364653214812279
980,-0.0021721709526900668,0.007294340990483761
981,-0.7807082803919911,-0.7882077693939209
982,-0.6646205298602581,-0.7141062617301941
983,-1.5457465683793998,-1.5252233743667603
984,-3.884323924779892,-4.248604774475098
985,0.5894547663629055,-0.03415125235915184
986,-0.054748453199863434,-0.12950366735458374
987,-0.8081727507524192,-0.8095258474349976
988,-3.4169076681137085,-4.1025919914245605
989,-1.781642459332943,-1.7664384841918945
990,-0.05517460632836446,-0.049362633377313614
991,0.0078011187724769115,0.04193423315882683
992,-0.10840650874888524,-0.04999640956521034
993,0.31519624964130344,0.18688176572322845
994,0.9602469578385353,0.8595922589302063
995,0.209282074123621,0.07381795346736908
996,-0.6800282150506973,-0.731387734413147
997,-0.17792532173916698,-0.1127321794629097
998,-0.7845564807066694,-0.70320725440979
999,-0.049281179904937744,-0.06773454695940018
1000,-0.17239633575081825,-0.20477642118930817
1001,-0.4942888766527176,-0.5611720681190491
1002,-1.8865015096962452,-1.8829126358032227
1003,2.2668903241865337,0.0004941047518514097
1004,0.7082771249115467,-0.016915475949645042
1005,0.10852765629533678,0.03715220093727112
1006,1.796488256426528,0.04545500874519348
1007,-0.08258529379963875,-0.05648646503686905
1008,0.20384705066680908,-0.11070822179317474
1009,0.5061191553249955,-0.008389166556298733
1010,-6.082999063655734,-5.5059943199157715
1011,-0.1811331808567047,-0.2595828175544739
1012,0.04724368592724204,0.049310196191072464
1013,-0.05188676668331027,-0.05692639946937561
1014,-5.093494426560937,-5.075706481933594
1015,-5.815069444477558,-5.8938374519348145
1016,0.013078361749649048,-0.03736662119626999
1017,-0.08552286738995463,-0.08026642352342606
1018,0.8939447365701199,-0.002845623530447483
1019,-4.832309126855989,-4.831113338470459
1020,-1.8979304702952504,-1.893923044204712
1021,-0.022117197513580322,-0.5347530841827393
1022,3.0763746766606346,0.17069751024246216
1023,-0.11668074317276478,-0.11788177490234375
1024,2.2986736744642258,-0.1196836307644844
1025,0.4146493481239304,0.005424065515398979
1026,-0.005490375915542245,0.05022740364074707
1027,0.2434440366923809,-0.04861662536859512
1028,-0.6070933546870947,-0.5571175217628479
1029,-3.504119549470488,-3.501016139984131
1030,-2.8449217081069946,-3.3062164783477783
1031,-0.004980172961950302,0.8791115283966064
1032,-0.0019329877104610205,0.18151472508907318
1033,-0.00908441690262407,0.0476255863904953
1034,-3.001343350595562,-2.912423849105835
1035,-2.866456040996127,-2.865241527557373
1036,-0.1879238337278366,-0.406730592250824
1037,-0.005793521006125957,0.07651565223932266
1038,0.3217176573816687,0.0725020170211792
1039,-1.0487020313739777,-1.0660877227783203
1040,-0.002242131275124848,0.051411256194114685
1041,0.13762162858620286,0.03724677488207817
1042,-4.020618200302124,-4.523996353149414
1043,0.02924591419287026,0.08549827337265015
1044,0.813153168419376,0.03537197411060333
1045,-1.698218621313572,-1.6865688562393188
1046,-1.197788417339325,-1.9623351097106934
1047,-2.037021611817181,-2.041127920150757
1048,-2.8987062164815143,-2.894108772277832
1049,0.08974457532167435,-0.005729028955101967
1050,-6.2446042113006115,-6.305929183959961
1051,0.00018118063189831446,0.0013441266492009163
1052,-0.06776994466781616,-0.16635844111442566
1053,0.05005024220736232,0.00037836539559066296
1054,-4.052165240049362,-4.371853351593018
1055,0.008659584447741508,-0.014301847666501999
1056,0.6312681287527084,-0.07757457345724106
1057,-0.004531224956735969,0.01283450610935688
1058,-0.028204597532749176,-0.014016114175319672
1059,-1.9758606851100922,-2.254020929336548
1060,-0.052305879071354866,0.0813550129532814
1061,-0.2843917990103364,-0.23662632703781128
1062,0.009309593588113785,-0.05559321120381355
1063,0.5384814739227295,-1.0713928937911987
1064,0.0739160506054759,0.11301027983427048
1065,0.3225904703140259,-0.9568010568618774
1066,2.043508144444786,0.036782484501600266
1067,-0.01509212984228725,0.02128317952156067
1068,0.0005533227049454581,0.006077832542359829
1069,0.35680966824293137,-0.08978045731782913
1070,-0.04690682515501976,-0.05812199041247368
1071,-0.025243306597985793,0.06419641524553299
1072,-2.648077964782715,-2.6305267810821533
1073,0.0009406049794051796,0.020236872136592865
1074,0.2598289279267192,0.23761878907680511
1075,0.38639028929173946,0.0839233547449112
1076,0.3432954251766205,-0.2989502251148224
1077,-0.4281967291608453,-0.3427429497241974
1078,2.254246473312378,-0.800692081451416
1079,-0.00012807175517082214,0.09300756454467773
1080,0.5276606203988194,0.012920645996928215
1081,-0.2389497086405754,-0.27943018078804016
1082,0.012614398292498663,0.004732429515570402
1083,-1.2844797102734447,-1.291043996810913
1084,-2.4990561786689796,-2.4887819290161133
1085,-0.0877534095197916,-0.09722869843244553
1086,-2.0325363875081166,-2.024460792541504
1087,-0.04436593877062478,0.1425962895154953
1088,-6.286213934421539,-6.660024642944336
1089,0.21621064841747284,-0.04518485441803932
1090,0.24393430359577906,0.06262996792793274
1091,-3.6033384203910828,-3.653722047805786
1092,-0.0028536265599541366,0.05639887601137161
1093,4.281157908961177,-0.01451436523348093
1094,-0.46351274847984314,-0.4313959777355194
1095,-4.92900557955727,-4.897547245025635
1096,-0.33295729756355286,-0.6052637100219727
1097,-0.6834822464734316,-0.5735905766487122
1098,0.014252875000238419,0.032771896570920944
1099,0.03085276857086683,0.0005160424625501037
1100,-0.5429145205707755,-0.4605395495891571
1101,-0.0015833424076845404,0.08097010105848312
1102,-0.6817586645483971,-0.7825759053230286
1103,-0.3966752886772156,-0.9796384572982788
1104,-0.1466253697872162,-0.13189154863357544
1105,0.044560046604601666,0.009952028281986713
1106,0.06022174656391144,0.24011023342609406
1107,-1.7874529361724854,-2.6186976432800293
1108,0.01939419109839946,0.004980209283530712
1109,-0.03184206777950749,-0.011417452245950699
1110,2.6023136377334595,-0.07752896845340729
1111,-1.1463440102234017,-1.1453510522842407
1112,-2.7804284021258354,-2.79106068611145
1113,-0.7281670309603214,-0.7341111302375793
1114,-1.1577950716018677,-1.3006460666656494
1115,0.7712832242250443,0.01871338114142418
1116,-1.7051318287849426,-1.753576636314392
1117,1.9226623177528381,-0.3012302815914154
1118,-0.10297062154859304,-0.10803264379501343
1119,0.06308493489632383,0.04624132066965103
1120,0.12571813608519733,0.07307349145412445
1121,0.0052146840607747436,0.010215667076408863
1122,-0.008176971226930618,-0.04586414247751236
1123,-1.5291595383314416,-1.5255012512207031
1124,0.1733403205871582,-0.41678518056869507
1125,0.43669132236391306,0.0002045794390141964
1126,-4.588581904768944,-4.705577850341797
1127,0.10611479729413986,0.0527702197432518
1128,-0.8385356068611145,-1.4968611001968384
1129,-0.7067705392837524,-1.1277143955230713
1130,-0.0357293535489589,0.031313154846429825
1131,1.4311301559209824,-0.10444393754005432
1132,-10.354531049862999,-10.232028007507324
1133,0.022700011730194092,-0.33896252512931824
1134,0.5290422777179629,0.004175981506705284
1135,-0.5253290459513664,-0.5513820648193359
1136,-4.071556687893462,-4.070391654968262
1137,-0.02529590204358101,0.8615285158157349
1138,-0.008410252397879958,0.0403587631881237
1139,0.749494768679142,-0.048508308827877045
1140,0.00241225749368823,0.6578535437583923
1141,-1.6275619603693485,-1.651366949081421
1142,-0.18301233649253845,-0.4812327027320862
1143,0.00045439222594723105,0.007595591247081757
1144,0.20916289184242487,0.048174161463975906
1145,0.11670596804469824,0.16183190047740936
1146,-0.2129982984624803,-0.13046520948410034
1147,-6.745457231998444,-6.844552993774414
1148,0.10989289823919535,0.0039125168696045876
1149,0.763180814406951,0.0005552443908527493
1150,0.288074254989624,-0.0005066320300102234
1151,-0.027454542461782694,-0.03000004217028618
1152,-2.0317106246958474,-1.9738714694976807
1153,0.32817913591861725,-0.18445676565170288
1154,0.03362087358254939,0.005003145895898342
1155,0.24831046164035797,-0.1265929937362671
1156,0.10621686465310631,0.013543275184929371
1157,-0.7933408867975231,-0.7886919975280762
1158,-0.018695145845413208,-0.04366501048207283
1159,-0.5369262918829918,-0.582012951374054
1160,-2.521221596747637,-2.538339376449585
1161,-0.6635326179675758,-0.6650720238685608
1162,-0.06533242203295231,-0.07707830518484116
1163,0.07562771206721663,0.01644871197640896
1164,4.963238801807165,0.009640347212553024
1165,0.002264921087771654,0.03815068304538727
1166,0.5743873193860054,0.8047446012496948
1167,-0.2143023507524049,-0.2095261961221695
1168,-5.89651283621788,-6.110605239868164
1169,-0.01094474270939827,0.0026804618537425995
1170,1.1740401471033692,-0.0034599993377923965
1171,2.259681060910225,0.12351405620574951
1172,-0.5191853195428848,-0.5608171224594116
1173,0.03794771506727557,0.0020438204519450665
1174,0.007617246359586716,-0.008744942955672741
1175,-0.14833751088008285,-0.06819649040699005
1176,0.27015211805701256,-0.04176115244626999
1177,2.8354017697274685,-0.025713859125971794
1178,-0.22009654343128204,-0.16753146052360535
1179,-1.6203389465808868,-1.9047287702560425
1180,0.34063249826431274,0.013064466416835785
1181,0.08273878693580627,0.08695850521326065
1182,-0.4788968712091446,-0.6385018825531006
1183,0.23803728818893433,-0.11986085027456284
1184,0.3501804629340768,0.10109467804431915
1185,-0.09169347229180858,-0.07906203716993332
1186,-2.406345844268799,-3.6104602813720703
1187,1.092839501798153,-0.10314220935106277
1188,-0.38437584694474936,-0.31184786558151245
1189,-1.0162210512935417,-0.5863186120986938
1190,0.019115418195724487,-0.06756743788719177
1191,-0.31150686740875244,-1.1368852853775024
1192,-0.00489460863173008,0.027317000553011894
1193,-0.05422411113977432,-0.11326874047517776
1194,-0.038373538860469125,0.02408752590417862
1195,-6.489279020577669,-6.534812927246094
1196,-0.29052048921585083,-0.1647220253944397
1197,1.7250056564807892,-0.06719858199357986
1198,-1.667128480039537,-1.606784462928772
1199,-0.0005502512794919312,0.007841592654585838
1200,0.5071539317141287,0.0034580377396196127
1201,-0.6471285229017667,-0.6466431021690369
1202,-0.06195823475718498,-0.06887584179639816
1203,-0.06519734859466553,-0.2509884834289551
1204,-3.204035421833396,-3.2266273498535156
1205,-0.0084358265157789,-0.0021204622462391853
1206,-0.15091264445800334,-0.15008850395679474
1207,-0.2951170529704541,-0.2550579607486725
1208,-1.9697201251983643,-3.8132922649383545
1209,-0.7021543867886066,-0.6913794279098511
1210,-6.80496521294117,-6.9468512535095215
1211,-1.8568446664139628,-1.81610107421875
1212,-2.296648383140564,-2.5876665115356445
1213,0.23141959449276328,0.07508505135774612
1214,-5.1246714778244495,-5.186356544494629
1215,0.07070052390918136,0.005936312023550272
1216,-0.15143151953816414,-0.18728040158748627
1217,0.008325071481522173,0.004192314110696316
1218,0.37789028882980347,-0.5716209411621094
1219,0.0002958334230243054,0.010267405770719051
1220,-0.9107376933097839,-1.0872583389282227
1221,0.2427094727754593,-0.024602679535746574
1222,0.7238351479172707,-0.08404836058616638
1223,-3.1899138689041138,-3.636228084564209
1224,-0.48469620128162205,-0.4519798457622528
1225,0.024099174625007436,0.014473107643425465
1226,0.5078347188537009,0.048698149621486664
1227,0.05417485535144806,-0.12567418813705444
1228,0.05163943022489548,0.0018168464303016663
1229,0.09088940918445587,-0.09241258352994919
1230,-0.3671041429042816,-0.4206003248691559
1231,0.12126559764147515,0.014848546124994755
1232,-0.0046156348689692095,0.04186895862221718
1233,0.00838184216991067,0.05298681929707527
1234,0.34864597395062447,0.04657607153058052
1235,-1.1027368009090424,-1.4612680673599243
1236,0.05213855515467003,0.007120230235159397
1237,-0.8165865838527679,-1.225785493850708
1238,0.4713114940968808,0.07348460704088211
1239,-0.6133085489273071,-1.940193772315979
1240,0.035786914406344295,0.2357485443353653
1241,2.1330880522727966,-0.5803378820419312
1242,-0.5538699626922607,-0.44698959589004517
1243,-0.06722775101661682,-0.3929261267185211
1244,-1.2656147256493568,-1.3325833082199097
1245,0.31564342975616455,-0.6270782947540283
1246,0.6204701215028763,0.6481128931045532
1247,0.3896687254309654,0.013122227042913437
1248,0.019059746526181698,0.0840112641453743
1249,0.08382903528399765,0.017217880114912987
1250,-1.5381042465451173,-1.537691593170166
1251,1.0845011961646378,0.03643291816115379
1252,-1.6137740947306156,-1.6111515760421753
1253,-0.5689876794349402,-0.5627416372299194
1254,0.45314858481287956,0.0068343933671712875
1255,0.06125888600945473,0.20764362812042236
1256,0.010652601718902588,-0.5444506406784058
1257,-0.8872793912887573,-1.3779809474945068
1258,0.34148988127708435,-0.09994678199291229
1259,-1.8446944653987885,-1.9346518516540527
1260,-3.5506083257496357,-3.5239412784576416
1261,-2.8157119750976562,-3.703636407852173
1262,-3.125053012976423,-3.05292010307312
1263,-0.23609511558606755,-0.19305585324764252
1264,-3.5097856521606445,-2.9611504077911377
1265,0.7097340747714043,-0.08853249996900558
1266,-0.26423928886651993,-0.3785397410392761
1267,-3.2707146191969514,-3.278233528137207
1268,-0.03804332623258233,0.008497025817632675
1269,-0.7725485285627656,-0.7029796838760376
1270,-0.05835700663737953,0.00023464858531951904
1271,-1.967726457864046,-1.9452838897705078
1272,-4.284549355506897,-4.783799648284912
1273,-0.20781711395829916,-0.152944415807724
1274,1.3483459502458572,-0.09314395487308502
1275,-0.024790278635919094,-0.027682341635227203
1276,-0.06854288559406996,0.015852801501750946
1277,-3.034734284505248,-3.0539398193359375
1278,-0.0018525980412960052,-0.004975984338670969
1279,0.013467229437083006,0.039899371564388275
1280,-3.5104432962834835,-3.469912052154541
1281,-0.13939617294818163,-0.125839501619339
1282,0.47960130058345385,0.010554792359471321
1283,0.07669991254806519,-0.5760651230812073
1284,3.0491353645920753,-0.045622095465660095
1285,-0.4387074187397957,-0.5403906106948853
1286,0.040854617953300476,-0.05467331036925316
1287,-0.30176984518766403,-0.37984010577201843
1288,-4.884600639343262e-05,-0.46137747168540955
1289,-2.123037576675415,-2.719637870788574
1290,-1.2389652132987976,-1.6663665771484375
1291,-0.8864045422524214,-0.8479580879211426
1292,-0.5204033851678105,-0.5009593367576599
1293,0.1411845851689577,0.0075110383331775665
1294,0.17539210617542267,0.06341277062892914
1295,-2.682693161070347,-2.674370288848877
1296,3.6169617101550102,0.38223952054977417
1297,-4.655335269868374,-4.6922831535339355
1298,0.08865314722061157,-0.5138686299324036
1299,-0.23290638139587827,-0.2282446324825287
1300,-0.02722196873764915,-0.025165870785713196
1301,0.027454398572444916,0.003979431465268135
1302,0.9879132526439207,0.05744314566254616
1303,-0.09578811656683683,-0.10022513568401337
1304,-1.0210927724838257,-1.477977991104126
1305,-4.083817720413208,-4.098300457000732
1306,0.017063629115000367,0.00038305227644741535
1307,-0.43112777918577194,-0.3420388996601105
1308,0.009505392372375354,0.005780871491879225
1309,0.09003670234233141,0.0271112360060215
1310,1.3056409861892462,-0.018461670726537704
1311,0.1379047930240631,-0.1174241155385971
1312,0.3211002612224547,0.0961824283003807
1313,-2.875859245657921,-2.6985538005828857
1314,-1.72309760004282,-1.7895587682724
1315,0.1381179023301229,0.06521987915039062
1316,-0.18545261537656188,-0.12619800865650177
1317,-0.03179133357480168,0.0062817856669425964
1318,-2.021364463493228,-2.024972677230835
1319,-0.08021706063300371,-0.04398136958479881
1320,-4.3948110193014145,-4.414789199829102
1321,1.2622619019821286,-0.0025137709453701973
1322,-0.0341317847269238,-0.02935372106730938
1323,0.01905720867216587,-0.014024870470166206
1324,0.7208023741841316,0.018722474575042725
1325,0.1289319914067164,0.07258298993110657
1326,0.4426691750995815,0.00770093547180295
1327,0.12869645981118083,0.012597192078828812
1328,0.9843581398017704,0.0034769712947309017
1329,-1.9540573172271252,-2.010474920272827
1330,0.8201044648885727,-0.04186663776636124
1331,2.3914183974266052,-0.49268168210983276
1332,0.0005588913336396217,0.17776302993297577
1333,-4.124550923734205e-05,0.0020396483596414328
1334,-0.5253130545606837,-0.25518593192100525
1335,0.5694126556627452,0.008944857865571976
1336,-0.4639555491594365,-0.40214622020721436
1337,0.7372026666998863,-0.02832108363509178
1338,0.08606797456741333,-0.27479493618011475
1339,-4.3548935655126115,-4.349562644958496
1340,-5.507951140403748,-5.984189510345459
1341,0.09287272405163094,0.42998573184013367
1342,0.12020845199003816,0.03583411127328873
1343,0.3000800609588623,-0.5175015330314636
1344,0.09171583317220211,0.2627149522304535
1345,-0.5212566354312003,-0.5142914652824402
1346,1.168646115809679,0.055133651942014694
1347,0.02484648056270089,0.0012046623742207885
1348,-21.029006123542786,-21.44415855407715
1349,0.4565153047442436,-0.05255803465843201
1350,-0.04986052855383605,0.02176268771290779
1351,-0.05729345977306366,-0.06920523941516876
1352,-7.858194392174482,-7.870197772979736
1353,-1.7127578854560852,-2.344759464263916
1354,-0.9699343554675579,-1.004256010055542
1355,-0.010154723189771175,1.4064833521842957e-05
1356,0.10048375255428255,-0.00022647669538855553
1357,-6.697060078382492,-6.168159484863281
1358,-0.17259980866219848,-0.16224601864814758
1359,0.8734431117773056,-0.02314259111881256
1360,-0.1013845115667209,-0.04553757980465889
1361,-1.3030169904232025,-1.484915018081665
1362,-0.20384413748979568,-0.2588690519332886
1363,-1.4087344511062838,-1.408242106437683
1364,0.006663723848760128,0.06442570686340332
1365,-0.06976154446601868,-0.3033345341682434
1366,-6.089851815253496,-6.116332530975342
1367,-0.0002948131877928972,-0.00010722724255174398
1368,-0.9145219309721142,-0.8964893221855164
1369,-0.25839222222566605,-0.3511420488357544
1370,0.0005494005349646613,0.08936136215925217
1371,-1.7373644113542355,-1.6991456747055054
1372,0.07230398058891296,-0.22891397774219513
1373,-2.63055020570755,-3.396074056625366
1374,0.10117757320404053,-0.1373872607946396
1375,-1.5854639234021306,-1.5943814516067505
1376,0.021420425677206367,0.056636255234479904
1377,-0.016134362667798996,-0.03923894464969635
1378,-4.110213279724121,-4.3096232414245605
1379,-6.54632318392396,-6.554781436920166
1380,0.19680392742156982,-0.6949610710144043
1381,-0.009776496794074774,0.08160478621721268
1382,0.23602549731731415,-0.1421961784362793
1383,-1.913347765803337,-1.921997308731079
1384,0.2662867410108447,0.035665225237607956
1385,-0.9718618914484978,-0.5866458415985107
1386,-7.091075759381056,-7.065219879150391
1387,0.005857317912159488,0.126364603638649
1388,-9.12642677873373,-9.124930381774902
1389,0.05412594601511955,-0.02157546579837799
1390,-0.4989088773727417,-0.8060728907585144
1391,-1.5900897681713104,-1.858496904373169
1392,0.10871662946965444,0.004368256777524948
1393,-5.4038567040115595,-5.328078269958496
1394,0.17403201758861542,-0.06291251629590988
1395,0.5088738678023219,-0.005045999772846699
1396,-4.185367986559868,-4.26585054397583
1397,3.4737315012607723,0.04159538075327873
1398,-2.9176977029710542,-2.9167640209198
1399,-4.638022821396589,-4.620567798614502
1400,-0.16950003802776337,-0.21174603700637817
1401,-0.23515468835830688,-0.6310567855834961
1402,-3.540089786052704,-3.825967311859131
1403,0.09528426826000214,-0.13255901634693146
1404,-0.0039198026061058044,-0.005863305181264877
1405,-6.743072688579559,-7.035630226135254
1406,-3.343419653887395,-3.3427376747131348
1407,0.003035029862076044,-0.0005527930334210396
1408,-0.003896678506862372,-0.004066806752234697
1409,0.7045163027942181,-0.04639828950166702
1410,1.1240828186273575,-0.025523090735077858
1411,2.47057495592162,0.0006862219888716936
1412,0.5065437724115327,0.12058877944946289
1413,-1.1405751258134842,-1.301870584487915
1414,0.30677284859120846,0.07362313568592072
1415,-0.19909614394418895,-0.1555534452199936
1416,0.060701966285705566,-0.06712120771408081
1417,-0.277546763420105,-1.9432098865509033
1418,-5.446909666061401,-5.569230556488037
1419,-0.0033068733173422515,0.05594562739133835
1420,-3.145855138252955,-3.1043002605438232
1421,-0.2013534577563405,-0.20053845643997192
1422,-1.0133311334066093,-0.9975864291191101
1423,-0.866963654756546,-1.2144336700439453
1424,-5.304531242698431,-5.351782321929932
1425,-0.06545107765123248,-0.006065629422664642
1426,-3.6506539583206177,-3.8068957328796387
1427,0.0038926005363464355,-0.3383966088294983
1428,-1.1364547833800316,-1.1456884145736694
1429,-3.1577155739068985,-3.1152634620666504
1430,0.16558062401600182,0.891130805015564
1431,-8.697742467265925,-8.640595436096191
1432,-0.0005536853941521258,0.010942524299025536
1433,0.033807920292019844,-0.016639456152915955
1434,0.3435670137407101,0.8922022581100464
1435,0.27934250235557556,-0.30514341592788696
1436,-1.1394416992552578,-0.9900168776512146
1437,0.14465285744518042,0.14624015986919403
1438,-1.0647228434681892,-1.1467747688293457
1439,-4.812605826184154,-4.740460395812988
1440,-0.08880683779716492,-0.06329284608364105
1441,0.008980900049209595,0.06535366177558899
1442,1.082397141493857,0.06864259392023087
1443,0.02179714199155569,0.0010363399051129818
1444,-0.031821935437619686,0.05373010411858559
1445,-0.01503187045454979,-0.06184867396950722
1446,-1.8963400423526764,-2.069941282272339
1447,-0.21083772186830174,-0.20204636454582214
1448,0.024839277379214764,0.030298303812742233
1449,0.0005676183227478759,0.013578797690570354
1450,-6.812782287597656,-6.794844150543213
1451,-5.597912091281614,-5.501690864562988
1452,-0.04680920702958247,0.07563129812479019
1453,0.8634734977968037,0.0289582759141922
1454,1.8471213582961354,0.05900857225060463
1455,0.2992821637108136,0.16014829277992249
1456,0.02155061485245824,0.005565503146499395
1457,-0.24174800515174866,-0.5911694765090942
1458,0.35105080902576447,-0.17029577493667603
1459,-0.000819691747892648,-0.00013775937259197235
1460,-0.07326095551252365,-0.0929851308465004
1461,-0.4565264369302895,-0.45577090978622437
1462,2.1520098578184843,0.6359811425209045
1463,-1.2909276056743693,-1.2338165044784546
1464,0.030552878975868225,0.02068651095032692
1465,-0.42426323518157005,-0.42054250836372375
1466,-3.4184476137161255,-4.3440141677856445
1467,-2.6273834766543587,-1.7352912425994873
1468,-0.5006087012588978,-0.47711482644081116
1469,-4.789705767296255,-4.799930095672607
1470,-0.6582075357449639,-0.6254224181175232
1471,0.022219714941456914,0.008046146482229233
1472,-0.03680042330233846,0.08973604440689087
1473,0.17553711868822575,-0.011837267316877842
1474,0.8733030557632446,-0.5167820453643799
1475,-0.044958238024264574,-0.036901719868183136
1476,-0.6011670827865601,-1.379443883895874
1477,0.5838282257318497,-0.14397776126861572
1478,-3.032931376248598,-3.0486373901367188
1479,-3.996251165866852,-4.695671081542969
1480,-0.21648355200886726,-0.24999384582042694
1481,0.0238813329488039,0.04504147917032242
1482,-0.020785320783033967,-0.0209165271371603
1483,-9.862767219559828,-9.8433256149292
1484,-0.7971649318933487,-0.8558223247528076
1485,-4.3728755281772465,-4.317142963409424
1486,-0.00041952839842451795,0.03596186265349388
1487,1.4414129853248596,-0.9166898131370544
1488,0.2979932725429535,-0.18105548620224
1489,0.2689757621847093,0.051518023014068604
1490,0.17122575640678406,-0.06673961877822876
1491,-0.29724058508872986,-0.32356032729148865
1492,1.07324961386621,0.05460978299379349
1493,0.12143050681333989,0.5812547206878662
1494,0.06489476724527776,0.036762356758117676
1495,-0.05386110768768049,-0.03695663437247276
1496,-0.0322684720158577,-0.09326060116291046
1497,-0.451107794418931,-0.46771562099456787
1498,-0.4030324197083246,-0.30905213952064514
1499,-4.065376251935959,-4.123939514160156
1500,-1.2025019973516464,-1.3377777338027954
1501,0.0027885017334483564,0.042847588658332825
1502,0.008241677656769753,0.017785172909498215
1503,0.16441461690556025,0.0598602332174778
1504,-0.011911881309060846,0.05066670849919319
1505,0.20236058346927166,-0.009507018141448498
1506,-2.0274322032928467,-2.4454219341278076
1507,-0.0009990586549974978,0.006479834672063589
1508,0.447928779758513,0.5737272500991821
1509,0.04181228950620408,0.23619428277015686
1510,-0.03982417657971382,-0.05329960212111473
1511,-1.7342330813407898,-1.879928469657898
1512,0.3076529701356776,0.008170348592102528
1513,-0.057066680426942185,-0.0562770776450634
1514,0.6879227766767144,0.06144457682967186
1515,-0.3634158968925476,-0.7493831515312195
1516,0.6261646449565887,-0.43301111459732056
1517,-0.17131725191575242,-0.07497475296258926
1518,-1.7401143610477448,-1.7920451164245605
1519,0.03619587968569249,0.04617927968502045
1520,-2.235071778530255,-2.164642095565796
1521,-0.07702477183192968,-0.08346853405237198
1522,0.02008029818534851,-0.3567841351032257
1523,0.11813431791961193,0.037133075296878815
1524,0.0053104209328012075,0.12516789138317108
1525,-2.00614857673645,-2.7477686405181885
1526,0.22910932861850597,0.12223169207572937
1527,0.00047200778499245644,0.06552118808031082
1528,0.5058903452008963,-0.0033016682136803865
1529,-0.532633364200592,-0.528892993927002
1530,-0.6048746777814813,-0.6044458746910095
1531,-3.627006232738495,-4.125777721405029
1532,0.12944312393665314,-0.08739957213401794
1533,-4.20572592318058,-4.21364164352417
1534,-0.6538803417352028,-0.644278883934021
1535,0.7625454067601822,-8.016324136406183e-05
1536,-0.04256000369787216,-0.10219450294971466
1537,-0.0038819508627057076,-0.0022186695132404566
1538,-0.20708801317960024,-0.15065930783748627
1539,-0.21523815393447876,-0.8316390514373779
1540,-0.06970507022924721,-0.06672373414039612
1541,-6.064929273445159,-5.880507469177246
1542,-5.006011664867401,-5.29564094543457
1543,-0.10785799473524094,-0.13085435330867767
1544,-0.37671994464471936,0.0473628044128418
1545,0.16284259781241417,0.03642500564455986
1546,-5.5160314897075295,-5.436710357666016
1547,-0.4101102203130722,-0.5434685945510864
1548,0.24093464016914368,-0.08400233834981918
1549,-0.0010266389908792917,0.009816720150411129
1550,0.004770305706188083,0.004351717419922352
1551,-0.14697488956153393,-0.1110634058713913
1552,0.002227253542514518,0.04641736298799515
1553,0.7531813163659535,0.010744710452854633
1554,-1.4350045919418335,-2.0106430053710938
1555,-1.291594116948545,-1.135501503944397
1556,0.054104775190353394,-0.3151254653930664
1557,0.17380063235759735,-0.11826002597808838
1558,-0.3213445208966732,-0.23305371403694153
1559,0.18297752737998962,-0.3547862470149994
1560,-1.0886367484927177,-1.1631985902786255
1561,-6.044672906398773,-6.7488274574279785
1562,0.03898283466696739,-0.001792579423636198
1563,-4.464188627898693,-4.42962646484375
1564,-0.0032944598788162693,0.42661628127098083
1565,-5.095637321472168,-4.850892066955566
1566,0.0651357900351286,-0.02485113963484764
1567,-0.02135191112756729,-0.04813914746046066
1568,-0.028209641575813293,-0.14385655522346497
1569,-9.097642485488905,-9.096649169921875
1570,-1.9520541913807392,-1.9929918050765991
1571,-0.02196052484214306,0.11903514713048935
1572,0.017329985974356532,0.010681400075554848
1573,-1.806241360027343,-1.8025974035263062
1574,-2.8258006870746613,-3.072894334793091
1575,0.05508100986480713,-0.13049966096878052
1576,-2.938732505243024,-2.897942543029785
1577,-2.7271907897666097,-2.737339973449707
1578,-2.3106772311148234,-2.3102593421936035
1579,-0.7940353453159332,-0.8321877717971802
1580,0.11392806640287745,0.0010753419483080506
1581,0.19293275475502014,-0.29180821776390076
1582,-3.590991258621216,-4.6602044105529785
1583,1.5969269275665283,-2.1464669704437256
1584,-0.7146387882530689,-0.7211654782295227
1585,-0.0007959424983710051,-0.0003346616867929697
1586,-0.3062596321105957,-3.2705328464508057
1587,-0.14083329401910305,-0.13669945299625397
1588,-7.4786325097084045,-8.166986465454102
1589,1.2368251085281372,-0.8435923457145691
1590,-2.772856664727442,-2.720233201980591
1591,-0.12885844707489014,-0.3981880843639374
1592,-0.35689860582351685,-0.6726756691932678
1593,-2.9776474826212507,-2.9768569469451904
1594,-7.883771229535341,-7.8843889236450195
1595,-2.4456412196159363,-2.7689051628112793
1596,-0.10951181245036423,-0.09953002631664276
1597,-0.005995509680360556,-0.009205706417560577
1598,0.49681233055889606,-0.005846258252859116
1599,0.4630919103510678,0.014444172382354736
1600,-1.109584093093872,-2.6038732528686523
1601,0.039329276885837317,-0.004993972834199667
1602,0.004303411114960909,0.18105433881282806
1603,-12.54182960651815,-12.4237060546875
1604,-3.22290575876832,-3.2672042846679688
1605,0.1993464231491089,-0.8439698815345764
1606,-0.942163820960559,-0.9276484251022339
1607,-0.6578141339123249,-0.5535959005355835
1608,-1.8199075562879443,-1.8277596235275269
1609,1.434665523469448,-0.06691698729991913
1610,0.5198571858927608,0.1194261759519577
1611,-1.7703439157776302,-1.7652702331542969
1612,-1.2482228027656674,-1.1243469715118408
1613,-1.0801790654659271,-1.1426546573638916
1614,-2.914646818768233,-2.8237030506134033
1615,-4.607993483543396,-5.793009281158447
1616,0.22931223642081022,0.011933675035834312
1617,0.010647932067513466,0.006626086309552193
1618,-0.07809416949748993,-0.10577815771102905
1619,0.0031489243265241385,0.040584322065114975
1620,-0.5755881443619728,-0.6136442422866821
1621,-2.641872400883585,-2.5583982467651367
1622,-2.897778995335102,-2.9902000427246094
1623,0.7913172325352207,0.015639806166291237
1624,0.424466609954834,-1.1701946258544922
1625,2.6473572393879294,0.034546393901109695
1626,0.40142269851639867,0.0008673775009810925
1627,-0.04164355233660899,0.040511827915906906
1628,-0.00026767909002956003,0.004980209283530712
1629,0.09173928946256638,0.01284056156873703
1630,-3.490290735848248,-3.4342174530029297
1631,0.48013522010296583,0.007454574108123779
1632,-0.13953720033168793,-0.23408639430999756
1633,-0.21892523765563965,-0.3006654977798462
1634,-1.8334273248910904,-1.9417526721954346
1635,-6.02297747367993,-5.9506449699401855
1636,0.000465654069557786,-0.00018651271238923073
1637,-0.14704076200723648,-0.2062004655599594
1638,-0.0960544515401125,-0.10242360830307007
1639,-6.979756016284227,-7.0094122886657715
1640,-0.13894528429955244,-0.14271801710128784
1641,-0.11189304478466511,-0.11456850171089172
1642,-4.5186563059687614,-4.465816974639893
1643,-0.08742042258381844,-0.021988481283187866
1644,-0.05764378502499312,0.12050725519657135
1645,0.08868547018209938,0.005067135207355022
1646,-5.279692413751036e-05,0.12454045563936234
1647,-8.224464312195778,-8.378015518188477
1648,0.030913848600903293,0.008782170712947845
1649,-10.46997688151896,-10.484758377075195
1650,-0.3740318827331066,-0.3798905909061432
1651,-1.6916974009945989,-1.6525404453277588
1652,-0.0071917164023034275,0.052225902676582336
1653,-2.648066349735018,-2.627826690673828
1654,-3.5742620178498328,-3.530580759048462
1655,-4.493012057617307,-4.491881370544434
1656,-1.7823533490300179,-1.886779546737671
1657,-1.7028426676988602,-1.72135591506958
1658,-1.0990078896284103,-1.1967207193374634
1659,0.0029397728030744474,0.000512585393153131
1660,-0.5504786111414433,-0.4734395742416382
1661,0.7647512096446007,0.007791792042553425
1662,-0.017625388922169805,-0.01777883805334568
1663,-1.232684150338173,-1.3961020708084106
1664,0.07083453238010406,-0.14800138771533966
1665,-2.3492516709375195,-2.3064963817596436
1666,0.21715044978100195,0.6578505635261536
1667,1.102673053741455,-0.1876187026500702
1668,1.490691116079688,0.04871406406164169
1669,0.045519519618210325,0.054206483066082
1670,-6.638223392888904,-6.606605052947998
1671,-1.568557858467102,-1.985478162765503
1672,-8.351890720427036,-8.350641250610352
1673,-0.0004600005049724132,0.08855821937322617
1674,0.4554561380009545,0.005330495070666075
1675,-6.1556286215782166,-6.915709018707275
1676,-0.9584980010986328,-1.5870517492294312
1677,0.034876368939876556,-0.11094100028276443
1678,-0.02301162527874112,-0.011383878998458385
1679,-0.0032387578939960804,0.0032486736308783293
1680,-1.4237621426582336,-2.0999999046325684
1681,0.5240033238660544,0.004811945371329784
1682,-0.15609794110059738,-0.18102744221687317
1683,1.7309083938598633,-0.8970199823379517
1684,-1.183725238777697,-1.1108237504959106
1685,-0.7779164551757276,-0.7196043729782104
1686,0.24347559176385403,0.026675084605813026
1687,-0.4436360001564026,-0.8174469470977783
1688,0.4669224659301108,0.0048551964573562145
1689,-0.47160208225250244,-2.17134165763855
1690,-1.1612915992736816,-4.354178428649902
1691,-0.09768958506174386,-0.09467382729053497
1692,-0.50196772813797,-0.9723562002182007
1693,-0.6885279212146997,-0.6244505047798157
1694,0.0006404249003253426,0.1248081624507904
1695,-1.3024098128080368,-1.2648060321807861
1696,-0.11047555436380208,-0.021961644291877747
1697,-0.23905439936788753,-0.2343919575214386
1698,1.7252748608589172,0.05360028147697449
1699,0.06508032232522964,0.054870977997779846
1700,-1.8868995923548937,-1.902385950088501
1701,0.042261019349098206,0.012419372797012329
1702,-0.30027829855680466,-0.2505413591861725
1703,1.1353788390988484,0.16954651474952698
1704,-0.19665167937637307,-0.14909842610359192
1705,-0.47012405149871483,-0.4673331379890442
1706,0.2217849042499438,0.14799021184444427
1707,-0.015602217405103147,-0.016916148364543915
1708,1.819074392424227,0.005342177115380764
1709,-0.3693484723989968,-0.36810794472694397
1710,0.0752848545089364,0.04941530525684357
1711,0.19744228199124336,0.004020281136035919
1712,-0.9601565971970558,-0.8866559863090515
1713,-0.008460389915853739,0.04542744159698486
1714,-2.718753308057785,-3.049683094024658
1715,-2.2290634660748765e-05,0.08937260508537292
1716,-0.7514486610889435,-0.45865994691848755
1717,0.08042113482952118,-0.0062956176698207855
1718,0.0622391439974308,-0.01866612769663334
1719,-0.7755046933889389,-0.13020110130310059
1720,-3.6341464668512344,-3.7755165100097656
1721,-0.109675401225104,-0.10322778671979904
1722,0.5282139629125595,-0.20909251272678375
1723,0.3991745375096798,-0.05439009517431259
1724,-0.7232710691168904,-0.640487790107727
1725,0.039971899437659886,0.04717892408370972
1726,-0.9539104700088501,-1.1682674884796143
1727,-0.32546571642160416,-0.4360990524291992
1728,-0.3356155571527779,0.5490072965621948
1729,-4.568315744400024,-4.527565956115723
1730,0.4345713108778,0.06630733609199524
1731,-0.16313882544636726,-0.17901059985160828
1732,-3.738554835319519,-4.63085412979126
1733,-4.096583070233464,-4.0836501121521
1734,0.01813029125333543,0.004872353281825781
1735,0.7282514162361622,0.024639267474412918
1736,0.004157281247898936,0.141030415892601
1737,-0.26115093287080526,-0.19618850946426392
1738,-0.039151801727712154,-0.03438633307814598
1739,-0.3961535394191742,-0.5110843181610107
1740,-2.679662808775902,-2.69657826423645
1741,0.03322760574519634,0.6492398977279663
1742,-1.0208723172545433,-1.0155574083328247
1743,-7.6836880473201745,-7.672937393188477
1744,-0.4748331031296402,-0.4406775236129761
1745,0.014305745717138052,0.01979207992553711
1746,-0.4722970724105835,-1.513715386390686
1747,0.4687173963084206,0.0005073402426205575
1748,0.09701536316424608,-0.004267340525984764
1749,-0.19336386770009995,-0.21068356931209564
1750,0.024854302406311035,-0.13370732963085175
1751,-1.7006184607744217,-1.8377606868743896
1752,0.8141906388336793,0.020744062960147858
1753,0.010845532873645425,0.05865435674786568
1754,-3.9850465655326843,-4.831793785095215
1755,0.14217408001422882,-0.14550906419754028
1756,0.4335570071125403,0.006637354381382465
1757,0.055578604340553284,-0.052251286804676056
1758,-1.4176002144813538,-1.9740196466445923
1759,-2.3197492957115173,-2.50059175491333
1760,-2.6874770522117615,-2.6948533058166504
1761,0.19054276269162074,0.005753821227699518
1762,0.5074088275432587,-0.12971535325050354
1763,-0.0006595645099878311,0.03536899760365486
1764,-4.3039355501532555,-4.288731575012207
1765,0.00010427035158500075,0.00020698091248050332
1766,-0.06274238685728051,-0.021129604429006577
1767,-2.6990698578629235,-2.6913883686065674
1768,-2.297398805618286,-2.7297635078430176
1769,-1.1358447265811265,-1.0835554599761963
1770,-1.7089185724144045,-1.6517139673233032
1771,-1.2945576198399067,-1.166211485862732
1772,-0.46744807064533234,-0.6938738226890564
1773,-4.129612356424332,-3.984215497970581
1774,-1.0250357426702976,-1.0273805856704712
1775,0.026005739346146584,0.06101095676422119
1776,-0.41484205808956176,-0.40727707743644714
1777,0.2965319455579447,0.006139502860605717
1778,0.2428734302520752,-0.9612410664558411
1779,0.9271607846021652,-0.09605998545885086
1780,-0.017571596428751945,0.08372178673744202
1781,-0.22629124484956264,-0.18062645196914673
1782,-0.15367869473993778,-0.1782955527305603
1783,0.7770176054909825,0.01625244691967964
1784,-0.5564890056848526,-0.5346287488937378
1785,-0.564646665006876,-0.5711676478385925
1786,1.2647162415087223,0.0074614789336919785
1787,0.9015731811523438,-0.5669037699699402
1788,-0.152123361825943,-0.20236052572727203
1789,0.281897405278869,0.04829450324177742
1790,0.03733462933450937,0.08342601358890533
1791,-4.258530452847481,-4.2836432456970215
1792,-0.7637830674648285,-1.1482183933258057
1793,0.10580003820359707,0.0033706221729516983
1794,-0.8358457628637552,-0.8583342432975769
1795,-3.603574275970459,-7.125564098358154
1796,-6.5363264083862305,-8.651315689086914
1797,-0.6281983954831958,-0.537625789642334
1798,0.3401328921318054,-0.024428170174360275
1799,0.1980267649050802,0.09141965210437775
1800,-0.003222813829779625,0.08086348325014114
1801,-3.456921875476837,-3.5206997394561768
1802,0.20985744895006064,0.002076840726658702
1803,0.19595227017998695,0.025170929729938507
1804,-1.72615946829319,-1.3601961135864258
1805,0.024478096514940262,-0.004292447119951248
1806,-2.917452812776901,-2.855442762374878
1807,-1.3157625496387482,-1.5713673830032349
1808,0.0015223331283777952,-0.0006540734320878983
1809,0.10512919165194035,-0.024005122482776642
1810,-6.332430022768676,-6.342677116394043
1811,0.43366715777665377,0.13851265609264374
1812,2.955996096134186,-0.7008984684944153
1813,-4.227352164685726,-4.165750026702881
1814,0.052738879101525526,0.0032754545100033283
1815,-0.6844549179108981,-0.6741890907287598
1816,-2.7586751580238342,-3.182645320892334
1817,1.2824570685625076,-0.014980383217334747
1818,-0.06662030512234196,-0.03479458764195442
1819,-0.5648280088789761,-0.5713367462158203
1820,-1.1272409111261368,-1.128098726272583
1821,-0.13575448654592037,-0.13494661450386047
1822,-0.5624762303195894,-0.5586054921150208
1823,0.5728216981515288,-0.013033511117100716
1824,-1.2982028962578624,-1.2990338802337646
1825,-0.24226658791303635,-0.253645122051239
1826,1.1889578700065613,-0.20267730951309204
1827,0.005430355668067932,-0.08169763535261154
1828,-3.5075662843883038,-3.5475008487701416
1829,0.1691349126631394,0.05567657947540283
1830,-0.047246941830962896,-0.047532785683870316
1831,-1.5388709548860788,-1.535521388053894
1832,-0.003992746045696549,0.009418819099664688
1833,0.8599255345761776,-0.0005117356777191162
1834,-1.1337366923689842,-1.190364956855774
1835,-0.01931607734877616,0.13896527886390686
1836,0.0023788660764694214,-0.0795682817697525
1837,-0.028683736105449498,0.005835076794028282
1838,-0.7223805859684944,-0.6009624004364014
1839,-5.055981237441301,-5.105080604553223
1840,-6.157450705766678,-6.502972602844238
1841,1.0574059552163817,0.016307437792420387
1842,-0.10213136672973633,-0.8690985441207886
1843,-0.5718355178833008,-2.0616800785064697
1844,-0.8057030141353607,-0.8609168529510498
1845,-3.9428892955183983,-3.870258331298828
1846,-0.0037000891752541065,0.07635166496038437
1847,-6.74668201780878,-6.729302883148193
1848,-0.15196202695597094,-0.1467113196849823
1849,1.645210748538375,0.17095105350017548
1850,-0.05710064433515072,-0.06479518860578537
1851,-2.2607988715171814,-2.3166072368621826
1852,-1.7293167123571038,-1.7152103185653687
1853,-0.008849739097058773,-0.012721078470349312
1854,-3.6993479779339395,-3.690647840499878
1855,0.013719048351049423,-8.84123146533966e-05
1856,-1.8952385701122694,-1.818132758140564
1857,0.13993329074583016,0.0045149424113333225
1858,0.03875636961311102,0.16239836812019348
1859,-1.0430583688430488,-1.0457509756088257
1860,-0.6724286777898669,-0.6112586855888367
1861,0.07032945781065791,0.05781653895974159
1862,0.22857321798801422,-0.0018166247755289078
1863,0.15286027696856763,0.005974604748189449
1864,-0.27196254581213,-0.2660473883152008
1865,-0.22662718314677477,-0.17003260552883148
1866,-0.030783028807491064,-0.017667794600129128
1867,-0.3798600807785988,-0.23347289860248566
1868,0.2711271345615387,0.011019092984497547
1869,-0.0026323162019252777,-0.0036062533035874367
1870,-0.6792838466353714,-0.6218917369842529
1871,-0.2003636360168457,-3.0260515213012695
1872,0.05093123787082732,0.24250346422195435
1873,-2.598484694957733,-3.3592498302459717
1874,-2.273807571269572,-2.257894992828369
1875,-3.4768030643463135,-3.4915521144866943
1876,-0.0318987330829259,0.025237277150154114
1877,0.2880643606185913,-0.7864506244659424
1878,-9.34719067113474,-9.321441650390625
1879,-4.086850507417694,-3.996253252029419
1880,0.0676373690366745,-0.014459933154284954
1881,0.006357075646519661,0.027018122375011444
1882,-1.2825495824217796,-1.3083959817886353
1883,0.07604803144931793,0.02234400063753128
1884,0.11031830310821533,-1.7122547626495361
1885,-0.3652181178331375,-0.4520355463027954
1886,-0.009124180709477514,0.45430418848991394
1887,-0.15880338847637177,-0.25453779101371765
1888,0.0010225839214399457,0.04275069758296013
1889,-0.15941734053194523,-0.1650390774011612
1890,-1.325166191905737,-1.3014792203903198
1891,-9.074550777673721,-9.481049537658691
1892,0.9090215526521206,0.003034587949514389
1893,-0.1650542002171278,-0.13364821672439575
1894,-0.035203251987695694,0.10579241812229156
1895,0.31430599372833967,-0.00946061871945858
1896,-1.3521246910095215,-1.5961823463439941
1897,-4.747825786471367,-4.847262382507324
1898,0.04323510080575943,0.07414868474006653
1899,-0.013167663477361202,0.024487774819135666
1900,0.01719342631258769,0.047848477959632874
1901,-0.486822035163641,-0.4212896227836609
1902,0.2714922223240137,0.02425953932106495
1903,-0.2274514138698578,-0.45999571681022644
1904,2.0084671080112457,-0.1419508308172226
1905,0.003607805469073355,0.1697458177804947
1906,0.278122253715992,0.3678203821182251
1907,0.19957607612013817,0.0055568404495716095
1908,0.06594641658011824,0.05386333912611008
1909,0.3158307671546936,-0.026837058365345
1910,-3.1771419048309326,-3.48580002784729
1911,-4.419255227316171,-4.3729729652404785
1912,0.042038753628730774,0.006152973510324955
1913,-0.5849534645676613,-0.6108804941177368
1914,1.0725389979052125,0.037620577961206436
1915,-0.021937666926532984,-0.01465939823538065
1916,0.11621311178896576,0.05861634388566017
1917,0.0029385603265836835,0.04628875479102135
1918,-0.000412588007748127,0.06716964393854141
1919,1.4235639809048735,0.0005477358354255557
1920,4.266740441335514,0.039191365242004395
1921,-0.025451886031078175,-0.02118697762489319
1922,-0.00038146215956658125,0.0066273086704313755
1923,-0.07192251849664899,-0.034093111753463745
1924,0.1375388577580452,-0.10375331342220306
1925,0.006643131375312805,0.007399007678031921
1926,-1.1933847665786743,-2.2056527137756348
1927,-0.08688659220933914,-0.06294722855091095
1928,-0.0911082774400711,-0.20527242124080658
1929,-0.03798757086042315,-0.0004774220287799835
1930,1.5646173357963562,-0.33853909373283386
1931,-1.1712894216179848,-1.1468236446380615
1932,0.0002413051261100918,0.24447782337665558
1933,-4.7688643634319305,-5.027711391448975
1934,1.5452504158067768,0.08740260452032089
1935,-1.2845258712768555,-2.597579002380371
1936,-1.6635911464691162,-1.801934838294983
1937,0.11476099491119385,-0.06032770872116089
1938,2.4816734064370394,-0.0010765790939331055
1939,1.9760083022993058,-0.00018739327788352966
1940,-0.44644191209226847,0.4416293501853943
1941,0.03904487192630768,-0.1991102546453476
1942,-7.336994665893144,-7.300801753997803
1943,0.011232167365960777,0.010842882096767426
1944,2.234689950942993,-0.13208593428134918
1945,-3.271012082695961,-2.9050488471984863
1946,-0.9940008968114853,-1.013551115989685
1947,0.6704805791378021,-0.08324916660785675
1948,-0.004942817613482475,0.0687108114361763
1949,-1.243932919576764,-1.1710668802261353
1950,-5.427667044103146,-5.166306495666504
1951,-1.9157962955068797,-1.8973395824432373
1952,0.0016352344828192145,0.08918995410203934
1953,-0.34316725842654705,-0.3355328440666199
1954,-2.812202401459217,-2.90033221244812
1955,-0.012107014656066895,-1.0806612968444824
1956,-6.034370363457128,-5.99416971206665
1957,0.03953384929627646,0.010077999904751778
1958,-4.697356104850769,-4.736062526702881
1959,-2.817055245162919,-2.812810182571411
1960,-1.6171893840655684,-1.473271131515503
1961,1.2166483404071187,0.0004981612437404692
1962,-0.7515075965056894,-0.7473125457763672
1963,-0.7235523462295532,-0.7584614753723145
1964,0.6009314572438598,-0.007085687015205622
1965,-0.3784056600998156,-0.374273419380188
1966,-5.360991381108761,-5.417689323425293
1967,-1.0561241507530212,-1.6954153776168823
1968,0.4860029127448797,0.030015671625733376
1969,1.4591075265780091,0.0068937866017222404
1970,-1.3035254376009107,-1.2634403705596924
1971,-1.2378434704151005,-1.2038674354553223
1972,0.4029506230726838,0.0023953020572662354
1973,-0.3633999302983284,-0.3953355848789215
1974,-0.4725056067109108,-0.5657034516334534
1975,-0.16226739436388016,-0.11086303740739822
1976,0.4764095701975748,0.004968650639057159
1977,-0.34746448416262865,-0.3452729880809784
1978,3.368563002208248,0.15874657034873962
1979,0.08597444975748658,0.18584087491035461
1980,-6.716638684272823,-6.705129146575928
1981,-0.1337712276726961,-0.12566597759723663
1982,0.38084147474728525,0.42654702067375183
1983,0.23676598072052002,-0.8713498711585999
1984,-0.18735992908477783,-0.2238171100616455
1985,-5.036980580538511,-4.955352783203125
1986,0.712636012583971,0.012910615652799606
1987,0.03337735868990421,0.05612671375274658
1988,-2.390369415672467,-2.3700740337371826
1989,-5.480665186420083,-5.476212024688721
1990,-0.01058922614902258,0.17071577906608582
1991,-0.10024369414895773,-0.1017603799700737
1992,-2.7733379751443863,-2.9252736568450928
1993,0.5506274327635765,-0.03605329245328903
1994,-0.009481225162744522,-0.038098953664302826
1995,0.08885091915726662,0.04540538415312767
1996,0.024760372936725616,-0.018077298998832703
1997,0.07567043641756754,0.07347876578569412
1998,-7.949498831294477e-05,0.0018210517009720206
1999,2.9947769939899445,-0.2417362481355667
2000,-0.0826853338512592,-0.03532237559556961
2001,-1.3957786411046982,-1.60658597946167
2002,-0.005069787232969247,0.05696135759353638
2003,-0.2887217625975609,-0.30475160479545593
2004,0.27550941859954037,0.020180508494377136
2005,-5.550393288955092,-5.562521934509277
2006,-6.39122973382473,-6.523810863494873
2007,-1.0193680375814438,-1.0842643976211548
2008,-1.0461565107107162,-1.0475014448165894
2009,-1.549424990778789,-1.548531174659729
2010,-2.459702342748642,-2.7953243255615234
2011,0.9441768412943929,0.032733455300331116
2012,0.04675665497779846,-0.09631477296352386
2013,-0.41001140512526035,-0.3879888951778412
2014,-1.8942500976845622,-1.8812485933303833
2015,-3.349801063555333,-3.3133246898651123
2016,0.17202730849385262,-0.007166546769440174
2017,-0.18753457628190517,-0.070836141705513
2018,0.6084394804493058,0.004679632373154163
2019,-0.10797786712646484,-1.3879132270812988
2020,-3.033815026283264,-3.8855690956115723
2021,-2.6174185276031494,-2.835707426071167
2022,-0.003321218588098418,0.056749191135168076
2023,-4.314939916133881,-5.062320232391357
2024,-0.7851632535457611,-0.8664721250534058
2025,-1.3153014183044434,-5.728466033935547
2026,-0.2034971695393324,-0.20124974846839905
2027,-2.926776153733954,-2.918347120285034
2028,-0.049107834696769714,-0.23633895814418793
2029,-0.2985594868659973,-0.302889347076416
2030,-9.456544088199735,-9.46929931640625
2031,0.015086130239069462,0.01627958193421364
2032,-0.7099283374845982,-0.7024649977684021
2033,-0.4368456155061722,-0.5873280763626099
2034,-3.8846710324287415,-4.331540107727051
2035,0.6081731542944908,-0.05583807826042175
2036,-0.5850669611245394,-0.5588583946228027
2037,-3.7692995658144355,-3.7545974254608154
2038,0.008684065192937851,-0.00535957794636488
2039,-0.3593091070652008,-0.6138073205947876
2040,-0.20122280763462186,-0.16439226269721985
2041,-3.3046923391520977,-3.3414533138275146
2042,-0.29145586024969816,-0.23848217725753784
2043,-9.043657660487497,-9.038407325744629
2044,0.7311998978257179,-0.03637431189417839
2045,-0.25236611964646727,-0.2055344134569168
2046,-3.951342230051523,-3.8893978595733643
2047,-0.09514758945442736,-0.09082852303981781
2048,0.3406588000943884,0.06578677147626877
2049,-6.749140661209822,-6.755493640899658
2050,0.07507806131616235,0.011574074625968933
2051,-0.44527624547481537,-0.43108776211738586
2052,-0.11123992502689362,-0.11402027308940887
2053,0.3100039791315794,-0.014070218428969383
2054,-0.5760848585050553,-0.34109148383140564
2055,-0.10231463052332401,-0.11265714466571808
2056,1.0672107934955193,0.01690816879272461
2057,-6.209478991338983,-6.153812885284424
2058,-8.115389853715897,-8.389884948730469
2059,-0.10424891277216375,-0.09950792044401169
2060,1.5721651162020862,0.459437757730484
2061,-2.7810162311761815,-2.7702255249023438
2062,-1.571190184506122,-1.549464464187622
2063,0.6326528191566467,-0.3700912594795227
2064,0.6682014539837837,-0.03241020441055298
2065,-0.11982836946845055,-0.12222829461097717
2066,-4.057310642674565,-3.41652512550354
2067,0.22571412660181522,-0.024933405220508575
2068,-2.6743344920687377,-2.6784934997558594
2069,0.6644127070903778,-0.19274494051933289
2070,-1.3988110348582268,-1.420238733291626
2071,-9.806038945913315,-9.819010734558105
2072,0.021211090788710862,0.005627098027616739
2073,0.2955338880419731,0.024493053555488586
2074,-1.3397894380614161,-1.2715550661087036
2075,0.09348810103256255,0.0038153408095240593
2076,0.03174888380453922,0.022181903943419456
2077,-2.23903465272042,-2.222130298614502
2078,0.3098502354696393,0.013453816995024681
2079,0.02791178086772561,0.05733715370297432
2080,-9.719888206047472,-9.718490600585938
2081,0.8684181906282902,0.06911878287792206
2082,-0.026439674198627472,0.13842152059078217
2083,-0.36672858730889857,-0.3512963652610779
2084,-3.0921684075146914,-3.1132864952087402
2085,-0.024441715329885483,-0.02505057491362095
2086,-6.066449167672545,-6.063570976257324
2087,-3.475168463308364,-3.3297908306121826
2088,0.003340453840792179,0.008083615452051163
2089,0.14857153594493866,0.0019768718630075455
2090,-9.308308441191912,-9.340325355529785
2091,-5.550256974995136,-5.540666580200195
2092,2.674973487854004,-0.2800215482711792
2093,-1.2700199335813522,-1.3338241577148438
2094,-0.4416869729757309,-0.592863142490387
2095,0.20965122058987617,0.007157057523727417
2096,0.6907797157764435,-0.2574511468410492
2097,-1.0814492772333324,-0.9928406476974487
2098,2.835742861032486,-0.09194779396057129
2099,-5.468685507774353,-6.006821155548096
2100,-6.065566644072533,-6.196468830108643
2101,0.000347195689982982,0.0893654152750969
2102,-1.081923520192504,-1.0160298347473145
2103,-0.6496319770812988,-1.6706241369247437
2104,-5.120691652584355,-4.850813865661621
2105,-2.467625841498375,-2.625521659851074
2106,0.05728766358697612,0.017910873517394066
2107,-1.2709921668210882,-1.2322800159454346
2108,-0.9418426305055618,-1.0801455974578857
2109,-2.957458507618867,-2.9194674491882324
2110,-0.4409289120230824,-0.40482664108276367
2111,-4.325755760073662,-4.483175277709961
2112,0.1488269343972206,-0.10063020884990692
2113,-0.0001769912996678613,0.03756516054272652
2114,-1.7736077904701233,-2.2013566493988037
2115,-0.7593437749892473,-0.766533613204956
2116,0.1200668215751648,-0.490743488073349
2117,-0.09351998567581177,-0.5643593072891235
2118,-0.0025242588635592256,0.6552756428718567
2119,-5.6002910137749495,-5.440127849578857
2120,0.2823675572872162,-0.09669753909111023
2121,0.06570876389741898,-0.01586429961025715
2122,-6.283528625965118,-6.588629245758057
2123,-0.04244057182222605,-0.039827778935432434
2124,1.015242725610733,-0.2721787989139557
2125,-0.19175885990262032,-0.20195811986923218
2126,0.04263034649193287,0.23488079011440277
2127,-0.04146612437807562,-0.021928628906607628
2128,-0.00938235306966817,0.006954525597393513
2129,0.17260974645614624,-0.012927251867949963
2130,-0.005940772593021393,-0.015530665405094624
2131,-0.6352889160334598,-0.6252296566963196
2132,-0.024275951087474823,0.008310876786708832
2133,-0.6148034995421767,-0.6279723644256592
2134,-0.016356830950826406,0.22779129445552826
2135,-0.04763020321843214,-0.007263015955686569
2136,-2.230537809431553,-2.2908308506011963
2137,-0.4357096441090107,-0.4641381502151489
2138,0.03001148346811533,0.03897092118859291
2139,0.08075485751032829,-0.043847572058439255
2140,-0.4823629166930914,-0.4904712736606598
2141,4.1398098692297935,0.032431602478027344
2142,-4.140617544937413,-4.1249613761901855
2143,-0.6284338948316872,-0.5896632075309753
2144,0.0159906093031168,0.000582733191549778
2145,0.16502632992342114,-0.00028398213908076286
2146,0.028661765158176422,-0.06012527644634247
2147,-0.5998797714710236,-0.897869348526001
2148,0.008091806434094906,0.061289627104997635
2149,-2.1943814009428024,-2.355987071990967
2150,-1.2520224936306477,-1.1660206317901611
2151,0.011564306165382732,0.011402635835111141
2152,0.7709297072142363,-0.013676270842552185
2153,0.4382625948637724,0.04086004197597504
2154,-0.03276364505290985,-0.04308496043086052
2155,0.14580003172159195,-0.031693775206804276
2156,0.31426653265953064,-0.04777005314826965
2157,1.8915250302170534,0.011006337590515614
2158,-2.3710378436371684,-2.3658461570739746
2159,0.019530799239873886,0.034471508115530014
2160,-0.3896958519471809,-0.38602951169013977
2161,-1.606148211285472,-1.6011772155761719
2162,0.7640018090605736,0.18474894762039185
2163,0.16836134041659534,0.008487177081406116
2164,0.0789517518132925,0.04751237481832504
2165,-0.005533885210752487,-0.0015516486018896103
2166,-5.554782032966614,-6.928760051727295
2167,-0.05923895537853241,-0.26311931014060974
2168,-1.0193871799856424,-1.0267053842544556
2169,-1.178689792752266,-1.1759432554244995
2170,-0.25278736650943756,-0.33710432052612305
2171,-2.4133437732234597,-2.2900502681732178
2172,-1.8469436172163114,-1.6115952730178833
2173,-0.7871911558322608,-0.7720545530319214
2174,-3.738509252667427,-3.786734104156494
2175,-0.21985377371311188,-0.3347121477127075
2176,-0.16864314308622852,-0.07256606966257095
2177,-0.05812425538897514,-0.07539445906877518
2178,-5.483956028067041,-4.902418613433838
2179,1.1030563116073608,-1.7378016710281372
2180,-0.08275756984949112,0.0969250351190567
2181,-0.6648683949606493,-0.6462245583534241
2182,-0.33036427944898605,-0.3732563555240631
2183,0.39218616485595703,0.04365115612745285
2184,-0.015246469584781153,0.05839643254876137
2185,0.03767167284968309,0.004523998126387596
2186,-0.03870566043769941,0.03299844264984131
2187,0.09397276863455772,-0.0026770029217004776
2188,-6.3551875948905945,-6.8743791580200195
2189,-0.8663735897280276,-0.8694353103637695
2190,-0.1535448655486107,-0.18905045092105865
2191,0.0008700564503669739,-0.031045958399772644
2192,-7.107463613152504,-7.1506147384643555
2193,0.0418744343551225,0.049542054533958435
2194,1.6991709470748901,-1.6384496688842773
2195,-4.593179990537465,-4.588712692260742
2196,-0.16597189009189606,-0.3421436846256256
2197,0.0496079046279192,0.16523723304271698
2198,-0.03739299182780087,-0.036892518401145935
2199,0.011413812637329102,-0.018942292779684067
2200,-4.838802644051611,-4.837522983551025
2201,-4.442977680824697,-4.388362884521484
2202,0.04650267108809203,0.0135125070810318
2203,0.4936878904700279,-0.08417618274688721
2204,0.16452006995677948,-0.021024616435170174
2205,0.5709890219150111,0.005512189585715532
2206,0.8180132806301117,-0.11212392151355743
2207,-2.819650328892749,-2.8190746307373047
2208,0.0015369863249361515,0.006660568993538618
2209,-1.5592172741889954,-1.836467981338501
2210,-0.12020464614033699,-0.07131882756948471
2211,-0.039826816879212856,-0.04798111319541931
2212,0.045029397413600236,0.42992231249809265
2213,0.06999576091766357,-0.23501117527484894
2214,0.019870491232722998,0.07656127214431763
2215,-0.4042348861694336,-0.9217516183853149
2216,0.11137281358242035,-0.06670984625816345
2217,-1.7710578367114067,-1.8428188562393188
2218,-0.05041770217940211,0.04096357896924019
2219,-0.027556117915082723,-0.026670346036553383
2220,-3.2072851564735174,-3.2074882984161377
2221,-0.009448389522731304,0.13527072966098785
2222,-0.03237655514385551,0.03964357450604439
2223,0.0009748842858243734,0.08727243542671204
2224,-2.419465094804764,-2.8336219787597656
2225,1.8082950124517083,0.008285916410386562
2226,0.32657265674788505,0.004359912127256393
2227,-0.04056972707621753,-0.02419031225144863
2228,-0.012225394981214777,0.05013079196214676
2229,-1.1433716516476125,-1.0595712661743164
2230,-7.486634306609631,-7.484568119049072
2231,0.4581947950646281,0.014428618364036083
2232,1.377552263904363,0.047706589102745056
2233,-0.5043449867516756,-0.4595058262348175
2234,-0.5984988361597061,-0.658875584602356
2235,0.052523405058309436,0.04163804650306702
2236,0.46219846618623706,0.17091265320777893
2237,1.3434622357599437,0.036676254123449326
2238,-0.24045460391789675,-0.1718277633190155
2239,0.008122602244839072,0.18474610149860382
2240,-2.2720225060766097,-2.1758127212524414
2241,0.14307614439167082,0.05960666015744209
2242,-0.015075440795044415,-0.009846078231930733
2243,0.29123019333928823,-0.0016349912621080875
2244,-0.016189134679734707,-0.027582811191678047
2245,-0.0070378180826082826,0.029187897220253944
2246,-0.015197735279798508,-0.01703197881579399
2247,-0.0059524402022361755,-0.0046416157856583595
2248,-0.5812931060791016,-1.9479888677597046
2249,0.02336545183788985,0.05721946060657501
2250,-0.024680957198143005,-0.04149048402905464
2251,-0.9635747671127319,-1.747933268547058
2252,-4.337822109926492,-4.337845325469971
2253,-1.4224050983320922,-1.3354324102401733
2254,0.037306325510144234,-0.002798789646476507
2255,-0.18434855714440346,-0.11724839359521866
2256,-3.884251356124878,-4.381694793701172
2257,1.2626622496172786,-0.0003547864034771919
2258,-3.738132491707802,-3.730578899383545
2259,0.001731276512145996,-0.004521068651229143
2260,0.020321247167885303,-0.0048424918204545975
2261,0.9809030592441559,0.04905804246664047
2262,-0.05625643185339868,-0.049710359424352646
2263,0.42100954055786133,-0.5201760530471802
2264,0.0006204938144946937,0.004885354544967413
2265,0.08952677249908447,-0.022889066487550735
2266,-4.939912438392639,-5.515438079833984
2267,-1.183863878250122,-3.797653913497925
2268,-2.9531490560621023,-2.864436149597168
2269,-1.6277622990310192,-1.6750165224075317
2270,-0.3301801609341055,-0.24412545561790466
2271,-0.17026976961642504,-0.17776009440422058
2272,-0.024185389280319214,-0.26856690645217896
2273,0.8264556378126144,-0.0447373166680336
2274,2.630287367850542,-0.02791808545589447
2275,0.1305251270532608,-0.03628598898649216
2276,0.4372275554924272,0.0766066163778305
2277,0.10061696171760559,-0.04277787357568741
2278,-0.19779885932803154,-0.20422372221946716
2279,0.2403850555419922,-0.9376800060272217
2280,0.2566618877463043,0.058339934796094894
2281,1.1105958656407893,0.15250416100025177
2282,-0.8656230848282576,-0.8608349561691284
2283,-4.12070812023012,-4.1098456382751465
2284,2.1273186206817627,-0.17152026295661926
2285,-0.18588469736278057,0.6959552764892578
2286,-0.050979338586330414,-0.07854658365249634
2287,0.7129747645522002,0.04665563628077507
2288,-2.4019008887116797,-2.3850412368774414
2289,0.11635939031856424,0.059929847717285156
2290,-0.04898334667086601,-0.04454678297042847
2291,-0.03772054798901081,-0.05029391869902611
2292,-2.4220231100916862,-2.3856072425842285
2293,1.17274453304708,-0.007164709735661745
2294,0.36835502833127975,-0.1005038470029831
2295,0.0006246466655284166,0.018235113471746445
2296,1.4195448160171509,-0.498855322599411
2297,-0.40937817096710205,-0.5447640419006348
2298,-0.16899004019796848,-0.12818896770477295
2299,-2.4077390180900693,-2.4079933166503906
2300,-0.7669286020100117,-0.7769659757614136
2301,-0.19335224945098162,-0.17880550026893616
2302,-0.06267193704843521,0.10001577436923981
2303,0.07839574862737209,0.15852637588977814
2304,-0.7069148123264313,-0.9911653399467468
2305,0.008944678236730397,0.04829450324177742
2306,0.04409894347190857,-0.21657472848892212
2307,1.942573247011751,0.08496657013893127
2308,-3.5139746870845556,-3.538158893585205
2309,0.11259489972144365,-0.0018925482872873545
2310,0.00032120489049702883,0.04263856261968613
2311,-0.032968372106552124,0.3888930678367615
2312,-0.5683119744062424,-0.4979119598865509
2313,-0.039662880037212744,-0.03951476886868477
2314,0.47325539645316894,0.05989682674407959
2315,0.0005043403944000602,0.07761288434267044
2316,-2.0644656121730804,-2.458946704864502
2317,0.27518240182689624,0.05892978236079216
2318,-0.6584708392620087,-0.8967545032501221
2319,0.40213391184806824,0.00954239908605814
2320,-1.890202283859253,-2.492016077041626
2321,-0.4996493300423026,0.06780874729156494
2322,-3.342424511676654,-3.341487407684326
2323,-0.22183681186288595,-0.17330774664878845
2324,2.0127030996372923,0.004190430045127869
2325,0.005020395619794726,0.008416750468313694
2326,0.4989964999258518,-0.02648267149925232
2327,-0.02105860598385334,0.006837613880634308
2328,0.607178695499897,-0.09971059113740921
2329,0.6510822884738445,-0.034058041870594025
2330,-1.7586222887039185,-2.2667500972747803
2331,-0.29460620786994696,-0.29234418272972107
2332,0.4110897667706013,0.00855257734656334
2333,-0.04950729385018349,-0.06048548221588135
2334,-2.0292662495048717,-2.0175585746765137
2335,-0.01991920780710643,0.06950072199106216
2336,-0.0015425921010319144,0.018924294039607048
2337,-0.8624728508293629,-0.8580676317214966
2338,0.006448742904467508,0.03775240108370781
2339,-0.7959904428571463,-0.790429949760437
2340,1.8283882080577314,0.008238213136792183
2341,-4.586832419037819,-4.614248752593994
2342,1.3307380378246307,-0.18916918337345123
2343,-1.0976838786154985,-1.0999037027359009
2344,-0.315860390663147,-0.8043226003646851
2345,-1.023827762925066,-0.8447372317314148
2346,-0.0023564696311950684,-0.03191867470741272
2347,-1.3183156996965408,-1.2441703081130981
2348,-0.5276772379875183,-0.9944766759872437
2349,-0.34502674639225006,-0.3383618891239166
2350,-0.14796572923660278,-0.49531304836273193
2351,-0.0055376519449055195,0.0719958022236824
2352,0.019763296502787853,0.07044320553541183
2353,-3.3038342986255884,-3.3159773349761963
2354,0.02105250701060868,0.010853252373635769
2355,0.24594955274369568,0.045268550515174866
2356,-0.17923562228679657,-0.3657572567462921
2357,-0.23780620844627265,-0.2000797986984253
2358,-4.444918155670166,-4.836544513702393
2359,0.4279892109334469,0.0004483833909034729
2360,0.7597103212028742,-0.008819151669740677
2361,-1.1110587865114212,-1.100532054901123
2362,-0.206112454761751,-0.19908609986305237
2363,0.7443387508392334,-1.0730829238891602
2364,-4.853123128414154,-5.57404088973999
2365,1.3431324958878577,0.017934000119566917
2366,0.3046111464500427,-0.4703441858291626
2367,-3.5696599491056986,-3.5635459423065186
2368,-0.2556155100464821,-0.15936064720153809
2369,0.1599377778620692,0.0059693604707717896
2370,0.7347131967544556,-1.227414608001709
2371,-1.3058629259467125,-1.4095573425292969
2372,-0.054973174817860126,0.012513060122728348
2373,0.03805685171755613,0.24469463527202606
2374,-5.716208608821034,-5.715244770050049
2375,0.21348995715379715,-0.03781444951891899
2376,-0.037596361711621284,-0.04321720451116562
2377,0.16999063547700644,0.03708812966942787
2378,0.03718882810790092,0.04113065078854561
2379,-0.006461967423092574,0.07073335349559784
2380,0.4464391871006228,0.00037371687358245254
2381,-0.20635052025318146,-0.20194564759731293
2382,0.2111088652163744,0.08121195435523987
2383,0.11188752262387425,-0.00010549428407102823
2384,-0.17963598668575287,-0.2331230342388153
2385,0.2664439231157303,-0.14710775017738342
2386,0.008372562122531235,0.18536706268787384
2387,-1.0677888840436935,-1.0835646390914917
2388,-4.697995841503143,-5.1971435546875
2389,-1.6209244328783825,-1.6165086030960083
2390,-2.3584235310554504,-3.2666571140289307
2391,-1.4301055558025837,-1.4433326721191406
2392,0.09657734633128712,0.0061493972316384315
2393,-0.04858823586255312,-0.06310170143842697
2394,-0.5468599647283554,-0.6388230919837952
2395,-4.745759032666683,-4.664479732513428
2396,-6.967648506164551,-7.1070661544799805
2397,0.7039971357444301,0.003915497101843357
2398,0.20433009423140902,0.08239927887916565
2399,-1.6664670706768447,-1.609233021736145
2400,1.4033814892172813,-0.04316389560699463
2401,-1.6839895248413086,-2.886718988418579
2402,0.03494074195623398,0.004872472491115332
2403,-0.6162456087768078,-0.6409088969230652
2404,-0.03184819221496582,-0.7105148434638977
2405,-4.079803228446508,-3.421956777572632
2406,-0.22814432013547048,-0.22673399746418
2407,-0.09673130512237549,-1.220028281211853
2408,-0.01781061725341715,-0.009758511558175087
2409,-4.241542421048507,-4.1167683601379395
2410,0.12757941885502078,0.03624621406197548
2411,-2.66744726896286,-2.9262425899505615
2412,0.02220740775373997,0.03271837532520294
2413,0.00422203681046085,0.006494584027677774
2414,-0.02716737985610962,-0.5744780898094177
2415,-2.571580119431019,-2.6752045154571533
2416,0.004513468709774315,0.018498484045267105
2417,0.08647396852029487,0.17004328966140747
2418,-0.3315005525946617,-0.26369962096214294
2419,-5.505304396152496,-5.97784423828125
2420,0.0025829551741480827,-0.0004310228396207094
2421,0.014204894076101482,0.0103660449385643
2422,0.4531799256801605,-0.2926526367664337
2423,-1.32850880920887,-1.135054588317871
2424,-0.11909849662333727,-0.09407969564199448
2425,-0.00013932451838627458,0.0010569944279268384
2426,0.3032521365676075,-0.0011057071387767792
2427,-0.3344345125515247,-0.3209112584590912
2428,-0.3481716811656952,-0.7319148778915405
2429,-6.525627767521655,-6.514991283416748
2430,-6.230958700180054,-7.03410530090332
2431,-4.865771636366844,-4.9937238693237305
2432,-4.080869168043137,-4.514866352081299
2433,0.1439042817801237,0.14222264289855957
2434,-7.691170935802802,-7.683565616607666
2435,-0.07602949626743793,-0.03785596042871475
2436,-0.8577272444963455,-0.9221227765083313
2437,0.003410963610804174,0.04301684722304344
2438,-0.18568839319050312,-0.1638239324092865
2439,-0.016479067504405975,-0.0892256572842598
2440,-0.6538432706147432,-0.6360108852386475
2441,-1.3560996651649475,-2.1469566822052
2442,-0.7074683457612991,-0.632326602935791
2443,-9.187330136075616,-9.208456039428711
2444,0.0005588982530753128,0.001283689751289785
2445,0.13468760764226317,0.018586566671729088
2446,0.20023472607135773,-0.12453266978263855
2447,-1.5140826106071472,-1.7317521572113037
2448,0.04938013106584549,0.024911824613809586
2449,1.786722251214087,0.0006338981911540031
2450,-0.6883606931296526,-0.6505762338638306
2451,-1.1503001451493446,-1.027781367301941
2452,1.1514533428126015,0.0041383542120456696
2453,0.43861404864583164,0.04088335856795311
2454,1.8710167643148452,0.04592565447092056
2455,-0.08458593860268593,-0.09921709448099136
2456,-6.901497244252823,-6.895552158355713
2457,0.10438221413642168,0.00925279688090086
2458,-0.0062600537203252316,0.05299454927444458
2459,0.0017500554968137294,0.6576119661331177
2460,-0.6149759143590927,-0.6212753653526306
2461,0.06900355545803905,0.053539495915174484
2462,-5.797780577791855,-5.710845947265625
2463,-10.917412601294927,-10.864553451538086
2464,-1.840120985172689,-1.8420634269714355
2465,0.02145343497977592,0.18652722239494324
2466,-1.0453751347959042,-1.0613889694213867
2467,0.21722545579541475,0.06251171976327896
2468,-0.49566470086574554,-0.6735276579856873
2469,0.009303919039666653,-0.0052959006279706955
2470,-1.8694643769413233,-1.8751840591430664
2471,0.23374080657958984,-0.13700908422470093
2472,-0.020360872149467468,-0.16083896160125732
2473,-0.004593090387061238,0.05120772495865822
2474,0.9126652684062719,0.06044992804527283
2475,-0.36848351592198014,-0.327612042427063
2476,0.1414712884288747,0.004982396960258484
2477,1.8845176696777344,0.011510037817060947
2478,0.021584666334092617,0.08464480936527252
2479,-0.920954167842865,-1.354146957397461
2480,0.1138467788696289,-4.286350250244141
2481,-0.8648645579814911,-0.3715512156486511
2482,0.7442108392715454,-1.3900508880615234
2483,0.005689909681677818,-0.01561803836375475
2484,-6.581476006656885,-6.5821003913879395
2485,0.030491232872009277,0.650532603263855
2486,0.24897979199886322,-0.14941897988319397
2487,-5.006002422596794,-4.99337100982666
2488,0.0016406485810875893,-0.008872764185070992
2489,0.32181933522224426,-0.08740183711051941
2490,-4.091424964368343,-4.11775541305542
2491,-0.997919499874115,-0.9938207268714905
2492,-1.5493329060846008,-1.4271265268325806
2493,-0.07929780334234238,-0.16958150267601013
2494,-6.232267215847969,-6.378746032714844
2495,-1.3147441744804382,-1.9939604997634888
2496,-4.5404709577560425,-5.220982074737549
2497,-0.7116675674915314,-1.0175387859344482
2498,-9.676782300230116,-9.639853477478027
2499,-0.03830044902861118,0.009265072643756866
2500,-0.26619195379316807,-0.25551536679267883
2501,-0.8905869983136654,-0.8543118238449097
2502,-0.8278244107495993,-0.8195614814758301
2503,-2.5976040782406926,-2.5977838039398193
2504,0.17468022741377354,0.001554449088871479
2505,-0.06510336569044739,-0.06305811554193497
2506,-6.414559841156006,-6.782571792602539
2507,-0.017705634236335754,-0.1059664636850357
2508,-0.015732095576822758,-0.016390541568398476
2509,-4.202594055153895,-4.196604251861572
2510,-0.013477335218340158,0.0726320892572403
2511,-0.055222485680133104,-0.0013121925294399261
2512,1.5586307048797607,-1.0969135761260986
2513,-4.309309720993042,-5.454066753387451
2514,0.41301653161644936,-0.055954914540052414
2515,-2.5468616485595703,-3.5960752964019775
2516,-0.29754409193992615,-0.48828253149986267
2517,-5.6746071933885105,-5.548203945159912
2518,0.03166377358138561,0.029306253418326378
2519,-7.364066705107689,-7.421358108520508
2520,0.05797618627548218,-0.025684911757707596
2521,0.16628243681043386,0.03811689093708992
2522,0.5886828305956442,0.23617151379585266
2523,-0.37998054828494787,-0.38188987970352173
2524,-0.0064336638897657394,-0.012043429538607597
2525,-2.825725734233856,-2.885622024536133
2526,-1.1023066202178597,-1.0777192115783691
2527,-0.42506052553653717,-0.37984544038772583
2528,-0.12008218187838793,0.05666874349117279
2529,0.2743099182844162,-0.22976185381412506
2530,0.08839970827102661,-0.02061697468161583
2531,0.0018103276379406452,0.0014826429542154074
2532,0.05717618949711323,-0.01505041029304266
2533,-2.8370364028960466,-2.849853277206421
2534,-0.6594768576323986,-0.5890867710113525
2535,0.005507208406925201,0.04554039239883423
2536,-0.13946881890296936,-0.16920265555381775
2537,-0.36563682556152344,-1.713157296180725
2538,0.019412428606301546,-0.004729407839477062
2539,0.10453934967517853,-0.04147692397236824
2540,-3.243707187473774,-3.3276116847991943
2541,-1.6422486618394032,-1.637142300605774
2542,-3.665053114295006,-3.804774522781372
2543,-0.0006528152735043591,0.0014292707201093435
2544,-0.010929174721240997,-0.03899623453617096
2545,0.7083746716380119,0.019144736230373383
2546,-0.3825646799232345,-0.3627006411552429
2547,0.09566744416952133,0.10761607438325882
2548,0.2521335935452953,0.004944325890392065
2549,-5.809599808417261,-5.82133674621582
2550,-0.20558568084379658,-0.20234288275241852
2551,-0.004181940108537674,-0.041262246668338776
2552,0.21823294076602906,0.08911719173192978
2553,-3.2786001870408654,-3.2778680324554443
2554,0.32301319763064384,0.04648059979081154
2555,-0.7889392010401934,-0.5532780885696411
2556,0.35660173278301954,0.029804624617099762
2557,-0.11529965698719025,-0.10028185695409775
2558,0.3257038068259135,0.03781057149171829
2559,-0.06633162498474121,-0.358889102935791
2560,-0.28905248641967773,-0.41737356781959534
2561,-1.5103330221027136,-1.509798526763916
2562,-0.3164914697408676,-0.290775865316391
2563,0.37262021597416606,0.04768601804971695
2564,-1.3126588463783264,-2.1176109313964844
2565,-2.9457883834838867,-4.2543416023254395
2566,-1.2690454544499516,-1.0916036367416382
2567,-5.542449701577425,-5.550063133239746
2568,-2.9906006208620965,-2.99190092086792
2569,-0.021819768706336617,0.04860996454954147
2570,-7.150836640968919,-7.161239147186279
2571,-9.90498811006546e-05,0.017855821177363396
2572,-5.988116875290871,-6.220945835113525
2573,-0.9819786567240953,-0.8430774211883545
2574,-0.1472975891083479,-0.0854906365275383
2575,-2.075252115726471,-2.718749523162842
2576,-1.654197733849287,-1.6785240173339844
2577,-1.212363766040653,-1.1791765689849854
2578,0.8786732591688633,0.04914883151650429
2579,0.019365649670362473,-0.010198554024100304
2580,1.3388124406337738,-0.08108224719762802
2581,-4.670981824398041,-4.6931891441345215
2582,0.7364907264709473,-1.3383387327194214
2583,0.0012360215187072754,-0.13692474365234375
2584,-1.2431382536888123,-1.8830491304397583
2585,-0.5743661858141422,-0.5733985304832458
2586,-1.376754164722115,-1.3439747095108032
2587,-0.27732009068131447,-0.334881991147995
2588,0.9807671308517456,-0.3960013687610626
2589,3.370656907558441,-0.189069926738739
2590,0.18246304988861084,0.010902008041739464
2591,-0.2898799479007721,-0.4057319164276123
2592,0.17244116589426994,-0.04850928485393524
2593,0.009155876003205776,0.07722869515419006
2594,-0.02137298497837037,-0.01776726171374321
2595,0.06607897114008665,0.06200912222266197
2596,0.0072701274693827145,0.014774758368730545
2597,0.009261192288249731,0.0003951042890548706
2598,2.1651569856330752,0.22100037336349487
2599,-5.574032545089722,-5.695513725280762
2600,-0.018654783722013235,0.06803484261035919
2601,-0.4637209586799145,-0.5009560585021973
2602,-6.317590867110994,-6.073730945587158
2603,-1.5166797041893005,-1.581377387046814
2604,-0.010896101593971252,-0.008131291717290878
2605,-1.1941863425890915,-1.1358588933944702
2606,-0.030868180096149445,-0.12706558406352997
2607,0.32856811583042145,0.15661859512329102
2608,0.08848372474312782,-0.0022131260484457016
2609,-10.14405371248722,-10.365370750427246
2610,0.022630412131547928,0.04186956211924553
2611,0.0004374813288450241,0.01839965023100376
2612,-4.0286785662174225,-4.312929153442383
2613,-2.941899687051773,-3.0620062351226807
2614,-0.5707881255075336,-0.5583404302597046
2615,0.007033894886262715,0.015385526232421398
2616,-9.830072950571775,-9.863105773925781
2617,-0.07464920356869698,-0.0937211811542511
2618,0.6675192494876683,0.015820635482668877
2619,0.4602997153997421,-0.23978191614151
2620,-4.4420439302921295,-4.690317630767822
2621,-4.1184705884661525,-4.114160537719727
2622,-0.046355786733329296,-0.04918096214532852
2623,-5.273228196427226,-5.208843231201172
2624,0.024278869153931737,0.12128625810146332
2625,0.011407693848013878,-0.011146455071866512
2626,-1.085238769184798,-0.8538894653320312
2627,-1.025590494275093,-1.0288026332855225
2628,0.3684997074306011,0.06166395917534828
2629,0.2309504747390747,-0.38596653938293457
2630,-0.0010580547095742077,0.0005992226069793105
2631,1.1982975900173187,-0.07173257321119308
2632,0.019106306601315737,0.008233848959207535
2633,0.33385057002305984,-0.026252415031194687
2634,-0.14168164459988475,-0.13844789564609528
2635,-1.4275388903915882,-1.4117681980133057
2636,0.12641668319702148,-0.6842554807662964
2637,1.0555782690644264,-0.05056937411427498
2638,0.039694320410490036,-0.03609383478760719
2639,-0.26488769096977194,-0.19126325845718384
2640,0.9509976506233215,-0.5115352272987366
2641,0.24998162686824799,-0.11394862830638885
2642,-0.0028991387225687504,0.14158648252487183
2643,-1.3556476682424545,-1.4647021293640137
2644,-0.0010184813290834427,-0.024658355861902237
2645,-0.03802760690450668,0.12622490525245667
2646,0.20045816898345947,-1.104791522026062
2647,-0.09450945630669594,-0.10174238681793213
2648,-8.790016295621172,-8.702832221984863
2649,0.46809931099414825,-0.11132781207561493
2650,0.009001838858239353,0.03529982641339302
2651,1.579169823002303,0.06166262552142143
2652,-0.018034274457022548,-0.005537641234695911
2653,0.024199187755584717,-0.44202664494514465
2654,-0.05192187149077654,-0.05530934780836105
2655,-5.074082255363464,-5.565309047698975
2656,-0.7492027878761292,-1.039170265197754
2657,-0.19993134029209614,-0.14346934854984283
2658,-0.0080699622631073,0.5082066059112549
2659,-3.5639193058013916,-4.743138790130615
2660,0.23600101470947266,-0.08063954859972
2661,0.39966099336743355,0.01575523242354393
2662,0.24199608713388443,0.01795768178999424
2663,0.4870991110801697,-0.11577975004911423
2664,-0.09093048796057701,-0.07323142886161804
2665,-0.0023630831492482685,0.005312134511768818
2666,-3.2478852942585945,-3.217623710632324
2667,-0.0023903804863039113,0.007875476032495499
2668,-0.0197672788053751,-0.0398436114192009
2669,0.677275538444519,-0.37731868028640747
2670,-0.36253219842910767,-0.7725713849067688
2671,0.835929493769072,0.04575733840465546
2672,-0.008537948480807245,-0.005203171633183956
2673,1.5360544472932816,-0.01579195261001587
2674,0.8710080981254578,-0.121159628033638
2675,-2.5074107721447945,-2.5984091758728027
2676,-0.09218470723135397,-0.033816661685705185
2677,0.30651358515024185,-0.04673803970217705
2678,2.8172360993921757,-0.02535649761557579
2679,-0.23992510745301843,-0.23456406593322754
2680,-1.0116080474108458,-1.012864112854004
2681,-1.911447455873713,-1.8946460485458374
2682,0.0024621597258374095,0.02081369236111641
2683,-0.1834524185396731,-0.12754584848880768
2684,0.014159164398733992,0.011506223119795322
2685,-1.4849925860762596,-1.5903503894805908
2686,-4.949508924968541,-4.959511756896973
2687,0.06596396618988365,0.034887876361608505
2688,-8.156777888536453,-8.38213062286377
2689,0.005861833691596985,-0.10470955073833466
2690,-2.3466056883335114,-2.745832681655884
2691,0.012464524264487409,0.007698582019656897
2692,0.9037667512893677,-0.024706725031137466
2693,0.22182192280888557,0.048842500895261765
2694,-1.3815978951752186,-1.4163479804992676
2695,0.00583542266394943,0.2443619966506958
2696,-1.4036790989339352,-1.4034671783447266
2697,-0.4603832960128784,-0.5902045369148254
2698,0.051454994827508926,-0.008266950026154518
2699,-0.0007013480644673109,0.05347563326358795
2700,-0.028114065527915955,-0.0648171603679657
2701,-0.2009168895892799,-0.01873907446861267
2702,-11.87685713171959,-12.343931198120117
2703,-1.7105813124217093,-1.7036161422729492
2704,-0.046435631811618805,-0.11702334135770798
2705,-1.9666884243488312,-2.0950045585632324
2706,0.24524791538715363,-0.05974641069769859
2707,-9.8603013753891,-9.949766159057617
2708,-8.809169888496399,-9.729663848876953
2709,-0.9627464334189426,-0.8907086849212646
2710,-0.8821237022057176,-0.8865483999252319
2711,-3.9660888286307454,-3.548872709274292
2712,0.3706202805042267,-0.3109396696090698
2713,-1.217471618205309,-0.6509861350059509
2714,-0.47630050778388977,-0.4400002658367157
2715,-0.5876991118420847,-0.5684900879859924
2716,-0.6719653084874153,-0.6403899788856506
2717,-0.05566576245473698,0.010912079364061356
2718,0.05599991790950298,0.01348906010389328
2719,0.27292235661298037,0.04174192249774933
2720,-0.01019532946520485,0.09978064149618149
2721,-3.47919943134184,-3.46914005279541
2722,-4.104947291431017,-4.095847129821777
2723,0.816222608089447,-0.07103802263736725
2724,-1.8601213097572327,-2.608494520187378
2725,2.0040987357497215,0.0644289180636406
2726,0.001739124705636641,0.12663814425468445
2727,-4.9006427526474,-6.3258256912231445
2728,0.12283913439023308,0.03612238168716431
2729,-0.007977255037985742,0.011195933446288109
2730,-0.012418612837791443,-0.22874602675437927
2731,-0.08733858168125153,-0.10656017810106277
2732,-7.210977904964238,-7.1776018142700195
2733,-10.619570136084803,-10.580744743347168
2734,-0.6339761130511761,-0.6026780009269714
2735,0.03807038441300392,0.017113380134105682
2736,1.2961551221087575,-0.0016779775032773614
2737,-0.9697508811950684,-2.192864418029785
2738,-9.704608681000536,-9.662748336791992
2739,0.02896702289581299,-0.2016490399837494
2740,-0.1466941237449646,-0.21012763679027557
2741,-4.789021527773002,-4.784036159515381
2742,-1.9983501862734556,-2.01585054397583
2743,1.6851808913052082,0.15870822966098785
2744,-7.811376173456665,-7.807797431945801
2745,0.013457237277179956,0.00976591557264328
2746,0.006118140125181526,0.008043359965085983
2747,0.005201149731874466,0.06232161447405815
2748,0.1904161274433136,-0.1705542653799057
2749,-9.249226778745651,-9.31714153289795
2750,0.1516372635960579,-0.045783594250679016
2751,-1.259744637645781,-1.2479974031448364
2752,-0.3590448200702667,-0.5609589219093323
2753,0.16858483664691448,0.051338694989681244
2754,0.2174396812915873,0.0005171153461560607
2755,-0.10915992222726345,-0.025683581829071045
2756,-0.16502966172993183,-0.19088506698608398
2757,0.4304332435131073,-0.21763065457344055
2758,-1.8429712131619453,-1.933969497680664
2759,-0.5710920114070177,-0.4715271592140198
2760,0.015874928794801235,0.009739596396684647
2761,-4.589026350528002,-4.64211893081665
2762,-0.2926158905029297,-0.77042156457901
2763,-0.315295287349727,-0.29599449038505554
2764,-2.552348133176565,-2.5556445121765137
2765,-0.030249036848545074,-0.05405929684638977
2766,1.6375221014022827,-1.0641798973083496
2767,-4.332695361226797,-4.296357154846191
2768,-0.9659991517546587,-0.9094773530960083
2769,1.4455650448799133,-0.36642077565193176
2770,-0.26010534167289734,-0.2704637944698334
2771,-0.14472256601015943,-0.13936764001846313
2772,-0.1512332260608673,-0.29891204833984375
2773,-1.0812738091917709,-1.0650767087936401
2774,-0.3306233286857605,-0.3136928379535675
2775,-0.027489457745105028,-0.02317182719707489
2776,-1.02900630235672,-1.4073827266693115
2777,0.7269168379716575,0.2405506670475006
2778,0.05682925134897232,-0.026987681165337563
2779,0.38009765968308784,0.08733870834112167
2780,0.776563823223114,-0.12475724518299103
2781,2.399706244468689,-0.06763530522584915
2782,-0.11548939347267151,-0.4205898940563202
2783,-3.340363282710314,-3.2493228912353516
2784,0.006829243851825595,0.01600317656993866
2785,-0.13411211967468262,-0.563456654548645
2786,-0.1002091821283102,-0.08267030864953995
2787,0.3843681472353637,0.458127498626709
2788,1.274951994419098,-0.6581772565841675
2789,0.5089852698147297,0.08617620170116425
2790,-1.028519122628495,-1.0299561023712158
2791,-0.14857421070337296,-0.24477161467075348
2792,-0.010892978636547923,0.0462556853890419
2793,4.9466179916635156e-05,0.07851921766996384
2794,0.01831510300598893,0.09325024485588074
2795,-0.20747536420822144,-0.7071039080619812
2796,-8.419312724843621,-8.436046600341797
2797,-0.19291240721940994,-0.2242700308561325
2798,0.5674320515245199,-0.005714547820389271
2799,-0.05400580167770386,-0.548211395740509
2800,-0.023579224944114685,-0.15739354491233826
2801,-0.44492376409471035,-0.3538573384284973
2802,1.4314803779125214,-0.39361071586608887
2803,0.04125765354547184,0.010613071732223034
2804,0.0008296938613057137,0.008596168830990791
2805,1.342427033581771,0.03619091212749481
2806,1.4252985888160765,0.07261767238378525
2807,-6.207199465483427,-6.208671569824219
2808,0.03211032718536444,0.005641870200634003
2809,0.5140610784292221,-0.10279395431280136
2810,-3.872112989425659,-4.479732990264893
2811,0.15402285874006338,0.005973579827696085
2812,1.9491440132260323,-0.021629413589835167
2813,-0.03357056574895978,0.00836586207151413
2814,-0.3571978020481765,-0.3557778298854828
2815,0.005592631176114082,0.11775778979063034
2816,-1.0405052304267883,-1.1711280345916748
2817,0.14998045563697815,0.013324737548828125
2818,-0.34036119282245636,-0.46655935049057007
2819,-1.576196901500225,-1.6318087577819824
2820,-4.703709963709116,-4.707046031951904
2821,-0.0013554431501461295,0.07100290060043335
2822,-0.05745803192257881,-0.057651668787002563
2823,2.7761477530002594,-0.028015589341521263
2824,-0.16229181736707687,-0.24413926899433136
2825,-15.476015568478033,-15.422252655029297
2826,-0.004191042855381966,0.05965490639209747
2827,-8.487291879951954,-8.50185775756836
2828,0.6009347662329674,-0.0576053187251091
2829,-1.261374592082575,-1.2248170375823975
2830,1.1493862569332123,-0.1349310576915741
2831,0.017280137399211526,0.019274115562438965
2832,-0.053127325139939785,-0.04235083609819412
2833,0.040795879933284596,0.05695356801152229
2834,-5.744949519634247,-6.023617744445801
2835,-0.004445242346264422,0.4587390720844269
2836,-0.39641404151916504,-0.5034165978431702
2837,0.9062821269185406,0.057835135608911514
2838,-0.27255725348368287,-0.27388396859169006
2839,0.34296382684260607,0.05905146151781082
2840,0.26054755318909883,0.07538218796253204
2841,-0.8787600724026561,-0.8034186363220215
2842,-0.43923553824424744,-0.5802726745605469
2843,-3.9356319904327393,-4.941319465637207
2844,-0.6122438460588455,-0.7115457653999329
2845,0.49137551337480545,-0.06632602959871292
2846,0.0131218321621418,-0.05552098527550697
2847,0.007647890830412507,0.18544930219650269
2848,-0.5200381339163869,-0.5139948129653931
2849,0.006252872743061744,0.007499881088733673
2850,0.18715256452560425,-0.004740198142826557
2851,0.7892646789550781,-0.41697007417678833
2852,-0.05637036667758366,-0.019762273877859116
2853,0.08236686512827873,0.0016318983398377895
2854,0.0027123747900077433,0.016906142234802246
2855,-2.7406729236245155,-2.716629981994629
2856,0.011952167958952487,0.010381050407886505
2857,-4.0518471002578735,-4.488864898681641
2858,-6.414211690425873,-7.002303123474121
2859,-3.028466559946537,-3.0950958728790283
2860,-1.9742370760068297,-1.9656155109405518
2861,0.09130593996087555,0.006387778557837009
2862,0.869505614740774,0.01832314021885395
2863,0.0016576366033405066,0.0041212840005755424
2864,-0.0057633406249806285,0.051010169088840485
2865,-0.002182468565479212,0.030596937984228134
2866,-0.34928594529628754,-0.3919845223426819
2867,-1.6384779317304492,-1.6381289958953857
2868,-11.238493453944102,-11.235507011413574
2869,-0.11852887272834778,-0.46478280425071716
2870,-9.257983975112438,-9.270912170410156
2871,-0.014540268632117659,-0.01413330901414156
2872,-2.2632287740707397,-3.440763235092163
2873,-4.18218320608139,-4.860133647918701
2874,2.3691300749778748,-0.003052189014852047
2875,2.877290278673172,-0.3778870403766632
2876,0.004738804389489815,0.005647594109177589
2877,1.7434142008423805,-0.021690156310796738
2878,-2.1578581631183624,-2.415248394012451
2879,0.0026212213560938835,-0.002808809280395508
2880,0.0019872188568115234,-0.11704925447702408
2881,-4.975359320640564,-5.6943254470825195
2882,-0.9622044265270233,-1.1944684982299805
2883,-0.15923843084601685,-0.049212515354156494
2884,-4.774356007575989,-5.602814197540283
2885,-0.7224900722503662,-2.892310380935669
2886,-4.054922594688833,-4.06351900100708
2887,0.0001415142323821783,0.03548544645309448
2888,0.4934048652648926,-0.022703491151332855
2889,0.1505897045135498,-1.0286061763763428
2890,-0.010159563273191452,-0.04215697944164276
2891,-1.359062721952796,-1.384981632232666
2892,-0.17691674828529358,-0.31948333978652954
2893,0.004498657861404354,0.0200309157371521
2894,-5.849566876888275,-5.91799259185791
2895,0.34088621550472453,0.017046406865119934
2896,-0.07199027575552464,-0.07319130748510361
2897,-1.0294935405254364,-1.185343861579895
2898,0.5794737997930497,0.04657183587551117
2899,-0.31516715898942493,-0.309827595949173
2900,-6.316497143357992,-6.338577747344971
2901,-2.0970774739980698,-2.275155544281006
2902,-3.726077201317821,-3.539177417755127
2903,-7.167903050780296,-7.147464275360107
2904,-0.5834821444004774,-0.5536068081855774
2905,0.010113165408256464,0.07353407144546509
2906,-0.28008709056302905,-0.27990853786468506
2907,-7.18884114548564,-7.239752769470215
2908,0.06645481288433075,-0.13445454835891724
2909,-5.655039057135582,-5.660956382751465
2910,-0.4068518877029419,-1.1742993593215942
2911,0.030565151944756508,0.0011266563087701797
2912,-0.04780806694179773,0.02277471497654915
2913,-0.06023526191711426,-0.5054331421852112
2914,0.11006452900983277,0.01689302921295166
2915,-0.32787882816046476,-0.31736433506011963
2916,0.05519263446331024,-0.08206264674663544
2917,0.008704844527528621,0.007503814063966274
2918,0.11527466032202938,0.01792982779443264
2919,-0.99541175365448,-1.0724241733551025
2920,-2.884435277665034,-2.7647969722747803
2921,-0.6602255739271641,-0.670802116394043
2922,-1.1704646777361631,-1.1155756711959839
2923,-0.048389213625341654,-0.04945364221930504
2924,1.188328504562378,-2.445430278778076
2925,-1.68294095993042,-1.6196402311325073
2926,-0.02469954639673233,-0.030751053243875504
2927,-5.827378153800964,-7.093983173370361
2928,-2.7317844070494175,-2.69852876663208
2929,0.024525897577404976,0.09552296996116638
2930,0.08367291907779872,0.039971377700567245
2931,-0.5531018972396851,-1.8147623538970947
2932,0.03791675115644466,0.019410785287618637
2933,-0.6101018488407135,-0.9940392971038818
2934,0.17414463439490646,7.263501174747944e-06
2935,-5.696172125637531,-5.720442295074463
2936,-0.30584975704550743,-0.2706270217895508
2937,0.5236444258480333,0.010549072176218033
2938,-0.6042276620864868,-1.2642821073532104
2939,0.030691906809806824,-0.08537805080413818
2940,1.165920025872765,0.013488205149769783
2941,0.03853232599794865,0.008430217392742634
2942,-0.1720910240401281,-0.16605158150196075
2943,-0.0611545890594698,-0.060023222118616104
2944,-3.556028723716736,-3.137202739715576
2945,0.009373784763738513,0.04485612362623215
2946,1.9102413654327393,-0.6865521669387817
2947,0.21717492249445058,0.010068703442811966
2948,-1.0563999116420746,-1.3209789991378784
2949,-0.28200432006269693,-0.25581490993499756
2950,-0.07620939938351512,-0.0014851167798042297
2951,-0.001863911747932434,-0.009103843942284584
2952,0.34154854714870453,-0.04201444238424301
2953,-0.060927767073735595,-0.05712020397186279
2954,-3.3260152383809327,-3.3180220127105713
2955,0.0005396902561187744,0.06476866453886032
2956,-1.9851439176127315,-1.9813340902328491
2957,1.5486282171405037,0.0004066144465468824
2958,-3.784626303240657,-3.7911934852600098
2959,0.059907414484769106,0.08448869735002518
2960,0.595922164618969,0.13642176985740662
2961,0.452295622904785,0.0037303552962839603
2962,-4.554545239312574,-4.472346305847168
2963,-0.19904494285583496,-0.16856491565704346
2964,0.48189614340662956,-0.0284745916724205
2965,1.6912105083465576,-1.5464160442352295
2966,-0.12333405017852783,-0.26587530970573425
2967,-0.5609741359949112,-0.5860871076583862
2968,-0.013141274452209473,-0.068114273250103
2969,-0.7751853466033936,-1.3110049962997437
2970,-0.1626690048724413,-0.10962285101413727
2971,0.48073437437415123,-0.008702236227691174
2972,0.00029773574533464853,0.014832810498774052
2973,0.8370323181152344,-0.8937031626701355
2974,-2.1637343913316727,-2.307901382446289
2975,-0.00624792292364873,0.5753437876701355
2976,-0.05498085496947169,0.8360971808433533
2977,0.1385253295302391,0.011690817773342133
2978,-6.432905614376068,-6.851531028747559
2979,-1.4783589914441109,-1.5786898136138916
2980,0.07338662445545197,-0.07096199691295624
2981,0.05310317873954773,-0.20186936855316162
2982,-3.3402479514479637,-3.3097164630889893
2983,0.49236668832600117,-0.0038233972154557705
2984,0.1037058412694023,0.06196737289428711
2985,0.11011980907642283,0.03628900647163391
2986,-1.7593347877264023,-1.8168978691101074
2987,-0.10275071859359741,-0.06304867565631866
2988,-5.225076429545879,-5.209502696990967
2989,-1.7450392842292786,-2.3029932975769043
2990,0.08072885150795628,0.0053344289772212505
2991,0.06450384855270386,-0.05789456516504288
2992,-0.02316303551197052,-0.01734745502471924
2993,-1.2287840396165848,-1.448499083518982
2994,-2.2624172270298004,-2.4049694538116455
2995,-0.02095107189961709,-0.019097842276096344
2996,-2.1970617840997875,-2.195544719696045
2997,-3.468520762398839,-3.4750332832336426
2998,-1.1857130685821176,-0.7343600392341614
2999,0.3402319848537445,0.04304855689406395
3000,-0.032254616962745786,0.020501911640167236
3001,0.3673528814688325,-0.011674957349896431
3002,0.0020292146946303546,0.046645376831293106
3003,-0.0006205248646438122,0.015655623748898506
3004,0.5329479688516585,0.001047381549142301
3005,-6.532945767045021,-6.594743728637695
3006,-0.03210889012552798,-0.02990216761827469
3007,-0.6829136611195281,-0.6823751926422119
3008,-0.1683219112455845,-0.15755975246429443
3009,-1.4670337541028857,-1.4292664527893066
3010,-4.622474566102028,-4.668300151824951
3011,-0.3157822713255882,-0.37751778960227966
3012,-0.44924819469451904,-0.6804286241531372
3013,0.040368422865867615,0.04673510044813156
3014,-0.23131994853611104,-0.21531951427459717
3015,0.010208960753516294,0.03646600991487503
3016,0.7902293802544591,0.03636636957526207
3017,0.5213024242548272,0.05227966606616974
3018,-11.110121758654714,-11.112399101257324
3019,-0.0017205029726028442,-0.056487955152988434
3020,-8.274052280001342,-8.235424995422363
3021,-0.0023205897014122456,0.08672641962766647
3022,0.006932280492037535,0.056694719940423965
3023,-0.013294766860781237,0.04379941523075104
3024,-0.6631456315517426,-0.8666321635246277
3025,0.6143358945846558,-0.4263823628425598
3026,-0.6871735188760795,-0.6870868802070618
3027,-0.28920456767082214,-0.5684184432029724
3028,-1.9484558999538422,-2.2546558380126953
3029,-5.057189345359802,-5.420207977294922
3030,-0.9161986708641052,-1.3031288385391235
3031,-0.010225494741462171,0.11440467834472656
3032,-1.0175347421318293,-1.0367817878723145
3033,-0.02855259459465742,0.09056404232978821
3034,-1.1247825799509883,-0.9701952934265137
3035,0.8403620310127735,0.07522664964199066
3036,-6.253107949160039,-6.242331504821777
3037,-5.980947095900774,-5.995040416717529
3038,-1.0187837854027748,-1.085815191268921
3039,-0.006526998709887266,0.02758767455816269
3040,-0.5429915189743042,-1.04341459274292
3041,0.7118005752563477,-1.870672583580017
3042,0.25561199709773064,0.007338439114391804
3043,0.1641995906829834,-0.5022096037864685
3044,3.063298512250185,-0.007211540825664997
3045,1.738897405564785,-0.10397125035524368
3046,0.3728519007563591,-0.028409354388713837
3047,-1.6053684949874878,-2.1665425300598145
3048,-0.29668360482901335,-0.300080269575119
3049,-0.6677871942520142,-2.524143695831299
3050,0.30513483635149896,0.08887212723493576
3051,-0.11725645139813423,-0.10320759564638138
3052,-0.5772557333111763,-0.5217107534408569
3053,-0.0810499507933855,-0.10042183101177216
3054,0.15762735530734062,0.033638812601566315
3055,0.5890518557862379,0.1220049262046814
3056,0.00605723541241332,0.12480875849723816
3057,1.3975319336168468,0.021083684638142586
3058,0.025259738322347403,-0.004749011248350143
3059,-1.049073578295065,-1.047927975654602
3060,0.43673133850097656,-0.15502890944480896
3061,0.018932070586515692,0.054210297763347626
3062,-0.978506388317328,-0.9729547500610352
3063,-1.366175889968872,-2.1022324562072754
3064,-0.023186601261841133,0.03392810374498367
3065,-2.03108533564955,-2.0237131118774414
3066,4.228815600275993,-0.13776439428329468
3067,0.18854947807267308,-0.005683025345206261
3068,0.6085095262096729,0.03592420741915703
3069,0.10683370102196932,0.17719663679599762
3070,1.8301407098770142,-0.184666708111763
3071,0.03151136194355786,-0.0023378164041787386
3072,-0.0555821037851274,-0.022464115172624588
3073,-1.1501449402421713,-1.107202172279358
3074,1.3515402367338538,0.0017415517941117287
3075,-13.408755081240088,-13.371906280517578
3076,0.04878194093180355,0.020542457699775696
3077,-2.1921954452991486,-2.5261428356170654
3078,-0.7162298085168004,-0.7061790227890015
3079,-17.62809881567955,-17.858253479003906
3080,0.5865757912397385,-0.220966175198555
3081,0.05195083748549223,0.003549184650182724
3082,-0.28485264629125595,-0.32454317808151245
3083,0.14774089958518744,0.013182342983782291
3084,-6.671294286847115,-6.831764221191406
3085,-0.5958607047796249,-0.6980084180831909
3086,0.1368301957845688,0.015226572751998901
3087,-1.1026930650696158,-1.0657176971435547
3088,-0.07698869705200195,-0.09549466520547867
3089,0.2768251538509503,0.03916646167635918
3090,0.08762435615062714,-0.07464545220136642
3091,-5.599825984070776,-5.47475528717041
3092,0.09827621223666938,0.020205959677696228
3093,-0.11161433160305023,-0.2464912384748459
3094,0.001931704580783844,-0.06542040407657623
3095,-7.475292086601257,-7.68577241897583
3096,-0.5665307139279321,-0.5086982250213623
3097,-0.49778132140636444,-0.6449679136276245
3098,0.4493688237853348,0.004016813822090626
3099,0.058015599846839905,-0.03077029436826706
3100,0.0008259709757112432,0.019487787038087845
3101,-7.615962229669094,-7.70960807800293
3102,0.31979287415742874,0.023336805403232574
3103,-0.10151880048215389,-0.10454864054918289
3104,0.4406547546386719,-0.018868379294872284
3105,-5.873506963253021,-6.251883506774902
3106,1.2706879418547032,0.011419323273003101
3107,-0.19772442220710218,-0.014276713132858276
3108,-5.162486834684387,-5.146327972412109
3109,-3.917330142983701,-3.907153367996216
3110,-0.0015729949082015082,0.0026220669969916344
3111,-0.006633595796301961,0.05067761242389679
3112,0.8495286703109741,0.0011979315895587206
3113,0.23576177656650543,0.13108569383621216
3114,0.7768029571407169,0.004859597887843847
3115,0.8897533714771271,-0.292140394449234
3116,-0.1832941065367777,0.4741677939891815
3117,-3.0621155947446823,-3.278740406036377
3118,-0.022897811606526375,-0.0432434156537056
3119,0.15523238547029905,0.020007789134979248
3120,0.30711305141448975,-1.0666635036468506
3121,-4.015898421406746,-4.033126354217529
3122,0.007404944859445095,0.07498718053102493
3123,-1.2120454362593591,-1.2150734663009644
3124,-0.9461450800299644,-0.9802819490432739
3125,-0.05747542530298233,-0.061202891170978546
3126,0.4940698891878128,-0.042701251804828644
3127,2.2810343354940414,-0.01819085329771042
3128,-0.10609066439792514,-0.019737161695957184
3129,-0.1646640959661454,-0.15871697664260864
3130,-0.01063460044679232,0.029732586815953255
3131,-3.6795428044424625,-3.641544818878174
3132,-0.07801838126033545,-0.046972230076789856
3133,0.7323024719953537,-0.10514398664236069
3134,1.4062230587005615,-0.827445387840271
3135,-0.04541342705488205,-0.05410807579755783
3136,0.003164761932566762,0.09446367621421814
3137,0.003112316131591797,-0.00928011815994978
3138,0.35238488018512726,-0.0838792696595192
3139,-6.034208059310913,-7.587423801422119
3140,0.21933959467787645,0.047169268131256104
3141,-0.053755771441501565,0.008874315768480301
3142,-4.749527752399445,-4.859443187713623
3143,-2.487353790551424,-2.4892489910125732
3144,0.017774999141693115,-0.1677277535200119
3145,-7.148512616753578,-7.202061176300049
3146,-5.14686483098194,-5.103267669677734
3147,-2.6792171597480774,-3.058004379272461
3148,-0.531848490268203,-0.49906957149505615
3149,0.18496222142130136,0.051391083747148514
3150,0.4373498517088592,-0.0053019216284155846
3151,0.0007721723786744406,0.5818421244621277
3152,-1.129809263162315,-1.138364553451538
3153,-0.5921968817710876,-1.3648205995559692
3154,-2.9026909757521935,-2.8625168800354004
3155,-0.7968594916164875,-0.7952083945274353
3156,0.3280797302722931,-0.2786698341369629
3157,0.7945431126281619,-0.005003077909350395
3158,-0.047969523817300797,-0.0445895791053772
3159,0.178866675356403,0.1698046326637268
3160,-0.015006695466581732,-0.010655499994754791
3161,0.23724474618211389,0.001601479947566986
3162,0.15157097950577736,0.01169344037771225
3163,-2.488145112991333,-2.806175470352173
3164,-0.0031181075537460856,0.6546790599822998
3165,2.309389039874077,-0.0877937525510788
3166,-0.18769162893295288,-0.2594240605831146
3167,1.177474856376648,-1.6729817390441895
3168,0.03607945589465089,0.04174995794892311
3169,-3.5301309827973455,-3.5290255546569824
3170,-0.001839170465245843,0.8872780799865723
3171,-5.320738237700425,-5.3179402351379395
3172,-0.23758530616760254,-1.4839386940002441
3173,0.17027071118354797,-0.0010852711275219917
3174,-0.06357313788612373,0.024009332060813904
3175,2.7696719989180565,-0.047359321266412735
3176,-0.19915512204170227,-0.31089353561401367
3177,-2.1155454453546554,-1.9753738641738892
3178,1.4488516449928284,-0.7043914198875427
3179,-2.3758911192417145,-2.5723981857299805
3180,-12.655099944677204,-12.648404121398926
3181,-6.627754282817477e-05,0.006077278405427933
3182,0.05363061651587486,0.0008257739245891571
3183,-0.890109388390556,-0.8052319288253784
3184,0.7334448248147964,-0.0275542214512825
3185,-0.5738849155604839,-0.5898122787475586
3186,-1.7725804038345814,-1.7570741176605225
3187,0.15558227710425854,0.017112428322434425
3188,-1.8302147537469864,-1.8462321758270264
3189,0.0572609007358551,-0.3505096733570099
3190,-0.32868674397468567,-0.4134998023509979
3191,-2.7805188298225403,-2.80550479888916
3192,-0.01844986609648913,-0.01438270416110754
3193,-0.7505769953131676,-0.7612876892089844
3194,-1.7674353495240211,-1.795581579208374
3195,0.0362057127058506,0.04265492036938667
3196,0.18728858651593328,0.031734924763441086
3197,-1.2464536484330893,-1.2633442878723145
3198,0.4042848199605942,-0.08024227619171143
3199,-0.21836917102336884,-0.441084086894989
3200,0.0014393712117453106,0.08928590267896652
3201,0.22563141584396362,-0.4872259199619293
3202,-2.01665335893631,-2.181544303894043
3203,-0.007934726774692535,-0.06964193284511566
3204,-1.1285729864612222,-1.0822174549102783
3205,0.1052408330142498,0.034299567341804504
3206,0.25309300422668457,0.43588173389434814
3207,0.6920980513095856,-0.23544156551361084
3208,0.12287885695695877,-0.0984615609049797
3209,-6.902529836632311,-6.8564043045043945
3210,1.2319490220979787,0.040236007422208786
3211,0.003945941498386674,0.6577782034873962
3212,-2.8387649208307266,-3.0721795558929443
3213,-0.0051044984720647335,0.004383530467748642
3214,-0.010174366645514965,-0.009315143339335918
3215,1.1921234130859375,-0.219170480966568
3216,1.0110068321228027,-0.3741771876811981
3217,2.433499307371676,0.06314554065465927
3218,-2.291511797113344,-2.2745301723480225
3219,0.42284154891967773,-1.4379136562347412
3220,1.372017152607441,-0.004632405936717987
3221,-1.9911162722855806,-1.9975123405456543
3222,-4.809359790684539,-4.227570056915283
3223,-0.24818047881126404,-0.45528846979141235
3224,-0.36277545988559723,-0.4603247046470642
3225,0.049300082748231944,0.01078733429312706
3226,1.5648175477981567,-1.2010821104049683
3227,0.09127999097108841,-0.0672089159488678
3228,0.6649130582809448,-1.4541733264923096
3229,0.009226792186382227,0.005974127911031246
3230,-6.738380968570709,-7.054900169372559
3231,-1.8381077678641304,-1.7857552766799927
3232,0.0910135805606842,-0.05567923188209534
3233,-0.5228642821311951,-1.1153274774551392
3234,-0.24400391057133675,-0.268393874168396
3235,-1.3804978728294373,-1.7131810188293457
3236,-0.09840382460970432,-0.09381103515625
3237,-0.13709093228681013,-0.06549844890832901
3238,-0.007940048351883888,-0.0022893408313393593
3239,-2.4080067351460457,-2.477911949157715
3240,-2.8872069716453552,-3.4573922157287598
3241,0.5893566210870631,0.07172888517379761
3242,-3.3029706752713537,-3.2411608695983887
3243,-0.010185539722442627,-0.4962349832057953
3244,-0.4544048309326172,-1.3041032552719116
3245,-5.26980434730649,-5.271748065948486
3246,-0.9212748184800148,-0.863991916179657
3247,0.11187058687210083,-0.03421111777424812
3248,-0.6101574935019016,-0.6583194136619568
3249,-0.5190536975860596,-0.5408077239990234
3250,-2.013424962759018,-1.9562023878097534
3251,-3.451603889465332,-4.449460029602051
3252,-1.0551589354872704,-1.0595935583114624
3253,-0.1575137972831726,-0.3870832622051239
3254,-0.11551736714318395,-0.11035788059234619
3255,-10.97630937024951,-10.97593879699707
3256,0.006096647819504142,0.04316851496696472
3257,0.09673669759649783,0.09597542881965637
3258,-0.7503158375620842,-0.744400680065155
3259,-4.511982619762421,-4.63002347946167
3260,-0.2031230330467224,-0.6034952402114868
3261,-0.0016959484200924635,0.0077826413325965405
3262,-0.004022888606414199,0.02934139221906662
3263,0.35569179337471724,0.2644008696079254
3264,-2.1519804005511105,-2.1439239978790283
3265,-3.1598580479621887,-3.9749321937561035
3266,0.015295709599740803,0.006137714721262455
3267,0.1633894145488739,-0.18888719379901886
3268,-8.548965472728014,-8.589930534362793
3269,0.7835736274719238,0.014848665334284306
3270,-2.3746456764638424,-2.370988607406616
3271,0.25112974690273404,0.07596159726381302
3272,-6.260851402068511,-6.173832893371582
3273,-2.3410278071532957,-2.3361504077911377
3274,-7.29965453222394,-7.225367546081543
3275,0.2437104545533657,0.061655398458242416
3276,-3.7699462799355388,-3.7544140815734863
3277,3.7953110337257385,-0.08975083380937576
3278,0.33316064812242985,0.0052720364183187485
3279,-7.619918167591095,-7.633450984954834
3280,-0.049409668892621994,-0.07370555400848389
3281,-8.758131444454193,-9.117206573486328
3282,-1.9320827734773047,-1.915223240852356
3283,0.9159296974539757,-0.05859486386179924
3284,-0.6161529868841171,-0.747717022895813
3285,0.8392458073794842,0.0513526014983654
3286,-1.779819268733263,-1.8174437284469604
3287,-2.5213589891791344,-2.530207872390747
3288,0.37998905777931213,-0.09064493328332901
3289,-7.274163179565221,-7.220346450805664
3290,-1.5526496022939682,-1.6500868797302246
3291,-0.016925519737924333,0.04509013146162033
3292,-0.05400674417614937,0.03656236082315445
3293,-0.05694977124221623,-0.05056010186672211
3294,0.10779665410518646,-0.03348618745803833
3295,0.0048993362579494715,0.016937246546149254
3296,-9.009244870394468,-8.475075721740723
3297,-1.887697845697403,-2.1380045413970947
3298,-0.5857156720012426,0.2839621305465698
3299,0.32464899867773056,-0.057914137840270996
3300,0.0014615097316550418,0.001133275916799903
3301,-0.10296660009771585,-0.09722666442394257
3302,-1.6550964415073395,-1.7945423126220703
3303,-1.4307165860082023,-1.426719307899475
3304,-2.0169661343097687,-2.2850115299224854
3305,-8.342722139786929e-05,0.08917845040559769
3306,-0.0281654242426157,-0.045446865260601044
3307,-3.176853372948244,-3.1780779361724854
3308,-0.008862926857545972,-0.007181541994214058
3309,-2.9081975761801004,-2.853132724761963
3310,0.45170462131500244,-0.23875346779823303
3311,-2.5399037603492616,-2.5345749855041504
3312,-0.9397956281900406,-1.0202418565750122
3313,0.09126067906618118,0.023579850792884827
3314,-0.00031547300750389695,0.019274471327662468
3315,-0.19444788061082363,0.017086729407310486
3316,0.0018810957462847,0.08768843859434128
3317,-2.2083586882799864,-2.206916570663452
3318,-1.4228482972830534,-1.4434415102005005
3319,-0.002088050212478265,-0.0017342382343485951
3320,-3.0413429737091064,-3.66648006439209
3321,0.4471414591826033,0.07333658635616302
3322,-4.634182078763843,-4.642341136932373
3323,0.1658137682825327,0.025709429755806923
3324,-0.002848969084880082,0.008617677725851536
3325,-0.01894824529881589,0.03963223099708557
3326,-0.2479934375733137,-0.255209743976593
3327,0.006964092026464641,0.0002453209599480033
3328,-2.4525120896287262,-2.3971288204193115
3329,-3.71358323097229,-4.380837917327881
3330,-2.784886735957116,-2.7166905403137207
3331,1.6948280800133944,0.1124182641506195
3332,0.47791825234889984,-0.13698440790176392
3333,-0.7668771743774414,-0.9525580406188965
3334,0.30398091673851013,-0.1434253454208374
3335,-2.6420940160789996,-2.641331434249878
3336,0.11366255953907967,0.23303258419036865
3337,0.9648678302764893,-0.2990327477455139
3338,0.04014335246756673,0.09408621490001678
3339,-4.637482885271311,-4.632354736328125
3340,-11.832880588248372,-11.59030532836914
3341,0.041173653677105904,-0.008296976797282696
3342,-2.8791240863502026,-2.9086878299713135
3343,-1.3043833374977112,-1.63347327709198
3344,0.0249947763804812,0.004636491183191538
3345,3.887608289718628,0.047530919313430786
3346,0.32021640753373504,0.002387664280831814
3347,0.2786991000175476,-0.5351101756095886
3348,-0.07649700713955099,0.15961132943630219
3349,-0.006676554370642407,-0.004640959203243256
3350,0.5990711346967146,0.03786735609173775
3351,-4.280869036912918,-4.5355730056762695
3352,0.18749192915856838,0.02909856103360653
3353,-3.530622374266386,-3.366236448287964
3354,-0.04646119475364685,-0.02089202031493187
3355,0.11820593499578536,0.05935756862163544
3356,0.1973754465580555,0.01944701373577118
3357,-1.8143125176429749,-2.421144723892212
3358,0.07740638218820095,0.1686488538980484
3359,-1.851293000858277,-1.6769376993179321
3360,-0.4545958787202835,-0.5518105030059814
3361,0.935393875464797,0.025410844013094902
3362,-0.002477331734553445,0.006281355395913124
3363,1.346709874458611,0.007792082615196705
3364,-1.7080251099541783,-1.699080467224121
3365,-0.918731153011322,-1.472427248954773
3366,0.1810593263071496,0.14970380067825317
3367,-1.2739557474851608,-1.3004037141799927
3368,-0.3478527581319213,-0.3300571143627167
3369,-0.0013187466829549521,0.01862036995589733
3370,-4.641245775856078,-4.557570457458496
3371,-0.0908899293281138,-0.077580027282238
3372,-4.773492902517319,-4.763488292694092
3373,-0.0014236611314117908,-0.0029926765710115433
3374,-0.04846973717212677,-0.049345195293426514
3375,0.6117580160498619,-0.09913918375968933
3376,-0.0014134678058326244,0.007768313400447369
3377,0.05522104352712631,-0.022281412035226822
3378,-1.0771249730605632,-1.0584806203842163
3379,0.009231618605582526,0.06264188885688782
3380,0.05366635788232088,-0.0034570028074085712
3381,-1.042592704296112,-1.116617202758789
3382,-0.12951651541516185,-0.1305549144744873
3383,-2.2603605575859547,-2.2047600746154785
3384,-2.5911418481264263,-2.5828559398651123
3385,-1.1034665108300032,-1.0981205701828003
3386,2.258429929264821,0.003851727582514286
3387,-1.0291206100955606,-0.958910346031189
3388,0.7004655003547668,-0.14333392679691315
3389,-1.3741422449238598,-1.3603912591934204
3390,-6.3017663368955255,-6.271325588226318
3391,-4.248078525066376,-4.805241107940674
3392,-1.8025482296943665,-1.961328148841858
3393,0.30596664920449257,-0.03159938380122185
3394,-0.13744557835161686,-0.14256539940834045
3395,0.6455062043387443,0.05030893534421921
3396,-2.520776942372322,-2.5603883266448975
3397,-0.7749892622232437,-0.7959326505661011
3398,0.036188796162605286,0.026686958968639374
3399,-3.6967087127268314,-3.7296881675720215
3400,0.6166933998465538,-0.0995699092745781
3401,0.05149678885936737,-0.09218765050172806
3402,-1.2700837552547455,-1.6060562133789062
3403,-0.15213750302791595,-0.3630262315273285
3404,1.0961566306650639,-0.024036774411797523
3405,-0.9394953651644755,-0.9316914081573486
3406,0.005962672552414006,0.019406363368034363
3407,3.697927834931761,0.00021910644136369228
3408,1.4186395704746246,-0.41738080978393555
3409,-0.207882234826684,-0.21566356718540192
3410,-4.489730883622542,-4.449840545654297
3411,-0.0026943623670376837,0.03783345967531204
3412,-0.8967949151992798,-1.4846974611282349
3413,1.1617627012892626,0.09595087915658951
3414,-2.510254882276058,-2.589693546295166
3415,-3.8608570098876953,-4.1894450187683105
3416,-1.3086424469947815,-1.4592292308807373
3417,-0.0006250322621781379,0.0012264102697372437
3418,0.23864122107625008,-0.005680575035512447
3419,0.7933300510048866,-0.08105675876140594
3420,-11.2208920866251,-11.464066505432129
3421,1.1256065513007343,0.00825742818415165
3422,-0.08483028411865234,-1.0895189046859741
3423,-0.15160031989216805,-0.1940707415342331
3424,0.019643592357169837,0.0072629693895578384
3425,0.016207037959247828,0.08329322934150696
3426,-5.308896427035506,-5.295388698577881
3427,-4.403743720147759,-4.402889251708984
3428,0.02558375394437462,0.020132964476943016
3429,-10.413610003888607,-10.510653495788574
3430,-0.12092137522995472,0.532008945941925
3431,0.0819508358836174,-0.04048023745417595
3432,0.37676843255758286,-0.10087543725967407
3433,-0.7094391584396362,-1.1413404941558838
3434,-2.067029585596174,-2.067828416824341
3435,-4.853271394968033,-5.147261142730713
3436,-3.603092059493065,-3.759829044342041
3437,-0.02513633854687214,-0.013625171035528183
3438,-1.6590458024293184,-1.6412134170532227
3439,0.4542175109963864,0.00892820954322815
3440,0.40098504652269185,0.005085693672299385
3441,-0.43988578766584396,-0.4832226634025574
3442,-0.016485249623656273,0.10529164969921112
3443,-4.990264341235161,-5.127682209014893
3444,-3.1998146511614323,-3.2364485263824463
3445,0.017558818450197577,0.030943138524889946
3446,-0.005644109798595309,0.029896344989538193
3447,-5.1138265916961245e-05,0.004797611851245165
3448,0.0062739174463786185,0.007119164802134037
3449,-1.430846929550171,-2.7965950965881348
3450,-1.29890688508749,-1.3089720010757446
3451,-0.9098118615947897,-0.8711018562316895
3452,-0.31898560374975204,-0.3306524455547333
3453,-0.007671717889024876,-0.0013823905028402805
3454,-0.4989863820374012,-0.4991198480129242
3455,0.0347230127081275,0.0019112415611743927
3456,2.3033787474269047,0.009862731210887432
3457,-5.849704265594482,-6.729309558868408
3458,-2.152981698513031,-2.3271703720092773
3459,0.3648573998361826,0.03436966985464096
3460,-1.1793159171938896,-1.2068822383880615
3461,0.09686068166047335,0.0023309150710701942
3462,-1.0082386136054993,-1.0709627866744995
3463,-0.05836916171392659,-0.01761440560221672
3464,0.14330762717872858,-0.0017889570444822311
3465,-0.5892974151065573,-0.41068798303604126
3466,-0.09997763321734965,-0.04266642406582832
3467,-7.214643597777467,-7.141835689544678
3468,1.4484714376740158,0.00677743973210454
3469,0.007319097523577511,-0.00019204756245017052
3470,-0.009179612505249679,0.1507834494113922
3471,-0.013128014281392097,-0.036305952817201614
3472,-0.5828550104051828,-0.5023502111434937
3473,-0.0433083102107048,-0.13847413659095764
3474,-0.19878306984901428,-0.38347816467285156
3475,-0.10928177833557129,-1.5056989192962646
3476,-6.437849532841938,-6.426980018615723
3477,-1.6219778265804052,-1.6445696353912354
3478,-4.295548353344202,-4.134250640869141
3479,0.3296561830211431,0.018540263175964355
3480,-0.9912480711936951,-1.8105145692825317
3481,-0.2208834462799132,-0.1955408900976181
3482,0.05019034841097891,0.05809837207198143
3483,2.780596077442169,-0.2367822229862213
3484,-0.3545457328436896,-0.3539815843105316
3485,-1.8184117674827576,-2.1967880725860596
3486,-5.932530760765076,-7.064853668212891
3487,-0.13328450988046825,-0.115106001496315
3488,3.261355282385921,0.016854049637913704
3489,-2.282967683626339,-2.1984174251556396
3490,-0.4184788465499878,-0.5607758164405823
3491,-0.3181199909886345,0.26342010498046875
3492,-0.17866448871791363,-0.14075879752635956
3493,3.6519458177499473,0.08537635952234268
3494,0.7230596970766783,0.12212003767490387
3495,0.11688412903458811,0.01603153720498085
3496,-0.34622897021472454,-0.3287023603916168
3497,0.02904197946190834,-0.003521089907735586
3498,-0.005573585629463196,-0.017368709668517113
3499,-0.33820185251533985,-0.3047652244567871
3500,1.6544007062911987,-0.022412985563278198
3501,0.01785764843225479,-0.05056800693273544
3502,1.4758806228637695,-2.445406436920166
3503,0.03614822402596474,0.02835216373205185
3504,-5.10137327760458,-5.068559169769287
3505,0.001992817356949672,0.008539614267647266
3506,-1.2555614709854126,-1.8087776899337769
3507,-1.917117916047573,-1.865755319595337
3508,-1.8404208784922957,-1.7796518802642822
3509,-0.5670318227785174,-0.5612254738807678
3510,1.9026026765350252,0.24235253036022186
3511,0.5202052560634911,0.005576272960752249
3512,0.3349735885858536,0.565434455871582
3513,0.06238807551562786,0.22494760155677795
3514,-0.3084328200202435,-0.2745342254638672
3515,0.08267774991691113,-0.010154766030609608
3516,-0.6580363437533379,-0.709296703338623
3517,-2.4032636880874634,-3.111457347869873
3518,0.8488700455054641,0.0464249849319458
3519,-0.08077754080295563,-0.13041932880878448
3520,-2.074168732855469,-2.0220706462860107
3521,-0.0002936850487458287,0.0008280276088044047
3522,0.00870552659034729,0.027128906920552254
3523,-3.6756017220504873,-3.6287224292755127
3524,-0.0016557207563892007,-0.0005300701595842838
3525,-0.520714949365356,-0.46302083134651184
3526,-4.128450810909271,-4.493981838226318
3527,-0.05080769956111908,-0.07153019309043884
3528,-0.21188335120677948,-0.2505083382129669
3529,-0.8899058662354946,-0.65611732006073
3530,0.18466989370062947,-9.386060992255807e-05
3531,0.5939485213602893,0.003990069031715393
3532,-0.06697060842998326,-0.020922675728797913
3533,-0.05655696056783199,-0.004110902547836304
3534,-0.3816358223557472,-0.3820297420024872
3535,-1.8822714093457762,-1.849509596824646
3536,-0.4277885998599231,-0.4103460907936096
3537,-0.1642394436057657,-0.16527140140533447
3538,-0.5672547966241837,-0.691440999507904
3539,-0.08853981900028884,-0.08621910214424133
3540,0.23409899324178696,-0.07527787238359451
3541,-0.519492419436574,-0.5408707857131958
3542,-1.3863029778003693,-1.6547510623931885
3543,-1.9968432374298573,-2.0030031204223633
3544,1.8072397708892822,-0.9263360500335693
3545,1.1093127366621047,0.03607448935508728
3546,-1.113102802541107,-1.0995525121688843
3547,-3.034043788909912,-5.117913246154785
3548,0.36281508207321167,-0.47962242364883423
3549,-7.555957406759262,-7.6630940437316895
3550,0.061555564403533936,-0.7422093152999878
3551,-0.862957276403904,-0.22659385204315186
3552,-5.0390915758907795,-5.040826320648193
3553,-1.4845818877220154,-2.1677074432373047
3554,0.5734107494354248,-0.4262748956680298
3555,-0.2972994490992278,-0.29613545536994934
3556,-0.20592224597930908,-1.6033912897109985
3557,-0.044182665180414915,0.010706618428230286
3558,-5.956642165780067,-5.973825931549072
3559,0.4864160716533661,0.026545889675617218
3560,-4.674795002909377,-4.656800270080566
3561,-0.034854065626859665,-0.021371623501181602
3562,-0.0603602509945631,-0.0586133636534214
3563,-0.6830335259437561,-1.1167935132980347
3564,-0.5321956314146519,-0.5486415028572083
3565,0.004391630180180073,0.056749019771814346
3566,-3.9037447271402925,-3.8896567821502686
3567,0.7503115818835795,0.03922995552420616
3568,-4.122055608313531,-3.9777185916900635
3569,-0.04099366441369057,-0.0530695840716362
3570,0.0023917555809020996,0.025314314290881157
3571,-1.3231736309826374,-1.32867431640625
3572,-1.465949509292841,-1.3818315267562866
3573,-4.4393610060215,-4.384138107299805
3574,-0.21809722669422626,-0.2002648413181305
3575,-0.024506235364242457,0.07178429514169693
3576,-0.11014938354492188,-1.2294646501541138
3577,-0.027638872154057026,0.020772527903318405
3578,-2.322113642701879,-2.2999179363250732
3579,-4.521820664405823,-6.130000114440918
3580,-3.6333002224564552,-3.6136646270751953
3581,-0.0023713407845207257,-0.0018614971777424216
3582,-0.8619414437562227,-0.8239613771438599
3583,2.5911316336132586,0.003499798011034727
3584,0.4345846027135849,-0.1479702889919281
3585,-1.175089261494577,-1.1730464696884155
3586,0.03329808639637122,0.003357824170961976
3587,0.10871917102485895,0.014393159188330173
3588,0.003117833402939141,0.0885772630572319
3589,-1.2490004748106003,-1.3912500143051147
3590,-0.025745820656084106,-0.0149489501491189
3591,1.9562921524047852,-1.3966891765594482
3592,0.1398296169936657,0.0009615011513233185
3593,-1.753382682800293,-2.0892343521118164
3594,0.0011460194364190102,0.06852760165929794
3595,-1.500581070780754,-1.5627930164337158
3596,-0.0001438473118469119,0.05876430496573448
3597,1.4028506902977824,0.028163574635982513
3598,-4.967645585536957,-4.971972942352295
3599,0.11284476472064853,0.1724380999803543
3600,-0.13952967408113182,-0.06675482541322708
3601,0.007961328723467886,0.08088810741901398
3602,-0.3755827769637108,-0.429479718208313
3603,0.006328378076432273,0.00637800432741642
3604,0.3792174309492111,0.012391386553645134
3605,-8.895930837839842,-8.918476104736328
3606,-0.20413952693343163,-0.1477883905172348
3607,-1.9412339925765991,-2.675485372543335
3608,-2.1302740573883057,-2.5905885696411133
3609,-1.3063169717788696,-1.5821287631988525
3610,0.016031465958803892,-0.0019362897146493196
3611,0.8092962994705886,0.004061699844896793
3612,-11.027635008096695,-11.138619422912598
3613,0.5559142727870494,0.04101155698299408
3614,-6.471551768481731,-6.534224987030029
3615,1.8552710562944412,-0.18566319346427917
3616,-2.7537631653249264,-2.8011233806610107
3617,-0.005559455021284521,0.013885607942938805
3618,-3.3358310535550117,-3.319307804107666
3619,5.2763480097055435,-0.0716468095779419
3620,-0.21606528759002686,-0.9565049409866333
3621,-3.1792850643396378,-3.305116891860962
3622,-0.26292002201762443,-0.018178418278694153
3623,-0.9328072089701891,-0.9584665894508362
3624,-4.976760998368263,-5.151939392089844
3625,0.03126166761649074,0.01995796337723732
3626,-2.1884871013462543,-2.199401378631592
3627,0.0003547124797478318,0.004632081836462021
3628,-0.024576649069786072,-0.20995308458805084
3629,0.06307239641319029,0.008382311090826988
3630,-0.704812228679657,-1.5064647197723389
3631,0.3080347031354904,-0.1926039755344391
3632,-0.030266457237303257,0.05682917311787605
3633,-3.9883947372436523,-4.394822597503662
3634,-0.8533669046591967,-0.7932581901550293
3635,0.23701661825180054,-0.4582190215587616
3636,0.22508275648579001,-0.0014974749647080898
3637,1.1291679441928864,-0.41550567746162415
3638,-0.7557963132858276,-0.7381279468536377
3639,-0.011255800724029541,-0.08854800462722778
3640,-0.010392865166068077,-0.02772815153002739
3641,-0.07158245518803596,-0.10217614471912384
3642,-0.03468419541604817,0.04728631302714348
3643,-8.279292958788574,-8.274819374084473
3644,0.15728449821472168,0.0024715885519981384
3645,-0.883193239569664,-1.0484204292297363
3646,-0.0027232132852077484,0.019178034737706184
3647,-3.4240260776132345,-2.5372016429901123
3648,-1.278326392173767,-2.8070154190063477
3649,0.01121563813649118,0.00026384624652564526
3650,0.43193256855010986,-0.24727964401245117
3651,-2.7449975796043873,-2.7968711853027344
3652,-0.136481411755085,-0.132882222533226
3653,0.2745527328297612,0.5818336606025696
3654,-6.815850242972374,-7.007659912109375
3655,2.90523480810225,0.03170451521873474
3656,0.03063001052942127,0.012496156617999077
3657,-1.3581968620419502,-1.3825095891952515
3658,-0.5584510270273313,-0.5553321838378906
3659,-0.5657594728399999,-0.5272530317306519
3660,-2.4098109761253,-2.230297327041626
3661,-1.1988553404808044,-1.3187568187713623
3662,-0.25633720867335796,-0.2609628736972809
3663,-0.25053880037739873,-0.24553950130939484
3664,-0.39963673055171967,-0.4858474135398865
3665,-0.06200863104095333,-0.04259463772177696
3666,0.2362272758036852,-9.213387966156006e-05
3667,-0.5524842515587807,-0.5969911813735962
3668,-0.02941492199897766,-0.0650891587138176
3669,0.02584189921617508,-0.04855791851878166
3670,0.48794078826904297,-1.320261001586914
3671,-4.545354636386037,-4.43402624130249
3672,0.017996240640059114,0.24312500655651093
3673,-0.08532798290252686,-1.0319019556045532
3674,-0.19078129157423973,-0.15268367528915405
3675,-0.0037718107924433752,0.009832020848989487
3676,-5.403074413537979,-5.612179756164551
3677,0.0014982892462285236,0.0019217623630538583
3678,-2.0014941847184673,-1.965631127357483
3679,0.0016357524045815808,0.16016772389411926
3680,-8.526026019826531,-8.515911102294922
3681,-1.1373028717935085,-1.1856279373168945
3682,0.0014842848759144545,0.09360764175653458
3683,-0.3669654130935669,-0.8817892670631409
3684,2.1908246148377657,0.09666271507740021
3685,-0.046748744440265,-0.004512269049882889
3686,0.03604409983381629,0.0844791904091835
3687,-1.3936326561961323,-1.3851276636123657
3688,0.04051285982131958,-0.47340700030326843
3689,-5.617225446738303,-5.630404949188232
3690,4.054791748523712,-0.07195770740509033
3691,-0.001118298852816224,-0.002552715130150318
3692,0.5352845154702663,0.012833211570978165
3693,-1.5306726563721895,-1.5348020792007446
3694,-1.352516200626269,-1.3435989618301392
3695,0.3350494704209268,0.06638036668300629
3696,-0.12503789377660723,-0.05139999836683273
3697,0.17643205826334452,0.08739592880010605
3698,-0.03885203890968114,0.01655774563550949
3699,0.7594958415720612,0.5783510208129883
3700,0.04621151089668274,-0.2248293161392212
3701,0.0920830206014216,0.0002382020466029644
3702,0.17961544916033745,-0.0002335964236408472
3703,1.1336021274328232,0.049830205738544464
3704,-0.03273103665560484,-0.033922597765922546
3705,0.10374796291580424,0.17926931381225586
3706,-2.36106925457716,-2.4568920135498047
3707,0.4377761697396636,-0.004847357049584389
3708,-1.5614180266857147,-1.5970133543014526
3709,-4.417286234907806,-4.386970043182373
3710,-0.509003852494061,-0.48773834109306335
3711,-2.2378073930740356,-3.0724568367004395
3712,0.10590814996976405,0.010457456111907959
3713,-0.09323510527610779,-0.4466959536075592
3714,-2.7443147501908243,-2.727102279663086
3715,0.0631394125521183,-0.0038919709622859955
3716,0.07322706654667854,0.06445363163948059
3717,0.009169816970825195,-0.24310514330863953
3718,-0.0403466522693634,0.026522405445575714
3719,-0.2523103952407837,-2.0086567401885986
3720,2.320291832089424,-0.11058678478002548
3721,0.5185038130148314,0.08683421462774277
3722,-0.7786199077963829,-0.7709622383117676
3723,-0.40033578872680664,-1.0553699731826782
3724,0.2441041932324879,0.009323596023023129
3725,2.318133197724819,-0.012062445282936096
3726,-0.6443576514720917,-0.8500084280967712
3727,-0.059261513873934746,-0.08644147217273712
3728,-1.0893076063366607,-0.5087029337882996
3729,-0.17563243582844734,-0.03875930607318878
3730,0.11444017532630824,0.006216269917786121
3731,0.040896460734074935,0.05714506655931473
3732,-0.021533410996198654,-0.0343967080116272
3733,-0.34556485526263714,-0.36114612221717834
3734,-0.188777148257941,-0.17969465255737305
3735,-1.2248037289828062,-1.1780694723129272
3736,0.08212985098361969,-0.23470339179039001
3737,-0.019208833575248718,-0.18613751232624054
3738,-3.4252573251724243,-5.046508312225342
3739,2.1270087090088055,0.019789548590779305
3740,0.056839790197500406,0.008798502385616302
3741,-0.758038061670959,-0.7537881135940552
3742,-0.20950663834810257,-0.2502990663051605
3743,0.011856511235237122,-0.07046288251876831
3744,-0.16223955154418945,-0.6307262182235718
3745,-0.8816825151443481,-0.33212149143218994
3746,0.8219117037951946,-0.038436997681856155
3747,-0.004597775172442198,0.07954691350460052
3748,-1.1785449236631393,-1.4120745658874512
3749,0.17418169975280762,-0.39235973358154297
3750,-0.30742160603404045,-0.23446238040924072
3751,-0.6977958808420226,-0.6932326555252075
3752,-0.3691803812980652,-1.1722520589828491
3753,-1.1834482997655869,-1.2399611473083496
3754,0.17168494686484337,0.22413788735866547
3755,0.4215296357870102,-0.012662630528211594
3756,0.01592424837872386,0.0005783690139651299
3757,0.6873553264886141,-0.016058247536420822
3758,0.0014237554105420713,0.0007513217278756201
3759,0.23245660116663203,0.0011144557502120733
3760,0.005212608026340604,0.03541781008243561
3761,-7.782872620970011,-7.787281513214111
3762,-3.0066426852717996,-2.8833491802215576
3763,-1.1301901642000303,-1.128353476524353
3764,0.5507632179069333,0.05708298459649086
3765,-0.1165760145522654,-0.0650215595960617
3766,-0.3020255574992916,-0.2814618945121765
3767,0.16631237603724003,0.029912183061242104
3768,2.0700511932373047,-2.450986623764038
3769,-2.7461922094225883,-2.640404462814331
3770,-0.018321525305509567,0.0705154687166214
3771,-7.6932366722030565,-7.682784557342529
3772,2.981483370065689,-0.17869319021701813
3773,0.0033880015835165977,0.22254717350006104
3774,0.19924452900886536,-0.3024637699127197
3775,-3.9292134791612625,-4.082405090332031
3776,0.08653916325420141,0.4561101198196411
3777,-7.428488839417696,-7.453679084777832
3778,-2.390779435634613,-2.479851245880127
3779,-0.7261029729852453,-0.7164441347122192
3780,-1.787345361430198,-1.7612744569778442
3781,1.191748321056366,-0.627249538898468
3782,-6.123086020350456,-6.198175430297852
3783,2.203960146289319,-0.002969584194943309
3784,0.26543925098667387,0.0010004856158047915
3785,1.3180158138275146,-3.883261203765869
3786,0.0015005843015387654,0.0009339932585135102
3787,0.6323261952202301,0.0063600060530006886
3788,0.015637335600331426,0.02915097586810589
3789,0.01103692724427674,0.001147030503489077
3790,-1.994228630908765,-1.9905048608779907
3791,0.26457120187114924,0.0074229007586836815
3792,0.07902564574033022,-0.010368356481194496
3793,-0.06514732539653778,-0.03466729074716568
3794,-0.20840685069561005,-0.34670987725257874
3795,-4.0230966210365295,-4.422919273376465
3796,-1.854025438427925,-1.986348032951355
3797,-0.01740879938006401,0.010275019332766533
3798,0.5718050599098206,-0.1897033303976059
3799,0.9580969840390026,0.0010562697425484657
3800,-4.39097442664206,-4.360475063323975
3801,1.8975088991574012,0.14910325407981873
3802,-0.022260993719100952,0.2106168568134308
3803,-0.08724085986614227,-0.3007434010505676
3804,0.33449966087937355,0.06051896885037422
3805,-2.43036687374115,-2.9470980167388916
3806,-4.753947407007217,-4.996707916259766
3807,0.023180361837148666,0.04434050992131233
3808,-2.1177121102809906,-2.2243525981903076
3809,-0.15388799458742142,-0.21747401356697083
3810,-1.8049648921005428,-1.8076403141021729
3811,-0.3324638307135501,-0.32759422063827515
3812,-0.4191081151366234,-0.3906908631324768
3813,-0.006696486147120595,-0.0043897260911762714
3814,0.462191179394722,-0.01677488163113594
3815,0.07685663923621178,-0.007649227976799011
3816,-3.041487418115139,-3.1025004386901855
3817,-3.8683798275887966,-3.829984664916992
3818,-0.034485110780224204,0.009758282452821732
3819,-0.19802574068307877,-0.2559916079044342
3820,-0.6727033015340567,-0.4391494393348694
3821,-0.03870324790477753,-0.1582358181476593
3822,-0.014862400479728421,0.0347975455224514
3823,-0.1144983172416687,-0.16764362156391144
3824,-0.48515984416007996,-0.7356789708137512
3825,-0.12083560600876808,-0.17253580689430237
3826,0.008007895667105913,0.028773454949259758
3827,0.19222981855273247,0.21946416795253754
3828,0.006017576437443495,0.17252826690673828
3829,0.6452537813747767,0.0030081276781857014
3830,-4.217800099402666,-4.223452568054199
3831,-0.6433795988559723,-0.8806741237640381
3832,0.0091047192690894,-0.00112793012522161
3833,1.8749324041418731,0.0040318043902516365
3834,-10.304715648293495,-9.97270679473877
3835,-0.04537357157096267,-0.02520885318517685
3836,0.13689426332712173,0.08957958966493607
3837,0.21570432744920254,0.20534586906433105
3838,-1.1106625795578111,-1.0998438596725464
3839,0.8620011182501912,0.01388577837496996
3840,-0.021439767333504278,-0.01710512675344944
3841,0.0006626824615523219,0.04175930470228195
3842,-0.4433664418756962,-0.40733617544174194
3843,-0.6176993437111378,-0.6277548670768738
3844,-0.0008443356491625309,0.16498704254627228
3845,-0.07467228267341852,-0.025439251214265823
3846,0.4707143306732178,-0.24199989438056946
3847,0.05602094531059265,-0.016030535101890564
3848,2.6638655993156135,0.0032536829821765423
3849,0.05136823654174805,-0.9708201289176941
3850,-6.122950688004494,-6.233425617218018
3851,-0.0026202345034107566,0.05846758931875229
3852,-0.0060628408100456,0.0045893932692706585
3853,-3.4547016681171954,-3.3682610988616943
3854,1.8161186575889587,0.01640712469816208
3855,0.008185975259038969,0.24474196135997772
3856,-0.014905065298080444,-0.09265214204788208
3857,0.06423098559025675,0.08779600262641907
3858,-1.0207506865262985,-1.0499789714813232
3859,-0.10798623022856191,-0.04805397242307663
3860,-2.2289511803537607,-2.2337934970855713
3861,-0.11532622575759888,-0.7038772702217102
3862,-0.35214093839749694,-0.29967397451400757
3863,-0.6380220651626587,-0.7074001431465149
3864,-0.017935368061444024,-0.007149106822907925
3865,-0.024548223125748336,-0.005873577669262886
3866,1.0020974110811949,0.05709071457386017
3867,0.05767824116628617,0.14946305751800537
3868,-0.04626721143722534,-0.1600102186203003
3869,1.768263392150402,-0.03993835300207138
3870,-0.014973032288253307,-0.018541207537055016
3871,-0.07243947871029377,-0.10000645369291306
3872,-0.006530708516947925,0.03366610035300255
3873,-0.5345337223261595,-0.5497021675109863
3874,-4.0967735052108765,-4.633320331573486
3875,0.4359147548675537,-0.9471113681793213
3876,-0.1699692327529192,-0.16948214173316956
3877,0.22405795380473137,-0.03539295122027397
3878,1.7735242247581482,-0.14379869401454926
3879,0.00826610205695033,0.001822338905185461
3880,0.028346823528409004,0.6389403343200684
3881,0.0020665751944761723,0.0009246005211025476
3882,-0.0017937822849489748,0.12064851075410843
3883,-1.7124522924423218,-1.85369873046875
3884,-1.4669525607023388,-1.3764911890029907
3885,-0.8278177976608276,-1.3717435598373413
3886,0.016182512044906616,-0.04310562461614609
3887,-0.6625003816898243,-0.6205946207046509
3888,-0.13727005571126938,-0.12961235642433167
3889,-2.9961962699890137,-3.2926714420318604
3890,-1.3262212723493576,-1.459011435508728
3891,0.0025208592414855957,-0.6802590489387512
3892,-0.14449637639336288,0.0392778217792511
3893,0.0010551168124948163,0.020565463230013847
3894,-0.32232752349227667,-0.2827340364456177
3895,1.4098930545151234,0.0006702356040477753
3896,-0.5205751525936648,-0.3621194660663605
3897,0.2637278810143471,0.011391442269086838
3898,-0.271942563354969,-0.27389153838157654
3899,-3.181834826085833,-3.0388927459716797
3900,-1.3256514833774418,-1.2699190378189087
3901,0.2816113280132413,0.23916639387607574
3902,-0.40248698741197586,-0.4747152626514435
3903,-0.06428555026650429,0.1613946408033371
3904,-1.4277068972587585,-1.2074288129806519
3905,0.04824327677488327,-0.010801350697875023
3906,1.9691077393654268,0.1704561859369278
3907,-0.43357471749186516,-0.460258811712265
3908,-1.5123834609985352,-2.5261380672454834
3909,-1.1550114527344704,-1.1918312311172485
3910,-0.018002797209192067,0.03559328615665436
3911,-5.327570103108883,-5.250099182128906
3912,0.005526778466446558,0.057212088257074356
3913,-1.7817525302816648,-1.7760065793991089
3914,0.0023783100477885455,0.18684077262878418
3915,-2.5644297674298286,-2.623525619506836
3916,-0.02880743792047724,0.0113245639950037
3917,-1.7913370095193386,-1.7824153900146484
3918,-0.13636044747545384,-0.13179165124893188
3919,0.45687100291252136,-0.027554403990507126
3920,-6.718002259731293,-7.400540351867676
3921,-0.3022105395793915,-0.5269883871078491
3922,-1.7094142585992813,-1.7923195362091064
3923,0.0002827708958648145,0.0018248653504997492
3924,-4.955535471439362,-5.476739406585693
3925,-0.26020701229572296,-0.37128087878227234
3926,0.18733550608158112,0.00924128107726574
3927,-0.17239800514653325,-0.12903358042240143
3928,-0.03468629717826843,0.07384304702281952
3929,-0.01670924574136734,-0.013732202351093292
3930,-6.228126686648466,-6.169175148010254
3931,-1.0905155753716826,-1.091252088546753
3932,-6.016726737841964,-6.021500110626221
3933,-2.4461295497603714,-2.1794991493225098
3934,0.8024837076663971,0.04046356678009033
3935,-0.06997972849057987,-0.058796390891075134
3936,-0.6668860060744919,-0.6640751957893372
3937,2.194520276039839,-0.044177666306495667
3938,-3.2049687653779984,-3.277714490890503
3939,-3.4646939039230347,-4.207045078277588
3940,-0.2695419192315285,0.16045847535133362
3941,-0.08291077613830566,-0.07286732643842697
3942,-0.011904710903763771,-0.004639273509383202
3943,-1.4759824639186263,-1.4435999393463135
3944,-1.8611515313386917,-1.8969076871871948
3945,-0.01213806914165616,0.029515281319618225
3946,-4.766840003430843,-4.826855182647705
3947,0.026234792545437813,-0.019685454666614532
3948,-2.096995234489441,-2.4309091567993164
3949,-9.406301960349083,-9.488630294799805
3950,0.028501447290182114,0.20628337562084198
3951,0.0010228136088699102,0.05907599627971649
3952,1.6736451315227896,0.007981973700225353
3953,1.503151338081807,0.07276138663291931
3954,0.02603909105528146,0.0076961880549788475
3955,0.15678751468658447,-0.011708257719874382
3956,-3.9989729588851333,-3.95768141746521
3957,0.0035391002893447876,-0.014966866001486778
3958,0.08819962292909622,-0.08685125410556793
3959,-3.5794280420523137,-3.579671859741211
3960,-1.4663243293762207,-1.78435480594635
3961,-1.131719097495079,-1.2367314100265503
3962,-0.0666421293572057,0.09347838908433914
3963,0.005772205302491784,0.05798202008008957
3964,-0.4647906571626663,-0.5131968855857849
3965,0.4294952042400837,0.03184891864657402
3966,-0.015236757739330642,0.07782503962516785
3967,0.8277670033276081,0.030863966792821884
3968,-0.7418655436486006,-0.7368945479393005
3969,-0.00021310243027983233,0.0004534662584774196
3970,-0.002672947943210602,0.14324155449867249
3971,1.323912501335144,-0.7525866627693176
3972,6.627741095144302e-05,0.0005057905218563974
3973,-0.16092394664883614,-0.15422454476356506
3974,-0.7271846001967788,-0.6762118339538574
3975,-0.03730476531200111,0.011303354054689407
3976,-1.2004463914781809,-1.165718674659729
3977,-0.5819929838180542,-0.5974461436271667
3978,1.7492009736597538,-0.010080317966639996
3979,-0.36414555460214615,-0.4576401710510254
3980,0.06840517540695146,0.017144791781902313
3981,-3.0880963429808617,-2.979490041732788
3982,-5.468505801633,-5.470102310180664
3983,-0.26110560074448586,-0.2861602306365967
3984,-3.3037290275096893,-3.3365190029144287
3985,-0.19333373801782727,-0.1978214681148529
3986,0.0063844770193099976,0.03064659982919693
3987,-1.193241260945797,-1.2386107444763184
3988,-1.459954394493252,-1.2775660753250122
3989,-0.005715809762477875,-0.015840768814086914
3990,-0.036906708080095996,0.025127656757831573
3991,-1.3252781629562378,-2.2669169902801514
3992,0.04689612518996,0.007501733489334583
3993,0.3078106641769409,0.03494999185204506
3994,-0.006994165480136871,0.1557859480381012
3995,0.7560431472957134,0.019115518778562546
3996,-3.0426796451210976,-3.0473403930664062
3997,-0.20430640131235123,-0.11192430555820465
3998,-0.08316885214298964,-0.08021613210439682
3999,-1.2300903797149658,-2.3103578090667725
4000,0.8085479065775871,-0.07321256399154663
4001,0.5089046284556389,-0.10643279552459717
4002,-3.5646787057630718,-3.5692622661590576
4003,0.1376088187098503,-0.11635658890008926
4004,-1.676071152323857,-1.667681336402893
4005,-1.5075722932815552,-1.863012433052063
4006,-2.452175773214549,-2.440805435180664
4007,0.133564880117774,0.02880329079926014
4008,0.03246503975242376,-0.005350347608327866
4009,-1.2416626401245594,-1.1965456008911133
4010,-2.7305346578359604,-2.8343403339385986
4011,-0.05464418977499008,-0.0468490906059742
4012,0.13738135993480682,-0.026095688343048096
4013,0.6086772680373542,0.002077913610264659
4014,-0.026208295370452106,0.09436192363500595
4015,-0.009083273820579052,-0.004541788250207901
4016,-0.005265557032544166,0.04401537403464317
4017,0.4439809322357178,-0.6116839647293091
4018,-3.0595016945153475,-3.0684475898742676
4019,-1.2255671322345734,-1.3070086240768433
4020,-0.40139704942703247,-0.8554982542991638
4021,-0.36690692603588104,-0.49665242433547974
4022,-4.702004872262478,-4.745831489562988
4023,-1.3166140764951706,-1.3946020603179932
4024,-0.006563164293766022,0.17577898502349854
4025,-0.003873080015182495,-0.41269177198410034
4026,0.3501704133814201,0.0004729555221274495
4027,3.229062772123143,0.05326089262962341
4028,0.5177021697163582,0.14811012148857117
4029,0.2893897802568972,0.05537867173552513
4030,-4.331584334373474,-5.48921537399292
4031,-0.03505560632038396,0.023909933865070343
4032,0.11655421205796301,0.07204726338386536
4033,1.1839542090892792,-0.338967889547348
4034,0.4400749206542969,-0.016094619408249855
4035,-0.7873668661341071,-0.7921327948570251
4036,-0.08956965990364552,-0.10177087038755417
4037,-0.4323340319097042,-0.402610719203949
4038,-2.359038531780243,-3.036492347717285
4039,-1.544437974691391,-1.6040284633636475
4040,0.008122343802824616,0.0006199853960424662
4041,-9.071634724736214,-8.995793342590332
4042,-1.1139676785096526,-0.23648393154144287
4043,0.0026091905892826617,0.0874866396188736
4044,-5.940645605325699,-6.279576301574707
4045,0.3399417866021395,0.08819101750850677
4046,-0.8194191455841064,-1.0068719387054443
4047,1.1535070016980171,-0.08776979148387909
4048,0.002346985158510506,0.0708920806646347
4049,1.0774108888581395,0.007344061508774757
4050,-1.3780732715968043,-1.3756232261657715
4051,-2.6922106305719353,-2.6330606937408447
4052,-0.0030511068180203438,0.46050021052360535
4053,0.015089923748746514,0.23336289823055267
4054,-2.4610680943587795,-2.4603233337402344
4055,1.5463294088840485,-0.2501407861709595
4056,0.13958259671926498,0.025008104741573334
4057,-0.08191545307636261,-0.11801943928003311
4058,-2.5848753582686186,-2.596412420272827
4059,0.9777079671621323,-0.14773982763290405
4060,-1.819005922647193,-1.799306869506836
4061,3.320350896101445,0.013892006129026413
4062,0.16205064109090017,0.036519408226013184
4063,0.2212117202579975,0.041120242327451706
4064,1.1723017692738722,0.0005113933002576232
4065,0.9689769931137562,-0.04786193370819092
4066,-0.0853682734305039,0.08457831293344498
4067,-0.40291082859039307,-1.1851143836975098
4068,-3.319946050643921,-3.743393659591675
4069,0.20354594895616174,0.007554249372333288
4070,-2.669241189956665,-2.88132381439209
4071,-4.418349619489163,-3.7648818492889404
4072,-3.376291036605835,-5.598675727844238
4073,0.010807042475789785,0.08381003141403198
4074,0.9972987053915858,-0.005211740732192993
4075,-1.947714045876637,-1.9014451503753662
4076,-1.7999425828456879,-1.8464075326919556
4077,-0.16220933943986893,-0.16352656483650208
4078,-1.0639756470918655,-1.1820073127746582
4079,-1.0458385944366455,-2.9182400703430176
4080,0.22991024143993855,-0.008913424797356129
4081,-0.5868193209171295,-0.6695042252540588
4082,0.08905334211885929,0.04988355189561844
4083,2.4324439093470573,-0.006013423670083284
4084,-0.26340319245355204,-0.2634589374065399
4085,-2.9459119235980324,-2.9297702312469482
4086,0.0503544807434082,-0.25273004174232483
4087,-0.8483114372938871,-0.6063801050186157
4088,-0.25540780276060104,-0.2998504042625427
4089,0.19736548140645027,0.043885912746191025
4090,-1.2096847724169493,-1.177675724029541
4091,-4.3040071949362755,-4.400913238525391
4092,-0.012419251201208681,-0.0023361090570688248
4093,-1.1260093003511429,-1.2069194316864014
4094,-0.159574706107378,-0.1792604923248291
4095,0.1318116020411253,-0.01048535667359829
4096,-2.576608031988144,-2.833906412124634
4097,1.0012243539094925,-0.11781364679336548
4098,-0.1382448673248291,-0.1237347349524498
4099,-5.915373593568802,-6.077594757080078
4100,1.6996813409787137,0.010675828903913498
4101,0.09958967566490173,-0.24004623293876648
4102,-0.007623867801157758,0.11715035885572433
4103,-4.547116799745709,-4.5449981689453125
4104,0.798165962100029,-0.14268246293067932
4105,-0.0002931648486992344,0.0666372999548912
4106,-0.10546352062374353,-0.05645190551877022
4107,-2.8235504627227783,-5.066679954528809
4108,-0.13037352403625846,-0.07937515527009964
4109,-6.435073219239712,-6.5134148597717285
4110,-0.16068547824397683,-0.10919731855392456
4111,-3.0953160524368286,-3.170112133026123
4112,0.5298717618056799,0.059032414108514786
4113,1.8652606830000877,-0.10551274567842484
4114,1.4354005408240482,0.005025612190365791
4115,-0.19042303413152695,-0.21158063411712646
4116,-3.541149377822876,-5.2626752853393555
4117,0.032771036028862,-0.056318383663892746
4118,-0.27525282092392445,-0.1363516002893448
4119,-1.37351793050766,-1.9156949520111084
4120,0.27913452684879303,0.005972519516944885
4121,-0.6487358994781971,-0.6922730207443237
4122,-0.13065416738390923,-0.06618014723062515
4123,-0.0057790554710663855,0.06579019874334335
4124,0.10071182250976562,-3.6512935161590576
4125,-0.10758084431290627,-0.08276519179344177
4126,-0.06741078570485115,-0.11488859355449677
4127,-0.21392166370060295,-0.19874225556850433
4128,-0.03432223943673307,-0.02490317076444626
4129,-0.11941670998930931,-0.1411704272031784
4130,-0.24632302671670914,-0.24066001176834106
4131,0.9129038155078888,-0.413390576839447
4132,-0.3908465206782239,-0.30140095949172974
4133,-3.4957497753202915,-3.4670071601867676
4134,-0.09747245814651251,-0.039629001170396805
4135,-0.01552917150547728,0.024602830410003662
4136,0.39777435176074505,-0.006843077018857002
4137,-0.7266405820846558,-1.88010835647583
4138,-0.0959414984099567,0.13422054052352905
4139,5.967287950217724,0.004945904016494751
4140,0.003167168702930212,0.01930258423089981
4141,-8.669820487499237,-9.167157173156738
4142,-0.5029711313545704,-0.498977392911911
4143,-0.56079276278615,-0.5202022790908813
4144,0.02055673347786069,0.018531404435634613
4145,-0.18206082587130368,-0.1269111931324005
4146,0.03407282009720802,-0.05256997048854828
4147,0.135442603379488,-0.024418383836746216
4148,-0.43996089696884155,-0.6769081950187683
4149,-10.075651966035366,-10.083171844482422
4150,-3.2950033769011497,-2.9373419284820557
4151,0.6094923317432404,-0.3294805884361267
4152,-2.7334682643413544,-3.1069464683532715
4153,0.04408588260412216,-0.006521470844745636
4154,0.019556302577257156,-0.006427729036659002
4155,-0.02072407305240631,-0.048608697950839996
4156,-0.08776126895099878,-0.05846824869513512
4157,-1.7769828282762319,-1.7685669660568237
4158,0.11661556363105774,-0.1786390244960785
4159,-0.17407783027738333,-0.17099419236183167
4160,-3.6558129787899816,-3.5732359886169434
4161,0.06568787340074778,-0.0010983811225742102
4162,-0.40717985294759274,-0.3559688627719879
4163,-0.13186353677883744,-0.050588108599185944
4164,0.5938559425994754,0.044776443392038345
4165,0.0033190250396728516,-1.8590706586837769
4166,-0.021295746827490802,-0.019954480230808258
4167,-1.8474265933036804,-2.1515023708343506
4168,-1.2006137687712908,-1.150978922843933
4169,-0.19139566645026207,-0.23675182461738586
4170,-2.446684718132019,-2.9373862743377686
4171,-0.14460372272878885,-0.11930788308382034
4172,-9.536370366811752,-9.763434410095215
4173,-2.1753947269171476,-2.120993137359619
4174,0.04107508808374405,-0.0645454153418541
4175,-1.7878643120639026e-05,0.010855789296329021
4176,-0.5799555778503418,-1.5145503282546997
4177,-0.2558991713449359,-0.2594299912452698
4178,-0.0007339282001339598,0.18621733784675598
4179,-0.15351349115371704,-0.7201561331748962
4180,-1.2205884459599474,-1.214511513710022
4181,0.2675194889307022,-0.16306473314762115
4182,-1.8387697483412921,-1.7864664793014526
4183,-0.48994473181664944,-0.5164865851402283
4184,-0.3285817429423332,-0.4007878005504608
4185,-2.3230578899383545,-3.204394817352295
4186,-1.5308636199915782,-1.526358962059021
4187,-0.06891229469329119,-0.05115601420402527
4188,-1.03143909573555,-1.2197768688201904
4189,-1.4085116387941525,-1.3485987186431885
4190,0.2204925436526537,-7.370300590991974e-05
4191,-4.038856983193909,-3.9816133975982666
4192,-0.01035868376493454,-0.04162544012069702
4193,0.6600611656904221,-0.2317146509885788
4194,0.41155292745679617,0.0033284067176282406
4195,-1.2805767012760043,-1.0521992444992065
4196,0.14258763380348682,0.001681293360888958
4197,-0.6681875884532928,-0.7496291399002075
4198,0.21319523267447948,-0.013726893812417984
4199,2.7256693943054415,0.0573582798242569
4200,-0.12903612852096558,-0.5761874318122864
4201,0.09799808263778687,-0.357193261384964
4202,-0.7041575313924113,-0.7034083604812622
4203,-0.21637505665421486,-0.1949264109134674
4204,0.34077653638087213,0.0021345808636397123
4205,-0.1440697112120688,-0.09333193302154541
4206,-2.238252304494381,-2.305943489074707
4207,1.7471661568451964,0.005344322882592678
4208,-4.976290255784988,-5.325182914733887
4209,0.32164773624390364,0.07404309511184692
4210,-0.018799542915076017,-0.020099911838769913
4211,9.546981891617179e-05,0.0019538248889148235
4212,-0.517799399793148,-0.5754743814468384
4213,3.914212712305016,0.0052255988121032715
4214,-1.564058325951919,-1.5292614698410034
4215,-0.044716934324242175,-0.04484061896800995
4216,-2.803209189325571,-2.7967212200164795
4217,-0.17380500736180693,-0.1736963391304016
4218,0.0004917762707918882,-0.002299430314451456
4219,-6.6531727313995646,-6.648797988891602
4220,0.10487916693091393,0.047282397747039795
4221,0.0345549276098609,0.061629243195056915
4222,-0.5121079757809639,-0.5063663125038147
4223,0.31425635423511267,-0.0029481728561222553
4224,2.1103299856185913,0.007423967123031616
4225,0.07177041471004486,-0.026879549026489258
4226,0.14000147581100464,-0.2712479829788208
4227,-8.649122133851051,-8.758169174194336
4228,-3.0027524903416634,-3.0373454093933105
4229,-4.154219007119536,-4.122495174407959
4230,-0.9312028056010604,-0.9237390160560608
4231,-2.080107035813853,-2.0793259143829346
4232,0.0021749294246546924,0.010523330420255661
4233,-4.6102471351623535,-5.501864910125732
4234,-2.1516072638332844,-2.143673896789551
4235,-0.005847957218065858,0.03777286037802696
4236,-0.3364851474761963,-0.6452643871307373
4237,-0.02977323639788665,0.008663514629006386
4238,0.7362033522222191,0.6567851901054382
4239,-0.21808977925684303,-0.21475499868392944
4240,-0.08110194094479084,0.007820583879947662
4241,-1.885590611025691,-1.892806887626648
4242,-0.005966469645500183,0.0008623823523521423
4243,-1.7024763822555542,-1.8195146322250366
4244,-0.7024015197566769,-0.5772663950920105
4245,0.08138807117938995,-0.13541337847709656
4246,-0.5236942395567894,-0.374502569437027
4247,0.022714093094691634,0.009447342716157436
4248,-4.068815426900983,-4.035665512084961
4249,-0.1505182385444641,0.09165021777153015
4250,0.11841435654787347,0.03588036075234413
4251,-7.041335999965668,-7.242334365844727
4252,0.5210263356566429,0.05660932511091232
4253,-1.1181562170386314,-1.0954865217208862
4254,-0.06831145286560059,-0.9406245946884155
4255,0.0011727509554475546,0.004622254986315966
4256,0.10031740367412567,-0.18954801559448242
4257,-0.6661271494813263,-0.6574180722236633
4258,-1.1375006102025509,-1.1131280660629272
4259,-0.0009304907580371946,0.004934461321681738
4260,-0.08664905038313009,-0.07330875843763351
4261,-8.077079318463802,-7.421990394592285
4262,0.5543664619326591,-0.03687446564435959
4263,1.21946182847023,0.6346133947372437
4264,-3.4601120352745056,-4.318536281585693
4265,0.1811899095773697,-0.026355955749750137
4266,-2.3303819898992515,-2.3296456336975098
4267,-5.8066166043281555,-6.6924638748168945
4268,-0.016669528093189,-0.0013468582183122635
4269,-0.49918059073388577,-0.5025306344032288
4270,-2.293478026986122,-2.302588939666748
4271,0.03931320831179619,-0.027103135362267494
4272,-4.34690192528069,-4.35576057434082
4273,-1.6801471710205078,-2.2874186038970947
4274,-4.861476868391037,-5.289017677307129
4275,-0.01916232518851757,0.046859681606292725
4276,3.3803470581769943,-0.22716641426086426
4277,-1.8796338103711605,-1.8923919200897217
4278,3.245079845190048,-0.256575345993042
4279,0.014795908937230706,0.007067655213177204
4280,0.8464168161153793,0.04476429894566536
4281,-1.8266024793265387,-1.806462287902832
4282,1.3435818552970886,-0.8683145046234131
4283,-5.13427085801959,-4.965364456176758
4284,0.03794925659894943,-0.06181589514017105
4285,0.32539830543100834,-0.009881583042442799
4286,-0.2961178096011281,-0.2934878170490265
4287,-1.184891976416111,-1.201724886894226
4288,-1.5789369350277411,-1.5701696872711182
4289,-0.014339940622448921,0.06361237913370132
4290,0.34717227052897215,-0.009571023285388947
4291,-7.659412503242493,-8.148245811462402
4292,0.05625270493328571,-0.02624235674738884
4293,0.31280939548742026,0.05611374229192734
4294,-0.3921138048171997,-0.6256387233734131
4295,0.046042490750551224,0.010825241915881634
4296,-0.11468090862035751,-0.1984677016735077
4297,-2.4126954674720764,-2.5543930530548096
4298,-2.9886602461338043,-2.9854466915130615
4299,0.08279706537723541,-0.09185771644115448
4300,-0.007954655215144157,-0.014467224478721619
4301,-7.116614601400215,-7.106242656707764
4302,-2.3359295800328255,-2.406939744949341
4303,0.008843285497277975,0.013105541467666626
4304,-2.1797290109097958,-2.0215961933135986
4305,0.05454845726490021,-0.01954049803316593
4306,3.022821366786957,-0.7205725908279419
4307,-0.17941776663064957,-0.2612365186214447
4308,-2.407138779759407,-1.9759902954101562
4309,0.08445201721042395,0.04824196919798851
4310,-2.250339597463608,-2.500539779663086
4311,-0.19574609398841858,-0.5346769094467163
4312,0.7683268394321203,0.24296794831752777
4313,1.3931763172149658,-2.591461658477783
4314,0.19515558308921754,0.03266528248786926
4315,-5.1886661717435345,-5.1515984535217285
4316,-0.143581110984087,-0.12589970231056213
4317,-0.4566968083381653,-1.2971044778823853
4318,-5.9365168921794975,-5.925764560699463
4319,0.0009548859679853194,0.0020808938425034285
4320,0.5420149564743042,-0.15877334773540497
4321,-5.720472370041534,-5.718195915222168
4322,0.2537871599197672,0.005252607632428408
4323,1.5734072923660278,-0.021232303231954575
4324,-0.26264565135352314,-0.17135873436927795
4325,0.23620404335088097,0.0405728705227375
4326,-0.00510275992564857,-0.007924956269562244
4327,0.4669005540199578,-0.005340921692550182
4328,-9.867447942495346,-9.849954605102539
4329,0.05707606895157369,0.05718133598566055
4330,0.03937637526541948,0.04978314787149429
4331,-0.0241962606087327,-0.012856537476181984
4332,0.24976816214621067,0.001546622021123767
4333,-3.1949790213257074,-3.2054100036621094
4334,-0.002612272976307395,0.05522751063108444
4335,-3.3108289390802383,-3.415100574493408
4336,0.016205047257244587,0.021664071828126907
4337,0.27054786682128906,-2.022573947906494
4338,-0.5791774988174438,-1.0775151252746582
4339,0.3856559396126613,0.06263390183448792
4340,-0.15395613014698029,-0.1393272578716278
4341,-0.6410408020019531,-0.9241839647293091
4342,1.1292689889669418,-0.016316864639520645
4343,-0.13201846275478601,-0.13043813407421112
4344,-6.477117504924536,-6.414654731750488
4345,-1.1002876695711166,-1.0957990884780884
4346,-2.928117034956813,-2.9334354400634766
4347,0.008291009813547134,0.008071992546319962
4348,-0.08374668704345822,-0.08020450919866562
4349,0.03894421737641096,-0.005868919193744659
4350,0.03230978175997734,-0.005826597101986408
4351,-6.62615985237062,-6.594987869262695
4352,0.11667084600776434,0.023851744830608368
4353,-1.3925306983292103,-1.4395912885665894
4354,-0.0664345994591713,-0.09330826252698898
4355,0.7578668594360352,-1.3263359069824219
4356,-0.11607037484645844,-0.12549510598182678
4357,-1.9971991778329539,-1.5330226421356201
4358,-4.73898296803236,-4.762315273284912
4359,0.15086125954985619,0.04541972652077675
4360,0.6635900837718509,0.038411449640989304
4361,-3.610436260700226,-4.12040376663208
4362,0.12760224752128124,-0.006727134808897972
4363,-0.19641543552279472,-0.1726212203502655
4364,1.359623935626587,0.020437724888324738
4365,-4.298257350921631,-5.752496719360352
4366,-0.35019213892519474,-0.20608994364738464
4367,-4.401767016053782,-4.319214820861816
4368,-0.4469960182905197,-0.6677715182304382
4369,-4.343079388141632,-4.695590496063232
4370,3.636143669486046,-0.09358209371566772
4371,-4.793983459472656,-5.207847595214844
4372,0.09527213126420975,-0.025110896676778793
4373,-1.5996831022202969,-1.642815351486206
4374,-0.2698893853230402,-0.25044432282447815
4375,-0.06161917676217854,-0.058108970522880554
4376,-0.007565327163320035,0.051687173545360565
4377,-0.6598485894501209,-0.6371337175369263
4378,2.2930454169400036,0.017678678035736084
4379,0.0031605474650859833,-0.0007501780055463314
4380,-0.5172262752894312,-0.44804754853248596
4381,0.04452059419281795,0.008795522153377533
4382,-0.050064556300640106,-0.052731625735759735
4383,2.822484254837036,-0.4155961871147156
4384,-2.189003348350525,-3.2220423221588135
4385,-6.278732310980558,-6.2978973388671875
4386,2.0986574894159276,0.06260767579078674
4387,0.9877947866916656,-0.013538524508476257
4388,-0.07723835220895126,-0.07078740000724792
4389,-0.029581394977867603,0.022134944796562195
4390,-7.939635451883078,-7.931905269622803
4391,1.6882148310542107,-0.011157520115375519
4392,-0.15493416939716553,-0.09714898467063904
4393,-4.360792517662048,-4.336567401885986
4394,0.22543509490787983,-0.0122995525598526
4395,0.0003952508559450507,0.05551854893565178
4396,-0.06036178022623062,-0.14504629373550415
4397,0.03171421126171481,0.006422584410756826
4398,2.2139919884502888,-0.027224600315093994
4399,0.1342475414276123,-0.07525819540023804
4400,-0.941425465978682,-0.8757928013801575
4401,0.0699312686920166,-0.22892245650291443
4402,-0.03503793478012085,-0.16522927582263947
4403,-1.0920326113700867,-1.8406598567962646
4404,-0.17599838972091675,-0.5396454930305481
4405,-1.0530650354921818,-1.08562171459198
4406,0.22313189506530762,-1.2955541610717773
4407,-6.7538128066807985,-6.761013507843018
4408,-0.11501125525683165,-0.11242078244686127
4409,0.12371817149687558,0.055883292108774185
4410,-0.12406214862130582,-0.11501599103212357
4411,-0.342202786821872,-0.3417115807533264
4412,1.0600995384156704,0.21777066588401794
4413,-0.2466275617480278,-0.32118943333625793
4414,0.9989848871482536,0.002784634940326214
4415,-0.307070717215538,-0.23782044649124146
4416,-1.026523232460022,-2.432246685028076
4417,0.1234158854931593,0.05038970708847046
4418,-4.096980235306546,-4.091032981872559
4419,-3.5268839313066565,-3.507650852203369
4420,-0.07083306647837162,-0.09820184856653214
4421,-0.04229729622602463,-0.09959587454795837
4422,-0.5461914539337158,-1.6210851669311523
4423,0.09550063242204487,0.016176583245396614
4424,0.1826022746754461,0.011429574340581894
4425,1.207859992980957,-1.4014824628829956
4426,-2.687614530324936,-2.7400877475738525
4427,-0.023100456572137773,0.016286561265587807
4428,-0.26661010598763824,-0.25349485874176025
4429,-0.00018230511341243982,0.05937270075082779
4430,0.09930691868066788,-0.0026946663856506348
4431,-0.018660129979252815,-0.023832034319639206
4432,-0.5051305769011378,-0.4408928453922272
4433,-0.10163269937038422,-0.0416577011346817
4434,-1.0732731497846544,-0.9067015647888184
4435,-0.37489385437220335,-0.31924083828926086
4436,0.4927114942111075,-0.0019439596217125654
4437,-0.5786570305936038,-0.5818076729774475
4438,-1.484521746635437,-1.808831810951233
4439,-0.3865657087735599,-0.32473838329315186
4440,0.03682397746888455,0.006370375864207745
4441,0.11179416463710368,0.003570259315893054
4442,-1.2993696695193648,-1.2551088333129883
4443,-0.07147087785415351,-0.03179645910859108
4444,-0.544452890753746,-0.5314750075340271
4445,0.60980574041605,0.0650743842124939
4446,0.5883048847317696,-0.1108463853597641
4447,-0.403680756688118,-0.5976999998092651
4448,-0.19890999794006348,-1.374237060546875
4449,-0.3409555950202048,-0.339586079120636
4450,0.8091942518949509,-0.12113472819328308
4451,-0.22678602673113346,-0.25281819701194763
4452,-0.3412183150649071,-0.3735063672065735
4453,0.6831715782172978,-0.0009992183186113834
4454,-1.0647981837391853,-1.0487240552902222
4455,-1.874547376530245,-1.8773385286331177
4456,-4.56578744831495,-4.562265396118164
4457,-0.06344919698312879,-0.06678377091884613
4458,2.804128088057041,-0.04897244647145271
4459,1.0405104756355286,-0.3388618528842926
4460,0.14191577583551407,-0.07355320453643799
4461,-0.23335911706089973,-0.21875733137130737
4462,-5.008836552500725,-5.201197147369385
4463,0.0020507395383901894,0.03776158019900322
4464,0.4362409058958292,-0.029781639575958252
4465,-0.01741264904558193,-0.0005849432200193405
4466,-0.5158579637936782,-0.4618852138519287
4467,-2.6789017394185066,-2.7083168029785156
4468,0.2746649384498596,-0.06177608668804169
4469,-3.3116295486688614,-3.330960512161255
4470,0.03002313757315278,-0.005585305392742157
4471,-1.1336158821359277,-1.1345679759979248
4472,0.2617046342493268,0.03868499770760536
4473,-8.225184501498006e-06,0.010789837688207626
4474,0.09670905536040664,0.03535265475511551
4475,0.8736009784042835,-0.04591435194015503
4476,-2.5278944971378223,-2.4859888553619385
4477,-0.04149746708571911,-0.019763581454753876
4478,-0.9357898831367493,-1.7096917629241943
4479,-2.6132408510893583,-2.5922207832336426
4480,-1.1985559250460938,-1.1057705879211426
4481,0.0013484979863278568,0.07335791736841202
4482,-3.1068315505981445,-7.3373517990112305
4483,-6.615043093916029e-05,0.09621627628803253
4484,0.25226906687021255,-0.05044696852564812
4485,0.004762785843922757,0.058897241950035095
4486,0.812371573789278,0.04264511540532112
4487,0.05723024345934391,0.05520758032798767
4488,0.07809590175747871,-0.0328727588057518
4489,-0.6237196922302246,-2.210461139678955
4490,-0.0027101989835500717,-0.028252754360437393
4491,-0.018074728548526764,0.08411628007888794
4492,-0.01239441242069006,0.021738700568675995
4493,0.3742481470108032,-0.21885426342487335
4494,-0.3610779121518135,-0.3480682075023651
4495,-5.230446398258209,-5.18930196762085
4496,-0.9572493936866522,-0.8987699151039124
4497,-0.10900947451591492,-0.16424265503883362
4498,-6.030297785997391,-5.511540412902832
4499,-6.729619828984141,-6.733004093170166
4500,-5.6050496377720265,-5.562236309051514
4501,0.16109544411301613,-0.03735704720020294
4502,0.0002766443940345198,0.06708315759897232
4503,-0.061360836029052734,-0.23523053526878357
4504,-0.04307751730084419,0.16366103291511536
4505,-0.0018271449116582517,0.05562339350581169
4506,-0.21537929214537144,-0.2174525409936905
4507,0.007270525093190372,0.0211066622287035
4508,1.5298541393131018,0.15842461585998535
4509,0.05013872589915991,0.0485118068754673
4510,1.5789153464138508,0.12724098563194275
4511,-0.1203147687119781,-0.027166202664375305
4512,-1.3110019713640213,-1.364098072052002
4513,-3.841515839099884,-4.026723384857178
4514,-5.018859073519707,-5.0841240882873535
4515,-2.3277029767632484,-2.3321597576141357
4516,-0.42035671323537827,-0.466339111328125
4517,0.412613715918269,0.08748401701450348
4518,-1.570379139157012,-1.4894843101501465
4519,-0.19408759323414415,-0.09958148747682571
4520,-0.0984242128324695,-0.06090374290943146
4521,-0.6231112293899059,-0.38538065552711487
4522,0.0007274573290487751,0.07735670357942581
4523,-0.3607770708622411,-0.36140725016593933
4524,0.1243816101923585,0.02379561960697174
4525,-4.991679385304451,-5.115852355957031
4526,0.39440533868037164,-0.0020896904170513153
4527,-0.2887837737798691,-0.29429274797439575
4528,0.3967829942703247,-0.20255842804908752
4529,-0.03584453159783152,0.0467049814760685
4530,-0.17359910905361176,-0.32752513885498047
4531,-1.048551614396274,-1.0109508037567139
4532,-0.28892665170133114,-0.2753807306289673
4533,0.6155859583814163,0.08215121179819107
4534,-0.02523781731724739,-0.03138023614883423
4535,0.0497340649162652,0.0011495972285047174
4536,-2.7784588887589052,-2.7607710361480713
4537,0.03442428167909384,0.004985112696886063
4538,0.0015389249310828745,0.0024651126004755497
4539,0.21359387040138245,-0.2972201704978943
4540,-0.31011891923844814,-0.293785035610199
4541,0.06696076691150665,0.328937292098999
4542,-1.4782790020108223,-1.4683680534362793
4543,1.3141306638717651,-0.9948413968086243
4544,0.033790153451263905,-0.010533096268773079
4545,1.403230756521225,-0.021552976220846176
4546,-0.0008558394038118422,0.0037227352149784565
4547,-0.14377020299434662,-0.22544732689857483
4548,-1.249562382698059,-1.7212114334106445
4549,-4.018918566405773,-3.178262233734131
4550,-0.3951915316283703,-0.2861243486404419
4551,2.1587733402848244,-0.062475573271512985
4552,-0.424572816118598,-0.3956218957901001
4553,-0.9148832522332668,-0.8666585683822632
4554,-5.037398770451546,-5.011382102966309
4555,0.00017163176380563527,0.12243252247571945
4556,-0.0022206065641512396,0.08033891767263412
4557,0.5594352125190198,0.008719192817807198
4558,0.008678954443894327,0.14957793056964874
4559,-4.721932811662555,-4.737309455871582
4560,0.013116799294948578,-0.024874726310372353
4561,-0.11915791407227516,-0.16489531099796295
4562,-0.5510386396199465,-0.5414231419563293
4563,-1.8962489771656692,-1.8444843292236328
4564,-9.058474252000451,-9.020159721374512
4565,0.04274816770339385,0.010011020116508007
4566,-8.968587577342987,-9.674582481384277
4567,0.06633692234754562,-0.03325406461954117
4568,0.0019075199961662292,-0.046854130923748016
4569,0.025021888315677643,-0.04339146241545677
4570,0.31473327055573463,-0.049231093376874924
4571,-3.1410795263946056,-3.1378283500671387
4572,-2.2619710313156247,-1.8408976793289185
4573,-0.10154424991924316,-0.09216872602701187
4574,-0.24526065587997437,-0.47599467635154724
4575,-0.09252931771334261,-0.0740719735622406
4576,0.0020169315539533272,0.004773414693772793
4577,0.1514662797562778,0.00140079902485013
4578,-0.014337786589749157,-0.015507727861404419
4579,1.0725910067558289,-0.4142419695854187
4580,0.0068145120749250054,-0.0006198174669407308
4581,-5.729704223573208,-5.825924873352051
4582,0.2912758709862828,0.11584776639938354
4583,-4.546964764595032,-6.409836769104004
4584,-3.351303569972515,-3.3968968391418457
4585,0.07947933115065098,0.02904221974313259
4586,-0.20513389073312283,-0.19657190144062042
4587,-0.1843762398693798,-0.17337073385715485
4588,-0.6970791118219495,-0.6807912588119507
4589,-1.4086292162537575,-1.4120429754257202
4590,2.441800956861698,0.0019831471145153046
4591,-2.8066156194690848,-2.805720329284668
4592,3.8936464732978493,-0.0019058587495237589
4593,-4.836057221516967,-4.847015380859375
4594,0.15337290056049824,0.035088881850242615
4595,-0.22755643352866173,-0.0761210024356842
4596,0.04732847469858825,0.006210654973983765
4597,0.26899291574954987,-0.05609092116355896
4598,-0.2165896909609728,-0.2017994374036789
4599,-0.5013950169086456,-0.7164037823677063
4600,1.4170376222027699,0.019268693402409554
4601,-0.04952703230082989,-0.06476426869630814
4602,-0.0224837666755775,-0.011769740842282772
4603,-0.32229305524379015,-0.3312106132507324
4604,-0.11970606447175669,-0.0808800533413887
4605,-2.6161067485809326,-3.270299196243286
4606,0.11462749447673559,0.011652595363557339
4607,0.23727838695049286,-0.07077889144420624
4608,-0.10816182568669319,-0.09920238703489304
4609,0.02531423160689883,0.0004695519746746868
4610,-0.7056144475984638,-0.5454436540603638
4611,-3.5906477868556976,-3.9742977619171143
4612,0.00241251103579998,0.013880525715649128
4613,0.13827303610742092,-0.0035040313377976418
4614,-1.2627012738266785,-1.2616090774536133
4615,-0.01732499711215496,-0.03232512250542641
4616,0.007943530916236341,-0.0006207794649526477
4617,0.041065434699703474,0.006081331521272659
4618,-2.380930297076702,-2.433380365371704
4619,1.8278065919878372,0.004943288397043943
4620,-0.18038347736001015,-0.2058868408203125
4621,-4.205717708915472,-4.11622953414917
4622,-3.6173524859696045,-3.5677170753479004
4623,0.43154714281263296,0.0006412991206161678
4624,-2.473466321825981,-2.5718536376953125
4625,-0.5946165455970913,0.2974233627319336
4626,-4.090071214362979,-4.1032562255859375
4627,-0.04782196134328842,-0.1497614085674286
4628,0.019025683403015137,-0.2734658718109131
4629,-0.8345732390880585,-0.7591071724891663
4630,-0.3000955656170845,-0.38884758949279785
4631,-0.8612114191055298,-1.4289263486862183
4632,-0.6278074979782104,-1.0653153657913208
4633,-0.575455239857547,-0.5194922089576721
4634,-0.2325330392923206,-0.11201231181621552
4635,-4.100218623876572,-4.441353797912598
4636,-0.14193257258739322,-0.14080692827701569
4637,0.01958533003926277,-0.021885046735405922
4638,-0.7664877925708424,-0.709034264087677
4639,-1.111826866865158,-1.316547155380249
4640,-1.2138906717300415,-2.563018798828125
4641,0.07477213116362691,0.015367541462182999
4642,0.985215075314045,-0.004081696271896362
4643,-2.322832867503166,-2.44655442237854
4644,-3.8178216367959976,-3.8734233379364014
4645,-10.054558967705816,-10.054633140563965
4646,0.19178751530125737,0.03683231770992279
4647,0.8797571174800396,-0.03756724298000336
4648,-6.710670903325081,-6.8727874755859375
4649,0.44465000554919243,0.0009391838684678078
4650,-0.48421488649910316,-0.42496156692504883
4651,1.3055512607097626,0.08439552783966064
4652,-4.634455021470785,-4.664350986480713
4653,0.33776167035102844,-0.05944688618183136
4654,-0.0016407026269007474,0.0924244150519371
4655,-3.2757445722818375,-3.4227020740509033
4656,-9.736984051764011,-9.820392608642578
4657,0.11125564947724342,-0.007534641306847334
4658,0.1070875977165997,0.04347226768732071
4659,0.06639279425144196,0.01395348459482193
4660,0.1812017490155995,0.006130467168986797
4661,0.006563167089325361,0.0011318454053252935
4662,-2.1733140125870705,-2.1849205493927
4663,0.049435317516326904,-0.4606894850730896
4664,0.42869794368743896,-0.5354397296905518
4665,0.01355871165287681,0.0013417277950793505
4666,0.0054394896142184734,0.031772512942552567
4667,0.03218310605734587,0.11146638542413712
4668,-1.574244450777769,-1.5265071392059326
4669,0.31635666359215975,0.00795111432671547
4670,0.03699815273284912,-0.7215913534164429
4671,-0.09924034774303436,0.0660211443901062
4672,0.38256267458200455,-0.09546154737472534
4673,0.49498939886689186,-0.036911189556121826
4674,3.3650236292742193,0.00678290007635951
4675,0.07583934070453324,0.07364767044782639
4676,-2.5363209433853626,-2.5519659519195557
4677,-0.21155935525894165,-1.1502162218093872
4678,-2.3495747596025467,-2.353123664855957
4679,-0.0915034906938672,-0.09868963807821274
4680,-0.3134111608378589,-0.31327906250953674
4681,-2.163989942520857,-2.1893742084503174
4682,0.03806661441922188,-0.004542157053947449
4683,0.6175522208213806,0.2562822699546814
4684,-0.04997354233637452,-0.042537394911050797
4685,-1.745931583456695,-1.624344825744629
4686,0.02596256509423256,-0.014540615491569042
4687,-0.3448391519486904,-0.3572976887226105
4688,-4.058725556358695,-4.010417461395264
4689,-0.004564201764878817,0.13837778568267822
4690,0.09497645869851112,0.020838800817728043
4691,-1.0191718460991979,-1.0087645053863525
4692,-0.36543288454413414,-0.3988257050514221
4693,-2.825163722038269,-2.832331895828247
4694,1.0150789022445679,-1.9492067098617554
4695,-1.7317486591637135,-1.722575068473816
4696,-0.09962342772632837,-0.04322526603937149
4697,0.15104315616190434,0.10507441312074661
4698,-5.674002794548869,-5.658314228057861
4699,1.418818160891533,-0.06827543675899506
4700,-1.0754712293855846,-0.9509594440460205
4701,-0.019423669087700546,-0.013919222168624401
4702,0.000652337507062839,0.0019588307477533817
4703,-0.025369226932525635,-0.5498833656311035
4704,-0.26620924402959645,-0.25719958543777466
4705,0.14690829068422318,0.02096031978726387
4706,-0.2372419834136963,-0.7254483699798584
4707,-0.6258841324597597,-0.5392249822616577
4708,1.2235612124204636,-0.16397377848625183
4709,1.264657013118267,0.0029486268758773804
4710,-3.336345434358009,-3.2997307777404785
4711,0.016341292764991522,0.08215197920799255
4712,1.4705826342105865,-0.3327237665653229
4713,-1.7322192192077637,-3.09907603263855
4714,-5.837994158267975,-5.8175435066223145
4715,0.051680404067155905,0.000575625104829669
4716,-0.04354462772607803,-0.0702437311410904
4717,0.60947585105896,0.0022163838148117065
4718,-0.9029780600685626,-0.8545601963996887
4719,-1.0516057014465332,-2.2674522399902344
4720,0.5141752883791924,-0.035688064992427826
4721,0.2690088450908661,-0.07779444754123688
4722,-1.7983621582388878,-1.8729689121246338
4723,-0.08970289677381516,-0.16603295505046844
4724,-0.05949217081069946,-0.19682390987873077
4725,-0.4040357996709645,-0.3939224183559418
4726,-0.049661281518638134,-0.05395010486245155
4727,0.0001583531848154962,0.037819162011146545
4728,-3.2706623673439026,-3.5945022106170654
4729,-0.22839490789920092,-0.22373662889003754
4730,-0.16494393534958363,-0.16857315599918365
4731,-8.630269351880997,-8.611334800720215
4732,1.1301166713237762,-0.38295677304267883
4733,0.16064471029676497,0.019471511244773865
4734,-0.8832228147075512,-0.7963519096374512
4735,-3.5694026201963425,-3.6521756649017334
4736,-0.24912238121032715,-2.3352768421173096
4737,-0.005101015674881637,0.005531840957701206
4738,0.3422277495265007,0.09747716039419174
4739,-0.5527187399566174,-0.5343689322471619
4740,0.007025984115898609,0.03389763459563255
4741,-0.02823753282530106,0.01895974949002266
4742,-1.647017303854227,-1.694210171699524
4743,-0.004707107320427895,0.8642989993095398
4744,-0.007498280145227909,0.04362627863883972
4745,1.4682729542255402,-0.34745800495147705
4746,-1.8889104276895523,-1.947224497795105
4747,-0.028148005716502666,-0.004480503499507904
4748,-3.204264998435974,-3.5417943000793457
4749,0.26564539270475507,0.0451156422495842
4750,-8.158128380775452,-9.135037422180176
4751,-0.09762704372406006,-1.0828642845153809
4752,-0.012013412197120488,0.02266937866806984
4753,-4.138356983661652,-4.255225658416748
4754,0.9987162351608276,-1.4095542430877686
4755,-0.12075823731720448,-0.12847425043582916
4756,-0.2877374589452302,-0.2782336473464966
4757,0.45555466413497925,-0.39884161949157715
4758,-0.14890384674072266,-0.8598010540008545
4759,-0.5392991229891777,-0.5698202848434448
4760,1.9340849369764328,0.28460514545440674
4761,-0.8330499827861786,-1.1174026727676392
4762,-5.367199063301086,-5.498210906982422
4763,-1.8476614337414503,-1.7488216161727905
4764,-1.9984314739704132,-2.1797821521759033
4765,-3.759606122970581,-5.1973700523376465
4766,3.0451031923439587,0.010896643623709679
4767,-6.127490699291229,-6.621602535247803
4768,-0.4572601318359375,-1.5269304513931274
4769,-1.7450759410858154,-1.8448657989501953
4770,0.45018091052770615,-0.02089397981762886
4771,-0.7031410936360771,-0.6703820824623108
4772,-0.9458082681521773,-0.8686513304710388
4773,-0.9608822641894221,-0.8513247966766357
4774,-0.03437221050262451,-1.1105066537857056
4775,-0.07686449587345123,-0.23241814970970154
4776,3.3116422444581985,0.14390932023525238
4777,0.09291728702373803,0.008119246922433376
4778,0.0013550855226185377,0.014847473241388798
4779,1.0732332468034542,0.043047960847616196
4780,-0.18766319751739502,-0.7608662843704224
4781,-2.3741857409477234,-2.9192841053009033
4782,-0.000496487133204937,0.09105972945690155
4783,-0.0806627670826856,-0.0483381561934948
4784,-0.8532672598958015,-0.8491672873497009
4785,0.00166306272149086,0.02796104922890663
4786,0.023264171089977026,0.0378112830221653
4787,-1.322207473218441,-1.367756962776184
4788,0.07377163274213672,0.013479076325893402
4789,0.085584647487849,0.005485065747052431
4790,0.5379509627819061,-0.01276505645364523
4791,-0.07723934017121792,-0.07956236600875854
4792,-0.09344875253736973,0.1334456503391266
4793,-0.6073136553168297,-0.6365999579429626
4794,-0.19178931415353873,-0.18741652369499207
4795,-1.4468510001897812,-1.5924423933029175
4796,-0.08664407598553225,-0.032675981521606445
4797,-0.10002729448024184,-0.09611320495605469
4798,-0.0015944152255542576,0.054980840533971786
4799,-2.280186657240847,-2.2714765071868896
4800,-0.15570929198293015,-0.12600892782211304
4801,-0.007230076007544994,0.0870325043797493
4802,-0.5406941287219524,-0.4082219898700714
4803,-1.2842746376991272,-1.9464349746704102
4804,0.046786923139734427,0.0020633703097701073
4805,-4.533337923698127,-4.297297954559326
4806,-2.0217438939162093,-1.8950976133346558
4807,0.6151522397994995,-0.3132994771003723
4808,0.570351906993892,0.12630192935466766
4809,-1.2886095577268861,-1.1944714784622192
4810,0.002160827920306474,0.016354596242308617
4811,-4.284939009696245,-4.2594733238220215
4812,-0.6771511100232601,-0.4483642876148224
4813,-0.020336215384304523,-0.02446027286350727
4814,-2.078225154429674,-2.0624544620513916
4815,0.2236832557246089,0.031200286000967026
4816,-9.621614933153978,-9.574702262878418
4817,-0.024212129414081573,-0.04599950462579727
4818,-6.08540201192136,-6.023367881774902
4819,-1.3719842894934118,-1.3571043014526367
4820,0.4692455753684044,-0.03916823863983154
4821,-0.08121144259348512,-0.07807555794715881
4822,-0.8127594590187073,-0.9288243651390076
4823,-0.9824930103495717,-0.974564790725708
4824,-0.9079818576574326,-0.9279600381851196
4825,-1.3621473324928957,-1.3513721227645874
4826,0.3791869431734085,-0.08210787177085876
4827,-5.792923420667648,-6.066173076629639
4828,0.07166824489831924,-0.06620897352695465
4829,-1.9880026672035456,-1.9502758979797363
4830,1.3167553090897854,0.0005963637959212065
4831,-0.0007806821959093213,0.04202280938625336
4832,-0.10130571573972702,-0.15069518983364105
4833,-0.6440728716552258,-0.6377149820327759
4834,-1.922508955001831,-3.105961561203003
4835,0.0018388908356428146,0.0019696541130542755
4836,0.7229585275053978,0.011966615915298462
4837,-2.624073762446642,-2.6400673389434814
4838,-2.7559268474692544,-2.69388747215271
4839,-0.9230599403381348,-1.4305051565170288
4840,0.007760319334920496,0.03567115589976311
4841,0.43487148731946945,-0.011442704126238823
4842,0.011012172354639915,0.014841155149042606
4843,-0.0029914462938904762,0.26030072569847107
4844,-1.8450104594230652,-1.9722554683685303
4845,0.28173258528113365,0.8586105704307556
4846,0.011983335018157959,-0.5016306042671204
4847,0.007653720676898956,0.08105462044477463
4848,-1.0057637095451355,-0.8207130432128906
4849,-0.012283163610845804,-0.014435472898185253
4850,0.43105649948120117,-0.6886459589004517
4851,-1.3787564914673567,-1.3859812021255493
4852,-1.9541791318915784,-1.8865610361099243
4853,0.04167836485430598,0.007497943472117186
4854,0.028917449177242815,0.08826512843370438
4855,-1.5032255945261568,-1.4957338571548462
4856,-9.268697574880207,-9.186561584472656
4857,-0.07645324245095253,-0.0034940168261528015
4858,0.05611671740189195,-0.002319849794730544
4859,-0.5051448792219162,-0.5487715601921082
4860,0.20846250653266907,-0.038500286638736725
4861,0.26315397024154663,-0.1318129450082779
4862,-0.7950887512415648,-0.7883272767066956
4863,-0.2530455426312983,-0.1046295017004013
4864,0.07810244616121054,0.020290646702051163
4865,-0.6620407737791538,-0.7014750242233276
4866,-0.3698248292785138,-0.3716758191585541
4867,0.0013845526846125722,0.0044776988215744495
4868,-0.32058601826429367,-0.35022029280662537
4869,-0.2535226264153607,-0.19655165076255798
4870,-3.065257042646408,-3.336730718612671
4871,0.7946446150308475,0.004595882724970579
4872,-1.081860661571227,-1.043041706085205
4873,0.04587150365114212,0.2249334305524826
4874,-2.462923988699913,-2.6417267322540283
4875,-0.14716544933617115,-0.16616210341453552
4876,0.00011275509314145893,0.05715451389551163
4877,-0.6731160513591021,-0.6353918313980103
4878,-0.1645961774047464,-0.16620440781116486
4879,-0.2484030295163393,-0.2118844985961914
4880,-0.007787936367094517,0.4564020037651062
4881,0.05609475134406239,0.07187018543481827
4882,2.1959729194641113,0.004872472491115332
4883,-8.245561884716153,-8.010781288146973
4884,-3.117705211043358,-3.1740541458129883
4885,-0.058898959308862686,-0.04616865515708923
4886,-0.5037242025136948,-0.6628882884979248
4887,-3.9913381189107895,-4.035055637359619
4888,-0.2746883174404502,-0.28555038571357727
4889,0.271004855632782,-0.5102491974830627
4890,-0.014542150776833296,0.02905522659420967
4891,0.027699884078174364,0.03882016986608505
4892,-0.052822799334535375,-0.005269546061754227
4893,-0.04340439336374402,-0.009091570973396301
4894,-0.11489434167742729,-0.06299670785665512
4895,-5.386928453459404,-5.3341064453125
4896,1.0796342930407263,0.4293336272239685
4897,-2.3394492865454595,-2.3029799461364746
4898,-0.06745471118483692,-0.006009537726640701
4899,-1.00618152692914,-0.9099083542823792
4900,0.9085757760331035,-0.0067189959809184074
4901,-0.061313796788454056,-0.08568614721298218
4902,0.037344513038988225,0.037715211510658264
4903,0.359677292406559,0.0416138581931591
4904,-7.323939085006714,-8.352375030517578
4905,0.018075818952638656,0.4295806288719177
4906,-0.019159522489644587,-0.009924458339810371
4907,-2.3836521320044994,-2.390005111694336
4908,-0.0006463752933996147,0.1595168113708496
4909,-5.523131862282753,-5.311291694641113
4910,-0.21263065938819636,-0.03273831307888031
4911,-0.0721188336610794,-0.1205856129527092
4912,1.237253904366753,0.0020752910058945417
4913,-1.5039332956075668,-1.73298978805542
4914,-6.014556037262082,-6.016767501831055
4915,-1.3505417108535767,-2.828284740447998
4916,-0.0009696373308543116,0.012370657175779343
4917,0.001722722823615186,0.00028921320335939527
4918,0.0006818241672590375,0.04588981717824936
4919,-1.064788669347763,-1.1709191799163818
4920,0.09057235717773438,-0.72917640209198
4921,-0.06335352547466755,-0.026281658560037613
4922,-0.029750294983386993,-0.13169729709625244
4923,0.016966864466667175,0.0015137158334255219
4924,-0.032795846462249756,-0.06539230793714523
4925,1.1508586890995502,0.01856977865099907
4926,1.5627642683684826,-0.031896933913230896
4927,-0.7314033526927233,-0.6816155910491943
4928,0.9217897094786167,0.030884232372045517
4929,-0.030989629216492176,0.4203633964061737
4930,-0.10482478700578213,-0.08399311453104019
4931,0.8233814183622599,-0.0026037460193037987
4932,0.018149953335523605,-0.022014087066054344
4933,0.6558756828308105,-1.0858296155929565
4934,-3.430003539659083,-3.421253204345703
4935,-0.9573269635438919,-1.1187821626663208
4936,-0.004713719245046377,0.17892657220363617
4937,-2.013473149621859,-1.9950385093688965
4938,-1.022811490111053,-1.030854344367981
4939,-3.145680748624727,-2.9689674377441406
4940,-0.6347648505525285,-0.5851331353187561
4941,-0.007534607779234648,0.010938516817986965
4942,-0.0024027517065405846,0.0868702158331871
4943,0.01989355869591236,0.025321250781416893
4944,-0.6319329932739493,-0.6115230917930603
4945,-1.9037220906466246,-1.84408438205719
4946,-0.24248585291206837,-0.1739054024219513
4947,-0.026054942223709077,-0.02126287668943405
4948,-7.008520841598511,-8.165220260620117
4949,-0.4237470179796219,-0.5912822484970093
4950,-0.2793073058128357,-0.5781901478767395
4951,0.09886946837650612,0.0495818667113781
4952,0.2559225091827102,0.00592897878959775
4953,-1.5434167888015509,-1.387983798980713
4954,-4.713076573621947,-4.6544904708862305
4955,2.8872477002441883,0.027075283229351044
4956,-0.46653466671705246,-0.4505136013031006
4957,0.10295524634420872,0.0035529686138033867
4958,0.458277840167284,-0.04959091544151306
4959,-0.167269479483366,-0.10690350085496902
4960,-1.9041195958852768,-1.9695805311203003
4961,-2.6100062131881714,-3.1370902061462402
4962,-0.22451916337013245,-0.41647472977638245
4963,-0.13404637575149536,-0.8701028227806091
4964,0.36161929403897375,0.2355480194091797
4965,-1.51051599602215,-1.5110422372817993
4966,-0.9778949581086636,-1.0002108812332153
4967,-3.570229135453701,-3.6096837520599365
4968,-0.03548703622072935,0.026102684438228607
4969,-4.5777497488306835,-4.529645919799805
4970,1.1518333358108066,0.0884757936000824
4971,0.664795458316803,-0.3529415726661682
4972,0.012045283248880878,0.0870334804058075
4973,-0.7440457437187433,-0.732913613319397
4974,-3.7967638671398163,-3.992461681365967
4975,-0.04649775102734566,0.8061504364013672
4976,-0.21912211932067294,-0.18276256322860718
4977,-2.0128044113516808,-1.9386842250823975
4978,1.738326485035941,0.1671029031276703
4979,2.2131433226168156,-0.0019060894846916199
4980,0.0016650672478135675,0.04256444424390793
4981,-1.6896971558307996,-1.6112250089645386
4982,-2.231883615255356,-2.3275086879730225
4983,-0.001607615442480892,0.08720434457063675
4984,-3.798418283462979,-3.3684184551239014
4985,0.11170461354777217,0.02917061746120453
4986,-0.05290948998299427,-0.04787648841738701
4987,-0.12264250218868256,-0.2093838006258011
4988,-0.7518816031515598,-0.7687939405441284
4989,-0.008186861872673035,-0.04247337207198143
4990,-0.15396691858768463,-0.24350664019584656
4991,-1.82043163664639,-1.7834713459014893
4992,0.00025814790569711477,0.001981120789423585
4993,-0.4604077562689781,-0.47431498765945435
4994,-0.350870992988348,-0.1618659794330597
4995,-0.19150622747838497,-0.17867255210876465
4996,-0.013867471367120743,0.030971692875027657
4997,1.3873876202851534,0.25122830271720886
4998,-6.399061016738415,-6.1658525466918945
4999,0.3259008079767227,0.03894977644085884
5000,0.9887933228164911,-0.003947762306779623
5001,-0.0838405191898346,-0.1301053762435913
5002,-0.0011228113435208797,0.22810357809066772
5003,-0.009859261335805058,-0.004834938794374466
5004,-0.9033741939347237,-0.6875935792922974
5005,0.4683128632605076,-0.017851490527391434
5006,0.01771183405071497,0.01157799456268549
5007,-0.57473204145208,-0.4055749177932739
5008,0.034892946016043425,0.014642355963587761
5009,-1.5712208264158107,-1.5435848236083984
5010,-0.9851346611976624,-0.9926210641860962
5011,-0.8952768445014954,-1.1755905151367188
5012,-3.3583249673247337,-3.4118738174438477
5013,-0.16780972480773926,-0.8372523784637451
5014,-3.2773310700431466,-3.2514257431030273
5015,-1.7822198569774628,-1.9383968114852905
5016,-0.06082486441300716,-0.027237243950366974
5017,0.16490860283374786,-0.1417359858751297
5018,-0.25507161393761635,-0.23770007491111755
5019,-0.8007202220178442,-0.578466534614563
5020,-1.1270110607147217,-2.214344024658203
5021,-5.834931259974837,-5.822109222412109
5022,0.1949605979025364,0.0041846781969070435
5023,0.2724288022145629,0.2096729427576065
5024,-2.134866469539702,-2.128131628036499
5025,-7.335832819342613,-6.983270645141602
5026,-3.6645556539297104,-3.8229000568389893
5027,1.5977071449160576,-0.02750316634774208
5028,-0.05431534722447395,0.053541410714387894
5029,-0.24315717816352844,-0.46358686685562134
5030,0.03854101896286011,0.0941619798541069
5031,-2.82408344745636,-3.7352406978607178
5032,-1.1407177075743675,-1.2176933288574219
5033,-5.233811587095261,-5.439124584197998
5034,1.1179799884557724,-0.0963183045387268
5035,-0.0048446208238601685,0.04853728413581848
5036,-7.182473991531879,-7.170727252960205
5037,0.21931737664999673,0.025134457275271416
5038,-1.159544214606285,-1.2281805276870728
5039,0.8777907736803172,0.10041786730289459
5040,-0.05001714639365673,-0.058048002421855927
5041,0.012724192347377539,-0.004792429506778717
5042,0.06199300289154053,-0.0075859613716602325
5043,-0.9094262272119522,-0.8782444000244141
5044,-0.03838275885209441,0.02643347904086113
5045,-0.05964375607436523,-0.043821848928928375
5046,-0.19202796835452318,-0.17077481746673584
5047,-0.0013758400455117226,-0.0011757463216781616
5048,0.7042263597249985,-0.08406703174114227
5049,0.5457748100161552,-0.07570353150367737
5050,-0.8112768679857254,-0.8171833753585815
5051,0.8413117080926895,-0.00676482729613781
5052,-0.6130753755569458,-0.8606274127960205
5053,-0.7251526564359665,-0.8891525864601135
5054,0.0025739261036505923,0.03239721059799194
5055,1.7990343326237053,0.0021427676547318697
5056,0.19539391854777932,0.027150284498929977
5057,-9.305605173110962,-9.76455307006836
5058,0.3760091795120388,0.07286352664232254
5059,0.03363036457449198,-0.010112377814948559
5060,0.03749717143364251,0.013120378367602825
5061,-2.0053346306085587,-1.9641268253326416
5062,0.20270144939422607,-0.10953126847743988
5063,-1.9119748277589679,-1.9047523736953735
5064,0.8054765835404396,-0.014353711158037186
5065,-11.256369756534696,-11.254305839538574
5066,-3.106294814031571,-3.103731632232666
5067,0.03705143183469772,-0.053096283227205276
5068,0.16318169585429132,0.06631612777709961
5069,-0.67990188539261,-0.6589223146438599
5070,0.623847246170044,-0.30497875809669495
5071,-0.0028207970535731874,-0.0008389677386730909
5072,-0.22258053300902247,-0.20523296296596527
5073,0.3113010749220848,0.0025015808641910553
5074,0.03427326679229736,0.06514465808868408
5075,-0.10486122593283653,-0.10077221691608429
5076,-0.750863376291818,-0.7339708209037781
5077,0.354339599609375,-0.29991447925567627
5078,1.6101157665252686,-3.4095311164855957
5079,-0.963151715695858,-1.0457490682601929
5080,-0.1848840151214972,-0.1811780333518982
5081,-1.6433400865644217,-1.6439887285232544
5082,-0.861840007128194,-0.7969722747802734
5083,-0.2322603315114975,-0.3145699203014374
5084,0.06741484256463082,0.06411811709403992
5085,0.015323465690016747,0.06971640139818192
5086,0.1658964827656746,0.03834212198853493
5087,-0.8878143280744553,-1.0631251335144043
5088,-0.05192044307477772,-0.011033635586500168
5089,-0.009627356310375035,0.003212159499526024
5090,-2.1772750914096832,-2.2873013019561768
5091,0.3365965059492737,0.3196764290332794
5092,-0.2018469622125849,-0.15765094757080078
5093,0.4377284049987793,-1.6891191005706787
5094,-0.08061128586996347,-0.0004251152276992798
5095,-3.8250723481178284,-3.948845386505127
5096,-0.09514813125133514,-0.15897035598754883
5097,-0.06479051313363016,0.043188951909542084
5098,-1.404005496762693,-1.3692536354064941
5099,0.1659557819366455,-0.33571428060531616
5100,-0.004723412901512347,0.02686282992362976
5101,-1.2390929460525513,-1.0459059476852417
5102,-0.37164496492187027,-0.2219071090221405
5103,-0.05532130449137185,0.29466181993484497
5104,-0.15909490565536544,-0.02343110740184784
5105,-0.007712323218584061,0.14476561546325684
5106,0.05102536710910499,0.07414843142032623
5107,0.03728076571132988,0.0020385421812534332
5108,-0.476857827976346,-0.32184943556785583
5109,-1.0415134774520993,-1.039245843887329
5110,2.2292729826585855,0.015935605391860008
5111,0.20124706003116444,0.017295626923441887
5112,-2.4010482728481293,-2.586461067199707
5113,-0.2952335327863693,-0.41206061840057373
5114,-2.9915877343155444,-2.950471878051758
5115,0.35068942040379625,0.0036246406380087137
5116,-0.6363648405531421,-0.4876370429992676
5117,-7.276695057749748,-7.100985527038574
5118,-0.03742329776287079,0.3903401792049408
5119,-6.227993182837963,-6.251664161682129
5120,1.1102317399345338,0.4562479257583618
5121,-4.182734355330467,-4.238460540771484
5122,3.6212002635002136,-0.26019856333732605
5123,-0.03776692599058151,-0.0926329642534256
5124,0.20098060369491577,0.013286683708429337
5125,0.08836608752608299,-0.04251359775662422
5126,-0.007593679707497358,0.00413313414901495
5127,0.01283397059893332,0.00880040880292654
5128,0.07493523508310318,0.008681364357471466
5129,0.011801183223724365,-0.011485477909445763
5130,-1.6657558750011958,-1.6336958408355713
5131,-2.7728539505042136,-2.7707979679107666
5132,0.12392101233126596,0.030098773539066315
5133,-0.2550962623208761,-0.24227406084537506
5134,-0.0050221942365169525,-0.013447243720293045
5135,0.26468008756637573,0.10946860909461975
5136,-0.019752206280827522,0.11593690514564514
5137,-5.5417914390563965,-5.982127666473389
5138,-1.800860428251326,-1.8005597591400146
5139,-6.031564451754093,-6.100214958190918
5140,-8.710273675620556,-8.48344612121582
5141,-0.698277086019516,-0.81288743019104
5142,-2.4738438739441335,-2.3694818019866943
5143,0.016590408282354474,0.06072583794593811
5144,-0.8169438992918003,-0.7771725654602051
5145,0.06212473288178444,-0.005034741014242172
5146,0.32756008533760905,0.01884150691330433
5147,-0.8000450091494713,-0.74522864818573
5148,-0.30921223759651184,-0.19841019809246063
5149,-0.009014222770929337,-0.02588062733411789
5150,-0.18931508178502554,0.18285515904426575
5151,-1.8234233078546822,-1.476681113243103
5152,0.940403669141233,0.016283124685287476
5153,0.6533718481659889,-0.08600212633609772
5154,-0.011236856691539288,-0.009965763427317142
5155,-0.3485789718106389,-0.33954042196273804
5156,-0.12202687526587397,-0.10053453594446182
5157,-0.07305451575666666,-0.06600789725780487
5158,-0.025505222380161285,-0.08468864113092422
5159,-2.6058365411881823,-2.453953981399536
5160,-4.967071369290352,-4.9920525550842285
5161,0.03249039314687252,0.29631975293159485
5162,-12.330542333889753,-12.22908878326416
5163,1.8934486731886864,0.02350378781557083
5164,0.006057352235075086,0.017005210742354393
5165,0.07819655851199059,0.06898288428783417
5166,-1.6775070549920201,-1.6799681186676025
5167,-0.5886250745425059,-0.2907590866088867
5168,2.4264566898345947,-0.17552849650382996
5169,-1.6358896811725572,-1.608699917793274
5170,0.15466352086514235,0.030107904225587845
5171,-2.151247575879097,-2.168112277984619
5172,0.010372131131589413,0.2078595757484436
5173,-0.25533274561166763,-0.3187841475009918
5174,0.10656680725514889,0.03698784112930298
5175,-3.6867541720857844,-3.6425580978393555
5176,-1.9340875018388033,-1.9323692321777344
5177,0.06902934768004343,0.04397423937916756
5178,-0.13082828558981419,-0.14504386484622955
5179,3.9585521444678307,-0.015471572987735271
5180,-0.4562191367149353,-0.8253830075263977
5181,-0.13757950067520142,-0.8846095204353333
5182,0.14376967772841454,-0.004772981628775597
5183,0.03161038807593286,0.027613183483481407
5184,0.34296686947345734,-0.019066717475652695
5185,0.0246075838804245,-0.06916913390159607
5186,0.182431213761447,0.06597478687763214
5187,0.10347446799278259,-0.2499496042728424
5188,0.9679909646511078,-0.013902612030506134
5189,-1.2948937267065048,-1.4791756868362427
5190,0.3712083511054516,-0.017243366688489914
5191,1.4341089576482773,-0.03802908957004547
5192,-2.2947033997625113,-2.2572503089904785
5193,0.24357789754867554,-0.48935917019844055
5194,0.6835942976176739,0.012013282626867294
5195,0.003886523889377713,0.034529268741607666
5196,0.8508449589426164,0.004243418108671904
5197,-3.9521930664777756,-4.082901954650879
5198,0.29350476153194904,0.24746541678905487
5199,-2.4723556376993656,-2.4954030513763428
5200,0.05379426840227097,0.01246841810643673
5201,-0.15143275293849,-0.1494329273700714
5202,0.7989922165870667,-0.11156391352415085
5203,-1.6207359954714775,-1.680094599723816
5204,-0.08602438230082043,-0.05442383512854576
5205,-3.171922132372856,-3.3900868892669678
5206,-5.038092017173767,-4.95878791809082
5207,-0.731543327216059,-0.7206403613090515
5208,-0.7520530223846436,-2.24198842048645
5209,-0.047116318717598915,-0.0104026198387146
5210,3.6061023250222206,0.19792020320892334
5211,-1.5716416537761688,-1.8262951374053955
5212,-0.25770042232761625,-0.039470747113227844
5213,0.5914938375353813,-0.07170913368463516
5214,-6.761072933673859,-6.808384895324707
5215,-0.07450698362663388,-0.038815904408693314
5216,-0.47892803605645895,-0.45830297470092773
5217,0.004627455899026245,0.028930271044373512
5218,-1.9671298433095217,-1.8996458053588867
5219,-1.3142725750803947,-1.2901426553726196
5220,0.004601117805577815,0.21369023621082306
5221,-7.119348171458114,-7.089876174926758
5222,-0.14258766174316406,-0.07454079389572144
5223,0.01700590923519485,0.033626362681388855
5224,-0.09533949661999941,-0.09090698510408401
5225,-9.563671105541289,-9.535388946533203
5226,0.006419633282348514,0.22065366804599762
5227,-12.245648154988885,-12.260045051574707
5228,-0.77326764119789,-0.7766110897064209
5229,-6.972416304051876e-05,0.16350015997886658
5230,-0.3351790698070545,-0.3268221318721771
5231,-0.47453429852612317,-0.45145896077156067
5232,-1.367548644542694,-2.120771646499634
5233,-0.8105474838957889,-0.80911785364151
5234,-0.7538172453641891,-0.6143543720245361
5235,-0.11191795952618122,-0.1284731775522232
5236,0.7654223102144897,0.01619929075241089
5237,0.5480662663467228,0.10903812944889069
5238,-5.041824445128441,-5.144985198974609
5239,0.7857203483629291,0.014208301901817322
5240,-2.5549863828346133,-2.554532289505005
5241,0.9462869390845299,-0.02338080108165741
5242,0.07657179923262447,0.13493818044662476
5243,-0.1877666972577572,-0.14323417842388153
5244,-1.6553317457437515,-0.33684074878692627
5245,-4.048724368214607,-4.130096912384033
5246,0.8280881345272064,-0.40288740396499634
5247,0.37674975395202637,-0.41105061769485474
5248,0.803268913179636,-0.05652522295713425
5249,-0.2082285163924098,-0.02691107988357544
5250,0.01910310983657837,-0.6213391423225403
5251,-3.4560699462890625,-5.574073791503906
5252,-3.193861994892359,-3.2086780071258545
5253,0.030687977152410895,0.014750251546502113
5254,-0.7264444231987,-0.8699803948402405
5255,0.38273442164063454,0.31981492042541504
5256,-6.668985388765577,-6.669707775115967
5257,-0.10361116006970406,-0.12626709043979645
5258,0.22340719401836395,0.007863149046897888
5259,0.07746772856626194,0.0018749089213088155
5260,0.1255264524370432,-0.0024675391614437103
5261,-4.077606588602066,-4.140861988067627
5262,1.2662826180458069,-0.3104410171508789
5263,-0.016288758255541325,-0.011162408627569675
5264,-0.7589014079421759,-0.7589951753616333
5265,-0.06801756075583398,-0.051765937358140945
5266,0.501298830495216,0.02469383180141449
5267,-0.05354990394698689,0.10027797520160675
5268,0.5922842831350863,0.027459053322672844
5269,-4.125697585870512,-3.828214168548584
5270,-2.7684080824255943,-2.8750691413879395
5271,0.2835879921913147,-0.7466700673103333
5272,-0.20629716664552689,-0.23545409739017487
5273,-3.9336815178394318,-4.204174518585205
5274,0.02408921718597412,-0.05010329186916351
5275,-1.0240079164505005,-1.5836162567138672
5276,-0.3712965361773968,-0.4183434844017029
5277,0.07371842651627958,0.01777653954923153
5278,3.3382124081254005,-0.049921393394470215
5279,-0.021883217617869377,-0.023745711892843246
5280,-3.3910495615564287,-3.096771240234375
5281,1.841494858264923,-0.6103937029838562
5282,0.09686548728495836,0.059623267501592636
5283,-0.6218379298225045,-0.5537857413291931
5284,-3.6584235429763794,-5.408945083618164
5285,-5.220403408631682,-5.220700740814209
5286,-0.3356570452451706,-0.4706360101699829
5287,-0.30736582539975643,-0.14136716723442078
5288,-3.8423627503216267,-3.8556458950042725
5289,-0.4528149012476206,-0.4372291564941406
5290,0.03543681019800715,0.21823182702064514
5291,-0.992656983435154,-1.0348783731460571
5292,-0.2169279046356678,-0.11092663556337357
5293,0.75088319927454,-0.10426914691925049
5294,-0.0004551561439711804,0.04064800962805748
5295,1.6532837277336512,0.31946322321891785
5296,-0.8809629785828292,-0.8720284104347229
5297,-0.011168934404850006,0.08424322307109833
5298,-0.2369791281525977,-0.18252670764923096
5299,-4.660840919241309,-4.678707122802734
5300,-6.682863213121891,-6.598541736602783
5301,-0.8616098876809701,-0.7521337866783142
5302,-0.42964842170476913,-0.38394033908843994
5303,0.06511541840154678,0.0067886048927903175
5304,-0.07962659932672977,-0.0677947923541069
5305,0.3476886674761772,-0.081952303647995
5306,0.4409564398229122,0.04262616112828255
5307,-0.8286094665527344,-1.1675682067871094
5308,-2.6206194513943046,-2.1603620052337646
5309,-0.2780156824737787,-0.2830126881599426
5310,0.9701246619224548,-0.26659223437309265
5311,-0.5213949698954821,-0.5292479991912842
5312,0.11303768400102854,-0.008402364328503609
5313,-3.880511399358511,-3.847970724105835
5314,-0.2949608117341995,-0.3823045492172241
5315,-1.793034516274929,-1.8155471086502075
5316,0.01694441121071577,0.008034533821046352
5317,-0.11152011156082153,-0.6279512047767639
5318,-0.7937703132629395,-1.7301527261734009
5319,-1.4955409616231918,-1.5246102809906006
5320,-3.301011625677347,-3.272320032119751
5321,0.03863270825240761,0.07993043214082718
5322,0.07288850846134665,0.01722085475921631
5323,0.22722845035605133,0.13482320308685303
5324,-0.19993726280517876,-0.13561400771141052
5325,0.03278574347496033,0.024895310401916504
5326,-0.33323867595754564,-0.3329285681247711
5327,-1.3104815483093262,-6.471883296966553
5328,-0.699811153113842,-0.7287740707397461
5329,0.452035129070282,-0.3641749322414398
5330,5.108785374206491,0.37155210971832275
5331,1.488891363143921,-1.1509709358215332
5332,0.43971075117588043,-0.21409963071346283
5333,0.6721724281087518,0.02338215708732605
5334,-0.8602931797504425,-1.0376182794570923
5335,-2.4494811184704304,-2.496572494506836
5336,-0.044696885568555444,0.00850539281964302
5337,-0.14428865257650614,-0.09474045038223267
5338,0.049953200039453804,0.07984302937984467
5339,0.026824310421943665,-0.17037542164325714
5340,-0.060832529328763485,0.08252004534006119
5341,-0.01421845960430801,0.026406027376651764
5342,0.13883712328970432,-0.007983867079019547
5343,0.547513609752059,-0.00935035664588213
5344,0.11840765178203583,-0.05632738023996353
5345,-0.047209983225911856,-0.03683856129646301
5346,-0.17282636467461998,0.14678622782230377
5347,-0.8819863796234131,-2.5899746417999268
5348,2.5935813155956566,0.02795058861374855
5349,-2.2804200783139095,-2.1952309608459473
5350,0.7639438044279814,0.010077725164592266
5351,-5.743417924735695,-5.70612907409668
5352,-0.5743361115455627,-0.6890345215797424
5353,-3.1268192828574684,-3.018868923187256
5354,0.08159984027952305,0.027962425723671913
5355,-0.24593587964773178,-0.3012969493865967
5356,-0.44907592982053757,-0.5388339757919312
5357,0.5593141913414001,-0.03052268736064434
5358,0.004346323417848907,0.07990989089012146
5359,-4.032907128339275,-4.009453773498535
5360,0.1312803030014038,-0.6233905553817749
5361,-3.9393056333065033,-4.303016185760498
5362,-1.6676618084311485,-1.6805535554885864
5363,-1.5271098613739014,-2.519850969314575
5364,-7.702485414221883,-7.702088356018066
5365,-0.6183840436860919,-0.5962513089179993
5366,1.8593336045742035,-0.3116855323314667
5367,-0.0444244472309947,-0.05000012367963791
5368,0.3770025372505188,-0.30421844124794006
5369,0.28616333939135075,0.009228596463799477
5370,0.7121775448322296,-0.09651710093021393
5371,1.8776108399033546,0.025838425382971764
5372,-5.383754374459386,-5.406418800354004
5373,-1.8036118932068348,-1.8073924779891968
5374,-0.5914670899510384,-0.6686208844184875
5375,-6.168525695800895,-6.122903347015381
5376,1.2806029319763184,-1.6891191005706787
5377,-0.3435385376214981,-0.3469799757003784
5378,-1.3907762573799118,-1.3379411697387695
5379,-0.14800381660461426,-1.3782804012298584
5380,-3.7008295003324747,-3.723649740219116
5381,-3.1434082090854645,-3.0723464488983154
5382,-2.473319888114929,-2.8836960792541504
5383,-0.24838829040527344,-2.886645793914795
5384,-3.7363095032051206,-3.739462375640869
5385,-0.33922370872460306,-0.3399982154369354
5386,-1.2468773052096367,-1.2073882818222046
5387,-0.8699324675835669,-0.8579792380332947
5388,-0.10559936799108982,-0.03362555801868439
5389,0.0959380513522774,0.02267405390739441
5390,-0.1487555456114933,-0.13209207355976105
5391,0.46675338223576546,-0.025177258998155594
5392,-0.525928433984518,0.9130347967147827
5393,0.3032839950174093,0.08366183936595917
5394,0.022227743465919048,0.0797576904296875
5395,-0.11220347182825208,-0.10215212404727936
5396,-5.280052420595894,-5.276014804840088
5397,-3.989615872502327,-3.8391878604888916
5398,-5.878291924716905,-5.559605598449707
5399,-3.240583464503288e-05,0.0009845411404967308
5400,-0.9277475618873723,-0.9026563763618469
5401,0.08169280030415393,0.026505596935749054
5402,0.4696608423255384,0.21208947896957397
5403,-0.0355415865778923,-0.04625099524855614
5404,1.4634827540721744,0.003938387148082256
5405,-3.738977234606864,-3.6728148460388184
5406,0.09773663990199566,0.013185746967792511
5407,0.8145754486322403,-0.03158637881278992
5408,-0.5412267448482453,-0.5012997388839722
5409,0.2430542530491948,0.12129621207714081
5410,-0.10833449009805918,-0.10246585309505463
5411,-5.1183828606735915,-5.040367126464844
5412,-2.3109958171844482,-3.8263022899627686
5413,-4.573207430541515,-4.608261585235596
5414,-1.0984558388590813,-0.8917458057403564
5415,-0.6870999187231064,-0.674642026424408
5416,-0.03506327129434794,-0.014256732538342476
5417,-0.7515455484390259,-0.7906957864761353
5418,1.5160481706261635,-0.09410138428211212
5419,0.03911519795656204,-0.06970656663179398
5420,-0.010509472245757934,0.01876005344092846
5421,0.06385502219200134,-0.11015281081199646
5422,0.1057895259000361,0.03403596952557564
5423,-2.961895927786827,-2.9826862812042236
5424,-0.27423980851017404,-0.240631565451622
5425,0.0004549134464468807,0.032289665192365646
5426,-3.3349533528089523,-3.349716901779175
5427,-0.37741371989250183,-0.4789344370365143
5428,0.05156388133764267,-0.07259565591812134
5429,-0.06144644063897431,-0.04473700374364853
5430,0.014417139464057982,0.05373420566320419
5431,0.4911470841616392,-0.024899017065763474
5432,-0.20533268502913415,-0.18938136100769043
5433,-0.8636999130249023,-1.7502121925354004
5434,0.46571729704737663,0.10089023411273956
5435,-1.8738921619951725,-1.8497986793518066
5436,-1.0454957534529967,0.4354487657546997
5437,2.3616984710097313,0.44185101985931396
5438,1.7435069978237152,-0.31320708990097046
5439,0.006165690399939194,0.013385014608502388
5440,-0.21604934334754944,-0.5726142525672913
5441,0.8763163574039936,0.287545382976532
5442,0.3093996047973633,-1.568441390991211
5443,-0.02954504820809234,0.1731247901916504
5444,-3.0688079595565796,-3.24499249458313
5445,-1.206560235703364,-1.2065457105636597
5446,-1.8893135786056519,-2.56619930267334
5447,0.268743809312582,-0.027355249971151352
5448,-1.879006079689134,-1.6429760456085205
5449,-0.04372464492917061,-0.03308672830462456
5450,0.04462673875968903,0.00313760107383132
5451,-4.653418496251106,-4.772945404052734
5452,-4.00846004486084,-5.756120681762695
5453,1.507573638111353,-0.04511984810233116
5454,0.16850109957158566,0.05063304305076599
5455,-0.030696004629135132,-0.08928465098142624
5456,-0.24482640251517296,-0.2108771651983261
5457,0.008463672369089181,0.18995225429534912
5458,-0.32756591242650757,-0.2950928211212158
5459,-7.792005360126495,-8.362948417663574
5460,0.1004703757353127,0.01580757461488247
5461,-0.0050340627785772085,0.01007344201207161
5462,-0.6153676230460405,-0.59305340051651
5463,0.6917319260537624,-0.028348352760076523
5464,-0.05705615098122507,0.021545909345149994
5465,1.2345361709594727,-0.5589792132377625
5466,-0.37131562147988006,-0.36861416697502136
5467,-3.718255877669435,-3.7158286571502686
5468,-0.480307912803255,-0.4144677519798279
5469,-0.1155005544424057,-0.27505308389663696
5470,0.5249790656380355,0.018161719664931297
5471,-0.872322978451848,-0.8918605446815491
5472,-3.0474621802568436,-3.124314069747925
5473,0.0100373774766922,-0.11511178314685822
5474,-0.2938839049602393,-0.27812957763671875
5475,-0.6663647592067719,-0.8904846906661987
5476,0.006942765787243843,-0.0005001313984394073
5477,-9.586231306195259,-9.660530090332031
5478,0.010484095240826719,0.20261548459529877
5479,-0.001505160762462765,0.00083404709585011
5480,-0.06157301599159837,0.010794684290885925
5481,-1.2779983878135681,-1.8530431985855103
5482,-0.1368996943347156,-0.1241900622844696
5483,-1.152710199356079,-2.524043560028076
5484,0.00779986337875016,0.026552317664027214
5485,-9.576110363006592,-13.026082992553711
5486,0.2948721647262573,-0.9567976593971252
5487,0.10271481052041054,-0.011894267052412033
5488,-0.12278817663900554,0.0645505040884018
5489,0.48591971397468114,0.03994559496641159
5490,-3.938788890838623,-6.742109298706055
5491,-0.27757114626001567,-0.21380510926246643
5492,0.08526492863893509,0.15192854404449463
5493,-12.611084254866,-12.58788776397705
5494,-3.0106639564037323,-3.2762136459350586
5495,1.1801036628894508,0.012732546776533127
5496,-0.032714140601456165,-0.043842948973178864
5497,-6.3791115283966064,-6.347940921783447
5498,-5.308792848140001,-5.311976432800293
5499,-2.1178379525081255,-2.09212327003479
5500,2.3196600675582886,-1.2053248882293701
5501,-1.4631333816796541,-1.4710969924926758
5502,0.06733473434360349,0.025113357231020927
5503,0.004550125449895859,0.05165702477097511
5504,-0.8789870142936707,-1.153407096862793
5505,0.017109058098867536,0.02448677085340023
5506,0.39288734644651413,0.017678044736385345
5507,-0.17107748263515532,0.14778128266334534
5508,0.19223607331514359,0.32159003615379333
5509,-0.21900428693334106,-0.04943034052848816
5510,-0.016309525817632675,0.0047008562833070755
5511,0.4174037608318031,0.038852885365486145
5512,-1.317895894870162,-1.3299037218093872
5513,-1.4151062071323395,-1.4221975803375244
5514,-1.4829719066619873,-1.7515144348144531
5515,-1.5941466689109802,-2.3055994510650635
5516,0.4192095696926117,-0.4838466942310333
5517,0.3825812938666786,0.1451885849237442
5518,2.404321625828743,0.04297654330730438
5519,-0.22613566927611828,-0.06618963181972504
5520,-0.741233095061034,-0.718116819858551
5521,-0.2656452658720809,-0.23204179108142853
5522,-0.2918577045202255,-0.3974592983722687
5523,0.2746590282768011,0.0013073030859231949
5524,-2.3529870696365833,-2.368489980697632
5525,0.07174046477302909,0.157393217086792
5526,-3.1198158264160156,-3.094672679901123
5527,1.3733821511268616,-0.028412355110049248
5528,-0.21167416870594025,-0.3887496590614319
5529,0.4457017183303833,0.1395302563905716
5530,-0.48198953544488177,-0.40688586235046387
5531,-2.595644826069474,-2.5832808017730713
5532,-0.018119819462299347,-0.0055397190153598785
5533,-5.765535831451416,-7.6438889503479
5534,-0.5200866051018238,-0.47125130891799927
5535,-0.1951052897493355,-0.17417070269584656
5536,-0.7215506434440613,-0.8279681205749512
5537,-0.7502313610166311,-0.7679867148399353
5538,2.1522368490695953,0.0744522213935852
5539,0.04313560179434717,0.09954666346311569
5540,-2.7782975612208247,-2.7121360301971436
5541,-0.0850938487383246,0.08031287044286728
5542,-2.681372858583927,-2.7284746170043945
5543,-4.103907823562622,-4.529359340667725
5544,-0.4760676035366487,-0.33110296726226807
5545,0.23834318108856678,0.026625143364071846
5546,-0.1769288331270218,-0.3066547214984894
5547,-0.005155235528945923,-0.06958210468292236
5548,-2.7600853816838935,-2.744084358215332
5549,-4.672354631125927,-4.365387439727783
5550,-0.412799596786499,-2.0032718181610107
5551,2.617808699607849,-0.5984819531440735
5552,-0.0002437282382743433,0.0012434596428647637
5553,0.005811372888274491,0.021202940493822098
5554,-0.507881285622716,-0.4480878412723541
5555,-0.0012144807263894108,0.10841264575719833
5556,-0.009039579017553478,0.013116867281496525
5557,0.1908332483144477,0.04563220590353012
5558,-0.5361327910795808,-0.4652009606361389
5559,-0.5675601959228516,-1.8320177793502808
5560,-0.047438629902899265,-0.02173975482583046
5561,0.22718481346964836,-0.03601400554180145
5562,1.117428183555603,-0.14149683713912964
5563,-0.7769645890221,-0.764043927192688
5564,1.7375240325927734,-0.3167112469673157
5565,0.19492222578264773,-0.000620582839474082
5566,-0.14080108143389225,-0.1324443370103836
5567,-0.017597615427803248,0.00013979896903038025
5568,0.45828492322470993,0.06801807135343552
5569,1.4786837573628873,0.296265184879303
5570,0.3795691058039665,-0.08725257962942123
5571,-0.044821128249168396,-0.09209141880273819
5572,0.02615271881222725,0.007370173931121826
5573,0.00037934863939881325,0.4591541588306427
5574,-2.5422147810459137,-2.6644630432128906
5575,0.012301992159336805,0.02850617654621601
5576,0.08716320432722569,0.04801294952630997
5577,-5.423556139343418,-5.422289848327637
5578,0.27496856451034546,-0.30012601613998413
5579,-0.004923922824673355,0.06098604574799538
5580,0.24791015710798092,0.001679454231634736
5581,-0.016469500958919525,-0.03204533830285072
5582,0.6783568002283573,-0.036130547523498535
5583,0.005101548507809639,-0.0030457470566034317
5584,-0.12946816650219262,-0.09200568497180939
5585,2.732096329331398,0.02547353133559227
5586,0.7971325349062681,0.4308273196220398
5587,0.36040374636650085,-0.31817492842674255
5588,-0.0034728730097413063,0.01792736165225506
5589,-5.705530944978818,-5.6906914710998535
5590,-4.2091385424137115,-3.964872121810913
5591,1.3211803592857905,0.01349866483360529
5592,0.038203434174647555,0.0042908512987196445
5593,-1.0498916506767273,-1.9966847896575928
5594,-2.6983799934387207,-3.3826706409454346
5595,-0.0008458986994810402,0.0014970344491302967
5596,2.0943514704704285,-0.44038307666778564
5597,-4.22932677809149,-4.21870231628418
5598,0.05123750120628756,0.02163052000105381
5599,-0.0002788372221402824,0.3492347002029419
5600,-1.3648495376110077,-1.6876264810562134
5601,1.0878236889839172,0.23551303148269653
5602,-0.21892283111810684,-0.26131755113601685
5603,-0.16824278235435486,-0.22913922369480133
5604,0.02173415757715702,-0.0003303876146674156
5605,-0.20894203335046768,-0.2702426016330719
5606,-0.0020405948162078857,0.02147231251001358
5607,-0.10027742385864258,-0.37528151273727417
5608,0.342996321618557,-0.07436000555753708
5609,-7.574443468402023,-7.534630298614502
5610,0.1665740730240941,0.011385097168385983
5611,0.9453890323638916,-1.4809695482254028
5612,-1.1738552153110504,-1.530570149421692
5613,0.024707694770768285,0.006040116772055626
5614,-4.178924590349197,-4.353732109069824
5615,-9.320599216967821,-9.270797729492188
5616,-0.3685269574052654,-0.3548237681388855
5617,-1.3921419978141785,-1.6142935752868652
5618,-0.08597519250633923,0.06614825874567032
5619,-1.6421672118012793,-1.609654188156128
5620,-2.5943609829992056,-2.6202306747436523
5621,-0.02872869372367859,-0.5134382247924805
5622,-5.117174165789038,-5.103436470031738
5623,-0.018105069641023874,-0.022704118862748146
5624,0.5619911961257458,-0.04340938851237297
5625,-2.5980759491212666,-2.5962352752685547
5626,1.0274277925491333,0.0825495719909668
5627,0.8557541019981727,0.017421780154109
5628,-3.3855892457067966,-3.330644130706787
5629,0.3394754156470299,0.2271910309791565
5630,1.2590676099061966,-0.056741178035736084
5631,-0.0010045128874480724,0.010431477800011635
5632,-1.3676710166255361,-1.0175527334213257
5633,-6.8818682581186295,-7.062385559082031
5634,-0.0021617849124595523,0.10487598180770874
5635,-1.4460555911064148,-1.957741618156433
5636,-0.0011686887592077255,0.16186103224754333
5637,-5.134768106043339,-5.200466632843018
5638,-1.290139451622963,-1.1794445514678955
5639,-3.1949346135370433,-3.032626152038574
5640,0.12071532011032104,-0.6006662249565125
5641,0.33015284687280655,-0.05880177766084671
5642,-8.795444660820067,-8.76312255859375
5643,-0.019626909866929054,-0.025686200708150864
5644,-3.7338406443595886,-3.9593019485473633
5645,-0.3474578857421946,-0.3293985426425934
5646,-0.5145652294158936,-0.9599124193191528
5647,-0.2301151230931282,-0.32158681750297546
5648,-2.01298308740661,-1.8103132247924805
5649,-0.08565343683585525,-0.0888790488243103
5650,-0.9598893036891241,-0.9274749755859375
5651,-2.6053373888134956,-2.6896297931671143
5652,0.6543382555246353,0.003268897533416748
5653,-3.151673454369302,-3.1348941326141357
5654,0.11154797859489918,0.024205787107348442
5655,0.9222699404072046,0.04414791241288185
5656,0.29496651887893677,-0.08383922278881073
5657,-0.7773657292127609,-1.0084694623947144
5658,-0.12192193837836385,-0.09917344152927399
5659,-3.5501004373654723,-3.5473568439483643
5660,-0.0003788927679124754,0.01886739581823349
5661,-0.3985409545712173,-0.3885321021080017
5662,-1.2849825099110603,-1.367133617401123
5663,0.06725878547877073,0.001251506619155407
5664,-2.1330008804798126,-1.9341907501220703
5665,-1.0771243658382446,-0.9743940830230713
5666,0.10875758249312639,0.08721509575843811
5667,-1.6372421272099018,-1.6683688163757324
5668,0.002485506294760853,0.0031317793764173985
5669,-1.6816303543746471,-1.7268953323364258
5670,-0.27887190505862236,-0.1106104701757431
5671,3.0920692328363657,-0.005103053525090218
5672,-5.293033128604293,-4.95878791809082
5673,0.12532691622618586,0.022551408037543297
5674,0.15550512075424194,-0.39707547426223755
5675,-0.6882443428039551,-3.318758010864258
5676,-4.358342312276363,-4.083312034606934
5677,-2.2873969972133636,-2.166029453277588
5678,1.490118995308876,0.101342111825943
5679,1.0905725955963135,-1.6824750900268555
5680,0.14435026166029274,0.028157392516732216
5681,1.2435876727104187,-0.5713474154472351
5682,-2.923642113804817,-3.057462453842163
5683,0.12786163622513413,0.2181648164987564
5684,0.02530627977102995,0.00981792714446783
5685,0.15348958992399275,0.16246379911899567
5686,-0.2580067217350006,-0.431456059217453
5687,0.018127809278666973,0.36343181133270264
5688,0.39841803908348083,-0.040821969509124756
5689,-6.903351782122627,-6.883009433746338
5690,0.016624602489173412,0.00639975443482399
5691,0.007157348096370697,-0.08664386719465256
5692,0.054122552275657654,-0.14602980017662048
5693,-0.5575266443192959,-0.6021215915679932
5694,0.11688179077464156,0.030453426763415337
5695,0.021965086518321186,0.11144713312387466
5696,-7.053051829338074,-7.09018087387085
5697,-2.952735684812069,-2.746673107147217
5698,0.0015728012659792512,0.13646158576011658
5699,1.0622645705007017,0.010641509667038918
5700,0.24281320779118687,0.02097448892891407
5701,0.4980025142431259,0.028451498597860336
5702,-0.14056529104709625,-0.1768300086259842
5703,-0.00027854726249643136,0.026529431343078613
5704,-4.790660051163286,-4.769789218902588
5705,-0.31726475805044174,-0.3268822431564331
5706,0.06110874563455582,0.012684027664363384
5707,-0.023594185709953308,-0.0742441937327385
5708,1.4660410999204032,0.07948146760463715
5709,-4.743004322052002,-4.915613651275635
5710,0.07062687761390407,0.025115979835391045
5711,-3.7775200717151165,-3.7570416927337646
5712,-0.18080218037357554,-0.12630020081996918
5713,-8.298352722078562,-8.27160930633545
5714,-0.6775863468647003,-0.7119013667106628
5715,-0.31024599075317383,-0.5365602970123291
5716,-2.2988502914085984,-2.2316830158233643
5717,-0.4837130308151245,-1.9970234632492065
5718,-0.006005018949508667,-0.37449392676353455
5719,0.20520982891321182,0.2090812623500824
5720,0.07521865237504244,-0.0014621652662754059
5721,0.073077910579741,0.015901513397693634
5722,-0.1773288268595934,-0.1728300303220749
5723,-0.6716817319393158,-0.6532299518585205
5724,0.10416430979967117,-0.001768326386809349
5725,-2.127198233269155,-1.7868534326553345
5726,-0.007096499903127551,-0.005434829741716385
5727,-0.09368380904197693,-0.1565753072500229
5728,-2.0932869912121532,-2.075273036956787
5729,0.014867675301502459,0.0798330157995224
5730,0.24202998902183026,0.08063351362943649
5731,-0.10274528316222131,-0.10065209865570068
5732,0.25984054431319237,0.03379743918776512
5733,-2.713933966588229,-2.692941188812256
5734,-4.690539214760065,-4.6959733963012695
5735,-0.11190454731695354,-0.04986588656902313
5736,1.444856345653534,0.006520017981529236
5737,1.7637931406497955,-0.013530135154724121
5738,-0.06794694811105728,0.010288186371326447
5739,-0.0036718964111059904,0.0025629661977291107
5740,0.6581451708916575,0.01368352398276329
5741,-0.559760469943285,-0.5827045440673828
5742,-3.6973140130285174,-3.6677563190460205
5743,0.0026405081298435107,0.0013851603725925088
5744,0.044348366325721145,0.03608626499772072
5745,0.026295474730432034,0.027574438601732254
5746,-1.0287993056699634,-1.00644052028656
5747,-0.10968922451138496,-0.10720432549715042
5748,0.03248875318968203,0.08557377010583878
5749,-0.08998013031668961,0.06105339527130127
5750,-0.8311769906431437,-0.8175996541976929
5751,-0.06286748382262886,-0.02607876807451248
5752,0.0854594400152564,0.014485393650829792
5753,0.008329051546752453,3.105122596025467e-05
5754,-1.009257510304451,-1.0667262077331543
5755,-0.4295102134346962,-0.434461385011673
5756,0.10957565903663635,-0.06744714826345444
5757,-4.617994129657745,-5.245094299316406
5758,-2.40634423494339,-2.8309290409088135
5759,-2.2958970814943314,-2.3350682258605957
5760,-8.01753918081522,-8.037879943847656
5761,0.0005175070837140083,0.012818772345781326
5762,-0.21420734375715256,-0.26380935311317444
5763,0.0001787435612641275,0.022776231169700623
5764,-0.05218172958120704,-0.022403419017791748
5765,0.014156996156089008,0.16325512528419495
5766,-0.036565647926181555,0.09677348285913467
5767,0.39436520636081696,0.16306374967098236
5768,-1.5847458988428116,-1.6496796607971191
5769,0.19955086335539818,-0.0396919921040535
5770,1.1851983685046434,-0.00655461847782135
5771,-9.93284279765794,-9.927492141723633
5772,0.7259432040154934,0.021119482815265656
5773,0.5401104055345058,0.013640237972140312
5774,-1.909942420636071,-1.8833973407745361
5775,1.4735337779857218,1.4769543409347534
5776,0.022256628784816712,0.021520918235182762
5777,-1.4068374634180145,-1.3941622972488403
5778,-0.7701820023357868,-0.7788050174713135
5779,0.003115431492915377,0.005611804313957691
5780,-0.31114539317786694,1.1603610515594482
5781,-0.6761977077294432,-0.6586548686027527
5782,0.47074436250841245,0.016292709857225418
5783,0.5538510493934155,0.1309048980474472
5784,-0.0008707046508789062,-1.720472812652588
5785,-0.11407457664608955,0.11263343691825867
5786,-2.9540664658416063,-2.9321212768554688
5787,-0.25184708507731557,-0.09223721921443939
5788,-9.682671335205669,-9.652304649353027
5789,0.100766122341156,0.1324654072523117
5790,-0.5881938636302948,-0.7031316757202148
5791,0.2032878688769415,0.04297320917248726
5792,-1.4175360211993393,-1.4130553007125854
5793,0.3486837148666382,-0.4018091857433319
5794,0.4727797508239746,-0.8862441182136536
5795,-0.027171481400728226,-0.023592310026288033
5796,-0.051181929200538434,-0.04879191517829895
5797,-0.015370892127975821,-0.016751402989029884
5798,-0.0008965024244389497,0.1072690337896347
5799,-3.4796426817774773,-3.512713670730591
5800,-3.2011923793870665,-3.1938960552215576
5801,-0.6620896758395247,-0.6413373351097107
5802,-2.397496050223708,-2.3397910594940186
5803,0.84560317069554,0.3501315116882324
5804,-0.28862205147743225,-0.4856976866722107
5805,-0.5169608294963837,-0.7190412282943726
5806,-1.4798960275948048,-1.4572715759277344
5807,-0.2169719785451889,-0.3743595480918884
5808,-1.7439117282629013,-1.7464818954467773
5809,-2.0538442730903625,-2.9326417446136475
5810,-0.023410935886204243,-0.032661084085702896
5811,0.13070664601400495,0.017568448558449745
5812,-0.0024359358940273523,0.010493440553545952
5813,-0.13840864738449454,-0.11582068353891373
5814,-0.0010219961404800415,-0.12261855602264404
5815,-2.7026856411248446,-2.6831722259521484
5816,-4.027432173490524,-4.361203670501709
5817,0.05438047298048332,0.021630223840475082
5818,-9.161005501868203,-9.010712623596191
5819,-0.6524324845522642,-0.6397907137870789
5820,0.08889542520046234,-0.17136536538600922
5821,-2.178167182020843,-2.130995750427246
5822,-4.468441277742386,-4.527694225311279
5823,0.0671737000811845,0.3198623061180115
5824,0.009466661605983973,0.19705916941165924
5825,-0.04815581254661083,0.2783963680267334
5826,-0.017755095846951008,-0.003910183906555176
5827,-2.1605106107890606,-1.895143985748291
5828,0.00012551867303045583,0.008794090710580349
5829,-0.23694831132888794,-0.4539816379547119
5830,-1.2406117031350732,-1.232550859451294
5831,0.4196180636063218,0.05833692103624344
5832,-0.02830914268270135,-0.01613127812743187
5833,1.6388297909870744,0.09678586572408676
5834,-0.6703595444560051,-0.6005321741104126
5835,-2.572641372680664,-3.5675864219665527
5836,-3.85989854708896,-3.8253540992736816
5837,-0.09500835463404655,-0.06857907772064209
5838,-2.17204487323761,-2.581270456314087
5839,-0.34125509206205606,-0.3407844603061676
5840,-6.255963565308775,-6.237988471984863
5841,-0.7551789153367281,-0.7095567584037781
5842,0.09234058856964111,-0.1203603744506836
5843,0.877289243042469,0.07421717792749405
5844,-2.7300780452787876,-2.6716747283935547
5845,0.33831721544265747,-0.35215163230895996
5846,1.2964413166046143,-1.8940999507904053
5847,-4.465712822973728,-4.525318145751953
5848,-0.6346799946622923,-0.621878981590271
5849,1.3776992559432983,-0.09525997936725616
5850,-0.025367695838212967,-0.01778281480073929
5851,0.12128772772848606,0.012397762387990952
5852,-0.6915891859680414,-0.6620643734931946
5853,-0.01597688067704439,0.06051521748304367
5854,2.0247255563774615,0.008103211410343647
5855,-0.3815993438474834,-0.08738040924072266
5856,-8.409246103838086,-8.357870101928711
5857,0.10936379316262901,0.31984466314315796
5858,-0.3044771272689104,-0.2897339463233948
5859,-3.176069788634777,-3.182211399078369
5860,0.00030011634407856036,0.0015645497478544712
5861,0.18436679663136601,0.007095330860465765
5862,-0.2442526244558394,-0.20487678050994873
5863,0.8922547101974487,-0.2387629598379135
5864,3.0976498499512672,0.0781034529209137
5865,-6.07093358039856,-6.147190570831299
5866,1.408783696591854,0.02181079611182213
5867,1.0479357242584229,-0.5515472292900085
5868,-0.8326236680150032,-0.890500009059906
5869,-0.40828433632850647,-0.44253963232040405
5870,0.04686322063207626,-0.06003240495920181
5871,0.41292946226894855,0.01973332092165947
5872,0.526799201965332,-0.49427345395088196
5873,0.013684027828446688,0.016140148043632507
5874,-2.328619956970215,-2.4174039363861084
5875,-0.8857237276388332,-0.8773158192634583
5876,0.26182572144898586,0.13608650863170624
5877,-0.2863617092370987,-0.4628103971481323
5878,-0.09604237973701402,-0.08220185339450836
5879,-0.016754372001742013,-0.001729303039610386
5880,-6.670765876990117,-6.649154186248779
5881,-0.7719232048839331,-0.7596403956413269
5882,0.0009159771725535393,0.01318039558827877
5883,-3.9473806396126747,-4.006102085113525
5884,1.06622145883739,-0.01227288506925106
5885,-0.001239005363686374,0.0323859266936779
5886,2.4681213349103928,-0.1379327028989792
5887,0.5561056882143021,-0.1945488601922989
5888,0.015038297977298498,-0.0017505589639768004
5889,-0.811273270053789,-0.6486842036247253
5890,-0.058380067348480225,-1.019062876701355
5891,-0.3579091876745224,-0.42610904574394226
5892,0.05751141209839261,0.00448837224394083
5893,-2.627761721621937,-2.608515501022339
5894,0.15333756804466248,-0.2613967955112457
5895,-0.079139985202346,0.23993536829948425
5896,0.14185379212722182,0.1606276035308838
5897,-0.9516165554523468,-1.3699864149093628
5898,1.4329792195931077,-0.007185491733253002
5899,-0.020092904567718506,-0.16314399242401123
5900,0.019929677811887814,0.029516708105802536
5901,-1.189077187795192,-1.1860549449920654
5902,-9.738704975054134,-9.735090255737305
5903,-1.1735506653785706,-1.3446019887924194
5904,-0.034457266330718994,-0.39620235562324524
5905,0.2534373998641968,-0.18414077162742615
5906,-2.060822904109955,-2.1403985023498535
5907,-0.02778565214248374,-0.02392888441681862
5908,-0.48475239239633083,-0.04032120108604431
5909,-0.8145874058827758,-0.6121490001678467
5910,0.10238412395119667,0.0019187107682228088
5911,-0.2885574549436569,-0.5100243091583252
5912,-3.481208175420761,-3.5886952877044678
5913,0.4498806372284889,0.09886670857667923
5914,0.02437382936477661,-0.09718425571918488
5915,-10.094736877828836,-10.092279434204102
5916,-1.7379209739156067,-1.4870810508728027
5917,0.21987857051499304,0.029499901458621025
5918,-3.2854081094264984,-3.352142333984375
5919,-2.9656755328178406,-3.1595866680145264
5920,-0.02420707419514656,-0.037472330033779144
5921,0.1951864641159773,-0.004549907520413399
5922,-0.35019076615571976,-0.3061956763267517
5923,-0.29621106781996787,-0.14612531661987305
5924,0.03280054032802582,0.003615163266658783
5925,0.0016010106774047017,0.16364902257919312
5926,-0.014158326433971524,-0.004615322686731815
5927,-0.0030624116770923138,0.1792946457862854
5928,0.25176967680454254,-0.03172691911458969
5929,-0.24011816270649433,-0.21106994152069092
5930,-0.07007890939712524,-0.6887727975845337
5931,0.14789189118891954,0.005790070630609989
5932,-2.6679604798555374,-2.893798589706421
5933,-0.4865720570087433,-0.3773377239704132
5934,-3.525008653756231,-3.5271012783050537
5935,-6.853907562792301,-6.582340240478516
5936,0.42109616845846176,-0.08562960475683212
5937,-0.4973785728216171,-0.5048117637634277
5938,-2.592805927619338,-2.5846240520477295
5939,-0.026925697922706604,-0.11804963648319244
5940,0.876180924475193,-0.03943782299757004
5941,-0.3350963468255941,-0.3223137855529785
5942,-2.079974079504609,-2.1005489826202393
5943,1.0086041409522295,0.010995866730809212
5944,0.1274103552568704,0.05036827176809311
5945,-0.8290088772773743,-1.2496838569641113
5946,-0.23544899001717567,-0.22642332315444946
5947,-0.0016314814565703273,0.02445172891020775
5948,0.5657624341547489,-0.03451841324567795
5949,2.9229129450395703,0.04339056462049484
5950,-0.1621538084000349,1.2876588106155396
5951,0.007912422981462441,0.0015373710775747895
5952,-3.0886588394641876,-3.49609375
5953,-4.808494418859482,-5.126695156097412
5954,-2.2830641381442547,-2.2432289123535156
5955,0.08293529599905014,0.12573429942131042
5956,1.0396115183830261,0.17396704852581024
5957,-0.19616973400115967,-1.2444250583648682
5958,-0.015695732086896896,0.08872683346271515
5959,0.004936837591230869,0.022229613736271858
5960,0.13123348355293274,-0.1111990362405777
5961,1.4219124875962734,0.07913310825824738
5962,-3.1511525325477123,-3.1444458961486816
5963,-0.33300839364528656,-0.2681289613246918
5964,-0.7050310969352722,-0.7727353572845459
5965,-0.627969354391098,-0.9005001187324524
5966,-0.1194467544555664,-0.4543185830116272
5967,-1.5425657629966736,-2.129493474960327
5968,-2.3715474978089333,-2.3681328296661377
5969,-1.9760168492794037,-2.3406896591186523
5970,2.857048587378813,0.03460004925727844
5971,-1.040473073720932,-1.1813302040100098
5972,-3.0025582518428564,-2.9894211292266846
5973,0.3485489524900913,0.012882549315690994
5974,0.038553908467292786,-0.01699468120932579
5975,-0.03136736713349819,-0.044903479516506195
5976,0.05719029204919934,-0.0028808224014937878
5977,-5.4324172623455524,-5.468871116638184
5978,-5.465040475130081,-5.624088764190674
5979,-0.00016570091247558594,0.09099352359771729
5980,0.05740545503795147,0.021536163985729218
5981,-0.7934877305888222,-0.7599368095397949
5982,-0.21728336811065674,-0.6868343949317932
5983,-1.4907288327813148,-1.5230997800827026
5984,-4.21611712872982,-4.304688930511475
5985,0.11023008450865746,-0.0003056637942790985
5986,0.49120281636714935,-0.10019655525684357
5987,-0.8135332631645724,-0.761116087436676
5988,-4.286128812469542,-3.9393553733825684
5989,-1.6762817203998566,-1.8095682859420776
5990,0.16410880908370018,-0.047409653663635254
5991,0.0062926835380494595,-0.005700731184333563
5992,-0.10900808155565755,-0.08220284432172775
5993,0.0038879741987329908,0.14985620975494385
5994,0.26985833793878555,0.008493740111589432
5995,0.858181644231081,0.00447281077504158
5996,-0.7640667101368308,-0.7265832424163818
5997,-0.18486500858853105,-0.1452406793832779
5998,-0.5253752768039703,-0.7306064367294312
5999,2.5459679812192917,-0.056017205119132996
6000,-0.21002747397869825,-0.08840528130531311
6001,-0.5407754220068455,-0.48252883553504944
6002,-1.5555827021598816,-1.8624153137207031
6003,0.022192108910530806,0.07972205430269241
6004,-0.0024108923971652985,0.004425229504704475
6005,-0.00042199710151180625,0.01696043275296688
6006,1.3872649383265525,0.01988896355032921
6007,-0.09211527474690229,0.279249370098114
6008,-0.12348002195358276,-0.21049688756465912
6009,1.818731033243239,0.05521779507398605
6010,-6.087333690142259,-5.834431171417236
6011,-0.19950450956821442,-0.3158012628555298
6012,0.00371747137978673,0.00893828272819519
6013,0.08712953701615334,-0.027526313439011574
6014,-4.977906659245491,-5.060017108917236
6015,-5.908803742844611,-5.90732479095459
6016,-0.04039570759050548,0.012529563158750534
6017,-0.08622617651417386,-0.0626724362373352
6018,0.7103611193597317,0.0035566650331020355
6019,-4.79232519492507,-4.76469612121582
6020,-1.8583003133535385,-1.8996261358261108
6021,-0.48133813589811325,-0.5180755853652954
6022,0.5301835207501426,0.008569885045289993
6023,-0.1255810707943965,-0.11748035997152328
6024,0.40484707057476044,0.016013041138648987
6025,0.01609707751777023,0.10855410248041153
6026,2.653340961318463,0.039862316101789474
6027,-0.026258040219545364,-0.03553885594010353
6028,-0.3296301066875458,-0.5654819011688232
6029,-3.38018349558115,-3.4186763763427734
6030,-3.3209562361007556,-3.2885026931762695
6031,0.0025221286341547966,0.040190935134887695
6032,0.017411628738045692,0.07586216926574707
6033,0.21733411867171526,0.008437083102762699
6034,-2.9210961759090424,-2.997267484664917
6035,-2.791256822645664,-2.86409592628479
6036,-0.40868869424252807,-0.37506377696990967
6037,0.11396156111732125,0.19674937427043915
6038,0.0044431721325963736,0.0338379368185997
6039,-1.0960321873426437,-0.9071388244628906
6040,0.012969400733709335,0.3474031686782837
6041,2.1303233527578413,0.34960299730300903
6042,-4.5834227269515395,-4.5962066650390625
6043,-0.002171568303310778,0.0023058371152728796
6044,0.021546619245782495,0.0007643050048500299
6045,-1.7476094216108322,-1.7190773487091064
6046,3.897799491882324,-2.0125133991241455
6047,-2.0442620201501995,-2.0248520374298096
6048,-2.899735472688917,-2.9004578590393066
6049,0.1746712401509285,-0.009108446538448334
6050,-5.508927047252655,-6.251545429229736
6051,0.20061653854236283,0.013906171545386314
6052,-0.18668122589599534,-0.17284069955348969
6053,0.003951764068915509,0.003621660638600588
6054,-4.37036798754707,-4.353359222412109
6055,0.292028795927763,0.04801208898425102
6056,0.11596904695034027,-0.07145020365715027
6057,0.04781441390514374,0.3141767084598541
6058,-0.06121327728158121,-0.006065797060728073
6059,-2.2744395211338997,-2.3097777366638184
6060,0.7257096245884895,-0.07429526746273041
6061,0.19387945532798767,-0.21165570616722107
6062,-0.03829645365476608,-0.03416755050420761
6063,-0.8008255660533905,-1.0021871328353882
6064,0.03459457214921713,0.06355979293584824
6065,-0.8377799987792969,-0.9487535357475281
6066,0.8231913767522201,0.024953873828053474
6067,1.1836980627849698,0.01169953029602766
6068,0.00031108058101381175,0.2150125503540039
6069,-0.08780212607234716,-0.09306298941373825
6070,-0.01706555113196373,-0.05314607918262482
6071,-0.013896862044930458,-0.007195284590125084
6072,-2.7057328820228577,-2.6975483894348145
6073,0.3974834769323934,0.01765754446387291
6074,-0.004440636839717627,0.016329843550920486
6075,0.5490705873817205,0.4585550129413605
6076,0.4313379228115082,-0.2977909743785858
6077,-0.4369236631318927,-0.3730824291706085
6078,-0.8491076829377562,-0.8422465920448303
6079,0.0571577362716198,0.03232252225279808
6080,0.05606369022279978,0.011316606774926186
6081,-0.27894145203754306,-0.25392743945121765
6082,0.0013870552938897163,0.0466713085770607
6083,-1.2975164655126719,-1.2902177572250366
6084,-2.496258410392329,-2.4827136993408203
6085,-0.07314124703407288,-0.035714760422706604
6086,-1.9200090989470482,-1.964980959892273
6087,0.044437650591135025,-0.026312433183193207
6088,-6.7637321865186095,-6.740577220916748
6089,1.1166667193174362,0.002021804451942444
6090,1.0307950974247433,0.0676029771566391
6091,-2.8608575463294983,-3.5216352939605713
6092,0.14184021018445492,0.025647340342402458
6093,-0.0067000314593315125,0.04042353481054306
6094,-0.45222193747758865,-0.4445045590400696
6095,-4.930181530769914,-4.918168067932129
6096,-0.5852817315608263,-0.5748316645622253
6097,3.9923466444015503,-0.6319856643676758
6098,0.16631260141730309,-0.04568867385387421
6099,0.02119332552024389,0.004522447939962149
6100,-0.5324696553871036,-0.1708434522151947
6101,1.4980294663691893,0.01259491965174675
6102,-0.7110011875629425,-0.7817495465278625
6103,-1.0444025211036205,-1.0418906211853027
6104,0.06947779655456543,-0.19379273056983948
6105,0.008991233742563054,0.10931163281202316
6106,0.019653642550110817,0.02219460904598236
6107,-2.615476333303377,-2.602543592453003
6108,-0.00035219285018683877,0.01964579150080681
6109,0.0806126594543457,-0.00935530848801136
6110,-0.08368003368559584,-0.05624003708362579
6111,0.6769180297851562,-1.1250684261322021
6112,-2.6651786118745804,-2.7831366062164307
6113,-0.6720139905810356,-0.5293524861335754
6114,-1.282207252457738,-1.2803455591201782
6115,-0.014028475692612119,0.14953212440013885
6116,-1.7758587612188421,-1.762665867805481
6117,-0.3158045804593712,-0.2995929419994354
6118,0.4053567796945572,-0.06439410150051117
6119,1.834395443147514,0.01779676415026188
6120,0.003132050158455968,0.02316681481897831
6121,0.4132130182115361,0.006811582483351231
6122,-0.03313854709267616,-0.05161277949810028
6123,-1.5270724019501358,-1.5124175548553467
6124,-0.8808937105932273,-0.771347165107727
6125,0.02770876232534647,0.16038420796394348
6126,-4.715178978512995,-4.551047325134277
6127,0.1883844956755638,-0.06579427421092987
6128,-1.5366189628839493,-1.5140300989151
6129,-1.1726072314195335,-1.17261803150177
6130,6.810887273401022,-0.01880744658410549
6131,1.102404698729515,0.17280064523220062
6132,-6.131463050842285,-10.327717781066895
6133,-0.24074575304985046,-0.34001168608665466
6134,0.7438820342067629,0.3466762602329254
6135,-0.5921693099662662,-0.596518874168396
6136,-4.0707038987311535,-4.044147491455078
6137,0.012578951194882393,0.10761287808418274
6138,0.6651729373261333,0.09393415600061417
6139,0.12187961488962173,-0.04431455582380295
6140,0.004994868311314349,0.002491337014362216
6141,-1.6328026354312897,-1.558020830154419
6142,-0.4811578947119415,-0.16696813702583313
6143,1.2204421818023548,0.025911038741469383
6144,0.9568767407909036,0.008153722621500492
6145,0.09354824479669333,0.01604655012488365
6146,-0.07840710878372192,-0.1665503829717636
6147,-6.901321527315304,-6.5322651863098145
6148,-0.004888131283223629,0.0751052051782608
6149,0.003475325836916454,0.1696021854877472
6150,-0.03430555807426572,0.00852765142917633
6151,0.13969722017645836,-0.03149235621094704
6152,-1.2348263263702393,-1.9848291873931885
6153,-0.1857365245523397,-0.15329259634017944
6154,0.22492911492008716,0.18880611658096313
6155,-0.13629742176271975,-0.11824405938386917
6156,0.00033525909384479746,0.10057877749204636
6157,-0.5130648016929626,-0.7135711908340454
6158,0.21038392186164856,-0.04027891904115677
6159,-0.5684204827994108,-0.5644189715385437
6160,-2.5517976377159357,-2.5555553436279297
6161,-0.21333488821983337,-0.6668464541435242
6162,-0.07895954977720976,0.2622244954109192
6163,0.14598550414666533,0.011974943801760674
6164,-0.007107124663889408,0.01974330097436905
6165,-0.0006501753487100359,0.029918396845459938
6166,-0.08721484971465543,-0.07865747809410095
6167,-0.12461083382368088,-0.1732943058013916
6168,-5.563289403915405,-6.050655364990234
6169,2.3775422424077988,-0.021117156371474266
6170,2.4228597367182374,0.014849917031824589
6171,0.02249324880540371,0.0008315413724631071
6172,-0.6005129457917064,-0.5627613067626953
6173,0.0007285521533049177,0.29787468910217285
6174,0.03988983854651451,0.02300393581390381
6175,-0.14405920216813684,0.14712999761104584
6176,-0.003992974758148193,0.12758785486221313
6177,0.02705107256770134,0.0009626541286706924
6178,-0.17739859223365784,-0.026149168610572815
6179,-0.151963472366333,-1.9068540334701538
6180,0.08445894718170166,-0.06493774801492691
6181,3.0714397951960564,-0.02231616899371147
6182,-0.43835438787937164,-0.6199895739555359
6183,-0.07761045545339584,-0.11771034449338913
6184,-0.008880458553903736,0.10285746306180954
6185,0.40122975409030914,-0.06752318143844604
6186,-3.5544239059090614,-3.261605739593506
6187,0.2896304056048393,-0.10598921775817871
6188,-0.33294932171702385,-0.06965300440788269
6189,-0.9774263724684715,-0.9416884779930115
6190,-0.07319423992885277,0.2764844298362732
6191,-1.2616050209617242,-1.2619658708572388
6192,1.5274897199124098,-0.016812551766633987
6193,-0.05964834615588188,0.028969354927539825
6194,0.0030617155134677887,-0.01253461092710495
6195,-6.425000302493572,-6.542023658752441
6196,-0.7414801008999348,-0.717021107673645
6197,-0.00426270067691803,-0.06353431195020676
6198,-1.6791016452480108,-1.6637667417526245
6199,0.1314721535309218,0.1626463681459427
6200,0.08388064400060102,0.3199692368507385
6201,-0.5161694288253784,-0.42879754304885864
6202,0.17093363404273987,-0.07291349768638611
6203,-0.21322768926620483,-0.2063545435667038
6204,-2.2309937477111816,-3.183236837387085
6205,-0.006374923512339592,0.021641388535499573
6206,-0.12660622969269753,-0.14841017127037048
6207,-0.24635962024331093,-0.2524837553501129
6208,-3.737733855843544,-3.9314939975738525
6209,-0.4092063307762146,-0.6824976205825806
6210,-6.840728424489498,-6.930752754211426
6211,-1.7688171565532684,-1.8169726133346558
6212,-1.603528082370758,-2.5473275184631348
6213,0.03257817169651389,0.020389243960380554
6214,-5.175241205841303,-5.1457695960998535
6215,0.7953006676398218,0.014939522370696068
6216,-0.1980868132704927,-0.032673180103302
6217,0.714432641339954,0.10744316875934601
6218,-0.5759577162498317,-0.5543444156646729
6219,0.40960016846702274,0.0029149416368454695
6220,-1.1498474888503551,-1.1065417528152466
6221,0.10491189360618591,0.0013204514980316162
6222,1.0086596384644508,-0.028011195361614227
6223,-3.6443760469555855,-3.617457628250122
6224,0.3120235204696655,-0.456714928150177
6225,0.03709407497080974,0.10286025702953339
6226,0.019123361737001687,0.0010631878394633532
6227,0.4923224300146103,0.22339700162410736
6228,0.16836965829133987,0.009167930111289024
6229,-0.07250409945845604,-0.10658998787403107
6230,-0.4339382406906225,-0.40465420484542847
6231,0.20400586724282022,0.020022183656692505
6232,0.010384713299572468,0.07072368264198303
6233,2.119387343991548,0.07547836005687714
6234,-0.03662426117807627,-0.023624153807759285
6235,-1.4972860698762815,-1.4301351308822632
6236,2.435474685684312,0.03936247527599335
6237,-1.1875890716910362,-1.1004562377929688
6238,-0.0001684284363250299,0.004354615695774555
6239,-1.71950763463974,-1.8400709629058838
6240,0.02847742917947471,0.02469717711210251
6241,1.422036588191986,-0.5787720680236816
6242,-0.8508266806602478,-1.1032577753067017
6243,4.502117305994034,-0.4031331539154053
6244,-1.3328340696170926,-1.2793611288070679
6245,-0.6275232422049157,-0.6001995205879211
6246,-0.006841037655249238,0.03135919198393822
6247,0.7664641067385674,0.2531946897506714
6248,-0.003352120482304599,0.01585650071501732
6249,0.41920876991935074,0.0016971330624073744
6250,-1.462794415652752,-1.2180031538009644
6251,7.225503213703632e-05,0.04420708864927292
6252,-1.5466038212180138,-1.3692489862442017
6253,-0.0016637444496154785,-0.5561060309410095
6254,-0.014917799911927432,0.09412847459316254
6255,1.4294513054192066,0.042891670018434525
6256,-0.5537625737924827,-0.5302088260650635
6257,-1.4225779077969491,-1.423589825630188
6258,-0.10862104059197009,0.05446659028530121
6259,-1.1143487691879272,-2.0767662525177
6260,-3.5311339627951384,-3.558833599090576
6261,-3.6905716927722096,-3.6880128383636475
6262,-3.1230663845781237,-3.0601258277893066
6263,0.15354491770267487,-0.2065540850162506
6264,-3.8511687552090734,-3.7982304096221924
6265,0.46253346651792526,-0.07453107088804245
6266,-0.3159520924091339,-0.30919724702835083
6267,-2.7410755157470703,-3.1165080070495605
6268,-0.03741244925186038,-0.008969521149992943
6269,-0.47042790055274963,-0.6505619287490845
6270,-0.05890994373476133,-0.042618364095687866
6271,-1.991677251062356,-1.976912021636963
6272,-4.841410223161802,-4.8193793296813965
6273,-0.20008190628141165,-0.18465901911258698
6274,-0.20320563103450695,-0.17282333970069885
6275,0.08801480382680893,0.03340887278318405
6276,0.19722601026296616,-0.03298810496926308
6277,-3.04551522154361,-3.0228099822998047
6278,-0.004397356882691383,0.030098330229520798
6279,-0.0009183236399508132,0.0542038232088089
6280,-3.4793529957532883,-3.5260820388793945
6281,-0.14519506052602082,-0.14192281663417816
6282,0.2228715785604436,0.014903858304023743
6283,-0.6557927464600652,-0.455831378698349
6284,-0.006788924336433411,-0.06285853683948517
6285,-0.47471071034669876,-0.4998035132884979
6286,-0.08443983204779215,-0.03889526054263115
6287,2.7064626812934875,-0.25022071599960327
6288,-0.4346715994179249,-0.465041846036911
6289,-2.758367694914341,-2.763895034790039
6290,-1.7929614810927887,-1.767017126083374
6291,-0.7979882881045341,-0.4338108003139496
6292,-0.08288019895553589,-0.5064945816993713
6293,0.18745151348412037,0.009599532932043076
6294,0.09172296524047852,-0.05937100574374199
6295,-2.734241626691073,-2.7040271759033203
6296,-0.08152613849961199,-0.0781899020075798
6297,-4.704430714249611,-4.549001216888428
6298,-0.017836272716522217,-0.49794238805770874
6299,0.002150788903236389,0.06472444534301758
6300,-0.008050110191106796,0.19512538611888885
6301,0.04846162348985672,0.003278212621808052
6302,-5.805320341778497e-05,0.05506409332156181
6303,-0.10384226741734892,0.10986677557229996
6304,-1.20493745803833,-1.4551756381988525
6305,-4.311582550406456,-4.324706554412842
6306,0.29730989621020854,0.12190202623605728
6307,2.5580641627311707,-0.4208971858024597
6308,0.0011316646996419877,0.06868993490934372
6309,0.0430028336122632,0.024256687611341476
6310,0.7934081461280584,-0.024957124143838882
6311,0.14496392011642456,-0.13511517643928528
6312,0.1144226902833907,0.02778327837586403
6313,-2.8639568872749805,-2.804206371307373
6314,-1.701420933008194,-1.7100826501846313
6315,0.13181968813296407,0.07348784059286118
6316,-0.17599974013864994,-0.1576441377401352
6317,-0.0022449083626270294,-0.035176828503608704
6318,-1.917457491159439,-1.7769168615341187
6319,-0.05274275317788124,0.014731593430042267
6320,-4.346317432820797,-4.405783653259277
6321,-0.01317738882789854,0.1563965529203415
6322,1.7040501683950424,0.28666019439697266
6323,0.0812592413276434,-0.005066314712166786
6324,-0.01785247942098067,0.057448096573352814
6325,0.34566528315190226,0.018180297687649727
6326,0.8335835854522884,0.0042968508787453175
6327,-0.002125595696270466,0.005854480434209108
6328,0.023310201708227396,0.029107768088579178
6329,-1.999828889966011,-1.9893593788146973
6330,-0.037950633093714714,0.12776605784893036
6331,0.27238255739212036,-0.4456459879875183
6332,0.013796715065836906,0.1807507872581482
6333,0.9383611688135716,0.14516986906528473
6334,0.25132519006729126,-0.4858008027076721
6335,1.3010547230951488,0.0024494053795933723
6336,-0.46414244289917406,-0.314247727394104
6337,-0.03593210817780346,0.002120569348335266
6338,-0.3045958988368511,-0.2314032018184662
6339,-4.05500203371048,-4.352003574371338
6340,-6.040333120850846,-6.037167549133301
6341,0.07881070684925362,0.1081797182559967
6342,0.10143509740009904,0.2293998897075653
6343,-0.5214136683498509,-0.4955443739891052
6344,0.20338775776326656,0.03210006654262543
6345,1.5717286467552185,-0.5071253180503845
6346,0.06822502240538597,0.06467567384243011
6347,0.268678198903217,0.0014445162378251553
6348,-21.41705330274999,-21.42205238342285
6349,0.07815109938383102,-0.04703962057828903
6350,-0.038390940986573696,0.09461593627929688
6351,0.27444564551115036,-0.06421761959791183
6352,-6.159632682800293,-7.875789165496826
6353,-0.11695551872253418,-2.3992955684661865
6354,-0.9858815781772137,-0.8523815870285034
6355,0.7531306724995375,0.010546963661909103
6356,0.040150042390450835,0.021147670224308968
6357,-5.721131443977356,-6.80087423324585
6358,-0.09930824488401413,-0.17112256586551666
6359,-0.06392442062497139,-0.05792999267578125
6360,-0.0769604742527008,-0.09546127915382385
6361,0.33518218994140625,-1.7121050357818604
6362,-0.1437889188528061,-0.2457912713289261
6363,-1.4095900058769075,-1.4014861583709717
6364,0.07060616090893745,0.01999438926577568
6365,-0.24091875553131104,-0.31466326117515564
6366,-6.113649381324649,-6.052720546722412
6367,0.028328027692623436,0.013439767993986607
6368,-0.06390964984893799,-0.8930773735046387
6369,-0.3706541662577365,-0.04979985952377319
6370,0.0065543749556127295,0.015168228186666965
6371,-1.7295524682849646,-1.627737045288086
6372,-0.05728098750114441,-0.21589325368404388
6373,-3.4049055461073294,-3.3782575130462646
6374,-0.1318418118171394,-0.12678542733192444
6375,-1.596123514813371,-1.4328582286834717
6376,0.00255673163337633,0.029986301437020302
6377,0.15507695078849792,-0.04660126939415932
6378,-4.360530556179583,-4.361447811126709
6379,-6.588756314478815,-6.277087211608887
6380,-0.8488433007150888,-0.7858960628509521
6381,1.6832518707960844,0.052808403968811035
6382,-0.14879506826400757,-0.1821976900100708
6383,-1.924683409743011,-1.9049456119537354
6384,-0.01150046809198102,0.006494131870567799
6385,-1.0102917850017548,-0.9697638750076294
6386,-6.704413741827011,-7.1311354637146
6387,1.0815624466340523,0.007018427364528179
6388,-8.0328129529953,-9.159175872802734
6389,-0.03228007612051442,-0.01722640171647072
6390,-0.7745793126523495,-0.8243706822395325
6391,-1.8646573398145847,-1.8208390474319458
6392,0.08742304148699986,0.053275350481271744
6393,-5.421720365644433,-5.415217876434326
6394,0.14383220672607422,-0.04971824586391449
6395,0.7401398895308375,0.033036235719919205
6396,-4.318965358659625,-4.224246978759766
6397,0.27967677847482264,0.10674168169498444
6398,-2.9174257761915214,-2.902787446975708
6399,-3.749770998954773,-4.511443138122559
6400,-0.11447109282016754,-0.2307630479335785
6401,1.267023742198944,-0.697003960609436
6402,-2.2452973127365112,-3.841491937637329
6403,-0.03438662737607956,0.0834483653306961
6404,-0.05383786070160568,-0.04227910190820694
6405,-7.0312911830842495,-7.014762878417969
6406,-2.913835972547531,-3.3222386837005615
6407,0.053599690552800894,0.05296892300248146
6408,0.07147372793406248,0.24882853031158447
6409,-0.03691553883254528,-0.052897658199071884
6410,0.6256644278764725,-0.0014355480670928955
6411,1.4648111867718399,0.23616692423820496
6412,0.6531242300989106,0.04495236650109291
6413,-1.3060111198574305,-1.2077288627624512
6414,0.03690209053456783,0.061576180160045624
6415,-0.20169044786598533,-0.18757784366607666
6416,-0.0471254400908947,-0.027214784175157547
6417,-1.9449491873383522,-1.8794041872024536
6418,-5.502043031156063,-5.551329612731934
6419,-0.003970778052462265,0.010076485574245453
6420,-3.0508980453014374,-3.064911365509033
6421,0.8436793386936188,-0.17094413936138153
6422,-0.706102043390274,-0.9363151788711548
6423,-1.2142634289339185,-1.054126501083374
6424,-5.3489314136095345,-5.32696008682251
6425,-0.06463098607491702,0.12395987659692764
6426,-3.4444510638713837,-3.8148818016052246
6427,-0.21701321750879288,-0.28532978892326355
6428,-1.1569697954691947,-1.138850450515747
6429,-3.170728265773505,-3.0370566844940186
6430,0.0007908650441095233,0.2139638513326645
6431,-8.4271280169487,-8.633719444274902
6432,0.0007288812776096165,0.10007218271493912
6433,0.11395982839167118,0.010828664526343346
6434,0.0007501405781908943,0.01268343161791563
6435,0.55740025639534,-0.3614634573459625
6436,-0.8134361505508423,-1.084716558456421
6437,0.392262383364141,0.041188981384038925
6438,-1.1497508590109646,-1.1471951007843018
6439,-4.79442572966218,-4.8103108406066895
6440,0.794486291706562,-0.11268869042396545
6441,0.28509727492928505,0.014414116740226746
6442,-0.009076264221221209,0.17601196467876434
6443,0.03311757277697325,0.3712935149669647
6444,0.21278002485632896,-0.020069925114512444
6445,-0.026207681745290756,-0.02573103830218315
6446,-1.982013538479805,-2.036982297897339
6447,-0.1919921077787876,0.16137102246284485
6448,1.1434941282495856,7.491325959563255e-06
6449,0.02880918453047343,0.021626289933919907
6450,-6.812747240681347,-6.7729315757751465
6451,-5.388902559876442,-5.551219463348389
6452,-0.04641103945323266,-0.0175589919090271
6453,0.06152991997078061,0.07802920788526535
6454,0.04769184850738384,0.027293967083096504
6455,0.7702931168987561,0.0059343245811760426
6456,0.4683299628086388,0.21691986918449402
6457,0.508588969707489,-0.6654462814331055
6458,1.2961014062166214,-0.15101748704910278
6459,-0.0011244186607655138,0.006052878685295582
6460,0.23831525444984436,-0.14470218122005463
6461,-0.4563446205575019,-0.4496445655822754
6462,0.012001315131783485,-0.020286977291107178
6463,-0.8157382607460022,-1.0689448118209839
6464,1.3524997681379318,-0.014171827584505081
6465,-0.4417454954236746,-0.440253347158432
6466,-2.531203508377075,-4.46336030960083
6467,-2.567953772842884,-2.6229703426361084
6468,-0.5083184214308858,-0.4172934293746948
6469,-4.035307347774506,-4.783004283905029
6470,-0.4068986475467682,-0.5917611718177795
6471,4.186687317909673,0.07240881770849228
6472,0.3552495241165161,-0.009612901136279106
6473,1.2266455832868814,-0.008644958958029747
6474,-0.570988416693126,-0.5664752721786499
6475,1.522636529058218,-0.028848011046648026
6476,-1.3586994409561157,-1.3949685096740723
6477,-0.20626270677894354,-0.046524614095687866
6478,-2.9965678602457047,-3.035522222518921
6479,-4.6969364917240455,-4.669699668884277
6480,0.7903662919998169,-0.1960047334432602
6481,0.33838251791894436,1.4682446718215942
6482,0.8284561224281788,0.1920371800661087
6483,-9.814251933246851,-9.858253479003906
6484,-0.8569843775512709,-0.8318772315979004
6485,-4.201052889227867,-4.352758407592773
6486,-0.000394733191569685,0.0660276934504509
6487,1.4395230412483215,-0.9041029214859009
6488,2.823068529367447,0.016756176948547363
6489,0.013173963408917189,0.012043848633766174
6490,1.3324490636587143,0.09573216736316681
6491,0.448836088180542,-0.5459136962890625
6492,0.01754669100046158,0.02722071297466755
6493,0.09590419929008931,0.18936127424240112
6494,0.3881573916878551,0.004873713478446007
6495,2.564855370670557,-0.05227569490671158
6496,-0.0924203172326088,-0.10951070487499237
6497,-0.08255097270011902,-0.4722786545753479
6498,-0.3939071288332343,-0.37749582529067993
6499,-4.152266202494502,-3.8115830421447754
6500,-0.8057301640510559,-1.320422649383545
6501,0.22270252340240404,0.016470305621623993
6502,2.0800950080156326,0.1997658908367157
6503,0.08137850710045313,0.001955247251316905
6504,-0.010074407211504877,0.0019367141649127007
6505,0.02782273106276989,0.006244612857699394
6506,-2.441628237720579,-2.4442763328552246
6507,0.6976406979374588,0.0008886682335287333
6508,0.0638194540515542,0.013529528863728046
6509,0.024531379342086268,0.06761501729488373
6510,0.06875825300812721,-0.03036048449575901
6511,-1.919377390295267,-1.936393141746521
6512,0.006421754893381149,0.024512741714715958
6513,0.4259525164961815,0.05071984976530075
6514,0.2940671453252435,0.014971056953072548
6515,-0.7510925630340353,-0.7208673357963562
6516,0.10850295424461365,-0.3905541002750397
6517,-0.12432368099689484,-0.14536628127098083
6518,-1.5841803550720215,-1.9007233381271362
6519,-0.00029117154190316796,0.018501155078411102
6520,-2.227270644158125,-2.219918966293335
6521,-0.0453002005815506,-0.07268451154232025
6522,-0.3947801594622433,-0.31983935832977295
6523,0.018100380897521973,-0.010031481273472309
6524,1.437121748978825,0.03255200758576393
6525,-2.7614112024893984,-2.748405933380127
6526,1.1633618291525636,0.054835133254528046
6527,0.0076755075715482235,0.19782553613185883
6528,0.5686237569898367,-0.0033584143966436386
6529,-0.5266400286927819,-0.07456019520759583
6530,-0.5833203475922346,-0.4030403196811676
6531,-4.12558211653959,-3.77677059173584
6532,-0.03468449041247368,0.22734925150871277
6533,-3.236593246459961,-4.23942756652832
6534,-0.5219410061836243,-0.19250985980033875
6535,0.06203874194761738,0.01529519259929657
6536,-0.0812772698700428,0.1316739022731781
6537,-0.0033006530720740557,0.017873302102088928
6538,-0.19991766568273306,-0.20810547471046448
6539,-0.8049627766013145,-0.5701080560684204
6540,-0.07157570144772762,-0.04358383268117905
6541,-6.067317617533263,-6.049448013305664
6542,-5.33237914647907,-5.302323341369629
6543,0.7395197302103043,-0.11359211802482605
6544,-0.10233244299888611,-0.35204005241394043
6545,0.021488618105649948,0.008477231487631798
6546,-5.365940406918526,-5.5188374519348145
6547,-0.515294261276722,-0.39173203706741333
6548,1.3886273503303528,-0.06941327452659607
6549,0.0776626622537151,0.01408901996910572
6550,0.0006381019484251738,0.021310146898031235
6551,0.1895832121372223,-0.15692803263664246
6552,0.0017642561870161444,0.002409205539152026
6553,0.0010482044308446348,0.026524072512984276
6554,-2.091481639072299,-1.7481502294540405
6555,-1.2791047617793083,-1.2738673686981201
6556,-0.19082492589950562,-0.29823145270347595
6557,0.015758246183395386,-0.08984333276748657
6558,-0.11818274855613708,-0.3533432185649872
6559,-0.3464101701974869,-0.3180570602416992
6560,0.533668041229248,-1.1714544296264648
6561,-6.788565636845306,-6.773848056793213
6562,0.009058604016900063,-0.005019966512918472
6563,-4.457775212824345,-4.2932000160217285
6564,5.96931077260524,0.023413877934217453
6565,-5.095615983236712,-5.068807601928711
6566,0.03037181682884693,-0.02109680511057377
6567,-0.02297283709049225,0.019572805613279343
6568,-0.14315192052163184,-0.1309952437877655
6569,-8.14176458120346,-8.988371849060059
6570,-1.9978715126926545,-1.9690194129943848
6571,-0.016244617756456137,0.21257220208644867
6572,0.37539960513822734,0.021901993080973625
6573,-1.704505167901516,-1.645965576171875
6574,-3.0787459798157215,-3.0084376335144043
6575,0.04462035000324249,-0.12194424122571945
6576,-2.7118843495845795,-2.793548345565796
6577,-2.7375252736965194,-2.732145309448242
6578,-0.8122191429138184,-2.2929651737213135
6579,-0.09572064876556396,-0.6199779510498047
6580,0.22602065077444422,0.18989765644073486
6581,-0.08209228515625,-0.2706927955150604
6582,-4.6086395010352135,-4.705923557281494
6583,-2.177253277041018,-2.134366512298584
6584,-0.23746627569198608,-0.7244967222213745
6585,-0.0009493926190771163,0.015202976763248444
6586,-2.9260952472686768,-3.235942840576172
6587,-0.1473253546282649,-0.04448273032903671
6588,-8.167794222943485,-8.108878135681152
6589,-0.8231296986341476,-0.6419702768325806
6590,-2.6764583811163902,-2.7606050968170166
6591,3.7442305982112885,-0.3798326253890991
6592,-0.6749001778662205,-0.5433399677276611
6593,-2.952924896031618,-2.9696502685546875
6594,-7.87842187192291,-7.866847038269043
6595,-1.6448533535003662,-2.8494718074798584
6596,0.11083706468343735,-0.11154427379369736
6597,0.5170401809737086,0.019357915967702866
6598,0.47274248488247395,0.19609445333480835
6599,0.31584608601406217,0.02795870415866375
6600,-2.7452448857948184,-2.682826519012451
6601,0.5969590148888528,0.02109784260392189
6602,-0.005388400284573436,-0.0038883970119059086
6603,-12.546154382376699,-12.502069473266602
6604,-3.267396002658643,-3.2467503547668457
6605,-0.851497427400318,-0.4794563949108124
6606,-0.939337303629145,-0.9232461452484131
6607,-0.6754575151135214,-0.6209661960601807
6608,-1.126674771308899,-1.8101359605789185
6609,1.0987261161208153,-0.09081610292196274
6610,0.02377438824623823,0.15818819403648376
6611,-1.7432524897158146,-1.7306723594665527
6612,-0.6806710958480835,-1.2053946256637573
6613,-1.1363752027973533,-1.1143836975097656
6614,-2.9195191249018535,-2.886486768722534
6615,-5.866017311695032,-5.7283759117126465
6616,0.00033543375320732594,0.02347252517938614
6617,1.4944294337183237,-0.0006780307739973068
6618,-0.0957587156444788,-0.06904897093772888
6619,0.02959422650747001,0.02485726773738861
6620,-0.6314137247391045,-0.5695644617080688
6621,-2.6461171393748373,-2.538137674331665
6622,-3.003681190428324,-2.9886298179626465
6623,0.33185381500516087,0.01727716252207756
6624,-1.0962851643562317,-1.1865426301956177
6625,0.009443673305213451,0.07374642789363861
6626,0.15196891548112035,0.16094312071800232
6627,-0.037183068227022886,-0.025104572996497154
6628,0.06605547305662185,0.023370446637272835
6629,-0.023325263522565365,0.050654537975788116
6630,-3.3623709827661514,-3.4762909412384033
6631,-0.002050322480528166,0.02474789321422577
6632,-0.28119017952121794,-0.1139344722032547
6633,-0.21156632155179977,-0.2842426896095276
6634,-1.611166089773178,-1.9765448570251465
6635,-5.6264685690402985,-5.982448577880859
6636,0.19674099353142083,0.16188158094882965
6637,0.4572747051715851,-0.18435467779636383
6638,0.6024340763688087,-0.08801542222499847
6639,-7.009164903545752,-6.859364986419678
6640,-0.13855294696986675,0.20213009417057037
6641,-0.05677354335784912,-0.08256813883781433
6642,-4.476999081671238,-4.183050155639648
6643,-0.06673138588666916,-0.09130896627902985
6644,0.8989621102809906,0.015236280858516693
6645,0.044487311053671874,0.0348038412630558
6646,0.0031641503155697137,0.0347207710146904
6647,-8.42779499804601,-8.367696762084961
6648,0.0028693663734884467,0.3501863479614258
6649,-10.466501308605075,-10.46894645690918
6650,-0.335724301636219,-0.3018910884857178
6651,-1.2778896391391754,-1.6841732263565063
6652,0.011742946226149797,0.03339981660246849
6653,-2.506575360894203,-2.646843671798706
6654,-1.1734960079193115,-3.547355890274048
6655,-4.112974554300308,-4.429718017578125
6656,-0.39112114906311035,-1.868138313293457
6657,-1.3863230645656586,-1.5610487461090088
6658,-0.11432898044586182,-1.2491368055343628
6659,0.040647234778589336,0.004515074659138918
6660,1.821951448917389,-0.5767079591751099
6661,-0.0030214092548703775,0.0379941426217556
6662,0.047519199550151825,-0.012296215631067753
6663,-1.3759954236447811,-1.3231072425842285
6664,-0.13730471394956112,-0.09810520708560944
6665,-1.0448966026306152,-2.1345090866088867
6666,0.0027630061658783234,0.016133233904838562
6667,-0.1949661704711616,-0.16413919627666473
6668,-0.010100338971824385,0.3398827910423279
6669,0.6322238445491166,0.04414934292435646
6670,-6.604395516216755,-6.638710021972656
6671,-1.547513484954834,-0.5223722457885742
6672,-7.740810692310333,-8.186081886291504
6673,0.09442272753221914,0.01674598827958107
6674,0.001949860359673039,0.01418517529964447
6675,-6.9140615449287,-6.915317058563232
6676,0.6582939624786377,-1.5135411024093628
6677,0.4726089909672737,0.2332475781440735
6678,-0.02492918061398086,0.0018103867769241333
6679,0.1717878228519112,0.027348767966032028
6680,-1.9880239963531494,-2.245863676071167
6681,0.04389368067495525,0.023853788152337074
6682,-0.17212775349617004,-0.14294520020484924
6683,-0.898897334933281,-0.9889878034591675
6684,-1.1882454156989297,-1.170222520828247
6685,-0.720688171684742,-0.6088281869888306
6686,0.19111686013638973,-0.008434902876615524
6687,-0.84646325558424,-0.8179218769073486
6688,0.0017560421110829338,0.004434832837432623
6689,-1.190439224243164,-2.1823606491088867
6690,-4.1327454298734665,-4.34201192855835
6691,-0.04508410766720772,-0.09554234147071838
6692,-0.8499076515436172,-0.9211561679840088
6693,-0.457096591591835,-0.6889775991439819
6694,4.572100520134541,0.013911059126257896
6695,-1.3024991964921355,-1.298163652420044
6696,0.005363307893276215,-0.10536913573741913
6697,-0.2391305241617374,-0.23815873265266418
6698,0.4657830595970154,-0.08745154738426208
6699,0.2649039477109909,0.05296291410923004
6700,-1.8957506199367344,-1.896195411682129
6701,-0.07492386744706891,-0.048966340720653534
6702,1.599030464887619,-0.24665215611457825
6703,2.5183954254025593,0.46065548062324524
6704,-0.19623348314780742,-0.18818774819374084
6705,-0.22250396013259888,-0.4526698887348175
6706,0.06404234434012324,0.1433538943529129
6707,0.11488515883684158,-0.0032219812273979187
6708,0.0029100287829351146,0.014196857810020447
6709,-0.12640489637851715,-0.3606572449207306
6710,0.17605622950941324,0.14514502882957458
6711,2.3488212265074253,0.02164045348763466
6712,-0.5499167740345001,-0.5072052478790283
6713,0.23003811575472355,0.029030000790953636
6714,-3.0409151893109083,-3.057669162750244
6715,0.07599457661854103,0.0024173110723495483
6716,0.3636007308959961,-0.8677008748054504
6717,0.2360646203160286,-0.01587926782667637
6718,0.03932890668511391,0.16175565123558044
6719,0.26420915126800537,-1.01990807056427
6720,-1.3943445682525635,-3.8462331295013428
6721,-0.10565810557454824,-0.09249817579984665
6722,-0.19491293281316757,-0.2142636626958847
6723,1.1622666381299496,-0.0275113545358181
6724,-0.7323256665840745,-0.3627334535121918
6725,0.0009079444789676927,0.004503851290792227
6726,-1.354712146508973,-1.218773603439331
6727,-0.18762066960334778,-0.4209643006324768
6728,-0.13793331384658813,-0.33439475297927856
6729,-4.577124481606006,-4.546802520751953
6730,0.2626575380563736,0.04282074794173241
6731,-0.1981463223346509,-0.1829841434955597
6732,-4.720150721128448,-4.6389899253845215
6733,-3.9625867903232574,-4.116974830627441
6734,0.00044347936637478824,0.004523520823568106
6735,0.07991805300116539,-0.008597269654273987
6736,0.014682781649753451,0.13441519439220428
6737,-0.18323523551225662,-0.2715894877910614
6738,-0.00658995658159256,-0.007547836750745773
6739,-0.47675585374236107,-0.5045779347419739
6740,-2.773832382634282,-2.7643775939941406
6741,0.10644795559346676,0.004626440815627575
6742,-0.9855739995837212,-1.067531943321228
6743,-7.141199588775635,-7.681266784667969
6744,-0.4093332663178444,-0.15642428398132324
6745,0.03143873764201999,0.16307424008846283
6746,-1.5755033821042161,-1.466131567955017
6747,0.0444530025615677,0.02743200771510601
6748,0.02046202775090933,0.1465122252702713
6749,1.2744220793247223,-0.25673040747642517
6750,0.18726438283920288,-0.05890527367591858
6751,-1.8530054311268032,-1.8161036968231201
6752,-0.0011128601909149438,0.027739187702536583
6753,-2.2641033865511417e-06,0.015188864432275295
6754,-4.822805664502084,-4.818470001220703
6755,-0.13719886913895607,-0.1701279580593109
6756,0.5234670970821753,0.21729563176631927
6757,0.0911203920841217,-0.08732105791568756
6758,-1.93049331381917,-1.9355189800262451
6759,-2.549029382993467,-2.509147882461548
6760,-2.1694031357765198,-2.6724300384521484
6761,0.4440140924998559,0.15354721248149872
6762,-0.011354684829711914,-0.1510763317346573
6763,0.0021900658030062914,0.006060141138732433
6764,-3.6835941076278687,-4.3323845863342285
6765,0.7501495365868323,0.1896456927061081
6766,1.0392024666070938,0.17355799674987793
6767,-2.697490903083235,-2.681537628173828
6768,-2.3836967945098877,-2.7360684871673584
6769,-1.0815647803246975,-0.8214359283447266
6770,-1.1173882484436035,-1.704438328742981
6771,-1.3365555324708112,-1.1005254983901978
6772,-0.4004570245742798,-0.6813945770263672
6773,-3.850991517305374,-4.094213485717773
6774,-1.0329969728772994,-0.9934500455856323
6775,-0.021491671168405446,0.0053186919540166855
6776,-0.39210251718759537,-0.3414466977119446
6777,1.0642868281320261,0.041090887039899826
6778,-0.9557169266045094,-0.8543963432312012
6779,-0.17337962065357715,-0.13849687576293945
6780,0.04544255509972572,-0.012777518481016159
6781,-0.23019337002187967,-0.2351626306772232
6782,0.54989293217659,-0.013355687260627747
6783,0.1783497305586934,0.028491690754890442
6784,0.7026329636573792,-0.6607305407524109
6785,-0.5750586341600865,-0.5520408749580383
6786,0.04574088379740715,0.030986156314611435
6787,-0.564048308879137,-0.5854790210723877
6788,-0.05648638308048248,-0.19666485488414764
6789,2.0664179121376947,0.07399282604455948
6790,0.16657792497426271,0.017365530133247375
6791,-4.338770873844624,-4.362827301025391
6792,-1.1469756865408272,-1.1457809209823608
6793,1.6810511630028486,0.23560978472232819
6794,0.3994741439819336,-0.8544775247573853
6795,-7.01318883150816,-7.119349002838135
6796,-8.721106958575547,-8.7166748046875
6797,-0.6315003580530174,-0.604767918586731
6798,1.7861801087856293,-0.046332597732543945
6799,2.167471039807424,0.024968352168798447
6800,-0.009236888960003853,0.12468700855970383
6801,-3.5288957899902016,-3.491771936416626
6802,4.410622932482511e-05,0.026824310421943665
6803,0.2819737233221531,0.07695826888084412
6804,-1.5868180394172668,-1.7735257148742676
6805,0.1868048645555973,-0.0022903643548488617
6806,-2.8196279034018517,-2.8914668560028076
6807,-1.4990304037928581,-1.356368899345398
6808,0.23000471969135106,-0.00024041160941123962
6809,0.034124331548810005,0.04164915531873703
6810,-6.302687153220177,-6.345462322235107
6811,0.1486699478700757,0.01598542183637619
6812,-0.4556849002838135,-0.6835980415344238
6813,-4.240763381123543,-4.284819602966309
6814,0.320745978729974,0.01688125915825367
6815,-0.5794755518436432,-0.4817017614841461
6816,-3.2469696402549744,-3.2276828289031982
6817,0.07041327655315399,-0.030783914029598236
6818,1.2960968315601349,-0.05433664098381996
6819,-0.5485712196677923,-0.56419438123703
6820,-1.194517765659839,-1.1712285280227661
6821,-0.1368947490118444,-0.13513962924480438
6822,-0.5666900457581505,-0.5274593234062195
6823,0.8752368902787566,0.05249942094087601
6824,-1.2008357495069504,-1.2532846927642822
6825,3.5613451302051544,-0.3336712121963501
6826,-0.11474746465682983,-0.21597954630851746
6827,1.851011075079441,-0.08744627237319946
6828,-2.663995623588562,-3.532456874847412
6829,0.02483512239996344,0.03073728270828724
6830,0.1233535036444664,-0.034457169473171234
6831,-1.4727968350052834,-1.2198878526687622
6832,0.010209474246948957,0.00033435411751270294
6833,0.8602576516568661,-0.054253000766038895
6834,-1.1844355510547757,-1.1835949420928955
6835,-0.02098931914952118,0.008120369166135788
6836,-0.08848129212856293,-0.11078709363937378
6837,1.2803751174360514,0.05076860636472702
6838,1.23053377866745,-0.8290508985519409
6839,-4.98512376844883,-5.100925445556641
6840,-6.502992534893565,-6.4773077964782715
6841,0.00031796336406841874,0.007991280406713486
6842,0.5046472549438477,0.6009261608123779
6843,-2.101726631517522,-2.048457622528076
6844,-0.7013543844223022,-0.849897027015686
6845,-3.9410230005159974,-3.6331589221954346
6846,-0.0018675029277801514,-0.006021508947014809
6847,-6.747134368401021,-6.719311714172363
6848,-0.1426730239763856,-0.11085981130599976
6849,0.14484303258359432,0.3412538766860962
6850,0.1815343275666237,-0.06627373397350311
6851,-2.347938286140561,-2.159437894821167
6852,-1.7357069401623448,-1.7207045555114746
6853,-0.012261030729860067,0.01395543571561575
6854,-3.6990628986386582,-3.619455337524414
6855,1.2386943586170673,-0.040389202535152435
6856,-1.8879124969244003,-1.7056032419204712
6857,0.0008178053831215948,0.12243999540805817
6858,-0.006316484417766333,0.011492288671433926
6859,0.37218308448791504,-1.0433095693588257
6860,-0.5935245379805565,-0.6486283540725708
6861,0.3048585656197247,0.06759105622768402
6862,-0.005622663535177708,0.06264011561870575
6863,0.019331653238623403,0.04097776487469673
6864,-0.21381734684109688,-0.2326475828886032
6865,-0.18116850405931473,-0.19953951239585876
6866,0.9300396032631397,-0.01135927252471447
6867,-0.4065419761464,-0.39916348457336426
6868,0.07674095779657364,0.002025458961725235
6869,0.025805722922086716,0.002367931418120861
6870,-0.6774193644523621,-0.6306536197662354
6871,-3.027788393199444,-3.02396297454834
6872,0.4237488324288279,0.019390827044844627
6873,-3.2359941452741623,-3.353553056716919
6874,-0.5700911283493042,-2.2557873725891113
6875,-3.489864603849128,-3.4850733280181885
6876,-0.026600506156682968,-0.015294333919882774
6877,-0.5899089276790619,-0.8091976642608643
6878,-9.212469950318336,-9.342485427856445
6879,-3.994267649948597,-4.058919429779053
6880,-0.009646858088672161,0.09605568647384644
6881,1.3225435763597488,-0.0033913608640432358
6882,-1.3674116136753582,-1.3493726253509521
6883,0.4469887912273407,-0.02836349979043007
6884,-1.7456001262180507,-1.7480778694152832
6885,-0.5125249795382842,-0.4815171957015991
6886,-0.008711282047443092,0.006254986859858036
6887,-0.2866481663659215,-0.15629512071609497
6888,0.001218643388710916,0.004225780256092548
6889,-0.169672517105937,0.11220550537109375
6890,-1.3439151588827372,-1.355559229850769
6891,-9.47116118017584,-9.46521282196045
6892,-0.014220142737030983,0.3331950306892395
6893,-0.17961229011416435,-0.08305636048316956
6894,-0.016057198867201805,-0.032765138894319534
6895,0.05678583215922117,0.059796933084726334
6896,-1.7218517810106277,-1.676788091659546
6897,-4.617147296667099,-4.835063934326172
6898,0.016874071210622787,0.08412006497383118
6899,0.7448227815330029,0.062993124127388
6900,0.0003334781140438281,0.015132704749703407
6901,-0.49410757003352046,-0.45761170983314514
6902,0.007540978491306305,0.15305888652801514
6903,-0.36131465435028076,-0.592157244682312
6904,-0.1826691480819136,-0.11742962151765823
6905,0.40318418957758695,0.15094707906246185
6906,-0.061774179921485484,-0.03843352198600769
6907,-0.030825844267383218,0.13752058148384094
6908,0.013236028724350035,0.013491425663232803
6909,0.3128998279571533,-0.03994562104344368
6910,-3.490590846631676,-3.119598150253296
6911,-4.417335230624303,-4.403230667114258
6912,0.005080053117126226,0.012684027664363384
6913,-0.5213897377252579,-0.6649606227874756
6914,0.2013361714052735,0.06733875721693039
6915,-0.004470920190215111,-0.008813368156552315
6916,0.25354176631662995,0.007145059760659933
6917,0.12196691415738314,0.10042442381381989
6918,-0.009321559919044375,0.021390240639448166
6919,0.6604562042630278,0.14972499012947083
6920,0.23176287115938976,0.015169181860983372
6921,-0.02153634000569582,0.07507754862308502
6922,1.1003585983999074,0.029138291254639626
6923,0.1975349709391594,-0.0028796717524528503
6924,0.20850149542093277,0.05776990205049515
6925,0.695503406226635,0.09089406579732895
6926,-2.195095293223858,-2.1804776191711426
6927,0.2900998145341873,0.04498344659805298
6928,-0.22635587281547487,-0.06400088965892792
6929,0.04866212233901024,0.007208969444036484
6930,-0.37565942108631134,-0.393343061208725
6931,-1.2500810958445072,-1.2370123863220215
6932,0.012388896575430408,0.02318888157606125
6933,-5.031132515519857,-5.062021732330322
6934,0.16025634110451392,0.029547225683927536
6935,-2.550090178847313,-2.715578556060791
6936,-1.75105931609869,-1.806304693222046
6937,0.9391250461339951,-0.07641493529081345
6938,0.054389605298638344,-0.01918766088783741
6939,0.05335975321941078,0.044237446039915085
6940,-0.397504311054945,-0.44605377316474915
6941,1.6462184637784958,-0.16134177148342133
6942,-7.337180733685955,-7.118821144104004
6943,0.005593033856712282,0.029269883409142494
6944,-0.13256171403918415,-0.06643165647983551
6945,-3.273630518466234,-3.319478988647461
6946,-0.9886709824204445,-0.8914474844932556
6947,-0.05670303851366043,-0.0989244133234024
6948,0.1375476587563753,0.012027367949485779
6949,-1.2641197863267735,-1.199082612991333
6950,-5.25640769302845,-5.418840408325195
6951,-1.9186724667670205,-1.6830590963363647
6952,0.1403759875393007,0.013067139312624931
6953,0.30475181341171265,-0.3504604995250702
6954,-2.8824488520622253,-2.90810489654541
6955,-1.2131534330546856,-1.2470660209655762
6956,-4.48838472366333,-6.033600807189941
6957,0.16234654509753454,0.03232390806078911
6958,-4.3285941779613495,-4.722456932067871
6959,-2.7264236360788345,-2.7882285118103027
6960,-1.584971696138382,-1.4576873779296875
6961,0.022521596583828796,0.027993299067020416
6962,-0.5149731785058975,-0.6965649724006653
6963,-0.8016253150999546,-0.6135144233703613
6964,0.005252820439636707,0.05054058879613876
6965,-0.3502692822366953,-0.37054261565208435
6966,-4.8445122838020325,-5.429689884185791
6967,-1.5125233232975006,-1.7497931718826294
6968,-0.02252129465341568,0.0002096034586429596
6969,0.05624444130808115,0.010579892434179783
6970,-1.3099686710629612,-1.305845856666565
6971,-0.8637692034244537,-1.2229453325271606
6972,0.23077087942510843,-0.0028126565739512444
6973,-0.42101459205150604,-0.4274405241012573
6974,-0.561012311372906,-0.5426426529884338
6975,-0.0736052468419075,-0.043442338705062866
6976,0.0004656998789869249,0.0012018708512187004
6977,-0.09153240919113159,-0.3406422734260559
6978,0.004431757843121886,0.3194590210914612
6979,0.7081267037428916,0.07423142343759537
6980,-6.324450671672821,-6.6949872970581055
6981,0.4452163726091385,-0.13830113410949707
6982,0.1474264224525541,0.001069800229743123
6983,-0.8729459552560002,-0.8712013959884644
6984,0.24707163870334625,-0.221067875623703
6985,-3.2690682411193848,-5.027494430541992
6986,0.0047235265374183655,0.009905163198709488
6987,1.4561014380306005,0.3559855818748474
6988,-1.5936200618743896,-2.175361394882202
6989,-5.199419766664505,-5.482968330383301
6990,0.23698239400982857,-0.0010781018063426018
6991,-0.08544559590518475,-0.04040288180112839
6992,-2.9420268461108208,-2.9897680282592773
6993,-0.1071734013967216,-0.09301094710826874
6994,-0.03544808737933636,-0.026224305853247643
6995,0.05656572803854942,0.1863417625427246
6996,-0.11294565268326551,-0.10852886736392975
6997,0.7278155241365312,0.007149407174438238
6998,0.216823790804483,0.3206252157688141
6999,1.2611404955387115,-0.2661699652671814
7000,0.05650530010461807,-0.0786927342414856
7001,-1.383469894528389,-1.5727404356002808
7002,1.012547796126455,0.014939522370696068
7003,1.4457125067710876,-0.03479072451591492
7004,-0.0004185721063549863,0.02689506486058235
7005,-5.474507302045822,-5.5352606773376465
7006,-5.977227210998535,-6.525744438171387
7007,-0.8711051195859909,-1.117830753326416
7008,0.6290568113327026,-1.0532461404800415
7009,-1.5477201463654637,-1.5029983520507812
7010,-2.789337806403637,-2.8407187461853027
7011,-0.0035545984283089638,0.01192196924239397
7012,-0.10226782411336899,-0.08711480349302292
7013,-0.4270997978092055,-0.4234248697757721
7014,-1.7261461317539215,-1.887287974357605
7015,-0.3964574337005615,-3.328174352645874
7016,0.551285732537508,-0.00020737573504447937
7017,-0.05297370254993439,-0.1818043738603592
7018,0.00019173865439370275,0.016963159665465355
7019,-1.3920047685678583,-1.3753182888031006
7020,-3.8900065384805202,-3.756082534790039
7021,-2.856060298800003,-2.7198524475097656
7022,0.21329073305241764,0.013339920900762081
7023,-5.0814958065748215,-4.974314212799072
7024,1.0480737090110779,-0.8457042574882507
7025,-5.718896619975567,-5.736450672149658
7026,-0.20434499430120923,-0.20009049773216248
7027,-2.6199983954429626,-2.913939952850342
7028,-0.0578887015581131,-0.23619049787521362
7029,0.7085317671298981,-0.38207581639289856
7030,-9.454967591911554,-9.435507774353027
7031,0.5309057859703898,0.012906466610729694
7032,-0.7405738891611691,-0.6660533547401428
7033,-0.5693738628178835,-0.525286078453064
7034,-4.334632433747174,-4.3156538009643555
7035,0.5837105140089989,0.05980934947729111
7036,-0.4642392098903656,-0.5659412145614624
7037,-3.4922339022159576,-3.5517680644989014
7038,0.10468447208404541,1.4743341207504272
7039,-0.5677652433514595,-0.5526122450828552
7040,1.4930069744586945,-0.17789049446582794
7041,-1.7804749011993408,-3.270260810852051
7042,-0.2752131801098585,-0.19777292013168335
7043,-7.562848806381226,-8.853704452514648
7044,-0.037723921239489755,-0.020754212513566017
7045,-0.25285996042657644,-0.23675322532653809
7046,-3.9277945831418037,-3.9072861671447754
7047,-0.07143392413854599,0.013442717492580414
7048,0.006173140718601644,0.01672360673546791
7049,-6.783889322541654,-6.790286064147949
7050,0.017541923094540834,-0.000324394553899765
7051,-0.32608556747436523,-0.2883305251598358
7052,0.7019749879837036,-0.11848647892475128
7053,0.7146155666559935,0.1513669490814209
7054,4.150833487510681,-0.544723391532898
7055,-0.11798820947296917,0.20046623051166534
7056,2.8164883852008415,0.05514819547533989
7057,-6.113024353981018,-6.131321430206299
7058,-8.329805463552475,-8.101724624633789
7059,0.06161971390247345,-0.0788106620311737
7060,0.017999084200710058,0.45728516578674316
7061,-2.657081365585327,-2.754220962524414
7062,-1.5094913803040981,-1.568037748336792
7063,-0.4064562985440716,-0.1699591428041458
7064,-0.015261780470609665,0.09596482664346695
7065,-0.12019136175513268,0.008170172572135925
7066,-3.9960296154022217,-4.033278942108154
7067,0.025952188298106194,0.049075253307819366
7068,0.04548454284667969,-2.6510252952575684
7069,-0.1431034356355667,-0.19235293567180634
7070,-1.4230524625745602,-1.3559879064559937
7071,-9.82736132730497,-9.786706924438477
7072,0.241626278788317,0.01683838851749897
7073,0.009885415434837341,0.045638881623744965
7074,-1.3449727575061843,-1.2638930082321167
7075,1.4629220926435664,0.030105657875537872
7076,0.0010979820799548179,0.027169523760676384
7077,-2.231556821614504,-2.2197883129119873
7078,0.07280515599995852,0.06766719371080399
7079,0.011521199252456427,0.3191874027252197
7080,-9.720516683228198,-9.65412425994873
7081,0.06577302142977715,-0.006282202899456024
7082,1.540910478681326,0.1542089879512787
7083,-0.13440608978271484,-0.33515599370002747
7084,-3.073761437088251,-3.114015579223633
7085,-0.0008898582309484482,0.014232732355594635
7086,-6.04982746951282,-6.039645195007324
7087,-1.3891949653625488,-3.462968349456787
7088,0.0696023148484528,-0.00015928549692034721
7089,-0.019634150550700724,0.1450754553079605
7090,-8.503609716892242,-9.176528930664062
7091,-5.250846296548843,-5.262828826904297
7092,-0.24443106725811958,-0.20618119835853577
7093,-1.3757377993315458,-1.062092900276184
7094,-0.49000757187604904,-0.58427494764328
7095,-0.02922290191281718,-0.021119095385074615
7096,-0.2933545093983412,-0.23896153271198273
7097,-0.7217318713665009,-0.8961491584777832
7098,-0.05382019281387329,-0.1282532662153244
7099,-6.024521923274733,-5.9405646324157715
7100,-6.213814874179661,-6.198832035064697
7101,0.7760490179082353,0.03164501115679741
7102,-1.0625605396926403,-1.083442211151123
7103,-1.6384229585528374,-1.7223360538482666
7104,-5.121371269235169,-5.081524848937988
7105,-1.7420283555984497,-2.6436944007873535
7106,0.08351562208736141,0.07996627688407898
7107,-0.937423437833786,-0.9731972217559814
7108,-1.045535422861576,-0.9975167512893677
7109,-2.958237619692227,-2.9236743450164795
7110,-0.38612210378050804,-0.20606090128421783
7111,-4.459529988467693,-4.462361812591553
7112,-0.056399207562208176,-0.07338322699069977
7113,1.1703671618597582,0.16952890157699585
7114,-2.214937405195087,-1.7587666511535645
7115,0.23621231317520142,-0.747861385345459
7116,-0.4704844765365124,-0.4817609190940857
7117,-0.6069244332611561,-0.6204795241355896
7118,0.07344827009364963,0.020873920992016792
7119,-4.827239632606506,-5.587057113647461
7120,-0.09829464554786682,-0.16601817309856415
7121,0.3792499527335167,-0.024740848690271378
7122,-6.619123267475516,-6.5170674324035645
7123,0.22395049035549164,-0.022083766758441925
7124,-0.2444953639060259,0.18909317255020142
7125,-0.05511361360549927,-0.19768580794334412
7126,-0.007748521398752928,0.005309796892106533
7127,2.640055291354656,-0.03944734111428261
7128,0.3341360567137599,0.07052575051784515
7129,-0.002469092607498169,0.007117938250303268
7130,0.08221897482872009,-0.012463582679629326
7131,-0.4418456107378006,-0.6094779968261719
7132,2.180504582822323,-0.04064803570508957
7133,-0.6281032540136948,-0.6049115657806396
7134,-0.016693810321157798,-0.0037093842402100563
7135,-0.045159113593399525,-0.03111112304031849
7136,-2.2909643355524167,-2.2839226722717285
7137,-0.42089367285370827,-0.4713488519191742
7138,0.028722007758915424,0.029257286339998245
7139,-0.027638763189315796,-0.004825420677661896
7140,-0.49907041480764747,-0.4355333745479584
7141,0.17483798414468765,0.015285447239875793
7142,-4.120106618851423,-4.1241559982299805
7143,-0.6265970906242728,-0.5893771052360535
7144,-0.014229097148927394,0.0018748119473457336
7145,0.01694108033552766,0.16515319049358368
7146,0.2637193202972412,-0.033869583159685135
7147,-0.38321012258529663,-0.7361440658569336
7148,-0.010320365836378187,0.021492943167686462
7149,-2.1204483807086945,-2.2203221321105957
7150,-1.275821135379374,-1.2869499921798706
7151,0.1897340772629832,0.11175830662250519
7152,-0.008798978291451931,0.02093016542494297
7153,-0.0043925895588472486,0.015988685190677643
7154,-0.04136327840387821,-0.03536256402730942
7155,-0.0477067781612277,0.018454842269420624
7156,0.35649681091308594,-0.04978682100772858
7157,0.27081152804839803,0.16541971266269684
7158,-2.371963046491146,-0.8957042694091797
7159,0.3622227981686592,0.2120160460472107
7160,-0.38248303066939116,-0.36458778381347656
7161,-1.6005696495994925,-1.565804362297058
7162,-0.0492707546800375,-0.0430261567234993
7163,0.0025139867793768644,0.2147224396467209
7164,0.0037182392552495003,0.016755804419517517
7165,0.5136385951191187,0.0011345967650413513
7166,-6.962634200230241,-6.935842514038086
7167,-0.2210666947066784,-0.26081645488739014
7168,-1.044493955327198,-1.0300848484039307
7169,-1.2301202053204179,-1.234830617904663
7170,-0.3553897339152172,-0.34844574332237244
7171,-2.409285952337086,-2.415130615234375
7172,-1.6634016036987305,-1.8285386562347412
7173,-0.6869965568184853,-0.7907878756523132
7174,-3.637524336576462,-3.7282843589782715
7175,-0.10462205111980438,-0.02535921335220337
7176,0.35010311007499695,-0.14732590317726135
7177,0.39446914941072464,-0.059778034687042236
7178,-3.194561719894409,-5.471584320068359
7179,-1.686971440911293,-1.8064273595809937
7180,-0.05663800984621048,-0.10671590268611908
7181,-0.665415630210191,-0.646525502204895
7182,1.0675337314605713,-0.3871826231479645
7183,-0.042873979022260755,-0.0261993370950222
7184,0.028591711074113846,0.015340818092226982
7185,0.004435621405718848,0.02231062576174736
7186,0.001444850116968155,-0.004371188580989838
7187,0.17378221079707146,-0.002658083103597164
7188,-6.961344336159527,-6.960078716278076
7189,-0.8560615228489041,-0.8525094389915466
7190,-0.1924360767006874,-0.22523938119411469
7191,-0.02278401330113411,0.007679663598537445
7192,-7.122112415730953,-7.2311811447143555
7193,0.07096667543373769,0.2977946996688843
7194,-1.5946563482284546,-1.621159553527832
7195,-4.443222537636757,-4.597391128540039
7196,0.08346858620643616,-0.39831361174583435
7197,1.0113556515425444,0.03846462070941925
7198,-0.037998970967237256,-0.01800384745001793
7199,0.1641594134271145,0.19192112982273102
7200,-4.847027063370433,-4.81643009185791
7201,-4.447389245082377,-4.419386863708496
7202,3.219690739060752,0.026105742901563644
7203,0.14987515658140182,-0.06226343661546707
7204,-0.0021174047142267227,0.04534423351287842
7205,0.42449823941569775,0.10864222794771194
7206,0.03695802390575409,-0.07539473474025726
7207,-2.777033243328333,-2.7985565662384033
7208,0.31823202269151807,0.006897384766489267
7209,-1.1951441168785095,-1.841449499130249
7210,0.377586767077446,0.0856822282075882
7211,1.774478990584612,1.428687572479248
7212,0.14967300306307152,0.015492063015699387
7213,7.30325648188591,-0.22062857449054718
7214,0.0004254486411809921,0.030514435842633247
7215,-0.9541358314454556,-0.9423726797103882
7216,-0.11966007621958852,-0.11698563396930695
7217,-1.7211691588163376,-1.7730132341384888
7218,-0.054739610699471086,0.10998453199863434
7219,-0.02128105890005827,-0.014623652212321758
7220,-2.9201217591762543,-3.0459649562835693
7221,0.35858261212706566,0.20378480851650238
7222,-0.03158779861405492,-0.019798655062913895
7223,0.0028244669374544173,0.03349440544843674
7224,-2.8394295573525596,-2.8372790813446045
7225,-0.009364049445139244,0.023975655436515808
7226,0.1510349662275985,0.013229367323219776
7227,1.585831481963396,-0.03332747891545296
7228,-0.00149566400796175,0.15730099380016327
7229,-1.0186299979686737,-0.9442212581634521
7230,-7.487248223274946,-7.539978504180908
7231,0.9158829478546977,0.049533262848854065
7232,0.18802905874326825,0.019513659179210663
7233,-0.5184906734248216,-0.4372262954711914
7234,-0.6779071129858494,-0.4614577293395996
7235,2.58765057916753,0.01638258807361126
7236,1.3950477839753148,0.015554883517324924
7237,1.5765491793863475,0.01858859322965145
7238,-0.235166790895164,-0.20553460717201233
7239,1.4216261773835868,0.16321037709712982
7240,-2.139393627643585,-2.190908432006836
7241,-0.0024316383232871885,0.011474652215838432
7242,0.07097118068486452,-0.011338395066559315
7243,0.021624215878546238,0.14180971682071686
7244,-0.029311860882444307,-0.028075074777007103
7245,-0.007191585845930604,0.001606557983905077
7246,-0.018628713209182024,0.11937980353832245
7247,0.030649779364466667,0.0019078124314546585
7248,-0.7038077116012573,-1.9218010902404785
7249,0.13050189323257655,0.012394753284752369
7250,0.34651297330856323,-0.0482468381524086
7251,-0.9591758251190186,-1.803155779838562
7252,-4.342064869561,-4.302273750305176
7253,1.2310755252838135,-1.350252628326416
7254,-0.0014554687077179551,0.1994396299123764
7255,0.23243209719657898,-0.17533139884471893
7256,-4.385934402933344,-4.3036956787109375
7257,0.6238904176279902,0.03772744908928871
7258,-1.5567336082458496,-3.6841752529144287
7259,0.02215814869850874,0.027524195611476898
7260,3.0222180308774114,0.13435369729995728
7261,-0.007979419082403183,0.07864023000001907
7262,-0.04714380297809839,0.004145476967096329
7263,0.7884615063667297,-0.5004032254219055
7264,0.6207588928264158,0.015511970035731792
7265,0.36540375649929047,-0.0213189497590065
7266,-5.47688852250576,-5.529379367828369
7267,-3.5873705446720123,-3.754263401031494
7268,-2.4160975217819214,-2.951307773590088
7269,-1.6826195737812668,-1.664566159248352
7270,-0.07889127731323242,-0.27845388650894165
7271,-0.031569913029670715,-0.1506025493144989
7272,-0.06937700510025024,-0.2611162066459656
7273,-0.06202926696278155,-0.037739068269729614
7274,-0.030770950485020876,0.19109098613262177
7275,1.28791144490242,0.176667720079422
7276,0.1162301012664102,0.027192547917366028
7277,-0.044818834321631584,-0.014436544850468636
7278,0.0077256858348846436,-0.20060187578201294
7279,0.45812833309173584,-0.9926601648330688
7280,0.4646267252974212,0.07361813634634018
7281,-0.007667855827094172,0.019772138446569443
7282,-0.39293810725212097,-0.8667873740196228
7283,-3.5789312720298767,-4.119275093078613
7284,-0.18619389086961746,-0.19954800605773926
7285,-0.12717228382825851,-0.15639688074588776
7286,1.0652406960725784,0.08492502570152283
7287,0.2090392486716155,1.4807703495025635
7288,-2.321463815867901,-2.381927967071533
7289,0.0020584112500614538,0.05514843389391899
7290,-0.057186037534847856,0.006597887724637985
7291,-0.055020747080561705,-0.015387240797281265
7292,-2.2262789011001587,-2.443512201309204
7293,0.1651251669973135,0.008763188496232033
7294,0.09634528309106827,-0.09207814931869507
7295,-0.0007310729706659913,0.050910431891679764
7296,-0.2864472568035126,-0.2953294515609741
7297,-0.5172816552221775,-0.4090673625469208
7298,-0.18441884475760162,-0.1192074716091156
7299,-1.6339939832687378,-2.3940420150756836
7300,-0.6676754802465439,-0.7551065683364868
7301,0.20952743291854858,-0.13500455021858215
7302,2.2770158499479294,-0.15251827239990234
7303,1.532538460684009,0.3179737627506256
7304,-1.072973759379238,-1.0767722129821777
7305,-0.000558246101718396,0.02028576098382473
7306,-0.07357366383075714,0.08398839831352234
7307,0.004651229362934828,-0.002459137234836817
7308,-3.257934033870697,-3.4297287464141846
7309,-0.0006530259270220995,0.02346714958548546
7310,0.09054305613972247,0.06720513850450516
7311,-0.008758436888456345,-0.04095902666449547
7312,-0.6398061958607286,-0.610565721988678
7313,-0.015530632808804512,-0.03550836443901062
7314,0.09069910701873596,0.014177785255014896
7315,0.040144746424630284,0.013214950449764729
7316,-2.4494058871641755,-2.4304308891296387
7317,0.016842173477925826,0.029443996027112007
7318,-0.9385610786266625,-0.9373071789741516
7319,0.15192334353923798,0.31891873478889465
7320,-2.103444993495941,-2.391188859939575
7321,-0.4752082787454128,-0.5067163705825806
7322,-3.3324581384658813,-3.3298699855804443
7323,0.8889508545398712,-0.21806387603282928
7324,0.016206064610742033,0.005413504783064127
7325,-0.0003312152111902833,0.012752620503306389
7326,-0.04007207985705463,-0.022059241309762
7327,0.041978251188993454,-0.017861586064100266
7328,-0.09907573543023318,-0.06766532361507416
7329,1.1688830368220806,0.06606478989124298
7330,-2.2661857390776277,-2.0550785064697266
7331,-0.29147242568433285,-0.25109657645225525
7332,0.166412565857172,-0.009274809621274471
7333,-0.08962099719792604,-0.08136389404535294
7334,-0.29726648330688477,-2.013935089111328
7335,-0.008633214980363846,0.010473094880580902
7336,0.7229989626212046,0.1435297727584839
7337,-0.6125918328762054,-0.8760218620300293
7338,0.0339993508241605,0.014115204103291035
7339,-0.7937262556515634,-0.7804574966430664
7340,0.12612601509317756,0.015979114919900894
7341,-4.644996389746666,-4.734903335571289
7342,-0.1145748496055603,-0.18846207857131958
7343,-1.0530090816318989,-1.1019318103790283
7344,-0.7928449437022209,-0.6165124177932739
7345,-1.0042474288493395,-1.0065797567367554
7346,-0.04996328800916672,-0.028778666630387306
7347,-1.3335433036845643,-1.2986319065093994
7348,-0.43142175674438477,-0.9866855144500732
7349,-0.3026825450360775,-0.3182249069213867
7350,-0.4982598312199116,-0.47318005561828613
7351,-0.007789977826178074,0.15928620100021362
7352,0.011984272892732406,0.00833218451589346
7353,1.4486005306243896,-2.855137825012207
7354,0.9575167906259594,0.06756637990474701
7355,1.8586586279561743,0.01131446473300457
7356,-0.366176282223023,-0.35110020637512207
7357,0.8465803861618042,-0.2334047555923462
7358,-4.913881544292963,-4.881408214569092
7359,0.009801626205444336,-0.0035488326102495193
7360,-0.01477422215975821,0.05374496430158615
7361,-1.097945898771286,-1.087511420249939
7362,-0.14701015502214432,-0.1804448366165161
7363,-1.0896937581710517,0.38851356506347656
7364,-5.401906415820122,-5.571030616760254
7365,0.41827815771875976,0.04110042378306389
7366,-0.47501309122890234,-0.44953078031539917
7367,-3.555136534385383,-3.562134027481079
7368,-0.05399797856807709,-0.09965123236179352
7369,0.15042340134095866,0.05315042659640312
7370,-0.7056937217712402,-1.2265228033065796
7371,-0.8141186833381653,-1.3903136253356934
7372,-0.059713927446864545,-0.03240422159433365
7373,-3.0992887332104146e-06,0.008289627730846405
7374,-5.642405562102795,-5.707813739776611
7375,-0.035652588121593,-0.02217654325067997
7376,0.2966376468539238,0.06010768562555313
7377,-0.0012396946549415588,0.007951703853905201
7378,1.4554322288604453,0.02972913160920143
7379,1.376084603369236,0.1587393879890442
7380,4.9582726205699146e-05,0.1117221862077713
7381,0.1850275844335556,-0.2319045215845108
7382,0.9764691609889269,0.006935100071132183
7383,0.4325157931307331,0.01678849197924137
7384,-0.177435964345932,-0.047542259097099304
7385,1.5499242097139359,-0.16967785358428955
7386,0.026047780294902623,0.01595408283174038
7387,-1.01462921500206,-1.1061347723007202
7388,-5.17165157943964,-5.227540493011475
7389,-1.6195684873964638,-1.6046020984649658
7390,-3.0389926731586456,-3.252476692199707
7391,-1.4127094000577927,-1.4604040384292603
7392,0.08117698878686497,0.01390855573117733
7393,0.0046256110072135925,-0.06070303916931152
7394,-0.6378042038995773,-0.5303287506103516
7395,-4.7851800811477005,-4.776605129241943
7396,-7.00911620259285,-7.289514541625977
7397,0.011406236910261214,0.07329367846250534
7398,0.18474399305705447,0.031524378806352615
7399,-1.5976724475622177,-1.6619573831558228
7400,-0.050615279003977776,-0.058963511139154434
7401,-2.8720615869387984,-2.8323352336883545
7402,0.057410065084695816,0.03985068202018738
7403,-0.6358494330197573,-0.577824592590332
7404,-0.27140969038009644,-0.712347149848938
7405,-3.8910727947950363,-4.0492167472839355
7406,-0.07272326946258545,-0.11918823421001434
7407,-1.1302999928593636,-1.082506537437439
7408,0.028123624622821808,-0.009739591740071774
7409,-4.241796028043609,-4.239030838012695
7410,0.005127117416122928,0.20251965522766113
7411,-2.9988927645608783,-2.9820363521575928
7412,0.0003129732285742648,0.001521636382676661
7413,0.032456226652357145,0.029546987265348434
7414,0.8011342883110046,-0.603547990322113
7415,-2.6769277774728835,-2.6491880416870117
7416,2.203079227008857,0.1682664304971695
7417,0.017962566285859793,0.1645473688840866
7418,-0.347367852460593,-0.33583953976631165
7419,-5.9766208657529205,-5.953898906707764
7420,3.662026586011052,0.019119437783956528
7421,0.07641471817623824,1.4798997640609741
7422,-0.29983343556523323,-0.2585357129573822
7423,-1.564924725505989,-1.2441691160202026
7424,-0.13042127864900976,-0.12260686606168747
7425,1.7768338156165555,0.05482965335249901
7426,0.028277972945943475,0.027089668437838554
7427,0.0960439145565033,-0.31645599007606506
7428,-0.8142968514148379,-0.7977654933929443
7429,-6.521250432822853,-6.497880935668945
7430,-7.054207468638197,-7.01332426071167
7431,-4.994655879214406,-4.9865803718566895
7432,-4.5016889329999685,-4.349429130554199
7433,0.2304761689156294,-0.002776973880827427
7434,-7.598510794341564,-7.675699710845947
7435,0.33926010876893997,-0.08276219666004181
7436,-0.9223359689349309,-0.9064992666244507
7437,3.3867809777511866,0.017523501068353653
7438,0.7615987658500671,-0.17663425207138062
7439,0.0762486457824707,-0.07615004479885101
7440,-0.6145478077232838,-0.6315396428108215
7441,-1.7323496341705322,-2.1675777435302734
7442,-0.6575584709644318,-0.6996968984603882
7443,-6.848763942718506,-8.896539688110352
7444,0.2418718211047235,0.013774607330560684
7445,0.35293989395722747,0.13500423729419708
7446,-0.12384997075423598,-0.04320378601551056
7447,-1.6897718906402588,-1.78987455368042
7448,-0.01804792530310806,0.0229676254093647
7449,1.033245393075049,-0.004537239670753479
7450,-0.6311511881649494,-0.6745837926864624
7451,-1.1154652163386345,-1.133073091506958
7452,0.2002499369555153,0.02663625217974186
7453,0.1498967638472095,0.0743153765797615
7454,0.09770948556251824,0.07339432090520859
7455,1.980962298810482,-0.07575180381536484
7456,-6.116102933883667,-6.753314018249512
7457,2.5231506126001477,0.01103481650352478
7458,1.4097037948668003,0.030897196382284164
7459,0.3952544634521473,0.3499586880207062
7460,-0.5919277779757977,-0.6040697693824768
7461,0.3601052644662559,0.013537976890802383
7462,-5.7975978695903905,-5.634953022003174
7463,-10.835949957370758,-10.891936302185059
7464,-1.8340939851477742,-1.62985360622406
7465,0.12080985345528461,0.021210703998804092
7466,-1.0663717100396752,-1.073195219039917
7467,-0.00010227346865576692,0.31949087977409363
7468,-0.742467830539681,-0.7144286632537842
7469,0.03641620744019747,0.041833389550447464
7470,-1.3608282208442688,-1.5825238227844238
7471,-0.16612726263701916,-0.13910801708698273
7472,0.3197701424360275,0.06975913047790527
7473,0.22402429673820734,0.05783012509346008
7474,2.6389826145023108,0.05765451490879059
7475,-0.35801732912659645,-0.3555598258972168
7476,0.7924536236387212,0.10792440921068192
7477,0.31871846318244934,0.05328226462006569
7478,0.35987135116010904,-0.0002029077149927616
7479,-1.4788951463997364,-1.5259429216384888
7480,-4.004206359386444,-4.093100070953369
7481,-0.023300468921661377,-0.9228025674819946
7482,-0.741309642791748,-1.3968366384506226
7483,-0.021201830299105495,0.14183440804481506
7484,-6.596898032352328,-6.600554943084717
7485,-0.007316872513911221,0.007848852314054966
7486,0.6825599521398544,-0.15259988605976105
7487,-4.977124322205782,-4.770360946655273
7488,-0.008551712497137487,1.4716538190841675
7489,0.16141411662101746,-0.05868807062506676
7490,-4.066652730107307,-4.118523597717285
7491,-0.2015361785888672,-1.0243481397628784
7492,-1.4948709085583687,-1.5027629137039185
7493,-0.16374296694993973,0.06093163788318634
7494,-6.3788730427622795,-6.41320276260376
7495,-1.6566150188446045,-1.9842065572738647
7496,-5.1867565512657166,-4.854917049407959
7497,-1.1352976798079908,-1.1384681463241577
7498,-9.667347092181444,-9.654890060424805
7499,-0.06463399506174028,-0.050933837890625
7500,-0.222102090716362,-0.2602170705795288
7501,1.232740879058838,-0.8937426805496216
7502,-0.825361805036664,-0.7739176154136658
7503,-2.377355858683586,-2.5180959701538086
7504,-0.009497866965830326,0.0017912648618221283
7505,0.3270411416888237,0.15595096349716187
7506,-6.738744515925646,-6.565342426300049
7507,0.41173459589481354,-0.1511615663766861
7508,0.34473464265465736,-0.01677081361413002
7509,-4.102292850613594,-4.162906646728516
7510,0.09323218837380409,0.029382169246673584
7511,-0.04986247234046459,-0.04855860769748688
7512,-1.1000875415775226,-1.086365818977356
7513,-5.4584205413702875,-5.427776336669922
7514,-0.032362330704927444,0.3999294638633728
7515,-3.6015549346338958,-3.6004016399383545
7516,-0.37672698497772217,-0.5354470610618591
7517,-5.630701646208763,-5.646862030029297
7518,-0.005168400704860687,0.013817496597766876
7519,-7.365086503326893,-7.428837776184082
7520,1.0470572263002396,-0.023265529423952103
7521,0.18660927470773458,0.21343114972114563
7522,0.014722766616614535,0.08129274845123291
7523,-0.3867527822731063,-0.3741307258605957
7524,0.2657449394464493,-0.009740584529936314
7525,-2.896506862656679,-2.867581844329834
7526,-0.9817615151405334,-1.021859884262085
7527,-0.5519559383392334,-0.5416706204414368
7528,-0.12992055443464778,-0.11104851216077805
7529,-0.22456455742940307,-0.2009769082069397
7530,0.06741611659526825,-0.04448423907160759
7531,0.001465512439608574,0.016955647617578506
7532,0.48793586529791355,0.008010424673557281
7533,-2.4037517607212067,-2.8254754543304443
7534,-0.6662514694035053,-0.6918654441833496
7535,0.29083743691444397,-0.04296332970261574
7536,-0.18186776479706168,-0.15803132951259613
7537,-1.7449607718735933,-1.531602144241333
7538,0.6464091599918902,0.0012943404726684093
7539,-0.04018936841748655,-0.017467515543103218
7540,-3.2563832253217697,-3.3445632457733154
7541,-1.4500805288553238,-1.63797926902771
7542,-3.746151939034462,-3.7716639041900635
7543,0.3447820292203687,0.169159397482872
7544,-0.03436753340065479,0.1748417466878891
7545,0.1445329561829567,-0.055132120847702026
7546,-0.3686648830771446,-0.3613722026348114
7547,0.5389168485999107,-0.06610748916864395
7548,0.0003796272212639451,0.22116480767726898
7549,-5.8206283217296,-5.781907558441162
7550,0.4638852924108505,-0.1901366412639618
7551,0.42176202684640884,0.061456337571144104
7552,0.00881485070567578,0.001691490295343101
7553,-3.2745593329891562,-3.2548587322235107
7554,0.862112682312727,0.10224586725234985
7555,-0.32082444429397583,-0.7813665866851807
7556,0.02308026608079672,0.006213861517608166
7557,-0.06201663613319397,-0.18154335021972656
7558,0.11710205639246851,0.015285352244973183
7559,-0.16972585022449493,-0.207524836063385
7560,-0.38831692934036255,-0.37511518597602844
7561,-1.5122453186195344,-1.5145937204360962
7562,-0.35177199344616383,-0.200690358877182
7563,0.011697848662151955,0.019046872854232788
7564,-2.125161645002663,-2.1289522647857666
7565,-4.285985958762467,-4.226724147796631
7566,-1.2784979370699148,-1.2624311447143555
7567,-5.599512837638031,-5.598133563995361
7568,-1.7503976821899414,-2.760643482208252
7569,2.7023341078311205,0.19652147591114044
7570,-7.1522763054817915,-7.15281343460083
7571,0.28703578747808933,0.016974566504359245
7572,-6.069384187459946,-6.206821918487549
7573,-0.49036580324172974,-0.9129328727722168
7574,-0.16374504007399082,-0.14687635004520416
7575,-2.762261579511687,-2.689894676208496
7576,-0.3814619779586792,-1.643933892250061
7577,-1.2092154556885362,-0.8671910762786865
7578,-0.059829268138855696,-0.037497736513614655
7579,0.3143294043838978,0.00932297296822071
7580,0.3557383418083191,0.12870082259178162
7581,-3.7124239206314087,-4.6285223960876465
7582,-1.316833321005106,-1.356426477432251
7583,0.31190162897109985,0.20519304275512695
7584,-1.478015422821045,-1.8208390474319458
7585,-0.5597908608615398,-0.5514857769012451
7586,-1.2812332138419151,-1.3530144691467285
7587,-0.33687812460266287,-0.29008132219314575
7588,1.017107605934143,-0.40499499440193176
7589,-0.24717313202563673,-0.2465045005083084
7590,0.0012422234285622835,0.019250938668847084
7591,-0.45847654715180397,-0.4605358839035034
7592,0.7503815405070782,0.02608407661318779
7593,0.03458020556718111,0.053084515035152435
7594,-0.02259062165103387,-0.018116094172000885
7595,0.004633018746972084,-0.00033623725175857544
7596,0.12691986833669944,0.032488591969013214
7597,-0.0029316535219550133,0.021123582497239113
7598,-0.0044496916234493256,0.2214203029870987
7599,-5.817264002049342,-5.818666458129883
7600,0.2782250605523586,0.02142704278230667
7601,0.8357118964195251,-0.4732712507247925
7602,-6.318310155344079,-6.291677951812744
7603,-1.4430173337459564,-1.5616813898086548
7604,0.07629281468689442,0.17412011325359344
7605,-0.56878662109375,-1.0312895774841309
7606,0.08685272932052612,0.0900045782327652
7607,2.450168326497078,-0.06467035412788391
7608,-0.01589743373915553,0.019795726984739304
7609,-10.367393256994546,-10.340010643005371
7610,1.5810968056321144,0.014791300520300865
7611,0.029964746674522758,0.010415189899504185
7612,-4.366467498242855,-4.393495559692383
7613,-3.091828452888876,-3.082108736038208
7614,-0.10715803503990173,-0.4690357446670532
7615,-0.0009952185610018205,0.0005533576477319002
7616,-9.79325970262289,-9.852655410766602
7617,0.2788441330194473,-0.08112616837024689
7618,0.0012196374591439962,0.18783865869045258
7619,-0.2338066566735506,-0.21443675458431244
7620,-4.68984751496464,-4.620512008666992
7621,-3.7509692013263702,-4.0734100341796875
7622,0.5552581325173378,-0.03174085170030594
7623,-5.2147204130887985,-5.188360691070557
7624,0.05100809712894261,0.01314829383045435
7625,-0.011377708869986236,0.022645164281129837
7626,-1.088049456011504,-0.7398790121078491
7627,-0.8390180468559265,-0.879313588142395
7628,-0.005372477695345879,-0.016688093543052673
7629,-0.40608531233738177,-0.1882106512784958
7630,1.7947088218061253,0.01666598580777645
7631,-0.029361210763454437,-0.12712156772613525
7632,0.05333633767440915,0.1515628546476364
7633,0.05155051499605179,-0.060609061270952225
7634,1.1220954656600952,0.02521146833896637
7635,-1.4787019956856966,-1.4846709966659546
7636,-0.6874506020685658,-0.6624768376350403
7637,-0.09323542471975088,-0.022367112338542938
7638,0.07851215824484825,-0.05262530967593193
7639,0.35233885049819946,-0.1567220389842987
7640,0.24079972505569458,-0.5610468983650208
7641,4.085169181227684,0.25863754749298096
7642,-0.003993324004113674,0.09497355669736862
7643,-1.2869502753019333,-1.4556808471679688
7644,0.10571513697504997,-0.0071161240339279175
7645,-0.05076619004830718,0.012770842760801315
7646,-1.097026301547885,-1.0480016469955444
7647,-0.08082687482237816,-0.10337171703577042
7648,-8.789131704485044,-8.706496238708496
7649,-0.06125122308731079,-0.10969652235507965
7650,0.01841344207059592,0.016726164147257805
7651,0.11078480459400453,0.22199194133281708
7652,0.2153254821896553,0.026480939239263535
7653,-0.29916732013225555,-0.43007534742355347
7654,0.241267129778862,-0.04893568903207779
7655,-4.283135890960693,-5.568105220794678
7656,0.17453241348266602,-1.0382784605026245
7657,0.5832024663686752,-0.16229543089866638
7658,0.06678152084350586,-0.04632127285003662
7659,-4.763463530689478,-4.783271312713623
7660,-0.04247007146477699,-0.018381133675575256
7661,0.0077428063377738,0.07079072296619415
7662,1.6683761551976204,0.002937150653451681
7663,-0.09416147880256176,-0.00467943400144577
7664,0.5494327768683434,-0.07851752638816833
7665,1.3980425626505166,0.07892322540283203
7666,-2.9229199588298798,-3.256355047225952
7667,0.00782886752858758,0.04448999837040901
7668,-0.03900564322248101,0.02564096450805664
7669,0.1656438708305359,-0.35101041197776794
7670,1.2226862907409668,-0.7980647087097168
7671,0.4959909723838791,0.0037769535556435585
7672,0.008538489229977131,-0.0022540707141160965
7673,0.58903469145298,-0.20026427507400513
7674,0.2940569818019867,-0.10980409383773804
7675,-1.8315415382385254,-2.2782881259918213
7676,0.39494797587394714,0.07695956528186798
7677,0.42321953922510147,-0.000988788902759552
7678,-0.02608323283493519,-0.028054099529981613
7679,0.9300689846277237,0.22145704925060272
7680,-0.9217459782958031,-0.9331762790679932
7681,-1.912475234217709,-1.8909512758255005
7682,1.965412819175981,0.012320811860263348
7683,-0.1003088727593422,-0.18187792599201202
7684,0.025564258925442118,0.021647866815328598
7685,-1.6097972393037026,-1.5959566831588745
7686,-4.436951816082001,-4.936962604522705
7687,0.0037004792829975486,0.1682179868221283
7688,-4.528353929519653,-8.32148265838623
7689,-0.15315738692879677,-0.12368573248386383
7690,-2.734016053378582,-2.7868008613586426
7691,0.022354271280619287,0.021645721048116684
7692,0.1552649438381195,0.01223805546760559
7693,0.9276920445263386,-0.016930537298321724
7694,-1.3783432021737099,-1.3807764053344727
7695,0.14536270394455642,0.16504916548728943
7696,-1.4555738046765327,-1.454755187034607
7697,-0.6528833825141191,-0.602146327495575
7698,0.20061543956398964,-0.0026680808514356613
7699,0.018823322374373674,0.037078194320201874
7700,-0.10503564029932022,-0.004629895091056824
7701,-0.19665283244103193,-0.17510925233364105
7702,-12.3293397706002,-12.342108726501465
7703,-1.7027670415118337,-1.711531400680542
7704,0.03900563716888428,-0.08049489557743073
7705,-1.8640360236167908,-2.250758647918701
7706,-0.10163654453936033,-0.0680454671382904
7707,-9.543600499629974,-9.982483863830566
7708,-9.729950469918549,-9.525529861450195
7709,-0.9399830680340528,-0.937924861907959
7710,-0.8482934534549713,-0.8621033430099487
7711,-3.7055313289165497,-3.6809604167938232
7712,0.49515554308891296,-0.043256789445877075
7713,-1.2268570913001895,-1.2093791961669922
7714,-0.3215699940919876,-0.5308522582054138
7715,-0.3026150166988373,-0.2684129774570465
7716,-0.6785994768633827,0.8024344444274902
7717,-0.049807521514594555,-0.05415324866771698
7718,0.011434715241193771,0.019007477909326553
7719,0.00010404747445136309,0.022149719297885895
7720,0.0019947895780205727,-0.0015215128660202026
7721,-3.4558373410254717,-3.4457807540893555
7722,-3.7070024013519287,-4.087797164916992
7723,-0.06297843717038631,0.07365716993808746
7724,-2.3015573024749756,-2.596881151199341
7725,0.11414457112550735,-0.09371954202651978
7726,0.023690205587627133,0.13825489580631256
7727,-6.319962326437235,-5.986522674560547
7728,0.961810741777299,0.2181030958890915
7729,0.2932355683296919,-0.007537379860877991
7730,-0.22454696334898472,-0.08468477427959442
7731,-0.04046660661697388,-0.12743858993053436
7732,-7.193519778549671,-7.206418991088867
7733,-10.619563818046117,-10.590246200561523
7734,-0.6001333445310593,-0.6074130535125732
7735,-0.014985594898462296,0.3302953243255615
7736,-0.0019568218995118514,0.16761712729930878
7737,-2.2088040779344738,-2.2108185291290283
7738,-9.699681016150862,-9.700151443481445
7739,0.18934036791324615,-0.17952939867973328
7740,0.2999396324157715,-0.2656884491443634
7741,-4.550526902079582,-4.784765243530273
7742,-1.7614256739616394,-2.011899471282959
7743,0.11197681352496147,0.0734838992357254
7744,-7.811311734665651,-7.765289306640625
7745,0.08614575443789363,0.053869567811489105
7746,-0.0003812536597251892,0.07923604547977448
7747,1.5971578545868397,-0.0015274062752723694
7748,-0.19099207162798848,-0.0012052655220031738
7749,-9.30682678706944,-9.333053588867188
7750,0.2590574100613594,-0.07774217426776886
7751,-1.2367642167955637,-1.2375849485397339
7752,-0.5507915485650301,-0.349094033241272
7753,1.0455887746065855,-0.018995029851794243
7754,0.0035347377415817505,0.015174188651144505
7755,-0.08090109378099442,-0.08538337051868439
7756,-0.1859358698129654,-0.15472470223903656
7757,-0.24121787771582603,-0.2390894740819931
7758,-1.8830629773437977,-1.9043114185333252
7759,-0.38227100670337677,-0.5920209884643555
7760,0.1338016027584672,0.18887031078338623
7761,-4.637039175257087,-4.626232624053955
7762,1.616237759590149,-0.781859815120697
7763,-0.2923728283494711,1.1650049686431885
7764,-2.5581624330952764,-2.471914052963257
7765,-0.06371201947331429,-0.01157396286725998
7766,-0.8192862272262573,-1.0326344966888428
7767,-3.068639039993286,-4.340146541595459
7768,-0.8560420274734497,-0.925620973110199
7769,-0.34283786453306675,-0.2960060238838196
7770,-0.5039741091895849,-0.4885987341403961
7771,-0.14220268349163234,-0.13661840558052063
7772,-0.30993089079859715,-0.2831014394760132
7773,-0.9751736223697662,-1.0687410831451416
7774,-0.375401940458687,-0.3522806167602539
7775,-0.01831795647740364,-0.011025279760360718
7776,-1.4178115016547963,-1.4049806594848633
7777,0.0026578311808407307,0.049087636172771454
7778,0.30314935743808746,0.12488672137260437
7779,0.007917630864540115,0.0036935366224497557
7780,-0.2865612395107746,-0.2791629433631897
7781,-0.15357877360656857,-0.14017315208911896
7782,0.010927736759185791,-0.43720072507858276
7783,-3.127636343240738,-3.358001232147217
7784,2.714357106247917,0.029131392017006874
7785,-0.564571812748909,-0.606024980545044
7786,-0.09328633174300194,-0.10531152784824371
7787,0.1925339507870376,0.06150433048605919
7788,-0.6487149521708488,-0.6467862129211426
7789,2.3632323630154133,0.15337009727954865
7790,-1.0254785190336406,-0.9759407639503479
7791,-0.15852444618940353,-0.25040364265441895
7792,-0.011149066151119769,-0.011190484277904034
7793,0.005032513159676455,0.10953784734010696
7794,0.0240142160173491,0.3208721876144409
7795,-0.3170904219150543,-0.6840355396270752
7796,-7.92568838596344,-8.433420181274414
7797,-0.22460815124213696,-0.22737038135528564
7798,2.398565059527755,0.201629176735878
7799,1.5276278257369995,-0.5290862917900085
7800,-0.1766736585414037,-0.12259404361248016
7801,-0.23979362845420837,-0.4242488741874695
7802,-0.42945919930934906,-0.39734503626823425
7803,0.07329947517428081,0.033415503799915314
7804,0.22282631136476994,-0.007203445304185152
7805,0.0004966459819115698,0.03965948894619942
7806,-0.0044161679688841105,1.476235032081604
7807,-6.197969783097506,-6.211252689361572
7808,0.039929260761709884,0.02909099869430065
7809,-0.14612231776118279,-0.13017719984054565
7810,-3.9621227979660034,-4.483253479003906
7811,0.011986001656623557,0.03238310292363167
7812,0.015365514904260635,0.0592021718621254
7813,-0.03220255905762315,-0.02976243570446968
7814,-0.08451786637306213,-0.05994695425033569
7815,0.07889132760465145,0.012720003724098206
7816,3.0495554208755493,-1.1801421642303467
7817,-0.11537540704011917,-0.12882156670093536
7818,-0.22431424260139465,-0.45191577076911926
7819,-1.629064672626555,-1.5971148014068604
7820,-4.560946881771088,-4.692535877227783
7821,1.4258677624166012,0.005967994220554829
7822,-0.1044039232947398,-0.09063898026943207
7823,0.8924181163311005,-0.028778351843357086
7824,-0.06687431037425995,-0.23582158982753754
7825,-15.260242104530334,-15.4774751663208
7826,-0.011671024723909795,0.0314515084028244
7827,-8.315803810954094,-8.482491493225098
7828,0.2208947166800499,0.2731521427631378
7829,-0.6456860303878784,-1.261075735092163
7830,0.018979325890541077,-0.16042441129684448
7831,0.06045132898725569,0.02604752965271473
7832,-0.059406629763543606,-0.0345735028386116
7833,0.22773222488467582,0.005665550474077463
7834,-5.591010272502899,-6.051565647125244
7835,0.02415906684473157,0.0356534942984581
7836,-0.35357387363910675,-0.4749008119106293
7837,0.005557176206366421,0.06644245237112045
7838,0.17926058173179626,-0.24825318157672882
7839,0.02490238007158041,-0.0009672185406088829
7840,0.03307121712714434,0.025968115776777267
7841,0.21567165851593018,-0.881416916847229
7842,-0.5689222030341625,-0.5955917239189148
7843,-5.058851730078459,-4.781872272491455
7844,-0.5299503803253174,-0.757003903388977
7845,-0.07545470434706658,-0.07002085447311401
7846,-0.04655936174094677,-0.031548697501420975
7847,1.5711644664406776e-05,0.03842790424823761
7848,-0.5133868642151356,-0.5020883083343506
7849,1.4623604030202841,0.040899697691202164
7850,0.3413863033056259,0.007675603032112122
7851,-0.42546084243804216,-0.41484639048576355
7852,-0.055861366097815335,-0.009512517601251602
7853,0.0567939430475235,0.023557880893349648
7854,0.1418554633896747,0.0015870799543336034
7855,-2.7872601728886366,-2.799515962600708
7856,0.0009247611742466688,0.0013874160358682275
7857,-4.500472478568554,-4.561529636383057
7858,-6.8316375613212585,-6.986491680145264
7859,-3.1087021604180336,-3.1085100173950195
7860,-1.8857601508498192,-1.9695512056350708
7861,0.5262011350278044,0.015460476279258728
7862,0.09330934355966747,0.022235320881009102
7863,0.0004409088287502527,1.4798083305358887
7864,-0.0037306365557014942,0.3146485686302185
7865,0.5165294560138136,0.01105488557368517
7866,-0.39216673027840443,-0.3690454065799713
7867,-0.8399283289909363,-1.2922993898391724
7868,-10.315437376499176,-11.206254959106445
7869,-0.38632192462682724,-0.39150625467300415
7870,-9.307650348288007,-9.26891040802002
7871,-0.013712232350371778,0.017295554280281067
7872,-2.892470598220825,-3.223262310028076
7873,-4.765990987420082,-4.831160545349121
7874,-0.007786624948494136,0.006365456618368626
7875,-0.3723295866511762,-0.2977050244808197
7876,2.095156618364854,0.016302624717354774
7877,-0.05215850751847029,0.10507362335920334
7878,-2.4095821529626846,-2.466790199279785
7879,0.5357229886576533,0.3154624104499817
7880,-0.11837681408360368,-0.09325630217790604
7881,-5.587718486785889,-5.7074737548828125
7882,-1.207698356360197,-1.243499755859375
7883,0.3710949718952179,-0.11821107566356659
7884,-5.149821043014526,-5.588406085968018
7885,-2.7038948982954025,-2.761491537094116
7886,-4.037982879206538,-4.033832550048828
7887,0.6540753175504506,0.038741204887628555
7888,-0.039383440278470516,-0.027456127107143402
7889,-1.0902229268976953,-1.0600522756576538
7890,2.504251640290022,-0.05277064070105553
7891,-0.36748433113098145,-1.3741825819015503
7892,-0.32637045421870425,-0.21755993366241455
7893,0.004398493187181884,0.05513555929064751
7894,-5.928931097500026,-5.871589183807373
7895,0.0037088909302838147,0.31999483704566956
7896,-0.03819333761930466,-0.05924416705965996
7897,-1.1211053356528282,-1.1824945211410522
7898,0.004450920736417174,0.06452655047178268
7899,-0.29245672188699245,0.004436969757080078
7900,-6.358550312710577,-6.311738967895508
7901,-2.2174760326743126,-2.289257287979126
7902,-3.7260218935116427,-3.6993470191955566
7903,-6.736472338438034,-7.171054840087891
7904,0.27793383598327637,-0.611298680305481
7905,0.014442716419580393,0.0074452669359743595
7906,0.34957411885261536,-0.2692103981971741
7907,-7.244829932198627,-7.19948673248291
7908,-0.06643082201480865,-0.08703634142875671
7909,-5.675052727339789,-5.672854900360107
7910,-1.2546551865525544,-1.2574918270111084
7911,-0.01842063170624897,0.0011045727878808975
7912,0.027233298867940903,-0.055292148143053055
7913,-0.5460116863250732,-0.6140403151512146
7914,0.004215336066408781,0.2978971004486084
7915,-0.3043526019901037,-0.2662402391433716
7916,0.7409767508506775,-0.04178856685757637
7917,0.3066808186849812,0.10799413174390793
7918,0.0002721155797189567,0.022722525522112846
7919,-1.1579805605579168,-0.99635910987854
7920,-2.842785034328699,-2.8848204612731934
7921,-0.0815388560295105,-0.6715352535247803
7922,-1.1254038028419018,-1.1652588844299316
7923,-0.03551989048719406,0.05436604470014572
7924,-2.387378215789795,-2.3674306869506836
7925,-1.8643832206751085,-1.86062490940094
7926,-0.04194680228829384,-0.01644660159945488
7927,-7.032148897647858,-7.135537624359131
7928,-2.781039357249938,-2.76408052444458
7929,-0.0004920181236229837,0.006676278077065945
7930,0.005667221499606967,0.03055049479007721
7931,-0.497794508934021,-1.7722251415252686
7932,0.0033218791213585064,0.0014565546298399568
7933,-0.9609216451644897,-1.0429421663284302
7934,0.0008305610390380025,0.05399637296795845
7935,-4.575661540031433,-5.747348308563232
7936,-0.32467122189700603,-0.2894531190395355
7937,0.04262198967626318,0.06617176532745361
7938,-1.264117730781436,-1.2394551038742065
7939,-0.09878049558028579,-0.10348913073539734
7940,5.649705417454243e-05,0.030482033267617226
7941,0.0445628147572279,0.09824466705322266
7942,2.7834493964910507,-0.06252481043338776
7943,-0.056421052664518356,0.04207896441221237
7944,-3.6757779121398926,-3.6895017623901367
7945,-0.001647425117084822,0.012193103320896626
7946,-0.645198754966259,-0.690878689289093
7947,0.004884904628852382,0.022530976682901382
7948,-1.1870677173137665,-1.3220908641815186
7949,-0.29326734133064747,-0.28768712282180786
7950,1.6284364312887192,-0.057259876281023026
7951,0.09463501814752817,-0.005345591809600592
7952,-0.051771744852885604,-0.027773411944508553
7953,0.03214239329099655,0.1575487107038498
7954,-3.3227820959873497,-3.310934543609619
7955,-0.0013365079648792744,0.02827589586377144
7956,-1.8649347871541977,-1.896036148071289
7957,1.4823231758273323,0.026719054207205772
7958,-3.8046252042986453,-3.7509193420410156
7959,-0.002859226195141673,0.10864224284887314
7960,-0.07620147801935673,-0.06614496558904648
7961,0.12999769218731672,0.11065205931663513
7962,-4.5156376622617245,-4.526920795440674
7963,0.1735735386610031,-0.20317257940769196
7964,0.232560645788908,-0.029813513159751892
7965,-1.5579036339186132,-1.4637142419815063
7966,-0.2290591597557068,-0.2593684792518616
7967,-0.6331798210740089,-0.3616122603416443
7968,0.0311974436044693,-0.05306088924407959
7969,-1.3158763623796403,-1.3202403783798218
7970,0.18080167472362518,-0.1490970253944397
7971,0.3537069819867611,-0.005491435527801514
7972,0.00016687643983459566,0.0024800123646855354
7973,0.604150652885437,-0.7927394509315491
7974,-2.300124002620578,-2.3015756607055664
7975,0.5836487892083824,0.02605687826871872
7976,3.337385591119528,0.405931681394577
7977,-0.059449901804327965,-0.03087746351957321
7978,-6.980493612587452,-6.977380752563477
7979,-1.5324541814625263,-1.2643014192581177
7980,-0.07086013053776696,0.14355668425559998
7981,-0.20882220030762255,-0.19261056184768677
7982,-3.2592930495738983,-3.295985221862793
7983,2.3364031482487917,0.06472140550613403
7984,0.008064658533839975,0.004442955832928419
7985,0.013504623115295544,0.0014968428295105696
7986,0.2659510374069214,-1.8144460916519165
7987,-0.07770838961005211,0.11606385558843613
7988,-5.265496390871704,-4.971670150756836
7989,-2.5372459162026644,-2.543214797973633
7990,0.3505140843499248,0.025997698307037354
7991,1.7365034073591232,0.26466304063796997
7992,-0.01086358167231083,-0.014155147597193718
7993,-1.4173528477549553,-1.2320971488952637
7994,-2.4141536604147404,-2.4119558334350586
7995,0.010959113016724586,-0.006968645378947258
7996,-1.8122773468494415,-2.1867902278900146
7997,-2.558558762073517,-3.4764926433563232
7998,-0.8191439211368561,-1.1649223566055298
7999,0.03243890777230263,0.029550325125455856
8000,-0.017203884199261665,0.18465182185173035
8001,-0.012059067434165627,-0.010850404389202595
8002,0.0005273086135275662,0.003970304504036903
8003,-0.0038875932809787628,0.029739126563072205
8004,0.13127362371596973,0.04095380753278732
8005,-6.59790970175527,-6.464297771453857
8006,-0.03082516184076667,-0.015026399865746498
8007,-0.6711171576753259,-0.6702460050582886
8008,-0.17879069596529007,0.13843216001987457
8009,-1.2397003322839737,-1.3957771062850952
8010,-2.9799312353134155,-4.652257919311523
8011,0.3251701295375824,-0.31776875257492065
8012,-0.7198160635307431,-0.6570292711257935
8013,0.001900743693113327,0.006022956222295761
8014,0.5088446587324142,0.0891447514295578
8015,0.005464409143314697,0.462021142244339
8016,0.746292591218662,0.4620216190814972
8017,0.1225975229172036,0.051349010318517685
8018,-10.238380312919617,-9.637371063232422
8019,-0.11312899179756641,-0.1225484311580658
8020,-8.276238322269819,-8.274653434753418
8021,0.002256147563457489,0.011486655101180077
8022,-0.0007570412708446383,0.024457067251205444
8023,0.06335031054913998,0.011440660804510117
8024,-0.8212106078863144,-0.92805415391922
8025,-0.3896018713712692,-0.4226280152797699
8026,-0.6812805621884763,-0.6129730939865112
8027,-0.4759463295340538,-0.34681037068367004
8028,-2.254327270668,-2.189405679702759
8029,-5.477272408184945,-5.471496105194092
8030,-0.3115713596343994,-1.3651747703552246
8031,-0.009185432456433773,0.21159975230693817
8032,-0.8781199902296066,-1.0355217456817627
8033,0.5361060984432697,0.0772513747215271
8034,-1.07427466660738,-0.9605568647384644
8035,0.02628893405199051,0.048329759389162064
8036,-6.246138831600547,-6.239144802093506
8037,-6.015234597914969,-5.800327777862549
8038,-1.0952362399548292,-1.099502444267273
8039,0.969753279350698,0.01319542620331049
8040,-1.0386103224009275,-1.043470859527588
8041,-1.9043364936951548,-1.7975268363952637
8042,0.026675540953874588,0.062276337295770645
8043,-0.02129557728767395,-0.4984513521194458
8044,0.9252385385334492,0.007377525791525841
8045,-0.09799041412770748,0.2120426595211029
8046,-0.0690938513725996,-0.06683821976184845
8047,-0.6658413410186768,-2.169983386993408
8048,-0.19897405803203583,-0.2928735911846161
8049,-2.5420512666460127,-2.5196075439453125
8050,0.06194021156989038,0.014678996987640858
8051,-0.11711049126461148,0.09491931647062302
8052,-0.661423098295927,-0.617760419845581
8053,0.20271874964237213,-0.03935296833515167
8054,0.09533901140093803,0.026807032525539398
8055,-0.0001801679900381714,0.004005348775535822
8056,0.0005355828326401024,0.00880028959363699
8057,0.855778522323817,0.014320418238639832
8058,-0.004439037234988064,0.09537344425916672
8059,-0.7199465334415436,-1.034914493560791
8060,-0.07965918630361557,-0.16028280556201935
8061,0.10545310378415707,0.01666864939033985
8062,-0.9594346322119236,-0.939160943031311
8063,-1.5857288837432861,-2.086965560913086
8064,-0.011568277142941952,-0.015213915146887302
8065,-2.0122844222933054,-2.0244815349578857
8066,-0.14272856409661472,-0.10802769660949707
8067,0.3730208915658295,0.03917435556650162
8068,0.05340333338244818,0.005502056796103716
8069,1.6936516435816884,0.012468939647078514
8070,-0.32407484110444784,-0.32127082347869873
8071,0.011260852450504899,0.1050916537642479
8072,-0.014026664197444916,-0.05099128931760788
8073,-1.1460952195338905,-1.1196526288986206
8074,0.06337118800729513,0.03927728906273842
8075,-13.318485595285892,-13.408186912536621
8076,0.01284715648216661,0.01918644830584526
8077,-2.430001810193062,-2.5046699047088623
8078,-0.10370522737503052,-0.7216210961341858
8079,-17.92292291484773,-17.91193389892578
8080,0.1245921403169632,-0.20269788801670074
8081,0.6956879524514079,0.0180591382086277
8082,-0.339680019300431,0.0253409743309021
8083,1.0750392815098166,0.034742530435323715
8084,-6.83661251293961,-6.835346221923828
8085,-0.1098473072052002,-0.6531749963760376
8086,0.4178967922925949,-0.13723352551460266
8087,-1.0874891206622124,-1.0824928283691406
8088,0.5649880543351173,-0.006843976676464081
8089,0.10054946842137724,0.06741020828485489
8090,-0.15105174377094954,-0.1252734363079071
8091,-5.579594951122999,-5.591132640838623
8092,0.21476603241899284,0.01711023598909378
8093,-0.2402555886656046,-0.24867209792137146
8094,0.19250840693712234,-0.0760340690612793
8095,-7.498956859111786,-7.716533660888672
8096,-0.5312004163861275,-0.5425913333892822
8097,-0.6398942936211824,-0.6637012362480164
8098,0.14960301341488957,0.07875730842351913
8099,-0.042158666998147964,0.013912215828895569
8100,0.0004983809376426507,0.01608435995876789
8101,-5.221732139587402,-7.684929847717285
8102,-0.06296861008740962,-0.05879008769989014
8103,-0.06898214668035507,0.2407837212085724
8104,-0.02003312110900879,-0.056444138288497925
8105,-6.194866858422756,-6.182077884674072
8106,0.18482548410247546,0.007233557756990194
8107,-0.19103896617889404,-0.19672127068042755
8108,-5.120581302791834,-5.0991129875183105
8109,-3.8064793422818184,-3.7282164096832275
8110,0.8024984477087855,0.013817515224218369
8111,-0.0016394765116274357,0.157073974609375
8112,0.000957030919380486,0.013244626112282276
8113,0.11532136797904968,0.013179540634155273
8114,3.35815000542334,0.005947079509496689
8115,0.08707883954048157,-0.28793761134147644
8116,-0.10931186378002167,-0.14258591830730438
8117,-3.241925209760666,-3.2851288318634033
8118,-0.025762038305401802,-0.027213815599679947
8119,0.18561215765657835,0.04558617249131203
8120,0.30447351932525635,-1.0500859022140503
8121,0.23589849472045898,-3.5906331539154053
8122,0.9189718337729573,0.037507522851228714
8123,-1.1399225145578384,-0.998337984085083
8124,-0.5149170160293579,-1.039675235748291
8125,-0.12259420845657587,-0.07973377406597137
8126,-0.10648575727827847,-0.077277772128582
8127,0.7211383432149887,-0.00037188082933425903
8128,-0.03963811695575714,-0.09187870472669601
8129,-0.0846114382147789,-0.15162532031536102
8130,0.2747737895697355,-0.002745415084064007
8131,-3.523113250732422,-3.6537442207336426
8132,0.40027614682912827,-0.07847826182842255
8133,0.3279562145471573,-0.11035194247961044
8134,-0.3250353932380676,-0.8201584815979004
8135,-0.05670419707894325,-0.04695061966776848
8136,0.027066048234701157,0.015174307860434055
8137,-0.020599320108885877,-0.003819970414042473
8138,-0.08459447450150037,-0.010013632476329803
8139,-7.522535167634487,-7.567556858062744
8140,0.12012045873780153,0.027412457391619682
8141,-0.024369461461901665,0.02622552588582039
8142,-4.8779558297246695,-4.869849681854248
8143,-2.472127038985491,-2.492854356765747
8144,-0.1803658800199628,-0.1790691763162613
8145,-7.2394739938899875,-7.204005241394043
8146,-4.947207406163216,-5.043299674987793
8147,-3.226460488513112,-3.19169020652771
8148,-0.5306048478232697,-0.5186116099357605
8149,0.09827566239982843,0.012077576480805874
8150,0.10183682618662715,0.01060396246612072
8151,0.0027147406044605304,0.0020181871950626373
8152,-1.0994197316467762,-1.116041898727417
8153,-1.2665024548768997,-1.3378959894180298
8154,-2.5801550447940826,-2.8765366077423096
8155,-0.7843994051218033,-0.719009518623352
8156,0.29858019948005676,-0.35817474126815796
8157,0.5166514767333865,0.018969211727380753
8158,1.3416898772120476,-0.08041271567344666
8159,0.740671610692516,0.09951594471931458
8160,0.04234690219163895,-0.015759583562612534
8161,0.018758815247565508,0.023527462035417557
8162,-0.03521094874122355,-0.017680414021015167
8163,-2.769965521991253,-2.7882747650146484
8164,0.0645936424843967,-0.0002631263341754675
8165,-0.09184163541067392,-0.0515618659555912
8166,0.05685925483703613,-0.3083829879760742
8167,-1.6504949480295181,-1.609133005142212
8168,0.03325273914379068,0.06888526678085327
8169,-3.414655849337578,-3.307785749435425
8170,0.018737769220024347,-0.00040114670991897583
8171,-5.274888966232538,-5.313199043273926
8172,-1.600962270051241,-1.5920766592025757
8173,1.468048021197319,0.19084514677524567
8174,-0.06273460335796699,-0.05045820400118828
8175,0.45856960862874985,-0.022981667891144753
8176,-0.32998488284647465,-0.2825232446193695
8177,-2.0954168550670147,-2.050884246826172
8178,-0.7643587057318655,-0.7384519577026367
8179,-0.4305722713470459,-2.5877721309661865
8180,-12.652859466150403,-12.659982681274414
8181,-4.720441756944638e-05,0.04102866351604462
8182,2.3059387393295765,0.11204531788825989
8183,-0.5917609333992004,-0.8913541436195374
8184,-0.006050035357475281,-0.08140037953853607
8185,-0.5758835170418024,-0.37814074754714966
8186,-1.2107955813407898,-1.7788602113723755
8187,-0.009513549506664276,0.22747644782066345
8188,-1.8491724072955549,-1.8388010263442993
8189,-0.3611229882662883,-0.3433072865009308
8190,-0.4097454436123371,-0.4379678964614868
8191,-2.7032434046268463,-2.808242082595825
8192,-0.013325938489288092,-0.016638414934277534
8193,-0.7002253904938698,-0.49587932229042053
8194,-0.9002532958984375,-1.791582465171814
8195,0.08944091573357582,0.09806996583938599
8196,0.04423566209152341,0.015635253861546516
8197,-1.007003903388977,-1.1928579807281494
8198,-0.07931245863437653,-0.08567491918802261
8199,0.7823283672332764,-0.34982532262802124
8200,0.0006267932549235411,0.16535092890262604
8201,-0.47194626927375793,-0.49150294065475464
8202,-1.5457619428634644,-2.192251682281494
8203,0.09358888864517212,0.027095966041088104
8204,-0.8272020518779755,-1.1126161813735962
8205,-0.022804885229561478,-0.020452536642551422
8206,0.5493413209915161,-0.2535654604434967
8207,0.4776112139225006,-0.24023395776748657
8208,-0.08692351914942265,-0.07218033820390701
8209,-6.884048294275999,-6.881345272064209
8210,0.24168709485093132,0.14936034381389618
8211,0.03833421638410073,0.023667091503739357
8212,-2.6071983873844147,-3.054321527481079
8213,0.008569217287003994,0.21123631298542023
8214,-0.017110256711021066,0.011689085513353348
8215,0.5375216007232666,-0.21193626523017883
8216,-0.37826044484972954,-0.39401522278785706
8217,0.017208999954164028,-0.002943262457847595
8218,-1.682230830192566,-2.2878129482269287
8219,-1.3972050659358501,-1.2533143758773804
8220,0.03468973934650421,-0.0498056598007679
8221,-1.9601133912801743,-2.0073442459106445
8222,-4.61823508143425,-4.802095413208008
8223,-0.5134792383760214,-0.5244184732437134
8224,-0.4574209526181221,-0.44437217712402344
8225,0.2350458957007504,0.027283595874905586
8226,-1.1907353326678276,-1.1705687046051025
8227,0.03482099622488022,0.11760880798101425
8228,-1.494925592909567,-1.4799593687057495
8229,0.5538662752805976,0.002788826357573271
8230,-7.070730496197939,-7.065306663513184
8231,-1.803662657737732,-1.764609456062317
8232,-0.096478212159127,-0.07773490250110626
8233,-0.5938441157341003,-1.2997997999191284
8234,-0.27759433211758733,-0.24806421995162964
8235,-1.6980194617062807,-1.6683236360549927
8236,-0.014376476407051086,-0.09741636365652084
8237,0.7912878841161728,-0.10984525829553604
8238,0.15634672157466412,0.013460010290145874
8239,-2.457670770585537,-2.476613998413086
8240,-2.2399898767471313,-3.10795259475708
8241,-0.00045722235518042,0.007475654128938913
8242,-3.297092204913497,-3.2972450256347656
8243,-0.545886576214798,-0.5017396211624146
8244,-1.0785567462444305,-1.321569800376892
8245,-5.318954857299104,-5.291857719421387
8246,-0.9458408692735247,-0.9326663613319397
8247,-0.027445671148598194,-0.03305577486753464
8248,-0.46229150891304016,-0.5980579853057861
8249,-0.5767509005963802,-0.2793768644332886
8250,-1.3134597539901733,-1.9599494934082031
8251,-4.35280641913414,-4.430058002471924
8252,-1.0970882803667337,-0.9591549634933472
8253,-0.1660921275615692,-0.375919371843338
8254,0.29844000935554504,-0.09107591211795807
8255,-11.001596908085048,-10.96963119506836
8256,0.01798831461928785,0.029178757220506668
8257,-0.00041439582309976686,0.29747697710990906
8258,-0.5759309381246567,-0.7348777055740356
8259,-4.592019762843847,-4.632702350616455
8260,0.18704074621200562,-0.668854296207428
8261,0.010157022159546614,0.01690293662250042
8262,1.9576399782672524,-0.004644962027668953
8263,1.4864398865029216,0.06028714403510094
8264,-2.108162008225918,-2.121412992477417
8265,-4.01079680013936,-3.970210075378418
8266,0.0034359676064923406,0.015159049071371555
8267,-0.1900810890365392,-0.1851564198732376
8268,-8.557075958698988,-8.569180488586426
8269,0.7246909737586975,0.041104357689619064
8270,-2.3684778222814202,-2.3524813652038574
8271,0.6807280187495053,0.045418038964271545
8272,-6.078348994255066,-6.260284423828125
8273,-1.7330053448677063,-2.3077754974365234
8274,-7.017358094453812,-7.300906658172607
8275,-0.020710079232230783,0.020173169672489166
8276,-3.07884019613266,-3.7544360160827637
8277,-0.14338206284446642,-0.14146788418293
8278,2.5984198842197657,0.0014524292200803757
8279,-7.691828888840973,-7.683571815490723
8280,-0.06638340186327696,-0.07114295661449432
8281,-8.98845799267292,-9.154448509216309
8282,0.2295856475830078,-1.868008017539978
8283,-0.08303003571927547,-0.09229061007499695
8284,-0.7543972614221275,-0.7274091839790344
8285,-0.030374028719961643,-0.014351604506373405
8286,-1.8106948118656874,-1.815935492515564
8287,-2.396063581109047,-2.363759756088257
8288,1.758654147386551,-0.1651124656200409
8289,-7.274866609834135,-7.233438968658447
8290,-1.623811237514019,-1.686421275138855
8291,0.0036388076841831207,-0.0008132662624120712
8292,1.6135971024632454,-0.06899593770503998
8293,-0.05966613220516592,0.00561947375535965
8294,0.1551208645105362,-0.04125868156552315
8295,0.014185212319716811,0.13385513424873352
8296,-8.211881875991821,-9.015820503234863
8297,-2.1381728483829647,-2.122384548187256
8298,0.25402891635894775,-0.5786904096603394
8299,0.006410092115402222,-0.025006793439388275
8300,0.003946373704877715,0.01421104371547699
8301,-0.11665567772615759,-0.08304636180400848
8302,-1.7847847240045667,-1.782647728919983
8303,-1.420480159111321,-1.4138669967651367
8304,-2.29243515082635,-2.103142499923706
8305,0.117633975984063,0.0638514831662178
8306,0.048364970833063126,-0.04483965411782265
8307,-2.806956708431244,-3.0988500118255615
8308,-0.007231626193970442,1.4717800617218018
8309,-2.9129275175364455,-2.8963918685913086
8310,0.11773082613945007,-0.21023765206336975
8311,-2.440170034766197,-2.5147886276245117
8312,-0.9845761321485043,-1.0188796520233154
8313,1.337415374815464,-0.026048699393868446
8314,0.01338436669902876,0.015370829030871391
8315,-0.2190157664299477,-0.21458403766155243
8316,0.06509951530279068,0.08568033576011658
8317,-1.5358829498291016,-2.190640687942505
8318,-0.8900923728942871,-1.4479528665542603
8319,0.5981487962417305,0.013319145888090134
8320,-3.4622592329978943,-3.4987497329711914
8321,-0.00027139033045386896,0.14962558448314667
8322,-4.451856911182404,-4.639654636383057
8323,-0.02049973967950791,-0.019899342209100723
8324,0.13363157189451158,0.015135260298848152
8325,3.3223875127732754,0.007917625829577446
8326,0.33371493220329285,-0.24330435693264008
8327,0.3132508712587878,0.31950438022613525
8328,-2.4398862682282925,-2.45097017288208
8329,-3.672617495059967,-4.367349624633789
8330,-2.4577081203460693,-2.772284746170044
8331,0.12095524556934834,0.04504799842834473
8332,-0.05597738176584244,-0.11648882925510406
8333,-0.9477853556163609,-0.9221089482307434
8334,2.024894267320633,-0.143011674284935
8335,-1.9356868267059326,-2.627885341644287
8336,-0.006117925513535738,0.023276839405298233
8337,-0.19487448036670685,-0.3052361309528351
8338,0.02629575738683343,0.03325020894408226
8339,-4.645958227803931,-4.621455669403076
8340,-11.834951048083894,-11.817023277282715
8341,-0.0077529954724013805,0.1763022541999817
8342,-2.8975995928049088,-2.7476305961608887
8343,0.6499841213226318,-1.6063705682754517
8344,1.0259683605108876,0.14963512122631073
8345,-0.09265400096774101,-0.09650225937366486
8346,0.18316394602879882,0.04313796013593674
8347,-0.3297066241502762,-0.5270281434059143
8348,-0.07540002441965044,-0.0461595356464386
8349,-0.006678700039628893,0.01050436682999134
8350,0.12743010080885142,0.01622607558965683
8351,-4.383210837841034,-4.54792594909668
8352,-0.002544943243265152,-0.012804262340068817
8353,-3.481378197669983,-3.3308310508728027
8354,-0.02566344663500786,-0.07421291619539261
8355,0.00207625818438828,0.2144630402326584
8356,0.0016880079638781353,0.108194500207901
8357,-2.3839641883969307,-2.272601842880249
8358,0.00919841043651104,0.03496292233467102
8359,-1.487127810716629,-1.8341090679168701
8360,-0.5491227181628346,-0.5392155051231384
8361,0.009614091366529465,-0.005113483406603336
8362,-0.0022861463367007673,0.015540173277258873
8363,0.9559811027720571,0.2856607735157013
8364,-1.635972023010254,-1.7153538465499878
8365,-1.464266138151288,-1.4611034393310547
8366,-0.00014494798961095512,0.04401083290576935
8367,-0.22842049598693848,-1.3195891380310059
8368,0.9061950147151947,-0.3314131200313568
8369,0.3936256670858711,0.019948797300457954
8370,-4.513340771198273,-4.590159893035889
8371,-0.07805676478892565,-0.06185520440340042
8372,-3.4258594512939453,-4.809467315673828
8373,-0.0035053810674980923,0.0010098128113895655
8374,-0.032996781170368195,-0.08138930797576904
8375,-0.0886261286213994,0.008290283381938934
8376,0.3574368506669998,0.0383199043571949
8377,-0.05730521585792303,0.010398522019386292
8378,-1.076940302271396,-1.0539847612380981
8379,0.3610668778419779,0.004523401614278555
8380,0.12373567093163729,0.06540382653474808
8381,-1.1238738109532278,-0.6622843742370605
8382,-0.06797188520431519,-0.02771677076816559
8383,-2.2883698120713234,-2.2799160480499268
8384,-2.5579912550747395,-2.5672178268432617
8385,-0.6452015936374664,-1.0565943717956543
8386,0.2558218982303515,0.0005691961850970984
8387,-0.8840082138776779,-0.8813269138336182
8388,-0.12691892310976982,-0.13657806813716888
8389,-0.08244538307189941,-1.3107624053955078
8390,-5.62351006269455,-6.314225196838379
8391,-4.6144939959049225,-4.862675666809082
8392,-1.9654371161013842,-1.9688526391983032
8393,-0.03286084783030674,0.013322640210390091
8394,-0.1341183939948678,-0.11404958367347717
8395,0.0672205847222358,0.07145476341247559
8396,-2.401765689253807,-2.5673747062683105
8397,-0.822834275662899,-0.7202622890472412
8398,0.03380189090967178,0.001666022464632988
8399,-3.7299014661693946,-3.477041006088257
8400,2.149551711976528,-0.08737024664878845
8401,1.4978104084730148,-0.08843331784009933
8402,-1.4433704316616058,-1.5824190378189087
8403,1.2763340175151825,-0.33777162432670593
8404,-0.01842767745256424,-0.038868941366672516
8405,0.4533578157424927,-0.870716392993927
8406,0.02972352588767535,0.004482632968574762
8407,-0.0008918061503209174,0.23563550412654877
8408,-0.4275713717797771,-0.41448774933815
8409,-0.06836934387683868,-0.23261506855487823
8410,-4.448206286877394,-4.470134735107422
8411,1.2602032904978842,0.014570377767086029
8412,-1.294101968407631,-1.1928856372833252
8413,-0.00045825360848539276,0.15166901051998138
8414,-2.575455319136381,-2.56929087638855
8415,-4.170063253492117,-4.140397071838379
8416,-1.3596981540322304,-1.477401852607727
8417,0.006625974376220256,0.029742222279310226
8418,0.06065306439995766,0.04000437632203102
8419,0.07477685064077377,-0.027989935129880905
8420,-11.466942191415,-11.445798873901367
8421,1.4022685433737934,0.011623425409197807
8422,-1.096213169861585,-1.0732165575027466
8423,1.86005799472332,-0.1808837503194809
8424,0.3081802508677356,0.004082066938281059
8425,0.00035040033981204033,0.06494956463575363
8426,-5.308601575175999,-5.304469108581543
8427,-4.4071969196083955,-4.405735969543457
8428,0.7513871720293537,0.027538388967514038
8429,-10.515659124415834,-10.501694679260254
8430,-0.11568920873105526,-0.12425918877124786
8431,0.8407687023282051,-0.04235954210162163
8432,-0.07095400243997574,-0.013349063694477081
8433,-1.2301611504517496,-1.1211637258529663
8434,-2.0728495389485033,-2.0685575008392334
8435,-5.231890754774213,-5.205536365509033
8436,-3.7678561819484457,-3.4477434158325195
8437,1.9647690281271935,-0.01909034512937069
8438,-1.4707365185022354,-1.650404691696167
8439,0.000655296491459012,0.028752082958817482
8440,0.32679967512376606,0.015557956881821156
8441,-0.06353133916854858,-0.46845319867134094
8442,0.2921535689383745,0.022719139233231544
8443,-4.5162845849990845,-5.137026309967041
8444,-3.230316133238375,-3.2260935306549072
8445,-0.0016429311217507347,0.038103245198726654
8446,0.33556148828938603,0.034367576241493225
8447,0.005788747228507418,0.07991847395896912
8448,0.02026504563400522,0.08473619073629379
8449,-2.8832751761656255,-2.5337958335876465
8450,-1.3070260547101498,-1.2883086204528809
8451,-0.7640661895275116,-0.8882994651794434
8452,1.2006287574768066,-0.33781564235687256
8453,0.13093567173928022,0.0009204540401697159
8454,-0.362152636051178,-0.4401381015777588
8455,-0.003224906453397125,-0.003956236876547337
8456,2.991267131292261,0.0028724167495965958
8457,-3.9433839321136475,-6.703680038452148
8458,-2.346743456320837,-2.3310739994049072
8459,-0.027833980711875483,0.006717095151543617
8460,1.6746793985366821,-1.0539789199829102
8461,0.7738939570263028,0.06552252918481827
8462,0.6167646646499634,-1.055641531944275
8463,-0.0543563119135797,-0.056842755526304245
8464,-0.007148430799134076,0.033162426203489304
8465,-0.40681788325309753,-0.5671336650848389
8466,2.228202022612095,-0.0711045190691948
8467,-7.2101442869752645,-7.000453472137451
8468,0.2659444916062057,0.02128739282488823
8469,0.005839211051352322,0.03291839361190796
8470,-0.0018719052895903587,0.043891794979572296
8471,0.26780710369348526,-0.021897032856941223
8472,0.25083374977111816,-0.5877304077148438
8473,-0.05425528436899185,-0.14467687904834747
8474,-0.20950794219970703,-0.5081838965415955
8475,5.901814579963684,-1.5036007165908813
8476,-6.245213076472282,-6.435973644256592
8477,-1.2649873793125153,-1.4229615926742554
8478,-4.3050972256824025,-4.102423667907715
8479,0.003365027019754052,0.028046201914548874
8480,-1.8107881563482806,-1.783267617225647
8481,-0.22490161450696178,-0.055573269724845886
8482,0.5522439109627157,0.028612587600946426
8483,-0.3391127036884427,-0.3439692556858063
8484,2.8654714226722717,-0.05815070867538452
8485,-2.208126917248592,-2.1866464614868164
8486,-6.578072726726532,-7.067638874053955
8487,0.510458379983902,-0.10072340071201324
8488,0.13156770320711075,0.02677472122013569
8489,-2.190429426729679,-2.1779346466064453
8490,-0.0064678192138671875,-0.5371385812759399
8491,-0.3116360306739807,-0.20880132913589478
8492,0.24284057319164276,-0.07763485610485077
8493,0.022602738346904516,0.4597015678882599
8494,0.01881525106728077,0.07862643897533417
8495,0.000473202409921214,0.002105294493958354
8496,-0.3650546674398356,-0.3314567804336548
8497,0.8110802099108696,0.020404523238539696
8498,-0.00893204752355814,0.06342969089746475
8499,-0.3424517047678819,-0.31460145115852356
8500,-0.029209330212324858,-0.024341054260730743
8501,-0.006933838129043579,-0.03809812664985657
8502,-2.3532374054193497,-2.4460229873657227
8503,0.02723127231001854,0.013553861528635025
8504,-5.127289060503244,-4.9658379554748535
8505,0.9788824064598884,0.253151535987854
8506,-1.527946412563324,-1.7753456830978394
8507,-1.9566972013562918,-1.9733623266220093
8508,0.29028451442718506,-1.7033628225326538
8509,1.505452811717987,-0.2170369029045105
8510,0.010213338071480393,0.00594752561300993
8511,0.3180005815811455,0.10369420051574707
8512,0.018026061356067657,0.05264708399772644
8513,-0.01581938425078988,-0.005956694483757019
8514,-0.23433708399534225,-0.31086766719818115
8515,2.8152389880269766,0.054943084716796875
8516,-0.7272170187607117,-0.7184339165687561
8517,-3.0152297019958496,-3.1688613891601562
8518,0.001369742676615715,0.07791612297296524
8519,-0.11297791451215744,-0.10590110719203949
8520,-1.7176088988780975,-1.999325156211853
8521,0.001173878466943279,0.00849516037851572
8522,0.04907417111098766,-0.01485147699713707
8523,-2.7839651703834534,-3.6440045833587646
8524,1.4300640400033444,0.014942935667932034
8525,0.016532957553863525,-0.481010764837265
8526,-4.385638847947121,-4.528689861297607
8527,-0.11342594935558736,-0.08206448704004288
8528,-0.146511971950531,-0.2596690356731415
8529,-0.9266588093887549,-0.8184840679168701
8530,-0.0008335000420629513,0.46117809414863586
8531,0.16859582875622436,0.0006360065308399498
8532,2.177434965968132,0.2527649998664856
8533,-0.06073022464988753,-0.05327240750193596
8534,-0.4016249294800218,-0.3740617632865906
8535,-1.8521915338933468,-1.8747315406799316
8536,-0.35042209178209305,-0.4046504497528076
8537,-0.0868535190820694,-0.15219363570213318
8538,-0.6578972339630127,-0.7100224494934082
8539,0.810390017926693,0.008319392800331116
8540,0.018948949873447418,-0.06919431686401367
8541,-0.5344364801421762,-0.5244719386100769
8542,-1.6455408781766891,-1.5091193914413452
8543,-1.8316501379013062,-1.990150809288025
8544,0.8658077716827393,-0.9769328236579895
8545,0.6740668651182204,0.10282808542251587
8546,-1.1127962839091197,-1.0892581939697266
8547,-5.1481731701642275,-5.173571586608887
8548,-0.278758242726326,-0.46896740794181824
8549,-7.643590945750475,-7.666534900665283
8550,0.593043327331543,-0.7535380125045776
8551,-0.6142316460609436,-0.8609955906867981
8552,-4.274344027042389,-5.051514625549316
8553,-2.1979118573945016,-1.9821312427520752
8554,-0.3494696617126465,-0.4346392750740051
8555,0.5144264101982117,-0.2754870355129242
8556,-1.5634497217833996,-1.567643642425537
8557,-0.04618668073089793,-0.04664641618728638
8558,-4.67478346824646,-5.6289777755737305
8559,-0.045600526325870305,-0.029672548174858093
8560,-4.628340240567923,-4.215085983276367
8561,-0.02055589109659195,0.02977304905653
8562,0.012174226343631744,-0.04437153786420822
8563,-0.9657292664051056,-1.1612720489501953
8564,-0.4588932991027832,-0.5323390960693359
8565,-0.0003506306675262749,0.0018242958467453718
8566,-3.905436938162893,-3.832963705062866
8567,-0.001527880085632205,0.037285756319761276
8568,-4.127249648969155,-4.08646297454834
8569,-0.0012411661446094513,-0.025574445724487305
8570,0.3464088384062052,0.06909164041280746
8571,-1.340651847422123,-1.3742831945419312
8572,-1.4654780072160065,-1.430094599723816
8573,-4.5550665855407715,-4.529923439025879
8574,-0.23585138865746558,0.22513937950134277
8575,0.011982457712292671,-0.000880267471075058
8576,-1.1468257009983063,-1.2606834173202515
8577,0.5570549741387367,-0.0014858916401863098
8578,-2.2627375312149525,-2.2929227352142334
8579,-5.579010963439941,-6.134274959564209
8580,-3.549190402030945,-3.672434091567993
8581,0.055500477785244584,0.02717159315943718
8582,-0.8533985204994678,-0.841516375541687
8583,0.21679014572873712,0.011187829077243805
8584,0.6328054517507553,-0.15649351477622986
8585,1.724938154220581,-1.1392009258270264
8586,0.0835361257409204,0.07998678088188171
8587,0.002195278648287058,0.10711211711168289
8588,0.013668286730535328,0.0848301574587822
8589,-1.3918819516547956,-1.2222031354904175
8590,-0.007254958152770996,1.4552695751190186
8591,-1.0136446058750153,-1.3855384588241577
8592,-0.02912440150976181,0.006286978721618652
8593,-2.10946223908104,-2.074913263320923
8594,0.33489076886326075,0.00865637231618166
8595,-1.4627249091863632,-1.5236146450042725
8596,0.04439102334436029,0.023976899683475494
8597,0.5177556900307536,0.028449639678001404
8598,-4.973911892622709,-5.030313491821289
8599,0.41336005879566073,-0.004968035966157913
8600,-0.13114435505121946,-0.1358887255191803
8601,0.04781877773348242,0.015856729820370674
8602,-0.44772998057305813,-0.39686593413352966
8603,0.024935817084042355,0.13816727697849274
8604,2.334804877638817,-0.006625620648264885
8605,-8.633126318454742,-8.93968391418457
8606,-0.18493367731571198,-0.1924028992652893
8607,1.623755693435669,-2.626565456390381
8608,-2.6661660184618086,-2.629347085952759
8609,-1.5989995896816254,-1.4158552885055542
8610,0.6391417677514255,0.060989975929260254
8611,7.102394010871649e-05,0.012370556592941284
8612,-11.157467726967297,-11.089101791381836
8613,0.3368312616366893,0.017213940620422363
8614,-6.529497530311346,-6.56190299987793
8615,0.3143390566110611,-0.17476379871368408
8616,-2.679569974541664,-2.7883167266845703
8617,0.299471368547529,0.4558785855770111
8618,-3.335105389356613,-3.320101261138916
8619,-0.08285574708133936,-0.052464619278907776
8620,-1.0097677148878574,-0.8696818351745605
8621,-3.1246648877859116,-3.268387794494629
8622,0.3230639100074768,-0.23778067529201508
8623,-0.31576287746429443,-0.9279531836509705
8624,-5.191551133990288,-5.053597927093506
8625,0.03140699491632404,0.01658484898507595
8626,-1.769588440656662,-2.1492226123809814
8627,0.023048706585541368,0.025708068162202835
8628,-0.2072551732417196,-0.10084235668182373
8629,0.0012067141651641577,0.05470440536737442
8630,-0.7613939642906189,-1.5635639429092407
8631,0.046884626150131226,-0.17291314899921417
8632,0.11483952030539513,0.0024512819945812225
8633,-4.410968123236671,-4.348636627197266
8634,-0.8551888017682359,-0.8470996022224426
8635,-0.5272283100057393,-0.5224722623825073
8636,1.8283648951910436,0.014118950814008713
8637,0.025889545679092407,-0.3915485441684723
8638,-0.6639703810214996,-0.7450230717658997
8639,-0.12904311902821064,-0.13125091791152954
8640,0.12421329133212566,0.07214615494012833
8641,0.003025345504283905,-0.07320544123649597
8642,-0.03251706017181277,-0.013583943247795105
8643,-8.27176816854626,-8.253814697265625
8644,0.2011372447013855,-0.029486993327736855
8645,-0.9557216018438339,-1.067606806755066
8646,0.23654039995744824,0.2334584891796112
8647,-3.429210562433582,-3.3998541831970215
8648,-2.8135064840548694,-2.758390426635742
8649,0.3384125472512096,0.02635566145181656
8650,1.3634226322174072,-0.17311882972717285
8651,-2.8006417974829674,-2.781233072280884
8652,0.10827226936817169,-0.04334922134876251
8653,0.0004669456175179221,0.027426166459918022
8654,-7.000940442085266,-6.933819770812988
8655,0.0015208162367343903,-0.008080657571554184
8656,-0.00012194260489195585,0.07888530194759369
8657,-1.0345734059810638,-1.268599271774292
8658,-0.5586714151686465,-0.5541768670082092
8659,-0.5625178080517799,-0.5386413931846619
8660,-2.4082358099985868,-2.3950250148773193
8661,-1.2894411832094193,-1.3004884719848633
8662,-0.2568714553490281,-0.2600078284740448
8663,0.2511034607887268,-0.2505210041999817
8664,-0.4081185385584831,-0.4897914528846741
8665,0.2734505124390125,0.012589018791913986
8666,0.006891962140798569,0.06500497460365295
8667,-0.6098785772919655,-0.6420288681983948
8668,-0.0762244718207512,0.07734717428684235
8669,0.5650754496455193,0.15287381410598755
8670,-1.1478631496429443,-1.2880187034606934
8671,-3.6035454273223877,-4.549221515655518
8672,0.13626735121943057,0.053528741002082825
8673,0.8702282905578613,-1.0146079063415527
8674,-0.19944558147108182,-0.1599355936050415
8675,0.0560340890660882,0.05135057494044304
8676,-5.644642877858132,-5.6204118728637695
8677,0.1970483044424327,0.0043592811562120914
8678,-1.995374117512256,-1.9355652332305908
8679,0.03385901453020779,0.2366081327199936
8680,-8.276458829641342,-8.531028747558594
8681,-0.9671511054039001,-1.1679822206497192
8682,0.38948766281828284,0.06671074777841568
8683,-0.8910354927647859,-0.8888539671897888
8684,-0.026537023950368166,-0.01075679436326027
8685,0.08094558119773865,0.12225151062011719
8686,0.40706430515274405,0.024088535457849503
8687,-1.3938562808325514,-1.3773365020751953
8688,-0.4428202137351036,-0.47768792510032654
8689,-5.5946647226810455,-5.628605365753174
8690,-0.005507476627826691,-0.0781610906124115
8691,-0.004171086980932159,0.025370297953486443
8692,1.7288926802575588,-0.018767744302749634
8693,-1.5367305284016766,-1.4956586360931396
8694,-1.354061079910025,-1.3370494842529297
8695,0.8135263225995004,-0.002753542736172676
8696,0.04438675940036774,-0.10699416697025299
8697,0.0010081116824949277,0.008330515585839748
8698,1.0673603601753712,0.023433972150087357
8699,0.0003256772179156542,0.10469646751880646
8700,-0.20420844107866287,-0.2618147134780884
8701,0.003253358881920576,0.07553759962320328
8702,0.047474205493927,0.021363401785492897
8703,0.03197582811117172,-0.031615544110536575
8704,0.10490607097744942,-0.030749043449759483
8705,0.10030189802637324,0.014937937259674072
8706,-2.289106070995331,-2.46397066116333
8707,1.1135266041383147,0.2032471001148224
8708,-1.3576677441596985,-1.6541125774383545
8709,-4.421156910480931,-4.348721027374268
8710,-0.3790813088417053,-0.5080467462539673
8711,-2.925409808754921,-3.0442614555358887
8712,0.22202681947965175,0.06712222844362259
8713,3.876418173313141,-0.45891380310058594
8714,-2.744018564466387,-2.7203481197357178
8715,0.11096468195319176,-0.02107059210538864
8716,-0.028330608387477696,-0.02268577739596367
8717,-0.044246673583984375,-0.2271319329738617
8718,0.2774493768811226,-0.060849882662296295
8719,-2.096107755409321,-2.056518077850342
8720,1.3768221884965897,-0.10616335272789001
8721,0.1563088427647017,0.04022640734910965
8722,-0.788337767124176,-0.8500276207923889
8723,-1.1144018173308723,-1.0611238479614258
8724,0.7868446276406758,0.007142732385545969
8725,-0.09272549324668944,-0.06714247912168503
8726,-0.8502932460978627,-0.7408977150917053
8727,0.20963028073310852,0.21033796668052673
8728,-1.0807634852826595,-1.0637538433074951
8729,0.4633719474077225,-0.1666622757911682
8730,0.0007923236989881843,0.0177459679543972
8731,0.026965353958075866,0.06609120965003967
8732,-0.03940501995384693,0.03883189335465431
8733,0.7083376348018646,-0.3571436405181885
8734,-0.1888396261492744,-0.07865419238805771
8735,0.09291458129882812,-1.2228941917419434
8736,0.05652745068073273,-0.2082938700914383
8737,-0.14587590470910072,-0.12467534840106964
8738,-5.216899420192931,-5.1878862380981445
8739,0.522439154679887,0.023201514035463333
8740,0.2705510556720583,0.3722158968448639
8741,-0.536838635802269,-0.7415884733200073
8742,0.3252982199192047,-0.15576374530792236
8743,-0.08956487535033375,-0.0637483298778534
8744,3.0828344225883484,-0.6134687066078186
8745,-0.777656614780426,-1.215523600578308
8746,0.1582803688943386,0.29172343015670776
8747,1.8445292375981808,0.047290243208408356
8748,-1.318911336362362,-1.4086304903030396
8749,-0.3119097203016281,-0.38147181272506714
8750,-0.1749437153339386,-0.29529839754104614
8751,-0.38955485820770264,-0.6936530470848083
8752,-1.1220083385705948,-1.2317261695861816
8753,-1.1979766935110092,-0.19511842727661133
8754,-0.020540541408990975,0.04351678118109703
8755,-0.0607262197881937,-0.045678749680519104
8756,0.09567908337339759,0.019452854990959167
8757,-0.013309579342603683,0.32927411794662476
8758,1.625691533187819,0.25339850783348083
8759,0.06431285192957148,0.026353754103183746
8760,0.15640657511539757,0.026797058060765266
8761,-6.704047203063965,-7.358030796051025
8762,-2.116170644760132,-2.977457046508789
8763,-1.0236266180872917,-1.1069793701171875
8764,-3.217355697415769e-05,0.023037537932395935
8765,1.7262292951345444,-0.056490883231163025
8766,-0.21805495768785477,-0.2786124646663666
8767,1.17043692804873,-0.015806859359145164
8768,-2.498779016197659,-2.4702234268188477
8769,-2.824344812426716,-2.8253471851348877
8770,0.05963379517197609,-0.023400187492370605
8771,-7.608511947095394,-7.661731719970703
8772,-0.1735228467732668,-0.18015247583389282
8773,0.11794511880725622,0.009083402343094349
8774,-0.20535213500261307,-0.24684107303619385
8775,-4.03317029774189,-4.127541542053223
8776,0.05811509396880865,0.005832311697304249
8777,-7.2520469427108765,-7.423562049865723
8778,-2.3663582503795624,-2.535412073135376
8779,-0.7015237398445606,-0.6608214378356934
8780,-1.7270132005214691,-1.7808165550231934
8781,-0.08363193273544312,-0.4590645432472229
8782,-6.094117909669876,-6.253990650177002
8783,0.8391793626360595,0.013956248760223389
8784,3.653733619968989,0.013707857578992844
8785,-3.828520782291889,-3.747316360473633
8786,0.5529962797882035,0.031869180500507355
8787,0.03145911006140523,0.11172778904438019
8788,1.2515959155280143,0.10599225759506226
8789,0.011005094638676383,0.04410487785935402
8790,-1.086983323097229,-1.8300163745880127
8791,0.10153716511558741,0.06839790940284729
8792,0.1444815220311284,0.018006470054388046
8793,-0.06166610959917307,0.16531391441822052
8794,-0.01759392023086548,-0.25912195444107056
8795,-4.411129150539637,-4.316410541534424
8796,-2.0241485845654097,-2.0075254440307617
8797,0.07395990751683712,0.049151547253131866
8798,-0.20611602072403912,-0.17868353426456451
8799,0.05141073391860118,0.02672109194099903
8800,-4.396210465580225,-4.367727279663086
8801,0.00639852968743071,0.028804829344153404
8802,-0.3418128900229931,-0.36920708417892456
8803,-0.3078161049634218,-0.3038114011287689
8804,0.35112160816788673,-0.05748060718178749
8805,-2.8261469900608063,-2.9377143383026123
8806,-5.004196245223284,-5.051244258880615
8807,0.04870232567191124,-0.011910168454051018
8808,-2.205417774617672,-2.2643802165985107
8809,0.34296075999736786,-0.12882332503795624
8810,-1.2633848786354065,-1.787122368812561
8811,-0.22102083265781403,-0.31632596254348755
8812,-0.2290971875190735,-0.4212915003299713
8813,0.07353643234819174,0.030208110809326172
8814,0.16935184597969055,-0.03896833956241608
8815,0.09451345726847649,0.0879945456981659
8816,-3.1393209733068943,-3.1367483139038086
8817,-3.7802625745534897,-3.9037704467773438
8818,-0.004832521080970764,0.12868672609329224
8819,-0.25320390798151493,-0.25462937355041504
8820,-0.6821233235532418,-0.6025791168212891
8821,0.06496408581733704,-0.13073565065860748
8822,0.956349509768188,0.0021073082461953163
8823,-0.3783304691314697,-0.2096332609653473
8824,-0.4607240557670593,-0.5226728916168213
8825,-0.1710774744860828,-0.17123787105083466
8826,0.10170369083061814,0.0005065007135272026
8827,-0.022231290815398097,-0.02278526872396469
8828,0.0003578946925699711,0.06168830394744873
8829,0.0038472792657557875,0.02897275611758232
8830,-4.1838618740439415,-4.203049182891846
8831,-0.909449849743396,-0.7671135663986206
8832,-0.0016148859795066528,0.18831078708171844
8833,-0.0005162330635357648,0.000749272876419127
8834,-10.436825158743886,-10.415264129638672
8835,0.018913477659225464,-0.03161997348070145
8836,0.06379518657922745,0.0032236259430646896
8837,0.04486902616918087,-0.028823068365454674
8838,-1.0956971533596516,-1.0846490859985352
8839,-0.0033226090017706156,0.007683033123612404
8840,-0.000866226851940155,0.018466489389538765
8841,0.08766951109282672,0.015382020734250546
8842,-0.3609757795929909,-0.45253127813339233
8843,-0.49075303971767426,-0.6292141079902649
8844,0.2794164242222905,0.0013829227536916733
8845,0.2988111153244972,-0.0791805163025856
8846,-0.3269856076221913,-0.30426257848739624
8847,-0.04462248645722866,0.3089888095855713
8848,0.8927365276031196,0.0034021520987153053
8849,-0.8292244374752045,-0.9030539989471436
8850,-6.295322526246309,-6.289214134216309
8851,0.24309648177586496,0.013978660106658936
8852,1.3632735931314528,0.2469828724861145
8853,-3.457531468506204,-3.44960618019104
8854,0.22772127389907837,-0.040575236082077026
8855,0.0007230980609165272,0.0045163859613239765
8856,-0.09200078074354678,-0.06827449053525925
8857,0.2741075452649966,0.02348787896335125
8858,0.9925296306610107,-1.0547575950622559
8859,2.4589962884783745,-0.08540388196706772
8860,-2.1930532455444336,-2.207517623901367
8861,-0.686312248930335,-0.7127537727355957
8862,-0.35107905860058963,-0.33225423097610474
8863,-0.7010682327672839,-0.6858545541763306
8864,-0.014977986924350262,0.023130008950829506
8865,0.1529521346092224,0.00034914910793304443
8866,0.027314050123095512,0.014424405060708523
8867,0.0007795009296387434,0.043770093470811844
8868,-0.20413158275187016,-0.18630574643611908
8869,0.536706916987896,-0.034958865493535995
8870,-0.009113313630223274,-0.0020882561802864075
8871,-0.07506248168647289,0.2494329810142517
8872,0.03602287592366338,0.014499489217996597
8873,-0.5541897602379322,-0.5081835985183716
8874,-4.72233316974598,-4.687782287597656
8875,-0.9225435703992844,-0.8188079595565796
8876,-0.18693119316594675,-0.16578739881515503
8877,0.011728223413228989,0.1666572540998459
8878,-0.13853305578231812,-0.1339821070432663
8879,0.07077287370339036,0.01648792065680027
8880,1.83026141859591,0.20345573127269745
8881,-0.00018137579900212586,0.016802044585347176
8882,2.055044494685717,0.01738015003502369
8883,-1.6239485442638397,-1.8474911451339722
8884,-1.469138455169741,-1.416473388671875
8885,-1.4093951180984732,-1.3405301570892334
8886,1.3123149871826172,-0.02716021053493023
8887,-0.6565566682256758,-0.6356917023658752
8888,-0.21691865222965134,-0.2018437534570694
8889,-3.4381945244967937,-3.2896835803985596
8890,-1.4646394180890638,-1.4314850568771362
8891,-0.44000576436519623,-0.6562496423721313
8892,-0.13993212394416332,-0.12843942642211914
8893,4.188868046669086,0.07458954304456711
8894,-0.3302106580231339,-0.3096638321876526
8895,-0.034517118241637945,0.31204476952552795
8896,-0.06861847639083862,-0.2999199330806732
8897,0.4094533994793892,1.4345946311950684
8898,0.4557529389858246,-0.238803431391716
8899,-3.095332942903042,-3.169286012649536
8900,-1.3258156374795362,-1.297616720199585
8901,0.015957866795361042,0.009595407173037529
8902,-0.5094449669122696,-0.4993341565132141
8903,0.13126617670059204,-0.05083639174699783
8904,-1.4520993260666728,-1.3831120729446411
8905,-0.018488966072254698,0.01648365706205368
8906,3.3056121987465303,0.004051444120705128
8907,-0.47144812950864434,-0.4013221859931946
8908,-2.6048675153870136,-2.58071231842041
8909,-1.227356107905507,-1.2292382717132568
8910,0.28227391093969345,0.048995502293109894
8911,-5.331371135194786,-5.305299758911133
8912,0.04239450832028524,0.04684700071811676
8913,-1.0096620917320251,-1.777584195137024
8914,0.5613558373588603,0.0023684403859078884
8915,-2.647354199551046,-2.6421310901641846
8916,-0.029347469549975358,-0.006763096898794174
8917,-1.8107807077467442,-1.8138971328735352
8918,-0.1366691313451156,-0.13221201300621033
8919,0.02748420089483261,-0.027268338948488235
8920,-7.3637836538255215,-7.271204948425293
8921,-0.33938176929950714,-0.5053654909133911
8922,-1.7940543489530683,-1.8067326545715332
8923,0.8642774555482902,0.3206290304660797
8924,-5.498770069330931,-5.36096715927124
8925,0.4979732036590576,-0.3924886882305145
8926,-0.009449545643292367,0.006189543753862381
8927,-0.1457233466207981,-0.1475946605205536
8928,-0.07282232493162155,-0.15334704518318176
8929,-0.03195113514084369,0.1360357403755188
8930,-6.229255318641719,-6.210004806518555
8931,-1.0923812389478371,-0.7727644443511963
8932,-6.013514204882085,-6.0111823081970215
8933,-2.436138954013586,-2.4320333003997803
8934,-0.11878857790725306,-0.09016002714633942
8935,0.10597581416368484,-0.040977418422698975
8936,1.7191756963729858,-0.63487708568573
8937,-0.0448621134419227,-0.043353110551834106
8938,-3.279607536700496,-3.256218910217285
8939,-4.107383795082569,-4.135234832763672
8940,0.2718426585197449,-0.25685837864875793
8941,1.7848809659481049,-0.06944362074136734
8942,-0.011051305336877704,0.003915057517588139
8943,-1.4882420825306326,-1.3209863901138306
8944,-1.6806062161922455,-1.829927921295166
8945,0.09226299542933702,0.010213683359324932
8946,-4.863145525334403,-4.857945919036865
8947,0.00136539526283741,0.0038486290723085403
8948,-2.147869259119034,-2.4175853729248047
8949,-9.481828920543194,-9.412001609802246
8950,-0.030076470226049423,0.0013887621462345123
8951,-0.0010027606056155491,0.007796217687427998
8952,0.41017266386188567,0.1625892072916031
8953,0.02060019178315997,0.029705775901675224
8954,-0.0009956278227036819,0.0009209989802911878
8955,0.037059321999549866,-0.01544633973389864
8956,-2.0111896991729736,-3.8018548488616943
8957,0.057873934507369995,0.0053396448493003845
8958,0.02263481169939041,-0.01987142115831375
8959,-3.0519883036613464,-3.541807174682617
8960,0.18739056587219238,-1.784114956855774
8961,-1.2693712934851646,-1.261718988418579
8962,-0.04752224497497082,-0.039374031126499176
8963,0.04213068331591785,0.020597591996192932
8964,0.07092791795730591,-0.5505813360214233
8965,0.04405086860060692,-0.0002605677582323551
8966,0.09266901575028896,-0.0015983879566192627
8967,-0.03769323811866343,-0.03269444778561592
8968,-0.7346134092658758,-0.7328339219093323
8969,-0.000272345347184455,0.02700958214700222
8970,0.1651400551199913,0.036437369883060455
8971,-0.7957022562623024,-0.7450464367866516
8972,0.001980703389563132,0.07534730434417725
8973,-0.09413092583417892,0.002407282590866089
8974,-0.7095748018473387,-0.716891348361969
8975,0.5383946411311626,-0.009028058499097824
8976,-1.2073303060606122,-1.2050065994262695
8977,-0.5944224805571139,-0.5327592492103577
8978,0.8009522892534733,0.017394382506608963
8979,-0.4721992281265557,-0.40288835763931274
8980,-0.0006539156602229923,0.31882816553115845
8981,-3.1058612167835236,-3.0828516483306885
8982,-5.4884918563766405,-5.475338459014893
8983,0.395986944437027,-0.1605234146118164
8984,-3.3832917427644134,-3.3940393924713135
8985,-0.17565242387354374,-0.17307399213314056
8986,0.06663740053772926,0.0021701958030462265
8987,-1.2158744223415852,-1.2373507022857666
8988,-1.3085012137889862,-1.314591646194458
8989,-0.016476685646921396,0.017559045925736427
8990,0.013673435896635056,0.07127837836742401
8991,-2.4063752219080925,-2.4245951175689697
8992,0.002870001830160618,-0.010452496819198132
8993,-0.018839030293747783,0.02185780182480812
8994,0.2684847190976143,-0.0779125764966011
8995,0.2017630599439144,-0.006431512534618378
8996,-1.3584299087524414,-3.0548899173736572
8997,-0.2136985221877694,-0.19160369038581848
8998,-0.06877942010760307,-0.06192883476614952
8999,-2.310531242925208,-2.2982468605041504
9000,0.04820672422647476,-0.03736105188727379
9001,-0.04237771034240723,-0.09358043223619461
9002,-3.5516334157437086,-3.3670237064361572
9003,-0.11163653340190649,-0.10562697798013687
9004,-1.6527974363416433,-1.5270617008209229
9005,-1.822608046233654,-1.820817470550537
9006,-2.4585343817598186,-2.4549827575683594
9007,0.7567795570939779,0.16039623320102692
9008,0.0054367417469620705,0.028443466871976852
9009,-1.1026529967784882,-1.2060034275054932
9010,-2.8532434534281492,-2.857980728149414
9011,-0.03200237825512886,0.1761610507965088
9012,-0.08557621826184914,-0.04492177441716194
9013,0.00025757699950190727,0.0024915754329413176
9014,1.154299357905984,-0.006524708122014999
9015,-0.012617496838174702,0.014692682772874832
9016,-0.0017510380130261183,0.002695243339985609
9017,-0.4610661119222641,-0.5803194046020508
9018,-3.0374236404895782,-3.039422035217285
9019,-1.3477499514701776,-0.9976221323013306
9020,1.1328853368759155,-0.8536756038665771
9021,-0.5502139516174793,-0.557106614112854
9022,-4.735570540651679,-4.751040458679199
9023,-1.4520217214012519,-1.432852864265442
9024,-0.003662955015897751,0.042093053460121155
9025,-0.43381144385784864,-0.42033541202545166
9026,0.2907553113764152,0.007445275317877531
9027,0.005462865112349391,0.028598295524716377
9028,0.09853246062994003,-0.018294619396328926
9029,0.14955445239320397,0.01301383227109909
9030,-5.492969505721703,-5.492569446563721
9031,-0.01776929385960102,-0.0026119090616703033
9032,0.011598590994253755,0.0012780189281329513
9033,-0.34257746464572847,-0.1259617954492569
9034,0.01263267733156681,-0.008059241808950901
9035,0.9176559448242188,-0.584801435470581
9036,0.02933775633573532,-0.1091233342885971
9037,-0.47225538082420826,-0.4718880355358124
9038,-3.0338346287608147,-3.037604331970215
9039,-1.6285642310976982,-1.622351050376892
9040,0.1565758551005274,0.026842830702662468
9041,-8.316195607185364,-9.154377937316895
9042,-0.049153923988342285,-0.9588744640350342
9043,0.15281883935676888,0.00429812166839838
9044,-6.3551030941307545,-6.352407455444336
9045,0.018628843128681183,0.003032541833817959
9046,-0.9712738618254662,-1.0306694507598877
9047,-0.06511128321290016,-0.028020761907100677
9048,0.07586378988344222,0.2168957144021988
9049,0.2184430630877614,0.10746689140796661
9050,-1.3809707165182772,-1.3629522323608398
9051,-2.676460102200508,-2.688617467880249
9052,0.0021795514039695263,0.023631758987903595
9053,-0.002803009176204796,0.08287256211042404
9054,-2.4309419468045235,-2.459909677505493
9055,0.6629309952259064,-0.24313224852085114
9056,-0.097489737205251,-0.09548573195934296
9057,-0.1109898816794157,0.02041316032409668
9058,-2.2639840841293335,-2.2577176094055176
9059,-0.1484037598129362,0.01769733428955078
9060,-1.8178043353836983,-1.739636778831482
9061,0.1063862326554954,0.06141440197825432
9062,0.11520580104115652,0.025906270369887352
9063,1.725217793136835,0.1010877788066864
9064,1.1349519491368483,0.03994094580411911
9065,-0.05242140358313918,-0.038116127252578735
9066,0.1065228059887886,-0.05136052519083023
9067,-1.179750232025981,-0.9849271774291992
9068,-2.858659088611603,-3.736917734146118
9069,0.017891079653054476,0.01597994565963745
9070,-2.867737488821149,-2.8550336360931396
9071,-4.01244381070137,-4.277527332305908
9072,-5.308015018701553,-5.586948394775391
9073,-0.0027914548409171402,0.10459918528795242
9074,0.08121215831488371,0.052898261696100235
9075,-1.6556876599788666,-1.9461479187011719
9076,-1.8842919622547925,-1.8566871881484985
9077,0.007904618978500366,-0.20866726338863373
9078,0.1358245611190796,-1.196931004524231
9079,-1.714006781578064,-2.9127776622772217
9080,1.490085469558835,0.44697096943855286
9081,-0.6790183819830418,-0.698836624622345
9082,0.38933864422142506,0.03619871288537979
9083,-0.009538532583974302,0.004216880537569523
9084,0.17039111256599426,-0.24234351515769958
9085,-2.9451263864757493,-2.9245595932006836
9086,-0.21365885064005852,-0.15262222290039062
9087,-0.5755830109119415,-0.8443793058395386
9088,-0.30493834731169045,-0.30441343784332275
9089,-0.03336637865868397,0.00756382942199707
9090,-1.0466791987419128,-1.2378219366073608
9091,-4.318043418228626,-4.304889678955078
9092,-0.012202397687360644,0.019159063696861267
9093,-1.053616151213646,-1.2273086309432983
9094,-0.027793601155281067,-0.2001720815896988
9095,0.04369438625872135,0.017701970413327217
9096,-2.7366245090961456,-2.8287487030029297
9097,-0.12395939393900335,-0.11975395679473877
9098,-0.06548643112182617,-0.1726289987564087
9099,-6.018729232251644,-6.065676212310791
9100,0.17584411732968874,0.030254753306508064
9101,1.0007823705673218,-0.23029229044914246
9102,0.06312974356114864,0.4540093243122101
9103,-3.5967745780944824,-4.543045520782471
9104,-0.12129163928329945,-0.1358754187822342
9105,0.0006151284906081855,0.030144527554512024
9106,0.31517771631479263,-0.06833092868328094
9107,-5.071888007223606,-5.027904987335205
9108,1.408125877380371,-0.08943229913711548
9109,-6.547143746400252,-6.508943557739258
9110,-0.05673116445541382,-0.13937760889530182
9111,-3.1229079216718674,-3.1751484870910645
9112,0.009396695538725908,0.3502011299133301
9113,-0.11009152821497992,-0.07053453475236893
9114,0.3387994420481846,0.11153459548950195
9115,-0.1043018028140068,-0.2000342309474945
9116,-5.387434364623914,-5.385458946228027
9117,0.1097903773188591,-0.051556359976530075
9118,-0.22785940393805504,-0.27887606620788574
9119,-1.9909449086990207,-1.9867395162582397
9120,0.033917173743247986,-0.01321382075548172
9121,-0.5223015248775482,-0.5034506916999817
9122,-0.01074478030204773,-0.12051171064376831
9123,0.6341012581251562,0.016887370496988297
9124,-3.2415658235549927,-3.7384328842163086
9125,0.3161250799894333,-0.08674349635839462
9126,-0.12032933701993898,-0.09715787321329117
9127,0.17679283022880554,-0.18914437294006348
9128,0.3115481995046139,-0.02172427624464035
9129,1.1653509140014648,-0.12846305966377258
9130,0.42159175872802734,-0.10748080909252167
9131,0.4981019198894501,-0.3859550356864929
9132,-0.38586494280025363,-0.37567782402038574
9133,-3.5540043949731626,-3.53884220123291
9134,-0.09482458839192986,-0.08444561064243317
9135,0.4066200666129589,-0.0010411543771624565
9136,-0.022781710780691355,0.01619470678269863
9137,-2.0015967439394444,-1.9988670349121094
9138,0.041673265397548676,-0.08776245266199112
9139,-0.03580410033464432,-0.030873512849211693
9140,0.04869864834472537,0.003018727293238044
9141,-8.010491847991943,-9.17290210723877
9142,-0.2932567149400711,-0.5360351800918579
9143,0.47147107124328613,-0.32943180203437805
9144,0.05300951981917024,0.024754131212830544
9145,-0.06340108811855316,-0.18022817373275757
9146,-0.04668973758816719,-0.010311581194400787
9147,-0.041158901527523994,-0.017765367403626442
9148,0.3968379497528076,-0.6786826252937317
9149,-9.97171025723219,-10.037487030029297
9150,-3.3672285145148635,-3.365752696990967
9151,-0.34430705721024424,-0.33169132471084595
9152,-3.072176765650511,-3.111931800842285
9153,-0.03379625082015991,-0.048003699630498886
9154,0.8617706634104252,-0.008405927568674088
9155,0.13080767542123795,0.16027423739433289
9156,0.07797630876302719,-0.06504060328006744
9157,-1.6990749910473824,-1.5894362926483154
9158,0.36615362763404846,-0.0728745087981224
9159,-0.14481328055262566,-0.1755572259426117
9160,-3.628369363024831,-3.6285009384155273
9161,-0.0013515487080439925,0.02725401148200035
9162,-0.3644792512059212,-0.42583218216896057
9163,-0.12540136370807886,-0.10965369641780853
9164,-0.004843329905270366,0.011256764642894268
9165,-1.977013347670436,-1.9125279188156128
9166,0.5144019518047571,-0.02115580625832081
9167,-2.1709420878905803,-2.1576955318450928
9168,-0.7376459836959839,-1.1673763990402222
9169,0.4677971750497818,-0.1922702044248581
9170,-2.726589471101761,-2.876390218734741
9171,-0.13416082225739956,-0.12623977661132812
9172,-9.64561440050602,-9.735934257507324
9173,-2.1945318049765774,-2.141364574432373
9174,-0.02846686542034149,-0.031638070940971375
9175,0.15666004858212546,0.001862155506387353
9176,-1.5587161742150784,-1.5261754989624023
9177,-0.2285086214542389,-0.22826579213142395
9178,0.015176144195720553,0.04487191513180733
9179,-0.7591885309666395,-0.760528028011322
9180,3.0408213138580322,-1.1564885377883911
9181,-0.1554553285241127,-0.1721539944410324
9182,-1.201849102973938,-1.6097825765609741
9183,-0.5111661744304001,-0.5147560834884644
9184,-0.015151232481002808,1.0372074842453003
9185,-3.210705852136016,-3.2383813858032227
9186,0.03148508071899414,-1.4913561344146729
9187,-0.06640729447826743,0.2267126739025116
9188,-1.2571148092392832,-1.2512829303741455
9189,-1.3796670213341713,-1.381087303161621
9190,-0.0005275532603263855,-0.0019530069548636675
9191,-3.9614744409918785,-3.5768239498138428
9192,1.1719634905457497,0.08935659378767014
9193,0.017897263169288635,-0.2292771190404892
9194,0.11032020207494497,0.013800670392811298
9195,1.3593004941940308,-0.9904805421829224
9196,0.0017508193850517273,0.031275615096092224
9197,-0.4567417800426483,-0.7884219288825989
9198,0.06025475077331066,0.20350229740142822
9199,1.4806678398163058,0.18981243669986725
9200,-0.6920561701990664,-0.6906008124351501
9201,-0.3422166742384434,-0.32066482305526733
9202,-0.6040005907416344,-0.6825220584869385
9203,-0.108928382396698,-0.20931865274906158
9204,0.14831924787722528,0.18607428669929504
9205,0.19306069612503052,-0.14833785593509674
9206,-2.327442041307222,-2.3237576484680176
9207,0.004749030882521765,0.021639283746480942
9208,-3.874751925468445,-5.325643062591553
9209,0.12048013787716627,-0.006518029607832432
9210,0.8015251513570547,0.19691681861877441
9211,0.023373384814476594,0.0018970788223668933
9212,-0.5831782221796402,-0.5815889835357666
9213,0.00682244285417255,0.11173458397388458
9214,-1.5660345288924873,-1.4668411016464233
9215,-0.046190585941083384,-0.04604194313287735
9216,-2.834066183306277,-2.8267507553100586
9217,0.35199154913425446,0.8909524083137512
9218,0.0031967931427061558,0.010776186361908913
9219,-6.5775424018502235,-6.644832611083984
9220,0.0723879523575306,0.009897969663143158
9221,2.9874064093455672,0.038933902978897095
9222,1.615042269229889,-0.501278281211853
9223,1.345138176344335,0.005639986135065556
9224,-0.18797089159488678,-0.04477487504482269
9225,-0.01634601503610611,0.1282259225845337
9226,-0.09639899432659149,-0.2550939619541168
9227,-8.319302201271057,-8.814419746398926
9228,-2.6358396112918854,-2.883423089981079
9229,-4.094351790845394,-4.127894878387451
9230,-0.9346970999613404,-0.9297869205474854
9231,-1.2849698066711426,-2.0588269233703613
9232,0.13603688863804564,0.2220715433359146
9233,-5.117266029119492,-5.485443115234375
9234,-2.1172894090414047,-2.1584720611572266
9235,2.110057315789163,0.057716771960258484
9236,-0.6501634727101191,-0.6332382559776306
9237,2.2919412422925234,0.1396455466747284
9238,0.06438390375114977,0.015598367899656296
9239,-0.21912361683598647,-0.20190264284610748
9240,-0.016355641186237335,-0.03322029858827591
9241,-1.5511800646781921,-1.8029924631118774
9242,-0.061310987919569016,0.036019280552864075
9243,-1.8662360883317888,-1.8692078590393066
9244,0.28455185890197754,-0.6568220257759094
9245,1.1698960065841675,-0.135833740234375
9246,-0.4268237575888634,-0.47079992294311523
9247,0.9457875320222229,0.021393656730651855
9248,-4.0835542880231515,-4.004010200500488
9249,-0.06762750446796417,-0.09794604778289795
9250,0.0056412757257930934,0.16493071615695953
9251,-3.110023021697998,-7.300813674926758
9252,0.15241637080907822,-0.03792297840118408
9253,-0.8821929395198822,-1.150639533996582
9254,-0.8446066528558731,-0.9485397934913635
9255,0.6625205595046282,0.028722349554300308
9256,-0.07703004777431488,-0.18922236561775208
9257,-0.6616414203308523,-0.6529740691184998
9258,-1.158067193813622,-1.1389827728271484
9259,0.16723098896909505,0.23544760048389435
9260,0.7893128842115402,-0.0707722008228302
9261,-8.065453445538878,-8.075328826904297
9262,-0.0482084674295038,-0.05013318732380867
9263,-0.23843812569975853,-0.22716589272022247
9264,-2.2233057022094727,-4.32721471786499
9265,-0.061831100611016154,-0.04702013358473778
9266,-2.330362678738311,-2.1404550075531006
9267,-4.6034204959869385,-6.474618434906006
9268,-0.011724984273314476,-0.004699926823377609
9269,-0.5058155106380582,-0.4978998899459839
9270,-2.32124106149422,-2.3088884353637695
9271,0.20172350481152534,0.011120233684778214
9272,-3.861248195171356,-4.356282711029053
9273,-1.9728672504425049,-2.281721830368042
9274,-5.309390231064754,-5.295475006103516
9275,-0.007294308394193649,0.12970556318759918
9276,-0.20354310795664787,-0.2297457456588745
9277,-1.8977992939762771,-1.8994566202163696
9278,-0.2610300757805817,-0.24753569066524506
9279,0.30748295062221587,0.02029315195977688
9280,0.4256374090909958,-0.004377718083560467
9281,-1.823392354650423,-1.8104594945907593
9282,-0.5171975493431091,-0.7093799710273743
9283,-4.653548896312714,-5.097209930419922
9284,1.625349149107933,-0.008775357156991959
9285,0.11772740818560123,0.0254912618547678
9286,-0.1799415946006775,-0.24087366461753845
9287,-1.2173117312486283,-1.2136273384094238
9288,-1.5787779277889058,-1.5744506120681763
9289,-0.0232420836109668,0.07480090856552124
9290,1.373138795606792,0.10094459354877472
9291,-8.122599422931671,-8.138120651245117
9292,0.09659426845610142,-0.002726629376411438
9293,2.2536460635019466,0.03249344602227211
9294,-0.5137010216712952,-0.18426987528800964
9295,2.523876190185547,0.2979130744934082
9296,-0.20905813352146652,-0.19660891592502594
9297,-1.928561270236969,-2.5452523231506348
9298,-2.916746824979782,-1.5426223278045654
9299,0.9902805835008621,0.08000108599662781
9300,0.015819381922483444,-0.014318754896521568
9301,-7.11554904980585,-7.093688011169434
9302,-1.7045826315879822,-2.388169288635254
9303,-0.0004428589454619214,0.06594929099082947
9304,-1.3189958930015564,-1.8889429569244385
9305,0.37439992278814316,0.059254907071590424
9306,-0.763269069197122,-0.7435988187789917
9307,1.2843800485134125,-0.22318193316459656
9308,-2.5578396320343018,-2.5502748489379883
9309,0.008226870559155941,-0.0014926977455615997
9310,-2.5477308035196984,-2.4395437240600586
9311,-0.6290973434261105,-0.47701096534729004
9312,-0.027518850758497138,-0.012419403530657291
9313,-2.673926956849755,-2.6652474403381348
9314,0.10727930045686662,0.013738270848989487
9315,-4.40220046043396,-5.149596214294434
9316,-0.13357297703623772,-0.12441763281822205
9317,-1.2447469048202038,-1.2382899522781372
9318,-5.932702302932739,-5.909224510192871
9319,0.860147893429712,0.12286774814128876
9320,0.2583294212818146,-0.16299976408481598
9321,-5.721481033833697,-5.643074989318848
9322,0.0047207321040616534,0.004523401614278555
9323,-0.06815195088074688,-0.04071946442127228
9324,-0.26437285693828017,-0.2625977098941803
9325,-0.0001235973322764039,0.045377347618341446
9326,-0.005469718249514699,0.008785340003669262
9327,-0.003040683688595891,0.0382976233959198
9328,-9.9101881692186,-9.885200500488281
9329,0.016009122489776928,0.013774368911981583
9330,0.010885878466069698,0.008912715129554272
9331,0.26747189834713936,-0.0308107677847147
9332,0.00019252049969509244,0.01613568887114525
9333,-3.2113167797215283,-2.8440170288085938
9334,0.0026124638970941305,0.011227897368371487
9335,-3.2824269086122513,-3.4512946605682373
9336,0.0031221723183989525,0.021439891308546066
9337,-2.0197284650057554,-1.8786475658416748
9338,-1.0276044458150864,-0.9587720632553101
9339,0.01103833879915328,0.02932078391313553
9340,0.1363784223794937,-0.10819435119628906
9341,-0.7948275655508041,-0.9327071905136108
9342,0.16365398466587067,0.20470650494098663
9343,-0.13480242592049763,-0.1307869702577591
9344,-6.478016136214137,-6.4965410232543945
9345,-0.925163984298706,-1.0977734327316284
9346,-2.917361157014966,-2.9065568447113037
9347,-0.02711891522631049,-0.010015668347477913
9348,-0.07329316437244415,-0.08746307343244553
9349,0.03950715344399214,-0.00254321051761508
9350,0.002471202053129673,0.015646357089281082
9351,-5.966378808021545,-6.589498996734619
9352,0.8216713955625892,0.01246334332972765
9353,-1.4440494045848027,-1.4124337434768677
9354,-0.12799454666674137,-0.13029365241527557
9355,-1.2276400923728943,-1.3023265600204468
9356,-0.0933760218322277,-0.13877777755260468
9357,-1.9748911205679178,-1.9891066551208496
9358,-4.767477531277109,-4.740350723266602
9359,-0.021521908696740866,-0.025349514558911324
9360,0.6916582090198062,0.06827699393033981
9361,-4.080409362912178,-4.118895530700684
9362,-0.027316113366396166,0.03672857582569122
9363,0.23300248384475708,-0.2006489634513855
9364,0.051373273687204346,0.045392006635665894
9365,-5.2463299036026,-5.745488166809082
9366,-0.36902874149382114,-0.3359139859676361
9367,-4.399787786183879,-4.3942365646362305
9368,-0.6726073033387365,-0.35175764560699463
9369,-4.912633802741766,-4.901361465454102
9370,-0.05067764222621918,-0.05880199372768402
9371,-4.9009504318237305,-5.174711227416992
9372,0.19573784619569778,0.01901904121041298
9373,-0.7901735901832581,-1.6524001359939575
9374,-0.267957525793463,-0.23686103522777557
9375,0.0026684626936912537,-0.009061139076948166
9376,-0.006302361376583576,-5.307886749505997e-05
9377,-0.6444124802947044,-0.6714403629302979
9378,-0.0017670239335529914,0.0070320735685527325
9379,-0.0074238532688468695,0.038428161293268204
9380,-0.5132626979611814,-0.490856409072876
9381,0.7757889032495768,0.01722240447998047
9382,1.1619473323225975,-0.06631584465503693
9383,-0.2972831279039383,-0.43569883704185486
9384,-3.221888047643006,-3.22353458404541
9385,-6.333468508673832,-6.317476749420166
9386,0.012851541523559717,0.0398162305355072
9387,-0.024166852235794067,-0.13153418898582458
9388,1.1277348697185516,-0.03166254982352257
9389,-0.03149223350919783,0.04923766106367111
9390,-7.946274528512731,-7.930786609649658
9391,-0.0558560851495713,0.17825809121131897
9392,-0.004393130540847778,-0.15339966118335724
9393,-4.446367071417626,-4.4393463134765625
9394,0.3212424535304308,0.12302887439727783
9395,0.1460855962941423,0.01992225833237171
9396,0.09223601222038269,-0.12910087406635284
9397,0.530133965468849,0.03977534547448158
9398,-0.059925213434326,-0.040760338306427
9399,-0.13787886523459747,-0.08277757465839386
9400,-0.893750011920929,-0.9182296991348267
9401,-0.2674495801329613,-0.23288816213607788
9402,-0.15733151976019144,-0.1453622579574585
9403,0.025392651557922363,-1.7759928703308105
9404,-0.5744834954384714,-0.522845447063446
9405,-1.0895741374697536,-1.0117813348770142
9406,-0.7350031733512878,-1.3776811361312866
9407,-6.752810331061482,-6.74289608001709
9408,0.33068907260894775,-0.09667143225669861
9409,0.18901370384264737,0.03832828253507614
9410,-0.08883078768849373,-0.0796431452035904
9411,-0.33285760413855314,-0.34415972232818604
9412,1.1680692993104458,0.008405935019254684
9413,-0.26478270441293716,-0.336864709854126
9414,0.16646574332844466,0.024429453536868095
9415,0.08950692415237427,-0.006301522254943848
9416,-2.3630280196666718,-2.6118905544281006
9417,1.2388445418328047,0.0077698808163404465
9418,-3.169051170349121,-4.069864749908447
9419,-3.3440282195806503,-3.5138542652130127
9420,-0.0881408080458641,-0.0712771788239479
9421,-0.10416521551087499,0.24450775980949402
9422,-1.6317277121561347,-1.6294145584106445
9423,0.8807590149808675,0.02346208691596985
9424,0.0012018831694149412,0.013760541565716267
9425,-1.2917833030223846,-1.4753535985946655
9426,-0.7208514213562012,-2.7611403465270996
9427,-0.01922457478940487,0.0027897730469703674
9428,-0.2589998794719577,-0.25607597827911377
9429,-0.0002917041420005262,0.003965896088629961
9430,-0.039152570365331485,-0.03626099228858948
9431,-0.01786862500011921,-0.016091132536530495
9432,0.029111504554748535,-0.5131032466888428
9433,-0.09747141599655151,-0.09646166861057281
9434,-1.0290823392570019,-1.0085679292678833
9435,1.533627688884735,-0.30801939964294434
9436,-0.0039968397104530595,0.019720792770385742
9437,-0.5752424467355013,-0.5735241770744324
9438,-1.2057048082351685,-1.806853175163269
9439,-0.3859787834226154,-0.3695549964904785
9440,1.0538730702683097,0.03243495151400566
9441,-0.00010020448826253414,0.21210825443267822
9442,-1.3073444853071123,-1.2011269330978394
9443,4.024333395063877,-0.03762520104646683
9444,-0.5300540998578072,-0.5093420147895813
9445,-0.022325955345877446,0.006997689604759216
9446,-0.06026714667677879,0.03833086043596268
9447,-0.6351556357985828,-0.6029860973358154
9448,-1.6075230257119983,-1.5552823543548584
9449,-0.23011475056409836,-0.32677945494651794
9450,-0.1152681466192007,0.24006421864032745
9451,-0.04509706795215607,-0.25025540590286255
9452,0.1836727261543274,-0.39496520161628723
9453,0.10807937430217862,-0.004236296750605106
9454,-1.1359294744906947,-0.8155498504638672
9455,-1.8708462086506188,-1.8369996547698975
9456,-4.563661179505289,-4.492922782897949
9457,0.004092134535312653,0.15423959493637085
9458,-0.07714488543570042,-0.09263323992490768
9459,-0.42718858271837234,-0.39084091782569885
9460,0.540399469435215,-0.07739395648241043
9461,-0.07029105722904205,-0.15977558493614197
9462,-5.1443130671978,-4.865612030029297
9463,0.6313859858200885,0.29782605171203613
9464,2.644070500507951,-0.0012180190533399582
9465,0.000979529693722725,0.23591862618923187
9466,1.0958497524261475,-0.4692152738571167
9467,-2.71279004518874,-2.7111778259277344
9468,1.112151950597763,-0.028747394680976868
9469,-3.3673340082550567,-3.353501796722412
9470,0.000386679545044899,0.011676926165819168
9471,-1.0990190953016281,-1.1334125995635986
9472,1.5674799786211224,0.015995439141988754
9473,0.008147169530275278,0.015138903632760048
9474,0.05449149524793029,0.0168822780251503
9475,0.39430995658040047,-0.027242135256528854
9476,-2.5279028416480287,-2.487968683242798
9477,0.01868544891476631,-0.058556415140628815
9478,-1.5973610877990723,-1.7257245779037476
9479,-2.4491277635097504,-2.524519443511963
9480,-0.5191073417663574,-1.1957106590270996
9481,0.04920214315643534,-0.00014695239951834083
9482,-6.643592715263367,-7.298266410827637
9483,1.7465627384081017,0.22217820584774017
9484,1.1540129855275154,0.1707928478717804
9485,0.025709323919727467,0.20261679589748383
9486,0.23411893044249155,0.0055565121583640575
9487,-0.013848526170477271,0.05820714682340622
9488,-0.013874094933271408,0.18731945753097534
9489,-2.353422767664597,-2.3275184631347656
9490,0.02030118927359581,0.008476432412862778
9491,0.13941746950149536,0.04709072411060333
9492,0.7867314964532852,-0.025896262377500534
9493,0.1274900734424591,-0.211625874042511
9494,-0.00828203558921814,-0.3301134705543518
9495,-5.757979621179402,-5.74160099029541
9496,3.117805063724518,-0.9672311544418335
9497,0.6273171901702881,-0.19688384234905243
9498,-5.598176956176758,-6.401717662811279
9499,-6.400302022695541,-6.568705081939697
9500,-5.602565888315439,-5.4153289794921875
9501,-0.03950867988169193,0.08959987759590149
9502,1.6689155017957091e-06,0.07462339848279953
9503,-0.2097179163247347,-0.07515478134155273
9504,1.5988502278923988,-0.06305665522813797
9505,-0.0008352705044671893,0.05324434116482735
9506,-0.21821279825098827,-0.2030436098575592
9507,0.09496517560910434,0.002533308230340481
9508,0.09948047809302807,0.0065349917858839035
9509,1.8971768086776137,0.05552970618009567
9510,2.376333463937044,-0.04275701940059662
9511,0.4742537885904312,-0.10117969661951065
9512,-0.09588706493377686,-1.046679973602295
9513,-3.9977705404162407,-4.055963039398193
9514,-5.083519674837589,-5.154861927032471
9515,-0.885847806930542,-2.350247383117676
9516,-0.3838779106736183,-0.49946507811546326
9517,1.477395083697047,1.4808156490325928
9518,0.900463342666626,-1.5483238697052002
9519,0.5201510190963745,-0.09535331279039383
9520,0.31835664063692093,0.36328500509262085
9521,-0.6556578087329399,-0.6148379445075989
9522,0.6685513878328493,0.35013508796691895
9523,-0.19823850691318512,-0.2946058511734009
9524,0.02056191209703684,0.01649150252342224
9525,-5.115405321121216,-4.8928422927856445
9526,-0.0013563672546297312,0.3475978970527649
9527,0.5417764484882355,-0.4034079909324646
9528,0.5228757858276367,-0.20991089940071106
9529,0.0930258221924305,-0.012134646996855736
9530,0.2069830298423767,-0.31239038705825806
9531,-1.0179601199924946,-1.0339984893798828
9532,-0.3140610042028129,-0.23843595385551453
9533,0.059201197494985536,0.034554172307252884
9534,0.6097246520221233,-0.04716387763619423
9535,-0.00015995959256542847,0.002295376965776086
9536,-2.703247793018818,-2.763087749481201
9537,0.04979813750833273,0.034579433500766754
9538,0.10950441128807142,0.019123034551739693
9539,-0.4735786293167621,-0.3689272999763489
9540,-0.31025982135906816,0.0047674477100372314
9541,0.2496681660413742,0.21855773031711578
9542,-1.345025196671486,-1.2348873615264893
9543,-0.9416456669569016,-0.6785844564437866
9544,-0.0012216363102197647,0.021744489669799805
9545,2.175915449857712,-0.03895026445388794
9546,0.0417901772307232,0.023921772837638855
9547,-0.3170745107345283,1.1611328125
9548,-1.6397825330495834,-1.7545363903045654
9549,-3.995534725487232,-4.00285005569458
9550,-0.24454930424690247,-0.3701983690261841
9551,-0.06199843599461019,-0.0443582683801651
9552,0.3226272463798523,-0.41459035873413086
9553,-0.9255815632641315,-0.7845584154129028
9554,-5.012826286256313,-5.0374603271484375
9555,0.1964807846088661,0.021545885130763054
9556,0.014228735351935029,0.019384998828172684
9557,0.006471367087215185,0.004773982334882021
9558,0.5155746111413464,0.14967182278633118
9559,-4.504096165299416,-4.7088727951049805
9560,0.10267044603824615,-0.008412584662437439
9561,0.4757470339536667,-0.15678510069847107
9562,-0.20431143045425415,-0.5111439824104309
9563,-1.3461271524429321,-1.866742730140686
9564,-8.807026356458664,-8.760619163513184
9565,0.1476517501869239,0.054891690611839294
9566,-9.09455394744873,-9.660930633544922
9567,0.2598499581217766,0.14192068576812744
9568,0.03795267641544342,-0.03625230863690376
9569,-0.056549194297986105,-0.042784251272678375
9570,-0.053049818612635136,-0.05491017550230026
9571,-3.184792188592837,-3.184878349304199
9572,-2.1589384377002716,-2.215749502182007
9573,-0.08047818206250668,-0.10084714740514755
9574,-0.47549507580697536,-0.3463752865791321
9575,0.7723584696650505,-0.09189935773611069
9576,0.0006183245131978765,0.021533608436584473
9577,-0.004543579983874224,0.04087059572339058
9578,2.2373498529195786,0.08461473137140274
9579,-0.27084773778915405,-0.13654741644859314
9580,0.001250016619451344,0.02375783398747444
9581,-5.8198380302637815,-5.754658222198486
9582,-0.004920097882859409,0.3435332775115967
9583,-6.4883375226927456,-6.480881214141846
9584,-3.3308833688497543,-3.3429718017578125
9585,-0.0030769198201596737,0.05727076530456543
9586,-0.14976957440376282,-0.21352340281009674
9587,0.6933198571205139,-0.15182733535766602
9588,-0.680984316393733,-0.6926738023757935
9589,-1.3798131570219994,-1.40470290184021
9590,0.15849030508252326,0.05318320542573929
9591,-0.9079549312591553,-2.7517049312591553
9592,0.01687935390509665,0.34753358364105225
9593,-4.859283148543909,-4.8439483642578125
9594,-0.02384796761907637,-0.003189878538250923
9595,-0.23512366483919322,-0.21823546290397644
9596,2.2528436619322747,0.10813407599925995
9597,0.1798425018787384,-0.03060987778007984
9598,-0.21487607690505683,-0.20280709862709045
9599,-0.7100176969543099,-0.704274594783783
9600,0.0066947370214620605,0.3500261604785919
9601,1.7914126589894295,-0.052273355424404144
9602,-0.00040834397077560425,-0.018075259402394295
9603,-0.3217835994437337,-0.33170285820961
9604,-0.07272976636886597,-0.08719608932733536
9605,-3.1431263834238052,-3.0523009300231934
9606,0.3093812456354499,-0.004150934983044863
9607,-0.0705866739153862,-0.09571819007396698
9608,-0.14850727084558457,-0.06886947154998779
9609,0.006098537443904206,0.03251481428742409
9610,-0.683217216283083,-0.6894767880439758
9611,-3.9745715691242367,-3.971128225326538
9612,0.19758444745093584,0.022886279970407486
9613,0.1199690755456686,-0.015436801128089428
9614,-1.2161029875278473,-1.2602468729019165
9615,-0.03229463752359152,0.3129357099533081
9616,0.08636650198604912,-0.0016056508757174015
9617,0.014909147990692873,0.08563241362571716
9618,-2.427521290257573,-2.365668535232544
9619,0.0035014743918964086,0.032561782747507095
9620,0.2670653462409973,-0.18998095393180847
9621,-3.1055638790130615,-4.2201690673828125
9622,-1.1096010208129883,-3.2964911460876465
9623,0.19878640050592367,0.0014658517902716994
9624,-2.6430021702544764,-2.626185178756714
9625,-0.35409319400787354,-0.4829137921333313
9626,-3.889394849538803,-4.086218357086182
9627,0.5282544940710068,-0.15345622599124908
9628,-0.27780157671077177,-0.26314809918403625
9629,-0.9319405634887516,-0.8979048132896423
9630,-0.06142345070838928,-0.36369848251342773
9631,0.11717557907104492,-1.4271266460418701
9632,-1.035932783037424,-1.0469999313354492
9633,-0.5501076094806194,-0.5686342716217041
9634,-0.19592883437871933,-0.18124935030937195
9635,-4.444397812709212,-4.439748287200928
9636,3.3476022630929947,-0.12125646322965622
9637,0.5479052141308784,-0.019322263076901436
9638,-0.7473172936588526,-0.7257705330848694
9639,0.6206401586532593,-1.2817213535308838
9640,-2.569641090929508,-2.5830023288726807
9641,0.4673497271724045,0.01966712810099125
9642,2.378422625362873,0.05124185234308243
9643,-2.3176975399255753,-2.429845094680786
9644,-3.8934646546840668,-3.9200310707092285
9645,-10.051246391609311,-10.051237106323242
9646,0.1917898547835648,-0.0046262978576123714
9647,-0.0372781838523224,-0.021105099469423294
9648,-6.878876805375512,-6.85963773727417
9649,-0.00867827539332211,-0.0012791426852345467
9650,-0.47837967751547694,-0.46837082505226135
9651,0.6258949339389801,-0.15020893514156342
9652,-4.665349135015276,-4.5426154136657715
9653,-0.06454545352607965,0.008207321166992188
9654,0.007713934639468789,0.03790752962231636
9655,-3.4527246691286564,-3.1155457496643066
9656,-9.824259384535253,-9.785486221313477
9657,0.07565953209996223,0.05627455189824104
9658,0.04976466717198491,0.013501085340976715
9659,0.14132308959960938,-0.027575407177209854
9660,0.0016301653813570738,0.013473549857735634
9661,0.12736484408537763,0.015172519721090794
9662,-2.208082406781614,-2.2110047340393066
9663,-0.5324864943977445,-0.5116124749183655
9664,-0.503257405012846,-0.5102004408836365
9665,0.19133103991043754,0.23632875084877014
9666,-0.006161289551528171,0.060001060366630554
9667,0.07147858198732138,0.01180018950253725
9668,-1.007873773574829,-1.5304728746414185
9669,-0.0022458413004642352,0.02512465789914131
9670,-0.7683721974026412,-0.7519261837005615
9671,-0.16347987111657858,-0.17496362328529358
9672,-0.09655732195824385,-0.08283043652772903
9673,1.334234181791544,0.04320651665329933
9674,0.04258619388565421,0.07868920266628265
9675,0.19274689258918443,0.002019498497247696
9676,-1.6235288977622986,-2.3180975914001465
9677,-0.6679573655128479,-1.1381052732467651
9678,-2.383065313100815,-2.500476598739624
9679,0.20927590131759644,-0.0538889616727829
9680,-0.3062655720859766,-0.2984032928943634
9681,-2.125859647989273,-2.1920528411865234
9682,-0.03866945905610919,0.014198482036590576
9683,-0.32388875738251954,-0.24425148963928223
9684,-0.04254872351884842,-0.027662714943289757
9685,-1.7460864230524749,-1.7152169942855835
9686,5.882428083568811,-0.02590189129114151
9687,-0.255969762802124,-0.3705803453922272
9688,-3.9581109136343002,-4.058052062988281
9689,0.0015223114751279354,0.01875685714185238
9690,-0.00417876522988081,0.11945226788520813
9691,-0.9744648709893227,-0.9968181848526001
9692,-0.24099253118038177,-0.3665834665298462
9693,-2.8459860179573298,-2.847353935241699
9694,-1.9694749132067955,-1.6193251609802246
9695,-1.7286068527027965,-1.674504041671753
9696,-0.10148356831632555,-0.0728822723031044
9697,2.232741514220834,0.08803192526102066
9698,-2.9889333248138428,-5.674960136413574
9699,-0.12728424407578132,-0.05268051475286484
9700,-0.09173643589019775,-1.0524868965148926
9701,-0.01902870531193912,-0.018482254818081856
9702,0.39824864268507554,0.026017963886260986
9703,-0.5518531356938183,-0.5329249501228333
9704,-0.2540232967585325,-0.2666841745376587
9705,-0.001456751488149166,0.20294103026390076
9706,1.0115995407104492,-0.6953675746917725
9707,-0.5996390506625175,-0.5536953210830688
9708,-0.19804075569845736,-0.035174429416656494
9709,0.6106266304850578,0.20292982459068298
9710,-3.113210991024971,-3.3318440914154053
9711,0.0021402982529252768,0.004149766638875008
9712,-0.3533076944622735,-0.34008607268333435
9713,-3.0970982466824353,-3.0744500160217285
9714,-6.088012699590763,-6.062085151672363
9715,0.7768830240966054,0.03975702449679375
9716,-0.025755081325769424,0.0018561407923698425
9717,-0.02799530327320099,-0.169577494263649
9718,-0.43446946144104004,-0.8958803415298462
9719,-2.268789568799548,-2.267038583755493
9720,-0.027155708521604538,-0.003642801195383072
9721,0.18061092495918274,-0.0439385324716568
9722,-1.910405296483077,-1.870694875717163
9723,-0.18382200217456557,-0.014158546924591064
9724,-0.2002159282565117,-0.156042218208313
9725,1.0952368378639221,-0.36499470472335815
9726,-0.03644541651010513,-0.06482043117284775
9727,3.6538813915103674,0.37181782722473145
9728,-1.8509938716888428,-3.5972657203674316
9729,-0.1005602478981018,-0.2119079977273941
9730,-0.12994606792926788,1.3112727403640747
9731,-8.632305479142815,-8.601154327392578
9732,-0.018070071935653687,-0.3801036477088928
9733,-0.0003639228525571525,0.01333925686776638
9734,1.1061351299285889,-0.8668365478515625
9735,-3.1493570804595947,-3.6582343578338623
9736,-2.310266975313425,-2.1824965476989746
9737,0.5096171777695417,0.014728901907801628
9738,0.005044000223278999,0.04249698296189308
9739,-0.4865490198135376,-0.5374706983566284
9740,0.3740138979628682,0.0028070975095033646
9741,0.4892473705112934,0.0382089726626873
9742,-1.400562584400177,-1.7005118131637573
9743,-0.025143099715933204,-0.006252186372876167
9744,0.6947951884940267,0.015114669688045979
9745,-0.15384700894355774,-0.3817601501941681
9746,-2.022914978209883,-2.0065829753875732
9747,-0.03988892352208495,-0.01079653948545456
9748,-3.3250715881586075,-3.5015201568603516
9749,0.3150881906040013,0.016476498916745186
9750,-9.12469381839037,-9.14208984375
9751,-0.7326022684574127,-1.1113914251327515
9752,-0.013248275819933042,0.02739163115620613
9753,-4.442179203142587,-4.424166202545166
9754,-1.2541868686676025,-1.5300744771957397
9755,-0.08680430427193642,-0.1118965893983841
9756,-0.1786620020866394,-0.18709906935691833
9757,-0.39850509859388694,-0.39776891469955444
9758,-0.8377420026808977,-0.8532421588897705
9759,-0.3671940118074417,-0.565665066242218
9760,1.3252418488264084,-0.1408720761537552
9761,-1.1538569931108213,-1.1465606689453125
9762,-5.487573679536581,-5.484152317047119
9763,-0.9443356990814209,-1.5504544973373413
9764,-1.8549907803535461,-1.8080812692642212
9765,-5.196055877953768,-5.2265095710754395
9766,0.034576151534565724,0.008334926329553127
9767,-6.128180265426636,-6.625297546386719
9768,-1.5281186104302833,-1.500686526298523
9769,-1.5936656296253204,-0.3686944246292114
9770,-0.033678213134408,-0.031173672527074814
9771,-0.5354718714952469,-0.6780257225036621
9772,-0.9460625053616241,-0.9372770190238953
9773,-0.9661152856424451,-0.9468050599098206
9774,-1.1929885157005629,-1.1594009399414062
9775,-0.26720424788072705,-0.2313016653060913
9776,-0.08725804649293423,-0.08978921175003052
9777,0.7559514057356864,0.011428640224039555
9778,0.16359208524295354,0.1899547576904297
9779,0.03231332078593141,0.015570023097097874
9780,-0.8328364364570007,-0.8218358755111694
9781,-1.291821837425232,-2.998789072036743
9782,0.027155341347679496,0.0049363477155566216
9783,-0.05083729699254036,-0.06844080984592438
9784,-0.9227728855221358,-0.9061496257781982
9785,0.1208893470466137,-0.008523315191268921
9786,0.0341548859141767,0.10551251471042633
9787,-1.3619138048961759,-1.3466225862503052
9788,0.9496317724697292,0.19619034230709076
9789,-0.0003875378315569833,0.040573183447122574
9790,1.1754777133464813,0.009352579712867737
9791,-0.06417490914463997,-0.08505654335021973
9792,-0.1027298049939418,-0.03513362258672714
9793,-0.46731337904930115,-0.6011654138565063
9794,0.24758382141590118,-0.1717693954706192
9795,0.15959250926971436,-1.634203553199768
9796,0.2944878712296486,1.3941549062728882
9797,-0.018595099449157715,-0.05417432636022568
9798,0.0018324933480471373,0.25089162588119507
9799,-2.1242593824863434,-2.170649290084839
9800,-0.1545408198144287,-0.12086409330368042
9801,0.5996695887297392,-0.004855376202613115
9802,-0.2234831154346466,-0.5595951676368713
9803,-1.9113881438970566,-1.972421407699585
9804,0.45146256703083054,0.0037416950799524784
9805,-4.540890404721722,-4.509529113769531
9806,-1.992899812757969,-1.9937556982040405
9807,-0.5233841650187969,-0.5254822969436646
9808,0.21854264376452193,0.027643844485282898
9809,1.006317138671875,-1.274723768234253
9810,0.025193062669131905,0.002361487364396453
9811,-4.273494124412537,-4.143725872039795
9812,-0.6281066164374352,-0.6099276542663574
9813,0.011687666177749634,0.029035158455371857
9814,-1.2247862815856934,-1.8202595710754395
9815,0.008368188515305519,0.04968990385532379
9816,-9.620968919072766,-9.598175048828125
9817,0.14203151315450668,-0.03494565933942795
9818,-5.065069556236267,-5.895456314086914
9819,-1.3287914134562016,-1.3441342115402222
9820,0.8474819287657738,0.04006519168615341
9821,-0.07331667561084032,-0.0027761608362197876
9822,0.8162253499031067,-0.9074389934539795
9823,-0.9061528891324997,-0.7579948306083679
9824,0.4168802499771118,-0.9014004468917847
9825,-0.9047611951828003,-1.315314531326294
9826,0.16239221394062042,-0.09536659717559814
9827,-6.099754444789141,-6.076535224914551
9828,-0.07229574780103576,-0.056739553809165955
9829,-1.995847778976895,-1.996631145477295
9830,0.7025736713258084,0.01785859651863575
9831,0.0008869244484230876,0.10860221832990646
9832,0.18103566765785217,0.04812346398830414
9833,-0.591604933142662,-0.6028892397880554
9834,-3.073565509170294,-3.0841827392578125
9835,0.023639304097741842,0.015494035556912422
9836,-0.06513467500917614,-0.01033708080649376
9837,-2.5537833124399185,-2.6533260345458984
9838,-2.7556062274088617,-2.730788469314575
9839,-1.4290681453421712,-1.2191507816314697
9840,0.107096977008041,0.03180331736803055
9841,0.012818239629268646,-0.014525650069117546
9842,0.41775268319088354,0.013833494856953621
9843,0.11404069419950247,0.003950475715100765
9844,-1.8804294615983963,-1.790168285369873
9845,0.011080734431743622,0.0013972632586956024
9846,0.5856151580810547,-0.4212832748889923
9847,0.2748858109116554,-0.016321638599038124
9848,-1.0086987987160683,-1.0892492532730103
9849,1.8806930389255285,1.4645261764526367
9850,-0.6311847344040871,-0.6693639755249023
9851,-1.3885341407731175,-1.2412914037704468
9852,-1.841428093612194,-1.9437676668167114
9853,0.12545260740444064,0.025495750829577446
9854,0.006014603306539357,-0.0009535544086247683
9855,-1.2140262126922607,-1.2088398933410645
9856,-8.160315036773682,-9.222201347351074
9857,0.7839575782418251,0.22166359424591064
9858,2.0457217791117728,0.09978233277797699
9859,-0.03130745887756348,0.8826118111610413
9860,0.04197306931018829,-0.012959644198417664
9861,-0.2816098345865612,-0.11622922122478485
9862,-0.7740158215165138,-0.8048587441444397
9863,0.24460479617118835,-0.2524527907371521
9864,0.0005759997293353081,0.09713193029165268
9865,-0.15779852867126465,-0.6814298629760742
9866,-0.1714521199464798,-0.34988969564437866
9867,0.0003081877948716283,0.3705427646636963
9868,-0.3811612240970135,-0.35613152384757996
9869,-0.03987722098827362,-0.22345542907714844
9870,-3.362016886472702,-3.3684451580047607
9871,0.0072494655614718795,0.0029665492475032806
9872,-1.0068650841712952,-1.0349891185760498
9873,1.066132739186287,0.02198690176010132
9874,-2.3613937199115753,-2.682258367538452
9875,-0.1511343028396368,-0.144497349858284
9876,0.02066575799835846,0.0028224396519362926
9877,-0.49452587962150574,-0.3260052800178528
9878,-0.16717176031670533,0.047697871923446655
9879,-0.23286300338804722,-0.2320762723684311
9880,-0.007787340320817293,0.019041739404201508
9881,0.0774812368908897,0.001977081410586834
9882,1.1400264501571655,0.07463102787733078
9883,-6.277786016464233,-8.218963623046875
9884,-3.2328134905546904,-3.2431840896606445
9885,0.8715779334306717,-0.06427973508834839
9886,-0.6395625956356525,-0.568401575088501
9887,-4.043798857368529,-3.7310783863067627
9888,-0.28347675362601876,-0.2658785581588745
9889,-0.4888574704527855,-0.4998416304588318
9890,0.0001321844756603241,-0.016085471957921982
9891,0.023232402330904733,0.0456126369535923
9892,-0.05067933863028884,-0.012055270373821259
9893,0.8278677836060524,-0.004469435662031174
9894,3.629864752292633,0.18553048372268677
9895,-5.385268935235217,-5.371091842651367
9896,0.3799229702563025,0.027345143258571625
9897,-2.3374302780721337,-2.264831304550171
9898,-0.033683035522699356,0.04381202906370163
9899,-1.0266851065680385,-1.0158357620239258
9900,0.0030012233182787895,0.006826636381447315
9901,-0.08320690877735615,-0.08938444405794144
9902,0.15683353836357128,0.029416939243674278
9903,0.9261710122227669,-0.0029500843957066536
9904,-8.424426722107455,-8.40098762512207
9905,-0.0003594487643567845,0.03122679330408573
9906,0.450740747153759,-0.003856280818581581
9907,-2.3435842990875244,-2.4036567211151123
9908,0.022784693050198257,0.016313081607222557
9909,-5.106953024864197,-5.544990539550781
9910,-0.10947147756814957,-0.16701754927635193
9911,0.013295285403728485,-0.10474906116724014
9912,0.0019796416404460615,0.01924402453005314
9913,-1.7098854128271341,-1.7328453063964844
9914,-5.838828891515732,-6.005150318145752
9915,-2.8195140790194273,-2.8367063999176025
9916,0.553606377216056,0.06521440297365189
9917,3.6272787115740357,0.05492100864648819
9918,0.07006933551747352,0.07868444174528122
9919,-1.1721012391790282,-0.8223416805267334
9920,-0.5448576509952545,-0.722617506980896
9921,0.4509839341044426,-0.054758064448833466
9922,1.0168436467647552,-0.12047670781612396
9923,0.026286251842975616,0.024460049346089363
9924,0.6555497571825981,-0.10595811903476715
9925,0.0048455484211444855,0.009068485349416733
9926,-0.04982151472540863,0.17253859341144562
9927,-0.66734828799963,-0.7315393090248108
9928,1.0084268487989902,0.0092814601957798
9929,-0.043826546519994736,-0.016505042091012
9930,-0.1176734990440309,-0.0902027040719986
9931,-0.007566964719444513,0.008779576048254967
9932,0.316391434520483,0.19916144013404846
9933,-1.0940592507831752,-1.094423770904541
9934,-3.3425037935376167,-3.2364354133605957
9935,-1.1230042967945337,-1.1084058284759521
9936,0.32246806751936674,0.00998599547892809
9937,-1.9912561103701591,-1.999791145324707
9938,-1.001479510217905,-1.026926040649414
9939,-3.0603118613362312,-2.8292481899261475
9940,-0.6023944839835167,-0.6041955351829529
9941,-0.011113477550679818,0.015926137566566467
9942,2.100777800194919,1.4734503030776978
9943,0.3268266897648573,0.06878829002380371
9944,-0.6150801461189985,-0.5630679726600647
9945,-1.536726325750351,-1.889803409576416
9946,1.4347020387649536,-0.1957414299249649
9947,0.08911836333572865,0.007008077576756477
9948,-7.928844302892685,-8.212291717529297
9949,-0.19292795658111572,-0.607194721698761
9950,-0.21884840726852417,-0.5255501866340637
9951,0.048669326410163194,0.0019469030667096376
9952,0.8670956919086166,0.02687295898795128
9953,-0.8720592856407166,-1.5309301614761353
9954,-4.649993926286697,-4.673676013946533
9955,-0.022195040248334408,0.024976342916488647
9956,-0.13626554608345032,-0.5079481601715088
9957,0.25977239198982716,0.0081836748868227
9958,0.0025313831865787506,0.11908778548240662
9959,0.04055216908454895,-0.16001173853874207
9960,-1.1670246720314026,-1.965029001235962
9961,-3.146313026547432,-3.177222967147827
9962,-0.35616883635520935,-0.3490540385246277
9963,3.281831204891205,-0.8695678114891052
9964,2.8442809287225828,0.04350939765572548
9965,-1.4747868552803993,-1.478996992111206
9966,-0.9429407641291618,-1.0068001747131348
9967,-3.6692906547687016,-3.652794122695923
9968,-0.013779737055301666,0.020191438496112823
9969,-4.433871656656265,-4.557673454284668
9970,1.4223562878905796,0.03273602947592735
9971,-0.35905617549360613,-0.038208186626434326
9972,0.0023279158922377974,0.021260444074869156
9973,-0.16816335916519165,-0.6942129731178284
9974,-3.994073379319161,-3.981147289276123
9975,0.05764026939868927,-0.05562885105609894
9976,-0.21911127265775576,0.24279257655143738
9977,-2.0634742977072165,-1.6014561653137207
9978,0.016341107664629817,0.000698149437084794
9979,0.17321285977959633,-0.03929051756858826
9980,0.21196844973019324,0.18947184085845947
9981,-1.2980564832687378,-1.6592363119125366
9982,-1.888579249382019,-2.347618818283081
9983,0.008624173467978835,-0.0020143333822488785
9984,-2.7931443452835083,-3.7732760906219482
9985,0.07022466091439128,0.008929256349802017
9986,0.17013480886816978,-0.020670711994171143
9987,-0.10172843933105469,-0.24336175620555878
9988,-0.769291483797133,-0.7740018963813782
9989,0.03830660879611969,-0.09579426795244217
9990,-0.24178894027136266,-0.2180582731962204
9991,-1.6423916071653366,-1.8243310451507568
9992,0.485502754789195,0.016039660200476646
9993,-0.512222551740706,-0.4998810291290283
9994,-0.30513667315244675,-0.39429986476898193
9995,0.13621433079242706,-0.19662678241729736
9996,0.09225228987634182,0.14174792170524597
9997,0.03575168736279011,0.007496299222111702
9998,-6.369793836027384,-6.400457382202148
9999,0.7999074012041092,0.003660624846816063
10000,0.06586599536240101,0.11489589512348175
10001,-0.07963500916957855,-0.12083809077739716
10002,-0.007103876327164471,-0.0029937298968434334
10003,0.06948669720441103,0.11663234978914261
10004,-0.8234071210026741,-0.7772097587585449
10005,-0.026451249606907368,0.008906878530979156
10006,0.010443043895065784,-0.014025292359292507
10007,0.00941765308380127,-0.568816602230072
10008,-0.0017078955424949527,0.07414304465055466
10009,-1.1566612422466278,-0.9168416857719421
10010,2.4258779287338257,-1.1395361423492432
10011,-1.1704704640433192,-1.1622743606567383
10012,-2.7752776741981506,-3.377084732055664
10013,-0.830851461738348,-0.7682280540466309
10014,-2.23387610912323,-3.2071831226348877
10015,-1.627235472202301,-1.963505744934082
10016,-0.03715870529413223,-0.0450529009103775
10017,-0.09565585851669312,-0.04093386232852936
10018,-0.1957888901233673,0.11241269111633301
10019,0.07417458295822144,-0.7685271501541138
10020,-1.9510793685913086,-2.2300877571105957
10021,-4.506940841674805,-5.845129013061523
10022,-0.017233499587746337,0.034731682389974594
10023,-0.0093487196136266,-0.01125447079539299
10024,-1.4905006885528564,-2.1200380325317383
10025,-7.419228753075004,-7.02608585357666
10026,-3.2909239530563354,-3.805607795715332
10027,-0.04543711287260521,-0.010670240968465805
10028,-0.043315790593624115,-0.05073864758014679
10029,-0.5368406549096107,-0.5657434463500977
10030,-0.004568277858197689,0.00017718225717544556
10031,-3.625765934586525,-3.714663028717041
10032,-1.2264161752536893,-1.235498309135437
10033,-5.391414605081081,-5.462679386138916
10034,-0.0771336480975151,-0.09313098341226578
10035,-0.010023479349911213,-0.013164409436285496
10036,-5.922998785972595,-7.156872272491455
10037,6.305918213911355e-05,0.00757706630975008
10038,-1.084461510181427,-1.254713535308838
10039,-0.00017306847075815313,0.0025061327032744884
10040,-0.02156524732708931,-0.05697037652134895
10041,-0.0049228842835873365,0.03493892401456833
10042,-0.034840378910303116,-0.043173301964998245
10043,-0.9594195410609245,-0.9201717972755432
10044,-0.03121744655072689,-0.03456266224384308
10045,-0.0040680840611457825,-0.05668021738529205
10046,0.07553730905056,-0.19391502439975739
10047,0.02681505959481001,-0.004979999735951424
10048,0.4211602061986923,-0.13922256231307983
10049,0.04843533784151077,-0.018622897565364838
10050,-0.06786495447158813,-0.8164374828338623
10051,-0.025520741008222103,0.26519566774368286
10052,-0.7350488901138306,-0.8484168648719788
10053,-0.5370625257492065,-0.8630609512329102
10054,-8.76124067872297e-05,0.20153677463531494
10055,0.05250854208134115,0.01883406937122345
10056,0.33055132487788796,0.0041803582571446896
10057,-8.48312520980835,-9.75835132598877
10058,-0.0017431844662496587,0.0025341969449073076
10059,0.08554333541542292,-0.00146414153277874
10060,-0.0004051448777318001,0.0002620092127472162
10061,0.11350226402282715,-2.053274631500244
10062,0.16683131456375122,0.1646076738834381
10063,-1.8958027623593807,-1.9011198282241821
10064,0.19984587281942368,-0.043348923325538635
10065,-8.919724464416504,-11.236771583557129
10066,-2.9531373530626297,-3.1055757999420166
10067,-0.03181912377476692,-0.0668385922908783
10068,0.0038526805583387613,0.02780262380838394
10069,-0.46801386773586273,-0.6740033626556396
10070,-0.4459023969247937,-0.4259249269962311
10071,0.00042581441812217236,0.004092097282409668
10072,-0.22020551469177008,-0.19637642800807953
10073,-0.026915633119642735,0.04035956412553787
10074,-0.025075022131204605,-0.02878841757774353
10075,-0.13540706370258704,-0.11265038698911667
10076,-0.7459367169067264,-0.7401654124259949
10077,-0.4340137466788292,-0.38391920924186707
10078,-3.4109743521548808,-3.410238027572632
10079,-1.0416280101053417,-1.03263258934021
10080,0.2593403160572052,-0.17808040976524353
10081,-1.6410060096532106,-1.6493334770202637
10082,1.2276375889778137,-0.7456899285316467
10083,-0.26418933272361755,-0.3117597997188568
10084,0.0023060513381096825,0.007447528652846813
10085,-0.015283495420590043,0.004181746393442154
10086,-0.013399756979197264,0.0063044726848602295
10087,-0.530310869216919,-1.0385628938674927
10088,0.041330136358737946,-0.04789993539452553
10089,-0.007122871000319719,-0.0027429871261119843
10090,-1.6018632650375366,-2.265529155731201
10091,0.004058541962876916,0.13509546220302582
10092,-0.20238075795350596,-0.07187357544898987
10093,-1.7462516389787197,-1.7650258541107178
10094,-0.07908008620142937,-0.0468483604490757
10095,-3.4120025634765625,-3.965613603591919
10096,-0.028931811451911926,0.9601948857307434
10097,1.957462452352047,-0.042385123670101166
10098,-1.3714791014790535,-1.394079327583313
10099,-0.3069059029221535,-0.3787601590156555
10100,0.011610109359025955,0.02893706038594246
10101,-0.7541516423225403,-1.2965261936187744
10102,-0.1080288290977478,-0.3663327395915985
10103,-0.014452725648880005,-0.02065061777830124
10104,-0.05665337294340134,0.2593293786048889
10105,-0.04483646829612553,0.27506160736083984
10106,0.0034427873324602842,0.041684649884700775
10107,0.00033927184995263815,0.023176535964012146
10108,-0.40745366364717484,-0.478884220123291
10109,0.8434762954711914,-1.021708369255066
10110,0.0003025644982699305,0.016485242173075676
10111,0.002780876646284014,0.04334380477666855
10112,-2.422815829515457,-2.607395887374878
10113,0.6938989162445068,-0.3851740062236786
10114,1.0028622150421143,-2.9873383045196533
10115,0.003224214233341627,0.0010904987575486302
10116,-0.6254907185211778,-0.6301260590553284
10117,-4.299762487411499,-7.312391757965088
10118,0.07365874201059341,-0.02880221977829933
10119,-4.290220737457275,-6.174727439880371
10120,0.01855595177039504,0.041413161903619766
10121,-3.6131020188331604,-4.229094505310059
10122,-0.26408464182168245,-0.27259352803230286
10123,-0.07947663962841034,-0.12293673306703568
10124,0.34647345542907715,-0.032524224370718
10125,0.013072039932012558,0.044497426599264145
10126,0.009963324293494225,0.4163600206375122
10127,1.7881371263683832e-06,0.015811657533049583
10128,2.0789625868201256,-0.05376491695642471
10129,-0.019805509597063065,-0.0346195325255394
10130,-1.5649786442518234,-1.65864098072052
10131,-2.181762218475342,-2.7051656246185303
10132,-0.00047242136133718304,0.16032905876636505
10133,-0.2434314452111721,-0.2621242105960846
10134,-0.013600863516330719,-0.012781400233507156
10135,-0.22770627588033676,-0.03231680393218994
10136,0.502056609839201,-0.02040882408618927
10137,-5.65235111117363,-5.944307327270508
10138,-0.9734054803848267,-1.7781171798706055
10139,-5.808277934789658,-6.071763038635254
10140,-8.340758442878723,-8.734737396240234
10141,-0.6867625862360001,-0.8173201680183411
10142,-2.4536223355680704,-2.44380259513855
10143,0.18602606584317982,0.004218996502459049
10144,-0.6081655025482178,-0.7730116844177246
10145,-0.03362019779160619,-0.03436071425676346
10146,0.0010420270264148712,0.0003142259083688259
10147,-0.2425805926322937,-0.7698291540145874
10148,-0.301268570125103,-0.2003919780254364
10149,-0.03730345191434026,0.09319726377725601
10150,-0.16451899707317352,-0.16530899703502655
10151,-1.6318558752536774,-1.784356951713562
10152,0.0005623358301818371,0.006509201601147652
10153,0.030991725623607635,-0.09767153859138489
10154,0.013978226110339165,0.07183393836021423
10155,-0.36000071256421506,0.13346999883651733
10156,0.0376766100525856,-0.11945226788520813
10157,0.31471382081508636,-0.08284097164869308
10158,-0.07201226055622101,-0.07446581870317459
10159,-1.006908893585205,-2.6048572063446045
10160,-4.884555920958519,-4.984610557556152
10161,0.13598820008337498,0.054812245070934296
10162,-11.046821236610413,-12.333471298217773
10163,0.3214827999472618,-0.07815033197402954
10164,0.005404384748544544,0.020664941519498825
10165,0.00391970469354419,0.02425900474190712
10166,-0.19325315952301025,-1.6309434175491333
10167,-0.005166351795196533,-0.5851048827171326
10168,-0.06145171821117401,-0.18588292598724365
10169,-1.6352643049322069,-1.5638868808746338
10170,0.010770605877041817,-0.0007918141782283783
10171,-1.2776110768318176,-2.2110211849212646
10172,0.002714199014008045,0.02321801707148552
10173,0.46209245920181274,-0.3241688311100006
10174,-0.0029597809771075845,0.030775876715779305
10175,-2.674781322479248,-3.682663917541504
10176,-0.30495429039001465,-1.9335843324661255
10177,0.00010511797154322267,0.032131340354681015
10178,-0.08248532563447952,-0.14586032927036285
10179,-0.0008691605180501938,0.01604941487312317
10180,-0.552075982093811,-0.864471435546875
10181,-0.7955178320407867,-0.9867838621139526
10182,-0.02918310440145433,-0.014333974570035934
10183,-0.002307953604031354,0.156703382730484
10184,0.09272623807191849,-0.020216146484017372
10185,0.832570306956768,-0.06461367011070251
10186,0.004138659889576957,0.0007532392628490925
10187,0.505908340215683,-0.23321999609470367
10188,-0.01839873222525057,0.015404041856527328
10189,0.8835479021072388,-1.5044679641723633
10190,0.022790927439928055,0.08614440262317657
10191,0.08454929292201996,0.013682112097740173
10192,-2.312043959449511,-2.2809629440307617
10193,-0.5014471132308245,-0.4398348331451416
10194,0.009364191442728043,0.06928281486034393
10195,7.530278526246548e-05,0.04405255615711212
10196,0.00013918775948695838,0.02093471959233284
10197,-3.6656162440776825,-4.084176540374756
10198,0.016217796131968498,0.00482843816280365
10199,-2.41935683041811,-2.4654529094696045
10200,0.0040170963620767,0.009403007104992867
10201,-0.14851253433153033,-0.14715668559074402
10202,-0.04701850563287735,-0.10138113796710968
10203,-0.7192816138267517,-1.6774934530258179
10204,-0.032025422900915146,-0.01053977757692337
10205,-3.392171761021018,-3.363656997680664
10206,-1.4137530326843262,-5.2660980224609375
10207,-0.560182198882103,-0.6950815320014954
10208,-0.47467494010925293,-2.3783960342407227
10209,-0.04947622254258022,-0.0037280693650245667
10210,0.006356175988912582,-0.0002732258290052414
10211,-1.0221713781356812,-1.826229214668274
10212,0.2630642354488373,-0.21054071187973022
10213,-0.06620809808373451,-0.05121472477912903
10214,-6.146518170833588,-7.025521278381348
10215,0.291424959897995,0.04344312101602554
10216,-0.483375514508225,-0.4589795768260956
10217,-0.00025093063595704734,0.0008259819005616009
10218,-1.6314270496368408,-1.9486485719680786
10219,-1.3112897174432874,-1.3143566846847534
10220,0.0002419973025098443,0.052202604711055756
10221,-5.740060091018677,-6.9880266189575195
10222,-0.2692042328417301,-0.22141411900520325
10223,1.4305085187515942e-06,0.04193136468529701
10224,-0.10797276165976655,-0.065605528652668
10225,-8.135274887084961,-9.495696067810059
10226,-0.00038207729812711477,0.04279305413365364
10227,-10.328069686889648,-12.063942909240723
10228,-0.5286794602870941,-0.7771905660629272
10229,-0.0011874028714373708,-0.0007059144554659724
10230,-0.3330405941233039,-0.048889875411987305
10231,-0.061275482177734375,-0.47681137919425964
10232,-0.32438230514526367,-2.120539426803589
10233,-0.8056271611712873,-0.7065553665161133
10234,-0.8559507355093956,-0.909637451171875
10235,-0.10738295689225197,-0.05652593821287155
10236,-0.0011085917649324983,0.020701291039586067
10237,0.011287682224065065,0.00191866559907794
10238,-4.033433318138123,-5.017784595489502
10239,1.8715624946707976e-05,0.00356418639421463
10240,-2.5547807971015573,-2.516016960144043
10241,0.0395737960934639,-0.011681484058499336
10242,0.005128706223331392,0.029024649411439896
10243,-0.07700763642787933,-0.1788056492805481
10244,1.1037548780441284,-1.8104310035705566
10245,-3.9882394671440125,-4.1285810470581055
10246,-0.31060462445020676,-0.11817982792854309
10247,-0.392831914126873,-0.13101956248283386
10248,0.09615107253193855,0.014451276510953903
10249,0.028172865509986877,-0.1702456921339035
10250,-0.6237843539565802,-0.5816466808319092
10251,-5.171212434768677,-5.540992259979248
10252,-3.0828680247068405,-3.208451509475708
10253,0.000439122726675123,0.006865422707051039
10254,-0.8615966578945518,-0.8548799753189087
10255,-0.016783077269792557,-0.04859021678566933
10256,-4.484790802001953,-6.563905239105225
10257,-0.07790565863251686,-0.13866205513477325
10258,0.27802516520023346,-0.007857454009354115
10259,0.21616288663062733,0.001075838110409677
10260,0.05066966451704502,-0.0039308033883571625
10261,-4.072102308273315,-4.031472206115723
10262,0.23074650764465332,-0.31155094504356384
10263,-0.0022938400506973267,0.009007569402456284
10264,-0.7399019487202168,-0.6994683742523193
10265,-0.06096768286079168,0.06044264882802963
10266,-0.0010713210795074701,0.13363349437713623
10267,0.040018271654844284,-0.04705262929201126
10268,-0.0017540908520459197,0.49488744139671326
10269,-3.5851211547851562,-4.115351676940918
10270,-2.720672905445099,-2.687256336212158
10271,0.5952566266059875,-0.7777408957481384
10272,-0.2557902487460524,-0.2561824917793274
10273,-3.9329135715961456,-4.214084148406982
10274,0.0781283900141716,-0.052333418279886246
10275,-1.9644562005996704,-2.029841661453247
10276,-0.41053847409784794,-0.39872848987579346
10277,-0.001184410648420453,0.01563514582812786
10278,0.23618725687265396,-0.10891572386026382
10279,-0.018578382674604654,-0.01848169043660164
10280,-2.8796546459198,-3.3516666889190674
10281,-0.41571614146232605,-0.5911230444908142
10282,-0.005838225828483701,-0.0019851624965667725
10283,0.17943233251571655,-0.6010845303535461
10284,-4.257056951522827,-5.406615257263184
10285,-4.513154089450836,-5.202949047088623
10286,-0.4283941350877285,-0.3829159736633301
10287,-0.29696502909064293,-0.2627369165420532
10288,-3.853048399090767,-3.868260383605957
10289,-0.35663583129644394,-0.43747878074645996
10290,-9.321379184257239e-05,0.07117307931184769
10291,-1.0526126376353204,-1.0492208003997803
10292,0.006597205996513367,-0.2026229351758957
10293,-0.054455358535051346,-0.061496004462242126
10294,3.288622247055173e-05,0.042072638869285583
10295,0.024468700779834762,0.007295549381524324
10296,0.15566611289978027,-0.8751649856567383
10297,-0.008292830549180508,-0.008191997185349464
10298,-0.04637549817562103,-0.22095906734466553
10299,-4.5538697093725204,-4.658892631530762
10300,-4.017451524734497,-6.475413799285889
10301,-0.7263792008161545,-0.8541443943977356
10302,-0.4262036792933941,-0.4602418839931488
10303,-0.0008319266198668629,0.15951095521450043
10304,-0.07780056167393923,-0.06376320868730545
10305,-0.014569245278835297,-0.09569461643695831
10306,-0.04820155072957277,-0.05326728895306587
10307,-0.8714001774787903,-1.17765212059021
10308,-2.544375866651535,-2.6211729049682617
10309,-0.2461048699915409,-0.2692261338233948
10310,-0.3471020236611366,-0.4123167395591736
10311,-0.47637975215911865,-0.5039909482002258
10312,-0.009881745558232069,-0.011699615977704525
10313,-2.4097118377685547,-3.8582863807678223
10314,-0.20865890383720398,-0.38538214564323425
10315,-1.3411422371864319,-1.7616676092147827
10316,-0.008019950240850449,0.06454523652791977
10317,-0.6436869096942246,-0.516447901725769
10318,-1.1597359776496887,-1.646515130996704
10319,-1.2982626557350159,-1.4614760875701904
10320,-3.326141681522131,-3.328826665878296
10321,-0.0008755967137403786,0.005230553913861513
10322,-4.291514869692037e-06,0.03622771054506302
10323,0.0010370269883424044,0.020418353378772736
10324,0.23681388795375824,0.9496175646781921
10325,0.00095319002866745,-0.011166535317897797
10326,0.08040633797645569,-0.2607802748680115
10327,-6.108110219240189,-6.459571361541748
10328,0.05905097723007202,-0.7438361048698425
10329,-0.20019163191318512,-0.3874061107635498
10330,-0.0006594824581043213,0.046626947820186615
10331,-1.0976325869560242,-1.1064965724945068
10332,-0.04369176924228668,-0.22916166484355927
10333,-0.0029244431061670184,0.016753103584051132
10334,-1.1868609256343916,-1.1801073551177979
10335,-2.3577993363142014,-2.3969438076019287
10336,0.3350122720003128,-0.0371595174074173
10337,1.2425708621740341,-0.13319909572601318
10338,0.0011989421909675002,0.053397975862026215
10339,-0.16233724728226662,0.012246295809745789
10340,-0.03568004444241524,0.008077546954154968
10341,0.003112204372882843,0.0136604905128479
10342,-0.011975466273725033,0.04759979993104935
10343,0.06842663697898388,-0.004714073613286018
10344,-0.04301963001489639,0.008610084652900696
10345,-0.03749475721269846,0.07384079694747925
10346,-0.1715696268947795,-0.1658785492181778
10347,-2.5905815912410617,-2.5953526496887207
10348,0.027930099982768297,-0.0001520321238785982
10349,-1.3375398516654968,-2.279489040374756
10350,-0.001778600038960576,0.10107165575027466
10351,-4.343794822692871,-5.742166996002197
10352,-0.6067662239074707,-0.6869246363639832
10353,-3.06734362244606,-2.806811809539795
10354,5.447444345918484e-05,0.02200726419687271
10355,-0.3113579866476357,-0.31278038024902344
10356,-0.4924388751387596,-0.531822681427002
10357,0.16125519573688507,-0.014922056347131729
10358,-7.927070828372962e-05,0.004662799183279276
10359,-2.888931632041931,-3.378154754638672
10360,-0.5231248140335083,-0.7597982287406921
10361,-2.7808878421783447,-4.289048671722412
10362,0.08416450023651123,-1.6831141710281372
10363,-1.7406384944915771,-2.5167531967163086
10364,-7.593360513448715,-7.691819190979004
10365,-0.6087824031710625,-0.5348346829414368
10366,-0.33758739334734855,-0.2622053921222687
10367,0.12482231482863426,0.023974884301424026
10368,-0.20731668174266815,-0.3168330490589142
10369,0.010881831869482994,0.028235452249646187
10370,-0.11290047504007816,0.004798769950866699
10371,-0.0013627156149595976,0.04457539692521095
10372,-5.310364477336407,-5.336189270019531
10373,-1.6983865648508072,-1.8079296350479126
10374,0.0073223114013671875,0.44195425510406494
10375,-5.6600388288497925,-6.0397796630859375
10376,-1.7462516389787197,-1.7650258541107178
10377,-0.10160678625106812,-0.34231022000312805
10378,-1.2012796103954315,-1.3864772319793701
10379,-1.4516780972480774,-1.4980521202087402
10380,-2.240964412689209,-3.721843719482422
10381,-3.0695504546165466,-3.2476916313171387
10382,-0.792729377746582,-2.9078309535980225
10383,-1.3353829383850098,-2.8839762210845947
10384,-3.6407884508371353,-3.7347607612609863
10385,-0.275911308825016,-0.2943855822086334
10386,-0.994981437921524,-1.2854750156402588
10387,-0.6967831999063492,-0.8642346262931824
10388,-0.10415087500587106,-0.10067093372344971
10389,0.0002909927861765027,0.04343993589282036
10390,0.029704004526138306,-0.11631941050291061
10391,-0.028626166749745607,0.009039584547281265
10392,-0.44806908816099167,-0.5418559312820435
10393,0.01863875426352024,0.05173010379076004
10394,0.001711763849016279,0.05196303501725197
10395,-0.046394236385822296,-0.11342104524374008
10396,-5.1979862451553345,-5.273245334625244
10397,-3.649692624807358,-3.90578031539917
10398,-5.842852853238583,-5.874925136566162
10399,0.0024476531543768942,0.03302285075187683
10400,-0.9252056577242911,-0.9043382406234741
10401,1.8947961507365108e-05,0.00696540204808116
10402,-0.0018117371946573257,0.007727252785116434
10403,0.055003613233566284,-0.04478919878602028
10404,0.01814528345130384,0.03914310038089752
10405,-3.7266565980389714,-3.728487253189087
10406,0.021420594304800034,0.02778746746480465
10407,-0.006712086498737335,0.10409888625144958
10408,-0.2649713158607483,-0.5385185480117798
10409,0.09131920803338289,-0.00758020393550396
10410,0.05881916731595993,-0.11323584616184235
10411,-4.585691332817078,-5.11561393737793
10412,-2.5176968574523926,-3.7986340522766113
10413,-3.2478824853897095,-4.589682102203369
10414,-0.9228526204824448,-1.0897811651229858
10415,-0.6643145605921745,-0.6683847904205322
10416,-0.030053688678890467,-0.029516007751226425
10417,-0.013580560684204102,-0.8274449706077576
10418,-0.09497867338359356,-0.08194208145141602
10419,-0.07345060422085226,0.08379746973514557
10420,-0.0015145214274525642,-0.002983306534588337
10421,-0.1001184955239296,-0.14241784811019897
10422,-0.004016049671918154,0.009248172864317894
10423,-2.9961995538324118,-2.9901623725891113
10424,-0.25850272737443447,-0.13929958641529083
10425,-0.000202501832973212,0.10387957841157913
10426,-3.2536193430423737,-3.389261245727539
10427,-0.41556067019701004,-0.5022429823875427
10428,-0.0075986310839653015,-0.07566934078931808
10429,-0.04066508263349533,-0.046074241399765015
10430,-0.0006986744119785726,0.3007330000400543
10431,-0.012826655060052872,-0.00536876916885376
10432,-0.05036894977092743,-0.19273440539836884
10433,-0.859866201877594,-1.7574901580810547
10434,-0.002308787778019905,0.29481691122055054
10435,-1.715663656592369,-1.9069663286209106
10436,-1.0256728883832693,-1.0135997533798218
10437,-0.008170523680746555,0.01180896908044815
10438,-0.33178799506276846,-0.33258315920829773
10439,0.03843715009861626,0.12829066812992096
10440,-0.5685519948601723,-0.43095362186431885
10441,-0.01020058523863554,-0.003078223206102848
10442,-1.0687170028686523,-1.7147704362869263
10443,-0.024600756354629993,0.000917656347155571
10444,-2.9162794947624207,-3.1087605953216553
10445,-0.39625364542007446,-1.2052286863327026
10446,-1.9753260612487793,-2.5779099464416504
10447,-0.018459608778357506,0.08621710538864136
10448,-1.1021490097045898,-1.878144383430481
10449,-0.06087453577492852,-0.054528459906578064
10450,-7.702456787228584e-05,0.030926842242479324
10451,-1.3764991760253906,-4.676898956298828
10452,-3.8740793466567993,-5.752964973449707
10453,-0.007516868412494659,-0.02871912717819214
10454,0.011111199855804443,0.0029816576279699802
10455,0.6182164922356606,-0.026875965297222137
10456,-0.19183754175901413,-0.22347092628479004
10457,0.00016795116926004994,0.007613660302013159
10458,-0.23124638944864273,-0.32642892003059387
10459,-6.481147527694702,-8.398985862731934
10460,0.0014911340549588203,0.15386313199996948
10461,-0.000267914030700922,0.009208612143993378
10462,-0.24370500445365906,-0.6420339345932007
10463,0.10624830052256584,0.2585988938808441
10464,-0.03767338581383228,0.36702409386634827
10465,-0.5545210326090455,-0.5196821689605713
10466,-0.3052968680858612,-0.36075446009635925
10467,-3.6661656200885773,-3.5824391841888428
10468,-0.2306574285030365,-0.4054155647754669
10469,-0.29276367742568254,-0.3063409626483917
10470,-0.0034701121043099192,0.0054882667027413845
10471,-0.3313298225402832,-0.876895546913147
10472,-2.9332793056964874,-3.1222219467163086
10473,-0.14376241154968739,-0.14297108352184296
10474,0.26861968636512756,-0.2220153659582138
10475,0.021303892135620117,-0.887361466884613
10476,-0.005471770651638508,0.011104527860879898
10477,-7.518340110778809,-9.633649826049805
10478,-6.162446516100317e-05,0.010533515363931656
10479,-0.0002740055788308382,0.005535507574677467
10480,0.10174018144607544,-0.046087272465229034
10481,-0.18741881847381592,-1.8696566820144653
10482,0.10067057609558105,-0.1273573637008667
10483,-2.211939662694931,-2.5246710777282715
10484,-0.0001796203141566366,0.00704334257170558
10485,-10.735941171646118,-12.536760330200195
10486,-0.6931633353233337,-0.9509339928627014
10487,-0.027336681727319956,-0.01522618904709816
10488,-0.0673668272793293,-0.09341013431549072
10489,-1.1920922133867862e-06,0.0027267644181847572
10490,-6.661795943975449,-6.7422661781311035
10491,1.2531434297561646,-0.1476612538099289
10492,-0.0991686808411032,-0.10025763511657715
10493,-11.569255232810974,-12.60401725769043
10494,-3.2751796171069145,-3.3025519847869873
10495,0.0015154196880757809,0.044760819524526596
10496,-0.036262101493775845,-0.03886225074529648
10497,-6.546037927269936,-6.6651458740234375
10498,-4.67032527923584,-5.317588806152344
10499,-2.063958514481783,-2.112626314163208
10500,-1.1971615888178349,-1.1999582052230835
10501,-1.473405382130295,-1.472312092781067
10502,9.023468373925425e-05,0.01064401213079691
10503,-0.0012357754167169333,0.0038237599655985832
10504,-0.9772524684667587,-1.15872323513031
10505,0.10710070957429707,0.03306499868631363
10506,0.37127652019262314,0.012872995808720589
10507,0.2848198413848877,-0.16438640654087067
10508,0.5728154852986336,-0.04367147386074066
10509,0.1621340960264206,0.9324368238449097
10510,-0.01759064057841897,0.09288080036640167
10511,0.015494063030928373,0.00842222198843956
10512,-1.3054164834320545,-1.2873859405517578
10513,-1.3292536363005638,-1.4280933141708374
10514,-1.7075558565557003,-1.7248218059539795
10515,-1.6558398604393005,-2.3303871154785156
10516,-0.4669493380934,-0.47652411460876465
10517,-8.702108971192501e-06,0.032289039343595505
10518,-0.11635625967755914,-0.07146836817264557
10519,-0.21523763425648212,-0.10135404765605927
10520,-0.6571276634931564,-0.6764599084854126
10521,0.035770267248153687,-0.24935290217399597
10522,-0.3622220754623413,-0.41939225792884827
10523,-0.016327987075783312,-0.01318487711250782
10524,-2.342871606349945,-2.3813326358795166
10525,0.0023962832055985928,0.0026544895954430103
10526,-2.5246728658676147,-3.013864517211914
10527,0.014645304530858994,0.2721192538738251
10528,-0.35694505274295807,-0.35705384612083435
10529,0.4048716425895691,-0.03431972861289978
10530,-0.45488691702485085,-0.34593918919563293
10531,-0.6523452997207642,-2.5740134716033936
10532,0.5741740129888058,-0.03881976008415222
10533,-6.0353827476501465,-7.591930389404297
10534,0.7459288239479065,-0.5249280333518982
10535,-0.15588808804750443,0.10631817579269409
10536,-0.7397793531417847,-0.8229767680168152
10537,-0.750465415418148,-0.7345602512359619
10538,-0.20504342019557953,-0.2694898843765259
10539,-0.003668766908958787,0.0032673722598701715
10540,-2.78754321904853,-2.7846755981445312
10541,0.07272983342409134,0.5696359276771545
10542,-2.7329669794999063,-2.7052502632141113
10543,-3.484210729598999,-4.470739364624023
10544,-0.40739022195339203,-0.469358891248703
10545,-0.003253042697906494,0.02394847385585308
10546,-0.31047507654875517,-0.3099384903907776
10547,-0.15272954106330872,-0.10376519709825516
10548,-0.5541565418243408,-2.7600855827331543
10549,-4.487228557467461,-4.68378210067749
10550,-1.3867533802986145,-1.7307006120681763
10551,0.26233774423599243,-0.5032808780670166
10552,-4.957511555403471e-05,0.010327213443815708
10553,0.019886215799488127,0.03248916193842888
10554,-0.4161296635866165,-0.4558262228965759
10555,0.004750919295474887,0.07431577891111374
10556,0.00015194248408079147,0.03489907458424568
10557,-0.0003929761587642133,0.00942301843315363
10558,-0.3900771737098694,-0.5336031913757324
10559,-0.6985422372817993,-1.8438152074813843
10560,0.8598623983561993,-0.04943982511758804
10561,-0.020617328584194183,-0.03659342974424362
10562,-0.1571081094443798,-0.1484421044588089
10563,-0.3420608341693878,-0.7688489556312561
10564,-0.3675494259223342,-0.3528366684913635
10565,0.000681745121255517,0.027844561263918877
10566,-0.14376241154968739,-0.14297108352184296
10567,0.012593137100338936,0.002249734476208687
10568,0.011606160900555551,0.023009922355413437
10569,-0.0016245372062257957,0.10430332273244858
10570,-0.10066596162505448,0.19872823357582092
10571,-0.10854575084522367,-0.09901003539562225
10572,-0.0018485859036445618,-0.0037854285910725594
10573,0.0015664969105273485,0.020228173583745956
10574,-2.4495660066604614,-2.7160186767578125
10575,0.010334762278944254,0.043236542493104935
10576,0.023842448368668556,-0.019603053107857704
10577,-4.090355157852173,-5.392892837524414
10578,-0.27838095277547836,-0.3028026819229126
10579,-0.0014792988076806068,0.027538305148482323
10580,-0.0003042823191208299,0.12301737815141678
10581,0.011453118175268173,-0.027671754360198975
10582,0.007716290652751923,-0.024824799969792366
10583,-0.0013886690139770508,-0.009668399579823017
10584,-0.07282532751560211,-0.09821765124797821
10585,0.001935511827468872,0.01799742504954338
10586,0.04021194390952587,-0.0007194187492132187
10587,0.4542798101902008,-0.3311462998390198
10588,0.014354981482028961,0.0388236828148365
10589,-5.2304257452487946,-5.675029277801514
10590,-3.976798266172409,-4.259605407714844
10591,0.014957169827539474,0.015099278651177883
10592,0.01976789822219871,0.004068911075592041
10593,-1.9899681536480784,-2.002562999725342
10594,-2.1126620769500732,-3.3107194900512695
10595,0.003441496519371867,0.0712561085820198
10596,-0.49413343775086105,-0.4765084981918335
10597,-3.6168826818466187,-4.128391265869141
10598,3.361638164278702e-05,0.0074692112393677235
10599,0.0008906622533686459,0.07453000545501709
10600,-1.0178121328353882,-1.7524652481079102
10601,-0.05515230819582939,0.032356925308704376
10602,-0.2425188384950161,-0.25561803579330444
10603,0.09303560853004456,-0.2448228895664215
10604,0.05773274786770344,0.020380716770887375
10605,1.1422679424285889,-0.22600002586841583
10606,-0.008909604279324412,0.12386946380138397
10607,-0.2468508929014206,-0.34355926513671875
10608,-0.06660270504653454,-0.009192533791065216
10609,-5.749914288520813,-7.527284145355225
10610,0.00547364354133606,0.02635766938328743
10611,-1.398769035935402,-1.4981813430786133
10612,-1.6023769229650497,-1.5767371654510498
10613,0.0021351927425712347,0.004528829827904701
10614,-3.642550230026245,-4.137314319610596
10615,-7.3783499002456665,-9.189640998840332
10616,-0.14636045694351196,-0.2650977373123169
10617,-1.6003140714019537,-1.5253125429153442
10618,0.23000577837228775,-0.08453535288572311
10619,0.5049581527709961,-1.5667165517807007
10620,-2.5694753862917423,-2.5432937145233154
10621,-0.4427820295095444,-0.4756176471710205
10622,-4.347742199897766,-5.115917682647705
10623,-0.02410989832424093,-0.0030791182070970535
10624,-0.05624099890701473,-0.03424553945660591
10625,-1.1908457279205322,-2.585919141769409
10626,0.4708155393600464,-0.0569552481174469
10627,-0.0005693809434887953,0.016052694991230965
10628,-2.6595534682273865,-3.4157276153564453
10629,-0.12205843831179664,-0.12028584629297256
10630,-0.06572285760194063,0.03319983184337616
10631,0.02851512306369841,0.04575097933411598
10632,-1.0375663340091705,-1.2390109300613403
10633,-2.089026927947998,-7.044712066650391
10634,0.683234483236447,0.0009828240144997835
10635,-0.6251014471054077,-1.913499116897583
10636,-0.003402776346774772,0.03836123272776604
10637,-4.2277660965919495,-5.212690353393555
10638,-1.0418072044849396,-1.251670241355896
10639,-2.3391758799552917,-3.142683267593384
10640,-0.23362088203430176,-0.5468469262123108
10641,-0.07916084909811616,-0.041049856692552567
10642,-5.475046157836914,-8.795615196228027
10643,-0.029971872456371784,-0.027916328981518745
10644,-2.6265933513641357,-3.8828353881835938
10645,-0.3185481484979391,-0.3398406505584717
10646,-0.38645070791244507,-1.0262527465820312
10647,2.1481518149375916,-0.26178720593452454
10648,-1.9151262491941452,-1.989957571029663
10649,0.0154753178358078,-0.01960042119026184
10650,-0.04221820831298828,-0.9388225078582764
10651,-1.613997459411621,-2.672971725463867
10652,0.0011679083108901978,-0.02149207517504692
10653,-3.10507320612669,-3.1429975032806396
10654,-0.013045529369264841,-0.009427214041352272
10655,1.8834742149920203e-05,0.10414454340934753
10656,0.012807808816432953,-0.0808180719614029
10657,-0.6873219609260559,-1.0143401622772217
10658,0.31139835715293884,-0.02285677194595337
10659,-3.4699246287345886,-3.5626883506774902
10660,-6.613795994780958e-05,0.04372410476207733
10661,-0.37036221101880074,-0.37220317125320435
10662,3.352107286453247,-1.3439390659332275
10663,0.056213061325252056,-0.005342538934201002
10664,-1.421410322189331,-2.0779225826263428
10665,-0.8356917053461075,-1.0347349643707275
10666,-0.011949044186621904,-0.011978564783930779
10667,-1.619329858571291,-1.5579627752304077
10668,0.004180252843070775,0.654126763343811
10669,-1.2952261567115784,-1.7238234281539917
10670,0.08722370862960815,-0.12073458731174469
10671,-0.02124317886773497,0.023963073268532753
10672,-1.4137530326843262,-5.2660980224609375
10673,0.03910693863872439,0.016685359179973602
10674,-0.42076319456100464,-0.5412929654121399
10675,-3.194048374891281,-3.331224203109741
10676,-3.5855637192726135,-4.327727794647217
10677,-0.6829807758331299,-2.382946252822876
10678,-0.008377285674214363,1.114734411239624
10679,-1.5454734861850739,-1.6142604351043701
10680,0.012915667379274964,0.0417233444750309
10681,-0.6992333047091961,-0.6603090167045593
10682,-1.819071650505066,-3.0734915733337402
10683,-0.004077753706951626,0.04030420258641243
10684,-0.0028274086071178317,0.004936135374009609
10685,-0.0028839144943049178,0.013721711933612823
10686,-0.3067898005247116,-0.4302634298801422
10687,-0.005633234744891524,0.003832348622381687
10688,-0.042838938534259796,-0.1227131262421608
10689,-6.503883868455887,-6.900829315185547
10690,0.0014249582309275866,0.1340351402759552
10691,-0.10622501000761986,-0.10618406534194946
10692,1.1392658948898315,-0.07520745694637299
10693,-0.533098928630352,-0.602485179901123
10694,0.005773768963990733,0.007309017702937126
10695,0.022497672645840794,0.13098156452178955
10696,-5.672661662101746,-7.14744234085083
10697,1.0554914474487305,-2.944866418838501
10698,-4.768370445162873e-07,0.042528510093688965
10699,0.12362938513979316,-0.002771278377622366
10700,0.013135681510902941,0.029890354722738266
10701,0.0006006187759339809,0.10104301571846008
10702,-0.09882128238677979,-0.1975136399269104
10703,0.0009771026961971074,0.0011457924265414476
10704,-4.0226733684539795,-4.789329528808594
10705,-0.03702440857887268,-0.28715088963508606
10706,2.3841855067985307e-07,0.03054853156208992
10707,-0.055693961679935455,-0.08087306469678879
10708,0.002794408646877855,0.10364054143428802
10709,-4.642390668392181,-4.49466609954834
10710,-1.7285029571212362e-05,0.13627836108207703
10711,-1.554257869720459,-3.7639882564544678
10712,-0.17092441488057375,-0.17869499325752258
10713,-7.740578711032867,-8.280558586120605
10714,-0.7024846598505974,-0.7432374954223633
10715,-0.225580632686615,-0.7687578797340393
10716,-2.238768443465233,-2.2379379272460938
10717,0.435316801071167,-1.9360767602920532
10718,0.16603901982307434,-0.3934946656227112
10719,0.06903371959924698,-0.05683649331331253
10720,0.01934699807316065,-0.009036543779075146
10721,-0.001983386930078268,0.028879404067993164
10722,0.12714512646198273,-0.17866970598697662
10723,0.10517984628677368,-0.729111909866333
10724,0.011913802474737167,0.11160419136285782
10725,-0.8225067853927612,-2.083509922027588
10726,-0.005795811768621206,0.0034232214093208313
10727,-0.0874038115143776,-0.17619824409484863
10728,-0.8928453922271729,-2.0905725955963135
10729,0.0007308454223675653,0.07631055265665054
10730,0.000341481645591557,0.2860509157180786
10731,-0.10377625946421176,-0.10087012499570847
10732,-0.001103617250919342,0.16242502629756927
10733,-2.6237648352980614,-2.5840015411376953
10734,-4.352935284376144,-4.700714588165283
10735,0.37436918914318085,-0.09767352044582367
10736,0.17050421237945557,-0.019647058099508286
10737,-0.019894469529390335,0.022119320929050446
10738,0.1499728485941887,-0.08710607886314392
10739,-0.005953645653789863,0.03629118576645851
10740,0.0004892225842922926,0.03976999968290329
10741,-0.5922075407579541,-0.5244319438934326
10742,-3.2763971984386444,-3.4986648559570312
10743,0.0014172952069202438,0.007084698881953955
10744,0.010450419737026095,0.06744355708360672
10745,0.07847107294946909,0.003592181019484997
10746,-0.3547622561454773,-0.9068241119384766
10747,0.04358847439289093,-0.06033971905708313
10748,0.10949660195910838,0.001315748319029808
10749,-0.09055651823291555,-0.08211704343557358
10750,0.8190020322799683,-0.8272098302841187
10751,0.20519950240850449,-0.0583438016474247
10752,0.12836178299039602,0.026647154241800308
10753,0.005279805511236191,0.022059481590986252
10754,-1.0702136531472206,-0.9469847679138184
10755,-0.5215145945549011,-0.5089349746704102
10756,-0.07617866806685925,-0.08597556501626968
10757,-5.202660635113716,-5.2114973068237305
10758,-1.2344862222671509,-2.721989393234253
10759,-2.3622802122845314,-2.3592677116394043
10760,-5.4907426834106445,-8.052377700805664
10761,-0.01064081335789524,0.01734774559736252
10762,0.04713708162307739,-0.21410652995109558
10763,0.05327844066778198,0.07456036657094955
10764,-0.015547990798950195,-0.007673051208257675
10765,0.001025625504553318,0.09100648760795593
10766,-0.03443632647395134,-0.009197976440191269
10767,-0.04011174105107784,0.016135163605213165
10768,-1.3153851628303528,-1.6148731708526611
10769,-0.044282466173172,-0.047702960669994354
10770,-0.020788803696632385,0.024263037368655205
10771,-9.108644902706146,-9.79714584350586
10772,-0.007448801654390991,0.0023697521537542343
10773,-0.009382167016156018,0.01845981739461422
10774,-1.8813605569303036,-1.8935054540634155
10775,0.04487708816304803,0.029927408322691917
10776,-9.857804252533242e-05,0.1606975495815277
10777,-1.3313706815242767,-1.3345913887023926
10778,-0.7776252757757902,-0.7935001850128174
10779,-0.00018723012180998921,0.003464752808213234
10780,-0.2906294520944357,-0.27657511830329895
10781,0.6776075959205627,-0.6331924796104431
10782,0.008521309529896826,0.0151345394551754
10783,0.34344084188342094,-0.05146540701389313
10784,-1.5535520315170288,-1.6877635717391968
10785,-0.11332598514854908,-0.13416337966918945
10786,-2.9394152900204062,-2.9478952884674072
10787,0.10198912024497986,-0.2135620415210724
10788,-9.527516901493073,-9.639884948730469
10789,-0.05219251662492752,-0.05087478458881378
10790,0.3829349875450134,-0.728162944316864
10791,0.004071460221894085,0.11654769629240036
10792,-1.2733395993709564,-1.3852660655975342
10793,-0.41759762540459633,-0.4608035087585449
10794,-0.6055552363395691,-0.7415565848350525
10795,0.790504265576601,-0.01473437249660492
10796,-0.04415843356400728,-0.019292470067739487
10797,-0.0010587424039840698,0.058129530400037766
10798,0.03381678118603304,0.03270242363214493
10799,-2.60633784532547,-3.4393210411071777
10800,-2.4613963961601257,-3.1974074840545654
10801,-0.5402268320322037,-0.6521944403648376
10802,-2.068427473306656,-2.398785352706909
10803,0.01457237627619179,0.28665971755981445
10804,0.14413481950759888,-0.47005191445350647
10805,-0.7112847715616226,-0.7107940316200256
10806,-0.874623715877533,-1.3808706998825073
10807,-0.2838292419910431,-0.3752705156803131
10808,-1.7034571319818497,-1.768341302871704
10809,-2.8906816244125366,-2.9189062118530273
10810,0.0509708933532238,-0.002288416028022766
10811,-0.0004746243357658386,-0.004661514423787594
10812,-0.002143857069313526,0.002772741485387087
10813,-0.13230964355170727,-0.09040713310241699
10814,-0.1379198518116027,-0.008445948362350464
10815,-2.4837844222784042,-2.6009130477905273
10816,-2.651663899421692,-4.397561550140381
10817,9.774905265658163e-06,0.12334192544221878
10818,-6.167573928833008,-9.118037223815918
10819,-0.6784850812982768,-0.6455878615379333
10820,-0.19772070460021496,-0.18326686322689056
10821,-1.302370011806488,-2.1499104499816895
10822,-4.185030609369278,-4.406945705413818
10823,-0.0008028513111639768,0.15980422496795654
10824,0.033994721714407206,0.038411155343055725
10825,0.4793779104948044,0.5829470753669739
10826,-0.027562851806578692,0.04881373047828674
10827,-0.4849724769592285,-2.190711498260498
10828,1.084791483663139e-05,0.302114874124527
10829,-0.3856773301959038,0.02663499116897583
10830,-1.1981541961431503,-1.2490506172180176
10831,-0.010679580376745434,0.036567747592926025
10832,0.20109549537301064,-0.0002767108380794525
10833,-0.01076048519462347,0.07851468771696091
10834,-0.40484604239463806,-0.6385927796363831
10835,-2.6764578819274902,-3.4419078826904297
10836,-3.6306933611631393,-3.8527579307556152
10837,0.08374404907226562,-0.10884620249271393
10838,-0.6496578454971313,-2.4645979404449463
10839,-0.22286935150623322,-0.32895535230636597
10840,-4.4509077072143555,-6.223703384399414
10841,-0.7134443819522858,-0.7604040503501892
10842,-0.4477836452424526,-0.16844365000724792
10843,0.05377073585987091,-0.02668819949030876
10844,-2.7329669794999063,-2.7052502632141113
10845,-0.21753835678100586,-0.2822503447532654
10846,-1.540269285440445,-1.7508268356323242
10847,-4.372737288475037,-4.533921718597412
10848,-0.522873044013977,-0.5316387414932251
10849,-0.07996611669659615,-0.03056986629962921
10850,-0.02654474461451173,-0.010858040302991867
10851,-0.006752141751348972,-0.009832201525568962
10852,-0.6885895561426878,-0.6942095160484314
10853,-0.006604601629078388,0.05605297535657883
10854,-3.5762673178396653e-07,0.021212199702858925
10855,-0.31322164833545685,-0.3674125671386719
10856,-8.30353882163763,-8.289179801940918
10857,0.007193720666691661,0.015648676082491875
10858,0.845383495092392,-0.1557040959596634
10859,-3.2030766941607,-3.2274444103240967
10860,-1.3470398698700592e-05,0.03138485178351402
10861,0.0006437062984332442,0.07272761315107346
10862,-0.15999863296747208,-0.1749994158744812
10863,-0.08576354384422302,-0.2841998040676117
10864,0.020956289023160934,0.08170231431722641
10865,-6.203486052341759,-6.179319381713867
10866,-0.0073021408170461655,0.002354908734560013
10867,-0.5549725261516869,-0.5548103451728821
10868,-0.6546075940132141,-0.912510335445404
10869,0.10283085703849792,-0.4340563416481018
10870,1.1483631432056427,-0.02614547684788704
10871,0.027649128809571266,0.040033333003520966
10872,-0.4272197037935257,-0.5047154426574707
10873,-5.960462772236497e-07,0.007288883440196514
10874,-2.3743703961372375,-2.323129892349243
10875,-0.854131180793047,-0.8753159642219543
10876,0.013882030470995232,0.00849114265292883
10877,-0.4095316007733345,-0.5131868720054626
10878,-0.042175523936748505,-0.0494215190410614
10879,0.02043844200670719,-0.01567722298204899
10880,-6.661623626947403,-6.647675514221191
10881,-0.3420608341693878,-0.7688489556312561
10882,0.0018127532675862312,0.018736565485596657
10883,-3.35587477684021,-4.006824970245361
10884,0.06092104874551296,-0.01393113937228918
10885,0.001940839341841638,0.04605111852288246
10886,0.38977693021297455,-0.09834478795528412
10887,-0.08531180024147034,-0.17771592736244202
10888,0.08046608930453658,0.10089805722236633
10889,-0.6630664318799973,-0.7800998091697693
10890,0.10453259944915771,-0.9619821906089783
10891,0.7128750383853912,-0.38652503490448
10892,9.178784239338711e-06,0.044481486082077026
10893,-1.7606880068778992,-2.5488040447235107
10894,0.24570652842521667,-0.31379157304763794
10895,-0.05813831649720669,0.1302572786808014
10896,-0.0028760210261680186,0.1284223198890686
10897,-0.9077221155166626,-1.3702083826065063
10898,-0.006042980356141925,0.09494145959615707
10899,-0.14948070608079433,-0.12697143852710724
10900,0.00014613500025006942,0.023077763617038727
10901,-0.73719322681427,-1.0672112703323364
10902,-5.542370319366455,-9.732159614562988
10903,-1.0248550176620483,-1.291357398033142
10904,-0.21624240279197693,-0.40117597579956055
10905,-0.3516984358429909,-0.33469775319099426
10906,-2.075663112103939,-2.174049139022827
10907,0.0517119150608778,-0.012135962024331093
10908,0.1215105652809143,-0.4915579557418823
10909,-0.7735310979187489,-0.7934636473655701
10910,-0.0034627688000909984,0.0321931429207325
10911,-0.5053773056715727,-0.368446946144104
10912,-3.5832476560026407,-3.444577693939209
10913,-0.042077068239450455,-0.0539381206035614
10914,-0.21442623808979988,-0.18887849152088165
10915,-9.177688539028168,-10.067017555236816
10916,-0.3687063455581665,-1.693872332572937
10917,0.0018394018879916985,0.14285564422607422
10918,-3.0875118374824524,-3.358802318572998
10919,-0.6940217018127441,-3.1602389812469482
10920,0.09966197609901428,-0.012483656406402588
10921,-0.011915843933820724,0.019940627738833427
10922,-0.350047767162323,-0.33644476532936096
10923,1.1422679424285889,-0.22600002586841583
10924,0.5131489299237728,0.01568474993109703
10925,-0.0015812900965102017,-0.0003374130465090275
10926,-0.016944602073635906,-0.011244188994169235
10927,-0.00840246444568038,0.03223365172743797
10928,-0.012513112276792526,0.03077639639377594
10929,-0.2438692068681121,-0.2100713700056076
10930,-0.6977325230836868,-0.8298671245574951
10931,-0.010639127343893051,0.04043354466557503
10932,-2.004650294780731,-2.8882064819335938
10933,-0.20882990956306458,-0.5711341500282288
10934,-3.0862069725990295,-3.4630348682403564
10935,-5.861595153808594,-6.856605052947998
10936,-0.07037398219108582,-0.10954625904560089
10937,-0.22756916284561157,-0.4043090343475342
10938,-2.258523017168045,-2.612884759902954
10939,0.1684373915195465,-0.13481584191322327
10940,-0.01822054758667946,-0.024567734450101852
10941,-0.30365142971277237,-0.2121950387954712
10942,-2.099076753947884,-2.028778553009033
10943,-0.006889034528285265,-0.006298479624092579
10944,-0.0022801202721893787,0.014966915361583233
10945,-1.0898573249578476,-1.2699116468429565
10946,-0.0013865828514099121,-0.22404520213603973
10947,0.0072332636918872595,0.030851492658257484
10948,-0.04518225137144327,-0.05135149136185646
10949,0.0001378459855914116,0.13407321274280548
10950,-0.14089011773467064,-0.12208089232444763
10951,0.003884186953655444,0.1428534984588623
10952,-3.4379334077239037,-3.482344388961792
10953,-4.646347641944885,-5.022806167602539
10954,-2.2702122032642365,-2.3069489002227783
10955,-0.006604601629078388,0.05605297535657883
10956,0.06330379843711853,-0.05535780265927315
10957,-0.6488468647003174,-1.2559138536453247
10958,-0.007767852395772934,0.08674505352973938
10959,0.0621695164591074,0.00801851972937584
10960,0.06407521665096283,-0.13722936809062958
10961,0.4773489199578762,-0.04835350066423416
10962,-1.5937907695770264,-3.0300159454345703
10963,-0.36971449002157897,-0.36377912759780884
10964,-0.6192441880702972,-0.7743098139762878
10965,-0.3852640390396118,-0.914448082447052
10966,-0.481110812863335,-0.47297388315200806
10967,-0.8225067853927612,-2.083509922027588
10968,-1.6627056002616882,-2.4214813709259033
10969,-2.175955295562744,-2.33031964302063
10970,0.026676199835492298,0.13591592013835907
10971,-1.168391989544034,-1.0261656045913696
10972,-2.1234201788902283,-3.0052599906921387
10973,-0.002376038581132889,-0.014817521907389164
10974,-0.028164753690361977,-0.03282970190048218
10975,-0.03782125003635883,-0.03154229372739792
10976,0.023135764990001917,0.2050369381904602
10977,-5.093048274517059,-5.356795787811279
10978,-1.5597033500671387,-5.645851135253906
10979,-0.012061351517331786,0.02007058635354042
10980,0.028906555846333504,0.014479586854577065
10981,-0.04799872636795044,-0.7198262810707092
10982,-0.7097685728222132,-0.6879329085350037
10983,-1.2106195092201233,-1.496669888496399
10984,-3.505746006965637,-4.303195476531982
10985,0.1931718997657299,-0.032962970435619354
10986,-0.14120551384985447,-0.13539311289787292
10987,-0.051375508308410645,-0.7389534711837769
10988,-3.7852067947387695,-4.158160209655762
10989,-1.8358299389947206,-1.3401323556900024
10990,0.07593679055571556,0.04863680526614189
10991,0.05101770022884011,0.04582209885120392
10992,-0.07833773456513882,-0.029653646051883698
10993,0.0027318818101775832,0.03363484516739845
10994,0.10976075381040573,-0.024993261322379112
10995,0.22554146125912666,0.002331417053937912
10996,-0.7721887232364679,-0.7649165391921997
10997,0.8996671587228775,-0.09004703164100647
10998,-0.48018357157707214,-0.7768624424934387
10999,-0.009743265807628632,-0.03045840561389923
11000,-0.20510454382747412,-0.1945839524269104
11001,1.5538318157196045,-0.5467101335525513
11002,-1.5716459155082703,-1.8698914051055908
11003,0.007051094900816679,0.1056799441576004
11004,-0.022523863648530096,0.01070459559559822
11005,0.0003693245816975832,0.006222291383892298
11006,0.020077814580872655,1.1499358415603638
11007,-0.09045652952045202,0.04333673417568207
11008,-0.09760543704032898,-0.21420393884181976
11009,-0.002526923082768917,0.015147487632930279
11010,-5.398680746555328,-6.086397647857666
11011,-0.22324058413505554,-0.17111368477344513
11012,-0.0021964034531265497,0.01715448871254921
11013,-0.038111958652734756,-0.015229366719722748
11014,-4.114501178264618,-4.806911468505859
11015,-3.2655906677246094,-5.7524566650390625
11016,-0.04185920057352632,-0.03516585752367973
11017,-0.08614537148969248,0.044980742037296295
11018,-0.012903928640298545,0.1471574455499649
11019,-4.535694420337677,-4.75678014755249
11020,-1.8572910502552986,-1.9046005010604858
11021,-0.5173747427761555,0.6155763268470764
11022,0.0011714663123711944,0.00863581895828247
11023,0.6578512936830521,-0.07838373631238937
11024,-0.057082027196884155,-0.094295933842659
11025,-0.0002988196793012321,0.07023022323846817
11026,0.055945109110325575,0.0004330412484705448
11027,-0.038087268359959126,-0.0295808557420969
11028,-0.6224783146753907,-0.6330979466438293
11029,-0.2068037986755371,-3.4974238872528076
11030,-3.2124475091695786,-3.2455341815948486
11031,0.10968441981822252,0.07826545834541321
11032,0.12267022952437401,0.003413229249417782
11033,0.01764251384884119,0.06590871512889862
11034,-2.608612060546875,-2.9928319454193115
11035,-2.682976022362709,-2.8600211143493652
11036,-0.3518495000898838,-0.4017349183559418
11037,-0.00485681660939008,0.0694938525557518
11038,-0.0005857680807821453,0.12911644577980042
11039,-0.7053498029708862,-1.156249761581421
11040,-0.002179225964937359,0.013010352849960327
11041,0.0008395672775804996,0.10303634405136108
11042,-4.49649304151535,-4.524100303649902
11043,0.012983434135094285,0.002087813103571534
11044,0.009355927119031549,0.07426994293928146
11045,-1.6768853738904,-1.7116352319717407
11046,-1.9792993143200874,-2.0628061294555664
11047,-1.323936939239502,-2.039914131164551
11048,-2.0343284010887146,-2.8963048458099365
11049,-0.024480180931277573,-0.015535382553935051
11050,-6.18452487885952,-6.303966522216797
11051,-9.536693141853902e-07,0.04301165044307709
11052,-0.1847081151790917,-0.18006594479084015
11053,0.002468531354679726,0.006431770510971546
11054,-3.990331918001175,-4.368146896362305
11055,-0.019233237457228824,0.014271683990955353
11056,-0.08557220202783355,-0.06897122412919998
11057,0.023516226559877396,-0.0052636293694376945
11058,-0.054376811254769564,-0.01205432042479515
11059,-2.2680339366197586,-2.2844088077545166
11060,1.7198534086346626,-0.03152604401111603
11061,0.012578308582305908,-0.12659852206707
11062,0.08318915590643883,-0.057796549052000046
11063,-1.076760719588492,-1.041311502456665
11064,0.1507098926231265,0.035493914037942886
11065,-0.9350988231599331,-0.965658962726593
11066,0.02145147731062025,0.045555222779512405
11067,0.16008323896676302,0.005070476792752743
11068,5.328388579073362e-05,0.03486902639269829
11069,0.058761246502399445,-0.08736345171928406
11070,-0.0560678755864501,-0.05674012750387192
11071,-0.02498787664808333,-0.01766910031437874
11072,-2.1528786420822144,-2.6820952892303467
11073,-0.0003470692354312632,0.017510833218693733
11074,0.030483431182801723,0.009563873521983624
11075,0.07215706072747707,0.1198810338973999
11076,0.0050456225872039795,-0.30086857080459595
11077,-0.40257294476032257,-0.41105353832244873
11078,-0.33443522453308105,-0.8180396556854248
11079,-0.0034799687564373016,0.04372942075133324
11080,0.003453127108514309,0.0018848832696676254
11081,-0.1453767865896225,-0.2641354203224182
11082,0.1288925186090637,0.00640418566763401
11083,0.08696138858795166,-1.1661418676376343
11084,-1.7300719022750854,-2.4969558715820312
11085,-0.0961333210580051,-0.0713345855474472
11086,-1.8762818425893784,-1.9896527528762817
11087,-0.04432958081451943,-0.04080461338162422
11088,-5.81784725189209,-6.762674331665039
11089,-0.07034589583054185,-0.07050017267465591
11090,-9.655881967773894e-06,0.0069443644024431705
11091,-3.1427117586135864,-3.6568708419799805
11092,0.024201449006795883,0.002934090793132782
11093,-0.021927002351731062,0.2760971486568451
11094,0.1253107488155365,-0.4320606291294098
11095,-4.038693726062775,-4.831157207489014
11096,-0.41319501399993896,-0.5628330707550049
11097,-0.6897145407274365,-0.6206650137901306
11098,0.13620398566126823,-0.04439140111207962
11099,-4.768367034557741e-07,0.13026686012744904
11100,-0.39347538352012634,-0.528355062007904
11101,-0.0006112187402322888,0.022437406703829765
11102,-0.7461303249001503,-0.7825031876564026
11103,-0.8921280205249786,-1.051547884941101
11104,-0.21841092873364687,-0.21906574070453644
11105,-8.187424100469798e-05,0.07615454494953156
11106,0.025778409093618393,0.047563619911670685
11107,-1.671118140220642,-2.6126441955566406
11108,-0.0003679282162920572,0.044136326760053635
11109,-0.031519379816018045,0.041652292013168335
11110,1.471713900566101,-0.0822359025478363
11111,-0.8166434466838837,-1.1129798889160156
11112,-2.77742213383317,-2.762728452682495
11113,-0.7257239688187838,-0.7114809155464172
11114,-0.31074512004852295,-1.1837806701660156
11115,0.14957241714000702,-0.010506011545658112
11116,-1.6413196474313736,-1.7515723705291748
11117,-0.2610216587781906,0.10157015919685364
11118,-0.08114427886903286,-0.10582192242145538
11119,0.007908047235105187,0.07911617308855057
11120,0.011843248968943954,0.029968388378620148
11121,0.0827527082292363,0.032722484320402145
11122,0.2768669053912163,0.017605729401111603
11123,0.32534968852996826,-1.5114216804504395
11124,-0.7986868023872375,-0.8743593692779541
11125,0.002316713333129883,-0.0036022309213876724
11126,-4.0942622423172,-4.67454719543457
11127,0.1051965281367302,0.0016308650374412537
11128,-1.537798723205924,-1.5442010164260864
11129,-0.7615348398685455,-1.1708306074142456
11130,0.1334293596446514,-0.03455124422907829
11131,-0.09695447608828545,-0.08288520574569702
11132,-9.375902235507965,-10.311652183532715
11133,-0.26966148614883423,-0.2646293640136719
11134,-0.0018368633463978767,0.12521809339523315
11135,-0.16396623849868774,-0.5934251546859741
11136,-1.7333369255065918,-3.9679512977600098
11137,0.07711059041321278,0.07296384871006012
11138,0.04451269190758467,0.06200242415070534
11139,-0.10814125047181733,-0.10098514705896378
11140,0.0001706923608253419,0.0430130809545517
11141,-1.4586477428674698,-1.586836814880371
11142,-0.48655414643508266,-0.3551892936229706
11143,0.00021214690059423447,0.03188636153936386
11144,-0.007883615558966994,0.09456436336040497
11145,-0.00841829925775528,0.03541634976863861
11146,2.0803439766168594,-0.14087030291557312
11147,-4.9989519119262695,-6.897029876708984
11148,0.008060230873525143,0.098750039935112
11149,-0.0001739049330353737,0.10394226759672165
11150,0.05359608680009842,-0.03690919652581215
11151,-0.031133998651057482,0.013907618820667267
11152,-1.7836928963661194,-2.0278992652893066
11153,-0.03231753408908844,0.11347512900829315
11154,-0.0011296813318040222,0.03267655149102211
11155,-0.10159292072057724,-0.10549968481063843
11156,0.00010477309842826799,0.003751988522708416
11157,-0.04799872636795044,-0.7198262810707092
11158,-0.024454480037093163,-0.026917733252048492
11159,-0.5550770536065102,-0.4931216239929199
11160,0.06638479232788086,-2.436166286468506
11161,-0.4785764813423157,-0.5255303382873535
11162,-0.05144430324435234,-0.012535445392131805
11163,0.06360357021912932,0.04556483030319214
11164,0.24993353709578514,0.00096856988966465
11165,0.0028607016429305077,0.03163326159119606
11166,0.8409861996769905,-0.08623185753822327
11167,-0.1333365961909294,-0.18139848113059998
11168,-5.661984860897064,-6.075170516967773
11169,-0.0091659314930439,-0.03291448578238487
11170,-0.007073169574141502,0.027748126536607742
11171,-0.0016509742436028318,0.1297358125448227
11172,-0.4408385753631592,-0.5565727949142456
11173,-1.0728399502113461e-06,0.00352890114299953
11174,0.010378524661064148,0.025382060557603836
11175,-0.13582542166113853,-0.10627023875713348
11176,-0.013755105435848236,0.06099528446793556
11177,-0.01971025997772813,0.104920893907547
11178,0.09652002155780792,0.184286430478096
11179,-1.9232947416603565,-1.947270393371582
11180,0.14317350089550018,-0.03714459016919136
11181,-0.01679958775639534,-0.015391392633318901
11182,-0.5932767540216446,-0.6232765316963196
11183,-0.11658927146345377,0.08102759718894958
11184,-0.008236660331021994,0.0017673512920737267
11185,-0.09242175528197549,-0.08189062774181366
11186,-2.7773179411888123,-3.6029436588287354
11187,-0.09766998421400785,-0.09132429957389832
11188,-0.3514278791844845,-0.3155360817909241
11189,-0.964108157902956,-0.9641208052635193
11190,0.044590502977371216,-0.02642754465341568
11191,-0.5800154805183411,-1.1027274131774902
11192,-0.005201890133321285,-0.013957321643829346
11193,0.2990275099873543,-0.08897797018289566
11194,-0.03375152964144945,-0.03474169969558716
11195,0.056292057037353516,-6.5013861656188965
11196,0.7143720388412476,-0.6424189805984497
11197,-0.06688174605369568,0.5760469436645508
11198,-1.5215515792369843,-1.6646260023117065
11199,-0.0009582210917642442,0.09039773046970367
11200,-0.0007873227441450581,0.1599111706018448
11201,-0.21545961499214172,-0.6231064796447754
11202,-0.10066062398254871,0.09140695631504059
11203,-0.36200061067938805,-0.350013792514801
11204,-2.994874432682991,-3.226166248321533
11205,-0.006133461836725473,0.005395452491939068
11206,-0.0704580768942833,-0.1509443074464798
11207,-0.2922459947876632,-0.26438525319099426
11208,-3.9576292815618217,-3.9348649978637695
11209,-0.5046599060297012,-0.7012723684310913
11210,-6.936771218664944,-6.94135856628418
11211,-1.8346838019788265,-1.8461438417434692
11212,-2.4986970722675323,-2.587205410003662
11213,0.00622337544336915,0.004274371545761824
11214,-4.5698811411857605,-5.069143772125244
11215,0.15600513434037566,-0.0007810811512172222
11216,0.08539186418056488,0.10117633640766144
11217,0.00545708549907431,0.20919153094291687
11218,-0.22709518671035767,-0.5716943740844727
11219,2.8610161280084867e-06,0.07130312919616699
11220,-1.2007842371240258,-1.0500893592834473
11221,-0.01678589917719364,0.085423044860363
11222,0.7427753582596779,-0.07951681315898895
11223,-3.497953921556473,-3.6519460678100586
11224,-0.2513108551502228,-0.3847237825393677
11225,0.013882030470995232,0.00849114265292883
11226,0.013019102916587144,0.15986603498458862
11227,0.4546021670103073,0.29241472482681274
11228,-0.016139137325808406,0.02538708597421646
11229,0.18050754070281982,-0.07980199158191681
11230,-0.2793995290994644,-0.40220922231674194
11231,1.1920926823449918e-07,0.13140001893043518
11232,0.025778409093618393,0.047563619911670685
11233,-0.004239998845150694,0.6502405405044556
11234,0.014435805380344391,-0.03025651164352894
11235,-1.4082508236169815,-1.4787267446517944
11236,-0.00034163176314905286,0.28614872694015503
11237,0.12246668338775635,-1.301985502243042
11238,-0.00013433517960947938,0.03214385733008385
11239,-0.9278264045715332,-1.9407397508621216
11240,0.0013553164899349213,0.13585956394672394
11241,-0.4798170477151871,-0.5094330310821533
11242,-1.1042588299023919,-1.098276972770691
11243,-0.38237935677170753,-0.4068073630332947
11244,1.3302037715911865,-1.308178186416626
11245,-0.6273861361551099,-0.5815905928611755
11246,-0.0014429418370127678,0.009278422221541405
11247,-0.04127061110921204,0.001902945339679718
11248,0.22979012224823236,1.1482850313186646
11249,-0.0008632701355963945,0.006132706068456173
11250,-1.5336893345229328,-1.5262709856033325
11251,0.0074908374808728695,0.009359912946820259
11252,-1.184614211320877,-1.4863561391830444
11253,-0.2908954620361328,-0.5501895546913147
11254,0.012278122827410698,0.12740658223628998
11255,0.03948559984564781,0.034202415496110916
11256,-0.4436161667108536,-0.5392493605613708
11257,-1.4116225708276033,-1.4020683765411377
11258,0.9282574355602264,-0.09308496862649918
11259,-2.0090991482138634,-2.0769448280334473
11260,-2.6792858242988586,-3.545717239379883
11261,-3.456483468413353,-3.675877571105957
11262,-2.1874436736106873,-3.092556953430176
11263,-0.172479547560215,0.41865110397338867
11264,-3.6016516387462616,-3.710447311401367
11265,-0.08549180254340172,-0.09599539637565613
11266,-0.3758133677765727,-0.37759947776794434
11267,-3.22122859954834,-3.234121799468994
11268,0.012395612895488739,0.05565127357840538
11269,-0.5637857615947723,-0.758724570274353
11270,-0.04699450172483921,-0.05509965121746063
11271,-1.3822225332260132,-1.8495765924453735
11272,-4.827574947848916,-4.769097805023193
11273,-0.19686186965554953,-0.20120492577552795
11274,1.0907332450151443,-0.19943396747112274
11275,-0.029375685146078467,0.04633980989456177
11276,-0.069325041025877,-0.07738448679447174
11277,-2.4705724120140076,-3.053010940551758
11278,0.04981473460793495,0.2922731041908264
11279,0.11257079755887389,0.020296022295951843
11280,-2.70779025554657,-3.4256041049957275
11281,0.05792759358882904,-0.1409294307231903
11282,0.0037865850899834186,0.07517442107200623
11283,-0.49277113378047943,-0.49889880418777466
11284,-0.06094520166516304,-0.08308888971805573
11285,-0.1335349977016449,-0.23878630995750427
11286,-0.05035059154033661,-0.08329164236783981
11287,0.39199143648147583,-0.36644208431243896
11288,0.8031155169010162,-0.4615961015224457
11289,-2.556169703602791,-2.7728378772735596
11290,-1.4040024876594543,-1.7915910482406616
11291,-0.6840726882219315,-0.8883945345878601
11292,-0.49135882779955864,-0.5161049962043762
11293,0.04909961111843586,0.0916050374507904
11294,-0.0517074940726161,-0.06017007678747177
11295,-2.6633720993995667,-2.690343141555786
11296,-0.0792784730438143,0.022288121283054352
11297,-2.164360284805298,-3.560926914215088
11298,-0.5486358292400837,-0.551838755607605
11299,-0.12855564057826996,-0.21416504681110382
11300,-0.024956757901236415,-0.025802040472626686
11301,0.016859538853168488,13.676852226257324
11302,3.504486448946409e-05,0.0157533660531044
11303,-0.09947300376370549,-0.0985533818602562
11304,0.28808677196502686,-1.3524978160858154
11305,-4.289908841252327,-4.344808101654053
11306,0.005692422157153487,0.003334664972499013
11307,-0.3210756778717041,-0.48552244901657104
11308,-0.00032620763886370696,0.006917377468198538
11309,-0.006075159879401326,0.032856233417987823
11310,0.041514677926898,-0.022191286087036133
11311,-0.10326473787426949,-0.09140972793102264
11312,0.06329900414857548,1.1514503955841064
11313,-2.6872639060020447,-2.8142178058624268
11314,-1.2481362223625183,-1.7812093496322632
11315,0.011635552509687841,0.022182980552315712
11316,0.1766766458749771,-0.1661849468946457
11317,0.05853595212101936,-0.02947729080915451
11318,-0.6779152154922485,-1.6111068725585938
11319,0.45602549612522125,-0.08446206152439117
11320,-4.1664846539497375,-4.4338860511779785
11321,-0.0024846456944942474,0.04013250768184662
11322,0.12348172068595886,-0.018414178863167763
11323,-0.014213555958122015,0.002779494971036911
11324,-0.010023479349911213,-0.013164409436285496
11325,-0.00020555616356432438,0.07540023326873779
11326,0.14583931071683764,0.012881278991699219
11327,0.015494063030928373,0.00842222198843956
11328,-0.001784839783795178,0.15828904509544373
11329,-1.6729414761066437,-1.9931111335754395
11330,-0.0042862668633461,0.016772449016571045
11331,0.1335585117340088,-0.4899931252002716
11332,-0.008023305097594857,0.012009778991341591
11333,-3.8980538192845415e-05,0.49671483039855957
11334,-0.39799952507019043,-0.49274739623069763
11335,0.005402683280408382,0.02197965420782566
11336,-0.3516588881611824,-0.43278011679649353
11337,0.29937180131673813,-0.011673131957650185
11338,-0.27252571657299995,-0.2984146475791931
11339,-3.623625636100769,-4.312390327453613
11340,-4.509273052215576,-6.019634246826172
11341,0.00021121334975759964,0.006600620225071907
11342,-0.004472580971196294,-0.0059880586341023445
11343,-0.5086217988282442,-0.4861396551132202
11344,0.0007075220346450806,0.025979654863476753
11345,0.13942605257034302,-0.517225980758667
11346,0.016072481870651245,0.03197520598769188
11347,0.0026407836558064446,0.018878163769841194
11348,-17.135550498962402,-21.398305892944336
11349,-0.027353327721357346,0.13944724202156067
11350,-0.03760894667357206,-0.04330701380968094
11351,-0.05514931306242943,-0.048521511256694794
11352,-7.437751650810242,-7.873983383178711
11353,-2.3505369909107685,-2.403099775314331
11354,-0.6446963846683502,-1.0207479000091553
11355,0.09068006835877895,0.02761789970099926
11356,-0.002144782498362474,0.03170817345380783
11357,-6.76243133097887,-6.818399906158447
11358,-0.17096184915862978,-0.14265741407871246
11359,-0.04974394664168358,-0.08184664696455002
11360,0.011201977729797363,-0.06655116379261017
11361,-1.4648192822933197,-1.695939064025879
11362,-0.04541671276092529,-0.18450254201889038
11363,-0.4416625499725342,-1.40212082862854
11364,-0.005056779889855534,0.15366262197494507
11365,0.8206000924110413,-0.1844329684972763
11366,-5.7653579115867615,-6.116678237915039
11367,0.0034910315880551934,0.041160423308610916
11368,-0.8620009385049343,-0.837571382522583
11369,-0.3497394025325775,-0.3632326126098633
11370,0.0028886581026199565,0.03371518850326538
11371,-1.6068798303604126,-1.711211919784546
11372,1.1095570027828217,-0.2274637222290039
11373,-2.819173038005829,-3.334275007247925
11374,-0.13348319893702865,0.1807824820280075
11375,-1.5250285118818283,-1.5519508123397827
11376,0.0017251548706553876,0.046009622514247894
11377,-0.04699450172483921,-0.05509965121746063
11378,-4.07859879732132,-4.3652520179748535
11379,-2.439669609069824,-6.553813457489014
11380,-0.8124890625476837,-0.8353409171104431
11381,-0.002212873660027981,0.004216853529214859
11382,-0.19492710730992258,-0.15189625322818756
11383,-1.934788262937218,-1.8609728813171387
11384,-0.0035673128440976143,0.2877484858036041
11385,-0.6959112286567688,-0.910695493221283
11386,-6.5737956166267395,-7.076502799987793
11387,0.005571748333750293,0.13599957525730133
11388,-5.054859638214111,-9.199591636657715
11389,0.17459632828831673,-0.031174320727586746
11390,1.377993404865265,-0.8189247846603394
11391,-1.5897389948368073,-1.792739987373352
11392,0.00024101047392832697,0.0012194740120321512
11393,-5.100447624921799,-5.413675308227539
11394,-0.07626639457885176,-0.06906309723854065
11395,0.019073843024671078,0.0024699149653315544
11396,-4.26316874101758,-4.320140361785889
11397,0.003330792998895049,0.005117462016642094
11398,-2.7187668681144714,-2.8859665393829346
11399,-4.413041785359383,-4.6570844650268555
11400,0.1862020343542099,-0.20619989931583405
11401,-0.22815757989883423,-0.7285411357879639
11402,-3.7792832031846046,-3.8293211460113525
11403,-0.09443151578307152,-0.058121636509895325
11404,0.9544540904462337,0.5992317795753479
11405,-5.369794607162476,-6.734273910522461
11406,-2.9583772718906403,-3.300853729248047
11407,-0.0015174022992141545,0.04444123059511185
11408,-0.001055598957464099,0.04270882532000542
11409,-0.056301251985132694,0.048533845692873
11410,0.05006733536720276,0.007682546973228455
11411,-0.00018947591888718307,0.0278285201638937
11412,0.0010322079760953784,-0.00048448238521814346
11413,-0.37871068716049194,-1.3010790348052979
11414,-0.013708663107536267,-0.007211930584162474
11415,1.9831630736589432,-0.16052493453025818
11416,0.0646311342716217,-0.052507124841213226
11417,-1.8814964666962624,-1.9474194049835205
11418,-5.447701513767242,-5.521420001983643
11419,-0.0014905384741723537,0.3161170184612274
11420,-1.9575245380401611,-3.0776407718658447
11421,-0.20750872185453773,-0.17581412196159363
11422,0.822810173034668,-0.9382519721984863
11423,-0.5016729831695557,-1.119700312614441
11424,-4.073524832725525,-5.305687427520752
11425,-0.052865917794406414,0.005308009684085846
11426,-3.5617250502109528,-2.6661181449890137
11427,-0.22801785171031952,-0.3203094005584717
11428,-1.1509139267727733,-1.1587845087051392
11429,-3.016310378909111,-3.099843740463257
11430,-0.000885882749571465,0.00015431782230734825
11431,-5.999194860458374,-8.690553665161133
11432,-0.00048073298239614815,0.003734186291694641
11433,0.03028891421854496,-0.011765137314796448
11434,4.172313936123828e-06,0.004745646379888058
11435,-0.24096204340457916,-0.35635727643966675
11436,-1.0400267615914345,-1.1371376514434814
11437,0.05465077515691519,-0.00315816979855299
11438,-0.25395792722702026,-1.120308518409729
11439,-4.480669766664505,-4.697597980499268
11440,-0.10308553278446198,-0.11317729204893112
11441,-0.016523162368685007,0.2848886251449585
11442,0.009990488179028034,0.10378627479076385
11443,0.0014249582309275866,0.1340351402759552
11444,-0.019419780932366848,-0.019275635480880737
11445,0.43328844010829926,-0.05466342717409134
11446,-1.8859860450029373,-2.054957389831543
11447,-0.15717128291726112,-0.2094009816646576
11448,0.0014254641719162464,0.06881570816040039
11449,0.00045276209311850835,0.07935348153114319
11450,-4.243855237960815,-6.733819961547852
11451,-1.4956469535827637,-5.590631008148193
11452,0.08265509456396103,0.03207433968782425
11453,-0.0063667879439890385,0.06458009034395218
11454,0.0003989029210060835,0.0047187055461108685
11455,-2.3960739326867042e-05,0.030522901564836502
11456,0.01068199472501874,0.0631326213479042
11457,-0.5474608987569809,-0.5456609725952148
11458,0.20351405441761017,-0.1783456802368164
11459,0.00037674710620194674,0.10288102179765701
11460,0.577797919511795,-0.0716979131102562
11461,-0.31259608268737793,-0.45035308599472046
11462,0.02499288134276867,0.053654178977012634
11463,-1.208705261349678,-1.2885903120040894
11464,-0.01262694038450718,0.0010831598192453384
11465,-0.41973117738962173,-0.40776410698890686
11466,-3.192569136619568,-4.464113712310791
11467,-2.177280694246292,-2.556190013885498
11468,-0.4095316007733345,-0.5131868720054626
11469,-2.166440486907959,-4.797496318817139
11470,-0.519887313246727,-0.6156800985336304
11471,0.01825440232641995,0.005231395363807678
11472,-0.03530328453052789,-0.026158811524510384
11473,-0.01858053682371974,-0.02012840285897255
11474,-0.5502793118357658,-0.5666932463645935
11475,-0.03565213643014431,-0.020650599151849747
11476,-1.0219684541225433,-1.3804646730422974
11477,-0.21562218887265772,-0.17410972714424133
11478,-2.9235134571790695,-3.0343635082244873
11479,-4.115663290023804,-4.692274570465088
11480,-0.052677884697914124,-0.24451172351837158
11481,0.039541760459542274,0.017749393358826637
11482,-0.01776165748015046,0.01953025534749031
11483,-8.377198100090027,-9.855816841125488
11484,-0.6487478017807007,-0.849566638469696
11485,-4.028543800115585,-4.2441229820251465
11486,0.000572991615626961,0.07183469831943512
11487,-0.9274912513792515,-0.8744953870773315
11488,-0.16375093534588814,-0.13245119154453278
11489,-0.0014076810330152512,0.006634808611124754
11490,-0.021316204220056534,0.09295505285263062
11491,0.12184786796569824,-0.45611655712127686
11492,0.013642389327287674,0.07453601807355881
11493,0.05728352244477719,0.07587619870901108
11494,-0.00027749454602599144,0.0003597947070375085
11495,0.1669737584888935,-0.03915921598672867
11496,-0.1154651828110218,-0.13508276641368866
11497,-0.4002806544303894,-0.4662512540817261
11498,-0.3820380847901106,-0.3590029776096344
11499,-3.281394898891449,-4.128787994384766
11500,-1.2402249053120613,-1.237927794456482
11501,0.00033032719511538744,0.13006708025932312
11502,-0.0178657314972952,0.028024405241012573
11503,0.0009535101926303469,0.0034970741253346205
11504,0.014240841381251812,0.08306891471147537
11505,-0.005624034442007542,-0.0030849967151880264
11506,-2.378524661064148,-2.160038948059082
11507,6.272038444876671e-05,0.07213103026151657
11508,0.07634296361356974,0.0673779845237732
11509,2.14576471790906e-06,0.0685860887169838
11510,-0.051109209191054106,0.018438104540109634
11511,-1.8098699003458023,-1.9674732685089111
11512,-0.0002914446813520044,0.03309096768498421
11513,0.09567663818597794,-0.025479696691036224
11514,0.023938334546983242,0.13436008989810944
11515,-0.7007305212318897,-0.6455141305923462
11516,-0.32828189432621,-0.28300803899765015
11517,0.017400160431861877,-0.13907338678836823
11518,-1.1972251534461975,-1.9079936742782593
11519,-0.0006916112652106676,0.42472171783447266
11520,-2.2318881910759956,-2.1921982765197754
11521,-0.05341092124581337,-0.05259086936712265
11522,-0.36138006672263145,-0.3573037087917328
11523,0.018007654696702957,-0.011300960555672646
11524,0.0022294449699984398,0.0069460333324968815
11525,-2.3541769087314606,-2.7536580562591553
11526,0.015071254601934925,0.006283028982579708
11527,0.002538510598242283,0.09930843114852905
11528,-0.0007578255608677864,0.011306507512927055
11529,-0.3795914947986603,-0.49208471179008484
11530,-0.5706769376993179,-0.5814578533172607
11531,-4.0827452801167965,-4.096426963806152
11532,-0.08849963708780706,-0.09104565531015396
11533,-4.245451421476901,-4.183313369750977
11534,-0.6396532133221626,-0.5790470838546753
11535,0.0009603872313164175,0.008113661780953407
11536,0.5569581389427185,-0.12029263377189636
11537,0.0005257297307252884,0.018755106255412102
11538,0.6161792725324631,-0.08633203059434891
11539,-0.8492871839553118,-0.834004282951355
11540,0.1702457070350647,-0.06463968008756638
11541,-6.066811901226174,-5.944112300872803
11542,-4.9894090592861176,-5.2882161140441895
11543,-0.09995653107762337,-0.05611959844827652
11544,-0.04820701479911804,-0.38119202852249146
11545,-0.0004607485607266426,0.19088013470172882
11546,-5.050357520580292,-5.44719934463501
11547,-0.4798170477151871,-0.5094330310821533
11548,-0.06940260343253613,-0.0833565890789032
11549,0.05515945760998875,0.06750091910362244
11550,-0.002107342763338238,0.0016666983719915152
11551,-0.12365272641181946,-0.08342239260673523
11552,0.0005971276841592044,0.012531919404864311
11553,-4.5764842070639133e-05,0.13603104650974274
11554,-1.7627803683280945,-2.0700790882110596
11555,-1.2738246694207191,-1.183066487312317
11556,-0.2604077011346817,-0.01697710156440735
11557,-0.008997023105621338,-0.07219108194112778
11558,-0.31236182525753975,-0.2789006233215332
11559,-0.08685001730918884,-0.32426902651786804
11560,-0.5237146615982056,-0.9172838926315308
11561,-5.80053973197937,-6.763599872589111
11562,0.004927283152937889,0.029188960790634155
11563,-4.485963016748428,-4.505507946014404
11564,-0.00323224016756285,0.038842640817165375
11565,-5.054078981280327,-3.943957805633545
11566,0.08618682436645031,-0.018660005182027817
11567,-0.04400268429890275,0.16045399010181427
11568,-0.14132462930865586,-0.050162315368652344
11569,-7.378400087356567,-9.090545654296875
11570,-1.9812094140797853,-1.9969024658203125
11571,-0.008138483390212059,-0.022815747186541557
11572,0.0007250012131407857,0.0018993185367435217
11573,-1.8058804185129702,-1.8058810234069824
11574,-3.0526642370969057,-3.0044174194335938
11575,-0.045743636786937714,-0.11797546595335007
11576,-2.9325063722208142,-2.9049344062805176
11577,-2.628160312771797,-2.732588291168213
11578,-2.2618513330817223,-2.2355244159698486
11579,-0.8189265914261341,-0.7964080572128296
11580,8.582534064771608e-06,0.044049352407455444
11581,-0.2820076709613204,-0.2765134572982788
11582,-3.979513466358185,-4.703444480895996
11583,-1.238831877708435,-2.054555892944336
11584,-0.7199945580214262,-0.7063528299331665
11585,-0.0008601551526226103,0.011150285601615906
11586,-3.1721992269158363,-3.2711434364318848
11587,2.0968791246414185,-0.1434168517589569
11588,-6.62066388130188,-8.149890899658203
11589,-0.6668140888214111,-0.8381102085113525
11590,-2.331228107213974,-2.740429162979126
11591,-0.24638567864894867,-0.3785093426704407
11592,-0.5686788931488991,-0.563014566898346
11593,-2.621756762266159,-2.928830146789551
11594,-5.217017889022827,-7.874130725860596
11595,-1.7342101335525513,-2.853970766067505
11596,-0.0020166411995887756,-0.11040625721216202
11597,0.006617403589189053,0.014082794077694416
11598,-0.020112171536311507,-0.007561947219073772
11599,0.00274828914552927,0.07306626439094543
11600,-2.7161709908396006,-2.0921950340270996
11601,0.01387429190799594,-0.0008270419202744961
11602,0.07680509006604552,0.004861738067120314
11603,-11.10440456867218,-12.51259708404541
11604,0.4836294651031494,-3.22110915184021
11605,-0.8264743201434612,-0.7167147994041443
11606,-0.8338841050863266,-0.8383446931838989
11607,-0.13719147443771362,-0.4661719799041748
11608,-0.9937161803245544,-1.7871596813201904
11609,-0.09942053817212582,-0.07501734793186188
11610,0.005026167258620262,0.2026989459991455
11611,-0.9575182199478149,-1.7629374265670776
11612,-1.2508887135336408,-1.2402418851852417
11613,-1.0822753086686134,-1.1444439888000488
11614,-2.6323591768741608,-2.7772083282470703
11615,-4.459708094596863,-5.564541339874268
11616,-0.0016236660812865011,0.04562235251069069
11617,0.0025966521352529526,-0.009837638586759567
11618,-0.106974778464064,-0.06353198736906052
11619,0.03055764245800674,0.005121413618326187
11620,-0.09975296258926392,-0.6169982552528381
11621,-0.9597251415252686,-2.5163655281066895
11622,-2.909215047955513,-2.987992286682129
11623,0.00111228262539953,0.0061742207035422325
11624,-1.0091031342744827,-0.0364530086517334
11625,-0.011806604685261846,-0.009229674935340881
11626,-0.003496107878163457,0.07095552980899811
11627,0.7834031991660595,-0.010664515197277069
11628,-0.00037138526249691495,0.04878399521112442
11629,0.10800720006227493,-0.024375826120376587
11630,-3.3464623242616653,-3.4125030040740967
11631,-0.0018920251168310642,0.09299376606941223
11632,0.008979946374893188,-0.122918501496315
11633,-0.28936491534113884,-0.28113603591918945
11634,-0.1780102252960205,-1.3233792781829834
11635,-2.9368035793304443,-6.007902145385742
11636,-0.0004051448777318001,0.0002620092127472162
11637,-0.21298322855727747,-0.2032313048839569
11638,-0.09253918752074242,-0.01187538355588913
11639,-6.812898233532906,-6.907256126403809
11640,0.39093078672885895,-0.10517977178096771
11641,-0.04509000480175018,-0.10962517559528351
11642,-1.0307400226593018,-4.483013153076172
11643,-0.056242480874061584,-0.08272454142570496
11644,-0.05740712070837617,-0.055581845343112946
11645,0.000986978309811093,0.1312144249677658
11646,-0.0002430319545965176,0.031141461804509163
11647,-8.121920853853226,-8.41092586517334
11648,-2.980181307066232e-06,0.04718410223722458
11649,-7.479337930679321,-10.489652633666992
11650,-0.318901427090168,-0.3403022885322571
11651,2.1867763996124268,-1.691527247428894
11652,0.011331910733133554,0.09593363106250763
11653,-2.2017659544944763,-2.6395668983459473
11654,-3.3024908006191254,-3.5472309589385986
11655,-4.458046320825815,-4.479135513305664
11656,-1.832829438149929,-1.8900631666183472
11657,-1.1392873525619507,-1.723571538925171
11658,-1.2359926030039787,-1.2527161836624146
11659,4.696713949670084e-05,0.03382172808051109
11660,-0.453199565410614,-0.5757895112037659
11661,-0.0030127077843644656,-0.001664180657826364
11662,-0.013550979550927877,0.07518328726291656
11663,-1.36442518979311,-1.3990139961242676
11664,-0.1457056226208806,-0.049101829528808594
11665,-2.321700954809785,-2.3293755054473877
11666,-4.649138190870872e-06,0.1036306619644165
11667,0.20385348796844482,-0.12539051473140717
11668,0.03797340579330921,-0.007594087161123753
11669,-5.125979441800155e-06,0.16082186996936798
11670,-3.732408046722412,-6.659106731414795
11671,-1.7232637405395508,-1.506658673286438
11672,-3.2820239067077637,-8.352081298828125
11673,0.05606458307011053,0.006644385401159525
11674,-2.229180108770379e-05,0.0012001624563708901
11675,-4.9275994300842285,-6.841462135314941
11676,-0.844586193561554,-1.6956496238708496
11677,-0.10777038522064686,-0.09080415219068527
11678,-0.02493108784983633,0.0700562596321106
11679,0.002660223050042987,0.10270197689533234
11680,-0.5526933670043945,-2.2657530307769775
11681,0.0009272519964724779,0.031023629009723663
11682,-0.1854298864491284,-0.1160898506641388
11683,-0.9763408480212092,-0.9159835577011108
11684,-0.4410528540611267,-1.057982087135315
11685,0.010771572589874268,-0.7759125232696533
11686,0.0005253907293081284,-0.020491838455200195
11687,-0.8905983157455921,-0.9199641942977905
11688,0.003723264191648923,0.026064278557896614
11689,-0.7032318115234375,-2.1729559898376465
11690,-2.2258005142211914,-3.9292242527008057
11691,-0.09680432244203985,-0.09142245352268219
11692,-0.9742467587057035,-0.9395460486412048
11693,-0.6850432008504868,-0.5707316398620605
11694,-3.576275275918306e-07,0.0014449626905843616
11695,-1.3019709205254912,-1.264711856842041
11696,-0.07646731659770012,-0.07760781794786453
11697,-0.03335873782634735,-0.23313291370868683
11698,-0.0894015459853108,-0.04285566508769989
11699,-0.05274737346917391,-0.04636524245142937
11700,-1.5716459155082703,-1.8698914051055908
11701,0.08663507550954819,0.0004585385322570801
11702,0.7563852965831757,-0.3213520348072052
11703,0.04215459676925093,0.0051887668669223785
11704,-0.19588261924218386,-0.17387712001800537
11705,-0.38968371599912643,-0.43870222568511963
11706,0.007803992950357497,0.022479623556137085
11707,0.06263323873281479,0.058066755533218384
11708,-1.4304923752206378e-06,0.010659151710569859
11709,0.4355927109718323,-0.3253503739833832
11710,0.03552674222737551,0.10115361213684082
11711,0.020055260509252548,-0.04103770852088928
11712,-0.8936494737863541,-0.9251348972320557
11713,-0.008378673112019897,-0.003207656554877758
11714,-2.7683722972869873,-3.0256927013397217
11715,0.0011825981200672686,0.007210923824459314
11716,-0.8967913426458836,-0.9070378541946411
11717,-0.023341892287135124,-0.011267479509115219
11718,-0.03207139950245619,-0.0056928060948848724
11719,-0.9804256707429886,-1.0211775302886963
11720,-3.299411118030548,-3.7385799884796143
11721,-0.10471764905378222,-0.10085900872945786
11722,0.3596328943967819,-0.21243330836296082
11723,0.9544540904462337,0.5992317795753479
11724,-0.6112627685070038,-0.700934648513794
11725,-1.1801555046986323e-05,0.1313803493976593
11726,-1.3479598257690668,-1.3232403993606567
11727,-0.27878305315971375,-0.43182137608528137
11728,-0.24739712476730347,-0.3396282494068146
11729,-4.315905839204788,-4.533118724822998
11730,0.13586637377738953,0.0936492308974266
11731,0.08384178578853607,-0.1896880716085434
11732,-0.24857711791992188,-4.065549850463867
11733,-3.4666908979415894,-4.074295997619629
11734,2.14576471790906e-06,0.0685860887169838
11735,-0.013811847544275224,0.07679955661296844
11736,0.09054807084612548,0.07345326244831085
11737,-0.2725534710334614,-0.24306641519069672
11738,0.008652593940496445,-0.03131933882832527
11739,-0.3304440528154373,-0.40266093611717224
11740,-2.7009757608175278,-2.769338846206665
11741,-0.007204171270132065,0.09501998871564865
11742,-1.0652231611311436,-1.072909951210022
11743,-6.677097916603088,-7.258291244506836
11744,-0.47206231765449047,-0.40177956223487854
11745,0.0008411741582676768,0.04199781268835068
11746,-1.4075756818056107,-1.5335322618484497
11747,-4.76833565699053e-06,0.021205047145485878
11748,0.012122253887355328,0.13068799674510956
11749,-0.21145513653755188,-0.12960468232631683
11750,-0.014926955103874207,-0.04037077724933624
11751,-0.6747512817382812,-1.8464324474334717
11752,-0.001428783216397278,0.03330256789922714
11753,0.00015251804143190384,0.03451063856482506
11754,-4.535694420337677,-4.75678014755249
11755,-0.15972702205181122,-0.17772360146045685
11756,0.0003693245816975832,0.006222291383892298
11757,0.15713904798030853,-0.04656875133514404
11758,-1.420764982700348,-1.9680801630020142
11759,-2.5380605421960354,-2.539578437805176
11760,-2.1690192222595215,-2.681347608566284
11761,-0.00014920157263986766,0.07607172429561615
11762,-0.06586159765720367,-0.09725703299045563
11763,-0.001104283583117649,0.00530650932341814
11764,-4.114022493362427,-4.337967872619629
11765,0.004252072132658213,0.04258470982313156
11766,-0.062300237827003,-0.039002448320388794
11767,-1.9242219924926758,-2.6916215419769287
11768,-2.5137875378131866,-2.714510440826416
11769,-1.1342103574424982,-1.1073360443115234
11770,-1.6846063565462828,-1.6670292615890503
11771,-1.3106938004493713,-1.321327805519104
11772,-0.6787648852914572,-0.6501263380050659
11773,-3.691072463989258,-4.101751327514648
11774,-0.8062883466482162,-0.8317430019378662
11775,-0.019412123365327716,0.05222725123167038
11776,-0.2949909120798111,-0.3396068513393402
11777,0.0005159169413673226,0.00727600883692503
11778,-0.8436637446284294,-0.9611451625823975
11779,-0.014828607439994812,-0.10123148560523987
11780,-0.03772484324872494,0.09147053956985474
11781,4.27394238114357,0.411486953496933
11782,-0.17660105554386973,-0.17430132627487183
11783,0.032942176796495914,0.10008160769939423
11784,-0.08463287353515625,-0.6508492827415466
11785,-0.5745761450380087,-0.5581603050231934
11786,0.03904467076063156,0.015093257650732994
11787,1.715397834777832,-0.5969624519348145
11788,-0.008416712284088135,-0.20511752367019653
11789,0.003421965171582997,0.07088901847600937
11790,0.00025600194931030273,0.008332430385053158
11791,-3.231446385383606,-4.337160110473633
11792,-1.1309624537825584,-1.126246690750122
11793,0.005837373901158571,0.135300874710083
11794,-0.7910988479852676,-0.8563217520713806
11795,-3.7704110145568848,-7.125467777252197
11796,-3.8896074295043945,-8.689794540405273
11797,-0.6215491434559226,-0.6119200587272644
11798,-0.05173917021602392,0.007383331656455994
11799,0.4027773921843618,0.004245459102094173
11800,-0.011495859362185001,0.0030901897698640823
11801,-2.7183727025985718,-3.505565643310547
11802,1.1920883480343036e-07,0.0445074737071991
11803,-0.013727862387895584,0.28758224844932556
11804,-0.2083810567855835,-1.7188929319381714
11805,0.002817850559949875,-0.021971644833683968
11806,-2.804461397230625,-2.9136741161346436
11807,-1.411201074719429,-1.570430040359497
11808,-0.00136523914989084,0.0139541020616889
11809,0.16568114794790745,-0.018676500767469406
11810,-6.014847218990326,-6.339466571807861
11811,-0.004385834094136953,0.29078546166419983
11812,-0.691312987357378,-0.6851987838745117
11813,-4.32052534352988,-4.165095806121826
11814,-4.5415734348353e-05,0.007496722973883152
11815,-0.5247918516397476,-0.6806445121765137
11816,-3.233346192166209,-3.2537779808044434
11817,-0.032355411909520626,-0.02785002812743187
11818,0.16981080174446106,-0.0661352276802063
11819,-0.5693131182342768,-0.5535110831260681
11820,-1.179552597925067,-1.19582200050354
11821,-0.04682400822639465,-0.10737831890583038
11822,-0.5162845999002457,-0.5646781325340271
11823,0.3292517280206084,0.05713922530412674
11824,-0.9234361946582794,-1.2279126644134521
11825,0.00926738977432251,-0.3253914713859558
11826,-0.22003364190459251,-0.24710354208946228
11827,-0.06914715282619,-0.08535023778676987
11828,-3.414891853928566,-3.5383524894714355
11829,0.0009218811755999923,-0.0005988274933770299
11830,0.011768899857997894,0.005250114947557449
11831,-1.4059242606163025,-1.5176628828048706
11832,-0.0029074285412207246,0.0031041097827255726
11833,-0.04820155072957277,-0.05326728895306587
11834,-1.054540678858757,-1.167755365371704
11835,-0.021017089209635742,0.009339891374111176
11836,0.7370133101940155,-0.09256596863269806
11837,-0.02854131837375462,0.048831842839717865
11838,-0.8243368621915579,-0.7137934565544128
11839,-4.156149983406067,-5.07199239730835
11840,-6.274057373404503,-6.496488571166992
11841,-9.524183406028897e-05,0.04290293902158737
11842,-0.35571688413619995,-0.8728281855583191
11843,-1.849040001630783,-2.0122499465942383
11844,0.2501494288444519,-0.8606485724449158
11845,-3.7137760370969772,-3.948967456817627
11846,0.11365577764809132,0.08887405693531036
11847,-5.822807967662811,-6.716188430786133
11848,0.6584956794977188,-0.12581108510494232
11849,-0.007122276700101793,-0.00772455520927906
11850,0.06925048679113388,-0.01980116218328476
11851,-2.17120860517025,-2.346665859222412
11852,-1.423610657453537,-1.7285892963409424
11853,-0.01114317518658936,-0.0008678855374455452
11854,-0.07979130744934082,-3.397326946258545
11855,1.019368339329958,-0.02375280112028122
11856,-1.8226894959807396,-1.8735020160675049
11857,-0.0003973522179876454,0.03098118118941784
11858,0.018920586444437504,0.1277754008769989
11859,-0.9417316615581512,-1.0257760286331177
11860,-0.6410923302173615,-0.6395102739334106
11861,2.3125778170651756e-05,0.0755070149898529
11862,0.1351158171892166,0.0074507687240839005
11863,5.995288665872067e-05,0.0041751074604690075
11864,-0.2712616662029177,0.01298108696937561
11865,-0.08069652318954468,-0.22444602847099304
11866,-0.03305903705768287,0.26803165674209595
11867,0.6875510215759277,-0.27706947922706604
11868,7.152555099310121e-07,0.004746242426335812
11869,-0.004495106841204688,0.02735654078423977
11870,-0.3849918842315674,-0.6827095150947571
11871,-2.288477599620819,-2.9396443367004395
11872,0.0004980065859854221,0.032650552690029144
11873,-3.0701827704906464,-3.304042100906372
11874,-2.238971348851919,-2.2666385173797607
11875,-2.0990902185440063,-3.485593557357788
11876,0.3535299114882946,0.0007356740534305573
11877,-0.8332612381782383,-0.7914457321166992
11878,-8.433014750480652,-9.277547836303711
11879,-3.7073965966701508,-3.9466114044189453
11880,0.24694284051656723,0.004359381273388863
11881,0.36803700029850006,-0.005951918661594391
11882,-1.3666787601541728,-1.2909612655639648
11883,-0.02993001602590084,0.0035331062972545624
11884,-1.7409456754103303,-1.7164751291275024
11885,-0.4810347445309162,-0.38533303141593933
11886,0.02151824627071619,-0.008439721539616585
11887,-0.13467290997505188,-0.25975698232650757
11888,0.010377958999015391,0.023756029084324837
11889,-0.16113489493727684,-0.1644926220178604
11890,-0.3845706582069397,-1.343003273010254
11891,-9.451919512823224,-9.429985046386719
11892,-0.014392172684893012,-0.015783410519361496
11893,0.044463083148002625,0.10943722724914551
11894,-0.01500040665268898,0.26199713349342346
11895,-0.014848841354250908,0.018264561891555786
11896,-1.4135504364967346,-1.850932002067566
11897,-3.091108560562134,-4.845033645629883
11898,0.07679205015301704,0.14171256124973297
11899,-0.00027097389101982117,0.020184025168418884
11900,-3.695342456921935e-06,0.017839305102825165
11901,-0.44577552005648613,-0.46508780121803284
11902,-0.009048770414665341,0.02145279012620449
11903,-0.5686454214155674,-0.32088765501976013
11904,-0.13759420067071915,-0.14194488525390625
11905,0.004071460221894085,0.11654769629240036
11906,-0.047450450249016285,-0.04315689206123352
11907,-0.026259403210133314,0.07134641706943512
11908,0.004919631057418883,0.016340801492333412
11909,1.7305901646614075,-0.056996092200279236
11910,-1.3980402946472168,-3.485245704650879
11911,-3.6087685227394104,-4.405195236206055
11912,0.0,0.030490603297948837
11913,-0.6508748903870583,-0.59319007396698
11914,-7.246533641591668e-05,0.008638679049909115
11915,0.012852121144533157,-0.02425825223326683
11916,0.0027314479229971766,0.07895910739898682
11917,0.011768865282647312,0.0035976339131593704
11918,-0.005860498640686274,0.036364540457725525
11919,0.0005478549282997847,0.05198103189468384
11920,0.002054833121746924,0.01066856924444437
11921,0.00636446475982666,0.008159119635820389
11922,-0.0013775929110124707,0.1027788296341896
11923,-0.021069981157779694,-0.0414511077105999
11924,-0.1043198499828577,-0.05921418219804764
11925,0.0631570890545845,-0.057535286992788315
11926,-1.9980025738477707,-2.16713285446167
11927,-0.057082027196884155,-0.094295933842659
11928,0.16267476975917816,-0.15216144919395447
11929,-0.03867103171069175,0.012524772435426712
11930,-0.3527340106666088,-0.4053812623023987
11931,-0.9539500772953033,-1.26543128490448
11932,0.0010482116194907576,0.007022009696811438
11933,-4.624598920345306,-5.050729751586914
11934,-1.4305080640042434e-06,0.05219558626413345
11935,-1.9197148084640503,-2.6709377765655518
11936,-1.2896101474761963,-1.801309585571289
11937,-0.012232258915901184,0.5738208889961243
11938,0.09007142670452595,0.014550859108567238
11939,0.003651317907497287,0.04054735228419304
11940,-0.4403758244588971,-0.43040409684181213
11941,0.09570859372615814,-0.06623280048370361
11942,-7.291597630828619,-7.037901878356934
11943,0.006401961087249219,0.13134101033210754
11944,-0.12027574516832829,-0.1182347759604454
11945,-3.20383682847023,-3.3323216438293457
11946,-0.9535022303462029,-1.0035159587860107
11947,-0.12282130308449268,-0.11144887655973434
11948,0.00501564797013998,-0.0037164294626563787
11949,-0.7959856986999512,-0.966248631477356
11950,-4.919925153255463,-5.4299116134643555
11951,-1.9000629894435406,-1.8995040655136108
11952,-0.00015149960017879494,0.07207745313644409
11953,-0.3425126885995269,-0.3108725845813751
11954,-2.455796480178833,-2.878605365753174
11955,-1.2291354704648256,-1.2043870687484741
11956,-5.221603631973267,-6.0078206062316895
11957,-9.273147588828579e-05,0.13007768988609314
11958,-3.8763603568077087,-4.665688991546631
11959,-2.565881699323654,-2.8150136470794678
11960,-1.5961300153285265,-1.5476750135421753
11961,2.264931026729755e-06,0.01468734722584486
11962,3.670168697834015,-0.5500338673591614
11963,-0.45616188645362854,-0.8284342885017395
11964,0.007130068726837635,0.12932245433330536
11965,-0.11924245953559875,-0.24838052690029144
11966,-5.117392957210541,-5.409898281097412
11967,-0.9661201238632202,-1.7058204412460327
11968,0.018104558810591698,-0.022930599749088287
11969,0.05657982174307108,0.09051112830638885
11970,-1.2712713554501534,-1.3029159307479858
11971,-0.6687062978744507,-1.2246885299682617
11972,-0.002847222611308098,-0.0015153830172494054
11973,-0.45011967211030424,-0.44985559582710266
11974,-0.5096576400101185,-0.439039021730423
11975,-0.14089011773467064,-0.12208089232444763
11976,-0.00015373212227132171,0.041839148849248886
11977,1.866057276725769,-0.3555566370487213
11978,-0.0005361775401979685,0.030567964538931847
11979,-0.0006469054496847093,0.015189239755272865
11980,-5.631889581680298,-6.581679344177246
11981,-0.1605108727235347,-0.15653106570243835
11982,-0.0002845623530447483,0.03956377133727074
11983,0.19880235195159912,-0.8599129915237427
11984,-0.1768263652920723,-0.15786974132061005
11985,-3.9383513927459717,-5.036494255065918
11986,0.36805762723088264,-0.01710675098001957
11987,0.12042977474629879,-0.008778861723840237
11988,-2.3398595228791237,-2.385651111602783
11989,-5.157029747962952,-5.474823474884033
11990,-0.009684849064797163,-0.011506167240440845
11991,0.13872864097356796,-0.07891638576984406
11992,-2.80302095413208,-2.9763853549957275
11993,-0.07247083261609077,-0.10720901936292648
11994,0.008331496268510818,0.002369411289691925
11995,-0.031700435269158334,-0.027274813503026962
11996,-0.05357174202799797,0.0463394895195961
11997,3.515997377689928e-05,0.0792040079832077
11998,-0.00017639923316892236,0.032051727175712585
11999,-0.2787606408819556,-0.2102474570274353
12000,-0.0826482800184749,-0.05887430161237717
12001,-1.4911663234233856,-1.5883491039276123
12002,0.035625872667878866,0.04711590334773064
12003,0.02433571219444275,-0.32209914922714233
12004,1.882686046883464e-05,0.04686642438173294
12005,-5.369589626789093,-5.560157299041748
12006,-6.245897829532623,-6.394493103027344
12007,-0.2624571919441223,-0.9857869744300842
12008,0.7685797214508057,-0.6322982311248779
12009,-1.382503941655159,-1.5216052532196045
12010,-0.8803302049636841,-2.8003194332122803
12011,-0.003374983061803505,0.042972687631845474
12012,0.0675288736820221,-0.14699210226535797
12013,0.010731816291809082,-0.4145668148994446
12014,-1.68638876080513,-1.888282060623169
12015,-3.2705805525183678,-3.3254687786102295
12016,-0.006903107278048992,-0.014706949703395367
12017,-0.061388224363327026,-0.19089913368225098
12018,0.07434320219908841,0.0035485313273966312
12019,-1.079663872718811,-1.343127965927124
12020,-2.9979004859924316,-3.799325466156006
12021,-2.8252267707139254,-2.8515682220458984
12022,-0.0032777085834823083,0.039686258882284164
12023,-5.081338368356228,-5.1327900886535645
12024,-0.20102804899215698,-0.8467934131622314
12025,-5.349005222320557,-5.727919578552246
12026,-0.19763073604553938,-0.1939404308795929
12027,-2.758556693792343,-2.9120402336120605
12028,-0.18722302094101906,-0.2166602462530136
12029,-0.4233669713139534,-0.42040911316871643
12030,-8.823753535747528,-9.396759033203125
12031,-0.0007786648347973824,0.0998733639717102
12032,-0.6144619733095169,-0.6961715221405029
12033,-0.03232550621032715,-0.5824537873268127
12034,-4.220332719385624,-4.326037883758545
12035,-0.08419885765761137,-0.04821265488862991
12036,-0.3615630716085434,-0.5481986403465271
12037,-3.745162323117256,-3.755117893218994
12038,0.023516226559877396,-0.0052636293694376945
12039,-0.584795605391264,-0.6124444007873535
12040,-0.05036894977092743,-0.19273440539836884
12041,-3.348827307461761,-3.3029611110687256
12042,-0.1140245795249939,-0.2740744650363922
12043,-4.982719421386719,-9.039358139038086
12044,-0.003283381462097168,0.06822682917118073
12045,-0.0517951101064682,-0.22042429447174072
12046,-2.8528807163238525,-3.933561086654663
12047,-0.09208463877439499,-0.09345728904008865
12048,0.1378695679595694,0.009496579878032207
12049,-4.9889161586761475,-6.7445831298828125
12050,0.08429338643327355,0.0373791866004467
12051,0.8031155169010162,-0.4615961015224457
12052,-0.123914017342031,-0.08107893168926239
12053,0.06470893137156963,0.023487286642193794
12054,-0.5455774068832397,-0.43437981605529785
12055,0.24379678070545197,-0.09510117769241333
12056,1.9073451085205306e-06,0.04252815246582031
12057,-6.203486052341759,-6.179319381713867
12058,-3.9710326194763184,-8.378190994262695
12059,-0.10527002601884305,-0.082497738301754
12060,0.005825156811624765,0.03747504577040672
12061,-1.7466886043548584,-2.77960467338562
12062,-1.4539164304733276,-1.57035231590271
12063,-0.3743530511856079,-0.39961695671081543
12064,0.01041799783706665,-0.03320775553584099
12065,0.1352182775735855,-0.06951752305030823
12066,-3.876988470554352,-4.07008171081543
12067,-0.007786143571138382,0.050187379121780396
12068,-1.2029523849487305,-1.5288960933685303
12069,0.10010650753974915,-0.15092526376247406
12070,-1.2852863669395447,-1.412827491760254
12071,-6.239388465881348,-9.82636547088623
12072,0.0009543968481011689,0.04250581935048103
12073,0.17766805738210678,0.023828420788049698
12074,-0.8764813542366028,-1.3437626361846924
12075,0.06694130238611251,0.032086871564388275
12076,-4.934635944664478e-05,0.007433669175952673
12077,-1.7173992991447449,-2.205317974090576
12078,-0.0011540745617821813,0.1022433266043663
12079,0.004402002785354853,0.0010289992205798626
12080,-9.084846436977386,-9.694419860839844
12081,0.004381544888019562,-0.006861626170575619
12082,-0.009069502353668213,-0.045818720012903214
12083,-0.3640775582753122,-0.23631834983825684
12084,0.38262939453125,-3.1077637672424316
12085,0.19734178856015205,0.08780722320079803
12086,-5.97399327903986,-6.068622589111328
12087,-3.3950385749340057,-3.4726829528808594
12088,0.0012167040258646011,0.07155349105596542
12089,0.023569364100694656,0.022171974182128906
12090,-7.768022775650024,-9.2708101272583
12091,-5.445982277393341,-5.561657905578613
12092,-0.21297118067741394,-0.20970365405082703
12093,-1.100717306137085,-1.377901315689087
12094,-0.5774220377206802,-0.5268118977546692
12095,-0.019781434908509254,0.01993545889854431
12096,-0.22928478568792343,-0.26208895444869995
12097,-1.0523625202476978,-1.0753295421600342
12098,-0.12420772761106491,-0.14436814188957214
12099,-5.548214256763458,-6.021522045135498
12100,-5.251602113246918,-6.228029251098633
12101,0.004388455303569572,0.20994119346141815
12102,-1.0785719770938158,-1.06662118434906
12103,-1.4648192822933197,-1.695939064025879
12104,-4.279442727565765,-5.067827224731445
12105,-2.585877165198326,-2.63723087310791
12106,-1.7285029571212362e-05,0.13627836108207703
12107,-1.2565743373706937,-1.238110065460205
12108,0.8850741386413574,-0.9410643577575684
12109,-2.8342575803399086,-2.911461353302002
12110,-0.44159399333875626,-0.4391079545021057
12111,-4.357573583722115,-4.455365180969238
12112,-0.1008155761519447,-0.05419301986694336
12113,0.0002230716636404395,0.07867889851331711
12114,0.510474443435669,-2.1716434955596924
12115,-0.7122624516487122,-0.7666573524475098
12116,-0.4921511737629771,-0.4921451508998871
12117,-0.5146924331784248,-0.32127389311790466
12118,0.012533989269286394,0.004033328499644995
12119,-3.072150230407715,-5.553680419921875
12120,-0.18914218060672283,-0.16500812768936157
12121,0.5479342266917229,0.09659707546234131
12122,-3.996034622192383,-6.610555648803711
12123,0.5383010059595108,-0.02604225091636181
12124,-0.25807073432952166,-0.25277477502822876
12125,-0.15319591760635376,-0.21163372695446014
12126,-0.0035735201090574265,0.10786575824022293
12127,-0.04144299819745356,-0.03595578297972679
12128,0.033602665178477764,0.29265397787094116
12129,0.06247249245643616,0.013801999390125275
12130,-0.0069236159324646,0.0031780265271663666
12131,1.4277017712593079,-0.5832992792129517
12132,-0.059870289638638496,-0.0695294663310051
12133,-0.07826453447341919,-0.5834332704544067
12134,-0.015829188283532858,0.0032153911888599396
12135,-0.04721527057699859,-0.043779607862234116
12136,-2.207769423723221,-2.2606184482574463
12137,-0.1179150938987732,-0.43931055068969727
12138,0.021166794933378696,0.04285878688097
12139,0.48480088636279106,-0.03864029794931412
12140,-0.34552305936813354,-0.47582823038101196
12141,0.012816164642572403,-0.009939339943230152
12142,-3.924200937151909,-4.137570858001709
12143,-0.5384189337491989,-0.6157750487327576
12144,0.011126665398478508,-0.00679457513615489
12145,0.2702764798887074,-0.0008462504483759403
12146,-0.053453389555215836,0.3504975736141205
12147,-0.8234071210026741,-0.7772097587585449
12148,0.7403411688283086,0.022947300225496292
12149,-2.3931839279830456,-2.1209561824798584
12150,-0.8887118995189667,-1.157139778137207
12151,0.00021238558838376775,0.13129273056983948
12152,-0.01879315299447626,0.022354794666171074
12153,0.01570119708776474,0.07082689553499222
12154,-0.024069443345069885,-0.051144059747457504
12155,-0.05996462202165276,0.0174238458275795
12156,-0.061458297073841095,1.0838650465011597
12157,-3.9338647184195e-06,0.015799259766936302
12158,-0.8389619588851929,-2.329545497894287
12159,-0.005960620997939259,0.0006097392179071903
12160,0.36396321654319763,-0.35907337069511414
12161,-1.4911663234233856,-1.5883491039276123
12162,-0.05021859612315893,-0.058550309389829636
12163,-0.00025839812951744534,0.04419936612248421
12164,0.035075047984719276,0.026299646124243736
12165,0.06982667930424213,-0.01684979349374771
12166,-6.520389825105667,-6.937117099761963
12167,-0.22600235417485237,-0.23560038208961487
12168,0.9158121347427368,-0.9295821189880371
12169,-1.232874107779935,-1.2335333824157715
12170,-0.16867531836032867,-0.2523992955684662
12171,-1.5443951487541199,-2.3645219802856445
12172,0.15119969844818115,-1.7955909967422485
12173,-0.3648304343223572,-0.7451752424240112
12174,-3.0842294692993164,-3.798125982284546
12175,0.2195364534854889,-0.21002085506916046
12176,0.2913408577442169,-0.1270449161529541
12177,-0.0700708432123065,-0.07710900157690048
12178,-4.837907254695892,-5.439755439758301
12179,-1.7869576197117567,-1.807938575744629
12180,0.30504080653190613,-0.1440073549747467
12181,0.7467681765556335,-0.5623092651367188
12182,-0.38666571490466595,-0.3706548810005188
12183,-0.043618300900561735,0.0007582902908325195
12184,-0.015156829176703468,-0.0005507776513695717
12185,0.026334696187404916,0.03447238728404045
12186,-0.02158569172024727,-0.036632783710956573
12187,0.2829280458390713,-0.0031783869490027428
12188,-6.6302610039711,-6.920351028442383
12189,-0.7163139581680298,-0.8444158434867859
12190,-0.2032017894089222,-0.11814440786838531
12191,-0.037505703046917915,0.03647332638502121
12192,-5.916334629058838,-7.186433792114258
12193,0.00010083404049510136,0.03043016418814659
12194,-1.4635628908872604,-1.53677237033844
12195,-4.111636757850647,-4.556753635406494
12196,-0.1313895881175995,-0.3955034911632538
12197,0.0340141486376524,0.0009246021509170532
12198,0.0686170794069767,0.06621240079402924
12199,1.7563752345740795,-0.01977863535284996
12200,-4.668763622641563,-4.816479682922363
12201,-1.952798843383789,-4.4404425621032715
12202,-7.976428605616093e-06,0.12202722579240799
12203,0.0032218769192695618,-0.09466051310300827
12204,-0.014438397251069546,0.05327758938074112
12205,0.0046610928839072585,0.0037605101242661476
12206,0.10032609105110168,-0.1121973991394043
12207,-2.4923817217350006,-2.815462112426758
12208,-0.006431866553612053,-0.005717231892049313
12209,-1.688742235302925,-1.4205015897750854
12210,-0.16007844638079405,-0.15511175990104675
12211,-0.009843062609434128,-0.041682589799165726
12212,-2.1098610886838287e-05,0.03522865101695061
12213,-0.24211930949240923,-0.22198987007141113
12214,0.004679127596318722,0.10210435092449188
12215,-0.7643867433071136,-0.884100079536438
12216,0.009637385606765747,-0.08831607550382614
12217,0.13907575607299805,-1.762972116470337
12218,-0.03801783733069897,-0.02162156254053116
12219,-0.017877119593322277,-0.020396921783685684
12220,-2.3427059054374695,-3.1358320713043213
12221,-0.01438015048915986,0.05400818958878517
12222,-0.00468764454126358,0.07022850215435028
12223,0.0003506055218167603,0.033587999641895294
12224,-0.045186519622802734,-2.7956671714782715
12225,-0.00391759630292654,0.010517383925616741
12226,0.0003818678087554872,0.014691161923110485
12227,-0.001056380569934845,-0.011579714715480804
12228,-0.002040053717792034,0.11623532325029373
12229,-0.9968657344579697,-1.0996841192245483
12230,-5.575308561325073,-7.512503147125244
12231,0.0352640924975276,0.09853664040565491
12232,1.242887966800481,0.08485045284032822
12233,-0.5058880373835564,0.13621360063552856
12234,-0.6291280835866928,-0.681755542755127
12235,0.0020648359786719084,0.01640169695019722
12236,0.0005331917855073698,0.419206827878952
12237,-0.0004815114662051201,0.03838694840669632
12238,-0.2188686542212963,-0.21058900654315948
12239,0.023320068372413516,0.005231514573097229
12240,-1.2179087400436401,-1.985491156578064
12241,-0.001728673989418894,0.008338114246726036
12242,0.16008323896676302,0.005070476792752743
12243,0.47348787542432547,0.034762050956487656
12244,-0.029470365814631805,0.0497138574719429
12245,-0.0026023350656032562,0.06825066357851028
12246,0.5461194179952145,0.02332787960767746
12247,-0.006793895736336708,0.19379156827926636
12248,-1.9363382393494248,-1.9151057004928589
12249,0.049360480974428356,0.007050052285194397
12250,-0.04074821434915066,0.23996257781982422
12251,-1.6937003210186958,-1.798224687576294
12252,-4.178544133901596,-4.266720294952393
12253,-1.045347422361374,-1.4205819368362427
12254,-0.0013934780145063996,0.04397684335708618
12255,0.2442837357521057,-0.1861557811498642
12256,-4.267646290361881,-4.365061283111572
12257,0.0012627625837922096,0.024861421436071396
12258,-3.3983491361141205,-3.4485015869140625
12259,0.051621506921947,-0.0012254007160663605
12260,0.0476010637357831,0.005831648595631123
12261,0.10847125947475433,0.01163879781961441
12262,-0.047705454751849174,-0.04328833892941475
12263,-0.39717385172843933,-0.4516223967075348
12264,0.0005391258491727058,0.01464777160435915
12265,-0.033616586588323116,0.010799609124660492
12266,-5.4443420842289925,-5.419035911560059
12267,-0.8138103485107422,-3.7946064472198486
12268,-1.8782880306243896,-2.907182216644287
12269,-1.447898581624031,-1.5550705194473267
12270,-0.2984151095151901,-0.03145506978034973
12271,-0.09630583226680756,-0.13591423630714417
12272,-0.22435526177287102,-0.2629604637622833
12273,0.17105533182621002,0.06633956730365753
12274,0.18422338739037514,-0.023811109364032745
12275,0.05804353952407837,0.05667613446712494
12276,0.06966193107655272,0.009853871539235115
12277,0.3641325682401657,-0.037388723343610764
12278,-0.05393537878990173,-0.2189917415380478
12279,-0.8042618930339813,-1.015470027923584
12280,0.0016597702633589506,0.04277222976088524
12281,0.0673322663642466,0.02722262777388096
12282,-0.7957783788442612,-0.8355259299278259
12283,-2.3937307596206665,-4.084630489349365
12284,-0.16551081091165543,-0.11522945016622543
12285,-0.18880898132920265,-0.16324737668037415
12286,-0.06352248974144459,-0.061483852565288544
12287,0.009555787924909964,0.046347908675670624
12288,-2.389467041939497,-2.3944790363311768
12289,9.202527888874101e-05,0.14290547370910645
12290,0.264284860342741,-0.027247626334428787
12291,0.11586719378829002,-0.03318071365356445
12292,-2.4409929225221276,-2.428847074508667
12293,0.05829820595681667,0.024929245933890343
12294,-0.07646731659770012,-0.07760781794786453
12295,0.001696835272014141,0.021966321393847466
12296,-0.5101261425152188,-0.37896522879600525
12297,-0.4769211784005165,-0.5428014397621155
12298,-0.04335673153400421,-0.1093071699142456
12299,-2.415537254884839,-2.3702054023742676
12300,-0.7405424527823925,-0.7508060932159424
12301,0.20385348796844482,-0.12539051473140717
12302,-0.15860793087631464,-0.1367195099592209
12303,-0.0007872240385040641,-0.0004211567575111985
12304,-1.0393581874668598,-1.073061466217041
12305,0.003421965171582997,0.07088901847600937
12306,-0.23615414754021913,-0.23545193672180176
12307,0.00508737051859498,0.0031327595934271812
12308,-3.5031913071870804,-3.5357894897460938
12309,2.3984350264072418e-05,0.03892020881175995
12310,-3.813154762610793e-06,0.023643892258405685
12311,-0.019279273226857185,-0.03680608794093132
12312,-0.4913465827703476,-0.6343734860420227
12313,-0.012826966121792793,-0.03880561515688896
12314,0.001756019988533808,1.1516458988189697
12315,-0.0009127692392212339,0.019172951579093933
12316,-1.5577404499053955,-2.4534430503845215
12317,0.000483821211673785,0.004195370711386204
12318,-0.9095651432871819,-0.897575855255127
12319,-0.001770128437783569,0.018201762810349464
12320,-1.2732996940612793,-2.3399884700775146
12321,-0.134874165058136,-0.5032650828361511
12322,-2.060757875442505,-3.3383684158325195
12323,-0.1737709902226925,-0.09693276882171631
12324,0.003028373117558658,0.004659872502088547
12325,-0.0007241470739245415,0.03380400687456131
12326,-0.010588040575385094,-0.0325012132525444
12327,-0.008859038352966309,-0.024288522079586983
12328,-0.05843942612409592,-0.005183495581150055
12329,-0.04353838072165672,-0.009841907769441605
12330,-2.2029441595077515,-2.2363932132720947
12331,-0.27800680696964264,-0.29241764545440674
12332,-0.002954312600195408,0.063674196600914
12333,-0.04963831230998039,-0.055439118295907974
12334,-0.15125036239624023,-1.9556626081466675
12335,-0.018744293018244207,-0.017222482711076736
12336,-0.00025590183213353157,0.0505160316824913
12337,-0.861208938062191,-0.798232913017273
12338,0.003457784390775487,0.04719666764140129
12339,0.701966404914856,-0.6751536130905151
12340,1.0108293234370649,0.005594876129180193
12341,-3.8763603568077087,-4.665688991546631
12342,0.19330182671546936,0.22480052709579468
12343,-1.1042588299023919,-1.098276972770691
12344,-0.9118756405077875,-0.8431214094161987
12345,-0.9812757037580013,-0.9780179262161255
12346,-0.05194715008838102,1.0991538763046265
12347,-1.3188413139432669,-1.2906038761138916
12348,-0.35012203454971313,-0.9977884888648987
12349,-0.34048961102962494,-0.2776169776916504
12350,-0.5264184791594744,-0.4134954512119293
12351,-0.0080665391869843,0.021469173952937126
12352,0.0004232191749906633,0.0014379293425008655
12353,-2.84639909863472,-3.1563467979431152
12354,0.0003341906958667096,0.01897483319044113
12355,0.01019849011208862,0.005359318573027849
12356,-0.34315415658056736,-0.26032328605651855
12357,0.028047680854797363,-0.20391154289245605
12358,-3.9337581396102905,-4.909224510192871
12359,-0.013033234048634768,0.39900246262550354
12360,0.005045194178819656,-0.013871037401258945
12361,-0.6349606513977051,-1.1184110641479492
12362,-0.023500189185142517,-0.19892752170562744
12363,-1.0917574769700877,-0.9888920783996582
12364,-5.486165307462215,-5.5526299476623535
12365,0.00011693701571857673,0.20993928611278534
12366,-0.46784378215670586,-0.4725475311279297
12367,-1.5645170211791992,-3.5274715423583984
12368,-0.22541626542806625,-0.05952034890651703
12369,0.0037989828997524455,0.007321771699935198
12370,-0.057834625244140625,-1.1491694450378418
12371,-0.9052165150642395,-1.426596999168396
12372,0.13908645138144493,-0.05288959667086601
12373,0.0017357608339807484,0.29923132061958313
12374,-5.358382552862167,-5.677480220794678
12375,-0.037676184438169,-0.045873548835515976
12376,0.11574869602918625,-0.06153498589992523
12377,0.05089468415826559,0.6487951278686523
12378,-0.0018941836224257713,0.047242600470781326
12379,0.0005139033310115337,0.0005963919684290886
12380,-0.00013564989967562724,0.03609086945652962
12381,-0.2148229405283928,-0.20585709810256958
12382,0.1381304282695055,0.07113966345787048
12383,-0.00015693565364927053,0.007627572398632765
12384,-0.232736780308187,-0.15853586792945862
12385,-0.1732271146029234,0.9680895209312439
12386,0.0004464579978957772,0.005688350647687912
12387,-1.1198779487167485,-0.8333138227462769
12388,-3.6655237674713135,-5.244481086730957
12389,-1.184614211320877,-1.4863561391830444
12390,-3.1483932584524155,-3.2369439601898193
12391,-1.2538738250732422,-1.440043330192566
12392,9.775078979146201e-06,0.004742666147649288
12393,-0.04538164846599102,-0.056001581251621246
12394,-0.625575146637857,-0.6076438426971436
12395,-4.336212247610092,-4.671558856964111
12396,-6.635877907276154,-7.220296382904053
12397,0.005469764699228108,0.015353032387793064
12398,0.0015843908331589773,0.07361557334661484
12399,1.7776508331298828,-1.650668978691101
12400,-0.04653864726424217,-0.05281345546245575
12401,-2.8321857005357742,-2.8445892333984375
12402,0.0,0.1287466585636139
12403,-0.6354851815849543,-0.6334797143936157
12404,-0.6732599511742592,-0.7295589447021484
12405,-2.2812490463256836,-4.037285804748535
12406,-0.19355421513319016,-0.19350898265838623
12407,-0.6909761428833008,-0.06911420822143555
12408,0.33017682656645775,-0.013543845154345036
12409,-2.4217071533203125,-4.2372002601623535
12410,0.00022129493299871683,0.010437688790261745
12411,-2.3510153889656067,-2.701547384262085
12412,-5.697976939700311e-05,0.0712357759475708
12413,-2.9802268386447395e-06,0.10594788938760757
12414,-0.4454028010368347,-0.5981425046920776
12415,-2.593045875430107,-2.6585910320281982
12416,0.00019732420332729816,0.07219232618808746
12417,0.007547402463387698,0.031427785754203796
12418,-0.11923475563526154,-0.3454497158527374
12419,-5.724275767803192,-5.818213939666748
12420,0.003963848575949669,0.015367681160569191
12421,-0.0009306311258114874,0.30097755789756775
12422,-0.10098306834697723,-0.3386249542236328
12423,-1.2251544892787933,-1.4300957918167114
12424,-0.046196214854717255,-0.08619998395442963
12425,-9.582076745573431e-05,0.0066634309478104115
12426,-0.0007420014590024948,0.006719872355461121
12427,-0.31204180233180523,-0.28722259402275085
12428,0.32698094844818115,-0.7431327104568481
12429,-6.245897829532623,-6.394493103027344
12430,-6.686904549598694,-7.009915828704834
12431,-3.779520034790039,-4.8710784912109375
12432,-1.569169044494629,-3.3675618171691895
12433,-0.005897536873817444,0.012597249820828438
12434,-6.700777649879456,-7.674580097198486
12435,-0.0708271786570549,0.20134547352790833
12436,-0.8874152153730392,-0.9188271164894104
12437,-1.15630027721636e-05,0.047261156141757965
12438,-0.06576971709728241,-0.1950685977935791
12439,0.3642863482236862,-0.06565289199352264
12440,-0.6475442238152027,-0.6003890633583069
12441,-1.2242010235786438,-2.172186851501465
12442,-0.6911211684346199,-0.7390338778495789
12443,-5.41336989402771,-9.198280334472656
12444,-2.3125332518247887e-05,0.007404959760606289
12445,-0.0014568665069418785,0.07407327741384506
12446,-0.11788556817919016,-0.1076929047703743
12447,-0.837695837020874,-1.7780777215957642
12448,0.08137110620737076,0.016755659133195877
12449,-0.006211149971932173,-0.0031514354050159454
12450,-0.6552210785448551,-0.641803503036499
12451,-1.1309624537825584,-1.126246690750122
12452,0.003080878930632025,0.02324823848903179
12453,-0.0010433712741360068,0.045577965676784515
12454,0.010932392673566937,0.03186194971203804
12455,-0.09897879557684064,-0.09512787312269211
12456,-6.034619152545929,-6.899689674377441
12457,-0.0015461004441021942,0.014162804000079632
12458,-0.0089240711677121,0.01922634057700634
12459,-0.0001796203141566366,0.00704334257170558
12460,-0.6247332096099854,-0.5062973499298096
12461,0.005453719757497311,0.027602506801486015
12462,-5.437779545783997,-5.795830249786377
12463,-8.763838291168213,-10.909807205200195
12464,-1.5428392887115479,-1.8392572402954102
12465,0.003194013756001368,0.008518235757946968
12466,-1.0233427919447422,-1.0781830549240112
12467,-0.00010799536903505214,0.010670187883079052
12468,0.024712443351745605,-0.710350751876831
12469,-0.008654582081362605,0.016827058047056198
12470,-1.8355137892067432,-1.8614133596420288
12471,-0.19025700679048896,-0.15123943984508514
12472,0.2046896368265152,-0.02394913136959076
12473,0.0023361695930361748,0.12397398054599762
12474,0.05745180509984493,0.10638687014579773
12475,-0.33301835134625435,-0.2797664403915405
12476,0.0037865850899834186,0.07517442107200623
12477,5.960462772236497e-07,0.0012263881508260965
12478,0.003104574978351593,0.042479947209358215
12479,-0.7367458939552307,-1.4918216466903687
12480,-3.0132745504379272,-4.2885661125183105
12481,-0.8626310899853706,-0.8231325745582581
12482,-0.9856754541397095,-1.3076728582382202
12483,0.030148616060614586,-0.017469312995672226
12484,-6.551138296723366,-6.543138027191162
12485,-0.007163344052969478,-3.597605973482132e-05
12486,-0.11581233516335487,0.16312842071056366
12487,-3.0121874809265137,-4.953426837921143
12488,0.006313588470220566,0.023610195145010948
12489,-0.09316866472363472,-0.07815775275230408
12490,-2.244173288345337,-4.127047061920166
12491,-0.9879421070218086,-1.0302188396453857
12492,-0.8447169661521912,-1.4783416986465454
12493,-0.16450468078255653,-0.16500899195671082
12494,-3.9007632732391357,-6.342973232269287
12495,0.1673877239227295,-1.972233533859253
12496,-4.646768689155579,-5.218175888061523
12497,-0.6116518378257751,-1.1077451705932617
12498,-9.527516901493073,-9.639884948730469
12499,-0.05142936855554581,0.003142714500427246
12500,-0.22022100538015366,-0.2815471887588501
12501,-0.8919936046004295,-0.8886529207229614
12502,-0.6027324199676514,-0.8217771649360657
12503,-1.1908457279205322,-2.585919141769409
12504,-0.0063016884960234165,-0.0044640908017754555
12505,0.06925048679113388,-0.01980116218328476
12506,-6.683284930884838,-6.776251792907715
12507,0.16242153942584991,-0.150296151638031
12508,-0.012712209485471249,0.10617296397686005
12509,-3.1515406370162964,-4.174481391906738
12510,0.11521802470088005,-0.003973016515374184
12511,0.09608471766114235,0.09958566725254059
12512,-0.5683194398880005,-1.092692255973816
12513,-5.058129042387009,-5.450556755065918
12514,0.06107497587800026,-0.05780618637800217
12515,-3.5870380382984877,-3.5596494674682617
12516,-0.43293628096580505,-0.4624980688095093
12517,-5.577686153352261,-5.668303489685059
12518,-0.0066577373072505,0.41030943393707275
12519,-7.334904454648495,-7.388930797576904
12520,-0.012490596622228622,-0.019819773733615875
12521,-0.004882196255493909,0.037963297218084335
12522,0.0303081332531292,0.03399396687746048
12523,-0.20427075028419495,-0.34142154455184937
12524,-0.015512186335399747,0.01445884257555008
12525,-2.6898839473724365,-2.8845136165618896
12526,-1.0334793031215668,-1.0761537551879883
12527,-0.5007675811648369,-0.5653676390647888
12528,-0.1283669084077701,0.030528858304023743
12529,-0.20724277384579182,-0.2232377529144287
12530,-0.05334444809705019,0.028813078999519348
12531,0.023938334546983242,0.13436008989810944
12532,-0.013299999991431832,-0.009843136183917522
12533,-2.4178041219711304,-2.847890615463257
12534,-0.2751631736755371,-0.6977437138557434
12535,-0.04865152356796898,0.03003905713558197
12536,0.19078369438648224,-0.18260528147220612
12537,-1.5710712671279907,-1.7190831899642944
12538,-0.0033536150585860014,0.06544332951307297
12539,-0.0010573603212833405,-0.02592017501592636
12540,-3.3154387697577477,-3.322720766067505
12541,-1.640881654806435,-1.606264591217041
12542,-1.2632367610931396,-3.7944910526275635
12543,0.004573348385747522,0.018370652571320534
12544,0.26157383993268013,0.28005778789520264
12545,-0.030234340578317642,0.033331744372844696
12546,-0.3750586584210396,-0.3036450147628784
12547,-0.06643258687108755,-0.05529823154211044
12548,-0.001082412840332836,0.20873457193374634
12549,-4.551599025726318,-5.806042194366455
12550,-0.1723618060350418,-0.20426122844219208
12551,-0.0198714230209589,-0.03796657919883728
12552,-0.0002557704283390194,0.05186471715569496
12553,-1.5583531856536865,-3.25596284866333
12554,-0.026985367760062218,-0.03247405216097832
12555,-0.7291376329958439,-0.7654186487197876
12556,0.0215529827401042,0.020981643348932266
12557,-0.1318972259759903,-0.0860111266374588
12558,-9.559711907058954e-05,0.009389674291014671
12559,-0.1898418515920639,-0.35608720779418945
12560,-0.03704920411109924,-0.4099373519420624
12561,-1.4516780972480774,-1.4980521202087402
12562,-0.23892448842525482,-0.34386080503463745
12563,-0.00020358864287572942,0.012414515018463135
12564,-0.8225067853927612,-2.083509922027588
12565,-2.765310525894165,-4.276481628417969
12566,-1.2652547536417842,-1.2659533023834229
12567,-5.087984800338745,-5.567410469055176
12568,-2.7531077414751053,-2.995811700820923
12569,-0.005524547770619392,-0.017539646476507187
12570,-6.644018769264221,-7.170837879180908
12571,0.09141881205141544,0.013579016551375389
12572,-3.2150678634643555,-5.735207557678223
12573,-0.9081489965319633,-0.9762358069419861
12574,0.3967112749814987,-0.09736524522304535
12575,-2.632084012031555,-2.7597365379333496
12576,-0.3334033489227295,-1.6397730112075806
12577,-0.34415704011917114,-1.20994234085083
12578,0.011819172650575638,0.07535132765769958
12579,0.2590506561100483,-0.012141348794102669
12580,0.012807808816432953,-0.0808180719614029
12581,-4.485824644565582,-4.732802391052246
12582,-1.3381197564303875,-1.3036259412765503
12583,-0.13928636955097318,0.175240159034729
12584,-1.6215421259403229,-1.8794466257095337
12585,-0.5752263590693474,-0.5669983625411987
12586,-1.0420948266983032,-1.3724597692489624
12587,-0.27320387214422226,-0.3300076723098755
12588,-0.3982013678178191,-0.38580551743507385
12589,-0.230112936347723,-0.1256369948387146
12590,1.1920928244535389e-07,0.006615759804844856
12591,-0.40029269456863403,-0.43088850378990173
12592,-0.04746016545686871,-0.017279360443353653
12593,0.011150592938065529,0.04431508854031563
12594,-0.017281353939324617,-0.011864140629768372
12595,-0.0003793984651565552,-0.0018715509213507175
12596,-7.1284430077867e-05,0.004227792844176292
12597,0.0027933078818023205,0.026606788858771324
12598,-0.0133036122424528,-0.011381130665540695
12599,-4.781591773033142,-5.7901434898376465
12600,-0.019259573600720614,-0.016110029071569443
12601,1.3353331685066223,-0.4883454740047455
12602,-6.059608161449432,-6.314174652099609
12603,-1.1952671706676483,-1.5908334255218506
12604,-0.003850286826491356,0.06312650442123413
12605,-0.6599199771881104,-0.9932411909103394
12606,-0.14407500275410712,-0.11429686844348907
12607,-0.08644464600365609,0.11352713406085968
12608,0.012159164994955063,0.004187095910310745
12609,-10.065996646881104,-10.324923515319824
12610,-0.015166115626925603,0.07941209524869919
12611,0.04345961823128164,0.04026014730334282
12612,-2.86297869682312,-4.368668079376221
12613,-3.0629126466810703,-2.999748468399048
12614,-0.3262496888637543,-0.5720479488372803
12615,0.001828675507567823,0.14186948537826538
12616,-6.236080646514893,-9.870460510253906
12617,-0.08246435597538948,-0.07688141614198685
12618,0.039686881471425295,0.03151095286011696
12619,-0.2438791070599109,-0.22871820628643036
12620,-3.5077314376831055,-4.668827533721924
12621,-2.9998931884765625,-4.085206508636475
12622,0.10812710970640182,0.016106881201267242
12623,-4.505058825016022,-5.292988300323486
12624,0.013008770765736699,-0.002296589780598879
12625,-0.009571611415594816,0.116402268409729
12626,-1.068229779601097,-1.0163456201553345
12627,1.2071282863616943,-1.002504587173462
12628,1.0036896876990795,0.040783535689115524
12629,-0.3743530511856079,-0.39961695671081543
12630,0.023939957725815475,0.0022056512534618378
12631,-0.09653092920780182,0.15519022941589355
12632,0.011484002228826284,0.006003840826451778
12633,0.25314388424158096,-0.04475361108779907
12634,-0.05968175828456879,-0.1371295154094696
12635,-0.27051401138305664,-1.4586460590362549
12636,-0.27235913276672363,-0.6718078255653381
12637,-0.08782980404794216,-0.06613849103450775
12638,-0.03890428505837917,-0.038850825279951096
12639,0.9769207239151001,-0.2636905014514923
12640,-0.4202529340982437,-0.550521969795227
12641,0.21648280322551727,-0.12402091920375824
12642,0.019843881018459797,0.15256604552268982
12643,-0.19968819618225098,-1.4359626770019531
12644,-0.023625164525583386,-0.018604950979351997
12645,-0.04537522420287132,-0.007055755704641342
12646,-0.861192524433136,-1.0733895301818848
12647,-0.09188717231154442,-0.10132472217082977
12648,-8.511018574237823,-8.74967098236084
12649,0.15762226283550262,-0.13166630268096924
12650,0.0031247114529833198,0.13006684184074402
12651,0.011848177906358615,0.0031857697758823633
12652,-0.010176828131079674,-0.01168822217732668
12653,-0.3869340717792511,-0.28315919637680054
12654,-0.04070383310317993,-0.05980829522013664
12655,-2.7479066848754883,-5.569640159606934
12656,-1.008055817335844,-0.9931013584136963
12657,0.21648280322551727,-0.12402091920375824
12658,-0.04004460945725441,-0.039921507239341736
12659,-4.007217586040497,-4.769870758056641
12660,-0.04591410607099533,-0.07703705877065659
12661,0.03562064841389656,0.006105673499405384
12662,-0.0014446403802139685,0.10205168277025223
12663,-0.11394737125374377,-0.11509910225868225
12664,-0.10935964982490987,-0.05888134241104126
12665,-0.0016407186049036682,0.00507894903421402
12666,-2.459374785423279,-3.2559659481048584
12667,-8.241808973252773e-05,0.03291432186961174
12668,-0.04131708201020956,0.010272867977619171
12669,-0.3548231590539217,-0.37700626254081726
12670,-0.7843178361654282,-0.8048193454742432
12671,-0.0005676502623828128,0.13555873930454254
12672,-0.003126375377178192,-0.0021247342228889465
12673,-0.16965661197900772,-0.06645472347736359
12674,-0.15003773756325245,0.9885931611061096
12675,-2.495508275926113,-2.565157651901245
12676,0.08849988877773285,-0.08810652792453766
12677,0.257950522005558,-0.0053426846861839294
12678,0.29639163985848427,-0.04081946611404419
12679,-0.2277665724977851,-0.1364278942346573
12680,-0.9792679809033871,-1.0112947225570679
12681,-1.5179071724414825,-1.8084315061569214
12682,-0.001322205804171972,0.12722647190093994
12683,-0.049870312213897705,-0.14189885556697845
12684,5.0067583288182504e-06,0.1233595684170723
12685,-1.591295450925827,-1.5667800903320312
12686,-3.5685482025146484,-4.916196823120117
12687,0.008233690983615816,0.0011336117750033736
12688,-6.481147527694702,-8.398985862731934
12689,-0.1372273452579975,-0.021884024143218994
12690,-2.7249439284205437,-2.7788305282592773
12691,0.00031203938442558865,0.0754941776394844
12692,0.07552675902843475,-0.060798756778240204
12693,0.007499095052480698,0.07916706800460815
12694,-0.8398513793945312,-1.3966692686080933
12695,0.0002309124101884663,0.01039229054003954
12696,1.9522122144699097,-1.4551981687545776
12697,-0.30568167567253113,-0.6394144296646118
12698,-0.02338325371965766,0.021349385380744934
12699,0.04619525605812669,0.1247204914689064
12700,0.04559927433729172,-0.07555283606052399
12701,-0.1723618060350418,-0.20426122844219208
12702,-10.19022512435913,-12.323887825012207
12703,-1.184677243232727,-1.6071701049804688
12704,-0.11131800338625908,-0.1346386969089508
12705,0.6463298797607422,-2.2512266635894775
12706,-0.09843755746260285,-0.07118253409862518
12707,-9.170544385910034,-9.985919952392578
12708,-5.4265007972717285,-9.735819816589355
12709,0.2763347625732422,-0.3083123564720154
12710,-0.844757217913866,-0.8768893480300903
12711,-3.7838102728128433,-3.957658529281616
12712,-0.044969767332077026,-0.2700982391834259
12713,-0.9819057881832123,-1.2087815999984741
12714,-0.34563876688480377,-0.42135652899742126
12715,-0.582026207819581,-0.5543130040168762
12716,-0.43082819879055023,-0.674307644367218
12717,0.03518373891711235,-0.05187700688838959
12718,0.008483602665364742,0.014574714004993439
12719,-0.0011039982055081055,0.0029950663447380066
12720,0.0022878265008330345,-0.0030327998101711273
12721,-2.2864760160446167,-3.159156560897827
12722,-3.3996472358703613,-3.9766056537628174
12723,-0.07044770079664886,-0.06798797100782394
12724,-2.6049457360059023,-2.560302972793579
12725,-0.05119568109512329,-0.0887884795665741
12726,-2.348374891880667e-05,0.010641390457749367
12727,-4.417547702789307,-6.33291482925415
12728,0.019019162486074492,0.13114041090011597
12729,0.07819306664168835,-0.00016810745000839233
12730,1.3182643502950668,-0.2315998077392578
12731,-0.1306827636435628,-0.13745225965976715
12732,-5.191090106964111,-7.053155899047852
12733,-6.857063055038452,-10.585558891296387
12734,-0.6099123731255531,-0.6324443221092224
12735,0.08853806927800179,0.0021849162876605988
12736,-0.00212380824086722,0.042317625135183334
12737,-1.7381687760353088,-2.2047910690307617
12738,-7.419495105743408,-9.671046257019043
12739,-0.14523649588227272,-0.1750004142522812
12740,-0.21973488107323647,-0.2575896084308624
12741,-4.336212247610092,-4.671558856964111
12742,-2.000673757866025,-1.9557164907455444
12743,0.019489940255880356,-0.005604395642876625
12744,-4.630078554153442,-7.706221103668213
12745,0.0034266221337020397,0.09379114955663681
12746,-0.0007436984797095647,0.029791243374347687
12747,-0.03305903705768287,0.26803165674209595
12748,-0.18914218060672283,-0.16500812768936157
12749,-6.342225074768066,-9.290566444396973
12750,0.10265206545591354,-0.0033034756779670715
12751,-0.9069934487342834,-1.263460397720337
12752,-0.3858398199081421,-0.5337355732917786
12753,-0.01631351886317134,-0.010346793569624424
12754,2.38418529363571e-07,0.0035671666264533997
12755,-0.02979011833667755,-0.03443340212106705
12756,-0.0034078657627105713,-0.18001705408096313
12757,-0.21937565505504608,-0.20764245092868805
12758,-1.6587635278701782,-1.9041863679885864
12759,-0.3613523244857788,-0.5926004648208618
12760,-0.0010805195329339767,0.02946288511157036
12761,-2.0001115798950195,-4.627602577209473
12762,-0.7880033447872847,-0.7810065150260925
12763,-0.234267920255661,-0.305238276720047
12764,-2.5055902674794197,-2.5012495517730713
12765,-0.06853143312036991,-0.04372909292578697
12766,1.6605533361434937,-1.0324357748031616
12767,-2.563078999519348,-4.349330902099609
12768,-0.8454596325755119,-0.934730052947998
12769,-0.36971449002157897,-0.36377912759780884
12770,-0.17388078570365906,-0.480505108833313
12771,-0.12498415634036064,-0.11417582631111145
12772,-0.29331906512379646,-0.29361456632614136
12773,-0.689267486333847,-0.9211574196815491
12774,-0.2830151244997978,-0.3709907531738281
12775,-0.024809304624795914,0.16897687315940857
12776,-0.8952662944793701,-1.4145910739898682
12777,-0.0029022819362580776,0.03870033472776413
12778,-0.03219909593462944,-0.002030652016401291
12779,-4.744324724015314e-05,0.010733600705862045
12780,-0.3090736889280379,-0.3047689199447632
12781,1.3556724786758423,-0.11911308020353317
12782,-0.45348458806984127,-0.42491015791893005
12783,-2.572953760623932,-3.36527156829834
12784,-0.00036481332426774316,0.04259867966175079
12785,1.095813512802124,-0.6493405699729919
12786,-0.0844942070543766,-0.1012716218829155
12787,0.1622351366095245,0.04055888578295708
12788,-0.13719147443771362,-0.4661719799041748
12789,-0.009669713501352817,0.09400323033332825
12790,-1.0089062917977571,-0.9972634315490723
12791,-0.2126631811261177,-0.21211710572242737
12792,-0.003590499982237816,-0.009213139303028584
12793,0.00024825976288411766,0.010710475966334343
12794,-9.655861958890455e-06,0.03229869529604912
12795,-0.5046599060297012,-0.7012723684310913
12796,-8.425358476117253,-8.435734748840332
12797,-0.0966176837682724,-0.1830836832523346
12798,-0.015976352558936924,-0.014005684293806553
12799,-0.47020094841718674,-0.4516773819923401
12800,-0.1697040218859911,-0.1764903962612152
12801,-0.4112492613494396,-0.40773987770080566
12802,-0.3992401100695133,-0.31813743710517883
12803,0.0001874588633654639,0.0033551158849149942
12804,-0.008649550378322601,0.01968315802514553
12805,0.0009337477385997772,0.16063711047172546
12806,0.030324431601911783,0.002662590704858303
12807,-5.399802923202515,-6.180581092834473
12808,-0.00033738343336153775,0.07504080981016159
12809,0.21167008578777313,-0.13266871869564056
12810,-3.6994187235832214,-4.459596157073975
12811,-0.00011478453961899504,0.025973692536354065
12812,0.37459180504083633,0.17515194416046143
12813,0.007499095052480698,0.07916706800460815
12814,-0.3186234198510647,-0.3376906216144562
12815,-0.008482289937091991,0.06658747792243958
12816,-0.8587336838245392,-1.021809697151184
12817,-0.0778285339474678,-0.11195679008960724
12818,-0.47275382664520293,-0.313818097114563
12819,-1.6338438361417502,-1.634333610534668
12820,-4.55906942486763,-4.06380033493042
12821,0.01691928692162037,0.00944431684911251
12822,-0.0975338015705347,-0.09737902134656906
12823,0.06592139601707458,-0.023484041914343834
12824,0.24239715933799744,-0.2703101933002472
12825,-12.374957084655762,-15.472046852111816
12826,0.26905948854982853,0.0823400542140007
12827,-4.814349889755249,-8.502494812011719
12828,0.08213993161916733,-0.05271453410387039
12829,-1.0517131835222244,-1.1312655210494995
12830,0.12871545553207397,0.4767759144306183
12831,0.06970122107304633,0.02265951596200466
12832,-0.00788772851228714,0.013636089861392975
12833,-0.00021942377497907728,0.008572297170758247
12834,-5.891916707158089,-5.768694877624512
12835,0.01948593044653535,0.03756674751639366
12836,-0.3121723085641861,-0.4978814721107483
12837,-4.887566035449709e-06,0.12874117493629456
12838,-0.27299898536875844,-0.24627196788787842
12839,0.0035386430099606514,0.04430018737912178
12840,-0.0019467473975964822,0.008629439398646355
12841,0.15566611289978027,-0.8751649856567383
12842,-0.5967856237839442,-0.5864061117172241
12843,-4.211879014968872,-5.097680568695068
12844,-0.5286794602870941,-0.7771905660629272
12845,-0.07494581956416368,-0.028184618800878525
12846,-0.060022031131666154,-0.05657600611448288
12847,0.0010073056910187006,0.045773983001708984
12848,-0.19648662209510803,-0.49609389901161194
12849,0.014199583310983144,0.12315872311592102
12850,-0.01748918811790645,0.005993768572807312
12851,1.7745850086212158,-0.4208866357803345
12852,-0.05047396011650562,0.36907610297203064
12853,0.029702063649892807,0.013449806720018387
12854,5.245180091151269e-06,0.02205435000360012
12855,-1.7309246063232422,-2.799733877182007
12856,-0.0006070489907870069,0.033188335597515106
12857,-1.5489873886108398,-4.580530166625977
12858,-6.059023439884186,-6.87750768661499
12859,-2.898068130016327,-3.088695526123047
12860,-1.6653847396373749,-1.9618843793869019
12861,-0.0001076399234989367,0.01570187136530876
12862,-0.0010916965402429923,0.003525212174281478
12863,0.1243985032197088,0.00021059869322925806
12864,-0.005953645653789863,0.03629118576645851
12865,0.013441555434837937,0.07677260041236877
12866,-0.3187220096588135,-0.3187635540962219
12867,-1.0739325284957886,-1.6358884572982788
12868,-10.68455982208252,-11.207569122314453
12869,-0.44972020015120506,-0.4632977247238159
12870,-8.522846817970276,-9.292948722839355
12871,0.003351169638335705,-0.002648361958563328
12872,0.6928515434265137,-3.410743474960327
12873,-4.521377116441727,-4.734749794006348
12874,-0.008023305097594857,0.012009778991341591
12875,-0.009652674198150635,-0.07689911127090454
12876,-0.00020653488172683865,0.04625269025564194
12877,-0.042077068239450455,-0.0539381206035614
12878,-2.3890445679426193,-2.4282374382019043
12879,-0.00033031823113560677,0.049389392137527466
12880,-0.1055397130548954,-0.04289920628070831
12881,-5.534768283367157,-5.7873430252075195
12882,-0.868240475654602,-1.258831262588501
12883,-0.15816989610902965,-0.02791529893875122
12884,-5.350306898355484,-5.60745906829834
12885,-2.041747212409973,-2.715153694152832
12886,-2.0635337829589844,-4.052861213684082
12887,-0.002075660857371986,0.005090455990284681
12888,-0.0328415734693408,-0.03573726490139961
12889,-1.0767338378354907,-1.0704809427261353
12890,-0.004233945161104202,0.011209171265363693
12891,-1.1613769084215164,-1.382067322731018
12892,-0.2550962120294571,-0.2966972887516022
12893,2.014589699683711e-05,0.04288149252533913
12894,-4.166011691093445,-5.930419445037842
12895,-0.0006277510256040841,0.00978216901421547
12896,-0.0807255130057456,-0.07732856273651123
12897,-0.7334291934967041,-1.2012046575546265
12898,-0.0011923358542844653,0.05045970156788826
12899,0.9765587151050568,-0.26163604855537415
12900,-6.142200529575348,-6.3324689865112305
12901,-1.3908327221870422,-2.2070529460906982
12902,-2.240964412689209,-3.721843719482422
12903,-5.922998785972595,-7.156872272491455
12904,-0.3133644759654999,0.5402320623397827
12905,-4.994397022528574e-05,0.004626682493835688
12906,-0.2516404576599598,-0.2542324662208557
12907,-6.812361419200897,-7.237492084503174
12908,-0.086520005017519,-0.09486622363328934
12909,-5.088882565498352,-5.656163692474365
12910,-1.2265634834766388,-1.2605655193328857
12911,-0.015877987956628203,0.014803538098931313
12912,0.2882302887737751,0.24230967462062836
12913,-0.18034648895263672,-0.6265064477920532
12914,-1.3947361594546237e-05,0.006554665509611368
12915,-0.29144468158483505,-0.20034261047840118
12916,-0.052295975387096405,-0.05280366539955139
12917,1.7877653590403497e-05,0.07917814701795578
12918,0.00016914229854592122,0.20164573192596436
12919,-0.8585900068283081,-1.1303813457489014
12920,-2.564124435186386,-2.781364917755127
12921,-0.6760456562478794,-0.5473083257675171
12922,-0.6466724276542664,-0.8707021474838257
12923,-0.02580554410815239,0.6009266972541809
12924,-1.1484863758087158,-2.3102288246154785
12925,-1.1099587082862854,-1.8170926570892334
12926,0.006726980209350586,-0.04845796525478363
12927,0.41523122787475586,-7.132843017578125
12928,-1.7466886043548584,-2.77960467338562
12929,0.0010491078719496727,0.02965998277068138
12930,0.009438985725864768,0.05047110840678215
12931,-1.70936980843544,-1.7515850067138672
12932,-0.00012849873473896878,0.004612856078892946
12933,-1.028375219553709,-0.9950944185256958
12934,-0.00013063393998891115,0.006459279451519251
12935,-5.3994424641132355,-5.750586986541748
12936,-0.26260892301797867,-0.2264050543308258
12937,0.0002900332328863442,0.008683043532073498
12938,-0.8303632438182831,-1.2654653787612915
12939,-0.09926917823031545,-0.07196814566850662
12940,0.003308987448690459,0.005401033908128738
12941,-0.0018440717831254005,0.02815350703895092
12942,-0.16062116902321577,-0.012464553117752075
12943,-0.05476588662713766,-0.05971081927418709
12944,-3.6502149030566216,-3.7011711597442627
12945,-0.0016245372062257957,0.10430332273244858
12946,-0.6787648852914572,-0.6501263380050659
12947,-8.319492917507887e-05,0.03280053660273552
12948,-0.9034286737442017,-1.3244054317474365
12949,-0.2144165188074112,-0.28839564323425293
12950,0.04592997580766678,-0.06309954077005386
12951,0.1405055085197091,0.03675210475921631
12952,0.02761903405189514,-0.0057138726115226746
12953,-0.05162200052291155,0.06392191350460052
12954,-2.6139049530029297,-3.31724214553833
12955,0.01900835451669991,0.008351573720574379
12956,-1.994598241057247,-1.9656437635421753
12957,0.0011902987680514343,0.13015742599964142
12958,-2.630405902862549,-3.7858726978302
12959,0.004768374841660261,0.030497804284095764
12960,-0.041832003742456436,0.0038655325770378113
12961,0.0030310751171782613,0.0025992542505264282
12962,-4.420640677213669,-4.532876014709473
12963,-0.12105275690555573,-0.1732027232646942
12964,-0.03167233141721226,0.0111786387860775
12965,-1.3695322275161743,-1.2776209115982056
12966,0.9718231856822968,-0.24308925867080688
12967,-0.4263019263744354,-0.6484817862510681
12968,-0.0011763796210289001,0.21810153126716614
12969,-1.0741062313318253,-1.193083643913269
12970,-0.09695100784301758,-0.16589824855327606
12971,0.027524739503860474,0.010275475680828094
12972,-1.2397646514727967e-05,0.1302521973848343
12973,-0.8942172732204199,-0.800452709197998
12974,-2.293104635551572,-2.287393093109131
12975,-0.003028733655810356,0.15318259596824646
12976,0.02726900205016136,-0.04533008486032486
12977,0.1815434917807579,0.06514572352170944
12978,-6.691406071186066,-6.98574161529541
12979,-0.5633174180984497,-1.579670786857605
12980,0.1416282057762146,-0.06791194528341293
12981,-0.18990695662796497,-0.20305266976356506
12982,-3.400836936198175,-3.40145206451416
12983,-0.0024579447926953435,0.029380636289715767
12984,-7.40260259135539e-05,0.0712273120880127
12985,0.0004028087423648685,0.007196381222456694
12986,-1.7189305499196053,-1.7977163791656494
12987,-0.048716820776462555,-0.07802148908376694
12988,-5.049924746155739,-5.237587928771973
12989,-2.4596127197146416,-2.5036308765411377
12990,0.00014041555004951078,0.0950220376253128
12991,-0.08578898943960667,-0.05535630136728287
12992,1.423980848863721,0.047133587300777435
12993,-0.023062944412231445,-1.4438892602920532
12994,2.230165481567383,-2.3952646255493164
12995,-0.018456488847732544,0.021837564185261726
12996,-0.3510075807571411,-2.0866150856018066
12997,-2.2864760160446167,-3.159156560897827
12998,-1.179552597925067,-1.19582200050354
12999,0.0,0.07553109526634216
13000,-0.03198670328129083,-8.275732398033142e-05
13001,-0.0012461822479963303,0.10528992116451263
13002,-0.0005070834522484802,0.07591754198074341
13003,-0.0012044596951454878,0.0037288088351488113
13004,0.00025563275266904384,0.07115353643894196
13005,-6.466589242219925,-6.593174457550049
13006,0.0258982814848423,-0.02698785811662674
13007,-0.5247918516397476,-0.6806445121765137
13008,-0.20809657871723175,-0.1991540789604187
13009,-1.453323282301426,-1.468316912651062
13010,-3.857487201690674,-4.1792473793029785
13011,-0.36819691956043243,-0.3054220676422119
13012,-0.5086444467306137,-0.7071605920791626
13013,0.021637629717588425,0.01888875663280487
13014,-0.2146508414298296,-0.2241242676973343
13015,-1.478182196024136e-05,0.020153189077973366
13016,0.002762270283710677,0.6547397971153259
13017,-0.0018471890143700875,0.3001883029937744
13018,-11.041965536773205,-11.014262199401855
13019,0.628245621919632,-0.13691063225269318
13020,-4.129449367523193,-8.243243217468262
13021,0.004525323864072561,0.00472886161878705
13022,0.00622337544336915,0.004274371545761824
13023,0.16685525886714458,0.14598584175109863
13024,-0.9414103236049414,-0.9587419629096985
13025,-0.33306528627872467,-0.41818854212760925
13026,-0.4004964530467987,-0.6717920899391174
13027,-0.34338153898715973,-0.4978797435760498
13028,-1.6223897337913513,-1.6010980606079102
13029,-5.124278128147125,-5.4469075202941895
13030,-1.3650716077536345,-1.3601833581924438
13031,-0.0004607485607266426,0.19088013470172882
13032,-0.7277598083019257,-0.9638090133666992
13033,0.701468039304018,0.0956537127494812
13034,-0.15458685159683228,-1.1260675191879272
13035,0.3335164673626423,0.013763170689344406
13036,-5.932833939790726,-6.182496547698975
13037,-4.216879606246948,-5.920319557189941
13038,-1.1238611437147483,-0.9943774342536926
13039,0.038870188407599926,0.15056738257408142
13040,-0.7317781746387482,-1.0418452024459839
13041,-1.905185256153345,-1.4879322052001953
13042,0.024691006168723106,0.0032820096239447594
13043,-0.17850196361541748,-0.4307200312614441
13044,-0.006233918946236372,0.0014818478375673294
13045,-0.09942053817212582,-0.07501734793186188
13046,0.2146707996726036,0.017461329698562622
13047,-1.3066020607948303,-2.1431033611297607
13048,-0.196454755961895,-0.2997678518295288
13049,-2.0715975165367126,-2.511122465133667
13050,-0.000304117682389915,0.03439708054065704
13051,0.007768891751766205,0.17916539311408997
13052,-0.65912383235991,-0.6711090803146362
13053,0.12949837744235992,-0.05337146297097206
13054,0.021720970049500465,0.10320793092250824
13055,0.004136353789363056,0.12823228538036346
13056,3.81468828436482e-06,0.03489191457629204
13057,0.0006023829337209463,0.03364219143986702
13058,0.015072427224367857,0.0036004544235765934
13059,1.2071282863616943,-1.002504587173462
13060,-0.16016734577715397,-0.12994922697544098
13061,2.825212845891656e-05,0.007583026774227619
13062,-0.9426736757159233,-0.8557443618774414
13063,-1.3788138031959534,-2.072197914123535
13064,0.01706654392182827,1.1283596754074097
13065,-1.9525649547576904,-2.006795883178711
13066,-0.13651044247671962,-0.0692790150642395
13067,-0.005675521038938314,0.000841065775603056
13068,-0.0001370373065583408,0.20948532223701477
13069,-0.0017018911894410849,0.008095226250588894
13070,-0.31204180233180523,-0.28722259402275085
13071,0.03993495856411755,0.04409937560558319
13072,-0.030201628804206848,-0.025468990206718445
13073,-1.0374087318778038,-1.149024248123169
13074,0.023971778340637684,0.006273099221289158
13075,-10.497855186462402,-13.403517723083496
13076,-2.288696850882843e-05,0.017816418781876564
13077,-2.4361052215099335,-2.5156877040863037
13078,-0.3111116886138916,-0.7166455984115601
13079,-12.045719623565674,-17.829729080200195
13080,-0.19420749321579933,-0.2002766728401184
13081,-0.007458393054548651,-0.0067344652488827705
13082,0.2549270689487457,-0.33925971388816833
13083,0.04041298758238554,0.0009276513010263443
13084,-6.776171784847975,-6.83396053314209
13085,-0.7306651424150914,-0.6551117897033691
13086,0.5070181339979172,-0.16194747388362885
13087,0.4183647632598877,-1.1054627895355225
13088,-0.06960104405879974,-0.04278389364480972
13089,0.018096081563271582,0.13465359807014465
13090,-0.12023292109370232,-0.14511537551879883
13091,-3.0560572147369385,-5.589133262634277
13092,-0.0001120498700402095,0.13128283619880676
13093,-0.23120307549834251,-0.23582696914672852
13094,0.19456518441438675,-0.0392506942152977
13095,-3.3621654510498047,-7.676626682281494
13096,-0.3792203813791275,-0.4922342300415039
13097,-0.6197201311588287,-0.6227622032165527
13098,-0.0005709464312531054,0.006235324777662754
13099,0.14824359118938446,0.01155892014503479
13100,-1.0847492376342416e-05,0.6546991467475891
13101,-7.171033799648285,-7.690426349639893
13102,-0.015364319086074829,-0.024181682616472244
13103,-0.017907552421092987,-0.0338900163769722
13104,-0.05915134400129318,-0.04274653270840645
13105,-4.5805546045303345,-6.25077486038208
13106,0.001314014705712907,0.001355321379378438
13107,-0.19044926390051842,0.008698314428329468
13108,-3.5195798873901367,-5.090981960296631
13109,-3.681368261575699,-3.9169459342956543
13110,-0.0017476203070145857,0.016127806156873703
13111,0.11728690285235643,-0.0010690167546272278
13112,0.0,0.03199531137943268
13113,-0.05445372359827161,-0.011369660496711731
13114,0.0031660283812016132,0.007440733723342419
13115,-0.28936491534113884,-0.28113603591918945
13116,0.23378193378448486,-0.052290141582489014
13117,-3.1882684603333473,-3.2292063236236572
13118,-0.030272490344941616,-0.03698773682117462
13119,0.001848113228334114,1.151642918586731
13120,-1.070272703655064,-0.6473449468612671
13121,-3.895505890250206,-4.010141372680664
13122,0.04677185881882906,0.0013736393302679062
13123,-0.534225344657898,-1.2059252262115479
13124,-0.9674689695239067,-0.9068593382835388
13125,-0.046603865921497345,-0.12589730322360992
13126,-0.08500001579523087,-0.03041316568851471
13127,-0.02186623215675354,-0.01067730225622654
13128,-0.04148929566144943,-0.012404993176460266
13129,-0.06115138530731201,-0.08933885395526886
13130,0.03862621448934078,0.30916622281074524
13131,-2.6718804836273193,-3.6618833541870117
13132,-0.05547208897769451,-0.08198963105678558
13133,0.36048413813114166,-0.10321123152971268
13134,0.3273634910583496,-0.7621825933456421
13135,-0.012906108051538467,-0.06378369778394699
13136,7.152555099310121e-07,0.0014460355741903186
13137,-0.0025459621101617813,-0.0152731379494071
13138,-0.08075409475713968,-0.07577796280384064
13139,-5.385513544082642,-7.592350482940674
13140,-5.84110057388898e-06,0.10420911014080048
13141,0.009115029126405716,-0.019941434264183044
13142,-3.515151023864746,-4.895845413208008
13143,-2.421022951602936,-1.3436706066131592
13144,-0.17957433219999075,0.11494642496109009
13145,-6.812361419200897,-7.237492084503174
13146,-4.86484432220459,-5.12981653213501
13147,0.49745655059814453,-3.1983511447906494
13148,0.4959055781364441,-0.5075180530548096
13149,-0.010378196428064257,0.0687258169054985
13150,-0.002368300687521696,0.015147631987929344
13151,4.6132595343806315e-05,0.07646360248327255
13152,-0.9629011303186417,-1.0975655317306519
13153,-1.0622373819351196,-1.1636840105056763
13154,-2.52710685133934,-2.8703348636627197
13155,-0.41113337874412537,-0.7574206590652466
13156,-0.3618394508957863,-0.28282153606414795
13157,-0.010274925145495217,0.013694089837372303
13158,0.11316101998090744,-0.07498457282781601
13159,0.015070129418745637,0.011494830250740051
13160,-0.006559562869369984,0.11905130743980408
13161,-0.0006395748350769281,0.030745862051844597
13162,-0.03507780411746353,0.1255926787853241
13163,-2.7813149485737085,-2.671220302581787
13164,0.02900689048692584,0.10105953365564346
13165,-0.09242175528197549,-0.08189062774181366
13166,-0.03736567497253418,-0.31001532077789307
13167,-0.19325315952301025,-1.6309434175491333
13168,0.000779544614488259,0.042050447314977646
13169,-3.305054187774658,-3.453688383102417
13170,0.0021727210842072964,-0.0011118841357529163
13171,-4.851252347230911,-5.313851356506348
13172,-1.5230617374181747,-1.6075215339660645
13173,-0.010651025921106339,0.005970396101474762
13174,-0.05676915356889367,-0.058956585824489594
13175,-0.012603718787431717,0.024130232632160187
13176,1.1256871223449707,-0.31809473037719727
13177,0.14575552940368652,-2.0844342708587646
13178,-0.756403480656445,-0.7589549422264099
13179,-0.7499558925628662,-2.4934980869293213
13180,-10.016815185546875,-12.654718399047852
13181,0.00033847148006316274,0.004226004704833031
13182,0.014363352209329605,0.24873439967632294
13183,-0.3225977420806885,-0.8407453894615173
13184,-0.02925318479537964,-0.09319896996021271
13185,-0.5500957928597927,-0.5784702301025391
13186,-0.5567613840103149,-1.7964175939559937
13187,-0.025366708752699196,0.02626255713403225
13188,-1.802181176841259,-1.7801809310913086
13189,-0.2635069414973259,-0.34464454650878906
13190,-0.4606376010851818,-0.4532448947429657
13191,-2.5938711911439896,-2.707764148712158
13192,-0.002537941560149193,0.08323922753334045
13193,-0.7991118114441633,-0.8066338896751404
13194,-1.7242922335863113,-1.7732043266296387
13195,0.02432187646627426,-0.004987360443919897
13196,0.02952303783968091,0.009221184998750687
13197,-0.0006519556045532227,-1.131911277770996
13198,0.19892658293247223,-0.009492442011833191
13199,-0.39135537296533585,-0.4254566431045532
13200,9.655122994445264e-06,0.10415701568126678
13201,-0.389023594558239,-0.45191892981529236
13202,-1.5478789806365967,-1.9758342504501343
13203,-0.04525422118604183,-0.07257256656885147
13204,-0.6116518378257751,-1.1077451705932617
13205,0.16439219936728477,-0.015991879627108574
13206,-0.3153953552246094,-0.32492098212242126
13207,2.969521075487137,-0.30034711956977844
13208,-0.06377861276268959,-0.06408640742301941
13209,-5.9634281396865845,-6.900522708892822
13210,-0.0005332932123565115,0.0041639553382992744
13211,0.0008874060440575704,0.03615451976656914
13212,-2.8173760771751404,-2.9593217372894287
13213,0.030483431182801723,0.009563873521983624
13214,-0.01858274801634252,-0.019598793238401413
13215,-0.19942962191998959,-0.18083521723747253
13216,-0.3901501973159611,-0.36596253514289856
13217,-0.009781534317880869,0.032020896673202515
13218,-2.1799056008458138,-2.252608299255371
13219,-0.24675321578979492,-1.4385241270065308
13220,-0.007434245198965073,0.00036756694316864014
13221,-1.9314704537391663,-1.9724326133728027
13222,-3.7017970085144043,-4.765312194824219
13223,-0.22642865777015686,-0.5251291990280151
13224,-0.46262114122509956,-0.3935699760913849
13225,0.00022860863100504503,0.03045269474387169
13226,-1.1994006955064833,-1.173939824104309
13227,-0.06909056752920151,-0.03785398602485657
13228,-0.8550346493721008,-1.490583062171936
13229,0.0011907554435310885,0.10411148518323898
13230,-5.875007271766663,-7.0405497550964355
13231,-1.6534567475318909,-1.8333524465560913
13232,-0.10155607247725129,-0.02734684944152832
13233,-1.2529608719050884,-1.2577828168869019
13234,-0.2673334591090679,-0.25250914692878723
13235,-1.260732889175415,-1.571040391921997
13236,-0.092036297544837,-0.06936369836330414
13237,-0.13544774102047086,-0.13056814670562744
13238,0.02514052204787731,0.05660022795200348
13239,-2.4536223355680704,-2.44380259513855
13240,-0.7835948467254639,-3.3545193672180176
13241,-0.0002914446813520044,0.03309096768498421
13242,-2.59171986579895,-2.8777334690093994
13243,0.23163211345672607,-0.46651652455329895
13244,-1.0727015733718872,-1.2764931917190552
13245,-4.474327385425568,-5.313954830169678
13246,-0.946301856165519,-0.9399627447128296
13247,0.10739059746265411,-0.028708796948194504
13248,-0.6446131691336632,-0.5933818221092224
13249,-0.5475419517606497,-0.568330705165863
13250,-1.9644562005996704,-2.029841661453247
13251,-3.6621081829071045,-4.45191764831543
13252,-1.0456653647124767,-1.043893814086914
13253,1.187469631433487,-0.27744004130363464
13254,-0.11658927146345377,0.08102759718894958
13255,-10.00969123840332,-10.96462631225586
13256,-0.0017368802800774574,0.2987860441207886
13257,-0.0002698085445445031,0.14246997237205505
13258,-0.682368665933609,-0.09734970331192017
13259,-4.626868212595582,-4.6367411613464355
13260,-0.6521835401654243,-0.6617436408996582
13261,0.004644439555704594,0.005747333634644747
13262,-0.0018678237684071064,0.0004448201507329941
13263,-0.005332750442903489,0.04603789374232292
13264,-1.9020904749631882,-1.8498893976211548
13265,-3.9855500757694244,-3.5920917987823486
13266,2.1576321159955114e-05,0.04251372814178467
13267,0.04609547555446625,-0.15132969617843628
13268,-4.375646591186523,-8.562496185302734
13269,2.0265558760002023e-06,0.2867330312728882
13270,-1.7859371900558472,-2.3792672157287598
13271,0.0782739226706326,1.150214672088623
13272,-4.625846266746521,-6.194613933563232
13273,-2.1568272560834885,-2.262024402618408
13274,-4.987915754318237,-7.280801773071289
13275,-0.01209674496203661,0.00522189773619175
13276,-3.1273362040519714,-3.7708911895751953
13277,-0.14312523003900424,-0.13634639978408813
13278,0.0378201249986887,-0.020334474742412567
13279,-4.372124671936035,-6.548862457275391
13280,-0.07312765542883426,-0.062284909188747406
13281,-9.114101491868496,-9.040019035339355
13282,-1.7561631798744202,-1.7221890687942505
13283,0.23238664120435715,-0.09129723161458969
13284,-0.7527701868675649,-0.7506753206253052
13285,-0.03467834321781993,0.014100123196840286
13286,-0.3036271333694458,-1.8000800609588623
13287,-2.276189088821411,-2.5134027004241943
13288,-0.16592616774141788,-0.01752878725528717
13289,-5.024740695953369,-7.266794204711914
13290,-0.6233267784118652,-1.6444042921066284
13291,-0.015829188283532858,0.0032153911888599396
13292,0.3130783513188362,-0.07155649363994598
13293,0.04547761380672455,-0.05608221888542175
13294,-0.043618300900561735,0.0007582902908325195
13295,0.013815888902172446,0.0297059565782547
13296,-6.774664640426636,-9.053112030029297
13297,-1.8786506950855255,-2.096337080001831
13298,0.8851959705352783,-0.5131964087486267
13299,-0.05021859612315893,-0.058550309389829636
13300,1.7881371263683832e-06,0.015811657533049583
13301,-0.06772543862462044,0.09326918423175812
13302,-1.3580322265625,-1.4937708377838135
13303,-1.0996431410312653,-1.3251433372497559
13304,-2.085813418030739,-2.0831551551818848
13305,-0.00015982883633114398,0.016043849289417267
13306,0.34344084188342094,-0.05146540701389313
13307,-3.0944283232092857,-2.8921103477478027
13308,0.020926867611706257,0.014790141023695469
13309,-2.3038691878318787,-2.891848087310791
13310,-0.026929408311843872,-0.23006007075309753
13311,-0.582638144493103,-2.4877331256866455
13312,-0.9625296965241432,-0.9899653196334839
13313,0.11456673592329025,0.07996732741594315
13314,0.002947741246316582,0.10338249802589417
13315,-0.1365419402718544,-0.2152947634458542
13316,6.639579623879399e-05,0.1287229359149933
13317,-0.33890819549560547,-2.1358025074005127
13318,-1.42891432531178,-1.43166184425354
13319,0.015494063030928373,0.00842222198843956
13320,-1.7085143327713013,-3.5948238372802734
13321,0.0009427978366147727,0.035917337983846664
13322,-2.804858446121216,-4.619490623474121
13323,-0.020116577041335404,-0.01081558782607317
13324,0.004464691272005439,0.0764865130186081
13325,0.014460757374763489,0.3008480668067932
13326,-0.11062394082546234,-0.25536128878593445
13327,-0.0012788808307959698,0.03161820024251938
13328,-2.457983304397203,-2.4277756214141846
13329,-3.5924920439720154,-4.376349449157715
13330,-2.0235660076141357,-2.7180893421173096
13331,0.7858057487756014,0.01395285502076149
13332,0.4211602061986923,-0.13922256231307983
13333,-0.8785347640514374,-0.9523099660873413
13334,-0.12472077459096909,-0.11319465935230255
13335,-2.1438544392585754,-2.635526180267334
13336,-0.01096864539431408,0.12459270656108856
13337,-0.2851053327322006,-0.3147754371166229
13338,-0.0003192921321897302,0.02083747647702694
13339,-4.627944936975837,-4.645209789276123
13340,-11.395863741636276,-11.827760696411133
13341,0.0004610922187566757,0.010400190949440002
13342,-2.3038691878318787,-2.891848087310791
13343,-1.6225742474198341,-1.526857852935791
13344,0.019405568746151403,0.033413756638765335
13345,0.0337672084569931,0.0973002165555954
13346,-0.0008196494309231639,0.005132547579705715
13347,0.05465215444564819,-0.25376614928245544
13348,-0.07528608245775104,0.08310514688491821
13349,0.0002982313744723797,0.004052429925650358
13350,0.014746623928658664,0.041565828025341034
13351,-3.9120389223098755,-4.507892608642578
13352,0.06853425316512585,0.07280629128217697
13353,-2.6382867097854614,-3.479466199874878
13354,-0.056456927210092545,-0.04471578449010849
13355,-0.0002623829059302807,0.041956111788749695
13356,-1.1920926112907182e-07,0.015811657533049583
13357,-2.357255809009075,-2.4679038524627686
13358,0.015366772189736366,-0.011748701333999634
13359,-1.432501196861267,-1.847880482673645
13360,-0.32462720572948456,-0.5549592971801758
13361,0.24900594912469387,0.03672274947166443
13362,-0.0020674722036346793,0.07644304633140564
13363,-0.011635466769803315,-0.004962824285030365
13364,-1.6975439619272947,-1.7082130908966064
13365,-0.8001661896705627,-1.4665974378585815
13366,-0.00013278871574584628,0.007326409220695496
13367,-1.3544365372508764,-1.3153321743011475
13368,-0.3202331122010946,-0.320173442363739
13369,-0.000967752595897764,0.005750724114477634
13370,-4.590025193989277,-4.622171401977539
13371,-0.08349469490349293,0.0451212078332901
13372,-4.200609862804413,-4.839869976043701
13373,0.025289224227890372,0.1267581433057785
13374,-0.0831551793962717,-0.10440167039632797
13375,-0.08686431124806404,0.22034737467765808
13376,0.5146358162164688,-0.0015341760590672493
13377,-0.04086504690349102,-0.04786292463541031
13378,-0.8995931893587112,-1.050265908241272
13379,2.5868075709922778e-05,0.006570401135832071
13380,0.06881726998835802,0.01409896370023489
13381,-1.0964451897889376,-1.0777003765106201
13382,0.10193359851837158,-0.05653275549411774
13383,-1.9565738439559937,-2.2903146743774414
13384,-2.430030897259712,-2.5815603733062744
13385,-1.0689252018928528,-0.7832252979278564
13386,-0.0009729430094012059,0.035213641822338104
13387,-0.4469585418701172,-0.8296157121658325
13388,-0.1344219110906124,0.14204901456832886
13389,-1.1495850384235382,-1.369462490081787
13390,-5.201904773712158,-6.283825397491455
13391,-4.553655058145523,-4.823238849639893
13392,-1.0685612559318542,-1.9696061611175537
13393,0.0008919425308704376,0.04197085276246071
13394,0.24030539393424988,-0.10013476014137268
13395,0.010424702661111951,0.02014990523457527
13396,-1.7685492634773254,-2.567596673965454
13397,0.5133016705513,-0.8358418941497803
13398,0.017514333128929138,0.10136866569519043
13399,-2.4758635759353638,-3.706115245819092
13400,0.1406453177332878,-0.11005806922912598
13401,-0.043187472969293594,-0.08599651604890823
13402,0.6380918025970459,-1.5612709522247314
13403,-0.36211431701667607,-0.3192787766456604
13404,0.2704530693590641,-0.029785189777612686
13405,-0.5432613790035248,-0.9059520959854126
13406,0.00020286530707380734,0.02201620303094387
13407,0.00013813795521855354,0.04203878715634346
13408,0.040977030992507935,-0.3224486708641052
13409,0.22118571400642395,-0.19100329279899597
13410,-3.7972429990768433,-4.473886489868164
13411,-0.002307953604031354,0.156703382730484
13412,-0.6298303008079529,-1.4819320440292358
13413,0.00403902999823913,0.1037779152393341
13414,-2.6050226241350174,-2.5880227088928223
13415,-2.1767265796661377,-4.179229736328125
13416,-1.473405382130295,-1.472312092781067
13417,-0.0005702101334463805,0.023198094218969345
13418,0.015364445745944977,-0.0030656037852168083
13419,-0.07262592203915119,-0.007607869803905487
13420,-5.482487201690674,-11.33868408203125
13421,0.03445282904431224,0.041946105659008026
13422,-0.8409904539585114,-1.0539166927337646
13423,-0.1983914258889854,-0.16594302654266357
13424,-0.00035300433955853805,0.007175782695412636
13425,0.034567025024443865,0.022040607407689095
13426,-1.4137530326843262,-5.2660980224609375
13427,-3.9902032911777496,-4.406315326690674
13428,0.0009172940626740456,0.015338032506406307
13429,-7.866569519042969,-10.495737075805664
13430,-0.10509633459150791,-0.11507353186607361
13431,-0.03335727285593748,-0.037401799112558365
13432,-0.11474533285945654,-0.026499591767787933
13433,-0.40651923418045044,-1.1977914571762085
13434,-2.0516098234802485,-2.0510239601135254
13435,-4.670373201370239,-5.239299297332764
13436,-2.5229417085647583,-3.7643280029296875
13437,0.46682360023260117,-0.038958240300416946
13438,-1.1503314971923828,-1.55448317527771
13439,5.6232791393995285e-05,0.04165029525756836
13440,0.0006290532182902098,3.38071258738637e-05
13441,-0.4523771330714226,-0.4818597435951233
13442,-0.01612842723261565,0.01900673843920231
13443,-4.657595634460449,-5.110962867736816
13444,-0.9834682941436768,-3.2427070140838623
13445,-0.001731608972477261,0.03115665353834629
13446,-0.0009641945362091064,0.023753821849822998
13447,4.887095565209165e-05,0.04282010346651077
13448,-0.00032803858630359173,0.006503488402813673
13449,-2.0084641575813293,-2.8774302005767822
13450,-1.2782466299831867,-1.3068573474884033
13451,0.6416606903076172,-0.8679994344711304
13452,-0.40043633710592985,-0.37015676498413086
13453,0.18086259346455336,-0.0005908329039812088
13454,-0.45901821553707123,-0.5124945044517517
13455,0.019416560418903828,0.027890313416719437
13456,-0.0009544641943648458,0.20829591155052185
13457,-5.81784725189209,-6.762674331665039
13458,-1.8293813467025757,-2.3123223781585693
13459,0.06743875332176685,0.018348881974816322
13460,-0.6928731203079224,-1.199737310409546
13461,-0.0019467473975964822,0.008629439398646355
13462,-0.7613433003425598,-0.653090238571167
13463,0.04055926948785782,-0.04765710234642029
13464,0.03955125901848078,0.02695045992732048
13465,-0.5388797745108604,-0.5383912920951843
13466,0.03055783361196518,-0.0687023401260376
13467,-6.411276578903198,-7.208199977874756
13468,0.011068738531321287,0.07464627176523209
13469,0.06512664083857089,0.031286031007766724
13470,0.08546673692762852,0.03283675014972687
13471,-0.021518091671168804,-0.003054484724998474
13472,-0.39843201637268066,-0.4468498229980469
13473,-0.1302941683679819,-0.05197028070688248
13474,-0.5319526701932773,-0.4578820466995239
13475,-1.4835616052150726,-1.4722434282302856
13476,-4.335936546325684,-5.286319732666016
13477,-1.4650965481996536,-1.5502907037734985
13478,-2.772154688835144,-4.283964157104492
13479,-0.0012993433192605153,0.12876392900943756
13480,-1.3426319360733032,-1.798661470413208
13481,-0.20327230729162693,-0.11943437904119492
13482,0.0003550858236849308,0.03105757385492325
13483,-0.33562885969877243,-0.320732057094574
13484,0.23074650764465332,-0.31155094504356384
13485,-1.9033843576908112,-2.102346897125244
13486,-6.555409789085388,-6.963277339935303
13487,0.10015863180160522,-0.10340006649494171
13488,0.0006363401153066661,0.03483743593096733
13489,-2.215203881263733,-2.2823166847229004
13490,-0.13790246844291687,-0.5637049674987793
13491,-0.2828219048678875,-0.3017389178276062
13492,-0.06478602439165115,-0.16415143013000488
13493,-0.0006551684346050024,0.00462072528898716
13494,-0.0024350776220671833,0.004267324227839708
13495,0.014917342836270109,0.023663315922021866
13496,-0.25578346848487854,-0.2928295135498047
13497,0.03193240985274315,-0.0011523114517331123
13498,0.0019474010914564133,0.11707370728254318
13499,-0.3180333487689495,-0.3359980583190918
13500,0.028657827526330948,-0.0159909650683403
13501,0.01037096232175827,-0.03920214995741844
13502,-2.2406500577926636,-2.4123454093933105
13503,0.011465441435575485,-0.008653226308524609
13504,-4.444645285606384,-5.134203910827637
13505,-0.000252570439442934,0.0070284451358020306
13506,-1.2994911670684814,-1.755660057067871
13507,-1.8868559375405312,-1.8808138370513916
13508,-1.6174196600914001,-1.845719814300537
13509,-0.5666017792536877,-0.5349288582801819
13510,-0.0017113583744503558,0.06986217945814133
13511,0.0022149928845465183,0.0015198434703052044
13512,0.005383817479014397,0.11233170330524445
13513,-0.019453482353128493,0.026823638007044792
13514,-0.309236561646685,-0.2796061933040619
13515,-0.004240226000547409,0.11876320093870163
13516,-0.698379585519433,-0.6853019595146179
13517,0.17856621742248535,-3.174177408218384
13518,0.001756991259753704,0.0029876576736569405
13519,-0.16395354457199574,-0.042067751288414
13520,-1.832415908575058,-1.94791841506958
13521,0.0001665898016653955,0.04420723393559456
13522,-0.01868191739777103,0.012937763705849648
13523,-2.1378127336502075,-3.6680657863616943
13524,-0.001400412991642952,0.003958364017307758
13525,-0.49736026488244534,-0.36003315448760986
13526,-3.4002695083618164,-4.503401756286621
13527,-0.04245789349079132,-0.008627526462078094
13528,-0.28175466507673264,-0.2797010838985443
13529,-0.66761714220047,-0.8943660855293274
13530,0.05973003106191754,0.032862018793821335
13531,0.6349403045023791,0.07842493802309036
13532,-0.0627769990824163,-0.03612607717514038
13533,-0.03377896919846535,-0.02861250564455986
13534,-0.1313895881175995,-0.3955034911632538
13535,-1.6892590075731277,-1.8085581064224243
13536,0.05359905958175659,-0.395776629447937
13537,-0.058180972933769226,-0.13591443002223969
13538,-0.5046599060297012,-0.7012723684310913
13539,-0.08419885765761137,-0.04821265488862991
13540,-0.0835406742990017,-0.10230718553066254
13541,-0.5421698871068656,-0.538670003414154
13542,-0.9691525101661682,-1.6289361715316772
13543,-1.8272759914398193,-2.0004217624664307
13544,-0.9817094709724188,-0.7170294523239136
13545,-0.00016886497905943543,0.006162907928228378
13546,0.009949445724487305,-1.1054420471191406
13547,-4.987201392650604,-5.1708598136901855
13548,-0.4854219790722709,-0.41338372230529785
13549,-6.677097916603088,-7.258291244506836
13550,-0.5548740774393082,-0.6890917420387268
13551,-0.56125408411026,-0.873778223991394
13552,-4.071749687194824,-5.032373428344727
13553,-2.1683779805898666,-2.1667728424072266
13554,-0.5002171962987632,-0.08447876572608948
13555,-0.26200246810913086,-0.29126113653182983
13556,-1.5230617374181747,-1.6075215339660645
13557,-0.03448435012251139,0.028735917061567307
13558,-4.993887364864349,-5.972611904144287
13559,-0.025990933179855347,0.24091973900794983
13560,-3.5835574865341187,-4.658100128173828
13561,-0.020355546846985817,-0.03227671608328819
13562,-0.06326927710324526,-0.05230648070573807
13563,-1.1174286715686321,-1.1563409566879272
13564,-0.3177321255207062,-0.5376033782958984
13565,0.0011676044669002295,0.04552973806858063
13566,-3.825099855661392,-3.8770461082458496
13567,4.512723535299301e-06,0.15700970590114594
13568,-3.713860422372818,-4.093845844268799
13569,-0.04853428201749921,-0.046115461736917496
13570,-0.005223765969276428,0.007725739851593971
13571,-1.319503489881754,-1.3682557344436646
13572,-1.4141086786985397,-1.3282928466796875
13573,-4.396661356091499,-4.518832206726074
13574,-0.23615414754021913,-0.23545193672180176
13575,0.005814811214804649,0.028921062126755714
13576,-0.9921363890171051,-1.2746267318725586
13577,0.15492600947618484,-0.0026490651071071625
13578,-0.9325354099273682,-2.3055613040924072
13579,-5.74056750535965,-6.150887966156006
13580,-2.663366198539734,-3.690413475036621
13581,0.0046689428854733706,0.004910747520625591
13582,-0.8774041174910963,-0.877650260925293
13583,0.000609974842518568,0.07284696400165558
13584,-0.15060547180473804,0.337768018245697
13585,-0.44507819414138794,-1.1753348112106323
13586,-4.887560862698592e-06,0.30211499333381653
13587,0.1732123577967286,0.02153804525732994
13588,0.017566224676556885,0.30124765634536743
13589,-1.388156122295186,-0.8952580690383911
13590,0.025774821639060974,-0.02454780414700508
13591,-1.3714791014790535,-1.394079327583313
13592,-0.017312653362751007,-0.036422766745090485
13593,-1.788185954093933,-2.10845685005188
13594,0.7354753175750375,0.02159176394343376
13595,-0.22205495834350586,-1.5464435815811157
13596,0.006569513003341854,0.032660238444805145
13597,0.0068404702469706535,-0.0019810236990451813
13598,-4.884555920958519,-4.984610557556152
13599,0.09803087217733264,-0.0001744232140481472
13600,-0.13791520544327796,-0.10841314494609833
13601,-0.0015965625207172707,0.044922854751348495
13602,-0.4295140393078327,-0.4487021565437317
13603,-0.00011610266665229574,0.0736183151602745
13604,-0.007443502661772072,0.19343827664852142
13605,-8.569857686758041,-8.944184303283691
13606,0.15790162980556488,-0.19411395490169525
13607,-2.6338533759117126,-2.758236885070801
13608,-1.8180919885635376,-2.6617441177368164
13609,-1.5131933391094208,-1.6150436401367188
13610,0.01661474211141467,0.0504140667617321
13611,-0.00025839812951744534,0.04419936612248421
13612,-8.142083168029785,-11.15054702758789
13613,0.004717898787930608,0.04516557976603508
13614,-5.812432765960693,-6.572194576263428
13615,-0.17768827825784683,-0.07333864271640778
13616,-2.1420010924339294,-2.7873525619506836
13617,0.0005688848905265331,0.0046418155543506145
13618,-3.3192972280085087,-3.3040449619293213
13619,-0.07601726800203323,-0.0387670136988163
13620,0.7578011751174927,-1.0285435914993286
13621,-2.9950996339321136,-3.233991861343384
13622,1.061286449432373,-0.25862202048301697
13623,-0.7643867433071136,-0.884100079536438
13624,-3.9695701599121094,-5.202713966369629
13625,-7.831680341041647e-05,0.03132382035255432
13626,-0.3510075807571411,-2.0866150856018066
13627,-2.3238826543092728e-05,0.01048867218196392
13628,0.7195044159889221,0.2150011956691742
13629,0.016412483499152586,0.134541317820549
13630,-1.418190836906433,-1.5589665174484253
13631,-0.14702094346284866,-0.1766839325428009
13632,0.18209588155150414,-0.02524878829717636
13633,-3.244585394859314,-4.282492637634277
13634,-0.8166122734546661,-0.556618332862854
13635,-0.5149802314117551,-0.5216189622879028
13636,-0.005040798569098115,0.0014454978518188
13637,0.3876533806324005,-0.3769373893737793
13638,-0.7080413773655891,-0.724727213382721
13639,-0.028124861419200897,-0.11648313701152802
13640,-0.027919235755689442,0.047006599605083466
13641,0.12227624654769897,-0.08799143880605698
13642,-0.03507780411746353,0.1255926787853241
13643,-6.987985730171204,-8.244396209716797
13644,0.1016576737165451,0.0837196335196495
13645,-0.7708432078361511,-1.0526015758514404
13646,-0.003024727790034376,0.005710850935429335
13647,-3.073725700378418,-3.386509418487549
13648,-2.620451584458351,-2.6847665309906006
13649,-0.00027749454602599144,0.0003597947070375085
13650,-0.16990549117326736,-0.24190694093704224
13651,-2.1420010924339294,-2.7873525619506836
13652,0.6167066842317581,-0.17222563922405243
13653,0.002762270283710677,0.6547397971153259
13654,-6.059023439884186,-6.87750768661499
13655,0.02688516490161419,-0.006116654723882675
13656,0.004801794304512441,0.052440255880355835
13657,-0.31992995738983154,-1.2778228521347046
13658,-0.3801322430372238,-0.5366393327713013
13659,-0.4877253696322441,-0.5337704420089722
13660,-1.3938605785369873,-2.3900299072265625
13661,-0.9415012896060944,-1.2858867645263672
13662,1.061286449432373,-0.25862202048301697
13663,-0.2105197161436081,-0.2392326295375824
13664,0.3065679669380188,-0.4463493824005127
13665,-0.043193062767386436,0.06935812532901764
13666,-0.014385346788913012,0.07065770030021667
13667,-0.6248624064028263,-0.6655374765396118
13668,-0.0753250642446801,-0.06964267045259476
13669,0.030210688710212708,-0.04635009169578552
13670,-1.2949415445327759,-1.2807629108428955
13671,-3.9904290437698364,-3.901790142059326
13672,-0.0010791076347231865,0.0058333175256848335
13673,-0.5142030715942383,-1.0086134672164917
13674,0.2665862739086151,-0.12092004716396332
13675,-0.002927807974629104,0.15591605007648468
13676,-4.8179696798324585,-5.649783611297607
13677,0.0033172751573147252,0.031249800696969032
13678,-0.9004009962081909,-1.9947236776351929
13679,0.001563627524774347,0.0243319571018219
13680,-7.793025970458984,-8.521763801574707
13681,-1.1826758170500398,-1.1727056503295898
13682,0.023369729053229094,0.09418829530477524
13683,-0.6416957676410675,-0.8856579661369324
13684,-0.007080649957060814,-0.025706034153699875
13685,0.005162380635738373,-0.028537238016724586
13686,-0.002099216799251735,0.07050526142120361
13687,-1.2881989479064941,-1.300351619720459
13688,-0.22448915243148804,-0.4747363030910492
13689,-5.425337851047516,-5.614484786987305
13690,-0.015117838978767395,-0.06889071315526962
13691,-0.0036283600493334234,0.028820166364312172
13692,-0.035801106598228216,0.015371475368738174
13693,-1.179154396057129,-1.5329500436782837
13694,-0.9026961326599121,-1.281370759010315
13695,-0.0023335334844887257,0.04627501964569092
13696,0.05379195511341095,0.01785244047641754
13697,-9.417485728135944e-06,0.0422174446284771
13698,-0.03129845391958952,-0.029889630153775215
13699,0.0033122773747891188,0.007175306789577007
13700,-0.16306136548519135,-0.20359736680984497
13701,-2.6786234229803085e-05,0.04084330052137375
13702,-0.00030289997812360525,0.011251350864768028
13703,0.10739059746265411,-0.028708796948194504
13704,0.01271205022931099,-0.01946066878736019
13705,-3.454915713518858e-06,0.0008133536321111023
13706,-1.3798065185546875,-2.4352827072143555
13707,0.3292517280206084,0.05713922530412674
13708,0.6123769283294678,-1.645302176475525
13709,-4.215543255209923,-4.3971991539001465
13710,0.10501450300216675,-0.505325973033905
13711,-2.7269190847873688,-2.969952344894409
13712,0.003936434746719897,0.007026805076748133
13713,-0.3259517103433609,-0.4938628673553467
13714,-1.9264580011367798,-2.7395291328430176
13715,-0.007501836866140366,-0.032048579305410385
13716,-0.02837083430495113,0.012217171490192413
13717,-0.25185151561163366,0.06632155179977417
13718,0.7772876396775246,0.007776267826557159
13719,-1.9098277539014816,-2.0890793800354004
13720,0.16203318536281586,-0.1075005903840065
13721,0.000602845277171582,0.04213966056704521
13722,-0.6336293816566467,-0.8548006415367126
13723,-0.8732305765151978,-1.0814058780670166
13724,0.00010511797154322267,0.032131340354681015
13725,-0.08471999038010836,-0.07789400219917297
13726,-0.053373873233795166,-0.7554813623428345
13727,-0.04353567585349083,-0.04346746206283569
13728,-0.8094957172870636,-1.08625066280365
13729,-0.02899336814880371,-0.1660245805978775
13730,-0.000136823087814264,0.015530363656580448
13731,0.007480648666387424,0.008602483198046684
13732,0.020055260509252548,-0.04103770852088928
13733,0.02747061848640442,-0.3458513617515564
13734,-0.17885019350796938,0.011133939027786255
13735,2.770538568496704,-1.1616054773330688
13736,-0.1829427257180214,-0.21651820838451385
13737,-0.1376715898513794,-0.1815148890018463
13738,-4.2277660965919495,-5.212690353393555
13739,-0.00023218747264763806,0.10338333249092102
13740,2.2649692255072296e-06,0.04451069235801697
13741,1.129457175731659,-0.7240750193595886
13742,-0.28289651218801737,-0.15726615488529205
13743,0.020561449229717255,0.003974497318267822
13744,0.17943233251571655,-0.6010845303535461
13745,-0.8214029669761658,-1.1937757730484009
13746,0.1008320115506649,-0.034427493810653687
13747,-0.0011347937397658825,0.016195101663470268
13748,-1.249074712395668,-1.4084720611572266
13749,-0.301092691719532,-0.3550835847854614
13750,0.8619931042194366,-0.20556268095970154
13751,-0.6017016172409058,-0.6217058300971985
13752,-0.7999564409255981,-1.2347204685211182
13753,-0.6585536599159241,-0.9581629037857056
13754,-0.019985574879683554,0.009941115975379944
13755,-0.06230862345546484,0.0005562007427215576
13756,-0.0029050882440060377,0.0033232523128390312
13757,-0.002697763964533806,0.10243266075849533
13758,-7.748524694761727e-06,0.005502951331436634
13759,-0.0009586895876054768,0.041927214711904526
13760,-0.0009291346359532326,0.2087279111146927
13761,-7.49308255314827,-7.803378105163574
13762,-2.897658295929432,-2.9859657287597656
13763,-1.0542798340320587,-1.1268683671951294
13764,0.0030194634455256164,0.07896006107330322
13765,0.03479371964931488,-0.09105747193098068
13766,0.15958356857299805,-0.2993408739566803
13767,0.09168990887701511,0.39545324444770813
13768,-1.6505382657051086,-2.4839565753936768
13769,-1.3524638414382935,-2.820756673812866
13770,-0.024179364670999348,0.016632933169603348
13771,-5.670484781265259,-7.672237396240234
13772,0.8498095571994781,-0.04810871183872223
13773,0.3275716891512275,-0.010919272899627686
13774,-0.18856912106275558,-0.011167466640472412
13775,-2.7437264919281006,-4.056534290313721
13776,-0.006691638380289078,0.06742031872272491
13777,-4.641629457473755,-7.449592113494873
13778,-0.582638144493103,-2.4877331256866455
13779,-0.467347115278244,-0.718402624130249
13780,-1.471388816833496,-1.7697230577468872
13781,-0.6108360141515732,-0.624575138092041
13782,-4.4509077072143555,-6.223703384399414
13783,0.003996704239398241,-0.0026571820490062237
13784,-1.1204247130081058e-05,0.04715971648693085
13785,-3.7178236693143845,-3.7604148387908936
13786,-0.0001447493559680879,0.10345908999443054
13787,-1.3230484910309315e-05,0.004163783974945545
13788,-0.0029612063081003726,0.005230996757745743
13789,0.0016288958868244663,0.10590032488107681
13790,-1.3724554777145386,-1.891810655593872
13791,0.0054525857558473945,0.04595720395445824
13792,0.23335203249007463,-0.0067545026540756226
13793,-0.06212372053414583,0.05744624137878418
13794,-0.26318395137786865,0.2874387204647064
13795,-3.5741750597953796,-4.426829814910889
13796,-2.023916283797007,-1.369441032409668
13797,-0.012060914188623428,0.1100982204079628
13798,-0.1978832744061947,-0.12965455651283264
13799,-2.431711254757829e-05,0.10587386041879654
13800,-2.6710363626480103,-4.396873474121094
13801,-0.0001592767657712102,0.003067407291382551
13802,-0.2617654800415039,-0.29573240876197815
13803,-0.2610216587781906,0.10157015919685364
13804,0.050562892109155655,1.08967924118042
13805,1.0554914474487305,-2.944866418838501
13806,-4.957420513033867,-5.048549652099609
13807,-0.009209685493260622,0.02902887761592865
13808,-1.4070343971252441,-2.2892868518829346
13809,-0.23530946706887335,-0.2040179967880249
13810,-1.0474957823753357,-1.7999073266983032
13811,-0.12684279680252075,-0.31984812021255493
13812,-0.41062434017658234,-0.30031388998031616
13813,0.007392306812107563,-0.006914615631103516
13814,-0.04479191079735756,-0.046823710203170776
13815,-0.03298962675035,-0.04416581988334656
13816,-3.1167304664850235,-3.0141489505767822
13817,-3.1097484827041626,-3.9082694053649902
13818,-0.028563995845615864,-0.029292132705450058
13819,-0.18595325201749802,-0.24983574450016022
13820,-0.678245912771672,-0.6083636283874512
13821,0.2848198413848877,-0.16438640654087067
13822,0.045492435805499554,0.03175846114754677
13823,-0.27616162598133087,-0.4049353003501892
13824,-0.7194706983864307,-0.6060760617256165
13825,-0.06000684201717377,-0.16821672022342682
13826,-0.002077945973724127,0.027982087805867195
13827,0.023250434547662735,-0.021713849157094955
13828,-0.00617640046402812,-0.005927701015025377
13829,-0.0003345572349644499,0.016334127634763718
13830,-4.178689055144787,-4.166429042816162
13831,-0.8749134428799152,-0.8704348802566528
13832,-0.0012283766700420529,0.4175773859024048
13833,-0.0008151576384989312,0.002972234506160021
13834,-9.575497090816498,-10.434168815612793
13835,0.10049723088741302,0.06041911989450455
13836,-0.016060453839600086,0.0854278951883316
13837,2.1037447210401297,-0.009633585810661316
13838,-1.1051137074828148,-1.0584704875946045
13839,-0.0019387174397706985,0.038951244205236435
13840,0.026467623189091682,0.0826721116900444
13841,0.0009272519964724779,0.031023629009723663
13842,-0.4411375243216753,-0.46280500292778015
13843,-0.6134015806019306,-0.6245443820953369
13844,-0.0020473396871238947,0.024549253284931183
13845,-0.0725049190223217,-0.010686106979846954
13846,-0.004318505525588989,-0.3062942326068878
13847,-0.04672212339937687,0.054501019418239594
13848,0.0012084830086678267,0.03377090394496918
13849,-0.11631911993026733,-0.8937137722969055
13850,-4.757270455360413,-6.242274284362793
13851,-0.0013996569905430079,0.0002363517414778471
13852,0.057273241225630045,0.014785241335630417
13853,-3.0785799622535706,-3.2477688789367676
13854,-0.025559738278388977,-0.05602011829614639
13855,6.5085934693343e-05,0.04661799967288971
13856,0.00013343244791030884,-0.06142222136259079
13857,0.0008277437882497907,0.0059621939435601234
13858,-0.7613433003425598,-0.653090238571167
13859,-0.10797276165976655,-0.065605528652668
13860,-0.9748444557189941,-2.230062246322632
13861,-0.08963090181350708,-0.6989672183990479
13862,-0.2596350833773613,-0.34731626510620117
13863,-0.5204130411148071,-0.7071359753608704
13864,0.4845279734581709,0.00817873701453209
13865,-0.025296763167716563,0.0017954055219888687
13866,0.0057155666872859,0.000696132774464786
13867,0.002505366108380258,0.13457396626472473
13868,-0.1006920337677002,-0.18130101263523102
13869,-0.04605140583589673,-0.030952513217926025
13870,0.05249481834471226,-0.010191741399466991
13871,-0.09788126684725285,-0.028516903519630432
13872,-0.006406219967175275,0.12915323674678802
13873,-0.5023561678826809,-0.4843440055847168
13874,-4.352935284376144,-4.700714588165283
13875,-0.9068129323422909,-0.8885202407836914
13876,0.04335382580757141,-0.16953915357589722
13877,0.037175025790929794,-0.04494061321020126
13878,-0.1211523711681366,0.15584629774093628
13879,-0.003372270250110887,0.0030362578108906746
13880,-0.015877987956628203,0.014803538098931313
13881,0.06890831256168894,0.0425921231508255
13882,-0.0014979713596403599,0.03343641757965088
13883,-1.6043481528759003,-1.857101559638977
13884,-0.15015530586242676,-1.449586272239685
13885,-0.4416625499725342,-1.40212082862854
13886,-0.042334102327004075,-0.013777587562799454
13887,0.1952083706855774,-0.6536546349525452
13888,-0.20837872754782438,-0.21271637082099915
13889,-3.3950385749340057,-3.4726829528808594
13890,-1.4410942923277617,-1.457659125328064
13891,-0.6698353765532374,-0.6573387980461121
13892,-0.09660940617322922,-0.14073385298252106
13893,-1.9788114514085464e-05,0.0521572008728981
13894,-0.3178712986409664,-0.301845908164978
13895,0.4121263809502125,-0.03087058663368225
13896,-0.5049329921603203,-0.40456312894821167
13897,0.547827310860157,-0.014136295765638351
13898,0.08815675973892212,-0.24935926496982574
13899,-3.1001820266246796,-2.86171817779541
13900,-0.8543067574501038,-1.2506961822509766
13901,0.05033640284091234,0.014590500853955746
13902,-0.5011133514344692,-0.37858593463897705
13903,-0.033843155950307846,-0.08062270283699036
13904,-1.0196522176265717,-1.3767292499542236
13905,0.22603770345449448,0.12440017610788345
13906,-0.00022570128203369677,0.0009738398948684335
13907,-0.23392580449581146,-0.4461323916912079
13908,-2.5106706023216248,-2.5374205112457275
13909,-1.1492115706205368,-1.1871366500854492
13910,0.028539281338453293,0.015397220849990845
13911,-4.276286721229553,-5.3124518394470215
13912,0.0026191963734163437,0.6547196507453918
13913,-1.710761122405529,-1.7065767049789429
13914,0.024489911942509934,0.010648167692124844
13915,-2.456374704837799,-2.6511993408203125
13916,0.017233075574040413,0.004227539524435997
13917,-1.7190733030438423,-1.8326276540756226
13918,-0.12770046945661306,0.0240926593542099
13919,1.1483631432056427,-0.02614547684788704
13920,-6.561029851436615,-7.390598773956299
13921,0.20315027236938477,-0.4602579176425934
13922,-1.5386892557144165,-1.8017749786376953
13923,-0.00024315393147844588,0.12848931550979614
13924,-5.400042191147804,-5.519783973693848
13925,-0.3513399250805378,-0.40643659234046936
13926,-0.008831273065879941,-0.002406453713774681
13927,0.08918607234954834,-0.14392346143722534
13928,-0.15529642347246408,-0.16428649425506592
13929,-0.0023780129849910736,-0.032330553978681564
13930,-5.251602113246918,-6.228029251098633
13931,-1.0100957974791527,-1.045764446258545
13932,-5.91474612057209,-5.984820365905762
13933,-1.500673770904541,-2.4486148357391357
13934,-0.11649580439552665,-0.0859890878200531
13935,-0.030234340578317642,0.033331744372844696
13936,-0.5978647843003273,-0.5245335102081299
13937,-0.026836173608899117,-0.025919465348124504
13938,-2.9697567224502563,-3.2707159519195557
13939,-4.0934639275074005,-4.205774784088135
13940,0.37166768312454224,-0.2619250416755676
13941,0.03667156398296356,-0.08767355978488922
13942,-0.013275750214233994,0.006024993024766445
13943,-0.6298303008079529,-1.4819320440292358
13944,-0.29061388969421387,-1.5968683958053589
13945,0.102276680059731,0.09010490030050278
13946,-1.1969804763793945,-4.843994617462158
13947,0.00347808375954628,0.06565508991479874
13948,-1.603773295879364,-2.362840175628662
13949,-6.825881004333496,-9.447887420654297
13950,-0.03549657901749015,0.24827110767364502
13951,0.005837373901158571,0.135300874710083
13952,-0.002018679748289287,-0.0016168798319995403
13953,9.575416333973408e-05,0.004624777007848024
13954,-0.00102101695665624,0.019064942374825478
13955,-0.012394038960337639,0.10817505419254303
13956,-2.420785903930664,-3.993809938430786
13957,0.07328500598669052,-0.03306500241160393
13958,-0.07097772881388664,-0.044420622289180756
13959,-0.7695035934448242,-3.5751380920410156
13960,-0.579409122467041,-1.706742525100708
13961,-0.266504168510437,-1.2219783067703247
13962,0.0058940500020980835,-0.03180314227938652
13963,1.087487895740196,0.05114459618926048
13964,0.9798253178596497,-0.5615593194961548
13965,0.011610109359025955,0.02893706038594246
13966,0.16320918314158916,0.03118194453418255
13967,0.4315997250378132,0.0057976506650447845
13968,-0.6418961361050606,-0.7409331798553467
13969,0.00619938294403255,0.13599349558353424
13970,0.03761610388755798,0.0028617046773433685
13971,-0.7577416785061359,-0.8169494867324829
13972,1.3947230399935506e-05,0.01078915037214756
13973,0.2201211005449295,-0.15750816464424133
13974,-0.2383434772491455,-0.719451904296875
13975,-0.007608529180288315,-0.02047615870833397
13976,-0.9810091555118561,-1.1646595001220703
13977,-0.5951905036345124,-0.6003752946853638
13978,-0.0019566649571061134,0.052352916449308395
13979,-0.4613715074956417,-0.4624350965023041
13980,0.12488810886861756,0.0030197601299732924
13981,-3.1264889277517796,-3.0739476680755615
13982,-4.864931285381317,-5.456549644470215
13983,-0.29690191498957574,-0.2540905177593231
13984,-2.9880143105983734,-3.3724100589752197
13985,-0.0991363525390625,-0.1932879090309143
13986,-0.01573023636592552,-0.013129468075931072
13987,-1.2317228675819933,-1.231790542602539
13988,-0.9114468097686768,-1.420426607131958
13989,-0.003458278253674507,0.019349651411175728
13990,-0.0356466380180791,-0.02624278888106346
13991,-1.6800774931907654,-2.3829832077026367
13992,0.036060343496501446,0.005838471464812756
13993,-0.021622885717079043,-0.014712329022586346
13994,-0.052372658625245094,-0.05635455995798111
13995,-0.026406848337501287,1.1235963106155396
13996,-3.042739547789097,-3.0399155616760254
13997,-0.15521427243947983,-0.2018578201532364
13998,0.7772876396775246,0.007776267826557159
13999,-1.2612156867980957,-2.280081272125244
14000,0.18411501497030258,0.03926485776901245
14001,0.06383145600557327,-0.06351509690284729
14002,-3.3234344869852066,-3.5457255840301514
14003,-0.1228292364103254,-0.11810826510190964
14004,-1.6756732433568686,-1.6069364547729492
14005,0.48378968238830566,-1.850266933441162
14006,-1.5437533855438232,-2.4264304637908936
14007,0.20022972486913204,0.03509674221277237
14008,0.055541652254760265,0.006377588026225567
14009,-1.067688211798668,-1.2669732570648193
14010,-2.0084641575813293,-2.8774302005767822
14011,0.053316064178943634,0.010850802063941956
14012,-0.019474245607852936,-0.052304863929748535
14013,1.3232087439973839e-05,0.019019296392798424
14014,0.20842345990240574,-0.015538793057203293
14015,1.3751587588340044,0.011425066739320755
14016,0.6287745130248368,0.11771833896636963
14017,-0.0940861701965332,-0.48951852321624756
14018,-3.0249198153615,-3.034759998321533
14019,-1.293987300246954,-1.3423099517822266
14020,-0.6442859321832657,-0.8691205382347107
14021,-0.3801322430372238,-0.5366393327713013
14022,-4.500301420688629,-4.744576930999756
14023,0.22207343578338623,-1.4362918138504028
14024,0.00020839553326368332,0.03291843459010124
14025,-0.43769795494154096,-0.4092440605163574
14026,0.0011875027557834983,0.03165220469236374
14027,-0.0009351013268315,0.01573835127055645
14028,-0.020442025503143668,-0.015528780408203602
14029,0.0006354772485792637,-0.0009294827468693256
14030,-4.321421146392822,-5.399115085601807
14031,0.026956167072057724,0.0011082105338573456
14032,-2.3238826543092728e-05,0.01048867218196392
14033,-0.109110027551651,-0.3014296591281891
14034,0.04775690287351608,-0.009570528753101826
14035,-0.2289271354675293,-0.7786223888397217
14036,-0.09474350698292255,-0.0407351478934288
14037,-0.483375514508225,-0.4589795768260956
14038,-3.040749620005954,-2.88167667388916
14039,-1.4635628908872604,-1.53677237033844
14040,-0.0035858034680131823,0.012935195118188858
14041,-9.110194273293018,-9.139277458190918
14042,-0.0535048246383667,-1.0845791101455688
14043,-0.0001915444699989166,0.2990564703941345
14044,-5.894835293292999,-6.366422653198242
14045,-0.004968274326529354,0.03794419765472412
14046,-1.0118673220276833,-1.0185102224349976
14047,-0.06012274697422981,-0.08857767283916473
14048,-0.0007550829323008657,0.007399595342576504
14049,-0.0013794853002764285,0.030839119106531143
14050,-1.1375802755355835,-1.376678228378296
14051,-0.5860834121704102,-2.6895740032196045
14052,-0.0031880002352409065,-0.0022437097504734993
14053,-0.0026525826542638242,0.0037842600140720606
14054,-1.3379764556884766,-2.420178174972534
14055,0.1455863118171692,-0.2597138285636902
14056,0.30584726482629776,-0.09022171795368195
14057,-0.12554712360724807,-0.1169108971953392
14058,-2.5641740523278713,-2.5323915481567383
14059,-0.1258974652737379,-0.13309141993522644
14060,-1.7199726328253746,-1.8148839473724365
14061,0.0025889468379318714,0.0013012276031076908
14062,0.003156322934955824,0.04211350157856941
14063,0.0024006227031350136,0.15228812396526337
14064,0.00027604900515143527,0.04915466532111168
14065,-0.013682696968317032,-0.012854229658842087
14066,0.17283547669649124,-0.039057210087776184
14067,-1.0321968644857407,-1.1923774480819702
14068,-3.610415667295456,-3.7521371841430664
14069,-0.0006395748350769281,0.030745862051844597
14070,-2.804772011935711,-2.763317108154297
14071,-4.298385411500931,-4.410121440887451
14072,-4.63859760761261,-5.531364440917969
14073,0.005835301708430052,0.09144865721464157
14074,0.45885257702320814,0.03190446272492409
14075,-1.7867882400751114,-1.7878154516220093
14076,-1.5897653698921204,-1.8868882656097412
14077,-0.2016146183013916,-0.2088852971792221
14078,-0.9518100768327713,-0.7759830951690674
14079,-2.2163495421409607,-2.9512100219726562
14080,-0.012297427281737328,0.41040512919425964
14081,-0.5331189185380936,-0.6956083178520203
14082,-0.006724847014993429,-0.003210826776921749
14083,-0.005658808629959822,0.02393496409058571
14084,-0.2520239735022187,-0.24816417694091797
14085,-1.4131712913513184,-2.8707473278045654
14086,-0.11902527511119843,-0.18707884848117828
14087,-0.7515665292739868,-0.8056377172470093
14088,-0.30581517798418645,-0.18264001607894897
14089,-0.01597641594707966,-0.026086919009685516
14090,-1.234107032418251,-0.8148462772369385
14091,0.3996124267578125,-4.3933024406433105
14092,0.08766569290310144,0.00566838588565588
14093,-1.2704577296972275,-1.2894140481948853
14094,-0.08660361170768738,-0.11150415241718292
14095,-0.009149930439889431,0.027668459340929985
14096,-0.8284080028533936,-2.8405473232269287
14097,-0.07166650891304016,1.0243607759475708
14098,-0.09494774788618088,-0.20195497572422028
14099,-3.851031541824341,-6.070888519287109
14100,0.0015462053997907788,0.023710625246167183
14101,-0.24768353230319917,-0.20302173495292664
14102,0.007953999564051628,-0.0053000682964921
14103,-4.54848418966867,-4.054393768310547
14104,-0.13612207490950823,-0.014453038573265076
14105,-0.0004215409135213122,0.041773732751607895
14106,-0.02826967090368271,-0.10633634775876999
14107,-4.5462228655815125,-5.060060501098633
14108,-0.08457284793257713,-0.08629520982503891
14109,-5.926857352256775,-6.471085548400879
14110,0.23378577828407288,-0.12476643919944763
14111,-2.017154335975647,-3.1892731189727783
14112,0.0005816891857648443,0.6547518372535706
14113,-0.10570079041644931,-0.10915882885456085
14114,-0.00031275051333068404,0.006625415291637182
14115,-0.18562176823616028,0.08283637464046478
14116,-4.094180464744568,-5.380913734436035
14117,-0.033920470625162125,-0.0539490282535553
14118,-0.09810751676559448,-0.27891087532043457
14119,-0.7200942039489746,-1.9928582906723022
14120,0.06143048405647278,0.00539514422416687
14121,-0.6385106816887856,-0.6859530210494995
14122,-0.13810383327654563,-0.12065842002630234
14123,-0.005902109027374536,0.0007204976864159107
14124,-3.1891468167304993,-3.7278761863708496
14125,-0.15348616894334555,-0.08587438613176346
14126,0.2206364870071411,-0.07867760956287384
14127,0.5320385694503784,-0.1685430258512497
14128,-0.03378777462057769,-0.003859773278236389
14129,0.05226616561412811,-0.13150346279144287
14130,2.541053831577301,-0.27606675028800964
14131,0.11637493968009949,-0.4316115379333496
14132,-0.2468508929014206,-0.34355926513671875
14133,-3.2802514731884003,-3.548895835876465
14134,-0.09843755746260285,-0.07118253409862518
14135,-0.012655660044401884,0.016784731298685074
14136,0.029329096898436546,-0.01629847288131714
14137,-0.37534892559051514,-2.00140118598938
14138,-0.021509967744350433,0.39478352665901184
14139,-0.025697363540530205,0.027540422976017
14140,0.0018201773054897785,0.021315408870577812
14141,-6.568562030792236,-9.133317947387695
14142,0.08751529455184937,-0.40952765941619873
14143,-0.37507568299770355,-0.5336838960647583
14144,0.004697233904153109,0.005541812628507614
14145,-0.04774950444698334,-0.14023897051811218
14146,0.2231437750160694,0.0234445221722126
14147,-0.04487148384214379,-0.020748715847730637
14148,-0.6653608437627554,-0.6267243027687073
14149,-9.042901515960693,-10.075410842895508
14150,-3.365831920877099,-3.360053300857544
14151,-0.20260600745677948,-0.31449246406555176
14152,-2.6967646181583405,-3.047865390777588
14153,-0.08844797499477863,1.062571406364441
14154,0.032357316464185715,-0.005636171437799931
14155,-0.0245694350451231,0.04939074069261551
14156,-0.09108277503401041,-0.017308764159679413
14157,-1.1841636896133423,-1.6757540702819824
14158,-0.1780065130442381,-0.10920912027359009
14159,-0.15810462832450867,-0.10489222407341003
14160,-2.7736936807632446,-3.629669427871704
14161,0.0052714720368385315,0.006662900559604168
14162,-0.4173187306150794,-0.29805999994277954
14163,-0.07282532751560211,-0.09821765124797821
14164,0.0013033519499003887,0.014139608480036259
14165,-1.8497876226902008,-1.9462827444076538
14166,-0.011047536507248878,-0.001135166734457016
14167,-1.824864685535431,-1.519080638885498
14168,-1.0517926961183548,-1.1977051496505737
14169,-0.2402925044298172,-0.24410642683506012
14170,-2.8146100640296936,-2.9798388481140137
14171,-0.1379589643329382,-0.1221618503332138
14172,-9.60286195576191,-9.775592803955078
14173,-0.9113481044769287,-2.1871931552886963
14174,-0.055112987756729126,-0.03173523023724556
14175,0.0006728385342285037,0.007454052567481995
14176,-1.4539164304733276,-1.57035231590271
14177,0.25852128863334656,-0.18852512538433075
14178,0.0014265140052884817,0.02236052416265011
14179,-0.492875337600708,-0.6949901580810547
14180,-1.2201219809358008,-1.1786800622940063
14181,-0.1439274251461029,-0.14916422963142395
14182,-1.106497347354889,-1.8297065496444702
14183,-0.4339561462402344,-0.506578266620636
14184,-0.32828189432621,-0.28300803899765015
14185,-3.1951074711978436,-3.2353601455688477
14186,-1.3804865330457687,-1.5186843872070312
14187,-0.03627381846308708,-0.06847244501113892
14188,-1.2327498942613602,-1.2550398111343384
14189,-0.831290602684021,-1.3779805898666382
14190,0.008483602665364742,0.014574714004993439
14191,-3.7705989480018616,-3.9958436489105225
14192,-0.07959566009230912,-0.04643888771533966
14193,0.38705871999263763,-0.20007558166980743
14194,0.006630071438848972,0.045990992337465286
14195,-1.226230837404728,-1.2794344425201416
14196,0.021546265110373497,0.06913359463214874
14197,-0.7290345840156078,-0.7555550336837769
14198,-0.009149930439889431,0.027668459340929985
14199,-0.00012170262016297784,0.0010828704107552767
14200,-0.5182644575834274,-0.6974803805351257
14201,-0.26936498284339905,-0.38906705379486084
14202,-0.6702052839100361,-0.6933731436729431
14203,0.1579420268535614,-0.22896209359169006
14204,-0.0017580566927790642,0.29823988676071167
14205,-0.14609685679897666,0.00999458134174347
14206,-2.165570020675659,-2.3124654293060303
14207,0.0028912549205415417,0.05353588983416557
14208,-2.8548412322998047,-5.31496000289917
14209,0.16675332468003035,0.03865909203886986
14210,0.00719575397670269,0.10950302332639694
14211,0.0007804159831721336,0.03610600531101227
14212,-0.557738458737731,-0.5630095601081848
14213,-7.390030077658594e-06,0.007322486490011215
14214,-0.9617960453033447,-1.535167932510376
14215,0.24574438109993935,-0.003963485360145569
14216,-2.583825409412384,-2.8341054916381836
14217,-0.12593766301870346,-0.1686965525150299
14218,0.0002894632052630186,0.07340605556964874
14219,-5.242047309875488,-6.621177673339844
14220,0.0018660007044672966,0.00295270886272192
14221,0.09710033144801855,0.033003970980644226
14222,-0.560115450527519,-0.5181095600128174
14223,-0.005421943264082074,-0.0007474105805158615
14224,-0.23985998891294003,-0.2317274510860443
14225,-0.08297571446746588,0.5679455399513245
14226,-0.2415910419076681,-0.1962651014328003
14227,-7.94925582408905,-8.811707496643066
14228,-2.881338119506836,-2.9185874462127686
14229,-1.9943304061889648,-4.147784233093262
14230,-0.6919146329164505,-0.8663327097892761
14231,-1.3900222778320312,-2.064647674560547
14232,-0.00028689129612757824,0.033524464815855026
14233,-4.072113275527954,-4.351318836212158
14234,-1.3315128087997437,-2.1403844356536865
14235,-0.006507049081847072,0.108999103307724
14236,-0.6142003089189529,-0.6172082424163818
14237,0.8824305105954409,-0.022549431771039963
14238,0.0002909927861765027,0.04343993589282036
14239,-0.0033546090126037598,-0.18550191819667816
14240,-0.1022046164071071,-0.10083629935979843
14241,-1.4142078757286072,-1.8595244884490967
14242,-0.0833973647095263,-0.011318683624267578
14243,-0.7637592554092407,-1.8400993347167969
14244,-0.6750390771776438,-0.6916441917419434
14245,-0.037074245512485504,-0.0344061478972435
14246,-0.3809293508529663,-0.4166842997074127
14247,-0.001964114111615345,0.0045079439878463745
14248,-3.254024028778076,-3.981687545776367
14249,-0.1447891928255558,-0.14547772705554962
14250,-0.0002268863609060645,0.0022262113634496927
14251,-6.3814756870269775,-7.308370590209961
14252,-0.006431005895137787,-0.03768157958984375
14253,-0.9813019335269928,-1.1528809070587158
14254,-0.8802787810564041,-0.9334393739700317
14255,0.02123350091278553,0.0770866721868515
14256,-0.10464604943990707,-0.18422727286815643
14257,-0.6618067342787981,-0.6554431319236755
14258,0.042789340019226074,-1.1617631912231445
14259,0.007410084013827145,0.4955906569957733
14260,-0.07007204368710518,0.338558554649353
14261,-7.662826508283615,-8.07628059387207
14262,-0.041104987263679504,0.016863077878952026
14263,0.42210522294044495,-0.24872273206710815
14264,-1.1601710319519043,-4.302651405334473
14265,-0.060989409452304244,0.00672873854637146
14266,-1.8212778568267822,-2.3248939514160156
14267,-6.664035253226757,-6.68539571762085
14268,1.259853234514594,-0.02044372446835041
14269,-0.134874165058136,-0.5032650828361511
14270,-1.8082069158554077,-2.3132662773132324
14271,-0.026899640099145472,-0.019771235063672066
14272,-4.134867399930954,-4.3436784744262695
14273,-2.272003125399351,-2.271507501602173
14274,0.07121706008911133,-5.303115367889404
14275,-0.02952950308099389,0.039773233234882355
14276,0.06650184094905853,-0.21477317810058594
14277,0.24607789516448975,-1.8726686239242554
14278,-0.11593419313430786,-0.2192205935716629
14279,-0.001728673989418894,0.008338114246726036
14280,-0.01193819916807115,0.03971501439809799
14281,-0.9859790205955505,-1.8233178853988647
14282,-0.8727841100189835,-0.8692954182624817
14283,-4.577585577964783,-5.109315395355225
14284,0.12140187621116638,-0.04268316179513931
14285,-0.003900250419974327,0.05405324697494507
14286,-0.2792721167206764,-0.3035518229007721
14287,-1.069845050573349,-1.176214337348938
14288,-1.4758106172084808,-1.5452489852905273
14289,-0.02070073364302516,-0.024612395092844963
14290,-0.006133461836725473,0.005395452491939068
14291,-7.302504241466522,-8.146971702575684
14292,0.5879920441657305,-0.017069075256586075
14293,-0.0008878537628334016,0.00615525059401989
14294,-0.6186233032494783,-0.6390177607536316
14295,2.0265558760002023e-06,0.2867330312728882
14296,-0.2073635010747239,-0.17698006331920624
14297,-2.4114933013916016,-2.1432573795318604
14298,-2.6892786026000977,-2.981137275695801
14299,0.029977157711982727,-0.11819233745336533
14300,-0.01393160643056035,0.02777894213795662
14301,-5.061412334442139,-7.044889450073242
14302,-1.9240583181381226,-2.4184980392456055
14303,0.00031391059746965766,0.07846369594335556
14304,-1.5926631689071655,-2.072258949279785
14305,-0.016208619810640812,-0.015221412293612957
14306,-0.685491181910038,-0.7445975542068481
14307,-0.2612777459435165,-0.14960744976997375
14308,-2.5044046826660633,-2.5512237548828125
14309,0.11071361508220434,0.03233402594923973
14310,-2.4596127197146416,-2.5036308765411377
14311,-0.4156048893928528,-0.6202738881111145
14312,0.022713301703333855,-0.023780807852745056
14313,-2.1031840443611145,-2.631153106689453
14314,0.19126982218585908,0.016352461650967598
14315,-4.807697355747223,-5.181975364685059
14316,0.36168044805526733,-0.1849745512008667
14317,0.2482975721359253,-1.271888256072998
14318,-5.495495587587357,-5.883118152618408
14319,8.165492272382835e-05,0.001225076848641038
14320,-0.1571081094443798,-0.1484421044588089
14321,-4.9911399483680725,-5.619430065155029
14322,4.303361859570032e-05,0.06858596950769424
14323,-0.05142936855554581,0.003142714500427246
14324,-0.23381416872143745,-0.18566082417964935
14325,0.002947265369584784,0.043862223625183105
14326,-0.0003793984651565552,-0.0018715509213507175
14327,0.11514755012467504,0.028158698230981827
14328,-9.88104735314846,-9.879685401916504
14329,0.00010155438940273598,0.07543350011110306
14330,0.009177559055387974,0.04110303521156311
14331,0.17459632828831673,-0.031174320727586746
14332,0.005711457226425409,0.30158597230911255
14333,-0.6935362815856934,-3.1950201988220215
14334,-0.0024955739863798954,-0.0011670718668028712
14335,-1.9436793327331543,-3.4113874435424805
14336,0.021529202349483967,0.009046795777976513
14337,-0.5808582305908203,-1.9844825267791748
14338,-1.0238207802176476,-1.0894418954849243
14339,-7.2717334660410415e-06,0.04450461268424988
14340,-0.06275778263807297,-0.15564008057117462
14341,0.5726656913757324,-0.8292518258094788
14342,-0.01591896393802017,-0.008707737550139427
14343,0.6993894428014755,0.1849413365125656
14344,-6.274057373404503,-6.496488571166992
14345,-1.0987056689336896,-1.0699841976165771
14346,-2.2838950753211975,-2.8309309482574463
14347,0.03437124192714691,0.0714922547340393
14348,-0.06605963967740536,-0.08393412828445435
14349,-4.438962787389755e-05,0.0003867577761411667
14350,0.004551133140921593,0.09476791322231293
14351,-5.9506054520606995,-6.342526435852051
14352,-0.011597426142543554,0.0763782262802124
14353,-1.4305330207571387,-1.418794870376587
14354,0.19450293481349945,-0.12964028120040894
14355,-0.6320069432258606,-1.3116575479507446
14356,0.17656011879444122,-0.1371428370475769
14357,-1.498883306980133,-1.9633862972259521
14358,-4.313076823949814,-4.766445636749268
14359,-0.0093975979834795,0.1338888555765152
14360,0.004947482084389776,0.046417538076639175
14361,-3.3169145584106445,-4.113467693328857
14362,-0.011155763640999794,0.006232628598809242
14363,-0.2199426251463592,-0.06145332753658295
14364,0.0010694419906940311,0.09481357038021088
14365,-4.7843180894851685,-5.620609760284424
14366,-0.23302680253982544,-0.33400070667266846
14367,-4.126597583293915,-4.359574317932129
14368,-0.6475442238152027,-0.6003890633583069
14369,-4.850902013480663,-4.89878511428833
14370,0.40529368817806244,-0.12206707894802094
14371,-5.120586767792702,-5.211413383483887
14372,-0.025318662635982037,0.08160027861595154
14373,-1.3558217287063599,-1.568367600440979
14374,-0.18967939168214798,-0.16685053706169128
14375,0.13112107664346695,0.2379113733768463
14376,0.04640667140483856,0.023601941764354706
14377,-0.6741528233978897,-0.47431015968322754
14378,0.0032238257117569447,0.12159468978643417
14379,-0.007461604312993586,0.008235660381615162
14380,-0.49135882779955864,-0.5161049962043762
14381,0.002054833121746924,0.01066856924444437
14382,-0.0646312297321856,-0.06570515781641006
14383,-0.4351950502023101,-0.40548789501190186
14384,-2.9037192165851593,-3.1535568237304688
14385,-4.417547702789307,-6.33291482925415
14386,0.005017373838200001,0.0072550284676253796
14387,-0.13334377692081034,-0.1202458068728447
14388,-0.020452506840229034,-0.0698317140340805
14389,-0.03097256296314299,-0.02130238153040409
14390,-7.231454133987427,-7.915092945098877
14391,0.05170205980539322,-0.03220314532518387
14392,0.6182982325553894,-0.11197198927402496
14393,-4.442199227865785,-4.414675235748291
14394,-0.012597878172527999,-0.006862546782940626
14395,0.025836339802481234,0.01948551833629608
14396,-0.0494847297668457,-0.12279033660888672
14397,0.00010644021676853299,0.021139604970812798
14398,-0.05954098957590759,-0.052393924444913864
14399,-0.08701318502426147,-0.1323833018541336
14400,-0.8099436014890671,-0.7515653967857361
14401,-0.28534666856285185,-0.2849440276622772
14402,-0.057045578956604004,-0.05365198105573654
14403,-1.8208106458187103,-1.853841781616211
14404,-0.429119810461998,-0.504823625087738
14405,0.472878098487854,-1.082908034324646
14406,-0.16859591007232666,-1.267275094985962
14407,-4.017451524734497,-6.475413799285889
14408,-0.11812464334070683,-0.05176930874586105
14409,-0.0016108759737107903,0.01626240462064743
14410,-0.042838938534259796,-0.1227131262421608
14411,-0.34601169696543366,-0.3254406452178955
14412,0.014459032565355301,0.005630148574709892
14413,-0.31448203697800636,-0.2191016674041748
14414,0.0026905102422460914,0.005365987773984671
14415,-0.2550962120294571,-0.2966972887516022
14416,-1.671118140220642,-2.6126441955566406
14417,0.009894689545035362,-0.0032932087779045105
14418,0.006714344024658203,-4.072847843170166
14419,-3.401023045182228,-3.5264687538146973
14420,-0.09165341593325138,-0.09214844554662704
14421,-0.05134323984384537,-0.07269687950611115
14422,-1.6099803429096937,-1.527758002281189
14423,-0.0027462244615890086,0.10087096691131592
14424,-7.974777713570802e-05,0.02397342585027218
14425,-0.27051401138305664,-1.4586460590362549
14426,-1.6425080299377441,-2.7936041355133057
14427,0.12781893275678158,0.1362965703010559
14428,-0.22435526177287102,-0.2629604637622833
14429,0.003605663834605366,0.0299907885491848
14430,0.1617906466126442,0.03626798093318939
14431,-0.023087765090167522,-0.03389603644609451
14432,-0.5096298570279032,-0.4796237647533417
14433,-0.1011952655389905,-0.04027865082025528
14434,-0.8356917053461075,-1.0347349643707275
14435,-0.2862774208188057,-0.33418649435043335
14436,0.04619525605812669,0.1247204914689064
14437,-0.10782402753829956,-0.5757091641426086
14438,-1.1919344067573547,-1.7338489294052124
14439,-0.3513920120894909,-0.38296961784362793
14440,0.00018270783766638488,0.32012438774108887
14441,0.0395962989423424,0.1284724771976471
14442,-1.2867862191051245,-1.2730873823165894
14443,0.04590742290019989,-0.0013106688857078552
14444,-0.37752340734004974,-0.543511688709259
14445,-0.013231168501079082,0.012561071664094925
14446,-0.0992228826507926,-0.07789050787687302
14447,-0.6296469420194626,-0.5632936358451843
14448,0.6380918025970459,-1.5612709522247314
14449,1.4336264729499817,-0.31101253628730774
14450,1.7135124653577805,-0.0786055326461792
14451,-0.16427312046289444,-0.24716168642044067
14452,0.4382830262184143,-0.35794082283973694
14453,-0.006406219967175275,0.12915323674678802
14454,-0.962702676653862,-1.1058876514434814
14455,-1.7142003029584885,-1.8560467958450317
14456,-4.308978915214539,-4.524174213409424
14457,0.16994401812553406,0.049596406519412994
14458,0.9789392128586769,-0.10374628752470016
14459,-0.4510870613157749,-0.4728826880455017
14460,-0.015204332768917084,-0.10160791128873825
14461,-0.20947525277733803,-0.21797984838485718
14462,-3.172196865081787,-5.23638391494751
14463,0.008131853363011032,0.02112792246043682
14464,-0.02854131837375462,0.048831842839717865
14465,-0.016197075485251844,0.029708633199334145
14466,-0.45239318907260895,-0.49821722507476807
14467,-2.613844096660614,-2.6935040950775146
14468,-0.057030951138585806,-0.033188413828611374
14469,-3.365831920877099,-3.360053300857544
14470,-0.0019523785449564457,-0.004904658067971468
14471,-0.9399695247411728,-1.1271567344665527
14472,-0.0001393451270814694,0.016545075923204422
14473,9.702821262180805e-05,0.0035318813752382994
14474,0.00011996040120720863,0.0010115751065313816
14475,0.05299552157521248,0.05637373402714729
14476,-2.293807029724121,-2.483402729034424
14477,-0.059213572763837874,-0.05299622565507889
14478,-1.2337960600852966,-1.7523956298828125
14479,-2.5390094220638275,-2.602152109146118
14480,-1.0534445941448212,-1.1740812063217163
14481,0.00773810496320948,0.00445052795112133
14482,-5.783885955810547,-7.330645561218262
14483,0.0006343451386783272,0.20145858824253082
14484,-0.04990032745990902,0.01700560748577118
14485,-0.0001289748524868628,0.03348938375711441
14486,1.3703451259061694e-05,0.07185149937868118
14487,0.00497802346944809,0.0541524812579155
14488,0.18839726224541664,0.05434330180287361
14489,-1.8318138718605042,-2.342737913131714
14490,-0.030602347338572145,-0.0003150440752506256
14491,0.2498689740896225,-0.09526626020669937
14492,-0.02218504808843136,-0.02435443550348282
14493,-0.2149996180087328,-0.15261556208133698
14494,-0.38144501484930515,0.027742892503738403
14495,-5.588190391659737,-5.749936580657959
14496,-0.0750994086265564,-0.975681483745575
14497,-0.20917141437530518,-0.29065820574760437
14498,-6.33550239354372,-6.3879313468933105
14499,-6.42925488948822,-6.524194240570068
14500,-5.597603689413518,-5.5770087242126465
14501,0.012796856462955475,-0.020709095522761345
14502,0.00017057264631148428,0.006563010159879923
14503,-0.22767842654138803,-0.21624909341335297
14504,-0.06851289700716734,-0.00558413565158844
14505,0.011445155832916498,0.12952172756195068
14506,-0.21059347037225962,-0.21126140654087067
14507,-0.0009080300515051931,0.10292518883943558
14508,0.026999564841389656,0.02263026498258114
14509,-0.012780048826243728,0.008524877019226551
14510,0.07819554582238197,-0.05615991726517677
14511,-0.09198969416320324,-0.11491361260414124
14512,-1.3948709990363568,-1.3821784257888794
14513,-3.932437002658844,-4.066716194152832
14514,-4.184765160083771,-5.141087532043457
14515,-2.263250984251499,-2.3660213947296143
14516,-0.4847341626882553,-0.413221538066864
14517,0.0011242085020057857,0.034664250910282135
14518,-1.491005800664425,-1.567769169807434
14519,-0.14303573593497276,-0.18018099665641785
14520,-0.028982192277908325,-0.08294032514095306
14521,0.20466792583465576,-0.6521294116973877
14522,-3.087353252340108e-05,0.03293045982718468
14523,-0.052861303091049194,-0.35665562748908997
14524,-0.011974326451309025,0.04071078076958656
14525,-1.8076486587524414,-5.096456527709961
14526,0.021080778678879142,0.15822137892246246
14527,-0.36260100454092026,-0.37434184551239014
14528,-0.18399221263825893,-0.13386444747447968
14529,-0.030048929154872894,0.09551852941513062
14530,-0.32298003137111664,-0.2910054326057434
14531,-0.9234014600515366,-1.0149258375167847
14532,-0.2828219048678875,-0.3017389178276062
14533,0.04118734391522594,0.1309647560119629
14534,-0.04602275416254997,-0.020375877618789673
14535,-8.748591062612832e-05,0.010600104928016663
14536,-0.9347331523895264,-2.7498245239257812
14537,-0.006249351223232225,0.41894659399986267
14538,0.02065091609256342,0.023438887670636177
14539,-0.31923505663871765,-0.44340088963508606
14540,-0.12287582457065582,-0.28239765763282776
14541,-0.10100515357407858,-0.06906825304031372
14542,-1.547980948816985,-1.4498225450515747
14543,-0.676617294549942,-0.8632461428642273
14544,-0.009244631975889206,0.14780503511428833
14545,-0.06712923850864172,-0.07607299089431763
14546,-0.0010785849881358445,0.005349371116608381
14547,0.07754576206207275,-0.017789453268051147
14548,-1.2632774114608765,-1.7055116891860962
14549,-3.6271456480026245,-4.06287956237793
14550,-0.3699955344200134,-0.3641001284122467
14551,0.040014564990997314,0.14633402228355408
14552,1.1538888812065125,-0.3050946295261383
14553,-0.8512856662273407,-0.8593264222145081
14554,-4.071749687194824,-5.032373428344727
14555,0.0010410183313069865,0.0037261219695210457
14556,0.0009217297192662954,0.002054033102467656
14557,0.02196850022301078,0.04131679981946945
14558,0.00026501453248783946,0.1426352560520172
14559,-3.681607723236084,-4.712584972381592
14560,-0.02232325915247202,-0.01835063472390175
14561,-0.14477745443582535,-0.09452562779188156
14562,-0.35006381571292877,-0.4767482280731201
14563,0.4936429262161255,-1.8910586833953857
14564,-9.01876026764512,-9.07137393951416
14565,-0.00024315393147844588,0.12848931550979614
14566,-9.20152860879898,-9.668157577514648
14567,-0.051854388788342476,-0.07570653408765793
14568,0.31086456775665283,-0.02459818124771118
14569,-0.018485557287931442,-0.04954204335808754
14570,-0.04340671095997095,-0.028659703209996223
14571,-3.1759381936863065,-2.0333476066589355
14572,-2.1001933813095093,-2.1406304836273193
14573,0.7169107124209404,-0.05514422059059143
14574,-0.4909051191061735,-0.48564422130584717
14575,-0.07407092303037643,-0.061395034193992615
14576,0.0001395705039612949,0.0026288984809070826
14577,0.005825156811624765,0.03747504577040672
14578,-0.014637494459748268,-0.00021294690668582916
14579,-0.38984571397304535,-0.380668580532074
14580,-0.0008755967137403786,0.005230553913861513
14581,-4.361996173858643,-5.828063011169434
14582,-0.005271330592222512,0.0006179437041282654
14583,-6.3592133820056915,-6.4544291496276855
14584,0.37187910079956055,-3.3666844367980957
14585,0.04138861410319805,0.09446100145578384
14586,-0.18885542079806328,-0.2105022519826889
14587,-0.1765832044184208,-0.17710034549236298
14588,-0.555443748831749,-0.6975106596946716
14589,-1.013820618391037,-1.3148924112319946
14590,0.0001395705039612949,0.0026288984809070826
14591,-2.5265481173992157,-2.7828001976013184
14592,0.08050007582642138,0.076707623898983
14593,-3.6602578163146973,-4.853330135345459
14594,-0.022376610664650798,0.4006299674510956
14595,0.14882978796958923,-0.22742822766304016
14596,0.0004805331118404865,0.0225600004196167
14597,-0.028445785865187645,0.014203161001205444
14598,-0.021192818880081177,-0.14290986955165863
14599,-0.7181738506187685,-0.7096192836761475
14600,0.0003769205795833841,0.046442657709121704
14601,-0.015364319086074829,-0.024181682616472244
14602,0.06842663697898388,-0.004714073613286018
14603,-0.08221030235290527,-0.28109413385391235
14604,-0.11649580439552665,-0.0859890878200531
14605,-0.750798225402832,-3.1138460636138916
14606,0.015819196589291096,0.1342354118824005
14607,-0.1097374614328146,-0.12705428898334503
14608,-0.10736816748976707,-0.14229217171669006
14609,-7.867471140343696e-06,0.0013983530225232244
14610,-0.5129331201314926,-0.6318793296813965
14611,-3.730961710214615,-3.974421501159668
14612,-0.004078267840668559,-0.0049966927617788315
14613,-0.0087744714692235,-0.0036462759599089622
14614,-1.1986993998289108,-1.2584410905838013
14615,0.06569604203104973,-0.03031260333955288
14616,0.030840856372378767,0.28497862815856934
14617,9.261469676857814e-05,0.0026563142891973257
14618,-1.373862862586975,-2.4332845211029053
14619,1.1444018355177832e-05,0.007452893070876598
14620,-0.08890320360660553,-0.07525208592414856
14621,-4.178689055144787,-4.166429042816162
14622,-2.169502019882202,-3.5409066677093506
14623,0.01340895077737514,0.033597178757190704
14624,-2.578724093735218,-2.6011950969696045
14625,0.2482069730758667,-0.5873258709907532
14626,-1.4688587188720703,-4.099960803985596
14627,-0.14948638156056404,-0.08181816339492798
14628,0.16745644807815552,-0.27515143156051636
14629,-0.9389042909315322,-0.8898487091064453
14630,-0.36532412469387054,-0.31990063190460205
14631,0.06038844585418701,-1.3988919258117676
14632,-0.9772430136799812,-0.9974887371063232
14633,-0.46821267902851105,-0.5427233576774597
14634,-0.2184370830655098,-0.1659454107284546
14635,-4.442847892642021,-4.327507972717285
14636,-0.13660169020295143,-0.10906274616718292
14637,-0.02311494102468714,-0.016889380291104317
14638,1.2026135921478271,-0.6354748010635376
14639,-0.979131668806076,-1.330299735069275
14640,-2.4214790612459183,-2.6008918285369873
14641,0.011220572981983423,0.1273203045129776
14642,0.2964401915669441,0.034410521388053894
14643,0.5388221740722656,-2.417356014251709
14644,-3.4002245664596558,-3.9545648097991943
14645,-5.470870018005371,-10.031301498413086
14646,0.5673776757903397,0.12518389523029327
14647,-0.03506294428370893,-0.031376104801893234
14648,-6.225989103317261,-6.806633472442627
14649,-0.007246269844472408,0.03712267056107521
14650,-0.3178660124540329,-0.452041894197464
14651,1.1867023408412933,-0.056754544377326965
14652,-4.001970052719116,-4.633171558380127
14653,0.1593656837940216,-0.06592503935098648
14654,0.0014135115779936314,0.045253608375787735
14655,-2.8297014832496643,-3.4455811977386475
14656,-9.355005711317062,-9.745957374572754
14657,-0.011460376903414726,0.10494278371334076
14658,0.10263740317896008,0.0032300790771842003
14659,-0.029197427444159985,0.002635527402162552
14660,-0.0003017725539393723,0.015949107706546783
14661,-1.6689284692006368e-06,0.010671907104551792
14662,-0.4849724769592285,-2.190711498260498
14663,-0.406327560544014,-0.4429863393306732
14664,-0.48154499754309654,-0.21727001667022705
14665,0.007831246388377622,0.04422725364565849
14666,-0.006243166310014203,0.004353720229119062
14667,0.19910190161317587,-0.004476150497794151
14668,-1.5204353630542755,-1.5810271501541138
14669,0.0027550985105335712,0.29696473479270935
14670,-0.6822645962238312,-0.7568628191947937
14671,-0.15837123058736324,-0.15044821798801422
14672,-0.10405363072641194,-0.1027195006608963
14673,-0.016921721398830414,0.0044198669493198395
14674,6.881076842546463e-05,0.005311626475304365
14675,0.0026888267780122987,0.10414645075798035
14676,-2.1763717234134674,-2.5640387535095215
14677,-1.145725717768073,-1.107242226600647
14678,-2.47383588925004,-2.4871604442596436
14679,-0.09788126684725285,-0.028516903519630432
14680,-0.2254718691110611,-0.31020060181617737
14681,-1.719086766242981,-2.109036445617676
14682,0.47547369077801704,0.03554661199450493
14683,-0.18442581593990326,-0.23052279651165009
14684,0.3586939238011837,-0.006184417754411697
14685,-0.3563268184661865,-1.70433509349823
14686,-0.0042799897491931915,0.13477765023708344
14687,0.06289142370223999,-0.34259742498397827
14688,-3.665120154619217,-4.028082370758057
14689,-0.004445254075108096,0.029021773487329483
14690,-0.014392172684893012,-0.015783410519361496
14691,-1.0169747732579708,-1.0126888751983643
14692,-0.39943878958001733,-0.40530386567115784
14693,-2.205371618270874,-2.8057570457458496
14694,-1.931508768349886,-1.9483150243759155
14695,-1.216254711151123,-1.7072267532348633
14696,0.007407285273075104,-0.10057785362005234
14697,0.06982667930424213,-0.01684979349374771
14698,-4.872357964515686,-5.684144496917725
14699,0.131169393658638,-0.09348516166210175
14700,-0.8356917053461075,-1.0347349643707275
14701,0.05118204280734062,0.14075611531734467
14702,6.580123067578825e-05,0.0012243615929037333
14703,-0.47206659615039825,-0.5405692458152771
14704,-0.2663525426760316,-0.23488324880599976
14705,0.018047500401735306,0.03187108039855957
14706,-0.6209731251001358,-0.7216638922691345
14707,-0.09975296258926392,-0.6169982552528381
14708,-0.19656244851648808,-0.19365037977695465
14709,-0.020287422463297844,-0.007531413808465004
14710,-3.264017917215824,-3.241319417953491
14711,0.0015471159713342786,0.010405637323856354
14712,2.1223458349704742,-0.2170252799987793
14713,-2.930043399333954,-3.09814715385437
14714,-4.636396288871765,-6.012574195861816
14715,0.00027659400075208396,0.29909223318099976
14716,-0.07369566895067692,-0.07723215967416763
14717,-0.04774950444698334,-0.14023897051811218
14718,0.2936258912086487,-0.8875302672386169
14719,-1.9716807305812836,-2.265721559524536
14720,0.4115997478365898,-0.031903598457574844
14721,-0.07788780820555985,-0.003427945077419281
14722,-1.7952960655093193,-1.9045096635818481
14723,-0.17170986533164978,-0.1619136780500412
14724,0.10980488359928131,-0.18390151858329773
14725,-0.38158809021115303,-0.32597917318344116
14726,0.26509521901607513,0.00361701101064682
14727,0.0027140320744365454,0.07333800941705704
14728,-3.579715386033058,-3.6086273193359375
14729,0.05891871452331543,-0.1591385006904602
14730,0.4211602061986923,-0.13922256231307983
14731,-5.240177631378174,-8.602258682250977
14732,-0.373028258793056,-0.3867635726928711
14733,0.003909347811713815,0.005997764877974987
14734,-0.8054095655679703,-0.8785470724105835
14735,-2.5381336212158203,-3.679791212081909
14736,-1.8414028882980347,-2.2283716201782227
14737,0.2766722422093153,0.036933816969394684
14738,0.012620387598872185,0.05867832154035568
14739,-0.4929671660065651,-0.55307936668396
14740,0.09736201632767916,-0.0040724677965044975
14741,0.009329643100500107,-0.02679292857646942
14742,-0.22432470321655273,-1.6767594814300537
14743,-0.013717969879508018,-0.026677479967474937
14744,-0.009997155983000994,0.05708974227309227
14745,-0.40293874964118004,-0.42429059743881226
14746,-1.7718652784824371,-2.0150582790374756
14747,1.001199796795845,-0.009589537978172302
14748,-3.2587286829948425,-3.530489921569824
14749,0.031276405323296785,0.006092261057347059
14750,-9.114101491868496,-9.040019035339355
14751,-0.645263284444809,-1.0440526008605957
14752,-0.00888141943141818,-0.0071420869790017605
14753,-3.7592519521713257,-4.435237407684326
14754,-1.4599279016256332,-1.5499011278152466
14755,-0.123914017342031,-0.08107893168926239
14756,-0.23105068877339363,-0.26871517300605774
14757,-0.24281273782253265,-0.3564639091491699
14758,-0.7261103242635727,-0.8070181608200073
14759,-0.16638785600662231,-0.5701656937599182
14760,-0.11770099960267544,-0.04175753891468048
14761,-1.1490094494074583,-0.002205371856689453
14762,-4.444358468055725,-5.493003845214844
14763,-1.316194772720337,-1.8288118839263916
14764,-2.1091059893369675,-2.137770175933838
14765,-4.007946968078613,-5.237115383148193
14766,0.0008598398562753573,0.008861335925757885
14767,-6.616047220304608,-6.580422878265381
14768,-0.5424566268920898,-1.5215576887130737
14769,-1.8163022734224796,-1.8256843090057373
14770,-0.06237901817075908,0.14712250232696533
14771,-0.6885895561426878,-0.6942095160484314
14772,1.2502356171607971,-0.9111853837966919
14773,-0.9720063875429332,-0.9594436883926392
14774,-1.1794977644458413,-1.1624799966812134
14775,-0.06654445827007294,-0.1676102876663208
14776,0.04778072237968445,-0.059284888207912445
14777,0.0038087221328169107,0.14012330770492554
14778,9.989227760343056e-05,0.04222602769732475
14779,1.6569944079947163e-05,0.004301103763282299
14780,-0.2019525170326233,-0.8104660511016846
14781,-2.0773761868476868,-3.0228164196014404
14782,-0.0021075484110042453,0.4220675826072693
14783,-0.05484389513731003,-0.05057630315423012
14784,-0.6760148853063583,-0.9120453596115112
14785,0.032498978078365326,0.4167994260787964
14786,-0.0003625168465077877,0.01899593509733677
14787,-1.2257653325796127,-1.3320398330688477
14788,-0.005946329096332192,0.03754233568906784
14789,0.0019491147249937057,0.0006952134426683187
14790,-0.014941073954105377,-0.023048706352710724
14791,-0.05978696420788765,-0.020851977169513702
14792,-0.053249992430210114,-0.08153381943702698
14793,-0.1689864993095398,-0.6745700836181641
14794,-0.18757760105654597,-0.18906374275684357
14795,-1.5587754249572754,-1.5298418998718262
14796,-0.08538275444880128,0.03647448122501373
14797,-0.07769401744008064,-0.02552611380815506
14798,-0.0025049833457160275,0.001780742546543479
14799,-2.2625564262270927,-2.238344669342041
14800,-0.11131800338625908,-0.1346386969089508
14801,0.16875494830310345,0.034728631377220154
14802,0.9771954417228699,-0.5192354321479797
14803,-2.01015243306756,-1.8526973724365234
14804,-1.5377826002804795e-05,0.007452521938830614
14805,-3.484210729598999,-4.470739364624023
14806,-0.07198166847229004,-1.9881398677825928
14807,-0.5481695393100381,-0.4266446530818939
14808,-0.00036590459399121755,0.07516256719827652
14809,-0.5697619915008545,-1.1526297330856323
14810,0.0006298309308476746,0.0731838271021843
14811,-3.0132745504379272,-4.2885661125183105
14812,-0.6748410305008292,-0.6404510736465454
14813,-0.010878407396376133,0.009219620376825333
14814,-1.0785776376724243,-2.134363889694214
14815,-0.005078018264612183,0.1962209939956665
14816,-7.778541564941406,-9.542669296264648
14817,0.10524844378232956,-0.018922336399555206
14818,-5.60702320933342,-6.038209438323975
14819,-0.7784065008163452,-1.332135558128357
14820,0.1807423159480095,0.16040340065956116
14821,-0.04360509663820267,-0.06827978044748306
14822,-0.8412293121218681,-0.9298099279403687
14823,-0.914610892534256,-0.974439799785614
14824,-0.9053384438157082,-0.9159704446792603
14825,-1.1142617762088776,-1.286697268486023
14826,-0.0693627092987299,-0.07290264964103699
14827,-5.257225036621094,-6.053394794464111
14828,0.23031926900148392,-0.04403424263000488
14829,-1.2450924515724182,-1.8604744672775269
14830,0.005168013129150495,0.00255893194116652
14831,0.0010663323337212205,0.6537297964096069
14832,-0.16647241613827646,-0.1461854726076126
14833,-0.6573548268643208,-0.5520870089530945
14834,-2.934662327170372,-3.0926353931427
14835,-0.00025873538106679916,0.0027612117119133472
14836,1.136683128774166,0.006795115768909454
14837,-2.5897404327988625,-2.6476266384124756
14838,-2.6960199251770973,-2.7532036304473877
14839,-0.1043708324432373,-1.397416591644287
14840,0.013816432503517717,0.15897727012634277
14841,-0.0023780129849910736,-0.032330553978681564
14842,-4.053093562106369e-06,0.0014385253889486194
14843,0.038870188407599926,0.15056738257408142
14844,-1.9664025865495205,-1.949906349182129
14845,-0.027024016249924898,-0.009254131466150284
14846,0.41451138257980347,-0.4119430184364319
14847,-0.005200058221817017,0.6132908463478088
14848,-0.24401015043258667,-1.0898287296295166
14849,-0.0163682010024786,0.11375037580728531
14850,-0.6784917507320642,-0.6566870808601379
14851,-1.1117142140865326,-1.3493013381958008
14852,-1.2207322716712952,-1.9265216588974
14853,0.0017259845044463873,0.014509310945868492
14854,-0.0003402635920792818,0.017921270802617073
14855,-1.3098527640104294,-1.347064733505249
14856,-9.004998207092285,-9.267857551574707
14857,-0.037740543484687805,-0.07893410325050354
14858,-0.002798285335302353,0.00011380249634385109
14859,-0.5924825971014798,-0.5908146500587463
14860,-0.018909651786088943,-0.039630793035030365
14861,0.41054660081863403,-0.2533857524394989
14862,-0.8067576098255813,-0.7728822827339172
14863,0.09398248791694641,-0.25175029039382935
14864,-0.004583550617098808,0.002210387960076332
14865,0.23314183950424194,-0.6919565796852112
14866,2.456869900226593,-0.2676854431629181
14867,-0.0012077258434146643,0.005614204797893763
14868,-0.38020461052656174,-0.40052226185798645
14869,-0.22641276754438877,-0.23617252707481384
14870,-3.3776499032974243,-3.391953945159912
14871,0.010091994307003915,0.04133787378668785
14872,-1.077636759262532,-1.0753012895584106
14873,0.16549013555049896,-0.02660464681684971
14874,-2.1690192222595215,-2.681347608566284
14875,0.32486599683761597,-0.13452303409576416
14876,-7.450162047462072e-05,0.07543764263391495
14877,0.6776075959205627,-0.6331924796104431
14878,-0.1425018310546875,-0.06138681620359421
14879,0.24917423725128174,-0.11514423787593842
14880,0.001756991259753704,0.0029876576736569405
14881,-0.0015812900965102017,-0.0003374130465090275
14882,5.245195097813848e-06,0.04720257967710495
14883,-8.14955997467041,-8.239521980285645
14884,-3.2428122386336327,-3.2462618350982666
14885,-0.04837772995233536,-0.02015426754951477
14886,-0.6140939742326736,-0.6532292366027832
14887,-3.412502408027649,-4.019969463348389
14888,-0.23786770924925804,-0.1587645709514618
14889,-0.3189517855644226,-0.3658429980278015
14890,-0.02045977055968251,-0.019159160554409027
14891,-4.291500772524159e-06,0.2992718517780304
14892,-0.03848257474601269,-0.031102417036890984
14893,-0.04404443537350744,0.256547749042511
14894,0.03994862735271454,-0.05888501554727554
14895,-5.039481222629547,-5.365208148956299
14896,-0.0005594707763521001,0.07486386597156525
14897,-2.191093683242798,-2.3367342948913574
14898,-0.06768705710419454,-0.04399979114532471
14899,-0.7276787459850311,-1.033640742301941
14900,0.3182849017903209,0.016604214906692505
14901,-0.07686194591224194,-0.0974879339337349
14902,-0.00012849873473896878,0.004612856078892946
14903,-0.012238485040143132,0.08851829916238785
14904,-7.721537232398987,-8.423507690429688
14905,0.000572991615626961,0.07183469831943512
14906,0.6037080809473991,0.08281170576810837
14907,-2.2689811140298843,-2.4157135486602783
14908,0.0058531350223347545,0.20099672675132751
14909,-5.299048721790314,-5.531674385070801
14910,-0.16329313442111015,-0.19682830572128296
14911,-0.10582204908132553,-0.114429771900177
14912,0.00021228774357950897,0.3021146357059479
14913,-1.6068798303604126,-1.711211919784546
14914,-5.734200060367584,-5.942863941192627
14915,-2.4178041219711304,-2.847890615463257
14916,0.04823641595430672,0.3008880317211151
14917,0.0009889606590149924,0.04428481683135033
14918,-0.0010765836050268263,0.006144712679088116
14919,-0.8958778083324432,-1.1652569770812988
14920,-0.508898138999939,-0.7284957766532898
14921,0.19069399684667587,0.033165544271469116
14922,0.054002195596694946,-0.13591785728931427
14923,0.0059302132576704025,0.0014402447268366814
14924,-0.07137086242437363,-0.033903516829013824
14925,0.009825063869357109,-0.019034136086702347
14926,-0.04107841197401285,0.0037134215235710144
14927,-0.5601104199886322,-0.7299968600273132
14928,-0.003910406958311796,0.03494889289140701
14929,0.10553186014294624,-0.031207965686917305
14930,-0.11658927146345377,0.08102759718894958
14931,0.0915560070425272,0.18878173828125
14932,-0.023086142260581255,0.011680372059345245
14933,-0.839471161365509,-1.0437912940979004
14934,-3.1685140132904053,-3.4233791828155518
14935,-0.8067504167556763,-1.0596731901168823
14936,0.31272616516798735,0.03916095569729805
14937,-1.773249313235283,-2.0141353607177734
14938,-1.0328220634255558,-0.9619885683059692
14939,-0.899359941482544,-3.1158692836761475
14940,0.013455033302307129,-0.5045255422592163
14941,-0.010704907588660717,0.06413573026657104
14942,-0.007158676628023386,-0.0006369338370859623
14943,0.018007654696702957,-0.011300960555672646
14944,-0.6134015806019306,-0.6245443820953369
14945,-1.1783230304718018,-1.8567219972610474
14946,0.17528033256530762,-0.25905486941337585
14947,-0.009001603350043297,0.004790646955370903
14948,-4.122928619384766,-7.928580284118652
14949,-0.6049727532081306,-0.5913392901420593
14950,-0.1096760630607605,-0.292490690946579
14951,0.0007286420441232622,0.15960966050624847
14952,0.00019823177717626095,0.019600458443164825
14953,-1.4573943763971329,-1.4422065019607544
14954,-4.3798351883888245,-4.712080478668213
14955,-0.01470312662422657,-0.014360671862959862
14956,-0.4427498057484627,-0.5029904246330261
14957,-0.006724847014993429,-0.003210826776921749
14958,-0.05063979314581957,-0.049278512597084045
14959,-0.0511898547410965,-0.1634506732225418
14960,-1.980294274224434,-1.9647876024246216
14961,-3.0376477390527725,-3.15702748298645
14962,-0.21087658405303955,-0.45597904920578003
14963,-0.8675380391068757,-0.8229032158851624
14964,0.006065059336833656,0.015165632590651512
14965,-1.4830504208803177,-1.481010913848877
14966,-0.9976290753111243,-0.710434079170227
14967,-3.4481586664915085,-3.6392157077789307
14968,0.1510644108057022,0.11343172192573547
14969,-3.0010541677474976,-4.259054183959961
14970,-0.000726792641216889,0.02344650961458683
14971,-0.35685486253350973,-0.33475640416145325
14972,0.004083417734364048,0.033454157412052155
14973,-0.5949952304363251,-0.7418820858001709
14974,-3.6045369505882263,-2.8461389541625977
14975,-0.08276535477489233,-0.0498180016875267
14976,0.6404986381530762,-0.20857107639312744
14977,-1.4545260667800903,-2.0526928901672363
14978,-0.003601402248023078,0.00513372290879488
14979,-0.04398678243160248,0.07045793533325195
14980,0.00017954534268938005,0.07598676532506943
14981,0.9426071643829346,-1.6719534397125244
14982,-2.1013023853302,-2.373356342315674
14983,-0.0008338422048836946,0.02398999035358429
14984,-0.8138103485107422,-3.7946064472198486
14985,0.09926639823243022,0.02578870579600334
14986,0.06647513434290886,-0.04061462730169296
14987,0.505908340215683,-0.23321999609470367
14988,-0.674226887524128,0.3775288462638855
14989,-0.004175953567028046,-0.0683186799287796
14990,-0.24299986311234534,-0.17111849784851074
14991,-1.705326646566391,-1.8110746145248413
14992,-5.161373701412231e-05,0.016589296981692314
14993,-0.4888959303498268,-0.4994564950466156
14994,-0.2771025225520134,-0.3660650849342346
14995,0.07553730905056,-0.19391502439975739
14996,-0.023828595876693726,0.17358942329883575
14997,-0.005070616491138935,-0.01204389613121748
14998,-4.896367311477661,-6.368220806121826
14999,-0.01869577041361481,0.02711624652147293


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_1_2_train_data.csv <==
,x,y
0,0.025041956454515457,0.038579005748033524
1,0.019928988069295883,-0.013611274771392345
2,-0.000659697107039392,-0.0013088753912597895
3,0.03948673605918884,0.06353463232517242
4,0.023503229953348637,0.02742016687989235
5,0.054842192912474275,0.004362982697784901
6,-0.00018567875667940825,0.0048944479785859585
7,-0.001299647381529212,0.01740000955760479
8,0.25161050260066986,-0.11641880124807358
9,0.0020828933629672974,0.000467290316009894
10,0.0025980379432439804,0.01990544982254505
11,0.15595833957195282,0.08864501118659973
12,0.0631561977788806,0.04060681536793709
13,0.0011401277442928404,0.00843903236091137
14,0.7461235355585814,-0.010027659125626087
15,0.0035620983690023422,0.050367571413517
16,0.10831980966031551,-0.001241978257894516
17,-0.0074339903658255935,0.02433396875858307
18,-0.05490471236407757,-0.025302287191152573
19,1.0736522626248188,0.002392939291894436
20,-0.0026039251206384506,-0.001480781938880682
21,0.03144255839288235,0.053014181554317474
22,0.07959435682278126,0.010801113210618496
23,1.8255120944231749,0.16886994242668152
24,-0.12865159567445517,-0.12710295617580414
25,2.959365980233997,0.13819508254528046
26,0.0008541562710888684,0.019380968064069748
27,0.6843137498944998,0.005130172707140446
28,0.07905052043497562,0.014575576409697533
29,0.005685025134880561,0.1869109719991684
30,-0.12879491969943047,-0.13690625131130219
31,0.8734737180639058,-0.00045714061707258224
32,-0.007635793401277624,-0.0023435628972947598
33,-0.15424583666026592,-0.16284769773483276
34,2.109370562247932,0.005464015528559685
35,-1.2434956803917885,-1.3085992336273193
36,-0.037660500427591614,-0.03610030189156532
37,0.23956538317725062,-0.005175723694264889
38,0.003796949953539297,0.004705474246293306
39,-0.0001437546088709496,0.010671354830265045
40,0.02609195187687874,-0.03204410895705223
41,0.11485152319073677,0.06660960614681244
42,-0.03825320489704609,0.05770373344421387
43,0.0758918970823288,-0.010509919375181198
44,1.4739060020074248,0.03765399381518364
45,-0.010447762713738484,-0.005129426717758179
46,0.7959071844816208,0.009729325771331787
47,0.4645727127790451,-0.02498643472790718
48,-0.004294235652196221,-0.003024015575647354
49,0.19506995286792517,-0.00885695219039917
50,-0.030011994182132185,0.0049696676433086395
51,2.914672836661339,-0.03312984108924866
52,-0.00014379015192389488,0.07209011167287827
53,0.47374114766716957,-0.031120460480451584
54,-0.06381483376026154,-0.06899595260620117
55,-0.0012867338718933752,-0.0005349353305064142
56,0.00014434573677135631,0.04961679130792618
57,-0.006708034125040285,-0.0014004264958202839
58,-0.05193517357213295,-0.04243147000670433
59,0.0020560547709465027,0.015332654118537903
60,0.021099490113556385,0.15189416706562042
61,0.2351153939962387,-0.07286083698272705
62,0.050715146819129586,-0.0028522550128400326
63,-0.0233022347347287,-0.02122718282043934
64,0.0007355153502430767,0.05737532302737236
65,-0.006632841657847166,0.03211352974176407
66,0.20955918030813336,0.08250775933265686
67,2.358803693205118,-0.01793881319463253
68,-0.0018548377615843492,-0.0013410602696239948
69,0.01625117752701044,0.0014775232411921024
70,1.4604240134358406,-0.010302945971488953
71,0.004364605993089299,0.02066813036799431
72,0.04425146384164691,0.0830991342663765
73,-0.08250071480870247,-0.03814070671796799
74,0.31785236299037933,-0.05666594207286835
75,-0.0001673777587711811,0.07757698744535446
76,0.017575487512203836,0.0007594278431497514
77,1.3055263966234634,0.01984020136296749
78,0.25083208340220153,0.0019458967726677656
79,-0.0037460519233718514,0.03650365397334099
80,0.14154414273798466,-0.004522901959717274
81,0.06053722044453025,0.014333542436361313
82,0.4309326782822609,-0.05317661166191101
83,-0.049311997936456464,0.00023744627833366394
84,-0.0007186634175013751,-0.00016008183592930436
85,3.933660264010541e-05,0.00047420093324035406
86,0.005311286891810596,0.013838161714375019
87,-0.012739267323922832,-0.007810999173671007
88,-0.0007219910621643066,-0.0011267662048339844
89,0.3741653561592102,0.01645839959383011
90,0.7465608883649111,-0.019856758415699005
91,-0.046606857329834384,-0.044980261474847794
92,-0.01253948677367589,-0.008191614411771297
93,0.25197711680084467,0.047814249992370605
94,0.5487519949674606,-0.1967523694038391
95,0.7124413329584058,0.01917707361280918
96,-0.18107042252086103,-0.16305004060268402
97,0.026433661580085754,0.10220640152692795
98,2.020824741339311,0.05999691039323807
99,0.07204539002850652,-0.0004458976909518242
100,0.028617742005735636,0.12062697112560272
101,0.019281205954030156,0.09226073324680328
102,0.0014126768801361322,0.019955985248088837
103,0.053458528593182564,0.03953106701374054
104,-0.0001065284013748169,-0.020383767783641815
105,0.1385121892672032,0.051215965300798416
106,2.4338731169700623,-0.8319850564002991
107,-0.01655658963136375,-0.016344459727406502
108,1.7689076457172632,0.6332119107246399
109,1.1835499221924692,-0.0031780931167304516
110,0.05863725207746029,-0.024774674326181412
111,-0.003245768428314477,0.007102997042238712
112,0.42896437644958496,0.18258091807365417
113,0.0006544494535773993,0.03936178237199783
114,0.16212799889035523,0.019056981429457664
115,0.0008016863685043063,0.020004093647003174
116,0.2048962339758873,-0.025455571711063385
117,0.0465247817337513,-0.03905560076236725
118,0.0666414201259613,0.0020314007997512817
119,0.8115404546260834,-0.20188894867897034
120,0.014030397636815906,0.01686507649719715
121,1.7803552970290184,0.027541961520910263
122,0.09605582058429718,-0.07948097586631775
123,1.2758883833885193,-0.016347721219062805
124,0.04046596493571997,-0.007210839074105024
125,0.02097282186150551,0.018876008689403534
126,0.01250743109267205,0.07708390057086945
127,-0.04605840868316591,-0.04138272628188133
128,0.6155638475902379,0.03700384125113487
129,-0.04414423042908311,-0.04894363880157471
130,-0.2608308754861355,-0.24975454807281494
131,-0.015879886283073574,0.026650721207261086
132,-0.010831809369847178,0.074864462018013
133,0.08711372874677181,0.02026347629725933
134,0.012760221026837826,0.027893390506505966
135,0.14781446696724743,0.03594271093606949
136,0.06908667972311378,0.0015169137623161077
137,-0.026478230953216553,0.017646320164203644
138,0.47971712052822113,-0.15557925403118134
139,0.05728786811232567,0.030936498194932938
140,0.3630056331458036,0.03788887709379196
141,-0.02710901014506817,-0.030335810035467148
142,0.006263807707000524,0.03656744584441185
143,-0.009123585798079148,-0.00734853558242321
144,0.016185444546863437,0.015392006374895573
145,0.009471317520365119,0.057053957134485245
146,0.23394729988649487,0.11991659551858902
147,0.004942516330629587,0.05986940860748291
148,0.3372829034924507,-0.0347888320684433
149,0.006108840461820364,0.18220368027687073
150,-0.01388825150206685,-0.01831241138279438
151,1.0899735428392887,0.07667675614356995
152,0.002804821589961648,0.08608583360910416
153,-4.336610436439514e-05,0.08648613095283508
154,0.0705830454826355,0.02951677143573761
155,-0.006193562876433134,-0.0029956898652017117
156,0.004484938152018003,0.0471159853041172
157,0.36556128824304324,0.05734969675540924
158,0.19166942895390093,0.034859318286180496
159,-0.05381517577916384,-0.04769883304834366
160,-9.442318696528673e-05,0.0762183889746666
161,0.009291876449424308,0.03638220950961113
162,0.08881850750185549,0.043653879314661026
163,0.9528999598696828,0.4201998710632324
164,0.3815653957426548,-0.04757270589470863
165,0.3899419903755188,-0.22247551381587982
166,-0.041248010005801916,0.016936469823122025
167,1.2346559779653035,0.011452223174273968
168,-0.0017699026502668858,-0.00279054744169116
169,0.06967557629104704,0.005262008868157864
170,0.0010282626608386636,0.0014021090464666486
171,0.49247500533238053,0.029158813878893852
172,-0.0019870810210704803,-0.04845640808343887
173,-0.05599816143512726,-0.11623302102088928
174,0.018141665495932102,0.04523018002510071
175,0.07889855420216918,0.06440699100494385
176,-0.0688157236436382,-0.06303325295448303
177,-0.024383923737332225,-0.02480396442115307
178,-0.01076492972424603,-0.010048297233879566
179,-0.035193603485936364,-0.024368837475776672
180,0.1911182584008202,0.056331194937229156
181,0.0008181752637028694,0.0359412282705307
182,0.08321075141429901,-0.016573350876569748
183,0.5662784427404404,0.042906004935503006
184,-0.017014953860780224,0.002779243513941765
185,0.04032937064766884,0.02879495546221733
186,-0.09374559484422207,0.0024042874574661255
187,-0.0005841786041855812,-8.751580026000738e-05
188,0.015770980156958103,0.003875983878970146
189,1.214693984016776,0.2432829588651657
190,-0.011287581641227007,0.001384427770972252
191,0.26533464742533397,0.04704732820391655
192,0.0041901792865246534,0.016469012945890427
193,0.00665567148826085,5.3737050620839e-05
194,-0.4014989733695984,-0.4383392930030823
195,0.31294225610326976,0.008318038657307625
196,-0.00028493546415120363,0.005262876395136118
197,1.029519148170948,-0.08823886513710022
198,-0.10609915386885405,-0.07869664579629898
199,0.0002338943595532328,0.011141987517476082
200,0.4259417951107096,0.004375051707029343
201,0.38138849020469934,0.01875000260770321
202,0.0860808826982975,-0.013028901070356369
203,-0.0014546867460012436,-0.0021792554762214422
204,1.1495445184409618,-0.023129787296056747
205,0.5576457360293716,0.05897470936179161
206,0.7183000535005704,0.0042406776919960976
207,0.015495367581024766,0.017359942197799683
208,0.002575194463133812,0.05494523420929909
209,1.3908266127109528,0.08675044775009155
210,-0.0018626752553245751,-0.001357361557893455
211,0.6202761270105839,-0.05327770113945007
212,0.6016556089743972,0.004616466350853443
213,-0.0657722745090723,-0.07279445976018906
214,0.10722626699134707,0.035832539200782776
215,0.9859110517427325,0.8888100981712341
216,2.124268295010552,0.17677657306194305
217,0.7786752879619598,0.08853554725646973
218,0.18296365067362785,0.04039939120411873
219,-0.11012081801891327,-0.11537759006023407
220,0.11603767983615398,-0.02326708659529686
221,-0.12699171929853037,-0.12285199761390686
222,0.041079801332671195,0.035638634115457535
223,-0.12966135146461966,-0.1283179372549057
224,0.044087525457143784,-0.008409073576331139
225,-0.22090507834218442,-0.2213234156370163
226,0.42336254424299113,0.27016037702560425
227,-0.09315872471779585,-0.10221604257822037
228,0.0183686725795269,-0.013337923213839531
229,-0.01521829878038261,0.014483976177871227
230,-0.07059428095817566,-0.08090103417634964
231,0.0246143639087677,0.07230140268802643
232,-0.011653284542262554,-0.012582337483763695
233,-0.006367339752614498,-0.009133693762123585
234,0.1947423443198204,0.12099017947912216
235,-0.011780788423493505,-0.0032735904678702354
236,0.021353814750909805,0.005908548831939697
237,-0.0781073346734047,-0.020185694098472595
238,0.02216099575161934,-0.006237704306840897
239,1.0255780825391412,0.03946574032306671
240,0.5467500686645508,-0.40938326716423035
241,-0.03572889905262855,-0.035259705036878586
242,-0.08928530421690084,-0.027440819889307022
243,-0.026250548660755157,0.1174735426902771
244,-0.02992502213237458,-0.022279128432273865
245,0.41934749484062195,0.17092838883399963
246,1.1243597064167261,-0.002104559913277626
247,-0.014158422148284444,-0.00929238647222519
248,0.36672448366880417,0.042454496026039124
249,-0.02543390542268753,0.3294578790664673
250,0.8435025922954082,-0.004950851202011108
251,0.1553714883630164,0.008984921500086784
252,-0.0014660318847745657,0.1572451889514923
253,0.22860030084848404,-0.008824779652059078
254,-0.16687984019517899,-0.18005593121051788
255,-0.020405428716912866,0.10030269622802734
256,0.0277019664645195,0.00039970315992832184
257,0.4656160218291916,0.08191689848899841
258,-0.06901375949382782,-0.13905073702335358
259,0.013759638648480177,0.00600951025262475
260,0.0811484158039093,-0.0004926696419715881
261,0.08677849918603897,-0.0012401510030031204
262,-0.000829378142952919,-0.011881513521075249
263,-0.044676629826426506,-0.04039257392287254
264,-0.03159180795773864,-0.03346095234155655
265,2.30492502450943,-0.6659905910491943
266,0.9033273509703577,0.0821065902709961
267,-0.00016699396292096935,0.0003244917024858296
268,0.0932468349346891,-0.001428869552910328
269,0.3031886229291558,0.008091247640550137
270,-0.03261489956639707,-0.030765186995267868
271,0.03294428810477257,0.039990488439798355
272,0.039995113387703896,-0.008564086630940437
273,0.040780325420200825,0.005028832703828812
274,0.008397562429308891,0.14082089066505432
275,0.23514340817928314,-0.03521572798490524
276,-0.01734402682632208,0.09202476590871811
277,-0.1037019491323008,-0.10294156521558762
278,0.40620269253849983,-0.022278811782598495
279,1.9118299772962928,0.035151369869709015
280,0.13146810117177665,0.018377359956502914
281,-0.00034123746547720657,0.0017395371105521917
282,3.8727754205465317,0.01935495436191559
283,-0.09048804644862685,-0.08022874593734741
284,0.04343326389789581,-0.045107558369636536
285,0.009641254437156022,0.05675385147333145
286,0.08821830153465271,0.05983913689851761
287,0.46160566434264183,0.0029850490391254425
288,0.0038285747868940234,0.04149503633379936
289,-0.12290580570697784,-0.1439817249774933
290,0.23466234654188156,-0.01576457917690277
291,-0.021194605506025255,-0.013715354725718498
292,-0.2647196918260306,-0.19577094912528992
293,0.0031961575150489807,-0.03163191303610802
294,0.4925464130938053,0.01180606335401535
295,0.00214383214188274,0.18674923479557037
296,-0.002803598530590534,0.13204015791416168
297,-0.0005960966627753805,0.019993208348751068
298,0.02925237105228007,0.07653926312923431
299,0.14411765336990356,-0.07172466814517975
300,0.45460251718759537,0.004909180104732513
301,0.0022159919171826914,0.1868445873260498
302,-0.04171322955517098,-0.003460567444562912
303,-0.027210018131881952,-0.01214577630162239
304,3.0930743514327332,0.08746852725744247
305,-0.058882773970253766,-0.054756488651037216
306,0.6433227490633726,0.032757341861724854
307,-0.0038563567213714123,0.001376638188958168
308,-0.3697741739451885,-0.40149253606796265
309,0.026743285357952118,0.020997408777475357
310,0.05722446367144585,-0.018336575478315353
311,0.10957784950733185,-0.12843722105026245
312,0.981169343062902,0.0016156301135197282
313,0.562235432676971,0.0062688617035746574
314,-0.12426160927861929,-0.12708796560764313
315,-0.005630079074762762,-0.003638111287727952
316,0.03798968717705975,0.0013478221371769905
317,2.515621053054929,0.04056505858898163
318,0.13442366430535913,0.0470072478055954
319,0.03759130369871855,0.05016126483678818
320,-0.004316479898989201,-0.002090858295559883
321,0.0010370388627052307,-0.021997129544615746
322,-0.02889314148342237,-0.028539925813674927
323,-0.12643722866778262,-0.12159950286149979
324,0.05091789364814758,-0.10724355280399323
325,0.03517437404661905,0.08237274736166
326,-0.08501159530715086,-0.04614204168319702
327,0.005126822739839554,-0.03672768548130989
328,0.11264617182314396,-0.015579614788293839
329,0.09190230816602707,0.04201331362128258
330,0.3098216306534596,0.01857272908091545
331,-0.038026957074180245,-0.018363701179623604
332,-0.011327110230922699,-0.009212339296936989
333,-0.033959776163101196,-0.009394627064466476
334,0.48730433639138937,-0.00043292553164064884
335,0.06005865940824151,0.42674580216407776
336,-0.00936864735558629,0.0036258380860090256
337,-0.011818215250968933,-0.0003000199794769287
338,0.001572866276546847,0.004761971533298492
339,0.5494662076234818,0.13346289098262787
340,0.0031137142213992774,0.0360000878572464
341,-0.011550309282029048,0.026990000158548355
342,0.16443579143378884,0.09254065155982971
343,-0.07625456433743238,-0.04856327921152115
344,-0.002808640114380978,0.008476713672280312
345,0.2925857752561569,0.5333005785942078
346,0.3412493469149922,0.04717963933944702
347,0.05426882952451706,0.17497235536575317
348,0.09636391280218959,0.008918091654777527
349,-0.0008785295067355037,0.044948309659957886
350,0.013768501346930861,0.23419582843780518
351,0.14594899863004684,0.060522884130477905
352,0.24066548958944622,0.09619243443012238
353,0.09402327360294294,0.0019026920199394226
354,0.5507857180200517,0.08420484513044357
355,0.23452378110960126,0.04762925207614899
356,0.030349398157341057,0.022318029776215553
357,0.10359481097839307,0.03625050559639931
358,0.007113702595233917,0.11782312393188477
359,-0.003351436105731409,0.0026309494860470295
360,-0.3463504705578089,0.30681949853897095
361,-0.05945438891649246,-0.11216626316308975
362,0.6946691328193992,0.08732102066278458
363,0.13206755463033915,0.03706253692507744
364,0.044932774268090725,0.03659893199801445
365,0.08258993830531836,0.101631298661232
366,0.2532494030892849,0.030616972595453262
367,0.014956366270780563,0.06496049463748932
368,0.36199465415847953,0.0894303023815155
369,0.5821895626140758,0.01859860308468342
370,0.007706827716901898,0.018380096182227135
371,0.04131937026977539,-0.06978372484445572
372,0.5682272163685411,0.07366638630628586
373,-0.050192778930068016,-0.051053486764431
374,-0.009131090977462009,0.011201951652765274
375,-0.05891650263220072,-0.06379248201847076
376,-0.00703842006623745,-0.026010662317276
377,-0.004274007864296436,0.010562676936388016
378,0.0003395539242774248,0.008869676850736141
379,0.37846435280516744,0.06412727385759354
380,0.11142885871231556,-0.0048312833532691
381,-0.025288384058512747,-0.021482419222593307
382,-0.23426512147852918,-0.22946536540985107
383,-0.016155699981027283,0.020254172384738922
384,-0.31606310384813696,-0.3066442608833313
385,0.10795265436172485,-0.0072171613574028015
386,1.4899412579834461,-0.026322299614548683
387,-0.019970961846411228,-0.02627776563167572
388,-0.18520397692918777,-0.2513253092765808
389,0.06373161554802209,0.09337446093559265
390,-0.01900659070815891,0.03476332873106003
391,-0.0007005650550127029,-0.0024841343984007835
392,2.4070635961252265,0.0186103954911232
393,0.0064527727663517,0.04551262408494949
394,0.19284183531999588,0.10101529210805893
395,0.17338287830352783,0.029631957411766052
396,0.46024488762486726,0.2691015899181366
397,0.0024976658169180155,0.00961104966700077
398,-0.21195909613743424,-0.17107386887073517
399,0.007515910685469862,0.03777838870882988
400,0.13147629355080426,0.034416500478982925
401,0.3203337728045881,0.030376167967915535
402,0.10309291258454323,-0.02536676824092865
403,4.097807139158249,-0.15456217527389526
404,-0.07851919298991561,-0.07859621196985245
405,-0.027727917447919026,0.012765582650899887
406,-0.08616545554832555,-0.08507926017045975
407,1.6001047044992447,-0.031061753630638123
408,0.06207885072217323,0.04685783386230469
409,0.3762828968465328,0.046143967658281326
410,0.0116686150431633,-0.0883200392127037
411,0.0073920387658290565,0.0028932574205100536
412,-0.0008397996425628662,-0.0047192657366395
413,-0.013306363487117778,-0.007951311767101288
414,-0.05116701498627663,-0.06609658151865005
415,0.4630182236433029,-0.13599392771720886
416,2.790938787162304,0.5407761335372925
417,-0.0037297600647434592,0.0014647298958152533
418,0.47235047817230225,0.0819026529788971
419,0.007367059588432312,-0.13019125163555145
420,0.018857923336327076,0.07845765352249146
421,0.0011254613636992872,0.046013955026865005
422,-0.024469560012221336,-0.034363191574811935
423,0.07724003582916339,0.0723169818520546
424,0.1447431594133377,0.012734051793813705
425,0.050375583581626415,0.10593061149120331
426,0.08628195524215698,-0.19774900376796722
427,1.4846769489813596,0.017019007354974747
428,-0.10942087824514601,-0.07074851542711258
429,0.00109777320176363,0.011382118798792362
430,-0.01011751964688301,-0.01622871682047844
431,0.01905276533216238,0.11317689716815948
432,-0.016772150353062898,-0.016593046486377716
433,-0.08000699803233147,-0.07492272555828094
434,0.00015336554497480392,0.012738235294818878
435,-0.16898304363712668,-0.1182723194360733
436,-0.017250265926122665,0.3848418593406677
437,0.16243818774819374,-0.005904641933739185
438,-0.04160573333501816,0.03334028273820877
439,-0.07218359969556332,-0.07204033434391022
440,0.026253867894411087,0.03422222658991814
441,0.009596438778098673,0.08904760330915451
442,0.00283751482857042,0.011451388709247112
443,0.01934264600276947,0.0029687127098441124
444,5.88837792747654e-05,0.0006994677241891623
445,0.11806835234165192,-0.023122314363718033
446,0.8247465694439597,0.04768851771950722
447,-0.1141805350780487,-0.12305034697055817
448,-0.08288609236478806,-0.16781410574913025
449,0.08469529985450208,0.008812635205686092
450,0.07992696767178131,0.04691893234848976
451,3.0714361366117373,0.013182158581912518
452,0.10922974103596061,-0.0006675025215372443
453,0.0389287379803136,-0.0013385615311563015
454,0.004240689420839772,0.0010981104569509625
455,0.002906176981923636,0.0011024011764675379
456,-0.02452494017779827,-0.0357360802590847
457,0.33705535531044006,0.05917889624834061
458,-0.10218892991542816,-0.10335379838943481
459,1.1770164109766483,0.030995551496744156
460,0.19749170541763306,0.041708722710609436
461,0.025914490222930908,0.04451644793152809
462,0.216568648820612,0.1430739462375641
463,0.024712366983294487,0.048084162175655365
464,2.4096754972124472,0.019520003348588943
465,0.5395119446620811,0.059703972190618515
466,0.008028161246329546,0.057663507759571075
467,-0.19688335061073303,-0.24721688032150269
468,-0.002255521307233721,0.0026809556875377893
469,1.449890912976116,0.041710611432790756
470,0.009029898239532486,0.036236561834812164
471,-0.0028428547084331512,0.0021109310910105705
472,0.25152632128447294,0.04189133644104004
473,0.03168742195703089,0.020050514489412308
474,0.3460028963891091,0.03863219544291496
475,0.023734447080641985,0.006856278982013464
476,0.16351894475519657,0.22675152122974396
477,1.199731712898938,0.42989763617515564
478,0.4040572866797447,-0.017554767429828644
479,-0.001959342338523129,0.0041490476578474045
480,-5.911284824833274e-05,0.004092446528375149
481,0.0025651920586824417,-0.005019458010792732
482,0.002920530736453486,0.02066836878657341
483,1.2416170789510943,0.07138749957084656
484,0.758764436468482,0.06387641280889511
485,0.0026970880571752787,0.006528995931148529
486,2.945371452718973,0.02083507925271988
487,0.001272100955247879,-0.012635335326194763
488,1.3841481832787395,0.012785890139639378
489,-0.1407807453069836,-0.14103330671787262
490,0.06503988371696323,0.09524454176425934
491,-0.007969692931510508,0.002241368405520916
492,0.09194463555468246,0.24439822137355804
493,-0.19650893099606037,-0.14564362168312073
494,-0.04392782389186323,-0.039673998951911926
495,0.36189448833465576,-0.06453540921211243
496,-0.027242007199674845,-0.00945504941046238
497,-0.04729905375279486,-0.04109033942222595
498,0.4372804766680929,0.020289398729801178
499,0.009842242623562925,0.03879835456609726
500,-0.09915224160067737,-0.03054242581129074
501,-0.05401483754394576,-0.0543757900595665
502,0.0007890881970524788,0.031957242637872696
503,0.3215622860006988,0.035051602870225906
504,-0.42869721353054047,-0.42750823497772217
505,4.471238017215001,0.008070701733231544
506,0.17728964984416962,-0.1275137960910797
507,-0.021689641755074263,0.023452986031770706
508,-0.00289921420335304,0.0077068256214261055
509,-0.0017432956374250352,0.008905363269150257
510,-0.06282404810190201,-0.14422793686389923
511,0.09322471334598958,0.009187678806483746
512,-0.019154025707393885,-0.005727753043174744
513,-0.0331809721828904,-0.013928225263953209
514,-0.09117941092699766,-0.0663442462682724
515,0.4526721313595772,-0.06420683860778809
516,0.07222892343997955,-0.021902859210968018
517,0.4415196180343628,0.059870645403862
518,-0.061828193720430136,-0.0479065477848053
519,1.9782055859686807,0.021332908421754837
520,0.37902668584138155,-0.010744532570242882
521,0.25649879965931177,0.06361973285675049
522,-0.018191933631896973,-0.081001415848732
523,0.17481450457125902,0.4490318298339844
524,0.000933214440010488,0.018771564587950706
525,0.31801953911826786,0.0148477116599679
526,0.09741300344467163,-0.028535306453704834
527,-0.0741130561727914,-0.07204563170671463
528,0.08755134791135788,-0.05319224298000336
529,0.07043931283988059,0.1859005242586136
530,0.008927978575229645,0.002427075058221817
531,0.3374512605369091,0.036640651524066925
532,-0.03250537725398317,0.008919846266508102
533,-0.6682627834379673,-0.6596768498420715
534,-0.9490797221660614,-0.9206894636154175
535,0.023245612857863307,0.08691700547933578
536,0.026630683802068233,0.22303694486618042
537,-0.004429694730788469,-0.005525392945855856
538,0.06576071446761489,0.03699697181582451
539,0.15149906114675105,0.018073922023177147
540,0.046170055866241455,-0.053355321288108826
541,0.04319010674953461,-0.03046412393450737
542,-0.007081859657773748,0.05169929563999176
543,-0.10430673463270068,-0.10002972185611725
544,-0.0635676821693778,0.19392913579940796
545,-0.0044916365295648575,-0.03177729249000549
546,-0.010914611164480448,-0.012087908573448658
547,-0.34809651970931554,-0.33658766746520996
548,-0.08942447509616613,-0.006134696304798126
549,0.25751490145921707,-0.013781215064227581
550,0.44900673627853394,-0.13202649354934692
551,0.143830286746379,0.17898617684841156
552,0.032052427530288696,0.0073735713958740234
553,2.0286060459911823,-0.016999151557683945
554,-0.005426356568932533,0.0314352884888649
555,-0.1966920681297779,-0.0829731673002243
556,0.03077773370750947,0.05716238170862198
557,-0.0015848146431380883,0.003766541602090001
558,-0.015066033694893122,-0.009849986992776394
559,0.01343855727918708,0.010822261683642864
560,0.33787125535309315,0.038719117641448975
561,0.016502847778610885,0.05706547573208809
562,0.6071221828460693,-0.007963675074279308
563,-0.0015142287593334913,0.029770467430353165
564,-0.21182048320770264,-0.1792287528514862
565,0.7358456818037666,0.10919305682182312
566,-0.009843238396570086,-0.010990210808813572
567,0.0017912792973220348,0.017322970554232597
568,0.5431912932544947,-0.011013520881533623
569,-0.018788930028684092,-0.01827181503176689
570,-0.025355029152706265,0.1585528552532196
571,-0.01535156648606062,-0.01626415178179741
572,0.029095537960529327,0.049207497388124466
573,-0.009021490812301636,-0.14099371433258057
574,0.09394709422485903,0.04586347937583923
575,0.4404040053486824,0.35087859630584717
576,0.5520144961774349,-0.0006225258111953735
577,0.00867445906624198,-0.005455012433230877
578,0.26171871088445187,-0.023657022044062614
579,0.5285656955093145,0.11544205993413925
580,0.6358829587697983,0.1109941303730011
581,-0.15145335905253887,-0.16043373942375183
582,-0.008951583455200307,-0.002990566659718752
583,-0.08016211958602071,-0.07836199551820755
584,0.000327123561874032,0.12199491262435913
585,0.03927219100296497,-0.014094386249780655
586,0.15368106588721275,-0.027032552286982536
587,-0.0001666406170670598,0.005189603194594383
588,0.0791283073485829,0.04135897755622864
589,-0.011720587499439716,-0.00914214551448822
590,0.24809869565069675,0.01714869774878025
591,0.033823542296886444,0.00891883298754692
592,0.16136919520795345,0.0007018484175205231
593,-0.007021851255558431,-0.006871568039059639
594,2.4160989969968796,-0.04761490970849991
595,0.8442115997895598,0.045834895223379135
596,-0.22632117569446564,-0.2333500236272812
597,0.17450487613677979,-0.09249542653560638
598,0.18096232414245605,0.2801304757595062
599,0.05584343709051609,0.0003353971987962723
600,1.9084992296993732,0.14685001969337463
601,0.14318881942563166,0.02002781629562378
602,0.016853448934853077,-0.004685305058956146
603,0.243908682721667,0.05944357067346573
604,0.13179846107959747,-0.16433650255203247
605,0.13068920327350497,0.006613300181925297
606,-0.0029587569006253034,0.029651150107383728
607,1.3966528326272964,-0.0408877469599247
608,1.5374169650604017,0.6573116779327393
609,1.406228067819029,0.010329751297831535
610,0.1609686054289341,0.0016070865094661713
611,0.1937798922881484,-0.013441451825201511
612,0.4214937165379524,0.019734591245651245
613,-0.5924449646990979,-0.5817493200302124
614,2.678608998656273,-0.04090229049324989
615,-0.1087382510304451,-0.08587239682674408
616,-0.0009987186640501022,0.10168127715587616
617,-0.04472734313458204,-0.04666109383106232
618,0.8298123776912689,-0.1646324098110199
619,0.3413285557180643,0.0005043260753154755
620,0.02344693709164858,0.034034471958875656
621,-0.07313714176461872,-0.06778137385845184
622,0.6062841154634953,-0.016327183693647385
623,1.132668811827898,-0.00865146517753601
624,0.0006507628131657839,0.008040222339332104
625,0.008698839927092195,0.027153024449944496
626,0.19686712324619293,-0.07610847055912018
627,-0.0011221579879929777,0.009740273468196392
628,-0.009893765673041344,0.041363298892974854
629,3.3891303688287735,0.0651397556066513
630,0.0014535358641296625,0.0019202104303985834
631,0.06507270061410964,0.015889624133706093
632,-0.005803089356049895,-0.0017706258222460747
633,0.08621188534016255,0.0004422547062858939
634,-0.012829660438001156,0.02822682075202465
635,0.6276933290064335,0.041313059628009796
636,0.08063269965350628,0.07022853940725327
637,0.016118326922878623,0.044333454221487045
638,0.009491043980233371,0.08114590495824814
639,0.08870809338986874,0.6346929669380188
640,0.13784449826925993,-0.010547323152422905
641,-0.006078566424548626,0.022791028022766113
642,0.11908178683370352,0.0020616725087165833
643,-0.03495209012180567,0.020212572067975998
644,-0.04522409662604332,0.002585187554359436
645,0.21256228536367416,0.0629688948392868
646,-0.031042549293488264,-0.018776722252368927
647,-0.006560083016211138,-0.004480381496250629
648,-0.00908421166241169,-0.019478965550661087
649,-7.485952664865181e-05,0.0019925637170672417
650,-0.004257856227923185,0.0778907909989357
651,-0.28902653604745865,-0.26045122742652893
652,0.005367547273635864,-0.00033496320247650146
653,0.0825046356767416,0.03439792990684509
654,-0.07370951771736145,-0.0423576757311821
655,1.7899019122123718,0.04207106679677963
656,-0.018124655354768038,-0.0045738667249679565
657,1.3826274871826172,-0.1537027508020401
658,0.6894212551414967,0.10105578601360321
659,-0.02220834419131279,0.033194541931152344
660,-0.03239585366100073,-0.03978010267019272
661,0.0001925769611261785,0.04941798001527786
662,0.7239541634917259,-0.027535179629921913
663,0.30196859687566757,0.16680672764778137
664,-0.06441873591393232,-0.07402012497186661
665,-0.04142524115741253,-0.04339579492807388
666,0.025634005665779114,-0.1488071084022522
667,0.07795094978064299,-0.002387317828834057
668,0.16550629306584597,0.24232137203216553
669,0.04824250191452961,0.05903587117791176
670,0.006837789434939623,0.014245575293898582
671,-0.04945978394243866,-0.04237772896885872
672,1.1982176393503323,0.059377215802669525
673,0.023289197124540806,0.00953471940010786
674,0.05207788944244385,-0.06422862410545349
675,-0.004644689150154591,0.04081837832927704
676,-0.028808432165533304,-0.013472473248839378
677,-0.0018827544408850372,0.04730749875307083
678,0.267778966575861,-0.045140158385038376
679,-0.2463060941081494,-0.24714140594005585
680,2.9317539175972342,0.17484083771705627
681,0.0056515340693295,-0.0008054508361965418
682,0.17235647537745535,0.01800561137497425
683,0.015812393510714173,0.04695364832878113
684,0.01646536961197853,0.025466550141572952
685,-0.026230089366436005,-0.027749191969633102
686,0.04006579518318176,-0.009713094681501389
687,2.3841639631427824e-06,0.005348614417016506
688,1.3247989267110825,-0.041245900094509125
689,0.12733619939535856,0.02648397907614708
690,0.08811373120988719,0.0051925829611718655
691,-0.37018596194684505,-0.3529171347618103
692,0.6309570141893346,0.017821474000811577
693,-0.0007748402422294021,-0.002201092429459095
694,0.026176810264587402,-0.05597764253616333
695,-0.01520068128593266,0.10430050641298294
696,0.7710292972624302,-0.0016036131419241428
697,0.025573862694727723,0.0429878793656826
698,0.6616176515817642,-0.06295556575059891
699,0.006280278787016869,0.006841268390417099
700,-0.022240438498556614,-0.021449338644742966
701,-0.09426306455861777,-0.08358404785394669
702,-0.03630668390542269,0.00758395716547966
703,0.08660787902772427,0.04078298062086105
704,0.0022144950926303864,-0.034683626145124435
705,0.0729952584952116,0.008789530023932457
706,0.00011447555152699351,0.004190708510577679
707,0.2356782858259976,0.1168881207704544
708,-0.056298578274436295,-0.03709457069635391
709,0.17859740927815437,0.014173023402690887
710,0.7638807445764542,0.618198812007904
711,0.12634490430355072,0.05866893380880356
712,-0.02661058586090803,0.00041536614298820496
713,0.009119564725551754,0.010760015808045864
714,-0.0185303445905447,-0.031999628990888596
715,0.22434867925312574,0.0011862491955980659
716,0.026138857007026672,-0.0105360746383667
717,0.007082555137458257,0.013548401184380054
718,2.4269504613694153,0.040702905505895615
719,0.009506510570645332,-0.004450246226042509
720,-0.061036033745040186,-0.02240908145904541
721,-0.014624861534684896,-0.020211439579725266
722,0.9870624616742134,0.016684815287590027
723,-0.1494930274784565,-0.18599963188171387
724,-0.1895456723868847,-0.1689291000366211
725,0.029224145924672484,0.005530523136258125
726,0.5968649531714618,0.00525826308876276
727,-0.003823458966508042,-0.0027553883846849203
728,0.12019089050590992,0.01164298690855503
729,0.09500831365585327,0.04419112205505371
730,0.2879366974812001,0.05693189799785614
731,0.29961533029563725,0.08787819743156433
732,-0.0002755182795226574,-0.0018725686240941286
733,0.004119510296732187,0.014298291876912117
734,-0.008085060399025679,-0.0037645017728209496
735,-0.006415308453142643,0.048943907022476196
736,5.721318302676082e-06,0.0052325124852359295
737,0.46897435700520873,0.03745376318693161
738,1.3545171963050961,0.0021207393147051334
739,0.09442662145011127,0.018351668491959572
740,0.00895293615758419,0.0007463768124580383
741,0.03407936304574832,0.06967282295227051
742,2.708886849693954,0.008313211612403393
743,-0.01915979478508234,0.03508486971259117
744,-0.03970676934113726,0.0027645044028759003
745,0.033642848022282124,-0.006359816994518042
746,-0.003108898177742958,-0.006908551789820194
747,2.06115310639143,-0.01992393285036087
748,0.06540214642882347,0.531974732875824
749,0.0556559506803751,0.140306293964386
750,0.6137215122580528,0.1596379280090332
751,-0.19195929332636297,-0.1474759727716446
752,-9.761290857568383e-05,0.009256495162844658
753,0.06998096406459808,-0.03316764533519745
754,-0.004063248634338379,-0.18246683478355408
755,-0.06410392001271248,-0.06794489175081253
756,-0.05518634803593159,-0.07969671487808228
757,0.014547632075846195,0.011791936121881008
758,-0.07806733250617981,-0.06228962540626526
759,0.14263404347002506,0.22283026576042175
760,0.004201649688184261,0.11285877972841263
761,1.5902099050581455,0.003008488565683365
762,0.019860146567225456,0.21600502729415894
763,2.6076996913179755,0.006119981408119202
764,0.047131188213825226,-0.01924702897667885
765,-0.02108753599168267,-0.009709573350846767
766,0.4110102504491806,-0.049008309841156006
767,-0.008286173921078444,-0.0017551826313138008
768,-0.010652413126081228,0.04694385081529617
769,-0.011065471917390823,0.008084021508693695
770,-0.008674342185258865,0.01970929652452469
771,-0.04045368894934654,-0.04094855487346649
772,-0.025726082491019042,-0.024997767060995102
773,-0.016076035797595978,-0.022409431636333466
774,0.05495517503004521,0.015915360301733017
775,-0.19186866551171988,-0.18235628306865692
776,0.5838081836710671,0.03882887214422226
777,-0.012597182532772422,-0.010756481438875198
778,0.0017175020184367895,0.019971288740634918
779,-0.10541689401725307,-0.1044248566031456
780,0.30538760125637054,-0.17722395062446594
781,0.03924673027358949,0.12137915194034576
782,0.001503397710621357,0.03536378964781761
783,4.232973146950826,0.043252043426036835
784,0.39168649911880493,-0.016780782490968704
785,0.9687612033449113,0.0021642884239554405
786,3.04724023072049,-0.004098574630916119
787,1.0144039317965508,-0.032446861267089844
788,-0.012001704541034997,-0.0015557585284113884
789,0.14082124270498753,0.030088530853390694
790,-0.08457066700793803,-0.08124416321516037
791,0.17360949518706548,0.038212474435567856
792,-0.006712607111921898,-0.0046331435441970825
793,0.013737172819674015,0.23523201048374176
794,0.012661868709074042,0.04192434623837471
795,0.0302360417554155,0.0027871341444551945
796,0.012896959640784189,0.011116962879896164
797,-0.0010850260860024719,0.12141209840774536
798,0.000948566070292145,0.004306556191295385
799,0.781886616605334,0.019218167290091515
800,0.03718745708465576,-0.26565268635749817
801,0.019013050477951765,0.029116293415427208
802,-0.004990510642528534,0.004973117262125015
803,0.8089157193899155,-0.18284767866134644
804,-0.001965177416423103,0.034375205636024475
805,-0.03220680571394041,-0.026655370369553566
806,0.2682857397594489,0.0778525173664093
807,3.513544335961342,-0.058229345828294754
808,-0.040369248017668724,-0.00535312294960022
809,3.7043087910860777,0.012526599690318108
810,0.03506109941372415,0.09436879307031631
811,-0.014158447505906224,-0.017300909385085106
812,-0.013126567006111145,0.02777622640132904
813,-0.009681809460744262,-0.005932886619120836
814,-0.04297893831972033,-0.03748742863535881
815,0.16164562851190567,-0.016667237505316734
816,-0.012692198157310486,-0.038972724229097366
817,0.07048614381346852,0.0037677669897675514
818,0.05468234303407371,0.005861337296664715
819,0.559340204577893,0.013791384175419807
820,0.2851946698501706,0.04149321839213371
821,0.48892764188349247,-0.01245889812707901
822,0.027370346942916512,0.07346922904253006
823,-0.003665566211566329,0.08349713683128357
824,0.2972308397293091,-0.23072819411754608
825,-0.025376783465617336,0.020992424339056015
826,-0.023289294916821746,-0.01841944456100464
827,0.06509360490599647,0.5811508297920227
828,0.0783712566626491,0.04787804186344147
829,-0.11574453487992287,-0.08243440836668015
830,1.9090688824653625,-0.06858478486537933
831,0.0007690058555454016,0.005104147829115391
832,-0.01771871093660593,-0.022594735026359558
833,-0.023669727059314027,-0.013841272331774235
834,1.3098173090547789,0.08888976275920868
835,-0.06720726378262043,-0.05769473314285278
836,-0.5950594821188133,-0.594777524471283
837,0.08573132613673806,-0.002211185870692134
838,0.18947914987802505,0.0021449699997901917
839,-0.0036402744299266487,0.015592928044497967
840,0.6849671129602939,0.04704160615801811
841,1.5191345736384392,0.21872523427009583
842,0.6333522386848927,0.0071173496544361115
843,-0.002400600118562579,0.007864476181566715
844,1.066273219883442,-0.01017297338694334
845,0.25780174462124705,0.008063165470957756
846,-0.007521647377870977,-0.002558954991400242
847,0.49637310713296756,0.18665269017219543
848,0.835690900683403,-0.0671716034412384
849,-0.001321314601227641,0.055132124572992325
850,0.16222886089235544,0.0036346307024359703
851,-0.061113834381103516,-0.24852916598320007
852,0.4017377267591655,0.01879008486866951
853,0.1941825037356466,-0.0001293024979531765
854,-0.03156846575438976,-0.038017719984054565
855,0.33804304897785187,-0.04900955408811569
856,0.15401801298139617,0.07697343081235886
857,-0.008310786481160903,-0.0062366873025894165
858,0.5191641041892581,0.08897151052951813
859,0.012529466999694705,0.0030145759228616953
860,0.2871643042890355,0.046666670590639114
861,0.442199993878603,-0.0074814725667238235
862,0.009369391947984695,0.0063727423548698425
863,0.017643466591835022,0.0185183547437191
864,0.10971376020461321,-0.01246516965329647
865,-0.06710130907595158,-0.07858764380216599
866,-0.0011025153507944196,0.057789839804172516
867,-0.02247372269630432,-0.30126097798347473
868,0.06705451017478481,0.019526436924934387
869,0.026323964819312096,0.0007263943552970886
870,0.010761973535409197,0.004707281943410635
871,0.08272775216028094,0.116144560277462
872,0.15467034693574533,0.05872359126806259
873,-0.005758962128311396,-0.010633155703544617
874,0.9794070087373257,-0.004893905483186245
875,0.04694778472185135,0.004928858019411564
876,0.0016660633846186101,0.0002743155346252024
877,0.2210613340139389,0.016767269000411034
878,-0.05228608474135399,-0.06160237640142441
879,0.0022340118885040283,-0.06361337006092072
880,0.03395501244813204,0.0745168998837471
881,0.00439191609621048,0.23057550191879272
882,-0.04910546354949474,-0.03927752375602722
883,-0.054255745373666286,-0.004351917654275894
884,0.013786529190838337,-0.008215095847845078
885,-0.02573055576067418,-0.025892702862620354
886,-0.001020193099975586,0.011704627424478531
887,-0.0235295370221138,-0.025338008999824524
888,0.020437231847608928,0.011399179697036743
889,0.014362600806634873,0.004631720017641783
890,0.15710841491818428,0.0442783460021019
891,1.1067045675590634,0.08483359217643738
892,0.047137608751654625,0.0001941937953233719
893,-0.019645746622700244,-0.008754809387028217
894,-0.24245338327455102,-0.23726144433021545
895,-0.08416692726314068,-0.008132725954055786
896,-0.09310232920688577,-0.09202781319618225
897,0.5312518030405045,-0.0582987442612648
898,0.17562257125973701,0.040347032248973846
899,-0.0413063345476985,0.11965544521808624
900,-0.02571108564734459,-0.04632452502846718
901,0.23209463572129607,-0.0009025218896567822
902,-0.11635777389165014,-0.11088807880878448
903,0.1268610111437738,0.031889136880636215
904,0.9751981499593967,0.2447216957807541
905,0.012070070952177048,-0.007590033113956451
906,0.32556572183966637,0.07592569291591644
907,-0.002286752685904503,0.05163658410310745
908,0.29091380536556244,-0.14240293204784393
909,0.15819569118320942,0.014918990433216095
910,-0.03137459058780223,-0.026766924187541008
911,0.23872610367834568,0.019715869799256325
912,-0.1963177160359919,-0.18949738144874573
913,0.012612762628123164,0.09294871985912323
914,0.004681686172261834,-0.00015173316933214664
915,-0.01034650206565857,-0.004081523045897484
916,0.883184458129108,-0.00779104046523571
917,-0.030688677332364023,-0.031034860759973526
918,-0.04326411336660385,-0.048403218388557434
919,0.0016527175903320312,-0.018998807296156883
920,0.026639781892299652,-0.013842296786606312
921,0.010462109697982669,0.010338068939745426
922,0.08660351857542992,-0.037325419485569
923,0.5582039947621524,0.012512946501374245
924,-0.011090813779446762,-0.0003583123907446861
925,0.04931159317493439,-0.007196612656116486
926,-0.0597177860327065,-0.025758046656847
927,0.000261348148342222,0.010658124461770058
928,0.004653932293877006,0.009803740307688713
929,0.17209208756685257,0.09654634445905685
930,-0.011674159208496349,-0.005523212254047394
931,-0.06489659752696753,-0.06841719150543213
932,0.4619869691086933,0.000553813180886209
933,1.389914970844984,-0.004120415076613426
934,-0.1494996007240843,-0.13825547695159912
935,-0.036567834205925465,-0.03509054332971573
936,0.01968282127927523,0.0019569240976125
937,-0.023416265845298767,-0.06303293257951736
938,-0.08482329547405243,-0.19484460353851318
939,0.0073983302572742105,0.0008420901140198112
940,-0.016681760549545288,0.0034635886549949646
941,0.009989152013768035,0.001122785615734756
942,0.019326962530612946,0.0018626684322953224
943,0.18637875467538834,-0.03098510205745697
944,2.8408893793821335,-0.22550104558467865
945,0.00804814591538161,0.018513480201363564
946,0.9704692201921716,0.019496997818350792
947,-0.04532423452474177,-0.04759086295962334
948,-0.039877772720501525,-0.03782346099615097
949,0.09178521484136581,-0.005230656825006008
950,1.0195082622522023,0.013405963778495789
951,0.7987473234534264,-0.08709118515253067
952,0.7897010224405676,-0.0009000657591968775
953,0.01706345658749342,0.08147217333316803
954,4.338415350532159,1.7052638530731201
955,3.5153499280568212,0.1408657729625702
956,0.6271354244090617,0.17606784403324127
957,0.06664780154824257,0.06883074343204498
958,2.0931982388719916,0.03851091489195824
959,-0.05674746696604416,-0.05607553571462631
960,1.087053406983614,-0.02548236772418022
961,0.05838206224143505,0.17491506040096283
962,-0.07673975080251694,-0.024577125906944275
963,-0.00890434579923749,-0.009243152104318142
964,-0.23625386133790016,-0.17874756455421448
965,0.04135778918862343,0.07628567516803741
966,0.8762228489176778,0.23618724942207336
967,-0.001955042127519846,-0.0014228769578039646
968,0.967290572822094,0.6268326044082642
969,-0.20038895308971405,-0.22032707929611206
970,-0.024335678084753454,-0.023929759860038757
971,0.020485768209255184,0.6578429341316223
972,0.18064849823713303,-0.00435049831867218
973,0.14767105225473642,0.037943098694086075
974,-0.028810720657929778,-0.021973147988319397
975,2.768746167421341,-0.06034292280673981
976,-0.04573499970138073,0.5210949778556824
977,0.07602700695861131,0.046896204352378845
978,0.7226370349526405,0.01803920418024063
979,0.019785504788160324,0.0699225440621376
980,-0.010576361790299416,0.008017653599381447
981,-0.008240565434098244,0.03141985833644867
982,-0.01449729036539793,-0.018727213144302368
983,-0.07825410203076899,0.013607524335384369
984,0.03602410666644573,0.007467752322554588
985,0.035736923513468355,0.04266882687807083
986,0.16395223699510098,0.15544238686561584
987,-0.052009974140673876,-0.046683769673109055
988,-0.06244421983137727,0.007335096597671509
989,0.7126773884519935,0.23415310680866241
990,0.6321759184356779,0.005305467173457146
991,-0.007563177612610161,-0.003972514998167753
992,-0.010915331542499018,-0.009288137778639793
993,0.26076584309339523,0.1973561942577362
994,0.5165555477143471,0.0013496102765202522
995,0.031592863611876965,8.022412657737732e-05
996,-0.015758540481328964,0.55119389295578
997,0.003114667837508023,0.03192564472556114
998,1.1099917644169182,0.05631280690431595
999,0.21144486032426357,0.05054512619972229
1000,0.2759527862071991,0.2167586088180542
1001,1.1180378296412528,-0.004034883342683315
1002,-0.038241731279413216,-0.03350777179002762
1003,0.48332491517066956,0.010933611541986465
1004,-0.0012914792205265258,0.004038657993078232
1005,-0.018088996410369873,-0.011171437799930573
1006,-0.023748487699776888,0.06437542289495468
1007,0.5101144490763545,0.0029306411743164062
1008,-0.08559738099575043,-0.08874545991420746
1009,0.09472480416297913,0.053853318095207214
1010,0.1708271822426468,0.0665411427617073
1011,0.01041070808423683,0.0009573385468684137
1012,-0.016809559834655374,-0.0037703821435570717
1013,0.23381701670587063,0.16504992544651031
1014,0.0006828997284173965,-0.00486281793564558
1015,0.3516166009940207,0.8883891105651855
1016,0.03004356473684311,0.0405760332942009
1017,-0.3908129242481664,-0.39153289794921875
1018,0.05137829435989261,0.10459253937005997
1019,-0.0032125834841281176,0.05566667765378952
1020,1.281402986496687,0.05829591676592827
1021,-0.047381021082401276,-0.04244951158761978
1022,-0.0645704627095256,-0.05533279851078987
1023,-0.4860695884563029,-0.46982118487358093
1024,1.3844933510990813,0.0020669465884566307
1025,-0.003778254147619009,-0.00872780755162239
1026,0.006746317725628614,0.0020266175270080566
1027,0.07090288400650024,-0.06605415791273117
1028,0.499229947803542,-0.00205143541097641
1029,0.09410619735717773,-0.047241970896720886
1030,0.1376807875931263,0.010676585137844086
1031,0.44469963014125824,-0.035673338919878006
1032,-0.10342552620568313,-0.09821905195713043
1033,0.21566030535905156,0.23613908886909485
1034,-0.05693947500549257,-0.05391545966267586
1035,-0.04286346631124616,0.023745056241750717
1036,1.2966716610826552,0.050345905125141144
1037,-0.009117261972278357,-0.003022043965756893
1038,-0.013227169751189649,0.002636600285768509
1039,-0.18261715688277036,-0.1831492781639099
1040,-0.0164140984416008,-0.018223829567432404
1041,0.00826064101420343,0.00720501784235239
1042,1.10082321241498,0.8773300051689148
1043,0.7402870859950781,-0.004550824873149395
1044,1.2457430151989684,0.0016858928138390183
1045,0.5203694301890209,0.1261434406042099
1046,2.8943437431007624,0.10391395539045334
1047,-0.014441808918491006,0.018520286306738853
1048,-0.1767433548811823,-0.12246383726596832
1049,0.9962178766727448,-0.08002755790948868
1050,0.6035564532503486,-0.003573245368897915
1051,0.00018863135483115911,-0.00044297706335783005
1052,0.023261304944753647,-0.00755044911056757
1053,0.013072198256850243,0.0012712469324469566
1054,0.5663733602268621,0.07226426154375076
1055,0.3591271183686331,0.04509492591023445
1056,0.008047699928283691,-0.07938346266746521
1057,0.1756872971309349,0.010158250108361244
1058,0.05863209068775177,0.1669340878725052
1059,1.9908311367689748,0.006486477795988321
1060,0.004002672212664038,0.007114273030310869
1061,0.035187434405088425,0.11119252443313599
1062,0.8611420430243015,-0.012365314178168774
1063,0.03335563279688358,-0.015726756304502487
1064,-0.0002627027570270002,0.0013646096922457218
1065,-0.0761054933827836,-0.06614619493484497
1066,0.08252634108066559,-0.02608850598335266
1067,-0.03248979174531996,-0.034845780581235886
1068,0.0023810379207134247,0.0881214365363121
1069,-0.4950905127916485,-0.4913759231567383
1070,0.30498017370700836,-0.07952693104743958
1071,-0.00498727046942804,0.03126979246735573
1072,-0.0037371779326349497,0.01192287914454937
1073,0.40226053446531296,-0.052493028342723846
1074,-0.03831791877746582,-0.0383988693356514
1075,1.3088771233597072,0.03866985812783241
1076,-0.005161588778719306,0.0648387223482132
1077,0.26800601184368134,-0.06474367529153824
1078,0.16852960735559464,-0.037649258971214294
1079,0.002806806762237102,0.008600277826189995
1080,-0.18017128482460976,-0.19071385264396667
1081,0.5524576432071626,0.08420161157846451
1082,0.00999511243095185,0.020039498805999756
1083,-0.08872173182317056,-0.08809389919042587
1084,0.027521731331944466,0.18259598314762115
1085,-0.03886406123638153,0.1335086077451706
1086,-0.0077646998688578606,-0.01687011495232582
1087,0.15356680005788803,0.05277148634195328
1088,0.07564050085784402,0.061993833631277084
1089,0.20017414912581444,-0.0344059132039547
1090,0.030837558209896088,-0.04686334729194641
1091,-0.00856282189488411,-0.009379514493048191
1092,-0.06757884379476309,-0.07710480690002441
1093,0.04974069260060787,0.020492473617196083
1094,-0.00029382575303316116,0.08107292652130127
1095,0.22346096485853195,-0.06866974383592606
1096,-0.1849697080324404,-0.17576254904270172
1097,0.39496298879384995,0.03728188946843147
1098,-0.04122709870352992,-0.0401107519865036
1099,1.4206532910466194,0.4163687229156494
1100,0.02497514709830284,-0.04357803240418434
1101,0.04747202480211854,0.06995619088411331
1102,-0.03501315278117545,-0.03398978337645531
1103,0.0026847945409826934,0.009281165897846222
1104,1.5355155020952225,0.002830826211720705
1105,0.012872933570179157,0.00866297073662281
1106,0.150607958438286,0.008798502385616302
1107,-0.05056044406956062,0.008100822567939758
1108,0.07092502154409885,0.008830776438117027
1109,0.014796769246459007,0.052725277841091156
1110,-0.04167449474334717,-0.05968150496482849
1111,0.2736954763531685,0.049561500549316406
1112,0.05353281646966934,0.0018801279366016388
1113,0.16084487456828356,-0.0012591257691383362
1114,-0.012894525498268194,-0.012280641123652458
1115,-0.0019042138010263443,0.03261299431324005
1116,-0.0007842281484045088,-0.00023347733076661825
1117,3.8746225107461214,-0.00848647952079773
1118,-0.025640428997576237,-0.010030915960669518
1119,-0.0505732661113143,0.037118107080459595
1120,1.7830214127898216,0.001903848722577095
1121,0.418298580480041,0.24446973204612732
1122,2.552790328860283,-0.04299909621477127
1123,1.191399767063558,-0.0036908136680722237
1124,0.4666689084842801,0.03885679319500923
1125,0.7848691940307617,-0.684548020362854
1126,0.9101239719602745,0.06685549765825272
1127,-0.012897493783384562,0.2205432653427124
1128,0.016103528439998627,0.004881508648395538
1129,1.158786521293223,0.24033012986183167
1130,-0.13609101623296738,-0.15277166664600372
1131,-0.0650042132474482,-0.058060452342033386
1132,0.09359691012650728,0.01933923363685608
1133,0.004088466987013817,0.04455570876598358
1134,-0.025416463380679488,-0.028453407809138298
1135,0.02195646334439516,0.03838327154517174
1136,0.011510176584124565,0.008333755657076836
1137,-0.017416847869753838,0.03079972416162491
1138,0.03322341665625572,0.003520805388689041
1139,0.0695510022342205,0.024009738117456436
1140,-0.0029042414389550686,0.029199961572885513
1141,0.24197633564472198,-0.13881316781044006
1142,0.5875588059425354,-0.1867946982383728
1143,0.002807309851050377,0.0006334518548101187
1144,1.9066288098692894,0.045713502913713455
1145,-0.017715212148686987,-0.017217528074979782
1146,0.08734456077218056,0.01341879740357399
1147,-0.033834449952109935,-0.030473288148641586
1148,-0.03288482555944938,-0.029553227126598358
1149,-0.8839535936713219,-0.6683235168457031
1150,-3.845733590424061e-05,0.004005027003586292
1151,0.1488569483626634,0.03678862378001213
1152,0.4714450091123581,-0.08865101635456085
1153,0.009565457343123853,0.014414122328162193
1154,0.00821710005402565,0.07930800318717957
1155,0.05945049598813057,0.06081156060099602
1156,0.29226163093335344,0.01950852759182453
1157,-0.0063672274136479245,-0.005628303159028292
1158,1.645277738571167,-0.028625503182411194
1159,1.3739182502031326,0.38392317295074463
1160,0.10653182864189148,-0.033524781465530396
1161,-0.06200212985277176,-0.12741169333457947
1162,-0.11128934472816354,-0.10593321919441223
1163,0.5936793647706509,0.056153688579797745
1164,0.1467762440443039,-0.09888386726379395
1165,-0.08722543530166149,-0.05257076770067215
1166,-0.02045253716642037,-0.015483171679079533
1167,0.0015102692414075136,0.018884088844060898
1168,0.22184633110737195,0.036393653601408005
1169,-0.003983383772720117,0.11843697726726532
1170,-0.047630248591303825,-0.05015292763710022
1171,0.025179365649819374,0.046309903264045715
1172,-0.011070124804973602,-0.040225230157375336
1173,0.040414437651634216,-0.14194336533546448
1174,0.42910257691983134,0.01968489959836006
1175,-0.08138521015644073,-0.11631865799427032
1176,1.5040848851203918,-0.16146239638328552
1177,-0.016977638006210327,-0.01798749528825283
1178,0.12435916904360056,-0.0031641325913369656
1179,0.13437171652913094,-0.012822875753045082
1180,-0.0018914842221420258,-0.0012026408221572638
1181,0.048585616052150726,0.1433604657649994
1182,-1.0839969398803078,-1.081210732460022
1183,0.014713088050484657,-0.0059488988481462
1184,-0.074557062034728,-0.07288830727338791
1185,0.16915270779281855,0.0034213773906230927
1186,0.00027803564444184303,0.00514842476695776
1187,-0.01634654380381107,-0.024264339357614517
1188,0.020053071435540915,0.013335511088371277
1189,1.6228365451097488,-0.08654636889696121
1190,-0.026665966084692627,-0.007589448243379593
1191,0.01664568747219164,0.08937856554985046
1192,0.342478804057464,0.03970656916499138
1193,-0.051989343017339706,-0.04471460357308388
1194,1.2216060664504766,0.10823068767786026
1195,-0.026755537022836506,0.09474527835845947
1196,2.8391596749424934,-0.03160731494426727
1197,-0.011037588032195345,-0.010139917023479939
1198,-0.006511570907605346,0.03005301207304001
1199,-0.10923037305474281,-0.15141335129737854
1200,-0.0038419270422309637,0.001456919126212597
1201,-0.0006743805715814233,-0.0007329506333917379
1202,0.13058917596936226,-0.015050058253109455
1203,0.7805321626365185,-0.018309559673070908
1204,0.28282248973846436,0.12195967137813568
1205,1.0508538633584976,-0.1645020991563797
1206,0.028926748782396317,-0.001284271478652954
1207,1.0030380979878828,0.05608587712049484
1208,0.0861793138901703,0.09259910881519318
1209,0.4244632748886943,0.13679707050323486
1210,0.2905940040946007,-0.006089147180318832
1211,0.710524782538414,0.11740496754646301
1212,0.0032222485169768333,0.010075378231704235
1213,0.004025607835501432,0.08158013969659805
1214,0.3638251821976155,-6.399909034371376e-05
1215,-0.002330287010408938,-0.0035153417848050594
1216,0.12316058576107025,-0.006089880596846342
1217,0.012250860221683979,0.037202369421720505
1218,-0.0018558480078354478,0.01778969168663025
1219,0.00033872465064632706,0.0020503767300397158
1220,0.022790633025579154,0.1235322430729866
1221,0.5295252204523422,0.0664002075791359
1222,0.04149544611573219,0.05650467053055763
1223,-0.0075351420091465116,-0.003944082651287317
1224,0.22723536379635334,0.02574780397117138
1225,0.8892891133436933,0.004843551199883223
1226,-0.002650073737186176,0.0038439142517745495
1227,0.013841149862855673,0.1847829669713974
1228,-0.05312099680304527,0.15528768301010132
1229,0.05361795984208584,0.03733915090560913
1230,0.6128311548382044,0.004729113541543484
1231,1.5640615057200193,0.0580935925245285
1232,0.04707375169027728,0.04719656705856323
1233,0.9368949513882399,0.0920751616358757
1234,0.6068994763190858,0.12208201736211777
1235,0.00014455534983426332,0.011267357505857944
1236,0.07903989776968956,-0.027796965092420578
1237,0.03254799544811249,0.4254254996776581
1238,0.2069847136735916,-0.0508752167224884
1239,0.5481788367033005,0.027395449578762054
1240,-0.053538283109664915,-0.01633957028388977
1241,0.7682446838534815,0.8921879529953003
1242,0.060882789141032845,0.04903643578290939
1243,-0.007246879860758781,-0.022871797904372215
1244,-0.12870651349658147,-0.12442868202924728
1245,0.09528645128011703,-0.04469997063279152
1246,0.03284509479999542,-0.029298558831214905
1247,0.01665435917675495,0.025479139760136604
1248,0.043849858455359936,0.05812733247876167
1249,0.6976493587717414,0.015728306025266647
1250,0.14298231771681458,0.038133710622787476
1251,0.20643385767471045,0.05636923015117645
1252,0.429831255460158,0.003218298079445958
1253,-0.15340592339634895,-0.1480148285627365
1254,0.7838831823319197,0.06853988021612167
1255,-0.013945954931841698,-0.011908690445125103
1256,0.017663314938545227,-0.05446738377213478
1257,0.2773580029606819,-0.016330774873495102
1258,-0.023835737258195877,-0.007548680528998375
1259,0.06563135072065052,0.05767779424786568
1260,-0.01759607024723664,-0.008107512257993221
1261,-0.09024159656837583,-0.08189629018306732
1262,0.19264780171215534,-0.0051886942237615585
1263,0.2744900123216212,0.08416736871004105
1264,-0.07753222156316042,-0.07903582602739334
1265,0.17267276346683502,0.02642739564180374
1266,0.024913513101637363,0.008248713798820972
1267,0.15795747190713882,-0.014246230944991112
1268,0.34135759342461824,0.02574484795331955
1269,-0.07151456084102392,-0.06029800325632095
1270,0.15488196536898613,-0.014317554421722889
1271,0.09103695303201675,-0.10467738658189774
1272,0.0008420580998063087,-0.010817711241543293
1273,0.5968204364180565,-0.04278329387307167
1274,0.024476265542489273,0.08251800388097763
1275,0.07554806378902867,0.10953731089830399
1276,0.0027807950973510742,-0.029457563534379005
1277,0.03322930482681841,0.00622112350538373
1278,0.18184231221675873,-0.09009363502264023
1279,0.08698868751525879,-0.03409771993756294
1280,0.5439707264304161,-0.0976983830332756
1281,0.900195918045938,-0.006129995919764042
1282,0.6008209884166718,-0.09064573794603348
1283,0.6014614403247833,-0.3413476049900055
1284,-0.07790421695153782,-0.07739055901765823
1285,-0.013250520489236806,-0.007159176282584667
1286,0.005199147388339043,0.002770836465060711
1287,-0.007466534152626991,-0.005742051173001528
1288,-0.04758298024538021,-0.04706598445773125
1289,0.136887330096215,0.0750913992524147
1290,0.6628977805376053,0.002451915293931961
1291,-0.007406664080917835,-0.012232154607772827
1292,-0.04282311093993485,-0.03469827026128769
1293,0.04331133887171745,0.23503337800502777
1294,0.007389432634226978,0.03806944191455841
1295,-1.2210761457681656,-1.2474429607391357
1296,0.026512364886002615,0.058704525232315063
1297,1.1927836686372757,-0.021211542189121246
1298,2.8710542395710945,0.00881921499967575
1299,2.094301002274733,0.020422905683517456
1300,-0.03644664026796818,-0.04639030247926712
1301,0.5469744356814772,0.026831243187189102
1302,0.057681125588715076,-0.004086622502654791
1303,0.00033232569694519043,0.026866646483540535
1304,0.1268776897341013,0.03224671632051468
1305,-0.03419846575707197,-0.03725075349211693
1306,0.318623349070549,-0.053252071142196655
1307,0.0237706623156555,0.002678923774510622
1308,1.8377575054764748,0.1289025843143463
1309,0.0036490855272859335,0.014996602199971676
1310,-0.002666134387254715,0.02735578455030918
1311,0.04656065255403519,0.025101695209741592
1312,-0.0015941658057272434,-0.004173242952674627
1313,-0.014936570776626468,-0.01593548245728016
1314,0.12074789218604565,0.06318427622318268
1315,0.12708430737257004,-0.01721053384244442
1316,0.002885233610868454,0.04572296515107155
1317,0.016386107046855614,0.008338937535881996
1318,0.5719238602323458,0.056465428322553635
1319,0.13476443570107222,0.03953434154391289
1320,0.14348195865750313,-0.009209901094436646
1321,0.0034564086236059666,0.03553031384944916
1322,0.012742612161673605,0.00027031550416722894
1323,0.18344442639499903,-2.3829052224755287e-06
1324,0.0030381400138139725,0.03455020487308502
1325,0.00046974622819107026,0.0147072933614254
1326,1.0064196288585663,0.000425584614276886
1327,2.522222876914384,0.16014686226844788
1328,0.016795385628938675,-0.013562587089836597
1329,0.07820471306331456,0.013059168122708797
1330,2.3861938482150435,-0.004935236647725105
1331,1.0617762058973312,-0.026400260627269745
1332,-0.019405078142881393,-0.046896517276763916
1333,-0.004359080456197262,0.07600386440753937
1334,0.2362775206565857,-0.0936221182346344
1335,0.7719253525137901,0.08712165802717209
1336,0.5380646716803312,-0.00679892860352993
1337,0.654466999694705,0.06402113288640976
1338,-0.031204961240291595,-0.040223635733127594
1339,-0.15006901932065375,-0.14283429086208344
1340,-0.2543936703586951,-0.2168026566505432
1341,1.2018203660845757,-0.06855098903179169
1342,-0.04871577222365886,-0.04728244990110397
1343,-0.024718396045500413,-0.01972324773669243
1344,-0.06974693946540356,-0.076715387403965
1345,0.030693562934175134,0.004635282792150974
1346,0.7711348421871662,0.22886839509010315
1347,0.23827686405275017,0.01903611049056053
1348,-0.15370209945831448,-0.14984296262264252
1349,0.062242068350315094,-0.05769893527030945
1350,-0.02919246256351471,0.022579096257686615
1351,-0.013635028153657913,-0.014680695720016956
1352,0.24038065830245614,0.07081880420446396
1353,-0.0051582715241238475,-0.0033869158942252398
1354,0.03746528609190136,0.04677453637123108
1355,0.02906837686896324,-0.009008316323161125
1356,-0.013837810605764389,-0.03336205333471298
1357,-0.010091428644955158,-0.007330761291086674
1358,0.0006127925880718976,0.046819936484098434
1359,0.007746832445263863,0.00908556766808033
1360,-0.0015210084966383874,0.015465968288481236
1361,0.12223099917173386,0.037310149520635605
1362,0.9443167895078659,-0.17897729575634003
1363,-0.017935626092366874,0.06792524456977844
1364,0.17821431497577578,0.12137149274349213
1365,0.0015209587290883064,0.009781609289348125
1366,0.22413804894313216,0.009757205843925476
1367,0.16435248032212257,-0.01964307203888893
1368,0.18095983192324638,-0.012162311002612114
1369,0.3155881487764418,0.015057126060128212
1370,0.07856555673060939,0.004383969120681286
1371,1.0521593517623842,0.2638148069381714
1372,0.2513662464916706,-0.019607417285442352
1373,0.05029689008370042,0.07212450355291367
1374,-0.03231841020169668,-0.022849872708320618
1375,-0.01329127885401249,0.05297079309821129
1376,0.07241416705073789,0.06221973896026611
1377,0.031763781793415546,-0.007470345590263605
1378,0.01538143225479871,0.059432510286569595
1379,0.0034891151590272784,0.008800778537988663
1380,1.9192010797560215,0.017770305275917053
1381,0.22340558283030987,0.0719088688492775
1382,-0.0033904125448316336,-0.004003273323178291
1383,0.0765923484286759,0.05959250032901764
1384,-0.002425875165499747,0.00553444679826498
1385,-0.020272350040613674,-0.009509810246527195
1386,0.04843718372285366,0.006215225905179977
1387,0.0004287037591552689,0.006152615882456303
1388,0.3647392513230443,-0.0011876774951815605
1389,-0.08877572603523731,-0.08702580630779266
1390,-0.026932625216431916,-0.02609359659254551
1391,0.026601364137604833,0.018481722101569176
1392,0.026610001281369478,0.01000470295548439
1393,-0.01878754678182304,0.014288395643234253
1394,0.1286867227172479,0.02097736857831478
1395,0.04814878245815635,0.07266229391098022
1396,0.269199226051569,0.01861477643251419
1397,-0.013548705726861954,0.41794005036354065
1398,0.14978258311748505,-0.18054980039596558
1399,-0.006232298765098676,0.009857391938567162
1400,-0.0457618422806263,-0.04121877998113632
1401,0.10239795595407486,0.0024076253175735474
1402,0.5393288880586624,0.7928217053413391
1403,0.008326305076479912,0.12350447475910187
1404,0.2978745959699154,0.0029738247394561768
1405,1.6132387816905975,-0.06676249206066132
1406,0.11081049707718194,0.05756160616874695
1407,0.5037469649687409,-0.004445801489055157
1408,0.5942893102765083,0.10464572161436081
1409,-0.012941895285621285,0.023334739729762077
1410,0.4221292722504586,0.08936864137649536
1411,0.2952388854828314,0.05716822296380997
1412,0.22936539351940155,-0.07078927010297775
1413,-0.07248000591993332,0.49936938285827637
1414,-0.23697467241072445,-0.21697331964969635
1415,0.7968100747093558,-0.0038708969950675964
1416,0.7698232647962868,0.8854517340660095
1417,-0.115110844373703,-0.14013738930225372
1418,-3.8264664908638224e-05,0.057781849056482315
1419,0.5251056096894899,0.009337183088064194
1420,-0.006026231916621327,0.012802481651306152
1421,0.08678309619427438,0.08771204203367233
1422,-0.03289005324244499,0.10018722712993622
1423,-0.11021445691585541,-0.11317899078130722
1424,-0.00021105146151967347,0.0060693370178341866
1425,1.3364443220198154,0.5320899486541748
1426,-0.011041151359677315,0.05000178515911102
1427,-0.1253517671721056,-0.07753155380487442
1428,-0.003103960829321295,-0.003091334132477641
1429,1.4126154915429652,0.08244077861309052
1430,0.08953443821519613,0.009495255537331104
1431,2.9092512764036655,-0.021938657388091087
1432,0.681214434094727,-0.009258659556508064
1433,-0.05776587128639221,-0.04737268388271332
1434,2.0952546522021294,-0.0548570454120636
1435,0.08676142152398825,-0.008987333625555038
1436,0.005250277754385024,0.0006206883699633181
1437,0.18868451681919396,0.05737089365720749
1438,-0.04946022026706487,-0.030611593276262283
1439,0.5525743433536263,0.010151540860533714
1440,0.10823777737095952,0.10486620664596558
1441,-0.0063583566443412565,0.00454284530133009
1442,0.03847136627882719,0.03888951987028122
1443,0.011614904244197533,0.0019180674571543932
1444,0.2593268775162869,0.010757294483482838
1445,0.303623622712621,0.05892644450068474
1446,0.1981855407357216,0.5772126317024231
1447,0.003889224724844098,0.00509868748486042
1448,0.727391005239042,0.08767532557249069
1449,-0.16644876077771187,-0.14308258891105652
1450,-0.0015215793973766267,0.03445789963006973
1451,-0.007030937820672989,0.02605462819337845
1452,-0.000535706290975213,0.0347711443901062
1453,1.1887040142901242,0.12018045783042908
1454,0.03106457223657344,0.0004881479253526777
1455,-0.03067214135080576,-0.03421216458082199
1456,0.05779161301325075,0.040462516248226166
1457,0.8507875263458118,0.029236936941742897
1458,-0.19424051162786782,-0.18415142595767975
1459,0.0008955566427175654,0.07740498334169388
1460,-0.17097096238285303,-0.1715235859155655
1461,-0.014817781746387482,-0.0054351557046175
1462,0.06446003820747137,0.007952318526804447
1463,-0.022942012175917625,-0.027230193838477135
1464,0.0630237758414296,0.010818089358508587
1465,-0.023393154150653572,-0.022879496216773987
1466,0.022225122898817062,0.07008610665798187
1467,0.07380678504705429,-0.059072136878967285
1468,-0.0007607883017044514,0.009097694419324398
1469,-0.012140476144850254,0.1350056529045105
1470,0.34857600333634764,0.020072080194950104
1471,-0.003025580197572708,0.005884211510419846
1472,-0.0018405238170089433,-0.0005130862118676305
1473,0.1679324097931385,0.05641404166817665
1474,1.0008063812274486,0.10812517255544662
1475,-0.006906617432832718,0.04429926723241806
1476,-0.014672156423330307,0.38161206245422363
1477,0.19134095701156184,0.08206125348806381
1478,-0.010641338303685188,-0.02321208268404007
1479,0.08664300292730331,-0.06675133109092712
1480,-0.13378248155117034,-0.0862806886434555
1481,0.005368640413507819,0.03579055890440941
1482,0.19029157346813008,0.04239526391029358
1483,0.028327791020274162,0.053488828241825104
1484,-0.06932309735566378,-0.06519408524036407
1485,0.0024904253659769893,0.04632415249943733
1486,0.0197261911816895,0.011675611138343811
1487,-0.09413043269887567,-0.07412577420473099
1488,0.021695829927921295,0.034404173493385315
1489,0.2888206453062594,0.015311457216739655
1490,-0.1556830257177353,-0.06618121266365051
1491,-0.13538153283298016,-0.15552613139152527
1492,1.5689983665943146,0.07792824506759644
1493,0.060946558602154255,0.030018776655197144
1494,0.018293292727321386,0.003185058943927288
1495,4.233786549419165,0.17617113888263702
1496,0.8934758328832686,0.025643600150942802
1497,0.00045990528087713756,0.05989217758178711
1498,0.043817511992529035,0.008424096740782261
1499,0.027956468053162098,0.1797482967376709
1500,0.023755036294460297,-0.0720442458987236
1501,-0.07044006511569023,-0.04436391964554787
1502,0.10932927951216698,0.008936747908592224
1503,-0.011858560093969572,-0.0010167509317398071
1504,-0.01102405902929604,-0.0078862514346838
1505,-0.010467934787811828,0.0003302469849586487
1506,0.14333751425147057,-0.002446355763822794
1507,-0.020298317074775696,0.08550794422626495
1508,0.21839706040918827,0.02988012321293354
1509,-0.029391667456366122,0.05150691047310829
1510,1.1500208266079426,-0.004973996430635452
1511,0.14862060546880684,0.0007650306797586381
1512,2.309927933383733,0.003725129645317793
1513,-0.2804387607611716,-0.28346946835517883
1514,0.18511470314115286,-0.008017119020223618
1515,3.0814713039435446,0.0060979388654232025
1516,0.1381698549016619,0.04965374618768692
1517,0.050547022896353155,0.04708443209528923
1518,0.6375090628862381,-0.07659541815519333
1519,0.4291926817968488,-0.000147875864058733
1520,-1.5020049431768712e-05,0.0004883863148279488
1521,-0.0024872226640582085,0.04300432279706001
1522,-0.00020218535792082548,-0.0001417756429873407
1523,0.043196311220526695,-0.01705886609852314
1524,0.004755060828756541,-2.644385676831007e-05
1525,0.3097996637225151,0.009840156883001328
1526,0.05619678879156709,0.05447032302618027
1527,0.5245207068510354,0.004195247311145067
1528,-0.21900094393640757,-0.20162920653820038
1529,0.0004565382841974497,0.008449782617390156
1530,0.08221147209405899,-0.021834202110767365
1531,0.048414978198707104,-0.006830444093793631
1532,0.003337253350764513,0.006580576300621033
1533,3.0122124701738358,-0.039743319153785706
1534,0.03973054140806198,-0.04051000997424126
1535,0.6978201474994421,0.16622555255889893
1536,0.9429504852741957,0.13798418641090393
1537,0.33761899545788765,-0.004099253565073013
1538,0.16873295679761213,0.046465400606393814
1539,-0.03458265773952007,0.21378257870674133
1540,0.5060508968308568,0.0455508679151535
1541,-0.02175746503053233,-0.014909669756889343
1542,-0.06482091662473977,-0.006341621279716492
1543,-0.08641346193326171,-0.05018226429820061
1544,0.027131587266921997,-0.03385631740093231
1545,0.005607507308013737,0.03807408735156059
1546,0.023561040870845318,-0.0028263386338949203
1547,0.04431580123491585,0.006037305109202862
1548,0.10991555510554463,0.0003388592740520835
1549,0.028562156949192286,0.0010911235585808754
1550,1.9621752696693875,0.0491335354745388
1551,0.6206838304642588,0.002555516781285405
1552,0.009890691668260843,0.008543816395103931
1553,0.05807811737759039,0.0867602750658989
1554,1.486944207455963,-0.0033078340347856283
1555,0.0367227541282773,-0.0003210604190826416
1556,0.0010900211927946657,0.06179776415228844
1557,-0.1708205584436655,-0.16902126371860504
1558,0.12334580346941948,0.02753174677491188
1559,1.4480787590146065,0.06313174217939377
1560,-0.024138539796695113,-0.025671271607279778
1561,0.00337673572357744,0.019057700410485268
1562,1.1964621134102345,0.027231961488723755
1563,-0.010780561715364456,-0.01295288372784853
1564,-0.346152873171377,-0.3261599838733673
1565,0.07475768029689789,-0.02705015428364277
1566,-0.07232558354735374,-0.08180806785821915
1567,-0.03326298203319311,-0.04053490236401558
1568,-0.025708163535455242,-0.02006414532661438
1569,0.019992539659142494,-0.00022392254322767258
1570,-0.019738763570785522,-0.021232007071375847
1571,-0.010525665013119578,0.006542973220348358
1572,0.0960996428038925,0.07985509186983109
1573,0.011876091361045837,0.05594542622566223
1574,0.013637875206768513,0.02053365856409073
1575,2.7225459218025208,-0.10205026715993881
1576,4.979225463233888,0.06037602573633194
1577,0.024688069708645344,-0.007205710746347904
1578,-0.07764464989304543,-0.1210055872797966
1579,-0.040855203678802354,-0.030071325600147247
1580,0.9258774733170867,0.07491003721952438
1581,-0.018736549303866923,-0.018265802413225174
1582,-0.053593769669532776,-0.03909717872738838
1583,-0.04397924244403839,0.35724589228630066
1584,0.5492170825600624,-0.007911480963230133
1585,0.0032001808285713196,0.1725141704082489
1586,0.04101142035869998,0.23614516854286194
1587,-0.012876052185893059,0.05077757686376572
1588,-0.0661207027733326,-0.07044023275375366
1589,5.252038393053226,0.004206727724522352
1590,2.7847121879458427,-0.015121012926101685
1591,0.15547998622059822,-0.00880795530974865
1592,0.10985920997336507,0.6541506052017212
1593,0.005491538002388552,0.06227586418390274
1594,-0.06021346850320697,-0.047042496502399445
1595,-0.34879106283187866,-0.34716373682022095
1596,0.07787130121141672,-0.0029855386819690466
1597,-0.026849544723518193,-0.022152600809931755
1598,-0.04088628105819225,-0.04479780048131943
1599,0.005698974244296551,0.06696754693984985
1600,-0.015944940969347954,-0.021051930263638496
1601,-0.002829689299687743,-0.0010690526105463505
1602,-0.0383074264973402,0.0038230828940868378
1603,-0.06992888916283846,-0.012489750981330872
1604,0.04093226511031389,0.062137044966220856
1605,-0.02937133237719536,-0.03130648285150528
1606,0.09780115920148091,0.020592913031578064
1607,0.14256083965301514,-0.11837533116340637
1608,-0.000337044068146497,0.00036015885416418314
1609,-0.16340219788253307,-0.15692810714244843
1610,-0.028581614431459457,0.017368359491229057
1611,0.2723322265665047,0.018749287351965904
1612,-0.03661376266609295,-0.0312810018658638
1613,-0.09168806805973873,-0.056212615221738815
1614,-0.017022640255163424,-0.011049466207623482
1615,0.013333066366612911,0.03373289853334427
1616,0.002285902388393879,0.03713962435722351
1617,0.002924374770373106,8.954782970249653e-05
1618,0.16241587977856398,0.03480512648820877
1619,0.08338889386504889,0.15114784240722656
1620,-0.13300102017819881,-0.13911974430084229
1621,1.0251440680585802,-0.005559911485761404
1622,-0.02279873751103878,-0.04243285953998566
1623,-0.13536357786506414,-0.14281153678894043
1624,0.0016713055956643075,0.010729044675827026
1625,-0.1492978462483734,-0.1500590294599533
1626,-0.012267371639609337,-0.026747683063149452
1627,0.17599230259656906,0.06499413400888443
1628,0.019363664090633392,0.08086888492107391
1629,0.12782340124249458,0.3932212293148041
1630,0.02068842580774799,0.018494032323360443
1631,0.10929627157747746,0.00337227713316679
1632,0.24100254476070404,-0.02144581452012062
1633,0.06461366545408964,0.06637078523635864
1634,0.05808848608285189,0.07141046226024628
1635,1.1543104439042509,0.006584009621292353
1636,0.02370188757777214,0.04676232859492302
1637,0.002591734752058983,0.021947283297777176
1638,-0.05539572925772518,-0.05434266850352287
1639,-0.027591312769800425,0.03236696496605873
1640,-0.0008679057355038822,0.004640520084649324
1641,0.06279789842665195,-0.013612056151032448
1642,0.022833196679130197,0.001544453902170062
1643,0.5859064471515012,0.12476083636283875
1644,0.020521898000879446,0.020588112995028496
1645,0.02830895036458969,-0.05546893924474716
1646,-0.02098996751010418,-0.05013987794518471
1647,0.8372662644833326,0.16002915799617767
1648,-0.028651240281760693,-0.031867023557424545
1649,0.16463215835392475,0.024344606325030327
1650,0.22237797020352446,0.09400828182697296
1651,0.01645248383283615,-0.1160508245229721
1652,1.5312928147614002,0.053481485694646835
1653,1.6125145549885929,0.8875358700752258
1654,0.3186369948089123,0.017317339777946472
1655,0.8343744268640876,0.08262699097394943
1656,1.4256701171398163,-0.28073275089263916
1657,0.00012955328566022217,0.0009884471073746681
1658,0.04868388178056193,0.020316816866397858
1659,0.027719573117792606,-0.006744489073753357
1660,0.9313305113464594,0.03508208692073822
1661,0.3456622567027807,0.13972054421901703
1662,0.20539926690980792,0.01747063547372818
1663,-0.05093528237193823,-0.04238930344581604
1664,0.06051392827066593,0.0870722085237503
1665,-0.1092851422727108,-0.05252843350172043
1666,0.37115436093881726,0.01656225137412548
1667,-0.05455627746414393,-0.04993544891476631
1668,-0.0002425704151391983,0.006407831329852343
1669,0.2026214748620987,-0.0675501897931099
1670,0.6013561878353357,-0.01663825288414955
1671,-0.01728033903054893,-0.010343728587031364
1672,-0.028220493347703268,-0.026139838621020317
1673,0.05878248531371355,0.17386898398399353
1674,1.8570309467613697,0.00310429185628891
1675,0.11921624164097011,0.005594143643975258
1676,0.08118685521185398,0.019849931821227074
1677,0.08136156850378029,0.00504603935405612
1678,0.3241177499362493,0.0408145971596241
1679,-0.046724626794457436,-0.05693121254444122
1680,2.2707653418183327,-0.014422081410884857
1681,0.10565912228776142,0.0027262186631560326
1682,-0.05874664103612304,-0.026741698384284973
1683,0.0005350938299670815,0.18516439199447632
1684,0.03194803651422262,0.0502079613506794
1685,-0.04085308127105236,-0.049381982535123825
1686,0.03309695329517126,-0.008198542520403862
1687,0.30513107404112816,0.04985247924923897
1688,-0.0003167642280459404,-0.004748114384710789
1689,-0.0005268007516860962,-0.001972844358533621
1690,0.9623795337975025,0.011355794966220856
1691,1.281554496847093,0.0001637618988752365
1692,0.24543763604015112,-0.0007386244833469391
1693,1.0378394424915314,-0.10349103063344955
1694,-0.09533340443158522,-0.08254749327898026
1695,0.026559063233435154,-0.001603472512215376
1696,2.7581641105934978,0.05774801969528198
1697,-0.07424192607868463,-0.07352472096681595
1698,0.00400182232260704,0.06147757172584534
1699,0.5793176992447115,0.0362592376768589
1700,0.05851429665926844,0.05409371852874756
1701,-0.0029662619344890118,0.03247688710689545
1702,1.6934658531099558,-0.0062795779667794704
1703,0.2521878129336983,0.08046143501996994
1704,-0.595676839351654,-0.6930760145187378
1705,0.14032360073179007,0.02760276198387146
1706,-0.0024720558430999517,0.006813271436840296
1707,0.889908003853634,0.08573529869318008
1708,0.00027143105398863554,0.00036002614069730043
1709,-0.057715712347999215,0.003322310745716095
1710,0.8897175341844559,-0.08176569640636444
1711,0.4612387651577592,0.025625258684158325
1712,-0.004415564239025116,0.001550517976284027
1713,0.0016658008098602295,0.01584666408598423
1714,-0.22860361635684967,-0.2565821409225464
1715,-0.05467673837119946,-0.034164197742938995
1716,0.02164334076223895,0.05699923634529114
1717,4.757603608071804,-0.06441789865493774
1718,0.101709745824337,-0.004128078930079937
1719,0.0013632494519697502,0.004249651450663805
1720,0.001820174977183342,0.08468905836343765
1721,1.0751983672380447,-0.09142523258924484
1722,3.0833127796649933,0.010717317461967468
1723,0.13940452225506306,-0.008949642069637775
1724,0.15544293564744294,0.0021196540910750628
1725,0.7523364033550024,-0.02407018467783928
1726,1.4998251060023904,0.1131264716386795
1727,2.0657579824328423,-0.04852733016014099
1728,-0.0717617811387754,-0.03543713316321373
1729,0.596082579344511,0.012530826032161713
1730,0.6413074657320976,-0.03289610520005226
1731,-0.025829510606854456,-0.024537835270166397
1732,1.8616560101509094,0.2932450771331787
1733,0.33933128602802753,0.03423721343278885
1734,0.03694315627217293,0.010847054421901703
1735,2.711102968780324,-0.0017967629246413708
1736,0.023987121414393187,0.08353772759437561
1737,0.0035131300828652456,0.04284866154193878
1738,0.05563934054225683,0.049284666776657104
1739,0.05531845986843109,-0.04684756323695183
1740,-0.04535061772912741,-0.04033640772104263
1741,-0.0004898587358184159,0.0014073506463319063
1742,-0.0055623963708058,-0.0005280370824038982
1743,-0.01764625497162342,0.03299260884523392
1744,0.017577327322214842,0.007252960465848446
1745,0.05977267026901245,-0.18351508677005768
1746,3.8547441363334656e-05,-0.008464846760034561
1747,-0.06849045443959767,-0.062044981867074966
1748,-0.006034132093198252,-0.005268862936645746
1749,0.006242070347070694,-0.02892462909221649
1750,-0.010664314031600952,-0.18677648901939392
1751,0.05150645235153206,0.46417659521102905
1752,0.621643322519958,-0.010826141573488712
1753,0.3522027935832739,0.028515895828604698
1754,0.4838957730680704,0.008471201173961163
1755,0.006646706024184823,0.005068875849246979
1756,-0.13926848769187927,-0.13721568882465363
1757,0.23798444587737322,0.04251086711883545
1758,0.07451514434069395,-0.0029353408608585596
1759,0.11202609675819986,0.0055565559305250645
1760,0.05147683498944389,0.10999123007059097
1761,-0.082907346310094,-0.0469837486743927
1762,0.3342748780269176,0.032604947686195374
1763,-0.04371832683682442,0.002106867730617523
1764,0.024595671391580254,0.02062402479350567
1765,0.02063439041376114,0.1193542554974556
1766,0.3439882919192314,0.04152154549956322
1767,1.638380989432335,-0.09251667559146881
1768,0.0011706799268722534,0.002400178462266922
1769,0.1947342548519373,-0.01802641525864601
1770,0.03377382073085755,-0.0007015976007096469
1771,0.5621174871921539,-0.1209205836057663
1772,0.16456167143769562,0.05393758416175842
1773,0.002313299337401986,0.0004771314561367035
1774,-0.034019939601421356,0.021630167961120605
1775,-0.051697867922484875,-0.04219950735569
1776,-0.014428857975872234,-0.012424850836396217
1777,1.6624753861688077,0.060486868023872375
1778,-0.014540003197907936,-0.012568298727273941
1779,0.0010156234495184435,0.0011330374982208014
1780,0.251131609082222,-0.022384384647011757
1781,-0.0007479581399820745,-0.00035300367744639516
1782,-0.05549974474706687,-0.03880720213055611
1783,0.15574927628041024,0.11010280251502991
1784,0.022506609702759306,0.020027458667755127
1785,0.33727576956152916,0.017863210290670395
1786,0.44909962255042046,0.0003063755575567484
1787,0.04361952148610726,0.03798874467611313
1788,0.7033708449453115,0.016364770010113716
1789,0.029417702928185463,0.0694904625415802
1790,0.00961294281296432,-0.0009110763785429299
1791,0.04791634436696768,-0.0004834011197090149
1792,0.004064454726176336,0.09441980719566345
1793,-0.023739624535664916,-0.010294259525835514
1794,-0.15147214382886887,-0.2071872502565384
1795,-0.2256576046347618,-0.20943719148635864
1796,0.02738104620948434,0.06205035001039505
1797,0.045055641792714596,0.11001349240541458
1798,0.3999302014708519,-0.07121516764163971
1799,0.033438761718571186,-0.0033208951354026794
1800,-0.3893284946680069,-0.3905584514141083
1801,-0.001885297562694177,0.01859148219227791
1802,0.5524870492517948,-0.02868986688554287
1803,-0.1629983932734831,-0.16105136275291443
1804,0.24363485490903258,0.01431860588490963
1805,-0.13021136168390512,-0.13235369324684143
1806,0.08488687190401834,0.014721596613526344
1807,0.06639882040326484,0.0008154620882123709
1808,0.019669872417580336,0.05658407509326935
1809,-0.08812929868872743,-0.087055504322052
1810,0.35769052198156714,0.013819986954331398
1811,-0.006040118634700775,0.056102290749549866
1812,-0.0592502583458554,-0.05591544136404991
1813,0.0013218416133895516,0.04230472818017006
1814,0.015008872374892235,0.06478169560432434
1815,0.13491749283275567,0.010379141196608543
1816,0.4878806211054325,-0.014002741314470768
1817,4.307102644525003,0.009096450172364712
1818,0.8843610025942326,0.005847956985235214
1819,-0.03426548093557358,-0.07059486210346222
1820,0.01075777504593134,0.0043096961453557014
1821,0.006845964231615653,0.03646720200777054
1822,0.026636616879841313,0.0017273820703849196
1823,1.2058545157779008,0.2672576308250427
1824,-0.029448093846440315,-0.012165218591690063
1825,0.07772237964672968,0.17060062289237976
1826,-0.1379459222080186,-0.1286928802728653
1827,0.10506071895360947,0.02147170528769493
1828,1.049841762313008,0.5818113684654236
1829,0.019477520138025284,-0.013805314898490906
1830,0.6521276403218508,0.0021212995052337646
1831,-0.05895338952541351,-0.2579072117805481
1832,0.014807625964749604,0.04611726477742195
1833,0.1716857384890318,0.07431842386722565
1834,-0.0479359719902277,-0.03305089473724365
1835,0.020058706402778625,-0.13033266365528107
1836,0.02899815794080496,-0.0013597244396805763
1837,0.06752683885133592,0.09629637002944946
1838,-0.005835761083289981,-0.002976236864924431
1839,0.015023427898995578,0.14202307164669037
1840,0.12016655970364809,0.011802366934716702
1841,0.2968547036871314,0.00010716565884649754
1842,0.031013558618724346,0.0060157207772135735
1843,-0.04100307077169418,-0.003686327487230301
1844,0.024681159760802984,0.019217489287257195
1845,0.19440079521154985,0.07150433957576752
1846,0.09588987194001675,0.05209066718816757
1847,0.4555271305143833,-0.023441851139068604
1848,0.005355631932616234,0.0009822421707212925
1849,0.5607400080189109,-0.00015608826652169228
1850,0.04327465407550335,-0.015769273042678833
1851,-0.05959261453244835,-0.05680309981107712
1852,-0.005931564810452983,0.052672505378723145
1853,0.047380504198372364,0.07339505106210709
1854,0.4322670783440117,0.0008567486656829715
1855,1.2788424715399742,-0.035027384757995605
1856,-0.10662056528963149,-0.07173435389995575
1857,0.003272460773587227,0.04937904328107834
1858,0.0011191342491656542,0.011289561167359352
1859,0.21706341579556465,0.20217327773571014
1860,-0.006030562100932002,-0.0020654257386922836
1861,0.23514586732926546,0.005985961761325598
1862,1.071256120223552,-0.003687826683744788
1863,-0.022677546796330716,-0.011943495832383633
1864,0.030467760283499956,0.1045789122581482
1865,-0.06974641053238884,-0.06468254327774048
1866,0.1432010382413864,-0.032817792147397995
1867,0.003040277819309267,0.16015461087226868
1868,-0.017869154922664165,0.06473498046398163
1869,0.11099649593234062,0.0461822934448719
1870,-0.15584095934173092,-0.15561553835868835
1871,-0.01515139639377594,0.11226745694875717
1872,0.1635984405875206,-0.005168553441762924
1873,0.32147829234600067,-0.20819251239299774
1874,-0.37827103585004807,-0.45605769753456116
1875,0.05174427106976509,0.048087719827890396
1876,0.012226679362356663,0.041279878467321396
1877,0.12320040073245764,0.11374486982822418
1878,0.00732608325779438,0.6349913477897644
1879,0.6753690941259265,0.03372985124588013
1880,-0.06420785980299115,-0.06267648190259933
1881,-0.2519573431927711,-0.2489616721868515
1882,-0.036411307752132416,-0.06562601029872894
1883,0.1848203568952158,0.2355215698480606
1884,0.09400749206542969,-0.0446959063410759
1885,0.008367094909772277,0.009806360118091106
1886,-0.18254020134918392,-0.16430604457855225
1887,-0.1352678530383855,-0.12916547060012817
1888,0.14802738092839718,0.08363780379295349
1889,0.011475304141640663,0.22734329104423523
1890,0.3913737749680877,0.03924766927957535
1891,1.4236802086234093,0.04958950728178024
1892,0.6403268240392208,0.07171781361103058
1893,-0.08970871660858393,-0.035957545042037964
1894,0.0044506024569272995,0.03419914469122887
1895,0.6312578181969002,0.03852779418230057
1896,-0.006276727246586233,0.01291687972843647
1897,0.00041171304474119097,0.0772557482123375
1898,-0.03286429098807275,-0.012696890160441399
1899,0.1976460567675531,0.008035704493522644
1900,-0.506551206441145,-0.505226731300354
1901,0.12577113537918194,0.6578341126441956
1902,-0.03715238347649574,-0.03434491902589798
1903,-0.016817566416648333,-0.014885319396853447
1904,-0.00019262824207544327,0.0515245720744133
1905,0.2070444729179144,0.02313724346458912
1906,0.6309102777140652,0.16014757752418518
1907,-0.0053382201585918665,0.07113035768270493
1908,0.8633208107203245,0.16898974776268005
1909,-0.2777851198334247,-0.23302266001701355
1910,0.0006093992778914981,0.014764507301151752
1911,2.5006448300846387,0.18673564493656158
1912,0.14059359952807426,-0.011177238076925278
1913,0.9500757656060159,0.07295015454292297
1914,0.07850290043279529,-0.0013835299760103226
1915,-0.04000656260177493,0.08188606798648834
1916,-0.06881062407046556,-0.06872572749853134
1917,0.08532545669004321,0.0752006247639656
1918,0.0030888188630342484,-0.005136781372129917
1919,0.038589686155319214,-0.24684017896652222
1920,0.004961816710419953,0.18606190383434296
1921,-0.005942169111222029,0.029841184616088867
1922,-0.006881731445901096,0.1522265523672104
1923,0.16282398533076048,0.17284142971038818
1924,0.3480662191286683,-0.012134144082665443
1925,-0.007401151116937399,0.0016835369169712067
1926,0.12050287434612983,0.032773207873106
1927,-0.8966696038842201,-0.8977301716804504
1928,-0.17926038056612015,-0.2772642970085144
1929,0.001001213677227497,0.006743862759321928
1930,-0.16053267940878868,-0.18787512183189392
1931,0.060463025176431984,0.0355222150683403
1932,-0.009814393939450383,0.007599866949021816
1933,2.8979601860501134,0.5818398594856262
1934,0.21127870728378184,0.004626335576176643
1935,0.8104623556137085,-0.023517481982707977
1936,0.29997122660279274,0.09295386075973511
1937,0.14775864651892334,0.009194244630634785
1938,0.01128774881362915,0.021271921694278717
1939,-0.12511691078543663,-0.12434057891368866
1940,0.026678549125790596,0.20702573657035828
1941,1.2628900855779648,-0.017546160146594048
1942,-0.3948127254843712,-0.4040485918521881
1943,0.08928609825670719,0.04786530137062073
1944,0.00047905370593070984,-0.041780032217502594
1945,-0.1664949308615178,-0.15081876516342163
1946,-0.12363780359737575,-0.12465383857488632
1947,0.009332876041298732,0.04061887413263321
1948,-0.4420934282243252,-0.41955533623695374
1949,0.03942488692700863,0.04157876968383789
1950,2.434452887624502,0.15676000714302063
1951,0.43035532161593437,0.007375000044703484
1952,0.07885858323425055,0.04784790053963661
1953,0.4920915494003566,0.1099424809217453
1954,0.9153819442726672,0.06403131783008575
1955,0.014878172427415848,-0.007812535390257835
1956,0.012922345311380923,0.007755490485578775
1957,-0.0501579474657774,-0.052803825587034225
1958,0.05027002654969692,-0.007041321601718664
1959,-0.003140075132250786,-0.00937185063958168
1960,-0.008072786964476109,0.02501765824854374
1961,-0.0756842839109595,-0.06976507604122162
1962,-0.01150525498087518,-0.0020679477602243423
1963,-0.011598055250942707,0.019646119326353073
1964,0.07118791900575161,-0.011994251981377602
1965,0.17211026698350906,0.027448855340480804
1966,0.005593576934188604,0.0056771221570670605
1967,0.6983718723058701,-0.041908878833055496
1968,-0.22836162499152124,-0.21281003952026367
1969,0.5560047626549931,0.020041048526763916
1970,-0.009153641760349274,-0.052836958318948746
1971,0.261157289147377,-0.17499864101409912
1972,-0.5233892703056335,-0.5268913507461548
1973,-0.021936502103926614,-0.01998923346400261
1974,0.1436230167746544,0.049360036849975586
1975,0.33365760830929503,0.010004169307649136
1976,0.16602308675646782,0.026867825537919998
1977,0.047782160341739655,0.04360941797494888
1978,1.2414304385893047,0.03553437814116478
1979,0.08052337182198244,0.060064688324928284
1980,-0.2361272913403809,-0.22695982456207275
1981,0.0106162348001817,0.00484815426170826
1982,0.6765219406224787,0.08362934738397598
1983,-0.043947837548330426,0.0005960352718830109
1984,-0.01663318183273077,0.10016746073961258
1985,2.6452697962522507,0.05985638499259949
1986,0.004510840954026207,0.08706697076559067
1987,0.016712950251530856,0.0015200530178844929
1988,0.012594171805176302,0.013600851409137249
1989,2.0464794486761093,-0.07064121961593628
1990,-0.0006160738412290812,-0.001686216564849019
1991,1.7193691446445882,0.10757803916931152
1992,-0.003554099501343444,0.056041304022073746
1993,0.0069950667675584555,0.019359391182661057
1994,-0.05092245876789093,0.06574799120426178
1995,-0.005512318719411269,-0.005127254873514175
1996,0.9183751009404659,0.00965467095375061
1997,-0.009009124973090366,-0.007026096805930138
1998,0.10696142911911011,0.14310094714164734
1999,-0.010857726912945509,-0.006368841044604778
2000,0.0193161778151989,0.0067079924046993256
2001,-0.055844746791990474,-0.05391380563378334
2002,0.27827979577705264,0.036113034933805466
2003,0.11684733629226685,0.23476597666740417
2004,-0.03501657276501646,-0.014764364808797836
2005,-0.05278966948390007,-0.04881037771701813
2006,0.6656992468051612,0.12137487530708313
2007,-0.005663179952534847,0.04393358528614044
2008,-0.018320744391530752,0.057006657123565674
2009,0.07802213029935956,-0.0006572683341801167
2010,-0.08693166077136993,-0.24006503820419312
2011,0.7323128366842866,0.1459859162569046
2012,0.21418111718958244,0.07813773304224014
2013,3.1596089340746403,0.01907370612025261
2014,-0.2329133041203022,-0.22516705095767975
2015,-0.021620694547891617,0.058688901364803314
2016,0.0912605095654726,-0.018014265224337578
2017,0.190795443020761,0.026349693536758423
2018,-0.05947735719382763,-0.052783895283937454
2019,-0.011693051550537348,-0.013165310956537724
2020,1.7870208051754162,0.053719278424978256
2021,-0.13065874576568604,-0.04841690510511398
2022,-0.05562591552734375,-0.10801655054092407
2023,0.03169637266546488,-0.013968637213110924
2024,-0.09629049116483657,-0.07636518776416779
2025,0.06543126702308655,-0.07937239855527878
2026,-0.14241794776171446,-0.10174088925123215
2027,-0.03406949946656823,0.023653190582990646
2028,-0.19552816823124886,-0.22258196771144867
2029,0.017730580642819405,-0.00152561254799366
2030,0.024225693196058273,0.044549934566020966
2031,-0.06262336717918515,-0.06566818058490753
2032,-0.021781660616397858,0.03131330758333206
2033,0.8333301236853004,0.010209069587290287
2034,0.4946617535315454,0.012830546125769615
2035,0.03242185298586264,-0.00031009322265163064
2036,-0.0009695496410131454,0.010580794885754585
2037,-0.03722814377397299,-0.00799737498164177
2038,-0.32663998706266284,-0.3120725452899933
2039,0.2695554750971496,-0.005428789183497429
2040,-0.01724316508625634,-0.008926032111048698
2041,-0.026669674087315798,-0.02844088152050972
2042,-0.10755954310297966,-0.13064828515052795
2043,0.040946965804323554,0.01882561855018139
2044,0.0012818986288039014,0.0015567430527880788
2045,0.3654680661857128,0.04283706843852997
2046,0.04391745151951909,0.032967016100883484
2047,0.010457816535335951,0.1101011335849762
2048,-0.13603739373502322,-0.12843720614910126
2049,1.0104949318338186,0.12472322583198547
2050,0.17308914614841342,0.030705876648426056
2051,-0.22376837208867073,-0.25034505128860474
2052,1.4712075106799603,0.014230556786060333
2053,-0.42477245442569256,-0.4202214479446411
2054,-0.0071919963011168875,0.007579185999929905
2055,0.001573663204908371,-0.05370205640792847
2056,2.0297707617282867,-0.05282176658511162
2057,-0.07771824370138347,-0.0737481564283371
2058,2.018978586420417,0.04427146166563034
2059,-0.0003828536719083786,0.07410068064928055
2060,0.9019943163730204,-0.004528839141130447
2061,0.06863262690603733,0.0011400533840060234
2062,1.399858519434929,-0.003230573609471321
2063,-0.0421762689948082,-0.06257229298353195
2064,0.17282100394368172,0.010892722755670547
2065,1.707171811722219,0.07438039779663086
2066,-0.1332845019933302,-0.1316077709197998
2067,-0.03395431116223335,-0.04919581860303879
2068,0.11060100914983195,0.004325938876718283
2069,-0.02910722338128835,-0.024760672822594643
2070,-0.09349307288357522,-0.05477374792098999
2071,0.4636179953813553,0.10312776267528534
2072,-0.09064925275743008,-0.05465790629386902
2073,-0.19092317472677678,-0.16297970712184906
2074,2.461757333134301,0.06072893366217613
2075,0.013806670904159546,-0.00017727597150951624
2076,-0.007625646889209747,0.06559073179960251
2077,0.007610802762210369,0.184578999876976
2078,1.5851170718669891,-0.30233240127563477
2079,-0.013649154461745638,0.0226580910384655
2080,-0.011620740173384547,-0.011712774634361267
2081,0.006428565829992294,-0.009386258199810982
2082,0.02619092515669763,0.00033951643854379654
2083,0.2706277318065986,0.052902478724718094
2084,-0.021214988082647324,0.014022506773471832
2085,0.10746326670050621,0.17870239913463593
2086,-0.01145367557182908,-0.017067259177565575
2087,-0.0502464585006237,-0.07769983261823654
2088,0.3574180565774441,-0.04645733907818794
2089,-0.10047365911304951,-0.09563277661800385
2090,0.18239877559244633,-0.009223097003996372
2091,0.06652349978685379,-0.07414308935403824
2092,0.0026960446848534048,0.0667630136013031
2093,0.2948468327522278,0.3515101969242096
2094,-0.06868545711040497,-0.030739739537239075
2095,0.04926600633189082,0.003280701581388712
2096,0.18429140001535416,0.035913627594709396
2097,0.20921653229743242,0.04160644859075546
2098,1.5053901635110378,0.0347040556371212
2099,0.6470638317987323,0.012118724174797535
2100,0.010002291412092745,0.03565322980284691
2101,0.16124660894274712,0.028293464332818985
2102,-0.048717792553361505,-0.009924862533807755
2103,0.011885222047567368,-0.0028277128003537655
2104,1.133802656084299,-0.028369441628456116
2105,0.2530944049358368,0.026135016232728958
2106,0.6996677070856094,-0.028757238760590553
2107,0.084321508416906,0.07893124967813492
2108,-0.020800548139959574,0.12278374284505844
2109,0.003613430541008711,-0.002435376401990652
2110,2.0014580534698325,0.022237448021769524
2111,0.00014253809058573097,0.000582657172344625
2112,-0.040659085963852704,0.14611075818538666
2113,-0.0024020709097385406,-0.018801841884851456
2114,-0.0435765627771616,-0.06507386267185211
2115,-0.13065620767883956,-0.05601038783788681
2116,0.7819106578833726,0.02060575596988201
2117,0.210900466889143,-0.04015856981277466
2118,-0.0004721273580798879,0.000148432154674083
2119,-0.004285579547286034,0.012963918969035149
2120,-0.0002078430261462927,0.005770146381109953
2121,-0.0012782410049112514,0.009502178989350796
2122,0.42430028326180036,0.00878896564245224
2123,1.6787544675171375,-0.008762477897107601
2124,0.02876642532646656,0.021563177928328514
2125,-0.022463383618742228,0.034508414566516876
2126,-0.02393937110900879,-0.2568807303905487
2127,0.000520302914083004,0.23943518102169037
2128,1.2331362999975681,0.12411341071128845
2129,-0.10610835120314732,-0.10118867456912994
2130,0.03190063685178757,-0.10568801313638687
2131,0.13898560404777527,0.040103405714035034
2132,0.02718818187713623,0.030222460627555847
2133,-0.2855661138892174,-0.36963704228401184
2134,0.0008571329162805341,0.003257932374253869
2135,-0.014372522942721844,-0.01484947744756937
2136,0.30025001615285873,-0.03420615941286087
2137,-0.03585473720158916,-0.035163138061761856
2138,0.5205924138426781,-0.004490920342504978
2139,-0.19001249223947525,-0.19198942184448242
2140,0.2883657719939947,0.043056048452854156
2141,-0.026254005497321486,0.14135503768920898
2142,-0.033115155063569546,0.055323123931884766
2143,0.017925256863236427,0.03814927488565445
2144,1.892199695110321,-0.09161851555109024
2145,-0.017721369193168357,-0.015948226675391197
2146,-0.016175856813788414,-0.03416123986244202
2147,0.8971016528084874,0.011393989436328411
2148,-0.04152074083685875,-0.029482804238796234
2149,-0.01014842838048935,-0.00937550701200962
2150,0.29588832054287195,-0.007528252899646759
2151,-0.07391629369112707,-0.06856410205364227
2152,0.22009417321532965,0.07279443740844727
2153,0.0025231350446119905,0.020463095977902412
2154,0.49855295941233635,0.0308823361992836
2155,0.07812903547892347,0.04268991947174072
2156,0.10727883409708738,0.016381632536649704
2157,0.6465983688831329,-0.012919001281261444
2158,-0.3144601508975029,-0.29557114839553833
2159,0.011829901362943929,0.004262047819793224
2160,0.006645874280366115,0.010764330625534058
2161,-0.04073869623243809,-0.054368700832128525
2162,-0.08628493221476674,-0.082956463098526
2163,0.0393051877617836,0.06790651381015778
2164,-0.016504451661603525,-0.010457449592649937
2165,-0.6388955554575659,-0.6190270781517029
2166,0.08769161254167557,-0.10675177723169327
2167,0.06894440948963165,-0.004375554621219635
2168,1.4931976906955242,-0.009659971110522747
2169,0.3343638703227043,-0.10118575394153595
2170,2.3370827548205853,-0.02480495721101761
2171,0.1775812364940066,0.00766639644280076
2172,0.0002360737998969853,0.005428324453532696
2173,-0.024900281336158514,0.06746156513690948
2174,0.08316408842802048,0.14631132781505585
2175,-0.2102364869788289,-0.207889586687088
2176,1.2842708975076675,-0.07373793423175812
2177,0.8650769638770726,0.04683167487382889
2178,-0.16623498185072094,-0.1571819931268692
2179,0.8442762577906251,0.012311750091612339
2180,-0.0012702522217296064,0.03487609326839447
2181,-0.03705056051330757,-0.0322062224149704
2182,1.153875519754365,0.05845513194799423
2183,-0.006866961717605591,0.008763836696743965
2184,-0.023358289152383804,0.00733286514878273
2185,0.020716321654617786,-0.006937464699149132
2186,-0.022942121839150786,-0.013791787438094616
2187,-8.987821638584137e-05,-0.004879444371908903
2188,0.14294115838129073,0.10972641408443451
2189,0.044324556831270456,0.012897560372948647
2190,0.40586525201797485,0.005211539566516876
2191,0.08061980281490833,0.01002709660679102
2192,0.006853787694126368,0.056685205549001694
2193,0.9326444640755653,0.013963531702756882
2194,-0.2299940678931307,-0.22204327583312988
2195,0.11647617444396019,0.07236295938491821
2196,1.407145839650184,0.031730640679597855
2197,0.03484823368489742,-0.009593086317181587
2198,0.00207866446726257,0.04182576388120651
2199,-0.07846416905522346,-0.11194649338722229
2200,1.7893967581912875,0.062188539654016495
2201,0.002777226090984186,0.036358144134283066
2202,-0.024931147694587708,-0.016356371343135834
2203,0.7866601869463921,-0.013448507525026798
2204,0.9423699770122766,-0.00419768039137125
2205,-0.13975407928228378,-0.17974846065044403
2206,0.813205286860466,0.0024838000535964966
2207,0.174396563321352,-0.03812282159924507
2208,0.38122678827494383,-0.011234530247747898
2209,0.26510243490338326,0.005399826914072037
2210,0.03523164801299572,0.13618776202201843
2211,0.026134307496249676,0.031123656779527664
2212,0.3999596108915284,0.006597581785172224
2213,-0.002139938766049454,-0.001660135225392878
2214,-0.01755762040556874,0.025333235040307045
2215,5.1282487735152245,1.6529356241226196
2216,0.04218642416981311,0.07364540547132492
2217,0.004601660873740912,-0.0033161339815706015
2218,-0.06680634617805481,-0.06434845924377441
2219,-0.027455583214766932,-0.022098980844020844
2220,-0.011894623166881502,0.04658481478691101
2221,0.09094696305692196,0.14490793645381927
2222,3.155400037765503,-0.034766294062137604
2223,0.0006336644291877747,0.040112823247909546
2224,0.7090744115412235,-0.02016012743115425
2225,1.7944507354404777,0.008688765577971935
2226,0.3322991915047169,-0.04119330272078514
2227,2.4290653532370925,0.0019016643054783344
2228,0.013850512448698282,0.05074547976255417
2229,-0.016219669440033613,-0.015506255440413952
2230,1.9924192714970559,0.002626791363582015
2231,0.34305065870285034,0.22131285071372986
2232,0.00717062852345407,0.005714893341064453
2233,0.06876342929899693,-0.015837296843528748
2234,-0.06750798225402832,-0.7422382831573486
2235,0.025818103342317045,0.05703866109251976
2236,0.06324652209877968,-0.011560281738638878
2237,0.8923878590576351,0.015550164505839348
2238,-0.031685639965871815,-0.03120822086930275
2239,-0.01870098733343184,-0.00358005054295063
2240,0.16130231320858002,0.011421788483858109
2241,0.00045534063247032464,0.0032449401915073395
2242,0.08793029561638832,0.01884990558028221
2243,3.8331858166493475,0.034838929772377014
2244,0.07792487367987633,0.07063151895999908
2245,0.12458618450909853,-0.00044463248923420906
2246,1.2477578781545162,-0.03418143466114998
2247,-0.017541135661303997,0.03684361279010773
2248,0.8046022057533264,-0.5737371444702148
2249,1.93612464889884,-0.03669064864516258
2250,-0.06412643357180059,-0.029717423021793365
2251,1.4436269961297512,0.006847403943538666
2252,-0.039128946140408516,-0.02999304234981537
2253,-0.22901039524003863,-0.16233649849891663
2254,-0.007823063060641289,-0.011773317120969296
2255,-0.026264185086802172,-0.016760360449552536
2256,0.008823408745229244,0.05008575692772865
2257,0.9164206236600876,-0.03365606814622879
2258,-0.011635608854703605,0.0654941201210022
2259,0.22376358474139124,0.0949990525841713
2260,0.04724060493754223,0.0004201820702292025
2261,0.52060541883111,-0.03484513983130455
2262,-0.06326090334914625,-0.050545834004879
2263,0.29595622420310974,0.45177409052848816
2264,0.7198898715432733,-0.0009420140413567424
2265,-0.12661477927395026,-0.11511368304491043
2266,0.22051425278186798,0.021845586597919464
2267,-0.1409366992302239,-0.09931640326976776
2268,-0.028720258153043687,-0.02997695282101631
2269,0.061362960885162465,0.000383848266210407
2270,0.044528570304464665,0.016398506239056587
2271,-0.039975148625671864,-0.029076945036649704
2272,5.960732240229845,0.18975049257278442
2273,-0.008135339536238462,-0.0025200387462973595
2274,-0.07923615723848343,-0.05530308932065964
2275,0.5587569720810279,0.10910170525312424
2276,0.10444449074566364,0.07042790204286575
2277,-0.07498353545088321,-0.07396363466978073
2278,-0.4107547923922539,-0.4063808023929596
2279,0.6886115074157715,-0.16570919752120972
2280,-0.1642675013281405,-0.1462443321943283
2281,-0.002523065311834216,0.0017265419010072947
2282,0.7564999014139175,-0.022119179368019104
2283,0.010338999330997467,0.04543287307024002
2284,-0.03068503411486745,-0.029306519776582718
2285,1.5517536769621074,0.08430725336074829
2286,0.14759213969227858,0.2357776165008545
2287,1.8061038982123137,-0.005945609882473946
2288,0.5651801060885191,0.2682536840438843
2289,0.935045138001442,0.0472661629319191
2290,0.14226209186017513,0.12948425114154816
2291,0.03304727032082155,0.08855809271335602
2292,0.5540494918823242,0.09290280938148499
2293,0.0529373474419117,-0.04322446882724762
2294,0.0038000743370503187,0.008853915147483349
2295,0.0032364074140787125,0.040841132402420044
2296,0.06335268612019718,0.010537944734096527
2297,-0.005499228835105896,-0.1033555343747139
2298,-0.07122166734188795,-0.04453242942690849
2299,0.4559947941452265,-0.0005975740496069193
2300,-0.06013320665806532,-0.05137842893600464
2301,0.2961685135960579,-0.04302779585123062
2302,2.189944598823786,0.023372743278741837
2303,-0.004351228475570679,0.00309661403298378
2304,0.004098961595445871,0.0110287731513381
2305,0.3098586341366172,0.036778245121240616
2306,1.2332304418087006,-0.003827199339866638
2307,-0.01713492115959525,0.019015172496438026
2308,0.567968777148053,0.0036358663346618414
2309,1.0615818053483963,-0.09566456079483032
2310,-0.10762019734829664,-0.07073090225458145
2311,-0.5212689993204549,-0.4859086871147156
2312,-0.019639791920781136,-0.02083977311849594
2313,0.003427563075092621,0.04178142547607422
2314,0.04524420201778412,-0.0019623413681983948
2315,0.039447433315217495,-9.064376354217529e-05
2316,-0.025805262266658247,-0.02609538473188877
2317,-0.24226704239845276,-0.295871764421463
2318,0.0018560364842414856,0.008724043145775795
2319,-0.21481374301947653,-0.21108204126358032
2320,-0.029103275388479233,-0.04372516646981239
2321,0.3627605512738228,-0.06152169033885002
2322,-0.021444408455863595,0.06639336794614792
2323,0.05711492337286472,0.08501985669136047
2324,0.2882583253085613,-0.014163937419652939
2325,-0.031151898205280304,-0.004479125142097473
2326,0.5520420497341547,0.022043056786060333
2327,0.6775498511269689,-0.009433213621377945
2328,0.02917005866765976,0.008679477497935295
2329,-0.027845211327075958,-0.015801429748535156
2330,0.005820930702611804,0.04367027059197426
2331,0.004555920197162777,0.0386749692261219
2332,-0.04161049285903573,-0.03954995051026344
2333,0.26074723759666085,0.034472886472940445
2334,-0.015940815908834338,0.059778932482004166
2335,-0.031072176003362983,0.00896107405424118
2336,-0.019787826109677553,-0.020870858803391457
2337,0.00010341822053305805,0.0007134631741791964
2338,-0.046288556419312954,-0.03720104694366455
2339,0.00962103740312159,0.0038116511423140764
2340,0.18803700152784586,0.00022201798856258392
2341,2.363433627411723,0.06289275735616684
2342,0.07615677360445261,0.06268393993377686
2343,2.179306748788804,0.00531800976023078
2344,0.0895565003156662,-0.024945832788944244
2345,0.841908663045615,-0.001740077044814825
2346,1.6098012244328856,0.881915271282196
2347,0.720412714406848,0.04142489284276962
2348,0.2974511021748185,0.005442987196147442
2349,0.059206363279372454,-0.0010767392814159393
2350,0.45788079872727394,0.06202324852347374
2351,0.4240868240594864,-0.07490767538547516
2352,-0.11859031586209312,-0.1140032708644867
2353,-0.03349333256483078,-0.06014100834727287
2354,-0.09961022228002549,-0.04756608232855797
2355,-0.06661794357933104,-0.06594906002283096
2356,0.8547232933342457,-0.02048596553504467
2357,0.1755167901646928,0.05713866278529167
2358,-0.010197476483881474,-0.005014440976083279
2359,-0.01963450270704925,-0.011420638300478458
2360,-0.1282099485397339,-0.060165680944919586
2361,0.00017079792451113462,0.001113654114305973
2362,0.09570341929793358,0.20515459775924683
2363,0.7384243933483958,0.0037302356213331223
2364,-0.12866597808897495,-0.13534033298492432
2365,-0.027109363116323948,-0.014864377677440643
2366,-0.04180121421813965,-0.1373625248670578
2367,-0.01861886866390705,-0.0072241611778736115
2368,0.6932792295701802,0.003681182861328125
2369,0.004134022514335811,-0.0006300552631728351
2370,0.13157739862799644,0.07454007863998413
2371,0.012659345753490925,0.07114636898040771
2372,0.020304488763940753,0.03780997544527054
2373,0.4100467637181282,-0.009345337748527527
2374,2.1214936980613857,0.010226041078567505
2375,3.1190330875106156,-0.002518330467864871
2376,-0.015181886628852226,-0.014207622967660427
2377,0.05168581660836935,0.03957879915833473
2378,-0.19523725658655167,-0.22290988266468048
2379,0.0015578730963170528,0.6575959920883179
2380,0.03510657697916031,0.06880775094032288
2381,2.637144829146564,0.04983216151595116
2382,0.44541607424616814,-0.023138683289289474
2383,-0.006922064741957001,-0.005909898318350315
2384,-0.15343022719025612,-0.1549260914325714
2385,-0.28203556034713984,-0.2527335286140442
2386,0.7181674488820136,-0.0003944365307688713
2387,-0.03439637552946806,-0.04057672992348671
2388,-0.04018160120176617,-0.03374101594090462
2389,-0.03479396761395037,-0.03454331308603287
2390,0.3727966854348779,0.00394816929474473
2391,1.5603698678314686,-0.012642367742955685
2392,-0.1322307139635086,-0.15678024291992188
2393,-0.011753320693969727,-0.011983610689640045
2394,0.009051705710589886,0.0016485368832945824
2395,0.021637029945850372,0.04801368713378906
2396,-0.00035583460703492165,-0.0006796254310756922
2397,-0.0031167652341537178,0.02875790186226368
2398,-0.04749901965260506,0.5205325484275818
2399,-0.0009141364025708754,0.003439934691414237
2400,1.468280911446186,0.06204306706786156
2401,-0.01664398901630193,-0.011914573609828949
2402,0.020288066007196903,0.013530400581657887
2403,-0.03976136911660433,-0.03271334618330002
2404,0.20202558086020872,0.008084099739789963
2405,0.10543157905340195,-0.015512663871049881
2406,0.2956506466725841,0.004556529223918915
2407,0.18842285365099087,0.8917573690414429
2408,0.007467024028301239,-0.025345399975776672
2409,0.013080909848213196,0.037900228053331375
2410,-0.009721359230752569,-0.003673999570310116
2411,-0.0020027110585942864,0.05640184506773949
2412,0.025746524333953857,0.003926686942577362
2413,0.047221630811691284,-0.04972613602876663
2414,-0.36394507996737957,-0.35757797956466675
2415,-0.047068461775779724,-0.025941524654626846
2416,-0.027324327387759695,-0.026852987706661224
2417,-0.039979252964258194,-0.08282222598791122
2418,0.030280625447630882,-0.01225082203745842
2419,0.16813355311751366,0.04813793674111366
2420,0.20607244968414307,0.015428245067596436
2421,0.5313366060145199,0.038419779390096664
2422,0.4787787497230056,0.02031717449426651
2423,0.015557383187115192,-0.0018407311290502548
2424,-0.014049260236788541,-0.004248330369591713
2425,0.1654808335006237,0.034748803824186325
2426,0.8664055513218045,0.061679523438215256
2427,0.01470237784087658,0.0851830542087555
2428,0.16496017202734947,-0.031285908073186874
2429,0.015585371758788824,0.035395946353673935
2430,1.0239871330559254,-0.018290504813194275
2431,-0.182314648933243,-0.12044410407543182
2432,0.03464777395129204,0.09749113023281097
2433,-0.0017855907790362835,0.012503007426857948
2434,-0.04428794980049133,0.3538050055503845
2435,1.2653741706162691,0.10864736139774323
2436,0.0363406278192997,0.0071715423837304115
2437,0.0002271551638841629,-0.011619778349995613
2438,-0.07075762329623103,-0.03780941665172577
2439,-0.013699237955734134,-0.00880681537091732
2440,0.12608148902654648,-0.022327736020088196
2441,-0.4345388859510422,-0.44937369227409363
2442,0.47103478759527206,-0.05932532250881195
2443,-0.030777261854382232,-0.03072340600192547
2444,0.0419184360653162,0.0395207479596138
2445,-0.0006075641140341759,0.0008620524313300848
2446,0.0066947785671800375,0.01789182797074318
2447,0.004543818882666528,0.04637417569756508
2448,-0.0012600392219610512,-0.0011551837669685483
2449,0.006601328961551189,0.0019281061831861734
2450,-0.030601465488871327,-0.025295287370681763
2451,0.69871491289814,0.04784621298313141
2452,0.09063568618148565,0.08942466229200363
2453,0.5512028587982059,0.17691047489643097
2454,0.0965475495904684,0.12165787816047668
2455,-0.1388191245496273,-0.11277520656585693
2456,2.2355838322546333,0.05111018940806389
2457,-0.020473338663578033,0.024485521018505096
2458,-0.008138506906107068,0.026236936450004578
2459,-0.1172436773777008,-0.17719194293022156
2460,0.027512000873684883,-0.001155416015535593
2461,-9.078835137188435e-05,0.09320160001516342
2462,0.7831314392387867,0.03837022930383682
2463,0.04439554363489151,0.00045632082037627697
2464,0.10137443989515305,-0.04994937404990196
2465,6.602684529381804,6.331817712634802e-05
2466,0.03698220383375883,0.046170350164175034
2467,-0.04005824716296047,0.013770177960395813
2468,-0.1365728573873639,-0.1411481499671936
2469,0.12020181952175335,0.014806823804974556
2470,0.28125036507844925,-0.03649933263659477
2471,1.0496323257684708,-0.09193652868270874
2472,5.892684953287244,0.10806380212306976
2473,-0.1371337058953941,-0.12535417079925537
2474,0.7393731139600277,0.03735031560063362
2475,-0.0008326820911861432,0.01948377676308155
2476,0.1997330617159605,0.005092537961900234
2477,0.0009205761016346514,0.00066842493833974
2478,-0.009395226836204529,-0.00560902850702405
2479,2.0952100455760956,0.213469997048378
2480,0.010912330384599045,0.007612636312842369
2481,0.05639593629166484,0.004601834341883659
2482,1.3739597871899605,-0.007270447909832001
2483,-0.0640823245048523,-0.3699561059474945
2484,1.8990560844540596,-0.07870225608348846
2485,0.6312673620413989,0.010432517156004906
2486,0.53970428975299,0.07999884337186813
2487,-0.009457440115511417,-0.008235832676291466
2488,0.658825010061264,-0.10809400677680969
2489,-0.023978102020919323,-0.010818754322826862
2490,0.04365044832229614,-0.026403695344924927
2491,-0.2804408110678196,-0.27204176783561707
2492,-0.07104022707790136,-0.07682499289512634
2493,0.027784409001469612,0.02990546263754368
2494,1.4067774713039398,-0.02188977599143982
2495,-0.0153856890174211,-0.005984379909932613
2496,0.27407679907628335,0.04760986194014549
2497,0.9061447959393263,0.0036239363253116608
2498,0.1558939244132489,0.0048009492456912994
2499,-0.005986799485981464,-0.0023090392351150513
2500,0.0764222975121811,0.8916687965393066
2501,0.0015487552154809237,0.01846543326973915
2502,0.009905590675771236,0.008784947916865349
2503,0.20346923172473907,0.09014254808425903
2504,0.017917927354574203,-0.014397548511624336
2505,0.010969100520014763,-0.024016741663217545
2506,0.00038977060467004776,-0.00315830297768116
2507,0.38382856640964746,0.06538667529821396
2508,0.006277654320001602,0.001939604990184307
2509,0.00041167886229231954,0.004329383373260498
2510,0.859513983130455,-0.0573958121240139
2511,0.1299159422633238,0.1708337366580963
2512,2.9765464514493942,-0.0788399875164032
2513,0.04795129969716072,-0.03644974157214165
2514,0.5348890055902302,0.0727156549692154
2515,0.004317402606830001,0.017116211354732513
2516,1.0629243813455105,0.08077117800712585
2517,-0.04000189946964383,-0.0010565370321273804
2518,-0.33657065096485894,-0.32780539989471436
2519,1.017418410629034,-0.003986946307122707
2520,0.7789800674654543,0.11658648401498795
2521,0.0711238905787468,-0.025818996131420135
2522,-0.03599034098442644,-0.03236128389835358
2523,0.3444317507673986,0.03763583302497864
2524,0.08202109858393669,-0.006486936472356319
2525,-0.0005379766225814819,-0.027473097667098045
2526,-0.2917998470366001,-0.3245210647583008
2527,-0.24067251502492581,-0.23995576798915863
2528,-0.0755332512781024,0.07811574637889862
2529,-0.03548056469298899,-0.03689897060394287
2530,0.03563777529052459,0.03609176725149155
2531,0.01399016784853302,0.004566270858049393
2532,0.02537541091442108,-0.002285030670464039
2533,0.14177504740655422,0.00923875067383051
2534,0.13450751639902592,0.04436325281858444
2535,0.5019784765318036,0.022333111613988876
2536,-0.06373947858810425,-0.3492909073829651
2537,0.042121512815356255,0.05662848800420761
2538,0.2517005354166031,0.047706104815006256
2539,0.06340241453654016,0.12478849291801453
2540,0.05439969134749845,0.004515689332038164
2541,0.18261193111538887,-0.014813515357673168
2542,0.9840983476024121,0.0032419206108897924
2543,-0.00461579579859972,0.010902308858931065
2544,-0.02043560341189732,-0.019314367324113846
2545,-0.011162571183376713,-0.005837678909301758
2546,0.33375142933800817,0.23215849697589874
2547,1.478087168186903,0.01922091841697693
2548,-0.23533958196640015,-0.17302745580673218
2549,0.005756346508860588,0.05604221671819687
2550,-0.00961851142346859,0.027878470718860626
2551,0.8469224199652672,-0.028085503727197647
2552,0.036219919100403786,0.009559385478496552
2553,0.2886809826741228,0.1707734316587448
2554,-0.02919701673090458,-0.04630042985081673
2555,0.030386321246623993,0.5483614206314087
2556,-0.06684490665793419,-0.06803383678197861
2557,0.7590875432651956,0.020039338618516922
2558,0.07480977289378643,0.030651656910777092
2559,-0.03001469001173973,-0.04516126587986946
2560,-0.0001556724437250523,0.011336603201925755
2561,0.03448715852573514,0.07110240310430527
2562,0.35382743569789454,0.01985045149922371
2563,0.06051071721594781,0.009040565229952335
2564,0.02747436030767858,0.04464220255613327
2565,-0.14898770488798618,-0.09779122471809387
2566,0.4381545530632138,0.12283556908369064
2567,0.572900677099824,-0.00944208912551403
2568,0.00036054285033060296,0.0052521307952702045
2569,0.009601324409013614,0.00011855896445922554
2570,0.27586061507463455,0.0019543878734111786
2571,0.03823119081789628,0.12162598967552185
2572,0.0363179801061051,0.09439966082572937
2573,0.6725318655371666,-0.0027921274304389954
2574,0.1781267747282982,-0.03894418478012085
2575,0.16907075000926852,0.2321523278951645
2576,-0.008900143468054011,-0.0015416056849062443
2577,0.25742378318682313,-0.003446786431595683
2578,0.14468306337403192,0.42997464537620544
2579,-0.009946424514055252,0.029603179544210434
2580,0.06462951563298702,-0.019798044115304947
2581,-0.031110933981835842,-0.016233403235673904
2582,2.146130282431841,0.1007610410451889
2583,0.014868107798974961,0.009803193621337414
2584,0.16537053207866848,0.07074436545372009
2585,1.670913677662611,0.019793953746557236
2586,-0.024949099635705352,0.013304715976119041
2587,-0.4854020196944475,-0.5076490640640259
2588,0.9614845183677971,0.036212339997291565
2589,0.05633484956342727,0.002999089192599058
2590,2.5305684562772512,-0.015450479462742805
2591,-0.014090171316638589,-0.015592475421726704
2592,0.06213976175058633,0.0019588186405599117
2593,0.5670254770666361,0.02823578380048275
2594,0.05019446089863777,0.009768813848495483
2595,0.10904912650585175,-0.19374383985996246
2596,0.0044526814162964,0.01634415052831173
2597,1.1147498935461044,-0.07358335703611374
2598,2.312045263010077,0.016117338091135025
2599,1.8104982674121857,0.08557146787643433
2600,0.05561558995395899,0.15179994702339172
2601,-0.31323094374965876,-0.3118099272251129
2602,0.2151517930906266,0.0005373982712626457
2603,-0.018263831734657288,0.010928850620985031
2604,0.10516864713281393,0.011399603448808193
2605,0.1491413339972496,0.05198855325579643
2606,0.030440533999353647,0.07904908806085587
2607,2.1791942939162254,0.04033752530813217
2608,0.06077303853817284,0.1473327875137329
2609,-0.03745775204151869,0.1370532512664795
2610,0.2661820389330387,0.11345858871936798
2611,-0.04605662194080651,0.0019387602806091309
2612,-0.00450682058930397,-0.0009026313200592995
2613,0.1658659726381302,-0.11983948945999146
2614,3.8641814086586237,-0.014228586107492447
2615,0.08789307903498411,0.0015293681062757969
2616,0.18547397991642356,0.0889274999499321
2617,-0.012620843946933746,-0.027765147387981415
2618,0.0004194945649942383,0.039115194231271744
2619,-0.20112503111362456,-0.17833834886550903
2620,0.29996636509895325,0.12668204307556152
2621,0.1402421467937529,0.03207346424460411
2622,0.42552585899829865,-0.02065933682024479
2623,0.1148638790473342,0.04575101658701897
2624,1.3731303517706692,0.003073069266974926
2625,-0.028304830193519592,-0.2095557451248169
2626,-0.07246574759483337,-0.1351540982723236
2627,-0.006037324375938624,-0.0013958350755274296
2628,0.24027860164642334,0.8810729384422302
2629,0.0919400081038475,-0.06414573639631271
2630,-0.06377776604495011,-0.0620376318693161
2631,-0.005132352933514994,0.0002236524596810341
2632,-0.22585366968996823,-0.2261551171541214
2633,1.1674256175756454,-0.004860583692789078
2634,0.002360960526857525,0.016282396391034126
2635,0.0020510415924945846,0.009275206364691257
2636,-0.3221547007628942,-0.3106483519077301
2637,0.035442891297861934,0.003411470679566264
2638,0.20453927665948868,0.11115383356809616
2639,-0.05991566717624664,-0.06871773302555084
2640,2.9064064026056258,0.09640555828809738
2641,-0.060961801558732986,-0.037835702300071716
2642,-0.05797211267054081,-0.04294092580676079
2643,0.009307311023803777,0.00878598541021347
2644,-0.08347351114935009,-0.08297105878591537
2645,0.05964822182431817,0.0014896304346621037
2646,0.01805062434868887,0.009932166896760464
2647,0.0047244722954928875,0.010038886219263077
2648,-0.006807044148445129,-0.05329010635614395
2649,0.05887939967215061,0.04361787438392639
2650,-0.39958064816892147,-0.37581244111061096
2651,0.08727612160146236,0.11752642691135406
2652,-0.03670204617083073,0.006326694041490555
2653,0.43848841823637486,0.06335994601249695
2654,0.04087101016193628,0.12091386318206787
2655,0.41650812118314207,0.26919323205947876
2656,0.7946746964007616,0.6478263139724731
2657,-0.08622228726744652,-0.05056743323802948
2658,0.025943180546164513,0.021400926634669304
2659,-0.005109347664983943,0.005599433556199074
2660,0.015139050781726837,0.04764445871114731
2661,0.009903802730841562,0.007608345244079828
2662,-0.010528327795327641,0.06676937639713287
2663,0.6066268607974052,-0.06423931568861008
2664,3.4078198820352554,-0.1454765796661377
2665,1.2567149540409446,0.002169698476791382
2666,0.5690367242204957,0.0011341567151248455
2667,-0.017907063011080027,0.0632391944527626
2668,0.01160185260232538,0.148737370967865
2669,-0.02010073559358716,0.0002463553100824356
2670,-0.028590025613084435,-0.028907623142004013
2671,3.1186788976192474,-0.1667521893978119
2672,1.3410642221570015,-0.05354423075914383
2673,0.14980872720479965,-0.031733013689517975
2674,0.6119347726053093,0.07333384454250336
2675,0.0005923882126808167,0.06532499194145203
2676,-0.048995934471349756,-0.043752506375312805
2677,0.4295391831547022,0.08654014021158218
2678,-0.12022281557437964,-0.11424923688173294
2679,0.36770744901150465,0.05644925683736801
2680,-0.02729318803176284,-0.019698839634656906
2681,0.11670619994401932,-0.01490434817969799
2682,1.5163263529539108,0.03916306793689728
2683,0.09457011515041813,0.06649289280176163
2684,0.37149673514068127,-0.006796261295676231
2685,0.08680641127284616,0.041019126772880554
2686,-0.17394766956567764,-0.21305860579013824
2687,0.025291298021329567,0.019379543140530586
2688,0.017214057967066765,0.18267278373241425
2689,0.006099318386986852,0.05446954071521759
2690,-2.5032943085534498e-05,0.0020295160356909037
2691,0.04085581423714757,0.16431227326393127
2692,0.07761804386973381,-0.044399507343769073
2693,0.12910844944417477,0.025254307314753532
2694,-0.007631567306816578,0.0009649917483329773
2695,0.8403083607554436,-0.023149564862251282
2696,1.0569643867202103,0.030208170413970947
2697,0.0011020589154213667,0.00971025787293911
2698,-0.031111228294321336,-0.011710336431860924
2699,0.09635927528142929,-0.007184529677033424
2700,-0.30107753723859787,-0.24480301141738892
2701,-0.011437719687819481,-0.031684838235378265
2702,0.0011490806937217712,-0.0006508108926936984
2703,0.3568510035984218,0.01579723320901394
2704,-0.10373410838656127,-0.09818331897258759
2705,0.0013969250430818647,0.0008305303053930402
2706,-0.6673297258093953,-0.6697053909301758
2707,0.027660326100885868,0.03649662807583809
2708,-0.03904983075335622,-0.003205660730600357
2709,-0.05534253362566233,-0.008346259593963623
2710,0.3267246298491955,0.02630658447742462
2711,0.12797116301953793,0.04328974336385727
2712,0.008189890184439719,0.004934689495712519
2713,-0.027204101905226707,-0.03085271269083023
2714,-0.0007217265665531158,0.0031578573398292065
2715,1.3573517240583897,0.035291653126478195
2716,0.3196855817514006,0.036127280443906784
2717,-0.002180100214900449,-0.001993020996451378
2718,0.5200288813211955,0.01031733863055706
2719,0.05246593803167343,-0.0703953206539154
2720,0.22570739756338298,0.08145724982023239
2721,1.4158481252379715,0.23756256699562073
2722,-0.0408371239900589,0.24866890907287598
2723,0.1530268918722868,0.06415192037820816
2724,0.011500917957164347,0.07204607129096985
2725,-0.030011348106199875,-0.019409876316785812
2726,1.185877289623022,0.038893282413482666
2727,0.4728487078100443,0.011354727670550346
2728,0.1634234245866537,0.05859611928462982
2729,0.8147507309913635,0.06008054316043854
2730,0.4332125335931778,-0.107354074716568
2731,0.059953391551971436,-0.03428071737289429
2732,0.5737322519998997,-0.002658553421497345
2733,-0.093388132750988,-0.12254389375448227
2734,-0.05704206880182028,-0.020052235573530197
2735,0.028793883975595236,0.0686715766787529
2736,0.20618879259563982,0.06954382359981537
2737,0.5393183392880019,0.17972224950790405
2738,-0.04111150652170181,0.002271316945552826
2739,0.00046176626347005367,0.050726767629384995
2740,0.17430958221666515,0.008399365469813347
2741,-0.004131777212023735,0.025931842625141144
2742,0.05808201618492603,0.24330361187458038
2743,0.15520556224510074,0.01706794649362564
2744,-0.004370291506347712,0.03195435553789139
2745,0.3383388891816139,0.09015598148107529
2746,-0.122580646420829,-0.12246230244636536
2747,-0.033583179116249084,-0.03306594491004944
2748,-0.43524661008268595,-0.44641536474227905
2749,-0.070591751486063,-0.027074411511421204
2750,-0.03979013889329508,-0.029430299997329712
2751,0.7843035943806171,0.005659457296133041
2752,0.000868326285853982,0.0024838943500071764
2753,5.438400479033589,-0.024507923051714897
2754,-0.0022380554676055906,-0.011720821261405945
2755,9.775071703188587e-06,0.002077913610264659
2756,-0.047203909954987466,0.014067813754081726
2757,-0.00466107577085495,0.02509058639407158
2758,-0.022506840410642326,-0.017826762050390244
2759,0.5291347801685333,-0.09444231539964676
2760,0.507232328876853,-0.016960565000772476
2761,-0.0102830003015697,0.025795813649892807
2762,1.4333666265010834,-0.11408619582653046
2763,0.7909616958349943,0.00456284498795867
2764,1.2049174532294273,0.04134666547179222
2765,-0.0054128412157297134,0.007245911285281181
2766,0.05640188977122307,-0.021562786772847176
2767,-0.005956223583780229,0.0037426482886075974
2768,0.8266602512449026,0.24293547868728638
2769,-0.0049773151986300945,0.04844341427087784
2770,0.14272198965772986,0.03530237451195717
2771,-0.26511602150276303,-0.26555949449539185
2772,-0.15185566782951354,-0.08820203691720963
2773,0.5464207008481026,0.06802648305892944
2774,0.06817939132452011,0.34464627504348755
2775,0.25800175964832306,-0.10383014380931854
2776,2.107170126735582,0.03627362847328186
2777,1.0101647302508354,-0.0009321682155132294
2778,-0.0772433914244175,-0.11390027403831482
2779,0.2730664163827896,0.040326669812202454
2780,0.0011067071254728944,0.004858644213527441
2781,0.1701611429452896,-0.07363405078649521
2782,0.16300508566200733,0.049470894038677216
2783,0.24132713675498962,0.021504178643226624
2784,0.10558688640594482,-0.09658128023147583
2785,-0.0008801277726888657,0.5578567385673523
2786,0.28029751777648926,-0.1023518517613411
2787,-0.03713187715038657,-0.020406518131494522
2788,1.1838846439495683,0.031040746718645096
2789,0.022608883678913116,-1.7344951629638672e-05
2790,-0.030652630812255666,-0.010924575850367546
2791,0.008276860229671001,-0.012718068435788155
2792,0.8659376055002213,-0.028597235679626465
2793,0.01169498823583126,-0.026380132883787155
2794,-0.012929951772093773,0.3968275785446167
2795,0.011977911926805973,0.014043043367564678
2796,-0.12369464337825775,-0.25779396295547485
2797,0.2929994692094624,0.036942899227142334
2798,0.06434255838394165,-0.03573363646864891
2799,0.01618502289056778,0.013154547661542892
2800,-0.0016572736203670502,0.3784872889518738
2801,-0.18504907563328743,-0.18653224408626556
2802,-0.13220531284809112,0.0076434314250946045
2803,0.21168097853660583,-0.3883006274700165
2804,0.00780728598125279,0.003908483311533928
2805,0.100315622985363,-0.04769395664334297
2806,-0.08028138015652075,-0.07598762214183807
2807,0.012418412836268544,0.057362690567970276
2808,0.05418838653713465,0.04755927994847298
2809,0.11104546836577356,0.07011757791042328
2810,0.005890160799026489,-0.05358309671282768
2811,0.31432145135477185,0.0012555294670164585
2812,-0.019440397358266637,-0.00899559911340475
2813,0.5571865066885948,-0.01945890486240387
2814,1.5863443836569786,-0.023641398176550865
2815,0.14398797997273505,0.038846105337142944
2816,2.8392588905990124,0.031113460659980774
2817,-0.05393802304752171,-0.04981911927461624
2818,0.06911278516054153,-0.03311736509203911
2819,0.5623729904182255,0.06553447246551514
2820,1.5030235927551985,0.015725167468190193
2821,0.6372842341661453,-0.005835764110088348
2822,0.41599974734708667,0.019783319905400276
2823,0.08659081300720572,-0.002138147596269846
2824,-0.03195029607741162,0.026256699115037918
2825,-0.05960271798539907,-0.049736298620700836
2826,0.9785494431853294,-0.035473767668008804
2827,0.08097933448152617,0.004497583024203777
2828,0.11099737323820591,0.05858225375413895
2829,0.1114151431247592,0.03045906499028206
2830,0.1027718392724637,0.046547550708055496
2831,0.03994886949658394,0.004259075969457626
2832,0.015069722896441817,0.09117414802312851
2833,-0.010687321424484253,-0.003833332099020481
2834,0.13614416681230068,0.0357893630862236
2835,0.050941744819283485,-0.02314753644168377
2836,-0.0011807018890976906,0.012935791164636612
2837,-0.037063613533973694,-0.04007400944828987
2838,1.4651959538459778,-0.007980890572071075
2839,-0.01545451208949089,0.0196689423173666
2840,0.38007752411067486,-0.012999290600419044
2841,0.6580908596515656,0.027468379586935043
2842,-0.00027928652707487345,0.0005881987744942307
2843,-1.176711082471229,-1.1753660440444946
2844,-0.014990541181759909,-0.008500248193740845
2845,-0.04647752735763788,-0.047739677131175995
2846,-0.006180670112371445,0.00607416033744812
2847,-0.21054147370159626,-0.14387327432632446
2848,0.0014719784958288074,0.0018233581213280559
2849,0.029275983572006226,-0.009038228541612625
2850,0.2816837877035141,-0.13181328773498535
2851,1.395164372806903,0.01938001997768879
2852,-0.009010177163872868,0.005106096155941486
2853,0.28382727503822025,0.006015286780893803
2854,-0.010611653327941895,-0.06929054856300354
2855,-0.06181488008587621,-0.05137103423476219
2856,0.2800744380801916,0.13686013221740723
2857,-0.04369754135608673,0.1172308474779129
2858,0.35567602794617414,-0.0067259809002280235
2859,0.865396324545145,0.05970257148146629
2860,0.023801647126674652,-0.033749207854270935
2861,0.22642637230455875,-0.004669738467782736
2862,0.05148955434560776,-0.06786395609378815
2863,0.1711469693109393,-0.00265100272372365
2864,1.9758092164993286,-0.14060011506080627
2865,1.386145293712616,-0.06058943644165993
2866,0.005346792691852897,-0.0003435627440921962
2867,-0.06578002916648984,-0.0543212890625
2868,-0.3424818841740489,-0.31291720271110535
2869,0.019203417003154755,0.022275492548942566
2870,0.002042442560195923,-0.10099034011363983
2871,-0.01804221421480179,0.1650421917438507
2872,0.06955702975392342,0.012447312474250793
2873,-0.002217128872871399,0.14486177265644073
2874,0.10825871676206589,-0.07924756407737732
2875,0.2188426957000047,0.05735708773136139
2876,-0.09895498130936176,-0.09471418708562851
2877,0.00042972073424607515,0.00463801808655262
2878,0.1421074033714831,0.00954216904938221
2879,0.002649296075105667,-0.01983450911939144
2880,0.23994486778974533,0.019414953887462616
2881,-0.005325220408849418,-0.005484613589942455
2882,0.4426563582383096,0.08025600016117096
2883,-0.028367670252919197,-0.03715712949633598
2884,1.2791389382327907,0.03261038288474083
2885,0.07218560390174389,0.03489692509174347
2886,-0.02208466501906514,-0.028167717158794403
2887,0.1564970258041285,0.08883789926767349
2888,-0.5346678346395493,-0.4823092222213745
2889,0.001605861820280552,0.00792152713984251
2890,-0.012739317327941535,-0.00842243805527687
2891,0.00011334064765833318,0.03260180354118347
2892,0.007520837709307671,0.0477151945233345
2893,0.11106908693909645,0.009608235210180283
2894,0.03347214637324214,0.05390055105090141
2895,0.03357095457613468,0.02181405760347843
2896,-1.1962277591228485,-1.5140146017074585
2897,0.5014342920621857,0.007633674424141645
2898,-0.07641463728850795,-0.07590384036302567
2899,0.4871414005756378,-0.1281580775976181
2900,1.6477763671427965,0.27050063014030457
2901,-0.0315642210371152,-0.02622991055250168
2902,-0.001850196160376072,0.06346562504768372
2903,0.2436663620173931,0.009201452136039734
2904,0.002640075981616974,-0.008590531535446644
2905,0.06808352749794722,0.010018018074333668
2906,-0.0029479884542524815,-0.0007197116501629353
2907,0.16194203589111567,0.08399946987628937
2908,-0.03478104865644127,-0.01607368141412735
2909,1.6436772793531418,-0.006092090159654617
2910,-0.1828011010948103,-0.17673133313655853
2911,-0.005551413632929325,0.050601791590452194
2912,0.5986638311296701,0.012243486940860748
2913,1.4286995590664446,0.032627180218696594
2914,0.03512147313449532,0.0003399302950128913
2915,0.17930858954787254,0.0503389947116375
2916,0.009163375420030206,0.05889664590358734
2917,-0.0018910763412714002,0.0084321778267622
2918,0.002062268787994981,-0.00013411795953288674
2919,1.6155602373182774,-0.015102818608283997
2920,0.6376078575849533,-0.08860902488231659
2921,0.0017346469685435295,0.043585196137428284
2922,0.04029176849871874,0.011047969572246075
2923,-0.00988689810037613,-0.004181656986474991
2924,0.1083144024014473,0.06089441478252411
2925,0.23937734961509705,-0.06306098401546478
2926,-0.01633083913475275,-0.021734926849603653
2927,0.04238345380872488,-0.0022711139172315598
2928,0.28707925899652764,0.0003018793067894876
2929,0.014642876980360597,0.019043855369091034
2930,3.089412059634924,0.03754675015807152
2931,0.014929642900824547,0.01952364109456539
2932,-0.09635814279317856,-0.11553139984607697
2933,0.02011594921350479,0.1262803077697754
2934,0.5805503129959106,0.007964685559272766
2935,-0.03160044550895691,-0.118288055062294
2936,0.052568092942237854,-0.012005023658275604
2937,-0.006133200833573937,0.034478917717933655
2938,0.08437736285850406,0.08739623427391052
2939,0.12791894050315022,0.0017367382533848286
2940,-0.007573167953523807,0.04960423335433006
2941,0.034751627303194255,0.0107472138479352
2942,-0.06315261125564575,-0.30109041929244995
2943,-0.017588235845323652,-0.006937977857887745
2944,0.04362404439598322,0.11867193132638931
2945,0.10405080392956734,0.4454008936882019
2946,1.5631616869941354,-0.0028084535151720047
2947,-0.04659589388757013,-0.04482513293623924
2948,-0.23348207166418433,-0.2235049307346344
2949,0.4586744802072644,0.01633402705192566
2950,0.006915702484548092,0.0013250317424535751
2951,-0.03194189630448818,0.04086514189839363
2952,0.2031311612809077,0.07267004251480103
2953,-1.1280251256830525,-1.127884030342102
2954,2.3690504152327776,-0.025456421077251434
2955,-0.15804322808980942,0.014355286955833435
2956,0.4120038766413927,-0.014910600148141384
2957,-0.015272822231054306,-0.01974780485033989
2958,0.46175302658230066,-0.005959907080978155
2959,0.5947460858151317,0.02845613658428192
2960,-0.05985136702656746,-0.06463147699832916
2961,0.09435244230553508,0.061991218477487564
2962,1.6787527706474066,0.020173976197838783
2963,-0.24795719550456852,-0.22863854467868805
2964,2.221979945898056,-0.11844220012426376
2965,0.2669613119214773,0.07652640342712402
2966,0.0012878582056146115,0.04616159573197365
2967,-0.00018080580979585627,0.001329232007265091
2968,0.015090465545654297,-0.05936349928379059
2969,1.058097742497921,-0.052268050611019135
2970,1.0537153775803745,-0.006422902457416058
2971,0.07796955108642578,0.6235476732254028
2972,-0.025914954021573067,0.011830229312181473
2973,0.014369822514709085,0.06175640970468521
2974,0.04653594639967196,0.04689978063106537
2975,0.4408716931939125,0.026408568024635315
2976,-0.001412373036146164,-0.015499751083552837
2977,-0.07712789066135883,-0.030533093959093094
2978,0.3603180143982172,-0.018602006137371063
2979,0.4480775035917759,-0.02548564411699772
2980,-0.007797138765454292,0.015598883852362633
2981,-0.041580517921829596,-0.04069725051522255
2982,-0.0033685993403196335,0.003295658156275749
2983,-0.004947648383677006,-0.004676401149481535
2984,0.014173290692269802,0.005508996546268463
2985,-0.2193550169467926,-0.26253780722618103
2986,0.0031212177127599716,0.03647259622812271
2987,0.004095077980309725,0.004053372424095869
2988,1.0439746380075121,0.07044463604688644
2989,0.0015066079795360565,-0.01246606558561325
2990,-0.01829824224114418,0.046964120119810104
2991,-0.050279387447517365,-0.03967072442173958
2992,-0.2407462234259583,-0.23242038488388062
2993,-0.04716217704117298,-0.07446029037237167
2994,0.0411352701485157,0.039209429174661636
2995,0.007385863529634662,0.016772041097283363
2996,0.9674724687938578,0.005752584431320429
2997,0.011072347877188804,0.0048692538402974606
2998,0.10746849980205297,0.423408567905426
2999,-0.019557541236281395,-0.0015597008168697357
3000,0.0023367140092886984,0.0045210192911326885
3001,0.010081541782710701,0.010708438232541084
3002,0.16157903335988522,0.030751371756196022
3003,0.030588260327931494,0.09568115323781967
3004,0.21172605524770916,0.05829495191574097
3005,-0.0028358432464301586,0.0002903318963944912
3006,0.6744827814400196,0.07047204673290253
3007,0.23650491307489574,0.04082479700446129
3008,-0.19846716453321278,-0.18179476261138916
3009,-0.0636766426905524,-0.05787551403045654
3010,-0.054027902078814805,-0.050598252564668655
3011,0.07319782441481948,0.18157055974006653
3012,-0.03854312002658844,-0.21061071753501892
3013,0.17119297198951244,-0.009729385375976562
3014,0.25668325554579496,0.043419867753982544
3015,0.005646064877510071,-0.08211604505777359
3016,0.00019558696658350527,0.00527315866202116
3017,0.01437043328769505,0.004951382987201214
3018,-0.15521776489913464,-0.11160048097372055
3019,-0.04121786681935191,-0.046043477952480316
3020,-0.0026547840097919106,0.0022536730393767357
3021,0.6203415170311928,-0.06417413055896759
3022,-0.15548887476325035,-0.1065538227558136
3023,0.13476956449449062,-0.008987958543002605
3024,0.04949733754619956,0.005750526208430529
3025,1.809951726347208,0.06744840741157532
3026,0.13005026150494814,0.08012136071920395
3027,0.049589961767196655,0.002313584089279175
3028,0.0014973236784499022,0.009494763799011707
3029,0.34637065086280927,0.10958783328533173
3030,-0.0008274391293525696,0.012860562652349472
3031,0.10091477178502828,0.06188591197133064
3032,0.11074843723326921,0.0032506119459867477
3033,0.12486500106751919,0.05392917990684509
3034,-0.09988465718924999,-0.06959912180900574
3035,-0.07682443410158157,-0.07259209454059601
3036,0.008675627750344575,0.09313930571079254
3037,1.0742361536249518,0.06295064836740494
3038,-0.002166900783947767,-0.0016502622747793794
3039,0.2278405191609636,0.0004502510419115424
3040,0.04634704813361168,0.0073014236986637115
3041,-0.02416005451232195,0.009914357215166092
3042,0.2187102334573865,0.0051960707642138
3043,-0.3074997030198574,-0.08499133586883545
3044,0.031534269102849066,0.15846996009349823
3045,0.8185355714522302,-0.0023080194368958473
3046,1.348202146589756,-0.03001256287097931
3047,0.16618761069548782,0.03640379384160042
3048,0.20469664968550205,0.04934709519147873
3049,0.42049345374124414,0.23619380593299866
3050,-0.01674524135887623,-0.01849444955587387
3051,0.07712559786159545,0.12179191410541534
3052,0.04679616718203761,0.0002378470089752227
3053,2.1455622436478734,0.037082135677337646
3054,0.13254208862781525,-0.025115953758358955
3055,0.08299457840621471,0.012656856328248978
3056,0.030295263743028045,-0.00036584818735718727
3057,-0.3930339217185974,-0.9637182354927063
3058,-0.0640179980546236,-0.012883223593235016
3059,-0.0008342815563082695,0.006978563033044338
3060,-0.010790721047669649,-0.014747299253940582
3061,2.3937612660229206,0.008573949337005615
3062,-0.00011201162124052644,0.0008914749487303197
3063,2.468884104862809,0.07174433767795563
3064,0.2677500918507576,-0.016903497278690338
3065,4.304763179272413,-0.05205053836107254
3066,0.20300044119358063,-0.03993486613035202
3067,0.3276101532392204,0.0015248563140630722
3068,0.3013746365904808,0.009390898048877716
3069,-0.03481385484337807,-0.07815417647361755
3070,0.05970066972076893,0.0017481325194239616
3071,0.014026886783540249,-0.010012263432145119
3072,-0.2545865327119827,-0.30070456862449646
3073,1.4731358475983143,-0.016463708132505417
3074,7.238414261490107,-0.045416515320539474
3075,0.4905773252248764,-0.035559289157390594
3076,-0.02531270682811737,-0.03335117921233177
3077,1.2825283706188202,-0.2719515264034271
3078,0.04572305176407099,-0.0021328432485461235
3079,0.1889239251613617,0.012449532747268677
3080,0.005320470292645041,0.01079651340842247
3081,0.04130513221025467,0.01745615527033806
3082,1.1109464239198132,0.16005507111549377
3083,-0.06850200891494751,-0.11072707921266556
3084,0.8326014624908566,0.1152324303984642
3085,-0.00022767201880924404,0.010303854942321777
3086,2.831241451203823,-0.011923117563128471
3087,-0.08892900589853525,-0.006897285580635071
3088,0.007223777463659644,0.044422488659620285
3089,0.8254656486678869,0.016489043831825256
3090,0.216661237180233,-0.011633651331067085
3091,-0.011430359649239108,-0.011070320382714272
3092,0.3414351623505354,0.024371469393372536
3093,-0.24887096881866455,-0.2307605892419815
3094,2.629739413037896,-0.017303092405200005
3095,0.0005032727785874158,0.0010911959689110518
3096,-0.16979892551898956,-0.27749893069267273
3097,1.6514502780264593,0.0011404743418097496
3098,0.25394435971975327,0.021869108080863953
3099,0.20714513398706913,-0.00709950365126133
3100,0.3027972826967016,0.02930806390941143
3101,-0.03480677865445614,0.03722677752375603
3102,1.112148705869913,0.02341742068529129
3103,0.002479643822880462,0.04959176108241081
3104,1.9560291431844234,0.09149634838104248
3105,-0.028801867514848707,-0.0023196451365947723
3106,-0.014488800836261362,-0.014109358191490173
3107,0.06492753290513065,0.23598472774028778
3108,0.5096881825011224,0.008048662915825844
3109,0.005928483587922528,0.00020519332611002028
3110,-0.015774307548999784,-0.016269173473119736
3111,0.776568891145871,0.008031722158193588
3112,-0.048146758461371064,0.00875290110707283
3113,0.0952591598033905,-0.06447243690490723
3114,0.8048969209194183,-0.03131399303674698
3115,0.11604559607803822,-0.005545075982809067
3116,-0.06828469247557223,-0.05269289016723633
3117,0.021642206702381372,-0.0016043265350162983
3118,0.028341196477413177,-0.018569614738225937
3119,0.06992315500974655,-0.04601319134235382
3120,0.13246733788400888,0.23678740859031677
3121,0.07112188450992107,0.061286456882953644
3122,0.28382214438170195,0.08547090739011765
3123,0.00115126371383667,0.002604586072266102
3124,0.03955588606186211,0.057606857270002365
3125,-0.014995713252574205,-0.004206441342830658
3126,0.04362260119523853,0.014401491731405258
3127,-0.029810796957463026,-0.03622116893529892
3128,0.04402033146470785,0.009313859976828098
3129,0.03169457195326686,0.1196715384721756
3130,0.11501573864370584,-0.007864130660891533
3131,0.02420809492468834,0.03639679029583931
3132,3.125222135335207,-0.009955834597349167
3133,0.20995793491601944,-0.03784967213869095
3134,0.0007497631013393402,0.14780594408512115
3135,1.9295887760818005,-0.016862379387021065
3136,-0.0023128236571210437,0.035423725843429565
3137,0.21843881905078888,0.10661648213863373
3138,-0.012580100214108825,-0.012908529490232468
3139,-0.14509564451873302,-0.02916492521762848
3140,0.025478623807430267,-0.011833267286419868
3141,0.0009579567558830604,0.07220672816038132
3142,0.035920284690746485,0.0774242952466011
3143,-0.002478302441886626,0.010899653658270836
3144,0.004844622686505318,0.2267211526632309
3145,0.03749621380120516,0.08280022442340851
3146,0.04493088088929653,0.04002663493156433
3147,-0.002166553953429684,0.012246615253388882
3148,0.4177749287337065,-0.0019168276339769363
3149,0.049075080547481775,-0.005159489810466766
3150,-0.027085540466941893,-0.02296116203069687
3151,-0.004674840718507767,-0.0008148192428052425
3152,-0.016426945228886325,-0.015292073599994183
3153,0.11441514082252979,0.00038754940032958984
3154,0.4682598114013672,-0.17193414270877838
3155,0.7796455037751002,0.07231006771326065
3156,0.8831288893707097,0.009376678615808487
3157,2.589569978415966,-0.04043591767549515
3158,0.2932452093809843,0.23037417232990265
3159,0.013741858390858397,0.0004547708376776427
3160,-0.04149352200329304,-0.013978086411952972
3161,0.07673804927617311,0.0005914028733968735
3162,-0.002368684858083725,0.011298732832074165
3163,0.041020009433850646,0.008266408927738667
3164,0.287260964512825,-0.054445117712020874
3165,0.005332028376869857,-2.323347143828869e-05
3166,0.13269334053620696,0.10266020148992538
3167,-0.040545672876760364,-0.02938978374004364
3168,0.0012930629891343415,0.01577870547771454
3169,0.003485817927867174,0.01804785244166851
3170,0.1568907294422388,0.003990458324551582
3171,0.03829627297818661,0.0040296101942658424
3172,0.013024754848629527,0.08739843219518661
3173,0.03309936262667179,0.23284487426280975
3174,0.030159049667418003,0.009676587767899036
3175,0.057013877463759854,0.15988512337207794
3176,0.02354689035564661,0.011549750342965126
3177,0.10160882903437596,0.03877880424261093
3178,-0.11678350809961557,-0.11780573427677155
3179,-0.048492422327399254,-0.06801295280456543
3180,0.8274746388196945,-0.02740902453660965
3181,0.877125583589077,-0.04859882593154907
3182,2.3732289457693696,-0.0007297745905816555
3183,-0.004830601974390447,0.008012129925191402
3184,0.013099155854433775,0.010389408096671104
3185,0.0225080780510325,0.07833375781774521
3186,0.6988254003226757,-0.006920667830854654
3187,0.16098591685295105,-0.11959496140480042
3188,0.0014367504045438295,0.006152854301035404
3189,0.5821035653352737,-0.08856356143951416
3190,-0.019916146178729832,-0.020154591649770737
3191,2.0804654816165566,-0.007345408666878939
3192,-0.060590427834540606,-0.06719259917736053
3193,-0.13091684132814407,-0.05173483490943909
3194,-0.04487645626659287,-0.03127572312951088
3195,0.3194829626008868,0.014275704510509968
3196,-0.5238591097295284,-0.4869740605354309
3197,-0.09608973818831146,-0.09717240929603577
3198,-0.14825628760809195,-0.13678176701068878
3199,0.11253285594284534,-0.0005240272730588913
3200,-0.11992250452749431,-0.10166532546281815
3201,0.30628348514437675,0.04047752916812897
3202,-0.010034697130322456,-0.02607867680490017
3203,-0.09656938910484314,-0.13610248267650604
3204,0.02078435802832246,0.009472714737057686
3205,1.6068257486913353,0.1845116913318634
3206,0.10611909721046686,0.028436407446861267
3207,0.6532771214842796,-0.018880240619182587
3208,0.008006201591342688,0.0750085785984993
3209,1.1483761072158813,-0.034600287675857544
3210,-0.043859174475073814,-0.04833928123116493
3211,-0.0020461466629058123,0.0020372250583022833
3212,0.45240988628938794,0.08707721531391144
3213,0.46050890535116196,0.012123014777898788
3214,-0.006782960655982606,-0.0015486604534089565
3215,0.41453213803470135,0.13464082777500153
3216,0.5587515719234943,0.20004750788211823
3217,-0.01322095817886293,0.003462132066488266
3218,-0.023014487756881863,-0.022074192762374878
3219,-0.07829632051289082,-0.08879677206277847
3220,0.03245945663366001,0.04648614302277565
3221,-0.005109373480081558,-0.0017415359616279602
3222,3.2359720021486282,0.03650541603565216
3223,-0.020759216509759426,-0.022715292870998383
3224,0.32875577360391617,-0.006151221692562103
3225,0.11330128740519285,0.019747290760278702
3226,0.04571595601737499,-0.013239353895187378
3227,0.5148616619408131,0.2660067081451416
3228,0.0009747077710926533,-0.002988764550536871
3229,0.031016014982014894,0.020073985680937767
3230,1.0891281235963106,0.11534638702869415
3231,-0.2166060726813157,-0.1803426891565323
3232,0.3152535976842046,-0.0065074581652879715
3233,0.002520918846130371,-0.32340681552886963
3234,3.536618073936552,-0.0019019281025975943
3235,-0.016394125297665596,0.037594933062791824
3236,0.04276272654533386,0.005454616621136665
3237,0.058690982885309495,0.1707851141691208
3238,0.05833137920126319,0.01631764881312847
3239,0.26614335156045854,0.17735429108142853
3240,-0.019309142138808966,0.02147645317018032
3241,0.0016617000510450453,0.037784963846206665
3242,-0.020397133193910122,0.14969559013843536
3243,0.02481365203857422,-0.08136752247810364
3244,1.70463627576828,-0.5770418047904968
3245,-0.0007946982607245443,0.03613436594605446
3246,0.0014475083953584544,0.019992770627141
3247,0.052822235971859754,0.05750120058655739
3248,0.11123735457658768,0.08574137836694717
3249,0.0012098252191208303,0.0371488481760025
3250,0.06058664957527071,0.03657172992825508
3251,-0.005072971835033968,0.03674349561333656
3252,0.04300837218761444,-0.06322179734706879
3253,-0.03115822095423937,0.023718509823083878
3254,0.11445741355419159,-0.08129903674125671
3255,-0.26867646956816316,-0.2682911455631256
3256,0.16353469341993332,-0.023593075573444366
3257,0.0008216440910473466,0.05739773064851761
3258,0.008775159707292915,0.10887808352708817
3259,0.17887320672161877,0.0058140829205513
3260,0.2505485638976097,0.05996619164943695
3261,-0.006207869504578412,-0.001252517569810152
3262,2.020701766014099,-0.2169693112373352
3263,-0.0607039809692651,-0.051305774599313736
3264,1.0485870577394962,-0.008365610614418983
3265,0.10965877870330587,0.059110499918460846
3266,2.04605077393353,0.8823575973510742
3267,-0.06616710312664509,-0.06835156679153442
3268,-0.1105381466113613,0.06027473509311676
3269,0.26522557795397006,0.010632975958287716
3270,0.6063032154925168,0.05419183149933815
3271,-0.013566553592681885,-0.04590565711259842
3272,2.1185996565327514,0.6577770113945007
3273,-0.2673004883399699,-0.26219502091407776
3274,-0.0021867575705982745,0.007914126850664616
3275,0.08667519269511104,0.036203399300575256
3276,-0.008822625279426574,0.048268161714076996
3277,0.5722584947943687,-0.0023366063833236694
3278,0.008800812065601349,0.0016025826334953308
3279,0.21241484954953194,0.02654365450143814
3280,0.0293111410437632,0.0011242160107940435
3281,1.1737478817813098,0.016824871301651
3282,2.2448063232004642,0.10846574604511261
3283,0.0007005725638009608,0.00973909068852663
3284,-0.007245032116770744,-0.0003895200788974762
3285,0.3450637757778168,-0.07997778058052063
3286,0.7259667292237282,0.023006930947303772
3287,1.3685653634602204,0.003806584980338812
3288,0.03207337809726596,0.07596799731254578
3289,0.292444858700037,0.029333949089050293
3290,1.5190840964023664,0.010872086510062218
3291,2.5659643468316062,0.029738271608948708
3292,3.085319586098194,0.010508600622415543
3293,-0.061890412122011185,0.02538464218378067
3294,0.35405758768320084,-0.03057997301220894
3295,0.2721368297934532,-0.09168262034654617
3296,0.015857527498155832,-0.004517905879765749
3297,0.0030895741656422615,0.11550284922122955
3298,0.268211770337075,0.08906267583370209
3299,0.24859457009006292,0.005759540945291519
3300,0.7994573460891843,-0.00866125337779522
3301,0.23043125867843628,-0.539503276348114
3302,0.05740455724298954,0.03615193068981171
3303,0.016816649585962296,0.020802564918994904
3304,0.0009921099845087156,0.0009597223252058029
3305,0.10045288875699043,-0.03487009182572365
3306,0.21184777072630823,0.07926995307207108
3307,0.3620857027126476,0.018844949081540108
3308,-0.034359220415353775,0.14365246891975403
3309,0.02311939001083374,-0.0019230442121624947
3310,0.18456372618675232,-0.02498803287744522
3311,0.05096976494314731,0.03276009485125542
3312,0.016629956666747603,0.005353859625756741
3313,0.2708149703685194,0.07113505154848099
3314,0.035645246505737305,0.1105756014585495
3315,0.05341722257435322,0.002510175108909607
3316,1.8803326291963458,0.0016776295378804207
3317,-0.015045193489640951,0.0018335599452257156
3318,-0.006608502473682165,-0.002909076400101185
3319,0.010072394274175167,0.15489262342453003
3320,4.597293028200511,0.09570831060409546
3321,1.5360860526561737,-0.22740700840950012
3322,-0.019448986276984215,-0.016677897423505783
3323,2.3825696483254433,-0.08793782442808151
3324,0.16615420766174793,0.01823781244456768
3325,2.0162870213389397,-0.009586316533386707
3326,1.383628398180008,-0.04219374805688858
3327,0.15605520457029343,-0.008599299937486649
3328,0.13921005494194105,0.10988157242536545
3329,0.019403097219765186,0.033741649240255356
3330,0.2438660515472293,-0.008557386696338654
3331,0.9740325808525085,-0.3543094992637634
3332,3.303750872850287,0.07363181561231613
3333,1.3751322478055954,0.02529485523700714
3334,-0.008473672904074192,0.025209685787558556
3335,-0.06591963768005371,-0.2290358543395996
3336,1.0033226269297302,0.00229438953101635
3337,0.7443518191576004,0.05177412927150726
3338,-0.1289823311381042,-0.0902038961648941
3339,0.02465462777763605,-0.0002694893628358841
3340,0.07025119662284851,-0.1123419925570488
3341,0.22440480068325996,-0.022643452510237694
3342,2.2666390649974346,0.04684373363852501
3343,3.2384952921420336,0.07080414891242981
3344,0.11824660829734057,0.00500895269215107
3345,0.874034954700619,0.0662083700299263
3346,0.0853601855924353,0.09590572118759155
3347,0.2165339440707612,0.14983777701854706
3348,-0.02495383284986019,-0.04357844591140747
3349,-0.04543283977545798,-0.04096091166138649
3350,0.12109268642961979,-0.009533978998661041
3351,-0.12067800760269165,0.5214831829071045
3352,-0.03340686485171318,-0.04962261766195297
3353,0.10459880158305168,-0.0027024471201002598
3354,0.06817933917045593,-0.13989390432834625
3355,0.021358199199312367,0.010767191648483276
3356,-0.008280542911961675,-0.006768037099391222
3357,-0.10208442702423781,-0.09981068968772888
3358,0.3425915941479616,0.04230210930109024
3359,0.725516259088181,0.018509136512875557
3360,-0.00025049736723303795,-0.005888449959456921
3361,0.044764726888388395,0.05496281012892723
3362,0.006924948655068874,0.0672418624162674
3363,0.023235865868628025,-0.009353458881378174
3364,-0.007135987281799316,0.013852974399924278
3365,-0.002597597544081509,0.05448954552412033
3366,0.2765929661691189,0.0053274426609277725
3367,0.23916337138507515,0.0006445805775001645
3368,-0.6555419694632292,-0.6571303606033325
3369,2.167459584772587,0.07377638667821884
3370,-0.08073276281356812,-0.1333683729171753
3371,0.05543147293792572,0.010906089097261429
3372,0.023402560502290726,-0.022137818858027458
3373,-0.005874106660485268,0.04819970577955246
3374,0.7944667227566242,-0.019317317754030228
3375,-0.024018587544560432,-0.04420218616724014
3376,0.6177080273628235,-0.15462066233158112
3377,0.10462753474712372,-0.010917890816926956
3378,0.5847571194171906,0.008524017408490181
3379,0.08197266981005669,0.02188226953148842
3380,0.09565774351358414,-0.09785398095846176
3381,-0.022581497090868652,0.0196598619222641
3382,-0.016307481721014483,-0.01583685725927353
3383,-0.15591394156217575,0.40063875913619995
3384,-0.029633457772433758,0.001787189394235611
3385,0.0024230433627963066,0.050528936088085175
3386,1.635785388527438,0.0865059569478035
3387,0.2443609954789281,0.06296000629663467
3388,0.18842594232410192,0.2622029185295105
3389,1.4941072441870347,0.017984433099627495
3390,0.6210929621011019,0.11351676285266876
3391,-0.07866465335246176,-0.07269048690795898
3392,0.5008553732186556,-0.005988347344100475
3393,2.7126466426998377,0.13705416023731232
3394,0.028876518830657005,-0.02732989937067032
3395,0.3717258940450847,0.09167975187301636
3396,0.013949500396847725,-0.011720580980181694
3397,0.5392271098680794,0.039637841284275055
3398,0.17404266074299812,-0.03744758665561676
3399,0.12875994201749563,0.0819525271654129
3400,-0.017265341361053288,0.019720634445548058
3401,0.00013416324509307742,0.0003375185187906027
3402,0.9662935435771942,-0.0149364173412323
3403,0.2931363433599472,-0.041551291942596436
3404,-0.047473329221247695,-0.045534998178482056
3405,0.08696747571229935,0.7872790694236755
3406,0.2197210043668747,0.11125308275222778
3407,0.341755174100399,0.026154980063438416
3408,-3.8261787267401814e-05,0.022199902683496475
3409,0.2228846326470375,0.07198052853345871
3410,0.219865808961913,0.0794253870844841
3411,0.2015301458304748,0.056224726140499115
3412,0.001516253687441349,-0.00673360750079155
3413,-0.225110313273035,-0.22473694384098053
3414,0.3226256009656936,0.05968569964170456
3415,-0.0005242326878942549,0.005686197895556688
3416,-0.12884361296892166,-0.19213207066059113
3417,-0.005188728289795108,0.014225393533706665
3418,-0.01152384007582441,0.005026526749134064
3419,-1.586648722179234,-1.3454279899597168
3420,-0.009336337447166443,0.014288142323493958
3421,0.06668848899425939,0.009891911409795284
3422,0.004727193154394627,0.03408149257302284
3423,-0.00592132838210091,-0.00620557414367795
3424,0.0010696032550185919,0.014895251020789146
3425,0.14340180449653417,-0.00018306769197806716
3426,-0.1048768162727356,0.6234629154205322
3427,0.41571808606386185,0.10069436579942703
3428,0.13201532437233254,0.18669797480106354
3429,0.004639903083443642,0.010637033730745316
3430,0.0921946307644248,0.011476320214569569
3431,0.13966500759124756,0.19907526671886444
3432,-0.00792134089715546,-0.0059005264192819595
3433,0.1521033551543951,0.43717333674430847
3434,0.05353330250363797,0.08706625550985336
3435,0.033735744655132294,-0.04850515350699425
3436,1.2739824475720525,0.0069394102320075035
3437,-0.08142469194717705,-0.08248525857925415
3438,-0.009125745855271816,-0.0073401713743805885
3439,0.255872679175809,0.10790081322193146
3440,0.19703511171974242,0.08039774000644684
3441,-0.007186438888311386,0.034308820962905884
3442,0.028571370989084244,0.13804754614830017
3443,-0.6459111124277115,-0.6543816328048706
3444,0.023642451502382755,0.05738823860883713
3445,0.018587466329336166,0.02926957979798317
3446,-0.24374388228170574,-0.18725180625915527
3447,-0.312759917229414,-0.21885967254638672
3448,-0.003079082816839218,-0.00480047520250082
3449,0.0019344459287822247,-0.001445018919184804
3450,-0.026515690609812737,0.6004064679145813
3451,0.059186844155192375,0.003511376678943634
3452,1.6662423815578222,-0.017466936260461807
3453,2.3388312458992004,-0.03983203321695328
3454,-0.02251306362450123,0.2231518030166626
3455,-0.008831835584715009,-0.0031181108206510544
3456,0.1950718208681792,0.018564684316515923
3457,0.0008740932535147294,0.0007150832680054009
3458,-0.0023326892405748367,0.032324157655239105
3459,2.1597538725472987,0.011727450415492058
3460,0.008983025327324867,0.0312897190451622
3461,-0.06642306875437498,-0.06512024998664856
3462,0.24422729015350342,-0.36474406719207764
3463,-0.0003229996837035287,0.0199838038533926
3464,-0.0053864046931266785,0.057168200612068176
3465,0.13576698838733137,0.007505570538341999
3466,-0.03476972226053476,-0.0360693596303463
3467,1.7481336354685482,0.04038172587752342
3468,-0.008520714880432934,-0.003814069554209709
3469,-0.006918709492310882,0.04752069711685181
3470,0.03401384316384792,0.026503367349505424
3471,0.009808827191591263,-0.010848065838217735
3472,0.09125616308301687,-0.0029583657160401344
3473,-0.07193353213369846,-0.0631718635559082
3474,0.018266916275024414,0.01775933802127838
3475,-0.017676262636086904,-0.01169006247073412
3476,0.0818721167743206,-0.015920016914606094
3477,0.009210431065876037,0.12438881397247314
3478,1.237880602478981,0.05892815440893173
3479,0.20492199063301086,-0.08709902316331863
3480,-0.014850929379463196,-0.004278390668332577
3481,1.358206931501627,-0.03908510506153107
3482,0.8528954386711121,-0.05006962642073631
3483,-0.14138375222682953,-0.08153996616601944
3484,1.156637541949749,-0.029287084937095642
3485,0.0015337440418079495,0.009145092219114304
3486,-0.07105492167829652,-0.02144194394350052
3487,-0.012776878154909355,-0.010845107957720757
3488,-0.02545154094696045,-0.14624013006687164
3489,0.1824711738154292,0.002061109524220228
3490,0.012818257324397564,-0.002471262589097023
3491,0.3312501460313797,-0.01427328959107399
3492,-0.07248799626540858,-0.07070676982402802
3493,0.6648361752741039,0.03347148001194
3494,-0.036976682022213936,-0.043817393481731415
3495,-0.061513736261986196,-0.05173642933368683
3496,0.009983906875058892,0.004856379237025976
3497,-0.045503245666623116,-0.047684550285339355
3498,0.06368141586426646,0.0946265235543251
3499,-0.008720249403268099,-0.005028708837926388
3500,-0.11696329006372252,-0.10928652435541153
3501,0.0005499520339071751,0.030319469049572945
3502,0.5700153480283916,0.03156052902340889
3503,0.12556199310347438,0.03873513638973236
3504,-0.026196546852588654,-0.025159478187561035
3505,1.046941399721618,0.05419575423002243
3506,0.0010957130580209196,0.0006072100950405002
3507,0.09260720014572144,0.08608561754226685
3508,0.0045656561851501465,-0.10976208001375198
3509,-0.017808639560826123,0.02726232446730137
3510,0.40497635304927826,-0.15304866433143616
3511,0.7134243118343875,0.05622508004307747
3512,0.026940450072288513,0.007123935967683792
3513,-0.005403955699875951,0.05218343436717987
3514,-0.11229665577411652,-0.22209753096103668
3515,0.058710181605420075,0.23596006631851196
3516,0.1577383577823639,0.1309470385313034
3517,1.0211102471221238,0.06668448448181152
3518,0.03753993287682533,0.17211224138736725
3519,3.8530403273180127,-0.00833065714687109
3520,0.16290155895694625,0.042832572013139725
3521,0.06328126770677045,0.019401952624320984
3522,-0.05212298035621643,0.3523657023906708
3523,-0.006930055882548913,0.03161609172821045
3524,-0.16057586669921875,-0.36114615201950073
3525,1.1813347193528898,0.04222039505839348
3526,0.07298474758863449,-0.08360213786363602
3527,0.8092314675450325,0.04284480959177017
3528,0.28635707264766097,0.07056692987680435
3529,0.2962132189422846,0.06203291565179825
3530,0.05685101402923465,0.06778480857610703
3531,-0.0016707628965377808,0.06929194927215576
3532,0.1239941930398345,0.16984616219997406
3533,0.01210535317659378,-0.04102480411529541
3534,0.1094299447722733,0.00475355377420783
3535,0.10828477051109076,0.0072425538673996925
3536,0.39229245626484044,0.12205949425697327
3537,-0.6359888857696205,-0.6374516487121582
3538,0.005881768651306629,0.004621797241270542
3539,0.0026815140736289322,0.0187168437987566
3540,0.016787261629360728,0.08242622017860413
3541,3.17643154412508,-0.04632623493671417
3542,0.12716350192204118,0.055067531764507294
3543,-0.3842441737651825,-0.5033441781997681
3544,-0.006900976411998272,0.05300730839371681
3545,0.24461729878385086,0.12234359979629517
3546,-0.0228174338262761,-0.02250724472105503
3547,-0.015766899014124647,0.003736145794391632
3548,0.18501355207990855,0.12131970375776291
3549,0.5289234071969986,0.02666977047920227
3550,0.022259092889726162,-0.0059569054283201694
3551,1.759878370910883,0.0668904185295105
3552,-0.023231793253216892,0.014554819092154503
3553,0.16260140389204025,0.05104687809944153
3554,1.6730522736907005,0.007170498371124268
3555,0.05808823835104704,0.04828033596277237
3556,0.01865037833340466,0.0005623074248433113
3557,0.3325693476945162,0.6430510878562927
3558,-0.003046722151339054,-0.005878562107682228
3559,0.2545332689769566,0.18316277861595154
3560,0.6473304480314255,0.3790874481201172
3561,-0.045170377008616924,-0.02992396056652069
3562,-0.025113053619861603,-0.05395336076617241
3563,0.049218601547181606,0.05158647149801254
3564,0.09394017979502678,-0.023991994559764862
3565,0.13205870777892414,0.04176664352416992
3566,0.35144674428738654,0.008207933977246284
3567,0.03194668795913458,0.014897835440933704
3568,0.024471576762152836,0.0145641528069973
3569,0.01772470786818303,0.005847367458045483
3570,-0.004631372168660164,0.04752647504210472
3571,-0.1091997055336833,-0.07971018552780151
3572,-0.5965869799256325,-0.6024868488311768
3573,0.06708275536311703,0.07859550416469574
3574,0.009678305874112994,0.010503548197448254
3575,0.013985036173835397,0.015650874003767967
3576,0.9364146799780428,0.04301915317773819
3577,-0.01651092991232872,-0.03885261341929436
3578,-0.10691219405271113,-0.06650824844837189
3579,1.2378594670444727,0.021480919793248177
3580,0.4508105665445328,0.08789168298244476
3581,0.36019400984514505,0.018709983676671982
3582,0.002795629610773176,0.06184197962284088
3583,0.10531436838209629,0.02611125446856022
3584,-0.0006159590557217598,0.0507722944021225
3585,0.02308562956750393,0.06293481588363647
3586,0.014649011194705963,0.03171338140964508
3587,-0.0034635850170161575,0.0013756286352872849
3588,-0.08193480229238048,-0.07608100026845932
3589,0.030217480030842125,0.057009465992450714
3590,0.21139567345380783,0.043381884694099426
3591,0.001283765072003007,0.0033094908576458693
3592,-0.010080778039991856,0.0014746719971299171
3593,0.30448123816313455,0.08770357817411423
3594,0.002083496414124966,0.00899249967187643
3595,-0.0001511431582912337,0.0075349221006035805
3596,-0.02298629516735673,0.0037321653217077255
3597,0.017884524539113045,0.007885650731623173
3598,0.09716536093037575,0.00041926035191863775
3599,-0.03488452360033989,-0.018970251083374023
3600,0.07298941927729174,0.05958467721939087
3601,0.003576368253561668,0.013586307875812054
3602,0.5790948272551759,0.001948221237398684
3603,1.0060657998837996,0.10971926152706146
3604,0.007936828760430217,0.055184800177812576
3605,-0.007418505623936653,0.02043009363114834
3606,1.4120421390980482,-0.002998070791363716
3607,-0.031742408871650696,-0.1489437073469162
3608,-0.15168938785791397,-0.16260656714439392
3609,-0.0647513410076499,0.04450441151857376
3610,-0.3144836826249957,-0.31028589606285095
3611,0.6883503533899784,0.04205135256052017
3612,0.019443077966570854,-0.004663337953388691
3613,-0.0053927041590213776,0.026390280574560165
3614,2.543191373348236,0.060085050761699677
3615,-0.012353572274150793,0.00792188011109829
3616,0.16308858059346676,0.006304414011538029
3617,-0.0030965865589678288,0.008637884631752968
3618,0.08799303788691759,0.12038249522447586
3619,-0.22567425668239594,-0.19063952565193176
3620,0.10183749254792929,0.04302322864532471
3621,0.08369299955666065,0.008726263418793678
3622,-0.0001984602931770496,0.006281937938183546
3623,-0.04729420645162463,-0.010720949620008469
3624,-0.03521866323717404,-0.03000963106751442
3625,-0.04252452217042446,-0.02153453417122364
3626,0.40164246782660484,0.03130964934825897
3627,0.22790329263079911,0.03602159768342972
3628,-0.022722866386175156,-0.03414575383067131
3629,-0.0028845686465501785,0.033330462872982025
3630,1.1781517264898866,0.08673923462629318
3631,0.3656582342227921,0.04549838602542877
3632,1.4971699565649033,-0.02795664221048355
3633,0.15076609328389168,0.023540567606687546
3634,0.055451336316764355,0.023686561733484268
3635,2.551377964904532,0.019068410620093346
3636,0.11143692815676332,0.0012924307957291603
3637,-0.011464498937129974,-0.010309308767318726
3638,0.0024592233821749687,-0.008930554613471031
3639,-0.09926647529937327,-0.09597674757242203
3640,2.3319725514156744,0.007288073189556599
3641,-0.02958606742322445,-0.008778918534517288
3642,0.029923534020781517,0.0029240641742944717
3643,-1.1936680246144533,-1.176565408706665
3644,0.21665005674003623,0.01935560069978237
3645,-0.0732920691370964,-0.18408042192459106
3646,-0.10272763296961784,-0.08929531276226044
3647,-0.031938697677105665,-0.027498509734869003
3648,-0.0034843613975681365,-0.0033795060589909554
3649,0.032613308634608984,0.06095471233129501
3650,0.04172500432468951,0.03775525838136673
3651,0.0022911429405212402,0.16524989902973175
3652,0.30842361645773053,0.15764643251895905
3653,0.00500443740747869,0.00043367233593016863
3654,2.397437911480665,0.006186474114656448
3655,0.0011757593601942062,-0.008089998736977577
3656,0.043696204200387,0.025585265830159187
3657,0.011702656280249357,0.16887128353118896
3658,0.009652480483055115,0.07005444169044495
3659,-0.2440553531050682,-0.250378280878067
3660,0.01402741763740778,0.00385768199339509
3661,-0.005272935377433896,0.0007765698246657848
3662,0.06941685178026091,0.005800256505608559
3663,0.02023276500403881,0.04679848998785019
3664,0.004628445953130722,-0.04164509475231171
3665,0.3839224576950073,0.0056321993470191956
3666,0.05898537114262581,-0.03859763965010643
3667,-0.0012344568967819214,-0.14791594445705414
3668,0.380777008831501,0.3409684896469116
3669,-0.0794999785721302,-0.0922587439417839
3670,0.0033743949607014656,0.0017680744640529156
3671,0.22393836680566892,0.18676376342773438
3672,0.5273684114217758,-0.03223298490047455
3673,-0.06703902035951614,-0.09772271662950516
3674,-0.03618623502552509,-0.06231587380170822
3675,-0.0001084743012143008,0.005245742853730917
3676,1.0644651935435832,0.07312823832035065
3677,-0.0035444452660158277,0.0314856693148613
3678,2.1539208069443703,-0.09831826388835907
3679,0.008063118671998382,0.04078007489442825
3680,0.04853265546262264,0.007681846618652344
3681,0.008316530846059322,-0.011224046349525452
3682,-0.02667263336479664,-0.037085581570863724
3683,0.004196543246507645,0.0007614321075379848
3684,0.6056330204123697,0.011014324612915516
3685,-0.00024210917763412,0.004975898656994104
3686,0.6247589662671089,0.02916252613067627
3687,-0.0054692772682756186,0.051467496901750565
3688,0.514608159661293,0.046095676720142365
3689,0.32854119688272476,-0.04252638295292854
3690,-0.1929496280499734,-0.18370898067951202
3691,0.602754695340991,0.01818815805017948
3692,0.42419982608407736,0.03855541720986366
3693,-0.07126632146537304,-0.06804387271404266
3694,0.008374851662665606,-0.00353442900814116
3695,0.09752268349438964,0.00207195314578712
3696,2.1995537653565407,0.01621992141008377
3697,-0.014819487929344177,0.013795800507068634
3698,0.013412019616225734,0.007646056357771158
3699,-0.04905993491411209,0.006184794008731842
3700,-0.0027098634745925665,0.07784971594810486
3701,-0.05484037473797798,-0.07705000042915344
3702,3.325822740793228,-0.0571599006652832
3703,0.006081810919567943,0.08614383637905121
3704,0.005657509391312487,0.013543871231377125
3705,-0.19055524887517095,-0.09669322520494461
3706,0.2992737317690626,0.058526549488306046
3707,0.0035425161477178335,-0.002538635628297925
3708,-0.05567512847483158,0.08393984287977219
3709,-0.08896259660832584,-0.050166431814432144
3710,-0.017731687054038048,0.03885326161980629
3711,-0.0371971055865572,-0.02637210115790367
3712,-0.1424607797525823,-0.12498774379491806
3713,0.41650964319705963,0.006103508174419403
3714,-0.07570321764796972,-0.06402026861906052
3715,0.00978866426681634,0.0003058988368138671
3716,0.0006598298787139356,0.04963884502649307
3717,-0.20246642877464183,-0.1936972439289093
3718,-0.021422193633043207,-0.0019770804792642593
3719,0.00917931948788464,0.03358958289027214
3720,-0.04657662566751242,0.10821875929832458
3721,0.24878969602286816,0.050985537469387054
3722,-0.00038463732926175,-0.00017913751071318984
3723,-0.015595247969031334,-0.032679080963134766
3724,-0.009357365110190585,0.011040673591196537
3725,0.19225745555013418,0.03130539879202843
3726,0.002962067723274231,0.05452676862478256
3727,0.09008681774139404,-0.08765160292387009
3728,-0.007493169658118859,0.0008535133674740791
3729,-0.015543440133333206,0.06382399797439575
3730,-0.11850713729858399,-0.08061705529689789
3731,0.577932596206665,0.012899823486804962
3732,-0.07813089771661907,-0.060028597712516785
3733,1.1065334051381797,0.003412305610254407
3734,0.420651912689209,-0.23181816935539246
3735,-0.02134422305971384,-0.022536881268024445
3736,0.024190209805965424,-0.011565394699573517
3737,-0.004463792662136257,0.014566360972821712
3738,0.004399652360007167,0.038296982645988464
3739,0.07252262375550345,0.008990283124148846
3740,0.10336931608617306,-0.02310866117477417
3741,0.11978927627205849,0.05778113380074501
3742,0.115847647190094,-0.014429726637899876
3743,0.015089269261807203,0.04878080636262894
3744,0.19236357137560844,0.01722836121916771
3745,0.2807745449244976,-0.01963525451719761
3746,0.005672965198755264,0.02437615394592285
3747,0.002500965492799878,0.09012153744697571
3748,-0.08748457487672567,-0.09650731831789017
3749,2.9609708851203322,0.006874307058751583
3750,0.02784883975982666,-0.04191143810749054
3751,0.018970246077515185,0.08690133690834045
3752,-0.05178725498262793,-0.04892176017165184
3753,0.46022702008485794,-0.0385228767991066
3754,0.7002322413027287,0.011547833681106567
3755,-0.11209825798869133,-0.10209302604198456
3756,-0.038515823893249035,0.03816947340965271
3757,0.1547060026496183,0.18691585958003998
3758,0.04561788961291313,0.056319575756788254
3759,-0.0022606672464462463,-0.0011637494899332523
3760,-0.09037336148321629,-0.003252163529396057
3761,-0.20268165692687035,-0.13905569911003113
3762,0.0795669459621422,0.009906084276735783
3763,0.08069116296246648,0.07922433316707611
3764,0.045610299333930016,0.013210298493504524
3765,-0.008841986826155335,0.02965463325381279
3766,0.03556250501424074,-0.008990166708827019
3767,-0.003901778269209899,-0.002938122721388936
3768,0.5524414264364168,0.08191034197807312
3769,0.12399920867756009,0.06916844099760056
3770,-0.016665175582602387,-0.011315607465803623
3771,0.11169033125042915,-0.05045782029628754
3772,0.2713855095207691,-0.0065110414288938046
3773,-0.212437832262367,-0.21078774333000183
3774,0.00931499972648453,0.008672625757753849
3775,0.035728112794458866,0.1838873326778412
3776,0.1923268958926201,-0.01630360633134842
3777,0.051919907331466675,-0.07619915902614594
3778,-0.01734230061993003,0.00029490888118743896
3779,0.012950785458087921,0.028278058394789696
3780,0.5420374609529972,-0.02730463817715645
3781,0.012925622519105673,0.016769375652074814
3782,0.0007968995487317443,0.001259857788681984
3783,0.018582718446850777,0.11801281571388245
3784,0.14459617622196674,0.019568348303437233
3785,0.04794937954284251,0.0027386394795030355
3786,-0.00031520886113867164,0.05639622360467911
3787,0.007356178073678166,0.0004655395750887692
3788,0.14543386921286583,-0.038488153368234634
3789,0.13366261404007673,0.4184333384037018
3790,0.1108712861314416,0.04288751631975174
3791,0.04579964652657509,0.06427125632762909
3792,0.3349624499678612,-0.03637488931417465
3793,0.09918343306162569,0.007679866626858711
3794,0.008933169292286039,0.1487819105386734
3795,0.10278156260028481,0.034513212740421295
3796,0.7766072899103165,-0.021271388977766037
3797,0.34585514664649963,-0.08725586533546448
3798,0.19356117397546768,-0.06418231874704361
3799,0.22570429742336273,-0.01863178424537182
3800,0.07133513689041138,-0.07189768552780151
3801,1.314674480818212,0.05183659866452217
3802,1.9497608002275229,0.04863620549440384
3803,0.04615760641172528,0.004470258951187134
3804,0.00820548553019762,0.03501560166478157
3805,-0.002133691683411598,-0.003344301600009203
3806,1.0015543700792477,0.08934991806745529
3807,-0.011101378128159922,-0.010336705483496189
3808,0.019627727568149567,0.004794365726411343
3809,0.12434853985905647,-0.010848809033632278
3810,0.18083827290683985,-0.005006781313568354
3811,0.02822856605052948,-0.14470645785331726
3812,1.1507827073073713,0.008010146208107471
3813,0.13660115069069434,0.016385870054364204
3814,0.01556179125327617,0.005987121257930994
3815,-0.01567410840652883,-0.001338144764304161
3816,0.013528242707252502,0.039916470646858215
3817,-0.14219872746616602,-0.11011774837970734
3818,0.0865943874232471,0.10545836389064789
3819,0.047339984215795994,0.03433109074831009
3820,0.17432454973459244,0.008904017508029938
3821,-0.0047796908766031265,-0.0035638445988297462
3822,0.5286281500011683,0.023615097627043724
3823,-0.06553897447884083,-0.06504902988672256
3824,-0.19867122825235128,-0.18216228485107422
3825,-0.004561569541692734,0.519578754901886
3826,-0.11570143699645996,-0.5942134857177734
3827,0.0872077734056802,0.08765613287687302
3828,-0.03316082693345379,-0.028027478605508804
3829,-0.06682763935532421,-0.062241874635219574
3830,0.191128708422184,0.010955842211842537
3831,1.9536211490631104,0.13321463763713837
3832,0.7377902586013079,0.016457168385386467
3833,0.015067400541738607,0.000419368501752615
3834,-0.08495699800550938,-0.09212471544742584
3835,0.7576950322836637,-0.00865859817713499
3836,-0.042328089475631714,-0.21393230557441711
3837,-0.16819799691438675,-0.2001376450061798
3838,-0.005515431519597769,-0.010171390138566494
3839,-0.008436061048996635,0.00031034834682941437
3840,0.15894758980721235,0.008301454596221447
3841,0.06402443768456578,0.05906747654080391
3842,0.1326353581098374,0.04649893194437027
3843,3.7731868801638484,-0.005483314394950867
3844,0.012462188955396414,0.008788108825683594
3845,0.2619995102286339,-0.017161503434181213
3846,0.001946651769685559,0.036396753042936325
3847,-0.05544993467628956,-0.051863379776477814
3848,1.280092966859229,0.0019258147804066539
3849,0.010016847401857376,0.03968265280127525
3850,1.2452004197984934,0.028685959056019783
3851,0.0003306935541331768,0.040355198085308075
3852,0.014901343733072281,-0.04015589505434036
3853,1.1777349840849638,-0.009366752579808235
3854,0.07675386965274811,0.0038053616881370544
3855,0.3759941942989826,0.8642389178276062
3856,1.253708876669407,-0.009022615849971771
3857,0.7166217032354325,0.011559220030903816
3858,-0.13147775642573833,-0.13295653462409973
3859,-0.01634700760245323,-0.014836969785392284
3860,0.597923890221864,0.016676440834999084
3861,0.03893397387582809,0.039660368114709854
3862,0.2673153029754758,-0.01403294038027525
3863,0.11755773355253041,0.08824978023767471
3864,0.046927489805966616,-0.006288925185799599
3865,5.528430559672415,0.029258284717798233
3866,0.10358943976461887,0.008794330060482025
3867,-0.004529013473074883,0.05404192954301834
3868,-0.01382765406742692,0.04680866003036499
3869,1.0678654611110687,-0.06628446280956268
3870,0.05379995331168175,0.009125418961048126
3871,3.200010480824858,0.18554334342479706
3872,0.009127078199526295,0.03625542297959328
3873,0.005239532329142094,0.04602137953042984
3874,0.01056821271777153,-0.02418075129389763
3875,-0.7286921944469213,-0.7165752649307251
3876,0.059842644608579576,0.01824801415205002
3877,-0.004829784855246544,0.00035242456942796707
3878,0.0011232791002839804,0.004091349430382252
3879,0.00344245508313179,-0.013915415853261948
3880,0.22474104166030884,-0.012729816138744354
3881,0.012312334030866623,-0.02325957641005516
3882,0.3600057465955615,0.08159428834915161
3883,-0.016978434519842267,0.0015320982784032822
3884,0.057679397985339165,0.05621121823787689
3885,-0.007508680457249284,0.0017707310616970062
3886,0.2064780592918396,-0.3053976893424988
3887,-0.02365657314658165,-0.020098064094781876
3888,-0.0002940998238045722,0.04253191873431206
3889,-0.0002783058298518881,0.007393454667180777
3890,0.3588297814130783,-0.01316758617758751
3891,-0.018618312024045736,-0.018412811681628227
3892,0.07498567341826856,0.014307219535112381
3893,-0.03967082663439214,-0.04145202040672302
3894,0.0012325495481491089,0.04790141060948372
3895,0.02827823907136917,-0.03771379217505455
3896,-0.010868087410926819,-0.00028087198734283447
3897,0.005331710204482079,0.031813934445381165
3898,0.01368653288227506,0.020031234249472618
3899,-0.0027239388728048652,0.0050661880522966385
3900,-0.0012571890838444233,-0.007601974066346884
3901,0.5285929441506596,0.0007620504475198686
3902,-0.01500396232586354,-0.007564982865005732
3903,-0.28043554350733757,-0.3114769458770752
3904,0.14018942043185234,0.05279482528567314
3905,0.5619435447733849,0.03772620111703873
3906,0.23542969301342964,0.001675681211054325
3907,0.1367616094648838,0.08164435625076294
3908,-0.0008533434011042118,0.003471134230494499
3909,-0.006345176312606782,-0.005871450528502464
3910,0.04620438301935792,0.037682972848415375
3911,0.13721225137123838,0.04693600907921791
3912,0.0018398913089185953,0.0023625160101801157
3913,0.0083819588762708,0.010095709003508091
3914,0.08507447689771652,0.0024531669914722443
3915,0.006069769151508808,0.042320411652326584
3916,-0.0032784342765808105,-0.0058244364336133
3917,0.05499176308512688,0.0491882786154747
3918,0.07493554425309412,0.03245247155427933
3919,0.0015310193120967597,0.013367467559874058
3920,1.1445133462548256,0.018489887937903404
3921,0.011194061720743775,0.00339039065875113
3922,0.43488698452711105,-0.09351105242967606
3923,1.1285700369626284,0.07120630890130997
3924,3.0310926400125027,-0.0036508026532828808
3925,0.14695038367062807,0.2684742212295532
3926,1.7292682352126576,0.007519281469285488
3927,0.2546111736446619,0.06560727953910828
3928,0.1119493618607521,-0.04496029019355774
3929,-0.021361639723181725,0.007299233227968216
3930,0.2140540067339316,0.005121299996972084
3931,-0.00039702822687104344,0.009623883292078972
3932,0.48830948816612363,0.015562623739242554
3933,0.032704939832910895,0.017621653154492378
3934,0.01526153166196309,0.005045990459620953
3935,0.06972194090485573,0.26660969853401184
3936,-0.009860432139248587,-0.009409952908754349
3937,0.13431832566857338,-0.0027234330773353577
3938,0.15624756552278996,0.04004736244678497
3939,-0.10895667597651482,-0.08324027806520462
3940,-0.014519117772579193,-0.07221956551074982
3941,0.2560778313782066,0.42778852581977844
3942,0.016233380883932114,0.02271886169910431
3943,1.553024535998702,0.8719444274902344
3944,1.5954581405385397,0.019772473722696304
3945,0.09044048389478121,0.0011662832694128156
3946,0.3346465677022934,0.15101109445095062
3947,-0.017533186823129654,0.42269015312194824
3948,0.3983347386092646,0.0017292604316025972
3949,-0.12964382185600698,-0.1289946734905243
3950,0.018916085362434387,-0.04480681195855141
3951,0.48478543938836083,0.004323306959122419
3952,-0.09187588632106782,-0.0997936800122261
3953,0.22368169168476015,0.046595100313425064
3954,2.6048605665564537,1.6430943012237549
3955,0.7332920264452696,0.021297385916113853
3956,0.9722770564258099,-0.011541157960891724
3957,-0.004354707583843265,-0.0036825365386903286
3958,-0.03771534934639931,-0.03833359479904175
3959,0.3781529465923086,0.004689144901931286
3960,-0.1703696772456169,-0.261388897895813
3961,0.12395598739385605,-0.010156982578337193
3962,0.0018152734846808016,0.016254635527729988
3963,0.12113992683589458,0.001111837336793542
3964,0.05066142859868705,0.15673433244228363
3965,0.6229075621813536,0.007729997858405113
3966,0.09457727521657944,-0.07465595006942749
3967,-0.163895966608834,-0.14391463994979858
3968,0.6207515932619572,0.04915601387619972
3969,-0.04589928628411144,-0.04646972194314003
3970,0.008244280586950481,0.0014927593292668462
3971,-0.6027217115915846,-0.5975672602653503
3972,0.16361495852470398,0.021533463150262833
3973,0.5051950607448816,-0.01130528561770916
3974,0.32138221710920334,-0.010091148316860199
3975,0.007634546956978738,0.18568286299705505
3976,-0.023107771761715412,0.029483124613761902
3977,0.23666937183588743,-0.005557167809456587
3978,0.18182124732993543,0.007732849568128586
3979,0.010599805376841687,0.23607733845710754
3980,-0.028706108927726744,0.11114263534545898
3981,0.02587968111038208,-0.022198248654603958
3982,0.1737515926361084,-0.06258057802915573
3983,0.01057695085182786,0.05546414852142334
3984,0.0008293851278722286,0.06738196313381195
3985,-0.00254009199079519,0.00828145444393158
3986,-0.12420269576250575,-0.06743741035461426
3987,-0.05186498607508838,-0.013886157423257828
3988,0.2461753195966594,-0.0002745976089499891
3989,0.8393579600378871,-0.007582520600408316
3990,0.8218292221426964,-0.014254292473196983
3991,0.14220362901687622,-0.10783299803733826
3992,0.28131886944174767,0.2195577323436737
3993,0.07244616880780086,0.042237307876348495
3994,1.0181437134742737,-0.39532336592674255
3995,-0.06017514504492283,-0.04735836386680603
3996,0.30061057209968567,-0.12209682166576385
3997,0.33134619137854315,0.005828602705150843
3998,1.4409336633980274,0.06100068613886833
3999,2.4942335797240958,0.019959136843681335
4000,-0.14323238283395767,-0.12447646260261536
4001,0.08293362520635128,-0.007191636599600315
4002,0.0644669952816912,0.019946878775954247
4003,0.00037257641088217497,0.013882821425795555
4004,-0.07999725826084614,-0.08562056720256805
4005,-0.0005273865535855293,-0.008414514362812042
4006,0.48100408259779215,0.0089360186830163
4007,0.5698148384690285,-0.09489471465349197
4008,1.1856222040951252,-0.022921036928892136
4009,0.04029488563537598,-0.10285898298025131
4010,0.017725234851241112,0.01949813775718212
4011,0.46816209275857545,0.15974366664886475
4012,0.0010346747055791639,0.005249627400189638
4013,0.38622197112999856,0.0015553862322121859
4014,-0.007462991867214441,-0.007623288314789534
4015,1.4199136681854725,0.03521866723895073
4016,0.00902037089690566,0.11962437629699707
4017,6.341199072194286,0.01459656935185194
4018,0.6886330656707287,-0.010998420417308807
4019,0.24694487208034843,0.03584012761712074
4020,-0.04917634651064873,-0.05491688475012779
4021,-0.017347920691463514,-0.0058412207290530205
4022,-0.013295469805598259,-0.0002427138388156891
4023,-0.008455422706902027,0.026670005172491074
4024,0.8992102285847068,0.5765585899353027
4025,0.16310472588520497,0.05869665741920471
4026,3.3689870052039623,0.0030187927186489105
4027,0.020941950380802155,-0.03682530298829079
4028,0.006886458955705166,-0.006007892079651356
4029,0.03723650053143501,0.0036545787006616592
4030,-1.060705108102411e-05,0.019294817000627518
4031,0.3347474583424628,0.036094292998313904
4032,0.008172999476082623,0.05567479506134987
4033,1.1131584206596017,0.1224551647901535
4034,0.2575615818495862,0.09569627791643143
4035,-0.13188212156295775,0.02904626727104187
4036,0.23638904141262174,0.004528920631855726
4037,0.7262489215936512,0.033356793224811554
4038,-0.012217454612255096,-0.034450262784957886
4039,1.2648363262414932,-0.18010523915290833
4040,3.529136950150132,0.07285656780004501
4041,0.0007827356457710266,-0.004102382343262434
4042,-0.007925188168883324,0.04900485277175903
4043,-0.014535095077008009,-0.01244320347905159
4044,0.8808166258968413,0.11968077719211578
4045,0.001413136866176501,0.005157065112143755
4046,-0.006737688148859888,-0.0058983927592635155
4047,-0.03912758827209473,-0.2946969270706177
4048,-0.03439685050398111,-0.0234630536288023
4049,0.06557420794706559,0.0020267744548618793
4050,0.0012831306084990501,-0.008577310480177402
4051,0.06875187894911505,0.04143868759274483
4052,0.1010882630944252,-0.03900085389614105
4053,-0.20525723695755005,-0.2180323302745819
4054,-0.012500089593231678,-0.020109083503484726
4055,0.723625645507127,0.05675344169139862
4056,0.0002751755528151989,-0.0008186269551515579
4057,0.03856292355339974,0.009642074815928936
4058,1.6889673451078124,0.007957478985190392
4059,-0.053212136030197144,-0.10215207189321518
4060,0.004745647311210632,0.036713000386953354
4061,-0.048007564269937575,0.013302158564329147
4062,-0.00026269053341820836,0.03960214555263519
4063,-0.07606584462337196,-0.07695513963699341
4064,3.2558897953131236,0.12198800593614578
4065,-0.004670239761471748,0.03252847492694855
4066,-0.030934059526771307,-0.002094428986310959
4067,5.095154449343681,-0.09730008244514465
4068,0.1786815356463194,-0.023031387478113174
4069,-0.10598086565750009,-0.10062474012374878
4070,0.004080396145582199,-0.0014103120192885399
4071,-0.0832914519123733,-0.0739760473370552
4072,0.2555121485147538,0.006073898635804653
4073,1.567114332690835,0.06100092828273773
4074,0.5317655988037586,-0.021474018692970276
4075,-0.013142354786396027,0.0024792365729808807
4076,0.3161267815157771,0.1244627833366394
4077,-0.0669715830590576,-0.05984202399849892
4078,0.6461982950568199,0.07182543724775314
4079,0.28533928049728274,0.0015652088914066553
4080,-0.0011733518913388252,0.18139426410198212
4081,-0.03786673489958048,-0.023139003664255142
4082,-0.007227873429656029,-0.002641851082444191
4083,0.8485980369150639,-0.03377871215343475
4084,0.12551699834875762,0.040805839002132416
4085,0.8368889130651951,0.014807052910327911
4086,3.1491865175776184,0.0018126647919416428
4087,0.006915722973644733,0.033586546778678894
4088,0.02251819707453251,-0.01782352104783058
4089,-0.014026425778865814,-0.024363599717617035
4090,2.217094521736726,-0.002670309506356716
4091,0.10205875264364295,0.014505520462989807
4092,0.2201800039038062,0.0032070474699139595
4093,-0.10860102635342628,-0.10525190085172653
4094,-0.0017668218351900578,-0.00810272991657257
4095,-0.22431256994605064,-0.22413378953933716
4096,0.12378961717695347,0.002032257616519928
4097,0.0026299478486180305,0.015942445024847984
4098,-0.0032347787637263536,0.00035431236028671265
4099,-0.07793006906285882,0.003982327878475189
4100,0.1306299396092072,0.07171673327684402
4101,-0.015251357108354568,0.028067223727703094
4102,0.0034055006690323353,0.03725879639387131
4103,-0.032873693853616714,-0.012691784650087357
4104,0.005601329021155834,-0.0023164658341556787
4105,0.2132976185530424,0.004091253504157066
4106,-0.0031906012445688248,-0.01280024740844965
4107,0.012307796627283096,-0.033571235835552216
4108,-0.08956141211092472,-0.050934065133333206
4109,0.2744067362509668,0.016076426953077316
4110,0.0001967757852980867,0.004845541436225176
4111,0.031151827424764633,-0.023727696388959885
4112,-0.12483995826914907,-0.10880095511674881
4113,0.0015165556594729426,0.002341797575354576
4114,3.079732444137335,0.0027552926912903786
4115,-0.03646071290131658,-0.0178699754178524
4116,1.59134131250903,-0.00480539258569479
4117,0.005053809843957424,-0.004064757376909256
4118,0.023596959188580513,0.023189762607216835
4119,1.3400094769895077,0.04093242064118385
4120,-0.01259869895875454,0.03738973289728165
4121,0.0003980541223427281,0.0010691434144973755
4122,0.1629725955426693,-0.01600257307291031
4123,0.9900644049048424,-0.018665067851543427
4124,-0.13022604398429394,-0.12978942692279816
4125,0.10119397193193436,0.036110177636146545
4126,0.27748987451195717,-0.03370334953069687
4127,0.03309620777145028,-0.00021980935707688332
4128,-0.01752170454710722,-0.024113040417432785
4129,-0.007506124093197286,0.011185654439032078
4130,-0.09909905152744614,-0.09742556512355804
4131,0.1555455767083913,0.0035073512699455023
4132,0.09552364889532328,-0.007266238797456026
4133,1.4633447043597698,0.005195861682295799
4134,0.016993314027786255,-0.04032094404101372
4135,-0.01097035314887762,0.03667793422937393
4136,-0.0005305497361405287,0.004667222965508699
4137,0.17155861129867844,0.0003986485826317221
4138,0.0013021547347307205,0.06173189729452133
4139,0.0005731903947889805,0.013100969605147839
4140,0.05046936161124904,0.04717165231704712
4141,-0.01961693168277634,-0.009352029301226139
4142,0.2490716064348817,0.02909821644425392
4143,0.1399453952908516,-0.04815131425857544
4144,-0.030091141466982663,-0.026316113770008087
4145,0.4341497905552387,-0.015617101453244686
4146,1.090942420065403,0.08064038306474686
4147,0.012838784721679986,0.0019517986802384257
4148,0.5966938185811159,0.07226143777370453
4149,-0.02508044452406466,-0.014806200750172138
4150,2.6568592016992625,0.6575675010681152
4151,9.659683564677835e-05,0.018744952976703644
4152,0.4474146766588092,0.08951690793037415
4153,-0.02437946424470283,-0.023441970348358154
4154,0.27890125662088394,-0.10553808510303497
4155,0.2672477290034294,-0.046492800116539
4156,0.407802521600388,0.008124809712171555
4157,-0.016113792516989633,-0.015596210025250912
4158,0.2724181394733023,0.02018861100077629
4159,0.08295702098985203,0.08920008689165115
4160,0.26486490342358593,0.019891690462827682
4161,0.0012079777568578722,-0.006709816865622997
4162,0.04135361686348915,-0.00502946600317955
4163,0.009915683418512344,0.02058703824877739
4164,0.0013014394789934158,0.030693355947732925
4165,0.002772737294435501,-0.02015601471066475
4166,-0.09078534692525864,-0.059670984745025635
4167,-1.3719933617976494,-1.3692251443862915
4168,0.20672541484236717,0.026797156780958176
4169,-0.022786354646086693,-0.04068603739142418
4170,-0.19637470483779906,-0.14433056116104126
4171,0.5268041708040982,0.11896056681871414
4172,-0.03846727404743433,0.03773879632353783
4173,-0.19070500135421753,-0.3230375647544861
4174,0.12867957772687078,0.012526948004961014
4175,-0.11658678948879242,-0.11861149966716766
4176,0.6645806081360206,0.012006987817585468
4177,1.5453007286414504,0.0053346045315265656
4178,0.17926051281392574,0.016481949016451836
4179,2.343651592731476,-0.05059844255447388
4180,-0.004368259591501555,-0.0024137203581631184
4181,0.2672307399334386,0.055831220000982285
4182,0.2241290541132912,0.0004386465298011899
4183,0.18691246211528778,-0.16806471347808838
4184,-0.0036899661645293236,0.004811453633010387
4185,0.010668954346328974,0.0033821645192801952
4186,-0.045617883801460264,-0.035294629633426666
4187,0.02696117809682619,0.2446763962507248
4188,0.0884734527207911,0.07545190304517746
4189,-0.004045397974579146,-0.0035284017212688923
4190,0.022233938390854746,0.08682103455066681
4191,-0.001031101681292057,0.06699284166097641
4192,0.08234193548560143,0.0044837454333901405
4193,0.1100388248305535,0.020638447254896164
4194,-0.0245753584895283,-0.0077528394758701324
4195,0.005226227920502424,0.1839592307806015
4196,-0.018021712079644203,-0.005042713135480881
4197,0.16945095064875204,0.0005336722824722528
4198,-0.004666745604481548,0.0005180020816624165
4199,0.9579787757247686,0.1847091019153595
4200,0.2507536858320236,0.06504377722740173
4201,0.026278194040060043,-0.025400402024388313
4202,-0.028821724001318216,-0.024046679958701134
4203,-0.019264683593064547,0.04921984672546387
4204,0.09429313614964485,0.14422404766082764
4205,0.01241673156619072,0.0007241843268275261
4206,-2.0503783190406466e-05,0.0020614629611372948
4207,4.296447542961687,-0.0002881176769733429
4208,-0.0037063774070702493,0.04228529706597328
4209,-0.007286439649760723,-0.020036958158016205
4210,-0.024522783011198042,-0.029269937425851822
4211,0.004306375980377197,-0.07006585597991943
4212,0.16063821892021224,0.00566320912912488
4213,0.008560568792745471,0.019626852124929428
4214,0.15394567232578993,0.05074094235897064
4215,0.2815099898725748,0.03757506608963013
4216,-0.01526336558163166,0.04116576537489891
4217,0.06488550640642643,0.057292670011520386
4218,-0.0029155195225030184,0.037902820855379105
4219,0.024563313461840153,0.009050319902598858
4220,-0.06289604119956493,-0.08653055131435394
4221,4.531334720551968,0.06043113023042679
4222,0.2728924499824643,0.07443026453256607
4223,1.3839221075177193,0.04051735997200012
4224,0.146598864113912,0.015783166512846947
4225,-0.035680755972862244,-0.02510875277221203
4226,-0.11373029462993145,-0.07362957298755646
4227,-0.02887720597209409,-0.027668515220284462
4228,0.863416463136673,0.5125775337219238
4229,0.3085551865005982,0.004906453657895327
4230,-0.03690482676029205,-0.02885236218571663
4231,0.004187163896858692,0.0006863567978143692
4232,1.351720230653882,0.653628408908844
4233,0.033759056743292604,0.08250981569290161
4234,-0.004376400727778673,-0.006288345903158188
4235,-0.028145242482423782,0.17688177525997162
4236,0.04968198388814926,0.10869646817445755
4237,1.3389445544098635,0.046491269022226334
4238,2.0645370384445414,0.002917469944804907
4239,0.027860090776812285,-7.65899894759059e-05
4240,0.21257347473874688,0.6532927751541138
4241,-0.017726226709783077,0.06708289682865143
4242,0.010579006746411324,-0.00992755126208067
4243,0.12255689688026905,0.04000495374202728
4244,0.36574179446324706,0.09234551340341568
4245,0.17421292420476675,-0.0023167207837104797
4246,-0.07823718141298741,-0.07917039096355438
4247,0.8850036095827818,0.05307791382074356
4248,1.0454680138500407,0.009726827032864094
4249,-0.0031584014650434256,-0.006286547519266605
4250,-0.3968836112180725,-0.38607022166252136
4251,0.02802346646785736,-0.00745118735358119
4252,0.43176575005054474,-0.14088940620422363
4253,-0.020523764076642692,0.02165541984140873
4254,0.0010391801060904982,0.17090609669685364
4255,-0.07061105221509933,-0.1699083000421524
4256,-0.12122500903205946,-0.051054395735263824
4257,0.07655638456344604,0.00858800858259201
4258,2.132947168312967,0.08637167513370514
4259,0.6178110465407372,0.024827029556035995
4260,-0.0016820970922708511,0.000856146914884448
4261,0.09215057734400034,0.004126833286136389
4262,0.25948922149837017,0.006406992673873901
4263,-0.01036108285188675,-0.02873585931956768
4264,-0.05098222941160202,-0.022440046072006226
4265,-0.2025342807173729,-0.20343425869941711
4266,0.131813183426857,-0.018823523074388504
4267,-0.0853966419090284,-0.08361911028623581
4268,2.083693441003561,0.169972226023674
4269,0.08262627723161131,0.03548043966293335
4270,0.0944344662129879,0.012871284037828445
4271,0.015361858339019818,0.05719015374779701
4272,0.009992847468092805,0.07235202938318253
4273,1.5214133597910404,0.012107588350772858
4274,-0.14799948573112487,-0.1469803899526596
4275,-0.01853130292147398,-0.026239493861794472
4276,0.43747385405004025,0.06827106326818466
4277,-0.21959875337779522,-0.16434693336486816
4278,-0.0411491522192955,0.3788517117500305
4279,0.9674773325241404,0.016761314123868942
4280,-0.0015767381992191076,0.008092893287539482
4281,-0.19202075898647308,-0.273556649684906
4282,0.07932427898049355,-0.003048549871891737
4283,2.0993153266608715,0.15341219305992126
4284,-0.019373157992959023,-0.02914547361433506
4285,0.0031808816020202357,0.010851583443582058
4286,0.6159133140463382,0.0332927443087101
4287,0.9571356805463438,0.057167865335941315
4288,-0.022577645373530686,0.03335527703166008
4289,-0.04155784264206886,0.005690127611160278
4290,0.00833585998043418,0.053529538214206696
4291,-0.029356799917877652,0.006889535114169121
4292,0.6726849675178528,-0.0557996965944767
4293,1.0080518126487732,-0.17821675539016724
4294,-0.09992025420069695,-0.15674839913845062
4295,0.0035088810545857996,0.020476222038269043
4296,-0.04953011590987444,-0.018418367952108383
4297,0.6971584260463715,-0.010333780199289322
4298,0.018599415197968483,0.03805682808160782
4299,-0.19136494863778353,-0.07874226570129395
4300,0.12327323481440544,-0.010145556181669235
4301,0.21171225607395172,-0.06472039967775345
4302,-0.017763123847544193,0.02658221684396267
4303,0.04660675302147865,-0.013240406289696693
4304,0.1490669879131019,0.013566205278038979
4305,-0.001547918666346959,-0.001035452471114695
4306,0.14192521572113037,-0.36263957619667053
4307,0.06356783211231232,-0.04803428053855896
4308,-0.021679138764739037,-0.018010161817073822
4309,0.0038931427989155054,-0.0011343718506395817
4310,-0.12684269156306982,-0.11713981628417969
4311,0.7575393402948976,0.0018872953951358795
4312,0.06929579749703407,-0.035848766565322876
4313,0.43502385541796684,-0.027638735249638557
4314,0.1651415415108204,-0.039982639253139496
4315,0.5092931006802246,0.031191499903798103
4316,-0.0639397045597434,-0.056445859372615814
4317,-0.01423004268144723,-0.009535415098071098
4318,-0.004083217354491353,0.0006674639880657196
4319,-0.002889771760237636,-0.0017239069566130638
4320,0.9478904267307371,0.23429030179977417
4321,0.025696088559925556,0.00035337451845407486
4322,-0.0004888770054094493,0.0011384354438632727
4323,0.3025287096388638,-0.003229233669117093
4324,2.675950698554516,0.6224292516708374
4325,-0.16494669765233994,-0.19676503539085388
4326,0.7276222016953398,0.122050441801548
4327,-0.21294990181922913,-0.3100639879703522
4328,-0.20564450664096512,-0.18557894229888916
4329,0.03745566192083061,0.03322288766503334
4330,-0.011330830864608288,0.1250762641429901
4331,0.06930029176874086,0.046347372233867645
4332,0.008984181098639965,0.22632741928100586
4333,-0.04385151760652661,-0.02861887216567993
4334,-0.013516712468117476,0.03962533175945282
4335,0.1216896022669971,0.014042822644114494
4336,-0.000784320533275604,0.07692784070968628
4337,0.015190655831247568,-0.005305011756718159
4338,0.013103459030389786,-0.02033459208905697
4339,0.22319955006241798,0.029374010860919952
4340,0.14837839268147945,0.08951113373041153
4341,1.4044482223689556,-0.018327927216887474
4342,0.2057637581601739,0.04050884023308754
4343,0.03953957557678223,0.008244670927524567
4344,0.00030845310539007187,0.011802366934716702
4345,0.15469333063811064,0.26151952147483826
4346,-0.00405043875798583,-0.0037417560815811157
4347,3.139302134513855e-05,-0.03022201918065548
4348,-0.02763429013430141,-0.027247795835137367
4349,0.5273940414190292,0.003854096867144108
4350,0.2828435185365379,0.006259918678551912
4351,0.2588980756700039,-0.02126474864780903
4352,0.016058203298598528,0.013215329498052597
4353,0.8478882312774658,-0.10751671344041824
4354,0.010052122175693512,0.0018052756786346436
4355,0.05627160519361496,0.8630191087722778
4356,-0.005574921611696482,0.08122964203357697
4357,-8.235842688009143e-05,0.03640760853886604
4358,0.02433755248785019,0.04269389063119888
4359,0.005407051183283329,0.0738326758146286
4360,0.33442656602710485,-0.0040647005662322044
4361,0.9362172186374664,-0.0012723144609481096
4362,-0.14909049589186907,-0.14448249340057373
4363,-0.05258109886199236,-0.06305979192256927
4364,0.1484695002436638,0.3846507668495178
4365,0.792703365907073,-0.010031294077634811
4366,0.06285977549850941,0.03462094068527222
4367,-0.01122613437473774,-0.025149300694465637
4368,0.04630691558122635,-0.026754505932331085
4369,-0.0015550532937049864,-0.006682580802589655
4370,0.05293118243571371,0.12450376898050308
4371,0.022433804348111153,0.031236449256539345
4372,1.9045482072979212,0.15577712655067444
4373,0.024818782112561166,-0.0009735545027069747
4374,-0.017435407042503355,-0.013831217773258686
4375,-0.031166571599896997,-0.021039601415395737
4376,-0.022974661085754633,-0.01968987286090851
4377,0.478022581897676,0.007423696108162403
4378,0.8959767010528594,0.07943049818277359
4379,0.34575371257960796,-0.0038591837510466576
4380,-0.01690313732251525,-0.01940670982003212
4381,-0.049527671188116074,-0.06651079654693604
4382,0.01997186557855457,0.6571040153503418
4383,-0.00043663645919878036,0.002810925943776965
4384,-0.03576218710213652,-0.03139118850231171
4385,0.01055544801056385,-0.0003360093105584383
4386,-0.0017188945785164833,0.025626203045248985
4387,-0.005371266510337591,-0.007075917907059193
4388,-0.012646900373511016,0.006577133201062679
4389,-0.02602160267997533,0.01142594963312149
4390,-0.03615815669763833,-0.025709591805934906
4391,-0.06255916319787502,-0.07260935008525848
4392,0.16588501259684563,-0.02720821648836136
4393,0.059174712747335434,-0.031315941363573074
4394,0.09774879645556211,-0.00517962547019124
4395,-0.16692670108750463,-0.13055425882339478
4396,-0.013920212630182505,-0.011836763471364975
4397,0.09600085718557239,0.04568507522344589
4398,0.3816020004451275,0.010835692286491394
4399,0.025218332186341286,0.027194974943995476
4400,0.010238084942102432,-0.03732247278094292
4401,-0.022270889254286885,-0.018508583307266235
4402,-0.08406136836856604,-0.013250112533569336
4403,0.1548624219140038,0.125575989484787
4404,0.2152356868609786,0.1242213174700737
4405,0.1801229016855359,0.05334547162055969
4406,-0.18152305483818054,-0.3206097185611725
4407,-0.003201046958565712,0.023310407996177673
4408,0.09998619556427002,-0.08018499612808228
4409,-0.1344576021656394,-0.11844044923782349
4410,4.050355419516563,-0.11267540603876114
4411,0.03477396070957184,-0.03055601194500923
4412,-0.0008575942774768919,0.03536180779337883
4413,0.04925314709544182,-0.01145579107105732
4414,0.13715487159788609,-0.010612239129841328
4415,-0.19721847772598267,-0.20110681653022766
4416,-0.00024479403509758413,0.000975125003606081
4417,-0.13908715947763994,-0.12967166304588318
4418,0.007599267167970538,0.12240850180387497
4419,0.16024427372030914,0.0865059569478035
4420,0.011533002369105816,-0.0028322008438408375
4421,0.18425043299794197,0.061078306287527084
4422,0.8208971503481735,0.038366448134183884
4423,0.21017301082611084,-0.0861547663807869
4424,0.022637078538537025,0.09181910753250122
4425,0.00018793217896018177,0.005871268920600414
4426,-0.00034335022792220116,0.0013490996789187193
4427,-0.11007423419505358,-0.12357994168996811
4428,0.006407152861356735,-0.016164500266313553
4429,0.0018215877935290337,0.05336928367614746
4430,0.13015075177463586,0.0019061417551711202
4431,0.07015497727843467,0.059773217886686325
4432,0.3495841585099697,-0.03883114084601402
4433,0.6052634157240391,0.029502447694540024
4434,1.8795908208121546,0.08647987991571426
4435,0.21416870690882206,0.08211199194192886
4436,-0.02199584781192243,0.036921676248311996
4437,0.018510280428017722,0.005993829574435949
4438,0.0995624236529693,-0.0005105288582853973
4439,-0.03140076994895935,-0.07210472971200943
4440,-0.002424432896077633,-0.005712754558771849
4441,0.008399446029216051,0.005730353761464357
4442,0.43199431896209717,-0.042081668972969055
4443,0.0004346471032476984,0.0013162322575226426
4444,0.012396059930324554,0.02874162420630455
4445,0.04140233248472214,-0.02296561375260353
4446,0.5146676748991013,0.021646693348884583
4447,0.11653934116475284,0.04022216796875
4448,0.015197956934571266,0.006628905422985554
4449,0.040457895025610924,0.06948838382959366
4450,0.018222898244857788,-0.011167872697114944
4451,0.06671984866261482,0.05575687810778618
4452,0.028886325657367706,0.0673246830701828
4453,0.5352332815527916,0.010862275958061218
4454,0.042587015777833415,0.02066836878657341
4455,0.00699832069221884,0.003431912511587143
4456,0.2612834656611085,0.00970739871263504
4457,0.3710002899169922,0.10542866587638855
4458,-0.008847754448652267,-0.046351030468940735
4459,-0.043539777398109436,-0.028651928529143333
4460,0.018165234941989183,-0.0008967032190412283
4461,0.23752358555793762,0.07285996526479721
4462,0.03335555391095113,0.020475350320339203
4463,-0.024317700415849686,-0.036132581532001495
4464,-0.03337811748497188,-0.02998189628124237
4465,4.2199182701097016e-05,0.0005168769275769591
4466,-0.00035846891114488244,0.008346972055733204
4467,-0.004630351613741368,-0.002566862152889371
4468,0.055158828385174274,0.008128073066473007
4469,0.003158616687869653,0.0004747982893604785
4470,0.009759738110005856,0.11896295100450516
4471,0.03765152767300606,0.008548492565751076
4472,0.035533440415747464,0.010499237105250359
4473,0.0009247688576579094,0.016278725117444992
4474,0.13905362389050424,0.003274438204243779
4475,0.061622379347682,0.5657237768173218
4476,0.009345040298067033,0.05838115140795708
4477,-0.3586867614649236,-0.3182222247123718
4478,0.46842462569475174,-0.06842635571956635
4479,0.054744484834373,0.04495519772171974
4480,0.034661564975976944,0.0939544141292572
4481,2.2033921033143997,-0.04416340962052345
4482,-0.06517112301662564,-0.06718786060810089
4483,-0.011588912480419822,-0.010245620273053646
4484,0.15862041991204023,-0.0053776949644088745
4485,0.20020790275884792,0.017227936536073685
4486,-0.09533295780420303,-0.09370564669370651
4487,0.002116172225214541,0.0005378498462960124
4488,1.8493858619840466,0.004850190132856369
4489,-0.1703729332657531,-0.16880880296230316
4490,1.4270334541797638,-0.10815754532814026
4491,-0.006009894190356135,-0.004946766421198845
4492,0.0014034956693649292,0.007774002850055695
4493,1.0717434715479612,0.06879449635744095
4494,-0.004879812249100723,-0.004117523320019245
4495,-0.059441303739731666,-0.05339958891272545
4496,0.27396718878299,0.030713234096765518
4497,-0.013483235612511635,-0.012409437447786331
4498,-0.03853815561160445,-0.03960449993610382
4499,0.41503372229635715,0.0622057169675827
4500,0.0025580192741472274,0.00855355802923441
4501,0.009827093221247196,-0.014134755358099937
4502,-0.13237615814432502,-0.09271043539047241
4503,0.016067812219262123,0.0076757026836276054
4504,0.15571994334459305,0.04227402061223984
4505,-0.01166126121825073,-0.011024611070752144
4506,-0.16009990870952606,-0.13277707993984222
4507,-0.03893577307479745,-0.03817098215222359
4508,0.022076849825680256,0.06989185512065887
4509,0.6671816515736282,0.007505499292165041
4510,-0.20838080625981092,-0.16435080766677856
4511,-0.003433578462136211,0.012934769503772259
4512,-0.003763287104666233,0.07568787783384323
4513,-0.4076424241720815,-0.39682862162590027
4514,0.01649942249059677,-0.01687091588973999
4515,0.5753523856401443,-0.05759832262992859
4516,0.0024435590021312237,0.0017048749141395092
4517,1.387477159500122,0.010397076606750488
4518,0.12349202437326312,0.004143078345805407
4519,0.011602269019931555,0.0014355846215039492
4520,0.11072399839758873,-0.027961524203419685
4521,0.16730722784996033,-0.22862178087234497
4522,1.783803113430622,0.892075777053833
4523,-0.01938427914865315,-0.016626844182610512
4524,-0.03095381754974369,0.018638180568814278
4525,0.41185078079797677,0.1224861592054367
4526,-0.006010213866829872,-0.01211162656545639
4527,0.0590999350652055,0.1498369425535202
4528,0.0008908661548048258,0.011169872246682644
4529,0.013846870511770248,0.00917080882936716
4530,-0.0018351073958911002,0.003670451696962118
4531,1.2805336053716019,0.012464839965105057
4532,0.1897253543138504,0.027102362364530563
4533,-0.1627653557807207,-0.15976978838443756
4534,-0.010548925230978057,-0.004923972301185131
4535,1.6186573058366776,-0.04115504026412964
4536,2.8608810680452734e-06,0.005308203864842653
4537,0.1980758886784315,0.16072988510131836
4538,0.12350869720103219,0.2440364956855774
4539,-0.00851393780521903,-0.0023751500993967056
4540,0.01145844953134656,0.034137334674596786
4541,0.029150205431506038,0.03926215320825577
4542,1.5219569504261017,-0.16634777188301086
4543,1.4432180537842214,-0.0016076834872364998
4544,0.41738203167915344,-0.09847978502511978
4545,1.5223472129182483,0.010778751224279404
4546,-0.0009260177612304688,-0.06341623514890671
4547,-0.00383605994284153,0.0906979888677597
4548,-0.040308611176442355,-0.040156129747629166
4549,-0.19668914191424847,0.38071221113204956
4550,-0.01328821066999808,-0.013284518383443356
4551,0.022311590262688696,0.00607199314981699
4552,0.3650903875241056,0.01388508453965187
4553,0.6185555476986337,0.8921413421630859
4554,0.026336417067795992,0.020726090297102928
4555,0.03463114798069,0.07881906628608704
4556,-0.6202712208032608,-0.6836971640586853
4557,-0.008719268296772498,0.010815723799169064
4558,-0.13835793262114748,-0.13862574100494385
4559,0.409078317694366,0.021339382976293564
4560,0.10465889424085617,6.374344229698181e-05
4561,0.03009895607829094,0.013055255636572838
4562,0.16139544174075127,-0.03238323703408241
4563,0.284880334045738,0.03727571293711662
4564,0.005129084922373295,0.002066375222057104
4565,-0.01540363027015701,-0.011824222281575203
4566,-0.2086149943061173,-0.20683258771896362
4567,0.4767781717237085,0.00636663194745779
4568,3.061951288022101,0.17391228675842285
4569,-0.003051402047276497,0.014043635688722134
4570,0.08162051904946566,0.032264482229948044
4571,-0.006810093211242929,0.025752734392881393
4572,0.11387260258197784,0.8801048398017883
4573,-0.006726693361997604,0.030767522752285004
4574,-0.028671389451574214,-0.023318126797676086
4575,0.3426749918144196,0.12179882079362869
4576,-0.02203609759453684,-0.008679415099322796
4577,0.039399894332746044,0.0890490859746933
4578,0.39413747005164623,0.030099106952548027
4579,-0.00306562268815469,0.0510605163872242
4580,-0.03483625361695886,-0.019207416102290154
4581,0.022589072585105896,0.03596275672316551
4582,-0.009462159126996994,0.17533719539642334
4583,0.1532893591793254,0.09377846121788025
4584,0.8670037839910947,0.05667351558804512
4585,0.0679786779510323,0.038816165179014206
4586,0.7980804592370987,0.049328453838825226
4587,1.9366686043795198,0.0021661531645804644
4588,1.9534877948462963,0.024696826934814453
4589,0.34870507358573377,0.004440463148057461
4590,0.25672267749905586,-0.018171358853578568
4591,-0.06295182975009084,-0.06321447342634201
4592,-0.008331835269927979,-0.10207429528236389
4593,-0.03486542814425775,-0.034127697348594666
4594,0.7115277023985982,0.11237983405590057
4595,-0.017595432698726654,-0.03017747402191162
4596,4.221964627504349e-05,0.012355068698525429
4597,0.024476986844092607,0.0173562653362751
4598,-5.8169222029391676e-05,0.001020152703858912
4599,1.1986739635468666,0.0077040656469762325
4600,0.12718117755139247,0.07025094330310822
4601,0.01626032590866089,-0.00679378118366003
4602,0.007587212137877941,0.001071438193321228
4603,-0.0008846819400787354,-0.00437591690570116
4604,0.058577820513164625,0.01923344098031521
4605,0.02325411420315504,0.0039242892526090145
4606,1.4177839756011963,0.012106835842132568
4607,0.0751882052354631,0.01950983889400959
4608,-0.03431727528572082,-0.03404891490936279
4609,0.028491924051195383,0.10256294161081314
4610,-0.06569661386311054,-0.07181992381811142
4611,0.02348492108285427,-0.02304593101143837
4612,0.9972369037568569,0.08951734006404877
4613,0.05896329786628485,-0.0014833023305982351
4614,-0.3696232922375202,-0.1466565877199173
4615,-0.014489448862150311,0.018720250576734543
4616,0.1389987301081419,0.015479663386940956
4617,0.001537672127597034,0.0027332473546266556
4618,0.055176182300783694,0.019377751275897026
4619,-0.014990539522841573,0.016668220981955528
4620,0.15519416611641645,0.05595863237977028
4621,-0.0014738710597157478,-0.0011096829548478127
4622,-0.041473664226941764,-0.001180112361907959
4623,1.3255625069141388,-0.01562976837158203
4624,1.2281467579305172,0.08056576550006866
4625,-0.09196559119300218,-0.09071789681911469
4626,0.050964802503585815,0.12654538452625275
4627,-0.09562274813652039,-0.33119186758995056
4628,0.1287582516670227,-0.07100114971399307
4629,-0.12494613539456623,-0.11351477354764938
4630,-0.018890262581408024,-0.004159461706876755
4631,-0.41408217384741874,-0.41209283471107483
4632,0.09280548430979252,0.06529741734266281
4633,0.06668615341186523,-0.2826198935508728
4634,-0.35477890027686954,-0.34867584705352783
4635,-0.04113174416124821,0.00959068164229393
4636,0.007768628410995007,0.059812769293785095
4637,0.10582764632999897,-0.008145266212522984
4638,0.00968833701335825,0.04707176238298416
4639,0.23769600875675678,-0.018001705408096313
4640,0.3703706959495321,0.0454033762216568
4641,0.539037911221385,0.018134308978915215
4642,-0.08414691735379165,-0.08081376552581787
4643,-0.0548678208142519,-0.04992206022143364
4644,-0.0005402244187280303,-3.288418520241976e-05
4645,0.08446044428274035,0.0006287181749939919
4646,1.4521564356982708,0.04664589464664459
4647,1.9362742714583874,-0.02946343459188938
4648,-0.01518956059589982,0.025551240891218185
4649,-0.02953197032911703,-0.009815426543354988
4650,0.5597212594002485,0.020702233538031578
4651,-0.003955640830099583,-0.01382407359778881
4652,0.005135623836395098,0.00048361808876506984
4653,3.823323991149664,0.03381892666220665
4654,0.3171573623549193,0.16747644543647766
4655,0.07395314797759056,0.07698798179626465
4656,0.03758823114912957,0.0018236736068502069
4657,-0.006124222360085696,0.04292186349630356
4658,-0.0025851873360807076,-0.0014893424231559038
4659,0.28746227838564664,0.07587363570928574
4660,0.16470608860254288,0.019007474184036255
4661,0.45220532827079296,0.2668060064315796
4662,0.0026505710557103157,0.03834914416074753
4663,0.0025147945852950215,0.05590962618589401
4664,0.06380445370450616,0.005730003118515015
4665,-8.997018449008465e-05,0.010415484197437763
4666,0.0425864466233179,0.004376193508505821
4667,1.160162809654139,0.05863643065094948
4668,-0.00011335745512042195,0.005102891940623522
4669,-0.021518911817111075,-0.017145324498414993
4670,0.6951055987738073,0.11752274632453918
4671,-0.03549227678740863,-0.034788161516189575
4672,1.9240824654698372,0.002452552318572998
4673,0.009796888005221263,0.0598774328827858
4674,4.947037677993649e-05,0.0020770791452378035
4675,0.2903170958161354,-0.07521069794893265
4676,0.13348083529854193,0.0046251676976680756
4677,0.11948943696916103,0.0037150923162698746
4678,0.01156954187899828,0.0789816752076149
4679,0.02126861223950982,0.0760015919804573
4680,0.001774550590198487,0.005762952845543623
4681,-0.011571509763598442,-0.019468702375888824
4682,0.0011085515579907224,0.03902031481266022
4683,0.795731843507383,0.014804201200604439
4684,-0.02506294846534729,-0.05835983529686928
4685,0.06918181046785321,0.0006199635681696236
4686,0.00447213085135445,0.03581653907895088
4687,-0.03150510520208627,-0.012651149183511734
4688,0.21826177462935448,0.05665316805243492
4689,0.30591860972344875,0.025561029091477394
4690,-0.10487258806824684,-0.11149878799915314
4691,-0.04454846237786114,-0.038603607565164566
4692,0.002667447552084923,0.0008128741756081581
4693,1.948997398139909,0.0008699856698513031
4694,0.14918558672070503,-0.004002212546765804
4695,-0.007742473389953375,0.04504430294036865
4696,1.5863847471773624,0.00026891380548477173
4697,0.07512668333947659,0.027671491727232933
4698,-0.005051696964073926,0.000762078445404768
4699,0.1960687362588942,0.18316419422626495
4700,0.2775619179010391,-0.04339579492807388
4701,-0.03189682960510254,-0.0331231988966465
4702,-0.024867767468094826,0.11195848137140274
4703,-0.004200267117994372,-0.003045011544600129
4704,0.7112183028366417,0.01912294141948223
4705,0.1534863197884988,0.06231638044118881
4706,-0.010258268564939499,-0.0022488832473754883
4707,0.009836100658285432,0.01988048665225506
4708,0.06144875846803188,-0.02045026794075966
4709,0.5366930095478892,0.031340762972831726
4710,0.9242948796600103,0.041563980281353
4711,0.5201763361692429,-0.21384020149707794
4712,0.002745451405644417,0.07215458899736404
4713,-0.12492042244412005,-0.1187460795044899
4714,0.02707428669964429,0.07736564427614212
4715,0.4087559627369046,0.4146205186843872
4716,0.000637531018583104,0.006442371755838394
4717,3.8978838212788105,0.13353772461414337
4718,0.060905675461981446,0.016166558489203453
4719,-0.0031223753467202187,-0.013789210468530655
4720,-0.013000149745494127,-0.01925409771502018
4721,0.4900912158191204,-0.012955356389284134
4722,-0.07559581100940704,-0.17427478730678558
4723,0.2232915349304676,-0.028113234788179398
4724,-0.020036493791849352,-0.013718562200665474
4725,0.5394678395241499,-0.0021438095718622208
4726,1.6134325596503913,0.032281454652547836
4727,0.03385111317038536,0.2031135857105255
4728,-0.0023344957828521726,0.026495806872844696
4729,0.2057322859764099,-0.21962139010429382
4730,0.005036295629906817,0.01088019274175167
4731,0.1365887951105833,-0.022156525403261185
4732,0.009976450353860855,0.010338600724935532
4733,-0.04559606313705444,-0.00593169778585434
4734,-0.0037285434591467492,0.006990488618612289
4735,0.0040056310390355065,0.06189728528261185
4736,-0.0025813122683757683,-0.002083031926304102
4737,0.12569372355937958,-0.06295005977153778
4738,-0.02176069770939648,0.035094231367111206
4739,0.07295293919742107,0.057090990245342255
4740,-0.00475973472930491,0.03189224749803543
4741,-0.00016956403851509094,-0.019327275454998016
4742,0.7084008753299713,-0.15323799848556519
4743,-0.003707614727318287,-0.0072135841473937035
4744,0.03605899214744568,-0.06715390831232071
4745,-0.0502719360501942,-0.04916238412261009
4746,-0.10553519427776337,0.06433822214603424
4747,0.4963253512978554,-0.019405201077461243
4748,0.006061348132789135,0.006021144799888134
4749,0.06896491535007954,-0.005429781973361969
4750,0.003637068599346094,0.011329928413033485
4751,-0.14746443554759026,-0.125681072473526
4752,0.10853581601986662,0.05708548426628113
4753,-0.07738877832889557,-0.09138796478509903
4754,0.10372756887227297,0.06337277591228485
4755,0.00026635010726749897,0.039743583649396896
4756,-0.0046566405217163265,0.01176277082413435
4757,0.002397106436546892,0.0465783029794693
4758,0.0010512461885809898,0.073462575674057
4759,-0.07837246358394623,-0.0650625079870224
4760,-0.1383958701044321,-0.08593834191560745
4761,-0.08331135660409927,-0.1321132481098175
4762,4.416464678943157,0.1466028392314911
4763,-0.1710023395717144,-0.19377946853637695
4764,0.06419386062771082,0.044698525220155716
4765,0.05231112340698019,0.0028446440119296312
4766,0.048571390099823475,0.0802711471915245
4767,1.595982849597931,-0.04360228404402733
4768,0.042786240577697754,0.08956055343151093
4769,0.628608949482441,-0.024972982704639435
4770,2.2031380087137222,-0.1464776247739792
4771,0.07565239770337939,0.09258527308702469
4772,-0.03410479752346873,-0.02760074846446514
4773,0.5038366224616766,0.8843411207199097
4774,0.37756388261914253,-0.008125660941004753
4775,0.007288687387481332,0.057369232177734375
4776,-0.011046817526221275,0.03631031513214111
4777,0.01573297567665577,0.5771426558494568
4778,-0.0007590479763166513,0.18617349863052368
4779,0.01938955952937249,0.010658005252480507
4780,3.533734317868948,-0.007453779689967632
4781,0.14134291978552938,0.002789442427456379
4782,0.16022960096597672,-0.005806072615087032
4783,0.00022574989998247474,0.009474141523241997
4784,0.03854102920740843,0.006585132330656052
4785,0.025846373289823532,0.12392574548721313
4786,2.9903891310095787,-0.07004605978727341
4787,0.8087744118111004,0.06006421148777008
4788,0.021142341196537018,0.05083237588405609
4789,0.040145691484212875,-0.010329226031899452
4790,0.001397028419887647,0.0019384491024538875
4791,0.015630878988304175,0.0625319853425026
4792,0.0007488055853173137,0.013701814226806164
4793,-0.07235705852508545,-0.12296201288700104
4794,-0.020261097699403763,-0.038869988173246384
4795,0.3493633512407541,-0.015709511935710907
4796,-0.019674774259328842,0.0002482552081346512
4797,-0.2517350763082504,-0.3588576018810272
4798,-0.028351849410682917,-0.030320163816213608
4799,-0.032481493428349495,0.22344857454299927
4800,0.16346657276153564,0.5535217523574829
4801,0.5838733278214931,-0.03138916566967964
4802,-0.05706303358078003,-0.04751886427402496
4803,-0.00019011704716831446,0.011300490237772465
4804,-0.029349267977522686,-0.017979290336370468
4805,-0.08867350779473782,-0.09088734537363052
4806,0.16426080465316772,-0.15143686532974243
4807,0.13469840213656425,-0.04252002015709877
4808,0.03461871296167374,-0.03264728933572769
4809,1.1912948861718178,-0.06788921356201172
4810,-0.065282022356987,-0.07451663166284561
4811,1.013167023898859,0.0574798621237278
4812,-0.07997197663644329,-0.07998817414045334
4813,1.3077877033501863,-0.0026074417401105165
4814,-1.0319480800628662,-1.0324429273605347
4815,-0.023544825613498688,0.5521396398544312
4816,0.007050856947898865,0.08603034913539886
4817,0.017665460472926497,-0.002438959665596485
4818,0.3617270386312157,0.12238114327192307
4819,0.23333924787584692,0.18567834794521332
4820,1.203237608075142,-0.05322369560599327
4821,0.08135323598980904,0.04031741991639137
4822,0.0002732512366492301,0.016208747401833534
4823,0.02044699713587761,-0.015087064355611801
4824,-0.0011936059163417667,0.00045655888970941305
4825,1.7526054084300995,-0.2647802233695984
4826,-0.06972468900494277,0.05033489316701889
4827,0.09899401711300015,0.17675091326236725
4828,-0.11581672020656697,-0.10934621840715408
4829,0.1966663961065933,0.00047795905265957117
4830,1.6081350506283343,0.2644975483417511
4831,0.504181165015325,0.05763259902596474
4832,-0.04075233917683363,0.03786475956439972
4833,-0.0547621750831604,-0.06038700416684151
4834,-0.08620224380865693,-0.06757746636867523
4835,0.003610570216551423,0.010344228707253933
4836,0.0841051246970892,0.057074837386608124
4837,0.33323834836483,-0.14714866876602173
4838,0.0066903759143315256,0.05323849990963936
4839,0.05315397307276726,0.06463295221328735
4840,-0.0009671272709965706,0.0712498277425766
4841,0.009463940330315381,0.004407944157719612
4842,1.4340025624260306,-0.006569108925759792
4843,0.04308741167187691,-0.005118134431540966
4844,-0.33135360293090343,-0.3403908312320709
4845,0.2152618272230029,0.000981431920081377
4846,-0.10261364816688001,-0.10437179356813431
4847,0.04756605578586459,0.15977023541927338
4848,-0.06982886913465336,-0.06925678998231888
4849,0.1481964737178032,0.04788960516452789
4850,0.002127941232174635,0.05217021331191063
4851,-0.09810730069909823,-0.09759090095758438
4852,0.030661339755170047,0.0030502034351229668
4853,-0.1055214125663042,-0.08124210685491562
4854,0.1295861005783081,-0.0954957976937294
4855,-0.03754591755568981,-0.04132472351193428
4856,-0.0004873063007835299,0.019267920404672623
4857,-0.11746456265449524,-0.03801339864730835
4858,0.1992183068068698,0.03874268755316734
4859,-0.07448642048984766,-0.07197733968496323
4860,0.034824905917048454,-0.017259709537029266
4861,0.042597729712724686,-0.011632144451141357
4862,-0.13687596794625279,-0.10046907514333725
4863,-0.1304293759749271,-0.12242449074983597
4864,0.01413914980366826,0.2426985502243042
4865,0.45809264574199915,0.005953134968876839
4866,0.24587778747081757,0.04937242344021797
4867,-0.07651205477304757,-0.02213112637400627
4868,-0.020826578605920076,-0.022190634161233902
4869,0.1846856416668743,0.139828160405159
4870,-0.07323041558265686,-0.08525143563747406
4871,0.7409546375515674,0.2447383850812912
4872,0.7847476010465471,0.017906581982970238
4873,0.7988928034901619,0.19342434406280518
4874,0.004153684894845355,0.08247489482164383
4875,0.09615315497330812,0.008797787129878998
4876,2.8245496675372124,-0.016265258193016052
4877,0.23324577859602869,0.03961847722530365
4878,-0.2731245958805084,-0.28199097514152527
4879,0.15404275059700012,-0.4618394374847412
4880,0.012732429429888725,0.03935697302222252
4881,0.0515710785984993,-0.018440350890159607
4882,1.2464903541840613,0.045310910791158676
4883,-0.041687507182359695,-0.03987688198685646
4884,0.15768322348594666,0.05416852980852127
4885,0.20465638116002083,0.0024253763258457184
4886,-0.01690268376842141,-0.0177595317363739
4887,0.9451401680707932,0.0012829313054680824
4888,-0.0122621925547719,0.003858651965856552
4889,-0.07282532751560211,-0.08053821325302124
4890,-0.425477565946494,-0.4201775789260864
4891,-0.14399721787776798,-0.13357484340667725
4892,0.009207453161943704,0.00128965824842453
4893,0.2397276982665062,-0.04901754856109619
4894,0.2295752875506878,-0.02137531153857708
4895,-0.03881952236406505,0.01681014895439148
4896,-0.007787289563566446,0.04425206780433655
4897,-0.06230710633099079,0.12051133066415787
4898,-0.05515550076961517,-0.030754074454307556
4899,0.42068502493202686,-0.0007789116352796555
4900,0.001976967789232731,0.033799801021814346
4901,-0.0013076682662358508,0.0038387891836464405
4902,-0.004804262891411781,-0.003423958085477352
4903,-0.015426109544932842,0.01132381334900856
4904,0.15652416623197496,0.05626841261982918
4905,0.0034521352499723434,0.0666382759809494
4906,0.19938260735943913,0.009159374982118607
4907,0.32964254915714264,-0.12868532538414001
4908,0.033224275801330805,0.2313120812177658
4909,0.013142906129360199,-0.0010481295175850391
4910,1.5935018658638,0.02600160241127014
4911,0.0680440217256546,-0.18251581490039825
4912,-0.5203052193828626,-0.49977660179138184
4913,0.37608699267730117,0.04045186564326286
4914,-0.0005493387579917908,0.41545727849006653
4915,0.7019909871742129,0.08311014622449875
4916,-0.00781795079819858,0.048135869204998016
4917,-0.007075134664773941,-0.008579695597290993
4918,-0.03483075089752674,-0.05238552764058113
4919,-0.048510818858630955,-0.03821268305182457
4920,0.014904080744599923,0.020478567108511925
4921,-0.13483986794948577,-0.12539249658584595
4922,0.00044530219747684896,0.009317159652709961
4923,0.04839457175694406,0.0014081962872296572
4924,0.04408496245741844,0.055190082639455795
4925,-0.04553567245602608,0.016835138201713562
4926,-0.0012470909953117369,-0.0004218490794301033
4927,0.11855174577794969,0.05185952037572861
4928,-0.07513715417007916,-0.07483554631471634
4929,0.25195547565817833,-0.020313464105129242
4930,-0.10674244817346334,-0.1073942631483078
4931,0.04816769063472748,0.0621507465839386
4932,-0.004094302654266357,0.012424904853105545
4933,0.02565702795982361,-0.05864325910806656
4934,0.034376710653305054,-0.012568322941660881
4935,-0.08958710123260971,-0.08096691966056824
4936,0.0009136712178587914,0.0023129116743803024
4937,-0.2573917657136917,-0.28807711601257324
4938,0.5769922770559788,0.02322712540626526
4939,0.04464999586343765,0.0306948684155941
4940,-0.11987402569502592,-0.12469753623008728
4941,0.0020003542309723343,0.0011325606610625982
4942,-0.0438146791420877,-0.03298759460449219
4943,-0.018328921403735876,-0.0013959221541881561
4944,-0.09847768187522889,-0.014014005661010742
4945,0.0020653118845359586,0.011509799398481846
4946,1.3072604223852977,0.001082432339899242
4947,0.05037911795079708,-0.00044739246368408203
4948,0.34329218324273825,0.13770489394664764
4949,0.026056576520204544,-0.008500833064317703
4950,-0.1570472065359354,-0.13509324193000793
4951,-0.031218958476529224,-0.02036832831799984
4952,0.04190215282142162,0.03212622553110123
4953,-0.05332818627357483,-0.09802073985338211
4954,-0.02198363372735912,-0.02126092091202736
4955,-0.11278554704040289,-0.10737967491149902
4956,0.07402392104268074,0.02195705473423004
4957,0.02400805614888668,0.007006200961768627
4958,0.0032238394596788567,0.05418204516172409
4959,0.018355362118541052,0.04304700717329979
4960,0.36809054018522147,0.008081668987870216
4961,0.49914681538939476,0.19172820448875427
4962,0.2038544863462448,-0.06747107952833176
4963,0.10607632249593735,-0.032643161714076996
4964,-0.002226697513833642,0.0009735946077853441
4965,0.010276733897654822,0.07365339249372482
4966,0.29557251930236816,-0.02328537590801716
4967,-0.14763930160552263,-0.15594734251499176
4968,0.4674526146845892,0.04555949941277504
4969,-0.01621577888727188,-0.062149688601493835
4970,0.29129232466220856,0.10132943093776703
4971,0.6273854784667492,0.018761176615953445
4972,-0.18441085005179048,-0.15780533850193024
4973,0.07425549090839922,0.037155743688344955
4974,0.8118136767297983,-0.01822482794523239
4975,0.13009846102795564,0.01077939197421074
4976,0.00020120341287110932,0.006093090865761042
4977,-0.004430705681443214,-0.014106826856732368
4978,0.00936534209176898,0.05868414789438248
4979,-0.025816544911776873,-0.020466379821300507
4980,-0.013271686621010303,0.02656366303563118
4981,0.034611946903169155,0.028064358979463577
4982,-0.027870369842275977,-0.02086539939045906
4983,-0.06560127973556519,-0.07024455815553665
4984,0.017061063554137945,0.45708948373794556
4985,0.46603766013868153,0.01948903314769268
4986,-0.11216115253046155,-0.10557220876216888
4987,5.840993253514171e-06,0.020281292498111725
4988,0.4424704271950759,0.007114877458661795
4989,1.237046480178833,-0.25143009424209595
4990,-0.04293953441083431,0.009416639804840088
4991,0.018683012574911118,0.10294564068317413
4992,-0.002689365530386567,0.003601962700486183
4993,0.10849086940288544,-0.01889001578092575
4994,0.027409841306507587,0.02391178533434868
4995,0.023104194551706314,-0.03328828513622284
4996,-0.009150673169642687,0.221711203455925
4997,-0.026360534131526947,-0.014743324369192123
4998,0.08868303673807532,0.045816779136657715
4999,1.2447224408388138,0.010219506919384003
5000,0.36303140223026276,1.473118782043457
5001,-0.02736441104207188,-0.023936299607157707
5002,0.47076110588386655,0.149622842669487
5003,1.1729890927672386,1.4481669664382935
5004,-0.008126122294925153,0.02011604979634285
5005,0.1966674888972193,1.4793905019760132
5006,-0.00035517945593710465,0.025661591440439224
5007,0.46725196903571486,0.06492240726947784
5008,-0.13884064368903637,0.08356240391731262
5009,0.005153594742296264,0.027023406699299812
5010,0.24499338306486607,-0.00847081933170557
5011,-0.036332880685222335,-0.034507911652326584
5012,1.3092130227014422,0.3118327558040619
5013,0.006136188021628186,0.013849785551428795
5014,0.5288535784929991,0.3088282346725464
5015,0.08809118904173374,0.014752265065908432
5016,0.011379728093743324,0.05814441293478012
5017,-0.008398948750254931,0.005758690647780895
5018,-0.07135750912129879,-0.007191509008407593
5019,0.08623620384605601,0.012273184955120087
5020,1.256751500768587,0.10062140226364136
5021,0.8500438015908003,0.1523752063512802
5022,0.7916175256250426,0.012535701505839825
5023,0.0506912637501955,0.06896127760410309
5024,0.1338297426700592,1.347787857055664
5025,0.14548659464344382,-0.00035856012254953384
5026,0.17843523278133944,0.0683986246585846
5027,-0.005592912064457778,-0.004105128347873688
5028,1.9159666690975428,0.32656100392341614
5029,0.002779748996545095,0.030540797859430313
5030,-0.13079514214769006,-0.11530925333499908
5031,0.0971863039303571,0.013583533465862274
5032,-0.0061309331795200706,0.015756068751215935
5033,-0.1491486355662346,-0.10766404122114182
5034,-0.0035652831429615617,0.021468449383974075
5035,-0.8907332420349121,-1.2568144798278809
5036,0.007570166140794754,0.0022191740572452545
5037,0.041081331204622984,0.001383159775286913
5038,0.022532985516590998,0.1116987094283104
5039,0.0007268006156664342,0.0027620079927146435
5040,0.3562937118113041,0.012836560606956482
5041,0.10309552773833275,-0.0017009340226650238
5042,1.571815401315689,-0.02600114420056343
5043,0.04098690301179886,-0.04033816605806351
5044,2.863850793801248,0.021747253835201263
5045,0.6018739128485322,0.10137955844402313
5046,0.011108580976724625,0.0017860308289527893
5047,0.5902475565671921,-0.02197067253291607
5048,0.19091556873172522,0.048908162862062454
5049,0.011144579388201237,0.01359208021312952
5050,3.7607566565275192,-0.01338481716811657
5051,0.8756789416074753,0.10329674184322357
5052,0.042437584255822,0.0111205093562603
5053,0.08261246606707573,-0.011116709560155869
5054,0.6768121346831322,0.14395776391029358
5055,0.17061939474660903,0.1685120165348053
5056,1.2779674539560801,0.04106072708964348
5057,1.2071204115636647,0.028232403099536896
5058,1.4426700100302696,-0.02392423152923584
5059,-0.0008766900864429772,0.022366896271705627
5060,-0.005968105047941208,0.0086904251947999
5061,1.6248498409986496,-0.10771916806697845
5062,0.026283143321052194,0.028277548030018806
5063,0.23872210830450058,0.03183964267373085
5064,0.010678721213480458,0.004393250681459904
5065,0.059089357033371925,0.040758535265922546
5066,0.2418094058521092,0.09637613594532013
5067,-0.01649091229774058,-0.012696745805442333
5068,1.3508235804038122,0.1480843424797058
5069,-0.0038787329103797674,-0.0017033792100846767
5070,-0.04672222782392055,-0.042261529713869095
5071,0.02472421340650044,0.2150355577468872
5072,-0.0014451113529503345,0.020836474373936653
5073,-0.06431233510375023,-0.09345856308937073
5074,-0.05099119991064072,-0.09494470059871674
5075,0.0036976952105760574,0.07630603760480881
5076,0.019867118465754174,0.027315543964505196
5077,0.09311855434498284,0.08111145347356796
5078,0.02895335736684501,0.16300319135189056
5079,0.09668104443699121,0.23229970037937164
5080,0.33036487735807896,0.01197943277657032
5081,0.011434733401983976,-0.0006909053772687912
5082,-0.08168663922697306,-0.08248546719551086
5083,0.03260323777794838,-0.03139535337686539
5084,0.0018202001228928566,0.201830193400383
5085,0.23890194389605313,0.0024528333451598883
5086,0.0030825043795630336,0.0035131368786096573
5087,0.11027776822447777,0.19000065326690674
5088,-0.0701553097460419,0.09194651991128922
5089,1.0194447040557861,0.20234963297843933
5090,0.04340238310396671,0.047123074531555176
5091,-0.016353806480765343,-0.006756890565156937
5092,0.1467667417600751,0.012576255016028881
5093,0.14834991190582514,0.18792778253555298
5094,-0.15274948626756668,-0.20072034001350403
5095,0.007547987013822421,0.026462577283382416
5096,-0.06180999428033829,-0.15904106199741364
5097,-0.05855274572968483,-0.043578945100307465
5098,0.10279038152657449,0.14789541065692902
5099,0.1946199801750481,0.011528786271810532
5100,1.2342202686704695,0.013476211577653885
5101,-0.0013205882860347629,0.03764773905277252
5102,0.001539621502161026,0.002145740669220686
5103,0.08061620034277439,0.07407151907682419
5104,-0.003490835428237915,0.031764864921569824
5105,-0.0007728403434157372,0.030630717054009438
5106,-0.8339394549839199,-0.7961335182189941
5107,0.01195686124265194,0.13370299339294434
5108,-0.0246409382807542,-0.023056242614984512
5109,-0.0028833652031607926,0.02881893888115883
5110,0.12189053557813168,0.10815580934286118
5111,0.3201633580029011,0.012224648147821426
5112,0.16678763926029205,-0.026815028861165047
5113,0.03812917903997004,0.07094424962997437
5114,1.0023752127308398,0.0844377875328064
5115,0.014384515463461867,0.03247397392988205
5116,0.575004480779171,-0.011941039934754372
5117,-0.04069799371063709,-0.032021358609199524
5118,-0.0178999815689167,0.009308518841862679
5119,-0.1721399761736393,-0.17769359052181244
5120,0.013955834088847041,0.0018445460591465235
5121,0.07052725553512573,-0.0009025968611240387
5122,1.6986557096242905,-0.1858595311641693
5123,-0.022227952198591083,-0.014799133874475956
5124,0.45663303788751364,0.061085812747478485
5125,0.16409417986869812,-0.013012636452913284
5126,0.03587496082764119,0.05359731242060661
5127,0.9318183660507202,-0.018551640212535858
5128,0.12494082050397992,-0.0024270217400044203
5129,-0.04913500789552927,-0.008356515318155289
5130,-0.2130126692354679,-0.04830072820186615
5131,0.06739757023751736,-0.007597069256007671
5132,-0.011663052428048104,-0.010951298289000988
5133,1.7039393540471792,-0.0035347184166312218
5134,0.02559094224125147,0.0017471164464950562
5135,0.17269378842320293,0.21313002705574036
5136,0.1846307604573667,0.0069532995112240314
5137,0.14650575071573257,0.17167407274246216
5138,-0.030821606516838074,0.18968157470226288
5139,0.24724074825644493,-0.038197409361600876
5140,0.024125606432789937,0.0034300172701478004
5141,0.06195472925901413,-0.025629542768001556
5142,0.0018388978787697852,0.04103867709636688
5143,0.2278714431449771,0.023131757974624634
5144,0.024367765290662646,0.026783080771565437
5145,0.07060975464992225,0.014988032169640064
5146,1.732447334099561,0.02025040052831173
5147,2.0685222167521715,0.001964425668120384
5148,1.2055223062634468,-0.10845474153757095
5149,0.00553298881277442,0.007919514551758766
5150,-0.012074866332113743,0.1311129927635193
5151,0.002868843264877796,-0.0013861865736544132
5152,0.028906229184940457,0.3688527047634125
5153,-0.03697064006701112,-0.0381743460893631
5154,0.22973470389842987,0.009147733449935913
5155,0.008801269344985485,0.15473224222660065
5156,0.04304153069097083,0.01794489286839962
5157,0.020024896060931496,0.015022207982838154
5158,0.6158916598651558,0.03321574255824089
5159,-0.03099025785923004,-0.06671584397554398
5160,0.0055872214725241065,0.10841991007328033
5161,0.01913326919748215,0.021551670506596565
5162,0.20269622118212283,0.018106846138834953
5163,1.8969623120501637,0.013945954851806164
5164,0.0030279457569122314,-0.032284289598464966
5165,-0.26274999865563586,-0.258774071931839
5166,-0.041097127716057,0.2549191117286682
5167,1.552068115950533,0.10957014560699463
5168,-0.0038888324052095413,0.04748601093888283
5169,1.052308488986455,0.02677645906805992
5170,0.40914072876330465,0.027332276105880737
5171,0.022813421208411455,0.11924119293689728
5172,0.19052455946803093,-0.048437491059303284
5173,0.35023075342178345,-0.0947185680270195
5174,0.14878482464700937,0.2139325886964798
5175,-0.004542579757981002,0.03390246257185936
5176,0.12609416246414185,0.27946704626083374
5177,0.8024158142507076,0.12437328696250916
5178,0.08700953982770443,-0.0020129187032580376
5179,0.09782068803906441,-0.019623462110757828
5180,0.0028909012908115983,0.0028437539003789425
5181,0.03867668658494949,0.018843304365873337
5182,-0.05614458955824375,-0.027192264795303345
5183,0.21350547671318054,0.12394523620605469
5184,0.3412536960095167,-0.014769275672733784
5185,-0.030175769235938787,0.31891924142837524
5186,-0.12001941064954735,-0.1155913695693016
5187,0.5514218517346308,0.02223520167171955
5188,1.1988618643954396,0.18781569600105286
5189,-0.01224999688565731,-0.013437695801258087
5190,-0.01016983762383461,0.004595228470861912
5191,0.06444149864546489,0.10804347693920135
5192,0.21455288887955248,0.02294483222067356
5193,0.006927160866325721,0.16496896743774414
5194,-0.3951171189546585,-0.4355301558971405
5195,0.20289567566942424,0.13710010051727295
5196,0.27058992674574256,0.030756941065192223
5197,0.09844929724931717,-0.07981198281049728
5198,-0.11354965146165341,-0.10096746683120728
5199,0.0005400309746619314,0.0069562210701406
5200,0.33186179399491067,0.03164691850543022
5201,-0.0002275569422636181,0.026744533330202103
5202,-0.06084042723523453,-0.03347708284854889
5203,0.09358716337010264,0.01187928393483162
5204,0.5785033516585827,0.01486811414361
5205,0.04855016409419477,0.013560114428400993
5206,0.003744242829270661,0.04040103033185005
5207,0.017644534120336175,0.0002314513549208641
5208,0.2831563064828515,0.006498031318187714
5209,-0.05906846560537815,-0.04282546043395996
5210,0.005262681981548667,0.018147706985473633
5211,-0.05628397176042199,-0.05886887013912201
5212,0.366965270601213,0.14584410190582275
5213,0.44638605415821075,-0.05916145443916321
5214,0.10772438300773501,0.03793072700500488
5215,-0.003392537124483397,-0.0018028345657512546
5216,0.0015702706295996904,0.00955860037356615
5217,-0.181531879294198,-0.17911022901535034
5218,-0.05573476600693539,-0.023449629545211792
5219,0.8934361934661865,-0.06463001668453217
5220,-0.023279118118807673,0.12991389632225037
5221,-0.07762844115495682,-0.11075428128242493
5222,0.046428636473137885,0.032884202897548676
5223,0.05235093832015991,-0.08972124010324478
5224,0.24451330676674843,0.12359562516212463
5225,-0.14998210966587067,-0.18251025676727295
5226,0.038182439719093964,0.006922974716871977
5227,-0.0036413446068763733,-0.00270998477935791
5228,-0.02495659701526165,0.07395615428686142
5229,0.014143169857561588,0.01143771130591631
5230,-0.07347936183214188,-0.052705660462379456
5231,-0.020675405394285917,0.044285666197538376
5232,-0.021363793124692165,0.0002686958760023117
5233,0.24403698183596134,-0.0013927929103374481
5234,-0.0015286430717651456,6.082106847316027e-05
5235,0.028573409654200077,0.05698779970407486
5236,-0.00014575570821762085,-0.03519867733120918
5237,-0.04811066761612892,-0.07201018184423447
5238,-0.041164565831422806,-0.03537695109844208
5239,-0.0005177715793251991,0.20993848145008087
5240,-0.5519333407282829,-0.5525870323181152
5241,0.430667195469141,0.004073742777109146
5242,-0.0801118491217494,0.11327069997787476
5243,0.2640071325004101,0.15758074820041656
5244,-0.010112695395946503,0.17277199029922485
5245,0.4828965663909912,0.0075648268684744835
5246,0.05768259055912495,0.29811331629753113
5247,-0.008783950004726648,0.15126760303974152
5248,-0.01162730272335466,-0.010168483480811119
5249,0.882257491350174,-0.10039422661066055
5250,0.1352226547896862,-0.033205628395080566
5251,0.008015474595595151,0.06360398232936859
5252,0.012124865781515837,0.036921948194503784
5253,0.6030190214514732,0.12487760931253433
5254,-0.18172071874141693,-0.19822855293750763
5255,0.01593681052327156,-0.005545331165194511
5256,0.2813226580619812,0.12800845503807068
5257,0.542903010325972,0.039245638996362686
5258,-0.13287723809480667,-0.125467449426651
5259,0.0005072066560387611,0.011311769485473633
5260,1.117390252649784,0.03334222361445427
5261,-0.001827998086810112,0.08901677280664444
5262,0.11938216257840395,0.09511541575193405
5263,0.41606707498431206,-0.027689829468727112
5264,0.05609729140996933,-0.018750539049506187
5265,-0.2698122560977936,-0.6397146582603455
5266,1.4164625457488,0.02041441760957241
5267,0.7421055025915848,0.07980059087276459
5268,0.005494606797583401,0.13451595604419708
5269,0.02590529341250658,0.010175616480410099
5270,0.3183571808040142,0.10075287520885468
5271,0.21271465718746185,0.03173469379544258
5272,0.0003951769322156906,0.0043950993567705154
5273,0.044598341919481754,-0.0012727691791951656
5274,0.004772941581904888,0.04425441101193428
5275,-0.07396544840594288,-0.044495705515146255
5276,-0.02541922638192773,-0.0030526332557201385
5277,0.03276872634887695,-0.08756621181964874
5278,-0.018339418806135654,0.08133290708065033
5279,0.012433999218046665,0.012812451459467411
5280,0.9798673230689019,0.20052607357501984
5281,0.004886579292360693,0.10785219073295593
5282,0.5311320871114731,-0.02430003136396408
5283,0.16366562247276306,0.010142587125301361
5284,-0.0661204494535923,-0.1008644700050354
5285,0.60079771571327,0.02223651297390461
5286,0.18205738067626953,0.1052817553281784
5287,0.16885467991232872,-0.008505037054419518
5288,0.010028400807641447,0.018468782305717468
5289,-0.15961406752467155,-0.15134404599666595
5290,4.489946149289608,0.2467280924320221
5291,-0.0187783339060843,0.019301969558000565
5292,0.04938200116157532,-0.2633063793182373
5293,-0.00522301159799099,0.01044166088104248
5294,-0.02793480036780238,-0.02698677033185959
5295,0.4331139565765625,0.004304676316678524
5296,-0.010636192106176168,0.03006722591817379
5297,-0.0004276710969861597,0.0014117194805294275
5298,0.016894331434741616,0.011770933866500854
5299,0.18746045231819153,0.016662485897541046
5300,-0.012280295602977276,-0.011622295714914799
5301,0.0028058331954525784,0.002792282961308956
5302,-0.029118125326931477,-0.03777114674448967
5303,1.0338907279074192,0.18256688117980957
5304,0.013737975503318012,0.013967767357826233
5305,-0.06011201813885236,-0.055589571595191956
5306,7.232744246721268e-05,0.01651429571211338
5307,1.0583048136904836,0.004198550246655941
5308,-0.10450088977813721,-0.3178706765174866
5309,0.052904099225997925,-0.005379876121878624
5310,0.25016573444008827,0.0289294496178627
5311,3.099088340997696,-0.11916981637477875
5312,0.059159606763387274,0.23660264909267426
5313,-0.007754916325211525,-0.010262614116072655
5314,2.9009257555007935,0.2171006202697754
5315,-0.002115732990205288,-0.0028044211212545633
5316,0.013606863098857502,0.03984841704368591
5317,0.004567725583910942,0.31840288639068604
5318,0.23622327158227563,-0.0025044134818017483
5319,1.0947448080405593,0.0997086837887764
5320,-0.010010804049670696,0.004458569921553135
5321,0.029393397271633148,-0.014742845669388771
5322,2.931022509932518,0.12307249009609222
5323,-0.100511958822608,-0.12309181690216064
5324,-0.012910246849060059,0.2584765553474426
5325,0.11701909503608476,0.02580615133047104
5326,-0.06349951960146427,-0.06919778883457184
5327,0.039498619735240936,-0.012782575562596321
5328,0.7243105713278055,0.16950386762619019
5329,0.0030334163457155228,-0.01071101613342762
5330,0.034721418109256774,0.0035521986428648233
5331,-0.038561964116524905,0.12646181881427765
5332,0.8017328269779682,-0.0060258787125349045
5333,-0.03626697696745396,-0.04917578026652336
5334,0.03861325141042471,0.044367752969264984
5335,0.15926906326785684,0.1049397885799408
5336,0.013901526108384132,-0.003452789969742298
5337,-0.04044882021844387,-0.019276205450296402
5338,0.2851262749682064,0.13817669451236725
5339,-0.03041841508820653,0.02665869891643524
5340,5.540375909942668,0.20212261378765106
5341,1.2794495029374957,0.00483096856623888
5342,0.5240749741205946,1.4791208505630493
5343,-0.0791655769571662,-0.02363557368516922
5344,0.37509174714796245,0.01214098371565342
5345,-0.04850436846027151,-0.030489366501569748
5346,0.0685847179920529,0.0075457533821463585
5347,-0.004929650574922562,-0.004780888557434082
5348,0.004008608404546976,0.02534090168774128
5349,-0.0011387976119294763,0.06681163609027863
5350,0.05584992631338537,0.07799476385116577
5351,-0.010977763507980853,0.002375103533267975
5352,0.2963196875207359,0.01302554365247488
5353,0.00018698831263463944,0.0014104278525337577
5354,-0.0023388261906802654,0.03594175726175308
5355,0.612740256357938,0.10616368800401688
5356,0.015687497458202415,0.020006448030471802
5357,0.0033501587313367054,0.1363304704427719
5358,0.06954577937722206,0.06578370928764343
5359,-0.0007921585347503424,0.003938980866223574
5360,3.1349529027938843,-0.35088980197906494
5361,-0.12362480295996647,-0.11487553268671036
5362,0.6589506918098778,-0.00010468647815287113
5363,-0.0015036948025226593,0.3627765476703644
5364,0.06884556543081999,0.20052428543567657
5365,0.0003350507467985153,0.00709899514913559
5366,3.5013974867761135,-0.039246343076229095
5367,-0.0054450418101623654,0.008421314880251884
5368,0.06295410565508064,0.03254163637757301
5369,1.4425343301845714,0.02429427206516266
5370,0.39191637211479247,0.16320562362670898
5371,-0.07701305486261845,-0.06499102711677551
5372,0.04247242561541498,0.026837961748242378
5373,7.8013278767466545,-0.005797915160655975
5374,0.41177295707166195,0.004436008632183075
5375,2.261950097978115,0.0020378977060317993
5376,0.07659721374511719,-0.01134508103132248
5377,0.391706645488739,0.20309141278266907
5378,0.03360429219901562,0.023870574310421944
5379,0.3897341010160744,0.02047441340982914
5380,-0.009346025704871863,0.014955036342144012
5381,0.2906062714755535,-0.0036957915872335434
5382,-0.1731102243065834,-0.2105908840894699
5383,1.8696011751890182,0.08685686439275742
5384,-0.3121232776902616,-0.28953391313552856
5385,-0.042293377220630646,-0.058417536318302155
5386,0.2646740861237049,-0.030692163854837418
5387,-0.027833383297547698,-0.012279672548174858
5388,0.01333567500114441,-0.1871229112148285
5389,1.504566905205138,0.06303498148918152
5390,0.37023776583373547,-0.0027783215045928955
5391,0.005054781446233392,0.018014898523688316
5392,0.2629599498468451,0.06561096012592316
5393,-0.013225588947534561,0.0004386715590953827
5394,0.020272983238101006,0.032016728073358536
5395,-0.09547502057102975,-0.09352096915245056
5396,0.0038443474331870675,0.0014558135299012065
5397,0.6999054711777717,0.012312413193285465
5398,0.028508588671684265,-0.048689961433410645
5399,0.07068935283314204,0.008035741746425629
5400,0.11408154224045575,0.09720759093761444
5401,0.09235140820965171,0.026408212259411812
5402,0.32558638229966164,-0.026071134954690933
5403,-0.2008820790797472,-0.20886188745498657
5404,0.06707314401865005,0.025015510618686676
5405,-0.022712470963597298,-0.025556843727827072
5406,0.1715124323964119,0.21148371696472168
5407,2.797620549798012,0.01615343987941742
5408,0.03973727524862625,0.03008265420794487
5409,-0.03570287744514644,-0.028813142329454422
5410,-0.08942601867966005,-0.08065290749073029
5411,0.06786204798845574,0.34973371028900146
5412,4.9320434015244246,0.06376403570175171
5413,-0.011130067985504866,0.04184099659323692
5414,-0.10108218039385974,-0.06284081935882568
5415,-0.13529505534097552,-0.1250399798154831
5416,-0.1158324615098536,-0.048019908368587494
5417,-0.0019069816917181015,-0.0013961237855255604
5418,-0.010837990150321275,-0.009771836921572685
5419,0.42027297616004944,0.004002079367637634
5420,0.11174027901142836,0.018335502594709396
5421,0.0028201338718645275,0.013350936584174633
5422,0.3699965514242649,0.1779833883047104
5423,0.19503358095607837,0.25337037444114685
5424,-0.016780761070549488,-0.008814064785838127
5425,0.7001704713329673,0.013055219314992428
5426,0.9266982674598694,0.022443220019340515
5427,0.05799236078746617,0.051473263651132584
5428,3.001701146364212,-0.09343807399272919
5429,0.284170881845057,-0.006636808626353741
5430,0.0503886453807354,-0.015156010165810585
5431,-0.0063137158285826445,0.04578033834695816
5432,-0.016740471473895013,-0.0015859361737966537
5433,-0.08327601163182408,0.13794559240341187
5434,-0.0037960441841278225,0.0003489558584988117
5435,0.011647224426269531,-0.15037724375724792
5436,-0.01869368739426136,-0.04266313835978508
5437,0.23644373193383217,0.09345495700836182
5438,0.7551138773560524,-0.07762794941663742
5439,-0.08178327488712966,-0.06380849331617355
5440,0.10744759812951088,-0.035628266632556915
5441,0.008137918484862894,0.00412007886916399
5442,0.005112725633807713,0.0272628553211689
5443,0.3927832767367363,0.45964935421943665
5444,1.2629150173961534,0.10057377070188522
5445,-0.0851423743279156,-0.06710699200630188
5446,0.007452585094142705,0.019820740446448326
5447,0.14986854791641235,-0.09612567722797394
5448,-0.040705710649490356,-0.14088943600654602
5449,-0.0013010069960728288,0.16273505985736847
5450,0.0001827292944653891,0.1698022037744522
5451,0.09148056770209223,0.015718713402748108
5452,0.0966173087945208,0.31902092695236206
5453,0.4859395568491891,0.0645921379327774
5454,0.7746085842081811,0.20250368118286133
5455,0.00909597009740537,0.04685164988040924
5456,-0.03797177132219076,-0.01763645000755787
5457,0.022433701902627945,0.032034896314144135
5458,-0.02679722011089325,-0.2722567319869995
5459,-0.030537352664396167,-0.006503535434603691
5460,1.736971601843834,0.32927143573760986
5461,0.20144067332148552,-0.016769248992204666
5462,0.13248406351158337,0.039943449199199677
5463,0.005162031389772892,0.04570510983467102
5464,-0.0003787202440435067,0.003995340317487717
5465,0.47012057484243996,0.11163923144340515
5466,0.22930496698245406,0.07561270892620087
5467,1.2532665133476257,-0.22161635756492615
5468,1.3130304880905896,0.04294700548052788
5469,-0.0010260220151394606,0.028212381526827812
5470,0.24778316952870227,0.012438367120921612
5471,0.14479221124202013,-0.0014668051153421402
5472,0.9175758613273501,0.03979239612817764
5473,0.03856359631754458,0.10763842612504959
5474,0.0673691156116547,0.030399911105632782
5475,1.3143619042821229,0.023279087617993355
5476,0.020919078961014748,-0.00043857283890247345
5477,0.07049882944556884,0.06402096897363663
5478,0.2150573655962944,-0.0968441367149353
5479,-0.0019149994404870085,0.012207475490868092
5480,0.00581231145770289,0.03956795856356621
5481,-0.0060508154492708854,-0.0016333679668605328
5482,0.02969267033041234,0.02801225334405899
5483,0.25468548672506586,0.0035519604571163654
5484,0.035018591210246086,-0.02326299250125885
5485,0.25501737580634654,0.026836825534701347
5486,0.2362889088690281,0.07142692804336548
5487,0.2366226715967059,0.04174830764532089
5488,-0.0051054341420240235,-0.0035621030256152153
5489,-0.07656291127204895,-0.1234910786151886
5490,1.2573586361249909,0.34903785586357117
5491,-0.007621348020620644,0.024849949404597282
5492,0.3257130986894481,0.013565055094659328
5493,-0.0014206618070602417,-0.17935046553611755
5494,0.18687006458640099,-0.018159549683332443
5495,-0.039739951491355896,-0.0307437926530838
5496,0.034974267706274986,0.005211247131228447
5497,-0.02298668771982193,-0.043030645698308945
5498,0.20567010400554864,0.07459717243909836
5499,0.11592344990640413,0.35017287731170654
5500,0.2383790910243988,0.06691072881221771
5501,-0.04673338867723942,-0.014946237206459045
5502,0.0053241166658699515,0.03642847388982773
5503,0.029186084400862455,0.019677652046084404
5504,0.20016559958457947,-0.42820292711257935
5505,1.1909855605499615,0.021616334095597267
5506,-0.13853098452273116,-0.13096806406974792
5507,-0.021658213809132576,0.0029689520597457886
5508,0.004487700527533889,0.018533265218138695
5509,0.22372707747854292,0.25129884481430054
5510,0.5361505150794983,-0.15364038944244385
5511,-0.0011171646183356643,0.0005935360677540302
5512,-0.024724733928451315,0.029947619885206223
5513,0.31601711362600327,-0.025366444140672684
5514,-0.09541860967874527,-0.06870738416910172
5515,0.11163566261529922,-0.06777022778987885
5516,0.1209336370229721,-0.19448058307170868
5517,-0.005093839019536972,0.08863863348960876
5518,3.0518978983163834,0.001368984580039978
5519,1.0497476105811074,0.04315480589866638
5520,-0.01099626038921997,0.01194643136113882
5521,0.15912953112274408,0.0525771826505661
5522,-0.02169649302959442,-0.0967850536108017
5523,0.02573846373707056,0.002069425769150257
5524,0.09606069896835834,0.14866980910301208
5525,0.07142899930522617,0.1006387397646904
5526,-0.06583020277321339,0.08969844877719879
5527,0.058038532733917236,-0.005065798759460449
5528,-0.09972818801179528,-0.09451237320899963
5529,0.09527846821583807,0.3711503744125366
5530,-0.05462719133356586,-0.05291767790913582
5531,-0.006395388472810737,-0.003912038169801235
5532,-0.02222126629203558,0.28661441802978516
5533,-0.6795889170025475,-0.6622561812400818
5534,-0.9569426630623639,-0.9195729494094849
5535,0.0023398587945848703,0.005030671134591103
5536,0.7577014928683639,0.008475215174257755
5537,-0.007630408043041825,-0.008879455737769604
5538,1.2494382909499109,0.11101408302783966
5539,0.07195277349092066,0.07238169759511948
5540,-0.09235701151192188,-0.08178882300853729
5541,-0.0318266935646534,-0.03586379066109657
5542,1.056797781959176,0.012685487046837807
5543,-0.11034551315242425,-0.10282577574253082
5544,0.11984472721815109,-0.06049179285764694
5545,-0.03152532665990293,-0.03070458583533764
5546,-0.01528391265310347,-0.004200003109872341
5547,-0.21740643680095673,-0.3212992548942566
5548,-0.022849835455417633,1.385457992553711
5549,0.09167736768722534,-0.0022951187565922737
5550,0.11138516664505005,-0.2075529396533966
5551,2.5939583205035888,0.20183983445167542
5552,-0.14805031241849065,-0.04317238926887512
5553,0.36945392563939095,-0.02142545022070408
5554,0.8657462364062667,0.21060161292552948
5555,-0.1989272516220808,-0.19431054592132568
5556,0.0003835091119981371,0.0015043523162603378
5557,0.01599982031621039,0.025731325149536133
5558,0.6924276314675808,-0.012763126753270626
5559,0.6170241236732181,0.005956973880529404
5560,0.036680037155747414,0.022944455966353416
5561,0.24952019925694913,0.02713901177048683
5562,0.028330564498901367,0.0026498977094888687
5563,0.2434931481257081,0.005784556269645691
5564,0.6904544830322266,-0.2536986172199249
5565,1.364366230147425,0.0015859988052397966
5566,0.7887424295768142,0.03264833614230156
5567,0.10355711495503783,0.14912936091423035
5568,0.24290613271296024,0.09192848950624466
5569,-0.00696959812194109,0.17116689682006836
5570,0.10951084457337856,0.005212342366576195
5571,1.1769954469054937,0.002560218796133995
5572,0.01888352632522583,-0.00042105279862880707
5573,-0.1440711161121726,-0.14468853175640106
5574,0.05318013235228136,0.03434900566935539
5575,-0.01874474436044693,-0.027607284486293793
5576,0.031181994825601578,0.03598069027066231
5577,0.08228214783594012,0.14729341864585876
5578,0.2166822161525488,0.02709055133163929
5579,0.18808039091527462,0.004011811688542366
5580,2.0168166011571884,-0.03635874763131142
5581,0.01974727213382721,-0.1550229787826538
5582,-0.007479804335162044,0.0160512775182724
5583,0.3086816146969795,-0.07046610116958618
5584,8.602027082815766e-05,0.008276383392512798
5585,-0.015260129934176803,0.08922799676656723
5586,0.11715739592909813,0.42890360951423645
5587,0.3296226104721427,0.02663133665919304
5588,0.4748968901694752,0.16486471891403198
5589,-0.012001788476482034,0.03798714652657509
5590,0.7250399235635996,0.029666809365153313
5591,-0.010979294296703301,-0.006605829577893019
5592,1.120222082361579,0.03521764278411865
5593,0.08672536909580231,0.07331043481826782
5594,-0.04650670662522316,0.2236110419034958
5595,0.019975661300122738,0.140745148062706
5596,0.021488621830940247,-0.10588806867599487
5597,0.051331475377082825,-0.08566047251224518
5598,1.3043146133422852,0.10354217886924744
5599,0.005135362967848778,-0.01594845950603485
5600,-0.008347991853952408,-0.006222303956747055
5601,1.7659088374548446,0.017210960388183594
5602,0.10599617008119822,0.006098718382418156
5603,0.0005380997899919748,0.02538301981985569
5604,-0.20694831013679504,-0.1997855305671692
5605,0.023887292947620153,0.015878943726420403
5606,-0.0030754489707760513,0.0006250012665987015
5607,0.04725775867700577,-0.015191704034805298
5608,8.024024993472267,0.04055793210864067
5609,0.01352695981040597,0.0012452853843569756
5610,-0.03605842404067516,-0.034216053783893585
5611,0.531896716915071,-4.6554021537303925e-05
5612,0.06847731024026871,-0.04721672832965851
5613,-0.5915084205335006,-0.590984582901001
5614,-0.012888975441455841,0.018422558903694153
5615,0.034355610609054565,-0.1075136810541153
5616,1.0427095871418715,0.05452072620391846
5617,-0.05428272142307833,-0.05022840201854706
5618,-0.12490479275584221,-0.09577158093452454
5619,0.04184403084218502,0.14639262855052948
5620,3.5730384523048997,0.005352368578314781
5621,-0.06354286801069975,0.0922943726181984
5622,-0.0012162905186414719,0.06885963678359985
5623,0.07927874848246574,0.2794482409954071
5624,-0.0022027325467206538,0.013355724513530731
5625,0.21712209773249924,0.13377036154270172
5626,-0.17156438529491425,-0.19800181686878204
5627,0.0032332570990547538,0.018089203163981438
5628,2.387338660657406,-0.011886483058333397
5629,-0.13204561918973923,-0.1643175482749939
5630,0.014620116213336587,0.03253459185361862
5631,0.03320433967746794,0.07482626289129257
5632,0.04532792419195175,0.021405410021543503
5633,0.5334283141564811,0.31954631209373474
5634,0.5064192060381174,-0.001605931669473648
5635,0.2805388309061527,-0.014807154424488544
5636,-0.005443308036774397,0.03186237812042236
5637,0.00024293712340295315,-0.0012753178598359227
5638,0.0031061017652973533,0.023702360689640045
5639,0.07013246975839138,-0.014824788086116314
5640,-0.004926997236907482,0.14131684601306915
5641,-0.011887975968420506,0.011973097920417786
5642,-0.0014842674136161804,0.3462502658367157
5643,0.26754382997751236,-0.03286358341574669
5644,-0.044955900870263577,-0.031169651076197624
5645,0.05944487452507019,-0.001706177368760109
5646,1.2082727029919624,1.4428197145462036
5647,1.420401815790683,0.02023586817085743
5648,-0.03638796880841255,-0.03623920679092407
5649,2.159544471942354,0.02264099009335041
5650,0.3114801165647805,0.07668448984622955
5651,-0.3639637320302427,-0.34122514724731445
5652,-0.05636251484975219,0.04521776735782623
5653,-0.025490554930001963,0.000487474724650383
5654,-0.11154919117689133,-0.13585330545902252
5655,0.1134890615940094,-0.026609865948557854
5656,0.030749907717108727,0.011566521599888802
5657,0.7905352115631104,0.1548994481563568
5658,0.009098324924707413,-0.02684718742966652
5659,0.9005526322871447,0.04083088040351868
5660,-0.035802059806883335,0.0693306252360344
5661,0.5304776724078692,0.004281197674572468
5662,-0.014191631227731705,0.14107921719551086
5663,0.4491310641169548,0.03312080726027489
5664,-0.06318588182330132,-0.051406800746917725
5665,-0.04544700730184559,-0.027418535202741623
5666,-0.1089746430516243,-0.0799899622797966
5667,3.0934444395825267,0.06951898336410522
5668,2.341881831176579,1.0627421140670776
5669,0.0015163836069689296,0.01722729206085205
5670,-0.0022646546130999923,0.025857966393232346
5671,-0.019683457911014557,0.2990264594554901
5672,0.02448016928974539,0.039147354662418365
5673,0.9015289703384042,-0.0012086853384971619
5674,-0.12262244918383658,-0.10490813106298447
5675,0.04895823448896408,0.018071336671710014
5676,0.012123577296733856,0.31612539291381836
5677,-0.002182588985306211,-0.0007629835745319724
5678,-0.03273974359035492,-0.02191043458878994
5679,-0.24504159693606198,-0.23443403840065002
5680,-0.011213795456569642,-0.0033265892416238785
5681,0.002944895066320896,0.0531836599111557
5682,-0.000979141565039754,0.010082690976560116
5683,0.03524497547186911,0.10938289761543274
5684,0.2405177690088749,0.2664785087108612
5685,-0.01446571946144104,-0.02847839705646038
5686,0.32766108959913254,0.007187064737081528
5687,0.11757728460725048,0.0073161656036973
5688,1.7689381688833237,-0.12811747193336487
5689,0.03863710071891546,0.0011996189132332802
5690,0.0134058301046025,0.3500406742095947
5691,1.7643706798553467,-0.2691287100315094
5692,0.0011255245481152087,0.0014734802534803748
5693,1.6092666413169354,0.14941132068634033
5694,-0.09306752413976938,-0.09223630279302597
5695,-0.016755735268816352,-0.0001593269407749176
5696,0.05064406618475914,0.10255755484104156
5697,0.2297408599188202,0.06900136172771454
5698,0.9833987504243851,-0.039123039692640305
5699,-0.0025938181206583977,0.01990816369652748
5700,0.02365957759320736,-0.012480806559324265
5701,-0.09415110718691722,-0.08118195086717606
5702,0.07516100630164146,-0.03852301090955734
5703,0.06007459573447704,0.1239512711763382
5704,0.8474412485957146,-0.04348341003060341
5705,-0.01145194991840981,-0.009037856943905354
5706,0.01253027527127415,0.0449410043656826
5707,1.4144523446448147,0.008209826424717903
5708,0.20286736264824867,0.04400094971060753
5709,-0.024815984070301056,-0.008874649181962013
5710,0.010662958025932312,0.09680281579494476
5711,0.17805151641368866,0.03126974031329155
5712,0.08305859193205833,0.04256010428071022
5713,0.3646107745007612,0.052532244473695755
5714,-0.03723888480999449,-0.032732751220464706
5715,0.22459040589001233,0.017543528228998184
5716,-0.06309776066336781,-0.03541998565196991
5717,0.7534359709097771,0.013785216957330704
5718,-0.00010763936097646365,0.03487416356801987
5719,0.7365162093192339,0.007800297811627388
5720,0.089115671813488,0.2889654338359833
5721,0.04688640497624874,0.005269605666399002
5722,-0.03629905730485916,-0.04588233307003975
5723,-0.1619848944246769,-0.15659955143928528
5724,-0.19993606582283974,-0.1917598396539688
5725,0.044575337087735534,0.21580630540847778
5726,1.7611419106833637,4.958757199347019e-05
5727,-0.003753609344130382,0.01776265911757946
5728,-0.024077897192910314,0.01626512221992016
5729,-0.01271275244653225,0.28646814823150635
5730,-0.00163523419178091,0.0024194272700697184
5731,-0.0012414396915119141,0.0010066218674182892
5732,0.30557566438801587,0.016612982377409935
5733,-0.003706971649080515,0.010421540588140488
5734,2.356064822524786,0.012014860287308693
5735,-0.0021266210824251175,0.052987560629844666
5736,0.41845340307918377,0.03029932640492916
5737,-0.0022244665306061506,0.02284853905439377
5738,-0.0025837813882390037,0.0017719068564474583
5739,0.07379685784690082,0.06419266015291214
5740,-0.013898583129048347,0.007951483130455017
5741,0.020600176823791116,-0.000629729067441076
5742,-0.007135778199881315,0.3390706777572632
5743,0.05345688760280609,0.0064722951501607895
5744,-0.03380685718730092,0.0679108053445816
5745,0.6528494292870164,-0.0026054815389215946
5746,-0.0042601763270795345,-0.00696529820561409
5747,0.17981628328561783,0.027598462998867035
5748,0.07028590515255928,-0.0329044908285141
5749,-0.00891536584822461,0.007685082033276558
5750,0.20425333827733994,0.04199179634451866
5751,-0.083219513297081,-0.16338197886943817
5752,1.3927955936524086,0.18970730900764465
5753,0.1638420671224594,-0.06195493042469025
5754,-0.24051830917596817,-0.27007758617401123
5755,-0.06611215742304921,-0.0647752583026886
5756,-0.06955257803201675,-0.0829792469739914
5757,0.09222003724426031,0.059362687170505524
5758,0.18736542016267776,0.010705210268497467
5759,-0.00502302311360836,0.02774021588265896
5760,0.5545314196497202,0.04362174868583679
5761,0.1470853127539158,-0.011627726256847382
5762,-0.018995258840732276,-0.01816392131149769
5763,0.05804357584565878,0.31215769052505493
5764,0.0742233619093895,-0.035391878336668015
5765,-0.020710240409243852,0.29966676235198975
5766,-0.03789815865457058,-0.06403275579214096
5767,0.005607019178569317,0.014172484166920185
5768,0.009940113872289658,0.03479062393307686
5769,0.054203011095523834,-0.004914960823953152
5770,-0.03855749388458207,-0.03200254216790199
5771,-0.05012758550583385,-0.010506901890039444
5772,0.0006246063858270645,0.19661030173301697
5773,0.23963142558932304,-0.01878609135746956
5774,0.0342436897335574,0.015633994713425636
5775,-0.185358596034348,-0.16530314087867737
5776,0.006364780479202636,0.18995451927185059
5777,-0.006874470040202141,0.0672760009765625
5778,0.24245139304548502,0.13582640886306763
5779,-0.08677888661623001,-0.08832624554634094
5780,-0.07097871601581573,-0.17383785545825958
5781,-0.0032518778898520395,0.023891424760222435
5782,0.21068126615136862,-0.004067074507474899
5783,0.001438970910385251,0.009432046674191952
5784,0.6440059244632721,-0.002656834200024605
5785,0.11933515733107924,0.016111427918076515
5786,0.15070790378376842,0.07997816801071167
5787,-0.06838408811017871,-0.04290909320116043
5788,0.01601892150938511,0.0030749477446079254
5789,0.012557025998830795,0.02293531782925129
5790,0.46165384352207184,-0.08208116143941879
5791,1.1550365686657642,0.02731459029018879
5792,0.1751231336966157,0.02283497527241707
5793,1.079784489236772,0.008546183817088604
5794,0.01114049926673033,0.0015875567914918065
5795,0.13284818327520043,0.21677479147911072
5796,0.0038160364783834666,0.013447930105030537
5797,0.08831943792756647,0.024912791326642036
5798,0.4819404130685143,0.03100959025323391
5799,0.11276948626618832,0.017800617963075638
5800,-0.523616841994226,-0.5223022103309631
5801,0.015484310220927,0.014389080926775932
5802,0.31505017168819904,0.010202689096331596
5803,1.4931407421827316,-0.15877151489257812
5804,0.00013859081082046032,0.03909745812416077
5805,0.6071870923042297,0.11937308311462402
5806,-0.000332516705384478,0.016213374212384224
5807,0.008981339633464813,-0.0514993779361248
5808,2.4832579866051674,-0.03354605287313461
5809,0.4113053809851408,0.02472626604139805
5810,0.03055423203477403,0.15203475952148438
5811,0.0015475023537874222,0.09037671238183975
5812,0.1496850773692131,-0.06029500067234039
5813,0.31509307865053415,-0.010840867646038532
5814,0.8519400469958782,-0.013165092095732689
5815,0.0006856285035610199,-0.016418075188994408
5816,0.4473002441227436,0.05286632105708122
5817,0.03748327924404293,0.16832725703716278
5818,0.10985151189379394,0.027658704668283463
5819,0.4446382182650268,0.14106588065624237
5820,0.0012052003294229507,0.055956993252038956
5821,0.0344602782279253,0.05464228242635727
5822,-6.019140710122883e-05,0.02144826576113701
5823,1.0038118343800306,0.002846737392246723
5824,0.9604451060295105,-0.23299551010131836
5825,0.188370980322361,-0.01130019873380661
5826,0.0014883596450090408,0.044274866580963135
5827,1.3017659243778326,0.020953120663762093
5828,0.01247551578853745,0.06411215662956238
5829,1.2425789833068848,-0.15694496035575867
5830,-0.10135823496966623,-0.06026710942387581
5831,0.16975590796209872,0.018998365849256516
5832,-0.028672727770754136,-0.007115041837096214
5833,-0.0212979840580374,-0.022519690915942192
5834,1.7239378639787901,0.11138802766799927
5835,-0.045521749183535576,-0.06967271864414215
5836,-0.5552132949233055,-0.5636477470397949
5837,-0.00392295717028901,-0.0027034501545131207
5838,0.019501943141222,0.029580481350421906
5839,0.5472105229273438,0.019505109637975693
5840,0.001447593793272972,0.1696552336215973
5841,0.21209727972745895,-0.04934057220816612
5842,0.020261939615011215,-0.02205374278128147
5843,0.3568489623721689,0.026952454820275307
5844,0.9096211269497871,0.32901275157928467
5845,0.0011195836123079062,0.02656693384051323
5846,0.01743508130311966,0.006295725703239441
5847,0.20693804830079898,0.1379716992378235
5848,-0.0029693469405174255,-0.039582137018442154
5849,0.14784604427404702,0.03604280203580856
5850,-0.014186842628987506,-0.009783579036593437
5851,-0.24120858032256365,-0.22554759681224823
5852,-0.0014252725522965193,0.028719613328576088
5853,0.7270807062741369,0.02380848303437233
5854,0.03147495910525322,-0.03686237707734108
5855,-0.08344532921910286,-0.13220198452472687
5856,-0.0003189104318153113,0.0024628834798932076
5857,-0.008317819797071024,-0.006728951819241047
5858,0.0023238188005052507,0.013815466314554214
5859,5.613942630589008e-05,-0.00021281116642057896
5860,0.13308722141664475,0.038627270609140396
5861,0.07488144561648369,0.028587274253368378
5862,0.11974265985190868,0.002098323777318001
5863,0.0038615092635154724,-0.006180845201015472
5864,0.028603249229490757,0.031807512044906616
5865,-0.07808746758382767,-0.06489347666501999
5866,0.003122371854260564,0.006859681569039822
5867,-0.30219196346297394,-0.2978709638118744
5868,0.6776406318531372,0.03112908825278282
5869,0.03151937387883663,0.01714589074254036
5870,0.22701273681013845,0.29767635464668274
5871,0.04872318683192134,0.02422327734529972
5872,1.7924056541523896,0.37190553545951843
5873,0.41925338096916676,0.3078545033931732
5874,0.06552645191550255,0.34411299228668213
5875,0.005327683873474598,0.3656368553638458
5876,0.10203953058226034,0.0013470218982547522
5877,0.10907202959060669,0.0801449716091156
5878,-0.061840163078159094,-0.058607231825590134
5879,-0.04176407307386398,0.011265449225902557
5880,-0.01478164414584171,0.015747472643852234
5881,-0.001256854273378849,0.025776991620659828
5882,-0.05838282298645936,-0.01762053743004799
5883,-0.02896912768483162,0.2574983537197113
5884,-0.006198475603014231,0.05703490972518921
5885,-0.026408744976606613,-0.023914070799946785
5886,0.058053821325302124,-0.0009203944355249405
5887,0.12106718868017197,0.04004921019077301
5888,0.3306945623844513,0.06745592504739761
5889,0.0029220461728982627,0.03300654888153076
5890,2.6351772248744965e-05,0.06213529780507088
5891,0.5521515356376767,0.027544964104890823
5892,0.007900799624621868,0.059943221509456635
5893,-0.010264847204089165,0.08936311304569244
5894,-0.2100680023431778,-0.09730187058448792
5895,-0.0883260010741651,-0.015295915305614471
5896,-0.04807852953672409,-0.0913524478673935
5897,-0.05045743752270937,-0.03980462998151779
5898,-0.010313196573406458,0.09104008972644806
5899,-0.04975882114376873,-0.029621262103319168
5900,0.44188544526696205,-0.04792071506381035
5901,0.001316823996603489,0.013763060793280602
5902,0.014011934399604797,-0.008709460496902466
5903,0.06089346623048186,0.016907693818211555
5904,0.030839719156574574,0.06642433255910873
5905,-0.015454254054930061,0.05267135798931122
5906,-0.011496708815684542,-0.008025934919714928
5907,-0.003813530784100294,0.026358462870121002
5908,0.8147162646055222,-0.1312061846256256
5909,0.014534158632159233,0.06604309380054474
5910,0.8734220527112484,-0.028348397463560104
5911,-0.023763880599290133,0.012367838993668556
5912,0.001303255558013916,-0.18514831364154816
5913,-0.0012611912679858506,0.01604025438427925
5914,0.41445658006705344,0.0019814842380583286
5915,0.2910046670585871,0.2973574697971344
5916,-0.006540706381201744,-0.0025489740073680878
5917,0.3230117969214916,0.1338803768157959
5918,3.5916997864842415,0.13947051763534546
5919,0.019513718783855438,-0.019681010395288467
5920,0.2592267356812954,0.18355664610862732
5921,0.003988418495282531,0.01699127070605755
5922,0.5728429071605206,-0.02090384066104889
5923,0.050772472750395536,0.007709524128586054
5924,-0.01117091820196947,-0.0066638304851949215
5925,-0.02386307413689792,-0.02348046936094761
5926,0.8737389333546162,-0.04970714449882507
5927,0.05545505043119192,0.06739966571331024
5928,0.03885310119949281,0.016961198300123215
5929,0.02047952637076378,0.26778897643089294
5930,-0.00154824648052454,0.01564531773328781
5931,0.6012328788638115,-0.048498399555683136
5932,0.671860556001775,0.0034501408226788044
5933,-0.014426911249756813,0.06097669526934624
5934,-0.12324610538780689,-0.14524579048156738
5935,1.8939685486257076,0.19815941154956818
5936,0.46511632988404017,0.00798067171126604
5937,0.14523394405841827,-0.05216394364833832
5938,-0.25189708593825344,-0.1767338216304779
5939,0.14809010701719671,0.003468986600637436
5940,0.16724849119782448,-0.016023574396967888
5941,0.00024589584882050985,0.019240090623497963
5942,0.002830876037478447,0.16114217042922974
5943,-0.034816314931958914,-0.019267762079834938
5944,-0.22508226428180933,-0.19502075016498566
5945,0.00035071081947535276,0.0029927347786724567
5946,0.04562951868865639,0.06678888201713562
5947,0.4474887028336525,-0.0403842031955719
5948,2.746538281440735,1.025260329246521
5949,0.054277509450912476,0.08811553567647934
5950,0.7600388127320912,0.027814147993922234
5951,-0.10106589179486036,-0.04068763554096222
5952,0.3707267420832068,0.07878825813531876
5953,0.15073522459715605,0.020086463540792465
5954,-0.0005408150027506053,0.0010545928962528706
5955,-0.000408305786550045,0.34799331426620483
5956,-0.003045662655495107,0.018896471709012985
5957,0.038149621337652206,0.21021303534507751
5958,0.013254971243441105,0.009374489076435566
5959,0.08367525413632393,0.010774213820695877
5960,-0.04287845338694751,-0.023875072598457336
5961,0.006690184585750103,-0.0029614847153425217
5962,-0.021739885210990906,-0.0013638734817504883
5963,3.6664540581405163,0.022073183208703995
5964,0.2019704282283783,-0.237732395529747
5965,-0.005438207183033228,0.05614029988646507
5966,0.0037808111192134675,0.00451648747548461
5967,0.36338683194480836,0.3183298707008362
5968,0.48987095803022385,0.08084022998809814
5969,-0.04744476079940796,-0.24260447919368744
5970,0.2167895082384348,-0.017130322754383087
5971,0.4050242901994352,0.003745390335097909
5972,1.714623861014843,-0.08754293620586395
5973,0.023275659419596195,0.0034842409659177065
5974,0.004919111728668213,0.13212713599205017
5975,1.436769276857376,0.2954530119895935
5976,0.033234819769859314,-0.031425416469573975
5977,2.0549126128898934,0.07505623996257782
5978,-0.019567465060390532,0.02446548268198967
5979,-0.010529084829613566,0.02102828025817871
5980,-0.00806513149291277,0.05641120672225952
5981,-0.015012467745691538,0.03690846264362335
5982,0.4703181963413954,-0.01627541333436966
5983,0.8621544763445854,0.1375066637992859
5984,-0.007551305810920894,0.05468294769525528
5985,0.2886311537004076,0.012864897027611732
5986,0.06933188252151012,0.002592741511762142
5987,-0.05163264024304226,-0.04752076789736748
5988,-0.05704037379473448,0.0044989213347435
5989,-0.0064759161323308945,0.00637799222022295
5990,0.03423453471623361,0.0033311855513602495
5991,3.6378391087055206e-05,-0.006729493848979473
5992,0.2753548100590706,-0.008419583551585674
5993,-0.031345678959041834,-0.02326759696006775
5994,0.0017306117807720511,0.02163218893110752
5995,0.761670003645122,0.019207023084163666
5996,0.10775598511099815,-0.02773958258330822
5997,0.09167576406616718,0.028689289465546608
5998,0.40998253761790693,0.2012278437614441
5999,-0.004641279578208923,0.0024476926773786545
6000,-0.053745480050565675,-0.03217039257287979
6001,-0.0054120239219628274,0.010675530880689621
6002,-0.03817438962869346,-0.03588437661528587
6003,-0.02599545359611511,0.005108904093503952
6004,0.017191107501275837,0.00117780442815274
6005,-0.06652410142123699,-0.052932605147361755
6006,0.11543321423232555,0.2958943545818329
6007,0.0747095076367259,0.00025183893740177155
6008,1.184793382883072,-0.008774258196353912
6009,-0.08517737966030836,-0.07255269587039948
6010,-0.00030553131364285946,0.003973998129367828
6011,1.6248055851901881,0.027265606448054314
6012,-0.007471462711691856,-0.0031631700694561005
6013,0.06514478288590908,0.1487533450126648
6014,1.04388655629009,0.0013278201222419739
6015,0.40625409269705415,0.002146220300346613
6016,2.189117480069399,-0.009601491503417492
6017,-0.017966508865356445,-0.37537887692451477
6018,0.09791443822905421,0.060937557369470596
6019,0.043778086081147194,0.06118931621313095
6020,0.00565378949046135,0.027300827205181122
6021,-0.035265685990452766,-0.04115743190050125
6022,0.28437450528144836,-0.041381582617759705
6023,0.2886087894439697,-0.2751085162162781
6024,0.1386467368574813,0.21502065658569336
6025,0.14432516507804394,0.01815093122422695
6026,0.06898329919204116,0.0396844744682312
6027,-0.05351148173213005,-0.05274973809719086
6028,-0.00313946207461413,-0.0031006047502160072
6029,0.39817705750465393,-0.04660622030496597
6030,0.09127603843808174,-0.04086525738239288
6031,0.5419240444898605,-0.02148250862956047
6032,-0.08972812816500664,-0.08422096073627472
6033,0.15939022753445897,0.01717221923172474
6034,1.0500806458294392,0.015358846634626389
6035,1.0863968320190907,-0.02698145993053913
6036,-0.002382224425673485,0.023695949465036392
6037,0.009333375841379166,-0.010771552100777626
6038,0.0775559339672327,0.016638025641441345
6039,0.015639618039131165,-0.17058724164962769
6040,-0.041042786091566086,-0.0515487901866436
6041,0.13145596045069396,0.010144014842808247
6042,0.1126481480896473,-0.010349219664931297
6043,0.016261648386716843,0.025031497702002525
6044,0.43923831859137863,0.006427465472370386
6045,0.0007484363159164786,0.026271451264619827
6046,-0.003161173313856125,-0.008019798435270786
6047,0.07630269043147564,0.01136707328259945
6048,-0.09377062320709229,-0.15621867775917053
6049,1.2167605459690094,0.1652979850769043
6050,-0.011645258517091861,-0.010070337913930416
6051,1.3651011504698545,0.015650920569896698
6052,0.714971236884594,0.21274080872535706
6053,0.3361793626099825,0.05821404606103897
6054,0.002283745096065104,0.1082385927438736
6055,0.008710398455150425,0.014837131835520267
6056,1.113266333937645,-0.060289546847343445
6057,0.19327627017628402,0.1629384309053421
6058,0.3799740672111511,0.012528393417596817
6059,0.05816350138775306,0.10818341374397278
6060,0.8049793197424151,0.030007747933268547
6061,-0.014930784702301025,-0.04141657426953316
6062,0.13245465233922005,0.021747417747974396
6063,0.36783316917717457,0.13258856534957886
6064,0.0012736778589896858,0.0013272382784634829
6065,-0.04983674734830856,-0.063169926404953
6066,0.40689411759376526,0.04958184063434601
6067,-0.0222954535856843,-0.02725706249475479
6068,0.008616461185738444,0.01191489677876234
6069,0.3294270634651184,-0.38552647829055786
6070,0.19597308337688446,-0.07272391021251678
6071,0.0829424555413425,0.13317488133907318
6072,0.024023334961384535,0.1637972742319107
6073,1.852001629769802,0.11130306869745255
6074,1.3320664875209332,-0.03522923216223717
6075,0.10740096664812881,0.13812676072120667
6076,0.12818614393472672,0.032330222427845
6077,-0.0840499954065308,-0.07774265855550766
6078,2.933113731443882,0.14930465817451477
6079,0.048865252698305994,0.019050568342208862
6080,-0.1967469078663271,-0.18954254686832428
6081,0.2474430031143129,0.16222837567329407
6082,0.049293387693069235,0.10962307453155518
6083,1.4528788626194,-0.06511233001947403
6084,-0.003201181534677744,-0.0014563084114342928
6085,-0.04380024690181017,0.0016894452273845673
6086,0.025241557508707047,-0.01921982690691948
6087,0.02980092167854309,-0.026054570451378822
6088,3.373396612005308e-05,0.007273966912180185
6089,0.24004888162016869,-0.05270370841026306
6090,0.036277368664741516,0.1575721800327301
6091,0.027787726372480392,0.052662476897239685
6092,-0.0743212029337883,-0.07656979560852051
6093,0.1595324855297804,0.06797714531421661
6094,0.5008979213889688,0.348755806684494
6095,-0.04369333013892174,-0.04610031098127365
6096,-0.18462809518678114,-0.18324223160743713
6097,0.002621590392664075,0.022809458896517754
6098,-0.032849122770130634,0.004378385841846466
6099,-0.011998269706964493,-0.029793595895171165
6100,0.1752120442688465,0.15709541738033295
6101,2.5494292066432536,0.16120243072509766
6102,-0.027884706389158964,-0.02678312361240387
6103,1.2225579274236225,0.03962671384215355
6104,0.08285094797611237,0.2003336399793625
6105,-0.00013004789070691913,0.007427149452269077
6106,0.003953134643325029,0.22237130999565125
6107,-0.021856127306818962,-0.02928360551595688
6108,0.16567097045481205,0.003336596302688122
6109,0.007458381354808807,0.013504929840564728
6110,4.270333617925644,0.173686683177948
6111,0.33251336961984634,-0.005636394023895264
6112,0.7326327040791512,0.024242479354143143
6113,0.03147412929683924,0.011662590317428112
6114,0.7751162024214864,-0.008526304736733437
6115,-0.023956374265253544,0.20658519864082336
6116,0.08071972790639848,0.07399163395166397
6117,0.15256649442017078,-0.0023413831368088722
6118,0.27428249455988407,-0.006917616352438927
6119,-0.02516854554414749,0.1610172539949417
6120,-6.8712979555130005e-06,0.0019227685406804085
6121,0.0017599973652977496,0.017752045765519142
6122,0.0009589530527591705,-0.03022432141005993
6123,-0.0035408022813498974,0.018732469528913498
6124,0.16763015557080507,0.012618393637239933
6125,0.14863872528076172,-0.6068277359008789
6126,0.07827629681560211,0.16957704722881317
6127,3.600198842585087,-0.0111314058303833
6128,0.4146532714366913,-0.0173964723944664
6129,0.048706588335335255,0.10745053738355637
6130,0.9481503367424011,-0.11343821883201599
6131,-0.055416486226022243,-0.05378815531730652
6132,0.10498443711549044,0.34887558221817017
6133,-0.022417066131311003,-0.01801535300910473
6134,-0.016318682581186295,-0.0075861308723688126
6135,0.33821084070950747,0.06335388123989105
6136,0.003982799127697945,0.01685624197125435
6137,-0.03528687125071883,-0.0325305312871933
6138,0.22892770543694496,0.0652586817741394
6139,0.05919939652085304,0.3142841160297394
6140,0.1552414707839489,0.2293320745229721
6141,-0.13463778840377927,-0.11769773811101913
6142,-0.18677981197834015,-0.13464166224002838
6143,0.05160879297181964,0.02241211198270321
6144,-0.01591087004635483,0.007125714793801308
6145,0.020471204072237015,-0.015238895080983639
6146,0.19958696141839027,0.05982234701514244
6147,-0.03379237009357894,-0.03224772587418556
6148,0.7518817894160748,-0.024577315896749496
6149,-0.9384218335908372,-0.9343615770339966
6150,0.15622620680369437,0.014322799630463123
6151,0.00022438191808760166,0.025034034624695778
6152,-0.13426696468377486,-0.12783075869083405
6153,0.0020745234796777368,0.0040890974923968315
6154,-0.0465371438767761,0.12244988977909088
6155,0.008866683579981327,0.03861810266971588
6156,1.1618673807788582,0.3721823990345001
6157,0.7946870718151331,0.016336940228939056
6158,0.3069290816783905,-0.019071124494075775
6159,0.0478806346654892,-0.0056357309222221375
6160,-0.012706052511930466,-0.03992033004760742
6161,-0.04943352937698364,-0.12615162134170532
6162,-0.08540027588605881,-0.08965727686882019
6163,-0.013003775151446462,-0.011685770004987717
6164,-0.09533587517216802,-0.09690523147583008
6165,-0.08624380826950073,-0.08407679945230484
6166,-0.007635500282049179,0.00848911702632904
6167,0.0038394667208194733,0.08504397422075272
6168,0.006266981559747364,0.04101578891277313
6169,0.04657695395871997,0.00982980988919735
6170,2.7613299563527107,-0.055259279906749725
6171,0.3333988543599844,-0.011865600943565369
6172,1.539358988404274,-0.05391249060630798
6173,0.08135390281677246,-0.13268455862998962
6174,-0.0009065825142897666,0.006581238005310297
6175,-0.12015139870345592,-0.0946616679430008
6176,-0.16014662571251392,-0.12540476024150848
6177,0.004090659320354462,-0.015178339555859566
6178,0.6633729273453355,0.008453181013464928
6179,-0.018176397075876594,0.00679408572614193
6180,0.06444434495642781,0.011875126510858536
6181,0.010062627494335175,0.004562828689813614
6182,-1.0717608537524939,-1.059432029724121
6183,-0.00997806596569717,0.004523364827036858
6184,-0.07496920228095405,-0.07338057458400726
6185,0.24471826944500208,0.1350296139717102
6186,0.7790733855217695,0.002755981171503663
6187,1.6639713253825903,0.005300493910908699
6188,0.03728775633499026,0.010028883814811707
6189,-0.06550298258662224,-0.056114308536052704
6190,0.15775666758418083,0.016521945595741272
6191,0.08466231341299135,0.008033357560634613
6192,0.02267178683541715,0.028217285871505737
6193,0.109584279358387,-0.07146702706813812
6194,0.16593568585813046,0.011731376871466637
6195,0.04868106730282307,0.027375010773539543
6196,-0.06315763294696808,-0.050030071288347244
6197,-0.01076833315892145,0.019108012318611145
6198,0.5500004892237484,-0.0020603900775313377
6199,-0.16056999540887773,-0.14367245137691498
6200,0.0257725790143013,0.4573413133621216
6201,-0.001993396377656609,0.01716790162026882
6202,0.01773699000477791,-0.012612540274858475
6203,0.35607410594820976,0.02048949897289276
6204,0.1642591953277588,0.030408963561058044
6205,0.3257732540369034,-0.14698396623134613
6206,0.12159860134124756,-0.014432745054364204
6207,0.009430902893655002,0.06619922071695328
6208,0.0999940984765999,0.027347048744559288
6209,0.0878228647634387,0.011274999938905239
6210,-0.011405393481254578,-0.007228787988424301
6211,0.14025406539440155,-0.055651091039180756
6212,0.014331698417663574,0.013719150796532631
6213,0.2783053363673389,-0.0033296977635473013
6214,0.004120975499972701,0.0669158324599266
6215,-0.001093503087759018,0.16139988601207733
6216,0.15526001155376434,-0.004111248068511486
6217,2.4907248774543405,0.02370413765311241
6218,0.12269721273332834,0.061590634286403656
6219,0.0012432553739927243,0.0024640385527163744
6220,0.7129302433459088,0.20147867500782013
6221,0.6635611057863571,0.00180528755299747
6222,-0.010718399658799171,-0.011616719886660576
6223,-0.00589386373758316,0.34131672978401184
6224,0.2723232228308916,-0.008138434030115604
6225,0.0067119995364919305,0.003347034566104412
6226,0.08010872546583414,0.18730194866657257
6227,0.382476185914129,0.030377278104424477
6228,0.21536677330732346,-0.07714619487524033
6229,0.8720372710376978,0.02903512306511402
6230,-0.003041957737877965,0.0025482503697276115
6231,-0.024206219386542216,0.0015269946306943893
6232,0.4575850069545595,0.18995380401611328
6233,0.03767290525138378,0.019119992852211
6234,0.0021470505162142217,0.03941339999437332
6235,0.030826480709947646,0.00809761043637991
6236,-0.020953524857759476,0.038033414632081985
6237,0.013015791773796082,0.004225387237966061
6238,0.29202480614185333,-0.1541435718536377
6239,-0.03943823603913188,-0.03810539469122887
6240,-0.040739599615335464,-0.059018559753894806
6241,0.02979580137798621,0.021617764607071877
6242,0.09244028577813879,0.040480371564626694
6243,0.9638460464775562,0.0001890379935503006
6244,0.4498794674873352,-0.11212632060050964
6245,0.5667306110262871,-0.03666459023952484
6246,-0.029190742410719395,0.001475546509027481
6247,-0.01704060472548008,0.05363917350769043
6248,0.013061112724244595,0.06369832903146744
6249,0.0038295984268188477,-0.004729879088699818
6250,0.7592516230652109,0.0630614161491394
6251,0.05049633502494544,0.023671649396419525
6252,0.003636793466284871,0.061189521104097366
6253,-0.08819861710071564,-0.12435491383075714
6254,-0.022225170396268368,0.03625255823135376
6255,0.03694699518382549,0.05357588827610016
6256,-0.05096530705690384,-0.04429403692483902
6257,-0.038456305861473083,-0.051545239984989166
6258,-0.02529339496686589,-0.011275213211774826
6259,0.043072520042187534,0.16344259679317474
6260,0.045422138646245,0.14705659449100494
6261,-0.05310364440083504,-0.07549399882555008
6262,1.3222353775054216,0.001929953694343567
6263,0.029096847865730524,0.21316275000572205
6264,-0.08985534311977972,-0.08534134179353714
6265,0.36752836406230927,0.02503812313079834
6266,0.0004500292707234621,0.03845106437802315
6267,0.7304603382945061,0.034404877573251724
6268,0.448293243534863,0.0881623774766922
6269,-0.04877571761608124,-0.012178592383861542
6270,-0.019314923643833026,0.0885205864906311
6271,0.004312895238399506,-0.0861099436879158
6272,0.01687614619731903,0.06304793059825897
6273,0.15673715621232986,0.020575515925884247
6274,0.4318080246525824,0.06412026286125183
6275,0.008221215393859893,0.022165024653077126
6276,0.1276460774242878,0.12104476988315582
6277,0.02091121708508581,0.10136990994215012
6278,-0.0929953483864665,0.04151460528373718
6279,-0.07604741351678967,-0.06197196990251541
6280,0.09190138429403305,-0.09806930273771286
6281,1.7910385942086577,0.3059557378292084
6282,0.6188783347606659,-0.03454063832759857
6283,-0.36089059710570837,-0.3588663339614868
6284,2.1064071729779243,-0.0627334862947464
6285,-0.0069964006543159485,0.0018621580675244331
6286,0.008487392216920853,0.03688357025384903
6287,0.33184839878231287,0.008179054595530033
6288,-0.04755866185223567,-0.02833227999508381
6289,0.017810614313930273,-0.005840594414621592
6290,0.3533562272787094,-0.022825468331575394
6291,-0.01300155115313828,0.019196709617972374
6292,0.242766335606575,0.0033839643001556396
6293,0.0440266989171505,0.02258593775331974
6294,-5.00310561619699e-05,0.03918592631816864
6295,-1.1074713319540024,-1.236040711402893
6296,0.33955430521746166,0.05481744557619095
6297,0.17340433597564697,0.04816664010286331
6298,-0.10819539614021778,-0.09614486992359161
6299,0.021482452924828976,0.0454387292265892
6300,0.2158183716237545,-0.029203172773122787
6301,1.3984463366214186,-9.758118540048599e-05
6302,0.0010409050062298777,0.006215212866663933
6303,0.5670505408197641,0.1411477029323578
6304,0.01091163232922554,0.14580725133419037
6305,-0.04072653723414987,-0.03710228577256203
6306,3.631367787718773,-0.03275265544652939
6307,4.8960268031805754e-05,0.01654207333922386
6308,0.3096083775162697,0.0501292422413826
6309,0.004577471176162362,0.015118134208023548
6310,0.012163927778601646,0.0001793745905160904
6311,0.37126580625772476,0.16581320762634277
6312,0.08217438124120235,0.00915052741765976
6313,0.03206477127969265,0.14897975325584412
6314,0.028155812993645668,0.07696893066167831
6315,-0.034038161393254995,-0.010734714567661285
6316,0.00011724699288606644,0.010126677341759205
6317,0.0016860405157785863,0.013749690726399422
6318,0.0639955037040636,0.13567952811717987
6319,-0.005235675722360611,0.01211987528949976
6320,-0.02080339938402176,-0.022554118186235428
6321,-0.0010843980126082897,0.02040203846991062
6322,0.41118967870716006,0.01274955365806818
6323,0.002522145165130496,0.05462941154837608
6324,2.3594798976555467,0.02527022734284401
6325,0.8713947038486367,0.016828812658786774
6326,-0.06568435265216976,-0.06463974714279175
6327,0.871300161250474,0.06903497874736786
6328,1.34121298417449,0.016917705535888672
6329,0.022348541067913175,0.07078119367361069
6330,-0.004821294918656349,0.058770082890987396
6331,0.049032844603061676,-0.010107818990945816
6332,-0.04812835483608069,-0.02479025162756443
6333,0.18110918905586004,-0.011421841569244862
6334,-0.07895419932901859,-0.021627753973007202
6335,-0.03886011865688488,-0.02533739060163498
6336,-0.01966221071779728,-0.0014474261552095413
6337,0.026057882234454155,0.0947895497083664
6338,0.5596920549869537,-0.008732497692108154
6339,-0.13947977125644684,0.019273504614830017
6340,-0.25456399106042227,-0.21966169774532318
6341,-0.10435328120365739,-0.09239909797906876
6342,-0.025035226717591286,-0.0024817734956741333
6343,0.05919383838772774,-0.009801785461604595
6344,0.3104419484734535,-0.06003785878419876
6345,0.8042144200298935,0.07852742075920105
6346,0.12468952313065529,-0.014286959543824196
6347,0.11535593366716057,0.2974050045013428
6348,1.0411268174648285,-0.10191741585731506
6349,-0.05986777041107416,-0.06130426749587059
6350,-0.062496588565409184,-0.0028225407004356384
6351,0.15325228683650494,0.018181590363383293
6352,0.012588014360517263,0.004489443730562925
6353,0.22909709066152573,0.31541725993156433
6354,0.00901105219963938,0.025595813989639282
6355,0.13442491739988327,0.04935258626937866
6356,0.5626201406121254,0.0020724833011627197
6357,-0.006615373305976391,0.025686562061309814
6358,0.2919593276747037,0.026419680565595627
6359,1.683518873527646,0.3092595040798187
6360,0.025483838515356183,0.10939373821020126
6361,0.001697644591331482,-0.006096815690398216
6362,-0.197849030373618,-0.17529119551181793
6363,-0.01563038513995707,0.009848551824688911
6364,-0.0004572239122353494,0.023995237424969673
6365,0.0007540928199887276,0.0469927042722702
6366,0.2526260591112077,0.06239713355898857
6367,1.3590167500078678,-0.014602715149521828
6368,-0.01574217714369297,-0.0014126375317573547
6369,0.006709878798574209,0.08043792843818665
6370,0.007366829726379365,0.025825703516602516
6371,0.07028542971238494,0.1297152191400528
6372,-0.04944164683911367,-0.025995785370469093
6373,-0.0051517464307835326,0.018154412508010864
6374,0.12137917056679726,-0.02401471510529518
6375,1.0311933793127537,1.4466089010238647
6376,0.008438640099484473,0.04520038142800331
6377,-0.007979474063176895,-0.005491713061928749
6378,-9.58011660259217e-05,0.0015275265322998166
6379,0.002777498564682901,0.0030521429143846035
6380,2.0306188501417637,0.01997317746281624
6381,0.7826232444494963,0.017399301752448082
6382,0.0021225744858384132,0.016002079471945763
6383,0.0043119438050780445,0.018762895837426186
6384,-0.0023989376350073144,-5.6719640269875526e-05
6385,0.39998784288764,0.011311985552310944
6386,0.009838322177529335,0.043075382709503174
6387,0.000901887950078617,0.029549967497587204
6388,0.0510296942666173,0.02257417142391205
6389,-0.0671100802719593,-0.07717514038085938
6390,-0.016213811933994293,-0.0007338989526033401
6391,0.013083229074254632,0.03032750077545643
6392,0.38446778553770855,0.21477225422859192
6393,0.32214540615677834,-0.014769437722861767
6394,0.00018474494572728872,0.16407595574855804
6395,1.3106003566645086,0.020882638171315193
6396,-0.0009197089821100235,0.05300134792923927
6397,0.08138370886445045,0.07661916315555573
6398,-0.16973714902997017,-0.007440611720085144
6399,0.023596401792019606,0.0791393369436264
6400,-0.05424039252102375,-0.06061418727040291
6401,0.21885817497968674,-0.014203198254108429
6402,-0.05133140832185745,-0.06681863963603973
6403,0.1490351241081953,-0.01505308784544468
6404,0.48480841144919395,-0.035154473036527634
6405,0.6812241971492767,-0.07089000940322876
6406,0.2039165806490928,0.1339431256055832
6407,1.0181769514456391,0.14330868422985077
6408,-0.07232247084379197,-0.018198274075984955
6409,0.09259922616183758,0.030857393518090248
6410,0.0086664033588022,0.024116581305861473
6411,0.00014028829900780693,0.017147783190011978
6412,-0.12495713037424139,-0.09137451648712158
6413,-0.06880784686654806,-0.06863900274038315
6414,-0.1739867776632309,-0.23249797523021698
6415,0.0989087363705039,-0.0021363086998462677
6416,0.20884392829611897,0.04013177379965782
6417,-0.14202458078216296,-0.12419196963310242
6418,0.3037970679397404,0.017496442422270775
6419,3.2538140658289194e-05,0.017059579491615295
6420,0.01868074992671609,-0.005216445308178663
6421,1.7771445512771677,1.4810436964035034
6422,2.2166674323379993,0.02467672899365425
6423,-0.13084182946477085,0.03869540989398956
6424,-7.113997708074749e-05,0.026892919093370438
6425,-0.04729449446313083,-0.0496106818318367
6426,-0.023181794793345034,0.009975828230381012
6427,-0.10109997726976871,-0.09786296635866165
6428,0.006234397878870368,-0.0013608555309474468
6429,0.4594434634782374,0.15659503638744354
6430,0.3010791903361678,0.21362915635108948
6431,1.7190874256193638,-0.01669992133975029
6432,-0.009000785881653428,0.05817606672644615
6433,-0.08342474303208292,0.014436706900596619
6434,-0.041009288281202316,-0.02189803496003151
6435,-0.005752796307206154,-0.0024284496903419495
6436,0.1475277518038638,0.03933773562312126
6437,0.01741722715087235,0.038394708186388016
6438,-0.043136526830494404,-0.0370686799287796
6439,0.0030416453519137576,0.017942648380994797
6440,0.04937867866829038,0.0623784177005291
6441,1.44775334559381,0.0735170915722847
6442,1.9150106674060225,0.0184413380920887
6443,0.878856255178107,0.05498489364981651
6444,0.6126356147942715,0.007496879901736975
6445,0.6941741169066518,0.16532279551029205
6446,-0.07725518359802663,-0.05550242215394974
6447,0.0057503951247781515,0.06384208053350449
6448,0.002506595781596843,0.0037236949428915977
6449,-0.17082843743264675,-0.10228574275970459
6450,0.02673289179801941,0.0037847254425287247
6451,-0.013753028586506844,0.1160668209195137
6452,0.2989211739040911,0.16357047855854034
6453,0.10952626960352063,-0.004480015020817518
6454,0.06353492332164024,0.4620082676410675
6455,0.6127507910132408,-0.01290689967572689
6456,0.001786026608897373,0.0796375572681427
6457,0.0246205817675218,0.017419837415218353
6458,-0.0868067741394043,-0.18989615142345428
6459,0.03841602825377777,0.01381954737007618
6460,-0.08185667544603348,-0.15998461842536926
6461,2.3949835672974586,0.01773126795887947
6462,1.0364750241860747,0.009365391917526722
6463,0.40367233008146286,0.030978724360466003
6464,0.014724523785844212,0.018020467832684517
6465,-0.02254069736227393,-0.021806789562106133
6466,0.2874036058783531,0.017830368131399155
6467,0.9949553981423378,0.22733089327812195
6468,0.038217462599277496,0.07882267236709595
6469,0.05187217518687248,-0.0014213081449270248
6470,0.039160811924375594,0.015035751275718212
6471,0.5007902793586254,0.12229092419147491
6472,0.556547709624283,0.023279866203665733
6473,0.10126448795199394,0.0076840464025735855
6474,0.6592321891803294,0.01359286718070507
6475,0.12695880234241486,-0.02432640641927719
6476,-0.04228524584323168,-0.03417741134762764
6477,0.05489452200708911,0.0010646043810993433
6478,0.03079192154109478,-0.019822075963020325
6479,-0.11304426315473393,-0.11118452996015549
6480,1.1651672273874283,-0.11863943934440613
6481,-0.0013938633492216468,0.02375871315598488
6482,0.6367324340972118,0.017406174913048744
6483,-0.010529001243412495,0.15094198286533356
6484,0.1261584609746933,-0.05273181200027466
6485,0.002550225821323693,0.02937045507133007
6486,0.0417658151127398,0.09437736868858337
6487,-0.08470409829169512,-0.08176500350236893
6488,-0.08378791529685259,-0.08494200557470322
6489,0.49786057183519006,0.026901720091700554
6490,-0.045305341482162476,-0.09629079699516296
6491,-0.15593012318277033,-0.15008340775966644
6492,-0.040285732597112656,-0.034725502133369446
6493,-0.0025432166730752215,0.005338052287697792
6494,-0.00016829196829348803,0.03194025903940201
6495,0.1401519887149334,-0.00877159833908081
6496,-0.0023008566349744797,0.060423705726861954
6497,0.22364950253177085,1.4810055494308472
6498,0.01001941622234881,0.012696396559476852
6499,-0.006815614877268672,-0.00430399551987648
6500,0.24597200006246567,-0.053728796541690826
6501,-0.08696923544630408,-0.08288883417844772
6502,0.6730733625590801,0.05929098650813103
6503,-0.011864520216477104,-0.008158229291439056
6504,0.15951442904770374,0.00010552909225225449
6505,-0.010487127148735453,-0.0029301680624485016
6506,1.4643101952970028,0.3428860008716583
6507,0.33779671788215637,0.0043680667877197266
6508,0.006074381060898304,0.011274617165327072
6509,-0.026683378499001265,-0.0015293508768081665
6510,-0.04325346549740061,-0.041778840124607086
6511,0.047506246715840916,0.004523282404989004
6512,0.7437196900136769,0.022450212389230728
6513,0.5734714269638062,-0.182315856218338
6514,0.8847930049523711,0.02123080939054489
6515,-0.00034318759571760893,0.1638258695602417
6516,0.017059611178865453,0.015167632140219212
6517,0.20865186728769913,1.4802381992340088
6518,0.5068947821855545,-0.04052666947245598
6519,0.14299399126321077,0.013065574690699577
6520,-1.1086205631727353e-05,0.02599114179611206
6521,0.015541598666459322,0.025355933234095573
6522,1.865486123773735,0.162946417927742
6523,0.17368905805051327,-0.003975249826908112
6524,0.10297595028532669,0.1646406352519989
6525,-0.043337719049304724,0.10253482311964035
6526,0.07211695844307542,0.022849716246128082
6527,1.0077813980169594,0.03524528071284294
6528,0.11818896234035492,-0.20593547821044922
6529,-0.0024445960589218885,0.012722082436084747
6530,-0.0597808500751853,-0.0330183207988739
6531,0.0004202714189887047,0.0014701783657073975
6532,-0.0021278081185300834,0.005104199983179569
6533,-0.03397004771977663,0.030742958188056946
6534,0.19936171919107437,0.311039537191391
6535,0.07717452757060528,1.460301160812378
6536,-0.004706101870397106,0.024235909804701805
6537,-0.05375335740063747,-0.04923603683710098
6538,0.01720437482072157,0.02728288061916828
6539,-0.05629021330969408,-0.052255451679229736
6540,0.04585448745638132,0.021337922662496567
6541,0.4423550944775343,-0.00936958659440279
6542,-0.05063127167522907,-0.04369153082370758
6543,-0.08513845142442733,-0.08497443050146103
6544,-0.12128791958093643,-0.19678813219070435
6545,0.026477591251023114,0.06681056320667267
6546,2.673631220124662,0.22296275198459625
6547,0.009584510931745172,0.06701231002807617
6548,0.012501080171205103,0.028680188581347466
6549,1.9035271950997412,0.010560546070337296
6550,2.0110047059715725,0.15160275995731354
6551,0.0058329293970018625,0.0037268151063472033
6552,0.12727825372712687,0.025058671832084656
6553,0.28389346570475027,0.025374561548233032
6554,1.4108365862630308,0.0344606414437294
6555,2.2727890061214566,0.023843247443437576
6556,0.03787720258696936,0.019004562869668007
6557,-0.17695919215679168,-0.18319866061210632
6558,0.02218656614422798,0.17963910102844238
6559,-0.01922694593667984,-0.04517615586519241
6560,-0.02223809389397502,-0.017387740314006805
6561,0.007865363615565002,0.02961133047938347
6562,0.09544042125344276,0.007129310630261898
6563,-0.0008542444556951523,0.016080208122730255
6564,0.45856407284736633,-0.31876248121261597
6565,-0.046817625348921865,-0.04313737899065018
6566,-0.005017712712287903,-0.0814160630106926
6567,0.2440345734357834,-0.014411328360438347
6568,0.3166203945875168,-0.018756113946437836
6569,-0.009328284882940352,0.006178990006446838
6570,0.8946177512407303,-0.0009254962205886841
6571,-0.007924702949821949,0.013797257095575333
6572,0.06612158357165754,0.004657424055039883
6573,0.28007965721189976,0.01945265755057335
6574,0.40211276430636644,0.013770392164587975
6575,-0.08432687819004059,-0.1341554820537567
6576,0.6151556437835097,0.025055401027202606
6577,0.022884427569806576,-0.005843477323651314
6578,2.077349990606308,-0.12149785459041595
6579,-0.027603475376963615,-0.017149610444903374
6580,0.15620195027440786,0.07116293162107468
6581,-0.012008730322122574,0.013531306758522987
6582,-0.048626817762851715,-0.041445422917604446
6583,-0.06118755228817463,0.00723835825920105
6584,-0.008052799734286964,0.032675642520189285
6585,0.7603708505630493,-0.046710044145584106
6586,0.0029754161841992754,0.016622040420770645
6587,1.8160361964255571,-0.008664650842547417
6588,2.464828684926033,-0.06499750912189484
6589,0.31057259801309556,0.02089538984000683
6590,0.24462010711431503,-0.07913990318775177
6591,-0.029285331271239556,-0.015203502029180527
6592,0.4262379971332848,0.025842882692813873
6593,0.55982626232435,0.06869577616453171
6594,-0.05800156109035015,-0.05009423568844795
6595,-0.23217367380857468,-0.33487892150878906
6596,2.883799851872027,0.042699411511421204
6597,0.09778840467333794,-0.025337902829051018
6598,-0.04547083633951843,-0.039193831384181976
6599,-0.009047382627613842,0.019091427326202393
6600,1.028923399746418,-0.013477028347551823
6601,-0.0030364743433892727,0.025153793394565582
6602,-0.057726103405002505,0.11159127950668335
6603,-0.07255718120632082,-0.05739598721265793
6604,0.042694986797869205,0.016166191548109055
6605,0.0665457658469677,-0.04613865166902542
6606,0.32298177766642766,0.03243869170546532
6607,-0.17562329769134521,-0.17359784245491028
6608,0.005055592569988221,0.033222444355487823
6609,0.06295019388198853,-0.16445249319076538
6610,0.017271632328629494,0.14067667722702026
6611,0.009301915697287768,0.3189232051372528
6612,0.24293014407157898,0.007518056780099869
6613,-0.09212729084538296,-0.05274403840303421
6614,-0.01403331640176475,0.00886932760477066
6615,0.04399861674755812,-0.008247487246990204
6616,1.4377591321244836,0.017194073647260666
6617,0.7424805252812803,0.09959560632705688
6618,1.3617258099839091,-0.003783648833632469
6619,0.043931751511991024,0.004814923740923405
6620,0.868193119764328,-0.14330551028251648
6621,0.6799579537473619,0.020531903952360153
6622,-0.05360261182067916,0.26694348454475403
6623,-0.05981746315956116,-0.13536086678504944
6624,0.08626896605710499,0.008704569190740585
6625,-0.1488776634214446,-0.14808039367198944
6626,0.012423291802406311,0.1321868598461151
6627,-0.045875247567892075,0.15175971388816833
6628,0.5291624814271927,-0.04204103350639343
6629,0.7270187772810459,-0.009949963539838791
6630,0.015198197274003178,0.015187405049800873
6631,0.028195949271321297,0.025489913299679756
6632,0.21973012387752533,-0.0022636204957962036
6633,0.060854109935462475,0.0177585631608963
6634,0.009688283316791058,0.09205969423055649
6635,0.027123627718538046,0.05220161750912666
6636,-0.011648076586425304,-0.00023263134062290192
6637,1.9263537116348743,-0.001108463853597641
6638,0.021901920437812805,-0.04973280057311058
6639,-0.029657729610335082,0.0033525116741657257
6640,0.00853932298719883,0.0014552182983607054
6641,2.9508233312517405,0.05737151950597763
6642,0.010920025641098619,0.3159129023551941
6643,0.03285155935009243,0.03037513792514801
6644,0.00021180848489166237,0.039927951991558075
6645,-0.0557574238628149,-0.05442420765757561
6646,-0.031010916456580162,-0.04210449755191803
6647,-0.01746985362842679,0.007448658347129822
6648,-0.032953211299172835,-0.01494118943810463
6649,0.2686739880591631,-0.008293310180306435
6650,0.00800689062452875,0.040648963302373886
6651,-0.07425835356116295,-0.056870631873607635
6652,1.0671986527740955,-0.02018442563712597
6653,3.108661621809006e-05,0.02216269075870514
6654,0.08828480169177055,-0.01129523478448391
6655,-0.00586571911117062,-0.0022168117575347424
6656,-0.2898180400952697,-0.2755715250968933
6657,-0.0001209871861647116,0.03484436497092247
6658,0.997768878957686,0.07998690009117126
6659,0.4321855241432786,0.3601168394088745
6660,-0.022137513786219642,-0.020140426233410835
6661,-0.012426057830452919,0.00909695215523243
6662,0.01181815518066287,0.015453869476914406
6663,0.08807062357664108,-0.060216691344976425
6664,0.0932814140978735,0.08537056297063828
6665,-0.12210109643638134,-0.1373722404241562
6666,-0.00047367479419335723,0.0031479578465223312
6667,-0.024493366479873657,0.06643568724393845
6668,0.034831757307983935,0.030883295461535454
6669,0.20835374295711517,-0.06539968401193619
6670,-0.0029575321823358536,-0.009546601213514805
6671,0.6742344573140144,0.2039426863193512
6672,-0.02585960435681045,-0.02572617679834366
6673,0.095566694624722,0.12518799304962158
6674,-0.03567164996638894,-0.012801716104149818
6675,0.02057303744368255,0.011134227737784386
6676,1.2423665318638086,-0.018674984574317932
6677,0.11375817560474388,0.08110883086919785
6678,0.06123277173128372,0.026825979351997375
6679,1.8724369406700134,-0.04130770266056061
6680,0.05449872463941574,-0.012833802029490471
6681,0.19289358955575153,0.0228181891143322
6682,-0.0387291070073843,-0.06045892834663391
6683,0.12713370088022202,0.0006920701125636697
6684,-0.007880899123847485,-0.007312539499253035
6685,0.37543536722660065,-0.043195877224206924
6686,-0.0035817399621009827,0.030823610723018646
6687,0.16533438488841057,-0.0020714420825242996
6688,0.5614479929208755,0.2465822547674179
6689,0.02562662772834301,0.009445581585168839
6690,0.2718025930225849,0.014025341719388962
6691,1.558350837789476,0.018553998321294785
6692,-0.0006933510303497314,-0.007237993646413088
6693,0.9072567522525787,-0.11619658768177032
6694,0.11207973957061768,-0.041028935462236404
6695,0.0076914578676223755,0.005737092345952988
6696,0.050890023820102215,0.004044169560074806
6697,-0.05529645271599293,-0.03966880589723587
6698,1.2407560888677835,0.28703147172927856
6699,0.6746785743744113,0.016596296802163124
6700,0.01730492676142603,0.01990310102701187
6701,0.08872819412499666,0.09905629605054855
6702,0.0009658103808760643,0.01017337292432785
6703,0.0012506369967013597,0.03782163932919502
6704,-0.24271413683891296,-0.6260961890220642
6705,-0.00020041223615407944,0.18107648193836212
6706,-0.0032333516282960773,0.06436527520418167
6707,-0.0033750387374311686,-0.0011362731456756592
6708,0.028261202736757696,0.02085905894637108
6709,-0.058214642107486725,-0.01821545884013176
6710,1.6549317389726639,-0.14131397008895874
6711,0.25548889581114054,0.019741054624319077
6712,-0.04708818718791008,-0.057891711592674255
6713,1.172968314960599,0.011926939710974693
6714,0.23812896013259888,-0.2462272346019745
6715,-0.05331392271909863,-0.014920465648174286
6716,0.4789551759022288,0.01337001845240593
6717,-0.08347559371031821,-0.08022142946720123
6718,0.006640101782977581,0.020693980157375336
6719,-9.226067049894482e-05,0.0014644215116277337
6720,0.5163530763238668,0.0025985073298215866
6721,0.244515523314476,-0.07219076156616211
6722,3.303741008043289,-0.023331759497523308
6723,0.28659150190651417,0.08277613669633865
6724,0.05643194285221398,0.06419242173433304
6725,-0.025267044082852408,0.002053387463092804
6726,0.2473691562190652,0.22307035326957703
6727,0.5194483920931816,-0.04467056691646576
6728,-0.03492194414138794,-0.0548490509390831
6729,-0.020121155059314333,0.013371821492910385
6730,1.4717084094882011,-0.02470242604613304
6731,-0.005081420764327049,0.12405471503734589
6732,-0.16732282540760934,-0.16802898049354553
6733,1.5193863678723574,0.24572305381298065
6734,0.10449827089905739,-0.00048165954649448395
6735,0.34266329440288246,0.01128100510686636
6736,-0.0024305216502398252,-0.0038042538799345493
6737,0.0019628447043942288,0.027242008596658707
6738,0.48391570057719946,0.0053448667749762535
6739,0.30058226734399796,0.14640295505523682
6740,0.0054371170699596405,0.015843167901039124
6741,2.2605019701295532,0.06689193099737167
6742,0.00022492976859211922,0.03416590392589569
6743,0.3604222983121872,-0.003992781043052673
6744,0.07429040735587478,0.01677594892680645
6745,0.664585143327713,-0.13999783992767334
6746,0.39566320553421974,0.09460021555423737
6747,0.3467518016695976,-0.022920135408639908
6748,0.16196035221219063,0.0012900205329060555
6749,0.41495202854275703,-0.008102834224700928
6750,-0.1745637021958828,-0.17792180180549622
6751,2.066395282834492,0.025129688903689384
6752,-0.013758252840489149,-0.01317585352808237
6753,-0.005578075535595417,-0.0006233509629964828
6754,0.15078100003302097,0.03777831792831421
6755,0.048283054726198316,0.0789092406630516
6756,-0.13748404920101165,0.22473399341106415
6757,-0.011370908468961716,-0.007223797962069511
6758,0.060270982794463634,0.012537664733827114
6759,1.9671676023572218,0.017095526680350304
6760,0.021825871146575082,0.003648837096989155
6761,-0.07949129724875093,-0.06895270943641663
6762,0.015378824668005109,0.017855510115623474
6763,0.08476898819208145,-0.06839650869369507
6764,0.009955535924527794,0.018015002831816673
6765,-0.10267810802906752,-0.08939824253320694
6766,0.8230948075652122,-0.00917427334934473
6767,-0.025505229830741882,-0.044932857155799866
6768,-0.006609969772398472,-0.013041888363659382
6769,-0.022641906019998714,0.016951793804764748
6770,0.2166759854881093,0.0005584730533882976
6771,-0.1041078045964241,0.018002957105636597
6772,0.10261085373349488,0.002056920202448964
6773,0.22431337810121477,0.1353999525308609
6774,1.6795146241784096,0.04609017074108124
6775,-0.04110831953585148,-0.03774423152208328
6776,0.01875296514481306,0.0030481545254588127
6777,-0.006313565885648131,0.01145554892718792
6778,-0.00012124236673116684,0.014899821020662785
6779,0.021115023642948927,0.0139115359634161
6780,-0.013378643430769444,0.01663776859641075
6781,0.00010799616575241089,0.03998596593737602
6782,-0.044609867967665195,-0.05119256675243378
6783,0.03671953827143426,0.015570499934256077
6784,8.701751903572585e-05,0.0045027961023151875
6785,2.892964955419302,0.02156578190624714
6786,0.5750665290979668,0.019811443984508514
6787,0.023053587006870657,0.025789346545934677
6788,0.0009663226082921028,0.4577336311340332
6789,4.999180411919951,-0.0025732293725013733
6790,1.1755641454365104,0.2517361044883728
6791,-0.005947220139205456,-0.011844676919281483
6792,0.2134132841893006,0.015130439773201942
6793,0.018327461555600166,0.029979819431900978
6794,-0.09556958079338074,-0.1767069548368454
6795,0.2045888900756836,-0.21221472322940826
6796,0.004959561619907618,0.14490219950675964
6797,-0.011594387819059193,0.00017822347581386566
6798,-0.0666838176548481,-0.07896467298269272
6799,-0.009496958926320076,0.026261426508426666
6800,0.7092350423336029,-0.40061450004577637
6801,0.013883259380236268,0.044867418706417084
6802,0.527896199375391,0.12401354312896729
6803,-0.1531279981136322,-0.1488008201122284
6804,0.011343953665345907,0.026738611981272697
6805,-0.13836850226027764,-0.13587406277656555
6806,0.44136262747633737,0.0018983898917213082
6807,0.044407396140741184,0.032131798565387726
6808,0.3955801247502677,0.16914844512939453
6809,-0.08817185476436862,-0.047084782272577286
6810,0.3497720449231565,0.029362166300415993
6811,0.37321923673152924,-0.04892260208725929
6812,-0.04369793552905321,-0.05768987908959389
6813,0.003421479486860335,0.2971692383289337
6814,0.06908618658781052,0.022846048697829247
6815,-0.0002925710869021714,0.00114384014159441
6816,-0.01231803372502327,0.17514872550964355
6817,0.1663637847523205,0.015732059255242348
6818,-0.04771298193372786,-0.02563433162868023
6819,-0.1075556271825917,-0.10641799867153168
6820,0.0031683193519711494,0.02295801416039467
6821,1.7753267289335781,0.0399317666888237
6822,0.11042208559229039,0.039495859295129776
6823,0.542827706085518,0.018347658216953278
6824,-0.046184408478438854,-0.023215362802147865
6825,0.9159080327372067,0.02240286022424698
6826,-0.13567052083089948,-0.03000316023826599
6827,-0.013396942988038063,0.006673403084278107
6828,0.0003938941481465008,0.027403874322772026
6829,-0.054642245173454285,-0.03988368809223175
6830,2.4415129590779543,0.0615076869726181
6831,-0.2491051459312439,-0.24187761545181274
6832,0.07402484893100336,0.20236890017986298
6833,0.0345663595944643,0.0317501425743103
6834,0.021760590374469757,-0.01974647492170334
6835,-0.15066177531844005,-0.14213885366916656
6836,0.3052049232646823,0.017721455544233322
6837,0.016706762013200205,0.0019103094236925244
6838,0.3917385796085,0.037753671407699585
6839,0.3587296501500532,0.09958548843860626
6840,1.715298061259091,0.01905665174126625
6841,-0.0005259925965219736,0.015580506063997746
6842,-0.009921364777255803,-0.008867823518812656
6843,-0.04572974017355591,-0.044239018112421036
6844,0.00954244239255786,0.031873155385255814
6845,0.00401181768393144,0.020796839147806168
6846,0.06682007573544979,-0.01628451980650425
6847,-0.008281497284770012,-0.008778611198067665
6848,0.03942546620965004,0.034827832132577896
6849,-0.006000360881444067,0.022896315902471542
6850,0.07775997184216976,0.011730896309018135
6851,0.09397190436720848,-0.041155967861413956
6852,1.2597671998664737,0.017092745751142502
6853,-0.0031992968288250268,0.0004922510124742985
6854,2.2614356662670616,0.05300537869334221
6855,0.411711685359478,-0.00909721851348877
6856,0.7714797928929329,0.14519599080085754
6857,0.0007628398016095161,0.01528538204729557
6858,0.12168533215299249,0.0014459013473242521
6859,0.50647808983922,-0.0034231040626764297
6860,0.004953522235155106,0.037404369562864304
6861,0.11058858827891527,0.041074078530073166
6862,2.098671276587993,0.14512117207050323
6863,1.7388477306813002,0.08046708256006241
6864,0.19378190906718373,0.01822294481098652
6865,0.6062625721096992,-0.04838758334517479
6866,0.044878147542476654,-0.020338553935289383
6867,0.00960696786751214,0.21834351122379303
6868,0.6183070484548807,0.020990310236811638
6869,0.018889449536800385,0.09260906279087067
6870,3.1857456266880035,0.04594218730926514
6871,3.520319513976574,0.050967030227184296
6872,0.5529379472136497,0.03828715533018112
6873,-0.19594978541135788,-0.14121267199516296
6874,-0.43712244741618633,-0.429243266582489
6875,-0.031042868038639426,-0.017464032396674156
6876,0.35716983396559954,0.007993298582732677
6877,0.1212391396984458,0.044084664434194565
6878,-0.011947977356612682,-0.019106199964880943
6879,-0.007755783823085949,0.21417658030986786
6880,0.010521657764911652,-0.00011236220598220825
6881,0.33365964889526367,-0.10427188873291016
6882,1.3867805749177933,-0.09170438349246979
6883,0.03470169298816472,0.01629735715687275
6884,-0.02019774168729782,0.049231864511966705
6885,0.5817975446116179,0.018155289813876152
6886,-0.1785021615214646,0.1655755192041397
6887,-0.03738822788000107,-0.09451483190059662
6888,0.19935250841081142,0.20558910071849823
6889,-0.008666703710332513,0.00920836254954338
6890,0.9607410049065948,-0.007052472792565823
6891,-0.06881347764283419,-0.0733204111456871
6892,-0.015903748950222507,0.002065122127532959
6893,-0.06839915178716183,-0.0821259543299675
6894,-0.022744292189599946,-0.02102336660027504
6895,0.007378848851658404,0.034687042236328125
6896,0.028226738795638084,0.011528974398970604
6897,0.019248151817009784,0.013073933310806751
6898,0.0673234574496746,0.04801179841160774
6899,0.6908293566666543,0.04409334436058998
6900,-0.506462878518505,-0.4770265221595764
6901,0.36272659926544293,0.019226977601647377
6902,1.035649597644806,0.4223357141017914
6903,0.06394785270094872,0.09278178215026855
6904,-0.005180666397791356,0.03422338888049126
6905,-0.012007758021354675,0.02038281224668026
6906,-9.298122677137144e-06,0.025993645191192627
6907,0.0015304121188819408,0.0217162873595953
6908,0.056177837774157524,0.04846949130296707
6909,0.1860593855381012,-0.2501976788043976
6910,0.0673669612078811,0.055038586258888245
6911,0.082831268227892,0.027779823169112206
6912,0.05107463523745537,-0.011910360306501389
6913,0.048346543218940496,0.050646454095840454
6914,0.01493017515167594,0.1623276025056839
6915,0.07860829308629036,-0.01690318062901497
6916,-0.04794823005795479,-0.024622078984975815
6917,0.002678686510771513,0.10454439371824265
6918,0.0011572176590561867,0.3390518128871918
6919,0.3692064583301544,-0.22721663117408752
6920,0.0008093230426311493,0.0006836459506303072
6921,-0.007620649877935648,0.01851247064769268
6922,0.9033615728840232,-0.0034276475198566914
6923,0.3314168555662036,0.048062168061733246
6924,-0.013231301069026813,-0.009723701514303684
6925,0.049224103800952435,0.005347806960344315
6926,0.040970634760014946,0.03993331640958786
6927,1.3855549097061157,-0.8272809982299805
6928,-0.2594872396439314,0.03211203217506409
6929,-0.0013701512943953276,0.3153460621833801
6930,-0.16242274269461632,-0.02686344087123871
6931,0.006418106553610414,0.04319577291607857
6932,0.09766727779060602,0.014314423315227032
6933,0.15438058976906177,1.481034278869629
6934,-0.00020667938952101395,0.03338153660297394
6935,2.067349672317505,-0.0475250780582428
6936,-0.006373288109898567,0.0017723031342029572
6937,0.10577475151512772,0.03328178822994232
6938,-0.04131072191376006,-0.03978026285767555
6939,-0.13027506473008543,-0.10447356104850769
6940,0.04994921572506428,-0.0018471591174602509
6941,-0.011380793526768684,0.02320413663983345
6942,-0.1072530746459961,-0.3375045955181122
6943,-0.021434037713333964,-0.018062368035316467
6944,-0.02951754629611969,-0.04976614564657211
6945,2.1546526104211807,-0.1533927470445633
6946,-0.12486851483117789,-0.09482121467590332
6947,2.3785120447573718,0.10942854732275009
6948,0.314439594745636,-0.44105976819992065
6949,-0.014718245423864573,0.013659806922078133
6950,0.8942401371896267,0.025682296603918076
6951,0.08420189842581749,-0.0002463432028889656
6952,0.19246917124837637,0.0864434540271759
6953,0.041149483833578415,0.11170526593923569
6954,0.034283502493053675,0.029503026977181435
6955,0.20571931637823582,0.161482572555542
6956,-0.0009614761293050833,0.040059201419353485
6957,-0.056324384291656315,-0.05657060444355011
6958,0.01034506969153881,0.009996654465794563
6959,-0.0046050879172980785,0.003271223045885563
6960,0.20731712691485882,-0.01644095778465271
6961,-0.06865540007129312,-0.030158545821905136
6962,0.06508120987564325,0.15823926031589508
6963,0.4206267446279526,0.006720365956425667
6964,0.6636278461664915,0.012081911787390709
6965,0.0328935943543911,0.0030151251703500748
6966,-0.0009396141394972801,0.16668881475925446
6967,1.8852978199720383,0.11779822409152985
6968,0.19667395949363708,-0.16313283145427704
6969,0.01661916263947205,0.027318166568875313
6970,-0.024343576282262802,-0.04395512118935585
6971,0.19197703897953033,-0.1554935723543167
6972,-0.5294413515366614,-0.4237613081932068
6973,-0.005136765539646149,0.010491060093045235
6974,-0.024203952692914754,0.001726396381855011
6975,1.1581081607728265,0.044724930077791214
6976,0.4231606535613537,1.4700630903244019
6977,-0.03635624726302922,-0.02500038780272007
6978,0.5257062683813274,0.018172437325119972
6979,0.0007727613065071637,0.023731103166937828
6980,0.0793721079826355,-0.20590737462043762
6981,0.0010207200593868038,0.01381668634712696
6982,-0.005058595386799425,0.034208692610263824
6983,0.8837852962315083,0.01752151921391487
6984,0.4506886824965477,0.023270931094884872
6985,0.006513878703117371,-0.06624539941549301
6986,0.14278059973730706,0.04381704330444336
6987,0.001269489002879709,0.022894199937582016
6988,0.010735814465078874,0.055119406431913376
6989,-0.10949246468953788,-0.001831546425819397
6990,-0.0008792190346866846,0.04280291870236397
6991,3.7220627977512777,0.019126800820231438
6992,1.1474472908303142,0.031100410968065262
6993,0.012418650789186358,0.032015059143304825
6994,0.08827701210975647,0.10268296301364899
6995,0.12736975261941552,0.024705372750759125
6996,-0.04783699294057442,-0.028596187010407448
6997,0.3189651994034648,0.05995373800396919
6998,-0.0043625738471746445,0.04705122858285904
6999,0.0384671688079834,0.02858254313468933
7000,0.3472179863601923,0.03590865433216095
7001,1.0964822061359882,-0.05397055298089981
7002,1.0628616358153522,-0.0005164131289348006
7003,0.028144707903265953,0.01612679287791252
7004,0.8742703460156918,0.10137444734573364
7005,-0.042605409398674965,0.03122236579656601
7006,0.16072357026860118,0.01459326408803463
7007,0.007011336274445057,-0.005578073672950268
7008,0.4661563355475664,-0.003928245976567268
7009,-0.0049544223584234715,0.0350903682410717
7010,-0.2476487117819488,-0.23562106490135193
7011,1.5524378204718232,2.3388303816318512e-05
7012,0.013101425429340452,0.05465114489197731
7013,0.11840410903096199,0.08941996097564697
7014,0.4260788559913635,-0.22969479858875275
7015,-0.031551712891086936,0.1153671070933342
7016,-0.022055010427720845,-0.006595838814973831
7017,-0.010667769587598741,0.44955673813819885
7018,-0.07214884518180043,-0.04613088071346283
7019,-0.014515398070216179,-0.009995674714446068
7020,0.7627236869884655,0.017061566933989525
7021,0.3397287279367447,-0.14280296862125397
7022,-0.1286049039899808,-0.10699083656072617
7023,-0.014030103629920632,-0.005933258682489395
7024,-0.0955622359761037,-0.027347534894943237
7025,0.12265366315841675,-0.058675140142440796
7026,-0.15212416276335716,-0.14174240827560425
7027,-0.03531842886877712,0.005721438676118851
7028,-0.07003059983253479,-0.16131071746349335
7029,-0.016946235205978155,0.003825889900326729
7030,-0.0018801719415932894,0.024793125689029694
7031,0.028465718030929565,0.30446764826774597
7032,0.16212538443505764,1.4545165300369263
7033,0.0037395237013697624,0.018929999321699142
7034,0.440744464751333,0.008557481691241264
7035,0.47712956328177825,0.02262902446091175
7036,0.0037548327818512917,0.21076804399490356
7037,1.555511485785246,0.2737753093242645
7038,-0.27006231620907784,-0.3160461187362671
7039,0.016194870229810476,0.10068386048078537
7040,0.27280584909021854,0.00959482416510582
7041,-0.02840039727743715,-2.419017255306244e-05
7042,-0.13610547018470243,-0.12341989576816559
7043,0.021969722351059318,0.028331557288765907
7044,0.003381726026418619,0.03355710580945015
7045,0.8062927834689617,-0.007398274727165699
7046,0.0740956668742001,0.01979024149477482
7047,0.8185362219826402,0.05328047648072243
7048,-0.12622414715588093,-0.050820186734199524
7049,0.4086617969442159,0.04064920172095299
7050,0.11684776050969958,0.10105213522911072
7051,-0.0041772425174713135,-0.05253338813781738
7052,0.3728568069636822,0.003332672640681267
7053,0.12862393260002136,-0.40604114532470703
7054,-0.006926453846972436,0.10092537850141525
7055,-0.05947282904526219,-0.04322979599237442
7056,-0.08168825681786984,-0.07814284414052963
7057,2.7699291929602623,0.9860610961914062
7058,0.0336198303848505,0.05104970186948776
7059,1.900108054280281,0.008021185174584389
7060,0.24697998026385903,0.007582153659313917
7061,0.0023469715379178524,0.010161387734115124
7062,-0.001176459714770317,-0.009925389662384987
7063,-0.049292007461190224,-0.07523386925458908
7064,1.3247937746345997,-0.010167684406042099
7065,0.01273550745099783,0.07112981379032135
7066,-0.11596680246293545,-0.11563050746917725
7067,0.43652942031621933,1.4313308000564575
7068,1.530871273298544,0.18990671634674072
7069,0.21941694431006908,0.32019129395484924
7070,0.5497975721955299,-0.049448270350694656
7071,-0.061609859112650156,0.14723528921604156
7072,0.027014970779418945,0.19605645537376404
7073,-0.13503668457269669,-0.1766836792230606
7074,0.20090098783839494,0.11055050045251846
7075,0.011847671121358871,0.0148761086165905
7076,-0.011001948558259755,0.0023756930604577065
7077,-0.0022373361280187964,0.02493230625987053
7078,0.4161349833011627,-0.29106414318084717
7079,-0.01183216623030603,-0.011228147894144058
7080,0.01832739356905222,0.013887749053537846
7081,0.10458559170365334,0.012435637414455414
7082,0.4766230096574873,0.4611789286136627
7083,0.2158772594993934,0.011934182606637478
7084,0.04598158225417137,0.17595987021923065
7085,-0.05319457966834307,-0.050167735666036606
7086,-0.01238097995519638,-0.008783726952970028
7087,-0.08290923107415438,-0.08754348754882812
7088,-0.04936497798189521,-0.0085391104221344
7089,0.49927225708961487,0.040074512362480164
7090,-0.010404577613371657,0.017591344192624092
7091,1.7711149826645851,-0.05793796852231026
7092,0.23242881306214258,0.007778181228786707
7093,-0.10994418454356492,-0.08922339975833893
7094,0.009839460253715515,0.0014617815613746643
7095,-0.0019065178203163669,0.005248252768069506
7096,-0.0036004032008349895,0.0565996989607811
7097,0.0005555127281695604,0.003081532660871744
7098,0.2827255390584469,-0.026734735816717148
7099,-0.007082540658302605,0.144704207777977
7100,0.008986712084151804,0.08472415804862976
7101,-0.02689325250685215,-0.01051080971956253
7102,-0.044103807769715786,-0.03298060968518257
7103,0.3204550929367542,0.22728869318962097
7104,0.18419969454407692,0.06059003248810768
7105,2.79655259847641,-0.007685760967433453
7106,5.086889520287514,-0.03589871525764465
7107,-0.0034530087577877566,0.028923580422997475
7108,1.3123604413121939,-0.0036086514592170715
7109,0.029334275517612696,0.0005137245170772076
7110,1.0714846895934897,0.032466061413288116
7111,0.354223327638465,0.07981060445308685
7112,0.020201299339532852,0.28002893924713135
7113,-0.02333891615853645,0.003124140202999115
7114,1.0621090531349182,0.056445106863975525
7115,2.33952459692955,0.16447624564170837
7116,0.16385927796432043,0.027440709993243217
7117,0.333162646740675,-0.011113788932561874
7118,0.08772606810089201,0.05453207343816757
7119,-0.001559022581204772,0.000985939521342516
7120,0.019114232331048697,0.004136896692216396
7121,0.0010930111166089773,0.016736403107643127
7122,0.05047068379190023,0.21502423286437988
7123,-0.014837922994047403,-0.004210951738059521
7124,0.15405571646988392,0.010234463959932327
7125,-0.00563046894967556,0.027613302692770958
7126,-0.2771928907059191,-0.24660596251487732
7127,0.7186364503577352,0.003030169755220413
7128,1.0713343657553196,0.16473664343357086
7129,-0.06102604791522026,0.058887071907520294
7130,0.11612465232610703,-0.02485642582178116
7131,-0.0080643929541111,-0.013255912810564041
7132,0.7432347685098648,0.10620376467704773
7133,-0.34599364176392555,-0.32388776540756226
7134,0.0015972692854120396,0.040997911244630814
7135,0.21041557379066944,0.28229820728302
7136,-0.02770790457725525,-0.05726190656423569
7137,-0.01092592254281044,0.04406481236219406
7138,0.05152645707130432,0.04036346450448036
7139,0.1991824507713318,-0.24050001800060272
7140,0.10661854408681393,0.018622316420078278
7141,-0.024869827553629875,-0.027547897771000862
7142,-0.03405663625744637,-0.020287035033106804
7143,-0.008747227489948273,-0.008090261369943619
7144,-0.07639751583337784,-0.056820984929800034
7145,-0.006823064759373665,0.14740203320980072
7146,-0.029828541446477175,-0.02046707272529602
7147,-0.003329203464090824,0.025776591151952744
7148,-0.04263362754136324,-0.037122029811143875
7149,0.0009548654779791832,0.013173519633710384
7150,-0.009146841621259227,0.02401721477508545
7151,0.025304876267910004,-0.06123679503798485
7152,1.0169202676042914,0.018220223486423492
7153,1.288001857814379,0.16356168687343597
7154,0.6263264827430248,0.14260558784008026
7155,0.004607074486557394,0.003401893423870206
7156,0.004047748856246472,0.05817194655537605
7157,-0.056569818407297134,-0.030932385474443436
7158,0.05131244659423828,-0.2225763201713562
7159,0.007507663096475881,0.02732877805829048
7160,1.4730349873861996,0.01988462544977665
7161,0.6111861355602741,-0.010373242199420929
7162,0.1364646852016449,0.04400046169757843
7163,-8.42660665512085e-05,0.4575846791267395
7164,0.07620584778487682,-0.0014361152425408363
7165,-0.48086851835250854,-0.6098000407218933
7166,-0.10697663380415179,-0.09458498656749725
7167,6.407499313354492e-06,-0.02363024652004242
7168,-0.02051683620084077,-0.019580068066716194
7169,-0.10728170885704458,0.05615968257188797
7170,0.023442398756742477,0.009649299085140228
7171,0.06181898413342424,0.218324676156044
7172,0.024739304557442665,0.07463409751653671
7173,0.005355432629585266,0.2938842475414276
7174,0.010741766542196274,0.10287138819694519
7175,-0.03549472987651825,-0.18528100848197937
7176,0.1260496824979782,-0.015549033880233765
7177,0.7166939425223973,0.027344513684511185
7178,-0.1639275918714702,-0.13552150130271912
7179,-0.007118097659258638,-0.0051101623103022575
7180,0.1694468498462811,0.01841617561876774
7181,0.4898905009031296,0.02704550325870514
7182,0.013221699045971036,0.0031795534305274487
7183,-0.009164322215838183,-0.007584156468510628
7184,0.18813413381576538,-0.04725303500890732
7185,-0.007547271205112338,0.017007645219564438
7186,0.17221977189183235,0.020320944488048553
7187,0.2759958356618881,0.3668213486671448
7188,0.06555840757209808,0.026944993063807487
7189,-0.002161000855267048,0.07598189264535904
7190,-0.015618380159139633,0.02201158180832863
7191,3.2244540062965825,0.025221845135092735
7192,0.0374372317455709,0.06521587818861008
7193,0.08949517458677292,0.03207430988550186
7194,-0.2293707633507438,-0.20411032438278198
7195,0.01664390042424202,0.11527612805366516
7196,0.09875471564009786,0.1980040818452835
7197,-0.024531207978725433,-0.02761201374232769
7198,0.02916194077261025,0.025042075663805008
7199,0.7602962702512741,-0.09266819804906845
7200,0.10216135066002607,0.05022049695253372
7201,0.24284262983928784,0.013817043974995613
7202,-0.07042684675252531,0.08337707817554474
7203,0.5773392245173454,0.039618317037820816
7204,0.1595104280859232,0.16441673040390015
7205,-0.15909218229353428,-0.15946587920188904
7206,-0.12379857979249209,-0.10145601630210876
7207,-0.04252814484061673,0.0369265116751194
7208,0.07474866043776274,0.016904566437005997
7209,0.40156932547688484,-0.02581898309290409
7210,2.1944481786340475,0.04507588595151901
7211,1.744615993462503,0.31252557039260864
7212,0.06349910993594676,0.13718023896217346
7213,-0.0020358783658593893,0.020553261041641235
7214,2.4094261061400175,-0.01319168135523796
7215,-0.04733885917812586,-0.03859519958496094
7216,0.06823431703833194,0.10961973667144775
7217,0.0004138331860303879,0.01974470168352127
7218,-0.08993527293205261,-0.08555625379085541
7219,0.040599651634693146,-0.025430243462324142
7220,0.2222672663629055,0.02011120319366455
7221,0.07649205438792706,0.008969096466898918
7222,-0.043565750122752434,-0.024316003546118736
7223,0.6965575322974473,0.016522061079740524
7224,0.004959762096405029,-0.035959742963314056
7225,1.9413447135593742,0.052818700671195984
7226,0.2429579384624958,-0.029026508331298828
7227,0.6515548890456557,0.005135145038366318
7228,-0.006752741995114775,0.008417990058660507
7229,0.1260410025715828,0.014326373115181923
7230,-0.0025311530334874988,0.004716504365205765
7231,0.31490516662597656,0.2034812718629837
7232,0.37833742680959404,0.14795298874378204
7233,-0.007263232953846455,0.012726323679089546
7234,-0.6557048857212067,-0.7380378246307373
7235,3.1890910504153,0.016168229281902313
7236,2.123363222926855,0.13251851499080658
7237,0.4603335182182491,0.2510248124599457
7238,0.40619028732180595,-0.008994823321700096
7239,-0.020954283536411822,0.024104785174131393
7240,1.443901538848877,0.1234414279460907
7241,0.33166847346001305,0.025900550186634064
7242,-0.02536301478743553,-0.017335394397377968
7243,1.1910695084370673,0.005596225615590811
7244,0.051276206970214844,0.023803098127245903
7245,0.10782855469733477,0.026923518627882004
7246,0.14312012121081352,-0.017383061349391937
7247,0.9182137623429298,-0.028657233342528343
7248,-0.5817488692700863,-0.2728951573371887
7249,-0.028772854954004286,-0.03627698868513107
7250,-0.058591119945049286,-0.013068284839391708
7251,-0.024899872485548258,-0.027944760397076607
7252,0.5737822875380516,-0.03729715943336487
7253,-0.23561730480287224,-0.2322295904159546
7254,0.04157192446291447,0.09249792248010635
7255,-0.023261527996510267,-0.009295310825109482
7256,0.4619726547971368,0.011071951128542423
7257,0.2138226479291916,-0.056893665343523026
7258,-0.0047075385227799416,0.17684073746204376
7259,0.27653334999922663,0.370805561542511
7260,0.20163303735898808,0.06341074407100677
7261,2.0753559209406376,-0.03874878212809563
7262,-0.0628815081436187,-0.047366879880428314
7263,0.03967861458659172,0.0042554158717393875
7264,1.008619181578979,0.4605781137943268
7265,-0.07639969140291214,-0.05905693769454956
7266,-0.011568274348974228,-0.018007708713412285
7267,-0.07631365209817886,-0.1310657411813736
7268,0.45229777321219444,0.03363000974059105
7269,0.1695404290658189,0.22224007546901703
7270,0.002974898134198156,0.08568045496940613
7271,0.09406357631087303,-0.017856350168585777
7272,0.9387269802391529,-0.03776727244257927
7273,0.003933382220566273,0.18141967058181763
7274,-0.053683698177337646,-0.08270227909088135
7275,0.0012000639690086246,0.06544671952724457
7276,0.9668417070060968,0.0005253450945019722
7277,-0.07217284990474582,-0.059905096888542175
7278,-0.06930479407310486,-0.40910008549690247
7279,-0.18753274716436863,-0.14645996689796448
7280,-0.16747149999719113,-0.1669882833957672
7281,0.006473695849999786,0.24988627433776855
7282,-0.06418623961508274,-0.05674893409013748
7283,-0.008168167434632778,0.010112252086400986
7284,-0.03754001180641353,0.030954871326684952
7285,-0.0006622797809541225,-0.0006025840993970633
7286,0.6677125965070445,0.2361975461244583
7287,-0.01635230891406536,-0.00012398138642311096
7288,-0.00070088857319206,0.01160416379570961
7289,0.005059342831373215,0.12529292702674866
7290,1.7075664158910513,0.010059047490358353
7291,5.240493919700384e-06,0.017134545370936394
7292,-0.017197608950937138,-0.015174653381109238
7293,0.14398043230175972,0.00892416387796402
7294,0.30994600779376924,0.10622353106737137
7295,3.185595192015171,0.0265749990940094
7296,2.9322281449567527,0.012108063325285912
7297,0.8324491903185844,-0.09660882502794266
7298,2.017383061349392,0.0845179334282875
7299,-0.0017310883849930292,-0.00014126661699265242
7300,0.06987746059894562,-0.057081595063209534
7301,-0.04337004612898454,-0.020814398303627968
7302,0.029884666204452515,0.025280609726905823
7303,-0.027151744812726974,0.04575211554765701
7304,0.0004136958159506321,-7.954915054142475e-05
7305,1.5553490361198783,-0.004999724216759205
7306,-0.11693217232823372,-0.10259953886270523
7307,-0.020179649816327583,0.005838671699166298
7308,0.7255178603809327,0.027608154341578484
7309,0.8074347525835037,0.1960955411195755
7310,0.49866120517253876,0.06956462562084198
7311,0.4181941747665405,-0.44791078567504883
7312,0.6782100722193718,0.11365922540426254
7313,0.012344487317022868,0.016824880614876747
7314,-0.08960536361701088,-0.05468495190143585
7315,0.006715793162584305,-0.004081425257027149
7316,0.162320576608181,-0.008042378351092339
7317,-0.3417303301393986,-0.3543899357318878
7318,0.31952493311837316,0.10968774557113647
7319,-0.1520993709564209,-0.1619492471218109
7320,-0.04406581190414727,-0.01900891773402691
7321,0.029686398804187775,0.009461887180805206
7322,0.015595786273479462,0.21355652809143066
7323,0.04044153727591038,0.013596311211585999
7324,1.063553225249052,-0.04031021147966385
7325,0.23127957433462143,0.025335684418678284
7326,0.004298078274587169,0.004232811741530895
7327,0.11705416161566973,0.019029464572668076
7328,0.1754894070327282,0.45429471135139465
7329,0.6603522449731827,-0.12164945900440216
7330,0.011421814328059554,0.040627337992191315
7331,0.25724812044063583,0.34968331456184387
7332,-0.04323775850934908,-0.04233517870306969
7333,0.04152199486270547,0.313432514667511
7334,0.5856072269380093,0.08299218118190765
7335,0.07199351862072945,-0.006714178249239922
7336,2.2501318156719208,0.03219596669077873
7337,0.26263287480105646,0.37173357605934143
7338,0.00901489332318306,-0.05772077292203903
7339,-0.0015426853233293514,0.0022154604084789753
7340,0.02251382265239954,0.005891190841794014
7341,0.04703178070485592,0.00801206286996603
7342,0.015358624048531055,0.1544627845287323
7343,0.010333263780921698,0.10404396057128906
7344,-0.1103462390601635,-0.08829328417778015
7345,-0.007090718038398336,-0.005071338731795549
7346,0.1600250666961074,0.1418420523405075
7347,0.5193170737475157,-0.007477939128875732
7348,0.23997020069509745,0.028871558606624603
7349,0.014233474154025316,0.06933800876140594
7350,1.6922140754759312,-0.0032711587846279144
7351,-0.056220851838588715,-0.13685709238052368
7352,-0.08225473389029503,-0.10228592902421951
7353,-0.05020428076386452,-0.06663645803928375
7354,0.052604012191295624,-0.10509049892425537
7355,-0.06458143936470151,-0.02946276217699051
7356,0.1751246340572834,0.18113605678081512
7357,0.3536386549603776,0.055039722472429276
7358,-0.006524478793144226,-0.014499019831418991
7359,-0.011549868620932102,0.004389943554997444
7360,-0.016930952668190002,-0.06625574827194214
7361,0.4816327726584859,0.13820292055606842
7362,0.0018752627074718475,-0.017795182764530182
7363,-0.003809487447142601,-0.0025496818125247955
7364,0.2189415991306305,-0.11124023795127869
7365,-0.03176050641468464,-0.02297261357307434
7366,-0.14207550665014423,-0.14020954072475433
7367,0.23807021230459213,0.005239810794591904
7368,0.006138368975371122,0.012948580086231232
7369,0.006159208598546684,0.029028091579675674
7370,0.020051978528499603,-0.019375570118427277
7371,0.06844670884311199,0.46082454919815063
7372,0.13730321899129194,0.039908163249492645
7373,0.7951420620083809,0.021868102252483368
7374,0.06133318036881974,0.03980836272239685
7375,-0.004552495422103675,-0.0008400056976824999
7376,0.678911711089313,0.05110668018460274
7377,0.0011135712265968323,0.14647287130355835
7378,-0.22821044828742743,-0.22439458966255188
7379,0.18234257854055613,0.085441954433918
7380,1.0469707250595093,-0.008780904114246368
7381,0.3526993943378329,0.008841714821755886
7382,0.048682693392038345,-0.036137666553258896
7383,0.03320353617891669,-0.0025238078087568283
7384,4.712418362498283,0.09312976896762848
7385,-0.28156383872032165,-0.26642081141471863
7386,-0.0068490863814076874,0.008281949907541275
7387,0.057272594422101974,0.11960288882255554
7388,0.19669421762228012,0.013043325394392014
7389,0.42245979979634285,-0.007987195625901222
7390,0.7987454244866967,0.3158649206161499
7391,-0.011990690371021628,-0.012250358238816261
7392,-0.09673504531383514,-0.20159685611724854
7393,0.014812352135777473,0.1600344032049179
7394,1.4306743452325463,0.021344546228647232
7395,1.4071139097213745,0.17803919315338135
7396,0.49319136270787567,0.013014541007578373
7397,-0.003425283415708691,0.022800898179411888
7398,0.4117668718099594,-0.04376165196299553
7399,1.0713653170969337,0.16887709498405457
7400,1.2621417045598946,0.013839932158589363
7401,0.22240152955055237,0.132775217294693
7402,0.010064647532999516,-0.006778025068342686
7403,0.007796082645654678,-0.05066757649183273
7404,0.5563783828984015,0.18923939764499664
7405,0.189692921936512,0.40002065896987915
7406,0.0004528364515863359,0.002108392771333456
7407,-0.00042774305438797455,0.02557448484003544
7408,-0.11271286735427566,-0.03306422382593155
7409,0.1012483462691307,0.02116396650671959
7410,0.007928518578410149,0.0034176530316472054
7411,0.1727396494243294,8.183019235730171e-05
7412,0.03412692993879318,-0.00029972183983772993
7413,-0.08271757140755653,-0.050368987023830414
7414,0.29260191321372986,-0.36185890436172485
7415,0.135992132127285,-0.06957074254751205
7416,-0.02665021864231676,-0.02285049855709076
7417,-0.0600300133228302,-0.033774394541978836
7418,-0.019146234379149973,-0.0027826447039842606
7419,0.22467194125056267,0.08848506212234497
7420,-0.05701989959925413,-0.06466247141361237
7421,0.02721862541511655,0.05949541926383972
7422,0.023200232554245304,0.0037544502411037683
7423,2.151310202665627,0.012401091866195202
7424,0.008243541233241558,0.01231298502534628
7425,0.2852766029536724,0.01718497835099697
7426,0.556085173971951,0.022601108998060226
7427,0.30543109960854053,0.013287102803587914
7428,0.016681142151355743,0.12701639533042908
7429,0.09587500570341945,0.036416325718164444
7430,3.520760852843523,-0.04331143945455551
7431,-0.04290218651294708,-0.18059036135673523
7432,-0.02465994842350483,0.011925041675567627
7433,0.06144831283017993,0.008133143186569214
7434,-0.06074026599526405,-0.07243532687425613
7435,0.04492806829512119,0.1683567762374878
7436,0.1494332030415535,0.003767457790672779
7437,0.13765509240329266,0.02780977450311184
7438,0.5355847403407097,-0.05289275944232941
7439,0.10413400176912546,0.06129908561706543
7440,-0.018301540054380894,0.12267089635133743
7441,-0.45799117535352707,-0.4303130507469177
7442,0.7883095964789391,-0.08311470597982407
7443,0.29605680890381336,-0.02832474559545517
7444,-0.0038655751850456,0.06837546825408936
7445,0.0005449841264635324,0.16191935539245605
7446,0.016967201372608542,0.02645682916045189
7447,0.04721528512891382,0.04536697641015053
7448,-0.0008111445931717753,0.012538982555270195
7449,0.040747515857219696,0.1350257843732834
7450,0.02142639458179474,-0.0013229995965957642
7451,0.07867179907043464,0.019978435710072517
7452,-0.0027236726600676775,0.02098097652196884
7453,0.08248646836727858,-0.00629719253629446
7454,2.107074959203601,-0.019390102475881577
7455,0.7432090640068054,-0.12219609320163727
7456,0.6473795080091804,0.06102146580815315
7457,-0.04363733995705843,-0.0035453401505947113
7458,0.01074492558836937,-0.0020392155274748802
7459,-0.23057697247713804,-0.21337543427944183
7460,0.1171847190707922,0.02069903537631035
7461,0.001194569282233715,0.037894438952207565
7462,-0.0022998971689958125,0.0004678319673985243
7463,0.14359891042113304,0.02897213213145733
7464,0.08759232610464096,-0.04321940615773201
7465,0.027809584396891296,0.01646362617611885
7466,0.030733241699635983,0.060634125024080276
7467,-0.020544186234474182,-0.013121237978339195
7468,0.2014719843864441,-0.1268303543329239
7469,0.11690373061355785,0.0753169059753418
7470,-0.022191155701875687,-0.037664175033569336
7471,3.140593782067299,0.2082373946905136
7472,-0.009788036346435547,0.06138668954372406
7473,-0.13489834010601043,0.20530648529529572
7474,2.7177964113652706,0.16965466737747192
7475,0.2216917224577628,0.02595897763967514
7476,0.34794618003070354,0.017038851976394653
7477,0.01101234887028113,0.029020817950367928
7478,0.018819734454154968,0.33965179324150085
7479,0.6211426556110382,0.02387372776865959
7480,0.019815063598798588,0.04101245105266571
7481,0.004557757172733545,0.003020361065864563
7482,0.012077465653419495,0.051179297268390656
7483,-0.37180282082408667,-0.35753610730171204
7484,1.73574710637331,-0.08058155328035355
7485,0.2962994209956378,0.025433413684368134
7486,0.001061530550941825,0.044359784573316574
7487,2.40819791238755,0.2080364227294922
7488,-0.13047022558748722,-0.12949088215827942
7489,-0.01821487583220005,-0.019707465544342995
7490,0.8899180889129639,-0.09862732887268066
7491,-0.29706286266446114,-0.14112192392349243
7492,0.004082351922988892,-0.07599864155054092
7493,-0.0066780739653040655,-0.005137722939252853
7494,0.040514662861824036,-0.027722761034965515
7495,1.3212826885282993,0.0963761955499649
7496,-0.0001402798661729321,0.0022156452760100365
7497,-0.0014771977439522743,0.013698374852538109
7498,-6.806594910813146e-05,0.002424343954771757
7499,-0.020246734842686465,-0.020098211243748665
7500,2.555962585960515,0.013378097675740719
7501,0.012661973014473915,0.05407029017806053
7502,-0.001852808054536581,0.03898729756474495
7503,0.025230079889297485,6.192922592163086e-05
7504,0.00886642187833786,0.30409011244773865
7505,-0.02562457020394504,0.010573325678706169
7506,-0.0035172821953892708,0.006677927449345589
7507,-0.006251430313568562,0.019047483801841736
7508,0.04825280699878931,-0.0030024489387869835
7509,0.10758875159081072,0.0067811827175319195
7510,2.237177297472954,0.11551512777805328
7511,0.015065335494000465,0.029455676674842834
7512,0.1339811086654663,-0.033584415912628174
7513,-0.04132747574476525,-0.03804593160748482
7514,0.10059042321518064,0.017089644446969032
7515,0.09933304018341005,0.18762478232383728
7516,0.880443450063467,-0.013614526018500328
7517,-0.034020655788481236,-0.00077047199010849
7518,-0.3355231487657875,-0.322765052318573
7519,-0.011422005016356707,0.15042643249034882
7520,0.3016486675478518,0.0028679496608674526
7521,-0.11907949299393294,-0.11455978453159332
7522,0.8161813169717789,0.009649127721786499
7523,0.10580986767308787,0.013998635113239288
7524,1.0475818254053593,0.059778112918138504
7525,0.012070048600435257,-0.016871273517608643
7526,-0.31432975456118584,-0.27868005633354187
7527,-0.2403803899360355,-0.23315632343292236
7528,-0.051694080233573914,-0.04954390972852707
7529,0.6994115076959133,-0.020993085578083992
7530,0.4672955440764781,0.02335650473833084
7531,0.0749552569759544,0.05297606438398361
7532,-0.01585369620079291,-0.0016778185963630676
7533,0.6081382092088461,0.026058096438646317
7534,-0.015953608439303935,0.017308661714196205
7535,0.01829556841403246,0.009597848169505596
7536,-0.40479128155857325,-0.41388583183288574
7537,0.21373912505805492,0.024119986221194267
7538,0.12227682769298553,-0.011068874970078468
7539,0.009979257798258914,0.12284831702709198
7540,-9.649299317970872e-05,0.02658434771001339
7541,0.03347562998533249,0.0032267719507217407
7542,0.003894567722454667,0.10751315951347351
7543,0.2749507250264287,0.06486485153436661
7544,0.9161263983696699,-0.012107710354030132
7545,-0.011165670532136573,-0.006670759525150061
7546,0.5692663681693375,0.0004838230088353157
7547,-0.011300190351903439,-0.018182171508669853
7548,0.3819788098335266,-0.2105070948600769
7549,-0.003570111934095621,0.05651821196079254
7550,0.03893515467643738,-0.027678431943058968
7551,2.0470962151885033,0.13678616285324097
7552,-0.009781912056496367,0.00392734631896019
7553,0.13282850095129106,0.029174048453569412
7554,0.7599275894463062,-0.016706109046936035
7555,-0.032135016401298344,0.04650537669658661
7556,1.7684914991259575,-0.06796923279762268
7557,0.009716083781095222,0.015856828540563583
7558,-0.022594824084080756,-0.021535804495215416
7559,0.3263060711324215,0.10542254149913788
7560,0.09294829532154836,0.054949309676885605
7561,0.013762059155851603,0.010646143928170204
7562,0.008857546548824757,0.017361275851726532
7563,-0.00019328633788973093,0.022991782054305077
7564,-0.0025425631129110116,0.0019671295303851366
7565,-0.09825228899717331,-0.15433146059513092
7566,0.02260769810527563,0.0021808245219290257
7567,0.06946122087538242,-0.004622302949428558
7568,0.001616599969793242,0.04110364243388176
7569,0.0182383929786738,0.021253006532788277
7570,-0.027086656540632248,-0.015600621700286865
7571,0.010134269075933844,0.005066641140729189
7572,0.04838999193452764,0.08125162124633789
7573,0.12601641565561295,-0.04541195183992386
7574,-0.021138962358236313,-0.07293053716421127
7575,0.7535681272856891,0.060082122683525085
7576,0.28323959559202194,-0.00765620730817318
7577,1.3611435242928565,0.0585952065885067
7578,0.0057094994645012775,0.026772229000926018
7579,-0.04781420160452399,-0.04532739520072937
7580,-0.01995986932888627,0.04806606471538544
7581,0.7306267023086548,-0.011758850887417793
7582,-0.040392027352936566,-0.029071614146232605
7583,0.0009000404388643801,0.02697673626244068
7584,0.13746852497570217,0.02111581526696682
7585,-0.020734257996082306,-0.04324476048350334
7586,-0.018796473741531372,0.012433210387825966
7587,-0.36401505768299103,-0.48565295338630676
7588,0.19119022460654378,0.3444904386997223
7589,1.2469968647928908,0.02865310199558735
7590,0.41089210473001003,0.0008919127285480499
7591,-0.014632205246016383,-0.009334390051662922
7592,0.1617579507874325,0.015821969136595726
7593,0.12636914290487766,0.01802876777946949
7594,-0.04794220917392522,-0.02581094391644001
7595,-0.05640499293804169,-0.18013803660869598
7596,0.6756123930827016,0.01794966123998165
7597,-0.08353936858475208,-0.06555487960577011
7598,0.11968781228642911,0.23630955815315247
7599,-0.08393278846051544,-0.07701662927865982
7600,0.07807985786348581,-0.0046134525910019875
7601,-0.3102959073148668,-0.10013839602470398
7602,0.038587602553889155,0.005513308569788933
7603,0.3592003621160984,0.09955562651157379
7604,0.12212572898715734,0.45311370491981506
7605,0.6639837399125099,0.015683075413107872
7606,0.006378325168043375,0.002487106714397669
7607,0.2500574514269829,0.17036303877830505
7608,0.10794354346580803,0.02808205410838127
7609,0.14149389415979385,-0.04395497962832451
7610,0.00019355863332748413,0.06684567034244537
7611,0.22457583993673325,-0.04480576515197754
7612,-0.014506343752259454,-0.01291687972843647
7613,-0.15822945558466017,-0.15333350002765656
7614,0.010104971006512642,-0.014265958219766617
7615,2.7504675341770053,0.021728403866291046
7616,0.0019698687829077244,0.019345657899975777
7617,0.007499221712350845,0.317082941532135
7618,0.7221823367726756,0.14986133575439453
7619,0.2693766802549362,-0.15600228309631348
7620,-0.0165563877671957,-0.03190193697810173
7621,0.6585929566062987,0.003697193693369627
7622,-0.03852038380864542,-0.007999254390597343
7623,0.363289481960237,0.12500210106372833
7624,0.1071810950525105,0.04345802962779999
7625,-0.1780855357646942,-0.21691806614398956
7626,-0.14086339250206947,-0.11575248837471008
7627,-0.0064753658371046185,-0.004623222164809704
7628,0.05360063910484314,-0.0066062756814062595
7629,1.3335231468081474,-0.06631037592887878
7630,-0.04627523012459278,-0.05815988406538963
7631,0.04232590086758137,0.007550959475338459
7632,-0.15979058295488358,-0.1717977523803711
7633,0.13227897882461548,0.01451120339334011
7634,1.1723113831249066,0.02979692816734314
7635,1.0836103226902196,0.2148059904575348
7636,-0.07249517738819122,-0.2926080822944641
7637,0.04690535622648895,0.003556023584678769
7638,-0.07575654405445675,-0.04979436844587326
7639,0.181672140955925,-0.023032784461975098
7640,0.002427594753953599,0.08569809794425964
7641,0.13506051898002625,0.02510291337966919
7642,1.4295743480324745,0.1608867347240448
7643,0.0013111382631905144,0.0024812042247503996
7644,-0.07744562858715653,-0.06791767477989197
7645,0.0026889822818338873,0.016145333647727966
7646,0.12238622113363817,0.12197598814964294
7647,-0.000784265692345798,0.01777978613972664
7648,-0.06891745747998357,-0.06920258700847626
7649,0.08552550710737705,0.10582315921783447
7650,-0.3905543126165867,-0.2603159248828888
7651,0.0004347502253949642,0.012234656140208244
7652,-0.016789793968200684,0.08074461668729782
7653,0.12251069582998753,0.011839780025184155
7654,0.5112830707803369,0.04936615750193596
7655,0.4149184057023376,0.012842981144785881
7656,-0.0032122121192514896,0.017289746552705765
7657,0.17243202030658722,0.09218980371952057
7658,-0.016305227662087418,-0.0026066675782203674
7659,0.21786032523959875,0.09541388601064682
7660,0.3149987980723381,-0.11059990525245667
7661,0.021414785616798326,0.0675189420580864
7662,0.10977885778993368,0.021905433386564255
7663,-0.05537295132875442,-0.04731348529458046
7664,-0.051309600472450256,-0.17805682122707367
7665,-0.012678966857492924,-0.008159242570400238
7666,0.0596236755955033,0.032450493425130844
7667,1.8169477712363005,0.049779295921325684
7668,0.0425538340350613,0.01585881970822811
7669,-0.008269215933978558,-0.0051173437386751175
7670,-0.02856286894530058,-0.026928991079330444
7671,-0.1946241483092308,-0.24895231425762177
7672,-0.06523028016090393,-0.05576407164335251
7673,0.08954300731420517,0.03262965381145477
7674,0.22197931158007123,0.015250831842422485
7675,0.12211829982697964,0.00553368404507637
7676,-0.04898031832271954,-0.029754413291811943
7677,0.013334115967154503,0.16252145171165466
7678,0.4309767559170723,0.341635137796402
7679,1.818713623099029,0.012788464315235615
7680,0.026146311312913895,-0.025978758931159973
7681,-0.03422523173503578,-0.033477701246738434
7682,-0.009184099733829498,0.056514278054237366
7683,1.1448486446752213,0.16483457386493683
7684,-0.016366546973586082,-0.005813067778944969
7685,0.009950419305823743,0.03073943220078945
7686,-0.1532992497086525,-0.15101660788059235
7687,0.5675139450177085,0.027944544330239296
7688,0.014988971874117851,-0.0017995417583733797
7689,0.2836829845327884,0.0057685114443302155
7690,0.35001328726502834,0.013859442435204983
7691,0.34388306783512235,0.19613954424858093
7692,-0.04877193645029365,-0.04425103962421417
7693,-0.02892082442122046,-0.014747211709618568
7694,0.3213558252900839,0.05360492318868637
7695,0.009603064507246017,0.004007980227470398
7696,0.4494548332877457,0.014976702630519867
7697,0.00525549310259521,0.01869283802807331
7698,0.28105755895376205,-0.009602826088666916
7699,0.381069153547287,0.05619317293167114
7700,0.4006636142730713,-0.28854769468307495
7701,0.32401516288518906,0.031922124326229095
7702,0.3448651402723044,0.05395469814538956
7703,-0.004797794461410376,0.022511789575219154
7704,0.8287915885448456,-0.07701478898525238
7705,0.009696896731620655,0.06726367771625519
7706,-0.6118727847933769,-0.6551163196563721
7707,0.3865813249722123,0.45548543334007263
7708,0.47427111864089966,-0.04375835135579109
7709,-0.03756590746343136,-0.015144538134336472
7710,0.9513327591121197,0.1981653869152069
7711,0.0009460621513426304,0.0034153005108237267
7712,1.6602008041227236,0.0020738360472023487
7713,-0.023190808482468128,-0.02587680146098137
7714,-0.004503808595472947,-0.00290371710434556
7715,-0.03024585172533989,-0.017587732523679733
7716,0.8085898791032378,0.052927322685718536
7717,0.2996172846760601,0.21986320614814758
7718,0.927663199196104,0.06586326658725739
7719,-0.10647898659226485,0.0027504190802574158
7720,0.01009528967551887,0.0445580817759037
7721,0.046051614452153444,0.1626296043395996
7722,-0.18116079246101435,-0.167120561003685
7723,1.4808848034590483,0.18438564240932465
7724,0.01524036901537329,0.06725367158651352
7725,-0.029992997704539448,-0.023104697465896606
7726,0.05064048990607262,0.021495994180440903
7727,0.03392723388969898,0.07762285321950912
7728,0.09089460037648678,0.01377951167523861
7729,0.018471838906407356,0.16543246805667877
7730,0.809906616806984,-0.058898985385894775
7731,-0.03484431095421314,-0.037461619824171066
7732,0.00505156978033483,0.15974894165992737
7733,-0.13340072436039918,-0.12968537211418152
7734,-0.058766196481883526,-0.033549025654792786
7735,-0.0032367405074182898,0.0008360324427485466
7736,0.009092513928189874,0.2525050938129425
7737,0.08284380412078463,0.21818307042121887
7738,-0.09106325055472553,-0.08843182772397995
7739,0.09576394804753363,0.07187259942293167
7740,0.12315963278524578,0.07425297796726227
7741,0.12178082764148712,0.05714528262615204
7742,0.6226770747452974,-0.00560637004673481
7743,0.0635214070789516,0.010956093668937683
7744,0.10383718181401491,0.027219288051128387
7745,0.11184773594141006,0.00019918009638786316
7746,1.056242510676384,-0.01194668561220169
7747,1.1419992297887802,0.3386348485946655
7748,-0.1426820158958435,-0.3684641122817993
7749,0.8404596373438835,-0.11896620690822601
7750,-0.03980229265289381,-0.03293127194046974
7751,0.05967920646071434,0.42984822392463684
7752,-0.0033926710311789066,-0.0016436201985925436
7753,0.10200105793774128,0.004303852096199989
7754,2.5872354209423065,0.06239297240972519
7755,0.27304822207406687,0.2979087829589844
7756,-0.043782646767795086,0.16705958545207977
7757,0.08938213437795639,0.10587599128484726
7758,0.3881485592573881,0.0625205785036087
7759,-0.002826884388923645,-0.13312385976314545
7760,-0.014542626682668924,-0.016546903178095818
7761,0.1940639978274703,-0.009062525816261768
7762,0.009574487805366516,-0.10626143217086792
7763,0.09557451866567135,0.013830242678523064
7764,0.1053234413266182,0.1223858967423439
7765,-0.025474846675933804,-0.003908101469278336
7766,-0.022938313893973827,-0.02353706769645214
7767,0.0037471288815140724,-0.0011226395145058632
7768,-0.01762618102133274,0.013478176668286324
7769,-0.005662460484018084,-0.003273637732490897
7770,0.12878472497686744,0.182209774851799
7771,0.12786543369293213,-0.2625759243965149
7772,-0.0994730070233345,-0.15809513628482819
7773,0.24174519628286362,0.011343037709593773
7774,-0.03497195988893509,-0.05048162490129471
7775,0.7653455287218094,-0.15262965857982635
7776,0.09406448841036763,0.02723330818116665
7777,0.04377029091119766,0.2142610251903534
7778,-0.08657336980104446,-0.0954732745885849
7779,0.8427913635969162,0.12281085550785065
7780,0.019608313313256076,0.002902067033573985
7781,0.032737523317337036,-0.007951505482196808
7782,-0.0077438357984647155,-0.0054538315162062645
7783,0.22658836841583252,0.21022842824459076
7784,0.5822271406650543,1.2950114011764526
7785,-0.023379886173643172,-0.022402731701731682
7786,0.5459484159946442,-0.045687079429626465
7787,0.037312913686037064,-0.039705127477645874
7788,-0.007795611396431923,0.002203592099249363
7789,-0.02162998914718628,0.1397695243358612
7790,-0.0015964265912771225,0.033155232667922974
7791,0.9696186548098922,0.09339458495378494
7792,2.0291330963373184,-0.025949440896511078
7793,0.1993472557514906,-0.01446149405092001
7794,-0.010841749608516693,0.021949440240859985
7795,0.21809606533497572,0.03934255987405777
7796,-0.2536105220206082,0.09032866358757019
7797,0.19628601567819715,0.02951783500611782
7798,-0.03740784525871277,0.06739640235900879
7799,-0.019894009232521055,0.0037336647510528564
7800,-0.051406411606876645,-0.028057223185896873
7801,0.14303794503211975,-0.20124077796936035
7802,-0.12936627678573132,-0.05650125443935394
7803,-0.35385673865675926,-0.36476656794548035
7804,-0.002183892570428725,0.017058225348591805
7805,0.08220180124044418,0.017988592386245728
7806,0.5428520441055298,-0.07744690030813217
7807,0.00417119194753468,-0.0006923924665898085
7808,0.05721847806125879,0.20808148384094238
7809,0.3961888363119215,0.01778070256114006
7810,-0.08565609715878963,-0.08248454332351685
7811,0.06356425629928708,0.0083428043872118
7812,0.006570752710103989,0.008191531524062157
7813,-0.04173119366168976,-0.01843852549791336
7814,0.3330876752734184,-0.012762034311890602
7815,0.06188510754145682,0.014146905392408371
7816,-0.023823705036193132,-0.023399008437991142
7817,0.2280503325164318,-0.03696675971150398
7818,0.12839225679636002,0.1462075412273407
7819,0.017051628325134516,0.016734842211008072
7820,0.025865620002150536,0.13422857224941254
7821,-0.09349690507951891,-0.06671825051307678
7822,-0.0024988296790979803,-0.0009606241947039962
7823,0.2014493434689939,0.057610876858234406
7824,-0.02831475203856826,-0.01663866639137268
7825,-0.05124633550643921,-0.059220876544713974
7826,-0.06742596253752708,-0.08998623490333557
7827,0.009992144361604005,0.03180723637342453
7828,2.1714528519660234,0.00043447501957416534
7829,0.050173903815448284,0.03493029624223709
7830,0.003358824091264978,0.02563847415149212
7831,0.18398066237568855,0.022748693823814392
7832,0.046564958756789565,0.19946612417697906
7833,-0.014645502902567387,-0.011357725597918034
7834,0.00684928335249424,0.09848826378583908
7835,-0.013284102082252502,-0.014250535517930984
7836,-0.0073873437941145426,-0.0028638229705393314
7837,0.6716096177697182,-0.08281750231981277
7838,-0.02858550101518631,-0.044966280460357666
7839,-0.007672181352972984,0.008851012215018272
7840,0.1267200242727995,0.00621243380010128
7841,-0.008407929330132902,0.06644502282142639
7842,3.8988212783588096,0.003025717567652464
7843,-0.8446144163608551,-1.1215670108795166
7844,-0.008451453875750303,-0.0017535444349050522
7845,-0.05924470723948616,-0.031237341463565826
7846,-0.02041876409202814,-0.030206436291337013
7847,-0.2278942740522325,-0.22317302227020264
7848,0.3966888446593657,0.05358172208070755
7849,-0.03854216914623976,-0.04273397848010063
7850,-0.13226589612895623,-0.09205901622772217
7851,0.4515232764533721,0.026762323454022408
7852,1.2507548816502094,0.10212314128875732
7853,0.037412185222365224,0.017554257065057755
7854,-0.058299046009778976,-0.005931742489337921
7855,-0.05727232061326504,0.04599858075380325
7856,-0.0064648655243217945,-0.011398665606975555
7857,-0.05219555995427072,-0.04045291617512703
7858,-0.007848647483115201,0.02169071137905121
7859,-0.012976189143955708,-0.014097457751631737
7860,0.034573063254356384,-0.015649577602744102
7861,0.28834653832018375,-0.00181663129478693
7862,-0.07257171531091444,-0.07078249752521515
7863,0.04279168974608183,0.01482678297907114
7864,-0.18865487806033343,-0.16680417954921722
7865,1.9255713820457458,-0.08363451808691025
7866,0.009139202700462193,0.06820124387741089
7867,-0.0681230096379295,-0.03857193887233734
7868,-0.33390272222459316,-0.3286442458629608
7869,0.2738851457834244,-0.01703915372490883
7870,0.392006054520607,-0.056565504521131516
7871,-0.025114737451076508,0.2267608642578125
7872,0.25589416548609734,-0.03824850544333458
7873,0.9525843597948551,-0.0010020583868026733
7874,-0.08187438733875751,-0.0601663812994957
7875,0.031627747463062406,0.2532678544521332
7876,-0.011087022721767426,0.06363838911056519
7877,0.026359931332990527,0.0030086843762546778
7878,1.037035143468529,0.3155592679977417
7879,-0.024091743864119053,-0.029146576300263405
7880,0.007009856402873993,0.041278280317783356
7881,0.011568909510970116,0.0731586366891861
7882,0.0019526896066963673,0.008024601265788078
7883,0.032734088599681854,0.18044030666351318
7884,2.0262786305393092,0.0018491640221327543
7885,1.7312728818506002,4.641828127205372e-06
7886,-0.024655414279550314,0.003044694662094116
7887,0.08366625191411003,0.016356922686100006
7888,-0.35555779933929443,-0.5510547757148743
7889,0.4072069553658366,0.20596109330654144
7890,-0.012229261395987123,-0.004457318224012852
7891,0.1923382006061729,0.02254575490951538
7892,0.007569108158349991,0.20857621729373932
7893,-0.047482551783323286,-0.038231611251831055
7894,0.004093581344932318,0.09810025990009308
7895,0.002828320488333702,-0.008675954304635525
7896,-1.5289789121598005,-1.5086631774902344
7897,0.011711722589097917,0.07419177144765854
7898,-0.07630926250567427,-0.03531671687960625
7899,0.6307223737239838,-0.14053447544574738
7900,1.9029290694743395,0.0015289076836779714
7901,-0.03128698488580994,-0.004756957292556763
7902,3.571545222774148,0.20484791696071625
7903,2.035854320973158,0.1806352138519287
7904,0.08394956961274147,-0.005614264868199825
7905,0.48666373919695616,0.025463398545980453
7906,0.07893812516704202,0.10145890712738037
7907,0.7629267433658242,0.013282752595841885
7908,0.10768583416938782,0.004707422107458115
7909,-0.049128606988233514,-0.016578149050474167
7910,-0.17764059081673622,-0.16904330253601074
7911,0.014237855095416307,0.3136475384235382
7912,0.4921297673135996,0.025264212861657143
7913,-0.0027984492480754852,0.017509210854768753
7914,1.004726498038508,0.015812935307621956
7915,0.00030611176043748856,0.02205558866262436
7916,0.006884416507091373,0.0014504757709801197
7917,-0.011835168748802971,0.01870694011449814
7918,-0.0007035454036667943,0.0036241337656974792
7919,0.03011484071612358,0.15418463945388794
7920,-0.14724121204926632,-0.12601245939731598
7921,0.02170401904731989,-0.011891140602529049
7922,0.6796569796279073,0.031545378267765045
7923,-0.033611913211643696,-0.03338921070098877
7924,1.2751707062125206,0.0376129075884819
7925,0.09451866149902344,0.048287488520145416
7926,0.019424989819526672,0.297369122505188
7927,0.018974042497575283,-0.008019749075174332
7928,0.0008922751876525581,0.0015998147428035736
7929,0.2290529966703616,0.022956036031246185
7930,0.29542186483740807,0.13851004838943481
7931,-0.009164680726826191,0.009116943925619125
7932,-0.15356534626334906,-0.008783742785453796
7933,-0.1061626486480236,0.031477637588977814
7934,0.06429602205753326,-0.005232974886894226
7935,0.8628846108913422,-0.10245150327682495
7936,0.15701251477003098,0.003648471087217331
7937,0.004646332003176212,0.29046526551246643
7938,0.0011484739370644093,-0.005477501545101404
7939,0.0807056468911469,0.01293218694627285
7940,0.02479159412905574,-7.891049608588219e-05
7941,1.9989418160985224,0.001753579592332244
7942,-0.3165157340699807,-0.3033011555671692
7943,0.020104549825191498,0.0002962462604045868
7944,0.010115229524672031,0.007334555499255657
7945,0.28247589245438576,0.1510232836008072
7946,0.41806613001972437,-0.00039801071397960186
7947,0.04438340291380882,0.25100573897361755
7948,-0.03325586020946503,-0.13015873730182648
7949,1.1332118408754468,0.009506545029580593
7950,0.002524383589625359,0.0205367561429739
7951,-0.03513204795308411,-0.0029336251318454742
7952,0.3636363815749064,0.16262182593345642
7953,-0.9295971989631653,-1.0990722179412842
7954,0.1193306315690279,-0.0194326713681221
7955,-0.057289451360702515,-0.06441804766654968
7956,0.5803915876895189,0.0005624052137136459
7957,-0.0344059057533741,-0.05161018669605255
7958,-0.005534150637686253,0.04839744791388512
7959,3.2582133738324046,0.013224667869508266
7960,-0.05532066524028778,-0.053092505782842636
7961,-0.00029382199863903224,0.021000772714614868
7962,-0.01905592274852097,-0.018148450180888176
7963,-0.00838528573513031,-0.1692521572113037
7964,0.0096665620803833,-0.1153547540307045
7965,0.5833178218454123,0.11840208619832993
7966,0.016530237131519243,0.07965090870857239
7967,-0.00018080580979585627,0.22643353044986725
7968,1.575638085603714,-0.05314077436923981
7969,-0.01492980495095253,-0.05988939106464386
7970,0.0006516897119581699,0.03391606733202934
7971,-0.0016894005239009857,0.28657597303390503
7972,0.012926347553730011,0.1696181744337082
7973,0.0949337076744996,0.012956895865499973
7974,0.8098456114239525,0.18965701758861542
7975,-0.005956427659839392,0.01506938599050045
7976,0.9277909081429243,0.00259988009929657
7977,-0.08279056195169687,0.2624237537384033
7978,0.037267984822392464,-0.02637449838221073
7979,-0.036327074747532606,-0.0243525430560112
7980,-0.027227729980950244,-0.005817007273435593
7981,-0.03189518094062805,-0.03378922864794731
7982,0.006576615385711193,0.022383637726306915
7983,-0.0007932847365736961,0.030326759442687035
7984,0.583938610740006,0.14184744656085968
7985,-0.1092495322227478,-0.1596996784210205
7986,0.2194803673774004,0.05875211954116821
7987,0.3229774357751012,0.044835057109594345
7988,0.3874343335851336,0.00014208644279278815
7989,-0.016861261567100883,0.0006493963301181793
7990,-0.04711887409212068,-0.02947193570435047
7991,-0.04800568916834891,-0.034355223178863525
7992,-0.21854284778237343,-0.05126509070396423
7993,0.5786762163043022,-0.046260055154561996
7994,0.36826565489172935,0.015568997710943222
7995,0.07607326105062384,0.007187309674918652
7996,0.18854380148695782,0.02774871699512005
7997,0.7943574786238514,0.0029126766603440046
7998,0.22734378930181265,0.017154645174741745
7999,3.4350699447095394,0.11453807353973389
8000,0.48696422582725063,0.23619134724140167
8001,0.009198400473687798,-0.0006528373924084008
8002,0.02009226195514202,0.2913365662097931
8003,0.011221727763768286,0.10889759659767151
8004,-0.001634802159969695,-0.0001956495689228177
8005,0.05692529957741499,0.02062208577990532
8006,0.1609630174934864,0.0020283646881580353
8007,0.24210454593412578,0.2161390632390976
8008,0.03887301683425903,-0.1618923544883728
8009,-0.04309484735131264,-0.008905742317438126
8010,-0.02595396339893341,0.08974170684814453
8011,0.07318173116073012,0.020622363314032555
8012,2.4658363461494446,-0.18780829012393951
8013,-0.028246142785064876,-0.011718345806002617
8014,0.007759935222566128,0.29440388083457947
8015,-0.030117768794298172,-0.06981368362903595
8016,3.451091650640592,0.2978295087814331
8017,0.007246840270236135,0.001766564091667533
8018,-0.12694255635142326,-0.10613815486431122
8019,0.21979403123259544,0.027453918009996414
8020,0.14071669103577733,0.025084760040044785
8021,-0.08962476998567581,-0.05786694958806038
8022,-0.13688639923930168,-0.11450938135385513
8023,0.22414245270192623,0.21735800802707672
8024,-0.0014524341095238924,0.0360296405851841
8025,0.09438132122159004,0.2988836169242859
8026,1.5110592739656568,0.2835707664489746
8027,-0.016439753293525428,0.000893833115696907
8028,0.027385832795516762,0.07998296618461609
8029,0.6666003004065715,0.06360910832881927
8030,1.2762289750389755,0.011256523430347443
8031,0.00039087270852178335,0.016213970258831978
8032,0.046387349255383015,0.24515314400196075
8033,-0.013274073600769043,0.15329019725322723
8034,0.3460261821746826,-0.07356482744216919
8035,3.9458522871136665,0.08606932312250137
8036,0.0244407580466941,0.004635581746697426
8037,0.00906954612582922,0.05100889131426811
8038,0.012966184876859188,0.021288855001330376
8039,0.00041301536839455366,0.10799600929021835
8040,-0.023128652945160866,0.009575478732585907
8041,0.855288814753294,0.016221538186073303
8042,0.9183581368997693,0.03734220936894417
8043,-0.21839836239814758,-0.31666600704193115
8044,0.023127022781409323,0.02175239659845829
8045,0.07196510350331664,0.07069569826126099
8046,-0.01855356991291046,0.17011955380439758
8047,0.0004965078987879679,0.01699819788336754
8048,0.21077542938292027,0.016215108335018158
8049,3.0419858694078243,0.11186511069536209
8050,0.08225714974105358,0.04145556688308716
8051,0.012002426316030324,0.1647050827741623
8052,0.2686799856892321,0.16953295469284058
8053,1.1967401029542089,0.3453602194786072
8054,0.8560203909873962,0.02063329517841339
8055,-0.0012647011317312717,0.010077528655529022
8056,0.08486316329799592,0.23511484265327454
8057,0.7869207262992859,-0.8206196427345276
8058,-0.079867152730003,-0.05168749764561653
8059,-0.011719937494490296,-0.004459654912352562
8060,-0.016674572019837797,0.011217329651117325
8061,0.1602044589817524,0.015637952834367752
8062,0.17180825857212767,0.013453519903123379
8063,0.9149421397596598,0.07492645829916
8064,0.025211412459611893,0.010021170601248741
8065,-0.05515300668776035,-0.04221430793404579
8066,2.496674731373787,0.3516511917114258
8067,0.02743133855983615,0.04190981760621071
8068,-0.05048319594061468,-0.04866418614983559
8069,-0.03366025909781456,-0.06544680893421173
8070,0.0005928571335971355,0.02632990851998329
8071,1.2678887927904725,0.10065551102161407
8072,-0.26318003982305527,-0.017666786909103394
8073,0.06564811989665031,-0.010591324418783188
8074,0.10470271483063698,-0.03007364086806774
8075,4.22114597260952,-0.0904024988412857
8076,-0.0597812756896019,0.003788180649280548
8077,-0.3436426417902112,-0.3162761628627777
8078,-0.008669292088598013,0.00290751364082098
8079,3.194718584418297,0.02032366581261158
8080,1.3120296057095402,0.017449716106057167
8081,-0.040723206650000066,-0.039554495364427567
8082,-0.00011407623651393806,0.0014710964169353247
8083,2.382804222404957,-0.08693412691354752
8084,0.009497794322669506,0.07136968523263931
8085,0.0011396058253012598,0.016512291505932808
8086,0.22948216646909714,-0.006765524856746197
8087,-0.09947780816582963,-0.09766584634780884
8088,0.0019714434165507555,0.01445130817592144
8089,0.5007342987228185,0.009725699201226234
8090,-0.004217488691210747,0.05745767802000046
8091,0.24070645961910486,-0.008919812738895416
8092,-0.011988105507043656,0.029093721881508827
8093,-0.25406115129590034,-0.26908302307128906
8094,0.2607931587845087,0.1801997274160385
8095,0.07187065572361462,0.014168963767588139
8096,-0.3042630683630705,-0.2960726022720337
8097,0.0006600444539799355,0.04556531086564064
8098,-0.021669644862413406,-0.0017457958310842514
8099,0.11367213167250156,0.001561017706990242
8100,0.000890929251909256,0.03941013291478157
8101,0.020098522305488586,0.03443136438727379
8102,-0.032635840587317944,-0.02812442183494568
8103,0.0010201984841842204,0.03249383717775345
8104,0.07210789248347282,-0.0165913887321949
8105,-0.03679175558499992,-0.015345515683293343
8106,0.04638831503689289,-0.010723268613219261
8107,0.03983207010605838,0.01701786369085312
8108,0.004318798193708062,0.0017470607999712229
8109,0.43505753975478,0.15363432466983795
8110,0.015433356165885925,0.01984846219420433
8111,0.06706111285893712,1.4809885025024414
8112,0.07839919626712799,-0.03305567800998688
8113,-0.05664265155792236,-0.10544154047966003
8114,0.06243537366390228,-0.1138133779168129
8115,0.4591886568814516,-0.014642913825809956
8116,-0.0397523008286953,-0.06661912798881531
8117,0.060991397593170404,0.005487326066941023
8118,-0.041356293261051176,0.13859966397285461
8119,0.11636653542518616,-0.04638166353106499
8120,0.0931211868301034,0.021371111273765564
8121,-0.006600838154554367,-0.007394477725028992
8122,-0.008255132648628205,0.07100056856870651
8123,0.420800160150975,0.01698305271565914
8124,0.32450617221184075,0.04419351741671562
8125,0.1306535955518484,0.1944073587656021
8126,0.17003458307590336,0.01512344554066658
8127,0.33108481392264366,-0.010033296421170235
8128,0.1601042291149497,0.3371847867965698
8129,-0.004645122913643718,0.012889927253127098
8130,0.006036314181983471,-0.004776686429977417
8131,0.2682178318500519,0.0032708263024687767
8132,-0.026861023165110964,-0.02527489699423313
8133,0.09709195047616959,-0.011303413659334183
8134,0.05495174042880535,0.00730108842253685
8135,-0.02106583525892347,0.013254698365926743
8136,0.1812118359375745,0.023595117032527924
8137,-0.01734895631670952,-0.015530327335000038
8138,-0.014506278064800426,-0.001851813867688179
8139,-0.11267578601837158,-0.0988251268863678
8140,0.015116605907678604,0.0497421957552433
8141,0.10997481316735502,0.022578174248337746
8142,0.24803562462557238,0.35020267963409424
8143,0.0022334177047014236,0.014265649020671844
8144,0.1221269341185689,0.15595921874046326
8145,0.009759637527167797,0.022098291665315628
8146,2.6502919513732195,0.09606374055147171
8147,0.02507712342776358,0.065013088285923
8148,-0.021252386934065726,0.0002684667706489563
8149,0.022112822625786066,0.018849916756153107
8150,-0.027937438077060506,0.08131007850170135
8151,0.06588037125766277,0.20896825194358826
8152,0.12864302843809128,0.3337148129940033
8153,0.00020263902842998505,-0.008488999679684639
8154,-0.175517403986305,-0.1727711260318756
8155,0.012730841801385395,0.025970878079533577
8156,0.13484763400629163,0.19852815568447113
8157,-0.0073053836822509766,-0.08167468011379242
8158,0.16040330938994884,0.23079410195350647
8159,0.08088010744540952,0.0028534315060824156
8160,0.8062413223087788,-0.04756452515721321
8161,0.4628443541005254,-0.010769872926175594
8162,2.124194761738181,0.18811525404453278
8163,0.06222780025564134,-0.0011627433123067021
8164,0.3497778922319412,0.012989610433578491
8165,0.3115521640283987,0.18941548466682434
8166,0.0543209477327764,0.07826133817434311
8167,1.1302629001438618,0.032364774495363235
8168,-0.0006398276373147382,0.003880236065015197
8169,0.08240984799340367,0.07107271999120712
8170,0.11960154213011265,0.022019485011696815
8171,-0.0005555280367843807,0.01673235557973385
8172,0.0003529138602971216,0.015167036093771458
8173,0.00271541066467762,0.018302151933312416
8174,-0.003043830394744873,0.02082723379135132
8175,0.23164520857972093,0.06383539736270905
8176,0.5824996465817094,0.014256295748054981
8177,0.1419992162118433,0.0019739619456231594
8178,-0.1267825810937211,-0.08119121193885803
8179,-0.06914675441657891,-0.05198335647583008
8180,-0.09051653277128935,-0.09159083664417267
8181,1.3105421885848045,0.04995866119861603
8182,0.8831928158178926,0.006443679332733154
8183,0.004700133576989174,0.16422027349472046
8184,0.0802451497875154,0.040363285690546036
8185,0.012750451249303296,0.04082878306508064
8186,-0.006496943533420563,0.02100234478712082
8187,-0.13640383387246402,-0.1291796863079071
8188,0.009999880790717555,0.018059346824884415
8189,-0.05913287214934826,-0.0090874582529068
8190,0.2061357032507658,0.11554208397865295
8191,-0.001010781154036522,-0.0012003127485513687
8192,0.04800020158290863,-0.06319011002779007
8193,-0.1677746889181435,-0.17410537600517273
8194,0.6619197726249695,-0.043289970606565475
8195,0.7175829512998462,0.2069777399301529
8196,-0.3705236315727234,-0.5382538437843323
8197,0.051921822130680084,-0.07987833023071289
8198,-0.09201359748840332,-0.13445080816745758
8199,0.07188393361866474,0.004218650981783867
8200,2.2960521057248116,-0.10444142669439316
8201,-0.006705553270876408,0.004269575700163841
8202,0.5894136019051075,0.17591159045696259
8203,-0.12564436718821526,-0.08149696886539459
8204,0.010501123499125242,0.0022141512017697096
8205,0.38035572529770434,0.07217451930046082
8206,-0.0092683577677235,0.023233778774738312
8207,-0.09087902354076505,-0.02842753380537033
8208,0.3337209061719477,0.017629679292440414
8209,-0.12773292476776987,-0.08795960247516632
8210,-0.04895697878964711,-0.04707920923829079
8211,1.606712867738679,0.005585145205259323
8212,0.013565643224865198,0.0018609215039759874
8213,-0.04523705205065198,-0.02374611608684063
8214,0.029579255264252424,0.13830704987049103
8215,0.13391589932143688,0.0490979328751564
8216,0.6792386062443256,0.18221592903137207
8217,0.1331034954637289,0.002494383603334427
8218,0.10650292225182056,1.4578360319137573
8219,1.975512981414795,-0.06919847428798676
8220,0.0036141401360509917,0.008782885037362576
8221,0.785179927945137,-0.004837259650230408
8222,0.059289753437042236,0.3267797827720642
8223,0.47355349361896515,0.2663971185684204
8224,0.38774362951517105,0.08386097103357315
8225,0.0823578117415309,0.0174357108771801
8226,0.04562718980014324,0.009591734036803246
8227,0.005445031672716141,-0.0007944384124130011
8228,0.038083994295448065,0.081365205347538
8229,0.00453451881185174,0.003990678116679192
8230,0.6739954818040133,0.02852662093937397
8231,0.050984397530555725,-0.19326844811439514
8232,0.13446710724383593,0.05653833970427513
8233,-0.32677706715185195,-0.3008373975753784
8234,-0.0027061920845881104,0.011586485430598259
8235,0.29242705926299095,0.336159348487854
8236,0.031057260930538177,0.0907524973154068
8237,0.0008881833782652393,0.01708425208926201
8238,0.0001694774255156517,0.036753516644239426
8239,0.013457190012559295,0.005558242090046406
8240,1.815129166468978,-0.018397986888885498
8241,0.8736549367604312,0.46160292625427246
8242,1.8127439469099045,0.019871558994054794
8243,-0.050820449367165565,-0.06465722620487213
8244,-0.618333213031292,-0.6540611982345581
8245,0.7118162522092462,0.3614233434200287
8246,0.6872379793130676,0.01661965623497963
8247,0.08889479935186273,0.2183622270822525
8248,0.01057137455791235,0.011580300517380238
8249,-0.0003436181286815554,0.34950506687164307
8250,0.02601273509208113,0.033712681382894516
8251,0.2582637523300946,0.009991073980927467
8252,-0.07269498756795656,-0.06820721179246902
8253,1.326622188091278,-0.01655927486717701
8254,-0.1321996944025159,-0.13685594499111176
8255,-0.27093204436823726,-0.2555884122848511
8256,-0.042939243372529745,-0.0019360892474651337
8257,0.010386802081484348,0.07452696561813354
8258,0.41589317261241376,0.0652230978012085
8259,0.10128759895451367,1.4773527383804321
8260,0.00934872031211853,-0.030485372990369797
8261,0.06946039665490389,-0.00018561258912086487
8262,2.0053282976150513,-0.20639923214912415
8263,-0.0515266302973032,-0.045097336173057556
8264,-0.0007014963775873184,-0.013698380440473557
8265,0.012843513919506222,0.022927016019821167
8266,0.03574834205210209,0.07014806568622589
8267,-0.07961677777348086,-0.05031127855181694
8268,0.8478787392377853,-0.0010256916284561157
8269,3.793318647745764,0.06742286682128906
8270,0.04011442186310887,0.042312804609537125
8271,0.4336341619491577,-0.03468506038188934
8272,0.011834755103336647,0.02366589941084385
8273,-0.2369412463158369,-0.2277010679244995
8274,1.3535653669387102,0.3698638081550598
8275,0.9536718088202178,0.05050785094499588
8276,0.0040710195899009705,0.007975829765200615
8277,0.49927999824285507,0.26433685421943665
8278,0.7413030862808228,-0.03335940092802048
8279,0.14068985357880592,-0.01731814816594124
8280,0.007906021594862978,0.4620279371738434
8281,1.4460891331546009,0.02010813169181347
8282,0.07746588066220284,-0.009533826261758804
8283,0.763057908450719,0.10766559094190598
8284,0.01209439616650343,0.023089993745088577
8285,-0.09286509826779366,-0.08580248057842255
8286,-0.004946516826748848,0.05905056744813919
8287,0.4536970086628571,0.016102686524391174
8288,1.4807810257188976,0.006690685171633959
8289,-0.01371413096796914,-0.011218740604817867
8290,0.0003874627400364261,0.025113118812441826
8291,0.0035620369817479514,0.027215056121349335
8292,0.8136903718113899,0.11206988245248795
8293,0.19543365389108658,-0.09423629194498062
8294,-0.08939807258138899,-0.07577507942914963
8295,0.17436417192220688,-0.09659060090780258
8296,-0.002363546285778284,0.020961681380867958
8297,1.762099789455533,0.4527309834957123
8298,0.8704540911130607,0.21416106820106506
8299,0.01886417076457292,0.001632026513107121
8300,1.28717849124223,0.0032332856208086014
8301,0.37976139783859253,-0.5452479124069214
8302,0.0034370459616184235,0.028821894899010658
8303,-0.008095947094261646,-0.012067783623933792
8304,0.2729115339316195,0.004345812369138002
8305,0.5647713430225849,-0.01933862455189228
8306,0.0028624858241528273,0.3469528555870056
8307,0.012279451708309352,0.022853929549455643
8308,-0.030263686552643776,0.0118333138525486
8309,0.005839541554450989,0.014754489064216614
8310,-0.08995802514255047,-0.11020432412624359
8311,1.0074772838306671,0.01922435499727726
8312,0.08073464781455186,0.1636025607585907
8313,0.003890392603352666,0.02703174576163292
8314,-0.09237157925963402,-0.015990838408470154
8315,1.7390594724565744,0.05805610120296478
8316,0.3309908611699939,0.0028107305988669395
8317,0.07190997153520584,-0.002945113927125931
8318,0.18166349967941642,0.023865489289164543
8319,0.07645900640636683,0.041601575911045074
8320,0.031418522412423044,0.01732441410422325
8321,-0.26596827059984207,-0.25723975896835327
8322,-0.025430778972804546,0.008621618151664734
8323,-0.08604675438255072,-0.04865451529622078
8324,-0.024541725259041414,0.002631157636642456
8325,0.05632432550191879,-0.017915692180395126
8326,-0.09184888750314713,0.33213144540786743
8327,-0.05673764646053314,-0.04417905956506729
8328,7.913433364592493e-05,0.004298376850783825
8329,0.15473635215312243,0.009273569099605083
8330,0.0002446819469332697,-0.0009545516222715378
8331,-0.41335145733319223,-0.4147636890411377
8332,0.005903536226469441,0.02729968912899494
8333,-0.045599885284900665,-0.056795693933963776
8334,0.4018100146204233,0.17211708426475525
8335,-0.27834761142730713,-0.3492629826068878
8336,0.4447368341498077,0.0003161914646625519
8337,-0.056719332351349294,-0.05236883834004402
8338,-0.12760600494220853,-0.12852631509304047
8339,-0.001617192293451808,0.0008762904908508062
8340,-0.05011484771966934,-0.09037674963474274
8341,1.1700826175510883,0.12653379142284393
8342,0.13653705641627312,0.012198277749121189
8343,-0.01857405980990734,-0.014123372733592987
8344,0.04080626450013369,0.07898604869842529
8345,0.06965894857421517,0.029384730383753777
8346,0.36189345398452133,0.3203805685043335
8347,0.04050298041147471,0.022719664499163628
8348,0.1342184878885746,-0.04098287224769592
8349,-0.002417720854282379,-0.04414181411266327
8350,0.2099656853824854,0.12679237127304077
8351,1.27305106818676,0.2138299196958542
8352,-0.05518727516755462,0.4063985049724579
8353,2.6467428021132946,0.09023270010948181
8354,0.6173154711723328,-0.11695478856563568
8355,7.413544517476112e-05,0.001890642335638404
8356,0.005461583845317364,0.0060067372396588326
8357,0.036152929067611694,-0.07152803242206573
8358,0.3893543586018495,0.32013991475105286
8359,0.026772723882459104,0.03152746334671974
8360,0.02315870998427272,0.11578267812728882
8361,0.1125411163084209,0.013986166566610336
8362,0.17939755786210299,-0.006424051709473133
8363,0.03851500619202852,0.0494140163064003
8364,-0.010145182721316814,-0.018009407445788383
8365,0.08804085454903543,0.012789670377969742
8366,0.15843921527266502,-0.009319551289081573
8367,0.009373458684422076,0.1684960573911667
8368,1.8041224479675293,-0.6308491826057434
8369,-0.014736659824848175,-0.042444683611392975
8370,1.9883608967065811,-0.1070871502161026
8371,0.9574724499689182,0.03240126371383667
8372,1.023061778396368,0.005547016859054565
8373,0.09648304432630539,0.040244147181510925
8374,0.11408362165093422,0.003529071807861328
8375,0.012652035802602768,-0.012205153703689575
8376,-0.18785120360553265,-0.15669670701026917
8377,-0.02947553899139166,-0.03638029843568802
8378,-0.009912716806866229,0.014122886583209038
8379,0.005073145031929016,0.14665739238262177
8380,-0.09935541497543454,-0.06888327747583389
8381,-0.021055988734588027,-0.021363236010074615
8382,0.04157630726695061,0.023592695593833923
8383,-0.15762843005359173,-0.14010629057884216
8384,-0.040016286220634356,-0.035619817674160004
8385,0.01957279071211815,-0.0024531367234885693
8386,0.056800565449520946,0.007440546527504921
8387,0.35356218833476305,-0.008197760209441185
8388,0.009879843331873417,0.004325294867157936
8389,0.27335643547121435,0.12140612304210663
8390,0.23939590342342854,-0.004352918826043606
8391,-0.07869499968364835,-0.06655402481555939
8392,0.1686039436608553,0.014833448454737663
8393,0.015758926048874855,-0.01859612762928009
8394,-0.02691417874302715,-0.028314771130681038
8395,0.3546656141988933,0.01223841868340969
8396,0.012445399537682533,-0.012415275909006596
8397,0.0158860613591969,0.16202175617218018
8398,1.365057710558176,0.3252653181552887
8399,0.9884447073563933,0.02423212304711342
8400,0.6807457450777292,-0.0012712236493825912
8401,0.0007470816490240395,0.013484261929988861
8402,-0.03128963313065469,-0.005651794373989105
8403,0.24692736566066742,-0.01714399643242359
8404,-0.04125359933823347,-0.03038967400789261
8405,-0.10154101112857461,-0.038475871086120605
8406,-0.13344512990806834,-0.11076158285140991
8407,-0.02310086414217949,0.040023356676101685
8408,-9.118704474531114e-05,0.021498683840036392
8409,-0.017370147092151456,-0.0007993634790182114
8410,0.012187690241262317,-0.0015712558524683118
8411,0.44261281413491815,0.3711948096752167
8412,0.16812086384743452,0.010569770820438862
8413,-0.22584018157431274,-0.22134694457054138
8414,0.029056088300421834,0.012614192441105843
8415,0.005506157234776765,0.0007782168104313314
8416,-0.19829320861026645,-0.19781115651130676
8417,-0.005173590790946037,-0.003293318208307028
8418,-0.009449159260839224,0.0047887954860925674
8419,-1.5783112654462457,-1.5872573852539062
8420,0.5911721251904964,0.10882347822189331
8421,0.23330226895632222,0.06551460176706314
8422,0.012362096924334764,0.021195322275161743
8423,1.0583952656015754,0.2911902666091919
8424,0.4169721642974764,0.03957749903202057
8425,1.9141577213304117,0.0432073250412941
8426,-0.10697682201862335,-0.25489890575408936
8427,-0.04268648102879524,-0.03782787546515465
8428,0.05697325541405007,0.013570793904364109
8429,0.5296415723860264,0.19394531846046448
8430,0.28842788841575384,0.004781504161655903
8431,-0.006513319909572601,-0.03971007838845253
8432,-0.007966042636326165,0.03312162682414055
8433,1.5203327145427465,-0.009789088740944862
8434,0.0020648500649258494,0.10928851366043091
8435,-0.061297262203879654,-0.04285840690135956
8436,-0.0009676963090896606,0.030367981642484665
8437,-0.08194554597139359,-0.057859450578689575
8438,0.100481066852808,-0.002991105429828167
8439,0.007585671031847596,0.005903841927647591
8440,0.36838930123485625,0.05115806683897972
8441,-0.044298604132563923,-0.04180464521050453
8442,-0.011371533502824605,-0.007277550641447306
8443,-0.662546549923718,-0.6512026786804199
8444,0.06041062716394663,0.011949134059250355
8445,-0.016885699064005166,-0.014318549074232578
8446,-0.243083618581295,-0.19820953905582428
8447,0.23728427290916443,-0.32693713903427124
8448,1.1918760319240391,-0.003727769013494253
8449,1.2092893510125577,0.0664190873503685
8450,-0.05577251547947526,-0.024937331676483154
8451,0.49262247793376446,-0.01048221718519926
8452,0.811717351898551,-0.0001117810606956482
8453,0.08240233361721039,-0.053519293665885925
8454,0.5564026571810246,-0.018080849200487137
8455,5.090029979124665,0.06807457655668259
8456,-0.0018097700085490942,0.011405108496546745
8457,0.04428099594952073,0.03251219168305397
8458,-0.009690632577985525,0.023768095299601555
8459,0.9839936629869044,0.058728016912937164
8460,0.015260651707649231,0.018363963812589645
8461,1.0094953626394272,-0.06041398644447327
8462,1.6781896948814392,-0.38099417090415955
8463,0.0032003956148400903,0.026982054114341736
8464,0.387159189209342,0.30313587188720703
8465,0.26358745037578046,0.01996784284710884
8466,-0.03467053174972534,-0.02140611968934536
8467,0.000983159727184102,0.05284569784998894
8468,2.1438514990732074,0.20586512982845306
8469,-0.005434636026620865,0.05874212086200714
8470,0.053238315507769585,-0.014735391363501549
8471,-0.0020991526544094086,0.007922407239675522
8472,-0.00017685722559690475,0.09786894917488098
8473,-0.06453671865165234,-0.05802703648805618
8474,-0.0398290038574487,-0.002320423722267151
8475,0.004682604223489761,0.0569247230887413
8476,-0.02280872594565153,-0.018397202715277672
8477,-0.0005771605356130749,0.01723805069923401
8478,0.454844132065773,-0.001827014610171318
8479,1.615597516298294,1.355114459991455
8480,-0.004112478345632553,-0.00021780934184789658
8481,-0.05967432202305645,-0.04169412702322006
8482,-0.05652833061685669,-0.025969533249735832
8483,0.1580299735069275,-0.13800469040870667
8484,-0.0405183301481884,-0.028113093227148056
8485,0.0033573807450011373,0.017376936972141266
8486,0.13817888498306274,-0.04946970194578171
8487,0.13483772054314613,0.018841072916984558
8488,-0.17634742055088282,-0.16282685101032257
8489,0.017247972078621387,0.3164295554161072
8490,0.2399031324312091,0.014715868048369884
8491,0.13948139548301697,0.07468618452548981
8492,0.02662932127714157,0.0909377932548523
8493,-0.0012890554498881102,0.014216788113117218
8494,0.04962044954299927,-0.025233512744307518
8495,0.009277872741222382,-0.017015669494867325
8496,0.5300841332773416,0.0151582146063447
8497,0.004302319139242172,-0.029655523598194122
8498,0.3512879457557574,0.005539276171475649
8499,-0.013131972053088248,0.012908058241009712
8500,0.20497337728738785,-0.11247134208679199
8501,0.03951141866855323,0.002052515046671033
8502,0.0020907060243189335,0.08008948713541031
8503,1.53298309026286,0.030479341745376587
8504,-0.08666831254959106,-0.11246395111083984
8505,0.0050523310510470765,0.01695301942527294
8506,1.1583386784768663,0.004361545667052269
8507,0.0004539614310488105,0.022426871582865715
8508,-0.13150164269609377,-0.1040835902094841
8509,0.7160761263221502,-0.017651759088039398
8510,-0.20155340805649757,0.24189789593219757
8511,0.00723251688759774,0.3491819500923157
8512,-0.0071987120900303125,0.017536437138915062
8513,0.7907747481949627,0.019694892689585686
8514,-0.2637514248199295,-0.2615284025669098
8515,0.0097656619962072,0.03232815861701965
8516,1.4322373867034912,0.09072625637054443
8517,1.9373247132170945,0.026656711474061012
8518,1.6758926250040531,0.0067767184227705
8519,-0.008940213359892368,0.009937628172338009
8520,0.0035274441324872896,0.014958323910832405
8521,0.009752865706104785,0.007879464887082577
8522,-0.021743420511484146,-0.03653080388903618
8523,0.6470926781184971,0.008926533162593842
8524,2.155753344297409,-0.33590683341026306
8525,0.10731577157275751,0.0243148785084486
8526,0.503855399787426,0.2494194209575653
8527,-0.04989468026906252,-0.004735983908176422
8528,0.3502959287725389,0.021664097905158997
8529,0.08055894263088703,-0.013676302507519722
8530,1.7089184219948947,0.041014060378074646
8531,0.261259350925684,0.02331322804093361
8532,0.0921958377584815,-0.007139937952160835
8533,0.07059817016124725,-0.08011756092309952
8534,1.002104860264808,-0.002255714265629649
8535,0.03292254265397787,0.03166978806257248
8536,0.14828086041961797,0.0808558315038681
8537,-0.6102067045867443,-0.4229329824447632
8538,-0.005577718839049339,0.011747409589588642
8539,0.10301287431502715,0.016727883368730545
8540,0.00360815848398488,0.02592426910996437
8541,0.06643892079591751,0.03897164762020111
8542,0.22190885478630662,0.02558174543082714
8543,-0.2258860170841217,-0.4280586838722229
8544,0.008445283398032188,0.07227880507707596
8545,0.04478752666909713,0.23643863201141357
8546,-0.022160346619784832,-0.018504755571484566
8547,0.0008726250380277634,0.13632161915302277
8548,0.010442888247780502,0.013011802919209003
8549,-0.021218642593794357,-0.01919485256075859
8550,-0.003782598301768303,0.001782902516424656
8551,0.24132711067795753,0.008529122918844223
8552,-0.0228607865574304,-0.01596950739622116
8553,-0.012606752812862396,0.006722256541252136
8554,-0.03010302037000656,-0.02408432587981224
8555,0.16112977173179388,0.06768195331096649
8556,0.0006717307260259986,0.0019245408475399017
8557,-0.014204666775185615,0.011991485953330994
8558,0.2177997762337327,0.01440401654690504
8559,0.1589292516000569,0.0994303971529007
8560,-0.011171504855155945,-0.06346984952688217
8561,-0.04720757878385484,-0.03479404002428055
8562,1.6963204964995384,-0.060258880257606506
8563,-0.006244611971851555,0.001070123165845871
8564,0.014190416783094406,-0.03074835054576397
8565,1.3744483122281963,0.030437931418418884
8566,0.04401384689845145,0.14943557977676392
8567,0.673220849595964,0.06340783834457397
8568,0.2795971440791618,0.16332091391086578
8569,0.009704790223622695,0.01583513803780079
8570,-0.030418400652706623,-0.0014324374496936798
8571,0.22983259707689285,-0.11036474257707596
8572,-0.6079933380242437,-0.5921638011932373
8573,0.07117447266591626,0.10818102955818176
8574,0.030636174196843058,0.02650798112154007
8575,0.0005477441009134054,0.0006264268886297941
8576,-0.004004773101769388,0.009340470656752586
8577,-0.006976000964641571,0.07000996172428131
8578,-0.051013022661209106,0.24064801633358002
8579,0.13030068017542362,0.17260657250881195
8580,-0.021912187366979197,0.0073390863835811615
8581,0.18255620927084237,0.016130656003952026
8582,0.001555229478981346,0.00712211336940527
8583,-0.015836175065487623,0.010783670470118523
8584,-0.0052334461361169815,0.06872149556875229
8585,-0.009373105513077462,-0.007398905232548714
8586,-0.03321419470012188,0.07872427999973297
8587,0.0213623926974833,0.03760751336812973
8588,-0.0822249129823831,-0.08020851016044617
8589,0.03270391945261508,0.025527657940983772
8590,-0.044285574065725086,-0.014779951423406601
8591,0.053270105039700866,0.01119739655405283
8592,0.15921515878289938,0.005074865184724331
8593,0.0028892450864077546,0.008792183361947536
8594,3.8265532916411757,-0.005891044624149799
8595,0.05518110045522917,0.004354019649326801
8596,-0.02457772137131542,-0.024087095633149147
8597,-0.0037863549077883363,0.29219454526901245
8598,0.08205705869477242,0.00475190207362175
8599,2.746476396918297,0.024185024201869965
8600,0.6682915093260817,0.16946657001972198
8601,0.08606841431173962,0.35018694400787354
8602,0.10579296954529127,0.23660169541835785
8603,0.09240121304173954,0.0395631268620491
8604,2.5710979539435357,0.01958850957453251
8605,0.5321906190365553,1.4636253118515015
8606,0.03451181389391422,0.010068824514746666
8607,-0.20586309407372028,-0.1804255098104477
8608,-0.060837507247924805,-0.144651859998703
8609,-0.05189238861203194,-0.060282520949840546
8610,-0.26665323972702026,-0.2752830982208252
8611,-0.004153262940235436,0.022377002984285355
8612,0.016443297266960144,-0.006596781313419342
8613,-0.05137040349654853,-0.050629109144210815
8614,0.5281407833099365,-0.008884565904736519
8615,0.5633835475891829,0.17755457758903503
8616,-0.007236119519802742,2.449657768011093e-05
8617,0.003280825447291136,0.02563171274960041
8618,0.005404830910265446,0.0016237229574471712
8619,-0.21436842996627092,-0.17618755996227264
8620,-0.005372825660742819,0.011422271840274334
8621,0.03581170551478863,0.02290656603872776
8622,0.006113861731137149,0.01362502109259367
8623,-0.04974654735997319,0.02622383087873459
8624,-0.024290078319609165,0.010256417095661163
8625,0.6518769897520542,-0.016546914353966713
8626,0.009945956990122795,-0.002276790328323841
8627,-0.0015341461985372007,0.05332202836871147
8628,2.6825108155608177,0.019805345684289932
8629,0.36176672019064426,-0.018494024872779846
8630,0.11750974482856691,0.09801148623228073
8631,-0.0006049003568477929,0.01241032499819994
8632,0.01061975210905075,0.002919994294643402
8633,1.8110908903181553,-0.006981700658798218
8634,0.1994573576375842,-0.008202084340155125
8635,-0.0012548437807708979,0.00033509719651192427
8636,0.04947359720245004,0.061639171093702316
8637,-0.049293391610262915,-0.014516249299049377
8638,0.14296626206487417,0.06588716059923172
8639,-0.10122863948390659,-0.10108082741498947
8640,-0.0008081771084107459,0.007288191467523575
8641,2.690409678965807,-0.041651513427495956
8642,0.027710316702723503,-0.00886118970811367
8643,-1.2196071148150622,-1.2180240154266357
8644,0.024199376901378855,0.15194107592105865
8645,0.3534679561853409,-0.16875924170017242
8646,0.23896150290966034,-0.10647032409906387
8647,0.01919308677315712,-0.004139196127653122
8648,-0.003891376094543375,0.0006268995348364115
8649,0.014315140899270773,0.02176893875002861
8650,0.0102020597551018,0.03056463785469532
8651,0.013217616826295853,-0.01575833559036255
8652,0.17033254401758313,0.05262153223156929
8653,0.002072990871965885,0.017143968492746353
8654,-0.029737646924331784,-0.022189795970916748
8655,0.0778912752866745,0.008329497650265694
8656,-0.0045891422778368,-0.002247094176709652
8657,1.7967788889072835,0.0017034260090440512
8658,0.5133198611438274,0.029531624168157578
8659,-0.11352536082267761,-0.24649490416049957
8660,0.10831859055906534,0.022732168436050415
8661,-0.0046729587484151125,0.012683061882853508
8662,0.40743764587386977,0.01362502109259367
8663,2.036486705765128,0.032162271440029144
8664,-0.05524974979925901,-0.015389401465654373
8665,-0.06672054531281901,-0.06423111259937286
8666,0.6446295566856861,-0.021887343376874924
8667,-0.07523339986801147,-0.1780962347984314
8668,-0.08506878232583404,0.2088806927204132
8669,-0.009986363351345062,-0.08805830031633377
8670,1.8917994261719286,0.042634718120098114
8671,0.010318057087715715,0.06741071492433548
8672,1.0641039460897446,-0.010307000949978828
8673,-0.11319402232766151,-0.10164244472980499
8674,0.7917108237743378,-0.06280814111232758
8675,0.026793780372827314,0.007213294040411711
8676,0.1347530917264521,0.01008952409029007
8677,-0.004850530953262933,0.013062914833426476
8678,-0.09942977107129991,-0.07582036405801773
8679,-0.0020389105629874393,0.02505302242934704
8680,-0.0004890821874141693,0.05619184672832489
8681,0.6332513494417071,-0.0036491435021162033
8682,-0.038595618456602095,-0.021765943616628647
8683,0.13507624622434378,0.07465357333421707
8684,0.04096629471723645,0.01722276210784912
8685,0.004489995655603707,0.01501544564962387
8686,-0.03652629442512989,-0.044634297490119934
8687,1.2528695911169052,0.0323781743645668
8688,-0.037173174787312746,0.036721572279930115
8689,-0.08397964993491769,-0.06737872958183289
8690,-0.19321411848068237,-0.15822456777095795
8691,-0.02444897301029414,-0.011019393801689148
8692,0.07320356275886297,0.0028311312198638916
8693,0.0045962706208229065,-0.06191390007734299
8694,1.4093234636820853,0.012822849676012993
8695,2.828292608313859,0.005949702113866806
8696,0.10746867209672928,-0.013859707862138748
8697,0.12932953983545303,0.03235365450382233
8698,2.613902427634457,0.021191688254475594
8699,0.580028235912323,-0.012892123311758041
8700,-0.0006290213204920292,0.06432516872882843
8701,0.01663215458393097,-0.06018846854567528
8702,0.02376304566860199,0.1883876919746399
8703,0.5065123655367643,0.01876043528318405
8704,0.0010533108870731667,0.003700211877003312
8705,-0.15056947246193886,-0.15200038254261017
8706,0.18624317890498787,0.031158601865172386
8707,0.1385179862845689,0.022715967148542404
8708,1.3595898374915123,-0.06743331253528595
8709,-0.023308537900447845,-0.08939478546380997
8710,0.05500238761305809,0.1928810030221939
8711,0.16024518758058548,0.04411829262971878
8712,-0.01632589101791382,-0.11233207583427429
8713,1.4859981685876846,0.013222156092524529
8714,1.363000139594078,-0.008562415838241577
8715,0.28407873956894036,0.06885070353746414
8716,0.0003443289315328002,0.022709054872393608
8717,-0.06883254647254944,-0.19493307173252106
8718,-0.009054887108504772,0.007807757705450058
8719,0.05707190767861903,0.07231520116329193
8720,3.137737810611725,-0.02512548863887787
8721,-0.0005852663889527321,0.026101624593138695
8722,0.16493369557429105,0.0028160042129456997
8723,-0.039151136166765355,0.0019273534417152405
8724,0.14612158108502626,0.02079572156071663
8725,0.4962170338258147,0.039525363594293594
8726,0.808851869776845,-0.016630994156003
8727,0.045959919691085815,-0.13716326653957367
8728,-0.0011329171247780323,-0.005031239241361618
8729,0.2051645778119564,-0.021023716777563095
8730,-0.12474197568371892,-0.08740277588367462
8731,-0.06009257864207029,-0.03772816061973572
8732,-0.022201646119356155,-0.03541698679327965
8733,0.13509091432206333,0.010755388997495174
8734,-0.3280148822814226,-0.34105679392814636
8735,-0.020623914673924444,0.00436563603579998
8736,-0.06831775978207588,-0.10150934755802155
8737,-0.004494652472203597,0.011162933893501759
8738,-9.889583452604711e-05,0.002382575999945402
8739,0.18428204796509817,0.10768000781536102
8740,-0.022632939741015434,0.0013668034225702286
8741,0.022477511316537857,-0.022770410403609276
8742,0.0318576879799366,0.000715598464012146
8743,-0.0006139338074717671,0.021851016208529472
8744,-0.011991774663329124,0.009188961237668991
8745,-0.03709963243454695,0.024478796869516373
8746,0.14950105920433998,-0.004461001604795456
8747,0.048871909035369754,0.0220001433044672
8748,-0.08843260165303946,-0.06962858140468597
8749,0.057537718676030636,0.0003920579329133034
8750,-0.014955714344978333,-0.10972993820905685
8751,0.017965131090022624,0.008296400308609009
8752,-0.05214917853299994,-0.037111833691596985
8753,-0.057937729405239224,-0.03310983628034592
8754,0.029392700642347336,-0.03047400340437889
8755,2.2450950294733047,-0.12791405618190765
8756,-0.046416370663791895,0.024160780012607574
8757,0.35005641120369546,0.007271940354257822
8758,-0.01851515960879624,-0.0038793347775936127
8759,0.11628842703066766,0.02934965491294861
8760,-0.03770417720079422,-0.09579987823963165
8761,0.18192066252231598,-0.14158429205417633
8762,0.9983321481267922,0.02422388270497322
8763,-0.0007824772037565708,0.029264889657497406
8764,0.30843199603259563,0.16123951971530914
8765,-0.0083276143996045,0.012109823524951935
8766,-0.00190705806016922,0.004156577400863171
8767,0.06959494296461344,1.4769721031188965
8768,-0.00042373880569357425,0.014562712982296944
8769,0.009304552804678679,0.017166491597890854
8770,0.043241385370492935,0.0690317302942276
8771,-0.03310863673686981,-0.052337124943733215
8772,-0.012233688263222575,0.005018657073378563
8773,-0.20628185663372278,-0.1951713114976883
8774,0.2460876338154776,0.013712982647120953
8775,-0.0017214897088706493,-0.0010554036125540733
8776,-0.08261496759951115,-0.1032589003443718
8777,0.2720475196838379,-0.08730623871088028
8778,0.04849530942738056,0.019634747877717018
8779,-0.008341597484104568,-0.0038314280100166798
8780,-0.038769226521253586,-0.012638341635465622
8781,0.007225204017013312,0.052374232560396194
8782,0.0005958882393315434,0.07499129325151443
8783,0.05491957813501358,0.016581391915678978
8784,0.1319336760789156,0.017272714525461197
8785,0.5093875064048916,0.3174874484539032
8786,0.07268061267677695,0.016703465953469276
8787,0.17976284032920375,0.16470007598400116
8788,0.7862151227891445,0.08667989075183868
8789,0.0704237474128604,0.014452445320785046
8790,0.5006293142214417,0.04897106811404228
8791,0.016203369945287704,-0.022985681891441345
8792,0.1688356176018715,-0.0043778568506240845
8793,0.0004913670254609315,0.0024711908772587776
8794,0.10450893198139966,0.31981953978538513
8795,0.010427092667669058,0.028478100895881653
8796,0.07577118277549744,-0.004142157733440399
8797,0.3482675850391388,-0.1215009018778801
8798,0.011971049010753632,-0.03525462746620178
8799,0.015331447124481201,-0.011597542092204094
8800,-0.19641108717769384,-0.14982403814792633
8801,0.4710946520790458,0.011890011839568615
8802,0.08104976080358028,0.002917161211371422
8803,0.003188683185726404,0.007632208522409201
8804,0.30440714955329895,0.06882833689451218
8805,-0.0027068746276199818,0.05552705004811287
8806,0.009982476387231145,0.05513150617480278
8807,-0.011083258494181791,-0.0037778215482831
8808,0.06513052992522717,0.020369235426187515
8809,-0.001394364982843399,-0.013854261487722397
8810,0.5060384878888726,0.006710558198392391
8811,3.2696011811494827,-0.03621213138103485
8812,0.0001410038094036281,0.025943104177713394
8813,0.7327601320139365,0.017191290855407715
8814,0.0007902374491095543,0.06705598533153534
8815,0.3287981487810612,0.14432933926582336
8816,-0.10018006712198257,-0.16463088989257812
8817,-0.13839303236454725,-0.047700218856334686
8818,0.10204024566337466,0.019102400168776512
8819,0.03856974188238382,0.003001375123858452
8820,3.0062386468052864,-0.0537174716591835
8821,0.0003227377310395241,0.009357871487736702
8822,0.21154418028891087,0.013129038736224174
8823,-0.015400633215904236,-0.04890863969922066
8824,-0.19323932193219662,-0.19921058416366577
8825,0.2617346793413162,0.07601654529571533
8826,-0.16034844517707825,-0.5628328323364258
8827,0.5844383255425782,0.0015339141245931387
8828,0.9306874312460423,0.00646648183465004
8829,0.06468044966459274,-0.04674316570162773
8830,0.5479912832379341,0.14256832003593445
8831,0.7168775796890259,-0.00930983480066061
8832,0.43820288963615894,-0.003135036677122116
8833,0.48284632446302567,0.1520317792892456
8834,-0.10236828059896652,-0.09787335246801376
8835,0.1947662364691496,0.03341497480869293
8836,-0.21407934406306595,0.007091060280799866
8837,-0.20602392479486298,-0.17891733348369598
8838,-0.010247952654026449,-0.007608791813254356
8839,0.10614787228405476,0.014240331947803497
8840,0.06865173112601042,0.10102041065692902
8841,0.17159881116822362,0.03627603128552437
8842,0.06457928134477697,0.21460577845573425
8843,-0.0020474852062761784,0.10151360929012299
8844,-0.00585529871750623,-0.0015408322215080261
8845,-0.07577926758676767,-0.03569239005446434
8846,6.651088187936693e-05,0.004438170697540045
8847,0.680567305535078,0.06663051247596741
8848,0.24738171428907663,0.054992638528347015
8849,0.04280742630362511,0.055110957473516464
8850,0.28348263539373875,0.05728529393672943
8851,0.20318847335875034,0.04292941093444824
8852,-0.04420949926134199,-0.020265700295567513
8853,0.31634302251040936,0.31100237369537354
8854,-0.041209365241229534,-0.033437371253967285
8855,0.02621343359351158,-0.009904451668262482
8856,-0.029016577977017732,0.0015310142189264297
8857,0.0043933766428381205,0.044837914407253265
8858,1.84965680539608,-0.1281367540359497
8859,-0.022830919362604618,0.004251008853316307
8860,0.06172155635431409,0.03025972843170166
8861,0.07480604958254844,0.16427454352378845
8862,0.3510892139747739,0.06080857291817665
8863,0.036909225629642606,0.023941656574606895
8864,-0.007480538935851655,0.019955044612288475
8865,0.39373324159532785,0.341243714094162
8866,0.5140766594558954,0.1000530868768692
8867,1.1560368286445737,0.012561031617224216
8868,0.7692261394113302,0.09663023054599762
8869,0.016463086009025574,-0.05800092965364456
8870,0.26784247532486916,0.14183339476585388
8871,0.6494519137777388,0.1621805727481842
8872,0.009622297094902024,0.07961563766002655
8873,-0.010673102922737598,0.004212801344692707
8874,-0.025690788179636,0.030757147818803787
8875,-0.04146367311477661,-0.7558633089065552
8876,0.008290569647215307,0.03980820253491402
8877,-0.0005834009498357773,0.014670222997665405
8878,-0.001158277975036981,0.00042844435665756464
8879,-0.008887631818652153,0.11729380488395691
8880,0.002129141241312027,-0.015066766180098057
8881,-0.021906315349042416,0.039514534175395966
8882,-0.005248388508334756,0.023873887956142426
8883,0.4047484826296568,-0.001235945150256157
8884,0.6048435550183058,0.07824157923460007
8885,-0.008492383188240638,0.010753310285508633
8886,-0.3037657109089196,-0.2672581672668457
8887,0.43095283955335617,-0.07663830369710922
8888,0.04860255803214386,0.029906896874308586
8889,0.0013118211354594678,0.040793269872665405
8890,0.025794491171836853,0.026221320033073425
8891,-0.017970386426895857,-0.00593357440084219
8892,0.03603483526967466,0.0008890090975910425
8893,0.995426494628191,0.03204537555575371
8894,-0.04823691776255146,-0.02336706779897213
8895,-0.09512463625287637,-0.0646175742149353
8896,-0.02676309436559677,-0.009933419525623322
8897,0.3994786199182272,0.4573690593242645
8898,0.0006096299912314862,0.1695203185081482
8899,0.025981426471844316,0.01623009331524372
8900,-0.008033989637624472,0.013284319080412388
8901,0.009996662145349547,0.013837667182087898
8902,1.9172270223498344,-9.521748870611191e-05
8903,-0.29708083532750607,-0.28481465578079224
8904,1.4141654185950756,0.12694908678531647
8905,0.250498904613778,0.028446221724152565
8906,-0.006688675726763904,-0.0002646269276738167
8907,1.961152572184801,-0.024734195321798325
8908,0.39987265644595027,0.05025547742843628
8909,0.032540850806981325,0.0375189408659935
8910,0.0019998792558908463,0.2360779196023941
8911,0.009737297242973,0.013948698528110981
8912,2.690561215626076,0.013179727829992771
8913,0.9392248073709197,0.039217252284288406
8914,0.9362493678927422,-0.018358319997787476
8915,0.021727916784584522,0.0065009938552975655
8916,0.14228746807202697,0.033260855823755264
8917,-0.005179255735129118,0.018789561465382576
8918,0.4588641784794163,0.1632712185382843
8919,5.041231634095311e-05,0.029313603416085243
8920,1.7734448686242104,0.20063859224319458
8921,2.080198672832921,0.013604288920760155
8922,0.5407495424151421,-0.05485830456018448
8923,0.8777650762349367,0.001860072836279869
8924,0.06448495015501976,0.013059493154287338
8925,0.8061787830665708,0.0024362006224691868
8926,0.45015333319315687,0.031946513801813126
8927,-0.005170177668333054,0.02508446015417576
8928,-0.03459247574210167,-0.03841086104512215
8929,-0.005086179822683334,-0.008252441883087158
8930,0.0059132903115823865,0.0206527691334486
8931,0.005449967517051846,0.016026796773076057
8932,0.8525092457421124,0.009956257417798042
8933,2.7066839502658695,0.005917557515203953
8934,1.3407667166029569,0.004208993632346392
8935,0.02397950366139412,-0.00019142567180097103
8936,-0.009370396379381418,-0.007011291570961475
8937,0.14393842592835426,-0.026608198881149292
8938,0.034852927550673485,0.01280725933611393
8939,-0.12954237847588956,-0.09295391291379929
8940,-0.05580224469304085,-0.005121663212776184
8941,0.20202263235114515,0.011699791997671127
8942,0.1469048112630844,0.07615984231233597
8943,0.07094146125018597,0.27765464782714844
8944,0.03419029893120751,0.16897785663604736
8945,0.023804096636013128,0.008616962470114231
8946,-0.0033587440848350525,0.1175723522901535
8947,-0.03679483663290739,0.1484561562538147
8948,0.2902845412463648,0.024911442771553993
8949,-0.12235905766487122,-0.02049335092306137
8950,-0.05258354754187167,-0.015975221991539
8951,0.00024528708308935165,0.10764569044113159
8952,0.10196608304977417,-0.0993800163269043
8953,0.8118526373291388,0.021029053255915642
8954,0.0015544593334197998,0.048254936933517456
8955,-0.01607103442074731,0.024553144350647926
8956,-0.04179969523102045,-0.04986358433961868
8957,0.04509905818849802,0.009763476438820362
8958,-0.05665805749595165,-0.013784598559141159
8959,-0.00028038068558089435,0.002352194394916296
8960,0.04230019450187683,-0.17868712544441223
8961,0.0013394877314567566,0.3004610240459442
8962,0.4274177691549994,0.37205055356025696
8963,0.46302554570138454,0.23436178267002106
8964,0.1329687002580613,0.027158431708812714
8965,0.06659558229148388,0.0018457919359207153
8966,0.7938539013266563,-0.05686932057142258
8967,-0.16395890712738748,-0.16381026804447174
8968,0.3207571245729923,-0.008966390043497086
8969,-0.017127541825175285,-0.023239998146891594
8970,0.06312684144359082,0.0018889085622504354
8971,-0.5929239892959595,-0.5853687524795532
8972,-0.027248941361904144,-0.020736537873744965
8973,0.11191912926733494,0.009461859241127968
8974,2.245018355548382,0.07110117375850677
8975,0.5170395293971524,0.007515443954616785
8976,-0.01658797450363636,0.31704580783843994
8977,0.22813161741942167,0.013026711530983448
8978,0.9179235899355263,0.1000666618347168
8979,0.06632731050194707,0.00798889622092247
8980,0.6557470113039017,-0.021478578448295593
8981,-0.015518552158027887,0.01091219112277031
8982,1.3259579986333847,0.0404844805598259
8983,0.8453286536969244,0.16305600106716156
8984,0.014155607670545578,0.050145529210567474
8985,0.4282868104055524,0.013596956618130207
8986,-0.12468525767327066,-0.10543444007635117
8987,0.060604341328144073,-0.02956140972673893
8988,0.190030709549319,0.23582249879837036
8989,-0.012428419817297254,0.33767831325531006
8990,-0.020676402151584623,0.010427955538034439
8991,-0.1897681987611577,-0.15047279000282288
8992,0.7551623545587063,-0.004121053963899612
8993,0.0031237280345521867,0.024331793189048767
8994,0.9276087880134583,-0.3529431223869324
8995,0.9979977160692215,-0.040574364364147186
8996,-0.08578194677829742,-0.10645891726016998
8997,0.6636401190480683,0.0026433009188622236
8998,-0.02030998468399048,0.08667360246181488
8999,0.11146036663558334,0.0038758283481001854
9000,0.4534086287021637,-0.13668562471866608
9001,0.028926590457558632,0.14156511425971985
9002,0.06886429069709266,0.055051520466804504
9003,0.29734682012349367,0.21739697456359863
9004,-0.06743315234780312,-0.008680097758769989
9005,0.006662202998995781,0.002869254909455776
9006,-0.006631976459175348,0.010264446027576923
9007,0.5575706139206886,0.0386258140206337
9008,-0.019722772762179375,-0.003018636256456375
9009,-0.09886784851551056,-0.13474762439727783
9010,0.32463732175529003,0.2782147228717804
9011,5.636750075413147,0.10280556231737137
9012,0.009996781354411724,0.215032696723938
9013,0.026301741367205977,0.010452387854456902
9014,0.020848164334893227,0.005526453256607056
9015,-0.02495437767356634,-0.02037549763917923
9016,0.1642272467724979,0.0017702658660709858
9017,3.356646211934276,0.01977020688354969
9018,0.12531503662467003,0.16765539348125458
9019,0.29212203377392143,0.07935124635696411
9020,0.0027417652308940887,-0.05777774006128311
9021,1.7252711169421673,-0.009010967798531055
9022,0.08097251877188683,0.004499964416027069
9023,1.586725126951933,0.09064562618732452
9024,0.07922691013664007,0.02969875931739807
9025,0.00966054956894368,0.0034210793673992157
9026,-0.02136291190981865,-0.04039047658443451
9027,-0.055299874395132065,-0.04942302405834198
9028,0.26652561966329813,0.0034602852538228035
9029,0.06650445237755775,0.00987730547785759
9030,0.2065474254777655,0.024893686175346375
9031,0.37920507276430726,0.2920806407928467
9032,1.359474779223092,0.04232877865433693
9033,-0.003913968568667769,0.003890668973326683
9034,0.01742149394704029,0.013496163301169872
9035,-0.1280498169362545,-0.12521085143089294
9036,0.09720750199630857,0.02114558033645153
9037,0.13343708380125463,0.09751426428556442
9038,0.06135734170675278,-0.01978396624326706
9039,-0.16130339354276657,-0.18246838450431824
9040,0.8260522428900003,0.010203860700130463
9041,-0.0035956352949142456,0.0574115589261055
9042,-0.010823076256201603,0.004248716868460178
9043,0.15419245697557926,0.010387884452939034
9044,0.4414125853218138,0.06062546744942665
9045,0.31757854428724386,0.06736712902784348
9046,0.003618061076849699,0.060518812388181686
9047,-0.35733833909057466,-0.32778874039649963
9048,-0.04173931712284684,0.4179673492908478
9049,0.00032382125937147066,0.03493411839008331
9050,0.7816226137802005,0.2849605977535248
9051,0.0034481202310416847,0.08082759380340576
9052,-0.0438717853903654,-0.025885391980409622
9053,-0.014906004071235657,-0.2319348305463791
9054,-0.011899485252797604,-0.01832682266831398
9055,-0.00037688459269702435,0.020569955930113792
9056,0.0048210700042545795,-0.0012429067865014076
9057,1.2392090408829972,0.0017327280947938561
9058,0.01469235570402816,0.021887462586164474
9059,-0.06906016916036606,-0.11488733440637589
9060,0.030639149248600006,0.01385103352367878
9061,0.3285919278860092,0.1166904866695404
9062,0.047884432948194444,0.05206611752510071
9063,0.2406565472483635,-0.05966106429696083
9064,0.051191608945373446,0.14468112587928772
9065,-0.01264323410578072,0.02527654729783535
9066,0.3833298347890377,0.014554709196090698
9067,-0.1032669898122549,-0.08803443610668182
9068,-0.022517000208608806,-0.008024277165532112
9069,0.6329503133893013,-0.1034855917096138
9070,2.7940842881798744,0.23715358972549438
9071,3.8735337629914284,-0.0746133103966713
9072,0.2259090993557038,0.08567675948143005
9073,0.007132027298212051,-0.013509615324437618
9074,0.01369268074631691,-0.027779538184404373
9075,1.6118766441941261,-0.027701055631041527
9076,0.02781084831804037,0.007390357553958893
9077,0.12361323833465576,-0.040069252252578735
9078,-0.018514896742999554,-0.016915353015065193
9079,0.3086724425666034,0.023229962214827538
9080,0.3305076425895095,0.017156708985567093
9081,-0.036260056775063276,-0.036242663860321045
9082,-0.011654151952825487,0.02756049856543541
9083,2.969731066375971,1.010718822479248
9084,0.1662989284377545,0.028208116069436073
9085,-0.015251914039254189,-0.02546721324324608
9086,1.0173081415705383,0.018045375123620033
9087,0.0010500825010240078,0.027384983375668526
9088,0.5645120237022638,0.008537771180272102
9089,0.10704416781663895,-0.07968145608901978
9090,0.009533069794997573,0.08183581382036209
9091,0.09764740543323569,0.13611891865730286
9092,0.002305039428174496,0.039187923073768616
9093,-0.049035415053367615,-0.09194501489400864
9094,0.09738050680607557,0.04625462740659714
9095,-0.2525497358292341,-0.2571229338645935
9096,0.013734386619034922,0.018009519204497337
9097,0.12246879725717008,0.020666107535362244
9098,0.02924096118658781,0.10382930189371109
9099,-0.007422946393489838,-0.08183343708515167
9100,2.2472854532534257,0.017385169863700867
9101,0.21430374681949615,0.041412100195884705
9102,1.1689863842912018,0.34553688764572144
9103,0.1624128334224224,-0.022559266537427902
9104,-0.004354087697720388,0.013628949411213398
9105,0.4694281052798033,0.04789219796657562
9106,-0.013839710278261919,0.013387623243033886
9107,-0.038161166361533105,-0.0352005697786808
9108,-0.08280050940811634,-0.005200043320655823
9109,0.008138492461293936,0.04376126080751419
9110,0.09632702656381298,0.02945186384022236
9111,0.1952652670443058,0.01020285114645958
9112,-0.1289942795992829,-0.1262083202600479
9113,0.37928208243101835,0.11438561230897903
9114,0.2415202371776104,0.04501846432685852
9115,-0.007924197241663933,0.04312240704894066
9116,0.013555459212511778,0.0351010337471962
9117,0.25970066990703344,0.2131001353263855
9118,1.319637080654502,0.012595981359481812
9119,-0.029853007174097,-0.006283720955252647
9120,0.028446070849895477,0.003598114475607872
9121,0.014707945505506359,0.04409129172563553
9122,-0.05038955667987466,-0.043583910912275314
9123,-0.018414009362459183,-0.020920777693390846
9124,-0.027622051537036896,-0.13617169857025146
9125,3.09394271671772,0.20394738018512726
9126,-0.0489530332852155,0.05655357614159584
9127,1.4396022171713412,0.035527829080820084
9128,0.0501578152179718,-0.010428745299577713
9129,0.20030331145972013,0.09877356141805649
9130,0.015818476676940918,-0.07137405127286911
9131,0.011061497265473008,0.001929794205352664
9132,3.778694369830191,0.013954068534076214
9133,0.022961551323533058,0.015168294310569763
9134,-0.06022324785590172,0.11593069136142731
9135,0.5039452314376831,0.008669193834066391
9136,0.11220115440664813,0.31903567910194397
9137,0.04871318509685807,0.025653250515460968
9138,0.7701297421008348,0.23262253403663635
9139,1.2642061589285731,-0.0008921383414417505
9140,0.00025113563060585875,0.027294443920254707
9141,0.020763393491506577,0.06608366966247559
9142,-0.010414294665679336,-0.00638551265001297
9143,0.4657132849097252,-0.04853403940796852
9144,-0.02794145164079964,0.02171330526471138
9145,-0.01663619443774223,0.04799483343958855
9146,0.03698375076055527,-0.06683165580034256
9147,0.012442500446923077,0.00820988416671753
9148,0.8186448860287783,0.017961720004677773
9149,-0.02622826598235406,-0.02382037229835987
9150,0.1672879283723887,0.025729401037096977
9151,-0.0007900381879153429,0.0037205065600574017
9152,1.0431159539148211,0.018248431384563446
9153,-0.024307006504386663,-0.007968630641698837
9154,-0.09875540900975466,-0.0923883467912674
9155,-0.0840542099904269,-0.0765223354101181
9156,0.21007341088261455,0.07861301302909851
9157,0.3659065328538418,0.20200122892856598
9158,0.09129710306297056,0.21794448792934418
9159,0.5048517724790145,0.0018581030890345573
9160,0.18548239443043713,0.017074834555387497
9161,0.07615085504949093,-0.00045173149555921555
9162,0.031064171344041824,-0.014743100851774216
9163,-0.017220962792634964,-0.009593253955245018
9164,0.04106287658214569,-0.00034880824387073517
9165,0.21912559866905212,0.3266844153404236
9166,-0.16544550005346537,3.8430094718933105e-05
9167,-0.5694887638092041,-1.3559181690216064
9168,-0.0322104369988665,0.1366790533065796
9169,-0.041846360385534354,-0.0009317658841609955
9170,-0.1909366026520729,-0.19826875627040863
9171,0.28343864460475743,0.013668796978890896
9172,0.0561881847679615,0.157972514629364
9173,-0.32376675863633864,-0.2906078100204468
9174,0.04386068554595113,0.013645565137267113
9175,0.5166354775428772,0.004175633192062378
9176,0.005290421540848911,0.07839613407850266
9177,0.009879963472485542,0.01585177332162857
9178,-0.009946536272764206,-0.005939776077866554
9179,0.03240932524204254,-0.1060052439570427
9180,2.4511498669162393,0.008870048448443413
9181,0.043753190082497895,0.0014991433126851916
9182,0.0179440708598122,0.2176678329706192
9183,0.07098619639873505,-0.1322009265422821
9184,0.08941460214555264,0.07066506892442703
9185,0.864253752399236,0.07826098054647446
9186,0.12917999923229218,-0.03216153383255005
9187,1.1478616022941424,0.039877887815237045
9188,0.11545991757884622,0.023168500512838364
9189,0.00014709308743476868,0.019701320677995682
9190,0.013567260990384966,0.028965655714273453
9191,0.017678272910416126,0.04216429591178894
9192,-0.006433905589801725,0.03456901013851166
9193,0.1907968227606034,0.008770725689828396
9194,2.0034930910915136,0.02119210921227932
9195,0.4582768096588552,0.04114681854844093
9196,3.851608991622925,-0.03261638060212135
9197,-4.099933721590787e-05,0.040872640907764435
9198,-0.005434839054942131,-0.0011152476072311401
9199,0.007740915045142174,0.02729124017059803
9200,0.7111008614301682,-0.10635379701852798
9201,-0.02535883104428649,-0.030308382585644722
9202,0.9691849127411842,0.1878182291984558
9203,-0.013394643552601337,0.06256472319364548
9204,-0.005949878841638565,0.18680578470230103
9205,0.7696272972971201,0.05682928115129471
9206,3.516539072734304e-05,0.017206788063049316
9207,0.0032327133230865,0.02834904193878174
9208,1.0335858766920865,0.21414409577846527
9209,0.11228918470442295,0.042953602969646454
9210,-0.006044303998351097,-0.01646331697702408
9211,0.0294913649559021,0.017305955290794373
9212,0.004967859655153006,0.3493701219558716
9213,0.45696866675280035,0.0032529213931411505
9214,1.3495030282065272,0.10056250542402267
9215,-0.01958074141293764,0.04584302753210068
9216,-0.0160453220596537,0.00880700908601284
9217,0.8105014357715845,-0.028394030407071114
9218,1.4010542635805905,-0.0002633791882544756
9219,1.1953794220462441,0.20507925748825073
9220,0.07942236959934235,-0.07749088853597641
9221,0.4424640163779259,-0.034075796604156494
9222,-0.00814380783958768,0.01698671653866768
9223,-0.04688262196032156,-0.03808757662773132
9224,0.3714325313922018,0.05136173963546753
9225,-0.039605735801160336,0.03559993579983711
9226,-0.127506451215595,-0.10104575008153915
9227,-0.023799422197043896,-0.026713477447628975
9228,-0.14485079346923158,-0.13010625541210175
9229,0.0014453861003858037,0.015136757865548134
9230,-0.04396113846451044,-0.019741374999284744
9231,-0.00917450911947526,0.013874349184334278
9232,0.03452485613524914,-0.002639707177877426
9233,0.11668372448912123,0.008029185235500336
9234,0.013266434893012047,0.007902484387159348
9235,-0.05855343258008361,-0.051747798919677734
9236,1.7129279002547264,-0.0076811471953988075
9237,0.0004337030050010071,0.023443596437573433
9238,-1.0475167073309422e-05,0.06499023735523224
9239,-0.0007858322969696019,0.020790686830878258
9240,0.005434707496315241,0.11830376833677292
9241,2.707421939820051,0.0006169173866510391
9242,-0.02045076244394295,-0.01825692690908909
9243,-0.01110309362411499,0.12949247658252716
9244,0.031384149100631475,0.4611184298992157
9245,-0.0039657424204051495,0.0058784401044249535
9246,1.216841347515583,0.1424376666545868
9247,0.3981090020388365,0.009948104619979858
9248,2.041870039072819,0.014357533305883408
9249,-0.005830072215758264,0.01567869633436203
9250,-0.3768775649368763,-0.2879523038864136
9251,0.017981411889195442,-0.006378481164574623
9252,-0.07488412410020828,0.15506280958652496
9253,-0.00621847715228796,-0.0033336710184812546
9254,0.6822714808095043,0.10960566997528076
9255,0.14752086997032166,-0.16191652417182922
9256,0.10960449278354645,-0.057381510734558105
9257,0.11498337984085083,-0.05910184979438782
9258,0.009057505987584591,0.013974417932331562
9259,-6.159394979476929e-05,-0.017153354361653328
9260,-0.0024240755519713275,0.006292532663792372
9261,1.1550262570381165e-05,0.03872466832399368
9262,0.14308652095496655,0.0038258880376815796
9263,-0.024088174104690552,0.013792607933282852
9264,-0.05888757914726739,0.0052019283175468445
9265,-0.21672832453623414,-0.1757005900144577
9266,0.02747233211994171,-0.015644628554582596
9267,0.9721423611044884,-0.07747401297092438
9268,-0.006995970159769058,0.17295998334884644
9269,1.1361835688585415,0.018869617953896523
9270,-0.004145743092522025,0.011451533064246178
9271,0.7865173237332783,0.02267281711101532
9272,0.3670817613856343,0.13828004896640778
9273,0.08605335280299187,0.010801292955875397
9274,-0.15790471883519785,-0.15043465793132782
9275,0.04878151789307594,0.18562540411949158
9276,0.13205709122121334,0.17564041912555695
9277,-0.2224246896803379,-0.19489049911499023
9278,-0.028496364131569862,-0.0341789647936821
9279,0.0095870873919921,0.027173815295100212
9280,0.5326609450858086,0.10745249688625336
9281,-0.2784053289890289,-0.2667536437511444
9282,-0.0018830671906471252,0.008369876071810722
9283,-0.023587467847391963,0.0008316915482282639
9284,0.26798132434487343,-0.020072776824235916
9285,0.0002135894501407165,0.00446929968893528
9286,-0.0028711640916299075,0.06572166085243225
9287,0.11109666847187327,0.14986252784729004
9288,-0.02370292102568783,0.003295382484793663
9289,0.0510241724550724,-0.028827210888266563
9290,2.0043216072954237,0.01948409155011177
9291,0.6809278596192598,-0.011464949697256088
9292,-0.06656104530702578,-0.04499227553606033
9293,-0.21861650422215462,-0.22607824206352234
9294,0.02116677165031433,0.1882035732269287
9295,0.00023751021944917738,0.21484364569187164
9296,0.015416324138641357,-0.04032279551029205
9297,0.6084411442279816,-0.02746494673192501
9298,0.0014092754572629929,-0.005408664233982563
9299,-0.19126156508922576,-0.17524157464504242
9300,0.10985846444964409,0.008370347321033478
9301,0.016462549567222595,0.08215640485286713
9302,-0.01763070352375507,0.039984434843063354
9303,0.02360398694872856,0.06596572697162628
9304,0.21586968330666423,0.21399109065532684
9305,-0.001459112114389427,0.006012139841914177
9306,-0.34981523267924786,-0.3620915114879608
9307,0.02626427263021469,-0.05937569960951805
9308,0.7992038242518902,0.035952430218458176
9309,0.6848639955278486,0.13601920008659363
9310,0.25685369968414307,-0.09030131995677948
9311,0.35772276762872934,0.13627448678016663
9312,0.02833366021513939,0.005398832261562347
9313,0.13058217987418175,0.032810430973768234
9314,0.6929195709526539,0.02374638244509697
9315,0.045424195821397007,0.00596964918076992
9316,-0.06751932794577442,-0.050400685518980026
9317,2.911523804999888,0.01619013026356697
9318,0.047051060013473034,0.13986365497112274
9319,5.378541212296113,0.024399666115641594
9320,0.11093922308646142,0.027424905449151993
9321,-0.00351904658600688,0.014283358119428158
9322,0.8164875510265119,0.02884013205766678
9323,0.06897318409755826,0.009547129273414612
9324,0.17350665479898453,-0.021217428147792816
9325,0.3931233584880829,-0.21161457896232605
9326,0.25494687820901163,0.06597907841205597
9327,-0.29954532720148563,-0.2926238775253296
9328,0.02895389497280121,-0.05595956742763519
9329,-0.001963014015927911,0.0003502899780869484
9330,0.6370432768017054,0.0003705546259880066
9331,1.2262642883579247,0.02106999047100544
9332,0.1594819212332368,0.09077270328998566
9333,1.1125006303191185,-0.04644626006484032
9334,-0.01855164801236242,-0.014891054481267929
9335,0.15209461702033877,0.009576618671417236
9336,0.022281266748905182,0.020862717181444168
9337,1.0982753583230078,0.017924711108207703
9338,1.1239246688783169,0.3312765061855316
9339,1.8332884646952152,0.0014550499618053436
9340,-0.001692839665338397,0.023059828206896782
9341,0.04856421425938606,0.027513060718774796
9342,0.15275512728840113,0.3437846004962921
9343,-0.043223487213253975,-0.03413056209683418
9344,0.13910161424428225,0.13054539263248444
9345,0.019611499272286892,0.01839975267648697
9346,0.3784282305277884,0.08119691163301468
9347,-0.0296808909624815,-0.005474548786878586
9348,0.1658697873353958,0.1619427651166916
9349,0.07082483172416687,0.010657113045454025
9350,0.8635211172513664,0.02566436119377613
9351,-0.03005814552307129,-0.03609691560268402
9352,-0.006787779304431751,0.014524741098284721
9353,-0.19685506863061164,-0.192360520362854
9354,0.35162296146154404,-0.033638473600149155
9355,-0.018320973962545395,0.2687293589115143
9356,-0.01005085720680654,0.021755512803792953
9357,0.009774481460917741,0.00857524760067463
9358,-0.03737618960440159,0.001864612102508545
9359,0.03753705229610205,0.08966279029846191
9360,-0.006306139752268791,0.002059667371213436
9361,0.06002030521631241,0.021788520738482475
9362,-0.1308941040188074,0.0022904425859451294
9363,1.5384852066636086,-0.037700094282627106
9364,-0.04684792086482048,-0.07794924825429916
9365,0.012085527181625366,0.309721440076828
9366,0.14263766445219517,-0.011731143109500408
9367,-0.010060831904411316,0.018954351544380188
9368,-0.011183898895978928,-0.0038153883069753647
9369,-0.011279360216576606,0.0026563480496406555
9370,3.778292764327489,0.0038451077416539192
9371,-0.01800051171449013,0.005032379180192947
9372,0.08817465789616108,-0.007734719663858414
9373,2.434346281341277,0.014932328835129738
9374,0.07617417722940445,-0.005783725529909134
9375,0.3200693055987358,0.07980701327323914
9376,1.1639219112694263,-0.025995392352342606
9377,0.01620952133089304,0.03637237101793289
9378,0.14875175920315087,0.07815954834222794
9379,0.07162014953792095,0.06252996623516083
9380,-0.02316075487760827,-0.004530942067503929
9381,2.054730884730816,-0.10096755623817444
9382,0.01925514393951744,0.07460467517375946
9383,-0.00032459909562021494,0.021098226308822632
9384,-0.03519789269194007,-0.02844208851456642
9385,0.7920054849237204,0.0832858458161354
9386,0.09592295996844769,0.016465485095977783
9387,0.06584624014794827,0.20676206052303314
9388,0.1851298725232482,0.017900917679071426
9389,0.03653331100940704,0.01217624545097351
9390,0.033653996884822845,-0.023975003510713577
9391,0.06227792799472809,0.07246081531047821
9392,-0.03792801880626939,-0.012207318097352982
9393,-0.040835947496816516,-0.00659475103020668
9394,0.00036328844726085663,-0.00884253066033125
9395,-0.16718666255496828,-0.13763704895973206
9396,0.22876812145113945,0.30379676818847656
9397,0.0030836910009384155,0.02535366266965866
9398,-0.03682801593095064,0.019443009048700333
9399,0.05590823106467724,0.011963507160544395
9400,0.006034623831510544,-0.014713890850543976
9401,0.08309582062065601,-0.011365153826773167
9402,0.9043785557150841,-0.041453514248132706
9403,0.007658806047402322,0.054028287529945374
9404,2.2657748674973845,0.1875068098306656
9405,0.0647637965157628,0.03240568935871124
9406,-0.36132152914069593,-0.29604315757751465
9407,0.19916071742773056,0.019089482724666595
9408,-0.08148847629126976,-0.0519847609102726
9409,0.39861810207366943,-0.1150284856557846
9410,2.5258128494024277,-0.10547029972076416
9411,-0.07057374040596187,-0.06908092647790909
9412,0.008019426139071584,0.05400232970714569
9413,-0.008201755583286285,0.007111649960279465
9414,-0.010073591023683548,0.010813422501087189
9415,1.9305896162986755,-0.2213147133588791
9416,-0.0001903239608509466,0.013537170365452766
9417,-0.12917680084705352,-0.053472742438316345
9418,1.2799363366793841,0.07295801490545273
9419,3.5102863784413785,0.03904704377055168
9420,0.20323723647743464,0.20903269946575165
9421,-0.02278797049075365,-0.013700546696782112
9422,0.07528508038376458,0.01471045333892107
9423,-0.08284756541252136,-0.02389635145664215
9424,0.0005662182811647654,0.003074402455240488
9425,0.8958538439037511,0.014944379217922688
9426,-0.002393313916400075,0.01534719206392765
9427,0.009710229933261871,-0.10096661746501923
9428,1.2125774808228016,0.13496114313602448
9429,-0.008481724304147065,0.018169060349464417
9430,0.31333598644050653,0.002441151300445199
9431,0.006379307029419579,0.05496551841497421
9432,0.9230612777173519,-0.016919966787099838
9433,-0.04073597893875558,-0.03845299780368805
9434,0.31617484643356875,0.026516074314713478
9435,0.46374926902353764,-0.015306900255382061
9436,-0.02196732722222805,0.005475552752614021
9437,1.3987065556175367,1.4810214042663574
9438,-0.0011128521582577378,0.0032477229833602905
9439,0.12887318432331085,-0.0549175962805748
9440,0.5306908367201686,0.026036124676465988
9441,0.046683217864483595,0.013452749699354172
9442,0.948194146156311,-0.03807526454329491
9443,0.29831391630432336,0.01553676463663578
9444,0.0962640568614006,0.009559104219079018
9445,-0.08200112730281717,-0.07950585335493088
9446,-0.0715916309181921,-0.05644343048334122
9447,0.13635662640444934,0.014728822745382786
9448,-0.003157897968776524,0.035065654665231705
9449,0.023202093318104744,0.06695978343486786
9450,0.21712451800704002,-0.013943972066044807
9451,0.015875976532697678,-0.03274684399366379
9452,0.08824624121189117,0.02134595811367035
9453,0.08691056817770004,-0.04489639028906822
9454,0.14949215948582406,0.02273051254451275
9455,0.015015556127764285,0.02810976468026638
9456,3.478601493872702,0.21447496116161346
9457,0.9392948150634766,-0.007997157983481884
9458,-0.04725303664803505,0.26236826181411743
9459,0.7814107537269592,-0.03707367926836014
9460,0.04733272874727845,0.06558480113744736
9461,0.20744523406028748,0.09168738126754761
9462,0.3008862522401614,0.01370940636843443
9463,0.5382799245417118,-0.035327162593603134
9464,-0.03533015403718309,-0.021127216517925262
9465,0.5448744297028156,0.02932865172624588
9466,0.007759462459944189,0.07347286492586136
9467,-0.004609252187947277,-0.0001254272647202015
9468,0.15120466146618128,0.20955979824066162
9469,0.8668736641702708,0.02772178314626217
9470,1.3055541282519698,0.010320120491087437
9471,-0.010072605451568961,0.026161395013332367
9472,-0.00037371585494838655,0.0015056031988933682
9473,0.27132246526889503,0.20109644532203674
9474,0.01657171151600778,0.05168423056602478
9475,0.475730424746871,0.030757268890738487
9476,0.3616997360950336,0.2021006941795349
9477,-0.3232288025319576,-0.3254741430282593
9478,0.0024527236819267273,-0.03403978794813156
9479,0.3005349738523364,0.09397809207439423
9480,0.7347762994468212,0.21590572595596313
9481,-0.03771909326314926,-0.05158727243542671
9482,-0.03909390978515148,-0.05001913011074066
9483,0.06415102258324623,0.028254974633455276
9484,0.08917980175465345,0.22988654673099518
9485,0.24650445458246395,0.003809727029874921
9486,0.860642097890377,-0.08208832889795303
9487,0.018641987000592053,0.021186277270317078
9488,0.20910861038282746,0.004425910301506519
9489,-0.1624772995710373,-0.005458533763885498
9490,-0.14866410195827484,-0.04157814383506775
9491,0.019147341139614582,0.025533527135849
9492,0.009344000369310379,0.05889810621738434
9493,3.1887368988245726,0.021239472553133965
9494,0.6557166776619852,0.36733514070510864
9495,-0.05915168434148654,-0.02451123669743538
9496,-0.0011463379487395287,0.025510605424642563
9497,0.12363926973193884,-0.007799570448696613
9498,0.5913622416555882,0.3312634527683258
9499,1.9678314868360758,0.01521075889468193
9500,0.001743153465213254,0.019003847613930702
9501,-0.011391655076295137,-0.0011212853714823723
9502,0.2935516685247421,-0.1029307097196579
9503,0.8587260507047176,0.012581651099026203
9504,-0.08250577046055696,-0.06328427791595459
9505,0.10445994231849909,-0.008874103426933289
9506,-0.06043107062578201,-0.13309291005134583
9507,0.19314851611852646,-0.025024237111210823
9508,0.06390977557748556,0.08323673158884048
9509,0.6367063331417739,0.16191887855529785
9510,-0.21844107664946932,-0.19583310186862946
9511,0.06719692121259868,0.03761701658368111
9512,-0.01374671714984288,0.007869378663599491
9513,-0.3989417292177677,-0.3938128650188446
9514,-0.07830651104450226,-0.0724969282746315
9515,0.8160001188516617,-0.06017765402793884
9516,-0.0017751965206116438,0.21970315277576447
9517,0.39961570501327515,-0.01788632944226265
9518,0.08950263215228915,0.025235960260033607
9519,0.13638998614624143,0.007459332700818777
9520,-0.03908903803676367,-0.029478074982762337
9521,-0.2813989743590355,-0.1898597627878189
9522,0.026651656880858354,0.03981971740722656
9523,1.3723942823708057,0.18125633895397186
9524,-0.025436820462346077,-0.012994620949029922
9525,0.05593773405053071,0.1635722815990448
9526,0.007050296291708946,-0.0009852927178144455
9527,0.40095552809088986,0.007553025148808956
9528,0.12758655671495944,0.13794703781604767
9529,0.00081954977940768,0.0407700315117836
9530,0.3024778780527413,0.016905149444937706
9531,0.21290984109509736,0.04574353247880936
9532,-0.019218122586607933,0.2846795320510864
9533,-0.15192564949393272,-0.14323969185352325
9534,0.015274304896593094,0.05318398401141167
9535,0.44850559532642365,-0.025812165811657906
9536,0.009951482997857966,0.03037501871585846
9537,0.024321170523762703,0.3106878697872162
9538,0.18011848424794152,0.06690633296966553
9539,0.4705849187448621,0.15507729351520538
9540,0.005307030621916056,0.018763381987810135
9541,0.447195966495201,1.479487657546997
9542,-0.24315492436289787,-0.26073384284973145
9543,1.3885104074142873,0.04040272533893585
9544,0.5364116728305817,0.010912716388702393
9545,0.02382571917041787,0.08565756678581238
9546,0.07273755222558975,-0.042181141674518585
9547,2.282453004270792,-0.03023136593401432
9548,0.7087105438113213,-0.03258122503757477
9549,-0.006979092955589294,-0.1844659149646759
9550,0.12876997515559196,0.003505304455757141
9551,0.009724160307087004,0.031995125114917755
9552,0.012254457571543753,0.028365427628159523
9553,0.006361438456224278,0.0440942719578743
9554,0.05691980244591832,0.10658706724643707
9555,-0.04220622673165053,-0.03637596219778061
9556,-0.7025694828480482,-0.680228590965271
9557,0.0730398716405034,0.18122750520706177
9558,-0.1321547250263393,-0.03590715676546097
9559,0.6449222741648555,-0.006342073902487755
9560,0.14180970937013626,-0.021503610536456108
9561,0.19968974217772484,-0.007688688114285469
9562,0.5101575069129467,0.12534469366073608
9563,-0.0009929644875228405,0.005258188117295504
9564,0.7744596591219306,0.028082720935344696
9565,2.1077529955655336,0.02365128882229328
9566,-0.2116399995284155,-0.2060062289237976
9567,0.6270348948892206,0.29401135444641113
9568,-0.012664982175920159,0.005003553815186024
9569,0.02043829020112753,0.007931782864034176
9570,0.08564158249646425,0.13391855359077454
9571,0.1708157667890191,0.06832480430603027
9572,1.7005490511655807,0.0005859984084963799
9573,-0.025277405977249146,-0.006711971014738083
9574,-0.0023822952061891556,-0.024914316833019257
9575,0.08592216554097831,0.030926557257771492
9576,-0.022665139171294868,-0.00931667909026146
9577,1.637168815737823,0.004201366566121578
9578,3.2975738625973463,0.027831794694066048
9579,-0.0008035222999751568,0.021990636363625526
9580,-0.0210790503770113,-0.0339764729142189
9581,0.0978158451616764,-0.004038762301206589
9582,-0.0036061108112335205,-0.05423378944396973
9583,0.1708301865728572,0.02204541303217411
9584,0.5295763466856442,0.02431475929915905
9585,0.01085356404655613,0.01887061446905136
9586,2.237429693341255,-0.035515349358320236
9587,-0.00232670980039984,0.02104063890874386
9588,0.1031305156648159,0.021681781858205795
9589,0.06608314602635801,0.001340117771178484
9590,0.16210165992379189,0.011461470276117325
9591,0.024087853729724884,-0.03675317391753197
9592,-0.10558200313244015,0.19048205018043518
9593,-0.024893084317445753,-0.030373360961675644
9594,0.16852755565196276,0.00475666020065546
9595,0.008172906935214996,-0.09369178116321564
9596,0.00010252930223941803,0.019473716616630554
9597,0.008595227729529142,0.0012075016275048256
9598,0.5191865627784864,0.017914138734340668
9599,1.4419038295746986,0.21836234629154205
9600,0.012333922612015158,0.0674147680401802
9601,0.10873657837510109,0.023291483521461487
9602,0.022779949009418488,0.03408876061439514
9603,0.11867269221693277,-0.009967083111405373
9604,0.002404148777713999,0.018940208479762077
9605,0.5803661113604903,0.06648840755224228
9606,0.06246214359998703,0.20152245461940765
9607,3.8451025491885957,0.06902770698070526
9608,0.007319707423448563,0.02474476397037506
9609,0.6065509379841387,0.03934290260076523
9610,0.052278876304626465,0.06152327358722687
9611,0.1333464365452528,-0.0094361687079072
9612,-0.05939343245700002,-0.005182377994060516
9613,0.00019864551723003387,0.061442963778972626
9614,0.051821231842041016,-0.3676549196243286
9615,-0.016778051503933966,-0.003701474517583847
9616,-0.017457003705203533,0.09530016779899597
9617,0.4601007903693244,0.10756372660398483
9618,0.22715954354498535,0.016303550451993942
9619,0.05156163312494755,0.037163808941841125
9620,0.039015921764075756,0.009987776167690754
9621,0.05799935758113861,0.01135258935391903
9622,0.09059653803706169,-0.013986032456159592
9623,0.30101484060287476,0.24512389302253723
9624,-0.001918804831802845,0.0066946130245924
9625,0.3504994213581085,-0.07689367979764938
9626,0.28559350967407227,-0.017560221254825592
9627,-0.15145090222358704,-0.3529779016971588
9628,-0.10945815854938701,-0.09369070827960968
9629,0.6337772458791733,-0.05745802819728851
9630,0.7196650393307209,-0.02091970294713974
9631,-0.40417503356933593,-0.384846031665802
9632,0.16417254693806171,-0.01330751832574606
9633,-0.30556347593665123,-0.32523971796035767
9634,-0.21088993549346924,-0.31332144141197205
9635,-0.03460125811398029,-0.029595093801617622
9636,0.008920706808567047,0.09840831905603409
9637,0.10032429732382298,0.058656126260757446
9638,0.002223358169430867,0.014084451831877232
9639,0.00807466171681881,0.015134980902075768
9640,-0.0010881325779337203,0.040003709495067596
9641,0.285742012783885,0.006011209450662136
9642,0.021550454199314117,-0.07965842634439468
9643,-0.08118283248040825,0.08272372931241989
9644,-0.0005201976564421784,0.033077556639909744
9645,0.0006360971601679921,0.013212807476520538
9646,0.6224048845469952,0.101009801030159
9647,0.37275971099734306,-0.030226197093725204
9648,2.473967708647251,0.011609714478254318
9649,3.301994850859046,-0.028113221749663353
9650,-0.00812806911766529,-0.013604428619146347
9651,-0.018101497676980216,0.00343342125415802
9652,0.3222506946003705,0.06902842223644257
9653,-0.01327381472219713,-0.010883918963372707
9654,1.0416437431704253,0.04070384055376053
9655,0.16667891666293144,0.44957417249679565
9656,0.8503423071233556,0.05302373319864273
9657,0.05516731832176447,-0.004713098518550396
9658,1.601081714965403,0.31699833273887634
9659,0.0024521058658137918,0.002966917585581541
9660,-0.04077746719121933,-0.05394769459962845
9661,0.006244339272379875,0.06036853790283203
9662,0.0616139629855752,0.016293473541736603
9663,0.025232163374312222,0.18802495300769806
9664,0.22838692227378488,0.039129819720983505
9665,0.3328900580818299,0.014764550141990185
9666,0.00835995293688029,0.0008558199042454362
9667,0.9069139988860115,0.02035766839981079
9668,1.232086073679966,0.03241254389286041
9669,0.0024601928889751434,-0.01321703102439642
9670,-0.004962577597325435,-0.003406610805541277
9671,0.15350468084216118,0.04443978890776634
9672,-0.034180335700540354,-0.032590631395578384
9673,1.0162482468003873,0.054945919662714005
9674,0.005537499221190956,0.017550084739923477
9675,1.899448074400425,-0.0224442258477211
9676,0.033922053466085345,0.031019359827041626
9677,1.34930500946939,0.0006688274443149567
9678,-0.012303099036216736,-0.00030769407749176025
9679,-0.0014248467050492764,0.00016509427223354578
9680,0.46325525868451223,0.053028978407382965
9681,0.5190755873918533,-0.0009745899587869644
9682,0.0009412635554326698,0.08552788197994232
9683,0.02300377847859636,0.014166937209665775
9684,-0.06410004338249564,0.251701295375824
9685,0.0031995900062611327,0.0811702087521553
9686,-0.000662939685071251,0.0013597775250673294
9687,-0.011518057435750961,0.022427208721637726
9688,0.1617528609931469,-0.038275446742773056
9689,-0.015882186155067757,0.023581085726618767
9690,-0.1441382576158503,-0.11826547980308533
9691,0.0788770504295826,-0.019613539800047874
9692,1.694441949017346,0.023759208619594574
9693,1.2223216493148357,0.08449184149503708
9694,0.19747896865010262,0.0030063148587942123
9695,0.018569452688097954,0.33740851283073425
9696,-0.0384069811552763,-0.040262699127197266
9697,-0.009527221098542213,0.007914680987596512
9698,0.29537120554596186,0.009438464418053627
9699,0.06344630056992173,0.1598014235496521
9700,-0.024018704891204834,-0.004373643547296524
9701,-0.03435626346617937,0.008649028837680817
9702,0.15379347652196884,0.11205237358808517
9703,0.0097913290373981,0.023198958486318588
9704,-0.0009917184797814116,0.10699454694986343
9705,0.1720683658204507,0.06724103540182114
9706,-0.057624399196356535,-0.04625222831964493
9707,-0.00016187278583856823,0.004355824552476406
9708,0.04605507664382458,-0.007671769708395004
9709,1.5192738501355052,0.026566457003355026
9710,-0.004278099630028009,0.0269277635961771
9711,0.06099696457386017,0.03620798885822296
9712,0.05359022878110409,-0.002091708593070507
9713,1.0511732697486877,-0.11370572447776794
9714,0.3532141167524969,0.007263476960361004
9715,-0.0029986370354890823,0.2825327217578888
9716,1.4359116569685284,0.46198180317878723
9717,-0.02660806144194794,-0.02211255393922329
9718,0.15768447803566232,0.021377114579081535
9719,-0.004402707330882549,0.004498090595006943
9720,0.0003497656434774399,-0.014427777379751205
9721,-0.023902669548988342,-0.0528297983109951
9722,-0.02323995530605316,-0.1543494462966919
9723,0.13721968606114388,-0.012301767244935036
9724,-0.017243892652913928,-0.006005082279443741
9725,0.0815348532050848,0.13899818062782288
9726,0.2956681284122169,0.03455550968647003
9727,0.4637475050985813,0.18929263949394226
9728,0.11704447865486145,0.03182128444314003
9729,-0.1846809685230255,-0.03480365872383118
9730,0.30126243853555934,0.01694837026298046
9731,0.026805968955159187,0.2962668240070343
9732,-0.022709956169128416,-0.030214089900255203
9733,-0.05909671634435654,0.023653827607631683
9734,0.270563037134707,0.05128799006342888
9735,1.6596672642772319,0.05500217527151108
9736,0.2930886310059577,0.013540477491915226
9737,-0.07293176290113479,-0.07162848114967346
9738,-0.014836212396621704,0.0011837780475616455
9739,1.3823308628052473,-0.00929020531475544
9740,0.08493365999311209,0.10125680267810822
9741,-0.020608699443982914,-0.0026178956031799316
9742,-0.16679164894958376,-0.12573783099651337
9743,-0.0103180764708668,0.15822358429431915
9744,-0.02434389293193817,-0.045332010835409164
9745,-0.04029601603746414,-0.04870607331395149
9746,-0.10411860793828964,-0.17026624083518982
9747,0.006412038579583168,-0.0076878610998392105
9748,0.2223136005923152,0.019710157066583633
9749,0.19722109474241734,0.015088265761733055
9750,1.0725392265449045,0.04544265940785408
9751,0.49153365194797516,-0.1630309820175171
9752,0.31103971326956525,0.002079555531963706
9753,-0.09932590067386628,-0.10480225831270218
9754,0.041426979936659336,0.008676963858306408
9755,-0.0024620432523079216,-0.0012795154470950365
9756,0.028731769882142544,0.008694772608578205
9757,0.0022698097745887935,0.0031401189044117928
9758,-0.007457069703377783,0.017705660313367844
9759,-0.19512884691357613,-0.2156355082988739
9760,0.041173532605171204,-0.006447017192840576
9761,-0.04068665951490402,-0.057476624846458435
9762,0.3483731672167778,-0.007851079106330872
9763,-0.016802489757537842,-0.1501409262418747
9764,0.17411986086517572,0.02291250228881836
9765,0.02567236969480291,0.007586216554045677
9766,-0.004078888334333897,0.010893064551055431
9767,-0.08728647325187922,-0.09658043831586838
9768,-0.020540222527870355,-0.01297754142433405
9769,0.00014153309166431427,0.0013082381337881088
9770,-0.13974756002426147,-0.12955214083194733
9771,0.44345394475385547,0.05140386149287224
9772,-0.03740960895083845,-0.021831484511494637
9773,0.4356615450233221,0.313024640083313
9774,0.030596613883972168,-0.001980564557015896
9775,0.0032846650574356318,0.005394640378654003
9776,1.4909378960728645,-0.00933094322681427
9777,0.0544084869325161,0.04857553169131279
9778,0.08668637566734105,0.02522530034184456
9779,0.04161235970968846,0.016802949830889702
9780,0.8063854537904263,0.04516037926077843
9781,0.00753659637644887,0.010781222954392433
9782,0.05014993995428085,0.13663026690483093
9783,0.001206705128424801,0.35017383098602295
9784,0.005075094513595104,0.06970611959695816
9785,0.04210590198636055,-0.004601143300533295
9786,-0.02351582795381546,-0.05672229081392288
9787,0.439089357985722,0.37220171093940735
9788,-0.031689958850620314,-0.024189382791519165
9789,0.01757415011525154,0.13685408234596252
9790,0.05412280102609657,0.007180515676736832
9791,0.016653391081490554,0.023636814206838608
9792,1.4257549665635452,0.10848110914230347
9793,-0.0854218602180481,-0.2194613218307495
9794,0.08647208660840988,-0.04154878854751587
9795,0.13047915138304234,-0.019254693761467934
9796,-0.005744432099163532,-0.011734708212316036
9797,-0.37915390766283963,-0.3766849935054779
9798,-0.029386306880041957,-0.012419311329722404
9799,0.2982250824570656,0.16792282462120056
9800,-0.10420004461775534,-0.07831630110740662
9801,0.051719967275857925,0.2746485471725464
9802,-0.018003538250923157,-0.045411352068185806
9803,0.05660164316941518,0.0022863189224153757
9804,-0.021885933354496956,0.014666451141238213
9805,-0.06311267614364624,-0.08291935920715332
9806,0.2286895215511322,-0.23111625015735626
9807,0.07553301379084587,-0.03395501896739006
9808,-0.034276546677574515,-0.0354042686522007
9809,-0.04770301282405853,-0.03945246338844299
9810,0.6221580654382706,-0.029659252613782883
9811,0.03070313693751814,0.017533276230096817
9812,-0.07861616322770715,-0.07241327315568924
9813,0.1311658937484026,0.011981625109910965
9814,-1.0353047279641032,-1.0346238613128662
9815,0.757244311273098,1.3753254413604736
9816,0.3967314511537552,-0.122151680290699
9817,0.07830541371367872,0.1192321702837944
9818,0.004032613942399621,0.016002589836716652
9819,0.01648391375783831,0.46074751019477844
9820,-0.09357253307825886,-0.06041431427001953
9821,-0.018736861879006028,-0.017587564885616302
9822,0.01828445721184835,0.031433675438165665
9823,-0.06228553876283627,-0.021181419491767883
9824,0.02031040156725794,0.011058381758630276
9825,-0.2671067211776972,-0.20032349228858948
9826,0.026717618107795715,-0.049453772604465485
9827,-0.003014491419889964,0.014076434075832367
9828,-0.10791888274252415,-0.09238778799772263
9829,-0.00039142242167145014,0.01740379072725773
9830,-0.003931824350729585,0.06299792975187302
9831,0.0023363821674138308,0.21992550790309906
9832,-0.05023458180949092,-0.011243890970945358
9833,-0.06396498274989426,-0.023657817393541336
9834,-0.07207811158150434,0.2319994419813156
9835,0.0011858119396492839,0.05280125141143799
9836,0.028236275538802147,1.4504064321517944
9837,2.6646556705236435,-0.15137508511543274
9838,0.012300793023314327,0.028354590758681297
9839,0.10461881384253502,0.021961692720651627
9840,1.883423887193203,0.09347208589315414
9841,0.11174229002790526,0.025483930483460426
9842,-0.014366148185217753,-0.013066201470792294
9843,-0.010900434106588364,-0.0019073337316513062
9844,-0.3434361079707742,-0.34987542033195496
9845,0.09677452128380537,0.06517099589109421
9846,-0.0970115540549159,-0.07974598556756973
9847,0.004315154626965523,0.0025122149381786585
9848,-0.06920225755311549,-0.030443638563156128
9849,0.29564353823673173,0.00732379499822855
9850,0.1456737443804741,0.01841537468135357
9851,0.5205650106072426,-0.04298539087176323
9852,0.003436460974626243,0.02800404094159603
9853,-0.09099498577415943,-0.04471366107463837
9854,0.044680461287498474,1.3676100969314575
9855,1.5666445307433605,0.09026487171649933
9856,0.007804844295606017,0.02267988584935665
9857,3.306280106306076,0.09089826047420502
9858,0.005707253352738917,0.007477211765944958
9859,0.42730165272951126,-0.04642627388238907
9860,0.7319523897022009,-0.0033903811126947403
9861,-0.009589895606040955,-0.009653511457145214
9862,-0.13708885022970208,-0.13257856667041779
9863,-0.13122346997397472,-0.1006271243095398
9864,0.7877767183817923,0.06440117955207825
9865,-0.005117898806929588,0.0062787774950265884
9866,0.005271692760288715,0.18148775398731232
9867,2.1580328792333603,-0.05563213676214218
9868,0.3450012616813183,-0.0010221023112535477
9869,-0.003221473340090597,-0.0007532625459134579
9870,-0.20744010311318561,-0.18971127271652222
9871,0.0976332798841213,0.008793852292001247
9872,0.39564028431414044,0.23658297955989838
9873,-0.05131476374390331,-0.04679732397198677
9874,0.050118683553591836,0.023635264486074448
9875,0.42637312412671236,0.02601712942123413
9876,0.10984770208597183,-0.027626533061265945
9877,0.6343261485453695,0.02336837537586689
9878,-0.28263488481752574,-0.2562949061393738
9879,-0.4452796131372452,-0.45484432578086853
9880,0.11077747121453285,0.1487494707107544
9881,-0.0246069657150656,0.2093733251094818
9882,0.6681851097382605,0.317733496427536
9883,-0.058170950040221214,-0.06874647736549377
9884,0.11150990426540375,0.12136243283748627
9885,-0.005760379135608673,-0.01794366165995598
9886,0.3214456010609865,0.0893016904592514
9887,-0.013520077911380213,-0.00904209353029728
9888,0.08487680740654469,-0.0018039606511592865
9889,0.07363082468509674,0.03647647798061371
9890,-0.35293152928352356,-0.3509032726287842
9891,0.41097959876060486,-0.14132435619831085
9892,0.5611015719478019,0.1356695145368576
9893,-0.04263090156018734,-0.06177597492933273
9894,0.9150048904120922,0.010421797633171082
9895,1.1581032238900661,-0.010578922927379608
9896,-0.010050410870462656,-0.009235372766852379
9897,0.06797289103269577,-0.06486692279577255
9898,-0.0633213147521019,-0.07636284828186035
9899,9.310618042945862e-05,0.022258872166275978
9900,0.007317577246576548,0.10694553703069687
9901,0.006261251983232796,0.01269347034394741
9902,1.9745750818401575,0.3414241373538971
9903,-0.016250671818852425,0.08456967025995255
9904,-0.001264813356101513,0.038278475403785706
9905,-0.0024991054087877274,0.09622380137443542
9906,-0.0007779955049045384,0.03883780166506767
9907,0.1684141904115677,-0.11146597564220428
9908,-0.004706619380158372,-0.003292377572506666
9909,0.02556498534977436,0.013977959752082825
9910,-0.055666948202997446,0.022254496812820435
9911,1.5370761007070541,-0.18533267080783844
9912,-0.5201658843434416,-0.49306201934814453
9913,0.0707975304685533,0.0013591074384748936
9914,0.2774491012096405,0.18788166344165802
9915,0.00823658611625433,0.33885130286216736
9916,0.060894367285072803,0.018650084733963013
9917,0.11221432592719793,0.020985137671232224
9918,0.18344704806804657,0.012712322175502777
9919,0.014158152043819427,0.2716546058654785
9920,0.16775476266047917,0.01793108507990837
9921,2.7159918695688248,-0.11441633105278015
9922,0.04597176887909882,0.06737880408763885
9923,0.02224279916845262,0.013135464861989021
9924,1.0561756156384945,0.0018724389374256134
9925,0.09125339984893799,0.13740737736225128
9926,0.08540591597557068,0.008775211870670319
9927,0.007894309936091304,0.006447366438806057
9928,-0.0654777642339468,-0.07082913815975189
9929,-0.006716277450323105,0.03943556174635887
9930,-0.11490079475333914,-0.04085026681423187
9931,-0.10641484661027789,-0.07621514797210693
9932,0.26450733095407486,0.4537937641143799
9933,0.44070690870285034,0.13260236382484436
9934,0.020633216947317123,-0.008365536108613014
9935,-0.0665765143930912,0.20814549922943115
9936,0.005386758828535676,0.00347217102535069
9937,0.42839354276657104,-0.02712118625640869
9938,0.007121197879314423,0.22345934808254242
9939,-0.024906869512051344,0.12313570827245712
9940,0.07362622022628784,-0.053430892527103424
9941,1.0806303024297677,0.014210328459739685
9942,0.5690083354711533,-0.005253922194242477
9943,-0.021967942506307736,-0.007791468873620033
9944,-0.002603664994239807,0.001150280237197876
9945,0.10159827023747425,0.002495628548786044
9946,0.06826671806629747,0.017181040719151497
9947,0.11909623257815838,0.02728627808392048
9948,0.6031988924369216,0.014654611237347126
9949,-0.04469866253202781,-0.0038786977529525757
9950,0.04820863902568817,-0.17039674520492554
9951,-0.028519078623503447,-0.02674669586122036
9952,1.2757040355354548,-0.0017600145656615496
9953,-0.14137811213731766,-0.12290465086698532
9954,0.13639559410512447,-0.002004006877541542
9955,0.6793849021196365,-0.10090385377407074
9956,0.8686822764575481,-0.016441017389297485
9957,-0.007831020346202422,-0.00332274055108428
9958,0.0006035941878508311,0.0044927652925252914
9959,0.018011083827673247,0.01383945532143116
9960,0.11986974628234748,0.00202009454369545
9961,0.06685957685112953,-0.017636526376008987
9962,0.437773659825325,-0.09566400945186615
9963,0.19322655349969864,-0.03720619156956673
9964,0.00047356332652270794,0.02342262677848339
9965,0.014651088044075777,0.06756654381752014
9966,-0.011093332432210445,-0.020658480003476143
9967,2.458046391606331,-0.13743498921394348
9968,0.11757892288733274,0.02251182682812214
9969,-0.01554085686802864,-0.04138254374265671
9970,0.024188168346881866,-0.01774013414978981
9971,0.7162990979850292,0.29660680890083313
9972,-0.1897595712216571,-0.1494876593351364
9973,0.051985698053613305,0.06477337330579758
9974,1.1964432839304209,0.13255473971366882
9975,0.008464637998258695,0.16519276797771454
9976,0.5013330579131434,0.015562512911856174
9977,0.10809389874339104,-0.02022142894566059
9978,2.9428841494955122,0.001237977878190577
9979,-0.024738170322962105,-0.017022334039211273
9980,0.11526983603835106,0.012297529727220535
9981,0.2014783276244998,0.009466697461903095
9982,1.201445234939456,0.10532830655574799
9983,-0.07287950511090457,-0.058930009603500366
9984,2.3139024931006134,0.010927153751254082
9985,0.016672591911628842,0.1686944216489792
9986,-0.11638683831370145,-0.1118738055229187
9987,0.16518952040496515,0.0028739345725625753
9988,0.009027844110969454,0.16446031630039215
9989,-0.1606651395559311,-0.27323076128959656
9990,0.3260134682059288,-0.06551393121480942
9991,-0.006545566895511001,-0.0026336410082876682
9992,0.03149014338850975,-0.0019892037380486727
9993,0.05000554025173187,-0.06453127413988113
9994,0.2304774271324277,0.08791835606098175
9995,1.4014509171247482,-0.018138453364372253
9996,0.14760168734937906,0.13545943796634674
9997,-0.05361432314384729,0.08090044558048248
9998,0.03181305679026991,0.029910773038864136
9999,0.07421740144491196,0.015039293095469475
10000,0.17935262620449066,0.026091836392879486
10001,-0.00787845067679882,0.01816139742732048
10002,0.023164911661297083,0.1152234598994255
10003,0.07098469883203506,-0.010819675400853157
10004,0.001242280937731266,0.02702142670750618
10005,0.036188226426020265,0.0019140283111482859
10006,0.0004411764966789633,0.015453617088496685
10007,0.10839926963672042,0.04037323221564293
10008,0.5521288365125656,-0.1340283453464508
10009,0.030224302521673962,0.022813282907009125
10010,0.6381822172552347,0.05895432084798813
10011,0.7250207513570786,-0.03508733585476875
10012,-0.007835196680389345,-0.0054863216355443
10013,0.0033123332250397652,0.019807785749435425
10014,-0.010189672466367483,0.06816929578781128
10015,0.007915996946394444,-0.0025787008926272392
10016,0.7450648453086615,0.011872341856360435
10017,0.6763483909890056,0.024547483772039413
10018,0.29410186409950256,0.04619640111923218
10019,0.01930251793237403,0.0037748010363429785
10020,0.003783895866945386,0.11511585116386414
10021,0.008197871968150139,0.11283092200756073
10022,0.051552893477492034,0.015981456264853477
10023,0.03120589815080166,0.03186289966106415
10024,0.1751117706298828,-0.05678505450487137
10025,-0.0046670505398651585,0.019171688705682755
10026,0.04216587572591379,0.004082824569195509
10027,0.17764862440526485,0.0009206905961036682
10028,-0.022060060291551054,-0.01619020476937294
10029,0.00016913399304030463,0.033959634602069855
10030,0.01976323127746582,0.2811826765537262
10031,0.5210103534627706,0.0022221284452825785
10032,1.1624397444538772,0.03423239290714264
10033,4.524609819054604,-0.05202701687812805
10034,0.32263687532395124,-0.002633269876241684
10035,0.3907715082168579,-1.1020203828811646
10036,-0.026988460682332516,-0.019846703857183456
10037,0.020024055149406195,0.04068022593855858
10038,0.0034915101423393935,0.003400287590920925
10039,3.623339580371976e-05,0.004147812258452177
10040,-0.012270146980881691,-0.033353254199028015
10041,-0.012426301604136825,0.03138053044676781
10042,3.2170322239398956,-0.036556970328092575
10043,0.7203817516565323,-0.03462927043437958
10044,0.011110075749456882,-0.0028267018496990204
10045,-0.01026742224348709,0.004220273345708847
10046,0.1081027090549469,-0.027385162189602852
10047,-0.00752253457903862,-0.025011083111166954
10048,0.08099234011024237,0.02945227548480034
10049,0.25948628690093756,0.030378222465515137
10050,-0.025522757321596146,0.011116549372673035
10051,-0.08985024318099022,-0.032776832580566406
10052,0.04495666653383523,-0.0003371300408616662
10053,0.006583847105503082,-0.031619682908058167
10054,0.19025593250989914,-0.024456821382045746
10055,-0.0012465616928238887,0.07419981807470322
10056,0.00014708702656207606,0.0011827584821730852
10057,0.061543956864625216,0.09748140722513199
10058,0.6228303536772728,0.023594491183757782
10059,0.015169756021350622,0.03263181075453758
10060,-0.00788549377466552,0.014831620268523693
10061,3.7412319630384445,-0.10986622422933578
10062,-0.002970098896184936,0.012947073206305504
10063,0.3337448462843895,-0.004285799339413643
10064,0.007207147864392027,0.0010999151272699237
10065,0.219227047637105,-0.007774736732244492
10066,0.029471271205693483,0.06961119174957275
10067,0.0755622424185276,0.05551007762551308
10068,-0.0013553581084124744,0.014832085929811
10069,0.2152651222422719,0.0012265890836715698
10070,0.07333576679229736,-0.0048524923622608185
10071,4.279520368299927e-05,0.007616998162120581
10072,-0.002882433938793838,0.156521737575531
10073,0.18455711752176285,0.030617304146289825
10074,0.6234753280878067,-0.06743587553501129
10075,0.00390932522714138,0.01620534248650074
10076,2.980169983857195e-05,0.0012204276863485575
10077,0.0004894919838989154,0.008755028247833252
10078,0.004996172850951552,0.004141365177929401
10079,-0.0020236773416399956,0.030577752739191055
10080,0.09557499177753925,0.015962371602654457
10081,0.016478146892040968,0.12618951499462128
10082,0.13112620264291763,-0.010847397148609161
10083,2.188780788332224,-0.006528012454509735
10084,-0.0006566893134731799,0.003376229666173458
10085,0.00021704722530557774,0.030505497008562088
10086,0.8039726953720674,0.009790090844035149
10087,0.019117802381515503,0.019240308552980423
10088,2.1937755569815636,0.0019589215517044067
10089,2.2164530754089355,-0.005317402072250843
10090,0.0831237230449915,-0.020492928102612495
10091,-0.04526212834753096,-0.03915396332740784
10092,0.7816853718832135,0.015709146857261658
10093,0.05079394672065973,0.02140650898218155
10094,-0.14619477838277817,-0.07240629196166992
10095,0.00011868181172758341,0.008592115715146065
10096,0.3262236416339874,0.027445808053016663
10097,2.29634215682745,0.13293185830116272
10098,-0.0018369667086517438,0.005406378768384457
10099,-0.0011377232149243355,0.06974612921476364
10100,-0.0011987898033112288,0.0020192312076687813
10101,0.030949141131713986,0.07332815229892731
10102,0.001380017725750804,0.00457862438634038
10103,0.029769914224743843,0.003459014929831028
10104,0.004052182659506798,-0.00030246004462242126
10105,0.01775653730146587,0.003573683323338628
10106,-0.5231214165687561,-0.5379558801651001
10107,0.3466028496623039,0.6363288760185242
10108,-0.014117215760052204,-0.02341979555785656
10109,0.005729272263124585,0.0006063722539693117
10110,0.0235194880515337,0.08759887516498566
10111,0.0065300604328513145,-0.0026897077914327383
10112,-0.05024161818437278,-0.04931178316473961
10113,-0.003685226432367017,0.003766832174733281
10114,-0.00012954394333064556,0.0776960700750351
10115,0.000623602591076633,0.007249187678098679
10116,0.03867759555578232,-0.03507509455084801
10117,1.0828291438519955,-0.011370066553354263
10118,0.09736686944961548,-0.013266743160784245
10119,0.17119398713111877,-0.1450597196817398
10120,0.04170660371892154,0.07628324627876282
10121,0.01913408935070038,0.0012073386460542679
10122,1.5133113712072372,-0.1683720201253891
10123,0.018067102879285812,0.024928905069828033
10124,0.07785835769027472,0.015135153196752071
10125,0.01938929408788681,0.022960085421800613
10126,0.00041222653817385435,0.028965173289179802
10127,-0.03068358451128006,0.027619488537311554
10128,0.04218098567798734,0.19673095643520355
10129,-0.005230501294136047,-0.045159172266721725
10130,-0.09889884293079376,-0.2623618543148041
10131,1.8625513296574354,-0.009827196598052979
10132,-0.007606013678014278,0.029987748712301254
10133,-0.00977613590657711,0.017798108980059624
10134,0.6848084973171353,-0.004321151413023472
10135,0.008753889589570463,0.000822067609988153
10136,-0.0015590220573358238,0.005442012567073107
10137,-0.02455659955739975,-0.0312189981341362
10138,1.8530570715665817,-0.11829602718353271
10139,0.005728922784328461,-0.01656404696404934
10140,0.0002536805404815823,0.006958966609090567
10141,0.06865385174751282,-0.006014566868543625
10142,0.027382714964915067,0.015746332705020905
10143,-0.005727337207645178,-0.0018450915813446045
10144,0.05581401544623077,0.028864314779639244
10145,0.018291688291355968,0.03101803921163082
10146,-0.001519585493952036,0.03704003617167473
10147,-5.7337812449986814e-05,0.032939158380031586
10148,0.6410519555211067,-0.07838889956474304
10149,-0.002946437452919781,-0.003318477887660265
10150,3.183522639796138,-0.016101688146591187
10151,-0.003366276854649186,0.014259574934840202
10152,0.057730182306841016,0.03856734558939934
10153,-0.011579548940062523,0.08504027128219604
10154,0.11024205386638641,-0.010392461903393269
10155,0.21257702354341745,0.005990148521959782
10156,0.0014178251585690305,0.007370880339294672
10157,-0.000118959851533873,0.007137380074709654
10158,0.017238900298252702,0.00902678444981575
10159,0.17532455176115036,0.055057600140571594
10160,-0.0009793156932573766,0.07817082107067108
10161,9.439985296921805e-05,0.004201688338071108
10162,0.053542698035016656,0.029455358162522316
10163,0.0028672516345977783,0.06573009490966797
10164,0.14260919764637947,-0.016553755849599838
10165,0.7041091918945312,0.023439228534698486
10166,-0.03334762342274189,0.08036941289901733
10167,-3.027786806342192e-05,0.0013882206985726953
10168,0.07264103647321463,0.07129932194948196
10169,-0.00022255175281316042,0.1221274733543396
10170,0.015033582574687898,0.10527113080024719
10171,0.017279858235269785,0.030198512598872185
10172,0.3057594858109951,0.014760639518499374
10173,1.3029101192951202,0.532024621963501
10174,0.02201742958277464,0.04776844382286072
10175,0.0016002422198653221,0.0012451563961803913
10176,0.1568550318479538,-0.046399638056755066
10177,0.024150166660547256,-0.017983704805374146
10178,-0.007008264306932688,-0.00936764944344759
10179,-0.03450993384467438,-0.02760843187570572
10180,-0.00011791597353294492,0.07133816182613373
10181,0.0009331898763775826,0.05853574723005295
10182,0.46654529869556427,-0.04176226630806923
10183,0.034170642495155334,0.062128908932209015
10184,0.7660717945545912,0.004792068153619766
10185,-0.015807928517460823,0.0480932854115963
10186,-0.11521181464195251,-0.046376779675483704
10187,0.024874334107153118,0.0053946105763316154
10188,0.0032686349004507065,0.039792418479919434
10189,0.00771971233189106,-0.019661344587802887
10190,-0.012625951669178903,-0.012018201872706413
10191,0.00841137049428653,0.016538996249437332
10192,-0.0007583885453641415,0.03885751962661743
10193,0.0015635081508662552,0.031531814485788345
10194,-0.38020192831754684,-0.36562883853912354
10195,0.5964816109044477,0.005428663454949856
10196,0.007356677670031786,0.0038561453111469746
10197,0.23899928480386734,0.5577160120010376
10198,0.1832941621541977,1.0365006923675537
10199,-3.551194095052779e-05,0.023685837164521217
10200,-1.1920928244535389e-07,0.01631644368171692
10201,-0.000585080728342291,0.009976325556635857
10202,-0.05584675772115588,-0.044228602200746536
10203,0.011139899957925081,0.0306309312582016
10204,1.5144472531974316,-0.050896212458610535
10205,0.005385836353525519,0.03005385212600231
10206,0.00035004853270947933,0.03301794081926346
10207,0.04129292839206755,0.04951424151659012
10208,-0.0003471127711236477,0.29981881380081177
10209,0.17300453782081604,-0.06274978071451187
10210,0.11223609722219408,-0.0004285605391487479
10211,0.19006455317139626,-0.04555272310972214
10212,0.08817195054143667,0.00633303914219141
10213,0.007819265127182007,0.05065515637397766
10214,-0.001022706157527864,0.044605277478694916
10215,0.010028766468167305,0.04880591109395027
10216,0.0016766947228461504,0.0041640521958470345
10217,3.051998645067215,-0.1576879620552063
10218,0.6228473447263241,-0.024016816169023514
10219,0.5586639642715454,-0.07564511895179749
10220,-0.02154980762861669,0.10736766457557678
10221,0.15910306572914124,-0.09283207356929779
10222,0.00040600000647827983,0.003069432219490409
10223,-0.050537705421447754,0.0052916258573532104
10224,0.3546293117105961,-0.01905752718448639
10225,-0.018008574843406677,-0.2134978324174881
10226,0.014666275557829067,0.0010447384556755424
10227,-0.028506912291049957,-0.05924203246831894
10228,1.1279504522681236,-0.016648219898343086
10229,0.07808187510818243,-0.010614501312375069
10230,0.25607747584581375,-0.03913970664143562
10231,0.0003405194729566574,-0.0009473282843828201
10232,-0.020930569531628862,-0.010709290392696857
10233,0.012153444811701775,0.0835086777806282
10234,0.00031382532324641943,0.0060565294697880745
10235,0.478508316911757,0.1193258985877037
10236,0.18051565811038017,-0.03231583535671234
10237,-0.077202144311741,0.051284000277519226
10238,-0.028018483892083168,0.08152323961257935
10239,0.0638686427846551,0.08293244242668152
10240,2.7412798404693604,0.08519834280014038
10241,1.5449869967997074,0.07017429172992706
10242,0.44835683703422546,0.0702032595872879
10243,0.16003743931651115,-0.02964724972844124
10244,0.13146510533988476,0.004033183678984642
10245,0.0,0.01631656289100647
10246,0.030453721061348915,-0.018960144370794296
10247,0.4183501657098532,-0.006579210050404072
10248,0.17488261312246323,-0.006241406314074993
10249,0.12091226875782013,-0.08151940256357193
10250,0.006249632686376572,-0.01898355595767498
10251,0.03378419700311497,0.0032926893327385187
10252,-0.002794869360513985,-0.0017023442778736353
10253,-0.019838195701595396,-0.01888878270983696
10254,0.7285434007644653,-0.06932428479194641
10255,0.09747016429901123,-0.0010016616433858871
10256,0.021112777292728424,-0.00612216629087925
10257,-0.0005862076104676817,0.0032078600488603115
10258,0.3218325227499008,-0.1400715410709381
10259,0.7627921323291957,0.013622060418128967
10260,0.09402153640985489,-0.01107334066182375
10261,-0.007922742515802383,0.08497432619333267
10262,0.09391582477837801,-0.00926654227077961
10263,1.0495592467486858,-0.001641649752855301
10264,0.036964982748031616,0.08794157207012177
10265,-0.18078160285949707,0.46508198976516724
10266,0.02153078420087695,0.001350950449705124
10267,0.00019294403318781406,0.006423017010092735
10268,-0.0018923421630461235,0.07701623439788818
10269,0.00011484790593385696,0.02070184424519539
10270,0.3094741813838482,0.08765418827533722
10271,0.04998194798827171,0.0003985839430242777
10272,1.8735646475106478,0.0393536314368248
10273,0.02845305297523737,0.030437976121902466
10274,0.012001389637589455,0.033867109566926956
10275,0.011545978486537933,-0.024885524064302444
10276,0.3144030626863241,-0.02926814742386341
10277,0.17363578081130981,-0.06147973611950874
10278,0.007302671670913696,0.04723604395985603
10279,0.0428309990093112,-0.01328266505151987
10280,0.012840686133131385,0.017939813435077667
10281,0.0007546473643742502,0.008616545237600803
10282,0.05014394223690033,0.564007580280304
10283,0.45594194531440735,-0.058501794934272766
10284,0.18291936814785004,-0.09538125991821289
10285,-0.00017194877727888525,0.006959488615393639
10286,0.04361541196703911,0.002582097426056862
10287,0.05796882137656212,0.010459568351507187
10288,-0.0011612793896347284,0.030759360641241074
10289,0.08499421179294586,-0.029629021883010864
10290,0.6664203628897667,-0.05896390229463577
10291,0.024001911282539368,-0.0005874466150999069
10292,0.21183112263679504,-0.23390938341617584
10293,0.22031521424651146,0.00030273571610450745
10294,0.003781139850616455,-0.002859143540263176
10295,0.001194098251289688,0.004527278710156679
10296,-0.005637251306325197,-0.0003634365275502205
10297,0.38035933137871325,0.021443471312522888
10298,0.0010844713542610407,0.03155818209052086
10299,-0.0773947462439537,0.04482680559158325
10300,0.43627098947763443,-0.007084582932293415
10301,0.0007033580477582291,0.0026043441612273455
10302,0.05808263644576073,0.15936297178268433
10303,0.005152735859155655,0.04297583922743797
10304,0.020083825918845832,0.0045026084408164024
10305,0.13344741985201836,-0.015600372105836868
10306,1.1355032157152891,0.00389084592461586
10307,0.06166751403361559,0.010526946745812893
10308,0.1224696934223175,-0.26861506700515747
10309,1.945655770599842,6.062909960746765e-06
10310,0.0738990418612957,0.01866479590535164
10311,0.2084265947341919,-0.1225806251168251
10312,3.5762304833042435e-06,0.0014343531802296638
10313,-0.012703454296570271,-0.005889030173420906
10314,1.319794774055481,0.15362882614135742
10315,-0.0048193809343501925,0.08932401239871979
10316,9.655884014136973e-06,0.09504206478595734
10317,0.004813908599317074,0.0018181996420025826
10318,0.004835574422031641,0.0020930669270455837
10319,0.7774896090850234,-0.0029627555049955845
10320,0.03719435352832079,0.0022111190482974052
10321,0.8258381858468056,-0.01099276915192604
10322,0.16054056584835052,-0.02783077210187912
10323,-0.028545059263706207,0.1933995932340622
10324,0.19369424879550934,-0.0958605632185936
10325,0.0002279726177221164,0.0072397696785628796
10326,-0.05683630332350731,-0.04082569479942322
10327,0.043215155601501465,-0.030472006648778915
10328,0.013625489547848701,-0.0002826862037181854
10329,0.047593213617801666,-0.004434062168002129
10330,0.007225203153211623,0.05257684737443924
10331,0.01108943298459053,-0.005970455706119537
10332,0.9996697790920734,0.004243683069944382
10333,0.25418253242969513,-0.059945765882730484
10334,0.011349976062774658,0.01954207941889763
10335,-0.00032966630533337593,-0.0005271141417324543
10336,0.01592358388006687,0.05460666865110397
10337,-0.05271884426474571,0.24174098670482635
10338,0.0013248211980680935,0.041822176426649094
10339,-0.03158944612368941,-0.013127341866493225
10340,0.0006187089602462947,0.0005933488137088716
10341,0.30376003216952085,0.010216907598078251
10342,-0.0012235083850100636,0.07703931629657745
10343,0.24784251302480698,-0.043246932327747345
10344,0.017531349090859294,0.005925889126956463
10345,0.05094239115715027,-0.037875138223171234
10346,4.851607809541747e-05,0.033702194690704346
10347,0.028645575046539307,0.0020268731750547886
10348,0.04366833670064807,0.014589380472898483
10349,0.0040183174423873425,0.030749790370464325
10350,0.002684549195691943,0.05154971405863762
10351,-0.0026489710435271263,0.2748967409133911
10352,0.0001542111422168091,0.033502183854579926
10353,0.01076011014811229,0.00877969991415739
10354,0.05080218752846122,0.002454756759107113
10355,0.03283382626250386,0.020026041194796562
10356,-2.5033587007783353e-06,0.008943358436226845
10357,6.877233681734651e-05,0.0013144371332600713
10358,0.0016453135758638382,0.15198098123073578
10359,0.0001623951829969883,0.0703529417514801
10360,5.059824824333191,-0.21963843703269958
10361,0.31367358565330505,0.012629121541976929
10362,0.059443549951538444,0.03410423919558525
10363,0.6279514515772462,0.03466615825891495
10364,0.018694096244871616,0.006727841682732105
10365,-0.002974404487758875,-0.0019009844399988651
10366,-0.02802842389792204,0.1682010143995285
10367,0.007667221128940582,0.010321198031306267
10368,2.026514266617596e-06,0.07551023364067078
10369,-0.0006995285657467321,0.005766992457211018
10370,0.012301117414608598,0.015654057264328003
10371,0.44728533923625946,-0.07103127986192703
10372,0.01811779639683664,0.0038573008496314287
10373,0.62300955504179,-0.0221322663128376
10374,0.0498689841479063,0.04279369115829468
10375,4.28696259111166,-0.019044842571020126
10376,0.032471559941768646,-0.027065683156251907
10377,0.014671437442302704,0.05616282671689987
10378,0.008988987654447556,0.014540964737534523
10379,0.8519448158331215,0.0012933146208524704
10380,6.096088031306863,0.043360285460948944
10381,0.6927843205630779,0.044877659529447556
10382,-0.2246073093265295,0.06778371334075928
10383,-0.007500438019633293,0.08785960078239441
10384,-0.13187257945537567,-0.2139081060886383
10385,0.5424158722162247,-0.07019711285829544
10386,0.22411485388875008,0.03309587016701698
10387,1.8983547762036324,0.09986952692270279
10388,-0.1430502012372017,-0.23063580691814423
10389,0.013621549238450825,0.029459314420819283
10390,0.0018710792064666748,0.399772971868515
10391,0.00749729317612946,0.013072612695395947
10392,0.016311109240632504,0.01933242566883564
10393,0.10015090368688107,0.006579866632819176
10394,-0.0024465275928378105,0.02140297368168831
10395,1.385228455066681,0.06414179503917694
10396,0.0015418661059811711,0.033432308584451675
10397,0.003073247382417321,0.03433539718389511
10398,-0.13338492065668106,-0.05443421006202698
10399,-6.282085632847156e-05,0.01624635048210621
10400,0.020726987393572927,0.04067554697394371
10401,0.0054558333940804005,0.09813249856233597
10402,0.21408124640583992,-0.010818013921380043
10403,0.23676514625549316,0.07520020008087158
10404,0.7958403006196022,-0.05406391993165016
10405,0.22040273994207382,0.07618584483861923
10406,0.30326301604509354,-0.039808012545108795
10407,0.008862506598234177,0.2387622743844986
10408,-0.00022346618789015338,0.0011051550973206758
10409,-0.023640386760234833,-0.02741875685751438
10410,0.05992249399423599,-0.05562729761004448
10411,0.010534292261581868,0.012147457338869572
10412,0.010988494381308556,-0.0036107227206230164
10413,0.042242870666086674,-0.012081644497811794
10414,0.09489485621452332,0.09770865738391876
10415,1.723737046122551,0.06793305277824402
10416,0.16816531866788864,0.0006483197212219238
10417,0.5709107655566186,0.006908603943884373
10418,0.32690709829330444,0.011749602854251862
10419,-0.0748828873038292,-0.13234364986419678
10420,-0.0007010791450738907,0.019555024802684784
10421,0.008632291050162166,0.030920173972845078
10422,0.5851455070078373,0.0015532448887825012
10423,0.0009419850139238406,0.003770703449845314
10424,-0.020961934234946966,-0.018031727522611618
10425,0.02751076128333807,0.029654067009687424
10426,0.19518154859542847,-0.17006346583366394
10427,0.3345293023157865,0.003639998147264123
10428,0.18092411756515503,-0.034133948385715485
10429,0.01838707271963358,0.00020443275570869446
10430,-0.004061805084347725,0.19319726526737213
10431,-0.004717781208455563,-0.00811601709574461
10432,-0.009176809340715408,-0.006951086223125458
10433,-0.08242500852793455,-0.07556116580963135
10434,0.002390041947364807,0.0046959323808550835
10435,-0.07328992336988449,-0.1666535884141922
10436,0.07509522885084152,-0.020820848643779755
10437,0.027251385152339935,0.03602568432688713
10438,0.27726224809885025,-0.042308446019887924
10439,-0.05993383750319481,0.021092981100082397
10440,0.1164974756538868,-0.047666460275650024
10441,0.028420242888387293,0.0034093414433300495
10442,3.6952031223336235e-05,0.007394959218800068
10443,0.15907802432775497,0.001424894668161869
10444,0.0013038093093200587,0.002662035869434476
10445,0.2450774610042572,-0.0062041133642196655
10446,8.831237209960818e-05,0.0010248254984617233
10447,0.07630924880504608,-0.09125469624996185
10448,0.39026956260204315,-0.15946464240550995
10449,0.009085763012990355,0.07283369451761246
10450,0.004258924680470955,0.003557153046131134
10451,0.0011304179206490517,0.025731055065989494
10452,0.010849550715647638,0.01601547561585903
10453,0.002994492300786078,0.032161060720682144
10454,0.0014600712747778744,0.041680701076984406
10455,0.00014828073472017422,0.031964078545570374
10456,0.017441537231206894,0.011105883866548538
10457,0.02560950070619583,0.0010473225265741348
10458,0.15741172432899475,-0.23138722777366638
10459,0.013223875313997269,-0.024192966520786285
10460,0.042120806872844696,0.011061906814575195
10461,0.11057881638407707,0.09583666920661926
10462,1.5973862900864333e-05,0.003809564746916294
10463,0.01573784649372101,0.024303635582327843
10464,0.029001753428019583,0.015287632122635841
10465,0.00673395863850601,0.012392109259963036
10466,-0.002158536808565259,0.0025758929550647736
10467,2.126342236995697,-0.23945559561252594
10468,0.2716746397782117,0.0008915208745747805
10469,-0.00019383197650313377,0.03238332271575928
10470,-3.7423218600451946e-05,0.015566354617476463
10471,-0.005508558824658394,0.00016813632100820541
10472,-0.010082087945193052,0.06014350429177284
10473,0.011530643561854959,0.02065850794315338
10474,0.05241121452127118,0.0041035935282707214
10475,0.0012669446878135204,0.07479953020811081
10476,0.0549109298735857,-0.0053752027451992035
10477,1.418434112565592e-05,0.02604985609650612
10478,0.22492589801549911,-0.05847015604376793
10479,0.08959469688124955,0.014686455018818378
10480,0.0003200543869752437,0.008583975955843925
10481,-0.002060558646917343,-0.0006360737606883049
10482,1.2397687903842325e-05,0.003812783397734165
10483,-0.0003747384180314839,0.006645676214247942
10484,0.024552403017878532,0.012307697907090187
10485,0.09821206913329661,0.12757110595703125
10486,0.05331655219197273,-0.01917744241654873
10487,0.0028776051476597786,-0.004534022882580757
10488,0.03339166101068258,0.6496034860610962
10489,0.29843562841415405,-0.03559931367635727
10490,0.01216858474072069,0.005789550021290779
10491,0.7799007426947355,0.08626660704612732
10492,0.00016884668730199337,0.007270278409123421
10493,-0.10097140073776245,-0.11505869030952454
10494,0.07325749471783638,0.15548191964626312
10495,-0.065344677423127,-0.058443862944841385
10496,0.11490344814956188,-0.019002709537744522
10497,0.3149648495018482,-0.00330260768532753
10498,0.001746261834341567,0.007437502034008503
10499,0.0011988458427367732,0.02202526293694973
10500,0.9421940743923187,0.020461775362491608
10501,0.5375243350863457,-0.024344492703676224
10502,0.134758320171386,0.10127534717321396
10503,-0.0031690114410594106,0.038750287145376205
10504,-0.323577381670475,-0.22636567056179047
10505,-1.0728719189501135e-05,0.004285368137061596
10506,0.14405275881290436,-0.12775729596614838
10507,0.004850858822464943,-0.012275444343686104
10508,0.13262566388584673,0.03989919647574425
10509,0.01221683737821877,0.028376873582601547
10510,0.655916154384613,-0.049849241971969604
10511,0.06971242441795766,0.025953572243452072
10512,0.33051952719688416,0.022117741405963898
10513,0.021774325519800186,0.08425787091255188
10514,-0.05865749716758728,0.004507251083850861
10515,0.1802557185292244,-0.06342717260122299
10516,1.8438303619623184,-0.19100426137447357
10517,1.0524826049804688,0.06609240174293518
10518,0.07013097405433655,-0.055465731769800186
10519,0.040001439047046006,0.02105623483657837
10520,0.020660520531237125,0.032597724348306656
10521,-0.005100063979625702,-0.013763210736215115
10522,4.372187912464142,-0.09931919723749161
10523,-0.005646947771310806,0.0340024009346962
10524,-9.643728844821453e-06,0.022781066596508026
10525,0.00032550728110436467,0.0038119489327073097
10526,0.30598729848861694,-0.06495842337608337
10527,0.034492723643779755,0.060831815004348755
10528,1.2299532070755959,-0.09217897057533264
10529,0.0009795655496418476,0.03256058692932129
10530,-0.025650860741734505,0.05053768306970596
10531,0.010910196229815483,-0.002840619534254074
10532,0.4791054353117943,0.1278214156627655
10533,0.6945853233337402,-0.6065455675125122
10534,-0.8257129639387131,-0.9272068738937378
10535,-0.001555807190015912,0.004919452592730522
10536,0.009919683448970318,-0.005867971107363701
10537,-0.008670954499393702,0.0003061974421143532
10538,0.009448825847357512,0.03277662396430969
10539,-0.0013800780288875103,-0.0008032963378354907
10540,0.3626561462879181,0.08821797370910645
10541,-0.061370653100311756,-0.040733762085437775
10542,0.39553109742701054,0.03568079322576523
10543,0.02495158463716507,0.20932021737098694
10544,-0.020241867750883102,-0.03361492604017258
10545,0.9568793028593063,-0.007956370711326599
10546,0.07899568602442741,-0.009973272681236267
10547,0.618610292673111,-0.2725975811481476
10548,0.20367758721113205,-0.053653184324502945
10549,0.08328816294670105,0.0008328687399625778
10550,0.02073611319065094,-0.12634961307048798
10551,0.040163705532904714,0.04570551589131355
10552,-0.09569120034575462,-0.07735548168420792
10553,0.5339702256023884,0.00839485228061676
10554,0.002711024135351181,-0.005033247172832489
10555,0.34810516238212585,-0.11310721933841705
10556,0.0003024815159733407,0.0428093746304512
10557,0.0030859417747706175,0.005863429047167301
10558,0.23172884806990623,-0.004552517086267471
10559,0.0070301345594998566,0.004743262194097042
10560,0.16746495850384235,0.023301513865590096
10561,0.00432702514808625,0.0033847931772470474
10562,0.5160382986068726,-0.011693288572132587
10563,0.11106183473020792,0.019041001796722412
10564,0.8803901672363281,0.08606883883476257
10565,-0.0004419619217514992,0.006675781216472387
10566,0.10060254391282797,-0.00403608800843358
10567,0.21099511301144958,0.007775309961289167
10568,0.2767966780811548,0.01200956478714943
10569,0.12396769598126411,0.11751636862754822
10570,-0.009256778284907341,0.018206005915999413
10571,0.9331858661025763,-0.0011455211788415909
10572,0.19114288315176964,-4.030391573905945e-05
10573,0.22863627970218658,-0.1464957892894745
10574,-0.00043659844959620386,0.041888441890478134
10575,1.1657876446843147,-0.04472513496875763
10576,0.08009057119488716,-0.002191314473748207
10577,0.016557793598622084,0.023895587772130966
10578,1.3285335209220648,0.39119037985801697
10579,-0.02263618353754282,0.01538238488137722
10580,-0.02997893374413252,0.03340032696723938
10581,0.07585954666137695,-0.14518049359321594
10582,0.7195859858766198,-0.0021352400071918964
10583,0.07681996375322342,-0.05074998363852501
10584,0.009433137835003436,0.007061265874654055
10585,-0.016177203506231308,-0.00829316396266222
10586,-0.032484864932484925,0.04060448333621025
10587,0.00024037607363425195,0.04645422101020813
10588,-0.00033555914706084877,0.008391461335122585
10589,0.023575431667268276,-0.013849083334207535
10590,0.011281629092991352,0.030825579538941383
10591,0.0023927856236696243,0.1497027575969696
10592,0.0019326303154230118,0.08433345705270767
10593,0.008405884727835655,0.1516830176115036
10594,0.7140710204839706,-0.0636470764875412
10595,0.024994767270982265,0.11706683784723282
10596,0.16692571341991425,-0.21186238527297974
10597,0.11950023472309113,-0.06858953833580017
10598,0.5155810117721558,-0.04563184082508087
10599,0.03273089416325092,0.010839542374014854
10600,-0.031120865955017507,0.04068625345826149
10601,0.003675313337225816,0.0012098181759938598
10602,0.06498168502002954,0.011172915808856487
10603,-0.0006348249758048041,0.01567959226667881
10604,0.3363844305276871,-0.16670405864715576
10605,0.015833936166018248,0.0674949660897255
10606,0.0019255473744124174,0.04406705126166344
10607,0.07623912394046783,-0.034731898456811905
10608,-0.0003349703620187938,0.03568796068429947
10609,0.01170153683051467,0.0014718039892613888
10610,0.04649126157164574,-0.010088426992297173
10611,0.0345808332785964,-0.006505077704787254
10612,-0.05942890630103648,-0.055333737283945084
10613,-0.42657533288002014,-0.5602616667747498
10614,0.03922143578529358,-0.017057940363883972
10615,0.05319245159626007,-0.030024558305740356
10616,-0.01262671872973442,0.11412163078784943
10617,-0.04485056456178427,0.048890046775341034
10618,1.6017459332942963,-0.14907312393188477
10619,0.008902046829462051,0.054698385298252106
10620,0.06356899533420801,-0.00516430102288723
10621,0.046272702515125275,0.22614389657974243
10622,0.17758037522435188,-0.010273778811097145
10623,0.043839748948812485,0.0015794672071933746
10624,0.007607930339872837,0.015095889568328857
10625,0.012553879292681813,0.06956324726343155
10626,-0.18365760147571564,-0.15802274644374847
10627,0.007176073151640594,0.0753091424703598
10628,-0.01948139537125826,0.017167475074529648
10629,0.7849036008119583,-0.1965552121400833
10630,0.0018982531037181616,0.005162395536899567
10631,0.0026108864694833755,0.008334214799106121
10632,0.005960552953183651,-0.006697211414575577
10633,0.024926458499976434,0.0026529766619205475
10634,2.8331606034189463,0.0048341769725084305
10635,0.2892638184130192,0.12518301606178284
10636,0.031206661835312843,-0.005722760688513517
10637,0.13783362112008035,0.046295247972011566
10638,0.002783271367661655,0.014371336437761784
10639,0.4016444068402052,-0.006474697962403297
10640,0.3052124483510852,0.004060852341353893
10641,0.039731163531541824,0.08991195261478424
10642,0.4350485419854522,-0.00014166533946990967
10643,0.011860668659210205,0.00568930059671402
10644,1.5236157290637493,-0.03180522844195366
10645,1.6866010650992393,0.0478181317448616
10646,0.20161425322294235,-0.03160833567380905
10647,0.039120659697800875,-0.005116550717502832
10648,-0.010367048904299736,-0.019697587937116623
10649,0.0007630566833540797,0.00465660123154521
10650,0.4965046760626137,-0.0010638642124831676
10651,1.2803199887275696,0.054917365312576294
10652,0.7929864376783371,0.09671112895011902
10653,0.0022092722356319427,0.0169964712113142
10654,0.11987961828708649,0.2804533839225769
10655,3.0020126700401306,0.0117478147149086
10656,0.3248531799763441,-0.01370649691671133
10657,1.2875428199768066,-0.12020900845527649
10658,0.07092490419745445,-0.018910113722085953
10659,1.6542267818003893,0.007090477272868156
10660,-0.023895632475614548,0.05105944722890854
10661,-0.00021287883282639086,0.007211165968328714
10662,0.24241410940885544,0.004267081618309021
10663,0.43456103652715683,0.011833854019641876
10664,0.6688712313771248,-0.027860894799232483
10665,-0.04236029810272157,0.030053094029426575
10666,-0.010110020637512207,-0.08821749687194824
10667,1.3672240702435374,0.004232069477438927
10668,0.013459783978760242,0.09262041002511978
10669,-2.3841855067985307e-07,0.016316324472427368
10670,0.08434166805818677,0.0010538841597735882
10671,0.32358549907803535,-0.034487996250391006
10672,0.009296674155630172,0.03301794081926346
10673,0.9015938797965646,0.03409819304943085
10674,0.17436987161636353,-0.0291147381067276
10675,1.8504413664340973,0.0037038903683423996
10676,0.19736261293292046,0.002154964953660965
10677,0.04409488523378968,0.0316639319062233
10678,0.44298333302140236,-0.00114455446600914
10679,-0.24557954096235335,-0.20416739583015442
10680,0.04834331851452589,0.021889500319957733
10681,0.0045401244424283504,-0.0004930488066747785
10682,0.003604832338169217,0.04150630906224251
10683,0.00010117876809090376,0.0033222215715795755
10684,0.16352950409054756,0.00040550529956817627
10685,0.10228556022047997,0.1278262734413147
10686,-0.027053717523813248,0.00052613765001297
10687,6.10327952017542e-05,0.0012182819191366434
10688,-0.0360865443944931,1.0210661888122559
10689,0.3452534629032016,0.020287681370973587
10690,0.0015468392230104655,0.004582104738801718
10691,1.2796026468276978,-0.29686439037323
10692,0.005331912339897826,0.004629781935364008
10693,0.061364057241007686,0.0008489589672535658
10694,0.3340162858366966,-0.06010497361421585
10695,0.13588648289442062,0.016673598438501358
10696,0.04431583359837532,-0.0023516318760812283
10697,0.0028435711064958014,0.006555084139108658
10698,-0.06511808931827545,-0.04105160012841225
10699,-0.0019986936822533607,0.011732053011655807
10700,0.30441577918827534,-0.000168725848197937
10701,3.7431660890579224,-0.022839143872261047
10702,0.0845923013985157,0.07673442363739014
10703,-0.013629250694066286,0.05770118534564972
10704,2.317072384059429,0.04584791511297226
10705,2.2043442856520414,-0.008805767633020878
10706,0.0009420971618965268,0.005933995824307203
10707,0.0009145913645625114,0.015583762899041176
10708,0.11384301260113716,-0.037615157663822174
10709,-0.0035640671849250793,-0.00799284502863884
10710,-0.028287332504987717,0.457098126411438
10711,0.1815463900566101,0.018374215811491013
10712,0.09239749982953072,0.004499442875385284
10713,0.022489601804409176,0.021307189017534256
10714,0.001517854630947113,0.09905295073986053
10715,7.652853946638061e-05,0.004290017299354076
10716,0.06270129233598709,0.011721879243850708
10717,0.00024576565192546695,0.03294440358877182
10718,0.004149752341618296,0.0421118326485157
10719,-0.002102163154631853,0.001042504794895649
10720,0.05657755583524704,-0.05362202972173691
10721,0.9137154575437307,-0.017870597541332245
10722,-0.025562550872564316,-0.033715590834617615
10723,0.09111294150352478,-0.08124633878469467
10724,0.351431280374527,-0.1760605275630951
10725,0.02050244971178472,0.04033845290541649
10726,0.6849334384314716,0.005025077611207962
10727,0.0006401953287422657,0.027521220967173576
10728,2.470279620960355,0.0013138502836227417
10729,0.15489810705184937,-0.028901193290948868
10730,0.013204877031967044,0.004466426558792591
10731,0.0006257928907871246,0.0074699679389595985
10732,-0.0021547992655541748,0.12876218557357788
10733,0.04848982626572251,-0.0013361764140427113
10734,0.09670182690024376,0.007273616269230843
10735,-0.010822687210747972,0.031758327037096024
10736,0.0022599939547944814,0.0074614412151277065
10737,0.005202782806009054,0.0029806424863636494
10738,-0.0018301932723261416,0.011954687535762787
10739,0.4925920784007758,0.10189713537693024
10740,0.09562823362648487,0.007146598771214485
10741,-0.0003309604653622955,0.0035232086665928364
10742,-0.0019461242482066154,0.04241412878036499
10743,0.23170583695173264,-0.013150645419955254
10744,0.005083221942186356,0.096021369099617
10745,0.2183287227526307,0.045073479413986206
10746,0.06484591960906982,0.0952477976679802
10747,0.2645752355456352,0.38550320267677307
10748,0.8565375097095966,-0.002581808716058731
10749,2.2841124702244997,-0.002071091439574957
10750,0.42698150128126144,-0.004333944525569677
10751,0.10847319662570953,-0.11501765251159668
10752,0.0009394093067385256,0.025904446840286255
10753,0.3248963803052902,-0.13775354623794556
10754,-0.07201915979385376,0.37587717175483704
10755,0.3611970320343971,-0.035468604415655136
10756,2.433768779039383,-0.05407858267426491
10757,0.12452768441289663,-0.0016818107105791569
10758,0.256439246237278,0.3265487551689148
10759,0.04151285998523235,-0.00784712377935648
10760,-0.009173070633551106,0.036960817873477936
10761,-0.008714448660612106,0.03130991384387016
10762,-0.016294183442369103,-0.0011657923460006714
10763,1.9616559138521552,0.1520996242761612
10764,1.0368830412626266,-0.006287265568971634
10765,1.7038713693618774,-0.004529230296611786
10766,0.01060890406370163,0.42820489406585693
10767,0.25910011399537325,0.03396414592862129
10768,0.02299501746892929,-0.007346016354858875
10769,0.25167106091976166,0.02158714458346367
10770,-0.023289650678634644,0.03441141918301582
10771,0.4491363801062107,0.04090309515595436
10772,0.08304314129054546,0.016765831038355827
10773,-0.023142928257584572,-0.02339504100382328
10774,0.0002776975161395967,0.006782730109989643
10775,1.1606423109769821,-0.18566812574863434
10776,0.0002864184799591385,0.005515587516129017
10777,0.16952110640704632,0.066661536693573
10778,-0.0006223089021659689,0.000810375320725143
10779,0.1702573224902153,-0.10208401829004288
10780,0.3054444342851639,-0.17077194154262543
10781,0.12551905564032495,0.0040412768721580505
10782,0.00885931309312582,0.01549426931887865
10783,0.05206535360775888,0.030764874070882797
10784,0.5486638247966766,0.13302843272686005
10785,0.028799863066524267,0.003326446283608675
10786,-0.00128876231610775,0.010964494198560715
10787,2.068246953189373,-0.0614754743874073
10788,0.004615794867277145,0.03104184940457344
10789,0.03643525950610638,0.41282886266708374
10790,0.8235826045274734,0.4101564884185791
10791,3.933871539629763e-06,0.01580510102212429
10792,-0.004285837057977915,-0.00548896100372076
10793,0.18396355863660574,0.13339278101921082
10794,0.00025388296035089297,0.007614971604198217
10795,0.22199239826295525,0.0162928719073534
10796,0.045214432262582704,0.03101716749370098
10797,0.03888780844863504,0.006182280834764242
10798,6.766541628167033e-05,0.003664252581074834
10799,0.007936607929877937,0.0247027650475502
10800,-0.2849671542644501,-0.40125471353530884
10801,-0.0006247011478990316,0.07177448272705078
10802,0.23074582405388355,0.01904161088168621
10803,-0.12035170942544937,-0.1518661379814148
10804,-0.0019090337591478601,-0.0005608642240986228
10805,0.20727936923503876,0.013864770531654358
10806,2.7039670385420322e-05,0.0118617694824934
10807,0.31864233314991,0.05430879443883896
10808,-0.012525402009487152,-0.04889234900474548
10809,0.4899356197565794,0.026079421862959862
10810,-8.403810443269322e-05,0.024243269115686417
10811,0.027445113286376,-0.005199562758207321
10812,0.669219009578228,-0.02670261636376381
10813,0.4138820553198457,0.059824131429195404
10814,0.10789249464869499,0.06236260011792183
10815,0.27259059995412827,0.014113232493400574
10816,1.811306107789278,-0.014773178845643997
10817,-0.0007000363548286259,0.07404601573944092
10818,-0.002872198514523916,0.03995565325021744
10819,-0.002468776539899409,0.026401981711387634
10820,0.0384145388379693,-0.0012106788344681263
10821,-0.0011666584759950638,0.01173333078622818
10822,0.0019562137313187122,0.03344385325908661
10823,2.256916282698512,0.03597864508628845
10824,0.4409729838371277,-0.26975157856941223
10825,0.8621823415160179,0.008505254983901978
10826,-0.0166612365283072,-0.0125163234770298
10827,0.16977565555134788,0.06788764894008636
10828,-1.1801646934372911e-05,0.0014339955523610115
10829,1.1416757106781006,-0.08048197627067566
10830,-0.08126714080572128,0.021991916000843048
10831,0.0019181359093636274,0.006318067200481892
10832,0.050781458616256714,0.005078669637441635
10833,-0.021634098840877414,0.008203249424695969
10834,0.0022202015679795295,0.16035063564777374
10835,0.4771576151251793,-0.00013253092765808105
10836,-0.15286803245544434,-0.4916566014289856
10837,0.01030918164178729,-0.0028473553247749805
10838,-0.012905154377222061,0.01671445369720459
10839,1.9104197705164552,0.006824350915849209
10840,0.0018651413265615702,0.012461475096642971
10841,0.3953124210238457,-0.0452657975256443
10842,0.5688998885452747,-0.018024152144789696
10843,-0.0004761654417961836,0.012166453525424004
10844,0.6715422347187996,0.01080324500799179
10845,-0.002229709818493575,-0.0013160404050722718
10846,0.003612392581999302,0.036191970109939575
10847,0.03911709546810016,0.00349740544334054
10848,0.029052510857582092,-0.0450785756111145
10849,0.014193413080647588,0.0027117759454995394
10850,0.07919685635715723,-0.007346779573708773
10851,0.5242919623851776,-0.21440215408802032
10852,0.006720044184476137,0.02953184023499489
10853,0.5456721221562475,0.00665519293397665
10854,-0.03309548273682594,0.0011468864977359772
10855,-0.13669036377905286,-0.1292681097984314
10856,-0.00043596510658971965,0.014253408648073673
10857,0.018251369707286358,0.20162433385849
10858,0.002397287345957011,0.007221420761197805
10859,0.03961735568009317,0.00523308664560318
10860,-0.0002048102905973792,0.15960489213466644
10861,0.0215461403131485,0.005646435543894768
10862,0.0966897439211607,-0.014515106566250324
10863,0.18239029496908188,0.11155127733945847
10864,0.17187536973506212,-0.004856043495237827
10865,0.4535168632864952,0.20762816071510315
10866,-0.0012369731412036344,0.0014816850889474154
10867,0.3658601939678192,-0.14156629145145416
10868,-0.0002485727018211037,0.025635136291384697
10869,-0.008968633017502725,0.09577561169862747
10870,-0.00023123800974644837,0.010563872754573822
10871,-0.0011274670250713825,0.09726343303918839
10872,0.005428777949418873,0.006258121691644192
10873,0.07666571624577045,0.019643453881144524
10874,0.0018005389720201492,0.018246319144964218
10875,-0.005250140675343573,-0.005354791879653931
10876,0.0006681400700472295,0.002485037548467517
10877,0.0009086849167943001,0.0743604302406311
10878,0.10744548216462135,-0.054750408977270126
10879,0.35013916343450546,-0.027145743370056152
10880,0.09712132532149553,0.06064959242939949
10881,-0.014014835367561318,-0.007554035633802414
10882,0.4149579852819443,-0.014617249369621277
10883,-0.03796823509037495,-0.020859040319919586
10884,0.025080042891204357,0.023587167263031006
10885,0.011436251923441887,-0.01895632967352867
10886,0.24484554678201675,-0.025826912373304367
10887,0.17833933979272842,0.01055162400007248
10888,0.0001056021501426585,0.052087828516960144
10889,-0.0005532980721909553,0.0066683534532785416
10890,0.001926668919622898,0.001482970081269741
10891,0.0015942752361297607,0.000688713975250721
10892,0.035538649186491966,0.04033186286687851
10893,0.13802448101341724,-0.015518604777753353
10894,0.7383007556200027,0.25424307584762573
10895,0.3903670683503151,0.11099917441606522
10896,0.6263418644666672,-0.059749651700258255
10897,-0.061591089470312,-0.056097980588674545
10898,-0.001330547034740448,0.07420201599597931
10899,0.5436106771230698,0.15038089454174042
10900,0.06324644014239311,0.06604902446269989
10901,0.005385247524827719,0.0659957006573677
10902,1.845151126384735,-0.010953091084957123
10903,-0.0029748192755505443,0.002709620166569948
10904,0.03184111816699442,0.003789299400523305
10905,0.056877486407756805,-0.007523980922996998
10906,0.05206768587231636,0.0008321162313222885
10907,0.006179912015795708,0.0003666034899652004
10908,2.1109495609998703,-0.10072559118270874
10909,0.001633564941585064,0.0012827562168240547
10910,-0.0055786315351724625,0.019330564886331558
10911,0.42215886153280735,-0.005425631999969482
10912,1.1122703552246094,-0.057416558265686035
10913,1.8841657198499888,0.005100804381072521
10914,0.004609789466485381,0.031849205493927
10915,1.2046243343502283,-0.019227195531129837
10916,0.003568761982023716,0.06143083795905113
10917,0.270933847874403,0.11135397851467133
10918,-0.0018220171332359314,-0.04303181543946266
10919,4.790953189134598,0.11949561536312103
10920,0.28739553317427635,0.013801176100969315
10921,0.0013913260772824287,0.07074014097452164
10922,0.06885835900902748,-0.015347670763731003
10923,0.008908757697790861,0.0674949660897255
10924,1.9776539262384176,-0.0037121973000466824
10925,0.27497508376836777,0.005759194493293762
10926,0.0319058857858181,-0.036238089203834534
10927,2.6578883989714086e-05,0.00741853192448616
10928,-0.00013516319449990988,0.006355340592563152
10929,0.08187302201986313,0.0035041458904743195
10930,0.0020607635378837585,-0.00271697249263525
10931,0.1405155137181282,-0.03198940306901932
10932,0.116179468925111,0.011545081622898579
10933,-0.0017688237130641937,0.04901086911559105
10934,-0.14419124368578196,-0.14089882373809814
10935,-0.03320859977975488,-0.014401035383343697
10936,-0.00012110880334148533,0.007328327279537916
10937,0.3209248036146164,-0.05846043676137924
10938,-0.21823058649897575,-0.11713291704654694
10939,0.0005437647341750562,0.10386087000370026
10940,0.28890641406178474,-0.009837225079536438
10941,0.007143710799027758,0.0305376835167408
10942,0.05465264245867729,-0.003063916927203536
10943,-0.0006016865372657776,-0.027371246367692947
10944,-0.1502586454153061,-0.2187165468931198
10945,0.02786420367192477,0.01968403533101082
10946,0.0014059484237805009,0.006463223602622747
10947,0.4258687272667885,-0.04727846011519432
10948,-0.029701851308345795,0.06424674391746521
10949,1.0809917971491814,0.013641946017742157
10950,0.0006751971377525479,0.03343002498149872
10951,-0.040660642087459564,-0.06262273341417313
10952,-0.0006124468054622412,0.03370700776576996
10953,-0.002751416526734829,0.004842066206037998
10954,0.07428920618258417,0.005174485966563225
10955,0.007788492357358337,0.00665519293397665
10956,0.002840336412191391,0.016335241496562958
10957,0.22238638624548912,0.01639205776154995
10958,0.02625193353742361,0.019516244530677795
10959,0.28497544303536415,0.04739763215184212
10960,0.18131089583039284,0.03343558683991432
10961,0.05254569090902805,0.01812443695962429
10962,0.05808240920305252,-0.09313686937093735
10963,2.0310389809310436,0.012670297175645828
10964,0.028934001922607422,-0.22178445756435394
10965,0.059230122715234756,0.10630378127098083
10966,0.005710674940928584,0.0035601332783699036
10967,0.00744348949752748,0.04033845290541649
10968,0.8024987503886223,-0.014335095882415771
10969,0.5942551493644714,-0.17439013719558716
10970,0.011717649176716805,-0.014021453447639942
10971,8.415693991992157e-05,0.0037977630272507668
10972,0.24504797905683517,-0.01656252145767212
10973,-0.0002524473748053424,0.007177319377660751
10974,0.3731777109205723,0.047484058886766434
10975,3.3587956726551056,-0.00029415637254714966
10976,0.7051415368914604,-0.013551846146583557
10977,-0.00013670105545315892,0.02091243490576744
10978,0.14710887521505356,0.012669090181589127
10979,0.14843879640102386,0.007570007815957069
10980,-0.005328337661921978,-0.011424446478486061
10981,0.5102742966264486,-0.002428550273180008
10982,0.042390694841742516,0.08003848791122437
10983,0.11687763780355453,-0.03423481434583664
10984,2.6677633579820395,0.01671183481812477
10985,0.03510996833210811,0.00720592075958848
10986,0.010399450547993183,0.02581700123846531
10987,0.23142075166106224,0.10878781974315643
10988,3.3507426753640175,-0.030116021633148193
10989,0.1239910563454032,0.0324254184961319
10990,-0.0011607453125179745,0.003109245328232646
10991,0.5383395627140999,0.023774832487106323
10992,-0.002064347267150879,0.03210216015577316
10993,0.07066880166530609,-0.029879001900553703
10994,4.792096308392502e-05,0.006956046912819147
10995,0.03602272178977728,0.027890361845493317
10996,-0.014045171439647675,-0.00010694563388824463
10997,0.06018165696877986,0.051337651908397675
10998,-0.0014682078326586634,0.002773889107629657
10999,0.29516138695180416,-0.0028274282813072205
11000,0.2811339199542999,-0.021807745099067688
11001,0.577901313547045,0.0066228401847183704
11002,-0.020810741931200027,-0.0356522873044014
11003,0.7322006523609161,0.08173481374979019
11004,0.2406003075884655,0.04090915620326996
11005,0.05278217792510986,-0.04100163280963898
11006,0.046746110543608665,0.02720666490495205
11007,0.035285710357129574,0.02240215241909027
11008,0.15446189045906067,-0.07741864025592804
11009,1.4212845712900162,-0.08175260573625565
11010,0.017550565535202622,0.0030176436994224787
11011,0.0034972975845448673,0.014530126005411148
11012,0.018380746245384216,-0.008507871069014072
11013,-0.002790081314742565,0.061618804931640625
11014,-0.0009269546717405319,0.015218489803373814
11015,-0.0016172134783118963,0.03841348737478256
11016,0.0043870918452739716,0.01690061390399933
11017,2.826304078102112,-0.23122183978557587
11018,1.5649363505654037,0.0020752702839672565
11019,0.00017517432570457458,0.04024387151002884
11020,0.03827771171927452,0.0026103132404386997
11021,-0.054194733733311296,-0.05000869557261467
11022,0.008558407425880432,0.4319194555282593
11023,1.8098827004432678,-0.19086244702339172
11024,0.0018392285564914346,0.01260332204401493
11025,0.05493481270968914,0.04233724623918533
11026,-0.004453542334886151,-0.0030252686701714993
11027,0.5844877660274506,-0.06326603144407272
11028,0.00509671657346189,0.0043362826108932495
11029,0.9889086782932281,-0.012051548808813095
11030,0.0342237763106823,-0.0227713230997324
11031,2.823399528861046,-0.03142036497592926
11032,0.8967109695076942,0.039434172213077545
11033,0.0002430247695883736,0.0011710765538737178
11034,0.31634991243481636,-0.005723893642425537
11035,0.06874878332018852,0.08634552359580994
11036,0.016107617411762476,-0.004174110013991594
11037,0.3072207644581795,0.05772285908460617
11038,0.30242943949997425,-0.012339473702013493
11039,0.11674554646015167,0.10223366320133209
11040,0.29269929230213165,0.2306606024503708
11041,0.1769144858699292,0.06488921493291855
11042,1.8863189704716206,-0.013646472245454788
11043,0.6309247221797705,-0.0105174845084548
11044,0.0295212505152449,0.004892151802778244
11045,0.038720150594599545,0.006088755093514919
11046,0.6532349679619074,0.1803894191980362
11047,0.1734162848442793,0.02493302710354328
11048,0.2701805979013443,-0.10622739791870117
11049,0.6897340714931488,0.19861844182014465
11050,0.34720617439597845,0.03027239814400673
11051,0.00015316891949623823,0.006040745414793491
11052,0.006021877750754356,0.0029859263449907303
11053,0.021758805960416794,0.025487380102276802
11054,-0.0010712532966863364,0.02915915846824646
11055,-0.001663923671003431,0.007032560184597969
11056,0.04483747482299805,-0.07077144086360931
11057,0.008146181586198509,0.016023388132452965
11058,0.013352517038583755,0.02725876122713089
11059,-5.841205620527035e-06,0.007605911698192358
11060,0.00021573732374235988,0.1035621389746666
11061,0.6596117280423641,-0.038307707756757736
11062,0.004941966384649277,-0.01658587157726288
11063,1.9721406120806932,-0.010783430188894272
11064,0.026516138634178787,0.032050177454948425
11065,0.08772647380828857,0.002964317798614502
11066,2.6402123272418976,0.0022438764572143555
11067,0.36092695966362953,0.2639189660549164
11068,0.06674700765870512,0.03490465506911278
11069,0.3421509861946106,-0.4184298515319824
11070,0.4992131143808365,0.3248469829559326
11071,0.05123463971540332,0.015057088807225227
11072,-0.005293979949783534,0.009796960279345512
11073,-0.01080692932009697,0.05922099947929382
11074,-0.03211870463564992,0.17019426822662354
11075,-0.00013040253543294966,0.007129036821424961
11076,0.6010727658867836,-0.0037075569853186607
11077,0.30223099887371063,-0.0501745380461216
11078,0.08197783678770065,0.04764997214078903
11079,0.00261722068535164,0.03179493919014931
11080,0.47997669875621796,-0.15275917947292328
11081,0.02531308075413108,0.0015421477146446705
11082,8.236982557718875e-05,0.007284591905772686
11083,-0.037296462804079056,-0.05396689847111702
11084,0.09817462973296642,0.02964465133845806
11085,0.027535535395145416,-0.04989229887723923
11086,0.1556275337934494,0.020981933921575546
11087,0.11429987102746964,-0.010791512206196785
11088,0.001667574149905704,0.0026776513550430536
11089,0.6888077817857265,-0.01062152162194252
11090,0.30011235922574997,-0.032805971801280975
11091,0.3275527209043503,-0.007648817263543606
11092,-0.07147007808089256,-0.036170702427625656
11093,0.23846758715808392,0.03582137078046799
11094,-0.0008241924224421382,0.04144595190882683
11095,0.0023538023233413696,0.005420126020908356
11096,1.3853199481964111,-0.16092953085899353
11097,0.01537155732512474,0.006533857900649309
11098,2.8082433976233006,0.06470684707164764
11099,0.41649091988801956,-0.01582590490579605
11100,-0.042783211916685104,0.028077993541955948
11101,-0.0022943986841710284,0.07697588205337524
11102,0.04895007610321045,0.00789419561624527
11103,0.0008133287192322314,0.07873836904764175
11104,-0.00037360028363764286,0.005163629539310932
11105,0.0005206181522225961,0.01567433774471283
11106,8.344597972609336e-06,0.008957067504525185
11107,0.1457313857972622,-0.019525043666362762
11108,-0.00970007199794054,0.06366242468357086
11109,0.9071752931922674,0.008095890283584595
11110,-0.03740016743540764,-0.026177603751420975
11111,0.28815583139657974,-0.02737506665289402
11112,0.5585024431347847,0.01360628753900528
11113,0.042925105430185795,0.14874394237995148
11114,0.20237083453685045,-0.009478743188083172
11115,-0.026061149314045906,-0.02858310006558895
11116,0.006641638348810375,0.013339309953153133
11117,0.1983992476016283,0.06329089403152466
11118,-0.0004929453134536743,-0.01935426890850067
11119,-0.044086944311857224,-0.04472699016332626
11120,0.03884067013859749,-0.002615898847579956
11121,0.00046670521260239184,0.01989382691681385
11122,0.028218381106853485,-0.022098856046795845
11123,-0.0010116812773048878,-0.00048033520579338074
11124,0.15106304455548525,-7.407460361719131e-05
11125,1.3527758121490479,0.37941932678222656
11126,0.0023471398453693837,0.29904669523239136
11127,0.2859652414917946,-0.009035369381308556
11128,0.053156495094299316,0.013654246926307678
11129,0.02214104775339365,0.021737918257713318
11130,1.08487206697464,-0.024542242288589478
11131,0.035195209085941315,0.006537675857543945
11132,0.00478864973410964,0.0022380324080586433
11133,-0.018126316834241152,-0.011734481900930405
11134,-0.02643080521374941,-0.02176518738269806
11135,0.729630340822041,0.005413231439888477
11136,0.010608840733766556,0.009604214690625668
11137,0.12133030593395233,-0.004295751452445984
11138,0.02541099116206169,-0.020031120628118515
11139,-0.012895993888378143,-0.031619004905223846
11140,-0.005869199056178331,-0.0029805609956383705
11141,0.06512808799743652,-0.09522275626659393
11142,0.31669431924819946,-0.1282588243484497
11143,0.012516759801656008,0.06952401250600815
11144,-0.009705758653581142,0.026564326137304306
11145,-0.01452722167596221,0.05452017858624458
11146,0.07888828590512276,0.027200788259506226
11147,-0.010805618017911911,-0.02688114531338215
11148,-0.005417251959443092,0.09848253428936005
11149,-0.46990275382995605,0.21279430389404297
11150,0.007037734845653176,0.007618880830705166
11151,-0.0009494528640061617,0.6523476839065552
11152,3.618165895342827,-0.061416804790496826
11153,-0.0004340658198316305,0.0010114929173141718
11154,0.2838385999202728,0.024892494082450867
11155,-0.0011047951556975022,0.01457943581044674
11156,-2.2410797100747004e-05,0.007417965214699507
11157,0.0662782583385706,-0.003665735013782978
11158,-0.030196547508239746,0.012651123106479645
11159,-0.07916003640275449,-0.07596506178379059
11160,0.12842398881912231,0.017172351479530334
11161,3.964547723531723,-0.12072347104549408
11162,0.27706364542245865,0.09036389738321304
11163,0.17695368453860283,0.18544834852218628
11164,-0.023792743682861328,-0.00435677170753479
11165,0.0294535830616951,0.2078809142112732
11166,0.0051049478352069855,0.022055070847272873
11167,0.0003943637711927295,0.11707018315792084
11168,0.0008135579046211205,0.01893501915037632
11169,0.1364198769442737,-0.002636286895722151
11170,0.08124736696481705,-0.04199620708823204
11171,1.138804977759719,0.2710050046443939
11172,0.2840658873319626,-0.00355539470911026
11173,-0.10995651036500931,-0.12669013440608978
11174,0.020809469395317137,0.032842788845300674
11175,0.2124451994895935,-0.06026589125394821
11176,1.5675598978996277,-0.07724331319332123
11177,-0.024009039625525475,0.09463827311992645
11178,0.022489110939204693,0.04182989150285721
11179,-0.017808497417718172,-0.011660718359053135
11180,0.7322733295150101,0.004279485438019037
11181,0.009634606540203094,-0.00599299743771553
11182,0.5355137586593628,0.06710445880889893
11183,0.04070602357387543,-0.011000785045325756
11184,0.15376032888889313,-0.025810007005929947
11185,0.00638833362609148,0.28909918665885925
11186,0.24180753342807293,0.015312014147639275
11187,-0.01430952362716198,0.04918455332517624
11188,-0.004410285386256874,-0.004665825050324202
11189,-0.06549797393381596,0.015009596943855286
11190,0.02994280308485031,-0.026407446712255478
11191,0.0007125658594304696,0.010727998800575733
11192,-0.0006431025976780802,0.004405294544994831
11193,-0.031441424041986465,0.21548020839691162
11194,0.23100671730935574,0.013987317681312561
11195,-0.003880975767970085,-0.009893110021948814
11196,-0.04619244299829006,-0.06664349883794785
11197,0.06933470629155636,0.11725665628910065
11198,0.13614220963791013,0.019572971388697624
11199,2.6788007616996765,0.2562991678714752
11200,-0.0035650404170155525,0.042596809566020966
11201,0.03954700310714543,0.021970851346850395
11202,1.4088093228638172,-0.006331669166684151
11203,0.22471114620566368,-0.01670975796878338
11204,0.004102129489183426,0.02819153293967247
11205,0.014640763401985168,-0.17944775521755219
11206,0.5956005156040192,-0.011236751452088356
11207,0.004230669583193958,0.0013120378134772182
11208,0.024090764753054827,0.031329985707998276
11209,-0.003097861772403121,0.07268212735652924
11210,1.2407019063830376,0.12195248156785965
11211,0.6418975442647934,0.021793559193611145
11212,0.004306567832827568,0.03343527019023895
11213,0.0429520639590919,0.01623164676129818
11214,0.012155336095020175,0.0423666350543499
11215,-0.0026728464290499687,0.004926636815071106
11216,0.012476824223995209,0.013562286272644997
11217,0.02729505766183138,0.1304592341184616
11218,0.03155795577913523,0.03118770569562912
11219,0.0008587451702624094,0.008834872394800186
11220,0.008543964358977973,0.0014509678585454822
11221,-0.0005488495517056435,0.010085014626383781
11222,1.2402370907366276,0.015438925474882126
11223,-0.004771809093654156,0.012326855212450027
11224,0.23803331144154072,0.012477079406380653
11225,0.003946028766222298,0.10297971963882446
11226,0.012467226944863796,0.004799600690603256
11227,0.0026061059907078743,0.15864308178424835
11228,0.0091257244348526,-0.028708040714263916
11229,0.015598362311720848,0.007321450859308243
11230,-0.003492127521894872,-0.0009631188586354256
11231,0.5760264825075865,0.0477619469165802
11232,0.009997854235061823,0.008957067504525185
11233,3.1202993374317884,0.02707388438284397
11234,-0.00041654104643384926,0.0038644166197627783
11235,0.00020794812007807195,0.002485275734215975
11236,0.39660569652915,-0.02964108996093273
11237,0.20814675837755203,0.03031701222062111
11238,1.8924671858549118,-0.16452781856060028
11239,0.15282773971557617,-0.00669514387845993
11240,0.24388831853866577,-0.029521428048610687
11241,0.00027854914696945343,0.006941622588783503
11242,0.0009101339965127409,0.03137132525444031
11243,0.8559525199234486,0.008872374892234802
11244,0.00292322039604187,-0.09344714134931564
11245,0.0761430636048317,-0.002447746694087982
11246,2.4416930973529816,-0.023977821692824364
11247,0.009971929714083672,0.13796864449977875
11248,-0.0032532712793909013,0.2982047498226166
11249,0.10445473995059729,0.07062149792909622
11250,0.0004957373021170497,0.041466206312179565
11251,-0.0010422095947433263,0.006114259362220764
11252,-0.0014385265531018376,0.007739019580185413
11253,0.3355376273393631,-0.16812629997730255
11254,1.385661331936717,0.02128886617720127
11255,0.2623827885836363,0.12231452763080597
11256,0.2265787348151207,-0.03890809416770935
11257,1.1950375512242317,-0.046062033623456955
11258,7.8413933254778385,-0.010780193842947483
11259,-5.18489396199584e-05,0.010637767612934113
11260,0.0023156199604272842,-0.00168549083173275
11261,-0.049334924668073654,0.22753041982650757
11262,0.05122900940477848,0.049932919442653656
11263,0.4576024250127375,0.02621016837656498
11264,-0.0581851527094841,-0.07918737083673477
11265,1.6730550080537796,-0.036734435707330704
11266,0.22452359553426504,0.0011596083641052246
11267,0.0028905775398015976,-0.019298117607831955
11268,0.014221183024346828,0.09087778627872467
11269,0.04608135670423508,0.3457261323928833
11270,0.8818170689046383,0.07537005841732025
11271,0.3769814148545265,-0.10207590460777283
11272,0.005386032164096832,0.023724107071757317
11273,0.24201204627752304,0.060603730380535126
11274,0.0015345891083597962,0.0027240226045250893
11275,-0.0004981370948371477,0.006888001225888729
11276,0.15660527721047401,0.07315367460250854
11277,0.027734296745620668,0.06672029942274094
11278,0.9007901698350906,-0.09611216932535172
11279,0.3811178356409073,-0.04573603346943855
11280,0.532400332391262,0.018071025609970093
11281,0.0017225733026862144,0.029582194983959198
11282,2.109858423471451,-0.030851691961288452
11283,-0.16870152950286865,0.7907876968383789
11284,0.9816351011395454,-0.04389093816280365
11285,0.001838088035583496,-0.01208576187491417
11286,-0.00871917439144454,-0.0060112448409199715
11287,0.2122586676850915,0.0007753325626254082
11288,0.06440239772200584,-0.04635683074593544
11289,0.13119151024147868,0.026290733367204666
11290,0.22331486642360687,-0.02659624069929123
11291,0.11707994528114796,0.0029507745057344437
11292,-0.016230542212724686,-0.02561800926923752
11293,-0.0010260844428557903,0.022892868146300316
11294,0.003987871925346553,0.01712004654109478
11295,-0.4194875955581665,-1.2110669612884521
11296,-4.814573912881315e-05,0.006957894191145897
11297,0.020562604069709778,-0.01901077851653099
11298,0.9872492030262947,-0.06649750471115112
11299,0.0020374568994157016,0.0025439143646508455
11300,1.1333614848554134,0.22951748967170715
11301,0.027567545184865594,0.007762117311358452
11302,0.01369882095605135,0.007731285877525806
11303,0.367919797077775,-0.004025429021567106
11304,0.0016593593172729015,0.0013816272839903831
11305,2.178626351058483,0.026960283517837524
11306,0.8296527117490768,-0.060080863535404205
11307,0.0006242719828151166,0.017195452004671097
11308,1.6486921682953835,-0.04729001969099045
11309,0.0031977796461433172,0.02937155030667782
11310,-0.0094364108517766,0.027449937537312508
11311,0.15688661485910416,-0.0293250884860754
11312,-0.0009862424340099096,-0.00324444193392992
11313,0.12020963244140148,-0.008867067284882069
11314,0.05721635930240154,0.006733303889632225
11315,0.15647660940885544,0.03877639025449753
11316,1.2342316219583154,0.031492605805397034
11317,0.0027179056487511843,0.07084237039089203
11318,0.029517254675738513,0.005788098555058241
11319,-0.005637494847178459,-0.008062819950282574
11320,0.09914492443203926,-0.028652001172304153
11321,0.4561041262932122,0.01975666917860508
11322,0.017169184633530676,0.006976284086704254
11323,0.03652989584952593,0.0069517395459115505
11324,0.052376446314156055,0.002676426898688078
11325,0.0025913398567354307,0.012477208860218525
11326,0.1208411455154419,-0.063937246799469
11327,0.0014190944075380685,0.004274639766663313
11328,-0.009166175965219736,-0.011343092657625675
11329,0.004974091658368707,0.040257811546325684
11330,0.00189216248691082,0.02111828699707985
11331,-0.0274822898209095,-0.05445496737957001
11332,1.723159570246935,-0.016836360096931458
11333,0.3199288686737418,-0.010719344019889832
11334,1.9570856392383575,0.03328154981136322
11335,1.1354068145155907,-0.005531936883926392
11336,0.07548022083938122,-0.0034135282039642334
11337,-0.006825077813118696,0.12950076162815094
11338,-0.05206969752907753,0.028926827013492584
11339,0.27692919969558716,0.5042166709899902
11340,0.29391688108444214,-0.1510130763053894
11341,1.2192329093813896,-0.10462304204702377
11342,0.43438053131103516,-0.048138268291950226
11343,-0.013978341594338417,-0.000922204926609993
11344,0.13254960626363754,0.025572694838047028
11345,0.016013154992833734,0.07078902423381805
11346,-0.004691695794463158,0.1018533706665039
11347,0.015681246877647936,0.010165635496377945
11348,0.40895745158195496,-0.10857833921909332
11349,1.807105503976345,-0.04068875312805176
11350,-0.0394432470202446,-0.047830693423748016
11351,-0.0005054576322436333,-0.0078287273645401
11352,0.03148282924667001,0.03016536496579647
11353,-0.004780566843692213,-0.004023085348308086
11354,0.09935234545264393,0.007161473389714956
11355,0.08063630759716034,-0.010138826444745064
11356,0.09578830748796463,0.03168001025915146
11357,0.285557528026402,0.0003942204639315605
11358,0.0077173626341391355,0.0010672601638361812
11359,-0.009959195769624785,0.021633507683873177
11360,-0.0011935480870306492,0.012234454974532127
11361,0.016236893832683563,0.004400335252285004
11362,0.15519537031650543,-0.09767301380634308
11363,-0.0133845922537148,0.054257772862911224
11364,0.0012059536529704928,0.051050882786512375
11365,-0.00026205647736787796,0.02715088054537773
11366,2.1861990368925035,0.024745339527726173
11367,0.17404687777161598,0.002104811370372772
11368,0.014234554022550583,0.024228546768426895
11369,0.2938279532827437,0.003693085629492998
11370,0.004039575986098498,0.07033133506774902
11371,0.4238960570655763,-0.003179559949785471
11372,0.3733554370701313,-0.030428549274802208
11373,0.020642552990466356,-0.001000239048153162
11374,0.48610711470246315,0.009577669203281403
11375,3.5346947945654392,-0.00615897960960865
11376,0.004880617663729936,0.020792553201317787
11377,-0.0018714540638029575,-0.006541544571518898
11378,0.00012045336188748479,0.018525656312704086
11379,0.001851770211942494,0.032160669565200806
11380,0.12184019759297371,-0.002397792413830757
11381,-0.002112369053065777,-0.009167035110294819
11382,0.016468137968331575,0.001955063547939062
11383,0.0022256473603192717,0.0007383452029898763
11384,-0.0022261256526689976,0.03368179872632027
11385,-0.01963148807408288,0.055165085941553116
11386,4.214770609512925,-0.0035911239683628082
11387,-3.576278118089249e-07,0.0014456779463216662
11388,0.7750398339703679,-0.003031801898032427
11389,0.20088255405426025,-0.09042865037918091
11390,0.197290301322937,0.018445536494255066
11391,0.00041920715011656284,0.005102712661027908
11392,0.0018520954181440175,0.00669286772608757
11393,-0.014882103074342012,-0.003070121631026268
11394,-0.0006958376616239548,0.005259244237095118
11395,-0.004393635899759829,0.03694792464375496
11396,-0.024663381977006793,0.014214698225259781
11397,-0.01925613172352314,0.15540394186973572
11398,-0.06865821778774261,-0.06278830766677856
11399,-0.00648127518070396,0.009247297421097755
11400,0.3103692755103111,-0.056016705930233
11401,0.37299894541502,0.26789605617523193
11402,-0.07423239760100842,0.023982249200344086
11403,-0.013899789191782475,-0.0005492232739925385
11404,0.0809844620525837,-0.02924881875514984
11405,-0.038907021284103394,0.055831193923950195
11406,0.00022720987908542156,0.031307440251111984
11407,0.09851025138050318,-0.007594584487378597
11408,0.05911453813314438,-0.06110753118991852
11409,0.7591183837503195,0.0033919941633939743
11410,0.11891949805431068,0.04526471719145775
11411,0.0008621578817837872,0.006490891799330711
11412,-0.09158593788743019,-0.09098533540964127
11413,0.7220420315861702,-0.01117592304944992
11414,0.290603443980217,-0.1632794737815857
11415,0.9506971081718802,0.18627290427684784
11416,0.18232695432379842,-0.005524720065295696
11417,0.6263610869646072,-0.06325724720954895
11418,0.0015406940183311235,0.00752688106149435
11419,0.00023298787709791213,0.006788571830838919
11420,0.09536151634529233,0.00857011042535305
11421,0.00020156256505998726,0.0027278373017907143
11422,0.07434828206896782,0.03264104202389717
11423,0.14464285969734192,0.02971138060092926
11424,0.01127316860947758,0.04179863631725311
11425,-0.04786759498529136,-0.04545774310827255
11426,0.0019799042493104935,0.019365765154361725
11427,-0.01769404113292694,-0.08466298878192902
11428,-0.00017529097385704517,0.0035968858283013105
11429,0.13705773511901498,0.013159014284610748
11430,-0.0012194922455819324,0.01490981038659811
11431,0.18804633989930153,0.01378067210316658
11432,0.13051750976592302,0.6438695788383484
11433,1.668953888118267,-0.07874938100576401
11434,0.16461292654275894,-0.06440470367670059
11435,0.01861602906137705,-0.002167072147130966
11436,0.0014383938978426158,0.016177436336874962
11437,-0.0025530195998726413,-0.0014832601882517338
11438,-0.018961545079946518,-0.04432355612516403
11439,0.006947072994080372,0.012501762248575687
11440,0.11832401575520635,0.0013790414668619633
11441,1.0759700890630484,0.00013951212167739868
11442,-0.006412067683413625,0.0246276892721653
11443,0.009835862283362076,0.004582104738801718
11444,0.0011014082483598031,0.05213074013590813
11445,0.0006885978145874105,0.007343941833823919
11446,1.8466509357094765,-0.045338258147239685
11447,0.004485734971240163,0.027884747833013535
11448,0.0005149517455720343,0.0037760676350444555
11449,0.6917121708393097,-0.1632554978132248
11450,-0.0014352128491736948,-0.000948840519413352
11451,0.24678731709718704,0.2528572082519531
11452,0.005658476147800684,0.00243971636518836
11453,-0.003995618550106883,-0.0031827413477003574
11454,0.00047694794375274796,0.00758826918900013
11455,0.014245662838220596,0.004284434020519257
11456,0.0004648811009246856,0.012262804433703423
11457,0.005204389686696231,0.01956161856651306
11458,2.536701038479805,-0.1606985181570053
11459,0.0002892728934966726,0.032978735864162445
11460,2.122339963912964,0.1245817244052887
11461,0.26131484657526016,0.011519301682710648
11462,-0.0007008230313658714,-0.005422352813184261
11463,-0.0026702582836151123,0.0008605346083641052
11464,-5.602812393590284e-06,0.002720803953707218
11465,0.0732015073299408,-0.0032273288816213608
11466,0.30276861041784286,-0.013706831261515617
11467,0.7130272760987282,0.004948921501636505
11468,0.00882933497428894,0.0743604302406311
11469,-0.013022420927882195,-0.010461845435202122
11470,-0.00013702677097171545,0.04397796839475632
11471,0.39573774859309196,0.03094043955206871
11472,0.00016763911116868258,0.018306227400898933
11473,2.5812207497656345,0.01992500014603138
11474,-0.0019359101461304817,0.0023239480797201395
11475,0.09608808159828186,-0.012957772240042686
11476,-0.01479906216263771,0.057562414556741714
11477,0.002272878249641508,0.0007010516128502786
11478,0.011244645342230797,-0.022899681702256203
11479,0.2314394935965538,-0.06647782027721405
11480,0.07653018832206726,-0.10889008641242981
11481,-0.002474253938999027,0.0012619576882570982
11482,0.002289466036017984,0.03558109328150749
11483,0.08874265663325787,-0.01158087607473135
11484,0.1433177888393402,-0.030949607491493225
11485,0.007851465954445302,0.07535122334957123
11486,0.05914278561249375,0.0013233269564807415
11487,2.3823959976434708,-0.042250342667102814
11488,0.11492690443992615,-0.04775343835353851
11489,0.01432780222967267,0.020946558564901352
11490,0.06587362289428711,-0.14226728677749634
11491,0.09764949977397919,-0.11351437866687775
11492,0.24914297461509705,-0.030256647616624832
11493,-0.0016852323897182941,-0.0013218653621152043
11494,0.015268707182258368,0.12858064472675323
11495,1.3036288879811764,0.0577891506254673
11496,0.13587561482563615,-0.0023968354798853397
11497,0.0024883994228730444,0.03368300199508667
11498,0.008380938554182649,0.0051077380776405334
11499,0.017125477083027363,0.03940144553780556
11500,0.39309509843587875,0.12190505117177963
11501,-0.05725667625665665,-0.07854577898979187
11502,-0.03613274451345205,-0.006008908152580261
11503,1.0332186464220285,0.004771621897816658
11504,0.29951965995132923,0.008075844496488571
11505,0.19480682630091906,-0.003924355376511812
11506,-0.0052179463673383,-0.0030171284452080727
11507,-0.10245578736066818,0.2662341594696045
11508,0.1479079071432352,0.04544568061828613
11509,-0.01454804465174675,0.04788266494870186
11510,0.17917758598923683,-0.013255767524242401
11511,2.145764085526025e-06,0.0012260305229574442
11512,0.022295343223959208,0.01601126790046692
11513,0.7272002696990967,-0.21181343495845795
11514,0.06873056944459677,-0.00506550632417202
11515,-0.001028367376420647,0.009067092090845108
11516,0.00019226481572331977,0.0035606101155281067
11517,0.5281090406351723,0.04221196100115776
11518,0.255450114607811,0.05162297189235687
11519,0.011578595265746117,0.19954510033130646
11520,0.00044191763481649105,0.0011975399684160948
11521,4.202781545463949,0.012122170999646187
11522,-0.00029191296198405325,0.0101415840908885
11523,0.5819801148027182,-0.014713390730321407
11524,-0.00043188489507883787,0.03152104839682579
11525,0.029328949749469757,-0.04011833295226097
11526,0.1364083238877356,0.0032017757184803486
11527,0.04096429096534848,0.00014084158465266228
11528,0.6805379241704941,0.4307924509048462
11529,0.5016980459913611,0.0011150604113936424
11530,0.08393602818250656,0.01450040191411972
11531,0.014444482512772083,0.06048049405217171
11532,0.011463375762104988,0.04067489132285118
11533,1.2993113547563553,-0.041887834668159485
11534,0.46479321271181107,0.07512692362070084
11535,0.08639433048665524,0.014149757102131844
11536,0.054028188809752464,0.12630704045295715
11537,0.039622459560632706,-0.03064829483628273
11538,0.0026165736380789895,0.003774279495701194
11539,0.14718731865286827,-0.023778896778821945
11540,0.11498672980815172,-0.003423050045967102
11541,0.019885754212737083,0.012278178706765175
11542,1.4652780890464783,-0.02389317750930786
11543,0.1784023866057396,-0.015260286629199982
11544,1.2258533537387848,-0.16459780931472778
11545,0.0012660307111218572,0.005859543569386005
11546,-0.010211283806711435,0.009459800086915493
11547,0.0064677579794079065,0.018119674175977707
11548,0.012318667606450617,0.00903224851936102
11549,0.00031107477843761444,0.029006781056523323
11550,0.0006885488401167095,0.10362552851438522
11551,0.03944938653148711,0.020456431433558464
11552,0.07957933872239664,0.006510038860142231
11553,0.003228511835914105,0.0005809589638374746
11554,-0.004691120993811637,0.005385554861277342
11555,0.22583200503140688,-0.006844602525234222
11556,0.0017974046932067722,0.033580001443624496
11557,-0.10449378937482834,0.13329274952411652
11558,0.7955480180680752,0.021678458899259567
11559,0.6110131219029427,-0.027977313846349716
11560,0.07461157627403736,0.006811687722802162
11561,0.005340672447346151,0.00023970298934727907
11562,0.01652371697127819,-0.0017418144270777702
11563,0.565622384659946,-0.0068543581292033195
11564,-0.1401837021112442,-0.2707042396068573
11565,0.0996415764093399,-0.026442160829901695
11566,-0.06631960719823837,-0.0757165253162384
11567,1.0355511456727982,0.07599743455648422
11568,0.2243446558713913,0.13360783457756042
11569,0.31282530538737774,0.06597859412431717
11570,2.236560419201851,0.08258720487356186
11571,-0.009768822696059942,0.021891193464398384
11572,-0.0005547839682549238,0.029328463599085808
11573,-0.007664314704015851,-0.003528003115206957
11574,0.0016003898344933987,0.005785422399640083
11575,1.5416545271873474,-0.14814341068267822
11576,0.004623888060450554,0.020845279097557068
11577,0.24566945526748896,0.12796607613563538
11578,-0.03754207491874695,-0.11241409927606583
11579,0.37292909249663353,0.03454830124974251
11580,0.0653478791937232,0.03461937978863716
11581,0.019625259563326836,0.025076454505324364
11582,-0.04001840949058533,0.33987030386924744
11583,-0.05317503586411476,-0.02864733338356018
11584,0.17386426776647568,-0.000975106842815876
11585,1.3600158095359802,-0.04351083189249039
11586,0.0020163180779491086,0.0013968033017590642
11587,-0.022317474300507456,-0.008169631473720074
11588,0.4454524666070938,0.3482651114463806
11589,-0.0006776731752324849,0.00307562667876482
11590,0.8586830422282219,-0.03528150916099548
11591,-0.02770928177051246,0.08831536769866943
11592,0.005703695584088564,0.12769269943237305
11593,0.06576427075196989,0.0008601250592619181
11594,-0.029598049819469452,-0.03464925289154053
11595,-0.15992270410060883,0.8028884530067444
11596,-0.003685537842102349,0.00659212376922369
11597,0.928093072026968,0.06310299038887024
11598,0.6435915157198906,0.08350939303636551
11599,0.0032221991568803787,0.00021479837596416473
11600,-0.003068281337618828,0.0043357666581869125
11601,0.13650709902867675,0.0021414258517324924
11602,2.479073092341423,-0.03510967642068863
11603,-0.053592439740896225,-0.06528081744909286
11604,0.0026312791742384434,0.00094095419626683
11605,3.1331834234297276,-0.02339043840765953
11606,0.06145552459202008,0.028200356289744377
11607,-0.1150456890463829,-0.13272833824157715
11608,0.004273620143067092,0.034901976585388184
11609,1.7057826519012451,-0.048413388431072235
11610,-0.018141685985028744,0.004585603252053261
11611,0.047564306936692446,0.11703218519687653
11612,-0.012247215956449509,0.005589496344327927
11613,0.9930423721671104,0.043710701167583466
11614,0.007464000955224037,-0.0013386476784944534
11615,0.3587002186104655,0.030246485024690628
11616,-0.001987369352718815,-0.0008304778020828962
11617,0.002256849082186818,0.015646295621991158
11618,0.004325610585510731,-0.004670331254601479
11619,0.19266205932945013,0.11972057819366455
11620,-0.12386789172887802,-0.12657590210437775
11621,0.41707575088366866,0.010970911011099815
11622,-0.05353635619394481,0.021557241678237915
11623,3.542168691754341,-0.10792724043130875
11624,-3.5283177567180246e-05,0.0026317592710256577
11625,0.23602664470672607,-0.05553193390369415
11626,0.08971400931477547,0.12644261121749878
11627,1.3609394952654839,-0.03756174445152283
11628,0.620533362030983,-0.013806253671646118
11629,1.9846704043447971,-0.03321235254406929
11630,0.008130982576403767,0.003792903386056423
11631,-0.00035230815410614014,0.09781346470117569
11632,1.5707274228334427,-0.019002921879291534
11633,-0.0059680093290808145,0.001301085576415062
11634,0.048300058580935,0.010881084017455578
11635,0.01423996640369296,0.031095730140805244
11636,0.01401061937212944,0.11127066612243652
11637,1.3238282389938831,-0.010678568854928017
11638,-0.04996532667428255,0.01980738341808319
11639,0.0018831603229045868,-0.028829127550125122
11640,0.011558523401618004,0.015229703858494759
11641,0.3254211787134409,-0.012470209039747715
11642,0.0010259856935590506,-0.00014110631309449673
11643,0.003618899740104098,0.0011779903434216976
11644,0.0003784107721003238,0.0035484510008245707
11645,0.18845706433057785,-0.047799959778785706
11646,-0.047188677825033665,-0.043287910521030426
11647,0.05341603420674801,-0.016059942543506622
11648,-0.011352473869919777,0.09839948266744614
11649,0.0019631478935480118,-0.0009707151912152767
11650,0.015541763365035877,0.0785069465637207
11651,0.06921593099832535,-0.09484174102544785
11652,0.1856287606060505,0.04830998554825783
11653,-0.0005748076364398003,0.0008500334806740284
11654,0.08424512669444084,0.0023888759315013885
11655,-0.003155348589643836,-0.004012495279312134
11656,-0.18692010641098022,-0.25992992520332336
11657,0.00035310350358486176,0.042082034051418304
11658,3.039771308976924e-05,0.002721519209444523
11659,0.04414680693298578,-0.003234509378671646
11660,-0.01791439577937126,-0.020719850435853004
11661,0.9135285224765539,0.14037492871284485
11662,0.05137479258701205,-0.0013473632279783487
11663,0.02222944051027298,0.03233177214860916
11664,0.007644864468602464,0.0023944645654410124
11665,0.26803793013095856,-0.09900091588497162
11666,0.0072751217521727085,0.004141335841268301
11667,0.2343260422348976,0.02252896875143051
11668,0.038066888810135424,0.004891437478363514
11669,0.12820957601070404,0.007184557616710663
11670,-0.01863755425438285,0.019737759605050087
11671,0.013807207345962524,-0.01186012290418148
11672,-0.01722169667482376,0.014672920107841492
11673,0.003423861227929592,0.0016072094440460205
11674,0.1660541035234928,0.25588226318359375
11675,0.09089674125425518,0.015770509839057922
11676,0.07408870942890644,-0.00738660991191864
11677,0.015555103280348703,0.014499614015221596
11678,4.029177898701164e-05,0.007581953890621662
11679,0.07650096714496613,0.021513894200325012
11680,0.05845778435468674,-0.01865445263683796
11681,0.003141963330563158,0.07489293068647385
11682,1.8873326107859612,-0.029357969760894775
11683,-0.0011896999785676599,0.014886584132909775
11684,0.007529233582317829,0.11691047996282578
11685,0.03450644761323929,-0.03685631603002548
11686,0.19132124911993742,-0.0036649880930781364
11687,-0.032185585907427594,-0.02189386449754238
11688,-0.002933935495093465,0.01750783622264862
11689,0.025144780054688454,0.03500153124332428
11690,0.7108417339622974,-0.009529711678624153
11691,-0.0012566768564283848,0.02621728554368019
11692,0.1544211944565177,0.023549489676952362
11693,-0.028436675667762756,0.16078191995620728
11694,0.1688963770866394,-0.019680805504322052
11695,0.06422663386911154,0.010249719955027103
11696,0.10257606487721205,0.027114123106002808
11697,0.12610185891389847,-0.038423970341682434
11698,-0.00447725597769022,0.009287793189287186
11699,0.0005888578598387539,0.007079718634486198
11700,0.00013682659482583404,0.0788431391119957
11701,-0.010344362570322119,-0.001704968512058258
11702,0.08320044912397861,0.06450726836919785
11703,0.0019146695267409086,0.0021765504498034716
11704,2.9060251712799072,-0.6214200258255005
11705,-0.0063570772763341665,0.03401550278067589
11706,0.004412599373608828,0.014326822012662888
11707,0.3139669180382043,0.014248768799006939
11708,0.0017863513203337789,0.0068437485024333
11709,0.13254647701978683,0.06942684203386307
11710,1.2985889464616776,-0.10998345911502838
11711,0.35812046471983194,0.03643590211868286
11712,-0.009146951138973236,-0.050888173282146454
11713,0.07369350083172321,0.27864643931388855
11714,-0.25177535973489285,-0.22017905116081238
11715,-0.007651124149560928,-0.0185367614030838
11716,0.012132279749494046,0.029707148671150208
11717,0.28973790258169174,-0.01100292056798935
11718,0.26103975623846054,0.0012897495180368423
11719,0.003164721609209664,0.006831004284322262
11720,0.09644648991525173,0.00821438618004322
11721,0.013856016099452972,-0.04596397653222084
11722,0.052778519690036774,0.03413131833076477
11723,-0.017032213509082794,-0.004647664725780487
11724,-0.00031857402063906193,0.0013117690104991198
11725,0.09007944725453854,-0.016401417553424835
11726,-0.005561482161283493,0.03056366741657257
11727,0.18444671481847763,-0.04460463300347328
11728,2.55524355918169,0.05844881385564804
11729,0.08500868454575539,-0.01296637300401926
11730,2.2549974843859673,-0.07095847278833389
11731,0.11545118689537048,0.13380029797554016
11732,-0.07017798721790314,-0.13894955813884735
11733,0.011378513649106026,-0.0011188792996108532
11734,-0.02107967600226402,0.04788266494870186
11735,0.005148359341546893,0.004655253142118454
11736,0.00499824108555913,0.02466089092195034
11737,-9.392255742568523e-05,0.04202732443809509
11738,0.010324995033442974,-0.0035063978284597397
11739,2.9335211887955666,-0.03966231644153595
11740,0.8195330426096916,-0.0077098049223423
11741,-0.000673662347935533,0.0020531020127236843
11742,1.90647404640913,0.0008348766714334488
11743,0.02373391017317772,0.0018910691142082214
11744,0.03375998279079795,0.008507631719112396
11745,1.7570758163928986,-0.10048386454582214
11746,-0.00143447145819664,-0.010649735108017921
11747,0.3392975255846977,-0.037994373589754105
11748,-0.00533068721415475,0.030200134962797165
11749,-0.016556721180677414,-0.0035154856741428375
11750,0.24600033462047577,-0.08789464831352234
11751,2.002669316425454e-05,0.008945861831307411
11752,0.34063960891216993,0.033959195017814636
11753,0.3663703706115484,-0.013936574570834637
11754,0.003622535839676857,0.04024387151002884
11755,0.005720056360587478,0.009716496802866459
11756,0.994853749871254,-0.12343016266822815
11757,0.01547600794583559,-0.014103363268077374
11758,-0.001923254458233714,0.002453811001032591
11759,0.001696154911769554,0.044053152203559875
11760,0.006947345282242168,0.004634549375623465
11761,-0.08030952094122767,-0.010735370218753815
11762,0.02045314316637814,0.04284418001770973
11763,1.076836682856083,-0.06904885917901993
11764,1.2277934729354456e-05,0.04446837306022644
11765,1.2214307561516762,0.026065923273563385
11766,-0.006845822557806969,0.002654837444424629
11767,-0.13331635110080242,-0.08082258701324463
11768,0.02830875851213932,-0.01409171987324953
11769,0.8874143604189157,-0.000841677188873291
11770,0.0004993440816178918,-0.0002405977575108409
11771,1.213843673467636,-0.08473709970712662
11772,0.011075172806158662,0.028409847989678383
11773,0.12024639523588121,0.05066103860735893
11774,0.36973340064287186,0.23634600639343262
11775,0.5455486364662647,-0.05150199681520462
11776,0.10111462976783514,-0.00721757672727108
11777,0.12081509223207831,-0.00230221776291728
11778,0.4054874377325177,0.1156175509095192
11779,1.3947381546586257e-05,0.0012257921043783426
11780,0.2243533730506897,0.02282627671957016
11781,0.06257358915172517,0.023219764232635498
11782,0.21923066303133965,0.023662667721509933
11783,-1.1920928244535389e-07,0.01631644368171692
11784,0.003921135472410242,0.04191574826836586
11785,-0.0017239937733393162,0.03405321016907692
11786,0.0014398993225768209,0.007242749445140362
11787,0.007313360518310219,0.0009957447182387114
11788,0.9687208887189627,0.11342655122280121
11789,-0.0037603239761665463,0.006612423807382584
11790,-0.0015050564252305776,0.04561639949679375
11791,-0.010351249598897994,0.004323123954236507
11792,-4.291438426662353e-05,0.01627269573509693
11793,0.35911293141543865,0.27413904666900635
11794,1.263244703412056,-0.1872122436761856
11795,1.584446758031845,-0.164053276181221
11796,0.015269965399056673,0.027959754690527916
11797,0.12559140753000975,-0.011279416270554066
11798,-0.013651818037033081,-0.04889882728457451
11799,0.01832223404198885,0.020237121731042862
11800,-0.09036073088645935,-0.10309317708015442
11801,1.7031185685191303,0.004600293934345245
11802,1.0239540673792362,0.03266306594014168
11803,0.4043721407651901,0.26245927810668945
11804,0.04599375044927001,0.00013755867257714272
11805,0.05233873426914215,-0.11431604623794556
11806,0.036093403279664926,0.016563311219215393
11807,0.01503098153625615,0.0034304331056773663
11808,0.001138593361247331,0.010009801015257835
11809,0.8466285318136215,-0.054560888558626175
11810,0.005206229630857706,0.024863218888640404
11811,-0.07496665045619011,-0.024692758917808533
11812,0.04588030278682709,-0.03312673419713974
11813,0.07869010523427278,0.0007022079080343246
11814,0.018148375675082207,0.001381726935505867
11815,0.0008961290295701474,0.05310218781232834
11816,0.005872268229722977,0.047893207520246506
11817,0.0004318638239055872,0.0008177030249498785
11818,0.818167719990015,-0.029341375455260277
11819,0.11894217878580093,-0.10414176434278488
11820,1.2142788982018828,0.03642529994249344
11821,-1.4662629894246493e-05,0.001431015320122242
11822,0.0011262087791692466,0.008604390546679497
11823,0.16005532001145184,0.00026326184161007404
11824,0.31747909635305405,-0.0008533112704753876
11825,0.003235356358345598,0.0008986163302324712
11826,0.6155807375907898,-0.1316273808479309
11827,0.06148845702409744,0.029813919216394424
11828,5.614386827801354e-05,0.0011883610859513283
11829,1.207993645220995,-0.049268223345279694
11830,-0.016472443472594023,0.02440931461751461
11831,-0.1411096751689911,-0.04916192591190338
11832,0.0011329574626870453,0.006183880381286144
11833,-0.005132742002606392,0.00389084592461586
11834,0.10885194689035416,-0.027221063151955605
11835,-0.12120863795280457,-0.11862672865390778
11836,0.011254393495619297,-0.004288859665393829
11837,-0.00011383824403310427,0.007338458672165871
11838,0.22160796914249659,0.007561170496046543
11839,0.07040726847480983,0.022057171911001205
11840,0.2374111758545041,0.01841128244996071
11841,0.002311514224857092,0.011527814902365208
11842,1.495158496312797,0.033619556576013565
11843,0.08152587711811066,-0.030922869220376015
11844,0.0009742374531924725,0.004500959999859333
11845,-5.788786802440882e-05,0.0038914005272090435
11846,0.3011669125407934,0.002504272386431694
11847,0.032585032284259796,0.06823809444904327
11848,0.003985803574323654,0.0899253785610199
11849,0.02376594115048647,0.13625206053256989
11850,0.29376656375825405,-0.02175610512495041
11851,1.4496888481080532,-0.03502518683671951
11852,0.06991410534828901,0.02726464718580246
11853,0.05411498714238405,0.02424454316496849
11854,0.01041898425319232,0.0009495032718405128
11855,0.443205289542675,0.012050915509462357
11856,1.6210762932896614,0.009513691067695618
11857,-0.00751836015842855,-0.007015540264546871
11858,0.5001646862365305,0.006552071776241064
11859,0.03677131608128548,0.10888494551181793
11860,0.11154937837272882,0.07074394077062607
11861,0.0010606063224258833,0.007441078312695026
11862,-0.0047233557925210334,-0.0005197604186832905
11863,0.052980197593569756,-0.013809524476528168
11864,-0.00549576052253542,0.037004973739385605
11865,1.1514768674969673,-0.05742068588733673
11866,-0.0017348527908325195,-0.025965822860598564
11867,0.00022062779862608295,0.00659644789993763
11868,0.7018456403166056,0.009193917736411095
11869,0.20179304108023643,0.024969566613435745
11870,0.5157576501369476,0.04484036564826965
11871,0.09626863151788712,-0.04197055101394653
11872,-0.009159790351986885,0.04966309666633606
11873,-0.17362722009420395,-0.17827939987182617
11874,1.3451542556285858,-0.031784117221832275
11875,0.11113579198718071,0.07151700556278229
11876,0.10731225181370974,0.006699747405946255
11877,-0.0024017440155148506,0.12033577263355255
11878,0.11468769237399101,-0.016296090558171272
11879,0.009193976409733295,0.03373579680919647
11880,-0.06074580457061529,0.065785251557827
11881,-0.2310004085302353,-0.24676091969013214
11882,0.012851089239120483,-0.06416173279285431
11883,0.0045418316731229424,0.033048439770936966
11884,1.6281147301197052,-0.05185824632644653
11885,0.0013141229283064604,0.006490001454949379
11886,1.2838452011346817,0.10210372507572174
11887,-0.12205467373132706,-0.05970826745033264
11888,0.36227226816117764,0.003038298338651657
11889,0.7484836652874947,0.007839277386665344
11890,0.08521161880344152,0.07031992822885513
11891,0.09530734270811081,0.054319195449352264
11892,0.12011934444308281,0.018022511154413223
11893,1.3158593326807022,-0.07482314854860306
11894,0.4168003723025322,0.10721922665834427
11895,0.00028680881951004267,0.015509507618844509
11896,0.005020555108785629,0.000940865371376276
11897,8.581570000387728e-06,0.030319910496473312
11898,0.038484882563352585,0.04219629988074303
11899,0.008346979971975088,0.04131810739636421
11900,-0.007953613996505737,-0.08735427260398865
11901,0.0020457532336877193,0.007429647725075483
11902,0.08092058449983597,0.09525801241397858
11903,0.1357913799583912,-0.013033273629844189
11904,-0.004762198950629681,0.0017302101477980614
11905,0.018585102632641792,0.017303669825196266
11906,6.472684435721021e-05,0.0012000432470813394
11907,0.04419659683480859,0.000660439021885395
11908,1.0940506290644407,0.05849242955446243
11909,0.3029777705669403,0.007206350564956665
11910,-6.520411807287019e-05,0.0013618773082271218
11911,0.009568925044732168,0.07107153534889221
11912,-0.014285187935456634,-0.0006180685013532639
11913,1.27231909846887,0.010230131447315216
11914,-0.005681168171577156,0.016569161787629128
11915,0.17724544927477837,0.0613153837621212
11916,-0.03739670291543007,0.4170125722885132
11917,0.09508908493444324,-0.0007506739348173141
11918,0.11211794428527355,0.036139845848083496
11919,0.011210411787033081,-0.1357632875442505
11920,0.06105459586251527,0.0057094646617770195
11921,1.721801768988371,0.07927124202251434
11922,0.001727905124425888,0.0009193290024995804
11923,0.4262884957715869,0.013108824379742146
11924,0.015914234332740307,0.033808633685112
11925,0.061469475738704205,0.00279207993298769
11926,3.695431587402709e-06,0.0014325650408864021
11927,0.3039119243621826,0.22116267681121826
11928,-0.09105090796947479,-0.16541096568107605
11929,0.03004300082102418,0.07468710839748383
11930,0.5968602299690247,-0.17765219509601593
11931,0.00615051988279447,0.0066256411373615265
11932,3.4106663102284074,0.05557912588119507
11933,-7.152514626795892e-06,0.007576112635433674
11934,0.0026184087910223752,0.006710386835038662
11935,0.04389309138059616,0.012372151017189026
11936,0.4333862401545048,-0.019236790016293526
11937,0.48646399250719696,0.0025939359329640865
11938,-0.0030741728842258453,-0.03241099417209625
11939,0.31540292501449585,-0.08759859204292297
11940,-0.003956224769353867,0.013058556243777275
11941,0.041883207857608795,0.024874232709407806
11942,1.0806216895580292,0.7395439147949219
11943,-0.013491173274815083,0.02403532899916172
11944,0.9373058080673218,0.07068134099245071
11945,2.4760606437921524,-0.1463090479373932
11946,-0.09967071190476418,0.1767023205757141
11947,0.0012654260208364576,0.10575181245803833
11948,0.38078951835632324,-0.14727851748466492
11949,0.01938573084771633,-0.006709989160299301
11950,-0.011797740589827299,0.0016436297446489334
11951,0.0038834838196635246,0.0017284844070672989
11952,0.32183343823999166,0.007860970683395863
11953,0.003532152928528376,0.005356575362384319
11954,0.010544836055487394,0.017109930515289307
11955,0.03672793321311474,0.12662988901138306
11956,0.0007338881259784102,0.004471860360354185
11957,0.05599024519324303,0.045477624982595444
11958,-0.006896448729094118,0.024754324927926064
11959,0.13139073457568884,0.03605155646800995
11960,-0.016043153358623385,-0.016584863886237144
11961,0.05107145011425018,-0.03355409577488899
11962,0.8391543561592698,0.059730999171733856
11963,-0.015439233859069645,0.01728086918592453
11964,0.15561826340854168,0.003967843949794769
11965,0.13255903869867325,-0.012987618334591389
11966,0.317196364980191,-0.0016774904215708375
11967,0.37718747556209564,-0.05195724219083786
11968,0.5933366119861603,-0.2117243856191635
11969,0.00011908259148185607,0.003809564746916294
11970,0.5785862952470779,-0.05562453716993332
11971,0.39603497087955475,-0.1432029902935028
11972,-0.045542240142822266,0.6182902455329895
11973,-0.014480582904070616,-0.014454081654548645
11974,0.3013443127274513,0.009334657341241837
11975,0.25236676720669493,0.0029150638729333878
11976,0.022050675004720688,0.020429469645023346
11977,0.05374012142419815,-0.03162303939461708
11978,0.043106942903250456,0.03882373124361038
11979,3.552317321009468e-05,0.012602725997567177
11980,-0.21826927363872528,-0.1151064857840538
11981,7.926911166578066e-05,0.01666606217622757
11982,0.010318305809050798,0.025672147050499916
11983,0.5164236910641193,-0.03998691588640213
11984,0.4005919620394707,0.048952244222164154
11985,0.2628577798604965,-0.01446126401424408
11986,5.4220377933233976e-05,0.0208762064576149
11987,-4.074751632288098e-05,0.006891455966979265
11988,0.00015376764895336237,0.02016606368124485
11989,0.8221399039030075,0.01880854368209839
11990,0.2363501200452447,0.004651506897062063
11991,0.006154167931526899,0.019532330334186554
11992,0.02842119988054037,0.003564467653632164
11993,-0.0006895980332046747,0.01283752266317606
11994,0.160072922706604,-0.03658430278301239
11995,0.42739667603746057,0.024655887857079506
11996,0.36945804581046104,0.023456957191228867
11997,0.02337780501693487,0.03499934449791908
11998,1.4204894974827766,0.18458086252212524
11999,0.3792811222374439,0.030495796352624893
12000,0.5774695370346308,0.0658169761300087
12001,0.5855390913784504,0.08030940592288971
12002,0.0022465032525360584,0.0014609317295253277
12003,0.33578789979219437,0.005187341943383217
12004,0.10415950044989586,-0.003677375614643097
12005,0.23840364813804626,-0.053100764751434326
12006,0.06888413010165095,-0.0007064002566039562
12007,0.17722865287214518,0.043433669954538345
12008,0.10668984241783619,0.053798943758010864
12009,0.0665539731271565,0.010676391422748566
12010,0.1959066092967987,-0.20435285568237305
12011,-0.006945871748030186,-0.006602363660931587
12012,0.0007921733777038753,0.006144159939140081
12013,0.37848005071282387,0.015051484107971191
12014,1.7062816619873047,-0.14168313145637512
12015,-0.023046989925205708,0.06906264275312424
12016,-0.020416472805663943,-0.01440041046589613
12017,0.05123742576688528,0.02114764228463173
12018,2.220693439245224,-0.06688174605369568
12019,0.03268195129930973,-0.005648697726428509
12020,0.00961388077121228,0.016196737065911293
12021,1.8085256963968277,-0.10193346440792084
12022,-7.957220077514648e-06,-0.0937311053276062
12023,0.05662622768431902,0.001956355758011341
12024,-0.06390257924795151,-0.062392719089984894
12025,0.13221122324466705,-0.01688738912343979
12026,-0.11279141530394554,-0.11971942335367203
12027,0.1693647876381874,0.07056830823421478
12028,1.3610783368349075,0.41212916374206543
12029,1.7691261041909456,0.09553616493940353
12030,0.0014546788297593594,-0.001202740822918713
12031,-0.060378425288945436,0.007780708372592926
12032,0.04792424850165844,-0.013908728957176208
12033,0.13102333154529333,0.06931805610656738
12034,0.11131655937060714,0.06712140887975693
12035,-0.000813022765214555,0.009948266670107841
12036,-0.0028689746977761388,0.019786018878221512
12037,0.0060306452214717865,-0.04311801865696907
12038,-0.19145962595939636,-0.011364787817001343
12039,0.16142078815028071,0.417960524559021
12040,-0.007726680263876915,-0.006951086223125458
12041,0.15993749909102917,0.004442339763045311
12042,-0.11120057106018066,-0.061133429408073425
12043,0.0071855958085507154,7.620081305503845e-06
12044,0.002210162507253699,0.02820536121726036
12045,0.34032128378748894,-0.009583281353116035
12046,0.015056020114570856,0.012145904824137688
12047,0.0002839157257312763,0.0038111144676804543
12048,0.4959268122911453,0.5182312726974487
12049,0.0014039711095392704,0.016235224902629852
12050,-0.004159435164183378,0.04640556499361992
12051,0.5276727378368378,-0.2111814022064209
12052,-0.012785355560481548,6.505660712718964e-05
12053,-0.12522679567337036,-0.41561490297317505
12054,0.06699914485216141,0.0721093937754631
12055,3.134318109601736,0.012054961174726486
12056,0.7688291370868683,-0.03537362068891525
12057,-0.06910487800836564,0.20762816071510315
12058,-0.0019321985892020166,0.005221047438681126
12059,0.03253995254635811,0.028917506337165833
12060,0.026790978852659464,0.01014954224228859
12061,-0.002365213818848133,0.04853536933660507
12062,-0.017314964905381203,-0.007520958781242371
12063,0.08908384293317795,0.24125754833221436
12064,1.882871825248003,-0.02229093760251999
12065,0.11525929626077414,0.03799828514456749
12066,-0.11429930292069912,-0.08917713165283203
12067,-0.010467618703842163,0.08659236878156662
12068,0.004139698856306495,0.01897435635328293
12069,0.9483442734926939,0.0933498665690422
12070,0.6450130715966225,0.03779608756303787
12071,-0.05532578472048044,-0.03417237475514412
12072,0.21960127353668213,-0.0695437341928482
12073,-0.12359562516212463,-0.14562183618545532
12074,0.003997405641712248,0.00946038868278265
12075,0.3198637692257762,0.0528537780046463
12076,1.1116746524348855,0.09231670200824738
12077,0.009172691032290459,0.11534106731414795
12078,0.1538284718990326,-0.1838414967060089
12079,-0.003996674902737141,0.0201023630797863
12080,0.010514204390347004,-0.00223701074719429
12081,0.03688698634505272,-0.010505201295018196
12082,0.029899140587076545,0.005757344886660576
12083,0.014357820502482355,0.07422064989805222
12084,-0.0156437074765563,0.39867573976516724
12085,0.18613756820559502,0.03755232319235802
12086,-0.003029736690223217,0.026523152366280556
12087,0.6781529039144516,-0.07659760117530823
12088,0.6234120987355709,-0.03628097102046013
12089,0.400117963552475,-0.06224295124411583
12090,0.003506151959300041,0.03678154945373535
12091,0.8556526079773903,-0.04721724987030029
12092,-0.00012096509453840554,0.0024001847486943007
12093,1.2468971908092499,-0.06816691160202026
12094,2.656822718679905,-0.10159554332494736
12095,0.0038831052370369434,-0.0008496309164911509
12096,0.016689477488398552,-0.0035618292167782784
12097,0.008832741528749466,0.0033041350543498993
12098,0.312553521245718,-0.0389350950717926
12099,0.0020702416077256203,0.039777133613824844
12100,0.025457905256189406,0.003766345325857401
12101,0.27994344756007195,-0.006850641220808029
12102,-0.003961097449064255,-0.03009776584804058
12103,0.37796526029706,0.021222896873950958
12104,-0.03033030778169632,-0.0017450638115406036
12105,0.06210152059793472,-0.008206064812839031
12106,-0.029659246802330015,0.457098126411438
12107,0.03013945580460131,0.029409507289528847
12108,0.044802939519286156,-0.021547984331846237
12109,0.04205915564671159,0.025502333417534828
12110,0.00016281092393910512,0.04213078320026398
12111,0.0003169885458191857,0.008683969266712666
12112,-0.03846181137487292,-0.03327178210020065
12113,1.6590962950140238,0.06768246740102768
12114,0.5881423950195312,0.004880130290985107
12115,0.031209081411361694,-0.11441323906183243
12116,1.442420284547552e-05,0.0012251960579305887
12117,0.13613837584853172,-0.019650332629680634
12118,0.004770593135617673,0.0008290794212371111
12119,0.3528453637845814,0.029918376356363297
12120,-0.0003818732807303604,0.01593373529613018
12121,-0.0008495562942698598,0.009477531537413597
12122,2.6702210561779793e-05,0.014694738201797009
12123,0.08679254725575447,-0.012195921503007412
12124,0.1345118898898363,-0.0156173100695014
12125,0.7501548025757074,0.003874516114592552
12126,0.929384171962738,-0.26088741421699524
12127,0.5247901054099202,0.0036490922793745995
12128,0.0003206367837265134,0.031299490481615067
12129,-0.08755175024271011,-0.095871701836586
12130,-0.08983454667031765,0.31491103768348694
12131,0.0677955374121666,-0.020639002323150635
12132,-0.04484901763498783,-0.051775094121694565
12133,-0.3239443153142929,-0.16082744300365448
12134,0.00018473766249371693,0.020062953233718872
12135,-0.01123055536299944,0.016380446031689644
12136,1.4673690721392632,-0.037168264389038086
12137,1.121258221566677,-0.026969311758875847
12138,-0.008052811957895756,-0.007469800300896168
12139,-0.1691717877984047,-0.1342429220676422
12140,0.013702282682061195,0.002455444075167179
12141,-0.010406849905848503,-0.02211974933743477
12142,0.2809184789657593,0.10083161294460297
12143,3.3211254123598337,0.008559336885809898
12144,0.016810141503810883,-0.023064881563186646
12145,0.5482595302164555,0.004026779904961586
12146,0.985028013586998,-0.031111188232898712
12147,0.0007870413735508921,0.02702142670750618
12148,-0.04301658645272255,-0.030782470479607582
12149,-0.005233199335634708,-0.005827195942401886
12150,0.022181631065905094,0.013500922359526157
12151,-0.06592271756380796,-0.020372536033391953
12152,0.8129566898569465,-0.003176390193402767
12153,0.12727982562500983,0.014445774257183075
12154,0.38366077467799187,0.00011655595153570175
12155,-0.0002859214073396288,0.006930842995643616
12156,0.07312002312391996,-0.00043523311614990234
12157,0.11896035075187683,0.22415360808372498
12158,0.23440414667129517,0.32255125045776367
12159,0.001231844762514811,0.0011132649378851056
12160,0.047573981966706924,0.004164022393524647
12161,-0.045996011942625044,0.08030940592288971
12162,0.07660749554634094,0.043843820691108704
12163,0.30576852336525917,0.02937370538711548
12164,0.2279215957969427,-0.012308723293244839
12165,-0.5190806835889816,-0.5638502240180969
12166,-0.009237498044967651,0.05355929583311081
12167,0.09248463809490204,0.16079606115818024
12168,-0.01969433354679495,-0.003289099782705307
12169,0.0668359324336052,0.02212735265493393
12170,0.2646886520087719,-0.019320359453558922
12171,0.0001156219223048538,0.012580434791743755
12172,0.04723747260868549,0.005845990497618914
12173,0.10975329205393791,0.005310766398906708
12174,0.5508856177330017,0.0723605528473854
12175,1.4648318141698837,-0.1748010367155075
12176,0.4337221533060074,0.9177676439285278
12177,0.007171025121351704,0.042797572910785675
12178,0.1254158616065979,-0.036683857440948486
12179,0.023432682268321514,0.15369269251823425
12180,0.022696310305036604,0.0022067748941481113
12181,0.7795907706022263,-0.03233245015144348
12182,0.004882453707978129,0.04857952892780304
12183,1.2965145222842693,-0.002217573579400778
12184,0.7540967464447021,0.021135151386260986
12185,-0.005057623377069831,0.012034005485475063
12186,-0.000790916383266449,0.05407704785466194
12187,0.0036754747852683067,0.0035625342279672623
12188,-0.0003256101772421971,0.07336172461509705
12189,-0.003052148676943034,0.12738870084285736
12190,0.10007624328136444,0.07468054443597794
12191,0.007276235264725983,0.0747329518198967
12192,0.16208831360563636,0.073180191218853
12193,0.20925460010766983,0.08698361366987228
12194,0.23722881078720093,-0.1258917599916458
12195,0.8299138061702251,-0.04268498718738556
12196,0.4510052320547402,0.03718109428882599
12197,0.15089806728065014,0.06540685892105103
12198,0.0773852742058807,0.12864568829536438
12199,0.08026856184005737,-0.0854124054312706
12200,0.0022416580468416214,0.012978660874068737
12201,0.023479666848288616,0.0069325631484389305
12202,0.0964009165763855,-0.05979369580745697
12203,0.09513446688652039,-0.008914953097701073
12204,0.5758960638195276,0.028232639655470848
12205,3.38443723320961,-0.14878566563129425
12206,0.12619663774967194,-0.11988495290279388
12207,0.21275005117058754,0.08720122277736664
12208,1.3719071550294757,0.10212056338787079
12209,0.02944069728255272,0.033040840178728104
12210,-0.022332659573294222,0.05539271980524063
12211,1.029362759552896,0.153732568025589
12212,-0.0010952781403830159,0.0003390749916434288
12213,0.26546122413128614,0.005293987225741148
12214,0.10783146135509014,-0.005096741020679474
12215,0.12373258918523788,0.07763063162565231
12216,0.00040713270300329896,0.0035590603947639465
12217,0.05518375849351287,0.00356087414547801
12218,0.17506343871355057,-0.026992328464984894
12219,0.7561404556035995,-0.01668010838329792
12220,0.0925048179924488,-0.009723338298499584
12221,0.8635268937796354,-0.018434803932905197
12222,0.17224657535552979,-0.03661041706800461
12223,0.008359478088095784,0.02334841899573803
12224,0.4346168674528599,0.008677124977111816
12225,0.03260557889007032,0.04487225040793419
12226,0.18784277513623238,0.004910800606012344
12227,0.02991150226444006,0.04365053027868271
12228,-0.006451308203395456,0.06971455365419388
12229,0.12606074661016464,0.017554733902215958
12230,-0.0030188960663508624,0.00547725148499012
12231,0.35818639397621155,0.005287850275635719
12232,0.01036874926649034,0.03994302824139595
12233,0.09005382843315601,0.025624534115195274
12234,-0.2270374894142151,-0.7014950513839722
12235,0.10900493094231933,0.0027653290890157223
12236,0.08897707238793373,0.10503634810447693
12237,-0.001822281803470105,0.008285924792289734
12238,-0.030824996007140726,-0.027423754334449768
12239,-0.020939271722454578,-0.02029159665107727
12240,0.08278457820415497,-0.024987924844026566
12241,0.010885739378863946,0.033601827919483185
12242,-0.02536301478743553,0.2639189660549164
12243,1.1414194353856146,0.021188128739595413
12244,5.090835582464933,-0.0001791585236787796
12245,0.004082838539034128,0.0082682054489851
12246,0.5854514501988888,0.08727532625198364
12247,0.35476697236299515,0.00357920303940773
12248,-0.15393710136413574,-0.273529589176178
12249,3.8414613865315914,-0.01671564392745495
12250,0.007224224507808685,-0.019729211926460266
12251,0.01798054203391075,0.001013830304145813
12252,0.40195413678884506,0.005628772079944611
12253,-0.22857035463675857,-0.1604899764060974
12254,-0.01311147166416049,-0.01568400301039219
12255,-0.024393875035457313,-0.015591801144182682
12256,0.030046780593693256,0.0018252423033118248
12257,-0.04388069175183773,-0.03631191328167915
12258,-0.012646591203520074,0.06626366078853607
12259,0.3276077058399096,0.07084247469902039
12260,0.028097960457671434,0.01945595070719719
12261,0.03374384716153145,-0.007686946541070938
12262,-0.0172935351729393,-0.02286551147699356
12263,-0.009021298494189978,0.006607731804251671
12264,-0.000202618888579309,0.00740745197981596
12265,2.0599595606327057,-0.1200079619884491
12266,-0.04582153772935271,0.4481516480445862
12267,0.017000406980514526,-0.12315259873867035
12268,0.49987640604376793,-0.00434110127389431
12269,0.9780582874518586,0.0025945701636373997
12270,0.00800808826352295,0.006932920776307583
12271,1.0202692411839962,0.0035206638276576996
12272,1.0238777585327625,0.0683685839176178
12273,-0.008201238029869273,0.29358527064323425
12274,0.572503849864006,0.06382881104946136
12275,0.0013672899222001433,0.07546965777873993
12276,0.1417661253362894,-0.003291982226073742
12277,0.13151326775550842,-0.04405052959918976
12278,-0.20255333185195923,-0.2072628289461136
12279,1.4407655000686646,-0.14160382747650146
12280,0.347363218665123,0.11815480887889862
12281,0.1700820883270353,0.004091051407158375
12282,-0.029355093836784363,0.11689253151416779
12283,0.42079235054552555,-0.012463009916245937
12284,0.16915838792920113,0.004120051860809326
12285,-0.002286846050992608,0.07063978165388107
12286,0.004725293518276885,0.0010292475344613194
12287,0.05983558110892773,-0.0016396716237068176
12288,-0.001953502622200176,0.004307791590690613
12289,0.033522509038448334,0.012059144675731659
12290,-0.018463238957338035,0.014942718669772148
12291,0.013771291181910783,0.0038531676400452852
12292,0.007274271920323372,0.0018234755843877792
12293,0.4076334573328495,-0.008123714476823807
12294,0.0008991619106382132,0.0310288667678833
12295,-0.011911349021829665,0.010966368019580841
12296,-0.003028217728569871,0.004387363791465759
12297,0.16008519381284714,-0.030891112983226776
12298,0.11057984083890915,0.21836745738983154
12299,0.06055356003344059,0.028817323967814445
12300,0.42047832906246185,0.35454893112182617
12301,1.5140077844262123,0.25857651233673096
12302,0.012294566258788109,0.10190652310848236
12303,-0.034184571355581284,0.004560895264148712
12304,0.04596319422125816,0.031250961124897
12305,0.028482644818723202,0.0095579344779253
12306,-0.0546608567237854,-0.0509016290307045
12307,0.022015957161784172,-0.011222105473279953
12308,0.026687756879255176,0.014091161079704762
12309,0.6154534965753555,-0.09436392784118652
12310,0.49584339559078217,0.3050801753997803
12311,-0.3255413770675659,0.6291376948356628
12312,0.7035871669650078,-0.029486550018191338
12313,0.0024969315418275073,0.0010810826206579804
12314,0.055116161704063416,-0.0822208970785141
12315,0.011536994017660618,0.06942421197891235
12316,0.5846024230122566,-0.02000383660197258
12317,-0.28531941026449203,-0.2332712858915329
12318,0.10643960954621434,0.04192968085408211
12319,2.983409598469734,-0.1742033213376999
12320,-0.03226139675825834,-0.03684815764427185
12321,-0.004993245005607605,-0.031004469841718674
12322,0.03581445664167404,0.0009960923343896866
12323,0.006657815538346767,0.018680071458220482
12324,0.8038726560771465,-0.04412753880023956
12325,-0.018307974562048912,0.005509085953235626
12326,0.0013515990285668522,0.006279811263084412
12327,0.12188720423728228,0.03083314746618271
12328,-0.003066155593842268,-0.006516244262456894
12329,1.5385453253984451,-0.0033610761165618896
12330,-0.00351747527201951,0.043764423578977585
12331,0.010908022581133991,0.030888719484210014
12332,1.474935457110405,-0.013376589864492416
12333,0.0004960098303854465,0.001505367923527956
12334,0.7013770304620266,0.07739682495594025
12335,0.06935104355216026,-0.02456773817539215
12336,0.03633563593029976,-0.021507028490304947
12337,-0.0002857662475435063,0.0007419197354465723
12338,-0.05595924367662519,-0.02555665373802185
12339,-0.00015843519940972328,0.0057444097474217415
12340,0.009055770002305508,-0.002326593268662691
12341,0.0024414437264204027,0.024754324927926064
12342,0.20623710099607706,0.022030502557754517
12343,0.05608732206746936,0.04357650876045227
12344,0.0636800229549408,-0.038813136518001556
12345,0.5375847513787448,0.04206370934844017
12346,0.6048828875645995,-0.0026702354662120342
12347,0.044309696182608604,0.6238212585449219
12348,0.03704322222620249,0.020431119948625565
12349,0.2776520070619881,0.0009357808157801628
12350,2.466477934271097,-0.013542165979743004
12351,0.073921337723732,-0.0264652818441391
12352,0.025136463344097137,0.015703536570072174
12353,-0.03739411383867264,-0.052136510610580444
12354,0.08817131072282791,-0.003658995032310486
12355,0.025578461587429047,-0.05299688130617142
12356,0.0069177355617284775,-0.0004046577960252762
12357,0.0001583992925588973,0.01777159981429577
12358,0.08243131637573242,0.1443038284778595
12359,-0.01861934713087976,0.05300513654947281
12360,-0.07579797506332397,-0.13495279848575592
12361,0.046029019926209,0.0013617582153528929
12362,0.023117557168006897,0.06400452554225922
12363,0.10681875329464674,0.03928655385971069
12364,0.4256283640861511,-0.0628759115934372
12365,0.26686326414346695,0.020425304770469666
12366,-0.010415568947792053,-0.01887161284685135
12367,-0.030166931450366974,0.08826296776533127
12368,0.0014267354272305965,0.0001832147827371955
12369,0.009818405727855861,0.04053723067045212
12370,0.04392184689640999,0.02542142942547798
12371,0.020404567942023277,0.020002126693725586
12372,0.0004077161029272247,0.005478395149111748
12373,-0.027674665674567223,-0.038327235728502274
12374,-5.0065900722984225e-06,0.07369591295719147
12375,0.008815478067845106,0.019737619906663895
12376,0.16133448015898466,0.028766389936208725
12377,0.035296558402478695,0.030356619507074356
12378,0.3828403949737549,-0.20862767100334167
12379,-0.00020298082381486893,0.007191501557826996
12380,2.111587405204773,-0.008294977247714996
12381,0.10589167010039091,0.02101641148328781
12382,0.06715607270598412,0.611293613910675
12383,0.007199014071375132,0.04211697354912758
12384,-0.0328928679227829,-0.091696597635746
12385,1.263288289308548,-0.2443612515926361
12386,0.018706741277128458,0.03600260615348816
12387,0.388201255351305,-0.013834264129400253
12388,-0.040036303966189735,-0.03294945880770683
12389,0.0812944732606411,0.09343795478343964
12390,0.004354072734713554,-0.0010284166783094406
12391,-0.003477315418422222,0.05989793315529823
12392,-0.21702737244777381,-0.20804879069328308
12393,-0.023323785047978163,0.11298452317714691
12394,0.8095869133248925,0.07012540102005005
12395,0.18466980755329132,0.032596081495285034
12396,-0.0006686639389954507,0.006420495919883251
12397,-0.003738782979780808,0.07147136330604553
12398,0.33006180822849274,-0.018421899527311325
12399,0.010207293322309852,0.0419597253203392
12400,0.00011574539587400068,0.002726883627474308
12401,-0.014631598489359021,0.01906696707010269
12402,0.07919320743530989,0.011365917511284351
12403,1.8743046708405018,-0.034376610070466995
12404,0.006331481214147061,0.0030963539611548185
12405,0.029420718550682068,-0.04939810931682587
12406,0.0003425352624617517,0.13591794669628143
12407,0.004939079808536917,0.0007808830705471337
12408,-0.08756072074174881,-0.07933629304170609
12409,1.9274430125951767,-0.012486782856285572
12410,0.3668350428342819,0.06567316502332687
12411,-0.0036336396260594483,0.0018383183050900698
12412,0.007515799254179001,0.015363531187176704
12413,0.1425267606973648,-0.10614322870969772
12414,0.29613324999809265,-0.2908785045146942
12415,-0.015423141419887543,-0.0647585541009903
12416,-0.02404504898004234,0.006456155329942703
12417,0.3769264817237854,0.07190488278865814
12418,0.06121700443327427,0.08381455391645432
12419,0.1926947645843029,0.012237336486577988
12420,0.4735051393508911,-0.04813475161790848
12421,-0.000566637609153986,0.006044918205589056
12422,2.1457522052514832e-06,0.002721876837313175
12423,0.02685562614351511,-0.00247916579246521
12424,0.18023065384477377,0.18713714182376862
12425,0.6493641845881939,0.030444703996181488
12426,-0.0026413407176733017,0.018642626702785492
12427,0.04177449457347393,0.41495445370674133
12428,2.1746623031795025,0.009402740746736526
12429,0.006565643232315779,-0.0007064002566039562
12430,0.29324086382985115,-0.02833886817097664
12431,-0.1438673883676529,0.026856988668441772
12432,-0.028475275437813252,0.0031335651874542236
12433,0.08039402915164828,0.04016141593456268
12434,0.1362859085202217,-0.06038384139537811
12435,1.9038140643388033,0.02682037279009819
12436,0.011581113561987877,0.003115112893283367
12437,-0.006978920195251703,0.014016073197126389
12438,1.0945858284831047,0.053628332912921906
12439,0.05767436418682337,0.00999422650784254
12440,0.09877770394086838,-0.005214529111981392
12441,-0.3297191858291626,-0.45534035563468933
12442,3.6428895220160484,-0.09684786200523376
12443,0.280527563765645,-0.010025698691606522
12444,0.5928686875849962,-0.0022370358929038048
12445,0.023879837011918426,0.00728747621178627
12446,0.15048420778475702,0.005915813148021698
12447,0.012597823864780366,0.005955449305474758
12448,0.00030676089227199554,0.07728992402553558
12449,0.00197170814499259,0.019778667017817497
12450,0.01781380921602249,-0.02920597419142723
12451,0.009956131941871718,0.01627269573509693
12452,0.023859607987105846,0.039473824203014374
12453,0.11537895631045103,-0.005756022408604622
12454,0.04916672222316265,0.019011711701750755
12455,1.489587128162384,-0.019518345594406128
12456,0.0848328301217407,0.02517320215702057
12457,0.28506070375442505,-0.005060464143753052
12458,0.11487342789769173,-0.008699133060872555
12459,0.22207599878311157,-0.07743416726589203
12460,0.18110872618854046,0.0028597936034202576
12461,-0.0016572303138673306,0.03168247267603874
12462,0.0019564232788980007,-0.001221675192937255
12463,0.26026157662272453,0.028864718973636627
12464,0.45626503974199295,-0.026948239654302597
12465,0.055822322028689086,0.09348033368587494
12466,0.09529456030577421,0.024785857647657394
12467,-0.0134696364402771,0.09586267918348312
12468,0.5416454970836639,0.1501481533050537
12469,-4.0649491666044923e-05,0.0074117667973041534
12470,0.4328084960579872,-0.01217808946967125
12471,1.5824328809976578,-0.0950673371553421
12472,-0.010320383124053478,0.023620573803782463
12473,0.07825884222984314,-0.1205601841211319
12474,1.0034725330770016,0.0005272552371025085
12475,0.2625850685290061,0.001888479571789503
12476,0.6438864599913359,0.024992743507027626
12477,0.000315687560942024,0.004987511318176985
12478,1.4224680364131927,-0.006985746324062347
12479,1.896839827299118,-0.028547346591949463
12480,0.000416392256738618,0.0037209964357316494
12481,0.03830194799229503,0.04512197524309158
12482,0.048142582178115845,0.00944880023598671
12483,1.1090750992298126,0.7648143768310547
12484,1.3218453004956245,-0.06290802359580994
12485,9.530922397971153e-07,0.0008594595128670335
12486,0.14397278102114797,0.07643924653530121
12487,0.5492623178288341,0.06119406595826149
12488,-0.10850299522280693,-0.10703492164611816
12489,0.11421888507902622,0.008158957585692406
12490,0.09101150929927826,-0.011616304516792297
12491,0.7711607813835144,-0.12942403554916382
12492,0.12953712046146393,0.04542374610900879
12493,0.27401083894073963,0.017610492184758186
12494,0.16777004301548004,-0.011385630816221237
12495,0.22625859454274178,0.010663570836186409
12496,0.0003922501055058092,0.007009257562458515
12497,0.0036101192235946655,0.010024158284068108
12498,1.1681608157232404e-05,0.010704071260988712
12499,4.52408648468554,-0.012775616720318794
12500,0.009959072922356427,0.0006923539331182837
12501,0.037080069072544575,0.017944850027561188
12502,-0.0006332905031740665,0.07338307797908783
12503,0.19494247436523438,0.05900196731090546
12504,-0.007025989703834057,0.015017349272966385
12505,-0.019373461380600927,-0.02175610512495041
12506,-0.00514249294064939,0.0031402213498950005
12507,0.02081670332700014,0.0150847053155303
12508,0.002181069925427437,0.09519001096487045
12509,0.00016809883527457714,0.003024196717888117
12510,0.552786573767662,-0.07142851501703262
12511,-1.7879719962365925e-06,0.01892893947660923
12512,2.835646316409111,-0.008212357759475708
12513,0.12931562587618828,0.03363840654492378
12514,0.021792075131088495,0.03278329223394394
12515,0.21802081889472902,0.02907908335328102
12516,0.0009026005864143372,0.07932531833648682
12517,1.9176210723817348,0.08687183260917664
12518,-0.09204304218292236,-0.17577774822711945
12519,-0.010552655439823866,0.0008059758692979813
12520,0.013649581465870142,-0.003204860258847475
12521,1.4782265201210976,0.004279956221580505
12522,-0.03367739752866328,0.05412302911281586
12523,-0.00018022233416559175,0.010587828233838081
12524,0.9186115004122257,-0.00510906707495451
12525,0.5738765187561512,0.10675011575222015
12526,-0.1336994469165802,0.8065515160560608
12527,1.201999619603157,-0.16698291897773743
12528,-0.0811799896764569,-0.0746045708656311
12529,-0.008626304566860199,0.38155820965766907
12530,-0.000326559274981264,0.0010555821936577559
12531,0.002513648330932483,0.02374768629670143
12532,0.06610437482595444,0.14379900693893433
12533,0.007283882237970829,0.03052695281803608
12534,0.09324081428349018,0.050905317068099976
12535,0.6776862936094403,0.019479140639305115
12536,0.8050474226474762,-0.29301831126213074
12537,-0.015635094518074766,-0.008441216312348843
12538,0.4929700642824173,0.009291812777519226
12539,0.0022404836308851372,0.0014252933906391263
12540,0.001600187795702368,0.011881424114108086
12541,0.6235629953444004,-0.022756267338991165
12542,0.027101448504254222,0.0026314423885196447
12543,0.11110854614526033,-0.002148823346942663
12544,-0.009805089794099331,0.005705084651708603
12545,0.09702987316995859,0.005495981313288212
12546,0.178989474195987,-0.0013079443015158176
12547,0.10818031057715416,0.0723385214805603
12548,-0.10495179891586304,-0.04880005121231079
12549,-0.010905169925536029,-0.0037590889260172844
12550,0.23502277582883835,0.015090793371200562
12551,-0.03196093812584877,0.018050871789455414
12552,0.0072418078780174255,0.04221390187740326
12553,0.007128957557142712,0.02418319508433342
12554,-0.010426074266433716,-0.03992955759167671
12555,0.07347699254751205,0.010619685053825378
12556,-0.05803612247109413,-0.023373357951641083
12557,0.08171078123268671,0.0009424719028174877
12558,0.027788350358605385,-0.0199939776211977
12559,-0.040233734995126724,-0.04933623597025871
12560,0.0008706512453500181,0.0033938514534384012
12561,0.0036759588308632376,0.0012933146208524704
12562,0.012752192269545048,0.04233505204319954
12563,-0.0004420395925990306,0.006989038549363613
12564,0.00744348949752748,0.04033845290541649
12565,0.084972083568573,-0.12059294432401657
12566,0.08587950188666582,0.021995339542627335
12567,2.1021549943834543,0.00395592488348484
12568,-3.5762769812208717e-07,0.004300984553992748
12569,5.683855852112174e-05,0.007186973933130503
12570,-0.021109044551849365,-0.012652445584535599
12571,0.01738506049150601,0.006578044034540653
12572,0.0006645667745033279,0.0026639432180672884
12573,3.808643065392971,0.3537883162498474
12574,0.4795241877436638,-0.0596143901348114
12575,1.9599034334532917,-0.0013141180388629436
12576,0.03449676185846329,0.10848411917686462
12577,0.2231409647502005,0.025881251320242882
12578,2.5509792976663448e-05,0.0012001624563708901
12579,-0.03202943503856659,-0.04352156072854996
12580,-0.010995976403355598,-0.01370649691671133
12581,0.028467483818531036,-0.002009499818086624
12582,0.01435832679271698,0.0754140317440033
12583,0.0023139099939726293,0.007006191182881594
12584,0.004725927719846368,0.07776405662298203
12585,0.4011860005557537,0.01671571657061577
12586,0.054405780509114265,-0.02022409811615944
12587,0.1672358512878418,-0.1934133768081665
12588,-6.886851042509079e-05,0.0008562495931982994
12589,-0.0008509332546964288,0.019270027056336403
12590,0.009432336315512657,0.007159115746617317
12591,0.7994080819189548,0.05458026006817818
12592,0.1536748904036358,0.005165077280253172
12593,0.12665566243231297,0.007897304370999336
12594,0.14226625487208366,-0.04040059447288513
12595,0.36045150458812714,-0.07374484091997147
12596,0.0004067468544235453,0.04214926064014435
12597,1.2884542793035507,-0.056639011949300766
12598,-0.0002997649262397317,0.03169053792953491
12599,1.6247635185718536,-0.01405283808708191
12600,0.12715713027864695,-0.0018033427186310291
12601,-0.17151139676570892,0.11029720306396484
12602,0.000350375659763813,0.07091125100851059
12603,-0.026528961956501007,0.003797415643930435
12604,-0.002223932184278965,0.04462463781237602
12605,0.14781420677900314,-0.0004769167862832546
12606,0.1992328786291182,0.018584363162517548
12607,0.1522371545433998,0.027699947357177734
12608,0.10973756131716073,0.021822193637490273
12609,0.7798901423811913,-0.02869999222457409
12610,0.18386589363217354,-0.005899548530578613
12611,-0.037377082742750645,0.0836784765124321
12612,0.23107333108782768,-0.00755029683932662
12613,1.0261202901601791,-0.11345519870519638
12614,-0.012678065802901983,0.03143696486949921
12615,-0.0020694294944405556,0.005452064797282219
12616,0.005794135387986898,0.014573194086551666
12617,0.39347077906131744,0.011390969157218933
12618,0.0014817446208326146,0.007208182010799646
12619,-0.1678464151918888,-0.05029672384262085
12620,0.4804057776927948,0.009037107229232788
12621,0.0006580096669495106,0.003208596259355545
12622,0.10270251333713531,0.05644705891609192
12623,-0.0014492673799395561,0.007929847575724125
12624,0.23969613062217832,0.043868012726306915
12625,0.9893788546323776,-0.06933438777923584
12626,-0.1698821224272251,-0.05341438949108124
12627,0.4095654869452119,-0.0019024387001991272
12628,0.5054806470870972,0.061125025153160095
12629,-0.06899440079927445,0.24125754833221436
12630,-0.05240323953330517,-0.05344614386558533
12631,-0.0019709207117557526,0.011557312682271004
12632,1.1982632726430893,-0.21963101625442505
12633,0.004570683464407921,0.021254848688840866
12634,0.005364986893255264,0.021430604159832
12635,0.004474312896491028,0.0024980283342301846
12636,-0.2797091566026211,-0.21852022409439087
12637,3.144040238112211e-05,0.00026268791407346725
12638,0.017109572887420654,0.05445369333028793
12639,-0.03502557799220085,0.03372250497341156
12640,0.0001807038820516027,0.006950563285499811
12641,0.02473290264606476,0.06192207336425781
12642,2.7566388621926308,-0.0327099934220314
12643,-1.4424216743691431e-05,0.0014313729479908943
12644,-0.08140358957462013,-0.07691765576601028
12645,0.07272237399592996,0.028923368081450462
12646,0.0013071331777609885,0.002674211049452424
12647,-0.00036323885433375835,0.001256804447621107
12648,0.33429913222789764,-0.022067535668611526
12649,-0.0043376380344852805,0.03019184060394764
12650,-0.007283151149749756,0.7392339706420898
12651,0.010682899504899979,-0.001179971732199192
12652,0.516988955438137,-0.020825054496526718
12653,0.022993221879005432,-0.001002882607281208
12654,0.07729274872690439,0.010933795012533665
12655,0.002932686125859618,0.019846521317958832
12656,0.07524711824953556,0.03298585116863251
12657,-0.08776614606380463,0.06192207336425781
12658,-0.015067228581756353,0.030173664912581444
12659,1.514618962071836,-0.002497851848602295
12660,-0.0913088247179985,-0.04775283485651016
12661,0.00019284349400550127,0.042432788759469986
12662,-0.0027975691482424736,0.013396822847425938
12663,-0.028024926781654358,-0.031356096267700195
12664,0.012710154056549072,-0.19223588705062866
12665,-0.006609524134546518,0.030215997248888016
12666,0.0011333232396282256,0.007521874271333218
12667,0.043025655671954155,0.023734865710139275
12668,-0.0008380568760912865,0.00775533402338624
12669,0.10984431207180023,0.05438334494829178
12670,0.0646372027695179,0.049954015761613846
12671,0.12076875567436218,-0.1681193858385086
12672,-0.06458983942866325,-0.03927033394575119
12673,0.09936577826738358,-0.01794748567044735
12674,0.0938159440702293,0.006636736448854208
12675,-0.013888765126466751,0.0006839614361524582
12676,-0.04199153231456876,-0.018456820398569107
12677,0.15854872204363346,0.006048191338777542
12678,1.1434118822216988,-0.11683492362499237
12679,-0.0006174022855702788,0.07120239734649658
12680,0.19730324298143387,0.07033514231443405
12681,-0.024404846131801605,0.1056678369641304
12682,0.1986192911863327,0.010149192065000534
12683,0.00032388383988291025,0.025555191561579704
12684,0.2572804968804121,0.01982811652123928
12685,-0.00046245756675489247,0.03398478776216507
12686,0.3624548465013504,0.4396147131919861
12687,0.00012932493700645864,0.005449190270155668
12688,0.7181379199028015,0.01881597191095352
12689,0.0008279113098978996,0.041075389832258224
12690,0.11492079635354457,0.008906523697078228
12691,0.09338273899629712,0.029618270695209503
12692,-0.039062803611159325,-0.0021533407270908356
12693,0.1369405146688223,0.014058997854590416
12694,0.34655839763581753,0.1079062670469284
12695,0.10261889547109604,0.0757322683930397
12696,0.10492991330102086,0.020532872527837753
12697,0.0031745191663503647,0.03567628562450409
12698,0.13157478719949722,0.07469671964645386
12699,0.08061825484037399,0.008598804473876953
12700,0.9316118955612183,0.08505210280418396
12701,-0.02220207244157791,0.015090793371200562
12702,0.008729869266971946,0.04612481966614723
12703,-0.00405504769878462,0.0027759340591728687
12704,0.016105756163597107,0.013393975794315338
12705,0.01470493184751831,0.03500410169363022
12706,3.3152602910995483,-0.17503023147583008
12707,0.053677008487284184,0.02746492624282837
12708,0.10510876774787903,-0.015705686062574387
12709,0.21501629054546356,0.23085518181324005
12710,-0.014604432042688131,-0.01362680085003376
12711,0.0025682239793241024,0.0003927284851670265
12712,-0.0004097525552424486,0.007031577173620462
12713,-0.0024088360369205475,0.012404244393110275
12714,-0.00020013749599456787,0.01912471279501915
12715,0.8203286565840244,-0.005646048113703728
12716,0.016192869894439355,0.021702269092202187
12717,0.20366106345318258,0.017659146338701248
12718,0.002784700889606029,0.016105711460113525
12719,2.174086593091488,-0.09018716216087341
12720,0.005166241666302085,0.033827703446149826
12721,0.02440228732302785,0.025130152702331543
12722,0.7735673487186432,0.10540106892585754
12723,-0.018292536238732282,-0.00756942480802536
12724,0.003761729341931641,0.003499788697808981
12725,-0.013233663514256477,-0.024911951273679733
12726,0.5386619828641415,0.08579772710800171
12727,0.006152136251330376,0.0031492654234170914
12728,-0.0034028395057248417,0.003841460682451725
12729,0.0,0.007453608326613903
12730,-0.08829570561647415,-0.0525161549448967
12731,-0.037405488546937704,0.005307607352733612
12732,-0.0005794325843453407,0.042764853686094284
12733,-0.010172300040721893,-0.11327650398015976
12734,-0.03509192168712616,-0.02855764701962471
12735,0.07401097333058715,0.027722636237740517
12736,0.014670057455077767,0.0029054165352135897
12737,0.0010508038976695389,0.005337266717106104
12738,0.9755816981196404,-0.07316876947879791
12739,0.012978289509192109,0.039408810436725616
12740,0.011266993125900626,0.014706245623528957
12741,-0.0019167566299438474,0.032596081495285034
12742,-0.014200844801962376,0.015270935371518135
12743,0.013505763839930296,0.04336602985858917
12744,0.017612204886972904,0.04777093604207039
12745,-0.01875207293778658,0.0016535371541976929
12746,0.5306035727262497,0.03701591491699219
12747,-0.023583179116249083,-0.025965822860598564
12748,-0.4265200924128294,-0.37427961826324463
12749,-0.051281556487083435,-0.09048573672771454
12750,0.7095876969397068,0.05478878691792488
12751,0.04790784791111946,-0.030743107199668884
12752,0.03363369801081717,0.01535450853407383
12753,0.09812534786760807,-0.016065943986177444
12754,0.07493855804204941,-0.01079201977699995
12755,-4.172316046435753e-06,0.00728518795222044
12756,-0.0395297622308135,-0.02486494556069374
12757,0.940351314842701,0.011696435511112213
12758,0.4090775679796934,-0.021957093849778175
12759,0.45622798800468445,-0.08411210775375366
12760,0.6433299984782934,-0.0011618603020906448
12761,-0.006573906168341637,-0.013576444238424301
12762,-0.05530741065740585,0.2001495063304901
12763,0.06535564176738262,0.02167605236172676
12764,0.058840684592723846,0.008152583613991737
12765,0.10960623808205128,0.00500776432454586
12766,0.9321771524846554,-0.011370327323675156
12767,-0.006322327419184148,0.003693000413477421
12768,0.022889846935868263,-0.02000882476568222
12769,0.03473402699455619,0.6489860415458679
12770,0.006593669299036264,-0.00029257265850901604
12771,-0.266773235052824,0.031205326318740845
12772,-0.1528415186330676,0.9898238182067871
12773,0.03709295392036438,0.01454225368797779
12774,0.16974709182977676,-0.08465127646923065
12775,-0.16248828382231295,-0.12297932803630829
12776,6.37616467429325e-05,0.010566999204456806
12777,0.194064162671566,-0.0265329759567976
12778,0.17178822308778763,-0.0014389008283615112
12779,3.906132385134697,-0.007238335907459259
12780,0.0005347417109078378,0.007571821101009846
12781,0.047112174332141876,-0.07009774446487427
12782,0.12528270669281483,0.034159258008003235
12783,0.08674798905849457,-0.007362315431237221
12784,0.18380820751190186,-0.18128620088100433
12785,0.22494244575500488,-0.02126471698284149
12786,3.427348345518112,-0.10596438497304916
12787,0.2161642722785473,0.03559098020195961
12788,0.10273496154695749,0.04019087553024292
12789,0.5843937993049622,0.21951761841773987
12790,0.12593703158199787,-0.00042043067514896393
12791,0.0030832113698124886,0.0018901070579886436
12792,0.052269503474235535,-0.03000396490097046
12793,0.2897129189223051,0.005854671820998192
12794,0.03402003273367882,-0.02765628695487976
12795,0.0037197891995310785,0.07268212735652924
12796,-0.15489687025547028,-0.24085257947444916
12797,0.11915941582992673,0.04211191087961197
12798,0.7263696789741516,0.3832399547100067
12799,0.01574641466140747,0.12979421019554138
12800,0.4864787831902504,0.06621669232845306
12801,1.8204818069934845,-0.005546897649765015
12802,1.554896041750908,0.05944852530956268
12803,-0.24410000443458557,0.7573626041412354
12804,-0.000767272082157433,0.02835581824183464
12805,-0.036545650102198124,-0.041005734354257584
12806,-0.07825644267722964,-0.07149609923362732
12807,-0.002104231098201126,0.027830680832266808
12808,0.007582475431263447,-0.0026956889778375626
12809,-0.0018909483042079955,0.030071280896663666
12810,0.17273740470409393,-0.06668578088283539
12811,0.1427645613439381,0.06963936984539032
12812,-0.0007725749164819717,-0.009045246988534927
12813,0.09332775324583054,0.017241887748241425
12814,-0.04182964889332652,-0.034318868070840836
12815,0.006491106236353517,0.1010717898607254
12816,1.2970470003783703,0.002625882625579834
12817,0.13869548961520195,-0.022784046828746796
12818,-0.025036249309778214,0.0027964189648628235
12819,0.015018526930361986,-0.0006151390261948109
12820,-0.017877397127449512,-0.02424737438559532
12821,0.5037638694047928,-0.05824071913957596
12822,0.00766587583348155,0.0017511346377432346
12823,-0.006153967085992917,0.001072330866008997
12824,1.5155802220106125,0.07137300074100494
12825,0.8094145059585571,-0.0371924489736557
12826,-0.027149245142936707,-0.0930638387799263
12827,0.04658262646989897,0.02130194753408432
12828,1.4849099833518267,-0.00996402371674776
12829,0.03272905480116606,0.024374470114707947
12830,0.0005233497067820281,0.04155116155743599
12831,0.1376759596168995,-6.116926670074463e-05
12832,-0.0014877545181661844,0.020764360204339027
12833,-0.008516767993569374,0.014946253970265388
12834,0.0017965417355298996,-0.003686091862618923
12835,0.7600706908851862,-0.02152090147137642
12836,0.047755587846040726,8.389400318264961e-05
12837,0.9497755542397499,0.20015498995780945
12838,0.3662431240081787,-0.028472542762756348
12839,-0.009878006763756275,0.014855494722723961
12840,1.2737744878977537,-0.001630537211894989
12841,-0.008302607166115195,0.02308158576488495
12842,0.0003144312649965286,0.005121753551065922
12843,-0.5894521474838257,-0.7512445449829102
12844,0.13169528264552355,0.016412071883678436
12845,0.2259676307439804,0.35997283458709717
12846,-0.020312482491135597,-0.024255629628896713
12847,1.6276287287473679,-0.19504457712173462
12848,0.0022189136361703277,0.0739591121673584
12849,0.24209590256214142,-0.016709085553884506
12850,0.048818618059158325,-0.029525205492973328
12851,-6.68741414528995e-05,0.007222128566354513
12852,-0.007972210296429694,0.01459558680653572
12853,0.0006102839256527659,0.0012254344765096903
12854,0.07879967242479324,0.03418261557817459
12855,-0.054532783571630716,-0.02817942202091217
12856,0.17721771262586117,-0.011762218549847603
12857,-0.050755021162331104,-0.029643652960658073
12858,-0.007083505799528211,0.01335532683879137
12859,0.1570279784500599,-0.02444230392575264
12860,0.10907889157533646,-0.007110618054866791
12861,0.5518858823925257,-0.00719462800770998
12862,0.10411011427640915,-0.025605380535125732
12863,-0.002043322194367647,-0.005175892263650894
12864,0.9568722248077393,-0.16820332407951355
12865,-0.056500814855098724,0.062019482254981995
12866,-0.0006448133935919032,0.00991479679942131
12867,0.004908621311187744,0.06578969955444336
12868,-0.32181191816926,-0.35166406631469727
12869,0.17385625839233398,-0.029170572757720947
12870,1.1840899735689163,0.32328325510025024
12871,2.078259937465191,0.08967608958482742
12872,0.36097417399287224,-0.016040265560150146
12873,0.0018585212528705597,0.09285323321819305
12874,-0.036444712430238724,-0.07284713536500931
12875,0.016899897949770093,0.004601532593369484
12876,0.008440591394901276,-0.06465982645750046
12877,0.008485044343397022,0.005100804381072521
12878,0.038510377053171396,0.029764356091618538
12879,0.04920927807688713,0.011792469769716263
12880,2.2755213901400566,-0.02421647310256958
12881,0.08622957020998001,-0.005608312785625458
12882,0.018448812421411276,-0.0033368035219609737
12883,0.2010483741760254,0.033381566405296326
12884,0.0028178085922263563,0.0025516615714877844
12885,0.003032086417078972,0.09345903247594833
12886,-0.008882129564881325,0.004110448062419891
12887,0.0028327362961135805,0.004132979549467564
12888,-0.5248540714383125,-0.5408419370651245
12889,0.03616959135979414,0.289719820022583
12890,0.3071082979440689,0.02020258456468582
12891,-5.518522812053561e-05,0.0012611590791493654
12892,-0.008972257492132485,-0.002332993783056736
12893,0.11137853935360909,-0.023854300379753113
12894,0.0015585939399898052,0.002450090367347002
12895,0.07925702817738056,0.016705023124814034
12896,-0.1032419204711914,-0.3830035924911499
12897,0.014124975888989866,0.00027906172908842564
12898,0.6130999401211739,-0.03190823644399643
12899,2.6756533682346344,-0.14393171668052673
12900,0.00028425638447515666,0.007228446193039417
12901,0.0769585371017456,-0.020786037668585777
12902,-0.0001880040019750593,0.043360285460948944
12903,-0.027727613002061842,-0.019846703857183456
12904,-0.01870512281311676,0.05487934127449989
12905,0.03444198053330183,0.06591871380805969
12906,-0.003582954639568925,0.04546273499727249
12907,-0.006573164835572243,0.00031138863414525986
12908,0.16500821709632874,0.06955429166555405
12909,0.26006971299648285,0.026304222643375397
12910,0.7478919327259064,-0.10738416761159897
12911,0.05430639581754804,0.0003785286098718643
12912,0.08019321598112583,0.013693749904632568
12913,0.10206675389781594,0.027091460302472115
12914,0.05075145012233406,0.0037747430615127087
12915,0.04212002083659172,-0.00197409326210618
12916,0.004266445932444185,0.014566955156624317
12917,-0.00925311935134232,-0.009163119830191135
12918,0.0010456460295245051,0.03440770134329796
12919,0.04377954825758934,-0.014556365087628365
12920,-0.13772962894290686,-0.10475017130374908
12921,0.1818612040951848,-0.006299243774265051
12922,0.01228038314729929,-0.008332590572535992
12923,-0.03687478136271238,-0.045784179121255875
12924,1.7635227665305138,-0.0044540781527757645
12925,0.00025323033332824707,0.2566737234592438
12926,0.0065851956605911255,0.0490519218146801
12927,0.07711202930659056,0.03466310724616051
12928,0.0005420077941380441,0.07284218072891235
12929,0.1389195680967532,0.004245927091687918
12930,-0.018379554618149996,-0.01750972867012024
12931,0.2833684515208006,-0.01070760190486908
12932,0.16570593416690826,-0.14067290723323822
12933,1.803210087120533,0.08318883925676346
12934,-0.049915055045858026,-0.047814156860113144
12935,-0.09315770491957664,-0.024377360939979553
12936,0.19537927955389023,0.03967218101024628
12937,0.13720309548079967,0.013767130672931671
12938,-0.003218438709154725,0.0018917708657681942
12939,0.003960392437875271,0.07674044370651245
12940,-0.004467805381864309,-0.0038308347575366497
12941,0.010391083254944533,0.051926806569099426
12942,-0.2535078674554825,-0.27461758255958557
12943,0.18786407262086868,0.016063157469034195
12944,0.004452275112271309,0.004294144921004772
12945,-0.008789049237966537,0.11751636862754822
12946,0.0018665865063667297,0.03873642161488533
12947,0.1021907739341259,-0.016358807682991028
12948,-0.09770235419273376,-0.1628534495830536
12949,0.005718305706977844,0.008284120820462704
12950,-0.00042510079219937325,-0.00018613692373037338
12951,0.7167396061122417,-0.029990660026669502
12952,-4.787609213963151e-05,0.02307029999792576
12953,-0.4991951584815979,0.023278236389160156
12954,-0.006492456421256065,-0.020085018128156662
12955,0.6276369690895081,-0.049249522387981415
12956,0.8273091930896044,-0.013179902918636799
12957,0.4089752063155174,0.07413814216852188
12958,0.17070353124290705,-0.001979053020477295
12959,0.018729583360254765,0.07214032858610153
12960,0.0684150904417038,-0.050478316843509674
12961,0.027333758305758238,0.025502176955342293
12962,0.1525269653648138,-0.013354836963117123
12963,0.2169836461544037,0.037487536668777466
12964,1.0021729171276093,-0.0003316625952720642
12965,0.47933206520974636,0.14094318449497223
12966,0.0035220114223193377,0.015469585545361042
12967,0.022157236002385616,0.03271415829658508
12968,0.1841343641281128,-0.03276786953210831
12969,0.2955823168158531,-0.05791456252336502
12970,0.004335416946560144,0.03474438562989235
12971,0.23733961582183838,-0.027694640681147575
12972,-0.021908756345510483,0.058220431208610535
12973,0.018223429506178945,0.07867461442947388
12974,-7.031281711533666e-06,0.0316963791847229
12975,0.029760189354419708,0.1915801763534546
12976,0.019237032160162926,-0.01424071192741394
12977,0.18794641643762589,0.02994920313358307
12978,0.06730935908854008,0.04662977159023285
12979,-0.003610573709011078,0.010290931910276413
12980,-0.024921462405472994,0.07670273631811142
12981,0.6312007009983063,0.007265325635671616
12982,0.06927803624421358,-0.002697361633181572
12983,-0.002643030136823654,0.06052648276090622
12984,0.6924718739464879,0.02018073946237564
12985,0.1389804482460022,-0.2604409158229828
12986,0.4220495242625475,0.05681535601615906
12987,0.38638944644480944,0.004522814881056547
12988,0.0005372475357035,0.0012197124306112528
12989,0.035815343260765076,-0.010120590217411518
12990,0.7473014406859875,-0.03672396391630173
12991,-0.0409353356808424,-0.042910318821668625
12992,0.09560006856918335,-0.1098209023475647
12993,-0.0607175612822175,0.04755300283432007
12994,0.9401233457028866,-0.0038352329283952713
12995,-0.00012051134035573341,0.008822251111268997
12996,0.0009123669588007033,0.03375319764018059
12997,-2.5033900783455465e-06,0.010797375813126564
12998,0.003407688103616238,0.03642529994249344
12999,0.23626678809523582,-0.008859768509864807
13000,0.00040839321445673704,0.006533539388328791
13001,0.0029566740267910063,0.04142561927437782
13002,0.22733413241803646,0.0031255055218935013
13003,-0.0006061586027499288,0.010045226663351059
13004,6.723077967762947e-05,0.0037314274813979864
13005,-0.006054060213500634,0.040413748472929
13006,0.2978465147316456,0.00428430549800396
13007,0.1551581926178187,0.1340816617012024
13008,-0.08680052310228348,-0.1839582324028015
13009,-0.05954294092953205,0.009709745645523071
13010,0.37921909615397453,0.02390814945101738
13011,1.2576631805859506,0.014771774411201477
13012,-0.10212789475917816,0.09881597757339478
13013,-0.027027911972254515,0.10568609833717346
13014,0.06782152783125639,0.157319113612175
13015,0.40757061541080475,-0.04285605251789093
13016,0.00024480544379912317,0.04653777554631233
13017,0.1468971010763198,0.029242152348160744
13018,0.0447164922952652,-0.0015726834535598755
13019,0.8927772305905819,-0.040220584720373154
13020,-0.003979758417699486,0.020093906670808792
13021,0.08308913558721542,-0.059005118906497955
13022,1.2765871584415436,-0.15512356162071228
13023,0.27839565835893154,-0.011638961732387543
13024,0.04258681973442435,0.0014959238469600677
13025,0.010497663170099258,-0.006190737709403038
13026,-0.011411921819671988,-0.0068887099623680115
13027,-0.013849486829712987,-0.008267086930572987
13028,0.0007674053149457905,0.010790223255753517
13029,0.024926202779170126,0.03571929782629013
13030,-0.001923492869536858,0.040906861424446106
13031,0.009243783880956471,0.005859543569386005
13032,0.030116570182144642,0.004359154962003231
13033,0.28203958831727505,0.009630952030420303
13034,0.03289377689361572,-0.11607149243354797
13035,-0.07625065697357059,-0.07008249312639236
13036,0.1529871952952817,0.014487642794847488
13037,0.5576065769419074,0.002816384192556143
13038,0.017564518377184868,0.13413792848587036
13039,-0.0003731813048943877,0.009143640287220478
13040,0.02002602070569992,0.01100010797381401
13041,0.05304845795035362,-0.0189750287681818
13042,0.0008025623392313719,0.02948683872818947
13043,-0.2612880803644657,-0.24180686473846436
13044,0.004444634192623198,0.02444913052022457
13045,0.009723068680614233,-0.0027089437935501337
13046,0.02803114801645279,-0.031602393835783005
13047,0.014887910554534756,0.018794255331158638
13048,-0.008867371594533324,9.034853428602219e-05
13049,-5.960462772236497e-07,0.006570043507963419
13050,0.1702850367873907,0.011242015287280083
13051,0.07831789937335998,0.003085513599216938
13052,0.002049394097412005,0.006677136290818453
13053,4.152604651637375,0.02887667343020439
13054,-0.01934657385572791,0.09711379557847977
13055,0.13930929265916348,0.036157555878162384
13056,0.07273959345184267,0.07075545936822891
13057,-0.5323434174060822,0.16562741994857788
13058,5.908477216959,-0.007803440093994141
13059,0.22165339160710573,0.11770244687795639
13060,-0.0036334097385406494,-0.010494323447346687
13061,0.14368926361203194,0.009613648056983948
13062,-0.00018196567543782294,0.07327961921691895
13063,0.5863794032484293,0.03115507774055004
13064,0.20825619250535965,0.016300536692142487
13065,2.0349975638091564,-0.03625630587339401
13066,0.3375398963689804,-0.09971248358488083
13067,0.23212261823937297,0.007645515259355307
13068,0.2543373927474022,-0.03598322346806526
13069,0.20297272503376007,-0.07377079129219055
13070,0.005731892064213753,0.41495445370674133
13071,-0.005132220685482025,-0.009764159098267555
13072,0.2830713093280792,-0.17772485315799713
13073,0.047621000558137894,0.005263242870569229
13074,-0.029841488227248192,-0.014730945229530334
13075,0.27071432769298553,-0.07576241344213486
13076,-0.06773023307323456,-0.06428109109401703
13077,1.8634364306926727,-0.24196699261665344
13078,0.018428047187626362,0.010281450115144253
13079,-0.006517540547065437,0.017056049779057503
13080,-9.583874907548307e-05,0.030443036928772926
13081,0.08777923136949539,-0.023699045181274414
13082,-1.656825770623982e-05,0.006451794877648354
13083,-0.03025776892900467,-0.033114828169345856
13084,0.06842962373048067,0.11341743171215057
13085,0.0019309224444441497,0.015096777118742466
13086,0.016303442418575287,0.010480452328920364
13087,-8.142739534378052e-05,-0.05354037880897522
13088,0.0567680315580219,0.0019700198899954557
13089,0.003412028541788459,0.09208600223064423
13090,0.02028723806142807,-0.002366257831454277
13091,0.1196492025628686,0.03545715659856796
13092,0.014310711994767189,-0.004424986429512501
13093,2.429793268442154,0.03054267168045044
13094,-0.01668273052200675,-0.01497028861194849
13095,0.0003210846334695816,0.033783938735723495
13096,1.3549863398075104,-0.238631933927536
13097,-1.7761321942089126e-05,0.008809243328869343
13098,0.35574739426374435,0.047035060822963715
13099,0.11504332162439823,0.05119434744119644
13100,0.01571516750846058,0.03318461403250694
13101,0.4516645409166813,0.008960843086242676
13102,0.12008373811841011,-0.0010841824114322662
13103,0.0003022483142558485,0.001157725928351283
13104,0.3741893731057644,-0.04078034311532974
13105,0.07164280489087105,-0.005173616111278534
13106,0.017630090937018394,0.033917516469955444
13107,0.004798152585863136,0.010590927675366402
13108,0.005128215765580535,0.023376505821943283
13109,0.13129148285952397,0.031098201870918274
13110,-0.02411902684252709,-0.020257290452718735
13111,0.0028454881539801136,0.01061838399618864
13112,0.6890842169523239,0.26996874809265137
13113,-0.07346199452877045,0.09854172170162201
13114,-0.10418439097702503,-0.12649911642074585
13115,-0.009169576689600945,-0.015396546572446823
13116,0.25302083790302277,-0.042961910367012024
13117,0.0198095072992146,0.03953556716442108
13118,-0.046223817858844995,-0.0193609818816185
13119,0.44361448287963867,0.15512341260910034
13120,-0.00486740842461586,-0.00037224777042865753
13121,0.28149606101214886,0.010174760594964027
13122,0.16854954790323973,-0.0024221264757215977
13123,0.013523006346076727,0.00046007009223103523
13124,0.001954851672053337,0.002138034673407674
13125,-0.014650111086666584,0.053109683096408844
13126,0.003427005256526172,0.04178004711866379
13127,1.601661827415228,0.03911607339978218
13128,0.007831192575395107,0.00367035623639822
13129,-0.003634879016317427,0.027175188064575195
13130,-0.008389599621295929,-0.010389020666480064
13131,0.15568885207176208,0.026782941073179245
13132,1.5296000726521015,-0.01939348131418228
13133,-0.011693276464939117,0.0027554258704185486
13134,0.602213067933917,0.08282878249883652
13135,0.1470862738788128,-0.016988608986139297
13136,0.036782047944143414,0.001388028496876359
13137,0.033609453588724136,0.029106538742780685
13138,-0.01273561455309391,0.0012761736288666725
13139,-0.12822587601840496,0.2652484178543091
13140,-0.016483320447150618,0.02740190550684929
13141,0.006098255966207944,0.0073011512868106365
13142,0.0011553023964552267,0.008957067504525185
13143,0.010789927560836077,0.04458833113312721
13144,0.21535078901797533,-0.008246864192187786
13145,-0.00046420540660619715,0.00031138863414525986
13146,1.5756007749587297,0.00029928097501397133
13147,0.011438922258093953,0.04029291495680809
13148,-0.014285037759691477,-0.010563604533672333
13149,0.008400258142501116,0.00099635636433959
13150,0.06481590308248997,-4.1950494050979614e-05
13151,0.021356258541345596,-0.002254762686789036
13152,0.125458724796772,0.02544267103075981
13153,0.055818239226937294,-0.002897102851420641
13154,0.2272399365901947,-0.14105647802352905
13155,0.00019833484839182347,0.014657307416200638
13156,-0.0019365507178008556,0.04239382594823837
13157,0.6161106154322624,0.337836891412735
13158,-0.005523444415302947,0.01851792447268963
13159,0.0007005422085057944,0.0011639244621619582
13160,3.316000271588564,-0.048319168388843536
13161,0.01747653540223837,0.03359420225024223
13162,-0.02100431127473712,-0.019467048346996307
13163,0.01673408574424684,0.013937696814537048
13164,-0.005058635026216507,0.08023299276828766
13165,0.0025375423720106483,0.007045181468129158
13166,-0.005719607230275869,0.036664921790361404
13167,-0.032993973940610884,0.08036941289901733
13168,0.002380650315899402,0.04597793519496918
13169,0.016758971381932497,0.017771178856492043
13170,0.4731114748865366,0.002479289658367634
13171,-0.0011329373810440302,0.04278053343296051
13172,0.00014971456857892917,0.008859428577125072
13173,0.17511378042399883,0.004121827427297831
13174,0.01989376824349165,-0.0032001440413296223
13175,0.319783133250894,0.004457440227270126
13176,0.014580120332539082,0.0005139876157045364
13177,0.01920680834155064,0.020117904990911484
13178,0.013963684439659119,-0.11920739710330963
13179,0.02743399888277054,0.251041054725647
13180,0.0888817310333252,-0.0005969107151031494
13181,0.07339843362569809,-0.03399065136909485
13182,0.017768735997378826,0.03127116337418556
13183,0.022370466962456703,0.069852814078331
13184,0.019337774720042944,0.09771896153688431
13185,0.008289781195344403,0.007013905793428421
13186,0.2951115779578686,-0.0019773407839238644
13187,-0.03467114269733429,0.1502290666103363
13188,2.9802274710277743e-06,0.0027278373017907143
13189,-0.0811720984056592,-0.08012158423662186
13190,-0.013713463209569454,0.026372885331511497
13191,1.399262354709208,-0.007860230281949043
13192,0.16193708777427673,0.05565354973077774
13193,0.8843687027692795,-0.07010172307491302
13194,0.3859161138534546,-0.025856325402855873
13195,0.23789463471621275,-0.004245277494192123
13196,-0.05020102858543396,-0.40414851903915405
13197,-0.07918115705251694,-0.09363610297441483
13198,1.7611777931451797,-0.10167047381401062
13199,-0.00021264702081680298,-0.0016210153698921204
13200,1.1167916133999825,-0.11415617167949677
13201,0.09707171842455864,0.027149748057127
13202,0.09358065202832222,-0.023031163960695267
13203,0.5036218464374542,-0.10279333591461182
13204,0.05052693234756589,0.002020907122641802
13205,0.03879622579552233,0.0030605115462094545
13206,0.05320065561681986,-0.002940285950899124
13207,0.3749237284064293,-0.08117301017045975
13208,0.014973462093621492,0.0961248129606247
13209,0.48316049575805664,-0.05356382578611374
13210,0.46790268272161484,-0.022951582446694374
13211,-0.0026136760716326535,-0.0004876644816249609
13212,0.002984723076224327,0.006836411543190479
13213,0.28167297691106796,0.04597800225019455
13214,0.07407600013539195,-0.005678992718458176
13215,-0.01961426343768835,0.06951123476028442
13216,-0.030161696020513773,0.17379632592201233
13217,1.3601325955241919,-0.006890152581036091
13218,0.14024616964161396,0.08043034374713898
13219,-0.027071677148342133,-0.05739479139447212
13220,-7.271662980201654e-06,0.010655813850462437
13221,0.00529058463871479,-0.01444743387401104
13222,2.5587168484926224,0.0048509035259485245
13223,-0.000766245648264885,0.002112310379743576
13224,-0.05209758784621954,0.028962664306163788
13225,0.3861920041963458,0.028823651373386383
13226,0.8777337353676558,-0.016169989481568336
13227,0.011483719572424889,0.1317504495382309
13228,0.27020723512396216,0.02181423455476761
13229,0.08141637640073895,0.004213280510157347
13230,0.4244042504578829,0.01482902467250824
13231,-0.12109234929084778,-0.006781578063964844
13232,-0.008649045135825872,0.11887644231319427
13233,0.9002315700054169,-0.31941258907318115
13234,0.06060908501967788,-0.002538097556680441
13235,0.16880829259753227,-0.03483230993151665
13236,0.017256684601306915,0.019829563796520233
13237,0.001565317521453835,0.07881905883550644
13238,0.034421784337610006,0.0022649201564490795
13239,0.005690314574167132,0.02944760024547577
13240,0.09531291387975216,-0.01492166519165039
13241,0.00020230902009643614,0.008432276546955109
13242,0.0002078283578157425,-0.006526377983391285
13243,1.2663824409246445,-0.051336225122213364
13244,-0.3554743230342865,0.4960283637046814
13245,0.08613403234630823,0.02292656898498535
13246,0.018351524537138175,0.04188105836510658
13247,1.4305095987765526e-06,0.008958617225289345
13248,0.022200550884008408,0.0010636309161782265
13249,0.008847773016896099,0.005870887544006109
13250,0.01277186127845198,0.031723324209451675
13251,0.001558875199407339,0.07031690329313278
13252,0.16243724524974823,-0.05603655427694321
13253,0.027603283524513245,-0.017717445269227028
13254,-0.09762388840317726,-0.006419926881790161
13255,2.1993135511875153,-0.11281956732273102
13256,-0.02761161793023348,0.0010671988129615784
13257,0.001457787526305765,0.002623892156407237
13258,0.008294818690046668,0.009448855184018612
13259,0.16045331512577832,0.04546945542097092
13260,0.21416353434324265,-0.01975494623184204
13261,0.06642754096537828,0.08729389309883118
13262,0.1999204456806183,-0.17855766415596008
13263,0.4629486948251724,-0.03798671066761017
13264,-0.018962973728775978,-0.021339142695069313
13265,0.006823439209256321,0.04580139368772507
13266,0.0020621800795197487,0.062409669160842896
13267,1.1887905970215797,-0.05675022304058075
13268,0.3895518630743027,-0.10635195672512054
13269,-0.00017510011275589932,0.016124296933412552
13270,0.01237555081024766,0.028100278228521347
13271,0.2722547650337219,-0.04160367697477341
13272,0.00936054580961354,0.03615332767367363
13273,0.8733176290988922,-0.13124632835388184
13274,0.9414214212447405,0.0012130532413721085
13275,-0.001366002019494772,0.015554508194327354
13276,0.23822994530200958,0.030337881296873093
13277,1.1541061624884605,-0.022532671689987183
13278,0.03763878345489502,-0.01730313152074814
13279,-0.008808128535747528,0.08523781597614288
13280,0.00016902289735298837,0.03381695970892906
13281,0.013345211278647184,0.020488880574703217
13282,-0.009114646818488836,0.08958461880683899
13283,0.07793702039634809,0.021527942270040512
13284,-0.002386275678873062,0.03032766282558441
13285,0.23087069392204285,-0.08437785506248474
13286,0.005186751484870911,-0.020082851871848106
13287,0.004674417548812926,0.0037331138737499714
13288,0.11279042018577456,0.06570100039243698
13289,0.047079190611839294,0.08992356061935425
13290,0.0008837582245178055,0.0011964670848101377
13291,0.009893551772402134,0.020062953233718872
13292,1.9591484740376472,-0.044081930071115494
13293,-0.10618001129478216,0.18158933520317078
13294,0.21410522609949112,0.4071412980556488
13295,-0.028346247971057892,-0.06586766242980957
13296,0.11200659209862351,0.03606468439102173
13297,0.0166942086070776,0.12699903547763824
13298,-0.004193645469058538,0.0695364773273468
13299,0.016849565436132252,0.0062223272398114204
13300,-0.009029418928548694,-0.005709640681743622
13301,1.1017882227897644,-0.5166955590248108
13302,0.07422039844095707,0.013934323564171791
13303,0.0019808951765298843,0.018206648528575897
13304,0.0007581093668704852,0.07208102941513062
13305,0.7584082372486591,0.08239209651947021
13306,0.006748018776997924,0.030764874070882797
13307,0.008439018274657428,0.002125535160303116
13308,0.6951237842440605,-0.0002981051802635193
13309,0.018711430951952934,0.004016348160803318
13310,0.024937033653259277,0.030205875635147095
13311,0.0004192792148387525,0.004719659220427275
13312,-2.2649725792689424e-06,0.007614494767040014
13313,0.17866700910963118,0.03149827569723129
13314,0.0022678524255752563,0.004649251699447632
13315,-0.0019030305556952953,-0.007165445014834404
13316,0.1417704625055194,0.018976788967847824
13317,0.7939163818955421,-0.01668742299079895
13318,0.22774100443348289,0.01837153732776642
13319,0.0024073850363492966,0.02703157439827919
13320,0.004097136261407286,0.0048138112761080265
13321,0.16192328929901123,-0.2419157177209854
13322,0.8255176357924938,0.10590492188930511
13323,-0.054797228425741196,0.4039470851421356
13324,1.5025790203362703,0.008910523727536201
13325,0.08774713426828384,-0.013455035164952278
13326,0.7629176676273346,0.15682712197303772
13327,0.03319624811410904,-0.04452402889728546
13328,0.0011876671924255788,0.03177396580576897
13329,-0.009801405016332865,0.03105577453970909
13330,0.6028515649959445,-0.0024658385664224625
13331,1.6090908646583557,-0.2555253505706787
13332,9.905585284286644e-05,0.004279884975403547
13333,4.8577731102705,-0.05180787295103073
13334,-0.010538267437368631,0.005272509530186653
13335,-0.05693766474723816,-0.179266557097435
13336,0.6936216610483825,0.02720671147108078
13337,0.4711480885744095,-0.039305202662944794
13338,-0.11669737659394741,-0.10696829855442047
13339,0.021184234879910946,0.020437635481357574
13340,-0.015000976622104645,-0.08876922726631165
13341,0.06307199969887733,0.009591352194547653
13342,0.003327279817312956,0.003255351446568966
13343,0.05837598629295826,0.05265706777572632
13344,0.2535948761506006,0.005949235986918211
13345,0.2939260439015925,0.0027135806158185005
13346,0.005013118381612003,0.01618458516895771
13347,8.964038170233835e-05,0.0035563185811042786
13348,0.04635472223162651,-0.01645222306251526
13349,-0.0394952530041337,0.05548695847392082
13350,0.16865370608866215,0.009720105677843094
13351,-0.06287234276533127,-0.10437959432601929
13352,-0.005781080573797226,0.06772452592849731
13353,0.019320746883749962,0.04179169610142708
13354,-0.05440688133239746,-0.10809825360774994
13355,0.0025983709056163207,0.0013112189481034875
13356,0.010163656435906887,-0.003154182806611061
13357,0.08183762431144714,-0.07117976248264313
13358,0.17498404829530045,0.1169838160276413
13359,0.0013149160658940673,0.005580724682658911
13360,0.010847219731658697,0.023462150245904922
13361,-0.003024569828994572,0.06723078340291977
13362,0.055412341840565205,0.021810729056596756
13363,0.014623229391872883,0.020597025752067566
13364,-0.02109083265531808,-0.017012111842632294
13365,0.023581303423270583,0.10080133378505707
13366,0.003935767337679863,0.005935436114668846
13367,0.16334773844573647,0.002251008991152048
13368,-0.6347128376364708,-0.6131347417831421
13369,-0.006528474390506744,-0.03196471184492111
13370,0.37763573229312897,0.5208699107170105
13371,-9.118895650317427e-05,0.0013330315705388784
13372,0.043199557811021805,0.03888658806681633
13373,0.6141505762934685,0.019161406904459
13374,-0.016079885885119438,0.014411021023988724
13375,0.40392062813043594,0.05951913446187973
13376,0.46060651540756226,-0.15203455090522766
13377,0.39001843333244324,-0.015428638085722923
13378,-0.0030448725447058678,-0.006718453951179981
13379,0.10023051127791405,0.007105855271220207
13380,-0.014201648533344269,-0.06576002389192581
13381,0.26971952989697456,0.6313668489456177
13382,0.3808676525950432,-0.007394878193736076
13383,-0.12691417336463928,-0.13710300624370575
13384,0.020017672330141068,-0.03891315311193466
13385,1.6230874545872211,-0.0004022209905087948
13386,0.0121494613122195,0.1033388078212738
13387,1.9932445706799626,0.06061045452952385
13388,0.0037932367995381355,0.09759249538183212
13389,0.0006536458386108279,0.015227442607283592
13390,0.08356782235205173,0.020672691985964775
13391,0.5355013757944107,-0.07382439076900482
13392,0.24229093082249165,-0.002107168547809124
13393,0.06899561919271946,-0.015666160732507706
13394,-0.006813369691371918,0.005362844094634056
13395,0.01596801495179534,0.006068827118724585
13396,0.09503822959959507,0.14030708372592926
13397,0.010506237391382456,0.030310552567243576
13398,0.6075338758528233,-0.03627902641892433
13399,-0.0013844561763107777,0.06388916820287704
13400,0.15319799818098545,0.02879411168396473
13401,-0.000312362659315113,0.03320038318634033
13402,-0.011486141011118889,0.0964193344116211
13403,0.2749837189912796,-0.017076928168535233
13404,0.3138154670596123,-0.04404991865158081
13405,-0.07679378613829613,0.018439576029777527
13406,1.5231855064630508,-0.04213543236255646
13407,1.6598274037241936,-0.020194850862026215
13408,0.015749137513921596,0.0025939743500202894
13409,0.12111031264066696,0.05383344739675522
13410,0.22026746976189315,0.022991888225078583
13411,0.0034278834937140346,0.006448111496865749
13412,0.014435620047152042,-0.0040198806673288345
13413,1.5157149136066437,-0.15037044882774353
13414,0.025991878705099225,0.007717268541455269
13415,0.1627421843004413,0.02967887930572033
13416,-0.1940929451957345,-0.09559805691242218
13417,0.008431459311395884,0.043841730803251266
13418,0.005959205329418182,0.09226993471384048
13419,-0.8937985897064209,-0.4384937286376953
13420,0.05622061714529991,-0.02333688735961914
13421,-0.0008994758172775619,0.0005127048934809864
13422,0.005222934763878584,0.031169632449746132
13423,0.0011482778936624527,-0.00015216926112771034
13424,0.02759259776212275,0.0020404274109750986
13425,0.001904797158204019,0.10500276833772659
13426,1.6319160759449005,-0.1373397707939148
13427,0.042403869330883026,-0.02546270191669464
13428,0.003834312956314534,0.0009561771876178682
13429,0.009184148162603378,0.0954282134771347
13430,0.05098527576774359,0.0016699666157364845
13431,0.10127703845500946,-0.04422399774193764
13432,-0.006478369818069041,-0.0003653760068118572
13433,3.2336936201900244,-0.025790231302380562
13434,0.0006322290864773095,0.001106585143133998
13435,0.5406470373272896,-0.027216952294111252
13436,-0.008576285326853395,-0.006754742935299873
13437,0.9521443396806717,0.0229487344622612
13438,2.0974861942231655,-0.015437456779181957
13439,0.0022334710229188204,0.004368528723716736
13440,-0.001246487197931856,0.016899390146136284
13441,0.17088893055915833,0.009247776120901108
13442,0.1786104217171669,0.02192007750272751
13443,-0.5649803429841995,0.4824492335319519
13444,-0.008342341287061572,-0.005400847643613815
13445,1.0344433784484863,0.03192606195807457
13446,0.9356810748577118,-0.16613008081912994
13447,-0.22408655285835266,-0.026841044425964355
13448,0.018647961784154177,0.0022996459156274796
13449,0.004637179896235466,0.012063469737768173
13450,0.02465631812810898,-0.049834243953228
13451,-0.007131004706025124,0.013172803446650505
13452,0.1806791927665472,0.04501807689666748
13453,-0.044296763837337494,0.12299150228500366
13454,-0.0217251256108284,-0.01686132699251175
13455,0.032006705179810524,0.02297363243997097
13456,0.015359532786533237,0.007006394676864147
13457,0.009949694945826195,0.0026776513550430536
13458,-0.006382136605679989,0.014976618811488152
13459,0.9547721282579005,0.03890141844749451
13460,0.002881474792957306,-0.0038659998681396246
13461,0.16944211721420288,0.0008194819092750549
13462,0.8401018977165222,-0.3288303017616272
13463,-0.0003020194162672851,0.005177567712962627
13464,0.1527779307216406,-0.00570983812212944
13465,0.008159500313922763,0.0019834532868117094
13466,-0.02891161385923624,-0.028658146038651466
13467,0.006507762096589431,0.006519955582916737
13468,0.0358172794803977,-0.0048690903931856155
13469,-0.0018725283443927765,-0.006018220447003841
13470,0.012054761871695518,0.007580585777759552
13471,-0.02350998017936945,0.04578039050102234
13472,0.07946600671857595,0.030173663049936295
13473,-0.05348612740635872,0.002027742564678192
13474,0.08086609095335007,0.026415102183818817
13475,0.3435919899493456,0.0013172850012779236
13476,-0.034057421260513365,0.03837084397673607
13477,0.0824276048806496,0.0004368192167021334
13478,0.09630782902240753,-0.0006173774600028992
13479,0.7628318965435028,-0.08141648769378662
13480,0.0718255564570427,0.05646651238203049
13481,1.258422676473856,-0.05318295210599899
13482,0.7708624601364136,-0.00994621217250824
13483,0.4728827178478241,-0.14264428615570068
13484,0.05147545784711838,0.001135554164648056
13485,-0.0017640961887082085,0.014442562125623226
13486,-0.02004280686378479,0.002635866403579712
13487,0.5483675934374332,0.007363436743617058
13488,-0.13824627920985222,-0.1089593842625618
13489,0.06240865122526884,0.02980845794081688
13490,-0.011551135568879545,0.10443376004695892
13491,3.746610775589943,-0.013726836070418358
13492,1.8698171079158783,-0.040672317147254944
13493,0.1251463065855205,0.013679638504981995
13494,0.049939244985580444,0.030272476375102997
13495,1.5573429688811302,0.012861698865890503
13496,0.0003126320498267887,0.01078450120985508
13497,0.018674202263355255,0.01895967125892639
13498,0.017732873209752142,0.031936272978782654
13499,-0.009291552007198334,0.08970470726490021
13500,0.19585148245096207,-0.09911015629768372
13501,0.04416482406668365,0.002279033651575446
13502,0.005315947812050581,0.020831061527132988
13503,0.03721328405663371,0.047077350318431854
13504,0.45742520689964294,-0.06926339864730835
13505,0.00598438098859333,0.03139307722449303
13506,0.002690320077817887,0.0041435216553509235
13507,0.0036884453147649765,-9.369826875627041e-05
13508,0.866132527589798,-0.1232292652130127
13509,0.25639467500150204,0.18241213262081146
13510,0.026599988341331482,-0.18390506505966187
13511,0.008675881545059383,0.00170506804715842
13512,0.01463603600859642,0.0375077985227108
13513,0.025697719771414995,0.02280152216553688
13514,0.03504958748817444,-0.23039600253105164
13515,0.006439210832468234,0.0033329478465020657
13516,-0.012593064457178116,0.015990685671567917
13517,0.3370360836852342,0.04352604225277901
13518,-0.011514734709635377,0.06410638988018036
13519,0.016335648484528065,-0.0008944431319832802
13520,0.16559901185974013,0.033505283296108246
13521,0.028878524724859744,0.027354629710316658
13522,2.635255940258503,-0.0063310787081718445
13523,0.009672053623944521,0.046334076672792435
13524,0.3012281358242035,-0.3309154808521271
13525,0.01020873460220173,0.015862219035625458
13526,0.13151433318853378,0.005948029458522797
13527,0.13953319936990738,-0.021070335060358047
13528,0.0065401154570281506,0.003724763635545969
13529,0.2864802274852991,-0.028503555804491043
13530,0.00046599796041846275,-0.0023015369661152363
13531,0.7050777412950993,0.03049311414361
13532,0.023612643592059612,0.13285022974014282
13533,0.454725980758667,-0.040930651128292084
13534,0.005248418767005205,0.03718109428882599
13535,-0.0006007262563798577,0.005726160015910864
13536,0.028055054630385712,0.035774581134319305
13537,-0.6183466389775276,-0.5624687671661377
13538,0.0037197891995310785,0.07268212735652924
13539,0.009172672221902758,0.009948266670107841
13540,-8.070021794992499e-05,0.004205979406833649
13541,1.338789589703083,-0.022036951035261154
13542,0.0020931619219481945,0.13893748819828033
13543,1.249626100063324,-0.34429994225502014
13544,0.050789639353752136,-0.0054695457220077515
13545,-4.6603730879724026e-05,0.012442882172763348
13546,0.26767714880406857,0.055937863886356354
13547,0.10722105763852596,-0.009237386286258698
13548,-0.0010975605982821435,0.0015283579705283046
13549,-0.011220311522483825,0.0018910691142082214
13550,-0.011100237956270576,0.12424731999635696
13551,-0.017964009195566177,-0.02429056167602539
13552,0.293277008458972,0.08265744894742966
13553,0.05583573132753372,-0.015650229528546333
13554,1.2830969914793968,-0.03156043216586113
13555,0.407775997184217,0.03351230546832085
13556,0.0019258488900959492,0.02064361609518528
13557,0.0034825243055820465,0.009246919304132462
13558,0.009629718028008938,0.02418159320950508
13559,0.2733962913043797,0.024470509961247444
13560,-0.06367903761565685,0.05120290815830231
13561,2.669478550553322,-0.029798945412039757
13562,-0.03237904980778694,0.014183737337589264
13563,0.4886214016005397,0.06927694380283356
13564,0.7535497806966305,-0.001765519380569458
13565,0.00033057901600841433,0.008706615306437016
13566,0.160950523102656,0.002052168594673276
13567,0.027979138307273388,0.0012616012245416641
13568,0.021651418384863064,0.07909435778856277
13569,0.0017934915667865425,0.007311749737709761
13570,0.4284484349191189,0.04141076281666756
13571,1.2087988927960396,-0.11131381243467331
13572,0.3344539999961853,0.5414881110191345
13573,0.0072679590457482846,0.0014322074130177498
13574,0.0010326787014491856,0.006634829565882683
13575,0.3976700494531542,0.03833392262458801
13576,-0.003308364190161228,0.12652920186519623
13577,0.7703137546777725,0.002314675599336624
13578,0.2838948220014572,-0.07592855393886566
13579,-0.013104659505188465,0.031811125576496124
13580,-0.021677085373084992,0.002126917243003845
13581,-1.1897645890712738e-07,0.15893134474754333
13582,-0.0001348075456917286,0.03211072087287903
13583,-0.02147489003255032,-0.014325219206511974
13584,-0.0015682345256209373,0.06422829627990723
13585,-0.003978955093771219,0.06953797489404678
13586,0.0751737654209137,-0.022845391184091568
13587,0.01043374603614211,0.08785994350910187
13588,0.14941669255495071,-0.006789103150367737
13589,0.0049950467655435205,0.09455199539661407
13590,0.8788010701537132,-0.010702025145292282
13591,0.00795277020893991,0.005406378768384457
13592,0.1380524104461074,0.03167390078306198
13593,-6.079640570533229e-06,0.010792011395096779
13594,-0.001898130401968956,-0.000330854207277298
13595,0.0004218403046252206,0.010605973191559315
13596,0.14739522524178028,0.10263410210609436
13597,0.012483514845371246,-0.0019056359305977821
13598,0.008791947844438255,0.07817082107067108
13599,1.010252222418785,-0.07474909722805023
13600,-9.116774890571833e-05,0.01227281428873539
13601,0.0034078030585078523,0.00745347561314702
13602,0.00017235959967365488,0.07551845908164978
13603,-0.00012024326133541763,0.007233694661408663
13604,0.1744193274062127,0.08929361402988434
13605,0.006568580865859985,0.08673390746116638
13606,-0.01192248985171318,-0.005755061283707619
13607,-0.001189306378364563,0.09567604959011078
13608,-0.1786475069820881,0.2132045179605484
13609,0.022797346115112305,-0.054151736199855804
13610,0.5471502542495728,-0.26802730560302734
13611,0.005547328144311905,0.02937370538711548
13612,0.054253410547971725,0.00021098041906952858
13613,-0.016272470355033875,-0.01839267462491989
13614,0.9465828537940979,-0.014269256964325905
13615,0.990672318264842,0.03489149361848831
13616,0.06383745186030865,-1.0295771062374115e-05
13617,0.003712036181241274,0.009740116074681282
13618,0.0074167400598526,0.10381442308425903
13619,1.8760768920183182,-0.10610643774271011
13620,0.3468678807839751,0.009174820967018604
13621,0.9280133042484522,0.0050909072160720825
13622,-0.00017736084191710688,0.0012300516245886683
13623,-0.043769506514072416,0.07763063162565231
13624,1.1544587053358555,-0.018675971776247025
13625,0.5566434897482395,0.02743566408753395
13626,6.29650467261672,-0.003145724069327116
13627,0.006943752174265683,0.07367313653230667
13628,-0.03384110773913562,0.011858895421028137
13629,-0.02593417844036594,-0.023872021585702896
13630,-0.0017146472237072885,0.006238493137061596
13631,0.16644338832702488,0.01645023003220558
13632,-0.045733049511909485,-0.053113244473934174
13633,0.07110191509127617,0.03426092490553856
13634,0.05310318898409605,0.11610601097345352
13635,3.2859970815479755e-05,0.006330805830657482
13636,-0.0024050604552030563,0.039298880845308304
13637,0.896599680185318,-0.016505606472492218
13638,1.6125416224822402,-0.008471952751278877
13639,0.9453722983598709,-0.05671675503253937
13640,0.0011756733292713761,0.04578028991818428
13641,0.015435375273227692,0.0017905347049236298
13642,-0.016920655742287634,-0.019467048346996307
13643,0.5882261991500854,-0.06793439388275146
13644,-9.89299442153424e-05,0.024149585515260696
13645,0.5532841235399246,-0.06770024448633194
13646,0.014635205268859863,-0.08917799592018127
13647,0.3138780929148197,-0.02890016883611679
13648,0.02199455047957599,0.02225634455680847
13649,0.008312586452811957,0.12858064472675323
13650,0.6422751417849213,0.018994174897670746
13651,0.32486001029610634,-0.015102529898285866
13652,0.011446588207036257,0.04000148922204971
13653,0.009916437780484557,0.04653777554631233
13654,0.9375883750617504,-0.023339224979281425
13655,0.16247369349002838,0.002222934737801552
13656,-0.007782808970659971,0.007975727319717407
13657,0.11610965570434928,0.02000010758638382
13658,0.2515348605811596,0.08859996497631073
13659,0.6888646483421326,-0.16782215237617493
13660,0.008025230839848518,0.00043124507647007704
13661,-0.004185258876532316,0.2967451512813568
13662,0.009784016094054096,0.0012300516245886683
13663,0.0042668781243264675,0.030148306861519814
13664,-0.010571155697107315,0.019037336111068726
13665,0.908494770526886,0.0045771002769470215
13666,1.4069023914635181,-0.033597856760025024
13667,2.158037081360817,-0.172417551279068
13668,0.010054819285869598,-0.05603218078613281
13669,-0.061173707246780396,-0.07128497213125229
13670,0.014931086916476488,0.03768451139330864
13671,0.0005539372796192765,0.02384946495294571
13672,0.35007618367671967,0.009515881538391113
13673,0.7915147989988327,-0.10057668387889862
13674,0.012260958552360535,-0.022465404123067856
13675,0.0003513282717904076,0.004190722014755011
13676,0.36380532244220376,0.09875746071338654
13677,0.003895197529345751,0.002457056660205126
13678,0.28032226115465164,-0.06924541294574738
13679,-0.0012515472481027246,0.0053171683102846146
13680,0.2586147431284189,0.025978298857808113
13681,0.011728652752935886,0.03023778647184372
13682,1.387700367718935,-0.03963640332221985
13683,0.00684776995331049,0.01587517559528351
13684,2.372225435465225e-05,0.03230811282992363
13685,0.02329801593441516,0.00032073725014925003
13686,0.013790301978588104,0.04403363913297653
13687,0.13568924367427826,0.02070731855928898
13688,-0.01151016354560852,-0.035818155854940414
13689,0.2100837305188179,-0.05530913919210434
13690,0.04372929036617279,-0.16916023194789886
13691,-0.021604496520012617,-0.018289759755134583
13692,0.006458863615989685,0.07197773456573486
13693,-0.0615983922034502,-0.042091019451618195
13694,-0.003790573973674327,0.007886219769716263
13695,0.0018381669015070656,0.007279227487742901
13696,0.41393009573221207,-0.03980644792318344
13697,-0.030045320745557547,0.01319858431816101
13698,0.0019489334954414517,0.0061296625062823296
13699,-0.03278857469558716,-0.018881522119045258
13700,-0.004686921685788548,0.06900136172771454
13701,1.346260279417038,-0.04524774104356766
13702,-0.1381356045603752,-0.05243021249771118
13703,0.009546863147988915,0.03497251868247986
13704,-5.2450299335760064e-05,0.014646102674305439
13705,2.2562050819396973,-0.17729273438453674
13706,0.002575013437308371,0.01528648566454649
13707,0.006695976005867124,0.00026326184161007404
13708,0.7039051875472069,-0.03212643414735794
13709,-0.07017191872000694,-0.07310381531715393
13710,0.3903573490679264,-0.025852415710687637
13711,3.1194901540875435,-0.00318048894405365
13712,-0.1315979715436697,0.5074338912963867
13713,0.12661594152450562,0.017190497368574142
13714,0.19727160036563873,-0.02407616749405861
13715,0.038947671637288295,0.0025166207924485207
13716,0.003072714898735285,0.007432031445205212
13717,-0.11693095415830612,-0.07109776139259338
13718,5.359941799193621,-0.014905491843819618
13719,0.04886046261526644,0.030584705993533134
13720,0.2101578712463379,-0.044998638331890106
13721,0.11512303166091442,0.0042439722456038
13722,0.0022766798501834273,0.007922174409031868
13723,0.47288304194808006,0.01302168145775795
13724,0.024276346899569035,-0.0026712906546890736
13725,0.11270650383085012,0.006433543749153614
13726,0.492108853533864,0.02538597770035267
13727,0.8114250004291534,-0.10368376970291138
13728,0.052147102542221546,0.09800409525632858
13729,0.06334387883543968,-0.007662530988454819
13730,0.8805899620056152,0.002893000841140747
13731,-0.030874159187078476,0.07043303549289703
13732,0.12552137672901154,0.20716026425361633
13733,-0.0010168538428843021,0.06550059467554092
13734,1.570968210697174,-0.32280102372169495
13735,0.8474379759281874,0.01239369623363018
13736,0.17089497298002243,-0.07072186470031738
13737,0.012280303053557873,0.003981403075158596
13738,0.08687850157730281,0.000693068839609623
13739,0.0044429118861444294,0.04668772965669632
13740,0.018181784078478813,0.2709258496761322
13741,0.770514253526926,-0.029726019129157066
13742,1.1412590593099594,-0.00994129292666912
13743,0.0054902671836316586,0.03274863585829735
13744,0.00808773934841156,0.0980849415063858
13745,0.03195909783244133,-0.02408822998404503
13746,0.35885781422257423,-0.011086753569543362
13747,0.01671113516204059,0.02740563452243805
13748,0.7571828737854958,-0.055413734167814255
13749,0.23549761530011892,0.02027232199907303
13750,0.6603306084871292,-0.10730871558189392
13751,0.04072583152446896,0.006452157162129879
13752,0.5048087909817696,-0.030228929594159126
13753,0.060567304491996765,-0.016902606934309006
13754,-0.04134937655180693,0.2516252398490906
13755,-0.018450871109962463,0.06480163335800171
13756,-0.03771408926695585,-0.004576630890369415
13757,6.162608042359352e-05,0.0011740566696971655
13758,-0.01887061703018844,-0.013489509001374245
13759,0.2565618341322988,0.10194116830825806
13760,-0.07827529311180115,-0.10576943308115005
13761,-0.12097781896591187,-0.08527220785617828
13762,0.0033296013134531677,0.032081034034490585
13763,0.0028826151974499226,0.03159478306770325
13764,0.8659588228911161,0.10268370807170868
13765,0.22267165407538414,0.02094874531030655
13766,0.03838880825787783,-0.0031397948041558266
13767,0.08451404515653849,0.04812692850828171
13768,-0.0004714146925834939,0.006004164926707745
13769,1.9779879455454648,-0.0009179036132991314
13770,2.236662194132805,-0.013105042278766632
13771,0.0028898268938064575,0.08012665808200836
13772,0.2933128662407398,0.01840128004550934
13773,0.07064105570316315,-0.14130383729934692
13774,-0.00010239291623292957,0.0013180129462853074
13775,0.0034731971099972725,0.004504786804318428
13776,-0.01738675683736801,-0.06952038407325745
13777,-0.004360578954219818,0.022083736956119537
13778,0.10365717299282551,0.007963892072439194
13779,0.06814573518931866,-0.0036088256165385246
13780,0.3505721725523472,1.1040515899658203
13781,0.0026674121618270874,0.03945242241024971
13782,0.0028869030065834522,0.006589069031178951
13783,0.02458379417657852,0.026851288974285126
13784,-0.00038649782072752714,0.00047148228622972965
13785,0.14505280391313136,0.0026124094147235155
13786,0.000754263368435204,0.1599765568971634
13787,0.0311053097830154,0.048428114503622055
13788,1.4056410156190395,-0.057086504995822906
13789,0.02331425528973341,0.05701866373419762
13790,0.45163596514612436,0.00043504685163497925
13791,0.5831595920026302,0.09459581971168518
13792,-0.01765931025147438,-0.0031708553433418274
13793,0.00024303221834998112,0.004721566569060087
13794,-0.0010137839817616623,0.01474518422037363
13795,0.0008976024109870195,0.02403317019343376
13796,0.4579084664583206,0.207959845662117
13797,1.3231376707553864,-0.09116731584072113
13798,0.053489066660404205,-0.032306451350450516
13799,-0.006723150610923767,0.619701623916626
13800,6.226539462804794,13.498499870300293
13801,0.14353427197784185,0.04153738170862198
13802,0.47051758132874966,0.016981691122055054
13803,0.002858557039871812,0.02074119634926319
13804,0.0024705668911337852,0.012078218162059784
13805,0.4806403396651149,-0.007151111960411072
13806,0.00017891400057123974,0.007271955721080303
13807,0.003580363467335701,0.033005550503730774
13808,0.4536128547042608,-0.0024686502292752266
13809,-0.038202716037631035,0.004716750234365463
13810,0.2418575892224908,0.15056867897510529
13811,1.3066087514162064,-0.12914970517158508
13812,-4.768118742504157e-05,0.13132324814796448
13813,0.012341469249804504,0.007253240328282118
13814,0.09517646220047027,0.0033021019771695137
13815,0.17170532420277596,0.025236759334802628
13816,3.0052634924650192,-0.15405070781707764
13817,-0.05029364675283432,-0.14663434028625488
13818,0.36225472344085574,-0.0031985226087272167
13819,-6.677675992250443e-05,0.066789411008358
13820,0.331528402864933,0.12110669165849686
13821,0.04587318375706673,0.11587896943092346
13822,-0.014769678469747305,0.0235841516405344
13823,0.01531248539686203,-0.04745428264141083
13824,-0.14661236479878426,-0.16681405901908875
13825,0.07369507849216461,0.06109272688627243
13826,1.3672183156013489,-0.46394696831703186
13827,-4.374831678433111e-05,0.07890631258487701
13828,0.039328429847955704,0.009633410722017288
13829,-0.005495443940162659,-0.034377992153167725
13830,0.17353785783052444,-0.00993200670927763
13831,0.08209869265556335,-0.00918049830943346
13832,1.134261878207326,0.06476539373397827
13833,0.0301666568411747,0.026055220514535904
13834,2.163358524441719,-0.04884478822350502
13835,0.001902732066810131,0.06479029357433319
13836,1.6998237818479538,-0.09191901236772537
13837,0.4507581889629364,-0.07483869791030884
13838,-0.009734868071973324,-0.004079842008650303
13839,0.17741634882986546,0.024509893730282784
13840,-0.0010131443850696087,0.025020703673362732
13841,-0.0034292255149921402,0.004010999109596014
13842,5.5168638937175274e-05,0.007155515719205141
13843,-0.00019043032079935074,0.02531406655907631
13844,0.16372069669887424,-0.0022476534359157085
13845,-0.02213510125875473,-0.017076902091503143
13846,0.00012658143532462418,0.001360566122457385
13847,0.4311486594378948,0.08006687462329865
13848,-0.00014911862399458187,0.042738571763038635
13849,0.007709519937634468,0.012065090239048004
13850,0.01976296678185463,0.11420074105262756
13851,0.06152855046093464,3.459583967924118e-05
13852,0.7587584108114243,-0.0025137774646282196
13853,0.24373645894229412,0.06561615318059921
13854,0.6132270395755768,-0.0345955416560173
13855,0.033932432532310486,-0.01008300855755806
13856,0.013552121818065643,-0.004728846251964569
13857,0.0749196398537606,0.010573611594736576
13858,0.650918647646904,-0.14582619071006775
13859,-0.01634700760245323,-0.01905752718448639
13860,-0.0005011409521102905,0.030648909509181976
13861,0.005377659690566361,0.004359093494713306
13862,0.0058286795392632484,0.06098091974854469
13863,0.04802471701987088,0.15962691605091095
13864,0.16703834431245923,-0.0019698389805853367
13865,0.01204806286841631,0.02303420752286911
13866,0.31230692006647587,0.04038606584072113
13867,0.038710505701601505,0.02700113132596016
13868,0.02818525768816471,0.1081279069185257
13869,0.434108167886734,0.009669177234172821
13870,0.7784355022013187,0.08327758312225342
13871,0.025616370607167482,0.05077384039759636
13872,0.013510916935047135,0.0062380568124353886
13873,0.02882054541260004,0.029514256864786148
13874,0.8545951806008816,-0.001864410936832428
13875,1.1107468008995056,-0.10486829280853271
13876,0.022913081920705736,0.018873244524002075
13877,0.004084523767232895,0.023353559896349907
13878,-0.0001573050394654274,0.07257673889398575
13879,0.8681105934083462,0.0010011401027441025
13880,0.06829939782619476,0.11341747641563416
13881,-0.02281074447091669,-0.013809068128466606
13882,-0.005888678831979632,0.01837993413209915
13883,-0.013592504430562258,0.054947078227996826
13884,0.4579701405018568,0.019534559920430183
13885,0.03421333525329828,0.06375731527805328
13886,0.07726272940635681,-0.012131959199905396
13887,-0.04740040376782417,-0.003634035587310791
13888,0.0165596095030196,0.0007097493507899344
13889,0.026119282440049574,0.00864812545478344
13890,0.5419419258832932,-0.031040428206324577
13891,0.0015277694910764694,-0.008402606472373009
13892,0.004917502170428634,0.003658764762803912
13893,0.06647871807217598,-0.016432566568255424
13894,-0.01072705164551735,-0.03964340686798096
13895,-0.020847134292125702,-0.019715450704097748
13896,0.3387130871415138,0.24996992945671082
13897,0.2026312854140997,0.09037604182958603
13898,0.00037616307963617146,0.007325335871428251
13899,0.038753833854570985,0.030607406049966812
13900,0.002646896056830883,-0.0007500066421926022
13901,1.1801610526163131e-05,0.002724618650972843
13902,0.03852551057934761,0.11499852687120438
13903,-0.2958431225270033,-0.18142688274383545
13904,0.04528948292136192,-0.02588074468076229
13905,0.1475168603938073,0.0031975971069186926
13906,0.07427780702710152,-0.00021209800615906715
13907,0.6949008293449879,0.11881327629089355
13908,0.010566229466348886,0.005932425614446402
13909,0.16773145319893956,0.028255552053451538
13910,0.0005311280256137252,0.03145889565348625
13911,0.003280706994701177,0.002465253695845604
13912,0.541824857937172,0.1139398068189621
13913,0.009160709392745048,0.07574134320020676
13914,1.3268734738230705,0.013273641467094421
13915,0.57403105776757,-0.0035271085798740387
13916,0.021330041345208883,0.03642778471112251
13917,0.2282879538834095,0.0678185373544693
13918,-0.00023252664686879143,0.007119401358067989
13919,0.009763278377940878,0.010563872754573822
13920,0.08069143444299698,0.04199058562517166
13921,-0.00025023589842021465,0.04056265577673912
13922,-0.07836943678557873,0.034037671983242035
13923,-0.010764180682599545,0.015795918181538582
13924,0.002931601367890835,0.013712871819734573
13925,0.03243223670870066,0.06921664625406265
13926,0.03323476860532537,0.000658636272419244
13927,-0.01305874902755022,0.09593184292316437
13928,0.12223129719495773,-0.04888467863202095
13929,1.487828839570284,-0.009408876299858093
13930,0.009020103015936911,0.003766345325857401
13931,-0.0002885804860852659,0.006809132173657417
13932,0.01653732405975461,0.0027310126461088657
13933,0.23876281245611608,-0.0009766978910192847
13934,0.01856371932080947,0.03351564705371857
13935,0.03257589787244797,0.03827526420354843
13936,0.3584825061261654,0.012130023911595345
13937,0.04461951181292534,0.10239149630069733
13938,2.0837442073971033,-0.005828481167554855
13939,0.2324705272912979,-0.10856254398822784
13940,0.04655306786298752,-0.040741488337516785
13941,0.25281531154178083,0.029782971367239952
13942,1.5055246502161026,0.017747368663549423
13943,0.5020778235048056,0.09747184813022614
13944,0.008083150663878769,0.12791217863559723
13945,-0.00012241293006809428,0.004117895849049091
13946,0.03684177249670029,0.04621683061122894
13947,0.13960443809628487,-0.03598277270793915
13948,0.01998348422057461,0.033396653831005096
13949,0.00443856418132782,-0.09873080253601074
13950,0.10097767412662506,0.023136436939239502
13951,0.02164645114680752,0.006740313954651356
13952,-0.057344235479831696,-0.09300918877124786
13953,-0.0004963302562828176,0.006685866508632898
13954,0.1350124254822731,-0.03161545842885971
13955,0.7796213459223509,0.011724717915058136
13956,-0.04855723609216511,-0.045069970190525055
13957,0.19996577221900225,-0.000635022297501564
13958,-0.01574961468577385,-0.028672169893980026
13959,0.000667092390358448,0.07839863747358322
13960,0.8968709409236908,-0.22577853500843048
13961,4.117579914629459,-0.015679098665714264
13962,0.0021269345306791365,0.007286133244633675
13963,-0.0013089702697470784,0.00852305069565773
13964,0.037566377548500896,0.027970658615231514
13965,-0.025675402721390128,-0.021134868264198303
13966,0.4567113146185875,-0.04760464280843735
13967,0.06318481266498566,-0.0031307190656661987
13968,0.08097029104828835,-0.004526900127530098
13969,0.4386487118899822,-0.013160578906536102
13970,0.007949568214826286,0.007087592035531998
13971,-0.10863989591598511,-0.4679643511772156
13972,0.6371980905532837,-0.014249945059418678
13973,0.09353208728134632,-0.012990845367312431
13974,-0.01564272865653038,0.049840353429317474
13975,0.0007448951946571469,0.006168285850435495
13976,0.1881704479455948,0.0030753836035728455
13977,0.030887152068316936,0.06604123115539551
13978,0.14389944612048566,0.10278207063674927
13979,0.0012199350021546707,0.0336042121052742
13980,0.034083448350429535,-0.0298394076526165
13981,-0.012919437140226364,0.007775120437145233
13982,0.21716006100177765,-0.05235763639211655
13983,0.011755830142647028,-0.0011500839609652758
13984,0.0027972348034381866,0.005696478299796581
13985,0.056307111866772175,0.0010234983637928963
13986,2.201064020395279,-0.08057773113250732
13987,1.2149612680077553,-0.02098318189382553
13988,0.0007359785377047956,0.0193775687366724
13989,0.5368078825995326,-0.011080488562583923
13990,0.02493787556886673,0.045794472098350525
13991,0.0429980605840683,-0.15640273690223694
13992,0.04188067093491554,-0.04033024236559868
13993,0.012233133835252374,0.006145276129245758
13994,0.9602633118629456,-0.10410383343696594
13995,-0.011511489748954773,-0.029206834733486176
13996,0.43258997797966003,-0.055131085216999054
13997,0.00867988439858891,0.03344867378473282
13998,-0.011521251648664474,-0.014905491843819618
13999,0.007890476263128221,0.006308712065219879
14000,-0.021954819560050964,-0.0766308456659317
14001,-0.01846897741779685,0.10132308304309845
14002,0.002869021009246353,0.0013485271483659744
14003,0.25350065995007753,0.07128909975290298
14004,-0.00298115611076355,-0.056995540857315063
14005,0.005526520311832428,0.010839570313692093
14006,1.7662123376503587,-0.010160847567021847
14007,1.2375722900032997,-0.11009043455123901
14008,0.12167543545365334,-0.009337171912193298
14009,1.050483375787735,-0.08850889652967453
14010,-0.008188433013856411,0.024814484640955925
14011,0.0016752683150116354,0.006859226617962122
14012,1.060953650267038e-05,0.006953305099159479
14013,0.00042226631194353104,0.04323272034525871
14014,-0.010442561469972134,-0.008207467384636402
14015,0.32497890666127205,0.09787045419216156
14016,0.005721257533878088,-0.0008077635429799557
14017,0.0001200062979478389,0.030238507315516472
14018,3.347302120178938,0.25190144777297974
14019,0.008604172966443002,0.03425029665231705
14020,0.7695172838866711,-0.006725318729877472
14021,-0.007351258546113968,0.08859996497631073
14022,1.001525279134512,-0.0159253291785717
14023,1.481019627302885,-0.004529695957899094
14024,-0.003102955175563693,0.005484801717102528
14025,-0.00015540822641924024,0.03338181599974632
14026,0.5967659167945385,0.07789790630340576
14027,0.06639678031206131,-0.035734422504901886
14028,0.010924766771495342,-0.0014763446524739265
14029,0.3311729393899441,-0.01338508352637291
14030,0.032134850858710706,0.004496887791901827
14031,-0.0023386834654957056,0.00484125642105937
14032,0.008172999476082623,0.07367313653230667
14033,0.0004343762993812561,0.003074195235967636
14034,0.0002147575723938644,0.16011306643486023
14035,-0.05903094261884689,-0.12285853177309036
14036,1.7015078817494214,0.06228988617658615
14037,0.006874572476372123,0.0041640521958470345
14038,0.6382154151797295,-0.022460635751485825
14039,0.5632118731737137,-0.07793226838111877
14040,-0.002366386353969574,0.015718286857008934
14041,-0.007365423021838069,0.041995108127593994
14042,1.6680445075035095,0.01522749476134777
14043,0.12759078480303288,0.056559011340141296
14044,-0.002186124213039875,0.06674855947494507
14045,0.004159492353210226,0.0752452164888382
14046,0.04996835393831134,0.0005210312083363533
14047,0.19065871834754944,0.7943404912948608
14048,-0.030267090536653996,-0.010441750288009644
14049,5.006499122828245e-06,0.008903782814741135
14050,0.9399516237899661,0.020047713071107864
14051,-0.0004296320730645675,0.0788908302783966
14052,-0.009096328169107437,-0.0014158710837364197
14053,0.6240231096744537,0.032067567110061646
14054,-0.019273055950179696,0.025378620252013206
14055,0.03773902030661702,0.04093064367771149
14056,-0.003774885321035981,0.029129760339856148
14057,0.016216710093431175,0.02087404392659664
14058,-0.0003327262820675969,0.005772590637207031
14059,-0.12556473352015018,-0.007234156131744385
14060,0.10136128589510918,0.41252410411834717
14061,0.3224744349718094,-0.017331738024950027
14062,0.05761530471500009,0.0114024318754673
14063,0.00023633241653442383,-0.033207692205905914
14064,0.08931505639338866,0.010269301012158394
14065,1.0054417978972197,0.03887804597616196
14066,0.05105123296380043,0.08463582396507263
14067,0.04925239086151123,-0.028533749282360077
14068,1.1895567309111357,0.024995485320687294
14069,1.4690207317471504,0.5487740635871887
14070,0.48057905584573746,-0.009302454069256783
14071,0.09932944923639297,-0.05582451820373535
14072,0.005050501227742643,0.0074263098649680614
14073,0.3075116965919733,0.028087327256798744
14074,0.0442715547978878,0.014322075992822647
14075,0.13186880201101303,-0.0187881737947464
14076,-0.0005910297186346725,0.003097306936979294
14077,0.004786670207977295,-0.024045929312705994
14078,0.03286617994308472,0.021455969661474228
14079,0.005887592677026987,0.129751056432724
14080,-0.0015658042393624783,-0.004347533918917179
14081,0.18167249858379364,-0.02363809011876583
14082,-0.013292478339280933,-0.005958209745585918
14083,0.3737453557550907,-0.022451888769865036
14084,0.0017331924755126238,0.07437924295663834
14085,0.10731161013245583,-0.03573821857571602
14086,0.006783769931644201,0.19696858525276184
14087,0.02567383646965027,-0.00303566618822515
14088,-0.0025337673723697662,-0.01845947653055191
14089,0.07083628326654434,-0.01150558888912201
14090,0.02613972476683557,0.04333433881402016
14091,0.006379782425938174,0.0086160684004426
14092,0.08714132662862539,0.2915870249271393
14093,1.0777869895100594,-0.00446387380361557
14094,0.6386309070512652,0.013189093209803104
14095,-0.1862337291240692,-0.17015603184700012
14096,0.013605631273094332,0.012568633072078228
14097,0.0050205320585519075,0.032033633440732956
14098,0.07872254308313131,0.003068039193749428
14099,0.17211607098579407,-0.040894389152526855
14100,0.007704577990807593,0.07066163420677185
14101,0.050266511738300323,0.09066769480705261
14102,0.06265803845599294,0.029158443212509155
14103,0.6316776983439922,0.05406295135617256
14104,-0.00034792907536029816,-0.0029526352882385254
14105,0.30100287310779095,-0.009661361575126648
14106,-0.0029786936938762665,-0.006644401699304581
14107,-0.039480574312619865,-0.02894861437380314
14108,0.2929481938481331,-0.1011463850736618
14109,0.5976423076353967,0.029548736289143562
14110,-8.022317160794046e-05,0.024239694699645042
14111,-0.023465502075850964,-0.022787412628531456
14112,-0.121238574385643,0.525631308555603
14113,-0.006970988353714347,0.02775094285607338
14114,0.04729758948087692,0.03396341949701309
14115,1.0326504707336426e-05,0.2639283239841461
14116,0.06672028033062816,0.004797270055860281
14117,-0.0002147783525288105,0.06847554445266724
14118,0.5317099299281836,-0.0028420547023415565
14119,-0.02037937194108963,-0.027125060558319092
14120,-0.00825569499284029,0.013141956180334091
14121,0.00025100707716774195,0.00755286542698741
14122,0.4105662368237972,-0.008277032524347305
14123,-0.02251714118756354,-0.003466365858912468
14124,0.2112087905406952,-0.12400104850530624
14125,-0.005774501245468855,0.005601845681667328
14126,0.22213659062981606,-0.02336535044014454
14127,1.0604644627310336,0.0010392297990620136
14128,0.5496178939938545,0.04798266291618347
14129,1.969239885918796,-0.008194905705749989
14130,1.1687799990177155,-0.0904272124171257
14131,0.15707324375398457,0.028816398233175278
14132,0.24182019475847483,0.003322944976389408
14133,-0.0005798733327537775,0.004065352026373148
14134,3.584449455142021,-0.052808113396167755
14135,0.6653123497962952,0.02895018830895424
14136,-0.00045116386900190264,0.007031732704490423
14137,0.003370037506101653,0.04186047986149788
14138,0.5691634435206652,0.007485892623662949
14139,0.1639271406456828,0.012508529238402843
14140,0.06946165896260936,0.0011993279913440347
14141,0.06584817171096802,0.0516836941242218
14142,0.03682723734527826,0.11479631811380386
14143,0.46913429349660873,-0.039936162531375885
14144,-0.03049510286655277,-0.01487857848405838
14145,0.21728626266121864,0.008256196975708008
14146,-0.04729848727583885,0.038458652794361115
14147,0.008096859906800091,0.13013765215873718
14148,0.05062747852207394,0.01067784707993269
14149,-0.01934219431132078,0.018196599557995796
14150,4.754954716190696e-05,0.007326765917241573
14151,0.00021724042017012835,0.043308429419994354
14152,-0.004711647750809789,-0.005448572337627411
14153,0.08517403341829777,0.019872935488820076
14154,2.9750790372490883,0.011724099516868591
14155,0.7804887816309929,-0.059170015156269073
14156,0.148071720614098,0.0024325777776539326
14157,0.39049839600920677,0.11390645802021027
14158,-0.0002501469280105084,0.003148948773741722
14159,0.07086183785577305,0.0036455467343330383
14160,0.0008645958878332749,0.010622899048030376
14161,0.741735240444541,-0.007345986552536488
14162,0.91018271073699,-0.03887787461280823
14163,-0.014247169718146324,0.03861633688211441
14164,0.04672927409410477,0.020145602524280548
14165,0.021401118487119675,0.05021783709526062
14166,-0.09076430648565292,0.9819055795669556
14167,0.5884655714035034,-1.0704679489135742
14168,0.9314694218337536,0.0004949644207954407
14169,0.9611303135752678,0.002476714551448822
14170,-0.19505099765956402,-0.1740618199110031
14171,0.05463634361512959,-0.0008307767566293478
14172,-0.0012015923857688904,0.008765146136283875
14173,-0.16367985308170319,0.1012360155582428
14174,0.01785600045695901,0.09977035969495773
14175,0.3294445276260376,-0.13537590205669403
14176,0.0010841517942026258,0.04063002020120621
14177,0.10664991941303015,0.0027859932743012905
14178,-0.010145265609025955,-0.002270268276333809
14179,0.6972187757492065,-0.07690063118934631
14180,-0.0032518989173695445,-7.287785410881042e-05
14181,0.009360256721265614,0.03240962699055672
14182,7.421302143484354e-05,0.0007510485593229532
14183,0.038489773869514465,-0.10534557700157166
14184,0.030788766220211983,-0.0003919815644621849
14185,0.1158410613425076,0.0355745330452919
14186,0.008556291460990906,-0.02946479804813862
14187,0.0007012524147285149,0.005448117386549711
14188,0.006055969279259443,0.006892160978168249
14189,0.03317870106548071,0.0067549580708146095
14190,0.00941533018136397,0.016105711460113525
14191,-0.0021929137874394655,0.003112166654318571
14192,-0.0032727911602705717,-0.0022336477413773537
14193,7.807669317116961e-05,0.010770553722977638
14194,0.15515710972249508,0.02346973307430744
14195,0.005703533533960581,0.03071230836212635
14196,0.39271271228790283,0.0032995007932186127
14197,-0.00014982258289819583,0.012386864982545376
14198,0.01550819305703044,0.011055409908294678
14199,0.028585512191057205,0.0020426148548722267
14200,0.007160618901252747,-0.07463154941797256
14201,0.001240268349647522,-0.014017414301633835
14202,0.8954502120614052,0.011682618409395218
14203,0.1457191463559866,0.008270906284451485
14204,0.015585005283355713,-0.011648179031908512
14205,0.0881196204572916,0.02293541468679905
14206,-1.6450676412205212e-05,0.0107798520475626
14207,0.0005081079434603453,0.03264341503381729
14208,0.03983393730595708,0.004740486387163401
14209,-0.01559252105653286,-0.013553235679864883
14210,-0.033408320508897305,-0.027069173753261566
14211,-0.07025871053338051,-0.024268299341201782
14212,0.001500134530942887,0.018188875168561935
14213,0.38460150524042547,0.041805803775787354
14214,-0.011157416185596958,0.004508816637098789
14215,0.39158674515783787,-0.025702815502882004
14216,-0.014898804482072592,-0.007376817986369133
14217,-0.026641620323061943,-0.014102926477789879
14218,0.009793346282094717,0.02828897163271904
14219,-0.012239836156368256,0.02961139753460884
14220,0.7019868940114975,-0.04478168487548828
14221,0.05063833296298981,-0.04087322950363159
14222,1.4992935406044126,0.03473863750696182
14223,0.6035865023732185,0.11279987543821335
14224,0.0017920525278896093,0.02678752690553665
14225,0.23213468864560127,-0.03809834644198418
14226,-0.0984174944460392,-0.010196633636951447
14227,0.10464561730623245,0.0039988793432712555
14228,0.16666671633720398,0.156840980052948
14229,0.00027472934016259387,0.03195776045322418
14230,-0.000405825674533844,-0.012040097266435623
14231,2.0023911399766803,-0.002966242842376232
14232,-5.8642588555812836e-05,0.027765663340687752
14233,0.0025177913848892786,0.004224931821227074
14234,0.0005605295300483704,0.014685429632663727
14235,-0.056880260817706585,-0.016417663544416428
14236,-0.013984976336359978,-0.013753957115113735
14237,-1.0251921139570186e-05,0.004288944415748119
14238,0.06408776098396629,0.0023552016355097294
14239,0.002441846707370132,0.035392407327890396
14240,1.5006498754955828,-0.0007523898966610432
14241,0.4893060140311718,-0.0226142518222332
14242,0.019711585715413094,0.025868544355034828
14243,0.06727826036512852,-0.01186157763004303
14244,-0.0005354969180189073,0.0784599557518959
14245,0.1323186969384551,0.0006262520328164101
14246,-0.017913490533828735,0.026015445590019226
14247,0.834590358659625,0.054881542921066284
14248,0.002048098831437528,0.030529670417308807
14249,-0.006382918800227344,0.0037486585788428783
14250,-0.1799992024898529,-0.19592642784118652
14251,0.9294235147535801,0.06061778590083122
14252,-0.06690563261508942,-0.04780593514442444
14253,0.7163271736353636,0.001718243584036827
14254,0.0009292606428061845,0.007449065335094929
14255,0.07467368245124817,-0.09966101497411728
14256,1.831039696931839,-0.09322977811098099
14257,0.01988055557012558,0.12252968549728394
14258,0.1136216213926673,0.0005715182051062584
14259,0.017994627356529236,-0.006970574147999287
14260,0.3963479888625443,-0.0012818456161767244
14261,0.0019925220403820276,0.04616685211658478
14262,0.11423512361943722,-0.002429467625916004
14263,0.012960650026798248,0.021835513412952423
14264,-0.044647522270679474,0.24319928884506226
14265,0.9979727417230606,-0.21256688237190247
14266,0.07463253289461136,-0.007113715633749962
14267,1.078890584409237,-0.010048873722553253
14268,0.05559339001774788,-0.012694270350039005
14269,0.00017621100414544344,0.011465895920991898
14270,0.029198206961154938,0.03631887584924698
14271,0.0008565790885768365,0.02199939638376236
14272,1.5496976629947312e-05,0.07552394270896912
14273,-0.026132027618587017,0.038916755467653275
14274,0.3173060715198517,-0.015093415975570679
14275,0.0015113577246665955,0.11016865074634552
14276,0.002030709758400917,0.011837560683488846
14277,-0.10489009320735931,-0.23281416296958923
14278,-0.050574371009133756,0.022589080035686493
14279,0.0007152518519433215,0.002580267144367099
14280,0.05978071945719421,0.07429540902376175
14281,1.0382297933101654,-0.2417839914560318
14282,0.36485127732157707,-0.001344872172921896
14283,0.08154134079813957,0.0017861183732748032
14284,0.041920725256204605,0.043735478073358536
14285,0.0001447023132641334,0.0074031841941177845
14286,0.004003416979685426,-0.0018943453906103969
14287,0.0036142719400231726,0.010695488192141056
14288,-0.019084850326180458,0.011160686612129211
14289,2.97681849822402,0.05439338460564613
14290,-0.0004890772979706526,-0.0012443033047020435
14291,0.4125048089772463,0.1134134978055954
14292,-0.05333772860467434,0.3588465750217438
14293,-0.020410776138305664,-0.2418750375509262
14294,0.9339699745178223,0.12473177909851074
14295,0.00980773389688693,0.016124296933412552
14296,0.3282001465559006,-0.02979656681418419
14297,-0.017274128273129463,-0.025500943884253502
14298,0.0005056820809841156,0.07406504452228546
14299,0.08109955489635468,-0.09531033784151077
14300,-0.022809403017163277,0.0023818239569664
14301,0.14483565092086792,0.06029480695724487
14302,0.2512048911303282,0.25910231471061707
14303,0.014879576861858368,0.03246035799384117
14304,0.03026080084964633,0.0022440305911004543
14305,-0.0012303970579523593,0.013153733685612679
14306,0.2066507339477539,0.7726178169250488
14307,2.847857102751732,-0.06052512675523758
14308,-0.030573838856071234,-0.011444950476288795
14309,0.001096018822863698,0.04435333237051964
14310,-0.11399943940341473,-0.03354603052139282
14311,0.030895554460585117,0.0017357487231492996
14312,2.514371771365404,0.0069786421954631805
14313,0.7230329625308514,-0.024071525782346725
14314,1.3938713856041431,-0.04658294469118118
14315,-0.0008113263756968081,0.00270652212202549
14316,-0.059342083521187305,-0.05899668484926224
14317,0.3637460330501199,-0.0055411867797374725
14318,0.058539594523608685,0.026061467826366425
14319,0.003444846486672759,0.02939104288816452
14320,0.0016735158860683441,0.051644183695316315
14321,1.0683342376723886,0.4107753038406372
14322,-0.0003774225333472714,0.07324935495853424
14323,0.32978928135707974,0.09755879640579224
14324,0.5791334435343742,0.03587525337934494
14325,1.3561365902423859,-0.1866259127855301
14326,-0.00013226905139163136,0.010204835794866085
14327,1.0271430909633636,-0.10613702237606049
14328,0.18997083604335785,-0.13040205836296082
14329,0.20353154349140823,0.03852243721485138
14330,0.059707531705498695,0.0013806000351905823
14331,0.014706149406265467,0.030828552320599556
14332,0.06235867831856012,0.023133203387260437
14333,-0.027426475659012794,-0.022789040580391884
14334,0.07360732927918434,0.024696867913007736
14335,0.09537743730470538,0.019588960334658623
14336,0.009873073548078537,-0.006971417926251888
14337,-0.0043928761733695865,0.0407990925014019
14338,0.12334727868437767,-0.033985015004873276
14339,1.764444027096033,0.1008726954460144
14340,0.21236390434205532,0.001663215458393097
14341,0.07893282547593117,0.06521753966808319
14342,0.0793185168877244,0.15440808236598969
14343,0.0272037535905838,-0.033804863691329956
14344,0.0022581957653164866,0.01841128244996071
14345,-0.007551951217465103,0.015296007506549358
14346,0.3141661682166159,0.002449379302561283
14347,-0.017944984138011932,0.03899985924363136
14348,-0.027067825139965862,-0.020427536219358444
14349,0.06396067887544632,0.021318312734365463
14350,0.23523202864453197,0.04878911375999451
14351,-0.009755630046129227,0.009606007486581802
14352,0.00525612523779273,0.03740491345524788
14353,0.7641420364379883,0.004769682884216309
14354,0.011437676846981049,0.010159358382225037
14355,0.1622377187013626,0.01743762195110321
14356,0.010415246710181236,-0.000615457072854042
14357,0.002676826494280249,0.00639024144038558
14358,0.055972129106521606,-0.011390019208192825
14359,0.013137106783688068,0.2885485291481018
14360,-0.003186022862792015,-0.005581094417721033
14361,0.03635616973042488,0.02713608369231224
14362,1.5630838423967361,-0.1423856019973755
14363,0.9456466808915138,0.13651183247566223
14364,0.35657235234975815,-0.07479294389486313
14365,0.0232080165296793,-0.00229822751134634
14366,0.45489477552473545,0.04783976823091507
14367,0.10652302578091621,-0.028878912329673767
14368,-0.01727174013853073,-0.005214529111981392
14369,-0.011071657267166302,-0.0042655738070607185
14370,0.02285043557640165,0.027601314708590508
14371,0.62975281663239,-0.017197584733366966
14372,0.07699576206505299,-0.029964683577418327
14373,0.06121856009121984,0.0025627571158111095
14374,0.13354746997356415,0.004559904336929321
14375,0.08675526082515717,-0.001568090170621872
14376,0.14118214324116707,0.04498502239584923
14377,0.009796076454222202,0.038748908787965775
14378,-0.0021502283634617925,0.004297520965337753
14379,0.7804858814924955,0.08677518367767334
14380,0.045090340077877045,-0.01649240031838417
14381,-0.06163230538368225,-0.07893913239240646
14382,0.008667339920066297,0.032874178141355515
14383,0.026936926413327456,0.007063901051878929
14384,0.4962776340544224,0.006166316568851471
14385,0.033519165590405464,0.004871265031397343
14386,0.9719475638121367,0.084188312292099
14387,-0.007665232638828456,0.035833798348903656
14388,0.02290815021842718,0.0029442599043250084
14389,0.001161087304353714,0.014456678181886673
14390,0.07558078318834305,0.009982950985431671
14391,-0.03273208066821098,-0.07002821564674377
14392,-0.009701905772089958,-0.03466002270579338
14393,0.8701674453914165,-0.03262508660554886
14394,0.006072190590202808,0.005379543639719486
14395,0.29436974227428436,-0.12267453968524933
14396,1.8076502047479153,0.011186322197318077
14397,0.2080884869210422,0.0379573293030262
14398,0.017320949584245682,0.048039402812719345
14399,0.006570511497557163,0.0016977759078145027
14400,0.1851845309138298,-0.0054466016590595245
14401,0.44838749803602695,-0.015743080526590347
14402,0.3293418511748314,0.01862926036119461
14403,0.007764208479784429,0.009706136770546436
14404,0.25981109496206045,0.010169447399675846
14405,-0.007410606485791504,0.04484961926937103
14406,0.3673466742038727,-0.31955063343048096
14407,-0.004538191258907318,-0.007084582932293415
14408,-0.061447350308299065,-0.07391773164272308
14409,-0.06762831658124924,-0.015121452510356903
14410,-0.12061334192752839,1.0210661888122559
14411,-0.06471860874444246,-0.03977819159626961
14412,0.18868103832937777,0.0026924863923341036
14413,0.7628512047231197,0.01405477523803711
14414,0.0938310269266367,-0.0090428302064538
14415,-0.04210790991783142,-0.22530263662338257
14416,0.0007947502890601754,0.0008514260407537222
14417,-0.02592400461435318,-0.10718148946762085
14418,0.007547817891463637,0.023752352222800255
14419,0.0011399905197322369,0.07806259393692017
14420,0.4320767829194665,0.1335759460926056
14421,0.18549184873700142,-0.0245326180011034
14422,0.0008194437541533262,0.0033490476198494434
14423,0.35510653257369995,-0.05527710169553757
14424,0.1911574024707079,0.0033009210601449013
14425,0.009770071721286513,0.0024980283342301846
14426,0.005114183062687516,0.029817521572113037
14427,0.5396983250975609,-0.0013501942157745361
14428,-0.04499480292201042,0.0683685839176178
14429,0.6310962755233049,-0.004971141926944256
14430,0.00014696620564791374,0.00656104413792491
14431,-6.782172567909583e-05,0.007132255006581545
14432,0.014401745051145554,-0.029120324179530144
14433,-0.005328018218278885,-0.01973392255604267
14434,0.007805692323017865,0.03309102728962898
14435,0.1213164571672678,-0.015372347086668015
14436,-0.015122463703155517,0.008598804473876953
14437,0.0003936619505111594,0.01075318269431591
14438,0.444846311933361,0.005294722504913807
14439,0.06682364642620087,0.020708203315734863
14440,0.032657708041369915,0.040724437683820724
14441,-0.0036967022097087465,0.003514698240906
14442,0.002199966460466385,-0.03498154878616333
14443,-3.087463574047433e-05,0.0037790476344525814
14444,2.7740595564246178,-0.0019503850489854813
14445,0.33842944353818893,0.05430369824171066
14446,0.3344585746526718,-0.06610071659088135
14447,0.0097195606213063,0.004759261384606361
14448,0.3195599131286144,0.028119061142206192
14449,-0.0032658418640494347,0.09060461819171906
14450,0.5366066358983517,0.09813141822814941
14451,-0.025764907710254192,-0.03125318884849548
14452,0.20692677795886993,-0.012229707092046738
14453,0.07806814461946487,-0.02925056219100952
14454,1.5973915658662463e-05,0.0035671666264533997
14455,0.35633053875062615,0.00751865329220891
14456,-0.00013583156396634877,0.006395563017576933
14457,3.6612859964370728,0.001869596540927887
14458,2.0710347555577755,-0.04056265577673912
14459,-0.018189560621976852,0.24829617142677307
14460,0.02199597144499421,0.014660043641924858
14461,0.0017444435507059097,0.1137605756521225
14462,0.0004384171188576147,0.010542096570134163
14463,-0.030506694689393044,-0.022006161510944366
14464,0.11452551931142807,0.07061260938644409
14465,5.2093084434545744e-05,0.0038125449791550636
14466,0.005637111025862396,0.03256310522556305
14467,0.012455541640520096,0.006126526743173599
14468,-0.00461043551331386,-0.0011744163930416107
14469,0.009709409981733188,0.007326765917241573
14470,0.004018878564238548,0.1519807130098343
14471,0.5915168225765228,-0.004826178774237633
14472,-0.0004781333809660282,0.010153839364647865
14473,-0.0016519364698979189,-0.0002131726359948516
14474,0.15572230122052133,0.02981220930814743
14475,0.09666297398507595,-0.009169090539216995
14476,0.005382846458815038,0.006816397421061993
14477,-0.1987294852733612,-0.2864586114883423
14478,-0.08832882717251778,-0.04161719232797623
14479,0.001684611663222313,-0.0019682440906763077
14480,0.0574752502143383,0.02188105508685112
14481,-0.014711834490299225,-0.029939506202936172
14482,-0.06848645373247564,-0.06181645765900612
14483,0.01457909494638443,0.11867234110832214
14484,-0.004432182991877198,0.0008578673005104065
14485,0.0039739549974910915,0.07825234532356262
14486,0.7959131821990013,0.0360671803355217
14487,0.0030729115242138505,0.07741798460483551
14488,0.0009241924635716714,0.016222748905420303
14489,1.1926670521497726,-0.1602173000574112
14490,0.19291192293167114,-0.04705369472503662
14491,0.3408894492313266,0.001930241473019123
14492,-0.0017134658992290497,0.010005470365285873
14493,0.08781298063695431,-0.017165174707770348
14494,0.18088187789544463,0.03922473266720772
14495,0.0028517432510852814,-0.044794365763664246
14496,0.2565048160031438,0.022373534739017487
14497,0.3136255135759711,-0.00617387518286705
14498,4.250540260225534,-0.026248164474964142
14499,0.002984052523970604,-0.0034993505105376244
14500,0.0010960919607896358,0.1039053201675415
14501,-0.002100648358464241,-0.01260473020374775
14502,0.3249393552541733,-0.12657220661640167
14503,0.012126685120165348,0.03934001922607422
14504,0.031890660524368286,0.02110295742750168
14505,-0.009050391847267747,0.02351720631122589
14506,0.39162464439868927,-0.07633762061595917
14507,0.049594447016716,-0.006941057741641998
14508,0.016108776442706585,0.00515002803876996
14509,-0.0015160925686359406,0.029486600309610367
14510,-0.17625892534852028,-0.1448255032300949
14511,-0.0014405862893909216,0.032747045159339905
14512,0.04964208509773016,0.059974946081638336
14513,0.32274216413497925,0.017817646265029907
14514,1.7035276964306831,-0.0835680216550827
14515,0.383221760392189,-0.0017343983054161072
14516,0.027319274377077818,0.013141719624400139
14517,1.2990916967391968,-0.04257684201002121
14518,0.49712733132764697,-0.0041356682777404785
14519,0.001559653552249074,0.0007994150510057807
14520,-0.015249371528625488,-0.0002128295600414276
14521,-0.09270218014717102,-0.21238616108894348
14522,0.00028697830566670746,0.003685833653435111
14523,0.480347890406847,-0.0002843756228685379
14524,-0.00586618110537529,-0.014331860467791557
14525,0.0007012774840404745,0.04219407960772514
14526,0.3066560346633196,-0.014399920590221882
14527,0.0015366004781753873,0.007441806606948376
14528,0.011110477265901864,0.007131191436201334
14529,-0.00026780960615724325,0.0008920619729906321
14530,-0.001864060846855864,0.12101759761571884
14531,-0.0010815343521244358,0.014672665856778622
14532,-0.02494177758693695,-0.013726836070418358
14533,0.3702056556940079,-0.04667476564645767
14534,0.18997768685221672,-0.006193970330059528
14535,-0.01991422288119793,-0.03549287095665932
14536,0.004014097401523031,0.008910696022212505
14537,-0.004901309963315725,0.03431433439254761
14538,0.016964820970315486,0.02134840562939644
14539,0.02536428440362215,0.033699095249176025
14540,0.012750253546983004,5.3273048251867294e-05
14541,0.03412797744385898,0.029854103922843933
14542,1.8948029577732086,-0.23226869106292725
14543,-0.006025595066603273,0.008226264268159866
14544,0.4146474301815033,-0.03496243804693222
14545,-4.1960599901358364e-05,0.007407117635011673
14546,0.6201345846056938,1.0281827449798584
14547,-0.014650020748376846,0.004413079470396042
14548,0.0051575154066085815,0.005699820816516876
14549,1.6437971591949463,-0.041448965668678284
14550,0.09306039288640022,0.039498381316661835
14551,0.4728434901917353,0.02977769449353218
14552,0.0028606030391529202,0.006507775746285915
14553,0.0005278061435092241,0.07890082895755768
14554,0.0017576562240719795,0.07213044166564941
14555,0.004245869815349579,-0.036410752683877945
14556,-0.26751983165740967,-0.5851196050643921
14557,0.5013946862891316,0.05985775962471962
14558,0.04886716604232788,-0.05976410210132599
14559,0.9440322695299983,0.027752123773097992
14560,-0.009451746940612793,-0.008759237825870514
14561,-0.0016494430601596832,0.0014969650655984879
14562,-0.0017247460782527924,-0.009539246559143066
14563,-0.0028456852887757123,0.0719575583934784
14564,0.0028468086384236813,0.027881335467100143
14565,-0.006199393197894096,0.015795918181538582
14566,-0.17583825439214706,-0.20604102313518524
14567,0.5217757744248956,0.024374203756451607
14568,-0.002081269398331642,0.1885979324579239
14569,0.06542766746133566,0.0157775916159153
14570,0.2768188016489148,0.11899474263191223
14571,0.40393191669136286,-0.003221040591597557
14572,0.10846205800771713,0.06437284499406815
14573,0.10802443698048592,0.1035337746143341
14574,0.2144394014030695,-0.006617635488510132
14575,0.0015438385307788849,0.04121219739317894
14576,0.2814263589680195,0.05543426051735878
14577,0.01656263173208572,0.019851043820381165
14578,0.5225917678326368,0.1430373340845108
14579,-0.002168099978007376,0.027396127581596375
14580,-0.03154130071401596,-0.01099276915192604
14581,0.002732854336500168,-0.009290950372815132
14582,0.4655223712325096,-0.05152718722820282
14583,0.0005470035830512643,0.006271305028349161
14584,-0.0007121775270206854,0.00039810751331970096
14585,0.0012722189130727202,0.0333409421145916
14586,-0.037252541864290833,-0.031172286719083786
14587,0.0022570195142179728,0.1581219881772995
14588,0.01880183443427086,0.0023057153448462486
14589,0.0023588419426232576,0.002725922269746661
14590,-0.013528080433607101,0.05543426051735878
14591,-0.018159497529268265,0.03492288291454315
14592,0.08949718624353409,-0.03193087875843048
14593,3.206883382052183,-0.027421727776527405
14594,0.033710707910358906,-0.005344942212104797
14595,-0.035047367215156555,-0.1003144383430481
14596,0.03012395091354847,-0.0004968284629285336
14597,0.0329928663559258,0.014568686485290527
14598,0.016804429622425232,0.034778911620378494
14599,-3.576277620709334e-07,0.0074531314894557
14600,-2.4194931029342115e-05,0.010575223714113235
14601,-0.016726037836633623,-0.00703728012740612
14602,0.32288058660924435,0.016095785424113274
14603,-0.00519382581114769,0.09168945997953415
14604,0.009689269665395841,0.03351564705371857
14605,-0.0021438563126139343,0.14033243060112
14606,0.040693528950214386,-0.0010750219225883484
14607,0.0171501959048328,0.0011920564575120807
14608,0.053854189813137054,0.03506159782409668
14609,0.07364123919978738,0.005078599322587252
14610,0.19536513090133667,-0.03386896476149559
14611,0.6939132045954466,0.027191897854208946
14612,-0.024956312030553818,-0.03599325194954872
14613,0.0010171816684305668,0.02963164821267128
14614,-0.3446775823831558,-0.08928033709526062
14615,0.013659778982400894,0.2842086851596832
14616,0.27180315367877483,-0.014950312674045563
14617,-0.0004306432820158079,0.023422755300998688
14618,0.010510671534575522,0.0031462679617106915
14619,0.1078131515532732,0.026776505634188652
14620,0.02989527117460966,-0.0028705932199954987
14621,-0.00137804239988327,-0.00993200670927763
14622,0.32380909845232964,-0.015845319256186485
14623,0.5913003981113434,-0.09428033977746964
14624,-0.0034280235413461924,0.06835374236106873
14625,0.9597351253032684,-0.04477512091398239
14626,-0.03137112408876419,-0.013961359858512878
14627,-0.31681640073657036,-0.3692542314529419
14628,0.17643380165100098,0.19229009747505188
14629,2.265017256140709,-0.05643860250711441
14630,0.26937027648091316,0.0009887460619211197
14631,-0.30482466518878937,-0.38186216354370117
14632,-0.010744149796664715,-0.01659126579761505
14633,-0.18270394206047058,-0.02501007914543152
14634,3.935996264219284,-0.05966222286224365
14635,0.15207969769835472,-0.02256084233522415
14636,0.00034570926800370216,0.004725152160972357
14637,0.11009540595114231,-4.395376890897751e-05
14638,-4.589080344885588e-05,0.00734440702944994
14639,-0.021677238401025534,0.10728462040424347
14640,0.004100255318917334,0.006370707415044308
14641,0.001772791612893343,0.034921325743198395
14642,0.19030117988586426,-0.037556812167167664
14643,1.4774285331368446,0.04065464437007904
14644,0.005185132380574942,0.042344845831394196
14645,0.009783485438674688,0.00022779381833970547
14646,0.16275450214743614,0.0656149685382843
14647,-0.015636812895536423,-0.011397382244467735
14648,-0.013192526064813137,-0.005140768364071846
14649,-0.017185376025736332,-0.022553030401468277
14650,-0.015589513583108783,0.14270024001598358
14651,0.044692886993288994,-0.011628605425357819
14652,0.0010342859714000951,0.0011927717132493854
14653,-0.0018558427691459656,-0.012153398245573044
14654,0.026847510365769267,0.06785214692354202
14655,0.06432259455323219,-0.0035964855924248695
14656,0.012119176681153476,0.03375832363963127
14657,0.0205993028357625,0.03627905249595642
14658,-0.0018644965603016317,-0.0011769403936341405
14659,-0.0014783030856051482,0.07218542695045471
14660,2.0146274343132973,-0.0697866901755333
14661,0.08750254474580288,-0.0010277042165398598
14662,0.46775876823812723,0.03566326946020126
14663,0.02580928534734994,0.006935706362128258
14664,-0.001447415619622916,0.10217787325382233
14665,-0.0002749409613898024,0.010390836745500565
14666,0.07334683544468135,0.005977308843284845
14667,0.0068662132835015655,0.001433942816220224
14668,-0.00011776804603869095,0.014556466601788998
14669,-0.02123335044598207,-0.020571762695908546
14670,-0.004979147261110484,0.010815463960170746
14671,-0.028779232408851385,0.09584659337997437
14672,0.02993188053369522,0.07177065312862396
14673,0.0007776186394039541,0.014503308571875095
14674,0.0036651408431680466,0.001440909574739635
14675,0.3707266226410866,-0.06600547581911087
14676,0.006105313601437956,0.045993659645318985
14677,-0.002388257533311844,0.023030878975987434
14678,0.012443660758435726,0.03181086480617523
14679,0.008575153294950724,0.05077384039759636
14680,0.001824159116949886,0.00355961499735713
14681,0.5757562667131424,0.11818452179431915
14682,0.002737936723860912,0.008783037774264812
14683,-9.536306606605649e-07,0.0014015715569257736
14684,0.1265982985496521,-0.050161488354206085
14685,0.10715892478765454,0.015666591003537178
14686,0.0011963019496761262,0.0066237980499863625
14687,-0.027445298619568348,-0.02540605515241623
14688,0.1709265224635601,-0.001251067966222763
14689,0.843801086768508,0.015044542029500008
14690,0.9157041013240814,-0.1089782640337944
14691,-0.029827346093952656,-0.03398098796606064
14692,0.023476832546293736,0.001954721286892891
14693,0.5924911100883037,0.011406361125409603
14694,0.14673518016934395,0.016388937830924988
14695,0.4638990443199873,0.010315066203474998
14696,0.03849760815501213,0.24204909801483154
14697,1.6276557203382254,-0.012055864557623863
14698,0.008113979361951351,0.04088549315929413
14699,0.2107130908407271,0.024471934884786606
14700,-0.035478001236915586,0.030053094029426575
14701,2.7758285142481327,0.03089785948395729
14702,1.8792286440730095,-0.022078247740864754
14703,0.0365034774877131,0.04491756483912468
14704,0.012397408252581954,0.02495277300477028
14705,0.004366867680801079,0.010449848137795925
14706,0.052953239530324936,0.04474170133471489
14707,-2.6937254006043077e-05,0.007125580217689276
14708,0.22645367495715618,0.012137366458773613
14709,0.00145714171230793,0.04771459102630615
14710,0.8037029411643744,-0.001821831800043583
14711,0.7409519404172897,-0.08089916408061981
14712,0.03915071673691273,0.0417666882276535
14713,0.24323472380638123,-0.05204658955335617
14714,0.012158065088442527,0.00889841839671135
14715,-0.011659604264423251,0.03191251680254936
14716,0.015473285369807854,0.03483683988451958
14717,-0.01663619443774223,0.008256196975708008
14718,-0.00019487637473503128,0.000970836088526994
14719,-0.014837297378107905,0.01656767725944519
14720,0.4907437935471535,0.013438645750284195
14721,0.00043453648686408997,0.015346068888902664
14722,3.25101400911808,-0.1734951287508011
14723,0.11569144204258919,-0.02059968374669552
14724,0.36921943351626396,0.08573473989963531
14725,0.3398778419941664,0.09500677138566971
14726,0.04756131349131465,0.0400724895298481
14727,0.5623989142477512,-0.009026924148201942
14728,0.040608979761600494,0.11641216278076172
14729,0.11219701170921326,-0.16382108628749847
14730,0.009978184938299819,0.004279884975403547
14731,0.9252929221838713,0.023266879841685295
14732,0.42736589908599854,0.09603670239448547
14733,-0.0833208333933726,-0.0769236758351326
14734,-0.0027392242336645722,0.0034547261893749237
14735,0.0052922704053344205,0.0036660474725067616
14736,-0.0020589642808772624,0.04402107000350952
14737,0.07939693331718445,0.08760988712310791
14738,1.733739584684372,-0.017382603138685226
14739,0.9265228789299726,0.1342572718858719
14740,0.02693072985857725,0.07202428579330444
14741,0.21916576847434044,-0.017949406057596207
14742,0.38102009892463684,-0.08787985146045685
14743,-0.010114270029589534,-0.0008131610229611397
14744,-0.07197275944054127,0.046817630529403687
14745,-0.012642793357372284,-0.04271036759018898
14746,-0.14505285024642944,-0.12523484230041504
14747,0.3033616915345192,-0.0026008356362581253
14748,0.08978729974478483,0.12051227688789368
14749,-0.005080598406493664,-0.003835459239780903
14750,0.004911448733764701,0.0064356508664786816
14751,0.753435805439949,-0.15960852801799774
14752,0.10077547008404508,0.0010297242552042007
14753,-0.06698017939925194,-0.03388103097677231
14754,0.5156635986641049,0.03323919698596001
14755,0.014723700238391757,0.01571861281991005
14756,-0.002550603123381734,0.11821714788675308
14757,-5.587603664025664e-05,0.005950228311121464
14758,0.005524140782654285,-0.0015066578052937984
14759,0.258032888174057,-0.21296919882297516
14760,2.129763424396515,-0.026121601462364197
14761,-0.042285479605197906,-0.09084862470626831
14762,0.09111172705888748,-0.00673709437251091
14763,1.8228677660226822,-0.17308175563812256
14764,-0.0021579431631835178,0.014459841884672642
14765,0.00043431692756712437,0.07844260334968567
14766,0.01022209133952856,0.00031905248761177063
14767,-0.050500448793172836,0.05972422659397125
14768,1.1804597526788712,0.0015148427337408066
14769,0.060290321707725525,-0.01787286065518856
14770,-0.0350627601146698,-0.07031295448541641
14771,0.008121596407145262,0.02953184023499489
14772,-0.03369766799733043,-0.03298573940992355
14773,-0.004245400195941329,0.0029138512909412384
14774,0.07862038537859917,0.10764375329017639
14775,-0.0017660721787251532,1.664389856159687e-05
14776,1.2232970669865608,-0.021531300619244576
14777,0.05839616060256958,0.002249790821224451
14778,0.07737199508119375,0.008164522238075733
14779,0.0003511893592076376,0.008699463680386543
14780,-0.014595767948776484,0.07608051598072052
14781,-0.001958083943463862,0.008210292086005211
14782,0.003366740420460701,-0.011799092404544353
14783,0.00019440542382653803,0.0065847658552229404
14784,-0.0027716830372810364,0.025565698742866516
14785,0.09077657386660576,-0.03194648027420044
14786,0.40150611847639084,0.008399046957492828
14787,0.002319347944649053,0.022040879353880882
14788,1.2556776255369186,-0.02479768730700016
14789,0.050174642354249954,0.020451243966817856
14790,-0.00013040472003922332,0.010656838305294514
14791,2.9560207622125745e-05,0.0011162448208779097
14792,-4.405737854540348e-06,0.09389747679233551
14793,0.28194910287857056,-0.22142742574214935
14794,-0.006426114588975906,0.022365860641002655
14795,-0.023513191496022046,0.019298190250992775
14796,0.020899953320622444,0.0512290820479393
14797,-0.31592945009469986,0.7724986672401428
14798,-0.029947372619062662,-0.024084601551294327
14799,0.2845057025551796,-0.004584096372127533
14800,-0.09433629155158997,0.013393975794315338
14801,-0.027257753536105156,0.0009647496044635773
14802,0.14632603526115417,0.011899307370185852
14803,0.000554053534870036,0.03361682966351509
14804,-0.01846386957913637,-0.005435440689325333
14805,-0.10093173176050187,0.20932021737098694
14806,1.3973348438739777,-0.10071147978305817
14807,0.323816429823637,0.09772083163261414
14808,0.07432898879051208,-0.03132949396967888
14809,0.12352993339300156,0.06350681930780411
14810,0.01988024264574051,-0.04038963094353676
14811,0.00022885061480337754,0.0014241012977436185
14812,0.36003345251083374,-0.0013746917247772217
14813,0.117260517552495,5.6595541536808014e-05
14814,-0.808535635471344,-1.0096352100372314
14815,0.03453681617975235,-0.09826480597257614
14816,-0.14288912946358323,-0.07078517973423004
14817,0.021179783856496215,0.005322322249412537
14818,-5.5306998547166586e-05,0.03387870267033577
14819,0.6469468452269211,0.020767364650964737
14820,0.557078018784523,0.3251805901527405
14821,0.907484594732523,0.055918071419000626
14822,8.330604759976268e-05,0.004088337998837233
14823,-0.023139838129281998,0.017093095928430557
14824,0.0009007806656882167,0.04139196500182152
14825,-0.25477498583495617,-0.24368692934513092
14826,0.3463609591126442,-0.03729201480746269
14827,0.047826331574469805,0.004302512388676405
14828,0.7246475145220757,-0.09179025143384933
14829,0.0017631346127018332,0.09438865631818771
14830,-0.0052061721798963845,0.00864231027662754
14831,0.0021731199230998755,0.0013649582397192717
14832,0.0283157080411911,-0.04278109222650528
14833,-0.013812273740768433,0.014200165867805481
14834,-0.06857732869684696,-0.07875515520572662
14835,0.0099590087775141,0.07501912862062454
14836,-0.006023010239005089,-0.01996362954378128
14837,0.9606573432683945,-0.12103323638439178
14838,0.014700299070682377,0.002838484011590481
14839,0.019179940223693848,0.008264096453785896
14840,0.33560966700315475,0.007898012176156044
14841,-0.00027180759934708476,0.03435633331537247
14842,-0.004980984143912792,0.05759879946708679
14843,0.1177300475537777,0.05133728310465813
14844,-0.30647846311330795,-0.2482627034187317
14845,0.5765957934781909,0.02751920372247696
14846,0.22489769011735916,0.01284123957157135
14847,0.004196855239570141,0.003163605462759733
14848,0.6169299855828285,0.061009712517261505
14849,7.2717367629593355e-06,0.014705943875014782
14850,0.20793960243463516,-0.0017642974853515625
14851,0.32580137997865677,-0.05400048941373825
14852,0.03521184890996665,0.0751459077000618
14853,-0.1163701934274286,-0.11261880397796631
14854,0.20809052884578705,0.20681820809841156
14855,0.04393656924366951,-0.012568943202495575
14856,-0.000720081810868578,0.003525233594700694
14857,0.08289766311645508,-0.004101179540157318
14858,0.002858114312402904,0.0034796707332134247
14859,0.6443134620785713,-0.02768930420279503
14860,0.039799442514777184,-0.019110985100269318
14861,0.42240358889102936,0.14867892861366272
14862,0.33359329402446747,-0.1264284998178482
14863,1.8751077353954315,-0.11001019924879074
14864,-0.0007098815403878689,0.005538895260542631
14865,0.004599874839186668,-0.007669142447412014
14866,0.014538692310452461,0.0356394499540329
14867,0.7755838483572006,-0.007124155759811401
14868,1.2147908918559551,-0.012531591579318047
14869,0.02506168349646032,0.017965812236070633
14870,0.5917417705059052,0.2889866530895233
14871,-6.9141146923357155e-06,0.016309648752212524
14872,3.564182770787738e-05,0.0011950365733355284
14873,-0.03903439175337553,-0.027267074212431908
14874,0.009888307131186594,0.004634549375623465
14875,-2.861018856492592e-06,0.01631370186805725
14876,-0.026374851702712476,-0.01697470061480999
14877,0.006569920098409057,0.0040412768721580505
14878,1.385967344045639,-0.18808026611804962
14879,0.32973745465278625,-0.16392138600349426
14880,-0.004855947345495224,0.06410638988018036
14881,-0.01724099904298782,0.005759194493293762
14882,-0.0002795335603877902,0.07749106734991074
14883,0.11192318052053452,0.04194071143865585
14884,0.5457946807146072,-0.02018577791750431
14885,0.7631419338285923,-0.028961321339011192
14886,0.5121711660176516,0.033305518329143524
14887,0.35653288662433624,0.010488154366612434
14888,0.06630041636526585,-0.010889583267271519
14889,0.07893405854701996,1.0516939163208008
14890,0.04997605085372925,-6.279349327087402e-05
14891,0.02916063368320465,-0.10255590081214905
14892,-0.0005860976671101525,0.006496932823210955
14893,0.04078315943479538,0.03429736942052841
14894,0.9081787280738354,-0.015524940565228462
14895,0.024745989590883255,0.033274177461862564
14896,-0.009587325854226947,-0.005706422962248325
14897,0.9183967038989067,-0.03022247552871704
14898,0.11945775151252747,-0.04393593221902847
14899,0.0032370854169130325,-0.006912320852279663
14900,0.0019200118258595467,-0.0012363871792331338
14901,0.022653607302345335,0.04510340467095375
14902,0.025927504524588585,0.012434262782335281
14903,0.504966713488102,-0.01776881143450737
14904,-0.0013240439002402127,0.009203387424349785
14905,0.005622453056275845,0.022045794874429703
14906,0.06499309511855245,0.07536189258098602
14907,0.9006534963846207,-0.06374773383140564
14908,0.0416405969299376,0.02339361235499382
14909,0.15837873704731464,-0.004006429575383663
14910,-0.04689096286892891,-0.05599595233798027
14911,1.3167717307806015,-0.17024731636047363
14912,2.1674192547798157,-0.4167453646659851
14913,0.003253154214471579,-0.003179559949785471
14914,0.12700462341308594,0.1529211699962616
14915,0.11908895801752806,0.03526781126856804
14916,0.06313129235059023,0.08414409309625626
14917,-0.007437368156388402,-0.009215865284204483
14918,1.8826719522476196,-0.02939745783805847
14919,0.05695338547229767,-0.03254139423370361
14920,0.0017219424189534038,0.010545315220952034
14921,-0.1101626604795456,-0.13755038380622864
14922,0.006932732154382393,0.0012580602196976542
14923,-0.0019088519038632512,0.011170613579452038
14924,-0.026714102365076542,-0.005761466920375824
14925,0.32518230378627777,0.02832268923521042
14926,0.2899913862347603,0.06249114125967026
14927,0.039162628119811416,0.010265180841088295
14928,0.019410640001296997,0.12630105018615723
14929,0.10879116877913475,0.01820632815361023
14930,-0.03345760703086853,-0.09142740815877914
14931,1.7725106477737427,-0.06426480412483215
14932,0.042410705238580704,-0.004676297307014465
14933,1.3637134432792664,-0.06353753805160522
14934,-0.031469804991502315,0.07203991711139679
14935,0.2949717417359352,-0.08231396228075027
14936,0.0003234988544136286,0.004465549252927303
14937,-0.14182527363300323,-0.1883193403482437
14938,0.02532254159450531,-0.005537624005228281
14939,0.016514267772436142,0.003741603344678879
14940,-0.11398486141115427,-0.0486830472946167
14941,0.0002493544603794362,0.0012253152672201395
14942,0.806699201464653,-0.047963667660951614
14943,-0.012002870216965675,-0.014713390730321407
14944,0.48768237233161926,-0.0976770892739296
14945,-2.3841855067985307e-07,0.016316324472427368
14946,-0.00021893827943131328,0.03284284472465515
14947,0.29812787286937237,-0.010253742337226868
14948,0.19152990635484457,0.035149022936820984
14949,-0.01881731115281582,-0.04068135470151901
14950,-0.1022421345114708,-0.06967446208000183
14951,0.011570263653993607,0.011624626815319061
14952,0.014500761404633522,-0.0030294933822005987
14953,2.83563369512558,0.0074545592069625854
14954,0.04836033843457699,-0.015069786459207535
14955,0.038333818316459656,-0.023285672068595886
14956,0.12440818175673485,0.08140425384044647
14957,0.06679973937571049,0.06441247463226318
14958,0.030825628444290487,0.0026970817707479
14959,5.2331427809804154e-05,0.0012248384300619364
14960,0.00010108382411999628,0.004296335391700268
14961,0.015302889049053192,0.11636210978031158
14962,1.367323949933052,-0.07945677638053894
14963,0.11099103838205338,-0.02992943301796913
14964,0.03546014032326639,0.029101315885782242
14965,1.1920926112907182e-07,0.0074533699080348015
14966,0.02333049476146698,0.08153221756219864
14967,0.47019530832767487,-0.11637850105762482
14968,0.0019565116381272674,0.02310936339199543
14969,0.0027971044182777405,-0.03368126600980759
14970,1.2455013543367386,0.020117849111557007
14971,-0.012884773313999176,-0.02744491957128048
14972,0.8703116476535797,-0.18629032373428345
14973,0.0353393426630646,0.05187372863292694
14974,-0.004977160133421421,0.09815534949302673
14975,3.1582399969920516e-05,0.0012063344474881887
14976,2.9802031349390745e-06,0.006607653573155403
14977,0.10699094459414482,-0.0051209889352321625
14978,0.030711997766047716,0.0008744250517338514
14979,0.0623115673661232,0.017071861773729324
14980,0.21950310096144676,-0.016975563019514084
14981,0.37571446131914854,-0.0028277174569666386
14982,0.7376514803618193,-0.020358163863420486
14983,0.07391420006752014,0.04212898761034012
14984,0.00616580480709672,0.0018587461672723293
14985,0.027253036620095372,0.0001084725372493267
14986,0.008177533745765686,0.006965935230255127
14987,0.00031453063274966553,0.005475057289004326
14988,0.023252790386322886,0.0037740864790976048
14989,-0.314139062538743,-0.26432666182518005
14990,0.26376306265592575,-0.03311740979552269
14991,0.042332179844379425,0.025155600160360336
14992,0.05639880523085594,0.02166801504790783
14993,1.363796427845955,-0.06820549070835114
14994,0.053655763156712055,0.020906910300254822
14995,-0.028160756230354307,-0.027385162189602852
14996,0.44481632951647043,-0.007526681292802095
14997,-0.04661776311695576,-0.031223461031913757
14998,-0.0006572034762939438,0.07827509939670563
14999,0.21879693865776062,0.02189156413078308


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_1_3_test_data.csv <==
,x,y
0,1.5761223528534174,1.2432560417801142
1,0.16113416850566864,1.7470993548631668
2,1.416636785492301,1.3558069076389074
3,0.021828104741871357,0.7634034054353833
4,-0.7474163621664047,-0.3968796133995056
5,0.4226285256445408,0.41591769829392433
6,-0.01512902144168038,-0.01272525335662067
7,-0.5670296885073185,-0.4579385742545128
8,0.3625806267373264,0.5663464958779514
9,-1.5649224855005741,-1.443215250968933
10,-0.827100932598114,0.5179208517074585
11,-1.0952074527740479,-0.6634327173233032
12,-3.4185142532223836,-3.407558656297624
13,-0.8617687211371958,-0.8616219676332548
14,-3.277898305444978,-3.212112717330456
15,-0.8921158313751221,1.1312965154647827
16,0.9785287454724312,0.9219706133008003
17,0.16596437990665436,0.33242906630039215
18,-0.3116894506383687,-0.3074771957471967
19,1.146756887435913,2.4026979207992554
20,-2.122107654809952,-1.5525924563407898
21,-4.967280387878418,-4.588626742362976
22,-0.01735030423151329,-0.016142392880283296
23,0.022070194594562054,0.1097446521744132
24,-2.106736294925213,-1.7895991802215576
25,-7.399821322411299,-7.299873530864716
26,-3.588083565235138,-2.894955813884735
27,-0.005971331149339676,0.41492193192243576
28,-0.05749422870576382,0.0070386044681072235
29,0.45651179552078247,3.3892781138420105
30,1.103016659617424,3.4090126007795334
31,-3.7385390872950666,-3.7263858718797565
32,-0.9350943267345428,-0.5490009784698486
33,-4.93197500705719,-1.015212059020996
34,0.08259697258472443,0.3419431000947952
35,0.11417507380247116,0.32234976440668106
36,-7.05961936712265,-6.004258871078491
37,0.011046823150536511,0.6675033569699735
38,-0.958867758512497,-1.065058410167694
39,0.00579808971087914,0.06932060646067839
40,0.8445135541260242,1.6940005011856556
41,0.2261161315254867,0.6265440988354385
42,0.4879489541053772,0.9856503009796143
43,-0.18264353275299072,-0.12994849681854248
44,-0.03603332443162799,0.26223064586520195
45,-0.05931566713843495,0.009840533137321472
46,-0.1979672474844847,-0.18389955163002014
47,1.5248400522395968,2.92540496122092
48,-0.049412742257118225,0.5483743995428085
49,0.8773712441325188,1.8020555302500725
50,-0.8327350618255878,-0.8206745954230428
51,-0.03390336220036261,-0.031172813614830375
52,-0.8577781971544027,-0.7270277142524719
53,-0.8933410481549799,-0.7297524660825729
54,0.04256843343318906,0.0668637001508614
55,-0.0015230527496896684,0.010646800277754664
56,0.9621137366630137,1.3464221940375865
57,-9.786732390057296,-9.692258186638355
58,0.1392720474395901,0.4778408242855221
59,0.28988482896238565,0.39607676211744547
60,0.014792324276641011,0.04901793715544045
61,-2.0865479518834036,-2.0573263112455606
62,-0.0013927221298217773,0.8564743995666504
63,-0.4428887367248535,-0.705119252204895
64,-0.01227227970957756,0.021061964333057404
65,-9.922494173049927,-9.197782039642334
66,-3.0454075932502747,-3.040678307414055
67,-0.06909511715639383,-0.007711343467235565
68,0.07146494439803064,0.34827940515242517
69,-0.27634498476982117,-0.2608662545681
70,-0.4263554736971855,-0.4074006825685501
71,-0.0016664951108396053,0.047673815162852407
72,-0.2137604309245944,0.08403074741363525
73,0.09452804177999496,0.5741897746920586
74,-0.07095936391851865,-0.06187001336365938
75,-0.10965966433286667,0.07488749921321869
76,-0.7445678971707821,-0.6254137605428696
77,-0.4883542831521481,-0.48036718368530273
78,-3.3913191370666027,-3.3504053726792336
79,-0.35214048624038696,0.8374364376068115
80,0.05597031116485596,0.029719099402427673
81,-1.64550222735852,-1.589933104813099
82,0.4973207116127014,2.054859936237335
83,-0.30547421891242266,-0.0775618702173233
84,0.507572770137358,1.538250088710356
85,0.05074390210211277,0.09014004655182362
86,-0.002194584347307682,0.8127432391047478
87,-1.0480506271123886,-1.0141331255435944
88,-0.051434111315757036,-0.04196490626782179
89,0.021515470929443836,0.013288450427353382
90,-1.1960750818252563,-1.744380235671997
91,0.18391835899092257,0.6615992358420044
92,-0.2031226868275553,-0.1625022254884243
93,-1.6827418804168701,-0.347037672996521
94,-0.042912740260362625,0.22819630801677704
95,-3.9754926740424708,-3.9581319019198418
96,0.22562110424041748,1.5477083325386047
97,0.39937662333250046,0.640794537961483
98,-1.307310312986374,-1.3318311274051666
99,0.36274510622024536,0.6985439658164978
100,0.36613132432103157,0.27349351719021797
101,-1.1907467395067215,-1.0964605510234833
102,-0.3546156529337168,-0.1800752580165863
103,1.3303419910371304,1.8537725768983364
104,0.4146878570318222,0.7731371968984604
105,0.02106616273522377,0.17644622549414635
106,0.04449274647049606,0.3927956100087613
107,1.5060206925263628,0.571963576017879
108,0.09389442205429077,0.5364333987236023
109,-1.0138607770204544,-0.9805763587355614
110,0.08420585709973238,0.41423781830235384
111,0.44197740528034046,0.5840105352108367
112,-2.6275361780608364,-2.6225341972894967
113,-0.4145546304062009,-0.3571690618991852
114,-2.440649688243866,-0.6570067405700684
115,0.18721845179970842,0.7407320234196959
116,-0.5678804665803909,-0.45792795717716217
117,-7.317024430027232,-7.283338390290737
118,-0.05887121055275202,-0.055584004148840904
119,-6.243644908070564,-6.0698072463274
120,-0.00578679377554181,-0.004985434585250914
121,-1.0881454944610596,-0.7711198329925537
122,-0.24974527396261692,0.024002641439437866
123,0.8223676681518555,1.2821694612503052
124,-0.03996959362484631,-0.03771627624519169
125,0.9801913611590862,1.508142363280058
126,0.6940853912383318,0.9197799284011126
127,0.007163551636097054,0.08063169568782769
128,-0.004495922476053238,0.6788493618369102
129,0.5008676908910275,1.882008757442236
130,-1.5432923957705498,-1.4664707332849503
131,-2.774265928659588,-2.764888967387378
132,0.050277424801606685,0.5177564675104804
133,-0.21002693474292755,-0.19780151546001434
134,-0.03844204777851701,-0.018167823553085327
135,-0.09037426114082336,0.2492489218711853
136,0.28467897698283195,0.9408316724002361
137,-4.828353762626648,-3.7461984157562256
138,-1.8070850950898603,-1.6413170099258423
139,-5.738297760486603,-5.282616555690765
140,-8.764215322211385,-8.657408572733402
141,-0.6587478369474411,-0.5248501896858215
142,-2.4557853545993567,-2.4521151911467314
143,0.06458582659251988,0.1363245837856084
144,-0.8023506831377745,-0.7560192495584488
145,0.011774498969316483,0.05586167052388191
146,0.06602948484942317,0.7820029142312706
147,-0.8003142496163491,-0.7849523592740297
148,-0.23791740834712982,0.25558024644851685
149,0.14502901583909988,1.1097571328282356
150,-0.16440399922430515,0.27081841230392456
151,-1.8221455099992454,-1.7522264793515205
152,0.17569816019386053,0.4891107967123389
153,-0.1152892682584934,-0.10592912044376135
154,0.0182346161454916,0.9350280929356813
155,-0.36262420954881236,-0.3275568038225174
156,-0.08703239262104034,-0.032601140439510345
157,-0.08406676352041131,-0.08399321413889993
158,-0.04715767875313759,0.5222020149230957
159,-2.5764088947325945,-0.8728713989257812
160,-4.984596077352762,-4.823867604136467
161,-0.024518347578123212,-0.0031137466430664062
162,-10.446792840957642,-8.399746656417847
163,3.4071623906493187,3.4642841443419456
164,1.7471882425597869,4.642100604658481
165,0.03529571310355095,0.23891023114993004
166,-1.4715333580970764,-1.265735000371933
167,-0.5859904517419636,-0.5255100578069687
168,-0.17562296986579895,-0.14409487694501877
169,-0.7095831632614136,0.34705328941345215
170,-0.0035128565746163076,-0.0032919876830419526
171,-2.09044149518013,-2.06681989133358
172,2.4994178218767047,3.8180447025224566
173,0.9926883578300476,1.0392948985099792
174,-0.003356605884619057,-0.0009142025373876095
175,-3.687231395568233,-3.6459261626005173
176,-1.9242091681808233,-1.8208640590310097
177,0.09699125000042841,0.8777048752526753
178,-0.04802402853965759,1.8553085625171661
179,-0.01794932053962839,-0.015600006561726332
180,-0.8967728726565838,-0.8348862901329994
181,-0.9941950449428987,-0.9859873969107866
182,-0.02357554342597723,0.2854625843465328
183,0.04133369750343263,0.8910657649394125
184,0.9206775575876236,3.8799101263284683
185,-0.07203567894976004,-0.07035763084422797
186,0.03401059305178933,1.0521563219081145
187,1.5035281479358673,1.5303110182285309
188,0.23729363083839417,1.3580951988697052
189,-1.5198831153975334,-1.48715940117836
190,-0.045122352938051336,-0.03884392464533448
191,-0.1879521759274212,-0.18399649765342474
192,-1.7390013933181763,1.5625050067901611
193,-0.4827971290796995,-0.3698601722717285
194,0.4645699970424175,0.7423824183642864
195,0.040602432331070304,0.6510211096610874
196,0.24983082167454995,0.8075384294206742
197,-4.099426481872797,-3.974212124943733
198,0.3042299021035433,1.6831185389310122
199,-2.511113866523374,-2.4035948365926743
200,0.5627700573531911,2.4492485410301015
201,-0.09785608574748039,-0.09454076737165451
202,-0.11601662887551356,-0.10128152649849653
203,-1.6763491071760654,-1.665816206485033
204,0.03821253031492233,0.09199265390634537
205,-3.4070478547364473,-2.687905430793762
206,-5.30857798125362,-5.269097618758678
207,-0.7376069426600225,-0.7323899283073843
208,-2.420445527881384,-2.022413909435272
209,-0.041834285482764244,-0.01408984512090683
210,0.2503816559910774,0.5712441578507423
211,-0.7718768119812012,-0.22354769706726074
212,-0.25612949568312615,-0.24901212472468615
213,0.2717461511492729,1.421231560409069
214,-6.920760877430439,-6.699263781309128
215,-0.079114017134998,-0.0720882061868906
216,-0.48296302650123835,-0.4505623169243336
217,-0.000593947179368115,0.0004835727741010487
218,-1.9426063261926174,-1.6400454640388489
219,-1.2603757753968239,-1.2283768728375435
220,-0.0006334221106953919,0.10832479281816632
221,-6.938855066895485,-4.125125408172607
222,-0.28157322853803635,-0.12405972182750702
223,0.05461758375258796,0.39052721858115547
224,-0.10645721782930195,1.1101902648806572
225,-9.550217729061842,-8.213967204093933
226,0.03863869304768741,0.5800369277130812
227,-12.042202726006508,-11.484373271465302
228,-0.7032362595200539,-0.705166794359684
229,3.216268380987458,3.1738482321379706
230,-0.06060922145843506,0.8113008737564087
231,-0.4444829039275646,-0.09561437368392944
232,-1.9347418695688248,-1.9555822312831879
233,-0.013930559158325195,0.8196908235549927
234,-0.9339591862117231,-0.9336456009186804
235,-0.029644988477230072,0.11257709562778473
236,-0.0005985131138004363,0.004221676383167505
237,0.3394706924445927,0.11298365192487836
238,-5.10666810721159,-4.375730752944946
239,0.5314822197008198,0.5426043272066181
240,-2.52022697404027,-2.3565620332956314
241,0.18673472851514816,0.7454461082816124
242,0.0299236731370911,0.6134914451977238
243,-0.20621715625748038,-0.1900199130177498
244,-1.8039895966649055,-1.7799322083592415
245,-3.6118417978286743,-2.3992621898651123
246,-0.4046275128785055,-0.39944527903571725
247,-0.4301465869793901,-0.4283500890014693
248,-0.056942556984722614,-0.05189508106559515
249,0.00754372775554657,0.40144503116607666
250,-0.45883822441101074,0.23803919553756714
251,-5.5392333045601845,-5.417129427194595
252,-3.2122369852731936,-3.164365127682686
253,1.7482973044388928,1.4281161730759777
254,-0.5380871593952179,-0.36196863651275635
255,-0.04974566283635795,-0.04340988025069237
256,-6.663381011225283,-6.661665934138
257,-0.13666803459636867,-0.02961047738790512
258,0.014561772346496582,0.3390965014696121
259,0.5457705968728988,0.5300895089021651
260,-0.024097582328749922,-0.023463472432922572
261,-4.1409863121807575,-4.12781772762537
262,0.001684725284576416,1.3310475945472717
263,1.0047576744109392,1.7123766262084246
264,-0.7730460295861121,-0.7728182831488084
265,-0.025274597108364105,0.0038508176803588867
266,0.03554184047970921,0.0687750136712566
267,0.06999147310853004,0.11471613124012947
268,0.008213493507355452,0.021129243541508913
269,-4.126122951516663,-4.12551564804744
270,-2.3343053460121155,-1.7122483253479004
271,-0.7865952271968126,-0.7820450179278851
272,0.014477074146270752,0.5694610178470612
273,-4.2154747932218015,-4.116841249167919
274,-0.03153882548213005,-0.03337131068110466
275,-0.774744987487793,-0.32412147521972656
276,-0.23735052347183228,0.19818487763404846
277,0.005581206409260631,0.020160279935225844
278,-0.11614702877704985,-0.10164928250014782
279,-0.02563504311547149,0.07503753155469894
280,-3.3300125375390053,-3.3072408214211464
281,-0.5376695021986961,-0.43694522976875305
282,0.019541150890290737,0.165150192566216
283,-0.6297111017629504,-0.4858638197183609
284,-5.439718179870397,-5.430309527553618
285,-5.241939903469756,-5.199741404503584
286,-0.47554207406938076,-0.41817985475063324
287,-0.2128351405262947,0.14529076218605042
288,-3.42189958691597,-2.6322505474090576
289,-0.4680744856595993,-0.4319161921739578
290,0.012122950720367953,0.02798963079112582
291,0.947739839553833,1.3690929412841797
292,-0.06947951018810272,0.6698974221944809
293,0.05926740914583206,0.06934598833322525
294,0.02981835213722661,0.2607169894617982
295,0.005147081712493673,0.13783053812221624
296,-0.2408466935157776,0.0636979341506958
297,2.425014805048704,3.2314031831920147
298,-0.23142978129908442,-0.07581153512001038
299,-4.627794213593006,-3.841962516307831
300,-6.760601642308757,-6.746027201414108
301,-0.8201039209961891,-0.7240906655788422
302,-0.43128545582294464,0.09676247835159302
303,0.5439997651847079,1.8572630026610568
304,1.839966394007206,2.8296028152108192
305,-0.0718668419867754,0.9238733574748039
306,0.4289821647107601,4.184065248817205
307,-0.938452273607254,-0.7017589807510376
308,-2.567930679768324,-2.348565697669983
309,-0.2276061289012432,-0.27479066886007786
310,-0.02919808030128479,3.301486074924469
311,-0.5453964272746816,-0.4920624867081642
312,0.02331849653273821,0.4480992937460542
313,-3.6967374980449677,-3.8496630638837814
314,0.031067192554473877,1.0483042001724243
315,-0.9787728190422058,-0.4963967800140381
316,0.546296781860292,1.7415521806105971
317,-0.6109636537730694,-0.1727147400379181
318,-1.6891905665397644,-1.6465950906276703
319,-1.5497649535536766,-1.4914791733026505
320,-3.336444139480591,-3.3362595013313694
321,0.0027583764167502522,0.020171862677671015
322,0.025628792144289037,0.14710268380486013
323,0.001681444700807333,0.24726346391253173
324,-0.20205812156928005,-0.20017377589829266
325,-0.04415194701141445,-0.036613141652196646
326,-0.3294833027757704,-0.30451113544404507
327,-5.579881966114044,-3.6858553886413574
328,-0.7475886750034988,-0.5949556827545166
329,-0.3892046962864697,-0.16654406487941742
330,0.004457423579879105,0.08576769207138568
331,-0.11655926704406738,-0.031903982162475586
332,-0.20803051814436913,-0.15288078784942627
333,1.7453050622716546,1.4251239309087396
334,-0.9343831241130829,-0.16320502758026123
335,-1.9399043917655945,-1.1066057682037354
336,-0.042750104097649455,0.028945088386535645
337,0.8030170053243637,3.2090849727392197
338,0.018705187481828034,0.14584801730234176
339,-0.12638096511363983,2.1744821071624756
340,-0.03148440644145012,0.19494319707155228
341,-0.01098479051142931,0.07280342653393745
342,-0.02445810553035699,-0.016255149617791176
343,0.1810592319816351,0.9784039910882711
344,-0.06497986224712804,-0.060942540410906076
345,-0.04895781655795872,-0.0458488785661757
346,-0.1706802980042994,0.03494486212730408
347,-2.5980767011719763,-2.596945453551598
348,-0.00010309845674782991,0.029672943521291018
349,-2.0581147521734238,-1.0367621183395386
350,0.34567136876285076,0.8431653510779142
351,-5.240468144416809,-4.2704572677612305
352,-0.517511174082756,-0.009601950645446777
353,-2.185698091983795,-1.9840569496154785
354,0.5317267788013851,1.3245508683285152
355,-0.3146963734761812,-0.280131284147501
356,-0.42903345078229904,-0.5026115477085114
357,-0.03178595192730427,0.05819813907146454
358,0.0065402511827414855,0.17859594871697482
359,-3.55100354552269,-3.3017163276672363
360,-0.16306328773498535,-0.5539822280406952
361,-4.318867074325681,-4.269497897475958
362,-1.6996390956483083,-1.6563594974577427
363,-2.388279974460602,-2.1875366270542145
364,-7.724714880663669,-7.722964458167553
365,-0.6286971403751522,-0.6197866974398494
366,0.09588968753814697,-0.1175319254398346
367,0.8668815158307552,0.32621273025870323
368,0.26281237602233887,0.6685343384742737
369,0.059873202815651894,0.0475307684391737
370,-0.13089851156109944,-0.12652552034705877
371,0.2876361384987831,2.6840123310685158
372,-3.443904995918274,-2.1106908321380615
373,-1.8245753059854906,-1.813237015157938
374,-0.4362541437149048,0.26847565174102783
375,-6.167958659061696,-6.159938124939799
376,-1.7949696686118841,-1.7953692565206438
377,2.5623670518398285,0.7084365785121918
378,-1.3911805162097153,-1.3693185225129128
379,-1.4940715543925762,-1.2981389313936234
380,-3.7132545709609985,-3.7004012875258923
381,-3.2906578792426444,-3.28793339128606
382,-2.76443549990654,-2.4977031350135803
383,-2.867319280281663,-1.897466003894806
384,-3.5906665176153183,-3.094298243522644
385,-0.3413370269117877,-0.3403944050660357
386,-1.2570306807756424,-0.9576967656612396
387,-0.7776709720492363,-0.7782953605055809
388,-0.09594116546213627,-0.07970361039042473
389,0.0018252809531986713,0.016353450948372483
390,-0.12994390167295933,0.04270745813846588
391,2.1561784334480762,4.724675137549639
392,-0.3894241601228714,0.41744184494018555
393,0.04897516034543514,0.2514034267514944
394,0.008567481127101928,0.102909317065496
395,0.06734227389097214,-0.08098182454705238
396,-5.1897938549518585,-5.209429934620857
397,-4.029043441085378,-4.023155890405178
398,-5.727599680423737,-5.600545972585678
399,0.05832158849807456,0.33597460837336257
400,-0.7726990878582001,-0.49902987480163574
401,0.022719156375387684,0.06222813614294864
402,0.010137473698705435,2.0911509334109724
403,0.006542190909385681,0.056495338678359985
404,0.03386865719221532,0.16623300476931036
405,-3.7332227621227503,-3.721660053357482
406,0.03380624018609524,0.046204255893826485
407,-0.05669389728063834,-0.056410348654026166
408,-0.5324593558907509,-0.47766630351543427
409,0.06904824543744326,0.6350703360512853
410,0.2722725048661232,0.836634136736393
411,-4.4390647411346436,-4.724521189928055
412,-3.82501682266593,-3.778021465986967
413,-4.59490826819092,-4.602055853698403
414,-1.1065537543036044,-0.41982847452163696
415,-0.598495677113533,-0.10503238439559937
416,0.25968706607818604,-0.004546493291854858
417,-0.8597578406333923,-0.8596296988544054
418,0.14833686500787735,0.07623878866434097
419,0.42362117767333984,0.1407950222492218
420,0.04562530480325222,0.31323071382939816
421,-0.14677064213901758,-0.08781752362847328
422,0.06801138678565621,0.17889141151681542
423,-3.0224657494109124,-2.920562192797661
424,-0.2672528773546219,-0.25491428934037685
425,0.008061310247285292,0.12024076280067675
426,-3.511651868931949,-3.314608260989189
427,-0.34458719193935394,-0.1026645302772522
428,-0.05248757265508175,0.02331656962633133
429,-0.046301938593387604,-0.015196293592453003
430,1.2048014510655776,4.478889476158656
431,-0.026782203698530793,0.04702933691442013
432,-0.1719128154218197,-0.010194197297096252
433,-1.7038394808769226,-1.2194336652755737
434,-0.0026352698914706707,0.002430858090519905
435,-1.9067269219085574,-1.787889003753662
436,-0.6323758661746979,-0.44465404748916626
437,0.10394871234893799,0.40867262333631516
438,0.43882110714912415,1.025695413351059
439,0.008182877354556695,0.07994134692125954
440,-0.5474022850394249,-0.4063684195280075
441,-0.010202253892202862,0.03307734429836273
442,-1.7223557238939975,-1.7211825960548595
443,0.2763813976198435,1.0338627342134714
444,-2.931282877922058,-3.0303248167037964
445,-1.2080850409111008,-1.1934031397104263
446,-2.5799094387330115,-2.5226982161402702
447,1.0042214654386044,1.6424467824399471
448,0.3607243299484253,-0.7351669073104858
449,0.10653164610266685,0.1394079141318798
450,0.46058470744173974,3.407123692217283
451,-3.5913482904434204,-2.4550321102142334
452,-5.612857446074486,-4.985752463340759
453,0.1810411997139454,0.8767710067331791
454,0.038896678015589714,0.3014949169009924
455,0.05890641361474991,0.0584942027926445
456,-0.14261555671691895,0.20993703603744507
457,0.10663750023331886,0.30439865589823967
458,-0.31221451330929995,-0.14126741886138916
459,-8.327168084681034,-7.810155153274536
460,0.29203419061377645,0.02491604955866933
461,-0.007460788578100619,-0.004214460030198097
462,-0.5597349926829338,-0.5955141223967075
463,0.3979831300675869,0.19547713920474052
464,-0.055929919239133596,0.08928634971380234
465,0.017591357231140137,1.1576145887374878
466,-0.029407471418380737,-0.17242641746997833
467,-3.705524359829724,-3.611061714589596
468,-0.48060246248496696,-0.4469890631735325
469,0.5410625338554382,0.5669239163398743
470,0.003225811757147312,0.2179694133810699
471,-0.8171565234661102,-0.7348449975252151
472,-2.0717878341674805,-2.6513437628746033
473,0.4802749454975128,0.8281982243061066
474,0.6780558526515961,0.8797297179698944
475,-0.9208635332033737,-0.917383250547573
476,-0.0037391576915979385,0.07579358853399754
477,-9.676828339172062,-9.659443657845259
478,0.11552112041681539,0.4790018895146204
479,-0.0002506830496713519,0.0046874950639903545
480,-0.055233266204595566,0.10069717466831207
481,-1.6466899365186691,-1.7626011595129967
482,-0.13567600026726723,-0.1183318942785263
483,-2.278431683778763,-1.606583595275879
484,2.130667359131621,1.2592133586585987
485,-13.17938397359103,-13.148027617484331
486,-0.8302534371614456,-0.5713499784469604
487,0.3073020465672016,1.730229664593935
488,-0.1007776390761137,-0.024973496794700623
489,0.004122920335021263,0.025369321928110367
490,-3.2389450073242188,-2.345008373260498
491,-0.27788412673180574,-0.2671106681227684
492,-0.09437361313030124,0.19087795168161392
493,-12.452936351299286,-12.377779096364975
494,-2.0283091068267822,-1.7356653213500977
495,0.9399521979503334,1.4278072151355445
496,-0.04077433189377189,-0.014190632849931717
497,-6.571165844798088,-6.3641394674777985
498,-5.31934594566701,-5.312333941459656
499,-1.9280461072921753,-1.834204077720642
500,-1.1899689752608538,-1.1546916589140892
501,-1.3542138636112213,-1.193243533372879
502,0.014871717870846624,0.732699573480204
503,-0.0031210256565827876,0.004853764548897743
504,-1.1292957104742527,-0.5694288015365601
505,0.1439692594576627,0.5135897763539106
506,0.9224170669913292,2.8797601088881493
507,0.07901877164840698,0.13420641422271729
508,2.0636045411229134,0.3974759951233864
509,-0.14398984611034393,2.2199069410562515
510,0.09157206676900387,0.037490854039788246
511,0.8315878841094673,0.2641735705547035
512,-1.325307825114578,-1.1949607282876968
513,-1.384442564100027,-1.348447136580944
514,-1.7112156488001347,-1.3783328533172607
515,-0.27400922775268555,-1.072023868560791
516,-0.46160550974309444,-0.16573673486709595
517,0.6025081279731239,2.039740085885569
518,-0.07366114109754562,0.17043833434581757
519,-0.18173812329769135,-0.005883067846298218
520,-0.7189137656241655,0.5076044201850891
521,-0.26537744494271465,-0.26011700043454766
522,-0.4199996991083026,-0.13347971439361572
523,-0.015465649776160717,0.044196320697665215
524,-2.3563270661979914,-1.885909229516983
525,-0.003977508749812841,0.06636939337477088
526,-3.1094014048576355,-3.0964280627667904
527,0.6338208317756653,1.1080325245857239
528,-0.388432061066851,-0.34493130445480347
529,-0.0023482143878936768,-0.0021650269627571106
530,2.7720214128494263,4.970009684562683
531,-2.609394243452698,-1.849350094795227
532,-0.02431820146739483,1.0118086002767086
533,-7.619874397292733,-7.289471298456192
534,-0.522104509640485,-0.5001265443861485
535,-0.10992054641246796,0.006406307220458984
536,-0.6179071664810181,-0.46826156973838806
537,0.938203752040863,4.214550316333771
538,-0.2587767131626606,-0.14245958626270294
539,3.689090389525518,5.104766506468877
540,-2.7798273991793394,-2.314474254846573
541,0.32626915723085403,2.4803601577878
542,-2.54901684820652,-1.1622551679611206
543,-3.5987484455108643,-3.397641181945801
544,-0.3892965689301491,-0.3754824548959732
545,0.0034608161076903343,-0.005249556386843324
546,-0.3153930325934198,-0.3100629672408104
547,-0.0863208994269371,0.4746120572090149
548,-2.756816256325692,-2.6737706512212753
549,-4.658617977052927,-4.644594978541136
550,-1.7605107426643372,-1.7754551470279694
551,-0.49145495891571045,0.4981119632720947
552,0.316093504865421,1.0474311713769566
553,2.662466620677151,3.7280646316939965
554,-0.5026318673044443,-0.3837427794933319
555,0.3424873885232955,0.7129953142721206
556,0.37781922798603773,0.3601981280371547
557,0.03108886268455535,0.18005941074807197
558,-0.3742135167121887,0.980572521686554
559,-1.8475551505107433,-1.5776271522045135
560,-0.02655523084104061,0.001952197402715683
561,0.2065560333430767,0.09845056757330894
562,-0.1624640185618773,-0.1547865979373455
563,-0.7052597925066948,-0.39927130937576294
564,-0.3706126846373081,-0.36871998361311853
565,0.22367173642851412,0.2976888290140778
566,1.204462319612503,1.267818957567215
567,0.013796664774417877,0.26224418729543686
568,0.1433794585755095,0.2555838910629973
569,0.009538480779156089,0.23312506335787475
570,0.20389177650213242,0.8958669826388359
571,-0.11160714435391128,0.07931502908468246
572,-0.007239324972033501,0.04734118655323982
573,0.5223923206795007,1.359899389790371
574,-2.5954757928848267,-2.394969552755356
575,-0.001027632737532258,0.16837861901149154
576,0.011027270928025246,0.28863191045820713
577,-5.41126924008131,-5.273008495569229
578,-0.22815991938114166,1.3750574588775635
579,-0.0011622067540884018,0.06757980352267623
580,0.016887970530660823,0.021375317388447
581,-0.0265311012044549,0.05654003098607063
582,-0.04256043862551451,-0.0010843425989151
583,0.6281074285507202,0.8585449457168579
584,0.04632261395454407,1.1199710369110107
585,-0.01532283698907122,0.020714495331048965
586,-0.03115876336596557,-0.030570430390071124
587,-0.3199107460677624,-0.22697603702545166
588,0.0024578580632805824,0.17538069561123848
589,-5.543079152703285,-5.346748888492584
590,-3.7922482192516327,-1.4906573295593262
591,2.8449849046883173,4.382197514933068
592,0.038048789923777804,0.367614683782449
593,-2.0034884377382696,-1.6499680578708649
594,-3.3847199224401265,-3.3765099234879017
595,0.43737333244644105,0.2410124761518091
596,-0.4581018462777138,-0.39900507777929306
597,-2.717958927154541,0.19780445098876953
598,0.4210521280788271,3.6662642955802767
599,0.01436443388229236,0.13504087313776836
600,-1.7373849265277386,-1.7296600192785263
601,0.5093110799789429,0.18981897830963135
602,3.0180609226226807,3.1431334018707275
603,-0.23501602746546268,-0.19916588068008423
604,-0.002135784365236759,0.031525345519185066
605,-0.29610424232669175,-0.19093530625104904
606,-0.0020637493580579758,0.041678253561258316
607,1.5984552800655365,4.752173751592636
608,-0.08752791653387249,-0.014391213655471802
609,-7.572209658799693,-7.555186772719026
610,2.019876775331795,1.5477028461173177
611,-1.4643693454563618,-1.250451683998108
612,-1.5946138724684715,-1.5363280922174454
613,-0.0022057649330236018,0.009106866316869855
614,-4.371415577828884,-4.184000015258789
615,-9.292806256562471,-8.828660905361176
616,-0.36348614655435085,0.04975330829620361
617,-1.6080218963325024,-1.3946246653795242
618,1.0371788516640663,1.572279192507267
619,-1.5679789334535599,0.15480780601501465
620,-2.2636821269989014,-1.037585973739624
621,-0.39102762937545776,-0.22744378447532654
622,-5.060088530182838,-4.981761500239372
623,0.22450043633580208,0.19029978290200233
624,0.37183452770113945,0.2891564182937145
625,-2.6036379468714586,-2.597076420672238
626,-0.12663719383999705,0.12427911162376404
627,0.41927536798175424,0.3732954509323463
628,-2.0777920484542847,-2.947294741868973
629,0.11681487411260605,0.5842549726366997
630,0.3608653396368027,0.6270166784524918
631,0.10218114429153502,1.3126317041460425
632,-1.2855145782232285,-0.9768747091293335
633,-7.061697431141511,-7.0498126950114965
634,-0.003271789235441247,-0.0022414468694478273
635,1.478585958480835,-0.8858621120452881
636,0.06395700573921204,0.9076147750020027
637,-4.1910927295684814,-2.535696268081665
638,-1.3679717262275517,-1.353579804301262
639,-0.782599687576294,-0.4953458309173584
640,-0.5842756107449532,-0.5075063854455948
641,0.14401225000619888,0.8973986878991127
642,-7.583110928535461,-6.054531097412109
643,-0.03301129268947989,0.04977019503712654
644,-3.9601164892083034,-3.9584085028618574
645,-0.12405051290988922,0.2105637788772583
646,-1.0067401565611362,-0.8999215364456177
647,-0.2864496074616909,-0.11658675968647003
648,-2.0073322411626577,-1.7261917889118195
649,-0.04725607857108116,0.9299421012401581
650,-0.9590785334003158,-0.9596824084292166
651,-1.9453217387199402,-1.511006236076355
652,0.11005827784538269,0.3402278870344162
653,-3.148883141577244,-3.1294520683586597
654,0.023339679464697838,0.10499788261950016
655,0.0027215155150770443,0.007927676693725516
656,0.24683785438537598,1.7181480824947357
657,-1.0245239253272302,-0.9555357247591019
658,0.004452988505363464,0.4461659789085388
659,-3.5650716421951074,-3.5615216142032295
660,0.0813117241486907,0.09100273158401251
661,-0.16854359209537506,0.3623447120189667
662,-1.2691641673445702,-0.6269277930259705
663,-0.012959894724190235,-0.012852373722125776
664,-2.1319890581071377,-2.0052198618650436
665,-1.0763546020025387,-1.0451537407934666
666,-0.013059171556960791,-0.007430518977344036
667,-1.436233103275299,-0.9476291537284851
668,0.007041012693662196,0.05816077842609957
669,-1.7019792050123215,-1.54938243329525
670,-0.12710997462272644,0.6122669577598572
671,-0.02254561783047393,-0.02198329067323357
672,-5.25046256929636,-4.521442949771881
673,0.009215450496412814,0.13935553992632776
674,-0.5079647712409496,-0.3020906448364258
675,-3.2179483845829964,-2.632057845592499
676,-4.070969760417938,-2.9207098484039307
677,-2.1201931536197662,-2.0353593230247498
678,-0.0369044401559222,-0.023366419598460197
679,-0.5237058401107788,2.1395230293273926
680,0.13675113138742745,0.4701514553744346
681,-0.5823209881782532,-0.27237623929977417
682,-3.050321754068136,-2.2909099459648132
683,0.02977941418066621,0.04785901540890336
684,0.0044304607436060905,0.016132538206875324
685,0.18155320012010634,3.6289302113000304
686,0.03054681420326233,0.5169551968574524
687,1.5956062963232398,3.470836370252073
688,-0.12407261342741549,0.10587941110134125
689,-4.6835036277771,-5.319673418998718
690,0.3053684337064624,3.3886376125738025
691,1.853613369166851,2.520777575671673
692,0.7937376499176025,2.1608692407608032
693,0.36323612928390503,0.33899205923080444
694,0.17231553347664885,0.5465561852033716
695,-0.0004159528214131569,0.002772685664240271
696,-6.675418645143509,-6.369762301445007
697,-2.185167074203491,-1.4832688570022583
698,0.2687760591508095,0.5058245062829201
699,-0.003568597952835262,0.01502070901915431
700,0.06052390916738659,0.06593654362950474
701,0.5985442847013474,2.0765745490789413
702,-0.16735133156180382,0.7527337968349457
703,0.010647280520061031,0.030769149219850078
704,-4.7571470364928246,-3.5763747692108154
705,-0.3293780982494354,-0.32935294540584437
706,0.943855345249176,0.28193795680999756
707,-0.08576261322014034,-0.07113871723413467
708,1.2736982225324027,3.1296799301053397
709,-4.908932043239474,-4.877314165234566
710,1.6119208339532634,1.2724100354989787
711,-3.774039849638939,-3.460770905017853
712,-0.0707009956240654,1.4379518032073975
713,-7.833788692951202,-7.116530418395996
714,0.3540974259376526,1.6896265149116516
715,-0.7895925172197167,-0.7880008008796722
716,-2.1935245394706726,-2.108362466096878
717,-2.0477104410529137,-2.0267036370933056
718,-0.39640270837116987,-0.22766897082328796
719,-0.08075056597590446,0.040328554809093475
720,0.008220960386097431,0.4076544092968106
721,0.04634083528071642,0.02917670551687479
722,-0.19269814796280116,-0.07054989039897919
723,-0.6221699863672256,-0.6110838800668716
724,-0.019535389204975218,0.034990325570106506
725,-1.399982750415802,-1.2847331166267395
726,-0.0032282955944538116,0.05613571219146252
727,-0.11363961547613144,0.18266406655311584
728,-2.0844103675335646,-2.0574267990887165
729,0.030673524175654165,0.2730961272463901
730,0.7796663584886119,2.362148756044917
731,-0.10456082265591249,-0.09955190494656563
732,0.5661180578172207,1.2635646425187588
733,-2.5697351694107056,-2.2608339488506317
734,-4.479504466056824,-3.718470573425293
735,3.003845915198326,4.249261125922203
736,0.017626047134399414,0.027063705027103424
737,-0.030029388144612312,0.4261702597141266
738,-0.08640464674681425,-0.06662305071949959
739,0.020238197408616543,0.1591721372678876
740,0.30292956181801856,0.7425759250763804
741,-0.4813276305794716,-0.5139960795640945
742,-3.6561539098620415,-3.095377206802368
743,0.008101108032860793,0.04849723215738777
744,0.10894244513474405,0.7254128565546125
745,0.21581231150776148,1.3579903105273843
746,-0.9761420376598835,-0.5121862292289734
747,-0.1391587036778219,-0.12426206097006798
748,0.02096502399945166,0.1631859178742161
749,0.11812375485897064,0.3920055627822876
750,-0.8335817466722801,-0.8207436613738537
751,-0.06574659976467956,-0.011534858494997025
752,-0.00578587781637907,0.10390108730643988
753,0.6115557784214616,0.5191859835758805
754,-0.4651758670806885,0.003904104232788086
755,-0.1779402494430542,1.4239111542701721
756,0.40395525097846985,0.5585620105266571
757,-3.8938889503479004,-2.953983783721924
758,-2.853236898314208,-2.1263741850852966
759,-2.358264972921461,-2.217699632048607
760,-8.042879892513156,-7.960122220218182
761,0.010872570797801018,0.03426272235810757
762,-0.0464036762714386,0.5588164925575256
763,-0.0004338331054896116,0.005580964090768248
764,0.13106266781687737,1.0857596956193447
765,0.017353664967231452,0.07587406958919019
766,1.591435320675373,0.6722127869725227
767,0.16685186326503754,0.3982786685228348
768,-1.304062306880951,-0.3018772602081299
769,-0.031479960307478905,-0.009322352707386017
770,-0.02535561751574278,-0.0007622819393873215
771,-9.8064716309309,-9.599445253610611
772,0.03555474430322647,0.010548299178481102
773,0.0028845109045505524,0.06819632276892662
774,-1.9034450743347406,-1.804315373301506
775,2.466932921204716,2.5869618938304484
776,0.025473564106505364,0.35587666294304654
777,-0.784419059753418,0.99826979637146
778,-0.7889914466068149,-0.7891647014766932
779,0.008822640491416678,0.20303744179545902
780,-0.31794089800678194,-0.3092242255806923
781,-0.6757462504610885,-0.6701058279722929
782,-0.0003849784843623638,0.046884714101906866
783,-0.05883936217287555,-0.05334709631279111
784,-1.6710720583796501,-1.697662591934204
785,0.3579913377761841,0.9120191335678101
786,-2.9548161036218517,-2.9541168530704454
787,0.425958514213562,-0.13498250395059586
788,-8.408692240715027,-6.55271053314209
789,-0.05747421099113126,-0.047522989101707935
790,-0.7040301635861397,-0.16059738397598267
791,0.036631248076446354,0.22681853093672544
792,-1.4078389639034867,-1.265656128525734
793,0.048928916454315186,0.32297277450561523
794,-0.9005251545459032,-0.8967577293515205
795,-0.030480260960757732,0.120383370667696
796,-0.04283187910914421,-0.027815360575914383
797,0.8680127449333668,2.151475388556719
798,0.24095548345940188,0.8298274393309839
799,-3.414828836917877,-3.0120104551315308
800,-3.170692902058363,-2.7606283724308014
801,-0.6601109288167208,-0.651253760792315
802,-2.4061379483755445,-2.4020108091644943
803,0.006153945236292202,0.04165369168185862
804,-0.04406514763832092,2.0569159388542175
805,2.672660171985626,3.4776137471199036
806,-1.4519587382674217,-1.3451593965291977
807,-0.3861561343073845,-0.31616896390914917
808,-1.8149232406867668,-1.797737104818225
809,-3.025172481313348,-2.1033231019973755
810,-0.03338524326682091,0.018398288637399673
811,0.3032184769399464,0.27692388789728284
812,0.025504890363663435,0.7861445597372949
813,-0.12465520389378071,0.08958218991756439
814,-0.13761614239774644,0.14139166474342346
815,-1.9973031282424927,-2.5476492643356323
816,-4.401646951795556,-4.397114435210824
817,0.7731298210546811,2.219248295061334
818,-8.97769895195961,-8.22381728887558
819,-0.6808024687779834,-0.6800733605632558
820,-0.2039453973993659,-0.12614426016807556
821,-2.12985523045063,-1.7626299262046814
822,-4.535020148381591,-4.494642898440361
823,0.03280598227865994,0.16559209232218564
824,0.6853083805181086,2.8860958055593073
825,-0.04152058809995651,-0.01301298663020134
826,0.16479758359491825,0.5502684805542231
827,-1.798724114894867,-1.056926965713501
828,0.004740515746107121,0.12545114757858755
829,-0.38408423215150833,-0.1799255907535553
830,-1.206052228808403,0.19481778144836426
831,-0.010629516007611528,0.003132934682071209
832,0.9295119233429432,2.9124499149620533
833,1.227489315904677,1.5466833943501115
834,-0.6288183145225048,0.18103253841400146
835,-3.584772826081462,-3.581771595403552
836,0.3282935619354248,-0.20017743110656738
837,0.9642075151205063,1.0859981626272202
838,-2.5588396042585373,-2.532099425792694
839,-0.30831092968583107,-0.25391069054603577
840,-6.235492806881666,-6.181204907596111
841,-0.7636288244975731,-0.6959027722477913
842,-0.3668369650840759,-0.04743221402168274
843,1.6030808165669441,6.4548977091908455
844,-2.735536013817182,-2.7247596997767687
845,-0.08313378691673279,0.1470719575881958
846,-1.8868837486952543,-1.8799693435430527
847,-4.02254593372345,-3.8256080746650696
848,-0.16157472133636475,0.37781280279159546
849,-0.10158877493813634,-0.04222789779305458
850,2.625871295109391,5.472382420673966
851,-0.004762031137943268,0.12502327002584934
852,2.508477807044983,1.7952581644058228
853,0.3246530815958977,1.4432198628783226
854,0.4767280221024066,2.738446116451314
855,-0.38320556841790676,-0.3390842229127884
856,-8.425305501950788,-8.417239781469107
857,0.022921872092410922,0.0280261083971709
858,-0.30612140242010355,-0.1759813129901886
859,-3.226297043263912,-2.4875197410583496
860,0.7977615598083503,1.7180206778884894
861,0.0020898489747196436,0.011317161377519369
862,0.8861159682273865,0.5080920457839966
863,3.2871545553207397,4.448134064674377
864,-0.022515617523822584,-0.022146621253341436
865,-5.435059666633606,-4.050482511520386
866,-0.013170387595891953,0.18695803731679916
867,-0.4094854146242142,-0.4139990359544754
868,-0.9120034583611414,-0.8710251785814762
869,-0.4574244288378395,-0.45140495896339417
870,-0.047384774312376976,0.036780886352062225
871,0.396920220926404,0.46227492578327656
872,-0.4313177317380905,0.3325841426849365
873,0.0007360843594028665,0.1832164525987423
874,-2.440831065603561,-2.43984964909032
875,-0.8860878352479631,-0.882555098971352
876,0.0555640940729063,0.12588888008031063
877,-0.42018428444862366,-0.3823399841785431
878,1.2857824712991714,1.3160424381494522
879,0.08760063908994198,0.22928324155509472
880,-3.647104263305664,-3.949963092803955
881,-0.6111976951360703,0.05015498399734497
882,0.12454077787697315,0.22583513148128986
883,-3.955858748406172,-3.64720356464386
884,0.004622356966137886,0.16381524316966534
885,-0.00032628135522827506,0.019135821727104485
886,-0.14129296131432056,-0.008435875177383423
887,-0.2101103151217103,-0.16795924305915833
888,-0.002520318841561675,0.014125683810561895
889,-0.8105346418451518,-0.6557393074035645
890,-0.6995480060577393,-0.605347752571106
891,-0.4077259860932827,-0.3879210315644741
892,0.3593300585889665,0.5536507969045488
893,-1.9104061126708984,0.09293985366821289
894,-0.22590025514364243,0.33626988530158997
895,0.5193792507052422,0.9151385948061943
896,0.8994332826696336,2.1588967121206224
897,-0.9002936482429504,-0.36090612411499023
898,-0.0018278658390045166,0.016293327324092388
899,-0.15604347456246614,0.014903619885444641
900,0.003878323459503008,0.18002790269019897
901,-0.8345096111297607,-0.7602313756942749
902,-9.595016688108444,-9.544825866818428
903,-1.3354668840765953,0.02526533603668213
904,-0.40240776538848877,-0.37304891273379326
905,-0.3671084325760603,-0.267343245446682
906,-2.164749952033162,-1.9513458013534546
907,0.020150361582636833,0.39790081046521664
908,-0.4935688963159919,-0.4410001002252102
909,-0.8233830572571605,-0.8208692851476371
910,-0.0015773640479892492,0.15052549168467522
911,-0.526416874025017,-0.4095638245344162
912,-3.4232472479343414,-2.968774139881134
913,-0.06200029491446912,-0.001797892153263092
914,-0.17854300886392593,0.7485311329364777
915,-9.900461256504059,-9.141575932502747
916,-1.7361957537941635,-1.7396271408069879
917,0.10017028577931342,0.40270862110264716
918,-3.0618728697299957,-3.238176926970482
919,-3.165574530372396,-3.1654105021152645
920,-0.05860872962512076,0.055119387805461884
921,0.07772562466561794,0.7654148768633604
922,-0.39777962677180767,-0.15203478932380676
923,0.840522289276123,2.7025344371795654
924,1.5803405903279781,0.6896066926419735
925,0.0060210475930944085,0.06019010453019291
926,-0.01778902178921271,-0.012505481019616127
927,-0.01058609321626136,0.0031411293894052505
928,0.43317584693431854,0.4305824190378189
929,-0.25645682017784566,-0.2547199528198689
930,-0.45947954058647156,0.47576355934143066
931,0.0007916390895843506,0.009220796637237072
932,-2.895818710340791,-2.894626143039204
933,0.5219924449920654,0.2622711658477783
934,-3.5274598272517323,-3.422377474606037
935,-6.896403159480542,-6.808173157274723
936,-0.027501612901687622,0.8254267200827599
937,-0.4574129953980446,0.07000625133514404
938,-2.5436618328094482,-2.3874189257621765
939,0.06947697699069977,0.08854296803474426
940,-0.04718615487217903,0.12051237374544144
941,-0.181099534034729,0.12884521484375
942,-2.1018736253026873,-2.0115742310881615
943,-0.006707526044920087,-0.0021762256510555744
944,0.5523697913158685,1.3463768542278558
945,-0.9445969760417938,0.705070972442627
946,-0.2584982883417979,-0.2102886103093624
947,0.9534522981848568,0.405900934478268
948,-0.05040407809428871,0.012162063270807266
949,0.014133497141301632,0.1462658690288663
950,-0.1714140586555004,-0.1756030172109604
951,0.05340170253475662,0.8605858101363992
952,-2.6171905994415283,-1.116187334060669
953,-5.122249975800514,-5.127768476493657
954,-1.3719704151153564,-0.22069573402404785
955,0.019821874797344208,0.3704816922545433
956,0.007356308400630951,0.4205406904220581
957,-1.2614815498236567,-1.2524594012647867
958,0.34961891174316406,2.039230525493622
959,-0.001745262648910284,0.045200442895293236
960,-0.14182528480887413,-0.10212885215878487
961,1.1576294265687466,0.1761309616267681
962,-3.1472744662314653,-3.1450634859502316
963,-0.3659060844220221,-0.34564413875341415
964,-0.5303714871406555,-0.06509298086166382
965,-0.915240977803478,-0.9099355228245258
966,-0.47959850542247295,-0.44969917461276054
967,-2.0600286349654198,-1.80226531624794
968,-2.0240199267864227,-1.3218828439712524
969,-2.359451600816101,-2.3615643952507526
970,1.4290176196664106,2.385725574073149
971,-1.1230296567082405,-0.9164321720600128
972,-1.5691266059875488,-2.4078468084335327
973,-0.020483973436057568,0.22190268710255623
974,-0.04855469992617145,-0.0227604191750288
975,-0.001126844435930252,0.24736978113651276
976,0.16288715647533536,0.3990381513722241
977,-5.477335248142481,-5.42615395411849
978,-5.258276611566544,-4.888556480407715
979,0.29866670817136765,0.5635996088385582
980,-0.0021721709526900668,0.0010415436699986458
981,-0.7807082803919911,-0.5527959316968918
982,-0.6646205298602581,-0.6207141950726509
983,-1.5457465683793998,-1.5454855559801217
984,-3.884323924779892,-3.759155571460724
985,0.5894547663629055,1.985124584287405
986,-0.054748453199863434,0.28669239580631256
987,-0.8081727507524192,-0.7989922920241952
988,-3.4169076681137085,-3.3411603569984436
989,-1.781642459332943,-1.5710597038269043
990,-0.05517460632836446,-0.03494626097381115
991,0.0078011187724769115,0.02977490657940507
992,-0.10840650874888524,-0.10154530731961131
993,0.31519624964130344,1.1556162871493143
994,0.9602469578385353,3.719639338552952
995,0.209282074123621,1.8278440721333027
996,-0.6800282150506973,-0.6044750660657883
997,-0.17792532173916698,-0.11784151196479797
998,-0.7845564807066694,-0.7696843817830086
999,-0.049281179904937744,0.41162608563899994
1000,-0.17239633575081825,0.1725326031446457
1001,-0.4942888766527176,-0.46771439909935
1002,-1.8865015096962452,-1.8657232597470284
1003,2.2668903241865337,2.273248470854014
1004,0.7082771249115467,3.2256562896072865
1005,0.10852765629533678,1.6013928387546912
1006,1.796488256426528,2.3060890149790794
1007,-0.08258529379963875,-0.05493553727865219
1008,0.20384705066680908,0.5589446723461151
1009,0.5061191553249955,0.4197588497772813
1010,-6.082999063655734,-6.073461623862386
1011,-0.1811331808567047,0.3013758957386017
1012,0.04724368592724204,0.04286667099222541
1013,-0.05188676668331027,0.09313300624489784
1014,-5.093494426560937,-5.080481756478548
1015,-5.815069444477558,-4.8768651485443115
1016,0.013078361749649048,0.0477309450507164
1017,-0.08552286738995463,-0.07976124156266451
1018,0.8939447365701199,1.7181245647370815
1019,-4.832309126855989,-4.831953112821793
1020,-1.8979304702952504,-1.1361234188079834
1021,-0.022117197513580322,-0.45098479837179184
1022,3.0763746766606346,3.881050970987417
1023,-0.11668074317276478,-0.07342135161161423
1024,2.2986736744642258,1.974746510386467
1025,0.4146493481239304,0.7397928045829758
1026,-0.005490375915542245,0.012865952681750059
1027,0.2434440366923809,1.0311930887401104
1028,-0.6070933546870947,-0.6121248565614223
1029,-3.504119549470488,-3.478861078619957
1030,-2.8449217081069946,-2.724446177482605
1031,-0.004980172961950302,0.04436961282044649
1032,-0.0019329877104610205,0.0471063107252121
1033,-0.00908441690262407,0.04500915203243494
1034,-3.001343350595562,-2.9285969734191895
1035,-2.866456040996127,-2.851854612119496
1036,-0.1879238337278366,1.098915308713913
1037,-0.005793521006125957,0.0004127528518438339
1038,0.3217176573816687,0.1727209019009024
1039,-1.0487020313739777,-1.0071632266044617
1040,-0.002242131275124848,0.027597473934292793
1041,0.13762162858620286,0.9552026414312422
1042,-4.020618200302124,-2.6891263723373413
1043,0.02924591419287026,0.6430656996089965
1044,0.813153168419376,1.5091433136258274
1045,-1.698218621313572,-1.0739645957946777
1046,-1.197788417339325,3.542717456817627
1047,-2.037021611817181,-1.8372108191251755
1048,-2.8987062164815143,-2.8359707221388817
1049,0.08974457532167435,0.9699283018708229
1050,-6.2446042113006115,-5.97974419593811
1051,0.00018118063189831446,0.009247038531157159
1052,-0.06776994466781616,0.923353835940361
1053,0.05005024220736232,0.33742232095391955
1054,-4.052165240049362,-4.045734375715256
1055,0.008659584447741508,1.4085947684943676
1056,0.6312681287527084,0.9284296482801437
1057,-0.004531224956735969,0.1396104395389557
1058,-0.028204597532749176,0.06524481624364853
1059,-1.9758606851100922,-0.2943577766418457
1060,-0.052305879071354866,0.17913494259119034
1061,-0.2843917990103364,-0.22692614421248436
1062,0.009309593588113785,0.0010848604142665863
1063,0.5384814739227295,0.600216269493103
1064,0.0739160506054759,0.136766011826694
1065,0.3225904703140259,2.162377715110779
1066,2.043508144444786,4.1833220444386825
1067,-0.01509212984228725,-0.01444741984596476
1068,0.0005533227049454581,0.01973179196284036
1069,0.35680966824293137,1.546296201646328
1070,-0.04690682515501976,0.1818711832165718
1071,-0.025243306597985793,-0.02316243387758732
1072,-2.648077964782715,-1.76854407787323
1073,0.0009406049794051796,0.0027907640032935888
1074,0.2598289279267192,0.6101889042183757
1075,0.38639028929173946,1.1719909813255072
1076,0.3432954251766205,1.6940288841724396
1077,-0.4281967291608453,-0.3298136219382286
1078,2.254246473312378,1.3251118659973145
1079,-0.00012807175517082214,1.2326004765927792
1080,0.5276606203988194,0.29344568867236376
1081,-0.2389497086405754,0.2864154875278473
1082,0.012614398292498663,0.015901604696409777
1083,-1.2844797102734447,-0.8189807534217834
1084,-2.4990561786689796,-2.4862151499837637
1085,-0.0877534095197916,0.6473599672317505
1086,-2.0325363875081166,-2.0321418870589696
1087,-0.04436593877062478,-0.04404102897387929
1088,-6.286213934421539,-5.898916661739349
1089,0.21621064841747284,2.5327443331480026
1090,0.24393430359577906,1.153995156361816
1091,-3.6033384203910828,-3.5867903009057045
1092,-0.0028536265599541366,0.036554863676428795
1093,4.281157908961177,2.7796358447521925
1094,-0.46351274847984314,0.4466506540775299
1095,-4.92900557955727,-4.909677408635616
1096,-0.33295729756355286,0.04955244064331055
1097,-0.6834822464734316,-0.32131993770599365
1098,0.014252875000238419,0.17210912331938744
1099,0.03085276857086683,0.2556137740618851
1100,-0.5429145205707755,-0.5302969589829445
1101,-0.0015833424076845404,0.001875610207207501
1102,-0.6817586645483971,-0.07506155967712402
1103,-0.3966752886772156,-0.7028362154960632
1104,-0.1466253697872162,0.35425034165382385
1105,0.044560046604601666,0.07420305695268326
1106,0.06022174656391144,0.42867961525917053
1107,-1.7874529361724854,-1.1956443786621094
1108,0.01939419109839946,0.9167267793091014
1109,-0.03184206777950749,-0.028851307230070233
1110,2.6023136377334595,2.2494243383407593
1111,-1.1463440102234017,-1.1123214736580849
1112,-2.7804284021258354,-2.710933119058609
1113,-0.7281670309603214,-0.5729453414678574
1114,-1.1577950716018677,-1.1515140235424042
1115,0.7712832242250443,2.3370090276002884
1116,-1.7051318287849426,-1.1680899858474731
1117,1.9226623177528381,0.826771080493927
1118,-0.10297062154859304,-0.06710578501224518
1119,0.06308493489632383,0.463257108873222
1120,0.12571813608519733,0.33809237624518573
1121,0.0052146840607747436,0.026916082832030952
1122,-0.008176971226930618,0.6451362296938896
1123,-1.5291595383314416,-1.5101910009980202
1124,0.1733403205871582,0.08934623003005981
1125,0.43669132236391306,1.8570094192400575
1126,-4.588581904768944,-4.243492305278778
1127,0.10611479729413986,0.16179723292589188
1128,-0.8385356068611145,-0.5556000471115112
1129,-0.7067705392837524,-0.4206302762031555
1130,-0.0357293535489589,-0.033252988709136844
1131,1.4311301559209824,1.3605289310216904
1132,-10.354531049862999,-10.353699447819963
1133,0.022700011730194092,1.4380151331424713
1134,0.5290422777179629,0.1234633217100054
1135,-0.5253290459513664,-0.37115903198719025
1136,-4.071556687893462,-4.043996918946505
1137,-0.02529590204358101,0.1267619151622057
1138,-0.008410252397879958,0.045526026748120785
1139,0.749494768679142,3.269085146486759
1140,0.00241225749368823,0.03362959996911741
1141,-1.6275619603693485,-1.2270527184009552
1142,-0.18301233649253845,0.6236510276794434
1143,0.00045439222594723105,0.015963990590535104
1144,0.20916289184242487,0.24705608282238245
1145,0.11670596804469824,0.9825956365093589
1146,-0.2129982984624803,-0.2081229966133833
1147,-6.745457231998444,-6.8262951374053955
1148,0.10989289823919535,0.6060836175456643
1149,0.763180814406951,1.5990797502017813
1150,0.288074254989624,0.13715225458145142
1151,-0.027454542461782694,-0.008822865784168243
1152,-2.0317106246958474,-2.031646849849494
1153,0.32817913591861725,-0.10068846493959427
1154,0.03362087358254939,0.12129533116240054
1155,0.24831046164035797,1.2281067818403244
1156,0.10621686465310631,0.367508115239616
1157,-0.7933408867975231,-0.7517169900238514
1158,-0.018695145845413208,0.44667622447013855
1159,-0.5369262918829918,-0.36988793313503265
1160,-2.521221596747637,-2.5078741312026978
1161,-0.6635326179675758,-0.6517448537051678
1162,-0.06533242203295231,0.5643577128648758
1163,0.07562771206721663,0.7377229086123407
1164,4.963238801807165,7.101443853229284
1165,0.002264921087771654,0.1332368478178978
1166,0.5743873193860054,0.050890304148197174
1167,-0.2143023507524049,-0.21344532823422924
1168,-5.89651283621788,-5.842021942138672
1169,-0.01094474270939827,0.047092437744140625
1170,1.1740401471033692,0.9295606100931764
1171,2.259681060910225,1.681093767285347
1172,-0.5191853195428848,0.4015931487083435
1173,0.03794771506727557,0.0366070389682136
1174,0.007617246359586716,0.1522248610854149
1175,-0.14833751088008285,-0.12003164738416672
1176,0.27015211805701256,0.10604695603251457
1177,2.8354017697274685,3.9477887116372585
1178,-0.22009654343128204,-0.1406746432185173
1179,-1.6203389465808868,-1.5073383450508118
1180,0.34063249826431274,1.1651678681373596
1181,0.08273878693580627,0.59446632117033
1182,-0.4788968712091446,1.2634491324424744
1183,0.23803728818893433,1.0675911605358124
1184,0.3501804629340768,0.31403614673763514
1185,-0.09169347229180858,-0.04966619983315468
1186,-2.406345844268799,-2.31967556476593
1187,1.092839501798153,0.5445343479514122
1188,-0.38437584694474936,-0.37613473180681467
1189,-1.0162210512935417,-1.014737784746103
1190,0.019115418195724487,0.21780310571193695
1191,-0.31150686740875244,0.04097127914428711
1192,-0.00489460863173008,0.16668636910617352
1193,-0.05422411113977432,0.1258067712187767
1194,-0.038373538860469125,-0.031729135662317276
1195,-6.489279020577669,-6.289664000272751
1196,-0.29052048921585083,0.29651129245758057
1197,1.7250056564807892,0.4680486023426056
1198,-1.667128480039537,-0.07380819320678711
1199,-0.0005502512794919312,0.02201160037657246
1200,0.5071539317141287,2.094417396641802
1201,-0.6471285229017667,-0.6372953681275249
1202,-0.06195823475718498,1.1329432427883148
1203,-0.06519734859466553,0.7626602053642273
1204,-3.204035421833396,-3.13522782176733
1205,-0.0084358265157789,0.12011718284338713
1206,-0.15091264445800334,-0.12619264237582684
1207,-0.2951170529704541,-0.28005607053637505
1208,-1.9697201251983643,-0.8829953670501709
1209,-0.7021543867886066,-0.36826491355895996
1210,-6.80496521294117,-6.894120875746012
1211,-1.8568446664139628,-1.8382595237344503
1212,-2.296648383140564,-1.2116618156433105
1213,0.23141959449276328,0.10377012332901359
1214,-5.1246714778244495,-4.632948160171509
1215,0.07070052390918136,0.8405839852057397
1216,-0.15143151953816414,-0.014154985547065735
1217,0.008325071481522173,0.03888830862706527
1218,0.37789028882980347,1.8982766270637512
1219,0.0002958334230243054,0.006233884487755859
1220,-0.9107376933097839,-1.126097410917282
1221,0.2427094727754593,0.9778391569852829
1222,0.7238351479172707,3.996439017355442
1223,-3.1899138689041138,-2.118455171585083
1224,-0.48469620128162205,-0.4310522973537445
1225,0.024099174625007436,0.1352794279519003
1226,0.5078347188537009,0.3257172268931754
1227,0.05417485535144806,-0.07646487653255463
1228,0.05163943022489548,0.023242242634296417
1229,0.09088940918445587,0.0023104846477508545
1230,-0.3671041429042816,1.5992074608802795
1231,0.12126559764147515,0.1564553827047419
1232,-0.0046156348689692095,-0.002477679867297411
1233,0.00838184216991067,0.042638704646378756
1234,0.34864597395062447,0.6802650280296803
1235,-1.1027368009090424,-0.8975561261177063
1236,0.05213855515467003,0.3758904554997571
1237,-0.8165865838527679,0.6347559690475464
1238,0.4713114940968808,0.43664647577679716
1239,-0.6133085489273071,1.1069793701171875
1240,0.035786914406344295,0.0902181665878743
1241,2.1330880522727966,3.4890984892845154
1242,-0.5538699626922607,-0.8391717076301575
1243,-0.06722775101661682,0.7588535845279694
1244,-1.2656147256493568,-0.13369214534759521
1245,0.31564342975616455,-0.3462739586830139
1246,0.6204701215028763,1.1354505568742752
1247,0.3896687254309654,0.7227650210261345
1248,0.019059746526181698,1.9456656435504556
1249,0.08382903528399765,0.09221001458354294
1250,-1.5381042465451173,-1.535985280526802
1251,1.0845011961646378,1.0589933884330094
1252,-1.6137740947306156,-1.3032008409500122
1253,-0.5689876794349402,-0.5383337549865246
1254,0.45314858481287956,1.5246072821319103
1255,0.06125888600945473,0.3527611084282398
1256,0.010652601718902588,0.669957160949707
1257,-0.8872793912887573,-0.9159098863601685
1258,0.34148988127708435,0.6718239486217499
1259,-1.8446944653987885,-1.7114242315292358
1260,-3.5506083257496357,-3.534632807597518
1261,-2.8157119750976562,-2.0288279056549072
1262,-3.125053012976423,-3.120444878935814
1263,-0.23609511558606755,-0.23547554423566908
1264,-3.5097856521606445,-3.6229096204042435
1265,0.7097340747714043,0.7863033935427666
1266,-0.26423928886651993,-0.12356075644493103
1267,-3.2707146191969514,-3.066527411341667
1268,-0.03804332623258233,-0.023800372146070004
1269,-0.7725485285627656,-0.7476708684116602
1270,-0.05835700663737953,-0.05830856179818511
1271,-1.967726457864046,-1.95133151486516
1272,-4.284549355506897,-4.789741951972246
1273,-0.20781711395829916,-0.20822878018952906
1274,1.3483459502458572,0.6451428681612015
1275,-0.024790278635919094,0.053483761847019196
1276,-0.06854288559406996,-0.04756968095898628
1277,-3.034734284505248,-2.9902784153819084
1278,-0.0018525980412960052,0.0005118129774928093
1279,0.013467229437083006,0.12116387998685241
1280,-3.5104432962834835,-3.5079655796289444
1281,-0.13939617294818163,-0.10857145115733147
1282,0.47960130058345385,0.4001024433237035
1283,0.07669991254806519,2.6989139914512634
1284,3.0491353645920753,3.4272624626755714
1285,-0.4387074187397957,-0.4153890460729599
1286,0.040854617953300476,0.283271923661232
1287,-0.30176984518766403,-0.2056037187576294
1288,-4.884600639343262e-05,-0.008961528539657593
1289,-2.123037576675415,-1.7893364429473877
1290,-1.2389652132987976,-1.166238784790039
1291,-0.8864045422524214,-0.6392857730388641
1292,-0.5204033851678105,-0.5202402015129337
1293,0.1411845851689577,0.10120050050318241
1294,0.17539210617542267,-0.0030723921954631805
1295,-2.682693161070347,-1.9403395056724548
1296,3.6169617101550102,5.219605199992657
1297,-4.655335269868374,-4.101665198802948
1298,0.08865314722061157,0.12093132734298706
1299,-0.23290638139587827,-0.22120213974267244
1300,-0.02722196873764915,-0.026144448784179986
1301,0.027454398572444916,0.07375223934650421
1302,0.9879132526439207,1.2968084829371946
1303,-0.09578811656683683,-0.03943847864866257
1304,-1.0210927724838257,-0.8646165728569031
1305,-4.083817720413208,-1.0159926414489746
1306,0.017063629115000367,0.09348514513112605
1307,-0.43112777918577194,-0.3235381245613098
1308,0.009505392372375354,0.6321061349881347
1309,0.09003670234233141,0.2502007754519582
1310,1.3056409861892462,3.13961642049253
1311,0.1379047930240631,0.018641561269760132
1312,0.3211002612224547,0.6476790571323363
1313,-2.875859245657921,-2.708605408668518
1314,-1.72309760004282,-1.5200263559818268
1315,0.1381179023301229,0.8771099675213918
1316,-0.18545261537656188,0.030634433031082153
1317,-0.03179133357480168,0.019245922565460205
1318,-2.021364463493228,-1.8342949002981186
1319,-0.08021706063300371,-0.07595471013337374
1320,-4.3948110193014145,-4.368298962712288
1321,1.2622619019821286,1.7386052953079343
1322,-0.0341317847269238,-0.010097477585077286
1323,0.01905720867216587,0.29226875863969326
1324,0.7208023741841316,1.776540346443653
1325,0.1289319914067164,0.8692325126612559
1326,0.4426691750995815,0.4471477190963924
1327,0.12869645981118083,0.5704094502143562
1328,0.9843581398017704,1.324738033581525
1329,-1.9540573172271252,-1.0523179769515991
1330,0.8201044648885727,1.3198593109846115
1331,2.3914183974266052,4.586601197719574
1332,0.0005588913336396217,0.04554352909326553
1333,-4.124550923734205e-05,0.004011509448901052
1334,-0.5253130545606837,-0.503880126401782
1335,0.5694126556627452,1.3219683240167797
1336,-0.4639555491594365,-0.43925485014915466
1337,0.7372026666998863,1.1157234534621239
1338,0.08606797456741333,1.443948656320572
1339,-4.3548935655126115,-4.351840116083622
1340,-5.507951140403748,-4.113759160041809
1341,0.09287272405163094,0.9835967422677641
1342,0.12020845199003816,0.4751089015044272
1343,0.3000800609588623,1.4354190826416016
1344,0.09171583317220211,0.1298414971679449
1345,-0.5212566354312003,-0.5184985920786858
1346,1.168646115809679,1.4597428031265736
1347,0.02484648056270089,0.23565271064580884
1348,-21.029006123542786,-17.591560125350952
1349,0.4565153047442436,0.06336981803178787
1350,-0.04986052855383605,-0.011723533272743225
1351,-0.05729345977306366,0.15036558359861374
1352,-7.858194392174482,-7.7337977439165115
1353,-1.7127578854560852,-1.8528555631637573
1354,-0.9699343554675579,-0.6196505129337311
1355,-0.010154723189771175,0.6093709450215101
1356,0.10048375255428255,0.031521267956122756
1357,-6.697060078382492,-6.118458926677704
1358,-0.17259980866219848,-0.15041295997798443
1359,0.8734431117773056,3.01500903069973
1360,-0.1013845115667209,-0.02473253756761551
1361,-1.3030169904232025,-0.7015138864517212
1362,-0.20384413748979568,0.3432829976081848
1363,-1.4087344511062838,-1.3695490397512913
1364,0.006663723848760128,0.3644586019217968
1365,-0.06976154446601868,0.7981752753257751
1366,-6.089851815253496,-6.111218992620707
1367,-0.0002948131877928972,0.01612716552335769
1368,-0.9145219309721142,-0.9078988591209054
1369,-0.25839222222566605,0.05858650803565979
1370,0.0005494005349646613,0.013113133627939533
1371,-1.7373644113542355,-1.7368548025842756
1372,0.07230398058891296,0.6524461209774017
1373,-2.63055020570755,-2.2520294189453125
1374,0.10117757320404053,0.1379140168428421
1375,-1.5854639234021306,-1.4700971096754074
1376,0.021420425677206367,0.10422568110516295
1377,-0.016134362667798996,0.30927133560180664
1378,-4.110213279724121,-4.05692183971405
1379,-6.54632318392396,-6.311566263437271
1380,0.19680392742156982,1.5037542581558228
1381,-0.009776496794074774,0.1884781699627638
1382,0.23602549731731415,1.4641999155282974
1383,-1.913347765803337,-0.9434611797332764
1384,0.2662867410108447,1.0841595036908984
1385,-0.9718618914484978,-0.05282950401306152
1386,-7.091075759381056,-6.990682512521744
1387,0.005857317912159488,0.17878015546011738
1388,-9.12642677873373,-8.664087474346161
1389,0.05412594601511955,2.9534577317535877
1390,-0.4989088773727417,-0.11516058444976807
1391,-1.5900897681713104,-1.743546187877655
1392,0.10871662946965444,0.5301412344219898
1393,-5.4038567040115595,-5.240973889827728
1394,0.17403201758861542,0.6842220276594162
1395,0.5088738678023219,1.340391623787582
1396,-4.185367986559868,-4.027863502502441
1397,3.4737315012607723,5.795984013238922
1398,-2.9176977029710542,-2.9067736845463514
1399,-4.638022821396589,-4.563907578587532
1400,-0.16950003802776337,-0.07687856256961823
1401,-0.23515468835830688,-0.2583813965320587
1402,-3.540089786052704,-3.0346586108207703
1403,0.09528426826000214,-0.013351485133171082
1404,-0.0039198026061058044,0.29234781488776207
1405,-6.743072688579559,-6.008638620376587
1406,-3.343419653887395,-3.3421593070961535
1407,0.003035029862076044,0.039659400936216116
1408,-0.003896678506862372,-0.0005379300564527512
1409,0.7045163027942181,2.8862156979739666
1410,1.1240828186273575,1.1487155109643936
1411,2.47057495592162,2.5906039285473526
1412,0.5065437724115327,1.2488305141450837
1413,-1.1405751258134842,-0.9044241309165955
1414,0.30677284859120846,0.4832728412002325
1415,-0.19909614394418895,-0.13865915685892105
1416,0.060701966285705566,0.7200488448143005
1417,-0.277546763420105,-0.49754369258880615
1418,-5.446909666061401,-4.911043405532837
1419,-0.0033068733173422515,0.03610161691904068
1420,-3.145855138252955,-3.1434048931114376
1421,-0.2013534577563405,-0.08601050078868866
1422,-1.0133311334066093,-0.9445891231298447
1423,-0.866963654756546,0.413535475730896
1424,-5.304531242698431,-4.849985957145691
1425,-0.06545107765123248,-0.048611776903271675
1426,-3.6506539583206177,-3.7840799652040005
1427,0.0038926005363464355,-0.20037434995174408
1428,-1.1364547833800316,-1.0186097025871277
1429,-3.1577155739068985,-2.9687535166740417
1430,0.16558062401600182,0.2825564232189208
1431,-8.697742467265925,-8.693615328054875
1432,-0.0005536853941521258,0.0032192624057643116
1433,0.033807920292019844,-0.005915813148021698
1434,0.3435670137407101,0.23044304549711114
1435,0.27934250235557556,0.9453001320362091
1436,-1.1394416992552578,-1.1184982862323523
1437,0.14465285744518042,0.23531339969485998
1438,-1.0647228434681892,-0.9813962280750275
1439,-4.812605826184154,-4.676849067211151
1440,-0.08880683779716492,0.5341482236981392
1441,0.008980900049209595,0.0028542298823595047
1442,1.082397141493857,1.5118034267798066
1443,0.02179714199155569,0.38001955579966307
1444,-0.031821935437619686,0.022393852472305298
1445,-0.01503187045454979,0.3780568391084671
1446,-1.8963400423526764,-1.9050119370222092
1447,-0.21083772186830174,-0.21047956543043256
1448,0.024839277379214764,0.24239718820899725
1449,0.0005676183227478759,0.013262995840705116
1450,-6.812782287597656,-6.812585849984316
1451,-5.597912091281614,-5.595626323251054
1452,-0.04680920702958247,0.013227567076683044
1453,0.8634734977968037,1.1627833475358784
1454,1.8471213582961354,5.580566049000481
1455,0.2992821637108136,0.0863814133717824
1456,0.02155061485245824,1.1642301050014794
1457,-0.24174800515174866,-0.4212782084941864
1458,0.35105080902576447,1.4131478816270828
1459,-0.000819691747892648,0.00044065504334867
1460,-0.07326095551252365,0.11447250843048096
1461,-0.4565264369302895,-0.35863562673330307
1462,2.1520098578184843,3.4831754099577665
1463,-1.2909276056743693,-1.273969616740942
1464,0.030552878975868225,0.15324468910694122
1465,-0.42426323518157005,0.1624886393547058
1466,-3.4184476137161255,-2.87948215007782
1467,-2.6273834766543587,-2.5700834691524506
1468,-0.5006087012588978,0.07237601280212402
1469,-4.789705767296255,-4.512778401374817
1470,-0.6582075357449639,-0.6574190400424413
1471,0.022219714941456914,0.03962357831187546
1472,-0.03680042330233846,-0.035501940292306244
1473,0.17553711868822575,0.46096413768827915
1474,0.8733030557632446,1.8310548067092896
1475,-0.044958238024264574,-0.024645760655403137
1476,-0.6011670827865601,-0.008964776992797852
1477,0.5838282257318497,0.5289313942193985
1478,-3.032931376248598,-3.0496626161038876
1479,-3.996251165866852,-4.290235221385956
1480,-0.21648355200886726,-0.1831493079662323
1481,0.0238813329488039,0.02755269967019558
1482,-0.020785320783033967,-0.015220494475215673
1483,-9.862767219559828,-9.86023521842435
1484,-0.7971649318933487,0.9269168376922607
1485,-4.3728755281772465,-4.3714745892211795
1486,-0.00041952839842451795,6.124595529399812e-05
1487,1.4414129853248596,0.4898762106895447
1488,0.2979932725429535,0.09978395700454712
1489,0.2689757621847093,0.4176155007444322
1490,0.17122575640678406,1.1433108896017075
1491,-0.29724058508872986,0.1472960114479065
1492,1.07324961386621,2.973416006192565
1493,0.12143050681333989,0.1655741463182494
1494,0.06489476724527776,0.1640780360903591
1495,-0.05386110768768049,-0.053290499025024474
1496,-0.0322684720158577,0.6262239664793015
1497,-0.451107794418931,-0.32418909668922424
1498,-0.4030324197083246,-0.22931034862995148
1499,-4.065376251935959,-4.112293761223555
1500,-1.2025019973516464,-0.9907955825328827
1501,0.0027885017334483564,0.017849484167527407
1502,0.008241677656769753,0.2305981069803238
1503,0.16441461690556025,0.09057388701330638
1504,-0.011911881309060846,0.016519165597856045
1505,0.20236058346927166,0.4640923272818327
1506,-2.0274322032928467,-1.3381328582763672
1507,-0.0009990586549974978,0.006483145523816347
1508,0.447928779758513,1.0349605614319444
1509,0.04181228950620408,0.05556544288993592
1510,-0.03982417657971382,0.5083176679909229
1511,-1.7342330813407898,-1.392706573009491
1512,0.3076529701356776,2.8736418088083155
1513,-0.057066680426942185,-0.04882904887199402
1514,0.6879227766767144,0.8571547279134393
1515,-0.3634158968925476,0.15387213230133057
1516,0.6261646449565887,2.679452508687973
1517,-0.17131725191575242,-0.17030622297897935
1518,-1.7401143610477448,-1.7867000699043274
1519,0.03619587968569249,0.22914004127960652
1520,-2.235071778530255,-2.2185312379151583
1521,-0.07702477183192968,0.01100391149520874
1522,0.02008029818534851,1.1248784363269806
1523,0.11813431791961193,1.2656884174793959
1524,0.0053104209328012075,0.040211502517195186
1525,-2.00614857673645,-0.14693164825439453
1526,0.22910932861850597,0.46740410887287
1527,0.00047200778499245644,0.017381143290549517
1528,0.5058903452008963,0.9809081312268972
1529,-0.532633364200592,-0.513833474367857
1530,-0.6048746777814813,-0.5989615158177912
1531,-3.627006232738495,-3.526199162006378
1532,0.12944312393665314,0.7205936312675476
1533,-4.20572592318058,-3.16778302192688
1534,-0.6538803417352028,-0.5893214493989944
1535,0.7625454067601822,1.5984443425550126
1536,-0.04256000369787216,-0.002541489899158478
1537,-0.0038819508627057076,0.03212022548541427
1538,-0.20708801317960024,-0.14712125062942505
1539,-0.21523815393447876,0.6244679689407349
1540,-0.06970507022924721,0.038872912526130676
1541,-6.064929273445159,-6.055386010557413
1542,-5.006011664867401,-4.905721515417099
1543,-0.10785799473524094,0.12852437794208527
1544,-0.37671994464471936,-0.3326936475932598
1545,0.16284259781241417,0.834680151194334
1546,-5.5160314897075295,-5.478874489665031
1547,-0.4101102203130722,0.5991348624229431
1548,0.24093464016914368,-0.037648141384124756
1549,-0.0010266389908792917,0.0014372147852554917
1550,0.004770305706188083,0.06184460478834808
1551,-0.14697488956153393,0.02662941813468933
1552,0.002227253542514518,0.0902458913915325
1553,0.7531813163659535,1.2344745774171315
1554,-1.4350045919418335,-1.4657613635063171
1555,-1.291594116948545,-1.07591512799263
1556,0.054104775190353394,0.30038708448410034
1557,0.17380063235759735,0.9615496844053268
1558,-0.3213445208966732,0.38231563568115234
1559,0.18297752737998962,2.670169562101364
1560,-1.0886367484927177,-0.6709465980529785
1561,-6.044672906398773,-6.0170578956604
1562,0.03898283466696739,0.2256915047764778
1563,-4.464188627898693,-3.67400199174881
1564,-0.0032944598788162693,0.0006066793575882912
1565,-5.095637321472168,-5.0954526833229465
1566,0.0651357900351286,0.24437317065894604
1567,-0.02135191112756729,0.23608681187033653
1568,-0.028209641575813293,0.16186363995075226
1569,-9.097642485488905,-9.063619948923588
1570,-1.9520541913807392,-1.5364419519901276
1571,-0.02196052484214306,0.00982687808573246
1572,0.017329985974356532,0.0908671177458018
1573,-1.806241360027343,-1.8053720723837614
1574,-2.8258006870746613,-2.2892242670059204
1575,0.05508100986480713,1.3924235254526138
1576,-2.938732505243024,-2.937460910063237
1577,-2.7271907897666097,-2.6832423992455006
1578,-2.3106772311148234,-2.3081875792704523
1579,-0.7940353453159332,-0.6503148078918457
1580,0.11392806640287745,0.3847607689203869
1581,0.19293275475502014,1.0101390182971954
1582,-3.590991258621216,-4.398083716630936
1583,1.5969269275665283,5.267041206359863
1584,-0.7146387882530689,-0.6366520971059799
1585,-0.0007959424983710051,0.0005485978908836842
1586,-0.3062596321105957,-0.6535797119140625
1587,-0.14083329401910305,-0.10045604407787323
1588,-7.4786325097084045,-5.58809494972229
1589,1.2368251085281372,0.1407908797264099
1590,-2.772856664727442,-2.757661961019039
1591,-0.12885844707489014,0.4068022668361664
1592,-0.35689860582351685,-0.4164762496948242
1593,-2.9776474826212507,-2.965410186909139
1594,-7.883771229535341,-7.798828199505806
1595,-2.4456412196159363,-2.1811458468437195
1596,-0.10951181245036423,-0.1043124133720994
1597,-0.005995509680360556,0.04790406581014395
1598,0.49681233055889606,1.0250627268105745
1599,0.4630919103510678,0.2390855555422604
1600,-1.109584093093872,-1.0395056009292603
1601,0.039329276885837317,0.26067226147279143
1602,0.004303411114960909,0.06027849530801177
1603,-12.54182960651815,-12.531447825953364
1604,-3.22290575876832,-3.146585963666439
1605,0.1993464231491089,0.9023376703262329
1606,-0.942163820960559,-0.9164535067975521
1607,-0.6578141339123249,-0.4576857089996338
1608,-1.8199075562879443,-1.3930875360965729
1609,1.434665523469448,1.8807721957564354
1610,0.5198571858927608,1.4780420837923884
1611,-1.7703439157776302,-1.7647572406567633
1612,-1.2482228027656674,-1.1992154233157635
1613,-1.0801790654659271,0.1020890474319458
1614,-2.914646818768233,-2.8884470388293266
1615,-4.607993483543396,-5.596275329589844
1616,0.22931223642081022,1.4439233196899295
1617,0.010647932067513466,0.1921904031187296
1618,-0.07809416949748993,0.22864367812871933
1619,0.0031489243265241385,0.06001026066951454
1620,-0.5755881443619728,-0.44918857514858246
1621,-2.641872400883585,-2.605717282742262
1622,-2.897778995335102,-2.6987501978874207
1623,0.7913172325352207,1.2089514216640964
1624,0.424466609954834,-0.1424717903137207
1625,2.6473572393879294,1.713422073982656
1626,0.40142269851639867,0.6506582093425095
1627,-0.04164355233660899,-0.03608103236183524
1628,-0.00026767909002956003,0.0012774603674188256
1629,0.09173928946256638,0.7958022728562355
1630,-3.490290735848248,-3.465228747576475
1631,0.48013522010296583,0.2383512882515788
1632,-0.13953720033168793,-0.23612596467137337
1633,-0.21892523765563965,-0.16516439616680145
1634,-1.8334273248910904,-1.3697346448898315
1635,-6.02297747367993,-5.703362017869949
1636,0.000465654069557786,0.033442330779507756
1637,-0.14704076200723648,0.49570074677467346
1638,-0.0960544515401125,0.30617130547761917
1639,-6.979756016284227,-6.8821094781160355
1640,-0.13894528429955244,-0.09610757231712341
1641,-0.11189304478466511,-0.08684446103870869
1642,-4.5186563059687614,-4.524008467793465
1643,-0.08742042258381844,0.2470545396208763
1644,-0.05764378502499312,-0.00606953352689743
1645,0.08868547018209938,0.8328638249222422
1646,-5.279692413751036e-05,0.0044672580261249095
1647,-8.224464312195778,-8.176083505153656
1648,0.030913848600903293,0.13488690572194173
1649,-10.46997688151896,-10.332466810941696
1650,-0.3740318827331066,0.19006040692329407
1651,-1.6916974009945989,-1.5560478419065475
1652,-0.0071917164023034275,0.0632388205267489
1653,-2.648066349735018,-2.6441934728063643
1654,-3.5742620178498328,-3.5170507952570915
1655,-4.493012057617307,-4.417291514575481
1656,-1.7823533490300179,-1.5400539338588715
1657,-1.7028426676988602,-1.0148601531982422
1658,-1.0990078896284103,1.5990136861801147
1659,0.0029397728030744474,0.10091646016735467
1660,-0.5504786111414433,-0.4542251229286194
1661,0.7647512096446007,1.1162342566531152
1662,-0.017625388922169805,0.05161286145448685
1663,-1.232684150338173,-1.0652649998664856
1664,0.07083453238010406,0.35848137736320496
1665,-2.3492516709375195,-2.3453856306150556
1666,0.21715044978100195,0.8894679546638145
1667,1.102673053741455,3.564984917640686
1668,1.490691116079688,1.7296573426574469
1669,0.045519519618210325,0.09364364298289729
1670,-6.638223392888904,-6.4236868023872375
1671,-1.568557858467102,-0.4799611568450928
1672,-8.351890720427036,-8.200076952576637
1673,-0.0004600005049724132,0.006555638916324824
1674,0.4554561380009545,1.445695162163247
1675,-6.1556286215782166,-5.721313118934631
1676,-0.9584980010986328,0.7253389358520508
1677,0.034876368939876556,0.17911741882562637
1678,-0.02301162527874112,0.021786293014883995
1679,-0.0032387578939960804,-0.0014621107839047909
1680,-1.4237621426582336,-1.7030265927314758
1681,0.5240033238660544,0.9003860920201987
1682,-0.15609794110059738,0.9796722680330276
1683,1.7309083938598633,0.8070181608200073
1684,-1.183725238777697,-1.1806544782593846
1685,-0.7779164551757276,-0.6059353202581406
1686,0.24347559176385403,1.7832828219980001
1687,-0.4436360001564026,-0.056338727474212646
1688,0.4669224659301108,1.0387678185797995
1689,-0.47160208225250244,0.08783984184265137
1690,-1.1612915992736816,-0.3040146827697754
1691,-0.09768958506174386,-0.06657910346984863
1692,-0.50196772813797,-0.47660666704177856
1693,-0.6885279212146997,-0.5579794496297836
1694,0.0006404249003253426,0.00807153340485911
1695,-1.3024098128080368,-0.9982546865940094
1696,-0.11047555436380208,-0.08901035599410534
1697,-0.23905439936788753,-0.2236966099590063
1698,1.7252748608589172,2.118977129459381
1699,0.06508032232522964,0.4084775000810623
1700,-1.8868995923548937,-1.8808039147406816
1701,0.042261019349098206,0.06422624737024307
1702,-0.30027829855680466,-0.22010710835456848
1703,1.1353788390988484,1.8896517768735066
1704,-0.19665167937637307,-0.18938002549111843
1705,-0.47012405149871483,-0.432721521705389
1706,0.2217849042499438,0.7044966813409701
1707,-0.015602217405103147,-0.01066403929144144
1708,1.819074392424227,0.36715275059759733
1709,-0.3693484723989968,-0.3685047999024391
1710,0.0752848545089364,0.715570711530745
1711,0.19744228199124336,0.2788856066763401
1712,-0.9601565971970558,-0.6389534771442413
1713,-0.008460389915853739,0.010474706068634987
1714,-2.718753308057785,-2.8768170773983
1715,-2.2290634660748765e-05,0.00296475162031129
1716,-0.7514486610889435,-0.2909638285636902
1717,0.08042113482952118,0.23941228538751602
1718,0.0622391439974308,0.01048106700181961
1719,-0.7755046933889389,-0.9772023372352123
1720,-3.6341464668512344,-2.749374508857727
1721,-0.109675401225104,-0.1090964792529121
1722,0.5282139629125595,1.1791472285985947
1723,0.3991745375096798,1.7394703887403011
1724,-0.7232710691168904,-0.676782064139843
1725,0.039971899437659886,0.20563517530536046
1726,-0.9539104700088501,-0.7127420902252197
1727,-0.32546571642160416,-0.11303761601448059
1728,-0.3356155571527779,-0.04647138714790344
1729,-4.568315744400024,-4.454084821045399
1730,0.4345713108778,0.47764308750629425
1731,-0.16313882544636726,-0.10650211572647095
1732,-3.738554835319519,-0.8736672401428223
1733,-4.096583070233464,-3.7823630273342133
1734,0.01813029125333543,0.5149779319763255
1735,0.7282514162361622,1.2156349606812
1736,0.004157281247898936,0.370801369426772
1737,-0.26115093287080526,0.09341004490852356
1738,-0.039151801727712154,-0.0012006722390651703
1739,-0.3961535394191742,-0.4268628656864166
1740,-2.679662808775902,-2.4459528625011444
1741,0.03322760574519634,0.04497010074555874
1742,-1.0208723172545433,-0.8616559207439423
1743,-7.6836880473201745,-7.682540210429579
1744,-0.4748331031296402,-0.3137819617986679
1745,0.014305745717138052,0.4991760472767055
1746,-0.4722970724105835,-0.07831120491027832
1747,0.4687173963084206,2.1305030584826454
1748,0.09701536316424608,0.19307201821357012
1749,-0.19336386770009995,1.234358936548233
1750,0.024854302406311035,0.47988778352737427
1751,-1.7006184607744217,-0.948065459728241
1752,0.8141906388336793,1.7548486717278138
1753,0.010845532873645425,0.019795241067185998
1754,-3.9850465655326843,1.5302448272705078
1755,0.14217408001422882,-0.1316487230360508
1756,0.4335570071125403,0.3924260471248999
1757,0.055578604340553284,0.2560306489467621
1758,-1.4176002144813538,-0.7158589363098145
1759,-2.3197492957115173,-1.7008347511291504
1760,-2.6874770522117615,-2.65384803712368
1761,0.19054276269162074,0.4720621905871667
1762,0.5074088275432587,-0.0535321906208992
1763,-0.0006595645099878311,0.005865454440936446
1764,-4.3039355501532555,-4.093352794647217
1765,0.00010427035158500075,0.0010347143397666514
1766,-0.06274238685728051,-0.0428785216063261
1767,-2.6990698578629235,-2.6980530662694946
1768,-2.297398805618286,-1.9596360921859741
1769,-1.1358447265811265,-0.7216707170009613
1770,-1.7089185724144045,-1.6757962703704834
1771,-1.2945576198399067,0.18080031871795654
1772,-0.46744807064533234,0.051148176193237305
1773,-4.129612356424332,-4.044179052114487
1774,-1.0250357426702976,-0.5546795725822449
1775,0.026005739346146584,0.27818981371819973
1776,-0.41484205808956176,-0.3986377902328968
1777,0.2965319455579447,0.32340478906189674
1778,0.2428734302520752,0.32954370975494385
1779,0.9271607846021652,1.5417392700910568
1780,-0.017571596428751945,0.09376892820000648
1781,-0.22629124484956264,0.47249922156333923
1782,-0.15367869473993778,0.2395300567150116
1783,0.7770176054909825,1.4077021600678563
1784,-0.5564890056848526,0.21949291229248047
1785,-0.564646665006876,-0.462373323738575
1786,1.2647162415087223,1.306999895721674
1787,0.9015731811523438,2.2890915870666504
1788,-0.152123361825943,0.016528233885765076
1789,0.281897405278869,1.449042419088073
1790,0.03733462933450937,1.0569807486608624
1791,-4.258530452847481,-4.193423002958298
1792,-0.7637830674648285,-0.18478846549987793
1793,0.10580003820359707,0.5533632319420576
1794,-0.8358457628637552,0.1340075135231018
1795,-3.603574275970459,-5.356473803520203
1796,-6.5363264083862305,-5.285139322280884
1797,-0.6281983954831958,-0.49616698920726776
1798,0.3401328921318054,0.804213136434555
1799,0.1980267649050802,0.5739595775958151
1800,-0.003222813829779625,0.06958265043795109
1801,-3.456921875476837,-2.833589732646942
1802,0.20985744895006064,2.0183089971687878
1803,0.19595227017998695,0.35475150123238564
1804,-1.72615946829319,-1.2449068427085876
1805,0.024478096514940262,0.7146739698946476
1806,-2.917452812776901,-2.913948723115027
1807,-1.3157625496387482,-1.2996616959571838
1808,0.0015223331283777952,0.027182257967069745
1809,0.10512919165194035,0.057768912985920906
1810,-6.332430022768676,-5.814664900302887
1811,0.43366715777665377,0.955133561976254
1812,2.955996096134186,2.339557707309723
1813,-4.227352164685726,-3.960617959499359
1814,0.052738879101525526,0.5601429978778469
1815,-0.6844549179108981,-0.6843677799333818
1816,-2.7586751580238342,-2.7210522294044495
1817,1.2824570685625076,2.0209826976060867
1818,-0.06662030512234196,-0.033358875662088394
1819,-0.5648280088789761,-0.39729999005794525
1820,-1.1272409111261368,-0.9765480607748032
1821,-0.13575448654592037,-0.07303866744041443
1822,-0.5624762303195894,-0.5475338567048311
1823,0.5728216981515288,0.9203522419556975
1824,-1.2982028962578624,-1.1360208690166473
1825,-0.24226658791303635,0.04238826036453247
1826,1.1889578700065613,0.846506655216217
1827,0.005430355668067932,0.2989860251545906
1828,-3.5075662843883038,-2.786811947822571
1829,0.1691349126631394,0.4314775742823258
1830,-0.047246941830962896,-0.016964755952358246
1831,-1.5388709548860788,-1.501342549920082
1832,-0.003992746045696549,0.0049850656650960445
1833,0.8599255345761776,0.870271947234869
1834,-1.1337366923689842,0.024608731269836426
1835,-0.01931607734877616,0.05829531326889992
1836,0.0023788660764694214,0.05100613832473755
1837,-0.028683736105449498,0.028951624408364296
1838,-0.7223805859684944,-0.4123840034008026
1839,-5.055981237441301,-4.901774004101753
1840,-6.157450705766678,-4.945170998573303
1841,1.0574059552163817,1.8198854989022948
1842,-0.10213136672973633,0.3542534112930298
1843,-0.5718355178833008,1.9637932777404785
1844,-0.8057030141353607,-0.4492189586162567
1845,-3.9428892955183983,-3.9084488302469254
1846,-0.0037000891752541065,0.20311029441654682
1847,-6.74668201780878,-6.702791903167963
1848,-0.15196202695597094,-0.1510671676369384
1849,1.645210748538375,2.3218057211488485
1850,-0.05710064433515072,0.11876852065324783
1851,-2.2607988715171814,-0.9458050727844238
1852,-1.7293167123571038,-1.732789762550965
1853,-0.008849739097058773,0.33522746805101633
1854,-3.6993479779339395,-3.698478216014337
1855,0.013719048351049423,0.20113461092114449
1856,-1.8952385701122694,-1.8864771146327257
1857,0.13993329074583016,0.349265339638805
1858,0.03875636961311102,0.5235512321814895
1859,-1.0430583688430488,-0.8778844773769379
1860,-0.6724286777898669,0.055650532245635986
1861,0.07032945781065791,0.6616131070168194
1862,0.22857321798801422,0.9612628072500229
1863,0.15286027696856763,1.19729090538749
1864,-0.27196254581213,-0.19146867096424103
1865,-0.22662718314677477,-0.18864259868860245
1866,-0.030783028807491064,-0.004496408626437187
1867,-0.3798600807785988,-0.2828477621078491
1868,0.2711271345615387,2.1705732345581055
1869,-0.0026323162019252777,0.05956781841814518
1870,-0.6792838466353714,-0.6045008450746536
1871,-0.2003636360168457,0.6055071353912354
1872,0.05093123787082732,0.7841424460057169
1873,-2.598484694957733,-1.9678001403808594
1874,-2.273807571269572,-2.2628836557269096
1875,-3.4768030643463135,-3.4278727024793625
1876,-0.0318987330829259,-0.026768960058689117
1877,0.2880643606185913,0.49867236614227295
1878,-9.34719067113474,-9.182117089629173
1879,-4.086850507417694,-4.0681350734084845
1880,0.0676373690366745,0.5633746907114983
1881,0.006357075646519661,0.15948794782161713
1882,-1.2825495824217796,-0.7755920886993408
1883,0.07604803144931793,0.12705299258232117
1884,0.11031830310821533,4.473734021186829
1885,-0.3652181178331375,-0.14577451348304749
1886,-0.009124180709477514,0.03474166337400675
1887,-0.15880338847637177,0.11550599336624146
1888,0.0010225839214399457,0.01944888348225504
1889,-0.15941734053194523,0.31069624423980713
1890,-1.325166191905737,-1.2310792952775955
1891,-9.074550777673721,-6.50272011756897
1892,0.9090215526521206,0.36584633216261864
1893,-0.1650542002171278,-0.13067973405122757
1894,-0.035203251987695694,-0.003415849059820175
1895,0.31430599372833967,1.8196741370484233
1896,-1.3521246910095215,-1.0002038478851318
1897,-4.747825786471367,-4.402169048786163
1898,0.04323510080575943,0.9245133958756924
1899,-0.013167663477361202,0.04626965895295143
1900,0.01719342631258769,0.08046496001043124
1901,-0.486822035163641,-0.18686556816101074
1902,0.2714922223240137,0.2736566159874201
1903,-0.2274514138698578,0.01678687334060669
1904,2.0084671080112457,3.2099699079990387
1905,0.003607805469073355,0.008075742167420685
1906,0.278122253715992,0.48895827680826187
1907,0.19957607612013817,0.26747725531458855
1908,0.06594641658011824,1.0598087921971455
1909,0.3158307671546936,0.9579210877418518
1910,-3.1771419048309326,-3.340284541249275
1911,-4.419255227316171,-4.4145316099748015
1912,0.042038753628730774,0.4572228789329529
1913,-0.5849534645676613,-0.49545933306217194
1914,1.0725389979052125,0.8914010188746033
1915,-0.021937666926532984,0.10384280607104301
1916,0.11621311178896576,1.038328497321345
1917,0.0029385603265836835,0.013774922001175582
1918,-0.000412588007748127,0.04132652375847101
1919,1.4235639809048735,1.0254769562161528
1920,4.266740441335514,4.804557919515446
1921,-0.025451886031078175,-0.021838910412043333
1922,-0.00038146215956658125,0.047627579886466265
1923,-0.07192251849664899,-0.07108794100349769
1924,0.1375388577580452,1.4534484520554543
1925,0.006643131375312805,0.35719379037618637
1926,-1.1933847665786743,-0.7960437536239624
1927,-0.08688659220933914,0.3558303266763687
1928,-0.0911082774400711,1.2764421552419662
1929,-0.03798757086042315,0.12277969345450401
1930,1.5646173357963562,1.073049247264862
1931,-1.1712894216179848,-0.9085380434989929
1932,0.0002413051261100918,0.011947974940994754
1933,-4.7688643634319305,-4.925046801567078
1934,1.5452504158067768,0.6378140449571674
1935,-1.2845258712768555,1.0795326232910156
1936,-1.6635911464691162,-0.5289357900619507
1937,0.11476099491119385,2.203788861632347
1938,2.4816734064370394,2.2829717863351107
1939,1.9760083022993058,6.05608261260204
1940,-0.44644191209226847,-0.4392619365826249
1941,0.03904487192630768,0.3322635143995285
1942,-7.336994665893144,-7.33471888396889
1943,0.011232167365960777,0.02877116564195603
1944,2.234689950942993,2.4510693550109863
1945,-3.271012082695961,-2.7897594571113586
1946,-0.9940008968114853,-0.9352904334664345
1947,0.6704805791378021,3.7126127183437347
1948,-0.004942817613482475,-0.004929823885504447
1949,-1.243932919576764,-1.2061562836170197
1950,-5.427667044103146,-5.276684001088142
1951,-1.9157962955068797,-1.9095784286037087
1952,0.0016352344828192145,0.018223547289380804
1953,-0.34316725842654705,-0.2487502619624138
1954,-2.812202401459217,-2.4486700296401978
1955,-0.012107014656066895,1.178364634513855
1956,-6.034370363457128,-6.004896488040686
1957,0.03953384929627646,0.13472377085417975
1958,-4.697356104850769,-4.475058406591415
1959,-2.817055245162919,-2.779877685010433
1960,-1.6171893840655684,-1.5306948572397232
1961,1.2166483404071187,1.4748573305041646
1962,-0.7515075965056894,-0.745239291805774
1963,-0.7235523462295532,-0.09533154964447021
1964,0.6009314572438598,1.7728494917973876
1965,-0.3784056600998156,-0.31974080950021744
1966,-5.360991381108761,-5.324156790971756
1967,-1.0561241507530212,5.050038456916809
1968,0.4860029127448797,2.674685826525092
1969,1.4591075265780091,1.1968770110979676
1970,-1.3035254376009107,-1.022878736257553
1971,-1.2378434704151005,-1.2155795898288488
1972,0.4029506230726838,0.6521861338987947
1973,-0.3633999302983284,-0.09184375405311584
1974,-0.4725056067109108,1.5784524083137512
1975,-0.16226739436388016,0.2772957682609558
1976,0.4764095701975748,1.1999357499880716
1977,-0.34746448416262865,-0.31985265016555786
1978,3.368563002208248,2.109845226863399
1979,0.08597444975748658,0.9436109461821616
1980,-6.716638684272823,-6.716572763732984
1981,-0.1337712276726961,0.1648821085691452
1982,0.38084147474728525,2.2554508557077497
1983,0.23676598072052002,2.8155314922332764
1984,-0.18735992908477783,-0.14693260192871094
1985,-5.036980580538511,-5.018384460359812
1986,0.712636012583971,0.7657432146370411
1987,0.03337735868990421,0.3719950821250677
1988,-2.390369415672467,-2.389792863454204
1989,-5.480665186420083,-5.147468864917755
1990,-0.01058922614902258,0.006856175139546394
1991,-0.10024369414895773,-0.08785885386168957
1992,-2.7733379751443863,-1.4227449893951416
1993,0.5506274327635765,1.5314094051718712
1994,-0.009481225162744522,0.07819323241710663
1995,0.08885091915726662,0.2499079890549183
1996,0.024760372936725616,1.0537669882178307
1997,0.07567043641756754,0.48548610547732096
1998,-7.949498831294477e-05,0.0033282259246334434
1999,2.9947769939899445,1.9284558594226837
2000,-0.0826853338512592,-0.06141450069844723
2001,-1.3957786411046982,-1.367433875799179
2002,-0.005069787232969247,-0.00021220650523900986
2003,-0.2887217625975609,0.45425480604171753
2004,0.27550941859954037,0.1562461868452374
2005,-5.550393288955092,-5.505310580134392
2006,-6.39122973382473,-6.078616231679916
2007,-1.0193680375814438,-1.0961370654404163
2008,-1.0461565107107162,-1.009603600949049
2009,-1.549424990778789,-1.4921201467514038
2010,-2.459702342748642,-2.5354378819465637
2011,0.9441768412943929,1.5959888582583517
2012,0.04675665497779846,0.19326470792293549
2013,-0.41001140512526035,-0.0764085054397583
2014,-1.8942500976845622,-1.8764521908015013
2015,-3.349801063555333,-3.348782706540078
2016,0.17202730849385262,1.236617136746645
2017,-0.18753457628190517,0.012850746512413025
2018,0.6084394804493058,1.2498298040882219
2019,-0.10797786712646484,0.24751436710357666
2020,-3.033815026283264,-2.4603867530822754
2021,-2.6174185276031494,-1.7506067752838135
2022,-0.003321218588098418,-0.0024367282749153674
2023,-4.314939916133881,-3.480985641479492
2024,-0.7851632535457611,-0.42797863483428955
2025,-1.3153014183044434,-0.06299781799316406
2026,-0.2034971695393324,-0.12590088695287704
2027,-2.926776153733954,-2.8498261496424675
2028,-0.049107834696769714,1.0953187346458435
2029,-0.2985594868659973,0.17600026726722717
2030,-9.456544088199735,-9.381037138402462
2031,0.015086130239069462,0.40993821900337934
2032,-0.7099283374845982,-0.3127818703651428
2033,-0.4368456155061722,0.1292428970336914
2034,-3.8846710324287415,-2.4407538175582886
2035,0.6081731542944908,1.669716976583004
2036,-0.5850669611245394,-0.46160613000392914
2037,-3.7692995658144355,-3.757139017805457
2038,0.008684065192937851,0.023256884887814522
2039,-0.3593091070652008,-0.18854281306266785
2040,-0.20122280763462186,0.04612883925437927
2041,-3.3046923391520977,-2.7651739716529846
2042,-0.29145586024969816,-0.09723828732967377
2043,-9.043657660487497,-9.033975915051997
2044,0.7311998978257179,0.2730152979493141
2045,-0.25236611964646727,-0.22182723879814148
2046,-3.951342230051523,-3.9443134837783873
2047,-0.09514758945442736,-0.0704273171722889
2048,0.3406588000943884,2.27279795834329
2049,-6.749140661209822,-6.569646522402763
2050,0.07507806131616235,0.8495657132007182
2051,-0.44527624547481537,-0.35182683169841766
2052,-0.11123992502689362,0.019768312573432922
2053,0.3100039791315794,0.18284396640956402
2054,-0.5760848585050553,-0.5652783121913671
2055,-0.10231463052332401,-0.08066446706652641
2056,1.0672107934955193,1.8081347942355706
2057,-6.209478991338983,-6.107921354472637
2058,-8.115389853715897,-7.637654721736908
2059,-0.10424891277216375,-0.0479750856757164
2060,1.5721651162020862,1.557491525541991
2061,-2.7810162311761815,-2.77892291569151
2062,-1.571190184506122,-1.5668171932920814
2063,0.6326528191566467,2.481607973575592
2064,0.6682014539837837,0.5328707173466682
2065,-0.11982836946845055,-0.0425313264131546
2066,-4.057310642674565,-4.068768438883126
2067,0.22571412660181522,0.8883148524910212
2068,-2.6743344920687377,-2.592260852456093
2069,0.6644127070903778,1.309718757867813
2070,-1.3988110348582268,-0.5133723616600037
2071,-9.806038945913315,-9.388114482164383
2072,0.021211090788710862,0.6627099675242789
2073,0.2955338880419731,0.04392756521701813
2074,-1.3397894380614161,-1.2942962422966957
2075,0.09348810103256255,0.2007965409429744
2076,0.03174888380453922,0.3336840387491975
2077,-2.23903465272042,-2.238464044057764
2078,0.3098502354696393,2.5169111685827374
2079,0.02791178086772561,0.9528881446458399
2080,-9.719888206047472,-9.705249764025211
2081,0.8684181906282902,2.5893318988382816
2082,-0.026439674198627472,0.11239459738135338
2083,-0.36672858730889857,-0.358984368853271
2084,-3.0921684075146914,-2.912963181734085
2085,-0.024441715329885483,-0.011622201651334763
2086,-6.066449167672545,-6.040862891823053
2087,-3.475168463308364,-3.3821902945637703
2088,0.003340453840792179,0.2731310469098389
2089,0.14857153594493866,0.7495871186256409
2090,-9.308308441191912,-7.586654186248779
2091,-5.550256974995136,-4.636150658130646
2092,2.674973487854004,0.7882294654846191
2093,-1.2700199335813522,-1.0315602123737335
2094,-0.4416869729757309,0.725734293460846
2095,0.20965122058987617,1.2600794471800327
2096,0.6907797157764435,1.8334806263446808
2097,-1.0814492772333324,-0.8708106875419617
2098,2.835742861032486,1.0999859869480133
2099,-5.468685507774353,-5.399752259254456
2100,-6.065566644072533,-5.496315658092499
2101,0.000347195689982982,0.007362835111280219
2102,-1.081923520192504,-1.075446393340826
2103,-0.6496319770812988,0.86179518699646
2104,-5.120691652584355,-5.097021233290434
2105,-2.467625841498375,-2.0782721042633057
2106,0.05728766358697612,0.47174483574235637
2107,-1.2709921668210882,-1.255839361809194
2108,-0.9418426305055618,0.6719352006912231
2109,-2.957458507618867,-2.9307481311261654
2110,-0.4409289120230824,-0.41346511989831924
2111,-4.325755760073662,-4.290774196386337
2112,0.1488269343972206,-0.017671890556812286
2113,-0.0001769912996678613,0.006446355604566634
2114,-1.7736077904701233,-0.9020452499389648
2115,-0.7593437749892473,-0.7397251855581999
2116,0.1200668215751648,2.221444606781006
2117,-0.09351998567581177,0.43201708793640137
2118,-0.0025242588635592256,0.0032818876206874847
2119,-5.6002910137749495,-5.5999870795349125
2120,0.2823675572872162,0.7726263999938965
2121,0.06570876389741898,0.4208385869860649
2122,-6.283528625965118,-6.134855628013611
2123,-0.04244057182222605,0.36950449645519257
2124,1.015242725610733,0.7016325891017914
2125,-0.19175885990262032,-0.15569264814257622
2126,0.04263034649193287,0.3239861708134413
2127,-0.04146612437807562,-0.04094245936721563
2128,-0.00938235306966817,0.0010303603485226631
2129,0.17260974645614624,0.6288937330245972
2130,-0.005940772593021393,0.10445050895214081
2131,-0.6352889160334598,-0.5875804089009762
2132,-0.024275951087474823,0.5942166671156883
2133,-0.6148034995421767,-0.6168503183871508
2134,-0.016356830950826406,0.01090279035270214
2135,-0.04763020321843214,0.031668029725551605
2136,-2.230537809431553,-0.9276331663131714
2137,-0.4357096441090107,-0.3355616331100464
2138,0.03001148346811533,0.11389706004410982
2139,0.08075485751032829,0.11064295098185539
2140,-0.4823629166930914,-0.3970772624015808
2141,4.1398098692297935,3.954991601407528
2142,-4.140617544937413,-4.135968472342938
2143,-0.6284338948316872,-0.6138436235487461
2144,0.0159906093031168,0.07126763463020325
2145,0.16502632992342114,0.7712212433107197
2146,0.028661765158176422,0.6176026463508606
2147,-0.5998797714710236,0.16802871227264404
2148,0.008091806434094906,0.022390508092939854
2149,-2.1943814009428024,-1.0605156421661377
2150,-1.2520224936306477,-1.1763984560966492
2151,0.011564306165382732,0.07418922911892878
2152,0.7709297072142363,1.370602322742343
2153,0.4382625948637724,1.1308054756373167
2154,-0.03276364505290985,-0.017861418426036835
2155,0.14580003172159195,0.5037654861807823
2156,0.31426653265953064,2.0982450544834137
2157,1.8915250302170534,2.56953632839668
2158,-2.3710378436371684,-2.318341925740242
2159,0.019530799239873886,0.08808402717113495
2160,-0.3896958519471809,-0.3879435679409653
2161,-1.606148211285472,-1.5953922104090452
2162,0.7640018090605736,0.9899995550513268
2163,0.16836134041659534,0.2602450444828719
2164,0.0789517518132925,0.13952521793544292
2165,-0.005533885210752487,0.06924892403185368
2166,-5.554782032966614,-5.945269823074341
2167,-0.05923895537853241,0.2253604233264923
2168,-1.0193871799856424,-0.8694219589233398
2169,-1.178689792752266,-0.8114644885063171
2170,-0.25278736650943756,-0.17788676917552948
2171,-2.4133437732234597,-2.4005147833377123
2172,-1.8469436172163114,-1.138122797012329
2173,-0.7871911558322608,-0.7565924935042858
2174,-3.738509252667427,-3.7311069518327713
2175,-0.21985377371311188,0.38168540596961975
2176,-0.16864314308622852,-0.1420551910996437
2177,-0.05812425538897514,-0.07053934875875711
2178,-5.483956028067041,-5.4809556098189205
2179,1.1030563116073608,1.0427199602127075
2180,-0.08275756984949112,0.23797902464866638
2181,-0.6648683949606493,-0.645112806931138
2182,-0.33036427944898605,-0.0019792914390563965
2183,0.39218616485595703,0.6421854794025421
2184,-0.015246469584781153,-0.014499791024718434
2185,0.03767167284968309,0.12499680995824747
2186,-0.03870566043769941,0.04611460864543915
2187,0.09397276863455772,0.41737398132681847
2188,-6.3551875948905945,-6.042412519454956
2189,-0.8663735897280276,-0.7662743106484413
2190,-0.1535448655486107,0.5394557267427444
2191,0.0008700564503669739,0.20329832285642624
2192,-7.107463613152504,-6.333829045295715
2193,0.0418744343551225,0.046008135679585394
2194,1.6991709470748901,2.625357508659363
2195,-4.593179990537465,-4.426243618130684
2196,-0.16597189009189606,-0.0851050615310669
2197,0.0496079046279192,0.18360730819404125
2198,-0.03739299182780087,-0.02608300745487213
2199,0.011413812637329102,0.2092227153480053
2200,-4.838802644051611,-4.833488159812987
2201,-4.442977680824697,-4.432366442866623
2202,0.04650267108809203,0.3011765767587349
2203,0.4936878904700279,1.5837409123778343
2204,0.16452006995677948,1.5505023896694183
2205,0.5709890219150111,0.8851680847583339
2206,0.8180132806301117,0.5144409835338593
2207,-2.819650328892749,-2.686806946992874
2208,0.0015369863249361515,0.029362615663558245
2209,-1.5592172741889954,-0.8482840657234192
2210,-0.12020464614033699,0.8497438281774521
2211,-0.039826816879212856,0.37328534200787544
2212,0.045029397413600236,0.4618066282127984
2213,0.06999576091766357,0.49646344780921936
2214,0.019870491232722998,0.02261742716655135
2215,-0.4042348861694336,-0.3542577624320984
2216,0.11137281358242035,0.3858341574668884
2217,-1.7710578367114067,-0.9181295037269592
2218,-0.05041770217940211,0.14783696457743645
2219,-0.027556117915082723,-0.016755692660808563
2220,-3.2072851564735174,-3.1756063252687454
2221,-0.009448389522731304,-0.01019501406699419
2222,-0.03237655514385551,0.055372100323438644
2223,0.0009748842858243734,0.032279790873872116
2224,-2.419465094804764,-1.569843053817749
2225,1.8082950124517083,2.98688614461571
2226,0.32657265674788505,2.0121626855107024
2227,-0.04056972707621753,-0.03414184786379337
2228,-0.012225394981214777,0.0499431136995554
2229,-1.1433716516476125,-0.9694523960351944
2230,-7.486634306609631,-7.482306536287069
2231,0.4581947950646281,1.310983601026237
2232,1.377552263904363,1.8721723486669362
2233,-0.5043449867516756,-0.23614943027496338
2234,-0.5984988361597061,-0.37684622406959534
2235,0.052523405058309436,2.16921738977544
2236,0.46219846618623706,0.7889130712792394
2237,1.3434622357599437,0.8064683149568737
2238,-0.24045460391789675,-0.16578380018472672
2239,0.008122602244839072,0.22248816187493503
2240,-2.2720225060766097,-2.2706706676399335
2241,0.14307614439167082,0.60840242379345
2242,-0.015075440795044415,-0.013720504473894835
2243,0.29123019333928823,0.0635703718289733
2244,-0.016189134679734707,0.16760274022817612
2245,-0.0070378180826082826,0.003069548401981592
2246,-0.015197735279798508,0.08053058013319969
2247,-0.0059524402022361755,0.023528100922703743
2248,-0.5812931060791016,-0.927095890045166
2249,0.02336545183788985,0.22622564143966883
2250,-0.024680957198143005,0.09631127119064331
2251,-0.9635747671127319,-0.49180006980895996
2252,-4.337822109926492,-4.276818655431271
2253,-1.4224050983320922,-1.2272120267152786
2254,0.037306325510144234,0.687247296795249
2255,-0.18434855714440346,-0.011738300323486328
2256,-3.884251356124878,-2.951312780380249
2257,1.2626622496172786,2.0936935720965266
2258,-3.738132491707802,-3.6662271320819855
2259,0.001731276512145996,0.026553179137408733
2260,0.020321247167885303,0.31460208911448717
2261,0.9809030592441559,1.303965836763382
2262,-0.05625643185339868,0.1098271794617176
2263,0.42100954055786133,3.4679651856422424
2264,0.0006204938144946937,0.07643100046334439
2265,0.08952677249908447,1.0915978401899338
2266,-4.939912438392639,-5.155075520277023
2267,-1.183863878250122,0.13347363471984863
2268,-2.9531490560621023,-2.9039432667195797
2269,-1.6277622990310192,-1.4219775795936584
2270,-0.3301801609341055,-0.30390408262610435
2271,-0.17026976961642504,-0.15669073350727558
2272,-0.024185389280319214,4.019076853990555
2273,0.8264556378126144,0.6191088408231735
2274,2.630287367850542,4.482570607215166
2275,0.1305251270532608,0.530786782503128
2276,0.4372275554924272,0.672340192773845
2277,0.10061696171760559,1.750618264079094
2278,-0.19779885932803154,-0.05039963126182556
2279,0.2403850555419922,0.9581282138824463
2280,0.2566618877463043,0.3734041708521545
2281,1.1105958656407893,1.018753929529339
2282,-0.8656230848282576,-0.7716836035251617
2283,-4.12070812023012,-4.096595823764801
2284,2.1273186206817627,2.8418426513671875
2285,-0.18588469736278057,-0.1603715941309929
2286,-0.050979338586330414,0.34718041121959686
2287,0.7129747645522002,0.3573156075144652
2288,-2.4019008887116797,-2.3988938599359244
2289,0.11635939031856424,0.2296230196954525
2290,-0.04898334667086601,0.09908091649413109
2291,-0.03772054798901081,-0.03501489758491516
2292,-2.4220231100916862,-2.1195567846298218
2293,1.17274453304708,1.7718867268413305
2294,0.36835502833127975,1.2580435201525688
2295,0.0006246466655284166,0.8541894690133631
2296,1.4195448160171509,1.2559961080551147
2297,-0.40937817096710205,-0.4754124730825424
2298,-0.16899004019796848,-0.09739886224269867
2299,-2.4077390180900693,-1.9085357785224915
2300,-0.7669286020100117,0.13248717784881592
2301,-0.19335224945098162,0.11246085166931152
2302,-0.06267193704843521,0.40981535613536835
2303,0.07839574862737209,0.14182762999553233
2304,-0.7069148123264313,-0.37684130668640137
2305,0.008944678236730397,0.4037450050236657
2306,0.04409894347190857,0.4051176607608795
2307,1.942573247011751,2.0451500988565385
2308,-3.5139746870845556,-3.1696538627147675
2309,0.11259489972144365,0.2619083942845464
2310,0.00032120489049702883,0.1469508206937462
2311,-0.032968372106552124,0.24801941215991974
2312,-0.5683119744062424,-0.3744295835494995
2313,-0.039662880037212744,-0.02251017652451992
2314,0.47325539645316894,2.5738091474449902
2315,0.0005043403944000602,-0.0001579265226610005
2316,-2.0644656121730804,-2.27646204829216
2317,0.27518240182689624,0.48300517170719104
2318,-0.6584708392620087,-0.737997904419899
2319,0.40213391184806824,2.133762389421463
2320,-1.890202283859253,-1.7768989205360413
2321,-0.4996493300423026,-0.36927102506160736
2322,-3.342424511676654,-3.313497858121991
2323,-0.22183681186288595,0.046519845724105835
2324,2.0127030996372923,2.0386246828129515
2325,0.005020395619794726,0.028028870234265924
2326,0.4989964999258518,1.2132920064032078
2327,-0.02105860598385334,0.38914867118000984
2328,0.607178695499897,0.5701122358441353
2329,0.6510822884738445,2.566131304949522
2330,-1.7586222887039185,-1.0381231307983398
2331,-0.29460620786994696,-0.2685542032122612
2332,0.4110897667706013,1.0900497920811176
2333,-0.04950729385018349,0.01685403287410736
2334,-2.0292662495048717,-1.9790007136762142
2335,-0.01991920780710643,-0.019857103638059925
2336,-0.0015425921010319144,-0.0010664119035936892
2337,-0.8624728508293629,-0.0055481791496276855
2338,0.006448742904467508,0.2771464632533025
2339,-0.7959904428571463,-0.7338304594159126
2340,1.8283882080577314,2.1347305714152753
2341,-4.586832419037819,-3.6929492950439453
2342,1.3307380378246307,2.314709633588791
2343,-1.0976838786154985,-0.9696133881807327
2344,-0.315860390663147,0.2818334102630615
2345,-1.023827762925066,-1.020499940495938
2346,-0.0023564696311950684,0.028375715017318726
2347,-1.3183156996965408,-0.972088485956192
2348,-0.5276772379875183,1.0603406429290771
2349,-0.34502674639225006,-0.34404044272378087
2350,-0.14796572923660278,0.11440646648406982
2351,-0.0055376519449055195,0.10201865993440151
2352,0.019763296502787853,0.07925041023190715
2353,-3.3038342986255884,-3.2836459167301655
2354,0.02105250701060868,0.05711871877065278
2355,0.24594955274369568,0.10336946079041809
2356,-0.17923562228679657,0.6563546359539032
2357,-0.23780620844627265,-0.23522789659909904
2358,-4.444918155670166,-4.772605553269386
2359,0.4279892109334469,2.351506408303976
2360,0.7597103212028742,0.7346761915832758
2361,-1.1110587865114212,-0.8930448442697525
2362,-0.206112454761751,-0.2039639949798584
2363,0.7443387508392334,4.187434196472168
2364,-4.853123128414154,-4.716839611530304
2365,1.3431324958878577,3.396939635284525
2366,0.3046111464500427,3.1194132566452026
2367,-3.5696599491056986,-3.5636780676431954
2368,-0.2556155100464821,0.08853372931480408
2369,0.1599377778620692,0.06859438245010097
2370,0.7347131967544556,-0.3570268154144287
2371,-1.3058629259467125,-1.2054459899663925
2372,-0.054973174817860126,0.1460558883845806
2373,0.03805685171755613,0.23029592761668027
2374,-5.716208608821034,-5.650608733296394
2375,0.21348995715379715,0.819170244038105
2376,-0.037596361711621284,-0.01799590140581131
2377,0.16999063547700644,1.8325664168223739
2378,0.03718882810790092,0.20837352436501533
2379,-0.006461967423092574,-0.006411078094970435
2380,0.4464391871006228,0.7844671710045077
2381,-0.20635052025318146,-0.18726817145943642
2382,0.2111088652163744,0.5243939179927111
2383,0.11188752262387425,2.0633079340914264
2384,-0.17963598668575287,-0.07177037000656128
2385,0.2664439231157303,0.839522197842598
2386,0.008372562122531235,1.5772722671972588
2387,-1.0677888840436935,-0.8669383823871613
2388,-4.697995841503143,-3.864697217941284
2389,-1.6209244328783825,-1.5751909092068672
2390,-2.3584235310554504,-2.4093263149261475
2391,-1.4301055558025837,-0.9661497473716736
2392,0.09657734633128712,0.05119077116887638
2393,-0.04858823586255312,0.5175430402159691
2394,-0.5468599647283554,-0.46701183915138245
2395,-4.745759032666683,-4.595501974225044
2396,-6.967648506164551,-5.871446490287781
2397,0.7039971357444301,0.4397329097846523
2398,0.20433009423140902,0.24478109933261294
2399,-1.6664670706768447,-1.6576724527403712
2400,1.4033814892172813,2.1260479912161827
2401,-1.6839895248413086,-1.062993049621582
2402,0.03494074195623398,1.9512050151824951
2403,-0.6162456087768078,-0.3819965720176697
2404,-0.03184819221496582,0.6078194379806519
2405,-4.079803228446508,-4.079411230515689
2406,-0.22814432013547048,-0.12474628537893295
2407,-0.09673130512237549,0.15852749347686768
2408,-0.01781061725341715,-0.015723488526418805
2409,-4.241542421048507,-4.214361567050219
2410,0.12757941885502078,0.5816955844929907
2411,-2.66744726896286,-2.700302094221115
2412,0.02220740775373997,0.6553505682459217
2413,0.00422203681046085,0.06866601110050397
2414,-0.02716737985610962,1.1875552535057068
2415,-2.571580119431019,-2.456318959593773
2416,0.004513468709774315,0.0288376227254048
2417,0.08647396852029487,0.29826775629771873
2418,-0.3315005525946617,0.11753693222999573
2419,-5.505304396152496,-4.849084138870239
2420,0.0025829551741480827,0.017461752519011497
2421,0.014204894076101482,0.09616508230101317
2422,0.4531799256801605,0.09526628255844116
2423,-1.32850880920887,-0.1832515001296997
2424,-0.11909849662333727,-0.08879877999424934
2425,-0.00013932451838627458,0.006548829958774149
2426,0.3032521365676075,0.451410478213802
2427,-0.3344345125515247,-0.3276409711688757
2428,-0.3481716811656952,0.9934118986129761
2429,-6.525627767521655,-6.49289520829916
2430,-6.230958700180054,-6.231277823448181
2431,-4.865771636366844,-4.181253015995026
2432,-4.080869168043137,-4.2772300243377686
2433,0.1439042817801237,0.7788279931992292
2434,-7.691170935802802,-7.677621358074248
2435,-0.07602949626743793,0.29690704494714737
2436,-0.8577272444963455,-0.19843214750289917
2437,0.003410963610804174,0.028591007496288512
2438,-0.18568839319050312,-0.048385486006736755
2439,-0.016479067504405975,0.14116674661636353
2440,-0.6538432706147432,-0.5818623080849648
2441,-1.3560996651649475,0.43589019775390625
2442,-0.7074683457612991,-0.5342006832361221
2443,-9.187330136075616,-9.054723754525185
2444,0.0005588982530753128,0.002807895296427887
2445,0.13468760764226317,0.8284324905835092
2446,0.20023472607135773,0.9487902671098709
2447,-1.5140826106071472,1.998509168624878
2448,0.04938013106584549,0.24300236254930496
2449,1.786722251214087,2.0339158261194825
2450,-0.6883606931296526,-0.687667656573467
2451,-1.1503001451493446,-1.1501361267000902
2452,1.1514533428126015,2.212934222596232
2453,0.43861404864583164,0.393294163630344
2454,1.8710167643148452,2.7768761154729873
2455,-0.08458593860268593,0.05381407588720322
2456,-6.901497244252823,-6.818595476448536
2457,0.10438221413642168,3.938826967962086
2458,-0.0062600537203252316,0.2098269946873188
2459,0.0017500554968137294,0.06457044978742488
2460,-0.6149759143590927,-0.536121778190136
2461,0.06900355545803905,0.32200368074700236
2462,-5.797780577791855,-5.793979652225971
2463,-10.917412601294927,-10.327931761741638
2464,-1.840120985172689,-1.6983323693275452
2465,0.02145343497977592,0.19797850438044406
2466,-1.0453751347959042,-0.801154226064682
2467,0.21722545579541475,3.8733360852347687
2468,-0.49566470086574554,0.34502112865448
2469,0.009303919039666653,0.480815009213984
2470,-1.8694643769413233,-1.7094357758760452
2471,0.23374080657958984,1.1000430285930634
2472,-0.020360872149467468,0.12051455676555634
2473,-0.004593090387061238,0.01584802847355604
2474,0.9126652684062719,1.730197748169303
2475,-0.36848351592198014,-0.3408046141266823
2476,0.1414712884288747,1.6904752620321233
2477,1.8845176696777344,2.817399501800537
2478,0.021584666334092617,0.09577691648155451
2479,-0.920954167842865,-1.0994024872779846
2480,0.1138467788696289,0.7945952415466309
2481,-0.8648645579814911,-0.6239048838615417
2482,0.7442108392715454,1.9187575578689575
2483,0.005689909681677818,0.21245883591473103
2484,-6.581476006656885,-6.590373199433088
2485,0.030491232872009277,0.14808151125907898
2486,0.24897979199886322,2.615982100367546
2487,-5.006002422596794,-4.96397515013814
2488,0.0016406485810875893,0.5497493725270033
2489,0.32181933522224426,0.4557775557041168
2490,-4.091424964368343,-3.950391098856926
2491,-0.997919499874115,-0.9162086322903633
2492,-1.5493329060846008,-1.543387723620981
2493,-0.07929780334234238,1.4650646150112152
2494,-6.232267215847969,-5.915858656167984
2495,-1.3147441744804382,-1.5217419862747192
2496,-4.5404709577560425,-4.26837819814682
2497,-0.7116675674915314,-0.5236759185791016
2498,-9.676782300230116,-9.589191250503063
2499,-0.03830044902861118,0.2691551744937897
2500,-0.26619195379316807,-0.1534864455461502
2501,-0.8905869983136654,-0.8662557043135166
2502,-0.8278244107495993,-0.8126988206058741
2503,-2.5976040782406926,-2.579557193443179
2504,0.17468022741377354,1.1597467008978128
2505,-0.06510336569044739,-0.05520735401660204
2506,-6.414559841156006,-6.299885392189026
2507,-0.017705634236335754,1.064965382218361
2508,-0.015732095576822758,0.7617014981806278
2509,-4.202594055153895,-4.1959437327459455
2510,-0.013477335218340158,0.06851760670542717
2511,-0.055222485680133104,0.01804869994521141
2512,1.5586307048797607,-0.06704020500183105
2513,-4.309309720993042,-4.17371940612793
2514,0.41301653161644936,1.531578216701746
2515,-2.5468616485595703,-3.179411679506302
2516,-0.29754409193992615,-0.364632323384285
2517,-5.6746071933885105,-5.670611183159053
2518,0.03166377358138561,2.8563322070986032
2519,-7.364066705107689,-5.488705635070801
2520,0.05797618627548218,0.03294086456298828
2521,0.16628243681043386,0.06873990502208471
2522,0.5886828305956442,0.5031232836481649
2523,-0.37998054828494787,0.2936136722564697
2524,-0.0064336638897657394,0.08019468188285828
2525,-2.825725734233856,-2.6086256206035614
2526,-1.1023066202178597,-0.9104962646961212
2527,-0.42506052553653717,1.2999008297920227
2528,-0.12008218187838793,-0.06410709768533707
2529,0.2743099182844162,0.26373152434825897
2530,0.08839970827102661,0.18542680144309998
2531,0.0018103276379406452,0.10361117217689753
2532,0.05717618949711323,0.9250856880098581
2533,-2.8370364028960466,-2.784912161529064
2534,-0.6594768576323986,-0.5760533362627029
2535,0.005507208406925201,0.6818924844264984
2536,-0.13946881890296936,-0.17693676752969623
2537,-0.36563682556152344,1.7911906242370605
2538,0.019412428606301546,0.11840221891179681
2539,0.10453934967517853,0.14673998951911926
2540,-3.243707187473774,-3.101485103368759
2541,-1.6422486618394032,-1.6329832077026367
2542,-3.665053114295006,-3.723875679075718
2543,-0.0006528152735043591,-0.0006335035577649251
2544,-0.010929174721240997,0.07601417228579521
2545,0.7083746716380119,0.009297274053096771
2546,-0.3825646799232345,-0.3711277460679412
2547,0.09566744416952133,0.1656794771552086
2548,0.2521335935452953,0.27626217959914356
2549,-5.809599808417261,-5.761949945241213
2550,-0.20558568084379658,-0.19728729967027903
2551,-0.004181940108537674,0.16392361372709274
2552,0.21823294076602906,0.5971999726025388
2553,-3.2786001870408654,-3.1324832141399384
2554,0.32301319763064384,0.7089332155883312
2555,-0.7889392010401934,-0.6947251483798027
2556,0.35660173278301954,0.36504639964550734
2557,-0.11529965698719025,0.678103968501091
2558,0.3257038068259135,1.7609820436919108
2559,-0.06633162498474121,0.6681024432182312
2560,-0.28905248641967773,0.8230824768543243
2561,-1.5103330221027136,-1.4120079353451729
2562,-0.3164914697408676,0.25092145800590515
2563,0.37262021597416606,1.0082458465913078
2564,-1.3126588463783264,-1.453930675983429
2565,-2.9457883834838867,-2.9000673294067383
2566,-1.2690454544499516,-1.0490852445363998
2567,-5.542449701577425,-5.528409823775291
2568,-2.9906006208620965,-2.8660871535539627
2569,-0.021819768706336617,-0.005279228091239929
2570,-7.150836640968919,-7.085441887378693
2571,-9.90498811006546e-05,0.0030885692685842514
2572,-5.988116875290871,-4.582142353057861
2573,-0.9819786567240953,-0.9618567880243063
2574,-0.1472975891083479,-0.11779627203941345
2575,-2.075252115726471,-0.6956472396850586
2576,-1.654197733849287,-1.4232281148433685
2577,-1.212363766040653,-1.1365715265274048
2578,0.8786732591688633,1.8143359459936619
2579,0.019365649670362473,0.7680526562035084
2580,1.3388124406337738,1.2779825627803802
2581,-4.670981824398041,-4.012252688407898
2582,0.7364907264709473,1.1700477600097656
2583,0.0012360215187072754,0.6043016910552979
2584,-1.2431382536888123,-1.3663359880447388
2585,-0.5743661858141422,-0.36407990753650665
2586,-1.376754164722115,-1.375504449591972
2587,-0.27732009068131447,0.5772609114646912
2588,0.9807671308517456,0.8075553178787231
2589,3.370656907558441,4.3563272356987
2590,0.18246304988861084,0.5889732837677002
2591,-0.2898799479007721,0.6363307535648346
2592,0.17244116589426994,1.617620836943388
2593,0.009155876003205776,0.2282416271045804
2594,-0.02137298497837037,-0.0046762749552726746
2595,0.06607897114008665,0.281205209903419
2596,0.0072701274693827145,0.4902271655664663
2597,0.009261192288249731,1.966445544268936
2598,2.1651569856330752,1.1420246614143252
2599,-5.574032545089722,-5.304208993911743
2600,-0.018654783722013235,0.02689475566148758
2601,-0.4637209586799145,0.28464317321777344
2602,-6.317590867110994,-6.315864281496033
2603,-1.5166797041893005,-1.3591092228889465
2604,-0.010896101593971252,0.001246156170964241
2605,-1.1941863425890915,-1.188017469830811
2606,-0.030868180096149445,-0.09238610416650772
2607,0.32856811583042145,2.6459240466356277
2608,0.08848372474312782,0.37352167442440987
2609,-10.14405371248722,-9.67359733581543
2610,0.022630412131547928,0.04462835565209389
2611,0.0004374813288450241,0.032156398287042975
2612,-4.0286785662174225,-3.6986050605773926
2613,-2.941899687051773,-2.6017175912857056
2614,-0.5707881255075336,-0.49214940518140793
2615,0.007033894886262715,0.09477178857196122
2616,-9.830072950571775,-9.701088234782219
2617,-0.07464920356869698,0.00807294249534607
2618,0.6675192494876683,1.2848328133113682
2619,0.4602997153997421,0.1960354894399643
2620,-4.4420439302921295,-4.041038632392883
2621,-4.1184705884661525,-4.091216636821628
2622,-0.046355786733329296,0.048383258283138275
2623,-5.273228196427226,-5.232841171324253
2624,0.024278869153931737,0.16292859544046223
2625,0.011407693848013878,0.08393440768122673
2626,-1.085238769184798,-0.7153860032558441
2627,-1.025590494275093,-1.0083374865353107
2628,0.3684997074306011,3.144373219460249
2629,0.2309504747390747,1.4744771122932434
2630,-0.0010580547095742077,0.004636831465177238
2631,1.1982975900173187,1.3261413276195526
2632,0.019106306601315737,0.24529027612879872
2633,0.33385057002305984,0.34686047583818436
2634,-0.14168164459988475,-0.11287668347358704
2635,-1.4275388903915882,-0.9999310970306396
2636,0.12641668319702148,0.7328649163246155
2637,1.0555782690644264,2.0252567902207375
2638,0.039694320410490036,0.18249806389212608
2639,-0.26488769096977194,-0.2639062744565308
2640,0.9509976506233215,2.1300856471061707
2641,0.24998162686824799,0.7660764306783676
2642,-0.0028991387225687504,0.014253932051360607
2643,-1.3556476682424545,-1.2510153949260712
2644,-0.0010184813290834427,-0.007858425378799438
2645,-0.03802760690450668,0.06827739253640175
2646,0.20045816898345947,0.04672658443450928
2647,-0.09450945630669594,-0.07734555564820766
2648,-8.790016295621172,-8.777953430078924
2649,0.46809931099414825,1.66327203810215
2650,0.009001838858239353,0.1739087951136753
2651,1.579169823002303,3.0515448582882527
2652,-0.018034274457022548,0.027485422790050507
2653,0.024199187755584717,0.38369864225387573
2654,-0.05192187149077654,-0.051965681836009026
2655,-5.074082255363464,-4.295749306678772
2656,-0.7492027878761292,0.6036231517791748
2657,-0.19993134029209614,-0.091669462621212
2658,-0.0080699622631073,0.21157212555408478
2659,-3.5639193058013916,-3.3918988704681396
2660,0.23600101470947266,1.0844143629074097
2661,0.39966099336743355,0.41513972356915474
2662,0.24199608713388443,0.26936081796884537
2663,0.4870991110801697,0.475061297416687
2664,-0.09093048796057701,-0.026840731501579285
2665,-0.0023630831492482685,-0.001810240326449275
2666,-3.2478852942585945,-3.212109297513962
2667,-0.0023903804863039113,-0.002303242508787662
2668,-0.0197672788053751,0.19727389514446259
2669,0.677275538444519,4.483824729919434
2670,-0.36253219842910767,0.5766799449920654
2671,0.835929493769072,2.237506906851195
2672,-0.008537948480807245,0.0021724235266447067
2673,1.5360544472932816,1.019429162144661
2674,0.8710080981254578,2.262916386127472
2675,-2.5074107721447945,-0.1684253215789795
2676,-0.09218470723135397,-0.012840285897254944
2677,0.30651358515024185,1.878317154943943
2678,2.8172360993921757,4.085122499614954
2679,-0.23992510745301843,-0.1690054088830948
2680,-1.0116080474108458,-0.8253635466098785
2681,-1.911447455873713,-1.8203341886401176
2682,0.0024621597258374095,0.046090760617516935
2683,-0.1834524185396731,-0.109334796667099
2684,0.014159164398733992,0.15917153657210292
2685,-1.4849925860762596,-1.113586276769638
2686,-4.949508924968541,-4.641207695007324
2687,0.06596396618988365,0.3813186784973368
2688,-8.156777888536453,-7.6670567989349365
2689,0.005861833691596985,0.1749124825000763
2690,-2.3466056883335114,-2.435431569814682
2691,0.012464524264487409,0.19382829965934434
2692,0.9037667512893677,1.8042322993278503
2693,0.22182192280888557,0.8154780752956867
2694,-1.3815978951752186,-0.9761878848075867
2695,0.00583542266394943,0.053180462564341724
2696,-1.4036790989339352,-0.6415026783943176
2697,-0.4603832960128784,0.009997189044952393
2698,0.051454994827508926,0.11869073286652565
2699,-0.0007013480644673109,0.09867343539372087
2700,-0.028114065527915955,0.12323465198278427
2701,-0.2009168895892799,-0.1852138340473175
2702,-11.87685713171959,-11.609761834144592
2703,-1.7105813124217093,-1.7078232690691948
2704,-0.046435631811618805,0.8303603976964951
2705,-1.9666884243488312,-1.7900394201278687
2706,0.24524791538715363,0.3038788288831711
2707,-9.8603013753891,-9.814392000436783
2708,-8.809169888496399,-8.168910503387451
2709,-0.9627464334189426,-0.9536765916272998
2710,-0.8821237022057176,-0.7867713943123817
2711,-3.9660888286307454,-3.832771435379982
2712,0.3706202805042267,0.4546772539615631
2713,-1.217471618205309,-0.9299299120903015
2714,-0.47630050778388977,-0.41638630628585815
2715,-0.5876991118420847,-0.5859732422977686
2716,-0.6719653084874153,-0.2001088559627533
2717,-0.05566576245473698,-0.052025153301656246
2718,0.05599991790950298,0.11675981618463993
2719,0.27292235661298037,1.035907526500523
2720,-0.01019532946520485,0.02285505924373865
2721,-3.47919943134184,-3.4314909242093563
2722,-4.104947291431017,-4.099853166844696
2723,0.816222608089447,1.3313281536102295
2724,-1.8601213097572327,-2.270543783903122
2725,2.0040987357497215,1.770011030137539
2726,0.001739124705636641,0.32380005769300624
2727,-4.9006427526474,-5.620271742343903
2728,0.12283913439023308,0.2818302849482279
2729,-0.007977255037985742,0.019154289737343788
2730,-0.012418612837791443,0.09163583815097809
2731,-0.08733858168125153,0.440808042883873
2732,-7.210977904964238,-7.0263988971710205
2733,-10.619570136084803,-10.619171700964216
2734,-0.6339761130511761,-0.5822072215378284
2735,0.03807038441300392,0.6194546408951283
2736,1.2961551221087575,1.982004669494927
2737,-0.9697508811950684,-0.25812458992004395
2738,-9.704608681000536,-9.693300331942737
2739,0.02896702289581299,2.161739155650139
2740,-0.1466941237449646,-0.11268191039562225
2741,-4.789021527773002,-4.779139345511794
2742,-1.9983501862734556,-1.7471204698085785
2743,1.6851808913052082,1.0759079344570637
2744,-7.811376173456665,-7.764896605163813
2745,0.013457237277179956,0.16510168788954616
2746,0.006118140125181526,0.06811248877784237
2747,0.005201149731874466,0.07239547744393349
2748,0.1904161274433136,0.5359556674957275
2749,-9.249226778745651,-9.221373043954372
2750,0.1516372635960579,1.4057542458176613
2751,-1.259744637645781,-1.1089081168174744
2752,-0.3590448200702667,0.07441365718841553
2753,0.16858483664691448,1.1612358521670103
2754,0.2174396812915873,0.7761510610580515
2755,-0.10915992222726345,-0.05342993512749672
2756,-0.16502966172993183,-0.020687222480773926
2757,0.4304332435131073,0.7862754762172699
2758,-1.8429712131619453,0.49601423740386963
2759,-0.5710920114070177,-0.49543097615242004
2760,0.015874928794801235,0.06875564996153116
2761,-4.589026350528002,-4.1334341168403625
2762,-0.2926158905029297,0.5057889223098755
2763,-0.315295287349727,-0.2866243217140436
2764,-2.552348133176565,-2.3361261934041977
2765,-0.030249036848545074,1.4913837388157845
2766,1.6375221014022827,-0.11026489734649658
2767,-4.332695361226797,-4.224334314465523
2768,-0.9659991517546587,-0.9560766583308578
2769,1.4455650448799133,2.8185413479804993
2770,-0.26010534167289734,-0.4146272838115692
2771,-0.14472256601015943,-0.14448584480851423
2772,-0.1512332260608673,-0.0760759711265564
2773,-1.0812738091917709,-1.0204570777714252
2774,-0.3306233286857605,-0.251153789460659
2775,-0.027489457745105028,0.004828497767448425
2776,-1.02900630235672,-0.8831960558891296
2777,0.7269168379716575,0.3381410422734916
2778,0.05682925134897232,0.8053371459245682
2779,0.38009765968308784,0.3914191149233375
2780,0.776563823223114,1.3900441527366638
2781,2.399706244468689,1.9787739515304565
2782,-0.11548939347267151,0.03318360447883606
2783,-3.340363282710314,-3.142225831747055
2784,0.006829243851825595,0.046047652373090386
2785,-0.13411211967468262,0.850184440612793
2786,-0.1002091821283102,-0.01691366732120514
2787,0.3843681472353637,0.5908181029371917
2788,1.274951994419098,1.3513792157173157
2789,0.5089852698147297,4.21800946071744
2790,-1.028519122628495,-1.019832318648696
2791,-0.14857421070337296,-0.21009213477373123
2792,-0.010892978636547923,-0.011047194479033351
2793,4.9466179916635156e-05,0.004158285315497778
2794,0.01831510300598893,0.8957815767344073
2795,-0.20747536420822144,-0.20866107940673828
2796,-8.419312724843621,-8.075743168592453
2797,-0.19291240721940994,-0.19023491442203522
2798,0.5674320515245199,0.6394813116639853
2799,-0.05400580167770386,-0.08279669284820557
2800,-0.023579224944114685,0.08383795619010925
2801,-0.44492376409471035,-0.31417328119277954
2802,1.4314803779125214,2.3373397290706635
2803,0.04125765354547184,0.03554245845589321
2804,0.0008296938613057137,0.009258851408958435
2805,1.342427033581771,2.262146729626693
2806,1.4252985888160765,3.7369955950416625
2807,-6.207199465483427,-5.9766779243946075
2808,0.03211032718536444,0.05106511831399985
2809,0.5140610784292221,2.0008848756551743
2810,-3.872112989425659,-3.174666404724121
2811,0.15402285874006338,1.4286917608988006
2812,1.9491440132260323,0.8335554674267769
2813,-0.03357056574895978,0.40119384601712227
2814,-0.3571978020481765,-0.3500783615745604
2815,0.005592631176114082,0.009464262053370476
2816,-1.0405052304267883,-0.6259579658508301
2817,0.14998045563697815,1.3979861438274384
2818,-0.34036119282245636,-0.010502636432647705
2819,-1.576196901500225,-1.2056729793548584
2820,-4.703709963709116,-3.146957278251648
2821,-0.0013554431501461295,-0.0010258840629830956
2822,-0.05745803192257881,1.6970409452915192
2823,2.7761477530002594,2.7794457972049713
2824,-0.16229181736707687,0.670740395784378
2825,-15.476015568478033,-15.435635771602392
2826,-0.004191042855381966,-0.004371075890958309
2827,-8.487291879951954,-8.152326345443726
2828,0.6009347662329674,0.23094632476568222
2829,-1.261374592082575,-1.208357747644186
2830,1.1493862569332123,2.294482082128525
2831,0.017280137399211526,0.0038297760765999556
2832,-0.053127325139939785,-0.003907345235347748
2833,0.040795879933284596,0.8457207517058123
2834,-5.744949519634247,-5.701193392276764
2835,-0.004445242346264422,0.019655675161629915
2836,-0.39641404151916504,0.2064322829246521
2837,0.9062821269185406,0.37217131258557856
2838,-0.27255725348368287,-0.1901087909936905
2839,0.34296382684260607,1.1696562292054296
2840,0.26054755318909883,0.34518027771264315
2841,-0.8787600724026561,-0.7885318696498871
2842,-0.43923553824424744,0.2746027112007141
2843,-3.9356319904327393,-4.728621870279312
2844,-0.6122438460588455,-0.4561593234539032
2845,0.49137551337480545,1.9004827812314034
2846,0.0131218321621418,0.0817386694252491
2847,0.007647890830412507,0.006203757831826806
2848,-0.5200381339163869,-0.5177936865948141
2849,0.006252872743061744,0.05065993078460451
2850,0.18715256452560425,0.3190338462591171
2851,0.7892646789550781,2.3841848373413086
2852,-0.05637036667758366,-0.05563549150247127
2853,0.08236686512827873,0.23370292410254478
2854,0.0027123747900077433,0.10924416780881074
2855,-2.7406729236245155,-2.2389678955078125
2856,0.011952167958952487,0.3532571444520727
2857,-4.0518471002578735,-2.8392674922943115
2858,-6.414211690425873,-3.83967924118042
2859,-3.028466559946537,-2.8260674476623535
2860,-1.9742370760068297,-1.8429069072008133
2861,0.09130593996087555,3.734842544901767
2862,0.869505614740774,0.516112596495077
2863,0.0016576366033405066,0.054562285309657454
2864,-0.0057633406249806285,0.011560083366930485
2865,-0.002182468565479212,-0.0009327534353360534
2866,-0.34928594529628754,-0.3069595545530319
2867,-1.6384779317304492,-1.6101674437522888
2868,-11.238493453944102,-11.115190669894218
2869,-0.11852887272834778,0.9815958142280579
2870,-9.257983975112438,-8.790504932403564
2871,-0.014540268632117659,-0.009004620369523764
2872,-2.2632287740707397,-3.284551739692688
2873,-4.18218320608139,-4.743847563862801
2874,2.3691300749778748,3.1784631609916687
2875,2.877290278673172,3.052406817674637
2876,0.004738804389489815,0.3327819192491006
2877,1.7434142008423805,4.434716261923313
2878,-2.1578581631183624,-2.0646490156650543
2879,0.0026212213560938835,0.282849389128387
2880,0.0019872188568115234,0.31081242114305496
2881,-4.975359320640564,-3.9234116077423096
2882,-0.9622044265270233,-0.5022374391555786
2883,-0.15923843084601685,-0.15824086603242904
2884,-4.774356007575989,-3.0687341690063477
2885,-0.7224900722503662,-2.0306625366210938
2886,-4.054922594688833,-3.856595143675804
2887,0.0001415142323821783,0.004277002532035112
2888,0.4934048652648926,0.6518521308898926
2889,0.1505897045135498,-0.09255838394165039
2890,-0.010159563273191452,0.4705372266471386
2891,-1.359062721952796,-1.2891734540462494
2892,-0.17691674828529358,0.35642462968826294
2893,0.004498657861404354,0.010515851059608394
2894,-5.849566876888275,-5.861700996756554
2895,0.34088621550472453,1.02885047608288
2896,-0.07199027575552464,-0.028730884194374084
2897,-1.0294935405254364,-0.009060025215148926
2898,0.5794737997930497,1.4680041137617081
2899,-0.31516715898942493,-0.31002006586641073
2900,-6.316497143357992,-6.21693155169487
2901,-2.0970774739980698,-2.093277156352997
2902,-3.726077201317821,-3.7253175826044753
2903,-7.167903050780296,-7.018912345170975
2904,-0.5834821444004774,-0.5260708257555962
2905,0.010113165408256464,0.06717921762901824
2906,-0.28008709056302905,-0.11051054298877716
2907,-7.18884114548564,-5.993629693984985
2908,0.06645481288433075,1.131555214524269
2909,-5.655039057135582,-5.414998829364777
2910,-0.4068518877029419,0.9579737186431885
2911,0.030565151944756508,1.957117149606347
2912,-0.04780806694179773,-0.045425839722156525
2913,-0.06023526191711426,1.2017935514450073
2914,0.11006452900983277,0.2163326890549797
2915,-0.32787882816046476,-0.3028862029314041
2916,0.05519263446331024,2.398415207862854
2917,0.008704844527528621,0.05196423608867917
2918,0.11527466032202938,1.1131637096732447
2919,-0.99541175365448,-0.07670783996582031
2920,-2.884435277665034,-2.846002411097288
2921,-0.6602255739271641,-0.522956907749176
2922,-1.1704646777361631,-1.060603491961956
2923,-0.048389213625341654,-0.028947949409484863
2924,1.188328504562378,2.960371732711792
2925,-1.68294095993042,-1.7152530699968338
2926,-0.02469954639673233,-0.008000969886779785
2927,-5.827378153800964,-4.654731035232544
2928,-2.7317844070494175,-2.4839899241924286
2929,0.024525897577404976,0.2666626647114754
2930,0.08367291907779872,0.15108133922331035
2931,-0.5531018972396851,0.6668605804443359
2932,0.03791675115644466,0.11574620897590648
2933,-0.6101018488407135,-0.669081062078476
2934,0.17414463439490646,0.31794271746184677
2935,-5.696172125637531,-5.478692203760147
2936,-0.30584975704550743,-0.22821249067783356
2937,0.5236444258480333,2.105535664537456
2938,-0.6042276620864868,-0.6887943744659424
2939,0.030691906809806824,0.8417401164770126
2940,1.165920025872765,1.3431553907867055
2941,0.03853232599794865,0.20551873184740543
2942,-0.1720910240401281,-0.17178221952053718
2943,-0.0611545890594698,-0.060125153162516654
2944,-3.556028723716736,-3.058561682701111
2945,0.009373784763738513,0.03818582626990974
2946,1.9102413654327393,2.127470016479492
2947,0.21717492249445058,1.251130720047513
2948,-1.0563999116420746,-0.047946810722351074
2949,-0.28200432006269693,-0.19953832775354385
2950,-0.07620939938351512,-0.050863368436694145
2951,-0.001863911747932434,0.2600229838863015
2952,0.34154854714870453,2.1171227246522903
2953,-0.060927767073735595,-0.03372819721698761
2954,-3.3260152383809327,-3.315059185028076
2955,0.0005396902561187744,0.08877699193544686
2956,-1.9851439176127315,-1.8330532908439636
2957,1.5486282171405037,1.9465565742648323
2958,-3.784626303240657,-3.5529015958309174
2959,0.059907414484769106,0.20274122105911374
2960,0.595922164618969,1.6863800808787346
2961,0.452295622904785,1.5906836009817198
2962,-4.554545239312574,-4.551191305741668
2963,-0.19904494285583496,-0.15644515678286552
2964,0.48189614340662956,0.31629500910639763
2965,1.6912105083465576,1.8878064155578613
2966,-0.12333405017852783,-0.0403381884098053
2967,-0.5609741359949112,-0.49586668610572815
2968,-0.013141274452209473,0.14833705872297287
2969,-0.7751853466033936,-0.6303489208221436
2970,-0.1626690048724413,-0.15601253043860197
2971,0.48073437437415123,0.9460323713719845
2972,0.00029773574533464853,0.01758187463019567
2973,0.8370323181152344,3.190356969833374
2974,-2.1637343913316727,-1.8854304254055023
2975,-0.00624792292364873,0.004638088401407003
2976,-0.05498085496947169,-0.04259157180786133
2977,0.1385253295302391,1.1153809949755669
2978,-6.432905614376068,-5.604836702346802
2979,-1.4783589914441109,-1.4736220836639404
2980,0.07338662445545197,0.700564831495285
2981,0.05310317873954773,0.4439544975757599
2982,-3.3402479514479637,-3.3644811622798443
2983,0.49236668832600117,1.6224152017384768
2984,0.1037058412694023,0.055295719917921815
2985,0.11011980907642283,0.6646200461836997
2986,-1.7593347877264023,-1.4736363291740417
2987,-0.10275071859359741,0.009364329278469086
2988,-5.225076429545879,-4.108407020568848
2989,-1.7450392842292786,-1.8362118601799011
2990,0.08072885150795628,0.06899146760588337
2991,0.06450384855270386,0.9561126679182053
2992,-0.02316303551197052,-0.016071264632046223
2993,-1.2287840396165848,-0.8493866920471191
2994,-2.2624172270298004,-2.065568745136261
2995,-0.02095107189961709,-0.020571311004459858
2996,-2.1970617840997875,-2.1557961776852608
2997,-3.468520762398839,-3.1983177959918976
2998,-1.1857130685821176,-1.1164797320961952
2999,0.3402319848537445,0.8858937621116638
3000,-0.032254616962745786,0.04465079307556152
3001,0.3673528814688325,1.0234426045790315
3002,0.0020292146946303546,0.04850559349870309
3003,-0.0006205248646438122,0.015767025295645
3004,0.5329479688516585,0.29375116170558613
3005,-6.532945767045021,-4.73144805431366
3006,-0.03210889012552798,0.17745338007807732
3007,-0.6829136611195281,-0.6737836077809334
3008,-0.1683219112455845,0.38777031004428864
3009,-1.4670337541028857,-1.4628984853625298
3010,-4.622474566102028,-4.485954597592354
3011,-0.3157822713255882,-0.13729418814182281
3012,-0.44924819469451904,0.3137369751930237
3013,0.040368422865867615,0.01175345852971077
3014,-0.23131994853611104,-0.212193476036191
3015,0.010208960753516294,0.3043804170010844
3016,0.7902293802544591,0.6853995324418065
3017,0.5213024242548272,2.810721956077032
3018,-11.110121758654714,-10.983057424426079
3019,-0.0017205029726028442,0.4046390950679779
3020,-8.274052280001342,-8.27264777245
3021,-0.0023205897014122456,0.006357803475111723
3022,0.006932280492037535,0.04445538064464927
3023,-0.013294766860781237,0.05179919861257076
3024,-0.6631456315517426,-0.21773767471313477
3025,0.6143358945846558,0.06316471099853516
3026,-0.6871735188760795,-0.677994143217802
3027,-0.28920456767082214,0.4026585817337036
3028,-1.9484558999538422,-2.002013623714447
3029,-5.057189345359802,-4.0147926807403564
3030,-0.9161986708641052,-0.400745153427124
3031,-0.010225494741462171,0.11946786567568779
3032,-1.0175347421318293,-0.8372711539268494
3033,-0.02855259459465742,-0.021431943401694298
3034,-1.1247825799509883,-0.9047462940216064
3035,0.8403620310127735,0.8451789803802967
3036,-6.253107949160039,-6.203887969255447
3037,-5.980947095900774,-5.733316034078598
3038,-1.0187837854027748,-0.5548440217971802
3039,-0.006526998709887266,0.10986318346112967
3040,-0.5429915189743042,-0.37842464447021484
3041,0.7118005752563477,2.5131924152374268
3042,0.25561199709773064,0.6566172949969769
3043,0.1641995906829834,-0.1298971176147461
3044,3.063298512250185,0.5539662726223469
3045,1.738897405564785,0.5770655497908592
3046,0.3728519007563591,0.6644409820437431
3047,-1.6053684949874878,-0.923675537109375
3048,-0.29668360482901335,0.11461684107780457
3049,-0.6677871942520142,-0.17061567306518555
3050,0.30513483635149896,0.7223441039677709
3051,-0.11725645139813423,-0.0037068426609039307
3052,-0.5772557333111763,-0.05303788185119629
3053,-0.0810499507933855,0.10323333740234375
3054,0.15762735530734062,0.9899463765323162
3055,0.5890518557862379,3.9617296588257886
3056,0.00605723541241332,0.013607710600012979
3057,1.3975319336168468,1.497094578575343
3058,0.025259738322347403,0.19685452012345195
3059,-1.049073578295065,-1.0413144351914525
3060,0.43673133850097656,1.7400285005569458
3061,0.018932070586515692,0.39751580357892635
3062,-0.978506388317328,-0.9694860624149442
3063,-1.366175889968872,-0.07657432556152344
3064,-0.023186601261841133,0.001074245199561119
3065,-2.03108533564955,-1.9338121861219406
3066,4.228815600275993,2.65250925719738
3067,0.18854947807267308,1.191853140015155
3068,0.6085095262096729,1.0371996020840015
3069,0.10683370102196932,0.16484482306987047
3070,1.8301407098770142,1.15714430809021
3071,0.03151136194355786,0.04241022025234997
3072,-0.0555821037851274,0.015881013125181198
3073,-1.1501449402421713,-1.1441804012283683
3074,1.3515402367338538,1.2627537539228797
3075,-13.408755081240088,-13.387182619422674
3076,0.04878194093180355,1.1374266168422764
3077,-2.1921954452991486,-2.2196192741394043
3078,-0.7162298085168004,-0.2191217541694641
3079,-17.62809881567955,-17.090884268283844
3080,0.5865757912397385,1.4817267507314682
3081,0.05195083748549223,0.15035258512943983
3082,-0.28485264629125595,-0.1101992279291153
3083,0.14774089958518744,1.2424000641331077
3084,-6.671294286847115,-6.687267825007439
3085,-0.5958607047796249,0.05932188034057617
3086,0.1368301957845688,-0.13912373967468739
3087,-1.1026930650696158,-0.8711687922477722
3088,-0.07698869705200195,0.0008407607674598694
3089,0.2768251538509503,1.384311729692854
3090,0.08762435615062714,0.9755290150642395
3091,-5.599825984070776,-5.597440373385325
3092,0.09827621223666938,0.19444233866670402
3093,-0.11161433160305023,-0.10154138505458832
3094,0.001931704580783844,1.6174443438649178
3095,-7.475292086601257,-6.714258193969727
3096,-0.5665307139279321,-0.5208569392561913
3097,-0.49778132140636444,0.5080454349517822
3098,0.4493688237853348,0.5353393447585404
3099,0.058015599846839905,2.1044563204050064
3100,0.0008259709757112432,0.09243629286720534
3101,-7.615962229669094,-6.9405195116996765
3102,0.31979287415742874,0.6701487377285957
3103,-0.10151880048215389,0.4552134498953819
3104,0.4406547546386719,2.7975345253944397
3105,-5.873506963253021,-5.727696716785431
3106,1.2706879418547032,1.7490628998930333
3107,-0.19772442220710218,-0.14868512377142906
3108,-5.162486834684387,-5.073739491403103
3109,-3.917330142983701,-3.8814751096069813
3110,-0.0015729949082015082,0.004695309791713953
3111,-0.006633595796301961,0.017384559847414494
3112,0.8495286703109741,1.801314115524292
3113,0.23576177656650543,1.9171229153871536
3114,0.7768029571407169,0.6395379901759952
3115,0.8897533714771271,1.752574473619461
3116,-0.1832941065367777,-0.18306152924196795
3117,-3.0621155947446823,-2.8334257006645203
3118,-0.022897811606526375,0.5522687993943691
3119,0.15523238547029905,0.662127972318558
3120,0.30711305141448975,2.6928967237472534
3121,-4.015898421406746,-3.9843159317970276
3122,0.007404944859445095,0.049144056625664234
3123,-1.2120454362593591,-1.0650222599506378
3124,-0.9461450800299644,-0.9682792946696281
3125,-0.05747542530298233,0.403684139251709
3126,0.4940698891878128,1.8305334597826004
3127,2.2810343354940414,3.1138850301504135
3128,-0.10609066439792514,-0.09044620394706726
3129,-0.1646640959661454,-0.1600674707442522
3130,-0.01063460044679232,0.06866363249719143
3131,-3.6795428044424625,-3.6660081557929516
3132,-0.07801838126033545,0.7347731217741966
3133,0.7323024719953537,1.701843723654747
3134,1.4062230587005615,2.738926887512207
3135,-0.04541342705488205,-0.030562158674001694
3136,0.003164761932566762,0.05124780163168907
3137,0.003112316131591797,2.1392721571028233
3138,0.35238488018512726,0.5940684825181961
3139,-6.034208059310913,-3.8043370246887207
3140,0.21933959467787645,0.5301539902247896
3141,-0.053755771441501565,-0.052926666976418346
3142,-4.749527752399445,-4.311393082141876
3143,-2.487353790551424,-2.2777262926101685
3144,0.017774999141693115,-0.0012432485818862915
3145,-7.148512616753578,-7.224199267104268
3146,-5.14686483098194,-5.137230508029461
3147,-2.6792171597480774,-1.2245299816131592
3148,-0.531848490268203,-0.5308190600480884
3149,0.18496222142130136,1.2153498763218522
3150,0.4373498517088592,0.16908552823588252
3151,0.0007721723786744406,0.005532271255106025
3152,-1.129809263162315,-0.9966606795787811
3153,-0.5921968817710876,-0.34041130542755127
3154,-2.9026909757521935,-2.9025569605873898
3155,-0.7968594916164875,-0.7456975542008877
3156,0.3280797302722931,0.390115886926651
3157,0.7945431126281619,1.1382611645385623
3158,-0.047969523817300797,0.019812628626823425
3159,0.178866675356403,0.05454419762827456
3160,-0.015006695466581732,0.06904646754264832
3161,0.23724474618211389,0.656157782766968
3162,0.15157097950577736,0.479333121329546
3163,-2.488145112991333,-2.6921214535832405
3164,-0.0031181075537460856,-0.0018540540477260947
3165,2.309389039874077,2.432597801089287
3166,-0.18769162893295288,0.8015991151332855
3167,1.177474856376648,2.0819379091262817
3168,0.03607945589465089,0.3769816316489596
3169,-3.5301309827973455,-3.5291693343315274
3170,-0.001839170465245843,0.014358776155859232
3171,-5.320738237700425,-5.315643629524857
3172,-0.23758530616760254,-0.11676454544067383
3173,0.17027071118354797,0.4255780726671219
3174,-0.06357313788612373,-0.0555076040327549
3175,2.7696719989180565,4.405143342912197
3176,-0.19915512204170227,-0.08535614609718323
3177,-2.1155454453546554,-2.0696792788803577
3178,1.4488516449928284,0.2668309807777405
3179,-2.3758911192417145,-2.1456757187843323
3180,-12.655099944677204,-12.590538375079632
3181,-6.627754282817477e-05,0.005482341701281257
3182,0.05363061651587486,1.6877684779465199
3183,-0.890109388390556,-0.43972688913345337
3184,0.7334448248147964,1.8252473026514053
3185,-0.5738849155604839,0.22613459825515747
3186,-1.7725804038345814,-1.4290229380130768
3187,0.15558227710425854,0.15398300997912884
3188,-1.8302147537469864,-1.5900769233703613
3189,0.0572609007358551,1.6864248514175415
3190,-0.32868674397468567,0.2665491998195648
3191,-2.7805188298225403,-2.4715894758701324
3192,-0.01844986609648913,0.09336380660533905
3193,-0.7505769953131676,-0.5685537606477737
3194,-1.7674353495240211,-1.6768054887652397
3195,0.0362057127058506,2.771781262010336
3196,0.18728858651593328,0.473311681766063
3197,-1.2464536484330893,-1.2442112546414137
3198,0.4042848199605942,0.02629142999649048
3199,-0.21836917102336884,1.4174178838729858
3200,0.0014393712117453106,0.05455451418674784
3201,0.22563141584396362,1.9487819075584412
3202,-2.01665335893631,0.4959726333618164
3203,-0.007934726774692535,0.07808834314346313
3204,-1.1285729864612222,-0.8264497816562653
3205,0.1052408330142498,0.01835523545742035
3206,0.25309300422668457,0.057971954345703125
3207,0.6920980513095856,0.8136302530765533
3208,0.12287885695695877,0.8816384300589561
3209,-6.902529836632311,-6.11171942949295
3210,1.2319490220979787,2.2906636503175832
3211,0.003945941498386674,0.07197987606923562
3212,-2.8387649208307266,-1.896533489227295
3213,-0.0051044984720647335,1.2032344965264201
3214,-0.010174366645514965,0.05767450109124184
3215,1.1921234130859375,2.124479293823242
3216,1.0110068321228027,1.2661068439483643
3217,2.433499307371676,3.2398876855149865
3218,-2.291511797113344,-2.2620200254023075
3219,0.42284154891967773,-0.21349620819091797
3220,1.372017152607441,2.6638680770993233
3221,-1.9911162722855806,-1.8819206804037094
3222,-4.809359790684539,-4.802634186111391
3223,-0.24818047881126404,0.050940513610839844
3224,-0.36277545988559723,0.1801595687866211
3225,0.049300082748231944,0.902080178981123
3226,1.5648175477981567,0.814073920249939
3227,0.09127999097108841,-0.02138608694076538
3228,0.6649130582809448,0.16111838817596436
3229,0.009226792186382227,0.21480933639395516
3230,-6.738380968570709,-6.710530608892441
3231,-1.8381077678641304,-1.7671823054552078
3232,0.0910135805606842,0.6019362509250641
3233,-0.5228642821311951,0.4290037155151367
3234,-0.24400391057133675,-0.020451605319976807
3235,-1.3804978728294373,-0.0817939043045044
3236,-0.09840382460970432,-0.08073684014379978
3237,-0.13709093228681013,-0.1338263605721295
3238,-0.007940048351883888,0.035316696390509605
3239,-2.4080067351460457,-0.8059942722320557
3240,-2.8872069716453552,-3.158079504966736
3241,0.5893566210870631,1.0585821469430812
3242,-3.3029706752713537,-3.285369422286749
3243,-0.010185539722442627,0.27168482542037964
3244,-0.4544048309326172,-0.25757384300231934
3245,-5.26980434730649,-4.973536729812622
3246,-0.9212748184800148,-0.06873935461044312
3247,0.11187058687210083,0.3811167925596237
3248,-0.6101574935019016,-0.4513942450284958
3249,-0.5190536975860596,-0.5155895911157131
3250,-2.013424962759018,-1.1464561223983765
3251,-3.451603889465332,-3.126603364944458
3252,-1.0551589354872704,-0.9796233028173447
3253,-0.1575137972831726,0.20798543095588684
3254,-0.11551736714318395,-0.07394778728485107
3255,-10.97630937024951,-10.684651643037796
3256,0.006096647819504142,0.31932994327507913
3257,0.09673669759649783,0.8774503228487447
3258,-0.7503158375620842,-0.6698219627141953
3259,-4.511982619762421,-4.386488139629364
3260,-0.2031230330467224,-0.21820533275604248
3261,-0.0016959484200924635,0.010736686643213034
3262,-0.004022888606414199,0.016522775404155254
3263,0.35569179337471724,0.7815204290673137
3264,-2.1519804005511105,-2.149703306145966
3265,-3.1598580479621887,-3.4284868240356445
3266,0.015295709599740803,0.08110199135262519
3267,0.1633894145488739,0.8880150020122528
3268,-8.548965472728014,-8.330595076084137
3269,0.7835736274719238,1.6183862686157227
3270,-2.3746456764638424,-2.3610419426113367
3271,0.25112974690273404,0.6684179906733334
3272,-6.260851402068511,-6.223277665674686
3273,-2.3410278071532957,-2.3219338953495026
3274,-7.29965453222394,-7.215268604457378
3275,0.2437104545533657,1.2968445383012295
3276,-3.7699462799355388,-3.7639290867373347
3277,3.7953110337257385,3.7253366112709045
3278,0.33316064812242985,0.38391909934580326
3279,-7.619918167591095,-7.574300333857536
3280,-0.049409668892621994,-0.003332585096359253
3281,-8.758131444454193,-9.020586654543877
3282,-1.9320827734773047,-1.9290757447015494
3283,0.9159296974539757,2.5317577347159386
3284,-0.6161529868841171,0.4357895255088806
3285,0.8392458073794842,0.46128035709261894
3286,-1.779819268733263,-1.059648334980011
3287,-2.5213589891791344,-2.395417883992195
3288,0.37998905777931213,1.0626799166202545
3289,-7.274163179565221,-7.263553946278989
3290,-1.5526496022939682,-0.4853154420852661
3291,-0.016925519737924333,-0.016105838411021978
3292,-0.05400674417614937,0.07917607575654984
3293,-0.05694977124221623,0.08594620227813721
3294,0.10779665410518646,0.7339405715465546
3295,0.0048993362579494715,0.14485922805033624
3296,-9.009244870394468,-8.875640779733658
3297,-1.887697845697403,-1.0787341594696045
3298,-0.5857156720012426,-0.37633970379829407
3299,0.32464899867773056,0.588767908513546
3300,0.0014615097316550418,0.030080949887690167
3301,-0.10296660009771585,0.5679384171962738
3302,-1.6550964415073395,-1.5217965841293335
3303,-1.4307165860082023,-1.3548041135072708
3304,-2.0169661343097687,-1.3524296283721924
3305,-8.342722139786929e-05,0.0015433395165018737
3306,-0.0281654242426157,0.3979130797088146
3307,-3.176853372948244,-3.1195600666105747
3308,-0.008862926857545972,0.010435775853693485
3309,-2.9081975761801004,-2.8613427504897118
3310,0.45170462131500244,0.2564096450805664
3311,-2.5399037603492616,-2.538005063543096
3312,-0.9397956281900406,-0.7753134816884995
3313,0.09126067906618118,1.0542525425553322
3314,-0.00031547300750389695,0.029343664937186986
3315,-0.19444788061082363,-0.1105533018708229
3316,0.0018810957462847,0.02178239850582031
3317,-2.2083586882799864,-2.0904559567570686
3318,-1.4228482972830534,-0.28769516944885254
3319,-0.002088050212478265,0.0027195760048925877
3320,-3.0413429737091064,-2.9414830803871155
3321,0.4471414591826033,2.883232166961534
3322,-4.634182078763843,-2.6814433336257935
3323,0.1658137682825327,0.27707130648195744
3324,-0.002848969084880082,0.00046037696301937103
3325,-0.01894824529881589,0.0353267528116703
3326,-0.2479934375733137,0.01488003134727478
3327,0.006964092026464641,0.5048576610861346
3328,-2.4525120896287262,-2.3842372819781303
3329,-3.71358323097229,-3.4878545999526978
3330,-2.784886735957116,-2.7285733968019485
3331,1.6948280800133944,2.6357176769524813
3332,0.47791825234889984,1.3441446870565414
3333,-0.7668771743774414,-0.08287715911865234
3334,0.30398091673851013,0.03766980767250061
3335,-2.6420940160789996,-2.6407420278992504
3336,0.11366255953907967,0.5013554878532887
3337,0.9648678302764893,0.05588579177856445
3338,0.04014335246756673,0.5183126446790993
3339,-4.637482885271311,-4.173479735851288
3340,-11.832880588248372,-11.802082914859056
3341,0.041173653677105904,0.38807263784110546
3342,-2.8791240863502026,-2.167723536491394
3343,-1.3043833374977112,-1.1995692253112793
3344,0.0249947763804812,0.16431918999296613
3345,3.887608289718628,1.852672815322876
3346,0.32021640753373504,0.2770767412148416
3347,0.2786991000175476,0.36417049169540405
3348,-0.07649700713955099,-0.07053483929485083
3349,-0.006676554370642407,-0.0042862792033702135
3350,0.5990711346967146,1.1288664833409712
3351,-4.280869036912918,-3.8025037050247192
3352,0.18749192915856838,1.2456523682922125
3353,-3.530622374266386,-3.3762920647859573
3354,-0.04646119475364685,0.5462951958179474
3355,0.11820593499578536,0.7160519214812666
3356,0.1973754465580555,0.2084351927042576
3357,-1.8143125176429749,-2.047409564256668
3358,0.07740638218820095,2.9434535782784224
3359,-1.851293000858277,-1.7408108040690422
3360,-0.4545958787202835,0.23723715543746948
3361,0.935393875464797,0.936559384688735
3362,-0.002477331734553445,0.004132348811253905
3363,1.346709874458611,3.262196091003716
3364,-1.7080251099541783,-1.4276970624923706
3365,-0.918731153011322,0.9711097478866577
3366,0.1810593263071496,0.9879159436386544
3367,-1.2739557474851608,0.049021005630493164
3368,-0.3478527581319213,-0.1757773905992508
3369,-0.0013187466829549521,0.000524918781593442
3370,-4.641245775856078,-4.568463511765003
3371,-0.0908899293281138,-0.06489375233650208
3372,-4.773492902517319,-4.704067215323448
3373,-0.0014236611314117908,0.0688232162501663
3374,-0.04846973717212677,0.795561283826828
3375,0.6117580160498619,0.09819070249795914
3376,-0.0014134678058326244,0.02415219135582447
3377,0.05522104352712631,2.2533222138881683
3378,-1.0771249730605632,-1.0726032936945558
3379,0.009231618605582526,0.21056269109251957
3380,0.05366635788232088,0.3790572630241513
3381,-1.042592704296112,-0.7188403904438019
3382,-0.12951651541516185,-0.1204579146578908
3383,-2.2603605575859547,-1.9807080924510956
3384,-2.5911418481264263,-2.5578809157013893
3385,-1.1034665108300032,-1.1002965543884784
3386,2.258429929264821,3.7131587710464373
3387,-1.0291206100955606,-1.0153613220900297
3388,0.7004655003547668,0.03417940437793732
3389,-1.3741422449238598,-1.3225906267762184
3390,-6.3017663368955255,-6.219959542155266
3391,-4.248078525066376,-4.347756862640381
3392,-1.8025482296943665,-1.83997942507267
3393,0.30596664920449257,0.6753673888742924
3394,-0.13744557835161686,-0.12891924940049648
3395,0.6455062043387443,2.8981946718413383
3396,-2.520776942372322,-2.199388951063156
3397,-0.7749892622232437,-0.8033509030938148
3398,0.036188796162605286,0.08757434412837029
3399,-3.6967087127268314,-3.119378983974457
3400,0.6166933998465538,1.3914214000105858
3401,0.05149678885936737,1.7975465506315231
3402,-1.2700837552547455,-0.6446262001991272
3403,-0.15213750302791595,-0.29726727306842804
3404,1.0961566306650639,0.718132708221674
3405,-0.9394953651644755,-0.9387449600035325
3406,0.005962672552414006,0.05318406680817134
3407,3.697927834931761,3.7309423708356917
3408,1.4186395704746246,1.9977714121341705
3409,-0.207882234826684,0.024195313453674316
3410,-4.489730883622542,-4.431742995977402
3411,-0.0026943623670376837,0.0018556087743490934
3412,-0.8967949151992798,0.1675405502319336
3413,1.1617627012892626,0.8236542809172533
3414,-2.510254882276058,-2.3904797583818436
3415,-3.8608570098876953,-3.766656756401062
3416,-1.3086424469947815,-0.9086524248123169
3417,-0.0006250322621781379,0.0066243180190213025
3418,0.23864122107625008,0.5124164707958698
3419,0.7933300510048866,1.2070008292794228
3420,-11.2208920866251,-10.975184172391891
3421,1.1256065513007343,0.6978711034171283
3422,-0.08483028411865234,-0.057660818099975586
3423,-0.15160031989216805,0.1882312148809433
3424,0.019643592357169837,0.19287069950951263
3425,0.016207037959247828,0.13370901765301824
3426,-5.308896427035506,-5.308618258073693
3427,-4.403743720147759,-4.385553715750575
3428,0.02558375394437462,0.07728128938470036
3429,-10.413610003888607,-9.929614186286926
3430,-0.12092137522995472,-0.02527519315481186
3431,0.0819508358836174,0.971574492752552
3432,0.37676843255758286,1.3408146724104881
3433,-0.7094391584396362,-0.10707151889801025
3434,-2.067029585596174,-1.8023033440113068
3435,-4.853271394968033,-4.424468576908112
3436,-3.603092059493065,-3.100955009460449
3437,-0.02513633854687214,0.034846313297748566
3438,-1.6590458024293184,-1.58706483989954
3439,0.4542175109963864,3.048342513618991
3440,0.40098504652269185,0.5171332799363881
3441,-0.43988578766584396,0.008164405822753906
3442,-0.016485249623656273,0.07604709453880787
3443,-4.990264341235161,-4.983030170202255
3444,-3.1998146511614323,-3.1767599657177925
3445,0.017558818450197577,0.05330921499989927
3446,-0.005644109798595309,0.11012765439227223
3447,-5.1138265916961245e-05,0.005567342050198931
3448,0.0062739174463786185,0.053080289682839066
3449,-1.430846929550171,-0.9591065645217896
3450,-1.29890688508749,-1.1488137692213058
3451,-0.9098118615947897,-0.9085902638034895
3452,-0.31898560374975204,0.07056361436843872
3453,-0.007671717889024876,0.00038585253059864044
3454,-0.4989863820374012,-0.357740119099617
3455,0.0347230127081275,0.30583206098526716
3456,2.3033787474269047,4.055968926870264
3457,-5.849704265594482,-4.674086093902588
3458,-2.152981698513031,-2.0300499498844147
3459,0.3648573998361826,1.672261530533433
3460,-1.1793159171938896,-0.5069928169250488
3461,0.09686068166047335,0.28489646781235933
3462,-1.0082386136054993,-0.9831667169928551
3463,-0.05836916171392659,-0.05397978890687227
3464,0.14330762717872858,0.12754097674041986
3465,-0.5892974151065573,-0.5835757069289684
3466,-0.09997763321734965,-0.0759594775736332
3467,-7.214643597777467,-7.206385928206146
3468,1.4484714376740158,3.5603797542862594
3469,0.007319097523577511,0.11453120980877429
3470,-0.009179612505249679,0.0026963697746396065
3471,-0.013128014281392097,0.42584723979234695
3472,-0.5828550104051828,-0.4711504951119423
3473,-0.0433083102107048,0.07254806160926819
3474,-0.19878306984901428,0.3807457685470581
3475,-0.10928177833557129,1.0122774839401245
3476,-6.437849532841938,-6.429774818941951
3477,-1.6219778265804052,-1.5531702265143394
3478,-4.295548353344202,-4.297014754265547
3479,0.3296561830211431,1.2864180200267583
3480,-0.9912480711936951,0.05546927452087402
3481,-0.2208834462799132,-0.18573449179530144
3482,0.05019034841097891,1.7083756553474814
3483,2.780596077442169,3.0553095936775208
3484,-0.3545457328436896,-0.23819852620363235
3485,-1.8184117674827576,-1.6726015210151672
3486,-5.932530760765076,-3.1014633178710938
3487,-0.13328450988046825,-0.13058023899793625
3488,3.261355282385921,3.9400111451941484
3489,-2.282967683626339,-2.0916085094213486
3490,-0.4184788465499878,1.2817347049713135
3491,-0.3181199909886345,-0.29430581256747246
3492,-0.17866448871791363,-0.1461336351931095
3493,3.6519458177499473,4.048143613617867
3494,0.7230596970766783,2.0023812483996153
3495,0.11688412903458811,0.8256696033349726
3496,-0.34622897021472454,-0.21908614039421082
3497,0.02904197946190834,0.25816764682531357
3498,-0.005573585629463196,0.037695517763495445
3499,-0.33820185251533985,-0.3035486973822117
3500,1.6544007062911987,2.2761889696121216
3501,0.01785764843225479,0.005723528563976288
3502,1.4758806228637695,1.9111804962158203
3503,0.03614822402596474,0.5860047973692417
3504,-5.10137327760458,-4.66380250453949
3505,0.001992817356949672,0.08061403463943861
3506,-1.2555614709854126,-0.6032125949859619
3507,-1.917117916047573,-0.5303225517272949
3508,-1.8404208784922957,-1.6946331858634949
3509,-0.5670318227785174,-0.5565882017835975
3510,1.9026026765350252,0.6596865693572909
3511,0.5202052560634911,2.940854784566909
3512,0.3349735885858536,0.4117354303598404
3513,0.06238807551562786,0.4556072186678648
3514,-0.3084328200202435,0.2756430506706238
3515,0.08267774991691113,0.355352645739913
3516,-0.6580363437533379,-0.47935067117214203
3517,-2.4032636880874634,-1.2504603862762451
3518,0.8488700455054641,1.789881712757051
3519,-0.08077754080295563,0.19103874266147614
3520,-2.074168732855469,-2.0493842530995607
3521,-0.0002936850487458287,0.0017667253559920937
3522,0.00870552659034729,0.6657790821045637
3523,-3.6756017220504873,-3.6730291687417775
3524,-0.0016557207563892007,0.013026180444285274
3525,-0.520714949365356,-0.513887639157474
3526,-4.128450810909271,-3.9998563528060913
3527,-0.05080769956111908,-0.00602567195892334
3528,-0.21188335120677948,-0.17071609944105148
3529,-0.8899058662354946,-0.8852736353874207
3530,0.18466989370062947,1.9952290174551308
3531,0.5939485213602893,1.1172868988360278
3532,-0.06697060842998326,-0.06563765066675842
3533,-0.05655696056783199,0.26787393912672997
3534,-0.3816358223557472,-0.2666349411010742
3535,-1.8822714093457762,-1.8717730175703764
3536,-0.4277885998599231,-0.3214551657438278
3537,-0.1642394436057657,-0.11653001978993416
3538,-0.5672547966241837,-0.2529294490814209
3539,-0.08853981900028884,0.1320960745215416
3540,0.23409899324178696,1.648908369243145
3541,-0.519492419436574,-0.5366396261379123
3542,-1.3863029778003693,-1.1434205770492554
3543,-1.9968432374298573,-1.7702698707580566
3544,1.8072397708892822,0.9098658561706543
3545,1.1093127366621047,2.9814111825544387
3546,-1.113102802541107,-1.1000737100839615
3547,-3.034043788909912,-3.3508639335632324
3548,0.36281508207321167,2.496163547039032
3549,-7.555957406759262,-7.044511139392853
3550,0.061555564403533936,1.3142712116241455
3551,-0.862957276403904,-0.759927362203598
3552,-5.0390915758907795,-5.00682532787323
3553,-1.4845818877220154,-0.338559627532959
3554,0.5734107494354248,-0.137658029794693
3555,-0.2972994490992278,-0.2937247506342828
3556,-0.20592224597930908,-0.7164722681045532
3557,-0.044182665180414915,0.298774641007185
3558,-5.956642165780067,-5.648116409778595
3559,0.4864160716533661,0.3990485370159149
3560,-4.674795002909377,-4.666291229426861
3561,-0.034854065626859665,0.011469703167676926
3562,-0.0603602509945631,-0.0439428873360157
3563,-0.6830335259437561,-0.9235277473926544
3564,-0.5321956314146519,2.0167465806007385
3565,0.004391630180180073,0.07054799795150757
3566,-3.9037447271402925,-3.788714036345482
3567,0.7503115818835795,1.005255012307316
3568,-4.122055608313531,-4.091284852474928
3569,-0.04099366441369057,0.10763228684663773
3570,0.0023917555809020996,-0.004147817380726337
3571,-1.3231736309826374,-0.8870214819908142
3572,-1.465949509292841,-1.3698754906654358
3573,-4.4393610060215,-3.4562532901763916
3574,-0.21809722669422626,-0.14611626416444778
3575,-0.024506235364242457,-0.0193778183311224
3576,-0.11014938354492188,-0.20667028427124023
3577,-0.027638872154057026,-0.022045934572815895
3578,-2.322113642701879,-2.3132619839161634
3579,-4.521820664405823,-5.016568660736084
3580,-3.6333002224564552,-3.5579574406147003
3581,-0.0023713407845207257,-0.002118055010214448
3582,-0.8619414437562227,-0.4331190884113312
3583,2.5911316336132586,3.878347104880959
3584,0.4345846027135849,1.6011074036359787
3585,-1.175089261494577,-1.1448779813945293
3586,0.03329808639637122,0.831062674543773
3587,0.10871917102485895,0.6093350136652589
3588,0.003117833402939141,0.06868899811524898
3589,-1.2490004748106003,-1.1711937487125397
3590,-0.025745820656084106,-0.02568204752606107
3591,1.9562921524047852,-0.021252751350402832
3592,0.1398296169936657,0.09353886172175407
3593,-1.753382682800293,-1.1894683837890625
3594,0.0011460194364190102,0.17498368117958307
3595,-1.500581070780754,-0.47861170768737793
3596,-0.0001438473118469119,0.43126898480113596
3597,1.4028506902977824,1.9127174047753215
3598,-4.967645585536957,-3.5505309104919434
3599,0.11284476472064853,1.7775293882004917
3600,-0.13952967408113182,-0.011663675308227539
3601,0.007961328723467886,0.11160839127842337
3602,-0.3755827769637108,-0.3295665457844734
3603,0.006328378076432273,0.03833053234848194
3604,0.3792174309492111,0.36159633100032806
3605,-8.895930837839842,-8.618277817964554
3606,-0.20413952693343163,0.004134669899940491
3607,-1.9412339925765991,-2.2218650579452515
3608,-2.1302740573883057,-1.7820286750793457
3609,-1.3063169717788696,-0.8869597911834717
3610,0.016031465958803892,0.027650268282741308
3611,0.8092962994705886,0.6862409606110305
3612,-11.027635008096695,-10.944664984941483
3613,0.5559142727870494,0.5966803331393749
3614,-6.471551768481731,-6.46096083521843
3615,1.8552710562944412,0.46347589790821075
3616,-2.7537631653249264,-1.5275009870529175
3617,-0.005559455021284521,0.009392709005624056
3618,-3.3358310535550117,-3.300705198198557
3619,5.2763480097055435,8.012683287262917
3620,-0.21606528759002686,0.4891960620880127
3621,-3.1792850643396378,-2.643318474292755
3622,-0.26292002201762443,-0.26245652622310445
3623,-0.9328072089701891,-0.5820465385913849
3624,-4.976760998368263,-4.6376636028289795
3625,0.03126166761649074,0.18342368677986087
3626,-2.1884871013462543,-1.7409201264381409
3627,0.0003547124797478318,0.023660732666030526
3628,-0.024576649069786072,0.11546063423156738
3629,0.06307239641319029,0.08374216963420622
3630,-0.704812228679657,-1.284208595752716
3631,0.3080347031354904,0.5101034492254257
3632,-0.030266457237303257,-0.002087557688355446
3633,-3.9883947372436523,-3.613786816596985
3634,-0.8533669046591967,-0.8471054891124368
3635,0.23701661825180054,0.6673232913017273
3636,0.22508275648579001,1.4550598128698766
3637,1.1291679441928864,1.9783853590488434
3638,-0.7557963132858276,-0.6077780425548553
3639,-0.011255800724029541,0.5091873407363892
3640,-0.010392865166068077,0.18524166755378246
3641,-0.07158245518803596,0.00531885027885437
3642,-0.03468419541604817,-0.030690861865878105
3643,-8.279292958788574,-8.188538044691086
3644,0.15728449821472168,0.35778336226940155
3645,-0.883193239569664,-0.7535867094993591
3646,-0.0027232132852077484,0.013200002256780863
3647,-3.4240260776132345,-3.271968260407448
3648,-1.278326392173767,-1.1928976774215698
3649,0.01121563813649118,0.4765687824692577
3650,0.43193256855010986,2.449065089225769
3651,-2.7449975796043873,-2.7214560136198997
3652,-0.136481411755085,0.6894300132989883
3653,0.2745527328297612,0.5530046821877477
3654,-6.815850242972374,-6.333863079547882
3655,2.90523480810225,2.529615158215165
3656,0.03063001052942127,0.13528205768670887
3657,-1.3581968620419502,-0.7185031175613403
3658,-0.5584510270273313,-0.539605027064681
3659,-0.5657594728399999,-0.5582781061530113
3660,-2.4098109761253,-2.4093930397066288
3661,-1.1988553404808044,-0.8887426853179932
3662,-0.25633720867335796,-0.2051624208688736
3663,-0.25053880037739873,-0.24822343606501818
3664,-0.39963673055171967,-0.380383163690567
3665,-0.06200863104095333,-0.05889459699392319
3666,0.2362272758036852,0.8174453396350145
3667,-0.5524842515587807,-0.31506919860839844
3668,-0.02941492199897766,-0.06536483485251665
3669,0.02584189921617508,1.0007587000727654
3670,0.48794078826904297,1.0934412479400635
3671,-4.545354636386037,-4.439751297235489
3672,0.017996240640059114,0.9176342508289963
3673,-0.08532798290252686,0.5468759536743164
3674,-0.19078129157423973,0.025276154279708862
3675,-0.0037718107924433752,-0.0037020758172729984
3676,-5.403074413537979,-5.128734052181244
3677,0.0014982892462285236,0.021130122084286995
3678,-2.0014941847184673,-1.9808484502136707
3679,0.0016357524045815808,0.008718112502720032
3680,-8.526026019826531,-8.055608183145523
3681,-1.1373028717935085,-1.1013074442744255
3682,0.0014842848759144545,0.022672513034194708
3683,-0.3669654130935669,-0.12118929624557495
3684,2.1908246148377657,2.706309424713254
3685,-0.046748744440265,0.02118876576423645
3686,0.03604409983381629,0.27949939807876945
3687,-1.3936326561961323,-1.357955526560545
3688,0.04051285982131958,0.8720306158065796
3689,-5.617225446738303,-5.4806089252233505
3690,4.054791748523712,4.216630756855011
3691,-0.001118298852816224,0.027974484022706747
3692,0.5352845154702663,3.1728988848626614
3693,-1.5306726563721895,-1.4980999641120434
3694,-1.352516200626269,-1.296103097498417
3695,0.3350494704209268,0.6418273351155221
3696,-0.12503789377660723,-0.12397274700924754
3697,0.17643205826334452,0.41051462297491526
3698,-0.03885203890968114,0.12988169863820076
3699,0.7594958415720612,2.6763154736254364
3700,0.04621151089668274,-0.20539481192827225
3701,0.0920830206014216,0.12477996060624719
3702,0.17961544916033745,0.04897571727633476
3703,1.1336021274328232,1.5026527494192123
3704,-0.03273103665560484,-0.015559135004878044
3705,0.10374796291580424,0.45359151711454615
3706,-2.36106925457716,-2.3977738693356514
3707,0.4377761697396636,0.5718631958588958
3708,-1.5614180266857147,-1.498742327094078
3709,-4.417286234907806,-4.283788025379181
3710,-0.509003852494061,-0.49720047879964113
3711,-2.2378073930740356,-1.4169899225234985
3712,0.10590814996976405,1.8555488382698968
3713,-0.09323510527610779,-0.3969928175210953
3714,-2.7443147501908243,-2.7351885037496686
3715,0.0631394125521183,0.5270791761577129
3716,0.07322706654667854,0.0377836711704731
3717,0.009169816970825195,-0.06495603919029236
3718,-0.0403466522693634,0.43371299654245377
3719,-0.2523103952407837,0.05598115921020508
3720,2.320291832089424,2.2689674645662308
3721,0.5185038130148314,0.3708534221514128
3722,-0.7786199077963829,-0.7594436556100845
3723,-0.40033578872680664,-0.8348721265792847
3724,0.2441041932324879,0.20964445330901071
3725,2.318133197724819,2.0201300010085106
3726,-0.6443576514720917,-0.4496515095233917
3727,-0.059261513873934746,0.2643947899341583
3728,-1.0893076063366607,-1.0689851120114326
3729,-0.17563243582844734,0.19101165235042572
3730,0.11444017532630824,0.7003307143168058
3731,0.040896460734074935,0.6282208602351602
3732,-0.021533410996198654,0.018124721944332123
3733,-0.34556485526263714,-0.30258995294570923
3734,-0.188777148257941,0.1286751627922058
3735,-1.2248037289828062,-1.1805884130299091
3736,0.08212985098361969,0.8779746741056442
3737,-0.019208833575248718,0.6647339463233948
3738,-3.4252573251724243,-3.0383460521698
3739,2.1270087090088055,3.307784589822404
3740,0.056839790197500406,0.11343861371506136
3741,-0.758038061670959,-0.5000437200069427
3742,-0.20950663834810257,-0.2759520523250103
3743,0.011856511235237122,-0.04121647775173187
3744,-0.16223955154418945,1.2462360262870789
3745,-0.8816825151443481,-0.49067652225494385
3746,0.8219117037951946,1.095890711992979
3747,-0.004597775172442198,0.028740093111991882
3748,-1.1785449236631393,-0.45764780044555664
3749,0.17418169975280762,1.2026963233947754
3750,-0.30742160603404045,-0.13969339430332184
3751,-0.6977958808420226,-0.6880608974024653
3752,-0.3691803812980652,0.19557476043701172
3753,-1.1834482997655869,-1.127114787697792
3754,0.17168494686484337,0.3156275413930416
3755,0.4215296357870102,0.9562545269727707
3756,0.01592424837872386,0.01099044969305396
3757,0.6873553264886141,0.44988893158733845
3758,0.0014237554105420713,0.009557309659612656
3759,0.23245660116663203,1.120074740552809
3760,0.005212608026340604,0.03965092939324677
3761,-7.782872620970011,-7.64648412168026
3762,-3.0066426852717996,-2.993813695386052
3763,-1.1301901642000303,-1.1193948006257415
3764,0.5507632179069333,1.7091694755363278
3765,-0.1165760145522654,-0.08428889140486717
3766,-0.3020255574992916,-0.29864421440288424
3767,0.16631237603724003,0.898620555177331
3768,2.0700511932373047,1.519632339477539
3769,-2.7461922094225883,-2.198225200176239
3770,-0.018321525305509567,0.7592239566147327
3771,-7.6932366722030565,-7.370182663202286
3772,2.981483370065689,2.6853493750095367
3773,0.0033880015835165977,1.0357194831594825
3774,0.19924452900886536,0.40773525834083557
3775,-3.9292134791612625,-2.6388680934906006
3776,0.08653916325420141,0.4314244454726577
3777,-7.428488839417696,-7.2998567670583725
3778,-2.390779435634613,-2.4307035505771637
3779,-0.7261029729852453,-0.7210059626959264
3780,-1.787345361430198,-1.6845014914870262
3781,1.191748321056366,3.7017796635627747
3782,-6.123086020350456,-6.0094489604234695
3783,2.203960146289319,4.783416237216443
3784,0.26543925098667387,1.4303634255338693
3785,1.3180158138275146,-1.5979831218719482
3786,0.0015005843015387654,0.03786609892267734
3787,0.6323261952202301,0.7108730768959504
3788,0.015637335600331426,0.021178647177293897
3789,0.01103692724427674,0.15959271918109152
3790,-1.994228630908765,-1.9550189077854156
3791,0.26457120187114924,1.0959399760467932
3792,0.07902564574033022,0.04498053062707186
3793,-0.06514732539653778,-0.022547539323568344
3794,-0.20840685069561005,1.405370980501175
3795,-4.0230966210365295,-3.4429216384887695
3796,-1.854025438427925,-1.533307135105133
3797,-0.01740879938006401,0.08395273797214031
3798,0.5718050599098206,2.567550241947174
3799,0.9580969840390026,1.7519302398068248
3800,-4.39097442664206,-4.3704940639436245
3801,1.8975088991574012,4.188934127276298
3802,-0.022260993719100952,0.9506973922252655
3803,-0.08724085986614227,-0.19924109429121017
3804,0.33449966087937355,2.0103990472853184
3805,-2.43036687374115,-0.9926800727844238
3806,-4.753947407007217,-4.779307782649994
3807,0.023180361837148666,0.026851728558540344
3808,-2.1177121102809906,-1.474581241607666
3809,-0.15388799458742142,0.2888154238462448
3810,-1.8049648921005428,-1.7828505281358957
3811,-0.3324638307135501,-0.3322248453332577
3812,-0.4191081151366234,-0.17469537258148193
3813,-0.006696486147120595,0.024619332514703274
3814,0.462191179394722,0.9712430387735367
3815,0.07685663923621178,0.09462473914027214
3816,-3.041487418115139,-2.9902200549840927
3817,-3.8683798275887966,-3.625507175922394
3818,-0.034485110780224204,-0.024727802723646164
3819,-0.19802574068307877,0.26338621973991394
3820,-0.6727033015340567,-0.673526106402278
3821,-0.03870324790477753,-0.052085451781749725
3822,-0.014862400479728421,-0.014591117069358006
3823,-0.1144983172416687,-0.24570231139659882
3824,-0.48515984416007996,0.7463682889938354
3825,-0.12083560600876808,0.016227230429649353
3826,0.008007895667105913,0.24359496170654893
3827,0.19222981855273247,0.08060918375849724
3828,0.006017576437443495,0.010368403512984514
3829,0.6452537813747767,1.9959872403705958
3830,-4.217800099402666,-3.985611706972122
3831,-0.6433795988559723,-0.00822460651397705
3832,0.0091047192690894,0.9316735694883391
3833,1.8749324041418731,2.3398508983664215
3834,-10.304715648293495,-9.792064011096954
3835,-0.04537357157096267,-0.036756983026862144
3836,0.13689426332712173,0.19410071521997452
3837,0.21570432744920254,0.06118238531053066
3838,-1.1106625795578111,-1.110536107327789
3839,0.8620011182501912,2.0167384119704366
3840,-0.021439767333504278,-0.01637154258787632
3841,0.0006626824615523219,0.1624400585424155
3842,-0.4433664418756962,0.42418041825294495
3843,-0.6176993437111378,-0.5217158868908882
3844,-0.0008443356491625309,0.018136163242161274
3845,-0.07467228267341852,0.17696563154459
3846,0.4707143306732178,0.45958805084228516
3847,0.05602094531059265,0.15995608270168304
3848,2.6638655993156135,4.57965138880536
3849,0.05136823654174805,-0.7640840113162994
3850,-6.122950688004494,-5.6670777797698975
3851,-0.0026202345034107566,-0.0026008221902884543
3852,-0.0060628408100456,0.01782666379585862
3853,-3.4547016681171954,-3.4063574634492397
3854,1.8161186575889587,1.7827001214027405
3855,0.008185975259038969,0.46211490035602765
3856,-0.014905065298080444,0.23545550554990768
3857,0.06423098559025675,0.4683178063714877
3858,-1.0207506865262985,-0.7382899522781372
3859,-0.10798623022856191,-0.10394890839233994
3860,-2.2289511803537607,-2.1100620925426483
3861,-0.11532622575759888,-0.6371855735778809
3862,-0.35214093839749694,-0.31302500516176224
3863,-0.6380220651626587,0.6857182383537292
3864,-0.017935368061444024,-0.01619339908938855
3865,-0.024548223125748336,0.0623709112405777
3866,1.0020974110811949,0.9544477891176939
3867,0.05767824116628617,0.22518450010102242
3868,-0.04626721143722534,3.501119449734688
3869,1.768263392150402,2.3737638518214226
3870,-0.014973032288253307,0.07803376205265522
3871,-0.07243947871029377,0.05655103921890259
3872,-0.006530708516947925,0.012049047742038965
3873,-0.5345337223261595,-0.25026267766952515
3874,-4.0967735052108765,-2.749225616455078
3875,0.4359147548675537,0.8414872884750366
3876,-0.1699692327529192,0.046044766902923584
3877,0.22405795380473137,0.0936637632548809
3878,1.7735242247581482,2.626377761363983
3879,0.00826610205695033,0.09629478538408875
3880,0.028346823528409004,0.6705703232437372
3881,0.0020665751944761723,0.05269209036487155
3882,-0.0017937822849489748,0.005604709614999592
3883,-1.7124522924423218,-0.5823736190795898
3884,-1.4669525607023388,-1.4278007969260216
3885,-0.8278177976608276,-1.0171673595905304
3886,0.016182512044906616,-0.02111159823834896
3887,-0.6625003816898243,-0.6616622324800119
3888,-0.13727005571126938,-0.11809380352497101
3889,-2.9961962699890137,-2.6829488277435303
3890,-1.3262212723493576,-1.1185761094093323
3891,0.0025208592414855957,0.7474230527877808
3892,-0.14449637639336288,-0.10400554165244102
3893,0.0010551168124948163,0.061480310676415684
3894,-0.32232752349227667,-0.32275624666363
3895,1.4098930545151234,1.842643279582262
3896,-0.5205751525936648,-0.46018023788928986
3897,0.2637278810143471,1.642616517841816
3898,-0.271942563354969,-0.26408557035028934
3899,-3.181834826085833,-3.1760735656134784
3900,-1.3256514833774418,-1.3242505444213748
3901,0.2816113280132413,3.771658276207745
3902,-0.40248698741197586,0.6252707839012146
3903,-0.06428555026650429,0.27478712797164917
3904,-1.4277068972587585,-0.9806062579154968
3905,0.04824327677488327,0.2282741591334343
3906,1.9691077393654268,3.710001818573801
3907,-0.43357471749186516,-0.01999625563621521
3908,-1.5123834609985352,-1.0829771757125854
3909,-1.1550114527344704,-0.2985648512840271
3910,-0.018002797209192067,0.05098540335893631
3911,-5.327570103108883,-4.932206988334656
3912,0.005526778466446558,0.17811004881878034
3913,-1.7817525302816648,-1.7771654869429767
3914,0.0023783100477885455,0.03094196572783403
3915,-2.5644297674298286,-1.937345027923584
3916,-0.02880743792047724,-0.01246681809425354
3917,-1.7913370095193386,-1.6103589534759521
3918,-0.13636044747545384,-0.10915132984519005
3919,0.45687100291252136,0.37379926443099976
3920,-6.718002259731293,-5.7366801500320435
3921,-0.3022105395793915,0.16350865364074707
3922,-1.7094142585992813,-1.2225386500358582
3923,0.0002827708958648145,0.010584057832602412
3924,-4.955535471439362,-4.085432291030884
3925,-0.26020701229572296,-0.15336045622825623
3926,0.18733550608158112,0.30349476635456085
3927,-0.17239800514653325,0.19114544987678528
3928,-0.03468629717826843,1.0441839694976807
3929,-0.01670924574136734,0.5885390564799309
3930,-6.228126686648466,-6.224674838595092
3931,-1.0905155753716826,-1.0795041304081678
3932,-6.016726737841964,-6.023285328410566
3933,-2.4461295497603714,-2.423319721594453
3934,0.8024837076663971,1.4085658490657806
3935,-0.06997972849057987,-0.06335381045937538
3936,-0.6668860060744919,-0.61465248093009
3937,2.194520276039839,4.002051632851362
3938,-3.2049687653779984,-2.7841762006282806
3939,-3.4646939039230347,-2.9041337966918945
3940,-0.2695419192315285,-0.269395421812078
3941,-0.08291077613830566,-0.04359595105051994
3942,-0.011904710903763771,0.1920446576550603
3943,-1.4759824639186263,-1.427215576171875
3944,-1.8611515313386917,-1.6996940523386002
3945,-0.01213806914165616,0.10907060373574495
3946,-4.766840003430843,-3.852622866630554
3947,0.026234792545437813,0.7349215801805258
3948,-2.096995234489441,-0.881293535232544
3949,-9.406301960349083,-8.552586734294891
3950,0.028501447290182114,0.6318597234785557
3951,0.0010228136088699102,0.1290577482432127
3952,1.6736451315227896,1.4536482023540884
3953,1.503151338081807,1.0989305186085403
3954,0.02603909105528146,0.0411223015980795
3955,0.15678751468658447,0.04488350450992584
3956,-3.9989729588851333,-3.923485480248928
3957,0.0035391002893447876,0.08136855810880661
3958,0.08819962292909622,2.1881566122174263
3959,-3.5794280420523137,-3.5401779040694237
3960,-1.4663243293762207,-1.6703006699681282
3961,-1.131719097495079,0.10542488098144531
3962,-0.0666421293572057,-0.05667180102318525
3963,0.005772205302491784,0.02396095241419971
3964,-0.4647906571626663,-0.22566264867782593
3965,0.4294952042400837,0.801446933299303
3966,-0.015236757739330642,-0.01427670568227768
3967,0.8277670033276081,0.18761955574154854
3968,-0.7418655436486006,-0.7311095427721739
3969,-0.00021310243027983233,0.023394407937303185
3970,-0.002672947943210602,0.011975284665822983
3971,1.323912501335144,2.694752335548401
3972,6.627741095144302e-05,0.0028091192434658296
3973,-0.16092394664883614,-0.13665309734642506
3974,-0.7271846001967788,-0.6449051797389984
3975,-0.03730476531200111,0.06572766974568367
3976,-1.2004463914781809,-1.1898438297212124
3977,-0.5819929838180542,-0.41136594116687775
3978,1.7492009736597538,2.1372436620295048
3979,-0.36414555460214615,0.10097593069076538
3980,0.06840517540695146,0.2470908479881473
3981,-3.0880963429808617,-2.7559688687324524
3982,-5.468505801633,-5.434758737683296
3983,-0.26110560074448586,-0.17775464802980423
3984,-3.3037290275096893,-2.599710464477539
3985,-0.19333373801782727,-0.0832429975271225
3986,0.0063844770193099976,0.03392118960618973
3987,-1.193241260945797,-1.0780356377363205
3988,-1.459954394493252,-1.3631941601634026
3989,-0.005715809762477875,0.05447208695113659
3990,-0.036906708080095996,-0.036308700568042696
3991,-1.3252781629562378,-1.2333064079284668
3992,0.04689612518996,0.18583935033529997
3993,0.3078106641769409,2.7901583909988403
3994,-0.006994165480136871,0.34482762962579727
3995,0.7560431472957134,2.419304024428129
3996,-3.0426796451210976,-3.0030776485800743
3997,-0.20430640131235123,-0.17821824923157692
3998,-0.08316885214298964,-0.07891590474173427
3999,-1.2300903797149658,-0.9725911617279053
4000,0.8085479065775871,0.40341170877218246
4001,0.5089046284556389,0.29741405695676804
4002,-3.5646787057630718,-3.4643424451351166
4003,0.1376088187098503,0.732701264321804
4004,-1.676071152323857,-1.627334538847208
4005,-1.5075722932815552,-1.5985678136348724
4006,-2.452175773214549,-2.396951984614134
4007,0.133564880117774,0.4351517613977194
4008,0.03246503975242376,1.633747118525207
4009,-1.2416626401245594,-0.28771787881851196
4010,-2.7305346578359604,-2.6338086128234863
4011,-0.05464418977499008,0.08608965575695038
4012,0.13738135993480682,0.47199565172195435
4013,0.6086772680373542,1.7525999546141975
4014,-0.026208295370452106,0.024411117658019066
4015,-0.009083273820579052,0.01834823191165924
4016,-0.005265557032544166,0.02072239527478814
4017,0.4439809322357178,0.3123997449874878
4018,-3.0595016945153475,-2.7964868247509003
4019,-1.2255671322345734,-0.7726063132286072
4020,-0.40139704942703247,-0.5731393098831177
4021,-0.36690692603588104,0.023045897483825684
4022,-4.702004872262478,-4.450318932533264
4023,-1.3166140764951706,-1.112417995929718
4024,-0.006563164293766022,0.0888631446287036
4025,-0.003873080015182495,3.0342750549316406
4026,0.3501704133814201,0.6054717696970329
4027,3.229062772123143,2.6532184842508286
4028,0.5177021697163582,0.5683383420109749
4029,0.2893897802568972,2.0586637468077242
4030,-4.331584334373474,-3.2494289875030518
4031,-0.03505560632038396,-0.0336240753531456
4032,0.11655421205796301,0.35396926500834525
4033,1.1839542090892792,2.5832309424877167
4034,0.4400749206542969,1.6957428455352783
4035,-0.7873668661341071,-0.6060030907392502
4036,-0.08956965990364552,0.038517750799655914
4037,-0.4323340319097042,0.45049038529396057
4038,-2.359038531780243,0.3747072219848633
4039,-1.544437974691391,-1.4571584463119507
4040,0.008122343802824616,0.16216717311181128
4041,-9.071634724736214,-7.579576730728149
4042,-1.1139676785096526,-0.8559995889663696
4043,0.0026091905892826617,0.45299168984638527
4044,-5.940645605325699,-6.109276175498962
4045,0.3399417866021395,2.047299997881055
4046,-0.8194191455841064,-0.8258123248815536
4047,1.1535070016980171,3.103692539036274
4048,0.002346985158510506,0.22743575659114867
4049,1.0774108888581395,0.5956490756943822
4050,-1.3780732715968043,-1.1887113451957703
4051,-2.6922106305719353,-2.662733528763056
4052,-0.0030511068180203438,0.009101036936044693
4053,0.015089923748746514,0.09028338291682303
4054,-2.4610680943587795,-2.44809602946043
4055,1.5463294088840485,3.473300725221634
4056,0.13958259671926498,0.5831457152962685
4057,-0.08191545307636261,0.20087167620658875
4058,-2.5848753582686186,-2.43597511947155
4059,0.9777079671621323,5.997618064284325
4060,-1.819005922647193,-1.730511948466301
4061,3.320350896101445,1.7932412731461227
4062,0.16205064109090017,0.3592752580952947
4063,0.2212117202579975,1.7673148848116398
4064,1.1723017692738722,3.311401963251228
4065,0.9689769931137562,2.6243734546005726
4066,-0.0853682734305039,-0.020403333008289337
4067,-0.40291082859039307,-0.3371585011482239
4068,-3.319946050643921,-1.6883759498596191
4069,0.20354594895616174,0.5467668087221682
4070,-2.669241189956665,-2.5269910097122192
4071,-4.418349619489163,-4.404025224968791
4072,-3.376291036605835,-2.812020778656006
4073,0.010807042475789785,0.2773603848181665
4074,0.9972987053915858,1.7095007775351405
4075,-1.947714045876637,-1.9404345080256462
4076,-1.7999425828456879,-1.485141098499298
4077,-0.16220933943986893,0.055001869797706604
4078,-1.0639756470918655,-0.3322409987449646
4079,-1.0458385944366455,-1.0894596576690674
4080,0.22991024143993855,0.13717606849968433
4081,-0.5868193209171295,-0.23878023028373718
4082,0.08905334211885929,0.021246328949928284
4083,2.4324439093470573,2.0164022967219353
4084,-0.26340319245355204,-0.20220646634697914
4085,-2.9459119235980324,-2.913296226412058
4086,0.0503544807434082,1.4839098155498505
4087,-0.8483114372938871,-0.7877395302057266
4088,-0.25540780276060104,0.5047147870063782
4089,0.19736548140645027,0.8345287628471851
4090,-1.2096847724169493,-1.1981371156871319
4091,-4.3040071949362755,-4.056504011154175
4092,-0.012419251201208681,0.060731121338903904
4093,-1.1260093003511429,-1.1917657628655434
4094,-0.159574706107378,2.1081079244613647
4095,0.1318116020411253,1.8320251535624266
4096,-2.576608031988144,-2.3521613776683807
4097,1.0012243539094925,1.4422858506441116
4098,-0.1382448673248291,0.15598668158054352
4099,-5.915373593568802,-5.850547477602959
4100,1.6996813409787137,1.5855823152523953
4101,0.09958967566490173,1.1838475465774536
4102,-0.007623867801157758,-0.005666775396093726
4103,-4.547116799745709,-4.394182816147804
4104,0.798165962100029,0.9998071044683456
4105,-0.0002931648486992344,0.008829038066323847
4106,-0.10546352062374353,0.0002058073878288269
4107,-2.8235504627227783,-3.9781417846679688
4108,-0.13037352403625846,-0.11759631335735321
4109,-6.435073219239712,-6.333473294973373
4110,-0.16068547824397683,0.6699454188346863
4111,-3.0953160524368286,-2.4638285636901855
4112,0.5298717618056799,1.055408835417893
4113,1.8652606830000877,0.7496721372008324
4114,1.4354005408240482,3.013398702139966
4115,-0.19042303413152695,0.022224679589271545
4116,-3.541149377822876,0.06232643127441406
4117,0.032771036028862,0.21278410404920578
4118,-0.27525282092392445,-0.2551309522241354
4119,-1.37351793050766,-0.9183570146560669
4120,0.27913452684879303,1.191694214940071
4121,-0.6487358994781971,-0.06719213724136353
4122,-0.13065416738390923,-0.12003963813185692
4123,-0.0057790554710663855,0.05096488958224654
4124,0.10071182250976562,0.9960870742797852
4125,-0.10758084431290627,-0.04973950982093811
4126,-0.06741078570485115,0.6444927155971527
4127,-0.21392166370060295,-0.1831030137836933
4128,-0.03432223943673307,-0.03401963890064508
4129,-0.11941670998930931,-0.03186173737049103
4130,-0.24632302671670914,0.9401660561561584
4131,0.9129038155078888,3.6224389374256134
4132,-0.3908465206782239,-0.38868117704987526
4133,-3.4957497753202915,-3.3135453313589096
4134,-0.09747245814651251,0.5231135934591293
4135,-0.01552917150547728,0.0008114483207464218
4136,0.39777435176074505,0.7258997689932585
4137,-0.7266405820846558,-1.469711720943451
4138,-0.0959414984099567,-0.03912952542304993
4139,5.967287950217724,4.428404740989208
4140,0.003167168702930212,0.02585190674290061
4141,-8.669820487499237,-7.664574146270752
4142,-0.5029711313545704,-0.4487028941512108
4143,-0.56079276278615,-0.4950326308608055
4144,0.02055673347786069,0.45087350392714143
4145,-0.18206082587130368,0.22002634406089783
4146,0.03407282009720802,1.4547741003334522
4147,0.135442603379488,0.23942412808537483
4148,-0.43996089696884155,-0.5304486602544785
4149,-10.075651966035366,-9.872176706790924
4150,-3.2950033769011497,-3.231699287891388
4151,0.6094923317432404,0.7754753530025482
4152,-2.7334682643413544,-1.7263132333755493
4153,0.04408588260412216,0.869438461959362
4154,0.019556302577257156,0.3320551849901676
4155,-0.02072407305240631,0.09441376477479935
4156,-0.08776126895099878,0.08606401830911636
4157,-1.7769828282762319,-1.7396683767437935
4158,0.11661556363105774,1.8025976121425629
4159,-0.17407783027738333,-0.16089827381074429
4160,-3.6558129787899816,-3.6555312104173936
4161,0.06568787340074778,0.1374266305938363
4162,-0.40717985294759274,-0.25813935697078705
4163,-0.13186353677883744,0.037787988781929016
4164,0.5938559425994754,1.5524664176627994
4165,0.0033190250396728516,-1.2610922455787659
4166,-0.021295746827490802,-0.019721054355613887
4167,-1.8474265933036804,-1.2582627534866333
4168,-1.2006137687712908,-0.7898451387882233
4169,-0.19139566645026207,-0.18685196340084076
4170,-2.446684718132019,-2.47531521320343
4171,-0.14460372272878885,0.07898285984992981
4172,-9.536370366811752,-6.844819784164429
4173,-2.1753947269171476,-1.6042002439498901
4174,0.04107508808374405,0.3039354979991913
4175,-1.7878643120639026e-05,0.003364069911185652
4176,-0.5799555778503418,-0.25949084758758545
4177,-0.2558991713449359,-0.04578615725040436
4178,-0.0007339282001339598,0.00350834964774549
4179,-0.15351349115371704,-0.12198090553283691
4180,-1.2205884459599474,-1.2166917999275029
4181,0.2675194889307022,1.1694191247224808
4182,-1.8387697483412921,-1.7612924352288246
4183,-0.48994473181664944,0.10348653793334961
4184,-0.3285817429423332,0.14180859923362732
4185,-2.3230578899383545,-2.42193466424942
4186,-1.5308636199915782,-1.4826539419591427
4187,-0.06891229469329119,-0.010913323611021042
4188,-1.03143909573555,-1.0136771649122238
4189,-1.4085116387941525,-1.3967024069279432
4190,0.2204925436526537,0.551110403612256
4191,-4.038856983193909,-4.038454734487459
4192,-0.01035868376493454,0.9446781054139137
4193,0.6600611656904221,0.8544936031103134
4194,0.41155292745679617,0.8583355164155364
4195,-1.2805767012760043,-1.2051490172743797
4196,0.14258763380348682,0.030190886929631233
4197,-0.6681875884532928,-0.21522676944732666
4198,0.21319523267447948,1.0147009920328856
4199,2.7256693943054415,2.4082672699005343
4200,-0.12903612852096558,1.3199366331100464
4201,0.09799808263778687,0.38396692276000977
4202,-0.7041575313924113,-0.7035756112309173
4203,-0.21637505665421486,-0.2080586887896061
4204,0.34077653638087213,1.6229933833237737
4205,-0.1440697112120688,0.19144174456596375
4206,-2.238252304494381,-1.9972852766513824
4207,1.7471661568451964,4.127056121902569
4208,-4.976290255784988,-4.617904722690582
4209,0.32164773624390364,1.0138642815873027
4210,-0.018799542915076017,0.10571392439305782
4211,9.546981891617179e-05,0.0030487401818390936
4212,-0.517799399793148,-0.22557273507118225
4213,3.914212712305016,6.410384186761803
4214,-1.564058325951919,-1.5262514054775238
4215,-0.044716934324242175,-0.03746757563203573
4216,-2.803209189325571,-2.5396780371665955
4217,-0.17380500736180693,-0.13483702018857002
4218,0.0004917762707918882,0.135804183781147
4219,-6.6531727313995646,-6.653121591934905
4220,0.10487916693091393,1.026994552463293
4221,0.0345549276098609,0.2142046308144927
4222,-0.5121079757809639,-0.08533328771591187
4223,0.31425635423511267,0.28676368203014135
4224,2.1103299856185913,4.11947500705719
4225,0.07177041471004486,0.48546046018600464
4226,0.14000147581100464,0.7464206218719482
4227,-8.649122133851051,-8.699066393077374
4228,-3.0027524903416634,-1.6679290533065796
4229,-4.154219007119536,-3.585330307483673
4230,-0.9312028056010604,-0.8571275174617767
4231,-2.080107035813853,-2.030828781425953
4232,0.0021749294246546924,0.10614896652987227
4233,-4.6102471351623535,-5.016529560089111
4234,-2.1516072638332844,-2.059983544051647
4235,-0.005847957218065858,0.021914022974669933
4236,-0.3364851474761963,1.315807282924652
4237,-0.02977323639788665,-0.01838668528944254
4238,0.7362033522222191,1.6061067378614098
4239,-0.21808977925684303,-0.20737940724939108
4240,-0.08110194094479084,-0.08724459260702133
4241,-1.885590611025691,-1.6227171421051025
4242,-0.005966469645500183,0.19305846095085144
4243,-1.7024763822555542,-0.7745246887207031
4244,-0.7024015197566769,-0.6986664477735758
4245,0.08138807117938995,3.22646963596344
4246,-0.5236942395567894,-0.4571570158004761
4247,0.022714093094691634,0.05606905906461179
4248,-4.068815426900983,-3.7006896138191223
4249,-0.1505182385444641,-0.14755281200632453
4250,0.11841435654787347,1.097239381808322
4251,-7.041335999965668,-6.795951008796692
4252,0.5210263356566429,2.142892025411129
4253,-1.1181562170386314,-1.0478314310312271
4254,-0.06831145286560059,-0.008626997470855713
4255,0.0011727509554475546,0.020823968574404716
4256,0.10031740367412567,0.4670618027448654
4257,-0.6661271494813263,-0.6457872837781906
4258,-1.1375006102025509,-0.9947900623083115
4259,-0.0009304907580371946,0.0002053751377388835
4260,-0.08664905038313009,-0.08347454899922013
4261,-8.077079318463802,-7.899098604917526
4262,0.5543664619326591,0.23337893933057785
4263,1.21946182847023,2.894733816385269
4264,-3.4601120352745056,-2.9846874475479126
4265,0.1811899095773697,1.2031815946102142
4266,-2.3303819898992515,-2.3140423242002726
4267,-5.8066166043281555,-5.54538631439209
4268,-0.016669528093189,0.05055178515613079
4269,-0.49918059073388577,-0.4918201994150877
4270,-2.293478026986122,-2.1792852729558945
4271,0.03931320831179619,0.3922511972486973
4272,-4.34690192528069,-4.311624608933926
4273,-1.6801471710205078,-2.079316735267639
4274,-4.861476868391037,-2.937959671020508
4275,-0.01916232518851757,0.03154110908508301
4276,3.3803470581769943,0.9887929409742355
4277,-1.8796338103711605,-1.8336356207728386
4278,3.245079845190048,3.302201598882675
4279,0.014795908937230706,0.36783882253803313
4280,0.8464168161153793,0.26702044904232025
4281,-1.8266024793265387,-1.8219494577497244
4282,1.3435818552970886,2.5933989882469177
4283,-5.13427085801959,-5.135697737336159
4284,0.03794925659894943,0.025356613099575043
4285,0.32539830543100834,1.3653602693229914
4286,-0.2961178096011281,-0.2413838505744934
4287,-1.184891976416111,-0.8385022282600403
4288,-1.5789369350277411,-1.574103772174567
4289,-0.014339940622448921,0.38369167782366276
4290,0.34717227052897215,1.5338683230802417
4291,-7.659412503242493,-7.638438701629639
4292,0.05625270493328571,-0.00724310427904129
4293,0.31280939548742026,0.20630833774339408
4294,-0.3921138048171997,0.36851441860198975
4295,0.046042490750551224,0.22395537793636322
4296,-0.11468090862035751,1.1460716128349304
4297,-2.4126954674720764,-2.4298832565546036
4298,-2.9886602461338043,-2.4069653749465942
4299,0.08279706537723541,0.33841080963611603
4300,-0.007954655215144157,0.26224831119179726
4301,-7.116614601400215,-6.872802451252937
4302,-2.3359295800328255,-2.2782448083162308
4303,0.008843285497277975,0.02303653536364436
4304,-2.1797290109097958,-2.165923111140728
4305,0.05454845726490021,0.11252187937498093
4306,3.022821366786957,6.692935645580292
4307,-0.17941776663064957,0.5981098115444183
4308,-2.407138779759407,-1.8862937688827515
4309,0.08445201721042395,0.0694583123549819
4310,-2.250339597463608,-2.3821952641010284
4311,-0.19574609398841858,-0.36437666416168213
4312,0.7683268394321203,0.42545720003545284
4313,1.3931763172149658,0.32545995712280273
4314,0.19515558308921754,0.7230216485913843
4315,-5.1886661717435345,-4.96539694070816
4316,-0.143581110984087,0.2807660698890686
4317,-0.4566968083381653,0.43538904190063477
4318,-5.9365168921794975,-5.933984660310671
4319,0.0009548859679853194,0.14072884619326942
4320,0.5420149564743042,6.451203227043152
4321,-5.720472370041534,-5.682962708175182
4322,0.2537871599197672,0.24561488628390293
4323,1.5734072923660278,0.14225640892982483
4324,-0.26264565135352314,-0.21655264869332314
4325,0.23620404335088097,1.0973002019745763
4326,-0.00510275992564857,0.14083706121891737
4327,0.4669005540199578,0.34761076839640737
4328,-9.867447942495346,-9.838322527706623
4329,0.05707606895157369,0.656152369811025
4330,0.03937637526541948,0.16134798992425203
4331,-0.0241962606087327,0.07550813630223274
4332,0.24976816214621067,0.6106369737535715
4333,-3.1949790213257074,-3.049558848142624
4334,-0.002612272976307395,-0.0020912261679768562
4335,-3.3108289390802383,-1.9582388401031494
4336,0.016205047257244587,0.23376295808702707
4337,0.27054786682128906,3.253021240234375
4338,-0.5791774988174438,-0.9148312360048294
4339,0.3856559396126613,0.8413371444084987
4340,-0.15395613014698029,-0.02673211693763733
4341,-0.6410408020019531,-0.05480456352233887
4342,1.1292689889669418,1.4476822465658188
4343,-0.13201846275478601,-0.055241674184799194
4344,-6.477117504924536,-6.068960964679718
4345,-1.1002876695711166,-0.9571601152420044
4346,-2.928117034956813,-2.861861251294613
4347,0.008291009813547134,0.41356994211673737
4348,-0.08374668704345822,-0.03876064717769623
4349,0.03894421737641096,0.1097395671531558
4350,0.03230978175997734,0.6799665726721287
4351,-6.62615985237062,-6.594126608222723
4352,0.11667084600776434,0.8389405896887183
4353,-1.3925306983292103,-1.1225427389144897
4354,-0.0664345994591713,0.38941653072834015
4355,0.7578668594360352,3.0396459102630615
4356,-0.11607037484645844,0.039426594972610474
4357,-1.9971991778329539,-1.9968188584316522
4358,-4.73898296803236,-4.7008630111813545
4359,0.15086125954985619,1.0196626745164394
4360,0.6635900837718509,2.722568343335297
4361,-3.610436260700226,-3.697226971387863
4362,0.12760224752128124,0.8519766163080931
4363,-0.19641543552279472,-0.01708117127418518
4364,1.359623935626587,1.4236309794650879
4365,-4.298257350921631,-3.986982583999634
4366,-0.35019213892519474,-0.22145912051200867
4367,-4.401767016053782,-4.400541265611537
4368,-0.4469960182905197,-0.12043923139572144
4369,-4.343079388141632,-4.428638935089111
4370,3.636143669486046,3.785898432135582
4371,-4.793983459472656,-3.60388445854187
4372,0.09527213126420975,1.0872327908873558
4373,-1.5996831022202969,-0.58681321144104
4374,-0.2698893853230402,-0.2549372212961316
4375,-0.06161917676217854,-0.02000192552804947
4376,-0.007565327163320035,0.0318431630730629
4377,-0.6598485894501209,-0.5792871862649918
4378,2.2930454169400036,0.8891245280392468
4379,0.0031605474650859833,0.08692191261798143
4380,-0.5172262752894312,-0.28582221269607544
4381,0.04452059419281795,1.0603308677805217
4382,-0.050064556300640106,0.23082029074430466
4383,2.822484254837036,3.467573881149292
4384,-2.189003348350525,-2.144663453102112
4385,-6.278732310980558,-5.977795958518982
4386,2.0986574894159276,1.37886130869083
4387,0.9877947866916656,0.9048800766468048
4388,-0.07723835220895126,-0.07006341638043523
4389,-0.029581394977867603,-0.01558363251388073
4390,-7.939635451883078,-7.809465646743774
4391,1.6882148310542107,1.9224564358592033
4392,-0.15493416939716553,-0.15161725925281644
4393,-4.360792517662048,-4.375883758068085
4394,0.22543509490787983,2.8188150245696306
4395,0.0003952508559450507,0.012391714029945433
4396,-0.06036178022623062,0.4916561543941498
4397,0.03171421126171481,0.27754316017671954
4398,2.2139919884502888,3.0376115925610065
4399,0.1342475414276123,0.5286239087581635
4400,-0.941425465978682,-0.8785157427191734
4401,0.0699312686920166,0.37279820442199707
4402,-0.03503793478012085,0.05698502063751221
4403,-1.0920326113700867,-1.1169214248657227
4404,-0.17599838972091675,1.1590692400932312
4405,-1.0530650354921818,-1.070201650261879
4406,0.22313189506530762,0.9976767301559448
4407,-6.7538128066807985,-6.641633354127407
4408,-0.11501125525683165,-0.08482272177934647
4409,0.12371817149687558,0.0458355761365965
4410,-0.12406214862130582,0.028040707111358643
4411,-0.342202786821872,-0.3385168705135584
4412,1.0600995384156704,0.9738179408013821
4413,-0.2466275617480278,0.17106258869171143
4414,0.9989848871482536,0.9034626026405022
4415,-0.307070717215538,-0.10123077034950256
4416,-1.026523232460022,0.3007490634918213
4417,0.1234158854931593,0.07633370719850063
4418,-4.096980235306546,-4.092383610084653
4419,-3.5268839313066565,-3.5103974640369415
4420,-0.07083306647837162,0.19816727191209793
4421,-0.04229729622602463,0.26505541056394577
4422,-0.5461914539337158,1.0774487257003784
4423,0.09550063242204487,0.2058594070840627
4424,0.1826022746754461,1.235627058405953
4425,1.207859992980957,2.9757230281829834
4426,-2.687614530324936,-2.6135813295841217
4427,-0.023100456572137773,0.18441342376172543
4428,-0.26661010598763824,-0.24032348580658436
4429,-0.00018230511341243982,0.006186496990267187
4430,0.09930691868066788,0.6405448243021965
4431,-0.018660129979252815,0.06386430934071541
4432,-0.5051305769011378,-0.42498626559972763
4433,-0.10163269937038422,0.03358226269483566
4434,-1.0732731497846544,-1.0058357641100883
4435,-0.37489385437220335,-0.37238955218344927
4436,0.4927114942111075,1.9735549786128104
4437,-0.5786570305936038,-0.530599981546402
4438,-1.484521746635437,-1.2792314291000366
4439,-0.3865657087735599,-0.3811205285601318
4440,0.03682397746888455,0.5726317248627311
4441,0.11179416463710368,0.6976847036276013
4442,-1.2993696695193648,-1.1887329295277596
4443,-0.07147087785415351,-0.0669656740501523
4444,-0.544452890753746,-0.48472315818071365
4445,0.60980574041605,0.9188144579529762
4446,0.5883048847317696,0.318629689514637
4447,-0.403680756688118,-0.3357795774936676
4448,-0.19890999794006348,1.9497201442718506
4449,-0.3409555950202048,0.29790550470352173
4450,0.8091942518949509,1.4249357432127
4451,-0.22678602673113346,-0.1382814273238182
4452,-0.3412183150649071,0.6883013844490051
4453,0.6831715782172978,1.7292717774398625
4454,-1.0647981837391853,-0.9689353257417679
4455,-1.874547376530245,-1.7392349690198898
4456,-4.56578744831495,-4.511837013065815
4457,-0.06344919698312879,-0.01120813935995102
4458,2.804128088057041,2.1119643822312355
4459,1.0405104756355286,0.029922127723693848
4460,0.14191577583551407,0.11564909666776657
4461,-0.23335911706089973,-0.1559215933084488
4462,-5.008836552500725,-3.1089603900909424
4463,0.0020507395383901894,0.032962076424155384
4464,0.4362409058958292,1.6314480248838663
4465,-0.01741264904558193,-0.009925452060997486
4466,-0.5158579637936782,-0.500758059322834
4467,-2.6789017394185066,-2.5773581862449646
4468,0.2746649384498596,0.3301071226596832
4469,-3.3116295486688614,-2.636540710926056
4470,0.03002313757315278,0.39258998865261674
4471,-1.1336158821359277,-1.1295584365725517
4472,0.2617046342493268,2.9112061367632123
4473,-8.225184501498006e-06,0.002258410371723585
4474,0.09670905536040664,0.298438539262861
4475,0.8736009784042835,3.312467236071825
4476,-2.5278944971378223,-2.52705634792801
4477,-0.04149746708571911,-0.009770985692739487
4478,-0.9357898831367493,0.8513467311859131
4479,-2.6132408510893583,-2.3513330817222595
4480,-1.1985559250460938,-1.14793661236763
4481,0.0013484979863278568,0.031954950594808906
4482,-3.1068315505981445,-0.7416510581970215
4483,-6.615043093916029e-05,0.003950710844947025
4484,0.25226906687021255,0.6482212617993355
4485,0.004762785843922757,0.02045336399169173
4486,0.812371573789278,2.088561020238558
4487,0.05723024345934391,0.06829912401735783
4488,0.07809590175747871,0.18435372784733772
4489,-0.6237196922302246,-1.4685376286506653
4490,-0.0027101989835500717,0.48839886486530304
4491,-0.018074728548526764,0.07369524240493774
4492,-0.01239441242069006,0.009579375386238098
4493,0.3742481470108032,0.557372510433197
4494,-0.3610779121518135,0.2649812698364258
4495,-5.230446398258209,-5.518870621919632
4496,-0.9572493936866522,-0.9138636738061905
4497,-0.10900947451591492,0.12241733074188232
4498,-6.030297785997391,-5.131906986236572
4499,-6.729619828984141,-6.481354624032974
4500,-5.6050496377720265,-5.588798087090254
4501,0.16109544411301613,1.2369917072355747
4502,0.0002766443940345198,0.0018635160813573748
4503,-0.061360836029052734,1.4049138873815536
4504,-0.04307751730084419,0.10179903358221054
4505,-0.0018271449116582517,-0.001238811935763806
4506,-0.21537929214537144,-0.1644059456884861
4507,0.007270525093190372,0.02702831372153014
4508,1.5298541393131018,1.0370314922183752
4509,0.05013872589915991,0.6484559243544936
4510,1.5789153464138508,1.1024628765881062
4511,-0.1203147687119781,-0.10846652369946241
4512,-1.3110019713640213,-1.1946751177310944
4513,-3.841515839099884,-3.9190833270549774
4514,-5.018859073519707,-4.6661257147789
4515,-2.3277029767632484,-1.0375943183898926
4516,-0.42035671323537827,0.03739815950393677
4517,0.412613715918269,0.48766284802695736
4518,-1.570379139157012,-1.5349113941192627
4519,-0.19408759323414415,-0.15178555995225906
4520,-0.0984242128324695,-0.09375543473288417
4521,-0.6231112293899059,0.5065133571624756
4522,0.0007274573290487751,0.0007220971601782367
4523,-0.3607770708622411,-0.3348358180373907
4524,0.1243816101923585,0.907031380571425
4525,-4.991679385304451,-3.496337890625
4526,0.39440533868037164,1.8144459163304418
4527,-0.2887837737798691,-0.056361109018325806
4528,0.3967829942703247,0.9469812512397766
4529,-0.03584453159783152,-0.03527775389375165
4530,-0.17359910905361176,-0.149067223072052
4531,-1.048551614396274,-0.8178131729364395
4532,-0.28892665170133114,-0.24551326781511307
4533,0.6155859583814163,2.173087810893776
4534,-0.02523781731724739,0.1976221464574337
4535,0.0497340649162652,0.2634823225234868
4536,-2.7784588887589052,-2.765998225659132
4537,0.03442428167909384,0.12620688509196043
4538,0.0015389249310828745,0.04995569429593161
4539,0.21359387040138245,1.0952731668949127
4540,-0.31011891923844814,-0.294429799541831
4541,0.06696076691150665,1.864332601428032
4542,-1.4782790020108223,-1.3481422811746597
4543,1.3141306638717651,1.2020066976547241
4544,0.033790153451263905,0.255133138038218
4545,1.403230756521225,1.568018764257431
4546,-0.0008558394038118422,0.04770519316662103
4547,-0.14377020299434662,0.42559146881103516
4548,-1.249562382698059,-1.4750151634216309
4549,-4.018918566405773,-1.3327150344848633
4550,-0.3951915316283703,-0.3650517985224724
4551,2.1587733402848244,2.913962759077549
4552,-0.424572816118598,-0.3947736471891403
4553,-0.9148832522332668,-0.581281453371048
4554,-5.037398770451546,-4.984007835388184
4555,0.00017163176380563527,0.003726478244061582
4556,-0.0022206065641512396,0.002915169345214963
4557,0.5594352125190198,0.9724204181693494
4558,0.008678954443894327,0.029934845282696187
4559,-4.721932811662555,-4.609350204467773
4560,0.013116799294948578,0.21537092328071594
4561,-0.11915791407227516,0.7697746604681015
4562,-0.5510386396199465,-0.5399509547278285
4563,-1.8962489771656692,-1.8544674329459667
4564,-9.058474252000451,-8.977415330708027
4565,0.04274816770339385,0.34681174490833655
4566,-8.968587577342987,-8.502183556556702
4567,0.06633692234754562,0.4934910163283348
4568,0.0019075199961662292,1.238794595003128
4569,0.025021888315677643,0.06294364482164383
4570,0.31473327055573463,2.3711530305445194
4571,-3.1410795263946056,-3.1590968016535044
4572,-2.2619710313156247,-2.23411101102829
4573,-0.10154424991924316,-0.07680138573050499
4574,-0.24526065587997437,-0.35370391607284546
4575,-0.09252931771334261,0.0009601637721061707
4576,0.0020169315539533272,0.07785990579577629
4577,0.1514662797562778,0.1943388576619327
4578,-0.014337786589749157,0.00032819248735904694
4579,1.0725910067558289,1.4563918709754944
4580,0.0068145120749250054,0.09618449083063751
4581,-5.729704223573208,-5.56966158747673
4582,0.2912758709862828,1.984993469901383
4583,-4.546964764595032,-5.095489501953125
4584,-3.351303569972515,-2.7628657817840576
4585,0.07947933115065098,0.20668821968138218
4586,-0.20513389073312283,-0.2012319192290306
4587,-0.1843762398693798,-0.17095464374870062
4588,-0.6970791118219495,-0.6451989375054836
4589,-1.4086292162537575,-1.2814333587884903
4590,2.441800956861698,3.7667485524580115
4591,-2.8066156194690848,-2.7999054174870253
4592,3.8936464732978493,2.262160057434812
4593,-4.836057221516967,-4.533894568681717
4594,0.15337290056049824,0.25616480596363544
4595,-0.22755643352866173,-0.16867110133171082
4596,0.04732847469858825,0.15919688227586448
4597,0.26899291574954987,3.245855137705803
4598,-0.2165896909609728,-0.20867695938795805
4599,-0.5013950169086456,0.40386468172073364
4600,1.4170376222027699,4.631084577311412
4601,-0.04952703230082989,0.49652380496263504
4602,-0.0224837666755775,-0.020566311664879322
4603,-0.32229305524379015,-0.20692624151706696
4604,-0.11970606447175669,-0.11901048483559862
4605,-2.6161067485809326,-1.9390487670898438
4606,0.11462749447673559,0.4206165364012122
4607,0.23727838695049286,0.3940991908311844
4608,-0.10816182568669319,-0.0242762491106987
4609,0.02531423160689883,0.08952599877375178
4610,-0.7056144475984638,-0.7053031223767903
4611,-3.5906477868556976,1.299403190612793
4612,0.00241251103579998,0.2571215005591512
4613,0.13827303610742092,1.6891850735992193
4614,-1.2627012738266785,-1.2613212441792712
4615,-0.01732499711215496,0.6419390924274921
4616,0.007943530916236341,0.9722446104278788
4617,0.041065434699703474,1.0881456162387622
4618,-2.380930297076702,-2.288787305355072
4619,1.8278065919878372,3.291385650634993
4620,-0.18038347736001015,0.10666030645370483
4621,-4.205717708915472,-3.964833378791809
4622,-3.6173524859696045,-3.6138803192880005
4623,0.43154714281263296,0.4394387977808947
4624,-2.473466321825981,-1.4313414096832275
4625,-0.5946165455970913,-0.5941096403985284
4626,-4.090071214362979,-4.059716708958149
4627,-0.04782196134328842,-0.14435417391359806
4628,0.019025683403015137,0.21073538064956665
4629,-0.8345732390880585,-0.8368533104658127
4630,-0.3000955656170845,-0.09245994687080383
4631,-0.8612114191055298,-0.6274394989013672
4632,-0.6278074979782104,-0.677535891532898
4633,-0.575455239857547,-0.5531707908958197
4634,-0.2325330392923206,-0.16682656854391098
4635,-4.100218623876572,-1.7079315185546875
4636,-0.14193257258739322,-0.12725067138671875
4637,0.01958533003926277,0.18852578848600388
4638,-0.7664877925708424,-0.7531510116532445
4639,-1.111826866865158,-0.7653756737709045
4640,-1.2138906717300415,-1.4095866680145264
4641,0.07477213116362691,0.036189225036650896
4642,0.985215075314045,2.926142580807209
4643,-2.322832867503166,-1.7350903749465942
4644,-3.8178216367959976,-3.3276020288467407
4645,-10.054558967705816,-9.76322329044342
4646,0.19178751530125737,0.5218546283431351
4647,0.8797571174800396,1.5230643264949322
4648,-6.710670903325081,-6.844179045408964
4649,0.44465000554919243,1.3459214679896832
4650,-0.48421488649910316,-0.4802126861177385
4651,1.3055512607097626,2.3659699857234955
4652,-4.634455021470785,-4.018430054187775
4653,0.33776167035102844,0.1790701001882553
4654,-0.0016407026269007474,0.06772788823582232
4655,-3.2757445722818375,-3.1002329885959625
4656,-9.736984051764011,-9.491881877183914
4657,0.11125564947724342,0.19244715943932533
4658,0.1070875977165997,0.9221179862506688
4659,0.06639279425144196,0.7769041508436203
4660,0.1812017490155995,1.1490553100593388
4661,0.006563167089325361,0.08643095195452588
4662,-2.1733140125870705,-2.045425459742546
4663,0.049435317516326904,0.5767860412597656
4664,0.42869794368743896,1.256350040435791
4665,0.01355871165287681,0.05234963426482864
4666,0.0054394896142184734,0.04981905734166503
4667,0.03218310605734587,0.2380306189879775
4668,-1.574244450777769,-1.5206599608063698
4669,0.31635666359215975,1.8314929651096463
4670,0.03699815273284912,-0.10954201221466064
4671,-0.09924034774303436,0.13882403075695038
4672,0.38256267458200455,0.7694030776619911
4673,0.49498939886689186,0.2557925917208195
4674,3.3650236292742193,3.2134177847765386
4675,0.07583934070453324,0.48565500976428666
4676,-2.5363209433853626,-2.5125779174268246
4677,-0.21155935525894165,-0.42215609550476074
4678,-2.3495747596025467,-0.9679815769195557
4679,-0.0915034906938672,1.584826409816742
4680,-0.3134111608378589,-0.305795188061893
4681,-2.163989942520857,-2.072883725166321
4682,0.03806661441922188,0.26424722746014595
4683,0.6175522208213806,0.9817157983779907
4684,-0.04997354233637452,0.029537025839090347
4685,-1.745931583456695,-1.7384374933317304
4686,0.02596256509423256,0.11853093281388283
4687,-0.3448391519486904,0.0970238745212555
4688,-4.058725556358695,-3.939732424914837
4689,-0.004564201764878817,0.0011970587074756622
4690,0.09497645869851112,0.3233194015920162
4691,-1.0191718460991979,-0.9981767293065786
4692,-0.36543288454413414,1.5181418657302856
4693,-2.825163722038269,-2.0540413856506348
4694,1.0150789022445679,0.9560986757278442
4695,-1.7317486591637135,-1.680737640708685
4696,-0.09962342772632837,-0.08431239798665047
4697,0.15104315616190434,0.2798647079616785
4698,-5.674002794548869,-5.107683837413788
4699,1.418818160891533,0.921210452914238
4700,-1.0754712293855846,-1.0150124281644821
4701,-0.019423669087700546,-0.007529661059379578
4702,0.000652337507062839,0.015036541039307849
4703,-0.025369226932525635,0.37434202432632446
4704,-0.26620924402959645,-0.24468960613012314
4705,0.14690829068422318,2.146450601518154
4706,-0.2372419834136963,0.22157585620880127
4707,-0.6258841324597597,-0.5717150755226612
4708,1.2235612124204636,0.8048779219388962
4709,1.264657013118267,1.582254283130169
4710,-3.336345434358009,-3.335670354019385
4711,0.016341292764991522,0.04981495952233672
4712,1.4705826342105865,1.2883078157901764
4713,-1.7322192192077637,-1.0671470165252686
4714,-5.837994158267975,-5.280286550521851
4715,0.051680404067155905,0.18161730778228957
4716,-0.04354462772607803,0.15832995623350143
4717,0.60947585105896,0.01962350308895111
4718,-0.9029780600685626,-0.8867502398788929
4719,-1.0516057014465332,1.7150065898895264
4720,0.5141752883791924,1.4002166911959648
4721,0.2690088450908661,3.8849472105503082
4722,-1.7983621582388878,-1.6707773804664612
4723,-0.08970289677381516,0.26683084666728973
4724,-0.05949217081069946,1.983385905623436
4725,-0.4040357996709645,-0.3730117678642273
4726,-0.049661281518638134,-0.00682641938328743
4727,0.0001583531848154962,0.010073182173073292
4728,-3.2706623673439026,-2.582698106765747
4729,-0.22839490789920092,0.33742183446884155
4730,-0.16494393534958363,-0.09668618440628052
4731,-8.630269351880997,-8.608407756313682
4732,1.1301166713237762,2.645097702741623
4733,0.16064471029676497,0.02199809835292399
4734,-0.8832228147075512,-0.8670874461531639
4735,-3.5694026201963425,-3.5506979674100876
4736,-0.24912238121032715,-0.4598046541213989
4737,-0.005101015674881637,0.002716176211833954
4738,0.3422277495265007,0.8630224391818047
4739,-0.5527187399566174,-0.07048147916793823
4740,0.007025984115898609,0.04497641418129206
4741,-0.02823753282530106,-0.028215121761604678
4742,-1.647017303854227,-1.428170531988144
4743,-0.004707107320427895,-0.023034242447465658
4744,-0.007498280145227909,0.10889548528939486
4745,1.4682729542255402,1.587016612291336
4746,-1.8889104276895523,-1.1509571075439453
4747,-0.028148005716502666,0.04289458692073822
4748,-3.204264998435974,-2.9983964562416077
4749,0.26564539270475507,1.5553503413684666
4750,-8.158128380775452,-7.204701662063599
4751,-0.09762704372406006,1.0822347402572632
4752,-0.012013412197120488,-0.009607965126633644
4753,-4.138356983661652,-3.1623406410217285
4754,0.9987162351608276,0.7675234079360962
4755,-0.12075823731720448,-0.050996601581573486
4756,-0.2877374589452302,-0.2859036782756448
4757,0.45555466413497925,-0.27144619822502136
4758,-0.14890384674072266,-0.6624711602926254
4759,-0.5392991229891777,3.619164228439331
4760,1.9340849369764328,2.456762596964836
4761,-0.8330499827861786,1.0330100059509277
4762,-5.367199063301086,-5.242357432842255
4763,-1.8476614337414503,-1.6834869086742401
4764,-1.9984314739704132,-1.7547757923603058
4765,-3.759606122970581,-2.1168041229248047
4766,3.0451031923439587,1.6472829580452526
4767,-6.127490699291229,-5.744995534420013
4768,-0.4572601318359375,0.4202162027359009
4769,-1.7450759410858154,-1.2109162211418152
4770,0.45018091052770615,0.496552012860775
4771,-0.7031410936360771,-0.7002826891839504
4772,-0.9458082681521773,-0.9397621336393058
4773,-0.9608822641894221,-0.9415660202503204
4774,-0.03437221050262451,-0.844127744436264
4775,-0.07686449587345123,0.20915859937667847
4776,3.3116422444581985,4.039549425244331
4777,0.09291728702373803,0.24331992981024086
4778,0.0013550855226185377,0.10561747103997732
4779,1.0732332468034542,4.342501997947863
4780,-0.18766319751739502,-0.4857984185218811
4781,-2.3741857409477234,-2.0956676602363586
4782,-0.000496487133204937,0.11301727197133005
4783,-0.0806627670826856,-0.07699027471244335
4784,-0.8532672598958015,-0.8350849598646164
4785,0.00166306272149086,0.1665700189769268
4786,0.023264171089977026,0.0677225380204618
4787,-1.322207473218441,-1.2444148510694504
4788,0.07377163274213672,3.477329037617892
4789,0.085584647487849,0.29891984863206744
4790,0.5379509627819061,0.9509361684322357
4791,-0.07723934017121792,0.23288681358098984
4792,-0.09344875253736973,-0.04942230135202408
4793,-0.6073136553168297,-0.5787722989916801
4794,-0.19178931415353873,-0.18965049018152058
4795,-1.4468510001897812,-0.776148796081543
4796,-0.08664407598553225,-0.085214460385032
4797,-0.10002729448024184,-0.08842026442289352
4798,-0.0015944152255542576,0.022113828686997294
4799,-2.280186657240847,-2.2773221330717206
4800,-0.15570929198293015,-0.14532101899385452
4801,-0.007230076007544994,0.025881467387080193
4802,-0.5406941287219524,-0.4855443984270096
4803,-1.2842746376991272,-0.6584433317184448
4804,0.046786923139734427,0.7193592192525102
4805,-4.533337923698127,-4.48609758540988
4806,-2.0217438939162093,-2.020541943144053
4807,0.6151522397994995,2.076865077018738
4808,0.570351906993892,0.6063381516723894
4809,-1.2886095577268861,-1.2834410476498306
4810,0.002160827920306474,0.10869262093910947
4811,-4.284939009696245,-4.263172332197428
4812,-0.6771511100232601,-0.3975104093551636
4813,-0.020336215384304523,0.03895265981554985
4814,-2.078225154429674,-1.6506173610687256
4815,0.2236832557246089,0.022422916255891323
4816,-9.621614933153978,-9.620885531359818
4817,-0.024212129414081573,-0.0027424469590187073
4818,-6.08540201192136,-6.067658174782991
4819,-1.3719842894934118,-1.1788321733474731
4820,0.4692455753684044,0.2708810195326805
4821,-0.08121144259348512,-0.045788075774908066
4822,-0.8127594590187073,-0.8508806005120277
4823,-0.9824930103495717,-0.9652756527066231
4824,-0.9079818576574326,-0.881469801068306
4825,-1.3621473324928957,-1.3591266383882612
4826,0.3791869431734085,0.49966247379779816
4827,-5.792923420667648,-4.544803857803345
4828,0.07166824489831924,1.4279263392090797
4829,-1.9880026672035456,-1.9346537701785564
4830,1.3167553090897854,1.3693784618226346
4831,-0.0007806821959093213,0.006441705976612866
4832,-0.10130571573972702,0.2093435525894165
4833,-0.6440728716552258,-0.4881424307823181
4834,-1.922508955001831,-2.2031742334365845
4835,0.0018388908356428146,0.10735587915405631
4836,0.7229585275053978,0.8612318262457848
4837,-2.624073762446642,-1.3523595333099365
4838,-2.7559268474692544,-2.755508631526027
4839,-0.9230599403381348,-0.8654724359512329
4840,0.007760319334920496,0.06242541171377525
4841,0.43487148731946945,1.5063301846385002
4842,0.011012172354639915,0.17944985630947485
4843,-0.0029914462938904762,0.17513354029506445
4844,-1.8450104594230652,-1.2399258613586426
4845,0.28173258528113365,3.157891448587179
4846,0.011983335018157959,0.6707749366760254
4847,0.007653720676898956,0.134662427008152
4848,-1.0057637095451355,-0.8050741255283356
4849,-0.012283163610845804,0.4834688510745764
4850,0.43105649948120117,0.8799686431884766
4851,-1.3787564914673567,-1.26816838234663
4852,-1.9541791318915784,-1.9388855136930943
4853,0.04167836485430598,0.09634494734928012
4854,0.028917449177242815,0.26963649375829846
4855,-1.5032255945261568,-1.4703887924551964
4856,-9.268697574880207,-9.230419382452965
4857,-0.07645324245095253,0.09127496927976608
4858,0.05611671740189195,0.3313369848765433
4859,-0.5051448792219162,-0.4238745719194412
4860,0.20846250653266907,0.35819169878959656
4861,0.26315397024154663,0.534477710723877
4862,-0.7950887512415648,-0.7739296182990074
4863,-0.2530455426312983,-0.22926894575357437
4864,0.07810244616121054,0.1652660584077239
4865,-0.6620407737791538,-0.47168952226638794
4866,-0.3698248292785138,-0.12523096799850464
4867,0.0013845526846125722,0.2760598991299048
4868,-0.32058601826429367,0.48893070220947266
4869,-0.2535226264153607,-0.1969868503510952
4870,-3.065257042646408,-0.4347395896911621
4871,0.7946446150308475,0.9889407962327823
4872,-1.081860661571227,-1.0807294222759083
4873,0.04587150365114212,0.6149407774209976
4874,-2.462923988699913,-1.686002492904663
4875,-0.14716544933617115,-0.01710738241672516
4876,0.00011275509314145893,0.03561493073357269
4877,-0.6731160513591021,-0.6591069027781487
4878,-0.1645961774047464,-0.15587950497865677
4879,-0.2484030295163393,-0.2149711512029171
4880,-0.007787936367094517,-0.0077621874916076194
4881,0.05609475134406239,0.03522666229400784
4882,2.1959729194641113,1.858054757118225
4883,-8.245561884716153,-8.162689700722694
4884,-3.117705211043358,-2.3774046897888184
4885,-0.058898959308862686,-0.01711416244506836
4886,-0.5037242025136948,1.4558805227279663
4887,-3.9913381189107895,-3.544033169746399
4888,-0.2746883174404502,-0.11264657974243164
4889,0.271004855632782,-0.26566678285598755
4890,-0.014542150776833296,-0.004907827824354172
4891,0.027699884078174364,0.6519797444852884
4892,-0.052822799334535375,-0.04555114544928074
4893,-0.04340439336374402,0.07459281384944916
4894,-0.11489434167742729,0.12386775016784668
4895,-5.386928453459404,-5.376289892941713
4896,1.0796342930407263,2.058423384150956
4897,-2.3394492865454595,-2.338713926030323
4898,-0.06745471118483692,-0.061255207285284996
4899,-1.00618152692914,-0.8700546622276306
4900,0.9085757760331035,2.6718981293961406
4901,-0.061313796788454056,0.11874260753393173
4902,0.037344513038988225,0.329002240250702
4903,0.359677292406559,2.162265010178089
4904,-7.323939085006714,-6.62989866733551
4905,0.018075818952638656,1.5766294885543175
4906,-0.019159522489644587,0.04924525320529938
4907,-2.3836521320044994,-2.204157993197441
4908,-0.0006463752933996147,-0.00034244105336256325
4909,-5.523131862282753,-5.491510923951864
4910,-0.21263065938819636,-0.21143154869787395
4911,-0.0721188336610794,0.03423946350812912
4912,1.237253904366753,1.5189473629238819
4913,-1.5039332956075668,-0.5658864974975586
4914,-6.014556037262082,-5.9552654176950455
4915,-1.3505417108535767,-1.1849778890609741
4916,-0.0009696373308543116,0.002204864053055644
4917,0.001722722823615186,0.06498087562795263
4918,0.0006818241672590375,0.018236210686154664
4919,-1.064788669347763,-0.6032465100288391
4920,0.09057235717773438,2.699803411960602
4921,-0.06335352547466755,0.24987976998090744
4922,-0.029750294983386993,0.3141639530658722
4923,0.016966864466667175,0.18759390711784363
4924,-0.032795846462249756,1.6274486109614372
4925,1.1508586890995502,0.9147262461483479
4926,1.5627642683684826,0.9958258680999279
4927,-0.7314033526927233,-0.6335244849324226
4928,0.9217897094786167,3.0447580255568027
4929,-0.030989629216492176,0.03824370726943016
4930,-0.10482478700578213,0.09644441306591034
4931,0.8233814183622599,0.6948698703199625
4932,0.018149953335523605,0.06991339847445488
4933,0.6558756828308105,0.8226135969161987
4934,-3.430003539659083,-3.4032210633158684
4935,-0.9573269635438919,-0.2765797972679138
4936,-0.004713719245046377,-0.0021189996041357517
4937,-2.013473149621859,-1.9523783177137375
4938,-1.022811490111053,-0.9035066366195679
4939,-3.145680748624727,-2.9487108290195465
4940,-0.6347648505525285,-0.6312321142759174
4941,-0.007534607779234648,0.06112780887633562
4942,-0.0024027517065405846,0.3410052312538028
4943,0.01989355869591236,0.03338591940701008
4944,-0.6319329932739493,-0.6237300373613834
4945,-1.9037220906466246,-1.8831221628934145
4946,-0.24248585291206837,-0.23343999683856964
4947,-0.026054942223709077,0.002122551202774048
4948,-7.008520841598511,-7.578757882118225
4949,-0.4237470179796219,-0.40363018214702606
4950,-0.2793073058128357,0.3491767644882202
4951,0.09886946837650612,0.4251467020367272
4952,0.2559225091827102,1.021165294398088
4953,-1.5434167888015509,-1.5335519472137094
4954,-4.713076573621947,-4.692212821915746
4955,2.8872477002441883,5.729334015399218
4956,-0.46653466671705246,-0.1339813768863678
4957,0.10295524634420872,1.7920314390212297
4958,0.458277840167284,0.1657327152788639
4959,-0.167269479483366,-0.1498231254518032
4960,-1.9041195958852768,-0.4837632179260254
4961,-2.6100062131881714,-2.4136544466018677
4962,-0.22451916337013245,-0.3965047150850296
4963,-0.13404637575149536,1.1555551886558533
4964,0.36161929403897375,0.5824466053163633
4965,-1.51051599602215,-1.4373792931437492
4966,-0.9778949581086636,-0.9311129823327065
4967,-3.570229135453701,-3.4275771379470825
4968,-0.03548703622072935,0.02472461760044098
4969,-4.5777497488306835,-4.4671314507722855
4970,1.1518333358108066,1.7308392924605869
4971,0.664795458316803,0.6455901265144348
4972,0.012045283248880878,0.17328296080813743
4973,-0.7440457437187433,-0.6955868750810623
4974,-3.7967638671398163,-3.4777230620384216
4975,-0.04649775102734566,-0.06440000794827938
4976,-0.21912211932067294,-0.19940640777349472
4977,-2.0128044113516808,-1.6373668313026428
4978,1.738326485035941,1.296816761372611
4979,2.2131433226168156,3.0040013529360294
4980,0.0016650672478135675,0.0254918577556964
4981,-1.6896971558307996,-1.6374716237187386
4982,-2.231883615255356,-2.1058546900749207
4983,-0.001607615442480892,0.01095611765049398
4984,-3.798418283462979,-3.7982630851620343
4985,0.11170461354777217,1.0905296388082206
4986,-0.05290948998299427,-0.024984164163470268
4987,-0.12264250218868256,-0.045065030455589294
4988,-0.7518816031515598,-0.6267793625593185
4989,-0.008186861872673035,0.7066161334514618
4990,-0.15396691858768463,0.19108159840106964
4991,-1.82043163664639,-1.6691130697727203
4992,0.00025814790569711477,0.02607975665887352
4993,-0.4604077562689781,-0.0823882520198822
4994,-0.350870992988348,-0.38478752225637436
4995,-0.19150622747838497,0.12466119229793549
4996,-0.013867471367120743,0.2543280851095915
4997,1.3873876202851534,0.5670117605477571
4998,-6.399061016738415,-6.365513786673546
4999,0.3259008079767227,0.2629902809858322
5000,0.9887933228164911,0.9217041824012995
5001,-0.0838405191898346,0.22299019992351532
5002,-0.0011228113435208797,0.02114674635231495
5003,-0.009859261335805058,0.43091647792607546
5004,-0.9033741939347237,-0.880060451105237
5005,0.4683128632605076,0.17254627123475075
5006,0.01771183405071497,0.011529366485774517
5007,-0.57473204145208,-0.5679862867109478
5008,0.034892946016043425,0.05960863409563899
5009,-1.5712208264158107,-1.550987234339118
5010,-0.9851346611976624,-0.3258522152900696
5011,-0.8952768445014954,0.07475686073303223
5012,-3.3583249673247337,-3.008700877428055
5013,-0.16780972480773926,0.7319340109825134
5014,-3.2773310700431466,-3.2746837087906897
5015,-1.7822198569774628,-1.3861972093582153
5016,-0.06082486441300716,-0.057695521507412195
5017,0.16490860283374786,1.3224588185548782
5018,-0.25507161393761635,-0.049025148153305054
5019,-0.8007202220178442,-0.7669552192091942
5020,-1.1270110607147217,0.005690336227416992
5021,-5.834931259974837,-5.826088216155767
5022,0.1949605979025364,0.7075652666389942
5023,0.2724288022145629,1.2168852603062987
5024,-2.134866469539702,-2.0071968883275986
5025,-7.335832819342613,-6.496095299720764
5026,-3.6645556539297104,-3.727120041847229
5027,1.5977071449160576,1.992483489215374
5028,-0.05431534722447395,-0.022112328559160233
5029,-0.24315717816352844,0.6650487780570984
5030,0.03854101896286011,0.13117283582687378
5031,-2.82408344745636,-2.3045265674591064
5032,-1.1407177075743675,-1.2131766378879547
5033,-5.233811587095261,-4.395505666732788
5034,1.1179799884557724,0.7579526156187057
5035,-0.0048446208238601685,0.09899673610925674
5036,-7.182473991531879,-6.96204087138176
5037,0.21931737664999673,0.4883524179822416
5038,-1.159544214606285,-0.736493706703186
5039,0.8777907736803172,1.593732977678883
5040,-0.05001714639365673,-0.009942777454853058
5041,0.012724192347377539,0.3593476521782577
5042,0.06199300289154053,0.18264314532279968
5043,-0.9094262272119522,-0.4918191432952881
5044,-0.03838275885209441,0.05881291255354881
5045,-0.05964375607436523,-0.03331511281430721
5046,-0.19202796835452318,-0.19266010727733374
5047,-0.0013758400455117226,0.023565310053527355
5048,0.7042263597249985,0.5147521942853928
5049,0.5457748100161552,0.1973806843161583
5050,-0.8112768679857254,-0.1238967776298523
5051,0.8413117080926895,1.3143017441034317
5052,-0.6130753755569458,1.3604449033737183
5053,-0.7251526564359665,0.0024970173835754395
5054,0.0025739261036505923,0.013357295058085583
5055,1.7990343326237053,0.2943311983253807
5056,0.19539391854777932,1.2241921410895884
5057,-9.305605173110962,-9.164083361625671
5058,0.3760091795120388,2.0627471341285855
5059,0.03363036457449198,0.5666254097595811
5060,0.03749717143364251,0.1261003848630935
5061,-2.0053346306085587,-1.766171395778656
5062,0.20270144939422607,2.5061748027801514
5063,-1.9119748277589679,-1.8002743571996689
5064,0.8054765835404396,0.9992208853363991
5065,-11.256369756534696,-11.189087316393852
5066,-3.106294814031571,-2.9593204855918884
5067,0.03705143183469772,2.4580729380249977
5068,0.16318169585429132,0.8285176937934011
5069,-0.67990188539261,-0.6728831799700856
5070,0.623847246170044,1.4470884799957275
5071,-0.0028207970535731874,0.010217253351584077
5072,-0.22258053300902247,-0.18006201460957527
5073,0.3113010749220848,1.1897932812571526
5074,0.03427326679229736,1.8215618431568146
5075,-0.10486122593283653,-0.10734469816088676
5076,-0.750863376291818,-0.6423920691013336
5077,0.354339599609375,1.9328666925430298
5078,1.6101157665252686,-0.1240689754486084
5079,-0.963151715695858,1.7415599822998047
5080,-0.1848840151214972,-0.16812357865273952
5081,-1.6433400865644217,-1.6039965935051441
5082,-0.861840007128194,-0.801812194287777
5083,-0.2322603315114975,0.8553063571453094
5084,0.06741484256463082,0.20437963308768303
5085,0.015323465690016747,0.03562509827315807
5086,0.1658964827656746,0.6538330242037773
5087,-0.8878143280744553,-1.0113013684749603
5088,-0.05192044307477772,-0.03973746299743652
5089,-0.009627356310375035,0.7750225747004151
5090,-2.1772750914096832,-1.7958801984786987
5091,0.3365965059492737,0.8757069280836731
5092,-0.2018469622125849,0.009997755289077759
5093,0.4377284049987793,1.7903883457183838
5094,-0.08061128586996347,0.03454474359750748
5095,-3.8250723481178284,-1.7955946922302246
5096,-0.09514813125133514,-0.14190327376127243
5097,-0.06479051313363016,0.019201695919036865
5098,-1.404005496762693,-1.2880164831876755
5099,0.1659557819366455,0.7472710013389587
5100,-0.004723412901512347,0.0008239736780524254
5101,-1.2390929460525513,-0.7144790291786194
5102,-0.37164496492187027,-0.3320821151137352
5103,-0.05532130449137185,-0.04485893435776234
5104,-0.15909490565536544,-0.08794956654310226
5105,-0.007712323218584061,0.15956388041377068
5106,0.05102536710910499,0.09310508030466735
5107,0.03728076571132988,1.4919908320298418
5108,-0.476857827976346,-0.1712881326675415
5109,-1.0415134774520993,-0.9958616010844707
5110,2.2292729826585855,1.6323114843980875
5111,0.20124706003116444,0.16841497394489124
5112,-2.4010482728481293,-2.0960426330566406
5113,-0.2952335327863693,0.5265419483184814
5114,-2.9915877343155444,-2.888936758041382
5115,0.35068942040379625,0.14016387790616136
5116,-0.6363648405531421,-0.6134077925235033
5117,-7.276695057749748,-6.965819239616394
5118,-0.03742329776287079,0.7923053428530693
5119,-6.227993182837963,-6.139961168169975
5120,1.1102317399345338,3.5758803910575807
5121,-4.182734355330467,-2.752014636993408
5122,3.6212002635002136,2.946986138820648
5123,-0.03776692599058151,0.24334561824798584
5124,0.20098060369491577,0.6334117352962494
5125,0.08836608752608299,1.1222457997500896
5126,-0.007593679707497358,0.01501920260488987
5127,0.01283397059893332,0.13785685598855935
5128,0.07493523508310318,0.17350221425294876
5129,0.011801183223724365,1.041912641376257
5130,-1.6657558750011958,-1.6428175866603851
5131,-2.7728539505042136,-2.7767207629512995
5132,0.12392101233126596,0.1569605225813575
5133,-0.2550962623208761,-0.24625321850180626
5134,-0.0050221942365169525,2.1579169929027557
5135,0.26468008756637573,0.015816450119018555
5136,-0.019752206280827522,0.015942271798849106
5137,-5.5417914390563965,-4.68790078163147
5138,-1.800860428251326,-1.5912882089614868
5139,-6.031564451754093,-5.574100315570831
5140,-8.710273675620556,-7.721649408340454
5141,-0.698277086019516,-0.7070095092058182
5142,-2.4738438739441335,-2.439072724431753
5143,0.016590408282354474,0.44591227103956044
5144,-0.8169438992918003,-0.8147980710491538
5145,0.06212473288178444,0.5996664948761463
5146,0.32756008533760905,0.41139428643509746
5147,-0.8000450091494713,-0.7868089927360415
5148,-0.30921223759651184,-0.2650054320693016
5149,-0.009014222770929337,-0.03192342538386583
5150,-0.18931508178502554,-0.15250028669834137
5151,-1.8234233078546822,-1.8199461069889367
5152,0.940403669141233,3.8709821393713355
5153,0.6533718481659889,0.08536096662282944
5154,-0.011236856691539288,0.041814664378762245
5155,-0.3485789718106389,0.158677875995636
5156,-0.12202687526587397,-0.09012392535805702
5157,-0.07305451575666666,-0.005469925701618195
5158,-0.025505222380161285,0.44906651973724365
5159,-2.6058365411881823,-2.5909343333914876
5160,-4.967071369290352,-4.990628570318222
5161,0.03249039314687252,2.67005374468863
5162,-12.330542333889753,-12.275985278189182
5163,1.8934486731886864,2.5027122125029564
5164,0.006057352235075086,0.2091373972943984
5165,0.07819655851199059,0.8691278727419558
5166,-1.6775070549920201,-1.66788250207901
5167,-0.5886250745425059,-0.583867191337049
5168,2.4264566898345947,3.6386497020721436
5169,-1.6358896811725572,-1.6313675348646939
5170,0.15466352086514235,0.2338615832850337
5171,-2.151247575879097,-1.823387771844864
5172,0.010372131131589413,0.029026060365140438
5173,-0.25533274561166763,1.2872831225395203
5174,0.10656680725514889,0.22721694968640804
5175,-3.6867541720857844,-3.4749094545841217
5176,-1.9340875018388033,-1.7623186111450195
5177,0.06902934768004343,1.4103769228677265
5178,-0.13082828558981419,0.0037330538034439087
5179,3.9585521444678307,3.8434608206152916
5180,-0.4562191367149353,-0.23976492881774902
5181,-0.13757950067520142,1.3518187403678894
5182,0.14376967772841454,0.21647847816348076
5183,0.03161038807593286,0.21940732351504266
5184,0.34296686947345734,1.1055642515420914
5185,0.0246075838804245,0.055422134697437286
5186,0.182431213761447,0.2719300316821318
5187,0.10347446799278259,0.7706173956394196
5188,0.9679909646511078,0.9122110903263092
5189,-1.2948937267065048,-1.0250420272350311
5190,0.3712083511054516,0.6976997666060925
5191,1.4341089576482773,0.785803958773613
5192,-2.2947033997625113,-1.6307357549667358
5193,0.24357789754867554,1.5850126147270203
5194,0.6835942976176739,2.6711142770946026
5195,0.003886523889377713,0.05095319985412061
5196,0.8508449589426164,0.5794837867433671
5197,-3.9521930664777756,-3.7670408487319946
5198,0.29350476153194904,0.9008658695966005
5199,-2.4723556376993656,-2.4705790169537067
5200,0.05379426840227097,0.38870634499471635
5201,-0.15143275293849,-0.14719680324196815
5202,0.7989922165870667,1.8888450860977173
5203,-1.6207359954714775,-0.5630590915679932
5204,-0.08602438230082043,-0.05675066076219082
5205,-3.171922132372856,-1.4102649688720703
5206,-5.038092017173767,-4.9094782173633575
5207,-0.731543327216059,-0.7212191335856915
5208,-0.7520530223846436,-2.0026682019233704
5209,-0.047116318717598915,-0.03477221541106701
5210,3.6061023250222206,1.1701495423913002
5211,-1.5716416537761688,-0.025389432907104492
5212,-0.25770042232761625,-0.21538467332720757
5213,0.5914938375353813,1.4728053137660027
5214,-6.761072933673859,-6.42679762840271
5215,-0.07450698362663388,0.032643064856529236
5216,-0.47892803605645895,-0.4552481435239315
5217,0.004627455899026245,0.06614138785516843
5218,-1.9671298433095217,-1.9126818254590034
5219,-1.3142725750803947,-0.6123327612876892
5220,0.004601117805577815,0.10050910396967083
5221,-7.119348171458114,-7.114453068934381
5222,-0.14258766174316406,0.17865458130836487
5223,0.01700590923519485,0.13985680043788307
5224,-0.09533949661999941,-0.09575127344578505
5225,-9.563671105541289,-9.380018502473831
5226,0.006419633282348514,0.36231820727698505
5227,-12.245648154988885,-11.682088494300842
5228,-0.77326764119789,-0.7231884077191353
5229,-6.972416304051876e-05,0.05896301369648427
5230,-0.3351790698070545,-0.3270976198837161
5231,-0.47453429852612317,-0.19611528515815735
5232,-1.367548644542694,1.3349802494049072
5233,-0.8105474838957889,-0.7914739418774843
5234,-0.7538172453641891,-0.6131058633327484
5235,-0.11191795952618122,0.4889904111623764
5236,0.7654223102144897,0.7385511654429138
5237,0.5480662663467228,0.624938674736768
5238,-5.041824445128441,-4.767420828342438
5239,0.7857203483629291,1.7575001716661518
5240,-2.5549863828346133,-2.4476180374622345
5241,0.9462869390845299,0.17879120260477066
5242,0.07657179923262447,0.23454494716133922
5243,-0.1877666972577572,-0.03161610662937164
5244,-1.6553317457437515,-1.4919971525669098
5245,-4.048724368214607,-3.074446201324463
5246,0.8280881345272064,3.2960523068904877
5247,0.37674975395202637,0.2892221212387085
5248,0.803268913179636,0.6547599472105503
5249,-0.2082285163924098,-0.05069456994533539
5250,0.01910310983657837,0.029788315296173096
5251,-3.4560699462890625,-2.828883171081543
5252,-3.193861994892359,-3.097680412232876
5253,0.030687977152410895,0.04942940972978249
5254,-0.7264444231987,-0.6796799600124359
5255,0.38273442164063454,1.40856346860528
5256,-6.668985388765577,-6.653331834822893
5257,-0.10361116006970406,0.38078857958316803
5258,0.22340719401836395,0.3013104051351547
5259,0.07746772856626194,0.14439522863540333
5260,0.1255264524370432,0.03703186847269535
5261,-4.077606588602066,-4.102726314216852
5262,1.2662826180458069,2.5272307991981506
5263,-0.016288758255541325,0.04121634177863598
5264,-0.7589014079421759,0.10016918182373047
5265,-0.06801756075583398,-0.029791798442602158
5266,0.501298830495216,0.8919826602796093
5267,-0.05354990394698689,-0.05141489626839757
5268,0.5922842831350863,0.41751681873574853
5269,-4.125697585870512,-4.122676135506481
5270,-2.7684080824255943,-1.7429487705230713
5271,0.2835879921913147,0.42714494466781616
5272,-0.20629716664552689,0.08636263012886047
5273,-3.9336815178394318,-3.8071025013923645
5274,0.02408921718597412,0.40754007548093796
5275,-1.0240079164505005,-1.3582960963249207
5276,-0.3712965361773968,-0.3360719084739685
5277,0.07371842651627958,0.06881218939088285
5278,3.3382124081254005,1.676324523985386
5279,-0.021883217617869377,7.992610335350037e-05
5280,-3.3910495615564287,-3.246197536587715
5281,1.841494858264923,2.478631317615509
5282,0.09686548728495836,0.4113156320527196
5283,-0.6218379298225045,-0.5769718736410141
5284,-3.6584235429763794,-2.130868673324585
5285,-5.220403408631682,-5.094121932983398
5286,-0.3356570452451706,0.7881714701652527
5287,-0.30736582539975643,-0.31502813287079334
5288,-3.8423627503216267,-3.8531360011547804
5289,-0.4528149012476206,-0.4405109155923128
5290,0.03543681019800715,0.24406611287849955
5291,-0.992656983435154,0.7697169780731201
5292,-0.2169279046356678,-0.12927275151014328
5293,0.75088319927454,1.0107890143990517
5294,-0.0004551561439711804,0.0013642267440445721
5295,1.6532837277336512,1.2794252758903895
5296,-0.8809629785828292,-0.7930458411574364
5297,-0.011168934404850006,0.19991685077548027
5298,-0.2369791281525977,-0.15155572444200516
5299,-4.660840919241309,-4.2689701318740845
5300,-6.682863213121891,-6.61580316722393
5301,-0.8616098876809701,-0.8557488261722028
5302,-0.42964842170476913,-0.28349238634109497
5303,0.06511541840154678,0.924865219858475
5304,-0.07962659932672977,0.10179700702428818
5305,0.3476886674761772,2.000846914947033
5306,0.4409564398229122,1.6305839084088802
5307,-0.8286094665527344,-0.02351236343383789
5308,-2.6206194513943046,-2.6007050704210997
5309,-0.2780156824737787,-0.09910863637924194
5310,0.9701246619224548,2.405475676059723
5311,-0.5213949698954821,-0.4942001849412918
5312,0.11303768400102854,1.0945551181212068
5313,-3.880511399358511,-3.800684832036495
5314,-0.2949608117341995,-0.12183079123497009
5315,-1.793034516274929,-1.758818194270134
5316,0.01694441121071577,0.123284793458879
5317,-0.11152011156082153,0.2861315608024597
5318,-0.7937703132629395,0.9885227680206299
5319,-1.4955409616231918,-1.293631136417389
5320,-3.301011625677347,-3.3225710382685065
5321,0.03863270825240761,0.5369802775094286
5322,0.07288850846134665,0.4636965394242907
5323,0.22722845035605133,0.28040817636065185
5324,-0.19993726280517876,-0.1782192923128605
5325,0.03278574347496033,0.4414813369512558
5326,-0.33323867595754564,-0.1899629384279251
5327,-1.3104815483093262,-1.5400118827819824
5328,-0.699811153113842,-0.3020249605178833
5329,0.452035129070282,0.5851849317550659
5330,5.108785374206491,6.646832211059518
5331,1.488891363143921,2.536771297454834
5332,0.43971075117588043,0.0819660872220993
5333,0.6721724281087518,2.3165094861760736
5334,-0.8602931797504425,-1.015988364815712
5335,-2.4494811184704304,-2.4573668017983437
5336,-0.044696885568555444,-0.04068232048302889
5337,-0.14428865257650614,-0.13984663225710392
5338,0.049953200039453804,0.3888264113338664
5339,0.026824310421943665,0.3715633749961853
5340,-0.060832529328763485,0.6073224917054176
5341,-0.01421845960430801,0.1015552468597889
5342,0.13883712328970432,0.16025897301733494
5343,0.547513609752059,2.937519973143935
5344,0.11840765178203583,3.660350739955902
5345,-0.047209983225911856,-0.03363078832626343
5346,-0.17282636467461998,-0.17073287651874125
5347,-0.8819863796234131,1.0227770805358887
5348,2.5935813155956566,3.6809078422375023
5349,-2.2804200783139095,-2.2707898803055286
5350,0.7639438044279814,2.3126838337630033
5351,-5.743417924735695,-5.721672462299466
5352,-0.5743361115455627,-0.4636646807193756
5353,-3.1268192828574684,-3.0986357890069485
5354,0.08159984027952305,0.3102234316429531
5355,-0.24593587964773178,0.01402631402015686
5356,-0.44907592982053757,-0.5084420144557953
5357,0.5593141913414001,0.4644816517829895
5358,0.004346323417848907,0.06975307663378771
5359,-4.032907128339275,-4.032689238199964
5360,0.1312803030014038,0.20317506790161133
5361,-3.9393056333065033,-2.079366683959961
5362,-1.6676618084311485,-1.6239668726921082
5363,-1.5271098613739014,-1.594199001789093
5364,-7.702485414221883,-5.603195667266846
5365,-0.6183840436860919,0.11886417865753174
5366,1.8593336045742035,1.1777672469615936
5367,-0.0444244472309947,0.12378814443945885
5368,0.3770025372505188,3.6028950214385986
5369,0.28616333939135075,1.2354779336601496
5370,0.7121775448322296,1.2088017761707306
5371,1.8776108399033546,0.798775888979435
5372,-5.383754374459386,-5.258466154336929
5373,-1.8036118932068348,-1.4605700969696045
5374,-0.5914670899510384,-0.6107019782066345
5375,-6.168525695800895,-6.168494701880263
5376,1.2806029319763184,0.9620370864868164
5377,-0.3435385376214981,-0.2362266331911087
5378,-1.3907762573799118,-1.356969129294157
5379,-0.14800381660461426,-0.42570245265960693
5380,-3.7008295003324747,-3.5647210627794266
5381,-3.1434082090854645,-2.6400726437568665
5382,-2.473319888114929,-2.290658175945282
5383,-0.24838829040527344,-0.25464940071105957
5384,-3.7363095032051206,-3.1319304704666138
5385,-0.33922370872460306,-0.3257880061864853
5386,-1.2468773052096367,-1.175057277083397
5387,-0.8699324675835669,-0.8176194317638874
5388,-0.10559936799108982,-0.104351770831272
5389,0.0959380513522774,0.4539308345410973
5390,-0.1487555456114933,-0.14398813946172595
5391,0.46675338223576546,1.8957938738167286
5392,-0.525928433984518,-0.42057937383651733
5393,0.3032839950174093,0.4186269398778677
5394,0.022227743465919048,0.37400170956971124
5395,-0.11220347182825208,0.05758247524499893
5396,-5.280052420595894,-5.278946826583706
5397,-3.989615872502327,-3.816812127828598
5398,-5.878291924716905,-5.856090376153588
5399,-3.240583464503288e-05,0.012952689838130027
5400,-0.9277475618873723,-0.9046250376850367
5401,0.08169280030415393,0.1922452081053052
5402,0.4696608423255384,1.92269449820742
5403,-0.0355415865778923,0.03377716988325119
5404,1.4634827540721744,2.195140259107575
5405,-3.738977234606864,-3.7363755700644106
5406,0.09773663990199566,0.24136312119662762
5407,0.8145754486322403,0.02485356479883194
5408,-0.5412267448482453,-0.5380925852805376
5409,0.2430542530491948,0.9037199737504125
5410,-0.10833449009805918,0.10748935490846634
5411,-5.1183828606735915,-5.086413808166981
5412,-2.3109958171844482,0.5824401378631592
5413,-4.573207430541515,-4.487034909427166
5414,-1.0984558388590813,-0.5740877985954285
5415,-0.6870999187231064,-0.6821569222956896
5416,-0.03506327129434794,0.025065291672945023
5417,-0.7515455484390259,-0.6550127565860748
5418,1.5160481706261635,2.9995617642998695
5419,0.03911519795656204,-0.03775835409760475
5420,-0.010509472245757934,-0.007059520110487938
5421,0.06385502219200134,0.06472058594226837
5422,0.1057895259000361,1.673841601703316
5423,-2.961895927786827,-2.4508689641952515
5424,-0.27423980851017404,-0.19248103350400925
5425,0.0004549134464468807,0.01003835626761429
5426,-3.3349533528089523,-2.912308692932129
5427,-0.37741371989250183,-0.3923930376768112
5428,0.05156388133764267,0.5534256473183632
5429,-0.06144644063897431,-0.05610824376344681
5430,0.014417139464057982,0.9611202586675063
5431,0.4911470841616392,0.8960059117525816
5432,-0.20533268502913415,-0.19316384382545948
5433,-0.8636999130249023,-0.3115006685256958
5434,0.46571729704737663,0.9113520793616772
5435,-1.8738921619951725,-1.8052998781204224
5436,-1.0454957534529967,-1.0437579350546002
5437,2.3616984710097313,2.5373912677168846
5438,1.7435069978237152,2.6917704045772552
5439,0.006165690399939194,0.026389583625132218
5440,-0.21604934334754944,0.24634677171707153
5441,0.8763163574039936,1.6270647533237934
5442,0.3093996047973633,0.8056409358978271
5443,-0.02954504820809234,-0.024634205270558596
5444,-3.0688079595565796,-1.3046680688858032
5445,-1.206560235703364,-1.1174053400754929
5446,-1.8893135786056519,-1.1189889907836914
5447,0.268743809312582,1.1912503503262997
5448,-1.879006079689134,-1.8704314138740301
5449,-0.04372464492917061,0.14765992388129234
5450,0.04462673875968903,0.05130878079216927
5451,-4.653418496251106,-4.069411993026733
5452,-4.00846004486084,-0.40716123580932617
5453,1.507573638111353,2.197176966816187
5454,0.16850109957158566,0.7063963618129492
5455,-0.030696004629135132,0.3992454782128334
5456,-0.24482640251517296,0.3391228914260864
5457,0.008463672369089181,0.17844684422698265
5458,-0.32756591242650757,-0.2993873804807663
5459,-7.792005360126495,-7.581844210624695
5460,0.1004703757353127,2.8976726052351296
5461,-0.0050340627785772085,-0.0024644602090120316
5462,-0.6153676230460405,0.05454421043395996
5463,0.6917319260537624,0.6743730269372463
5464,-0.05705615098122507,0.16194193810224533
5465,1.2345361709594727,1.3225407600402832
5466,-0.37131562147988006,-0.3506296891719103
5467,-3.718255877669435,-3.7056857803836465
5468,-0.480307912803255,-0.45765965059399605
5469,-0.1155005544424057,1.1119647026062012
5470,0.5249790656380355,1.9437698828987777
5471,-0.872322978451848,-0.8861362952739
5472,-3.0474621802568436,-2.455912470817566
5473,0.0100373774766922,1.266513615846634
5474,-0.2938839049602393,-0.26981616392731667
5475,-0.6663647592067719,-0.007232367992401123
5476,0.006942765787243843,0.6863340530544519
5477,-9.586231306195259,-8.43858551979065
5478,0.010484095240826719,0.40154553441971075
5479,-0.001505160762462765,0.13122998969629407
5480,-0.06157301599159837,-0.004058666527271271
5481,-1.2779983878135681,1.1970258951187134
5482,-0.1368996943347156,-0.12473185546696186
5483,-1.152710199356079,-1.0069667100906372
5484,0.00779986337875016,0.0726815169036854
5485,-9.576110363006592,-8.763577938079834
5486,0.2948721647262573,3.021266222000122
5487,0.10271481052041054,0.11619104817509651
5488,-0.12278817663900554,0.470507487654686
5489,0.48591971397468114,0.9184250235564377
5490,-3.938788890838623,-5.768824100494385
5491,-0.27757114626001567,-0.04943680763244629
5492,0.08526492863893509,0.12748046964406967
5493,-12.611084254866,-12.590083602815866
5494,-3.0106639564037323,-2.968868762254715
5495,1.1801036628894508,2.152089241426438
5496,-0.032714140601456165,0.006722569465637207
5497,-6.3791115283966064,-6.586727201938629
5498,-5.308792848140001,-5.289102263748646
5499,-2.1178379525081255,-2.102301385253668
5500,2.3196600675582886,3.3532220125198364
5501,-1.4631333816796541,-1.4415713027119637
5502,0.06733473434360349,1.8297086958518776
5503,0.004550125449895859,0.6091884896159172
5504,-0.8789870142936707,-0.967172384262085
5505,0.017109058098867536,0.01643521268852055
5506,0.39288734644651413,2.839398942887783
5507,-0.17107748263515532,-0.1254766434431076
5508,0.19223607331514359,0.8421867564320564
5509,-0.21900428693334106,-0.14401549845933914
5510,-0.016309525817632675,-0.007695291191339493
5511,0.4174037608318031,0.385736885946244
5512,-1.317895894870162,-1.0519710779190063
5513,-1.4151062071323395,-1.2781121283769608
5514,-1.4829719066619873,-1.1066936254501343
5515,-1.5941466689109802,-1.8758165836334229
5516,0.4192095696926117,0.9452607333660126
5517,0.3825812938666786,0.3855063322043861
5518,2.404321625828743,2.954597905278206
5519,-0.22613566927611828,-0.1318504363298416
5520,-0.741233095061034,-0.6177227944135666
5521,-0.2656452658720809,-0.25537904165685177
5522,-0.2918577045202255,-0.3319859877228737
5523,0.2746590282768011,1.7513221111148596
5524,-2.3529870696365833,-2.062896251678467
5525,0.07174046477302909,0.10183370998129249
5526,-3.1198158264160156,-3.1197397737778374
5527,1.3733821511268616,2.290837824344635
5528,-0.21167416870594025,-0.13866937160491943
5529,0.4457017183303833,0.5922386646270752
5530,-0.48198953544488177,-0.4667804501950741
5531,-2.595644826069474,-2.525157004594803
5532,-0.018119819462299347,0.22720005735754967
5533,-5.765535831451416,-6.263493180274963
5534,-0.5200866051018238,-0.46836624667048454
5535,-0.1951052897493355,-0.1936330224853009
5536,-0.7215506434440613,0.1513860821723938
5537,-0.7502313610166311,-0.4826790988445282
5538,2.1522368490695953,4.474658399820328
5539,0.04313560179434717,0.23145617893896997
5540,-2.7782975612208247,-2.718904100358486
5541,-0.0850938487383246,-0.07747219316661358
5542,-2.681372858583927,-2.367892026901245
5543,-4.103907823562622,-3.851975202560425
5544,-0.4760676035366487,-0.46546787954866886
5545,0.23834318108856678,2.2801583129912615
5546,-0.1769288331270218,2.9249362349510193
5547,-0.005155235528945923,0.4189225435256958
5548,-2.7600853816838935,-2.708552047610283
5549,-4.672354631125927,-4.5295358300209045
5550,-0.412799596786499,-1.7287235260009766
5551,2.617808699607849,2.442376494407654
5552,-0.0002437282382743433,0.11072512014652602
5553,0.005811372888274491,0.255242382758297
5554,-0.507881285622716,0.03404957056045532
5555,-0.0012144807263894108,-0.0007041572243906558
5556,-0.009039579017553478,0.07890025060623884
5557,0.1908332483144477,0.06911308330018073
5558,-0.5361327910795808,-0.5062030032277107
5559,-0.5675601959228516,-0.4380319118499756
5560,-0.047438629902899265,0.5292795412242413
5561,0.22718481346964836,1.8019122891128063
5562,1.117428183555603,3.2031160593032837
5563,-0.7769645890221,-0.5862117409706116
5564,1.7375240325927734,2.5247390270233154
5565,0.19492222578264773,0.7540272346232086
5566,-0.14080108143389225,0.2505309283733368
5567,-0.017597615427803248,-0.006341398693621159
5568,0.45828492322470993,0.35817248502280563
5569,1.4786837573628873,3.965320634422824
5570,0.3795691058039665,0.12524277716875076
5571,-0.044821128249168396,-0.0005159005522727966
5572,0.02615271881222725,0.06891888380050659
5573,0.00037934863939881325,0.07263075117953122
5574,-2.5422147810459137,-2.489609107375145
5575,0.012301992159336805,0.06508838152512908
5576,0.08716320432722569,0.18369599618017673
5577,-5.423556139343418,-4.670962989330292
5578,0.27496856451034546,1.2128996849060059
5579,-0.004923922824673355,0.02992782136425376
5580,0.24791015710798092,0.5611958506342489
5581,-0.016469500958919525,1.0710464604198933
5582,0.6783568002283573,2.295591924339533
5583,0.005101548507809639,1.5250440835952759
5584,-0.12946816650219262,-0.11358387768268585
5585,2.732096329331398,3.629057541489601
5586,0.7971325349062681,2.111544771119952
5587,0.36040374636650085,1.9977592527866364
5588,-0.0034728730097413063,0.0063972631469368935
5589,-5.705530944978818,-5.697705339640379
5590,-4.2091385424137115,-4.231386259198189
5591,1.3211803592857905,0.500971213739831
5592,0.038203434174647555,0.08851491389214061
5593,-1.0498916506767273,-1.668648511171341
5594,-2.6983799934387207,-2.682727098464966
5595,-0.0008458986994810402,0.01767708151601255
5596,2.0943514704704285,3.097303330898285
5597,-4.22932677809149,-4.224364205263555
5598,0.05123750120628756,0.19512933492887896
5599,-0.0002788372221402824,0.001747363421600312
5600,-1.3648495376110077,0.0441819429397583
5601,1.0878236889839172,2.9949727654457092
5602,-0.21892283111810684,1.6279492378234863
5603,-0.16824278235435486,0.034749507904052734
5604,0.02173415757715702,0.08625342883169651
5605,-0.20894203335046768,-0.1369517594575882
5606,-0.0020405948162078857,0.13413213565945625
5607,-0.10027742385864258,0.10356196761131287
5608,0.342996321618557,1.6517594084143639
5609,-7.574443468402023,-7.561812083236873
5610,0.1665740730240941,0.5459749074652791
5611,0.9453890323638916,2.81081223487854
5612,-1.1738552153110504,-0.7510414123535156
5613,0.024707694770768285,0.30109324981458485
5614,-4.178924590349197,-4.142955958843231
5615,-9.320599216967821,-9.230556525290012
5616,-0.3685269574052654,-0.2960274890065193
5617,-1.3921419978141785,-0.929512083530426
5618,-0.08597519250633923,-0.08410643832758069
5619,-1.6421672118012793,-1.6358956028707325
5620,-2.5943609829992056,-2.2838013768196106
5621,-0.02872869372367859,1.383939266204834
5622,-5.117174165789038,-4.6107518672943115
5623,-0.018105069641023874,0.037838250398635864
5624,0.5619911961257458,1.709963720291853
5625,-2.5980759491212666,-2.474366933107376
5626,1.0274277925491333,3.5136947631835938
5627,0.8557541019981727,1.5411457665031776
5628,-3.3855892457067966,-2.752971887588501
5629,0.3394754156470299,1.2619680687785149
5630,1.2590676099061966,2.209846332669258
5631,-0.0010045128874480724,0.010212772758677602
5632,-1.3676710166255361,-1.3650946342386305
5633,-6.8818682581186295,-6.73374542593956
5634,-0.0021617849124595523,0.007357414113357663
5635,-1.4460555911064148,0.15242815017700195
5636,-0.0011686887592077255,0.08368711173534393
5637,-5.134768106043339,-4.978602111339569
5638,-1.290139451622963,0.1773296594619751
5639,-3.1949346135370433,-3.160141859203577
5640,0.12071532011032104,0.608587920665741
5641,0.33015284687280655,2.6820444837212563
5642,-8.795444660820067,-8.69324342906475
5643,-0.019626909866929054,0.025371279567480087
5644,-3.7338406443595886,-2.507410407066345
5645,-0.3474578857421946,-0.34740781909931684
5646,-0.5145652294158936,1.6805317401885986
5647,-0.2301151230931282,0.3404095768928528
5648,-2.01298308740661,-2.0080722444690764
5649,-0.08565343683585525,-0.055859699845314026
5650,-0.9598893036891241,-0.8171206563711166
5651,-2.6053373888134956,-2.5922881588339806
5652,0.6543382555246353,0.648324266076088
5653,-3.151673454369302,-3.1277466285973787
5654,0.11154797859489918,0.08651345409452915
5655,0.9222699404072046,0.48302024605982297
5656,0.29496651887893677,0.08185146749019623
5657,-0.7773657292127609,-0.10335010290145874
5658,-0.12192193837836385,-0.09489988163113594
5659,-3.5501004373654723,-3.47904472053051
5660,-0.0003788927679124754,0.00012022885493934155
5661,-0.3985409545712173,-0.35874179378151894
5662,-1.2849825099110603,-1.1201393604278564
5663,0.06725878547877073,1.0781644014641643
5664,-2.1330008804798126,-1.7710753679275513
5665,-1.0771243658382446,-1.043994527310133
5666,0.10875758249312639,0.35053244698792696
5667,-1.6372421272099018,-1.5284738838672638
5668,0.002485506294760853,0.014544382982421666
5669,-1.6816303543746471,-1.2015588879585266
5670,-0.27887190505862236,-0.2459551878273487
5671,3.0920692328363657,3.0441184882074594
5672,-5.293033128604293,-5.219713620841503
5673,0.12532691622618586,2.817078470834531
5674,0.15550512075424194,1.9447988867759705
5675,-0.6882443428039551,-0.7353401184082031
5676,-4.358342312276363,-4.123458445072174
5677,-2.2873969972133636,-0.9556500911712646
5678,1.490118995308876,1.0263005644083023
5679,1.0905725955963135,0.0019478797912597656
5680,0.14435026166029274,3.914462299318984
5681,1.2435876727104187,2.116884768009186
5682,-2.923642113804817,-2.6699634194374084
5683,0.12786163622513413,0.20896545285359025
5684,0.02530627977102995,0.01798200700432062
5685,0.15348958992399275,0.7287489774171263
5686,-0.2580067217350006,0.7983889579772949
5687,0.018127809278666973,0.22915983106940985
5688,0.39841803908348083,2.1850593984127045
5689,-6.903351782122627,-6.850077278912067
5690,0.016624602489173412,0.0710866404697299
5691,0.007157348096370697,1.2510768100619316
5692,0.054122552275657654,1.3769241571426392
5693,-0.5575266443192959,0.05240529775619507
5694,0.11688179077464156,1.4309673413808923
5695,0.021965086518321186,0.18146294174948707
5696,-7.053051829338074,-6.497883200645447
5697,-2.952735684812069,-2.8051863312721252
5698,0.0015728012659792512,0.04966073855769082
5699,1.0622645705007017,1.0992342322133482
5700,0.24281320779118687,0.6768041035393253
5701,0.4980025142431259,0.34659986197948456
5702,-0.14056529104709625,0.3976169526576996
5703,-0.00027854726249643136,0.0009060231095645577
5704,-4.790660051163286,-4.788151452317834
5705,-0.31726475805044174,-0.31771664042025805
5706,0.06110874563455582,0.18906641006469727
5707,-0.023594185709953308,0.20927206426858902
5708,1.4660410999204032,2.3362791656400077
5709,-4.743004322052002,-3.8400535583496094
5710,0.07062687761390407,0.14931719041669567
5711,-3.7775200717151165,-3.6466866731643677
5712,-0.18080218037357554,-0.1538194976747036
5713,-8.298352722078562,-8.280602028593421
5714,-0.6775863468647003,-0.040661633014678955
5715,-0.31024599075317383,0.670170247554779
5716,-2.2988502914085984,-2.2797967605292797
5717,-0.4837130308151245,-1.0979399681091309
5718,-0.006005018949508667,4.568124920129776
5719,0.20520982891321182,1.7284565940499306
5720,0.07521865237504244,0.07384825963526964
5721,0.073077910579741,0.18350731674581766
5722,-0.1773288268595934,-0.007711201906204224
5723,-0.6716817319393158,-0.6780102923512459
5724,0.10416430979967117,0.8128838017582893
5725,-2.127198233269155,-1.9590590745210648
5726,-0.007096499903127551,0.2608188074082136
5727,-0.09368380904197693,-0.11152589321136475
5728,-2.0932869912121532,-2.0848855786025524
5729,0.014867675301502459,0.10012336615181994
5730,0.24202998902183026,1.7436976375756785
5731,-0.10274528316222131,-0.08549766428768635
5732,0.25984054431319237,0.8134010396897793
5733,-2.713933966588229,-2.6553551703691483
5734,-4.690539214760065,-4.648675911128521
5735,-0.11190454731695354,-0.08212386071681976
5736,1.444856345653534,2.608439862728119
5737,1.7637931406497955,0.8556154072284698
5738,-0.06794694811105728,0.0072689056396484375
5739,-0.0036718964111059904,-0.001672863494604826
5740,0.6581451708916575,0.6524516756180674
5741,-0.559760469943285,-0.5212753564119339
5742,-3.6973140130285174,-3.3021554946899414
5743,0.0026405081298435107,0.17809098075667862
5744,0.044348366325721145,0.5053928007837385
5745,0.026295474730432034,0.14041659329086542
5746,-1.0287993056699634,-0.9922138974070549
5747,-0.10968922451138496,0.15048035979270935
5748,0.03248875318968203,0.4213043238123646
5749,-0.08998013031668961,0.0009421482682228088
5750,-0.8311769906431437,-0.7656124010682106
5751,-0.06286748382262886,-0.030660565942525864
5752,0.0854594400152564,1.230475059710443
5753,0.008329051546752453,0.03578003961592913
5754,-1.009257510304451,-0.4884822964668274
5755,-0.4295102134346962,-0.4148244559764862
5756,0.10957565903663635,0.22762423753738403
5757,-4.617994129657745,-4.943576008081436
5758,-2.40634423494339,-2.620659902691841
5759,-2.2958970814943314,-2.1256634294986725
5760,-8.01753918081522,-7.722605109214783
5761,0.0005175070837140083,0.12958539836108685
5762,-0.21420734375715256,0.3197401165962219
5763,0.0001787435612641275,0.002116315590683371
5764,-0.05218172958120704,-0.03980041574686766
5765,0.014156996156089008,0.3426376598654315
5766,-0.036565647926181555,0.9577950313687325
5767,0.39436520636081696,1.2117898613214493
5768,-1.5847458988428116,-1.3430132865905762
5769,0.19955086335539818,2.3897239230573177
5770,1.1851983685046434,5.324039639905095
5771,-9.93284279765794,-9.83407536894083
5772,0.7259432040154934,1.605502363294363
5773,0.5401104055345058,1.9688799940049648
5774,-1.909942420636071,-1.9013023059815168
5775,1.4735337779857218,3.4576703594066203
5776,0.022256628784816712,0.4087517943116836
5777,-1.4068374634180145,-1.4055881074164063
5778,-0.7701820023357868,-0.4746681749820709
5779,0.003115431492915377,0.17377068204223178
5780,-0.31114539317786694,-0.30777099914848804
5781,-0.6761977077294432,-0.6580470334738493
5782,0.47074436250841245,0.731032899057027
5783,0.5538510493934155,0.975059013813734
5784,-0.0008707046508789062,3.5579458475112915
5785,-0.11407457664608955,0.07068800926208496
5786,-2.9540664658416063,-2.4606077075004578
5787,-0.25184708507731557,-0.22063177451491356
5788,-9.682671335205669,-9.663513889536262
5789,0.100766122341156,0.7215021699666977
5790,-0.5881938636302948,-0.3438965082168579
5791,0.2032878688769415,0.23844791867304593
5792,-1.4175360211993393,-1.4175069358025212
5793,0.3486837148666382,1.6869414448738098
5794,0.4727797508239746,1.9718574285507202
5795,-0.027171481400728226,-0.01586945727467537
5796,-0.051181929200538434,-0.046063277404755354
5797,-0.015370892127975821,0.06169215962290764
5798,-0.0008965024244389497,-0.0005338249611668289
5799,-3.4796426817774773,-3.320811688899994
5800,-3.2011923793870665,-3.1987841026857495
5801,-0.6620896758395247,-0.6388833001255989
5802,-2.397496050223708,-2.2337019592523575
5803,0.84560317069554,0.5986999896194902
5804,-0.28862205147743225,0.11741495132446289
5805,-0.5169608294963837,-0.07444512844085693
5806,-1.4798960275948048,-0.8392558693885803
5807,-0.2169719785451889,-0.2971547544002533
5808,-1.7439117282629013,-1.1858643293380737
5809,-2.0538442730903625,-2.4157785773277283
5810,-0.023410935886204243,-0.012336920946836472
5811,0.13070664601400495,4.174966417718679
5812,-0.0024359358940273523,0.12914634263142943
5813,-0.13840864738449454,-0.011807829141616821
5814,-0.0010219961404800415,0.15505996346473694
5815,-2.7026856411248446,-2.5230133086442947
5816,-4.027432173490524,-3.6346898674964905
5817,0.05438047298048332,0.29572021984313324
5818,-9.161005501868203,-9.112170249223709
5819,-0.6524324845522642,-0.34058481454849243
5820,0.08889542520046234,0.23066814243793488
5821,-2.178167182020843,-2.0078687220811844
5822,-4.468441277742386,-4.399467453360558
5823,0.0671737000811845,0.2598776698578149
5824,0.009466661605983973,0.12578569212928414
5825,-0.04815581254661083,0.17401187121868134
5826,-0.017755095846951008,0.10172749496996403
5827,-2.1605106107890606,-2.06428462266922
5828,0.00012551867303045583,0.0020001051238978107
5829,-0.23694831132888794,0.031734585762023926
5830,-1.2406117031350732,-1.1387954652309418
5831,0.4196180636063218,0.8441888922825456
5832,-0.02830914268270135,0.02529403567314148
5833,1.6388297909870744,2.2099927300587296
5834,-0.6703595444560051,-0.22364965081214905
5835,-2.572641372680664,-0.4717419147491455
5836,-3.85989854708896,-3.8469098024070263
5837,-0.09500835463404655,-0.09063040092587471
5838,-2.17204487323761,-1.8979336023330688
5839,-0.34125509206205606,-0.12371450662612915
5840,-6.255963565308775,-6.2535357270389795
5841,-0.7551789153367281,-0.5849081426858902
5842,0.09234058856964111,0.46374189853668213
5843,0.877289243042469,0.9152295663952827
5844,-2.7300780452787876,-2.4744568467140198
5845,0.33831721544265747,0.42452090978622437
5846,1.2964413166046143,0.7281465530395508
5847,-4.465712822973728,-3.294874429702759
5848,-0.6346799946622923,-0.6001923643052578
5849,1.3776992559432983,1.0022343397140503
5850,-0.025367695838212967,0.03150002099573612
5851,0.12128772772848606,0.4528550002723932
5852,-0.6915891859680414,-0.15361905097961426
5853,-0.01597688067704439,0.12458658963441849
5854,2.0247255563774615,3.1874619722404987
5855,-0.3815993438474834,0.014362096786499023
5856,-8.409246103838086,-8.303980961441994
5857,0.10936379316262901,0.21186130377463996
5858,-0.3044771272689104,-0.306758314371109
5859,-3.176069788634777,-3.1503489539027214
5860,0.00030011634407856036,0.006816176553911646
5861,0.18436679663136601,1.9331019264645875
5862,-0.2442526244558394,-0.13590048998594284
5863,0.8922547101974487,2.4399651288986206
5864,3.0976498499512672,1.3333890810608864
5865,-6.07093358039856,-5.582589268684387
5866,1.408783696591854,2.57631304115057
5867,1.0479357242584229,-0.09727856516838074
5868,-0.8326236680150032,-0.4713602662086487
5869,-0.40828433632850647,-0.3886408731341362
5870,0.04686322063207626,0.6110837161540985
5871,0.41292946226894855,1.3614716697484255
5872,0.526799201965332,1.74880850315094
5873,0.013684027828446688,0.9902030229570187
5874,-2.328619956970215,-1.4518893957138062
5875,-0.8857237276388332,-0.8807355365715921
5876,0.26182572144898586,0.528416763729183
5877,-0.2863617092370987,1.7103374004364014
5878,-0.09604237973701402,-0.08813392277806997
5879,-0.016754372001742013,0.13693769089877605
5880,-6.670765876990117,-6.656205667182803
5881,-0.7719232048839331,-0.7547838687896729
5882,0.0009159771725535393,0.026213258504867554
5883,-3.9473806396126747,-2.6772353649139404
5884,1.06622145883739,1.7632903885096312
5885,-0.001239005363686374,0.003046183963306248
5886,2.4681213349103928,3.3737061470746994
5887,0.5561056882143021,0.16870103776454926
5888,0.015038297977298498,2.2571995086036623
5889,-0.811273270053789,-0.7532130405306816
5890,-0.058380067348480225,0.39371156692504883
5891,-0.3579091876745224,0.07176938652992249
5892,0.05751141209839261,0.22372017849920667
5893,-2.627761721621937,-2.627262599999085
5894,0.15333756804466248,0.45658841729164124
5895,-0.079139985202346,-0.01999511569738388
5896,0.14185379212722182,0.15432865684852004
5897,-0.9516165554523468,-0.15366625785827637
5898,1.4329792195931077,0.9304737979546189
5899,-0.020092904567718506,0.15341921150684357
5900,0.019929677811887814,1.8046523338234692
5901,-1.189077187795192,-1.111232876777649
5902,-9.738704975054134,-9.7000114582479
5903,-1.1735506653785706,-1.0662005245685577
5904,-0.034457266330718994,-0.009858191013336182
5905,0.2534373998641968,1.621602475643158
5906,-2.060822904109955,-1.3554608821868896
5907,-0.02778565214248374,-0.002806134521961212
5908,-0.48475239239633083,0.6487373113632202
5909,-0.8145874058827758,-0.6790549904108047
5910,0.10238412395119667,1.4206186048686504
5911,-0.2885574549436569,0.6020206809043884
5912,-3.481208175420761,-2.810169816017151
5913,0.4498806372284889,1.028975285589695
5914,0.02437382936477661,0.8634704649448395
5915,-10.094736877828836,-9.823983311653137
5916,-1.7379209739156067,-1.7153429426252842
5917,0.21987857051499304,0.6489277494729322
5918,-3.2854081094264984,-3.182779774069786
5919,-2.9656755328178406,-1.3172471523284912
5920,-0.02420707419514656,0.007824927568435669
5921,0.1951864641159773,2.3664993476122618
5922,-0.35019076615571976,-0.02345302700996399
5923,-0.29621106781996787,-0.21423111855983734
5924,0.03280054032802582,0.10706624016165733
5925,0.0016010106774047017,0.05987262784037739
5926,-0.014158326433971524,-0.0013889390975236893
5927,-0.0030624116770923138,0.032768212258815765
5928,0.25176967680454254,0.7573095709085464
5929,-0.24011816270649433,-0.16645001620054245
5930,-0.07007890939712524,0.5376931428909302
5931,0.14789189118891954,0.7440001787617803
5932,-2.6679604798555374,-1.928529441356659
5933,-0.4865720570087433,-0.1777501404285431
5934,-3.525008653756231,-3.4448750391602516
5935,-6.853907562792301,-6.830362997949123
5936,0.42109616845846176,1.9829866513609886
5937,-0.4973785728216171,-0.4955543577671051
5938,-2.592805927619338,-2.573786359280348
5939,-0.026925697922706604,0.07496841251850128
5940,0.876180924475193,0.5357091799378395
5941,-0.3350963468255941,-0.2838190980255604
5942,-2.079974079504609,-1.9740486145019531
5943,1.0086041409522295,1.3144755084067583
5944,0.1274103552568704,0.4122166216839105
5945,-0.8290088772773743,0.04604315757751465
5946,-0.23544899001717567,-0.06835463643074036
5947,-0.0016314814565703273,0.013041503494605422
5948,0.5657624341547489,2.6671710945665836
5949,2.9229129450395703,4.670247425325215
5950,-0.1621538084000349,-0.16454993560910225
5951,0.007912422981462441,0.12237307567556854
5952,-3.0886588394641876,-2.8915703296661377
5953,-4.808494418859482,-4.413577735424042
5954,-2.2830641381442547,-2.239616170525551
5955,0.08293529599905014,0.8210292682051659
5956,1.0396115183830261,3.188044846057892
5957,-0.19616973400115967,0.6151140928268433
5958,-0.015695732086896896,0.03727825731039047
5959,0.004936837591230869,0.07424903102219105
5960,0.13123348355293274,-0.06747864931821823
5961,1.4219124875962734,0.9324843250215054
5962,-3.1511525325477123,-3.1375533882528543
5963,-0.33300839364528656,-0.14544777572155
5964,-0.7050310969352722,-0.06817799806594849
5965,-0.627969354391098,-0.6294125020503998
5966,-0.1194467544555664,1.5332252979278564
5967,-1.5425657629966736,-0.001987934112548828
5968,-2.3715474978089333,-0.6979787349700928
5969,-1.9760168492794037,-1.7540417909622192
5970,2.857048587378813,2.4829824729531538
5971,-1.040473073720932,-1.0265100449323654
5972,-3.0025582518428564,-2.6056704819202423
5973,0.3485489524900913,0.5900237001478672
5974,0.038553908467292786,0.1545337364077568
5975,-0.03136736713349819,0.09186188876628876
5976,0.05719029204919934,0.9695662413723767
5977,-5.4324172623455524,-4.778896987438202
5978,-5.465040475130081,-5.504782974720001
5979,-0.00016570091247558594,0.047881804406642914
5980,0.05740545503795147,0.5122107286006212
5981,-0.7934877305888222,-0.790251919766888
5982,-0.21728336811065674,-0.3686860203742981
5983,-1.4907288327813148,-0.7118875980377197
5984,-4.21611712872982,-4.178571134805679
5985,0.11023008450865746,0.19989366456866264
5986,0.49120281636714935,1.660869225859642
5987,-0.8135332631645724,-0.7601468078792095
5988,-4.286128812469542,-3.80093252658844
5989,-1.6762817203998566,-1.1511560678482056
5990,0.16410880908370018,2.26310221478343
5991,0.0062926835380494595,1.9764843010343611
5992,-0.10900808155565755,-0.1079061491182074
5993,0.0038879741987329908,0.8695516623629373
5994,0.26985833793878555,0.48465386778116226
5995,0.858181644231081,0.9452389366924763
5996,-0.7640667101368308,-0.7535701114684343
5997,-0.18486500858853105,-0.1821484847459942
5998,-0.5253752768039703,-0.6784619837999344
5999,2.5459679812192917,3.7581609934568405
6000,-0.21002747397869825,-0.17260802537202835
6001,-0.5407754220068455,0.6385822296142578
6002,-1.5555827021598816,-0.7007436752319336
6003,0.022192108910530806,0.373966075014323
6004,-0.0024108923971652985,-0.012296861968934536
6005,-0.00042199710151180625,0.024902276345528662
6006,1.3872649383265525,2.274964423151687
6007,-0.09211527474690229,-0.0764396358281374
6008,-0.12348002195358276,0.4067358672618866
6009,1.818731033243239,2.674960576929152
6010,-6.087333690142259,-6.057393068447709
6011,-0.19950450956821442,-0.24804452806711197
6012,0.00371747137978673,0.19461795454844832
6013,0.08712953701615334,0.17633146420121193
6014,-4.977906659245491,-4.981878362596035
6015,-5.908803742844611,-5.569966018199921
6016,-0.04039570759050548,0.20068761706352234
6017,-0.08622617651417386,-0.028999313712120056
6018,0.7103611193597317,1.8237844072282314
6019,-4.79232519492507,-4.804080883041024
6020,-1.8583003133535385,-1.5233882367610931
6021,-0.48133813589811325,0.0791330337524414
6022,0.5301835207501426,0.749237802461721
6023,-0.1255810707943965,-0.10598264262080193
6024,0.40484707057476044,0.41562043130397797
6025,0.01609707751777023,0.2973266349872574
6026,2.653340961318463,1.9355043428950012
6027,-0.026258040219545364,0.1649005375802517
6028,-0.3296301066875458,2.8866636157035828
6029,-3.38018349558115,-3.0651479959487915
6030,-3.3209562361007556,-3.311542458832264
6031,0.0025221286341547966,0.299930271692574
6032,0.017411628738045692,0.8013275228440762
6033,0.21733411867171526,0.8511335970833898
6034,-2.9210961759090424,-2.663825422525406
6035,-2.791256822645664,-2.628502532839775
6036,-0.40868869424252807,-0.40440350491553545
6037,0.11396156111732125,0.24999074498191476
6038,0.0044431721325963736,1.38916713767685
6039,-1.0960321873426437,-0.8746225237846375
6040,0.012969400733709335,0.4199319425970316
6041,2.1303233527578413,5.77590316766873
6042,-4.5834227269515395,-3.942585825920105
6043,-0.002171568303310778,0.00024238182231783867
6044,0.021546619245782495,0.4322601763997227
6045,-1.7476094216108322,-1.6628144979476929
6046,3.897799491882324,3.3498244285583496
6047,-2.0442620201501995,-1.8372872024774551
6048,-2.899735472688917,-2.884081918746233
6049,0.1746712401509285,0.20847006887197495
6050,-5.508927047252655,-4.9520343542099
6051,0.20061653854236283,0.4942930936990706
6052,-0.18668122589599534,-0.1787727689370513
6053,0.003951764068915509,0.11797207068593707
6054,-4.37036798754707,-4.338274393230677
6055,0.292028795927763,0.32648424431681633
6056,0.11596904695034027,0.42773889005184174
6057,0.04781441390514374,0.6656509339809418
6058,-0.06121327728158121,-0.06078266751137562
6059,-2.2744395211338997,-2.137085810303688
6060,0.7257096245884895,0.6873451545834541
6061,0.19387945532798767,0.17740395665168762
6062,-0.03829645365476608,0.3810391388833523
6063,-0.8008255660533905,0.5998544692993164
6064,0.03459457214921713,0.191817338578403
6065,-0.8377799987792969,-0.6412225067615509
6066,0.8231913767522201,2.0172759018605575
6067,1.1836980627849698,1.1124901818111539
6068,0.00031108058101381175,0.16158922043905477
6069,-0.08780212607234716,0.7659857496619225
6070,-0.01706555113196373,0.0377143993973732
6071,-0.013896862044930458,0.2824618574231863
6072,-2.7057328820228577,-2.6649554036557674
6073,0.3974834769323934,0.6362904995039571
6074,-0.004440636839717627,0.060830394737422466
6075,0.5490705873817205,1.5894880201667547
6076,0.4313379228115082,2.1552168428897858
6077,-0.4369236631318927,-0.4121403135359287
6078,-0.8491076829377562,-0.8293295856565237
6079,0.0571577362716198,0.5498085878789425
6080,0.05606369022279978,0.19535451848059893
6081,-0.27894145203754306,0.029338359832763672
6082,0.0013870552938897163,0.06776782128144987
6083,-1.2975164655126719,-1.2900142995640635
6084,-2.496258410392329,-2.491889060009271
6085,-0.07314124703407288,0.03809976577758789
6086,-1.9200090989470482,-1.863124132156372
6087,0.044437650591135025,0.12549032643437386
6088,-6.7637321865186095,-6.2234567403793335
6089,1.1166667193174362,1.412668153643608
6090,1.0307950974247433,1.1767712832233883
6091,-2.8608575463294983,-2.156416654586792
6092,0.14184021018445492,3.9119522478431463
6093,-0.0067000314593315125,0.06380952708423138
6094,-0.45222193747758865,-0.06657308340072632
6095,-4.930181530769914,-4.896132975816727
6096,-0.5852817315608263,0.3535062074661255
6097,3.9923466444015503,4.969510912895203
6098,0.16631260141730309,2.12290283665061
6099,0.02119332552024389,0.10537964850732351
6100,-0.5324696553871036,0.1160162091255188
6101,1.4980294663691893,1.0533312518382445
6102,-0.7110011875629425,-0.18181365728378296
6103,-1.0444025211036205,-0.9859918355941772
6104,0.06947779655456543,0.48933061957359314
6105,0.008991233742563054,0.12955827053519897
6106,0.019653642550110817,0.357819527387619
6107,-2.615476333303377,-2.496676594018936
6108,-0.00035219285018683877,0.00015835696831345558
6109,0.0806126594543457,0.30687515437602997
6110,-0.08368003368559584,-0.08326110159396194
6111,0.6769180297851562,-0.22014999389648438
6112,-2.6651786118745804,-2.3358144760131836
6113,-0.6720139905810356,-0.49436742067337036
6114,-1.282207252457738,-1.269821397960186
6115,-0.014028475692612119,-0.0061163464561104774
6116,-1.7758587612188421,-1.7739667721325532
6117,-0.3158045804593712,0.16480302810668945
6118,0.4053567796945572,0.9094647914171219
6119,1.834395443147514,2.752488886064384
6120,0.003132050158455968,0.1797885939013213
6121,0.4132130182115361,1.2344272172776982
6122,-0.03313854709267616,0.018085986375808716
6123,-1.5270724019501358,-1.488916840404272
6124,-0.8808937105932273,-0.8635527566075325
6125,0.02770876232534647,1.0331249320879579
6126,-4.715178978512995,-4.273875743150711
6127,0.1883844956755638,0.8544329926371574
6128,-1.5366189628839493,-1.400096833705902
6129,-1.1726072314195335,-1.1551977805793285
6130,6.810887273401022,5.892920430749655
6131,1.102404698729515,1.3632633537054062
6132,-6.131463050842285,-3.6706924438476562
6133,-0.24074575304985046,-0.2313537299633026
6134,0.7438820342067629,1.5019227603916079
6135,-0.5921693099662662,-0.5747311469167471
6136,-4.0707038987311535,-3.9068056493997574
6137,0.012578951194882393,0.19491869397461414
6138,0.6651729373261333,2.081067564897239
6139,0.12187961488962173,0.22515682131052017
6140,0.004994868311314349,0.1954996734962151
6141,-1.6328026354312897,-1.5183893293142319
6142,-0.4811578947119415,-0.3312608450651169
6143,1.2204421818023548,2.322546726441942
6144,0.9568767407909036,2.415202305652201
6145,0.09354824479669333,1.0755633255466819
6146,-0.07840710878372192,0.4546882063150406
6147,-6.901321527315304,-6.213614344596863
6148,-0.004888131283223629,-0.004856302908592625
6149,0.003475325836916454,0.04089352460869122
6150,-0.03430555807426572,0.08287131041288376
6151,0.13969722017645836,0.18906594440340996
6152,-1.2348263263702393,0.27648305892944336
6153,-0.1857365245523397,-0.17100176587700844
6154,0.22492911492008716,0.9738689122023061
6155,-0.13629742176271975,-0.1266603209078312
6156,0.00033525909384479746,0.01748469098674832
6157,-0.5130648016929626,-0.3388393521308899
6158,0.21038392186164856,1.0641407668590546
6159,-0.5684204827994108,-0.40397004783153534
6160,-2.5517976377159357,-2.1314737796783447
6161,-0.21333488821983337,0.9315481185913086
6162,-0.07895954977720976,0.08483278751373291
6163,0.14598550414666533,0.8424091092310846
6164,-0.007107124663889408,0.04192584007978439
6165,-0.0006501753487100359,0.013328086584806442
6166,-0.08721484971465543,-0.040190622210502625
6167,-0.12461083382368088,0.696759894490242
6168,-5.563289403915405,-4.904681921005249
6169,2.3775422424077988,2.745661959052086
6170,2.4228597367182374,1.736781188286841
6171,0.02249324880540371,0.21614782512187958
6172,-0.6005129457917064,-0.5121643841266632
6173,0.0007285521533049177,0.014147865393169923
6174,0.03988983854651451,0.030691735446453094
6175,-0.14405920216813684,-0.06864452362060547
6176,-0.003992974758148193,0.39729684218764305
6177,0.02705107256770134,0.7997035942971706
6178,-0.17739859223365784,0.47825096547603607
6179,-0.151963472366333,-1.0682045221328735
6180,0.08445894718170166,0.010264568030834198
6181,3.0714397951960564,5.362917713820934
6182,-0.43835438787937164,-0.29443609714508057
6183,-0.07761045545339584,-0.0038813427090644836
6184,-0.008880458553903736,-0.0006571942940354347
6185,0.40122975409030914,1.8253087252378464
6186,-3.5544239059090614,-2.996475040912628
6187,0.2896304056048393,0.2559783086180687
6188,-0.33294932171702385,0.2526286840438843
6189,-0.9774263724684715,-0.9637595042586327
6190,-0.07319423992885277,-0.07019648212008178
6191,-1.2616050209617242,-1.0895340889692307
6192,1.5274897199124098,1.5099268537014723
6193,-0.05964834615588188,-0.08406553044915199
6194,0.0030617155134677887,0.4609035328030586
6195,-6.425000302493572,-6.423182375729084
6196,-0.7414801008999348,-0.6922393776476383
6197,-0.00426270067691803,0.40958020091056824
6198,-1.6791016452480108,-1.5794272720813751
6199,0.1314721535309218,0.3440468739136122
6200,0.08388064400060102,0.16760117158992216
6201,-0.5161694288253784,0.15084409713745117
6202,0.17093363404273987,1.0048194825649261
6203,-0.21322768926620483,0.012122690677642822
6204,-2.2309937477111816,0.9340882301330566
6205,-0.006374923512339592,0.13528538774698973
6206,-0.12660622969269753,0.15935413539409637
6207,-0.24635962024331093,-0.1883958801627159
6208,-3.737733855843544,-3.863282233476639
6209,-0.4092063307762146,0.8964513540267944
6210,-6.840728424489498,-6.551337718963623
6211,-1.7688171565532684,-1.7609977424144745
6212,-1.603528082370758,3.2730627059936523
6213,0.03257817169651389,0.021024131681770086
6214,-5.175241205841303,-4.847609966993332
6215,0.7953006676398218,2.470975225325674
6216,-0.1980868132704927,-0.19482871470972896
6217,0.714432641339954,2.5012116873986088
6218,-0.5759577162498317,-0.5613226899877191
6219,0.40960016846702274,1.1923487186436432
6220,-1.1498474888503551,-0.8903341889381409
6221,0.10491189360618591,1.0231943577528
6222,1.0086596384644508,1.4009571447968483
6223,-3.6443760469555855,-3.445792868733406
6224,0.3120235204696655,2.110685706138611
6225,0.03709407497080974,0.6067627181473654
6226,0.019123361737001687,0.07691541436361149
6227,0.4923224300146103,0.20098038017749786
6228,0.16836965829133987,1.9424465224146843
6229,-0.07250409945845604,0.17198967933654785
6230,-0.4339382406906225,-0.43094659643247724
6231,0.20400586724282022,0.19598975777626748
6232,0.010384713299572468,1.1824083626270294
6233,2.119387343991548,5.27946873055771
6234,-0.03662426117807627,-0.012519437819719315
6235,-1.4972860698762815,-1.4821234457194805
6236,2.435474685684312,5.2467501678620465
6237,-1.1875890716910362,-0.810259997844696
6238,-0.0001684284363250299,0.008979913167422637
6239,-1.71950763463974,0.21626043319702148
6240,0.02847742917947471,0.10746308672241867
6241,1.422036588191986,4.54768842458725
6242,-0.8508266806602478,-0.2847033739089966
6243,4.502117305994034,3.269128233194351
6244,-1.3328340696170926,-1.2242653146386147
6245,-0.6275232422049157,-0.6119575127959251
6246,-0.006841037655249238,0.015028366819024086
6247,0.7664641067385674,2.2506095096468925
6248,-0.003352120482304599,0.02838309947401285
6249,0.41920876991935074,1.3957386661786586
6250,-1.462794415652752,-1.307137131690979
6251,7.225503213703632e-05,0.02543302671983838
6252,-1.5466038212180138,-1.5574745833873749
6253,-0.0016637444496154785,0.11244159936904907
6254,-0.014917799911927432,0.06281513348221779
6255,1.4294513054192066,2.299689371138811
6256,-0.5537625737924827,-0.4965357109904289
6257,-1.4225779077969491,-1.3300751224160194
6258,-0.10862104059197009,-0.04273614287376404
6259,-1.1143487691879272,0.6466917991638184
6260,-3.5311339627951384,-2.9706238508224487
6261,-3.6905716927722096,-3.6074542105197906
6262,-3.1230663845781237,-3.0945284999907017
6263,0.15354491770267487,1.1000591069459915
6264,-3.8511687552090734,-3.8389942571520805
6265,0.46253346651792526,1.3435171768069267
6266,-0.3159520924091339,0.11690086126327515
6267,-2.7410755157470703,-0.9960527420043945
6268,-0.03741244925186038,-0.0028881914913654327
6269,-0.47042790055274963,-0.07404661178588867
6270,-0.05890994373476133,0.2958078384399414
6271,-1.991677251062356,-1.8609776943922043
6272,-4.841410223161802,-4.456560790538788
6273,-0.20008190628141165,0.08058109879493713
6274,-0.20320563103450695,-0.20247982064029202
6275,0.08801480382680893,0.9890910685062408
6276,0.19722601026296616,0.3414081558585167
6277,-3.04551522154361,-2.217324733734131
6278,-0.004397356882691383,0.045870341360569
6279,-0.0009183236399508132,-0.0005949613114353269
6280,-3.4793529957532883,-3.029654860496521
6281,-0.14519506052602082,-0.13534211833029985
6282,0.2228715785604436,0.3980596133333165
6283,-0.6557927464600652,-0.5898065119981766
6284,-0.006788924336433411,0.8262706771492958
6285,-0.47471071034669876,-0.2544943690299988
6286,-0.08443983204779215,-0.07680780999362469
6287,2.7064626812934875,2.3373382687568665
6288,-0.4346715994179249,-0.14936795830726624
6289,-2.758367694914341,-1.8748668432235718
6290,-1.7929614810927887,-1.7892439868301153
6291,-0.7979882881045341,-0.44631606340408325
6292,-0.08288019895553589,1.184781789779663
6293,0.18745151348412037,1.0453473050147295
6294,0.09172296524047852,0.8993941694498062
6295,-2.734241626691073,-2.7206654250621796
6296,-0.08152613849961199,-0.042680010199546814
6297,-4.704430714249611,-4.3612706661224365
6298,-0.017836272716522217,1.7170879244804382
6299,0.002150788903236389,1.3362940549850464
6300,-0.008050110191106796,1.054612347856164
6301,0.04846162348985672,0.9805518016219139
6302,-5.805320341778497e-05,0.0002653091250977013
6303,-0.10384226741734892,-0.10232824925333261
6304,-1.20493745803833,-0.9681500196456909
6305,-4.311582550406456,-3.749624252319336
6306,0.29730989621020854,3.1604070572648197
6307,2.5580641627311707,1.9545084834098816
6308,0.0011316646996419877,0.025825810007518157
6309,0.0430028336122632,0.7977256150916219
6310,0.7934081461280584,1.4478191640228033
6311,0.14496392011642456,0.2001006305217743
6312,0.1144226902833907,1.894190576087567
6313,-2.8639568872749805,-2.5994044840335846
6314,-1.701420933008194,-1.0243748426437378
6315,0.13181968813296407,0.25432386284228414
6316,-0.17599974013864994,-0.07857274264097214
6317,-0.0022449083626270294,0.11049589142203331
6318,-1.917457491159439,-1.3955192565917969
6319,-0.05274275317788124,0.11360134184360504
6320,-4.346317432820797,-4.069829851388931
6321,-0.01317738882789854,0.06181139964610338
6322,1.7040501683950424,3.16978095471859
6323,0.0812592413276434,1.283887481316924
6324,-0.01785247942098067,-0.012611440382897854
6325,0.34566528315190226,1.227091408916749
6326,0.8335835854522884,1.7304773251526058
6327,-0.002125595696270466,0.0016000245232135057
6328,0.023310201708227396,0.46842629509046674
6329,-1.999828889966011,-1.702734887599945
6330,-0.037950633093714714,0.5298895090818405
6331,0.27238255739212036,0.9344226717948914
6332,0.013796715065836906,0.1866370290517807
6333,0.9383611688135716,0.927334667157993
6334,0.25132519006729126,-0.40798649936914444
6335,1.3010547230951488,2.0724051068536937
6336,-0.46414244289917406,-0.4534555757418275
6337,-0.03593210817780346,0.2736848220229149
6338,-0.3045958988368511,0.2826555669307709
6339,-4.05500203371048,-3.421816885471344
6340,-6.040333120850846,-6.015318866819143
6341,0.07881070684925362,1.243628025169528
6342,0.10143509740009904,0.08596245432272553
6343,-0.5214136683498509,-0.4823375642299652
6344,0.20338775776326656,2.053190102800727
6345,1.5717286467552185,2.632746398448944
6346,0.06822502240538597,0.6415390558540821
6347,0.268678198903217,0.14963887199701276
6348,-21.41705330274999,-21.183688640594482
6349,0.07815109938383102,1.3875493928790092
6350,-0.038390940986573696,0.5549148730933666
6351,0.27444564551115036,3.0648863539099693
6352,-6.159632682800293,-5.585235357284546
6353,-0.11695551872253418,-0.5182099342346191
6354,-0.9858815781772137,-0.8753090053796768
6355,0.7531306724995375,0.6639112215489149
6356,0.040150042390450835,0.06975349760614336
6357,-5.721131443977356,-6.618065074086189
6358,-0.09930824488401413,0.5465580374002457
6359,-0.06392442062497139,0.28653137385845184
6360,-0.0769604742527008,-0.07970364019274712
6361,0.33518218994140625,1.3663156032562256
6362,-0.1437889188528061,-0.16839328408241272
6363,-1.4095900058769075,-1.4084155331365764
6364,0.07060616090893745,0.10062748566269875
6365,-0.24091875553131104,-0.023672789335250854
6366,-6.113649381324649,-6.04581481218338
6367,0.028328027692623436,0.20915283274371177
6368,-0.06390964984893799,1.4578378200531006
6369,-0.3706541662577365,-0.3692544820951298
6370,0.0065543749556127295,0.11990276725964577
6371,-1.7295524682849646,-1.6347468420863152
6372,-0.05728098750114441,0.13718044757843018
6373,-3.4049055461073294,-3.0351672172546387
6374,-0.1318418118171394,0.04032398760318756
6375,-1.596123514813371,-1.5936842479277402
6376,0.00255673163337633,0.23240741429617628
6377,0.15507695078849792,0.7138596475124359
6378,-4.360530556179583,-4.230003237724304
6379,-6.588756314478815,-6.228341817855835
6380,-0.8488433007150888,-0.675222247838974
6381,1.6832518707960844,0.7489778529852629
6382,-0.14879506826400757,0.10486440360546112
6383,-1.924683409743011,-1.505503922700882
6384,-0.01150046809198102,-0.009875470423139632
6385,-1.0102917850017548,-0.7534646987915039
6386,-6.704413741827011,-5.6099772453308105
6387,1.0815624466340523,1.0733190050523262
6388,-8.0328129529953,-6.457761526107788
6389,-0.03228007612051442,-0.028377155773341656
6390,-0.7745793126523495,-0.37682944536209106
6391,-1.8646573398145847,-1.8038932010531425
6392,0.08742304148699986,0.07732806357171285
6393,-5.421720365644433,-5.413665233179927
6394,0.14383220672607422,0.3707505911588669
6395,0.7401398895308375,3.5428373692557216
6396,-4.318965358659625,-4.272754646837711
6397,0.27967677847482264,1.7513925863895565
6398,-2.9174257761915214,-2.913412682246417
6399,-3.749770998954773,-4.2950306832790375
6400,-0.11447109282016754,0.0968947559595108
6401,1.267023742198944,4.885644614696503
6402,-2.2452973127365112,-3.4677239656448364
6403,-0.03438662737607956,-0.03393799066543579
6404,-0.05383786070160568,0.26927655562758446
6405,-7.0312911830842495,-6.995604492723942
6406,-2.913835972547531,-1.2626070976257324
6407,0.053599690552800894,3.723531716968864
6408,0.07147372793406248,0.060602965764701366
6409,-0.03691553883254528,0.09720797464251518
6410,0.6256644278764725,0.3000825494527817
6411,1.4648111867718399,2.13081346033141
6412,0.6531242300989106,0.6440740396501496
6413,-1.3060111198574305,-0.8835662603378296
6414,0.03690209053456783,0.24709641002118587
6415,-0.20169044786598533,-0.1523006223142147
6416,-0.0471254400908947,-0.020430196076631546
6417,-1.9449491873383522,-1.8824526071548462
6418,-5.502043031156063,-5.353476628661156
6419,-0.003970778052462265,0.17495397478342056
6420,-3.0508980453014374,-3.0283780470490456
6421,0.8436793386936188,2.3212757408618927
6422,-0.706102043390274,-0.9296026825904846
6423,-1.2142634289339185,-1.1995119024068117
6424,-5.3489314136095345,-5.286363445222378
6425,-0.06463098607491702,0.16411008685827255
6426,-3.4444510638713837,-2.535712957382202
6427,-0.21701321750879288,1.7885168492794037
6428,-1.1569697954691947,-1.1331615634262562
6429,-3.170728265773505,-2.9913219213485718
6430,0.0007908650441095233,0.2874935057479888
6431,-8.4271280169487,-5.331604957580566
6432,0.0007288812776096165,0.009763142967130989
6433,0.11395982839167118,0.22248862124979496
6434,0.0007501405781908943,0.001725375419653119
6435,0.55740025639534,1.855065256357193
6436,-0.8134361505508423,-0.8632075190544128
6437,0.392262383364141,0.06896053906530142
6438,-1.1497508590109646,0.11011016368865967
6439,-4.79442572966218,-4.364388555288315
6440,0.794486291706562,1.2216470316052437
6441,0.28509727492928505,2.589756701141596
6442,-0.009076264221221209,0.3068467164412141
6443,0.03311757277697325,0.576264332048595
6444,0.21278002485632896,0.16883043572306633
6445,-0.026207681745290756,0.5169674009084702
6446,-1.982013538479805,-1.8316665291786194
6447,-0.1919921077787876,-0.012071773409843445
6448,1.1434941282495856,3.715917586348951
6449,0.02880918453047343,0.7613459828735358
6450,-6.812747240681347,-6.812403393065324
6451,-5.388902559876442,-4.552129626274109
6452,-0.04641103945323266,0.10775788873434067
6453,0.06152991997078061,1.809178911615163
6454,0.04769184850738384,0.05483964868471958
6455,0.7702931168987561,1.2640196088268567
6456,0.4683299628086388,0.16313743265345693
6457,0.508588969707489,3.6204424500465393
6458,1.2961014062166214,1.2744130641222
6459,-0.0011244186607655138,0.029998366022482514
6460,0.23831525444984436,1.8332988321781158
6461,-0.4563446205575019,-0.43044513277709484
6462,0.012001315131783485,0.2444183360785246
6463,-0.8157382607460022,-0.5605418682098389
6464,1.3524997681379318,1.716384693980217
6465,-0.4417454954236746,0.03781747817993164
6466,-2.531203508377075,-0.8234941959381104
6467,-2.567953772842884,-2.143553227186203
6468,-0.5083184214308858,0.5937513113021851
6469,-4.035307347774506,-3.7359169721603394
6470,-0.4068986475467682,0.048612236976623535
6471,4.186687317909673,3.9802237425465137
6472,0.3552495241165161,1.487193077802658
6473,1.2266455832868814,1.4212051574140787
6474,-0.570988416693126,-0.5686359833925962
6475,1.522636529058218,2.535204764455557
6476,-1.3586994409561157,-1.2983813285827637
6477,-0.20626270677894354,-0.1950522195547819
6478,-2.9965678602457047,-2.630281984806061
6479,-4.6969364917240455,-4.685308767482638
6480,0.7903662919998169,0.6754107475280762
6481,0.33838251791894436,1.4769698437303305
6482,0.8284561224281788,0.6222828812897205
6483,-9.814251933246851,-9.596659928560257
6484,-0.8569843775512709,-0.854366370011121
6485,-4.201052889227867,-3.1745712757110596
6486,-0.000394733191569685,0.0008735319715924561
6487,1.4395230412483215,1.9244967103004456
6488,2.823068529367447,3.911114603281021
6489,0.013173963408917189,0.36791687970981
6490,1.3324490636587143,2.7678000777959824
6491,0.448836088180542,1.2223701477050781
6492,0.01754669100046158,0.06630769185721874
6493,0.09590419929008931,0.4998581985710189
6494,0.3881573916878551,0.4677581728901714
6495,2.564855370670557,1.6198500730097294
6496,-0.0924203172326088,0.6556614488363266
6497,-0.08255097270011902,4.7402074337005615
6498,-0.3939071288332343,-0.39693274116143584
6499,-4.152266202494502,-3.9449016749858856
6500,-0.8057301640510559,1.462613582611084
6501,0.22270252340240404,1.516450425318908
6502,2.0800950080156326,2.8349747210741043
6503,0.08137850710045313,1.1645346904624603
6504,-0.010074407211504877,-0.00022736098617315292
6505,0.02782273106276989,0.24162389151751995
6506,-2.441628237720579,-2.4198527187108994
6507,0.6976406979374588,0.3310741293244064
6508,0.0638194540515542,0.3499961430206895
6509,0.024531379342086268,0.062130957841880274
6510,0.06875825300812721,0.13951842859387398
6511,-1.919377390295267,-1.8769834116101265
6512,0.006421754893381149,0.03975130739854649
6513,0.4259525164961815,1.1872535571455956
6514,0.2940671453252435,0.7899618754163384
6515,-0.7510925630340353,-0.7403157772496343
6516,0.10850295424461365,2.371271938085556
6517,-0.12432368099689484,0.07229141891002655
6518,-1.5841803550720215,-0.7419366836547852
6519,-0.00029117154190316796,0.009818582679145038
6520,-2.227270644158125,-2.136552281677723
6521,-0.0453002005815506,0.44300326704978943
6522,-0.3947801594622433,-0.2984679043292999
6523,0.018100380897521973,0.16645978204905987
6524,1.437121748978825,3.27006721502039
6525,-2.7614112024893984,-2.4719509184360504
6526,1.1633618291525636,4.0667981322912965
6527,0.0076755075715482235,0.017896406818181276
6528,0.5686237569898367,0.30357680283486843
6529,-0.5266400286927819,-0.17488592863082886
6530,-0.5833203475922346,-0.4187961518764496
6531,-4.12558211653959,-4.097604041919112
6532,-0.03468449041247368,0.21402758359909058
6533,-3.236593246459961,-0.20189905166625977
6534,-0.5219410061836243,-0.6227999329566956
6535,0.06203874194761738,0.6371889113797806
6536,-0.0812772698700428,-0.03500836342573166
6537,-0.0033006530720740557,0.08316977834329009
6538,-0.19991766568273306,-0.16390398517251015
6539,-0.8049627766013145,-0.7927559167146683
6540,-0.07157570144772762,-0.06449668481945992
6541,-6.067317617533263,-6.061630794312805
6542,-5.33237914647907,-5.162381425499916
6543,0.7395197302103043,2.3345737010240555
6544,-0.10233244299888611,0.2352580726146698
6545,0.021488618105649948,0.4394678883254528
6546,-5.365940406918526,-3.536522626876831
6547,-0.515294261276722,-0.2845982611179352
6548,1.3886273503303528,3.977715313434601
6549,0.0776626622537151,0.6469005277613178
6550,0.0006381019484251738,0.11068849521689117
6551,0.1895832121372223,0.015584126114845276
6552,0.0017642561870161444,0.011743745795683935
6553,0.0010482044308446348,0.061889630218502134
6554,-2.091481639072299,-2.044866994023323
6555,-1.2791047617793083,-1.1528466790914536
6556,-0.19082492589950562,-0.10847412049770355
6557,0.015758246183395386,-0.024370037019252777
6558,-0.11818274855613708,0.20859521627426147
6559,-0.3464101701974869,-0.16037902235984802
6560,0.533668041229248,1.3540220260620117
6561,-6.788565636845306,-6.776678636670113
6562,0.009058604016900063,0.14876201003789902
6563,-4.457775212824345,-4.420478016138077
6564,5.96931077260524,3.341889393515885
6565,-5.095615983236712,-5.0913895117118955
6566,0.03037181682884693,0.16332031600177288
6567,-0.02297283709049225,0.05802026018500328
6568,-0.14315192052163184,-0.1425336147658527
6569,-8.14176458120346,-6.35421895980835
6570,-1.9978715126926545,-1.8437025845050812
6571,-0.016244617756456137,0.04066316969692707
6572,0.37539960513822734,3.1459001160692424
6573,-1.704505167901516,-1.0450036525726318
6574,-3.0787459798157215,-0.936121940612793
6575,0.04462035000324249,0.2559816688299179
6576,-2.7118843495845795,-1.2207777500152588
6577,-2.7375252736965194,-2.6645894423127174
6578,-0.8122191429138184,0.8109855651855469
6579,-0.09572064876556396,1.436366081237793
6580,0.22602065077444422,0.9749604480566632
6581,-0.08209228515625,-0.022727608680725098
6582,-4.6086395010352135,-4.036555051803589
6583,-2.177253277041018,-1.8513765931129456
6584,-0.23746627569198608,1.5366230010986328
6585,-0.0009493926190771163,0.007288631051778793
6586,-2.9260952472686768,-2.848699986934662
6587,-0.1473253546282649,-0.12916596420109272
6588,-8.167794222943485,-8.145104054361582
6589,-0.8231296986341476,-0.6606406271457672
6590,-2.6764583811163902,-2.262710690498352
6591,3.7442305982112885,5.968026965856552
6592,-0.6749001778662205,-0.5905419141054153
6593,-2.952924896031618,-2.857278384268284
6594,-7.87842187192291,-7.729129448533058
6595,-1.6448533535003662,-2.4613385796546936
6596,0.11083706468343735,2.1555663868784904
6597,0.5170401809737086,0.913750278763473
6598,0.47274248488247395,0.6116242874413729
6599,0.31584608601406217,2.492376029957086
6600,-2.7452448857948184,-2.7289889231324196
6601,0.5969590148888528,1.26562907313928
6602,-0.005388400284573436,0.005441439803689718
6603,-12.546154382376699,-12.473008126020432
6604,-3.267396002658643,-3.232386752963066
6605,-0.851497427400318,-0.83765909075737
6606,-0.939337303629145,-0.8580439016222954
6607,-0.6754575151135214,-0.6536491401493549
6608,-1.126674771308899,-0.6069949865341187
6609,1.0987261161208153,0.1165706142783165
6610,0.02377438824623823,0.08155131619423628
6611,-1.7432524897158146,-1.4979326128959656
6612,-0.6806710958480835,1.493994116783142
6613,-1.1363752027973533,-1.067163199186325
6614,-2.9195191249018535,-2.8192681968212128
6615,-5.866017311695032,-5.7303866893053055
6616,0.00033543375320732594,0.02249008510261774
6617,1.4944294337183237,2.012212360277772
6618,-0.0957587156444788,0.015728913247585297
6619,0.02959422650747001,0.564629017142579
6620,-0.6314137247391045,-0.6036958191543818
6621,-2.6461171393748373,-2.5621249303221703
6622,-3.003681190428324,-2.999723071232438
6623,0.33185381500516087,0.7878715476254001
6624,-1.0962851643562317,-1.038104310631752
6625,0.009443673305213451,0.21192541625350714
6626,0.15196891548112035,0.7272283029742539
6627,-0.037183068227022886,0.330536674708128
6628,0.06605547305662185,0.2397877835901454
6629,-0.023325263522565365,0.19566986709833145
6630,-3.3623709827661514,-3.2690291702747345
6631,-0.002050322480528166,-0.0019975141731265467
6632,-0.28119017952121794,-0.2765095201320946
6633,-0.21156632155179977,1.0330946743488312
6634,-1.611166089773178,-1.4225069880485535
6635,-5.6264685690402985,-4.338755011558533
6636,0.19674099353142083,1.024539225967601
6637,0.4572747051715851,2.7448502480983734
6638,0.6024340763688087,3.492487944662571
6639,-7.009164903545752,-6.997820830903947
6640,-0.13855294696986675,0.0688115805387497
6641,-0.05677354335784912,0.4237051457166672
6642,-4.476999081671238,-4.241661071777344
6643,-0.06673138588666916,0.2691040262579918
6644,0.8989621102809906,1.4594201743602753
6645,0.044487311053671874,0.10427913304010872
6646,0.0031641503155697137,0.006273790990235284
6647,-8.42779499804601,-8.41475279815495
6648,0.0028693663734884467,0.007560191847005626
6649,-10.466501308605075,-10.380742266774178
6650,-0.335724301636219,-0.08936795592308044
6651,-1.2778896391391754,0.016928434371948242
6652,0.011742946226149797,0.09197800466790795
6653,-2.506575360894203,-1.2696985006332397
6654,-1.1734960079193115,-1.5729470252990723
6655,-4.112974554300308,-4.402142241597176
6656,-0.39112114906311035,-0.8891384601593018
6657,-1.3863230645656586,-1.1974138021469116
6658,-0.11432898044586182,-0.21244335174560547
6659,0.040647234778589336,0.400612324487156
6660,1.821951448917389,2.190071165561676
6661,-0.0030214092548703775,0.16211773338727653
6662,0.047519199550151825,0.4024001955986023
6663,-1.3759954236447811,-1.0468448996543884
6664,-0.13730471394956112,0.6852982938289642
6665,-1.0448966026306152,0.9109091758728027
6666,0.0027630061658783234,0.03466163578468695
6667,-0.1949661704711616,-0.13950901851058006
6668,-0.010100338971824385,0.00036203116178512573
6669,0.6322238445491166,1.4305114746302934
6670,-6.604395516216755,-6.155879437923431
6671,-1.547513484954834,0.025820255279541016
6672,-7.740810692310333,-7.985451936721802
6673,0.09442272753221914,0.673170059628319
6674,0.001949860359673039,0.02214059081779851
6675,-6.9140615449287,-6.738611072301865
6676,0.6582939624786377,3.267986536026001
6677,0.4726089909672737,1.1291520074009895
6678,-0.02492918061398086,-0.013873242773115635
6679,0.1717878228519112,1.539203921565786
6680,-1.9880239963531494,-0.6776769161224365
6681,0.04389368067495525,0.7060032456647605
6682,-0.17212775349617004,-0.17990585323423147
6683,-0.898897334933281,-0.17132890224456787
6684,-1.1882454156989297,-1.1872057410655543
6685,-0.720688171684742,-0.5507474094629288
6686,0.19111686013638973,0.5970860179513693
6687,-0.84646325558424,-0.3478579521179199
6688,0.0017560421110829338,0.006871860226965509
6689,-1.190439224243164,1.08650541305542
6690,-4.1327454298734665,-3.3925313353538513
6691,-0.04508410766720772,0.014728441834449768
6692,-0.8499076515436172,-0.510557234287262
6693,-0.457096591591835,0.18374651670455933
6694,4.572100520134541,5.140579104424091
6695,-1.3024991964921355,-1.2647856175899506
6696,0.005363307893276215,0.07371481508016586
6697,-0.2391305241617374,-0.11235600709915161
6698,0.4657830595970154,0.46824556589126587
6699,0.2649039477109909,0.7933987230062485
6700,-1.8957506199367344,-1.8734290692955256
6701,-0.07492386744706891,-0.05860468000173569
6702,1.599030464887619,2.330077737569809
6703,2.5183954254025593,1.6012142911786214
6704,-0.19623348314780742,-0.18288794066756964
6705,-0.22250396013259888,-0.35826148837804794
6706,0.06404234434012324,1.5308610793435946
6707,0.11488515883684158,0.4700052961707115
6708,0.0029100287829351146,0.03674177090942976
6709,-0.12640489637851715,-0.028513193130493164
6710,0.17605622950941324,0.6875210637226701
6711,2.3488212265074253,2.8180227912962437
6712,-0.5499167740345001,-0.9233106337487698
6713,0.23003811575472355,1.1260297242552042
6714,-3.0409151893109083,-3.045625487342477
6715,0.07599457661854103,0.4357302517746575
6716,0.3636007308959961,2.767186403274536
6717,0.2360646203160286,0.014836117625236511
6718,0.03932890668511391,0.20233502611517906
6719,0.26420915126800537,2.131760835647583
6720,-1.3943445682525635,-0.7572081089019775
6721,-0.10565810557454824,-0.08597502298653126
6722,-0.19491293281316757,-0.034680843353271484
6723,1.1622666381299496,5.822342541068792
6724,-0.7323256665840745,-0.7263932330533862
6725,0.0009079444789676927,0.02989736032759538
6726,-1.354712146508973,-1.3045349456369877
6727,-0.18762066960334778,0.9014797806739807
6728,-0.13793331384658813,2.9662133753299713
6729,-4.577124481606006,-4.560632387176156
6730,0.2626575380563736,1.1647624224424362
6731,-0.1981463223346509,-0.15792211517691612
6732,-4.720150721128448,-4.7200481030740775
6733,-3.9625867903232574,-3.584620475769043
6734,0.00044347936637478824,0.03999763727188821
6735,0.07991805300116539,0.36013518646359444
6736,0.014682781649753451,0.37328747916035354
6737,-0.18323523551225662,-0.05842146277427673
6738,-0.00658995658159256,4.336989168077707
6739,-0.47675585374236107,-0.2431812584400177
6740,-2.773832382634282,-2.1035221219062805
6741,0.10644795559346676,0.9848567750304937
6742,-0.9855739995837212,-0.6950175166130066
6743,-7.141199588775635,-7.023177981376648
6744,-0.4093332663178444,-0.08520558476448059
6745,0.03143873764201999,0.10124942613765597
6746,-1.5755033821042161,-1.5570187978446484
6747,0.0444530025615677,0.832354128409861
6748,0.02046202775090933,0.3513434650376439
6749,1.2744220793247223,3.45509997010231
6750,0.18726438283920288,1.393455982208252
6751,-1.8530054311268032,-1.8192108981311321
6752,-0.0011128601909149438,0.15305606799665838
6753,-2.2641033865511417e-06,0.00437231850810349
6754,-4.822805664502084,-4.785092085599899
6755,-0.13719886913895607,0.48739926517009735
6756,0.5234670970821753,0.6700040433788672
6757,0.0911203920841217,0.10815030336380005
6758,-1.93049331381917,-1.9225741140544415
6759,-2.549029382993467,-2.5127383582293987
6760,-2.1694031357765198,-0.9422969818115234
6761,0.4440140924998559,0.8273564777919091
6762,-0.011354684829711914,1.2314574420452118
6763,0.0021900658030062914,0.06251430721022189
6764,-3.6835941076278687,-2.039257049560547
6765,0.7501495365868323,1.6045551781426184
6766,1.0392024666070938,3.1876357942819595
6767,-2.697490903083235,-2.564547225832939
6768,-2.3836967945098877,-1.9803044199943542
6769,-1.0815647803246975,-0.9484873712062836
6770,-1.1173882484436035,-1.2036048769950867
6771,-1.3365555324708112,-1.3279808666557074
6772,-0.4004570245742798,1.012695550918579
6773,-3.850991517305374,-3.441417932510376
6774,-1.0329969728772994,-1.0267141731455922
6775,-0.021491671168405446,-0.0026691723614931107
6776,-0.39210251718759537,-0.31126030534505844
6777,1.0642868281320261,1.4374839068368601
6778,-0.9557169266045094,-0.9286018535494804
6779,-0.17337962065357715,-0.16465375572443008
6780,0.04544255509972572,0.3088205046951771
6781,-0.23019337002187967,1.0576153099536896
6782,0.54989293217659,0.5091821253299713
6783,0.1783497305586934,0.645671141333878
6784,0.7026329636573792,1.0623674988746643
6785,-0.5750586341600865,-0.5651133144274354
6786,0.04574088379740715,0.066660325974226
6787,-0.564048308879137,-0.4021512269973755
6788,-0.05648638308048248,0.14577928185462952
6789,2.0664179121376947,2.5335051809670404
6790,0.16657792497426271,0.05836124438792467
6791,-4.338770873844624,-4.108247131109238
6792,-1.1469756865408272,-1.0782278999686241
6793,1.6810511630028486,4.556319383904338
6794,0.3994741439819336,3.488291382789612
6795,-7.01318883150816,-6.6437384486198425
6796,-8.721106958575547,-8.721518735401332
6797,-0.6315003580530174,-0.39764297008514404
6798,1.7861801087856293,1.009052723646164
6799,2.167471039807424,3.1434348707553
6800,-0.009236888960003853,0.04014107026159763
6801,-3.5288957899902016,-3.0292346477508545
6802,4.410622932482511e-05,0.00825252385402564
6803,0.2819737233221531,0.7967919446527958
6804,-1.5868180394172668,-0.8411173224449158
6805,0.1868048645555973,0.4035697318613529
6806,-2.8196279034018517,-2.804644860327244
6807,-1.4990304037928581,-1.3213838338851929
6808,0.23000471969135106,0.18762921472080052
6809,0.034124331548810005,0.15966623462736607
6810,-6.302687153220177,-6.308342430740595
6811,0.1486699478700757,0.16229495871812105
6812,-0.4556849002838135,-0.40134483575820923
6813,-4.240763381123543,-4.198563262820244
6814,0.320745978729974,0.8090956846644985
6815,-0.5794755518436432,-0.23056647181510925
6816,-3.2469696402549744,-3.1561212837696075
6817,0.07041327655315399,0.18662582337856293
6818,1.2960968315601349,1.5234431326389313
6819,-0.5485712196677923,-0.553397761657834
6820,-1.194517765659839,-1.036237433552742
6821,-0.1368947490118444,-0.11884719133377075
6822,-0.5666900457581505,-0.431494802236557
6823,0.8752368902787566,2.4999845242127776
6824,-1.2008357495069504,-1.1039172559976578
6825,3.5613451302051544,3.5730428993701935
6826,-0.11474746465682983,0.32391124963760376
6827,1.851011075079441,3.730829156935215
6828,-2.663995623588562,-2.537288784980774
6829,0.02483512239996344,0.1674850411945954
6830,0.1233535036444664,0.30414915829896927
6831,-1.4727968350052834,-1.1486691534519196
6832,0.010209474246948957,0.05109259998425841
6833,0.8602576516568661,2.877454426139593
6834,-1.1844355510547757,-1.1393620185554028
6835,-0.02098931914952118,-0.016669335775077343
6836,-0.08848129212856293,-0.026664644479751587
6837,1.2803751174360514,2.2461916152387857
6838,1.23053377866745,4.221099317073822
6839,-4.98512376844883,-4.688098102807999
6840,-6.502992534893565,-6.467719800770283
6841,0.00031796336406841874,0.026559014862868935
6842,0.5046472549438477,0.5892592668533325
6843,-2.101726631517522,-2.0990296602249146
6844,-0.7013543844223022,-0.628645583987236
6845,-3.9410230005159974,-3.237525701522827
6846,-0.0018675029277801514,0.021292507648468018
6847,-6.747134368401021,-6.732313202694058
6848,-0.1426730239763856,-0.10954383760690689
6849,0.14484303258359432,1.6029968317598104
6850,0.1815343275666237,0.7513609156012535
6851,-2.347938286140561,-2.310349591076374
6852,-1.7357069401623448,-1.7296077362261713
6853,-0.012261030729860067,0.042497594840824604
6854,-3.6990628986386582,-3.6720852069556713
6855,1.2386943586170673,2.9444493539631367
6856,-1.8879124969244003,-1.8865015674382448
6857,0.0008178053831215948,0.0382372539897915
6858,-0.006316484417766333,0.40064877923578024
6859,0.37218308448791504,0.5446460247039795
6860,-0.5935245379805565,-0.5993085727095604
6861,0.3048585656197247,0.7286511066467938
6862,-0.005622663535177708,0.0019197706133127213
6863,0.019331653238623403,0.610827454001992
6864,-0.21381734684109688,-0.2019786387681961
6865,-0.18116850405931473,0.9656524807214737
6866,0.9300396032631397,3.165600437670946
6867,-0.4065419761464,-0.39554949663579464
6868,0.07674095779657364,0.23086541891098022
6869,0.025805722922086716,0.43918141163885593
6870,-0.6774193644523621,-0.24267029762268066
6871,-3.027788393199444,-2.3371636867523193
6872,0.4237488324288279,0.840321313822642
6873,-3.2359941452741623,-1.780490756034851
6874,-0.5700911283493042,0.08185291290283203
6875,-3.489864603849128,-2.863067924976349
6876,-0.026600506156682968,0.16691404208540916
6877,-0.5899089276790619,-0.4292699992656708
6878,-9.212469950318336,-9.203331083059311
6879,-3.994267649948597,-3.5548653602600098
6880,-0.009646858088672161,0.053724296391010284
6881,1.3225435763597488,0.15520600974559784
6882,-1.3674116136753582,-1.3463510479778051
6883,0.4469887912273407,0.5041631162166595
6884,-1.7456001262180507,-1.6321686953306198
6885,-0.5125249795382842,-0.506966202519834
6886,-0.008711282047443092,0.13777643535286188
6887,-0.2866481663659215,-0.19545859843492508
6888,0.001218643388710916,0.26057644153479487
6889,-0.169672517105937,0.7611709237098694
6890,-1.3439151588827372,-1.3255588933825493
6891,-9.47116118017584,-9.0284304022789
6892,-0.014220142737030983,0.1332373432815075
6893,-0.17961229011416435,-0.07035582512617111
6894,-0.016057198867201805,0.16100889816880226
6895,0.05678583215922117,0.6508992938324809
6896,-1.7218517810106277,-1.8374990802258253
6897,-4.617147296667099,-2.9750702381134033
6898,0.016874071210622787,0.336779173463583
6899,0.7448227815330029,0.942164521664381
6900,0.0003334781140438281,0.0036678578981081955
6901,-0.49410757003352046,-0.27077484130859375
6902,0.007540978491306305,0.18754472769796848
6903,-0.36131465435028076,-0.21850857138633728
6904,-0.1826691480819136,-0.09434965252876282
6905,0.40318418957758695,0.3409999451832846
6906,-0.061774179921485484,-0.050165487453341484
6907,-0.030825844267383218,-0.018144176341593266
6908,0.013236028724350035,0.41872528346721083
6909,0.3128998279571533,2.959322154521942
6910,-3.490590846631676,-3.4029095470905304
6911,-4.417335230624303,-4.364935703575611
6912,0.005080053117126226,0.16350379586219788
6913,-0.5213897377252579,-0.1146080493927002
6914,0.2013361714052735,1.533919241206604
6915,-0.004470920190215111,0.21398166939616203
6916,0.25354176631662995,0.6114622639724985
6917,0.12196691415738314,0.3637417786521837
6918,-0.009321559919044375,0.26647880766540766
6919,0.6604562042630278,1.08441641315585
6920,0.23176287115938976,0.27563196421988323
6921,-0.02153634000569582,0.03678847849369049
6922,1.1003585983999074,1.4815506865270436
6923,0.1975349709391594,1.6726473793387413
6924,0.20850149542093277,1.4268162623047829
6925,0.695503406226635,0.728944294154644
6926,-2.195095293223858,-2.134393163025379
6927,0.2900998145341873,0.28320173919200897
6928,-0.22635587281547487,-0.18958119302988052
6929,0.04866212233901024,2.128687273710966
6930,-0.37565942108631134,-0.36464621126651764
6931,-1.2500810958445072,-1.2665338087826967
6932,0.012388896575430408,0.564448273187736
6933,-5.031132515519857,-2.7760157585144043
6934,0.16025634110451392,0.34540855885029487
6935,-2.550090178847313,-2.6418388560414314
6936,-1.75105931609869,-0.9481521248817444
6937,0.9391250461339951,0.884993240237236
6938,0.054389605298638344,0.41412528045475483
6939,0.05335975321941078,0.2514780524652451
6940,-0.397504311054945,-0.2782008647918701
6941,1.6462184637784958,2.4287027567625046
6942,-7.337180733685955,-7.33677872287808
6943,0.005593033856712282,0.0029618380358442664
6944,-0.13256171403918415,-0.08128129318356514
6945,-3.273630518466234,-2.7770143151283264
6946,-0.9886709824204445,-0.2358991503715515
6947,-0.05670303851366043,1.7056709229946136
6948,0.1375476587563753,0.26820032484829426
6949,-1.2641197863267735,-1.2314399890601635
6950,-5.25640769302845,-3.1063218116760254
6951,-1.9186724667670205,-1.9131876016035676
6952,0.1403759875393007,1.1516487755870912
6953,0.30475181341171265,0.38948124647140503
6954,-2.8824488520622253,-2.2110095620155334
6955,-1.2131534330546856,-1.1628419533371925
6956,-4.48838472366333,-4.397773265838623
6957,0.16234654509753454,0.3075514914962696
6958,-4.3285941779613495,-3.1220078468322754
6959,-2.7264236360788345,-2.73760312050581
6960,-1.584971696138382,-1.1491793990135193
6961,0.022521596583828796,0.06087444740842329
6962,-0.5149731785058975,0.36555057764053345
6963,-0.8016253150999546,0.028196513652801514
6964,0.005252820439636707,0.3638105308637023
6965,-0.3502692822366953,0.22254490852355957
6966,-4.8445122838020325,-5.374948479235172
6967,-1.5125233232975006,-1.1454310417175293
6968,-0.02252129465341568,0.09694287739694118
6969,0.05624444130808115,0.747637995518744
6970,-1.3099686710629612,-1.2788085006177425
6971,-0.8637692034244537,-0.009573101997375488
6972,0.23077087942510843,1.1369799161329865
6973,-0.42101459205150604,-0.16518500447273254
6974,-0.561012311372906,-0.34376494586467743
6975,-0.0736052468419075,0.46643438935279846
6976,0.0004656998789869249,0.029046048293821514
6977,-0.09153240919113159,0.06125548481941223
6978,0.004431757843121886,0.036314727971330285
6979,0.7081267037428916,2.32720939302817
6980,-6.324450671672821,-5.465412735939026
6981,0.4452163726091385,2.7185254245996475
6982,0.1474264224525541,1.1812181582208723
6983,-0.8729459552560002,-0.8475427404046059
6984,0.24707163870334625,0.335814967751503
6985,-3.2690682411193848,-3.098039984703064
6986,0.0047235265374183655,0.21130511537194252
6987,1.4561014380306005,1.7198869194835424
6988,-1.5936200618743896,0.43303966522216797
6989,-5.199419766664505,-4.917581558227539
6990,0.23698239400982857,2.1447521336376667
6991,-0.08544559590518475,0.3366013690829277
6992,-2.9420268461108208,-2.2859355211257935
6993,-0.1071734013967216,-0.09454182535409927
6994,-0.03544808737933636,0.3759113773703575
6995,0.05656572803854942,0.04098694398999214
6996,-0.11294565268326551,-0.09257154725492
6997,0.7278155241365312,1.8337788734788774
6998,0.216823790804483,1.0524620158830658
6999,1.2611404955387115,0.2567487061023712
7000,0.05650530010461807,1.1501729860901833
7001,-1.383469894528389,1.3761004209518433
7002,1.012547796126455,1.3184191635809839
7003,1.4457125067710876,3.2002206444740295
7004,-0.0004185721063549863,0.0013039347541052848
7005,-5.474507302045822,-4.115801692008972
7006,-5.977227210998535,-5.319095730781555
7007,-0.8711051195859909,0.26053619384765625
7008,0.6290568113327026,1.401660442352295
7009,-1.5477201463654637,-1.5091939680278301
7010,-2.789337806403637,-2.548232853412628
7011,-0.0035545984283089638,0.004905003821477294
7012,-0.10226782411336899,0.0068295300006866455
7013,-0.4270997978092055,-0.4142544399946928
7014,-1.7261461317539215,-0.5709351301193237
7015,-0.3964574337005615,-0.4506542682647705
7016,0.551285732537508,2.2380701787769794
7017,-0.05297370254993439,0.5861131697893143
7018,0.00019173865439370275,0.07813380428706296
7019,-1.3920047685678583,-1.3832809124141932
7020,-3.8900065384805202,-3.8406285792589188
7021,-2.856060298800003,-2.842754096724093
7022,0.21329073305241764,0.13108673389069736
7023,-5.0814958065748215,-4.5994608998298645
7024,1.0480737090110779,2.4156259894371033
7025,-5.718896619975567,-5.680898793041706
7026,-0.20434499430120923,-0.18345637805759907
7027,-2.6199983954429626,-0.4521145820617676
7028,-0.0578887015581131,1.0511437058448792
7029,0.7085317671298981,2.7896385490894318
7030,-9.454967591911554,-9.21081256866455
7031,0.5309057859703898,2.2431903509423137
7032,-0.7405738891611691,-0.7205944340676069
7033,-0.5693738628178835,-0.0471455454826355
7034,-4.334632433747174,-4.319258939474821
7035,0.5837105140089989,2.5734404549002647
7036,-0.4642392098903656,0.3133242130279541
7037,-3.4922339022159576,-2.8118337988853455
7038,0.10468447208404541,0.4919210970401764
7039,-0.5677652433514595,-0.45866788923740387
7040,1.4930069744586945,3.29598405957222
7041,-1.7804749011993408,-1.7623978853225708
7042,-0.2752131801098585,-0.26036787778139114
7043,-7.562848806381226,-7.226685643196106
7044,-0.037723921239489755,-0.03756931881071068
7045,-0.25285996042657644,-0.22064554691314697
7046,-3.9277945831418037,-3.4984802901744843
7047,-0.07143392413854599,0.17174237221479416
7048,0.006173140718601644,0.11597810813691467
7049,-6.783889322541654,-6.776806036010385
7050,0.017541923094540834,0.4094127104617655
7051,-0.32608556747436523,0.6556897461414337
7052,0.7019749879837036,1.5271821022033691
7053,0.7146155666559935,0.6739047598093748
7054,4.150833487510681,0.8241974115371704
7055,-0.11798820947296917,-0.10908672120422125
7056,2.8164883852008415,2.2274705171588494
7057,-6.113024353981018,-5.5539944767951965
7058,-8.329805463552475,-8.423568336293101
7059,0.06161971390247345,0.1492808759212494
7060,0.017999084200710058,0.14672341896221042
7061,-2.657081365585327,0.281583309173584
7062,-1.5094913803040981,-1.133096158504486
7063,-0.4064562985440716,-0.3693762421607971
7064,-0.015261780470609665,0.15185511857271194
7065,-0.12019136175513268,0.24111659824848175
7066,-3.9960296154022217,-3.986554481089115
7067,0.025952188298106194,0.06803190149366856
7068,0.04548454284667969,-1.0478063821792603
7069,-0.1431034356355667,0.3058183193206787
7070,-1.4230524625745602,-1.3976069949567318
7071,-9.82736132730497,-9.822865220718086
7072,0.241626278788317,0.4615812164847739
7073,0.009885415434837341,0.9142758473753929
7074,-1.3449727575061843,-1.2864477783441544
7075,1.4629220926435664,2.0394625627668574
7076,0.0010979820799548179,0.0050280521681997925
7077,-2.231556821614504,-2.138005569577217
7078,0.07280515599995852,0.26032956410199404
7079,0.011521199252456427,0.10991633543744683
7080,-9.720516683228198,-9.710185184143484
7081,0.06577302142977715,0.1540370173752308
7082,1.540910478681326,0.8704374395310879
7083,-0.13440608978271484,0.11166629195213318
7084,-3.073761437088251,-2.5669490694999695
7085,-0.0008898582309484482,0.0349709652364254
7086,-6.04982746951282,-4.720672249794006
7087,-1.3891949653625488,-1.3734345436096191
7088,0.0696023148484528,0.4113529664464295
7089,-0.019634150550700724,0.03117920458316803
7090,-8.503609716892242,-8.273566961288452
7091,-5.250846296548843,-4.27882981300354
7092,-0.24443106725811958,0.06363430619239807
7093,-1.3757377993315458,-0.8125911951065063
7094,-0.49000757187604904,0.7915125489234924
7095,-0.02922290191281718,-0.028048429172486067
7096,-0.2933545093983412,-0.26430840604007244
7097,-0.7217318713665009,-0.4372859001159668
7098,-0.05382019281387329,0.8394206464290619
7099,-6.024521923274733,-6.023849911056459
7100,-6.213814874179661,-6.100643500685692
7101,0.7760490179082353,0.40299654007162644
7102,-1.0625605396926403,0.518525242805481
7103,-1.6384229585528374,-1.0023435950279236
7104,-5.121371269235169,-5.120774330687709
7105,-1.7420283555984497,-2.1039953231811523
7106,0.08351562208736141,0.6568296555360575
7107,-0.937423437833786,-0.910694420337677
7108,-1.045535422861576,-0.4006229639053345
7109,-2.958237619692227,-2.9378463476896286
7110,-0.38612210378050804,-0.216242715716362
7111,-4.459529988467693,-4.077139377593994
7112,-0.056399207562208176,-0.046615760773420334
7113,1.1703671618597582,2.334174673189409
7114,-2.214937405195087,-2.1813678294420242
7115,0.23621231317520142,0.6421933770179749
7116,-0.4704844765365124,-0.4849149752408266
7117,-0.6069244332611561,-0.3600550889968872
7118,0.07344827009364963,0.06626475555822253
7119,-4.827239632606506,-4.034189224243164
7120,-0.09829464554786682,-0.0028871744871139526
7121,0.3792499527335167,0.505975715816021
7122,-6.619123267475516,-6.493268355727196
7123,0.22395049035549164,0.2232901006937027
7124,-0.2444953639060259,-0.21661311760544777
7125,-0.05511361360549927,0.6209333389997482
7126,-0.007748521398752928,0.006405726075172424
7127,2.640055291354656,0.7429086491465569
7128,0.3341360567137599,2.3075926480814815
7129,-0.002469092607498169,1.7822535634040833
7130,0.08221897482872009,0.42652900516986847
7131,-0.4418456107378006,-0.3968752324581146
7132,2.180504582822323,2.9914760813117027
7133,-0.6281032540136948,-0.5862606763839722
7134,-0.016693810321157798,0.003319013863801956
7135,-0.045159113593399525,-0.02099228836596012
7136,-2.2909643355524167,-2.2290948927402496
7137,-0.42089367285370827,-0.35771042853593826
7138,0.028722007758915424,0.4069627495482564
7139,-0.027638763189315796,0.016737546771764755
7140,-0.49907041480764747,-0.3753182142972946
7141,0.17483798414468765,1.4023032411932945
7142,-4.120106618851423,-3.879322975873947
7143,-0.6265970906242728,-0.6096519790589809
7144,-0.014229097148927394,-0.013537709368392825
7145,0.01694108033552766,0.5824305047281086
7146,0.2637193202972412,3.3279184103012085
7147,-0.38321012258529663,-0.32854920625686646
7148,-0.010320365836378187,-0.005251099821180105
7149,-2.1204483807086945,-2.1091766953468323
7150,-1.275821135379374,-1.2363844253122807
7151,0.1897340772629832,0.5655561743260478
7152,-0.008798978291451931,0.12043085508048534
7153,-0.0043925895588472486,0.029000064358115196
7154,-0.04136327840387821,0.5852858796715736
7155,-0.0477067781612277,0.01168668270111084
7156,0.35649681091308594,1.6513148844242096
7157,0.27081152804839803,0.795531690201642
7158,-2.371963046491146,-2.3173634484410286
7159,0.3622227981686592,1.0892924442887306
7160,-0.38248303066939116,-0.3278650790452957
7161,-1.6005696495994925,-1.4377595335245132
7162,-0.0492707546800375,0.012529604136943817
7163,0.0025139867793768644,0.044012130005285144
7164,0.0037182392552495003,0.03195028193295002
7165,0.5136385951191187,0.6340751443058252
7166,-6.962634200230241,-6.935420501977205
7167,-0.2210666947066784,0.16029345989227295
7168,-1.044493955327198,-0.660182535648346
7169,-1.2301202053204179,-1.2293485682457685
7170,-0.3553897339152172,-0.3150697574019432
7171,-2.409285952337086,-2.25314162671566
7172,-1.6634016036987305,0.7266222238540649
7173,-0.6869965568184853,-0.6593087911605835
7174,-3.637524336576462,-3.699072703719139
7175,-0.10462205111980438,0.27787545323371887
7176,0.35010311007499695,1.7144578993320465
7177,0.39446914941072464,1.009043999016285
7178,-3.194561719894409,-0.8735771179199219
7179,-1.686971440911293,-1.7218217551708221
7180,-0.05663800984621048,0.06351961195468903
7181,-0.665415630210191,-0.6426048595458269
7182,1.0675337314605713,1.7957375049591064
7183,-0.042873979022260755,-0.02411031350493431
7184,0.028591711074113846,0.5995284728705883
7185,0.004435621405718848,0.07744224250200205
7186,0.001444850116968155,0.32866372913122177
7187,0.17378221079707146,0.6302011869847775
7188,-6.961344336159527,-6.945047123357654
7189,-0.8560615228489041,-0.3612651228904724
7190,-0.1924360767006874,0.007451310753822327
7191,-0.02278401330113411,1.9786475524306297
7192,-7.122112415730953,-7.00582754611969
7193,0.07096667543373769,1.0595909427138395
7194,-1.5946563482284546,-1.0551940202713013
7195,-4.443222537636757,-4.266276240348816
7196,0.08346858620643616,1.3573296964168549
7197,1.0113556515425444,1.0784342419356108
7198,-0.037998970967237256,-0.03715201315935701
7199,0.1641594134271145,1.000701230019331
7200,-4.847027063370433,-4.845832467079163
7201,-4.447389245082377,-4.447048844653182
7202,3.219690739060752,1.1933019746793434
7203,0.14987515658140182,1.6998527869582176
7204,-0.0021174047142267227,0.37328237295150757
7205,0.42449823941569775,0.32019040908198804
7206,0.03695802390575409,0.7713542878627777
7207,-2.777033243328333,-2.606695219874382
7208,0.31823202269151807,1.7542103161104023
7209,-1.1951441168785095,0.8882144689559937
7210,0.377586767077446,1.4746420234441757
7211,1.774478990584612,3.257719475775957
7212,0.14967300306307152,2.2140601904247887
7213,7.30325648188591,5.171206921339035
7214,0.0004254486411809921,0.15317499404773116
7215,-0.9541358314454556,-0.8413589894771576
7216,-0.11966007621958852,-0.0636378712952137
7217,-1.7211691588163376,-0.260570764541626
7218,-0.054739610699471086,-0.05166757688857615
7219,-0.02128105890005827,1.0748059675097466
7220,-2.9201217591762543,-2.46995210647583
7221,0.35858261212706566,1.2778952978551388
7222,-0.03158779861405492,-0.009286995977163315
7223,0.0028244669374544173,0.018028517748462036
7224,-2.8394295573525596,-2.8369224260095507
7225,-0.009364049445139244,0.032818359322845936
7226,0.1510349662275985,0.46907186519820243
7227,1.585831481963396,0.24343739822506905
7228,-0.00149566400796175,0.19038904272019863
7229,-1.0186299979686737,0.1389601230621338
7230,-7.487248223274946,-7.408291846513748
7231,0.9158829478546977,0.16683763545006514
7232,0.18802905874326825,2.5007458855398
7233,-0.5184906734248216,-0.5073937438428402
7234,-0.6779071129858494,-0.5735823512077332
7235,2.58765057916753,1.1686472117435187
7236,1.3950477839753148,1.3948864938065526
7237,1.5765491793863475,3.887330539058894
7238,-0.235166790895164,-0.20893481373786926
7239,1.4216261773835868,2.2498874336015433
7240,-2.139393627643585,-1.9928984642028809
7241,-0.0024316383232871885,0.0037032903637737036
7242,0.07097118068486452,1.1585378693416715
7243,0.021624215878546238,0.11191972997039557
7244,-0.029311860882444307,0.0002595372498035431
7245,-0.007191585845930604,-0.0071608304024266545
7246,-0.018628713209182024,-0.0006471555680036545
7247,0.030649779364466667,0.3772778045386076
7248,-0.7038077116012573,0.5186303853988647
7249,0.13050189323257655,0.4856220305664465
7250,0.34651297330856323,1.8781859576702118
7251,-0.9591758251190186,0.795069694519043
7252,-4.342064869561,-4.312797648832202
7253,1.2310755252838135,0.34029078483581543
7254,-0.0014554687077179551,0.06956187449395657
7255,0.23243209719657898,-0.02786731719970703
7256,-4.385934402933344,-4.369380263611674
7257,0.6238904176279902,1.4615234909579158
7258,-1.5567336082458496,0.685849666595459
7259,0.02215814869850874,0.16807411890476942
7260,3.0222180308774114,1.0984306754544377
7261,-0.007979419082403183,0.3988937735557556
7262,-0.04714380297809839,0.15950949862599373
7263,0.7884615063667297,0.6032151579856873
7264,0.6207588928264158,0.4709002392810362
7265,0.36540375649929047,0.5459803193807602
7266,-5.47688852250576,-5.4963598027825356
7267,-3.5873705446720123,-3.45938304066658
7268,-2.4160975217819214,0.5270915031433105
7269,-1.6826195737812668,-1.6729824729263783
7270,-0.07889127731323242,-0.027509838342666626
7271,-0.031569913029670715,0.1691790074110031
7272,-0.06937700510025024,1.6314072906970978
7273,-0.06202926696278155,-0.032132238149642944
7274,-0.030770950485020876,-0.005269909277558327
7275,1.28791144490242,2.0128174126148224
7276,0.1162301012664102,0.22417347965529189
7277,-0.044818834321631584,-0.04409302392741665
7278,0.0077256858348846436,2.3772770762443542
7279,0.45812833309173584,0.8431823253631592
7280,0.4646267252974212,0.7466615098528564
7281,-0.007667855827094172,-0.0072489237354602665
7282,-0.39293810725212097,0.11614364385604858
7283,-3.5789312720298767,-3.603076994419098
7284,-0.18619389086961746,0.05672234296798706
7285,-0.12717228382825851,-0.08514662832021713
7286,1.0652406960725784,1.1046937257051468
7287,0.2090392486716155,0.7178389207983855
7288,-2.321463815867901,-0.6887081861495972
7289,0.0020584112500614538,0.009518944658509554
7290,-0.057186037534847856,0.13657275959849358
7291,-0.055020747080561705,-0.05318926530890167
7292,-2.2262789011001587,-2.2950094044208527
7293,0.1651251669973135,0.9677800741046667
7294,0.09634528309106827,1.324295036494732
7295,-0.0007310729706659913,0.008460364770144224
7296,-0.2864472568035126,1.5332311391830444
7297,-0.5172816552221775,1.4574365019798279
7298,-0.18441884475760162,-0.1538972556591034
7299,-1.6339939832687378,-1.4633190035820007
7300,-0.6676754802465439,-0.5370560586452484
7301,0.20952743291854858,0.8366587162017822
7302,2.2770158499479294,1.2215255945920944
7303,1.532538460684009,1.4567193259717897
7304,-1.072973759379238,-1.040811788290739
7305,-0.000558246101718396,0.15094164956826717
7306,-0.07357366383075714,-0.10845823585987091
7307,0.004651229362934828,0.11621296172961593
7308,-3.257934033870697,-2.5421724915504456
7309,-0.0006530259270220995,0.016224089078605175
7310,0.09054305613972247,0.3492221182677895
7311,-0.008758436888456345,0.052332982420921326
7312,-0.6398061958607286,-0.3987519443035126
7313,-0.015530632808804512,0.5513390563428402
7314,0.09069910701873596,0.31392237600448425
7315,0.040144746424630284,1.0613374907989055
7316,-2.4494058871641755,-2.202250123023987
7317,0.016842173477925826,0.2729631718902965
7318,-0.9385610786266625,-0.6911338716745377
7319,0.15192334353923798,0.15649588406085968
7320,-2.103444993495941,-2.3550627678632736
7321,-0.4752082787454128,-0.2921968400478363
7322,-3.3324581384658813,-3.257615514099598
7323,0.8889508545398712,1.0303739607334137
7324,0.016206064610742033,0.5539735940983519
7325,-0.0003312152111902833,0.0033686787355691195
7326,-0.04007207985705463,-0.03588772192597389
7327,0.041978251188993454,0.08405790850520134
7328,-0.09907573543023318,-0.09811373916454613
7329,1.1688830368220806,1.741549801081419
7330,-2.2661857390776277,-1.9339674413204193
7331,-0.29147242568433285,-0.26377301290631294
7332,0.166412565857172,0.11630697920918465
7333,-0.08962099719792604,-0.02188827097415924
7334,-0.29726648330688477,-1.4467651844024658
7335,-0.008633214980363846,0.129709267988801
7336,0.7229989626212046,2.950818405370228
7337,-0.6125918328762054,-0.418341726064682
7338,0.0339993508241605,0.10448976323823445
7339,-0.7937262556515634,-0.7118056938052177
7340,0.12612601509317756,0.14003551891073585
7341,-4.644996389746666,-4.449782013893127
7342,-0.1145748496055603,0.010625198483467102
7343,-1.0530090816318989,-0.8150963187217712
7344,-0.7928449437022209,0.2851748466491699
7345,-1.0042474288493395,-0.7745007276535034
7346,-0.04996328800916672,0.41318167746067047
7347,-1.3335433036845643,-1.3301493672188371
7348,-0.43142175674438477,0.21190416812896729
7349,-0.3026825450360775,-0.32204829156398773
7350,-0.4982598312199116,-0.01702338457107544
7351,-0.007789977826178074,0.3734914492815733
7352,0.011984272892732406,0.4014221430152247
7353,1.4486005306243896,2.042968511581421
7354,0.9575167906259594,3.3273762476419506
7355,1.8586586279561743,1.60896761843469
7356,-0.366176282223023,-0.36018574982881546
7357,0.8465803861618042,0.32257080078125
7358,-4.913881544292963,-4.885703012347221
7359,0.009801626205444336,0.6936781369149685
7360,-0.01477422215975821,0.22311636246740818
7361,-1.097945898771286,-0.5099663734436035
7362,-0.14701015502214432,0.36271126568317413
7363,-1.0896937581710517,-1.0760405976325274
7364,-5.401906415820122,-4.569522023200989
7365,0.41827815771875976,0.2891252338963568
7366,-0.47501309122890234,-0.25497452914714813
7367,-3.555136534385383,-3.4610816687345505
7368,-0.05399797856807709,1.0168053805828094
7369,0.15042340134095866,0.7515019861311885
7370,-0.7056937217712402,-0.2877601385116577
7371,-0.8141186833381653,0.9267177581787109
7372,-0.059713927446864545,0.01141999289393425
7373,-3.0992887332104146e-06,0.0008790950560069177
7374,-5.642405562102795,-5.643571190536022
7375,-0.035652588121593,0.07669880241155624
7376,0.2966376468539238,0.2374146804213524
7377,-0.0012396946549415588,0.002234678715467453
7378,1.4554322288604453,2.111372642335482
7379,1.376084603369236,3.0994294062256813
7380,4.9582726205699146e-05,0.047680425515864044
7381,0.1850275844335556,1.477728083729744
7382,0.9764691609889269,5.041897835209966
7383,0.4325157931307331,1.0407382777193561
7384,-0.177435964345932,-0.043584004044532776
7385,1.5499242097139359,5.108740761876106
7386,0.026047780294902623,0.45637038454879075
7387,-1.01462921500206,-0.507688045501709
7388,-5.17165157943964,-4.216311693191528
7389,-1.6195684873964638,-1.4996798411011696
7390,-3.0389926731586456,-1.4303150177001953
7391,-1.4127094000577927,-0.42329204082489014
7392,0.08117698878686497,0.17426699400584766
7393,0.0046256110072135925,0.05544564872980118
7394,-0.6378042038995773,-0.428789883852005
7395,-4.7851800811477005,-4.739616211503744
7396,-7.00911620259285,-6.613376259803772
7397,0.011406236910261214,0.08327138482127339
7398,0.18474399305705447,1.8729945496452274
7399,-1.5976724475622177,-1.5515995547175407
7400,-0.050615279003977776,0.5064882263541222
7401,-2.8720615869387984,-2.4518477618694305
7402,0.057410065084695816,0.42540889978408813
7403,-0.6358494330197573,-0.5338137298822403
7404,-0.27140969038009644,-0.48046010732650757
7405,-3.8910727947950363,-3.9234191477298737
7406,-0.07272326946258545,0.03787066042423248
7407,-1.1302999928593636,-0.6567783951759338
7408,0.028123624622821808,0.001275818794965744
7409,-4.241796028043609,-4.240212990553118
7410,0.005127117416122928,0.17281526132137515
7411,-2.9988927645608783,-2.970052760094404
7412,0.0003129732285742648,0.003481400905002374
7413,0.032456226652357145,0.2932197749669285
7414,0.8011342883110046,1.6372153162956238
7415,-2.6769277774728835,-2.2713389694690704
7416,2.203079227008857,1.657576921978034
7417,0.017962566285859793,0.04217499558581039
7418,-0.347367852460593,-0.310493528842926
7419,-5.9766208657529205,-5.9729656195268035
7420,3.662026586011052,1.348119916394353
7421,0.07641471817623824,0.46696561470162123
7422,-0.29983343556523323,0.19851413369178772
7423,-1.564924725505989,-1.5637026643380523
7424,-0.13042127864900976,-0.08576646447181702
7425,1.7768338156165555,2.895493192714639
7426,0.028277972945943475,0.06334977434016764
7427,0.0960439145565033,0.28533101081848145
7428,-0.8142968514148379,-0.8090519714169204
7429,-6.521250432822853,-6.427832953631878
7430,-7.054207468638197,-7.050063732545823
7431,-4.994655879214406,-4.86728310585022
7432,-4.5016889329999685,-4.352050825953484
7433,0.2304761689156294,1.5216364543884993
7434,-7.598510794341564,-7.640457425266504
7435,0.33926010876893997,2.5526465252041817
7436,-0.9223359689349309,-0.8511924222111702
7437,3.3867809777511866,3.190819025541714
7438,0.7615987658500671,0.9855326414108276
7439,0.0762486457824707,0.39049123227596283
7440,-0.6145478077232838,-0.3949785530567169
7441,-1.7323496341705322,-1.2385197281837463
7442,-0.6575584709644318,-0.31490981578826904
7443,-6.848763942718506,-8.730385899543762
7444,0.2418718211047235,0.891287925063807
7445,0.35293989395722747,0.48183356737717986
7446,-0.12384997075423598,0.2766721695661545
7447,-1.6897718906402588,-1.6359057128429413
7448,-0.01804792530310806,0.14709121733903885
7449,1.033245393075049,4.159673043526709
7450,-0.6311511881649494,0.3152201175689697
7451,-1.1154652163386345,-0.8860467970371246
7452,0.2002499369555153,0.4023554293089546
7453,0.1498967638472095,0.6146870931843296
7454,0.09770948556251824,1.2897452351171523
7455,1.980962298810482,2.929225705564022
7456,-6.116102933883667,-6.750466570258141
7457,2.5231506126001477,1.6571848886087537
7458,1.4097037948668003,0.6554641164839268
7459,0.3952544634521473,3.3618182246864308
7460,-0.5919277779757977,-0.1378091275691986
7461,0.3601052644662559,0.9639893057756126
7462,-5.7975978695903905,-5.790499108843505
7463,-10.835949957370758,-10.818828001618385
7464,-1.8340939851477742,-0.9057815074920654
7465,0.12080985345528461,1.2726657170860562
7466,-1.0663717100396752,-0.7656089961528778
7467,-0.00010227346865576692,0.0009970352984964848
7468,-0.742467830539681,-0.6232378929853439
7469,0.03641620744019747,0.12861257884651423
7470,-1.3608282208442688,0.33566761016845703
7471,-0.16612726263701916,-0.05138032138347626
7472,0.3197701424360275,2.173627033829689
7473,0.22402429673820734,0.3273015031591058
7474,2.6389826145023108,1.7481978740543127
7475,-0.35801732912659645,-0.08726376295089722
7476,0.7924536236387212,1.325059450493427
7477,0.31871846318244934,0.39066436886787415
7478,0.35987135116010904,0.7865089410915971
7479,-1.4788951463997364,-0.889308750629425
7480,-4.004206359386444,-3.038921594619751
7481,-0.023300468921661377,0.08642578125
7482,-0.741309642791748,-0.14923393726348877
7483,-0.021201830299105495,0.00782051496207714
7484,-6.596898032352328,-6.080567896366119
7485,-0.007316872513911221,-0.002557145431637764
7486,0.6825599521398544,5.70613531768322
7487,-4.977124322205782,-4.491992652416229
7488,-0.008551712497137487,0.004648976027965546
7489,0.16141411662101746,0.4440148174762726
7490,-4.066652730107307,-3.1473875641822815
7491,-0.2015361785888672,-0.3634961247444153
7492,-1.4948709085583687,-1.466095857322216
7493,-0.16374296694993973,0.0200817734003067
7494,-6.3788730427622795,-6.324974127113819
7495,-1.6566150188446045,-1.5318885147571564
7496,-5.1867565512657166,-5.1734560541808605
7497,-1.1352976798079908,-1.067598506808281
7498,-9.667347092181444,-9.600366458296776
7499,-0.06463399506174028,0.023710787296295166
7500,-0.222102090716362,-0.21589595079421997
7501,1.232740879058838,4.068311929702759
7502,-0.825361805036664,-0.6266781836748123
7503,-2.377355858683586,-1.448796272277832
7504,-0.009497866965830326,0.04706188477575779
7505,0.3270411416888237,0.7372040376067162
7506,-6.738744515925646,-6.509738981723785
7507,0.41173459589481354,0.28493569791316986
7508,0.34473464265465736,0.08315208181738853
7509,-4.102292850613594,-4.041160389780998
7510,0.09323218837380409,0.7092150412499905
7511,-0.04986247234046459,-0.039161987602710724
7512,-1.1000875415775226,-1.0919778048992157
7513,-5.4584205413702875,-5.430057719349861
7514,-0.032362330704927444,0.28737473860383034
7515,-3.6015549346338958,-3.431129604578018
7516,-0.37672698497772217,-0.5200478676706553
7517,-5.630701646208763,-5.478082284331322
7518,-0.005168400704860687,0.006396424025297165
7519,-7.365086503326893,-5.330398321151733
7520,1.0470572263002396,0.2606552094221115
7521,0.18660927470773458,0.2062059110030532
7522,0.014722766616614535,0.26198905732599087
7523,-0.3867527822731063,-0.36374962143599987
7524,0.2657449394464493,1.6554716676473618
7525,-2.896506862656679,-2.7872090712189674
7526,-0.9817615151405334,-0.8612105846405029
7527,-0.5519559383392334,-0.4363914579153061
7528,-0.12992055443464778,-0.10978779569268227
7529,-0.22456455742940307,-0.045346423983573914
7530,0.06741611659526825,0.2329591065645218
7531,0.001465512439608574,0.19368036184459925
7532,0.48793586529791355,4.692776823416352
7533,-2.4037517607212067,-0.48059535026550293
7534,-0.6662514694035053,-0.2932562232017517
7535,0.29083743691444397,2.463267296552658
7536,-0.18186776479706168,-0.042283713817596436
7537,-1.7449607718735933,-1.6950161643326283
7538,0.6464091599918902,1.0482978881336749
7539,-0.04018936841748655,-0.036534122191369534
7540,-3.2563832253217697,-2.765867531299591
7541,-1.4500805288553238,0.599052906036377
7542,-3.746151939034462,-1.881291151046753
7543,0.3447820292203687,0.9004527674405836
7544,-0.03436753340065479,0.2652204819023609
7545,0.1445329561829567,0.32826974242925644
7546,-0.3686648830771446,0.5466334521770477
7547,0.5389168485999107,1.8261059746146202
7548,0.0003796272212639451,0.02266763581428677
7549,-5.8206283217296,-5.720054887235165
7550,0.4638852924108505,0.43856827914714813
7551,0.42176202684640884,3.2613211050629616
7552,0.00881485070567578,0.6077358088223264
7553,-3.2745593329891562,-2.9247196912765503
7554,0.862112682312727,3.962198656052351
7555,-0.32082444429397583,0.21535438299179077
7556,0.02308026608079672,0.00017106346786022186
7557,-0.06201663613319397,0.5219898670911789
7558,0.11710205639246851,0.9626617502653971
7559,-0.16972585022449493,-0.2994593344628811
7560,-0.38831692934036255,-0.09811538457870483
7561,-1.5122453186195344,-1.3543323576450348
7562,-0.35177199344616383,-0.33945469092577696
7563,0.011697848662151955,0.11177728917391505
7564,-2.125161645002663,-2.0553785860538483
7565,-4.285985958762467,-4.1352203488349915
7566,-1.2784979370699148,-1.2345038950443268
7567,-5.599512837638031,-5.575459646061063
7568,-1.7503976821899414,-2.674956738948822
7569,2.7023341078311205,1.973038138821721
7570,-7.1522763054817915,-7.11537903919816
7571,0.28703578747808933,0.5117465201765299
7572,-6.069384187459946,-5.994596883654594
7573,-0.49036580324172974,-0.23329925537109375
7574,-0.16374504007399082,-0.02591376006603241
7575,-2.762261579511687,-2.2817954421043396
7576,-0.3814619779586792,4.018024563789368
7577,-1.2092154556885362,-1.179418295621872
7578,-0.059829268138855696,0.0018679611384868622
7579,0.3143294043838978,1.7975966520607471
7580,0.3557383418083191,0.8005662262439728
7581,-3.7124239206314087,-2.5280020236968994
7582,-1.316833321005106,-0.2401115894317627
7583,0.31190162897109985,0.23130419850349426
7584,-1.478015422821045,2.560556411743164
7585,-0.5597908608615398,0.4976825714111328
7586,-1.2812332138419151,-1.2685185447335243
7587,-0.33687812460266287,-0.32149087358266115
7588,1.017107605934143,1.5590174198150635
7589,-0.24717313202563673,-0.22132618352770805
7590,0.0012422234285622835,0.025825656950473785
7591,-0.45847654715180397,-0.3965497463941574
7592,0.7503815405070782,0.6257260553538799
7593,0.03458020556718111,0.21411549020558596
7594,-0.02259062165103387,-0.015725356061011553
7595,0.004633018746972084,1.2924416987225413
7596,0.12691986833669944,0.08761543308355613
7597,-0.0029316535219550133,0.5584063320420682
7598,-0.0044496916234493256,0.017676624469459057
7599,-5.817264002049342,-5.726813070476055
7600,0.2782250605523586,0.5626444481313229
7601,0.8357118964195251,0.8518339991569519
7602,-6.318310155344079,-6.315813750959933
7603,-1.4430173337459564,-1.1840446293354034
7604,0.07629281468689442,0.8875808585435152
7605,-0.56878662109375,1.0636041164398193
7606,0.08685272932052612,0.9351735413074493
7607,2.450168326497078,1.981087401509285
7608,-0.01589743373915553,0.23280276730656624
7609,-10.367393256994546,-10.366919182997663
7610,1.5810968056321144,0.7171473875641823
7611,0.029964746674522758,0.24222752242349088
7612,-4.366467498242855,-3.6699580550193787
7613,-3.091828452888876,-2.9973520413041115
7614,-0.10715803503990173,0.6597124338150024
7615,-0.0009952185610018205,8.776236791163683e-05
7616,-9.79325970262289,-7.204608917236328
7617,0.2788441330194473,1.626222386956215
7618,0.0012196374591439962,0.28596822218969464
7619,-0.2338066566735506,0.024828597903251648
7620,-4.68984751496464,-4.545117095112801
7621,-3.7509692013263702,-4.012005351483822
7622,0.5552581325173378,0.7999861612915993
7623,-5.2147204130887985,-4.421267509460449
7624,0.05100809712894261,0.44850240577943623
7625,-0.011377708869986236,0.06584489718079567
7626,-1.088049456011504,-1.0718889236450195
7627,-0.8390180468559265,-0.9485119804739952
7628,-0.005372477695345879,0.14635607227683067
7629,-0.40608531233738177,-0.40298884618096054
7630,1.7947088218061253,0.47619179252069443
7631,-0.029361210763454437,1.5688579976558685
7632,0.05333633767440915,0.1522310939617455
7633,0.05155051499605179,0.20568177849054337
7634,1.1220954656600952,2.0867834091186523
7635,-1.4787019956856966,-1.2935802340507507
7636,-0.6874506020685658,-0.6644629389047623
7637,-0.09323542471975088,0.16055647283792496
7638,0.07851215824484825,0.9055862538516521
7639,0.35233885049819946,1.206443190574646
7640,0.24079972505569458,0.3888341188430786
7641,4.085169181227684,6.040830001235008
7642,-0.003993324004113674,-0.0022570425644516945
7643,-1.2869502753019333,-1.1235126554965973
7644,0.10571513697504997,0.1132332794368267
7645,-0.05076619004830718,0.07298601046204567
7646,-1.097026301547885,-1.0938904602080584
7647,-0.08082687482237816,0.17008505761623383
7648,-8.789131704485044,-8.738621972501278
7649,-0.06125122308731079,3.0836385637521744
7650,0.01841344207059592,0.053552388097159564
7651,0.11078480459400453,0.7583065760845784
7652,0.2153254821896553,0.18480785936117172
7653,-0.29916732013225555,1.0351725816726685
7654,0.241267129778862,1.4752757996320724
7655,-4.283135890960693,-3.897356390953064
7656,0.17453241348266602,0.40528059005737305
7657,0.5832024663686752,0.435137078166008
7658,0.06678152084350586,0.05849674344062805
7659,-4.763463530689478,-4.318630754947662
7660,-0.04247007146477699,-0.030387405306100845
7661,0.0077428063377738,0.42426981404423714
7662,1.6683761551976204,1.3364728167653084
7663,-0.09416147880256176,0.06533637642860413
7664,0.5494327768683434,1.323022983968258
7665,1.3980425626505166,2.244091633008793
7666,-2.9229199588298798,-1.7076263427734375
7667,0.00782886752858758,0.30401766719296575
7668,-0.03900564322248101,-0.017126701772212982
7669,0.1656438708305359,0.21468758583068848
7670,1.2226862907409668,2.066889762878418
7671,0.4959909723838791,0.5976892517646775
7672,0.008538489229977131,0.546306018717587
7673,0.58903469145298,3.461885526776314
7674,0.2940569818019867,0.17731782793998718
7675,-1.8315415382385254,-1.8196560144424438
7676,0.39494797587394714,1.7533487677574158
7677,0.42321953922510147,0.8214404955506325
7678,-0.02608323283493519,0.45176709070801735
7679,0.9300689846277237,4.073033586144447
7680,-0.9217459782958031,-0.559843897819519
7681,-1.912475234217709,-1.8964027352631092
7682,1.965412819175981,1.9255225298693404
7683,-0.1003088727593422,-0.005727246403694153
7684,0.025564258925442118,0.022062841810111422
7685,-1.6097972393037026,-1.60922579432372
7686,-4.436951816082001,-3.9703813791275024
7687,0.0037004792829975486,0.788891633390449
7688,-4.528353929519653,-5.615830183029175
7689,-0.15315738692879677,0.1744738519191742
7690,-2.734016053378582,-2.4965130984783173
7691,0.022354271280619287,0.03146654741749444
7692,0.1552649438381195,0.14031194150447845
7693,0.9276920445263386,3.373957682400942
7694,-1.3783432021737099,-1.0611975193023682
7695,0.14536270394455642,0.323290451313369
7696,-1.4555738046765327,-1.4086477495729923
7697,-0.6528833825141191,0.39780616760253906
7698,0.20061543956398964,0.42965494468808174
7699,0.018823322374373674,0.25350661063566804
7700,-0.10503564029932022,-0.06354900822043419
7701,-0.19665283244103193,0.6198690384626389
7702,-12.3293397706002,-12.294256754219532
7703,-1.7027670415118337,-1.5858060866594315
7704,0.03900563716888428,0.5299263447523117
7705,-1.8640360236167908,-1.683459460735321
7706,-0.10163654453936033,-0.09743494633585215
7707,-9.543600499629974,-9.559328943490982
7708,-9.729950469918549,-8.972924828529358
7709,-0.9399830680340528,-0.8559262081980705
7710,-0.8482934534549713,-0.717647910118103
7711,-3.7055313289165497,-2.4190258979797363
7712,0.49515554308891296,0.6955358684062958
7713,-1.2268570913001895,-1.200044471770525
7714,-0.3215699940919876,2.108511209487915
7715,-0.3026150166988373,0.30659663677215576
7716,-0.6785994768633827,-0.6777267775614746
7717,-0.049807521514594555,0.0657690279185772
7718,0.011434715241193771,0.10079860128462315
7719,0.00010404747445136309,0.022491195239126682
7720,0.0019947895780205727,-0.001118888147175312
7721,-3.4558373410254717,-3.439880795776844
7722,-3.7070024013519287,-3.7194860875606537
7723,-0.06297843717038631,-0.003626979887485504
7724,-2.3015573024749756,-2.4311895221471786
7725,0.11414457112550735,1.216690979897976
7726,0.023690205587627133,0.04012979619074031
7727,-6.319962326437235,-6.206884011626244
7728,0.961810741777299,1.6917679647158366
7729,0.2932355683296919,0.24215307645499706
7730,-0.22454696334898472,0.23510630428791046
7731,-0.04046660661697388,0.6081483215093613
7732,-7.193519778549671,-6.57134085893631
7733,-10.619563818046117,-10.61866432230454
7734,-0.6001333445310593,-0.18697544932365417
7735,-0.014985594898462296,0.1876716949045658
7736,-0.0019568218995118514,0.07303196657449007
7737,-2.2088040779344738,-2.2032697638496757
7738,-9.699681016150862,-9.687909193336964
7739,0.18934036791324615,0.7133092135190964
7740,0.2999396324157715,2.390998065471649
7741,-4.550526902079582,-3.842686891555786
7742,-1.7614256739616394,-1.3297386765480042
7743,0.11197681352496147,0.42701231315732
7744,-7.811311734665651,-7.67113296687603
7745,0.08614575443789363,0.1066398280672729
7746,-0.0003812536597251892,0.012519217969384044
7747,1.5971578545868397,2.363220352679491
7748,-0.19099207162798848,-0.18263817485421896
7749,-9.30682678706944,-9.220927871763706
7750,0.2590574100613594,0.36493853479623795
7751,-1.2367642167955637,-1.114052176475525
7752,-0.5507915485650301,-0.5475367829203606
7753,1.0455887746065855,1.153702897951007
7754,0.0035347377415817505,0.6266332864761424
7755,-0.08090109378099442,0.6543469503521919
7756,-0.1859358698129654,-0.16954011283814907
7757,-0.24121787771582603,-0.251905512297526
7758,-1.8830629773437977,-1.3321217894554138
7759,-0.38227100670337677,0.8458995819091797
7760,0.1338016027584672,0.10940631572157145
7761,-4.637039175257087,-4.571353331208229
7762,1.616237759590149,0.90654456615448
7763,-0.2923728283494711,-0.29641392827033997
7764,-2.5581624330952764,-2.250622183084488
7765,-0.06371201947331429,-0.01251877099275589
7766,-0.8192862272262573,-0.278556227684021
7767,-3.068639039993286,-2.7125306129455566
7768,-0.8560420274734497,-0.7353918850421906
7769,-0.34283786453306675,-0.2092321366071701
7770,-0.5039741091895849,-0.3771844357252121
7771,-0.14220268349163234,-0.024016335606575012
7772,-0.30993089079859715,-0.30984005746722687
7773,-0.9751736223697662,0.14932966232299805
7774,-0.375401940458687,-0.32795611023902893
7775,-0.01831795647740364,0.8969803787767887
7776,-1.4178115016547963,-1.3979676235467196
7777,0.0026578311808407307,0.09816702036187053
7778,0.30314935743808746,2.819942072033882
7779,0.007917630864540115,0.08747786507592537
7780,-0.2865612395107746,-0.25450246036052704
7781,-0.15357877360656857,-0.054493069648742676
7782,0.010927736759185791,0.9827621281147003
7783,-3.127636343240738,-2.460412859916687
7784,2.714357106247917,4.218102185288444
7785,-0.564571812748909,1.5154533386230469
7786,-0.09328633174300194,0.1625853329896927
7787,0.1925339507870376,0.3849182086996734
7788,-0.6487149521708488,-0.1955670416355133
7789,2.3632323630154133,6.456739414483309
7790,-1.0254785190336406,-0.8226837515830994
7791,-0.15852444618940353,0.1120850145816803
7792,-0.011149066151119769,0.0859385458752513
7793,0.005032513159676455,0.13203603435249534
7794,0.0240142160173491,0.21214231858812127
7795,-0.3170904219150543,1.4802576303482056
7796,-7.92568838596344,-6.3490891456604
7797,-0.22460815124213696,-0.2062057312577963
7798,2.398565059527755,2.6370236929506063
7799,1.5276278257369995,2.4758912324905396
7800,-0.1766736585414037,-0.17412052280269563
7801,-0.23979362845420837,-0.3445579558610916
7802,-0.42945919930934906,-0.2629483491182327
7803,0.07329947517428081,0.22858012483629864
7804,0.22282631136476994,1.2792865131050348
7805,0.0004966459819115698,0.24185979703906924
7806,-0.0044161679688841105,-0.0015179309993982315
7807,-6.197969783097506,-6.208743033930659
7808,0.039929260761709884,0.9072451454412658
7809,-0.14612231776118279,0.31417714059352875
7810,-3.9621227979660034,-3.2776339054107666
7811,0.011986001656623557,1.1556757849466521
7812,0.015365514904260635,0.05495375394821167
7813,-0.03220255905762315,-0.001968689262866974
7814,-0.08451786637306213,1.2019875645637512
7815,0.07889132760465145,1.0932008232921362
7816,3.0495554208755493,0.8732420206069946
7817,-0.11537540704011917,-0.0764666497707367
7818,-0.22431424260139465,2.2608675360679626
7819,-1.629064672626555,-1.449484184384346
7820,-4.560946881771088,-4.114974796772003
7821,1.4258677624166012,2.4947694204747677
7822,-0.1044039232947398,-0.09286589454859495
7823,0.8924181163311005,0.787114828824997
7824,-0.06687431037425995,0.2674829065799713
7825,-15.260242104530334,-15.328972607851028
7826,-0.011671024723909795,0.01180640235543251
7827,-8.315803810954094,-8.24912703037262
7828,0.2208947166800499,1.625684879720211
7829,-0.6456860303878784,-0.25735318660736084
7830,0.018979325890541077,1.4644287526607513
7831,0.06045132898725569,0.356704760575667
7832,-0.059406629763543606,0.01656852662563324
7833,0.22773222488467582,1.878009481850313
7834,-5.591010272502899,-4.883292198181152
7835,0.02415906684473157,0.0552142602391541
7836,-0.35357387363910675,0.5100794434547424
7837,0.005557176206366421,0.3404598534257275
7838,0.17926058173179626,0.6677671372890472
7839,0.02490238007158041,0.3354619862511754
7840,0.03307121712714434,0.2678685234859586
7841,0.21567165851593018,0.5654653310775757
7842,-0.5689222030341625,0.20755702257156372
7843,-5.058851730078459,-5.0447553768754005
7844,-0.5299503803253174,-0.7604767791926861
7845,-0.07545470434706658,-0.021141622215509415
7846,-0.04655936174094677,-0.024156440049409866
7847,1.5711644664406776e-05,0.027790446998551488
7848,-0.5133868642151356,-0.4175296351313591
7849,1.4623604030202841,2.159842392880819
7850,0.3413863033056259,2.6298670917749405
7851,-0.42546084243804216,-0.4255448179319501
7852,-0.055861366097815335,-0.05291554401628673
7853,0.0567939430475235,0.8470541946589947
7854,0.1418554633896747,1.3787323236506381
7855,-2.7872601728886366,-2.697728730738163
7856,0.0009247611742466688,1.0992140421876684
7857,-4.500472478568554,-3.721943974494934
7858,-6.8316375613212585,-6.410590589046478
7859,-3.1087021604180336,-3.068839441984892
7860,-1.8857601508498192,-0.6533182859420776
7861,0.5262011350278044,0.6033653677586699
7862,0.09330934355966747,1.3903466768097132
7863,0.0004409088287502527,0.009457129752263427
7864,-0.0037306365557014942,0.013541433028876781
7865,0.5165294560138136,0.1918534787837416
7866,-0.39216673027840443,-0.34472090005874634
7867,-0.8399283289909363,-1.2600558400154114
7868,-10.315437376499176,-7.041961669921875
7869,-0.38632192462682724,0.1909218430519104
7870,-9.307650348288007,-9.301103537902236
7871,-0.013712232350371778,-0.008153455331921577
7872,-2.892470598220825,-0.4549219608306885
7873,-4.765990987420082,-4.290787875652313
7874,-0.007786624948494136,0.1497383564710617
7875,-0.3723295866511762,-0.33516547456383705
7876,2.095156618364854,3.1561743700585794
7877,-0.05215850751847029,-0.040252696722745895
7878,-2.4095821529626846,-2.339023604989052
7879,0.5357229886576533,1.8157103834673762
7880,-0.11837681408360368,0.03176162391901016
7881,-5.587718486785889,-5.275103807449341
7882,-1.207698356360197,-0.3397666811943054
7883,0.3710949718952179,1.6745207607746124
7884,-5.149821043014526,-5.484775111079216
7885,-2.7038948982954025,-2.2100830078125
7886,-4.037982879206538,-3.823186606168747
7887,0.6540753175504506,0.34338872926309705
7888,-0.039383440278470516,0.1450260728597641
7889,-1.0902229268976953,-1.0826428718864918
7890,2.504251640290022,2.7479805164039135
7891,-0.36748433113098145,0.28377866744995117
7892,-0.32637045421870425,-0.2686406262218952
7893,0.004398493187181884,1.05508804330384
7894,-5.928931097500026,-5.934111323207617
7895,0.0037088909302838147,0.060755359765607864
7896,-0.03819333761930466,0.2639043852686882
7897,-1.1211053356528282,-0.8718395531177521
7898,0.004450920736417174,0.06358776870183647
7899,-0.29245672188699245,0.7297667562961578
7900,-6.358550312710577,-6.356300547486171
7901,-2.2174760326743126,-2.204761363565922
7902,-3.7260218935116427,-3.4794099777936935
7903,-6.736472338438034,-7.09550055116415
7904,0.27793383598327637,1.8392785787582397
7905,0.014442716419580393,0.10849758207041305
7906,0.34957411885261536,0.2832399308681488
7907,-7.244829932198627,-7.2427975460886955
7908,-0.06643082201480865,0.25181467831134796
7909,-5.675052727339789,-5.661781980656087
7910,-1.2546551865525544,-1.2306824997067451
7911,-0.01842063170624897,0.07806369103491306
7912,0.027233298867940903,0.5599330253899097
7913,-0.5460116863250732,-0.5006460547447205
7914,0.004215336066408781,0.06828301412679139
7915,-0.3043526019901037,0.6087665259838104
7916,0.7409767508506775,0.5760874152183533
7917,0.3066808186849812,0.7972629867872456
7918,0.0002721155797189567,0.030403634566027904
7919,-1.1579805605579168,-1.0857904702425003
7920,-2.842785034328699,-2.5884612798690796
7921,-0.0815388560295105,0.2753816843032837
7922,-1.1254038028419018,-0.9558057934045792
7923,-0.03551989048719406,0.5979032143950462
7924,-2.387378215789795,-1.04927659034729
7925,-1.8643832206751085,-1.8623342108912766
7926,-0.04194680228829384,-0.03528426215052605
7927,-7.032148897647858,-6.169873237609863
7928,-2.781039357249938,-2.7678520549088717
7929,-0.0004920181236229837,0.19358991831541061
7930,0.005667221499606967,0.7487169809173793
7931,-0.497794508934021,2.637960910797119
7932,0.0033218791213585064,0.07770471418916713
7933,-0.9609216451644897,1.0908972024917603
7934,0.0008305610390380025,0.017434639274142683
7935,-4.575661540031433,-4.440226912498474
7936,-0.32467122189700603,-0.24111534655094147
7937,0.04262198967626318,0.4274793052463792
7938,-1.264117730781436,-1.1713599562644958
7939,-0.09878049558028579,0.20852063596248627
7940,5.649705417454243e-05,0.03861868308740668
7941,0.0445628147572279,0.44510106183588505
7942,2.7834493964910507,1.6674303859472275
7943,-0.056421052664518356,-0.047346653416752815
7944,-3.6757779121398926,-3.4341116547584534
7945,-0.001647425117084822,-0.0010445273946970701
7946,-0.645198754966259,-0.27602848410606384
7947,0.004884904628852382,0.21412617471651174
7948,-1.1870677173137665,-0.8944608271121979
7949,-0.29326734133064747,-0.27606021612882614
7950,1.6284364312887192,2.2803804725408554
7951,0.09463501814752817,0.430340931750834
7952,-0.051771744852885604,-0.017896857112646103
7953,0.03214239329099655,0.4161752611398697
7954,-3.3227820959873497,-3.323844495229423
7955,-0.0013365079648792744,0.02544099953956902
7956,-1.8649347871541977,-0.9847770929336548
7957,1.4823231758273323,3.97104025498993
7958,-3.8046252042986453,-3.7598516047000885
7959,-0.002859226195141673,0.030653849709779024
7960,-0.07620147801935673,-0.060244932770729065
7961,0.12999769218731672,1.1736850953893736
7962,-4.5156376622617245,-3.424762725830078
7963,0.1735735386610031,-0.16230227053165436
7964,0.232560645788908,2.24155680462718
7965,-1.5579036339186132,-0.757444441318512
7966,-0.2290591597557068,0.23527249693870544
7967,-0.6331798210740089,-0.6096352562308311
7968,0.0311974436044693,-0.0013666152954101562
7969,-1.3158763623796403,-1.1663729846477509
7970,0.18080167472362518,1.3199683278799057
7971,0.3537069819867611,0.5524624846875668
7972,0.00016687643983459566,0.004851990970564657
7973,0.604150652885437,1.6515002250671387
7974,-2.300124002620578,-2.1147513538599014
7975,0.5836487892083824,0.5009032967500389
7976,3.337385591119528,5.940915998071432
7977,-0.059449901804327965,0.5677456185221672
7978,-6.980493612587452,-6.910711266100407
7979,-1.5324541814625263,-1.4780868142843246
7980,-0.07086013053776696,-0.028592489659786224
7981,-0.20882220030762255,0.2717854082584381
7982,-3.2592930495738983,-3.1638024747371674
7983,2.3364031482487917,2.0882711578160524
7984,0.008064658533839975,0.062064617093710694
7985,0.013504623115295544,0.2794294400664512
7986,0.2659510374069214,0.3698536157608032
7987,-0.07770838961005211,-0.04163869470357895
7988,-5.265496390871704,-5.248877838253975
7989,-2.5372459162026644,-2.3521241545677185
7990,0.3505140843499248,2.2010952236760204
7991,1.7365034073591232,1.3775476664304733
7992,-0.01086358167231083,0.10186141915619373
7993,-1.4173528477549553,-1.2278731316328049
7994,-2.4141536604147404,-2.4008829137310386
7995,0.010959113016724586,0.08784626610577106
7996,-1.8122773468494415,-0.7292065620422363
7997,-2.558558762073517,-1.1484787464141846
7998,-0.8191439211368561,-0.8398419916629791
7999,0.03243890777230263,0.05598530173301697
8000,-0.017203884199261665,0.09881480783224106
8001,-0.012059067434165627,-0.008890639757737517
8002,0.0005273086135275662,0.015806854178663343
8003,-0.0038875932809787628,-0.002930444199591875
8004,0.13127362371596973,1.439458143126103
8005,-6.59790970175527,-6.589774139225483
8006,-0.03082516184076667,0.0266391783952713
8007,-0.6711171576753259,-0.16999518871307373
8008,-0.17879069596529007,0.13082106411457062
8009,-1.2397003322839737,-1.2143712937831879
8010,-2.9799312353134155,-4.315322250127792
8011,0.3251701295375824,1.0293957889080048
8012,-0.7198160635307431,-0.668228205293417
8013,0.001900743693113327,0.09597177803516388
8014,0.5088446587324142,1.8489819020032883
8015,0.005464409143314697,0.029457260054186918
8016,0.746292591218662,0.7223317028328893
8017,0.1225975229172036,0.4619479401735589
8018,-10.238380312919617,-10.859756112098694
8019,-0.11312899179756641,-0.13688377337530255
8020,-8.276238322269819,-8.275235326495022
8021,0.002256147563457489,0.19682629918679595
8022,-0.0007570412708446383,0.047728785779327154
8023,0.06335031054913998,0.941706670448184
8024,-0.8212106078863144,-0.787917360663414
8025,-0.3896018713712692,-0.16547921299934387
8026,-0.6812805621884763,-0.6813440574333072
8027,-0.4759463295340538,-0.3543090522289276
8028,-2.254327270668,-2.2492069848813117
8029,-5.477272408184945,-5.440851237624884
8030,-0.3115713596343994,0.34007441997528076
8031,-0.009185432456433773,0.01310257613658905
8032,-0.8781199902296066,-0.10222738981246948
8033,0.5361060984432697,1.266814935952425
8034,-1.07427466660738,-0.12156796455383301
8035,0.02628893405199051,0.48459650948643684
8036,-6.246138831600547,-6.205901261419058
8037,-6.015234597914969,-6.009725876618177
8038,-1.0952362399548292,-1.0206308886408806
8039,0.969753279350698,0.8377943774685264
8040,-1.0386103224009275,-0.9332542419433594
8041,-1.9043364936951548,-1.89056864567101
8042,0.026675540953874588,0.6020766012370586
8043,-0.02129557728767395,-0.042836129665374756
8044,0.9252385385334492,0.7949979789555073
8045,-0.09799041412770748,1.0213305577635765
8046,-0.0690938513725996,-0.012970410287380219
8047,-0.6658413410186768,0.76151442527771
8048,-0.19897405803203583,0.2560550272464752
8049,-2.5420512666460127,-2.5316444197669625
8050,0.06194021156989038,0.799856606638059
8051,-0.11711049126461148,0.18586205691099167
8052,-0.661423098295927,0.8532582521438599
8053,0.20271874964237213,0.42795081436634064
8054,0.09533901140093803,0.3968452922999859
8055,-0.0001801679900381714,0.008174601069185883
8056,0.0005355828326401024,0.011681246571356496
8057,0.855778522323817,0.9599880049936473
8058,-0.004439037234988064,0.04019831446930766
8059,-0.7199465334415436,0.02597677707672119
8060,-0.07965918630361557,0.5555580854415894
8061,0.10545310378415707,1.0800302028690112
8062,-0.9594346322119236,0.021854400634765625
8063,-1.5857288837432861,-1.1695665121078491
8064,-0.011568277142941952,0.12756110914051533
8065,-2.0122844222933054,-1.5085594058036804
8066,-0.14272856409661472,-0.1377233718521893
8067,0.3730208915658295,0.6572127086110413
8068,0.05340333338244818,0.5410005306766834
8069,1.6936516435816884,1.9912554891780019
8070,-0.32407484110444784,-0.2554768845438957
8071,0.011260852450504899,1.8931395330000669
8072,-0.014026664197444916,0.17099812999367714
8073,-1.1460952195338905,-1.1418861476704478
8074,0.06337118800729513,1.0393767645582557
8075,-13.318485595285892,-12.787302196025848
8076,0.01284715648216661,0.012105851652449928
8077,-2.430001810193062,-2.0187577605247498
8078,-0.10370522737503052,-0.426991730928421
8079,-17.92292291484773,-17.79814061522484
8080,0.1245921403169632,0.2778286784887314
8081,0.6956879524514079,1.0432828096672893
8082,-0.339680019300431,-0.32970097847282887
8083,1.0750392815098166,1.8072041412815452
8084,-6.83661251293961,-6.084019362926483
8085,-0.1098473072052002,0.3502633571624756
8086,0.4178967922925949,1.9766703099012375
8087,-1.0874891206622124,-0.9405557513237
8088,0.5649880543351173,0.24737799912691116
8089,0.10054946842137724,1.0205783188575879
8090,-0.15105174377094954,-0.09952817112207413
8091,-5.579594951122999,-5.332538425922394
8092,0.21476603241899284,0.6245011756036547
8093,-0.2402555886656046,-0.2281229980289936
8094,0.19250840693712234,0.5687866881489754
8095,-7.498956859111786,-7.360209256410599
8096,-0.5312004163861275,-0.21054765582084656
8097,-0.6398942936211824,-0.3988363742828369
8098,0.14960301341488957,0.7372983586974442
8099,-0.042158666998147964,-0.01939573511481285
8100,0.0004983809376426507,0.006524203072331147
8101,-5.221732139587402,-5.18683648109436
8102,-0.06296861008740962,-0.03507790341973305
8103,-0.06898214668035507,-0.07757682725787163
8104,-0.02003312110900879,0.045085176825523376
8105,-6.194866858422756,-5.7013280391693115
8106,0.18482548410247546,2.5135902207548497
8107,-0.19103896617889404,-0.13003052026033401
8108,-5.120581302791834,-5.0743948221206665
8109,-3.8064793422818184,-2.8426096439361572
8110,0.8024984477087855,0.9477827427908778
8111,-0.0016394765116274357,0.022061224095523357
8112,0.000957030919380486,0.014439495280385017
8113,0.11532136797904968,0.3918120712041855
8114,3.35815000542334,1.3878365755908817
8115,0.08707883954048157,-0.25071265548467636
8116,-0.10931186378002167,0.4658173620700836
8117,-3.241925209760666,-2.897844612598419
8118,-0.025762038305401802,0.15961061045527458
8119,0.18561215765657835,3.8308550126093905
8120,0.30447351932525635,-0.8385016620159149
8121,0.23589849472045898,2.191559314727783
8122,0.9189718337729573,1.1667365999892354
8123,-1.1399225145578384,-0.9371306896209717
8124,-0.5149170160293579,1.8110460042953491
8125,-0.12259420845657587,0.3031449317932129
8126,-0.10648575727827847,-0.09509008191525936
8127,0.7211383432149887,2.037601336836815
8128,-0.03963811695575714,0.04043303430080414
8129,-0.0846114382147789,0.741162970662117
8130,0.2747737895697355,0.23030325584113598
8131,-3.523113250732422,-3.5521217435598373
8132,0.40027614682912827,0.9935665354132652
8133,0.3279562145471573,0.15439800918102264
8134,-0.3250353932380676,-0.5436950922012329
8135,-0.05670419707894325,0.011687599122524261
8136,0.027066048234701157,0.2686704695224762
8137,-0.020599320108885877,0.0033275056630373
8138,-0.08459447450150037,-0.07688641361892223
8139,-7.522535167634487,-7.169505596160889
8140,0.12012045873780153,0.11096000714678667
8141,-0.024369461461901665,0.04147595539689064
8142,-4.8779558297246695,-4.839847378432751
8143,-2.472127038985491,-1.7931863069534302
8144,-0.1803658800199628,0.6232556402683258
8145,-7.2394739938899875,-7.200371444225311
8146,-4.947207406163216,-3.974854350090027
8147,-3.226460488513112,-3.1430953964591026
8148,-0.5306048478232697,-0.5286109116859734
8149,0.09827566239982843,0.23226767126470804
8150,0.10183682618662715,0.6078888433985412
8151,0.0027147406044605304,0.02228930781438976
8152,-1.0994197316467762,-0.9615685939788818
8153,-1.2665024548768997,-0.9138871729373932
8154,-2.5801550447940826,-2.7076923698186874
8155,-0.7843994051218033,0.2537650465965271
8156,0.29858019948005676,0.3017803132534027
8157,0.5166514767333865,0.9133615745231509
8158,1.3416898772120476,1.883599691092968
8159,0.740671610692516,0.6973448155913502
8160,0.04234690219163895,0.5270125418901443
8161,0.018758815247565508,1.066762796137482
8162,-0.03521094874122355,-0.0012819133698940277
8163,-2.769965521991253,-2.7609419599175453
8164,0.0645936424843967,2.6376727144233882
8165,-0.09184163541067392,-0.059856705367565155
8166,0.05685925483703613,1.2271157205104828
8167,-1.6504949480295181,-1.5900820940732956
8168,0.03325273914379068,0.18915374649805017
8169,-3.414655849337578,-2.124141216278076
8170,0.018737769220024347,0.5652525299228728
8171,-5.274888966232538,-1.724531888961792
8172,-1.600962270051241,-1.6013262984342873
8173,1.468048021197319,2.424398824572563
8174,-0.06273460335796699,-0.04810979310423136
8175,0.45856960862874985,1.2595332488417625
8176,-0.32998488284647465,0.045414894819259644
8177,-2.0954168550670147,-1.9392662644386292
8178,-0.7643587057318655,-0.7515870146453381
8179,-0.4305722713470459,1.0820393562316895
8180,-12.652859466150403,-12.053938508033752
8181,-4.720441756944638e-05,0.0012159376201452687
8182,2.3059387393295765,1.6276682801544666
8183,-0.5917609333992004,1.3683910369873047
8184,-0.006050035357475281,1.5378408581018448
8185,-0.5758835170418024,-0.5150490030646324
8186,-1.2107955813407898,-0.8953959941864014
8187,-0.009513549506664276,0.6467496138066053
8188,-1.8491724072955549,-1.8355932123959064
8189,-0.3611229882662883,-0.34607349522411823
8190,-0.4097454436123371,-0.4060351476073265
8191,-2.7032434046268463,-0.734004020690918
8192,-0.013325938489288092,0.11871270835399628
8193,-0.7002253904938698,-0.16038548946380615
8194,-0.9002532958984375,-0.21563494205474854
8195,0.08944091573357582,0.022563010454177856
8196,0.04423566209152341,0.36481641652062535
8197,-1.007003903388977,0.5167120695114136
8198,-0.07931245863437653,-0.07103805989027023
8199,0.7823283672332764,1.2056866884231567
8200,0.0006267932549235411,0.0036988270658184774
8201,-0.47194626927375793,-0.35529725253582
8202,-1.5457619428634644,-1.3591338396072388
8203,0.09358888864517212,2.285766676068306
8204,-0.8272020518779755,-0.7643453776836395
8205,-0.022804885229561478,0.0027105361223220825
8206,0.5493413209915161,0.4025014638900757
8207,0.4776112139225006,0.44155195355415344
8208,-0.08692351914942265,-0.08920470625162125
8209,-6.884048294275999,-6.225024938583374
8210,0.24168709485093132,0.7507600691751577
8211,0.03833421638410073,0.3282761903683422
8212,-2.6071983873844147,-2.552172601222992
8213,0.008569217287003994,0.04977455269545317
8214,-0.017110256711021066,0.14582892879843712
8215,0.5375216007232666,3.845524787902832
8216,-0.37826044484972954,-0.35001809149980545
8217,0.017208999954164028,0.2223803410306573
8218,-1.682230830192566,-1.291066288948059
8219,-1.3972050659358501,-1.3251414820551872
8220,0.03468973934650421,0.02099911868572235
8221,-1.9601133912801743,-1.8514745235443115
8222,-4.61823508143425,-4.0979116559028625
8223,-0.5134792383760214,-0.34301576018333435
8224,-0.4574209526181221,-0.4525556229054928
8225,0.2350458957007504,2.2959382541230298
8226,-1.1907353326678276,-1.1199654564261436
8227,0.03482099622488022,0.17085018008947372
8228,-1.494925592909567,-1.348437875509262
8229,0.5538662752805976,0.30310810419905465
8230,-7.070730496197939,-6.99523214250803
8231,-1.803662657737732,-1.7154523730278015
8232,-0.096478212159127,-0.04362284019589424
8233,-0.5938441157341003,0.08571171760559082
8234,-0.27759433211758733,-0.26984527986496687
8235,-1.6980194617062807,-1.516353726387024
8236,-0.014376476407051086,2.395487241446972
8237,0.7912878841161728,1.2167449444532394
8238,0.15634672157466412,0.5055359583348036
8239,-2.457670770585537,-2.4497937206178904
8240,-2.2399898767471313,-1.622368574142456
8241,-0.00045722235518042,0.0942719032173045
8242,-3.297092204913497,-2.9466395378112793
8243,-0.545886576214798,-0.5179100334644318
8244,-1.0785567462444305,-0.6726897358894348
8245,-5.318954857299104,-4.73468542098999
8246,-0.9458408692735247,-0.7767774313688278
8247,-0.027445671148598194,0.009485498070716858
8248,-0.46229150891304016,1.1379830241203308
8249,-0.5767509005963802,-0.5669907843694091
8250,-1.3134597539901733,-1.1268316507339478
8251,-4.35280641913414,-4.33275406062603
8252,-1.0970882803667337,-1.0912058902904391
8253,-0.1660921275615692,0.4785445034503937
8254,0.29844000935554504,1.0299722850322723
8255,-11.001596908085048,-10.994139177724719
8256,0.01798831461928785,0.18438765010796487
8257,-0.00041439582309976686,0.0007444560760632157
8258,-0.5759309381246567,0.341139554977417
8259,-4.592019762843847,-4.117783427238464
8260,0.18704074621200562,2.805293619632721
8261,0.010157022159546614,4.510135275777429
8262,1.9576399782672524,3.665590570308268
8263,1.4864398865029216,2.4319042591378093
8264,-2.108162008225918,-1.5372252464294434
8265,-4.01079680013936,-4.010053000063635
8266,0.0034359676064923406,0.10672643792349845
8267,-0.1900810890365392,-0.1170613169670105
8268,-8.557075958698988,-8.507589273154736
8269,0.7246909737586975,0.34895363450050354
8270,-2.3684778222814202,-2.307805061340332
8271,0.6807280187495053,0.6471682791598141
8272,-6.078348994255066,-6.101422697305679
8273,-1.7330053448677063,-1.5588789582252502
8274,-7.017358094453812,-6.735519886016846
8275,-0.020710079232230783,-0.016566343139857054
8276,-3.07884019613266,-3.6901461333036423
8277,-0.14338206284446642,-0.09285899996757507
8278,2.5984198842197657,3.6547570023685694
8279,-7.691828888840973,-7.624096162617207
8280,-0.06638340186327696,-0.04507230594754219
8281,-8.98845799267292,-7.8678154945373535
8282,0.2295856475830078,-0.19446301460266113
8283,-0.08303003571927547,-0.0866758106276393
8284,-0.7543972614221275,-0.7405729135498405
8285,-0.030374028719961643,0.19712864980101585
8286,-1.8106948118656874,-1.7450497224926949
8287,-2.396063581109047,-1.338758945465088
8288,1.758654147386551,3.5051806271076202
8289,-7.274866609834135,-6.6482847929000854
8290,-1.623811237514019,1.87785005569458
8291,0.0036388076841831207,1.3694257084280252
8292,1.6135971024632454,3.560058541595936
8293,-0.05966613220516592,-0.03556697070598602
8294,0.1551208645105362,0.28596556186676025
8295,0.014185212319716811,0.01937775290571153
8296,-8.211881875991821,-6.4504289627075195
8297,-2.1381728483829647,-2.1155706122517586
8298,0.25402891635894775,0.2060496211051941
8299,0.006410092115402222,0.3039093539118767
8300,0.003946373704877715,0.018713815137800793
8301,-0.11665567772615759,-0.11574582633329555
8302,-1.7847847240045667,-1.2838225364685059
8303,-1.420480159111321,-1.3961528651416302
8304,-2.29243515082635,-2.237847328186035
8305,0.117633975984063,0.5704319849028252
8306,0.048364970833063126,0.5812570862472057
8307,-2.806956708431244,-1.5922499895095825
8308,-0.007231626193970442,0.08400393929332495
8309,-2.9129275175364455,-2.865514386445284
8310,0.11773082613945007,0.6034454703330994
8311,-2.440170034766197,-2.0707449913024902
8312,-0.9845761321485043,-0.9644475616514683
8313,1.337415374815464,3.4386970177292824
8314,0.01338436669902876,0.14436858735280111
8315,-0.2190157664299477,-0.21690401528030634
8316,0.06509951530279068,0.05031763790429977
8317,-1.5358829498291016,-0.26516830921173096
8318,-0.8900923728942871,2.287071943283081
8319,0.5981487962417305,1.8934690090827644
8320,-3.4622592329978943,-3.5435277968645096
8321,-0.00027139033045386896,0.005248577304882929
8322,-4.451856911182404,-4.176707625389099
8323,-0.02049973967950791,-0.018082844791933894
8324,0.13363157189451158,0.8532581476029009
8325,3.3223875127732754,5.253420885652304
8326,0.33371493220329285,0.16702350974082947
8327,0.3132508712587878,0.8680974262533709
8328,-2.4398862682282925,-2.336673215031624
8329,-3.672617495059967,-2.7628753185272217
8330,-2.4577081203460693,-2.00169038772583
8331,0.12095524556934834,0.3371002543717623
8332,-0.05597738176584244,0.8095213025808334
8333,-0.9477853556163609,-0.8970428854227066
8334,2.024894267320633,2.8450136482715607
8335,-1.9356868267059326,-0.6683694124221802
8336,-0.006117925513535738,1.3786060400307178
8337,-0.19487448036670685,-0.10711735486984253
8338,0.02629575738683343,0.12758293421939015
8339,-4.645958227803931,-4.639869544655085
8340,-11.834951048083894,-11.812187114730477
8341,-0.0077529954724013805,0.02609044499695301
8342,-2.8975995928049088,-2.7228872776031494
8343,0.6499841213226318,1.8671660423278809
8344,1.0259683605108876,0.8167691703711171
8345,-0.09265400096774101,1.7868905067443848
8346,0.18316394602879882,3.828406800981611
8347,-0.3297066241502762,-0.378433033823967
8348,-0.07540002441965044,0.1656542271375656
8349,-0.006678700039628893,0.0017355750314891338
8350,0.12743010080885142,0.26300485886167735
8351,-4.383210837841034,-3.9634063839912415
8352,-0.002544943243265152,0.3511056508868933
8353,-3.481378197669983,-3.3222695738077164
8354,-0.02566344663500786,0.09363999962806702
8355,0.00207625818438828,0.21068081283010542
8356,0.0016880079638781353,0.03376366943126641
8357,-2.3839641883969307,-2.179933249950409
8358,0.00919841043651104,0.04801860265433788
8359,-1.487127810716629,-0.6984907388687134
8360,-0.5491227181628346,0.43650996685028076
8361,0.009614091366529465,0.4830108340829611
8362,-0.0022861463367007673,2.461392432451248e-05
8363,0.9559811027720571,0.7714718850329518
8364,-1.635972023010254,0.8272491693496704
8365,-1.464266138151288,-1.2480273395776749
8366,-0.00014494798961095512,9.999709436669946e-05
8367,-0.22842049598693848,0.7961843013763428
8368,0.9061950147151947,0.7549633681774139
8369,0.3936256670858711,0.6483888232614845
8370,-4.513340771198273,-4.440019756555557
8371,-0.07805676478892565,0.007232733070850372
8372,-3.4258594512939453,-3.5156450271606445
8373,-0.0035053810674980923,0.009991609258577228
8374,-0.032996781170368195,2.770084172487259
8375,-0.0886261286213994,0.29446735233068466
8376,0.3574368506669998,1.3172007948160172
8377,-0.05730521585792303,-0.019318826496601105
8378,-1.076940302271396,-0.8966064900159836
8379,0.3610668778419779,0.6172641515732096
8380,0.12373567093163729,0.24623984564095736
8381,-1.1238738109532278,-1.079760406166315
8382,-0.06797188520431519,1.5081128627061844
8383,-2.2883698120713234,-2.2134446054697037
8384,-2.5579912550747395,-2.5504975765943527
8385,-0.6452015936374664,-0.7812370657920837
8386,0.2558218982303515,0.07234291697386652
8387,-0.8840082138776779,-0.871248796582222
8388,-0.12691892310976982,-0.03977791965007782
8389,-0.08244538307189941,0.5411783456802368
8390,-5.62351006269455,-3.9836037158966064
8391,-4.6144939959049225,-3.8825380206108093
8392,-1.9654371161013842,-1.8066296130418777
8393,-0.03286084783030674,-0.014131342992186546
8394,-0.1341183939948678,-0.11679207347333431
8395,0.0672205847222358,0.5674844395834953
8396,-2.401765689253807,-2.1579639613628387
8397,-0.822834275662899,-0.8154579885303974
8398,0.03380189090967178,0.1934596560895443
8399,-3.7299014661693946,-3.7179870093241334
8400,2.149551711976528,2.365254245698452
8401,1.4978104084730148,0.618109330534935
8402,-1.4433704316616058,-0.7870915532112122
8403,1.2763340175151825,3.9963930547237396
8404,-0.01842767745256424,0.13411496952176094
8405,0.4533578157424927,1.5949610471725464
8406,0.02972352588767535,0.06864214027518756
8407,-0.0008918061503209174,0.00021362933330237865
8408,-0.4275713717797771,-0.3518460839986801
8409,-0.06836934387683868,0.003639325499534607
8410,-4.448206286877394,-3.1885926723480225
8411,1.2602032904978842,4.145057845627889
8412,-1.294101968407631,0.9298586845397949
8413,-0.00045825360848539276,-8.102826541289687e-05
8414,-2.575455319136381,-1.124232530593872
8415,-4.170063253492117,-3.821366012096405
8416,-1.3596981540322304,-1.3589443117380142
8417,0.006625974376220256,0.13013627502368763
8418,0.06065306439995766,0.2635212428867817
8419,0.07477685064077377,0.011158965528011322
8420,-11.466942191415,-11.43672738224268
8421,1.4022685433737934,2.1373939658515155
8422,-1.096213169861585,-0.9479232877492905
8423,1.86005799472332,0.5261011570692062
8424,0.3081802508677356,1.6135356209124438
8425,0.00035040033981204033,0.2641555112786591
8426,-5.308601575175999,-5.290904011577368
8427,-4.4071969196083955,-4.398484716191888
8428,0.7513871720293537,0.7320323517778888
8429,-10.515659124415834,-10.514626249787398
8430,-0.11568920873105526,-0.0605480894446373
8431,0.8407687023282051,0.6198847368359566
8432,-0.07095400243997574,0.12896545976400375
8433,-1.2301611504517496,-1.2209709705784917
8434,-2.0728495389485033,-2.0623830277472734
8435,-5.231890754774213,-5.143480904400349
8436,-3.7678561819484457,-3.7401375230401754
8437,1.9647690281271935,2.2136115059256554
8438,-1.4707365185022354,-1.085049033164978
8439,0.000655296491459012,0.03073534998111427
8440,0.32679967512376606,0.5831749879289418
8441,-0.06353133916854858,1.5618188977241516
8442,0.2921535689383745,1.0197914857417345
8443,-4.5162845849990845,-4.224755048751831
8444,-3.230316133238375,-3.026380270719528
8445,-0.0016429311217507347,0.0016252680215984583
8446,0.33556148828938603,0.22084266366437078
8447,0.005788747228507418,0.29241219443065347
8448,0.02026504563400522,0.7822226798743941
8449,-2.8832751761656255,-2.8525465205311775
8450,-1.3070260547101498,-1.2286618128418922
8451,-0.7640661895275116,0.48918628692626953
8452,1.2006287574768066,2.67633056640625
8453,0.13093567173928022,0.1400745389983058
8454,-0.362152636051178,2.5889230966567993
8455,-0.003224906453397125,-0.0005037412047386169
8456,2.991267131292261,3.7735792860621586
8457,-3.9433839321136475,-5.231703877449036
8458,-2.346743456320837,-2.1039838790893555
8459,-0.027833980711875483,-0.008113451302051544
8460,1.6746793985366821,0.5279043912887573
8461,0.7738939570263028,2.2656168388202786
8462,0.6167646646499634,2.410093069076538
8463,-0.0543563119135797,0.06300723552703857
8464,-0.007148430799134076,-0.0022006346844136715
8465,-0.40681788325309753,-0.2808043956756592
8466,2.228202022612095,2.692320503294468
8467,-7.2101442869752645,-7.042704358696938
8468,0.2659444916062057,0.892964135389775
8469,0.005839211051352322,0.4637109172763303
8470,-0.0018719052895903587,0.18532459624111652
8471,0.26780710369348526,0.9218171909451485
8472,0.25083374977111816,2.040420413017273
8473,-0.05425528436899185,0.41376589238643646
8474,-0.20950794219970703,0.013905763626098633
8475,5.901814579963684,8.942278027534485
8476,-6.245213076472282,-5.812764883041382
8477,-1.2649873793125153,-0.8672017455101013
8478,-4.3050972256824025,-4.2978063290938735
8479,0.003365027019754052,0.32263699104078114
8480,-1.8107881563482806,-1.791629932820797
8481,-0.22490161450696178,-0.13400216400623322
8482,0.5522439109627157,1.96281036012806
8483,-0.3391127036884427,-0.333478775806725
8484,2.8654714226722717,5.259757101535797
8485,-2.208126917248592,-1.893132507801056
8486,-6.578072726726532,-4.507496356964111
8487,0.510458379983902,1.6864546835422516
8488,0.13156770320711075,1.2552173152762407
8489,-2.190429426729679,-1.853227287530899
8490,-0.0064678192138671875,-0.03599357604980469
8491,-0.3116360306739807,-0.30289047956466675
8492,0.24284057319164276,0.023952260613441467
8493,0.022602738346904516,0.32088618306443095
8494,0.01881525106728077,0.19649453274905682
8495,0.000473202409921214,0.12605047403485514
8496,-0.3650546674398356,-0.3387099429965019
8497,0.8110802099108696,2.713887505233288
8498,-0.00893204752355814,0.05494518019258976
8499,-0.3424517047678819,-0.3397981266025454
8500,-0.029209330212324858,-0.018976732157170773
8501,-0.006933838129043579,1.3977526798844337
8502,-2.3532374054193497,-2.2096056044101715
8503,0.02723127231001854,0.5945082940161228
8504,-5.127289060503244,-4.993411540985107
8505,0.9788824064598884,4.641039167152485
8506,-1.527946412563324,0.6491198539733887
8507,-1.9566972013562918,-1.7282128036022186
8508,0.29028451442718506,1.7836776971817017
8509,1.505452811717987,0.4461727738380432
8510,0.010213338071480393,0.18023921945132315
8511,0.3180005815811455,0.6943138805218041
8512,0.018026061356067657,0.23256997764110565
8513,-0.01581938425078988,0.9218957852572203
8514,-0.23433708399534225,-0.18790704011917114
8515,2.8152389880269766,1.5269190426915884
8516,-0.7272170187607117,-0.7206276650540531
8517,-3.0152297019958496,-2.4964264631271362
8518,0.001369742676615715,0.06230523344129324
8519,-0.11297791451215744,0.477303609251976
8520,-1.7176088988780975,-1.3488444685935974
8521,0.001173878466943279,0.030170658748829737
8522,0.04907417111098766,0.09733117185533047
8523,-2.7839651703834534,-1.1345267295837402
8524,1.4300640400033444,2.231719809351489
8525,0.016532957553863525,0.1442469358444214
8526,-4.385638847947121,-4.212126731872559
8527,-0.11342594935558736,-0.11270725133363158
8528,-0.146511971950531,0.009323090314865112
8529,-0.9266588093887549,-0.9198320601135492
8530,-0.0008335000420629513,0.0009005190804600716
8531,0.16859582875622436,1.3346183082903735
8532,2.177434965968132,1.7758570164442062
8533,-0.06073022464988753,-0.055260110180824995
8534,-0.4016249294800218,-0.38681552093476057
8535,-1.8521915338933468,-1.1264958381652832
8536,-0.35042209178209305,-0.2616145610809326
8537,-0.0868535190820694,0.6105998009443283
8538,-0.6578972339630127,-0.016746103763580322
8539,0.810390017926693,2.9169579967856407
8540,0.018948949873447418,0.5520442649722099
8541,-0.5344364801421762,-0.24891886115074158
8542,-1.6455408781766891,-1.6071778424084187
8543,-1.8316501379013062,-1.9926644014194608
8544,0.8658077716827393,1.624096155166626
8545,0.6740668651182204,2.0899614926893264
8546,-1.1127962839091197,-1.0822634473443031
8547,-5.1481731701642275,-4.857552766799927
8548,-0.278758242726326,-0.46392563730478287
8549,-7.643590945750475,-7.605105832219124
8550,0.593043327331543,0.8065896034240723
8551,-0.6142316460609436,0.45648401975631714
8552,-4.274344027042389,-4.311202347278595
8553,-2.1979118573945016,-2.174598114565015
8554,-0.3494696617126465,-0.3698018491268158
8555,0.5144264101982117,1.7077504396438599
8556,-1.5634497217833996,-0.6582804322242737
8557,-0.04618668073089793,-0.03145216125994921
8558,-4.67478346824646,-3.3699491024017334
8559,-0.045600526325870305,-0.004658255726099014
8560,-4.628340240567923,-4.461977735161781
8561,-0.02055589109659195,-0.013118589296936989
8562,0.012174226343631744,1.151559665799141
8563,-0.9657292664051056,-0.4066242575645447
8564,-0.4588932991027832,1.0538511872291565
8565,-0.0003506306675262749,0.011381946504116058
8566,-3.905436938162893,-3.895469091832638
8567,-0.001527880085632205,0.006085568573325872
8568,-4.127249648969155,-4.116859746165574
8569,-0.0012411661446094513,0.29192744940519333
8570,0.3464088384062052,2.898310774937272
8571,-1.340651847422123,-1.3681880654767156
8572,-1.4654780072160065,-1.4448128957301378
8573,-4.5550665855407715,-4.555016280486598
8574,-0.23585138865746558,-0.2006291002035141
8575,0.011982457712292671,0.17156615667045116
8576,-1.1468257009983063,-0.8723184466362
8577,0.5570549741387367,0.27023718506097794
8578,-2.2627375312149525,-2.0894875675439835
8579,-5.579010963439941,-4.935685038566589
8580,-3.549190402030945,-2.561922550201416
8581,0.055500477785244584,0.4478167595807463
8582,-0.8533985204994678,-0.5656158328056335
8583,0.21679014572873712,0.6236476362682879
8584,0.6328054517507553,3.505656287074089
8585,1.724938154220581,0.5657600164413452
8586,0.0835361257409204,0.6568501591896165
8587,0.002195278648287058,0.02981711644679308
8588,0.013668286730535328,0.506367648136802
8589,-1.3918819516547956,-1.3870346816256642
8590,-0.007254958152770996,0.2377200610935688
8591,-1.0136446058750153,-0.9006720185279846
8592,-0.02912440150976181,0.24198683723807335
8593,-2.10946223908104,-2.098502304404974
8594,0.33489076886326075,1.0595952430739999
8595,-1.4627249091863632,-1.0589497089385986
8596,0.04439102334436029,0.5635674841469154
8597,0.5177556900307536,1.8211814789101481
8598,-4.973911892622709,-4.619459569454193
8599,0.41336005879566073,1.253753691446036
8600,-0.13114435505121946,0.02631276845932007
8601,0.04781877773348242,0.24302153068128973
8602,-0.44772998057305813,-0.40963665023446083
8603,0.024935817084042355,0.21409479502472095
8604,2.334804877638817,1.8690661042928696
8605,-8.633126318454742,-7.873872518539429
8606,-0.18493367731571198,-0.07720673084259033
8607,1.623755693435669,2.3900864124298096
8608,-2.6661660184618086,-2.1576274633407593
8609,-1.5989995896816254,-1.5672066695988178
8610,0.6391417677514255,0.16848522378131747
8611,7.102394010871649e-05,0.003059344831854105
8612,-11.157467726967297,-10.926440179347992
8613,0.3368312616366893,0.2142828602809459
8614,-6.529497530311346,-6.260540306568146
8615,0.3143390566110611,1.82867069542408
8616,-2.679569974541664,-2.3220295310020447
8617,0.299471368547529,1.5045209429226816
8618,-3.335105389356613,-2.8178504705429077
8619,-0.08285574708133936,0.3865981847047806
8620,-1.0097677148878574,-0.9307611361145973
8621,-3.1246648877859116,-2.7587703466415405
8622,0.3230639100074768,0.6592085361480713
8623,-0.31576287746429443,3.4163124561309814
8624,-5.191551133990288,-5.059289112687111
8625,0.03140699491632404,1.0685905255450052
8626,-1.769588440656662,0.6983051300048828
8627,0.023048706585541368,0.19852723577059805
8628,-0.2072551732417196,-0.13285810500383377
8629,0.0012067141651641577,0.12196057845721953
8630,-0.7613939642906189,0.16732871532440186
8631,0.046884626150131226,4.714010700583458
8632,0.11483952030539513,0.585767176002264
8633,-4.410968123236671,-4.283458739519119
8634,-0.8551888017682359,-0.8516652388498187
8635,-0.5272283100057393,-0.5136659108102322
8636,1.8283648951910436,0.14669148763641715
8637,0.025889545679092407,0.20316293835639954
8638,-0.6639703810214996,-0.2252715826034546
8639,-0.12904311902821064,-0.1414968273602426
8640,0.12421329133212566,1.3171559404581785
8641,0.003025345504283905,-0.023563869297504425
8642,-0.03251706017181277,0.007507093250751495
8643,-8.27176816854626,-8.117674604058266
8644,0.2011372447013855,2.184741511940956
8645,-0.9557216018438339,-1.0923022266943008
8646,0.23654039995744824,2.0962863941676915
8647,-3.429210562433582,-3.4219027319923043
8648,-2.8135064840548694,-2.8131024489412084
8649,0.3384125472512096,0.18863929226063192
8650,1.3634226322174072,2.53966748714447
8651,-2.8006417974829674,-2.611086741089821
8652,0.10827226936817169,0.9576868563890457
8653,0.0004669456175179221,0.10463088763208361
8654,-7.000940442085266,-6.95846726000309
8655,0.0015208162367343903,0.04224586673080921
8656,-0.00012194260489195585,0.03018367604818195
8657,-1.0345734059810638,-1.193387731909752
8658,-0.5586714151686465,-0.5473399758338928
8659,-0.5625178080517799,-0.11435258388519287
8660,-2.4082358099985868,-2.3861544765532017
8661,-1.2894411832094193,-1.2069030702114105
8662,-0.2568714553490281,0.8429596424102783
8663,0.2511034607887268,0.4559362530708313
8664,-0.4081185385584831,-0.37646959722042084
8665,0.2734505124390125,1.9548294432461262
8666,0.006891962140798569,0.1605383176356554
8667,-0.6098785772919655,-0.4338659793138504
8668,-0.0762244718207512,-0.02887628600001335
8669,0.5650754496455193,0.670928530395031
8670,-1.1478631496429443,-1.0842393040657043
8671,-3.6035454273223877,-3.2016804218292236
8672,0.13626735121943057,0.43354562134481966
8673,0.8702282905578613,1.82161283493042
8674,-0.19944558147108182,-0.19650885905139148
8675,0.0560340890660882,0.14423552248626947
8676,-5.644642877858132,-5.295147091150284
8677,0.1970483044424327,0.3363847563305171
8678,-1.995374117512256,-1.9378208070993423
8679,0.03385901453020779,0.181624144334819
8680,-8.276458829641342,-7.345348954200745
8681,-0.9671511054039001,-0.7085908353328705
8682,0.38948766281828284,1.7985191433690488
8683,-0.8910354927647859,-0.8474403247237206
8684,-0.026537023950368166,-0.008660804480314255
8685,0.08094558119773865,0.29295317828655243
8686,0.40706430515274405,0.6430947645567358
8687,-1.3938562808325514,-1.3569112457334995
8688,-0.4428202137351036,-0.305994376540184
8689,-5.5946647226810455,-5.4737274050712585
8690,-0.005507476627826691,0.14750680327415466
8691,-0.004171086980932159,-0.00396368617657572
8692,1.7288926802575588,5.3301914893090725
8693,-1.5367305284016766,-1.53360686567612
8694,-1.354061079910025,-1.3478808007203043
8695,0.8135263225995004,1.5370046398602426
8696,0.04438675940036774,0.8832724243402481
8697,0.0010081116824949277,0.010629362474901427
8698,1.0673603601753712,0.5312094278633595
8699,0.0003256772179156542,0.5996768942568451
8700,-0.20420844107866287,0.9071847200393677
8701,0.003253358881920576,0.122586524579674
8702,0.047474205493927,0.13232743367552757
8703,0.03197582811117172,0.22582806646823883
8704,0.10490607097744942,0.7952308990061283
8705,0.10030189802637324,0.7161101316451095
8706,-2.289106070995331,-2.070670574903488
8707,1.1135266041383147,2.9776668762788177
8708,-1.3576677441596985,0.3442952632904053
8709,-4.421156910480931,-4.407376552000642
8710,-0.3790813088417053,0.3893296718597412
8711,-2.925409808754921,-2.182802736759186
8712,0.22202681947965175,0.34705127228517085
8713,3.876418173313141,2.618741810321808
8714,-2.744018564466387,-2.5434816032648087
8715,0.11096468195319176,0.29227663204073906
8716,-0.028330608387477696,0.47883814200758934
8717,-0.044246673583984375,0.29341620206832886
8718,0.2774493768811226,1.4818777814507484
8719,-2.096107755409321,-1.9328403919935226
8720,1.3768221884965897,2.773995950818062
8721,0.1563088427647017,0.7286797444685362
8722,-0.788337767124176,-0.34420204162597656
8723,-1.1144018173308723,-1.1138837509788573
8724,0.7868446276406758,0.5105549261788838
8725,-0.09272549324668944,-0.08739325171336532
8726,-0.8502932460978627,-0.7805508747696877
8727,0.20963028073310852,0.29722464084625244
8728,-1.0807634852826595,-1.0539241470396519
8729,0.4633719474077225,1.2224193960428238
8730,0.0007923236989881843,0.05485474559827708
8731,0.026965353958075866,0.11823299931711517
8732,-0.03940501995384693,-0.0029937364161014557
8733,0.7083376348018646,3.990073174238205
8734,-0.1888396261492744,-0.03650270402431488
8735,0.09291458129882812,1.0436933040618896
8736,0.05652745068073273,0.9534471482038498
8737,-0.14587590470910072,0.09727749228477478
8738,-5.216899420192931,-5.213198833167553
8739,0.522439154679887,0.587449821527116
8740,0.2705510556720583,1.6819922924064485
8741,-0.536838635802269,0.05089503526687622
8742,0.3252982199192047,0.376558393239975
8743,-0.08956487535033375,0.10850512981414795
8744,3.0828344225883484,0.4064604640007019
8745,-0.777656614780426,-0.1311960220336914
8746,0.1582803688943386,0.19643310829997063
8747,1.8445292375981808,3.249262299388647
8748,-1.318911336362362,-1.180231735110283
8749,-0.3119097203016281,-0.2242295742034912
8750,-0.1749437153339386,0.4957115948200226
8751,-0.38955485820770264,0.9158005118370056
8752,-1.1220083385705948,-0.3580489754676819
8753,-1.1979766935110092,-0.590771496295929
8754,-0.020540541408990975,-0.016545751132071018
8755,-0.0607262197881937,0.035743191838264465
8756,0.09567908337339759,0.5637549101375043
8757,-0.013309579342603683,0.027321791276335716
8758,1.625691533187819,0.11501371870417643
8759,0.06431285192957148,0.248584023618605
8760,0.15640657511539757,0.279786640079692
8761,-6.704047203063965,-4.238398551940918
8762,-2.116170644760132,0.05560469627380371
8763,-1.0236266180872917,-1.0437344685196877
8764,-3.217355697415769e-05,0.007879272277932614
8765,1.7262292951345444,1.2849639505147934
8766,-0.21805495768785477,0.38780903816223145
8767,1.17043692804873,2.112235615029931
8768,-2.498779016197659,-2.4709252323955297
8769,-2.824344812426716,-2.6928451508283615
8770,0.05963379517197609,0.11921543255448341
8771,-7.608511947095394,-7.649169065058231
8772,-0.1735228467732668,-0.146865826100111
8773,0.11794511880725622,1.0453881910070777
8774,-0.20535213500261307,-0.0051847100257873535
8775,-4.03317029774189,-3.704173356294632
8776,0.05811509396880865,0.049207436852157116
8777,-7.2520469427108765,-6.629451155662537
8778,-2.3663582503795624,-2.3161303102970123
8779,-0.7015237398445606,-0.22540253400802612
8780,-1.7270132005214691,-1.62347911298275
8781,-0.08363193273544312,1.6613908410072327
8782,-6.094117909669876,-5.5365617871284485
8783,0.8391793626360595,3.2939457553438842
8784,3.653733619968989,5.125417599003413
8785,-3.828520782291889,-3.7985667809844017
8786,0.5529962797882035,0.21693407197017223
8787,0.03145911006140523,0.2640464401047211
8788,1.2515959155280143,1.0939998042304069
8789,0.011005094638676383,0.1869212401943514
8790,-1.086983323097229,0.07696270942687988
8791,0.10153716511558741,1.021566015551798
8792,0.1444815220311284,0.0025734761729836464
8793,-0.06166610959917307,0.4728296101093292
8794,-0.01759392023086548,2.4225546419620514
8795,-4.411129150539637,-4.251702830195427
8796,-2.0241485845654097,-2.020987064111978
8797,0.07395990751683712,0.6012615021318197
8798,-0.20611602072403912,-0.2056118972832337
8799,0.05141073391860118,0.527963283668214
8800,-4.396210465580225,-4.07063826918602
8801,0.00639852968743071,0.046954228018876165
8802,-0.3418128900229931,0.043155282735824585
8803,-0.3078161049634218,-0.28917265124619007
8804,0.35112160816788673,0.9126255549490452
8805,-2.8261469900608063,-1.20200514793396
8806,-5.004196245223284,-4.414609849452972
8807,0.04870232567191124,0.0944874957203865
8808,-2.205417774617672,-2.241681195795536
8809,0.34296075999736786,0.7139262408018112
8810,-1.2633848786354065,-1.0089316964149475
8811,-0.22102083265781403,1.1607613861560822
8812,-0.2290971875190735,1.6650420427322388
8813,0.07353643234819174,0.16474504675716162
8814,0.16935184597969055,1.0049722343683243
8815,0.09451345726847649,0.9927862845361233
8816,-3.1393209733068943,-3.042670577764511
8817,-3.7802625745534897,-3.0054513216018677
8818,-0.004832521080970764,1.5598646849393845
8819,-0.25320390798151493,-0.1776721403002739
8820,-0.6821233235532418,-0.6645234953612089
8821,0.06496408581733704,0.22243300080299377
8822,0.956349509768188,2.5305837569758296
8823,-0.3783304691314697,-0.21128030121326447
8824,-0.4607240557670593,2.098144769668579
8825,-0.1710774744860828,0.08904919028282166
8826,0.10170369083061814,0.21791623765602708
8827,-0.022231290815398097,0.11999985203146935
8828,0.0003578946925699711,0.17701232293620706
8829,0.0038472792657557875,0.02975096568115987
8830,-4.1838618740439415,-3.352314293384552
8831,-0.909449849743396,-0.8640009164810181
8832,-0.0016148859795066528,0.014634571853093803
8833,-0.0005162330635357648,0.060853402595967054
8834,-10.436825158743886,-10.4341423320584
8835,0.018913477659225464,0.1331067979335785
8836,0.06379518657922745,0.9123083129525185
8837,0.04486902616918087,0.6771845575422049
8838,-1.0956971533596516,-0.9747559428215027
8839,-0.0033226090017706156,-0.0019970391876995564
8840,-0.000866226851940155,0.9535742048174143
8841,0.08766951109282672,0.7119979828130454
8842,-0.3609757795929909,0.635613888502121
8843,-0.49075303971767426,1.041892170906067
8844,0.2794164242222905,0.05487376544624567
8845,0.2988111153244972,0.4963683560490608
8846,-0.3269856076221913,-0.3123368564993143
8847,-0.04462248645722866,0.5512871295213699
8848,0.8927365276031196,1.4160344931297004
8849,-0.8292244374752045,-0.5320276021957397
8850,-6.295322526246309,-6.190755948424339
8851,0.24309648177586496,2.311705317115411
8852,1.3632735931314528,0.2830165349878371
8853,-3.457531468506204,-3.443221801891923
8854,0.22772127389907837,0.19426491856575012
8855,0.0007230980609165272,0.018698668112847372
8856,-0.09200078074354678,-0.07822784408926964
8857,0.2741075452649966,0.3879588838899508
8858,0.9925296306610107,2.02366304397583
8859,2.4589962884783745,7.544935457408428
8860,-2.1930532455444336,-1.6577390432357788
8861,-0.686312248930335,-0.5131583511829376
8862,-0.35107905860058963,-0.28469114005565643
8863,-0.7010682327672839,-0.5869776159524918
8864,-0.014977986924350262,-0.00029884837567806244
8865,0.1529521346092224,0.3541319966316223
8866,0.027314050123095512,0.10957958362996578
8867,0.0007795009296387434,0.0935140325454995
8868,-0.20413158275187016,0.5023132711648941
8869,0.536706916987896,0.6315125152468681
8870,-0.009113313630223274,0.0024125222116708755
8871,-0.07506248168647289,-0.06671247258782387
8872,0.03602287592366338,0.20636089937761426
8873,-0.5541897602379322,-0.4814917668700218
8874,-4.72233316974598,-4.702612640336156
8875,-0.9225435703992844,-0.14647144079208374
8876,-0.18693119316594675,-0.15671638399362564
8877,0.011728223413228989,0.08750074729323387
8878,-0.13853305578231812,0.2399938702583313
8879,0.07077287370339036,0.030868048314005136
8880,1.83026141859591,0.544386574998498
8881,-0.00018137579900212586,0.005713624617783353
8882,2.055044494685717,2.735375248012133
8883,-1.6239485442638397,-0.8794760704040527
8884,-1.469138455169741,-1.4633524818345904
8885,-1.4093951180984732,-1.3972423486411572
8886,1.3123149871826172,1.511430263519287
8887,-0.6565566682256758,-0.6180357746779919
8888,-0.21691865222965134,-0.18491123244166374
8889,-3.4381945244967937,-2.878566265106201
8890,-1.4646394180890638,-1.2989976704120636
8891,-0.44000576436519623,-0.5940068438649178
8892,-0.13993212394416332,0.0732659250497818
8893,4.188868046669086,3.9824044713059266
8894,-0.3302106580231339,-0.3259620270691812
8895,-0.034517118241637945,-0.03221148904412985
8896,-0.06861847639083862,0.7488061785697937
8897,0.4094533994793892,1.9827871397137642
8898,0.4557529389858246,1.5137081444263458
8899,-3.095332942903042,-2.518119513988495
8900,-1.3258156374795362,-1.132646456360817
8901,0.015957866795361042,0.024232265539467335
8902,-0.5094449669122696,-0.20989331603050232
8903,0.13126617670059204,0.7528353929519653
8904,-1.4520993260666728,-1.3969593830406666
8905,-0.018488966072254698,-0.014648933662101626
8906,3.3056121987465303,4.214325777924387
8907,-0.47144812950864434,-0.009085983037948608
8908,-2.6048675153870136,-2.5544986873865128
8909,-1.227356107905507,-1.1342913582921028
8910,0.28227391093969345,0.8376046642661095
8911,-5.331371135194786,-5.327441065106541
8912,0.04239450832028524,0.17277601425666944
8913,-1.0096620917320251,-1.4097415804862976
8914,0.5613558373588603,1.656869061960606
8915,-2.647354199551046,-2.5577628687024117
8916,-0.029347469549975358,-0.022889218758791685
8917,-1.8107807077467442,-1.6504023969173431
8918,-0.1366691313451156,-0.1225813664495945
8919,0.02748420089483261,0.28310686349868774
8920,-7.3637836538255215,-7.35275661945343
8921,-0.33938176929950714,-0.4757647141814232
8922,-1.7940543489530683,-1.6279982030391693
8923,0.8642774555482902,0.16338917944813147
8924,-5.498770069330931,-5.36495041847229
8925,0.4979732036590576,0.847873330116272
8926,-0.009449545643292367,0.00555833987891674
8927,-0.1457233466207981,0.1684912145137787
8928,-0.07282232493162155,-0.015245690941810608
8929,-0.03195113514084369,-0.012078013271093369
8930,-6.229255318641719,-6.229076759133022
8931,-1.0923812389478371,-1.091358355130069
8932,-6.013514204882085,-5.731323778629303
8933,-2.436138954013586,-2.4227372519671917
8934,-0.11878857790725306,-0.10539189353585243
8935,0.10597581416368484,0.7136574313044548
8936,1.7191756963729858,4.234991908073425
8937,-0.0448621134419227,-0.03691159840673208
8938,-3.279607536700496,-3.275539023336023
8939,-4.107383795082569,-4.061207473278046
8940,0.2718426585197449,1.5088099837303162
8941,1.7848809659481049,1.8149596154689789
8942,-0.011051305336877704,0.10883734095841646
8943,-1.4882420825306326,-1.4835614231415093
8944,-1.6806062161922455,-0.4584082365036011
8945,0.09226299542933702,6.447456677444279
8946,-4.863145525334403,-4.855518222786486
8947,0.00136539526283741,0.9676984008401632
8948,-2.147869259119034,-2.0583742558956146
8949,-9.481828920543194,-9.035119026899338
8950,-0.030076470226049423,0.03084496036171913
8951,-0.0010027606056155491,-0.0002009242889471352
8952,0.41017266386188567,0.6393984484020621
8953,0.02060019178315997,0.03975048614665866
8954,-0.0009956278227036819,0.0007401511538773775
8955,0.037059321999549866,0.4098677784204483
8956,-2.0111896991729736,-1.685943841934204
8957,0.057873934507369995,0.19473909586668015
8958,0.02263481169939041,0.18159935623407364
8959,-3.0519883036613464,-3.0222074389457703
8960,0.18739056587219238,0.8714635372161865
8961,-1.2693712934851646,-0.5081731677055359
8962,-0.04752224497497082,0.07889456301927567
8963,0.04213068331591785,0.40063228155486286
8964,0.07092791795730591,0.3530969023704529
8965,0.04405086860060692,0.4858383424580097
8966,0.09266901575028896,1.3741891365498304
8967,-0.03769323811866343,0.22926460579037666
8968,-0.7346134092658758,-0.7291201818734407
8969,-0.000272345347184455,0.0009319682139903307
8970,0.1651400551199913,2.1862795427441597
8971,-0.7957022562623024,-0.7148600444197655
8972,0.001980703389563132,0.15431779629579978
8973,-0.09413092583417892,0.016454607248306274
8974,-0.7095748018473387,0.27278590202331543
8975,0.5383946411311626,0.8820872418582439
8976,-1.2073303060606122,-1.171170897781849
8977,-0.5944224805571139,-0.5216879993677139
8978,0.8009522892534733,0.4545123018324375
8979,-0.4721992281265557,-0.14361315965652466
8980,-0.0006539156602229923,0.0003665680414997041
8981,-3.1058612167835236,-3.0299021750688553
8982,-5.4884918563766405,-5.473608087748289
8983,0.395986944437027,1.8862437307834625
8984,-3.3832917427644134,-3.268330991268158
8985,-0.17565242387354374,-0.17207098193466663
8986,0.06663740053772926,1.5400789119303226
8987,-1.2158744223415852,-0.7170171737670898
8988,-1.3085012137889862,0.9990100860595703
8989,-0.016476685646921396,0.024413855746388435
8990,0.013673435896635056,0.21359289810061455
8991,-2.4063752219080925,-2.111756443977356
8992,0.002870001830160618,0.677756573073566
8993,-0.018839030293747783,0.11464071273803711
8994,0.2684847190976143,1.6869264915585518
8995,0.2017630599439144,0.24770618602633476
8996,-1.3584299087524414,-0.9388766288757324
8997,-0.2136985221877694,-0.20668338797986507
8998,-0.06877942010760307,-0.02379312366247177
8999,-2.310531242925208,-2.269115947186947
9000,0.04820672422647476,0.26316817849874496
9001,-0.04237771034240723,1.0934607312083244
9002,-3.5516334157437086,-3.524529580026865
9003,-0.11163653340190649,-0.10879273060709238
9004,-1.6527974363416433,-1.6057991087436676
9005,-1.822608046233654,-1.7040265500545502
9006,-2.4585343817598186,-2.454547873698175
9007,0.7567795570939779,0.8121979888528585
9008,0.0054367417469620705,0.06582051049917936
9009,-1.1026529967784882,0.5449974536895752
9010,-2.8532434534281492,-2.8626703023910522
9011,-0.03200237825512886,0.22231359779834747
9012,-0.08557621826184914,-0.08108011167496443
9013,0.00025757699950190727,0.0026665988934837515
9014,1.154299357905984,2.172190049663186
9015,-0.012617496838174702,-0.011852712777908891
9016,-0.0017510380130261183,0.08439296158030629
9017,-0.4610661119222641,0.9471129179000854
9018,-3.0374236404895782,-2.911874696612358
9019,-1.3477499514701776,-1.3332817172631621
9020,1.1328853368759155,3.703032612800598
9021,-0.5502139516174793,-0.478485144674778
9022,-4.735570540651679,-4.622079327702522
9023,-1.4520217214012519,-1.4510866809869185
9024,-0.003662955015897751,0.0020745890215039253
9025,-0.43381144385784864,-0.3214600533246994
9026,0.2907553113764152,0.19139353407081217
9027,0.005462865112349391,0.009593689581379294
9028,0.09853246062994003,0.9203079417347908
9029,0.14955445239320397,0.6977858156897128
9030,-5.492969505721703,-5.481887840665877
9031,-0.01776929385960102,0.2629718519747257
9032,0.011598590994253755,0.6806599388364702
9033,-0.34257746464572847,-0.33027929719537497
9034,0.01263267733156681,0.24485212564468384
9035,0.9176559448242188,-0.09124571084976196
9036,0.02933775633573532,1.5619829669594765
9037,-0.47225538082420826,-0.4134988412261009
9038,-3.0338346287608147,-2.946404919028282
9039,-1.6285642310976982,-1.585246168076992
9040,0.1565758551005274,0.3847473824862391
9041,-8.316195607185364,-6.784826755523682
9042,-0.049153923988342285,-0.6219819784164429
9043,0.15281883935676888,0.822061802551616
9044,-6.3551030941307545,-6.260644167661667
9045,0.018628843128681183,0.04307992570102215
9046,-0.9712738618254662,1.6173769235610962
9047,-0.06511128321290016,-0.042579371482133865
9048,0.07586378988344222,0.9814080038340762
9049,0.2184430630877614,1.578853559680283
9050,-1.3809707165182772,-1.3803730660583824
9051,-2.676460102200508,-2.66873861476779
9052,0.0021795514039695263,0.056722017005085945
9053,-0.002803009176204796,0.0020929311867803335
9054,-2.4309419468045235,-2.2627448439598083
9055,0.6629309952259064,0.4941228926181793
9056,-0.097489737205251,-0.09473746852017939
9057,-0.1109898816794157,-0.041782915592193604
9058,-2.2639840841293335,-1.838029682636261
9059,-0.1484037598129362,-0.06211872398853302
9060,-1.8178043353836983,-1.74539914727211
9061,0.1063862326554954,0.16327119944617152
9062,0.11520580104115652,2.5139331882310216
9063,1.725217793136835,4.803905937820673
9064,1.1349519491368483,2.144324660318489
9065,-0.05242140358313918,0.033263202756643295
9066,0.1065228059887886,0.39724767953157425
9067,-1.179750232025981,-1.0967100709676743
9068,-2.858659088611603,-2.703937292098999
9069,0.017891079653054476,0.06704398849979043
9070,-2.867737488821149,-2.645881772041321
9071,-4.01244381070137,-3.765944242477417
9072,-5.308015018701553,-5.108839809894562
9073,-0.0027914548409171402,0.019443016033619642
9074,0.08121215831488371,0.8966913698241115
9075,-1.6556876599788666,-1.5878612101078033
9076,-1.8842919622547925,-0.8629353046417236
9077,0.007904618978500366,1.0995162576436996
9078,0.1358245611190796,0.6793428659439087
9079,-1.714006781578064,-0.9083578586578369
9080,1.490085469558835,1.4931771624833345
9081,-0.6790183819830418,2.0567997097969055
9082,0.38933864422142506,2.9099487382918596
9083,-0.009538532583974302,-0.0024924231693148613
9084,0.17039111256599426,-0.10174046456813812
9085,-2.9451263864757493,-2.916229071095586
9086,-0.21365885064005852,0.5324279963970184
9087,-0.5755830109119415,-0.1465003490447998
9088,-0.30493834731169045,-0.12397250533103943
9089,-0.03336637865868397,-0.027714963536709547
9090,-1.0466791987419128,-0.894075483083725
9091,-4.318043418228626,-4.2744129449129105
9092,-0.012202397687360644,-0.011483699665404856
9093,-1.053616151213646,-0.8529333472251892
9094,-0.027793601155281067,-0.058179885149002075
9095,0.04369438625872135,0.6948520373553038
9096,-2.7366245090961456,-2.669486254453659
9097,-0.12395939393900335,0.6232330352067947
9098,-0.06548643112182617,4.08327217400074
9099,-6.018729232251644,-5.826147526502609
9100,0.17584411732968874,0.556799828336807
9101,1.0007823705673218,3.2432278394699097
9102,0.06312974356114864,0.5151242073625326
9103,-3.5967745780944824,-4.3578729927539825
9104,-0.12129163928329945,0.15497638285160065
9105,0.0006151284906081855,0.025905013491865247
9106,0.31517771631479263,3.026878245174885
9107,-5.071888007223606,-4.869356527924538
9108,1.408125877380371,2.400505542755127
9109,-6.547143746400252,-6.525274341925979
9110,-0.05673116445541382,1.1877657771110535
9111,-3.1229079216718674,-3.042836770415306
9112,0.009396695538725908,0.4268060028621221
9113,-0.11009152821497992,-0.029954880475997925
9114,0.3387994420481846,2.189644153113477
9115,-0.1043018028140068,-0.13699882477521896
9116,-5.387434364623914,-5.377247695811093
9117,0.1097903773188591,0.8304878696799278
9118,-0.22785940393805504,-0.05061514675617218
9119,-1.9909449086990207,-1.2437524795532227
9120,0.033917173743247986,0.2632550150156021
9121,-0.5223015248775482,-0.3958347737789154
9122,-0.01074478030204773,0.4918118566274643
9123,0.6341012581251562,1.2725518210791051
9124,-3.2415658235549927,-2.33636212348938
9125,0.3161250799894333,-0.025595173239707947
9126,-0.12032933701993898,-0.11230272147804499
9127,0.17679283022880554,1.3962361216545105
9128,0.3115481995046139,0.39190417155623436
9129,1.1653509140014648,2.2358325719833374
9130,0.42159175872802734,3.5607782006263733
9131,0.4981019198894501,0.585730105638504
9132,-0.38586494280025363,-0.34023647755384445
9133,-3.5540043949731626,-3.513780187815428
9134,-0.09482458839192986,-0.03330434113740921
9135,0.4066200666129589,1.3917747549712658
9136,-0.022781710780691355,0.0014152564108371735
9137,-2.0015967439394444,-1.7275934517383575
9138,0.041673265397548676,0.6326018944382668
9139,-0.03580410033464432,0.14639175683259964
9140,0.04869864834472537,0.41786891920492053
9141,-8.010491847991943,-6.60094952583313
9142,-0.2932567149400711,0.023608386516571045
9143,0.47147107124328613,0.8212698698043823
9144,0.05300951981917024,0.27537433290854096
9145,-0.06340108811855316,0.7583743929862976
9146,-0.04668973758816719,-0.041885385289788246
9147,-0.041158901527523994,0.08406824246048927
9148,0.3968379497528076,0.08448022603988647
9149,-9.97171025723219,-9.50341671705246
9150,-3.3672285145148635,-3.344400132074952
9151,-0.34430705721024424,-0.2979377470910549
9152,-3.072176765650511,-2.1665854454040527
9153,-0.03379625082015991,0.4026969000697136
9154,0.8617706634104252,1.9336851574480534
9155,0.13080767542123795,1.1222619786858559
9156,0.07797630876302719,1.6933750286698341
9157,-1.6990749910473824,-1.2989183068275452
9158,0.36615362763404846,0.44302603602409363
9159,-0.14481328055262566,0.10197298228740692
9160,-3.628369363024831,-3.543166309595108
9161,-0.0013515487080439925,0.09373819921165705
9162,-0.3644792512059212,-0.30358320474624634
9163,-0.12540136370807886,0.16895341873168945
9164,-0.004843329905270366,0.0020234142430126667
9165,-1.977013347670436,-1.8289304673671722
9166,0.5144019518047571,0.8980547580868006
9167,-2.1709420878905803,-2.133720852434635
9168,-0.7376459836959839,-0.2055072784423828
9169,0.4677971750497818,2.2390738278627396
9170,-2.726589471101761,-2.4977369904518127
9171,-0.13416082225739956,-0.12118659541010857
9172,-9.64561440050602,-8.337429881095886
9173,-2.1945318049765774,-2.1790052112191916
9174,-0.02846686542034149,0.06191852688789368
9175,0.15666004858212546,1.4459263219614513
9176,-1.5587161742150784,-1.4788896068930626
9177,-0.2285086214542389,-0.19011268764734268
9178,0.015176144195720553,0.19684187951497734
9179,-0.7591885309666395,-0.6290830224752426
9180,3.0408213138580322,6.936879873275757
9181,-0.1554553285241127,1.738620474934578
9182,-1.201849102973938,-0.5719268321990967
9183,-0.5111661744304001,-0.49572115018963814
9184,-0.015151232481002808,0.3465327322483063
9185,-3.210705852136016,-3.2013126611709595
9186,0.03148508071899414,-0.3710212707519531
9187,-0.06640729447826743,0.8001331984996796
9188,-1.2571148092392832,-1.129331037402153
9189,-1.3796670213341713,-1.0671734809875488
9190,-0.0005275532603263855,0.07500421442091465
9191,-3.9614744409918785,-4.0001479387283325
9192,1.1719634905457497,1.9788861647248268
9193,0.017897263169288635,0.7941386550664902
9194,0.11032020207494497,0.174082494340837
9195,1.3593004941940308,2.5878559350967407
9196,0.0017508193850517273,0.5397209543734789
9197,-0.4567417800426483,0.8881247639656067
9198,0.06025475077331066,0.4097957741469145
9199,1.4806678398163058,1.8168310030014254
9200,-0.6920561701990664,-0.6094975024461746
9201,-0.3422166742384434,0.21898198127746582
9202,-0.6040005907416344,-0.3812254071235657
9203,-0.108928382396698,-0.10390593111515045
9204,0.14831924787722528,1.1300945614930242
9205,0.19306069612503052,1.2799170017242432
9206,-2.327442041307222,-2.314762773923576
9207,0.004749030882521765,0.07351962484608521
9208,-3.874751925468445,-3.5026323795318604
9209,0.12048013787716627,0.40962797682732344
9210,0.8015251513570547,2.223081147298217
9211,0.023373384814476594,0.5222306333889719
9212,-0.5831782221796402,-0.581729925936088
9213,0.00682244285417255,0.07534348334593233
9214,-1.5660345288924873,-1.546040641143918
9215,-0.046190585941083384,-0.046135751177644124
9216,-2.834066183306277,-2.8038591891527176
9217,0.35199154913425446,2.9451936036348343
9218,0.0031967931427061558,0.06333459168672562
9219,-6.5775424018502235,-6.505608171224594
9220,0.0723879523575306,0.043915025889873505
9221,2.9874064093455672,3.3819245463237166
9222,1.615042269229889,4.797876417636871
9223,1.345138176344335,1.3973492225632071
9224,-0.18797089159488678,0.5774048566818237
9225,-0.01634601503610611,-0.011910706758499146
9226,-0.09639899432659149,2.0071136951446533
9227,-8.319302201271057,-6.8515530824661255
9228,-2.6358396112918854,-2.406613826751709
9229,-4.094351790845394,-3.9886603206396103
9230,-0.9346970999613404,-0.690832257270813
9231,-1.2849698066711426,-1.0901898741722107
9232,0.13603688863804564,0.24774664727738127
9233,-5.117266029119492,-4.9941763281822205
9234,-2.1172894090414047,-2.0569366812705994
9235,2.110057315789163,3.206596336327493
9236,-0.6501634727101191,-0.6489648804999888
9237,2.2919412422925234,2.397873478010297
9238,0.06438390375114977,0.26672248006798327
9239,-0.21912361683598647,-0.21764521347358823
9240,-0.016355641186237335,0.31150416284799576
9241,-1.5511800646781921,1.2471508979797363
9242,-0.061310987919569016,0.0470673143863678
9243,-1.8662360883317888,-1.7732296288013458
9244,0.28455185890197754,1.4778156280517578
9245,1.1698960065841675,1.9088388681411743
9246,-0.4268237575888634,-0.4354337528347969
9247,0.9457875320222229,0.9244616457726806
9248,-4.0835542880231515,-4.065954459831119
9249,-0.06762750446796417,0.18436293303966522
9250,0.0056412757257930934,0.07125125004677102
9251,-3.110023021697998,-4.920761585235596
9252,0.15241637080907822,0.8067615255713463
9253,-0.8821929395198822,0.6826021671295166
9254,-0.8446066528558731,-0.2596490979194641
9255,0.6625205595046282,1.6174964625388384
9256,-0.07703004777431488,0.031670644879341125
9257,-0.6616414203308523,-0.18626713752746582
9258,-1.158067193813622,-0.8674159049987793
9259,0.16723098896909505,1.4686070337193087
9260,0.7893128842115402,1.3644191473722458
9261,-8.065453445538878,-8.024570319801569
9262,-0.0482084674295038,-0.040964518673717976
9263,-0.23843812569975853,1.5493618547916412
9264,-2.2233057022094727,-2.753108501434326
9265,-0.061831100611016154,-0.05961295450106263
9266,-2.330362678738311,-2.325362216681242
9267,-4.6034204959869385,-4.566046237945557
9268,-0.011724984273314476,-0.00019914843142032623
9269,-0.5058155106380582,0.09507614374160767
9270,-2.32124106149422,-2.3101039361208677
9271,0.20172350481152534,0.5937548913061619
9272,-3.861248195171356,0.015708446502685547
9273,-1.9728672504425049,-1.740983486175537
9274,-5.309390231064754,-5.2750183045864105
9275,-0.007294308394193649,0.3950336277484894
9276,-0.20354310795664787,1.0137165039777756
9277,-1.8977992939762771,-1.8695448003709316
9278,-0.2610300757805817,-0.254677408374846
9279,0.30748295062221587,1.7782273220364004
9280,0.4256374090909958,0.5115067213773727
9281,-1.823392354650423,-1.704592615365982
9282,-0.5171975493431091,-0.2318708896636963
9283,-4.653548896312714,-4.368059933185577
9284,1.625349149107933,1.9819958060979843
9285,0.11772740818560123,0.30591521598398685
9286,-0.1799415946006775,0.08128923177719116
9287,-1.2173117312486283,-1.2046324638649821
9288,-1.5787779277889058,-1.520729012787342
9289,-0.0232420836109668,0.07793243415653706
9290,1.373138795606792,1.8426321847364306
9291,-8.122599422931671,-8.014624267816544
9292,0.09659426845610142,2.929806025698781
9293,2.2536460635019466,3.0646175619913265
9294,-0.5137010216712952,-0.6145599484443665
9295,2.523876190185547,1.4983363151550293
9296,-0.20905813352146652,-0.19306329265236855
9297,-1.928561270236969,-1.5269765853881836
9298,-2.916746824979782,-1.7153345346450806
9299,0.9902805835008621,2.854420855641365
9300,0.015819381922483444,0.6210203804075718
9301,-7.11554904980585,-7.095070231705904
9302,-1.7045826315879822,-2.080319970846176
9303,-0.0004428589454619214,0.009888640139251947
9304,-1.3189958930015564,0.7228460311889648
9305,0.37439992278814316,0.5191027447581291
9306,-0.763269069197122,-0.6364370435476303
9307,1.2843800485134125,4.666391462087631
9308,-2.5578396320343018,-2.557754043424211
9309,0.008226870559155941,0.21630977746099234
9310,-2.5477308035196984,-2.5463389420183375
9311,-0.6290973434261105,-0.62772648234386
9312,-0.027518850758497138,-0.007380615919828415
9313,-2.673926956849755,-2.6552639324218035
9314,0.10727930045686662,0.9602895004209131
9315,-4.40220046043396,-3.598457455635071
9316,-0.13357297703623772,0.2326897382736206
9317,-1.2447469048202038,-1.1297730952501297
9318,-5.932702302932739,-5.8952156491577625
9319,0.860147893429712,0.8767567873010194
9320,0.2583294212818146,1.9351106882095337
9321,-5.721481033833697,-5.638589538633823
9322,0.0047207321040616534,0.01117612421515446
9323,-0.06815195088074688,-0.06764782743994147
9324,-0.26437285693828017,-0.2617781141307205
9325,-0.0001235973322764039,0.007116244494682178
9326,-0.005469718249514699,0.0073587941005826
9327,-0.003040683688595891,0.12504930468276143
9328,-9.9101881692186,-9.826165035367012
9329,0.016009122489776928,0.036709325744595844
9330,0.010885878466069698,0.23692784179002047
9331,0.26747189834713936,1.6455282159149647
9332,0.00019252049969509244,0.04782608337700367
9333,-3.2113167797215283,-3.212968564592302
9334,0.0026124638970941305,0.020483595551922917
9335,-3.2824269086122513,-3.1978113055229187
9336,0.0031221723183989525,0.20026242081075907
9337,-2.0197284650057554,-1.9739964790642262
9338,-1.0276044458150864,-0.9500300586223602
9339,0.01103833879915328,0.16362524035957904
9340,0.1363784223794937,0.1760052889585495
9341,-0.7948275655508041,-0.7177125364542007
9342,0.16365398466587067,0.4272385686635971
9343,-0.13480242592049763,-0.13039376633241773
9344,-6.478016136214137,-6.141255706548691
9345,-0.925163984298706,-0.022213220596313477
9346,-2.917361157014966,-2.8055573254823685
9347,-0.02711891522631049,0.09824420511722565
9348,-0.07329316437244415,0.2663789317011833
9349,0.03950715344399214,0.24827602040022612
9350,0.002471202053129673,0.09110870584845543
9351,-5.966378808021545,-5.210697889328003
9352,0.8216713955625892,4.5577109744772315
9353,-1.4440494045848027,-1.42656927742064
9354,-0.12799454666674137,-0.0844421237707138
9355,-1.2276400923728943,-0.8770965337753296
9356,-0.0933760218322277,0.023494794964790344
9357,-1.9748911205679178,-1.8403297811746597
9358,-4.767477531277109,-4.541489765048027
9359,-0.021521908696740866,0.12561142072081566
9360,0.6916582090198062,1.190283368283417
9361,-4.080409362912178,-4.047132298350334
9362,-0.027316113366396166,-0.02434352063573897
9363,0.23300248384475708,2.0468950867652893
9364,0.051373273687204346,0.1617431161866989
9365,-5.2463299036026,-4.288860201835632
9366,-0.36902874149382114,-0.28514933586120605
9367,-4.399787786183879,-4.249969109892845
9368,-0.6726073033387365,-0.6716744832810946
9369,-4.912633802741766,-3.124833822250366
9370,-0.05067764222621918,-0.05237521976232529
9371,-4.9009504318237305,-5.010366916656494
9372,0.19573784619569778,0.18204902857542038
9373,-0.7901735901832581,1.208281397819519
9374,-0.267957525793463,-0.1361396163702011
9375,0.0026684626936912537,0.3675941303372383
9376,-0.006302361376583576,0.08715034276247025
9377,-0.6444124802947044,-0.5876246839761734
9378,-0.0017670239335529914,0.0018102338071912527
9379,-0.0074238532688468695,0.002325001172721386
9380,-0.5132626979611814,-0.47270699962973595
9381,0.7757889032495768,0.604558706296757
9382,1.1619473323225975,1.674280010163784
9383,-0.2972831279039383,0.09438616037368774
9384,-3.221888047643006,-3.1352301090955734
9385,-6.333468508673832,-6.331781361717731
9386,0.012851541523559717,0.8670732384889561
9387,-0.024166852235794067,0.22264868021011353
9388,1.1277348697185516,2.0078751742839813
9389,-0.03149223350919783,-0.02455432154238224
9390,-7.946274528512731,-7.909726690500975
9391,-0.0558560851495713,-0.049945367500185966
9392,-0.004393130540847778,3.138416886329651
9393,-4.446367071417626,-4.440506303682923
9394,0.3212424535304308,0.9644161183387041
9395,0.1460855962941423,2.2912710370728746
9396,0.09223601222038269,0.8649033010005951
9397,0.530133965468849,0.5991221694712294
9398,-0.059925213434326,-0.057997240917757154
9399,-0.13787886523459747,-0.13602406077552587
9400,-0.893750011920929,-0.7958112061023712
9401,-0.2674495801329613,-0.2532149814069271
9402,-0.15733151976019144,-0.12853753566741943
9403,0.025392651557922363,0.01853656768798828
9404,-0.5744834954384714,0.627803385257721
9405,-1.0895741374697536,-0.8513347059488297
9406,-0.7350031733512878,2.0199958086013794
9407,-6.752810331061482,-6.218664646148682
9408,0.33068907260894775,0.19689586758613586
9409,0.18901370384264737,0.7497563950018957
9410,-0.08883078768849373,0.06360381841659546
9411,-0.33285760413855314,-0.2996950075030327
9412,1.1680692993104458,0.7641554437577724
9413,-0.26478270441293716,-0.17611812055110931
9414,0.16646574332844466,0.05128724768292159
9415,0.08950692415237427,0.8870303630828857
9416,-2.3630280196666718,-2.3896822184324265
9417,1.2388445418328047,3.4812900107353926
9418,-3.169051170349121,-3.4382747411727905
9419,-3.3440282195806503,-3.285468280315399
9420,-0.0881408080458641,0.003770187497138977
9421,-0.10416521551087499,-0.014585450291633606
9422,-1.6317277121561347,-1.6270425976254046
9423,0.8807590149808675,0.4279850267339498
9424,0.0012018831694149412,0.13610625590808922
9425,-1.2917833030223846,-0.6683313846588135
9426,-0.7208514213562012,0.33258867263793945
9427,-0.01922457478940487,0.06255747936666012
9428,-0.2589998794719577,0.19538816809654236
9429,-0.0002917041420005262,0.047082762292120606
9430,-0.039152570365331485,-0.035904113901779056
9431,-0.01786862500011921,0.021449744701385498
9432,0.029111504554748535,-0.18609154224395752
9433,-0.09747141599655151,-0.09127692878246307
9434,-1.0290823392570019,-0.826402485370636
9435,1.533627688884735,1.0845553278923035
9436,-0.0039968397104530595,-0.0019706073217093945
9437,-0.5752424467355013,-0.40347355604171753
9438,-1.2057048082351685,0.13997113704681396
9439,-0.3859787834226154,-0.3738574646413326
9440,1.0538730702683097,2.2798783860489493
9441,-0.00010020448826253414,0.041397938737645745
9442,-1.3073444853071123,-1.3018572670407593
9443,4.024333395063877,2.5946420803666115
9444,-0.5300540998578072,0.151680588722229
9445,-0.022325955345877446,-0.018334125634282827
9446,-0.06026714667677879,-0.08886774256825447
9447,-0.6351556357985828,-0.6221876256167889
9448,-1.6075230257119983,-1.225451409816742
9449,-0.23011475056409836,-0.29705270379781723
9450,-0.1152681466192007,0.08908361196517944
9451,-0.04509706795215607,-0.03778083622455597
9452,0.1836727261543274,0.4174728989601135
9453,0.10807937430217862,1.1403093417175114
9454,-1.1359294744906947,-1.1329175224527717
9455,-1.8708462086506188,-1.7973722890019417
9456,-4.563661179505289,-4.555713570676744
9457,0.004092134535312653,0.04723972827196121
9458,-0.07714488543570042,-0.08446915820240974
9459,-0.42718858271837234,1.692033588886261
9460,0.540399469435215,1.1617719903588295
9461,-0.07029105722904205,1.458937793970108
9462,-5.1443130671978,-4.8897301852703094
9463,0.6313859858200885,2.935617212264333
9464,2.644070500507951,2.4169293586164713
9465,0.000979529693722725,0.3665336836129427
9466,1.0958497524261475,0.4947547912597656
9467,-2.71279004518874,-2.6990505773574114
9468,1.112151950597763,1.7694378793239594
9469,-3.3673340082550567,-3.36162180127576
9470,0.000386679545044899,0.13545994693413377
9471,-1.0990190953016281,-1.1069464646279812
9472,1.5674799786211224,2.5800482140184613
9473,0.008147169530275278,0.060780943065765314
9474,0.05449149524793029,0.5658548674546182
9475,0.39430995658040047,0.8775744028389454
9476,-2.5279028416480287,-2.5276294163777493
9477,0.01868544891476631,-0.016595259308815002
9478,-1.5973610877990723,-1.4701755344867706
9479,-2.4491277635097504,-2.4006198942661285
9480,-0.5191073417663574,0.4384303092956543
9481,0.04920214315643534,1.5339333256124519
9482,-6.643592715263367,-3.5457708835601807
9483,1.7465627384081017,1.956694264401449
9484,1.1540129855275154,0.6926373317837715
9485,0.025709323919727467,1.042021880261018
9486,0.23411893044249155,1.4886329988075886
9487,-0.013848526170477271,0.025625726208090782
9488,-0.013874094933271408,0.030235838145017624
9489,-2.353422767664597,-2.3518270602216944
9490,0.02030118927359581,0.07028637081384659
9491,0.13941746950149536,0.6484904438257217
9492,0.7867314964532852,0.09943525493144989
9493,0.1274900734424591,0.7890585064888
9494,-0.00828203558921814,1.0502199530601501
9495,-5.757979621179402,-5.732110269367695
9496,3.117805063724518,3.5328169465065002
9497,0.6273171901702881,2.7270328402519226
9498,-5.598176956176758,-5.09636116027832
9499,-6.400302022695541,-5.988576292991638
9500,-5.602565888315439,-5.338469922542572
9501,-0.03950867988169193,0.374164704233408
9502,1.6689155017957091e-06,0.0033212269481737167
9503,-0.2097179163247347,0.739004835486412
9504,1.5988502278923988,2.757022835314274
9505,-0.0008352705044671893,0.0017178652342408895
9506,-0.21821279825098827,-0.2175553401466459
9507,0.09496517560910434,0.12091159902047366
9508,0.09948047809302807,2.2186475601047277
9509,1.8971768086776137,1.448104447685182
9510,2.376333463937044,1.3377126343548298
9511,0.4742537885904312,0.064058318734169
9512,-0.09588706493377686,0.15488028526306152
9513,-3.9977705404162407,-3.7460312843322754
9514,-5.083519674837589,-4.196049630641937
9515,-0.885847806930542,-1.1351443529129028
9516,-0.3838779106736183,-0.05868995189666748
9517,1.477395083697047,3.4615316651179455
9518,0.900463342666626,0.10028910636901855
9519,0.5201510190963745,-0.026304811239242554
9520,0.31835664063692093,0.5094032064080238
9521,-0.6556578087329399,-0.6475756671279669
9522,0.6685513878328493,0.801339032695978
9523,-0.19823850691318512,-0.1547945886850357
9524,0.02056191209703684,0.4114633733406663
9525,-5.115405321121216,-4.963443383574486
9526,-0.0013563672546297312,0.01696296571753919
9527,0.5417764484882355,1.1619838178157806
9528,0.5228757858276367,1.08169025182724
9529,0.0930258221924305,0.7360525466501713
9530,0.2069830298423767,1.5017679333686829
9531,-1.0179601199924946,-0.9350663125514984
9532,-0.3140610042028129,-0.2854241393506527
9533,0.059201197494985536,1.1678185218770523
9534,0.6097246520221233,0.9747002236545086
9535,-0.00015995959256542847,0.0010026805830420926
9536,-2.703247793018818,-2.66116813570261
9537,0.04979813750833273,0.5916476203128695
9538,0.10950441128807142,1.0369985572178848
9539,-0.4735786293167621,-0.44662773981690407
9540,-0.31025982135906816,-0.27837685123085976
9541,0.2496681660413742,2.5671867579221725
9542,-1.345025196671486,-1.1093620657920837
9543,-0.9416456669569016,-0.8276727646589279
9544,-0.0012216363102197647,-0.004403544124215841
9545,2.175915449857712,2.177842825651169
9546,0.0417901772307232,0.06414955959189683
9547,-0.3170745107345283,-0.3034213501960039
9548,-1.6397825330495834,-1.673059158027172
9549,-3.995534725487232,-2.166160225868225
9550,-0.24454930424690247,2.1712182462215424
9551,-0.06199843599461019,-0.05027023609727621
9552,0.3226272463798523,0.4635158181190491
9553,-0.9255815632641315,-0.910940870642662
9554,-5.012826286256313,-4.967584751546383
9555,0.1964807846088661,0.6924963631172432
9556,0.014228735351935029,0.07275149435736239
9557,0.006471367087215185,0.18206095090135932
9558,0.5155746111413464,1.2331020006677136
9559,-4.504096165299416,-4.025234401226044
9560,0.10267044603824615,1.238954320549965
9561,0.4757470339536667,1.5813628882169724
9562,-0.20431143045425415,0.6505275964736938
9563,-1.3461271524429321,0.7282112836837769
9564,-8.807026356458664,-8.34408837556839
9565,0.1476517501869239,0.04251918528461829
9566,-9.09455394744873,-9.575875766575336
9567,0.2598499581217766,0.5681744441390038
9568,0.03795267641544342,0.5487610995769501
9569,-0.056549194297986105,-0.04501116555184126
9570,-0.053049818612635136,0.011793922632932663
9571,-3.184792188592837,-3.1835766825824976
9572,-2.1589384377002716,0.13188481330871582
9573,-0.08047818206250668,0.5020276829600334
9574,-0.47549507580697536,0.4787266254425049
9575,0.7723584696650505,4.4486855790019035
9576,0.0006183245131978765,0.04134068755956832
9577,-0.004543579983874224,-0.0006221258081495762
9578,2.2373498529195786,3.4066372960805893
9579,-0.27084773778915405,-0.07888630032539368
9580,0.001250016619451344,0.011915886425413191
9581,-5.8198380302637815,-5.541504085063934
9582,-0.004920097882859409,0.008586602285504341
9583,-6.4883375226927456,-6.481571399141103
9584,-3.3308833688497543,-3.0328581035137177
9585,-0.0030769198201596737,0.01208585500717163
9586,-0.14976957440376282,0.9428772926330566
9587,0.6933198571205139,1.7390531301498413
9588,-0.680984316393733,-0.6219053938984871
9589,-1.3798131570219994,-0.9659146666526794
9590,0.15849030508252326,0.9469485331937904
9591,-0.9079549312591553,-1.1437557935714722
9592,0.01687935390509665,0.18067462206818163
9593,-4.859283148543909,-4.759608775377274
9594,-0.02384796761907637,0.35724680311977863
9595,-0.23512366483919322,-0.0952116847038269
9596,2.2528436619322747,3.2650623756926507
9597,0.1798425018787384,1.110725685954094
9598,-0.21487607690505683,-0.2123846230097115
9599,-0.7100176969543099,-0.7033869689330459
9600,0.0066947370214620605,0.053309382070438005
9601,1.7914126589894295,2.6555624678730965
9602,-0.00040834397077560425,0.07490172795951366
9603,-0.3217835994437337,-0.22150108218193054
9604,-0.07272976636886597,0.0650164783000946
9605,-3.1431263834238052,-2.3350358605384827
9606,0.3093812456354499,1.6642589857801795
9607,-0.0705866739153862,0.47394604980945587
9608,-0.14850727084558457,-0.09814245626330376
9609,0.006098537443904206,0.04816029706853442
9610,-0.683217216283083,1.2507250308990479
9611,-3.9745715691242367,-3.9547034315764904
9612,0.19758444745093584,0.2775875898078084
9613,0.1199690755456686,0.3643960263580084
9614,-1.2161029875278473,-1.1946675851941109
9615,-0.03229463752359152,0.3735843189060688
9616,0.08636650198604912,0.8942850729217753
9617,0.014909147990692873,0.34475627798383357
9618,-2.427521290257573,-2.221292167901993
9619,0.0035014743918964086,0.05694527924083559
9620,0.2670653462409973,0.8230299353599548
9621,-3.1055638790130615,-1.7388288974761963
9622,-1.1096010208129883,-2.2042882442474365
9623,0.19878640050592367,1.2022740917891497
9624,-2.6430021702544764,-2.414756163954735
9625,-0.35409319400787354,-0.4325679987668991
9626,-3.889394849538803,-1.1737556457519531
9627,0.5282544940710068,0.9725380390882492
9628,-0.27780157671077177,-0.2537585459649563
9629,-0.9319405634887516,-0.8910500220954418
9630,-0.06142345070838928,1.1599416136741638
9631,0.11717557907104492,0.09961271286010742
9632,-1.035932783037424,-0.9872183203697205
9633,-0.5501076094806194,-0.3900585025548935
9634,-0.19592883437871933,-0.12277601659297943
9635,-4.444397812709212,-4.3962916024029255
9636,3.3476022630929947,3.5653518587350845
9637,0.5479052141308784,0.8485229089856148
9638,-0.7473172936588526,-0.7487996388226748
9639,0.6206401586532593,3.259803056716919
9640,-2.569641090929508,-2.247233271598816
9641,0.4673497271724045,0.6104083550162613
9642,2.378422625362873,2.8476241901516914
9643,-2.3176975399255753,-0.8949829339981079
9644,-3.8934646546840668,-3.3852823972702026
9645,-10.051246391609311,-10.014654107391834
9646,0.1917898547835648,0.24814312579110265
9647,-0.0372781838523224,0.0015888437628746033
9648,-6.878876805375512,-6.8782322177430615
9649,-0.00867827539332211,-0.0020020995289087296
9650,-0.47837967751547694,-0.4385805167257786
9651,0.6258949339389801,0.960352748632431
9652,-4.665349135015276,-4.644878882914782
9653,-0.06454545352607965,-0.05640024598687887
9654,0.007713934639468789,1.2212690657470375
9655,-3.4527246691286564,-3.126284599304199
9656,-9.824259384535253,-9.763932034373283
9657,0.07565953209996223,0.26370835676789284
9658,0.04976466717198491,0.3257348914630711
9659,0.14132308959960938,0.1643093228340149
9660,0.0016301653813570738,0.1287565459497273
9661,0.12736484408537763,0.23606553673903363
9662,-2.208082406781614,-2.036369413137436
9663,-0.5324864943977445,-0.5235520806163549
9664,-0.503257405012846,0.7597781419754028
9665,0.19133103991043754,0.8502866437484045
9666,-0.006161289551528171,-0.003559625009074807
9667,0.07147858198732138,0.4222748940810561
9668,-1.007873773574829,2.195140242576599
9669,-0.0022458413004642352,0.021300836466252804
9670,-0.7683721974026412,-0.7400005403906107
9671,-0.16347987111657858,-0.13755321502685547
9672,-0.09655732195824385,-0.07876822352409363
9673,1.334234181791544,1.9536938108503819
9674,0.04258619388565421,1.4550975724123418
9675,0.19274689258918443,0.9575850963769881
9676,-1.6235288977622986,1.0143189430236816
9677,-0.6679573655128479,-0.7454877495765686
9678,-2.383065313100815,-1.8734607696533203
9679,0.20927590131759644,0.7234590649604797
9680,-0.3062655720859766,0.009925246238708496
9681,-2.125859647989273,-1.9672967344522476
9682,-0.03866945905610919,-0.02150529995560646
9683,-0.32388875738251954,-0.13183175027370453
9684,-0.04254872351884842,0.08641045913100243
9685,-1.7460864230524749,-1.745650313096121
9686,5.882428083568811,6.755100164562464
9687,-0.255969762802124,0.22927448153495789
9688,-3.9581109136343002,-2.866194486618042
9689,0.0015223114751279354,0.028085104655474424
9690,-0.00417876522988081,0.037735506892204285
9691,-0.9744648709893227,-0.8528434038162231
9692,-0.24099253118038177,0.29411667585372925
9693,-2.8459860179573298,-2.8301428016275167
9694,-1.9694749132067955,-1.9346918165683746
9695,-1.7286068527027965,-1.5894959717988968
9696,-0.10148356831632555,-0.08595127053558826
9697,2.232741514220834,3.2449602279812098
9698,-2.9889333248138428,-0.2552618980407715
9699,-0.12728424407578132,-0.12282433547079563
9700,-0.09173643589019775,-0.4419046640396118
9701,-0.01902870531193912,0.11251292750239372
9702,0.39824864268507554,0.9102890491506059
9703,-0.5518531356938183,-0.5366433095186949
9704,-0.2540232967585325,-0.2112145870923996
9705,-0.001456751488149166,-0.00048186350613832474
9706,1.0115995407104492,2.3647457361221313
9707,-0.5996390506625175,-0.20539268851280212
9708,-0.19804075569845736,-0.13957945629954338
9709,0.6106266304850578,0.971266858279705
9710,-3.113210991024971,-2.821031391620636
9711,0.0021402982529252768,0.03004039591178298
9712,-0.3533076944622735,-0.3444038610905409
9713,-3.0970982466824353,-3.0052996799349785
9714,-6.088012699590763,-6.087198906694539
9715,0.7768830240966054,0.11757133466016967
9716,-0.025755081325769424,1.0356562957167625
9717,-0.02799530327320099,0.1252288818359375
9718,-0.43446946144104004,1.1776990294456482
9719,-2.268789568799548,-2.2319634445011616
9720,-0.027155708521604538,0.1090170219540596
9721,0.18061092495918274,0.650995522737503
9722,-1.910405296483077,-1.6648291498422623
9723,-0.18382200217456557,-0.12897777184844017
9724,-0.2002159282565117,-0.1897511798888445
9725,1.0952368378639221,1.607403576374054
9726,-0.03644541651010513,0.015154644846916199
9727,3.6538813915103674,5.381409963592887
9728,-1.8509938716888428,-0.6407637596130371
9729,-0.1005602478981018,0.19523972272872925
9730,-0.12994606792926788,0.26868076622486115
9731,-8.632305479142815,-8.445090740919113
9732,-0.018070071935653687,0.7445273101329803
9733,-0.0003639228525571525,0.07213554554618895
9734,1.1061351299285889,1.385032296180725
9735,-3.1493570804595947,-2.0948143005371094
9736,-2.310266975313425,-2.2377254962921143
9737,0.5096171777695417,3.9326758068054914
9738,0.005044000223278999,0.6690116450190544
9739,-0.4865490198135376,-0.5427216328680515
9740,0.3740138979628682,3.2800395460799336
9741,0.4892473705112934,0.13350201025605202
9742,-1.400562584400177,-1.1462700366973877
9743,-0.025143099715933204,-0.012229032814502716
9744,0.6947951884940267,0.32863783556967974
9745,-0.15384700894355774,-0.09950694441795349
9746,-2.022914978209883,-1.9842684119939804
9747,-0.03988892352208495,0.43425770103931427
9748,-3.3250715881586075,-1.3283724784851074
9749,0.3150881906040013,3.8925645728595555
9750,-9.12469381839037,-7.430522322654724
9751,-0.7326022684574127,-0.33082258701324463
9752,-0.013248275819933042,0.016646860167384148
9753,-4.442179203142587,-4.437994845211506
9754,-1.2541868686676025,1.0426994562149048
9755,-0.08680430427193642,-0.030642181634902954
9756,-0.1786620020866394,-0.12139056622982025
9757,-0.39850509859388694,-0.36992475017905235
9758,-0.8377420026808977,-0.3078787922859192
9759,-0.3671940118074417,-0.0035396218299865723
9760,1.3252418488264084,0.7563806623220444
9761,-1.1538569931108213,-1.1514487164095044
9762,-5.487573679536581,-5.464912865310907
9763,-0.9443356990814209,-1.0921285152435303
9764,-1.8549907803535461,-0.8094055652618408
9765,-5.196055877953768,-4.66946280002594
9766,0.034576151534565724,0.10273823143506888
9767,-6.128180265426636,-6.428217977285385
9768,-1.5281186104302833,-1.5275488387560472
9769,-1.5936656296253204,-0.38074374198913574
9770,-0.033678213134408,0.6581391915678978
9771,-0.5354718714952469,-0.580270804464817
9772,-0.9460625053616241,-0.9456112876941916
9773,-0.9661152856424451,-0.9183872789144516
9774,-1.1929885157005629,-1.189859172794968
9775,-0.26720424788072705,-0.2574427267536521
9776,-0.08725804649293423,-0.0423772931098938
9777,0.7559514057356864,0.6104850780684501
9778,0.16359208524295354,0.2997193038470414
9779,0.03231332078593141,0.3623706996442593
9780,-0.8328364364570007,-0.7910925671458244
9781,-1.291821837425232,0.061324357986450195
9782,0.027155341347679496,0.35023261955939233
9783,-0.05083729699254036,-0.0500923078507185
9784,-0.9227728855221358,-0.9196113650687039
9785,0.1208893470466137,0.12189459428191185
9786,0.0341548859141767,0.40040229400619864
9787,-1.3619138048961759,-1.2806066051125526
9788,0.9496317724697292,0.5399071793071926
9789,-0.0003875378315569833,0.00764016667380929
9790,1.1754777133464813,0.49302372336387634
9791,-0.06417490914463997,1.5169108733534813
9792,-0.1027298049939418,-0.09828350739553571
9793,-0.46731337904930115,-0.4575226604938507
9794,0.24758382141590118,1.684427335858345
9795,0.15959250926971436,4.089909553527832
9796,0.2944878712296486,-0.00012394040822982788
9797,-0.018595099449157715,1.383001171052456
9798,0.0018324933480471373,0.32739364239387214
9799,-2.1242593824863434,-1.882654845714569
9800,-0.1545408198144287,-0.047801196575164795
9801,0.5996695887297392,3.121732844039798
9802,-0.2234831154346466,0.9945728182792664
9803,-1.9113881438970566,-1.9813949912786484
9804,0.45146256703083054,1.3536772729748918
9805,-4.540890404721722,-4.540171706699766
9806,-1.992899812757969,-1.6653738915920258
9807,-0.5233841650187969,-0.3674038052558899
9808,0.21854264376452193,2.484313317516353
9809,1.006317138671875,0.7753734588623047
9810,0.025193062669131905,0.8415222513140179
9811,-4.273494124412537,-4.023178398609161
9812,-0.6281066164374352,0.1644114851951599
9813,0.011687666177749634,1.538244541734457
9814,-1.2247862815856934,-0.7910284996032715
9815,0.008368188515305519,0.011590669862926006
9816,-9.620968919072766,-9.573621775954962
9817,0.14203151315450668,1.5475059524178505
9818,-5.065069556236267,-5.1928945779800415
9819,-1.3287914134562016,-0.9691622853279114
9820,0.8474819287657738,1.1790788397192955
9821,-0.07331667561084032,0.11526539921760559
9822,0.8162253499031067,1.4059739708900452
9823,-0.9061528891324997,-0.5238759517669678
9824,0.4168802499771118,1.0757144689559937
9825,-0.9047611951828003,-0.7280384302139282
9826,0.16239221394062042,2.3374399691820145
9827,-6.099754444789141,-6.025113500654697
9828,-0.07229574780103576,-0.07052910339552909
9829,-1.995847778976895,-1.9820629255846143
9830,0.7025736713258084,0.4694331729260739
9831,0.0008869244484230876,0.02474112727213651
9832,0.18103566765785217,1.318203181028366
9833,-0.591604933142662,-0.2648666501045227
9834,-3.073565509170294,-2.8871433287858963
9835,0.023639304097741842,0.11942451586946845
9836,-0.06513467500917614,-0.05914407595992088
9837,-2.5537833124399185,-1.4338734149932861
9838,-2.7556062274088617,-2.723464548587799
9839,-1.4290681453421712,-1.3694847151637077
9840,0.107096977008041,0.12632439978187904
9841,0.012818239629268646,0.12602808326482773
9842,0.41775268319088354,0.960525214700283
9843,0.11404069419950247,0.236770479939878
9844,-1.8804294615983963,-1.3313683867454529
9845,0.011080734431743622,0.07087255641818047
9846,0.5856151580810547,0.6386041641235352
9847,0.2748858109116554,1.613473303616047
9848,-1.0086987987160683,-1.034571222960949
9849,1.8806930389255285,1.82499941252172
9850,-0.6311847344040871,-0.2706615924835205
9851,-1.3885341407731175,-1.0780186653137207
9852,-1.841428093612194,-1.4507130980491638
9853,0.12545260740444064,1.4295495892874897
9854,0.006014603306539357,0.16143490059766918
9855,-1.2140262126922607,-0.9708744883537292
9856,-8.160315036773682,-5.565844535827637
9857,0.7839575782418251,0.7298792377114296
9858,2.0457217791117728,3.8167166807688773
9859,-0.03130745887756348,0.5874729752540588
9860,0.04197306931018829,0.05818105489015579
9861,-0.2816098345865612,-0.2798752657836303
9862,-0.7740158215165138,-0.21499156951904297
9863,0.24460479617118835,2.351639002561569
9864,0.0005759997293353081,0.10983246471732855
9865,-0.15779852867126465,1.2527679204940796
9866,-0.1714521199464798,0.09516739845275879
9867,0.0003081877948716283,0.0460426356876269
9868,-0.3811612240970135,-0.37179554626345634
9869,-0.03987722098827362,0.3777417838573456
9870,-3.362016886472702,-3.1250788271427155
9871,0.0072494655614718795,0.4456249981885776
9872,-1.0068650841712952,-0.7893683612346649
9873,1.066132739186287,1.9184559136629105
9874,-2.3613937199115753,-1.9904037117958069
9875,-0.1511343028396368,0.2031032145023346
9876,0.02066575799835846,0.2232289953972213
9877,-0.49452587962150574,-0.5869031697511673
9878,-0.16717176031670533,-0.10069391876459122
9879,-0.23286300338804722,0.5033354163169861
9880,-0.007787340320817293,-0.006328687770292163
9881,0.0774812368908897,0.26876921637449414
9882,1.1400264501571655,0.4836302399635315
9883,-6.277786016464233,-6.026979207992554
9884,-3.2328134905546904,-3.1793306916952133
9885,0.8715779334306717,0.7381074577569962
9886,-0.6395625956356525,-0.5414079874753952
9887,-4.043798857368529,-3.8961081504821777
9888,-0.28347675362601876,-0.17938334494829178
9889,-0.4888574704527855,-0.4363124966621399
9890,0.0001321844756603241,0.023934893310070038
9891,0.023232402330904733,0.2724650204690988
9892,-0.05067933863028884,-0.043028502725064754
9893,0.8278677836060524,2.0305153504014015
9894,3.629864752292633,4.793055593967438
9895,-5.385268935235217,-4.538683295249939
9896,0.3799229702563025,0.4835199555964209
9897,-2.3374302780721337,-2.306441556662321
9898,-0.033683035522699356,0.10082624852657318
9899,-1.0266851065680385,-0.8516477942466736
9900,0.0030012233182787895,0.6936259297654033
9901,-0.08320690877735615,-0.0591040663421154
9902,0.15683353836357128,0.6796272485953523
9903,0.9261710122227669,3.2354187443852425
9904,-8.424426722107455,-8.398784512653947
9905,-0.0003594487643567845,0.005187937815207988
9906,0.450740747153759,0.22150232642889023
9907,-2.3435842990875244,-1.6073294878005981
9908,0.022784693050198257,0.5092779173282906
9909,-5.106953024864197,-4.516648292541504
9910,-0.10947147756814957,-0.12609070539474487
9911,0.013295285403728485,0.779489628970623
9912,0.0019796416404460615,0.4020614028218006
9913,-1.7098854128271341,-1.266797423362732
9914,-5.838828891515732,-4.6087775230407715
9915,-2.8195140790194273,-2.708648979663849
9916,0.553606377216056,0.8433892589528114
9917,3.6272787115740357,4.494326498286682
9918,0.07006933551747352,0.5537754521938041
9919,-1.1721012391790282,-1.1088035255670547
9920,-0.5448576509952545,-0.39678147435188293
9921,0.4509839341044426,1.4420697018504143
9922,1.0168436467647552,1.2505042254924774
9923,0.026286251842975616,0.3808458298444748
9924,0.6555497571825981,0.9974418208003044
9925,0.0048455484211444855,2.287257242947817
9926,-0.04982151472540863,-0.04437771951779723
9927,-0.66734828799963,-0.2831147015094757
9928,1.0084268487989902,2.372606460005045
9929,-0.043826546519994736,-0.04378458573046373
9930,-0.1176734990440309,-0.08193756267428398
9931,-0.007566964719444513,0.07353253103792667
9932,0.316391434520483,0.15989020094275475
9933,-1.0940592507831752,-1.094023724552244
9934,-3.3425037935376167,-3.200564682483673
9935,-1.1230042967945337,-0.6320282816886902
9936,0.32246806751936674,1.3266255808994174
9937,-1.9912561103701591,-1.8657037168741226
9938,-1.001479510217905,-0.5655488967895508
9939,-3.0603118613362312,-2.6571083068847656
9940,-0.6023944839835167,-0.27608799934387207
9941,-0.011113477550679818,-0.0053515187464654446
9942,2.100777800194919,2.1831647707149386
9943,0.3268266897648573,0.17917263321578503
9944,-0.6150801461189985,-0.6133696399629116
9945,-1.536726325750351,-0.7828702926635742
9946,1.4347020387649536,0.5004280209541321
9947,0.08911836333572865,0.08514665998518467
9948,-7.928844302892685,-7.721238613128662
9949,-0.19292795658111572,0.22864234447479248
9950,-0.21884840726852417,0.11440771818161011
9951,0.048669326410163194,1.63828075240599
9952,0.8670956919086166,2.361417455424089
9953,-0.8720592856407166,-1.0328325629234314
9954,-4.649993926286697,-1.9289662837982178
9955,-0.022195040248334408,0.14810341969132423
9956,-0.13626554608345032,0.6536470651626587
9957,0.25977239198982716,0.33142626471817493
9958,0.0025313831865787506,-0.025530589744448662
9959,0.04055216908454895,1.2338732033967972
9960,-1.1670246720314026,-1.7956916689872742
9961,-3.146313026547432,-2.851631611585617
9962,-0.35616883635520935,1.046171247959137
9963,3.281831204891205,2.371640622615814
9964,2.8442809287225828,6.062984198681079
9965,-1.4747868552803993,-1.4754854924976826
9966,-0.9429407641291618,-0.41467225551605225
9967,-3.6692906547687016,-3.6646504253149033
9968,-0.013779737055301666,0.14549869298934937
9969,-4.433871656656265,-4.128014385700226
9970,1.4223562878905796,1.7946404618560337
9971,-0.35905617549360613,-0.35274860449135303
9972,0.0023279158922377974,0.10010113046155311
9973,-0.16816335916519165,-0.42010316252708435
9974,-3.994073379319161,-3.914547547698021
9975,0.05764026939868927,0.5219815671443939
9976,-0.21911127265775576,-0.2163722685072571
9977,-2.0634742977072165,-2.061157097108662
9978,0.016341107664629817,0.3890459786634892
9979,0.17321285977959633,0.14818837121129036
9980,0.21196844973019324,1.34087753095082
9981,-1.2980564832687378,-1.652242325246334
9982,-1.888579249382019,-1.1687904596328735
9983,0.008624173467978835,0.5034300850238651
9984,-2.7931443452835083,-0.9835247993469238
9985,0.07022466091439128,0.5428565922193229
9986,0.17013480886816978,0.7627522312104702
9987,-0.10172843933105469,0.15736809372901917
9988,-0.769291483797133,-0.7685198467224836
9989,0.03830660879611969,2.3533760607242584
9990,-0.24178894027136266,-0.22434951551258564
9991,-1.6423916071653366,-1.649298369884491
9992,0.485502754789195,2.5343403867300367
9993,-0.512222551740706,-0.46990853175520897
9994,-0.30513667315244675,0.5200321674346924
9995,0.13621433079242706,-0.027705609798431396
9996,0.09225228987634182,1.5258920919150114
9997,0.03575168736279011,0.25811650045216084
9998,-6.369793836027384,-6.236790910363197
9999,0.7999074012041092,2.5429520159959793
10000,0.06586599536240101,0.09788917936384678
10001,-0.07963500916957855,0.3707669526338577
10002,-0.007103876327164471,0.06719972752034664
10003,0.06948669720441103,0.1304030017927289
10004,-0.8234071210026741,-0.42578375339508057
10005,-0.026451249606907368,0.11109671369194984
10006,0.010443043895065784,0.021913965232670307
10007,0.00941765308380127,0.3044341206550598
10008,-0.0017078955424949527,0.030786312650889158
10009,-1.1566612422466278,0.029338359832763672
10010,2.4258779287338257,1.4347363710403442
10011,-1.1704704640433192,-0.9645528942346573
10012,-2.7752776741981506,-1.53385329246521
10013,-0.830851461738348,-0.6240323930978775
10014,-2.23387610912323,-1.749218225479126
10015,-1.627235472202301,-1.2156507968902588
10016,-0.03715870529413223,0.15412264317274094
10017,-0.09565585851669312,0.25220729410648346
10018,-0.1957888901233673,0.17173871397972107
10019,0.07417458295822144,-0.3260975778102875
10020,-1.9510793685913086,-1.0178585052490234
10021,-4.506940841674805,-2.4117515087127686
10022,-0.017233499587746337,0.02389073744416237
10023,-0.0093487196136266,0.10931539442390203
10024,-1.4905006885528564,-0.1957406997680664
10025,-7.419228753075004,-5.236650228500366
10026,-3.2909239530563354,-2.5194977521896362
10027,-0.04543711287260521,-0.02923140861093998
10028,-0.043315790593624115,0.11140977963805199
10029,-0.5368406549096107,0.7091055512428284
10030,-0.004568277858197689,0.08552123606204987
10031,-3.625765934586525,-2.125753402709961
10032,-1.2264161752536893,-0.8893661201000214
10033,-5.391414605081081,-3.640139937400818
10034,-0.0771336480975151,0.024884283542633057
10035,-0.010023479349911213,0.03244703263044357
10036,-5.922998785972595,-3.9399609565734863
10037,6.305918213911355e-05,0.005632315333059523
10038,-1.084461510181427,-0.49613332748413086
10039,-0.00017306847075815313,0.0021416851523099467
10040,-0.02156524732708931,0.2972411699593067
10041,-0.0049228842835873365,0.06525006471201777
10042,-0.034840378910303116,-0.02715436741709709
10043,-0.9594195410609245,-0.4403066635131836
10044,-0.03121744655072689,0.06437863036990166
10045,-0.0040680840611457825,0.046741195023059845
10046,0.07553730905056,0.11897934973239899
10047,0.02681505959481001,0.1329666329547763
10048,0.4211602061986923,0.35668133199214935
10049,0.04843533784151077,0.06264113634824753
10050,-0.06786495447158813,0.5788956880569458
10051,-0.025520741008222103,0.14949440956115723
10052,-0.7350488901138306,-0.5633020997047424
10053,-0.5370625257492065,0.3355082869529724
10054,-8.76124067872297e-05,0.0023696542339166626
10055,0.05250854208134115,0.031032958766445518
10056,0.33055132487788796,0.17891651252284646
10057,-8.48312520980835,-5.479457378387451
10058,-0.0017431844662496587,0.009448704542592168
10059,0.08554333541542292,0.24152820650488138
10060,-0.0004051448777318001,0.02375993994064629
10061,0.11350226402282715,-1.008392095565796
10062,0.16683131456375122,0.13222745060920715
10063,-1.8958027623593807,-1.6284919083118439
10064,0.19984587281942368,0.3301345184445381
10065,-8.919724464416504,-4.590691566467285
10066,-2.9531373530626297,-2.2929182648658752
10067,-0.03181912377476692,0.09355973452329636
10068,0.0038526805583387613,0.05113554350100458
10069,-0.46801386773586273,-0.033901333808898926
10070,-0.4459023969247937,-0.1807052493095398
10071,0.00042581441812217236,0.03566276025958359
10072,-0.22020551469177008,0.2973315119743347
10073,-0.026915633119642735,0.186982162296772
10074,-0.025075022131204605,0.22642910480499268
10075,-0.13540706370258704,-0.08815035969018936
10076,-0.7459367169067264,-0.20785844326019287
10077,-0.4340137466788292,-0.29866401851177216
10078,-3.4109743521548808,-2.991295576095581
10079,-1.0416280101053417,-0.6756075024604797
10080,0.2593403160572052,0.2823229730129242
10081,-1.6410060096532106,-1.310710221529007
10082,1.2276375889778137,1.395639717578888
10083,-0.26418933272361755,0.09033587574958801
10084,0.0023060513381096825,0.004354136548954557
10085,-0.015283495420590043,0.06826632656157017
10086,-0.013399756979197264,0.10016772150993347
10087,-0.530310869216919,0.01802194118499756
10088,0.041330136358737946,0.12143316864967346
10089,-0.007122871000319719,0.05201962683349848
10090,-1.6018632650375366,-0.671883225440979
10091,0.004058541962876916,0.1179460606072098
10092,-0.20238075795350596,-0.04024630784988403
10093,-1.7462516389787197,-0.9426836967468262
10094,-0.07908008620142937,0.015142962336540222
10095,-3.4120025634765625,-1.9552209377288818
10096,-0.028931811451911926,0.14296486973762512
10097,1.957462452352047,1.3858727440238
10098,-1.3714791014790535,-0.947162926197052
10099,-0.3069059029221535,0.30163538455963135
10100,0.011610109359025955,0.06198414787650108
10101,-0.7541516423225403,-0.43711310625076294
10102,-0.1080288290977478,0.2600375711917877
10103,-0.014452725648880005,0.22158696874976158
10104,-0.05665337294340134,-0.017439812421798706
10105,-0.04483646829612553,-0.009529918432235718
10106,0.0034427873324602842,0.005101525457575917
10107,0.00033927184995263815,0.01061583252158016
10108,-0.40745366364717484,0.30630046129226685
10109,0.8434762954711914,0.2676539421081543
10110,0.0003025644982699305,0.03213844317360781
10111,0.002780876646284014,0.024113419756758958
10112,-2.422815829515457,-0.9817376136779785
10113,0.6938989162445068,0.6107487678527832
10114,1.0028622150421143,0.049188852310180664
10115,0.003224214233341627,0.023694764749961905
10116,-0.6254907185211778,-0.45143401622772217
10117,-4.299762487411499,-2.476133346557617
10118,0.07365874201059341,0.24736600369215012
10119,-4.290220737457275,-2.216845989227295
10120,0.01855595177039504,0.12929813330993056
10121,-3.6131020188331604,-1.7369508743286133
10122,-0.26408464182168245,-0.10664121806621552
10123,-0.07947663962841034,0.19420400261878967
10124,0.34647345542907715,0.06375586241483688
10125,0.013072039932012558,0.07950910553336143
10126,0.009963324293494225,0.10670334286987782
10127,1.7881371263683832e-06,9.655483160031508e-05
10128,2.0789625868201256,0.6220104917883873
10129,-0.019805509597063065,0.11356652900576591
10130,-1.5649786442518234,-0.5368144512176514
10131,-2.181762218475342,-1.5014467239379883
10132,-0.00047242136133718304,0.003315203182864934
10133,-0.2434314452111721,0.2210736870765686
10134,-0.013600863516330719,-0.003238428384065628
10135,-0.22770627588033676,0.11305630207061768
10136,0.502056609839201,0.3368820957839489
10137,-5.65235111117363,-3.466301441192627
10138,-0.9734054803848267,-0.42421960830688477
10139,-5.808277934789658,-4.782053112983704
10140,-8.340758442878723,-4.718982219696045
10141,-0.6867625862360001,-0.08103370666503906
10142,-2.4536223355680704,-1.392521619796753
10143,0.18602606584317982,0.07572061498649418
10144,-0.6081655025482178,-0.009319126605987549
10145,-0.03362019779160619,0.04100051149725914
10146,0.0010420270264148712,0.015746464487165213
10147,-0.2425805926322937,0.4475197196006775
10148,-0.301268570125103,-0.010792434215545654
10149,-0.03730345191434026,0.19392582029104233
10150,-0.16451899707317352,-0.06594238430261612
10151,-1.6318558752536774,-0.967067301273346
10152,0.0005623358301818371,0.02657067682594061
10153,0.030991725623607635,0.6320703998208046
10154,0.013978226110339165,0.25502033717930317
10155,-0.36000071256421506,-0.31123433634638786
10156,0.0376766100525856,0.16663730889558792
10157,0.31471382081508636,0.5985562652349472
10158,-0.07201226055622101,0.08997416496276855
10159,-1.006908893585205,0.022073984146118164
10160,-4.884555920958519,-3.5601855516433716
10161,0.13598820008337498,0.11653649248182774
10162,-11.046821236610413,-6.995924949645996
10163,0.3214827999472618,0.37204086035490036
10164,0.005404384748544544,0.008639453386422247
10165,0.00391970469354419,0.00771824723778991
10166,-0.19325315952301025,-0.49764227867126465
10167,-0.005166351795196533,0.22137486934661865
10168,-0.06145171821117401,0.308427095413208
10169,-1.6352643049322069,-1.4658296257257462
10170,0.010770605877041817,0.03579374682158232
10171,-1.2776110768318176,-1.0860118865966797
10172,0.002714199014008045,0.08068389724940062
10173,0.46209245920181274,1.4358111023902893
10174,-0.0029597809771075845,0.007408253848552704
10175,-2.674781322479248,-2.196102261543274
10176,-0.30495429039001465,-0.5170156955718994
10177,0.00010511797154322267,0.0024932745727710426
10178,-0.08248532563447952,0.0064270347356796265
10179,-0.0008691605180501938,0.10738300532102585
10180,-0.552075982093811,-0.36645448207855225
10181,-0.7955178320407867,-0.34412020444869995
10182,-0.02918310440145433,0.21854036673903465
10183,-0.002307953604031354,0.021998816868290305
10184,0.09272623807191849,0.10235555469989777
10185,0.832570306956768,0.42227952927351
10186,0.004138659889576957,0.016574036533711478
10187,0.505908340215683,0.5675415098667145
10188,-0.01839873222525057,0.04398619756102562
10189,0.8835479021072388,-0.22923386096954346
10190,0.022790927439928055,0.21741948649287224
10191,0.08454929292201996,0.08549334108829498
10192,-2.312043959449511,-2.1777638643980026
10193,-0.5014471132308245,-0.2622358202934265
10194,0.009364191442728043,0.4980889670550823
10195,7.530278526246548e-05,0.0027343081310391426
10196,0.00013918775948695838,0.02552580102928914
10197,-3.6656162440776825,-0.8227128982543945
10198,0.016217796131968498,0.03103136457502842
10199,-2.41935683041811,-1.1508829593658447
10200,0.0040170963620767,0.03876363474410027
10201,-0.14851253433153033,-0.1066572330892086
10202,-0.04701850563287735,0.11488364636898041
10203,-0.7192816138267517,-0.11275184154510498
10204,-0.032025422900915146,0.028462380170822144
10205,-3.392171761021018,-2.7947529554367065
10206,-1.4137530326843262,-1.4121901988983154
10207,-0.560182198882103,0.13532406091690063
10208,-0.47467494010925293,0.3313472270965576
10209,-0.04947622254258022,0.10126151889562607
10210,0.006356175988912582,0.1975889727473259
10211,-1.0221713781356812,0.013811945915222168
10212,0.2630642354488373,0.6939553320407867
10213,-0.06620809808373451,0.07276608794927597
10214,-6.146518170833588,-4.758448123931885
10215,0.291424959897995,0.18222671747207642
10216,-0.483375514508225,-0.43194330856204033
10217,-0.00025093063595704734,0.014813352783676237
10218,-1.6314270496368408,-0.07179725170135498
10219,-1.3112897174432874,-0.9332170188426971
10220,0.0002419973025098443,0.014540840522386134
10221,-5.740060091018677,-4.3941731452941895
10222,-0.2692042328417301,0.00420030951499939
10223,1.4305085187515942e-06,0.00020287335883040214
10224,-0.10797276165976655,-0.024818621575832367
10225,-8.135274887084961,-5.190661430358887
10226,-0.00038207729812711477,0.02353148045949638
10227,-10.328069686889648,-5.65602970123291
10228,-0.5286794602870941,0.14253240823745728
10229,-0.0011874028714373708,0.008505477453581989
10230,-0.3330405941233039,-0.24388430267572403
10231,-0.061275482177734375,0.19435131549835205
10232,-0.32438230514526367,-0.5181760787963867
10233,-0.8056271611712873,-0.2812807559967041
10234,-0.8559507355093956,-0.7886429131031036
10235,-0.10738295689225197,0.021533161401748657
10236,-0.0011085917649324983,0.006454962771385908
10237,0.011287682224065065,0.033028264064341784
10238,-4.033433318138123,-1.617490291595459
10239,1.8715624946707976e-05,0.0015880317707797076
10240,-2.5547807971015573,-2.371165856719017
10241,0.0395737960934639,-0.004916822537779808
10242,0.005128706223331392,0.0347522342344746
10243,-0.07700763642787933,0.24360547959804535
10244,1.1037548780441284,0.9096890687942505
10245,-3.9882394671440125,-2.5750709772109985
10246,-0.31060462445020676,0.054185181856155396
10247,-0.392831914126873,0.0687522292137146
10248,0.09615107253193855,0.14252269640564919
10249,0.028172865509986877,0.40052729845046997
10250,-0.6237843539565802,-0.00949019193649292
10251,-5.171212434768677,-2.6244912147521973
10252,-3.0828680247068405,-2.7336507737636566
10253,0.000439122726675123,0.01454381603980437
10254,-0.8615966578945518,-0.6043320000171661
10255,-0.016783077269792557,0.017077933996915817
10256,-4.484790802001953,-3.499732732772827
10257,-0.07790565863251686,0.13730935752391815
10258,0.27802516520023346,0.06632024794816971
10259,0.21616288663062733,0.023741331111523323
10260,0.05066966451704502,0.04577700234949589
10261,-4.072102308273315,-3.059748888015747
10262,0.23074650764465332,0.9910371899604797
10263,-0.0022938400506973267,0.10561620630323887
10264,-0.7399019487202168,-0.4155324399471283
10265,-0.06096768286079168,0.05522897094488144
10266,-0.0010713210795074701,0.019847585470415652
10267,0.040018271654844284,0.17055489495396614
10268,-0.0017540908520459197,0.008485595230013132
10269,-3.5851211547851562,-1.1129353046417236
10270,-2.720672905445099,-1.1778011322021484
10271,0.5952566266059875,0.8469836115837097
10272,-0.2557902487460524,-0.2137925773859024
10273,-3.9329135715961456,-3.0223395824432373
10274,0.0781283900141716,0.455854170024395
10275,-1.9644562005996704,-0.5379030704498291
10276,-0.41053847409784794,0.31419119238853455
10277,-0.001184410648420453,0.018183199455961585
10278,0.23618725687265396,0.584772028028965
10279,-0.018578382674604654,0.08046362549066544
10280,-2.8796546459198,-1.5586482286453247
10281,-0.41571614146232605,0.02402186393737793
10282,-0.005838225828483701,0.0727579789236188
10283,0.17943233251571655,0.10692983865737915
10284,-4.257056951522827,-1.862640380859375
10285,-4.513154089450836,-3.9822391271591187
10286,-0.4283941350877285,-0.024936378002166748
10287,-0.29696502909064293,0.35749688744544983
10288,-3.853048399090767,-2.9719337821006775
10289,-0.35663583129644394,0.010264456272125244
10290,-9.321379184257239e-05,0.005868530104635283
10291,-1.0526126376353204,-0.8410738408565521
10292,0.006597205996513367,0.21014918386936188
10293,-0.054455358535051346,0.15180379897356033
10294,3.288622247055173e-05,0.023339968000072986
10295,0.024468700779834762,0.009565502783516422
10296,0.15566611289978027,0.4663393497467041
10297,-0.008292830549180508,0.13660336658358574
10298,-0.04637549817562103,0.2485894113779068
10299,-4.5538697093725204,-3.35712993144989
10300,-4.017451524734497,-1.0321969985961914
10301,-0.7263792008161545,0.8375717997550964
10302,-0.4262036792933941,-0.04891994595527649
10303,-0.0008319266198668629,0.005550384637899697
10304,-0.07780056167393923,0.10728702694177628
10305,-0.014569245278835297,0.2150627002120018
10306,-0.04820155072957277,0.2493131123483181
10307,-0.8714001774787903,-0.003411531448364258
10308,-2.544375866651535,-2.328291594982147
10309,-0.2461048699915409,-0.02013257145881653
10310,-0.3471020236611366,0.38186192512512207
10311,-0.47637975215911865,-0.003559887409210205
10312,-0.009881745558232069,0.062398032285273075
10313,-2.4097118377685547,-1.9523600339889526
10314,-0.20865890383720398,-0.07208767533302307
10315,-1.3411422371864319,-0.9499744772911072
10316,-0.008019950240850449,0.012860598973929882
10317,-0.6436869096942246,-0.4592753201723099
10318,-1.1597359776496887,-1.492060363292694
10319,-1.2982626557350159,-0.25733137130737305
10320,-3.326141681522131,-2.730371832847595
10321,-0.0008755967137403786,0.027121659950353205
10322,-4.291514869692037e-06,0.0010457459361532528
10323,0.0010370269883424044,0.03412347543053329
10324,0.23681388795375824,0.2730948477983475
10325,0.00095319002866745,0.035647325217723846
10326,0.08040633797645569,0.35791483521461487
10327,-6.108110219240189,-4.6272841691970825
10328,0.05905097723007202,0.307020902633667
10329,-0.20019163191318512,0.2849583029747009
10330,-0.0006594824581043213,0.00011411996092647314
10331,-1.0976325869560242,-0.8398470878601074
10332,-0.04369176924228668,0.3076111227273941
10333,-0.0029244431061670184,0.051774811930954456
10334,-1.1868609256343916,-1.0842812284827232
10335,-2.3577993363142014,-1.0264641046524048
10336,0.3350122720003128,0.37395863234996796
10337,1.2425708621740341,0.846210703253746
10338,0.0011989421909675002,0.005844836705364287
10339,-0.16233724728226662,-0.03627045452594757
10340,-0.03568004444241524,-0.040282636880874634
10341,0.003112204372882843,0.008529560640454292
10342,-0.011975466273725033,0.09974491037428379
10343,0.06842663697898388,0.05062997154891491
10344,-0.04301963001489639,-0.0133138969540596
10345,-0.03749475721269846,0.05590159073472023
10346,-0.1715696268947795,-0.14149783551692963
10347,-2.5905815912410617,-1.6767897009849548
10348,0.027930099982768297,0.05602230178192258
10349,-1.3375398516654968,-0.9237699508666992
10350,-0.001778600038960576,0.042517026886343956
10351,-4.343794822692871,-3.91294264793396
10352,-0.6067662239074707,1.117344081401825
10353,-3.06734362244606,-2.692690908908844
10354,5.447444345918484e-05,0.001604857239726698
10355,-0.3113579866476357,0.47989270091056824
10356,-0.4924388751387596,-0.12052446603775024
10357,0.16125519573688507,0.1259390413761139
10358,-7.927070828372962e-05,0.003509618793032132
10359,-2.888931632041931,-1.3161041736602783
10360,-0.5231248140335083,0.771728515625
10361,-2.7808878421783447,-2.341242790222168
10362,0.08416450023651123,-0.2827606201171875
10363,-1.7406384944915771,-0.10711097717285156
10364,-7.593360513448715,-3.860429525375366
10365,-0.6087824031710625,-0.10474085807800293
10366,-0.33758739334734855,-0.24077311903238297
10367,0.12482231482863426,0.8054614327847958
10368,-0.20731668174266815,-0.14222125709056854
10369,0.010881831869482994,0.04783542640507221
10370,-0.11290047504007816,0.0073121339082717896
10371,-0.0013627156149595976,0.00646003894507885
10372,-5.310364477336407,-4.670950293540955
10373,-1.6983865648508072,-1.2636831402778625
10374,0.0073223114013671875,0.27477240562438965
10375,-5.6600388288497925,-2.037086009979248
10376,-1.7462516389787197,-0.9426836967468262
10377,-0.10160678625106812,0.1815926730632782
10378,-1.2012796103954315,-0.7356873154640198
10379,-1.4516780972480774,-0.5467664003372192
10380,-2.240964412689209,-1.6357743740081787
10381,-3.0695504546165466,-2.2668122053146362
10382,-0.792729377746582,-1.319535493850708
10383,-1.3353829383850098,-0.16488099098205566
10384,-3.6407884508371353,-3.278259426355362
10385,-0.275911308825016,0.006924062967300415
10386,-0.994981437921524,-0.9264622926712036
10387,-0.6967831999063492,-0.4554932713508606
10388,-0.10415087500587106,-0.043377093970775604
10389,0.0002909927861765027,0.017531868303194642
10390,0.029704004526138306,0.3959914892911911
10391,-0.028626166749745607,0.010272305458784103
10392,-0.44806908816099167,0.057310402393341064
10393,0.01863875426352024,0.038420429453253746
10394,0.001711763849016279,0.009266651992220432
10395,-0.046394236385822296,0.15686295181512833
10396,-5.1979862451553345,-4.554576396942139
10397,-3.649692624807358,-2.042961001396179
10398,-5.842852853238583,-3.428496837615967
10399,0.0024476531543768942,0.01364419684978202
10400,-0.9252056577242911,-0.4357871413230896
10401,1.8947961507365108e-05,0.00483935177908279
10402,-0.0018117371946573257,0.02904401859268546
10403,0.055003613233566284,0.1318570002913475
10404,0.01814528345130384,0.0411817932035774
10405,-3.7266565980389714,-2.742882549762726
10406,0.021420594304800034,0.03933349810540676
10407,-0.006712086498737335,0.3587610572576523
10408,-0.2649713158607483,0.19494396448135376
10409,0.09131920803338289,0.1438055308535695
10410,0.05881916731595993,0.04382336884737015
10411,-4.585691332817078,-2.1868960857391357
10412,-2.5176968574523926,-2.0895456075668335
10413,-3.2478824853897095,-2.643010139465332
10414,-0.9228526204824448,-0.8136917352676392
10415,-0.6643145605921745,0.4752659797668457
10416,-0.030053688678890467,0.08859673142433167
10417,-0.013580560684204102,-0.36639800667762756
10418,-0.09497867338359356,0.40160737186670303
10419,-0.07345060422085226,-0.045072704553604126
10420,-0.0015145214274525642,0.06148313544690609
10421,-0.1001184955239296,0.14094707369804382
10422,-0.004016049671918154,0.0034728464670479298
10423,-2.9961995538324118,-2.703279495239258
10424,-0.25850272737443447,-0.19462107867002487
10425,-0.000202501832973212,0.0029069017327856272
10426,-3.2536193430423737,-2.957814872264862
10427,-0.41556067019701004,0.16069388389587402
10428,-0.0075986310839653015,0.19644243270158768
10429,-0.04066508263349533,0.07299766689538956
10430,-0.0006986744119785726,0.016270329826511443
10431,-0.012826655060052872,0.08129940740764141
10432,-0.05036894977092743,0.06716570258140564
10433,-0.859866201877594,-1.1903177499771118
10434,-0.002308787778019905,0.03150962293148041
10435,-1.715663656592369,-0.8599674701690674
10436,-1.0256728883832693,-0.5381394624710083
10437,-0.008170523680746555,0.010997219011187553
10438,-0.33178799506276846,-0.1596861630678177
10439,0.03843715009861626,0.0432631854491774
10440,-0.5685519948601723,-0.31149762868881226
10441,-0.01020058523863554,0.016488779336214066
10442,-1.0687170028686523,0.16177499294281006
10443,-0.024600756354629993,0.01838192529976368
10444,-2.9162794947624207,-2.423003911972046
10445,-0.39625364542007446,-0.7904112637042999
10446,-1.9753260612487793,-0.5713212490081787
10447,-0.018459608778357506,0.014016702771186829
10448,-1.1021490097045898,-0.13000524044036865
10449,-0.06087453577492852,0.018466617912054062
10450,-7.702456787228584e-05,0.04478839028161019
10451,-1.3764991760253906,-0.8016102313995361
10452,-3.8740793466567993,-2.5484743118286133
10453,-0.007516868412494659,0.10781485214829445
10454,0.011111199855804443,0.0008465084247291088
10455,0.6182164922356606,0.3038261905312538
10456,-0.19183754175901413,0.15859368443489075
10457,0.00016795116926004994,0.0006052785388419579
10458,-0.23124638944864273,-0.13991427421569824
10459,-6.481147527694702,-4.059410095214844
10460,0.0014911340549588203,0.02814417751505971
10461,-0.000267914030700922,0.02806268958374858
10462,-0.24370500445365906,0.14453834295272827
10463,0.10624830052256584,0.19464072212576866
10464,-0.03767338581383228,0.04226739704608917
10465,-0.5545210326090455,-0.45666613429784775
10466,-0.3052968680858612,0.08095955848693848
10467,-3.6661656200885773,-1.822852373123169
10468,-0.2306574285030365,0.6795230805873871
10469,-0.29276367742568254,0.1830325722694397
10470,-0.0034701121043099192,0.06692558852955699
10471,-0.3313298225402832,0.20572054386138916
10472,-2.9332793056964874,-1.0402061939239502
10473,-0.14376241154968739,0.09437236189842224
10474,0.26861968636512756,0.16683807969093323
10475,0.021303892135620117,0.8966858386993408
10476,-0.005471770651638508,0.014111293479800224
10477,-7.518340110778809,-6.304241895675659
10478,-6.162446516100317e-05,0.003993429752881639
10479,-0.0002740055788308382,0.007153315935283899
10480,0.10174018144607544,0.12717439234256744
10481,-0.18741881847381592,0.6498297452926636
10482,0.10067057609558105,-0.016391925513744354
10483,-2.211939662694931,-1.8792172074317932
10484,-0.0001796203141566366,0.011474821279989555
10485,-10.735941171646118,-7.585875511169434
10486,-0.6931633353233337,0.09332764148712158
10487,-0.027336681727319956,0.10658082738518715
10488,-0.0673668272793293,0.3530004471540451
10489,-1.1920922133867862e-06,0.0034874549608048255
10490,-6.661795943975449,-4.943613171577454
10491,1.2531434297561646,1.5646045207977295
10492,-0.0991686808411032,0.026328884065151215
10493,-11.569255232810974,-5.307581424713135
10494,-3.2751796171069145,-2.5691184997558594
10495,0.0015154196880757809,0.026124422904103994
10496,-0.036262101493775845,-0.01527639850974083
10497,-6.546037927269936,-4.0467095375061035
10498,-4.67032527923584,-1.2644734382629395
10499,-2.063958514481783,-1.4152079820632935
10500,-1.1971615888178349,-0.795390784740448
10501,-1.473405382130295,-0.4431426525115967
10502,9.023468373925425e-05,0.0030266979920270387
10503,-0.0012357754167169333,0.011134973727166653
10504,-0.9772524684667587,-0.4982237219810486
10505,0.10710070957429707,0.039477429585531354
10506,0.37127652019262314,0.12943363934755325
10507,0.2848198413848877,0.3455989956855774
10508,0.5728154852986336,0.47226256877183914
10509,0.1621340960264206,0.38038505613803864
10510,-0.01759064057841897,0.0013756174594163895
10511,0.015494063030928373,0.035915020387619734
10512,-1.3054164834320545,-0.9566011726856232
10513,-1.3292536363005638,-0.9628937840461731
10514,-1.7075558565557003,-1.371783047914505
10515,-1.6558398604393005,-1.5224597454071045
10516,-0.4669493380934,-0.008383721113204956
10517,-8.702108971192501e-06,0.001065376382030081
10518,-0.11635625967755914,-0.033360376954078674
10519,-0.21523763425648212,-0.09835115075111389
10520,-0.6571276634931564,-0.2955588698387146
10521,0.035770267248153687,0.6515525579452515
10522,-0.3622220754623413,0.2213650643825531
10523,-0.016327987075783312,0.015434673056006432
10524,-2.342871606349945,-1.8771652579307556
10525,0.0023962832055985928,0.0317667736671865
10526,-2.5246728658676147,-1.104578971862793
10527,0.014645304530858994,0.14171524345874786
10528,-0.35694505274295807,0.04600095748901367
10529,0.4048716425895691,0.3065381944179535
10530,-0.45488691702485085,0.347253680229187
10531,-0.6523452997207642,-0.3801405429840088
10532,0.5741740129888058,0.056247737258672714
10533,-6.0353827476501465,-3.8070850372314453
10534,0.7459288239479065,0.036879777908325195
10535,-0.15588808804750443,0.20071658492088318
10536,-0.7397793531417847,-0.4931640625
10537,-0.750465415418148,-0.5676350295543671
10538,-0.20504342019557953,-0.08934353291988373
10539,-0.003668766908958787,0.011900832643732429
10540,-2.78754321904853,-2.2368203997612
10541,0.07272983342409134,0.3127353861927986
10542,-2.7329669794999063,-2.397122472524643
10543,-3.484210729598999,-2.1531524658203125
10544,-0.40739022195339203,-0.10365036129951477
10545,-0.003253042697906494,0.11447112448513508
10546,-0.31047507654875517,-0.17471621930599213
10547,-0.15272954106330872,0.13853934407234192
10548,-0.5541565418243408,-0.02576160430908203
10549,-4.487228557467461,-3.7612890005111694
10550,-1.3867533802986145,-0.4802737236022949
10551,0.26233774423599243,0.28510046005249023
10552,-4.957511555403471e-05,0.0010776511335279793
10553,0.019886215799488127,0.014755563461221755
10554,-0.4161296635866165,0.2738759517669678
10555,0.004750919295474887,0.008351810509338975
10556,0.00015194248408079147,0.08520007412880659
10557,-0.0003929761587642133,0.017717117560096085
10558,-0.3900771737098694,-0.20019623637199402
10559,-0.6985422372817993,-1.142478883266449
10560,0.8598623983561993,0.432159673422575
10561,-0.020617328584194183,0.07265720143914223
10562,-0.1571081094443798,-0.10437304526567459
10563,-0.3420608341693878,-0.20912617444992065
10564,-0.3675494259223342,-0.26280273497104645
10565,0.000681745121255517,0.035907412180677056
10566,-0.14376241154968739,0.09437236189842224
10567,0.012593137100338936,0.07231801748275757
10568,0.011606160900555551,0.02403048553969711
10569,-0.0016245372062257957,0.0026800299528986216
10570,-0.10066596162505448,0.0006547793745994568
10571,-0.10854575084522367,0.37252188473939896
10572,-0.0018485859036445618,0.03847108781337738
10573,0.0015664969105273485,0.043637431459501386
10574,-2.4495660066604614,-0.5239191055297852
10575,0.010334762278944254,0.02175632445141673
10576,0.023842448368668556,0.2753983084112406
10577,-4.090355157852173,-2.188514471054077
10578,-0.27838095277547836,0.18992644548416138
10579,-0.0014792988076806068,0.054481016006320715
10580,-0.0003042823191208299,0.0058849242341239005
10581,0.011453118175268173,0.19944431260228157
10582,0.007716290652751923,0.2806972898542881
10583,-0.0013886690139770508,0.09926468133926392
10584,-0.07282532751560211,0.2702244222164154
10585,0.001935511827468872,0.2450440675020218
10586,0.04021194390952587,0.25283761136233807
10587,0.4542798101902008,0.5049073994159698
10588,0.014354981482028961,0.09099088981747627
10589,-5.2304257452487946,-3.724741816520691
10590,-3.976798266172409,-2.160956382751465
10591,0.014957169827539474,0.02045353763969615
10592,0.01976789822219871,0.028182891284814104
10593,-1.9899681536480784,-1.6283032298088074
10594,-2.1126620769500732,-1.5725756883621216
10595,0.003441496519371867,0.03457749239169061
10596,-0.49413343775086105,-0.3669373095035553
10597,-3.6168826818466187,-1.2463994026184082
10598,3.361638164278702e-05,0.0004270347731107904
10599,0.0008906622533686459,0.02585374139016494
10600,-1.0178121328353882,-0.22822678089141846
10601,-0.05515230819582939,0.3150528371334076
10602,-0.2425188384950161,-0.17545472085475922
10603,0.09303560853004456,0.2100629210472107
10604,0.05773274786770344,0.18819147534668446
10605,1.1422679424285889,1.36516535282135
10606,-0.008909604279324412,0.0180618055164814
10607,-0.2468508929014206,-0.06333348155021667
10608,-0.06660270504653454,0.0750088170170784
10609,-5.749914288520813,-4.8207080364227295
10610,0.00547364354133606,0.07744510937482119
10611,-1.398769035935402,-0.9664427042007446
10612,-1.6023769229650497,-0.6094558238983154
10613,0.0021351927425712347,0.044411684619262815
10614,-3.642550230026245,-1.6887755393981934
10615,-7.3783499002456665,-4.2825469970703125
10616,-0.14636045694351196,-0.0850028395652771
10617,-1.6003140714019537,-0.9390901327133179
10618,0.23000577837228775,0.4671475663781166
10619,0.5049581527709961,-0.10501039028167725
10620,-2.5694753862917423,-1.1879009008407593
10621,-0.4427820295095444,-0.0777769684791565
10622,-4.347742199897766,-3.037210464477539
10623,-0.02410989832424093,0.0068989768624305725
10624,-0.05624099890701473,-0.01476673036813736
10625,-1.1908457279205322,-1.695958435535431
10626,0.4708155393600464,1.0222934484481812
10627,-0.0005693809434887953,0.008349881856702268
10628,-2.6595534682273865,-1.5293734073638916
10629,-0.12205843831179664,0.18478133529424667
10630,-0.06572285760194063,-0.027994006872177124
10631,0.02851512306369841,0.0679516124073416
10632,-1.0375663340091705,-0.2239447832107544
10633,-2.089026927947998,-2.2216477394104004
10634,0.683234483236447,0.1553122999612242
10635,-0.6251014471054077,0.06217598915100098
10636,-0.003402776346774772,0.005496104247868061
10637,-4.2277660965919495,-1.034834384918213
10638,-1.0418072044849396,-0.6622890830039978
10639,-2.3391758799552917,-1.9577972888946533
10640,-0.23362088203430176,0.40775054693222046
10641,-0.07916084909811616,0.01559215784072876
10642,-5.475046157836914,-4.251937389373779
10643,-0.029971872456371784,0.07759712263941765
10644,-2.6265933513641357,-1.307903528213501
10645,-0.3185481484979391,0.4361708164215088
10646,-0.38645070791244507,-0.6795280873775482
10647,2.1481518149375916,0.26506471633911133
10648,-1.9151262491941452,-0.4806814193725586
10649,0.0154753178358078,0.3851310908794403
10650,-0.04221820831298828,-0.33273279666900635
10651,-1.613997459411621,-0.866786003112793
10652,0.0011679083108901978,0.048305876553058624
10653,-3.10507320612669,-2.219276785850525
10654,-0.013045529369264841,0.0012527946382761002
10655,1.8834742149920203e-05,0.0011951836368098157
10656,0.012807808816432953,0.2114289402961731
10657,-0.6873219609260559,0.17340803146362305
10658,0.31139835715293884,1.2353851199150085
10659,-3.4699246287345886,-2.2878615856170654
10660,-6.613795994780958e-05,0.021690460853278637
10661,-0.37036221101880074,-0.038665831089019775
10662,3.352107286453247,0.6481153964996338
10663,0.056213061325252056,0.06852618139237165
10664,-1.421410322189331,-0.47238171100616455
10665,-0.8356917053461075,0.45754802227020264
10666,-0.011949044186621904,0.11653468478471041
10667,-1.619329858571291,-0.8396568298339844
10668,0.004180252843070775,0.03520891844527796
10669,-1.2952261567115784,0.12537086009979248
10670,0.08722370862960815,0.24404442310333252
10671,-0.02124317886773497,0.08204096741974354
10672,-1.4137530326843262,-1.4121901988983154
10673,0.03910693863872439,0.031072660931386054
10674,-0.42076319456100464,0.10642778873443604
10675,-3.194048374891281,-2.4935227632522583
10676,-3.5855637192726135,-1.3255040645599365
10677,-0.6829807758331299,-0.0701148509979248
10678,-0.008377285674214363,0.13439416885375977
10679,-1.5454734861850739,-0.3224172592163086
10680,0.012915667379274964,0.08999235299415886
10681,-0.6992333047091961,-0.6010885685682297
10682,-1.819071650505066,-1.5304354429244995
10683,-0.004077753706951626,0.06448675179854035
10684,-0.0028274086071178317,0.002870109397917986
10685,-0.0028839144943049178,0.008196259150281549
10686,-0.3067898005247116,0.45233964920043945
10687,-0.005633234744891524,0.04644187819212675
10688,-0.042838938534259796,0.12330314517021179
10689,-6.503883868455887,-4.073280096054077
10690,0.0014249582309275866,0.014975263737142086
10691,-0.10622501000761986,-0.0009371638298034668
10692,1.1392658948898315,0.8253071308135986
10693,-0.533098928630352,0.0395393967628479
10694,0.005773768963990733,0.011951319145737216
10695,0.022497672645840794,0.03153378708520904
10696,-5.672661662101746,-3.2861239910125732
10697,1.0554914474487305,-0.6369438171386719
10698,-4.768370445162873e-07,0.0021400176921133607
10699,0.12362938513979316,0.04875015979632735
10700,0.013135681510902941,0.06138574017677456
10701,0.0006006187759339809,0.03756095468997955
10702,-0.09882128238677979,0.008501455187797546
10703,0.0009771026961971074,0.011656210204819217
10704,-4.0226733684539795,-1.8303248882293701
10705,-0.03702440857887268,0.27749308943748474
10706,2.3841855067985307e-07,5.543078441405669e-05
10707,-0.055693961679935455,0.35550061613321304
10708,0.002794408646877855,0.012968360155355185
10709,-4.642390668392181,-3.507413148880005
10710,-1.7285029571212362e-05,0.00046753605602134485
10711,-1.554257869720459,-1.0911872386932373
10712,-0.17092441488057375,0.5049093961715698
10713,-7.740578711032867,-4.983665943145752
10714,-0.7024846598505974,-0.5919924080371857
10715,-0.225580632686615,0.1270390748977661
10716,-2.238768443465233,-1.868810921907425
10717,0.435316801071167,-0.3769714832305908
10718,0.16603901982307434,0.2215050756931305
10719,0.06903371959924698,0.058343611657619476
10720,0.01934699807316065,0.08083628583699465
10721,-0.001983386930078268,0.031673175282776356
10722,0.12714512646198273,0.2752576023340225
10723,0.10517984628677368,0.6481621265411377
10724,0.011913802474737167,0.0007213111966848373
10725,-0.8225067853927612,0.2905597686767578
10726,-0.005795811768621206,0.03907362185418606
10727,-0.0874038115143776,0.25030824542045593
10728,-0.8928453922271729,-0.7983927726745605
10729,0.0007308454223675653,0.014425448884139769
10730,0.000341481645591557,0.007724251481704414
10731,-0.10377625946421176,0.0466633215546608
10732,-0.001103617250919342,0.1998792700469494
10733,-2.6237648352980614,-1.7367122173309326
10734,-4.352935284376144,-2.551079273223877
10735,0.37436918914318085,0.4651552885770798
10736,0.17050421237945557,0.355643630027771
10737,-0.019894469529390335,0.09356728196144104
10738,0.1499728485941887,0.7770917192101479
10739,-0.005953645653789863,0.07175060082226992
10740,0.0004892225842922926,0.037385098868981004
10741,-0.5922075407579541,-0.22494155168533325
10742,-3.2763971984386444,-2.3962990045547485
10743,0.0014172952069202438,0.017477045315899886
10744,0.010450419737026095,0.02404137491248548
10745,0.07847107294946909,0.05139122251421213
10746,-0.3547622561454773,-0.006091594696044922
10747,0.04358847439289093,0.15864112973213196
10748,0.10949660195910838,0.037729674120782875
10749,-0.09055651823291555,0.08191414177417755
10750,0.8190020322799683,0.4004337787628174
10751,0.20519950240850449,0.44666769355535507
10752,0.12836178299039602,0.1085196053609252
10753,0.005279805511236191,0.08835796359926462
10754,-1.0702136531472206,-0.46316850185394287
10755,-0.5215145945549011,0.7245864272117615
10756,-0.07617866806685925,0.059907376766204834
10757,-5.202660635113716,-3.506656050682068
10758,-1.2344862222671509,-0.4026527404785156
10759,-2.3622802122845314,-2.1978314369916916
10760,-5.4907426834106445,-4.841273307800293
10761,-0.01064081335789524,0.006209118291735649
10762,0.04713708162307739,0.5796620845794678
10763,0.05327844066778198,0.0980089326039888
10764,-0.015547990798950195,0.061635877937078476
10765,0.001025625504553318,0.0059140416560694575
10766,-0.03443632647395134,-0.016600264236330986
10767,-0.04011174105107784,0.13627390563488007
10768,-1.3153851628303528,-0.14088904857635498
10769,-0.044282466173172,0.10915343090891838
10770,-0.020788803696632385,0.1292439866811037
10771,-9.108644902706146,-5.908819675445557
10772,-0.007448801654390991,0.020532749593257904
10773,-0.009382167016156018,0.02996022254228592
10774,-1.8813605569303036,-1.7166461944580078
10775,0.04487708816304803,0.06040532002225518
10776,-9.857804252533242e-05,0.0046509524690918624
10777,-1.3313706815242767,-1.0983847975730896
10778,-0.7776252757757902,0.02845233678817749
10779,-0.00018723012180998921,0.009274705400457606
10780,-0.2906294520944357,0.016445308923721313
10781,0.6776075959205627,0.6758285164833069
10782,0.008521309529896826,0.023804702272173017
10783,0.34344084188342094,0.160750400274992
10784,-1.5535520315170288,-1.4676946699619293
10785,-0.11332598514854908,0.03957356512546539
10786,-2.9394152900204062,-2.3857052326202393
10787,0.10198912024497986,0.23974916338920593
10788,-9.527516901493073,-5.18015718460083
10789,-0.05219251662492752,0.10940864682197571
10790,0.3829349875450134,-0.3199344575405121
10791,0.004071460221894085,0.07120566733647138
10792,-1.2733395993709564,-0.5305674076080322
10793,-0.41759762540459633,0.08512473106384277
10794,-0.6055552363395691,-0.10451668500900269
10795,0.790504265576601,0.18490608409047127
10796,-0.04415843356400728,0.14629428461194038
10797,-0.0010587424039840698,0.07349231466650963
10798,0.03381678118603304,0.03369230806129053
10799,-2.60633784532547,-1.299027442932129
10800,-2.4613963961601257,-2.1395528316497803
10801,-0.5402268320322037,-0.11708629131317139
10802,-2.068427473306656,-1.581942081451416
10803,0.01457237627619179,0.014053936938580591
10804,0.14413481950759888,0.22605806589126587
10805,-0.7112847715616226,-0.295234739780426
10806,-0.874623715877533,-0.45684218406677246
10807,-0.2838292419910431,-0.18240205943584442
10808,-1.7034571319818497,-0.6324067115783691
10809,-2.8906816244125366,-1.3746871948242188
10810,0.0509708933532238,0.15800559893250465
10811,-0.0004746243357658386,0.09459450142458081
10812,-0.002143857069313526,0.04442073544487357
10813,-0.13230964355170727,0.14482378959655762
10814,-0.1379198518116027,-0.053368523716926575
10815,-2.4837844222784042,-1.1865906715393066
10816,-2.651663899421692,-3.03511118888855
10817,9.774905265658163e-06,0.0003109619992756052
10818,-6.167573928833008,-6.059104919433594
10819,-0.6784850812982768,-0.46594367921352386
10820,-0.19772070460021496,-0.06721778213977814
10821,-1.302370011806488,-0.902355432510376
10822,-4.185030609369278,-2.5720248222351074
10823,-0.0008028513111639768,0.011945582227781415
10824,0.033994721714407206,0.10507860640063882
10825,0.4793779104948044,0.13537007570266724
10826,-0.027562851806578692,-0.014697600156068802
10827,-0.4849724769592285,0.5907392501831055
10828,1.084791483663139e-05,0.00036995473101342213
10829,-0.3856773301959038,0.13606983423233032
10830,-1.1981541961431503,-0.8539062738418579
10831,-0.010679580376745434,-0.002811807207763195
10832,0.20109549537301064,0.10394695773720741
10833,-0.01076048519462347,0.18051665369421244
10834,-0.40484604239463806,-0.05342584848403931
10835,-2.6764578819274902,-1.8824326992034912
10836,-3.6306933611631393,-3.059749960899353
10837,0.08374404907226562,0.3747221380472183
10838,-0.6496578454971313,-0.2189617156982422
10839,-0.22286935150623322,0.4200049340724945
10840,-4.4509077072143555,-3.605818510055542
10841,-0.7134443819522858,0.03289484977722168
10842,-0.4477836452424526,-0.04583969712257385
10843,0.05377073585987091,0.46088696271181107
10844,-2.7329669794999063,-2.397122472524643
10845,-0.21753835678100586,-0.04194822907447815
10846,-1.540269285440445,-0.9385648965835571
10847,-4.372737288475037,-2.3980257511138916
10848,-0.522873044013977,-0.11442655324935913
10849,-0.07996611669659615,0.11428557336330414
10850,-0.02654474461451173,0.08181300945580006
10851,-0.006752141751348972,0.03788762353360653
10852,-0.6885895561426878,-0.2117413580417633
10853,-0.006604601629078388,0.035204432904720306
10854,-3.5762673178396653e-07,5.5073025805540965e-05
10855,-0.31322164833545685,-0.114647775888443
10856,-8.30353882163763,-5.518164396286011
10857,0.007193720666691661,0.07850056770257652
10858,0.845383495092392,1.0347566306591034
10859,-3.2030766941607,-2.3347389698028564
10860,-1.3470398698700592e-05,0.0020649031230277615
10861,0.0006437062984332442,0.023362318519502878
10862,-0.15999863296747208,0.21810585260391235
10863,-0.08576354384422302,-0.046471551060676575
10864,0.020956289023160934,0.09280399978160858
10865,-6.203486052341759,-5.1096673011779785
10866,-0.0073021408170461655,0.1388382688164711
10867,-0.5549725261516869,-0.32015836238861084
10868,-0.6546075940132141,-0.4265635013580322
10869,0.10283085703849792,-0.2815043479204178
10870,1.1483631432056427,0.9506671726703644
10871,0.027649128809571266,0.1515911091119051
10872,-0.4272197037935257,-0.08282184600830078
10873,-5.960462772236497e-07,0.0005435654895222797
10874,-2.3743703961372375,-1.25405752658844
10875,-0.854131180793047,0.012629449367523193
10876,0.013882030470995232,0.030027046537725255
10877,-0.4095316007733345,-0.28591659665107727
10878,-0.042175523936748505,0.21300779283046722
10879,0.02043844200670719,-0.005617385730147362
10880,-6.661623626947403,-5.357367634773254
10881,-0.3420608341693878,-0.20912617444992065
10882,0.0018127532675862312,0.0441585723310709
10883,-3.35587477684021,-2.02010715007782
10884,0.06092104874551296,0.17762757651507854
10885,0.001940839341841638,0.023356748861260712
10886,0.38977693021297455,0.31752200424671173
10887,-0.08531180024147034,-0.016402989625930786
10888,0.08046608930453658,0.05343611305579543
10889,-0.6630664318799973,-0.12837910652160645
10890,0.10453259944915771,-0.3550778031349182
10891,0.7128750383853912,0.3881629407405853
10892,9.178784239338711e-06,0.003064009619265562
10893,-1.7606880068778992,-1.4235782623291016
10894,0.24570652842521667,0.07163256406784058
10895,-0.05813831649720669,0.27091290801763535
10896,-0.0028760210261680186,0.0071824523620307446
10897,-0.9077221155166626,-0.16486406326293945
10898,-0.006042980356141925,0.026554257608950138
10899,-0.14948070608079433,0.10284121334552765
10900,0.00014613500025006942,0.00037280462493072264
10901,-0.73719322681427,0.030330181121826172
10902,-5.542370319366455,-3.3121442794799805
10903,-1.0248550176620483,-0.25043046474456787
10904,-0.21624240279197693,-0.19346025586128235
10905,-0.3516984358429909,-0.23987865447998047
10906,-2.075663112103939,-1.784571886062622
10907,0.0517119150608778,0.44251268170773983
10908,0.1215105652809143,0.016177892684936523
10909,-0.7735310979187489,-0.18033844232559204
10910,-0.0034627688000909984,0.002788602840155363
10911,-0.5053773056715727,-0.2944268733263016
10912,-3.5832476560026407,-1.620741605758667
10913,-0.042077068239450455,0.14696893841028214
10914,-0.21442623808979988,0.13505887985229492
10915,-9.177688539028168,-4.7052130699157715
10916,-0.3687063455581665,0.4261075258255005
10917,0.0018394018879916985,0.0038179355797183234
10918,-3.0875118374824524,-1.831355333328247
10919,-0.6940217018127441,0.05958271026611328
10920,0.09966197609901428,0.18672682344913483
10921,-0.011915843933820724,0.22355940751731396
10922,-0.350047767162323,0.19185304641723633
10923,1.1422679424285889,1.36516535282135
10924,0.5131489299237728,0.3871081732213497
10925,-0.0015812900965102017,0.022647660807706416
10926,-0.016944602073635906,0.03339702822268009
10927,-0.00840246444568038,0.052383050322532654
10928,-0.012513112276792526,0.06469188630580902
10929,-0.2438692068681121,-0.04436555504798889
10930,-0.6977325230836868,0.1849294900894165
10931,-0.010639127343893051,0.006134620867669582
10932,-2.004650294780731,-1.016127109527588
10933,-0.20882990956306458,-0.18398839235305786
10934,-3.0862069725990295,-1.6046310663223267
10935,-5.861595153808594,-4.115441560745239
10936,-0.07037398219108582,0.09534513205289841
10937,-0.22756916284561157,0.11657416820526123
10938,-2.258523017168045,-0.7453174591064453
10939,0.1684373915195465,0.12331706285476685
10940,-0.01822054758667946,0.05048229545354843
10941,-0.30365142971277237,-0.145596444606781
10942,-2.099076753947884,-1.6796043813228607
10943,-0.006889034528285265,0.029414260759949684
10944,-0.0022801202721893787,0.012892623664811254
10945,-1.0898573249578476,-0.6333121061325073
10946,-0.0013865828514099121,0.02677696943283081
10947,0.0072332636918872595,0.14593138708733022
10948,-0.04518225137144327,0.0719822607934475
10949,0.0001378459855914116,0.02111340221017599
10950,-0.14089011773467064,0.1808842122554779
10951,0.003884186953655444,0.011266541187069379
10952,-3.4379334077239037,-1.2966277599334717
10953,-4.646347641944885,-3.0074191093444824
10954,-2.2702122032642365,-1.4341182112693787
10955,-0.006604601629078388,0.035204432904720306
10956,0.06330379843711853,0.13752272725105286
10957,-0.6488468647003174,-0.14192664623260498
10958,-0.007767852395772934,0.20811769366264343
10959,0.0621695164591074,0.18251140601933002
10960,0.06407521665096283,-0.03652099519968033
10961,0.4773489199578762,0.2621726356446743
10962,-1.5937907695770264,-1.455538272857666
10963,-0.36971449002157897,-0.2311730682849884
10964,-0.6192441880702972,-0.29084616899490356
10965,-0.3852640390396118,-0.3363264799118042
10966,-0.481110812863335,-0.3632112443447113
10967,-0.8225067853927612,0.2905597686767578
10968,-1.6627056002616882,-1.2029680013656616
10969,-2.175955295562744,-1.6639544367790222
10970,0.026676199835492298,0.007509972405387089
10971,-1.168391989544034,-0.7712095081806183
10972,-2.1234201788902283,-0.9467530250549316
10973,-0.002376038581132889,0.029893655329942703
10974,-0.028164753690361977,0.06150936335325241
10975,-0.03782125003635883,0.10129661858081818
10976,0.023135764990001917,0.037691709119826555
10977,-5.093048274517059,-1.6303684711456299
10978,-1.5597033500671387,-1.8397676944732666
10979,-0.012061351517331786,0.006312746554613113
10980,0.028906555846333504,0.053393786773085594
10981,-0.04799872636795044,-0.4153326749801636
10982,-0.7097685728222132,-0.27854225039482117
10983,-1.2106195092201233,-0.5833292603492737
10984,-3.505746006965637,-1.652191162109375
10985,0.1931718997657299,0.10084744915366173
10986,-0.14120551384985447,-0.09306715428829193
10987,-0.051375508308410645,0.7567524313926697
10988,-3.7852067947387695,-3.348755180835724
10989,-1.8358299389947206,-1.6196220368146896
10990,0.07593679055571556,0.4485500268638134
10991,0.05101770022884011,0.1000897609628737
10992,-0.07833773456513882,-0.039543017745018005
10993,0.0027318818101775832,0.006158722106192727
10994,0.10976075381040573,0.1371520236134529
10995,0.22554146125912666,0.13931258395314217
10996,-0.7721887232364679,-0.7477880455553532
10997,0.8996671587228775,0.07685701549053192
10998,-0.48018357157707214,0.18313753604888916
10999,-0.009743265807628632,0.6514704674482346
11000,-0.20510454382747412,-0.048913151025772095
11001,1.5538318157196045,0.806993842124939
11002,-1.5716459155082703,-0.16350674629211426
11003,0.007051094900816679,0.009315206203609705
11004,-0.022523863648530096,0.05136638507246971
11005,0.0003693245816975832,0.012006373726762831
11006,0.020077814580872655,0.016778457211330533
11007,-0.09045652952045202,-0.040329620242118835
11008,-0.09760543704032898,0.20002511143684387
11009,-0.002526923082768917,0.1128323758020997
11010,-5.398680746555328,-3.0858774185180664
11011,-0.22324058413505554,0.17397698760032654
11012,-0.0021964034531265497,0.03620460769161582
11013,-0.038111958652734756,0.11259112134575844
11014,-4.114501178264618,-1.9067366123199463
11015,-3.2655906677246094,-1.8166165351867676
11016,-0.04185920057352632,0.04844960570335388
11017,-0.08614537148969248,-0.024381529539823532
11018,-0.012903928640298545,-0.0012863287702202797
11019,-4.535694420337677,-3.0872490406036377
11020,-1.8572910502552986,-1.5871633291244507
11021,-0.5173747427761555,-0.4164024591445923
11022,0.0011714663123711944,0.023777967900969088
11023,0.6578512936830521,0.8877934962511063
11024,-0.057082027196884155,-0.019940204918384552
11025,-0.0002988196793012321,0.004738434567116201
11026,0.055945109110325575,0.09730080096051097
11027,-0.038087268359959126,0.08392688259482384
11028,-0.6224783146753907,-0.249385267496109
11029,-0.2068037986755371,-1.7619874477386475
11030,-3.2124475091695786,-1.6307322978973389
11031,0.10968441981822252,0.15050640422850847
11032,0.12267022952437401,0.05402642488479614
11033,0.01764251384884119,0.15163628477603197
11034,-2.608612060546875,-2.0151666402816772
11035,-2.682976022362709,-2.1381086707115173
11036,-0.3518495000898838,-0.26410984992980957
11037,-0.00485681660939008,0.008211930748075247
11038,-0.0005857680807821453,0.0017728398088365793
11039,-0.7053498029708862,-0.42342549562454224
11040,-0.002179225964937359,0.011562512256205082
11041,0.0008395672775804996,0.04021967435255647
11042,-4.49649304151535,-3.7791117429733276
11043,0.012983434135094285,0.06242191162891686
11044,0.009355927119031549,0.024252189556136727
11045,-1.6768853738904,-1.1541918516159058
11046,-1.9792993143200874,-0.65787672996521
11047,-1.323936939239502,0.24567079544067383
11048,-2.0343284010887146,-0.8300566673278809
11049,-0.024480180931277573,0.2412934973835945
11050,-6.18452487885952,-4.9746822118759155
11051,-9.536693141853902e-07,0.0012981728827980987
11052,-0.1847081151790917,-0.10253313928842545
11053,0.002468531354679726,0.009020817800774239
11054,-3.990331918001175,-2.7308648824691772
11055,-0.019233237457228824,0.002418089658021927
11056,-0.08557220202783355,-0.033635370433330536
11057,0.023516226559877396,0.03782506287097931
11058,-0.054376811254769564,0.015501737594604492
11059,-2.2680339366197586,-1.6228220462799072
11060,1.7198534086346626,0.7945006564259529
11061,0.012578308582305908,0.29689446091651917
11062,0.08318915590643883,0.4838271699845791
11063,-1.076760719588492,-0.84892438352108
11064,0.1507098926231265,0.04933266993612051
11065,-0.9350988231599331,-0.8367539346218109
11066,0.02145147731062025,0.060838079429231584
11067,0.16008323896676302,0.19435461331158876
11068,5.328388579073362e-05,0.0007429764773405623
11069,0.058761246502399445,0.3235047087073326
11070,-0.0560678755864501,-0.01673264056444168
11071,-0.02498787664808333,0.014565115794539452
11072,-2.1528786420822144,-0.7900606393814087
11073,-0.0003470692354312632,0.00436999651719816
11074,0.030483431182801723,0.2148001817986369
11075,0.07215706072747707,0.07247499190270901
11076,0.0050456225872039795,-0.0888681560754776
11077,-0.40257294476032257,0.1949039101600647
11078,-0.33443522453308105,0.23024296760559082
11079,-0.0034799687564373016,0.06532622501254082
11080,0.003453127108514309,0.054116119630634785
11081,-0.1453767865896225,0.33759984374046326
11082,0.1288925186090637,0.03987368199159391
11083,0.08696138858795166,0.46891725063323975
11084,-1.7300719022750854,-0.7512210607528687
11085,-0.0961333210580051,-0.07417917996644974
11086,-1.8762818425893784,-1.1871082782745361
11087,-0.04432958081451943,0.0017643943428993225
11088,-5.81784725189209,-4.547443151473999
11089,-0.07034589583054185,0.05637870728969574
11090,-9.655881967773894e-06,0.0001637781542740413
11091,-3.1427117586135864,-1.8219194412231445
11092,0.024201449006795883,0.04120645113289356
11093,-0.021927002351731062,0.08374125324189663
11094,0.1253107488155365,-0.21334481239318848
11095,-4.038693726062775,-2.588071346282959
11096,-0.41319501399993896,0.8022983074188232
11097,-0.6897145407274365,-0.27422797679901123
11098,0.13620398566126823,0.20834573730826378
11099,-4.768367034557741e-07,0.0006144535734620149
11100,-0.39347538352012634,-0.052560627460479736
11101,-0.0006112187402322888,0.03530781308654696
11102,-0.7461303249001503,-0.026064574718475342
11103,-0.8921280205249786,-0.262309730052948
11104,-0.21841092873364687,-0.09004013240337372
11105,-8.187424100469798e-05,0.011193470767466351
11106,0.025778409093618393,0.048582661896944046
11107,-1.671118140220642,-1.8057364225387573
11108,-0.0003679282162920572,0.004420984187163413
11109,-0.031519379816018045,-0.010544389486312866
11110,1.471713900566101,0.6186771392822266
11111,-0.8166434466838837,0.3808732032775879
11112,-2.77742213383317,-1.7332655191421509
11113,-0.7257239688187838,-0.35847222805023193
11114,-0.31074512004852295,0.038097381591796875
11115,0.14957241714000702,0.2174384444952011
11116,-1.6413196474313736,-0.6122733354568481
11117,-0.2610216587781906,0.489484965801239
11118,-0.08114427886903286,-0.014484129846096039
11119,0.007908047235105187,0.01176760351518169
11120,0.011843248968943954,0.018224584637209773
11121,0.0827527082292363,0.05353015649598092
11122,0.2768669053912163,0.29880502074956894
11123,0.32534968852996826,-0.4626516103744507
11124,-0.7986868023872375,-0.18710649013519287
11125,0.002316713333129883,0.03635671082884073
11126,-4.0942622423172,-4.012242317199707
11127,0.1051965281367302,0.20408334583044052
11128,-1.537798723205924,-0.5134080648422241
11129,-0.7615348398685455,-0.30911004543304443
11130,0.1334293596446514,0.4878234229981899
11131,-0.09695447608828545,0.15814892947673798
11132,-9.375902235507965,-7.699711322784424
11133,-0.26966148614883423,-0.20894107222557068
11134,-0.0018368633463978767,0.013469986850395799
11135,-0.16396623849868774,0.21950417757034302
11136,-1.7333369255065918,-1.2439889907836914
11137,0.07711059041321278,0.27610321529209614
11138,0.04451269190758467,0.15391390305012465
11139,-0.10814125047181733,0.027566827833652496
11140,0.0001706923608253419,0.000745253764307563
11141,-1.4586477428674698,-1.0321454405784607
11142,-0.48655414643508266,-0.43201636523008347
11143,0.00021214690059423447,0.009897786541841924
11144,-0.007883615558966994,0.04812609124928713
11145,-0.00841829925775528,0.008285815827548504
11146,2.0803439766168594,0.3426460772752762
11147,-4.9989519119262695,-2.967982769012451
11148,0.008060230873525143,0.020298617891967297
11149,-0.0001739049330353737,0.005903730823774822
11150,0.05359608680009842,0.17943276464939117
11151,-0.031133998651057482,0.07417110726237297
11152,-1.7836928963661194,-0.8468925952911377
11153,-0.03231753408908844,0.009500950574874878
11154,-0.0011296813318040222,0.002462120377458632
11155,-0.10159292072057724,0.06941325962543488
11156,0.00010477309842826799,0.0015625898886355571
11157,-0.04799872636795044,-0.4153326749801636
11158,-0.024454480037093163,0.11621467769145966
11159,-0.5550770536065102,-0.2924446761608124
11160,0.06638479232788086,-0.09822845458984375
11161,-0.4785764813423157,-0.41264817118644714
11162,-0.05144430324435234,0.10486622154712677
11163,0.06360357021912932,0.0738270110450685
11164,0.24993353709578514,0.19386683031916618
11165,0.0028607016429305077,0.026096321642398834
11166,0.8409861996769905,0.39079026132822037
11167,-0.1333365961909294,-0.0469580739736557
11168,-5.661984860897064,-3.9240939617156982
11169,-0.0091659314930439,0.07852831482887268
11170,-0.007073169574141502,0.0802991846576333
11171,-0.0016509742436028318,0.03665350750088692
11172,-0.4408385753631592,-0.28025099635124207
11173,-1.0728399502113461e-06,0.0030030212765268516
11174,0.010378524661064148,0.024059131741523743
11175,-0.13582542166113853,-0.08572004735469818
11176,-0.013755105435848236,0.11686788126826286
11177,-0.01971025997772813,0.4176117740571499
11178,0.09652002155780792,0.021337315440177917
11179,-1.9232947416603565,-1.5355136096477509
11180,0.14317350089550018,0.41565799713134766
11181,-0.01679958775639534,0.03894266486167908
11182,-0.5932767540216446,-0.43924659490585327
11183,-0.11658927146345377,0.22732964158058167
11184,-0.008236660331021994,0.07057564053684473
11185,-0.09242175528197549,-0.03468058630824089
11186,-2.7773179411888123,-1.5145421028137207
11187,-0.09766998421400785,0.1697283610701561
11188,-0.3514278791844845,0.33043986558914185
11189,-0.964108157902956,-0.24104535579681396
11190,0.044590502977371216,0.039508648216724396
11191,-0.5800154805183411,-0.48043227195739746
11192,-0.005201890133321285,0.13141761533915997
11193,0.2990275099873543,0.0954207107424736
11194,-0.03375152964144945,-0.005898062139749527
11195,0.056292057037353516,-0.5032777786254883
11196,0.7143720388412476,0.29641687870025635
11197,-0.06688174605369568,0.7982315123081207
11198,-1.5215515792369843,-0.6810811758041382
11199,-0.0009582210917642442,0.0010945984977297485
11200,-0.0007873227441450581,0.003519754100125283
11201,-0.21545961499214172,-0.47663557529449463
11202,-0.10066062398254871,0.0031279996037483215
11203,-0.36200061067938805,-0.19300401210784912
11204,-2.994874432682991,-2.0333454608917236
11205,-0.006133461836725473,0.03296716045588255
11206,-0.0704580768942833,0.21776004135608673
11207,-0.2922459947876632,-0.2578205205500126
11208,-3.9576292815618217,-2.6415637731552124
11209,-0.5046599060297012,-0.1797838807106018
11210,-6.936771218664944,-6.568424701690674
11211,-1.8346838019788265,-1.623887613415718
11212,-2.4986970722675323,-1.0926668643951416
11213,0.00622337544336915,0.034737763460725546
11214,-4.5698811411857605,-2.497056007385254
11215,0.15600513434037566,0.07203601812943816
11216,0.08539186418056488,0.33676664531230927
11217,0.00545708549907431,0.01170584507053718
11218,-0.22709518671035767,0.2698468565940857
11219,2.8610161280084867e-06,0.00017903615707837162
11220,-1.2007842371240258,-0.2658271789550781
11221,-0.01678589917719364,0.11087234318256378
11222,0.7427753582596779,0.35115811973810196
11223,-3.497953921556473,-1.7952682971954346
11224,-0.2513108551502228,0.8295063972473145
11225,0.013882030470995232,0.030027046537725255
11226,0.013019102916587144,0.0366869320278056
11227,0.4546021670103073,0.2894323617219925
11228,-0.016139137325808406,-0.006735473871231079
11229,0.18050754070281982,0.5897862017154694
11230,-0.2793995290994644,-0.13789168000221252
11231,1.1920926823449918e-07,0.0001389883545996895
11232,0.025778409093618393,0.048582661896944046
11233,-0.004239998845150694,0.10008870111778378
11234,0.014435805380344391,0.05603751167654991
11235,-1.4082508236169815,-1.1751208305358887
11236,-0.00034163176314905286,0.007856223091948777
11237,0.12246668338775635,0.16392982006072998
11238,-0.00013433517960947938,0.024199378996854648
11239,-0.9278264045715332,-0.05995619297027588
11240,0.0013553164899349213,0.00400823331438005
11241,-0.4798170477151871,0.2335575819015503
11242,-1.1042588299023919,-0.8220762014389038
11243,-0.38237935677170753,0.29830893874168396
11244,1.3302037715911865,0.3237614631652832
11245,-0.6273861361551099,-0.4682394117116928
11246,-0.0014429418370127678,0.018595660105347633
11247,-0.04127061110921204,0.020582199096679688
11248,0.22979012224823236,0.04837713856250048
11249,-0.0008632701355963945,0.043537427904084325
11250,-1.5336893345229328,-0.9962872266769409
11251,0.0074908374808728695,0.02502815844491124
11252,-1.184614211320877,-1.0226259231567383
11253,-0.2908954620361328,-0.10648772120475769
11254,0.012278122827410698,0.05035875365138054
11255,0.03948559984564781,0.14442876353859901
11256,-0.4436161667108536,-0.14188286662101746
11257,-1.4116225708276033,-1.0957133769989014
11258,0.9282574355602264,0.3710462749004364
11259,-2.0090991482138634,-0.9064037799835205
11260,-2.6792858242988586,-0.8715903759002686
11261,-3.456483468413353,-2.544494152069092
11262,-2.1874436736106873,-2.338978350162506
11263,-0.172479547560215,0.2140781432390213
11264,-3.6016516387462616,-1.8681485652923584
11265,-0.08549180254340172,0.08868803828954697
11266,-0.3758133677765727,0.00536385178565979
11267,-3.22122859954834,-2.200868606567383
11268,0.012395612895488739,0.09636599943041801
11269,-0.5637857615947723,-0.19540607929229736
11270,-0.04699450172483921,0.18611083924770355
11271,-1.3822225332260132,0.5743918418884277
11272,-4.827574947848916,-3.058134078979492
11273,-0.19686186965554953,0.2041979432106018
11274,1.0907332450151443,1.6092519313097
11275,-0.029375685146078467,0.10015654563903809
11276,-0.069325041025877,0.6455477103590965
11277,-2.4705724120140076,-1.5798701047897339
11278,0.04981473460793495,0.07421418651938438
11279,0.11257079755887389,0.04223102843388915
11280,-2.70779025554657,-1.7772228717803955
11281,0.05792759358882904,0.5882513076066971
11282,0.0037865850899834186,0.012178255507024005
11283,-0.49277113378047943,0.09296959638595581
11284,-0.06094520166516304,0.5929935351014137
11285,-0.1335349977016449,-0.2850819528102875
11286,-0.05035059154033661,0.3846677392721176
11287,0.39199143648147583,-0.052743226289749146
11288,0.8031155169010162,0.44080254435539246
11289,-2.556169703602791,-2.124039947986603
11290,-1.4040024876594543,-0.7821457386016846
11291,-0.6840726882219315,-0.23141908645629883
11292,-0.49135882779955864,0.08780354261398315
11293,0.04909961111843586,0.0969600472599268
11294,-0.0517074940726161,0.16676823794841766
11295,-2.6633720993995667,-1.275055170059204
11296,-0.0792784730438143,0.030338361859321594
11297,-2.164360284805298,-1.884150505065918
11298,-0.5486358292400837,-0.2948477864265442
11299,-0.12855564057826996,0.13990074396133423
11300,-0.024956757901236415,-0.01125631295144558
11301,0.016859538853168488,0.048007361590862274
11302,3.504486448946409e-05,0.0017754907930793706
11303,-0.09947300376370549,-0.04701758921146393
11304,0.28808677196502686,0.073311448097229
11305,-4.289908841252327,-3.570083439350128
11306,0.005692422157153487,0.023727530846372247
11307,-0.3210756778717041,-0.06035184860229492
11308,-0.00032620763886370696,0.008603414840763435
11309,-0.006075159879401326,0.07405754644423723
11310,0.041514677926898,0.22761311195790768
11311,-0.10326473787426949,0.002413228154182434
11312,0.06329900414857548,0.03799924642953556
11313,-2.6872639060020447,-1.5871926546096802
11314,-1.2481362223625183,0.6393947601318359
11315,0.011635552509687841,0.1865616220748052
11316,0.1766766458749771,0.4595486968755722
11317,0.05853595212101936,0.23024370893836021
11318,-0.6779152154922485,0.14045023918151855
11319,0.45602549612522125,0.3830197602510452
11320,-4.1664846539497375,-2.1165521144866943
11321,-0.0024846456944942474,0.08611418772488832
11322,0.12348172068595886,0.5504978746175766
11323,-0.014213555958122015,0.028604524210095406
11324,-0.010023479349911213,0.03244703263044357
11325,-0.00020555616356432438,0.004944295738823712
11326,0.14583931071683764,0.08180074347183108
11327,0.015494063030928373,0.035915020387619734
11328,-0.001784839783795178,0.025100246537476778
11329,-1.6729414761066437,-0.7315871715545654
11330,-0.0042862668633461,0.39588014781475067
11331,0.1335585117340088,0.2132432460784912
11332,-0.008023305097594857,0.07074558734893799
11333,-3.8980538192845415e-05,0.00041379142567166127
11334,-0.39799952507019043,-0.019069135189056396
11335,0.005402683280408382,0.017246162053197622
11336,-0.3516588881611824,0.06878441572189331
11337,0.29937180131673813,0.2669093832373619
11338,-0.27252571657299995,0.15863481163978577
11339,-3.623625636100769,-1.612058401107788
11340,-4.509273052215576,-2.756690740585327
11341,0.00021121334975759964,0.0017378454776917351
11342,-0.004472580971196294,0.06297996873036027
11343,-0.5086217988282442,-0.29509560763835907
11344,0.0007075220346450806,0.06691252253949642
11345,0.13942605257034302,0.5783074498176575
11346,0.016072481870651245,0.103036779910326
11347,0.0026407836558064446,0.006143315098597668
11348,-17.135550498962402,-10.807771682739258
11349,-0.027353327721357346,0.33152156323194504
11350,-0.03760894667357206,0.05697476491332054
11351,-0.05514931306242943,-0.027040891349315643
11352,-7.437751650810242,-5.1973114013671875
11353,-2.3505369909107685,-0.744868278503418
11354,-0.6446963846683502,-0.5331656038761139
11355,0.09068006835877895,0.08674023114144802
11356,-0.002144782498362474,0.008331045275554061
11357,-6.76243133097887,-4.138905048370361
11358,-0.17096184915862978,-0.15724929608404636
11359,-0.04974394664168358,0.19217903912067413
11360,0.011201977729797363,0.18407437950372696
11361,-1.4648192822933197,-0.13188493251800537
11362,-0.04541671276092529,-0.014126211404800415
11363,-0.4416625499725342,0.5589003562927246
11364,-0.005056779889855534,0.041679009795188904
11365,0.8206000924110413,0.4253084063529968
11366,-5.7653579115867615,-3.4507415294647217
11367,0.0034910315880551934,0.023114230600185692
11368,-0.8620009385049343,-0.34562116861343384
11369,-0.3497394025325775,-0.13142645359039307
11370,0.0028886581026199565,0.0013526979787457094
11371,-1.6068798303604126,-0.9774641990661621
11372,1.1095570027828217,0.32922986149787903
11373,-2.819173038005829,-2.2613831758499146
11374,-0.13348319893702865,-0.03051070123910904
11375,-1.5250285118818283,-0.9357696175575256
11376,0.0017251548706553876,0.025732855254318565
11377,-0.04699450172483921,0.18611083924770355
11378,-4.07859879732132,-2.7767311334609985
11379,-2.439669609069824,-1.3272409439086914
11380,-0.8124890625476837,0.21435916423797607
11381,-0.002212873660027981,0.04239935614168644
11382,-0.19492710730992258,-0.11856327205896378
11383,-1.934788262937218,-1.6487862765789032
11384,-0.0035673128440976143,0.2802277011796832
11385,-0.6959112286567688,0.26548874378204346
11386,-6.5737956166267395,-4.284213066101074
11387,0.005571748333750293,0.023925386572955176
11388,-5.054859638214111,-3.379481315612793
11389,0.17459632828831673,0.16143179312348366
11390,1.377993404865265,-0.06968945264816284
11391,-1.5897389948368073,-1.1591100096702576
11392,0.00024101047392832697,0.0026815720143531507
11393,-5.100447624921799,-3.8445175886154175
11394,-0.07626639457885176,-0.05352134816348553
11395,0.019073843024671078,0.20126521866768599
11396,-4.26316874101758,-2.6437289714813232
11397,0.003330792998895049,0.017139777773991227
11398,-2.7187668681144714,-1.712965488433838
11399,-4.413041785359383,-2.1151089668273926
11400,0.1862020343542099,0.7984590381383896
11401,-0.22815757989883423,0.01165616512298584
11402,-3.7792832031846046,-2.8030149936676025
11403,-0.09443151578307152,0.15130576491355896
11404,0.9544540904462337,1.0612491630017757
11405,-5.369794607162476,-4.676921129226685
11406,-2.9583772718906403,-1.7792397737503052
11407,-0.0015174022992141545,0.003137248568236828
11408,-0.001055598957464099,0.0614297715947032
11409,-0.056301251985132694,-0.018361318856477737
11410,0.05006733536720276,0.6893628388643265
11411,-0.00018947591888718307,0.013117616530507803
11412,0.0010322079760953784,0.002094459836371243
11413,-0.37871068716049194,0.02855503559112549
11414,-0.013708663107536267,-0.004788268357515335
11415,1.9831630736589432,0.5043066889047623
11416,0.0646311342716217,0.4654657244682312
11417,-1.8814964666962624,-0.4819052219390869
11418,-5.447701513767242,-4.068983674049377
11419,-0.0014905384741723537,0.036205701529979706
11420,-1.9575245380401611,-1.310896635055542
11421,-0.20750872185453773,0.19698548316955566
11422,0.822810173034668,0.46267735958099365
11423,-0.5016729831695557,-0.40362703800201416
11424,-4.073524832725525,-3.41152286529541
11425,-0.052865917794406414,0.11264752596616745
11426,-3.5617250502109528,-2.230894923210144
11427,-0.22801785171031952,-0.1458173245191574
11428,-1.1509139267727733,-0.032195210456848145
11429,-3.016310378909111,-1.5552006959915161
11430,-0.000885882749571465,0.0010574802290648222
11431,-5.999194860458374,-4.037243366241455
11432,-0.00048073298239614815,0.006770130654331297
11433,0.03028891421854496,0.0625691432505846
11434,4.172313936123828e-06,0.0005871714094496383
11435,-0.24096204340457916,0.1585237681865692
11436,-1.0400267615914345,-0.5924557447433472
11437,0.05465077515691519,0.036249677650630474
11438,-0.25395792722702026,0.338759183883667
11439,-4.480669766664505,-2.794376850128174
11440,-0.10308553278446198,0.132625974714756
11441,-0.016523162368685007,0.04717409983277321
11442,0.009990488179028034,0.16830886248499155
11443,0.0014249582309275866,0.014975263737142086
11444,-0.019419780932366848,0.041292887181043625
11445,0.43328844010829926,0.4010082930326462
11446,-1.8859860450029373,-0.549130916595459
11447,-0.15717128291726112,0.24755948781967163
11448,0.0014254641719162464,0.03362516965717077
11449,0.00045276209311850835,0.001309576533458312
11450,-4.243855237960815,-0.6712932586669922
11451,-1.4956469535827637,-0.5381183624267578
11452,0.08265509456396103,0.16087130457162857
11453,-0.0063667879439890385,0.008738229516893625
11454,0.0003989029210060835,0.004498832306126133
11455,-2.3960739326867042e-05,0.0010352468616474653
11456,0.01068199472501874,0.16808685334399343
11457,-0.5474608987569809,0.7306579947471619
11458,0.20351405441761017,0.293796107172966
11459,0.00037674710620194674,0.0012926084455102682
11460,0.577797919511795,0.24749791622161865
11461,-0.31259608268737793,-0.10159173607826233
11462,0.02499288134276867,0.0052650086581707
11463,-1.208705261349678,-0.8430314660072327
11464,-0.01262694038450718,-0.006340628489851952
11465,-0.41973117738962173,-0.17007970809936523
11466,-3.192569136619568,-2.7214560508728027
11467,-2.177280694246292,-0.4916880130767822
11468,-0.4095316007733345,-0.28591659665107727
11469,-2.166440486907959,-1.0181593894958496
11470,-0.519887313246727,0.09654891490936279
11471,0.01825440232641995,0.04136127722449601
11472,-0.03530328453052789,0.02198280394077301
11473,-0.01858053682371974,0.10766554810106754
11474,-0.5502793118357658,-0.471666619181633
11475,-0.03565213643014431,0.05015118047595024
11476,-1.0219684541225433,-0.33351314067840576
11477,-0.21562218887265772,-0.12620188295841217
11478,-2.9235134571790695,-1.402204155921936
11479,-4.115663290023804,-1.613983154296875
11480,-0.052677884697914124,0.1422603726387024
11481,0.039541760459542274,0.026015454903244972
11482,-0.01776165748015046,0.1671305187046528
11483,-8.377198100090027,-5.038981914520264
11484,-0.6487478017807007,-0.11995410919189453
11485,-4.028543800115585,-3.0484917163848877
11486,0.000572991615626961,0.009843277570325881
11487,-0.9274912513792515,-0.48530805110931396
11488,-0.16375093534588814,-0.04817487299442291
11489,-0.0014076810330152512,0.0346889435313642
11490,-0.021316204220056534,0.10490183532238007
11491,0.12184786796569824,1.8439966440200806
11492,0.013642389327287674,0.012241547927260399
11493,0.05728352244477719,0.026985000702552497
11494,-0.00027749454602599144,0.0076809662859886885
11495,0.1669737584888935,0.1550937332212925
11496,-0.1154651828110218,0.03966180980205536
11497,-0.4002806544303894,-0.24110767245292664
11498,-0.3820380847901106,-0.24940553307533264
11499,-3.281394898891449,-2.1773805618286133
11500,-1.2402249053120613,0.21910011768341064
11501,0.00033032719511538744,0.008589164994191378
11502,-0.0178657314972952,0.06268584728240967
11503,0.0009535101926303469,0.009070456631889101
11504,0.014240841381251812,0.004602528177201748
11505,-0.005624034442007542,0.36873690597712994
11506,-2.378524661064148,-1.5208158493041992
11507,6.272038444876671e-05,0.020979392807930708
11508,0.07634296361356974,0.07898093108087778
11509,2.14576471790906e-06,0.00010883214418555553
11510,-0.051109209191054106,0.10050453618168831
11511,-1.8098699003458023,-1.4935837388038635
11512,-0.0002914446813520044,0.01621587696718052
11513,0.09567663818597794,0.17237607389688492
11514,0.023938334546983242,0.03827786911278963
11515,-0.7007305212318897,-0.2887830138206482
11516,-0.32828189432621,0.4242057502269745
11517,0.017400160431861877,0.5685983002185822
11518,-1.1972251534461975,-1.157805621623993
11519,-0.0006916112652106676,0.0024680948117747903
11520,-2.2318881910759956,-1.1897649765014648
11521,-0.05341092124581337,0.14504621922969818
11522,-0.36138006672263145,-0.06013917922973633
11523,0.018007654696702957,0.097387520596385
11524,0.0022294449699984398,0.000680327237205347
11525,-2.3541769087314606,-0.5798349380493164
11526,0.015071254601934925,0.027785383543232456
11527,0.002538510598242283,0.07100523123517632
11528,-0.0007578255608677864,0.0861766766756773
11529,-0.3795914947986603,-0.3674693703651428
11530,-0.5706769376993179,-0.19702881574630737
11531,-4.0827452801167965,-2.502375841140747
11532,-0.08849963708780706,-0.0712231881916523
11533,-4.245451421476901,-3.224705696105957
11534,-0.6396532133221626,-0.3182709515094757
11535,0.0009603872313164175,0.01872936444124207
11536,0.5569581389427185,0.18357440829277039
11537,0.0005257297307252884,0.18273760145530105
11538,0.6161792725324631,0.3096833676099777
11539,-0.8492871839553118,-0.6513983756303787
11540,0.1702457070350647,1.2808175683021545
11541,-6.066811901226174,-4.161902189254761
11542,-4.9894090592861176,-3.995023488998413
11543,-0.09995653107762337,0.11089062690734863
11544,-0.04820701479911804,-0.16075292229652405
11545,-0.0004607485607266426,0.035589318722486496
11546,-5.050357520580292,-2.6599292755126953
11547,-0.4798170477151871,0.2335575819015503
11548,-0.06940260343253613,0.14245831966400146
11549,0.05515945760998875,0.04563855810556561
11550,-0.002107342763338238,0.04585011932067573
11551,-0.12365272641181946,0.3871018886566162
11552,0.0005971276841592044,0.014602373383240774
11553,-4.5764842070639133e-05,0.005506145243998617
11554,-1.7627803683280945,-1.3197392225265503
11555,-1.2738246694207191,-0.945984959602356
11556,-0.2604077011346817,-0.16262109577655792
11557,-0.008997023105621338,0.29172928631305695
11558,-0.31236182525753975,-0.18360421061515808
11559,-0.08685001730918884,-0.039679527282714844
11560,-0.5237146615982056,-0.5805673599243164
11561,-5.80053973197937,-3.980044364929199
11562,0.004927283152937889,0.14215455204248428
11563,-4.485963016748428,-3.913155436515808
11564,-0.00323224016756285,0.010206322185695171
11565,-5.054078981280327,-3.648983955383301
11566,0.08618682436645031,0.4063360672444105
11567,-0.04400268429890275,0.43950485810637474
11568,-0.14132462930865586,-0.04612398147583008
11569,-7.378400087356567,-3.3470540046691895
11570,-1.9812094140797853,-1.574787437915802
11571,-0.008138483390212059,0.04256060905754566
11572,0.0007250012131407857,0.024996670661494136
11573,-1.8058804185129702,-1.5165042281150818
11574,-3.0526642370969057,-1.7578084468841553
11575,-0.045743636786937714,0.13187973201274872
11576,-2.9325063722208142,-2.5824587643146515
11577,-2.628160312771797,-2.302899569272995
11578,-2.2618513330817223,-1.3744148015975952
11579,-0.8189265914261341,-0.3248410224914551
11580,8.582534064771608e-06,0.0013902437167416792
11581,-0.2820076709613204,-0.09099303185939789
11582,-3.979513466358185,-2.3541271686553955
11583,-1.238831877708435,-0.0037932395935058594
11584,-0.7199945580214262,-0.524417906999588
11585,-0.0008601551526226103,0.012783534824848175
11586,-3.1721992269158363,-2.793075680732727
11587,2.0968791246414185,0.7457080483436584
11588,-6.62066388130188,-3.7289881706237793
11589,-0.6668140888214111,0.10610067844390869
11590,-2.331228107213974,-0.19608855247497559
11591,-0.24638567864894867,0.5093328654766083
11592,-0.5686788931488991,0.9238461256027222
11593,-2.621756762266159,0.09968757629394531
11594,-5.217017889022827,-3.9293901920318604
11595,-1.7342101335525513,-0.03196263313293457
11596,-0.0020166411995887756,0.04053065925836563
11597,0.006617403589189053,0.058724078349769115
11598,-0.020112171536311507,0.053667204454541206
11599,0.00274828914552927,0.043081742245703936
11600,-2.7161709908396006,-1.8118230104446411
11601,0.01387429190799594,0.1868365458212793
11602,0.07680509006604552,0.0775552517734468
11603,-11.10440456867218,-3.584310531616211
11604,0.4836294651031494,0.07370400428771973
11605,-0.8264743201434612,-0.5258390009403229
11606,-0.8338841050863266,-0.10674625635147095
11607,-0.13719147443771362,0.15084588527679443
11608,-0.9937161803245544,0.164201021194458
11609,-0.09942053817212582,-0.05210517719388008
11610,0.005026167258620262,0.0744205666705966
11611,-0.9575182199478149,-1.380855232477188
11612,-1.2508887135336408,-1.06937974691391
11613,-1.0822753086686134,-0.8272764980792999
11614,-2.6323591768741608,-2.1616262197494507
11615,-4.459708094596863,-2.859732151031494
11616,-0.0016236660812865011,0.001732122153043747
11617,0.0025966521352529526,0.05740073509514332
11618,-0.106974778464064,0.002155601978302002
11619,0.03055764245800674,0.013763542054221034
11620,-0.09975296258926392,0.07017505168914795
11621,-0.9597251415252686,-0.9673284292221069
11622,-2.909215047955513,-1.8291274309158325
11623,0.00111228262539953,0.007576429867185652
11624,-1.0091031342744827,-0.7185333073139191
11625,-0.011806604685261846,0.021635117940604687
11626,-0.003496107878163457,0.010013835038989782
11627,0.7834031991660595,0.4866722635924816
11628,-0.00037138526249691495,0.0028141558868810534
11629,0.10800720006227493,0.4861230030655861
11630,-3.3464623242616653,-1.9290980100631714
11631,-0.0018920251168310642,0.00995053444057703
11632,0.008979946374893188,0.10078620910644531
11633,-0.28936491534113884,0.07077762484550476
11634,-0.1780102252960205,0.06915557384490967
11635,-2.9368035793304443,-3.497323513031006
11636,-0.0004051448777318001,0.02375993994064629
11637,-0.21298322855727747,-0.10929939150810242
11638,-0.09253918752074242,0.09634745866060257
11639,-6.812898233532906,-3.7607195377349854
11640,0.39093078672885895,0.2871296852827072
11641,-0.04509000480175018,0.12906892597675323
11642,-1.0307400226593018,-2.807492971420288
11643,-0.056242480874061584,0.06125553697347641
11644,-0.05740712070837617,0.08638063073158264
11645,0.000986978309811093,0.015420117895700969
11646,-0.0002430319545965176,0.001216298114741221
11647,-8.121920853853226,-5.883391857147217
11648,-2.980181307066232e-06,0.001264345188246807
11649,-7.479337930679321,-5.584309101104736
11650,-0.318901427090168,-0.12100261449813843
11651,2.1867763996124268,-1.0251246094703674
11652,0.011331910733133554,0.04258920857682824
11653,-2.2017659544944763,-1.2139326333999634
11654,-3.3024908006191254,-2.311522126197815
11655,-4.458046320825815,-3.8210535049438477
11656,-1.832829438149929,-0.9456862211227417
11657,-1.1392873525619507,-0.6828621625900269
11658,-1.2359926030039787,-1.0581068992614746
11659,4.696713949670084e-05,0.0003079879497818183
11660,-0.453199565410614,0.2801308035850525
11661,-0.0030127077843644656,0.004882331704720855
11662,-0.013550979550927877,0.12845760583877563
11663,-1.36442518979311,-0.9127981662750244
11664,-0.1457056226208806,-0.04853504151105881
11665,-2.321700954809785,-1.33262038230896
11666,-4.649138190870872e-06,0.0009018815171657479
11667,0.20385348796844482,0.34724074602127075
11668,0.03797340579330921,0.14405970834195614
11669,-5.125979441800155e-06,0.000523545974829176
11670,-3.732408046722412,-3.7403857707977295
11671,-1.7232637405395508,-0.6393222808837891
11672,-3.2820239067077637,-2.9300923347473145
11673,0.05606458307011053,0.0509391498635523
11674,-2.229180108770379e-05,0.0007002102156548062
11675,-4.9275994300842285,-2.429597854614258
11676,-0.844586193561554,-0.8091340661048889
11677,-0.10777038522064686,-0.044428855180740356
11678,-0.02493108784983633,-0.0153171606361866
11679,0.002660223050042987,0.08445330173708498
11680,-0.5526933670043945,0.7421252727508545
11681,0.0009272519964724779,0.03681229497306049
11682,-0.1854298864491284,-0.0602869838476181
11683,-0.9763408480212092,-0.8390611559152603
11684,-0.4410528540611267,-0.24668735265731812
11685,0.010771572589874268,0.2593719959259033
11686,0.0005253907293081284,0.030241692438721657
11687,-0.8905983157455921,-0.746326670050621
11688,0.003723264191648923,0.009128994526690803
11689,-0.7032318115234375,-0.656212329864502
11690,-2.2258005142211914,-3.289383888244629
11691,-0.09680432244203985,-0.02833665907382965
11692,-0.9742467587057035,-0.9488258510828018
11693,-0.6850432008504868,-0.27388596534729004
11694,-3.576275275918306e-07,0.00034302513870443363
11695,-1.3019709205254912,-0.9182199537754059
11696,-0.07646731659770012,0.45179491490125656
11697,-0.03335873782634735,0.008342117071151733
11698,-0.0894015459853108,-0.06058289669454098
11699,-0.05274737346917391,-0.0397676657885313
11700,-1.5716459155082703,-0.16350674629211426
11701,0.08663507550954819,0.16954494267702103
11702,0.7563852965831757,1.621967762708664
11703,0.04215459676925093,0.08074043097440153
11704,-0.19588261924218386,0.09023116528987885
11705,-0.38968371599912643,-0.291098490357399
11706,0.007803992950357497,0.036038960912264884
11707,0.06263323873281479,0.09373880922794342
11708,-1.4304923752206378e-06,0.002098829125316115
11709,0.4355927109718323,0.716239869594574
11710,0.03552674222737551,0.7049046391621232
11711,0.020055260509252548,0.28954899683594704
11712,-0.8936494737863541,-0.44995272159576416
11713,-0.008378673112019897,0.036560436710715294
11714,-2.7683722972869873,-1.6718039512634277
11715,0.0011825981200672686,0.0047338882577605546
11716,-0.8967913426458836,-0.5645985305309296
11717,-0.023341892287135124,0.04833725839853287
11718,-0.03207139950245619,0.0627075843513012
11719,-0.9804256707429886,-0.42642098665237427
11720,-3.299411118030548,-2.13774836063385
11721,-0.10471764905378222,0.04316826909780502
11722,0.3596328943967819,0.33593128621578217
11723,0.9544540904462337,1.0612491630017757
11724,-0.6112627685070038,0.687978982925415
11725,-1.1801555046986323e-05,0.0022874660426168703
11726,-1.3479598257690668,-1.097863107919693
11727,-0.27878305315971375,0.03835779428482056
11728,-0.24739712476730347,-0.09378467500209808
11729,-4.315905839204788,-2.003509521484375
11730,0.13586637377738953,0.29431675374507904
11731,0.08384178578853607,0.3476974815130234
11732,-0.24857711791992188,1.2448806762695312
11733,-3.4666908979415894,-3.070024013519287
11734,2.14576471790906e-06,0.00010883214418555553
11735,-0.013811847544275224,-0.007125150412321091
11736,0.09054807084612548,0.05845814081840217
11737,-0.2725534710334614,-0.15052662044763565
11738,0.008652593940496445,-0.022048477083444595
11739,-0.3304440528154373,0.22924774885177612
11740,-2.7009757608175278,-1.9840522408485413
11741,-0.007204171270132065,0.08256787620484829
11742,-1.0652231611311436,-0.19342857599258423
11743,-6.677097916603088,-5.6037702560424805
11744,-0.47206231765449047,-0.265227735042572
11745,0.0008411741582676768,0.02742567239329219
11746,-1.4075756818056107,-0.3353017568588257
11747,-4.76833565699053e-06,0.0007926581220090156
11748,0.012122253887355328,0.0342920171096921
11749,-0.21145513653755188,0.12575674057006836
11750,-0.014926955103874207,0.30399441719055176
11751,-0.6747512817382812,-0.7949240207672119
11752,-0.001428783216397278,0.02314986812416464
11753,0.00015251804143190384,0.02108477638103068
11754,-4.535694420337677,-3.0872490406036377
11755,-0.15972702205181122,0.22930799424648285
11756,0.0003693245816975832,0.012006373726762831
11757,0.15713904798030853,0.5202017724514008
11758,-1.420764982700348,-0.6683640480041504
11759,-2.5380605421960354,-1.8787200450897217
11760,-2.1690192222595215,-0.5836925506591797
11761,-0.00014920157263986766,0.015191888029221445
11762,-0.06586159765720367,0.06877703964710236
11763,-0.001104283583117649,0.0023587450850754976
11764,-4.114022493362427,-2.6042966842651367
11765,0.004252072132658213,0.021349593705963343
11766,-0.062300237827003,-0.024177640676498413
11767,-1.9242219924926758,-0.32923293113708496
11768,-2.5137875378131866,-1.2499313354492188
11769,-1.1342103574424982,-1.0113962441682816
11770,-1.6846063565462828,-1.1658281683921814
11771,-1.3106938004493713,-0.8396696448326111
11772,-0.6787648852914572,-0.5649289786815643
11773,-3.691072463989258,-3.5585631728172302
11774,-0.8062883466482162,-0.4679563641548157
11775,-0.019412123365327716,0.17799592576920986
11776,-0.2949909120798111,0.2504313588142395
11777,0.0005159169413673226,0.005263210830889875
11778,-0.8436637446284294,-0.7242112755775452
11779,-0.014828607439994812,0.08251826465129852
11780,-0.03772484324872494,0.036830853670835495
11781,4.27394238114357,0.13490551710128784
11782,-0.17660105554386973,-0.12797849252820015
11783,0.032942176796495914,0.047371999360620975
11784,-0.08463287353515625,-0.3951897919178009
11785,-0.5745761450380087,-0.39935435354709625
11786,0.03904467076063156,0.0345761813223362
11787,1.715397834777832,0.5287163257598877
11788,-0.008416712284088135,0.21424806118011475
11789,0.003421965171582997,0.005199863691814244
11790,0.00025600194931030273,0.08003467041999102
11791,-3.231446385383606,0.06705427169799805
11792,-1.1309624537825584,-0.8295705616474152
11793,0.005837373901158571,0.03891005180776119
11794,-0.7910988479852676,-0.49597448110580444
11795,-3.7704110145568848,-3.3008739948272705
11796,-3.8896074295043945,-4.4296064376831055
11797,-0.6215491434559226,-0.3227434754371643
11798,-0.05173917021602392,0.11459146440029144
11799,0.4027773921843618,0.2916057293768972
11800,-0.011495859362185001,0.04056880436837673
11801,-2.7183727025985718,-1.2579717636108398
11802,1.1920883480343036e-07,0.0014392427547136322
11803,-0.013727862387895584,0.06732075288891792
11804,-0.2083810567855835,0.027351737022399902
11805,0.002817850559949875,-0.023726435378193855
11806,-2.804461397230625,-0.87038254737854
11807,-1.411201074719429,-0.8546311259269714
11808,-0.00136523914989084,0.0040903708431869745
11809,0.16568114794790745,0.18797204829752445
11810,-6.014847218990326,-5.149024486541748
11811,-0.004385834094136953,0.17069580126553774
11812,-0.691312987357378,-0.06196713447570801
11813,-4.32052534352988,-4.124032750725746
11814,-4.5415734348353e-05,0.0017118957985076122
11815,-0.5247918516397476,0.015577256679534912
11816,-3.233346192166209,-2.2032055854797363
11817,-0.032355411909520626,0.0072850994765758514
11818,0.16981080174446106,0.12997975945472717
11819,-0.5693131182342768,-0.3785717785358429
11820,-1.179552597925067,-1.0063137859106064
11821,-0.04682400822639465,0.24382202327251434
11822,-0.5162845999002457,-0.29569557309150696
11823,0.3292517280206084,0.12875669356435537
11824,-0.9234361946582794,-0.498732328414917
11825,0.00926738977432251,0.19646301865577698
11826,-0.22003364190459251,0.3759833574295044
11827,-0.06914715282619,0.19489697366952896
11828,-3.414891853928566,-2.653248608112335
11829,0.0009218811755999923,0.027187941246666014
11830,0.011768899857997894,0.05370528995990753
11831,-1.4059242606163025,-0.7667853832244873
11832,-0.0029074285412207246,0.07938429107889533
11833,-0.04820155072957277,0.2493131123483181
11834,-1.054540678858757,-0.7265295386314392
11835,-0.021017089209635742,0.0241716206073761
11836,0.7370133101940155,0.10267375409603119
11837,-0.02854131837375462,0.029762493446469307
11838,-0.8243368621915579,0.09780305624008179
11839,-4.156149983406067,-3.202502489089966
11840,-6.274057373404503,-4.394211292266846
11841,-9.524183406028897e-05,0.004971666319761425
11842,-0.35571688413619995,0.7652907371520996
11843,-1.849040001630783,-0.749484658241272
11844,0.2501494288444519,0.1323123574256897
11845,-3.7137760370969772,-2.528159022331238
11846,0.11365577764809132,0.2169663179665804
11847,-5.822807967662811,-3.8051912784576416
11848,0.6584956794977188,1.3441755920648575
11849,-0.007122276700101793,0.016719963401556015
11850,0.06925048679113388,0.19886934012174606
11851,-2.17120860517025,-1.3573416471481323
11852,-1.423610657453537,-1.5520634651184082
11853,-0.01114317518658936,0.08837553206831217
11854,-0.07979130744934082,-1.972362756729126
11855,1.019368339329958,0.5938345082104206
11856,-1.8226894959807396,-1.3463245034217834
11857,-0.0003973522179876454,0.0029482693353202194
11858,0.018920586444437504,0.06044446583837271
11859,-0.9417316615581512,0.5343515872955322
11860,-0.6410923302173615,-0.46727046370506287
11861,2.3125778170651756e-05,0.00112038926272362
11862,0.1351158171892166,0.07687053084373474
11863,5.995288665872067e-05,0.002536451313062571
11864,-0.2712616662029177,-0.1711796149611473
11865,-0.08069652318954468,0.013509362936019897
11866,-0.03305903705768287,0.09104325249791145
11867,0.6875510215759277,0.34726107120513916
11868,7.152555099310121e-07,5.578839045483619e-05
11869,-0.004495106841204688,0.07867559976875782
11870,-0.3849918842315674,0.5353540182113647
11871,-2.288477599620819,-0.7962472438812256
11872,0.0004980065859854221,0.0138009546790272
11873,-3.0701827704906464,-2.1415462493896484
11874,-2.238971348851919,-1.2853094339370728
11875,-2.0990902185440063,-2.107646107673645
11876,0.3535299114882946,0.2097536288201809
11877,-0.8332612381782383,-0.744820199906826
11878,-8.433014750480652,-6.119784116744995
11879,-3.7073965966701508,-2.7604424953460693
11880,0.24694284051656723,0.29079680889844894
11881,0.36803700029850006,0.1343158632516861
11882,-1.3666787601541728,-1.2275514155626297
11883,-0.02993001602590084,0.0630800649523735
11884,-1.7409456754103303,-1.121388554573059
11885,-0.4810347445309162,0.2917899489402771
11886,0.02151824627071619,0.10872493777424097
11887,-0.13467290997505188,0.17788872122764587
11888,0.010377958999015391,0.012656503939069808
11889,-0.16113489493727684,0.1818084418773651
11890,-0.3845706582069397,-0.06284844875335693
11891,-9.451919512823224,-7.189146280288696
11892,-0.014392172684893012,0.030639462172985077
11893,0.044463083148002625,0.4154975712299347
11894,-0.01500040665268898,0.08517294749617577
11895,-0.014848841354250908,0.05340420734137297
11896,-1.4135504364967346,-1.2856249809265137
11897,-3.091108560562134,-1.9626457691192627
11898,0.07679205015301704,0.19067641720175743
11899,-0.00027097389101982117,0.11693642660975456
11900,-3.695342456921935e-06,0.0007770294832880609
11901,-0.44577552005648613,-0.21237677335739136
11902,-0.009048770414665341,0.029335351660847664
11903,-0.5686454214155674,-0.2786230444908142
11904,-0.13759420067071915,0.6612420976161957
11905,0.004071460221894085,0.07120566733647138
11906,-0.047450450249016285,0.052268676459789276
11907,-0.026259403210133314,0.07897237315773964
11908,0.004919631057418883,0.014966436312533915
11909,1.7305901646614075,0.624643862247467
11910,-1.3980402946472168,-1.3638558387756348
11911,-3.6087685227394104,-2.7141740322113037
11912,0.0,0.00017534149810671806
11913,-0.6508748903870583,-0.22226941585540771
11914,-7.246533641591668e-05,0.003489040696877055
11915,0.012852121144533157,0.07767989858984947
11916,0.0027314479229971766,0.0471166210481897
11917,0.011768865282647312,0.0846122958464548
11918,-0.005860498640686274,0.0486224265769124
11919,0.0005478549282997847,0.01433287508552894
11920,0.002054833121746924,0.0028837872800977493
11921,0.00636446475982666,0.13528626039624214
11922,-0.0013775929110124707,0.031005841214209795
11923,-0.021069981157779694,0.111944280564785
11924,-0.1043198499828577,0.0018453598022460938
11925,0.0631570890545845,0.19530563801527023
11926,-1.9980025738477707,-1.2407985925674438
11927,-0.057082027196884155,-0.019940204918384552
11928,0.16267476975917816,0.5282829850912094
11929,-0.03867103171069175,-0.010440181940793991
11930,-0.3527340106666088,-0.14847847819328308
11931,-0.9539500772953033,-0.33165454864501953
11932,0.0010482116194907576,0.004871765529969707
11933,-4.624598920345306,-2.786092758178711
11934,-1.4305080640042434e-06,0.0004532487994310941
11935,-1.9197148084640503,-0.9477121829986572
11936,-1.2896101474761963,-0.47972142696380615
11937,-0.012232258915901184,0.08445334434509277
11938,0.09007142670452595,0.15792218036949635
11939,0.003651317907497287,0.017000962747260928
11940,-0.4403758244588971,-0.18622449040412903
11941,0.09570859372615814,-0.05666555464267731
11942,-7.291597630828619,-6.460834622383118
11943,0.006401961087249219,0.006324734422378242
11944,-0.12027574516832829,-0.007979482412338257
11945,-3.20383682847023,-1.4485081434249878
11946,-0.9535022303462029,-0.7037292420864105
11947,-0.12282130308449268,-0.10285811498761177
11948,0.00501564797013998,0.0282359067350626
11949,-0.7959856986999512,-0.024661540985107422
11950,-4.919925153255463,-3.336521625518799
11951,-1.9000629894435406,-0.9474353194236755
11952,-0.00015149960017879494,0.011259956198045984
11953,-0.3425126885995269,-0.2396450936794281
11954,-2.455796480178833,-1.390944480895996
11955,-1.2291354704648256,-1.0376670211553574
11956,-5.221603631973267,-2.9645330905914307
11957,-9.273147588828579e-05,0.0032018224737839773
11958,-3.8763603568077087,-2.6002142429351807
11959,-2.565881699323654,-1.69110107421875
11960,-1.5961300153285265,-1.1904838979244232
11961,2.264931026729755e-06,0.0005760807616752572
11962,3.670168697834015,0.6356365084648132
11963,-0.45616188645362854,-0.18340164422988892
11964,0.007130068726837635,-0.0002828696742653847
11965,-0.11924245953559875,0.04231336712837219
11966,-5.117392957210541,-3.727282166481018
11967,-0.9661201238632202,-0.10060453414916992
11968,0.018104558810591698,0.03641918860375881
11969,0.05657982174307108,0.033173234201967716
11970,-1.2712713554501534,-0.9042880237102509
11971,-0.6687062978744507,0.35838449001312256
11972,-0.002847222611308098,0.01150580681860447
11973,-0.45011967211030424,-0.220335453748703
11974,-0.5096576400101185,-0.09613537788391113
11975,-0.14089011773467064,0.1808842122554779
11976,-0.00015373212227132171,0.005612884531728923
11977,1.866057276725769,1.2027467489242554
11978,-0.0005361775401979685,0.0021931533701717854
11979,-0.0006469054496847093,0.005724663846194744
11980,-5.631889581680298,-4.378673791885376
11981,-0.1605108727235347,-0.023572683334350586
11982,-0.0002845623530447483,0.016333224019035697
11983,0.19880235195159912,0.48635339736938477
11984,-0.1768263652920723,-0.0638783723115921
11985,-3.9383513927459717,-3.382851004600525
11986,0.36805762723088264,0.12554040923714638
11987,0.12042977474629879,0.03759182430803776
11988,-2.3398595228791237,-1.592597246170044
11989,-5.157029747962952,-4.230884552001953
11990,-0.009684849064797163,0.06379935517907143
11991,0.13872864097356796,0.6222927197813988
11992,-2.80302095413208,-0.9168472290039062
11993,-0.07247083261609077,0.018473826348781586
11994,0.008331496268510818,-0.00019629672169685364
11995,-0.031700435269158334,-0.002635093405842781
11996,-0.05357174202799797,0.12172263115644455
11997,3.515997377689928e-05,0.008279264366137795
11998,-0.00017639923316892236,0.0030931284418329597
11999,-0.2787606408819556,-0.21212486922740936
12000,-0.0826482800184749,-0.044267721474170685
12001,-1.4911663234233856,-0.75887131690979
12002,0.035625872667878866,0.08306171512231231
12003,0.02433571219444275,-0.10794161260128021
12004,1.882686046883464e-05,0.005976846121484414
12005,-5.369589626789093,-3.263092041015625
12006,-6.245897829532623,-4.895751357078552
12007,-0.2624571919441223,0.3155829906463623
12008,0.7685797214508057,0.904821515083313
12009,-1.382503941655159,-0.5425382852554321
12010,-0.8803302049636841,-0.275803804397583
12011,-0.003374983061803505,0.018933862214908004
12012,0.0675288736820221,0.36219827830791473
12013,0.010731816291809082,0.3490869104862213
12014,-1.68638876080513,-1.1506591439247131
12015,-3.2705805525183678,-1.991380214691162
12016,-0.006903107278048992,0.21639836207032204
12017,-0.061388224363327026,0.14564312994480133
12018,0.07434320219908841,0.001365440577501431
12019,-1.079663872718811,-0.0689781904220581
12020,-2.9979004859924316,-2.2128498554229736
12021,-2.8252267707139254,-2.5455700159072876
12022,-0.0032777085834823083,0.0045338214840739965
12023,-5.081338368356228,-3.134315252304077
12024,-0.20102804899215698,0.5630884766578674
12025,-5.349005222320557,-3.5681591033935547
12026,-0.19763073604553938,0.2168714702129364
12027,-2.758556693792343,-2.1629452109336853
12028,-0.18722302094101906,1.012836754322052
12029,-0.4233669713139534,-0.3422103226184845
12030,-8.823753535747528,-5.887997150421143
12031,-0.0007786648347973824,0.01376416627317667
12032,-0.6144619733095169,-0.150290846824646
12033,-0.03232550621032715,0.0861809253692627
12034,-4.220332719385624,-3.9780933558940887
12035,-0.08419885765761137,0.15820198506116867
12036,-0.3615630716085434,0.23200929164886475
12037,-3.745162323117256,-2.715454339981079
12038,0.023516226559877396,0.03782506287097931
12039,-0.584795605391264,-0.23061344027519226
12040,-0.05036894977092743,0.06716570258140564
12041,-3.348827307461761,-2.781764030456543
12042,-0.1140245795249939,0.19356456398963928
12043,-4.982719421386719,-3.194612503051758
12044,-0.003283381462097168,0.09083684533834457
12045,-0.0517951101064682,0.27640464901924133
12046,-2.8528807163238525,-2.116814136505127
12047,-0.09208463877439499,0.04535297304391861
12048,0.1378695679595694,0.019682622863911092
12049,-4.9889161586761475,-5.500231385231018
12050,0.08429338643327355,0.11502168932929635
12051,0.8031155169010162,0.44080254435539246
12052,-0.123914017342031,0.10256361961364746
12053,0.06470893137156963,0.1650789063423872
12054,-0.5455774068832397,-0.407437339425087
12055,0.24379678070545197,0.20021109282970428
12056,1.9073451085205306e-06,0.00016890515723844146
12057,-6.203486052341759,-5.1096673011779785
12058,-3.9710326194763184,-2.3187050819396973
12059,-0.10527002601884305,-0.07153891772031784
12060,0.005825156811624765,0.03884113160893321
12061,-1.7466886043548584,-0.9356496334075928
12062,-1.4539164304733276,-1.0353520512580872
12063,-0.3743530511856079,0.3445304036140442
12064,0.01041799783706665,0.07815294712781906
12065,0.1352182775735855,1.6568530052900314
12066,-3.876988470554352,-3.446734845638275
12067,-0.007786143571138382,0.18634969927370548
12068,-1.2029523849487305,-1.247503638267517
12069,0.10010650753974915,0.7815510332584381
12070,-1.2852863669395447,0.06746149063110352
12071,-6.239388465881348,-5.4366230964660645
12072,0.0009543968481011689,0.022098028392065316
12073,0.17766805738210678,0.5709933862090111
12074,-0.8764813542366028,-0.7095787525177002
12075,0.06694130238611251,0.0330794045003131
12076,-4.934635944664478e-05,0.004145090380916372
12077,-1.7173992991447449,-0.8914353847503662
12078,-0.0011540745617821813,0.006747642531991005
12079,0.004402002785354853,0.03171602496877313
12080,-9.084846436977386,-5.229952335357666
12081,0.004381544888019562,0.02124972455203533
12082,-0.009069502353668213,0.14039520546793938
12083,-0.3640775582753122,-0.1556282341480255
12084,0.38262939453125,0.5258305072784424
12085,0.19734178856015205,0.0231582410633564
12086,-5.97399327903986,-4.43195652961731
12087,-3.3950385749340057,-2.405477523803711
12088,0.0012167040258646011,0.024874225724488497
12089,0.023569364100694656,0.162455216050148
12090,-7.768022775650024,-4.4042863845825195
12091,-5.445982277393341,-3.9188005924224854
12092,-0.21297118067741394,0.41752320528030396
12093,-1.100717306137085,-0.47920650243759155
12094,-0.5774220377206802,0.3910820484161377
12095,-0.019781434908509254,0.09708594158291817
12096,-0.22928478568792343,0.2990977466106415
12097,-1.0523625202476978,-0.3432613015174866
12098,-0.12420772761106491,0.06812377274036407
12099,-5.548214256763458,-3.415740966796875
12100,-5.251602113246918,-3.695234775543213
12101,0.004388455303569572,0.005701339805682437
12102,-1.0785719770938158,-0.8621994853019714
12103,-1.4648192822933197,-0.13188493251800537
12104,-4.279442727565765,-1.9497084617614746
12105,-2.585877165198326,-1.8824013471603394
12106,-1.7285029571212362e-05,0.00046753605602134485
12107,-1.2565743373706937,-0.12095105648040771
12108,0.8850741386413574,0.8943914175033569
12109,-2.8342575803399086,-1.5164990425109863
12110,-0.44159399333875626,-0.39808395504951477
12111,-4.357573583722115,-3.173506498336792
12112,-0.1008155761519447,0.10582704097032547
12113,0.0002230716636404395,0.006692025461234152
12114,0.510474443435669,0.9651203155517578
12115,-0.7122624516487122,0.02377772331237793
12116,-0.4921511737629771,-0.09549778699874878
12117,-0.5146924331784248,0.5302485227584839
12118,0.012533989269286394,0.08499813778325915
12119,-3.072150230407715,-2.6012966632843018
12120,-0.18914218060672283,-0.05715477466583252
12121,0.5479342266917229,0.2105209305882454
12122,-3.996034622192383,-2.743227481842041
12123,0.5383010059595108,0.520373597741127
12124,-0.25807073432952166,0.2449868619441986
12125,-0.15319591760635376,-0.05452673137187958
12126,-0.0035735201090574265,0.07819626294076443
12127,-0.04144299819745356,-0.027335090562701225
12128,0.033602665178477764,0.07025654893368483
12129,0.06247249245643616,0.2432337999343872
12130,-0.0069236159324646,0.030197318643331528
12131,1.4277017712593079,0.3067436218261719
12132,-0.059870289638638496,-0.0289900079369545
12133,-0.07826453447341919,-0.18120166659355164
12134,-0.015829188283532858,-0.0041394541040062904
12135,-0.04721527057699859,-0.011288225650787354
12136,-2.207769423723221,-0.26122379302978516
12137,-0.1179150938987732,0.09530702233314514
12138,0.021166794933378696,0.12533326167613268
12139,0.48480088636279106,0.2747511677443981
12140,-0.34552305936813354,0.17980796098709106
12141,0.012816164642572403,0.39980851858854294
12142,-3.924200937151909,-2.5506948232650757
12143,-0.5384189337491989,-0.16322088241577148
12144,0.011126665398478508,0.16089212149381638
12145,0.2702764798887074,0.11500360863283277
12146,-0.053453389555215836,0.02932841330766678
12147,-0.8234071210026741,-0.42578375339508057
12148,0.7403411688283086,0.09098148811608553
12149,-2.3931839279830456,-2.2343299835920334
12150,-0.8887118995189667,0.5116682052612305
12151,0.00021238558838376775,0.010322592403099407
12152,-0.01879315299447626,0.019113650545477867
12153,0.01570119708776474,0.03825707174837589
12154,-0.024069443345069885,0.023816950619220734
12155,-0.05996462202165276,0.04574454575777054
12156,-0.061458297073841095,0.07101047039031982
12157,-3.9338647184195e-06,0.0004751684546135948
12158,-0.8389619588851929,-0.8552790880203247
12159,-0.005960620997939259,0.02702450379729271
12160,0.36396321654319763,0.21523287892341614
12161,-1.4911663234233856,-0.75887131690979
12162,-0.05021859612315893,0.035492658615112305
12163,-0.00025839812951744534,0.007076476933434606
12164,0.035075047984719276,0.02552357129752636
12165,0.06982667930424213,0.14358381368219852
12166,-6.520389825105667,-3.7707700729370117
12167,-0.22600235417485237,0.03851819038391113
12168,0.9158121347427368,0.1280362606048584
12169,-1.232874107779935,0.07656240463256836
12170,-0.16867531836032867,0.5318472981452942
12171,-1.5443951487541199,-0.9486038684844971
12172,0.15119969844818115,-0.07846248149871826
12173,-0.3648304343223572,-0.03197765350341797
12174,-3.0842294692993164,-2.493145227432251
12175,0.2195364534854889,0.6140390932559967
12176,0.2913408577442169,0.5362577140331268
12177,-0.0700708432123065,0.08671904355287552
12178,-4.837907254695892,-3.4761877059936523
12179,-1.7869576197117567,-1.3681156933307648
12180,0.30504080653190613,0.7853806912899017
12181,0.7467681765556335,0.7868066430091858
12182,-0.38666571490466595,0.17515164613723755
12183,-0.043618300900561735,-0.017198912799358368
12184,-0.015156829176703468,0.0005543474107980728
12185,0.026334696187404916,0.04727824285509996
12186,-0.02158569172024727,0.08768469840288162
12187,0.2829280458390713,0.19628668949007988
12188,-6.6302610039711,-5.342309474945068
12189,-0.7163139581680298,0.2920873761177063
12190,-0.2032017894089222,1.8549949675798416
12191,-0.037505703046917915,0.04569707065820694
12192,-5.916334629058838,-4.062306880950928
12193,0.00010083404049510136,0.006522497649712022
12194,-1.4635628908872604,-0.9654388427734375
12195,-4.111636757850647,-3.1104705333709717
12196,-0.1313895881175995,-0.1815441995859146
12197,0.0340141486376524,0.18570557050406933
12198,0.0686170794069767,0.11473000422120094
12199,1.7563752345740795,0.3075083903968334
12200,-4.668763622641563,-1.7972874641418457
12201,-1.952798843383789,-2.533361792564392
12202,-7.976428605616093e-06,0.024926318670623004
12203,0.0032218769192695618,0.05431763082742691
12204,-0.014438397251069546,0.04169680178165436
12205,0.0046610928839072585,0.04303259577136487
12206,0.10032609105110168,0.8794473111629486
12207,-2.4923817217350006,-1.965391218662262
12208,-0.006431866553612053,0.012055054772645235
12209,-1.688742235302925,-0.9826507568359375
12210,-0.16007844638079405,0.07084761559963226
12211,-0.009843062609434128,0.20836298540234566
12212,-2.1098610886838287e-05,0.001001254713628441
12213,-0.24211930949240923,-0.06863994896411896
12214,0.004679127596318722,0.04936994751915336
12215,-0.7643867433071136,0.6785467863082886
12216,0.009637385606765747,0.4501029849052429
12217,0.13907575607299805,0.08438479900360107
12218,-0.03801783733069897,0.11855460330843925
12219,-0.017877119593322277,0.05756307393312454
12220,-2.3427059054374695,-1.8101364374160767
12221,-0.01438015048915986,0.02348221465945244
12222,-0.00468764454126358,0.1554880551993847
12223,0.0003506055218167603,0.006114010262535885
12224,-0.045186519622802734,-1.271198034286499
12225,-0.00391759630292654,0.011139188893139362
12226,0.0003818678087554872,0.002961373538710177
12227,-0.001056380569934845,0.2476702816784382
12228,-0.002040053717792034,0.03713967092335224
12229,-0.9968657344579697,-0.26503729820251465
12230,-5.575308561325073,-3.380051612854004
12231,0.0352640924975276,0.09609031956642866
12232,1.242887966800481,0.2754889954812825
12233,-0.5058880373835564,-0.41737471520900726
12234,-0.6291280835866928,0.10409355163574219
12235,0.0020648359786719084,0.011588492197915912
12236,0.0005331917855073698,0.006643366657954175
12237,-0.0004815114662051201,0.06456425739452243
12238,-0.2188686542212963,0.08246439695358276
12239,0.023320068372413516,0.02055037277750671
12240,-1.2179087400436401,-0.9916727542877197
12241,-0.001728673989418894,0.02449153200723231
12242,0.16008323896676302,0.19435461331158876
12243,0.47348787542432547,0.13102935906499624
12244,-0.029470365814631805,-0.012688033282756805
12245,-0.0026023350656032562,0.10544889932498336
12246,0.5461194179952145,0.3934931717813015
12247,-0.006793895736336708,0.2342593800276518
12248,-1.9363382393494248,-1.0546455383300781
12249,0.049360480974428356,0.09275917417835444
12250,-0.04074821434915066,0.09031514823436737
12251,-1.6937003210186958,-0.9937713742256165
12252,-4.178544133901596,-2.761054039001465
12253,-1.045347422361374,-0.9094007015228271
12254,-0.0013934780145063996,0.0018729022704064846
12255,0.2442837357521057,0.9553816020488739
12256,-4.267646290361881,-2.2803497314453125
12257,0.0012627625837922096,0.0606387285515666
12258,-3.3983491361141205,-2.4376561641693115
12259,0.051621506921947,0.0437312638387084
12260,0.0476010637357831,0.10645689535886049
12261,0.10847125947475433,0.17178364098072052
12262,-0.047705454751849174,0.08631131425499916
12263,-0.39717385172843933,0.15323114395141602
12264,0.0005391258491727058,0.009760061137058074
12265,-0.033616586588323116,0.0008126236498355865
12266,-5.4443420842289925,-3.4824137687683105
12267,-0.8138103485107422,-2.2464587688446045
12268,-1.8782880306243896,-1.0563228130340576
12269,-1.447898581624031,-0.9318241477012634
12270,-0.2984151095151901,-0.025405019521713257
12271,-0.09630583226680756,-0.11374163627624512
12272,-0.22435526177287102,0.2814141809940338
12273,0.17105533182621002,0.5482914298772812
12274,0.18422338739037514,0.11778124049305916
12275,0.05804353952407837,0.07166467607021332
12276,0.06966193107655272,0.019714835041668266
12277,0.3641325682401657,0.5171664208173752
12278,-0.05393537878990173,0.22248226404190063
12279,-0.8042618930339813,-0.09652912616729736
12280,0.0016597702633589506,0.03792929230257869
12281,0.0673322663642466,0.1158012063242495
12282,-0.7957783788442612,-0.30010998249053955
12283,-2.3937307596206665,-2.273430347442627
12284,-0.16551081091165543,0.16902172565460205
12285,-0.18880898132920265,-0.003725960850715637
12286,-0.06352248974144459,0.17098839581012726
12287,0.009555787924909964,0.006802181393140927
12288,-2.389467041939497,-2.1183939576148987
12289,9.202527888874101e-05,0.0008058871027856185
12290,0.264284860342741,0.2714225761592388
12291,0.11586719378829002,0.1690683327615261
12292,-2.4409929225221276,-2.170598030090332
12293,0.05829820595681667,0.09917203895747662
12294,-0.07646731659770012,0.45179491490125656
12295,0.001696835272014141,0.028944252524524927
12296,-0.5101261425152188,-0.39433396607637405
12297,-0.4769211784005165,0.10085701942443848
12298,-0.04335673153400421,-0.10530004650354385
12299,-2.415537254884839,-2.2271691262722015
12300,-0.7405424527823925,-0.5044754147529602
12301,0.20385348796844482,0.34724074602127075
12302,-0.15860793087631464,-0.01547829806804657
12303,-0.0007872240385040641,0.04010392550844699
12304,-1.0393581874668598,-0.7462325394153595
12305,0.003421965171582997,0.005199863691814244
12306,-0.23615414754021913,-0.09822425246238708
12307,0.00508737051859498,0.00986500782892108
12308,-3.5031913071870804,-2.8770094513893127
12309,2.3984350264072418e-05,0.017643329687416553
12310,-3.813154762610793e-06,0.042364133754745126
12311,-0.019279273226857185,0.17469170689582825
12312,-0.4913465827703476,0.2930445671081543
12313,-0.012826966121792793,0.21292420849204063
12314,0.001756019988533808,0.016423673001554562
12315,-0.0009127692392212339,0.016066204058006406
12316,-1.5577404499053955,-1.4202852249145508
12317,0.000483821211673785,0.01780244900874095
12318,-0.9095651432871819,-0.47894954681396484
12319,-0.001770128437783569,0.005171533208340406
12320,-1.2732996940612793,-1.2466365098953247
12321,-0.134874165058136,0.9831109642982483
12322,-2.060757875442505,-0.8226397037506104
12323,-0.1737709902226925,0.010879933834075928
12324,0.003028373117558658,0.01703913079109043
12325,-0.0007241470739245415,0.004697950789704919
12326,-0.010588040575385094,0.21453184261918068
12327,-0.008859038352966309,0.01216929405927658
12328,-0.05843942612409592,0.2724757567048073
12329,-0.04353838072165672,-0.03894317988306284
12330,-2.2029441595077515,-1.4193323850631714
12331,-0.27800680696964264,0.0380900502204895
12332,-0.002954312600195408,0.27149929478764534
12333,-0.04963831230998039,0.020204827189445496
12334,-0.15125036239624023,-0.2707003355026245
12335,-0.018744293018244207,0.07877587713301182
12336,-0.00025590183213353157,0.013452554936520755
12337,-0.861208938062191,-0.30416762828826904
12338,0.003457784390775487,0.0062772393866907805
12339,0.701966404914856,0.763380765914917
12340,1.0108293234370649,0.25080927601084113
12341,-3.8763603568077087,-2.6002142429351807
12342,0.19330182671546936,0.4270743429660797
12343,-1.1042588299023919,-0.8220762014389038
12344,-0.9118756405077875,-0.8421509191393852
12345,-0.9812757037580013,-0.24737286567687988
12346,-0.05194715008838102,0.0381084606051445
12347,-1.3188413139432669,-0.5410927534103394
12348,-0.35012203454971313,0.3128396272659302
12349,-0.34048961102962494,0.21243321895599365
12350,-0.5264184791594744,-0.41003113985061646
12351,-0.0080665391869843,0.016573557630181313
12352,0.0004232191749906633,0.003997162017185474
12353,-2.84639909863472,-2.4809257984161377
12354,0.0003341906958667096,0.002781317827611929
12355,0.01019849011208862,0.11442759761121124
12356,-0.34315415658056736,0.1898927390575409
12357,0.028047680854797363,0.4298127293586731
12358,-3.9337581396102905,-2.128681182861328
12359,-0.013033234048634768,0.0060823168605566025
12360,0.005045194178819656,0.09751038439571857
12361,-0.6349606513977051,-0.26982414722442627
12362,-0.023500189185142517,0.1834167093038559
12363,-1.0917574769700877,-0.8964648246765137
12364,-5.486165307462215,-3.275984525680542
12365,0.00011693701571857673,0.0037767852268189017
12366,-0.46784378215670586,-0.13318783044815063
12367,-1.5645170211791992,-1.6095612049102783
12368,-0.22541626542806625,0.14624059200286865
12369,0.0037989828997524455,0.0030066627805354074
12370,-0.057834625244140625,-0.8169565796852112
12371,-0.9052165150642395,-0.08183586597442627
12372,0.13908645138144493,0.12415650114417076
12373,0.0017357608339807484,0.011303689683700213
12374,-5.358382552862167,-2.9052510261535645
12375,-0.037676184438169,0.04013374447822571
12376,0.11574869602918625,0.32533421367406845
12377,0.05089468415826559,0.067201710306108
12378,-0.0018941836224257713,0.004839714732952416
12379,0.0005139033310115337,0.019019529223442078
12380,-0.00013564989967562724,0.004157588875386864
12381,-0.2148229405283928,0.3426290303468704
12382,0.1381304282695055,0.14748008735477924
12383,-0.00015693565364927053,0.0640336504438892
12384,-0.232736780308187,0.046266719698905945
12385,-0.1732271146029234,0.2715427726507187
12386,0.0004464579978957772,0.009906905819661915
12387,-1.1198779487167485,-1.0407890006899834
12388,-3.6655237674713135,-1.746781826019287
12389,-1.184614211320877,-1.0226259231567383
12390,-3.1483932584524155,-2.391361713409424
12391,-1.2538738250732422,-0.6783297061920166
12392,9.775078979146201e-06,0.0020083203044123366
12393,-0.04538164846599102,0.026139043271541595
12394,-0.625575146637857,-0.38810691237449646
12395,-4.336212247610092,-3.044571042060852
12396,-6.635877907276154,-4.033928155899048
12397,0.005469764699228108,0.020957133383490145
12398,0.0015843908331589773,0.02219525545660872
12399,1.7776508331298828,-0.23935389518737793
12400,-0.04653864726424217,0.26048489660024643
12401,-2.8321857005357742,-1.875136137008667
12402,0.0,0.00040236959466710687
12403,-0.6354851815849543,-0.3538963496685028
12404,-0.6732599511742592,-0.22123318910598755
12405,-2.2812490463256836,-1.3566231727600098
12406,-0.19355421513319016,-0.17189937084913254
12407,-0.6909761428833008,-0.7033390402793884
12408,0.33017682656645775,0.22319388017058372
12409,-2.4217071533203125,-1.5970180034637451
12410,0.00022129493299871683,0.014076228166231886
12411,-2.3510153889656067,-1.6710697412490845
12412,-5.697976939700311e-05,0.0006671845985692926
12413,-2.9802268386447395e-06,0.0001184866177936783
12414,-0.4454028010368347,-0.1548858880996704
12415,-2.593045875430107,-1.4481194019317627
12416,0.00019732420332729816,0.01151436346117407
12417,0.007547402463387698,0.020249667286407202
12418,-0.11923475563526154,0.29718515276908875
12419,-5.724275767803192,-3.91996431350708
12420,0.003963848575949669,0.06064976938068867
12421,-0.0009306311258114874,0.01470979384612292
12422,-0.10098306834697723,0.25279179215431213
12423,-1.2251544892787933,-0.23202276229858398
12424,-0.046196214854717255,0.06000018119812012
12425,-9.582076745573431e-05,0.016022063908167183
12426,-0.0007420014590024948,0.010079141007736325
12427,-0.31204180233180523,-0.2730317711830139
12428,0.32698094844818115,0.23930954933166504
12429,-6.245897829532623,-4.895751357078552
12430,-6.686904549598694,-4.309455633163452
12431,-3.779520034790039,-2.021188497543335
12432,-1.569169044494629,-1.2831342220306396
12433,-0.005897536873817444,0.027957772836089134
12434,-6.700777649879456,-4.776036739349365
12435,-0.0708271786570549,0.8006990030407906
12436,-0.8874152153730392,-0.15428292751312256
12437,-1.15630027721636e-05,0.0009142458220594563
12438,-0.06576971709728241,0.2846565842628479
12439,0.3642863482236862,0.27424396574497223
12440,-0.6475442238152027,-0.1965460181236267
12441,-1.2242010235786438,-0.3976325988769531
12442,-0.6911211684346199,-0.13116556406021118
12443,-5.41336989402771,-2.65676212310791
12444,-2.3125332518247887e-05,0.0011282003179076128
12445,-0.0014568665069418785,0.02229484124109149
12446,-0.11788556817919016,0.09333226084709167
12447,-0.837695837020874,-0.9667180180549622
12448,0.08137110620737076,0.005404971539974213
12449,-0.006211149971932173,0.020381522364914417
12450,-0.6552210785448551,0.870858907699585
12451,-1.1309624537825584,-0.8295705616474152
12452,0.003080878930632025,0.07129180856281891
12453,-0.0010433712741360068,0.010716466815210879
12454,0.010932392673566937,0.052992013515904546
12455,-0.09897879557684064,-0.06318337842822075
12456,-6.034619152545929,-4.060419082641602
12457,-0.0015461004441021942,0.006728081032633781
12458,-0.0089240711677121,0.008312562480568886
12459,-0.0001796203141566366,0.011474821279989555
12460,-0.6247332096099854,-0.1728629469871521
12461,0.005453719757497311,0.023583402391523123
12462,-5.437779545783997,-2.6426682472229004
12463,-8.763838291168213,-4.990744590759277
12464,-1.5428392887115479,-0.014226078987121582
12465,0.003194013756001368,0.044560313603142276
12466,-1.0233427919447422,-0.31757068634033203
12467,-0.00010799536903505214,0.0055004163878038526
12468,0.024712443351745605,1.017913579940796
12469,-0.008654582081362605,0.04069753456860781
12470,-1.8355137892067432,-1.2176645994186401
12471,-0.19025700679048896,-0.05020245909690857
12472,0.2046896368265152,0.4748110920190811
12473,0.0023361695930361748,0.031713143922388554
12474,0.05745180509984493,0.04201250709593296
12475,-0.33301835134625435,-0.043660968542099
12476,0.0037865850899834186,0.012178255507024005
12477,5.960462772236497e-07,3.397406908334233e-05
12478,0.003104574978351593,0.009250984527170658
12479,-0.7367458939552307,0.5767194032669067
12480,-3.0132745504379272,-2.3865994215011597
12481,-0.8626310899853706,0.3056011199951172
12482,-0.9856754541397095,-0.7031170725822449
12483,0.030148616060614586,0.023062394931912422
12484,-6.551138296723366,-4.241883277893066
12485,-0.007163344052969478,0.11626983433961868
12486,-0.11581233516335487,0.4371272176504135
12487,-3.0121874809265137,-2.3736729621887207
12488,0.006313588470220566,0.18039616756141186
12489,-0.09316866472363472,0.17343607544898987
12490,-2.244173288345337,-1.8335075378417969
12491,-0.9879421070218086,0.1268630027770996
12492,-0.8447169661521912,-0.044615745544433594
12493,-0.16450468078255653,0.02558910846710205
12494,-3.9007632732391357,-3.93241548538208
12495,0.1673877239227295,1.1880905628204346
12496,-4.646768689155579,-3.8437907695770264
12497,-0.6116518378257751,-0.06424129009246826
12498,-9.527516901493073,-5.18015718460083
12499,-0.05142936855554581,0.12251852452754974
12500,-0.22022100538015366,0.09043049812316895
12501,-0.8919936046004295,-0.569757729768753
12502,-0.6027324199676514,-0.450964093208313
12503,-1.1908457279205322,-1.695958435535431
12504,-0.0063016884960234165,-0.005506694782525301
12505,0.06925048679113388,0.19886934012174606
12506,-6.683284930884838,-5.2804776430130005
12507,0.16242153942584991,0.538525179028511
12508,-0.012712209485471249,0.238311979919672
12509,-3.1515406370162964,-1.171234130859375
12510,0.11521802470088005,0.16160186752676964
12511,0.09608471766114235,0.3470521606504917
12512,-0.5683194398880005,-0.621200442314148
12513,-5.058129042387009,-4.179029941558838
12514,0.06107497587800026,0.03471371904015541
12515,-3.5870380382984877,-2.2594845294952393
12516,-0.43293628096580505,-0.20231285691261292
12517,-5.577686153352261,-4.328061819076538
12518,-0.0066577373072505,0.01660485565662384
12519,-7.334904454648495,-4.361572742462158
12520,-0.012490596622228622,0.09803985059261322
12521,-0.004882196255493909,0.00770445354282856
12522,0.0303081332531292,0.015846738853724673
12523,-0.20427075028419495,0.3577532172203064
12524,-0.015512186335399747,0.003558538854122162
12525,-2.6898839473724365,-1.8600598573684692
12526,-1.0334793031215668,-0.5799461007118225
12527,-0.5007675811648369,-0.2622549831867218
12528,-0.1283669084077701,-0.06536689400672913
12529,-0.20724277384579182,0.00523887574672699
12530,-0.05334444809705019,0.08937796950340271
12531,0.023938334546983242,0.03827786911278963
12532,-0.013299999991431832,0.07452713884413242
12533,-2.4178041219711304,-0.7098913192749023
12534,-0.2751631736755371,-0.2685699164867401
12535,-0.04865152356796898,-0.03449683077633381
12536,0.19078369438648224,0.4327107220888138
12537,-1.5710712671279907,-0.6141374111175537
12538,-0.0033536150585860014,0.021275870967656374
12539,-0.0010573603212833405,0.11838257312774658
12540,-3.3154387697577477,-1.8093256950378418
12541,-1.640881654806435,-1.4989622384309769
12542,-1.2632367610931396,-0.9661397933959961
12543,0.004573348385747522,0.006199407333042473
12544,0.26157383993268013,0.06258535757660866
12545,-0.030234340578317642,0.059932954609394073
12546,-0.3750586584210396,-0.24592803418636322
12547,-0.06643258687108755,0.03203210234642029
12548,-0.001082412840332836,0.0042897575767710805
12549,-4.551599025726318,-1.5653915405273438
12550,-0.1723618060350418,0.052269890904426575
12551,-0.0198714230209589,0.09571509808301926
12552,-0.0002557704283390194,0.0063259623711928725
12553,-1.5583531856536865,-0.13515019416809082
12554,-0.026985367760062218,0.038069453090429306
12555,-0.7291376329958439,-0.1366850733757019
12556,0.0215529827401042,0.015706793405115604
12557,-0.1318972259759903,-0.04464484751224518
12558,-9.559711907058954e-05,0.01985271240118891
12559,-0.1898418515920639,-0.008278608322143555
12560,-0.03704920411109924,0.2857784330844879
12561,-1.4516780972480774,-0.5467664003372192
12562,-0.23892448842525482,0.22129294276237488
12563,-0.00020358864287572942,0.001662201582803391
12564,-0.8225067853927612,0.2905597686767578
12565,-2.765310525894165,-2.348914861679077
12566,-1.2652547536417842,-0.8681458830833435
12567,-5.087984800338745,-4.447525262832642
12568,-2.7531077414751053,-1.9416909217834473
12569,-0.005524547770619392,0.10097900219261646
12570,-6.644018769264221,-4.568645238876343
12571,0.09141881205141544,0.36669417656958103
12572,-3.2150678634643555,-2.1224594116210938
12573,-0.9081489965319633,-0.7901088148355484
12574,0.3967112749814987,0.01647867262363434
12575,-2.632084012031555,-1.8409978747367859
12576,-0.3334033489227295,0.4489403963088989
12577,-0.34415704011917114,-0.3321716785430908
12578,0.011819172650575638,0.07495202496647835
12579,0.2590506561100483,0.17030905559659004
12580,0.012807808816432953,0.2114289402961731
12581,-4.485824644565582,-2.1165270805358887
12582,-1.3381197564303875,-0.8768681883811951
12583,-0.13928636955097318,0.10492175817489624
12584,-1.6215421259403229,-0.10920083522796631
12585,-0.5752263590693474,-0.29336321353912354
12586,-1.0420948266983032,0.24225258827209473
12587,-0.27320387214422226,0.1528370976448059
12588,-0.3982013678178191,-0.1826535016298294
12589,-0.230112936347723,0.10826456546783447
12590,1.1920928244535389e-07,2.372236667724792e-05
12591,-0.40029269456863403,0.8380252420902252
12592,-0.04746016545686871,0.02677791193127632
12593,0.011150592938065529,0.012515940703451633
12594,-0.017281353939324617,0.11929471977055073
12595,-0.0003793984651565552,0.07045879494398832
12596,-7.1284430077867e-05,0.0009351671251351945
12597,0.0027933078818023205,0.05239754309877753
12598,-0.0133036122424528,0.05392841529101133
12599,-4.781591773033142,-4.284490942955017
12600,-0.019259573600720614,0.009391656145453453
12601,1.3353331685066223,0.668303906917572
12602,-6.059608161449432,-4.732629776000977
12603,-1.1952671706676483,0.3760075569152832
12604,-0.003850286826491356,0.15506944246590137
12605,-0.6599199771881104,-0.6037023663520813
12606,-0.14407500275410712,0.24797695875167847
12607,-0.08644464600365609,-0.056811194866895676
12608,0.012159164994955063,0.1968214400112629
12609,-10.065996646881104,-6.104209899902344
12610,-0.015166115626925603,0.048111192882061005
12611,0.04345961823128164,0.2810112067963928
12612,-2.86297869682312,-1.0647168159484863
12613,-3.0629126466810703,-1.777750015258789
12614,-0.3262496888637543,0.010120093822479248
12615,0.001828675507567823,0.021573432837612927
12616,-6.236080646514893,-5.247679710388184
12617,-0.08246435597538948,0.00454181432723999
12618,0.039686881471425295,0.029741421807557344
12619,-0.2438791070599109,-0.023006021976470947
12620,-3.5077314376831055,-3.696114420890808
12621,-2.9998931884765625,-2.287759780883789
12622,0.10812710970640182,0.16929297894239426
12623,-4.505058825016022,-2.3720669746398926
12624,0.013008770765736699,0.03456468437798321
12625,-0.009571611415594816,0.034540314227342606
12626,-1.068229779601097,-0.3522564768791199
12627,1.2071282863616943,0.3556262254714966
12628,1.0036896876990795,0.22280870005488396
12629,-0.3743530511856079,0.3445304036140442
12630,0.023939957725815475,0.052831865730695426
12631,-0.09653092920780182,-0.07589364051818848
12632,0.011484002228826284,0.008644505869597197
12633,0.25314388424158096,0.2540610805153847
12634,-0.05968175828456879,0.3919016122817993
12635,-0.27051401138305664,-0.2069472074508667
12636,-0.27235913276672363,-0.0563778281211853
12637,-0.08782980404794216,0.0949196144938469
12638,-0.03890428505837917,0.1845976822078228
12639,0.9769207239151001,0.36660856008529663
12640,-0.4202529340982437,-0.3340114653110504
12641,0.21648280322551727,0.11102800071239471
12642,0.019843881018459797,0.07223989721387625
12643,-0.19968819618225098,0.1763674020767212
12644,-0.023625164525583386,0.020347177982330322
12645,-0.04537522420287132,0.12179287150502205
12646,-0.861192524433136,-0.2723371982574463
12647,-0.09188717231154442,-0.07123350352048874
12648,-8.511018574237823,-5.9981770515441895
12649,0.15762226283550262,0.2534407824277878
12650,0.0031247114529833198,0.0894283828092739
12651,0.011848177906358615,0.024749551113927737
12652,-0.010176828131079674,0.10129641741514206
12653,-0.3869340717792511,0.7814096212387085
12654,-0.04070383310317993,0.026266008615493774
12655,-2.7479066848754883,-1.4942655563354492
12656,-1.008055817335844,-0.5864189863204956
12657,0.21648280322551727,0.11102800071239471
12658,-0.04004460945725441,0.1304847151041031
12659,-4.007217586040497,-2.5612528324127197
12660,-0.04591410607099533,0.18039864301681519
12661,0.03562064841389656,0.12346221879124641
12662,-0.0014446403802139685,0.04905114322900772
12663,-0.11394737125374377,-0.005416259169578552
12664,-0.10935964982490987,0.005733177065849304
12665,-0.0016407186049036682,0.03098764200694859
12666,-2.459374785423279,-1.6088143587112427
12667,-8.241808973252773e-05,0.011969293002039194
12668,-0.04131708201020956,-0.01612885482609272
12669,-0.3548231590539217,-0.19832547008991241
12670,-0.7843178361654282,-0.34433794021606445
12671,-0.0005676502623828128,0.015042093931697309
12672,-0.003126375377178192,0.12156032491475344
12673,-0.16965661197900772,-0.031792670488357544
12674,-0.15003773756325245,-0.05154751241207123
12675,-2.495508275926113,-1.2635297775268555
12676,0.08849988877773285,0.28159406781196594
12677,0.257950522005558,0.5060857906937599
12678,0.29639163985848427,0.29923972859978676
12679,-0.2277665724977851,-0.12033885717391968
12680,-0.9792679809033871,-0.2783167362213135
12681,-1.5179071724414825,-1.1048078536987305
12682,-0.001322205804171972,0.006975425756536424
12683,-0.049870312213897705,0.5111271888017654
12684,5.0067583288182504e-06,0.0008877117143128999
12685,-1.591295450925827,-1.056270956993103
12686,-3.5685482025146484,-2.1507787704467773
12687,0.008233690983615816,0.008753773174248636
12688,-6.481147527694702,-4.059410095214844
12689,-0.1372273452579975,0.018170759081840515
12690,-2.7249439284205437,-1.1352262496948242
12691,0.00031203938442558865,0.0025471018338976137
12692,0.07552675902843475,0.3489314615726471
12693,0.007499095052480698,0.10364076867699623
12694,-0.8398513793945312,-0.1326615810394287
12695,0.0002309124101884663,0.009597941185347736
12696,1.9522122144699097,0.25837647914886475
12697,-0.30568167567253113,0.214583158493042
12698,-0.02338325371965766,0.03720353916287422
12699,0.04619525605812669,0.16851059580221772
12700,0.04559927433729172,0.29864541441202164
12701,-0.1723618060350418,0.052269890904426575
12702,-10.19022512435913,-8.20527172088623
12703,-1.184677243232727,-0.8599977493286133
12704,-0.11131800338625908,0.0554228276014328
12705,0.6463298797607422,0.712526798248291
12706,-0.09843755746260285,-0.016935162246227264
12707,-9.170544385910034,-5.352896213531494
12708,-5.4265007972717285,-4.557680606842041
12709,0.2763347625732422,0.3797265291213989
12710,-0.844757217913866,-0.135792076587677
12711,-3.7838102728128433,-1.9528954029083252
12712,-0.044969767332077026,0.6537254750728607
12713,-0.9819057881832123,-0.6661479473114014
12714,-0.34563876688480377,0.12275385856628418
12715,-0.582026207819581,-0.1971997320652008
12716,-0.43082819879055023,0.18049156665802002
12717,0.03518373891711235,0.5155535750091076
12718,0.008483602665364742,0.09781883098185062
12719,-0.0011039982055081055,0.01581332739442587
12720,0.0022878265008330345,0.3078336948528886
12721,-2.2864760160446167,-1.0541419982910156
12722,-3.3996472358703613,-1.7374026775360107
12723,-0.07044770079664886,0.014663264155387878
12724,-2.6049457360059023,-1.4167752265930176
12725,-0.05119568109512329,-0.011624716222286224
12726,-2.348374891880667e-05,0.003068879301281413
12727,-4.417547702789307,-3.567915916442871
12728,0.019019162486074492,0.0267092066060286
12729,0.07819306664168835,0.1126657035201788
12730,1.3182643502950668,0.6871172040700912
12731,-0.1306827636435628,0.04030437767505646
12732,-5.191090106964111,-4.481887340545654
12733,-6.857063055038452,-3.8741254806518555
12734,-0.6099123731255531,0.35843896865844727
12735,0.08853806927800179,0.1302356757223606
12736,-0.00212380824086722,0.005226329900324345
12737,-1.7381687760353088,-1.0798567533493042
12738,-7.419495105743408,-5.627484321594238
12739,-0.14523649588227272,0.008028581738471985
12740,-0.21973488107323647,0.4878370761871338
12741,-4.336212247610092,-3.044571042060852
12742,-2.000673757866025,-1.5013949871063232
12743,0.019489940255880356,0.06901349499821663
12744,-4.630078554153442,-3.7418947219848633
12745,0.0034266221337020397,0.030222910922020674
12746,-0.0007436984797095647,0.03398105868836865
12747,-0.03305903705768287,0.09104325249791145
12748,-0.18914218060672283,-0.05715477466583252
12749,-6.342225074768066,-3.0680346488952637
12750,0.10265206545591354,0.18600363284349442
12751,-0.9069934487342834,-0.26874279975891113
12752,-0.3858398199081421,-0.23808836936950684
12753,-0.01631351886317134,-0.002163119614124298
12754,2.38418529363571e-07,0.00010227632447623591
12755,-0.02979011833667755,0.38280344754457474
12756,-0.0034078657627105713,0.13398826122283936
12757,-0.21937565505504608,0.16965734958648682
12758,-1.6587635278701782,-1.5865683853626251
12759,-0.3613523244857788,-0.027582526206970215
12760,-0.0010805195329339767,0.006834996864199638
12761,-2.0001115798950195,-1.2200922966003418
12762,-0.7880033447872847,-0.08405780792236328
12763,-0.234267920255661,0.37414678931236267
12764,-2.5055902674794197,-1.2572437524795532
12765,-0.06853143312036991,0.5359297469258308
12766,1.6605533361434937,0.15413081645965576
12767,-2.563078999519348,-1.3662023544311523
12768,-0.8454596325755119,-0.33984601497650146
12769,-0.36971449002157897,-0.2311730682849884
12770,-0.17388078570365906,0.24540722370147705
12771,-0.12498415634036064,0.2187902182340622
12772,-0.29331906512379646,-0.15291203558444977
12773,-0.689267486333847,-0.14095759391784668
12774,-0.2830151244997978,-0.07350113987922668
12775,-0.024809304624795914,0.008444786071777344
12776,-0.8952662944793701,0.4804490804672241
12777,-0.0029022819362580776,0.021425850223749876
12778,-0.03219909593462944,0.6057043820619583
12779,-4.744324724015314e-05,0.004434217145899311
12780,-0.3090736889280379,0.08258107304573059
12781,1.3556724786758423,0.7188654541969299
12782,-0.45348458806984127,-0.05517670512199402
12783,-2.572953760623932,-1.5827152729034424
12784,-0.00036481332426774316,0.0036166117060929537
12785,1.095813512802124,0.7325656414031982
12786,-0.0844942070543766,0.15440602600574493
12787,0.1622351366095245,0.24517473159357905
12788,-0.13719147443771362,0.15084588527679443
12789,-0.009669713501352817,0.009618008509278297
12790,-1.0089062917977571,-0.8279820382595062
12791,-0.2126631811261177,-0.018046647310256958
12792,-0.003590499982237816,0.11325179319828749
12793,0.00024825976288411766,0.003856613169773482
12794,-9.655861958890455e-06,0.0013456631995723
12795,-0.5046599060297012,-0.1797838807106018
12796,-8.425358476117253,-5.329113006591797
12797,-0.0966176837682724,-0.09194602072238922
12798,-0.015976352558936924,0.02649211697280407
12799,-0.47020094841718674,-0.3709709197282791
12800,-0.1697040218859911,0.09579223394393921
12801,-0.4112492613494396,0.08450239896774292
12802,-0.3992401100695133,0.005462199449539185
12803,0.0001874588633654639,0.009331813242170028
12804,-0.008649550378322601,0.2796733174473047
12805,0.0009337477385997772,0.010173205868341029
12806,0.030324431601911783,0.08422033721581101
12807,-5.399802923202515,-2.7609260082244873
12808,-0.00033738343336153775,0.005450618249597028
12809,0.21167008578777313,0.09245173633098602
12810,-3.6994187235832214,-2.383615016937256
12811,-0.00011478453961899504,0.002891961281420663
12812,0.37459180504083633,0.07671899348497391
12813,0.007499095052480698,0.10364076867699623
12814,-0.3186234198510647,0.17015475034713745
12815,-0.008482289937091991,0.018494095653295517
12816,-0.8587336838245392,-0.7167946696281433
12817,-0.0778285339474678,-0.0510924831032753
12818,-0.47275382664520293,-0.4088830202817917
12819,-1.6338438361417502,-1.2475187480449677
12820,-4.55906942486763,-1.750737190246582
12821,0.01691928692162037,0.021791212260723114
12822,-0.0975338015705347,0.009026199579238892
12823,0.06592139601707458,0.2824542820453644
12824,0.24239715933799744,0.34909483790397644
12825,-12.374957084655762,-8.631762027740479
12826,0.26905948854982853,0.4134214613586664
12827,-4.814349889755249,-2.404845714569092
12828,0.08213993161916733,0.23713719099760056
12829,-1.0517131835222244,-0.9429726302623749
12830,0.12871545553207397,0.11645916104316711
12831,0.06970122107304633,0.055872958386316895
12832,-0.00788772851228714,0.0744277760386467
12833,-0.00021942377497907728,0.0018717847124207765
12834,-5.891916707158089,-3.8442702293395996
12835,0.01948593044653535,0.06202377052977681
12836,-0.3121723085641861,-0.12295302748680115
12837,-4.887566035449709e-06,0.0005490434273269784
12838,-0.27299898536875844,0.36953315138816833
12839,0.0035386430099606514,0.16189233679324389
12840,-0.0019467473975964822,0.0062992265447974205
12841,0.15566611289978027,0.4663393497467041
12842,-0.5967856237839442,-0.44893673062324524
12843,-4.211879014968872,-2.436353921890259
12844,-0.5286794602870941,0.14253240823745728
12845,-0.07494581956416368,0.04371824860572815
12846,-0.060022031131666154,-0.012214183807373047
12847,0.0010073056910187006,0.011504082242026925
12848,-0.19648662209510803,0.12932801246643066
12849,0.014199583310983144,0.010029833283624612
12850,-0.01748918811790645,0.01204017736017704
12851,1.7745850086212158,0.9572889804840088
12852,-0.05047396011650562,0.06920794770121574
12853,0.029702063649892807,0.14071936532855034
12854,5.245180091151269e-06,0.0007499006501348049
12855,-1.7309246063232422,-0.4590446949005127
12856,-0.0006070489907870069,0.0043365644523873925
12857,-1.5489873886108398,-0.6091160774230957
12858,-6.059023439884186,-4.059813737869263
12859,-2.898068130016327,-2.0179803371429443
12860,-1.6653847396373749,-0.946487307548523
12861,-0.0001076399234989367,0.002528527067624964
12862,-0.0010916965402429923,0.014209441607818007
12863,0.1243985032197088,0.15685971430502832
12864,-0.005953645653789863,0.07175060082226992
12865,0.013441555434837937,0.024948705220595002
12866,-0.3187220096588135,0.3522099256515503
12867,-1.0739325284957886,-0.0655289888381958
12868,-10.68455982208252,-7.2463507652282715
12869,-0.44972020015120506,-0.18962308764457703
12870,-8.522846817970276,-5.635688781738281
12871,0.003351169638335705,0.1340069742873311
12872,0.6928515434265137,0.03959774971008301
12873,-4.521377116441727,-2.554539203643799
12874,-0.008023305097594857,0.07074558734893799
12875,-0.009652674198150635,0.17663374543190002
12876,-0.00020653488172683865,0.031032816477818415
12877,-0.042077068239450455,0.14696893841028214
12878,-2.3890445679426193,-1.9361332654953003
12879,-0.00033031823113560677,0.03620885591953993
12880,-0.1055397130548954,0.03692597895860672
12881,-5.534768283367157,-3.3497190475463867
12882,-0.868240475654602,-0.009796500205993652
12883,-0.15816989610902965,-0.09389815479516983
12884,-5.350306898355484,-4.117518663406372
12885,-2.041747212409973,-1.4793317317962646
12886,-2.0635337829589844,-2.3573423624038696
12887,-0.002075660857371986,0.03931811498478055
12888,-0.0328415734693408,0.007461853325366974
12889,-1.0767338378354907,-0.8398269712924957
12890,-0.004233945161104202,0.1985163502395153
12891,-1.1613769084215164,0.20159852504730225
12892,-0.2550962120294571,-0.03282281756401062
12893,2.014589699683711e-05,0.0024727646705287043
12894,-4.166011691093445,-3.024221897125244
12895,-0.0006277510256040841,0.011888074513990432
12896,-0.0807255130057456,0.04902920871973038
12897,-0.7334291934967041,-0.11363279819488525
12898,-0.0011923358542844653,0.008755839196965098
12899,0.9765587151050568,0.90737584233284
12900,-6.142200529575348,-4.189226388931274
12901,-1.3908327221870422,-0.5419111251831055
12902,-2.240964412689209,-1.6357743740081787
12903,-5.922998785972595,-3.9399609565734863
12904,-0.3133644759654999,-0.12349176406860352
12905,-4.994397022528574e-05,0.0017276690778089687
12906,-0.2516404576599598,-0.043731555342674255
12907,-6.812361419200897,-4.556579828262329
12908,-0.086520005017519,-0.07087132334709167
12909,-5.088882565498352,-3.5696122646331787
12910,-1.2265634834766388,-0.9624254703521729
12911,-0.015877987956628203,0.06342647410929203
12912,0.2882302887737751,0.482422549277544
12913,-0.18034648895263672,0.1402490735054016
12914,-1.3947361594546237e-05,0.001847913383244304
12915,-0.29144468158483505,0.08559033274650574
12916,-0.052295975387096405,0.054325222969055176
12917,1.7877653590403497e-05,0.0016222264530370012
12918,0.00016914229854592122,0.000845187376398826
12919,-0.8585900068283081,-0.20242834091186523
12920,-2.564124435186386,-1.9271701574325562
12921,-0.6760456562478794,-0.6338268220424652
12922,-0.6466724276542664,-0.23158866167068481
12923,-0.02580554410815239,0.22448428720235825
12924,-1.1484863758087158,-0.13584446907043457
12925,-1.1099587082862854,-0.47490572929382324
12926,0.006726980209350586,0.3168363943696022
12927,0.41523122787475586,-2.1704015731811523
12928,-1.7466886043548584,-0.9356496334075928
12929,0.0010491078719496727,0.011315826326608658
12930,0.009438985725864768,0.05973356286995113
12931,-1.70936980843544,-0.8372695446014404
12932,-0.00012849873473896878,0.002729732819716446
12933,-1.028375219553709,-0.7130627036094666
12934,-0.00013063393998891115,0.009297371259890497
12935,-5.3994424641132355,-4.804279148578644
12936,-0.26260892301797867,-0.005975514650344849
12937,0.0002900332328863442,0.004949519818183035
12938,-0.8303632438182831,1.173145055770874
12939,-0.09926917823031545,0.428454264998436
12940,0.003308987448690459,0.020767805370269343
12941,-0.0018440717831254005,0.027478042989969254
12942,-0.16062116902321577,-0.09788525104522705
12943,-0.05476588662713766,0.022658400237560272
12944,-3.6502149030566216,-2.6211330890655518
12945,-0.0016245372062257957,0.0026800299528986216
12946,-0.6787648852914572,-0.5649289786815643
12947,-8.319492917507887e-05,0.01073395405546762
12948,-0.9034286737442017,-0.0018345117568969727
12949,-0.2144165188074112,0.3138670325279236
12950,0.04592997580766678,0.2281418889760971
12951,0.1405055085197091,0.1070977607741952
12952,0.02761903405189514,0.1998922973871231
12953,-0.05162200052291155,0.14608512818813324
12954,-2.6139049530029297,-2.1267404556274414
12955,0.01900835451669991,0.22151136514730752
12956,-1.994598241057247,-1.8929946348071098
12957,0.0011902987680514343,0.01058501244551735
12958,-2.630405902862549,-1.1474249362945557
12959,0.004768374841660261,0.020186191890388727
12960,-0.041832003742456436,0.22010772675275803
12961,0.0030310751171782613,0.023124971543438733
12962,-4.420640677213669,-2.664393186569214
12963,-0.12105275690555573,0.16491805016994476
12964,-0.03167233141721226,0.062023092061281204
12965,-1.3695322275161743,-0.9139975905418396
12966,0.9718231856822968,0.5461834371089935
12967,-0.4263019263744354,0.2239794135093689
12968,-0.0011763796210289001,0.09852924197912216
12969,-1.0741062313318253,-0.8731963038444519
12970,-0.09695100784301758,0.6220511049032211
12971,0.027524739503860474,0.06735926494002342
12972,-1.2397646514727967e-05,0.0004516940189205343
12973,-0.8942172732204199,-0.32250362634658813
12974,-2.293104635551572,-1.5362337231636047
12975,-0.003028733655810356,0.1096177059225738
12976,0.02726900205016136,0.08516160771250725
12977,0.1815434917807579,0.3800205811858177
12978,-6.691406071186066,-4.511491298675537
12979,-0.5633174180984497,-0.5796180963516235
12980,0.1416282057762146,0.23545756936073303
12981,-0.18990695662796497,-0.003675997257232666
12982,-3.400836936198175,-3.013963997364044
12983,-0.0024579447926953435,0.012919237837195396
12984,-7.40260259135539e-05,0.0005547227701754309
12985,0.0004028087423648685,0.0035397546889726073
12986,-1.7189305499196053,-1.478716790676117
12987,-0.048716820776462555,0.14501900225877762
12988,-5.049924746155739,-2.9793694019317627
12989,-2.4596127197146416,-1.181861162185669
12990,0.00014041555004951078,0.002549319311583531
12991,-0.08578898943960667,0.01986958086490631
12992,1.423980848863721,0.48644001968204975
12993,-0.023062944412231445,0.2237708568572998
12994,2.230165481567383,1.4617195129394531
12995,-0.018456488847732544,0.012307105585932732
12996,-0.3510075807571411,0.4167044162750244
12997,-2.2864760160446167,-1.0541419982910156
12998,-1.179552597925067,-1.0063137859106064
12999,0.0,3.0040289857424796e-05
13000,-0.03198670328129083,0.036552414298057556
13001,-0.0012461822479963303,0.05840629432350397
13002,-0.0005070834522484802,0.003390427154954523
13003,-0.0012044596951454878,0.08762642042711377
13004,0.00025563275266904384,0.009444559153052978
13005,-6.466589242219925,-3.9236812591552734
13006,0.0258982814848423,0.08085053786635399
13007,-0.5247918516397476,0.015577256679534912
13008,-0.20809657871723175,-0.04995422065258026
13009,-1.453323282301426,-0.9508304595947266
13010,-3.857487201690674,-4.156189322471619
13011,-0.36819691956043243,0.0425376296043396
13012,-0.5086444467306137,0.0810123085975647
13013,0.021637629717588425,0.06059060990810394
13014,-0.2146508414298296,-0.04181988537311554
13015,-1.478182196024136e-05,0.0006152782734716311
13016,0.002762270283710677,0.01004422840924235
13017,-0.0018471890143700875,0.006823671865276992
13018,-11.041965536773205,-7.60102105140686
13019,0.628245621919632,0.744384378194809
13020,-4.129449367523193,-3.766350269317627
13021,0.004525323864072561,0.02075070282444358
13022,0.00622337544336915,0.034737763460725546
13023,0.16685525886714458,0.22102382592856884
13024,-0.9414103236049414,-0.5007110238075256
13025,-0.33306528627872467,-0.19504888355731964
13026,-0.4004964530467987,0.12045013904571533
13027,-0.34338153898715973,-0.28882715106010437
13028,-1.6223897337913513,-0.8917331695556641
13029,-5.124278128147125,-3.2054967880249023
13030,-1.3650716077536345,-0.9468275904655457
13031,-0.0004607485607266426,0.035589318722486496
13032,-0.7277598083019257,0.36762678623199463
13033,0.701468039304018,0.21749075129628181
13034,-0.15458685159683228,-0.3989611864089966
13035,0.3335164673626423,0.12225276604294777
13036,-5.932833939790726,-3.9519481658935547
13037,-4.216879606246948,-2.80269193649292
13038,-1.1238611437147483,-1.084728579968214
13039,0.038870188407599926,0.17257144954055548
13040,-0.7317781746387482,-0.07357966899871826
13041,-1.905185256153345,-1.5430843532085419
13042,0.024691006168723106,0.22722532972693443
13043,-0.17850196361541748,0.03753244876861572
13044,-0.006233918946236372,0.06248898431658745
13045,-0.09942053817212582,-0.05210517719388008
13046,0.2146707996726036,0.1816389188170433
13047,-1.3066020607948303,0.40009546279907227
13048,-0.196454755961895,-0.13270948827266693
13049,-2.0715975165367126,-0.7211756706237793
13050,-0.000304117682389915,0.008414515992626548
13051,0.007768891751766205,0.3865089938044548
13052,-0.65912383235991,-0.44472868740558624
13053,0.12949837744235992,0.08796896040439606
13054,0.021720970049500465,0.11005637422204018
13055,0.004136353789363056,0.03185194177785888
13056,3.81468828436482e-06,0.00030643999355106644
13057,0.0006023829337209463,0.009094849694520235
13058,0.015072427224367857,0.0875145005993545
13059,1.2071282863616943,0.3556262254714966
13060,-0.16016734577715397,0.03265395760536194
13061,2.825212845891656e-05,0.0003742461592537438
13062,-0.9426736757159233,-0.7540461868047714
13063,-1.3788138031959534,-0.9597266912460327
13064,0.01706654392182827,0.0520401019603014
13065,-1.9525649547576904,-0.4198063611984253
13066,-0.13651044247671962,-0.093486487865448
13067,-0.005675521038938314,0.10321811260655522
13068,-0.0001370373065583408,0.03147183413966559
13069,-0.0017018911894410849,0.05548340920358896
13070,-0.31204180233180523,-0.2730317711830139
13071,0.03993495856411755,0.0606393285561353
13072,-0.030201628804206848,0.02593640610575676
13073,-1.0374087318778038,0.23743391036987305
13074,0.023971778340637684,0.03380883391946554
13075,-10.497855186462402,-6.868393421173096
13076,-2.288696850882843e-05,0.00354044976120349
13077,-2.4361052215099335,-1.5396592617034912
13078,-0.3111116886138916,0.17461133003234863
13079,-12.045719623565674,-7.334329605102539
13080,-0.19420749321579933,0.10073848068714142
13081,-0.007458393054548651,0.03183071967214346
13082,0.2549270689487457,0.38749656081199646
13083,0.04041298758238554,0.047792824916541576
13084,-6.776171784847975,-4.732527017593384
13085,-0.7306651424150914,-0.6366134658455849
13086,0.5070181339979172,0.3378986567258835
13087,0.4183647632598877,0.8588210344314575
13088,-0.06960104405879974,0.19275522977113724
13089,0.018096081563271582,0.03125216590706259
13090,-0.12023292109370232,0.33327239751815796
13091,-3.0560572147369385,-3.7194409370422363
13092,-0.0001120498700402095,0.0013565947374445386
13093,-0.23120307549834251,0.2706392705440521
13094,0.19456518441438675,0.509696252644062
13095,-3.3621654510498047,-2.9397644996643066
13096,-0.3792203813791275,-0.034097909927368164
13097,-0.6197201311588287,0.1169043779373169
13098,-0.0005709464312531054,0.0063202762976288795
13099,0.14824359118938446,0.4235864728689194
13100,-1.0847492376342416e-05,0.002133831807441311
13101,-7.171033799648285,-5.514120578765869
13102,-0.015364319086074829,0.10168129950761795
13103,-0.017907552421092987,0.339618943631649
13104,-0.05915134400129318,0.06957855820655823
13105,-4.5805546045303345,-3.6354455947875977
13106,0.001314014705712907,0.009847922643530183
13107,-0.19044926390051842,-0.07832492887973785
13108,-3.5195798873901367,-1.90165376663208
13109,-3.681368261575699,-1.9255963563919067
13110,-0.0017476203070145857,0.003430604934692383
13111,0.11728690285235643,0.0775882201269269
13112,0.0,0.0003575639275368303
13113,-0.05445372359827161,0.0056116096675395966
13114,0.0031660283812016132,0.002992282471495855
13115,-0.28936491534113884,0.07077762484550476
13116,0.23378193378448486,0.3375610411167145
13117,-3.1882684603333473,-2.506708860397339
13118,-0.030272490344941616,0.028253328055143356
13119,0.001848113228334114,0.0032946360006462783
13120,-1.070272703655064,-0.9397920221090317
13121,-3.895505890250206,-1.872209072113037
13122,0.04677185881882906,0.21475064475089312
13123,-0.534225344657898,0.1159672737121582
13124,-0.9674689695239067,-0.48013103008270264
13125,-0.046603865921497345,0.39028024673461914
13126,-0.08500001579523087,0.15870647132396698
13127,-0.02186623215675354,0.008365768939256668
13128,-0.04148929566144943,0.19121748208999634
13129,-0.06115138530731201,0.11149679124355316
13130,0.03862621448934078,0.11655199341475964
13131,-2.6718804836273193,-2.179856300354004
13132,-0.05547208897769451,0.1745709404349327
13133,0.36048413813114166,1.0425445884466171
13134,0.3273634910583496,-0.3687441349029541
13135,-0.012906108051538467,0.289269283413887
13136,7.152555099310121e-07,8.463501580990851e-05
13137,-0.0025459621101617813,0.04612481966614723
13138,-0.08075409475713968,-0.019035451114177704
13139,-5.385513544082642,-3.2391157150268555
13140,-5.84110057388898e-06,0.0034847433817049023
13141,0.009115029126405716,0.12025075033307076
13142,-3.515151023864746,-2.060993194580078
13143,-2.421022951602936,-1.0215961933135986
13144,-0.17957433219999075,0.13309085369110107
13145,-6.812361419200897,-4.556579828262329
13146,-4.86484432220459,-3.6871417760849
13147,0.49745655059814453,0.006063699722290039
13148,0.4959055781364441,0.14613234996795654
13149,-0.010378196428064257,0.00838445220142603
13150,-0.002368300687521696,0.004263582173734903
13151,4.6132595343806315e-05,0.0028583437933775713
13152,-0.9629011303186417,-0.6217678785324097
13153,-1.0622373819351196,-0.41416412591934204
13154,-2.52710685133934,-1.8061494827270508
13155,-0.41113337874412537,-0.3010491132736206
13156,-0.3618394508957863,-0.13986468315124512
13157,-0.010274925145495217,0.02076644916087389
13158,0.11316101998090744,0.6226639077067375
13159,0.015070129418745637,0.05553053901530802
13160,-0.006559562869369984,0.04227323457598686
13161,-0.0006395748350769281,0.03189880633726716
13162,-0.03507780411746353,-0.01890944503247738
13163,-2.7813149485737085,-2.3391340374946594
13164,0.02900689048692584,0.05461434228345752
13165,-0.09242175528197549,-0.03468058630824089
13166,-0.03736567497253418,0.20914730429649353
13167,-0.19325315952301025,-0.49764227867126465
13168,0.000779544614488259,0.0072863025416154414
13169,-3.305054187774658,-1.6359868049621582
13170,0.0021727210842072964,0.013487132731825113
13171,-4.851252347230911,-4.2508931159973145
13172,-1.5230617374181747,0.36345696449279785
13173,-0.010651025921106339,0.002281966619193554
13174,-0.05676915356889367,0.08773279935121536
13175,-0.012603718787431717,0.1321633979678154
13176,1.1256871223449707,0.7281520366668701
13177,0.14575552940368652,-0.7687487602233887
13178,-0.756403480656445,-0.08266490697860718
13179,-0.7499558925628662,-0.6807479858398438
13180,-10.016815185546875,-5.8238525390625
13181,0.00033847148006316274,0.0030150314123602584
13182,0.014363352209329605,0.062964778393507
13183,-0.3225977420806885,-0.19774550199508667
13184,-0.02925318479537964,0.07173651456832886
13185,-0.5500957928597927,0.2714300751686096
13186,-0.5567613840103149,-0.18291640281677246
13187,-0.025366708752699196,0.014997517690062523
13188,-1.802181176841259,-1.554994374513626
13189,-0.2635069414973259,-0.06697413325309753
13190,-0.4606376010851818,-0.368159756064415
13191,-2.5938711911439896,-2.1272347569465637
13192,-0.002537941560149193,0.17159830033779144
13193,-0.7991118114441633,-0.4617985188961029
13194,-1.7242922335863113,-1.13129061460495
13195,0.02432187646627426,0.1674712859094143
13196,0.02952303783968091,0.02812390821054578
13197,-0.0006519556045532227,0.7251478433609009
13198,0.19892658293247223,0.9722675532102585
13199,-0.39135537296533585,-0.3263391852378845
13200,9.655122994445264e-06,0.0014874573753331788
13201,-0.389023594558239,0.13138484954833984
13202,-1.5478789806365967,-0.9918007850646973
13203,-0.04525422118604183,0.09110632538795471
13204,-0.6116518378257751,-0.06424129009246826
13205,0.16439219936728477,0.2512884549796581
13206,-0.3153953552246094,-0.3219432681798935
13207,2.969521075487137,1.0519123375415802
13208,-0.06377861276268959,0.27098702639341354
13209,-5.9634281396865845,-3.416429281234741
13210,-0.0005332932123565115,0.005276936164591461
13211,0.0008874060440575704,0.0013129575381753966
13212,-2.8173760771751404,-1.885060429573059
13213,0.030483431182801723,0.2148001817986369
13214,-0.01858274801634252,0.05467860773205757
13215,-0.19942962191998959,-0.0702461302280426
13216,-0.3901501973159611,-0.08566978573799133
13217,-0.009781534317880869,0.039338801987469196
13218,-2.1799056008458138,-1.5512721538543701
13219,-0.24675321578979492,-0.2744295597076416
13220,-0.007434245198965073,0.29695186764001846
13221,-1.9314704537391663,-1.296288013458252
13222,-3.7017970085144043,-2.514122486114502
13223,-0.22642865777015686,-0.16360008716583252
13224,-0.46262114122509956,0.12584197521209717
13225,0.00022860863100504503,0.005084486467239913
13226,-1.1994006955064833,-0.6169831156730652
13227,-0.06909056752920151,-0.0019323080778121948
13228,-0.8550346493721008,-0.3023277521133423
13229,0.0011907554435310885,0.015037728167953901
13230,-5.875007271766663,-3.718661308288574
13231,-1.6534567475318909,-0.09424662590026855
13232,-0.10155607247725129,0.21505814790725708
13233,-1.2529608719050884,-0.9390276968479156
13234,-0.2673334591090679,-0.21248728781938553
13235,-1.260732889175415,0.14000999927520752
13236,-0.092036297544837,0.08375770598649979
13237,-0.13544774102047086,0.20909680426120758
13238,0.02514052204787731,0.3745607417076826
13239,-2.4536223355680704,-1.392521619796753
13240,-0.7835948467254639,-2.239711046218872
13241,-0.0002914446813520044,0.01621587696718052
13242,-2.59171986579895,-1.9389415979385376
13243,0.23163211345672607,0.20330631732940674
13244,-1.0727015733718872,-0.08194005489349365
13245,-4.474327385425568,-2.3654258251190186
13246,-0.946301856165519,-0.8737131282687187
13247,0.10739059746265411,0.10220715403556824
13248,-0.6446131691336632,0.33702903985977173
13249,-0.5475419517606497,-0.34076331555843353
13250,-1.9644562005996704,-0.5379030704498291
13251,-3.6621081829071045,-2.3416380882263184
13252,-1.0456653647124767,-0.45395922660827637
13253,1.187469631433487,0.9072176516056061
13254,-0.11658927146345377,0.22732964158058167
13255,-10.00969123840332,-7.036535739898682
13256,-0.0017368802800774574,0.013190844794735312
13257,-0.0002698085445445031,0.0023617666447535157
13258,-0.682368665933609,-0.45364025235176086
13259,-4.626868212595582,-2.504171371459961
13260,-0.6521835401654243,-0.3242274224758148
13261,0.004644439555704594,0.025922623928636312
13262,-0.0018678237684071064,0.03137259278446436
13263,-0.005332750442903489,0.012519917450845242
13264,-1.9020904749631882,0.6612350940704346
13265,-3.9855500757694244,-3.2955456376075745
13266,2.1576321159955114e-05,0.00034659524681046605
13267,0.04609547555446625,0.8312897384166718
13268,-4.375646591186523,-3.897000312805176
13269,2.0265558760002023e-06,7.045020902296528e-05
13270,-1.7859371900558472,-0.13343477249145508
13271,0.0782739226706326,0.020407408941537142
13272,-4.625846266746521,-3.445268154144287
13273,-2.1568272560834885,-1.3646548390388489
13274,-4.987915754318237,-3.1568264961242676
13275,-0.01209674496203661,0.1240345947444439
13276,-3.1273362040519714,-1.5109591484069824
13277,-0.14312523003900424,-0.04844387620687485
13278,0.0378201249986887,0.054757120087742805
13279,-4.372124671936035,-2.5074081420898438
13280,-0.07312765542883426,0.003085024654865265
13281,-9.114101491868496,-7.319880247116089
13282,-1.7561631798744202,-1.3503568768501282
13283,0.23238664120435715,0.5112634524703026
13284,-0.7527701868675649,-0.5827069580554962
13285,-0.03467834321781993,0.04266886040568352
13286,-0.3036271333694458,1.3166213035583496
13287,-2.276189088821411,-1.1369543075561523
13288,-0.16592616774141788,-0.014200687408447266
13289,-5.024740695953369,-4.106029033660889
13290,-0.6233267784118652,-0.7768073081970215
13291,-0.015829188283532858,-0.0041394541040062904
13292,0.3130783513188362,0.8708674982190132
13293,0.04547761380672455,0.2388918548822403
13294,-0.043618300900561735,-0.017198912799358368
13295,0.013815888902172446,0.02700659236870706
13296,-6.774664640426636,-4.545780658721924
13297,-1.8786506950855255,-0.4713261127471924
13298,0.8851959705352783,0.14182263612747192
13299,-0.05021859612315893,0.035492658615112305
13300,1.7881371263683832e-06,9.655483160031508e-05
13301,-0.06772543862462044,-0.054999351501464844
13302,-1.3580322265625,-0.21324622631072998
13303,-1.0996431410312653,-0.1420079469680786
13304,-2.085813418030739,-0.16716980934143066
13305,-0.00015982883633114398,0.002246459887828678
13306,0.34344084188342094,0.160750400274992
13307,-3.0944283232092857,-2.4940487146377563
13308,0.020926867611706257,0.02180102188140154
13309,-2.3038691878318787,-1.6910016536712646
13310,-0.026929408311843872,0.1554299294948578
13311,-0.582638144493103,-0.31000208854675293
13312,-0.9625296965241432,-0.8183801770210266
13313,0.11456673592329025,0.33816105872392654
13314,0.002947741246316582,0.012183978513348848
13315,-0.1365419402718544,0.43121238052845
13316,6.639579623879399e-05,0.0006911585714988178
13317,-0.33890819549560547,-1.2377018928527832
13318,-1.42891432531178,-0.77769535779953
13319,0.015494063030928373,0.035915020387619734
13320,-1.7085143327713013,-1.7891106605529785
13321,0.0009427978366147727,0.01735950817237608
13322,-2.804858446121216,-2.230140209197998
13323,-0.020116577041335404,0.25122768618166447
13324,0.004464691272005439,0.09209787822328508
13325,0.014460757374763489,0.06410141661763191
13326,-0.11062394082546234,0.35622331500053406
13327,-0.0012788808307959698,0.02156850870233029
13328,-2.457983304397203,-2.2790689021348953
13329,-3.5924920439720154,-1.1062171459197998
13330,-2.0235660076141357,-1.2153680324554443
13331,0.7858057487756014,0.3210254479199648
13332,0.4211602061986923,0.35668133199214935
13333,-0.8785347640514374,-0.52541783452034
13334,-0.12472077459096909,0.019505739212036133
13335,-2.1438544392585754,-1.7537749409675598
13336,-0.01096864539431408,0.03149489313364029
13337,-0.2851053327322006,0.06171077489852905
13338,-0.0003192921321897302,0.019623222295194864
13339,-4.627944936975837,-3.0305269956588745
13340,-11.395863741636276,-4.985194683074951
13341,0.0004610922187566757,0.11572842113673687
13342,-2.3038691878318787,-1.6910016536712646
13343,-1.6225742474198341,-1.5083763897418976
13344,0.019405568746151403,0.06628386190277524
13345,0.0337672084569931,0.18463587760925293
13346,-0.0008196494309231639,0.007135685998946428
13347,0.05465215444564819,-0.07715088129043579
13348,-0.07528608245775104,0.16214898228645325
13349,0.0002982313744723797,0.010866483207792044
13350,0.014746623928658664,0.04991028911899775
13351,-3.9120389223098755,-2.880508780479431
13352,0.06853425316512585,0.18261100910604
13353,-2.6382867097854614,-1.8934218883514404
13354,-0.056456927210092545,0.11921487748622894
13355,-0.0002623829059302807,0.003765501780435443
13356,-1.1920926112907182e-07,0.0001345781784607425
13357,-2.357255809009075,-1.1056756973266602
13358,0.015366772189736366,0.02178332395851612
13359,-1.432501196861267,-0.48958659172058105
13360,-0.32462720572948456,-0.19528040289878845
13361,0.24900594912469387,0.1534054186195135
13362,-0.0020674722036346793,0.01858208724297583
13363,-0.011635466769803315,0.00554534699767828
13364,-1.6975439619272947,-1.1566259264945984
13365,-0.8001661896705627,0.4838775396347046
13366,-0.00013278871574584628,0.008295350970001891
13367,-1.3544365372508764,-1.0547000169754028
13368,-0.3202331122010946,-0.19705592095851898
13369,-0.000967752595897764,0.006591535871848464
13370,-4.590025193989277,-3.6994449496269226
13371,-0.08349469490349293,0.024518176913261414
13372,-4.200609862804413,-2.260472536087036
13373,0.025289224227890372,0.15290461271069944
13374,-0.0831551793962717,0.007935374975204468
13375,-0.08686431124806404,0.10555247217416763
13376,0.5146358162164688,0.14443208277225494
13377,-0.04086504690349102,0.11204841732978821
13378,-0.8995931893587112,-0.4560343027114868
13379,2.5868075709922778e-05,0.00028486954400364084
13380,0.06881726998835802,0.06760246772319078
13381,-1.0964451897889376,-0.7582178115844727
13382,0.10193359851837158,0.7180064469575882
13383,-1.9565738439559937,-1.3217344880104065
13384,-2.430030897259712,-0.5157077312469482
13385,-1.0689252018928528,-0.5697530508041382
13386,-0.0009729430094012059,0.003450559568591416
13387,-0.4469585418701172,-0.22272276878356934
13388,-0.1344219110906124,0.3088294267654419
13389,-1.1495850384235382,-0.22847270965576172
13390,-5.201904773712158,-5.050325393676758
13391,-4.553655058145523,-4.500607758760452
13392,-1.0685612559318542,-0.1758197546005249
13393,0.0008919425308704376,0.027219649404287338
13394,0.24030539393424988,0.03211674094200134
13395,0.010424702661111951,0.020817912416532636
13396,-1.7685492634773254,-0.9790678024291992
13397,0.5133016705513,0.20685642957687378
13398,0.017514333128929138,0.11395574733614922
13399,-2.4758635759353638,-1.2423095703125
13400,0.1406453177332878,0.1176534965634346
13401,-0.043187472969293594,0.14873114228248596
13402,0.6380918025970459,0.6039550304412842
13403,-0.36211431701667607,-0.11366793513298035
13404,0.2704530693590641,0.1578477807343006
13405,-0.5432613790035248,0.1267606019973755
13406,0.00020286530707380734,0.002838515818439191
13407,0.00013813795521855354,0.018272230867296457
13408,0.040977030992507935,0.23482361435890198
13409,0.22118571400642395,0.37475061416625977
13410,-3.7972429990768433,-2.435472011566162
13411,-0.002307953604031354,0.021998816868290305
13412,-0.6298303008079529,-0.11432600021362305
13413,0.00403902999823913,0.02441243635257706
13414,-2.6050226241350174,-2.168569505214691
13415,-2.1767265796661377,-2.787009835243225
13416,-1.473405382130295,-0.4431426525115967
13417,-0.0005702101334463805,0.007329143874812871
13418,0.015364445745944977,0.009965794160962105
13419,-0.07262592203915119,0.14821577817201614
13420,-5.482487201690674,-3.7680258750915527
13421,0.03445282904431224,0.3404323603026569
13422,-0.8409904539585114,-0.4763147234916687
13423,-0.1983914258889854,-0.14687510952353477
13424,-0.00035300433955853805,0.011151542596053332
13425,0.034567025024443865,0.01322999270632863
13426,-1.4137530326843262,-1.4121901988983154
13427,-3.9902032911777496,-2.937524199485779
13428,0.0009172940626740456,0.014499526121653616
13429,-7.866569519042969,-6.526266574859619
13430,-0.10509633459150791,0.10847701132297516
13431,-0.03335727285593748,0.03405989706516266
13432,-0.11474533285945654,0.47241219133138657
13433,-0.40651923418045044,0.6856403350830078
13434,-2.0516098234802485,-1.8282479494810104
13435,-4.670373201370239,-3.3335222005844116
13436,-2.5229417085647583,-1.27455735206604
13437,0.46682360023260117,0.16203995794057846
13438,-1.1503314971923828,0.41078174114227295
13439,5.6232791393995285e-05,0.013127099489793181
13440,0.0006290532182902098,0.02495579537935555
13441,-0.4523771330714226,0.183354914188385
13442,-0.01612842723261565,0.05021088011562824
13443,-4.657595634460449,-2.0646109580993652
13444,-0.9834682941436768,-1.6325758695602417
13445,-0.001731608972477261,0.012123374966904521
13446,-0.0009641945362091064,0.01309259096160531
13447,4.887095565209165e-05,0.004295800354157109
13448,-0.00032803858630359173,0.010444353392813355
13449,-2.0084641575813293,-1.8171275854110718
13450,-1.2782466299831867,-0.8611800968647003
13451,0.6416606903076172,0.40870165824890137
13452,-0.40043633710592985,-0.3438621684908867
13453,0.18086259346455336,0.08140591066330671
13454,-0.45901821553707123,0.19100457429885864
13455,0.019416560418903828,0.02343072835355997
13456,-0.0009544641943648458,0.03102919238153845
13457,-5.81784725189209,-4.547443151473999
13458,-1.8293813467025757,0.5051248073577881
13459,0.06743875332176685,0.07071983255445957
13460,-0.6928731203079224,-0.7571432292461395
13461,-0.0019467473975964822,0.0062992265447974205
13462,-0.7613433003425598,-0.34628069400787354
13463,0.04055926948785782,0.007368177175521851
13464,0.03955125901848078,0.06384690199047327
13465,-0.5388797745108604,-0.4504080265760422
13466,0.03055783361196518,0.2780053988099098
13467,-6.411276578903198,-4.64841365814209
13468,0.011068738531321287,0.057454492431133986
13469,0.06512664083857089,0.0777875316562131
13470,0.08546673692762852,0.2511956710368395
13471,-0.021518091671168804,0.08195366710424423
13472,-0.39843201637268066,0.10146117210388184
13473,-0.1302941683679819,-0.03665199130773544
13474,-0.5319526701932773,-0.18947908282279968
13475,-1.4835616052150726,-1.023943543434143
13476,-4.335936546325684,-3.4146080017089844
13477,-1.4650965481996536,-0.9045343995094299
13478,-2.772154688835144,-1.4018936157226562
13479,-0.0012993433192605153,0.01565837417729199
13480,-1.3426319360733032,-0.7464675903320312
13481,-0.20327230729162693,-0.1013539507985115
13482,0.0003550858236849308,0.024768721545115113
13483,-0.33562885969877243,-0.02167445421218872
13484,0.23074650764465332,0.9910371899604797
13485,-1.9033843576908112,-1.3177152276039124
13486,-6.555409789085388,-4.67254900932312
13487,0.10015863180160522,0.17804375290870667
13488,0.0006363401153066661,0.01083597039905726
13489,-2.215203881263733,-1.9753514230251312
13490,-0.13790246844291687,0.12318652868270874
13491,-0.2828219048678875,0.2337791919708252
13492,-0.06478602439165115,0.19098584353923798
13493,-0.0006551684346050024,0.0073053571395576
13494,-0.0024350776220671833,0.01020091213285923
13495,0.014917342836270109,0.01916622361750342
13496,-0.25578346848487854,0.1856335997581482
13497,0.03193240985274315,0.026959393173456192
13498,0.0019474010914564133,0.041139377281069756
13499,-0.3180333487689495,0.012392818927764893
13500,0.028657827526330948,0.04440820962190628
13501,0.01037096232175827,0.4882979765534401
13502,-2.2406500577926636,-1.3533306121826172
13503,0.011465441435575485,0.1909438706934452
13504,-4.444645285606384,-2.42218279838562
13505,-0.000252570439442934,0.003447595372563228
13506,-1.2994911670684814,-1.0724332332611084
13507,-1.8868559375405312,-1.2639551162719727
13508,-1.6174196600914001,-0.6779336929321289
13509,-0.5666017792536877,-0.5050846599042416
13510,-0.0017113583744503558,0.03148062922991812
13511,0.0022149928845465183,0.04900676431134343
13512,0.005383817479014397,0.26871131360530853
13513,-0.019453482353128493,0.06507564149796963
13514,-0.309236561646685,-0.2205324023962021
13515,-0.004240226000547409,0.15466648899018764
13516,-0.698379585519433,-0.24457496404647827
13517,0.17856621742248535,-0.4667658805847168
13518,0.001756991259753704,0.05371199827641249
13519,-0.16395354457199574,0.1367471069097519
13520,-1.832415908575058,-0.4885406494140625
13521,0.0001665898016653955,0.006991684116655961
13522,-0.01868191739777103,0.0924633052200079
13523,-2.1378127336502075,-0.598416805267334
13524,-0.001400412991642952,0.01135875447653234
13525,-0.49736026488244534,0.270816445350647
13526,-3.4002695083618164,-2.0874171257019043
13527,-0.04245789349079132,0.20113348960876465
13528,-0.28175466507673264,-0.062210023403167725
13529,-0.66761714220047,0.09175378084182739
13530,0.05973003106191754,0.04636186780408025
13531,0.6349403045023791,0.0874851128901355
13532,-0.0627769990824163,0.10453245043754578
13533,-0.03377896919846535,0.08166850730776787
13534,-0.1313895881175995,-0.1815441995859146
13535,-1.6892590075731277,0.12054300308227539
13536,0.05359905958175659,0.09833616018295288
13537,-0.058180972933769226,0.2021963745355606
13538,-0.5046599060297012,-0.1797838807106018
13539,-0.08419885765761137,0.15820198506116867
13540,-0.0835406742990017,0.21667849272489548
13541,-0.5421698871068656,-0.45925964415073395
13542,-0.9691525101661682,-0.5419439077377319
13543,-1.8272759914398193,-0.6751712560653687
13544,-0.9817094709724188,-0.25080782175064087
13545,-0.00016886497905943543,0.005558384349569678
13546,0.009949445724487305,0.12367391586303711
13547,-4.987201392650604,-3.772027015686035
13548,-0.4854219790722709,-0.4659910537302494
13549,-6.677097916603088,-5.6037702560424805
13550,-0.5548740774393082,-0.11158525943756104
13551,-0.56125408411026,-0.24461138248443604
13552,-4.071749687194824,-2.8989477157592773
13553,-2.1683779805898666,-1.2956556677818298
13554,-0.5002171962987632,-0.2601706087589264
13555,-0.26200246810913086,-0.02962300181388855
13556,-1.5230617374181747,0.36345696449279785
13557,-0.03448435012251139,0.05748290196061134
13558,-4.993887364864349,-3.6403894424438477
13559,-0.025990933179855347,0.17535707354545593
13560,-3.5835574865341187,-1.467742919921875
13561,-0.020355546846985817,0.22023390978574753
13562,-0.06326927710324526,0.17907314002513885
13563,-1.1174286715686321,-0.9079698026180267
13564,-0.3177321255207062,0.17785245180130005
13565,0.0011676044669002295,0.0028367270715534687
13566,-3.825099855661392,-2.7434566020965576
13567,4.512723535299301e-06,0.017179124522954226
13568,-3.713860422372818,-2.198828935623169
13569,-0.04853428201749921,0.045056767761707306
13570,-0.005223765969276428,0.11362173594534397
13571,-1.319503489881754,-1.024992197751999
13572,-1.4141086786985397,0.9606152772903442
13573,-4.396661356091499,-2.976506471633911
13574,-0.23615414754021913,-0.09822425246238708
13575,0.005814811214804649,0.02297520451247692
13576,-0.9921363890171051,-0.35304540395736694
13577,0.15492600947618484,0.2052794173359871
13578,-0.9325354099273682,-0.7596539258956909
13579,-5.74056750535965,-3.278130531311035
13580,-2.663366198539734,-0.9614236354827881
13581,0.0046689428854733706,0.008681155042722821
13582,-0.8774041174910963,-0.7075355648994446
13583,0.000609974842518568,0.05024846503511071
13584,-0.15060547180473804,-0.025588437914848328
13585,-0.44507819414138794,-0.7110987901687622
13586,-4.887560862698592e-06,0.0004586091595228936
13587,0.1732123577967286,0.16601494792848825
13588,0.017566224676556885,0.0691249092342332
13589,-1.388156122295186,-1.0934017300605774
13590,0.025774821639060974,0.061196018010377884
13591,-1.3714791014790535,-0.947162926197052
13592,-0.017312653362751007,0.02754133567214012
13593,-1.788185954093933,-0.5558613538742065
13594,0.7354753175750375,0.27687294874340296
13595,-0.22205495834350586,0.6760575771331787
13596,0.006569513003341854,0.046915965504013
13597,0.0068404702469706535,0.2685356168076396
13598,-4.884555920958519,-3.5601855516433716
13599,0.09803087217733264,0.11552396370097995
13600,-0.13791520544327796,0.11900255084037781
13601,-0.0015965625207172707,0.00847677851561457
13602,-0.4295140393078327,-0.045931100845336914
13603,-0.00011610266665229574,0.0018238072225358337
13604,-0.007443502661772072,0.0342453308403492
13605,-8.569857686758041,-5.213339805603027
13606,0.15790162980556488,0.8783452361822128
13607,-2.6338533759117126,-2.1894757747650146
13608,-1.8180919885635376,-1.4376684427261353
13609,-1.5131933391094208,-1.306236892938614
13610,0.01661474211141467,0.0181543598882854
13611,-0.00025839812951744534,0.007076476933434606
13612,-8.142083168029785,-6.354012966156006
13613,0.004717898787930608,0.015731022926047444
13614,-5.812432765960693,-3.1200270652770996
13615,-0.17768827825784683,-0.03726296126842499
13616,-2.1420010924339294,-1.2694330215454102
13617,0.0005688848905265331,0.05051713949069381
13618,-3.3192972280085087,-2.5849152207374573
13619,-0.07601726800203323,0.11037972569465637
13620,0.7578011751174927,0.4645392894744873
13621,-2.9950996339321136,-1.9518886804580688
13622,1.061286449432373,1.753587245941162
13623,-0.7643867433071136,0.6785467863082886
13624,-3.9695701599121094,-2.943922281265259
13625,-7.831680341041647e-05,0.003002401914272923
13626,-0.3510075807571411,0.4167044162750244
13627,-2.3238826543092728e-05,0.004986577900126576
13628,0.7195044159889221,0.8510438203811646
13629,0.016412483499152586,0.01235832177917473
13630,-1.418190836906433,-0.8554450273513794
13631,-0.14702094346284866,0.3458094447851181
13632,0.18209588155150414,0.23417970165610313
13633,-3.244585394859314,-1.4366185665130615
13634,-0.8166122734546661,-0.28890717029571533
13635,-0.5149802314117551,0.11055517196655273
13636,-0.005040798569098115,0.06977094104513526
13637,0.3876533806324005,0.2018829882144928
13638,-0.7080413773655891,0.08522224426269531
13639,-0.028124861419200897,0.04709908366203308
13640,-0.027919235755689442,0.024216433987021446
13641,0.12227624654769897,0.20555388927459717
13642,-0.03507780411746353,-0.01890944503247738
13643,-6.987985730171204,-3.809360980987549
13644,0.1016576737165451,0.15970578789710999
13645,-0.7708432078361511,-0.11805117130279541
13646,-0.003024727790034376,0.00941211311146617
13647,-3.073725700378418,-2.3001418113708496
13648,-2.620451584458351,-1.6733973026275635
13649,-0.00027749454602599144,0.0076809662859886885
13650,-0.16990549117326736,0.08086416125297546
13651,-2.1420010924339294,-1.2694330215454102
13652,0.6167066842317581,0.06067389249801636
13653,0.002762270283710677,0.01004422840924235
13654,-6.059023439884186,-4.059813737869263
13655,0.02688516490161419,0.1799049023538828
13656,0.004801794304512441,0.013843516237102449
13657,-0.31992995738983154,-0.32979369163513184
13658,-0.3801322430372238,0.14377707242965698
13659,-0.4877253696322441,-0.36637869477272034
13660,-1.3938605785369873,-0.700799822807312
13661,-0.9415012896060944,0.3352562189102173
13662,1.061286449432373,1.753587245941162
13663,-0.2105197161436081,0.07841086387634277
13664,0.3065679669380188,0.06115710735321045
13665,-0.043193062767386436,0.18775958195328712
13666,-0.014385346788913012,0.16324889846146107
13667,-0.6248624064028263,-0.17462414503097534
13668,-0.0753250642446801,0.04155464470386505
13669,0.030210688710212708,0.34882327169179916
13670,-1.2949415445327759,-0.604081928730011
13671,-3.9904290437698364,-2.7300866842269897
13672,-0.0010791076347231865,0.018163267755880952
13673,-0.5142030715942383,-0.27528631687164307
13674,0.2665862739086151,1.2003341913223267
13675,-0.002927807974629104,0.02195009123533964
13676,-4.8179696798324585,-3.0109434127807617
13677,0.0033172751573147252,0.006408183675375767
13678,-0.9004009962081909,-0.13102495670318604
13679,0.001563627524774347,0.003598028347369109
13680,-7.793025970458984,-5.887889623641968
13681,-1.1826758170500398,-0.9578959196805954
13682,0.023369729053229094,0.023884936701506376
13683,-0.6416957676410675,0.19061076641082764
13684,-0.007080649957060814,0.018963338807225227
13685,0.005162380635738373,0.07807174324989319
13686,-0.002099216799251735,0.026371635030955076
13687,-1.2881989479064941,-0.5691148638725281
13688,-0.22448915243148804,0.027495205402374268
13689,-5.425337851047516,-4.544501185417175
13690,-0.015117838978767395,0.15102167427539825
13691,-0.0036283600493334234,0.0015995516441762447
13692,-0.035801106598228216,0.010178059339523315
13693,-1.179154396057129,1.129164457321167
13694,-0.9026961326599121,0.036522865295410156
13695,-0.0023335334844887257,0.019330311100929976
13696,0.05379195511341095,0.24538694322109222
13697,-9.417485728135944e-06,0.00012694859924522461
13698,-0.03129845391958952,0.18224302306771278
13699,0.0033122773747891188,0.24701647670008242
13700,-0.16306136548519135,0.4156859517097473
13701,-2.6786234229803085e-05,0.08182754227891564
13702,-0.00030289997812360525,0.007842657156288624
13703,0.10739059746265411,0.10220715403556824
13704,0.01271205022931099,0.12900743260979652
13705,-3.454915713518858e-06,0.014062109345104545
13706,-1.3798065185546875,-0.970694899559021
13707,0.3292517280206084,0.12875669356435537
13708,0.6123769283294678,-0.3401910066604614
13709,-4.215543255209923,-1.3215456008911133
13710,0.10501450300216675,0.2932441830635071
13711,-2.7269190847873688,-1.940011739730835
13712,0.003936434746719897,0.009280426544137299
13713,-0.3259517103433609,0.24891328811645508
13714,-1.9264580011367798,-1.7226581573486328
13715,-0.007501836866140366,0.14611705765128136
13716,-0.02837083430495113,0.012044362723827362
13717,-0.25185151561163366,-0.18479091674089432
13718,0.7772876396775246,0.5364597216248512
13719,-1.9098277539014816,-0.7916353940963745
13720,0.16203318536281586,0.08366894721984863
13721,0.000602845277171582,0.017533151374664158
13722,-0.6336293816566467,-0.3415794372558594
13723,-0.8732305765151978,-0.3649945855140686
13724,0.00010511797154322267,0.0024932745727710426
13725,-0.08471999038010836,0.08149034529924393
13726,-0.053373873233795166,0.5012834668159485
13727,-0.04353567585349083,0.24762961268424988
13728,-0.8094957172870636,-0.8986503183841705
13729,-0.02899336814880371,0.06438791751861572
13730,-0.000136823087814264,0.005054081411799416
13731,0.007480648666387424,0.011562500469153747
13732,0.020055260509252548,0.28954899683594704
13733,0.02747061848640442,0.4869179427623749
13734,-0.17885019350796938,0.0553322434425354
13735,2.770538568496704,1.9986209869384766
13736,-0.1829427257180214,0.15763993561267853
13737,-0.1376715898513794,0.2691183090209961
13738,-4.2277660965919495,-1.034834384918213
13739,-0.00023218747264763806,0.002244240720756352
13740,2.2649692255072296e-06,0.0005779967200396641
13741,1.129457175731659,0.4459981322288513
13742,-0.28289651218801737,-0.13541793823242188
13743,0.020561449229717255,0.12135641276836395
13744,0.17943233251571655,0.10692983865737915
13745,-0.8214029669761658,0.8718639612197876
13746,0.1008320115506649,0.5328261964023113
13747,-0.0011347937397658825,0.03678174316883087
13748,-1.249074712395668,-0.6386929750442505
13749,-0.301092691719532,-0.05949509143829346
13750,0.8619931042194366,0.28085359930992126
13751,-0.6017016172409058,-0.43869081139564514
13752,-0.7999564409255981,-0.6278558373451233
13753,-0.6585536599159241,-0.5369731187820435
13754,-0.019985574879683554,-0.00445353239774704
13755,-0.06230862345546484,-0.028599031269550323
13756,-0.0029050882440060377,0.023443046491593122
13757,-0.002697763964533806,0.014584517106413841
13758,-7.748524694761727e-06,0.0002653209494383191
13759,-0.0009586895876054768,0.004081228689756244
13760,-0.0009291346359532326,0.019092169823125005
13761,-7.49308255314827,-3.3283495903015137
13762,-2.897658295929432,-1.3650686740875244
13763,-1.0542798340320587,-0.4453744888305664
13764,0.0030194634455256164,0.02480571548221633
13765,0.03479371964931488,0.10991023480892181
13766,0.15958356857299805,0.14186260104179382
13767,0.09168990887701511,0.19138790108263493
13768,-1.6505382657051086,-0.4722864627838135
13769,-1.3524638414382935,-0.1502213478088379
13770,-0.024179364670999348,0.006761062890291214
13771,-5.670484781265259,-1.9798507690429688
13772,0.8498095571994781,0.15069028735160828
13773,0.3275716891512275,0.03240163531154394
13774,-0.18856912106275558,-0.09368939697742462
13775,-2.7437264919281006,-1.8682184219360352
13776,-0.006691638380289078,0.021976963616907597
13777,-4.641629457473755,-3.3802413940429688
13778,-0.582638144493103,-0.31000208854675293
13779,-0.467347115278244,0.21473824977874756
13780,-1.471388816833496,-1.2583951354026794
13781,-0.6108360141515732,-0.31857919692993164
13782,-4.4509077072143555,-3.605818510055542
13783,0.003996704239398241,0.01079324958845973
13784,-1.1204247130081058e-05,0.005888069063075818
13785,-3.7178236693143845,-2.5761674642562866
13786,-0.0001447493559680879,0.00913247384596616
13787,-1.3230484910309315e-05,0.017137654329417273
13788,-0.0029612063081003726,0.042363980086520314
13789,0.0016288958868244663,0.012073509758920409
13790,-1.3724554777145386,-0.6538523435592651
13791,0.0054525857558473945,0.009604934486560524
13792,0.23335203249007463,0.19922405201941729
13793,-0.06212372053414583,0.10577835142612457
13794,-0.26318395137786865,-0.21569287776947021
13795,-3.5741750597953796,-1.9077880382537842
13796,-2.023916283797007,-1.9781274944543839
13797,-0.012060914188623428,0.06546451710164547
13798,-0.1978832744061947,-0.014180630445480347
13799,-2.431711254757829e-05,0.006272618855291512
13800,-2.6710363626480103,-2.734550714492798
13801,-0.0001592767657712102,0.00944168254500255
13802,-0.2617654800415039,-0.013455003499984741
13803,-0.2610216587781906,0.489484965801239
13804,0.050562892109155655,0.3069332577288151
13805,1.0554914474487305,-0.6369438171386719
13806,-4.957420513033867,-3.3870179653167725
13807,-0.009209685493260622,0.053270697593688965
13808,-1.4070343971252441,-0.14339804649353027
13809,-0.23530946706887335,-0.12780652940273285
13810,-1.0474957823753357,-1.0488734245300293
13811,-0.12684279680252075,-0.07864385843276978
13812,-0.41062434017658234,0.0930776596069336
13813,0.007392306812107563,0.12866778578609228
13814,-0.04479191079735756,0.06032416224479675
13815,-0.03298962675035,0.0700647197663784
13816,-3.1167304664850235,-1.633436918258667
13817,-3.1097484827041626,-1.6484110355377197
13818,-0.028563995845615864,0.04114937037229538
13819,-0.18595325201749802,0.01669597625732422
13820,-0.678245912771672,-0.4530891478061676
13821,0.2848198413848877,0.3455989956855774
13822,0.045492435805499554,0.11291645746678114
13823,-0.27616162598133087,0.09206593036651611
13824,-0.7194706983864307,0.018018364906311035
13825,-0.06000684201717377,-0.036677584052085876
13826,-0.002077945973724127,0.04003658751025796
13827,0.023250434547662735,0.16277889534831047
13828,-0.00617640046402812,0.04701487207785249
13829,-0.0003345572349644499,0.0033119946310762316
13830,-4.178689055144787,-2.6324983835220337
13831,-0.8749134428799152,-0.16297680139541626
13832,-0.0012283766700420529,0.010970708797685802
13833,-0.0008151576384989312,0.007633910980075598
13834,-9.575497090816498,-6.370975494384766
13835,0.10049723088741302,0.08095736801624298
13836,-0.016060453839600086,0.08544204384088516
13837,2.1037447210401297,0.4099705573171377
13838,-1.1051137074828148,-0.6778137385845184
13839,-0.0019387174397706985,0.04535907972604036
13840,0.026467623189091682,0.3072934690862894
13841,0.0009272519964724779,0.03681229497306049
13842,-0.4411375243216753,0.153801828622818
13843,-0.6134015806019306,-0.05948829650878906
13844,-0.0020473396871238947,0.06581486482173204
13845,-0.0725049190223217,0.0023952946066856384
13846,-0.004318505525588989,-0.10548701882362366
13847,-0.04672212339937687,0.13127395510673523
13848,0.0012084830086678267,0.03797733364626765
13849,-0.11631911993026733,-0.4681131839752197
13850,-4.757270455360413,-3.620026111602783
13851,-0.0013996569905430079,0.06605239561758935
13852,0.057273241225630045,0.04204043233767152
13853,-3.0785799622535706,-0.6591148376464844
13854,-0.025559738278388977,0.005273908376693726
13855,6.5085934693343e-05,0.0014123427736194571
13856,0.00013343244791030884,0.07778682559728622
13857,0.0008277437882497907,0.01659348013345152
13858,-0.7613433003425598,-0.34628069400787354
13859,-0.10797276165976655,-0.024818621575832367
13860,-0.9748444557189941,-0.11391997337341309
13861,-0.08963090181350708,0.1946147084236145
13862,-0.2596350833773613,-0.02019074559211731
13863,-0.5204130411148071,-0.043405890464782715
13864,0.4845279734581709,0.13204832188785076
13865,-0.025296763167716563,0.04396490007638931
13866,0.0057155666872859,0.02323799766600132
13867,0.002505366108380258,0.007974819163791835
13868,-0.1006920337677002,0.38031597435474396
13869,-0.04605140583589673,0.009439010173082352
13870,0.05249481834471226,0.1422049943357706
13871,-0.09788126684725285,0.05752582848072052
13872,-0.006406219967175275,0.08774957852438092
13873,-0.5023561678826809,-0.20144984126091003
13874,-4.352935284376144,-2.551079273223877
13875,-0.9068129323422909,-0.6023646295070648
13876,0.04335382580757141,0.23324400186538696
13877,0.037175025790929794,0.14933928474783897
13878,-0.1211523711681366,0.04665482044219971
13879,-0.003372270250110887,0.0029255212284624577
13880,-0.015877987956628203,0.06342647410929203
13881,0.06890831256168894,0.01306721309083514
13882,-0.0014979713596403599,0.031003330019302666
13883,-1.6043481528759003,-0.55637526512146
13884,-0.15015530586242676,0.143690824508667
13885,-0.4416625499725342,0.5589003562927246
13886,-0.042334102327004075,0.14251655340194702
13887,0.1952083706855774,0.7208585739135742
13888,-0.20837872754782438,-0.024890467524528503
13889,-3.3950385749340057,-2.405477523803711
13890,-1.4410942923277617,-0.646703839302063
13891,-0.6698353765532374,-0.1631959080696106
13892,-0.09660940617322922,0.2806730717420578
13893,-1.9788114514085464e-05,0.0007982312126841862
13894,-0.3178712986409664,0.01973026990890503
13895,0.4121263809502125,0.6239851899445057
13896,-0.5049329921603203,-0.35184571146965027
13897,0.547827310860157,0.2670270875096321
13898,0.08815675973892212,-0.006659150123596191
13899,-3.1001820266246796,-2.6321057081222534
13900,-0.8543067574501038,-0.3552027940750122
13901,0.05033640284091234,0.018779498524963856
13902,-0.5011133514344692,-0.1323854625225067
13903,-0.033843155950307846,0.20807966589927673
13904,-1.0196522176265717,-0.19651448726654053
13905,0.22603770345449448,0.1955365613102913
13906,-0.00022570128203369677,0.02168471153709106
13907,-0.23392580449581146,-0.03078421950340271
13908,-2.5106706023216248,-2.335710734128952
13909,-1.1492115706205368,-0.9534279406070709
13910,0.028539281338453293,0.3012218400835991
13911,-4.276286721229553,-2.6193742752075195
13912,0.0026191963734163437,0.018408220905257622
13913,-1.710761122405529,-1.4212547540664673
13914,0.024489911942509934,0.01595759831252508
13915,-2.456374704837799,-1.4917348623275757
13916,0.017233075574040413,0.12027969025075436
13917,-1.7190733030438423,-0.976871132850647
13918,-0.12770046945661306,0.015887171030044556
13919,1.1483631432056427,0.9506671726703644
13920,-6.561029851436615,-4.918024063110352
13921,0.20315027236938477,0.4307823181152344
13922,-1.5386892557144165,-0.21377670764923096
13923,-0.00024315393147844588,0.002153382694814354
13924,-5.400042191147804,-4.230015754699707
13925,-0.3513399250805378,-0.18509848415851593
13926,-0.008831273065879941,0.022948648780584335
13927,0.08918607234954834,0.49104925990104675
13928,-0.15529642347246408,-0.04185211658477783
13929,-0.0023780129849910736,0.15106063336133957
13930,-5.251602113246918,-3.695234775543213
13931,-1.0100957974791527,-0.2917017340660095
13932,-5.91474612057209,-2.5022430419921875
13933,-1.500673770904541,-0.07974791526794434
13934,-0.11649580439552665,-0.0716390423476696
13935,-0.030234340578317642,0.059932954609394073
13936,-0.5978647843003273,-0.2311253547668457
13937,-0.026836173608899117,0.09348812326788902
13938,-2.9697567224502563,-2.024057984352112
13939,-4.0934639275074005,-3.112797498703003
13940,0.37166768312454224,0.18113559484481812
13941,0.03667156398296356,0.03699427843093872
13942,-0.013275750214233994,0.00557276327162981
13943,-0.6298303008079529,-0.11432600021362305
13944,-0.29061388969421387,-0.31635141372680664
13945,0.102276680059731,0.10335269290953875
13946,-1.1969804763793945,-1.2191848754882812
13947,0.00347808375954628,0.18079025112092495
13948,-1.603773295879364,-1.2768741846084595
13949,-6.825881004333496,-3.8696470260620117
13950,-0.03549657901749015,0.01990656927227974
13951,0.005837373901158571,0.03891005180776119
13952,-0.002018679748289287,0.028615378076210618
13953,9.575416333973408e-05,0.007580683100968599
13954,-0.00102101695665624,0.007544216816313565
13955,-0.012394038960337639,0.0834953710436821
13956,-2.420785903930664,-1.9852910041809082
13957,0.07328500598669052,0.1533980593085289
13958,-0.07097772881388664,0.20570269972085953
13959,-0.7695035934448242,-0.28035783767700195
13960,-0.579409122467041,-0.4134284257888794
13961,-0.266504168510437,-0.5511687994003296
13962,0.0058940500020980835,0.03561435639858246
13963,1.087487895740196,0.11110619897954166
13964,0.9798253178596497,0.7724615931510925
13965,0.011610109359025955,0.06198414787650108
13966,0.16320918314158916,0.17243137769401073
13967,0.4315997250378132,0.26551051810383797
13968,-0.6418961361050606,-0.47715017199516296
13969,0.00619938294403255,0.02228643954731524
13970,0.03761610388755798,0.0688009038567543
13971,-0.7577416785061359,-0.479216992855072
13972,1.3947230399935506e-05,0.0023770395855535753
13973,0.2201211005449295,0.3113185912370682
13974,-0.2383434772491455,-0.19527322053909302
13975,-0.007608529180288315,0.05109409615397453
13976,-0.9810091555118561,-0.49845385551452637
13977,-0.5951905036345124,-0.35742101073265076
13978,-0.0019566649571061134,0.020450398325920105
13979,-0.4613715074956417,-0.20357617735862732
13980,0.12488810886861756,0.031956387509126216
13981,-3.1264889277517796,-2.9255433529615402
13982,-4.864931285381317,-2.919820785522461
13983,-0.29690191498957574,-0.25152741000056267
13984,-2.9880143105983734,-1.671201467514038
13985,-0.0991363525390625,0.10542568564414978
13986,-0.01573023636592552,0.014699084684252739
13987,-1.2317228675819933,-0.8955816030502319
13988,-0.9114468097686768,0.858928918838501
13989,-0.003458278253674507,0.028235210105776787
13990,-0.0356466380180791,0.013059347867965698
13991,-1.6800774931907654,-0.4819817543029785
13992,0.036060343496501446,0.015742712654173374
13993,-0.021622885717079043,0.01265554130077362
13994,-0.052372658625245094,-0.03129549324512482
13995,-0.026406848337501287,-0.00973307155072689
13996,-3.042739547789097,-2.511366546154022
13997,-0.15521427243947983,0.19951985776424408
13998,0.7772876396775246,0.5364597216248512
13999,-1.2612156867980957,-0.9850735664367676
14000,0.18411501497030258,0.13308923691511154
14001,0.06383145600557327,0.10383685678243637
14002,-3.3234344869852066,-2.289077877998352
14003,-0.1228292364103254,-0.08515261113643646
14004,-1.6756732433568686,-1.0067746043205261
14005,0.48378968238830566,-0.02569711208343506
14006,-1.5437533855438232,-1.57109797000885
14007,0.20022972486913204,0.2163258846849203
14008,0.055541652254760265,0.05020039062947035
14009,-1.067688211798668,-0.6860420107841492
14010,-2.0084641575813293,-1.8171275854110718
14011,0.053316064178943634,0.10241490602493286
14012,-0.019474245607852936,0.07608512043952942
14013,1.3232087439973839e-05,0.0015814837624930078
14014,0.20842345990240574,0.24890981055796146
14015,1.3751587588340044,0.43442908115684986
14016,0.6287745130248368,0.11690304102376103
14017,-0.0940861701965332,0.5736925601959229
14018,-3.0249198153615,-0.6725273132324219
14019,-1.293987300246954,-0.715836763381958
14020,-0.6442859321832657,-0.13613289594650269
14021,-0.3801322430372238,0.14377707242965698
14022,-4.500301420688629,-2.2249279022216797
14023,0.22207343578338623,0.34140682220458984
14024,0.00020839553326368332,0.11261496227234602
14025,-0.43769795494154096,0.09614050388336182
14026,0.0011875027557834983,0.03819210303481668
14027,-0.0009351013268315,0.005346306366845965
14028,-0.020442025503143668,0.024858277291059494
14029,0.0006354772485792637,0.009832437615841627
14030,-4.321421146392822,-1.801569938659668
14031,0.026956167072057724,0.09145541861653328
14032,-2.3238826543092728e-05,0.004986577900126576
14033,-0.109110027551651,-0.10336360335350037
14034,0.04775690287351608,0.09594817459583282
14035,-0.2289271354675293,-0.2969127893447876
14036,-0.09474350698292255,0.01985824853181839
14037,-0.483375514508225,-0.43194330856204033
14038,-3.040749620005954,-2.7360807955265045
14039,-1.4635628908872604,-0.9654388427734375
14040,-0.0035858034680131823,0.0033256325405091047
14041,-9.110194273293018,-6.9331018924713135
14042,-0.0535048246383667,0.3836994171142578
14043,-0.0001915444699989166,0.005102625873405486
14044,-5.894835293292999,-3.913398027420044
14045,-0.004968274326529354,0.002761128358542919
14046,-1.0118673220276833,-0.18948781490325928
14047,-0.06012274697422981,0.08332441002130508
14048,-0.0007550829323008657,0.04801248770672828
14049,-0.0013794853002764285,0.07364765275269747
14050,-1.1375802755355835,-0.6649011969566345
14051,-0.5860834121704102,0.24291777610778809
14052,-0.0031880002352409065,0.01152495201677084
14053,-0.0026525826542638242,0.013495031977072358
14054,-1.3379764556884766,1.385019063949585
14055,0.1455863118171692,0.1097545325756073
14056,0.30584726482629776,0.5569338575005531
14057,-0.12554712360724807,-0.06826946139335632
14058,-2.5641740523278713,-1.9306604862213135
14059,-0.1258974652737379,-0.0544663742184639
14060,-1.7199726328253746,-0.5617417097091675
14061,0.0025889468379318714,0.0890636402182281
14062,0.003156322934955824,0.016773716495663393
14063,0.0024006227031350136,0.015650907531380653
14064,0.00027604900515143527,0.0023288869006137247
14065,-0.013682696968317032,0.14519498124718666
14066,0.17283547669649124,0.01090124249458313
14067,-1.0321968644857407,-0.7529009878635406
14068,-3.610415667295456,-3.305200219154358
14069,-0.0006395748350769281,0.03189880633726716
14070,-2.804772011935711,-1.9063431024551392
14071,-4.298385411500931,-3.145179271697998
14072,-4.63859760761261,-3.596062660217285
14073,0.005835301708430052,0.04505240311846137
14074,0.45885257702320814,0.19158985000103712
14075,-1.7867882400751114,-1.1488333940505981
14076,-1.5897653698921204,-1.2717453241348267
14077,-0.2016146183013916,0.1957523375749588
14078,-0.9518100768327713,0.21741795539855957
14079,-2.2163495421409607,-1.6512261629104614
14080,-0.012297427281737328,0.04987833835184574
14081,-0.5331189185380936,0.30015379190444946
14082,-0.006724847014993429,0.0957434419542551
14083,-0.005658808629959822,0.07925160974264145
14084,-0.2520239735022187,0.07139596343040466
14085,-1.4131712913513184,-0.05433034896850586
14086,-0.11902527511119843,0.10875454545021057
14087,-0.7515665292739868,0.8371357917785645
14088,-0.30581517798418645,0.12948596477508545
14089,-0.01597641594707966,-0.01627034693956375
14090,-1.234107032418251,-1.080264762043953
14091,0.3996124267578125,-1.0396485328674316
14092,0.08766569290310144,0.12725295964628458
14093,-1.2704577296972275,-0.984006941318512
14094,-0.08660361170768738,0.2363082468509674
14095,-0.009149930439889431,0.08194528333842754
14096,-0.8284080028533936,-1.0806012153625488
14097,-0.07166650891304016,0.22363300621509552
14098,-0.09494774788618088,0.28589899837970734
14099,-3.851031541824341,-3.5017805099487305
14100,0.0015462053997907788,0.0077249671157915145
14101,-0.24768353230319917,-0.1288762465119362
14102,0.007953999564051628,0.24713033996522427
14103,-4.54848418966867,-3.9610856771469116
14104,-0.13612207490950823,-0.08826209977269173
14105,-0.0004215409135213122,0.0041221281862817705
14106,-0.02826967090368271,-0.011262603104114532
14107,-4.5462228655815125,-2.0216970443725586
14108,-0.08457284793257713,0.22222068905830383
14109,-5.926857352256775,-4.175129413604736
14110,0.23378577828407288,0.35094529390335083
14111,-2.017154335975647,-1.667420506477356
14112,0.0005816891857648443,0.0024796857101136993
14113,-0.10570079041644931,0.11936592310667038
14114,-0.00031275051333068404,0.01101122226100415
14115,-0.18562176823616028,0.1633581966161728
14116,-4.094180464744568,-1.4824190139770508
14117,-0.033920470625162125,0.12225871533155441
14118,-0.09810751676559448,0.22286313772201538
14119,-0.7200942039489746,-1.092818558216095
14120,0.06143048405647278,0.3364754766225815
14121,-0.6385106816887856,-0.19094574451446533
14122,-0.13810383327654563,-0.02768174558877945
14123,-0.005902109027374536,0.05725139519199729
14124,-3.1891468167304993,-1.2412118911743164
14125,-0.15348616894334555,-0.09800171852111816
14126,0.2206364870071411,0.29029881954193115
14127,0.5320385694503784,0.476789653301239
14128,-0.03378777462057769,-0.009082071483135223
14129,0.05226616561412811,0.17970764636993408
14130,2.541053831577301,1.0764471888542175
14131,0.11637493968009949,0.459765762090683
14132,-0.2468508929014206,-0.06333348155021667
14133,-3.2802514731884003,-1.761805772781372
14134,-0.09843755746260285,-0.016935162246227264
14135,-0.012655660044401884,-0.0013541122898459435
14136,0.029329096898436546,0.22848833911120892
14137,-0.37534892559051514,-0.4078395366668701
14138,-0.021509967744350433,0.6199955120682716
14139,-0.025697363540530205,0.05213998258113861
14140,0.0018201773054897785,0.013150226790457964
14141,-6.568562030792236,-5.620490550994873
14142,0.08751529455184937,0.6845365166664124
14143,-0.37507568299770355,0.22884023189544678
14144,0.004697233904153109,0.02891803765669465
14145,-0.04774950444698334,0.14909282326698303
14146,0.2231437750160694,0.21797044947743416
14147,-0.04487148384214379,-0.0024237707257270813
14148,-0.6653608437627554,-0.042967021465301514
14149,-9.042901515960693,-5.0296173095703125
14150,-3.365831920877099,-3.0139690041542053
14151,-0.20260600745677948,-0.17083752155303955
14152,-2.6967646181583405,-1.776565432548523
14153,-0.08844797499477863,0.09904570132493973
14154,0.032357316464185715,0.12332983687520027
14155,-0.0245694350451231,0.1744093969464302
14156,-0.09108277503401041,0.07537189871072769
14157,-1.1841636896133423,-0.155928373336792
14158,-0.1780065130442381,0.29699376225471497
14159,-0.15810462832450867,-0.03699399530887604
14160,-2.7736936807632446,-1.7509746551513672
14161,0.0052714720368385315,0.10804598871618509
14162,-0.4173187306150794,-0.11843487620353699
14163,-0.07282532751560211,0.2702244222164154
14164,0.0013033519499003887,0.10227258782833815
14165,-1.8497876226902008,-0.9217406511306763
14166,-0.011047536507248878,0.21074127592146397
14167,-1.824864685535431,-1.1104316711425781
14168,-1.0517926961183548,-0.4157334566116333
14169,-0.2402925044298172,0.05015505850315094
14170,-2.8146100640296936,-1.1060419082641602
14171,-0.1379589643329382,-0.03568577021360397
14172,-9.60286195576191,-6.597731351852417
14173,-0.9113481044769287,0.31828927993774414
14174,-0.055112987756729126,0.144027441740036
14175,0.0006728385342285037,0.010305031493771821
14176,-1.4539164304733276,-1.0353520512580872
14177,0.25852128863334656,0.45553627610206604
14178,0.0014265140052884817,0.0198161534499377
14179,-0.492875337600708,-0.3291037678718567
14180,-1.2201219809358008,-1.0990833044052124
14181,-0.1439274251461029,0.3448656350374222
14182,-1.106497347354889,-1.1520318984985352
14183,-0.4339561462402344,-0.0404052734375
14184,-0.32828189432621,0.4242057502269745
14185,-3.1951074711978436,-1.4081971645355225
14186,-1.3804865330457687,0.019736051559448242
14187,-0.03627381846308708,-0.004523709416389465
14188,-1.2327498942613602,-0.36689919233322144
14189,-0.831290602684021,0.6703368425369263
14190,0.008483602665364742,0.09781883098185062
14191,-3.7705989480018616,-2.9649540185928345
14192,-0.07959566009230912,0.042414791882038116
14193,0.38705871999263763,-0.0999702662229538
14194,0.006630071438848972,0.01724496390670538
14195,-1.226230837404728,-0.3900805711746216
14196,0.021546265110373497,0.04480425827205181
14197,-0.7290345840156078,-0.07388931512832642
14198,-0.009149930439889431,0.08194528333842754
14199,-0.00012170262016297784,0.010502814373467118
14200,-0.5182644575834274,0.27462542057037354
14201,-0.26936498284339905,0.018233805894851685
14202,-0.6702052839100361,-0.38715171813964844
14203,0.1579420268535614,1.026437133550644
14204,-0.0017580566927790642,0.1156920453067869
14205,-0.14609685679897666,-0.04210665822029114
14206,-2.165570020675659,-1.2261321544647217
14207,0.0028912549205415417,0.00975094836394419
14208,-2.8548412322998047,-2.0331268310546875
14209,0.16675332468003035,0.10166311543434858
14210,0.00719575397670269,0.07489941082894802
14211,0.0007804159831721336,0.015602080937242135
14212,-0.557738458737731,-0.05313831567764282
14213,-7.390030077658594e-06,0.003458495470113121
14214,-0.9617960453033447,-0.17390191555023193
14215,0.24574438109993935,0.3554820157587528
14216,-2.583825409412384,-1.2840043306350708
14217,-0.12593766301870346,0.1893862932920456
14218,0.0002894632052630186,0.06495511531829834
14219,-5.242047309875488,-4.2035300731658936
14220,0.0018660007044672966,0.05095447972416878
14221,0.09710033144801855,0.08528524544090033
14222,-0.560115450527519,-0.41431112587451935
14223,-0.005421943264082074,0.031544956378638744
14224,-0.23985998891294003,-0.06055131554603577
14225,-0.08297571446746588,0.024987071752548218
14226,-0.2415910419076681,-0.21082045137882233
14227,-7.94925582408905,-4.314750671386719
14228,-2.881338119506836,-2.304775655269623
14229,-1.9943304061889648,-1.2152924537658691
14230,-0.6919146329164505,0.36974096298217773
14231,-1.3900222778320312,-1.0224467515945435
14232,-0.00028689129612757824,0.0028194754268042743
14233,-4.072113275527954,-2.208193778991699
14234,-1.3315128087997437,-1.488886296749115
14235,-0.006507049081847072,0.03109282534569502
14236,-0.6142003089189529,-0.07196301221847534
14237,0.8824305105954409,0.25310363061726093
14238,0.0002909927861765027,0.017531868303194642
14239,-0.0033546090126037598,0.2267928570508957
14240,-0.1022046164071071,-0.09670023620128632
14241,-1.4142078757286072,-0.548851490020752
14242,-0.0833973647095263,-0.025804508477449417
14243,-0.7637592554092407,-0.24399566650390625
14244,-0.6750390771776438,-0.47866544127464294
14245,-0.037074245512485504,0.31528812646865845
14246,-0.3809293508529663,0.3952229619026184
14247,-0.001964114111615345,0.02087394124828279
14248,-3.254024028778076,-1.5248677730560303
14249,-0.1447891928255558,0.14529196918010712
14250,-0.0002268863609060645,0.009868317458312958
14251,-6.3814756870269775,-3.4846725463867188
14252,-0.006431005895137787,0.009473197162151337
14253,-0.9813019335269928,-0.622067928314209
14254,-0.8802787810564041,-0.7553626894950867
14255,0.02123350091278553,0.05814874358475208
14256,-0.10464604943990707,0.14297576248645782
14257,-0.6618067342787981,-0.4345546066761017
14258,0.042789340019226074,1.0099741220474243
14259,0.007410084013827145,0.17377677105832845
14260,-0.07007204368710518,-0.01476125419139862
14261,-7.662826508283615,-5.667931795120239
14262,-0.041104987263679504,0.027153506875038147
14263,0.42210522294044495,0.2761513292789459
14264,-1.1601710319519043,-1.9023776054382324
14265,-0.060989409452304244,0.07774929702281952
14266,-1.8212778568267822,-0.694705605506897
14267,-6.664035253226757,-3.8197836875915527
14268,1.259853234514594,0.20991445146501064
14269,-0.134874165058136,0.9831109642982483
14270,-1.8082069158554077,-1.0751240253448486
14271,-0.026899640099145472,0.09835267439484596
14272,-4.134867399930954,-2.965181350708008
14273,-2.272003125399351,-1.5140222907066345
14274,0.07121706008911133,0.3785085678100586
14275,-0.02952950308099389,0.018351860344409943
14276,0.06650184094905853,0.6432262510061264
14277,0.24607789516448975,-0.6731630563735962
14278,-0.11593419313430786,0.3075532615184784
14279,-0.001728673989418894,0.02449153200723231
14280,-0.01193819916807115,0.06713434308767319
14281,-0.9859790205955505,0.9495911598205566
14282,-0.8727841100189835,-0.6913348585367203
14283,-4.577585577964783,-3.875712037086487
14284,0.12140187621116638,0.16464485228061676
14285,-0.003900250419974327,0.11278569139540195
14286,-0.2792721167206764,0.20264840126037598
14287,-1.069845050573349,-0.637809157371521
14288,-1.4758106172084808,-1.442330315709114
14289,-0.02070073364302516,0.017087815329432487
14290,-0.006133461836725473,0.03296716045588255
14291,-7.302504241466522,-6.513302445411682
14292,0.5879920441657305,0.4251574594527483
14293,-0.0008878537628334016,0.002645065193064511
14294,-0.6186233032494783,0.6815580129623413
14295,2.0265558760002023e-06,7.045020902296528e-05
14296,-0.2073635010747239,-0.08477333188056946
14297,-2.4114933013916016,-2.221073031425476
14298,-2.6892786026000977,-1.691899061203003
14299,0.029977157711982727,0.11508534848690033
14300,-0.01393160643056035,0.07688982412219048
14301,-5.061412334442139,-3.061964511871338
14302,-1.9240583181381226,-1.5057263374328613
14303,0.00031391059746965766,0.03811146831139922
14304,-1.5926631689071655,-1.1429710388183594
14305,-0.016208619810640812,0.05445723980665207
14306,-0.685491181910038,-0.44148385524749756
14307,-0.2612777459435165,0.060096293687820435
14308,-2.5044046826660633,-2.315536290407181
14309,0.11071361508220434,0.25456108804792166
14310,-2.4596127197146416,-1.181861162185669
14311,-0.4156048893928528,-0.002504885196685791
14312,0.022713301703333855,0.15485910139977932
14313,-2.1031840443611145,-1.3423035144805908
14314,0.19126982218585908,0.28007238334976137
14315,-4.807697355747223,-3.86282742023468
14316,0.36168044805526733,0.9844918847084045
14317,0.2482975721359253,1.9748203754425049
14318,-5.495495587587357,-3.027022123336792
14319,8.165492272382835e-05,0.000393789437111991
14320,-0.1571081094443798,-0.10437304526567459
14321,-4.9911399483680725,-3.141411781311035
14322,4.303361859570032e-05,0.0005791892181434832
14323,-0.05142936855554581,0.12251852452754974
14324,-0.23381416872143745,0.2805823087692261
14325,0.002947265369584784,0.014895540050929412
14326,-0.0003793984651565552,0.07045879494398832
14327,0.11514755012467504,0.061989028472453356
14328,-9.88104735314846,-4.954036712646484
14329,0.00010155438940273598,0.02470352350064786
14330,0.009177559055387974,0.01343741174787283
14331,0.17459632828831673,0.16143179312348366
14332,0.005711457226425409,0.038770368322730064
14333,-0.6935362815856934,-1.7079681158065796
14334,-0.0024955739863798954,0.0059000051114708185
14335,-1.9436793327331543,-0.4688746929168701
14336,0.021529202349483967,0.04447171185165644
14337,-0.5808582305908203,-0.7635259628295898
14338,-1.0238207802176476,-0.4946357011795044
14339,-7.2717334660410415e-06,0.0006064671661079046
14340,-0.06275778263807297,0.06605048477649689
14341,0.5726656913757324,1.2116813659667969
14342,-0.01591896393802017,0.061053454875946045
14343,0.6993894428014755,0.48733948171138763
14344,-6.274057373404503,-4.394211292266846
14345,-1.0987056689336896,-0.6867451369762421
14346,-2.2838950753211975,-0.8127131462097168
14347,0.03437124192714691,0.04292770475149155
14348,-0.06605963967740536,0.1288234367966652
14349,-4.438962787389755e-05,0.1473062140867114
14350,0.004551133140921593,0.01927097700536251
14351,-5.9506054520606995,-3.693394660949707
14352,-0.011597426142543554,0.04213476087898016
14353,-1.4305330207571387,-0.82071852684021
14354,0.19450293481349945,0.3140106052160263
14355,-0.6320069432258606,-0.06840729713439941
14356,0.17656011879444122,0.02401493489742279
14357,-1.498883306980133,-1.367348074913025
14358,-4.313076823949814,-1.9427835941314697
14359,-0.0093975979834795,0.18933911249041557
14360,0.004947482084389776,0.026713225001003593
14361,-3.3169145584106445,-2.1752971410751343
14362,-0.011155763640999794,0.06931246630847454
14363,-0.2199426251463592,-0.12493805587291718
14364,0.0010694419906940311,0.014987809205194935
14365,-4.7843180894851685,-3.3681836128234863
14366,-0.23302680253982544,-0.197193905711174
14367,-4.126597583293915,-2.7699406147003174
14368,-0.6475442238152027,-0.1965460181236267
14369,-4.850902013480663,-3.7852747440338135
14370,0.40529368817806244,0.5677117556333542
14371,-5.120586767792702,-3.76421582698822
14372,-0.025318662635982037,0.16282085329294205
14373,-1.3558217287063599,-0.3544400930404663
14374,-0.18967939168214798,0.30110886693000793
14375,0.13112107664346695,0.13490880280733109
14376,0.04640667140483856,0.07581403851509094
14377,-0.6741528233978897,-0.4198581874370575
14378,0.0032238257117569447,0.04839581670239568
14379,-0.007461604312993586,0.01406462024897337
14380,-0.49135882779955864,0.08780354261398315
14381,0.002054833121746924,0.0028837872800977493
14382,-0.0646312297321856,0.1342645362019539
14383,-0.4351950502023101,-0.28992004692554474
14384,-2.9037192165851593,-1.4398752450942993
14385,-4.417547702789307,-3.567915916442871
14386,0.005017373838200001,0.0053806059404450934
14387,-0.13334377692081034,-0.07185257226228714
14388,-0.020452506840229034,0.13964024186134338
14389,-0.03097256296314299,0.007890459150075912
14390,-7.231454133987427,-5.146799087524414
14391,0.05170205980539322,0.40782057493925095
14392,0.6182982325553894,0.22168779373168945
14393,-4.442199227865785,-2.991054654121399
14394,-0.012597878172527999,0.04603143222630024
14395,0.025836339802481234,0.046869146288372576
14396,-0.0494847297668457,0.0007113069295883179
14397,0.00010644021676853299,0.00723532545089256
14398,-0.05954098957590759,-0.05197982396930456
14399,-0.08701318502426147,0.1586589813232422
14400,-0.8099436014890671,-0.4514618515968323
14401,-0.28534666856285185,-0.18759877979755402
14402,-0.057045578956604004,-0.023125573992729187
14403,-1.8208106458187103,-1.7209272533655167
14404,-0.429119810461998,-0.2523571848869324
14405,0.472878098487854,0.4968310594558716
14406,-0.16859591007232666,0.5636471509933472
14407,-4.017451524734497,-1.0321969985961914
14408,-0.11812464334070683,0.0721273124217987
14409,-0.0016108759737107903,0.01321806211490184
14410,-0.042838938534259796,0.12330314517021179
14411,-0.34601169696543366,-0.2815652936697006
14412,0.014459032565355301,0.27502143010497093
14413,-0.31448203697800636,-0.22071737051010132
14414,0.0026905102422460914,0.032725739176385105
14415,-0.2550962120294571,-0.03282281756401062
14416,-1.671118140220642,-1.8057364225387573
14417,0.009894689545035362,0.057436561211943626
14418,0.006714344024658203,-0.7289814949035645
14419,-3.401023045182228,-2.3385467529296875
14420,-0.09165341593325138,-0.01375146210193634
14421,-0.05134323984384537,0.35467930883169174
14422,-1.6099803429096937,-1.3282373547554016
14423,-0.0027462244615890086,0.010242715710774064
14424,-7.974777713570802e-05,0.0007598477313877083
14425,-0.27051401138305664,-0.2069472074508667
14426,-1.6425080299377441,-0.8896076679229736
14427,0.12781893275678158,0.08543824218213558
14428,-0.22435526177287102,0.2814141809940338
14429,0.003605663834605366,0.010571936203632504
14430,0.1617906466126442,0.22375424951314926
14431,-0.023087765090167522,0.008841082453727722
14432,-0.5096298570279032,-0.1779477894306183
14433,-0.1011952655389905,-0.0021166354417800903
14434,-0.8356917053461075,0.45754802227020264
14435,-0.2862774208188057,0.5904548168182373
14436,0.04619525605812669,0.16851059580221772
14437,-0.10782402753829956,-0.15275374054908752
14438,-1.1919344067573547,-0.8165934085845947
14439,-0.3513920120894909,0.3340810537338257
14440,0.00018270783766638488,0.014886830686009489
14441,0.0395962989423424,0.11340866074897349
14442,-1.2867862191051245,-0.18530189990997314
14443,0.04590742290019989,0.22036371380090714
14444,-0.37752340734004974,0.30965685844421387
14445,-0.013231168501079082,0.05401376634836197
14446,-0.0992228826507926,0.043740399181842804
14447,-0.6296469420194626,0.07597482204437256
14448,0.6380918025970459,0.6039550304412842
14449,1.4336264729499817,0.03839424252510071
14450,1.7135124653577805,0.39634494483470917
14451,-0.16427312046289444,-0.00047641992568969727
14452,0.4382830262184143,0.7319394946098328
14453,-0.006406219967175275,0.08774957852438092
14454,-0.962702676653862,-0.21033918857574463
14455,-1.7142003029584885,-1.283340036869049
14456,-4.308978915214539,-2.5484304428100586
14457,0.16994401812553406,0.37412726879119873
14458,0.9789392128586769,0.13829141110181808
14459,-0.4510870613157749,0.013694345951080322
14460,-0.015204332768917084,0.25063616782426834
14461,-0.20947525277733803,-0.017078205943107605
14462,-3.172196865081787,-1.6456389427185059
14463,0.008131853363011032,0.012310705205891281
14464,-0.02854131837375462,0.029762493446469307
14465,-0.016197075485251844,0.022996189072728157
14466,-0.45239318907260895,-0.30611473321914673
14467,-2.613844096660614,-1.1753592491149902
14468,-0.057030951138585806,0.09887363016605377
14469,-3.365831920877099,-3.0139690041542053
14470,-0.0019523785449564457,0.07984518492594361
14471,-0.9399695247411728,-0.28550946712493896
14472,-0.0001393451270814694,0.002545677198213525
14473,9.702821262180805e-05,0.0018566822836874053
14474,0.00011996040120720863,0.02351186005398631
14475,0.05299552157521248,0.33378060534596443
14476,-2.293807029724121,-1.0666828155517578
14477,-0.059213572763837874,0.012314748018980026
14478,-1.2337960600852966,0.3333885669708252
14479,-2.5390094220638275,-2.345630317926407
14480,-1.0534445941448212,-0.6231956481933594
14481,0.00773810496320948,0.011061584518756717
14482,-5.783885955810547,-4.372687101364136
14483,0.0006343451386783272,0.004696800344390795
14484,-0.04990032745990902,0.16392361372709274
14485,-0.0001289748524868628,0.0018250815192004666
14486,1.3703451259061694e-05,0.019242077512899414
14487,0.00497802346944809,0.19264955259859562
14488,0.18839726224541664,0.6858992762863636
14489,-1.8318138718605042,-1.547178864479065
14490,-0.030602347338572145,0.004501309245824814
14491,0.2498689740896225,0.7665446549654007
14492,-0.02218504808843136,0.005015380680561066
14493,-0.2149996180087328,0.07361137866973877
14494,-0.38144501484930515,0.13265830278396606
14495,-5.588190391659737,-3.061044216156006
14496,-0.0750994086265564,-0.09730154275894165
14497,-0.20917141437530518,-0.10711424052715302
14498,-6.33550239354372,-4.127808094024658
14499,-6.42925488948822,-4.062943696975708
14500,-5.597603689413518,-4.149883151054382
14501,0.012796856462955475,0.10472302511334419
14502,0.00017057264631148428,0.0017327413952443749
14503,-0.22767842654138803,-0.1370742917060852
14504,-0.06851289700716734,0.06233038753271103
14505,0.011445155832916498,0.015043140854686499
14506,-0.21059347037225962,0.3713846057653427
14507,-0.0009080300515051931,0.02013744495343417
14508,0.026999564841389656,0.0474464725703001
14509,-0.012780048826243728,0.024502537213265896
14510,0.07819554582238197,0.37551238015294075
14511,-0.09198969416320324,0.17499782145023346
14512,-1.3948709990363568,-1.3231687098741531
14513,-3.932437002658844,-1.6364507675170898
14514,-4.184765160083771,-3.599276065826416
14515,-2.263250984251499,-1.633383572101593
14516,-0.4847341626882553,-0.2949700206518173
14517,0.0011242085020057857,0.028138987661805004
14518,-1.491005800664425,-0.9252564311027527
14519,-0.14303573593497276,-0.0007235407829284668
14520,-0.028982192277908325,0.09474385529756546
14521,0.20466792583465576,0.2892916202545166
14522,-3.087353252340108e-05,0.006581669775187038
14523,-0.052861303091049194,0.06253105401992798
14524,-0.011974326451309025,0.046020359732210636
14525,-1.8076486587524414,0.13394689559936523
14526,0.021080778678879142,0.013526078080758452
14527,-0.36260100454092026,-0.11780858039855957
14528,-0.18399221263825893,0.06264251470565796
14529,-0.030048929154872894,0.10112090781331062
14530,-0.32298003137111664,-0.22154835611581802
14531,-0.9234014600515366,-0.6139569282531738
14532,-0.2828219048678875,0.2337791919708252
14533,0.04118734391522594,0.12061373682809062
14534,-0.04602275416254997,0.005457133054733276
14535,-8.748591062612832e-05,0.0047290419024648145
14536,-0.9347331523895264,-1.2482852935791016
14537,-0.006249351223232225,0.01504859235137701
14538,0.02065091609256342,0.02749520755605772
14539,-0.31923505663871765,0.212484210729599
14540,-0.12287582457065582,0.23036238551139832
14541,-0.10100515357407858,0.005964905023574829
14542,-1.547980948816985,-1.0687639117240906
14543,-0.676617294549942,-0.08947712182998657
14544,-0.009244631975889206,0.02952339593321085
14545,-0.06712923850864172,0.06352794170379639
14546,-0.0010785849881358445,0.003018825897015631
14547,0.07754576206207275,-0.023624837398529053
14548,-1.2632774114608765,-0.9094641804695129
14549,-3.6271456480026245,-1.1717817783355713
14550,-0.3699955344200134,0.011081844568252563
14551,0.040014564990997314,0.07590369135141373
14552,1.1538888812065125,0.35107266902923584
14553,-0.8512856662273407,0.2101421356201172
14554,-4.071749687194824,-2.8989477157592773
14555,0.0010410183313069865,0.004427484280313365
14556,0.0009217297192662954,0.03368649468757212
14557,0.02196850022301078,0.05306065222248435
14558,0.00026501453248783946,0.016420747502706945
14559,-3.681607723236084,-3.2417492866516113
14560,-0.02232325915247202,0.139421284198761
14561,-0.14477745443582535,-0.037388816475868225
14562,-0.35006381571292877,0.4249246120452881
14563,0.4936429262161255,0.2733241319656372
14564,-9.01876026764512,-5.2706990242004395
14565,-0.00024315393147844588,0.002153382694814354
14566,-9.20152860879898,-5.2848124504089355
14567,-0.051854388788342476,0.21043967455625534
14568,0.31086456775665283,0.15485361218452454
14569,-0.018485557287931442,0.2540919557213783
14570,-0.04340671095997095,0.009704362601041794
14571,-3.1759381936863065,-2.619242012500763
14572,-2.1001933813095093,-1.2786189317703247
14573,0.7169107124209404,0.19546722620725632
14574,-0.4909051191061735,-0.3322746157646179
14575,-0.07407092303037643,0.32432927936315536
14576,0.0001395705039612949,0.007351474152528681
14577,0.005825156811624765,0.03884113160893321
14578,-0.014637494459748268,0.00490470789372921
14579,-0.38984571397304535,0.387714684009552
14580,-0.0008755967137403786,0.027121659950353205
14581,-4.361996173858643,-2.9046618938446045
14582,-0.005271330592222512,0.02874728385359049
14583,-6.3592133820056915,-4.105422258377075
14584,0.37187910079956055,0.8442726135253906
14585,0.04138861410319805,0.0812793169170618
14586,-0.18885542079806328,0.10650718212127686
14587,-0.1765832044184208,0.46796733140945435
14588,-0.555443748831749,0.7757402062416077
14589,-1.013820618391037,-0.777271568775177
14590,0.0001395705039612949,0.007351474152528681
14591,-2.5265481173992157,-1.5820385217666626
14592,0.08050007582642138,0.06915076286531985
14593,-3.6602578163146973,-2.986798644065857
14594,-0.022376610664650798,0.05371554382145405
14595,0.14882978796958923,0.5490444302558899
14596,0.0004805331118404865,0.015892049996182323
14597,-0.028445785865187645,0.0073035284876823425
14598,-0.021192818880081177,0.5994458198547363
14599,-0.7181738506187685,-0.5662729293107986
14600,0.0003769205795833841,0.0042585648043313995
14601,-0.015364319086074829,0.10168129950761795
14602,0.06842663697898388,0.05062997154891491
14603,-0.08221030235290527,0.35063180327415466
14604,-0.11649580439552665,-0.0716390423476696
14605,-0.750798225402832,-1.182335615158081
14606,0.015819196589291096,0.0822032606229186
14607,-0.1097374614328146,0.08572375774383545
14608,-0.10736816748976707,0.12538528442382812
14609,-7.867471140343696e-06,0.00025136879412457347
14610,-0.5129331201314926,-0.4082763195037842
14611,-3.730961710214615,-1.9415557384490967
14612,-0.004078267840668559,0.006131120026111603
14613,-0.0087744714692235,0.10726211033761501
14614,-1.1986993998289108,-0.8206799626350403
14615,0.06569604203104973,0.13769689574837685
14616,0.030840856372378767,0.04213043802883476
14617,9.261469676857814e-05,0.01110365964268567
14618,-1.373862862586975,0.5198004245758057
14619,1.1444018355177832e-05,0.00046409294031946047
14620,-0.08890320360660553,0.17648446559906006
14621,-4.178689055144787,-2.6324983835220337
14622,-2.169502019882202,-1.4860117435455322
14623,0.01340895077737514,0.018812358626746573
14624,-2.578724093735218,-1.6930633783340454
14625,0.2482069730758667,0.02602827548980713
14626,-1.4688587188720703,-2.447390556335449
14627,-0.14948638156056404,0.058857887983322144
14628,0.16745644807815552,0.809322714805603
14629,-0.9389042909315322,-0.7794198393821716
14630,-0.36532412469387054,-0.17341022193431854
14631,0.06038844585418701,1.6305153369903564
14632,-0.9772430136799812,-0.3242430090904236
14633,-0.46821267902851105,0.2073664665222168
14634,-0.2184370830655098,0.20878562331199646
14635,-4.442847892642021,-3.3280527591705322
14636,-0.13660169020295143,0.045656949281692505
14637,-0.02311494102468714,0.10145848244428635
14638,1.2026135921478271,0.30648815631866455
14639,-0.979131668806076,-0.5375894904136658
14640,-2.4214790612459183,-1.1314153671264648
14641,0.011220572981983423,0.28140069963410497
14642,0.2964401915669441,0.09679379314184189
14643,0.5388221740722656,0.37007713317871094
14644,-3.4002245664596558,-2.279715061187744
14645,-5.470870018005371,-4.433885097503662
14646,0.5673776757903397,0.16779271187260747
14647,-0.03506294428370893,0.02410636469721794
14648,-6.225989103317261,-3.677913188934326
14649,-0.007246269844472408,0.005897188559174538
14650,-0.3178660124540329,-0.20354565978050232
14651,1.1867023408412933,0.9080447852611542
14652,-4.001970052719116,-2.4919793605804443
14653,0.1593656837940216,0.1747428923845291
14654,0.0014135115779936314,0.011947640450671315
14655,-2.8297014832496643,-1.5217972993850708
14656,-9.355005711317062,-6.848224878311157
14657,-0.011460376903414726,0.08980388566851616
14658,0.10263740317896008,0.06631526397541165
14659,-0.029197427444159985,0.1985401213169098
14660,-0.0003017725539393723,0.01198458531871438
14661,-1.6689284692006368e-06,0.00017331497087980097
14662,-0.4849724769592285,0.5907392501831055
14663,-0.406327560544014,0.45267343521118164
14664,-0.48154499754309654,-0.2973187565803528
14665,0.007831246388377622,0.018118843232514337
14666,-0.006243166310014203,0.0003424789756536484
14667,0.19910190161317587,0.3897841339930892
14668,-1.5204353630542755,-0.055191636085510254
14669,0.0027550985105335712,0.03124311286956072
14670,-0.6822645962238312,0.7447782754898071
14671,-0.15837123058736324,0.2444400042295456
14672,-0.10405363072641194,-0.023179635405540466
14673,-0.016921721398830414,0.19000281766057014
14674,6.881076842546463e-05,0.010497057344764471
14675,0.0026888267780122987,0.0019692927776304714
14676,-2.1763717234134674,-1.8557674288749695
14677,-1.145725717768073,-1.050915688276291
14678,-2.47383588925004,-1.8032594919204712
14679,-0.09788126684725285,0.05752582848072052
14680,-0.2254718691110611,0.23544946312904358
14681,-1.719086766242981,0.7261860370635986
14682,0.47547369077801704,0.09499901905655861
14683,-0.18442581593990326,0.016748905181884766
14684,0.3586939238011837,0.11414378508925438
14685,-0.3563268184661865,0.3097560405731201
14686,-0.0042799897491931915,0.0880364291369915
14687,0.06289142370223999,0.262372761964798
14688,-3.665120154619217,-2.2323362827301025
14689,-0.004445254075108096,-0.0007924237288534641
14690,-0.014392172684893012,0.030639462172985077
14691,-1.0169747732579708,-0.7134020924568176
14692,-0.39943878958001733,-0.2988053932785988
14693,-2.205371618270874,-1.6392991542816162
14694,-1.931508768349886,-1.6435726284980774
14695,-1.216254711151123,0.0020852088928222656
14696,0.007407285273075104,0.08284499496221542
14697,0.06982667930424213,0.14358381368219852
14698,-4.872357964515686,-3.7284934520721436
14699,0.131169393658638,0.6644165366888046
14700,-0.8356917053461075,0.45754802227020264
14701,0.05118204280734062,0.2362607680261135
14702,6.580123067578825e-05,0.0022967837305714056
14703,-0.47206659615039825,0.29355305433273315
14704,-0.2663525426760316,-0.06921131908893585
14705,0.018047500401735306,0.10208719223737717
14706,-0.6209731251001358,-0.06002861261367798
14707,-0.09975296258926392,0.07017505168914795
14708,-0.19656244851648808,-0.09551062434911728
14709,-0.020287422463297844,0.11580870300531387
14710,-3.264017917215824,-2.055062770843506
14711,0.0015471159713342786,0.04224105319008231
14712,2.1223458349704742,0.3714008033275604
14713,-2.930043399333954,-2.082346558570862
14714,-4.636396288871765,-3.730609178543091
14715,0.00027659400075208396,0.013507677547750063
14716,-0.07369566895067692,0.05299576371908188
14717,-0.04774950444698334,0.14909282326698303
14718,0.2936258912086487,0.798597514629364
14719,-1.9716807305812836,-1.1922776699066162
14720,0.4115997478365898,0.7200615927577019
14721,-0.07788780820555985,0.09970493614673615
14722,-1.7952960655093193,-0.7455579042434692
14723,-0.17170986533164978,-0.11109575629234314
14724,0.10980488359928131,1.258123740553856
14725,-0.38158809021115303,-0.0801343321800232
14726,0.26509521901607513,0.28146757185459137
14727,0.0027140320744365454,0.016010744497179985
14728,-3.579715386033058,-2.7348743677139282
14729,0.05891871452331543,-0.05689460039138794
14730,0.4211602061986923,0.35668133199214935
14731,-5.240177631378174,-4.9919044971466064
14732,-0.373028258793056,-0.04328414797782898
14733,0.003909347811713815,0.011855932185426354
14734,-0.8054095655679703,-0.29820358753204346
14735,-2.5381336212158203,-1.91806960105896
14736,-1.8414028882980347,-1.1446170806884766
14737,0.2766722422093153,0.0849470030516386
14738,0.012620387598872185,0.1160503551363945
14739,-0.4929671660065651,-0.27637121081352234
14740,0.09736201632767916,0.09293365944176912
14741,0.009329643100500107,0.07052774354815483
14742,-0.22432470321655273,0.3159310817718506
14743,-0.013717969879508018,0.1067486722022295
14744,-0.009997155983000994,0.06523952353745699
14745,-0.40293874964118004,-0.13181790709495544
14746,-1.7718652784824371,-0.49707508087158203
14747,1.001199796795845,0.3783421665430069
14748,-3.2587286829948425,-3.05411696434021
14749,0.031276405323296785,0.2242547352798283
14750,-9.114101491868496,-7.319880247116089
14751,-0.645263284444809,-0.2105625867843628
14752,-0.00888141943141818,0.03196721524000168
14753,-3.7592519521713257,-1.9865479469299316
14754,-1.4599279016256332,-1.2207189202308655
14755,-0.123914017342031,0.10256361961364746
14756,-0.23105068877339363,-0.16039931774139404
14757,-0.24281273782253265,0.44999057054519653
14758,-0.7261103242635727,-0.46259212493896484
14759,-0.16638785600662231,-0.18089967966079712
14760,-0.11770099960267544,0.10800574719905853
14761,-1.1490094494074583,-0.8423144817352295
14762,-4.444358468055725,-2.3340775966644287
14763,-1.316194772720337,-0.12379610538482666
14764,-2.1091059893369675,-1.4471076130867004
14765,-4.007946968078613,-3.221388339996338
14766,0.0008598398562753573,0.0035887663398170844
14767,-6.616047220304608,-3.9078094959259033
14768,-0.5424566268920898,-0.07942211627960205
14769,-1.8163022734224796,-0.3863164186477661
14770,-0.06237901817075908,-0.014627952128648758
14771,-0.6885895561426878,-0.2117413580417633
14772,1.2502356171607971,0.09696429967880249
14773,-0.9720063875429332,-0.83969946205616
14774,-1.1794977644458413,0.34173309803009033
14775,-0.06654445827007294,0.10032352805137634
14776,0.04778072237968445,0.21107710897922516
14777,0.0038087221328169107,0.026094204979017377
14778,9.989227760343056e-05,0.00042858423034886073
14779,1.6569944079947163e-05,0.00043895118886894124
14780,-0.2019525170326233,-0.03149139881134033
14781,-2.0773761868476868,-1.3891217708587646
14782,-0.0021075484110042453,0.042382474755868316
14783,-0.05484389513731003,0.2187727764248848
14784,-0.6760148853063583,-0.4660637676715851
14785,0.032498978078365326,0.07400790974497795
14786,-0.0003625168465077877,0.03834922006353736
14787,-1.2257653325796127,-0.3689113259315491
14788,-0.005946329096332192,0.056241519283503294
14789,0.0019491147249937057,0.007532563526183367
14790,-0.014941073954105377,-0.012005951255559921
14791,-0.05978696420788765,0.46353980153799057
14792,-0.053249992430210114,0.08902720361948013
14793,-0.1689864993095398,-0.053380489349365234
14794,-0.18757760105654597,0.14938493072986603
14795,-1.5587754249572754,-0.7969744205474854
14796,-0.08538275444880128,-0.03158634528517723
14797,-0.07769401744008064,-0.07590161263942719
14798,-0.0025049833457160275,0.004170709056779742
14799,-2.2625564262270927,-1.703262448310852
14800,-0.11131800338625908,0.0554228276014328
14801,0.16875494830310345,0.13724535517394543
14802,0.9771954417228699,-0.15366047620773315
14803,-2.01015243306756,-1.6272197365760803
14804,-1.5377826002804795e-05,0.0013720850147365127
14805,-3.484210729598999,-2.1531524658203125
14806,-0.07198166847229004,-0.7358546257019043
14807,-0.5481695393100381,-0.08614856004714966
14808,-0.00036590459399121755,0.0015447385958395898
14809,-0.5697619915008545,-0.1359497308731079
14810,0.0006298309308476746,0.002060126338619739
14811,-3.0132745504379272,-2.3865994215011597
14812,-0.6748410305008292,-0.5638072490692139
14813,-0.010878407396376133,0.0249771811068058
14814,-1.0785776376724243,-0.9858622550964355
14815,-0.005078018264612183,0.02143199648708105
14816,-7.778541564941406,-4.928656578063965
14817,0.10524844378232956,0.2596684768795967
14818,-5.60702320933342,-4.810277700424194
14819,-0.7784065008163452,-0.3883630633354187
14820,0.1807423159480095,0.10901188105344772
14821,-0.04360509663820267,0.19965465366840363
14822,-0.8412293121218681,-0.15107476711273193
14823,-0.914610892534256,-0.4564276337623596
14824,-0.9053384438157082,-0.6692633628845215
14825,-1.1142617762088776,-0.8723329305648804
14826,-0.0693627092987299,0.22675205767154694
14827,-5.257225036621094,-3.142392635345459
14828,0.23031926900148392,0.3876514807343483
14829,-1.2450924515724182,-0.19346356391906738
14830,0.005168013129150495,0.034636448457604274
14831,0.0010663323337212205,0.06520029634702951
14832,-0.16647241613827646,-0.0792858749628067
14833,-0.6573548268643208,-0.5910422280430794
14834,-2.934662327170372,-1.382022738456726
14835,-0.00025873538106679916,0.03066719463095069
14836,1.136683128774166,0.6923943385481834
14837,-2.5897404327988625,-1.8707208633422852
14838,-2.6960199251770973,-2.1993897557258606
14839,-0.1043708324432373,0.09655368328094482
14840,0.013816432503517717,0.013653107394929975
14841,-0.0023780129849910736,0.15106063336133957
14842,-4.053093562106369e-06,0.012070850497366337
14843,0.038870188407599926,0.17257144954055548
14844,-1.9664025865495205,-0.9623370170593262
14845,-0.027024016249924898,0.0961637906730175
14846,0.41451138257980347,0.14143884181976318
14847,-0.005200058221817017,0.14750700443983078
14848,-0.24401015043258667,0.1746906042098999
14849,-0.0163682010024786,-0.009699908550828695
14850,-0.6784917507320642,-0.40572604537010193
14851,-1.1117142140865326,-0.31006813049316406
14852,-1.2207322716712952,2.2098201513290405
14853,0.0017259845044463873,0.015211103018373251
14854,-0.0003402635920792818,0.007471193210221827
14855,-1.3098527640104294,-0.7196859121322632
14856,-9.004998207092285,-6.744593381881714
14857,-0.037740543484687805,0.4332535043358803
14858,-0.002798285335302353,0.05204035574570298
14859,-0.5924825971014798,-0.3033887445926666
14860,-0.018909651786088943,0.09038889408111572
14861,0.41054660081863403,0.22674626111984253
14862,-0.8067576098255813,-0.5518621802330017
14863,0.09398248791694641,-0.07841800153255463
14864,-0.004583550617098808,0.0537683954462409
14865,0.23314183950424194,-0.18685144186019897
14866,2.456869900226593,1.539680302143097
14867,-0.0012077258434146643,0.05706580693367869
14868,-0.38020461052656174,0.3580273985862732
14869,-0.22641276754438877,0.005642890930175781
14870,-3.3776499032974243,-3.0233548283576965
14871,0.010091994307003915,0.10548519936855882
14872,-1.077636759262532,-0.9701464548707008
14873,0.16549013555049896,0.13021016120910645
14874,-2.1690192222595215,-0.5836925506591797
14875,0.32486599683761597,0.4087674021720886
14876,-7.450162047462072e-05,0.01970985409570858
14877,0.6776075959205627,0.6758285164833069
14878,-0.1425018310546875,0.055413663387298584
14879,0.24917423725128174,0.283783495426178
14880,0.001756991259753704,0.05371199827641249
14881,-0.0015812900965102017,0.022647660807706416
14882,5.245195097813848e-06,4.0649541915627196e-05
14883,-8.14955997467041,-4.866608142852783
14884,-3.2428122386336327,-1.5146361589431763
14885,-0.04837772995233536,0.08307026326656342
14886,-0.6140939742326736,-0.262296587228775
14887,-3.412502408027649,-2.220264196395874
14888,-0.23786770924925804,-0.19667279720306396
14889,-0.3189517855644226,0.2443886399269104
14890,-0.02045977055968251,-0.01411141874268651
14891,-4.291500772524159e-06,0.0008902072368073277
14892,-0.03848257474601269,0.019755836576223373
14893,-0.04404443537350744,0.03230643272399902
14894,0.03994862735271454,0.3799263834953308
14895,-5.039481222629547,-3.895448684692383
14896,-0.0005594707763521001,0.014877097739372402
14897,-2.191093683242798,-0.5946058034896851
14898,-0.06768705710419454,0.07794804871082306
14899,-0.7276787459850311,0.6998738050460815
14900,0.3182849017903209,0.21312427800148726
14901,-0.07686194591224194,0.08492857962846756
14902,-0.00012849873473896878,0.002729732819716446
14903,-0.012238485040143132,0.012228254228830338
14904,-7.721537232398987,-4.200314521789551
14905,0.000572991615626961,0.009843277570325881
14906,0.6037080809473991,0.18539976328611374
14907,-2.2689811140298843,-0.7906715869903564
14908,0.0058531350223347545,0.03644559520762414
14909,-5.299048721790314,-3.6764168739318848
14910,-0.16329313442111015,-0.13677512854337692
14911,-0.10582204908132553,0.04385576397180557
14912,0.00021228774357950897,0.0015274429702003545
14913,-1.6068798303604126,-0.9774641990661621
14914,-5.734200060367584,-3.419816017150879
14915,-2.4178041219711304,-0.7098913192749023
14916,0.04823641595430672,0.031912093283608556
14917,0.0009889606590149924,0.03259164832707029
14918,-0.0010765836050268263,0.0020426538540050387
14919,-0.8958778083324432,-0.3081749677658081
14920,-0.508898138999939,0.22716301679611206
14921,0.19069399684667587,0.36027684062719345
14922,0.054002195596694946,0.442342072725296
14923,0.0059302132576704025,0.024830125272274017
14924,-0.07137086242437363,0.20066531747579575
14925,0.009825063869357109,0.03989040106534958
14926,-0.04107841197401285,0.07017209753394127
14927,-0.5601104199886322,-0.09053242206573486
14928,-0.003910406958311796,0.07875308766961098
14929,0.10553186014294624,0.4009114243090153
14930,-0.11658927146345377,0.22732964158058167
14931,0.0915560070425272,0.2884488347917795
14932,-0.023086142260581255,-0.003471938893198967
14933,-0.839471161365509,0.2509956359863281
14934,-3.1685140132904053,-0.8887197971343994
14935,-0.8067504167556763,-0.20528078079223633
14936,0.31272616516798735,0.2568689836189151
14937,-1.773249313235283,-0.06527447700500488
14938,-1.0328220634255558,-0.5800414085388184
14939,-0.899359941482544,-1.1022920608520508
14940,0.013455033302307129,-0.06364649534225464
14941,-0.010704907588660717,0.10994669515639544
14942,-0.007158676628023386,0.005331016145646572
14943,0.018007654696702957,0.097387520596385
14944,-0.6134015806019306,-0.05948829650878906
14945,-1.1783230304718018,-0.18485164642333984
14946,0.17528033256530762,0.8177613019943237
14947,-0.009001603350043297,0.055147187784314156
14948,-4.122928619384766,-3.882629871368408
14949,-0.6049727532081306,-0.2175012230873108
14950,-0.1096760630607605,0.7430988550186157
14951,0.0007286420441232622,0.00795360776828602
14952,0.00019823177717626095,0.011135284614283592
14953,-1.4573943763971329,-0.49921882152557373
14954,-4.3798351883888245,-3.378934144973755
14955,-0.01470312662422657,0.0701829232275486
14956,-0.4427498057484627,-0.127244770526886
14957,-0.006724847014993429,0.0957434419542551
14958,-0.05063979314581957,-0.011261586099863052
14959,-0.0511898547410965,0.07833053171634674
14960,-1.980294274224434,-1.5154194235801697
14961,-3.0376477390527725,-2.312656283378601
14962,-0.21087658405303955,0.6569519639015198
14963,-0.8675380391068757,-0.6708559393882751
14964,0.006065059336833656,0.0034580229548737407
14965,-1.4830504208803177,-0.7782112956047058
14966,-0.9976290753111243,-0.7821465581655502
14967,-3.4481586664915085,-2.3125205039978027
14968,0.1510644108057022,0.19244025647640228
14969,-3.0010541677474976,-1.7372372150421143
14970,-0.000726792641216889,0.01819241134217009
14971,-0.35685486253350973,-0.03089502453804016
14972,0.004083417734364048,0.0019790380320046097
14973,-0.5949952304363251,-0.25849035382270813
14974,-3.6045369505882263,-2.365431547164917
14975,-0.08276535477489233,0.056193262338638306
14976,0.6404986381530762,0.3945586085319519
14977,-1.4545260667800903,-0.052223920822143555
14978,-0.003601402248023078,0.004993591224774718
14979,-0.04398678243160248,0.032047126442193985
14980,0.00017954534268938005,0.005245569016551599
14981,0.9426071643829346,-0.002913355827331543
14982,-2.1013023853302,-1.5044865608215332
14983,-0.0008338422048836946,0.013581916457042098
14984,-0.8138103485107422,-2.2464587688446045
14985,0.09926639823243022,0.1222103270702064
14986,0.06647513434290886,0.17045293375849724
14987,0.505908340215683,0.5675415098667145
14988,-0.674226887524128,-0.0018968582153320312
14989,-0.004175953567028046,0.4192381799221039
14990,-0.24299986311234534,-0.09794434905052185
14991,-1.705326646566391,-0.9008105397224426
14992,-5.161373701412231e-05,0.006252096951357089
14993,-0.4888959303498268,-0.39928679168224335
14994,-0.2771025225520134,0.9275417923927307
14995,0.07553730905056,0.11897934973239899
14996,-0.023828595876693726,0.02862355299293995
14997,-0.005070616491138935,0.09903408773243427
14998,-4.896367311477661,-2.756852626800537
14999,-0.01869577041361481,0.0284973606467247


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_1_3_train_data.csv <==
,x,y
0,0.025041956454515457,0.16095107793807983
1,0.019928988069295883,0.03270353004336357
2,-0.000659697107039392,0.008356051985174417
3,0.03948673605918884,0.220993272960186
4,0.023503229953348637,0.3876882316544652
5,0.054842192912474275,0.1066234374884516
6,-0.00018567875667940825,0.0006092322582844645
7,-0.001299647381529212,0.005728896241635084
8,0.25161050260066986,0.736606702208519
9,0.0020828933629672974,0.15223138008150272
10,0.0025980379432439804,0.09911680407822132
11,0.15595833957195282,0.645973727107048
12,0.0631561977788806,0.03680261503905058
13,0.0011401277442928404,0.015747692639706656
14,0.7461235355585814,0.5086937379091978
15,0.0035620983690023422,0.17100723274052143
16,0.10831980966031551,0.9272745754569769
17,-0.0074339903658255935,0.00439609307795763
18,-0.05490471236407757,0.11204499006271362
19,1.0736522626248188,0.7941076111164875
20,-0.0026039251206384506,-0.0021687912521883845
21,0.03144255839288235,0.3747889082878828
22,0.07959435682278126,0.16957859497051686
23,1.8255120944231749,1.9056946467608213
24,-0.12865159567445517,-0.054511941969394684
25,2.959365980233997,2.1435448094271123
26,0.0008541562710888684,0.07942147209541872
27,0.6843137498944998,0.2711616512387991
28,0.07905052043497562,0.3122274074703455
29,0.005685025134880561,0.05480466201697709
30,-0.12879491969943047,-0.12683593947440386
31,0.8734737180639058,0.42830453743226826
32,-0.007635793401277624,-0.006639049737714231
33,-0.15424583666026592,-0.12276799976825714
34,2.109370562247932,0.6745524136349559
35,-1.2434956803917885,-1.2422157600522041
36,-0.037660500427591614,-0.0331536578014493
37,0.23956538317725062,0.5435114311985672
38,0.003796949953539297,0.06416033112327568
39,-0.0001437546088709496,0.009947499929694459
40,0.02609195187687874,0.14087868109345436
41,0.11485152319073677,0.7958779521286488
42,-0.03825320489704609,0.009748391807079315
43,0.0758918970823288,0.2479764074087143
44,1.4739060020074248,0.9637072896584868
45,-0.010447762713738484,-0.009917084942571819
46,0.7959071844816208,0.08768941462039948
47,0.4645727127790451,0.792301282286644
48,-0.004294235652196221,-0.002006906783208251
49,0.19506995286792517,0.4259915938600898
50,-0.030011994182132185,0.06790383160114288
51,2.914672836661339,2.5119461864233017
52,-0.00014379015192389488,0.03018064529169351
53,0.47374114766716957,0.39683518186211586
54,-0.06381483376026154,-0.02552429586648941
55,-0.0012867338718933752,0.0022082807263359427
56,0.00014434573677135631,0.023444744780135807
57,-0.006708034125040285,-0.0031134856399148703
58,-0.05193517357213295,-0.05114441458135843
59,0.0020560547709465027,0.013335469644516706
60,0.021099490113556385,0.14365021418780088
61,0.2351153939962387,0.3566063493490219
62,0.050715146819129586,0.3424150256905705
63,-0.0233022347347287,-0.022071807296015322
64,0.0007355153502430767,0.04045226480229758
65,-0.006632841657847166,0.04531862773001194
66,0.20955918030813336,0.5133908768184483
67,2.358803693205118,0.9744596518576145
68,-0.0018548377615843492,-0.0017351592105114833
69,0.01625117752701044,0.04555599112063646
70,1.4604240134358406,0.8046674802899361
71,0.004364605993089299,0.01663773506885491
72,0.04425146384164691,0.6181022408418357
73,-0.08250071480870247,-0.017751596868038177
74,0.31785236299037933,0.13346146047115326
75,-0.0001673777587711811,0.11779261380434036
76,0.017575487512203836,0.05304729195222535
77,1.3055263966234634,0.46346583067497704
78,0.25083208340220153,0.3881486381869763
79,-0.0037460519233718514,0.03168208245187998
80,0.14154414273798466,0.27925472892820835
81,0.06053722044453025,0.18203745177015662
82,0.4309326782822609,0.6164735928177834
83,-0.049311997936456464,-0.046678969636559486
84,-0.0007186634175013751,0.0021908069029450417
85,3.933660264010541e-05,0.0009563943567627575
86,0.005311286891810596,0.05467244272585958
87,-0.012739267323922832,-0.012583713745698333
88,-0.0007219910621643066,0.17748814076185226
89,0.3741653561592102,0.3661077320575714
90,0.7465608883649111,0.7935819197446108
91,-0.046606857329834384,-0.04447100358083844
92,-0.01253948677367589,-0.01205586566356942
93,0.25197711680084467,0.8036787817254663
94,0.5487519949674606,1.2668873518705368
95,0.7124413329584058,0.4381085115892347
96,-0.18107042252086103,-0.15839569456875324
97,0.026433661580085754,0.5628823861479759
98,2.020824741339311,0.9167522897478193
99,0.07204539002850652,0.04723365278914571
100,0.028617742005735636,0.19840590888634324
101,0.019281205954030156,0.3217171870637685
102,0.0014126768801361322,0.05323818139731884
103,0.053458528593182564,0.26466372050344944
104,-0.0001065284013748169,0.10830631293356419
105,0.1385121892672032,0.5998735080938786
106,2.4338731169700623,0.22424715757369995
107,-0.01655658963136375,0.037833072245121
108,1.7689076457172632,1.8993643317371607
109,1.1835499221924692,0.8579097206238657
110,0.05863725207746029,0.008079620078206062
111,-0.003245768428314477,0.03206360340118408
112,0.42896437644958496,1.7568984627723694
113,0.0006544494535773993,0.03740957216359675
114,0.16212799889035523,0.6351490293163806
115,0.0008016863685043063,0.01671855419044732
116,0.2048962339758873,0.2248525246977806
117,0.0465247817337513,0.10451227053999901
118,0.0666414201259613,0.1402871310710907
119,0.8115404546260834,0.4811481535434723
120,0.014030397636815906,0.046375178499147296
121,1.7803552970290184,1.8225464448332787
122,0.09605582058429718,0.7985442727804184
123,1.2758883833885193,0.553777277469635
124,0.04046596493571997,0.28928530868142843
125,0.02097282186150551,0.25864194333553314
126,0.01250743109267205,0.14000874932389706
127,-0.04605840868316591,-0.016381457448005676
128,0.6155638475902379,0.534645535517484
129,-0.04414423042908311,-0.02398204430937767
130,-0.2608308754861355,-0.23745806887745857
131,-0.015879886283073574,0.03200631029903889
132,-0.010831809369847178,0.030321518890559673
133,0.08711372874677181,0.7250470276921988
134,0.012760221026837826,0.2071716533973813
135,0.14781446696724743,0.12382182420697063
136,0.06908667972311378,0.1350668012164533
137,-0.026478230953216553,0.27138257771730423
138,0.47971712052822113,0.32423411309719086
139,0.05728786811232567,0.15701384469866753
140,0.3630056331458036,0.30378955104970373
141,-0.02710901014506817,0.24802245944738388
142,0.006263807707000524,0.05247362918453291
143,-0.009123585798079148,0.0010092807933688164
144,0.016185444546863437,0.09722002106718719
145,0.009471317520365119,0.14767108741216362
146,0.23394729988649487,0.5307368715293705
147,0.004942516330629587,0.05710306204855442
148,0.3372829034924507,0.732888825237751
149,0.006108840461820364,0.40559746185317636
150,-0.01388825150206685,0.027688944712281227
151,1.0899735428392887,0.9129934646189213
152,0.002804821589961648,0.4104472466278821
153,-4.336610436439514e-05,0.11079451069235802
154,0.0705830454826355,0.10376918315887451
155,-0.006193562876433134,0.016422086395323277
156,0.004484938152018003,0.023303288660827093
157,0.36556128824304324,0.8140125390345929
158,0.19166942895390093,1.3149968630168587
159,-0.05381517577916384,0.025821268558502197
160,-9.442318696528673e-05,0.04489306721370667
161,0.009291876449424308,0.08320787303819088
162,0.08881850750185549,0.4757944068405777
163,0.9528999598696828,2.1574763329699636
164,0.3815653957426548,0.2842863239347935
165,0.3899419903755188,0.17299282550811768
166,-0.041248010005801916,-0.02598077617585659
167,1.2346559779653035,1.5373075025090657
168,-0.0017699026502668858,0.01599010545760393
169,0.06967557629104704,0.3019727658247575
170,0.0010282626608386636,0.03193547984119505
171,0.49247500533238053,0.6405312144197524
172,-0.0019870810210704803,0.040003057569265366
173,-0.05599816143512726,0.04424017667770386
174,0.018141665495932102,0.08833061996847391
175,0.07889855420216918,0.5433263233862817
176,-0.0688157236436382,-0.05077321454882622
177,-0.024383923737332225,-4.357658326625824e-05
178,-0.01076492972424603,-0.009638614603318274
179,-0.035193603485936364,-0.03470639485749416
180,0.1911182584008202,0.3326738508185372
181,0.0008181752637028694,0.013666106387972832
182,0.08321075141429901,0.04416152089834213
183,0.5662784427404404,0.40580834448337555
184,-0.017014953860780224,-0.010101351886987686
185,0.04032937064766884,0.11396683380007744
186,-0.09374559484422207,0.09212595224380493
187,-0.0005841786041855812,0.0021257662447169423
188,0.015770980156958103,0.16763969976454973
189,1.214693984016776,1.4285477008670568
190,-0.011287581641227007,-0.004290375858545303
191,0.26533464742533397,0.6968273634993238
192,0.0041901792865246534,0.09767598868347704
193,0.00665567148826085,0.12045052213943563
194,-0.4014989733695984,-0.2967555522918701
195,0.31294225610326976,1.3042243615491316
196,-0.00028493546415120363,0.008101487066596746
197,1.029519148170948,1.072249360382557
198,-0.10609915386885405,-0.030772365629673004
199,0.0002338943595532328,0.022428885771660134
200,0.4259417951107096,0.4232163429260325
201,0.38138849020469934,0.37795812368858606
202,0.0860808826982975,0.19424981251358986
203,-0.0014546867460012436,0.0432100142352283
204,1.1495445184409618,1.5881172828376293
205,0.5576457360293716,0.6229377964045852
206,0.7183000535005704,0.12363240274135023
207,0.015495367581024766,0.07952142530120909
208,0.002575194463133812,0.034623743034899235
209,1.3908266127109528,1.0041183531284332
210,-0.0018626752553245751,0.0024494186509400606
211,0.6202761270105839,0.4165382422506809
212,0.6016556089743972,0.26299507077783346
213,-0.0657722745090723,-0.038574330508708954
214,0.10722626699134707,0.29823750955983996
215,0.9859110517427325,1.8983155889436603
216,2.124268295010552,0.7326310293283314
217,0.7786752879619598,0.6607140600681305
218,0.18296365067362785,0.19119375571608543
219,-0.11012081801891327,-0.11729447450488806
220,0.11603767983615398,0.1501429509371519
221,-0.12699171929853037,-0.12584320944733918
222,0.041079801332671195,0.297609337430913
223,-0.12966135146461966,-0.12922764581162483
224,0.044087525457143784,0.07957655563950539
225,-0.22090507834218442,-0.21101241931319237
226,0.42336254424299113,0.8879664153500926
227,-0.09315872471779585,-0.07239134795963764
228,0.0183686725795269,0.07393147051334381
229,-0.01521829878038261,-0.013151376973837614
230,-0.07059428095817566,-0.06732284557074308
231,0.0246143639087677,0.3129110522568226
232,-0.011653284542262554,0.0065545011311769485
233,-0.006367339752614498,0.13291501440107822
234,0.1947423443198204,0.35679904371500015
235,-0.011780788423493505,-0.009875339223071933
236,0.021353814750909805,0.48259278759360313
237,-0.0781073346734047,-0.03285795450210571
238,0.02216099575161934,0.12076094374060631
239,1.0255780825391412,0.2681987890973687
240,0.5467500686645508,0.7607871294021606
241,-0.03572889905262855,-0.03390793548896909
242,-0.08928530421690084,-0.05795804411172867
243,-0.026250548660755157,-0.014737887308001518
244,-0.02992502213237458,-0.028378734015859663
245,0.41934749484062195,0.5034675002098083
246,1.1243597064167261,0.8113102708011866
247,-0.014158422148284444,-0.013903586805099621
248,0.36672448366880417,0.113203264772892
249,-0.02543390542268753,0.20302248001098633
250,0.8435025922954082,0.15507076308131218
251,0.1553714883630164,0.431188867718447
252,-0.0014660318847745657,0.05728426715359092
253,0.22860030084848404,0.1342102661728859
254,-0.16687984019517899,-0.108954057097435
255,-0.020405428716912866,0.1719783991575241
256,0.0277019664645195,0.3088703751564026
257,0.4656160218291916,1.1352648181491531
258,-0.06901375949382782,0.07581290602684021
259,0.013759638648480177,0.21043878002092242
260,0.0811484158039093,0.08413341641426086
261,0.08677849918603897,0.028180837631225586
262,-0.000829378142952919,0.0888102250173688
263,-0.044676629826426506,-0.0373730668798089
264,-0.03159180795773864,-0.009742539376020432
265,2.30492502450943,0.5020577311515808
266,0.9033273509703577,0.6434993795119226
267,-0.00016699396292096935,0.0004910462448606268
268,0.0932468349346891,0.009185579256154597
269,0.3031886229291558,0.120513872243464
270,-0.03261489956639707,-0.01767665334045887
271,0.03294428810477257,0.33552996814250946
272,0.039995113387703896,0.5002146232873201
273,0.040780325420200825,0.12651220802217722
274,0.008397562429308891,0.046056196093559265
275,0.23514340817928314,0.3568294197320938
276,-0.01734402682632208,0.42143124900758266
277,-0.1037019491323008,-0.10313300869893283
278,0.40620269253849983,0.4446089155972004
279,1.9118299772962928,1.40104344394058
280,0.13146810117177665,0.273532374529168
281,-0.00034123746547720657,-0.00013204733841121197
282,3.8727754205465317,2.251372918486595
283,-0.09048804644862685,-0.08798352140001953
284,0.04343326389789581,1.402097687125206
285,0.009641254437156022,0.15509999089408666
286,0.08821830153465271,0.430224746465683
287,0.46160566434264183,1.0504973493516445
288,0.0038285747868940234,0.1506341699277982
289,-0.12290580570697784,0.020599767565727234
290,0.23466234654188156,0.14972855895757675
291,-0.021194605506025255,-0.0018686577677726746
292,-0.2647196918260306,-0.2563241170719266
293,0.0031961575150489807,0.04548768326640129
294,0.4925464130938053,0.2878233529627323
295,0.00214383214188274,0.11733516467211302
296,-0.002803598530590534,0.13455853797495365
297,-0.0005960966627753805,0.0012688286369666457
298,0.02925237105228007,0.45564740733243525
299,0.14411765336990356,0.8645453751087189
300,0.45460251718759537,0.31686220318078995
301,0.0022159919171826914,0.09214668739878107
302,-0.04171322955517098,0.1539556197822094
303,-0.027210018131881952,-0.016259901225566864
304,3.0930743514327332,0.9763539134291932
305,-0.058882773970253766,-0.051244501024484634
306,0.6433227490633726,0.6702825855463743
307,-0.0038563567213714123,0.01846334245055914
308,-0.3697741739451885,-0.26692382991313934
309,0.026743285357952118,0.10303225368261337
310,0.05722446367144585,0.20458494499325752
311,0.10957784950733185,0.009401768445968628
312,0.981169343062902,0.8142333627429252
313,0.562235432676971,0.052799041382968426
314,-0.12426160927861929,-0.0708211176097393
315,-0.005630079074762762,-0.004533339058980346
316,0.03798968717705975,0.17838056385767231
317,2.515621053054929,1.5825703013688326
318,0.13442366430535913,0.29348070034757257
319,0.03759130369871855,0.14938374515622854
320,-0.004316479898989201,0.08826271910220385
321,0.0010370388627052307,0.27321184426546097
322,-0.02889314148342237,-0.024389582220464945
323,-0.12643722866778262,-0.09936533123254776
324,0.05091789364814758,0.06560401618480682
325,0.03517437404661905,0.059244376185233705
326,-0.08501159530715086,-0.06746980175375938
327,0.005126822739839554,0.12243212759494781
328,0.11264617182314396,0.036004943773150444
329,0.09190230816602707,0.23667039722204208
330,0.3098216306534596,0.35269191378029063
331,-0.038026957074180245,-0.009074673056602478
332,-0.011327110230922699,0.1995384730398655
333,-0.033959776163101196,0.1604117900133133
334,0.48730433639138937,0.1780073707923293
335,0.06005865940824151,0.137387050781399
336,-0.00936864735558629,0.3496644403785467
337,-0.011818215250968933,0.351022407412529
338,0.001572866276546847,0.014298678892373573
339,0.5494662076234818,0.652933731675148
340,0.0031137142213992774,0.0971805669250898
341,-0.011550309282029048,0.013017886318266392
342,0.16443579143378884,0.6383640194544569
343,-0.07625456433743238,0.12741314619779587
344,-0.002808640114380978,0.005452720215544105
345,0.2925857752561569,0.8197847455739975
346,0.3412493469149922,0.9293035270602559
347,0.05426882952451706,0.029455043375492096
348,0.09636391280218959,0.13758431700989604
349,-0.0008785295067355037,0.037201558239758015
350,0.013768501346930861,0.18580036028288305
351,0.14594899863004684,0.1637439951300621
352,0.24066548958944622,0.9236425401322776
353,0.09402327360294294,0.022157286570291035
354,0.5507857180200517,0.7903299904428422
355,0.23452378110960126,0.39184797601774335
356,0.030349398157341057,0.06580533099804597
357,0.10359481097839307,0.6859428373136325
358,0.007113702595233917,0.1045064888894558
359,-0.003351436105731409,-0.0027072200318798423
360,-0.3463504705578089,-0.14028193056583405
361,-0.05945438891649246,-0.08031172677874565
362,0.6946691328193992,0.2579672688152641
363,0.13206755463033915,0.2525186324492097
364,0.044932774268090725,0.5677288649603724
365,0.08258993830531836,0.23823223914951086
366,0.2532494030892849,0.720660325139761
367,0.014956366270780563,0.21505775302648544
368,0.36199465415847953,0.8887856008805102
369,0.5821895626140758,0.6146735575748608
370,0.007706827716901898,0.010286133969202638
371,0.04131937026977539,0.4896411746740341
372,0.5682272163685411,0.7416838852223009
373,-0.050192778930068016,0.029541321098804474
374,-0.009131090977462009,-0.0018420624546706676
375,-0.05891650263220072,-0.006689019501209259
376,-0.00703842006623745,0.043848514556884766
377,-0.004274007864296436,0.042098499834537506
378,0.0003395539242774248,0.024615731090307236
379,0.37846435280516744,0.09988856734707952
380,0.11142885871231556,0.4475121293216944
381,-0.025288384058512747,-0.025362450629472733
382,-0.23426512147852918,-0.23174529848620296
383,-0.016155699981027283,-0.005147422663867474
384,-0.31606310384813696,-0.29842362739145756
385,0.10795265436172485,0.28821079432964325
386,1.4899412579834461,0.494802076369524
387,-0.019970961846411228,0.3796181157231331
388,-0.18520397692918777,0.14182081818580627
389,0.06373161554802209,0.2931567403720692
390,-0.01900659070815891,0.024737322703003883
391,-0.0007005650550127029,-0.00037766899913549423
392,2.4070635961252265,0.39504938590107486
393,0.0064527727663517,0.1490307729691267
394,0.19284183531999588,0.6010894700884819
395,0.17338287830352783,0.4794265627861023
396,0.46024488762486726,0.7711903984891251
397,0.0024976658169180155,0.022790578426793218
398,-0.21195909613743424,-0.1887772511690855
399,0.007515910685469862,0.029811300941219088
400,0.13147629355080426,0.14648170326836407
401,0.3203337728045881,0.29837163677439094
402,0.10309291258454323,0.14009252563118935
403,4.097807139158249,1.6715185344219208
404,-0.07851919298991561,-0.06240202859044075
405,-0.027727917447919026,-0.019551772624254227
406,-0.08616545554832555,-0.08300544787198305
407,1.6001047044992447,0.4268582910299301
408,0.06207885072217323,0.06766234934912063
409,0.3762828968465328,0.25981786474585533
410,0.0116686150431633,0.03573385626077652
411,0.0073920387658290565,0.03095506055979058
412,-0.0008397996425628662,0.0955305527895689
413,-0.013306363487117778,-0.013181797752622515
414,-0.05116701498627663,0.14685748517513275
415,0.4630182236433029,0.1829470545053482
416,2.790938787162304,2.6025218293070793
417,-0.0037297600647434592,0.025953308446332812
418,0.47235047817230225,0.4442031979560852
419,0.007367059588432312,0.09235614538192749
420,0.018857923336327076,0.12279366236180067
421,0.0011254613636992872,0.040406842657830566
422,-0.024469560012221336,0.011067453771829605
423,0.07724003582916339,0.28954699724636157
424,0.1447431594133377,0.36709702014923096
425,0.050375583581626415,0.42066536750644445
426,0.08628195524215698,0.2356535792350769
427,1.4846769489813596,1.401976338820532
428,-0.10942087824514601,-0.10298413783311844
429,0.00109777320176363,0.03881341312080622
430,-0.01011751964688301,-0.01292877341620624
431,0.01905276533216238,0.08851606119424105
432,-0.016772150353062898,-0.009425520896911621
433,-0.08000699803233147,-0.04848174378275871
434,0.00015336554497480392,0.013189628720283508
435,-0.16898304363712668,-0.13626396283507347
436,-0.017250265926122665,0.23246753960847855
437,0.16243818774819374,0.17670302465558052
438,-0.04160573333501816,0.25695348531007767
439,-0.07218359969556332,-0.06014854088425636
440,0.026253867894411087,0.31320150569081306
441,0.009596438778098673,0.009596438778098673
442,0.00283751482857042,0.027345092825271422
443,0.01934264600276947,0.05251438170671463
444,5.88837792747654e-05,0.01965592646592995
445,0.11806835234165192,0.09325318038463593
446,0.8247465694439597,0.20124139433028176
447,-0.1141805350780487,-0.10154885239899158
448,-0.08288609236478806,-0.0973343476653099
449,0.08469529985450208,0.28316253959201276
450,0.07992696767178131,0.13657526676979614
451,3.0714361366117373,2.543326824554242
452,0.10922974103596061,0.1575153594603762
453,0.0389287379803136,0.32384019542951137
454,0.004240689420839772,0.022460009990027174
455,0.002906176981923636,0.03824368913046783
456,-0.02452494017779827,-0.015503928065299988
457,0.33705535531044006,0.618079274892807
458,-0.10218892991542816,0.08279532194137573
459,1.1770164109766483,1.619837436825037
460,0.19749170541763306,0.1744767725467682
461,0.025914490222930908,0.08623068407177925
462,0.216568648820612,0.3579272925908299
463,0.024712366983294487,0.18454674445092678
464,2.4096754972124472,1.6735351268434897
465,0.5395119446620811,0.5125587242946494
466,0.008028161246329546,0.07971784984692931
467,-0.19688335061073303,-0.17786651849746704
468,-0.002255521307233721,0.09201392461545765
469,1.449890912976116,0.6650775684975088
470,0.009029898239532486,0.09640691467211582
471,-0.0028428547084331512,0.036552843637764454
472,0.25152632128447294,1.2052873624488711
473,0.03168742195703089,0.12412147060967982
474,0.3460028963891091,0.6812393861619057
475,0.023734447080641985,0.05633636238053441
476,0.16351894475519657,0.42094784416258335
477,1.199731712898938,2.2569291644904297
478,0.4040572866797447,0.771809421479702
479,-0.001959342338523129,-0.00023761275224387646
480,-5.911284824833274e-05,0.0020134692604187876
481,0.0025651920586824417,0.05392475798726082
482,0.002920530736453486,0.0047750719823014265
483,1.2416170789510943,1.0864187433035113
484,0.758764436468482,1.3990568425506353
485,0.0026970880571752787,0.06953781680203974
486,2.945371452718973,1.0305385030806065
487,0.001272100955247879,0.04139999207109213
488,1.3841481832787395,1.3865181831642985
489,-0.1407807453069836,-0.12613885011523962
490,0.06503988371696323,0.3422950463136658
491,-0.007969692931510508,0.003915013745427132
492,0.09194463555468246,0.559038580104243
493,-0.19650893099606037,-0.18051109090447426
494,-0.04392782389186323,-0.03505662549287081
495,0.36189448833465576,0.5499007999897003
496,-0.027242007199674845,-0.017197863198816776
497,-0.04729905375279486,0.09346489980816841
498,0.4372804766680929,0.8686895972277853
499,0.009842242623562925,0.12616850486665498
500,-0.09915224160067737,-0.0392109751701355
501,-0.05401483754394576,-0.04184958431869745
502,0.0007890881970524788,0.11150390328839421
503,0.3215622860006988,0.3726118761114776
504,-0.42869721353054047,-0.36755674332380295
505,4.471238017215001,0.453919053210484
506,0.17728964984416962,-0.06302213668823242
507,-0.021689641755074263,0.018888037651777267
508,-0.00289921420335304,0.0027380811516195536
509,-0.0017432956374250352,0.007586693624034524
510,-0.06282404810190201,0.11483302712440491
511,0.09322471334598958,0.2752448485698551
512,-0.019154025707393885,-0.0028400737792253494
513,-0.0331809721828904,-0.025541936978697777
514,-0.09117941092699766,-0.05254121497273445
515,0.4526721313595772,0.49083370715379715
516,0.07222892343997955,0.09392030537128448
517,0.4415196180343628,1.1352595090866089
518,-0.061828193720430136,-0.044027701020240784
519,1.9782055859686807,1.0562666897894815
520,0.37902668584138155,0.3233796404674649
521,0.25649879965931177,0.5763825932517648
522,-0.018191933631896973,-0.07183239609003067
523,0.17481450457125902,0.8811024548485875
524,0.000933214440010488,0.009618338313885033
525,0.31801953911826786,0.32971727848098453
526,0.09741300344467163,0.3714568316936493
527,-0.0741130561727914,-0.07270656246691942
528,0.08755134791135788,0.3244437649846077
529,0.07043931283988059,0.7388490776065737
530,0.008927978575229645,0.019675523042678833
531,0.3374512605369091,0.048163242638111115
532,-0.03250537725398317,0.005938198417425156
533,-0.6682627834379673,-0.4011216163635254
534,-0.9490797221660614,-0.7826158553361893
535,0.023245612857863307,0.2306937377434224
536,0.026630683802068233,0.5300602680072188
537,-0.004429694730788469,-0.007328876992687583
538,0.06576071446761489,0.14037581300362945
539,0.15149906114675105,0.5287529511842877
540,0.046170055866241455,0.057459756731987
541,0.04319010674953461,0.3683032840490341
542,-0.007081859657773748,0.12660873867571354
543,-0.10430673463270068,-0.008396625518798828
544,-0.0635676821693778,0.15236959606409073
545,-0.0044916365295648575,0.18852269649505615
546,-0.010914611164480448,0.07143941894173622
547,-0.34809651970931554,-0.3477030877256766
548,-0.08942447509616613,-0.07128854282200336
549,0.25751490145921707,0.08294244110584259
550,0.44900673627853394,0.012240588665008545
551,0.143830286746379,0.08894480246817693
552,0.032052427530288696,0.4204883873462677
553,2.0286060459911823,0.5537018068134785
554,-0.005426356568932533,0.030757266096770763
555,-0.1966920681297779,-0.18060666136443615
556,0.03077773370750947,0.05155490332253976
557,-0.0015848146431380883,-0.0006581584457308054
558,-0.015066033694893122,0.04707668349146843
559,0.01343855727918708,0.033441402022617694
560,0.33787125535309315,1.2928052563220263
561,0.016502847778610885,0.02928715932648629
562,0.6071221828460693,0.42297208309173584
563,-0.0015142287593334913,0.017684740014374256
564,-0.21182048320770264,-0.04226034879684448
565,0.7358456818037666,1.5089855758124031
566,-0.009843238396570086,0.009858387522399426
567,0.0017912792973220348,0.0806845030747354
568,0.5431912932544947,0.7436756882816553
569,-0.018788930028684092,-0.018753763910353882
570,-0.025355029152706265,0.14324467442929745
571,-0.01535156648606062,0.0016079377382993698
572,0.029095537960529327,0.36434514448046684
573,-0.009021490812301636,0.07538983225822449
574,0.09394709422485903,0.14027423813240603
575,0.4404040053486824,0.3716282323002815
576,0.5520144961774349,1.2334498427808285
577,0.00867445906624198,0.1286427746526897
578,0.26171871088445187,0.7305504586547613
579,0.5285656955093145,2.1477490570396185
580,0.6358829587697983,1.4364012330770493
581,-0.15145335905253887,-0.13698555901646614
582,-0.008951583455200307,-0.004562190268188715
583,-0.08016211958602071,-0.0703627709299326
584,0.000327123561874032,0.024491589167155325
585,0.03927219100296497,0.06137162633240223
586,0.15368106588721275,0.1031154952943325
587,-0.0001666406170670598,3.122712951153517e-05
588,0.0791283073485829,0.02995950455078855
589,-0.011720587499439716,0.004955475218594074
590,0.24809869565069675,0.5934068206697702
591,0.033823542296886444,0.29096372053027153
592,0.16136919520795345,0.13856696151196957
593,-0.007021851255558431,0.011236265301704407
594,2.4160989969968796,1.5813241451978683
595,0.8442115997895598,0.7458649491891265
596,-0.22632117569446564,-0.09880110621452332
597,0.17450487613677979,0.1310264766216278
598,0.18096232414245605,0.26210448145866394
599,0.05584343709051609,-0.006425071507692337
600,1.9084992296993732,1.6520706303417683
601,0.14318881942563166,0.2387872190647613
602,0.016853448934853077,0.05060200486332178
603,0.243908682721667,1.0979139449773356
604,0.13179846107959747,0.6553905159235001
605,0.13068920327350497,0.25910460902377963
606,-0.0029587569006253034,0.0012524605263024569
607,1.3966528326272964,0.3109816461801529
608,1.5374169650604017,1.4242486062576063
609,1.406228067819029,1.0184729122556746
610,0.1609686054289341,0.5182963199913502
611,0.1937798922881484,0.20791137870401144
612,0.4214937165379524,0.43561819940805435
613,-0.5924449646990979,-0.545955702662468
614,2.678608998656273,0.4348325580358505
615,-0.1087382510304451,0.10061079263687134
616,-0.0009987186640501022,0.13059228472411633
617,-0.04472734313458204,0.05221725255250931
618,0.8298123776912689,0.3092186152935028
619,0.3413285557180643,0.6811631564050913
620,0.02344693709164858,0.0492182457819581
621,-0.07313714176461872,-0.07299529291049112
622,0.6062841154634953,0.19739829376339912
623,1.132668811827898,0.42944933846592903
624,0.0006507628131657839,0.01655198074877262
625,0.008698839927092195,0.08097751927562058
626,0.19686712324619293,0.2555878311395645
627,-0.0011221579879929777,-0.000604109896812588
628,-0.009893765673041344,0.03153635561466217
629,3.3891303688287735,2.6131291538476944
630,0.0014535358641296625,0.11052200035192072
631,0.06507270061410964,0.18797271721996367
632,-0.005803089356049895,0.010276814922690392
633,0.08621188534016255,0.28766083998198155
634,-0.012829660438001156,0.013437395915389061
635,0.6276933290064335,0.4503425396978855
636,0.08063269965350628,0.5031109433621168
637,0.016118326922878623,0.4716325958725065
638,0.009491043980233371,0.08825943141710013
639,0.08870809338986874,1.0670057814568281
640,0.13784449826925993,0.02427960094064474
641,-0.006078566424548626,0.03302283212542534
642,0.11908178683370352,0.18443145509809256
643,-0.03495209012180567,-0.032778740394860506
644,-0.04522409662604332,0.036843206733465195
645,0.21256228536367416,0.30771078914403915
646,-0.031042549293488264,-0.007319392636418343
647,-0.006560083016211138,-0.0063556604873156175
648,-0.00908421166241169,0.0009695887565612793
649,-7.485952664865181e-05,0.00030831925687380135
650,-0.004257856227923185,0.00028521427884697914
651,-0.28902653604745865,-0.23842684924602509
652,0.005367547273635864,0.23941291868686676
653,0.0825046356767416,0.3573134522885084
654,-0.07370951771736145,-0.1102790143340826
655,1.7899019122123718,0.5227760076522827
656,-0.018124655354768038,-0.011619795113801956
657,1.3826274871826172,0.7894209623336792
658,0.6894212551414967,0.3362916596233845
659,-0.02220834419131279,0.008120113983750343
660,-0.03239585366100073,-0.0034039467573165894
661,0.0001925769611261785,0.02163260948145762
662,0.7239541634917259,0.03468993306159973
663,0.30196859687566757,0.3968537971377373
664,-0.06441873591393232,0.13067828863859177
665,-0.04142524115741253,0.15643499791622162
666,0.025634005665779114,0.46248722076416016
667,0.07795094978064299,0.3389658061787486
668,0.16550629306584597,0.35610943008214235
669,0.04824250191452961,0.0710551589727686
670,0.006837789434939623,0.030861519742757082
671,-0.04945978394243866,-0.02911568619310856
672,1.1982176393503323,1.3321769327158108
673,0.023289197124540806,0.10182150546461344
674,0.05207788944244385,0.18735092878341675
675,-0.004644689150154591,0.029891997575759888
676,-0.028808432165533304,-0.016953133046627045
677,-0.0018827544408850372,0.009703176561743021
678,0.267778966575861,0.21477553620934486
679,-0.2463060941081494,-0.2224285900592804
680,2.9317539175972342,2.136729999445379
681,0.0056515340693295,0.010357378050684929
682,0.17235647537745535,0.12303711869753897
683,0.015812393510714173,0.05312309437431395
684,0.01646536961197853,0.37932584062218666
685,-0.026230089366436005,0.012565605342388153
686,0.04006579518318176,0.6427121087908745
687,2.3841639631427824e-06,0.0009635733185859863
688,1.3247989267110825,0.3966287821531296
689,0.12733619939535856,0.2967239273712039
690,0.08811373120988719,0.19481247520889156
691,-0.37018596194684505,-0.3459642194211483
692,0.6309570141893346,0.41735056720790453
693,-0.0007748402422294021,-0.0013093125307932496
694,0.026176810264587402,0.10252564400434494
695,-0.01520068128593266,0.03618629649281502
696,0.7710292972624302,0.8326357044279575
697,0.025573862694727723,0.06995880787872011
698,0.6616176515817642,0.6758568435907364
699,0.006280278787016869,0.027304373681545258
700,-0.022240438498556614,0.03698364086449146
701,-0.09426306455861777,-0.07538380846381187
702,-0.03630668390542269,0.0037393756210803986
703,0.08660787902772427,0.4558288436383009
704,0.0022144950926303864,0.12539611011743546
705,0.0729952584952116,0.31232218258082867
706,0.00011447555152699351,0.031714444630779326
707,0.2356782858259976,0.24097226606681943
708,-0.056298578274436295,-0.03466922603547573
709,0.17859740927815437,0.3111649937927723
710,0.7638807445764542,1.2857868820428848
711,0.12634490430355072,0.35578668117523193
712,-0.02661058586090803,0.06794073805212975
713,0.009119564725551754,0.22273050068179145
714,-0.0185303445905447,0.18209148570895195
715,0.22434867925312574,0.2264629305091148
716,0.026138857007026672,0.26069820672273636
717,0.007082555137458257,0.01544757622468751
718,2.4269504613694153,2.214115626316925
719,0.009506510570645332,0.22991535253822803
720,-0.061036033745040186,-0.013716980814933777
721,-0.014624861534684896,0.010484704747796059
722,0.9870624616742134,0.523576982319355
723,-0.1494930274784565,-0.1618118267506361
724,-0.1895456723868847,-0.14561808109283447
725,0.029224145924672484,0.0868342590983957
726,0.5968649531714618,0.8355037118308246
727,-0.003823458966508042,0.0003611617721617222
728,0.12019089050590992,0.3651269543915987
729,0.09500831365585327,0.6229009181261063
730,0.2879366974812001,0.735221455572173
731,0.29961533029563725,1.113060272531584
732,-0.0002755182795226574,0.006959986174479127
733,0.004119510296732187,0.02718665311113
734,-0.008085060399025679,0.006277281790971756
735,-0.006415308453142643,0.017002194188535213
736,5.721318302676082e-06,0.010998633952112868
737,0.46897435700520873,0.6021221331320703
738,1.3545171963050961,0.13459946680814028
739,0.09442662145011127,0.1354920535814017
740,0.00895293615758419,0.03183445520699024
741,0.03407936304574832,0.13646193355089054
742,2.708886849693954,0.3837407110258937
743,-0.01915979478508234,0.08936350792646408
744,-0.03970676934113726,-0.032132103107869625
745,0.033642848022282124,0.07688734773546457
746,-0.003108898177742958,-0.003008169587701559
747,2.06115310639143,2.6183609291911125
748,0.06540214642882347,0.5137469656765461
749,0.0556559506803751,0.25069482810795307
750,0.6137215122580528,1.1970821246504784
751,-0.19195929332636297,-0.1895200819708407
752,-9.761290857568383e-05,0.003162788168992847
753,0.06998096406459808,0.42238496243953705
754,-0.004063248634338379,0.04626438021659851
755,-0.06410392001271248,-0.056666748598217964
756,-0.05518634803593159,-0.037894826382398605
757,0.014547632075846195,0.04465778451412916
758,-0.07806733250617981,0.18206266313791275
759,0.14263404347002506,0.6540459338575602
760,0.004201649688184261,0.144346559420228
761,1.5902099050581455,1.3977970518171787
762,0.019860146567225456,0.18743238784372807
763,2.6076996913179755,0.43692910578101873
764,0.047131188213825226,0.0729392021894455
765,-0.02108753599168267,-0.014085055328905582
766,0.4110102504491806,0.2214098423719406
767,-0.008286173921078444,-0.0032210173085331917
768,-0.010652413126081228,0.012181440368294716
769,-0.011065471917390823,0.07401209324598312
770,-0.008674342185258865,0.17231351509690285
771,-0.04045368894934654,-0.04045368894934654
772,-0.025726082491019042,-0.024226061184890568
773,-0.016076035797595978,0.08913647755980492
774,0.05495517503004521,0.05071183468680829
775,-0.19186866551171988,-0.10963641852140427
776,0.5838081836710671,1.4437234401713113
777,-0.012597182532772422,-0.005691681057214737
778,0.0017175020184367895,0.03649564180523157
779,-0.10541689401725307,-0.08865306153893471
780,0.30538760125637054,-0.08812600374221802
781,0.03924673027358949,1.0360240226145834
782,0.001503397710621357,0.03752588015049696
783,4.232973146950826,2.1348248010035604
784,0.39168649911880493,0.4109083116054535
785,0.9687612033449113,0.8444715715013444
786,3.04724023072049,2.039561483543366
787,1.0144039317965508,0.261516772210598
788,-0.012001704541034997,0.0846923477947712
789,0.14082124270498753,0.2067656610161066
790,-0.08457066700793803,-0.08041130239143968
791,0.17360949518706548,0.22852019968058812
792,-0.006712607111921898,-0.006254949432332069
793,0.013737172819674015,0.16211771126836538
794,0.012661868709074042,0.10890035331522085
795,0.0302360417554155,0.09279569482896477
796,0.012896959640784189,0.09694628693978302
797,-0.0010850260860024719,0.00014383508823812008
798,0.000948566070292145,0.0030239116749726236
799,0.781886616605334,0.19242657150607556
800,0.03718745708465576,0.18091177940368652
801,0.019013050477951765,0.1228283285163343
802,-0.004990510642528534,-0.0002853609621524811
803,0.8089157193899155,1.066228672862053
804,-0.001965177416423103,0.016984171932563186
805,-0.03220680571394041,-0.023571720346808434
806,0.2682857397594489,1.4687933209934272
807,3.513544335961342,1.4912928491830826
808,-0.040369248017668724,0.06669304519891739
809,3.7043087910860777,0.8523339461535215
810,0.03506109941372415,0.12725034806499025
811,-0.014158447505906224,-0.005754505284130573
812,-0.013126567006111145,0.11482638865709305
813,-0.009681809460744262,0.04613130260258913
814,-0.04297893831972033,-0.017185308039188385
815,0.16164562851190567,0.2719622775912285
816,-0.012692198157310486,0.02065543457865715
817,0.07048614381346852,0.08250281272921711
818,0.05468234303407371,0.09577847528271377
819,0.559340204577893,0.6547705191187561
820,0.2851946698501706,0.8393868850544095
821,0.48892764188349247,0.7160299811512232
822,0.027370346942916512,0.44600917608477175
823,-0.003665566211566329,0.01854885369539261
824,0.2972308397293091,-0.03785879909992218
825,-0.025376783465617336,-0.019341329112648964
826,-0.023289294916821746,-0.023255678548594005
827,0.06509360490599647,0.6920080241397955
828,0.0783712566626491,0.13778494305734057
829,-0.11574453487992287,0.004121541976928711
830,1.9090688824653625,0.4090043306350708
831,0.0007690058555454016,0.010052127065137029
832,-0.01771871093660593,-0.010310627520084381
833,-0.023669727059314027,-0.016567757353186607
834,1.3098173090547789,0.9049757668108214
835,-0.06720726378262043,-0.055987149477005005
836,-0.5950594821188133,-0.5690937265753746
837,0.08573132613673806,0.11632080236449838
838,0.18947914987802505,0.37019120901823044
839,-0.0036402744299266487,0.022203235886991024
840,0.6849671129602939,1.044602406444028
841,1.5191345736384392,1.805576853454113
842,0.6333522386848927,1.8636630959808826
843,-0.002400600118562579,0.009141571586951613
844,1.066273219883442,0.5754432752728462
845,0.25780174462124705,0.40743911592289805
846,-0.007521647377870977,0.02231646329164505
847,0.49637310713296756,0.48327242344385013
848,0.835690900683403,0.01681174337863922
849,-0.001321314601227641,0.06467542913742363
850,0.16222886089235544,0.7846974367275834
851,-0.061113834381103516,-0.1019962877035141
852,0.4017377267591655,0.5270038614980876
853,0.1941825037356466,0.1917093729134649
854,-0.03156846575438976,-0.03321537096053362
855,0.33804304897785187,0.13611920177936554
856,0.15401801298139617,0.21211618016241118
857,-0.008310786481160903,-0.0075100272661075
858,0.5191641041892581,0.5917175004142337
859,0.012529466999694705,0.054604790871962905
860,0.2871643042890355,0.07034161302726716
861,0.442199993878603,0.6468071229755878
862,0.009369391947984695,0.08140579424798489
863,0.017643466591835022,0.06579312682151794
864,0.10971376020461321,0.2137770028784871
865,-0.06710130907595158,0.18424727767705917
866,-0.0011025153507944196,0.006422545528039336
867,-0.02247372269630432,-0.10825997591018677
868,0.06705451017478481,0.04781157529214397
869,0.026323964819312096,0.0349228847771883
870,0.010761973535409197,0.05193707169382833
871,0.08272775216028094,0.08963584108278155
872,0.15467034693574533,0.3059605252346955
873,-0.005758962128311396,0.039953624829649925
874,0.9794070087373257,0.5518841706216335
875,0.04694778472185135,0.14256345480680466
876,0.0016660633846186101,0.004145901359152049
877,0.2210613340139389,0.42107531428337097
878,-0.05228608474135399,0.3950161375105381
879,0.0022340118885040283,0.011733867228031158
880,0.03395501244813204,0.1637865724042058
881,0.00439191609621048,0.4530498553067446
882,-0.04910546354949474,-0.03767674043774605
883,-0.054255745373666286,-0.007603723555803299
884,0.013786529190838337,0.020507938228547573
885,-0.02573055576067418,0.03804771788418293
886,-0.001020193099975586,0.01684814691543579
887,-0.0235295370221138,-0.004884917289018631
888,0.020437231847608928,0.06780382860597456
889,0.014362600806634873,0.06266071571735665
890,0.15710841491818428,1.0664226599037647
891,1.1067045675590634,0.5068255411460996
892,0.047137608751654625,0.1118744146078825
893,-0.019645746622700244,0.00813739188015461
894,-0.24245338327455102,-0.2381414999254048
895,-0.08416692726314068,0.0767194852232933
896,-0.09310232920688577,-0.08664159569889307
897,0.5312518030405045,0.42981208860874176
898,0.17562257125973701,0.34437989071011543
899,-0.0413063345476985,0.2709966152906418
900,-0.02571108564734459,0.004127070307731628
901,0.23209463572129607,0.24012107169255614
902,-0.11635777389165014,-0.1162926041870378
903,0.1268610111437738,0.5613334230147302
904,0.9751981499593967,0.5815088155668491
905,0.012070070952177048,0.04857628047466278
906,0.32556572183966637,0.3492628000676632
907,-0.002286752685904503,0.04770633112639189
908,0.29091380536556244,-0.10054833814501762
909,0.15819569118320942,0.5784722287207842
910,-0.03137459058780223,0.059009578078985214
911,0.23872610367834568,0.6859182957559824
912,-0.1963177160359919,-0.14947593957185745
913,0.012612762628123164,0.1953024126123637
914,0.004681686172261834,0.16844080784358084
915,-0.01034650206565857,0.03650506027042866
916,0.883184458129108,0.2559003187343478
917,-0.030688677332364023,-0.002048065885901451
918,-0.04326411336660385,0.042042575776576996
919,0.0016527175903320312,0.4606035053730011
920,0.026639781892299652,0.7687181197106838
921,0.010462109697982669,0.060696187196299434
922,0.08660351857542992,0.12492276355624199
923,0.5582039947621524,0.47489967895671725
924,-0.011090813779446762,-0.009531367919407785
925,0.04931159317493439,0.06045740097761154
926,-0.0597177860327065,-0.02016109600663185
927,0.000261348148342222,0.012360936962068081
928,0.004653932293877006,0.035782828694209456
929,0.17209208756685257,0.32463719695806503
930,-0.011674159208496349,-0.011155138490721583
931,-0.06489659752696753,0.05961722880601883
932,0.4619869691086933,0.8907940787030384
933,1.389914970844984,0.8606055788695812
934,-0.1494996007240843,-0.14416800858452916
935,-0.036567834205925465,-0.03494952688924968
936,0.01968282127927523,0.0763908703083871
937,-0.023416265845298767,0.01072537899017334
938,-0.08482329547405243,-0.03510482609272003
939,0.0073983302572742105,0.016572683700360358
940,-0.016681760549545288,0.01276574656367302
941,0.009989152013768035,0.009989152013768035
942,0.019326962530612946,0.03881705552339554
943,0.18637875467538834,0.3371724262833595
944,2.8408893793821335,0.010695680975914001
945,0.00804814591538161,0.11777927994262427
946,0.9704692201921716,0.36519951990339905
947,-0.04532423452474177,-0.025706540793180466
948,-0.039877772720501525,-0.03950496597099118
949,0.09178521484136581,0.7227637693285942
950,1.0195082622522023,0.6751544075959828
951,0.7987473234534264,0.2707088217139244
952,0.7897010224405676,1.7612477319780737
953,0.01706345658749342,0.04881933983415365
954,4.338415350532159,2.378285135840997
955,3.5153499280568212,2.6845708524342626
956,0.6271354244090617,0.11954218754544854
957,0.06664780154824257,0.48799463734030724
958,2.0931982388719916,0.9859640588983893
959,-0.05674746696604416,-0.05602776916930452
960,1.087053406983614,0.17533214762806892
961,0.05838206224143505,0.23526604287326336
962,-0.07673975080251694,0.06533538550138474
963,-0.00890434579923749,-0.0012048566713929176
964,-0.23625386133790016,-0.20026637241244316
965,0.04135778918862343,0.28533705696463585
966,0.8762228489176778,1.5119895935313252
967,-0.001955042127519846,0.001107342541217804
968,0.967290572822094,1.2007140442728996
969,-0.20038895308971405,0.19863414764404297
970,-0.024335678084753454,-0.021300472086295485
971,0.020485768209255184,0.5850490928842191
972,0.18064849823713303,0.36682283133268356
973,0.14767105225473642,0.5880492115393281
974,-0.028810720657929778,-0.024892602115869522
975,2.768746167421341,1.1850042641162872
976,-0.04573499970138073,0.5831848308444023
977,0.07602700695861131,0.36501817509997636
978,0.7226370349526405,0.4824092164635658
979,0.019785504788160324,0.753403976559639
980,-0.010576361790299416,-0.008436855860054493
981,-0.008240565434098244,-0.008240565434098244
982,-0.01449729036539793,0.04144502244889736
983,-0.07825410203076899,-0.03369962424039841
984,0.03602410666644573,0.29327002726495266
985,0.035736923513468355,0.5249349600053392
986,0.16395223699510098,0.13759528659284115
987,-0.052009974140673876,-0.050466618151403964
988,-0.06244421983137727,-0.05714381858706474
989,0.7126773884519935,1.1394235184416175
990,0.6321759184356779,0.1669538130518049
991,-0.007563177612610161,0.004012442193925381
992,-0.010915331542499018,-0.010651913733454421
993,0.26076584309339523,1.4134675785899162
994,0.5165555477143471,0.6067098379136269
995,0.031592863611876965,0.12746440898627043
996,-0.015758540481328964,0.18641651794314384
997,0.003114667837508023,0.09338970307726413
998,1.1099917644169182,1.1335146182682365
999,0.21144486032426357,0.7602451052516699
1000,0.2759527862071991,0.8471982181072235
1001,1.1180378296412528,0.30353752756491303
1002,-0.038241731279413216,-0.03662951895967126
1003,0.48332491517066956,0.36862242221832275
1004,-0.0012914792205265258,-0.0005130087374709547
1005,-0.018088996410369873,0.008306629955768585
1006,-0.023748487699776888,0.049735916778445244
1007,0.5101144490763545,0.49242987018078566
1008,-0.08559738099575043,-0.05118918418884277
1009,0.09472480416297913,0.10511082410812378
1010,0.1708271822426468,0.1654791405890137
1011,0.01041070808423683,0.018613339110743254
1012,-0.016809559834655374,0.013029074296355247
1013,0.23381701670587063,0.11700653098523617
1014,0.0006828997284173965,0.11222274508327246
1015,0.3516166009940207,0.6099885799922049
1016,0.03004356473684311,0.28212879970669746
1017,-0.3908129242481664,-0.3615707606077194
1018,0.05137829435989261,0.3060155916027725
1019,-0.0032125834841281176,0.015487557277083397
1020,1.281402986496687,0.21104931458830833
1021,-0.047381021082401276,0.09021364897489548
1022,-0.0645704627095256,-0.0474683977663517
1023,-0.4860695884563029,-0.4791657803580165
1024,1.3844933510990813,1.8214890958042815
1025,-0.003778254147619009,0.016721704974770546
1026,0.006746317725628614,0.049762734677642584
1027,0.07090288400650024,0.36142656207084656
1028,0.499229947803542,0.1514698516111821
1029,0.09410619735717773,0.7865391671657562
1030,0.1376807875931263,0.5051234550774097
1031,0.44469963014125824,0.29462821781635284
1032,-0.10342552620568313,-0.10328630590811372
1033,0.21566030535905156,0.9726071373006562
1034,-0.05693947500549257,-0.029983457177877426
1035,-0.04286346631124616,-0.005289047956466675
1036,1.2966716610826552,0.4503619992174208
1037,-0.009117261972278357,-0.0031840940937399864
1038,-0.013227169751189649,-0.010325967334210873
1039,-0.18261715688277036,-0.17651829216629267
1040,-0.0164140984416008,0.17593994736671448
1041,0.00826064101420343,0.06796258199028671
1042,1.10082321241498,1.7229234464466572
1043,0.7402870859950781,0.7380348648875952
1044,1.2457430151989684,1.548192718415521
1045,0.5203694301890209,0.3854128021048382
1046,2.8943437431007624,2.149758944287896
1047,-0.014441808918491006,0.012144356966018677
1048,-0.1767433548811823,-0.13602419197559357
1049,0.9962178766727448,0.3296337425708771
1050,0.6035564532503486,0.37175440695136786
1051,0.00018863135483115911,0.01606117677874863
1052,0.023261304944753647,0.04136097431182861
1053,0.013072198256850243,0.18999301083385944
1054,0.5663733602268621,0.24471798248123378
1055,0.3591271183686331,0.4005544624524191
1056,0.008047699928283691,0.12503927946090698
1057,0.1756872971309349,0.062270699883811176
1058,0.05863209068775177,0.5131026804447174
1059,1.9908311367689748,0.19649276143900352
1060,0.004002672212664038,0.049136622867081314
1061,0.035187434405088425,0.15559270605444908
1062,0.8611420430243015,1.0942779816687107
1063,0.03335563279688358,0.0756582785397768
1064,-0.0002627027570270002,-8.450074528809637e-05
1065,-0.0761054933827836,-0.06929633347317576
1066,0.08252634108066559,0.1467665284872055
1067,-0.03248979174531996,-0.03475296852411702
1068,0.0023810379207134247,0.013345208717510104
1069,-0.4950905127916485,-0.47954557836055756
1070,0.30498017370700836,0.4285391718149185
1071,-0.00498727046942804,0.013757340144366026
1072,-0.0037371779326349497,0.010489489417523146
1073,0.40226053446531296,0.15605313330888748
1074,-0.03831791877746582,-0.03210746590048075
1075,1.3088771233597072,1.36969925260928
1076,-0.005161588778719306,0.04780849069356918
1077,0.26800601184368134,0.3946377784013748
1078,0.16852960735559464,0.10193531960248947
1079,0.002806806762237102,0.07042012881720439
1080,-0.18017128482460976,-0.09849028289318085
1081,0.5524576432071626,0.4073495692573488
1082,0.00999511243095185,0.00999511243095185
1083,-0.08872173182317056,-0.08828307903604582
1084,0.027521731331944466,0.19594495557248592
1085,-0.03886406123638153,0.10019925236701965
1086,-0.0077646998688578606,0.10974521934986115
1087,0.15356680005788803,0.9488453641533852
1088,0.07564050085784402,0.05598042286874261
1089,0.20017414912581444,0.13396389409899712
1090,0.030837558209896088,0.13248810917139053
1091,-0.00856282189488411,0.025079235434532166
1092,-0.06757884379476309,0.019714757800102234
1093,0.04974069260060787,0.03977263160049915
1094,-0.00029382575303316116,0.023237414425238967
1095,0.22346096485853195,0.14776965230703354
1096,-0.1849697080324404,-0.18086141999810934
1097,0.39496298879384995,0.1369054839015007
1098,-0.04122709870352992,-0.0405594035401009
1099,1.4206532910466194,1.4828797057271004
1100,0.02497514709830284,0.10430404916405678
1101,0.04747202480211854,0.14000497618690133
1102,-0.03501315278117545,-0.02743992954492569
1103,0.0026847945409826934,0.01326155656715855
1104,1.5355155020952225,0.623945489525795
1105,0.012872933570179157,0.050278270777198486
1106,0.150607958438286,0.4723369181178896
1107,-0.05056044406956062,-0.035612110048532486
1108,0.07092502154409885,0.005664553493261337
1109,0.014796769246459007,0.040584465488791466
1110,-0.04167449474334717,0.22594431042671204
1111,0.2736954763531685,0.6779254749417305
1112,0.05353281646966934,0.15648288279771805
1113,0.16084487456828356,0.19265994150191545
1114,-0.012894525498268194,-0.012578837748151273
1115,-0.0019042138010263443,0.20125862769782543
1116,-0.0007842281484045088,0.002762106596492231
1117,3.8746225107461214,1.510463522747159
1118,-0.025640428997576237,0.00644589401781559
1119,-0.0505732661113143,0.0896526426076889
1120,1.7830214127898216,1.0140570029616356
1121,0.418298580480041,0.5791526220564265
1122,2.552790328860283,0.7819316238164902
1123,1.191399767063558,0.32258407678455114
1124,0.4666689084842801,0.14836149383336306
1125,0.7848691940307617,-0.11890280246734619
1126,0.9101239719602745,0.4091871955606621
1127,-0.012897493783384562,0.13922258466482162
1128,0.016103528439998627,0.13197806477546692
1129,1.158786521293223,1.1414592126384377
1130,-0.13609101623296738,-0.10432543233036995
1131,-0.0650042132474482,-0.03703388571739197
1132,0.09359691012650728,0.01623989548534155
1133,0.004088466987013817,0.042207660153508186
1134,-0.025416463380679488,-0.02861458814004436
1135,0.02195646334439516,0.7408522861078382
1136,0.011510176584124565,0.0928193861618638
1137,-0.017416847869753838,0.009563565254211426
1138,0.03322341665625572,0.09996447339653969
1139,0.0695510022342205,0.10989104583859444
1140,-0.0029042414389550686,0.04142293334007263
1141,0.24197633564472198,0.34103454649448395
1142,0.5875588059425354,0.4380362629890442
1143,0.002807309851050377,0.02337767882272601
1144,1.9066288098692894,1.3795214518904686
1145,-0.017715212148686987,-0.012818516232073307
1146,0.08734456077218056,0.16726255789399147
1147,-0.033834449952109935,-0.033742305713531096
1148,-0.03288482555944938,-0.03275573445716873
1149,-0.8839535936713219,-0.558791309595108
1150,-3.845733590424061e-05,0.10749636241234839
1151,0.1488569483626634,0.28289918159134686
1152,0.4714450091123581,0.384358212351799
1153,0.009565457343123853,0.009565457343123853
1154,0.00821710005402565,0.10360248386859894
1155,0.05945049598813057,0.08258289098739624
1156,0.29226163093335344,0.07583849940783693
1157,-0.0063672274136479245,-0.002822248265147209
1158,1.645277738571167,0.34460127353668213
1159,1.3739182502031326,3.4593150168657303
1160,0.10653182864189148,0.1219015121459961
1161,-0.06200212985277176,-0.0958690457046032
1162,-0.11128934472816354,-0.11112282332032919
1163,0.5936793647706509,0.5216607414186001
1164,0.1467762440443039,-0.043926771730184555
1165,-0.08722543530166149,-0.007132619619369507
1166,-0.02045253716642037,-0.01535109058022499
1167,0.0015102692414075136,0.0017870296724140644
1168,0.22184633110737195,0.885611657249683
1169,-0.003983383772720117,-0.0017114400397986174
1170,-0.047630248591303825,0.10058180242776871
1171,0.025179365649819374,0.1660423930734396
1172,-0.011070124804973602,0.01058986783027649
1173,0.040414437651634216,0.3696911334991455
1174,0.42910257691983134,0.3505155217135325
1175,-0.08138521015644073,0.1039944589138031
1176,1.5040848851203918,0.011842221021652222
1177,-0.016977638006210327,-0.013521995395421982
1178,0.12435916904360056,0.4366980129852891
1179,0.13437171652913094,0.2865751422941685
1180,-0.0018914842221420258,-0.00016961037181317806
1181,0.048585616052150726,0.10312927514314651
1182,-1.0839969398803078,-1.0451063625514507
1183,0.014713088050484657,0.1785944551229477
1184,-0.074557062034728,-0.0710426620207727
1185,0.16915270779281855,0.24736036453396082
1186,0.00027803564444184303,0.00790976732969284
1187,-0.01634654380381107,-0.01634654380381107
1188,0.020053071435540915,0.05672048730775714
1189,1.6228365451097488,0.38302142918109894
1190,-0.026665966084692627,-0.018012396059930325
1191,0.01664568747219164,0.26615277196106035
1192,0.342478804057464,0.21812271303497255
1193,-0.051989343017339706,0.13498883694410324
1194,1.2216060664504766,2.103029301390052
1195,-0.026755537022836506,0.2576288152486086
1196,2.8391596749424934,1.4283946231007576
1197,-0.011037588032195345,-0.0004604179412126541
1198,-0.006511570907605346,0.06108705000951886
1199,-0.10923037305474281,0.008428215980529785
1200,-0.0038419270422309637,0.0019239690154790878
1201,-0.0006743805715814233,0.009543306427076459
1202,0.13058917596936226,0.15995648875832558
1203,0.7805321626365185,0.4734737388789654
1204,0.28282248973846436,0.40147480368614197
1205,1.0508538633584976,0.16040895879268646
1206,0.028926748782396317,0.11776517331600189
1207,1.0030380979878828,0.7169324056012556
1208,0.0861793138901703,0.12864096247358248
1209,0.4244632748886943,0.6158362356945872
1210,0.2905940040946007,0.4013895317912102
1211,0.710524782538414,0.34193946421146393
1212,0.0032222485169768333,0.05950671061873436
1213,0.004025607835501432,0.09194209380075336
1214,0.3638251821976155,0.29531605052761734
1215,-0.002330287010408938,0.022044556215405464
1216,0.12316058576107025,0.054213494062423706
1217,0.012250860221683979,0.21445462200790644
1218,-0.0018558480078354478,0.0037525724619627
1219,0.00033872465064632706,0.0016917629800445866
1220,0.022790633025579154,0.27129067096393555
1221,0.5295252204523422,0.5375632644281723
1222,0.04149544611573219,0.07099999859929085
1223,-0.0075351420091465116,-0.0009895600378513336
1224,0.22723536379635334,0.7794848699122667
1225,0.8892891133436933,0.27860084420535713
1226,-0.002650073737186176,-0.00245113400160335
1227,0.013841149862855673,0.16452953731641173
1228,-0.05312099680304527,0.41302331537008286
1229,0.05361795984208584,0.3559118900448084
1230,0.6128311548382044,0.856459716334939
1231,1.5640615057200193,1.635702831670642
1232,0.04707375169027728,0.13227429986227435
1233,0.9368949513882399,0.7022155504673719
1234,0.6068994763190858,0.3404894831473939
1235,0.00014455534983426332,0.015503504895605147
1236,0.07903989776968956,0.029651526361703873
1237,0.03254799544811249,0.2776762768626213
1238,0.2069847136735916,0.33237843215465546
1239,0.5481788367033005,0.37663738429546356
1240,-0.053538283109664915,-0.053538283109664915
1241,0.7682446838534815,0.8796046973384364
1242,0.060882789141032845,0.2092055837274529
1243,-0.007246879860758781,0.07346521690487862
1244,-0.12870651349658147,-0.12529614940285683
1245,0.09528645128011703,0.09109830111265182
1246,0.03284509479999542,0.5670193135738373
1247,0.01665435917675495,0.07043191231787205
1248,0.043849858455359936,0.18564472254365683
1249,0.6976493587717414,0.38340777065604925
1250,0.14298231771681458,0.2437806116649881
1251,0.20643385767471045,0.5168702703667805
1252,0.429831255460158,0.10147121199406683
1253,-0.15340592339634895,0.02883569896221161
1254,0.7838831823319197,0.1296903621405363
1255,-0.013945954931841698,-0.012241242919117212
1256,0.017663314938545227,0.135129414498806
1257,0.2773580029606819,0.06309262663125992
1258,-0.023835737258195877,-0.002969488501548767
1259,0.06563135072065052,0.21751719548774417
1260,-0.01759607024723664,-0.0060353707522153854
1261,-0.09024159656837583,-0.08255264163017273
1262,0.19264780171215534,0.3403478879481554
1263,0.2744900123216212,0.26797626772895455
1264,-0.07753222156316042,-0.0371331088244915
1265,0.17267276346683502,0.0861525684595108
1266,0.024913513101637363,0.04542392771691084
1267,0.15795747190713882,0.3330546244978905
1268,0.34135759342461824,0.1343581723049283
1269,-0.07151456084102392,-0.006378285586833954
1270,0.15488196536898613,0.04433598741889
1271,0.09103695303201675,0.08801358193159103
1272,0.0008420580998063087,-0.005899645853787661
1273,0.5968204364180565,0.5439478382468224
1274,0.024476265542489273,0.15938356519518493
1275,0.07554806378902867,0.24607398716034368
1276,0.0027807950973510742,0.7464865036308765
1277,0.03322930482681841,0.08282978681381792
1278,0.18184231221675873,0.10628607869148254
1279,0.08698868751525879,0.05787888169288635
1280,0.5439707264304161,-0.03020944446325302
1281,0.900195918045938,0.23984589334577322
1282,0.6008209884166718,0.15967020392417908
1283,0.6014614403247833,0.5840297639369965
1284,-0.07790421695153782,-0.07782756858796347
1285,-0.013250520489236806,-0.009426215197890997
1286,0.005199147388339043,0.2711487729102373
1287,-0.007466534152626991,0.033411805517971516
1288,-0.04758298024538021,-0.04741860418289434
1289,0.136887330096215,0.47512807277962565
1290,0.6628977805376053,0.40102656185626984
1291,-0.007406664080917835,-0.008041438180953264
1292,-0.04282311093993485,-0.03721278440207243
1293,0.04331133887171745,0.29776405170559883
1294,0.007389432634226978,0.259587160195224
1295,-1.2210761457681656,-1.1723116338253021
1296,0.026512364886002615,0.1786570353724528
1297,1.1927836686372757,0.6762741357088089
1298,2.8710542395710945,1.5477271750569344
1299,2.094301002274733,0.9201826026546769
1300,-0.03644664026796818,-0.023380182683467865
1301,0.5469744356814772,0.4738531264010817
1302,0.057681125588715076,0.14756675530225039
1303,0.00033232569694519043,0.08942756988108158
1304,0.1268776897341013,0.3078113589435816
1305,-0.03419846575707197,0.004958774894475937
1306,0.318623349070549,0.16830158233642578
1307,0.0237706623156555,0.0710751976002939
1308,1.8377575054764748,1.8503368273377419
1309,0.0036490855272859335,0.042412271024659276
1310,-0.002666134387254715,0.2203760240226984
1311,0.04656065255403519,0.2692316845059395
1312,-0.0015941658057272434,0.0031784800812602043
1313,-0.014936570776626468,0.019181935116648674
1314,0.12074789218604565,0.04688039980828762
1315,0.12708430737257004,0.22399898618459702
1316,0.002885233610868454,0.047618755139410496
1317,0.016386107046855614,0.07313178709591739
1318,0.5719238602323458,0.6914352857274935
1319,0.13476443570107222,0.38788290601223707
1320,0.14348195865750313,0.1898900456726551
1321,0.0034564086236059666,0.010206386912614107
1322,0.012742612161673605,0.044903415837325156
1323,0.18344442639499903,0.04529618192464113
1324,0.0030381400138139725,0.026297918520867825
1325,0.00046974622819107026,0.005623747347272001
1326,1.0064196288585663,0.375713050365448
1327,2.522222876914384,0.8242042068322917
1328,0.016795385628938675,0.08143875375390053
1329,0.07820471306331456,0.18710458208806813
1330,2.3861938482150435,0.6912139421328902
1331,1.0617762058973312,0.4456382244825363
1332,-0.019405078142881393,0.009746793657541275
1333,-0.004359080456197262,0.1492431005463004
1334,0.2362775206565857,0.006138250231742859
1335,0.7719253525137901,0.943135641515255
1336,0.5380646716803312,0.3103377651423216
1337,0.654466999694705,0.6456226836889982
1338,-0.031204961240291595,0.005203045904636383
1339,-0.15006901932065375,-0.11463618278503418
1340,-0.2543936703586951,-0.2387053593993187
1341,1.2018203660845757,0.2164890393614769
1342,-0.04871577222365886,-0.042976176366209984
1343,-0.024718396045500413,-0.010987077839672565
1344,-0.06974693946540356,-0.044898055493831635
1345,0.030693562934175134,0.08651560009457171
1346,0.7711348421871662,0.3670866973698139
1347,0.23827686405275017,0.35797340667340904
1348,-0.15370209945831448,-0.13036265037953854
1349,0.062242068350315094,0.1395127847790718
1350,-0.02919246256351471,0.18904995173215866
1351,-0.013635028153657913,-0.001796032302081585
1352,0.24038065830245614,0.45450016716495156
1353,-0.0051582715241238475,-0.004429322318173945
1354,0.03746528609190136,0.8986993735888973
1355,0.02906837686896324,0.1050257459282875
1356,-0.013837810605764389,0.022483401000499725
1357,-0.010091428644955158,0.10965918470174074
1358,0.0006127925880718976,0.03077185436268337
1359,0.007746832445263863,0.023501219227910042
1360,-0.0015210084966383874,0.006433725589886308
1361,0.12223099917173386,0.11507192999124527
1362,0.9443167895078659,0.8067566603422165
1363,-0.017935626092366874,-0.007132538594305515
1364,0.17821431497577578,0.09795504400972277
1365,0.0015209587290883064,0.016498233191668987
1366,0.22413804894313216,0.3933143592439592
1367,0.16435248032212257,0.3965357579290867
1368,0.18095983192324638,0.26581039652228355
1369,0.3155881487764418,0.8246385478414595
1370,0.07856555673060939,0.5493879282730632
1371,1.0521593517623842,1.8146635717712343
1372,0.2513662464916706,0.15522495284676552
1373,0.05029689008370042,0.3384584323503077
1374,-0.03231841020169668,-0.03137379977852106
1375,-0.01329127885401249,0.13604513183236122
1376,0.07241416705073789,0.1811894623679109
1377,0.031763781793415546,0.32548842672258615
1378,0.01538143225479871,0.05922354490030557
1379,0.0034891151590272784,0.012447372893802822
1380,1.9192010797560215,1.0262309946119785
1381,0.22340558283030987,0.8879624139517546
1382,-0.0033904125448316336,0.03848207788541913
1383,0.0765923484286759,0.1352076380571816
1384,-0.002425875165499747,0.00229307496920228
1385,-0.020272350040613674,0.0174139104783535
1386,0.04843718372285366,0.08419887162744999
1387,0.0004287037591552689,0.01652423851197682
1388,0.3647392513230443,0.12263783533126116
1389,-0.08877572603523731,-0.015650250017642975
1390,-0.026932625216431916,-0.018702784553170204
1391,0.026601364137604833,0.026164951967075467
1392,0.026610001281369478,0.11811747151659802
1393,-0.01878754678182304,0.1877840794622898
1394,0.1286867227172479,0.11725407501216978
1395,0.04814878245815635,0.4457708462141454
1396,0.269199226051569,0.4415852464735508
1397,-0.013548705726861954,0.4328674413263798
1398,0.14978258311748505,0.050926581025123596
1399,-0.006232298765098676,0.0105082499794662
1400,-0.0457618422806263,0.012661635875701904
1401,0.10239795595407486,0.817564569413662
1402,0.5393288880586624,0.7110626250505447
1403,0.008326305076479912,0.23983762972056866
1404,0.2978745959699154,0.14259183034300804
1405,1.6132387816905975,0.28454750776290894
1406,0.11081049707718194,0.3438995343167335
1407,0.5037469649687409,0.44838077668100595
1408,0.5942893102765083,0.6582812741398811
1409,-0.012941895285621285,0.0300693828612566
1410,0.4221292722504586,0.5185528683941811
1411,0.2952388854828314,0.376200530132337
1412,0.22936539351940155,1.2217816859483719
1413,-0.07248000591993332,-0.07248000591993332
1414,-0.23697467241072445,-0.23278378462418914
1415,0.7968100747093558,0.566340490244329
1416,0.7698232647962868,0.6268704649992287
1417,-0.115110844373703,-0.02368650585412979
1418,-3.8264664908638224e-05,0.0027462224061309826
1419,0.5251056096894899,0.5468413970811525
1420,-0.006026231916621327,-0.0004269764758646488
1421,0.08678309619427438,0.2531547248363566
1422,-0.03289005324244499,-0.03289005324244499
1423,-0.11021445691585541,-0.05425155162811279
1424,-0.00021105146151967347,0.005944614880718291
1425,1.3364443220198154,2.3801321424543858
1426,-0.011041151359677315,0.10184288769960403
1427,-0.1253517671721056,-0.11387770902365446
1428,-0.003103960829321295,-0.0028684891294687986
1429,1.4126154915429652,1.2110197083093226
1430,0.08953443821519613,0.04919325467199087
1431,2.9092512764036655,0.46207237616181374
1432,0.681214434094727,1.0404563965275884
1433,-0.05776587128639221,0.0010478124022483826
1434,2.0952546522021294,1.490961067378521
1435,0.08676142152398825,0.12409628834575415
1436,0.005250277754385024,0.011283768631983548
1437,0.18868451681919396,0.20274206367321312
1438,-0.04946022026706487,-0.030725451186299324
1439,0.5525743433536263,0.4510513910354348
1440,0.10823777737095952,0.2683044043369591
1441,-0.0063583566443412565,-0.0003912830725312233
1442,0.03847136627882719,0.21215919312089682
1443,0.011614904244197533,0.04443763053859584
1444,0.2593268775162869,0.12762001387454802
1445,0.303623622712621,0.2897523999781697
1446,0.1981855407357216,0.9979299083352089
1447,0.003889224724844098,0.08213540981523693
1448,0.727391005239042,0.2507330782027566
1449,-0.16644876077771187,-0.1217707023024559
1450,-0.0015215793973766267,0.02927960641682148
1451,-0.007030937820672989,0.1596098616719246
1452,-0.000535706290975213,0.0558816478587687
1453,1.1887040142901242,0.9414054160006344
1454,0.03106457223657344,0.0825598020619509
1455,-0.03067214135080576,0.12783271819353104
1456,0.05779161301325075,0.1228276155597996
1457,0.8507875263458118,1.3903424203163013
1458,-0.19424051162786782,-0.18330342788249254
1459,0.0008955566427175654,0.020163949810012127
1460,-0.17097096238285303,-0.15388867817819118
1461,-0.014817781746387482,0.04098508507013321
1462,0.06446003820747137,0.20018044766038656
1463,-0.022942012175917625,0.020540431141853333
1464,0.0630237758414296,0.05984941127462662
1465,-0.023393154150653572,-0.022999842272838578
1466,0.022225122898817062,0.12902706116437912
1467,0.07380678504705429,0.3743855431675911
1468,-0.0007607883017044514,0.01388645637780428
1469,-0.012140476144850254,0.15698503330349922
1470,0.34857600333634764,0.4589497685665265
1471,-0.003025580197572708,0.21429438516497612
1472,-0.0018405238170089433,0.0007197336526587605
1473,0.1679324097931385,0.47823483124375343
1474,1.0008063812274486,0.7098584671039134
1475,-0.006906617432832718,0.08619454503059387
1476,-0.014672156423330307,0.39930811151862144
1477,0.19134095701156184,0.17715682479320094
1478,-0.010641338303685188,0.018284259364008904
1479,0.08664300292730331,0.07472429424524307
1480,-0.13378248155117034,-0.13378248155117034
1481,0.005368640413507819,0.014975117286667228
1482,0.19029157346813008,0.2214056301745586
1483,0.028327791020274162,0.5620106440037489
1484,-0.06932309735566378,-0.01898062601685524
1485,0.0024904253659769893,0.07288486638572067
1486,0.0197261911816895,0.012320803944021463
1487,-0.09413043269887567,-0.051818255335092545
1488,0.021695829927921295,0.43201158940792084
1489,0.2888206453062594,0.2467323006130755
1490,-0.1556830257177353,0.021349191665649414
1491,-0.13538153283298016,0.07265590131282806
1492,1.5689983665943146,2.053327351808548
1493,0.060946558602154255,0.03556197602301836
1494,0.018293292727321386,0.008495987858623266
1495,4.233786549419165,2.192172970622778
1496,0.8934758328832686,0.4510191106237471
1497,0.00045990528087713756,0.004103892282728339
1498,0.043817511992529035,0.04550921102054417
1499,0.027956468053162098,0.43614568281918764
1500,0.023755036294460297,-0.03528258576989174
1501,-0.07044006511569023,0.03254342079162598
1502,0.10932927951216698,0.37468938156962395
1503,-0.011858560093969572,-0.01015863404609263
1504,-0.01102405902929604,-0.009266937151551247
1505,-0.010467934787811828,-0.007306348066776991
1506,0.14333751425147057,0.033821795135736465
1507,-0.020298317074775696,0.22784027457237244
1508,0.21839706040918827,0.49165632762014866
1509,-0.029391667456366122,0.09232880547642708
1510,1.1500208266079426,0.9250937588512897
1511,0.14862060546880684,0.06824307143693886
1512,2.309927933383733,1.2408635546453297
1513,-0.2804387607611716,-0.19725818932056427
1514,0.18511470314115286,0.05772079434245825
1515,3.0814713039435446,0.6486504473723471
1516,0.1381698549016619,1.3473217487558031
1517,0.050547022896353155,0.15245605685049668
1518,0.6375090628862381,1.1319182068109512
1519,0.4291926817968488,0.15706539619714022
1520,-1.5020049431768712e-05,0.0006263497725740308
1521,-0.0024872226640582085,0.03193065384402871
1522,-0.00020218535792082548,0.007545910018961877
1523,0.043196311220526695,0.11448050104081631
1524,0.004755060828756541,0.06690630380762741
1525,0.3097996637225151,0.350719653069973
1526,0.05619678879156709,0.09388285363093019
1527,0.5245207068510354,0.5362129327841103
1528,-0.21900094393640757,-0.19639350660145283
1529,0.0004565382841974497,0.05192791577428579
1530,0.08221147209405899,0.14842284470796585
1531,0.048414978198707104,0.0812383396551013
1532,0.003337253350764513,0.06903838366270065
1533,3.0122124701738358,1.2193057090044022
1534,0.03973054140806198,0.026619382202625275
1535,0.6978201474994421,1.2825311627238989
1536,0.9429504852741957,0.6819639187306166
1537,0.33761899545788765,0.41223784163594246
1538,0.16873295679761213,0.159102768451703
1539,-0.03458265773952007,0.892284270375967
1540,0.5060508968308568,0.6101013543084264
1541,-0.02175746503053233,-0.010919881984591484
1542,-0.06482091662473977,-0.06031196238473058
1543,-0.08641346193326171,-0.07085644081234932
1544,0.027131587266921997,0.2986014187335968
1545,0.005607507308013737,0.07929148070979863
1546,0.023561040870845318,0.2725823214277625
1547,0.04431580123491585,0.12621134635992348
1548,0.10991555510554463,0.04986782430205494
1549,0.028562156949192286,0.23189448798075318
1550,1.9621752696693875,1.8064475255669095
1551,0.6206838304642588,0.8458156997803599
1552,0.009890691668260843,0.037758551829028875
1553,0.05807811737759039,0.18042220146162435
1554,1.486944207455963,0.3479995816014707
1555,0.0367227541282773,0.03416913840919733
1556,0.0010900211927946657,0.030314066068967804
1557,-0.1708205584436655,-0.07676476240158081
1558,0.12334580346941948,0.31489529833197594
1559,1.4480787590146065,1.3318108394742012
1560,-0.024138539796695113,0.009977126494050026
1561,0.00337673572357744,0.046962938155047596
1562,1.1964621134102345,0.17874856665730476
1563,-0.010780561715364456,0.01538484264165163
1564,-0.346152873171377,-0.34417807846330106
1565,0.07475768029689789,0.35379764437675476
1566,-0.07232558354735374,-0.0723458705469966
1567,-0.03326298203319311,-0.021846313029527664
1568,-0.025708163535455242,-0.0240104328840971
1569,0.019992539659142494,0.22904963605105877
1570,-0.019738763570785522,0.03716172277927399
1571,-0.010525665013119578,0.0589080136269331
1572,0.0960996428038925,0.5324426123406738
1573,0.011876091361045837,0.006364401429891586
1574,0.013637875206768513,0.10127549339085817
1575,2.7225459218025208,1.7583428025245667
1576,4.979225463233888,1.7944024270400405
1577,0.024688069708645344,0.037508794106543064
1578,-0.07764464989304543,-0.08124462887644768
1579,-0.040855203678802354,-0.03628262411803007
1580,0.9258774733170867,0.36640178319066763
1581,-0.018736549303866923,-0.014286135323345661
1582,-0.053593769669532776,0.03947683423757553
1583,-0.04397924244403839,0.23318469524383545
1584,0.5492170825600624,0.5440415516495705
1585,0.0032001808285713196,0.24252960085868835
1586,0.04101142035869998,0.34931099535970134
1587,-0.012876052185893059,-0.012876052185893059
1588,-0.0661207027733326,0.006468534469604492
1589,5.252038393053226,1.2504495716420934
1590,2.7847121879458427,2.388606660068035
1591,0.15547998622059822,0.566541064530611
1592,0.10985920997336507,0.5048049953766167
1593,0.005491538002388552,0.08193556222249754
1594,-0.06021346850320697,0.08221551030874252
1595,-0.34879106283187866,-0.34874910204234766
1596,0.07787130121141672,0.07386767212301493
1597,-0.026849544723518193,0.06638351455330849
1598,-0.04088628105819225,-0.008560840040445328
1599,0.005698974244296551,0.26452719140797853
1600,-0.015944940969347954,0.06494972109794617
1601,-0.002829689299687743,0.04812237014994025
1602,-0.0383074264973402,0.09726694226264954
1603,-0.06992888916283846,0.05060487240552902
1604,0.04093226511031389,0.09131933096796274
1605,-0.02937133237719536,0.08547725155949593
1606,0.09780115920148091,0.4041157989486237
1607,0.14256083965301514,0.5910231471061707
1608,-0.000337044068146497,-0.0001363294431939721
1609,-0.16340219788253307,-0.06647650897502899
1610,-0.028581614431459457,0.020203689113259315
1611,0.2723322265665047,0.19622688525123522
1612,-0.03661376266609295,-0.034038527170196176
1613,-0.09168806805973873,-0.007041014730930328
1614,-0.017022640255163424,-0.0062214164063334465
1615,0.013333066366612911,0.2269503502175212
1616,0.002285902388393879,0.03745491523295641
1617,0.002924374770373106,0.048249082174152136
1618,0.16241587977856398,0.24356174748390913
1619,0.08338889386504889,1.1937806298956275
1620,-0.13300102017819881,-0.11376064270734787
1621,1.0251440680585802,0.506585446652025
1622,-0.02279873751103878,-0.042526078410446644
1623,-0.13536357786506414,-0.10856585949659348
1624,0.0016713055956643075,0.034268685587449
1625,-0.1492978462483734,-0.1498528058291413
1626,-0.012267371639609337,0.030418183654546738
1627,0.17599230259656906,0.56590985506773
1628,0.019363664090633392,0.15910057723522186
1629,0.12782340124249458,0.8902781046926975
1630,0.02068842580774799,0.08659271901706234
1631,0.10929627157747746,0.01868622750043869
1632,0.24100254476070404,0.11773751676082611
1633,0.06461366545408964,0.09209715109318495
1634,0.05808848608285189,0.565431815572083
1635,1.1543104439042509,0.7412493615411222
1636,0.02370188757777214,0.20667776837944984
1637,0.002591734752058983,0.6407708711922169
1638,-0.05539572925772518,-0.05061080399900675
1639,-0.027591312769800425,0.012149628251791
1640,-0.0008679057355038822,0.0377118568867445
1641,0.06279789842665195,0.19785424508154392
1642,0.022833196679130197,0.174598932499066
1643,0.5859064471515012,0.8154759418757749
1644,0.020521898000879446,0.10718207079116837
1645,0.02830895036458969,0.6717917546629906
1646,-0.02098996751010418,0.1360011324286461
1647,0.8372662644833326,0.5466419439762831
1648,-0.028651240281760693,0.01891806721687317
1649,0.16463215835392475,0.23935017175972462
1650,0.22237797020352446,0.2576168918458279
1651,0.01645248383283615,0.10166185349225998
1652,1.5312928147614002,0.8752786703407764
1653,1.6125145549885929,1.8817227478139102
1654,0.3186369948089123,0.821636687964201
1655,0.8343744268640876,0.5691081276163459
1656,1.4256701171398163,0.037537574768066406
1657,0.00012955328566022217,0.0024442601134069264
1658,0.04868388178056193,0.06724441798633052
1659,0.027719573117792606,0.18986877147108316
1660,0.9313305113464594,0.6091296765953302
1661,0.3456622567027807,0.3389944341033697
1662,0.20539926690980792,0.34895462496206164
1663,-0.05093528237193823,0.037206798791885376
1664,0.06051392827066593,0.29322278100880794
1665,-0.1092851422727108,-0.013400465250015259
1666,0.37115436093881726,0.7792137791402638
1667,-0.05455627746414393,-0.04157789424061775
1668,-0.0002425704151391983,0.039642735035158694
1669,0.2026214748620987,0.10564438998699188
1670,0.6013561878353357,0.388245502486825
1671,-0.01728033903054893,-0.003822198137640953
1672,-0.028220493347703268,-0.028083889046683908
1673,0.05878248531371355,0.10109656024724245
1674,1.8570309467613697,0.601142842322588
1675,0.11921624164097011,0.20265897433273494
1676,0.08118685521185398,0.3490050230175257
1677,0.08136156850378029,0.05391396858613007
1678,0.3241177499362493,0.601573705680039
1679,-0.046724626794457436,0.02353205531835556
1680,2.2707653418183327,0.632300116121769
1681,0.10565912228776142,0.22370992106152698
1682,-0.05874664103612304,0.04991608113050461
1683,0.0005350938299670815,0.08882604155223817
1684,0.03194803651422262,0.028377107344567776
1685,-0.04085308127105236,-0.01075839251279831
1686,0.03309695329517126,0.15477448236197233
1687,0.30513107404112816,0.9488429687917233
1688,-0.0003167642280459404,0.048062704503536224
1689,-0.0005268007516860962,0.013009132817387581
1690,0.9623795337975025,0.5480573959648609
1691,1.281554496847093,0.8213331466540694
1692,0.24543763604015112,0.4297672351822257
1693,1.0378394424915314,0.9425751268863678
1694,-0.09533340443158522,-0.08446724619716406
1695,0.026559063233435154,0.0017864741384983063
1696,2.7581641105934978,0.7879267362877727
1697,-0.07424192607868463,-0.06685196794569492
1698,0.00400182232260704,0.18874540366232395
1699,0.5793176992447115,0.7484451635391451
1700,0.05851429665926844,0.21215184743050486
1701,-0.0029662619344890118,0.09118158090859652
1702,1.6934658531099558,0.12054097093641758
1703,0.2521878129336983,0.3915179914329201
1704,-0.595676839351654,-0.6008364483714104
1705,0.14032360073179007,0.656199655495584
1706,-0.0024720558430999517,0.009658477734774351
1707,0.889908003853634,0.7444090724457055
1708,0.00027143105398863554,0.017893531708978117
1709,-0.057715712347999215,-0.05098058935254812
1710,0.8897175341844559,0.9965253621339798
1711,0.4612387651577592,0.7384813064709306
1712,-0.004415564239025116,0.22213777899742126
1713,0.0016658008098602295,0.01479603536427021
1714,-0.22860361635684967,-0.2485459093004465
1715,-0.05467673837119946,-0.04189904220402241
1716,0.02164334076223895,0.3200859689968638
1717,4.757603608071804,2.054056368768215
1718,0.101709745824337,0.5374025329947472
1719,0.0013632494519697502,0.05111741316795815
1720,0.001820174977183342,0.04383106343448162
1721,1.0751983672380447,0.2502589374780655
1722,3.0833127796649933,0.15692956745624542
1723,0.13940452225506306,0.21383203752338886
1724,0.15544293564744294,0.3412829164881259
1725,0.7523364033550024,0.23084728978574276
1726,1.4998251060023904,0.40284182224422693
1727,2.0657579824328423,0.11802440136671066
1728,-0.0717617811387754,-0.023464612662792206
1729,0.596082579344511,0.4588763825595379
1730,0.6413074657320976,0.4319183751940727
1731,-0.025829510606854456,-0.01780940219759941
1732,1.8616560101509094,1.3609283566474915
1733,0.33933128602802753,0.5412134099751711
1734,0.03694315627217293,0.21033166721463203
1735,2.711102968780324,1.2542452875059098
1736,0.023987121414393187,0.33992705633863807
1737,0.0035131300828652456,0.09065900505811442
1738,0.05563934054225683,0.13061557617038488
1739,0.05531845986843109,-0.0009927265346050262
1740,-0.04535061772912741,0.05115710198879242
1741,-0.0004898587358184159,0.0005608205101452768
1742,-0.0055623963708058,0.036439478397369385
1743,-0.01764625497162342,0.03492391109466553
1744,0.017577327322214842,0.059871634002774954
1745,0.05977267026901245,0.3487735092639923
1746,3.8547441363334656e-05,0.09950051084160805
1747,-0.06849045443959767,-0.06653196038678288
1748,-0.006034132093198252,-0.0060200654979780666
1749,0.006242070347070694,0.27396728470921516
1750,-0.010664314031600952,-0.09736685454845428
1751,0.05150645235153206,0.8531514407095528
1752,0.621643322519958,1.671911614947021
1753,0.3522027935832739,0.8309430088847876
1754,0.4838957730680704,0.25288628973066807
1755,0.006646706024184823,0.08336140890605748
1756,-0.13926848769187927,0.03221549093723297
1757,0.23798444587737322,0.38125836569815874
1758,0.07451514434069395,0.34368479531258345
1759,0.11202609675819986,0.19090721147949807
1760,0.05147683498944389,0.13319284347380744
1761,-0.082907346310094,0.02654583752155304
1762,0.3342748780269176,0.2668418188113719
1763,-0.04371832683682442,0.2150672748684883
1764,0.024595671391580254,0.1407333324314095
1765,0.02063439041376114,0.4924827590584755
1766,0.3439882919192314,0.4001069888472557
1767,1.638380989432335,1.8767769187688828
1768,0.0011706799268722534,0.03019673563539982
1769,0.1947342548519373,0.1054964903742075
1770,0.03377382073085755,0.008757125469855964
1771,0.5621174871921539,0.18839231133460999
1772,0.16456167143769562,0.06894471240229905
1773,0.002313299337401986,0.02665254450403154
1774,-0.034019939601421356,0.06394065171480179
1775,-0.051697867922484875,-0.012399513274431229
1776,-0.014428857975872234,-0.013663291290868074
1777,1.6624753861688077,0.7931978492997587
1778,-0.014540003197907936,-0.014088709373027086
1779,0.0010156234495184435,0.009482693858615221
1780,0.251131609082222,0.42324428260326385
1781,-0.0007479581399820745,0.014259725576266646
1782,-0.05549974474706687,-0.03278236463665962
1783,0.15574927628041024,0.21451014280319924
1784,0.022506609702759306,0.2369069160467916
1785,0.33727576956152916,0.1998615674674511
1786,0.44909962255042046,0.038939319434575737
1787,0.04361952148610726,0.20520786620909348
1788,0.7033708449453115,1.2181825395673513
1789,0.029417702928185463,0.09545215032994747
1790,0.00961294281296432,0.008461151039227843
1791,0.04791634436696768,0.17840377893298864
1792,0.004064454726176336,0.11946795231779106
1793,-0.023739624535664916,0.016074003651738167
1794,-0.15147214382886887,-0.20131427235901356
1795,-0.2256576046347618,0.25177201628685
1796,0.02738104620948434,0.11390010872855783
1797,0.045055641792714596,0.09397582989186049
1798,0.3999302014708519,0.43753596395254135
1799,0.033438761718571186,0.10538664553314447
1800,-0.3893284946680069,-0.1226087212562561
1801,-0.001885297562694177,0.004356075776740909
1802,0.5524870492517948,0.16259676590561867
1803,-0.1629983932734831,-0.16065894020721316
1804,0.24363485490903258,0.49703474855050445
1805,-0.13021136168390512,-0.0917399488389492
1806,0.08488687190401834,0.038175963491084985
1807,0.06639882040326484,0.09897287053172477
1808,0.019669872417580336,0.30147377838147804
1809,-0.08812929868872743,-0.05429903790354729
1810,0.35769052198156714,0.38785032322630286
1811,-0.006040118634700775,0.4542493671178818
1812,-0.0592502583458554,-0.05896408625994809
1813,0.0013218416133895516,0.1417693878756836
1814,0.015008872374892235,0.09598545730113983
1815,0.13491749283275567,0.3939446311851498
1816,0.4878806211054325,0.8920761682093143
1817,4.307102644525003,3.031724894128274
1818,0.8843610025942326,0.38728493824601173
1819,-0.03426548093557358,-0.024068184196949005
1820,0.01075777504593134,0.031514513306319714
1821,0.006845964231615653,0.037619717531924834
1822,0.026636616879841313,0.018876937770983204
1823,1.2058545157779008,1.0418112084735185
1824,-0.029448093846440315,0.07706321030855179
1825,0.07772237964672968,0.29987176664872095
1826,-0.1379459222080186,-0.13640992855653167
1827,0.10506071895360947,0.30552200227975845
1828,1.049841762313008,1.8789660937873123
1829,0.019477520138025284,0.6899580545723438
1830,0.6521276403218508,0.7008933592587709
1831,-0.05895338952541351,-0.22798398323357105
1832,0.014807625964749604,0.11372712283628061
1833,0.1716857384890318,0.36779247038066387
1834,-0.0479359719902277,-0.0474980971775949
1835,0.020058706402778625,0.04425424337387085
1836,0.02899815794080496,0.4792205346748233
1837,0.06752683885133592,0.23713249630964128
1838,-0.005835761083289981,0.03985378239303827
1839,0.015023427898995578,0.16930006898473948
1840,0.12016655970364809,0.16467196214944124
1841,0.2968547036871314,0.19440030958503485
1842,0.031013558618724346,0.015623114071786404
1843,-0.04100307077169418,0.16228359937667847
1844,0.024681159760802984,0.09117404697462916
1845,0.19440079521154985,0.19599112163996324
1846,0.09588987194001675,0.16005284152925014
1847,0.4555271305143833,0.3427065946161747
1848,0.005355631932616234,0.19603372737765312
1849,0.5607400080189109,0.3549221893772483
1850,0.04327465407550335,0.377832418307662
1851,-0.05959261453244835,-0.05311914440244436
1852,-0.005931564810452983,0.011904819868505001
1853,0.047380504198372364,0.39424064848572016
1854,0.4322670783440117,0.30114380377926864
1855,1.2788424715399742,0.4739384278655052
1856,-0.10662056528963149,-0.10211241710931063
1857,0.003272460773587227,0.1321186162531376
1858,0.0011191342491656542,0.030035762581974268
1859,0.21706341579556465,1.0356548018753529
1860,-0.006030562100932002,0.07402919325977564
1861,0.23514586732926546,0.32398495123925386
1862,1.071256120223552,0.09964091004803777
1863,-0.022677546796330716,-0.014549392275512218
1864,0.030467760283499956,0.13378066988661885
1865,-0.06974641053238884,-0.061140780337154865
1866,0.1432010382413864,0.026864267885684967
1867,0.003040277819309267,0.1263098569597787
1868,-0.017869154922664165,-0.0029036719352006912
1869,0.11099649593234062,0.11043066158890724
1870,-0.15584095934173092,-0.13724627159535885
1871,-0.01515139639377594,0.09908068925142288
1872,0.1635984405875206,0.056252315640449524
1873,0.32147829234600067,0.0964660495519638
1874,-0.37827103585004807,-0.39518415555357933
1875,0.05174427106976509,0.2250765673816204
1876,0.012226679362356663,0.08528692740947008
1877,0.12320040073245764,1.280258341692388
1878,0.00732608325779438,1.1310651265084743
1879,0.6753690941259265,0.1219129366800189
1880,-0.06420785980299115,-0.05629040952771902
1881,-0.2519573431927711,-0.2482341891154647
1882,-0.036411307752132416,0.770220473408699
1883,0.1848203568952158,1.1363067507045344
1884,0.09400749206542969,0.5747186839580536
1885,0.008367094909772277,0.09391301567666233
1886,-0.18254020134918392,-0.10384836047887802
1887,-0.1352678530383855,-0.07532051205635071
1888,0.14802738092839718,0.19630608521401882
1889,0.011475304141640663,0.3337565138936043
1890,0.3913737749680877,0.13185014482587576
1891,1.4236802086234093,0.9490088447928429
1892,0.6403268240392208,0.4820593260228634
1893,-0.08970871660858393,-0.022231534123420715
1894,0.0044506024569272995,0.07651200145483017
1895,0.6312578181969002,0.8519250612007454
1896,-0.006276727246586233,0.004936649464070797
1897,0.00041171304474119097,0.0281052381178597
1898,-0.03286429098807275,-0.018061785027384758
1899,0.1976460567675531,0.48625352000817657
1900,-0.506551206441145,-0.5053927163826302
1901,0.12577113537918194,1.029016971875535
1902,-0.03715238347649574,-0.0011644735932350159
1903,-0.016817566416648333,-0.015405140235088766
1904,-0.00019262824207544327,0.055039551109075546
1905,0.2070444729179144,0.8952055033296347
1906,0.6309102777140652,0.8887145522730862
1907,-0.0053382201585918665,0.018952969927340746
1908,0.8633208107203245,0.7195079158991575
1909,-0.2777851198334247,-0.2331867590546608
1910,0.0006093992778914981,0.006919954721524846
1911,2.5006448300846387,1.9782346757419873
1912,0.14059359952807426,0.375579085201025
1913,0.9500757656060159,0.721378882881254
1914,0.07850290043279529,0.1747453729622066
1915,-0.04000656260177493,0.015805881470441818
1916,-0.06881062407046556,0.015456244349479675
1917,0.08532545669004321,0.1021375129930675
1918,0.0030888188630342484,0.1417430993169546
1919,0.038589686155319214,0.18414577841758728
1920,0.004961816710419953,0.26675092533696443
1921,-0.005942169111222029,0.05580240860581398
1922,-0.006881731445901096,0.03896576818078756
1923,0.16282398533076048,0.6316771609708667
1924,0.3480662191286683,0.4462049389258027
1925,-0.007401151116937399,0.00396406464278698
1926,0.12050287434612983,0.2702626586869883
1927,-0.8966696038842201,-0.7890801280736923
1928,-0.17926038056612015,0.3456079065799713
1929,0.001001213677227497,0.017550252843648195
1930,-0.16053267940878868,0.010149016976356506
1931,0.060463025176431984,0.24032191833248362
1932,-0.009814393939450383,-0.006569563876837492
1933,2.8979601860501134,2.0271291733242833
1934,0.21127870728378184,0.49402478386764415
1935,0.8104623556137085,0.7785258293151855
1936,0.29997122660279274,0.7407496310770512
1937,0.14775864651892334,0.1283343272516504
1938,0.01128774881362915,-0.003306873142719269
1939,-0.12511691078543663,0.01585136353969574
1940,0.026678549125790596,0.5563591737300158
1941,1.2628900855779648,0.6547513455152512
1942,-0.3948127254843712,-0.3516896441578865
1943,0.08928609825670719,0.2695102784782648
1944,0.00047905370593070984,0.2158282995223999
1945,-0.1664949308615178,-0.10680552572011948
1946,-0.12363780359737575,-0.11524786427617073
1947,0.009332876041298732,0.13282432159758173
1948,-0.4420934282243252,-0.07002091407775879
1949,0.03942488692700863,0.4290300253778696
1950,2.434452887624502,1.4810768328607082
1951,0.43035532161593437,0.18881472572684288
1952,0.07885858323425055,0.13832198735326529
1953,0.4920915494003566,0.32924552059557755
1954,0.9153819442726672,0.9486069441772997
1955,0.014878172427415848,0.057538630440831184
1956,0.012922345311380923,0.098423937917687
1957,-0.0501579474657774,-0.0417740885168314
1958,0.05027002654969692,0.13210093788802624
1959,-0.003140075132250786,0.022365703247487545
1960,-0.008072786964476109,0.1418111603707075
1961,-0.0756842839109595,-0.07350676856003702
1962,-0.01150525498087518,-0.010463383398018777
1963,-0.011598055250942707,0.39651261270046234
1964,0.07118791900575161,0.3537136148661375
1965,0.17211026698350906,0.3803085461258888
1966,0.005593576934188604,0.061405214946717024
1967,0.6983718723058701,0.4980209916830063
1968,-0.22836162499152124,-0.20853264816105366
1969,0.5560047626549931,0.349996805196497
1970,-0.009153641760349274,0.052408427000045776
1971,0.261157289147377,0.2728241831064224
1972,-0.5233892703056335,-0.5233892703056335
1973,-0.021936502103926614,-0.020845168852247298
1974,0.1436230167746544,0.19950177520513535
1975,0.33365760830929503,0.46014277724316344
1976,0.16602308675646782,0.20886918529868126
1977,0.047782160341739655,0.1346086859703064
1978,1.2414304385893047,0.8638078342191875
1979,0.08052337182198244,0.11340937030945497
1980,-0.2361272913403809,-0.12644236534833908
1981,0.0106162348001817,0.03587143152799399
1982,0.6765219406224787,0.3329502479173243
1983,-0.043947837548330426,0.00840149074792862
1984,-0.01663318183273077,0.02619778737425804
1985,2.6452697962522507,0.5064772814512253
1986,0.004510840954026207,0.13584299161448143
1987,0.016712950251530856,0.10295048513216898
1988,0.012594171805176302,0.06264461577484326
1989,2.0464794486761093,1.265451893210411
1990,-0.0006160738412290812,0.009326466359198093
1991,1.7193691446445882,1.2976976349018514
1992,-0.003554099501343444,-0.0010269724298268557
1993,0.0069950667675584555,0.21023254352621734
1994,-0.05092245876789093,-0.05092245876789093
1995,-0.005512318719411269,-0.005454168393043801
1996,0.9183751009404659,0.6653138063848019
1997,-0.009009124973090366,0.005971834994852543
1998,0.10696142911911011,0.5162435844540596
1999,-0.010857726912945509,0.002537655644118786
2000,0.0193161778151989,0.20177155174314976
2001,-0.055844746791990474,-0.035247305408120155
2002,0.27827979577705264,0.1970513011328876
2003,0.11684733629226685,0.6626997664570808
2004,-0.03501657276501646,-0.02799579268321395
2005,-0.05278966948390007,0.0526360347867012
2006,0.6656992468051612,0.6492962273769081
2007,-0.005663179952534847,0.029612706042826176
2008,-0.018320744391530752,0.036807773634791374
2009,0.07802213029935956,0.1243292992003262
2010,-0.08693166077136993,0.18220901489257812
2011,0.7323128366842866,1.9461588049307466
2012,0.21418111718958244,0.7164502660161816
2013,3.1596089340746403,2.010534379631281
2014,-0.2329133041203022,-0.21143103763461113
2015,-0.021620694547891617,0.022666696459054947
2016,0.0912605095654726,0.4684968385845423
2017,0.190795443020761,0.4268871610984206
2018,-0.05947735719382763,-0.058885290287435055
2019,-0.011693051550537348,0.022974787279963493
2020,1.7870208051754162,0.7987110045505688
2021,-0.13065874576568604,-0.04924548417329788
2022,-0.05562591552734375,0.17044584453105927
2023,0.03169637266546488,0.13380679953843355
2024,-0.09629049116483657,-0.09483522491063923
2025,0.06543126702308655,0.2152504324913025
2026,-0.14241794776171446,-0.029092535376548767
2027,-0.03406949946656823,-0.0025278329849243164
2028,-0.19552816823124886,-0.1679241880774498
2029,0.017730580642819405,0.17876564152538776
2030,0.024225693196058273,0.0696039516478777
2031,-0.06262336717918515,-0.049486761912703514
2032,-0.021781660616397858,0.11707953177392483
2033,0.8333301236853004,0.3772733798250556
2034,0.4946617535315454,1.0375440171919763
2035,0.03242185298586264,0.030389742518309504
2036,-0.0009695496410131454,0.11857619974762201
2037,-0.03722814377397299,0.16673391684889793
2038,-0.32663998706266284,-0.2690128907561302
2039,0.2695554750971496,0.08409850625321269
2040,-0.01724316508625634,-0.007525814697146416
2041,-0.026669674087315798,-0.01105937734246254
2042,-0.10755954310297966,-0.03415696322917938
2043,0.040946965804323554,0.05539147718809545
2044,0.0012818986288039014,0.03789567451167386
2045,0.3654680661857128,0.5956611149013042
2046,0.04391745151951909,0.351714335847646
2047,0.010457816535335951,0.0759534537808122
2048,-0.13603739373502322,-0.12436980288475752
2049,1.0104949318338186,0.724397822516039
2050,0.17308914614841342,0.3090799446217716
2051,-0.22376837208867073,-0.2101346030831337
2052,1.4712075106799603,1.201009165495634
2053,-0.42477245442569256,-0.31831660866737366
2054,-0.0071919963011168875,-0.001819683238863945
2055,0.001573663204908371,0.15006033703684807
2056,2.0297707617282867,0.5055911242961884
2057,-0.07771824370138347,-0.07085833977907896
2058,2.018978586420417,0.6846813466399908
2059,-0.0003828536719083786,0.23785005509853363
2060,0.9019943163730204,0.5618037269450724
2061,0.06863262690603733,0.1547082308679819
2062,1.399858519434929,2.508818671107292
2063,-0.0421762689948082,0.7099010273814201
2064,0.17282100394368172,0.4662165232002735
2065,1.707171811722219,0.8526330729946494
2066,-0.1332845019933302,-0.11874699499458075
2067,-0.03395431116223335,-0.02378435805439949
2068,0.11060100914983195,0.07037041457442683
2069,-0.02910722338128835,-0.017283232882618904
2070,-0.09349307288357522,-0.056532710790634155
2071,0.4636179953813553,0.7293732911348343
2072,-0.09064925275743008,-0.024055354297161102
2073,-0.19092317472677678,-0.14597202464938164
2074,2.461757333134301,1.949016363476403
2075,0.013806670904159546,0.11925261002033949
2076,-0.007625646889209747,0.29996077809482813
2077,0.007610802762210369,0.007610802762210369
2078,1.5851170718669891,0.11866891384124756
2079,-0.013649154461745638,0.06126950588077307
2080,-0.011620740173384547,0.005720979534089565
2081,0.006428565829992294,0.046899329870939255
2082,0.02619092515669763,0.013995652785524726
2083,0.2706277318065986,0.376600707299076
2084,-0.021214988082647324,0.12047090008854866
2085,0.10746326670050621,1.0743314139544964
2086,-0.01145367557182908,0.04376600496470928
2087,-0.0502464585006237,-0.018309205770492554
2088,0.3574180565774441,0.31238630041480064
2089,-0.10047365911304951,-0.07693650014698505
2090,0.18239877559244633,0.1441179309040308
2091,0.06652349978685379,0.25466103106737137
2092,0.0026960446848534048,0.03813357435865328
2093,0.2948468327522278,0.7539995610713959
2094,-0.06868545711040497,0.13196060806512833
2095,0.04926600633189082,0.20960868475958705
2096,0.18429140001535416,0.160128153860569
2097,0.20921653229743242,0.34195410925894976
2098,1.5053901635110378,0.5181090794503689
2099,0.6470638317987323,0.31642217468470335
2100,0.010002291412092745,0.4025742147350684
2101,0.16124660894274712,0.4141988568007946
2102,-0.048717792553361505,-0.031174052506685257
2103,0.011885222047567368,0.059985917061567307
2104,1.133802656084299,0.8506624735891819
2105,0.2530944049358368,0.5026793479919434
2106,0.6996677070856094,0.5863082557916641
2107,0.084321508416906,0.8929192593786865
2108,-0.020800548139959574,0.003941752016544342
2109,0.003613430541008711,0.06154811987653375
2110,2.0014580534698325,0.9937855051757651
2111,0.00014253809058573097,0.011268854068475775
2112,-0.040659085963852704,-0.014838021248579025
2113,-0.0024020709097385406,0.02879316918551922
2114,-0.0435765627771616,0.04263560473918915
2115,-0.13065620767883956,-0.060145728290081024
2116,0.7819106578833726,0.23570972681113744
2117,0.210900466889143,0.3480936698615551
2118,-0.0004721273580798879,-6.731401663273573e-05
2119,-0.004285579547286034,0.07642019586637616
2120,-0.0002078430261462927,0.0041862630168907344
2121,-0.0012782410049112514,0.004478798480704427
2122,0.42430028326180036,0.39902332431938703
2123,1.6787544675171375,1.423716563731432
2124,0.02876642532646656,0.14187014289200306
2125,-0.022463383618742228,0.019011424854397774
2126,-0.02393937110900879,0.06887921690940857
2127,0.000520302914083004,0.21605553943663836
2128,1.2331362999975681,1.3528350628912449
2129,-0.10610835120314732,-0.09817436896264553
2130,0.03190063685178757,0.41706710308790207
2131,0.13898560404777527,0.2425650656223297
2132,0.02718818187713623,0.25022144615650177
2133,-0.2855661138892174,-0.22664660215377808
2134,0.0008571329162805341,0.010149403555260506
2135,-0.014372522942721844,0.025762660428881645
2136,0.30025001615285873,0.3064202591776848
2137,-0.03585473720158916,-0.03043652232736349
2138,0.5205924138426781,0.24889864772558212
2139,-0.19001249223947525,0.3701683282852173
2140,0.2883657719939947,0.3938130345195532
2141,-0.026254005497321486,0.11012201942503452
2142,-0.033115155063569546,-0.00222613662481308
2143,0.017925256863236427,0.07849960215389729
2144,1.892199695110321,0.6199336647987366
2145,-0.017721369193168357,-0.0032848939299583435
2146,-0.016175856813788414,-0.014586767181754112
2147,0.8971016528084874,1.5941109778359532
2148,-0.04152074083685875,0.12743547558784485
2149,-0.01014842838048935,-0.007804229622706771
2150,0.29588832054287195,0.6383078852668405
2151,-0.07391629369112707,-0.07150784181430936
2152,0.22009417321532965,0.4920623889192939
2153,0.0025231350446119905,0.019086197135038674
2154,0.49855295941233635,0.2331203781068325
2155,0.07812903547892347,0.12770349258789793
2156,0.10727883409708738,0.12672736030071974
2157,0.6465983688831329,0.6339724361896515
2158,-0.3144601508975029,-0.17678281664848328
2159,0.011829901362943929,0.08600335462688236
2160,0.006645874280366115,0.019946785803767852
2161,-0.04073869623243809,0.053620729595422745
2162,-0.08628493221476674,-0.07083488442003727
2163,0.0393051877617836,0.5473193861544132
2164,-0.016504451661603525,-0.01553882914595306
2165,-0.6388955554575659,-0.6267750933766365
2166,0.08769161254167557,0.37649066001176834
2167,0.06894440948963165,0.12620089948177338
2168,1.4931976906955242,0.4677659384906292
2169,0.3343638703227043,0.4879218265414238
2170,2.3370827548205853,0.37732795998454094
2171,0.1775812364940066,0.35541433168691583
2172,0.0002360737998969853,0.03696071915328503
2173,-0.024900281336158514,0.005701497197151184
2174,0.08316408842802048,0.33499962091445923
2175,-0.2102364869788289,-0.18274765089154243
2176,1.2842708975076675,0.4241177588701248
2177,0.8650769638770726,0.4782892811053898
2178,-0.16623498185072094,-0.16109787626191974
2179,0.8442762577906251,0.2050189459696412
2180,-0.0012702522217296064,0.017806987860240042
2181,-0.03705056051330757,-0.03339037345722318
2182,1.153875519754365,1.5790830154437572
2183,-0.006866961717605591,-0.0002518650144338608
2184,-0.023358289152383804,0.07565349340438843
2185,0.020716321654617786,0.005424104630947113
2186,-0.022942121839150786,-0.015487954951822758
2187,-8.987821638584137e-05,0.008032978512346745
2188,0.14294115838129073,0.25967035826761276
2189,0.044324556831270456,0.0980819039978087
2190,0.40586525201797485,0.6846486330032349
2191,0.08061980281490833,0.10734535579103976
2192,0.006853787694126368,0.11729101976379752
2193,0.9326444640755653,1.2876600995659828
2194,-0.2299940678931307,-0.2096732035279274
2195,0.11647617444396019,0.5658668391406536
2196,1.407145839650184,1.1016126689501107
2197,0.03484823368489742,0.022121882066130638
2198,0.00207866446726257,0.0071938400869839825
2199,-0.07846416905522346,0.04813848435878754
2200,1.7893967581912875,0.9196042967960238
2201,0.002777226090984186,0.021737721104727825
2202,-0.024931147694587708,0.1965397447347641
2203,0.7866601869463921,0.13289480656385422
2204,0.9423699770122766,1.4572973642498255
2205,-0.13975407928228378,-0.12822257727384567
2206,0.813205286860466,2.0431970208883286
2207,0.174396563321352,-0.005827788263559341
2208,0.38122678827494383,0.3374784989282489
2209,0.26510243490338326,0.45651229098439217
2210,0.03523164801299572,0.10009614937007427
2211,0.026134307496249676,0.07963403221219778
2212,0.3999596108915284,0.29885317583102733
2213,-0.002139938766049454,0.0015863666776567698
2214,-0.01755762040556874,-0.004645878449082375
2215,5.1282487735152245,2.520496927201748
2216,0.04218642416981311,0.10293865952280612
2217,0.004601660873740912,0.004601660873740912
2218,-0.06680634617805481,0.6966715827584267
2219,-0.027455583214766932,-0.02699911588570103
2220,-0.011894623166881502,0.0019580023363232613
2221,0.09094696305692196,0.7000992428511381
2222,3.155400037765503,0.6420230269432068
2223,0.0006336644291877747,0.00806469121016562
2224,0.7090744115412235,0.47921696677803993
2225,1.7944507354404777,0.9644167178776115
2226,0.3322991915047169,0.30809443071484566
2227,2.4290653532370925,0.9164738124236465
2228,0.013850512448698282,0.09784832829609513
2229,-0.016219669440033613,-0.016156851386767812
2230,1.9924192714970559,0.8894388962071389
2231,0.34305065870285034,1.8851869702339172
2232,0.00717062852345407,0.0952455538790673
2233,0.06876342929899693,0.2950593624264002
2234,-0.06750798225402832,-0.49214476346969604
2235,0.025818103342317045,0.12804489710833877
2236,0.06324652209877968,0.0919014997780323
2237,0.8923878590576351,0.299119524192065
2238,-0.031685639965871815,-0.03130032590706833
2239,-0.01870098733343184,0.0008866600692272186
2240,0.16130231320858002,0.3702724575996399
2241,0.00045534063247032464,0.0014084891008678824
2242,0.08793029561638832,0.17406230047345161
2243,3.8331858166493475,1.5790359028615057
2244,0.07792487367987633,0.35086197778582573
2245,0.12458618450909853,0.14986020792275667
2246,1.2477578781545162,0.40130915865302086
2247,-0.017541135661303997,0.10148248821496964
2248,0.8046022057533264,0.1819469928741455
2249,1.93612464889884,1.0933215282857418
2250,-0.06412643357180059,0.05979736149311066
2251,1.4436269961297512,0.5323871336877346
2252,-0.039128946140408516,0.14023380726575851
2253,-0.22901039524003863,-0.19720946997404099
2254,-0.007823063060641289,0.07731215842068195
2255,-0.026264185086802172,-0.025879928667563945
2256,0.008823408745229244,0.26247161719948053
2257,0.9164206236600876,0.4773595780134201
2258,-0.011635608854703605,0.03141746297478676
2259,0.22376358474139124,0.35291515255812556
2260,0.04724060493754223,0.015989943698514253
2261,0.52060541883111,1.348274502903223
2262,-0.06326090334914625,-0.052489559166133404
2263,0.29595622420310974,0.6691379249095917
2264,0.7198898715432733,0.2012899888213724
2265,-0.12661477927395026,-0.12621694136760198
2266,0.22051425278186798,0.4722631722688675
2267,-0.1409366992302239,-0.11318767070770264
2268,-0.028720258153043687,-0.009428640827536583
2269,0.061362960885162465,0.054677599619026296
2270,0.044528570304464665,0.10268557099516329
2271,-0.039975148625671864,-0.020320849493145943
2272,5.960732240229845,3.0463001914322376
2273,-0.008135339536238462,0.004565402865409851
2274,-0.07923615723848343,0.24868418276309967
2275,0.5587569720810279,0.2730958111351356
2276,0.10444449074566364,0.17825528420507908
2277,-0.07498353545088321,-0.06533617340028286
2278,-0.4107547923922539,-0.37184105440974236
2279,0.6886115074157715,0.5703719258308411
2280,-0.1642675013281405,-0.14946574717760086
2281,-0.002523065311834216,0.0625270192977041
2282,0.7564999014139175,0.12591876089572906
2283,0.010338999330997467,0.09001799114048481
2284,-0.03068503411486745,-0.012241434305906296
2285,1.5517536769621074,1.0100907455198467
2286,0.14759213969227858,1.5093099747609813
2287,1.8061038982123137,1.267734719440341
2288,0.5651801060885191,0.5879437755793333
2289,0.935045138001442,1.6405253559350967
2290,0.14226209186017513,0.1167463418096304
2291,0.03304727032082155,0.02824177994625643
2292,0.5540494918823242,0.5442224740982056
2293,0.0529373474419117,0.014842960983514786
2294,0.0038000743370503187,0.029703777050599456
2295,0.0032364074140787125,0.18747971206903458
2296,0.06335268612019718,0.27845519478432834
2297,-0.005499228835105896,0.29615937918424606
2298,-0.07122166734188795,0.004873879253864288
2299,0.4559947941452265,0.38946560956537724
2300,-0.06013320665806532,-0.04835943318903446
2301,0.2961685135960579,0.12711573392152786
2302,2.189944598823786,1.2905095554888248
2303,-0.004351228475570679,0.25231558829545975
2304,0.004098961595445871,0.018226997926831245
2305,0.3098586341366172,0.03904801141470671
2306,1.2332304418087006,1.555897206068039
2307,-0.01713492115959525,0.011843549087643623
2308,0.567968777148053,1.0031486067455262
2309,1.0615818053483963,0.6073839217424393
2310,-0.10762019734829664,0.08553864061832428
2311,-0.5212689993204549,-0.49098914861679077
2312,-0.019639791920781136,0.02991294115781784
2313,0.003427563075092621,0.05525842618953902
2314,0.04524420201778412,0.11919945478439331
2315,0.039447433315217495,0.19880477990955114
2316,-0.025805262266658247,-0.019440562464296818
2317,-0.24226704239845276,0.17744404077529907
2318,0.0018560364842414856,0.05431387992575765
2319,-0.21481374301947653,-0.21112505486235023
2320,-0.029103275388479233,0.0046511925756931305
2321,0.3627605512738228,0.13483985513448715
2322,-0.021444408455863595,0.14852721244096756
2323,0.05711492337286472,0.1858596783131361
2324,0.2882583253085613,0.9065605513751507
2325,-0.031151898205280304,0.5236135050654411
2326,0.5520420497341547,0.20909601208404638
2327,0.6775498511269689,0.18628444988280535
2328,0.02917005866765976,0.11070012673735619
2329,-0.027845211327075958,0.17176051437854767
2330,0.005820930702611804,0.05166526115499437
2331,0.004555920197162777,0.04634941561380401
2332,-0.04161049285903573,0.0028950832784175873
2333,0.26074723759666085,0.7812666432000697
2334,-0.015940815908834338,0.017605148255825043
2335,-0.031072176003362983,-0.013562927022576332
2336,-0.019787826109677553,0.028116803616285324
2337,0.00010341822053305805,0.013053745991783217
2338,-0.046288556419312954,-0.02842465229332447
2339,0.00962103740312159,0.06463735015131533
2340,0.18803700152784586,0.34878293517977
2341,2.363433627411723,1.9949443619698286
2342,0.07615677360445261,0.10224925819784403
2343,2.179306748788804,0.46649688808247447
2344,0.0895565003156662,0.33077797293663025
2345,0.841908663045615,0.9525928194634616
2346,1.6098012244328856,1.325069478712976
2347,0.720412714406848,0.7169165443629026
2348,0.2974511021748185,0.23377906624227762
2349,0.059206363279372454,0.08840833278372884
2350,0.45788079872727394,0.6558659709990025
2351,0.4240868240594864,0.971535935997963
2352,-0.11859031586209312,-0.11201373860239983
2353,-0.03349333256483078,0.038613349199295044
2354,-0.09961022228002549,-0.09961022228002549
2355,-0.06661794357933104,-0.06193663086742163
2356,0.8547232933342457,0.7116357274353504
2357,0.1755167901646928,0.36360714436887065
2358,-0.010197476483881474,-0.0006960369646549225
2359,-0.01963450270704925,-0.01585073536261916
2360,-0.1282099485397339,0.09176956117153168
2361,0.00017079792451113462,0.021003562782425433
2362,0.09570341929793358,0.7372764013707638
2363,0.7384243933483958,0.13454689364880323
2364,-0.12866597808897495,-0.0593920573592186
2365,-0.027109363116323948,0.0027768127620220184
2366,-0.04180121421813965,0.19578276574611664
2367,-0.01861886866390705,0.04643195867538452
2368,0.6932792295701802,0.10280311154201627
2369,0.004134022514335811,0.15290722798090428
2370,0.13157739862799644,0.45741797611117363
2371,0.012659345753490925,0.17298484407365322
2372,0.020304488763940753,0.027063739300501766
2373,0.4100467637181282,0.2119247391819954
2374,2.1214936980613857,1.0139960059532314
2375,3.1190330875106156,1.6088635814376175
2376,-0.015181886628852226,-0.014387203205842525
2377,0.05168581660836935,0.3587845331057906
2378,-0.19523725658655167,-0.08058065176010132
2379,0.0015578730963170528,0.18905608810018748
2380,0.03510657697916031,0.058790192008018494
2381,2.637144829146564,1.5105943931266665
2382,0.44541607424616814,0.1426594816148281
2383,-0.006922064741957001,0.0149122248403728
2384,-0.15343022719025612,-0.12748124822974205
2385,-0.28203556034713984,-0.11845150589942932
2386,0.7181674488820136,0.23977070534601808
2387,-0.03439637552946806,-0.029872892424464226
2388,-0.04018160120176617,-0.03682145243510604
2389,-0.03479396761395037,-0.03235940495505929
2390,0.3727966854348779,0.12896321807056665
2391,1.5603698678314686,1.168543715029955
2392,-0.1322307139635086,0.18221241235733032
2393,-0.011753320693969727,0.07601756788790226
2394,0.009051705710589886,0.006913549266755581
2395,0.021637029945850372,0.12417425215244293
2396,-0.00035583460703492165,0.003512364230118692
2397,-0.0031167652341537178,0.04849854251369834
2398,-0.04749901965260506,0.07071579992771149
2399,-0.0009141364025708754,0.006540380185469985
2400,1.468280911446186,0.47134634852466206
2401,-0.01664398901630193,-0.011501746252179146
2402,0.020288066007196903,0.19886865001171827
2403,-0.03976136911660433,0.05559642240405083
2404,0.20202558086020872,0.09474395558936521
2405,0.10543157905340195,0.1111464723944664
2406,0.2956506466725841,0.04059480188880116
2407,0.18842285365099087,0.760172764363233
2408,0.007467024028301239,0.14909353107213974
2409,0.013080909848213196,0.014778614044189453
2410,-0.009721359230752569,-0.004437882453203201
2411,-0.0020027110585942864,0.021180885145440698
2412,0.025746524333953857,0.10854640230536461
2413,0.047221630811691284,0.10459086298942566
2414,-0.36394507996737957,-0.358725197147578
2415,-0.047068461775779724,0.23145600408315659
2416,-0.027324327387759695,-0.019022956490516663
2417,-0.039979252964258194,0.17806348204612732
2418,0.030280625447630882,0.9900233391672373
2419,0.16813355311751366,0.1320081166923046
2420,0.20607244968414307,0.7135465741157532
2421,0.5313366060145199,1.0720490221865475
2422,0.4787787497230056,0.46388024093585045
2423,0.015557383187115192,0.108781305141747
2424,-0.014049260236788541,0.004593563266098499
2425,0.1654808335006237,0.5630648247897625
2426,0.8664055513218045,0.7368235634639859
2427,0.01470237784087658,0.15847051329910755
2428,0.16496017202734947,0.31542859598994255
2429,0.015585371758788824,0.22150564519688487
2430,1.0239871330559254,0.20226748660206795
2431,-0.182314648933243,-0.17932225740514696
2432,0.03464777395129204,0.10800259187817574
2433,-0.0017855907790362835,0.027722861152142286
2434,-0.04428794980049133,0.3537767007946968
2435,1.2653741706162691,1.0730318892747164
2436,0.0363406278192997,0.44718117266893387
2437,0.0002271551638841629,0.020424680784344673
2438,-0.07075762329623103,0.09893766790628433
2439,-0.013699237955734134,-0.0017778007313609123
2440,0.12608148902654648,0.44331324845552444
2441,-0.4345388859510422,-0.3357451930642128
2442,0.47103478759527206,0.30277397483587265
2443,-0.030777261854382232,0.000656643882393837
2444,0.0419184360653162,0.2120035458356142
2445,-0.0006075641140341759,0.03419486223720014
2446,0.0066947785671800375,0.055196515982970595
2447,0.004543818882666528,0.04855483246501535
2448,-0.0012600392219610512,0.04012947389855981
2449,0.006601328961551189,0.05594880133867264
2450,-0.030601465488871327,-0.011886943131685257
2451,0.69871491289814,0.4171167025633622
2452,0.09063568618148565,0.6820048307999969
2453,0.5512028587982059,1.144880379550159
2454,0.0965475495904684,0.06124231033027172
2455,-0.1388191245496273,-0.11688017472624779
2456,2.2355838322546333,1.8464261793997139
2457,-0.020473338663578033,0.18362748622894287
2458,-0.008138506906107068,0.06851651147007942
2459,-0.1172436773777008,0.05307450890541077
2460,0.027512000873684883,0.20248167030513287
2461,-9.078835137188435e-05,0.007559897843748331
2462,0.7831314392387867,0.28403015807271004
2463,0.04439554363489151,0.025413941591978073
2464,0.10137443989515305,0.26014382392168045
2465,6.602684529381804,4.496108086663298
2466,0.03698220383375883,0.2740784762427211
2467,-0.04005824716296047,-0.036901945946738124
2468,-0.1365728573873639,0.2513640224933624
2469,0.12020181952175335,0.13806170312818722
2470,0.28125036507844925,1.1819103434681892
2471,1.0496323257684708,0.8677967339754105
2472,5.892684953287244,5.094118611887097
2473,-0.1371337058953941,-0.10061516240239143
2474,0.7393731139600277,0.8071479462087154
2475,-0.0008326820911861432,0.0039440192631445825
2476,0.1997330617159605,0.09343583695590496
2477,0.0009205761016346514,0.006523494666907936
2478,-0.009395226836204529,0.0025937119498848915
2479,2.0952100455760956,1.3910891711711884
2480,0.010912330384599045,0.12087133948807605
2481,0.05639593629166484,0.11846488667652011
2482,1.3739597871899605,0.5725690200924873
2483,-0.0640823245048523,-0.04179030656814575
2484,1.8990560844540596,0.21902287751436234
2485,0.6312673620413989,2.053005390567705
2486,0.53970428975299,0.45084741385653615
2487,-0.009457440115511417,0.04041921999305487
2488,0.658825010061264,0.1344236135482788
2489,-0.023978102020919323,0.010036366060376167
2490,0.04365044832229614,0.24507683515548706
2491,-0.2804408110678196,0.17618721723556519
2492,-0.07104022707790136,0.05999971926212311
2493,0.027784409001469612,0.16907733865082264
2494,1.4067774713039398,0.27125775814056396
2495,-0.0153856890174211,-0.01186319487169385
2496,0.27407679907628335,0.22540716282674111
2497,0.9061447959393263,0.9146247487515211
2498,0.1558939244132489,0.01637486065737903
2499,-0.005986799485981464,0.01370973326265812
2500,0.0764222975121811,0.6797296042786911
2501,0.0015487552154809237,0.01381925493478775
2502,0.009905590675771236,0.07938472926616669
2503,0.20346923172473907,0.36264461278915405
2504,0.017917927354574203,0.008334275335073471
2505,0.010969100520014763,0.05821245722472668
2506,0.00038977060467004776,0.08325433917343616
2507,0.38382856640964746,0.5992562035098672
2508,0.006277654320001602,0.0147559167817235
2509,0.00041167886229231954,0.004539572983048856
2510,0.859513983130455,0.1925009936094284
2511,0.1299159422633238,1.1881425425526686
2512,2.9765464514493942,1.1375490874052048
2513,0.04795129969716072,-0.01321224495768547
2514,0.5348890055902302,1.1213619341142476
2515,0.004317402606830001,0.12168427533470094
2516,1.0629243813455105,0.6644415818154812
2517,-0.04000189946964383,-0.02371058613061905
2518,-0.33657065096485894,-0.3361280213284772
2519,1.017418410629034,0.7839825414121151
2520,0.7789800674654543,1.0273172766901553
2521,0.0711238905787468,0.06722185760736465
2522,-0.03599034098442644,0.012067809700965881
2523,0.3444317507673986,0.22488809406058863
2524,0.08202109858393669,0.2163436897099018
2525,-0.0005379766225814819,-0.010596631094813347
2526,-0.2917998470366001,0.22014540433883667
2527,-0.24067251502492581,-0.24057620324310847
2528,-0.0755332512781024,0.08035308122634888
2529,-0.03548056469298899,-0.033641517162323
2530,0.03563777529052459,0.17699924283078872
2531,0.01399016784853302,0.019672984577482566
2532,0.02537541091442108,0.17085448652505875
2533,0.14177504740655422,0.09722736291587353
2534,0.13450751639902592,0.15118926204741
2535,0.5019784765318036,0.6989277200773358
2536,-0.06373947858810425,-0.0427708625793457
2537,0.042121512815356255,0.12096461467444897
2538,0.2517005354166031,0.6165614277124405
2539,0.06340241453654016,0.15806973001963343
2540,0.05439969134749845,0.01905843970598653
2541,0.18261193111538887,0.09047416970133781
2542,0.9840983476024121,0.6506616200786084
2543,-0.00461579579859972,0.0753432335332036
2544,-0.02043560341189732,-0.019391768728382885
2545,-0.011162571183376713,-0.008708045585080981
2546,0.33375142933800817,0.6261941683478653
2547,1.478087168186903,0.8672836236655712
2548,-0.23533958196640015,-0.12888304889202118
2549,0.005756346508860588,0.0700348261743784
2550,-0.00961851142346859,0.10652955621480942
2551,0.8469224199652672,0.6627646312117577
2552,0.036219919100403786,0.16281177662312984
2553,0.2886809826741228,0.23515864917135332
2554,-0.02919701673090458,0.05373818799853325
2555,0.030386321246623993,1.1326925307512283
2556,-0.06684490665793419,-0.012769129127264023
2557,0.7590875432651956,1.451159755961271
2558,0.07480977289378643,0.5549344178289175
2559,-0.03001469001173973,0.049851108342409134
2560,-0.0001556724437250523,0.00790946013876237
2561,0.03448715852573514,0.16448817821219563
2562,0.35382743569789454,0.18151881190715358
2563,0.06051071721594781,0.06990741554182023
2564,0.02747436030767858,0.3821319860871881
2565,-0.14898770488798618,-0.06618519127368927
2566,0.4381545530632138,0.9963614987209439
2567,0.572900677099824,0.5281806234270334
2568,0.00036054285033060296,0.002890813164640349
2569,0.009601324409013614,0.009601324409013614
2570,0.27586061507463455,0.2862018719315529
2571,0.03823119081789628,0.36886767722899094
2572,0.0363179801061051,0.37553215232037473
2573,0.6725318655371666,0.6384029015898705
2574,0.1781267747282982,0.5521121546626091
2575,0.16907075000926852,1.391266658436507
2576,-0.008900143468054011,-0.006480268202722073
2577,0.25742378318682313,0.168599555734545
2578,0.14468306337403192,0.48925790225075616
2579,-0.009946424514055252,0.08635519817471504
2580,0.06462951563298702,0.21149487607181072
2581,-0.031110933981835842,-0.030602726619690657
2582,2.146130282431841,2.285720307379961
2583,0.014868107798974961,0.06559686007676646
2584,0.16537053207866848,0.13965112785808742
2585,1.670913677662611,1.9845431856811047
2586,-0.024949099635705352,-0.006032228469848633
2587,-0.4854020196944475,-0.46904656291007996
2588,0.9614845183677971,1.450379875022918
2589,0.05633484956342727,0.015758812543936074
2590,2.5305684562772512,0.39357916079461575
2591,-0.014090171316638589,0.014152396470308304
2592,0.06213976175058633,0.01704556227196008
2593,0.5670254770666361,0.306080037727952
2594,0.05019446089863777,0.4771578274667263
2595,0.10904912650585175,-0.008578643202781677
2596,0.0044526814162964,0.11698372966202442
2597,1.1147498935461044,1.7642026990652084
2598,2.312045263010077,1.767802761751227
2599,1.8104982674121857,1.2162838280200958
2600,0.05561558995395899,0.23495272640138865
2601,-0.31323094374965876,-0.30972238117828965
2602,0.2151517930906266,0.41151893767528236
2603,-0.018263831734657288,0.12812525406479836
2604,0.10516864713281393,0.1904459586367011
2605,0.1491413339972496,0.2039581760764122
2606,0.030440533999353647,0.1958486014045775
2607,2.1791942939162254,1.4575655087828636
2608,0.06077303853817284,1.1305018153507262
2609,-0.03745775204151869,0.19145352393388748
2610,0.2661820389330387,0.8707278110086918
2611,-0.04605662194080651,0.06191559135913849
2612,-0.00450682058930397,-0.00450682058930397
2613,0.1658659726381302,0.24811382591724396
2614,3.8641814086586237,2.2610591743141413
2615,0.08789307903498411,0.15876513253897429
2616,0.18547397991642356,1.4958369149826467
2617,-0.012620843946933746,0.038798101246356964
2618,0.0004194945649942383,0.03222454297065269
2619,-0.20112503111362456,-0.20112503111362456
2620,0.29996636509895325,0.3459528684616089
2621,0.1402421467937529,0.5207346850074828
2622,0.42552585899829865,0.23083923757076263
2623,0.1148638790473342,0.5082851117476821
2624,1.3731303517706692,0.19174879835918546
2625,-0.028304830193519592,0.4280567616224289
2626,-0.07246574759483337,-0.048783764243125916
2627,-0.006037324375938624,0.013774908147752285
2628,0.24027860164642334,1.5453185439109802
2629,0.0919400081038475,0.16220753639936447
2630,-0.06377776604495011,-0.04406037740409374
2631,-0.005132352933514994,-0.00466087248059921
2632,-0.22585366968996823,-0.106595978140831
2633,1.1674256175756454,0.7481120079755783
2634,0.002360960526857525,0.12416831665905192
2635,0.0020510415924945846,0.03559393844625447
2636,-0.3221547007628942,-0.32165653188712895
2637,0.035442891297861934,0.04443444567732513
2638,0.20453927665948868,0.18142838031053543
2639,-0.05991566717624664,-0.05991566717624664
2640,2.9064064026056258,2.4800686836420027
2641,-0.060961801558732986,0.041580528020858765
2642,-0.05797211267054081,0.07831176370382309
2643,0.009307311023803777,0.03521877910498006
2644,-0.08347351114935009,-0.0776985208503902
2645,0.05964822182431817,0.38293358543887734
2646,0.01805062434868887,0.31750915601151064
2647,0.0047244722954928875,0.1213423484005034
2648,-0.006807044148445129,0.04123622179031372
2649,0.05887939967215061,0.12530135549604893
2650,-0.39958064816892147,-0.251848503947258
2651,0.08727612160146236,0.19397984258830547
2652,-0.03670204617083073,0.12455184012651443
2653,0.43848841823637486,0.3701790813356638
2654,0.04087101016193628,0.29913097713142633
2655,0.41650812118314207,1.3784431049134582
2656,0.7946746964007616,1.3591875452548265
2657,-0.08622228726744652,0.00425044447183609
2658,0.025943180546164513,0.024299437180161476
2659,-0.005109347664983943,-0.0020501138642430305
2660,0.015139050781726837,0.4678913280367851
2661,0.009903802730841562,0.009903802730841562
2662,-0.010528327795327641,0.0025508562102913857
2663,0.6066268607974052,0.6965478584170341
2664,3.4078198820352554,1.9314106851816177
2665,1.2567149540409446,0.7404266139492393
2666,0.5690367242204957,0.09434262866852805
2667,-0.017907063011080027,0.025875916704535484
2668,0.01160185260232538,0.0605812476715073
2669,-0.02010073559358716,-0.002804551273584366
2670,-0.028590025613084435,-0.010406648740172386
2671,3.1186788976192474,0.4765426814556122
2672,1.3410642221570015,1.21807349473238
2673,0.14980872720479965,0.42949917167425156
2674,0.6119347726053093,1.065306118602166
2675,0.0005923882126808167,0.09274333529174328
2676,-0.048995934471349756,-0.04558940953575075
2677,0.4295391831547022,1.8232436869293451
2678,-0.12022281557437964,-0.11052518710494041
2679,0.36770744901150465,0.5434242067858577
2680,-0.02729318803176284,0.007021673023700714
2681,0.11670619994401932,0.1949690356850624
2682,1.5163263529539108,1.24314646422863
2683,0.09457011515041813,0.16529679292580113
2684,0.37149673514068127,0.02838471718132496
2685,0.08680641127284616,0.12931356800254434
2686,-0.17394766956567764,-0.13316719233989716
2687,0.025291298021329567,0.03216656527365558
2688,0.017214057967066765,0.19647397100925446
2689,0.006099318386986852,0.22060613078065217
2690,-2.5032943085534498e-05,0.008241259019996505
2691,0.04085581423714757,0.44797056959941983
2692,0.07761804386973381,0.09670009836554527
2693,0.12910844944417477,0.19229861162602901
2694,-0.007631567306816578,0.028202490881085396
2695,0.8403083607554436,0.6796582266688347
2696,1.0569643867202103,0.6201410186477005
2697,0.0011020589154213667,0.012274815002456307
2698,-0.031111228294321336,-0.02841979847289622
2699,0.09635927528142929,0.10898573696613312
2700,-0.30107753723859787,-0.28112636506557465
2701,-0.011437719687819481,-0.02404586598277092
2702,0.0011490806937217712,0.0412332050036639
2703,0.3568510035984218,0.20931010646745563
2704,-0.10373410838656127,-0.013295620679855347
2705,0.0013969250430818647,0.015235239028697833
2706,-0.6673297258093953,-0.6474215425550938
2707,0.027660326100885868,0.26202859822660685
2708,-0.03904983075335622,0.10692289471626282
2709,-0.05534253362566233,0.07805588841438293
2710,0.3267246298491955,0.30995018407702446
2711,0.12797116301953793,0.33340816758573055
2712,0.008189890184439719,0.06641322339419276
2713,-0.027204101905226707,-0.00405481643974781
2714,-0.0007217265665531158,0.10423128446564078
2715,1.3573517240583897,0.6361463107168674
2716,0.3196855817514006,0.2645196948724333
2717,-0.002180100214900449,0.018808783730491996
2718,0.5200288813211955,0.3239666144945659
2719,0.05246593803167343,0.7110766395926476
2720,0.22570739756338298,0.3633057482074946
2721,1.4158481252379715,1.2752015483565629
2722,-0.0408371239900589,0.6836476027965546
2723,0.1530268918722868,0.13297964446246624
2724,0.011500917957164347,0.3024061812320724
2725,-0.030011348106199875,-0.023402484599500895
2726,1.185877289623022,1.0604077242314816
2727,0.4728487078100443,0.1774310264736414
2728,0.1634234245866537,0.20414712093770504
2729,0.8147507309913635,0.746106743812561
2730,0.4332125335931778,0.07756173610687256
2731,0.059953391551971436,0.1493348777294159
2732,0.5737322519998997,0.45567231881432235
2733,-0.093388132750988,0.066832035779953
2734,-0.05704206880182028,-0.03975175693631172
2735,0.028793883975595236,0.4670547968707979
2736,0.20618879259563982,0.15014375210739672
2737,0.5393183392880019,0.3662889463303145
2738,-0.04111150652170181,0.1600716933608055
2739,0.00046176626347005367,0.17388387420214713
2740,0.17430958221666515,0.12309341202490032
2741,-0.004131777212023735,0.05440367013216019
2742,0.05808201618492603,0.3572498131543398
2743,0.15520556224510074,0.4284529979340732
2744,-0.004370291506347712,0.009046485647559166
2745,0.3383388891816139,0.27392611652612686
2746,-0.122580646420829,-0.09756466373801231
2747,-0.033583179116249084,-0.03356815885854303
2748,-0.43524661008268595,-0.4002629444003105
2749,-0.070591751486063,0.4878773018717766
2750,-0.03979013889329508,-0.02835680916905403
2751,0.7843035943806171,0.8043024428188801
2752,0.000868326285853982,0.54983014264144
2753,5.438400479033589,0.7285945136100054
2754,-0.0022380554676055906,-0.0022380554676055906
2755,9.775071703188587e-06,0.00023755487382004503
2756,-0.047203909954987466,-0.023637473583221436
2757,-0.00466107577085495,0.033380620181560516
2758,-0.022506840410642326,-0.007405377924442291
2759,0.5291347801685333,0.3795908987522125
2760,0.507232328876853,0.058399004861712456
2761,-0.0102830003015697,0.020087352953851223
2762,1.4333666265010834,0.027587220072746277
2763,0.7909616958349943,0.03454473428428173
2764,1.2049174532294273,1.5794352516531944
2765,-0.0054128412157297134,0.0374183002859354
2766,0.05640188977122307,0.03621821478009224
2767,-0.005956223583780229,-0.003639564383774996
2768,0.8266602512449026,1.318581199273467
2769,-0.0049773151986300945,0.007084124255925417
2770,0.14272198965772986,0.034752757754176855
2771,-0.26511602150276303,-0.24330430664122105
2772,-0.15185566782951354,-0.15185566782951354
2773,0.5464207008481026,0.26484084874391556
2774,0.06817939132452011,0.5631896927952766
2775,0.25800175964832306,-0.03844635188579559
2776,2.107170126735582,1.125322244464769
2777,1.0101647302508354,0.3091595694422722
2778,-0.0772433914244175,-0.1114424942061305
2779,0.2730664163827896,0.8340441435575485
2780,0.0011067071254728944,0.006419780293981603
2781,0.1701611429452896,0.3577505052089691
2782,0.16300508566200733,0.39159281738102436
2783,0.24132713675498962,0.11304041743278503
2784,0.10558688640594482,0.20906254649162292
2785,-0.0008801277726888657,0.32996056973934174
2786,0.28029751777648926,0.4755547344684601
2787,-0.03713187715038657,-0.016124974936246872
2788,1.1838846439495683,0.7061816090717912
2789,0.022608883678913116,0.13147807121276855
2790,-0.030652630812255666,-0.014988228678703308
2791,0.008276860229671001,0.01661170180886984
2792,0.8659376055002213,0.6938503533601761
2793,0.01169498823583126,1.1463165115565062
2794,-0.012929951772093773,0.12052469328045845
2795,0.011977911926805973,0.07578388880938292
2796,-0.12369464337825775,0.5861348807811737
2797,0.2929994692094624,0.3865390350110829
2798,0.06434255838394165,0.20644664764404297
2799,0.01618502289056778,0.11717090010643005
2800,-0.0016572736203670502,0.284641332924366
2801,-0.18504907563328743,-0.09332713484764099
2802,-0.13220531284809112,-0.13220531284809112
2803,0.21168097853660583,-0.329561747610569
2804,0.00780728598125279,0.00780728598125279
2805,0.100315622985363,-0.037502151913940907
2806,-0.08028138015652075,-0.07805078476667404
2807,0.012418412836268544,0.036121969344094396
2808,0.05418838653713465,0.31363113317638636
2809,0.11104546836577356,0.10270817927084863
2810,0.005890160799026489,0.11034548282623291
2811,0.31432145135477185,0.1496720095165074
2812,-0.019440397358266637,-0.006327788345515728
2813,0.5571865066885948,0.6574242934584618
2814,1.5863443836569786,1.1783060058951378
2815,0.14398797997273505,0.43619326897896826
2816,2.8392588905990124,2.104389648884535
2817,-0.05393802304752171,-0.04512071795761585
2818,0.06911278516054153,0.07130115479230881
2819,0.5623729904182255,0.3715367396362126
2820,1.5030235927551985,1.0791490953415632
2821,0.6372842341661453,0.7165169268846512
2822,0.41599974734708667,0.523559785913676
2823,0.08659081300720572,0.06817114492878318
2824,-0.03195029607741162,0.04221133887767792
2825,-0.05960271798539907,0.03341710567474365
2826,0.9785494431853294,0.8009930476546288
2827,0.08097933448152617,0.11929135239915922
2828,0.11099737323820591,0.144666763022542
2829,0.1114151431247592,0.5533936871215701
2830,0.1027718392724637,0.23196448214002885
2831,0.03994886949658394,0.9379045702517033
2832,0.015069722896441817,0.12175526446662843
2833,-0.010687321424484253,0.13322698138654232
2834,0.13614416681230068,0.2603352274745703
2835,0.050941744819283485,0.062189603224396706
2836,-0.0011807018890976906,0.14204281195998192
2837,-0.037063613533973694,0.026644103229045868
2838,1.4651959538459778,1.0809852480888367
2839,-0.01545451208949089,0.08695798180997372
2840,0.38007752411067486,0.08013451658189297
2841,0.6580908596515656,1.094882994890213
2842,-0.00027928652707487345,0.006900426815263927
2843,-1.176711082471229,-1.176464946824126
2844,-0.014990541181759909,-0.014152976335026324
2845,-0.04647752735763788,-0.005714531987905502
2846,-0.006180670112371445,0.039197154343128204
2847,-0.21054147370159626,0.3206159919500351
2848,0.0014719784958288074,0.03929192165378481
2849,0.029275983572006226,0.0031100399792194366
2850,0.2816837877035141,0.03875574469566345
2851,1.395164372806903,0.5098752402118407
2852,-0.009010177163872868,0.0012247627601027489
2853,0.28382727503822025,0.9538695216183442
2854,-0.010611653327941895,-0.04300984740257263
2855,-0.06181488008587621,-0.018659807741642
2856,0.2800744380801916,0.238130709156394
2857,-0.04369754135608673,-0.04369754135608673
2858,0.35567602794617414,0.41688266675919294
2859,0.865396324545145,1.0254853405058384
2860,0.023801647126674652,0.2602497562766075
2861,0.22642637230455875,0.19463043846189976
2862,0.05148955434560776,-0.0628958810120821
2863,0.1711469693109393,0.095570201985538
2864,1.9758092164993286,1.660849928855896
2865,1.386145293712616,1.3118831515312195
2866,0.005346792691852897,0.01716284261783585
2867,-0.06578002916648984,-0.05419726576656103
2868,-0.3424818841740489,-0.2677685469388962
2869,0.019203417003154755,0.16283388435840607
2870,0.002042442560195923,0.050211429595947266
2871,-0.01804221421480179,0.2654733285307884
2872,0.06955702975392342,0.1879834495484829
2873,-0.002217128872871399,0.1145227886736393
2874,0.10825871676206589,0.21204408258199692
2875,0.2188426957000047,0.2692407176364213
2876,-0.09895498130936176,-0.09241912420839071
2877,0.00042972073424607515,0.01508491556160152
2878,0.1421074033714831,0.27894372353330255
2879,0.002649296075105667,0.11373910680413246
2880,0.23994486778974533,0.44534631818532944
2881,-0.005325220408849418,0.009306630119681358
2882,0.4426563582383096,1.1204588315449655
2883,-0.028367670252919197,0.04217040538787842
2884,1.2791389382327907,0.815164998813998
2885,0.07218560390174389,0.06460258923470974
2886,-0.02208466501906514,0.01436704769730568
2887,0.1564970258041285,0.22870870860060677
2888,-0.5346678346395493,-0.11979562044143677
2889,0.001605861820280552,0.4280822006985545
2890,-0.012739317327941535,-0.010536977788433433
2891,0.00011334064765833318,0.003210750495782122
2892,0.007520837709307671,0.14513153210282326
2893,0.11106908693909645,0.13412374630570412
2894,0.03347214637324214,0.38246557815000415
2895,0.03357095457613468,0.4159295428544283
2896,-1.1962277591228485,-1.3458430767059326
2897,0.5014342920621857,0.8664410965284333
2898,-0.07641463728850795,-0.07602347142528743
2899,0.4871414005756378,0.9324217140674591
2900,1.6477763671427965,1.159394385293126
2901,-0.0315642210371152,-0.029330044984817505
2902,-0.001850196160376072,0.14084827341139317
2903,0.2436663620173931,0.31642935797572136
2904,0.002640075981616974,0.03469369187951088
2905,0.06808352749794722,0.16465167235583067
2906,-0.0029479884542524815,0.17009311774745584
2907,0.16194203589111567,0.4619540134444833
2908,-0.03478104865644127,0.09077814221382141
2909,1.6436772793531418,1.6851461380720139
2910,-0.1828011010948103,-0.1807202585041523
2911,-0.005551413632929325,0.016692160163074732
2912,0.5986638311296701,0.8991424683481455
2913,1.4286995590664446,1.4337790668942034
2914,0.03512147313449532,0.023581168265081942
2915,0.17930858954787254,0.6935145370662212
2916,0.009163375420030206,0.05651302117621526
2917,-0.0018910763412714002,-0.0018910763412714002
2918,0.002062268787994981,0.00788129074499011
2919,1.6155602373182774,0.46213919296860695
2920,0.6376078575849533,0.7617941945791245
2921,0.0017346469685435295,0.1814611228182912
2922,0.04029176849871874,0.23584781307727098
2923,-0.00988689810037613,0.044441938400268555
2924,0.1083144024014473,0.2357177659869194
2925,0.23937734961509705,0.2640253007411957
2926,-0.01633083913475275,-0.01639957446604967
2927,0.04238345380872488,0.1504732547327876
2928,0.28707925899652764,0.1272338323178701
2929,0.014642876980360597,0.09164823446189985
2930,3.089412059634924,2.942115392535925
2931,0.014929642900824547,0.18962530605494976
2932,-0.09635814279317856,0.12322638928890228
2933,0.02011594921350479,1.1693756058812141
2934,0.5805503129959106,0.32595187425613403
2935,-0.03160044550895691,-0.07283744588494301
2936,0.052568092942237854,0.09977541118860245
2937,-0.006133200833573937,0.0018784143030643463
2938,0.08437736285850406,0.2757748062722385
2939,0.12791894050315022,0.05263175116851926
2940,-0.007573167953523807,-0.004072056617587805
2941,0.034751627303194255,0.19252147496445104
2942,-0.06315261125564575,-0.06862287223339081
2943,-0.017588235845323652,-0.010117471683770418
2944,0.04362404439598322,0.2229735041037202
2945,0.10405080392956734,1.1566429175436497
2946,1.5631616869941354,0.6649406114593148
2947,-0.04659589388757013,-0.03367624245584011
2948,-0.23348207166418433,-0.17931748554110527
2949,0.4586744802072644,0.20876960922032595
2950,0.006915702484548092,0.06264989636838436
2951,-0.03194189630448818,-0.016170646995306015
2952,0.2031311612809077,1.0679571699583903
2953,-1.1280251256830525,-1.1274649713304825
2954,2.3690504152327776,1.3550703842192888
2955,-0.15804322808980942,0.005709975957870483
2956,0.4120038766413927,0.21777364797890186
2957,-0.015272822231054306,1.1348670944571495
2958,0.46175302658230066,0.3169039646163583
2959,0.5947460858151317,1.322579356841743
2960,-0.05985136702656746,-0.03669700026512146
2961,0.09435244230553508,0.17189839808270335
2962,1.6787527706474066,1.163733473047614
2963,-0.24795719550456852,-0.23678113147616386
2964,2.221979945898056,0.4042738378047943
2965,0.2669613119214773,0.19980657659471035
2966,0.0012878582056146115,0.05723567210952751
2967,-0.00018080580979585627,-0.00018080580979585627
2968,0.015090465545654297,0.03786683827638626
2969,1.058097742497921,0.37612875550985336
2970,1.0537153775803745,0.4641108210198581
2971,0.07796955108642578,0.9194920659065247
2972,-0.025914954021573067,0.5298165529966354
2973,0.014369822514709085,0.17075910832500085
2974,0.04653594639967196,0.12037548419903032
2975,0.4408716931939125,0.6828122809529305
2976,-0.001412373036146164,0.012226415798068047
2977,-0.07712789066135883,-0.013415932655334473
2978,0.3603180143982172,0.1481401864439249
2979,0.4480775035917759,0.56222078576684
2980,-0.007797138765454292,0.05070246197283268
2981,-0.041580517921829596,-0.03769509121775627
2982,-0.0033685993403196335,-0.003935826011002064
2983,-0.004947648383677006,0.09905075468122959
2984,0.014173290692269802,0.04065552819520235
2985,-0.2193550169467926,-0.01572626829147339
2986,0.0031212177127599716,0.11799213476479053
2987,0.004095077980309725,0.09609435219317675
2988,1.0439746380075121,0.8985460996850634
2989,0.0015066079795360565,-0.0006114840507507324
2990,-0.01829824224114418,0.26290563866496086
2991,-0.050279387447517365,-0.029685379937291145
2992,-0.2407462234259583,-0.22753947414457798
2993,-0.04716217704117298,-0.0019128099083900452
2994,0.0411352701485157,0.27702179178595543
2995,0.007385863529634662,0.018210468886536546
2996,0.9674724687938578,0.5351253499393351
2997,0.011072347877188804,0.157688200479015
2998,0.10746849980205297,0.46289949771016836
2999,-0.019557541236281395,0.10985442623496056
3000,0.0023367140092886984,0.05002095928648487
3001,0.010081541782710701,0.05707929754862562
3002,0.16157903335988522,0.23140775226056576
3003,0.030588260327931494,0.054727273469325155
3004,0.21172605524770916,0.3702645755838603
3005,-0.0028358432464301586,0.027925058268010616
3006,0.6744827814400196,0.5266789980232716
3007,0.23650491307489574,0.5576091117691249
3008,-0.19846716453321278,-0.1636965237557888
3009,-0.0636766426905524,-0.05965770687907934
3010,-0.054027902078814805,-0.04335361439734697
3011,0.07319782441481948,0.10535740619525313
3012,-0.03854312002658844,-0.04329103231430054
3013,0.17119297198951244,0.6839679013937712
3014,0.25668325554579496,0.3259861124679446
3015,0.005646064877510071,0.20548658072948456
3016,0.00019558696658350527,0.0235858631785959
3017,0.01437043328769505,0.2642829504329711
3018,-0.15521776489913464,-0.11154501512646675
3019,-0.04121786681935191,-0.008588440716266632
3020,-0.0026547840097919106,0.04486677469685674
3021,0.6203415170311928,0.08465046435594559
3022,-0.15548887476325035,0.02416631579399109
3023,0.13476956449449062,0.17851807735860348
3024,0.04949733754619956,0.09022757550701499
3025,1.809951726347208,0.5924007333815098
3026,0.13005026150494814,0.3968071239069104
3027,0.049589961767196655,0.041331518441438675
3028,0.0014973236784499022,0.09606128936411551
3029,0.34637065086280927,0.7301293745986186
3030,-0.0008274391293525696,0.03318825690075755
3031,0.10091477178502828,0.1675246536033228
3032,0.11074843723326921,0.16943590808659792
3033,0.12486500106751919,0.2836874481290579
3034,-0.09988465718924999,-0.046914830803871155
3035,-0.07682443410158157,-0.06859319005161524
3036,0.008675627750344575,0.008675627750344575
3037,1.0742361536249518,0.4024520507082343
3038,-0.002166900783947767,-0.0018635593296494335
3039,0.2278405191609636,0.4188466580817476
3040,0.04634704813361168,0.06759793683886528
3041,-0.02416005451232195,-0.009837780147790909
3042,0.2187102334573865,0.6628364222124219
3043,-0.3074997030198574,-0.16091959178447723
3044,0.031534269102849066,0.8105504732811823
3045,0.8185355714522302,1.0369076780043542
3046,1.348202146589756,0.49489782005548477
3047,0.16618761069548782,1.1070964599348372
3048,0.20469664968550205,0.5763141456991434
3049,0.42049345374124414,0.6955285072328365
3050,-0.01674524135887623,-0.00916263833642006
3051,0.07712559786159545,0.928185369935818
3052,0.04679616718203761,0.11974808751256205
3053,2.1455622436478734,0.6680747391656041
3054,0.13254208862781525,0.3246530294418335
3055,0.08299457840621471,0.9512253161519766
3056,0.030295263743028045,0.016865974059328437
3057,-0.3930339217185974,-0.44088155031204224
3058,-0.0640179980546236,0.09152430295944214
3059,-0.0008342815563082695,0.04560551140457392
3060,-0.010790721047669649,0.127923633903265
3061,2.3937612660229206,0.26092349365353584
3062,-0.00011201162124052644,0.02193064516177401
3063,2.468884104862809,0.5918015781790018
3064,0.2677500918507576,0.791874386370182
3065,4.304763179272413,0.18242483958601952
3066,0.20300044119358063,0.12396769225597382
3067,0.3276101532392204,0.22246651677414775
3068,0.3013746365904808,0.5574217960238457
3069,-0.03481385484337807,-0.016475610435009003
3070,0.05970066972076893,0.50684261508286
3071,0.014026886783540249,0.05939131323248148
3072,-0.2545865327119827,0.5106377303600311
3073,1.4731358475983143,0.6996550746262074
3074,7.238414261490107,2.298016283661127
3075,0.4905773252248764,0.7735338062047958
3076,-0.02531270682811737,-0.0148448646068573
3077,1.2825283706188202,0.38993731141090393
3078,0.04572305176407099,0.09675477165728807
3079,0.1889239251613617,0.10828089714050293
3080,0.005320470292645041,0.03561439549230272
3081,0.04130513221025467,0.22375816851854324
3082,1.1109464239198132,2.210511810691969
3083,-0.06850200891494751,0.09942182153463364
3084,0.8326014624908566,0.5434965239837766
3085,-0.00022767201880924404,0.018446706875693053
3086,2.831241451203823,0.8771849498152733
3087,-0.08892900589853525,-0.038609206676483154
3088,0.007223777463659644,0.007223777463659644
3089,0.8254656486678869,0.856780081288889
3090,0.216661237180233,0.20319338887929916
3091,-0.011430359649239108,-0.008703625993803144
3092,0.3414351623505354,0.5101484637707472
3093,-0.24887096881866455,-0.1955254152417183
3094,2.629739413037896,0.5936836693435907
3095,0.0005032727785874158,0.00357224207255058
3096,-0.16979892551898956,-0.06811670958995819
3097,1.6514502780264593,0.8085817115133977
3098,0.25394435971975327,0.17925097793340683
3099,0.20714513398706913,0.06813223101198673
3100,0.3027972826967016,0.2863860974321142
3101,-0.03480677865445614,0.06345302239060402
3102,1.112148705869913,0.8914819397032261
3103,0.002479643822880462,0.014426527108298615
3104,1.9560291431844234,2.3433890007436275
3105,-0.028801867514848707,-0.028801867514848707
3106,-0.014488800836261362,-0.0035504288971424103
3107,0.06492753290513065,0.9165197830734542
3108,0.5096881825011224,0.2775333661120385
3109,0.005928483587922528,0.004590325319441035
3110,-0.015774307548999784,-0.015774307548999784
3111,0.776568891145871,0.326791675426648
3112,-0.048146758461371064,0.02949606627225876
3113,0.0952591598033905,0.2170853614807129
3114,0.8048969209194183,0.32256433367729187
3115,0.11604559607803822,1.1767642367631197
3116,-0.06828469247557223,-0.06278148060664535
3117,0.021642206702381372,0.11676579574123025
3118,0.028341196477413177,0.027132920920848846
3119,0.06992315500974655,0.23341116309165955
3120,0.13246733788400888,0.4669168973341584
3121,0.07112188450992107,0.06975087337195873
3122,0.28382214438170195,0.33234723936766386
3123,0.00115126371383667,0.022074223961681128
3124,0.03955588606186211,0.2266822245437652
3125,-0.014995713252574205,-0.008705316111445427
3126,0.04362260119523853,0.1435350583633408
3127,-0.029810796957463026,-0.017922744154930115
3128,0.04402033146470785,0.048046107403934
3129,0.03169457195326686,0.1406899276189506
3130,0.11501573864370584,0.1586976433172822
3131,0.02420809492468834,0.02395719103515148
3132,3.125222135335207,1.3586966283619404
3133,0.20995793491601944,0.1525450423359871
3134,0.0007497631013393402,0.129101587459445
3135,1.9295887760818005,0.605716448277235
3136,-0.0023128236571210437,0.002676171949133277
3137,0.21843881905078888,0.4947151094675064
3138,-0.012580100214108825,0.017587962560355663
3139,-0.14509564451873302,-0.0385206937789917
3140,0.025478623807430267,0.004908842965960503
3141,0.0009579567558830604,0.007623177472851239
3142,0.035920284690746485,0.23289903998602313
3143,-0.002478302441886626,0.014387885574251413
3144,0.004844622686505318,0.2117374362424016
3145,0.03749621380120516,0.23944732639938593
3146,0.04493088088929653,0.08669334836304188
3147,-0.002166553953429684,0.01620782376267016
3148,0.4177749287337065,0.11097805015742779
3149,0.049075080547481775,0.2625808962620795
3150,-0.027085540466941893,-0.02077529765665531
3151,-0.004674840718507767,-0.004227575729601085
3152,-0.016426945228886325,-0.009984621312469244
3153,0.11441514082252979,0.17624428309500217
3154,0.4682598114013672,0.31285858154296875
3155,0.7796455037751002,0.6762768042244716
3156,0.8831288893707097,0.31697023706510663
3157,2.589569978415966,1.9605449959635735
3158,0.2932452093809843,0.9305410217493773
3159,0.013741858390858397,0.009861182508757338
3160,-0.04149352200329304,0.04900374636054039
3161,0.07673804927617311,0.36224542278796434
3162,-0.002368684858083725,0.008114015683531761
3163,0.041020009433850646,0.10775784379802644
3164,0.287260964512825,0.33421947062015533
3165,0.005332028376869857,0.10552623576950282
3166,0.13269334053620696,0.21674237167462707
3167,-0.040545672876760364,0.015732157975435257
3168,0.0012930629891343415,0.06497384450631216
3169,0.003485817927867174,0.0504087102599442
3170,0.1568907294422388,0.23949048854410648
3171,0.03829627297818661,0.051447661593556404
3172,0.013024754848629527,0.11902832242503791
3173,0.03309936262667179,0.27662826888263226
3174,0.030159049667418003,0.14231882710009813
3175,0.057013877463759854,0.8413985788647551
3176,0.02354689035564661,0.08023444656282663
3177,0.10160882903437596,0.059945972097921185
3178,-0.11678350809961557,-0.039388902485370636
3179,-0.048492422327399254,-0.05182987079024315
3180,0.8274746388196945,1.2049184292554855
3181,0.877125583589077,0.9954726323485374
3182,2.3732289457693696,2.213231005705893
3183,-0.004830601974390447,0.034798361361026764
3184,0.013099155854433775,0.08335781609639525
3185,0.0225080780510325,0.21379093153518625
3186,0.6988254003226757,0.8134990744292736
3187,0.16098591685295105,0.059283629059791565
3188,0.0014367504045438295,0.04552173614502664
3189,0.5821035653352737,0.05785094201564789
3190,-0.019916146178729832,-0.009938498958945274
3191,2.0804654816165566,0.24067434761673212
3192,-0.060590427834540606,-0.004691660404205322
3193,-0.13091684132814407,0.07343463599681854
3194,-0.04487645626659287,-0.044568467972567305
3195,0.3194829626008868,0.14933558832854033
3196,-0.5238591097295284,-0.4556554779410362
3197,-0.09608973818831146,-0.09192191530019045
3198,-0.14825628760809195,-0.14378134394064546
3199,0.11253285594284534,0.43112741596996784
3200,-0.11992250452749431,-0.11165727581828833
3201,0.30628348514437675,0.21292204782366753
3202,-0.010034697130322456,-0.006157945841550827
3203,-0.09656938910484314,-0.11057057417929173
3204,0.02078435802832246,0.7421010774560273
3205,1.6068257486913353,0.3977449631784111
3206,0.10611909721046686,0.27445625606924295
3207,0.6532771214842796,0.9947128519415855
3208,0.008006201591342688,0.059986783657222986
3209,1.1483761072158813,1.4911080598831177
3210,-0.043859174475073814,-0.022528834640979767
3211,-0.0020461466629058123,0.06022073817439377
3212,0.45240988628938794,0.7977909673936665
3213,0.46050890535116196,0.3060472533106804
3214,-0.006782960655982606,-0.004620843334123492
3215,0.41453213803470135,0.5150645207613707
3216,0.5587515719234943,0.7662948854267597
3217,-0.01322095817886293,0.012073913589119911
3218,-0.023014487756881863,-0.021900121588259935
3219,-0.07829632051289082,0.0019408538937568665
3220,0.03245945663366001,0.03536987320694607
3221,-0.005109373480081558,0.009960886090993881
3222,3.2359720021486282,2.7043803483247757
3223,-0.020759216509759426,0.01855185255408287
3224,0.32875577360391617,0.2801218703389168
3225,0.11330128740519285,0.060618589632213116
3226,0.04571595601737499,-0.0037795361131429672
3227,0.5148616619408131,0.2865743525326252
3228,0.0009747077710926533,0.03285573562607169
3229,0.031016014982014894,0.16029057698324323
3230,1.0891281235963106,0.6561142671853304
3231,-0.2166060726813157,-0.20751538313925266
3232,0.3152535976842046,0.1898974748328328
3233,0.002520918846130371,0.3130127489566803
3234,3.536618073936552,2.0562685332261026
3235,-0.016394125297665596,0.056647833436727524
3236,0.04276272654533386,0.04280852526426315
3237,0.058690982885309495,0.11063512695545796
3238,0.05833137920126319,0.05362028395757079
3239,0.26614335156045854,0.43760198331438005
3240,-0.019309142138808966,0.10618064366281033
3241,0.0016617000510450453,0.042924442648654804
3242,-0.020397133193910122,0.060656897723674774
3243,0.02481365203857422,0.6272531598806381
3244,1.70463627576828,1.290245234966278
3245,-0.0007946982607245443,-0.0007946982607245443
3246,0.0014475083953584544,0.031895202984742355
3247,0.052822235971859754,0.16536426544206506
3248,0.11123735457658768,0.34916551411151886
3249,0.0012098252191208303,0.0294304852723144
3250,0.06058664957527071,0.14969780633691698
3251,-0.005072971835033968,0.0015434818342328072
3252,0.04300837218761444,0.08457475900650024
3253,-0.03115822095423937,-0.011143466457724571
3254,0.11445741355419159,0.7747117429971695
3255,-0.26867646956816316,-0.2558927349746227
3256,0.16353469341993332,0.17832597345113754
3257,0.0008216440910473466,0.011719509784597903
3258,0.008775159707292915,0.008775159707292915
3259,0.17887320672161877,0.7949005619157106
3260,0.2505485638976097,0.599808506667614
3261,-0.006207869504578412,0.012415573932230473
3262,2.020701766014099,1.4461058378219604
3263,-0.0607039809692651,-0.05074589140713215
3264,1.0485870577394962,0.39642244949936867
3265,0.10965877870330587,0.09669428417691961
3266,2.04605077393353,1.7962009776383638
3267,-0.06616710312664509,0.10015948861837387
3268,-0.1105381466113613,-0.0835644006729126
3269,0.26522557795397006,0.3257377332483884
3270,0.6063032154925168,0.4031546418555081
3271,-0.013566553592681885,0.00541464239358902
3272,2.1185996565327514,1.3524522814259399
3273,-0.2673004883399699,-0.24723538756370544
3274,-0.0021867575705982745,0.0049552470445632935
3275,0.08667519269511104,0.2204071539454162
3276,-0.008822625279426574,-0.008822625279426574
3277,0.5722584947943687,0.9281513914465904
3278,0.008800812065601349,0.26042094826698303
3279,0.21241484954953194,0.19321586564183235
3280,0.0293111410437632,0.20189121370003704
3281,1.1737478817813098,0.5599526013247669
3282,2.2448063232004642,0.7226012088358402
3283,0.0007005725638009608,0.017676413466688246
3284,-0.007245032116770744,0.14412983041256666
3285,0.3450637757778168,0.293411523103714
3286,0.7259667292237282,1.1293930187821388
3287,1.3685653634602204,0.2892450221115723
3288,0.03207337809726596,0.18238042993471026
3289,0.292444858700037,0.31362101808190346
3290,1.5190840964023664,0.7765693669025495
3291,2.5659643468316062,2.244975214904116
3292,3.085319586098194,0.849344439804554
3293,-0.061890412122011185,-0.01675289124250412
3294,0.35405758768320084,0.42901382595300674
3295,0.2721368297934532,0.08252236992120743
3296,0.015857527498155832,0.035757014993578196
3297,0.0030895741656422615,0.11509029008448124
3298,0.268211770337075,0.7935415687970817
3299,0.24859457009006292,0.4213982402579859
3300,0.7994573460891843,0.6723210560157895
3301,0.23043125867843628,0.1010962724685669
3302,0.05740455724298954,-0.011596228927373886
3303,0.016816649585962296,0.2968825548887253
3304,0.0009921099845087156,0.004913732627755962
3305,0.10045288875699043,0.053770121186971664
3306,0.21184777072630823,0.1181576510425657
3307,0.3620857027126476,0.39266276627313346
3308,-0.034359220415353775,0.13237468153238297
3309,0.02311939001083374,0.03519498370587826
3310,0.18456372618675232,0.2847059965133667
3311,0.05096976494314731,0.010826842280948767
3312,0.016629956666747603,0.02604570053927091
3313,0.2708149703685194,0.46873398148454726
3314,0.035645246505737305,0.5736346989870071
3315,0.05341722257435322,0.14244546927511692
3316,1.8803326291963458,0.21616757940500975
3317,-0.015045193489640951,0.08690980821847916
3318,-0.006608502473682165,-0.004369764588773251
3319,0.010072394274175167,0.06913650128990412
3320,4.597293028200511,3.0583702414878644
3321,1.5360860526561737,1.1951424777507782
3322,-0.019448986276984215,0.2906688563525677
3323,2.3825696483254433,-0.03150206804275513
3324,0.16615420766174793,2.091783093288541
3325,2.0162870213389397,0.39649253338575363
3326,1.383628398180008,0.9417242109775543
3327,0.15605520457029343,0.2063896730542183
3328,0.13921005494194105,0.21651525265770033
3329,0.019403097219765186,0.276817855425179
3330,0.2438660515472293,0.18677161168307066
3331,0.9740325808525085,-0.017294496297836304
3332,3.303750872850287,2.6045776607988955
3333,1.3751322478055954,1.4543050974607468
3334,-0.008473672904074192,0.24564355053007603
3335,-0.06591963768005371,0.5688507258892059
3336,1.0033226269297302,0.35620784340426326
3337,0.7443518191576004,0.316633477807045
3338,-0.1289823311381042,-0.1191329937428236
3339,0.02465462777763605,0.028835990466177464
3340,0.07025119662284851,0.13404227793216705
3341,0.22440480068325996,0.18737049773335457
3342,2.2666390649974346,0.8165409676730633
3343,3.2384952921420336,1.643725099042058
3344,0.11824660829734057,0.09436164877843112
3345,0.874034954700619,0.9924475685693324
3346,0.0853601855924353,0.7206380454590544
3347,0.2165339440707612,0.2591844201688218
3348,-0.02495383284986019,-0.026907669380307198
3349,-0.04543283977545798,-0.027906004339456558
3350,0.12109268642961979,0.02192787267267704
3351,-0.12067800760269165,0.8758135288953781
3352,-0.03340686485171318,0.1380579099059105
3353,0.10459880158305168,0.1915319226682186
3354,0.06817933917045593,0.22921988368034363
3355,0.021358199199312367,0.09665107891487423
3356,-0.008280542911961675,0.0022662030532956123
3357,-0.10208442702423781,-0.09757756115868688
3358,0.3425915941479616,0.49540729372529313
3359,0.725516259088181,0.5952208036324009
3360,-0.00025049736723303795,0.014417718630284071
3361,0.044764726888388395,0.35893817944452167
3362,0.006924948655068874,0.03773936349898577
3363,0.023235865868628025,0.21493493858724833
3364,-0.007135987281799316,0.20336000062525272
3365,-0.002597597544081509,0.026988275116309524
3366,0.2765929661691189,0.2774195931851864
3367,0.23916337138507515,0.04963713756296784
3368,-0.6555419694632292,-0.6402111817151308
3369,2.167459584772587,0.8003563657402992
3370,-0.08073276281356812,0.13889659941196442
3371,0.05543147293792572,0.37790531558857765
3372,0.023402560502290726,-0.008214492350816727
3373,-0.005874106660485268,0.013956159353256226
3374,0.7944667227566242,0.6379341371357441
3375,-0.024018587544560432,0.0022831186652183533
3376,0.6177080273628235,0.18706518411636353
3377,0.10462753474712372,0.2006387710571289
3378,0.5847571194171906,0.44763538241386414
3379,0.08197266981005669,0.24412552639842033
3380,0.09565774351358414,0.1539362594485283
3381,-0.022581497090868652,0.01110575720667839
3382,-0.016307481721014483,-0.01479235861916095
3383,-0.15591394156217575,-0.10889260470867157
3384,-0.029633457772433758,0.23664729297161102
3385,0.0024230433627963066,0.10393668338656425
3386,1.635785388527438,1.0601414914708585
3387,0.2443609954789281,0.4156158985570073
3388,0.18842594232410192,1.0217848857864738
3389,1.4941072441870347,0.4262927748495713
3390,0.6210929621011019,0.23103839345276356
3391,-0.07866465335246176,-0.0029666051268577576
3392,0.5008553732186556,0.26351390965282917
3393,2.7126466426998377,1.7633248958736658
3394,0.028876518830657005,0.09889470972120762
3395,0.3717258940450847,1.3335985015146434
3396,0.013949500396847725,0.30781807936728
3397,0.5392271098680794,1.1323758182115853
3398,0.17404266074299812,0.2879219986498356
3399,0.12875994201749563,0.456973216496408
3400,-0.017265341361053288,-0.00638188049197197
3401,0.00013416324509307742,0.05654942832188681
3402,0.9662935435771942,1.4046505391597748
3403,0.2931363433599472,0.22821931540966034
3404,-0.047473329221247695,-0.02656356431543827
3405,0.08696747571229935,0.9507652893662453
3406,0.2197210043668747,0.4409743696451187
3407,0.341755174100399,0.33266934007406235
3408,-3.8261787267401814e-05,0.004393455237732269
3409,0.2228846326470375,0.26002439111471176
3410,0.219865808961913,0.48560931789688766
3411,0.2015301458304748,0.35754166764672846
3412,0.001516253687441349,-0.0072973668575286865
3413,-0.225110313273035,-0.22290286142379045
3414,0.3226256009656936,0.2329852965194732
3415,-0.0005242326878942549,0.005664049938786775
3416,-0.12884361296892166,-0.07575388252735138
3417,-0.005188728289795108,-0.004650832212064415
3418,-0.01152384007582441,-0.009468186413869262
3419,-1.586648722179234,-1.2981652617454529
3420,-0.009336337447166443,0.5200726054608822
3421,0.06668848899425939,0.14507489261450246
3422,0.004727193154394627,0.1141232498921454
3423,-0.00592132838210091,-0.004755527013912797
3424,0.0010696032550185919,0.022315437206998467
3425,0.14340180449653417,0.10549620084930211
3426,-0.1048768162727356,0.7979764044284821
3427,0.41571808606386185,0.7507750168442726
3428,0.13201532437233254,0.29929596855072305
3429,0.004639903083443642,0.07624049857258797
3430,0.0921946307644248,0.4527935376390815
3431,0.13966500759124756,0.14651235938072205
3432,-0.00792134089715546,-0.0023453892208635807
3433,0.1521033551543951,0.5364797320216894
3434,0.05353330250363797,0.1002486104844138
3435,0.033735744655132294,0.2645675614476204
3436,1.2739824475720525,0.9837119402363896
3437,-0.08142469194717705,-0.07088891696184874
3438,-0.009125745855271816,0.1707836650311947
3439,0.255872679175809,0.6016066495794803
3440,0.19703511171974242,0.30073907249607146
3441,-0.007186438888311386,0.13251806795597076
3442,0.028571370989084244,0.06775297224521637
3443,-0.6459111124277115,-0.6073776334524155
3444,0.023642451502382755,0.033297707326710224
3445,0.018587466329336166,0.11517630517482758
3446,-0.24374388228170574,-0.22995369136333466
3447,-0.312759917229414,-0.05113467574119568
3448,-0.003079082816839218,0.0010327468626201153
3449,0.0019344459287822247,0.05157166486606002
3450,-0.026515690609812737,0.9089994505047798
3451,0.059186844155192375,0.0725915040820837
3452,1.6662423815578222,1.1165007557719946
3453,2.3388312458992004,0.7428141832351685
3454,-0.02251306362450123,0.14125842228531837
3455,-0.008831835584715009,0.1282795760780573
3456,0.1950718208681792,0.40050636674277484
3457,0.0008740932535147294,0.029374436810030602
3458,-0.0023326892405748367,0.15709512121975422
3459,2.1597538725472987,0.5401195422746241
3460,0.008983025327324867,0.06967891938984394
3461,-0.06642306875437498,0.037258125841617584
3462,0.24422729015350342,0.4459649920463562
3463,-0.0003229996837035287,0.007689875434152782
3464,-0.0053864046931266785,0.06610949896275997
3465,0.13576698838733137,0.18488942622207105
3466,-0.03476972226053476,-0.030418409034609795
3467,1.7481336354685482,2.355024075455731
3468,-0.008520714880432934,-0.004699129611253738
3469,-0.006918709492310882,0.05155794136226177
3470,0.03401384316384792,0.6532952021807432
3471,0.009808827191591263,0.07639729231595993
3472,0.09125616308301687,0.052970088087022305
3473,-0.07193353213369846,-0.008864738047122955
3474,0.018266916275024414,0.08766968548297882
3475,-0.017676262636086904,-0.016376216197386384
3476,0.0818721167743206,0.4003418795764446
3477,0.009210431065876037,0.009210431065876037
3478,1.237880602478981,0.8975258022546768
3479,0.20492199063301086,0.28130367398262024
3480,-0.014850929379463196,0.013204578310251236
3481,1.358206931501627,1.2641771472990513
3482,0.8528954386711121,0.24277737736701965
3483,-0.14138375222682953,-0.0804126039147377
3484,1.156637541949749,0.6883014962077141
3485,0.0015337440418079495,0.07187221071217209
3486,-0.07105492167829652,-0.06788436835631728
3487,-0.012776878154909355,-0.007053527515381575
3488,-0.02545154094696045,0.6090577095746994
3489,0.1824711738154292,0.5320901600643992
3490,0.012818257324397564,0.05041258316487074
3491,0.3312501460313797,0.17398539185523987
3492,-0.07248799626540858,-0.07155590481124818
3493,0.6648361752741039,0.3079242776148021
3494,-0.036976682022213936,-0.02996867150068283
3495,-0.061513736261986196,-0.04606577008962631
3496,0.009983906875058892,0.009983906875058892
3497,-0.045503245666623116,-0.019697170704603195
3498,0.06368141586426646,0.17606161499861628
3499,-0.008720249403268099,0.05760953202843666
3500,-0.11696329006372252,-0.11199913965538144
3501,0.0005499520339071751,0.14214614662341774
3502,0.5700153480283916,0.47170428140088916
3503,0.12556199310347438,0.027773018460720778
3504,-0.026196546852588654,0.1849580705165863
3505,1.046941399721618,0.6652815343422844
3506,0.0010957130580209196,-8.462549885734916e-06
3507,0.09260720014572144,0.14597026258707047
3508,0.0045656561851501465,-0.049610577523708344
3509,-0.017808639560826123,0.022319043055176735
3510,0.40497635304927826,0.8021229952573776
3511,0.7134243118343875,0.5325493681011721
3512,0.026940450072288513,0.07811227813363075
3513,-0.005403955699875951,0.008499300573021173
3514,-0.11229665577411652,-0.0008408427238464355
3515,0.058710181605420075,0.6868256605084753
3516,0.1577383577823639,0.054543815553188324
3517,1.0211102471221238,0.40973920677788556
3518,0.03753993287682533,0.5165467001497746
3519,3.8530403273180127,2.9741099970415235
3520,0.16290155895694625,0.18679580934986006
3521,0.06328126770677045,0.14465344679774716
3522,-0.05212298035621643,0.40580708533525467
3523,-0.006930055882548913,0.024482951033860445
3524,-0.16057586669921875,-0.04294195771217346
3525,1.1813347193528898,0.5444363805581816
3526,0.07298474758863449,0.10650695115327835
3527,0.8092314675450325,1.2112334445118904
3528,0.28635707264766097,0.602567074354738
3529,0.2962132189422846,0.21537146903574467
3530,0.05685101402923465,0.6276334221474826
3531,-0.0016707628965377808,0.6216450668871403
3532,0.1239941930398345,0.49294025357812643
3533,0.01210535317659378,0.11323259770870209
3534,0.1094299447722733,0.22163834841921926
3535,0.10828477051109076,0.06301772501319647
3536,0.39229245626484044,0.6350086196616758
3537,-0.6359888857696205,-0.5799355655908585
3538,0.005881768651306629,0.03135314863175154
3539,0.0026815140736289322,0.02781241905177012
3540,0.016787261629360728,0.07683268647815567
3541,3.17643154412508,2.180492766201496
3542,0.12716350192204118,0.509541826788336
3543,-0.3842441737651825,-0.41410838067531586
3544,-0.006900976411998272,0.0002856142818927765
3545,0.24461729878385086,0.353482887687278
3546,-0.0228174338262761,-0.02033706265501678
3547,-0.015766899014124647,-0.008256449364125729
3548,0.18501355207990855,0.9146753594977781
3549,0.5289234071969986,0.10098160058259964
3550,0.022259092889726162,0.30659813340753317
3551,1.759878370910883,1.7483384348452091
3552,-0.023231793253216892,0.0014837048947811127
3553,0.16260140389204025,0.2377398982644081
3554,1.6730522736907005,1.3924131020903587
3555,0.05808823835104704,0.20543926861137152
3556,0.01865037833340466,0.0738471441436559
3557,0.3325693476945162,0.9361296463757753
3558,-0.003046722151339054,0.015486485324800014
3559,0.2545332689769566,0.2831079442985356
3560,0.6473304480314255,1.5940461605787277
3561,-0.045170377008616924,-0.03518322482705116
3562,-0.025113053619861603,0.17804253846406937
3563,0.049218601547181606,0.25743754487484694
3564,0.09394017979502678,0.09977356716990471
3565,0.13205870777892414,0.30620850414561573
3566,0.35144674428738654,0.19091017195023596
3567,0.03194668795913458,0.02058869507163763
3568,0.024471576762152836,0.033214285474969074
3569,0.01772470786818303,0.058142831694567576
3570,-0.004631372168660164,0.03879738226532936
3571,-0.1091997055336833,-0.010442666709423065
3572,-0.5965869799256325,-0.5891364812850952
3573,0.06708275536311703,0.26181584606183606
3574,0.009678305874112994,0.009678305874112994
3575,0.013985036173835397,0.05367793911136687
3576,0.9364146799780428,0.3667225153185427
3577,-0.01651092991232872,0.04135128855705261
3578,-0.10691219405271113,-0.08587702363729477
3579,1.2378594670444727,0.9193213973194361
3580,0.4508105665445328,0.836966410279274
3581,0.36019400984514505,0.38175059587229043
3582,0.002795629610773176,0.016253840120043606
3583,0.10531436838209629,0.055486852303147316
3584,-0.0006159590557217598,0.049689983017742634
3585,0.02308562956750393,0.17993062175810337
3586,0.014649011194705963,0.15604007244110107
3587,-0.0034635850170161575,-0.0032539248350076377
3588,-0.08193480229238048,-0.06677368562668562
3589,0.030217480030842125,0.04803208459634334
3590,0.21139567345380783,0.25239288061857224
3591,0.001283765072003007,0.01729093841277063
3592,-0.010080778039991856,0.08783510234206915
3593,0.30448123816313455,0.25002726916136453
3594,0.002083496414124966,0.002083496414124966
3595,-0.0001511431582912337,0.001289509076741524
3596,-0.02298629516735673,-0.009882781654596329
3597,0.017884524539113045,0.08595752529799938
3598,0.09716536093037575,0.24991627025883645
3599,-0.03488452360033989,0.3473571091890335
3600,0.07298941927729174,0.0937485175090842
3601,0.003576368253561668,0.03277929515752476
3602,0.5790948272551759,0.0909221322144731
3603,1.0060657998837996,1.16490836351295
3604,0.007936828760430217,0.007936828760430217
3605,-0.007418505623936653,-0.007418505623936653
3606,1.4120421390980482,0.24755400232970715
3607,-0.031742408871650696,0.28592534363269806
3608,-0.15168938785791397,0.18641887605190277
3609,-0.0647513410076499,0.08940017968416214
3610,-0.3144836826249957,-0.31181288114748895
3611,0.6883503533899784,0.1850484050810337
3612,0.019443077966570854,0.13429835811257362
3613,-0.0053927041590213776,0.47455618903040886
3614,2.543191373348236,1.7750642895698547
3615,-0.012353572274150793,0.002069728448987007
3616,0.16308858059346676,0.20266412757337093
3617,-0.0030965865589678288,0.043320398312062025
3618,0.08799303788691759,0.3763063447549939
3619,-0.22567425668239594,-0.17550557851791382
3620,0.10183749254792929,0.6070984220132232
3621,0.08369299955666065,0.24153811670839787
3622,-0.0001984602931770496,0.00010499519703444093
3623,-0.04729420645162463,-0.018805280327796936
3624,-0.03521866323717404,-0.034656355797778815
3625,-0.04252452217042446,0.008301753550767899
3626,0.40164246782660484,0.04421963542699814
3627,0.22790329263079911,1.0457828055368736
3628,-0.022722866386175156,-0.007156524807214737
3629,-0.0028845686465501785,0.012696688994765282
3630,1.1781517264898866,1.4963498113211244
3631,0.3656582342227921,0.3847893284400925
3632,1.4971699565649033,1.2405607551336288
3633,0.15076609328389168,0.07344625517725945
3634,0.055451336316764355,0.4773617638275027
3635,2.551377964904532,1.1958078870084137
3636,0.11143692815676332,0.34046475822106004
3637,-0.011464498937129974,0.06270062923431396
3638,0.0024592233821749687,0.018100409768521786
3639,-0.09926647529937327,-0.07096113823354244
3640,2.3319725514156744,1.6592961073620245
3641,-0.02958606742322445,0.3638952560722828
3642,0.029923534020781517,0.03302023001015186
3643,-1.1936680246144533,-1.1880750991404057
3644,0.21665005674003623,0.4258488892519381
3645,-0.0732920691370964,-0.05125497281551361
3646,-0.10272763296961784,0.057070985436439514
3647,-0.031938697677105665,0.007312711328268051
3648,-0.0034843613975681365,-0.0005084795411676168
3649,0.032613308634608984,0.18070312729105353
3650,0.04172500432468951,0.21309589059092104
3651,0.0022911429405212402,0.16234323754906654
3652,0.30842361645773053,0.3523457427509129
3653,0.00500443740747869,0.14735029987059534
3654,2.397437911480665,1.025696974247694
3655,0.0011757593601942062,0.002516644075512886
3656,0.043696204200387,0.19009282626211643
3657,0.011702656280249357,0.11114108702167869
3658,0.009652480483055115,0.12457544729113579
3659,-0.2440553531050682,-0.054482027888298035
3660,0.01402741763740778,0.048312307335436344
3661,-0.005272935377433896,0.003776314202696085
3662,0.06941685178026091,0.05188584052666556
3663,0.02023276500403881,0.8512724246829748
3664,0.004628445953130722,0.8569587469100952
3665,0.3839224576950073,0.8316816687583923
3666,0.05898537114262581,0.017842944711446762
3667,-0.0012344568967819214,0.3456084281206131
3668,0.380777008831501,0.6019102707505226
3669,-0.0794999785721302,-0.015050798654556274
3670,0.0033743949607014656,0.022799201775342226
3671,0.22393836680566892,0.4938000649563037
3672,0.5273684114217758,0.5787050575017929
3673,-0.06703902035951614,0.13373015820980072
3674,-0.03618623502552509,-0.005718488246202469
3675,-0.0001084743012143008,0.00012204931408632547
3676,1.0644651935435832,0.9291268871165812
3677,-0.0035444452660158277,0.04002650594338775
3678,2.1539208069443703,1.0411506071686745
3679,0.008063118671998382,0.33471534843556583
3680,0.04853265546262264,0.2154716346412897
3681,0.008316530846059322,-0.005646795500069857
3682,-0.02667263336479664,0.0880352146923542
3683,0.004196543246507645,0.03180095460265875
3684,0.6056330204123697,1.0002882480735025
3685,-0.00024210917763412,0.02070286695379764
3686,0.6247589662671089,0.4397074058651924
3687,-0.0054692772682756186,0.050853513181209564
3688,0.514608159661293,0.2737400084733963
3689,0.32854119688272476,0.4744967594742775
3690,-0.1929496280499734,-0.18153746146708727
3691,0.602754695340991,1.2656526397913694
3692,0.42419982608407736,0.7626734143123031
3693,-0.07126632146537304,-0.055646996945142746
3694,0.008374851662665606,0.008755399379879236
3695,0.09752268349438964,0.11200691764861403
3696,2.1995537653565407,0.7930740490555763
3697,-0.014819487929344177,0.007129739969968796
3698,0.013412019616225734,0.037474424025276676
3699,-0.04905993491411209,0.031474240124225616
3700,-0.0027098634745925665,0.03206334030255675
3701,-0.05484037473797798,-0.07176813390105963
3702,3.325822740793228,0.9673906862735748
3703,0.006081810919567943,0.0671310864854604
3704,0.005657509391312487,0.08162199142680038
3705,-0.19055524887517095,-0.18613377725705504
3706,0.2992737317690626,0.2927368009695783
3707,0.0035425161477178335,0.0010818291921168566
3708,-0.05567512847483158,0.2238917276263237
3709,-0.08896259660832584,-0.07624153699725866
3710,-0.017731687054038048,0.11131894960999489
3711,-0.0371971055865572,-0.03687362399068661
3712,-0.1424607797525823,-0.1137007512152195
3713,0.41650964319705963,1.1067893654108047
3714,-0.07570321764796972,-0.07107015885412693
3715,0.00978866426681634,0.00978866426681634
3716,0.0006598298787139356,0.012993976706638932
3717,-0.20246642877464183,-0.18827615585178137
3718,-0.021422193633043207,-0.008590422570705414
3719,0.00917931948788464,0.2029714009258896
3720,-0.04657662566751242,0.10199661552906036
3721,0.24878969602286816,1.5209710281342268
3722,-0.00038463732926175,0.005599703756161034
3723,-0.015595247969031334,0.07790176197886467
3724,-0.009357365110190585,0.004486739635467529
3725,0.19225745555013418,0.47051807399839163
3726,0.002962067723274231,0.2763308007270098
3727,0.09008681774139404,1.6380515396595001
3728,-0.007493169658118859,-0.006116326549090445
3729,-0.015543440133333206,-0.015543440133333206
3730,-0.11850713729858399,-0.11850713729858399
3731,0.577932596206665,0.2775096893310547
3732,-0.07813089771661907,-0.06671925541013479
3733,1.1065334051381797,0.3021506934892386
3734,0.420651912689209,1.4820924401283264
3735,-0.02134422305971384,0.08203783445060253
3736,0.024190209805965424,0.5771751627326012
3737,-0.004463792662136257,0.0021449094638228416
3738,0.004399652360007167,0.07181466440670192
3739,0.07252262375550345,0.375439299561549
3740,0.10336931608617306,0.06767522357404232
3741,0.11978927627205849,0.313237939029932
3742,0.115847647190094,0.3260016590356827
3743,0.015089269261807203,0.07744889659807086
3744,0.19236357137560844,0.020614847540855408
3745,0.2807745449244976,0.1646016500890255
3746,0.005672965198755264,0.00023105740547180176
3747,0.002500965492799878,0.05756777594797313
3748,-0.08748457487672567,-0.029189325869083405
3749,2.9609708851203322,2.1364052360877395
3750,0.02784883975982666,-0.03717348724603653
3751,0.018970246077515185,0.2545316895702854
3752,-0.05178725498262793,-0.039093395695090294
3753,0.46022702008485794,0.1997234895825386
3754,0.7002322413027287,0.3838806189596653
3755,-0.11209825798869133,-0.019347652792930603
3756,-0.038515823893249035,0.053472064435482025
3757,0.1547060026496183,0.989471973356558
3758,0.04561788961291313,0.5712761022150517
3759,-0.0022606672464462463,-0.0007213675417006016
3760,-0.09037336148321629,0.19285275042057037
3761,-0.20268165692687035,-0.06441996991634369
3762,0.0795669459621422,0.3579453878919594
3763,0.08069116296246648,0.32914428832009435
3764,0.045610299333930016,0.163464380428195
3765,-0.008841986826155335,0.05158494412899017
3766,0.03556250501424074,0.07314642984420061
3767,-0.003901778269209899,0.00212588207796216
3768,0.5524414264364168,0.1564535581273958
3769,0.12399920867756009,0.05503873573616147
3770,-0.016665175582602387,-0.015337717486545444
3771,0.11169033125042915,0.1469835676252842
3772,0.2713855095207691,0.10670984908938408
3773,-0.212437832262367,-0.2051392262801528
3774,0.00931499972648453,0.07546971812553238
3775,0.035728112794458866,0.6057414831593633
3776,0.1923268958926201,0.0809921994805336
3777,0.051919907331466675,-0.002963028848171234
3778,-0.01734230061993003,0.15309871919453144
3779,0.012950785458087921,0.11983260326087475
3780,0.5420374609529972,0.21118703857064247
3781,0.012925622519105673,0.018361715134233236
3782,0.0007968995487317443,0.018031005281955004
3783,0.018582718446850777,0.11570971459150314
3784,0.14459617622196674,0.4688802231103182
3785,0.04794937954284251,0.16279353038407862
3786,-0.00031520886113867164,0.00885753205511719
3787,0.007356178073678166,0.011077162867877632
3788,0.14543386921286583,0.22713040933012962
3789,0.13366261404007673,0.48160200100392103
3790,0.1108712861314416,0.4186492348089814
3791,0.04579964652657509,0.1906287781894207
3792,0.3349624499678612,0.07524535804986954
3793,0.09918343306162569,0.0973104614076874
3794,0.008933169292286039,0.008933169292286039
3795,0.10278156260028481,0.4448461369611323
3796,0.7766072899103165,0.37797529995441437
3797,0.34585514664649963,0.274797648191452
3798,0.19356117397546768,0.04564869403839111
3799,0.22570429742336273,0.1399194300174713
3800,0.07133513689041138,-0.06684163212776184
3801,1.314674480818212,1.1279777130112052
3802,1.9497608002275229,1.5670594032853842
3803,0.04615760641172528,0.07860932545736432
3804,0.00820548553019762,0.010966470465064049
3805,-0.002133691683411598,0.0023664114996790886
3806,1.0015543700792477,0.5127298237421201
3807,-0.011101378128159922,-0.010955238321912475
3808,0.019627727568149567,0.07740995101630688
3809,0.12434853985905647,0.6747605986893177
3810,0.18083827290683985,0.09276070538908243
3811,0.02822856605052948,0.014868125319480896
3812,1.1507827073073713,0.12120604065421503
3813,0.13660115069069434,0.19769883221306372
3814,0.01556179125327617,0.05328186240512878
3815,-0.01567410840652883,-0.003987886011600494
3816,0.013528242707252502,1.0535746067762375
3817,-0.14219872746616602,-0.13989147823303938
3818,0.0865943874232471,0.07828529877588153
3819,0.047339984215795994,0.3108238326385617
3820,0.17432454973459244,0.3984151557087898
3821,-0.0047796908766031265,0.04224526509642601
3822,0.5286281500011683,0.8734363112598658
3823,-0.06553897447884083,0.0002910345792770386
3824,-0.19867122825235128,-0.17784460447728634
3825,-0.004561569541692734,0.19917623698711395
3826,-0.11570143699645996,-0.09162658452987671
3827,0.0872077734056802,0.19138224579728558
3828,-0.03316082693345379,-0.012630006298422813
3829,-0.06682763935532421,-0.055167985148727894
3830,0.191128708422184,0.2660214379429817
3831,1.9536211490631104,0.7009264826774597
3832,0.7377902586013079,0.6017485577613115
3833,0.015067400541738607,0.21260884882940445
3834,-0.08495699800550938,0.19095440208911896
3835,0.7576950322836637,0.3239447306841612
3836,-0.042328089475631714,0.02416786551475525
3837,-0.16819799691438675,0.20378872752189636
3838,-0.005515431519597769,0.004489509388804436
3839,-0.008436061048996635,-0.00628402573056519
3840,0.15894758980721235,0.1598300663754344
3841,0.06402443768456578,0.17371949972584844
3842,0.1326353581098374,0.15629019154584967
3843,3.7731868801638484,1.9783341465517879
3844,0.012462188955396414,0.1194218690507114
3845,0.2619995102286339,0.781300000846386
3846,0.001946651769685559,0.039069984035450034
3847,-0.05544993467628956,-0.03303724713623524
3848,1.280092966859229,0.4090844813035801
3849,0.010016847401857376,0.05894266441464424
3850,1.2452004197984934,0.5151800755411386
3851,0.0003306935541331768,0.07604346610605717
3852,0.014901343733072281,0.013644900172948837
3853,1.1777349840849638,0.630737317726016
3854,0.07675386965274811,-0.004159256815910339
3855,0.3759941942989826,2.621599394828081
3856,1.253708876669407,0.8245770111680031
3857,0.7166217032354325,0.49911654624156654
3858,-0.13147775642573833,0.015500947833061218
3859,-0.01634700760245323,-0.01634700760245323
3860,0.597923890221864,0.439592853654176
3861,0.03893397387582809,0.09565556806046516
3862,0.2673153029754758,0.07215936947613955
3863,0.11755773355253041,0.31837341864593327
3864,0.046927489805966616,0.07982140826061368
3865,5.528430559672415,1.6347397351637483
3866,0.10358943976461887,0.3586782608181238
3867,-0.004529013473074883,0.02999663818627596
3868,-0.01382765406742692,0.0813699048012495
3869,1.0678654611110687,0.25117889046669006
3870,0.05379995331168175,0.0986550934612751
3871,3.200010480824858,1.8326393985189497
3872,0.009127078199526295,0.32084519843920134
3873,0.005239532329142094,0.14467426110059023
3874,0.01056821271777153,0.1385730616748333
3875,-0.7286921944469213,-0.5956217050552368
3876,0.059842644608579576,0.09163287875708193
3877,-0.004829784855246544,0.02469237707555294
3878,0.0011232791002839804,0.005459236912429333
3879,0.00344245508313179,0.03371381759643555
3880,0.22474104166030884,0.13676658272743225
3881,0.012312334030866623,0.20456718653440475
3882,0.3600057465955615,0.7008444173261523
3883,-0.016978434519842267,0.02616432122886181
3884,0.057679397985339165,0.8346139173954725
3885,-0.007508680457249284,0.0010434025898575783
3886,0.2064780592918396,0.20542973279953003
3887,-0.02365657314658165,0.05823167413473129
3888,-0.0002940998238045722,0.004144175734836608
3889,-0.0002783058298518881,0.00532850666786544
3890,0.3588297814130783,0.010118380188941956
3891,-0.018618312024045736,0.0030467957258224487
3892,0.07498567341826856,0.13916311948560178
3893,-0.03967082663439214,-0.027408527210354805
3894,0.0012325495481491089,0.8885230086743832
3895,0.02827823907136917,0.5483762919902802
3896,-0.010868087410926819,0.33296025544404984
3897,0.005331710204482079,0.005331710204482079
3898,0.01368653288227506,0.18534356149029918
3899,-0.0027239388728048652,0.008727800333872437
3900,-0.0012571890838444233,-0.0016186218708753586
3901,0.5285929441506596,0.34285095334598736
3902,-0.01500396232586354,-0.007620819378644228
3903,-0.28043554350733757,-0.24951105564832687
3904,0.14018942043185234,0.4638292007148266
3905,0.5619435447733849,0.8791511792223901
3906,0.23542969301342964,0.9411740638315678
3907,0.1367616094648838,0.4454379864037037
3908,-0.0008533434011042118,0.05374419270083308
3909,-0.006345176312606782,-0.0022587007842957973
3910,0.04620438301935792,0.12584012234583497
3911,0.13721225137123838,0.3917489695013501
3912,0.0018398913089185953,0.066084522055462
3913,0.0083819588762708,0.0957289690268226
3914,0.08507447689771652,0.18063557893037796
3915,0.006069769151508808,0.16626496892422438
3916,-0.0032784342765808105,-0.0005540330894291401
3917,0.05499176308512688,0.05733804032206535
3918,0.07493554425309412,0.3820534012920689
3919,0.0015310193120967597,0.017421092925360426
3920,1.1445133462548256,0.6342943087220192
3921,0.011194061720743775,0.09570489567704499
3922,0.43488698452711105,0.13992398232221603
3923,1.1285700369626284,1.4803068209439516
3924,3.0310926400125027,0.9269472919404507
3925,0.14695038367062807,0.501290594227612
3926,1.7292682352126576,0.7890227856696583
3927,0.2546111736446619,1.245535084977746
3928,0.1119493618607521,0.8064568117260933
3929,-0.021361639723181725,0.054623957723379135
3930,0.2140540067339316,0.22330989281181246
3931,-0.00039702822687104344,0.02188407356152311
3932,0.48830948816612363,0.29094521747902036
3933,0.032704939832910895,0.020279465010389686
3934,0.01526153166196309,0.09955361098400317
3935,0.06972194090485573,0.34836648032069206
3936,-0.009860432139248587,-0.007674406049773097
3937,0.13431832566857338,0.1254018135368824
3938,0.15624756552278996,1.0168514642864466
3939,-0.10895667597651482,0.40391112864017487
3940,-0.014519117772579193,-0.0071802884340286255
3941,0.2560778313782066,1.5455164366867393
3942,0.016233380883932114,0.38073162734508514
3943,1.553024535998702,0.6242963131517172
3944,1.5954581405385397,0.7625659014447592
3945,0.09044048389478121,0.11360288610740099
3946,0.3346465677022934,0.9822438508272171
3947,-0.017533186823129654,0.1218884028494358
3948,0.3983347386092646,0.32861965596384834
3949,-0.12964382185600698,-0.1258376855403185
3950,0.018916085362434387,0.0400252491235733
3951,0.48478543938836083,0.22033152164658532
3952,-0.09187588632106782,-0.09187588632106782
3953,0.22368169168476015,0.5056935582542792
3954,2.6048605665564537,3.3047857508063316
3955,0.7332920264452696,0.7489240001887083
3956,0.9722770564258099,0.7135749571025372
3957,-0.004354707583843265,0.03366245795041323
3958,-0.03771534934639931,-0.03923840448260307
3959,0.3781529465923086,0.24176144099328667
3960,-0.1703696772456169,-0.1536565124988556
3961,0.12395598739385605,0.23917067795991898
3962,0.0018152734846808016,0.053071501723024994
3963,0.12113992683589458,0.2589924093335867
3964,0.05066142859868705,0.18343932065181434
3965,0.6229075621813536,1.0274811815470457
3966,0.09457727521657944,-0.03418927639722824
3967,-0.163895966608834,-0.1578139909543097
3968,0.6207515932619572,0.22122124210000038
3969,-0.04589928628411144,-0.027841968461871147
3970,0.008244280586950481,0.013011691975407302
3971,-0.6027217115915846,-0.5462096631526947
3972,0.16361495852470398,0.12716525793075562
3973,0.5051950607448816,0.5945296678692102
3974,0.32138221710920334,0.35070519894361496
3975,0.007634546956978738,0.06921498419251293
3976,-0.023107771761715412,-0.02654383471235633
3977,0.23666937183588743,0.22947790753096342
3978,0.18182124732993543,0.1544482463505119
3979,0.010599805376841687,0.1614904621237656
3980,-0.028706108927726744,-0.028706108927726744
3981,0.02587968111038208,0.051227811723947525
3982,0.1737515926361084,0.17116141319274902
3983,0.01057695085182786,0.100811290089041
3984,0.0008293851278722286,0.03804153762757778
3985,-0.00254009199079519,-0.0010343071771785617
3986,-0.12420269576250575,-0.06852548941969872
3987,-0.05186498607508838,-0.006992563605308533
3988,0.2461753195966594,0.12491737370146438
3989,0.8393579600378871,0.326869267039001
3990,0.8218292221426964,0.851900540292263
3991,0.14220362901687622,1.346831053495407
3992,0.28131886944174767,0.5657079182565212
3993,0.07244616880780086,0.051736657915171236
3994,1.0181437134742737,0.19860047101974487
3995,-0.06017514504492283,-0.05493814079090953
3996,0.30061057209968567,0.37716349959373474
3997,0.33134619137854315,0.12265855810255744
3998,1.4409336633980274,0.879179198294878
3999,2.4942335797240958,1.5812849713256583
4000,-0.14323238283395767,-0.11727403476834297
4001,0.08293362520635128,0.3238167818635702
4002,0.0644669952816912,0.17658731816482032
4003,0.00037257641088217497,0.008605178445577621
4004,-0.07999725826084614,0.039272211492061615
4005,-0.0005273865535855293,-0.004717640113085508
4006,0.48100408259779215,1.3272300893440843
4007,0.5698148384690285,0.17008820921182632
4008,1.1856222040951252,0.27366964891552925
4009,0.04029488563537598,0.05618870258331299
4010,0.017725234851241112,0.12075422517955303
4011,0.46816209275857545,1.1777608128322754
4012,0.0010346747055791639,0.09450611472652781
4013,0.38622197112999856,0.19869434437714517
4014,-0.007462991867214441,0.0313896220177412
4015,1.4199136681854725,1.1557048745453358
4016,0.00902037089690566,0.314257278572768
4017,6.341199072194286,3.615689428639598
4018,0.6886330656707287,0.7286284379661083
4019,0.24694487208034843,0.18588766211178154
4020,-0.04917634651064873,0.0018286779522895813
4021,-0.017347920691463514,-0.012753807939589024
4022,-0.013295469805598259,0.029455512762069702
4023,-0.008455422706902027,0.009687861427664757
4024,0.8992102285847068,1.497224642895162
4025,0.16310472588520497,0.3871950189350173
4026,3.3689870052039623,1.0179427079856396
4027,0.020941950380802155,0.13435115665197372
4028,0.006886458955705166,0.11888717953115702
4029,0.03723650053143501,0.0012450013309717178
4030,-1.060705108102411e-05,0.004497717949561775
4031,0.3347474583424628,0.09591790521517396
4032,0.008172999476082623,0.008172999476082623
4033,1.1131584206596017,0.7817753115668893
4034,0.2575615818495862,0.10436247539473698
4035,-0.13188212156295775,-0.13188212156295775
4036,0.23638904141262174,1.3918153797276318
4037,0.7262489215936512,0.4596638099756092
4038,-0.012217454612255096,0.14373169094324112
4039,1.2648363262414932,0.8544184118509293
4040,3.529136950150132,1.646845394745469
4041,0.0007827356457710266,0.3739639427512884
4042,-0.007925188168883324,0.06342847645282745
4043,-0.014535095077008009,0.03115399368107319
4044,0.8808166258968413,0.5441079610027373
4045,0.001413136866176501,0.027230414940277115
4046,-0.006737688148859888,0.00376311456784606
4047,-0.03912758827209473,0.6016490161418915
4048,-0.03439685050398111,0.033534709364175797
4049,0.06557420794706559,0.04777123932581162
4050,0.0012831306084990501,0.05471011530607939
4051,0.06875187894911505,0.15180592230171897
4052,0.1010882630944252,0.09824381023645401
4053,-0.20525723695755005,0.00794878602027893
4054,-0.012500089593231678,0.10123059712350368
4055,0.723625645507127,0.28193672047927976
4056,0.0002751755528151989,-0.002575766062363982
4057,0.03856292355339974,0.07276223588269204
4058,1.6889673451078124,0.6045872548711486
4059,-0.053212136030197144,0.027815252542495728
4060,0.004745647311210632,0.11322939768433571
4061,-0.048007564269937575,-0.01968204230070114
4062,-0.00026269053341820836,0.06516508234199136
4063,-0.07606584462337196,-0.06939596310257912
4064,3.2558897953131236,2.554017208109144
4065,-0.004670239761471748,-0.004670239761471748
4066,-0.030934059526771307,0.08706344291567802
4067,5.095154449343681,2.4564944952726364
4068,0.1786815356463194,0.12986555509269238
4069,-0.10598086565750009,-0.1057551088888431
4070,0.004080396145582199,0.19334692507982254
4071,-0.0832914519123733,-0.04330798238515854
4072,0.2555121485147538,0.3846264783296647
4073,1.567114332690835,1.417401174083352
4074,0.5317655988037586,0.20174278691411018
4075,-0.013142354786396027,0.03998870402574539
4076,0.3161267815157771,0.7971218405291438
4077,-0.0669715830590576,-0.054352110251784325
4078,0.6461982950568199,0.16692116111516953
4079,0.28533928049728274,0.306551709305495
4080,-0.0011733518913388252,0.24343544896692038
4081,-0.03786673489958048,0.01679828017950058
4082,-0.007227873429656029,0.051037855446338654
4083,0.8485980369150639,0.6735009886324406
4084,0.12551699834875762,0.3138790752273053
4085,0.8368889130651951,1.0277064479887486
4086,3.1491865175776184,1.3347412603907287
4087,0.006915722973644733,0.08082710020244122
4088,0.02251819707453251,0.08361253328621387
4089,-0.014026425778865814,0.38347963243722916
4090,2.217094521736726,0.7112191726919264
4091,0.10205875264364295,0.4681627743120771
4092,0.2201800039038062,0.1267756363376975
4093,-0.10860102635342628,-0.10840816725976765
4094,-0.0017668218351900578,0.017258490435779095
4095,-0.22431256994605064,0.18007895350456238
4096,0.12378961717695347,0.03359928106874577
4097,0.0026299478486180305,0.0059855852741748095
4098,-0.0032347787637263536,0.05457224976271391
4099,-0.07793006906285882,0.0887424498796463
4100,0.1306299396092072,0.7198879398638383
4101,-0.015251357108354568,0.11527422070503235
4102,0.0034055006690323353,0.01323592709377408
4103,-0.032873693853616714,0.012233573943376541
4104,0.005601329021155834,0.005601329021155834
4105,0.2132976185530424,0.14824817888438702
4106,-0.0031906012445688248,0.018809647299349308
4107,0.012307796627283096,0.027132458984851837
4108,-0.08956141211092472,0.24979258328676224
4109,0.2744067362509668,0.20418049907311797
4110,0.0001967757852980867,0.0015750274324091151
4111,0.031151827424764633,0.2624550797045231
4112,-0.12483995826914907,0.2660524398088455
4113,0.0015165556594729426,0.0015165556594729426
4114,3.079732444137335,2.2496750615537167
4115,-0.03646071290131658,-0.0019708015024662018
4116,1.59134131250903,1.5147336083464324
4117,0.005053809843957424,0.05454267095774412
4118,0.023596959188580513,0.057762352749705315
4119,1.3400094769895077,0.9232414029538631
4120,-0.01259869895875454,0.05144396051764488
4121,0.0003980541223427281,0.0023162632569437847
4122,0.1629725955426693,0.3492313288152218
4123,0.9900644049048424,0.5327468141913414
4124,-0.13022604398429394,-0.10662399232387543
4125,0.10119397193193436,0.6360373646020889
4126,0.27748987451195717,0.2126910723745823
4127,0.03309620777145028,0.11083789775148034
4128,-0.01752170454710722,-0.008169278502464294
4129,-0.007506124093197286,0.1471681548282504
4130,-0.09909905152744614,-0.06018592044711113
4131,0.1555455767083913,0.09868778218515217
4132,0.09552364889532328,0.16523756925016642
4133,1.4633447043597698,1.0795445553958416
4134,0.016993314027786255,-0.034312352538108826
4135,-0.01097035314887762,0.008470507338643074
4136,-0.0005305497361405287,0.0021701522055082023
4137,0.17155861129867844,0.3100506739865523
4138,0.0013021547347307205,0.10095792450010777
4139,0.0005731903947889805,0.01615642849355936
4140,0.05046936161124904,0.08685801959836681
4141,-0.01961693168277634,-0.019258058164268732
4142,0.2490716064348817,0.47008407954126596
4143,0.1399453952908516,0.06839250773191452
4144,-0.030091141466982663,-0.013082608580589294
4145,0.4341497905552387,1.2580403573811054
4146,1.090942420065403,0.35798243433237076
4147,0.012838784721679986,0.18028997734654695
4148,0.5966938185811159,1.0883500623822329
4149,-0.02508044452406466,-0.019877773709595203
4150,2.6568592016992625,4.332809728890425
4151,9.659683564677835e-05,0.05109788756817579
4152,0.4474146766588092,0.35999138187617064
4153,-0.02437946424470283,-0.0230872156098485
4154,0.27890125662088394,0.1842375472187996
4155,0.2672477290034294,0.4301450774073601
4156,0.407802521600388,0.20088280679192394
4157,-0.016113792516989633,0.000495128333568573
4158,0.2724181394733023,0.4306117575324606
4159,0.08295702098985203,0.2512179753102828
4160,0.26486490342358593,0.14094048413971905
4161,0.0012079777568578722,0.0012079777568578722
4162,0.04135361686348915,0.19007528945803642
4163,0.009915683418512344,0.25969142466783524
4164,0.0013014394789934158,0.01086706668138504
4165,0.002772737294435501,0.09262893348932266
4166,-0.09078534692525864,0.12460589408874512
4167,-1.3719933617976494,-1.3624268360435963
4168,0.20672541484236717,0.041153933852910995
4169,-0.022786354646086693,-0.022876515984535217
4170,-0.19637470483779906,-0.19637470483779906
4171,0.5268041708040982,0.5908857204485685
4172,-0.03846727404743433,-0.019584767520427704
4173,-0.19070500135421753,-0.2573690190911293
4174,0.12867957772687078,0.04784898879006505
4175,-0.11658678948879242,0.6930292844772339
4176,0.6645806081360206,0.950364077812992
4177,1.5453007286414504,0.7049313252791762
4178,0.17926051281392574,1.0497071351855993
4179,2.343651592731476,0.870947003364563
4180,-0.004368259591501555,-0.0036646999651566148
4181,0.2672307399334386,0.22971331153530627
4182,0.2241290541132912,0.20519878284540027
4183,0.18691246211528778,1.5444277673959732
4184,-0.0036899661645293236,0.011393925175070763
4185,0.010668954346328974,0.03138470323756337
4186,-0.045617883801460264,-0.045617883801460264
4187,0.02696117809682619,0.3650466823455645
4188,0.0884734527207911,0.12479242542758584
4189,-0.004045397974579146,-0.004009516629594145
4190,0.022233938390854746,0.2019461314775981
4191,-0.001031101681292057,0.03909644577652216
4192,0.08234193548560143,0.043796829879283905
4193,0.1100388248305535,0.33561223790457007
4194,-0.0245753584895283,-0.015258066356182098
4195,0.005226227920502424,0.10293121775612235
4196,-0.018021712079644203,0.08071944117546082
4197,0.16945095064875204,0.148565855648485
4198,-0.004666745604481548,0.01801070338115096
4199,0.9579787757247686,1.024354388937354
4200,0.2507536858320236,0.27762092649936676
4201,0.026278194040060043,0.3102351687848568
4202,-0.028821724001318216,0.01932939514517784
4203,-0.019264683593064547,0.09150883369147778
4204,0.09429313614964485,0.02704649418592453
4205,0.01241673156619072,0.008452104404568672
4206,-2.0503783190406466e-05,1.6450405382784083e-05
4207,4.296447542961687,1.4845091379247606
4208,-0.0037063774070702493,0.009132946375757456
4209,-0.007286439649760723,0.004156686365604401
4210,-0.024522783011198042,-0.024522783011198042
4211,0.004306375980377197,0.20504790544509888
4212,0.16063821892021224,0.1527185199665837
4213,0.008560568792745471,0.013069428270682693
4214,0.15394567232578993,0.11267927568405867
4215,0.2815099898725748,0.1301137749105692
4216,-0.01526336558163166,-0.001465754583477974
4217,0.06488550640642643,0.4674059543758631
4218,-0.0029155195225030184,0.019486355129629374
4219,0.024563313461840153,0.06809768173843622
4220,-0.06289604119956493,-0.015751786530017853
4221,4.531334720551968,1.7074905261397362
4222,0.2728924499824643,0.9003022657707334
4223,1.3839221075177193,2.0144207552075386
4224,0.146598864113912,0.05270312330685556
4225,-0.035680755972862244,0.03408437594771385
4226,-0.11373029462993145,-0.09569718316197395
4227,-0.02887720597209409,0.050483137369155884
4228,0.863416463136673,1.3897645771503448
4229,0.3085551865005982,0.07332200627570273
4230,-0.03690482676029205,0.021099533885717392
4231,0.004187163896858692,0.062405082397162914
4232,1.351720230653882,1.3355313707143068
4233,0.033759056743292604,0.523335817422776
4234,-0.004376400727778673,0.0004994040355086327
4235,-0.028145242482423782,0.22791580855846405
4236,0.04968198388814926,0.7609465345740318
4237,1.3389445544098635,2.145788312039258
4238,2.0645370384445414,0.7231070896377787
4239,0.027860090776812285,0.005553134891670197
4240,0.21257347473874688,1.0861072004772723
4241,-0.017726226709783077,-0.002555305138230324
4242,0.010579006746411324,0.09522372670471668
4243,0.12255689688026905,0.13780810125172138
4244,0.36574179446324706,0.3900697282515466
4245,0.17421292420476675,0.25909946020692587
4246,-0.07823718141298741,-0.0716546019539237
4247,0.8850036095827818,0.14927899651229382
4248,1.0454680138500407,0.6657175832660869
4249,-0.0031584014650434256,0.07263355841860175
4250,-0.3968836112180725,-0.3529238887131214
4251,0.02802346646785736,0.010181421414017677
4252,0.43176575005054474,0.2925952821969986
4253,-0.020523764076642692,0.028122758492827415
4254,0.0010391801060904982,0.023236898954564822
4255,-0.07061105221509933,0.021030083298683167
4256,-0.12122500903205946,-0.09533241391181946
4257,0.07655638456344604,0.13008998334407806
4258,2.132947168312967,1.9355653142556548
4259,0.6178110465407372,0.3911026045680046
4260,-0.0016820970922708511,0.004038246348500252
4261,0.09215057734400034,0.2679086113348603
4262,0.25948922149837017,0.726807190105319
4263,-0.01036108285188675,0.12245427072048187
4264,-0.05098222941160202,-0.02860223315656185
4265,-0.2025342807173729,-0.1901443675160408
4266,0.131813183426857,0.12775172293186188
4267,-0.0853966419090284,-0.08399550290778279
4268,2.083693441003561,2.107832368463278
4269,0.08262627723161131,0.774915823363699
4270,0.0944344662129879,0.034781310707330704
4271,0.015361858339019818,0.2827229814538441
4272,0.009992847468092805,0.009992847468092805
4273,1.5214133597910404,0.8091769553720951
4274,-0.14799948573112487,-0.14799948573112487
4275,-0.01853130292147398,0.03846153989434242
4276,0.43747385405004025,0.3470365907996893
4277,-0.21959875337779522,-0.05176587402820587
4278,-0.0411491522192955,-0.0411491522192955
4279,0.9674773325241404,0.25075922506221104
4280,-0.0015767381992191076,0.011952956905588508
4281,-0.19202075898647308,-0.02234455943107605
4282,0.07932427898049355,0.04151271656155586
4283,2.0993153266608715,1.143556158989668
4284,-0.019373157992959023,0.005099594593048096
4285,0.0031808816020202357,0.013475559058861108
4286,0.6159133140463382,1.2331598822493106
4287,0.9571356805463438,1.155225756992877
4288,-0.022577645373530686,0.00018570199608802795
4289,-0.04155784264206886,-0.04155784264206886
4290,0.00833585998043418,0.05662936205044389
4291,-0.029356799917877652,-0.021014327183365822
4292,0.6726849675178528,0.040854573249816895
4293,1.0080518126487732,0.5265491008758545
4294,-0.09992025420069695,-0.08395937085151672
4295,0.0035088810545857996,0.03166368216625415
4296,-0.04953011590987444,0.0197904035449028
4297,0.6971584260463715,1.3298324048519135
4298,0.018599415197968483,0.07724123634397984
4299,-0.19136494863778353,-0.12700965255498886
4300,0.12327323481440544,1.4711948595941067
4301,0.21171225607395172,0.4130176156759262
4302,-0.017763123847544193,0.0993631761521101
4303,0.04660675302147865,0.3666403777897358
4304,0.1490669879131019,0.20516902534291148
4305,-0.001547918666346959,5.165522452443838e-05
4306,0.14192521572113037,0.5805293917655945
4307,0.06356783211231232,0.08773384988307953
4308,-0.021679138764739037,0.04960380122065544
4309,0.0038931427989155054,0.039017099654302
4310,-0.12684269156306982,-0.03602754324674606
4311,0.7575393402948976,0.578680464066565
4312,0.06929579749703407,0.0006629042327404022
4313,0.43502385541796684,0.37037042900919914
4314,0.1651415415108204,0.3586030788719654
4315,0.5092931006802246,0.7232092235935852
4316,-0.0639397045597434,0.040377065539360046
4317,-0.01423004268144723,-0.010526939993724227
4318,-0.004083217354491353,0.00525886844843626
4319,-0.002889771760237636,-0.002807404176564887
4320,0.9478904267307371,1.9662902613636106
4321,0.025696088559925556,0.033914328552782536
4322,-0.0004888770054094493,-0.0004576446590363048
4323,0.3025287096388638,0.061987914610654116
4324,2.675950698554516,1.8285831734538078
4325,-0.16494669765233994,0.26251325011253357
4326,0.7276222016953398,1.362165918602841
4327,-0.21294990181922913,0.29237350821495056
4328,-0.20564450664096512,-0.1557001695036888
4329,0.03745566192083061,0.42783663677982986
4330,-0.011330830864608288,0.040165992453694344
4331,0.06930029176874086,0.1593072020332329
4332,0.008984181098639965,0.3201397592201829
4333,-0.04385151760652661,0.2853016182780266
4334,-0.013516712468117476,0.03396743908524513
4335,0.1216896022669971,0.25999389542266726
4336,-0.000784320533275604,-0.000784320533275604
4337,0.015190655831247568,0.05570179084315896
4338,0.013103459030389786,0.018003541976213455
4339,0.22319955006241798,0.7350211478769779
4340,0.14837839268147945,0.4710736330598593
4341,1.4044482223689556,2.1239312402904034
4342,0.2057637581601739,0.24206720385700464
4343,0.03953957557678223,0.12314244359731674
4344,0.00030845310539007187,0.17015330959111452
4345,0.15469333063811064,0.5999646736308932
4346,-0.00405043875798583,0.01768485689535737
4347,3.139302134513855e-05,0.00036558136343955994
4348,-0.02763429013430141,-0.02781472088827286
4349,0.5273940414190292,0.9052008241415024
4350,0.2828435185365379,0.12404586700722575
4351,0.2588980756700039,0.26782992109656334
4352,0.016058203298598528,0.3436731589026749
4353,0.8478882312774658,0.560122013092041
4354,0.010052122175693512,0.05665051192045212
4355,0.05627160519361496,1.0440185368061066
4356,-0.005574921611696482,0.08978662267327309
4357,-8.235842688009143e-05,0.00514424528228119
4358,0.02433755248785019,0.16455911099910736
4359,0.005407051183283329,0.21020042430609465
4360,0.33442656602710485,0.12827628757804632
4361,0.9362172186374664,0.14317359030246735
4362,-0.14909049589186907,-0.11344284564256668
4363,-0.05258109886199236,0.05123189091682434
4364,0.1484695002436638,0.2747844085097313
4365,0.792703365907073,0.16067840717732906
4366,0.06285977549850941,0.1455263141542673
4367,-0.01122613437473774,0.1515851952135563
4368,0.04630691558122635,0.4079567566514015
4369,-0.0015550532937049864,-0.0015550532937049864
4370,0.05293118243571371,0.37450163473840803
4371,0.022433804348111153,0.23706886358559132
4372,1.9045482072979212,0.8450355920940638
4373,0.024818782112561166,0.023238197318278253
4374,-0.017435407042503355,-0.017435407042503355
4375,-0.031166571599896997,-0.021184395998716354
4376,-0.022974661085754633,-0.003691127523779869
4377,0.478022581897676,0.4630403881892562
4378,0.8959767010528594,1.1225321081001312
4379,0.34575371257960796,0.6433352958410978
4380,-0.01690313732251525,-0.004601223394274712
4381,-0.049527671188116074,0.39005690068006516
4382,0.01997186557855457,0.5630614621331915
4383,-0.00043663645919878036,0.02781228395178914
4384,-0.03576218710213652,-0.034282351727597415
4385,0.01055544801056385,0.025752022862434387
4386,-0.0017188945785164833,0.028361791744828224
4387,-0.005371266510337591,0.0036576315760612488
4388,-0.012646900373511016,0.004257029853761196
4389,-0.02602160267997533,0.014933682978153229
4390,-0.03615815669763833,0.020251553505659103
4391,-0.06255916319787502,0.008454613387584686
4392,0.16588501259684563,0.5404945723712444
4393,0.059174712747335434,0.07404237613081932
4394,0.09774879645556211,0.09431486111134291
4395,-0.16692670108750463,-0.15833840146660805
4396,-0.013920212630182505,0.19007759913802147
4397,0.09600085718557239,0.6483368123881519
4398,0.3816020004451275,0.7886419408023357
4399,0.025218332186341286,0.12316805310547352
4400,0.010238084942102432,0.07760236412286758
4401,-0.022270889254286885,0.0930252093821764
4402,-0.08406136836856604,0.014110364019870758
4403,0.1548624219140038,0.5129709871252999
4404,0.2152356868609786,0.284417144022882
4405,0.1801229016855359,0.43620762694627047
4406,-0.18152305483818054,0.10407280921936035
4407,-0.003201046958565712,0.5213327184319496
4408,0.09998619556427002,0.07890795171260834
4409,-0.1344576021656394,-0.08713556081056595
4410,4.050355419516563,2.22174309194088
4411,0.03477396070957184,0.2300945669412613
4412,-0.0008575942774768919,0.01953978114761412
4413,0.04925314709544182,0.047374267131090164
4414,0.13715487159788609,0.05440882034599781
4415,-0.19721847772598267,-0.08902499079704285
4416,-0.00024479403509758413,0.0014252648688852787
4417,-0.13908715947763994,-0.13324564322829247
4418,0.007599267167970538,0.007599267167970538
4419,0.16024427372030914,0.656069504795596
4420,0.011533002369105816,0.037026756443083286
4421,0.18425043299794197,0.06162375584244728
4422,0.8208971503481735,0.9713668707117904
4423,0.21017301082611084,0.14107808470726013
4424,0.022637078538537025,0.08979308046400547
4425,0.00018793217896018177,0.010252916617901064
4426,-0.00034335022792220116,0.10868620895780623
4427,-0.11007423419505358,0.023474939167499542
4428,0.006407152861356735,0.07911976054310799
4429,0.0018215877935290337,0.12740561552345753
4430,0.13015075177463586,0.473850490157929
4431,0.07015497727843467,0.10607092572900001
4432,0.3495841585099697,0.8574470542371273
4433,0.6052634157240391,1.2622894085943699
4434,1.8795908208121546,1.2102573628653772
4435,0.21416870690882206,0.3425734434276819
4436,-0.02199584781192243,0.011271484196186066
4437,0.018510280428017722,0.053443387401785
4438,0.0995624236529693,0.08304841292556375
4439,-0.03140076994895935,-0.06866062805056572
4440,-0.002424432896077633,0.00036827893927693367
4441,0.008399446029216051,0.02040420426055789
4442,0.43199431896209717,0.2676522731781006
4443,0.0004346471032476984,0.001754710559907835
4444,0.012396059930324554,0.23818709701299667
4445,0.04140233248472214,0.5609482154250145
4446,0.5146676748991013,0.3547386974096298
4447,0.11653934116475284,0.22970621730200946
4448,0.015197956934571266,0.1244322769343853
4449,0.040457895025610924,0.08209163509309292
4450,0.018222898244857788,0.057827625423669815
4451,0.06671984866261482,0.24635089561343193
4452,0.028886325657367706,0.08760398626327515
4453,0.5352332815527916,0.28981246799230576
4454,0.042587015777833415,0.11541351675987954
4455,0.00699832069221884,0.05133296793792397
4456,0.2612834656611085,0.35108054522424936
4457,0.3710002899169922,0.23039153218269348
4458,-0.008847754448652267,0.0003138110041618347
4459,-0.043539777398109436,-0.019944272935390472
4460,0.018165234941989183,0.39479590067639947
4461,0.23752358555793762,0.3627068102359772
4462,0.03335555391095113,0.35122756035707425
4463,-0.024317700415849686,-0.004159063100814819
4464,-0.03337811748497188,-0.025935865007340908
4465,4.2199182701097016e-05,0.0007439465262564227
4466,-0.00035846891114488244,0.023258172324858606
4467,-0.004630351613741368,-0.004503880918491632
4468,0.055158828385174274,0.12694341037422419
4469,0.003158616687869653,0.011298518948024139
4470,0.009759738110005856,0.03013432677835226
4471,0.03765152767300606,0.19808827340602875
4472,0.035533440415747464,0.12676848575938493
4473,0.0009247688576579094,0.026944393990561366
4474,0.13905362389050424,0.053840882843360305
4475,0.061622379347682,0.5055281575769186
4476,0.009345040298067033,0.009345040298067033
4477,-0.3586867614649236,-0.14507068693637848
4478,0.46842462569475174,0.24939105659723282
4479,0.054744484834373,0.2004174841567874
4480,0.034661564975976944,0.04921327531337738
4481,2.2033921033143997,0.9280463606119156
4482,-0.06517112301662564,-0.04805092327296734
4483,-0.011588912480419822,-0.011380081035895273
4484,0.15862041991204023,0.44356510322541
4485,0.20020790275884792,0.2167882013018243
4486,-0.09533295780420303,-0.09530923543752579
4487,0.002116172225214541,0.015319639001972973
4488,1.8493858619840466,0.6762902780683362
4489,-0.1703729332657531,-0.15372088737785816
4490,1.4270334541797638,0.751226395368576
4491,-0.006009894190356135,0.007490772753953934
4492,0.0014034956693649292,0.1164605189114809
4493,1.0717434715479612,3.0357079338282347
4494,-0.004879812249100723,-0.004806501448911149
4495,-0.059441303739731666,-0.05795095697976649
4496,0.27396718878299,0.1675930293276906
4497,-0.013483235612511635,-0.008528972510248423
4498,-0.03853815561160445,-0.035355414263904095
4499,0.41503372229635715,0.2858449164777994
4500,0.0025580192741472274,0.04637470169109292
4501,0.009827093221247196,0.08518065977841616
4502,-0.13237615814432502,-0.021204449236392975
4503,0.016067812219262123,0.27054088935256004
4504,0.15571994334459305,0.45330553501844406
4505,-0.01166126121825073,-0.009773581521585584
4506,-0.16009990870952606,-0.043239206075668335
4507,-0.03893577307479745,-0.038901799023733474
4508,0.022076849825680256,0.07595509197562933
4509,0.6671816515736282,0.5628514694981277
4510,-0.20838080625981092,0.22616010904312134
4511,-0.003433578462136211,-0.0011484497226774693
4512,-0.003763287104666233,-0.003763287104666233
4513,-0.4076424241720815,-0.3890279158949852
4514,0.01649942249059677,0.3780352547764778
4515,0.5753523856401443,0.3324783593416214
4516,0.0024435590021312237,0.06057483656331897
4517,1.387477159500122,2.023144483566284
4518,0.12349202437326312,0.083825274836272
4519,0.011602269019931555,0.032780122477561235
4520,0.11072399839758873,0.0941227488219738
4521,0.16730722784996033,0.08785924315452576
4522,1.783803113430622,2.3191046795545844
4523,-0.01938427914865315,0.13049312308430672
4524,-0.03095381754974369,-0.028234249912202358
4525,0.41185078079797677,0.9466333394775575
4526,-0.006010213866829872,0.06858930177986622
4527,0.0590999350652055,0.08721812821477215
4528,0.0008908661548048258,0.01606329914648086
4529,0.013846870511770248,0.10800227150321007
4530,-0.0018351073958911002,0.004887239541858435
4531,1.2805336053716019,0.25384866551030427
4532,0.1897253543138504,0.20137451589107513
4533,-0.1627653557807207,-0.03153732419013977
4534,-0.010548925230978057,-0.004103736020624638
4535,1.6186573058366776,1.074648693203926
4536,2.8608810680452734e-06,0.0007250904018292204
4537,0.1980758886784315,0.10901634953916073
4538,0.12350869720103219,0.6800809035194106
4539,-0.00851393780521903,-0.008074635115917772
4540,0.01145844953134656,0.3564633750356734
4541,0.029150205431506038,0.009532514726743102
4542,1.5219569504261017,1.1879916489124298
4543,1.4432180537842214,0.028472097124904394
4544,0.41738203167915344,0.993024080991745
4545,1.5223472129182483,0.770463944561925
4546,-0.0009260177612304688,0.19102885574102402
4547,-0.00383605994284153,0.08738106116652489
4548,-0.040308611176442355,-0.037881893338635564
4549,-0.19668914191424847,0.19545471668243408
4550,-0.01328821066999808,0.018005672842264175
4551,0.022311590262688696,0.10332141781691462
4552,0.3650903875241056,0.22726555413100868
4553,0.6185555476986337,1.208762528403895
4554,0.026336417067795992,0.04313647421076894
4555,0.03463114798069,0.6125652641057968
4556,-0.6202712208032608,-0.40173450112342834
4557,-0.008719268296772498,-0.008260064583737403
4558,-0.13835793262114748,-0.1273249378427863
4559,0.409078317694366,0.5818175254389644
4560,0.10465889424085617,0.24771294742822647
4561,0.03009895607829094,0.12946410104632378
4562,0.16139544174075127,0.4961266927421093
4563,0.284880334045738,0.7560906051658094
4564,0.005129084922373295,0.013323710300028324
4565,-0.01540363027015701,0.02601468376815319
4566,-0.2086149943061173,-0.18281273171305656
4567,0.4767781717237085,0.45225109881721437
4568,3.061951288022101,2.051183351315558
4569,-0.003051402047276497,0.04082254972308874
4570,0.08162051904946566,0.20326263178139925
4571,-0.006810093211242929,0.002025216817855835
4572,0.11387260258197784,1.436207577586174
4573,-0.006726693361997604,0.04417132958769798
4574,-0.028671389451574214,-0.02745834074448794
4575,0.3426749918144196,0.7397316310089082
4576,-0.02203609759453684,0.009370032697916031
4577,0.039399894332746044,0.2139903515635524
4578,0.39413747005164623,0.3903347533196211
4579,-0.00306562268815469,0.003953982377424836
4580,-0.03483625361695886,0.06359114497900009
4581,0.022589072585105896,0.17173654213547707
4582,-0.009462159126996994,0.4271217808127403
4583,0.1532893591793254,0.5923306905897334
4584,0.8670037839910947,1.2994146202108823
4585,0.0679786779510323,0.17922338625066914
4586,0.7980804592370987,0.3434896022081375
4587,1.9366686043795198,0.7360516486223787
4588,1.9534877948462963,0.6093264035880566
4589,0.34870507358573377,0.2655092680361122
4590,0.25672267749905586,0.059321675449609756
4591,-0.06295182975009084,0.027883514761924744
4592,-0.008331835269927979,0.095357246696949
4593,-0.03486542814425775,-0.03416402771836147
4594,0.7115277023985982,0.5828663678839803
4595,-0.017595432698726654,0.011148959398269653
4596,4.221964627504349e-05,0.2502151746302843
4597,0.024476986844092607,0.03969636606052518
4598,-5.8169222029391676e-05,0.0007356439964496531
4599,1.1986739635468666,0.6845759153367226
4600,0.12718117755139247,0.28474005084717646
4601,0.01626032590866089,0.11088893190026283
4602,0.007587212137877941,0.032262278720736504
4603,-0.0008846819400787354,0.06311235670000315
4604,0.058577820513164625,0.7431023007666226
4605,0.02325411420315504,0.12283950205892324
4606,1.4177839756011963,0.8426632881164551
4607,0.0751882052354631,0.1495968407325563
4608,-0.03431727528572082,-0.03431727528572082
4609,0.028491924051195383,0.6325746239162982
4610,-0.06569661386311054,-0.06655657198280096
4611,0.02348492108285427,0.2739004325121641
4612,0.9972369037568569,2.020259078592062
4613,0.05896329786628485,0.08194360043853521
4614,-0.3696232922375202,-0.3380194865167141
4615,-0.014489448862150311,0.02262911945581436
4616,0.1389987301081419,1.9363650511950254
4617,0.001537672127597034,0.010391614283435047
4618,0.055176182300783694,0.0900679441401735
4619,-0.014990539522841573,-0.0035927575081586838
4620,0.15519416611641645,0.6169030396267772
4621,-0.0014738710597157478,0.043657153844833374
4622,-0.041473664226941764,-0.03768341103568673
4623,1.3255625069141388,1.2994941771030426
4624,1.2281467579305172,0.7514413259923458
4625,-0.09196559119300218,-0.08264905493706465
4626,0.050964802503585815,0.3191489577293396
4627,-0.09562274813652039,-0.0004944205284118652
4628,0.1287582516670227,0.4862178564071655
4629,-0.12494613539456623,-0.08960633352398872
4630,-0.018890262581408024,0.004285197705030441
4631,-0.41408217384741874,-0.4127275695791468
4632,0.09280548430979252,0.196011396124959
4633,0.06668615341186523,0.10106858611106873
4634,-0.35477890027686954,-0.3105853796005249
4635,-0.04113174416124821,0.01880451664328575
4636,0.007768628410995007,0.007768628410995007
4637,0.10582764632999897,0.42822843976318836
4638,0.00968833701335825,0.15482946546399035
4639,0.23769600875675678,0.11544513888657093
4640,0.3703706959495321,0.4182238975772634
4641,0.539037911221385,1.1046332400292158
4642,-0.08414691735379165,-0.08403057948453352
4643,-0.0548678208142519,0.08075427263975143
4644,-0.0005402244187280303,0.0013249532785266638
4645,0.08446044428274035,0.22502110106870532
4646,1.4521564356982708,1.0475592724978924
4647,1.9362742714583874,0.7746648006141186
4648,-0.01518956059589982,0.17607400566339493
4649,-0.02953197032911703,-0.024373561143875122
4650,0.5597212594002485,0.9384502451866865
4651,-0.003955640830099583,0.08098511211574078
4652,0.005135623836395098,0.021919807983067585
4653,3.823323991149664,3.389296319335699
4654,0.3171573623549193,0.5720747753512114
4655,0.07395314797759056,0.12834950909018517
4656,0.03758823114912957,0.10947144392412156
4657,-0.006124222360085696,0.02750848699361086
4658,-0.0025851873360807076,-0.0009000985883176327
4659,0.28746227838564664,1.0948351762490347
4660,0.16470608860254288,0.7423380389809608
4661,0.45220532827079296,0.8452124278992414
4662,0.0026505710557103157,0.06411288771778345
4663,0.0025147945852950215,0.0913651465671137
4664,0.06380445370450616,0.3648172155953944
4665,-8.997018449008465e-05,0.05210036985226907
4666,0.0425864466233179,0.07168660766910762
4667,1.160162809654139,1.5116137297591195
4668,-0.00011335745512042195,0.0013630970643134788
4669,-0.021518911817111075,-0.013732479885220528
4670,0.6951055987738073,1.4145448072813451
4671,-0.03549227678740863,-0.03400252782739699
4672,1.9240824654698372,1.1252155974507332
4673,0.009796888005221263,0.009796888005221263
4674,4.947037677993649e-05,0.004425946170613315
4675,0.2903170958161354,0.2426011934876442
4676,0.13348083529854193,0.09764611307764426
4677,0.11948943696916103,0.29832333885133266
4678,0.01156954187899828,0.39443574007600546
4679,0.02126861223950982,0.22975574666634202
4680,0.001774550590198487,0.024650948529597372
4681,-0.011571509763598442,0.044260941445827484
4682,0.0011085515579907224,0.07857365223753732
4683,0.795731843507383,0.9164066324592568
4684,-0.02506294846534729,-0.04998840019106865
4685,0.06918181046785321,0.19851891264261212
4686,0.00447213085135445,0.1132059003575705
4687,-0.03150510520208627,-0.018055017106235027
4688,0.21826177462935448,0.03341051563620567
4689,0.30591860972344875,0.13680998049676418
4690,-0.10487258806824684,-0.06773707270622253
4691,-0.04454846237786114,-0.027936074882745743
4692,0.002667447552084923,0.058665902353823185
4693,1.948997398139909,0.4359179337043315
4694,0.14918558672070503,0.04883072152733803
4695,-0.007742473389953375,0.03561759926378727
4696,1.5863847471773624,1.1575026251375675
4697,0.07512668333947659,0.7264069672673941
4698,-0.005051696964073926,0.006555791012942791
4699,0.1960687362588942,0.6641033613123
4700,0.2775619179010391,0.24365107715129852
4701,-0.03189682960510254,0.03991875424981117
4702,-0.024867767468094826,0.04512626677751541
4703,-0.004200267117994372,-0.0024804382119327784
4704,0.7112183028366417,0.7030581289436668
4705,0.1534863197884988,0.3675485485873651
4706,-0.010258268564939499,0.6057336591184139
4707,0.009836100658285432,0.009836100658285432
4708,0.06144875846803188,0.17345803789794445
4709,0.5366930095478892,1.6251736609265208
4710,0.9242948796600103,1.0721264388412237
4711,0.5201763361692429,0.2715604454278946
4712,0.002745451405644417,0.13608199916779995
4713,-0.12492042244412005,-0.1153940511867404
4714,0.02707428669964429,0.19603696650301572
4715,0.4087559627369046,0.9218129264190793
4716,0.000637531018583104,0.004361161176348105
4717,3.8978838212788105,3.796592880040407
4718,0.060905675461981446,0.1413367866189219
4719,-0.0031223753467202187,0.18061932921409607
4720,-0.013000149745494127,-0.0066376132890582085
4721,0.4900912158191204,0.31484441086649895
4722,-0.07559581100940704,0.01807279884815216
4723,0.2232915349304676,0.270140815526247
4724,-0.020036493791849352,0.046029869467020035
4725,0.5394678395241499,0.4586965721100569
4726,1.6134325596503913,0.9695277544669807
4727,0.03385111317038536,0.4430275000631809
4728,-0.0023344957828521726,-0.0023344957828521726
4729,0.2057322859764099,0.1840369701385498
4730,0.005036295629906817,0.02934759506570117
4731,0.1365887951105833,0.037528520449995995
4732,0.009976450353860855,0.07647081464529037
4733,-0.04559606313705444,0.10356641560792923
4734,-0.0037285434591467492,0.02442240435630083
4735,0.0040056310390355065,0.13326556568790693
4736,-0.0025813122683757683,0.0011316414456814528
4737,0.12569372355937958,0.5087202042341232
4738,-0.02176069770939648,-0.014056727290153503
4739,0.07295293919742107,0.7979765813797712
4740,-0.00475973472930491,0.1983747472986579
4741,-0.00016956403851509094,0.06964734569191933
4742,0.7084008753299713,0.23070213198661804
4743,-0.003707614727318287,0.09482707548886538
4744,0.03605899214744568,0.010703802108764648
4745,-0.0502719360501942,-0.04900283575989306
4746,-0.10553519427776337,0.39929239451885223
4747,0.4963253512978554,0.7476327791810036
4748,0.006061348132789135,-0.0015326980501413345
4749,0.06896491535007954,0.019663643091917038
4750,0.003637068599346094,0.022179189531016164
4751,-0.14746443554759026,-0.014237269759178162
4752,0.10853581601986662,0.10741045052418485
4753,-0.07738877832889557,-0.08008846454322338
4754,0.10372756887227297,0.24532172549515963
4755,0.00026635010726749897,0.027062245411798358
4756,-0.0046566405217163265,0.039042054675519466
4757,0.002397106436546892,0.14415189501596615
4758,0.0010512461885809898,0.07551878411322832
4759,-0.07837246358394623,0.7388774454593658
4760,-0.1383958701044321,-0.10557219386100769
4761,-0.08331135660409927,-0.04178053140640259
4762,4.416464678943157,1.471556894481182
4763,-0.1710023395717144,-0.10245684534311295
4764,0.06419386062771082,0.10635398421436548
4765,0.05231112340698019,0.05652242252836004
4766,0.048571390099823475,0.18670158181339502
4767,1.595982849597931,0.6786108613014221
4768,0.042786240577697754,0.5375764518976212
4769,0.628608949482441,0.22695017606019974
4770,2.2031380087137222,0.963600292801857
4771,0.07565239770337939,0.2644130061380565
4772,-0.03410479752346873,-0.03224600199609995
4773,0.5038366224616766,0.8986972477287054
4774,0.37756388261914253,0.8328870721161366
4775,0.007288687387481332,0.007288687387481332
4776,-0.011046817526221275,0.0031526610255241394
4777,0.01573297567665577,0.4857710674405098
4778,-0.0007590479763166513,0.02094972610939294
4779,0.01938955952937249,0.04396778253430966
4780,3.533734317868948,3.7399802170693874
4781,0.14134291978552938,0.11248670937493443
4782,0.16022960096597672,0.18030626326799393
4783,0.00022574989998247474,0.005527990884729661
4784,0.03854102920740843,0.24119690340012312
4785,0.025846373289823532,0.09345869347453117
4786,2.9903891310095787,1.0223552212119102
4787,0.8087744118111004,0.2568844856159558
4788,0.021142341196537018,0.10914815962314606
4789,0.040145691484212875,0.1154104508459568
4790,0.001397028419887647,0.027950334449997172
4791,0.015630878988304175,0.16189598153869156
4792,0.0007488055853173137,0.0891290627187118
4793,-0.07235705852508545,0.07480284571647644
4794,-0.020261097699403763,0.07391267269849777
4795,0.3493633512407541,0.09500333108007908
4796,-0.019674774259328842,0.010599669069051743
4797,-0.2517350763082504,-0.15037328004837036
4798,-0.028351849410682917,-0.00042545050382614136
4799,-0.032481493428349495,0.07168054580688477
4800,0.16346657276153564,1.132155865430832
4801,0.5838733278214931,0.6175025664269924
4802,-0.05706303358078003,-0.05706303358078003
4803,-0.00019011704716831446,0.0017096668743761256
4804,-0.029349267977522686,-0.024636074900627136
4805,-0.08867350779473782,0.0853535458445549
4806,0.16426080465316772,0.44097521901130676
4807,0.13469840213656425,0.41244499012827873
4808,0.03461871296167374,0.18919934332370758
4809,1.1912948861718178,1.476680614054203
4810,-0.065282022356987,-0.065282022356987
4811,1.013167023898859,0.6979957225339604
4812,-0.07997197663644329,-0.07740474818274379
4813,1.3077877033501863,0.5333712566643953
4814,-1.0319480800628662,-1.0319480800628662
4815,-0.023544825613498688,0.9977972134947777
4816,0.007050856947898865,0.5565765053033829
4817,0.017665460472926497,0.12744395970366895
4818,0.3617270386312157,0.3776530718896538
4819,0.23333924787584692,0.6831024267012253
4820,1.203237608075142,1.4180743247270584
4821,0.08135323598980904,0.3513488210737705
4822,0.0002732512366492301,0.007551982009317726
4823,0.02044699713587761,0.23326731100678444
4824,-0.0011936059163417667,0.026649936684407294
4825,1.7526054084300995,0.5766876637935638
4826,-0.06972468900494277,0.04005281627178192
4827,0.09899401711300015,0.33161326544359326
4828,-0.11581672020656697,-0.11201472859829664
4829,0.1966663961065933,0.5741268162382767
4830,1.6081350506283343,1.4199635447002947
4831,0.504181165015325,0.26852174452506006
4832,-0.04075233917683363,0.0008032657206058502
4833,-0.0547621750831604,-0.0547621750831604
4834,-0.08620224380865693,-0.07080099545419216
4835,0.003610570216551423,0.015238300198689103
4836,0.0841051246970892,0.14249765686690807
4837,0.33323834836483,0.1556841880083084
4838,0.0066903759143315256,0.16036125825485215
4839,0.05315397307276726,0.1367296315729618
4840,-0.0009671272709965706,0.08193755894899368
4841,0.009463940330315381,0.009463940330315381
4842,1.4340025624260306,0.9314864119514823
4843,0.04308741167187691,0.22847078368067741
4844,-0.33135360293090343,-0.28462839871644974
4845,0.2152618272230029,0.13891757559031248
4846,-0.10261364816688001,-0.03161565959453583
4847,0.04756605578586459,0.3072551707737148
4848,-0.06982886913465336,-0.06228045281022787
4849,0.1481964737178032,0.33694905042659684
4850,0.002127941232174635,0.09279514104127884
4851,-0.09810730069909823,-0.09401287185028195
4852,0.030661339755170047,0.023804123396985233
4853,-0.1055214125663042,-0.01866593211889267
4854,0.1295861005783081,0.21192006766796112
4855,-0.03754591755568981,-0.027418790385127068
4856,-0.0004873063007835299,0.006948067573830485
4857,-0.11746456265449524,-0.11746456265449524
4858,0.1992183068068698,0.4389934876235202
4859,-0.07448642048984766,-0.06402230821549892
4860,0.034824905917048454,0.023187490180134773
4861,0.042597729712724686,0.23410214483737946
4862,-0.13687596794625279,-0.1285796333104372
4863,-0.1304293759749271,-0.11318147927522659
4864,0.01413914980366826,0.23920455062761903
4865,0.45809264574199915,0.37358586583286524
4866,0.24587778747081757,0.1557835042476654
4867,-0.07651205477304757,-0.008404642343521118
4868,-0.020826578605920076,0.030779927968978882
4869,0.1846856416668743,0.3748270364012569
4870,-0.07323041558265686,0.28008872270584106
4871,0.7409546375515674,0.4953337908032154
4872,0.7847476010465471,1.131477714076027
4873,0.7988928034901619,1.910068579018116
4874,0.004153684894845355,0.08493936685408698
4875,0.09615315497330812,0.13211482763699678
4876,2.8245496675372124,0.6879491731524467
4877,0.23324577859602869,1.0738630776759237
4878,-0.2731245958805084,-0.2731245958805084
4879,0.15404275059700012,0.2406739890575409
4880,0.012732429429888725,0.1157219298183918
4881,0.0515710785984993,0.08002319186925888
4882,1.2464903541840613,2.12448143446818
4883,-0.041687507182359695,0.02582501620054245
4884,0.15768322348594666,0.8318209201097488
4885,0.20465638116002083,0.03124576434493065
4886,-0.01690268376842141,-0.011640373151749372
4887,0.9451401680707932,1.0363257378339767
4888,-0.0122621925547719,0.009016076102852821
4889,-0.07282532751560211,0.17422516644001007
4890,-0.425477565946494,-0.4190089087933302
4891,-0.14399721787776798,-0.11539429798722267
4892,0.009207453161943704,0.009207453161943704
4893,0.2397276982665062,1.0539902672171593
4894,0.2295752875506878,0.03198402747511864
4895,-0.03881952236406505,0.07290701195597649
4896,-0.007787289563566446,0.07453421130776405
4897,-0.06230710633099079,0.02941346913576126
4898,-0.05515550076961517,0.10126884281635284
4899,0.42068502493202686,0.527883293107152
4900,0.001976967789232731,0.027799854520708323
4901,-0.0013076682662358508,0.0015588904498144984
4902,-0.004804262891411781,0.014097003266215324
4903,-0.015426109544932842,0.032561786472797394
4904,0.15652416623197496,0.1254428771790117
4905,0.0034521352499723434,0.20882743317633867
4906,0.19938260735943913,0.17946576001122594
4907,0.32964254915714264,0.12953199446201324
4908,0.033224275801330805,0.38173105055466294
4909,0.013142906129360199,0.03622365929186344
4910,1.5935018658638,1.37497478723526
4911,0.0680440217256546,-0.03414192795753479
4912,-0.5203052193828626,-0.5155789228156209
4913,0.37608699267730117,1.1022402471862733
4914,-0.0005493387579917908,0.09177108108997345
4915,0.7019909871742129,1.0405799997970462
4916,-0.00781795079819858,0.026507501490414143
4917,-0.007075134664773941,-0.0021851947531104088
4918,-0.03483075089752674,0.0408385768532753
4919,-0.048510818858630955,-0.03679425548762083
4920,0.014904080744599923,0.232105635892367
4921,-0.13483986794948577,-0.13483986794948577
4922,0.00044530219747684896,0.07386315145413391
4923,0.04839457175694406,0.02351109660230577
4924,0.04408496245741844,0.14748964831233025
4925,-0.04553567245602608,0.1379876285791397
4926,-0.0012470909953117369,-0.0012470909953117369
4927,0.11855174577794969,0.2165981826838106
4928,-0.07513715417007916,-0.072378050070256
4929,0.25195547565817833,0.4048916958272457
4930,-0.10674244817346334,0.00663863867521286
4931,0.04816769063472748,0.24062874913215637
4932,-0.004094302654266357,0.013619456440210342
4933,0.02565702795982361,0.011437930166721344
4934,0.034376710653305054,0.05900958180427551
4935,-0.08958710123260971,-0.08531631994992495
4936,0.0009136712178587914,0.01200114912353456
4937,-0.2573917657136917,-0.320882223546505
4938,0.5769922770559788,2.717741969972849
4939,0.04464999586343765,0.18527378886938095
4940,-0.11987402569502592,-0.0633891373872757
4941,0.0020003542309723343,0.03227233141717534
4942,-0.0438146791420877,0.014995530247688293
4943,-0.018328921403735876,0.15965392254292965
4944,-0.09847768187522889,-0.09847768187522889
4945,0.0020653118845359586,0.04125203937294941
4946,1.3072604223852977,0.4445267900591716
4947,0.05037911795079708,0.46477736346423626
4948,0.34329218324273825,0.48133484181016684
4949,0.026056576520204544,0.07556509599089622
4950,-0.1570472065359354,-0.12457996606826782
4951,-0.031218958476529224,-0.027832415653392673
4952,0.04190215282142162,0.8984478805214167
4953,-0.05332818627357483,-0.04040046036243439
4954,-0.02198363372735912,-0.021477263304404914
4955,-0.11278554704040289,-0.07688349112868309
4956,0.07402392104268074,0.2722230665385723
4957,0.02400805614888668,0.09088417328894138
4958,0.0032238394596788567,0.03298754292700323
4959,0.018355362118541052,0.3610123991978753
4960,0.36809054018522147,0.20795013011957053
4961,0.49914681538939476,1.5751572214066982
4962,0.2038544863462448,0.2113843709230423
4963,0.10607632249593735,0.4228314682841301
4964,-0.002226697513833642,0.004041752545163035
4965,0.010276733897654822,0.13679425418379765
4966,0.29557251930236816,0.5662769675254822
4967,-0.14763930160552263,-0.15044294111430645
4968,0.4674526146845892,0.6073583654360846
4969,-0.01621577888727188,0.03389342129230499
4970,0.29129232466220856,0.35440661013126373
4971,0.6273854784667492,1.364151757210493
4972,-0.18441085005179048,-0.15058521553874016
4973,0.07425549090839922,0.30517560453154147
4974,0.8118136767297983,0.46180024184286594
4975,0.13009846102795564,0.6376806784828659
4976,0.00020120341287110932,0.007518032132793451
4977,-0.004430705681443214,0.07066044583916664
4978,0.00936534209176898,0.11790917301550508
4979,-0.025816544911776873,-0.02548448514426127
4980,-0.013271686621010303,0.05548027530312538
4981,0.034611946903169155,0.6983672184869647
4982,-0.027870369842275977,-0.005835304036736488
4983,-0.06560127973556519,-0.06560127973556519
4984,0.017061063554137945,0.16282483516260982
4985,0.46603766013868153,0.5150984816718847
4986,-0.11216115253046155,-0.10325752757489681
4987,5.840993253514171e-06,0.009901632503897417
4988,0.4424704271950759,0.09971216652775183
4989,1.237046480178833,0.841455340385437
4990,-0.04293953441083431,0.11989464610815048
4991,0.018683012574911118,0.05053267627954483
4992,-0.002689365530386567,0.05909392982721329
4993,0.10849086940288544,0.7982650548219681
4994,0.027409841306507587,0.19097196031361818
4995,0.023104194551706314,0.06520622968673706
4996,-0.009150673169642687,0.13563344720751047
4997,-0.026360534131526947,0.05688890069723129
4998,0.08868303673807532,0.14921137469355017
4999,1.2447224408388138,0.20286592841148376
5000,0.36303140223026276,1.6778082996606827
5001,-0.02736441104207188,0.023830953985452652
5002,0.47076110588386655,0.40011198865249753
5003,1.1729890927672386,2.0450671538710594
5004,-0.008126122294925153,0.0005340958014130592
5005,0.1966674888972193,1.7442946995142847
5006,-0.00035517945593710465,0.002516488981200382
5007,0.46725196903571486,0.39938573306426406
5008,-0.13884064368903637,0.3681691139936447
5009,0.005153594742296264,0.09977669242653064
5010,0.24499338306486607,0.15065679885447025
5011,-0.036332880685222335,-0.02099420689046383
5012,1.3092130227014422,1.0576494736596942
5013,0.006136188021628186,0.0031216856732498854
5014,0.5288535784929991,1.9031467866152525
5015,0.08809118904173374,0.14078168757259846
5016,0.011379728093743324,0.08656287007033825
5017,-0.008398948750254931,-0.006652840645983815
5018,-0.07135750912129879,0.09264960885047913
5019,0.08623620384605601,0.210332820948679
5020,1.256751500768587,1.5978723398875445
5021,0.8500438015908003,1.08309337310493
5022,0.7916175256250426,1.1622195373056456
5023,0.0506912637501955,0.6845614146441221
5024,0.1338297426700592,1.418706089258194
5025,0.14548659464344382,0.40279980143532157
5026,0.17843523278133944,0.31222454860107973
5027,-0.005592912064457778,-0.003583956975489855
5028,1.9159666690975428,3.427038351073861
5029,0.002779748996545095,0.04650051310454728
5030,-0.13079514214769006,-0.07590029761195183
5031,0.0971863039303571,0.05042301048524678
5032,-0.0061309331795200706,0.03513837559148669
5033,-0.1491486355662346,0.553981140255928
5034,-0.0035652831429615617,0.02492989692837
5035,-0.8907332420349121,-0.9430564343929291
5036,0.007570166140794754,-0.0022109970450401306
5037,0.041081331204622984,0.5378573941998184
5038,0.022532985516590998,0.13558685683528893
5039,0.0007268006156664342,0.006152858695713803
5040,0.3562937118113041,0.8639842011034489
5041,0.10309552773833275,0.19291267171502113
5042,1.571815401315689,0.06273350119590759
5043,0.04098690301179886,0.166795551776886
5044,2.863850793801248,2.0432836627587676
5045,0.6018739128485322,0.6337926173582673
5046,0.011108580976724625,0.029147155582904816
5047,0.5902475565671921,1.6269733756780624
5048,0.19091556873172522,0.1699114879593253
5049,0.011144579388201237,0.07462199684232473
5050,3.7607566565275192,0.6118477433919907
5051,0.8756789416074753,0.22519750893115997
5052,0.042437584255822,0.1108563180314377
5053,0.08261246606707573,0.1860288865864277
5054,0.6768121346831322,0.6384221538901329
5055,0.17061939474660903,1.2497431152733043
5056,1.2779674539560801,1.9881567964548594
5057,1.2071204115636647,1.3537820507772267
5058,1.4426700100302696,0.33350422233343124
5059,-0.0008766900864429772,0.006983031984418631
5060,-0.005968105047941208,0.08244120609015226
5061,1.6248498409986496,0.23338063061237335
5062,0.026283143321052194,0.030875941971316934
5063,0.23872210830450058,0.49150218814611435
5064,0.010678721213480458,0.06953504736884497
5065,0.059089357033371925,0.1475617904216051
5066,0.2418094058521092,0.5064524193294346
5067,-0.01649091229774058,-0.008276495151221752
5068,1.3508235804038122,1.288008629460819
5069,-0.0038787329103797674,0.012193326838314533
5070,-0.04672222782392055,-0.04453191137872636
5071,0.02472421340650044,0.06944543868308983
5072,-0.0014451113529503345,0.006966457236558199
5073,-0.06431233510375023,0.1259404942393303
5074,-0.05099119991064072,0.17465989291667938
5075,0.0036976952105760574,0.17853940278291702
5076,0.019867118465754174,0.10860786588773408
5077,0.09311855434498284,0.1828711241396377
5078,0.02895335736684501,0.17337002116255462
5079,0.09668104443699121,0.40347393695265055
5080,0.33036487735807896,0.44011824764311314
5081,0.011434733401983976,0.05985027691349387
5082,-0.08168663922697306,0.2434752956032753
5083,0.03260323777794838,0.281438622623682
5084,0.0018202001228928566,0.021462738513946533
5085,0.23890194389605313,0.2964160451629141
5086,0.0030825043795630336,0.006565563264302909
5087,0.11027776822447777,0.21455219760537148
5088,-0.0701553097460419,0.03634507954120636
5089,1.0194447040557861,2.1689376831054688
5090,0.04340238310396671,0.12010532803833485
5091,-0.016353806480765343,0.008378654718399048
5092,0.1467667417600751,0.06616408843547106
5093,0.14834991190582514,0.34879586193710566
5094,-0.15274948626756668,-0.09991523623466492
5095,0.007547987013822421,0.012664693727856502
5096,-0.06180999428033829,-0.11618802696466446
5097,-0.05855274572968483,0.05829005688428879
5098,0.10279038152657449,0.3278292228933424
5099,0.1946199801750481,0.17061297269538045
5100,1.2342202686704695,0.3476406359113753
5101,-0.0013205882860347629,0.033795270370319486
5102,0.001539621502161026,0.007855887524783611
5103,0.08061620034277439,0.3104217890650034
5104,-0.003490835428237915,0.0012194067239761353
5105,-0.0007728403434157372,0.17728130030445755
5106,-0.8339394549839199,-0.7664787769317627
5107,0.01195686124265194,0.0867549255490303
5108,-0.0246409382807542,-0.022554104682058096
5109,-0.0028833652031607926,0.05522244446910918
5110,0.12189053557813168,0.42484027706086636
5111,0.3201633580029011,0.09269372746348381
5112,0.16678763926029205,0.08878415822982788
5113,0.03812917903997004,0.3530404365155846
5114,1.0023752127308398,0.4275893543381244
5115,0.014384515463461867,0.1959339090353751
5116,0.575004480779171,0.9417008385062218
5117,-0.04069799371063709,0.009614136070013046
5118,-0.0178999815689167,-0.006258566863834858
5119,-0.1721399761736393,0.8401598632335663
5120,0.013955834088847041,0.01793077285401523
5121,0.07052725553512573,0.03978036716580391
5122,1.6986557096242905,0.7119416445493698
5123,-0.022227952198591083,0.012172989547252655
5124,0.45663303788751364,0.3778456812724471
5125,0.16409417986869812,0.02952093631029129
5126,0.03587496082764119,0.2819672542391345
5127,0.9318183660507202,0.6395158171653748
5128,0.12494082050397992,0.27625630097463727
5129,-0.04913500789552927,-0.012838203459978104
5130,-0.2130126692354679,-0.07880295813083649
5131,0.06739757023751736,0.14268691651523113
5132,-0.011663052428048104,-0.004531070590019226
5133,1.7039393540471792,1.27921405993402
5134,0.02559094224125147,0.7697953032329679
5135,0.17269378842320293,0.41664200962986797
5136,0.1846307604573667,0.3239940791390836
5137,0.14650575071573257,0.2759797051548958
5138,-0.030821606516838074,0.5091801732778549
5139,0.24724074825644493,0.18062658235430717
5140,0.024125606432789937,0.09594947347068228
5141,0.06195472925901413,0.2820568010210991
5142,0.0018388978787697852,0.04642446181969717
5143,0.2278714431449771,0.5015332950279117
5144,0.024367765290662646,0.45982053386978805
5145,0.07060975464992225,0.09341051313094795
5146,1.732447334099561,0.40873581962659955
5147,2.0685222167521715,0.5499553102999926
5148,1.2055223062634468,1.1348240450024605
5149,0.00553298881277442,0.1446636156179011
5150,-0.012074866332113743,0.04096123017370701
5151,0.002868843264877796,0.01634303480386734
5152,0.028906229184940457,0.275175727205351
5153,-0.03697064006701112,0.039422351866960526
5154,0.22973470389842987,0.551412358880043
5155,0.008801269344985485,0.4261863762512803
5156,0.04304153069097083,0.15601662143308204
5157,0.020024896060931496,0.0792398791963933
5158,0.6158916598651558,0.5150908476207405
5159,-0.03099025785923004,-0.022394679486751556
5160,0.0055872214725241065,0.2541774063138291
5161,0.01913326919748215,0.0482116801358643
5162,0.20269622118212283,0.2864186486694962
5163,1.8969623120501637,1.1942919762805104
5164,0.0030279457569122314,0.04452512785792351
5165,-0.26274999865563586,-0.24967620708048344
5166,-0.041097127716057,0.08744663372635841
5167,1.552068115950533,0.7176575081357441
5168,-0.0038888324052095413,0.030702653340995312
5169,1.052308488986455,0.9277600537752733
5170,0.40914072876330465,0.570300393155776
5171,0.022813421208411455,0.08764078700914979
5172,0.19052455946803093,0.7047511003911495
5173,0.35023075342178345,0.23476487398147583
5174,0.14878482464700937,0.6799544030800462
5175,-0.004542579757981002,0.05710904812440276
5176,0.12609416246414185,0.5365922898054123
5177,0.8024158142507076,0.9529847763478756
5178,0.08700953982770443,0.018430465832352638
5179,0.09782068803906441,0.3457850106060505
5180,0.0028909012908115983,0.014277374721132219
5181,0.03867668658494949,0.2534750774502754
5182,-0.05614458955824375,0.1621905118227005
5183,0.21350547671318054,0.8729558438062668
5184,0.3412536960095167,0.3008259516209364
5185,-0.030175769235938787,0.3801175616681576
5186,-0.12001941064954735,-0.11722300807014108
5187,0.5514218517346308,0.388041288475506
5188,1.1988618643954396,1.2356921704486012
5189,-0.01224999688565731,0.042201122269034386
5190,-0.01016983762383461,0.02479508239775896
5191,0.06444149864546489,0.37370241833559703
5192,0.21455288887955248,0.26977574289776385
5193,0.006927160866325721,0.14658402217901312
5194,-0.3951171189546585,-0.4111672714352608
5195,0.20289567566942424,0.38658868230413646
5196,0.27058992674574256,0.4013169794343412
5197,0.09844929724931717,0.08068376034498215
5198,-0.11354965146165341,-0.11179155763238668
5199,0.0005400309746619314,0.03289681367459707
5200,0.33186179399491067,0.4792763590812754
5201,-0.0002275569422636181,0.0035329904640093446
5202,-0.06084042723523453,-0.04072224348783493
5203,0.09358716337010264,0.06325394986197352
5204,0.5785033516585827,0.45115188881754875
5205,0.04855016409419477,0.0252696571405977
5206,0.003744242829270661,0.11357560905162245
5207,0.017644534120336175,0.027001980924978852
5208,0.2831563064828515,0.3292092392221093
5209,-0.05906846560537815,0.4428081810474396
5210,0.005262681981548667,0.021807750454172492
5211,-0.05628397176042199,-0.04997608624398708
5212,0.366965270601213,0.27342075761407614
5213,0.44638605415821075,0.17752553522586823
5214,0.10772438300773501,1.5332179139368236
5215,-0.003392537124483397,-0.003342589690873865
5216,0.0015702706295996904,0.5259031669702381
5217,-0.181531879294198,-0.16695631481707096
5218,-0.05573476600693539,-0.051129452884197235
5219,0.8934361934661865,1.2879664897918701
5220,-0.023279118118807673,0.008310990408062935
5221,-0.07762844115495682,-0.0676625594496727
5222,0.046428636473137885,0.31885019765468314
5223,0.05235093832015991,0.14552682638168335
5224,0.24451330676674843,0.2532441057264805
5225,-0.14998210966587067,-0.17845606431365013
5226,0.038182439719093964,0.028661188174737617
5227,-0.0036413446068763733,0.13879498094320297
5228,-0.02495659701526165,0.1468166634440422
5229,0.014143169857561588,0.057660109363496304
5230,-0.07347936183214188,-0.042808033525943756
5231,-0.020675405394285917,0.0019367709755897522
5232,-0.021363793124692165,-0.018205152358859777
5233,0.24403698183596134,0.5226466450840235
5234,-0.0015286430717651456,-0.001083972310880199
5235,0.028573409654200077,0.15519664529711008
5236,-0.00014575570821762085,-0.032113974913954735
5237,-0.04811066761612892,-0.016243532299995422
5238,-0.041164565831422806,0.8504808358848095
5239,-0.0005177715793251991,0.2619758853688836
5240,-0.5519333407282829,-0.5412777829915285
5241,0.430667195469141,0.5191816426813602
5242,-0.0801118491217494,-0.07772571034729481
5243,0.2640071325004101,0.3471275381743908
5244,-0.010112695395946503,0.04253063164651394
5245,0.4828965663909912,0.896772563457489
5246,0.05768259055912495,0.39961726404726505
5247,-0.008783950004726648,0.04147828184068203
5248,-0.01162730272335466,0.09056416153907776
5249,0.882257491350174,0.15699079632759094
5250,0.1352226547896862,0.08896436169743538
5251,0.008015474595595151,0.09681536379503086
5252,0.012124865781515837,0.10589242866262794
5253,0.6030190214514732,0.5717429146170616
5254,-0.18172071874141693,0.17429602146148682
5255,0.01593681052327156,0.0014864671975374222
5256,0.2813226580619812,0.37365156412124634
5257,0.542903010325972,0.39413640327984467
5258,-0.13287723809480667,-0.06419487297534943
5259,0.0005072066560387611,0.047768290620297194
5260,1.117390252649784,1.0970318093895912
5261,-0.001827998086810112,0.1453898623585701
5262,0.11938216257840395,1.4053915338590741
5263,0.41606707498431206,0.4625197760760784
5264,0.05609729140996933,0.016472462564706802
5265,-0.2698122560977936,-0.3541937470436096
5266,1.4164625457488,1.1806911281310022
5267,0.7421055025915848,2.0695053524832474
5268,0.005494606797583401,0.04291420301888138
5269,0.02590529341250658,0.033149112947285175
5270,0.3183571808040142,0.3485867492854595
5271,0.21271465718746185,0.43423087894916534
5272,0.0003951769322156906,0.19851604290306568
5273,0.044598341919481754,0.029659920372068882
5274,0.004772941581904888,0.05355537682771683
5275,-0.07396544840594288,-0.0597793934866786
5276,-0.02541922638192773,0.12816918455064297
5277,0.03276872634887695,-0.04488100856542587
5278,-0.018339418806135654,0.15534165874123573
5279,0.012433999218046665,0.12578751053661108
5280,0.9798673230689019,0.8234667617361993
5281,0.004886579292360693,0.11125150980660692
5282,0.5311320871114731,1.2355905622243881
5283,0.16366562247276306,0.07768350839614868
5284,-0.0661204494535923,-0.00676533579826355
5285,0.60079771571327,0.515744152595289
5286,0.18205738067626953,0.6435734033584595
5287,0.16885467991232872,0.28017690405249596
5288,0.010028400807641447,0.015440926305018365
5289,-0.15961406752467155,-0.15332637820392847
5290,4.489946149289608,3.3805630430579185
5291,-0.0187783339060843,-0.003057911992073059
5292,0.04938200116157532,0.1060836911201477
5293,-0.00522301159799099,-0.0020600371062755585
5294,-0.02793480036780238,0.005455736070871353
5295,0.4331139565765625,0.25710147035715636
5296,-0.010636192106176168,0.24748272635042667
5297,-0.0004276710969861597,0.011683900142088532
5298,0.016894331434741616,0.036003934452310205
5299,0.18746045231819153,0.6842717826366425
5300,-0.012280295602977276,0.01011718064546585
5301,0.0028058331954525784,0.004538863155175932
5302,-0.029118125326931477,0.01423274353146553
5303,1.0338907279074192,1.870173815637827
5304,0.013737975503318012,0.10611935693304986
5305,-0.06011201813885236,-0.05989531938394066
5306,7.232744246721268e-05,0.01303529366850853
5307,1.0583048136904836,0.8080046446993947
5308,-0.10450088977813721,0.5940845906734467
5309,0.052904099225997925,0.025029979646205902
5310,0.25016573444008827,0.047394078224897385
5311,3.099088340997696,0.5099891722202301
5312,0.059159606763387274,0.24770556397106702
5313,-0.007754916325211525,-0.0006802398711442947
5314,2.9009257555007935,3.2180522680282593
5315,-0.002115732990205288,0.004106893204152584
5316,0.013606863098857502,0.14352269470941792
5317,0.004567725583910942,0.13193521089851856
5318,0.23622327158227563,0.01165882358327508
5319,1.0947448080405593,0.9900385802611709
5320,-0.010010804049670696,0.2544196443632245
5321,0.029393397271633148,0.18647194653749466
5322,2.931022509932518,0.5392129272222519
5323,-0.100511958822608,0.11287766695022583
5324,-0.012910246849060059,0.15455259382724762
5325,0.11701909503608476,0.2413226892676903
5326,-0.06349951960146427,-0.05696398764848709
5327,0.039498619735240936,0.0041174814105033875
5328,0.7243105713278055,0.28120201267302036
5329,0.0030334163457155228,0.10081575065851212
5330,0.034721418109256774,0.05759123229654506
5331,-0.038561964116524905,0.05071551352739334
5332,0.8017328269779682,0.6803213246166706
5333,-0.03626697696745396,0.19773106276988983
5334,0.03861325141042471,0.26245839055627584
5335,0.15926906326785684,0.6010794625617564
5336,0.013901526108384132,0.058230845257639885
5337,-0.04044882021844387,0.17964130640029907
5338,0.2851262749682064,0.8596602739344235
5339,-0.03041841508820653,0.17738032341003418
5340,5.540375909942668,2.058519563812297
5341,1.2794495029374957,1.9157472057268023
5342,0.5240749741205946,1.4348432446131483
5343,-0.0791655769571662,-0.03865964338183403
5344,0.37509174714796245,0.09828234533779323
5345,-0.04850436846027151,-0.04600504506379366
5346,0.0685847179920529,0.21493145841668593
5347,-0.004929650574922562,-0.004791973318788223
5348,0.004008608404546976,0.025078514125198126
5349,-0.0011387976119294763,0.04842949751764536
5350,0.05584992631338537,0.13939228816889226
5351,-0.010977763507980853,0.17149340361356735
5352,0.2963196875207359,0.7181993366830284
5353,0.00018698831263463944,0.0064684574463171884
5354,-0.0023388261906802654,0.3003107882104814
5355,0.612740256357938,1.0459585567004979
5356,0.015687497458202415,0.034604009366375976
5357,0.0033501587313367054,0.04988290117762517
5358,0.06954577937722206,0.28821123018860817
5359,-0.0007921585347503424,0.0018613887950778008
5360,3.1349529027938843,0.8609868288040161
5361,-0.12362480295996647,-0.11669242987409234
5362,0.6589506918098778,0.11532774358056486
5363,-0.0015036948025226593,0.09935187641531229
5364,0.06884556543081999,0.29128732066601515
5365,0.0003350507467985153,0.010475234128534794
5366,3.5013974867761135,2.5083013735711575
5367,-0.0054450418101623654,0.011093812063336372
5368,0.06295410565508064,0.42049509308708366
5369,1.4425343301845714,0.9517523673130199
5370,0.39191637211479247,0.8825795429293066
5371,-0.07701305486261845,-0.08512103767134249
5372,0.04247242561541498,0.6721363512333483
5373,7.8013278767466545,3.699954204261303
5374,0.41177295707166195,1.5632927622646093
5375,2.261950097978115,0.8257579430937767
5376,0.07659721374511719,0.06659841537475586
5377,0.391706645488739,0.5708509087562561
5378,0.03360429219901562,0.16376960463821888
5379,0.3897341010160744,0.11793746473267674
5380,-0.009346025704871863,0.024749862030148506
5381,0.2906062714755535,0.06972840055823326
5382,-0.1731102243065834,0.04113799333572388
5383,1.8696011751890182,0.8367779701948166
5384,-0.3121232776902616,-0.26808030158281326
5385,-0.042293377220630646,0.2004147619009018
5386,0.2646740861237049,0.31434663012623787
5387,-0.027833383297547698,0.08910375833511353
5388,0.01333567500114441,0.18362733721733093
5389,1.504566905205138,1.0002973052905872
5390,0.37023776583373547,0.3435374181717634
5391,0.005054781446233392,0.013060069875791669
5392,0.2629599498468451,0.33258643018780276
5393,-0.013225588947534561,-0.006078633479773998
5394,0.020272983238101006,0.26221563667058945
5395,-0.09547502057102975,-0.09500655205920339
5396,0.0038443474331870675,0.14897824183572084
5397,0.6999054711777717,0.8279429238755256
5398,0.028508588671684265,0.17628468573093414
5399,0.07068935283314204,0.15795868881832575
5400,0.11408154224045575,0.5072882727254182
5401,0.09235140820965171,0.2501466511748731
5402,0.32558638229966164,0.13449430838227272
5403,-0.2008820790797472,-0.1297963708639145
5404,0.06707314401865005,1.2674925699830055
5405,-0.022712470963597298,0.04771048575639725
5406,0.1715124323964119,1.1649305894970894
5407,2.797620549798012,0.976986899971962
5408,0.03973727524862625,0.10849717110977508
5409,-0.03570287744514644,0.14718660339713097
5410,-0.08942601867966005,-0.08881074743112549
5411,0.06786204798845574,0.7654294885578565
5412,4.9320434015244246,2.374565688893199
5413,-0.011130067985504866,0.027533036656677723
5414,-0.10108218039385974,0.828452005982399
5415,-0.13529505534097552,-0.12522400729358196
5416,-0.1158324615098536,-0.08287453278899193
5417,-0.0019069816917181015,0.003899139119312167
5418,-0.010837990150321275,0.05465639382600784
5419,0.42027297616004944,0.7273177802562714
5420,0.11174027901142836,0.38428536336869
5421,0.0028201338718645275,0.01257513923337683
5422,0.3699965514242649,0.1909090019762516
5423,0.19503358095607837,0.5291525730463036
5424,-0.016780761070549488,0.16865773499011993
5425,0.7001704713329673,0.4422758361324668
5426,0.9266982674598694,1.1944748759269714
5427,0.05799236078746617,0.07357846130616963
5428,3.001701146364212,1.327823430299759
5429,0.284170881845057,0.1964655676856637
5430,0.0503886453807354,0.6903797723352909
5431,-0.0063137158285826445,0.05178282503038645
5432,-0.016740471473895013,-0.009014304727315903
5433,-0.08327601163182408,-0.057549795135855675
5434,-0.0037960441841278225,0.05818456411361694
5435,0.011647224426269531,-0.1550259180366993
5436,-0.01869368739426136,0.1466110423207283
5437,0.23644373193383217,0.11390404775738716
5438,0.7551138773560524,0.34904006868600845
5439,-0.08178327488712966,0.07662564516067505
5440,0.10744759812951088,0.3303140588104725
5441,0.008137918484862894,0.012444536609109491
5442,0.005112725633807713,0.024813610918499762
5443,0.3927832767367363,1.631397120654583
5444,1.2629150173961534,0.35271144130820176
5445,-0.0851423743279156,-0.08046138240024447
5446,0.007452585094142705,0.01594762859167531
5447,0.14986854791641235,0.1694803237915039
5448,-0.040705710649490356,-0.06421051174402237
5449,-0.0013010069960728288,0.020093356957659125
5450,0.0001827292944653891,0.020181350460916292
5451,0.09148056770209223,0.1084748279536143
5452,0.0966173087945208,0.3102100318064913
5453,0.4859395568491891,0.593511933577247
5454,0.7746085842081811,0.9528111536928918
5455,0.00909597009740537,0.02214432929031318
5456,-0.03797177132219076,-0.001497603952884674
5457,0.022433701902627945,0.0352490171790123
5458,-0.02679722011089325,-0.03022991120815277
5459,-0.030537352664396167,-0.015995681285858154
5460,1.736971601843834,1.8805928081274033
5461,0.20144067332148552,0.5092633329331875
5462,0.13248406351158337,0.1139259040410252
5463,0.005162031389772892,0.15861003659665585
5464,-0.0003787202440435067,0.0011253037955611944
5465,0.47012057484243996,0.3848097580776084
5466,0.22930496698245406,0.6521269804798067
5467,1.2532665133476257,0.03701770305633545
5468,1.3130304880905896,0.7170176573563367
5469,-0.0010260220151394606,0.04641383280977607
5470,0.24778316952870227,0.039881512901047245
5471,0.14479221124202013,0.30274046678096056
5472,0.9175758613273501,0.7166745318099856
5473,0.03856359631754458,0.5098678825888783
5474,0.0673691156116547,0.1454718607274117
5475,1.3143619042821229,0.864562485832721
5476,0.020919078961014748,0.16588675417006016
5477,0.07049882944556884,0.051335727534024045
5478,0.2150573655962944,0.14372899383306503
5479,-0.0019149994404870085,0.022278732853010297
5480,0.00581231145770289,0.266691218042979
5481,-0.0060508154492708854,-0.0031229762826114893
5482,0.02969267033041234,0.055068586021668864
5483,0.25468548672506586,0.7213914944441058
5484,0.035018591210246086,-0.009126685559749603
5485,0.25501737580634654,0.5586616157088429
5486,0.2362889088690281,0.3142456151545048
5487,0.2366226715967059,0.2352006984874606
5488,-0.0051054341420240235,-0.002953501418232918
5489,-0.07656291127204895,0.5519433617591858
5490,1.2573586361249909,0.6735860364278778
5491,-0.007621348020620644,0.02119530364871025
5492,0.3257130986894481,0.46613451902521774
5493,-0.0014206618070602417,0.22811876237392426
5494,0.18687006458640099,0.5688642673194408
5495,-0.039739951491355896,0.534559041261673
5496,0.034974267706274986,0.49927174858748913
5497,-0.02298668771982193,0.12553593888878822
5498,0.20567010400554864,0.460165441611025
5499,0.11592344990640413,1.7683953051891876
5500,0.2383790910243988,1.0625871121883392
5501,-0.04673338867723942,-0.03146764636039734
5502,0.0053241166658699515,0.0053241166658699515
5503,0.029186084400862455,0.6431006151251495
5504,0.20016559958457947,0.0442352294921875
5505,1.1909855605499615,0.36952251209186215
5506,-0.13853098452273116,-0.13765137019800022
5507,-0.021658213809132576,0.0035258401185274124
5508,0.004487700527533889,0.1681971347425133
5509,0.22372707747854292,0.27190291904844344
5510,0.5361505150794983,0.28375449776649475
5511,-0.0011171646183356643,0.010042044101282954
5512,-0.024724733928451315,-0.005513589829206467
5513,0.31601711362600327,0.03754492104053497
5514,-0.09541860967874527,-0.08777975104749203
5515,0.11163566261529922,0.13411391526460648
5516,0.1209336370229721,-0.02761952579021454
5517,-0.005093839019536972,0.09903721511363983
5518,3.0518978983163834,1.6311389356851578
5519,1.0497476105811074,0.687397385132499
5520,-0.01099626038921997,-0.008569896221160889
5521,0.15912953112274408,0.2367628077045083
5522,-0.02169649302959442,0.05675417184829712
5523,0.02573846373707056,0.061851208098232746
5524,0.09606069896835834,0.6790795681299642
5525,0.07142899930522617,0.09566453844354328
5526,-0.06583020277321339,0.1456993669271469
5527,0.058038532733917236,-0.005027301609516144
5528,-0.09972818801179528,-0.09753448097035289
5529,0.09527846821583807,0.6669767836574465
5530,-0.05462719133356586,-0.0037276558578014374
5531,-0.006395388472810737,-0.00403571454808116
5532,-0.02222126629203558,0.915573738515377
5533,-0.6795889170025475,-0.6685740193352103
5534,-0.9569426630623639,-0.9481503050774336
5535,0.0023398587945848703,0.1893096964340657
5536,0.7577014928683639,0.7706798678264022
5537,-0.007630408043041825,0.059458608739078045
5538,1.2494382909499109,0.7091669491492212
5539,0.07195277349092066,0.3810729666147381
5540,-0.09235701151192188,-0.06105390191078186
5541,-0.0318266935646534,0.5014245957136154
5542,1.056797781959176,0.4292715582996607
5543,-0.11034551315242425,-0.10088533908128738
5544,0.11984472721815109,0.3383091613650322
5545,-0.03152532665990293,-0.0001629851758480072
5546,-0.01528391265310347,-0.00926926825195551
5547,-0.21740643680095673,-0.3171618040651083
5548,-0.022849835455417633,0.6079309210181236
5549,0.09167736768722534,0.05320972204208374
5550,0.11138516664505005,-0.017478466033935547
5551,2.5939583205035888,0.9913213871768676
5552,-0.14805031241849065,-0.00479184091091156
5553,0.36945392563939095,0.6014655120670795
5554,0.8657462364062667,1.6017027264460921
5555,-0.1989272516220808,-0.17769424803555012
5556,0.0003835091119981371,0.004516015229455661
5557,0.01599982031621039,0.16787002817727625
5558,0.6924276314675808,0.35342782363295555
5559,0.6170241236732181,0.04911712185003125
5560,0.036680037155747414,0.040866876021027565
5561,0.24952019925694913,1.2413976358948275
5562,0.028330564498901367,0.36612167954444885
5563,0.2434931481257081,0.21877230051904917
5564,0.6904544830322266,1.5073356628417969
5565,1.364366230147425,1.0062102643423714
5566,0.7887424295768142,0.7794153755530715
5567,0.10355711495503783,0.099270214792341
5568,0.24290613271296024,1.0827936921268702
5569,-0.00696959812194109,0.050564657896757126
5570,0.10951084457337856,0.33306404016911983
5571,1.1769954469054937,0.9452474620193243
5572,0.01888352632522583,0.12041943892836571
5573,-0.1440711161121726,-0.09921044483780861
5574,0.05318013235228136,0.24151627375977114
5575,-0.01874474436044693,0.6210783794522285
5576,0.031181994825601578,0.11129238829016685
5577,0.08228214783594012,0.3695446918718517
5578,0.2166822161525488,0.15088575147092342
5579,0.18808039091527462,0.3547976817935705
5580,2.0168166011571884,0.37990762293338776
5581,0.01974727213382721,-0.12427081167697906
5582,-0.007479804335162044,0.05442816857248545
5583,0.3086816146969795,-0.0037292465567588806
5584,8.602027082815766e-05,0.014100744971074164
5585,-0.015260129934176803,0.046717697754502296
5586,0.11715739592909813,1.5168653689324856
5587,0.3296226104721427,0.09314541425555944
5588,0.4748968901694752,0.6897268118918873
5589,-0.012001788476482034,0.16339643206447363
5590,0.7250399235635996,0.5726778153330088
5591,-0.010979294296703301,-0.006484673358500004
5592,1.120222082361579,1.1282188799232244
5593,0.08672536909580231,0.5165075659751892
5594,-0.04650670662522316,0.39746712148189545
5595,0.019975661300122738,0.06167472805827856
5596,0.021488621830940247,0.5707644671201706
5597,0.051331475377082825,0.5489048957824707
5598,1.3043146133422852,1.56882905960083
5599,0.005135362967848778,0.0687157679349184
5600,-0.008347991853952408,-0.0178951658308506
5601,1.7659088374548446,0.2185768635445129
5602,0.10599617008119822,0.5516827562823892
5603,0.0005380997899919748,0.06867736752610654
5604,-0.20694831013679504,-0.11344261467456818
5605,0.023887292947620153,0.18906304193660617
5606,-0.0030754489707760513,-8.223787881433964e-05
5607,0.04725775867700577,0.2700436860322952
5608,8.024024993472267,4.273368865542579
5609,0.01352695981040597,0.027484620455652475
5610,-0.03605842404067516,-0.033949481789022684
5611,0.531896716915071,0.6995383566245437
5612,0.06847731024026871,0.23408261686563492
5613,-0.5915084205335006,-0.5800732066854835
5614,-0.012888975441455841,0.12021245062351227
5615,0.034355610609054565,-0.035027071833610535
5616,1.0427095871418715,0.7641252260655165
5617,-0.05428272142307833,-0.04967933986335993
5618,-0.12490479275584221,-0.10143233835697174
5619,0.04184403084218502,0.7950664404779673
5620,3.5730384523048997,2.0163086587563157
5621,-0.06354286801069975,0.17860718816518784
5622,-0.0012162905186414719,0.1766141541302204
5623,0.07927874848246574,0.38030945137143135
5624,-0.0022027325467206538,0.03457506373524666
5625,0.21712209773249924,1.2055058975238353
5626,-0.17156438529491425,-0.16613975167274475
5627,0.0032332570990547538,0.0840000108582899
5628,2.387338660657406,0.5742097124457359
5629,-0.13204561918973923,0.4912615567445755
5630,0.014620116213336587,0.1095043329987675
5631,0.03320433967746794,0.32990833395160735
5632,0.04532792419195175,0.2623043991625309
5633,0.5334283141564811,0.43588763756270055
5634,0.5064192060381174,0.16549471952021122
5635,0.2805388309061527,0.20138423517346382
5636,-0.005443308036774397,0.05279052071273327
5637,0.00024293712340295315,0.7036145885940641
5638,0.0031061017652973533,0.022321062977425754
5639,0.07013246975839138,0.22912630252540112
5640,-0.004926997236907482,0.2808756334707141
5641,-0.011887975968420506,0.02760869264602661
5642,-0.0014842674136161804,0.36165719386190176
5643,0.26754382997751236,0.04982957988977432
5644,-0.044955900870263577,0.16823352500796318
5645,0.05944487452507019,0.028237316757440567
5646,1.2082727029919624,2.122830994427204
5647,1.420401815790683,0.3848889213986695
5648,-0.03638796880841255,-0.036126219463767484
5649,2.159544471942354,0.26591137453215197
5650,0.3114801165647805,0.18271371396258473
5651,-0.3639637320302427,-0.18710477650165558
5652,-0.05636251484975219,0.2998330444097519
5653,-0.025490554930001963,-0.017162198200821877
5654,-0.11154919117689133,-0.08922198787331581
5655,0.1134890615940094,0.15870296955108643
5656,0.030749907717108727,0.22500148229300976
5657,0.7905352115631104,1.1829742193222046
5658,0.009098324924707413,0.05947146937251091
5659,0.9005526322871447,0.41463357396423817
5660,-0.035802059806883335,0.044046930968761444
5661,0.5304776724078692,0.6917484696605243
5662,-0.014191631227731705,0.14035721868276596
5663,0.4491310641169548,0.30253421515226364
5664,-0.06318588182330132,-0.017034493386745453
5665,-0.04544700730184559,-0.04397887655068189
5666,-0.1089746430516243,0.32106196880340576
5667,3.0934444395825267,2.1229287115857005
5668,2.341881831176579,3.2362681226804852
5669,0.0015163836069689296,0.08212535828354817
5670,-0.0022646546130999923,0.05996069358661771
5671,-0.019683457911014557,0.4050697274506092
5672,0.02448016928974539,0.022853979491628706
5673,0.9015289703384042,0.6381367007270455
5674,-0.12262244918383658,-0.11964112427085638
5675,0.04895823448896408,0.10558492690324783
5676,0.012123577296733856,1.7682453505694866
5677,-0.002182588985306211,0.014338043052703142
5678,-0.03273974359035492,0.31344199553132057
5679,-0.24504159693606198,-0.21037307009100914
5680,-0.011213795456569642,0.009333574213087559
5681,0.002944895066320896,0.044232383370399475
5682,-0.000979141565039754,0.02399806142784655
5683,0.03524497547186911,0.21462047123350203
5684,0.2405177690088749,0.7442978657782078
5685,-0.01446571946144104,0.3617366664111614
5686,0.32766108959913254,0.7459035441279411
5687,0.11757728460725048,0.39010247591431835
5688,1.7689381688833237,0.6040229052305222
5689,0.03863710071891546,0.05878158938139677
5690,0.0134058301046025,0.9431415931030642
5691,1.7643706798553467,1.392964243888855
5692,0.0011255245481152087,0.024448422045679763
5693,1.6092666413169354,0.7618179346900433
5694,-0.09306752413976938,-0.0842016153037548
5695,-0.016755735268816352,0.03690677136182785
5696,0.05064406618475914,0.31967538967728615
5697,0.2297408599188202,1.49232208912872
5698,0.9833987504243851,1.3947749882936478
5699,-0.0025938181206583977,0.10683061555027962
5700,0.02365957759320736,0.3200328219681978
5701,-0.09415110718691722,-0.08880771417170763
5702,0.07516100630164146,0.017826233059167862
5703,0.06007459573447704,0.4763520937412977
5704,0.8474412485957146,0.14565294235944748
5705,-0.01145194991840981,-0.010555018088780344
5706,0.01253027527127415,0.21216603519860655
5707,1.4144523446448147,0.8451517526991665
5708,0.20286736264824867,0.43653181567788124
5709,-0.024815984070301056,-0.005088144913315773
5710,0.010662958025932312,0.46216143667697906
5711,0.17805151641368866,0.3890009820461273
5712,0.08305859193205833,0.1455972082912922
5713,0.3646107745007612,0.19310830353060737
5714,-0.03723888480999449,-0.035449391696602106
5715,0.22459040589001233,0.06900652504828031
5716,-0.06309776066336781,-0.040482161566615105
5717,0.7534359709097771,0.4860784725024132
5718,-0.00010763936097646365,0.0028415139749995433
5719,0.7365162093192339,0.06662316061556339
5720,0.089115671813488,1.3047512546181679
5721,0.04688640497624874,0.5965326186269522
5722,-0.03629905730485916,0.14797500520944595
5723,-0.1619848944246769,-0.1626604851335287
5724,-0.19993606582283974,-0.115552619099617
5725,0.044575337087735534,0.20162967569194734
5726,1.7611419106833637,0.45160971535369754
5727,-0.003753609344130382,0.0032357098534703255
5728,-0.024077897192910314,0.3694996703416109
5729,-0.01271275244653225,0.2559703439474106
5730,-0.00163523419178091,-0.0019579536601668224
5731,-0.0012414396915119141,0.007984715746715665
5732,0.30557566438801587,0.9956966296304017
5733,-0.003706971649080515,0.01667535351589322
5734,2.356064822524786,0.2795129083096981
5735,-0.0021266210824251175,0.06492942664772272
5736,0.41845340307918377,0.2402631121512968
5737,-0.0022244665306061506,0.049922415520995855
5738,-0.0025837813882390037,0.038082812912762165
5739,0.07379685784690082,0.35559518332593143
5740,-0.013898583129048347,0.00620831735432148
5741,0.020600176823791116,0.01206913631176576
5742,-0.007135778199881315,0.1673574624583125
5743,0.05345688760280609,0.1165900006890297
5744,-0.03380685718730092,0.044649846851825714
5745,0.6528494292870164,0.9393535787239671
5746,-0.0042601763270795345,0.003878994844853878
5747,0.17981628328561783,0.423879437148571
5748,0.07028590515255928,0.042646367102861404
5749,-0.00891536584822461,-0.004198889248073101
5750,0.20425333827733994,0.05237600952386856
5751,-0.083219513297081,0.9045798629522324
5752,1.3927955936524086,2.8295018982025795
5753,0.1638420671224594,0.45633964240550995
5754,-0.24051830917596817,-0.2598551232367754
5755,-0.06611215742304921,-0.0647687311284244
5756,-0.06955257803201675,-0.03670172020792961
5757,0.09222003724426031,0.43486984726041555
5758,0.18736542016267776,0.4039883390069008
5759,-0.00502302311360836,0.5331914369016886
5760,0.5545314196497202,0.11630254425108433
5761,0.1470853127539158,0.37468305602669716
5762,-0.018995258840732276,-0.007438967935740948
5763,0.05804357584565878,0.5615989556536078
5764,0.0742233619093895,0.10704544186592102
5765,-0.020710240409243852,0.000400688499212265
5766,-0.03789815865457058,0.011798657476902008
5767,0.005607019178569317,0.21503323782235384
5768,0.009940113872289658,0.03831394016742706
5769,0.054203011095523834,0.13316968083381653
5770,-0.03855749388458207,-0.03435351047664881
5771,-0.05012758550583385,-0.0008295662701129913
5772,0.0006246063858270645,0.04598761908710003
5773,0.23963142558932304,0.19218390807509422
5774,0.0342436897335574,0.0021536784479394555
5775,-0.185358596034348,0.01912979781627655
5776,0.006364780479202636,0.05962604656917847
5777,-0.006874470040202141,0.031100766733288765
5778,0.24245139304548502,0.9547517532482743
5779,-0.08677888661623001,0.09455647319555283
5780,-0.07097871601581573,-0.14164447784423828
5781,-0.0032518778898520395,-0.00032806373201310635
5782,0.21068126615136862,0.19888517912477255
5783,0.001438970910385251,0.03134312457405031
5784,0.6440059244632721,0.19988970458507538
5785,0.11933515733107924,0.3960168636403978
5786,0.15070790378376842,0.1660771849565208
5787,-0.06838408811017871,-0.05144321918487549
5788,0.01601892150938511,0.12754276767373085
5789,0.012557025998830795,0.1338911596685648
5790,0.46165384352207184,0.10722464323043823
5791,1.1550365686657642,1.5311481952908252
5792,0.1751231336966157,0.6162986839190125
5793,1.079784489236772,0.6508658891543746
5794,0.01114049926673033,0.2502770423916445
5795,0.13284818327520043,0.40642268455121666
5796,0.0038160364783834666,0.02849790357868187
5797,0.08831943792756647,0.21524733526166528
5798,0.4819404130685143,0.7342903857934289
5799,0.11276948626618832,0.34515131439547986
5800,-0.523616841994226,-0.3954048752784729
5801,0.015484310220927,0.007603816222399473
5802,0.31505017168819904,0.11901997216045856
5803,1.4931407421827316,1.1870738714933395
5804,0.00013859081082046032,0.039548583095893264
5805,0.6071870923042297,0.8508474826812744
5806,-0.000332516705384478,0.013128751481417567
5807,0.008981339633464813,0.04628288745880127
5808,2.4832579866051674,2.207124687731266
5809,0.4113053809851408,0.317536486312747
5810,0.03055423203477403,0.19718932065734407
5811,0.0015475023537874222,0.190077418461442
5812,0.1496850773692131,0.15300586074590683
5813,0.31509307865053415,0.19148544315248728
5814,0.8519400469958782,0.5528064481914043
5815,0.0006856285035610199,0.07313890755176544
5816,0.4473002441227436,0.2542058415710926
5817,0.03748327924404293,0.32269230543170124
5818,0.10985151189379394,0.401772829471156
5819,0.4446382182650268,0.37204283056780696
5820,0.0012052003294229507,0.28121442068368196
5821,0.0344602782279253,0.42367000319063663
5822,-6.019140710122883e-05,0.008771150605753064
5823,1.0038118343800306,0.48708528093993664
5824,0.9604451060295105,1.0145371556282043
5825,0.188370980322361,0.29093828052282333
5826,0.0014883596450090408,0.04653037153184414
5827,1.3017659243778326,0.49022529093781486
5828,0.01247551578853745,0.04846626899961848
5829,1.2425789833068848,0.36445313692092896
5830,-0.10135823496966623,-0.08017823286354542
5831,0.16975590796209872,0.4073139748070389
5832,-0.028672727770754136,-0.02598265977576375
5833,-0.0212979840580374,-0.00965474359691143
5834,1.7239378639787901,0.9119427153200377
5835,-0.045521749183535576,-0.06371850427240133
5836,-0.5552132949233055,-0.5170163065195084
5837,-0.00392295717028901,0.00036623701453208923
5838,0.019501943141222,0.0984763354063034
5839,0.5472105229273438,0.5230738008394837
5840,0.001447593793272972,0.1523874227423221
5841,0.21209727972745895,0.02439642697572708
5842,0.020261939615011215,0.10803571715950966
5843,0.3568489623721689,1.5345979703124613
5844,0.9096211269497871,0.3547445014119148
5845,0.0011195836123079062,0.02048372058197856
5846,0.01743508130311966,0.4901360273361206
5847,0.20693804830079898,0.49252449482446536
5848,-0.0029693469405174255,0.10375575721263885
5849,0.14784604427404702,0.13351163384504616
5850,-0.014186842628987506,-0.01355923741357401
5851,-0.24120858032256365,-0.19580095261335373
5852,-0.0014252725522965193,0.04827760113403201
5853,0.7270807062741369,0.43377831927500665
5854,0.03147495910525322,0.37853730097413063
5855,-0.08344532921910286,-0.12706591933965683
5856,-0.0003189104318153113,0.00010747229680418968
5857,-0.008317819797071024,-0.006852144841104746
5858,0.0023238188005052507,0.023269765253644437
5859,5.613942630589008e-05,0.06542756012640893
5860,0.13308722141664475,0.27648982766550034
5861,0.07488144561648369,0.3379942364990711
5862,0.11974265985190868,0.2758042197674513
5863,0.0038615092635154724,0.10145683586597443
5864,0.028603249229490757,0.25471597630530596
5865,-0.07808746758382767,-0.06451910547912121
5866,0.003122371854260564,0.021975998068228364
5867,-0.30219196346297394,-0.29709420120343566
5868,0.6776406318531372,0.3995885998592712
5869,0.03151937387883663,0.0064657628536224365
5870,0.22701273681013845,0.4174604398140218
5871,0.04872318683192134,0.3935162196867168
5872,1.7924056541523896,1.0146666061482392
5873,0.41925338096916676,1.0367575902491808
5874,0.06552645191550255,0.31677770242094994
5875,0.005327683873474598,0.10845553129911423
5876,0.10203953058226034,0.04305590287549421
5877,0.10907202959060669,0.302768737077713
5878,-0.061840163078159094,-0.055737200658768415
5879,-0.04176407307386398,0.2012287899851799
5880,-0.01478164414584171,-0.012815330410376191
5881,-0.001256854273378849,0.01708621345460415
5882,-0.05838282298645936,0.0709356963634491
5883,-0.02896912768483162,0.09462987631559372
5884,-0.006198475603014231,0.07460819091647863
5885,-0.026408744976606613,-0.026091222214745358
5886,0.058053821325302124,0.09877949208021164
5887,0.12106718868017197,0.25329748541116714
5888,0.3306945623844513,0.49857816714938963
5889,0.0029220461728982627,0.06912289484171197
5890,2.6351772248744965e-05,0.06343437358736992
5891,0.5521515356376767,0.520998333580792
5892,0.007900799624621868,0.27407067082822323
5893,-0.010264847204089165,-0.010264847204089165
5894,-0.2100680023431778,-0.05295838415622711
5895,-0.0883260010741651,-0.0455053448677063
5896,-0.04807852953672409,0.010023906826972961
5897,-0.05045743752270937,-0.014561787247657776
5898,-0.010313196573406458,0.1493597812950611
5899,-0.04975882114376873,-0.0408049626275897
5900,0.44188544526696205,0.8255485035479069
5901,0.001316823996603489,0.006368637550622225
5902,0.014011934399604797,0.6992741823196411
5903,0.06089346623048186,0.14236742770299315
5904,0.030839719156574574,0.3521734776895755
5905,-0.015454254054930061,-0.002698885276913643
5906,-0.011496708815684542,-0.009305461775511503
5907,-0.003813530784100294,0.021364974789321423
5908,0.8147162646055222,0.9305268973112106
5909,0.014534158632159233,0.16944037564098835
5910,0.8734220527112484,0.30270349606871605
5911,-0.023763880599290133,0.03773477114737034
5912,0.001303255558013916,-0.17257863841950893
5913,-0.0012611912679858506,0.005686117568984628
5914,0.41445658006705344,0.4149698654655367
5915,0.2910046670585871,0.5944046769291162
5916,-0.006540706381201744,0.007270620204508305
5917,0.3230117969214916,0.058313000947237015
5918,3.5916997864842415,4.736100383102894
5919,0.019513718783855438,-0.008140821009874344
5920,0.2592267356812954,0.4209429882466793
5921,0.003988418495282531,0.024659775895997882
5922,0.5728429071605206,0.009044822305440903
5923,0.050772472750395536,0.12883318914100528
5924,-0.01117091820196947,-0.009841562481597066
5925,-0.02386307413689792,0.1216423436999321
5926,0.8737389333546162,0.11680743470788002
5927,0.05545505043119192,0.12067464645951986
5928,0.03885310119949281,0.08173338300548494
5929,0.02047952637076378,0.5826099738478661
5930,-0.00154824648052454,0.3561210995540023
5931,0.6012328788638115,0.1911231204867363
5932,0.671860556001775,0.15863961994182318
5933,-0.014426911249756813,0.23773865029215813
5934,-0.12324610538780689,-0.12807849422097206
5935,1.8939685486257076,1.509014930576086
5936,0.46511632988404017,0.6471891481633065
5937,0.14523394405841827,0.0066072940826416016
5938,-0.25189708593825344,-0.23425147496163845
5939,0.14809010701719671,0.1737929411465302
5940,0.16724849119782448,0.7627880163490772
5941,0.00024589584882050985,0.035870410561074095
5942,0.002830876037478447,0.2197304293513298
5943,-0.034816314931958914,-0.024447360076010227
5944,-0.22508226428180933,-0.2133471630513668
5945,0.00035071081947535276,0.011222096043638885
5946,0.04562951868865639,0.1857175516197458
5947,0.4474887028336525,0.0020572729408740997
5948,2.746538281440735,3.70126473903656
5949,0.054277509450912476,0.34946101158857346
5950,0.7600388127320912,0.06903691319166683
5951,-0.10106589179486036,-0.03618376702070236
5952,0.3707267420832068,0.9455106037203223
5953,0.15073522459715605,0.1419850243255496
5954,-0.0005408150027506053,0.010080313077196479
5955,-0.000408305786550045,0.7975655233021826
5956,-0.003045662655495107,0.011318895500153303
5957,0.038149621337652206,0.49782153591513634
5958,0.013254971243441105,0.04645122867077589
5959,0.08367525413632393,0.34272376075387
5960,-0.04287845338694751,0.002553645521402359
5961,0.006690184585750103,0.01487409882247448
5962,-0.021739885210990906,-0.030425675213336945
5963,3.6664540581405163,1.4885723404586315
5964,0.2019704282283783,0.11945098638534546
5965,-0.005438207183033228,0.15736040100455284
5966,0.0037808111192134675,0.01735394636853016
5967,0.36338683194480836,1.4651608986314386
5968,0.48987095803022385,0.4291135296225548
5969,-0.04744476079940796,0.5891696214675903
5970,0.2167895082384348,0.23340634442865849
5971,0.4050242901994352,0.14701281499401375
5972,1.714623861014843,0.19809376448392868
5973,0.023275659419596195,0.08076511416584253
5974,0.004919111728668213,0.03989573195576668
5975,1.436769276857376,0.7456859052181244
5976,0.033234819769859314,-0.0005832947790622711
5977,2.0549126128898934,1.0292550782905892
5978,-0.019567465060390532,0.009246012195944786
5979,-0.010529084829613566,-0.0020557986572384834
5980,-0.00806513149291277,0.07769794575870037
5981,-0.015012467745691538,0.004274113103747368
5982,0.4703181963413954,0.15680238418281078
5983,0.8621544763445854,0.6620833799242973
5984,-0.007551305810920894,0.0870539452880621
5985,0.2886311537004076,0.24062897026306018
5986,0.06933188252151012,0.15086238645017147
5987,-0.05163264024304226,-0.049941036850214005
5988,-0.05704037379473448,-0.010124236345291138
5989,-0.0064759161323308945,0.035400657914578915
5990,0.03423453471623361,0.06081370241008699
5991,3.6378391087055206e-05,0.5438799932599068
5992,0.2753548100590706,0.07151021808385849
5993,-0.031345678959041834,-0.02044818177819252
5994,0.0017306117807720511,0.02383378706883832
5995,0.761670003645122,0.7820478780195117
5996,0.10775598511099815,0.2564999721944332
5997,0.09167576406616718,0.05961693276185542
5998,0.40998253761790693,0.9070681685116142
5999,-0.004641279578208923,0.09605921618640423
6000,-0.053745480050565675,-0.050467309076339006
6001,-0.0054120239219628274,0.012621786911040545
6002,-0.03817438962869346,-0.03241306031122804
6003,-0.02599545359611511,-0.02599545359611511
6004,0.017191107501275837,0.0859626728342846
6005,-0.06652410142123699,0.028969116508960724
6006,0.11543321423232555,0.1719368677586317
6007,0.0747095076367259,0.5542414365336299
6008,1.184793382883072,0.2897876501083374
6009,-0.08517737966030836,-0.08036281913518906
6010,-0.00030553131364285946,0.010535709792748094
6011,1.6248055851901881,1.0198379910434596
6012,-0.007471462711691856,0.17454150691628456
6013,0.06514478288590908,0.4056787546724081
6014,1.04388655629009,1.0966643234714866
6015,0.40625409269705415,0.19213556731119752
6016,2.189117480069399,0.35310839489102364
6017,-0.017966508865356445,0.27437281608581543
6018,0.09791443822905421,0.3021879303269088
6019,0.043778086081147194,0.10636959411203861
6020,0.00565378949046135,0.00565378949046135
6021,-0.035265685990452766,0.0017021968960762024
6022,0.28437450528144836,0.16947594285011292
6023,0.2886087894439697,0.7476041913032532
6024,0.1386467368574813,0.18129125249106437
6025,0.14432516507804394,0.28697061352431774
6026,0.06898329919204116,0.16119724279269576
6027,-0.05351148173213005,0.02235906571149826
6028,-0.00313946207461413,0.008359655505046248
6029,0.39817705750465393,0.09753435850143433
6030,0.09127603843808174,0.010949250310659409
6031,0.5419240444898605,0.25042547285556793
6032,-0.08972812816500664,-0.009603649377822876
6033,0.15939022753445897,0.8668121114751557
6034,1.0500806458294392,0.8946966417133808
6035,1.0863968320190907,0.8157244510948658
6036,-0.002382224425673485,0.15644450718536973
6037,0.009333375841379166,0.16398686915636063
6038,0.0775559339672327,0.1769993919879198
6039,0.015639618039131165,0.09676502645015717
6040,-0.041042786091566086,-0.05001127999275923
6041,0.13145596045069396,0.1607171471696347
6042,0.1126481480896473,0.03349142149090767
6043,0.016261648386716843,0.07460243813693523
6044,0.43923831859137863,0.2647311178734526
6045,0.0007484363159164786,0.024875122238881886
6046,-0.003161173313856125,0.07252947427332401
6047,0.07630269043147564,0.42568848840892315
6048,-0.09377062320709229,-0.04158230125904083
6049,1.2167605459690094,0.787932425737381
6050,-0.011645258517091861,-0.01024364575278014
6051,1.3651011504698545,0.31579115171916783
6052,0.714971236884594,0.5357439443469048
6053,0.3361793626099825,0.810453848913312
6054,0.002283745096065104,0.09130281663965434
6055,0.008710398455150425,0.05260865681339055
6056,1.113266333937645,0.4418221563100815
6057,0.19327627017628402,0.5103905041469261
6058,0.3799740672111511,0.37461480498313904
6059,0.05816350138775306,0.5247615576445241
6060,0.8049793197424151,0.5217971159727313
6061,-0.014930784702301025,0.024457473307847977
6062,0.13245465233922005,0.4154028333723545
6063,0.36783316917717457,0.44158399291336536
6064,0.0012736778589896858,0.08378153020748869
6065,-0.04983674734830856,0.17083220183849335
6066,0.40689411759376526,1.1227541267871857
6067,-0.0222954535856843,-0.02484796568751335
6068,0.008616461185738444,0.02009409642778337
6069,0.3294270634651184,0.11757534742355347
6070,0.19597308337688446,0.3379177302122116
6071,0.0829424555413425,0.45699361665174365
6072,0.024023334961384535,0.26357979280874133
6073,1.852001629769802,0.482968769967556
6074,1.3320664875209332,0.38050730153918266
6075,0.10740096664812881,0.447853697303799
6076,0.12818614393472672,0.20664583891630173
6077,-0.0840499954065308,-0.04812471196055412
6078,2.933113731443882,0.8295731917023659
6079,0.048865252698305994,0.4508371553965844
6080,-0.1967469078663271,-0.19631622993620113
6081,0.2474430031143129,0.8948112255893648
6082,0.049293387693069235,0.8842643499492624
6083,1.4528788626194,0.03312695771455765
6084,-0.003201181534677744,0.05373053066432476
6085,-0.04380024690181017,-0.007305759936571121
6086,0.025241557508707047,-0.01159669179469347
6087,0.02980092167854309,-0.008679287508130074
6088,3.373396612005308e-05,0.003356608431204222
6089,0.24004888162016869,-0.033415379002690315
6090,0.036277368664741516,0.4673166200518608
6091,0.027787726372480392,0.04094524309039116
6092,-0.0743212029337883,0.14083032310009003
6093,0.1595324855297804,0.25556345097720623
6094,0.5008979213889688,0.7975176346953958
6095,-0.04369333013892174,0.3499395176768303
6096,-0.18462809518678114,-0.18067664420232177
6097,0.002621590392664075,0.018475031480193138
6098,-0.032849122770130634,-0.032034968957304955
6099,-0.011998269706964493,0.028685659170150757
6100,0.1752120442688465,0.9329018779098988
6101,2.5494292066432536,1.075968532357365
6102,-0.027884706389158964,-0.028079647105187178
6103,1.2225579274236225,0.33162948017707095
6104,0.08285094797611237,0.2313769906759262
6105,-0.00013004789070691913,0.0005016761570004746
6106,0.003953134643325029,0.1361089497827379
6107,-0.021856127306818962,-0.023322906345129013
6108,0.16567097045481205,0.12402417697012424
6109,0.007458381354808807,0.04766852594912052
6110,4.270333617925644,2.5217088162899017
6111,0.33251336961984634,0.16159556061029434
6112,0.7326327040791512,0.6830261424183846
6113,0.03147412929683924,0.02998924721032381
6114,0.7751162024214864,0.07274140138179064
6115,-0.023956374265253544,0.2595340143889189
6116,0.08071972790639848,0.20924150559585541
6117,0.15256649442017078,0.007122984156012535
6118,0.27428249455988407,0.2294721994549036
6119,-0.02516854554414749,0.16174888610839844
6120,-6.8712979555130005e-06,0.02361050806939602
6121,0.0017599973652977496,0.11267466170829721
6122,0.0009589530527591705,0.16255182027816772
6123,-0.0035408022813498974,0.024657241068780422
6124,0.16763015557080507,0.015451216138899326
6125,0.14863872528076172,1.4542388916015625
6126,0.07827629681560211,0.2788713255140465
6127,3.600198842585087,1.0520756021142006
6128,0.4146532714366913,0.5883883833885193
6129,0.048706588335335255,0.3661166885867715
6130,0.9481503367424011,0.6329190731048584
6131,-0.055416486226022243,0.01366221159696579
6132,0.10498443711549044,1.0762173430994153
6133,-0.022417066131311003,-0.015804097056388855
6134,-0.016318682581186295,0.30312999710440636
6135,0.33821084070950747,1.1969098346307874
6136,0.003982799127697945,0.04603677336126566
6137,-0.03528687125071883,-0.01609046757221222
6138,0.22892770543694496,0.48799974098801613
6139,0.05919939652085304,0.3144046403467655
6140,0.1552414707839489,0.4511801563203335
6141,-0.13463778840377927,-0.09291855245828629
6142,-0.18677981197834015,-0.06651575863361359
6143,0.05160879297181964,0.16701430780813098
6144,-0.01591087004635483,-0.002715393900871277
6145,0.020471204072237015,0.23817173019051552
6146,0.19958696141839027,0.4581855572760105
6147,-0.03379237009357894,-0.02949490025639534
6148,0.7518817894160748,0.17383642122149467
6149,-0.9384218335908372,-0.9159904010593891
6150,0.15622620680369437,0.15177013375796378
6151,0.00022438191808760166,0.09318612073548138
6152,-0.13426696468377486,0.0928797572851181
6153,0.0020745234796777368,0.074926090775989
6154,-0.0465371438767761,0.0032247528433799744
6155,0.008866683579981327,0.1753433495759964
6156,1.1618673807788582,0.9275677210498543
6157,0.7946870718151331,1.4482633862644434
6158,0.3069290816783905,0.34219422936439514
6159,0.0478806346654892,0.38343389332294464
6160,-0.012706052511930466,0.5001740604639053
6161,-0.04943352937698364,-0.07751666754484177
6162,-0.08540027588605881,-0.01336737722158432
6163,-0.013003775151446462,-0.002862289547920227
6164,-0.09533587517216802,-0.07730960845947266
6165,-0.08624380826950073,-0.013550840318202972
6166,-0.007635500282049179,0.03875771164894104
6167,0.0038394667208194733,0.04063005559146404
6168,0.006266981559747364,0.06689207648014417
6169,0.04657695395871997,0.08815982146188617
6170,2.7613299563527107,1.7731025889515877
6171,0.3333988543599844,0.3117137309163809
6172,1.539358988404274,0.6355566531419754
6173,0.08135390281677246,0.4090518355369568
6174,-0.0009065825142897666,0.02565109694842249
6175,-0.12015139870345592,-0.09568386524915695
6176,-0.16014662571251392,-0.12940752506256104
6177,0.004090659320354462,0.27991119027137756
6178,0.6633729273453355,1.1783081823959947
6179,-0.018176397075876594,-0.010934671387076378
6180,0.06444434495642781,0.25998805882409215
6181,0.010062627494335175,0.27259611338377
6182,-1.0717608537524939,-0.9967629835009575
6183,-0.00997806596569717,0.0021491730585694313
6184,-0.07496920228095405,-0.07123231119476259
6185,0.24471826944500208,0.5144076803699136
6186,0.7790733855217695,0.30937993340194225
6187,1.6639713253825903,0.9014944639056921
6188,0.03728775633499026,0.21489423466846347
6189,-0.06550298258662224,-0.027930468320846558
6190,0.15775666758418083,0.6004710905253887
6191,0.08466231341299135,0.1503343459480675
6192,0.02267178683541715,0.056018482660874724
6193,0.109584279358387,-0.04804544150829315
6194,0.16593568585813046,0.1852447595447302
6195,0.04868106730282307,0.0138449277728796
6196,-0.06315763294696808,-0.037461575120687485
6197,-0.01076833315892145,0.012138789519667625
6198,0.5500004892237484,0.154903054703027
6199,-0.16056999540887773,0.07721446454524994
6200,0.0257725790143013,1.0794167090207338
6201,-0.001993396377656609,-0.0007098554633557796
6202,0.01773699000477791,-0.0036377999931573868
6203,0.35607410594820976,0.3767249099910259
6204,0.1642591953277588,0.17197325825691223
6205,0.3257732540369034,1.3028551489114761
6206,0.12159860134124756,0.740040510892868
6207,0.009430902893655002,0.04489976249169558
6208,0.0999940984765999,0.12771223270101473
6209,0.0878228647634387,0.2948005525395274
6210,-0.011405393481254578,0.04068735986948013
6211,0.14025406539440155,0.04347261041402817
6212,0.014331698417663574,0.02398856356739998
6213,0.2783053363673389,0.41253139032050967
6214,0.004120975499972701,0.05362434568814933
6215,-0.001093503087759018,0.08062215708196163
6216,0.15526001155376434,0.1431836485862732
6217,2.4907248774543405,2.189979867078364
6218,0.12269721273332834,0.25045513454824686
6219,0.0012432553739927243,0.009469056076341076
6220,0.7129302433459088,0.185945492121391
6221,0.6635611057863571,0.3423444033251144
6222,-0.010718399658799171,0.03693927451968193
6223,-0.00589386373758316,0.42409814335405827
6224,0.2723232228308916,0.7570507545024157
6225,0.0067119995364919305,0.19249716645572335
6226,0.08010872546583414,0.14406218472868204
6227,0.382476185914129,0.4055162123404443
6228,0.21536677330732346,0.5069098696112633
6229,0.8720372710376978,0.19238422252237797
6230,-0.003041957737877965,0.02793070487678051
6231,-0.024206219386542216,0.02112760953605175
6232,0.4575850069545595,0.21519653499353808
6233,0.03767290525138378,0.30675738863646984
6234,0.0021470505162142217,0.29527688649250194
6235,0.030826480709947646,0.04961883986834437
6236,-0.020953524857759476,0.38493993505835533
6237,0.013015791773796082,0.14539947360754013
6238,0.29202480614185333,0.6679708808660507
6239,-0.03943823603913188,0.062476471066474915
6240,-0.040739599615335464,-0.01963791623711586
6241,0.02979580137798621,0.20624826859602763
6242,0.09244028577813879,0.604545132315252
6243,0.9638460464775562,1.1654114313423634
6244,0.4498794674873352,0.2591431140899658
6245,0.5667306110262871,0.7693180963397026
6246,-0.029190742410719395,-0.013545505702495575
6247,-0.01704060472548008,0.018095942214131355
6248,0.013061112724244595,0.12442027684301138
6249,0.0038295984268188477,0.12339290883392096
6250,0.7592516230652109,1.003281800658442
6251,0.05049633502494544,0.026144933770410717
6252,0.003636793466284871,0.024826705688610673
6253,-0.08819861710071564,0.295609250664711
6254,-0.022225170396268368,0.1053717564791441
6255,0.03694699518382549,0.204206807538867
6256,-0.05096530705690384,-0.05096530705690384
6257,-0.038456305861473083,0.4354296401143074
6258,-0.02529339496686589,-0.015976048074662685
6259,0.043072520042187534,0.3349938227183884
6260,0.045422138646245,0.3049908895045519
6261,-0.05310364440083504,-0.04677649587392807
6262,1.3222353775054216,0.2713999170809984
6263,0.029096847865730524,0.11292686173692346
6264,-0.08985534311977972,-0.08423119084909558
6265,0.36752836406230927,0.021833322942256927
6266,0.0004500292707234621,0.05281889345496893
6267,0.7304603382945061,0.5925753638148308
6268,0.448293243534863,0.5083959447219968
6269,-0.04877571761608124,0.12253323942422867
6270,-0.019314923643833026,0.0028842277824878693
6271,0.004312895238399506,0.8216193690896034
6272,0.01687614619731903,0.26407345198094845
6273,0.15673715621232986,0.38877495378255844
6274,0.4318080246525824,0.6857776045876562
6275,0.008221215393859893,0.030102470715064555
6276,0.1276460774242878,0.24261485412716866
6277,0.02091121708508581,0.12131010589655489
6278,-0.0929953483864665,0.006044656038284302
6279,-0.07604741351678967,0.037811487913131714
6280,0.09190138429403305,0.03839176148176193
6281,1.7910385942086577,1.6282188510522246
6282,0.6188783347606659,0.3660004436969757
6283,-0.36089059710570837,-0.3608623449363222
6284,2.1064071729779243,0.8802453354001045
6285,-0.0069964006543159485,0.06711224839091301
6286,0.008487392216920853,0.025133846327662468
6287,0.33184839878231287,0.23471035156399012
6288,-0.04755866185223567,-0.04542202642187476
6289,0.017810614313930273,0.5468291225843132
6290,0.3533562272787094,0.2937227040529251
6291,-0.01300155115313828,0.0007889633998274803
6292,0.242766335606575,0.24427784979343414
6293,0.0440266989171505,0.01873706839978695
6294,-5.00310561619699e-05,0.006321731838397682
6295,-1.1074713319540024,-0.8446026742458344
6296,0.33955430521746166,1.057657773635583
6297,0.17340433597564697,0.2745628207921982
6298,-0.10819539614021778,0.013050295412540436
6299,0.021482452924828976,0.055084901105146855
6300,0.2158183716237545,0.19130508229136467
6301,1.3984463366214186,0.8923704775515944
6302,0.0010409050062298777,0.0010409050062298777
6303,0.5670505408197641,0.9277372006326914
6304,0.01091163232922554,0.09501215256750584
6305,-0.04072653723414987,-0.033497268334031105
6306,3.631367787718773,0.314434751868248
6307,4.8960268031805754e-05,0.01419163151877001
6308,0.3096083775162697,0.5273999348282814
6309,0.004577471176162362,0.05609084409661591
6310,0.012163927778601646,0.07240182347595692
6311,0.37126580625772476,1.0522148981690407
6312,0.08217438124120235,0.10283742658793926
6313,0.03206477127969265,0.4590755831450224
6314,0.028155812993645668,0.034243395552039146
6315,-0.034038161393254995,0.024589288979768753
6316,0.00011724699288606644,0.0007841754704713821
6317,0.0016860405157785863,0.18385237685288303
6318,0.0639955037040636,0.2211069994373247
6319,-0.005235675722360611,0.04115431662648916
6320,-0.02080339938402176,0.0005956795066595078
6321,-0.0010843980126082897,0.022903189528733492
6322,0.41118967870716006,0.7994708452606574
6323,0.002522145165130496,0.0285118343308568
6324,2.3594798976555467,1.5946117574349046
6325,0.8713947038486367,0.9966065983608132
6326,-0.06568435265216976,-0.05689984932541847
6327,0.871300161250474,1.3492698673089762
6328,1.34121298417449,0.6580893360078335
6329,0.022348541067913175,0.1697556518483907
6330,-0.004821294918656349,0.015236840583384037
6331,0.049032844603061676,0.30845828354358673
6332,-0.04812835483608069,-0.04540880350396037
6333,0.18110918905586004,0.5389854749664664
6334,-0.07895419932901859,0.025729991495609283
6335,-0.03886011865688488,-0.033571063075214624
6336,-0.01966221071779728,0.1182390283793211
6337,0.026057882234454155,0.036160049960017204
6338,0.5596920549869537,1.6187499463558197
6339,-0.13947977125644684,0.15870267152786255
6340,-0.25456399106042227,-0.21166298538446426
6341,-0.10435328120365739,-0.04171972721815109
6342,-0.025035226717591286,0.004136510193347931
6343,0.05919383838772774,0.02687743306159973
6344,0.3104419484734535,0.23026097565889359
6345,0.8042144200298935,1.4161695262882859
6346,0.12468952313065529,0.10205256566405296
6347,0.11535593366716057,0.5871676901588216
6348,1.0411268174648285,0.26333087682724
6349,-0.05986777041107416,-0.033397529274225235
6350,-0.062496588565409184,0.27937986701726913
6351,0.15325228683650494,1.465569717809558
6352,0.012588014360517263,0.0233115223236382
6353,0.22909709066152573,0.9950505122542381
6354,0.00901105219963938,0.05921723006758839
6355,0.13442491739988327,0.10199347138404846
6356,0.5626201406121254,0.3388282433152199
6357,-0.006615373305976391,0.10035839397460222
6358,0.2919593276747037,0.23656679413397796
6359,1.683518873527646,0.4127067793160677
6360,0.025483838515356183,0.31802644138224423
6361,0.001697644591331482,0.4669291600584984
6362,-0.197849030373618,-0.01079799234867096
6363,-0.01563038513995707,0.0004503503441810608
6364,-0.0004572239122353494,0.0020862355595454574
6365,0.0007540928199887276,0.11306060571223497
6366,0.2526260591112077,0.6778466976247728
6367,1.3590167500078678,0.7923305965960026
6368,-0.01574217714369297,0.008452661335468292
6369,0.006709878798574209,0.032092003617435694
6370,0.007366829726379365,0.13483117165742442
6371,0.07028542971238494,0.3030421561561525
6372,-0.04944164683911367,-0.04725442733615637
6373,-0.0051517464307835326,0.005183972883969545
6374,0.12137917056679726,0.04494113102555275
6375,1.0311933793127537,1.9969540871679783
6376,0.008438640099484473,0.026510800991673023
6377,-0.007979474063176895,-0.006437511765398085
6378,-9.58011660259217e-05,0.002952818642370403
6379,0.002777498564682901,0.00890106603037566
6380,2.0306188501417637,2.4013926424086094
6381,0.7826232444494963,0.5258187185972929
6382,0.0021225744858384132,0.05056412564590573
6383,0.0043119438050780445,0.243028193624923
6384,-0.0023989376350073144,0.011404924094676971
6385,0.39998784288764,0.1797558180987835
6386,0.009838322177529335,0.021925119683146477
6387,0.000901887950078617,0.34624686837202034
6388,0.0510296942666173,0.005693317390978336
6389,-0.0671100802719593,-0.05500774085521698
6390,-0.016213811933994293,0.04085531085729599
6391,0.013083229074254632,0.0504870202858001
6392,0.38446778553770855,0.4494904627208598
6393,0.32214540615677834,0.35017452016472816
6394,0.00018474494572728872,0.1693436469649896
6395,1.3106003566645086,1.1739679141901433
6396,-0.0009197089821100235,0.30244359746575356
6397,0.08138370886445045,0.9184305407106876
6398,-0.16973714902997017,-0.05764509737491608
6399,0.023596401792019606,0.17197078792378306
6400,-0.05424039252102375,-0.04162322357296944
6401,0.21885817497968674,0.2959601506590843
6402,-0.05133140832185745,-0.0957557640504092
6403,0.1490351241081953,0.03561457432806492
6404,0.48480841144919395,0.23895033821463585
6405,0.6812241971492767,0.3756309747695923
6406,0.2039165806490928,0.40312115964479744
6407,1.0181769514456391,0.33663854841142893
6408,-0.07232247084379197,-0.07232247084379197
6409,0.09259922616183758,0.12344329617917538
6410,0.0086664033588022,0.06744570168666542
6411,0.00014028829900780693,0.01850454827217618
6412,-0.12495713037424139,-0.11517132166773081
6413,-0.06880784686654806,0.016811974346637726
6414,-0.1739867776632309,-0.17931649461388588
6415,0.0989087363705039,0.0321004306897521
6416,0.20884392829611897,0.4264915403909981
6417,-0.14202458078216296,-0.1334138587117195
6418,0.3037970679397404,0.14887727969835396
6419,3.2538140658289194e-05,0.0005713493010262027
6420,0.01868074992671609,0.013027614448219538
6421,1.7771445512771677,3.181939959526069
6422,2.2166674323379993,0.9737928099930286
6423,-0.13084182946477085,-0.12154401559382677
6424,-7.113997708074749e-05,0.017555833444930613
6425,-0.04729449446313083,-0.034928396344184875
6426,-0.023181794793345034,0.00578203983604908
6427,-0.10109997726976871,0.045095473527908325
6428,0.006234397878870368,0.40707790455780923
6429,0.4594434634782374,0.5416067377664149
6430,0.3010791903361678,0.4178060060366988
6431,1.7190874256193638,0.4647523798048496
6432,-0.009000785881653428,0.05953445006161928
6433,-0.08342474303208292,-0.05751088075339794
6434,-0.041009288281202316,-0.057362740859389305
6435,-0.005752796307206154,0.03985472675412893
6436,0.1475277518038638,0.27927635359810665
6437,0.01741722715087235,0.15009869006462395
6438,-0.043136526830494404,0.21736276149749756
6439,0.0030416453519137576,0.03392872896802146
6440,0.04937867866829038,0.37199648888781667
6441,1.44775334559381,2.8384868260473013
6442,1.9150106674060225,1.4231006866320968
6443,0.878856255178107,0.8431540862366091
6444,0.6126356147942715,1.2163351797280484
6445,0.6941741169066518,0.7345414221854298
6446,-0.07725518359802663,-0.07761237770318985
6447,0.0057503951247781515,0.06616632710210979
6448,0.002506595781596843,0.020018418064864818
6449,-0.17082843743264675,-0.055861249566078186
6450,0.02673289179801941,0.016384493559598923
6451,-0.013753028586506844,0.1068253442645073
6452,0.2989211739040911,0.3467955947853625
6453,0.10952626960352063,0.22029027389362454
6454,0.06353492332164024,0.5066225532955286
6455,0.6127507910132408,1.742769680917263
6456,0.001786026608897373,0.015605483175022528
6457,0.0246205817675218,0.03609693644102663
6458,-0.0868067741394043,0.16211958229541779
6459,0.03841602825377777,0.08988929563020065
6460,-0.08185667544603348,-0.08975210040807724
6461,2.3949835672974586,0.8032941594719887
6462,1.0364750241860747,0.4791236137971282
6463,0.40367233008146286,0.39921586960554123
6464,0.014724523785844212,0.004459523621335393
6465,-0.02254069736227393,-0.002248896285891533
6466,0.2874036058783531,0.019204188138246536
6467,0.9949553981423378,1.5056280866265297
6468,0.038217462599277496,0.198164165019989
6469,0.05187217518687248,0.14907385781407356
6470,0.039160811924375594,0.2843627870315686
6471,0.5007902793586254,0.7044678144156933
6472,0.556547709624283,0.5929352127714083
6473,0.10126448795199394,0.09101425483822823
6474,0.6592321891803294,0.5022681255359203
6475,0.12695880234241486,0.3365517109632492
6476,-0.04228524584323168,0.009743276983499527
6477,0.05489452200708911,0.32400767895160243
6478,0.03079192154109478,0.2108932677656412
6479,-0.11304426315473393,-0.0967798363417387
6480,1.1651672273874283,0.16275809705257416
6481,-0.0013938633492216468,0.06143076508305967
6482,0.6367324340972118,2.0135893572005443
6483,-0.010529001243412495,0.2558882515877485
6484,0.1261584609746933,0.4647722393274307
6485,0.002550225821323693,0.04634736606385559
6486,0.0417658151127398,0.05908784503117204
6487,-0.08470409829169512,0.03606460988521576
6488,-0.08378791529685259,-0.06686333566904068
6489,0.49786057183519006,0.4796487898565829
6490,-0.045305341482162476,1.2490835785865784
6491,-0.15593012318277033,-0.15497284336015582
6492,-0.040285732597112656,-0.005111716687679291
6493,-0.0025432166730752215,-0.0010618033120408654
6494,-0.00016829196829348803,0.033892595674842596
6495,0.1401519887149334,0.1449383608996868
6496,-0.0023008566349744797,0.04758258769288659
6497,0.22364950253177085,0.8346844918887655
6498,0.01001941622234881,0.0828711346257478
6499,-0.006815614877268672,-0.0007912572473287582
6500,0.24597200006246567,0.3081812486052513
6501,-0.08696923544630408,-0.07296745851635933
6502,0.6730733625590801,0.9610635749995708
6503,-0.011864520216477104,-0.011632578418357298
6504,0.15951442904770374,0.4652251321822405
6505,-0.010487127148735453,-0.010232172993710265
6506,1.4643101952970028,1.6067358516156673
6507,0.33779671788215637,-0.04293530434370041
6508,0.006074381060898304,0.013441983610391617
6509,-0.026683378499001265,0.16123687103390694
6510,-0.04325346549740061,-0.03979060100391507
6511,0.047506246715840916,0.3323554396629902
6512,0.7437196900136769,3.0064926077611744
6513,0.5734714269638062,0.6684600710868835
6514,0.8847930049523711,0.5088687157258391
6515,-0.00034318759571760893,0.14440944278612733
6516,0.017059611178865453,0.016424229390850087
6517,0.20865186728769913,0.9603588847094215
6518,0.5068947821855545,0.5956708937883377
6519,0.14299399126321077,0.13918121624737978
6520,-1.1086205631727353e-05,0.003881429272951209
6521,0.015541598666459322,0.358583050314337
6522,1.865486123773735,1.368482926103752
6523,0.17368905805051327,0.770343666896224
6524,0.10297595028532669,0.6013007915462367
6525,-0.043337719049304724,-0.0031303390860557556
6526,0.07211695844307542,0.44218518817797303
6527,1.0077813980169594,0.7523099300451577
6528,0.11818896234035492,0.26094718277454376
6529,-0.0024445960589218885,-0.0016652769991196692
6530,-0.0597808500751853,-0.03619343601167202
6531,0.0004202714189887047,0.389013740234077
6532,-0.0021278081185300834,-0.0004648258909583092
6533,-0.03397004771977663,0.09798529744148254
6534,0.19936171919107437,0.4941762164235115
6535,0.07717452757060528,0.5615036096423864
6536,-0.004706101870397106,0.007365141063928604
6537,-0.05375335740063747,-0.0534323803440202
6538,0.01720437482072157,0.27668666914178175
6539,-0.05629021330969408,-0.04445189516991377
6540,0.04585448745638132,0.08799695689231157
6541,0.4423550944775343,0.5578068774193525
6542,-0.05063127167522907,0.011391118168830872
6543,-0.08513845142442733,-0.048991285264492035
6544,-0.12128791958093643,0.13976165652275085
6545,0.026477591251023114,0.07253377430606633
6546,2.673631220124662,2.215907125733793
6547,0.009584510931745172,0.012808450730517507
6548,0.012501080171205103,0.11731415300164372
6549,1.9035271950997412,0.6306969472207129
6550,2.0110047059715725,1.103258152550552
6551,0.0058329293970018625,0.01435160101391375
6552,0.12727825372712687,0.18284045188920572
6553,0.28389346570475027,0.29330772132379934
6554,1.4108365862630308,0.3439545421861112
6555,2.2727890061214566,1.1005585240200162
6556,0.03787720258696936,0.04066278095706366
6557,-0.17695919215679168,-0.17695919215679168
6558,0.02218656614422798,0.3938269279897213
6559,-0.01922694593667984,0.19070500880479813
6560,-0.02223809389397502,0.11152060516178608
6561,0.007865363615565002,0.047134275431744754
6562,0.09544042125344276,0.06069107726216316
6563,-0.0008542444556951523,0.16945389937609434
6564,0.45856407284736633,0.92692831158638
6565,-0.046817625348921865,-0.037358892150223255
6566,-0.005017712712287903,-0.05364423245191574
6567,0.2440345734357834,0.20202557742595673
6568,0.3166203945875168,0.294732466340065
6569,-0.009328284882940352,0.0004006465896964073
6570,0.8946177512407303,0.8316659480333328
6571,-0.007924702949821949,0.01008688472211361
6572,0.06612158357165754,0.4382220336701721
6573,0.28007965721189976,0.3152699414640665
6574,0.40211276430636644,0.13697872776538134
6575,-0.08432687819004059,0.10507237911224365
6576,0.6151556437835097,0.613234824500978
6577,0.022884427569806576,0.09181773755699396
6578,2.077349990606308,0.21733596920967102
6579,-0.027603475376963615,0.07074036821722984
6580,0.15620195027440786,0.1409432953223586
6581,-0.012008730322122574,-0.004866919480264187
6582,-0.048626817762851715,0.23295361548662186
6583,-0.06118755228817463,-0.010576516389846802
6584,-0.008052799734286964,0.009200755506753922
6585,0.7603708505630493,0.4132321774959564
6586,0.0029754161841992754,0.027588661108893575
6587,1.8160361964255571,2.4890453536063433
6588,2.464828684926033,0.2672372907400131
6589,0.31057259801309556,0.3279992378083989
6590,0.24462010711431503,0.268643282353878
6591,-0.029285331271239556,0.1566884107887745
6592,0.4262379971332848,0.3792707589454949
6593,0.55982626232435,0.6084932759695221
6594,-0.05800156109035015,0.03833233565092087
6595,-0.23217367380857468,0.08101367950439453
6596,2.883799851872027,1.0918675074353814
6597,0.09778840467333794,0.21583228930830956
6598,-0.04547083633951843,0.0030164383351802826
6599,-0.009047382627613842,0.075945851393044
6600,1.028923399746418,0.6973192170262337
6601,-0.0030364743433892727,0.0368167064152658
6602,-0.057726103405002505,0.022912129759788513
6603,-0.07255718120632082,-0.07119699288159609
6604,0.042694986797869205,1.119791873730719
6605,0.0665457658469677,0.10597747936844826
6606,0.32298177766642766,0.6367599992736359
6607,-0.17562329769134521,-0.1755615491856588
6608,0.005055592569988221,0.07939419167814776
6609,0.06295019388198853,-0.07874671369791031
6610,0.017271632328629494,0.6577755603939295
6611,0.009301915697287768,0.009301915697287768
6612,0.24293014407157898,0.31078946590423584
6613,-0.09212729084538296,-0.07411176338791847
6614,-0.01403331640176475,0.054826438426971436
6615,0.04399861674755812,0.12293985765427351
6616,1.4377591321244836,0.27912113163620234
6617,0.7424805252812803,0.48346746852621436
6618,1.3617258099839091,0.3700631884858012
6619,0.043931751511991024,0.2920515825971961
6620,0.868193119764328,-0.0775875449180603
6621,0.6799579537473619,0.5965484059415758
6622,-0.05360261182067916,-0.03695688955485821
6623,-0.05981746315956116,-0.010124847292900085
6624,0.08626896605710499,0.07156880662660114
6625,-0.1488776634214446,-0.1124289333820343
6626,0.012423291802406311,0.4618171341717243
6627,-0.045875247567892075,0.09642893821001053
6628,0.5291624814271927,0.3624361604452133
6629,0.7270187772810459,0.16579652205109596
6630,0.015198197274003178,0.014387212751898915
6631,0.028195949271321297,0.13431073911488056
6632,0.21973012387752533,0.4628690630197525
6633,0.060854109935462475,0.091811696998775
6634,0.009688283316791058,0.012659764848649502
6635,0.027123627718538046,0.340816596057266
6636,-0.011648076586425304,0.19213682785630226
6637,1.9263537116348743,0.5271669812500477
6638,0.021901920437812805,-0.03197047673165798
6639,-0.029657729610335082,-0.002217816188931465
6640,0.00853932298719883,0.00853932298719883
6641,2.9508233312517405,1.3093927148729563
6642,0.010920025641098619,0.2810605170670897
6643,0.03285155935009243,0.1863640260489774
6644,0.00021180848489166237,0.013481744743330637
6645,-0.0557574238628149,-0.06766431499272585
6646,-0.031010916456580162,0.17179540544748306
6647,-0.01746985362842679,-0.010060037486255169
6648,-0.032953211299172835,-0.0309509274084121
6649,0.2686739880591631,0.8918387610465288
6650,0.00800689062452875,0.07248445539153181
6651,-0.07425835356116295,-0.04210739582777023
6652,1.0671986527740955,1.0720607228577137
6653,3.108661621809006e-05,0.21128745330497622
6654,0.08828480169177055,0.1006607674062252
6655,-0.00586571911117062,0.023056366480886936
6656,-0.2898180400952697,-0.24684704095125198
6657,-0.0001209871861647116,0.0057523155701346695
6658,0.997768878957686,1.0586465597361894
6659,0.4321855241432786,0.7881092661991715
6660,-0.022137513786219642,-0.02185491650016047
6661,-0.012426057830452919,0.05554252676665783
6662,0.01181815518066287,0.08834969205781817
6663,0.08807062357664108,0.023574531078338623
6664,0.0932814140978735,0.29534661371144466
6665,-0.12210109643638134,0.03369872272014618
6666,-0.00047367479419335723,0.012198401149362326
6667,-0.024493366479873657,0.043957822024822235
6668,0.034831757307983935,0.14943241572473198
6669,0.20835374295711517,0.7955399602651596
6670,-0.0029575321823358536,0.21036670543253422
6671,0.6742344573140144,1.4900171235203743
6672,-0.02585960435681045,0.04715561494231224
6673,0.095566694624722,0.300056797452271
6674,-0.03567164996638894,-0.02894649002701044
6675,0.02057303744368255,0.02202204125933349
6676,1.2423665318638086,0.319185147061944
6677,0.11375817560474388,0.1310623353056144
6678,0.06123277173128372,0.11448926479306465
6679,1.8724369406700134,0.4957903027534485
6680,0.05449872463941574,0.11046766489744186
6681,0.19289358955575153,0.15833474200917408
6682,-0.0387291070073843,-0.04863727558404207
6683,0.12713370088022202,0.492128390702419
6684,-0.007880899123847485,0.1415260499343276
6685,0.37543536722660065,0.14287756383419037
6686,-0.0035817399621009827,0.15727661084383726
6687,0.16533438488841057,0.04042065516114235
6688,0.5614479929208755,0.8918386846780777
6689,0.02562662772834301,0.06919493712484837
6690,0.2718025930225849,0.609039980918169
6691,1.558350837789476,0.7294329768046737
6692,-0.0006933510303497314,0.003769943490624428
6693,0.9072567522525787,0.006689339876174927
6694,0.11207973957061768,0.07469913363456726
6695,0.0076914578676223755,0.10500733461230993
6696,0.050890023820102215,0.06527088861912489
6697,-0.05529645271599293,0.07315028458833694
6698,1.2407560888677835,0.7978054825216532
6699,0.6746785743744113,0.11480551498243585
6700,0.01730492676142603,0.11045686120633036
6701,0.08872819412499666,0.5559962885454297
6702,0.0009658103808760643,0.015298528596758842
6703,0.0012506369967013597,0.02646373980678618
6704,-0.24271413683891296,-0.17590749263763428
6705,-0.00020041223615407944,0.06393127050250769
6706,-0.0032333516282960773,0.11284114187583327
6707,-0.0033750387374311686,0.002588244853541255
6708,0.028261202736757696,0.5612635029247031
6709,-0.058214642107486725,-0.03129063732922077
6710,1.6549317389726639,1.1121437102556229
6711,0.25548889581114054,0.5624043578281999
6712,-0.04708818718791008,-0.03123263642191887
6713,1.172968314960599,0.36114426143467426
6714,0.23812896013259888,0.2801474928855896
6715,-0.05331392271909863,-0.04301295895129442
6716,0.4789551759022288,0.22131578269181773
6717,-0.08347559371031821,-0.06925891526043415
6718,0.006640101782977581,0.15554554015398026
6719,-9.226067049894482e-05,0.00051633566909004
6720,0.5163530763238668,0.12837939523160458
6721,0.244515523314476,0.21474821865558624
6722,3.303741008043289,1.5406554043293
6723,0.28659150190651417,0.5969217736274004
6724,0.05643194285221398,0.4939409021753818
6725,-0.025267044082852408,-0.017736417707055807
6726,0.2473691562190652,0.868057475425303
6727,0.5194483920931816,0.35321270674467087
6728,-0.03492194414138794,0.18528515845537186
6729,-0.020121155059314333,0.015514533966779709
6730,1.4717084094882011,1.542167417705059
6731,-0.005081420764327049,0.055552445352077484
6732,-0.16732282540760934,-0.16439305990934372
6733,1.5193863678723574,1.2982334662228823
6734,0.10449827089905739,0.23957711830735207
6735,0.34266329440288246,0.2622261110227555
6736,-0.0024305216502398252,0.00211813161149621
6737,0.0019628447043942288,0.05604688213497866
6738,0.48391570057719946,0.16144008841365576
6739,0.30058226734399796,2.150692380964756
6740,0.0054371170699596405,0.10060860961675644
6741,2.2605019701295532,1.777203906851355
6742,0.00022492976859211922,0.40419628471136093
6743,0.3604222983121872,0.5984659343957901
6744,0.07429040735587478,0.030292910989373922
6745,0.664585143327713,0.1984417736530304
6746,0.39566320553421974,0.26225242391228676
6747,0.3467518016695976,1.457621268928051
6748,0.16196035221219063,0.2745843268930912
6749,0.41495202854275703,0.6631794460117817
6750,-0.1745637021958828,-0.15490702912211418
6751,2.066395282834492,0.6837756038603402
6752,-0.013758252840489149,-0.014532414497807622
6753,-0.005578075535595417,0.07920601777732372
6754,0.15078100003302097,0.036487119272351265
6755,0.048283054726198316,0.23197308857925236
6756,-0.13748404920101165,-0.13748404920101165
6757,-0.011370908468961716,0.0024485765025019646
6758,0.060270982794463634,0.2866382924839854
6759,1.9671676023572218,1.2813837392895948
6760,0.021825871146575082,0.1659959468015586
6761,-0.07949129724875093,-0.054552607238292694
6762,0.015378824668005109,0.6080076594371349
6763,0.08476898819208145,0.26968876272439957
6764,0.009955535924527794,0.009955535924527794
6765,-0.10267810802906752,0.1922682598233223
6766,0.8230948075652122,0.7649944052100182
6767,-0.025505229830741882,0.42356114089488983
6768,-0.006609969772398472,0.035929961130023
6769,-0.022641906019998714,-0.013438979163765907
6770,0.2166759854881093,0.17020938161294907
6771,-0.1041078045964241,-0.09402932971715927
6772,0.10261085373349488,0.002146502723917365
6773,0.22431337810121477,0.26163032627664506
6774,1.6795146241784096,2.256536103785038
6775,-0.04110831953585148,0.043528761714696884
6776,0.01875296514481306,0.004561443813145161
6777,-0.006313565885648131,0.005666049662977457
6778,-0.00012124236673116684,0.6239714222028852
6779,0.021115023642948927,0.0871173515917576
6780,-0.013378643430769444,0.15231603384017944
6781,0.00010799616575241089,0.13531683362089097
6782,-0.044609867967665195,-0.048263898584991693
6783,0.03671953827143426,0.14802156388760324
6784,8.701751903572585e-05,0.005514316870176117
6785,2.892964955419302,0.7743166647851467
6786,0.5750665290979668,0.6825711353449151
6787,0.023053587006870657,0.0698252958827652
6788,0.0009663226082921028,0.10749728791415691
6789,4.999180411919951,2.269478177651763
6790,1.1755641454365104,1.5108514779713005
6791,-0.005947220139205456,0.02119474019855261
6792,0.2134132841893006,0.12212544030626304
6793,0.018327461555600166,0.05817669443786144
6794,-0.09556958079338074,0.5970029979944229
6795,0.2045888900756836,0.26970550417900085
6796,0.004959561619907618,0.004959561619907618
6797,-0.011594387819059193,-0.010786020895466208
6798,-0.0666838176548481,-0.0658331960439682
6799,-0.009496958926320076,0.05827946309000254
6800,0.7092350423336029,0.7797424495220184
6801,0.013883259380236268,0.03480473370291293
6802,0.527896199375391,0.9285788871347904
6803,-0.1531279981136322,0.024961769580841064
6804,0.011343953665345907,0.02085547475144267
6805,-0.13836850226027764,-0.13800247805193067
6806,0.44136262747633737,0.09399976643908303
6807,0.044407396140741184,0.12729804081027396
6808,0.3955801247502677,0.601396304264199
6809,-0.08817185476436862,-0.08405493618920445
6810,0.3497720449231565,1.447384127881378
6811,0.37321923673152924,0.28372471034526825
6812,-0.04369793552905321,0.13969338685274124
6813,0.003421479486860335,0.1961812461959198
6814,0.06908618658781052,0.07754615694284439
6815,-0.0002925710869021714,0.01767658334574662
6816,-0.01231803372502327,0.052507009357213974
6817,0.1663637847523205,0.4343635381083004
6818,-0.04771298193372786,-0.04384251032024622
6819,-0.1075556271825917,-0.10653198033105582
6820,0.0031683193519711494,0.10107678826898336
6821,1.7753267289335781,0.9036827684576565
6822,0.11042208559229039,1.0255371961684432
6823,0.542827706085518,0.1808497265446931
6824,-0.046184408478438854,0.005421943962574005
6825,0.9159080327372067,0.2168422729591839
6826,-0.13567052083089948,-0.09079668670892715
6827,-0.013396942988038063,0.13343054801225662
6828,0.0003938941481465008,0.03738774059092975
6829,-0.054642245173454285,-0.04649147763848305
6830,2.4415129590779543,3.3370098043233156
6831,-0.2491051459312439,-0.2491051459312439
6832,0.07402484893100336,0.1814003440667875
6833,0.0345663595944643,0.0884163361042738
6834,0.021760590374469757,0.4351210221648216
6835,-0.15066177531844005,-0.13511739112436771
6836,0.3052049232646823,0.22173250745981932
6837,0.016706762013200205,0.04726003400719492
6838,0.3917385796085,0.5850428501144052
6839,0.3587296501500532,0.4760532275540754
6840,1.715298061259091,0.17963508237153292
6841,-0.0005259925965219736,0.0044929953292012215
6842,-0.009921364777255803,0.0023020505905151367
6843,-0.04572974017355591,-0.010618463158607483
6844,0.00954244239255786,0.2445233347825706
6845,0.00401181768393144,0.09148752730106935
6846,0.06682007573544979,0.4788748826831579
6847,-0.008281497284770012,-0.0022596120834350586
6848,0.03942546620965004,0.005815126001834869
6849,-0.006000360881444067,0.03865140210837126
6850,0.07775997184216976,0.2367751058191061
6851,0.09397190436720848,-0.01615680754184723
6852,1.2597671998664737,1.0545668853446841
6853,-0.0031992968288250268,0.027189956046640873
6854,2.2614356662670616,1.6484452869335655
6855,0.411711685359478,0.5497488006949425
6856,0.7714797928929329,1.078077383339405
6857,0.0007628398016095161,0.1277427263557911
6858,0.12168533215299249,0.08183042565360665
6859,0.50647808983922,1.3508273549377918
6860,0.004953522235155106,0.024184503592550755
6861,0.11058858827891527,1.0632050041967887
6862,2.098671276587993,2.17740472080186
6863,1.7388477306813002,1.4573131781071424
6864,0.19378190906718373,0.2566797402687371
6865,0.6062625721096992,0.42341745644807816
6866,0.044878147542476654,0.11414174735546112
6867,0.00960696786751214,0.6774300338711328
6868,0.6183070484548807,0.54725038446486
6869,0.018889449536800385,0.09119421616196632
6870,3.1857456266880035,1.2440125048160553
6871,3.520319513976574,1.6356050297617912
6872,0.5529379472136497,0.4899250492453575
6873,-0.19594978541135788,-0.0681929737329483
6874,-0.43712244741618633,-0.2003432810306549
6875,-0.031042868038639426,0.006399180740118027
6876,0.35716983396559954,0.7327128322795033
6877,0.1212391396984458,0.213244273327291
6878,-0.011947977356612682,-0.017159925773739815
6879,-0.007755783823085949,0.03605675604194403
6880,0.010521657764911652,0.4391750171780586
6881,0.33365964889526367,0.6590050458908081
6882,1.3867805749177933,0.8639727383852005
6883,0.03470169298816472,0.07152233563829213
6884,-0.02019774168729782,0.08846279978752136
6885,0.5817975446116179,1.2026718899141997
6886,-0.1785021615214646,-0.14323942735791206
6887,-0.03738822788000107,0.04875846207141876
6888,0.19935250841081142,0.549238121137023
6889,-0.008666703710332513,0.006611883640289307
6890,0.9607410049065948,0.24344404693692923
6891,-0.06881347764283419,-0.0627124197781086
6892,-0.015903748950222507,-0.010386755224317312
6893,-0.06839915178716183,-0.07977488823235035
6894,-0.022744292189599946,-0.022099416761193424
6895,0.007378848851658404,0.48047174618113786
6896,0.028226738795638084,0.025000697001814842
6897,0.019248151817009784,0.012302146889851429
6898,0.0673234574496746,0.5909700579941273
6899,0.6908293566666543,0.6932966909371316
6900,-0.506462878518505,-0.46359633654356003
6901,0.36272659926544293,0.04630048229228123
6902,1.035649597644806,3.151015341281891
6903,0.06394785270094872,0.03708779811859131
6904,-0.005180666397791356,0.0035964492708444595
6905,-0.012007758021354675,0.006791230291128159
6906,-9.298122677137144e-06,0.004820265688977088
6907,0.0015304121188819408,0.06489443639293313
6908,0.056177837774157524,0.09322350285947323
6909,0.1860593855381012,-0.11366502940654755
6910,0.0673669612078811,0.38270596024085535
6911,0.082831268227892,0.26394110641558655
6912,0.05107463523745537,0.18510079011321068
6913,0.048346543218940496,0.33270513033494353
6914,0.01493017515167594,0.08308402402326465
6915,0.07860829308629036,0.08387046679854393
6916,-0.04794823005795479,0.05184187740087509
6917,0.002678686510771513,0.002678686510771513
6918,0.0011572176590561867,0.8432796206325293
6919,0.3692064583301544,-0.15424960851669312
6920,0.0008093230426311493,0.0016280988929793239
6921,-0.007620649877935648,0.13326625153422356
6922,0.9033615728840232,0.3528832634910941
6923,0.3314168555662036,0.30013815592974424
6924,-0.013231301069026813,0.06849739793688059
6925,0.049224103800952435,0.06041291635483503
6926,0.040970634760014946,0.07217515269076102
6927,1.3855549097061157,0.2865288257598877
6928,-0.2594872396439314,-0.18230824917554855
6929,-0.0013701512943953276,0.16852332884445786
6930,-0.16242274269461632,0.2781033515930176
6931,0.006418106553610414,0.008659304992761463
6932,0.09766727779060602,0.3197033340111375
6933,0.15438058976906177,2.0249671936489904
6934,-0.00020667938952101395,0.004960697173373774
6935,2.067349672317505,0.9907808303833008
6936,-0.006373288109898567,0.33140018954873085
6937,0.10577475151512772,0.5286515640327707
6938,-0.04131072191376006,-0.029468409717082977
6939,-0.13027506473008543,-0.11943849921226501
6940,0.04994921572506428,0.6270695943385363
6941,-0.011380793526768684,0.04750248044729233
6942,-0.1072530746459961,0.04666417837142944
6943,-0.021434037713333964,-0.016939301509410143
6944,-0.02951754629611969,-0.045746353920549154
6945,2.1546526104211807,0.3882778435945511
6946,-0.12486851483117789,-0.09710158035159111
6947,2.3785120447573718,2.493571182101732
6948,0.314439594745636,-0.08130696415901184
6949,-0.014718245423864573,-0.00672582071274519
6950,0.8942401371896267,1.1235107146203518
6951,0.08420189842581749,0.06290070340037346
6952,0.19246917124837637,0.049515425227582455
6953,0.041149483833578415,0.1133080924191745
6954,0.034283502493053675,0.3097176016308367
6955,0.20571931637823582,0.3992587421089411
6956,-0.0009614761293050833,0.011446872376836836
6957,-0.056324384291656315,-0.03417951241135597
6958,0.01034506969153881,0.1480544339865446
6959,-0.0046050879172980785,0.11637717392295599
6960,0.20731712691485882,0.04280923120677471
6961,-0.06865540007129312,0.0902673602104187
6962,0.06508120987564325,0.3757781917229295
6963,0.4206267446279526,0.569874033331871
6964,0.6636278461664915,2.083421094343066
6965,0.0328935943543911,0.05908959358930588
6966,-0.0009396141394972801,0.06748997746035457
6967,1.8852978199720383,1.9763354510068893
6968,0.19667395949363708,0.6498081386089325
6969,0.01661916263947205,0.044871672993394895
6970,-0.024343576282262802,0.2840539962053299
6971,0.19197703897953033,-0.08252068608999252
6972,-0.5294413515366614,-0.3124713897705078
6973,-0.005136765539646149,0.009635886177420616
6974,-0.024203952692914754,-0.014365816488862038
6975,1.1581081607728265,1.4973112800507806
6976,0.4231606535613537,3.6326523534953594
6977,-0.03635624726302922,0.031357795000076294
6978,0.5257062683813274,0.5936237941496074
6979,0.0007727613065071637,0.026577042541248375
6980,0.0793721079826355,0.34693947434425354
6981,0.0010207200593868038,0.10394223809089453
6982,-0.005058595386799425,0.011545559857040644
6983,0.8837852962315083,0.6458127982914448
6984,0.4506886824965477,0.23627498000860214
6985,0.006513878703117371,0.3689223378896713
6986,0.14278059973730706,0.13484795167460106
6987,0.001269489002879709,0.03458405070705339
6988,0.010735814465078874,0.034252692019435926
6989,-0.10949246468953788,-0.09071220271289349
6990,-0.0008792190346866846,0.007525436580181122
6991,3.7220627977512777,1.2609034492634237
6992,1.1474472908303142,1.741423192434013
6993,0.012418650789186358,0.5101062234025449
6994,0.08827701210975647,0.21775420010089874
6995,0.12736975261941552,0.061903750989586115
6996,-0.04783699294057442,-0.03646071441471577
6997,0.3189651994034648,0.06947833579033613
6998,-0.0043625738471746445,0.14606330543756485
6999,0.0384671688079834,0.40434320643544197
7000,0.3472179863601923,0.20271357335150242
7001,1.0964822061359882,0.610745120793581
7002,1.0628616358153522,0.09601939423009753
7003,0.028144707903265953,0.45176828652620316
7004,0.8742703460156918,0.3069933019578457
7005,-0.042605409398674965,0.108218714594841
7006,0.16072357026860118,0.3391958507709205
7007,0.007011336274445057,2.287858226336539
7008,0.4661563355475664,0.6717435736209154
7009,-0.0049544223584234715,0.03283431800082326
7010,-0.2476487117819488,-0.22947233729064465
7011,1.5524378204718232,0.6446634316816926
7012,0.013101425429340452,0.1272245416766964
7013,0.11840410903096199,0.38737377896904945
7014,0.4260788559913635,-0.06207473576068878
7015,-0.031551712891086936,0.022988617420196533
7016,-0.022055010427720845,-0.009428574703633785
7017,-0.010667769587598741,0.07281993981450796
7018,-0.07214884518180043,-0.05735163949429989
7019,-0.014515398070216179,-0.014495847937723738
7020,0.7627236869884655,0.8362674143863842
7021,0.3397287279367447,-0.09861506894230843
7022,-0.1286049039899808,-0.12169278413057327
7023,-0.014030103629920632,-0.0010816212743520737
7024,-0.0955622359761037,-0.07854529283940792
7025,0.12265366315841675,0.5875499248504639
7026,-0.15212416276335716,-0.12355460226535797
7027,-0.03531842886877712,-0.02786316955462098
7028,-0.07003059983253479,0.3787788301706314
7029,-0.016946235205978155,0.04952561296522617
7030,-0.0018801719415932894,0.03713592328131199
7031,0.028465718030929565,0.45818812400102615
7032,0.16212538443505764,2.649438953027129
7033,0.0037395237013697624,0.061512052081525326
7034,0.440744464751333,0.3740172735415399
7035,0.47712956328177825,0.40592138428473845
7036,0.0037548327818512917,0.035985724069178104
7037,1.555511485785246,2.2320332638919353
7038,-0.27006231620907784,-0.010419845581054688
7039,0.016194870229810476,0.18770482717081904
7040,0.27280584909021854,0.33890129067003727
7041,-0.02840039727743715,-0.014528666622936726
7042,-0.13610547018470243,-0.1290849088691175
7043,0.021969722351059318,0.22398175089620054
7044,0.003381726026418619,0.047145201519015245
7045,0.8062927834689617,0.45658911392092705
7046,0.0740956668742001,0.3148509790189564
7047,0.8185362219826402,0.5286372900025071
7048,-0.12622414715588093,-0.0686662569642067
7049,0.4086617969442159,0.6979012333322316
7050,0.11684776050969958,0.3484455938450992
7051,-0.0041772425174713135,0.03761604428291321
7052,0.3728568069636822,0.8963522426784039
7053,0.12862393260002136,0.8815761506557465
7054,-0.006926453846972436,0.012289656326174736
7055,-0.05947282904526219,-0.030829643830657005
7056,-0.08168825681786984,-0.0724475672468543
7057,2.7699291929602623,2.237972281873226
7058,0.0336198303848505,0.08713172189891338
7059,1.900108054280281,0.8394918590784073
7060,0.24697998026385903,0.2955499873496592
7061,0.0023469715379178524,0.015889199450612068
7062,-0.001176459714770317,0.029627032577991486
7063,-0.049292007461190224,0.05374429374933243
7064,1.3247937746345997,0.5175412483513355
7065,0.01273550745099783,0.3501420160755515
7066,-0.11596680246293545,0.11282022297382355
7067,0.43652942031621933,1.5984680280089378
7068,1.530871273298544,0.9289698016837065
7069,0.21941694431006908,0.1757496427744627
7070,0.5497975721955299,0.48810503631830215
7071,-0.061609859112650156,-0.018311049789190292
7072,0.027014970779418945,0.5374093353748322
7073,-0.13503668457269669,-0.18480692338198423
7074,0.20090098783839494,0.3890109072672203
7075,0.011847671121358871,0.04838552977889776
7076,-0.011001948558259755,0.02221847791224718
7077,-0.0022373361280187964,0.00026338384486734867
7078,0.4161349833011627,0.7219501435756683
7079,-0.01183216623030603,-0.00439542718231678
7080,0.01832739356905222,0.004160621203482151
7081,0.10458559170365334,0.03652907535433769
7082,0.4766230096574873,0.7697786202188581
7083,0.2158772594993934,0.7032305843895301
7084,0.04598158225417137,0.18931299820542336
7085,-0.05319457966834307,0.04912368580698967
7086,-0.01238097995519638,0.4029868934303522
7087,-0.08290923107415438,0.05603282153606415
7088,-0.04936497798189521,-0.0433247284963727
7089,0.49927225708961487,0.36775892972946167
7090,-0.010404577613371657,0.0011377958580851555
7091,1.7711149826645851,1.549181617796421
7092,0.23242881306214258,0.12058287271065637
7093,-0.10994418454356492,-0.09384706430137157
7094,0.009839460253715515,0.277216412127018
7095,-0.0019065178203163669,0.003930623177438974
7096,-0.0036004032008349895,0.06033804267644882
7097,0.0005555127281695604,0.06634314078837633
7098,0.2827255390584469,0.24722742661833763
7099,-0.007082540658302605,0.003032742068171501
7100,0.008986712084151804,0.19167267123702914
7101,-0.02689325250685215,-0.0005149990320205688
7102,-0.044103807769715786,-0.020633026957511902
7103,0.3204550929367542,1.0776018984615803
7104,0.18419969454407692,0.2775641717016697
7105,2.79655259847641,1.07794851064682
7106,5.086889520287514,3.5232930332422256
7107,-0.0034530087577877566,0.014255678514018655
7108,1.3123604413121939,0.23331481777131557
7109,0.029334275517612696,0.14662377396598458
7110,1.0714846895934897,0.5505560683013755
7111,0.354223327638465,1.8270644116419135
7112,0.020201299339532852,0.2042628861963749
7113,-0.02333891615853645,-0.020564692793413997
7114,1.0621090531349182,0.42168277502059937
7115,2.33952459692955,1.7506495416164398
7116,0.16385927796432043,0.39056652784415746
7117,0.333162646740675,0.3294687680900097
7118,0.08772606810089201,0.3256611641263589
7119,-0.001559022581204772,0.006589523982256651
7120,0.019114232331048697,0.022028694569598883
7121,0.0010930111166089773,0.07772696414031088
7122,0.05047068379190023,0.12987998134758527
7123,-0.014837922994047403,0.003916958346962929
7124,0.15405571646988392,0.16886170394718647
7125,-0.00563046894967556,0.3008310589939356
7126,-0.2771928907059191,-0.2769243512011599
7127,0.7186364503577352,0.7570896716788411
7128,1.0713343657553196,0.5690145529806614
7129,-0.06102604791522026,0.17732428759336472
7130,0.11612465232610703,0.6436082050204277
7131,-0.0080643929541111,0.5359310507774353
7132,0.7432347685098648,0.930746927857399
7133,-0.34599364176392555,-0.24499501287937164
7134,0.0015972692854120396,0.044791927641199436
7135,0.21041557379066944,0.8201768416911364
7136,-0.02770790457725525,-0.05913801118731499
7137,-0.01092592254281044,0.368797205388546
7138,0.05152645707130432,0.038507163524627686
7139,0.1991824507713318,0.08762994408607483
7140,0.10661854408681393,0.3590690102428198
7141,-0.024869827553629875,-0.010538890957832336
7142,-0.03405663625744637,-0.00925496593117714
7143,-0.008747227489948273,0.35868670977652073
7144,-0.07639751583337784,-0.028658345341682434
7145,-0.006823064759373665,0.11284429207444191
7146,-0.029828541446477175,0.791716918349266
7147,-0.003329203464090824,0.14127531368285418
7148,-0.04263362754136324,-0.03885488025844097
7149,0.0009548654779791832,0.07154063228517771
7150,-0.009146841621259227,0.025160704739391804
7151,0.025304876267910004,0.04200273007154465
7152,1.0169202676042914,0.2151666870340705
7153,1.288001857814379,0.6798870788188651
7154,0.6263264827430248,2.184592764824629
7155,0.004607074486557394,0.06638105685124174
7156,0.004047748856246472,0.004047748856246472
7157,-0.056569818407297134,-0.0463942214846611
7158,0.05131244659423828,0.1411210298538208
7159,0.007507663096475881,0.2560472254335764
7160,1.4730349873861996,0.5825808739027707
7161,0.6111861355602741,0.4249931462109089
7162,0.1364646852016449,0.2703224867582321
7163,-8.42660665512085e-05,0.09818453714251518
7164,0.07620584778487682,0.04258614592254162
7165,-0.48086851835250854,0.4225979447364807
7166,-0.10697663380415179,-0.095054155215621
7167,6.407499313354492e-06,0.04056588560342789
7168,-0.02051683620084077,0.05331331118941307
7169,-0.10728170885704458,-0.05719562619924545
7170,0.023442398756742477,0.0646449662744999
7171,0.06181898413342424,0.32819548322004266
7172,0.024739304557442665,0.17959182895720005
7173,0.005355432629585266,0.5486226491630077
7174,0.010741766542196274,0.044687025249004364
7175,-0.03549472987651825,-0.0006684362888336182
7176,0.1260496824979782,0.2270655483007431
7177,0.7166939425223973,0.6681669997924473
7178,-0.1639275918714702,-0.16438023536466062
7179,-0.007118097659258638,-0.0004881243221461773
7180,0.1694468498462811,0.2546562642091885
7181,0.4898905009031296,1.1616814583539963
7182,0.013221699045971036,0.061670636059716344
7183,-0.009164322215838183,-0.004458347335457802
7184,0.18813413381576538,0.13124388456344604
7185,-0.007547271205112338,0.0046297283843159676
7186,0.17221977189183235,0.3950025923550129
7187,0.2759958356618881,0.4670494645833969
7188,0.06555840757209808,0.5596533530624583
7189,-0.002161000855267048,0.031328211072832346
7190,-0.015618380159139633,0.03729370981454849
7191,3.2244540062965825,0.19041576061863452
7192,0.0374372317455709,0.06890589138492942
7193,0.08949517458677292,0.6279910579323769
7194,-0.2293707633507438,-0.21493240725249052
7195,0.01664390042424202,0.9611926190555096
7196,0.09875471564009786,0.09723562421277165
7197,-0.024531207978725433,0.060254646465182304
7198,0.02916194077261025,0.23856236550636822
7199,0.7602962702512741,0.09423947334289551
7200,0.10216135066002607,0.46928542386740446
7201,0.24284262983928784,0.35834220080505474
7202,-0.07042684675252531,-0.06294566579163074
7203,0.5773392245173454,0.8952034041285515
7204,0.1595104280859232,0.4845207128673792
7205,-0.15909218229353428,0.09665414690971375
7206,-0.12379857979249209,-0.11754116602241993
7207,-0.04252814484061673,-0.018396565690636635
7208,0.07474866043776274,0.07102999370545149
7209,0.40156932547688484,0.9428737051784992
7210,2.1944481786340475,1.151104873046279
7211,1.744615993462503,3.828800759278238
7212,0.06349910993594676,0.25790222187060863
7213,-0.0020358783658593893,0.005465775728225708
7214,2.4094261061400175,2.375080956146121
7215,-0.04733885917812586,0.009404122829437256
7216,0.06823431703833194,0.14455747607735248
7217,0.0004138331860303879,0.06871234020218253
7218,-0.08993527293205261,0.013360247015953064
7219,0.040599651634693146,0.08052944391965866
7220,0.2222672663629055,0.00959717109799385
7221,0.07649205438792706,1.1247380506247282
7222,-0.043565750122752434,-0.04175231687258929
7223,0.6965575322974473,0.1274965659249574
7224,0.004959762096405029,0.2143709696829319
7225,1.9413447135593742,1.0747233384754509
7226,0.2429579384624958,0.004528544843196869
7227,0.6515548890456557,0.25520241912454367
7228,-0.006752741995114775,-0.005276000592857599
7229,0.1260410025715828,0.9174133017659187
7230,-0.0025311530334874988,0.001008391147479415
7231,0.31490516662597656,0.3200850188732147
7232,0.37833742680959404,1.0373401183169335
7233,-0.007263232953846455,0.07949680276215076
7234,-0.6557048857212067,1.0359607338905334
7235,3.1890910504153,0.24280341842677444
7236,2.123363222926855,2.407629456371069
7237,0.4603335182182491,0.7131124059669673
7238,0.40619028732180595,0.07255316153168678
7239,-0.020954283536411822,-0.008497371338307858
7240,1.443901538848877,0.8934235572814941
7241,0.33166847346001305,1.6256048750656191
7242,-0.02536301478743553,-0.02536301478743553
7243,1.1910695084370673,0.30404489720240235
7244,0.051276206970214844,1.1848411671817303
7245,0.10782855469733477,0.02166061755269766
7246,0.14312012121081352,0.1805049143731594
7247,0.9182137623429298,1.2692509070038795
7248,-0.5817488692700863,-0.13276344537734985
7249,-0.028772854954004286,-0.028772854954004286
7250,-0.058591119945049286,0.18824663758277893
7251,-0.024899872485548258,0.10479957982897758
7252,0.5737822875380516,0.8570392951369286
7253,-0.23561730480287224,-0.23107624845579267
7254,0.04157192446291447,0.15622157789766788
7255,-0.023261527996510267,0.02455422841012478
7256,0.4619726547971368,0.2764841327443719
7257,0.2138226479291916,0.12974068522453308
7258,-0.0047075385227799416,0.1401745080947876
7259,0.27653334999922663,0.38911460305098444
7260,0.20163303735898808,0.12714183452771977
7261,2.0753559209406376,1.5207764245569706
7262,-0.0628815081436187,-0.04558254033327103
7263,0.03967861458659172,0.4641818702220917
7264,1.008619181578979,1.5544375104364008
7265,-0.07639969140291214,0.3523447811603546
7266,-0.011568274348974228,0.15842871367931366
7267,-0.07631365209817886,-0.09254323318600655
7268,0.45229777321219444,0.8274637125432491
7269,0.1695404290658189,0.6139261215430452
7270,0.002974898134198156,0.07110074935371813
7271,0.09406357631087303,0.11930739507079124
7272,0.9387269802391529,1.0997846312820911
7273,0.003933382220566273,0.023361120373010635
7274,-0.053683698177337646,0.14628703892230988
7275,0.0012000639690086246,0.16626180184539407
7276,0.9668417070060968,0.5627794954925776
7277,-0.07217284990474582,-0.032189399003982544
7278,-0.06930479407310486,0.0994296669960022
7279,-0.18753274716436863,-0.17236614599823952
7280,-0.16747149999719113,-0.15768600162118673
7281,0.006473695849999786,0.006473695849999786
7282,-0.06418623961508274,-0.003104269504547119
7283,-0.008168167434632778,0.4343699011951685
7284,-0.03754001180641353,-0.023928439244627953
7285,-0.0006622797809541225,0.12254632217809558
7286,0.6677125965070445,0.8378593002271373
7287,-0.01635230891406536,0.075976787135005
7288,-0.00070088857319206,0.0332054290920496
7289,0.005059342831373215,0.18896034359931946
7290,1.7075664158910513,0.8887098785489798
7291,5.240493919700384e-06,0.028047472529578954
7292,-0.017197608950937138,-0.0166988437413238
7293,0.14398043230175972,0.7854439951479435
7294,0.30994600779376924,0.7386336696799845
7295,3.185595192015171,0.7924289479851723
7296,2.9322281449567527,1.4349878400098532
7297,0.8324491903185844,0.8866828605532646
7298,2.017383061349392,1.4042412862181664
7299,-0.0017310883849930292,-0.0016822137768031098
7300,0.06987746059894562,0.14631998538970947
7301,-0.04337004612898454,-0.04315898570348509
7302,0.029884666204452515,0.45631876960396767
7303,-0.027151744812726974,0.041210927069187164
7304,0.0004136958159506321,0.008789662271738052
7305,1.5553490361198783,2.109131737612188
7306,-0.11693217232823372,0.11408451199531555
7307,-0.020179649816327583,-0.019683624617755413
7308,0.7255178603809327,1.3170667204540223
7309,0.8074347525835037,0.9072298556566238
7310,0.49866120517253876,0.09431120753288269
7311,0.4181941747665405,0.5680803656578064
7312,0.6782100722193718,1.213339440524578
7313,0.012344487317022868,0.17636177998792846
7314,-0.08960536361701088,-0.06208775006234646
7315,0.006715793162584305,-0.005052676307968795
7316,0.162320576608181,0.5185214355587959
7317,-0.3417303301393986,-0.2577982246875763
7318,0.31952493311837316,0.15065503539517522
7319,-0.1520993709564209,0.35427089035511017
7320,-0.04406581190414727,-0.01376160979270935
7321,0.029686398804187775,0.1876727119088173
7322,0.015595786273479462,0.2788209244608879
7323,0.04044153727591038,0.07149973325431347
7324,1.063553225249052,0.19179613515734673
7325,0.23127957433462143,0.4103023633360863
7326,0.004298078274587169,0.007750796532491222
7327,0.11705416161566973,0.06429662276059389
7328,0.1754894070327282,0.5250141732394695
7329,0.6603522449731827,2.0614223033189774
7330,0.011421814328059554,0.024096229812130332
7331,0.25724812044063583,0.4494381715194322
7332,-0.04323775850934908,-0.027628613635897636
7333,0.04152199486270547,1.0308595434762537
7334,0.5856072269380093,0.24384501203894615
7335,0.07199351862072945,0.18639405444264412
7336,2.2501318156719208,0.4575106203556061
7337,0.26263287480105646,1.2261530142568517
7338,0.00901489332318306,0.40943165495991707
7339,-0.0015426853233293514,-0.0014364757371367887
7340,0.02251382265239954,0.23582787159830332
7341,0.04703178070485592,0.022725626826286316
7342,0.015358624048531055,0.1279749507084489
7343,0.010333263780921698,0.15343506960198283
7344,-0.1103462390601635,-0.013963811099529266
7345,-0.007090718038398336,-0.006833260675193742
7346,0.1600250666961074,0.37595908995717764
7347,0.5193170737475157,0.7226517032831907
7348,0.23997020069509745,0.22163397911936045
7349,0.014233474154025316,0.3086879369802773
7350,1.6922140754759312,0.017993971705436707
7351,-0.056220851838588715,0.15545020997524261
7352,-0.08225473389029503,-0.023198209702968597
7353,-0.05020428076386452,0.03449578583240509
7354,0.052604012191295624,0.5776510015130043
7355,-0.06458143936470151,0.07814715057611465
7356,0.1751246340572834,0.23638297989964485
7357,0.3536386549603776,0.1432526767384843
7358,-0.006524478793144226,-0.006524478793144226
7359,-0.011549868620932102,0.06634724326431751
7360,-0.016930952668190002,-0.07454831153154373
7361,0.4816327726584859,0.8713692462188192
7362,0.0018752627074718475,0.08418739959597588
7363,-0.003809487447142601,0.051890610717236996
7364,0.2189415991306305,0.4245195984840393
7365,-0.03176050641468464,-0.030856128607410938
7366,-0.14207550665014423,-0.13686594367027283
7367,0.23807021230459213,0.532539390027523
7368,0.006138368975371122,0.09119388507679105
7369,0.006159208598546684,0.056066511082462966
7370,0.020051978528499603,-0.0067098094150424
7371,0.06844670884311199,0.5451539363712072
7372,0.13730321899129194,0.02992700114918989
7373,0.7951420620083809,0.1148904487490654
7374,0.06133318036881974,0.09783246457664063
7375,-0.004552495422103675,-0.0033841488184407353
7376,0.678911711089313,0.6972320331260562
7377,0.0011135712265968323,0.08379404153674841
7378,-0.22821044828742743,-0.16544650495052338
7379,0.18234257854055613,0.2993375406367704
7380,1.0469707250595093,0.2880041003227234
7381,0.3526993943378329,0.2150111747905612
7382,0.048682693392038345,0.017267581075429916
7383,0.03320353617891669,0.07864651968702674
7384,4.712418362498283,2.3279750794172287
7385,-0.28156383872032165,-0.28156383872032165
7386,-0.0068490863814076874,-0.00643744005355984
7387,0.057272594422101974,0.003674294799566269
7388,0.19669421762228012,0.14154557138681412
7389,0.42245979979634285,0.019016683101654053
7390,0.7987454244866967,0.4497767398133874
7391,-0.011990690371021628,0.11385815218091011
7392,-0.09673504531383514,0.32908010482788086
7393,0.014812352135777473,0.469760375097394
7394,1.4306743452325463,1.0765691110864282
7395,1.4071139097213745,0.9455896615982056
7396,0.49319136270787567,0.44849622377660125
7397,-0.003425283415708691,0.026377181988209486
7398,0.4117668718099594,0.11300186812877655
7399,1.0713653170969337,1.7968748414423317
7400,1.2621417045598946,0.952898740769001
7401,0.22240152955055237,0.33875274658203125
7402,0.010064647532999516,0.01229404378682375
7403,0.007796082645654678,0.21078478172421455
7404,0.5563783828984015,0.7024111931095831
7405,0.189692921936512,0.865242637693882
7406,0.0004528364515863359,0.02572798414621502
7407,-0.00042774305438797455,0.006648452079389244
7408,-0.11271286735427566,-0.0881510004401207
7409,0.1012483462691307,0.10872231423854828
7410,0.007928518578410149,0.08080939948558807
7411,0.1727396494243294,0.1292564368341118
7412,0.03412692993879318,0.22983911260962486
7413,-0.08271757140755653,0.09794975817203522
7414,0.29260191321372986,0.22621586918830872
7415,0.135992132127285,0.04197164624929428
7416,-0.02665021864231676,0.0795578807592392
7417,-0.0600300133228302,0.15297023952007294
7418,-0.019146234379149973,0.06574242003262043
7419,0.22467194125056267,0.17672298476099968
7420,-0.05701989959925413,-0.061226591002196074
7421,0.02721862541511655,0.15923695312812924
7422,0.023200232554245304,0.3063944578357223
7423,2.151310202665627,1.7874755831435323
7424,0.008243541233241558,0.570909938775003
7425,0.2852766029536724,0.3411034755408764
7426,0.556085173971951,0.3334238575771451
7427,0.30543109960854053,0.7715098280459642
7428,0.016681142151355743,0.21868784353137016
7429,0.09587500570341945,0.3410308393649757
7430,3.520760852843523,0.8027175255119801
7431,-0.04290218651294708,-0.10745178908109665
7432,-0.02465994842350483,0.009690549224615097
7433,0.06144831283017993,0.19912064773961902
7434,-0.06074026599526405,0.04454776644706726
7435,0.04492806829512119,0.3148829508572817
7436,0.1494332030415535,0.08167046308517456
7437,0.13765509240329266,1.100362105295062
7438,0.5355847403407097,0.13629595190286636
7439,0.10413400176912546,0.598018110729754
7440,-0.018301540054380894,-0.005324963480234146
7441,-0.45799117535352707,-0.4397330954670906
7442,0.7883095964789391,0.19376500695943832
7443,0.29605680890381336,0.032734619453549385
7444,-0.0038655751850456,0.030991801992058754
7445,0.0005449841264635324,0.1803867609705776
7446,0.016967201372608542,0.10982121131382883
7447,0.04721528512891382,0.09914760512765497
7448,-0.0008111445931717753,0.011676902417093515
7449,0.040747515857219696,0.45460208132863045
7450,0.02142639458179474,0.013888649642467499
7451,0.07867179907043464,0.17201607025344856
7452,-0.0027236726600676775,0.05765025224536657
7453,0.08248646836727858,0.14733084570616484
7454,2.107074959203601,1.0241372417658567
7455,0.7432090640068054,0.7088170647621155
7456,0.6473795080091804,1.2613944315817207
7457,-0.04363733995705843,-0.0040162838995456696
7458,0.01074492558836937,0.1066194586455822
7459,-0.23057697247713804,-0.17337772995233536
7460,0.1171847190707922,0.27687586657702923
7461,0.001194569282233715,0.14430602034553885
7462,-0.0022998971689958125,-0.0006830594502389431
7463,0.14359891042113304,0.4338528923690319
7464,0.08759232610464096,0.1295328214764595
7465,0.027809584396891296,0.023110335576348007
7466,0.030733241699635983,0.2754732547327876
7467,-0.020544186234474182,0.04090113937854767
7468,0.2014719843864441,0.2902095317840576
7469,0.11690373061355785,0.8680696496194287
7470,-0.022191155701875687,-0.02677948959171772
7471,3.140593782067299,2.468231216073036
7472,-0.009788036346435547,-0.006787547841668129
7473,-0.13489834010601043,-0.13489834010601043
7474,2.7177964113652706,1.5532434843480587
7475,0.2216917224577628,0.26566966850077733
7476,0.34794618003070354,0.3565207552164793
7477,0.01101234887028113,0.7928172560059465
7478,0.018819734454154968,0.389911413192749
7479,0.6211426556110382,0.5232547223567963
7480,0.019815063598798588,0.12071045910124667
7481,0.004557757172733545,0.052627510856837034
7482,0.012077465653419495,0.06617629528045654
7483,-0.37180282082408667,0.06675034761428833
7484,1.73574710637331,0.8976331427693367
7485,0.2962994209956378,0.18209586362354457
7486,0.001061530550941825,0.03015259327366948
7487,2.40819791238755,2.4141431180760264
7488,-0.13047022558748722,-0.10510554164648056
7489,-0.01821487583220005,-0.016622908413410187
7490,0.8899180889129639,0.5094254612922668
7491,-0.29706286266446114,0.0403313934803009
7492,0.004082351922988892,0.3006078600883484
7493,-0.0066780739653040655,-0.005551759735681117
7494,0.040514662861824036,0.11913396418094635
7495,1.3212826885282993,0.6252037920057774
7496,-0.0001402798661729321,0.004268931836122647
7497,-0.0014771977439522743,0.3365308027714491
7498,-6.806594910813146e-05,0.0002293159777764231
7499,-0.020246734842686465,-0.01901415572501719
7500,2.555962585960515,1.0971226926194504
7501,0.012661973014473915,0.052758545614778996
7502,-0.001852808054536581,0.020988263189792633
7503,0.025230079889297485,0.045154258608818054
7504,0.00886642187833786,0.7552387714385986
7505,-0.02562457020394504,-0.008767915889620781
7506,-0.0035172821953892708,0.006673931144177914
7507,-0.006251430313568562,0.0211127744987607
7508,0.04825280699878931,0.06708343792706728
7509,0.10758875159081072,0.28577014652546495
7510,2.237177297472954,0.9736270159482956
7511,0.015065335494000465,0.17386632115812972
7512,0.1339811086654663,-0.023140303790569305
7513,-0.04132747574476525,-0.015724336728453636
7514,0.10059042321518064,0.2948767771013081
7515,0.09933304018341005,0.0795802844222635
7516,0.880443450063467,0.1879030428826809
7517,-0.034020655788481236,0.6743881665170193
7518,-0.3355231487657875,-0.31923007778823376
7519,-0.011422005016356707,0.07779121771454811
7520,0.3016486675478518,0.9359468729235232
7521,-0.11907949299393294,-0.11885933854500763
7522,0.8161813169717789,0.962105467915535
7523,0.10580986767308787,1.020870350592304
7524,1.0475818254053593,1.1559651233255863
7525,0.012070048600435257,0.713505107909441
7526,-0.31432975456118584,0.22484678030014038
7527,-0.2403803899360355,-0.14801407605409622
7528,-0.051694080233573914,0.026608265936374664
7529,0.6994115076959133,1.1005235277116299
7530,0.4672955440764781,0.5298281478171702
7531,0.0749552569759544,0.3840460054052528
7532,-0.01585369620079291,-0.010991360992193222
7533,0.6081382092088461,0.7542673405259848
7534,-0.015953608439303935,0.012799885123968124
7535,0.01829556841403246,0.06705014128237963
7536,-0.40479128155857325,-0.24857866764068604
7537,0.21373912505805492,0.1542998980730772
7538,0.12227682769298553,0.44749559462070465
7539,0.009979257798258914,0.009979257798258914
7540,-9.649299317970872e-05,0.007435721170622855
7541,0.03347562998533249,0.15754904225468636
7542,0.003894567722454667,0.05464063840918243
7543,0.2749507250264287,0.271325153298676
7544,0.9161263983696699,0.11687691323459148
7545,-0.011165670532136573,-0.010796200600452721
7546,0.5692663681693375,0.42521046521142125
7547,-0.011300190351903439,-0.01818039221689105
7548,0.3819788098335266,0.20803552865982056
7549,-0.003570111934095621,0.06269443221390247
7550,0.03893515467643738,-0.015148794278502464
7551,2.0470962151885033,1.1018454656004906
7552,-0.009781912056496367,0.00422673299908638
7553,0.13282850095129106,0.26221944102144334
7554,0.7599275894463062,0.9185180850327015
7555,-0.032135016401298344,0.06474855542182922
7556,1.7684914991259575,0.43078260868787766
7557,0.009716083781095222,0.009716083781095222
7558,-0.022594824084080756,-0.00976905133575201
7559,0.3263060711324215,1.261834766715765
7560,0.09294829532154836,0.1367695184017066
7561,0.013762059155851603,0.022818224970251322
7562,0.008857546548824757,0.06129400822101161
7563,-0.00019328633788973093,0.002572201075963676
7564,-0.0025425631129110116,0.013698596274480224
7565,-0.09825228899717331,0.21857106685638428
7566,0.02260769810527563,0.2521039890125394
7567,0.06946122087538242,0.276721203699708
7568,0.001616599969793242,0.07335519045614092
7569,0.0182383929786738,0.23422664901590906
7570,-0.027086656540632248,0.0638694167137146
7571,0.010134269075933844,0.0017835221369750798
7572,0.04838999193452764,0.41557067837857176
7573,0.12601641565561295,0.14617442339658737
7574,-0.021138962358236313,0.16351933032274246
7575,0.7535681272856891,1.2439800049178302
7576,0.28323959559202194,0.26757287234067917
7577,1.3611435242928565,0.8246474214829504
7578,0.0057094994645012775,0.017912645236719982
7579,-0.04781420160452399,-0.04454727843403816
7580,-0.01995986932888627,-0.018949579214677215
7581,0.7306267023086548,0.9598551392555237
7582,-0.040392027352936566,-0.024205027148127556
7583,0.0009000404388643801,0.030725559394340962
7584,0.13746852497570217,0.2066510550212115
7585,-0.020734257996082306,0.11374255642294884
7586,-0.018796473741531372,-0.015866494737565517
7587,-0.36401505768299103,-0.27510866522789
7588,0.19119022460654378,0.45473044784739614
7589,1.2469968647928908,0.7960934491129592
7590,0.41089210473001003,0.07256495766341686
7591,-0.014632205246016383,-0.005833081901073456
7592,0.1617579507874325,1.3899128782795742
7593,0.12636914290487766,0.11322117783129215
7594,-0.04794220917392522,-0.03762975800782442
7595,-0.05640499293804169,-0.01565156877040863
7596,0.6756123930827016,0.7514345676318044
7597,-0.08353936858475208,0.15327082574367523
7598,0.11968781228642911,0.726162480073981
7599,-0.08393278846051544,-0.08481824008049443
7600,0.07807985786348581,0.20471688453108072
7601,-0.3102959073148668,-0.299104418605566
7602,0.038587602553889155,0.005608943058177829
7603,0.3592003621160984,0.7700959481298923
7604,0.12212572898715734,1.8280687322840095
7605,0.6639837399125099,0.3889486566185951
7606,0.006378325168043375,0.010800959076732397
7607,0.2500574514269829,1.3187542781233788
7608,0.10794354346580803,1.7171259608585387
7609,0.14149389415979385,0.016851074993610382
7610,0.00019355863332748413,0.04692990705370903
7611,0.22457583993673325,0.6274272426962852
7612,-0.014506343752259454,-0.014478210769084399
7613,-0.15822945558466017,-0.09539683163166046
7614,0.010104971006512642,0.04345537908375263
7615,2.7504675341770053,0.7898512436076999
7616,0.0019698687829077244,0.14433749159798026
7617,0.007499221712350845,0.7408996969461441
7618,0.7221823367726756,0.8034138712537242
7619,0.2693766802549362,0.3105270117521286
7620,-0.0165563877671957,-0.01016455702483654
7621,0.6585929566062987,0.25562055641785264
7622,-0.03852038380864542,-0.035542078549042344
7623,0.363289481960237,0.8833457296714187
7624,0.1071810950525105,0.25219270633533597
7625,-0.1780855357646942,-0.10132285952568054
7626,-0.14086339250206947,0.11814726889133453
7627,-0.0064753658371046185,0.006873538717627525
7628,0.05360063910484314,0.023087866604328156
7629,1.3335231468081474,0.421996645629406
7630,-0.04627523012459278,-0.025251809507608414
7631,0.04232590086758137,0.11409861035645008
7632,-0.15979058295488358,-0.13452324271202087
7633,0.13227897882461548,0.3805664926767349
7634,1.1723113831249066,0.4574258800712414
7635,1.0836103226902196,0.7026848461391637
7636,-0.07249517738819122,0.0754157304763794
7637,0.04690535622648895,0.37155105429701507
7638,-0.07575654405445675,-0.07382340123876929
7639,0.181672140955925,0.5161887258291245
7640,0.002427594753953599,0.044095069187733316
7641,0.13506051898002625,0.2889354079961777
7642,1.4295743480324745,0.9704121127724648
7643,0.0013111382631905144,0.047556053954394883
7644,-0.07744562858715653,-0.04641028866171837
7645,0.0026889822818338873,0.0026889822818338873
7646,0.12238622113363817,0.8497937138308771
7647,-0.000784265692345798,0.18446993315592408
7648,-0.06891745747998357,-0.05328214727342129
7649,0.08552550710737705,0.1334256622940302
7650,-0.3905543126165867,0.0217035710811615
7651,0.0004347502253949642,0.04603847675025463
7652,-0.016789793968200684,0.017507508397102356
7653,0.12251069582998753,0.37800698913633823
7654,0.5112830707803369,0.8726635286584496
7655,0.4149184057023376,0.17829954414628446
7656,-0.0032122121192514896,0.22500011511147022
7657,0.17243202030658722,0.09596647322177887
7658,-0.016305227662087418,-0.01493212184868753
7659,0.21786032523959875,0.7935518315061927
7660,0.3149987980723381,0.2917969450354576
7661,0.021414785616798326,0.10928783283452503
7662,0.10977885778993368,0.128152078948915
7663,-0.05537295132875442,-0.05537295132875442
7664,-0.051309600472450256,0.31165583431720734
7665,-0.012678966857492924,-0.01258312717982335
7666,0.0596236755955033,0.34559723938582465
7667,1.8169477712363005,1.074132276698947
7668,0.0425538340350613,0.01886139379348606
7669,-0.008269215933978558,0.2809913903474808
7670,-0.02856286894530058,0.04773334041237831
7671,-0.1946241483092308,-0.12594802677631378
7672,-0.06523028016090393,-0.06480902805924416
7673,0.08954300731420517,0.3123890683054924
7674,0.22197931158007123,0.1691384081786964
7675,0.12211829982697964,0.07342961989343166
7676,-0.04898031832271954,-0.04852410068269819
7677,0.013334115967154503,0.4444067571312189
7678,0.4309767559170723,1.2211352661252022
7679,1.818713623099029,0.14160611014813185
7680,0.026146311312913895,0.28089817613363266
7681,-0.03422523173503578,0.20447450131177902
7682,-0.009184099733829498,0.5022724121809006
7683,1.1448486446752213,0.9054766892804764
7684,-0.016366546973586082,0.008746182546019554
7685,0.009950419305823743,0.021256296313367784
7686,-0.1532992497086525,0.3182053118944168
7687,0.5675139450177085,0.36522919169510715
7688,0.014988971874117851,0.06697514653205872
7689,0.2836829845327884,0.09503956628032029
7690,0.35001328726502834,0.4527260675022262
7691,0.34388306783512235,0.13122282968834043
7692,-0.04877193645029365,-0.048561078030616045
7693,-0.02892082442122046,-0.02569665084592998
7694,0.3213558252900839,0.09960254840552807
7695,0.009603064507246017,0.0927349328994751
7696,0.4494548332877457,0.14103071810677648
7697,0.00525549310259521,0.03750878875143826
7698,0.28105755895376205,0.2459176704287529
7699,0.381069153547287,0.3025011420249939
7700,0.4006636142730713,0.4296470880508423
7701,0.32401516288518906,1.2362736985087395
7702,0.3448651402723044,0.5420211225282401
7703,-0.004797794461410376,-0.0037738464307039976
7704,0.8287915885448456,0.8842481076717377
7705,0.009696896731620655,0.009696896731620655
7706,-0.6118727847933769,-0.6128643415868282
7707,0.3865813249722123,1.5076680714264512
7708,0.47427111864089966,0.7629602551460266
7709,-0.03756590746343136,0.15262572467327118
7710,0.9513327591121197,1.0376691333949566
7711,0.0009460621513426304,0.010692661628127098
7712,1.6602008041227236,1.9053194221341982
7713,-0.023190808482468128,-0.031201596138998866
7714,-0.004503808595472947,-0.00021805334836244583
7715,-0.03024585172533989,0.2163635529577732
7716,0.8085898791032378,0.38917690856033005
7717,0.2996172846760601,0.9694241823162884
7718,0.927663199196104,1.5635185759165324
7719,-0.10647898659226485,-0.05203890800476074
7720,0.01009528967551887,0.03384934808127582
7721,0.046051614452153444,1.0178149831481278
7722,-0.18116079246101435,-0.17784307757392526
7723,1.4808848034590483,0.7133758198469877
7724,0.01524036901537329,0.07542720122728497
7725,-0.029992997704539448,0.0006386879831552505
7726,0.05064048990607262,0.565234687179327
7727,0.03392723388969898,0.08164998330175877
7728,0.09089460037648678,0.057579757645726204
7729,0.018471838906407356,0.3698399066925049
7730,0.809906616806984,0.3260771781206131
7731,-0.03484431095421314,0.04983045160770416
7732,0.00505156978033483,0.09702604520134628
7733,-0.13340072436039918,-0.038092464208602905
7734,-0.058766196481883526,0.04320400208234787
7735,-0.0032367405074182898,-0.0016532260924577713
7736,0.009092513928189874,0.009092513928189874
7737,0.08284380412078463,0.12947309142327867
7738,-0.09106325055472553,-0.06628352776169777
7739,0.09576394804753363,1.1681913177017123
7740,0.12315963278524578,0.1370015002321452
7741,0.12178082764148712,0.06288297474384308
7742,0.6226770747452974,0.3259508777409792
7743,0.0635214070789516,0.11309374822303653
7744,0.10383718181401491,0.21179569978266954
7745,0.11184773594141006,0.12363690882921219
7746,1.056242510676384,1.7483103722333908
7747,1.1419992297887802,1.3239239305257797
7748,-0.1426820158958435,0.8062067031860352
7749,0.8404596373438835,0.017008595168590546
7750,-0.03980229265289381,-0.029182451777160168
7751,0.05967920646071434,0.19016331806778908
7752,-0.0033926710311789066,-0.0018233971204608679
7753,0.10200105793774128,0.03746367432177067
7754,2.5872354209423065,2.2450256049633026
7755,0.27304822207406687,0.986805498609101
7756,-0.043782646767795086,-0.033891391940414906
7757,0.08938213437795639,0.3416223004460335
7758,0.3881485592573881,0.48977730982005596
7759,-0.002826884388923645,-0.038073718547821045
7760,-0.014542626682668924,0.017774099484086037
7761,0.1940639978274703,0.004782232455909252
7762,0.009574487805366516,0.6230920255184174
7763,0.09557451866567135,0.5181846749037504
7764,0.1053234413266182,0.3261133059859276
7765,-0.025474846675933804,-0.002195393666625023
7766,-0.022938313893973827,0.005369149148464203
7767,0.0037471288815140724,0.009737676940858364
7768,-0.01762618102133274,-0.01762618102133274
7769,-0.005662460484018084,-0.00462062971200794
7770,0.12878472497686744,0.3820634870789945
7771,0.12786543369293213,-0.21888308599591255
7772,-0.0994730070233345,-0.03835119307041168
7773,0.24174519628286362,0.35457829385995865
7774,-0.03497195988893509,-0.06276784092187881
7775,0.7653455287218094,0.4713868647813797
7776,0.09406448841036763,0.18348901659192052
7777,0.04377029091119766,0.07757531106472015
7778,-0.08657336980104446,-0.05227988213300705
7779,0.8427913635969162,0.5578110665082932
7780,0.019608313313256076,0.020155808052550128
7781,0.032737523317337036,0.35851138830184937
7782,-0.0077438357984647155,0.002059205435216427
7783,0.22658836841583252,1.0662177801132202
7784,0.5822271406650543,3.041862815618515
7785,-0.023379886173643172,0.02482866868376732
7786,0.5459484159946442,0.7580649554729462
7787,0.037312913686037064,0.15017333254218102
7788,-0.007795611396431923,0.04822359699755907
7789,-0.02162998914718628,0.21483388543128967
7790,-0.0015964265912771225,0.10390953905880451
7791,0.9696186548098922,0.4620199566707015
7792,2.0291330963373184,0.8942421823740005
7793,0.1993472557514906,0.21408133022487164
7794,-0.010841749608516693,0.03721845522522926
7795,0.21809606533497572,0.15728624444454908
7796,-0.2536105220206082,0.044925183057785034
7797,0.19628601567819715,0.19256111280992627
7798,-0.03740784525871277,0.10209114849567413
7799,-0.019894009232521055,-0.019894009232521055
7800,-0.051406411606876645,-0.041648474521934986
7801,0.14303794503211975,-0.014768913388252258
7802,-0.12936627678573132,-0.05928763747215271
7803,-0.35385673865675926,-0.08593025803565979
7804,-0.002183892570428725,0.0015939432196319103
7805,0.08220180124044418,0.3670984283089638
7806,0.5428520441055298,0.33215436339378357
7807,0.00417119194753468,0.04576556873507798
7808,0.05721847806125879,0.09843065682798624
7809,0.3961888363119215,0.2794379701372236
7810,-0.08565609715878963,0.035702645778656006
7811,0.06356425629928708,0.18239829735830426
7812,0.006570752710103989,0.03405733220279217
7813,-0.04173119366168976,0.03475594520568848
7814,0.3330876752734184,0.2083832249045372
7815,0.06188510754145682,0.15131103643216193
7816,-0.023823705036193132,0.08523966744542122
7817,0.2280503325164318,0.09620937332510948
7818,0.12839225679636002,0.4083656594157219
7819,0.017051628325134516,0.11752894567325711
7820,0.025865620002150536,0.40002679638564587
7821,-0.09349690507951891,-0.08912907773628831
7822,-0.0024988296790979803,0.006334331352263689
7823,0.2014493434689939,0.40895373513922095
7824,-0.02831475203856826,-0.022712129168212414
7825,-0.05124633550643921,-0.05124633550643921
7826,-0.06742596253752708,-0.0457281619310379
7827,0.009992144361604005,0.22399156010942534
7828,2.1714528519660234,0.5276571232825518
7829,0.050173903815448284,0.0699991537258029
7830,0.003358824091264978,0.035961738001788035
7831,0.18398066237568855,0.14289775863289833
7832,0.046564958756789565,0.06707434332929552
7833,-0.014645502902567387,0.019214695319533348
7834,0.00684928335249424,0.36843188665807247
7835,-0.013284102082252502,0.05799354799091816
7836,-0.0073873437941145426,-0.0073584955662227
7837,0.6716096177697182,1.4917596355080605
7838,-0.02858550101518631,-0.02793167531490326
7839,-0.007672181352972984,0.06775901280343533
7840,0.1267200242727995,0.025206921622157097
7841,-0.008407929330132902,0.04274476692080498
7842,3.8988212783588096,1.4317781169665977
7843,-0.8446144163608551,-0.5432026386260986
7844,-0.008451453875750303,-0.005419709719717503
7845,-0.05924470723948616,-0.05638314760290086
7846,-0.02041876409202814,-0.017122473567724228
7847,-0.2278942740522325,-0.22403458133339882
7848,0.3966888446593657,0.3090092201018706
7849,-0.03854216914623976,0.12115159630775452
7850,-0.13226589612895623,0.03279997408390045
7851,0.4515232764533721,0.6545037649921142
7852,1.2507548816502094,2.0310394056141376
7853,0.037412185222365224,0.4096573889260071
7854,-0.058299046009778976,0.013684876263141632
7855,-0.05727232061326504,0.10846026986837387
7856,-0.0064648655243217945,0.02418232150375843
7857,-0.05219555995427072,0.10420982539653778
7858,-0.007848647483115201,-0.004094096831977367
7859,-0.012976189143955708,0.05409327521920204
7860,0.034573063254356384,0.1417548879981041
7861,0.28834653832018375,0.49413798190653324
7862,-0.07257171531091444,-0.066047971136868
7863,0.04279168974608183,0.27063929568976164
7864,-0.18865487806033343,-0.16479680873453617
7865,1.9255713820457458,0.36005502939224243
7866,0.009139202700462193,0.009139202700462193
7867,-0.0681230096379295,-0.06402704166248441
7868,-0.33390272222459316,-0.3284393139183521
7869,0.2738851457834244,0.18986274302005768
7870,0.392006054520607,0.30671264231204987
7871,-0.025114737451076508,0.12512335926294327
7872,0.25589416548609734,0.18888713046908379
7873,0.9525843597948551,0.86971590295434
7874,-0.08187438733875751,-0.026416867971420288
7875,0.031627747463062406,0.1400017247069627
7876,-0.011087022721767426,0.4302124083042145
7877,0.026359931332990527,0.01637169229798019
7878,1.037035143468529,0.39190304884687066
7879,-0.024091743864119053,-0.02798739937134087
7880,0.007009856402873993,0.11328808218240738
7881,0.011568909510970116,0.20281364023685455
7882,0.0019526896066963673,0.04205960175022483
7883,0.032734088599681854,0.18311721086502075
7884,2.0262786305393092,0.4759165204013698
7885,1.7312728818506002,0.5503740962594748
7886,-0.024655414279550314,0.3301548920571804
7887,0.08366625191411003,0.08266972930869088
7888,-0.35555779933929443,-0.26417502760887146
7889,0.4072069553658366,0.11719079595059156
7890,-0.012229261395987123,-0.011771386140026152
7891,0.1923382006061729,0.23615278521901928
7892,0.007569108158349991,0.21327807381749153
7893,-0.047482551783323286,-0.047482551783323286
7894,0.004093581344932318,0.07159270299598575
7895,0.002828320488333702,0.07307416386902332
7896,-1.5289789121598005,-1.4814908131957054
7897,0.011711722589097917,0.12112017290201038
7898,-0.07630926250567427,-0.02316277101635933
7899,0.6307223737239838,0.8522125780582428
7900,1.9029290694743395,0.24495256133377552
7901,-0.03128698488580994,-0.01670014765113592
7902,3.571545222774148,2.851455310359597
7903,2.035854320973158,0.5065912418067455
7904,0.08394956961274147,0.1940145380795002
7905,0.48666373919695616,0.7191802067682147
7906,0.07893812516704202,0.46813380578532815
7907,0.7629267433658242,1.1826784471049905
7908,0.10768583416938782,0.5515312999486923
7909,-0.049128606988233514,-0.04805214365478605
7910,-0.17764059081673622,-0.04524105787277222
7911,0.014237855095416307,0.3014194150455296
7912,0.4921297673135996,0.5427906755357981
7913,-0.0027984492480754852,0.017420644406229258
7914,1.004726498038508,1.0280433582374826
7915,0.00030611176043748856,0.02935122326016426
7916,0.006884416507091373,0.008036132378038019
7917,-0.011835168748802971,-0.008894714526832104
7918,-0.0007035454036667943,0.03959589684382081
7919,0.03011484071612358,0.29745743051171303
7920,-0.14724121204926632,-0.11169705539941788
7921,0.02170401904731989,0.378347379155457
7922,0.6796569796279073,0.9503425331786275
7923,-0.033611913211643696,0.13813245296478271
7924,1.2751707062125206,1.7257889732718468
7925,0.09451866149902344,0.3190232813358307
7926,0.019424989819526672,0.17391016706824303
7927,0.018974042497575283,0.19115335028618574
7928,0.0008922751876525581,0.008676150988321751
7929,0.2290529966703616,0.18450040224706754
7930,0.29542186483740807,1.710531558841467
7931,-0.009164680726826191,-0.006020842120051384
7932,-0.15356534626334906,-0.019346028566360474
7933,-0.1061626486480236,-0.0983465351164341
7934,0.06429602205753326,0.13636445999145508
7935,0.8628846108913422,0.9040680229663849
7936,0.15701251477003098,0.1613551750779152
7937,0.004646332003176212,0.25644618086516857
7938,0.0011484739370644093,0.02302774554118514
7939,0.0807056468911469,0.186161529738456
7940,0.02479159412905574,0.7795168976299465
7941,1.9989418160985224,0.5754425299237482
7942,-0.3165157340699807,-0.2510392889380455
7943,0.020104549825191498,0.37736741453409195
7944,0.010115229524672031,0.08324008528143167
7945,0.28247589245438576,1.0796682871878147
7946,0.41806613001972437,0.03499679733067751
7947,0.04438340291380882,0.9093759916722775
7948,-0.03325586020946503,0.11071793735027313
7949,1.1332118408754468,0.22001438308507204
7950,0.002524383589625359,0.002524383589625359
7951,-0.03513204795308411,-0.011995835229754448
7952,0.3636363815749064,0.43243188376072794
7953,-0.9295971989631653,0.28431379795074463
7954,0.1193306315690279,0.026289282366633415
7955,-0.057289451360702515,0.15085315704345703
7956,0.5803915876895189,0.49272662587463856
7957,-0.0344059057533741,0.08051548153162003
7958,-0.005534150637686253,0.03475619573146105
7959,3.2582133738324046,1.8830457655712962
7960,-0.05532066524028778,0.0650886595249176
7961,-0.00029382199863903224,0.01886742701753974
7962,-0.01905592274852097,-0.0015669260174036026
7963,-0.00838528573513031,-0.030435368418693542
7964,0.0096665620803833,-0.053111203014850616
7965,0.5833178218454123,0.8916636165231466
7966,0.016530237131519243,0.10305293553392403
7967,-0.00018080580979585627,-0.00018080580979585627
7968,1.575638085603714,0.6641299426555634
7969,-0.01492980495095253,0.10024262219667435
7970,0.0006516897119581699,0.033152326475828886
7971,-0.0016894005239009857,0.706723153591156
7972,0.012926347553730011,0.26579906046390533
7973,0.0949337076744996,0.5454690274200402
7974,0.8098456114239525,1.9436349123425316
7975,-0.005956427659839392,0.05757612735033035
7976,0.9277909081429243,0.8806869070976973
7977,-0.08279056195169687,-0.042865704745054245
7978,0.037267984822392464,0.3519797120243311
7979,-0.036327074747532606,0.05213531479239464
7980,-0.027227729980950244,-0.009910276159644127
7981,-0.03189518094062805,-0.03189518094062805
7982,0.006576615385711193,0.09656150359660387
7983,-0.0007932847365736961,0.8836815301328897
7984,0.583938610740006,0.8631724836304784
7985,-0.1092495322227478,0.1173260509967804
7986,0.2194803673774004,0.6699631828814745
7987,0.3229774357751012,0.1763329030945897
7988,0.3874343335851336,1.0873252153619433
7989,-0.016861261567100883,0.005700146779417992
7990,-0.04711887409212068,-0.03888314310461283
7991,-0.04800568916834891,-0.032900696620345116
7992,-0.21854284778237343,0.231419175863266
7993,0.5786762163043022,0.7990988418459892
7994,0.36826565489172935,0.3505624495446682
7995,0.07607326105062384,0.13995257958595175
7996,0.18854380148695782,0.35346699255751446
7997,0.7943574786238514,0.7801471948675953
7998,0.22734378930181265,0.1762373810634017
7999,3.4350699447095394,2.2580584548413754
8000,0.48696422582725063,0.34895086294272915
8001,0.009198400473687798,0.009198400473687798
8002,0.02009226195514202,0.8921404983848333
8003,0.011221727763768286,0.047907492553349584
8004,-0.001634802159969695,0.001672644866630435
8005,0.05692529957741499,0.6586812688037753
8006,0.1609630174934864,0.29536889865994453
8007,0.24210454593412578,0.959538311464712
8008,0.03887301683425903,0.005475625395774841
8009,-0.04309484735131264,-0.03127526491880417
8010,-0.02595396339893341,0.1552659384906292
8011,0.07318173116073012,0.257150252815336
8012,2.4658363461494446,0.7019726634025574
8013,-0.028246142785064876,0.027558019384741783
8014,0.007759935222566128,0.24857475887984037
8015,-0.030117768794298172,0.10418051481246948
8016,3.451091650640592,3.2723230158444494
8017,0.007246840270236135,0.007246840270236135
8018,-0.12694255635142326,-0.04800885170698166
8019,0.21979403123259544,0.32028889283537865
8020,0.14071669103577733,0.10223352583125234
8021,-0.08962476998567581,-0.09275603014975786
8022,-0.13688639923930168,0.2938191592693329
8023,0.22414245270192623,0.9247566815465689
8024,-0.0014524341095238924,0.1512150107882917
8025,0.09438132122159004,1.091740671545267
8026,1.5110592739656568,1.73023568559438
8027,-0.016439753293525428,0.008271245285868645
8028,0.027385832795516762,0.3976665139734905
8029,0.6666003004065715,0.5762905612937175
8030,1.2762289750389755,0.8163391458801925
8031,0.00039087270852178335,0.015278953243978322
8032,0.046387349255383015,0.4137708442285657
8033,-0.013274073600769043,0.015855146571993828
8034,0.3460261821746826,0.5691531300544739
8035,3.9458522871136665,0.7061849310994148
8036,0.0244407580466941,0.01471713196951896
8037,0.00906954612582922,0.10953994002193213
8038,0.012966184876859188,0.08135731145739555
8039,0.00041301536839455366,0.03318318969104439
8040,-0.023128652945160866,0.45865966007113457
8041,0.855288814753294,1.365539025515318
8042,0.9183581368997693,0.5752348201349378
8043,-0.21839836239814758,-0.2635720744729042
8044,0.023127022781409323,0.1481759917223826
8045,0.07196510350331664,0.10308189457282424
8046,-0.01855356991291046,0.3327345624566078
8047,0.0004965078987879679,0.031174902091152035
8048,0.21077542938292027,0.16831705905497074
8049,3.0419858694078243,0.5928733944894589
8050,0.08225714974105358,0.17870122753083706
8051,0.012002426316030324,0.3800272011430934
8052,0.2686799856892321,0.617365518497536
8053,1.1967401029542089,0.8309443118050694
8054,0.8560203909873962,0.7250586152076721
8055,-0.0012647011317312717,0.016590014100074768
8056,0.08486316329799592,0.7311726731713861
8057,0.7869207262992859,0.6260301470756531
8058,-0.079867152730003,-0.06457005441188812
8059,-0.011719937494490296,-0.00486473273485899
8060,-0.016674572019837797,0.04462920501828194
8061,0.1602044589817524,0.3185802288353443
8062,0.17180825857212767,0.09381479857256636
8063,0.9149421397596598,2.558224553242326
8064,0.025211412459611893,0.1155456081032753
8065,-0.05515300668776035,-0.02028307318687439
8066,2.496674731373787,0.7040441185235977
8067,0.02743133855983615,0.5538680437020957
8068,-0.05048319594061468,-0.03235426917672157
8069,-0.03366025909781456,-0.022570442408323288
8070,0.0005928571335971355,0.0778834093362093
8071,1.2678887927904725,1.4091326082125306
8072,-0.26318003982305527,0.10386353731155396
8073,0.06564811989665031,0.026762884110212326
8074,0.10470271483063698,0.021720673888921738
8075,4.22114597260952,0.6550227850675583
8076,-0.0597812756896019,0.05771759897470474
8077,-0.3436426417902112,-0.3089612349867821
8078,-0.008669292088598013,0.0028356751427054405
8079,3.194718584418297,1.0661442130804062
8080,1.3120296057095402,1.294051891170966
8081,-0.040723206650000066,-0.03760721953585744
8082,-0.00011407623651393806,0.001124688504205551
8083,2.382804222404957,0.45724279433488846
8084,0.009497794322669506,0.14568774867802858
8085,0.0011396058253012598,0.0377493190462701
8086,0.22948216646909714,0.3888205215334892
8087,-0.09947780816582963,-0.08979200758039951
8088,0.0019714434165507555,0.09247621684335172
8089,0.5007342987228185,1.8491487198043615
8090,-0.004217488691210747,0.5187579616904259
8091,0.24070645961910486,0.026477188803255558
8092,-0.011988105507043656,-0.002954075112938881
8093,-0.25406115129590034,-0.24502080492675304
8094,0.2607931587845087,0.848312983289361
8095,0.07187065572361462,0.058617145725293085
8096,-0.3042630683630705,-0.2807132750749588
8097,0.0006600444539799355,0.0031769380657351576
8098,-0.021669644862413406,0.1262153461575508
8099,0.11367213167250156,0.20012120343744755
8100,0.000890929251909256,0.029256227076984942
8101,0.020098522305488586,0.3356560207903385
8102,-0.032635840587317944,-0.030669383937492967
8103,0.0010201984841842204,0.022365473705576733
8104,0.07210789248347282,0.29101457819342613
8105,-0.03679175558499992,0.1556740514934063
8106,0.04638831503689289,0.1232664454728365
8107,0.03983207010605838,0.025962348663597368
8108,0.004318798193708062,0.0716750908177346
8109,0.43505753975478,0.4758970628317911
8110,0.015433356165885925,0.33883582800626755
8111,0.06706111285893712,0.9764456764241913
8112,0.07839919626712799,0.08268605172634125
8113,-0.05664265155792236,-0.04559839516878128
8114,0.06243537366390228,-0.04630580544471741
8115,0.4591886568814516,0.20005220361053944
8116,-0.0397523008286953,0.24844308197498322
8117,0.060991397593170404,0.06420770892873406
8118,-0.041356293261051176,-0.041356293261051176
8119,0.11636653542518616,1.902144968509674
8120,0.0931211868301034,0.2267164522781968
8121,-0.006600838154554367,0.05844043008983135
8122,-0.008255132648628205,0.021343807689845562
8123,0.420800160150975,0.12284969864413142
8124,0.32450617221184075,0.26171211269684136
8125,0.1306535955518484,0.9704102482646704
8126,0.17003458307590336,0.08198639319743961
8127,0.33108481392264366,0.22375711426138878
8128,0.1601042291149497,1.2224519392475486
8129,-0.004645122913643718,0.009464527014642954
8130,0.006036314181983471,-0.005459398962557316
8131,0.2682178318500519,0.023099033161997795
8132,-0.026861023165110964,-0.022594237234443426
8133,0.09709195047616959,0.4407755210995674
8134,0.05495174042880535,0.1844277512282133
8135,-0.02106583525892347,-0.0017916560173034668
8136,0.1812118359375745,0.3615508892107755
8137,-0.01734895631670952,-0.010389789938926697
8138,-0.014506278064800426,-0.014271112740971148
8139,-0.11267578601837158,0.45699258148670197
8140,0.015116605907678604,0.9070993773639202
8141,0.10997481316735502,0.23552521735837217
8142,0.24803562462557238,0.7514251470588533
8143,0.0022334177047014236,0.13232562923803926
8144,0.1221269341185689,0.505398285575211
8145,0.009759637527167797,0.045503062196075916
8146,2.6502919513732195,2.382379086688161
8147,0.02507712342776358,0.1355493573937565
8148,-0.021252386934065726,-0.01810758374631405
8149,0.022112822625786066,0.10142585868015885
8150,-0.027937438077060506,0.0272586178034544
8151,0.06588037125766277,0.5081327836960554
8152,0.12864302843809128,1.1606446281075478
8153,0.00020263902842998505,0.0232332032173872
8154,-0.175517403986305,-0.15524880401790142
8155,0.012730841801385395,0.36068371059081983
8156,0.13484763400629163,0.3175819297321141
8157,-0.0073053836822509766,-0.047959573566913605
8158,0.16040330938994884,0.43517918698489666
8159,0.08088010744540952,0.08183404253213666
8160,0.8062413223087788,0.10915688052773476
8161,0.4628443541005254,0.3880154015496373
8162,2.124194761738181,1.18827666901052
8163,0.06222780025564134,0.06763862795196474
8164,0.3497778922319412,0.768134281039238
8165,0.3115521640283987,0.7878223926527426
8166,0.0543209477327764,0.40007870411500335
8167,1.1302629001438618,0.7691492326557636
8168,-0.0006398276373147382,0.0012508245999924839
8169,0.08240984799340367,0.306530196685344
8170,0.11960154213011265,0.23144341446459293
8171,-0.0005555280367843807,0.02853565849363804
8172,0.0003529138602971216,0.0019477557189020445
8173,0.00271541066467762,0.037699224427342415
8174,-0.003043830394744873,0.05222450662404299
8175,0.23164520857972093,0.3764424145047087
8176,0.5824996465817094,0.30723919812589884
8177,0.1419992162118433,0.17783333493571263
8178,-0.1267825810937211,-0.10869324952363968
8179,-0.06914675441657891,-0.06012243032455444
8180,-0.09051653277128935,-0.013041503727436066
8181,1.3105421885848045,0.35152091830968857
8182,0.8831928158178926,0.27378056291490793
8183,0.004700133576989174,0.020720114931464195
8184,0.0802451497875154,0.09619001066312194
8185,0.012750451249303296,0.050788965803803876
8186,-0.006496943533420563,0.1603108011186123
8187,-0.13640383387246402,-0.13576335326069966
8188,0.009999880790717555,0.009999880790717555
8189,-0.05913287214934826,0.1160634458065033
8190,0.2061357032507658,0.3725860994309187
8191,-0.001010781154036522,0.03719468507915735
8192,0.04800020158290863,0.23837828636169434
8193,-0.1677746889181435,-0.16862437827512622
8194,0.6619197726249695,0.7381405830383301
8195,0.7175829512998462,2.2232054574415088
8196,-0.3705236315727234,-0.15193656086921692
8197,0.051921822130680084,0.4318944439291954
8198,-0.09201359748840332,-0.015488922595977783
8199,0.07188393361866474,0.1258662510663271
8200,2.2960521057248116,0.6583480313420296
8201,-0.006705553270876408,0.41110561415553093
8202,0.5894136019051075,0.5731334872543812
8203,-0.12564436718821526,-0.09875481948256493
8204,0.010501123499125242,0.03944791154935956
8205,0.38035572529770434,1.0170251524541527
8206,-0.0092683577677235,0.01735206600278616
8207,-0.09087902354076505,0.015720322728157043
8208,0.3337209061719477,0.45476715127006173
8209,-0.12773292476776987,-0.07910775020718575
8210,-0.04895697878964711,-0.044881430454552174
8211,1.606712867738679,0.6707367796916515
8212,0.013565643224865198,0.15315831499174237
8213,-0.04523705205065198,-0.03941231034696102
8214,0.029579255264252424,0.07418548641726375
8215,0.13391589932143688,0.31854007951915264
8216,0.6792386062443256,0.6250837333500385
8217,0.1331034954637289,0.5339504685252905
8218,0.10650292225182056,1.7516867686063051
8219,1.975512981414795,1.5039482116699219
8220,0.0036141401360509917,0.04033464209351223
8221,0.785179927945137,0.5529929548501968
8222,0.059289753437042236,0.3980918675661087
8223,0.47355349361896515,1.074073687195778
8224,0.38774362951517105,0.25875667482614517
8225,0.0823578117415309,0.09093191754072905
8226,0.04562718980014324,0.11894319765269756
8227,0.005445031672716141,0.005445031672716141
8228,0.038083994295448065,0.24531527748331428
8229,0.00453451881185174,0.0039040441624820232
8230,0.6739954818040133,0.35178996808826923
8231,0.050984397530555725,0.3933243304491043
8232,0.13446710724383593,0.4304374875500798
8233,-0.32677706715185195,-0.08438149094581604
8234,-0.0027061920845881104,0.02779941027984023
8235,0.29242705926299095,0.5918548367917538
8236,0.031057260930538177,0.14395790919661522
8237,0.0008881833782652393,0.00543325069884304
8238,0.0001694774255156517,0.3080949201248586
8239,0.013457190012559295,0.022879518335685134
8240,1.815129166468978,0.5780748184770346
8241,0.8736549367604312,1.342882369965082
8242,1.8127439469099045,1.2543280571699142
8243,-0.050820449367165565,0.18712152540683746
8244,-0.618333213031292,-0.36411482095718384
8245,0.7118162522092462,1.081639469601214
8246,0.6872379793130676,0.17218144371145172
8247,0.08889479935186273,0.22822397947328454
8248,0.01057137455791235,0.0164987463504076
8249,-0.0003436181286815554,0.0774898668169044
8250,0.02601273509208113,0.21291887352708727
8251,0.2582637523300946,0.29784928308799863
8252,-0.07269498756795656,-0.07075846358202398
8253,1.326622188091278,0.5696477293968201
8254,-0.1321996944025159,-0.11919504031538963
8255,-0.27093204436823726,-0.2536887861788273
8256,-0.042939243372529745,-0.02078385464847088
8257,0.010386802081484348,0.05846760218264535
8258,0.41589317261241376,0.7484310620930046
8259,0.10128759895451367,0.9341782585252076
8260,0.00934872031211853,0.034825898706912994
8261,0.06946039665490389,0.06896413583308458
8262,2.0053282976150513,0.3108530044555664
8263,-0.0515266302973032,0.0036723241209983826
8264,-0.0007014963775873184,0.23908216133713722
8265,0.012843513919506222,0.040596013015601784
8266,0.03574834205210209,0.29282565601170063
8267,-0.07961677777348086,-0.03956541419029236
8268,0.8478787392377853,0.31038497388362885
8269,3.793318647745764,2.472273964289343
8270,0.04011442186310887,0.17759521352127194
8271,0.4336341619491577,0.12135721743106842
8272,0.011834755103336647,0.3088423344597686
8273,-0.2369412463158369,0.21127384901046753
8274,1.3535653669387102,2.1423961240798235
8275,0.9536718088202178,1.401826913934201
8276,0.0040710195899009705,0.05010278522968292
8277,0.49927999824285507,1.215959094464779
8278,0.7413030862808228,2.1787827610969543
8279,0.14068985357880592,0.1947006769478321
8280,0.007906021594862978,0.04883508016155247
8281,1.4460891331546009,0.3324682260863483
8282,0.07746588066220284,0.07604699209332466
8283,0.763057908450719,0.626043519412633
8284,0.01209439616650343,0.636263164691627
8285,-0.09286509826779366,0.078875333070755
8286,-0.004946516826748848,0.06631617248058319
8287,0.4536970086628571,0.5216173358494416
8288,1.4807810257188976,0.6009085248224437
8289,-0.01371413096796914,-0.013631641581014264
8290,0.0003874627400364261,0.030176423937518848
8291,0.0035620369817479514,0.019872153257892933
8292,0.8136903718113899,1.6799749806523323
8293,0.19543365389108658,0.20588166266679764
8294,-0.08939807258138899,-0.08793259633239359
8295,0.17436417192220688,0.4637385532259941
8296,-0.002363546285778284,0.019495316315442324
8297,1.762099789455533,2.6748211849480867
8298,0.8704540911130607,1.066367048304528
8299,0.01886417076457292,0.049918114324100316
8300,1.28717849124223,1.1507714735344052
8301,0.37976139783859253,-0.35870255529880524
8302,0.0034370459616184235,0.1072427723556757
8303,-0.008095947094261646,-0.004687121137976646
8304,0.2729115339316195,0.1824031623400515
8305,0.5647713430225849,0.9258066304028034
8306,0.0028624858241528273,0.6213745956774801
8307,0.012279451708309352,0.12221012532245368
8308,-0.030263686552643776,0.008634693920612335
8309,0.005839541554450989,0.17146059684455395
8310,-0.08995802514255047,0.11514610052108765
8311,1.0074772838306671,1.1082717183780915
8312,0.08073464781455186,0.41449499130658296
8313,0.003890392603352666,0.3547427507583052
8314,-0.09237157925963402,0.08244164288043976
8315,1.7390594724565744,1.7360614780336618
8316,0.3309908611699939,0.088090973906219
8317,0.07190997153520584,0.5275063291192055
8318,0.18166349967941642,0.32151480158790946
8319,0.07645900640636683,0.17864733282476664
8320,0.031418522412423044,0.023888775671366602
8321,-0.26596827059984207,-0.2686599618755281
8322,-0.025430778972804546,0.060590606182813644
8323,-0.08604675438255072,0.03650028258562088
8324,-0.024541725259041414,0.0019895676523447037
8325,0.05632432550191879,0.07302085310220718
8326,-0.09184888750314713,0.018200889229774475
8327,-0.05673764646053314,-0.046556323766708374
8328,7.913433364592493e-05,0.018177815072704107
8329,0.15473635215312243,0.1535643907263875
8330,0.0002446819469332697,0.0002446819469332697
8331,-0.41335145733319223,-0.39259027130901814
8332,0.005903536226469441,0.03638741770373599
8333,-0.045599885284900665,-0.026605453342199326
8334,0.4018100146204233,0.09890984930098057
8335,-0.27834761142730713,-0.23431584239006042
8336,0.4447368341498077,0.4910348313860595
8337,-0.056719332351349294,-0.04577990062534809
8338,-0.12760600494220853,-0.12643707543611526
8339,-0.001617192293451808,-0.0005363125819712877
8340,-0.05011484771966934,0.021553799510002136
8341,1.1700826175510883,0.9491799958050251
8342,0.13653705641627312,0.12361693009734154
8343,-0.01857405980990734,0.017783256247639656
8344,0.04080626450013369,0.14913213334511966
8345,0.06965894857421517,0.7665923372842371
8346,0.36189345398452133,0.9808515397598967
8347,0.04050298041147471,0.1956674457196641
8348,0.1342184878885746,-0.01066659390926361
8349,-0.002417720854282379,0.053884606808423996
8350,0.2099656853824854,0.9724869523197412
8351,1.27305106818676,3.549112841486931
8352,-0.05518727516755462,-0.012389011681079865
8353,2.6467428021132946,1.4542621187865734
8354,0.6173154711723328,0.6981044411659241
8355,7.413544517476112e-05,0.008690882255905308
8356,0.005461583845317364,0.047459124587476254
8357,0.036152929067611694,0.3083414137363434
8358,0.3893543586018495,0.7752803370240144
8359,0.026772723882459104,0.11392134369816631
8360,0.02315870998427272,0.09391339076682925
8361,0.1125411163084209,0.4424537937156856
8362,0.17939755786210299,0.2516052471473813
8363,0.03851500619202852,0.4289848292246461
8364,-0.010145182721316814,0.009372195228934288
8365,0.08804085454903543,0.24062405875883996
8366,0.15843921527266502,0.1161988191306591
8367,0.009373458684422076,0.23377119249198586
8368,1.8041224479675293,-0.24434131383895874
8369,-0.014736659824848175,0.345920093357563
8370,1.9883608967065811,1.98601795732975
8371,0.9574724499689182,0.5622038905130466
8372,1.023061778396368,0.6007132194936275
8373,0.09648304432630539,0.3718342110514641
8374,0.11408362165093422,0.17636655643582344
8375,0.012652035802602768,0.1916232332587242
8376,-0.18785120360553265,-0.10651134699583054
8377,-0.02947553899139166,-0.020971139892935753
8378,-0.009912716806866229,0.0061545297503471375
8379,0.005073145031929016,0.23605040833353996
8380,-0.09935541497543454,0.0674152746796608
8381,-0.021055988734588027,0.05659451708197594
8382,0.04157630726695061,0.18747513741254807
8383,-0.15762843005359173,-0.0860811248421669
8384,-0.040016286220634356,0.019432567059993744
8385,0.01957279071211815,0.05008697509765625
8386,0.056800565449520946,0.2262577738147229
8387,0.35356218833476305,0.7075478853657842
8388,0.009879843331873417,0.02461447101086378
8389,0.27335643547121435,0.38168683426920325
8390,0.23939590342342854,0.3515505660325289
8391,-0.07869499968364835,-0.06340632401406765
8392,0.1686039436608553,0.15775014646351337
8393,0.015758926048874855,0.14932129718363285
8394,-0.02691417874302715,-0.019938482902944088
8395,0.3546656141988933,0.26598314149305224
8396,0.012445399537682533,-0.0045537520200014114
8397,0.0158860613591969,0.11773134442046285
8398,1.365057710558176,1.0357158221304417
8399,0.9884447073563933,0.30614577885717154
8400,0.6807457450777292,0.7284678462892771
8401,0.0007470816490240395,0.009868216991890222
8402,-0.03128963313065469,0.11533239483833313
8403,0.24692736566066742,0.18912695348262787
8404,-0.04125359933823347,0.045577503740787506
8405,-0.10154101112857461,-0.06190060079097748
8406,-0.13344512990806834,-0.13336157161393203
8407,-0.02310086414217949,0.076163150370121
8408,-9.118704474531114e-05,0.0006833401421317831
8409,-0.017370147092151456,-0.011742851696908474
8410,0.012187690241262317,0.027976953191682696
8411,0.44261281413491815,0.788952874368988
8412,0.16812086384743452,1.302377405576408
8413,-0.22584018157431274,-0.2243456254946068
8414,0.029056088300421834,0.0909622844774276
8415,0.005506157234776765,0.06765916367294267
8416,-0.19829320861026645,-0.1925661857239902
8417,-0.005173590790946037,0.010569621343165636
8418,-0.009449159260839224,0.24940819293260574
8419,-1.5783112654462457,-1.5373271219432354
8420,0.5911721251904964,0.4066665433347225
8421,0.23330226895632222,0.4787569230538793
8422,0.012362096924334764,0.038696637842804193
8423,1.0583952656015754,1.2896432867273688
8424,0.4169721642974764,1.1299345234874636
8425,1.9141577213304117,0.22532140009570867
8426,-0.10697682201862335,-0.2357395999133587
8427,-0.04268648102879524,-0.03659430146217346
8428,0.05697325541405007,0.18158497585682198
8429,0.5296415723860264,0.21954013779759407
8430,0.28842788841575384,0.09549710061401129
8431,-0.006513319909572601,0.040440648794174194
8432,-0.007966042636326165,0.03211111482232809
8433,1.5203327145427465,0.49454947374761105
8434,0.0020648500649258494,0.07995217095594853
8435,-0.061297262203879654,-0.04837462864816189
8436,-0.0009676963090896606,0.04505311790853739
8437,-0.08194554597139359,-0.07943603862076998
8438,0.100481066852808,0.053995151072740555
8439,0.007585671031847596,0.029859238537028432
8440,0.36838930123485625,0.2003165411297232
8441,-0.044298604132563923,-0.041977676562964916
8442,-0.011371533502824605,-0.00634131720289588
8443,-0.662546549923718,-0.6303890831768513
8444,0.06041062716394663,0.03121988195925951
8445,-0.016885699064005166,-0.0163911561248824
8446,-0.243083618581295,-0.1835930459201336
8447,0.23728427290916443,-0.012457728385925293
8448,1.1918760319240391,0.7109029074199498
8449,1.2092893510125577,0.3961611776612699
8450,-0.05577251547947526,-0.0339166484773159
8451,0.49262247793376446,0.050863033160567284
8452,0.811717351898551,0.9936909880489111
8453,0.08240233361721039,0.0009360834956169128
8454,0.5564026571810246,0.8886394239962101
8455,5.090029979124665,2.31828954257071
8456,-0.0018097700085490942,0.018658174900338054
8457,0.04428099594952073,0.08068137742520776
8458,-0.009690632577985525,0.5693545211106539
8459,0.9839936629869044,0.7176595465280116
8460,0.015260651707649231,0.09713883139193058
8461,1.0094953626394272,0.9129571169614792
8462,1.6781896948814392,0.41676396131515503
8463,0.0032003956148400903,0.220461709308438
8464,0.387159189209342,3.4105291571468115
8465,0.26358745037578046,0.17039676546119153
8466,-0.03467053174972534,-0.004744328558444977
8467,0.000983159727184102,0.005470177478855476
8468,2.1438514990732074,2.1137263579294086
8469,-0.005434636026620865,1.185415891930461
8470,0.053238315507769585,0.046364789828658104
8471,-0.0020991526544094086,0.2135368138551712
8472,-0.00017685722559690475,0.20905361976474524
8473,-0.06453671865165234,0.29733196645975113
8474,-0.0398290038574487,0.2712138444185257
8475,0.004682604223489761,0.3106923121958971
8476,-0.02280872594565153,0.11176861450076103
8477,-0.0005771605356130749,0.0022021576878614724
8478,0.454844132065773,0.18015128374099731
8479,1.615597516298294,1.9070101082324982
8480,-0.004112478345632553,0.033624790608882904
8481,-0.05967432202305645,-0.056616400834172964
8482,-0.05652833061685669,-0.05096695525571704
8483,0.1580299735069275,0.29113084077835083
8484,-0.0405183301481884,-0.026710541918873787
8485,0.0033573807450011373,0.03781125566456467
8486,0.13817888498306274,0.20942182838916779
8487,0.13483772054314613,0.18181637302041054
8488,-0.17634742055088282,-0.016273662447929382
8489,0.017247972078621387,0.1886478839442134
8490,0.2399031324312091,0.9600943131372333
8491,0.13948139548301697,0.21593593060970306
8492,0.02662932127714157,0.22512003779411316
8493,-0.0012890554498881102,0.00047529092989861965
8494,0.04962044954299927,0.016294412314891815
8495,0.009277872741222382,0.05829079449176788
8496,0.5300841332773416,0.5428047181467264
8497,0.004302319139242172,0.8567488566040993
8498,0.3512879457557574,0.32966904307249933
8499,-0.013131972053088248,0.11789068952202797
8500,0.20497337728738785,0.30027586966753006
8501,0.03951141866855323,0.02578241634182632
8502,0.0020907060243189335,0.14040312869474292
8503,1.53298309026286,0.1245783674530685
8504,-0.08666831254959106,-0.054342418909072876
8505,0.0050523310510470765,0.015934825090880622
8506,1.1583386784768663,0.7113679176545702
8507,0.0004539614310488105,0.030477777123451233
8508,-0.13150164269609377,-0.0972244068980217
8509,0.7160761263221502,0.2265013512223959
8510,-0.20155340805649757,1.052091047167778
8511,0.00723251688759774,0.11546167160850018
8512,-0.0071987120900303125,0.018870433792471886
8513,0.7907747481949627,1.2125572417862713
8514,-0.2637514248199295,-0.25641269888728857
8515,0.0097656619962072,0.0097656619962072
8516,1.4322373867034912,0.503075897693634
8517,1.9373247132170945,1.505418847547844
8518,1.6758926250040531,1.2905637361109257
8519,-0.008940213359892368,0.017789547331631184
8520,0.0035274441324872896,0.08247739174112212
8521,0.009752865706104785,0.01873894763411954
8522,-0.021743420511484146,-0.024070829153060913
8523,0.6470926781184971,0.29759875731542706
8524,2.155753344297409,1.3445840775966644
8525,0.10731577157275751,0.3481006774236448
8526,0.503855399787426,1.9940097853541374
8527,-0.04989468026906252,-0.027504812926054
8528,0.3502959287725389,1.1895953989587724
8529,0.08055894263088703,0.2599530313163996
8530,1.7089184219948947,0.8947668964974582
8531,0.261259350925684,0.3576635755598545
8532,0.0921958377584815,0.11201113369315863
8533,0.07059817016124725,-0.05336347222328186
8534,1.002104860264808,0.9306115922518075
8535,0.03292254265397787,0.1343929162248969
8536,0.14828086041961797,0.5005777939513791
8537,-0.6102067045867443,-0.22417792677879333
8538,-0.005577718839049339,-0.0010466943494975567
8539,0.10301287431502715,0.035609263519290835
8540,0.00360815848398488,0.012613378392416053
8541,0.06643892079591751,0.3431847468018532
8542,0.22190885478630662,0.41840611631050706
8543,-0.2258860170841217,0.01068347692489624
8544,0.008445283398032188,0.06334973871707916
8545,0.04478752666909713,0.2777120625396492
8546,-0.022160346619784832,-0.02022032020613551
8547,0.0008726250380277634,0.07327712886035442
8548,0.010442888247780502,0.245742414961569
8549,-0.021218642593794357,-0.021049737581051886
8550,-0.003782598301768303,0.045978265814483166
8551,0.24132711067795753,0.6104278899729252
8552,-0.0228607865574304,-0.015313176438212395
8553,-0.012606752812862396,-0.012606752812862396
8554,-0.03010302037000656,0.682514987885952
8555,0.16112977173179388,0.6376329651102424
8556,0.0006717307260259986,0.15711235930211842
8557,-0.014204666775185615,-0.011290524620562792
8558,0.2177997762337327,0.20273002330213785
8559,0.1589292516000569,0.25568870501592755
8560,-0.011171504855155945,0.2862320989370346
8561,-0.04720757878385484,0.071910060942173
8562,1.6963204964995384,0.6397131308913231
8563,-0.006244611971851555,-0.005062408512458205
8564,0.014190416783094406,0.008275076746940613
8565,1.3744483122281963,0.898478997653001
8566,0.04401384689845145,0.24070657440461218
8567,0.673220849595964,1.0950009590014815
8568,0.2795971440791618,0.7184949922084343
8569,0.009704790223622695,0.0015388862520921975
8570,-0.030418400652706623,0.04247919097542763
8571,0.22983259707689285,0.9109401777386665
8572,-0.6079933380242437,-0.6014070631936193
8573,0.07117447266591626,0.578518271541725
8574,0.030636174196843058,0.0914669405319728
8575,0.0005477441009134054,0.007044557714834809
8576,-0.004004773101769388,0.011425812263041735
8577,-0.006976000964641571,0.22464774549007416
8578,-0.051013022661209106,0.6615614145994186
8579,0.13030068017542362,0.8275607619434595
8580,-0.021912187366979197,0.0022639594972133636
8581,0.18255620927084237,0.11958509415853769
8582,0.001555229478981346,0.023845795483794063
8583,-0.015836175065487623,0.036710089072585106
8584,-0.0052334461361169815,0.0534149082377553
8585,-0.009373105513077462,-0.009030097600771114
8586,-0.03321419470012188,-0.0028817690908908844
8587,0.0213623926974833,0.1841590222902596
8588,-0.0822249129823831,-0.08190107671543956
8589,0.03270391945261508,0.20267875690478832
8590,-0.044285574065725086,-0.03733409522101283
8591,0.053270105039700866,0.20267259678803384
8592,0.15921515878289938,0.0812446316704154
8593,0.0028892450864077546,0.04600772265257547
8594,3.8265532916411757,1.6844515269622207
8595,0.05518110045522917,0.1894646877917694
8596,-0.02457772137131542,-0.005342831835150719
8597,-0.0037863549077883363,0.22719133459031582
8598,0.08205705869477242,0.1778532265452668
8599,2.746476396918297,1.3636964410543442
8600,0.6682915093260817,1.78951042908011
8601,0.08606841431173962,0.43979659692558926
8602,0.10579296954529127,0.5277818442191347
8603,0.09240121304173954,0.34274606316466816
8604,2.5710979539435357,1.0303305226843804
8605,0.5321906190365553,1.21972787193954
8606,0.03451181389391422,0.045899419113993645
8607,-0.20586309407372028,-0.1908877920359373
8608,-0.060837507247924805,-0.005237892270088196
8609,-0.05189238861203194,-0.01099482923746109
8610,-0.26665323972702026,-0.30825300700962543
8611,-0.004153262940235436,0.004300946369767189
8612,0.016443297266960144,0.00324089452624321
8613,-0.05137040349654853,-0.008487552404403687
8614,0.5281407833099365,0.38852134346961975
8615,0.5633835475891829,0.41154894046485424
8616,-0.007236119519802742,-0.0009173364378511906
8617,0.003280825447291136,0.02200204459950328
8618,0.005404830910265446,0.006071069277822971
8619,-0.21436842996627092,-0.034596413373947144
8620,-0.005372825660742819,0.012487328611314297
8621,0.03581170551478863,0.1605916414409876
8622,0.006113861731137149,0.026606262705172412
8623,-0.04974654735997319,-0.01858854666352272
8624,-0.024290078319609165,0.13402149453759193
8625,0.6518769897520542,0.8984403647482395
8626,0.009945956990122795,-0.007857264019548893
8627,-0.0015341461985372007,0.013388870400376618
8628,2.6825108155608177,0.7881785854697227
8629,0.36176672019064426,0.14051931537687778
8630,0.11750974482856691,0.041316881543025374
8631,-0.0006049003568477929,0.014443991123698652
8632,0.01061975210905075,0.28475309908390045
8633,1.8110908903181553,0.707245472818613
8634,0.1994573576375842,0.026165752671658993
8635,-0.0012548437807708979,-0.0012443534178601112
8636,0.04947359720245004,0.25197975570335984
8637,-0.049293391610262915,-0.027559839189052582
8638,0.14296626206487417,0.3461119895800948
8639,-0.10122863948390659,-0.09760303562507033
8640,-0.0008081771084107459,0.02903283468913287
8641,2.690409678965807,0.7913240976631641
8642,0.027710316702723503,0.11380069516599178
8643,-1.2196071148150622,-1.2186621190048754
8644,0.024199376901378855,0.2521166085207369
8645,0.3534679561853409,1.4744701534509659
8646,0.23896150290966034,0.10735240578651428
8647,0.01919308677315712,0.04781550541520119
8648,-0.003891376094543375,-0.0029956859070807695
8649,0.014315140899270773,0.03269796958193183
8650,0.0102020597551018,0.24105097563005984
8651,0.013217616826295853,0.013684190809726715
8652,0.17033254401758313,0.41789758997038007
8653,0.002072990871965885,0.009001822909340262
8654,-0.029737646924331784,-0.025881648063659668
8655,0.0778912752866745,0.3864053785800934
8656,-0.0045891422778368,0.02664267085492611
8657,1.7967788889072835,0.11606463929638267
8658,0.5133198611438274,0.42547811195254326
8659,-0.11352536082267761,-0.11644287407398224
8660,0.10831859055906534,0.2001315588131547
8661,-0.0046729587484151125,0.031686550471931696
8662,0.40743764587386977,0.575721585235442
8663,2.036486705765128,0.9644338693469763
8664,-0.05524974979925901,0.028983667492866516
8665,-0.06672054531281901,-0.06584903405746445
8666,0.6446295566856861,0.8254118748009205
8667,-0.07523339986801147,0.03137148916721344
8668,-0.08506878232583404,0.3509451821446419
8669,-0.009986363351345062,0.4497755840420723
8670,1.8917994261719286,0.8115641833283007
8671,0.010318057087715715,0.04748427722370252
8672,1.0641039460897446,0.3586524575948715
8673,-0.11319402232766151,-0.09771053120493889
8674,0.7917108237743378,0.4536738097667694
8675,0.026793780372827314,0.0038893037562957034
8676,0.1347530917264521,0.24845519522204995
8677,-0.004850530953262933,0.004713551606982946
8678,-0.09942977107129991,-0.03761689364910126
8679,-0.0020389105629874393,0.003324526594951749
8680,-0.0004890821874141693,0.07129657454788685
8681,0.6332513494417071,0.5259690685197711
8682,-0.038595618456602095,-0.038595618456602095
8683,0.13507624622434378,0.17956413980573416
8684,0.04096629471723645,0.17460963131134122
8685,0.004489995655603707,0.1028421224327758
8686,-0.03652629442512989,-0.031109312549233437
8687,1.2528695911169052,0.6437265127897263
8688,-0.037173174787312746,-0.008070547133684158
8689,-0.08397964993491769,-0.07403740379959345
8690,-0.19321411848068237,-0.1931285298705916
8691,-0.02444897301029414,-0.021388858323916793
8692,0.07320356275886297,0.2505896454676986
8693,0.0045962706208229065,0.0523669496178627
8694,1.4093234636820853,1.4124293425120413
8695,2.828292608313859,0.21720258896857558
8696,0.10746867209672928,0.21442077308893204
8697,0.12932953983545303,0.22339793294668198
8698,2.613902427634457,1.3170100230781827
8699,0.580028235912323,1.086462378501892
8700,-0.0006290213204920292,0.1294358535669744
8701,0.01663215458393097,0.1843717396259308
8702,0.02376304566860199,0.9907465279102325
8703,0.5065123655367643,0.3648196973372251
8704,0.0010533108870731667,0.003995766353909858
8705,-0.15056947246193886,-0.14285384491086006
8706,0.18624317890498787,0.23359291499946266
8707,0.1385179862845689,0.24866644595749676
8708,1.3595898374915123,0.0849079117178917
8709,-0.023308537900447845,0.002257116138935089
8710,0.05500238761305809,0.18930186703801155
8711,0.16024518758058548,0.3236018791794777
8712,-0.01632589101791382,0.8466225415468216
8713,1.4859981685876846,0.6976268440485001
8714,1.363000139594078,2.0891393274068832
8715,0.28407873956894036,0.21822565047477838
8716,0.0003443289315328002,0.0008308831602334976
8717,-0.06883254647254944,0.9760885834693909
8718,-0.009054887108504772,0.0811535008251667
8719,0.05707190767861903,1.184990035602823
8720,3.137737810611725,0.8835193514823914
8721,-0.0005852663889527321,0.02954891137778759
8722,0.16493369557429105,0.2107314906315878
8723,-0.039151136166765355,-0.03272965643554926
8724,0.14612158108502626,0.28060842026025057
8725,0.4962170338258147,0.2791421329602599
8726,0.808851869776845,0.28641495294868946
8727,0.045959919691085815,-0.03512956202030182
8728,-0.0011329171247780323,0.02897015307098627
8729,0.2051645778119564,0.4711628668010235
8730,-0.12474197568371892,0.035082295536994934
8731,-0.06009257864207029,-0.016078859567642212
8732,-0.022201646119356155,-0.01563183218240738
8733,0.13509091432206333,0.26329669053666294
8734,-0.3280148822814226,-0.24570676684379578
8735,-0.020623914673924444,-0.020623914673924444
8736,-0.06831775978207588,0.20109479874372482
8737,-0.004494652472203597,-0.003053717198781669
8738,-9.889583452604711e-05,0.004466434707865119
8739,0.18428204796509817,0.7788335218210705
8740,-0.022632939741015434,-0.0034530963748693466
8741,0.022477511316537857,0.06121991202235222
8742,0.0318576879799366,0.2630210369825363
8743,-0.0006139338074717671,0.0012537410948425531
8744,-0.011991774663329124,0.015216931700706482
8745,-0.03709963243454695,0.15226886793971062
8746,0.14950105920433998,0.2198173888027668
8747,0.048871909035369754,0.23326733405701816
8748,-0.08843260165303946,-0.05379341170191765
8749,0.057537718676030636,0.14909992273896933
8750,-0.014955714344978333,0.6266530305147171
8751,0.017965131090022624,0.022689715609885752
8752,-0.05214917853299994,-0.0488668717443943
8753,-0.057937729405239224,0.006477706134319305
8754,0.029392700642347336,0.16931729391217232
8755,2.2450950294733047,0.09296861290931702
8756,-0.046416370663791895,0.0729457214474678
8757,0.35005641120369546,0.613361121591879
8758,-0.01851515960879624,0.00548858568072319
8759,0.11628842703066766,0.34153963974677026
8760,-0.03770417720079422,0.0816279947757721
8761,0.18192066252231598,1.3803527504205704
8762,0.9983321481267922,0.19012369745178148
8763,-0.0007824772037565708,0.05236177193000913
8764,0.30843199603259563,0.49432225339114666
8765,-0.0083276143996045,0.07542674615979195
8766,-0.00190705806016922,0.14735656697303057
8767,0.06959494296461344,2.326941684819758
8768,-0.00042373880569357425,0.007557263481430709
8769,0.009304552804678679,0.10355977015569806
8770,0.043241385370492935,0.3963592201471329
8771,-0.03310863673686981,0.00855962559580803
8772,-0.012233688263222575,0.013481777161359787
8773,-0.20628185663372278,-0.11845477670431137
8774,0.2460876338154776,0.07733736261434387
8775,-0.0017214897088706493,0.02081055287271738
8776,-0.08261496759951115,-0.05792025849223137
8777,0.2720475196838379,-0.009833060204982758
8778,0.04849530942738056,0.08699476905167103
8779,-0.008341597484104568,-0.007661034062039107
8780,-0.038769226521253586,0.03261125460267067
8781,0.007225204017013312,0.007225204017013312
8782,0.0005958882393315434,0.04105364950373769
8783,0.05491957813501358,0.29050464928150177
8784,0.1319336760789156,0.08255605585873127
8785,0.5093875064048916,1.1957295073661953
8786,0.07268061267677695,0.06172409432474524
8787,0.17976284032920375,0.9975990355596878
8788,0.7862151227891445,0.40534811839461327
8789,0.0704237474128604,0.614183890633285
8790,0.5006293142214417,0.6056682551279664
8791,0.016203369945287704,0.07272115722298622
8792,0.1688356176018715,0.706425778567791
8793,0.0004913670254609315,0.00345779380404565
8794,0.10450893198139966,0.4294099241960794
8795,0.010427092667669058,0.15586684504523873
8796,0.07577118277549744,0.01475292444229126
8797,0.3482675850391388,0.044972822070121765
8798,0.011971049010753632,-0.049274345859885216
8799,0.015331447124481201,0.10924498736858368
8800,-0.19641108717769384,-0.17746861279010773
8801,0.4710946520790458,1.0819862922653556
8802,0.08104976080358028,0.37406507693231106
8803,0.003188683185726404,0.013743180315941572
8804,0.30440714955329895,0.4011785686016083
8805,-0.0027068746276199818,0.04481621738523245
8806,0.009982476387231145,0.009982476387231145
8807,-0.011083258494181791,-0.010441891907248646
8808,0.06513052992522717,0.09561906568706036
8809,-0.001394364982843399,0.042587991803884506
8810,0.5060384878888726,0.4157639751210809
8811,3.2696011811494827,1.5395266562700272
8812,0.0001410038094036281,0.0014473527407972142
8813,0.7327601320139365,0.1949602819076972
8814,0.0007902374491095543,0.06640551623422652
8815,0.3287981487810612,1.137366596609354
8816,-0.10018006712198257,0.057195886969566345
8817,-0.13839303236454725,-0.10341192781925201
8818,0.10204024566337466,0.1948087359778583
8819,0.03856974188238382,0.21492900419980288
8820,3.0062386468052864,0.642341323196888
8821,0.0003227377310395241,0.03569662198424339
8822,0.21154418028891087,0.3213417027145624
8823,-0.015400633215904236,-0.04559309780597687
8824,-0.19323932193219662,0.09533490240573883
8825,0.2617346793413162,0.5399749130010605
8826,-0.16034844517707825,-0.37667664885520935
8827,0.5844383255425782,0.49996268906033947
8828,0.9306874312460423,0.8460482396185398
8829,0.06468044966459274,0.17049118131399155
8830,0.5479912832379341,0.5777297094464302
8831,0.7168775796890259,0.8011466860771179
8832,0.43820288963615894,0.5838504750281572
8833,0.48284632446302567,0.3791703331662575
8834,-0.10236828059896652,-0.1010939427651465
8835,0.1947662364691496,0.19504749588668346
8836,-0.21407934406306595,-0.1753416806459427
8837,-0.20602392479486298,-0.19236632250249386
8838,-0.010247952654026449,0.02502083033323288
8839,0.10614787228405476,0.17886888422071934
8840,0.06865173112601042,0.24333085399121046
8841,0.17159881116822362,0.5052892756648362
8842,0.06457928134477697,1.6323785514978226
8843,-0.0020474852062761784,0.4197612879797816
8844,-0.00585529871750623,-0.0009379247203469276
8845,-0.07577926758676767,0.06825406104326248
8846,6.651088187936693e-05,0.004471634907531552
8847,0.680567305535078,2.77463923022151
8848,0.24738171428907663,0.36049239069689065
8849,0.04280742630362511,0.10834133252501488
8850,0.28348263539373875,0.3324990514665842
8851,0.20318847335875034,0.5696862880140543
8852,-0.04420949926134199,-0.028341397643089294
8853,0.31634302251040936,1.7860990893095732
8854,-0.041209365241229534,0.04544294625520706
8855,0.02621343359351158,0.272355604916811
8856,-0.029016577977017732,-0.02812831214396283
8857,0.0043933766428381205,0.07898697885684669
8858,1.84965680539608,0.5261231511831284
8859,-0.022830919362604618,0.1460833139717579
8860,0.06172155635431409,0.14165517734363675
8861,0.07480604958254844,0.1738393158884719
8862,0.3510892139747739,0.17257620859891176
8863,0.036909225629642606,0.03566960175521672
8864,-0.007480538935851655,-0.005884776124730706
8865,0.39373324159532785,0.9562226319685578
8866,0.5140766594558954,1.0523455832153559
8867,1.1560368286445737,0.22020328510552645
8868,0.7692261394113302,1.2877681907266378
8869,0.016463086009025574,0.3642022907733917
8870,0.26784247532486916,0.2774834968149662
8871,0.6494519137777388,0.8519290708936751
8872,0.009622297094902024,0.009622297094902024
8873,-0.010673102922737598,0.05425919312983751
8874,-0.025690788179636,-0.025690788179636
8875,-0.04146367311477661,-0.7098037004470825
8876,0.008290569647215307,0.1414553135400638
8877,-0.0005834009498357773,0.012439003214240074
8878,-0.001158277975036981,0.02632378088310361
8879,-0.008887631818652153,0.009588131681084633
8880,0.002129141241312027,0.04667247086763382
8881,-0.021906315349042416,0.08567370474338531
8882,-0.005248388508334756,0.018738371320068836
8883,0.4047484826296568,0.1862396728247404
8884,0.6048435550183058,0.5558624248951674
8885,-0.008492383188240638,-0.007228854694403708
8886,-0.3037657109089196,-0.25316837057471275
8887,0.43095283955335617,0.28112848848104477
8888,0.04860255803214386,0.44530756707536057
8889,0.0013118211354594678,0.10225694251130335
8890,0.025794491171836853,0.3526785522699356
8891,-0.017970386426895857,-0.013730420265346766
8892,0.03603483526967466,0.24495024769566953
8893,0.995426494628191,0.08386768773198128
8894,-0.04823691776255146,-0.02795536071062088
8895,-0.09512463625287637,-0.08601231593638659
8896,-0.02676309436559677,-0.02676309436559677
8897,0.3994786199182272,1.3791422303766012
8898,0.0006096299912314862,0.05238459425163455
8899,0.025981426471844316,0.05350209423340857
8900,-0.008033989637624472,0.17373029608279467
8901,0.009996662145349547,0.009996662145349547
8902,1.9172270223498344,0.7086241170763969
8903,-0.29708083532750607,-0.274816133081913
8904,1.4141654185950756,0.30633510276675224
8905,0.250498904613778,0.27132703247480094
8906,-0.006688675726763904,0.014000345021486282
8907,1.961152572184801,0.6450662203133106
8908,0.39987265644595027,0.16543761966750026
8909,0.032540850806981325,0.04623031662777066
8910,0.0019998792558908463,0.34881609166041017
8911,0.009737297242973,0.009737297242973
8912,2.690561215626076,0.29818902467377484
8913,0.9392248073709197,1.593868998636026
8914,0.9362493678927422,1.4544184729456902
8915,0.021727916784584522,0.9572509555146098
8916,0.14228746807202697,0.22463201498612761
8917,-0.005179255735129118,0.12033796682953835
8918,0.4588641784794163,0.3647355995781254
8919,5.041231634095311e-05,0.03277431250899099
8920,1.7734448686242104,1.1213707700371742
8921,2.080198672832921,0.27214619261212647
8922,0.5407495424151421,0.5509039685130119
8923,0.8777650762349367,1.1653646994382143
8924,0.06448495015501976,0.03754067048430443
8925,0.8061787830665708,0.6516090976074338
8926,0.45015333319315687,1.3836697759688832
8927,-0.005170177668333054,0.03583155758678913
8928,-0.03459247574210167,0.037281788885593414
8929,-0.005086179822683334,0.055005114525556564
8930,0.0059132903115823865,0.09416242281440645
8931,0.005449967517051846,0.02398309769341722
8932,0.8525092457421124,1.4605359290726483
8933,2.7066839502658695,0.4861690567340702
8934,1.3407667166029569,0.15422934651724063
8935,0.02397950366139412,0.07115314528346062
8936,-0.009370396379381418,-0.0045702289789915085
8937,0.14393842592835426,0.1812898851931095
8938,0.034852927550673485,0.19678396917879581
8939,-0.12954237847588956,-0.11422817967832088
8940,-0.05580224469304085,0.1704925298690796
8941,0.20202263235114515,0.30876583396457136
8942,0.1469048112630844,0.06300864368677139
8943,0.07094146125018597,0.6590710934251547
8944,0.03419029893120751,0.6420015598996542
8945,0.023804096636013128,0.1043194775847951
8946,-0.0033587440848350525,0.05160495638847351
8947,-0.03679483663290739,0.5657098926603794
8948,0.2902845412463648,0.44239327013201546
8949,-0.12235905766487122,-0.12235905766487122
8950,-0.05258354754187167,-0.029504556208848953
8951,0.00024528708308935165,0.03393227414926514
8952,0.10196608304977417,0.17093481123447418
8953,0.8118526373291388,0.8092107210541144
8954,0.0015544593334197998,0.11804581433534622
8955,-0.01607103442074731,0.031355345621705055
8956,-0.04179969523102045,0.37284303829073906
8957,0.04509905818849802,0.3242625119164586
8958,-0.05665805749595165,-0.039585476741194725
8959,-0.00028038068558089435,0.013938654796220362
8960,0.04230019450187683,-0.03755100071430206
8961,0.0013394877314567566,0.08569678664207458
8962,0.4274177691549994,0.6474438449949957
8963,0.46302554570138454,1.1271236296743155
8964,0.1329687002580613,0.043349678395316005
8965,0.06659558229148388,0.27539615146815777
8966,0.7938539013266563,1.6877088770270348
8967,-0.16395890712738748,-0.16350434627383947
8968,0.3207571245729923,0.34743476286530495
8969,-0.017127541825175285,0.13312045857310295
8970,0.06312684144359082,0.3597176017938182
8971,-0.5929239892959595,-0.5929239892959595
8972,-0.027248941361904144,0.09182901680469513
8973,0.11191912926733494,0.1334621850401163
8974,2.245018355548382,0.8751330301165581
8975,0.5170395293971524,0.6472330609103665
8976,-0.01658797450363636,0.2360745221376419
8977,0.22813161741942167,0.158240239135921
8978,0.9179235899355263,0.532565196743235
8979,0.06632731050194707,0.02493205048085656
8980,0.6557470113039017,0.5949316173791885
8981,-0.015518552158027887,0.10455606505274773
8982,1.3259579986333847,1.5683108419179916
8983,0.8453286536969244,0.7059384235180914
8984,0.014155607670545578,0.07464651949703693
8985,0.4282868104055524,0.192114164121449
8986,-0.12468525767327066,-0.1244679627707228
8987,0.060604341328144073,0.09081906825304031
8988,0.190030709549319,0.8034438050235622
8989,-0.012428419817297254,0.059367488138377666
8990,-0.020676402151584623,-0.020676402151584623
8991,-0.1897681987611577,-0.18081585597246885
8992,0.7551623545587063,0.14268508180975914
8993,0.0031237280345521867,0.07121843233471736
8994,0.9276087880134583,-0.1401122808456421
8995,0.9979977160692215,1.48168583214283
8996,-0.08578194677829742,0.15845662355422974
8997,0.6636401190480683,0.15969543895334937
8998,-0.02030998468399048,0.06670400872826576
8999,0.11146036663558334,0.027793127461336553
9000,0.4534086287021637,0.48673388361930847
9001,0.028926590457558632,0.33808199129998684
9002,0.06886429069709266,0.10664976118277991
9003,0.29734682012349367,0.8130332725122571
9004,-0.06743315234780312,0.048512257635593414
9005,0.006662202998995781,0.0405475664883852
9006,-0.006631976459175348,0.0527599910274148
9007,0.5575706139206886,0.567036546766758
9008,-0.019722772762179375,0.15658395364880562
9009,-0.09886784851551056,-0.07841441407799721
9010,0.32463732175529003,1.3403718750923872
9011,5.636750075413147,3.0144527884258423
9012,0.009996781354411724,0.009996781354411724
9013,0.026301741367205977,0.42493772110901773
9014,0.020848164334893227,0.08792496286332607
9015,-0.02495437767356634,0.0782705806195736
9016,0.1642272467724979,0.18034155620262027
9017,3.356646211934276,0.7977372129680589
9018,0.12531503662467003,0.08846336230635643
9019,0.29212203377392143,0.3465325807919726
9020,0.0027417652308940887,0.02167825773358345
9021,1.7252711169421673,0.09837343171238899
9022,0.08097251877188683,0.08067399635910988
9023,1.586725126951933,0.45350391790270805
9024,0.07922691013664007,0.331740184687078
9025,0.00966054956894368,0.00966054956894368
9026,-0.02136291190981865,0.23191438242793083
9027,-0.055299874395132065,0.033045776188373566
9028,0.26652561966329813,0.16836037579923868
9029,0.06650445237755775,0.11629613861441612
9030,0.2065474254777655,0.31301194557454437
9031,0.37920507276430726,0.6386616774834692
9032,1.359474779223092,0.19972482428420335
9033,-0.003913968568667769,-0.002412558300420642
9034,0.01742149394704029,0.40121840190840885
9035,-0.1280498169362545,-0.11565599031746387
9036,0.09720750199630857,0.3284345124848187
9037,0.13343708380125463,0.6339256779756397
9038,0.06135734170675278,0.8768538758158684
9039,-0.16130339354276657,-0.05166144669055939
9040,0.8260522428900003,0.2679940704256296
9041,-0.0035956352949142456,0.05486213229596615
9042,-0.010823076256201603,-0.00876927562057972
9043,0.15419245697557926,0.525897303596139
9044,0.4414125853218138,0.8066702359355986
9045,0.31757854428724386,0.10137602445320226
9046,0.003618061076849699,0.11496199248358607
9047,-0.35733833909057466,-0.35593004000838846
9048,-0.04173931712284684,0.0790131576359272
9049,0.00032382125937147066,0.43196806465130066
9050,0.7816226137802005,1.446706141345203
9051,0.0034481202310416847,0.021899349900195375
9052,-0.0438717853903654,-0.042949836468324065
9053,-0.014906004071235657,0.39625588059425354
9054,-0.011899485252797604,0.18989457748830318
9055,-0.00037688459269702435,0.008804540615528822
9056,0.0048210700042545795,0.0241416753269732
9057,1.2392090408829972,0.558942839386873
9058,0.01469235570402816,0.09350313787581399
9059,-0.06906016916036606,0.4716867506504059
9060,0.030639149248600006,0.010492628440260887
9061,0.3285919278860092,1.0401981621980667
9062,0.047884432948194444,0.25308247876819223
9063,0.2406565472483635,0.7055858299136162
9064,0.051191608945373446,0.20701240707421675
9065,-0.01264323410578072,0.02994999848306179
9066,0.3833298347890377,0.28570296987891197
9067,-0.1032669898122549,0.01274397224187851
9068,-0.022517000208608806,0.00015544891357421875
9069,0.6329503133893013,0.5993087366223335
9070,2.7940842881798744,1.073896862566471
9071,3.8735337629914284,2.396343983709812
9072,0.2259090993557038,0.8114095930013718
9073,0.007132027298212051,0.4095651600509882
9074,0.01369268074631691,0.010242633521556854
9075,1.6118766441941261,0.4517617002129555
9076,0.02781084831804037,0.07366337161511183
9077,0.12361323833465576,0.5946308970451355
9078,-0.018514896742999554,0.013410571962594986
9079,0.3086724425666034,1.1741360570304096
9080,0.3305076425895095,0.42466289456933737
9081,-0.036260056775063276,-0.02399938926100731
9082,-0.011654151952825487,0.1107901856303215
9083,2.969731066375971,4.105757210403681
9084,0.1662989284377545,0.17458801227621734
9085,-0.015251914039254189,0.17841282859444618
9086,1.0173081415705383,0.39237647829577327
9087,0.0010500825010240078,0.040072670206427574
9088,0.5645120237022638,0.31403754092752934
9089,0.10704416781663895,0.22229228168725967
9090,0.009533069794997573,0.06683634570799768
9091,0.09764740543323569,0.943224369751988
9092,0.002305039428174496,0.002305039428174496
9093,-0.049035415053367615,-0.05049083009362221
9094,0.09738050680607557,0.18899577390402555
9095,-0.2525497358292341,-0.2028004303574562
9096,0.013734386619034922,0.10664042955249897
9097,0.12246879725717008,0.3910786116030067
9098,0.02924096118658781,0.25988662894815207
9099,-0.007422946393489838,-0.03983725979924202
9100,2.2472854532534257,0.7731988109881058
9101,0.21430374681949615,0.49396826326847076
9102,1.1689863842912018,0.5286039751954377
9103,0.1624128334224224,1.098951768130064
9104,-0.004354087697720388,0.006811288185417652
9105,0.4694281052798033,0.2881516944617033
9106,-0.013839710278261919,-0.006880524568259716
9107,-0.038161166361533105,-0.03026961348950863
9108,-0.08280050940811634,0.26862097531557083
9109,0.008138492461293936,0.008138492461293936
9110,0.09632702656381298,0.4264319289504783
9111,0.1952652670443058,0.08020147308707237
9112,-0.1289942795992829,-0.1251496933400631
9113,0.37928208243101835,1.4239222658798099
9114,0.2415202371776104,0.72019287571311
9115,-0.007924197241663933,0.2072364054620266
9116,0.013555459212511778,0.20432722149416804
9117,0.25970066990703344,0.4113099416717887
9118,1.319637080654502,0.42500766180455685
9119,-0.029853007174097,-0.014309028163552284
9120,0.028446070849895477,0.15081870928406715
9121,0.014707945505506359,0.0755193254299229
9122,-0.05038955667987466,-0.009350508451461792
9123,-0.018414009362459183,-0.001705758273601532
9124,-0.027622051537036896,0.12205621600151062
9125,3.09394271671772,3.998030975461006
9126,-0.0489530332852155,-0.02888827584683895
9127,1.4396022171713412,1.4703182787634432
9128,0.0501578152179718,0.03212406858801842
9129,0.20030331145972013,0.6428919387981296
9130,0.015818476676940918,-0.030886933207511902
9131,0.011061497265473008,0.11417205561883748
9132,3.778694369830191,1.3720236802473664
9133,0.022961551323533058,0.11299946531653404
9134,-0.06022324785590172,0.08788293600082397
9135,0.5039452314376831,0.49199408292770386
9136,0.11220115440664813,0.36011909710941836
9137,0.04871318509685807,0.18381894400226884
9138,0.7701297421008348,0.1493177879601717
9139,1.2642061589285731,0.5245991824194789
9140,0.00025113563060585875,0.04685138575041492
9141,0.020763393491506577,0.5135807693004608
9142,-0.010414294665679336,-0.006811167579144239
9143,0.4657132849097252,0.03132364898920059
9144,-0.02794145164079964,0.09641985595226288
9145,-0.01663619443774223,-0.01663619443774223
9146,0.03698375076055527,0.27294085174798965
9147,0.012442500446923077,0.01167196233291179
9148,0.8186448860287783,1.1941099214673159
9149,-0.02622826598235406,-0.021568572614341974
9150,0.1672879283723887,0.24134303382015787
9151,-0.0007900381879153429,-0.0001273410744033754
9152,1.0431159539148211,0.5742590827867389
9153,-0.024307006504386663,-0.019980274606496096
9154,-0.09875540900975466,0.0029534995555877686
9155,-0.0840542099904269,-0.07557770051062107
9156,0.21007341088261455,0.605815171613358
9157,0.3659065328538418,1.1848418675363064
9158,0.09129710306297056,0.5439575593627524
9159,0.5048517724790145,0.07959199606557377
9160,0.18548239443043713,0.14277372929791454
9161,0.07615085504949093,0.06181892566382885
9162,0.031064171344041824,0.1787053905427456
9163,-0.017220962792634964,0.25804347544908524
9164,0.04106287658214569,0.13125337660312653
9165,0.21912559866905212,1.5195136815309525
9166,-0.16544550005346537,0.12493914365768433
9167,-0.5694887638092041,-1.1042867600917816
9168,-0.0322104369988665,0.13906395062804222
9169,-0.041846360385534354,-0.03499105293303728
9170,-0.1909366026520729,-0.1862217765301466
9171,0.28343864460475743,0.09738931735046208
9172,0.0561881847679615,0.37079546228051186
9173,-0.32376675863633864,-0.31616691313683987
9174,0.04386068554595113,0.22278760792687535
9175,0.5166354775428772,0.5506719946861267
9176,0.005290421540848911,0.15328672004397959
9177,0.009879963472485542,0.020320487208664417
9178,-0.009946536272764206,0.008256275206804276
9179,0.03240932524204254,0.04304172098636627
9180,2.4511498669162393,1.994436309672892
9181,0.043753190082497895,0.04872485448140651
9182,0.0179440708598122,0.25062212662305683
9183,0.07098619639873505,-0.12014592066407204
9184,0.08941460214555264,0.30696958862245083
9185,0.864253752399236,1.5404277970083058
9186,0.12917999923229218,0.01058506965637207
9187,1.1478616022941424,0.5862497711059405
9188,0.11545991757884622,0.2343484447337687
9189,0.00014709308743476868,0.09867020603269339
9190,0.013567260990384966,0.10684388090157881
9191,0.017678272910416126,0.1783129246905446
9192,-0.006433905589801725,0.06404682621359825
9193,0.1907968227606034,0.2227184180956101
9194,2.0034930910915136,1.4879138674587011
9195,0.4582768096588552,0.3376638009212911
9196,3.851608991622925,0.6995002627372742
9197,-4.099933721590787e-05,0.024706938143935986
9198,-0.005434839054942131,-0.0029737113509327173
9199,0.007740915045142174,0.007740915045142174
9200,0.7111008614301682,0.8286700695753098
9201,-0.02535883104428649,0.07373557612299919
9202,0.9691849127411842,0.8061359897255898
9203,-0.013394643552601337,0.15228641591966152
9204,-0.005949878841638565,-0.005949878841638565
9205,0.7696272972971201,1.2909656409174204
9206,3.516539072734304e-05,0.0018737243772193324
9207,0.0032327133230865,0.2739045894704759
9208,1.0335858766920865,0.8142836396582425
9209,0.11228918470442295,0.20368115045130253
9210,-0.006044303998351097,0.027872979640960693
9211,0.0294913649559021,0.07883824408054352
9212,0.004967859655153006,0.35735615174053237
9213,0.45696866675280035,0.06624730839394033
9214,1.3495030282065272,1.7735895989462733
9215,-0.01958074141293764,0.07992173917591572
9216,-0.0160453220596537,-0.005400063470005989
9217,0.8105014357715845,0.18074029125273228
9218,1.4010542635805905,0.6138958339579403
9219,1.1953794220462441,1.4408826092258096
9220,0.07942236959934235,0.1237635463476181
9221,0.4424640163779259,0.24527721852064133
9222,-0.00814380783958768,-0.007112000836059451
9223,-0.04688262196032156,-0.04490476264618337
9224,0.3714325313922018,0.37730528763495386
9225,-0.039605735801160336,0.019225571304559708
9226,-0.127506451215595,-0.08852704614400864
9227,-0.023799422197043896,-0.0020590871572494507
9228,-0.14485079346923158,-0.14214943815022707
9229,0.0014453861003858037,0.03301074053888442
9230,-0.04396113846451044,-0.007458563894033432
9231,-0.00917450911947526,0.008247499354183674
9232,0.03452485613524914,0.022332487627863884
9233,0.11668372448912123,0.2086214005612419
9234,0.013266434893012047,0.015386614948511124
9235,-0.05855343258008361,-0.0033358894288539886
9236,1.7129279002547264,0.295734278857708
9237,0.0004337030050010071,0.0013937591220383183
9238,-1.0475167073309422e-05,0.0199955286225304
9239,-0.0007858322969696019,0.005082069139461964
9240,0.005434707496315241,0.005434707496315241
9241,2.707421939820051,1.2723317556083202
9242,-0.02045076244394295,-0.015924570616334677
9243,-0.01110309362411499,0.07185925729572773
9244,0.031384149100631475,0.1969368509016931
9245,-0.0039657424204051495,0.2029281621798873
9246,1.216841347515583,2.285100944340229
9247,0.3981090020388365,0.5264453124254942
9248,2.041870039072819,0.6648849659832194
9249,-0.005830072215758264,0.006300090346485376
9250,-0.3768775649368763,-0.21633361279964447
9251,0.017981411889195442,0.08997294679284096
9252,-0.07488412410020828,0.3042265325784683
9253,-0.00621847715228796,0.2003610860556364
9254,0.6822714808095043,0.3883614542592113
9255,0.14752086997032166,0.16618064045906067
9256,0.10960449278354645,0.653503805398941
9257,0.11498337984085083,0.29272812604904175
9258,0.009057505987584591,0.025966203771531582
9259,-6.159394979476929e-05,0.12832895666360855
9260,-0.0024240755519713275,0.007090298924595118
9261,1.1550262570381165e-05,0.03379101771861315
9262,0.14308652095496655,0.1103725042194128
9263,-0.024088174104690552,0.004072543233633041
9264,-0.05888757914726739,-0.053459668066352606
9265,-0.21672832453623414,-0.16074923798441887
9266,0.02747233211994171,0.0925813540816307
9267,0.9721423611044884,0.16095145791769028
9268,-0.006995970159769058,-0.006995970159769058
9269,1.1361835688585415,0.6724628299707547
9270,-0.004145743092522025,0.1852411963045597
9271,0.7865173237332783,0.5404046790608845
9272,0.3670817613856343,0.49740135672254837
9273,0.08605335280299187,0.0345938466489315
9274,-0.15790471883519785,-0.14966605138033628
9275,0.04878151789307594,0.22210748866200447
9276,0.13205709122121334,0.3020439948886633
9277,-0.2224246896803379,-0.12708397209644318
9278,-0.028496364131569862,0.03190084546804428
9279,0.0095870873919921,0.048670924923499115
9280,0.5326609450858086,0.46301208320073783
9281,-0.2784053289890289,-0.2784053289890289
9282,-0.0018830671906471252,-0.0012543131597340107
9283,-0.023587467847391963,0.007807571440935135
9284,0.26798132434487343,0.2876448668539524
9285,0.0002135894501407165,0.003729344916791888
9286,-0.0028711640916299075,0.01444532466121018
9287,0.11109666847187327,0.15058024548488902
9288,-0.02370292102568783,0.07956355065107346
9289,0.0510241724550724,0.38646867498755455
9290,2.0043216072954237,0.6678181611932814
9291,0.6809278596192598,0.15992564149200916
9292,-0.06656104530702578,-0.04447467811405659
9293,-0.21861650422215462,0.18952983617782593
9294,0.02116677165031433,1.163838267326355
9295,0.00023751021944917738,0.01912286863080226
9296,0.015416324138641357,0.2942933589220047
9297,0.6084411442279816,0.6576909720897675
9298,0.0014092754572629929,0.04779745824635029
9299,-0.19126156508922576,-0.19126156508922576
9300,0.10985846444964409,0.17079375311732292
9301,0.016462549567222595,0.02752929925918579
9302,-0.01763070352375507,-0.01763070352375507
9303,0.02360398694872856,0.39883481338620186
9304,0.21586968330666423,0.8891204330138862
9305,-0.001459112114389427,0.009404976852238178
9306,-0.34981523267924786,-0.3339097611606121
9307,0.02626427263021469,0.1669980138540268
9308,0.7992038242518902,0.28489015623927116
9309,0.6848639955278486,1.1154572477098554
9310,0.25685369968414307,0.1902996301651001
9311,0.35772276762872934,0.9759183013811707
9312,0.02833366021513939,0.19819681718945503
9313,0.13058217987418175,0.3403315059840679
9314,0.6929195709526539,0.8159635253250599
9315,0.045424195821397007,0.5148481939686462
9316,-0.06751932794577442,-0.06665914424229413
9317,2.911523804999888,1.8380819419398904
9318,0.047051060013473034,0.5455903066322207
9319,5.378541212296113,2.608222465729341
9320,0.11093922308646142,0.18194488785229623
9321,-0.00351904658600688,-0.001727069728076458
9322,0.8164875510265119,2.1913567784358747
9323,0.06897318409755826,0.25077226804569364
9324,0.17350665479898453,0.06068733334541321
9325,0.3931233584880829,1.3858619034290314
9326,0.25494687820901163,0.38701744939316995
9327,-0.29954532720148563,-0.28283924981951714
9328,0.02895389497280121,0.07044263184070587
9329,-0.001963014015927911,0.011046880623325706
9330,0.6370432768017054,0.8114573154598475
9331,1.2262642883579247,0.5513155364315026
9332,0.1594819212332368,0.6488068336620927
9333,1.1125006303191185,0.9341761693358421
9334,-0.01855164801236242,-0.014747234527021646
9335,0.15209461702033877,0.029749236535280943
9336,0.022281266748905182,0.019546007737517357
9337,1.0982753583230078,0.8250048705376685
9338,1.1239246688783169,1.2261270843446255
9339,1.8332884646952152,1.9084670878946781
9340,-0.001692839665338397,0.03286690078675747
9341,0.04856421425938606,0.6234545819461346
9342,0.15275512728840113,1.020093352533877
9343,-0.043223487213253975,-0.025018006563186646
9344,0.13910161424428225,0.2022305028513074
9345,0.019611499272286892,0.33401068579405546
9346,0.3784282305277884,1.2163144745863974
9347,-0.0296808909624815,-0.0011151153594255447
9348,0.1658697873353958,0.21330806612968445
9349,0.07082483172416687,0.3088103085756302
9350,0.8635211172513664,0.5981282773427665
9351,-0.03005814552307129,-0.02802421525120735
9352,-0.006787779304431751,0.12713276268914342
9353,-0.19685506863061164,-0.19508726010099053
9354,0.35162296146154404,0.44379591196775436
9355,-0.018320973962545395,0.18776094913482666
9356,-0.01005085720680654,0.03941871225833893
9357,0.009774481460917741,0.009774481460917741
9358,-0.03737618960440159,0.13764271140098572
9359,0.03753705229610205,0.2948638452216983
9360,-0.006306139752268791,0.07203277852386236
9361,0.06002030521631241,0.022467883303761482
9362,-0.1308941040188074,-0.08843130990862846
9363,1.5384852066636086,0.5793840065598488
9364,-0.04684792086482048,-0.06256466545164585
9365,0.012085527181625366,0.6654582377523184
9366,0.14263766445219517,0.15396485663950443
9367,-0.010060831904411316,0.07209642603993416
9368,-0.011183898895978928,0.018055889755487442
9369,-0.011279360216576606,-0.0012636864557862282
9370,3.778292764327489,0.5025451075052842
9371,-0.01800051171449013,-0.015753795625641942
9372,0.08817465789616108,0.15715604461729527
9373,2.434346281341277,2.525098406127654
9374,0.07617417722940445,0.10793818533420563
9375,0.3200693055987358,0.9010336026549339
9376,1.1639219112694263,0.31414662674069405
9377,0.01620952133089304,0.34276849683374166
9378,0.14875175920315087,0.35414604214020073
9379,0.07162014953792095,1.0096647273749113
9380,-0.02316075487760827,-0.01558760181069374
9381,2.054730884730816,0.11473735421895981
9382,0.01925514393951744,0.06981799879577011
9383,-0.00032459909562021494,0.003193061100319028
9384,-0.03519789269194007,-0.03134941076859832
9385,0.7920054849237204,1.4684951957315207
9386,0.09592295996844769,0.26014874689280987
9387,0.06584624014794827,0.35909067653119564
9388,0.1851298725232482,0.19206564780324697
9389,0.03653331100940704,0.20845728367567062
9390,0.033653996884822845,0.04355823993682861
9391,0.06227792799472809,0.31307969987392426
9392,-0.03792801880626939,-0.028454636223614216
9393,-0.040835947496816516,-0.021109554916620255
9394,0.00036328844726085663,0.08918900322169065
9395,-0.16718666255496828,-0.16639852355001494
9396,0.22876812145113945,1.5637057982385159
9397,0.0030836910009384155,0.06283337576314807
9398,-0.03682801593095064,0.08709315583109856
9399,0.05590823106467724,0.14181396551430225
9400,0.006034623831510544,0.11550665646791458
9401,0.08309582062065601,0.14467371441423893
9402,0.9043785557150841,0.44913556426763535
9403,0.007658806047402322,0.10414894239511341
9404,2.2657748674973845,0.6881720637902617
9405,0.0647637965157628,0.19292848277837038
9406,-0.36132152914069593,-0.31376364454627037
9407,0.19916071742773056,0.5753482356667519
9408,-0.08148847629126976,-0.056556783616542816
9409,0.39861810207366943,0.3522101640701294
9410,2.5258128494024277,0.33466868102550507
9411,-0.07057374040596187,-0.05571347288787365
9412,0.008019426139071584,0.09719583601690829
9413,-0.008201755583286285,0.029140159487724304
9414,-0.010073591023683548,0.017567647621035576
9415,1.9305896162986755,1.4815835356712341
9416,-0.0001903239608509466,0.0018932812381535769
9417,-0.12917680084705352,-0.12917680084705352
9418,1.2799363366793841,1.4341579906176776
9419,3.5102863784413785,1.4081502433400601
9420,0.20323723647743464,0.8641891786828637
9421,-0.02278797049075365,0.10443471744656563
9422,0.07528508038376458,0.039904925535665825
9423,-0.08284756541252136,-0.025300055742263794
9424,0.0005662182811647654,0.13713656552135944
9425,0.8958538439037511,0.6750421788456151
9426,-0.002393313916400075,0.04107110598124564
9427,0.009710229933261871,0.1476590856909752
9428,1.2125774808228016,1.0257067866623402
9429,-0.008481724304147065,0.1498373318463564
9430,0.31333598644050653,0.26920458823951776
9431,0.006379307029419579,0.1543361817166442
9432,0.9230612777173519,0.13970738276839256
9433,-0.04073597893875558,-0.03573550749570131
9434,0.31617484643356875,0.22361121728317812
9435,0.46374926902353764,0.32257373072206974
9436,-0.02196732722222805,-0.01951736444607377
9437,1.3987065556175367,1.7089506390220777
9438,-0.0011128521582577378,0.0004377968143671751
9439,0.12887318432331085,0.5002034306526184
9440,0.5306908367201686,0.23339264374226332
9441,0.046683217864483595,0.19226154265925288
9442,0.948194146156311,0.9063103795051575
9443,0.29831391630432336,0.2504072493102285
9444,0.0962640568614006,0.20080535858869553
9445,-0.08200112730281717,-0.08168193596065976
9446,-0.0715916309181921,-0.06206678785383701
9447,0.13635662640444934,0.14326949859969318
9448,-0.003157897968776524,0.013194138184189796
9449,0.023202093318104744,0.357498062774539
9450,0.21712451800704002,0.0646134577691555
9451,0.015875976532697678,0.0006463751196861267
9452,0.08824624121189117,0.3262026458978653
9453,0.08691056817770004,0.15616781264543533
9454,0.14949215948582406,0.4096128046512675
9455,0.015015556127764285,0.19193617498967797
9456,3.478601493872702,2.144410409964621
9457,0.9392948150634766,0.9661827683448792
9458,-0.04725303664803505,-0.04725303664803505
9459,0.7814107537269592,1.017981767654419
9460,0.04733272874727845,0.6048990846611559
9461,0.20744523406028748,0.46457380056381226
9462,0.3008862522401614,0.2400627967872424
9463,0.5382799245417118,0.1984396018087864
9464,-0.03533015403718309,-0.030192029196769
9465,0.5448744297028156,1.6802138090134235
9466,0.007759462459944189,0.1772125962888822
9467,-0.004609252187947277,-0.002816593158058822
9468,0.15120466146618128,0.38460725639015436
9469,0.8668736641702708,0.21320776393986307
9470,1.3055541282519698,0.22308797296136618
9471,-0.010072605451568961,-0.005655789747834206
9472,-0.00037371585494838655,0.012253625434823334
9473,0.27132246526889503,0.15848486754111946
9474,0.01657171151600778,0.6540620585437864
9475,0.475730424746871,0.9243755992501974
9476,0.3616997360950336,0.9165431022411212
9477,-0.3232288025319576,-0.15504401922225952
9478,0.0024527236819267273,0.3013019934296608
9479,0.3005349738523364,0.5130437118932605
9480,0.7347762994468212,1.4231306724250317
9481,-0.03771909326314926,0.1775076538324356
9482,-0.03909390978515148,0.45227230340242386
9483,0.06415102258324623,0.19926965609192848
9484,0.08917980175465345,0.5812552897259593
9485,0.24650445458246395,0.09306230273796245
9486,0.860642097890377,0.5327528342604637
9487,0.018641987000592053,0.043121484224684536
9488,0.20910861038282746,0.7812944694669568
9489,-0.1624772995710373,-0.13027837872505188
9490,-0.14866410195827484,0.08341026306152344
9491,0.019147341139614582,0.16392945777624846
9492,0.009344000369310379,0.19274482317268848
9493,3.1887368988245726,0.40729893557727337
9494,0.6557166776619852,0.7618861398659647
9495,-0.05915168434148654,-0.011708665639162064
9496,-0.0011463379487395287,0.07091004867106676
9497,0.12363926973193884,0.10163137968629599
9498,0.5913622416555882,0.475185576826334
9499,1.9678314868360758,1.2263574544340372
9500,0.001743153465213254,0.07239526582998224
9501,-0.011391655076295137,-0.001833636313676834
9502,0.2935516685247421,0.303825244307518
9503,0.8587260507047176,0.11160758510231972
9504,-0.08250577046055696,-0.07846547663211823
9505,0.10445994231849909,0.07859885785728693
9506,-0.06043107062578201,0.17187629640102386
9507,0.19314851611852646,0.4100838080048561
9508,0.06390977557748556,0.2092271214351058
9509,0.6367063331417739,0.8729282426647842
9510,-0.21844107664946932,-0.2163717350922525
9511,0.06719692121259868,0.35125262360088527
9512,-0.01374671714984288,-0.011789699550718069
9513,-0.3989417292177677,-0.38968525640666485
9514,-0.07830651104450226,-0.07867658603936434
9515,0.8160001188516617,0.56831194460392
9516,-0.0017751965206116438,0.021781984250992537
9517,0.39961570501327515,0.5310777425765991
9518,0.08950263215228915,0.11593449069187045
9519,0.13638998614624143,0.044051137287169695
9520,-0.03908903803676367,-0.013356458395719528
9521,-0.2813989743590355,-0.16038094460964203
9522,0.026651656880858354,0.06526620748627465
9523,1.3723942823708057,0.6735866852104664
9524,-0.025436820462346077,0.07977836020290852
9525,0.05593773405053071,0.2569997018108552
9526,0.007050296291708946,-0.005421334877610207
9527,0.40095552809088986,1.3193053007826165
9528,0.12758655671495944,0.19857823674101382
9529,0.00081954977940768,0.0053390515968203545
9530,0.3024778780527413,0.6143297669477761
9531,0.21290984109509736,0.38307850912678987
9532,-0.019218122586607933,0.1833726465702057
9533,-0.15192564949393272,-0.01287408173084259
9534,0.015274304896593094,0.33088741824030876
9535,0.44850559532642365,0.17298658192157745
9536,0.009951482997857966,0.009951482997857966
9537,0.024321170523762703,0.18885657005012035
9538,0.18011848424794152,0.32181177829625085
9539,0.4705849187448621,0.41543414164334536
9540,0.005307030621916056,0.005307030621916056
9541,0.447195966495201,2.0392787649761885
9542,-0.24315492436289787,-0.23520327731966972
9543,1.3885104074142873,1.4061401500366628
9544,0.5364116728305817,0.42391422390937805
9545,0.02382571917041787,0.19818343330189236
9546,0.07273755222558975,0.4047734662890434
9547,2.282453004270792,0.061150092631578445
9548,0.7087105438113213,0.21782460063695908
9549,-0.006979092955589294,0.44774580001831055
9550,0.12876997515559196,0.10683760419487953
9551,0.009724160307087004,0.13781823928002268
9552,0.012254457571543753,0.11352608597371727
9553,0.006361438456224278,0.05171074907411821
9554,0.05691980244591832,0.4565160092897713
9555,-0.04220622673165053,0.007909804582595825
9556,-0.7025694828480482,-0.6681262291967869
9557,0.0730398716405034,0.33880889136344194
9558,-0.1321547250263393,-0.08815625682473183
9559,0.6449222741648555,0.3836389062926173
9560,0.14180970937013626,0.3474930599331856
9561,0.19968974217772484,0.4410634897649288
9562,0.5101575069129467,0.44010381028056145
9563,-0.0009929644875228405,0.012359195854514837
9564,0.7744596591219306,0.6336663952097297
9565,2.1077529955655336,0.6722713876515627
9566,-0.2116399995284155,-0.19671046920120716
9567,0.6270348948892206,1.23793064779602
9568,-0.012664982175920159,0.002404727041721344
9569,0.02043829020112753,0.15977521147578955
9570,0.08564158249646425,0.3307596044614911
9571,0.1708157667890191,0.4441719064489007
9572,1.7005490511655807,0.7669184058904648
9573,-0.025277405977249146,-0.012919840402901173
9574,-0.0023822952061891556,0.17536582984030247
9575,0.08592216554097831,0.2920536014717072
9576,-0.022665139171294868,-0.008428098633885384
9577,1.637168815737823,1.198887279635528
9578,3.2975738625973463,0.6306083183735609
9579,-0.0008035222999751568,0.051277299178764224
9580,-0.0210790503770113,0.26981911808252335
9581,0.0978158451616764,0.4393003322184086
9582,-0.0036061108112335205,0.10648588091135025
9583,0.1708301865728572,0.18592683610040694
9584,0.5295763466856442,0.1751796756288968
9585,0.01085356404655613,0.01051802808069624
9586,2.237429693341255,0.13862065970897675
9587,-0.00232670980039984,0.010933737037703395
9588,0.1031305156648159,0.27798162028193474
9589,0.06608314602635801,0.09738422720693052
9590,0.16210165992379189,0.35412104800343513
9591,0.024087853729724884,0.1904769241809845
9592,-0.10558200313244015,0.08674798160791397
9593,-0.024893084317445753,-0.024893084317445753
9594,0.16852755565196276,1.0427809925749898
9595,0.008172906935214996,0.14072134345769882
9596,0.00010252930223941803,0.052586423233151436
9597,0.008595227729529142,0.09231405006721616
9598,0.5191865627784864,0.4674752717037336
9599,1.4419038295746986,2.220947504043693
9600,0.012333922612015158,0.0837552971788682
9601,0.10873657837510109,0.45870527997612953
9602,0.022779949009418488,0.21951406262815
9603,0.11867269221693277,0.34902810398489237
9604,0.002404148777713999,0.051054850075161085
9605,0.5803661113604903,1.4506920343264937
9606,0.06246214359998703,0.620175838470459
9607,3.8451025491885957,0.6360713249378023
9608,0.007319707423448563,0.07172346860170364
9609,0.6065509379841387,0.6030377806164324
9610,0.052278876304626465,0.4097183644771576
9611,0.1333464365452528,0.08983843587338924
9612,-0.05939343245700002,-0.04690574947744608
9613,0.00019864551723003387,0.08685386832803488
9614,0.051821231842041016,1.7310255765914917
9615,-0.016778051503933966,0.08252845332026482
9616,-0.017457003705203533,0.1650958638638258
9617,0.4601007903693244,0.608169516432099
9618,0.22715954354498535,0.22690303495619446
9619,0.05156163312494755,0.12886145152151585
9620,0.039015921764075756,0.1842189161106944
9621,0.05799935758113861,0.08625263720750809
9622,0.09059653803706169,0.0141516774892807
9623,0.30101484060287476,0.707056850194931
9624,-0.001918804831802845,0.11245597526431084
9625,0.3504994213581085,0.11135786771774292
9626,0.28559350967407227,0.44305160641670227
9627,-0.15145090222358704,-0.3284607343375683
9628,-0.10945815854938701,-0.10003646928817034
9629,0.6337772458791733,0.33542560040950775
9630,0.7196650393307209,0.16806434467434883
9631,-0.40417503356933593,-0.40417503356933593
9632,0.16417254693806171,0.013743186369538307
9633,-0.30556347593665123,-0.28833089396357536
9634,-0.21088993549346924,-0.34237165562808514
9635,-0.03460125811398029,0.047726649791002274
9636,0.008920706808567047,0.06307994108647108
9637,0.10032429732382298,0.4825712163001299
9638,0.002223358169430867,0.17299740822636522
9639,0.00807466171681881,0.014362836256623268
9640,-0.0010881325779337203,0.001759616774506867
9641,0.285742012783885,0.2618862073868513
9642,0.021550454199314117,-0.05720457807183266
9643,-0.08118283248040825,0.21835757046937943
9644,-0.0005201976564421784,0.0015835952945053577
9645,0.0006360971601679921,0.17324533266946673
9646,0.6224048845469952,0.561518918722868
9647,0.37275971099734306,0.49703822657465935
9648,2.473967708647251,1.3848026171326637
9649,3.301994850859046,1.5687275435775518
9650,-0.00812806911766529,-0.00812806911766529
9651,-0.018101497676980216,-0.007210571318864822
9652,0.3222506946003705,0.14113698956134613
9653,-0.01327381472219713,-0.010430609807372093
9654,1.0416437431704253,1.3868857666384429
9655,0.16667891666293144,0.632533635944128
9656,0.8503423071233556,0.3570243156282231
9657,0.05516731832176447,0.1214514086022973
9658,1.601081714965403,2.930492983199656
9659,0.0024521058658137918,0.09621506847906858
9660,-0.04077746719121933,0.33260998874902725
9661,0.006244339272379875,0.006244339272379875
9662,0.0616139629855752,0.14118849579244852
9663,0.025232163374312222,0.1310597687261179
9664,0.22838692227378488,0.48437522212043405
9665,0.3328900580818299,0.10161899976083077
9666,0.00835995293688029,0.00835995293688029
9667,0.9069139988860115,0.131761554046534
9668,1.232086073679966,1.4498973005247535
9669,0.0024601928889751434,0.012272214516997337
9670,-0.004962577597325435,-0.004918711027130485
9671,0.15350468084216118,0.6963584683835506
9672,-0.034180335700540354,-0.03404265848803334
9673,1.0162482468003873,0.6056630817765836
9674,0.005537499221190956,0.07016261668331936
9675,1.899448074400425,1.8323066607117653
9676,0.033922053466085345,0.04571395326638594
9677,1.34930500946939,1.3881075140088797
9678,-0.012303099036216736,-0.007682355586439371
9679,-0.0014248467050492764,-0.0014178133815221372
9680,0.46325525868451223,1.0549196325591765
9681,0.5190755873918533,0.8150333315134048
9682,0.0009412635554326698,0.079848409324768
9683,0.02300377847859636,0.08935295889386907
9684,-0.06410004338249564,0.016500048339366913
9685,0.0031995900062611327,0.1382966594392201
9686,-0.000662939685071251,-0.0006139460019767284
9687,-0.011518057435750961,0.17217446491122246
9688,0.1617528609931469,1.2873104773461819
9689,-0.015882186155067757,-0.008279850706458092
9690,-0.1441382576158503,-0.1301652742549777
9691,0.0788770504295826,0.23239056393504143
9692,1.694441949017346,0.8364202128723264
9693,1.2223216493148357,0.7949007947463542
9694,0.19747896865010262,0.05858248844742775
9695,0.018569452688097954,0.21591774933040142
9696,-0.0384069811552763,0.005348782986402512
9697,-0.009527221098542213,-0.009527221098542213
9698,0.29537120554596186,0.16767712030559778
9699,0.06344630056992173,0.14582656556740403
9700,-0.024018704891204834,0.01849837601184845
9701,-0.03435626346617937,0.38721540942788124
9702,0.15379347652196884,0.4422772750258446
9703,0.0097913290373981,0.27263726154342294
9704,-0.0009917184797814116,0.05303304805420339
9705,0.1720683658204507,0.3674872452102136
9706,-0.057624399196356535,-0.028083723038434982
9707,-0.00016187278583856823,0.0007150020537665114
9708,0.04605507664382458,0.03716662339866161
9709,1.5192738501355052,0.6760404435917735
9710,-0.004278099630028009,0.10568411462008953
9711,0.06099696457386017,0.4057077020406723
9712,0.05359022878110409,0.006634756922721863
9713,1.0511732697486877,0.3972254991531372
9714,0.3532141167524969,0.3926140386465704
9715,-0.0029986370354890823,0.16036674845963717
9716,1.4359116569685284,1.1307076231169049
9717,-0.02660806144194794,-0.024807409034110606
9718,0.15768447803566232,0.5662036864669062
9719,-0.004402707330882549,0.13368576765060425
9720,0.0003497656434774399,0.007947878912091255
9721,-0.023902669548988342,-0.054289750289171934
9722,-0.02323995530605316,-0.058140747249126434
9723,0.13721968606114388,0.14861631765961647
9724,-0.017243892652913928,0.005878651514649391
9725,0.0815348532050848,0.2943142633885145
9726,0.2956681284122169,1.100171837490052
9727,0.4637475050985813,0.4823506511747837
9728,0.11704447865486145,0.04632148891687393
9729,-0.1846809685230255,0.1617269515991211
9730,0.30126243853555934,0.14040859067426936
9731,0.026805968955159187,0.30035395734012127
9732,-0.022709956169128416,-0.022709956169128416
9733,-0.05909671634435654,0.19932030886411667
9734,0.270563037134707,0.15310558769851923
9735,1.6596672642772319,0.841973673159373
9736,0.2930886310059577,0.10922791925258934
9737,-0.07293176290113479,-0.06041904632002115
9738,-0.014836212396621704,-0.014836212396621704
9739,1.3823308628052473,0.25900220684707165
9740,0.08493365999311209,0.15807452704757452
9741,-0.020608699443982914,-0.017078004544600844
9742,-0.16679164894958376,0.13166594505310059
9743,-0.0103180764708668,0.06655621249228716
9744,-0.02434389293193817,0.008830621838569641
9745,-0.04029601603746414,-0.04029601603746414
9746,-0.10411860793828964,0.16874398291110992
9747,0.006412038579583168,0.12411240488290787
9748,0.2223136005923152,0.8542448906227946
9749,0.19722109474241734,0.10008088685572147
9750,1.0725392265449045,0.6560223264823435
9751,0.49153365194797516,0.6530018001794815
9752,0.31103971326956525,0.1499111476005055
9753,-0.09932590067386628,-0.09932590067386628
9754,0.041426979936659336,0.0069528138265013695
9755,-0.0024620432523079216,0.022702240152284503
9756,0.028731769882142544,0.07064536493271589
9757,0.0022698097745887935,0.03335023921681568
9758,-0.007457069703377783,0.04002480302006006
9759,-0.19512884691357613,-0.03694181144237518
9760,0.041173532605171204,0.32229751348495483
9761,-0.04068665951490402,0.273104652762413
9762,0.3483731672167778,0.09114120155572891
9763,-0.016802489757537842,-0.08331695944070816
9764,0.17411986086517572,0.6345230201259255
9765,0.02567236969480291,0.057436649745795876
9766,-0.004078888334333897,-0.001845423597842455
9767,-0.08728647325187922,0.2611302137374878
9768,-0.020540222527870355,-0.019532817765139043
9769,0.00014153309166431427,0.19717810302972794
9770,-0.13974756002426147,0.10509426891803741
9771,0.44345394475385547,0.4360368917696178
9772,-0.03740960895083845,-0.02636904176324606
9773,0.4356615450233221,0.32282122038304806
9774,0.030596613883972168,0.2455703802406788
9775,0.0032846650574356318,0.00409840582869947
9776,1.4909378960728645,1.160960741341114
9777,0.0544084869325161,0.04778054729104042
9778,0.08668637566734105,0.08718366466928273
9779,0.04161235970968846,0.3810488125454867
9780,0.8063854537904263,0.6894637905061245
9781,0.00753659637644887,0.00753659637644887
9782,0.05014993995428085,0.11800094693899155
9783,0.001206705128424801,0.012058084379532374
9784,0.005075094513595104,0.005075094513595104
9785,0.04210590198636055,0.1609681062400341
9786,-0.02351582795381546,0.21875744313001633
9787,0.439089357985722,0.5565577746765484
9788,-0.031689958850620314,-0.02850151644088328
9789,0.01757415011525154,0.28532228246331215
9790,0.05412280102609657,0.1872868939244654
9791,0.016653391081490554,0.5719264806393767
9792,1.4257549665635452,0.87752926570829
9793,-0.0854218602180481,0.1666736602783203
9794,0.08647208660840988,-0.010704509913921356
9795,0.13047915138304234,0.023148270323872566
9796,-0.005744432099163532,-0.010257940739393234
9797,-0.37915390766283963,-0.3778515951707959
9798,-0.029386306880041957,0.007259353995323181
9799,0.2982250824570656,0.38970742374658585
9800,-0.10420004461775534,-0.08486226387321949
9801,0.051719967275857925,0.35060909017920494
9802,-0.018003538250923157,0.03966216742992401
9803,0.05660164316941518,0.1378222327475669
9804,-0.021885933354496956,0.0011918134987354279
9805,-0.06311267614364624,0.01583019644021988
9806,0.2286895215511322,0.36325719952583313
9807,0.07553301379084587,0.5840422920882702
9808,-0.034276546677574515,0.07370449602603912
9809,-0.04770301282405853,-0.07680825819261372
9810,0.6221580654382706,0.23037712275981903
9811,0.03070313693751814,0.08815170103480341
9812,-0.07861616322770715,-0.07653578743338585
9813,0.1311658937484026,0.3030966389924288
9814,-1.0353047279641032,-0.7194284498691559
9815,0.757244311273098,2.3277310952544212
9816,0.3967314511537552,0.06881950795650482
9817,0.07830541371367872,0.4745810681488365
9818,0.004032613942399621,0.029612725833430886
9819,0.01648391375783831,0.19429504650179297
9820,-0.09357253307825886,-0.05846025422215462
9821,-0.018736861879006028,-0.015167828649282455
9822,0.01828445721184835,0.09034232835983858
9823,-0.06228553876283627,-0.06183371852966957
9824,0.02031040156725794,0.11299498716834933
9825,-0.2671067211776972,0.3075995147228241
9826,0.026717618107795715,0.0360560268163681
9827,-0.003014491419889964,-0.0008356347680091858
9828,-0.10791888274252415,0.15003954619169235
9829,-0.00039142242167145014,0.026518504018895328
9830,-0.003931824350729585,0.007322732824832201
9831,0.0023363821674138308,0.09489303431473672
9832,-0.05023458180949092,-0.03039044328033924
9833,-0.06396498274989426,-0.048723604530096054
9834,-0.07207811158150434,0.5688346177339554
9835,0.0011858119396492839,0.013385739410296082
9836,0.028236275538802147,1.920290170237422
9837,2.6646556705236435,0.6288336366415024
9838,0.012300793023314327,0.2215113620623015
9839,0.10461881384253502,0.34095508232712746
9840,1.883423887193203,1.0264628753066063
9841,0.11174229002790526,0.34111386007862166
9842,-0.014366148185217753,0.017036053352057934
9843,-0.010900434106588364,0.028109170496463776
9844,-0.3434361079707742,-0.33313557505607605
9845,0.09677452128380537,0.18829056154936552
9846,-0.0970115540549159,-0.08521171286702156
9847,0.004315154626965523,0.0035203713923692703
9848,-0.06920225755311549,-0.057037340477108955
9849,0.29564353823673173,0.34076204895984574
9850,0.1456737443804741,0.10428259521722794
9851,0.5205650106072426,0.6166076436638832
9852,0.003436460974626243,0.0667894099606201
9853,-0.09099498577415943,-0.02154473215341568
9854,0.044680461287498474,1.22014020383358
9855,1.5666445307433605,1.6384184174239635
9856,0.007804844295606017,0.2109628354664892
9857,3.306280106306076,1.2779923379421234
9858,0.005707253352738917,0.044703617808409035
9859,0.42730165272951126,0.39973054081201553
9860,0.7319523897022009,0.5821421351283789
9861,-0.009589895606040955,0.004110068082809448
9862,-0.13708885022970208,-0.13673844101140276
9863,-0.13122346997397472,-0.13099389961280394
9864,0.7877767183817923,0.7905312278307974
9865,-0.005117898806929588,-0.0020396369509398937
9866,0.005271692760288715,0.43017740547657013
9867,2.1580328792333603,1.2264885753393173
9868,0.3450012616813183,0.36576680466532707
9869,-0.003221473340090597,-0.00026976363733410835
9870,-0.20744010311318561,-0.19661323353648186
9871,0.0976332798841213,0.10376118870999562
9872,0.39564028431414044,1.4324406390333024
9873,-0.05131476374390331,-0.05100236693397164
9874,0.050118683553591836,0.2754915717014228
9875,0.42637312412671236,0.7121199369471469
9876,0.10984770208597183,0.34240245074033737
9877,0.6343261485453695,0.5353526358958334
9878,-0.28263488481752574,-0.26963389571756124
9879,-0.4452796131372452,-0.40937038511037827
9880,0.11077747121453285,0.14457567408680916
9881,-0.0246069657150656,0.08781059086322784
9882,0.6681851097382605,2.8903586813248694
9883,-0.058170950040221214,0.0004183053970336914
9884,0.11150990426540375,0.41951771080493927
9885,-0.005760379135608673,0.17812872305512428
9886,0.3214456010609865,1.0773528385907412
9887,-0.013520077911380213,-0.008583416230976582
9888,0.08487680740654469,0.09790980257093906
9889,0.07363082468509674,0.5747807770967484
9890,-0.35293152928352356,0.1071367859840393
9891,0.41097959876060486,0.3375180661678314
9892,0.5611015719478019,0.21085886779474095
9893,-0.04263090156018734,-0.008484747260808945
9894,0.9150048904120922,0.5132320336997509
9895,1.1581032238900661,1.019481536000967
9896,-0.010050410870462656,-0.0028739813715219498
9897,0.06797289103269577,0.5090427920222282
9898,-0.0633213147521019,0.019811302423477173
9899,9.310618042945862e-05,0.08339493907988071
9900,0.007317577246576548,0.007317577246576548
9901,0.006261251983232796,0.05587592499796301
9902,1.9745750818401575,1.223797122016549
9903,-0.016250671818852425,0.041590847074985504
9904,-0.001264813356101513,0.013464716961607337
9905,-0.0024991054087877274,0.2460236819460988
9906,-0.0007779955049045384,0.05326471896842122
9907,0.1684141904115677,0.1541747897863388
9908,-0.004706619380158372,-0.004181375086773187
9909,0.02556498534977436,0.11188244260847569
9910,-0.055666948202997446,0.086375892162323
9911,1.5370761007070541,0.12484030425548553
9912,-0.5201658843434416,-0.5045807920396328
9913,0.0707975304685533,0.5186515278182924
9914,0.2774491012096405,0.2631476819515228
9915,0.00823658611625433,0.8816660298034549
9916,0.060894367285072803,0.8749762969091535
9917,0.11221432592719793,0.022136772982776165
9918,0.18344704806804657,0.36755961179733276
9919,0.014158152043819427,0.32139431685209274
9920,0.16775476266047917,0.10288604427478276
9921,2.7159918695688248,2.8150612264871597
9922,0.04597176887909882,0.09999261327902786
9923,0.02224279916845262,0.2969414589460939
9924,1.0561756156384945,0.2596585415303707
9925,0.09125339984893799,1.0732140094041824
9926,0.08540591597557068,0.16563811153173447
9927,0.007894309936091304,0.03786893538199365
9928,-0.0654777642339468,-0.06286604888737202
9929,-0.006716277450323105,0.062140483409166336
9930,-0.11490079475333914,-0.06966287642717361
9931,-0.10641484661027789,-0.09858987480401993
9932,0.26450733095407486,1.7047810330986977
9933,0.44070690870285034,1.6025475859642029
9934,0.020633216947317123,0.18067429959774017
9935,-0.0665765143930912,0.07704546302556992
9936,0.005386758828535676,0.04108649282716215
9937,0.42839354276657104,1.6175141334533691
9938,0.007121197879314423,0.13814202323555946
9939,-0.024906869512051344,0.026340153068304062
9940,0.07362622022628784,0.16816574335098267
9941,1.0806303024297677,0.7867994308477364
9942,0.5690083354711533,0.06453613191843033
9943,-0.021967942506307736,-0.015977506060153246
9944,-0.002603664994239807,0.020962148904800415
9945,0.10159827023747425,0.2382365018129633
9946,0.06826671806629747,0.8276835962897167
9947,0.11909623257815838,0.2922808062285185
9948,0.6031988924369216,0.29145736154168844
9949,-0.04469866253202781,0.0024574995040893555
9950,0.04820863902568817,0.06726083159446716
9951,-0.028519078623503447,-0.0004266630858182907
9952,1.2757040355354548,1.2504177186638117
9953,-0.14137811213731766,-0.11731455847620964
9954,0.13639559410512447,0.0053238458931446075
9955,0.6793849021196365,0.6183751970529556
9956,0.8686822764575481,0.18459733948111534
9957,-0.007831020346202422,0.0024125613272190094
9958,0.0006035941878508311,0.04075983959410223
9959,0.018011083827673247,0.21131853759413843
9960,0.11986974628234748,0.0710900053527439
9961,0.06685957685112953,0.19271204993128777
9962,0.437773659825325,-0.015457242727279663
9963,0.19322655349969864,0.6244847103953362
9964,0.00047356332652270794,0.04302381700836122
9965,0.014651088044075777,0.09283982217314701
9966,-0.011093332432210445,0.0029159504920244217
9967,2.458046391606331,0.3776700049638748
9968,0.11757892288733274,0.2853034428553656
9969,-0.01554085686802864,0.11718752235174179
9970,0.024188168346881866,0.10589757561683655
9971,0.7162990979850292,1.7114913873374462
9972,-0.1897595712216571,-0.15647803619503975
9973,0.051985698053613305,0.30600542039610445
9974,1.1964432839304209,0.21511697210371494
9975,0.008464637998258695,0.20820861947140656
9976,0.5013330579131434,0.505119204553921
9977,0.10809389874339104,0.004656616598367691
9978,2.9428841494955122,1.8036559247411788
9979,-0.024738170322962105,-0.019685767125338316
9980,0.11526983603835106,0.2697252593934536
9981,0.2014783276244998,0.49249456357210875
9982,1.201445234939456,0.4609996806830168
9983,-0.07287950511090457,-0.07143526012077928
9984,2.3139024931006134,1.2807978349737823
9985,0.016672591911628842,0.2623820893932134
9986,-0.11638683831370145,-0.11605811660410836
9987,0.16518952040496515,0.5957127818328445
9988,0.009027844110969454,0.009027844110969454
9989,-0.1606651395559311,0.44943732023239136
9990,0.3260134682059288,0.017249703407287598
9991,-0.006545566895511001,0.05763304978609085
9992,0.03149014338850975,0.0689726322889328
9993,0.05000554025173187,-0.05095626041293144
9994,0.2304774271324277,0.21842840779572725
9995,1.4014509171247482,1.4612092226743698
9996,0.14760168734937906,1.334843405522406
9997,-0.05361432314384729,0.0751124918460846
9998,0.03181305679026991,0.1359010614687577
9999,0.07421740144491196,0.13468031585216522
10000,0.17935262620449066,0.18563885986804962
10001,-0.00787845067679882,0.121402557939291
10002,0.023164911661297083,0.14344094740226865
10003,0.07098469883203506,0.32716547697782516
10004,0.001242280937731266,0.2576249958947301
10005,0.036188226426020265,0.12603374966420233
10006,0.0004411764966789633,0.010923465684754774
10007,0.10839926963672042,0.028088209684938192
10008,0.5521288365125656,0.48886851966381073
10009,0.030224302521673962,0.025595167389838025
10010,0.6381822172552347,0.016033383086323738
10011,0.7250207513570786,0.6082849353551865
10012,-0.007835196680389345,0.020759756676852703
10013,0.0033123332250397652,0.04293401000904851
10014,-0.010189672466367483,0.007684292271733284
10015,0.007915996946394444,0.051739947870373726
10016,0.7450648453086615,0.8060121443122625
10017,0.6763483909890056,0.1180188087746501
10018,0.29410186409950256,0.7985371649265289
10019,0.01930251793237403,0.04542595410021022
10020,0.003783895866945386,0.08626177976839244
10021,0.008197871968150139,0.12726153247058392
10022,0.051552893477492034,0.03014445665758103
10023,0.03120589815080166,0.08291345648467541
10024,0.1751117706298828,0.5587508976459503
10025,-0.0046670505398651585,0.002328696195036173
10026,0.04216587572591379,0.03270245000021532
10027,0.17764862440526485,0.2960680779069662
10028,-0.022060060291551054,0.030978696420788765
10029,0.00016913399304030463,0.01088629547302844
10030,0.01976323127746582,0.7340371608734131
10031,0.5210103534627706,0.16167895426042378
10032,1.1624397444538772,0.10800093738362193
10033,4.524609819054604,3.4166078716516495
10034,0.32263687532395124,0.1644847122952342
10035,0.3907715082168579,1.160585641860962
10036,-0.026988460682332516,0.09612921997904778
10037,0.020024055149406195,0.04322064248844981
10038,0.0034915101423393935,0.015049577661557123
10039,3.623339580371976e-05,0.008451415895251557
10040,-0.012270146980881691,0.19445380941033363
10041,-0.012426301604136825,0.017673727124929428
10042,3.2170322239398956,1.3642155230045319
10043,0.7203817516565323,0.6991061121225357
10044,0.011110075749456882,0.04019756894558668
10045,-0.01026742224348709,0.044114687480032444
10046,0.1081027090549469,0.3894234150648117
10047,-0.00752253457903862,0.21321657299995422
10048,0.08099234011024237,0.1567172547802329
10049,0.25948628690093756,0.07037793751806021
10050,-0.025522757321596146,0.2777148634195328
10051,-0.08985024318099022,0.017557159066200256
10052,0.04495666653383523,0.0061909431824460626
10053,0.006583847105503082,0.14972469583153725
10054,0.19025593250989914,0.3319968208670616
10055,-0.0012465616928238887,0.02008989651221782
10056,0.00014708702656207606,0.0030367574872798286
10057,0.061543956864625216,0.20853591756895185
10058,0.6228303536772728,0.40147121995687485
10059,0.015169756021350622,0.10758200800046325
10060,-0.00788549377466552,0.014534072019159794
10061,3.7412319630384445,2.753742501139641
10062,-0.002970098896184936,0.2595566122327
10063,0.3337448462843895,0.3053456172347069
10064,0.007207147864392027,0.0012936120328959078
10065,0.219227047637105,0.08000473119318485
10066,0.029471271205693483,0.14961304562166333
10067,0.0755622424185276,0.17056981101632118
10068,-0.0013553581084124744,0.010046092909760773
10069,0.2152651222422719,0.17993339616805315
10070,0.07333576679229736,0.10733053833246231
10071,4.279520368299927e-05,0.00030155392602182474
10072,-0.002882433938793838,0.06555451778694987
10073,0.18455711752176285,0.4545905962586403
10074,0.6234753280878067,0.4602382332086563
10075,0.00390932522714138,0.062454111874103546
10076,2.980169983857195e-05,0.0013462695237649314
10077,0.0004894919838989154,0.01066527831426356
10078,0.004996172850951552,0.018870976520702243
10079,-0.0020236773416399956,0.06694714818149805
10080,0.09557499177753925,0.18828659690916538
10081,0.016478146892040968,0.16273187985643744
10082,0.13112620264291763,0.6073586121201515
10083,2.188780788332224,0.5133029259741306
10084,-0.0006566893134731799,0.026720771566033363
10085,0.00021704722530557774,0.005394194737164071
10086,0.8039726953720674,0.2903061847900972
10087,0.019117802381515503,0.06308067962527275
10088,2.1937755569815636,0.9393755421042442
10089,2.2164530754089355,0.512333333492279
10090,0.0831237230449915,0.09346086718142033
10091,-0.04526212834753096,0.09478981420397758
10092,0.7816853718832135,0.3736123042181134
10093,0.05079394672065973,0.41607818100601435
10094,-0.14619477838277817,0.37077943980693817
10095,0.00011868181172758341,0.0028192918689455837
10096,0.3262236416339874,0.5791154205799103
10097,2.29634215682745,1.7281871065497398
10098,-0.0018369667086517438,0.005750287557020783
10099,-0.0011377232149243355,0.036120295990258455
10100,-0.0011987898033112288,0.11577829206362367
10101,0.030949141131713986,0.07339922268874943
10102,0.001380017725750804,0.04737757705152035
10103,0.029769914224743843,0.08294100500643253
10104,0.004052182659506798,0.11151991225779057
10105,0.01775653730146587,0.04984690505079925
10106,-0.5231214165687561,0.5610055327415466
10107,0.3466028496623039,1.0102311298251152
10108,-0.014117215760052204,0.05971638299524784
10109,0.005729272263124585,0.01664965250529349
10110,0.0235194880515337,0.247316038236022
10111,0.0065300604328513145,0.05175049975514412
10112,-0.05024161818437278,0.13458995521068573
10113,-0.003685226432367017,0.003169827861711383
10114,-0.00012954394333064556,0.04827685025520623
10115,0.000623602591076633,0.009377695500006666
10116,0.03867759555578232,0.1958007737994194
10117,1.0828291438519955,0.895040538161993
10118,0.09736686944961548,0.5557031184434891
10119,0.17119398713111877,0.7932182252407074
10120,0.04170660371892154,0.16314771841280162
10121,0.01913408935070038,0.1224026158452034
10122,1.5133113712072372,1.0513778775930405
10123,0.018067102879285812,0.07981818169355392
10124,0.07785835769027472,0.09499926026910543
10125,0.01938929408788681,0.20006507635116577
10126,0.00041222653817385435,0.018806001055054367
10127,-0.03068358451128006,0.29198727011680603
10128,0.04218098567798734,0.15625218348577619
10129,-0.005230501294136047,0.21745531260967255
10130,-0.09889884293079376,0.9712955951690674
10131,1.8625513296574354,0.7519908528774977
10132,-0.007606013678014278,0.12261327635496855
10133,-0.00977613590657711,0.07343417219817638
10134,0.6848084973171353,0.10736012924462557
10135,0.008753889589570463,0.13710971118416637
10136,-0.0015590220573358238,0.03215049346908927
10137,-0.02455659955739975,0.28625229746103287
10138,1.8530570715665817,1.8149520605802536
10139,0.005728922784328461,0.4165601097047329
10140,0.0002536805404815823,0.0045811069721821696
10141,0.06865385174751282,0.24998079985380173
10142,0.027382714964915067,0.011447302356828004
10143,-0.005727337207645178,0.06710661482065916
10144,0.05581401544623077,0.05956699955277145
10145,0.018291688291355968,0.11795640620402992
10146,-0.001519585493952036,0.03531721280887723
10147,-5.7337812449986814e-05,0.001258219825103879
10148,0.6410519555211067,0.4215780571103096
10149,-0.002946437452919781,0.08440852770581841
10150,3.183522639796138,1.0280573945492506
10151,-0.003366276854649186,0.04039948061108589
10152,0.057730182306841016,0.0990718596149236
10153,-0.011579548940062523,0.27215227112174034
10154,0.11024205386638641,0.12336081266403198
10155,0.21257702354341745,0.1658373260870576
10156,0.0014178251585690305,0.005728615142288618
10157,-0.000118959851533873,0.008686951754498295
10158,0.017238900298252702,0.017039340222254395
10159,0.17532455176115036,0.1326858326792717
10160,-0.0009793156932573766,0.019294023397378623
10161,9.439985296921805e-05,0.0068593536198022775
10162,0.053542698035016656,0.1386485865805298
10163,0.0028672516345977783,0.08726133871823549
10164,0.14260919764637947,0.42325979843735695
10165,0.7041091918945312,0.32095998525619507
10166,-0.03334762342274189,0.15133041515946388
10167,-3.027786806342192e-05,0.004076270193763776
10168,0.07264103647321463,0.05104512628167868
10169,-0.00022255175281316042,0.028497031307779253
10170,0.015033582574687898,0.04182581265922636
10171,0.017279858235269785,0.040678805205971
10172,0.3057594858109951,0.5538427494466305
10173,1.3029101192951202,1.2023517191410065
10174,0.02201742958277464,0.07671140972524881
10175,0.0016002422198653221,0.036754590924829245
10176,0.1568550318479538,0.5968971103429794
10177,0.024150166660547256,0.045659128576517105
10178,-0.007008264306932688,0.06036817096173763
10179,-0.03450993384467438,-0.015626996755599976
10180,-0.00011791597353294492,0.05261218862142414
10181,0.0009331898763775826,0.1382324919104576
10182,0.46654529869556427,0.7190835028886795
10183,0.034170642495155334,0.49442724883556366
10184,0.7660717945545912,0.39752951078116894
10185,-0.015807928517460823,0.3158107362687588
10186,-0.11521181464195251,0.7020287811756134
10187,0.024874334107153118,0.1410114624304697
10188,0.0032686349004507065,0.03922560531646013
10189,0.00771971233189106,0.13510741852223873
10190,-0.012625951669178903,0.04598162043839693
10191,0.00841137049428653,0.016630906888167374
10192,-0.0007583885453641415,0.0277168455068022
10193,0.0015635081508662552,0.00887796314782463
10194,-0.38020192831754684,0.2737772762775421
10195,0.5964816109044477,0.1669274315936491
10196,0.007356677670031786,0.010027357842773199
10197,0.23899928480386734,0.5703880861401558
10198,0.1832941621541977,1.267503336071968
10199,-3.551194095052779e-05,0.026802298350958154
10200,-1.1920928244535389e-07,0.0004178603994731134
10201,-0.000585080728342291,0.004087194451130927
10202,-0.05584675772115588,0.055245738476514816
10203,0.011139899957925081,0.20902666775509715
10204,1.5144472531974316,0.8268613629043102
10205,0.005385836353525519,0.1257764974143356
10206,0.00035004853270947933,0.010142906219698489
10207,0.04129292839206755,0.0786075668875128
10208,-0.0003471127711236477,0.07554440293461084
10209,0.17300453782081604,0.5778120458126068
10210,0.11223609722219408,0.03386415890417993
10211,0.19006455317139626,0.17800361290574074
10212,0.08817195054143667,0.08355373051017523
10213,0.007819265127182007,0.17852775752544403
10214,-0.001022706157527864,0.022021652664989233
10215,0.010028766468167305,0.04634579923003912
10216,0.0016766947228461504,0.07188257738016546
10217,3.051998645067215,1.5894276201725006
10218,0.6228473447263241,0.7672620080411434
10219,0.5586639642715454,0.6580128073692322
10220,-0.02154980762861669,0.030192075297236443
10221,0.15910306572914124,0.669463038444519
10222,0.00040600000647827983,0.021259167056996375
10223,-0.050537705421447754,0.1934674084186554
10224,0.3546293117105961,0.37519193068146706
10225,-0.018008574843406677,0.05253282189369202
10226,0.014666275557829067,0.028948087681783363
10227,-0.028506912291049957,0.6074374988675117
10228,1.1279504522681236,0.8739624246954918
10229,0.07808187510818243,0.030592828057706356
10230,0.25607747584581375,0.2845493033528328
10231,0.0003405194729566574,0.2056877352297306
10232,-0.020930569531628862,-0.004822626709938049
10233,0.012153444811701775,0.34113878943026066
10234,0.00031382532324641943,0.022713512182235718
10235,0.478508316911757,1.0150142842903733
10236,0.18051565811038017,0.1559808813035488
10237,-0.077202144311741,0.0488944947719574
10238,-0.028018483892083168,0.14472339674830437
10239,0.0638686427846551,0.059067786671221256
10240,2.7412798404693604,3.1639342308044434
10241,1.5449869967997074,0.5569658614695072
10242,0.44835683703422546,0.3160048723220825
10243,0.16003743931651115,0.24869848415255547
10244,0.13146510533988476,0.31924921087920666
10245,0.0,0.00023266946664080024
10246,0.030453721061348915,0.33880803920328617
10247,0.4183501657098532,0.3977916296571493
10248,0.17488261312246323,0.11203300207853317
10249,0.12091226875782013,0.1493794023990631
10250,0.006249632686376572,0.1311415247619152
10251,0.03378419700311497,0.024583419144619256
10252,-0.002794869360513985,0.0033415271900594234
10253,-0.019838195701595396,0.1585153415799141
10254,0.7285434007644653,1.6524026989936829
10255,0.09747016429901123,0.1965450495481491
10256,0.021112777292728424,0.18971867859363556
10257,-0.0005862076104676817,0.004228400124702603
10258,0.3218325227499008,0.7750013321638107
10259,0.7627921323291957,0.2792666773311794
10260,0.09402153640985489,0.2946028485894203
10261,-0.007922742515802383,0.20977332442998886
10262,0.09391582477837801,0.06468608696013689
10263,1.0495592467486858,0.32030267640948296
10264,0.036964982748031616,0.24912676960229874
10265,-0.18078160285949707,0.49970632791519165
10266,0.02153078420087695,0.04873493826016784
10267,0.00019294403318781406,0.004635835488443263
10268,-0.0018923421630461235,0.0327358233043924
10269,0.00011484790593385696,0.09468988422304392
10270,0.3094741813838482,0.8255605809390545
10271,0.04998194798827171,0.019660022109746933
10272,1.8735646475106478,0.5033764708787203
10273,0.02845305297523737,0.10585651639848948
10274,0.012001389637589455,0.03076234459877014
10275,0.011545978486537933,0.21559582650661469
10276,0.3144030626863241,0.06359714828431606
10277,0.17363578081130981,1.1231988668441772
10278,0.007302671670913696,0.3913416154682636
10279,0.0428309990093112,0.5533120920881629
10280,0.012840686133131385,0.09208959969691932
10281,0.0007546473643742502,0.008586181385908276
10282,0.05014394223690033,0.41888998448848724
10283,0.45594194531440735,0.5708918273448944
10284,0.18291936814785004,0.2982168644666672
10285,-0.00017194877727888525,0.026923078228719532
10286,0.04361541196703911,0.25424423813819885
10287,0.05796882137656212,0.2572401128709316
10288,-0.0011612793896347284,0.08916723018046468
10289,0.08499421179294586,0.5058723241090775
10290,0.6664203628897667,0.3912494406104088
10291,0.024001911282539368,0.2703695669770241
10292,0.21183112263679504,1.0628604590892792
10293,0.22031521424651146,0.20246606692671776
10294,0.003781139850616455,0.2788688577711582
10295,0.001194098251289688,0.004131876150495373
10296,-0.005637251306325197,0.041991135105490685
10297,0.38035933137871325,0.06968912691809237
10298,0.0010844713542610407,0.028975630411878228
10299,-0.0773947462439537,0.005229875445365906
10300,0.43627098947763443,0.8885271325707436
10301,0.0007033580477582291,0.013232884186436422
10302,0.05808263644576073,0.5601196847856045
10303,0.005152735859155655,0.12084922567009926
10304,0.020083825918845832,0.016588710132054985
10305,0.13344741985201836,0.26332421228289604
10306,1.1355032157152891,0.5284395646303892
10307,0.06166751403361559,0.12127190548926592
10308,0.1224696934223175,0.30037620663642883
10309,1.945655770599842,1.0174179747700691
10310,0.0738990418612957,0.5541656948626041
10311,0.2084265947341919,0.08261837065219879
10312,3.5762304833042435e-06,0.003117904368082236
10313,-0.012703454296570271,0.16477956157177687
10314,1.319794774055481,0.5903498530387878
10315,-0.0048193809343501925,0.04395473841577768
10316,9.655884014136973e-06,0.0009981156351841491
10317,0.004813908599317074,0.0944726038724184
10318,0.004835574422031641,0.2539550424553454
10319,0.7774896090850234,0.7901449864730239
10320,0.03719435352832079,0.06620061118155718
10321,0.8258381858468056,0.4305432215332985
10322,0.16054056584835052,0.441064789891243
10323,-0.028545059263706207,0.8798038214445114
10324,0.19369424879550934,0.373527929186821
10325,0.0002279726177221164,0.005122606220538728
10326,-0.05683630332350731,-0.017496362328529358
10327,0.043215155601501465,0.18485690653324127
10328,0.013625489547848701,0.20735187269747257
10329,0.047593213617801666,0.14035537093877792
10330,0.007225203153211623,0.08865227067144588
10331,0.01108943298459053,0.44844621419906616
10332,0.9996697790920734,0.511403251439333
10333,0.25418253242969513,0.2890649884939194
10334,0.011349976062774658,0.026839925907552242
10335,-0.00032966630533337593,0.020678012166172266
10336,0.01592358388006687,0.09875435195863247
10337,-0.05271884426474571,0.134552001953125
10338,0.0013248211980680935,0.01528933323425008
10339,-0.03158944612368941,-0.020326437428593636
10340,0.0006187089602462947,0.019625031563919038
10341,0.30376003216952085,0.12080496083945036
10342,-0.0012235083850100636,0.014420515508390963
10343,0.24784251302480698,1.17656060308218
10344,0.017531349090859294,0.11953438143245876
10345,0.05094239115715027,0.36871062219142914
10346,4.851607809541747e-05,0.0020341048439149745
10347,0.028645575046539307,0.20084835216403008
10348,0.04366833670064807,0.300721678417176
10349,0.0040183174423873425,0.09426666144281626
10350,0.002684549195691943,0.058144831797108054
10351,-0.0026489710435271263,0.03034200891852379
10352,0.0001542111422168091,0.024585382794612087
10353,0.01076011014811229,0.051566032037953846
10354,0.05080218752846122,0.0608069128356874
10355,0.03283382626250386,0.26698414282873273
10356,-2.5033587007783353e-06,0.002438986799461418
10357,6.877233681734651e-05,0.0037177615304244682
10358,0.0016453135758638382,0.10169288143515587
10359,0.0001623951829969883,0.0344868372194469
10360,5.059824824333191,2.6870473623275757
10361,0.31367358565330505,1.282233715057373
10362,0.059443549951538444,0.10511841415427625
10363,0.6279514515772462,0.1679389113560319
10364,0.018694096244871616,0.05109745915979147
10365,-0.002974404487758875,0.05876652058213949
10366,-0.02802842389792204,0.06358369812369347
10367,0.007667221128940582,0.045696280896663666
10368,2.026514266617596e-06,0.006810879087424837
10369,-0.0006995285657467321,0.021779079805128276
10370,0.012301117414608598,0.04254226782359183
10371,0.44728533923625946,1.0711731165647507
10372,0.01811779639683664,0.05369458324275911
10373,0.62300955504179,0.6076812669634819
10374,0.0498689841479063,0.1864608135074377
10375,4.28696259111166,3.989714704453945
10376,0.032471559941768646,0.3278576210141182
10377,0.014671437442302704,0.2162420153617859
10378,0.008988987654447556,0.04208950884640217
10379,0.8519448158331215,0.20482000382617116
10380,6.096088031306863,1.9701826367527246
10381,0.6927843205630779,0.3702772371470928
10382,-0.2246073093265295,-0.014811232686042786
10383,-0.007500438019633293,0.1488240361213684
10384,-0.13187257945537567,0.6480744779109955
10385,0.5424158722162247,0.9692030698060989
10386,0.22411485388875008,1.0739832110702991
10387,1.8983547762036324,0.7391660287976265
10388,-0.1430502012372017,0.2859838604927063
10389,0.013621549238450825,0.08135466754902154
10390,0.0018710792064666748,0.37266468815505505
10391,0.00749729317612946,0.05734192882664502
10392,0.016311109240632504,0.05756850930629298
10393,0.10015090368688107,0.10015334747731686
10394,-0.0024465275928378105,0.06889724731445312
10395,1.385228455066681,1.32215017080307
10396,0.0015418661059811711,0.05414246872533113
10397,0.003073247382417321,0.04563785460777581
10398,-0.13338492065668106,-0.09686903655529022
10399,-6.282085632847156e-05,0.013253583245386835
10400,0.020726987393572927,0.05714786727912724
10401,0.0054558333940804005,0.13128181686624885
10402,0.21408124640583992,0.6055138446390629
10403,0.23676514625549316,0.4428105056285858
10404,0.7958403006196022,0.3508229926228523
10405,0.22040273994207382,0.46295396238565445
10406,0.30326301604509354,0.25940055400133133
10407,0.008862506598234177,0.08894579112529755
10408,-0.00022346618789015338,0.009243720589438453
10409,-0.023640386760234833,0.05445850268006325
10410,0.05992249399423599,0.24468102306127548
10411,0.010534292261581868,0.014573668304365128
10412,0.010988494381308556,0.09120363555848598
10413,0.042242870666086674,0.5055621424689889
10414,0.09489485621452332,0.09457048773765564
10415,1.723737046122551,0.8151804059743881
10416,0.16816531866788864,0.6955309435725212
10417,0.5709107655566186,0.15663826349191368
10418,0.32690709829330444,0.36175885796546936
10419,-0.0748828873038292,0.2789417505264282
10420,-0.0007010791450738907,0.04638200160115957
10421,0.008632291050162166,0.0071697574458085
10422,0.5851455070078373,0.4443258084356785
10423,0.0009419850139238406,0.002986371244332986
10424,-0.020961934234946966,0.1696518361568451
10425,0.02751076128333807,0.06571200396865606
10426,0.19518154859542847,0.5387616753578186
10427,0.3345293023157865,0.1709625192452222
10428,0.18092411756515503,0.2778269946575165
10429,0.01838707271963358,0.12855872604995966
10430,-0.004061805084347725,0.1000835932791233
10431,-0.004717781208455563,0.12280672509223223
10432,-0.009176809340715408,0.1748050395399332
10433,-0.08242500852793455,-0.025747034698724747
10434,0.002390041947364807,0.13633494824171066
10435,-0.07328992336988449,0.5380386859178543
10436,0.07509522885084152,0.0602772980928421
10437,0.027251385152339935,0.18116414919495583
10438,0.27726224809885025,0.3878881707787514
10439,-0.05993383750319481,0.39743751287460327
10440,0.1164974756538868,0.4330377168953419
10441,0.028420242888387293,0.016703156230505556
10442,3.6952031223336235e-05,0.004329577412136132
10443,0.15907802432775497,0.026041807606816292
10444,0.0013038093093200587,0.006142854537756648
10445,0.2450774610042572,0.2010696828365326
10446,8.831237209960818e-05,0.0030321197700686753
10447,0.07630924880504608,0.49555349349975586
10448,0.39026956260204315,0.42668764293193817
10449,0.009085763012990355,0.10182037740014493
10450,0.004258924680470955,0.002509754202037584
10451,0.0011304179206490517,0.018400126718916
10452,0.010849550715647638,0.0291809601476416
10453,0.002994492300786078,0.008706790511496365
10454,0.0014600712747778744,0.0099487706029322
10455,0.00014828073472017422,0.0052392827565199696
10456,0.017441537231206894,0.08861145004630089
10457,0.02560950070619583,0.07308806478977203
10458,0.15741172432899475,0.9159580767154694
10459,0.013223875313997269,0.0409829206764698
10460,0.042120806872844696,0.3133922666311264
10461,0.11057881638407707,0.19862757250666618
10462,1.5973862900864333e-05,0.0011731615577446064
10463,0.01573784649372101,0.20941566489636898
10464,0.029001753428019583,0.05877364019397646
10465,0.00673395863850601,0.0025819661386776716
10466,-0.002158536808565259,0.02334619825705886
10467,2.126342236995697,2.367593467235565
10468,0.2716746397782117,0.1722997643519193
10469,-0.00019383197650313377,0.05738020455464721
10470,-3.7423218600451946e-05,0.010172183072427288
10471,-0.005508558824658394,0.02565039787441492
10472,-0.010082087945193052,-0.0014841211959719658
10473,0.011530643561854959,0.03006759681738913
10474,0.05241121452127118,0.01963021334086079
10475,0.0012669446878135204,0.08017751248553395
10476,0.0549109298735857,0.09708883054554462
10477,1.418434112565592e-05,0.008386951609281823
10478,0.22492589801549911,0.8483439907431602
10479,0.08959469688124955,0.09288061154074967
10480,0.0003200543869752437,0.014390922064194456
10481,-0.002060558646917343,0.06510592252016068
10482,1.2397687903842325e-05,0.00018952478422562535
10483,-0.0003747384180314839,0.04283216135809198
10484,0.024552403017878532,0.17369543574750423
10485,0.09821206913329661,0.22820652113296092
10486,0.05331655219197273,0.03242591395974159
10487,0.0028776051476597786,0.033449853770434856
10488,0.03339166101068258,0.07475919555872679
10489,0.29843562841415405,1.2990622520446777
10490,0.01216858474072069,0.049235935672186315
10491,0.7799007426947355,0.6552393566817045
10492,0.00016884668730199337,0.013778526044916362
10493,-0.10097140073776245,0.3959851711988449
10494,0.07325749471783638,0.12977124378085136
10495,-0.065344677423127,0.014997348189353943
10496,0.11490344814956188,0.1895511131733656
10497,0.3149648495018482,1.1167812831699848
10498,0.001746261834341567,0.004443976671609562
10499,0.0011988458427367732,0.005723689726437442
10500,0.9421940743923187,0.593547910451889
10501,0.5375243350863457,0.47081004828214645
10502,0.134758320171386,0.12694938154891133
10503,-0.0031690114410594106,0.05947113363072276
10504,-0.323577381670475,0.07125243544578552
10505,-1.0728719189501135e-05,0.001581702746989322
10506,0.14405275881290436,0.6976411193609238
10507,0.004850858822464943,0.084800124168396
10508,0.13262566388584673,0.1630573666188866
10509,0.01221683737821877,0.0417113343719393
10510,0.655916154384613,0.9149197936058044
10511,0.06971242441795766,0.02046723640523851
10512,0.33051952719688416,0.3687250018119812
10513,0.021774325519800186,0.15464600175619125
10514,-0.05865749716758728,0.19090784341096878
10515,0.1802557185292244,0.24068094044923782
10516,1.8438303619623184,0.5459582954645157
10517,1.0524826049804688,1.3117345571517944
10518,0.07013097405433655,0.36417631804943085
10519,0.040001439047046006,0.07940945227164775
10520,0.020660520531237125,0.09145255852490664
10521,-0.005100063979625702,0.07801731768995523
10522,4.372187912464142,1.6159705519676208
10523,-0.005646947771310806,0.032898892648518085
10524,-9.643728844821453e-06,0.01499905635137111
10525,0.00032550728110436467,0.0009578636386322614
10526,0.30598729848861694,0.4741419553756714
10527,0.034492723643779755,0.08909329771995544
10528,1.2299532070755959,1.0406551733613014
10529,0.0009795655496418476,0.0573099332395941
10530,-0.025650860741734505,0.29720354080200195
10531,0.010910196229815483,0.0324183851480484
10532,0.4791054353117943,0.5166980251669884
10533,0.6945853233337402,1.7732281684875488
10534,-0.8257129639387131,0.6567893028259277
10535,-0.001555807190015912,0.014983805594965816
10536,0.009919683448970318,0.059565155766904354
10537,-0.008670954499393702,0.0768300173804164
10538,0.009448825847357512,0.04225801816210151
10539,-0.0013800780288875103,0.022764779860153794
10540,0.3626561462879181,0.47320491075515747
10541,-0.061370653100311756,0.2567520886659622
10542,0.39553109742701054,0.49061051942408085
10543,0.02495158463716507,0.6993832811713219
10544,-0.020241867750883102,0.08982629328966141
10545,0.9568793028593063,0.5872770398855209
10546,0.07899568602442741,0.1531209610402584
10547,0.618610292673111,1.3139074742794037
10548,0.20367758721113205,0.3388303741812706
10549,0.08328816294670105,0.07729724049568176
10550,0.02073611319065094,0.09807363152503967
10551,0.040163705532904714,0.05137326050316915
10552,-0.09569120034575462,0.0130796879529953
10553,0.5339702256023884,0.6872352249920368
10554,0.002711024135351181,0.07845162507146597
10555,0.34810516238212585,0.35638657212257385
10556,0.0003024815159733407,0.0035762453262577765
10557,0.0030859417747706175,0.09972882852889597
10558,0.23172884806990623,1.7804970107972622
10559,0.0070301345594998566,0.00440257462196314
10560,0.16746495850384235,0.21814333088696003
10561,0.00432702514808625,0.011440316098742187
10562,0.5160382986068726,0.29708757996559143
10563,0.11106183473020792,0.20823159161955118
10564,0.8803901672363281,1.8021018505096436
10565,-0.0004419619217514992,0.012655983271542937
10566,0.10060254391282797,0.1188480919227004
10567,0.21099511301144958,0.6463911882601678
10568,0.2767966780811548,0.15780899859964848
10569,0.12396769598126411,0.7150991596281528
10570,-0.009256778284907341,0.16656785272061825
10571,0.9331858661025763,0.5053426530212164
10572,0.19114288315176964,0.1334957592189312
10573,0.22863627970218658,0.45644010603427887
10574,-0.00043659844959620386,0.020750375755596906
10575,1.1657876446843147,0.6956933811306953
10576,0.08009057119488716,0.2839902304112911
10577,0.016557793598622084,0.03630243195220828
10578,1.3285335209220648,2.2050756122916937
10579,-0.02263618353754282,0.061381226405501366
10580,-0.02997893374413252,0.08950082957744598
10581,0.07585954666137695,0.20801638066768646
10582,0.7195859858766198,0.370460064150393
10583,0.07681996375322342,0.27880851179361343
10584,0.009433137835003436,0.016788329579867423
10585,-0.016177203506231308,0.10265559889376163
10586,-0.032484864932484925,0.015522163361310959
10587,0.00024037607363425195,0.005061537027359009
10588,-0.00033555914706084877,0.005149482807610184
10589,0.023575431667268276,0.08526868280023336
10590,0.011281629092991352,0.03854771889746189
10591,0.0023927856236696243,0.09899061545729637
10592,0.0019326303154230118,0.2106278147548437
10593,0.008405884727835655,0.12744022905826569
10594,0.7140710204839706,0.531390056014061
10595,0.024994767270982265,0.26110740657895803
10596,0.16692571341991425,1.3523914068937302
10597,0.11950023472309113,1.156237542629242
10598,0.5155810117721558,1.0186796188354492
10599,0.03273089416325092,0.2132382858544588
10600,-0.031120865955017507,0.041052062064409256
10601,0.003675313337225816,0.0058427715175639605
10602,0.06498168502002954,0.08749620709568262
10603,-0.0006348249758048041,0.026243302854709327
10604,0.3363844305276871,0.2657843381166458
10605,0.015833936166018248,0.017041159328073263
10606,0.0019255473744124174,0.028052076464518905
10607,0.07623912394046783,0.26139555871486664
10608,-0.0003349703620187938,0.008342369750607759
10609,0.01170153683051467,0.0183103964664042
10610,0.04649126157164574,0.41316022351384163
10611,0.0345808332785964,0.39216265734285116
10612,-0.05942890630103648,0.071609266102314
10613,-0.42657533288002014,0.3287152051925659
10614,0.03922143578529358,0.33825312554836273
10615,0.05319245159626007,0.49126507341861725
10616,-0.01262671872973442,0.048435820266604424
10617,-0.04485056456178427,0.02145104855298996
10618,1.6017459332942963,1.0958327949047089
10619,0.008902046829462051,0.0688666719943285
10620,0.06356899533420801,0.21168870572000742
10621,0.046272702515125275,0.3352504298090935
10622,0.17758037522435188,0.24248215928673744
10623,0.043839748948812485,0.18825464323163033
10624,0.007607930339872837,0.09266909211874008
10625,0.012553879292681813,0.16697447490878403
10626,-0.18365760147571564,0.03837820887565613
10627,0.007176073151640594,0.03829756088089198
10628,-0.01948139537125826,0.14170999079942703
10629,0.7849036008119583,1.166129007935524
10630,0.0018982531037181616,0.009718325221911073
10631,0.0026108864694833755,0.007015659706667066
10632,0.005960552953183651,0.11219606921076775
10633,0.024926458499976434,0.002834021594026126
10634,2.8331606034189463,1.2468809727579355
10635,0.2892638184130192,0.11834974959492683
10636,0.031206661835312843,0.06094861589372158
10637,0.13783362112008035,0.07506382069550455
10638,0.002783271367661655,0.03732162609230727
10639,0.4016444068402052,0.6403482835739851
10640,0.3052124483510852,0.39246589969843626
10641,0.039731163531541824,0.2573537603020668
10642,0.4350485419854522,0.3827772652730346
10643,0.011860668659210205,0.04055291414260864
10644,1.5236157290637493,0.7244781963527203
10645,1.6866010650992393,1.42101039737463
10646,0.20161425322294235,0.5332991555333138
10647,0.039120659697800875,0.09325956972315907
10648,-0.010367048904299736,-0.005591457709670067
10649,0.0007630566833540797,0.0025926626403816044
10650,0.4965046760626137,0.15072755189612508
10651,1.2803199887275696,1.7228968739509583
10652,0.7929864376783371,0.6126568168401718
10653,0.0022092722356319427,0.40916880778968334
10654,0.11987961828708649,1.269965723156929
10655,3.0020126700401306,1.5153877139091492
10656,0.3248531799763441,0.9551946502178907
10657,1.2875428199768066,1.5644596815109253
10658,0.07092490419745445,0.26626037433743477
10659,1.6542267818003893,0.44840422458946705
10660,-0.023895632475614548,-0.0016949065029621124
10661,-0.00021287883282639086,0.003409177123103291
10662,0.24241410940885544,0.3683323785662651
10663,0.43456103652715683,0.3056093379855156
10664,0.6688712313771248,0.4194374158978462
10665,-0.04236029810272157,0.07931965589523315
10666,-0.010110020637512207,0.4504658579826355
10667,1.3672240702435374,0.5799511997029185
10668,0.013459783978760242,0.048856270499527454
10669,-2.3841855067985307e-07,0.0004706465988704167
10670,0.08434166805818677,0.039214026648551226
10671,0.32358549907803535,1.3621835298836231
10672,0.009296674155630172,0.009296674155630172
10673,0.9015938797965646,0.3189866105094552
10674,0.17436987161636353,0.4011227786540985
10675,1.8504413664340973,2.2212550938129425
10676,0.19736261293292046,0.2673992030322552
10677,0.04409488523378968,0.02798896888270974
10678,0.44298333302140236,0.9090087451040745
10679,-0.24557954096235335,-0.05009566247463226
10680,0.04834331851452589,0.14042320754379034
10681,0.0045401244424283504,0.04943498969078064
10682,0.003604832338169217,0.036646276945248246
10683,0.00010117876809090376,0.0044493291061371565
10684,0.16352950409054756,0.5456883944571018
10685,0.10228556022047997,0.15999498590826988
10686,-0.027053717523813248,0.08033596724271774
10687,6.10327952017542e-05,0.002217318196926499
10688,-0.0360865443944931,0.6488079279661179
10689,0.3452534629032016,0.13920363318175077
10690,0.0015468392230104655,0.012657126848353073
10691,1.2796026468276978,1.641202449798584
10692,0.005331912339897826,0.010508405306609347
10693,0.061364057241007686,0.031342657981440425
10694,0.3340162858366966,0.29045452922582626
10695,0.13588648289442062,0.29468565434217453
10696,0.04431583359837532,0.24738288298249245
10697,0.0028435711064958014,0.0023017630228423513
10698,-0.06511808931827545,0.26379112899303436
10699,-0.0019986936822533607,0.14620327576994896
10700,0.30441577918827534,0.4184608031064272
10701,3.7431660890579224,2.2423845529556274
10702,0.0845923013985157,0.4089401252567768
10703,-0.013629250694066286,0.1732707004994154
10704,2.317072384059429,1.0457607433199883
10705,2.2043442856520414,0.6567051541060209
10706,0.0009420971618965268,0.02157750877086073
10707,0.0009145913645625114,0.019461526069790125
10708,0.11384301260113716,0.14046958461403847
10709,-0.0035640671849250793,0.18854864314198494
10710,-0.028287332504987717,0.27701856195926666
10711,0.1815463900566101,0.17299287021160126
10712,0.09239749982953072,0.32653409615159035
10713,0.022489601804409176,0.08753723470726982
10714,0.001517854630947113,0.1260642372071743
10715,7.652853946638061e-05,0.004802896709406923
10716,0.06270129233598709,0.06510037928819656
10717,0.00024576565192546695,0.008285565927508287
10718,0.004149752341618296,0.10052635441388702
10719,-0.002102163154631853,0.030678385868668556
10720,0.05657755583524704,0.3669138625264168
10721,0.9137154575437307,1.150012170895934
10722,-0.025562550872564316,0.010638289153575897
10723,0.09111294150352478,0.6506529450416565
10724,0.351431280374527,0.8307465612888336
10725,0.02050244971178472,0.035985704278573394
10726,0.6849334384314716,0.16965532256290317
10727,0.0006401953287422657,0.029521694872528315
10728,2.470279620960355,1.1877221334725618
10729,0.15489810705184937,0.23910821974277496
10730,0.013204877031967044,0.018674150807783008
10731,0.0006257928907871246,0.021011331351473927
10732,-0.0021547992655541748,0.0044054563622921705
10733,0.04848982626572251,0.09061130369082093
10734,0.09670182690024376,0.11825152859091759
10735,-0.010822687210747972,0.07948286179453135
10736,0.0022599939547944814,0.009403125644894317
10737,0.005202782806009054,0.0670814043842256
10738,-0.0018301932723261416,0.05117727164179087
10739,0.4925920784007758,0.19859544630162418
10740,0.09562823362648487,0.06832789815962315
10741,-0.0003309604653622955,0.010944470239337534
10742,-0.0019461242482066154,0.15939815621823072
10743,0.23170583695173264,0.5326597616076469
10744,0.005083221942186356,0.20096293091773987
10745,0.2183287227526307,0.294671886600554
10746,0.06484591960906982,0.32486412674188614
10747,0.2645752355456352,1.0709126517176628
10748,0.8565375097095966,0.6820749528706074
10749,2.2841124702244997,0.5744137335568666
10750,0.42698150128126144,0.3838154599070549
10751,0.10847319662570953,0.8718403428792953
10752,0.0009394093067385256,0.02219482063082978
10753,0.3248963803052902,0.5550908297300339
10754,-0.07201915979385376,1.6428912580013275
10755,0.3611970320343971,0.2805031016469002
10756,2.433768779039383,0.5210648477077484
10757,0.12452768441289663,0.19520375784486532
10758,0.256439246237278,0.7640707865357399
10759,0.04151285998523235,0.14371914602816105
10760,-0.009173070633551106,0.018611356616020203
10761,-0.008714448660612106,0.5182912983000278
10762,-0.016294183442369103,0.17862280644476414
10763,1.9616559138521552,1.9106802335008979
10764,1.0368830412626266,1.3586266487836838
10765,1.7038713693618774,0.5994438529014587
10766,0.01060890406370163,0.28256623446941376
10767,0.25910011399537325,0.39057103265076876
10768,0.02299501746892929,0.030958008021116257
10769,0.25167106091976166,0.22578847408294678
10770,-0.023289650678634644,0.4293800927698612
10771,0.4491363801062107,0.5058642961084843
10772,0.08304314129054546,0.33288821391761303
10773,-0.023142928257584572,0.18131932243704796
10774,0.0002776975161395967,0.005226960754953325
10775,1.1606423109769821,0.7761312574148178
10776,0.0002864184799591385,0.0022586060232470118
10777,0.16952110640704632,0.3998138587921858
10778,-0.0006223089021659689,0.0023987337481230497
10779,0.1702573224902153,0.2167450711131096
10780,0.3054444342851639,0.4869495779275894
10781,0.12551905564032495,0.17715631774626672
10782,0.00885931309312582,0.06955747213214636
10783,0.05206535360775888,0.07903535268269479
10784,0.5486638247966766,0.3452615737915039
10785,0.028799863066524267,0.19058984285220504
10786,-0.00128876231610775,0.01683273119851947
10787,2.068246953189373,1.0496754571795464
10788,0.004615794867277145,0.12098057940602303
10789,0.03643525950610638,0.3148247394710779
10790,0.8235826045274734,0.4865971952676773
10791,3.933871539629763e-06,0.002124539833403105
10792,-0.004285837057977915,0.15882026497274637
10793,0.18396355863660574,0.07166145648807287
10794,0.00025388296035089297,0.0014066301546336035
10795,0.22199239826295525,0.10523165261838585
10796,0.045214432262582704,0.047150700323982164
10797,0.03888780844863504,0.06475974840577692
10798,6.766541628167033e-05,0.0068761498550884426
10799,0.007936607929877937,0.06835717882495373
10800,-0.2849671542644501,-0.014713823795318604
10801,-0.0006247011478990316,0.08231341233476996
10802,0.23074582405388355,0.053008103743195534
10803,-0.12035170942544937,0.37588469684123993
10804,-0.0019090337591478601,0.006339065497741103
10805,0.20727936923503876,0.48258644342422485
10806,2.7039670385420322e-05,0.009708455356303602
10807,0.31864233314991,0.45083488523960114
10808,-0.012525402009487152,0.21602535992860794
10809,0.4899356197565794,0.21272718720138073
10810,-8.403810443269322e-05,0.0008898935848264955
10811,0.027445113286376,0.1754786018282175
10812,0.669219009578228,0.12678322941064835
10813,0.4138820553198457,0.39947322849184275
10814,0.10789249464869499,0.4288988821208477
10815,0.27259059995412827,0.5729171559214592
10816,1.811306107789278,0.40319355204701424
10817,-0.0007000363548286259,0.044764474616385996
10818,-0.002872198514523916,0.008030261611565948
10819,-0.002468776539899409,0.0652386355213821
10820,0.0384145388379693,0.5082393335178494
10821,-0.0011666584759950638,0.04641891457140446
10822,0.0019562137313187122,0.01445987750776112
10823,2.256916282698512,0.6952461581677198
10824,0.4409729838371277,0.6878530383110046
10825,0.8621823415160179,0.5785549506545067
10826,-0.0166612365283072,0.24616062454879284
10827,0.16977565555134788,0.04439800052205101
10828,-1.1801646934372911e-05,0.0002586475893622264
10829,1.1416757106781006,1.0027488470077515
10830,-0.08126714080572128,0.33955392241477966
10831,0.0019181359093636274,0.05306687788106501
10832,0.050781458616256714,0.2613348662853241
10833,-0.021634098840877414,0.21400460600852966
10834,0.0022202015679795295,0.047400130453752354
10835,0.4771576151251793,0.350805900990963
10836,-0.15286803245544434,0.33132630586624146
10837,0.01030918164178729,0.019242374692112207
10838,-0.012905154377222061,0.1947639361023903
10839,1.9104197705164552,1.269503184594214
10840,0.0018651413265615702,0.003482042346149683
10841,0.3953124210238457,1.5170275494456291
10842,0.5688998885452747,0.9344777651131153
10843,-0.0004761654417961836,0.018796499585732818
10844,0.6715422347187996,0.675052709877491
10845,-0.002229709818493575,0.017442140262573957
10846,0.003612392581999302,0.1350374072790146
10847,0.03911709546810016,0.028740388748701662
10848,0.029052510857582092,1.2099594920873642
10849,0.014193413080647588,0.04675687965936959
10850,0.07919685635715723,0.06619776133447886
10851,0.5242919623851776,0.4965267479419708
10852,0.006720044184476137,0.028515297453850508
10853,0.5456721221562475,0.2550614809151739
10854,-0.03309548273682594,0.163223285228014
10855,-0.13669036377905286,-0.11488818377256393
10856,-0.00043596510658971965,0.008109269838314503
10857,0.018251369707286358,0.07123229745775461
10858,0.002397287345957011,0.02521350624738261
10859,0.03961735568009317,0.07529628626070917
10860,-0.0002048102905973792,0.051109343650750816
10861,0.0215461403131485,0.19025560095906258
10862,0.0966897439211607,0.18189111165702343
10863,0.18239029496908188,0.2875259593129158
10864,0.17187536973506212,0.3289200635626912
10865,0.4535168632864952,0.8098641857504845
10866,-0.0012369731412036344,0.003906483994796872
10867,0.3658601939678192,0.9096393883228302
10868,-0.0002485727018211037,0.008248312456998974
10869,-0.008968633017502725,0.006505271419882774
10870,-0.00023123800974644837,0.0007889058615546674
10871,-0.0011274670250713825,0.062041818629950285
10872,0.005428777949418873,0.006856835854705423
10873,0.07666571624577045,0.050652941688895226
10874,0.0018005389720201492,0.03373444452881813
10875,-0.005250140675343573,0.007685340009629726
10876,0.0006681400700472295,0.000402391015086323
10877,0.0009086849167943001,0.06633516401052475
10878,0.10744548216462135,0.4775277115404606
10879,0.35013916343450546,0.5468934997916222
10880,0.09712132532149553,0.28207425493746996
10881,-0.014014835367561318,0.01747620292007923
10882,0.4149579852819443,0.27331914007663727
10883,-0.03796823509037495,0.4772917851805687
10884,0.025080042891204357,0.06977841909974813
10885,0.011436251923441887,0.29221768863499165
10886,0.24484554678201675,1.019997127354145
10887,0.17833933979272842,0.9108401909470558
10888,0.0001056021501426585,0.007639107854629401
10889,-0.0005532980721909553,0.0030761020607315004
10890,0.001926668919622898,0.47155262902379036
10891,0.0015942752361297607,0.08087495435029268
10892,0.035538649186491966,0.34562348388135433
10893,0.13802448101341724,0.2589805591851473
10894,0.7383007556200027,0.9613736420869827
10895,0.3903670683503151,0.758727915585041
10896,0.6263418644666672,0.5370077937841415
10897,-0.061591089470312,0.06015736609697342
10898,-0.001330547034740448,0.04787285998463631
10899,0.5436106771230698,0.4760196655988693
10900,0.06324644014239311,0.6308291889727116
10901,0.005385247524827719,0.26717179035767913
10902,1.845151126384735,0.9884534478187561
10903,-0.0029748192755505443,0.0755643523298204
10904,0.03184111816699442,0.005312722920280066
10905,0.056877486407756805,0.21369823813438416
10906,0.05206768587231636,0.057551782578229904
10907,0.006179912015795708,0.04529980104416609
10908,2.1109495609998703,0.8862927407026291
10909,0.001633564941585064,0.0993551928550005
10910,-0.0055786315351724625,0.22321250662207603
10911,0.42215886153280735,0.3358600679785013
10912,1.1122703552246094,1.0667805671691895
10913,1.8841657198499888,0.07825639168731868
10914,0.004609789466485381,0.06380839296616614
10915,1.2046243343502283,1.3356738481670618
10916,0.003568761982023716,0.0737351207062602
10917,0.270933847874403,0.61424545571208
10918,-0.0018220171332359314,0.28207094222307205
10919,4.790953189134598,2.588791161775589
10920,0.28739553317427635,0.3276638053357601
10921,0.0013913260772824287,0.029666810063645244
10922,0.06885835900902748,0.22818861529231071
10923,0.008908757697790861,0.008908757697790861
10924,1.9776539262384176,0.10359673015773296
10925,0.27497508376836777,0.43019791692495346
10926,0.0319058857858181,0.4963195212185383
10927,2.6578883989714086e-05,0.002677101409062743
10928,-0.00013516319449990988,0.010397393023595214
10929,0.08187302201986313,0.2704792842268944
10930,0.0020607635378837585,0.11210418399423361
10931,0.1405155137181282,0.21188025921583176
10932,0.116179468925111,0.18847116350661963
10933,-0.0017688237130641937,0.25260553881525993
10934,-0.14419124368578196,0.11161309480667114
10935,-0.03320859977975488,0.01710950955748558
10936,-0.00012110880334148533,0.0024837839155225083
10937,0.3209248036146164,0.2754581719636917
10938,-0.21823058649897575,-0.0911007672548294
10939,0.0005437647341750562,0.012828493141569197
10940,0.28890641406178474,0.7054563350975513
10941,0.007143710799027758,0.010130425974239188
10942,0.05465264245867729,0.13592741638422012
10943,-0.0006016865372657776,0.4071626141667366
10944,-0.1502586454153061,0.5671242922544479
10945,0.02786420367192477,0.043142913724295795
10946,0.0014059484237805009,0.011591601767577231
10947,0.4258687272667885,0.377749539911747
10948,-0.029701851308345795,0.18907323479652405
10949,1.0809917971491814,0.4850194379687309
10950,0.0006751971377525479,0.016498603945365176
10951,-0.040660642087459564,0.03317383676767349
10952,-0.0006124468054622412,0.0550371038261801
10953,-0.002751416526734829,0.05383893009275198
10954,0.07428920618258417,0.13024314842186868
10955,0.007788492357358337,0.007788492357358337
10956,0.002840336412191391,0.02447201730683446
10957,0.22238638624548912,0.17320622131228447
10958,0.02625193353742361,0.08434553351253271
10959,0.28497544303536415,0.30962852016091347
10960,0.18131089583039284,0.43323369696736336
10961,0.05254569090902805,0.06456216238439083
10962,0.05808240920305252,0.5739846304059029
10963,2.0310389809310436,0.18978972360491753
10964,0.028934001922607422,0.5291419625282288
10965,0.059230122715234756,0.1883983127772808
10966,0.005710674940928584,0.004854999042436248
10967,0.00744348949752748,0.00744348949752748
10968,0.8024987503886223,0.25021182745695114
10969,0.5942551493644714,1.112481415271759
10970,0.011717649176716805,0.11137338913977146
10971,8.415693991992157e-05,0.0018436313821439398
10972,0.24504797905683517,0.47518812865018845
10973,-0.0002524473748053424,0.003307388862594962
10974,0.3731777109205723,0.44172510877251625
10975,3.3587956726551056,2.3775291740894318
10976,0.7051415368914604,0.048620522022247314
10977,-0.00013670105545315892,0.006075549055822194
10978,0.14710887521505356,0.504768468439579
10979,0.14843879640102386,0.08836094290018082
10980,-0.005328337661921978,0.05731929652392864
10981,0.5102742966264486,0.23266497813165188
10982,0.042390694841742516,0.06512925587594509
10983,0.11687763780355453,0.2186577245593071
10984,2.6677633579820395,0.6184202488511801
10985,0.03510996833210811,0.02639412268763408
10986,0.010399450547993183,0.07955740951001644
10987,0.23142075166106224,0.4614962004125118
10988,3.3507426753640175,1.2922181859612465
10989,0.1239910563454032,0.19388835038989782
10990,-0.0011607453125179745,0.007246662629768252
10991,0.5383395627140999,0.16880115121603012
10992,-0.002064347267150879,0.12777570635080338
10993,0.07066880166530609,0.10441354662179947
10994,4.792096308392502e-05,0.0019986897242461055
10995,0.03602272178977728,0.03148320596665144
10996,-0.014045171439647675,0.3623146675527096
10997,0.06018165696877986,0.04031539533752948
10998,-0.0014682078326586634,0.01972797862254083
10999,0.29516138695180416,0.5480839218944311
11000,0.2811339199542999,0.09344129264354706
11001,0.577901313547045,0.26192284608259797
11002,-0.020810741931200027,0.039301350712776184
11003,0.7322006523609161,0.3279903531074524
11004,0.2406003075884655,0.1691993820713833
11005,0.05278217792510986,0.6237641423940659
11006,0.046746110543608665,0.20669381134212017
11007,0.035285710357129574,0.015273808501660824
11008,0.15446189045906067,0.6997348964214325
11009,1.4212845712900162,1.4890417009592056
11010,0.017550565535202622,0.01326243975199759
11011,0.0034972975845448673,0.09732441668165848
11012,0.018380746245384216,0.1416143961250782
11013,-0.002790081314742565,0.11607181094586849
11014,-0.0009269546717405319,0.05799166765064001
11015,-0.0016172134783118963,0.05542137334123254
11016,0.0043870918452739716,0.06270986422896385
11017,2.826304078102112,1.3874499797821045
11018,1.5649363505654037,0.6643998133949935
11019,0.00017517432570457458,0.09197217412292957
11020,0.03827771171927452,0.4519752971827984
11021,-0.054194733733311296,0.03346100449562073
11022,0.008558407425880432,1.067606806755066
11023,1.8098827004432678,2.0248122811317444
11024,0.0018392285564914346,0.012139654834754765
11025,0.05493481270968914,0.11317460052669048
11026,-0.004453542334886151,0.007864251267164946
11027,0.5844877660274506,0.29064977169036865
11028,0.00509671657346189,0.07994740712456405
11029,0.9889086782932281,0.8684383928775787
11030,0.0342237763106823,0.3119957037270069
11031,2.823399528861046,1.450291857123375
11032,0.8967109695076942,0.921821691095829
11033,0.0002430247695883736,0.006288037766353227
11034,0.31634991243481636,0.5365995652973652
11035,0.06874878332018852,0.1314583458006382
11036,0.016107617411762476,0.029232865665107965
11037,0.3072207644581795,0.8480753973126411
11038,0.30242943949997425,0.05746972747147083
11039,0.11674554646015167,0.34704019129276276
11040,0.29269929230213165,0.30039583146572113
11041,0.1769144858699292,0.09039436536841094
11042,1.8863189704716206,0.6117663271725178
11043,0.6309247221797705,0.5664597954601049
11044,0.0295212505152449,0.030558904050849378
11045,0.038720150594599545,0.050788522814400494
11046,0.6532349679619074,0.29129541851580143
11047,0.1734162848442793,0.16676935367286205
11048,0.2701805979013443,1.5370390266180038
11049,0.6897340714931488,0.21367228031158447
11050,0.34720617439597845,0.12021483387798071
11051,0.00015316891949623823,0.018374999286606908
11052,0.006021877750754356,0.07307806611061096
11053,0.021758805960416794,0.20695997960865498
11054,-0.0010712532966863364,0.034792357007972896
11055,-0.001663923671003431,0.03551411547232419
11056,0.04483747482299805,1.3872357457876205
11057,0.008146181586198509,0.02003804489504546
11058,0.013352517038583755,0.14031144976615906
11059,-5.841205620527035e-06,0.0014578034824808128
11060,0.00021573732374235988,0.022535904368851334
11061,0.6596117280423641,0.3555484376847744
11062,0.004941966384649277,0.2505056597292423
11063,1.9721406120806932,0.27300352044403553
11064,0.026516138634178787,0.062046819424722344
11065,0.08772647380828857,1.2126262485980988
11066,2.6402123272418976,1.0833804905414581
11067,0.36092695966362953,0.42970085516572
11068,0.06674700765870512,0.1356566750910133
11069,0.3421509861946106,0.8407572507858276
11070,0.4992131143808365,0.6710101515054703
11071,0.05123463971540332,0.07728569163009524
11072,-0.005293979949783534,0.022708558943122625
11073,-0.01080692932009697,0.1875799223780632
11074,-0.03211870463564992,0.053726013749837875
11075,-0.00013040253543294966,0.005022317011025734
11076,0.6010727658867836,0.27788085490465164
11077,0.30223099887371063,0.2955654710531235
11078,0.08197783678770065,0.33098841458559036
11079,0.00261722068535164,0.01503651641542092
11080,0.47997669875621796,0.7201806753873825
11081,0.02531308075413108,0.050952819641679525
11082,8.236982557718875e-05,0.001535539876385883
11083,-0.037296462804079056,0.17904281616210938
11084,0.09817462973296642,0.1456512864679098
11085,0.027535535395145416,0.17732368409633636
11086,0.1556275337934494,0.0705106109380722
11087,0.11429987102746964,0.2630615308880806
11088,0.001667574149905704,0.0031227749859681353
11089,0.6888077817857265,0.4069722853600979
11090,0.30011235922574997,0.10912282019853592
11091,0.3275527209043503,0.2184392809867859
11092,-0.07147007808089256,-0.029429517686367035
11093,0.23846758715808392,0.7823346685618162
11094,-0.0008241924224421382,0.018726698821410537
11095,0.0023538023233413696,0.7148155197501183
11096,1.3853199481964111,0.9410004615783691
11097,0.01537155732512474,0.026829680427908897
11098,2.8082433976233006,1.0896923579275608
11099,0.41649091988801956,0.44254035502672195
11100,-0.042783211916685104,0.053738709539175034
11101,-0.0022943986841710284,0.005442665424197912
11102,0.04895007610321045,0.31350379437208176
11103,0.0008133287192322314,0.011427119316067547
11104,-0.00037360028363764286,0.04703964665532112
11105,0.0005206181522225961,0.005100345399114303
11106,8.344597972609336e-06,0.00042191095644739107
11107,0.1457313857972622,0.2768713943660259
11108,-0.00970007199794054,0.0842666495591402
11109,0.9071752931922674,0.1745345052331686
11110,-0.03740016743540764,0.3495827913284302
11111,0.28815583139657974,0.48728425055742264
11112,0.5585024431347847,0.9200321510434151
11113,0.042925105430185795,0.1585591109469533
11114,0.20237083453685045,0.11167933512479067
11115,-0.026061149314045906,0.43127630464732647
11116,0.006641638348810375,0.05846901598852128
11117,0.1983992476016283,0.4541610348969698
11118,-0.0004929453134536743,0.06661191768944263
11119,-0.044086944311857224,0.13911710679531097
11120,0.03884067013859749,0.08885583281517029
11121,0.00046670521260239184,0.013531922159017995
11122,0.028218381106853485,0.1453663557767868
11123,-0.0010116812773048878,0.24094228353351355
11124,0.15106304455548525,0.08224972803145647
11125,1.3527758121490479,2.6541178226470947
11126,0.0023471398453693837,0.01977252375218086
11127,0.2859652414917946,0.11436385661363602
11128,0.053156495094299316,0.1291513592004776
11129,0.02214104775339365,0.11510998103767633
11130,1.08487206697464,0.734072744846344
11131,0.035195209085941315,0.3785032257437706
11132,0.00478864973410964,0.021976406686007977
11133,-0.018126316834241152,0.04099358059465885
11134,-0.02643080521374941,0.09427324309945107
11135,0.729630340822041,0.6819564597681165
11136,0.010608840733766556,0.08920832816511393
11137,0.12133030593395233,0.5954853296279907
11138,0.02541099116206169,0.04281531646847725
11139,-0.012895993888378143,0.2878633476793766
11140,-0.005869199056178331,0.08556758239865303
11141,0.06512808799743652,0.0498834103345871
11142,0.31669431924819946,0.7898085117340088
11143,0.012516759801656008,0.09416609955951571
11144,-0.009705758653581142,0.033519767224788666
11145,-0.01452722167596221,0.135369423776865
11146,0.07888828590512276,0.2319457121193409
11147,-0.010805618017911911,0.05905171483755112
11148,-0.005417251959443092,0.12638836726546288
11149,-0.46990275382995605,1.154876708984375
11150,0.007037734845653176,0.023113720351830125
11151,-0.0009494528640061617,0.05978079070337117
11152,3.618165895342827,1.7476362437009811
11153,-0.0004340658198316305,0.0012475154362618923
11154,0.2838385999202728,0.529012143611908
11155,-0.0011047951556975022,0.020496791228652
11156,-2.2410797100747004e-05,0.0013278965452627745
11157,0.0662782583385706,0.08086016960442066
11158,-0.030196547508239746,0.13131827116012573
11159,-0.07916003640275449,0.14672166109085083
11160,0.12842398881912231,0.22700540721416473
11161,3.964547723531723,0.9474248588085175
11162,0.27706364542245865,0.6461913958191872
11163,0.17695368453860283,0.10923045501112938
11164,-0.023792743682861328,0.4860602766275406
11165,0.0294535830616951,0.20268180966377258
11166,0.0051049478352069855,0.14166317135095596
11167,0.0003943637711927295,0.02530868537724018
11168,0.0008135579046211205,0.005143880574905779
11169,0.1364198769442737,0.13354025734588504
11170,0.08124736696481705,0.3355430141091347
11171,1.138804977759719,0.7063322719186544
11172,0.2840658873319626,0.24470524489879608
11173,-0.10995651036500931,0.10084915161132812
11174,0.020809469395317137,0.073530487366952
11175,0.2124451994895935,0.42126739025115967
11176,1.5675598978996277,0.5896755456924438
11177,-0.024009039625525475,0.11355957388877869
11178,0.022489110939204693,0.032014393247663975
11179,-0.017808497417718172,0.11395496502518654
11180,0.7322733295150101,0.09344241442158818
11181,0.009634606540203094,0.07137983292341232
11182,0.5355137586593628,1.1451979875564575
11183,0.04070602357387543,0.06282016634941101
11184,0.15376032888889313,0.4325922429561615
11185,0.00638833362609148,0.09133417252451181
11186,0.24180753342807293,0.1040861438959837
11187,-0.01430952362716198,0.0811260100454092
11188,-0.004410285386256874,0.031512200366705656
11189,-0.06549797393381596,0.14302624762058258
11190,0.02994280308485031,0.2046498917043209
11191,0.0007125658594304696,0.02703893261787016
11192,-0.0006431025976780802,0.009441071888431907
11193,-0.031441424041986465,0.40462634712457657
11194,0.23100671730935574,0.2721612360328436
11195,-0.003880975767970085,0.11329959519207478
11196,-0.04619244299829006,0.17660387605428696
11197,0.06933470629155636,0.2800339590758085
11198,0.13614220963791013,0.1268717353232205
11199,2.6788007616996765,2.38707035779953
11200,-0.0035650404170155525,0.0030246940441429615
11201,0.03954700310714543,0.2864611104596406
11202,1.4088093228638172,0.5764031000435352
11203,0.22471114620566368,0.37487972900271416
11204,0.004102129489183426,0.09914100915193558
11205,0.014640763401985168,0.2172250896692276
11206,0.5956005156040192,0.4129905700683594
11207,0.004230669583193958,0.005646315752528608
11208,0.024090764753054827,0.04018821724457666
11209,-0.003097861772403121,0.06812078040093184
11210,1.2407019063830376,0.4040021523833275
11211,0.6418975442647934,0.6559412926435471
11212,0.004306567832827568,0.018960077315568924
11213,0.0429520639590919,0.3673169161193073
11214,0.012155336095020175,0.25981895136646926
11215,-0.0026728464290499687,0.05554615892469883
11216,0.012476824223995209,0.018435481935739517
11217,0.02729505766183138,0.23462520632892847
11218,0.03155795577913523,0.1044124299660325
11219,0.0008587451702624094,0.007006968411587877
11220,0.008543964358977973,0.02997012238483876
11221,-0.0005488495517056435,0.005869756976608187
11222,1.2402370907366276,0.7389501072466373
11223,-0.004771809093654156,0.04650143347680569
11224,0.23803331144154072,0.1585593093186617
11225,0.003946028766222298,0.07652798539493233
11226,0.012467226944863796,0.06663541588932276
11227,0.0026061059907078743,0.047712364699691534
11228,0.0091257244348526,0.1753033623099327
11229,0.015598362311720848,0.059639306738972664
11230,-0.003492127521894872,0.053562892600893974
11231,0.5760264825075865,0.5392322968691587
11232,0.009997854235061823,0.009997854235061823
11233,3.1202993374317884,0.6165940742939711
11234,-0.00041654104643384926,0.009194899059366435
11235,0.00020794812007807195,0.0060191681841388345
11236,0.39660569652915,0.29562419280409813
11237,0.20814675837755203,0.5202022716403008
11238,1.8924671858549118,0.31929852068424225
11239,0.15282773971557617,0.1262793242931366
11240,0.24388831853866577,0.19157731533050537
11241,0.00027854914696945343,0.001916449744385318
11242,0.0009101339965127409,0.02172901766607538
11243,0.8559525199234486,0.4226361997425556
11244,0.00292322039604187,0.2545852065086365
11245,0.0761430636048317,0.8561714217066765
11246,2.4416930973529816,0.9756996929645538
11247,0.009971929714083672,0.15788941271603107
11248,-0.0032532712793909013,0.012672980315983295
11249,0.10445473995059729,0.09613546635955572
11250,0.0004957373021170497,0.043294063420034945
11251,-0.0010422095947433263,0.018704437534324825
11252,-0.0014385265531018376,0.0634415338281542
11253,0.3355376273393631,0.8949014693498611
11254,1.385661331936717,0.7361860554665327
11255,0.2623827885836363,0.38535584323108196
11256,0.2265787348151207,0.6691630408167839
11257,1.1950375512242317,1.228004403412342
11258,7.8413933254778385,2.003348682075739
11259,-5.18489396199584e-05,0.0032337508018827066
11260,0.0023156199604272842,0.1359062660485506
11261,-0.049334924668073654,0.23194261640310287
11262,0.05122900940477848,0.09024820663034916
11263,0.4576024250127375,0.1353147611953318
11264,-0.0581851527094841,0.15092399716377258
11265,1.6730550080537796,0.6029309779405594
11266,0.22452359553426504,1.2900922959670424
11267,0.0028905775398015976,0.16973387449979782
11268,0.014221183024346828,0.40829235780984163
11269,0.04608135670423508,0.5327322855591774
11270,0.8818170689046383,0.2567029260098934
11271,0.3769814148545265,0.40292785316705704
11272,0.005386032164096832,0.13480970822274685
11273,0.24201204627752304,0.3096792623400688
11274,0.0015345891083597962,0.001581603319664282
11275,-0.0004981370948371477,0.007108414836693555
11276,0.15660527721047401,0.5405786223709583
11277,0.027734296745620668,0.01693530601914972
11278,0.9007901698350906,0.8066939860582352
11279,0.3811178356409073,0.40200813114643097
11280,0.532400332391262,1.3974644765257835
11281,0.0017225733026862144,0.3037541126832366
11282,2.109858423471451,1.5790376961231232
11283,-0.16870152950286865,1.597541719675064
11284,0.9816351011395454,0.8904049471020699
11285,0.001838088035583496,0.043177440762519836
11286,-0.00871917439144454,0.0048905061557888985
11287,0.2122586676850915,0.3532242337241769
11288,0.06440239772200584,0.15749985352158546
11289,0.13119151024147868,0.06963914958760142
11290,0.22331486642360687,0.40054450929164886
11291,0.11707994528114796,0.862208740785718
11292,-0.016230542212724686,0.7749574929475784
11293,-0.0010260844428557903,0.02785109356045723
11294,0.003987871925346553,0.038632078911177814
11295,-0.4194875955581665,1.3400722742080688
11296,-4.814573912881315e-05,0.004500196344451979
11297,0.020562604069709778,0.1867380291223526
11298,0.9872492030262947,0.010371163487434387
11299,0.0020374568994157016,0.0045643357443623245
11300,1.1333614848554134,0.9231654666364193
11301,0.027567545184865594,0.1856121572200209
11302,0.01369882095605135,0.15613989997655153
11303,0.367919797077775,0.13253670372068882
11304,0.0016593593172729015,0.020167510956525803
11305,2.178626351058483,1.0555360838770866
11306,0.8296527117490768,0.3139844387769699
11307,0.0006242719828151166,0.01564951828913763
11308,1.6486921682953835,1.1779402866959572
11309,0.0031977796461433172,0.12519704666920006
11310,-0.0094364108517766,0.04524947889149189
11311,0.15688661485910416,0.06844354420900345
11312,-0.0009862424340099096,0.003375152125954628
11313,0.12020963244140148,0.1226839404553175
11314,0.05721635930240154,0.49086193554103374
11315,0.15647660940885544,0.6608548983931541
11316,1.2342316219583154,1.4528639623895288
11317,0.0027179056487511843,0.016338164423359558
11318,0.029517254675738513,0.06729441217612475
11319,-0.005637494847178459,0.13968815188854933
11320,0.09914492443203926,0.07312581315636635
11321,0.4561041262932122,0.4039979842491448
11322,0.017169184633530676,0.024000249453820288
11323,0.03652989584952593,0.046926395036280155
11324,0.052376446314156055,0.18024057988077402
11325,0.0025913398567354307,0.00966305447218474
11326,0.1208411455154419,0.1073407381772995
11327,0.0014190944075380685,0.010971163765134406
11328,-0.009166175965219736,0.20092440769076347
11329,0.004974091658368707,0.016907044919207692
11330,0.00189216248691082,0.0011976929381489754
11331,-0.0274822898209095,0.44403527677059174
11332,1.723159570246935,0.6806919164955616
11333,0.3199288686737418,0.21028621401637793
11334,1.9570856392383575,1.2599261105060577
11335,1.1354068145155907,0.9585824832320213
11336,0.07548022083938122,0.4373957049101591
11337,-0.006825077813118696,0.23068086616694927
11338,-0.05206969752907753,0.3726775348186493
11339,0.27692919969558716,0.4769841730594635
11340,0.29391688108444214,0.6923384666442871
11341,1.2192329093813896,0.6321021839976311
11342,0.43438053131103516,0.6493761241436005
11343,-0.013978341594338417,0.07690227404236794
11344,0.13254960626363754,0.15969610959291458
11345,0.016013154992833734,0.1566506198141724
11346,-0.004691695794463158,0.10572539642453194
11347,0.015681246877647936,0.04682323581073433
11348,0.40895745158195496,0.7645438015460968
11349,1.807105503976345,0.8283052071928978
11350,-0.0394432470202446,0.32792236655950546
11351,-0.0005054576322436333,0.0746335368603468
11352,0.03148282924667001,0.11431710282340646
11353,-0.004780566843692213,0.019085757434368134
11354,0.09935234545264393,0.055239827022887766
11355,0.08063630759716034,0.18786584585905075
11356,0.09578830748796463,0.40746162086725235
11357,0.285557528026402,0.08004574198275805
11358,0.0077173626341391355,0.014053200400667265
11359,-0.009959195769624785,0.021358223631978035
11360,-0.0011935480870306492,0.06409029965288937
11361,0.016236893832683563,0.24571948498487473
11362,0.15519537031650543,0.6446798294782639
11363,-0.0133845922537148,0.19457749463617802
11364,0.0012059536529704928,0.02929249929729849
11365,-0.00026205647736787796,0.01849403139203787
11366,2.1861990368925035,0.15520617133006454
11367,0.17404687777161598,0.9567473866045475
11368,0.014234554022550583,0.20446736738085747
11369,0.2938279532827437,0.1039521568454802
11370,0.004039575986098498,0.014303114439826459
11371,0.4238960570655763,0.7063977546058595
11372,0.3733554370701313,0.6521582491695881
11373,0.020642552990466356,0.011694968212395906
11374,0.48610711470246315,0.33460259810090065
11375,3.5346947945654392,1.2149156369268894
11376,0.004880617663729936,0.031299486581701785
11377,-0.0018714540638029575,0.046158154495060444
11378,0.00012045336188748479,0.003968387492932379
11379,0.001851770211942494,0.038426858256570995
11380,0.12184019759297371,0.21558204665780067
11381,-0.002112369053065777,0.07586591504514217
11382,0.016468137968331575,0.06642571510747075
11383,0.0022256473603192717,0.016100454988190904
11384,-0.0022261256526689976,0.010521681047976017
11385,-0.01963148807408288,0.001668168231844902
11386,4.214770609512925,2.530709082260728
11387,-3.576278118089249e-07,4.386803999523181e-05
11388,0.7750398339703679,0.26799361128360033
11389,0.20088255405426025,0.8686470091342926
11390,0.197290301322937,0.19761507213115692
11391,0.00041920715011656284,0.0301410008687526
11392,0.0018520954181440175,0.018284715071786195
11393,-0.014882103074342012,0.04332669451832771
11394,-0.0006958376616239548,0.016504954895935953
11395,-0.004393635899759829,0.047149287071079016
11396,-0.024663381977006793,0.18072381988167763
11397,-0.01925613172352314,0.15374532714486122
11398,-0.06865821778774261,0.5562001615762711
11399,-0.00648127518070396,0.011233165394514799
11400,0.3103692755103111,0.5755708143115044
11401,0.37299894541502,0.4497576281428337
11402,-0.07423239760100842,0.061424434185028076
11403,-0.013899789191782475,0.03569726087152958
11404,0.0809844620525837,0.6341848634183407
11405,-0.038907021284103394,0.22825086116790771
11406,0.00022720987908542156,0.01867149700410664
11407,0.09851025138050318,0.02780974004417658
11408,0.05911453813314438,0.06876946240663528
11409,0.7591183837503195,0.3789744433015585
11410,0.11891949805431068,0.05354646476916969
11411,0.0008621578817837872,0.012354357553704176
11412,-0.09158593788743019,0.042727142572402954
11413,0.7220420315861702,1.9091357663273811
11414,0.290603443980217,0.7648636549711227
11415,0.9506971081718802,0.3797399839386344
11416,0.18232695432379842,0.37743736477568746
11417,0.6263610869646072,0.7341556698083878
11418,0.0015406940183311235,0.010953368484479142
11419,0.00023298787709791213,0.020051802639500238
11420,0.09536151634529233,0.20615004049614072
11421,0.00020156256505998726,0.00030465249438549336
11422,0.07434828206896782,0.15811862424016
11423,0.14464285969734192,1.6831769347190857
11424,0.01127316860947758,0.04100647068116814
11425,-0.04786759498529136,-0.011933688074350357
11426,0.0019799042493104935,0.09464795142412186
11427,-0.01769404113292694,0.3835025280714035
11428,-0.00017529097385704517,0.09243972203694284
11429,0.13705773511901498,0.13498353818431497
11430,-0.0012194922455819324,0.0910773416981101
11431,0.18804633989930153,0.5329563058912754
11432,0.13051750976592302,0.3766217054799199
11433,1.668953888118267,0.8880196735262871
11434,0.16461292654275894,0.23634418100118637
11435,0.01861602906137705,0.05585335846990347
11436,0.0014383938978426158,0.023037723556626588
11437,-0.0025530195998726413,0.009626141982153058
11438,-0.018961545079946518,0.21105104684829712
11439,0.006947072994080372,0.010255486078676768
11440,0.11832401575520635,0.13389205606654286
11441,1.0759700890630484,0.2729573901742697
11442,-0.006412067683413625,0.0587778901681304
11443,0.009835862283362076,0.009835862283362076
11444,0.0011014082483598031,0.0076201525298529305
11445,0.0006885978145874105,0.01416848829103401
11446,1.8466509357094765,0.5602246895432472
11447,0.004485734971240163,0.041199811501428485
11448,0.0005149517455720343,0.002906398360210005
11449,0.6917121708393097,0.4607483446598053
11450,-0.0014352128491736948,0.004576708655804396
11451,0.24678731709718704,0.43027205020189285
11452,0.005658476147800684,0.05492915818467736
11453,-0.003995618550106883,0.016494196373969316
11454,0.00047694794375274796,0.015126551925277454
11455,0.014245662838220596,0.27288054674863815
11456,0.0004648811009246856,0.01936899308930151
11457,0.005204389686696231,0.0054858316434547305
11458,2.536701038479805,1.8101568967103958
11459,0.0002892728934966726,0.006236245155378128
11460,2.122339963912964,2.3908607959747314
11461,0.26131484657526016,0.1781797930598259
11462,-0.0007008230313658714,0.057073808275163174
11463,-0.0026702582836151123,0.25499027222394943
11464,-5.602812393590284e-06,7.879366967245005e-05
11465,0.0732015073299408,0.2324303686618805
11466,0.30276861041784286,0.22357916086912155
11467,0.7130272760987282,0.9082990065217018
11468,0.00882933497428894,0.00882933497428894
11469,-0.013022420927882195,0.0638609491288662
11470,-0.00013702677097171545,0.04303561302367598
11471,0.39573774859309196,1.3751696161925793
11472,0.00016763911116868258,0.013842408428899944
11473,2.5812207497656345,1.113037470728159
11474,-0.0019359101461304817,0.0357993368525058
11475,0.09608808159828186,0.1942731887102127
11476,-0.01479906216263771,0.07434360310435295
11477,0.002272878249641508,0.006549089855980128
11478,0.011244645342230797,-0.007692499086260796
11479,0.2314394935965538,0.18632220476865768
11480,0.07653018832206726,0.21262617409229279
11481,-0.002474253938999027,0.04557733773253858
11482,0.002289466036017984,0.030342252168338746
11483,0.08874265663325787,0.11705677025020123
11484,0.1433177888393402,0.5564046651124954
11485,0.007851465954445302,0.003350947401486337
11486,0.05914278561249375,0.010620542336255312
11487,2.3823959976434708,1.7463505417108536
11488,0.11492690443992615,0.7959204763174057
11489,0.01432780222967267,0.0230917208828032
11490,0.06587362289428711,0.366020143032074
11491,0.09764949977397919,-0.0036439746618270874
11492,0.24914297461509705,0.13499842584133148
11493,-0.0016852323897182941,0.04621713329106569
11494,0.015268707182258368,0.16301714768633246
11495,1.3036288879811764,0.39360054954886436
11496,0.13587561482563615,0.09570001298561692
11497,0.0024883994228730444,0.014787614145461703
11498,0.008380938554182649,0.030996329383924603
11499,0.017125477083027363,0.05446880031377077
11500,0.39309509843587875,0.42675843089818954
11501,-0.05725667625665665,0.04883520305156708
11502,-0.03613274451345205,0.04482555761933327
11503,1.0332186464220285,0.6401998642832041
11504,0.29951965995132923,0.1140259075909853
11505,0.19480682630091906,0.25858397502452135
11506,-0.0052179463673383,0.03415706008672714
11507,-0.10245578736066818,0.2411837875843048
11508,0.1479079071432352,0.45433672703802586
11509,-0.01454804465174675,0.318865779787302
11510,0.17917758598923683,0.32462649419903755
11511,2.145764085526025e-06,0.00020370785210843678
11512,0.022295343223959208,0.09921668516471982
11513,0.7272002696990967,1.9290536642074585
11514,0.06873056944459677,0.07813035603612661
11515,-0.001028367376420647,0.03102109069004655
11516,0.00019226481572331977,0.0011402941531741817
11517,0.5281090406351723,0.2297563222819008
11518,0.255450114607811,0.49501998722553253
11519,0.011578595265746117,0.047116913832724094
11520,0.00044191763481649105,0.003890216301442706
11521,4.202781545463949,1.0742630832828581
11522,-0.00029191296198405325,0.008792041975539178
11523,0.5819801148027182,0.6087740119546652
11524,-0.00043188489507883787,0.04294651438249275
11525,0.029328949749469757,0.5253937765955925
11526,0.1364083238877356,0.20730518782511353
11527,0.04096429096534848,0.01106450567021966
11528,0.6805379241704941,1.933922216296196
11529,0.5016980459913611,0.21414567437022924
11530,0.08393602818250656,1.0039088055491447
11531,0.014444482512772083,0.17264521401375532
11532,0.011463375762104988,0.04605618119239807
11533,1.2993113547563553,0.441380575299263
11534,0.46479321271181107,0.31996694952249527
11535,0.08639433048665524,0.4408669974654913
11536,0.054028188809752464,0.26409527473151684
11537,0.039622459560632706,0.15149952843785286
11538,0.0026165736380789895,0.0042604653172020335
11539,0.14718731865286827,0.48028164729475975
11540,0.11498672980815172,0.16613216418772936
11541,0.019885754212737083,0.2797913234680891
11542,1.4652780890464783,0.7501537203788757
11543,0.1784023866057396,0.3747851774096489
11544,1.2258533537387848,0.7185442745685577
11545,0.0012660307111218572,0.10375920229125768
11546,-0.010211283806711435,0.06172275450080633
11547,0.0064677579794079065,0.044561484130099416
11548,0.012318667606450617,0.03563212661538273
11549,0.00031107477843761444,0.02773749316111207
11550,0.0006885488401167095,0.02666283870348707
11551,0.03944938653148711,0.337722402298823
11552,0.07957933872239664,0.04426365747349337
11553,0.003228511835914105,0.010786120488774031
11554,-0.004691120993811637,0.012134247925132513
11555,0.22583200503140688,0.3877717601135373
11556,0.0017974046932067722,0.008118268655380234
11557,-0.10449378937482834,0.7548158913850784
11558,0.7955480180680752,0.4009613059461117
11559,0.6110131219029427,0.4151326194405556
11560,0.07461157627403736,0.1328673679381609
11561,0.005340672447346151,0.013958051684312522
11562,0.01652371697127819,0.02655535191297531
11563,0.565622384659946,0.1654494209215045
11564,-0.1401837021112442,0.49669644236564636
11565,0.0996415764093399,0.2923144996166229
11566,-0.06631960719823837,0.001543574035167694
11567,1.0355511456727982,0.8220704942941666
11568,0.2243446558713913,0.28916628658771515
11569,0.31282530538737774,0.6466531585901976
11570,2.236560419201851,1.4394119530916214
11571,-0.009768822696059942,0.05265065096318722
11572,-0.0005547839682549238,0.015893341740593314
11573,-0.007664314704015851,0.039459409192204475
11574,0.0016003898344933987,0.061026413924992085
11575,1.5416545271873474,0.7016191482543945
11576,0.004623888060450554,0.022263535298407078
11577,0.24566945526748896,0.4216092536225915
11578,-0.03754207491874695,1.2701999843120575
11579,0.37292909249663353,0.127930399030447
11580,0.0653478791937232,0.0534285819157958
11581,0.019625259563326836,0.11521491967141628
11582,-0.04001840949058533,0.26513538509607315
11583,-0.05317503586411476,0.1666540950536728
11584,0.17386426776647568,0.22963479906320572
11585,1.3600158095359802,0.7160718441009521
11586,0.0020163180779491086,0.0011170271791343112
11587,-0.022317474300507456,0.08685424365103245
11588,0.4454524666070938,1.0244824439287186
11589,-0.0006776731752324849,0.013441804680041969
11590,0.8586830422282219,0.4137546345591545
11591,-0.02770928177051246,0.08015023544430733
11592,0.005703695584088564,0.0675193783827126
11593,0.06576427075196989,0.012527613929705694
11594,-0.029598049819469452,0.12694130092859268
11595,-0.15992270410060883,1.4674895405769348
11596,-0.003685537842102349,0.033794366754591465
11597,0.928093072026968,0.14817115291953087
11598,0.6435915157198906,1.0260863229632378
11599,0.0032221991568803787,0.02759640384465456
11600,-0.003068281337618828,0.1396045759320259
11601,0.13650709902867675,0.11834236001595855
11602,2.479073092341423,1.2048974484205246
11603,-0.053592439740896225,0.01828577369451523
11604,0.0026312791742384434,0.013691981323063374
11605,3.1331834234297276,0.49343443289399147
11606,0.06145552459202008,0.011206287956156302
11607,-0.1150456890463829,0.23126685619354248
11608,0.004273620143067092,0.024619694973807782
11609,1.7057826519012451,1.9289865493774414
11610,-0.018141685985028744,0.11666248179972172
11611,0.047564306936692446,0.14525564544601366
11612,-0.012247215956449509,0.2707832455635071
11613,0.9930423721671104,1.242161177098751
11614,0.007464000955224037,0.36638645082712173
11615,0.3587002186104655,0.5222898153588176
11616,-0.001987369352718815,0.00533213559538126
11617,0.002256849082186818,0.006876201834529638
11618,0.004325610585510731,0.05664023291319609
11619,0.19266205932945013,0.20237274374812841
11620,-0.12386789172887802,0.3941948711872101
11621,0.41707575088366866,0.22893267637118697
11622,-0.05353635619394481,-0.04036563728004694
11623,3.542168691754341,2.7386203557252884
11624,-3.5283177567180246e-05,0.0007395873253699392
11625,0.23602664470672607,0.7312804758548737
11626,0.08971400931477547,0.20319125428795815
11627,1.3609394952654839,0.7658991739153862
11628,0.620533362030983,0.6145026832818985
11629,1.9846704043447971,0.4251132644712925
11630,0.008130982576403767,0.003002416400704533
11631,-0.00035230815410614014,0.09208068437874317
11632,1.5707274228334427,0.7578294426202774
11633,-0.0059680093290808145,-0.0020834601018577814
11634,0.048300058580935,0.2521058740094304
11635,0.01423996640369296,0.04795740311965346
11636,0.01401061937212944,0.12888983264565468
11637,1.3238282389938831,1.5108921714127064
11638,-0.04996532667428255,0.06565004587173462
11639,0.0018831603229045868,0.07389045879244804
11640,0.011558523401618004,0.037919772788882256
11641,0.3254211787134409,0.7449685577303171
11642,0.0010259856935590506,0.03281049453653395
11643,0.003618899740104098,0.009197986924846191
11644,0.0003784107721003238,0.00468528754208819
11645,0.18845706433057785,0.16401443630456924
11646,-0.047188677825033665,0.26259132474660873
11647,0.05341603420674801,0.25310209207236767
11648,-0.011352473869919777,0.25762566179037094
11649,0.0019631478935480118,0.026933254674077034
11650,0.015541763365035877,0.05455317287123762
11651,0.06921593099832535,0.4260120764374733
11652,0.1856287606060505,0.418363768607378
11653,-0.0005748076364398003,0.03753486229106784
11654,0.08424512669444084,0.13345908746123314
11655,-0.003155348589643836,0.026333785615861416
11656,-0.18692010641098022,0.8624946773052216
11657,0.00035310350358486176,0.009674586646724492
11658,3.039771308976924e-05,0.0009964442788259475
11659,0.04414680693298578,0.3577720457687974
11660,-0.01791439577937126,0.08666970767080784
11661,0.9135285224765539,0.4262274708598852
11662,0.05137479258701205,0.11325042648240924
11663,0.02222944051027298,0.627190463244915
11664,0.007644864468602464,0.029530318191973493
11665,0.26803793013095856,0.24346141517162323
11666,0.0072751217521727085,0.03221233980730176
11667,0.2343260422348976,0.9633643105626106
11668,0.038066888810135424,0.03777997812721878
11669,0.12820957601070404,0.11043369770050049
11670,-0.01863755425438285,0.034001266583800316
11671,0.013807207345962524,0.11389080435037613
11672,-0.01722169667482376,0.16762543842196465
11673,0.003423861227929592,0.2197720380499959
11674,0.1660541035234928,0.38795753195881844
11675,0.09089674125425518,0.08000015537254512
11676,0.07408870942890644,0.10549081303179264
11677,0.015555103280348703,0.016630695172352716
11678,4.029177898701164e-05,0.0005622692474389623
11679,0.07650096714496613,0.33232787251472473
11680,0.05845778435468674,0.21053797751665115
11681,0.003141963330563158,0.02224394743097946
11682,1.8873326107859612,0.9649483487010002
11683,-0.0011896999785676599,0.010428959387354553
11684,0.007529233582317829,0.15550640877336264
11685,0.03450644761323929,0.2126089483499527
11686,0.19132124911993742,0.033307421021163464
11687,-0.032185585907427594,0.004409577697515488
11688,-0.002933935495093465,0.04274638369679451
11689,0.025144780054688454,0.14937649853527546
11690,0.7108417339622974,0.38372721150517464
11691,-0.0012566768564283848,0.009365792386233807
11692,0.1544211944565177,0.05615518894046545
11693,-0.028436675667762756,0.1024584025144577
11694,0.1688963770866394,0.4453158676624298
11695,0.06422663386911154,0.08010323997586966
11696,0.10257606487721205,0.4977609543129802
11697,0.12610185891389847,0.6197737827897072
11698,-0.00447725597769022,0.16096272505819798
11699,0.0005888578598387539,0.04212573455879465
11700,0.00013682659482583404,0.004193655331619084
11701,-0.010344362570322119,-0.004129295703023672
11702,0.08320044912397861,0.09787139482796192
11703,0.0019146695267409086,0.05092425853945315
11704,2.9060251712799072,3.8063838481903076
11705,-0.0063570772763341665,0.0373271806165576
11706,0.004412599373608828,0.05540476879104972
11707,0.3139669180382043,0.1281948119867593
11708,0.0017863513203337789,0.026009644730947912
11709,0.13254647701978683,0.41104794293642044
11710,1.2985889464616776,0.7246206551790237
11711,0.35812046471983194,0.362212055362761
11712,-0.009146951138973236,0.06686870753765106
11713,0.07369350083172321,0.19949193485081196
11714,-0.25177535973489285,0.21663951873779297
11715,-0.007651124149560928,0.25972456485033035
11716,0.012132279749494046,0.03131659346399829
11717,0.28973790258169174,0.5738356336951256
11718,0.26103975623846054,0.13091064244508743
11719,0.003164721609209664,0.02287985426664818
11720,0.09644648991525173,0.1564889159053564
11721,0.013856016099452972,0.7057702094316483
11722,0.052778519690036774,0.16713783144950867
11723,-0.017032213509082794,0.05351881869137287
11724,-0.00031857402063906193,0.026272318558767438
11725,0.09007944725453854,0.19739829562604427
11726,-0.005561482161283493,0.11675745341926813
11727,0.18444671481847763,0.12498079985380173
11728,2.55524355918169,1.061231441795826
11729,0.08500868454575539,0.22653798386454582
11730,2.2549974843859673,0.6383663341403008
11731,0.11545118689537048,0.2406153827905655
11732,-0.07017798721790314,0.18149659037590027
11733,0.011378513649106026,0.05414733104407787
11734,-0.02107967600226402,-0.02107967600226402
11735,0.005148359341546893,0.0824337515514344
11736,0.00499824108555913,0.10983561864122748
11737,-9.392255742568523e-05,0.008899311957065947
11738,0.010324995033442974,0.07437659706920385
11739,2.9335211887955666,1.1915167942643166
11740,0.8195330426096916,0.5152915641665459
11741,-0.000673662347935533,-0.0004948646092088893
11742,1.90647404640913,0.8345838114619255
11743,0.02373391017317772,0.12098686397075653
11744,0.03375998279079795,0.021884751971811056
11745,1.7570758163928986,0.37262430787086487
11746,-0.00143447145819664,0.014576710760593414
11747,0.3392975255846977,0.5237303301692009
11748,-0.00533068721415475,0.005015377886593342
11749,-0.016556721180677414,0.07621242478489876
11750,0.24600033462047577,0.8010325878858566
11751,2.002669316425454e-05,0.0043669232127285795
11752,0.34063960891216993,0.26797814946621656
11753,0.3663703706115484,0.34689428471028805
11754,0.003622535839676857,0.003622535839676857
11755,0.005720056360587478,0.035348012344911695
11756,0.994853749871254,0.280363991856575
11757,0.01547600794583559,0.07827788311988115
11758,-0.001923254458233714,0.034932791255414486
11759,0.001696154911769554,0.060525023814989254
11760,0.006947345282242168,0.021450276202813257
11761,-0.08030952094122767,0.06016622483730316
11762,0.02045314316637814,0.08174689603038132
11763,1.076836682856083,0.6014676466584206
11764,1.2277934729354456e-05,0.006248303747270256
11765,1.2214307561516762,1.1510839238762856
11766,-0.006845822557806969,0.053004294633865356
11767,-0.13331635110080242,0.13618351519107819
11768,0.02830875851213932,0.4234908651560545
11769,0.8874143604189157,0.2773753348737955
11770,0.0004993440816178918,0.021199436741881073
11771,1.213843673467636,0.6977852284908295
11772,0.011075172806158662,0.22207472962327302
11773,0.12024639523588121,0.29848927236162126
11774,0.36973340064287186,1.1004415526986122
11775,0.5455486364662647,0.7127523012459278
11776,0.10111462976783514,0.19071195926517248
11777,0.12081509223207831,0.14174453308805823
11778,0.4054874377325177,0.49531849194318056
11779,1.3947381546586257e-05,0.0005065109000383927
11780,0.2243533730506897,0.2417963296175003
11781,0.06257358915172517,0.026196963852271438
11782,0.21923066303133965,0.16996623203158379
11783,-1.1920928244535389e-07,0.00010096516053437199
11784,0.003921135472410242,0.01035832628076605
11785,-0.0017239937733393162,0.02556629292666912
11786,0.0014398993225768209,0.009864564868621528
11787,0.007313360518310219,0.009956062363926321
11788,0.9687208887189627,0.2339653428643942
11789,-0.0037603239761665463,0.0548547338694334
11790,-0.0015050564252305776,0.0037094245199114084
11791,-0.010351249598897994,0.47155609633773565
11792,-4.291438426662353e-05,0.011842260166304186
11793,0.35911293141543865,0.3095464538782835
11794,1.263244703412056,1.4144672900438309
11795,1.584446758031845,1.4219238460063934
11796,0.015269965399056673,0.05976520339027047
11797,0.12559140753000975,0.37707829009741545
11798,-0.013651818037033081,0.04468090087175369
11799,0.01832223404198885,0.15332406107336283
11800,-0.09036073088645935,0.1446566879749298
11801,1.7031185685191303,0.06531964079476893
11802,1.0239540673792362,0.6679653264582157
11803,0.4043721407651901,1.1816404312849045
11804,0.04599375044927001,0.023555255960673094
11805,0.05233873426914215,0.22580893337726593
11806,0.036093403279664926,0.01862852151680272
11807,0.01503098153625615,0.07299248737399466
11808,0.001138593361247331,0.013254233344923705
11809,0.8466285318136215,0.5433997958898544
11810,0.005206229630857706,0.15774733712896705
11811,-0.07496665045619011,0.49846671521663666
11812,0.04588030278682709,0.1390746608376503
11813,0.07869010523427278,0.044521254603751004
11814,0.018148375675082207,0.029348302632570267
11815,0.0008961290295701474,0.057180392410373315
11816,0.005872268229722977,0.7340638972818851
11817,0.0004318638239055872,0.009045319340657443
11818,0.818167719990015,0.19633619859814644
11819,0.11894217878580093,0.5803047195076942
11820,1.2142788982018828,0.3936963891610503
11821,-1.4662629894246493e-05,0.00019750732099055313
11822,0.0011262087791692466,0.046036198356887326
11823,0.16005532001145184,0.10848760162480175
11824,0.31747909635305405,0.2111281380057335
11825,0.003235356358345598,0.024828636727761477
11826,0.6155807375907898,0.9814196825027466
11827,0.06148845702409744,0.2634051814675331
11828,5.614386827801354e-05,0.0006371847957780119
11829,1.207993645220995,0.35774146392941475
11830,-0.016472443472594023,0.020080996677279472
11831,-0.1411096751689911,0.5980921983718872
11832,0.0011329574626870453,0.006023988884408027
11833,-0.005132742002606392,-0.005132742002606392
11834,0.10885194689035416,0.10170967131853104
11835,-0.12120863795280457,0.3447529077529907
11836,0.011254393495619297,0.009264802560210228
11837,-0.00011383824403310427,0.0025052108030649833
11838,0.22160796914249659,0.22033956740051508
11839,0.07040726847480983,0.1161514789564535
11840,0.2374111758545041,0.27044034469872713
11841,0.002311514224857092,0.0028933673165738583
11842,1.495158496312797,1.2702112821862102
11843,0.08152587711811066,0.13089138269424438
11844,0.0009742374531924725,0.031999881844967604
11845,-5.788786802440882e-05,0.002287103736307472
11846,0.3011669125407934,0.1695729847997427
11847,0.032585032284259796,0.15358977392315865
11848,0.003985803574323654,0.07450653985142708
11849,0.02376594115048647,0.10288409795612097
11850,0.29376656375825405,0.7976558860391378
11851,1.4496888481080532,0.6130338869988918
11852,0.06991410534828901,0.1631910903379321
11853,0.05411498714238405,0.031186514534056187
11854,0.01041898425319232,0.02752832430996932
11855,0.443205289542675,0.2835785374045372
11856,1.6210762932896614,2.740249343216419
11857,-0.00751836015842855,0.009208185598254204
11858,0.5001646862365305,0.2597301588393748
11859,0.03677131608128548,0.05512521043419838
11860,0.11154937837272882,0.3972606146708131
11861,0.0010606063224258833,0.0023572535646962933
11862,-0.0047233557925210334,0.00013333791866898537
11863,0.052980197593569756,0.2543776910752058
11864,-0.00549576052253542,0.015577367041260004
11865,1.1514768674969673,1.1731238439679146
11866,-0.0017348527908325195,0.07397095113992691
11867,0.00022062779862608295,0.0014587442401534645
11868,0.7018456403166056,0.7558730188757181
11869,0.20179304108023643,0.13921455666422844
11870,0.5157576501369476,0.3244737982749939
11871,0.09626863151788712,0.35061147063970566
11872,-0.009159790351986885,0.01865333318710327
11873,-0.17362722009420395,-0.10051151365041733
11874,1.3451542556285858,1.4009535014629364
11875,0.11113579198718071,0.5714779905974865
11876,0.10731225181370974,0.1207960369065404
11877,-0.0024017440155148506,0.11140978988260031
11878,0.11468769237399101,0.22067249938845634
11879,0.009193976409733295,0.021187578327953815
11880,-0.06074580457061529,0.14235536009073257
11881,-0.2310004085302353,0.9666094779968262
11882,0.012851089239120483,0.23837651312351227
11883,0.0045418316731229424,0.07551474415231496
11884,1.6281147301197052,0.7706048786640167
11885,0.0013141229283064604,0.0011929336469620466
11886,1.2838452011346817,0.8171031624078751
11887,-0.12205467373132706,-0.0396057590842247
11888,0.36227226816117764,0.17148683033883572
11889,0.7484836652874947,0.1292683258652687
11890,0.08521161880344152,0.11403454001992941
11891,0.09530734270811081,0.37445010989904404
11892,0.12011934444308281,0.1882941834628582
11893,1.3158593326807022,1.0254537016153336
11894,0.4168003723025322,0.2814018949866295
11895,0.00028680881951004267,0.004593927995301783
11896,0.005020555108785629,0.01749267429113388
11897,8.581570000387728e-06,0.0057089139154413715
11898,0.038484882563352585,0.3078893907368183
11899,0.008346979971975088,0.03264884417876601
11900,-0.007953613996505737,1.2767112851142883
11901,0.0020457532336877193,0.011571158011065563
11902,0.08092058449983597,0.2595284581184387
11903,0.1357913799583912,0.3403681255877018
11904,-0.004762198950629681,0.1366468407213688
11905,0.018585102632641792,0.04064585082232952
11906,6.472684435721021e-05,0.004669590734920348
11907,0.04419659683480859,0.0657318220473826
11908,1.0940506290644407,0.5321661066263914
11909,0.3029777705669403,0.6413386166095734
11910,-6.520411807287019e-05,0.0021097453354741447
11911,0.009568925044732168,0.024810046917991713
11912,-0.014285187935456634,0.030199673026800156
11913,1.27231909846887,0.949256559368223
11914,-0.005681168171577156,0.05841737939044833
11915,0.17724544927477837,0.20715929195284843
11916,-0.03739670291543007,0.4324265643954277
11917,0.09508908493444324,0.09295838279649615
11918,0.11211794428527355,0.14016774855554104
11919,0.011210411787033081,0.12400195002555847
11920,0.06105459586251527,0.02169101790059358
11921,1.721801768988371,0.17030618712306023
11922,0.001727905124425888,0.040728299878537655
11923,0.4262884957715869,0.0909007890149951
11924,0.015914234332740307,0.016442404128611088
11925,0.061469475738704205,0.058429847471416
11926,3.695431587402709e-06,0.000955588915530825
11927,0.3039119243621826,1.3206537961959839
11928,-0.09105090796947479,1.0539877712726593
11929,0.03004300082102418,0.11862250650301576
11930,0.5968602299690247,0.6467071771621704
11931,0.00615051988279447,0.03525965934386477
11932,3.4106663102284074,1.2617263430729508
11933,-7.152514626795892e-06,0.0004402579961606534
11934,0.0026184087910223752,0.009121659706579521
11935,0.04389309138059616,0.12067453563213348
11936,0.4333862401545048,0.2682645060122013
11937,0.48646399250719696,0.1296053963014856
11938,-0.0030741728842258453,0.08109910041093826
11939,0.31540292501449585,0.24161627888679504
11940,-0.003956224769353867,0.605060400441289
11941,0.041883207857608795,0.27884383499622345
11942,1.0806216895580292,1.6425583064556122
11943,-0.013491173274815083,0.03591673634946346
11944,0.9373058080673218,0.6177735924720764
11945,2.4760606437921524,2.5699546486139297
11946,-0.09967071190476418,0.4279368221759796
11947,0.0012654260208364576,0.02123572616255842
11948,0.38078951835632324,0.9656153917312622
11949,0.01938573084771633,0.6704545859247446
11950,-0.011797740589827299,0.2492108903825283
11951,0.0038834838196635246,0.10340159758925438
11952,0.32183343823999166,0.17897581215947866
11953,0.003532152928528376,0.009666885089245625
11954,0.010544836055487394,0.004972339142113924
11955,0.03672793321311474,0.10077040828764439
11956,0.0007338881259784102,0.03950084245298058
11957,0.05599024519324303,0.21247124299407005
11958,-0.006896448729094118,0.008297929540276527
11959,0.13139073457568884,0.1337811043485999
11960,-0.016043153358623385,-0.0023410413414239883
11961,0.05107145011425018,0.3784385025501251
11962,0.8391543561592698,0.22929462138563395
11963,-0.015439233859069645,0.09186351299285889
11964,0.15561826340854168,0.317535949870944
11965,0.13255903869867325,0.25979772955179214
11966,0.317196364980191,0.1415032404474914
11967,0.37718747556209564,0.6508315056562424
11968,0.5933366119861603,0.3722223937511444
11969,0.00011908259148185607,0.0014962629702495178
11970,0.5785862952470779,0.50565005838871
11971,0.39603497087955475,0.8762642294168472
11972,-0.045542240142822266,0.9760847687721252
11973,-0.014480582904070616,0.08967871777713299
11974,0.3013443127274513,0.2307106927037239
11975,0.25236676720669493,0.126313031592872
11976,0.022050675004720688,0.12622566148638725
11977,0.05374012142419815,0.3615095764398575
11978,0.043106942903250456,0.15635696751996875
11979,3.552317321009468e-05,0.0012808973060600692
11980,-0.21826927363872528,0.17186981439590454
11981,7.926911166578066e-05,0.0037579446270683547
11982,0.010318305809050798,-0.0008359663188457489
11983,0.5164236910641193,0.5236886627972126
11984,0.4005919620394707,0.16994848102331161
11985,0.2628577798604965,0.353609099984169
11986,5.4220377933233976e-05,0.007251764734974131
11987,-4.074751632288098e-05,0.011172827042173594
11988,0.00015376764895336237,0.0014246038681449136
11989,0.8221399039030075,0.695844754576683
11990,0.2363501200452447,0.0727088088169694
11991,0.006154167931526899,0.23750083288177848
11992,0.02842119988054037,0.043414524756371975
11993,-0.0006895980332046747,0.021366338012740016
11994,0.160072922706604,0.22350530326366425
11995,0.42739667603746057,0.16340120742097497
11996,0.36945804581046104,0.677068617194891
11997,0.02337780501693487,0.07038024347275496
11998,1.4204894974827766,0.4545815661549568
11999,0.3792811222374439,0.5621123798191547
12000,0.5774695370346308,0.46766708232462406
12001,0.5855390913784504,0.9712106473743916
12002,0.0022465032525360584,0.017579843755811453
12003,0.33578789979219437,0.3101622238755226
12004,0.10415950044989586,0.6637205146253109
12005,0.23840364813804626,1.0879835188388824
12006,0.06888413010165095,0.12664342252537608
12007,0.17722865287214518,0.2529148245230317
12008,0.10668984241783619,0.2950026411563158
12009,0.0665539731271565,0.08371772663667798
12010,0.1959066092967987,1.3450500071048737
12011,-0.006945871748030186,0.1334928059950471
12012,0.0007921733777038753,0.011611707916017622
12013,0.37848005071282387,0.16573457792401314
12014,1.7062816619873047,2.038036584854126
12015,-0.023046989925205708,0.033737264573574066
12016,-0.020416472805663943,0.014912808313965797
12017,0.05123742576688528,0.06976709421724081
12018,2.220693439245224,0.8950332701206207
12019,0.03268195129930973,0.16099597699940205
12020,0.00961388077121228,0.02195657871197909
12021,1.8085256963968277,1.4760749489068985
12022,-7.957220077514648e-06,0.8136042803525925
12023,0.05662622768431902,0.18008219171315432
12024,-0.06390257924795151,0.10726593434810638
12025,0.13221122324466705,0.1464058756828308
12026,-0.11279141530394554,0.44527293741703033
12027,0.1693647876381874,0.6178911998867989
12028,1.3610783368349075,2.1957221776247025
12029,1.7691261041909456,0.1940623838454485
12030,0.0014546788297593594,0.07758245058357716
12031,-0.060378425288945436,0.10014797002077103
12032,0.04792424850165844,0.2740482743829489
12033,0.13102333154529333,0.23695252742618322
12034,0.11131655937060714,0.1348553798161447
12035,-0.000813022765214555,0.0004778770380653441
12036,-0.0028689746977761388,0.025946340523660183
12037,0.0060306452214717865,0.30787990614771843
12038,-0.19145962595939636,0.5084827840328217
12039,0.16142078815028071,0.5708648818545043
12040,-0.007726680263876915,-0.007726680263876915
12041,0.15993749909102917,0.33871674351394176
12042,-0.11120057106018066,0.19733591377735138
12043,0.0071855958085507154,0.03371161385439336
12044,0.002210162507253699,0.009901941448333673
12045,0.34032128378748894,0.7166363708674908
12046,0.015056020114570856,0.21721046464517713
12047,0.0002839157257312763,0.0008237529561938572
12048,0.4959268122911453,0.6502993851900101
12049,0.0014039711095392704,0.018381624715402722
12050,-0.004159435164183378,0.0628371904604137
12051,0.5276727378368378,0.7836854755878448
12052,-0.012785355560481548,0.05500094220042229
12053,-0.12522679567337036,0.36044415831565857
12054,0.06699914485216141,0.19046685844659805
12055,3.134318109601736,3.179626699537039
12056,0.7688291370868683,0.6280283033847809
12057,-0.06910487800836564,-0.06910487800836564
12058,-0.0019321985892020166,0.041109638288617134
12059,0.03253995254635811,0.40930886566638947
12060,0.026790978852659464,0.07706393906846642
12061,-0.002365213818848133,0.40045503713190556
12062,-0.017314964905381203,0.2159041166305542
12063,0.08908384293317795,0.5100608989596367
12064,1.882871825248003,0.8835737891495228
12065,0.11525929626077414,0.06414164509624243
12066,-0.11429930292069912,0.10974104702472687
12067,-0.010467618703842163,0.27781494706869125
12068,0.004139698856306495,0.013450053800625028
12069,0.9483442734926939,0.2290745209902525
12070,0.6450130715966225,0.6997751370072365
12071,-0.05532578472048044,0.0413382425904274
12072,0.21960127353668213,0.26899030804634094
12073,-0.12359562516212463,0.3745923638343811
12074,0.003997405641712248,0.009167757001705468
12075,0.3198637692257762,0.13706778269261122
12076,1.1116746524348855,0.6813173154368997
12077,0.009172691032290459,0.13739034067839384
12078,0.1538284718990326,0.694855660200119
12079,-0.003996674902737141,0.11093547847121954
12080,0.010514204390347004,0.11236623208969831
12081,0.03688698634505272,0.13608287647366524
12082,0.029899140587076545,0.03770341328345239
12083,0.014357820502482355,0.21139512432273477
12084,-0.0156437074765563,0.3207751698791981
12085,0.18613756820559502,0.3397229425609112
12086,-0.003029736690223217,0.2136009130626917
12087,0.6781529039144516,1.152020737528801
12088,0.6234120987355709,0.3396851681172848
12089,0.400117963552475,0.6114359200000763
12090,0.003506151959300041,0.11182877607643604
12091,0.8556526079773903,1.1329950466752052
12092,-0.00012096509453840554,0.003165864560287446
12093,1.2468971908092499,1.0234622657299042
12094,2.656822718679905,0.7601715698838234
12095,0.0038831052370369434,0.037275205831974745
12096,0.016689477488398552,0.09009262919425964
12097,0.008832741528749466,0.01318137627094984
12098,0.312553521245718,1.002558346837759
12099,0.0020702416077256203,0.07176368962973356
12100,0.025457905256189406,0.03243912348989397
12101,0.27994344756007195,0.7159201316535473
12102,-0.003961097449064255,0.18485767766833305
12103,0.37796526029706,0.13847396150231361
12104,-0.03033030778169632,0.10570365563035011
12105,0.06210152059793472,0.15471868216991425
12106,-0.029659246802330015,-0.029659246802330015
12107,0.03013945580460131,0.13795343250967562
12108,0.044802939519286156,0.13054241798818111
12109,0.04205915564671159,0.18095232406631112
12110,0.00016281092393910512,0.002488968188117724
12111,0.0003169885458191857,0.01947950378234964
12112,-0.03846181137487292,0.01827261969447136
12113,1.6590962950140238,0.5978830400854349
12114,0.5881423950195312,0.2615112066268921
12115,0.031209081411361694,0.6898845732212067
12116,1.442420284547552e-05,0.0003800857236910815
12117,0.13613837584853172,0.22342799231410027
12118,0.004770593135617673,0.009754876024089754
12119,0.3528453637845814,0.17451842920854688
12120,-0.0003818732807303604,0.017902101099025458
12121,-0.0008495562942698598,0.05250179418362677
12122,2.6702210561779793e-05,0.0013534046693166601
12123,0.08679254725575447,0.0382000133395195
12124,0.1345118898898363,0.2774497140198946
12125,0.7501548025757074,0.9122281167656183
12126,0.929384171962738,2.1234264969825745
12127,0.5247901054099202,0.42251670081168413
12128,0.0003206367837265134,0.013768349774181843
12129,-0.08755175024271011,0.10982199758291245
12130,-0.08983454667031765,0.5040888115763664
12131,0.0677955374121666,0.42107194662094116
12132,-0.04484901763498783,0.5259033590555191
12133,-0.3239443153142929,0.36620572209358215
12134,0.00018473766249371693,0.0072140368502005
12135,-0.01123055536299944,0.1858626026660204
12136,1.4673690721392632,0.6373113319277763
12137,1.121258221566677,0.39201243966817856
12138,-0.008052811957895756,0.07794301956892014
12139,-0.1691717877984047,0.5732598900794983
12140,0.013702282682061195,0.02109431102871895
12141,-0.010406849905848503,0.3445675019174814
12142,0.2809184789657593,0.3107169568538666
12143,3.3211254123598337,0.6156306508928537
12144,0.016810141503810883,0.38341474533081055
12145,0.5482595302164555,0.12659241631627083
12146,0.985028013586998,0.2708779126405716
12147,0.0007870413735508921,0.0007870413735508921
12148,-0.04301658645272255,0.18103834986686707
12149,-0.005233199335634708,0.03223381284624338
12150,0.022181631065905094,0.09027081821113825
12151,-0.06592271756380796,0.0002153143286705017
12152,0.8129566898569465,0.21839333977550268
12153,0.12727982562500983,0.21485122304875404
12154,0.38366077467799187,0.1641501449048519
12155,-0.0002859214073396288,0.0063235569396056235
12156,0.07312002312391996,0.034870277158916
12157,0.11896035075187683,0.2782605290412903
12158,0.23440414667129517,0.9164617657661438
12159,0.001231844762514811,0.004807155921298545
12160,0.047573981966706924,0.018810818131896667
12161,-0.045996011942625044,-0.045996011942625044
12162,0.07660749554634094,0.6061913222074509
12163,0.30576852336525917,0.1339251585304737
12164,0.2279215957969427,0.3145418372005224
12165,-0.5190806835889816,-0.12042498588562012
12166,-0.009237498044967651,0.9517618790268898
12167,0.09248463809490204,0.48784293234348297
12168,-0.01969433354679495,0.021944772452116013
12169,0.0668359324336052,0.7814997956156731
12170,0.2646886520087719,0.305716585367918
12171,0.0001156219223048538,0.000986052124062553
12172,0.04723747260868549,0.027643870562314987
12173,0.10975329205393791,0.21966272220015526
12174,0.5508856177330017,0.28383463621139526
12175,1.4648318141698837,0.9975443929433823
12176,0.4337221533060074,1.060440555214882
12177,0.007171025121351704,0.022270419722190127
12178,0.1254158616065979,0.5806399285793304
12179,0.023432682268321514,0.5980069125071168
12180,0.022696310305036604,0.09126880916301161
12181,0.7795907706022263,0.8830413073301315
12182,0.004882453707978129,0.0516377326566726
12183,1.2965145222842693,0.6426732055842876
12184,0.7540967464447021,0.3163202702999115
12185,-0.005057623377069831,0.07425909209996462
12186,-0.000790916383266449,0.15961744263768196
12187,0.0036754747852683067,0.07360829412937164
12188,-0.0003256101772421971,0.01551622909028083
12189,-0.003052148676943034,0.049657626543194056
12190,0.10007624328136444,0.14936834573745728
12191,0.007276235264725983,0.05557990644592792
12192,0.16208831360563636,0.09377522161230445
12193,0.20925460010766983,0.6015302911400795
12194,0.23722881078720093,0.3717632293701172
12195,0.8299138061702251,0.5615326277911663
12196,0.4510052320547402,0.37279237480834126
12197,0.15089806728065014,0.3891476821154356
12198,0.0773852742058807,0.07063671711512143
12199,0.08026856184005737,0.4891301244497299
12200,0.0022416580468416214,0.05299203749746084
12201,0.023479666848288616,0.012398606453643879
12202,0.0964009165763855,0.3254515379667282
12203,0.09513446688652039,0.10653815418481827
12204,0.5758960638195276,0.25184021331369877
12205,3.38443723320961,1.4573167860507965
12206,0.12619663774967194,0.5621304363012314
12207,0.21275005117058754,0.3496834374964237
12208,1.3719071550294757,0.9878679914399981
12209,0.02944069728255272,0.8437759764492512
12210,-0.022332659573294222,0.09406821988523006
12211,1.029362759552896,0.7121408795937896
12212,-0.0010952781403830159,0.013638693955726922
12213,0.26546122413128614,0.1315964488312602
12214,0.10783146135509014,0.12345973961055279
12215,0.12373258918523788,1.1186531409621239
12216,0.00040713270300329896,0.0061374022961899755
12217,0.05518375849351287,0.14073082199320197
12218,0.17506343871355057,0.6793863549828529
12219,0.7561404556035995,0.3091728538274765
12220,0.0925048179924488,0.2531863711774349
12221,0.8635268937796354,0.6506703030318022
12222,0.17224657535552979,0.18786819279193878
12223,0.008359478088095784,0.01614832621999085
12224,0.4346168674528599,0.5880306698381901
12225,0.03260557889007032,0.09733840613625944
12226,0.18784277513623238,0.29758109524846077
12227,0.02991150226444006,0.12201412674039602
12228,-0.006451308203395456,0.011175292078405619
12229,0.12606074661016464,0.43062929064035416
12230,-0.0030188960663508624,0.012019541813060641
12231,0.35818639397621155,0.16573837399482727
12232,0.01036874926649034,0.014171740738674998
12233,0.09005382843315601,0.13906591571867466
12234,-0.2270374894142151,0.28658467531204224
12235,0.10900493094231933,0.08629325905349106
12236,0.08897707238793373,0.27973878011107445
12237,-0.001822281803470105,0.022008206229656935
12238,-0.030824996007140726,0.020818039774894714
12239,-0.020939271722454578,-0.011020040139555931
12240,0.08278457820415497,0.22329846024513245
12241,0.010885739378863946,0.025710398011142388
12242,-0.02536301478743553,-0.02536301478743553
12243,1.1414194353856146,0.19222866976633668
12244,5.090835582464933,1.0003727786242962
12245,0.004082838539034128,0.06552902329713106
12246,0.5854514501988888,1.0982513092458248
12247,0.35476697236299515,0.4955658093094826
12248,-0.15393710136413574,0.5449045300483704
12249,3.8414613865315914,1.5078280828893185
12250,0.007224224507808685,0.2557145357131958
12251,0.01798054203391075,0.18639947101473808
12252,0.40195413678884506,0.4246288761496544
12253,-0.22857035463675857,0.057536736130714417
12254,-0.01311147166416049,0.028430545702576637
12255,-0.024393875035457313,0.018945807591080666
12256,0.030046780593693256,0.026350867934525013
12257,-0.04388069175183773,0.10020272433757782
12258,-0.012646591203520074,0.08341040462255478
12259,0.3276077058399096,0.5262406315887347
12260,0.028097960457671434,0.04534110549138859
12261,0.03374384716153145,0.24271253123879433
12262,-0.0172935351729393,0.2748163565993309
12263,-0.009021298494189978,0.056868113577365875
12264,-0.000202618888579309,0.04894456989131868
12265,2.0599595606327057,0.6087627708911896
12266,-0.04582153772935271,0.11207184195518494
12267,0.017000406980514526,0.09467847645282745
12268,0.49987640604376793,0.764068391174078
12269,0.9780582874518586,0.037712228993768804
12270,0.00800808826352295,0.003333530201416579
12271,1.0202692411839962,0.5442515276372433
12272,1.0238777585327625,0.6849745102226734
12273,-0.008201238029869273,0.03320741653442383
12274,0.572503849864006,0.6804727762937546
12275,0.0013672899222001433,0.047740197158418596
12276,0.1417661253362894,0.19088085927069187
12277,0.13151326775550842,0.2682083249092102
12278,-0.20255333185195923,0.24513310194015503
12279,1.4407655000686646,1.2154942750930786
12280,0.347363218665123,0.7125270813703537
12281,0.1700820883270353,0.06196779361926019
12282,-0.029355093836784363,0.1777043491601944
12283,0.42079235054552555,0.416689733043313
12284,0.16915838792920113,0.36215053871273994
12285,-0.002286846050992608,0.032671242486685514
12286,0.004725293518276885,0.006104821135522798
12287,0.05983558110892773,0.4689354430884123
12288,-0.001953502622200176,0.002025067340582609
12289,0.033522509038448334,0.10961510241031647
12290,-0.018463238957338035,0.002780674025416374
12291,0.013771291181910783,0.022093657695222646
12292,0.007274271920323372,0.08750427514314651
12293,0.4076334573328495,0.24559101834893227
12294,0.0008991619106382132,0.06775001413188875
12295,-0.011911349021829665,0.015196943655610085
12296,-0.003028217728569871,0.026789699448272586
12297,0.16008519381284714,0.6444234177470207
12298,0.11057984083890915,0.651061438024044
12299,0.06055356003344059,0.10653532482683659
12300,0.42047832906246185,0.42271216213703156
12301,1.5140077844262123,0.7575878277420998
12302,0.012294566258788109,0.615537378937006
12303,-0.034184571355581284,0.06700851023197174
12304,0.04596319422125816,0.015106642618775368
12305,0.028482644818723202,0.1891625514253974
12306,-0.0546608567237854,0.14475008845329285
12307,0.022015957161784172,0.21488561667501926
12308,0.026687756879255176,0.07308596256189048
12309,0.6154534965753555,0.942252591252327
12310,0.49584339559078217,0.5679681748151779
12311,-0.3255413770675659,0.4665111303329468
12312,0.7035871669650078,1.0150588676333427
12313,0.0024969315418275073,0.017595195517060347
12314,0.055116161704063416,0.28049683570861816
12315,0.011536994017660618,0.12470269110053778
12316,0.5846024230122566,0.3447077050805092
12317,-0.28531941026449203,0.4943615198135376
12318,0.10643960954621434,0.07951071532443166
12319,2.983409598469734,2.082105830311775
12320,-0.03226139675825834,0.29313724115490913
12321,-0.004993245005607605,0.4085126593708992
12322,0.03581445664167404,0.1733018383383751
12323,0.006657815538346767,0.054537711665034294
12324,0.8038726560771465,0.4711945168673992
12325,-0.018307974562048912,0.013070181012153625
12326,0.0013515990285668522,0.005753375968197361
12327,0.12188720423728228,0.5083461524918675
12328,-0.003066155593842268,0.14587346836924553
12329,1.5385453253984451,0.7205671221017838
12330,-0.00351747527201951,-0.0020178909180685878
12331,0.010908022581133991,0.03663860826054588
12332,1.474935457110405,0.8165665715932846
12333,0.0004960098303854465,0.11452913144603372
12334,0.7013770304620266,0.3948606513440609
12335,0.06935104355216026,0.27442652359604836
12336,0.03633563593029976,0.11246633529663086
12337,-0.0002857662475435063,0.003292925684945658
12338,-0.05595924367662519,0.19756855443120003
12339,-0.00015843519940972328,0.02708343998529017
12340,0.009055770002305508,0.08535993937402964
12341,0.0024414437264204027,0.0024414437264204027
12342,0.20623710099607706,0.19585801009088755
12343,0.05608732206746936,0.08323384402319789
12344,0.0636800229549408,0.44572505354881287
12345,0.5375847513787448,0.19093805504962802
12346,0.6048828875645995,0.09197764005511999
12347,0.044309696182608604,0.4525060188025236
12348,0.03704322222620249,0.16423714999109507
12349,0.2776520070619881,0.3867388484068215
12350,2.466477934271097,0.671890739351511
12351,0.073921337723732,0.672339990735054
12352,0.025136463344097137,0.7115581259131432
12353,-0.03739411383867264,0.275980181992054
12354,0.08817131072282791,0.30224091559648514
12355,0.025578461587429047,1.1350210532546043
12356,0.0069177355617284775,0.453983623534441
12357,0.0001583992925588973,0.0068751530852750875
12358,0.08243131637573242,0.12131352722644806
12359,-0.01861934713087976,0.09199667163193226
12360,-0.07579797506332397,0.29417845606803894
12361,0.046029019926209,0.011563040141481906
12362,0.023117557168006897,0.3966415785253048
12363,0.10681875329464674,0.13556701224297285
12364,0.4256283640861511,0.573493480682373
12365,0.26686326414346695,0.21736600250005722
12366,-0.010415568947792053,0.9856243580579758
12367,-0.030166931450366974,0.12181896716356277
12368,0.0014267354272305965,0.02389358775690198
12369,0.009818405727855861,0.03306261624675244
12370,0.04392184689640999,0.0449334941804409
12371,0.020404567942023277,0.039924489334225655
12372,0.0004077161029272247,0.004843458347750129
12373,-0.027674665674567223,0.18290767818689346
12374,-5.0065900722984225e-06,0.004981988538929727
12375,0.008815478067845106,0.07246385188773274
12376,0.16133448015898466,0.05161218624562025
12377,0.035296558402478695,0.044055829755961895
12378,0.3828403949737549,0.31152451038360596
12379,-0.00020298082381486893,0.00635152158793062
12380,2.111587405204773,1.0602179765701294
12381,0.10589167010039091,0.15796869527548552
12382,0.06715607270598412,0.38919175788760185
12383,0.007199014071375132,0.14412517240270972
12384,-0.0328928679227829,0.19798637926578522
12385,1.263288289308548,2.0565482676029205
12386,0.018706741277128458,0.02312289411202073
12387,0.388201255351305,0.8128636069595814
12388,-0.040036303966189735,-0.022412480786442757
12389,0.0812944732606411,0.35252799466252327
12390,0.004354072734713554,0.00719598401337862
12391,-0.003477315418422222,0.04735894128680229
12392,-0.21702737244777381,0.2693827152252197
12393,-0.023323785047978163,0.30482892878353596
12394,0.8095869133248925,0.3156270096078515
12395,0.18466980755329132,0.3308236300945282
12396,-0.0006686639389954507,0.021491588442586362
12397,-0.003738782979780808,0.036093471106141806
12398,0.33006180822849274,0.26817698776721954
12399,0.010207293322309852,0.03866202547214925
12400,0.00011574539587400068,0.0011467303853578414
12401,-0.014631598489359021,0.05445175617933273
12402,0.07919320743530989,0.1917206970974803
12403,1.8743046708405018,1.6487145610153675
12404,0.006331481214147061,0.06358082190854475
12405,0.029420718550682068,0.10188303142786026
12406,0.0003425352624617517,0.05023474304471165
12407,0.004939079808536917,0.01767214626306668
12408,-0.08756072074174881,0.17409350723028183
12409,1.9274430125951767,0.14777806401252747
12410,0.3668350428342819,0.1171337366104126
12411,-0.0036336396260594483,0.007462061243131757
12412,0.007515799254179001,0.009564980864524841
12413,0.1425267606973648,0.9776526242494583
12414,0.29613324999809265,0.32455894351005554
12415,-0.015423141419887543,0.2876768633723259
12416,-0.02404504898004234,0.14850736409425735
12417,0.3769264817237854,0.7265134155750275
12418,0.06121700443327427,0.20105073787271976
12419,0.1926947645843029,0.4711504690349102
12420,0.4735051393508911,0.34205299615859985
12421,-0.000566637609153986,0.029311337042599916
12422,2.1457522052514832e-06,0.0007153530791583762
12423,0.02685562614351511,0.0865792902186513
12424,0.18023065384477377,0.3626074409112334
12425,0.6493641845881939,0.5982101671397686
12426,-0.0026413407176733017,0.01542781200259924
12427,0.04177449457347393,0.2879450637847185
12428,2.1746623031795025,0.8422743193805218
12429,0.006565643232315779,0.006565643232315779
12430,0.29324086382985115,0.3373892195522785
12431,-0.1438673883676529,0.15498729050159454
12432,-0.028475275437813252,0.09507566317915916
12433,0.08039402915164828,0.22775017423555255
12434,0.1362859085202217,0.5654544606804848
12435,1.9038140643388033,0.828909682109952
12436,0.011581113561987877,0.07926055043935776
12437,-0.006978920195251703,0.0460123997181654
12438,1.0945858284831047,0.8123027011752129
12439,0.05767436418682337,0.02317236829549074
12440,0.09877770394086838,0.2997312620282173
12441,-0.3297191858291626,0.16666710376739502
12442,3.6428895220160484,2.944951556622982
12443,0.280527563765645,0.1868921685963869
12444,0.5928686875849962,0.4582176227122545
12445,0.023879837011918426,0.016682803397998214
12446,0.15048420778475702,0.1506012266036123
12447,0.012597823864780366,0.014059053151868284
12448,0.00030676089227199554,0.08172902325168252
12449,0.00197170814499259,0.0397561714053154
12450,0.01781380921602249,0.06258266419172287
12451,0.009956131941871718,0.009956131941871718
12452,0.023859607987105846,0.09564444329589605
12453,0.11537895631045103,0.21955461334437132
12454,0.04916672222316265,0.13434563390910625
12455,1.489587128162384,1.4448034167289734
12456,0.0848328301217407,0.0622120404150337
12457,0.28506070375442505,0.167846217751503
12458,0.11487342789769173,0.475546021014452
12459,0.22207599878311157,0.4426215589046478
12460,0.18110872618854046,0.36464334838092327
12461,-0.0016572303138673306,0.03781789680942893
12462,0.0019564232788980007,0.0359218530356884
12463,0.26026157662272453,0.19759438559412956
12464,0.45626503974199295,1.0150815919041634
12465,0.055822322028689086,0.08667807455640286
12466,0.09529456030577421,0.038063581101596355
12467,-0.0134696364402771,0.5406103357672691
12468,0.5416454970836639,0.8406576812267303
12469,-4.0649491666044923e-05,0.002210820504842559
12470,0.4328084960579872,0.5930599644780159
12471,1.5824328809976578,1.8552575260400772
12472,-0.010320383124053478,0.13166542537510395
12473,0.07825884222984314,0.5963487774133682
12474,1.0034725330770016,0.9100702665746212
12475,0.2625850685290061,0.019525945594068617
12476,0.6438864599913359,0.23006763868033886
12477,0.000315687560942024,0.01850507647031918
12478,1.4224680364131927,0.7609723508358002
12479,1.896839827299118,2.5580999553203583
12480,0.000416392256738618,0.004407405882375315
12481,0.03830194799229503,0.11107525927945971
12482,0.048142582178115845,0.39050213247537613
12483,1.1090750992298126,2.037436991930008
12484,1.3218453004956245,0.6322493031620979
12485,9.530922397971153e-07,0.019988841144368052
12486,0.14397278102114797,0.17852881224825978
12487,0.5492623178288341,0.19774772506207228
12488,-0.10850299522280693,0.26237952709198
12489,0.11421888507902622,0.5458748433738947
12490,0.09101150929927826,0.4775884747505188
12491,0.7711607813835144,1.1032621264457703
12492,0.12953712046146393,0.47363075613975525
12493,0.27401083894073963,0.17445126362144947
12494,0.16777004301548004,0.4677501618862152
12495,0.22625859454274178,0.5534819401800632
12496,0.0003922501055058092,0.0022111266443971545
12497,0.0036101192235946655,0.22895860485732555
12498,1.1681608157232404e-05,0.00043832435039803386
12499,4.52408648468554,0.8775664065033197
12500,0.009959072922356427,0.034308050875552
12501,0.037080069072544575,0.07230053935199976
12502,-0.0006332905031740665,0.024011405184864998
12503,0.19494247436523438,0.19197790324687958
12504,-0.007025989703834057,0.11631728708744049
12505,-0.019373461380600927,-0.019373461380600927
12506,-0.00514249294064939,0.17496602423489094
12507,0.02081670332700014,0.12351392302662134
12508,0.002181069925427437,0.069637899287045
12509,0.00016809883527457714,0.010218234150670469
12510,0.552786573767662,0.6577249616384506
12511,-1.7879719962365925e-06,0.0034266673610545695
12512,2.835646316409111,0.8571304529905319
12513,0.12931562587618828,0.21636151894927025
12514,0.021792075131088495,0.09167131083086133
12515,0.21802081889472902,0.05061288154684007
12516,0.0009026005864143372,0.4731737934052944
12517,1.9176210723817348,1.431453999131918
12518,-0.09204304218292236,0.3060586750507355
12519,-0.010552655439823866,0.03799588605761528
12520,0.013649581465870142,0.04904303187504411
12521,1.4782265201210976,1.1703147664666176
12522,-0.03367739752866328,0.02419320121407509
12523,-0.00018022233416559175,0.0018814541981555521
12524,0.9186115004122257,0.5038436986505985
12525,0.5738765187561512,0.5037446208298206
12526,-0.1336994469165802,0.37493449449539185
12527,1.201999619603157,1.6229767352342606
12528,-0.0811799896764569,-0.011308722198009491
12529,-0.008626304566860199,0.352549996227026
12530,-0.000326559274981264,0.0031972630822565407
12531,0.002513648330932483,0.03465721974498592
12532,0.06610437482595444,0.18391527980566025
12533,0.007283882237970829,0.042325643822550774
12534,0.09324081428349018,0.1785115096718073
12535,0.6776862936094403,0.2938265996053815
12536,0.8050474226474762,0.9271804392337799
12537,-0.015635094518074766,-0.0008645299822092056
12538,0.4929700642824173,0.911826565861702
12539,0.0022404836308851372,0.0021827961136295926
12540,0.001600187795702368,0.012944173824507743
12541,0.6235629953444004,0.9039632119238377
12542,0.027101448504254222,0.05610175686888397
12543,0.11110854614526033,0.19371044356375933
12544,-0.009805089794099331,0.04462686739861965
12545,0.09702987316995859,0.06059310678392649
12546,0.178989474195987,0.1251416397280991
12547,0.10818031057715416,0.5755936913192272
12548,-0.10495179891586304,0.28639763593673706
12549,-0.010905169925536029,0.044783199205994606
12550,0.23502277582883835,0.16142407804727554
12551,-0.03196093812584877,0.1877799853682518
12552,0.0072418078780174255,0.06797218881547451
12553,0.007128957557142712,0.024503785083652474
12554,-0.010426074266433716,0.8354391045868397
12555,0.07347699254751205,0.13048259913921356
12556,-0.05803612247109413,0.02089185267686844
12557,0.08171078123268671,0.033563434408279136
12558,0.027788350358605385,0.250596409663558
12559,-0.040233734995126724,0.23987918719649315
12560,0.0008706512453500181,0.005290588509524241
12561,0.0036759588308632376,0.0036759588308632376
12562,0.012752192269545048,0.02814561518607661
12563,-0.0004420395925990306,0.01113078452181071
12564,0.00744348949752748,0.00744348949752748
12565,0.084972083568573,0.019739001989364624
12566,0.08587950188666582,0.032468182034790516
12567,2.1021549943834543,1.668856406584382
12568,-3.5762769812208717e-07,5.352350149223639e-05
12569,5.683855852112174e-05,0.015172295592492446
12570,-0.021109044551849365,0.16106881946325302
12571,0.01738506049150601,0.03539820812875405
12572,0.0006645667745033279,0.002211247294326313
12573,3.808643065392971,1.898976169526577
12574,0.4795241877436638,0.5949742719531059
12575,1.9599034334532917,0.2919837976805866
12576,0.03449676185846329,0.1676153913140297
12577,0.2231409647502005,0.12716920161619782
12578,2.5509792976663448e-05,0.0026575048632366816
12579,-0.03202943503856659,0.06228916719555855
12580,-0.010995976403355598,-0.010995976403355598
12581,0.028467483818531036,0.26491716504096985
12582,0.01435832679271698,0.15678446367383003
12583,0.0023139099939726293,0.0057700282777659595
12584,0.004725927719846368,0.014139701379463077
12585,0.4011860005557537,1.1865714602172375
12586,0.054405780509114265,0.1466981042176485
12587,0.1672358512878418,0.2237997055053711
12588,-6.886851042509079e-05,0.0989726078696549
12589,-0.0008509332546964288,0.013592137140221894
12590,0.009432336315512657,0.023978324607014656
12591,0.7994080819189548,0.52983832731843
12592,0.1536748904036358,0.045918570016510785
12593,0.12665566243231297,0.16718883253633976
12594,0.14226625487208366,0.28758862242102623
12595,0.36045150458812714,1.0252924412488937
12596,0.0004067468544235453,0.005034590387367643
12597,1.2884542793035507,0.5188293904066086
12598,-0.0002997649262397317,0.0017388892592862248
12599,1.6247635185718536,1.0592739880084991
12600,0.12715713027864695,0.01976867113262415
12601,-0.17151139676570892,0.30816271901130676
12602,0.000350375659763813,0.0502035457175225
12603,-0.026528961956501007,0.23268220201134682
12604,-0.002223932184278965,0.2795675089582801
12605,0.14781420677900314,0.19722912460565567
12606,0.1992328786291182,0.23357515269890428
12607,0.1522371545433998,0.3790987357497215
12608,0.10973756131716073,0.049649344058707356
12609,0.7798901423811913,0.6248443350195885
12610,0.18386589363217354,0.17543267086148262
12611,-0.037377082742750645,0.20877762883901596
12612,0.23107333108782768,0.4828110300004482
12613,1.0261202901601791,1.5727261155843735
12614,-0.012678065802901983,0.04416065476834774
12615,-0.0020694294944405556,0.05129714962095022
12616,0.005794135387986898,0.2035734518431127
12617,0.39347077906131744,0.6612755209207535
12618,0.0014817446208326146,0.005595517854089849
12619,-0.1678464151918888,-0.035730987787246704
12620,0.4804057776927948,0.4044816493988037
12621,0.0006580096669495106,0.023035346064716578
12622,0.10270251333713531,0.2571153789758682
12623,-0.0014492673799395561,0.10643562581390142
12624,0.23969613062217832,0.16494658635929227
12625,0.9893788546323776,0.8816614598035812
12626,-0.1698821224272251,0.1764998883008957
12627,0.4095654869452119,0.12938811723142862
12628,0.5054806470870972,0.532212495803833
12629,-0.06899440079927445,-0.06899440079927445
12630,-0.05240323953330517,0.34142736345529556
12631,-0.0019709207117557526,0.03506842441856861
12632,1.1982632726430893,0.8601838201284409
12633,0.004570683464407921,0.08775117993354797
12634,0.005364986893255264,0.0189265672233887
12635,0.004474312896491028,0.016767800218076445
12636,-0.2797091566026211,-0.0461096465587616
12637,3.144040238112211e-05,0.01918490673415363
12638,0.017109572887420654,0.2628141716122627
12639,-0.03502557799220085,0.1276235431432724
12640,0.0001807038820516027,0.006918007525655412
12641,0.02473290264606476,0.10166645050048828
12642,2.7566388621926308,2.1860223785042763
12643,-1.4424216743691431e-05,0.00033015038025041576
12644,-0.08140358957462013,0.1211734488606453
12645,0.07272237399592996,0.14623311022296548
12646,0.0013071331777609885,0.007690599479246885
12647,-0.00036323885433375835,0.009774996433407068
12648,0.33429913222789764,0.7171488255262375
12649,-0.0043376380344852805,0.015143919736146927
12650,-0.007283151149749756,1.1760526597499847
12651,0.010682899504899979,0.14394706301391125
12652,0.516988955438137,0.9840070232748985
12653,0.022993221879005432,0.04022645391523838
12654,0.07729274872690439,0.04808668512851
12655,0.002932686125859618,0.018668722128495574
12656,0.07524711824953556,0.08035186864435673
12657,-0.08776614606380463,-0.08776614606380463
12658,-0.015067228581756353,0.03402744047343731
12659,1.514618962071836,0.26603501942008734
12660,-0.0913088247179985,0.06508401781320572
12661,0.00019284349400550127,0.010384405934019014
12662,-0.0027975691482424736,0.036432250402867794
12663,-0.028024926781654358,0.07759470492601395
12664,0.012710154056549072,0.7174655348062515
12665,-0.006609524134546518,0.04091768246144056
12666,0.0011333232396282256,0.0009448228520341218
12667,0.043025655671954155,0.18700933270156384
12668,-0.0008380568760912865,0.008585514849983156
12669,0.10984431207180023,0.09493948519229889
12670,0.0646372027695179,0.30776526406407356
12671,0.12076875567436218,0.7785205543041229
12672,-0.06458983942866325,0.13918187469244003
12673,0.09936577826738358,0.8767843768000603
12674,0.0938159440702293,0.045867047185311094
12675,-0.013888765126466751,0.08927879296243191
12676,-0.04199153231456876,0.1554511860013008
12677,0.15854872204363346,0.09548637457191944
12678,1.1434118822216988,0.4950195625424385
12679,-0.0006174022855702788,0.05005742143839598
12680,0.19730324298143387,0.23324941843748093
12681,-0.024404846131801605,0.4159909561276436
12682,0.1986192911863327,0.5340204685926437
12683,0.00032388383988291025,0.007156330568250269
12684,0.2572804968804121,0.5996211748570204
12685,-0.00046245756675489247,0.014691768563352525
12686,0.3624548465013504,1.2483326345682144
12687,0.00012932493700645864,0.0023733381822239608
12688,0.7181379199028015,0.08042263239622116
12689,0.0008279113098978996,0.006766624050214887
12690,0.11492079635354457,0.06653265794011531
12691,0.09338273899629712,0.24916067766025662
12692,-0.039062803611159325,0.3132375292479992
12693,0.1369405146688223,0.5698342379182577
12694,0.34655839763581753,0.6361188050359488
12695,0.10261889547109604,0.27319126576185226
12696,0.10492991330102086,0.11447056801989675
12697,0.0031745191663503647,0.046648572431877255
12698,0.13157478719949722,0.5243645533919334
12699,0.08061825484037399,0.16891516745090485
12700,0.9316118955612183,0.8886052370071411
12701,-0.02220207244157791,-0.02220207244157791
12702,0.008729869266971946,0.03689471329562366
12703,-0.00405504769878462,0.0048974365927278996
12704,0.016105756163597107,0.17518576979637146
12705,0.01470493184751831,0.02314358329749666
12706,3.3152602910995483,1.9960585832595825
12707,0.053677008487284184,0.0931919002905488
12708,0.10510876774787903,0.2012147307395935
12709,0.21501629054546356,0.45295195281505585
12710,-0.014604432042688131,0.20211158320307732
12711,0.0025682239793241024,0.19002369605004787
12712,-0.0004097525552424486,0.0021657509496435523
12713,-0.0024088360369205475,0.20246140286326408
12714,-0.00020013749599456787,0.1015849276445806
12715,0.8203286565840244,0.8555692471563816
12716,0.016192869894439355,0.031036238797241822
12717,0.20366106345318258,0.0951438860502094
12718,0.002784700889606029,0.010953886026982218
12719,2.174086593091488,0.9851175770163536
12720,0.005166241666302085,0.07082377444021404
12721,0.02440228732302785,0.3705468070693314
12722,0.7735673487186432,0.4718368351459503
12723,-0.018292536238732282,0.00914483331143856
12724,0.003761729341931641,0.0099741235608235
12725,-0.013233663514256477,0.11256616376340389
12726,0.5386619828641415,1.2613124512135983
12727,0.006152136251330376,0.11474072374403477
12728,-0.0034028395057248417,0.002241716720163822
12729,0.0,3.683499380713329e-05
12730,-0.08829570561647415,0.035953983664512634
12731,-0.037405488546937704,0.21237634122371674
12732,-0.0005794325843453407,0.04701184364967048
12733,-0.010172300040721893,0.23938249051570892
12734,-0.03509192168712616,0.23589301109313965
12735,0.07401097333058715,0.05294133862480521
12736,0.014670057455077767,0.009688245365396142
12737,0.0010508038976695389,0.023345883324509487
12738,0.9755816981196404,0.38157766312360764
12739,0.012978289509192109,0.025748621905222535
12740,0.011266993125900626,0.05330225522629917
12741,-0.0019167566299438474,-0.0019167566299438474
12742,-0.014200844801962376,0.14566767401993275
12743,0.013505763839930296,0.038017559330910444
12744,0.017612204886972904,0.03811095003038645
12745,-0.01875207293778658,0.09980513900518417
12746,0.5306035727262497,0.5794265121221542
12747,-0.023583179116249083,-0.023583179116249083
12748,-0.4265200924128294,0.5148942470550537
12749,-0.051281556487083435,0.3786448761820793
12750,0.7095876969397068,0.6081190146505833
12751,0.04790784791111946,0.05938108637928963
12752,0.03363369801081717,0.13281305530108511
12753,0.09812534786760807,0.25721156783401966
12754,0.07493855804204941,0.48911264538764954
12755,-4.172316046435753e-06,0.00014816552902630065
12756,-0.0395297622308135,0.09990428760647774
12757,0.940351314842701,0.322795607149601
12758,0.4090775679796934,0.6060334276407957
12759,0.45622798800468445,1.2236590683460236
12760,0.6433299984782934,0.2512893881648779
12761,-0.006573906168341637,0.07025289442390203
12762,-0.05530741065740585,0.21612316370010376
12763,0.06535564176738262,0.010628266260027885
12764,0.058840684592723846,0.28627776354551315
12765,0.10960623808205128,0.24734208174049854
12766,0.9321771524846554,0.2450242005288601
12767,-0.006322327419184148,0.0889440132305026
12768,0.022889846935868263,0.41082934103906155
12769,0.03473402699455619,0.2228651656769216
12770,0.006593669299036264,0.04843264212831855
12771,-0.266773235052824,0.041006624698638916
12772,-0.1528415186330676,0.42102453112602234
12773,0.03709295392036438,0.08429711312055588
12774,0.16974709182977676,1.1935414150357246
12775,-0.16248828382231295,0.03508135676383972
12776,6.37616467429325e-05,0.008212672881199978
12777,0.194064162671566,0.32985662668943405
12778,0.17178822308778763,0.17920494824647903
12779,3.906132385134697,2.4007255285978317
12780,0.0005347417109078378,0.002903018009419611
12781,0.047112174332141876,0.3424125611782074
12782,0.12528270669281483,0.21199353225529194
12783,0.08674798905849457,0.16375240683555603
12784,0.18380820751190186,0.49132201075553894
12785,0.22494244575500488,0.20031015574932098
12786,3.427348345518112,1.211888998746872
12787,0.2161642722785473,0.1599615328013897
12788,0.10273496154695749,0.49799849931150675
12789,0.5843937993049622,0.26665693521499634
12790,0.12593703158199787,0.13771249540150166
12791,0.0030832113698124886,0.14574216958135366
12792,0.052269503474235535,0.034782104194164276
12793,0.2897129189223051,0.569027466699481
12794,0.03402003273367882,0.05771356448531151
12795,0.0037197891995310785,0.0037197891995310785
12796,-0.15489687025547028,0.045718610286712646
12797,0.11915941582992673,0.22116334037855268
12798,0.7263696789741516,0.9635657072067261
12799,0.01574641466140747,0.2176126390695572
12800,0.4864787831902504,0.6100433245301247
12801,1.8204818069934845,2.331218272447586
12802,1.554896041750908,2.548952504992485
12803,-0.24410000443458557,1.0389600098133087
12804,-0.000767272082157433,0.024547712178900838
12805,-0.036545650102198124,0.1757885292172432
12806,-0.07825644267722964,0.006974853575229645
12807,-0.002104231098201126,0.007213113131001592
12808,0.007582475431263447,0.07053292635828257
12809,-0.0018909483042079955,0.01068993448279798
12810,0.17273740470409393,0.6468628495931625
12811,0.1427645613439381,0.7989719738252461
12812,-0.0007725749164819717,0.17556345276534557
12813,0.09332775324583054,0.519493006169796
12814,-0.04182964889332652,0.09159230440855026
12815,0.006491106236353517,0.03995183133520186
12816,1.2970470003783703,0.24833030626177788
12817,0.13869548961520195,0.429114144295454
12818,-0.025036249309778214,0.3044956550002098
12819,0.015018526930361986,0.11914619849994779
12820,-0.017877397127449512,0.20937968604266644
12821,0.5037638694047928,0.5026900917291641
12822,0.00766587583348155,0.01639395346865058
12823,-0.006153967085992917,0.017736527603119612
12824,1.5155802220106125,0.8552718609571457
12825,0.8094145059585571,0.6826547384262085
12826,-0.027149245142936707,0.15278100222349167
12827,0.04658262646989897,0.05753102368908003
12828,1.4849099833518267,0.19711063988506794
12829,0.03272905480116606,0.03937376197427511
12830,0.0005233497067820281,0.011875733878696337
12831,0.1376759596168995,0.2521034814417362
12832,-0.0014877545181661844,0.008205896941944957
12833,-0.008516767993569374,0.05848833732306957
12834,0.0017965417355298996,0.03539550490677357
12835,0.7600706908851862,0.5683621261268854
12836,0.047755587846040726,0.04498545080423355
12837,0.9497755542397499,0.6381336227059364
12838,0.3662431240081787,0.45441538095474243
12839,-0.009878006763756275,0.17169062606990337
12840,1.2737744878977537,0.39603121392428875
12841,-0.008302607166115195,0.034014128148555756
12842,0.0003144312649965286,0.028998792986385524
12843,-0.5894521474838257,0.469022274017334
12844,0.13169528264552355,0.06518970150500536
12845,0.2259676307439804,0.800953134894371
12846,-0.020312482491135597,-0.01883653737604618
12847,1.6276287287473679,1.2858233898878098
12848,0.0022189136361703277,0.14550102839712054
12849,0.24209590256214142,0.3002723902463913
12850,0.048818618059158325,0.4174053817987442
12851,-6.68741414528995e-05,0.0007076858310028911
12852,-0.007972210296429694,0.02784934639930725
12853,0.0006102839256527659,0.0012290063318687316
12854,0.07879967242479324,0.21160250157117844
12855,-0.054532783571630716,0.06509468704462051
12856,0.17721771262586117,0.7834674920886755
12857,-0.050755021162331104,-0.019958756864070892
12858,-0.007083505799528211,0.056772719137370586
12859,0.1570279784500599,0.38429299369454384
12860,0.10907889157533646,0.30550824850797653
12861,0.5518858823925257,0.2470757756382227
12862,0.10411011427640915,0.2539209797978401
12863,-0.002043322194367647,0.012633380480110645
12864,0.9568722248077393,0.48767566680908203
12865,-0.056500814855098724,0.3353300392627716
12866,-0.0006448133935919032,0.01627170102437958
12867,0.004908621311187744,0.1141020804643631
12868,-0.32181191816926,-0.10050636529922485
12869,0.17385625839233398,0.4892324358224869
12870,1.1840899735689163,2.040294960141182
12871,2.078259937465191,1.1159890815615654
12872,0.36097417399287224,0.3553231470286846
12873,0.0018585212528705597,0.05013594403862953
12874,-0.036444712430238724,0.7916327342391014
12875,0.016899897949770093,0.00910569098778069
12876,0.008440591394901276,0.4472143352031708
12877,0.008485044343397022,0.008485044343397022
12878,0.038510377053171396,0.03207475179806352
12879,0.04920927807688713,0.21304329112172127
12880,2.2755213901400566,1.014503113925457
12881,0.08622957020998001,0.06765713542699814
12882,0.018448812421411276,0.07020711665973067
12883,0.2010483741760254,0.20515312254428864
12884,0.0028178085922263563,0.007193891506176442
12885,0.003032086417078972,0.05601260997354984
12886,-0.008882129564881325,0.030221417546272278
12887,0.0028327362961135805,0.011359798663761467
12888,-0.5248540714383125,0.8085300326347351
12889,0.03616959135979414,0.12945556920021772
12890,0.3071082979440689,0.23568414151668549
12891,-5.518522812053561e-05,0.0023773413558956236
12892,-0.008972257492132485,0.09294623509049416
12893,0.11137853935360909,0.3610892482101917
12894,0.0015585939399898052,0.028565536718815565
12895,0.07925702817738056,0.352481322363019
12896,-0.1032419204711914,0.6345661878585815
12897,0.014124975888989866,0.027829622267745435
12898,0.6130999401211739,0.48275310546159744
12899,2.6756533682346344,1.9450694620609283
12900,0.00028425638447515666,0.0029831063002347946
12901,0.0769585371017456,0.9807876497507095
12902,-0.0001880040019750593,-0.0001880040019750593
12903,-0.027727613002061842,-0.027727613002061842
12904,-0.01870512281311676,-0.00305250845849514
12905,0.03444198053330183,0.06227788608521223
12906,-0.003582954639568925,0.017789846751838923
12907,-0.006573164835572243,0.3257015207782388
12908,0.16500821709632874,0.1353779286146164
12909,0.26006971299648285,0.29080380499362946
12910,0.7478919327259064,1.4725894033908844
12911,0.05430639581754804,0.07364844577386975
12912,0.08019321598112583,0.4796354714781046
12913,0.10206675389781594,0.14480248698964715
12914,0.05075145012233406,0.0827708231518045
12915,0.04212002083659172,0.1717977039515972
12916,0.004266445932444185,0.03438942361390218
12917,-0.00925311935134232,0.12106368504464626
12918,0.0010456460295245051,0.014173468109220266
12919,0.04377954825758934,0.09769952669739723
12920,-0.13772962894290686,-0.09985743835568428
12921,0.1818612040951848,0.12993009109050035
12922,0.01228038314729929,0.02428456861525774
12923,-0.03687478136271238,0.035747699439525604
12924,1.7635227665305138,0.8861946687102318
12925,0.00025323033332824707,0.20430800318717957
12926,0.0065851956605911255,0.017269589006900787
12927,0.07711202930659056,0.16934702079743147
12928,0.0005420077941380441,0.02883203065721318
12929,0.1389195680967532,0.027401235362049192
12930,-0.018379554618149996,0.06872229650616646
12931,0.2833684515208006,0.3469065260142088
12932,0.16570593416690826,0.7024858444929123
12933,1.803210087120533,1.1681208088994026
12934,-0.049915055045858026,-0.008418019860982895
12935,-0.09315770491957664,-0.023383930325508118
12936,0.19537927955389023,0.5127134993672371
12937,0.13720309548079967,0.2101654689759016
12938,-0.003218438709154725,0.10299618495628238
12939,0.003960392437875271,0.04143704520538449
12940,-0.004467805381864309,0.05487286252900958
12941,0.010391083254944533,0.02036531240446493
12942,-0.2535078674554825,-0.0022715330123901367
12943,0.18786407262086868,0.10681933909654617
12944,0.004452275112271309,0.012470352463424206
12945,-0.008789049237966537,-0.008789049237966537
12946,0.0018665865063667297,0.041744367219507694
12947,0.1021907739341259,0.42526325210928917
12948,-0.09770235419273376,-0.04682062566280365
12949,0.005718305706977844,0.12248071003705263
12950,-0.00042510079219937325,0.04936879687011242
12951,0.7167396061122417,0.5058399550616741
12952,-4.787609213963151e-05,0.02836348081473261
12953,-0.4991951584815979,1.3377466201782227
12954,-0.006492456421256065,0.2537605185061693
12955,0.6276369690895081,0.6929006576538086
12956,0.8273091930896044,0.3532681781798601
12957,0.4089752063155174,1.4365790113806725
12958,0.17070353124290705,0.36933468375355005
12959,0.018729583360254765,0.04920904245227575
12960,0.0684150904417038,0.36359524726867676
12961,0.027333758305758238,0.013836055528372526
12962,0.1525269653648138,0.19486596249043941
12963,0.2169836461544037,0.3955397307872772
12964,1.0021729171276093,0.9965581595897675
12965,0.47933206520974636,0.3795186933130026
12966,0.0035220114223193377,0.054534911148948595
12967,0.022157236002385616,0.09629386197775602
12968,0.1841343641281128,0.795314222574234
12969,0.2955823168158531,0.5626993998885155
12970,0.004335416946560144,0.034338831435889006
12971,0.23733961582183838,0.30847543478012085
12972,-0.021908756345510483,0.07835756987333298
12973,0.018223429506178945,0.04989310394739732
12974,-7.031281711533666e-06,0.013823379733366892
12975,0.029760189354419708,0.2873429134488106
12976,0.019237032160162926,0.11150175146758556
12977,0.18794641643762589,0.3645288422703743
12978,0.06730935908854008,0.2668633256107569
12979,-0.003610573709011078,0.10222238674759865
12980,-0.024921462405472994,0.07022263295948505
12981,0.6312007009983063,0.3811984658241272
12982,0.06927803624421358,0.051425677724182606
12983,-0.002643030136823654,0.11157252080738544
12984,0.6924718739464879,0.043485295958817005
12985,0.1389804482460022,0.9879020154476166
12986,0.4220495242625475,0.4572193045169115
12987,0.38638944644480944,0.08991012442857027
12988,0.0005372475357035,0.0015233964882099826
12989,0.035815343260765076,0.06712855398654938
12990,0.7473014406859875,0.5674933604896069
12991,-0.0409353356808424,0.04670851677656174
12992,0.09560006856918335,0.4301494061946869
12993,-0.0607175612822175,0.2180320844054222
12994,0.9401233457028866,0.20466501638293266
12995,-0.00012051134035573341,0.004461438002181239
12996,0.0009123669588007033,0.01121350220637396
12997,-2.5033900783455465e-06,0.00012110891634620202
12998,0.003407688103616238,0.003407688103616238
12999,0.23626678809523582,0.4792618416249752
13000,0.00040839321445673704,0.020676177053246647
13001,0.0029566740267910063,0.025491067266557366
13002,0.22733413241803646,0.38644283078610897
13003,-0.0006061586027499288,0.00780626613413915
13004,6.723077967762947e-05,0.03566050226800144
13005,-0.006054060213500634,0.006366611458361149
13006,0.2978465147316456,0.28712158277630806
13007,0.1551581926178187,0.11735660652630031
13008,-0.08680052310228348,0.42339009046554565
13009,-0.05954294092953205,0.12281303107738495
13010,0.37921909615397453,0.923876266926527
13011,1.2576631805859506,0.5067726275883615
13012,-0.10212789475917816,0.6345534920692444
13013,-0.027027911972254515,0.05230393819510937
13014,0.06782152783125639,0.6697359336540103
13015,0.40757061541080475,1.023763731122017
13016,0.00024480544379912317,0.004410409135743976
13017,0.1468971010763198,0.15623947349376976
13018,0.0447164922952652,0.65000319480896
13019,0.8927772305905819,0.20231344923377037
13020,-0.003979758417699486,0.004430192057043314
13021,0.08308913558721542,0.4095766916871071
13022,1.2765871584415436,1.0780073702335358
13023,0.27839565835893154,0.6385575886815786
13024,0.04258681973442435,0.14420699467882514
13025,0.010497663170099258,0.22991136088967323
13026,-0.011411921819671988,0.0424217926338315
13027,-0.013849486829712987,0.05878002196550369
13028,0.0007674053149457905,0.0034214908328067395
13029,0.024926202779170126,0.021274002676364034
13030,-0.001923492869536858,0.00905457092449069
13031,0.009243783880956471,0.009243783880956471
13032,0.030116570182144642,0.03624668437987566
13033,0.28203958831727505,0.4063884671777487
13034,0.03289377689361572,0.2964572012424469
13035,-0.07625065697357059,0.12303421646356583
13036,0.1529871952952817,0.04580906976480037
13037,0.5576065769419074,0.21736556198447943
13038,0.017564518377184868,0.06912093237042427
13039,-0.0003731813048943877,0.06699098518583924
13040,0.02002602070569992,0.5274835340678692
13041,0.05304845795035362,0.08608881011605263
13042,0.0008025623392313719,0.00955398939549923
13043,-0.2612880803644657,0.07850006222724915
13044,0.004444634192623198,0.03270964662078768
13045,0.009723068680614233,0.024772876407951117
13046,0.02803114801645279,0.3124931529164314
13047,0.014887910554534756,0.024770595351583324
13048,-0.008867371594533324,0.07540231384336948
13049,-5.960462772236497e-07,5.924522719169545e-05
13050,0.1702850367873907,0.3900196310132742
13051,0.07831789937335998,0.03025590453762561
13052,0.002049394097412005,0.008560136804590002
13053,4.152604651637375,0.7614343883469701
13054,-0.01934657385572791,0.09698354452848434
13055,0.13930929265916348,0.2492933925241232
13056,0.07273959345184267,0.05657625547610223
13057,-0.5323434174060822,2.192485749721527
13058,5.908477216959,2.957034260034561
13059,0.22165339160710573,0.18320219684392214
13060,-0.0036334097385406494,0.22907958552241325
13061,0.14368926361203194,0.17177077010273933
13062,-0.00018196567543782294,0.05542298493674025
13063,0.5863794032484293,0.2998862508684397
13064,0.20825619250535965,0.1362880989909172
13065,2.0349975638091564,0.5820401720702648
13066,0.3375398963689804,0.44484324753284454
13067,0.23212261823937297,0.13347077695652843
13068,0.2543373927474022,0.3747106119990349
13069,0.20297272503376007,0.7338898330926895
13070,0.005731892064213753,0.005731892064213753
13071,-0.005132220685482025,0.15815592650324106
13072,0.2830713093280792,0.7870655357837677
13073,0.047621000558137894,0.685435313731432
13074,-0.029841488227248192,0.24709508195519447
13075,0.27071432769298553,0.4578775018453598
13076,-0.06773023307323456,0.1636769101023674
13077,1.8634364306926727,1.4512967765331268
13078,0.018428047187626362,0.26811828929930925
13079,-0.006517540547065437,0.029384613037109375
13080,-9.583874907548307e-05,0.003473194294201676
13081,0.08777923136949539,0.05781596899032593
13082,-1.656825770623982e-05,0.0028936810194863938
13083,-0.03025776892900467,0.361951120197773
13084,0.06842962373048067,0.16854866314679384
13085,0.0019309224444441497,0.03683568787528202
13086,0.016303442418575287,0.30455075949430466
13087,-8.142739534378052e-05,0.6363533288240433
13088,0.0567680315580219,0.11014654277823865
13089,0.003412028541788459,0.13806816865690053
13090,0.02028723806142807,0.26795079559087753
13091,0.1196492025628686,0.6705741146579385
13092,0.014310711994767189,0.0734915267676115
13093,2.429793268442154,1.6361493170261383
13094,-0.01668273052200675,0.11245682276785374
13095,0.0003210846334695816,0.0041869729466270655
13096,1.3549863398075104,1.0678642094135284
13097,-1.7761321942089126e-05,0.00861438342690235
13098,0.35574739426374435,0.39495899528265
13099,0.11504332162439823,0.3661670330911875
13100,0.01571516750846058,0.02138014941010624
13101,0.4516645409166813,0.38685140386223793
13102,0.12008373811841011,0.20838362351059914
13103,0.0003022483142558485,0.0012690438015852123
13104,0.3741893731057644,0.7639029882848263
13105,0.07164280489087105,0.12870508059859276
13106,0.017630090937018394,0.11399100907146931
13107,0.004798152585863136,0.024189333998947404
13108,0.005128215765580535,0.06198481353931129
13109,0.13129148285952397,0.032232687139185145
13110,-0.02411902684252709,0.06290663033723831
13111,0.0028454881539801136,0.030499925502226688
13112,0.6890842169523239,0.7722704857587814
13113,-0.07346199452877045,0.11541856825351715
13114,-0.10418439097702503,0.49751606583595276
13115,-0.009169576689600945,0.017514342442154884
13116,0.25302083790302277,0.34679625928401947
13117,0.0198095072992146,0.054577982518821955
13118,-0.046223817858844995,0.07244513928890228
13119,0.44361448287963867,0.1540316939353943
13120,-0.00486740842461586,0.02717138919979334
13121,0.28149606101214886,0.3270320426672697
13122,0.16854954790323973,0.1466723633930087
13123,0.013523006346076727,0.0071790325455367565
13124,0.001954851672053337,0.01363550336100161
13125,-0.014650111086666584,0.03312717191874981
13126,0.003427005256526172,0.03324435593094677
13127,1.601661827415228,1.0130293630063534
13128,0.007831192575395107,0.019076651893556118
13129,-0.003634879016317427,0.013251987751573324
13130,-0.008389599621295929,0.08377182576805353
13131,0.15568885207176208,0.23979569971561432
13132,1.5296000726521015,0.5227109678089619
13133,-0.011693276464939117,0.22134209424257278
13134,0.602213067933917,0.6123422216624022
13135,0.1470862738788128,0.09363873675465584
13136,0.036782047944143414,0.11225656350143254
13137,0.033609453588724136,0.10655766725540161
13138,-0.01273561455309391,0.12363809626549482
13139,-0.12822587601840496,0.04199591279029846
13140,-0.016483320447150618,0.0007473230361938477
13141,0.006098255966207944,0.0259685763012385
13142,0.0011553023964552267,0.005004962442853866
13143,0.010789927560836077,0.0319626540876925
13144,0.21535078901797533,0.07570732105523348
13145,-0.00046420540660619715,-0.00046420540660619715
13146,1.5756007749587297,0.5115751940757036
13147,0.011438922258093953,0.12763000116683543
13148,-0.014285037759691477,0.16550342552363873
13149,0.008400258142501116,0.04015024984255433
13150,0.06481590308248997,0.059715600684285164
13151,0.021356258541345596,0.12071515433490276
13152,0.125458724796772,0.28290898352861404
13153,0.055818239226937294,0.14871476031839848
13154,0.2272399365901947,0.4252867102622986
13155,0.00019833484839182347,0.0032324544590665027
13156,-0.0019365507178008556,0.12896861927583814
13157,0.6161106154322624,0.8248240277171135
13158,-0.005523444415302947,-0.002135711954906583
13159,0.0007005422085057944,0.005486444657435641
13160,3.316000271588564,2.730508852750063
13161,0.01747653540223837,0.15809610206633806
13162,-0.02100431127473712,0.17876865528523922
13163,0.01673408574424684,0.20831269747577608
13164,-0.005058635026216507,0.7734213322401047
13165,0.0025375423720106483,0.028416176210157573
13166,-0.005719607230275869,0.11292936420068145
13167,-0.032993973940610884,-0.032993973940610884
13168,0.002380650315899402,0.036920840211678296
13169,0.016758971381932497,0.12921640696004033
13170,0.4731114748865366,0.11780455149710178
13171,-0.0011329373810440302,0.0058789337053895
13172,0.00014971456857892917,0.001511492792815261
13173,0.17511378042399883,0.15886185877025127
13174,0.01989376824349165,0.06257497984915972
13175,0.319783133250894,0.01079631390166469
13176,0.014580120332539082,0.08659537974745035
13177,0.01920680834155064,0.006633419470745139
13178,0.013963684439659119,0.4163176566362381
13179,0.02743399888277054,0.16518032550811768
13180,0.0888817310333252,0.2737526148557663
13181,0.07339843362569809,0.44195010513067245
13182,0.017768735997378826,0.03698405344039202
13183,0.022370466962456703,0.06162958964705467
13184,0.019337774720042944,0.063028400298208
13185,0.008289781195344403,0.022712440026225522
13186,0.2951115779578686,0.14075806364417076
13187,-0.03467114269733429,0.49908146262168884
13188,2.9802274710277743e-06,6.389412738627698e-05
13189,-0.0811720984056592,0.05061964690685272
13190,-0.013713463209569454,0.08197571150958538
13191,1.399262354709208,0.35399572644382715
13192,0.16193708777427673,0.3678096830844879
13193,0.8843687027692795,0.950791522860527
13194,0.3859161138534546,0.4530658721923828
13195,0.23789463471621275,0.34743575286120176
13196,-0.05020102858543396,1.1368409991264343
13197,-0.07918115705251694,-0.007058441638946533
13198,1.7611777931451797,0.40797580778598785
13199,-0.00021264702081680298,0.10583003051578999
13200,1.1167916133999825,1.257281668484211
13201,0.09707171842455864,0.268042903393507
13202,0.09358065202832222,0.2065509296953678
13203,0.5036218464374542,0.9455662667751312
13204,0.05052693234756589,0.02323622489348054
13205,0.03879622579552233,0.1366875118110329
13206,0.05320065561681986,0.1383421504870057
13207,0.3749237284064293,1.2921077236533165
13208,0.014973462093621492,0.07041516760364175
13209,0.48316049575805664,0.22018730640411377
13210,0.46790268272161484,0.7738396152853966
13211,-0.0026136760716326535,0.029770848574116826
13212,0.002984723076224327,0.012013887520879507
13213,0.28167297691106796,0.37315206974744797
13214,0.07407600013539195,0.10006706742569804
13215,-0.01961426343768835,0.08204972557723522
13216,-0.030161696020513773,0.06388162449002266
13217,1.3601325955241919,0.8982466664165258
13218,0.14024616964161396,0.12891392596065998
13219,-0.027071677148342133,0.1176057904958725
13220,-7.271662980201654e-06,0.0010775287373689935
13221,0.00529058463871479,0.0754518136382103
13222,2.5587168484926224,0.24922116100788116
13223,-0.000766245648264885,0.09663040935993195
13224,-0.05209758784621954,0.2058083489537239
13225,0.3861920041963458,0.11918174009770155
13226,0.8777337353676558,0.5658573787659407
13227,0.011483719572424889,0.1667519547045231
13228,0.27020723512396216,0.2334497063420713
13229,0.08141637640073895,0.1077032987959683
13230,0.4244042504578829,0.21945522911846638
13231,-0.12109234929084778,0.2033699005842209
13232,-0.008649045135825872,0.1958050997927785
13233,0.9002315700054169,0.7896588742733002
13234,0.06060908501967788,0.1520314863882959
13235,0.16880829259753227,0.3157956562936306
13236,0.017256684601306915,0.39179424569010735
13237,0.001565317521453835,0.04466037733072881
13238,0.034421784337610006,0.10660671582445502
13239,0.005690314574167132,0.033338032430037856
13240,0.09531291387975216,0.8794839438050985
13241,0.00020230902009643614,0.013757350243395194
13242,0.0002078283578157425,0.2533607631921768
13243,1.2663824409246445,0.7831443399190903
13244,-0.3554743230342865,0.9352652430534363
13245,0.08613403234630823,0.3367712805047631
13246,0.018351524537138175,0.04062682150834007
13247,1.4305095987765526e-06,0.00014435194333373147
13248,0.022200550884008408,0.03834110498428345
13249,0.008847773016896099,0.047507545852568
13250,0.01277186127845198,0.04114951903466135
13251,0.001558875199407339,0.09931983100250363
13252,0.16243724524974823,0.33838069438934326
13253,0.027603283524513245,0.12548381090164185
13254,-0.09762388840317726,0.3339747339487076
13255,2.1993135511875153,3.2045883238315582
13256,-0.02761161793023348,0.09662506729364395
13257,0.001457787526305765,0.015678731549996883
13258,0.008294818690046668,0.03180649294517934
13259,0.16045331512577832,0.07387262885458767
13260,0.21416353434324265,0.15302319079637527
13261,0.06642754096537828,0.021477735601365566
13262,0.1999204456806183,0.4652509093284607
13263,0.4629486948251724,0.6002946048974991
13264,-0.018962973728775978,0.08734748885035515
13265,0.006823439209256321,0.006785108766052872
13266,0.0020621800795197487,0.1346727628260851
13267,1.1887905970215797,0.42840973287820816
13268,0.3895518630743027,0.5252166837453842
13269,-0.00017510011275589932,0.0890269017254468
13270,0.01237555081024766,0.031873990315943956
13271,0.2722547650337219,0.1747334599494934
13272,0.00936054580961354,0.008954709890531376
13273,0.8733176290988922,1.3898220360279083
13274,0.9414214212447405,0.6641872841864824
13275,-0.001366002019494772,0.024048020597547293
13276,0.23822994530200958,0.2043914943933487
13277,1.1541061624884605,0.9586094841361046
13278,0.03763878345489502,0.11684523522853851
13279,-0.008808128535747528,0.25627249851822853
13280,0.00016902289735298837,0.0007978994844961562
13281,0.013345211278647184,0.04609075514599681
13282,-0.009114646818488836,0.06253891065716743
13283,0.07793702039634809,0.021829912846442312
13284,-0.002386275678873062,0.051869372837245464
13285,0.23087069392204285,0.9926319420337677
13286,0.005186751484870911,0.3161490932106972
13287,0.004674417548812926,0.008185386308468878
13288,0.11279042018577456,0.22823861939832568
13289,0.047079190611839294,0.060438912361860275
13290,0.0008837582245178055,0.013086232804198517
13291,0.009893551772402134,0.009893551772402134
13292,1.9591484740376472,0.5514901950955391
13293,-0.10618001129478216,0.10866153985261917
13294,0.21410522609949112,0.2685570493340492
13295,-0.028346247971057892,0.1508558765053749
13296,0.11200659209862351,0.1937617459334433
13297,0.0166942086070776,0.25261916406452656
13298,-0.004193645469058538,0.0020597418770194054
13299,0.016849565436132252,0.03779107623267919
13300,-0.009029418928548694,0.06530938018113375
13301,1.1017882227897644,0.6612147688865662
13302,0.07422039844095707,0.5777712408453226
13303,0.0019808951765298843,0.20206484198570251
13304,0.0007581093668704852,0.021917348945862614
13305,0.7584082372486591,1.1206319220364094
13306,0.006748018776997924,0.006748018776997924
13307,0.008439018274657428,0.01963520690333098
13308,0.6951237842440605,0.48223011940717697
13309,0.018711430951952934,0.06305276416242123
13310,0.024937033653259277,0.9537549316883087
13311,0.0004192792148387525,0.005105417574668536
13312,-2.2649725792689424e-06,0.0004387119010971219
13313,0.17866700910963118,0.08574586384929717
13314,0.0022678524255752563,0.4502529054880142
13315,-0.0019030305556952953,0.032072318717837334
13316,0.1417704625055194,0.2301410837098956
13317,0.7939163818955421,0.5091026797890663
13318,0.22774100443348289,0.0996945365332067
13319,0.0024073850363492966,0.33075784984976053
13320,0.004097136261407286,0.0267778966226615
13321,0.16192328929901123,0.8964259326457977
13322,0.8255176357924938,0.15058722719550133
13323,-0.054797228425741196,0.3687311187386513
13324,1.5025790203362703,1.0453579891473055
13325,0.08774713426828384,0.2590092048048973
13326,0.7629176676273346,0.13050219416618347
13327,0.03319624811410904,0.7733466103672981
13328,0.0011876671924255788,0.00856854795711115
13329,-0.009801405016332865,0.04058285150676966
13330,0.6028515649959445,0.21922558080404997
13331,1.6090908646583557,1.0740070939064026
13332,9.905585284286644e-05,0.003332823287564679
13333,4.8577731102705,1.1121099442243576
13334,-0.010538267437368631,0.011353179812431335
13335,-0.05693766474723816,0.4122231900691986
13336,0.6936216610483825,0.048620767425745726
13337,0.4711480885744095,1.4893186837434769
13338,-0.11669737659394741,0.15405118465423584
13339,0.021184234879910946,0.012987342663109303
13340,-0.015000976622104645,0.324872225522995
13341,0.06307199969887733,0.18978162482380867
13342,0.003327279817312956,0.022610386833548546
13343,0.05837598629295826,0.3644511718302965
13344,0.2535948761506006,0.29479760013055056
13345,0.2939260439015925,0.5269160405732691
13346,0.005013118381612003,0.022944384603761137
13347,8.964038170233835e-05,0.0015781405982124852
13348,0.04635472223162651,0.6639542020857334
13349,-0.0394952530041337,0.5201773159205914
13350,0.16865370608866215,0.1297855917364359
13351,-0.06287234276533127,0.3961990922689438
13352,-0.005781080573797226,0.11602837592363358
13353,0.019320746883749962,0.12891998514533043
13354,-0.05440688133239746,0.31205305457115173
13355,0.0025983709056163207,0.00630779356288258
13356,0.010163656435906887,0.11801199894398451
13357,0.08183762431144714,0.6351417005062103
13358,0.17498404829530045,0.37151555268792436
13359,0.0013149160658940673,0.013927317573688924
13360,0.010847219731658697,0.07676120800897479
13361,-0.003024569828994572,0.0057502505369484425
13362,0.055412341840565205,0.4846897767856717
13363,0.014623229391872883,0.1475023264065385
13364,-0.02109083265531808,0.00442088395357132
13365,0.023581303423270583,0.18074208847247064
13366,0.003935767337679863,0.1642940305173397
13367,0.16334773844573647,0.08949113136623055
13368,-0.6347128376364708,-0.19607627391815186
13369,-0.006528474390506744,0.33075685054063797
13370,0.37763573229312897,1.1745017915964127
13371,-9.118895650317427e-05,0.0019593272445490584
13372,0.043199557811021805,0.3829970322549343
13373,0.6141505762934685,0.9429705068469048
13374,-0.016079885885119438,0.1543201543390751
13375,0.40392062813043594,0.35630858689546585
13376,0.46060651540756226,1.1767793893814087
13377,0.39001843333244324,0.19208846986293793
13378,-0.0030448725447058678,0.04265083745121956
13379,0.10023051127791405,0.40417007729411125
13380,-0.014201648533344269,0.23441585153341293
13381,0.26971952989697456,0.5050676949322224
13382,0.3808676525950432,0.16910464316606522
13383,-0.12691417336463928,0.5389799326658249
13384,0.020017672330141068,0.09091359376907349
13385,1.6230874545872211,0.15015983954071999
13386,0.0121494613122195,0.04966399702243507
13387,1.9932445706799626,0.5846590222790837
13388,0.0037932367995381355,0.0830236217007041
13389,0.0006536458386108279,0.04485649766866118
13390,0.08356782235205173,0.043570442125201225
13391,0.5355013757944107,0.5895965844392776
13392,0.24229093082249165,0.18304850347340107
13393,0.06899561919271946,0.5540668163448572
13394,-0.006813369691371918,0.018370548263192177
13395,0.01596801495179534,0.06414835853502154
13396,0.09503822959959507,0.4696536008268595
13397,0.010506237391382456,0.16449097963050008
13398,0.6075338758528233,0.7893503941595554
13399,-0.0013844561763107777,0.07987346407026052
13400,0.15319799818098545,0.3647694233804941
13401,-0.000312362659315113,0.01273605163441971
13402,-0.011486141011118889,0.6233876049518585
13403,0.2749837189912796,0.2717520147562027
13404,0.3138154670596123,0.41584350913763046
13405,-0.07679378613829613,0.5520732775330544
13406,1.5231855064630508,1.005348101258278
13407,1.6598274037241936,0.8785294815897942
13408,0.015749137513921596,0.016988789328024723
13409,0.12111031264066696,0.20067540556192398
13410,0.22026746976189315,0.10028576361946762
13411,0.0034278834937140346,0.008676587021909654
13412,0.014435620047152042,0.14476992469280958
13413,1.5157149136066437,2.3171201050281525
13414,0.025991878705099225,0.1541537579614669
13415,0.1627421843004413,0.03343635593773797
13416,-0.1940929451957345,-0.0025557279586791992
13417,0.008431459311395884,0.03882217267528176
13418,0.005959205329418182,0.11987822502851486
13419,-0.8937985897064209,0.8933568000793457
13420,0.05622061714529991,0.2566390000283718
13421,-0.0008994758172775619,0.01652594265760854
13422,0.005222934763878584,0.06433457368984818
13423,0.0011482778936624527,0.12781260814517736
13424,0.02759259776212275,0.024133125552907586
13425,0.001904797158204019,0.030883818049915135
13426,1.6319160759449005,1.0737359821796417
13427,0.042403869330883026,0.2442690208554268
13428,0.003834312956314534,0.027663798246067017
13429,0.009184148162603378,0.048839449882507324
13430,0.05098527576774359,0.39595246221870184
13431,0.10127703845500946,0.19392040371894836
13432,-0.006478369818069041,0.04809510987251997
13433,3.2336936201900244,0.8989426102489233
13434,0.0006322290864773095,0.016659801709465683
13435,0.5406470373272896,0.548518605530262
13436,-0.008576285326853395,0.11104632634669542
13437,0.9521443396806717,0.7339235097169876
13438,2.0974861942231655,0.631710346788168
13439,0.0022334710229188204,0.07265791040845215
13440,-0.001246487197931856,0.014499357203021646
13441,0.17088893055915833,0.3173307329416275
13442,0.1786104217171669,0.14553473144769669
13443,-0.5649803429841995,0.8338006138801575
13444,-0.008342341287061572,0.025950280018150806
13445,1.0344433784484863,0.3009967803955078
13446,0.9356810748577118,1.2353175580501556
13447,-0.22408655285835266,0.5976764857769012
13448,0.018647961784154177,0.14650216000154614
13449,0.004637179896235466,0.13100635400041938
13450,0.02465631812810898,0.23951933532953262
13451,-0.007131004706025124,0.0902868639677763
13452,0.1806791927665472,0.11350101791322231
13453,-0.044296763837337494,0.2628219723701477
13454,-0.0217251256108284,0.17509633675217628
13455,0.032006705179810524,0.13039317168295383
13456,0.015359532786533237,0.04960393230430782
13457,0.009949694945826195,0.009949694945826195
13458,-0.006382136605679989,0.05802370794117451
13459,0.9547721282579005,0.5103115574456751
13460,0.002881474792957306,0.03374789096415043
13461,0.16944211721420288,1.0853446573019028
13462,0.8401018977165222,0.49685537815093994
13463,-0.0003020194162672851,0.002139293239451945
13464,0.1527779307216406,0.14436002634465694
13465,0.008159500313922763,0.07213494717143476
13466,-0.02891161385923624,0.06871382892131805
13467,0.006507762096589431,0.038451297528808936
13468,0.0358172794803977,0.1138652516528964
13469,-0.0018725283443927765,0.11846373789012432
13470,0.012054761871695518,0.15610705129802227
13471,-0.02350998017936945,0.27731500566005707
13472,0.07946600671857595,0.2832290520891547
13473,-0.05348612740635872,0.10040081292390823
13474,0.08086609095335007,0.27289535105228424
13475,0.3435919899493456,0.10423077829182148
13476,-0.034057421260513365,0.3429117910563946
13477,0.0824276048806496,0.0171779886004515
13478,0.09630782902240753,0.11741073429584503
13479,0.7628318965435028,0.510568767786026
13480,0.0718255564570427,0.19400567561388016
13481,1.258422676473856,0.15634183958172798
13482,0.7708624601364136,0.24190884828567505
13483,0.4728827178478241,1.5712296664714813
13484,0.05147545784711838,0.6451713368296623
13485,-0.0017640961887082085,0.07181152573321015
13486,-0.02004280686378479,1.1378317028284073
13487,0.5483675934374332,0.2940082289278507
13488,-0.13824627920985222,0.43946991860866547
13489,0.06240865122526884,0.13876848202198744
13490,-0.011551135568879545,0.047804838977754116
13491,3.746610775589943,1.1928757578134537
13492,1.8698171079158783,0.7198375165462494
13493,0.1251463065855205,0.11543434811756015
13494,0.049939244985580444,0.2564820423722267
13495,1.5573429688811302,0.39066847413778305
13496,0.0003126320498267887,0.008262958506747964
13497,0.018674202263355255,0.20602721720933914
13498,0.017732873209752142,0.11988675559405237
13499,-0.009291552007198334,0.17302509024739265
13500,0.19585148245096207,0.4203135743737221
13501,0.04416482406668365,0.023570320336148143
13502,0.005315947812050581,0.0419277953915298
13503,0.03721328405663371,0.08250355301424861
13504,0.45742520689964294,0.4298376142978668
13505,0.00598438098859333,0.0031664901489421027
13506,0.002690320077817887,0.0014894857886247337
13507,0.0036884453147649765,0.017418071627616882
13508,0.866132527589798,0.5290678441524506
13509,0.25639467500150204,0.14488921128213406
13510,0.026599988341331482,0.43998198211193085
13511,0.008675881545059383,0.006049998919479549
13512,0.01463603600859642,0.07571380957961082
13513,0.025697719771414995,0.14758750842884183
13514,0.03504958748817444,0.3681807518005371
13515,0.006439210832468234,0.011030198525986634
13516,-0.012593064457178116,0.057955943048000336
13517,0.3370360836852342,0.16909281467087567
13518,-0.011514734709635377,0.20447901263833046
13519,0.016335648484528065,0.17333361972123384
13520,0.16559901185974013,0.19910477944358718
13521,0.028878524724859744,0.0031712314230389893
13522,2.635255940258503,1.5668643787503242
13523,0.009672053623944521,0.08411526726558805
13524,0.3012281358242035,0.6483703553676605
13525,0.01020873460220173,0.025460906617809087
13526,0.13151433318853378,0.2214077040553093
13527,0.13953319936990738,0.19967664033174515
13528,0.0065401154570281506,0.04677361389622092
13529,0.2864802274852991,0.19997159577906132
13530,0.00046599796041846275,0.008553752209991217
13531,0.7050777412950993,0.13863833621144295
13532,0.023612643592059612,0.16399749275296926
13533,0.454725980758667,0.27719783782958984
13534,0.005248418767005205,0.005248418767005205
13535,-0.0006007262563798577,0.014239650219678879
13536,0.028055054630385712,0.02989272915874608
13537,-0.6183466389775276,-0.3569743037223816
13538,0.0037197891995310785,0.0037197891995310785
13539,0.009172672221902758,0.009172672221902758
13540,-8.070021794992499e-05,0.0008523782453266904
13541,1.338789589703083,0.7270633056759834
13542,0.0020931619219481945,0.03845244133844972
13543,1.249626100063324,1.2351507544517517
13544,0.050789639353752136,0.10212138295173645
13545,-4.6603730879724026e-05,0.0035797241871478036
13546,0.26767714880406857,0.13555817864835262
13547,0.10722105763852596,0.38667734526097775
13548,-0.0010975605982821435,0.011903142440132797
13549,-0.011220311522483825,-0.011220311522483825
13550,-0.011100237956270576,0.11824417766183615
13551,-0.017964009195566177,0.13031800463795662
13552,0.293277008458972,0.23612640611827374
13553,0.05583573132753372,0.09555163979530334
13554,1.2830969914793968,1.0683424100279808
13555,0.407775997184217,0.07119330670684576
13556,0.0019258488900959492,0.025329721393063664
13557,0.0034825243055820465,0.04032559134066105
13558,0.009629718028008938,0.047810946591198444
13559,0.2733962913043797,0.08215956436470151
13560,-0.06367903761565685,0.1545443832874298
13561,2.669478550553322,1.2034620195627213
13562,-0.03237904980778694,0.737474761903286
13563,0.4886214016005397,0.25220515113323927
13564,0.7535497806966305,1.4037650488317013
13565,0.00033057901600841433,0.011445284602814354
13566,0.160950523102656,0.08030786761082709
13567,0.027979138307273388,0.20643926318734884
13568,0.021651418384863064,0.02519187654252164
13569,0.0017934915667865425,0.010430008318508044
13570,0.4284484349191189,0.3142283223569393
13571,1.2087988927960396,1.2688845470547676
13572,0.3344539999961853,1.6171271204948425
13573,0.0072679590457482846,0.0020844366890742094
13574,0.0010326787014491856,0.017309885064605623
13575,0.3976700494531542,0.2301895956043154
13576,-0.003308364190161228,0.0753838405944407
13577,0.7703137546777725,0.19379973411560059
13578,0.2838948220014572,0.3269782215356827
13579,-0.013104659505188465,0.06131989695131779
13580,-0.021677085373084992,0.000526968389749527
13581,-1.1897645890712738e-07,0.04341551021207124
13582,-0.0001348075456917286,0.003429031406994909
13583,-0.02147489003255032,0.02683109976351261
13584,-0.0015682345256209373,0.06048059929162264
13585,-0.003978955093771219,0.07540451176464558
13586,0.0751737654209137,0.34029535949230194
13587,0.01043374603614211,0.03409300418570638
13588,0.14941669255495071,0.3210180029273033
13589,0.0049950467655435205,0.0389384274603799
13590,0.8788010701537132,0.6208184584975243
13591,0.00795277020893991,0.00795277020893991
13592,0.1380524104461074,0.5501748090609908
13593,-6.079640570533229e-06,0.00028617808857234195
13594,-0.001898130401968956,0.04238597583025694
13595,0.0004218403046252206,0.00849713799834717
13596,0.14739522524178028,0.984879495576024
13597,0.012483514845371246,0.07750587724149227
13598,0.008791947844438255,0.008791947844438255
13599,1.010252222418785,0.6755202263593674
13600,-9.116774890571833e-05,0.009679500188212842
13601,0.0034078030585078523,0.007199524596217088
13602,0.00017235959967365488,0.0073401551562710665
13603,-0.00012024326133541763,0.004263033188180998
13604,0.1744193274062127,0.10022756340913475
13605,0.006568580865859985,0.2849381249397993
13606,-0.01192248985171318,0.045962100848555565
13607,-0.001189306378364563,0.7090369611978531
13608,-0.1786475069820881,0.23722602427005768
13609,0.022797346115112305,0.3663681820034981
13610,0.5471502542495728,0.48940443992614746
13611,0.005547328144311905,0.005547328144311905
13612,0.054253410547971725,0.11653227731585503
13613,-0.016272470355033875,0.16432173177599907
13614,0.9465828537940979,1.3987080454826355
13615,0.990672318264842,0.5368320029228926
13616,0.06383745186030865,0.14689909480512142
13617,0.003712036181241274,0.16356246126815677
13618,0.0074167400598526,0.050197076983749866
13619,1.8760768920183182,2.262687638401985
13620,0.3468678807839751,0.0976747190579772
13621,0.9280133042484522,0.4162010047584772
13622,-0.00017736084191710688,0.003621619471232407
13623,-0.043769506514072416,-0.043769506514072416
13624,1.1544587053358555,1.0458402074873447
13625,0.5566434897482395,0.6239295639097691
13626,6.29650467261672,1.8250120244920254
13627,0.006943752174265683,0.03265328810084611
13628,-0.03384110773913562,-0.006174556910991669
13629,-0.02593417844036594,0.012090073898434639
13630,-0.0017146472237072885,0.05143373063765466
13631,0.16644338832702488,0.1845194207271561
13632,-0.045733049511909485,0.24740265309810638
13633,0.07110191509127617,0.05850738659501076
13634,0.05310318898409605,0.15641270112246275
13635,3.2859970815479755e-05,0.022165991133078933
13636,-0.0024050604552030563,0.09618174517527223
13637,0.896599680185318,0.40929538011550903
13638,1.6125416224822402,1.2311729853972793
13639,0.9453722983598709,1.2451948672533035
13640,0.0011756733292713761,0.013897706638090312
13641,0.015435375273227692,0.06047741696238518
13642,-0.016920655742287634,-0.016920655742287634
13643,0.5882261991500854,1.8187447786331177
13644,-9.89299442153424e-05,0.0025178669893648475
13645,0.5532841235399246,0.8841190487146378
13646,0.014635205268859863,0.25397972762584686
13647,0.3138780929148197,0.6907251514494419
13648,0.02199455047957599,0.24440768617205322
13649,0.008312586452811957,0.008312586452811957
13650,0.6422751417849213,0.12193157733418047
13651,0.32486001029610634,0.20326967909932137
13652,0.011446588207036257,0.08106540935114026
13653,0.009916437780484557,0.009916437780484557
13654,0.9375883750617504,0.40702934190630913
13655,0.16247369349002838,0.4518762230873108
13656,-0.007782808970659971,0.054569387808442116
13657,0.11610965570434928,0.25938859721645713
13658,0.2515348605811596,0.8573873750865459
13659,0.6888646483421326,0.23196685314178467
13660,0.008025230839848518,0.018989051692187786
13661,-0.004185258876532316,0.12600783491507173
13662,0.009784016094054096,0.009784016094054096
13663,0.0042668781243264675,0.01730877161026001
13664,-0.010571155697107315,0.09472598135471344
13665,0.908494770526886,1.0286371111869812
13666,1.4069023914635181,0.9304364509880543
13667,2.158037081360817,1.0947314649820328
13668,0.010054819285869598,0.1481284722685814
13669,-0.061173707246780396,0.34664467722177505
13670,0.014931086916476488,0.020358473528176546
13671,0.0005539372796192765,0.025383288448210806
13672,0.35007618367671967,0.5330260843038559
13673,0.7915147989988327,1.1640204638242722
13674,0.012260958552360535,0.35310640931129456
13675,0.0003513282717904076,0.007050564614473842
13676,0.36380532244220376,0.16128794709220529
13677,0.003895197529345751,0.08515442302450538
13678,0.28032226115465164,0.6176236644387245
13679,-0.0012515472481027246,0.007807769579812884
13680,0.2586147431284189,0.14423792995512486
13681,0.011728652752935886,0.10835844557732344
13682,1.387700367718935,0.4721195586025715
13683,0.00684776995331049,0.05595983099192381
13684,2.372225435465225e-05,0.0007728890163889446
13685,0.02329801593441516,0.037133101490326226
13686,0.013790301978588104,0.63149244338274
13687,0.13568924367427826,0.0811331644654274
13688,-0.01151016354560852,0.20159709453582764
13689,0.2100837305188179,0.03197392821311951
13690,0.04372929036617279,0.304462194442749
13691,-0.021604496520012617,0.26194612495601177
13692,0.006458863615989685,0.10217226948589087
13693,-0.0615983922034502,-0.013161592185497284
13694,-0.003790573973674327,0.006225066725164652
13695,0.0018381669015070656,0.0013235253809398273
13696,0.41393009573221207,0.5129357948899269
13697,-0.030045320745557547,0.08705717325210571
13698,0.0019489334954414517,0.00654395847232081
13699,-0.03278857469558716,0.21261060237884521
13700,-0.004686921685788548,0.016241829376667738
13701,1.346260279417038,0.6481002271175385
13702,-0.1381356045603752,0.4343266785144806
13703,0.009546863147988915,0.015761290909722447
13704,-5.2450299335760064e-05,0.0009972241969080642
13705,2.2562050819396973,2.3509397506713867
13706,0.002575013437308371,0.025577333406545222
13707,0.006695976005867124,0.006695976005867124
13708,0.7039051875472069,0.43460657447576523
13709,-0.07017191872000694,0.2710553780198097
13710,0.3903573490679264,0.5770985223352909
13711,3.1194901540875435,2.4651744440197945
13712,-0.1315979715436697,0.20178429782390594
13713,0.12661594152450562,0.15898782014846802
13714,0.19727160036563873,0.6470833867788315
13715,0.038947671637288295,0.0027840752009069547
13716,0.003072714898735285,0.00697318441234529
13717,-0.11693095415830612,0.44569170475006104
13718,5.359941799193621,3.7601397819817066
13719,0.04886046261526644,0.06643694848753512
13720,0.2101578712463379,0.3709172308444977
13721,0.11512303166091442,0.05283941142261028
13722,0.0022766798501834273,0.012781017576344311
13723,0.47288304194808006,0.3348630629479885
13724,0.024276346899569035,0.05734067875891924
13725,0.11270650383085012,0.16705866809934378
13726,0.492108853533864,0.39468044228851795
13727,0.8114250004291534,0.43351998925209045
13728,0.052147102542221546,0.1056803883984685
13729,0.06334387883543968,0.19279388710856438
13730,0.8805899620056152,1.2300727367401123
13731,-0.030874159187078476,0.1957392394542694
13732,0.12552137672901154,0.06970730423927307
13733,-0.0010168538428843021,0.02226223493926227
13734,1.570968210697174,1.1099647879600525
13735,0.8474379759281874,0.6552734952419996
13736,0.17089497298002243,0.8484218344092369
13737,0.012280303053557873,0.03837648872286081
13738,0.08687850157730281,0.01874135690741241
13739,0.0044429118861444294,0.023832842998672277
13740,0.018181784078478813,0.10692954622209072
13741,0.770514253526926,0.3810070790350437
13742,1.1412590593099594,0.27105294167995453
13743,0.0054902671836316586,0.031093645375221968
13744,0.00808773934841156,0.39111096784472466
13745,0.03195909783244133,0.29758642241358757
13746,0.35885781422257423,0.05787787213921547
13747,0.01671113516204059,0.08985142107121646
13748,0.7571828737854958,1.3929306641221046
13749,0.23549761530011892,0.28589347656816244
13750,0.6603306084871292,1.2223342210054398
13751,0.04072583152446896,0.07327771990094334
13752,0.5048087909817696,0.3322676792740822
13753,0.060567304491996765,0.34856677800416946
13754,-0.04134937655180693,0.08257314935326576
13755,-0.018450871109962463,0.31669558584690094
13756,-0.03771408926695585,0.11826042085886002
13757,6.162608042359352e-05,0.005073146399809048
13758,-0.01887061703018844,0.06976629421114922
13759,0.2565618341322988,0.16359053901396692
13760,-0.07827529311180115,0.2381051629781723
13761,-0.12097781896591187,0.6195597797632217
13762,0.0033296013134531677,0.03448976733488962
13763,0.0028826151974499226,0.07076060445979238
13764,0.8659588228911161,0.7069484125822783
13765,0.22267165407538414,0.19597208127379417
13766,0.03838880825787783,0.13146307785063982
13767,0.08451404515653849,0.1508626053109765
13768,-0.0004714146925834939,0.004102256498299539
13769,1.9779879455454648,0.5877507333643734
13770,2.236662194132805,0.6822481602430344
13771,0.0028898268938064575,0.23007238283753395
13772,0.2933128662407398,0.14645639434456825
13773,0.07064105570316315,0.0037864744663238525
13774,-0.00010239291623292957,0.001304085526498966
13775,0.0034731971099972725,0.0047768596559762955
13776,-0.01738675683736801,0.28087373822927475
13777,-0.004360578954219818,0.24572128057479858
13778,0.10365717299282551,0.1263586599379778
13779,0.06814573518931866,0.41932727210223675
13780,0.3505721725523472,0.5132211185991764
13781,0.0026674121618270874,0.012846289668232203
13782,0.0028869030065834522,0.017233789432793856
13783,0.02458379417657852,0.08254936337471008
13784,-0.00038649782072752714,0.0026804013177752495
13785,0.14505280391313136,0.06860363320447505
13786,0.000754263368435204,0.026925289654172957
13787,0.0311053097830154,0.107903033553157
13788,1.4056410156190395,0.8440791927278042
13789,0.02331425528973341,0.10054969321936369
13790,0.45163596514612436,0.1478624725714326
13791,0.5831595920026302,0.6169837974011898
13792,-0.01765931025147438,0.021529439836740494
13793,0.00024303221834998112,0.006345444196995231
13794,-0.0010137839817616623,0.008347377413883805
13795,0.0008976024109870195,0.05171894887462258
13796,0.4579084664583206,0.46632857620716095
13797,1.3231376707553864,1.0487928688526154
13798,0.053489066660404205,0.3656099811196327
13799,-0.006723150610923767,0.20809224247932434
13800,6.226539462804794,7.834263652563095
13801,0.14353427197784185,0.203897207044065
13802,0.47051758132874966,0.12893674336373806
13803,0.002858557039871812,0.010753779206424952
13804,0.0024705668911337852,0.08901375532150269
13805,0.4806403396651149,0.14054276328533888
13806,0.00017891400057123974,0.0031752823051647283
13807,0.003580363467335701,0.05279466696083546
13808,0.4536128547042608,0.10624912939965725
13809,-0.038202716037631035,0.09245401993393898
13810,0.2418575892224908,0.28655335400253534
13811,1.3066087514162064,1.1896461993455887
13812,-4.768118742504157e-05,0.005328921761247329
13813,0.012341469249804504,0.0029937575600342825
13814,0.09517646220047027,0.056054271874018013
13815,0.17170532420277596,0.42615676298737526
13816,3.0052634924650192,2.724532052874565
13817,-0.05029364675283432,0.6320442855358124
13818,0.36225472344085574,0.18053457094356418
13819,-6.677675992250443e-05,0.1000740947201848
13820,0.331528402864933,0.5248296931385994
13821,0.04587318375706673,0.2849873714148998
13822,-0.014769678469747305,0.05413112975656986
13823,0.01531248539686203,0.2752736881375313
13824,-0.14661236479878426,0.15506164729595184
13825,0.07369507849216461,0.37943612039089203
13826,1.3672183156013489,1.112856924533844
13827,-4.374831678433111e-05,0.0036054509073437657
13828,0.039328429847955704,0.38727760687470436
13829,-0.005495443940162659,0.3931749686598778
13830,0.17353785783052444,0.33595160394907
13831,0.08209869265556335,0.028166931122541428
13832,1.134261878207326,0.32968071289360523
13833,0.0301666568411747,0.03851179139746819
13834,2.163358524441719,1.9051669389009476
13835,0.001902732066810131,0.1606487762182951
13836,1.6998237818479538,1.267394706606865
13837,0.4507581889629364,1.2533153593540192
13838,-0.009734868071973324,0.023853760212659836
13839,0.17741634882986546,0.08400607295334339
13840,-0.0010131443850696087,0.030462845228612423
13841,-0.0034292255149921402,0.020337714347988367
13842,5.5168638937175274e-05,0.012955886631971225
13843,-0.00019043032079935074,0.056324499659240246
13844,0.16372069669887424,0.19210943533107638
13845,-0.02213510125875473,0.2160617634654045
13846,0.00012658143532462418,0.006599092317628674
13847,0.4311486594378948,0.7676048092544079
13848,-0.00014911862399458187,0.0012013157829642296
13849,0.007709519937634468,0.1829250417649746
13850,0.01976296678185463,0.06803164072334766
13851,0.06152855046093464,0.041599852964282036
13852,0.7587584108114243,0.15868636965751648
13853,0.24373645894229412,0.24601410143077374
13854,0.6132270395755768,0.4193402826786041
13855,0.033932432532310486,0.28216801956295967
13856,0.013552121818065643,0.11460458487272263
13857,0.0749196398537606,0.09809917095117271
13858,0.650918647646904,0.29824428260326385
13859,-0.01634700760245323,-0.01634700760245323
13860,-0.0005011409521102905,0.029787023086100817
13861,0.005377659690566361,0.0727781729074195
13862,0.0058286795392632484,0.1265435116365552
13863,0.04802471701987088,0.041426192270591855
13864,0.16703834431245923,0.3324805130250752
13865,0.01204806286841631,0.3560867989435792
13866,0.31230692006647587,0.232222193852067
13867,0.038710505701601505,0.12683015037328005
13868,0.02818525768816471,0.18914740346372128
13869,0.434108167886734,0.2592734694480896
13870,0.7784355022013187,0.7371470667421818
13871,0.025616370607167482,0.07482017064467072
13872,0.013510916935047135,0.020792656199773774
13873,0.02882054541260004,0.09629546571522951
13874,0.8545951806008816,0.21441933140158653
13875,1.1107468008995056,3.439168632030487
13876,0.022913081920705736,0.06262922880705446
13877,0.004084523767232895,0.06341766752302647
13878,-0.0001573050394654274,0.013138281647115946
13879,0.8681105934083462,0.3629087172448635
13880,0.06829939782619476,0.2628004848957062
13881,-0.02281074447091669,-0.010230799205601215
13882,-0.005888678831979632,0.09844192396849394
13883,-0.013592504430562258,0.06353372894227505
13884,0.4579701405018568,0.6249461751431227
13885,0.03421333525329828,0.3809072049334645
13886,0.07726272940635681,0.3361091613769531
13887,-0.04740040376782417,0.5452460572123528
13888,0.0165596095030196,0.02898114110575989
13889,0.026119282440049574,0.02833387066493742
13890,0.5419419258832932,0.3319570869207382
13891,0.0015277694910764694,0.018690943717956543
13892,0.004917502170428634,0.054876642068848014
13893,0.06647871807217598,0.2443670518696308
13894,-0.01072705164551735,0.2744254432618618
13895,-0.020847134292125702,0.4344498813152313
13896,0.3387130871415138,0.21543369442224503
13897,0.2026312854140997,0.1604920532554388
13898,0.00037616307963617146,0.010780245793284848
13899,0.038753833854570985,0.040206738049164414
13900,0.002646896056830883,0.08593143243342638
13901,1.1801610526163131e-05,0.00035827773353958037
13902,0.03852551057934761,0.05116423964500427
13903,-0.2958431225270033,0.34792670607566833
13904,0.04528948292136192,0.37726689502596855
13905,0.1475168603938073,0.10910506430082023
13906,0.07427780702710152,0.09535755589604378
13907,0.6949008293449879,0.7664319463074207
13908,0.010566229466348886,0.07366084633395076
13909,0.16773145319893956,0.1178123620338738
13910,0.0005311280256137252,0.029657552484422922
13911,0.003280706994701177,0.0105414298013784
13912,0.541824857937172,0.23854797636158764
13913,0.009160709392745048,0.019282370631117374
13914,1.3268734738230705,0.8138007447123528
13915,0.57403105776757,0.12231795769184828
13916,0.021330041345208883,0.134689976926893
13917,0.2282879538834095,0.1847405917942524
13918,-0.00023252664686879143,0.0086945919028949
13919,0.009763278377940878,0.009763278377940878
13920,0.08069143444299698,0.0586848184466362
13921,-0.00025023589842021465,0.040673812152817845
13922,-0.07836943678557873,0.6550844833254814
13923,-0.010764180682599545,0.09801658429205418
13924,0.002931601367890835,0.06869334354996681
13925,0.03243223670870066,0.15781903732568026
13926,0.03323476860532537,0.06130607525119558
13927,-0.01305874902755022,0.12818997539579868
13928,0.12223129719495773,0.275485523045063
13929,1.487828839570284,0.32224609330296516
13930,0.009020103015936911,0.009020103015936911
13931,-0.0002885804860852659,0.016540753713343292
13932,0.01653732405975461,0.05090761976316571
13933,0.23876281245611608,0.25202204450033605
13934,0.01856371932080947,0.03885183096281253
13935,0.03257589787244797,0.12458107993006706
13936,0.3584825061261654,0.41829877719283104
13937,0.04461951181292534,0.2990438677370548
13938,2.0837442073971033,0.7461080942302942
13939,0.2324705272912979,0.05066297948360443
13940,0.04655306786298752,0.7066811919212341
13941,0.25281531154178083,0.48702091514132917
13942,1.5055246502161026,1.0637636333703995
13943,0.5020778235048056,0.9660356100648642
13944,0.008083150663878769,0.07544213341316208
13945,-0.00012241293006809428,0.016535418239072897
13946,0.03684177249670029,0.2661874443292618
13947,0.13960443809628487,0.26913026347756386
13948,0.01998348422057461,0.017202255126903765
13949,0.00443856418132782,0.47260937094688416
13950,0.10097767412662506,1.6253173798322678
13951,0.02164645114680752,0.07604980649193749
13952,-0.057344235479831696,0.6787666827440262
13953,-0.0004963302562828176,0.01938702503684908
13954,0.1350124254822731,0.8534206375479698
13955,0.7796213459223509,0.33723987452685833
13956,-0.04855723609216511,0.03163721039891243
13957,0.19996577221900225,0.0314204515889287
13958,-0.01574961468577385,0.3656674064695835
13959,0.000667092390358448,0.13222291565034539
13960,0.8968709409236908,1.497294157743454
13961,4.117579914629459,0.5090014114975929
13962,0.0021269345306791365,0.023155887669418007
13963,-0.0013089702697470784,0.0009492936078459024
13964,0.037566377548500896,0.08545438828878105
13965,-0.025675402721390128,0.08015275560319424
13966,0.4567113146185875,0.5918906554579735
13967,0.06318481266498566,0.19568687677383423
13968,0.08097029104828835,0.13336791470646858
13969,0.4386487118899822,0.29813454672694206
13970,0.007949568214826286,0.036987120169214904
13971,-0.10863989591598511,0.5483758449554443
13972,0.6371980905532837,0.6595742702484131
13973,0.09353208728134632,0.24815861321985722
13974,-0.01564272865653038,0.38423653692007065
13975,0.0007448951946571469,0.03777544142212719
13976,0.1881704479455948,0.3246261030435562
13977,0.030887152068316936,0.1098902327939868
13978,0.14389944612048566,0.12555328547023237
13979,0.0012199350021546707,0.009659511371864937
13980,0.034083448350429535,0.08486136794090271
13981,-0.012919437140226364,0.11476818844676018
13982,0.21716006100177765,0.09965264797210693
13983,0.011755830142647028,0.05152181023731828
13984,0.0027972348034381866,0.02019721083343029
13985,0.056307111866772175,0.05908841732889414
13986,2.201064020395279,1.1671182215213776
13987,1.2149612680077553,0.8087597861886024
13988,0.0007359785377047956,0.022454312711488456
13989,0.5368078825995326,0.4061170695349574
13990,0.02493787556886673,0.3503761515021324
13991,0.0429980605840683,0.41765734553337097
13992,0.04188067093491554,0.2530415616929531
13993,0.012233133835252374,0.01907363481586799
13994,0.9602633118629456,2.436638653278351
13995,-0.011511489748954773,0.30523593723773956
13996,0.43258997797966003,0.5649819672107697
13997,0.00867988439858891,0.01919114580960013
13998,-0.011521251648664474,-0.011521251648664474
13999,0.007890476263128221,0.014045686810277402
14000,-0.021954819560050964,0.18261387944221497
14001,-0.01846897741779685,0.3310620542615652
14002,0.002869021009246353,0.014403202665562276
14003,0.25350065995007753,0.15132238436490297
14004,-0.00298115611076355,0.05135092884302139
14005,0.005526520311832428,0.08403450436890125
14006,1.7662123376503587,0.28190066758543253
14007,1.2375722900032997,0.3829965367913246
14008,0.12167543545365334,0.08967848494648933
14009,1.050483375787735,0.8295773565769196
14010,-0.008188433013856411,0.027010591700673103
14011,0.0016752683150116354,0.026413928164402023
14012,1.060953650267038e-05,0.0005365345330119453
14013,0.00042226631194353104,0.011373364133760333
14014,-0.010442561469972134,0.061864083632826805
14015,0.32497890666127205,0.8351050801575184
14016,0.005721257533878088,0.11551158828660846
14017,0.0001200062979478389,0.012594824773259461
14018,3.347302120178938,0.7386372499167919
14019,0.008604172966443002,0.03958997630979866
14020,0.7695172838866711,0.7262852601706982
14021,-0.007351258546113968,-0.007351258546113968
14022,1.001525279134512,0.12853380665183067
14023,1.481019627302885,0.7622831575572491
14024,-0.003102955175563693,0.020528591237962246
14025,-0.00015540822641924024,0.012700341525487602
14026,0.5967659167945385,0.351436298340559
14027,0.06639678031206131,0.19290853291749954
14028,0.010924766771495342,0.11630257312208414
14029,0.3311729393899441,0.30475061759352684
14030,0.032134850858710706,0.01874581107404083
14031,-0.0023386834654957056,0.0168198817409575
14032,0.008172999476082623,0.008172999476082623
14033,0.0004343762993812561,0.057777092792093754
14034,0.0002147575723938644,0.024875030561815947
14035,-0.05903094261884689,0.17015722393989563
14036,1.7015078817494214,0.538903430569917
14037,0.006874572476372123,0.006874572476372123
14038,0.6382154151797295,1.1805191561579704
14039,0.5632118731737137,0.3656737357378006
14040,-0.002366386353969574,0.23292178846895695
14041,-0.007365423021838069,0.020589927211403847
14042,1.6680445075035095,1.0529503226280212
14043,0.12759078480303288,0.4287585411220789
14044,-0.002186124213039875,0.05314598837867379
14045,0.004159492353210226,0.027472908986965194
14046,0.04996835393831134,0.1269640284590423
14047,0.19065871834754944,0.3699661195278168
14048,-0.030267090536653996,0.14068685844540596
14049,5.006499122828245e-06,0.0027942561064264737
14050,0.9399516237899661,0.2668183399364352
14051,-0.0004296320730645675,0.005029449152061716
14052,-0.009096328169107437,0.22531036287546158
14053,0.6240231096744537,0.3543209731578827
14054,-0.019273055950179696,0.023958446457982063
14055,0.03773902030661702,0.04830838041380048
14056,-0.003774885321035981,0.023249019403010607
14057,0.016216710093431175,0.051871556672267616
14058,-0.0003327262820675969,0.005998516746331006
14059,-0.12556473352015018,0.2050352692604065
14060,0.10136128589510918,0.2981201000511646
14061,0.3224744349718094,0.19322262704372406
14062,0.05761530471500009,0.03939739090856165
14063,0.00023633241653442383,0.15438155084848404
14064,0.08931505639338866,0.032609603891614825
14065,1.0054417978972197,0.33326940052211285
14066,0.05105123296380043,0.5818416140973568
14067,0.04925239086151123,1.0409888476133347
14068,1.1895567309111357,0.637182367965579
14069,1.4690207317471504,0.9134653881192207
14070,0.48057905584573746,0.22643358260393143
14071,0.09932944923639297,0.8192463889718056
14072,0.005050501227742643,0.0038892723623575876
14073,0.3075116965919733,0.5572665724903345
14074,0.0442715547978878,0.07961985096335411
14075,0.13186880201101303,1.0008536949753761
14076,-0.0005910297186346725,0.004634722135961056
14077,0.004786670207977295,0.37126612663269043
14078,0.03286617994308472,0.07086446136236191
14079,0.005887592677026987,0.02331994427368045
14080,-0.0015658042393624783,0.020282055251300335
14081,0.18167249858379364,0.31227950751781464
14082,-0.013292478339280933,0.0032815691083669662
14083,0.3737453557550907,0.328349981456995
14084,0.0017331924755126238,0.060003555146977305
14085,0.10731161013245583,0.3445914722979069
14086,0.006783769931644201,0.05166619969531894
14087,0.02567383646965027,0.16643761657178402
14088,-0.0025337673723697662,0.08757172711193562
14089,0.07083628326654434,0.2211567535996437
14090,0.02613972476683557,0.16439741454087198
14091,0.006379782425938174,0.013266101683257148
14092,0.08714132662862539,0.10794265475124121
14093,1.0777869895100594,0.8131820037961006
14094,0.6386309070512652,0.21128491591662169
14095,-0.1862337291240692,0.3105882704257965
14096,0.013605631273094332,0.014801889043155825
14097,0.0050205320585519075,0.04759056284092367
14098,0.07872254308313131,0.3259089356288314
14099,0.17211607098579407,0.8685411214828491
14100,0.007704577990807593,0.008903421112336218
14101,0.050266511738300323,0.2570048123598099
14102,0.06265803845599294,0.15735906781628728
14103,0.6316776983439922,0.3738337270915508
14104,-0.00034792907536029816,0.0719985468313098
14105,0.30100287310779095,0.0998320933431387
14106,-0.0029786936938762665,0.15679381880909204
14107,-0.039480574312619865,0.014719266444444656
14108,0.2929481938481331,0.818359263241291
14109,0.5976423076353967,0.07522561913356185
14110,-8.022317160794046e-05,0.0020548793982015923
14111,-0.023465502075850964,0.1111053116619587
14112,-0.121238574385643,0.3113398402929306
14113,-0.006970988353714347,0.010671134106814861
14114,0.04729758948087692,0.03970911726355553
14115,1.0326504707336426e-05,0.43472814187407494
14116,0.06672028033062816,0.15046920953318477
14117,-0.0002147783525288105,0.05512460973113775
14118,0.5317099299281836,0.1115706991404295
14119,-0.02037937194108963,0.11680636927485466
14120,-0.00825569499284029,0.11976009979844093
14121,0.00025100707716774195,0.009884532759315334
14122,0.4105662368237972,0.1013043187558651
14123,-0.02251714118756354,0.023923169821500778
14124,0.2112087905406952,0.7188024818897247
14125,-0.005774501245468855,0.10808124393224716
14126,0.22213659062981606,0.1828412003815174
14127,1.0604644627310336,0.057717172894626856
14128,0.5496178939938545,0.43079710751771927
14129,1.969239885918796,0.1379157556220889
14130,1.1687799990177155,0.0312940776348114
14131,0.15707324375398457,0.050912971841171384
14132,0.24182019475847483,0.19730230513960123
14133,-0.0005798733327537775,0.035927664488554
14134,3.584449455142021,1.5587639063596725
14135,0.6653123497962952,0.26003700494766235
14136,-0.00045116386900190264,0.003353390085976571
14137,0.003370037506101653,0.03209524994599633
14138,0.5691634435206652,0.11225593276321888
14139,0.1639271406456828,0.157277244143188
14140,0.06946165896260936,0.02236919141614635
14141,0.06584817171096802,0.08608891069889069
14142,0.03682723734527826,0.04866816196590662
14143,0.46913429349660873,0.14142035692930222
14144,-0.03049510286655277,0.1485752910375595
14145,0.21728626266121864,0.21759024634957314
14146,-0.04729848727583885,0.06794708222150803
14147,0.008096859906800091,0.01628431596327573
14148,0.05062747852207394,0.04847322882415028
14149,-0.01934219431132078,0.15615992434322834
14150,4.754954716190696e-05,0.007301211211597547
14151,0.00021724042017012835,0.004630067385733128
14152,-0.004711647750809789,0.025893799029290676
14153,0.08517403341829777,0.408981891348958
14154,2.9750790372490883,1.0256763473153114
14155,0.7804887816309929,0.5511367246508598
14156,0.148071720614098,0.08004432858433574
14157,0.39049839600920677,0.15394854173064232
14158,-0.0002501469280105084,0.0026935429486911744
14159,0.07086183785577305,0.027719819016056135
14160,0.0008645958878332749,0.008422114435234107
14161,0.741735240444541,0.2835517730563879
14162,0.91018271073699,0.3385392390191555
14163,-0.014247169718146324,0.22019950300455093
14164,0.04672927409410477,0.2589645981788635
14165,0.021401118487119675,0.02950199320912361
14166,-0.09076430648565292,0.15051066875457764
14167,0.5884655714035034,0.6094574928283691
14168,0.9314694218337536,0.5725109986960888
14169,0.9611303135752678,1.5754617974162102
14170,-0.19505099765956402,0.2571678161621094
14171,0.05463634361512959,0.02513534133322537
14172,-0.0012015923857688904,0.5099917985498905
14173,-0.16367985308170319,0.8553562760353088
14174,0.01785600045695901,0.13344379188492894
14175,0.3294445276260376,0.33257997035980225
14176,0.0010841517942026258,0.0033379060914739966
14177,0.10664991941303015,0.1109164422377944
14178,-0.010145265609025955,0.06438547186553478
14179,0.6972187757492065,0.4800146222114563
14180,-0.0032518989173695445,0.04415313247591257
14181,0.009360256721265614,0.027342768502421677
14182,7.421302143484354e-05,0.03060457797255367
14183,0.038489773869514465,0.38250507414340973
14184,0.030788766220211983,0.0625069048255682
14185,0.1158410613425076,0.07700637029483914
14186,0.008556291460990906,0.22511376440525055
14187,0.0007012524147285149,0.006833284205640666
14188,0.006055969279259443,0.019544378388673067
14189,0.03317870106548071,0.06131581123918295
14190,0.00941533018136397,0.00941533018136397
14191,-0.0021929137874394655,0.024775505997240543
14192,-0.0032727911602705717,0.08699846640229225
14193,7.807669317116961e-05,0.0009004320454550907
14194,0.15515710972249508,0.18003473244607449
14195,0.005703533533960581,0.07484325161203742
14196,0.39271271228790283,0.3154696822166443
14197,-0.00014982258289819583,0.0013760778383584693
14198,0.01550819305703044,0.04831820307299495
14199,0.028585512191057205,0.03720479644834995
14200,0.007160618901252747,0.7764305919408798
14201,0.001240268349647522,0.0653991810977459
14202,0.8954502120614052,0.6016137972474098
14203,0.1457191463559866,0.08524400554597378
14204,0.015585005283355713,0.26132726296782494
14205,0.0881196204572916,0.09756539948284626
14206,-1.6450676412205212e-05,0.004434540616784943
14207,0.0005081079434603453,0.04672663798555732
14208,0.03983393730595708,0.03079879703000188
14209,-0.01559252105653286,0.12859872914850712
14210,-0.033408320508897305,-0.01818745583295822
14211,-0.07025871053338051,-0.0012562870979309082
14212,0.001500134530942887,0.017186703335028142
14213,0.38460150524042547,0.38337499066255987
14214,-0.011157416185596958,0.01471435185521841
14215,0.39158674515783787,0.5205474141985178
14216,-0.014898804482072592,0.1589938923716545
14217,-0.026641620323061943,0.11721966601908207
14218,0.009793346282094717,0.08001330541446805
14219,-0.012239836156368256,-0.0010204268619418144
14220,0.7019868940114975,0.2859707623720169
14221,0.05063833296298981,0.25632505863904953
14222,1.4992935406044126,1.1527648912742734
14223,0.6035865023732185,0.38544250279664993
14224,0.0017920525278896093,0.02882168791256845
14225,0.23213468864560127,0.3367721922695637
14226,-0.0984174944460392,-0.050023145973682404
14227,0.10464561730623245,0.11872144788503647
14228,0.16666671633720398,0.3221769630908966
14229,0.00027472934016259387,0.003144798807625193
14230,-0.000405825674533844,0.4140383116900921
14231,2.0023911399766803,0.34331489633768797
14232,-5.8642588555812836e-05,0.04277562163770199
14233,0.0025177913848892786,0.014317724075226579
14234,0.0005605295300483704,0.05720338225364685
14235,-0.056880260817706585,0.008700847625732422
14236,-0.013984976336359978,-0.007621712051331997
14237,-1.0251921139570186e-05,0.002680367638276948
14238,0.06408776098396629,0.06689639890100807
14239,0.002441846707370132,0.046555374457966536
14240,1.5006498754955828,0.46018201718106866
14241,0.4893060140311718,0.33982859179377556
14242,0.019711585715413094,0.06391377188265324
14243,0.06727826036512852,0.11079527623951435
14244,-0.0005354969180189073,0.027350406628102064
14245,0.1323186969384551,0.43625599797815084
14246,-0.017913490533828735,0.8935217335820198
14247,0.834590358659625,0.6449723076075315
14248,0.002048098831437528,0.05117677163798362
14249,-0.006382918800227344,0.04753648256883025
14250,-0.1799992024898529,0.20085376501083374
14251,0.9294235147535801,0.6501615680754185
14252,-0.06690563261508942,0.4931740313768387
14253,0.7163271736353636,0.19139115326106548
14254,0.0009292606428061845,0.0031303488813136937
14255,0.07467368245124817,0.42186352610588074
14256,1.831039696931839,1.054381400346756
14257,0.01988055557012558,0.5139389634132385
14258,0.1136216213926673,0.20966219063848257
14259,0.017994627356529236,0.07226797938346863
14260,0.3963479888625443,0.2686945986934006
14261,0.0019925220403820276,0.011363780125975609
14262,0.11423512361943722,0.06564640067517757
14263,0.012960650026798248,0.14427204430103302
14264,-0.044647522270679474,0.1462005153298378
14265,0.9979727417230606,0.9873385578393936
14266,0.07463253289461136,0.440504789352417
14267,1.078890584409237,0.8642047867178917
14268,0.05559339001774788,0.2725507579743862
14269,0.00017621100414544344,0.03233861702028662
14270,0.029198206961154938,0.12399864569306374
14271,0.0008565790885768365,0.006342984077491565
14272,1.5496976629947312e-05,0.001536488674901193
14273,-0.026132027618587017,0.10557392612099648
14274,0.3173060715198517,0.8973958790302277
14275,0.0015113577246665955,0.07098856195807457
14276,0.002030709758400917,0.10478335432708263
14277,-0.10489009320735931,0.2612715810537338
14278,-0.050574371009133756,0.012519672513008118
14279,0.0007152518519433215,0.00240513491735328
14280,0.05978071945719421,0.08171728882007301
14281,1.0382297933101654,1.761286348104477
14282,0.36485127732157707,0.17611033841967583
14283,0.08154134079813957,0.03623573109507561
14284,0.041920725256204605,0.6737544573843479
14285,0.0001447023132641334,0.007737748663203092
14286,0.004003416979685426,0.01576484297402203
14287,0.0036142719400231726,0.029793772329867352
14288,-0.019084850326180458,0.016639500856399536
14289,2.97681849822402,1.2285348735749722
14290,-0.0004890772979706526,0.010093396995216608
14291,0.4125048089772463,0.17771688289940357
14292,-0.05333772860467434,0.3913155794143677
14293,-0.020410776138305664,0.49404579401016235
14294,0.9339699745178223,1.4795724153518677
14295,0.00980773389688693,0.00980773389688693
14296,0.3282001465559006,0.5975298434495926
14297,-0.017274128273129463,0.3628479540348053
14298,0.0005056820809841156,0.0742186401039362
14299,0.08109955489635468,0.8039495497941971
14300,-0.022809403017163277,0.112458985298872
14301,0.14483565092086792,0.25171659886837006
14302,0.2512048911303282,0.23690680973231792
14303,0.014879576861858368,0.02204984426498413
14304,0.03026080084964633,0.055396351497620344
14305,-0.0012303970579523593,0.029821976087987423
14306,0.2066507339477539,1.6958208084106445
14307,2.847857102751732,1.8436574786901474
14308,-0.030573838856071234,0.06976455077528954
14309,0.001096018822863698,0.11260974011383951
14310,-0.11399943940341473,-0.016096219420433044
14311,0.030895554460585117,0.16900525335222483
14312,2.514371771365404,0.7443502135574818
14313,0.7230329625308514,0.5244284979999065
14314,1.3938713856041431,0.9703708477318287
14315,-0.0008113263756968081,0.032363719190470874
14316,-0.059342083521187305,0.09501844644546509
14317,0.3637460330501199,0.17292136047035456
14318,0.058539594523608685,0.10472617577761412
14319,0.003444846486672759,0.34489370486699045
14320,0.0016735158860683441,0.040954883908852935
14321,1.0683342376723886,0.529637829400599
14322,-0.0003774225333472714,0.012054716527927667
14323,0.32978928135707974,0.43324774550274014
14324,0.5791334435343742,0.5542529746890068
14325,1.3561365902423859,1.3030665218830109
14326,-0.00013226905139163136,0.021844275324838236
14327,1.0271430909633636,0.8076519668102264
14328,0.18997083604335785,0.017608642578125
14329,0.20353154349140823,0.17030907678417861
14330,0.059707531705498695,0.22567648626863956
14331,0.014706149406265467,0.04779735364718363
14332,0.06235867831856012,0.0842444384470582
14333,-0.027426475659012794,0.11850684136152267
14334,0.07360732927918434,0.24865199252963066
14335,0.09537743730470538,0.2739960993640125
14336,0.009873073548078537,0.046094443649053574
14337,-0.0043928761733695865,0.11492961877956986
14338,0.12334727868437767,0.13219736143946648
14339,1.764444027096033,0.7638259865343571
14340,0.21236390434205532,0.3086924906820059
14341,0.07893282547593117,0.27836911007761955
14342,0.0793185168877244,0.16434285137802362
14343,0.0272037535905838,0.09192190319299698
14344,0.0022581957653164866,0.0022581957653164866
14345,-0.007551951217465103,0.022703285329043865
14346,0.3141661682166159,0.14648597920313478
14347,-0.017944984138011932,0.16199542954564095
14348,-0.027067825139965862,0.01721988245844841
14349,0.06396067887544632,0.0389886349439621
14350,0.23523202864453197,0.06897884188219905
14351,-0.009755630046129227,0.043408844619989395
14352,0.00525612523779273,0.03180837677791715
14353,0.7641420364379883,0.3295314311981201
14354,0.011437676846981049,0.34401481598615646
14355,0.1622377187013626,0.28440502285957336
14356,0.010415246710181236,0.07593518868088722
14357,0.002676826494280249,0.008297168009448797
14358,0.055972129106521606,0.15412785112857819
14359,0.013137106783688068,0.1772943241521716
14360,-0.003186022862792015,0.12194739188998938
14361,0.03635616973042488,0.0683533176779747
14362,1.5630838423967361,2.2944199591875076
14363,0.9456466808915138,0.33268288522958755
14364,0.35657235234975815,0.3600422963500023
14365,0.0232080165296793,0.11141902022063732
14366,0.45489477552473545,0.42966564930975437
14367,0.10652302578091621,0.3729282356798649
14368,-0.01727174013853073,-0.01727174013853073
14369,-0.011071657267166302,0.0385168232023716
14370,0.02285043557640165,0.011265817447565496
14371,0.62975281663239,0.3691538590937853
14372,0.07699576206505299,0.19784879125654697
14373,0.06121856009121984,0.06473632191773504
14374,0.13354746997356415,0.7047874480485916
14375,0.08675526082515717,0.31714677065610886
14376,0.14118214324116707,0.5090695209801197
14377,0.009796076454222202,0.09115205612033606
14378,-0.0021502283634617925,0.01424894598312676
14379,0.7804858814924955,0.23333336226642132
14380,0.045090340077877045,0.17689183354377747
14381,-0.06163230538368225,0.17052780836820602
14382,0.008667339920066297,0.0445983944227919
14383,0.026936926413327456,0.012041583191603422
14384,0.4962776340544224,0.533930066972971
14385,0.033519165590405464,0.09366156719624996
14386,0.9719475638121367,0.554503632709384
14387,-0.007665232638828456,0.0036537442356348038
14388,0.02290815021842718,0.04025223385542631
14389,0.001161087304353714,0.1941743865609169
14390,0.07558078318834305,0.10388244688510895
14391,-0.03273208066821098,0.49748794734477997
14392,-0.009701905772089958,0.08168460056185722
14393,0.8701674453914165,0.7627650611102581
14394,0.006072190590202808,0.027615713886916637
14395,0.29436974227428436,1.417853906750679
14396,1.8076502047479153,0.5478773079812527
14397,0.2080884869210422,0.20686298562213778
14398,0.017320949584245682,0.5098148696124554
14399,0.006570511497557163,0.032068634405732155
14400,0.1851845309138298,0.5958502367138863
14401,0.44838749803602695,0.109760457649827
14402,0.3293418511748314,0.391249381005764
14403,0.007764208479784429,0.00610342004802078
14404,0.25981109496206045,0.1446737116202712
14405,-0.007410606485791504,0.4184041963890195
14406,0.3673466742038727,0.6207163035869598
14407,-0.004538191258907318,-0.004538191258907318
14408,-0.061447350308299065,0.012426599860191345
14409,-0.06762831658124924,0.6172600388526917
14410,-0.12061334192752839,-0.12061334192752839
14411,-0.06471860874444246,-0.042402636259794235
14412,0.18868103832937777,0.04597481549717486
14413,0.7628512047231197,0.7333566807210445
14414,0.0938310269266367,0.3117783013731241
14415,-0.04210790991783142,0.19661998748779297
14416,0.0007947502890601754,0.04513083351776004
14417,-0.02592400461435318,0.42488913238048553
14418,0.007547817891463637,0.03091428871266544
14419,0.0011399905197322369,0.031384973553940654
14420,0.4320767829194665,0.04605093691498041
14421,0.18549184873700142,0.23255035653710365
14422,0.0008194437541533262,0.0019095251627732068
14423,0.35510653257369995,0.42543405294418335
14424,0.1911574024707079,0.10566304810345173
14425,0.009770071721286513,0.009770071721286513
14426,0.005114183062687516,0.08240368240512908
14427,0.5396983250975609,0.8546684011816978
14428,-0.04499480292201042,-0.04499480292201042
14429,0.6310962755233049,0.6896452624350786
14430,0.00014696620564791374,0.014143522461381508
14431,-6.782172567909583e-05,0.008227870115661062
14432,0.014401745051145554,0.628249254077673
14433,-0.005328018218278885,0.08079951629042625
14434,0.007805692323017865,0.04416286974446848
14435,0.1213164571672678,0.32494802214205265
14436,-0.015122463703155517,-0.015122463703155517
14437,0.0003936619505111594,0.009118493897403823
14438,0.444846311933361,0.05930203048046678
14439,0.06682364642620087,0.6209733486175537
14440,0.032657708041369915,0.06617828737944365
14441,-0.0036967022097087465,0.0005286992527544498
14442,0.002199966460466385,0.23865461349487305
14443,-3.087463574047433e-05,0.002137329305696767
14444,2.7740595564246178,0.11333967000246048
14445,0.33842944353818893,0.940910778939724
14446,0.3344585746526718,0.4723907560110092
14447,0.0097195606213063,0.03708248655311763
14448,0.3195599131286144,0.21572672948241234
14449,-0.0032658418640494347,0.041207822039723396
14450,0.5366066358983517,1.7432742975652218
14451,-0.025764907710254192,0.392102163285017
14452,0.20692677795886993,0.31018926203250885
14453,0.07806814461946487,0.07632609456777573
14454,1.5973915658662463e-05,0.0003222899395112222
14455,0.35633053875062615,0.08403107023332268
14456,-0.00013583156396634877,0.018086404539644718
14457,3.6612859964370728,0.7726528644561768
14458,2.0710347555577755,0.8696422837674618
14459,-0.018189560621976852,0.29113906621932983
14460,0.02199597144499421,0.12060000607743859
14461,0.0017444435507059097,0.04670766741037369
14462,0.0004384171188576147,0.008655933939735405
14463,-0.030506694689393044,0.11433764174580574
14464,0.11452551931142807,0.3886421248316765
14465,5.2093084434545744e-05,0.0002463751589516505
14466,0.005637111025862396,0.006619483116082847
14467,0.012455541640520096,0.02134757675230503
14468,-0.00461043551331386,0.01604501809924841
14469,0.009709409981733188,0.009709409981733188
14470,0.004018878564238548,0.18844219204038382
14471,0.5915168225765228,0.3690866529941559
14472,-0.0004781333809660282,0.006032901001162827
14473,-0.0016519364698979189,0.0018116196151822805
14474,0.15572230122052133,0.027619372820481658
14475,0.09666297398507595,0.3760088738054037
14476,0.005382846458815038,0.01877393980976194
14477,-0.1987294852733612,0.3528210520744324
14478,-0.08832882717251778,0.39662302285432816
14479,0.001684611663222313,0.03080096375197172
14480,0.0574752502143383,0.1108197532594204
14481,-0.014711834490299225,0.2634328156709671
14482,-0.06848645373247564,0.08989093452692032
14483,0.01457909494638443,0.10861825570464134
14484,-0.004432182991877198,0.0651039881631732
14485,0.0039739549974910915,0.035427237569820136
14486,0.7959131821990013,1.869910143315792
14487,0.0030729115242138505,0.031764322076924145
14488,0.0009241924635716714,0.021195235407503787
14489,1.1926670521497726,0.6200569123029709
14490,0.19291192293167114,1.5982291996479034
14491,0.3408894492313266,0.13025447260588408
14492,-0.0017134658992290497,0.10239428468048573
14493,0.08781298063695431,0.3915958236902952
14494,0.18088187789544463,0.029949729796499014
14495,0.0028517432510852814,0.5010372065007687
14496,0.2565048160031438,0.23459635395556688
14497,0.3136255135759711,0.30149009730666876
14498,4.250540260225534,1.8459365405142307
14499,0.002984052523970604,0.034344857558608055
14500,0.0010960919607896358,0.015078670141519979
14501,-0.002100648358464241,0.03646854776889086
14502,0.3249393552541733,0.6569956392049789
14503,0.012126685120165348,0.06202727183699608
14504,0.031890660524368286,0.5155152007937431
14505,-0.009050391847267747,0.11097900662571192
14506,0.39162464439868927,0.9472276717424393
14507,0.049594447016716,0.17348622530698776
14508,0.016108776442706585,0.01768221240490675
14509,-0.0015160925686359406,0.05983829079195857
14510,-0.17625892534852028,0.5698897242546082
14511,-0.0014405862893909216,0.1907615594100207
14512,0.04964208509773016,0.17541540320962667
14513,0.32274216413497925,1.0922278761863708
14514,1.7035276964306831,0.14506413787603378
14515,0.383221760392189,0.7382840067148209
14516,0.027319274377077818,0.06877597374841571
14517,1.2990916967391968,0.39960047602653503
14518,0.49712733132764697,0.23690152866765857
14519,0.001559653552249074,0.012751867529004812
14520,-0.015249371528625488,0.31384633108973503
14521,-0.09270218014717102,0.019370675086975098
14522,0.00028697830566670746,0.005026042155805044
14523,0.480347890406847,0.40289296582341194
14524,-0.00586618110537529,0.10218004323542118
14525,0.0007012774840404745,0.006564975334185874
14526,0.3066560346633196,0.07093917764723301
14527,0.0015366004781753873,0.005679237726326392
14528,0.011110477265901864,0.029259810340590775
14529,-0.00026780960615724325,0.0055999127216637135
14530,-0.001864060846855864,0.05048902751877904
14531,-0.0010815343521244358,0.005916137830354273
14532,-0.02494177758693695,-0.02494177758693695
14533,0.3702056556940079,0.602629080414772
14534,0.18997768685221672,0.33566732332110405
14535,-0.01991422288119793,0.05489254742860794
14536,0.004014097401523031,0.02194665676506702
14537,-0.004901309963315725,0.09108409099280834
14538,0.016964820970315486,0.033317958761472255
14539,0.02536428440362215,0.09123426396399736
14540,0.012750253546983004,0.0975187667645514
14541,0.03412797744385898,0.0780766278039664
14542,1.8948029577732086,1.5106410086154938
14543,-0.006025595066603273,0.1537406905554235
14544,0.4146474301815033,0.6425171196460724
14545,-4.1960599901358364e-05,0.002571729626652086
14546,0.6201345846056938,0.7687290236353874
14547,-0.014650020748376846,0.040100883692502975
14548,0.0051575154066085815,0.06782159209251404
14549,1.6437971591949463,0.549735963344574
14550,0.09306039288640022,0.4421248845756054
14551,0.4728434901917353,0.06438215787056834
14552,0.0028606030391529202,0.026090747327543795
14553,0.0005278061435092241,0.009301326266722754
14554,0.0017576562240719795,0.07729572476819158
14555,0.004245869815349579,0.2650773972272873
14556,-0.26751983165740967,0.17569106817245483
14557,0.5013946862891316,0.07165261078625917
14558,0.04886716604232788,0.9003875404596329
14559,0.9440322695299983,1.1002773819491267
14560,-0.009451746940612793,0.17682919651269913
14561,-0.0016494430601596832,0.12024572119116783
14562,-0.0017247460782527924,0.30578524991869926
14563,-0.0028456852887757123,0.02168601891025901
14564,0.0028468086384236813,0.036710905842483044
14565,-0.006199393197894096,-0.006199393197894096
14566,-0.17583825439214706,0.7253906726837158
14567,0.5217757744248956,0.04126126295886934
14568,-0.002081269398331642,0.26063249353319407
14569,0.06542766746133566,0.09573062416166067
14570,0.2768188016489148,0.24287756253033876
14571,0.40393191669136286,0.21911944542080164
14572,0.10846205800771713,0.13724970817565918
14573,0.10802443698048592,0.49005766585469246
14574,0.2144394014030695,0.06325777061283588
14575,0.0015438385307788849,0.01792910764925182
14576,0.2814263589680195,0.20589624717831612
14577,0.01656263173208572,0.01161854193196632
14578,0.5225917678326368,0.4589527826756239
14579,-0.002168099978007376,0.030315958661958575
14580,-0.03154130071401596,-0.03154130071401596
14581,0.002732854336500168,0.19388406351208687
14582,0.4655223712325096,0.38659992069005966
14583,0.0005470035830512643,0.032923206803388894
14584,-0.0007121775270206854,0.005806545203085989
14585,0.0012722189130727202,0.05099556004279293
14586,-0.037252541864290833,0.13214710354804993
14587,0.0022570195142179728,0.14482896006666124
14588,0.01880183443427086,0.045411769300699234
14589,0.0023588419426232576,0.055584041168913245
14590,-0.013528080433607101,-0.013528080433607101
14591,-0.018159497529268265,0.2142263650894165
14592,0.08949718624353409,0.29565344005823135
14593,3.206883382052183,1.1868813745677471
14594,0.033710707910358906,0.1068337531760335
14595,-0.035047367215156555,0.11536938697099686
14596,0.03012395091354847,0.32702568359673023
14597,0.0329928663559258,0.21325937705114484
14598,0.016804429622425232,0.12746251273347298
14599,-3.576277620709334e-07,0.00024172710266157083
14600,-2.4194931029342115e-05,0.011048252286855131
14601,-0.016726037836633623,0.1119680292904377
14602,0.32288058660924435,0.2909943964332342
14603,-0.00519382581114769,0.10256982687860727
14604,0.009689269665395841,0.009689269665395841
14605,-0.0021438563126139343,0.04293671902269125
14606,0.040693528950214386,0.09859934449195862
14607,0.0171501959048328,0.007662166499358136
14608,0.053854189813137054,0.6310268938541412
14609,0.07364123919978738,0.04922063881531358
14610,0.19536513090133667,0.283125638961792
14611,0.6939132045954466,0.6986880134791136
14612,-0.024956312030553818,0.1627080850303173
14613,0.0010171816684305668,0.08316549565643072
14614,-0.3446775823831558,0.14297181367874146
14615,0.013659778982400894,0.37049155309796333
14616,0.27180315367877483,0.22458131425082684
14617,-0.0004306432820158079,0.03180569957476109
14618,0.010510671534575522,0.024124224320985377
14619,0.1078131515532732,0.29196772910654545
14620,0.02989527117460966,0.06722968351095915
14621,-0.00137804239988327,-0.00137804239988327
14622,0.32380909845232964,0.28049032017588615
14623,0.5913003981113434,0.7326758205890656
14624,-0.0034280235413461924,0.12244706973433495
14625,0.9597351253032684,0.9442057311534882
14626,-0.03137112408876419,0.33145394921302795
14627,-0.31681640073657036,0.3263445198535919
14628,0.17643380165100098,0.12603852152824402
14629,2.265017256140709,1.061637505888939
14630,0.26937027648091316,0.2979600913822651
14631,-0.30482466518878937,0.612058162689209
14632,-0.010744149796664715,0.19525075145065784
14633,-0.18270394206047058,0.4717675745487213
14634,3.935996264219284,1.9769770801067352
14635,0.15207969769835472,0.19927483424544334
14636,0.00034570926800370216,0.025349236093461514
14637,0.11009540595114231,0.31114369817078114
14638,-4.589080344885588e-05,0.0010035877639893442
14639,-0.021677238401025534,0.35505531914532185
14640,0.004100255318917334,0.02435551828239113
14641,0.001772791612893343,0.02132527343928814
14642,0.19030117988586426,0.5423665642738342
14643,1.4774285331368446,0.6902716532349586
14644,0.005185132380574942,0.050157657358795404
14645,0.009783485438674688,0.03800805611535907
14646,0.16275450214743614,0.1472969613969326
14647,-0.015636812895536423,0.0462903268635273
14648,-0.013192526064813137,0.06850513815879822
14649,-0.017185376025736332,0.123022785410285
14650,-0.015589513583108783,0.2666649501770735
14651,0.044692886993288994,0.2585191633552313
14652,0.0010342859714000951,0.001697234209132148
14653,-0.0018558427691459656,0.32799580320715904
14654,0.026847510365769267,0.04874878074042499
14655,0.06432259455323219,0.024718884378671646
14656,0.012119176681153476,0.019251152756623924
14657,0.0205993028357625,0.08497449103742838
14658,-0.0018644965603016317,0.0086570018902421
14659,-0.0014783030856051482,0.029477640171535313
14660,2.0146274343132973,0.9813668504357338
14661,0.08750254474580288,0.12852716259658337
14662,0.46775876823812723,0.43076270166784525
14663,0.02580928534734994,0.021875682403333485
14664,-0.001447415619622916,0.015733637381345034
14665,-0.0002749409613898024,0.023840321373427287
14666,0.07334683544468135,0.059614923666231334
14667,0.0068662132835015655,0.024454619153402746
14668,-0.00011776804603869095,0.002548162199673243
14669,-0.02123335044598207,0.13913940824568272
14670,-0.004979147261110484,-0.0016646063886582851
14671,-0.028779232408851385,0.08870385214686394
14672,0.02993188053369522,0.16781853884458542
14673,0.0007776186394039541,0.009680402610683814
14674,0.0036651408431680466,0.0016795502874629165
14675,0.3707266226410866,0.6947941556572914
14676,0.006105313601437956,0.035384449700359255
14677,-0.002388257533311844,0.09284753911197186
14678,0.012443660758435726,0.23507488425821066
14679,0.008575153294950724,0.008575153294950724
14680,0.001824159116949886,0.05196248221909627
14681,0.5757562667131424,0.5797325521707535
14682,0.002737936723860912,0.03824949327099603
14683,-9.536306606605649e-07,0.002027153328526765
14684,0.1265982985496521,0.26603132486343384
14685,0.10715892478765454,0.027700013815774582
14686,0.0011963019496761262,0.007425963820423931
14687,-0.027445298619568348,0.07491351291537285
14688,0.1709265224635601,0.1284598968923092
14689,0.843801086768508,0.6534557398408651
14690,0.9157041013240814,0.6073730885982513
14691,-0.029827346093952656,0.5560813657939434
14692,0.023476832546293736,0.06422807741910219
14693,0.5924911100883037,0.23912598681636155
14694,0.14673518016934395,0.22593868151307106
14695,0.4638990443199873,0.05797879956662655
14696,0.03849760815501213,0.5415518023073673
14697,1.6276557203382254,0.6211665626615286
14698,0.008113979361951351,0.034056530334055424
14699,0.2107130908407271,0.05838667834177613
14700,-0.035478001236915586,-0.035478001236915586
14701,2.7758285142481327,1.3300069905817509
14702,1.8792286440730095,2.500210218131542
14703,0.0365034774877131,0.06472964445129037
14704,0.012397408252581954,0.015560876345261931
14705,0.004366867680801079,0.022065610595745966
14706,0.052953239530324936,0.393069114536047
14707,-2.6937254006043077e-05,0.006781496500479989
14708,0.22645367495715618,0.2637189459055662
14709,0.00145714171230793,0.028407827951014042
14710,0.8037029411643744,0.19593793712556362
14711,0.7409519404172897,1.0641311258077621
14712,0.03915071673691273,0.5111955460160971
14713,0.24323472380638123,1.1277483105659485
14714,0.012158065088442527,0.011859377831569873
14715,-0.011659604264423251,0.05035891104489565
14716,0.015473285369807854,0.01001420957618393
14717,-0.01663619443774223,-0.01663619443774223
14718,-0.00019487637473503128,0.00033066654577851295
14719,-0.014837297378107905,0.0464906245470047
14720,0.4907437935471535,0.3714355006814003
14721,0.00043453648686408997,0.18926246091723442
14722,3.25101400911808,1.0779631286859512
14723,0.11569144204258919,0.22688012197613716
14724,0.36921943351626396,0.24114910885691643
14725,0.3398778419941664,0.8953390996903181
14726,0.04756131349131465,0.058007273357361555
14727,0.5623989142477512,0.28714484348893166
14728,0.040608979761600494,0.31509581208229065
14729,0.11219701170921326,1.3938755989074707
14730,0.009978184938299819,0.009978184938299819
14731,0.9252929221838713,0.40122596733272076
14732,0.42736589908599854,0.4449014663696289
14733,-0.0833208333933726,0.1632869467139244
14734,-0.0027392242336645722,0.03300015348941088
14735,0.0052922704053344205,0.01632298117328901
14736,-0.0020589642808772624,0.022522081853821874
14737,0.07939693331718445,0.55439393222332
14738,1.733739584684372,0.956768125295639
14739,0.9265228789299726,0.3779164236038923
14740,0.02693072985857725,0.16766513790935278
14741,0.21916576847434044,0.4046780727803707
14742,0.38102009892463684,0.982075959444046
14743,-0.010114270029589534,0.2803349168971181
14744,-0.07197275944054127,0.3751178979873657
14745,-0.012642793357372284,0.5072235390543938
14746,-0.14505285024642944,0.4366774410009384
14747,0.3033616915345192,0.10985080152750015
14748,0.08978729974478483,0.101967285387218
14749,-0.005080598406493664,0.019792765378952026
14750,0.004911448733764701,0.01587840488355141
14751,0.753435805439949,0.6570978909730911
14752,0.10077547008404508,0.09603515738854185
14753,-0.06698017939925194,0.01725296676158905
14754,0.5156635986641049,0.08559164870530367
14755,0.014723700238391757,0.02993336576037109
14756,-0.002550603123381734,0.08336330484598875
14757,-5.587603664025664e-05,0.00180636573350057
14758,0.005524140782654285,0.07320372480899096
14759,0.258032888174057,1.126192182302475
14760,2.129763424396515,1.3168544173240662
14761,-0.042285479605197906,1.334846779704094
14762,0.09111172705888748,0.21376319974660873
14763,1.8228677660226822,0.7707722336053848
14764,-0.0021579431631835178,0.013867859728634357
14765,0.00043431692756712437,0.03672515699872747
14766,0.01022209133952856,0.07753376010805368
14767,-0.050500448793172836,0.2246522605419159
14768,1.1804597526788712,0.6615129262208939
14769,0.060290321707725525,0.03792466223239899
14770,-0.0350627601146698,0.39325059950351715
14771,0.008121596407145262,0.008121596407145262
14772,-0.03369766799733043,0.05630262568593025
14773,-0.004245400195941329,0.07938282750546932
14774,0.07862038537859917,0.22563664987683296
14775,-0.0017660721787251532,0.059246776858344674
14776,1.2232970669865608,0.4514116123318672
14777,0.05839616060256958,0.1357668712735176
14778,0.07737199508119375,0.09861116402316839
14779,0.0003511893592076376,0.004118676311918534
14780,-0.014595767948776484,0.10324125364422798
14781,-0.001958083943463862,0.009233754593878984
14782,0.003366740420460701,0.07748569548130035
14783,0.00019440542382653803,0.0018903624877566472
14784,-0.0027716830372810364,0.057364790700376034
14785,0.09077657386660576,0.33715372905135155
14786,0.40150611847639084,0.7720235213637352
14787,0.002319347944649053,0.005845024848895264
14788,1.2556776255369186,0.09460994601249695
14789,0.050174642354249954,0.4505354203283787
14790,-0.00013040472003922332,0.008890477096429095
14791,2.9560207622125745e-05,0.002187715392210521
14792,-4.405737854540348e-06,0.01813145016785711
14793,0.28194910287857056,0.9973565936088562
14794,-0.006426114588975906,0.10548248142004013
14795,-0.023513191496022046,0.06411398388445377
14796,0.020899953320622444,0.19888214208185673
14797,-0.31592945009469986,0.6057689785957336
14798,-0.029947372619062662,0.03827976435422897
14799,0.2845057025551796,0.7550444975495338
14800,-0.09433629155158997,-0.09433629155158997
14801,-0.027257753536105156,0.1949467770755291
14802,0.14632603526115417,0.40402504801750183
14803,0.000554053534870036,0.005839514618855901
14804,-0.01846386957913637,0.2631028089672327
14805,-0.10093173176050187,-0.10093173176050187
14806,1.3973348438739777,1.808263212442398
14807,0.323816429823637,0.5937644653022289
14808,0.07432898879051208,0.4074668437242508
14809,0.12352993339300156,0.006611131131649017
14810,0.01988024264574051,0.3434465080499649
14811,0.00022885061480337754,0.006754276117135305
14812,0.36003345251083374,0.08262491226196289
14813,0.117260517552495,0.13363979943096638
14814,-0.808535635471344,0.18400144577026367
14815,0.03453681617975235,0.8133617863059044
14816,-0.14288912946358323,0.19974283874034882
14817,0.021179783856496215,0.029085295042023063
14818,-5.5306998547166586e-05,0.004204376833513379
14819,0.6469468452269211,0.056612988584674895
14820,0.557078018784523,0.6908518224954605
14821,0.907484594732523,1.2591246403753757
14822,8.330604759976268e-05,0.004549371951725334
14823,-0.023139838129281998,0.3195686675608158
14824,0.0009007806656882167,0.021241083391942084
14825,-0.25477498583495617,0.46097835898399353
14826,0.3463609591126442,0.5610984936356544
14827,0.047826331574469805,0.11357290344312787
14828,0.7246475145220757,0.4273076578974724
14829,0.0017631346127018332,0.03531965508591384
14830,-0.0052061721798963845,0.021736691240221262
14831,0.0021731199230998755,0.02448536059819162
14832,0.0283157080411911,0.1740851253271103
14833,-0.013812273740768433,0.6047941446304321
14834,-0.06857732869684696,0.20266415178775787
14835,0.0099590087775141,0.019855089718475938
14836,-0.006023010239005089,0.11660620383918285
14837,0.9606573432683945,0.6608194559812546
14838,0.014700299070682377,0.11547183798393235
14839,0.019179940223693848,0.07063276693224907
14840,0.33560966700315475,0.22469430416822433
14841,-0.00027180759934708476,0.008109189860988408
14842,-0.004980984143912792,0.08837688621133566
14843,0.1177300475537777,0.43727926537394524
14844,-0.30647846311330795,-0.01665019989013672
14845,0.5765957934781909,0.17652377020567656
14846,0.22489769011735916,0.7988621070981026
14847,0.004196855239570141,0.010042948182672262
14848,0.6169299855828285,1.1374562159180641
14849,7.2717367629593355e-06,0.000627678004207155
14850,0.20793960243463516,0.1508576050400734
14851,0.32580137997865677,0.878847636282444
14852,0.03521184890996665,0.06247416033875197
14853,-0.1163701934274286,0.057260170578956604
14854,0.20809052884578705,0.2962082475423813
14855,0.04393656924366951,0.17010068520903587
14856,-0.000720081810868578,0.006298670312389731
14857,0.08289766311645508,0.5513749420642853
14858,0.002858114312402904,0.007092982647009194
14859,0.6443134620785713,0.6209747865796089
14860,0.039799442514777184,0.07251136563718319
14861,0.42240358889102936,0.29834704101085663
14862,0.33359329402446747,1.7017884701490402
14863,1.8751077353954315,1.0208778083324432
14864,-0.0007098815403878689,0.027488641906529665
14865,0.004599874839186668,0.13297137711197138
14866,0.014538692310452461,0.13807184994220734
14867,0.7755838483572006,0.7687290757894516
14868,1.2147908918559551,0.7184824459254742
14869,0.02506168349646032,0.1510312797036022
14870,0.5917417705059052,0.3168850839138031
14871,-6.9141146923357155e-06,0.0034092660303031153
14872,3.564182770787738e-05,0.0022191696589288767
14873,-0.03903439175337553,0.01503683626651764
14874,0.009888307131186594,0.009888307131186594
14875,-2.861018856492592e-06,0.0012773422099598974
14876,-0.026374851702712476,0.018331971019506454
14877,0.006569920098409057,0.006569920098409057
14878,1.385967344045639,1.3001267611980438
14879,0.32973745465278625,0.7173347175121307
14880,-0.004855947345495224,-0.004855947345495224
14881,-0.01724099904298782,-0.01724099904298782
14882,-0.0002795335603877902,0.05483294511213899
14883,0.11192318052053452,0.5277485176920891
14884,0.5457946807146072,0.5335496813058853
14885,0.7631419338285923,0.669613067060709
14886,0.5121711660176516,0.2584174145013094
14887,0.35653288662433624,0.47360654175281525
14888,0.06630041636526585,0.1750489640980959
14889,0.07893405854701996,0.7829649597406387
14890,0.04997605085372925,0.7253164649009705
14891,0.02916063368320465,0.11539268493652344
14892,-0.0005860976671101525,0.00891177199082449
14893,0.04078315943479538,0.216184101998806
14894,0.9081787280738354,0.470251839607954
14895,0.024745989590883255,0.28453969582915306
14896,-0.009587325854226947,0.10490506514906883
14897,0.9183967038989067,0.7649031206965446
14898,0.11945775151252747,0.30359239876270294
14899,0.0032370854169130325,0.05398574657738209
14900,0.0019200118258595467,0.031489739660173655
14901,0.022653607302345335,0.043463645153678954
14902,0.025927504524588585,0.05612149275839329
14903,0.504966713488102,0.35547975450754166
14904,-0.0013240439002402127,0.0036105529870837927
14905,0.005622453056275845,0.059474763460457325
14906,0.06499309511855245,0.03675304399803281
14907,0.9006534963846207,1.2178864628076553
14908,0.0416405969299376,0.024803990963846445
14909,0.15837873704731464,0.1614025253802538
14910,-0.04689096286892891,0.16421827673912048
14911,1.3167717307806015,1.192587599158287
14912,2.1674192547798157,2.0211556553840637
14913,0.003253154214471579,0.003253154214471579
14914,0.12700462341308594,0.6687116920948029
14915,0.11908895801752806,0.23405643831938505
14916,0.06313129235059023,0.10203466285020113
14917,-0.007437368156388402,0.029953925870358944
14918,1.8826719522476196,1.813154697418213
14919,0.05695338547229767,0.30695825070142746
14920,0.0017219424189534038,0.013325976993655786
14921,-0.1101626604795456,0.016029030084609985
14922,0.006932732154382393,0.0015428752813022584
14923,-0.0019088519038632512,0.00183585355989635
14924,-0.026714102365076542,0.1974138282239437
14925,0.32518230378627777,0.47840942442417145
14926,0.2899913862347603,0.15117227286100388
14927,0.039162628119811416,0.05717973387800157
14928,0.019410640001296997,0.614157922565937
14929,0.10879116877913475,0.14925410971045494
14930,-0.03345760703086853,0.16135083884000778
14931,1.7725106477737427,0.864044189453125
14932,0.042410705238580704,0.20178032666444778
14933,1.3637134432792664,0.8101294636726379
14934,-0.031469804991502315,-0.006706647574901581
14935,0.2949717417359352,0.3574766591191292
14936,0.0003234988544136286,0.022610155632719398
14937,-0.14182527363300323,0.8314988613128662
14938,0.02532254159450531,0.22083594277501106
14939,0.016514267772436142,0.31424885243177414
14940,-0.11398486141115427,0.11619170010089874
14941,0.0002493544603794362,0.0014385347027427997
14942,0.806699201464653,0.43983693420886993
14943,-0.012002870216965675,-0.012002870216965675
14944,0.48768237233161926,0.4383714497089386
14945,-2.3841855067985307e-07,0.0009594126022705041
14946,-0.00021893827943131328,0.04060546902474016
14947,0.29812787286937237,0.20275376550853252
14948,0.19152990635484457,0.28023902233690023
14949,-0.01881731115281582,0.23857379332184792
14950,-0.1022421345114708,0.1346270740032196
14951,0.011570263653993607,0.12739867344498634
14952,0.014500761404633522,0.04165544919669628
14953,2.83563369512558,2.538686215877533
14954,0.04836033843457699,0.09805233590304852
14955,0.038333818316459656,0.7070998102426529
14956,0.12440818175673485,0.3871602825820446
14957,0.06679973937571049,0.843259708955884
14958,0.030825628444290487,0.0693437461850408
14959,5.2331427809804154e-05,0.001410916798135986
14960,0.00010108382411999628,0.00048160615551751107
14961,0.015302889049053192,0.25103580579161644
14962,1.367323949933052,1.7928674966096878
14963,0.11099103838205338,0.08889538794755936
14964,0.03546014032326639,0.09195498726330698
14965,1.1920926112907182e-07,0.0001478085614792235
14966,0.02333049476146698,0.15075244009494781
14967,0.47019530832767487,0.9260377436876297
14968,0.0019565116381272674,0.023310789023526013
14969,0.0027971044182777405,0.5455400422215462
14970,1.2455013543367386,0.7896156460046768
14971,-0.012884773313999176,0.2479749731719494
14972,0.8703116476535797,0.5546875298023224
14973,0.0353393426630646,0.3134268543217331
14974,-0.004977160133421421,0.22983808256685734
14975,3.1582399969920516e-05,0.025560165609931573
14976,2.9802031349390745e-06,0.0012961462234670762
14977,0.10699094459414482,0.3349248431622982
14978,0.030711997766047716,0.031128978822380304
14979,0.0623115673661232,0.10853056609630585
14980,0.21950310096144676,0.2860841117799282
14981,0.37571446131914854,0.45798785518854856
14982,0.7376514803618193,0.5761672388762236
14983,0.07391420006752014,0.5828076601028442
14984,0.00616580480709672,0.06851286021992564
14985,0.027253036620095372,0.10422773589380085
14986,0.008177533745765686,0.15100734680891037
14987,0.00031453063274966553,0.008260026523203123
14988,0.023252790386322886,0.006395782402250916
14989,-0.314139062538743,-0.010852515697479248
14990,0.26376306265592575,0.7161130234599113
14991,0.042332179844379425,0.06738191097974777
14992,0.05639880523085594,0.5223420262336731
14993,1.363796427845955,2.2124380618333817
14994,0.053655763156712055,0.27301712799817324
14995,-0.028160756230354307,-0.028160756230354307
14996,0.44481632951647043,0.056871273554861546
14997,-0.04661776311695576,0.019468508660793304
14998,-0.0006572034762939438,0.00822600966785103
14999,0.21879693865776062,0.167887344956398


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_2_3_test_data.csv <==
,x,y
0,0.02791461907327175,1.2432560417801142
1,-0.15878905355930328,1.7470993548631668
2,-0.0032579018734395504,1.3558069076389074
3,0.12944157421588898,0.7634034054353833
4,-0.8469202518463135,-0.3968796133995056
5,-0.024225149303674698,0.41591769829392433
6,-0.010876509360969067,-0.01272525335662067
7,-0.569286048412323,-0.4579385742545128
8,0.040720727294683456,0.5663464958779514
9,-1.3268519639968872,-1.443215250968933
10,-1.068820834159851,0.5179208517074585
11,-1.0679835081100464,-0.6634327173233032
12,-3.4104747772216797,-3.407558656297624
13,-0.8031918406486511,-0.8616219676332548
14,-3.2750627994537354,-3.212112717330456
15,-1.9621586799621582,1.1312965154647827
16,-0.05973128601908684,0.9219706133008003
17,-0.08974741399288177,0.33242906630039215
18,-0.30279046297073364,-0.3074771957471967
19,-0.7234135866165161,2.4026979207992554
20,-2.108794927597046,-1.5525924563407898
21,-5.828762054443359,-4.588626742362976
22,0.06511957943439484,-0.016142392880283296
23,-0.0065475329756736755,0.1097446521744132
24,-2.144993305206299,-1.7895991802215576
25,-7.372949123382568,-7.299873530864716
26,-3.8327817916870117,-2.894955813884735
27,0.011939164251089096,0.41492193192243576
28,0.0007118135690689087,0.0070386044681072235
29,-0.5552768707275391,3.3892781138420105
30,-0.009999183937907219,3.4090126007795334
31,-3.733644485473633,-3.7263858718797565
32,-1.23581063747406,-0.5490009784698486
33,-5.466766357421875,-1.015212059020996
34,-0.031823985278606415,0.3419431000947952
35,-0.01677701808512211,0.32234976440668106
36,-7.171860218048096,-6.004258871078491
37,0.011010509915649891,0.6675033569699735
38,-1.2373120784759521,-1.065058410167694
39,0.001128263189457357,0.06932060646067839
40,0.5996612906455994,1.6940005011856556
41,0.04692462459206581,0.6265440988354385
42,0.047721199691295624,0.9856503009796143
43,-1.0139093399047852,-0.12994849681854248
44,0.05527821555733681,0.26223064586520195
45,-0.05524027347564697,0.009840533137321472
46,-0.13112592697143555,-0.18389955163002014
47,0.0732402354478836,2.92540496122092
48,0.412078320980072,0.5483743995428085
49,-0.02378705143928528,1.8020555302500725
50,-0.7919357419013977,-0.8206745954230428
51,0.15288186073303223,-0.031172813614830375
52,-0.7667117714881897,-0.7270277142524719
53,-0.8308625221252441,-0.7297524660825729
54,0.0010165768908336759,0.0668637001508614
55,-0.0018636378226801753,0.010646800277754664
56,0.016771135851740837,1.3464221940375865
57,-9.750533103942871,-9.692258186638355
58,0.05816294252872467,0.4778408242855221
59,-0.008773456327617168,0.39607676211744547
60,0.002550303703173995,0.04901793715544045
61,-2.0095694065093994,-2.0573263112455606
62,-0.11825220286846161,0.8564743995666504
63,-1.8951025009155273,-0.705119252204895
64,-0.045782577246427536,0.021061964333057404
65,-11.257631301879883,-9.197782039642334
66,-3.0388786792755127,-3.040678307414055
67,-0.06856928765773773,-0.007711343467235565
68,0.030040770769119263,0.34827940515242517
69,-0.660250723361969,-0.2608662545681
70,-0.4528239369392395,-0.4074006825685501
71,0.03351767733693123,0.047673815162852407
72,-0.21384064853191376,0.08403074741363525
73,0.008326288312673569,0.5741897746920586
74,-0.05071045458316803,-0.06187001336365938
75,-0.11509327590465546,0.07488749921321869
76,-0.6564773321151733,-0.6254137605428696
77,-0.47960206866264343,-0.48036718368530273
78,-3.3933823108673096,-3.3504053726792336
79,-1.0385383367538452,0.8374364376068115
80,-0.17467866837978363,0.029719099402427673
81,-1.603987216949463,-1.589933104813099
82,-0.8469980955123901,2.054859936237335
83,-0.3129737079143524,-0.0775618702173233
84,0.040812212973833084,1.538250088710356
85,-0.009834681637585163,0.09014004655182362
86,-0.014724702574312687,0.8127432391047478
87,-1.080983281135559,-1.0141331255435944
88,-0.03574204444885254,-0.04196490626782179
89,0.112486831843853,0.013288450427353382
90,-2.392056703567505,-1.744380235671997
91,0.019458530470728874,0.6615992358420044
92,-0.07846447825431824,-0.1625022254884243
93,-1.7595505714416504,-0.347037672996521
94,-0.0757245123386383,0.22819630801677704
95,-3.9562430381774902,-3.9581319019198418
96,-0.06630624830722809,1.5477083325386047
97,0.10448937863111496,0.640794537961483
98,-1.414054274559021,-1.3318311274051666
99,-0.24014464020729065,0.6985439658164978
100,0.055296335369348526,0.27349351719021797
101,-1.3273968696594238,-1.0964605510234833
102,-0.3310314416885376,-0.1800752580165863
103,-0.04452391713857651,1.8537725768983364
104,-0.07044200599193573,0.7731371968984604
105,0.11498358845710754,0.17644622549414635
106,0.09205411374568939,0.3927956100087613
107,0.03994093835353851,0.571963576017879
108,-0.4631209671497345,0.5364333987236023
109,-0.8567973375320435,-0.9805763587355614
110,0.03258154168725014,0.41423781830235384
111,0.1791381686925888,0.5840105352108367
112,-2.6166634559631348,-2.6225341972894967
113,-0.3429306149482727,-0.3571690618991852
114,-2.9740207195281982,-0.6570067405700684
115,0.059944652020931244,0.7407320234196959
116,-0.5800778865814209,-0.45792795717716217
117,-7.286561489105225,-7.283338390290737
118,-0.06675317883491516,-0.055584004148840904
119,-6.176263332366943,-6.0698072463274
120,-0.00502402801066637,-0.004985434585250914
121,-4.185854434967041,-0.7711198329925537
122,-0.0034779012203216553,0.024002641439437866
123,-0.13297194242477417,1.2821694612503052
124,-0.02054820954799652,-0.03771627624519169
125,-0.05778026953339577,1.508142363280058
126,-0.007977858185768127,0.9197799284011126
127,0.14984838664531708,0.08063169568782769
128,-0.04093330353498459,0.6788493618369102
129,0.03551742807030678,1.882008757442236
130,-1.6601053476333618,-1.4664707332849503
131,-2.6844403743743896,-2.764888967387378
132,0.03734935447573662,0.5177564675104804
133,-0.10942164063453674,-0.19780151546001434
134,0.0374923050403595,-0.018167823553085327
135,-0.2899266183376312,0.2492489218711853
136,-0.009231138974428177,0.9408316724002361
137,-5.985984802246094,-3.7461984157562256
138,-1.7656172513961792,-1.6413170099258423
139,-6.061319828033447,-5.282616555690765
140,-8.742162704467773,-8.657408572733402
141,0.870361328125,-0.5248501896858215
142,-2.4294493198394775,-2.4521151911467314
143,-0.002200427930802107,0.1363245837856084
144,-0.8061002492904663,-0.7560192495584488
145,0.11118632555007935,0.05586167052388191
146,0.040202490985393524,0.7820029142312706
147,-0.7938797473907471,-0.7849523592740297
148,-0.31609046459198,0.25558024644851685
149,0.03431828320026398,1.1097571328282356
150,-0.1714249551296234,0.27081841230392456
151,-1.7799568176269531,-1.7522264793515205
152,0.00714262668043375,0.4891107967123389
153,-0.09913033992052078,-0.10592912044376135
154,-0.002541901543736458,0.9350280929356813
155,-0.3269052803516388,-0.3275568038225174
156,0.11292923241853714,-0.032601140439510345
157,-0.08355012536048889,-0.08399321413889993
158,-0.010967470705509186,0.5222020149230957
159,-2.481274366378784,-0.8728713989257812
160,-4.99911642074585,-4.823867604136467
161,-0.003898138180375099,-0.0031137466430664062
162,-12.332908630371094,-8.399746656417847
163,-0.09449280053377151,3.4642841443419456
164,0.07805933058261871,4.642100604658481
165,0.03911733999848366,0.23891023114993004
166,-1.6832938194274902,-1.265735000371933
167,-0.5060855746269226,-0.5255100578069687
168,-0.15168039500713348,-0.14409487694501877
169,-1.6356245279312134,0.34705328941345215
170,0.06693153828382492,-0.0032919876830419526
171,-2.2364089488983154,-2.06681989133358
172,0.05154088884592056,3.8180447025224566
173,-0.22141680121421814,1.0392948985099792
174,0.08328919112682343,-0.0009142025373876095
175,-3.686830759048462,-3.6459261626005173
176,-1.8821338415145874,-1.8208640590310097
177,0.09622997790575027,0.8777048752526753
178,-0.15201617777347565,1.8553085625171661
179,0.02508111670613289,-0.015600006561726332
180,-0.90175461769104,-0.8348862901329994
181,-0.807269275188446,-0.9859873969107866
182,-0.03144949674606323,0.2854625843465328
183,0.019349051639437675,0.8910657649394125
184,0.015875887125730515,3.8799101263284683
185,-0.06438048928976059,-0.07035763084422797
186,0.004883571527898312,1.0521563219081145
187,-0.012528583407402039,1.5303110182285309
188,0.0357905849814415,1.3580951988697052
189,-1.477231502532959,-1.48715940117836
190,-0.022921854630112648,-0.03884392464533448
191,-0.18677379190921783,-0.18399649765342474
192,-2.274524450302124,1.5625050067901611
193,-0.47127148509025574,-0.3698601722717285
194,0.008178956806659698,0.7423824183642864
195,0.04258827492594719,0.6510211096610874
196,0.27028143405914307,0.8075384294206742
197,-3.9899332523345947,-3.974212124943733
198,0.05189346522092819,1.6831185389310122
199,-2.4951653480529785,-2.4035948365926743
200,0.05766352266073227,2.4492485410301015
201,-0.08941423892974854,-0.09454076737165451
202,-0.11446024477481842,-0.10128152649849653
203,-1.446816086769104,-1.665816206485033
204,-0.023428745567798615,0.09199265390634537
205,-3.396395444869995,-2.687905430793762
206,-5.298090934753418,-5.269097618758678
207,-0.7011283040046692,-0.7323899283073843
208,-2.3424932956695557,-2.022413909435272
209,-0.03030502051115036,-0.01408984512090683
210,0.026756085455417633,0.5712441578507423
211,-1.834330439567566,-0.22354769706726074
212,-0.2375103235244751,-0.24901212472468615
213,-0.05967728793621063,1.421231560409069
214,-6.966817378997803,-6.699263781309128
215,-0.03272154927253723,-0.0720882061868906
216,-0.4839990437030792,-0.4505623169243336
217,0.0014621515292674303,0.0004835727741010487
218,-1.9073078632354736,-1.6400454640388489
219,-1.2465229034423828,-1.2283768728375435
220,0.04558338224887848,0.10832479281816632
221,-7.118661403656006,-4.125125408172607
222,-0.02635258436203003,-0.12405972182750702
223,0.006151662208139896,0.39052721858115547
224,-0.020728811621665955,1.1101902648806572
225,-9.510449409484863,-8.213967204093933
226,0.0557820126414299,0.5800369277130812
227,-12.267387390136719,-11.484373271465302
228,-0.19678717851638794,-0.705166794359684
229,0.0057722399942576885,3.1738482321379706
230,-0.2859624922275543,0.8113008737564087
231,-0.47331342101097107,-0.09561437368392944
232,-2.1037232875823975,-1.9555822312831879
233,-0.714296281337738,0.8196908235549927
234,-0.887471616268158,-0.9336456009186804
235,-0.11354944109916687,0.11257709562778473
236,0.07607051730155945,0.004221676383167505
237,-0.0016939432825893164,0.11298365192487836
238,-5.167593479156494,-4.375730752944946
239,0.01641901023685932,0.5426043272066181
240,-2.561504602432251,-2.3565620332956314
241,-0.030187837779521942,0.7454461082816124
242,0.057512227445840836,0.6134914451977238
243,-0.20917364954948425,-0.1900199130177498
244,-1.760636568069458,-1.7799322083592415
245,-4.048859596252441,-2.3992621898651123
246,-0.3988116681575775,-0.39944527903571725
247,-0.4242003560066223,-0.4283500890014693
248,-0.05334432050585747,-0.05189508106559515
249,-0.21161417663097382,0.40144503116607666
250,-0.6430764198303223,0.23803919553756714
251,-5.567961692810059,-5.417129427194595
252,-3.205110788345337,-3.164365127682686
253,0.013180132955312729,1.4281161730759777
254,-0.4415694773197174,-0.36196863651275635
255,-0.04745911434292793,-0.04340988025069237
256,-6.620196342468262,-6.661665934138
257,-0.08589517325162888,-0.02961047738790512
258,-0.011025520041584969,0.3390965014696121
259,0.07727589458227158,0.5300895089021651
260,-0.01874348521232605,-0.023463472432922572
261,-4.147119998931885,-4.12781772762537
262,-0.35471370816230774,1.3310475945472717
263,0.0030655227601528168,1.7123766262084246
264,-0.6957801580429077,-0.7728182831488084
265,-0.007781263440847397,0.0038508176803588867
266,0.01558284554630518,0.0687750136712566
267,-0.007164366543292999,0.11471613124012947
268,-0.0005198684521019459,0.021129243541508913
269,-4.105803966522217,-4.12551564804744
270,-2.8868279457092285,-1.7122483253479004
271,-0.7787042856216431,-0.7820450179278851
272,-0.2545352876186371,0.5694610178470612
273,-4.161137580871582,-4.116841249167919
274,-0.05770612880587578,-0.03337131068110466
275,-1.9881517887115479,-0.32412147521972656
276,-0.42485031485557556,0.19818487763404846
277,0.42775511741638184,0.020160279935225844
278,-0.06944026052951813,-0.10164928250014782
279,-0.020414449274539948,0.07503753155469894
280,-3.3450238704681396,-3.3072408214211464
281,-0.6281244158744812,-0.43694522976875305
282,0.0484018474817276,0.165150192566216
283,-0.6181923747062683,-0.4858638197183609
284,-4.549304962158203,-5.430309527553618
285,-5.239827632904053,-5.199741404503584
286,-0.40430665016174316,-0.41817985475063324
287,-0.3117789328098297,0.14529076218605042
288,-3.836700201034546,-2.6322505474090576
289,-0.45828160643577576,-0.4319161921739578
290,0.020475946366786957,0.02798963079112582
291,-1.0579391717910767,1.3690929412841797
292,-0.16554437577724457,0.6698974221944809
293,-0.10353602468967438,0.06934598833322525
294,0.015965761616826057,0.2607169894617982
295,0.01626405119895935,0.13783053812221624
296,-0.8451222777366638,0.0636979341506958
297,0.054661039263010025,3.2314031831920147
298,-0.2207404524087906,-0.07581153512001038
299,-4.662562370300293,-3.841962516307831
300,-6.760797023773193,-6.746027201414108
301,-0.8502517342567444,-0.7240906655788422
302,-0.42449951171875,0.09676247835159302
303,0.46287259459495544,1.8572630026610568
304,-0.08646700531244278,2.8296028152108192
305,-0.08923915773630142,0.9238733574748039
306,0.11291486024856567,4.184065248817205
307,-1.18435800075531,-0.7017589807510376
308,-2.612894296646118,-2.348565697669983
309,-0.20251619815826416,-0.27479066886007786
310,-0.4290640354156494,3.301486074924469
311,-0.5400651693344116,-0.4920624867081642
312,0.033578019589185715,0.4480992937460542
313,-3.8756556510925293,-3.8496630638837814
314,-0.38569456338882446,1.0483042001724243
315,-1.8360008001327515,-0.4963967800140381
316,0.010254374705255032,1.7415521806105971
317,-0.6453912854194641,-0.1727147400379181
318,-1.6962053775787354,-1.6465950906276703
319,-1.5542045831680298,-1.4914791733026505
320,-3.0916988849639893,-3.3362595013313694
321,0.8908176422119141,0.020171862677671015
322,0.0020755294244736433,0.14710268380486013
323,0.031147820875048637,0.24726346391253173
324,-0.14481396973133087,-0.20017377589829266
325,-0.03922272473573685,-0.036613141652196646
326,-0.3230084776878357,-0.30451113544404507
327,-6.463390350341797,-3.6858553886413574
328,-0.7007462978363037,-0.5949556827545166
329,-0.3861009180545807,-0.16654406487941742
330,0.04583810642361641,0.08576769207138568
331,-0.9908324480056763,-0.031903982162475586
332,-0.0755583792924881,-0.15288078784942627
333,0.010187890380620956,1.4251239309087396
334,-1.1760509014129639,-0.16320502758026123
335,-2.439052104949951,-1.1066057682037354
336,-0.04269466549158096,0.028945088386535645
337,-0.1446366310119629,3.2090849727392197
338,0.03623179346323013,0.14584801730234176
339,-0.19717969000339508,2.1744821071624756
340,0.09275133162736893,0.19494319707155228
341,0.16921843588352203,0.07280342653393745
342,-0.004048191010951996,-0.016255149617791176
343,0.034652985632419586,0.9784039910882711
344,-0.005047604441642761,-0.060942540410906076
345,-0.04817250370979309,-0.0458488785661757
346,-0.15222811698913574,0.03494486212730408
347,-2.4755613803863525,-2.596945453551598
348,0.0047227768227458,0.029672943521291018
349,-2.275682210922241,-1.0367621183395386
350,0.03505248576402664,0.8431653510779142
351,-5.725372791290283,-4.2704572677612305
352,-0.6876466274261475,-0.009601950645446777
353,-3.126546621322632,-1.9840569496154785
354,0.008037085644900799,1.3245508683285152
355,-0.24314916133880615,-0.280131284147501
356,-0.5112526416778564,-0.5026115477085114
357,-0.0473523773252964,0.05819813907146454
358,0.019460728392004967,0.17859594871697482
359,-4.024109840393066,-3.3017163276672363
360,-0.7396928668022156,-0.5539822280406952
361,-4.300720691680908,-4.269497897475958
362,-1.6774706840515137,-1.6563594974577427
363,-2.491584062576294,-2.1875366270542145
364,-7.713994026184082,-7.722964458167553
365,-0.5934969186782837,-0.6197866974398494
366,-0.29850903153419495,-0.1175319254398346
367,-0.04222762957215309,0.32621273025870323
368,-0.30704036355018616,0.6685343384742737
369,-0.0027460879646241665,0.0475307684391737
370,-0.1091727688908577,-0.12652552034705877
371,-0.0034514761064201593,2.6840123310685158
372,-5.397542476654053,-2.1106908321380615
373,-1.5798747539520264,-1.813237015157938
374,-0.7083751559257507,0.26847565174102783
375,-5.8979644775390625,-6.159938124939799
376,-1.3687461614608765,-1.7953692565206438
377,-0.3479350209236145,0.7084365785121918
378,-1.390089750289917,-1.3693185225129128
379,-1.452100396156311,-1.2981389313936234
380,-3.6686437129974365,-3.7004012875258923
381,-3.270664930343628,-3.28793339128606
382,-2.915555953979492,-2.4977031350135803
383,-2.88980770111084,-1.897466003894806
384,-3.74186110496521,-3.094298243522644
385,-0.3408227860927582,-0.3403944050660357
386,-1.272485375404358,-0.9576967656612396
387,-0.4418193995952606,-0.7782953605055809
388,0.016552649438381195,-0.07970361039042473
389,-0.0005556693067774177,0.016353450948372483
390,-0.09147898852825165,0.04270745813846588
391,0.0908312052488327,4.724675137549639
392,-0.5666589140892029,0.41744184494018555
393,0.017059145495295525,0.2514034267514944
394,0.0008979845442809165,0.102909317065496
395,-0.1156405359506607,-0.08098182454705238
396,-5.26021146774292,-5.209429934620857
397,-4.0271830558776855,-4.023155890405178
398,-5.8771443367004395,-5.600545972585678
399,0.03577670454978943,0.33597460837336257
400,-0.9080694317817688,-0.49902987480163574
401,0.009944281540811062,0.06222813614294864
402,0.07957549393177032,2.0911509334109724
403,-0.02066531777381897,0.056495338678359985
404,0.017282603308558464,0.16623300476931036
405,-3.645998477935791,-3.721660053357482
406,-0.007313285022974014,0.046204255893826485
407,-0.05023149773478508,-0.056410348654026166
408,-0.5046133995056152,-0.47766630351543427
409,-0.009012879803776741,0.6350703360512853
410,-0.09819144010543823,0.836634136736393
411,-5.100816249847412,-4.724521189928055
412,-3.7358508110046387,-3.778021465986967
413,-4.6093339920043945,-4.602055853698403
414,-1.1127692461013794,-0.41982847452163696
415,-0.6877887845039368,-0.10503238439559937
416,-0.017539992928504944,-0.004546493291854858
417,-0.8403104543685913,-0.8596296988544054
418,0.05757606774568558,0.07623878866434097
419,-0.03881144896149635,0.1407950222492218
420,0.07683674991130829,0.31323071382939816
421,-0.1404983550310135,-0.08781752362847328
422,-0.006303001195192337,0.17889141151681542
423,-2.9772865772247314,-2.920562192797661
424,-0.1916726529598236,-0.25491428934037685
425,0.0008608007337898016,0.12024076280067675
426,-3.473025321960449,-3.314608260989189
427,-0.4504963457584381,-0.1026645302772522
428,-0.07634998857975006,0.02331656962633133
429,-0.051939379423856735,-0.015196293592453003
430,0.00943670328706503,4.478889476158656
431,0.003364020958542824,0.04702933691442013
432,-0.2030656486749649,-0.010194197297096252
433,-1.6311426162719727,-1.2194336652755737
434,0.0821465402841568,0.002430858090519905
435,-1.9024128913879395,-1.787889003753662
436,-1.024988055229187,-0.44465404748916626
437,-0.014829621650278568,0.40867262333631516
438,-0.32643258571624756,1.025695413351059
439,0.0006776427617296576,0.07994134692125954
440,-0.573732852935791,-0.4063684195280075
441,0.011966181918978691,0.03307734429836273
442,-1.7020645141601562,-1.7211825960548595
443,0.2065635323524475,1.0338627342134714
444,-3.179081439971924,-3.0303248167037964
445,-1.2069593667984009,-1.1934031397104263
446,-2.5362281799316406,-2.5226982161402702
447,-0.04044735059142113,1.6424467824399471
448,-1.8631682395935059,-0.7351669073104858
449,0.03336457535624504,0.1394079141318798
450,0.04827438294887543,3.407123692217283
451,-4.734547138214111,-2.4550321102142334
452,-5.773046493530273,-4.985752463340759
453,-0.061213746666908264,0.8767710067331791
454,0.053012095391750336,0.3014949169009924
455,-0.10100199282169342,0.0584942027926445
456,-0.2626355290412903,0.20993703603744507
457,0.06263843178749084,0.30439865589823967
458,-0.21755239367485046,-0.14126741886138916
459,-8.33234691619873,-7.810155153274536
460,-0.004197778180241585,0.02491604955866933
461,0.08196939527988434,-0.004214460030198097
462,-0.6455702781677246,-0.5955141223967075
463,-0.03742146119475365,0.19547713920474052
464,-0.016520697623491287,0.08928634971380234
465,-0.49394431710243225,1.1576145887374878
466,-0.36062803864479065,-0.17242641746997833
467,-3.7176108360290527,-3.611061714589596
468,-0.4400973916053772,-0.4469890631735325
469,-0.2711852490901947,0.5669239163398743
470,0.01657344028353691,0.2179694133810699
471,-0.8940110802650452,-0.7348449975252151
472,-3.05647873878479,-2.6513437628746033
473,-0.1509755700826645,0.8281982243061066
474,-0.2116837203502655,0.8797297179698944
475,-0.8611522912979126,-0.917383250547573
476,0.0034355446696281433,0.07579358853399754
477,-9.617826461791992,-9.659443657845259
478,0.01087891310453415,0.4790018895146204
479,-0.0015646136598661542,0.0046874950639903545
480,-0.04887539893388748,0.10069717466831207
481,-1.6349083185195923,-1.7626011595129967
482,-0.09083235263824463,-0.1183318942785263
483,-2.5571541786193848,-1.606583595275879
484,0.005006709136068821,1.2592133586585987
485,-13.19038200378418,-13.148027617484331
486,-0.8482847213745117,-0.5713499784469604
487,-0.029834365472197533,1.730229664593935
488,-0.12464005500078201,-0.024973496794700623
489,0.02004319429397583,0.025369321928110367
490,-6.877438068389893,-2.345008373260498
491,-0.2670272886753082,-0.2671106681227684
492,0.02369435876607895,0.19087795168161392
493,-12.600615501403809,-12.377779096364975
494,-3.299016237258911,-1.7356653213500977
495,0.08700940012931824,1.4278072151355445
496,0.02822073921561241,-0.014190632849931717
497,-6.691648006439209,-6.3641394674777985
498,-5.319183349609375,-5.312333941459656
499,-2.078946828842163,-1.834204077720642
500,-1.1988277435302734,-1.1546916589140892
501,-1.4733997583389282,-1.193243533372879
502,0.16014423966407776,0.732699573480204
503,-0.0027003311552107334,0.004853764548897743
504,-1.0964304208755493,-0.5694288015365601
505,0.004216202534735203,0.5135897763539106
506,-0.0062597403302788734,2.8797601088881493
507,-0.17064207792282104,0.13420641422271729
508,-0.0391179621219635,0.3974759951233864
509,-0.21728181838989258,2.2199069410562515
510,-0.015344333834946156,0.037490854039788246
511,0.01779291406273842,0.2641735705547035
512,-1.2489070892333984,-1.1949607282876968
513,-1.432767629623413,-1.348447136580944
514,-1.7382316589355469,-1.3783328533172607
515,-2.224184513092041,-1.072023868560791
516,-0.4819132685661316,-0.16573673486709595
517,0.008063191547989845,2.039740085885569
518,-0.10030562430620193,0.17043833434581757
519,-0.21207793056964874,-0.005883067846298218
520,-0.7437708377838135,0.5076044201850891
521,-0.21777938306331635,-0.26011700043454766
522,0.4651932418346405,-0.13347971439361572
523,-0.015986774116754532,0.044196320697665215
524,-2.3462119102478027,-1.885909229516983
525,0.014111043885350227,0.06636939337477088
526,-3.0607798099517822,-3.0964280627667904
527,-0.01917705312371254,1.1080325245857239
528,-0.35157862305641174,-0.34493130445480347
529,-0.05850931257009506,-0.0021650269627571106
530,-0.295276403427124,4.970009684562683
531,-2.556978225708008,-1.849350094795227
532,-0.035122040659189224,1.0118086002767086
533,-7.625155448913574,-7.289471298456192
534,-0.5242918133735657,-0.5001265443861485
535,-0.1630166918039322,0.006406307220458984
536,-0.7727030515670776,-0.46826156973838806
537,-0.7756538391113281,4.214550316333771
538,-0.1710953712463379,-0.14245958626270294
539,0.0051114968955516815,5.104766506468877
540,-2.7907791137695312,-2.314474254846573
541,-0.0065102651715278625,2.4803601577878
542,-2.7344486713409424,-1.1622551679611206
543,-4.531774997711182,-3.397641181945801
544,-0.4709586799144745,-0.3754824548959732
545,-0.00027737393975257874,-0.005249556386843324
546,-0.30930250883102417,-0.3100629672408104
547,-0.06910714507102966,0.4746120572090149
548,-2.72482967376709,-2.6737706512212753
549,-4.668099403381348,-4.644594978541136
550,-1.9755741357803345,-1.7754551470279694
551,-0.5899258852005005,0.4981119632720947
552,0.42965438961982727,1.0474311713769566
553,0.015381311997771263,3.7280646316939965
554,-0.5074742436408997,-0.3837427794933319
555,0.0021490654908120632,0.7129953142721206
556,0.010993183590471745,0.3601981280371547
557,-0.00048528838669881225,0.18005941074807197
558,-0.5324726700782776,0.980572521686554
559,-1.8403667211532593,-1.5776271522045135
560,-0.055595673620700836,0.001952197402715683
561,-0.0372740775346756,0.09845056757330894
562,-0.16263128817081451,-0.1547865979373455
563,-0.7512336373329163,-0.39927130937576294
564,-0.37072664499282837,-0.36871998361311853
565,0.0026068042498081923,0.2976888290140778
566,0.008933722972869873,1.267818957567215
567,-0.013047194108366966,0.26224418729543686
568,0.0660468190908432,0.2555838910629973
569,0.03483432158827782,0.23312506335787475
570,-0.06419683247804642,0.8958669826388359
571,-0.10399681329727173,0.07931502908468246
572,-0.011302041821181774,0.04734118655323982
573,0.016660964116454124,1.359899389790371
574,-2.6472268104553223,-2.394969552755356
575,0.03787040710449219,0.16837861901149154
576,-0.018966883420944214,0.28863191045820713
577,-5.405758380889893,-5.273008495569229
578,-0.3236055076122284,1.3750574588775635
579,0.014582497999072075,0.06757980352267623
580,0.18662218749523163,0.021375317388447
581,-0.025456100702285767,0.05654003098607063
582,-0.03249378502368927,-0.0010843425989151
583,-0.016192490234971046,0.8585449457168579
584,-0.11620104312896729,1.1199710369110107
585,0.03129823878407478,0.020714495331048965
586,0.026291774585843086,-0.030570430390071124
587,-0.33165353536605835,-0.22697603702545166
588,0.12296514213085175,0.17538069561123848
589,-5.670902252197266,-5.346748888492584
590,-4.284560680389404,-1.4906573295593262
591,5.2651623263955116e-05,4.382197514933068
592,0.03624943271279335,0.367614683782449
593,-1.9369182586669922,-1.6499680578708649
594,-3.339991569519043,-3.3765099234879017
595,0.0033763383980840445,0.2410124761518091
596,-0.4935712516307831,-0.39900507777929306
597,-4.230461120605469,0.19780445098876953
598,0.0007632425404153764,3.6662642955802767
599,0.009855110198259354,0.13504087313776836
600,-1.7348699569702148,-1.7296600192785263
601,-0.07586820423603058,0.18981897830963135
602,-0.25263914465904236,3.1431334018707275
603,-0.24787293374538422,-0.19916588068008423
604,0.009013788774609566,0.031525345519185066
605,-0.2563282251358032,-0.19093530625104904
606,-0.006715014576911926,0.041678253561258316
607,0.03914874792098999,4.752173751592636
608,-0.08805417269468307,-0.014391213655471802
609,-7.556638717651367,-7.555186772719026
610,0.0156913623213768,1.5477028461173177
611,-1.4987136125564575,-1.250451683998108
612,-1.5990535020828247,-1.5363280922174454
613,0.003737272461876273,0.009106866316869855
614,-4.385222911834717,-4.184000015258789
615,-9.266910552978516,-8.828660905361176
616,-0.09817424416542053,0.04975330829620361
617,-1.6252474784851074,-1.3946246653795242
618,-0.003459453582763672,1.572279192507267
619,-1.455248475074768,0.15480780601501465
620,-2.621738910675049,-1.037585973739624
621,-0.39556851983070374,-0.22744378447532654
622,-5.114511013031006,-4.981761500239372
623,0.013554539531469345,0.19029978290200233
624,-0.036249808967113495,0.2891564182937145
625,-2.5566012859344482,-2.597076420672238
626,-0.13113625347614288,0.12427911162376404
627,0.058398425579071045,0.3732954509323463
628,-3.3493878841400146,-2.947294741868973
629,-0.07335337996482849,0.5842549726366997
630,-0.059933487325906754,0.6270166784524918
631,0.034809861332178116,1.3126317041460425
632,-1.3669921159744263,-0.9768747091293335
633,-7.05386209487915,-7.0498126950114965
634,0.056611567735672,-0.0022414468694478273
635,-1.9845560789108276,-0.8858621120452881
636,0.002529753837734461,0.9076147750020027
637,-5.2079315185546875,-2.535696268081665
638,-1.2468812465667725,-1.353579804301262
639,-3.190978765487671,-0.4953458309173584
640,-0.5432873368263245,-0.5075063854455948
641,-0.08317942917346954,0.8973986878991127
642,-8.74522876739502,-6.054531097412109
643,-0.029130246490240097,0.04977019503712654
644,-3.9606640338897705,-3.9584085028618574
645,-0.28752756118774414,0.2105637788772583
646,-0.9654350280761719,-0.8999215364456177
647,-0.3361758887767792,-0.11658675968647003
648,-1.999464750289917,-1.7261917889118195
649,-0.04785594716668129,0.9299421012401581
650,-0.9208409786224365,-0.9596824084292166
651,-2.705402135848999,-1.511006236076355
652,-0.029593387618660927,0.3402278870344162
653,-3.1403541564941406,-3.1294520683586597
654,0.0037699174135923386,0.10499788261950016
655,0.08739783614873886,0.007927676693725516
656,-0.0852014571428299,1.7181480824947357
657,-0.9709278345108032,-0.9555357247591019
658,-0.11164627969264984,0.4461659789085388
659,-3.5265860557556152,-3.5615216142032295
660,0.007703491486608982,0.09100273158401251
661,-0.3851589858531952,0.3623447120189667
662,-1.3340076208114624,-0.6269277930259705
663,-0.004872861318290234,-0.012852373722125776
664,-2.1471445560455322,-2.0052198618650436
665,-0.9812183976173401,-1.0451537407934666
666,0.04382336884737015,-0.007430518977344036
667,-1.58798086643219,-0.9476291537284851
668,0.0005691811093129218,0.05816077842609957
669,-1.703757882118225,-1.54938243329525
670,-0.2231748402118683,0.6122669577598572
671,-0.021460331976413727,-0.02198329067323357
672,-5.297482967376709,-4.521442949771881
673,0.24354974925518036,0.13935553992632776
674,-0.5401740670204163,-0.3020906448364258
675,-3.326172351837158,-2.632057845592499
676,-4.36781644821167,-2.9207098484039307
677,-2.3253562450408936,-2.0353593230247498
678,-0.025925997644662857,-0.023366419598460197
679,-1.6957006454467773,2.1395230293273926
680,0.01243257150053978,0.4701514553744346
681,-0.6948531270027161,-0.27237623929977417
682,-3.0619583129882812,-2.2909099459648132
683,0.03242449089884758,0.04785901540890336
684,0.16690531373023987,0.016132538206875324
685,0.6548894047737122,3.6289302113000304
686,-0.4466058909893036,0.5169551968574524
687,0.03041025996208191,3.470836370252073
688,-0.12517593801021576,0.10587941110134125
689,-6.903444290161133,-5.319673418998718
690,0.005573404487222433,3.3886376125738025
691,-0.07709144055843353,2.520777575671673
692,-0.14842845499515533,2.1608692407608032
693,-0.562893271446228,0.33899205923080444
694,0.07030671834945679,0.5465561852033716
695,0.06162556633353233,0.002772685664240271
696,-7.151173114776611,-6.369762301445007
697,-2.955530881881714,-1.4832688570022583
698,0.038829825818538666,0.5058245062829201
699,0.18146896362304688,0.01502070901915431
700,0.09575334191322327,0.06593654362950474
701,0.06725577265024185,2.0765745490789413
702,-0.16999822854995728,0.7527337968349457
703,0.1495485007762909,0.030769149219850078
704,-4.653541564941406,-3.5763747692108154
705,-0.23992693424224854,-0.32935294540584437
706,0.0011336335446685553,0.28193795680999756
707,-0.027408279478549957,-0.07113871723413467
708,5.361682269722223e-06,3.1296799301053397
709,-4.338287830352783,-4.877314165234566
710,0.05990338325500488,1.2724100354989787
711,-3.7397406101226807,-3.460770905017853
712,-0.17934074997901917,1.4379518032073975
713,-8.293495178222656,-7.116530418395996
714,-0.7341955304145813,1.6896265149116516
715,-0.783819854259491,-0.7880008008796722
716,-2.30552339553833,-2.108362466096878
717,-2.0710320472717285,-2.0267036370933056
718,-0.34099292755126953,-0.22766897082328796
719,-0.016472622752189636,0.040328554809093475
720,-0.009065000340342522,0.4076544092968106
721,0.0023771333508193493,0.02917670551687479
722,-0.08437879383563995,-0.07054989039897919
723,-0.7232053875923157,-0.6110838800668716
724,0.03770584985613823,0.034990325570106506
725,-2.1350975036621094,-1.2847331166267395
726,-0.008678125217556953,0.05613571219146252
727,-0.18084587156772614,0.18266406655311584
728,-2.0927834510803223,-2.0574267990887165
729,0.08755183964967728,0.2730961272463901
730,0.04013616964221001,2.362148756044917
731,-0.09901884943246841,-0.09955190494656563
732,-0.041501957923173904,1.2635646425187588
733,-2.707942247390747,-2.2608339488506317
734,-4.6899847984313965,-3.718470573425293
735,-0.10316484421491623,4.249261125922203
736,0.1822032779455185,0.027063705027103424
737,-0.03544288128614426,0.4261702597141266
738,-0.0959458127617836,-0.06662305071949959
739,0.004587441682815552,0.1591721372678876
740,0.008368021808564663,0.7425759250763804
741,-0.5792635679244995,-0.5139960795640945
742,-3.4641244411468506,-3.095377206802368
743,0.00417039031162858,0.04849723215738777
744,0.001011950196698308,0.7254128565546125
745,-0.002258190419524908,1.3579903105273843
746,-0.9893692135810852,-0.5121862292289734
747,-0.12329648435115814,-0.12426206097006798
748,0.01991409994661808,0.1631859178742161
749,-0.031145811080932617,0.3920055627822876
750,-0.7917786240577698,-0.8207436613738537
751,-0.018730737268924713,-0.011534858494997025
752,-0.006163032725453377,0.10390108730643988
753,0.009515630081295967,0.5191859835758805
754,-1.0189608335494995,0.003904104232788086
755,-0.5377122163772583,1.4239111542701721
756,-0.09557822346687317,0.5585620105266571
757,-5.260039329528809,-2.953983783721924
758,-2.8181188106536865,-2.1263741850852966
759,-2.3623151779174805,-2.217699632048607
760,-8.060202598571777,-7.960122220218182
761,0.049002259969711304,0.03426272235810757
762,-0.26467788219451904,0.5588164925575256
763,0.0043859938159585,0.005580964090768248
764,0.002282053232192993,1.0857596956193447
765,0.07707614451646805,0.07587406958919019
766,0.04802358150482178,0.6722127869725227
767,0.11161868274211884,0.3982786685228348
768,-1.5439867973327637,-0.3018772602081299
769,0.0034183673560619354,-0.009322352707386017
770,-0.012376246973872185,-0.0007622819393873215
771,-9.926953315734863,-9.599445253610611
772,0.2277635633945465,0.010548299178481102
773,0.8823867440223694,0.06819632276892662
774,-1.9088457822799683,-1.804315373301506
775,-0.0029558127280324697,2.5869618938304484
776,0.02019249089062214,0.35587666294304654
777,-1.3965779542922974,0.99826979637146
778,-0.7638235688209534,-0.7891647014766932
779,0.010477092117071152,0.20303744179545902
780,-0.3195491433143616,-0.3092242255806923
781,-0.6700571179389954,-0.6701058279722929
782,0.04582655057311058,0.046884714101906866
783,0.0035910718142986298,-0.05334709631279111
784,-1.692458152770996,-1.697662591934204
785,-0.13476289808750153,0.9120191335678101
786,-2.8296735286712646,-2.9541168530704454
787,-0.2111656665802002,-0.13498250395059586
788,-9.682385444641113,-6.55271053314209
789,-0.05540833622217178,-0.047522989101707935
790,-0.7245103716850281,-0.16059738397598267
791,0.01572643220424652,0.22681853093672544
792,-1.2466505765914917,-1.265656128525734
793,-0.40922102332115173,0.32297277450561523
794,-0.9012512564659119,-0.8967577293515205
795,0.0648779422044754,0.120383370667696
796,-0.04634377732872963,-0.027815360575914383
797,0.14183257520198822,2.151475388556719
798,0.00020780606428161263,0.8298274393309839
799,-3.525564670562744,-3.0120104551315308
800,-3.1917152404785156,-2.7606283724308014
801,-0.662452757358551,-0.651253760792315
802,-2.3489911556243896,-2.4020108091644943
803,0.005179535131901503,0.04165369168185862
804,-0.47661712765693665,2.0569159388542175
805,-0.6846793293952942,3.4776137471199036
806,-1.4277857542037964,-1.3451593965291977
807,-0.39106982946395874,-0.31616896390914917
808,-1.7960965633392334,-1.797737104818225
809,-2.9926092624664307,-2.1033231019973755
810,-0.030682886019349098,0.018398288637399673
811,0.00501410523429513,0.27692388789728284
812,0.006221141200512648,0.7861445597372949
813,-0.1390504091978073,0.08958218991756439
814,-0.1377638876438141,0.14139166474342346
815,-2.5994672775268555,-2.5476492643356323
816,-4.401174545288086,-4.397114435210824
817,0.057480338960886,2.219248295061334
818,-9.16389274597168,-8.22381728887558
819,-0.5844835638999939,-0.6800733605632558
820,-0.09031768143177032,-0.12614426016807556
821,-2.1271088123321533,-1.7626299262046814
822,-4.530886173248291,-4.494642898440361
823,0.05318884178996086,0.16559209232218564
824,-0.00517925713211298,2.8860958055593073
825,-0.03297816962003708,-0.01301298663020134
826,0.01884688250720501,0.5502684805542231
827,-2.2038633823394775,-1.056926965713501
828,0.010261683724820614,0.12545114757858755
829,-0.46574723720550537,-0.1799255907535553
830,-1.19607675075531,0.19481778144836426
831,0.011608767323195934,0.003132934682071209
832,0.02497594803571701,2.9124499149620533
833,-0.012324861250817776,1.5466833943501115
834,-0.6745092272758484,0.18103253841400146
835,-3.5798697471618652,-3.581771595403552
836,-3.855968475341797,-0.20017743110656738
837,-0.026010796427726746,1.0859981626272202
838,-2.571213483810425,-2.532099425792694
839,-0.3403241038322449,-0.25391069054603577
840,-6.185564994812012,-6.181204907596111
841,-0.6752545833587646,-0.6959027722477913
842,-0.4115290939807892,-0.04743221402168274
843,0.007949050515890121,6.4548977091908455
844,-2.6653475761413574,-2.7247596997767687
845,-0.36244598031044006,0.1470719575881958
846,-1.817191481590271,-1.8799693435430527
847,-4.539975166320801,-3.8256080746650696
848,-0.6350257396697998,0.37781280279159546
849,0.06810358166694641,-0.04222789779305458
850,0.07907547801733017,5.472382420673966
851,0.15986980497837067,0.12502327002584934
852,-0.5162005424499512,1.7952581644058228
853,-0.011391086503863335,1.4432198628783226
854,0.42999812960624695,2.738446116451314
855,-0.29584231972694397,-0.3390842229127884
856,-8.371273040771484,-8.417239781469107
857,0.018405666574835777,0.0280261083971709
858,-0.07178710401058197,-0.1759813129901886
859,-3.237757444381714,-2.4875197410583496
860,0.27053627371788025,1.7180206778884894
861,0.0033645485527813435,0.011317161377519369
862,-0.23407743871212006,0.5080920457839966
863,-0.015084177255630493,4.448134064674377
864,-0.016520000994205475,-0.022146621253341436
865,-6.17852783203125,-4.050482511520386
866,0.09104783087968826,0.18695803731679916
867,-0.5529590845108032,-0.4139990359544754
868,-0.9078033566474915,-0.8710251785814762
869,-0.4432615637779236,-0.45140495896339417
870,0.054146602749824524,0.036780886352062225
871,0.00420185225084424,0.46227492578327656
872,-0.4229336380958557,0.3325841426849365
873,0.0013494910672307014,0.1832164525987423
874,-2.367206573486328,-2.43984964909032
875,-0.8364561200141907,-0.882555098971352
876,0.07823377102613449,0.12588888008031063
877,-0.4707344174385071,-0.3823399841785431
878,0.02647644281387329,1.3160424381494522
879,-0.01482140552252531,0.22928324155509472
880,-6.666411876678467,-3.949963092803955
881,-0.7310277819633484,0.05015498399734497
882,0.007135222665965557,0.22583513148128986
883,-3.921178102493286,-3.64720356464386
884,0.8739700317382812,0.16381524316966534
885,0.016696186736226082,0.019135821727104485
886,-0.05308499187231064,-0.008435875177383423
887,-0.2010982781648636,-0.16795924305915833
888,0.0019123461097478867,0.014125683810561895
889,-0.5693713426589966,-0.6557393074035645
890,-1.028135895729065,-0.605347752571106
891,-0.4252759516239166,-0.3879210315644741
892,0.4641585946083069,0.5536507969045488
893,-2.5735535621643066,0.09293985366821289
894,-0.27768921852111816,0.33626988530158997
895,-0.0648372694849968,0.9151385948061943
896,-0.0018441870342940092,2.1588967121206224
897,-1.3737446069717407,-0.36090612411499023
898,0.0002941843122243881,0.016293327324092388
899,-0.06138135492801666,0.014903619885444641
900,0.001100017107091844,0.18002790269019897
901,-1.1497563123703003,-0.7602313756942749
902,-9.734360694885254,-9.544825866818428
903,-1.2732940912246704,0.02526533603668213
904,-0.33882343769073486,-0.37304891273379326
905,-0.3773913085460663,-0.267343245446682
906,-2.1771275997161865,-1.9513458013534546
907,-0.027935290709137917,0.39790081046521664
908,-0.5011606216430664,-0.4410001002252102
909,-0.5824396014213562,-0.8208692851476371
910,0.007468794472515583,0.15052549168467522
911,-0.4926421046257019,-0.4095638245344162
912,-3.542221784591675,-2.968774139881134
913,-0.04240483045578003,-0.001797892153263092
914,-0.026422321796417236,0.7485311329364777
915,-10.08919620513916,-9.141575932502747
916,-1.739976406097412,-1.7396271408069879
917,0.05988001823425293,0.40270862110264716
918,-3.346644163131714,-3.238176926970482
919,-3.1561825275421143,-3.1654105021152645
920,-0.012600969523191452,0.055119387805461884
921,0.022356854751706123,0.7654148768633604
922,-0.395216703414917,-0.15203478932380676
923,-0.28945431113243103,2.7025344371795654
924,0.16893167793750763,0.6896066926419735
925,0.09268023073673248,0.06019010453019291
926,0.01852215640246868,-0.012505481019616127
927,0.030156981199979782,0.0031411293894052505
928,-0.002679087221622467,0.4305824190378189
929,-0.1622290313243866,-0.2547199528198689
930,-0.42420437932014465,0.47576355934143066
931,0.008558114059269428,0.009220796637237072
932,-2.875779628753662,-2.894626143039204
933,-0.5747366547584534,0.2622711658477783
934,-3.4645302295684814,-3.422377474606037
935,-6.753377437591553,-6.808173157274723
936,-0.09926261007785797,0.8254267200827599
937,-0.4832089841365814,0.07000625133514404
938,-2.6118297576904297,-2.3874189257621765
939,-0.11722727119922638,0.08854296803474426
940,-0.022977903485298157,0.12051237374544144
941,-0.2936316728591919,0.12884521484375
942,-1.977639079093933,-2.0115742310881615
943,-0.0013218936510384083,-0.0021762256510555744
944,-0.0008317884057760239,1.3463768542278558
945,-1.187114953994751,0.705070972442627
946,-0.25399360060691833,-0.2102886103093624
947,0.008149317465722561,0.405900934478268
948,-0.014358490705490112,0.012162063270807266
949,0.0701269805431366,0.1462658690288663
950,0.46447309851646423,-0.1756030172109604
951,0.06199156865477562,0.8605858101363992
952,-3.4684154987335205,-1.116187334060669
953,-5.101339817047119,-5.127768476493657
954,-2.290229558944702,-0.22069573402404785
955,-0.014121399261057377,0.3704816922545433
956,-0.026165060698986053,0.4205406904220581
957,-1.0262901782989502,-1.2524594012647867
958,0.00010005384683609009,2.039230525493622
959,0.01572319306433201,0.045200442895293236
960,-0.09925952553749084,-0.10212885215878487
961,-0.0586368627846241,0.1761309616267681
962,-3.0669524669647217,-3.1450634859502316
963,-0.2819136083126068,-0.34564413875341415
964,-0.7011876106262207,-0.06509298086166382
965,-0.879292368888855,-0.9099355228245258
966,-0.4642001986503601,-0.44969917461276054
967,-2.089168071746826,-1.80226531624794
968,-2.4317398071289062,-1.3218828439712524
969,-2.349297285079956,-2.3615643952507526
970,0.24435579776763916,2.385725574073149
971,-1.1798375844955444,-0.9164321720600128
972,-2.935451030731201,-2.4078468084335327
973,-0.02090906910598278,0.22190268710255623
974,0.6092163324356079,-0.0227604191750288
975,-0.006374645978212357,0.24736978113651276
976,0.0015916405245661736,0.3990381513722241
977,-5.474032402038574,-5.42615395411849
978,-5.613603115081787,-4.888556480407715
979,0.008364653214812279,0.5635996088385582
980,0.007294340990483761,0.0010415436699986458
981,-0.7882077693939209,-0.5527959316968918
982,-0.7141062617301941,-0.6207141950726509
983,-1.5252233743667603,-1.5454855559801217
984,-4.248604774475098,-3.759155571460724
985,-0.03415125235915184,1.985124584287405
986,-0.12950366735458374,0.28669239580631256
987,-0.8095258474349976,-0.7989922920241952
988,-4.1025919914245605,-3.3411603569984436
989,-1.7664384841918945,-1.5710597038269043
990,-0.049362633377313614,-0.03494626097381115
991,0.04193423315882683,0.02977490657940507
992,-0.04999640956521034,-0.10154530731961131
993,0.18688176572322845,1.1556162871493143
994,0.8595922589302063,3.719639338552952
995,0.07381795346736908,1.8278440721333027
996,-0.731387734413147,-0.6044750660657883
997,-0.1127321794629097,-0.11784151196479797
998,-0.70320725440979,-0.7696843817830086
999,-0.06773454695940018,0.41162608563899994
1000,-0.20477642118930817,0.1725326031446457
1001,-0.5611720681190491,-0.46771439909935
1002,-1.8829126358032227,-1.8657232597470284
1003,0.0004941047518514097,2.273248470854014
1004,-0.016915475949645042,3.2256562896072865
1005,0.03715220093727112,1.6013928387546912
1006,0.04545500874519348,2.3060890149790794
1007,-0.05648646503686905,-0.05493553727865219
1008,-0.11070822179317474,0.5589446723461151
1009,-0.008389166556298733,0.4197588497772813
1010,-5.5059943199157715,-6.073461623862386
1011,-0.2595828175544739,0.3013758957386017
1012,0.049310196191072464,0.04286667099222541
1013,-0.05692639946937561,0.09313300624489784
1014,-5.075706481933594,-5.080481756478548
1015,-5.8938374519348145,-4.8768651485443115
1016,-0.03736662119626999,0.0477309450507164
1017,-0.08026642352342606,-0.07976124156266451
1018,-0.002845623530447483,1.7181245647370815
1019,-4.831113338470459,-4.831953112821793
1020,-1.893923044204712,-1.1361234188079834
1021,-0.5347530841827393,-0.45098479837179184
1022,0.17069751024246216,3.881050970987417
1023,-0.11788177490234375,-0.07342135161161423
1024,-0.1196836307644844,1.974746510386467
1025,0.005424065515398979,0.7397928045829758
1026,0.05022740364074707,0.012865952681750059
1027,-0.04861662536859512,1.0311930887401104
1028,-0.5571175217628479,-0.6121248565614223
1029,-3.501016139984131,-3.478861078619957
1030,-3.3062164783477783,-2.724446177482605
1031,0.8791115283966064,0.04436961282044649
1032,0.18151472508907318,0.0471063107252121
1033,0.0476255863904953,0.04500915203243494
1034,-2.912423849105835,-2.9285969734191895
1035,-2.865241527557373,-2.851854612119496
1036,-0.406730592250824,1.098915308713913
1037,0.07651565223932266,0.0004127528518438339
1038,0.0725020170211792,0.1727209019009024
1039,-1.0660877227783203,-1.0071632266044617
1040,0.051411256194114685,0.027597473934292793
1041,0.03724677488207817,0.9552026414312422
1042,-4.523996353149414,-2.6891263723373413
1043,0.08549827337265015,0.6430656996089965
1044,0.03537197411060333,1.5091433136258274
1045,-1.6865688562393188,-1.0739645957946777
1046,-1.9623351097106934,3.542717456817627
1047,-2.041127920150757,-1.8372108191251755
1048,-2.894108772277832,-2.8359707221388817
1049,-0.005729028955101967,0.9699283018708229
1050,-6.305929183959961,-5.97974419593811
1051,0.0013441266492009163,0.009247038531157159
1052,-0.16635844111442566,0.923353835940361
1053,0.00037836539559066296,0.33742232095391955
1054,-4.371853351593018,-4.045734375715256
1055,-0.014301847666501999,1.4085947684943676
1056,-0.07757457345724106,0.9284296482801437
1057,0.01283450610935688,0.1396104395389557
1058,-0.014016114175319672,0.06524481624364853
1059,-2.254020929336548,-0.2943577766418457
1060,0.0813550129532814,0.17913494259119034
1061,-0.23662632703781128,-0.22692614421248436
1062,-0.05559321120381355,0.0010848604142665863
1063,-1.0713928937911987,0.600216269493103
1064,0.11301027983427048,0.136766011826694
1065,-0.9568010568618774,2.162377715110779
1066,0.036782484501600266,4.1833220444386825
1067,0.02128317952156067,-0.01444741984596476
1068,0.006077832542359829,0.01973179196284036
1069,-0.08978045731782913,1.546296201646328
1070,-0.05812199041247368,0.1818711832165718
1071,0.06419641524553299,-0.02316243387758732
1072,-2.6305267810821533,-1.76854407787323
1073,0.020236872136592865,0.0027907640032935888
1074,0.23761878907680511,0.6101889042183757
1075,0.0839233547449112,1.1719909813255072
1076,-0.2989502251148224,1.6940288841724396
1077,-0.3427429497241974,-0.3298136219382286
1078,-0.800692081451416,1.3251118659973145
1079,0.09300756454467773,1.2326004765927792
1080,0.012920645996928215,0.29344568867236376
1081,-0.27943018078804016,0.2864154875278473
1082,0.004732429515570402,0.015901604696409777
1083,-1.291043996810913,-0.8189807534217834
1084,-2.4887819290161133,-2.4862151499837637
1085,-0.09722869843244553,0.6473599672317505
1086,-2.024460792541504,-2.0321418870589696
1087,0.1425962895154953,-0.04404102897387929
1088,-6.660024642944336,-5.898916661739349
1089,-0.04518485441803932,2.5327443331480026
1090,0.06262996792793274,1.153995156361816
1091,-3.653722047805786,-3.5867903009057045
1092,0.05639887601137161,0.036554863676428795
1093,-0.01451436523348093,2.7796358447521925
1094,-0.4313959777355194,0.4466506540775299
1095,-4.897547245025635,-4.909677408635616
1096,-0.6052637100219727,0.04955244064331055
1097,-0.5735905766487122,-0.32131993770599365
1098,0.032771896570920944,0.17210912331938744
1099,0.0005160424625501037,0.2556137740618851
1100,-0.4605395495891571,-0.5302969589829445
1101,0.08097010105848312,0.001875610207207501
1102,-0.7825759053230286,-0.07506155967712402
1103,-0.9796384572982788,-0.7028362154960632
1104,-0.13189154863357544,0.35425034165382385
1105,0.009952028281986713,0.07420305695268326
1106,0.24011023342609406,0.42867961525917053
1107,-2.6186976432800293,-1.1956443786621094
1108,0.004980209283530712,0.9167267793091014
1109,-0.011417452245950699,-0.028851307230070233
1110,-0.07752896845340729,2.2494243383407593
1111,-1.1453510522842407,-1.1123214736580849
1112,-2.79106068611145,-2.710933119058609
1113,-0.7341111302375793,-0.5729453414678574
1114,-1.3006460666656494,-1.1515140235424042
1115,0.01871338114142418,2.3370090276002884
1116,-1.753576636314392,-1.1680899858474731
1117,-0.3012302815914154,0.826771080493927
1118,-0.10803264379501343,-0.06710578501224518
1119,0.04624132066965103,0.463257108873222
1120,0.07307349145412445,0.33809237624518573
1121,0.010215667076408863,0.026916082832030952
1122,-0.04586414247751236,0.6451362296938896
1123,-1.5255012512207031,-1.5101910009980202
1124,-0.41678518056869507,0.08934623003005981
1125,0.0002045794390141964,1.8570094192400575
1126,-4.705577850341797,-4.243492305278778
1127,0.0527702197432518,0.16179723292589188
1128,-1.4968611001968384,-0.5556000471115112
1129,-1.1277143955230713,-0.4206302762031555
1130,0.031313154846429825,-0.033252988709136844
1131,-0.10444393754005432,1.3605289310216904
1132,-10.232028007507324,-10.353699447819963
1133,-0.33896252512931824,1.4380151331424713
1134,0.004175981506705284,0.1234633217100054
1135,-0.5513820648193359,-0.37115903198719025
1136,-4.070391654968262,-4.043996918946505
1137,0.8615285158157349,0.1267619151622057
1138,0.0403587631881237,0.045526026748120785
1139,-0.048508308827877045,3.269085146486759
1140,0.6578535437583923,0.03362959996911741
1141,-1.651366949081421,-1.2270527184009552
1142,-0.4812327027320862,0.6236510276794434
1143,0.007595591247081757,0.015963990590535104
1144,0.048174161463975906,0.24705608282238245
1145,0.16183190047740936,0.9825956365093589
1146,-0.13046520948410034,-0.2081229966133833
1147,-6.844552993774414,-6.8262951374053955
1148,0.0039125168696045876,0.6060836175456643
1149,0.0005552443908527493,1.5990797502017813
1150,-0.0005066320300102234,0.13715225458145142
1151,-0.03000004217028618,-0.008822865784168243
1152,-1.9738714694976807,-2.031646849849494
1153,-0.18445676565170288,-0.10068846493959427
1154,0.005003145895898342,0.12129533116240054
1155,-0.1265929937362671,1.2281067818403244
1156,0.013543275184929371,0.367508115239616
1157,-0.7886919975280762,-0.7517169900238514
1158,-0.04366501048207283,0.44667622447013855
1159,-0.582012951374054,-0.36988793313503265
1160,-2.538339376449585,-2.5078741312026978
1161,-0.6650720238685608,-0.6517448537051678
1162,-0.07707830518484116,0.5643577128648758
1163,0.01644871197640896,0.7377229086123407
1164,0.009640347212553024,7.101443853229284
1165,0.03815068304538727,0.1332368478178978
1166,0.8047446012496948,0.050890304148197174
1167,-0.2095261961221695,-0.21344532823422924
1168,-6.110605239868164,-5.842021942138672
1169,0.0026804618537425995,0.047092437744140625
1170,-0.0034599993377923965,0.9295606100931764
1171,0.12351405620574951,1.681093767285347
1172,-0.5608171224594116,0.4015931487083435
1173,0.0020438204519450665,0.0366070389682136
1174,-0.008744942955672741,0.1522248610854149
1175,-0.06819649040699005,-0.12003164738416672
1176,-0.04176115244626999,0.10604695603251457
1177,-0.025713859125971794,3.9477887116372585
1178,-0.16753146052360535,-0.1406746432185173
1179,-1.9047287702560425,-1.5073383450508118
1180,0.013064466416835785,1.1651678681373596
1181,0.08695850521326065,0.59446632117033
1182,-0.6385018825531006,1.2634491324424744
1183,-0.11986085027456284,1.0675911605358124
1184,0.10109467804431915,0.31403614673763514
1185,-0.07906203716993332,-0.04966619983315468
1186,-3.6104602813720703,-2.31967556476593
1187,-0.10314220935106277,0.5445343479514122
1188,-0.31184786558151245,-0.37613473180681467
1189,-0.5863186120986938,-1.014737784746103
1190,-0.06756743788719177,0.21780310571193695
1191,-1.1368852853775024,0.04097127914428711
1192,0.027317000553011894,0.16668636910617352
1193,-0.11326874047517776,0.1258067712187767
1194,0.02408752590417862,-0.031729135662317276
1195,-6.534812927246094,-6.289664000272751
1196,-0.1647220253944397,0.29651129245758057
1197,-0.06719858199357986,0.4680486023426056
1198,-1.606784462928772,-0.07380819320678711
1199,0.007841592654585838,0.02201160037657246
1200,0.0034580377396196127,2.094417396641802
1201,-0.6466431021690369,-0.6372953681275249
1202,-0.06887584179639816,1.1329432427883148
1203,-0.2509884834289551,0.7626602053642273
1204,-3.2266273498535156,-3.13522782176733
1205,-0.0021204622462391853,0.12011718284338713
1206,-0.15008850395679474,-0.12619264237582684
1207,-0.2550579607486725,-0.28005607053637505
1208,-3.8132922649383545,-0.8829953670501709
1209,-0.6913794279098511,-0.36826491355895996
1210,-6.9468512535095215,-6.894120875746012
1211,-1.81610107421875,-1.8382595237344503
1212,-2.5876665115356445,-1.2116618156433105
1213,0.07508505135774612,0.10377012332901359
1214,-5.186356544494629,-4.632948160171509
1215,0.005936312023550272,0.8405839852057397
1216,-0.18728040158748627,-0.014154985547065735
1217,0.004192314110696316,0.03888830862706527
1218,-0.5716209411621094,1.8982766270637512
1219,0.010267405770719051,0.006233884487755859
1220,-1.0872583389282227,-1.126097410917282
1221,-0.024602679535746574,0.9778391569852829
1222,-0.08404836058616638,3.996439017355442
1223,-3.636228084564209,-2.118455171585083
1224,-0.4519798457622528,-0.4310522973537445
1225,0.014473107643425465,0.1352794279519003
1226,0.048698149621486664,0.3257172268931754
1227,-0.12567418813705444,-0.07646487653255463
1228,0.0018168464303016663,0.023242242634296417
1229,-0.09241258352994919,0.0023104846477508545
1230,-0.4206003248691559,1.5992074608802795
1231,0.014848546124994755,0.1564553827047419
1232,0.04186895862221718,-0.002477679867297411
1233,0.05298681929707527,0.042638704646378756
1234,0.04657607153058052,0.6802650280296803
1235,-1.4612680673599243,-0.8975561261177063
1236,0.007120230235159397,0.3758904554997571
1237,-1.225785493850708,0.6347559690475464
1238,0.07348460704088211,0.43664647577679716
1239,-1.940193772315979,1.1069793701171875
1240,0.2357485443353653,0.0902181665878743
1241,-0.5803378820419312,3.4890984892845154
1242,-0.44698959589004517,-0.8391717076301575
1243,-0.3929261267185211,0.7588535845279694
1244,-1.3325833082199097,-0.13369214534759521
1245,-0.6270782947540283,-0.3462739586830139
1246,0.6481128931045532,1.1354505568742752
1247,0.013122227042913437,0.7227650210261345
1248,0.0840112641453743,1.9456656435504556
1249,0.017217880114912987,0.09221001458354294
1250,-1.537691593170166,-1.535985280526802
1251,0.03643291816115379,1.0589933884330094
1252,-1.6111515760421753,-1.3032008409500122
1253,-0.5627416372299194,-0.5383337549865246
1254,0.0068343933671712875,1.5246072821319103
1255,0.20764362812042236,0.3527611084282398
1256,-0.5444506406784058,0.669957160949707
1257,-1.3779809474945068,-0.9159098863601685
1258,-0.09994678199291229,0.6718239486217499
1259,-1.9346518516540527,-1.7114242315292358
1260,-3.5239412784576416,-3.534632807597518
1261,-3.703636407852173,-2.0288279056549072
1262,-3.05292010307312,-3.120444878935814
1263,-0.19305585324764252,-0.23547554423566908
1264,-2.9611504077911377,-3.6229096204042435
1265,-0.08853249996900558,0.7863033935427666
1266,-0.3785397410392761,-0.12356075644493103
1267,-3.278233528137207,-3.066527411341667
1268,0.008497025817632675,-0.023800372146070004
1269,-0.7029796838760376,-0.7476708684116602
1270,0.00023464858531951904,-0.05830856179818511
1271,-1.9452838897705078,-1.95133151486516
1272,-4.783799648284912,-4.789741951972246
1273,-0.152944415807724,-0.20822878018952906
1274,-0.09314395487308502,0.6451428681612015
1275,-0.027682341635227203,0.053483761847019196
1276,0.015852801501750946,-0.04756968095898628
1277,-3.0539398193359375,-2.9902784153819084
1278,-0.004975984338670969,0.0005118129774928093
1279,0.039899371564388275,0.12116387998685241
1280,-3.469912052154541,-3.5079655796289444
1281,-0.125839501619339,-0.10857145115733147
1282,0.010554792359471321,0.4001024433237035
1283,-0.5760651230812073,2.6989139914512634
1284,-0.045622095465660095,3.4272624626755714
1285,-0.5403906106948853,-0.4153890460729599
1286,-0.05467331036925316,0.283271923661232
1287,-0.37984010577201843,-0.2056037187576294
1288,-0.46137747168540955,-0.008961528539657593
1289,-2.719637870788574,-1.7893364429473877
1290,-1.6663665771484375,-1.166238784790039
1291,-0.8479580879211426,-0.6392857730388641
1292,-0.5009593367576599,-0.5202402015129337
1293,0.0075110383331775665,0.10120050050318241
1294,0.06341277062892914,-0.0030723921954631805
1295,-2.674370288848877,-1.9403395056724548
1296,0.38223952054977417,5.219605199992657
1297,-4.6922831535339355,-4.101665198802948
1298,-0.5138686299324036,0.12093132734298706
1299,-0.2282446324825287,-0.22120213974267244
1300,-0.025165870785713196,-0.026144448784179986
1301,0.003979431465268135,0.07375223934650421
1302,0.05744314566254616,1.2968084829371946
1303,-0.10022513568401337,-0.03943847864866257
1304,-1.477977991104126,-0.8646165728569031
1305,-4.098300457000732,-1.0159926414489746
1306,0.00038305227644741535,0.09348514513112605
1307,-0.3420388996601105,-0.3235381245613098
1308,0.005780871491879225,0.6321061349881347
1309,0.0271112360060215,0.2502007754519582
1310,-0.018461670726537704,3.13961642049253
1311,-0.1174241155385971,0.018641561269760132
1312,0.0961824283003807,0.6476790571323363
1313,-2.6985538005828857,-2.708605408668518
1314,-1.7895587682724,-1.5200263559818268
1315,0.06521987915039062,0.8771099675213918
1316,-0.12619800865650177,0.030634433031082153
1317,0.0062817856669425964,0.019245922565460205
1318,-2.024972677230835,-1.8342949002981186
1319,-0.04398136958479881,-0.07595471013337374
1320,-4.414789199829102,-4.368298962712288
1321,-0.0025137709453701973,1.7386052953079343
1322,-0.02935372106730938,-0.010097477585077286
1323,-0.014024870470166206,0.29226875863969326
1324,0.018722474575042725,1.776540346443653
1325,0.07258298993110657,0.8692325126612559
1326,0.00770093547180295,0.4471477190963924
1327,0.012597192078828812,0.5704094502143562
1328,0.0034769712947309017,1.324738033581525
1329,-2.010474920272827,-1.0523179769515991
1330,-0.04186663776636124,1.3198593109846115
1331,-0.49268168210983276,4.586601197719574
1332,0.17776302993297577,0.04554352909326553
1333,0.0020396483596414328,0.004011509448901052
1334,-0.25518593192100525,-0.503880126401782
1335,0.008944857865571976,1.3219683240167797
1336,-0.40214622020721436,-0.43925485014915466
1337,-0.02832108363509178,1.1157234534621239
1338,-0.27479493618011475,1.443948656320572
1339,-4.349562644958496,-4.351840116083622
1340,-5.984189510345459,-4.113759160041809
1341,0.42998573184013367,0.9835967422677641
1342,0.03583411127328873,0.4751089015044272
1343,-0.5175015330314636,1.4354190826416016
1344,0.2627149522304535,0.1298414971679449
1345,-0.5142914652824402,-0.5184985920786858
1346,0.055133651942014694,1.4597428031265736
1347,0.0012046623742207885,0.23565271064580884
1348,-21.44415855407715,-17.591560125350952
1349,-0.05255803465843201,0.06336981803178787
1350,0.02176268771290779,-0.011723533272743225
1351,-0.06920523941516876,0.15036558359861374
1352,-7.870197772979736,-7.7337977439165115
1353,-2.344759464263916,-1.8528555631637573
1354,-1.004256010055542,-0.6196505129337311
1355,1.4064833521842957e-05,0.6093709450215101
1356,-0.00022647669538855553,0.031521267956122756
1357,-6.168159484863281,-6.118458926677704
1358,-0.16224601864814758,-0.15041295997798443
1359,-0.02314259111881256,3.01500903069973
1360,-0.04553757980465889,-0.02473253756761551
1361,-1.484915018081665,-0.7015138864517212
1362,-0.2588690519332886,0.3432829976081848
1363,-1.408242106437683,-1.3695490397512913
1364,0.06442570686340332,0.3644586019217968
1365,-0.3033345341682434,0.7981752753257751
1366,-6.116332530975342,-6.111218992620707
1367,-0.00010722724255174398,0.01612716552335769
1368,-0.8964893221855164,-0.9078988591209054
1369,-0.3511420488357544,0.05858650803565979
1370,0.08936136215925217,0.013113133627939533
1371,-1.6991456747055054,-1.7368548025842756
1372,-0.22891397774219513,0.6524461209774017
1373,-3.396074056625366,-2.2520294189453125
1374,-0.1373872607946396,0.1379140168428421
1375,-1.5943814516067505,-1.4700971096754074
1376,0.056636255234479904,0.10422568110516295
1377,-0.03923894464969635,0.30927133560180664
1378,-4.3096232414245605,-4.05692183971405
1379,-6.554781436920166,-6.311566263437271
1380,-0.6949610710144043,1.5037542581558228
1381,0.08160478621721268,0.1884781699627638
1382,-0.1421961784362793,1.4641999155282974
1383,-1.921997308731079,-0.9434611797332764
1384,0.035665225237607956,1.0841595036908984
1385,-0.5866458415985107,-0.05282950401306152
1386,-7.065219879150391,-6.990682512521744
1387,0.126364603638649,0.17878015546011738
1388,-9.124930381774902,-8.664087474346161
1389,-0.02157546579837799,2.9534577317535877
1390,-0.8060728907585144,-0.11516058444976807
1391,-1.858496904373169,-1.743546187877655
1392,0.004368256777524948,0.5301412344219898
1393,-5.328078269958496,-5.240973889827728
1394,-0.06291251629590988,0.6842220276594162
1395,-0.005045999772846699,1.340391623787582
1396,-4.26585054397583,-4.027863502502441
1397,0.04159538075327873,5.795984013238922
1398,-2.9167640209198,-2.9067736845463514
1399,-4.620567798614502,-4.563907578587532
1400,-0.21174603700637817,-0.07687856256961823
1401,-0.6310567855834961,-0.2583813965320587
1402,-3.825967311859131,-3.0346586108207703
1403,-0.13255901634693146,-0.013351485133171082
1404,-0.005863305181264877,0.29234781488776207
1405,-7.035630226135254,-6.008638620376587
1406,-3.3427376747131348,-3.3421593070961535
1407,-0.0005527930334210396,0.039659400936216116
1408,-0.004066806752234697,-0.0005379300564527512
1409,-0.04639828950166702,2.8862156979739666
1410,-0.025523090735077858,1.1487155109643936
1411,0.0006862219888716936,2.5906039285473526
1412,0.12058877944946289,1.2488305141450837
1413,-1.301870584487915,-0.9044241309165955
1414,0.07362313568592072,0.4832728412002325
1415,-0.1555534452199936,-0.13865915685892105
1416,-0.06712120771408081,0.7200488448143005
1417,-1.9432098865509033,-0.49754369258880615
1418,-5.569230556488037,-4.911043405532837
1419,0.05594562739133835,0.03610161691904068
1420,-3.1043002605438232,-3.1434048931114376
1421,-0.20053845643997192,-0.08601050078868866
1422,-0.9975864291191101,-0.9445891231298447
1423,-1.2144336700439453,0.413535475730896
1424,-5.351782321929932,-4.849985957145691
1425,-0.006065629422664642,-0.048611776903271675
1426,-3.8068957328796387,-3.7840799652040005
1427,-0.3383966088294983,-0.20037434995174408
1428,-1.1456884145736694,-1.0186097025871277
1429,-3.1152634620666504,-2.9687535166740417
1430,0.891130805015564,0.2825564232189208
1431,-8.640595436096191,-8.693615328054875
1432,0.010942524299025536,0.0032192624057643116
1433,-0.016639456152915955,-0.005915813148021698
1434,0.8922022581100464,0.23044304549711114
1435,-0.30514341592788696,0.9453001320362091
1436,-0.9900168776512146,-1.1184982862323523
1437,0.14624015986919403,0.23531339969485998
1438,-1.1467747688293457,-0.9813962280750275
1439,-4.740460395812988,-4.676849067211151
1440,-0.06329284608364105,0.5341482236981392
1441,0.06535366177558899,0.0028542298823595047
1442,0.06864259392023087,1.5118034267798066
1443,0.0010363399051129818,0.38001955579966307
1444,0.05373010411858559,0.022393852472305298
1445,-0.06184867396950722,0.3780568391084671
1446,-2.069941282272339,-1.9050119370222092
1447,-0.20204636454582214,-0.21047956543043256
1448,0.030298303812742233,0.24239718820899725
1449,0.013578797690570354,0.013262995840705116
1450,-6.794844150543213,-6.812585849984316
1451,-5.501690864562988,-5.595626323251054
1452,0.07563129812479019,0.013227567076683044
1453,0.0289582759141922,1.1627833475358784
1454,0.05900857225060463,5.580566049000481
1455,0.16014829277992249,0.0863814133717824
1456,0.005565503146499395,1.1642301050014794
1457,-0.5911694765090942,-0.4212782084941864
1458,-0.17029577493667603,1.4131478816270828
1459,-0.00013775937259197235,0.00044065504334867
1460,-0.0929851308465004,0.11447250843048096
1461,-0.45577090978622437,-0.35863562673330307
1462,0.6359811425209045,3.4831754099577665
1463,-1.2338165044784546,-1.273969616740942
1464,0.02068651095032692,0.15324468910694122
1465,-0.42054250836372375,0.1624886393547058
1466,-4.3440141677856445,-2.87948215007782
1467,-1.7352912425994873,-2.5700834691524506
1468,-0.47711482644081116,0.07237601280212402
1469,-4.799930095672607,-4.512778401374817
1470,-0.6254224181175232,-0.6574190400424413
1471,0.008046146482229233,0.03962357831187546
1472,0.08973604440689087,-0.035501940292306244
1473,-0.011837267316877842,0.46096413768827915
1474,-0.5167820453643799,1.8310548067092896
1475,-0.036901719868183136,-0.024645760655403137
1476,-1.379443883895874,-0.008964776992797852
1477,-0.14397776126861572,0.5289313942193985
1478,-3.0486373901367188,-3.0496626161038876
1479,-4.695671081542969,-4.290235221385956
1480,-0.24999384582042694,-0.1831493079662323
1481,0.04504147917032242,0.02755269967019558
1482,-0.0209165271371603,-0.015220494475215673
1483,-9.8433256149292,-9.86023521842435
1484,-0.8558223247528076,0.9269168376922607
1485,-4.317142963409424,-4.3714745892211795
1486,0.03596186265349388,6.124595529399812e-05
1487,-0.9166898131370544,0.4898762106895447
1488,-0.18105548620224,0.09978395700454712
1489,0.051518023014068604,0.4176155007444322
1490,-0.06673961877822876,1.1433108896017075
1491,-0.32356032729148865,0.1472960114479065
1492,0.05460978299379349,2.973416006192565
1493,0.5812547206878662,0.1655741463182494
1494,0.036762356758117676,0.1640780360903591
1495,-0.03695663437247276,-0.053290499025024474
1496,-0.09326060116291046,0.6262239664793015
1497,-0.46771562099456787,-0.32418909668922424
1498,-0.30905213952064514,-0.22931034862995148
1499,-4.123939514160156,-4.112293761223555
1500,-1.3377777338027954,-0.9907955825328827
1501,0.042847588658332825,0.017849484167527407
1502,0.017785172909498215,0.2305981069803238
1503,0.0598602332174778,0.09057388701330638
1504,0.05066670849919319,0.016519165597856045
1505,-0.009507018141448498,0.4640923272818327
1506,-2.4454219341278076,-1.3381328582763672
1507,0.006479834672063589,0.006483145523816347
1508,0.5737272500991821,1.0349605614319444
1509,0.23619428277015686,0.05556544288993592
1510,-0.05329960212111473,0.5083176679909229
1511,-1.879928469657898,-1.392706573009491
1512,0.008170348592102528,2.8736418088083155
1513,-0.0562770776450634,-0.04882904887199402
1514,0.06144457682967186,0.8571547279134393
1515,-0.7493831515312195,0.15387213230133057
1516,-0.43301111459732056,2.679452508687973
1517,-0.07497475296258926,-0.17030622297897935
1518,-1.7920451164245605,-1.7867000699043274
1519,0.04617927968502045,0.22914004127960652
1520,-2.164642095565796,-2.2185312379151583
1521,-0.08346853405237198,0.01100391149520874
1522,-0.3567841351032257,1.1248784363269806
1523,0.037133075296878815,1.2656884174793959
1524,0.12516789138317108,0.040211502517195186
1525,-2.7477686405181885,-0.14693164825439453
1526,0.12223169207572937,0.46740410887287
1527,0.06552118808031082,0.017381143290549517
1528,-0.0033016682136803865,0.9809081312268972
1529,-0.528892993927002,-0.513833474367857
1530,-0.6044458746910095,-0.5989615158177912
1531,-4.125777721405029,-3.526199162006378
1532,-0.08739957213401794,0.7205936312675476
1533,-4.21364164352417,-3.16778302192688
1534,-0.644278883934021,-0.5893214493989944
1535,-8.016324136406183e-05,1.5984443425550126
1536,-0.10219450294971466,-0.002541489899158478
1537,-0.0022186695132404566,0.03212022548541427
1538,-0.15065930783748627,-0.14712125062942505
1539,-0.8316390514373779,0.6244679689407349
1540,-0.06672373414039612,0.038872912526130676
1541,-5.880507469177246,-6.055386010557413
1542,-5.29564094543457,-4.905721515417099
1543,-0.13085435330867767,0.12852437794208527
1544,0.0473628044128418,-0.3326936475932598
1545,0.03642500564455986,0.834680151194334
1546,-5.436710357666016,-5.478874489665031
1547,-0.5434685945510864,0.5991348624229431
1548,-0.08400233834981918,-0.037648141384124756
1549,0.009816720150411129,0.0014372147852554917
1550,0.004351717419922352,0.06184460478834808
1551,-0.1110634058713913,0.02662941813468933
1552,0.04641736298799515,0.0902458913915325
1553,0.010744710452854633,1.2344745774171315
1554,-2.0106430053710938,-1.4657613635063171
1555,-1.135501503944397,-1.07591512799263
1556,-0.3151254653930664,0.30038708448410034
1557,-0.11826002597808838,0.9615496844053268
1558,-0.23305371403694153,0.38231563568115234
1559,-0.3547862470149994,2.670169562101364
1560,-1.1631985902786255,-0.6709465980529785
1561,-6.7488274574279785,-6.0170578956604
1562,-0.001792579423636198,0.2256915047764778
1563,-4.42962646484375,-3.67400199174881
1564,0.42661628127098083,0.0006066793575882912
1565,-4.850892066955566,-5.0954526833229465
1566,-0.02485113963484764,0.24437317065894604
1567,-0.04813914746046066,0.23608681187033653
1568,-0.14385655522346497,0.16186363995075226
1569,-9.096649169921875,-9.063619948923588
1570,-1.9929918050765991,-1.5364419519901276
1571,0.11903514713048935,0.00982687808573246
1572,0.010681400075554848,0.0908671177458018
1573,-1.8025974035263062,-1.8053720723837614
1574,-3.072894334793091,-2.2892242670059204
1575,-0.13049966096878052,1.3924235254526138
1576,-2.897942543029785,-2.937460910063237
1577,-2.737339973449707,-2.6832423992455006
1578,-2.3102593421936035,-2.3081875792704523
1579,-0.8321877717971802,-0.6503148078918457
1580,0.0010753419483080506,0.3847607689203869
1581,-0.29180821776390076,1.0101390182971954
1582,-4.6602044105529785,-4.398083716630936
1583,-2.1464669704437256,5.267041206359863
1584,-0.7211654782295227,-0.6366520971059799
1585,-0.0003346616867929697,0.0005485978908836842
1586,-3.2705328464508057,-0.6535797119140625
1587,-0.13669945299625397,-0.10045604407787323
1588,-8.166986465454102,-5.58809494972229
1589,-0.8435923457145691,0.1407908797264099
1590,-2.720233201980591,-2.757661961019039
1591,-0.3981880843639374,0.4068022668361664
1592,-0.6726756691932678,-0.4164762496948242
1593,-2.9768569469451904,-2.965410186909139
1594,-7.8843889236450195,-7.798828199505806
1595,-2.7689051628112793,-2.1811458468437195
1596,-0.09953002631664276,-0.1043124133720994
1597,-0.009205706417560577,0.04790406581014395
1598,-0.005846258252859116,1.0250627268105745
1599,0.014444172382354736,0.2390855555422604
1600,-2.6038732528686523,-1.0395056009292603
1601,-0.004993972834199667,0.26067226147279143
1602,0.18105433881282806,0.06027849530801177
1603,-12.4237060546875,-12.531447825953364
1604,-3.2672042846679688,-3.146585963666439
1605,-0.8439698815345764,0.9023376703262329
1606,-0.9276484251022339,-0.9164535067975521
1607,-0.5535959005355835,-0.4576857089996338
1608,-1.8277596235275269,-1.3930875360965729
1609,-0.06691698729991913,1.8807721957564354
1610,0.1194261759519577,1.4780420837923884
1611,-1.7652702331542969,-1.7647572406567633
1612,-1.1243469715118408,-1.1992154233157635
1613,-1.1426546573638916,0.1020890474319458
1614,-2.8237030506134033,-2.8884470388293266
1615,-5.793009281158447,-5.596275329589844
1616,0.011933675035834312,1.4439233196899295
1617,0.006626086309552193,0.1921904031187296
1618,-0.10577815771102905,0.22864367812871933
1619,0.040584322065114975,0.06001026066951454
1620,-0.6136442422866821,-0.44918857514858246
1621,-2.5583982467651367,-2.605717282742262
1622,-2.9902000427246094,-2.6987501978874207
1623,0.015639806166291237,1.2089514216640964
1624,-1.1701946258544922,-0.1424717903137207
1625,0.034546393901109695,1.713422073982656
1626,0.0008673775009810925,0.6506582093425095
1627,0.040511827915906906,-0.03608103236183524
1628,0.004980209283530712,0.0012774603674188256
1629,0.01284056156873703,0.7958022728562355
1630,-3.4342174530029297,-3.465228747576475
1631,0.007454574108123779,0.2383512882515788
1632,-0.23408639430999756,-0.23612596467137337
1633,-0.3006654977798462,-0.16516439616680145
1634,-1.9417526721954346,-1.3697346448898315
1635,-5.9506449699401855,-5.703362017869949
1636,-0.00018651271238923073,0.033442330779507756
1637,-0.2062004655599594,0.49570074677467346
1638,-0.10242360830307007,0.30617130547761917
1639,-7.0094122886657715,-6.8821094781160355
1640,-0.14271801710128784,-0.09610757231712341
1641,-0.11456850171089172,-0.08684446103870869
1642,-4.465816974639893,-4.524008467793465
1643,-0.021988481283187866,0.2470545396208763
1644,0.12050725519657135,-0.00606953352689743
1645,0.005067135207355022,0.8328638249222422
1646,0.12454045563936234,0.0044672580261249095
1647,-8.378015518188477,-8.176083505153656
1648,0.008782170712947845,0.13488690572194173
1649,-10.484758377075195,-10.332466810941696
1650,-0.3798905909061432,0.19006040692329407
1651,-1.6525404453277588,-1.5560478419065475
1652,0.052225902676582336,0.0632388205267489
1653,-2.627826690673828,-2.6441934728063643
1654,-3.530580759048462,-3.5170507952570915
1655,-4.491881370544434,-4.417291514575481
1656,-1.886779546737671,-1.5400539338588715
1657,-1.72135591506958,-1.0148601531982422
1658,-1.1967207193374634,1.5990136861801147
1659,0.000512585393153131,0.10091646016735467
1660,-0.4734395742416382,-0.4542251229286194
1661,0.007791792042553425,1.1162342566531152
1662,-0.01777883805334568,0.05161286145448685
1663,-1.3961020708084106,-1.0652649998664856
1664,-0.14800138771533966,0.35848137736320496
1665,-2.3064963817596436,-2.3453856306150556
1666,0.6578505635261536,0.8894679546638145
1667,-0.1876187026500702,3.564984917640686
1668,0.04871406406164169,1.7296573426574469
1669,0.054206483066082,0.09364364298289729
1670,-6.606605052947998,-6.4236868023872375
1671,-1.985478162765503,-0.4799611568450928
1672,-8.350641250610352,-8.200076952576637
1673,0.08855821937322617,0.006555638916324824
1674,0.005330495070666075,1.445695162163247
1675,-6.915709018707275,-5.721313118934631
1676,-1.5870517492294312,0.7253389358520508
1677,-0.11094100028276443,0.17911741882562637
1678,-0.011383878998458385,0.021786293014883995
1679,0.0032486736308783293,-0.0014621107839047909
1680,-2.0999999046325684,-1.7030265927314758
1681,0.004811945371329784,0.9003860920201987
1682,-0.18102744221687317,0.9796722680330276
1683,-0.8970199823379517,0.8070181608200073
1684,-1.1108237504959106,-1.1806544782593846
1685,-0.7196043729782104,-0.6059353202581406
1686,0.026675084605813026,1.7832828219980001
1687,-0.8174469470977783,-0.056338727474212646
1688,0.0048551964573562145,1.0387678185797995
1689,-2.17134165763855,0.08783984184265137
1690,-4.354178428649902,-0.3040146827697754
1691,-0.09467382729053497,-0.06657910346984863
1692,-0.9723562002182007,-0.47660666704177856
1693,-0.6244505047798157,-0.5579794496297836
1694,0.1248081624507904,0.00807153340485911
1695,-1.2648060321807861,-0.9982546865940094
1696,-0.021961644291877747,-0.08901035599410534
1697,-0.2343919575214386,-0.2236966099590063
1698,0.05360028147697449,2.118977129459381
1699,0.054870977997779846,0.4084775000810623
1700,-1.902385950088501,-1.8808039147406816
1701,0.012419372797012329,0.06422624737024307
1702,-0.2505413591861725,-0.22010710835456848
1703,0.16954651474952698,1.8896517768735066
1704,-0.14909842610359192,-0.18938002549111843
1705,-0.4673331379890442,-0.432721521705389
1706,0.14799021184444427,0.7044966813409701
1707,-0.016916148364543915,-0.01066403929144144
1708,0.005342177115380764,0.36715275059759733
1709,-0.36810794472694397,-0.3685047999024391
1710,0.04941530525684357,0.715570711530745
1711,0.004020281136035919,0.2788856066763401
1712,-0.8866559863090515,-0.6389534771442413
1713,0.04542744159698486,0.010474706068634987
1714,-3.049683094024658,-2.8768170773983
1715,0.08937260508537292,0.00296475162031129
1716,-0.45865994691848755,-0.2909638285636902
1717,-0.0062956176698207855,0.23941228538751602
1718,-0.01866612769663334,0.01048106700181961
1719,-0.13020110130310059,-0.9772023372352123
1720,-3.7755165100097656,-2.749374508857727
1721,-0.10322778671979904,-0.1090964792529121
1722,-0.20909251272678375,1.1791472285985947
1723,-0.05439009517431259,1.7394703887403011
1724,-0.640487790107727,-0.676782064139843
1725,0.04717892408370972,0.20563517530536046
1726,-1.1682674884796143,-0.7127420902252197
1727,-0.4360990524291992,-0.11303761601448059
1728,0.5490072965621948,-0.04647138714790344
1729,-4.527565956115723,-4.454084821045399
1730,0.06630733609199524,0.47764308750629425
1731,-0.17901059985160828,-0.10650211572647095
1732,-4.63085412979126,-0.8736672401428223
1733,-4.0836501121521,-3.7823630273342133
1734,0.004872353281825781,0.5149779319763255
1735,0.024639267474412918,1.2156349606812
1736,0.141030415892601,0.370801369426772
1737,-0.19618850946426392,0.09341004490852356
1738,-0.03438633307814598,-0.0012006722390651703
1739,-0.5110843181610107,-0.4268628656864166
1740,-2.69657826423645,-2.4459528625011444
1741,0.6492398977279663,0.04497010074555874
1742,-1.0155574083328247,-0.8616559207439423
1743,-7.672937393188477,-7.682540210429579
1744,-0.4406775236129761,-0.3137819617986679
1745,0.01979207992553711,0.4991760472767055
1746,-1.513715386390686,-0.07831120491027832
1747,0.0005073402426205575,2.1305030584826454
1748,-0.004267340525984764,0.19307201821357012
1749,-0.21068356931209564,1.234358936548233
1750,-0.13370732963085175,0.47988778352737427
1751,-1.8377606868743896,-0.948065459728241
1752,0.020744062960147858,1.7548486717278138
1753,0.05865435674786568,0.019795241067185998
1754,-4.831793785095215,1.5302448272705078
1755,-0.14550906419754028,-0.1316487230360508
1756,0.006637354381382465,0.3924260471248999
1757,-0.052251286804676056,0.2560306489467621
1758,-1.9740196466445923,-0.7158589363098145
1759,-2.50059175491333,-1.7008347511291504
1760,-2.6948533058166504,-2.65384803712368
1761,0.005753821227699518,0.4720621905871667
1762,-0.12971535325050354,-0.0535321906208992
1763,0.03536899760365486,0.005865454440936446
1764,-4.288731575012207,-4.093352794647217
1765,0.00020698091248050332,0.0010347143397666514
1766,-0.021129604429006577,-0.0428785216063261
1767,-2.6913883686065674,-2.6980530662694946
1768,-2.7297635078430176,-1.9596360921859741
1769,-1.0835554599761963,-0.7216707170009613
1770,-1.6517139673233032,-1.6757962703704834
1771,-1.166211485862732,0.18080031871795654
1772,-0.6938738226890564,0.051148176193237305
1773,-3.984215497970581,-4.044179052114487
1774,-1.0273805856704712,-0.5546795725822449
1775,0.06101095676422119,0.27818981371819973
1776,-0.40727707743644714,-0.3986377902328968
1777,0.006139502860605717,0.32340478906189674
1778,-0.9612410664558411,0.32954370975494385
1779,-0.09605998545885086,1.5417392700910568
1780,0.08372178673744202,0.09376892820000648
1781,-0.18062645196914673,0.47249922156333923
1782,-0.1782955527305603,0.2395300567150116
1783,0.01625244691967964,1.4077021600678563
1784,-0.5346287488937378,0.21949291229248047
1785,-0.5711676478385925,-0.462373323738575
1786,0.0074614789336919785,1.306999895721674
1787,-0.5669037699699402,2.2890915870666504
1788,-0.20236052572727203,0.016528233885765076
1789,0.04829450324177742,1.449042419088073
1790,0.08342601358890533,1.0569807486608624
1791,-4.2836432456970215,-4.193423002958298
1792,-1.1482183933258057,-0.18478846549987793
1793,0.0033706221729516983,0.5533632319420576
1794,-0.8583342432975769,0.1340075135231018
1795,-7.125564098358154,-5.356473803520203
1796,-8.651315689086914,-5.285139322280884
1797,-0.537625789642334,-0.49616698920726776
1798,-0.024428170174360275,0.804213136434555
1799,0.09141965210437775,0.5739595775958151
1800,0.08086348325014114,0.06958265043795109
1801,-3.5206997394561768,-2.833589732646942
1802,0.002076840726658702,2.0183089971687878
1803,0.025170929729938507,0.35475150123238564
1804,-1.3601961135864258,-1.2449068427085876
1805,-0.004292447119951248,0.7146739698946476
1806,-2.855442762374878,-2.913948723115027
1807,-1.5713673830032349,-1.2996616959571838
1808,-0.0006540734320878983,0.027182257967069745
1809,-0.024005122482776642,0.057768912985920906
1810,-6.342677116394043,-5.814664900302887
1811,0.13851265609264374,0.955133561976254
1812,-0.7008984684944153,2.339557707309723
1813,-4.165750026702881,-3.960617959499359
1814,0.0032754545100033283,0.5601429978778469
1815,-0.6741890907287598,-0.6843677799333818
1816,-3.182645320892334,-2.7210522294044495
1817,-0.014980383217334747,2.0209826976060867
1818,-0.03479458764195442,-0.033358875662088394
1819,-0.5713367462158203,-0.39729999005794525
1820,-1.128098726272583,-0.9765480607748032
1821,-0.13494661450386047,-0.07303866744041443
1822,-0.5586054921150208,-0.5475338567048311
1823,-0.013033511117100716,0.9203522419556975
1824,-1.2990338802337646,-1.1360208690166473
1825,-0.253645122051239,0.04238826036453247
1826,-0.20267730951309204,0.846506655216217
1827,-0.08169763535261154,0.2989860251545906
1828,-3.5475008487701416,-2.786811947822571
1829,0.05567657947540283,0.4314775742823258
1830,-0.047532785683870316,-0.016964755952358246
1831,-1.535521388053894,-1.501342549920082
1832,0.009418819099664688,0.0049850656650960445
1833,-0.0005117356777191162,0.870271947234869
1834,-1.190364956855774,0.024608731269836426
1835,0.13896527886390686,0.05829531326889992
1836,-0.0795682817697525,0.05100613832473755
1837,0.005835076794028282,0.028951624408364296
1838,-0.6009624004364014,-0.4123840034008026
1839,-5.105080604553223,-4.901774004101753
1840,-6.502972602844238,-4.945170998573303
1841,0.016307437792420387,1.8198854989022948
1842,-0.8690985441207886,0.3542534112930298
1843,-2.0616800785064697,1.9637932777404785
1844,-0.8609168529510498,-0.4492189586162567
1845,-3.870258331298828,-3.9084488302469254
1846,0.07635166496038437,0.20311029441654682
1847,-6.729302883148193,-6.702791903167963
1848,-0.1467113196849823,-0.1510671676369384
1849,0.17095105350017548,2.3218057211488485
1850,-0.06479518860578537,0.11876852065324783
1851,-2.3166072368621826,-0.9458050727844238
1852,-1.7152103185653687,-1.732789762550965
1853,-0.012721078470349312,0.33522746805101633
1854,-3.690647840499878,-3.698478216014337
1855,-8.84123146533966e-05,0.20113461092114449
1856,-1.818132758140564,-1.8864771146327257
1857,0.0045149424113333225,0.349265339638805
1858,0.16239836812019348,0.5235512321814895
1859,-1.0457509756088257,-0.8778844773769379
1860,-0.6112586855888367,0.055650532245635986
1861,0.05781653895974159,0.6616131070168194
1862,-0.0018166247755289078,0.9612628072500229
1863,0.005974604748189449,1.19729090538749
1864,-0.2660473883152008,-0.19146867096424103
1865,-0.17003260552883148,-0.18864259868860245
1866,-0.017667794600129128,-0.004496408626437187
1867,-0.23347289860248566,-0.2828477621078491
1868,0.011019092984497547,2.1705732345581055
1869,-0.0036062533035874367,0.05956781841814518
1870,-0.6218917369842529,-0.6045008450746536
1871,-3.0260515213012695,0.6055071353912354
1872,0.24250346422195435,0.7841424460057169
1873,-3.3592498302459717,-1.9678001403808594
1874,-2.257894992828369,-2.2628836557269096
1875,-3.4915521144866943,-3.4278727024793625
1876,0.025237277150154114,-0.026768960058689117
1877,-0.7864506244659424,0.49867236614227295
1878,-9.321441650390625,-9.182117089629173
1879,-3.996253252029419,-4.0681350734084845
1880,-0.014459933154284954,0.5633746907114983
1881,0.027018122375011444,0.15948794782161713
1882,-1.3083959817886353,-0.7755920886993408
1883,0.02234400063753128,0.12705299258232117
1884,-1.7122547626495361,4.473734021186829
1885,-0.4520355463027954,-0.14577451348304749
1886,0.45430418848991394,0.03474166337400675
1887,-0.25453779101371765,0.11550599336624146
1888,0.04275069758296013,0.01944888348225504
1889,-0.1650390774011612,0.31069624423980713
1890,-1.3014792203903198,-1.2310792952775955
1891,-9.481049537658691,-6.50272011756897
1892,0.003034587949514389,0.36584633216261864
1893,-0.13364821672439575,-0.13067973405122757
1894,0.10579241812229156,-0.003415849059820175
1895,-0.00946061871945858,1.8196741370484233
1896,-1.5961823463439941,-1.0002038478851318
1897,-4.847262382507324,-4.402169048786163
1898,0.07414868474006653,0.9245133958756924
1899,0.024487774819135666,0.04626965895295143
1900,0.047848477959632874,0.08046496001043124
1901,-0.4212896227836609,-0.18686556816101074
1902,0.02425953932106495,0.2736566159874201
1903,-0.45999571681022644,0.01678687334060669
1904,-0.1419508308172226,3.2099699079990387
1905,0.1697458177804947,0.008075742167420685
1906,0.3678203821182251,0.48895827680826187
1907,0.0055568404495716095,0.26747725531458855
1908,0.05386333912611008,1.0598087921971455
1909,-0.026837058365345,0.9579210877418518
1910,-3.48580002784729,-3.340284541249275
1911,-4.3729729652404785,-4.4145316099748015
1912,0.006152973510324955,0.4572228789329529
1913,-0.6108804941177368,-0.49545933306217194
1914,0.037620577961206436,0.8914010188746033
1915,-0.01465939823538065,0.10384280607104301
1916,0.05861634388566017,1.038328497321345
1917,0.04628875479102135,0.013774922001175582
1918,0.06716964393854141,0.04132652375847101
1919,0.0005477358354255557,1.0254769562161528
1920,0.039191365242004395,4.804557919515446
1921,-0.02118697762489319,-0.021838910412043333
1922,0.0066273086704313755,0.047627579886466265
1923,-0.034093111753463745,-0.07108794100349769
1924,-0.10375331342220306,1.4534484520554543
1925,0.007399007678031921,0.35719379037618637
1926,-2.2056527137756348,-0.7960437536239624
1927,-0.06294722855091095,0.3558303266763687
1928,-0.20527242124080658,1.2764421552419662
1929,-0.0004774220287799835,0.12277969345450401
1930,-0.33853909373283386,1.073049247264862
1931,-1.1468236446380615,-0.9085380434989929
1932,0.24447782337665558,0.011947974940994754
1933,-5.027711391448975,-4.925046801567078
1934,0.08740260452032089,0.6378140449571674
1935,-2.597579002380371,1.0795326232910156
1936,-1.801934838294983,-0.5289357900619507
1937,-0.06032770872116089,2.203788861632347
1938,-0.0010765790939331055,2.2829717863351107
1939,-0.00018739327788352966,6.05608261260204
1940,0.4416293501853943,-0.4392619365826249
1941,-0.1991102546453476,0.3322635143995285
1942,-7.300801753997803,-7.33471888396889
1943,0.010842882096767426,0.02877116564195603
1944,-0.13208593428134918,2.4510693550109863
1945,-2.9050488471984863,-2.7897594571113586
1946,-1.013551115989685,-0.9352904334664345
1947,-0.08324916660785675,3.7126127183437347
1948,0.0687108114361763,-0.004929823885504447
1949,-1.1710668802261353,-1.2061562836170197
1950,-5.166306495666504,-5.276684001088142
1951,-1.8973395824432373,-1.9095784286037087
1952,0.08918995410203934,0.018223547289380804
1953,-0.3355328440666199,-0.2487502619624138
1954,-2.90033221244812,-2.4486700296401978
1955,-1.0806612968444824,1.178364634513855
1956,-5.99416971206665,-6.004896488040686
1957,0.010077999904751778,0.13472377085417975
1958,-4.736062526702881,-4.475058406591415
1959,-2.812810182571411,-2.779877685010433
1960,-1.473271131515503,-1.5306948572397232
1961,0.0004981612437404692,1.4748573305041646
1962,-0.7473125457763672,-0.745239291805774
1963,-0.7584614753723145,-0.09533154964447021
1964,-0.007085687015205622,1.7728494917973876
1965,-0.374273419380188,-0.31974080950021744
1966,-5.417689323425293,-5.324156790971756
1967,-1.6954153776168823,5.050038456916809
1968,0.030015671625733376,2.674685826525092
1969,0.0068937866017222404,1.1968770110979676
1970,-1.2634403705596924,-1.022878736257553
1971,-1.2038674354553223,-1.2155795898288488
1972,0.0023953020572662354,0.6521861338987947
1973,-0.3953355848789215,-0.09184375405311584
1974,-0.5657034516334534,1.5784524083137512
1975,-0.11086303740739822,0.2772957682609558
1976,0.004968650639057159,1.1999357499880716
1977,-0.3452729880809784,-0.31985265016555786
1978,0.15874657034873962,2.109845226863399
1979,0.18584087491035461,0.9436109461821616
1980,-6.705129146575928,-6.716572763732984
1981,-0.12566597759723663,0.1648821085691452
1982,0.42654702067375183,2.2554508557077497
1983,-0.8713498711585999,2.8155314922332764
1984,-0.2238171100616455,-0.14693260192871094
1985,-4.955352783203125,-5.018384460359812
1986,0.012910615652799606,0.7657432146370411
1987,0.05612671375274658,0.3719950821250677
1988,-2.3700740337371826,-2.389792863454204
1989,-5.476212024688721,-5.147468864917755
1990,0.17071577906608582,0.006856175139546394
1991,-0.1017603799700737,-0.08785885386168957
1992,-2.9252736568450928,-1.4227449893951416
1993,-0.03605329245328903,1.5314094051718712
1994,-0.038098953664302826,0.07819323241710663
1995,0.04540538415312767,0.2499079890549183
1996,-0.018077298998832703,1.0537669882178307
1997,0.07347876578569412,0.48548610547732096
1998,0.0018210517009720206,0.0033282259246334434
1999,-0.2417362481355667,1.9284558594226837
2000,-0.03532237559556961,-0.06141450069844723
2001,-1.60658597946167,-1.367433875799179
2002,0.05696135759353638,-0.00021220650523900986
2003,-0.30475160479545593,0.45425480604171753
2004,0.020180508494377136,0.1562461868452374
2005,-5.562521934509277,-5.505310580134392
2006,-6.523810863494873,-6.078616231679916
2007,-1.0842643976211548,-1.0961370654404163
2008,-1.0475014448165894,-1.009603600949049
2009,-1.548531174659729,-1.4921201467514038
2010,-2.7953243255615234,-2.5354378819465637
2011,0.032733455300331116,1.5959888582583517
2012,-0.09631477296352386,0.19326470792293549
2013,-0.3879888951778412,-0.0764085054397583
2014,-1.8812485933303833,-1.8764521908015013
2015,-3.3133246898651123,-3.348782706540078
2016,-0.007166546769440174,1.236617136746645
2017,-0.070836141705513,0.012850746512413025
2018,0.004679632373154163,1.2498298040882219
2019,-1.3879132270812988,0.24751436710357666
2020,-3.8855690956115723,-2.4603867530822754
2021,-2.835707426071167,-1.7506067752838135
2022,0.056749191135168076,-0.0024367282749153674
2023,-5.062320232391357,-3.480985641479492
2024,-0.8664721250534058,-0.42797863483428955
2025,-5.728466033935547,-0.06299781799316406
2026,-0.20124974846839905,-0.12590088695287704
2027,-2.918347120285034,-2.8498261496424675
2028,-0.23633895814418793,1.0953187346458435
2029,-0.302889347076416,0.17600026726722717
2030,-9.46929931640625,-9.381037138402462
2031,0.01627958193421364,0.40993821900337934
2032,-0.7024649977684021,-0.3127818703651428
2033,-0.5873280763626099,0.1292428970336914
2034,-4.331540107727051,-2.4407538175582886
2035,-0.05583807826042175,1.669716976583004
2036,-0.5588583946228027,-0.46160613000392914
2037,-3.7545974254608154,-3.757139017805457
2038,-0.00535957794636488,0.023256884887814522
2039,-0.6138073205947876,-0.18854281306266785
2040,-0.16439226269721985,0.04612883925437927
2041,-3.3414533138275146,-2.7651739716529846
2042,-0.23848217725753784,-0.09723828732967377
2043,-9.038407325744629,-9.033975915051997
2044,-0.03637431189417839,0.2730152979493141
2045,-0.2055344134569168,-0.22182723879814148
2046,-3.8893978595733643,-3.9443134837783873
2047,-0.09082852303981781,-0.0704273171722889
2048,0.06578677147626877,2.27279795834329
2049,-6.755493640899658,-6.569646522402763
2050,0.011574074625968933,0.8495657132007182
2051,-0.43108776211738586,-0.35182683169841766
2052,-0.11402027308940887,0.019768312573432922
2053,-0.014070218428969383,0.18284396640956402
2054,-0.34109148383140564,-0.5652783121913671
2055,-0.11265714466571808,-0.08066446706652641
2056,0.01690816879272461,1.8081347942355706
2057,-6.153812885284424,-6.107921354472637
2058,-8.389884948730469,-7.637654721736908
2059,-0.09950792044401169,-0.0479750856757164
2060,0.459437757730484,1.557491525541991
2061,-2.7702255249023438,-2.77892291569151
2062,-1.549464464187622,-1.5668171932920814
2063,-0.3700912594795227,2.481607973575592
2064,-0.03241020441055298,0.5328707173466682
2065,-0.12222829461097717,-0.0425313264131546
2066,-3.41652512550354,-4.068768438883126
2067,-0.024933405220508575,0.8883148524910212
2068,-2.6784934997558594,-2.592260852456093
2069,-0.19274494051933289,1.309718757867813
2070,-1.420238733291626,-0.5133723616600037
2071,-9.819010734558105,-9.388114482164383
2072,0.005627098027616739,0.6627099675242789
2073,0.024493053555488586,0.04392756521701813
2074,-1.2715550661087036,-1.2942962422966957
2075,0.0038153408095240593,0.2007965409429744
2076,0.022181903943419456,0.3336840387491975
2077,-2.222130298614502,-2.238464044057764
2078,0.013453816995024681,2.5169111685827374
2079,0.05733715370297432,0.9528881446458399
2080,-9.718490600585938,-9.705249764025211
2081,0.06911878287792206,2.5893318988382816
2082,0.13842152059078217,0.11239459738135338
2083,-0.3512963652610779,-0.358984368853271
2084,-3.1132864952087402,-2.912963181734085
2085,-0.02505057491362095,-0.011622201651334763
2086,-6.063570976257324,-6.040862891823053
2087,-3.3297908306121826,-3.3821902945637703
2088,0.008083615452051163,0.2731310469098389
2089,0.0019768718630075455,0.7495871186256409
2090,-9.340325355529785,-7.586654186248779
2091,-5.540666580200195,-4.636150658130646
2092,-0.2800215482711792,0.7882294654846191
2093,-1.3338241577148438,-1.0315602123737335
2094,-0.592863142490387,0.725734293460846
2095,0.007157057523727417,1.2600794471800327
2096,-0.2574511468410492,1.8334806263446808
2097,-0.9928406476974487,-0.8708106875419617
2098,-0.09194779396057129,1.0999859869480133
2099,-6.006821155548096,-5.399752259254456
2100,-6.196468830108643,-5.496315658092499
2101,0.0893654152750969,0.007362835111280219
2102,-1.0160298347473145,-1.075446393340826
2103,-1.6706241369247437,0.86179518699646
2104,-4.850813865661621,-5.097021233290434
2105,-2.625521659851074,-2.0782721042633057
2106,0.017910873517394066,0.47174483574235637
2107,-1.2322800159454346,-1.255839361809194
2108,-1.0801455974578857,0.6719352006912231
2109,-2.9194674491882324,-2.9307481311261654
2110,-0.40482664108276367,-0.41346511989831924
2111,-4.483175277709961,-4.290774196386337
2112,-0.10063020884990692,-0.017671890556812286
2113,0.03756516054272652,0.006446355604566634
2114,-2.2013566493988037,-0.9020452499389648
2115,-0.766533613204956,-0.7397251855581999
2116,-0.490743488073349,2.221444606781006
2117,-0.5643593072891235,0.43201708793640137
2118,0.6552756428718567,0.0032818876206874847
2119,-5.440127849578857,-5.5999870795349125
2120,-0.09669753909111023,0.7726263999938965
2121,-0.01586429961025715,0.4208385869860649
2122,-6.588629245758057,-6.134855628013611
2123,-0.039827778935432434,0.36950449645519257
2124,-0.2721787989139557,0.7016325891017914
2125,-0.20195811986923218,-0.15569264814257622
2126,0.23488079011440277,0.3239861708134413
2127,-0.021928628906607628,-0.04094245936721563
2128,0.006954525597393513,0.0010303603485226631
2129,-0.012927251867949963,0.6288937330245972
2130,-0.015530665405094624,0.10445050895214081
2131,-0.6252296566963196,-0.5875804089009762
2132,0.008310876786708832,0.5942166671156883
2133,-0.6279723644256592,-0.6168503183871508
2134,0.22779129445552826,0.01090279035270214
2135,-0.007263015955686569,0.031668029725551605
2136,-2.2908308506011963,-0.9276331663131714
2137,-0.4641381502151489,-0.3355616331100464
2138,0.03897092118859291,0.11389706004410982
2139,-0.043847572058439255,0.11064295098185539
2140,-0.4904712736606598,-0.3970772624015808
2141,0.032431602478027344,3.954991601407528
2142,-4.1249613761901855,-4.135968472342938
2143,-0.5896632075309753,-0.6138436235487461
2144,0.000582733191549778,0.07126763463020325
2145,-0.00028398213908076286,0.7712212433107197
2146,-0.06012527644634247,0.6176026463508606
2147,-0.897869348526001,0.16802871227264404
2148,0.061289627104997635,0.022390508092939854
2149,-2.355987071990967,-1.0605156421661377
2150,-1.1660206317901611,-1.1763984560966492
2151,0.011402635835111141,0.07418922911892878
2152,-0.013676270842552185,1.370602322742343
2153,0.04086004197597504,1.1308054756373167
2154,-0.04308496043086052,-0.017861418426036835
2155,-0.031693775206804276,0.5037654861807823
2156,-0.04777005314826965,2.0982450544834137
2157,0.011006337590515614,2.56953632839668
2158,-2.3658461570739746,-2.318341925740242
2159,0.034471508115530014,0.08808402717113495
2160,-0.38602951169013977,-0.3879435679409653
2161,-1.6011772155761719,-1.5953922104090452
2162,0.18474894762039185,0.9899995550513268
2163,0.008487177081406116,0.2602450444828719
2164,0.04751237481832504,0.13952521793544292
2165,-0.0015516486018896103,0.06924892403185368
2166,-6.928760051727295,-5.945269823074341
2167,-0.26311931014060974,0.2253604233264923
2168,-1.0267053842544556,-0.8694219589233398
2169,-1.1759432554244995,-0.8114644885063171
2170,-0.33710432052612305,-0.17788676917552948
2171,-2.2900502681732178,-2.4005147833377123
2172,-1.6115952730178833,-1.138122797012329
2173,-0.7720545530319214,-0.7565924935042858
2174,-3.786734104156494,-3.7311069518327713
2175,-0.3347121477127075,0.38168540596961975
2176,-0.07256606966257095,-0.1420551910996437
2177,-0.07539445906877518,-0.07053934875875711
2178,-4.902418613433838,-5.4809556098189205
2179,-1.7378016710281372,1.0427199602127075
2180,0.0969250351190567,0.23797902464866638
2181,-0.6462245583534241,-0.645112806931138
2182,-0.3732563555240631,-0.0019792914390563965
2183,0.04365115612745285,0.6421854794025421
2184,0.05839643254876137,-0.014499791024718434
2185,0.004523998126387596,0.12499680995824747
2186,0.03299844264984131,0.04611460864543915
2187,-0.0026770029217004776,0.41737398132681847
2188,-6.8743791580200195,-6.042412519454956
2189,-0.8694353103637695,-0.7662743106484413
2190,-0.18905045092105865,0.5394557267427444
2191,-0.031045958399772644,0.20329832285642624
2192,-7.1506147384643555,-6.333829045295715
2193,0.049542054533958435,0.046008135679585394
2194,-1.6384496688842773,2.625357508659363
2195,-4.588712692260742,-4.426243618130684
2196,-0.3421436846256256,-0.0851050615310669
2197,0.16523723304271698,0.18360730819404125
2198,-0.036892518401145935,-0.02608300745487213
2199,-0.018942292779684067,0.2092227153480053
2200,-4.837522983551025,-4.833488159812987
2201,-4.388362884521484,-4.432366442866623
2202,0.0135125070810318,0.3011765767587349
2203,-0.08417618274688721,1.5837409123778343
2204,-0.021024616435170174,1.5505023896694183
2205,0.005512189585715532,0.8851680847583339
2206,-0.11212392151355743,0.5144409835338593
2207,-2.8190746307373047,-2.686806946992874
2208,0.006660568993538618,0.029362615663558245
2209,-1.836467981338501,-0.8482840657234192
2210,-0.07131882756948471,0.8497438281774521
2211,-0.04798111319541931,0.37328534200787544
2212,0.42992231249809265,0.4618066282127984
2213,-0.23501117527484894,0.49646344780921936
2214,0.07656127214431763,0.02261742716655135
2215,-0.9217516183853149,-0.3542577624320984
2216,-0.06670984625816345,0.3858341574668884
2217,-1.8428188562393188,-0.9181295037269592
2218,0.04096357896924019,0.14783696457743645
2219,-0.026670346036553383,-0.016755692660808563
2220,-3.2074882984161377,-3.1756063252687454
2221,0.13527072966098785,-0.01019501406699419
2222,0.03964357450604439,0.055372100323438644
2223,0.08727243542671204,0.032279790873872116
2224,-2.8336219787597656,-1.569843053817749
2225,0.008285916410386562,2.98688614461571
2226,0.004359912127256393,2.0121626855107024
2227,-0.02419031225144863,-0.03414184786379337
2228,0.05013079196214676,0.0499431136995554
2229,-1.0595712661743164,-0.9694523960351944
2230,-7.484568119049072,-7.482306536287069
2231,0.014428618364036083,1.310983601026237
2232,0.047706589102745056,1.8721723486669362
2233,-0.4595058262348175,-0.23614943027496338
2234,-0.658875584602356,-0.37684622406959534
2235,0.04163804650306702,2.16921738977544
2236,0.17091265320777893,0.7889130712792394
2237,0.036676254123449326,0.8064683149568737
2238,-0.1718277633190155,-0.16578380018472672
2239,0.18474610149860382,0.22248816187493503
2240,-2.1758127212524414,-2.2706706676399335
2241,0.05960666015744209,0.60840242379345
2242,-0.009846078231930733,-0.013720504473894835
2243,-0.0016349912621080875,0.0635703718289733
2244,-0.027582811191678047,0.16760274022817612
2245,0.029187897220253944,0.003069548401981592
2246,-0.01703197881579399,0.08053058013319969
2247,-0.0046416157856583595,0.023528100922703743
2248,-1.9479888677597046,-0.927095890045166
2249,0.05721946060657501,0.22622564143966883
2250,-0.04149048402905464,0.09631127119064331
2251,-1.747933268547058,-0.49180006980895996
2252,-4.337845325469971,-4.276818655431271
2253,-1.3354324102401733,-1.2272120267152786
2254,-0.002798789646476507,0.687247296795249
2255,-0.11724839359521866,-0.011738300323486328
2256,-4.381694793701172,-2.951312780380249
2257,-0.0003547864034771919,2.0936935720965266
2258,-3.730578899383545,-3.6662271320819855
2259,-0.004521068651229143,0.026553179137408733
2260,-0.0048424918204545975,0.31460208911448717
2261,0.04905804246664047,1.303965836763382
2262,-0.049710359424352646,0.1098271794617176
2263,-0.5201760530471802,3.4679651856422424
2264,0.004885354544967413,0.07643100046334439
2265,-0.022889066487550735,1.0915978401899338
2266,-5.515438079833984,-5.155075520277023
2267,-3.797653913497925,0.13347363471984863
2268,-2.864436149597168,-2.9039432667195797
2269,-1.6750165224075317,-1.4219775795936584
2270,-0.24412545561790466,-0.30390408262610435
2271,-0.17776009440422058,-0.15669073350727558
2272,-0.26856690645217896,4.019076853990555
2273,-0.0447373166680336,0.6191088408231735
2274,-0.02791808545589447,4.482570607215166
2275,-0.03628598898649216,0.530786782503128
2276,0.0766066163778305,0.672340192773845
2277,-0.04277787357568741,1.750618264079094
2278,-0.20422372221946716,-0.05039963126182556
2279,-0.9376800060272217,0.9581282138824463
2280,0.058339934796094894,0.3734041708521545
2281,0.15250416100025177,1.018753929529339
2282,-0.8608349561691284,-0.7716836035251617
2283,-4.1098456382751465,-4.096595823764801
2284,-0.17152026295661926,2.8418426513671875
2285,0.6959552764892578,-0.1603715941309929
2286,-0.07854658365249634,0.34718041121959686
2287,0.04665563628077507,0.3573156075144652
2288,-2.3850412368774414,-2.3988938599359244
2289,0.059929847717285156,0.2296230196954525
2290,-0.04454678297042847,0.09908091649413109
2291,-0.05029391869902611,-0.03501489758491516
2292,-2.3856072425842285,-2.1195567846298218
2293,-0.007164709735661745,1.7718867268413305
2294,-0.1005038470029831,1.2580435201525688
2295,0.018235113471746445,0.8541894690133631
2296,-0.498855322599411,1.2559961080551147
2297,-0.5447640419006348,-0.4754124730825424
2298,-0.12818896770477295,-0.09739886224269867
2299,-2.4079933166503906,-1.9085357785224915
2300,-0.7769659757614136,0.13248717784881592
2301,-0.17880550026893616,0.11246085166931152
2302,0.10001577436923981,0.40981535613536835
2303,0.15852637588977814,0.14182762999553233
2304,-0.9911653399467468,-0.37684130668640137
2305,0.04829450324177742,0.4037450050236657
2306,-0.21657472848892212,0.4051176607608795
2307,0.08496657013893127,2.0451500988565385
2308,-3.538158893585205,-3.1696538627147675
2309,-0.0018925482872873545,0.2619083942845464
2310,0.04263856261968613,0.1469508206937462
2311,0.3888930678367615,0.24801941215991974
2312,-0.4979119598865509,-0.3744295835494995
2313,-0.03951476886868477,-0.02251017652451992
2314,0.05989682674407959,2.5738091474449902
2315,0.07761288434267044,-0.0001579265226610005
2316,-2.458946704864502,-2.27646204829216
2317,0.05892978236079216,0.48300517170719104
2318,-0.8967545032501221,-0.737997904419899
2319,0.00954239908605814,2.133762389421463
2320,-2.492016077041626,-1.7768989205360413
2321,0.06780874729156494,-0.36927102506160736
2322,-3.341487407684326,-3.313497858121991
2323,-0.17330774664878845,0.046519845724105835
2324,0.004190430045127869,2.0386246828129515
2325,0.008416750468313694,0.028028870234265924
2326,-0.02648267149925232,1.2132920064032078
2327,0.006837613880634308,0.38914867118000984
2328,-0.09971059113740921,0.5701122358441353
2329,-0.034058041870594025,2.566131304949522
2330,-2.2667500972747803,-1.0381231307983398
2331,-0.29234418272972107,-0.2685542032122612
2332,0.00855257734656334,1.0900497920811176
2333,-0.06048548221588135,0.01685403287410736
2334,-2.0175585746765137,-1.9790007136762142
2335,0.06950072199106216,-0.019857103638059925
2336,0.018924294039607048,-0.0010664119035936892
2337,-0.8580676317214966,-0.0055481791496276855
2338,0.03775240108370781,0.2771464632533025
2339,-0.790429949760437,-0.7338304594159126
2340,0.008238213136792183,2.1347305714152753
2341,-4.614248752593994,-3.6929492950439453
2342,-0.18916918337345123,2.314709633588791
2343,-1.0999037027359009,-0.9696133881807327
2344,-0.8043226003646851,0.2818334102630615
2345,-0.8447372317314148,-1.020499940495938
2346,-0.03191867470741272,0.028375715017318726
2347,-1.2441703081130981,-0.972088485956192
2348,-0.9944766759872437,1.0603406429290771
2349,-0.3383618891239166,-0.34404044272378087
2350,-0.49531304836273193,0.11440646648406982
2351,0.0719958022236824,0.10201865993440151
2352,0.07044320553541183,0.07925041023190715
2353,-3.3159773349761963,-3.2836459167301655
2354,0.010853252373635769,0.05711871877065278
2355,0.045268550515174866,0.10336946079041809
2356,-0.3657572567462921,0.6563546359539032
2357,-0.2000797986984253,-0.23522789659909904
2358,-4.836544513702393,-4.772605553269386
2359,0.0004483833909034729,2.351506408303976
2360,-0.008819151669740677,0.7346761915832758
2361,-1.100532054901123,-0.8930448442697525
2362,-0.19908609986305237,-0.2039639949798584
2363,-1.0730829238891602,4.187434196472168
2364,-5.57404088973999,-4.716839611530304
2365,0.017934000119566917,3.396939635284525
2366,-0.4703441858291626,3.1194132566452026
2367,-3.5635459423065186,-3.5636780676431954
2368,-0.15936064720153809,0.08853372931480408
2369,0.0059693604707717896,0.06859438245010097
2370,-1.227414608001709,-0.3570268154144287
2371,-1.4095573425292969,-1.2054459899663925
2372,0.012513060122728348,0.1460558883845806
2373,0.24469463527202606,0.23029592761668027
2374,-5.715244770050049,-5.650608733296394
2375,-0.03781444951891899,0.819170244038105
2376,-0.04321720451116562,-0.01799590140581131
2377,0.03708812966942787,1.8325664168223739
2378,0.04113065078854561,0.20837352436501533
2379,0.07073335349559784,-0.006411078094970435
2380,0.00037371687358245254,0.7844671710045077
2381,-0.20194564759731293,-0.18726817145943642
2382,0.08121195435523987,0.5243939179927111
2383,-0.00010549428407102823,2.0633079340914264
2384,-0.2331230342388153,-0.07177037000656128
2385,-0.14710775017738342,0.839522197842598
2386,0.18536706268787384,1.5772722671972588
2387,-1.0835646390914917,-0.8669383823871613
2388,-5.1971435546875,-3.864697217941284
2389,-1.6165086030960083,-1.5751909092068672
2390,-3.2666571140289307,-2.4093263149261475
2391,-1.4433326721191406,-0.9661497473716736
2392,0.0061493972316384315,0.05119077116887638
2393,-0.06310170143842697,0.5175430402159691
2394,-0.6388230919837952,-0.46701183915138245
2395,-4.664479732513428,-4.595501974225044
2396,-7.1070661544799805,-5.871446490287781
2397,0.003915497101843357,0.4397329097846523
2398,0.08239927887916565,0.24478109933261294
2399,-1.609233021736145,-1.6576724527403712
2400,-0.04316389560699463,2.1260479912161827
2401,-2.886718988418579,-1.062993049621582
2402,0.004872472491115332,1.9512050151824951
2403,-0.6409088969230652,-0.3819965720176697
2404,-0.7105148434638977,0.6078194379806519
2405,-3.421956777572632,-4.079411230515689
2406,-0.22673399746418,-0.12474628537893295
2407,-1.220028281211853,0.15852749347686768
2408,-0.009758511558175087,-0.015723488526418805
2409,-4.1167683601379395,-4.214361567050219
2410,0.03624621406197548,0.5816955844929907
2411,-2.9262425899505615,-2.700302094221115
2412,0.03271837532520294,0.6553505682459217
2413,0.006494584027677774,0.06866601110050397
2414,-0.5744780898094177,1.1875552535057068
2415,-2.6752045154571533,-2.456318959593773
2416,0.018498484045267105,0.0288376227254048
2417,0.17004328966140747,0.29826775629771873
2418,-0.26369962096214294,0.11753693222999573
2419,-5.97784423828125,-4.849084138870239
2420,-0.0004310228396207094,0.017461752519011497
2421,0.0103660449385643,0.09616508230101317
2422,-0.2926526367664337,0.09526628255844116
2423,-1.135054588317871,-0.1832515001296997
2424,-0.09407969564199448,-0.08879877999424934
2425,0.0010569944279268384,0.006548829958774149
2426,-0.0011057071387767792,0.451410478213802
2427,-0.3209112584590912,-0.3276409711688757
2428,-0.7319148778915405,0.9934118986129761
2429,-6.514991283416748,-6.49289520829916
2430,-7.03410530090332,-6.231277823448181
2431,-4.9937238693237305,-4.181253015995026
2432,-4.514866352081299,-4.2772300243377686
2433,0.14222264289855957,0.7788279931992292
2434,-7.683565616607666,-7.677621358074248
2435,-0.03785596042871475,0.29690704494714737
2436,-0.9221227765083313,-0.19843214750289917
2437,0.04301684722304344,0.028591007496288512
2438,-0.1638239324092865,-0.048385486006736755
2439,-0.0892256572842598,0.14116674661636353
2440,-0.6360108852386475,-0.5818623080849648
2441,-2.1469566822052,0.43589019775390625
2442,-0.632326602935791,-0.5342006832361221
2443,-9.208456039428711,-9.054723754525185
2444,0.001283689751289785,0.002807895296427887
2445,0.018586566671729088,0.8284324905835092
2446,-0.12453266978263855,0.9487902671098709
2447,-1.7317521572113037,1.998509168624878
2448,0.024911824613809586,0.24300236254930496
2449,0.0006338981911540031,2.0339158261194825
2450,-0.6505762338638306,-0.687667656573467
2451,-1.027781367301941,-1.1501361267000902
2452,0.0041383542120456696,2.212934222596232
2453,0.04088335856795311,0.393294163630344
2454,0.04592565447092056,2.7768761154729873
2455,-0.09921709448099136,0.05381407588720322
2456,-6.895552158355713,-6.818595476448536
2457,0.00925279688090086,3.938826967962086
2458,0.05299454927444458,0.2098269946873188
2459,0.6576119661331177,0.06457044978742488
2460,-0.6212753653526306,-0.536121778190136
2461,0.053539495915174484,0.32200368074700236
2462,-5.710845947265625,-5.793979652225971
2463,-10.864553451538086,-10.327931761741638
2464,-1.8420634269714355,-1.6983323693275452
2465,0.18652722239494324,0.19797850438044406
2466,-1.0613889694213867,-0.801154226064682
2467,0.06251171976327896,3.8733360852347687
2468,-0.6735276579856873,0.34502112865448
2469,-0.0052959006279706955,0.480815009213984
2470,-1.8751840591430664,-1.7094357758760452
2471,-0.13700908422470093,1.1000430285930634
2472,-0.16083896160125732,0.12051455676555634
2473,0.05120772495865822,0.01584802847355604
2474,0.06044992804527283,1.730197748169303
2475,-0.327612042427063,-0.3408046141266823
2476,0.004982396960258484,1.6904752620321233
2477,0.011510037817060947,2.817399501800537
2478,0.08464480936527252,0.09577691648155451
2479,-1.354146957397461,-1.0994024872779846
2480,-4.286350250244141,0.7945952415466309
2481,-0.3715512156486511,-0.6239048838615417
2482,-1.3900508880615234,1.9187575578689575
2483,-0.01561803836375475,0.21245883591473103
2484,-6.5821003913879395,-6.590373199433088
2485,0.650532603263855,0.14808151125907898
2486,-0.14941897988319397,2.615982100367546
2487,-4.99337100982666,-4.96397515013814
2488,-0.008872764185070992,0.5497493725270033
2489,-0.08740183711051941,0.4557775557041168
2490,-4.11775541305542,-3.950391098856926
2491,-0.9938207268714905,-0.9162086322903633
2492,-1.4271265268325806,-1.543387723620981
2493,-0.16958150267601013,1.4650646150112152
2494,-6.378746032714844,-5.915858656167984
2495,-1.9939604997634888,-1.5217419862747192
2496,-5.220982074737549,-4.26837819814682
2497,-1.0175387859344482,-0.5236759185791016
2498,-9.639853477478027,-9.589191250503063
2499,0.009265072643756866,0.2691551744937897
2500,-0.25551536679267883,-0.1534864455461502
2501,-0.8543118238449097,-0.8662557043135166
2502,-0.8195614814758301,-0.8126988206058741
2503,-2.5977838039398193,-2.579557193443179
2504,0.001554449088871479,1.1597467008978128
2505,-0.06305811554193497,-0.05520735401660204
2506,-6.782571792602539,-6.299885392189026
2507,-0.1059664636850357,1.064965382218361
2508,-0.016390541568398476,0.7617014981806278
2509,-4.196604251861572,-4.1959437327459455
2510,0.0726320892572403,0.06851760670542717
2511,-0.0013121925294399261,0.01804869994521141
2512,-1.0969135761260986,-0.06704020500183105
2513,-5.454066753387451,-4.17371940612793
2514,-0.055954914540052414,1.531578216701746
2515,-3.5960752964019775,-3.179411679506302
2516,-0.48828253149986267,-0.364632323384285
2517,-5.548203945159912,-5.670611183159053
2518,0.029306253418326378,2.8563322070986032
2519,-7.421358108520508,-5.488705635070801
2520,-0.025684911757707596,0.03294086456298828
2521,0.03811689093708992,0.06873990502208471
2522,0.23617151379585266,0.5031232836481649
2523,-0.38188987970352173,0.2936136722564697
2524,-0.012043429538607597,0.08019468188285828
2525,-2.885622024536133,-2.6086256206035614
2526,-1.0777192115783691,-0.9104962646961212
2527,-0.37984544038772583,1.2999008297920227
2528,0.05666874349117279,-0.06410709768533707
2529,-0.22976185381412506,0.26373152434825897
2530,-0.02061697468161583,0.18542680144309998
2531,0.0014826429542154074,0.10361117217689753
2532,-0.01505041029304266,0.9250856880098581
2533,-2.849853277206421,-2.784912161529064
2534,-0.5890867710113525,-0.5760533362627029
2535,0.04554039239883423,0.6818924844264984
2536,-0.16920265555381775,-0.17693676752969623
2537,-1.713157296180725,1.7911906242370605
2538,-0.004729407839477062,0.11840221891179681
2539,-0.04147692397236824,0.14673998951911926
2540,-3.3276116847991943,-3.101485103368759
2541,-1.637142300605774,-1.6329832077026367
2542,-3.804774522781372,-3.723875679075718
2543,0.0014292707201093435,-0.0006335035577649251
2544,-0.03899623453617096,0.07601417228579521
2545,0.019144736230373383,0.009297274053096771
2546,-0.3627006411552429,-0.3711277460679412
2547,0.10761607438325882,0.1656794771552086
2548,0.004944325890392065,0.27626217959914356
2549,-5.82133674621582,-5.761949945241213
2550,-0.20234288275241852,-0.19728729967027903
2551,-0.041262246668338776,0.16392361372709274
2552,0.08911719173192978,0.5971999726025388
2553,-3.2778680324554443,-3.1324832141399384
2554,0.04648059979081154,0.7089332155883312
2555,-0.5532780885696411,-0.6947251483798027
2556,0.029804624617099762,0.36504639964550734
2557,-0.10028185695409775,0.678103968501091
2558,0.03781057149171829,1.7609820436919108
2559,-0.358889102935791,0.6681024432182312
2560,-0.41737356781959534,0.8230824768543243
2561,-1.509798526763916,-1.4120079353451729
2562,-0.290775865316391,0.25092145800590515
2563,0.04768601804971695,1.0082458465913078
2564,-2.1176109313964844,-1.453930675983429
2565,-4.2543416023254395,-2.9000673294067383
2566,-1.0916036367416382,-1.0490852445363998
2567,-5.550063133239746,-5.528409823775291
2568,-2.99190092086792,-2.8660871535539627
2569,0.04860996454954147,-0.005279228091239929
2570,-7.161239147186279,-7.085441887378693
2571,0.017855821177363396,0.0030885692685842514
2572,-6.220945835113525,-4.582142353057861
2573,-0.8430774211883545,-0.9618567880243063
2574,-0.0854906365275383,-0.11779627203941345
2575,-2.718749523162842,-0.6956472396850586
2576,-1.6785240173339844,-1.4232281148433685
2577,-1.1791765689849854,-1.1365715265274048
2578,0.04914883151650429,1.8143359459936619
2579,-0.010198554024100304,0.7680526562035084
2580,-0.08108224719762802,1.2779825627803802
2581,-4.6931891441345215,-4.012252688407898
2582,-1.3383387327194214,1.1700477600097656
2583,-0.13692474365234375,0.6043016910552979
2584,-1.8830491304397583,-1.3663359880447388
2585,-0.5733985304832458,-0.36407990753650665
2586,-1.3439747095108032,-1.375504449591972
2587,-0.334881991147995,0.5772609114646912
2588,-0.3960013687610626,0.8075553178787231
2589,-0.189069926738739,4.3563272356987
2590,0.010902008041739464,0.5889732837677002
2591,-0.4057319164276123,0.6363307535648346
2592,-0.04850928485393524,1.617620836943388
2593,0.07722869515419006,0.2282416271045804
2594,-0.01776726171374321,-0.0046762749552726746
2595,0.06200912222266197,0.281205209903419
2596,0.014774758368730545,0.4902271655664663
2597,0.0003951042890548706,1.966445544268936
2598,0.22100037336349487,1.1420246614143252
2599,-5.695513725280762,-5.304208993911743
2600,0.06803484261035919,0.02689475566148758
2601,-0.5009560585021973,0.28464317321777344
2602,-6.073730945587158,-6.315864281496033
2603,-1.581377387046814,-1.3591092228889465
2604,-0.008131291717290878,0.001246156170964241
2605,-1.1358588933944702,-1.188017469830811
2606,-0.12706558406352997,-0.09238610416650772
2607,0.15661859512329102,2.6459240466356277
2608,-0.0022131260484457016,0.37352167442440987
2609,-10.365370750427246,-9.67359733581543
2610,0.04186956211924553,0.04462835565209389
2611,0.01839965023100376,0.032156398287042975
2612,-4.312929153442383,-3.6986050605773926
2613,-3.0620062351226807,-2.6017175912857056
2614,-0.5583404302597046,-0.49214940518140793
2615,0.015385526232421398,0.09477178857196122
2616,-9.863105773925781,-9.701088234782219
2617,-0.0937211811542511,0.00807294249534607
2618,0.015820635482668877,1.2848328133113682
2619,-0.23978191614151,0.1960354894399643
2620,-4.690317630767822,-4.041038632392883
2621,-4.114160537719727,-4.091216636821628
2622,-0.04918096214532852,0.048383258283138275
2623,-5.208843231201172,-5.232841171324253
2624,0.12128625810146332,0.16292859544046223
2625,-0.011146455071866512,0.08393440768122673
2626,-0.8538894653320312,-0.7153860032558441
2627,-1.0288026332855225,-1.0083374865353107
2628,0.06166395917534828,3.144373219460249
2629,-0.38596653938293457,1.4744771122932434
2630,0.0005992226069793105,0.004636831465177238
2631,-0.07173257321119308,1.3261413276195526
2632,0.008233848959207535,0.24529027612879872
2633,-0.026252415031194687,0.34686047583818436
2634,-0.13844789564609528,-0.11287668347358704
2635,-1.4117681980133057,-0.9999310970306396
2636,-0.6842554807662964,0.7328649163246155
2637,-0.05056937411427498,2.0252567902207375
2638,-0.03609383478760719,0.18249806389212608
2639,-0.19126325845718384,-0.2639062744565308
2640,-0.5115352272987366,2.1300856471061707
2641,-0.11394862830638885,0.7660764306783676
2642,0.14158648252487183,0.014253932051360607
2643,-1.4647021293640137,-1.2510153949260712
2644,-0.024658355861902237,-0.007858425378799438
2645,0.12622490525245667,0.06827739253640175
2646,-1.104791522026062,0.04672658443450928
2647,-0.10174238681793213,-0.07734555564820766
2648,-8.702832221984863,-8.777953430078924
2649,-0.11132781207561493,1.66327203810215
2650,0.03529982641339302,0.1739087951136753
2651,0.06166262552142143,3.0515448582882527
2652,-0.005537641234695911,0.027485422790050507
2653,-0.44202664494514465,0.38369864225387573
2654,-0.05530934780836105,-0.051965681836009026
2655,-5.565309047698975,-4.295749306678772
2656,-1.039170265197754,0.6036231517791748
2657,-0.14346934854984283,-0.091669462621212
2658,0.5082066059112549,0.21157212555408478
2659,-4.743138790130615,-3.3918988704681396
2660,-0.08063954859972,1.0844143629074097
2661,0.01575523242354393,0.41513972356915474
2662,0.01795768178999424,0.26936081796884537
2663,-0.11577975004911423,0.475061297416687
2664,-0.07323142886161804,-0.026840731501579285
2665,0.005312134511768818,-0.001810240326449275
2666,-3.217623710632324,-3.212109297513962
2667,0.007875476032495499,-0.002303242508787662
2668,-0.0398436114192009,0.19727389514446259
2669,-0.37731868028640747,4.483824729919434
2670,-0.7725713849067688,0.5766799449920654
2671,0.04575733840465546,2.237506906851195
2672,-0.005203171633183956,0.0021724235266447067
2673,-0.01579195261001587,1.019429162144661
2674,-0.121159628033638,2.262916386127472
2675,-2.5984091758728027,-0.1684253215789795
2676,-0.033816661685705185,-0.012840285897254944
2677,-0.04673803970217705,1.878317154943943
2678,-0.02535649761557579,4.085122499614954
2679,-0.23456406593322754,-0.1690054088830948
2680,-1.012864112854004,-0.8253635466098785
2681,-1.8946460485458374,-1.8203341886401176
2682,0.02081369236111641,0.046090760617516935
2683,-0.12754584848880768,-0.109334796667099
2684,0.011506223119795322,0.15917153657210292
2685,-1.5903503894805908,-1.113586276769638
2686,-4.959511756896973,-4.641207695007324
2687,0.034887876361608505,0.3813186784973368
2688,-8.38213062286377,-7.6670567989349365
2689,-0.10470955073833466,0.1749124825000763
2690,-2.745832681655884,-2.435431569814682
2691,0.007698582019656897,0.19382829965934434
2692,-0.024706725031137466,1.8042322993278503
2693,0.048842500895261765,0.8154780752956867
2694,-1.4163479804992676,-0.9761878848075867
2695,0.2443619966506958,0.053180462564341724
2696,-1.4034671783447266,-0.6415026783943176
2697,-0.5902045369148254,0.009997189044952393
2698,-0.008266950026154518,0.11869073286652565
2699,0.05347563326358795,0.09867343539372087
2700,-0.0648171603679657,0.12323465198278427
2701,-0.01873907446861267,-0.1852138340473175
2702,-12.343931198120117,-11.609761834144592
2703,-1.7036161422729492,-1.7078232690691948
2704,-0.11702334135770798,0.8303603976964951
2705,-2.0950045585632324,-1.7900394201278687
2706,-0.05974641069769859,0.3038788288831711
2707,-9.949766159057617,-9.814392000436783
2708,-9.729663848876953,-8.168910503387451
2709,-0.8907086849212646,-0.9536765916272998
2710,-0.8865483999252319,-0.7867713943123817
2711,-3.548872709274292,-3.832771435379982
2712,-0.3109396696090698,0.4546772539615631
2713,-0.6509861350059509,-0.9299299120903015
2714,-0.4400002658367157,-0.41638630628585815
2715,-0.5684900879859924,-0.5859732422977686
2716,-0.6403899788856506,-0.2001088559627533
2717,0.010912079364061356,-0.052025153301656246
2718,0.01348906010389328,0.11675981618463993
2719,0.04174192249774933,1.035907526500523
2720,0.09978064149618149,0.02285505924373865
2721,-3.46914005279541,-3.4314909242093563
2722,-4.095847129821777,-4.099853166844696
2723,-0.07103802263736725,1.3313281536102295
2724,-2.608494520187378,-2.270543783903122
2725,0.0644289180636406,1.770011030137539
2726,0.12663814425468445,0.32380005769300624
2727,-6.3258256912231445,-5.620271742343903
2728,0.03612238168716431,0.2818302849482279
2729,0.011195933446288109,0.019154289737343788
2730,-0.22874602675437927,0.09163583815097809
2731,-0.10656017810106277,0.440808042883873
2732,-7.1776018142700195,-7.0263988971710205
2733,-10.580744743347168,-10.619171700964216
2734,-0.6026780009269714,-0.5822072215378284
2735,0.017113380134105682,0.6194546408951283
2736,-0.0016779775032773614,1.982004669494927
2737,-2.192864418029785,-0.25812458992004395
2738,-9.662748336791992,-9.693300331942737
2739,-0.2016490399837494,2.161739155650139
2740,-0.21012763679027557,-0.11268191039562225
2741,-4.784036159515381,-4.779139345511794
2742,-2.01585054397583,-1.7471204698085785
2743,0.15870822966098785,1.0759079344570637
2744,-7.807797431945801,-7.764896605163813
2745,0.00976591557264328,0.16510168788954616
2746,0.008043359965085983,0.06811248877784237
2747,0.06232161447405815,0.07239547744393349
2748,-0.1705542653799057,0.5359556674957275
2749,-9.31714153289795,-9.221373043954372
2750,-0.045783594250679016,1.4057542458176613
2751,-1.2479974031448364,-1.1089081168174744
2752,-0.5609589219093323,0.07441365718841553
2753,0.051338694989681244,1.1612358521670103
2754,0.0005171153461560607,0.7761510610580515
2755,-0.025683581829071045,-0.05342993512749672
2756,-0.19088506698608398,-0.020687222480773926
2757,-0.21763065457344055,0.7862754762172699
2758,-1.933969497680664,0.49601423740386963
2759,-0.4715271592140198,-0.49543097615242004
2760,0.009739596396684647,0.06875564996153116
2761,-4.64211893081665,-4.1334341168403625
2762,-0.77042156457901,0.5057889223098755
2763,-0.29599449038505554,-0.2866243217140436
2764,-2.5556445121765137,-2.3361261934041977
2765,-0.05405929684638977,1.4913837388157845
2766,-1.0641798973083496,-0.11026489734649658
2767,-4.296357154846191,-4.224334314465523
2768,-0.9094773530960083,-0.9560766583308578
2769,-0.36642077565193176,2.8185413479804993
2770,-0.2704637944698334,-0.4146272838115692
2771,-0.13936764001846313,-0.14448584480851423
2772,-0.29891204833984375,-0.0760759711265564
2773,-1.0650767087936401,-1.0204570777714252
2774,-0.3136928379535675,-0.251153789460659
2775,-0.02317182719707489,0.004828497767448425
2776,-1.4073827266693115,-0.8831960558891296
2777,0.2405506670475006,0.3381410422734916
2778,-0.026987681165337563,0.8053371459245682
2779,0.08733870834112167,0.3914191149233375
2780,-0.12475724518299103,1.3900441527366638
2781,-0.06763530522584915,1.9787739515304565
2782,-0.4205898940563202,0.03318360447883606
2783,-3.2493228912353516,-3.142225831747055
2784,0.01600317656993866,0.046047652373090386
2785,-0.563456654548645,0.850184440612793
2786,-0.08267030864953995,-0.01691366732120514
2787,0.458127498626709,0.5908181029371917
2788,-0.6581772565841675,1.3513792157173157
2789,0.08617620170116425,4.21800946071744
2790,-1.0299561023712158,-1.019832318648696
2791,-0.24477161467075348,-0.21009213477373123
2792,0.0462556853890419,-0.011047194479033351
2793,0.07851921766996384,0.004158285315497778
2794,0.09325024485588074,0.8957815767344073
2795,-0.7071039080619812,-0.20866107940673828
2796,-8.436046600341797,-8.075743168592453
2797,-0.2242700308561325,-0.19023491442203522
2798,-0.005714547820389271,0.6394813116639853
2799,-0.548211395740509,-0.08279669284820557
2800,-0.15739354491233826,0.08383795619010925
2801,-0.3538573384284973,-0.31417328119277954
2802,-0.39361071586608887,2.3373397290706635
2803,0.010613071732223034,0.03554245845589321
2804,0.008596168830990791,0.009258851408958435
2805,0.03619091212749481,2.262146729626693
2806,0.07261767238378525,3.7369955950416625
2807,-6.208671569824219,-5.9766779243946075
2808,0.005641870200634003,0.05106511831399985
2809,-0.10279395431280136,2.0008848756551743
2810,-4.479732990264893,-3.174666404724121
2811,0.005973579827696085,1.4286917608988006
2812,-0.021629413589835167,0.8335554674267769
2813,0.00836586207151413,0.40119384601712227
2814,-0.3557778298854828,-0.3500783615745604
2815,0.11775778979063034,0.009464262053370476
2816,-1.1711280345916748,-0.6259579658508301
2817,0.013324737548828125,1.3979861438274384
2818,-0.46655935049057007,-0.010502636432647705
2819,-1.6318087577819824,-1.2056729793548584
2820,-4.707046031951904,-3.146957278251648
2821,0.07100290060043335,-0.0010258840629830956
2822,-0.057651668787002563,1.6970409452915192
2823,-0.028015589341521263,2.7794457972049713
2824,-0.24413926899433136,0.670740395784378
2825,-15.422252655029297,-15.435635771602392
2826,0.05965490639209747,-0.004371075890958309
2827,-8.50185775756836,-8.152326345443726
2828,-0.0576053187251091,0.23094632476568222
2829,-1.2248170375823975,-1.208357747644186
2830,-0.1349310576915741,2.294482082128525
2831,0.019274115562438965,0.0038297760765999556
2832,-0.04235083609819412,-0.003907345235347748
2833,0.05695356801152229,0.8457207517058123
2834,-6.023617744445801,-5.701193392276764
2835,0.4587390720844269,0.019655675161629915
2836,-0.5034165978431702,0.2064322829246521
2837,0.057835135608911514,0.37217131258557856
2838,-0.27388396859169006,-0.1901087909936905
2839,0.05905146151781082,1.1696562292054296
2840,0.07538218796253204,0.34518027771264315
2841,-0.8034186363220215,-0.7885318696498871
2842,-0.5802726745605469,0.2746027112007141
2843,-4.941319465637207,-4.728621870279312
2844,-0.7115457653999329,-0.4561593234539032
2845,-0.06632602959871292,1.9004827812314034
2846,-0.05552098527550697,0.0817386694252491
2847,0.18544930219650269,0.006203757831826806
2848,-0.5139948129653931,-0.5177936865948141
2849,0.007499881088733673,0.05065993078460451
2850,-0.004740198142826557,0.3190338462591171
2851,-0.41697007417678833,2.3841848373413086
2852,-0.019762273877859116,-0.05563549150247127
2853,0.0016318983398377895,0.23370292410254478
2854,0.016906142234802246,0.10924416780881074
2855,-2.716629981994629,-2.2389678955078125
2856,0.010381050407886505,0.3532571444520727
2857,-4.488864898681641,-2.8392674922943115
2858,-7.002303123474121,-3.83967924118042
2859,-3.0950958728790283,-2.8260674476623535
2860,-1.9656155109405518,-1.8429069072008133
2861,0.006387778557837009,3.734842544901767
2862,0.01832314021885395,0.516112596495077
2863,0.0041212840005755424,0.054562285309657454
2864,0.051010169088840485,0.011560083366930485
2865,0.030596937984228134,-0.0009327534353360534
2866,-0.3919845223426819,-0.3069595545530319
2867,-1.6381289958953857,-1.6101674437522888
2868,-11.235507011413574,-11.115190669894218
2869,-0.46478280425071716,0.9815958142280579
2870,-9.270912170410156,-8.790504932403564
2871,-0.01413330901414156,-0.009004620369523764
2872,-3.440763235092163,-3.284551739692688
2873,-4.860133647918701,-4.743847563862801
2874,-0.003052189014852047,3.1784631609916687
2875,-0.3778870403766632,3.052406817674637
2876,0.005647594109177589,0.3327819192491006
2877,-0.021690156310796738,4.434716261923313
2878,-2.415248394012451,-2.0646490156650543
2879,-0.002808809280395508,0.282849389128387
2880,-0.11704925447702408,0.31081242114305496
2881,-5.6943254470825195,-3.9234116077423096
2882,-1.1944684982299805,-0.5022374391555786
2883,-0.049212515354156494,-0.15824086603242904
2884,-5.602814197540283,-3.0687341690063477
2885,-2.892310380935669,-2.0306625366210938
2886,-4.06351900100708,-3.856595143675804
2887,0.03548544645309448,0.004277002532035112
2888,-0.022703491151332855,0.6518521308898926
2889,-1.0286061763763428,-0.09255838394165039
2890,-0.04215697944164276,0.4705372266471386
2891,-1.384981632232666,-1.2891734540462494
2892,-0.31948333978652954,0.35642462968826294
2893,0.0200309157371521,0.010515851059608394
2894,-5.91799259185791,-5.861700996756554
2895,0.017046406865119934,1.02885047608288
2896,-0.07319130748510361,-0.028730884194374084
2897,-1.185343861579895,-0.009060025215148926
2898,0.04657183587551117,1.4680041137617081
2899,-0.309827595949173,-0.31002006586641073
2900,-6.338577747344971,-6.21693155169487
2901,-2.275155544281006,-2.093277156352997
2902,-3.539177417755127,-3.7253175826044753
2903,-7.147464275360107,-7.018912345170975
2904,-0.5536068081855774,-0.5260708257555962
2905,0.07353407144546509,0.06717921762901824
2906,-0.27990853786468506,-0.11051054298877716
2907,-7.239752769470215,-5.993629693984985
2908,-0.13445454835891724,1.131555214524269
2909,-5.660956382751465,-5.414998829364777
2910,-1.1742993593215942,0.9579737186431885
2911,0.0011266563087701797,1.957117149606347
2912,0.02277471497654915,-0.045425839722156525
2913,-0.5054331421852112,1.2017935514450073
2914,0.01689302921295166,0.2163326890549797
2915,-0.31736433506011963,-0.3028862029314041
2916,-0.08206264674663544,2.398415207862854
2917,0.007503814063966274,0.05196423608867917
2918,0.01792982779443264,1.1131637096732447
2919,-1.0724241733551025,-0.07670783996582031
2920,-2.7647969722747803,-2.846002411097288
2921,-0.670802116394043,-0.522956907749176
2922,-1.1155756711959839,-1.060603491961956
2923,-0.04945364221930504,-0.028947949409484863
2924,-2.445430278778076,2.960371732711792
2925,-1.6196402311325073,-1.7152530699968338
2926,-0.030751053243875504,-0.008000969886779785
2927,-7.093983173370361,-4.654731035232544
2928,-2.69852876663208,-2.4839899241924286
2929,0.09552296996116638,0.2666626647114754
2930,0.039971377700567245,0.15108133922331035
2931,-1.8147623538970947,0.6668605804443359
2932,0.019410785287618637,0.11574620897590648
2933,-0.9940392971038818,-0.669081062078476
2934,7.263501174747944e-06,0.31794271746184677
2935,-5.720442295074463,-5.478692203760147
2936,-0.2706270217895508,-0.22821249067783356
2937,0.010549072176218033,2.105535664537456
2938,-1.2642821073532104,-0.6887943744659424
2939,-0.08537805080413818,0.8417401164770126
2940,0.013488205149769783,1.3431553907867055
2941,0.008430217392742634,0.20551873184740543
2942,-0.16605158150196075,-0.17178221952053718
2943,-0.060023222118616104,-0.060125153162516654
2944,-3.137202739715576,-3.058561682701111
2945,0.04485612362623215,0.03818582626990974
2946,-0.6865521669387817,2.127470016479492
2947,0.010068703442811966,1.251130720047513
2948,-1.3209789991378784,-0.047946810722351074
2949,-0.25581490993499756,-0.19953832775354385
2950,-0.0014851167798042297,-0.050863368436694145
2951,-0.009103843942284584,0.2600229838863015
2952,-0.04201444238424301,2.1171227246522903
2953,-0.05712020397186279,-0.03372819721698761
2954,-3.3180220127105713,-3.315059185028076
2955,0.06476866453886032,0.08877699193544686
2956,-1.9813340902328491,-1.8330532908439636
2957,0.0004066144465468824,1.9465565742648323
2958,-3.7911934852600098,-3.5529015958309174
2959,0.08448869735002518,0.20274122105911374
2960,0.13642176985740662,1.6863800808787346
2961,0.0037303552962839603,1.5906836009817198
2962,-4.472346305847168,-4.551191305741668
2963,-0.16856491565704346,-0.15644515678286552
2964,-0.0284745916724205,0.31629500910639763
2965,-1.5464160442352295,1.8878064155578613
2966,-0.26587530970573425,-0.0403381884098053
2967,-0.5860871076583862,-0.49586668610572815
2968,-0.068114273250103,0.14833705872297287
2969,-1.3110049962997437,-0.6303489208221436
2970,-0.10962285101413727,-0.15601253043860197
2971,-0.008702236227691174,0.9460323713719845
2972,0.014832810498774052,0.01758187463019567
2973,-0.8937031626701355,3.190356969833374
2974,-2.307901382446289,-1.8854304254055023
2975,0.5753437876701355,0.004638088401407003
2976,0.8360971808433533,-0.04259157180786133
2977,0.011690817773342133,1.1153809949755669
2978,-6.851531028747559,-5.604836702346802
2979,-1.5786898136138916,-1.4736220836639404
2980,-0.07096199691295624,0.700564831495285
2981,-0.20186936855316162,0.4439544975757599
2982,-3.3097164630889893,-3.3644811622798443
2983,-0.0038233972154557705,1.6224152017384768
2984,0.06196737289428711,0.055295719917921815
2985,0.03628900647163391,0.6646200461836997
2986,-1.8168978691101074,-1.4736363291740417
2987,-0.06304867565631866,0.009364329278469086
2988,-5.209502696990967,-4.108407020568848
2989,-2.3029932975769043,-1.8362118601799011
2990,0.0053344289772212505,0.06899146760588337
2991,-0.05789456516504288,0.9561126679182053
2992,-0.01734745502471924,-0.016071264632046223
2993,-1.448499083518982,-0.8493866920471191
2994,-2.4049694538116455,-2.065568745136261
2995,-0.019097842276096344,-0.020571311004459858
2996,-2.195544719696045,-2.1557961776852608
2997,-3.4750332832336426,-3.1983177959918976
2998,-0.7343600392341614,-1.1164797320961952
2999,0.04304855689406395,0.8858937621116638
3000,0.020501911640167236,0.04465079307556152
3001,-0.011674957349896431,1.0234426045790315
3002,0.046645376831293106,0.04850559349870309
3003,0.015655623748898506,0.015767025295645
3004,0.001047381549142301,0.29375116170558613
3005,-6.594743728637695,-4.73144805431366
3006,-0.02990216761827469,0.17745338007807732
3007,-0.6823751926422119,-0.6737836077809334
3008,-0.15755975246429443,0.38777031004428864
3009,-1.4292664527893066,-1.4628984853625298
3010,-4.668300151824951,-4.485954597592354
3011,-0.37751778960227966,-0.13729418814182281
3012,-0.6804286241531372,0.3137369751930237
3013,0.04673510044813156,0.01175345852971077
3014,-0.21531951427459717,-0.212193476036191
3015,0.03646600991487503,0.3043804170010844
3016,0.03636636957526207,0.6853995324418065
3017,0.05227966606616974,2.810721956077032
3018,-11.112399101257324,-10.983057424426079
3019,-0.056487955152988434,0.4046390950679779
3020,-8.235424995422363,-8.27264777245
3021,0.08672641962766647,0.006357803475111723
3022,0.056694719940423965,0.04445538064464927
3023,0.04379941523075104,0.05179919861257076
3024,-0.8666321635246277,-0.21773767471313477
3025,-0.4263823628425598,0.06316471099853516
3026,-0.6870868802070618,-0.677994143217802
3027,-0.5684184432029724,0.4026585817337036
3028,-2.2546558380126953,-2.002013623714447
3029,-5.420207977294922,-4.0147926807403564
3030,-1.3031288385391235,-0.400745153427124
3031,0.11440467834472656,0.11946786567568779
3032,-1.0367817878723145,-0.8372711539268494
3033,0.09056404232978821,-0.021431943401694298
3034,-0.9701952934265137,-0.9047462940216064
3035,0.07522664964199066,0.8451789803802967
3036,-6.242331504821777,-6.203887969255447
3037,-5.995040416717529,-5.733316034078598
3038,-1.085815191268921,-0.5548440217971802
3039,0.02758767455816269,0.10986318346112967
3040,-1.04341459274292,-0.37842464447021484
3041,-1.870672583580017,2.5131924152374268
3042,0.007338439114391804,0.6566172949969769
3043,-0.5022096037864685,-0.1298971176147461
3044,-0.007211540825664997,0.5539662726223469
3045,-0.10397125035524368,0.5770655497908592
3046,-0.028409354388713837,0.6644409820437431
3047,-2.1665425300598145,-0.923675537109375
3048,-0.300080269575119,0.11461684107780457
3049,-2.524143695831299,-0.17061567306518555
3050,0.08887212723493576,0.7223441039677709
3051,-0.10320759564638138,-0.0037068426609039307
3052,-0.5217107534408569,-0.05303788185119629
3053,-0.10042183101177216,0.10323333740234375
3054,0.033638812601566315,0.9899463765323162
3055,0.1220049262046814,3.9617296588257886
3056,0.12480875849723816,0.013607710600012979
3057,0.021083684638142586,1.497094578575343
3058,-0.004749011248350143,0.19685452012345195
3059,-1.047927975654602,-1.0413144351914525
3060,-0.15502890944480896,1.7400285005569458
3061,0.054210297763347626,0.39751580357892635
3062,-0.9729547500610352,-0.9694860624149442
3063,-2.1022324562072754,-0.07657432556152344
3064,0.03392810374498367,0.001074245199561119
3065,-2.0237131118774414,-1.9338121861219406
3066,-0.13776439428329468,2.65250925719738
3067,-0.005683025345206261,1.191853140015155
3068,0.03592420741915703,1.0371996020840015
3069,0.17719663679599762,0.16484482306987047
3070,-0.184666708111763,1.15714430809021
3071,-0.0023378164041787386,0.04241022025234997
3072,-0.022464115172624588,0.015881013125181198
3073,-1.107202172279358,-1.1441804012283683
3074,0.0017415517941117287,1.2627537539228797
3075,-13.371906280517578,-13.387182619422674
3076,0.020542457699775696,1.1374266168422764
3077,-2.5261428356170654,-2.2196192741394043
3078,-0.7061790227890015,-0.2191217541694641
3079,-17.858253479003906,-17.090884268283844
3080,-0.220966175198555,1.4817267507314682
3081,0.003549184650182724,0.15035258512943983
3082,-0.32454317808151245,-0.1101992279291153
3083,0.013182342983782291,1.2424000641331077
3084,-6.831764221191406,-6.687267825007439
3085,-0.6980084180831909,0.05932188034057617
3086,0.015226572751998901,-0.13912373967468739
3087,-1.0657176971435547,-0.8711687922477722
3088,-0.09549466520547867,0.0008407607674598694
3089,0.03916646167635918,1.384311729692854
3090,-0.07464545220136642,0.9755290150642395
3091,-5.47475528717041,-5.597440373385325
3092,0.020205959677696228,0.19444233866670402
3093,-0.2464912384748459,-0.10154138505458832
3094,-0.06542040407657623,1.6174443438649178
3095,-7.68577241897583,-6.714258193969727
3096,-0.5086982250213623,-0.5208569392561913
3097,-0.6449679136276245,0.5080454349517822
3098,0.004016813822090626,0.5353393447585404
3099,-0.03077029436826706,2.1044563204050064
3100,0.019487787038087845,0.09243629286720534
3101,-7.70960807800293,-6.9405195116996765
3102,0.023336805403232574,0.6701487377285957
3103,-0.10454864054918289,0.4552134498953819
3104,-0.018868379294872284,2.7975345253944397
3105,-6.251883506774902,-5.727696716785431
3106,0.011419323273003101,1.7490628998930333
3107,-0.014276713132858276,-0.14868512377142906
3108,-5.146327972412109,-5.073739491403103
3109,-3.907153367996216,-3.8814751096069813
3110,0.0026220669969916344,0.004695309791713953
3111,0.05067761242389679,0.017384559847414494
3112,0.0011979315895587206,1.801314115524292
3113,0.13108569383621216,1.9171229153871536
3114,0.004859597887843847,0.6395379901759952
3115,-0.292140394449234,1.752574473619461
3116,0.4741677939891815,-0.18306152924196795
3117,-3.278740406036377,-2.8334257006645203
3118,-0.0432434156537056,0.5522687993943691
3119,0.020007789134979248,0.662127972318558
3120,-1.0666635036468506,2.6928967237472534
3121,-4.033126354217529,-3.9843159317970276
3122,0.07498718053102493,0.049144056625664234
3123,-1.2150734663009644,-1.0650222599506378
3124,-0.9802819490432739,-0.9682792946696281
3125,-0.061202891170978546,0.403684139251709
3126,-0.042701251804828644,1.8305334597826004
3127,-0.01819085329771042,3.1138850301504135
3128,-0.019737161695957184,-0.09044620394706726
3129,-0.15871697664260864,-0.1600674707442522
3130,0.029732586815953255,0.06866363249719143
3131,-3.641544818878174,-3.6660081557929516
3132,-0.046972230076789856,0.7347731217741966
3133,-0.10514398664236069,1.701843723654747
3134,-0.827445387840271,2.738926887512207
3135,-0.05410807579755783,-0.030562158674001694
3136,0.09446367621421814,0.05124780163168907
3137,-0.00928011815994978,2.1392721571028233
3138,-0.0838792696595192,0.5940684825181961
3139,-7.587423801422119,-3.8043370246887207
3140,0.047169268131256104,0.5301539902247896
3141,0.008874315768480301,-0.052926666976418346
3142,-4.859443187713623,-4.311393082141876
3143,-2.4892489910125732,-2.2777262926101685
3144,-0.1677277535200119,-0.0012432485818862915
3145,-7.202061176300049,-7.224199267104268
3146,-5.103267669677734,-5.137230508029461
3147,-3.058004379272461,-1.2245299816131592
3148,-0.49906957149505615,-0.5308190600480884
3149,0.051391083747148514,1.2153498763218522
3150,-0.0053019216284155846,0.16908552823588252
3151,0.5818421244621277,0.005532271255106025
3152,-1.138364553451538,-0.9966606795787811
3153,-1.3648205995559692,-0.34041130542755127
3154,-2.8625168800354004,-2.9025569605873898
3155,-0.7952083945274353,-0.7456975542008877
3156,-0.2786698341369629,0.390115886926651
3157,-0.005003077909350395,1.1382611645385623
3158,-0.0445895791053772,0.019812628626823425
3159,0.1698046326637268,0.05454419762827456
3160,-0.010655499994754791,0.06904646754264832
3161,0.001601479947566986,0.656157782766968
3162,0.01169344037771225,0.479333121329546
3163,-2.806175470352173,-2.6921214535832405
3164,0.6546790599822998,-0.0018540540477260947
3165,-0.0877937525510788,2.432597801089287
3166,-0.2594240605831146,0.8015991151332855
3167,-1.6729817390441895,2.0819379091262817
3168,0.04174995794892311,0.3769816316489596
3169,-3.5290255546569824,-3.5291693343315274
3170,0.8872780799865723,0.014358776155859232
3171,-5.3179402351379395,-5.315643629524857
3172,-1.4839386940002441,-0.11676454544067383
3173,-0.0010852711275219917,0.4255780726671219
3174,0.024009332060813904,-0.0555076040327549
3175,-0.047359321266412735,4.405143342912197
3176,-0.31089353561401367,-0.08535614609718323
3177,-1.9753738641738892,-2.0696792788803577
3178,-0.7043914198875427,0.2668309807777405
3179,-2.5723981857299805,-2.1456757187843323
3180,-12.648404121398926,-12.590538375079632
3181,0.006077278405427933,0.005482341701281257
3182,0.0008257739245891571,1.6877684779465199
3183,-0.8052319288253784,-0.43972688913345337
3184,-0.0275542214512825,1.8252473026514053
3185,-0.5898122787475586,0.22613459825515747
3186,-1.7570741176605225,-1.4290229380130768
3187,0.017112428322434425,0.15398300997912884
3188,-1.8462321758270264,-1.5900769233703613
3189,-0.3505096733570099,1.6864248514175415
3190,-0.4134998023509979,0.2665491998195648
3191,-2.80550479888916,-2.4715894758701324
3192,-0.01438270416110754,0.09336380660533905
3193,-0.7612876892089844,-0.5685537606477737
3194,-1.795581579208374,-1.6768054887652397
3195,0.04265492036938667,2.771781262010336
3196,0.031734924763441086,0.473311681766063
3197,-1.2633442878723145,-1.2442112546414137
3198,-0.08024227619171143,0.02629142999649048
3199,-0.441084086894989,1.4174178838729858
3200,0.08928590267896652,0.05455451418674784
3201,-0.4872259199619293,1.9487819075584412
3202,-2.181544303894043,0.4959726333618164
3203,-0.06964193284511566,0.07808834314346313
3204,-1.0822174549102783,-0.8264497816562653
3205,0.034299567341804504,0.01835523545742035
3206,0.43588173389434814,0.057971954345703125
3207,-0.23544156551361084,0.8136302530765533
3208,-0.0984615609049797,0.8816384300589561
3209,-6.8564043045043945,-6.11171942949295
3210,0.040236007422208786,2.2906636503175832
3211,0.6577782034873962,0.07197987606923562
3212,-3.0721795558929443,-1.896533489227295
3213,0.004383530467748642,1.2032344965264201
3214,-0.009315143339335918,0.05767450109124184
3215,-0.219170480966568,2.124479293823242
3216,-0.3741771876811981,1.2661068439483643
3217,0.06314554065465927,3.2398876855149865
3218,-2.2745301723480225,-2.2620200254023075
3219,-1.4379136562347412,-0.21349620819091797
3220,-0.004632405936717987,2.6638680770993233
3221,-1.9975123405456543,-1.8819206804037094
3222,-4.227570056915283,-4.802634186111391
3223,-0.45528846979141235,0.050940513610839844
3224,-0.4603247046470642,0.1801595687866211
3225,0.01078733429312706,0.902080178981123
3226,-1.2010821104049683,0.814073920249939
3227,-0.0672089159488678,-0.02138608694076538
3228,-1.4541733264923096,0.16111838817596436
3229,0.005974127911031246,0.21480933639395516
3230,-7.054900169372559,-6.710530608892441
3231,-1.7857552766799927,-1.7671823054552078
3232,-0.05567923188209534,0.6019362509250641
3233,-1.1153274774551392,0.4290037155151367
3234,-0.268393874168396,-0.020451605319976807
3235,-1.7131810188293457,-0.0817939043045044
3236,-0.09381103515625,-0.08073684014379978
3237,-0.06549844890832901,-0.1338263605721295
3238,-0.0022893408313393593,0.035316696390509605
3239,-2.477911949157715,-0.8059942722320557
3240,-3.4573922157287598,-3.158079504966736
3241,0.07172888517379761,1.0585821469430812
3242,-3.2411608695983887,-3.285369422286749
3243,-0.4962349832057953,0.27168482542037964
3244,-1.3041032552719116,-0.25757384300231934
3245,-5.271748065948486,-4.973536729812622
3246,-0.863991916179657,-0.06873935461044312
3247,-0.03421111777424812,0.3811167925596237
3248,-0.6583194136619568,-0.4513942450284958
3249,-0.5408077239990234,-0.5155895911157131
3250,-1.9562023878097534,-1.1464561223983765
3251,-4.449460029602051,-3.126603364944458
3252,-1.0595935583114624,-0.9796233028173447
3253,-0.3870832622051239,0.20798543095588684
3254,-0.11035788059234619,-0.07394778728485107
3255,-10.97593879699707,-10.684651643037796
3256,0.04316851496696472,0.31932994327507913
3257,0.09597542881965637,0.8774503228487447
3258,-0.744400680065155,-0.6698219627141953
3259,-4.63002347946167,-4.386488139629364
3260,-0.6034952402114868,-0.21820533275604248
3261,0.0077826413325965405,0.010736686643213034
3262,0.02934139221906662,0.016522775404155254
3263,0.2644008696079254,0.7815204290673137
3264,-2.1439239978790283,-2.149703306145966
3265,-3.9749321937561035,-3.4284868240356445
3266,0.006137714721262455,0.08110199135262519
3267,-0.18888719379901886,0.8880150020122528
3268,-8.589930534362793,-8.330595076084137
3269,0.014848665334284306,1.6183862686157227
3270,-2.370988607406616,-2.3610419426113367
3271,0.07596159726381302,0.6684179906733334
3272,-6.173832893371582,-6.223277665674686
3273,-2.3361504077911377,-2.3219338953495026
3274,-7.225367546081543,-7.215268604457378
3275,0.061655398458242416,1.2968445383012295
3276,-3.7544140815734863,-3.7639290867373347
3277,-0.08975083380937576,3.7253366112709045
3278,0.0052720364183187485,0.38391909934580326
3279,-7.633450984954834,-7.574300333857536
3280,-0.07370555400848389,-0.003332585096359253
3281,-9.117206573486328,-9.020586654543877
3282,-1.915223240852356,-1.9290757447015494
3283,-0.05859486386179924,2.5317577347159386
3284,-0.747717022895813,0.4357895255088806
3285,0.0513526014983654,0.46128035709261894
3286,-1.8174437284469604,-1.059648334980011
3287,-2.530207872390747,-2.395417883992195
3288,-0.09064493328332901,1.0626799166202545
3289,-7.220346450805664,-7.263553946278989
3290,-1.6500868797302246,-0.4853154420852661
3291,0.04509013146162033,-0.016105838411021978
3292,0.03656236082315445,0.07917607575654984
3293,-0.05056010186672211,0.08594620227813721
3294,-0.03348618745803833,0.7339405715465546
3295,0.016937246546149254,0.14485922805033624
3296,-8.475075721740723,-8.875640779733658
3297,-2.1380045413970947,-1.0787341594696045
3298,0.2839621305465698,-0.37633970379829407
3299,-0.057914137840270996,0.588767908513546
3300,0.001133275916799903,0.030080949887690167
3301,-0.09722666442394257,0.5679384171962738
3302,-1.7945423126220703,-1.5217965841293335
3303,-1.426719307899475,-1.3548041135072708
3304,-2.2850115299224854,-1.3524296283721924
3305,0.08917845040559769,0.0015433395165018737
3306,-0.045446865260601044,0.3979130797088146
3307,-3.1780779361724854,-3.1195600666105747
3308,-0.007181541994214058,0.010435775853693485
3309,-2.853132724761963,-2.8613427504897118
3310,-0.23875346779823303,0.2564096450805664
3311,-2.5345749855041504,-2.538005063543096
3312,-1.0202418565750122,-0.7753134816884995
3313,0.023579850792884827,1.0542525425553322
3314,0.019274471327662468,0.029343664937186986
3315,0.017086729407310486,-0.1105533018708229
3316,0.08768843859434128,0.02178239850582031
3317,-2.206916570663452,-2.0904559567570686
3318,-1.4434415102005005,-0.28769516944885254
3319,-0.0017342382343485951,0.0027195760048925877
3320,-3.66648006439209,-2.9414830803871155
3321,0.07333658635616302,2.883232166961534
3322,-4.642341136932373,-2.6814433336257935
3323,0.025709429755806923,0.27707130648195744
3324,0.008617677725851536,0.00046037696301937103
3325,0.03963223099708557,0.0353267528116703
3326,-0.255209743976593,0.01488003134727478
3327,0.0002453209599480033,0.5048576610861346
3328,-2.3971288204193115,-2.3842372819781303
3329,-4.380837917327881,-3.4878545999526978
3330,-2.7166905403137207,-2.7285733968019485
3331,0.1124182641506195,2.6357176769524813
3332,-0.13698440790176392,1.3441446870565414
3333,-0.9525580406188965,-0.08287715911865234
3334,-0.1434253454208374,0.03766980767250061
3335,-2.641331434249878,-2.6407420278992504
3336,0.23303258419036865,0.5013554878532887
3337,-0.2990327477455139,0.05588579177856445
3338,0.09408621490001678,0.5183126446790993
3339,-4.632354736328125,-4.173479735851288
3340,-11.59030532836914,-11.802082914859056
3341,-0.008296976797282696,0.38807263784110546
3342,-2.9086878299713135,-2.167723536491394
3343,-1.63347327709198,-1.1995692253112793
3344,0.004636491183191538,0.16431918999296613
3345,0.047530919313430786,1.852672815322876
3346,0.002387664280831814,0.2770767412148416
3347,-0.5351101756095886,0.36417049169540405
3348,0.15961132943630219,-0.07053483929485083
3349,-0.004640959203243256,-0.0042862792033702135
3350,0.03786735609173775,1.1288664833409712
3351,-4.5355730056762695,-3.8025037050247192
3352,0.02909856103360653,1.2456523682922125
3353,-3.366236448287964,-3.3762920647859573
3354,-0.02089202031493187,0.5462951958179474
3355,0.05935756862163544,0.7160519214812666
3356,0.01944701373577118,0.2084351927042576
3357,-2.421144723892212,-2.047409564256668
3358,0.1686488538980484,2.9434535782784224
3359,-1.6769376993179321,-1.7408108040690422
3360,-0.5518105030059814,0.23723715543746948
3361,0.025410844013094902,0.936559384688735
3362,0.006281355395913124,0.004132348811253905
3363,0.007792082615196705,3.262196091003716
3364,-1.699080467224121,-1.4276970624923706
3365,-1.472427248954773,0.9711097478866577
3366,0.14970380067825317,0.9879159436386544
3367,-1.3004037141799927,0.049021005630493164
3368,-0.3300571143627167,-0.1757773905992508
3369,0.01862036995589733,0.000524918781593442
3370,-4.557570457458496,-4.568463511765003
3371,-0.077580027282238,-0.06489375233650208
3372,-4.763488292694092,-4.704067215323448
3373,-0.0029926765710115433,0.0688232162501663
3374,-0.049345195293426514,0.795561283826828
3375,-0.09913918375968933,0.09819070249795914
3376,0.007768313400447369,0.02415219135582447
3377,-0.022281412035226822,2.2533222138881683
3378,-1.0584806203842163,-1.0726032936945558
3379,0.06264188885688782,0.21056269109251957
3380,-0.0034570028074085712,0.3790572630241513
3381,-1.116617202758789,-0.7188403904438019
3382,-0.1305549144744873,-0.1204579146578908
3383,-2.2047600746154785,-1.9807080924510956
3384,-2.5828559398651123,-2.5578809157013893
3385,-1.0981205701828003,-1.1002965543884784
3386,0.003851727582514286,3.7131587710464373
3387,-0.958910346031189,-1.0153613220900297
3388,-0.14333392679691315,0.03417940437793732
3389,-1.3603912591934204,-1.3225906267762184
3390,-6.271325588226318,-6.219959542155266
3391,-4.805241107940674,-4.347756862640381
3392,-1.961328148841858,-1.83997942507267
3393,-0.03159938380122185,0.6753673888742924
3394,-0.14256539940834045,-0.12891924940049648
3395,0.05030893534421921,2.8981946718413383
3396,-2.5603883266448975,-2.199388951063156
3397,-0.7959326505661011,-0.8033509030938148
3398,0.026686958968639374,0.08757434412837029
3399,-3.7296881675720215,-3.119378983974457
3400,-0.0995699092745781,1.3914214000105858
3401,-0.09218765050172806,1.7975465506315231
3402,-1.6060562133789062,-0.6446262001991272
3403,-0.3630262315273285,-0.29726727306842804
3404,-0.024036774411797523,0.718132708221674
3405,-0.9316914081573486,-0.9387449600035325
3406,0.019406363368034363,0.05318406680817134
3407,0.00021910644136369228,3.7309423708356917
3408,-0.41738080978393555,1.9977714121341705
3409,-0.21566356718540192,0.024195313453674316
3410,-4.449840545654297,-4.431742995977402
3411,0.03783345967531204,0.0018556087743490934
3412,-1.4846974611282349,0.1675405502319336
3413,0.09595087915658951,0.8236542809172533
3414,-2.589693546295166,-2.3904797583818436
3415,-4.1894450187683105,-3.766656756401062
3416,-1.4592292308807373,-0.9086524248123169
3417,0.0012264102697372437,0.0066243180190213025
3418,-0.005680575035512447,0.5124164707958698
3419,-0.08105675876140594,1.2070008292794228
3420,-11.464066505432129,-10.975184172391891
3421,0.00825742818415165,0.6978711034171283
3422,-1.0895189046859741,-0.057660818099975586
3423,-0.1940707415342331,0.1882312148809433
3424,0.0072629693895578384,0.19287069950951263
3425,0.08329322934150696,0.13370901765301824
3426,-5.295388698577881,-5.308618258073693
3427,-4.402889251708984,-4.385553715750575
3428,0.020132964476943016,0.07728128938470036
3429,-10.510653495788574,-9.929614186286926
3430,0.532008945941925,-0.02527519315481186
3431,-0.04048023745417595,0.971574492752552
3432,-0.10087543725967407,1.3408146724104881
3433,-1.1413404941558838,-0.10707151889801025
3434,-2.067828416824341,-1.8023033440113068
3435,-5.147261142730713,-4.424468576908112
3436,-3.759829044342041,-3.100955009460449
3437,-0.013625171035528183,0.034846313297748566
3438,-1.6412134170532227,-1.58706483989954
3439,0.00892820954322815,3.048342513618991
3440,0.005085693672299385,0.5171332799363881
3441,-0.4832226634025574,0.008164405822753906
3442,0.10529164969921112,0.07604709453880787
3443,-5.127682209014893,-4.983030170202255
3444,-3.2364485263824463,-3.1767599657177925
3445,0.030943138524889946,0.05330921499989927
3446,0.029896344989538193,0.11012765439227223
3447,0.004797611851245165,0.005567342050198931
3448,0.007119164802134037,0.053080289682839066
3449,-2.7965950965881348,-0.9591065645217896
3450,-1.3089720010757446,-1.1488137692213058
3451,-0.8711018562316895,-0.9085902638034895
3452,-0.3306524455547333,0.07056361436843872
3453,-0.0013823905028402805,0.00038585253059864044
3454,-0.4991198480129242,-0.357740119099617
3455,0.0019112415611743927,0.30583206098526716
3456,0.009862731210887432,4.055968926870264
3457,-6.729309558868408,-4.674086093902588
3458,-2.3271703720092773,-2.0300499498844147
3459,0.03436966985464096,1.672261530533433
3460,-1.2068822383880615,-0.5069928169250488
3461,0.0023309150710701942,0.28489646781235933
3462,-1.0709627866744995,-0.9831667169928551
3463,-0.01761440560221672,-0.05397978890687227
3464,-0.0017889570444822311,0.12754097674041986
3465,-0.41068798303604126,-0.5835757069289684
3466,-0.04266642406582832,-0.0759594775736332
3467,-7.141835689544678,-7.206385928206146
3468,0.00677743973210454,3.5603797542862594
3469,-0.00019204756245017052,0.11453120980877429
3470,0.1507834494113922,0.0026963697746396065
3471,-0.036305952817201614,0.42584723979234695
3472,-0.5023502111434937,-0.4711504951119423
3473,-0.13847413659095764,0.07254806160926819
3474,-0.38347816467285156,0.3807457685470581
3475,-1.5056989192962646,1.0122774839401245
3476,-6.426980018615723,-6.429774818941951
3477,-1.6445696353912354,-1.5531702265143394
3478,-4.134250640869141,-4.297014754265547
3479,0.018540263175964355,1.2864180200267583
3480,-1.8105145692825317,0.05546927452087402
3481,-0.1955408900976181,-0.18573449179530144
3482,0.05809837207198143,1.7083756553474814
3483,-0.2367822229862213,3.0553095936775208
3484,-0.3539815843105316,-0.23819852620363235
3485,-2.1967880725860596,-1.6726015210151672
3486,-7.064853668212891,-3.1014633178710938
3487,-0.115106001496315,-0.13058023899793625
3488,0.016854049637913704,3.9400111451941484
3489,-2.1984174251556396,-2.0916085094213486
3490,-0.5607758164405823,1.2817347049713135
3491,0.26342010498046875,-0.29430581256747246
3492,-0.14075879752635956,-0.1461336351931095
3493,0.08537635952234268,4.048143613617867
3494,0.12212003767490387,2.0023812483996153
3495,0.01603153720498085,0.8256696033349726
3496,-0.3287023603916168,-0.21908614039421082
3497,-0.003521089907735586,0.25816764682531357
3498,-0.017368709668517113,0.037695517763495445
3499,-0.3047652244567871,-0.3035486973822117
3500,-0.022412985563278198,2.2761889696121216
3501,-0.05056800693273544,0.005723528563976288
3502,-2.445406436920166,1.9111804962158203
3503,0.02835216373205185,0.5860047973692417
3504,-5.068559169769287,-4.66380250453949
3505,0.008539614267647266,0.08061403463943861
3506,-1.8087776899337769,-0.6032125949859619
3507,-1.865755319595337,-0.5303225517272949
3508,-1.7796518802642822,-1.6946331858634949
3509,-0.5612254738807678,-0.5565882017835975
3510,0.24235253036022186,0.6596865693572909
3511,0.005576272960752249,2.940854784566909
3512,0.565434455871582,0.4117354303598404
3513,0.22494760155677795,0.4556072186678648
3514,-0.2745342254638672,0.2756430506706238
3515,-0.010154766030609608,0.355352645739913
3516,-0.709296703338623,-0.47935067117214203
3517,-3.111457347869873,-1.2504603862762451
3518,0.0464249849319458,1.789881712757051
3519,-0.13041932880878448,0.19103874266147614
3520,-2.0220706462860107,-2.0493842530995607
3521,0.0008280276088044047,0.0017667253559920937
3522,0.027128906920552254,0.6657790821045637
3523,-3.6287224292755127,-3.6730291687417775
3524,-0.0005300701595842838,0.013026180444285274
3525,-0.46302083134651184,-0.513887639157474
3526,-4.493981838226318,-3.9998563528060913
3527,-0.07153019309043884,-0.00602567195892334
3528,-0.2505083382129669,-0.17071609944105148
3529,-0.65611732006073,-0.8852736353874207
3530,-9.386060992255807e-05,1.9952290174551308
3531,0.003990069031715393,1.1172868988360278
3532,-0.020922675728797913,-0.06563765066675842
3533,-0.004110902547836304,0.26787393912672997
3534,-0.3820297420024872,-0.2666349411010742
3535,-1.849509596824646,-1.8717730175703764
3536,-0.4103460907936096,-0.3214551657438278
3537,-0.16527140140533447,-0.11653001978993416
3538,-0.691440999507904,-0.2529294490814209
3539,-0.08621910214424133,0.1320960745215416
3540,-0.07527787238359451,1.648908369243145
3541,-0.5408707857131958,-0.5366396261379123
3542,-1.6547510623931885,-1.1434205770492554
3543,-2.0030031204223633,-1.7702698707580566
3544,-0.9263360500335693,0.9098658561706543
3545,0.03607448935508728,2.9814111825544387
3546,-1.0995525121688843,-1.1000737100839615
3547,-5.117913246154785,-3.3508639335632324
3548,-0.47962242364883423,2.496163547039032
3549,-7.6630940437316895,-7.044511139392853
3550,-0.7422093152999878,1.3142712116241455
3551,-0.22659385204315186,-0.759927362203598
3552,-5.040826320648193,-5.00682532787323
3553,-2.1677074432373047,-0.338559627532959
3554,-0.4262748956680298,-0.137658029794693
3555,-0.29613545536994934,-0.2937247506342828
3556,-1.6033912897109985,-0.7164722681045532
3557,0.010706618428230286,0.298774641007185
3558,-5.973825931549072,-5.648116409778595
3559,0.026545889675617218,0.3990485370159149
3560,-4.656800270080566,-4.666291229426861
3561,-0.021371623501181602,0.011469703167676926
3562,-0.0586133636534214,-0.0439428873360157
3563,-1.1167935132980347,-0.9235277473926544
3564,-0.5486415028572083,2.0167465806007385
3565,0.056749019771814346,0.07054799795150757
3566,-3.8896567821502686,-3.788714036345482
3567,0.03922995552420616,1.005255012307316
3568,-3.9777185916900635,-4.091284852474928
3569,-0.0530695840716362,0.10763228684663773
3570,0.025314314290881157,-0.004147817380726337
3571,-1.32867431640625,-0.8870214819908142
3572,-1.3818315267562866,-1.3698754906654358
3573,-4.384138107299805,-3.4562532901763916
3574,-0.2002648413181305,-0.14611626416444778
3575,0.07178429514169693,-0.0193778183311224
3576,-1.2294646501541138,-0.20667028427124023
3577,0.020772527903318405,-0.022045934572815895
3578,-2.2999179363250732,-2.3132619839161634
3579,-6.130000114440918,-5.016568660736084
3580,-3.6136646270751953,-3.5579574406147003
3581,-0.0018614971777424216,-0.002118055010214448
3582,-0.8239613771438599,-0.4331190884113312
3583,0.003499798011034727,3.878347104880959
3584,-0.1479702889919281,1.6011074036359787
3585,-1.1730464696884155,-1.1448779813945293
3586,0.003357824170961976,0.831062674543773
3587,0.014393159188330173,0.6093350136652589
3588,0.0885772630572319,0.06868899811524898
3589,-1.3912500143051147,-1.1711937487125397
3590,-0.0149489501491189,-0.02568204752606107
3591,-1.3966891765594482,-0.021252751350402832
3592,0.0009615011513233185,0.09353886172175407
3593,-2.0892343521118164,-1.1894683837890625
3594,0.06852760165929794,0.17498368117958307
3595,-1.5627930164337158,-0.47861170768737793
3596,0.05876430496573448,0.43126898480113596
3597,0.028163574635982513,1.9127174047753215
3598,-4.971972942352295,-3.5505309104919434
3599,0.1724380999803543,1.7775293882004917
3600,-0.06675482541322708,-0.011663675308227539
3601,0.08088810741901398,0.11160839127842337
3602,-0.429479718208313,-0.3295665457844734
3603,0.00637800432741642,0.03833053234848194
3604,0.012391386553645134,0.36159633100032806
3605,-8.918476104736328,-8.618277817964554
3606,-0.1477883905172348,0.004134669899940491
3607,-2.675485372543335,-2.2218650579452515
3608,-2.5905885696411133,-1.7820286750793457
3609,-1.5821287631988525,-0.8869597911834717
3610,-0.0019362897146493196,0.027650268282741308
3611,0.004061699844896793,0.6862409606110305
3612,-11.138619422912598,-10.944664984941483
3613,0.04101155698299408,0.5966803331393749
3614,-6.534224987030029,-6.46096083521843
3615,-0.18566319346427917,0.46347589790821075
3616,-2.8011233806610107,-1.5275009870529175
3617,0.013885607942938805,0.009392709005624056
3618,-3.319307804107666,-3.300705198198557
3619,-0.0716468095779419,8.012683287262917
3620,-0.9565049409866333,0.4891960620880127
3621,-3.305116891860962,-2.643318474292755
3622,-0.018178418278694153,-0.26245652622310445
3623,-0.9584665894508362,-0.5820465385913849
3624,-5.151939392089844,-4.6376636028289795
3625,0.01995796337723732,0.18342368677986087
3626,-2.199401378631592,-1.7409201264381409
3627,0.004632081836462021,0.023660732666030526
3628,-0.20995308458805084,0.11546063423156738
3629,0.008382311090826988,0.08374216963420622
3630,-1.5064647197723389,-1.284208595752716
3631,-0.1926039755344391,0.5101034492254257
3632,0.05682917311787605,-0.002087557688355446
3633,-4.394822597503662,-3.613786816596985
3634,-0.7932581901550293,-0.8471054891124368
3635,-0.4582190215587616,0.6673232913017273
3636,-0.0014974749647080898,1.4550598128698766
3637,-0.41550567746162415,1.9783853590488434
3638,-0.7381279468536377,-0.6077780425548553
3639,-0.08854800462722778,0.5091873407363892
3640,-0.02772815153002739,0.18524166755378246
3641,-0.10217614471912384,0.00531885027885437
3642,0.04728631302714348,-0.030690861865878105
3643,-8.274819374084473,-8.188538044691086
3644,0.0024715885519981384,0.35778336226940155
3645,-1.0484204292297363,-0.7535867094993591
3646,0.019178034737706184,0.013200002256780863
3647,-2.5372016429901123,-3.271968260407448
3648,-2.8070154190063477,-1.1928976774215698
3649,0.00026384624652564526,0.4765687824692577
3650,-0.24727964401245117,2.449065089225769
3651,-2.7968711853027344,-2.7214560136198997
3652,-0.132882222533226,0.6894300132989883
3653,0.5818336606025696,0.5530046821877477
3654,-7.007659912109375,-6.333863079547882
3655,0.03170451521873474,2.529615158215165
3656,0.012496156617999077,0.13528205768670887
3657,-1.3825095891952515,-0.7185031175613403
3658,-0.5553321838378906,-0.539605027064681
3659,-0.5272530317306519,-0.5582781061530113
3660,-2.230297327041626,-2.4093930397066288
3661,-1.3187568187713623,-0.8887426853179932
3662,-0.2609628736972809,-0.2051624208688736
3663,-0.24553950130939484,-0.24822343606501818
3664,-0.4858474135398865,-0.380383163690567
3665,-0.04259463772177696,-0.05889459699392319
3666,-9.213387966156006e-05,0.8174453396350145
3667,-0.5969911813735962,-0.31506919860839844
3668,-0.0650891587138176,-0.06536483485251665
3669,-0.04855791851878166,1.0007587000727654
3670,-1.320261001586914,1.0934412479400635
3671,-4.43402624130249,-4.439751297235489
3672,0.24312500655651093,0.9176342508289963
3673,-1.0319019556045532,0.5468759536743164
3674,-0.15268367528915405,0.025276154279708862
3675,0.009832020848989487,-0.0037020758172729984
3676,-5.612179756164551,-5.128734052181244
3677,0.0019217623630538583,0.021130122084286995
3678,-1.965631127357483,-1.9808484502136707
3679,0.16016772389411926,0.008718112502720032
3680,-8.515911102294922,-8.055608183145523
3681,-1.1856279373168945,-1.1013074442744255
3682,0.09360764175653458,0.022672513034194708
3683,-0.8817892670631409,-0.12118929624557495
3684,0.09666271507740021,2.706309424713254
3685,-0.004512269049882889,0.02118876576423645
3686,0.0844791904091835,0.27949939807876945
3687,-1.3851276636123657,-1.357955526560545
3688,-0.47340700030326843,0.8720306158065796
3689,-5.630404949188232,-5.4806089252233505
3690,-0.07195770740509033,4.216630756855011
3691,-0.002552715130150318,0.027974484022706747
3692,0.012833211570978165,3.1728988848626614
3693,-1.5348020792007446,-1.4980999641120434
3694,-1.3435989618301392,-1.296103097498417
3695,0.06638036668300629,0.6418273351155221
3696,-0.05139999836683273,-0.12397274700924754
3697,0.08739592880010605,0.41051462297491526
3698,0.01655774563550949,0.12988169863820076
3699,0.5783510208129883,2.6763154736254364
3700,-0.2248293161392212,-0.20539481192827225
3701,0.0002382020466029644,0.12477996060624719
3702,-0.0002335964236408472,0.04897571727633476
3703,0.049830205738544464,1.5026527494192123
3704,-0.033922597765922546,-0.015559135004878044
3705,0.17926931381225586,0.45359151711454615
3706,-2.4568920135498047,-2.3977738693356514
3707,-0.004847357049584389,0.5718631958588958
3708,-1.5970133543014526,-1.498742327094078
3709,-4.386970043182373,-4.283788025379181
3710,-0.48773834109306335,-0.49720047879964113
3711,-3.0724568367004395,-1.4169899225234985
3712,0.010457456111907959,1.8555488382698968
3713,-0.4466959536075592,-0.3969928175210953
3714,-2.727102279663086,-2.7351885037496686
3715,-0.0038919709622859955,0.5270791761577129
3716,0.06445363163948059,0.0377836711704731
3717,-0.24310514330863953,-0.06495603919029236
3718,0.026522405445575714,0.43371299654245377
3719,-2.0086567401885986,0.05598115921020508
3720,-0.11058678478002548,2.2689674645662308
3721,0.08683421462774277,0.3708534221514128
3722,-0.7709622383117676,-0.7594436556100845
3723,-1.0553699731826782,-0.8348721265792847
3724,0.009323596023023129,0.20964445330901071
3725,-0.012062445282936096,2.0201300010085106
3726,-0.8500084280967712,-0.4496515095233917
3727,-0.08644147217273712,0.2643947899341583
3728,-0.5087029337882996,-1.0689851120114326
3729,-0.03875930607318878,0.19101165235042572
3730,0.006216269917786121,0.7003307143168058
3731,0.05714506655931473,0.6282208602351602
3732,-0.0343967080116272,0.018124721944332123
3733,-0.36114612221717834,-0.30258995294570923
3734,-0.17969465255737305,0.1286751627922058
3735,-1.1780694723129272,-1.1805884130299091
3736,-0.23470339179039001,0.8779746741056442
3737,-0.18613751232624054,0.6647339463233948
3738,-5.046508312225342,-3.0383460521698
3739,0.019789548590779305,3.307784589822404
3740,0.008798502385616302,0.11343861371506136
3741,-0.7537881135940552,-0.5000437200069427
3742,-0.2502990663051605,-0.2759520523250103
3743,-0.07046288251876831,-0.04121647775173187
3744,-0.6307262182235718,1.2462360262870789
3745,-0.33212149143218994,-0.49067652225494385
3746,-0.038436997681856155,1.095890711992979
3747,0.07954691350460052,0.028740093111991882
3748,-1.4120745658874512,-0.45764780044555664
3749,-0.39235973358154297,1.2026963233947754
3750,-0.23446238040924072,-0.13969339430332184
3751,-0.6932326555252075,-0.6880608974024653
3752,-1.1722520589828491,0.19557476043701172
3753,-1.2399611473083496,-1.127114787697792
3754,0.22413788735866547,0.3156275413930416
3755,-0.012662630528211594,0.9562545269727707
3756,0.0005783690139651299,0.01099044969305396
3757,-0.016058247536420822,0.44988893158733845
3758,0.0007513217278756201,0.009557309659612656
3759,0.0011144557502120733,1.120074740552809
3760,0.03541781008243561,0.03965092939324677
3761,-7.787281513214111,-7.64648412168026
3762,-2.8833491802215576,-2.993813695386052
3763,-1.128353476524353,-1.1193948006257415
3764,0.05708298459649086,1.7091694755363278
3765,-0.0650215595960617,-0.08428889140486717
3766,-0.2814618945121765,-0.29864421440288424
3767,0.029912183061242104,0.898620555177331
3768,-2.450986623764038,1.519632339477539
3769,-2.640404462814331,-2.198225200176239
3770,0.0705154687166214,0.7592239566147327
3771,-7.682784557342529,-7.370182663202286
3772,-0.17869319021701813,2.6853493750095367
3773,0.22254717350006104,1.0357194831594825
3774,-0.3024637699127197,0.40773525834083557
3775,-4.082405090332031,-2.6388680934906006
3776,0.4561101198196411,0.4314244454726577
3777,-7.453679084777832,-7.2998567670583725
3778,-2.479851245880127,-2.4307035505771637
3779,-0.7164441347122192,-0.7210059626959264
3780,-1.7612744569778442,-1.6845014914870262
3781,-0.627249538898468,3.7017796635627747
3782,-6.198175430297852,-6.0094489604234695
3783,-0.002969584194943309,4.783416237216443
3784,0.0010004856158047915,1.4303634255338693
3785,-3.883261203765869,-1.5979831218719482
3786,0.0009339932585135102,0.03786609892267734
3787,0.0063600060530006886,0.7108730768959504
3788,0.02915097586810589,0.021178647177293897
3789,0.001147030503489077,0.15959271918109152
3790,-1.9905048608779907,-1.9550189077854156
3791,0.0074229007586836815,1.0959399760467932
3792,-0.010368356481194496,0.04498053062707186
3793,-0.03466729074716568,-0.022547539323568344
3794,-0.34670987725257874,1.405370980501175
3795,-4.422919273376465,-3.4429216384887695
3796,-1.986348032951355,-1.533307135105133
3797,0.010275019332766533,0.08395273797214031
3798,-0.1897033303976059,2.567550241947174
3799,0.0010562697425484657,1.7519302398068248
3800,-4.360475063323975,-4.3704940639436245
3801,0.14910325407981873,4.188934127276298
3802,0.2106168568134308,0.9506973922252655
3803,-0.3007434010505676,-0.19924109429121017
3804,0.06051896885037422,2.0103990472853184
3805,-2.9470980167388916,-0.9926800727844238
3806,-4.996707916259766,-4.779307782649994
3807,0.04434050992131233,0.026851728558540344
3808,-2.2243525981903076,-1.474581241607666
3809,-0.21747401356697083,0.2888154238462448
3810,-1.8076403141021729,-1.7828505281358957
3811,-0.32759422063827515,-0.3322248453332577
3812,-0.3906908631324768,-0.17469537258148193
3813,-0.0043897260911762714,0.024619332514703274
3814,-0.01677488163113594,0.9712430387735367
3815,-0.007649227976799011,0.09462473914027214
3816,-3.1025004386901855,-2.9902200549840927
3817,-3.829984664916992,-3.625507175922394
3818,0.009758282452821732,-0.024727802723646164
3819,-0.2559916079044342,0.26338621973991394
3820,-0.4391494393348694,-0.673526106402278
3821,-0.1582358181476593,-0.052085451781749725
3822,0.0347975455224514,-0.014591117069358006
3823,-0.16764362156391144,-0.24570231139659882
3824,-0.7356789708137512,0.7463682889938354
3825,-0.17253580689430237,0.016227230429649353
3826,0.028773454949259758,0.24359496170654893
3827,0.21946416795253754,0.08060918375849724
3828,0.17252826690673828,0.010368403512984514
3829,0.0030081276781857014,1.9959872403705958
3830,-4.223452568054199,-3.985611706972122
3831,-0.8806741237640381,-0.00822460651397705
3832,-0.00112793012522161,0.9316735694883391
3833,0.0040318043902516365,2.3398508983664215
3834,-9.97270679473877,-9.792064011096954
3835,-0.02520885318517685,-0.036756983026862144
3836,0.08957958966493607,0.19410071521997452
3837,0.20534586906433105,0.06118238531053066
3838,-1.0998438596725464,-1.110536107327789
3839,0.01388577837496996,2.0167384119704366
3840,-0.01710512675344944,-0.01637154258787632
3841,0.04175930470228195,0.1624400585424155
3842,-0.40733617544174194,0.42418041825294495
3843,-0.6277548670768738,-0.5217158868908882
3844,0.16498704254627228,0.018136163242161274
3845,-0.025439251214265823,0.17696563154459
3846,-0.24199989438056946,0.45958805084228516
3847,-0.016030535101890564,0.15995608270168304
3848,0.0032536829821765423,4.57965138880536
3849,-0.9708201289176941,-0.7640840113162994
3850,-6.233425617218018,-5.6670777797698975
3851,0.05846758931875229,-0.0026008221902884543
3852,0.0045893932692706585,0.01782666379585862
3853,-3.3682610988616943,-3.4063574634492397
3854,0.01640712469816208,1.7827001214027405
3855,0.24474196135997772,0.46211490035602765
3856,-0.09265214204788208,0.23545550554990768
3857,0.08779600262641907,0.4683178063714877
3858,-1.0499789714813232,-0.7382899522781372
3859,-0.04805397242307663,-0.10394890839233994
3860,-2.2337934970855713,-2.1100620925426483
3861,-0.7038772702217102,-0.6371855735778809
3862,-0.29967397451400757,-0.31302500516176224
3863,-0.7074001431465149,0.6857182383537292
3864,-0.007149106822907925,-0.01619339908938855
3865,-0.005873577669262886,0.0623709112405777
3866,0.05709071457386017,0.9544477891176939
3867,0.14946305751800537,0.22518450010102242
3868,-0.1600102186203003,3.501119449734688
3869,-0.03993835300207138,2.3737638518214226
3870,-0.018541207537055016,0.07803376205265522
3871,-0.10000645369291306,0.05655103921890259
3872,0.03366610035300255,0.012049047742038965
3873,-0.5497021675109863,-0.25026267766952515
3874,-4.633320331573486,-2.749225616455078
3875,-0.9471113681793213,0.8414872884750366
3876,-0.16948214173316956,0.046044766902923584
3877,-0.03539295122027397,0.0936637632548809
3878,-0.14379869401454926,2.626377761363983
3879,0.001822338905185461,0.09629478538408875
3880,0.6389403343200684,0.6705703232437372
3881,0.0009246005211025476,0.05269209036487155
3882,0.12064851075410843,0.005604709614999592
3883,-1.85369873046875,-0.5823736190795898
3884,-1.3764911890029907,-1.4278007969260216
3885,-1.3717435598373413,-1.0171673595905304
3886,-0.04310562461614609,-0.02111159823834896
3887,-0.6205946207046509,-0.6616622324800119
3888,-0.12961235642433167,-0.11809380352497101
3889,-3.2926714420318604,-2.6829488277435303
3890,-1.459011435508728,-1.1185761094093323
3891,-0.6802590489387512,0.7474230527877808
3892,0.0392778217792511,-0.10400554165244102
3893,0.020565463230013847,0.061480310676415684
3894,-0.2827340364456177,-0.32275624666363
3895,0.0006702356040477753,1.842643279582262
3896,-0.3621194660663605,-0.46018023788928986
3897,0.011391442269086838,1.642616517841816
3898,-0.27389153838157654,-0.26408557035028934
3899,-3.0388927459716797,-3.1760735656134784
3900,-1.2699190378189087,-1.3242505444213748
3901,0.23916639387607574,3.771658276207745
3902,-0.4747152626514435,0.6252707839012146
3903,0.1613946408033371,0.27478712797164917
3904,-1.2074288129806519,-0.9806062579154968
3905,-0.010801350697875023,0.2282741591334343
3906,0.1704561859369278,3.710001818573801
3907,-0.460258811712265,-0.01999625563621521
3908,-2.5261380672454834,-1.0829771757125854
3909,-1.1918312311172485,-0.2985648512840271
3910,0.03559328615665436,0.05098540335893631
3911,-5.250099182128906,-4.932206988334656
3912,0.057212088257074356,0.17811004881878034
3913,-1.7760065793991089,-1.7771654869429767
3914,0.18684077262878418,0.03094196572783403
3915,-2.623525619506836,-1.937345027923584
3916,0.0113245639950037,-0.01246681809425354
3917,-1.7824153900146484,-1.6103589534759521
3918,-0.13179165124893188,-0.10915132984519005
3919,-0.027554403990507126,0.37379926443099976
3920,-7.400540351867676,-5.7366801500320435
3921,-0.5269883871078491,0.16350865364074707
3922,-1.7923195362091064,-1.2225386500358582
3923,0.0018248653504997492,0.010584057832602412
3924,-5.476739406585693,-4.085432291030884
3925,-0.37128087878227234,-0.15336045622825623
3926,0.00924128107726574,0.30349476635456085
3927,-0.12903358042240143,0.19114544987678528
3928,0.07384304702281952,1.0441839694976807
3929,-0.013732202351093292,0.5885390564799309
3930,-6.169175148010254,-6.224674838595092
3931,-1.091252088546753,-1.0795041304081678
3932,-6.021500110626221,-6.023285328410566
3933,-2.1794991493225098,-2.423319721594453
3934,0.04046356678009033,1.4085658490657806
3935,-0.058796390891075134,-0.06335381045937538
3936,-0.6640751957893372,-0.61465248093009
3937,-0.044177666306495667,4.002051632851362
3938,-3.277714490890503,-2.7841762006282806
3939,-4.207045078277588,-2.9041337966918945
3940,0.16045847535133362,-0.269395421812078
3941,-0.07286732643842697,-0.04359595105051994
3942,-0.004639273509383202,0.1920446576550603
3943,-1.4435999393463135,-1.427215576171875
3944,-1.8969076871871948,-1.6996940523386002
3945,0.029515281319618225,0.10907060373574495
3946,-4.826855182647705,-3.852622866630554
3947,-0.019685454666614532,0.7349215801805258
3948,-2.4309091567993164,-0.881293535232544
3949,-9.488630294799805,-8.552586734294891
3950,0.20628337562084198,0.6318597234785557
3951,0.05907599627971649,0.1290577482432127
3952,0.007981973700225353,1.4536482023540884
3953,0.07276138663291931,1.0989305186085403
3954,0.0076961880549788475,0.0411223015980795
3955,-0.011708257719874382,0.04488350450992584
3956,-3.95768141746521,-3.923485480248928
3957,-0.014966866001486778,0.08136855810880661
3958,-0.08685125410556793,2.1881566122174263
3959,-3.579671859741211,-3.5401779040694237
3960,-1.78435480594635,-1.6703006699681282
3961,-1.2367314100265503,0.10542488098144531
3962,0.09347838908433914,-0.05667180102318525
3963,0.05798202008008957,0.02396095241419971
3964,-0.5131968855857849,-0.22566264867782593
3965,0.03184891864657402,0.801446933299303
3966,0.07782503962516785,-0.01427670568227768
3967,0.030863966792821884,0.18761955574154854
3968,-0.7368945479393005,-0.7311095427721739
3969,0.0004534662584774196,0.023394407937303185
3970,0.14324155449867249,0.011975284665822983
3971,-0.7525866627693176,2.694752335548401
3972,0.0005057905218563974,0.0028091192434658296
3973,-0.15422454476356506,-0.13665309734642506
3974,-0.6762118339538574,-0.6449051797389984
3975,0.011303354054689407,0.06572766974568367
3976,-1.165718674659729,-1.1898438297212124
3977,-0.5974461436271667,-0.41136594116687775
3978,-0.010080317966639996,2.1372436620295048
3979,-0.4576401710510254,0.10097593069076538
3980,0.017144791781902313,0.2470908479881473
3981,-2.979490041732788,-2.7559688687324524
3982,-5.470102310180664,-5.434758737683296
3983,-0.2861602306365967,-0.17775464802980423
3984,-3.3365190029144287,-2.599710464477539
3985,-0.1978214681148529,-0.0832429975271225
3986,0.03064659982919693,0.03392118960618973
3987,-1.2386107444763184,-1.0780356377363205
3988,-1.2775660753250122,-1.3631941601634026
3989,-0.015840768814086914,0.05447208695113659
3990,0.025127656757831573,-0.036308700568042696
3991,-2.2669169902801514,-1.2333064079284668
3992,0.007501733489334583,0.18583935033529997
3993,0.03494999185204506,2.7901583909988403
3994,0.1557859480381012,0.34482762962579727
3995,0.019115518778562546,2.419304024428129
3996,-3.0473403930664062,-3.0030776485800743
3997,-0.11192430555820465,-0.17821824923157692
3998,-0.08021613210439682,-0.07891590474173427
3999,-2.3103578090667725,-0.9725911617279053
4000,-0.07321256399154663,0.40341170877218246
4001,-0.10643279552459717,0.29741405695676804
4002,-3.5692622661590576,-3.4643424451351166
4003,-0.11635658890008926,0.732701264321804
4004,-1.667681336402893,-1.627334538847208
4005,-1.863012433052063,-1.5985678136348724
4006,-2.440805435180664,-2.396951984614134
4007,0.02880329079926014,0.4351517613977194
4008,-0.005350347608327866,1.633747118525207
4009,-1.1965456008911133,-0.28771787881851196
4010,-2.8343403339385986,-2.6338086128234863
4011,-0.0468490906059742,0.08608965575695038
4012,-0.026095688343048096,0.47199565172195435
4013,0.002077913610264659,1.7525999546141975
4014,0.09436192363500595,0.024411117658019066
4015,-0.004541788250207901,0.01834823191165924
4016,0.04401537403464317,0.02072239527478814
4017,-0.6116839647293091,0.3123997449874878
4018,-3.0684475898742676,-2.7964868247509003
4019,-1.3070086240768433,-0.7726063132286072
4020,-0.8554982542991638,-0.5731393098831177
4021,-0.49665242433547974,0.023045897483825684
4022,-4.745831489562988,-4.450318932533264
4023,-1.3946020603179932,-1.112417995929718
4024,0.17577898502349854,0.0888631446287036
4025,-0.41269177198410034,3.0342750549316406
4026,0.0004729555221274495,0.6054717696970329
4027,0.05326089262962341,2.6532184842508286
4028,0.14811012148857117,0.5683383420109749
4029,0.05537867173552513,2.0586637468077242
4030,-5.48921537399292,-3.2494289875030518
4031,0.023909933865070343,-0.0336240753531456
4032,0.07204726338386536,0.35396926500834525
4033,-0.338967889547348,2.5832309424877167
4034,-0.016094619408249855,1.6957428455352783
4035,-0.7921327948570251,-0.6060030907392502
4036,-0.10177087038755417,0.038517750799655914
4037,-0.402610719203949,0.45049038529396057
4038,-3.036492347717285,0.3747072219848633
4039,-1.6040284633636475,-1.4571584463119507
4040,0.0006199853960424662,0.16216717311181128
4041,-8.995793342590332,-7.579576730728149
4042,-0.23648393154144287,-0.8559995889663696
4043,0.0874866396188736,0.45299168984638527
4044,-6.279576301574707,-6.109276175498962
4045,0.08819101750850677,2.047299997881055
4046,-1.0068719387054443,-0.8258123248815536
4047,-0.08776979148387909,3.103692539036274
4048,0.0708920806646347,0.22743575659114867
4049,0.007344061508774757,0.5956490756943822
4050,-1.3756232261657715,-1.1887113451957703
4051,-2.6330606937408447,-2.662733528763056
4052,0.46050021052360535,0.009101036936044693
4053,0.23336289823055267,0.09028338291682303
4054,-2.4603233337402344,-2.44809602946043
4055,-0.2501407861709595,3.473300725221634
4056,0.025008104741573334,0.5831457152962685
4057,-0.11801943928003311,0.20087167620658875
4058,-2.596412420272827,-2.43597511947155
4059,-0.14773982763290405,5.997618064284325
4060,-1.799306869506836,-1.730511948466301
4061,0.013892006129026413,1.7932412731461227
4062,0.036519408226013184,0.3592752580952947
4063,0.041120242327451706,1.7673148848116398
4064,0.0005113933002576232,3.311401963251228
4065,-0.04786193370819092,2.6243734546005726
4066,0.08457831293344498,-0.020403333008289337
4067,-1.1851143836975098,-0.3371585011482239
4068,-3.743393659591675,-1.6883759498596191
4069,0.007554249372333288,0.5467668087221682
4070,-2.88132381439209,-2.5269910097122192
4071,-3.7648818492889404,-4.404025224968791
4072,-5.598675727844238,-2.812020778656006
4073,0.08381003141403198,0.2773603848181665
4074,-0.005211740732192993,1.7095007775351405
4075,-1.9014451503753662,-1.9404345080256462
4076,-1.8464075326919556,-1.485141098499298
4077,-0.16352656483650208,0.055001869797706604
4078,-1.1820073127746582,-0.3322409987449646
4079,-2.9182400703430176,-1.0894596576690674
4080,-0.008913424797356129,0.13717606849968433
4081,-0.6695042252540588,-0.23878023028373718
4082,0.04988355189561844,0.021246328949928284
4083,-0.006013423670083284,2.0164022967219353
4084,-0.2634589374065399,-0.20220646634697914
4085,-2.9297702312469482,-2.913296226412058
4086,-0.25273004174232483,1.4839098155498505
4087,-0.6063801050186157,-0.7877395302057266
4088,-0.2998504042625427,0.5047147870063782
4089,0.043885912746191025,0.8345287628471851
4090,-1.177675724029541,-1.1981371156871319
4091,-4.400913238525391,-4.056504011154175
4092,-0.0023361090570688248,0.060731121338903904
4093,-1.2069194316864014,-1.1917657628655434
4094,-0.1792604923248291,2.1081079244613647
4095,-0.01048535667359829,1.8320251535624266
4096,-2.833906412124634,-2.3521613776683807
4097,-0.11781364679336548,1.4422858506441116
4098,-0.1237347349524498,0.15598668158054352
4099,-6.077594757080078,-5.850547477602959
4100,0.010675828903913498,1.5855823152523953
4101,-0.24004623293876648,1.1838475465774536
4102,0.11715035885572433,-0.005666775396093726
4103,-4.5449981689453125,-4.394182816147804
4104,-0.14268246293067932,0.9998071044683456
4105,0.0666372999548912,0.008829038066323847
4106,-0.05645190551877022,0.0002058073878288269
4107,-5.066679954528809,-3.9781417846679688
4108,-0.07937515527009964,-0.11759631335735321
4109,-6.5134148597717285,-6.333473294973373
4110,-0.10919731855392456,0.6699454188346863
4111,-3.170112133026123,-2.4638285636901855
4112,0.059032414108514786,1.055408835417893
4113,-0.10551274567842484,0.7496721372008324
4114,0.005025612190365791,3.013398702139966
4115,-0.21158063411712646,0.022224679589271545
4116,-5.2626752853393555,0.06232643127441406
4117,-0.056318383663892746,0.21278410404920578
4118,-0.1363516002893448,-0.2551309522241354
4119,-1.9156949520111084,-0.9183570146560669
4120,0.005972519516944885,1.191694214940071
4121,-0.6922730207443237,-0.06719213724136353
4122,-0.06618014723062515,-0.12003963813185692
4123,0.06579019874334335,0.05096488958224654
4124,-3.6512935161590576,0.9960870742797852
4125,-0.08276519179344177,-0.04973950982093811
4126,-0.11488859355449677,0.6444927155971527
4127,-0.19874225556850433,-0.1831030137836933
4128,-0.02490317076444626,-0.03401963890064508
4129,-0.1411704272031784,-0.03186173737049103
4130,-0.24066001176834106,0.9401660561561584
4131,-0.413390576839447,3.6224389374256134
4132,-0.30140095949172974,-0.38868117704987526
4133,-3.4670071601867676,-3.3135453313589096
4134,-0.039629001170396805,0.5231135934591293
4135,0.024602830410003662,0.0008114483207464218
4136,-0.006843077018857002,0.7258997689932585
4137,-1.88010835647583,-1.469711720943451
4138,0.13422054052352905,-0.03912952542304993
4139,0.004945904016494751,4.428404740989208
4140,0.01930258423089981,0.02585190674290061
4141,-9.167157173156738,-7.664574146270752
4142,-0.498977392911911,-0.4487028941512108
4143,-0.5202022790908813,-0.4950326308608055
4144,0.018531404435634613,0.45087350392714143
4145,-0.1269111931324005,0.22002634406089783
4146,-0.05256997048854828,1.4547741003334522
4147,-0.024418383836746216,0.23942412808537483
4148,-0.6769081950187683,-0.5304486602544785
4149,-10.083171844482422,-9.872176706790924
4150,-2.9373419284820557,-3.231699287891388
4151,-0.3294805884361267,0.7754753530025482
4152,-3.1069464683532715,-1.7263132333755493
4153,-0.006521470844745636,0.869438461959362
4154,-0.006427729036659002,0.3320551849901676
4155,-0.048608697950839996,0.09441376477479935
4156,-0.05846824869513512,0.08606401830911636
4157,-1.7685669660568237,-1.7396683767437935
4158,-0.1786390244960785,1.8025976121425629
4159,-0.17099419236183167,-0.16089827381074429
4160,-3.5732359886169434,-3.6555312104173936
4161,-0.0010983811225742102,0.1374266305938363
4162,-0.3559688627719879,-0.25813935697078705
4163,-0.050588108599185944,0.037787988781929016
4164,0.044776443392038345,1.5524664176627994
4165,-1.8590706586837769,-1.2610922455787659
4166,-0.019954480230808258,-0.019721054355613887
4167,-2.1515023708343506,-1.2582627534866333
4168,-1.150978922843933,-0.7898451387882233
4169,-0.23675182461738586,-0.18685196340084076
4170,-2.9373862743377686,-2.47531521320343
4171,-0.11930788308382034,0.07898285984992981
4172,-9.763434410095215,-6.844819784164429
4173,-2.120993137359619,-1.6042002439498901
4174,-0.0645454153418541,0.3039354979991913
4175,0.010855789296329021,0.003364069911185652
4176,-1.5145503282546997,-0.25949084758758545
4177,-0.2594299912452698,-0.04578615725040436
4178,0.18621733784675598,0.00350834964774549
4179,-0.7201561331748962,-0.12198090553283691
4180,-1.214511513710022,-1.2166917999275029
4181,-0.16306473314762115,1.1694191247224808
4182,-1.7864664793014526,-1.7612924352288246
4183,-0.5164865851402283,0.10348653793334961
4184,-0.4007878005504608,0.14180859923362732
4185,-3.204394817352295,-2.42193466424942
4186,-1.526358962059021,-1.4826539419591427
4187,-0.05115601420402527,-0.010913323611021042
4188,-1.2197768688201904,-1.0136771649122238
4189,-1.3485987186431885,-1.3967024069279432
4190,-7.370300590991974e-05,0.551110403612256
4191,-3.9816133975982666,-4.038454734487459
4192,-0.04162544012069702,0.9446781054139137
4193,-0.2317146509885788,0.8544936031103134
4194,0.0033284067176282406,0.8583355164155364
4195,-1.0521992444992065,-1.2051490172743797
4196,0.001681293360888958,0.030190886929631233
4197,-0.7496291399002075,-0.21522676944732666
4198,-0.013726893812417984,1.0147009920328856
4199,0.0573582798242569,2.4082672699005343
4200,-0.5761874318122864,1.3199366331100464
4201,-0.357193261384964,0.38396692276000977
4202,-0.7034083604812622,-0.7035756112309173
4203,-0.1949264109134674,-0.2080586887896061
4204,0.0021345808636397123,1.6229933833237737
4205,-0.09333193302154541,0.19144174456596375
4206,-2.305943489074707,-1.9972852766513824
4207,0.005344322882592678,4.127056121902569
4208,-5.325182914733887,-4.617904722690582
4209,0.07404309511184692,1.0138642815873027
4210,-0.020099911838769913,0.10571392439305782
4211,0.0019538248889148235,0.0030487401818390936
4212,-0.5754743814468384,-0.22557273507118225
4213,0.0052255988121032715,6.410384186761803
4214,-1.5292614698410034,-1.5262514054775238
4215,-0.04484061896800995,-0.03746757563203573
4216,-2.7967212200164795,-2.5396780371665955
4217,-0.1736963391304016,-0.13483702018857002
4218,-0.002299430314451456,0.135804183781147
4219,-6.648797988891602,-6.653121591934905
4220,0.047282397747039795,1.026994552463293
4221,0.061629243195056915,0.2142046308144927
4222,-0.5063663125038147,-0.08533328771591187
4223,-0.0029481728561222553,0.28676368203014135
4224,0.007423967123031616,4.11947500705719
4225,-0.026879549026489258,0.48546046018600464
4226,-0.2712479829788208,0.7464206218719482
4227,-8.758169174194336,-8.699066393077374
4228,-3.0373454093933105,-1.6679290533065796
4229,-4.122495174407959,-3.585330307483673
4230,-0.9237390160560608,-0.8571275174617767
4231,-2.0793259143829346,-2.030828781425953
4232,0.010523330420255661,0.10614896652987227
4233,-5.501864910125732,-5.016529560089111
4234,-2.143673896789551,-2.059983544051647
4235,0.03777286037802696,0.021914022974669933
4236,-0.6452643871307373,1.315807282924652
4237,0.008663514629006386,-0.01838668528944254
4238,0.6567851901054382,1.6061067378614098
4239,-0.21475499868392944,-0.20737940724939108
4240,0.007820583879947662,-0.08724459260702133
4241,-1.892806887626648,-1.6227171421051025
4242,0.0008623823523521423,0.19305846095085144
4243,-1.8195146322250366,-0.7745246887207031
4244,-0.5772663950920105,-0.6986664477735758
4245,-0.13541337847709656,3.22646963596344
4246,-0.374502569437027,-0.4571570158004761
4247,0.009447342716157436,0.05606905906461179
4248,-4.035665512084961,-3.7006896138191223
4249,0.09165021777153015,-0.14755281200632453
4250,0.03588036075234413,1.097239381808322
4251,-7.242334365844727,-6.795951008796692
4252,0.05660932511091232,2.142892025411129
4253,-1.0954865217208862,-1.0478314310312271
4254,-0.9406245946884155,-0.008626997470855713
4255,0.004622254986315966,0.020823968574404716
4256,-0.18954801559448242,0.4670618027448654
4257,-0.6574180722236633,-0.6457872837781906
4258,-1.1131280660629272,-0.9947900623083115
4259,0.004934461321681738,0.0002053751377388835
4260,-0.07330875843763351,-0.08347454899922013
4261,-7.421990394592285,-7.899098604917526
4262,-0.03687446564435959,0.23337893933057785
4263,0.6346133947372437,2.894733816385269
4264,-4.318536281585693,-2.9846874475479126
4265,-0.026355955749750137,1.2031815946102142
4266,-2.3296456336975098,-2.3140423242002726
4267,-6.6924638748168945,-5.54538631439209
4268,-0.0013468582183122635,0.05055178515613079
4269,-0.5025306344032288,-0.4918201994150877
4270,-2.302588939666748,-2.1792852729558945
4271,-0.027103135362267494,0.3922511972486973
4272,-4.35576057434082,-4.311624608933926
4273,-2.2874186038970947,-2.079316735267639
4274,-5.289017677307129,-2.937959671020508
4275,0.046859681606292725,0.03154110908508301
4276,-0.22716641426086426,0.9887929409742355
4277,-1.8923919200897217,-1.8336356207728386
4278,-0.256575345993042,3.302201598882675
4279,0.007067655213177204,0.36783882253803313
4280,0.04476429894566536,0.26702044904232025
4281,-1.806462287902832,-1.8219494577497244
4282,-0.8683145046234131,2.5933989882469177
4283,-4.965364456176758,-5.135697737336159
4284,-0.06181589514017105,0.025356613099575043
4285,-0.009881583042442799,1.3653602693229914
4286,-0.2934878170490265,-0.2413838505744934
4287,-1.201724886894226,-0.8385022282600403
4288,-1.5701696872711182,-1.574103772174567
4289,0.06361237913370132,0.38369167782366276
4290,-0.009571023285388947,1.5338683230802417
4291,-8.148245811462402,-7.638438701629639
4292,-0.02624235674738884,-0.00724310427904129
4293,0.05611374229192734,0.20630833774339408
4294,-0.6256387233734131,0.36851441860198975
4295,0.010825241915881634,0.22395537793636322
4296,-0.1984677016735077,1.1460716128349304
4297,-2.5543930530548096,-2.4298832565546036
4298,-2.9854466915130615,-2.4069653749465942
4299,-0.09185771644115448,0.33841080963611603
4300,-0.014467224478721619,0.26224831119179726
4301,-7.106242656707764,-6.872802451252937
4302,-2.406939744949341,-2.2782448083162308
4303,0.013105541467666626,0.02303653536364436
4304,-2.0215961933135986,-2.165923111140728
4305,-0.01954049803316593,0.11252187937498093
4306,-0.7205725908279419,6.692935645580292
4307,-0.2612365186214447,0.5981098115444183
4308,-1.9759902954101562,-1.8862937688827515
4309,0.04824196919798851,0.0694583123549819
4310,-2.500539779663086,-2.3821952641010284
4311,-0.5346769094467163,-0.36437666416168213
4312,0.24296794831752777,0.42545720003545284
4313,-2.591461658477783,0.32545995712280273
4314,0.03266528248786926,0.7230216485913843
4315,-5.1515984535217285,-4.96539694070816
4316,-0.12589970231056213,0.2807660698890686
4317,-1.2971044778823853,0.43538904190063477
4318,-5.925764560699463,-5.933984660310671
4319,0.0020808938425034285,0.14072884619326942
4320,-0.15877334773540497,6.451203227043152
4321,-5.718195915222168,-5.682962708175182
4322,0.005252607632428408,0.24561488628390293
4323,-0.021232303231954575,0.14225640892982483
4324,-0.17135873436927795,-0.21655264869332314
4325,0.0405728705227375,1.0973002019745763
4326,-0.007924956269562244,0.14083706121891737
4327,-0.005340921692550182,0.34761076839640737
4328,-9.849954605102539,-9.838322527706623
4329,0.05718133598566055,0.656152369811025
4330,0.04978314787149429,0.16134798992425203
4331,-0.012856537476181984,0.07550813630223274
4332,0.001546622021123767,0.6106369737535715
4333,-3.2054100036621094,-3.049558848142624
4334,0.05522751063108444,-0.0020912261679768562
4335,-3.415100574493408,-1.9582388401031494
4336,0.021664071828126907,0.23376295808702707
4337,-2.022573947906494,3.253021240234375
4338,-1.0775151252746582,-0.9148312360048294
4339,0.06263390183448792,0.8413371444084987
4340,-0.1393272578716278,-0.02673211693763733
4341,-0.9241839647293091,-0.05480456352233887
4342,-0.016316864639520645,1.4476822465658188
4343,-0.13043813407421112,-0.055241674184799194
4344,-6.414654731750488,-6.068960964679718
4345,-1.0957990884780884,-0.9571601152420044
4346,-2.9334354400634766,-2.861861251294613
4347,0.008071992546319962,0.41356994211673737
4348,-0.08020450919866562,-0.03876064717769623
4349,-0.005868919193744659,0.1097395671531558
4350,-0.005826597101986408,0.6799665726721287
4351,-6.594987869262695,-6.594126608222723
4352,0.023851744830608368,0.8389405896887183
4353,-1.4395912885665894,-1.1225427389144897
4354,-0.09330826252698898,0.38941653072834015
4355,-1.3263359069824219,3.0396459102630615
4356,-0.12549510598182678,0.039426594972610474
4357,-1.5330226421356201,-1.9968188584316522
4358,-4.762315273284912,-4.7008630111813545
4359,0.04541972652077675,1.0196626745164394
4360,0.038411449640989304,2.722568343335297
4361,-4.12040376663208,-3.697226971387863
4362,-0.006727134808897972,0.8519766163080931
4363,-0.1726212203502655,-0.01708117127418518
4364,0.020437724888324738,1.4236309794650879
4365,-5.752496719360352,-3.986982583999634
4366,-0.20608994364738464,-0.22145912051200867
4367,-4.319214820861816,-4.400541265611537
4368,-0.6677715182304382,-0.12043923139572144
4369,-4.695590496063232,-4.428638935089111
4370,-0.09358209371566772,3.785898432135582
4371,-5.207847595214844,-3.60388445854187
4372,-0.025110896676778793,1.0872327908873558
4373,-1.642815351486206,-0.58681321144104
4374,-0.25044432282447815,-0.2549372212961316
4375,-0.058108970522880554,-0.02000192552804947
4376,0.051687173545360565,0.0318431630730629
4377,-0.6371337175369263,-0.5792871862649918
4378,0.017678678035736084,0.8891245280392468
4379,-0.0007501780055463314,0.08692191261798143
4380,-0.44804754853248596,-0.28582221269607544
4381,0.008795522153377533,1.0603308677805217
4382,-0.052731625735759735,0.23082029074430466
4383,-0.4155961871147156,3.467573881149292
4384,-3.2220423221588135,-2.144663453102112
4385,-6.2978973388671875,-5.977795958518982
4386,0.06260767579078674,1.37886130869083
4387,-0.013538524508476257,0.9048800766468048
4388,-0.07078740000724792,-0.07006341638043523
4389,0.022134944796562195,-0.01558363251388073
4390,-7.931905269622803,-7.809465646743774
4391,-0.011157520115375519,1.9224564358592033
4392,-0.09714898467063904,-0.15161725925281644
4393,-4.336567401885986,-4.375883758068085
4394,-0.0122995525598526,2.8188150245696306
4395,0.05551854893565178,0.012391714029945433
4396,-0.14504629373550415,0.4916561543941498
4397,0.006422584410756826,0.27754316017671954
4398,-0.027224600315093994,3.0376115925610065
4399,-0.07525819540023804,0.5286239087581635
4400,-0.8757928013801575,-0.8785157427191734
4401,-0.22892245650291443,0.37279820442199707
4402,-0.16522927582263947,0.05698502063751221
4403,-1.8406598567962646,-1.1169214248657227
4404,-0.5396454930305481,1.1590692400932312
4405,-1.08562171459198,-1.070201650261879
4406,-1.2955541610717773,0.9976767301559448
4407,-6.761013507843018,-6.641633354127407
4408,-0.11242078244686127,-0.08482272177934647
4409,0.055883292108774185,0.0458355761365965
4410,-0.11501599103212357,0.028040707111358643
4411,-0.3417115807533264,-0.3385168705135584
4412,0.21777066588401794,0.9738179408013821
4413,-0.32118943333625793,0.17106258869171143
4414,0.002784634940326214,0.9034626026405022
4415,-0.23782044649124146,-0.10123077034950256
4416,-2.432246685028076,0.3007490634918213
4417,0.05038970708847046,0.07633370719850063
4418,-4.091032981872559,-4.092383610084653
4419,-3.507650852203369,-3.5103974640369415
4420,-0.09820184856653214,0.19816727191209793
4421,-0.09959587454795837,0.26505541056394577
4422,-1.6210851669311523,1.0774487257003784
4423,0.016176583245396614,0.2058594070840627
4424,0.011429574340581894,1.235627058405953
4425,-1.4014824628829956,2.9757230281829834
4426,-2.7400877475738525,-2.6135813295841217
4427,0.016286561265587807,0.18441342376172543
4428,-0.25349485874176025,-0.24032348580658436
4429,0.05937270075082779,0.006186496990267187
4430,-0.0026946663856506348,0.6405448243021965
4431,-0.023832034319639206,0.06386430934071541
4432,-0.4408928453922272,-0.42498626559972763
4433,-0.0416577011346817,0.03358226269483566
4434,-0.9067015647888184,-1.0058357641100883
4435,-0.31924083828926086,-0.37238955218344927
4436,-0.0019439596217125654,1.9735549786128104
4437,-0.5818076729774475,-0.530599981546402
4438,-1.808831810951233,-1.2792314291000366
4439,-0.32473838329315186,-0.3811205285601318
4440,0.006370375864207745,0.5726317248627311
4441,0.003570259315893054,0.6976847036276013
4442,-1.2551088333129883,-1.1887329295277596
4443,-0.03179645910859108,-0.0669656740501523
4444,-0.5314750075340271,-0.48472315818071365
4445,0.0650743842124939,0.9188144579529762
4446,-0.1108463853597641,0.318629689514637
4447,-0.5976999998092651,-0.3357795774936676
4448,-1.374237060546875,1.9497201442718506
4449,-0.339586079120636,0.29790550470352173
4450,-0.12113472819328308,1.4249357432127
4451,-0.25281819701194763,-0.1382814273238182
4452,-0.3735063672065735,0.6883013844490051
4453,-0.0009992183186113834,1.7292717774398625
4454,-1.0487240552902222,-0.9689353257417679
4455,-1.8773385286331177,-1.7392349690198898
4456,-4.562265396118164,-4.511837013065815
4457,-0.06678377091884613,-0.01120813935995102
4458,-0.04897244647145271,2.1119643822312355
4459,-0.3388618528842926,0.029922127723693848
4460,-0.07355320453643799,0.11564909666776657
4461,-0.21875733137130737,-0.1559215933084488
4462,-5.201197147369385,-3.1089603900909424
4463,0.03776158019900322,0.032962076424155384
4464,-0.029781639575958252,1.6314480248838663
4465,-0.0005849432200193405,-0.009925452060997486
4466,-0.4618852138519287,-0.500758059322834
4467,-2.7083168029785156,-2.5773581862449646
4468,-0.06177608668804169,0.3301071226596832
4469,-3.330960512161255,-2.636540710926056
4470,-0.005585305392742157,0.39258998865261674
4471,-1.1345679759979248,-1.1295584365725517
4472,0.03868499770760536,2.9112061367632123
4473,0.010789837688207626,0.002258410371723585
4474,0.03535265475511551,0.298438539262861
4475,-0.04591435194015503,3.312467236071825
4476,-2.4859888553619385,-2.52705634792801
4477,-0.019763581454753876,-0.009770985692739487
4478,-1.7096917629241943,0.8513467311859131
4479,-2.5922207832336426,-2.3513330817222595
4480,-1.1057705879211426,-1.14793661236763
4481,0.07335791736841202,0.031954950594808906
4482,-7.3373517990112305,-0.7416510581970215
4483,0.09621627628803253,0.003950710844947025
4484,-0.05044696852564812,0.6482212617993355
4485,0.058897241950035095,0.02045336399169173
4486,0.04264511540532112,2.088561020238558
4487,0.05520758032798767,0.06829912401735783
4488,-0.0328727588057518,0.18435372784733772
4489,-2.210461139678955,-1.4685376286506653
4490,-0.028252754360437393,0.48839886486530304
4491,0.08411628007888794,0.07369524240493774
4492,0.021738700568675995,0.009579375386238098
4493,-0.21885426342487335,0.557372510433197
4494,-0.3480682075023651,0.2649812698364258
4495,-5.18930196762085,-5.518870621919632
4496,-0.8987699151039124,-0.9138636738061905
4497,-0.16424265503883362,0.12241733074188232
4498,-5.511540412902832,-5.131906986236572
4499,-6.733004093170166,-6.481354624032974
4500,-5.562236309051514,-5.588798087090254
4501,-0.03735704720020294,1.2369917072355747
4502,0.06708315759897232,0.0018635160813573748
4503,-0.23523053526878357,1.4049138873815536
4504,0.16366103291511536,0.10179903358221054
4505,0.05562339350581169,-0.001238811935763806
4506,-0.2174525409936905,-0.1644059456884861
4507,0.0211066622287035,0.02702831372153014
4508,0.15842461585998535,1.0370314922183752
4509,0.0485118068754673,0.6484559243544936
4510,0.12724098563194275,1.1024628765881062
4511,-0.027166202664375305,-0.10846652369946241
4512,-1.364098072052002,-1.1946751177310944
4513,-4.026723384857178,-3.9190833270549774
4514,-5.0841240882873535,-4.6661257147789
4515,-2.3321597576141357,-1.0375943183898926
4516,-0.466339111328125,0.03739815950393677
4517,0.08748401701450348,0.48766284802695736
4518,-1.4894843101501465,-1.5349113941192627
4519,-0.09958148747682571,-0.15178555995225906
4520,-0.06090374290943146,-0.09375543473288417
4521,-0.38538065552711487,0.5065133571624756
4522,0.07735670357942581,0.0007220971601782367
4523,-0.36140725016593933,-0.3348358180373907
4524,0.02379561960697174,0.907031380571425
4525,-5.115852355957031,-3.496337890625
4526,-0.0020896904170513153,1.8144459163304418
4527,-0.29429274797439575,-0.056361109018325806
4528,-0.20255842804908752,0.9469812512397766
4529,0.0467049814760685,-0.03527775389375165
4530,-0.32752513885498047,-0.149067223072052
4531,-1.0109508037567139,-0.8178131729364395
4532,-0.2753807306289673,-0.24551326781511307
4533,0.08215121179819107,2.173087810893776
4534,-0.03138023614883423,0.1976221464574337
4535,0.0011495972285047174,0.2634823225234868
4536,-2.7607710361480713,-2.765998225659132
4537,0.004985112696886063,0.12620688509196043
4538,0.0024651126004755497,0.04995569429593161
4539,-0.2972201704978943,1.0952731668949127
4540,-0.293785035610199,-0.294429799541831
4541,0.328937292098999,1.864332601428032
4542,-1.4683680534362793,-1.3481422811746597
4543,-0.9948413968086243,1.2020066976547241
4544,-0.010533096268773079,0.255133138038218
4545,-0.021552976220846176,1.568018764257431
4546,0.0037227352149784565,0.04770519316662103
4547,-0.22544732689857483,0.42559146881103516
4548,-1.7212114334106445,-1.4750151634216309
4549,-3.178262233734131,-1.3327150344848633
4550,-0.2861243486404419,-0.3650517985224724
4551,-0.062475573271512985,2.913962759077549
4552,-0.3956218957901001,-0.3947736471891403
4553,-0.8666585683822632,-0.581281453371048
4554,-5.011382102966309,-4.984007835388184
4555,0.12243252247571945,0.003726478244061582
4556,0.08033891767263412,0.002915169345214963
4557,0.008719192817807198,0.9724204181693494
4558,0.14957793056964874,0.029934845282696187
4559,-4.737309455871582,-4.609350204467773
4560,-0.024874726310372353,0.21537092328071594
4561,-0.16489531099796295,0.7697746604681015
4562,-0.5414231419563293,-0.5399509547278285
4563,-1.8444843292236328,-1.8544674329459667
4564,-9.020159721374512,-8.977415330708027
4565,0.010011020116508007,0.34681174490833655
4566,-9.674582481384277,-8.502183556556702
4567,-0.03325406461954117,0.4934910163283348
4568,-0.046854130923748016,1.238794595003128
4569,-0.04339146241545677,0.06294364482164383
4570,-0.049231093376874924,2.3711530305445194
4571,-3.1378283500671387,-3.1590968016535044
4572,-1.8408976793289185,-2.23411101102829
4573,-0.09216872602701187,-0.07680138573050499
4574,-0.47599467635154724,-0.35370391607284546
4575,-0.0740719735622406,0.0009601637721061707
4576,0.004773414693772793,0.07785990579577629
4577,0.00140079902485013,0.1943388576619327
4578,-0.015507727861404419,0.00032819248735904694
4579,-0.4142419695854187,1.4563918709754944
4580,-0.0006198174669407308,0.09618449083063751
4581,-5.825924873352051,-5.56966158747673
4582,0.11584776639938354,1.984993469901383
4583,-6.409836769104004,-5.095489501953125
4584,-3.3968968391418457,-2.7628657817840576
4585,0.02904221974313259,0.20668821968138218
4586,-0.19657190144062042,-0.2012319192290306
4587,-0.17337073385715485,-0.17095464374870062
4588,-0.6807912588119507,-0.6451989375054836
4589,-1.4120429754257202,-1.2814333587884903
4590,0.0019831471145153046,3.7667485524580115
4591,-2.805720329284668,-2.7999054174870253
4592,-0.0019058587495237589,2.262160057434812
4593,-4.847015380859375,-4.533894568681717
4594,0.035088881850242615,0.25616480596363544
4595,-0.0761210024356842,-0.16867110133171082
4596,0.006210654973983765,0.15919688227586448
4597,-0.05609092116355896,3.245855137705803
4598,-0.2017994374036789,-0.20867695938795805
4599,-0.7164037823677063,0.40386468172073364
4600,0.019268693402409554,4.631084577311412
4601,-0.06476426869630814,0.49652380496263504
4602,-0.011769740842282772,-0.020566311664879322
4603,-0.3312106132507324,-0.20692624151706696
4604,-0.0808800533413887,-0.11901048483559862
4605,-3.270299196243286,-1.9390487670898438
4606,0.011652595363557339,0.4206165364012122
4607,-0.07077889144420624,0.3940991908311844
4608,-0.09920238703489304,-0.0242762491106987
4609,0.0004695519746746868,0.08952599877375178
4610,-0.5454436540603638,-0.7053031223767903
4611,-3.9742977619171143,1.299403190612793
4612,0.013880525715649128,0.2571215005591512
4613,-0.0035040313377976418,1.6891850735992193
4614,-1.2616090774536133,-1.2613212441792712
4615,-0.03232512250542641,0.6419390924274921
4616,-0.0006207794649526477,0.9722446104278788
4617,0.006081331521272659,1.0881456162387622
4618,-2.433380365371704,-2.288787305355072
4619,0.004943288397043943,3.291385650634993
4620,-0.2058868408203125,0.10666030645370483
4621,-4.11622953414917,-3.964833378791809
4622,-3.5677170753479004,-3.6138803192880005
4623,0.0006412991206161678,0.4394387977808947
4624,-2.5718536376953125,-1.4313414096832275
4625,0.2974233627319336,-0.5941096403985284
4626,-4.1032562255859375,-4.059716708958149
4627,-0.1497614085674286,-0.14435417391359806
4628,-0.2734658718109131,0.21073538064956665
4629,-0.7591071724891663,-0.8368533104658127
4630,-0.38884758949279785,-0.09245994687080383
4631,-1.4289263486862183,-0.6274394989013672
4632,-1.0653153657913208,-0.677535891532898
4633,-0.5194922089576721,-0.5531707908958197
4634,-0.11201231181621552,-0.16682656854391098
4635,-4.441353797912598,-1.7079315185546875
4636,-0.14080692827701569,-0.12725067138671875
4637,-0.021885046735405922,0.18852578848600388
4638,-0.709034264087677,-0.7531510116532445
4639,-1.316547155380249,-0.7653756737709045
4640,-2.563018798828125,-1.4095866680145264
4641,0.015367541462182999,0.036189225036650896
4642,-0.004081696271896362,2.926142580807209
4643,-2.44655442237854,-1.7350903749465942
4644,-3.8734233379364014,-3.3276020288467407
4645,-10.054633140563965,-9.76322329044342
4646,0.03683231770992279,0.5218546283431351
4647,-0.03756724298000336,1.5230643264949322
4648,-6.8727874755859375,-6.844179045408964
4649,0.0009391838684678078,1.3459214679896832
4650,-0.42496156692504883,-0.4802126861177385
4651,0.08439552783966064,2.3659699857234955
4652,-4.664350986480713,-4.018430054187775
4653,-0.05944688618183136,0.1790701001882553
4654,0.0924244150519371,0.06772788823582232
4655,-3.4227020740509033,-3.1002329885959625
4656,-9.820392608642578,-9.491881877183914
4657,-0.007534641306847334,0.19244715943932533
4658,0.04347226768732071,0.9221179862506688
4659,0.01395348459482193,0.7769041508436203
4660,0.006130467168986797,1.1490553100593388
4661,0.0011318454053252935,0.08643095195452588
4662,-2.1849205493927,-2.045425459742546
4663,-0.4606894850730896,0.5767860412597656
4664,-0.5354397296905518,1.256350040435791
4665,0.0013417277950793505,0.05234963426482864
4666,0.031772512942552567,0.04981905734166503
4667,0.11146638542413712,0.2380306189879775
4668,-1.5265071392059326,-1.5206599608063698
4669,0.00795111432671547,1.8314929651096463
4670,-0.7215913534164429,-0.10954201221466064
4671,0.0660211443901062,0.13882403075695038
4672,-0.09546154737472534,0.7694030776619911
4673,-0.036911189556121826,0.2557925917208195
4674,0.00678290007635951,3.2134177847765386
4675,0.07364767044782639,0.48565500976428666
4676,-2.5519659519195557,-2.5125779174268246
4677,-1.1502162218093872,-0.42215609550476074
4678,-2.353123664855957,-0.9679815769195557
4679,-0.09868963807821274,1.584826409816742
4680,-0.31327906250953674,-0.305795188061893
4681,-2.1893742084503174,-2.072883725166321
4682,-0.004542157053947449,0.26424722746014595
4683,0.2562822699546814,0.9817157983779907
4684,-0.042537394911050797,0.029537025839090347
4685,-1.624344825744629,-1.7384374933317304
4686,-0.014540615491569042,0.11853093281388283
4687,-0.3572976887226105,0.0970238745212555
4688,-4.010417461395264,-3.939732424914837
4689,0.13837778568267822,0.0011970587074756622
4690,0.020838800817728043,0.3233194015920162
4691,-1.0087645053863525,-0.9981767293065786
4692,-0.3988257050514221,1.5181418657302856
4693,-2.832331895828247,-2.0540413856506348
4694,-1.9492067098617554,0.9560986757278442
4695,-1.722575068473816,-1.680737640708685
4696,-0.04322526603937149,-0.08431239798665047
4697,0.10507441312074661,0.2798647079616785
4698,-5.658314228057861,-5.107683837413788
4699,-0.06827543675899506,0.921210452914238
4700,-0.9509594440460205,-1.0150124281644821
4701,-0.013919222168624401,-0.007529661059379578
4702,0.0019588307477533817,0.015036541039307849
4703,-0.5498833656311035,0.37434202432632446
4704,-0.25719958543777466,-0.24468960613012314
4705,0.02096031978726387,2.146450601518154
4706,-0.7254483699798584,0.22157585620880127
4707,-0.5392249822616577,-0.5717150755226612
4708,-0.16397377848625183,0.8048779219388962
4709,0.0029486268758773804,1.582254283130169
4710,-3.2997307777404785,-3.335670354019385
4711,0.08215197920799255,0.04981495952233672
4712,-0.3327237665653229,1.2883078157901764
4713,-3.09907603263855,-1.0671470165252686
4714,-5.8175435066223145,-5.280286550521851
4715,0.000575625104829669,0.18161730778228957
4716,-0.0702437311410904,0.15832995623350143
4717,0.0022163838148117065,0.01962350308895111
4718,-0.8545601963996887,-0.8867502398788929
4719,-2.2674522399902344,1.7150065898895264
4720,-0.035688064992427826,1.4002166911959648
4721,-0.07779444754123688,3.8849472105503082
4722,-1.8729689121246338,-1.6707773804664612
4723,-0.16603295505046844,0.26683084666728973
4724,-0.19682390987873077,1.983385905623436
4725,-0.3939224183559418,-0.3730117678642273
4726,-0.05395010486245155,-0.00682641938328743
4727,0.037819162011146545,0.010073182173073292
4728,-3.5945022106170654,-2.582698106765747
4729,-0.22373662889003754,0.33742183446884155
4730,-0.16857315599918365,-0.09668618440628052
4731,-8.611334800720215,-8.608407756313682
4732,-0.38295677304267883,2.645097702741623
4733,0.019471511244773865,0.02199809835292399
4734,-0.7963519096374512,-0.8670874461531639
4735,-3.6521756649017334,-3.5506979674100876
4736,-2.3352768421173096,-0.4598046541213989
4737,0.005531840957701206,0.002716176211833954
4738,0.09747716039419174,0.8630224391818047
4739,-0.5343689322471619,-0.07048147916793823
4740,0.03389763459563255,0.04497641418129206
4741,0.01895974949002266,-0.028215121761604678
4742,-1.694210171699524,-1.428170531988144
4743,0.8642989993095398,-0.023034242447465658
4744,0.04362627863883972,0.10889548528939486
4745,-0.34745800495147705,1.587016612291336
4746,-1.947224497795105,-1.1509571075439453
4747,-0.004480503499507904,0.04289458692073822
4748,-3.5417943000793457,-2.9983964562416077
4749,0.0451156422495842,1.5553503413684666
4750,-9.135037422180176,-7.204701662063599
4751,-1.0828642845153809,1.0822347402572632
4752,0.02266937866806984,-0.009607965126633644
4753,-4.255225658416748,-3.1623406410217285
4754,-1.4095542430877686,0.7675234079360962
4755,-0.12847425043582916,-0.050996601581573486
4756,-0.2782336473464966,-0.2859036782756448
4757,-0.39884161949157715,-0.27144619822502136
4758,-0.8598010540008545,-0.6624711602926254
4759,-0.5698202848434448,3.619164228439331
4760,0.28460514545440674,2.456762596964836
4761,-1.1174026727676392,1.0330100059509277
4762,-5.498210906982422,-5.242357432842255
4763,-1.7488216161727905,-1.6834869086742401
4764,-2.1797821521759033,-1.7547757923603058
4765,-5.1973700523376465,-2.1168041229248047
4766,0.010896643623709679,1.6472829580452526
4767,-6.621602535247803,-5.744995534420013
4768,-1.5269304513931274,0.4202162027359009
4769,-1.8448657989501953,-1.2109162211418152
4770,-0.02089397981762886,0.496552012860775
4771,-0.6703820824623108,-0.7002826891839504
4772,-0.8686513304710388,-0.9397621336393058
4773,-0.8513247966766357,-0.9415660202503204
4774,-1.1105066537857056,-0.844127744436264
4775,-0.23241814970970154,0.20915859937667847
4776,0.14390932023525238,4.039549425244331
4777,0.008119246922433376,0.24331992981024086
4778,0.014847473241388798,0.10561747103997732
4779,0.043047960847616196,4.342501997947863
4780,-0.7608662843704224,-0.4857984185218811
4781,-2.9192841053009033,-2.0956676602363586
4782,0.09105972945690155,0.11301727197133005
4783,-0.0483381561934948,-0.07699027471244335
4784,-0.8491672873497009,-0.8350849598646164
4785,0.02796104922890663,0.1665700189769268
4786,0.0378112830221653,0.0677225380204618
4787,-1.367756962776184,-1.2444148510694504
4788,0.013479076325893402,3.477329037617892
4789,0.005485065747052431,0.29891984863206744
4790,-0.01276505645364523,0.9509361684322357
4791,-0.07956236600875854,0.23288681358098984
4792,0.1334456503391266,-0.04942230135202408
4793,-0.6365999579429626,-0.5787722989916801
4794,-0.18741652369499207,-0.18965049018152058
4795,-1.5924423933029175,-0.776148796081543
4796,-0.032675981521606445,-0.085214460385032
4797,-0.09611320495605469,-0.08842026442289352
4798,0.054980840533971786,0.022113828686997294
4799,-2.2714765071868896,-2.2773221330717206
4800,-0.12600892782211304,-0.14532101899385452
4801,0.0870325043797493,0.025881467387080193
4802,-0.4082219898700714,-0.4855443984270096
4803,-1.9464349746704102,-0.6584433317184448
4804,0.0020633703097701073,0.7193592192525102
4805,-4.297297954559326,-4.48609758540988
4806,-1.8950976133346558,-2.020541943144053
4807,-0.3132994771003723,2.076865077018738
4808,0.12630192935466766,0.6063381516723894
4809,-1.1944714784622192,-1.2834410476498306
4810,0.016354596242308617,0.10869262093910947
4811,-4.2594733238220215,-4.263172332197428
4812,-0.4483642876148224,-0.3975104093551636
4813,-0.02446027286350727,0.03895265981554985
4814,-2.0624544620513916,-1.6506173610687256
4815,0.031200286000967026,0.022422916255891323
4816,-9.574702262878418,-9.620885531359818
4817,-0.04599950462579727,-0.0027424469590187073
4818,-6.023367881774902,-6.067658174782991
4819,-1.3571043014526367,-1.1788321733474731
4820,-0.03916823863983154,0.2708810195326805
4821,-0.07807555794715881,-0.045788075774908066
4822,-0.9288243651390076,-0.8508806005120277
4823,-0.974564790725708,-0.9652756527066231
4824,-0.9279600381851196,-0.881469801068306
4825,-1.3513721227645874,-1.3591266383882612
4826,-0.08210787177085876,0.49966247379779816
4827,-6.066173076629639,-4.544803857803345
4828,-0.06620897352695465,1.4279263392090797
4829,-1.9502758979797363,-1.9346537701785564
4830,0.0005963637959212065,1.3693784618226346
4831,0.04202280938625336,0.006441705976612866
4832,-0.15069518983364105,0.2093435525894165
4833,-0.6377149820327759,-0.4881424307823181
4834,-3.105961561203003,-2.2031742334365845
4835,0.0019696541130542755,0.10735587915405631
4836,0.011966615915298462,0.8612318262457848
4837,-2.6400673389434814,-1.3523595333099365
4838,-2.69388747215271,-2.755508631526027
4839,-1.4305051565170288,-0.8654724359512329
4840,0.03567115589976311,0.06242541171377525
4841,-0.011442704126238823,1.5063301846385002
4842,0.014841155149042606,0.17944985630947485
4843,0.26030072569847107,0.17513354029506445
4844,-1.9722554683685303,-1.2399258613586426
4845,0.8586105704307556,3.157891448587179
4846,-0.5016306042671204,0.6707749366760254
4847,0.08105462044477463,0.134662427008152
4848,-0.8207130432128906,-0.8050741255283356
4849,-0.014435472898185253,0.4834688510745764
4850,-0.6886459589004517,0.8799686431884766
4851,-1.3859812021255493,-1.26816838234663
4852,-1.8865610361099243,-1.9388855136930943
4853,0.007497943472117186,0.09634494734928012
4854,0.08826512843370438,0.26963649375829846
4855,-1.4957338571548462,-1.4703887924551964
4856,-9.186561584472656,-9.230419382452965
4857,-0.0034940168261528015,0.09127496927976608
4858,-0.002319849794730544,0.3313369848765433
4859,-0.5487715601921082,-0.4238745719194412
4860,-0.038500286638736725,0.35819169878959656
4861,-0.1318129450082779,0.534477710723877
4862,-0.7883272767066956,-0.7739296182990074
4863,-0.1046295017004013,-0.22926894575357437
4864,0.020290646702051163,0.1652660584077239
4865,-0.7014750242233276,-0.47168952226638794
4866,-0.3716758191585541,-0.12523096799850464
4867,0.0044776988215744495,0.2760598991299048
4868,-0.35022029280662537,0.48893070220947266
4869,-0.19655165076255798,-0.1969868503510952
4870,-3.336730718612671,-0.4347395896911621
4871,0.004595882724970579,0.9889407962327823
4872,-1.043041706085205,-1.0807294222759083
4873,0.2249334305524826,0.6149407774209976
4874,-2.6417267322540283,-1.686002492904663
4875,-0.16616210341453552,-0.01710738241672516
4876,0.05715451389551163,0.03561493073357269
4877,-0.6353918313980103,-0.6591069027781487
4878,-0.16620440781116486,-0.15587950497865677
4879,-0.2118844985961914,-0.2149711512029171
4880,0.4564020037651062,-0.0077621874916076194
4881,0.07187018543481827,0.03522666229400784
4882,0.004872472491115332,1.858054757118225
4883,-8.010781288146973,-8.162689700722694
4884,-3.1740541458129883,-2.3774046897888184
4885,-0.04616865515708923,-0.01711416244506836
4886,-0.6628882884979248,1.4558805227279663
4887,-4.035055637359619,-3.544033169746399
4888,-0.28555038571357727,-0.11264657974243164
4889,-0.5102491974830627,-0.26566678285598755
4890,0.02905522659420967,-0.004907827824354172
4891,0.03882016986608505,0.6519797444852884
4892,-0.005269546061754227,-0.04555114544928074
4893,-0.009091570973396301,0.07459281384944916
4894,-0.06299670785665512,0.12386775016784668
4895,-5.3341064453125,-5.376289892941713
4896,0.4293336272239685,2.058423384150956
4897,-2.3029799461364746,-2.338713926030323
4898,-0.006009537726640701,-0.061255207285284996
4899,-0.9099083542823792,-0.8700546622276306
4900,-0.0067189959809184074,2.6718981293961406
4901,-0.08568614721298218,0.11874260753393173
4902,0.037715211510658264,0.329002240250702
4903,0.0416138581931591,2.162265010178089
4904,-8.352375030517578,-6.62989866733551
4905,0.4295806288719177,1.5766294885543175
4906,-0.009924458339810371,0.04924525320529938
4907,-2.390005111694336,-2.204157993197441
4908,0.1595168113708496,-0.00034244105336256325
4909,-5.311291694641113,-5.491510923951864
4910,-0.03273831307888031,-0.21143154869787395
4911,-0.1205856129527092,0.03423946350812912
4912,0.0020752910058945417,1.5189473629238819
4913,-1.73298978805542,-0.5658864974975586
4914,-6.016767501831055,-5.9552654176950455
4915,-2.828284740447998,-1.1849778890609741
4916,0.012370657175779343,0.002204864053055644
4917,0.00028921320335939527,0.06498087562795263
4918,0.04588981717824936,0.018236210686154664
4919,-1.1709191799163818,-0.6032465100288391
4920,-0.72917640209198,2.699803411960602
4921,-0.026281658560037613,0.24987976998090744
4922,-0.13169729709625244,0.3141639530658722
4923,0.0015137158334255219,0.18759390711784363
4924,-0.06539230793714523,1.6274486109614372
4925,0.01856977865099907,0.9147262461483479
4926,-0.031896933913230896,0.9958258680999279
4927,-0.6816155910491943,-0.6335244849324226
4928,0.030884232372045517,3.0447580255568027
4929,0.4203633964061737,0.03824370726943016
4930,-0.08399311453104019,0.09644441306591034
4931,-0.0026037460193037987,0.6948698703199625
4932,-0.022014087066054344,0.06991339847445488
4933,-1.0858296155929565,0.8226135969161987
4934,-3.421253204345703,-3.4032210633158684
4935,-1.1187821626663208,-0.2765797972679138
4936,0.17892657220363617,-0.0021189996041357517
4937,-1.9950385093688965,-1.9523783177137375
4938,-1.030854344367981,-0.9035066366195679
4939,-2.9689674377441406,-2.9487108290195465
4940,-0.5851331353187561,-0.6312321142759174
4941,0.010938516817986965,0.06112780887633562
4942,0.0868702158331871,0.3410052312538028
4943,0.025321250781416893,0.03338591940701008
4944,-0.6115230917930603,-0.6237300373613834
4945,-1.84408438205719,-1.8831221628934145
4946,-0.1739054024219513,-0.23343999683856964
4947,-0.02126287668943405,0.002122551202774048
4948,-8.165220260620117,-7.578757882118225
4949,-0.5912822484970093,-0.40363018214702606
4950,-0.5781901478767395,0.3491767644882202
4951,0.0495818667113781,0.4251467020367272
4952,0.00592897878959775,1.021165294398088
4953,-1.387983798980713,-1.5335519472137094
4954,-4.6544904708862305,-4.692212821915746
4955,0.027075283229351044,5.729334015399218
4956,-0.4505136013031006,-0.1339813768863678
4957,0.0035529686138033867,1.7920314390212297
4958,-0.04959091544151306,0.1657327152788639
4959,-0.10690350085496902,-0.1498231254518032
4960,-1.9695805311203003,-0.4837632179260254
4961,-3.1370902061462402,-2.4136544466018677
4962,-0.41647472977638245,-0.3965047150850296
4963,-0.8701028227806091,1.1555551886558533
4964,0.2355480194091797,0.5824466053163633
4965,-1.5110422372817993,-1.4373792931437492
4966,-1.0002108812332153,-0.9311129823327065
4967,-3.6096837520599365,-3.4275771379470825
4968,0.026102684438228607,0.02472461760044098
4969,-4.529645919799805,-4.4671314507722855
4970,0.0884757936000824,1.7308392924605869
4971,-0.3529415726661682,0.6455901265144348
4972,0.0870334804058075,0.17328296080813743
4973,-0.732913613319397,-0.6955868750810623
4974,-3.992461681365967,-3.4777230620384216
4975,0.8061504364013672,-0.06440000794827938
4976,-0.18276256322860718,-0.19940640777349472
4977,-1.9386842250823975,-1.6373668313026428
4978,0.1671029031276703,1.296816761372611
4979,-0.0019060894846916199,3.0040013529360294
4980,0.04256444424390793,0.0254918577556964
4981,-1.6112250089645386,-1.6374716237187386
4982,-2.3275086879730225,-2.1058546900749207
4983,0.08720434457063675,0.01095611765049398
4984,-3.3684184551239014,-3.7982630851620343
4985,0.02917061746120453,1.0905296388082206
4986,-0.04787648841738701,-0.024984164163470268
4987,-0.2093838006258011,-0.045065030455589294
4988,-0.7687939405441284,-0.6267793625593185
4989,-0.04247337207198143,0.7066161334514618
4990,-0.24350664019584656,0.19108159840106964
4991,-1.7834713459014893,-1.6691130697727203
4992,0.001981120789423585,0.02607975665887352
4993,-0.47431498765945435,-0.0823882520198822
4994,-0.1618659794330597,-0.38478752225637436
4995,-0.17867255210876465,0.12466119229793549
4996,0.030971692875027657,0.2543280851095915
4997,0.25122830271720886,0.5670117605477571
4998,-6.1658525466918945,-6.365513786673546
4999,0.03894977644085884,0.2629902809858322
5000,-0.003947762306779623,0.9217041824012995
5001,-0.1301053762435913,0.22299019992351532
5002,0.22810357809066772,0.02114674635231495
5003,-0.004834938794374466,0.43091647792607546
5004,-0.6875935792922974,-0.880060451105237
5005,-0.017851490527391434,0.17254627123475075
5006,0.01157799456268549,0.011529366485774517
5007,-0.4055749177932739,-0.5679862867109478
5008,0.014642355963587761,0.05960863409563899
5009,-1.5435848236083984,-1.550987234339118
5010,-0.9926210641860962,-0.3258522152900696
5011,-1.1755905151367188,0.07475686073303223
5012,-3.4118738174438477,-3.008700877428055
5013,-0.8372523784637451,0.7319340109825134
5014,-3.2514257431030273,-3.2746837087906897
5015,-1.9383968114852905,-1.3861972093582153
5016,-0.027237243950366974,-0.057695521507412195
5017,-0.1417359858751297,1.3224588185548782
5018,-0.23770007491111755,-0.049025148153305054
5019,-0.578466534614563,-0.7669552192091942
5020,-2.214344024658203,0.005690336227416992
5021,-5.822109222412109,-5.826088216155767
5022,0.0041846781969070435,0.7075652666389942
5023,0.2096729427576065,1.2168852603062987
5024,-2.128131628036499,-2.0071968883275986
5025,-6.983270645141602,-6.496095299720764
5026,-3.8229000568389893,-3.727120041847229
5027,-0.02750316634774208,1.992483489215374
5028,0.053541410714387894,-0.022112328559160233
5029,-0.46358686685562134,0.6650487780570984
5030,0.0941619798541069,0.13117283582687378
5031,-3.7352406978607178,-2.3045265674591064
5032,-1.2176933288574219,-1.2131766378879547
5033,-5.439124584197998,-4.395505666732788
5034,-0.0963183045387268,0.7579526156187057
5035,0.04853728413581848,0.09899673610925674
5036,-7.170727252960205,-6.96204087138176
5037,0.025134457275271416,0.4883524179822416
5038,-1.2281805276870728,-0.736493706703186
5039,0.10041786730289459,1.593732977678883
5040,-0.058048002421855927,-0.009942777454853058
5041,-0.004792429506778717,0.3593476521782577
5042,-0.0075859613716602325,0.18264314532279968
5043,-0.8782444000244141,-0.4918191432952881
5044,0.02643347904086113,0.05881291255354881
5045,-0.043821848928928375,-0.03331511281430721
5046,-0.17077481746673584,-0.19266010727733374
5047,-0.0011757463216781616,0.023565310053527355
5048,-0.08406703174114227,0.5147521942853928
5049,-0.07570353150367737,0.1973806843161583
5050,-0.8171833753585815,-0.1238967776298523
5051,-0.00676482729613781,1.3143017441034317
5052,-0.8606274127960205,1.3604449033737183
5053,-0.8891525864601135,0.0024970173835754395
5054,0.03239721059799194,0.013357295058085583
5055,0.0021427676547318697,0.2943311983253807
5056,0.027150284498929977,1.2241921410895884
5057,-9.76455307006836,-9.164083361625671
5058,0.07286352664232254,2.0627471341285855
5059,-0.010112377814948559,0.5666254097595811
5060,0.013120378367602825,0.1261003848630935
5061,-1.9641268253326416,-1.766171395778656
5062,-0.10953126847743988,2.5061748027801514
5063,-1.9047523736953735,-1.8002743571996689
5064,-0.014353711158037186,0.9992208853363991
5065,-11.254305839538574,-11.189087316393852
5066,-3.103731632232666,-2.9593204855918884
5067,-0.053096283227205276,2.4580729380249977
5068,0.06631612777709961,0.8285176937934011
5069,-0.6589223146438599,-0.6728831799700856
5070,-0.30497875809669495,1.4470884799957275
5071,-0.0008389677386730909,0.010217253351584077
5072,-0.20523296296596527,-0.18006201460957527
5073,0.0025015808641910553,1.1897932812571526
5074,0.06514465808868408,1.8215618431568146
5075,-0.10077221691608429,-0.10734469816088676
5076,-0.7339708209037781,-0.6423920691013336
5077,-0.29991447925567627,1.9328666925430298
5078,-3.4095311164855957,-0.1240689754486084
5079,-1.0457490682601929,1.7415599822998047
5080,-0.1811780333518982,-0.16812357865273952
5081,-1.6439887285232544,-1.6039965935051441
5082,-0.7969722747802734,-0.801812194287777
5083,-0.3145699203014374,0.8553063571453094
5084,0.06411811709403992,0.20437963308768303
5085,0.06971640139818192,0.03562509827315807
5086,0.03834212198853493,0.6538330242037773
5087,-1.0631251335144043,-1.0113013684749603
5088,-0.011033635586500168,-0.03973746299743652
5089,0.003212159499526024,0.7750225747004151
5090,-2.2873013019561768,-1.7958801984786987
5091,0.3196764290332794,0.8757069280836731
5092,-0.15765094757080078,0.009997755289077759
5093,-1.6891191005706787,1.7903883457183838
5094,-0.0004251152276992798,0.03454474359750748
5095,-3.948845386505127,-1.7955946922302246
5096,-0.15897035598754883,-0.14190327376127243
5097,0.043188951909542084,0.019201695919036865
5098,-1.3692536354064941,-1.2880164831876755
5099,-0.33571428060531616,0.7472710013389587
5100,0.02686282992362976,0.0008239736780524254
5101,-1.0459059476852417,-0.7144790291786194
5102,-0.2219071090221405,-0.3320821151137352
5103,0.29466181993484497,-0.04485893435776234
5104,-0.02343110740184784,-0.08794956654310226
5105,0.14476561546325684,0.15956388041377068
5106,0.07414843142032623,0.09310508030466735
5107,0.0020385421812534332,1.4919908320298418
5108,-0.32184943556785583,-0.1712881326675415
5109,-1.039245843887329,-0.9958616010844707
5110,0.015935605391860008,1.6323114843980875
5111,0.017295626923441887,0.16841497394489124
5112,-2.586461067199707,-2.0960426330566406
5113,-0.41206061840057373,0.5265419483184814
5114,-2.950471878051758,-2.888936758041382
5115,0.0036246406380087137,0.14016387790616136
5116,-0.4876370429992676,-0.6134077925235033
5117,-7.100985527038574,-6.965819239616394
5118,0.3903401792049408,0.7923053428530693
5119,-6.251664161682129,-6.139961168169975
5120,0.4562479257583618,3.5758803910575807
5121,-4.238460540771484,-2.752014636993408
5122,-0.26019856333732605,2.946986138820648
5123,-0.0926329642534256,0.24334561824798584
5124,0.013286683708429337,0.6334117352962494
5125,-0.04251359775662422,1.1222457997500896
5126,0.00413313414901495,0.01501920260488987
5127,0.00880040880292654,0.13785685598855935
5128,0.008681364357471466,0.17350221425294876
5129,-0.011485477909445763,1.041912641376257
5130,-1.6336958408355713,-1.6428175866603851
5131,-2.7707979679107666,-2.7767207629512995
5132,0.030098773539066315,0.1569605225813575
5133,-0.24227406084537506,-0.24625321850180626
5134,-0.013447243720293045,2.1579169929027557
5135,0.10946860909461975,0.015816450119018555
5136,0.11593690514564514,0.015942271798849106
5137,-5.982127666473389,-4.68790078163147
5138,-1.8005597591400146,-1.5912882089614868
5139,-6.100214958190918,-5.574100315570831
5140,-8.48344612121582,-7.721649408340454
5141,-0.81288743019104,-0.7070095092058182
5142,-2.3694818019866943,-2.439072724431753
5143,0.06072583794593811,0.44591227103956044
5144,-0.7771725654602051,-0.8147980710491538
5145,-0.005034741014242172,0.5996664948761463
5146,0.01884150691330433,0.41139428643509746
5147,-0.74522864818573,-0.7868089927360415
5148,-0.19841019809246063,-0.2650054320693016
5149,-0.02588062733411789,-0.03192342538386583
5150,0.18285515904426575,-0.15250028669834137
5151,-1.476681113243103,-1.8199461069889367
5152,0.016283124685287476,3.8709821393713355
5153,-0.08600212633609772,0.08536096662282944
5154,-0.009965763427317142,0.041814664378762245
5155,-0.33954042196273804,0.158677875995636
5156,-0.10053453594446182,-0.09012392535805702
5157,-0.06600789725780487,-0.005469925701618195
5158,-0.08468864113092422,0.44906651973724365
5159,-2.453953981399536,-2.5909343333914876
5160,-4.9920525550842285,-4.990628570318222
5161,0.29631975293159485,2.67005374468863
5162,-12.22908878326416,-12.275985278189182
5163,0.02350378781557083,2.5027122125029564
5164,0.017005210742354393,0.2091373972943984
5165,0.06898288428783417,0.8691278727419558
5166,-1.6799681186676025,-1.66788250207901
5167,-0.2907590866088867,-0.583867191337049
5168,-0.17552849650382996,3.6386497020721436
5169,-1.608699917793274,-1.6313675348646939
5170,0.030107904225587845,0.2338615832850337
5171,-2.168112277984619,-1.823387771844864
5172,0.2078595757484436,0.029026060365140438
5173,-0.3187841475009918,1.2872831225395203
5174,0.03698784112930298,0.22721694968640804
5175,-3.6425580978393555,-3.4749094545841217
5176,-1.9323692321777344,-1.7623186111450195
5177,0.04397423937916756,1.4103769228677265
5178,-0.14504386484622955,0.0037330538034439087
5179,-0.015471572987735271,3.8434608206152916
5180,-0.8253830075263977,-0.23976492881774902
5181,-0.8846095204353333,1.3518187403678894
5182,-0.004772981628775597,0.21647847816348076
5183,0.027613183483481407,0.21940732351504266
5184,-0.019066717475652695,1.1055642515420914
5185,-0.06916913390159607,0.055422134697437286
5186,0.06597478687763214,0.2719300316821318
5187,-0.2499496042728424,0.7706173956394196
5188,-0.013902612030506134,0.9122110903263092
5189,-1.4791756868362427,-1.0250420272350311
5190,-0.017243366688489914,0.6976997666060925
5191,-0.03802908957004547,0.785803958773613
5192,-2.2572503089904785,-1.6307357549667358
5193,-0.48935917019844055,1.5850126147270203
5194,0.012013282626867294,2.6711142770946026
5195,0.034529268741607666,0.05095319985412061
5196,0.004243418108671904,0.5794837867433671
5197,-4.082901954650879,-3.7670408487319946
5198,0.24746541678905487,0.9008658695966005
5199,-2.4954030513763428,-2.4705790169537067
5200,0.01246841810643673,0.38870634499471635
5201,-0.1494329273700714,-0.14719680324196815
5202,-0.11156391352415085,1.8888450860977173
5203,-1.680094599723816,-0.5630590915679932
5204,-0.05442383512854576,-0.05675066076219082
5205,-3.3900868892669678,-1.4102649688720703
5206,-4.95878791809082,-4.9094782173633575
5207,-0.7206403613090515,-0.7212191335856915
5208,-2.24198842048645,-2.0026682019233704
5209,-0.0104026198387146,-0.03477221541106701
5210,0.19792020320892334,1.1701495423913002
5211,-1.8262951374053955,-0.025389432907104492
5212,-0.039470747113227844,-0.21538467332720757
5213,-0.07170913368463516,1.4728053137660027
5214,-6.808384895324707,-6.42679762840271
5215,-0.038815904408693314,0.032643064856529236
5216,-0.45830297470092773,-0.4552481435239315
5217,0.028930271044373512,0.06614138785516843
5218,-1.8996458053588867,-1.9126818254590034
5219,-1.2901426553726196,-0.6123327612876892
5220,0.21369023621082306,0.10050910396967083
5221,-7.089876174926758,-7.114453068934381
5222,-0.07454079389572144,0.17865458130836487
5223,0.033626362681388855,0.13985680043788307
5224,-0.09090698510408401,-0.09575127344578505
5225,-9.535388946533203,-9.380018502473831
5226,0.22065366804599762,0.36231820727698505
5227,-12.260045051574707,-11.682088494300842
5228,-0.7766110897064209,-0.7231884077191353
5229,0.16350015997886658,0.05896301369648427
5230,-0.3268221318721771,-0.3270976198837161
5231,-0.45145896077156067,-0.19611528515815735
5232,-2.120771646499634,1.3349802494049072
5233,-0.80911785364151,-0.7914739418774843
5234,-0.6143543720245361,-0.6131058633327484
5235,-0.1284731775522232,0.4889904111623764
5236,0.01619929075241089,0.7385511654429138
5237,0.10903812944889069,0.624938674736768
5238,-5.144985198974609,-4.767420828342438
5239,0.014208301901817322,1.7575001716661518
5240,-2.554532289505005,-2.4476180374622345
5241,-0.02338080108165741,0.17879120260477066
5242,0.13493818044662476,0.23454494716133922
5243,-0.14323417842388153,-0.03161610662937164
5244,-0.33684074878692627,-1.4919971525669098
5245,-4.130096912384033,-3.074446201324463
5246,-0.40288740396499634,3.2960523068904877
5247,-0.41105061769485474,0.2892221212387085
5248,-0.05652522295713425,0.6547599472105503
5249,-0.02691107988357544,-0.05069456994533539
5250,-0.6213391423225403,0.029788315296173096
5251,-5.574073791503906,-2.828883171081543
5252,-3.2086780071258545,-3.097680412232876
5253,0.014750251546502113,0.04942940972978249
5254,-0.8699803948402405,-0.6796799600124359
5255,0.31981492042541504,1.40856346860528
5256,-6.669707775115967,-6.653331834822893
5257,-0.12626709043979645,0.38078857958316803
5258,0.007863149046897888,0.3013104051351547
5259,0.0018749089213088155,0.14439522863540333
5260,-0.0024675391614437103,0.03703186847269535
5261,-4.140861988067627,-4.102726314216852
5262,-0.3104410171508789,2.5272307991981506
5263,-0.011162408627569675,0.04121634177863598
5264,-0.7589951753616333,0.10016918182373047
5265,-0.051765937358140945,-0.029791798442602158
5266,0.02469383180141449,0.8919826602796093
5267,0.10027797520160675,-0.05141489626839757
5268,0.027459053322672844,0.41751681873574853
5269,-3.828214168548584,-4.122676135506481
5270,-2.8750691413879395,-1.7429487705230713
5271,-0.7466700673103333,0.42714494466781616
5272,-0.23545409739017487,0.08636263012886047
5273,-4.204174518585205,-3.8071025013923645
5274,-0.05010329186916351,0.40754007548093796
5275,-1.5836162567138672,-1.3582960963249207
5276,-0.4183434844017029,-0.3360719084739685
5277,0.01777653954923153,0.06881218939088285
5278,-0.049921393394470215,1.676324523985386
5279,-0.023745711892843246,7.992610335350037e-05
5280,-3.096771240234375,-3.246197536587715
5281,-0.6103937029838562,2.478631317615509
5282,0.059623267501592636,0.4113156320527196
5283,-0.5537857413291931,-0.5769718736410141
5284,-5.408945083618164,-2.130868673324585
5285,-5.220700740814209,-5.094121932983398
5286,-0.4706360101699829,0.7881714701652527
5287,-0.14136716723442078,-0.31502813287079334
5288,-3.8556458950042725,-3.8531360011547804
5289,-0.4372291564941406,-0.4405109155923128
5290,0.21823182702064514,0.24406611287849955
5291,-1.0348783731460571,0.7697169780731201
5292,-0.11092663556337357,-0.12927275151014328
5293,-0.10426914691925049,1.0107890143990517
5294,0.04064800962805748,0.0013642267440445721
5295,0.31946322321891785,1.2794252758903895
5296,-0.8720284104347229,-0.7930458411574364
5297,0.08424322307109833,0.19991685077548027
5298,-0.18252670764923096,-0.15155572444200516
5299,-4.678707122802734,-4.2689701318740845
5300,-6.598541736602783,-6.61580316722393
5301,-0.7521337866783142,-0.8557488261722028
5302,-0.38394033908843994,-0.28349238634109497
5303,0.0067886048927903175,0.924865219858475
5304,-0.0677947923541069,0.10179700702428818
5305,-0.081952303647995,2.000846914947033
5306,0.04262616112828255,1.6305839084088802
5307,-1.1675682067871094,-0.02351236343383789
5308,-2.1603620052337646,-2.6007050704210997
5309,-0.2830126881599426,-0.09910863637924194
5310,-0.26659223437309265,2.405475676059723
5311,-0.5292479991912842,-0.4942001849412918
5312,-0.008402364328503609,1.0945551181212068
5313,-3.847970724105835,-3.800684832036495
5314,-0.3823045492172241,-0.12183079123497009
5315,-1.8155471086502075,-1.758818194270134
5316,0.008034533821046352,0.123284793458879
5317,-0.6279512047767639,0.2861315608024597
5318,-1.7301527261734009,0.9885227680206299
5319,-1.5246102809906006,-1.293631136417389
5320,-3.272320032119751,-3.3225710382685065
5321,0.07993043214082718,0.5369802775094286
5322,0.01722085475921631,0.4636965394242907
5323,0.13482320308685303,0.28040817636065185
5324,-0.13561400771141052,-0.1782192923128605
5325,0.024895310401916504,0.4414813369512558
5326,-0.3329285681247711,-0.1899629384279251
5327,-6.471883296966553,-1.5400118827819824
5328,-0.7287740707397461,-0.3020249605178833
5329,-0.3641749322414398,0.5851849317550659
5330,0.37155210971832275,6.646832211059518
5331,-1.1509709358215332,2.536771297454834
5332,-0.21409963071346283,0.0819660872220993
5333,0.02338215708732605,2.3165094861760736
5334,-1.0376182794570923,-1.015988364815712
5335,-2.496572494506836,-2.4573668017983437
5336,0.00850539281964302,-0.04068232048302889
5337,-0.09474045038223267,-0.13984663225710392
5338,0.07984302937984467,0.3888264113338664
5339,-0.17037542164325714,0.3715633749961853
5340,0.08252004534006119,0.6073224917054176
5341,0.026406027376651764,0.1015552468597889
5342,-0.007983867079019547,0.16025897301733494
5343,-0.00935035664588213,2.937519973143935
5344,-0.05632738023996353,3.660350739955902
5345,-0.03683856129646301,-0.03363078832626343
5346,0.14678622782230377,-0.17073287651874125
5347,-2.5899746417999268,1.0227770805358887
5348,0.02795058861374855,3.6809078422375023
5349,-2.1952309608459473,-2.2707898803055286
5350,0.010077725164592266,2.3126838337630033
5351,-5.70612907409668,-5.721672462299466
5352,-0.6890345215797424,-0.4636646807193756
5353,-3.018868923187256,-3.0986357890069485
5354,0.027962425723671913,0.3102234316429531
5355,-0.3012969493865967,0.01402631402015686
5356,-0.5388339757919312,-0.5084420144557953
5357,-0.03052268736064434,0.4644816517829895
5358,0.07990989089012146,0.06975307663378771
5359,-4.009453773498535,-4.032689238199964
5360,-0.6233905553817749,0.20317506790161133
5361,-4.303016185760498,-2.079366683959961
5362,-1.6805535554885864,-1.6239668726921082
5363,-2.519850969314575,-1.594199001789093
5364,-7.702088356018066,-5.603195667266846
5365,-0.5962513089179993,0.11886417865753174
5366,-0.3116855323314667,1.1777672469615936
5367,-0.05000012367963791,0.12378814443945885
5368,-0.30421844124794006,3.6028950214385986
5369,0.009228596463799477,1.2354779336601496
5370,-0.09651710093021393,1.2088017761707306
5371,0.025838425382971764,0.798775888979435
5372,-5.406418800354004,-5.258466154336929
5373,-1.8073924779891968,-1.4605700969696045
5374,-0.6686208844184875,-0.6107019782066345
5375,-6.122903347015381,-6.168494701880263
5376,-1.6891191005706787,0.9620370864868164
5377,-0.3469799757003784,-0.2362266331911087
5378,-1.3379411697387695,-1.356969129294157
5379,-1.3782804012298584,-0.42570245265960693
5380,-3.723649740219116,-3.5647210627794266
5381,-3.0723464488983154,-2.6400726437568665
5382,-2.8836960792541504,-2.290658175945282
5383,-2.886645793914795,-0.25464940071105957
5384,-3.739462375640869,-3.1319304704666138
5385,-0.3399982154369354,-0.3257880061864853
5386,-1.2073882818222046,-1.175057277083397
5387,-0.8579792380332947,-0.8176194317638874
5388,-0.03362555801868439,-0.104351770831272
5389,0.02267405390739441,0.4539308345410973
5390,-0.13209207355976105,-0.14398813946172595
5391,-0.025177258998155594,1.8957938738167286
5392,0.9130347967147827,-0.42057937383651733
5393,0.08366183936595917,0.4186269398778677
5394,0.0797576904296875,0.37400170956971124
5395,-0.10215212404727936,0.05758247524499893
5396,-5.276014804840088,-5.278946826583706
5397,-3.8391878604888916,-3.816812127828598
5398,-5.559605598449707,-5.856090376153588
5399,0.0009845411404967308,0.012952689838130027
5400,-0.9026563763618469,-0.9046250376850367
5401,0.026505596935749054,0.1922452081053052
5402,0.21208947896957397,1.92269449820742
5403,-0.04625099524855614,0.03377716988325119
5404,0.003938387148082256,2.195140259107575
5405,-3.6728148460388184,-3.7363755700644106
5406,0.013185746967792511,0.24136312119662762
5407,-0.03158637881278992,0.02485356479883194
5408,-0.5012997388839722,-0.5380925852805376
5409,0.12129621207714081,0.9037199737504125
5410,-0.10246585309505463,0.10748935490846634
5411,-5.040367126464844,-5.086413808166981
5412,-3.8263022899627686,0.5824401378631592
5413,-4.608261585235596,-4.487034909427166
5414,-0.8917458057403564,-0.5740877985954285
5415,-0.674642026424408,-0.6821569222956896
5416,-0.014256732538342476,0.025065291672945023
5417,-0.7906957864761353,-0.6550127565860748
5418,-0.09410138428211212,2.9995617642998695
5419,-0.06970656663179398,-0.03775835409760475
5420,0.01876005344092846,-0.007059520110487938
5421,-0.11015281081199646,0.06472058594226837
5422,0.03403596952557564,1.673841601703316
5423,-2.9826862812042236,-2.4508689641952515
5424,-0.240631565451622,-0.19248103350400925
5425,0.032289665192365646,0.01003835626761429
5426,-3.349716901779175,-2.912308692932129
5427,-0.4789344370365143,-0.3923930376768112
5428,-0.07259565591812134,0.5534256473183632
5429,-0.04473700374364853,-0.05610824376344681
5430,0.05373420566320419,0.9611202586675063
5431,-0.024899017065763474,0.8960059117525816
5432,-0.18938136100769043,-0.19316384382545948
5433,-1.7502121925354004,-0.3115006685256958
5434,0.10089023411273956,0.9113520793616772
5435,-1.8497986793518066,-1.8052998781204224
5436,0.4354487657546997,-1.0437579350546002
5437,0.44185101985931396,2.5373912677168846
5438,-0.31320708990097046,2.6917704045772552
5439,0.013385014608502388,0.026389583625132218
5440,-0.5726142525672913,0.24634677171707153
5441,0.287545382976532,1.6270647533237934
5442,-1.568441390991211,0.8056409358978271
5443,0.1731247901916504,-0.024634205270558596
5444,-3.24499249458313,-1.3046680688858032
5445,-1.2065457105636597,-1.1174053400754929
5446,-2.56619930267334,-1.1189889907836914
5447,-0.027355249971151352,1.1912503503262997
5448,-1.6429760456085205,-1.8704314138740301
5449,-0.03308672830462456,0.14765992388129234
5450,0.00313760107383132,0.05130878079216927
5451,-4.772945404052734,-4.069411993026733
5452,-5.756120681762695,-0.40716123580932617
5453,-0.04511984810233116,2.197176966816187
5454,0.05063304305076599,0.7063963618129492
5455,-0.08928465098142624,0.3992454782128334
5456,-0.2108771651983261,0.3391228914260864
5457,0.18995225429534912,0.17844684422698265
5458,-0.2950928211212158,-0.2993873804807663
5459,-8.362948417663574,-7.581844210624695
5460,0.01580757461488247,2.8976726052351296
5461,0.01007344201207161,-0.0024644602090120316
5462,-0.59305340051651,0.05454421043395996
5463,-0.028348352760076523,0.6743730269372463
5464,0.021545909345149994,0.16194193810224533
5465,-0.5589792132377625,1.3225407600402832
5466,-0.36861416697502136,-0.3506296891719103
5467,-3.7158286571502686,-3.7056857803836465
5468,-0.4144677519798279,-0.45765965059399605
5469,-0.27505308389663696,1.1119647026062012
5470,0.018161719664931297,1.9437698828987777
5471,-0.8918605446815491,-0.8861362952739
5472,-3.124314069747925,-2.455912470817566
5473,-0.11511178314685822,1.266513615846634
5474,-0.27812957763671875,-0.26981616392731667
5475,-0.8904846906661987,-0.007232367992401123
5476,-0.0005001313984394073,0.6863340530544519
5477,-9.660530090332031,-8.43858551979065
5478,0.20261548459529877,0.40154553441971075
5479,0.00083404709585011,0.13122998969629407
5480,0.010794684290885925,-0.004058666527271271
5481,-1.8530431985855103,1.1970258951187134
5482,-0.1241900622844696,-0.12473185546696186
5483,-2.524043560028076,-1.0069667100906372
5484,0.026552317664027214,0.0726815169036854
5485,-13.026082992553711,-8.763577938079834
5486,-0.9567976593971252,3.021266222000122
5487,-0.011894267052412033,0.11619104817509651
5488,0.0645505040884018,0.470507487654686
5489,0.03994559496641159,0.9184250235564377
5490,-6.742109298706055,-5.768824100494385
5491,-0.21380510926246643,-0.04943680763244629
5492,0.15192854404449463,0.12748046964406967
5493,-12.58788776397705,-12.590083602815866
5494,-3.2762136459350586,-2.968868762254715
5495,0.012732546776533127,2.152089241426438
5496,-0.043842948973178864,0.006722569465637207
5497,-6.347940921783447,-6.586727201938629
5498,-5.311976432800293,-5.289102263748646
5499,-2.09212327003479,-2.102301385253668
5500,-1.2053248882293701,3.3532220125198364
5501,-1.4710969924926758,-1.4415713027119637
5502,0.025113357231020927,1.8297086958518776
5503,0.05165702477097511,0.6091884896159172
5504,-1.153407096862793,-0.967172384262085
5505,0.02448677085340023,0.01643521268852055
5506,0.017678044736385345,2.839398942887783
5507,0.14778128266334534,-0.1254766434431076
5508,0.32159003615379333,0.8421867564320564
5509,-0.04943034052848816,-0.14401549845933914
5510,0.0047008562833070755,-0.007695291191339493
5511,0.038852885365486145,0.385736885946244
5512,-1.3299037218093872,-1.0519710779190063
5513,-1.4221975803375244,-1.2781121283769608
5514,-1.7515144348144531,-1.1066936254501343
5515,-2.3055994510650635,-1.8758165836334229
5516,-0.4838466942310333,0.9452607333660126
5517,0.1451885849237442,0.3855063322043861
5518,0.04297654330730438,2.954597905278206
5519,-0.06618963181972504,-0.1318504363298416
5520,-0.718116819858551,-0.6177227944135666
5521,-0.23204179108142853,-0.25537904165685177
5522,-0.3974592983722687,-0.3319859877228737
5523,0.0013073030859231949,1.7513221111148596
5524,-2.368489980697632,-2.062896251678467
5525,0.157393217086792,0.10183370998129249
5526,-3.094672679901123,-3.1197397737778374
5527,-0.028412355110049248,2.290837824344635
5528,-0.3887496590614319,-0.13866937160491943
5529,0.1395302563905716,0.5922386646270752
5530,-0.40688586235046387,-0.4667804501950741
5531,-2.5832808017730713,-2.525157004594803
5532,-0.0055397190153598785,0.22720005735754967
5533,-7.6438889503479,-6.263493180274963
5534,-0.47125130891799927,-0.46836624667048454
5535,-0.17417070269584656,-0.1936330224853009
5536,-0.8279681205749512,0.1513860821723938
5537,-0.7679867148399353,-0.4826790988445282
5538,0.0744522213935852,4.474658399820328
5539,0.09954666346311569,0.23145617893896997
5540,-2.7121360301971436,-2.718904100358486
5541,0.08031287044286728,-0.07747219316661358
5542,-2.7284746170043945,-2.367892026901245
5543,-4.529359340667725,-3.851975202560425
5544,-0.33110296726226807,-0.46546787954866886
5545,0.026625143364071846,2.2801583129912615
5546,-0.3066547214984894,2.9249362349510193
5547,-0.06958210468292236,0.4189225435256958
5548,-2.744084358215332,-2.708552047610283
5549,-4.365387439727783,-4.5295358300209045
5550,-2.0032718181610107,-1.7287235260009766
5551,-0.5984819531440735,2.442376494407654
5552,0.0012434596428647637,0.11072512014652602
5553,0.021202940493822098,0.255242382758297
5554,-0.4480878412723541,0.03404957056045532
5555,0.10841264575719833,-0.0007041572243906558
5556,0.013116867281496525,0.07890025060623884
5557,0.04563220590353012,0.06911308330018073
5558,-0.4652009606361389,-0.5062030032277107
5559,-1.8320177793502808,-0.4380319118499756
5560,-0.02173975482583046,0.5292795412242413
5561,-0.03601400554180145,1.8019122891128063
5562,-0.14149683713912964,3.2031160593032837
5563,-0.764043927192688,-0.5862117409706116
5564,-0.3167112469673157,2.5247390270233154
5565,-0.000620582839474082,0.7540272346232086
5566,-0.1324443370103836,0.2505309283733368
5567,0.00013979896903038025,-0.006341398693621159
5568,0.06801807135343552,0.35817248502280563
5569,0.296265184879303,3.965320634422824
5570,-0.08725257962942123,0.12524277716875076
5571,-0.09209141880273819,-0.0005159005522727966
5572,0.007370173931121826,0.06891888380050659
5573,0.4591541588306427,0.07263075117953122
5574,-2.6644630432128906,-2.489609107375145
5575,0.02850617654621601,0.06508838152512908
5576,0.04801294952630997,0.18369599618017673
5577,-5.422289848327637,-4.670962989330292
5578,-0.30012601613998413,1.2128996849060059
5579,0.06098604574799538,0.02992782136425376
5580,0.001679454231634736,0.5611958506342489
5581,-0.03204533830285072,1.0710464604198933
5582,-0.036130547523498535,2.295591924339533
5583,-0.0030457470566034317,1.5250440835952759
5584,-0.09200568497180939,-0.11358387768268585
5585,0.02547353133559227,3.629057541489601
5586,0.4308273196220398,2.111544771119952
5587,-0.31817492842674255,1.9977592527866364
5588,0.01792736165225506,0.0063972631469368935
5589,-5.6906914710998535,-5.697705339640379
5590,-3.964872121810913,-4.231386259198189
5591,0.01349866483360529,0.500971213739831
5592,0.0042908512987196445,0.08851491389214061
5593,-1.9966847896575928,-1.668648511171341
5594,-3.3826706409454346,-2.682727098464966
5595,0.0014970344491302967,0.01767708151601255
5596,-0.44038307666778564,3.097303330898285
5597,-4.21870231628418,-4.224364205263555
5598,0.02163052000105381,0.19512933492887896
5599,0.3492347002029419,0.001747363421600312
5600,-1.6876264810562134,0.0441819429397583
5601,0.23551303148269653,2.9949727654457092
5602,-0.26131755113601685,1.6279492378234863
5603,-0.22913922369480133,0.034749507904052734
5604,-0.0003303876146674156,0.08625342883169651
5605,-0.2702426016330719,-0.1369517594575882
5606,0.02147231251001358,0.13413213565945625
5607,-0.37528151273727417,0.10356196761131287
5608,-0.07436000555753708,1.6517594084143639
5609,-7.534630298614502,-7.561812083236873
5610,0.011385097168385983,0.5459749074652791
5611,-1.4809695482254028,2.81081223487854
5612,-1.530570149421692,-0.7510414123535156
5613,0.006040116772055626,0.30109324981458485
5614,-4.353732109069824,-4.142955958843231
5615,-9.270797729492188,-9.230556525290012
5616,-0.3548237681388855,-0.2960274890065193
5617,-1.6142935752868652,-0.929512083530426
5618,0.06614825874567032,-0.08410643832758069
5619,-1.609654188156128,-1.6358956028707325
5620,-2.6202306747436523,-2.2838013768196106
5621,-0.5134382247924805,1.383939266204834
5622,-5.103436470031738,-4.6107518672943115
5623,-0.022704118862748146,0.037838250398635864
5624,-0.04340938851237297,1.709963720291853
5625,-2.5962352752685547,-2.474366933107376
5626,0.0825495719909668,3.5136947631835938
5627,0.017421780154109,1.5411457665031776
5628,-3.330644130706787,-2.752971887588501
5629,0.2271910309791565,1.2619680687785149
5630,-0.056741178035736084,2.209846332669258
5631,0.010431477800011635,0.010212772758677602
5632,-1.0175527334213257,-1.3650946342386305
5633,-7.062385559082031,-6.73374542593956
5634,0.10487598180770874,0.007357414113357663
5635,-1.957741618156433,0.15242815017700195
5636,0.16186103224754333,0.08368711173534393
5637,-5.200466632843018,-4.978602111339569
5638,-1.1794445514678955,0.1773296594619751
5639,-3.032626152038574,-3.160141859203577
5640,-0.6006662249565125,0.608587920665741
5641,-0.05880177766084671,2.6820444837212563
5642,-8.76312255859375,-8.69324342906475
5643,-0.025686200708150864,0.025371279567480087
5644,-3.9593019485473633,-2.507410407066345
5645,-0.3293985426425934,-0.34740781909931684
5646,-0.9599124193191528,1.6805317401885986
5647,-0.32158681750297546,0.3404095768928528
5648,-1.8103132247924805,-2.0080722444690764
5649,-0.0888790488243103,-0.055859699845314026
5650,-0.9274749755859375,-0.8171206563711166
5651,-2.6896297931671143,-2.5922881588339806
5652,0.003268897533416748,0.648324266076088
5653,-3.1348941326141357,-3.1277466285973787
5654,0.024205787107348442,0.08651345409452915
5655,0.04414791241288185,0.48302024605982297
5656,-0.08383922278881073,0.08185146749019623
5657,-1.0084694623947144,-0.10335010290145874
5658,-0.09917344152927399,-0.09489988163113594
5659,-3.5473568439483643,-3.47904472053051
5660,0.01886739581823349,0.00012022885493934155
5661,-0.3885321021080017,-0.35874179378151894
5662,-1.367133617401123,-1.1201393604278564
5663,0.001251506619155407,1.0781644014641643
5664,-1.9341907501220703,-1.7710753679275513
5665,-0.9743940830230713,-1.043994527310133
5666,0.08721509575843811,0.35053244698792696
5667,-1.6683688163757324,-1.5284738838672638
5668,0.0031317793764173985,0.014544382982421666
5669,-1.7268953323364258,-1.2015588879585266
5670,-0.1106104701757431,-0.2459551878273487
5671,-0.005103053525090218,3.0441184882074594
5672,-4.95878791809082,-5.219713620841503
5673,0.022551408037543297,2.817078470834531
5674,-0.39707547426223755,1.9447988867759705
5675,-3.318758010864258,-0.7353401184082031
5676,-4.083312034606934,-4.123458445072174
5677,-2.166029453277588,-0.9556500911712646
5678,0.101342111825943,1.0263005644083023
5679,-1.6824750900268555,0.0019478797912597656
5680,0.028157392516732216,3.914462299318984
5681,-0.5713474154472351,2.116884768009186
5682,-3.057462453842163,-2.6699634194374084
5683,0.2181648164987564,0.20896545285359025
5684,0.00981792714446783,0.01798200700432062
5685,0.16246379911899567,0.7287489774171263
5686,-0.431456059217453,0.7983889579772949
5687,0.36343181133270264,0.22915983106940985
5688,-0.040821969509124756,2.1850593984127045
5689,-6.883009433746338,-6.850077278912067
5690,0.00639975443482399,0.0710866404697299
5691,-0.08664386719465256,1.2510768100619316
5692,-0.14602980017662048,1.3769241571426392
5693,-0.6021215915679932,0.05240529775619507
5694,0.030453426763415337,1.4309673413808923
5695,0.11144713312387466,0.18146294174948707
5696,-7.09018087387085,-6.497883200645447
5697,-2.746673107147217,-2.8051863312721252
5698,0.13646158576011658,0.04966073855769082
5699,0.010641509667038918,1.0992342322133482
5700,0.02097448892891407,0.6768041035393253
5701,0.028451498597860336,0.34659986197948456
5702,-0.1768300086259842,0.3976169526576996
5703,0.026529431343078613,0.0009060231095645577
5704,-4.769789218902588,-4.788151452317834
5705,-0.3268822431564331,-0.31771664042025805
5706,0.012684027664363384,0.18906641006469727
5707,-0.0742441937327385,0.20927206426858902
5708,0.07948146760463715,2.3362791656400077
5709,-4.915613651275635,-3.8400535583496094
5710,0.025115979835391045,0.14931719041669567
5711,-3.7570416927337646,-3.6466866731643677
5712,-0.12630020081996918,-0.1538194976747036
5713,-8.27160930633545,-8.280602028593421
5714,-0.7119013667106628,-0.040661633014678955
5715,-0.5365602970123291,0.670170247554779
5716,-2.2316830158233643,-2.2797967605292797
5717,-1.9970234632492065,-1.0979399681091309
5718,-0.37449392676353455,4.568124920129776
5719,0.2090812623500824,1.7284565940499306
5720,-0.0014621652662754059,0.07384825963526964
5721,0.015901513397693634,0.18350731674581766
5722,-0.1728300303220749,-0.007711201906204224
5723,-0.6532299518585205,-0.6780102923512459
5724,-0.001768326386809349,0.8128838017582893
5725,-1.7868534326553345,-1.9590590745210648
5726,-0.005434829741716385,0.2608188074082136
5727,-0.1565753072500229,-0.11152589321136475
5728,-2.075273036956787,-2.0848855786025524
5729,0.0798330157995224,0.10012336615181994
5730,0.08063351362943649,1.7436976375756785
5731,-0.10065209865570068,-0.08549766428768635
5732,0.03379743918776512,0.8134010396897793
5733,-2.692941188812256,-2.6553551703691483
5734,-4.6959733963012695,-4.648675911128521
5735,-0.04986588656902313,-0.08212386071681976
5736,0.006520017981529236,2.608439862728119
5737,-0.013530135154724121,0.8556154072284698
5738,0.010288186371326447,0.0072689056396484375
5739,0.0025629661977291107,-0.001672863494604826
5740,0.01368352398276329,0.6524516756180674
5741,-0.5827045440673828,-0.5212753564119339
5742,-3.6677563190460205,-3.3021554946899414
5743,0.0013851603725925088,0.17809098075667862
5744,0.03608626499772072,0.5053928007837385
5745,0.027574438601732254,0.14041659329086542
5746,-1.00644052028656,-0.9922138974070549
5747,-0.10720432549715042,0.15048035979270935
5748,0.08557377010583878,0.4213043238123646
5749,0.06105339527130127,0.0009421482682228088
5750,-0.8175996541976929,-0.7656124010682106
5751,-0.02607876807451248,-0.030660565942525864
5752,0.014485393650829792,1.230475059710443
5753,3.105122596025467e-05,0.03578003961592913
5754,-1.0667262077331543,-0.4884822964668274
5755,-0.434461385011673,-0.4148244559764862
5756,-0.06744714826345444,0.22762423753738403
5757,-5.245094299316406,-4.943576008081436
5758,-2.8309290409088135,-2.620659902691841
5759,-2.3350682258605957,-2.1256634294986725
5760,-8.037879943847656,-7.722605109214783
5761,0.012818772345781326,0.12958539836108685
5762,-0.26380935311317444,0.3197401165962219
5763,0.022776231169700623,0.002116315590683371
5764,-0.022403419017791748,-0.03980041574686766
5765,0.16325512528419495,0.3426376598654315
5766,0.09677348285913467,0.9577950313687325
5767,0.16306374967098236,1.2117898613214493
5768,-1.6496796607971191,-1.3430132865905762
5769,-0.0396919921040535,2.3897239230573177
5770,-0.00655461847782135,5.324039639905095
5771,-9.927492141723633,-9.83407536894083
5772,0.021119482815265656,1.605502363294363
5773,0.013640237972140312,1.9688799940049648
5774,-1.8833973407745361,-1.9013023059815168
5775,1.4769543409347534,3.4576703594066203
5776,0.021520918235182762,0.4087517943116836
5777,-1.3941622972488403,-1.4055881074164063
5778,-0.7788050174713135,-0.4746681749820709
5779,0.005611804313957691,0.17377068204223178
5780,1.1603610515594482,-0.30777099914848804
5781,-0.6586548686027527,-0.6580470334738493
5782,0.016292709857225418,0.731032899057027
5783,0.1309048980474472,0.975059013813734
5784,-1.720472812652588,3.5579458475112915
5785,0.11263343691825867,0.07068800926208496
5786,-2.9321212768554688,-2.4606077075004578
5787,-0.09223721921443939,-0.22063177451491356
5788,-9.652304649353027,-9.663513889536262
5789,0.1324654072523117,0.7215021699666977
5790,-0.7031316757202148,-0.3438965082168579
5791,0.04297320917248726,0.23844791867304593
5792,-1.4130553007125854,-1.4175069358025212
5793,-0.4018091857433319,1.6869414448738098
5794,-0.8862441182136536,1.9718574285507202
5795,-0.023592310026288033,-0.01586945727467537
5796,-0.04879191517829895,-0.046063277404755354
5797,-0.016751402989029884,0.06169215962290764
5798,0.1072690337896347,-0.0005338249611668289
5799,-3.512713670730591,-3.320811688899994
5800,-3.1938960552215576,-3.1987841026857495
5801,-0.6413373351097107,-0.6388833001255989
5802,-2.3397910594940186,-2.2337019592523575
5803,0.3501315116882324,0.5986999896194902
5804,-0.4856976866722107,0.11741495132446289
5805,-0.7190412282943726,-0.07444512844085693
5806,-1.4572715759277344,-0.8392558693885803
5807,-0.3743595480918884,-0.2971547544002533
5808,-1.7464818954467773,-1.1858643293380737
5809,-2.9326417446136475,-2.4157785773277283
5810,-0.032661084085702896,-0.012336920946836472
5811,0.017568448558449745,4.174966417718679
5812,0.010493440553545952,0.12914634263142943
5813,-0.11582068353891373,-0.011807829141616821
5814,-0.12261855602264404,0.15505996346473694
5815,-2.6831722259521484,-2.5230133086442947
5816,-4.361203670501709,-3.6346898674964905
5817,0.021630223840475082,0.29572021984313324
5818,-9.010712623596191,-9.112170249223709
5819,-0.6397907137870789,-0.34058481454849243
5820,-0.17136536538600922,0.23066814243793488
5821,-2.130995750427246,-2.0078687220811844
5822,-4.527694225311279,-4.399467453360558
5823,0.3198623061180115,0.2598776698578149
5824,0.19705916941165924,0.12578569212928414
5825,0.2783963680267334,0.17401187121868134
5826,-0.003910183906555176,0.10172749496996403
5827,-1.895143985748291,-2.06428462266922
5828,0.008794090710580349,0.0020001051238978107
5829,-0.4539816379547119,0.031734585762023926
5830,-1.232550859451294,-1.1387954652309418
5831,0.05833692103624344,0.8441888922825456
5832,-0.01613127812743187,0.02529403567314148
5833,0.09678586572408676,2.2099927300587296
5834,-0.6005321741104126,-0.22364965081214905
5835,-3.5675864219665527,-0.4717419147491455
5836,-3.8253540992736816,-3.8469098024070263
5837,-0.06857907772064209,-0.09063040092587471
5838,-2.581270456314087,-1.8979336023330688
5839,-0.3407844603061676,-0.12371450662612915
5840,-6.237988471984863,-6.2535357270389795
5841,-0.7095567584037781,-0.5849081426858902
5842,-0.1203603744506836,0.46374189853668213
5843,0.07421717792749405,0.9152295663952827
5844,-2.6716747283935547,-2.4744568467140198
5845,-0.35215163230895996,0.42452090978622437
5846,-1.8940999507904053,0.7281465530395508
5847,-4.525318145751953,-3.294874429702759
5848,-0.621878981590271,-0.6001923643052578
5849,-0.09525997936725616,1.0022343397140503
5850,-0.01778281480073929,0.03150002099573612
5851,0.012397762387990952,0.4528550002723932
5852,-0.6620643734931946,-0.15361905097961426
5853,0.06051521748304367,0.12458658963441849
5854,0.008103211410343647,3.1874619722404987
5855,-0.08738040924072266,0.014362096786499023
5856,-8.357870101928711,-8.303980961441994
5857,0.31984466314315796,0.21186130377463996
5858,-0.2897339463233948,-0.306758314371109
5859,-3.182211399078369,-3.1503489539027214
5860,0.0015645497478544712,0.006816176553911646
5861,0.007095330860465765,1.9331019264645875
5862,-0.20487678050994873,-0.13590048998594284
5863,-0.2387629598379135,2.4399651288986206
5864,0.0781034529209137,1.3333890810608864
5865,-6.147190570831299,-5.582589268684387
5866,0.02181079611182213,2.57631304115057
5867,-0.5515472292900085,-0.09727856516838074
5868,-0.890500009059906,-0.4713602662086487
5869,-0.44253963232040405,-0.3886408731341362
5870,-0.06003240495920181,0.6110837161540985
5871,0.01973332092165947,1.3614716697484255
5872,-0.49427345395088196,1.74880850315094
5873,0.016140148043632507,0.9902030229570187
5874,-2.4174039363861084,-1.4518893957138062
5875,-0.8773158192634583,-0.8807355365715921
5876,0.13608650863170624,0.528416763729183
5877,-0.4628103971481323,1.7103374004364014
5878,-0.08220185339450836,-0.08813392277806997
5879,-0.001729303039610386,0.13693769089877605
5880,-6.649154186248779,-6.656205667182803
5881,-0.7596403956413269,-0.7547838687896729
5882,0.01318039558827877,0.026213258504867554
5883,-4.006102085113525,-2.6772353649139404
5884,-0.01227288506925106,1.7632903885096312
5885,0.0323859266936779,0.003046183963306248
5886,-0.1379327028989792,3.3737061470746994
5887,-0.1945488601922989,0.16870103776454926
5888,-0.0017505589639768004,2.2571995086036623
5889,-0.6486842036247253,-0.7532130405306816
5890,-1.019062876701355,0.39371156692504883
5891,-0.42610904574394226,0.07176938652992249
5892,0.00448837224394083,0.22372017849920667
5893,-2.608515501022339,-2.627262599999085
5894,-0.2613967955112457,0.45658841729164124
5895,0.23993536829948425,-0.01999511569738388
5896,0.1606276035308838,0.15432865684852004
5897,-1.3699864149093628,-0.15366625785827637
5898,-0.007185491733253002,0.9304737979546189
5899,-0.16314399242401123,0.15341921150684357
5900,0.029516708105802536,1.8046523338234692
5901,-1.1860549449920654,-1.111232876777649
5902,-9.735090255737305,-9.7000114582479
5903,-1.3446019887924194,-1.0662005245685577
5904,-0.39620235562324524,-0.009858191013336182
5905,-0.18414077162742615,1.621602475643158
5906,-2.1403985023498535,-1.3554608821868896
5907,-0.02392888441681862,-0.002806134521961212
5908,-0.04032120108604431,0.6487373113632202
5909,-0.6121490001678467,-0.6790549904108047
5910,0.0019187107682228088,1.4206186048686504
5911,-0.5100243091583252,0.6020206809043884
5912,-3.5886952877044678,-2.810169816017151
5913,0.09886670857667923,1.028975285589695
5914,-0.09718425571918488,0.8634704649448395
5915,-10.092279434204102,-9.823983311653137
5916,-1.4870810508728027,-1.7153429426252842
5917,0.029499901458621025,0.6489277494729322
5918,-3.352142333984375,-3.182779774069786
5919,-3.1595866680145264,-1.3172471523284912
5920,-0.037472330033779144,0.007824927568435669
5921,-0.004549907520413399,2.3664993476122618
5922,-0.3061956763267517,-0.02345302700996399
5923,-0.14612531661987305,-0.21423111855983734
5924,0.003615163266658783,0.10706624016165733
5925,0.16364902257919312,0.05987262784037739
5926,-0.004615322686731815,-0.0013889390975236893
5927,0.1792946457862854,0.032768212258815765
5928,-0.03172691911458969,0.7573095709085464
5929,-0.21106994152069092,-0.16645001620054245
5930,-0.6887727975845337,0.5376931428909302
5931,0.005790070630609989,0.7440001787617803
5932,-2.893798589706421,-1.928529441356659
5933,-0.3773377239704132,-0.1777501404285431
5934,-3.5271012783050537,-3.4448750391602516
5935,-6.582340240478516,-6.830362997949123
5936,-0.08562960475683212,1.9829866513609886
5937,-0.5048117637634277,-0.4955543577671051
5938,-2.5846240520477295,-2.573786359280348
5939,-0.11804963648319244,0.07496841251850128
5940,-0.03943782299757004,0.5357091799378395
5941,-0.3223137855529785,-0.2838190980255604
5942,-2.1005489826202393,-1.9740486145019531
5943,0.010995866730809212,1.3144755084067583
5944,0.05036827176809311,0.4122166216839105
5945,-1.2496838569641113,0.04604315757751465
5946,-0.22642332315444946,-0.06835463643074036
5947,0.02445172891020775,0.013041503494605422
5948,-0.03451841324567795,2.6671710945665836
5949,0.04339056462049484,4.670247425325215
5950,1.2876588106155396,-0.16454993560910225
5951,0.0015373710775747895,0.12237307567556854
5952,-3.49609375,-2.8915703296661377
5953,-5.126695156097412,-4.413577735424042
5954,-2.2432289123535156,-2.239616170525551
5955,0.12573429942131042,0.8210292682051659
5956,0.17396704852581024,3.188044846057892
5957,-1.2444250583648682,0.6151140928268433
5958,0.08872683346271515,0.03727825731039047
5959,0.022229613736271858,0.07424903102219105
5960,-0.1111990362405777,-0.06747864931821823
5961,0.07913310825824738,0.9324843250215054
5962,-3.1444458961486816,-3.1375533882528543
5963,-0.2681289613246918,-0.14544777572155
5964,-0.7727353572845459,-0.06817799806594849
5965,-0.9005001187324524,-0.6294125020503998
5966,-0.4543185830116272,1.5332252979278564
5967,-2.129493474960327,-0.001987934112548828
5968,-2.3681328296661377,-0.6979787349700928
5969,-2.3406896591186523,-1.7540417909622192
5970,0.03460004925727844,2.4829824729531538
5971,-1.1813302040100098,-1.0265100449323654
5972,-2.9894211292266846,-2.6056704819202423
5973,0.012882549315690994,0.5900237001478672
5974,-0.01699468120932579,0.1545337364077568
5975,-0.044903479516506195,0.09186188876628876
5976,-0.0028808224014937878,0.9695662413723767
5977,-5.468871116638184,-4.778896987438202
5978,-5.624088764190674,-5.504782974720001
5979,0.09099352359771729,0.047881804406642914
5980,0.021536163985729218,0.5122107286006212
5981,-0.7599368095397949,-0.790251919766888
5982,-0.6868343949317932,-0.3686860203742981
5983,-1.5230997800827026,-0.7118875980377197
5984,-4.304688930511475,-4.178571134805679
5985,-0.0003056637942790985,0.19989366456866264
5986,-0.10019655525684357,1.660869225859642
5987,-0.761116087436676,-0.7601468078792095
5988,-3.9393553733825684,-3.80093252658844
5989,-1.8095682859420776,-1.1511560678482056
5990,-0.047409653663635254,2.26310221478343
5991,-0.005700731184333563,1.9764843010343611
5992,-0.08220284432172775,-0.1079061491182074
5993,0.14985620975494385,0.8695516623629373
5994,0.008493740111589432,0.48465386778116226
5995,0.00447281077504158,0.9452389366924763
5996,-0.7265832424163818,-0.7535701114684343
5997,-0.1452406793832779,-0.1821484847459942
5998,-0.7306064367294312,-0.6784619837999344
5999,-0.056017205119132996,3.7581609934568405
6000,-0.08840528130531311,-0.17260802537202835
6001,-0.48252883553504944,0.6385822296142578
6002,-1.8624153137207031,-0.7007436752319336
6003,0.07972205430269241,0.373966075014323
6004,0.004425229504704475,-0.012296861968934536
6005,0.01696043275296688,0.024902276345528662
6006,0.01988896355032921,2.274964423151687
6007,0.279249370098114,-0.0764396358281374
6008,-0.21049688756465912,0.4067358672618866
6009,0.05521779507398605,2.674960576929152
6010,-5.834431171417236,-6.057393068447709
6011,-0.3158012628555298,-0.24804452806711197
6012,0.00893828272819519,0.19461795454844832
6013,-0.027526313439011574,0.17633146420121193
6014,-5.060017108917236,-4.981878362596035
6015,-5.90732479095459,-5.569966018199921
6016,0.012529563158750534,0.20068761706352234
6017,-0.0626724362373352,-0.028999313712120056
6018,0.0035566650331020355,1.8237844072282314
6019,-4.76469612121582,-4.804080883041024
6020,-1.8996261358261108,-1.5233882367610931
6021,-0.5180755853652954,0.0791330337524414
6022,0.008569885045289993,0.749237802461721
6023,-0.11748035997152328,-0.10598264262080193
6024,0.016013041138648987,0.41562043130397797
6025,0.10855410248041153,0.2973266349872574
6026,0.039862316101789474,1.9355043428950012
6027,-0.03553885594010353,0.1649005375802517
6028,-0.5654819011688232,2.8866636157035828
6029,-3.4186763763427734,-3.0651479959487915
6030,-3.2885026931762695,-3.311542458832264
6031,0.040190935134887695,0.299930271692574
6032,0.07586216926574707,0.8013275228440762
6033,0.008437083102762699,0.8511335970833898
6034,-2.997267484664917,-2.663825422525406
6035,-2.86409592628479,-2.628502532839775
6036,-0.37506377696990967,-0.40440350491553545
6037,0.19674937427043915,0.24999074498191476
6038,0.0338379368185997,1.38916713767685
6039,-0.9071388244628906,-0.8746225237846375
6040,0.3474031686782837,0.4199319425970316
6041,0.34960299730300903,5.77590316766873
6042,-4.5962066650390625,-3.942585825920105
6043,0.0023058371152728796,0.00024238182231783867
6044,0.0007643050048500299,0.4322601763997227
6045,-1.7190773487091064,-1.6628144979476929
6046,-2.0125133991241455,3.3498244285583496
6047,-2.0248520374298096,-1.8372872024774551
6048,-2.9004578590393066,-2.884081918746233
6049,-0.009108446538448334,0.20847006887197495
6050,-6.251545429229736,-4.9520343542099
6051,0.013906171545386314,0.4942930936990706
6052,-0.17284069955348969,-0.1787727689370513
6053,0.003621660638600588,0.11797207068593707
6054,-4.353359222412109,-4.338274393230677
6055,0.04801208898425102,0.32648424431681633
6056,-0.07145020365715027,0.42773889005184174
6057,0.3141767084598541,0.6656509339809418
6058,-0.006065797060728073,-0.06078266751137562
6059,-2.3097777366638184,-2.137085810303688
6060,-0.07429526746273041,0.6873451545834541
6061,-0.21165570616722107,0.17740395665168762
6062,-0.03416755050420761,0.3810391388833523
6063,-1.0021871328353882,0.5998544692993164
6064,0.06355979293584824,0.191817338578403
6065,-0.9487535357475281,-0.6412225067615509
6066,0.024953873828053474,2.0172759018605575
6067,0.01169953029602766,1.1124901818111539
6068,0.2150125503540039,0.16158922043905477
6069,-0.09306298941373825,0.7659857496619225
6070,-0.05314607918262482,0.0377143993973732
6071,-0.007195284590125084,0.2824618574231863
6072,-2.6975483894348145,-2.6649554036557674
6073,0.01765754446387291,0.6362904995039571
6074,0.016329843550920486,0.060830394737422466
6075,0.4585550129413605,1.5894880201667547
6076,-0.2977909743785858,2.1552168428897858
6077,-0.3730824291706085,-0.4121403135359287
6078,-0.8422465920448303,-0.8293295856565237
6079,0.03232252225279808,0.5498085878789425
6080,0.011316606774926186,0.19535451848059893
6081,-0.25392743945121765,0.029338359832763672
6082,0.0466713085770607,0.06776782128144987
6083,-1.2902177572250366,-1.2900142995640635
6084,-2.4827136993408203,-2.491889060009271
6085,-0.035714760422706604,0.03809976577758789
6086,-1.964980959892273,-1.863124132156372
6087,-0.026312433183193207,0.12549032643437386
6088,-6.740577220916748,-6.2234567403793335
6089,0.002021804451942444,1.412668153643608
6090,0.0676029771566391,1.1767712832233883
6091,-3.5216352939605713,-2.156416654586792
6092,0.025647340342402458,3.9119522478431463
6093,0.04042353481054306,0.06380952708423138
6094,-0.4445045590400696,-0.06657308340072632
6095,-4.918168067932129,-4.896132975816727
6096,-0.5748316645622253,0.3535062074661255
6097,-0.6319856643676758,4.969510912895203
6098,-0.04568867385387421,2.12290283665061
6099,0.004522447939962149,0.10537964850732351
6100,-0.1708434522151947,0.1160162091255188
6101,0.01259491965174675,1.0533312518382445
6102,-0.7817495465278625,-0.18181365728378296
6103,-1.0418906211853027,-0.9859918355941772
6104,-0.19379273056983948,0.48933061957359314
6105,0.10931163281202316,0.12955827053519897
6106,0.02219460904598236,0.357819527387619
6107,-2.602543592453003,-2.496676594018936
6108,0.01964579150080681,0.00015835696831345558
6109,-0.00935530848801136,0.30687515437602997
6110,-0.05624003708362579,-0.08326110159396194
6111,-1.1250684261322021,-0.22014999389648438
6112,-2.7831366062164307,-2.3358144760131836
6113,-0.5293524861335754,-0.49436742067337036
6114,-1.2803455591201782,-1.269821397960186
6115,0.14953212440013885,-0.0061163464561104774
6116,-1.762665867805481,-1.7739667721325532
6117,-0.2995929419994354,0.16480302810668945
6118,-0.06439410150051117,0.9094647914171219
6119,0.01779676415026188,2.752488886064384
6120,0.02316681481897831,0.1797885939013213
6121,0.006811582483351231,1.2344272172776982
6122,-0.05161277949810028,0.018085986375808716
6123,-1.5124175548553467,-1.488916840404272
6124,-0.771347165107727,-0.8635527566075325
6125,0.16038420796394348,1.0331249320879579
6126,-4.551047325134277,-4.273875743150711
6127,-0.06579427421092987,0.8544329926371574
6128,-1.5140300989151,-1.400096833705902
6129,-1.17261803150177,-1.1551977805793285
6130,-0.01880744658410549,5.892920430749655
6131,0.17280064523220062,1.3632633537054062
6132,-10.327717781066895,-3.6706924438476562
6133,-0.34001168608665466,-0.2313537299633026
6134,0.3466762602329254,1.5019227603916079
6135,-0.596518874168396,-0.5747311469167471
6136,-4.044147491455078,-3.9068056493997574
6137,0.10761287808418274,0.19491869397461414
6138,0.09393415600061417,2.081067564897239
6139,-0.04431455582380295,0.22515682131052017
6140,0.002491337014362216,0.1954996734962151
6141,-1.558020830154419,-1.5183893293142319
6142,-0.16696813702583313,-0.3312608450651169
6143,0.025911038741469383,2.322546726441942
6144,0.008153722621500492,2.415202305652201
6145,0.01604655012488365,1.0755633255466819
6146,-0.1665503829717636,0.4546882063150406
6147,-6.5322651863098145,-6.213614344596863
6148,0.0751052051782608,-0.004856302908592625
6149,0.1696021854877472,0.04089352460869122
6150,0.00852765142917633,0.08287131041288376
6151,-0.03149235621094704,0.18906594440340996
6152,-1.9848291873931885,0.27648305892944336
6153,-0.15329259634017944,-0.17100176587700844
6154,0.18880611658096313,0.9738689122023061
6155,-0.11824405938386917,-0.1266603209078312
6156,0.10057877749204636,0.01748469098674832
6157,-0.7135711908340454,-0.3388393521308899
6158,-0.04027891904115677,1.0641407668590546
6159,-0.5644189715385437,-0.40397004783153534
6160,-2.5555553436279297,-2.1314737796783447
6161,-0.6668464541435242,0.9315481185913086
6162,0.2622244954109192,0.08483278751373291
6163,0.011974943801760674,0.8424091092310846
6164,0.01974330097436905,0.04192584007978439
6165,0.029918396845459938,0.013328086584806442
6166,-0.07865747809410095,-0.040190622210502625
6167,-0.1732943058013916,0.696759894490242
6168,-6.050655364990234,-4.904681921005249
6169,-0.021117156371474266,2.745661959052086
6170,0.014849917031824589,1.736781188286841
6171,0.0008315413724631071,0.21614782512187958
6172,-0.5627613067626953,-0.5121643841266632
6173,0.29787468910217285,0.014147865393169923
6174,0.02300393581390381,0.030691735446453094
6175,0.14712999761104584,-0.06864452362060547
6176,0.12758785486221313,0.39729684218764305
6177,0.0009626541286706924,0.7997035942971706
6178,-0.026149168610572815,0.47825096547603607
6179,-1.9068540334701538,-1.0682045221328735
6180,-0.06493774801492691,0.010264568030834198
6181,-0.02231616899371147,5.362917713820934
6182,-0.6199895739555359,-0.29443609714508057
6183,-0.11771034449338913,-0.0038813427090644836
6184,0.10285746306180954,-0.0006571942940354347
6185,-0.06752318143844604,1.8253087252378464
6186,-3.261605739593506,-2.996475040912628
6187,-0.10598921775817871,0.2559783086180687
6188,-0.06965300440788269,0.2526286840438843
6189,-0.9416884779930115,-0.9637595042586327
6190,0.2764844298362732,-0.07019648212008178
6191,-1.2619658708572388,-1.0895340889692307
6192,-0.016812551766633987,1.5099268537014723
6193,0.028969354927539825,-0.08406553044915199
6194,-0.01253461092710495,0.4609035328030586
6195,-6.542023658752441,-6.423182375729084
6196,-0.717021107673645,-0.6922393776476383
6197,-0.06353431195020676,0.40958020091056824
6198,-1.6637667417526245,-1.5794272720813751
6199,0.1626463681459427,0.3440468739136122
6200,0.3199692368507385,0.16760117158992216
6201,-0.42879754304885864,0.15084409713745117
6202,-0.07291349768638611,1.0048194825649261
6203,-0.2063545435667038,0.012122690677642822
6204,-3.183236837387085,0.9340882301330566
6205,0.021641388535499573,0.13528538774698973
6206,-0.14841017127037048,0.15935413539409637
6207,-0.2524837553501129,-0.1883958801627159
6208,-3.9314939975738525,-3.863282233476639
6209,-0.6824976205825806,0.8964513540267944
6210,-6.930752754211426,-6.551337718963623
6211,-1.8169726133346558,-1.7609977424144745
6212,-2.5473275184631348,3.2730627059936523
6213,0.020389243960380554,0.021024131681770086
6214,-5.1457695960998535,-4.847609966993332
6215,0.014939522370696068,2.470975225325674
6216,-0.032673180103302,-0.19482871470972896
6217,0.10744316875934601,2.5012116873986088
6218,-0.5543444156646729,-0.5613226899877191
6219,0.0029149416368454695,1.1923487186436432
6220,-1.1065417528152466,-0.8903341889381409
6221,0.0013204514980316162,1.0231943577528
6222,-0.028011195361614227,1.4009571447968483
6223,-3.617457628250122,-3.445792868733406
6224,-0.456714928150177,2.110685706138611
6225,0.10286025702953339,0.6067627181473654
6226,0.0010631878394633532,0.07691541436361149
6227,0.22339700162410736,0.20098038017749786
6228,0.009167930111289024,1.9424465224146843
6229,-0.10658998787403107,0.17198967933654785
6230,-0.40465420484542847,-0.43094659643247724
6231,0.020022183656692505,0.19598975777626748
6232,0.07072368264198303,1.1824083626270294
6233,0.07547836005687714,5.27946873055771
6234,-0.023624153807759285,-0.012519437819719315
6235,-1.4301351308822632,-1.4821234457194805
6236,0.03936247527599335,5.2467501678620465
6237,-1.1004562377929688,-0.810259997844696
6238,0.004354615695774555,0.008979913167422637
6239,-1.8400709629058838,0.21626043319702148
6240,0.02469717711210251,0.10746308672241867
6241,-0.5787720680236816,4.54768842458725
6242,-1.1032577753067017,-0.2847033739089966
6243,-0.4031331539154053,3.269128233194351
6244,-1.2793611288070679,-1.2242653146386147
6245,-0.6001995205879211,-0.6119575127959251
6246,0.03135919198393822,0.015028366819024086
6247,0.2531946897506714,2.2506095096468925
6248,0.01585650071501732,0.02838309947401285
6249,0.0016971330624073744,1.3957386661786586
6250,-1.2180031538009644,-1.307137131690979
6251,0.04420708864927292,0.02543302671983838
6252,-1.3692489862442017,-1.5574745833873749
6253,-0.5561060309410095,0.11244159936904907
6254,0.09412847459316254,0.06281513348221779
6255,0.042891670018434525,2.299689371138811
6256,-0.5302088260650635,-0.4965357109904289
6257,-1.423589825630188,-1.3300751224160194
6258,0.05446659028530121,-0.04273614287376404
6259,-2.0767662525177,0.6466917991638184
6260,-3.558833599090576,-2.9706238508224487
6261,-3.6880128383636475,-3.6074542105197906
6262,-3.0601258277893066,-3.0945284999907017
6263,-0.2065540850162506,1.1000591069459915
6264,-3.7982304096221924,-3.8389942571520805
6265,-0.07453107088804245,1.3435171768069267
6266,-0.30919724702835083,0.11690086126327515
6267,-3.1165080070495605,-0.9960527420043945
6268,-0.008969521149992943,-0.0028881914913654327
6269,-0.6505619287490845,-0.07404661178588867
6270,-0.042618364095687866,0.2958078384399414
6271,-1.976912021636963,-1.8609776943922043
6272,-4.8193793296813965,-4.456560790538788
6273,-0.18465901911258698,0.08058109879493713
6274,-0.17282333970069885,-0.20247982064029202
6275,0.03340887278318405,0.9890910685062408
6276,-0.03298810496926308,0.3414081558585167
6277,-3.0228099822998047,-2.217324733734131
6278,0.030098330229520798,0.045870341360569
6279,0.0542038232088089,-0.0005949613114353269
6280,-3.5260820388793945,-3.029654860496521
6281,-0.14192281663417816,-0.13534211833029985
6282,0.014903858304023743,0.3980596133333165
6283,-0.455831378698349,-0.5898065119981766
6284,-0.06285853683948517,0.8262706771492958
6285,-0.4998035132884979,-0.2544943690299988
6286,-0.03889526054263115,-0.07680780999362469
6287,-0.25022071599960327,2.3373382687568665
6288,-0.465041846036911,-0.14936795830726624
6289,-2.763895034790039,-1.8748668432235718
6290,-1.767017126083374,-1.7892439868301153
6291,-0.4338108003139496,-0.44631606340408325
6292,-0.5064945816993713,1.184781789779663
6293,0.009599532932043076,1.0453473050147295
6294,-0.05937100574374199,0.8993941694498062
6295,-2.7040271759033203,-2.7206654250621796
6296,-0.0781899020075798,-0.042680010199546814
6297,-4.549001216888428,-4.3612706661224365
6298,-0.49794238805770874,1.7170879244804382
6299,0.06472444534301758,1.3362940549850464
6300,0.19512538611888885,1.054612347856164
6301,0.003278212621808052,0.9805518016219139
6302,0.05506409332156181,0.0002653091250977013
6303,0.10986677557229996,-0.10232824925333261
6304,-1.4551756381988525,-0.9681500196456909
6305,-4.324706554412842,-3.749624252319336
6306,0.12190202623605728,3.1604070572648197
6307,-0.4208971858024597,1.9545084834098816
6308,0.06868993490934372,0.025825810007518157
6309,0.024256687611341476,0.7977256150916219
6310,-0.024957124143838882,1.4478191640228033
6311,-0.13511517643928528,0.2001006305217743
6312,0.02778327837586403,1.894190576087567
6313,-2.804206371307373,-2.5994044840335846
6314,-1.7100826501846313,-1.0243748426437378
6315,0.07348784059286118,0.25432386284228414
6316,-0.1576441377401352,-0.07857274264097214
6317,-0.035176828503608704,0.11049589142203331
6318,-1.7769168615341187,-1.3955192565917969
6319,0.014731593430042267,0.11360134184360504
6320,-4.405783653259277,-4.069829851388931
6321,0.1563965529203415,0.06181139964610338
6322,0.28666019439697266,3.16978095471859
6323,-0.005066314712166786,1.283887481316924
6324,0.057448096573352814,-0.012611440382897854
6325,0.018180297687649727,1.227091408916749
6326,0.0042968508787453175,1.7304773251526058
6327,0.005854480434209108,0.0016000245232135057
6328,0.029107768088579178,0.46842629509046674
6329,-1.9893593788146973,-1.702734887599945
6330,0.12776605784893036,0.5298895090818405
6331,-0.4456459879875183,0.9344226717948914
6332,0.1807507872581482,0.1866370290517807
6333,0.14516986906528473,0.927334667157993
6334,-0.4858008027076721,-0.40798649936914444
6335,0.0024494053795933723,2.0724051068536937
6336,-0.314247727394104,-0.4534555757418275
6337,0.002120569348335266,0.2736848220229149
6338,-0.2314032018184662,0.2826555669307709
6339,-4.352003574371338,-3.421816885471344
6340,-6.037167549133301,-6.015318866819143
6341,0.1081797182559967,1.243628025169528
6342,0.2293998897075653,0.08596245432272553
6343,-0.4955443739891052,-0.4823375642299652
6344,0.03210006654262543,2.053190102800727
6345,-0.5071253180503845,2.632746398448944
6346,0.06467567384243011,0.6415390558540821
6347,0.0014445162378251553,0.14963887199701276
6348,-21.42205238342285,-21.183688640594482
6349,-0.04703962057828903,1.3875493928790092
6350,0.09461593627929688,0.5549148730933666
6351,-0.06421761959791183,3.0648863539099693
6352,-7.875789165496826,-5.585235357284546
6353,-2.3992955684661865,-0.5182099342346191
6354,-0.8523815870285034,-0.8753090053796768
6355,0.010546963661909103,0.6639112215489149
6356,0.021147670224308968,0.06975349760614336
6357,-6.80087423324585,-6.618065074086189
6358,-0.17112256586551666,0.5465580374002457
6359,-0.05792999267578125,0.28653137385845184
6360,-0.09546127915382385,-0.07970364019274712
6361,-1.7121050357818604,1.3663156032562256
6362,-0.2457912713289261,-0.16839328408241272
6363,-1.4014861583709717,-1.4084155331365764
6364,0.01999438926577568,0.10062748566269875
6365,-0.31466326117515564,-0.023672789335250854
6366,-6.052720546722412,-6.04581481218338
6367,0.013439767993986607,0.20915283274371177
6368,-0.8930773735046387,1.4578378200531006
6369,-0.04979985952377319,-0.3692544820951298
6370,0.015168228186666965,0.11990276725964577
6371,-1.627737045288086,-1.6347468420863152
6372,-0.21589325368404388,0.13718044757843018
6373,-3.3782575130462646,-3.0351672172546387
6374,-0.12678542733192444,0.04032398760318756
6375,-1.4328582286834717,-1.5936842479277402
6376,0.029986301437020302,0.23240741429617628
6377,-0.04660126939415932,0.7138596475124359
6378,-4.361447811126709,-4.230003237724304
6379,-6.277087211608887,-6.228341817855835
6380,-0.7858960628509521,-0.675222247838974
6381,0.052808403968811035,0.7489778529852629
6382,-0.1821976900100708,0.10486440360546112
6383,-1.9049456119537354,-1.505503922700882
6384,0.006494131870567799,-0.009875470423139632
6385,-0.9697638750076294,-0.7534646987915039
6386,-7.1311354637146,-5.6099772453308105
6387,0.007018427364528179,1.0733190050523262
6388,-9.159175872802734,-6.457761526107788
6389,-0.01722640171647072,-0.028377155773341656
6390,-0.8243706822395325,-0.37682944536209106
6391,-1.8208390474319458,-1.8038932010531425
6392,0.053275350481271744,0.07732806357171285
6393,-5.415217876434326,-5.413665233179927
6394,-0.04971824586391449,0.3707505911588669
6395,0.033036235719919205,3.5428373692557216
6396,-4.224246978759766,-4.272754646837711
6397,0.10674168169498444,1.7513925863895565
6398,-2.902787446975708,-2.913412682246417
6399,-4.511443138122559,-4.2950306832790375
6400,-0.2307630479335785,0.0968947559595108
6401,-0.697003960609436,4.885644614696503
6402,-3.841491937637329,-3.4677239656448364
6403,0.0834483653306961,-0.03393799066543579
6404,-0.04227910190820694,0.26927655562758446
6405,-7.014762878417969,-6.995604492723942
6406,-3.3222386837005615,-1.2626070976257324
6407,0.05296892300248146,3.723531716968864
6408,0.24882853031158447,0.060602965764701366
6409,-0.052897658199071884,0.09720797464251518
6410,-0.0014355480670928955,0.3000825494527817
6411,0.23616692423820496,2.13081346033141
6412,0.04495236650109291,0.6440740396501496
6413,-1.2077288627624512,-0.8835662603378296
6414,0.061576180160045624,0.24709641002118587
6415,-0.18757784366607666,-0.1523006223142147
6416,-0.027214784175157547,-0.020430196076631546
6417,-1.8794041872024536,-1.8824526071548462
6418,-5.551329612731934,-5.353476628661156
6419,0.010076485574245453,0.17495397478342056
6420,-3.064911365509033,-3.0283780470490456
6421,-0.17094413936138153,2.3212757408618927
6422,-0.9363151788711548,-0.9296026825904846
6423,-1.054126501083374,-1.1995119024068117
6424,-5.32696008682251,-5.286363445222378
6425,0.12395987659692764,0.16411008685827255
6426,-3.8148818016052246,-2.535712957382202
6427,-0.28532978892326355,1.7885168492794037
6428,-1.138850450515747,-1.1331615634262562
6429,-3.0370566844940186,-2.9913219213485718
6430,0.2139638513326645,0.2874935057479888
6431,-8.633719444274902,-5.331604957580566
6432,0.10007218271493912,0.009763142967130989
6433,0.010828664526343346,0.22248862124979496
6434,0.01268343161791563,0.001725375419653119
6435,-0.3614634573459625,1.855065256357193
6436,-1.084716558456421,-0.8632075190544128
6437,0.041188981384038925,0.06896053906530142
6438,-1.1471951007843018,0.11011016368865967
6439,-4.8103108406066895,-4.364388555288315
6440,-0.11268869042396545,1.2216470316052437
6441,0.014414116740226746,2.589756701141596
6442,0.17601196467876434,0.3068467164412141
6443,0.3712935149669647,0.576264332048595
6444,-0.020069925114512444,0.16883043572306633
6445,-0.02573103830218315,0.5169674009084702
6446,-2.036982297897339,-1.8316665291786194
6447,0.16137102246284485,-0.012071773409843445
6448,7.491325959563255e-06,3.715917586348951
6449,0.021626289933919907,0.7613459828735358
6450,-6.7729315757751465,-6.812403393065324
6451,-5.551219463348389,-4.552129626274109
6452,-0.0175589919090271,0.10775788873434067
6453,0.07802920788526535,1.809178911615163
6454,0.027293967083096504,0.05483964868471958
6455,0.0059343245811760426,1.2640196088268567
6456,0.21691986918449402,0.16313743265345693
6457,-0.6654462814331055,3.6204424500465393
6458,-0.15101748704910278,1.2744130641222
6459,0.006052878685295582,0.029998366022482514
6460,-0.14470218122005463,1.8332988321781158
6461,-0.4496445655822754,-0.43044513277709484
6462,-0.020286977291107178,0.2444183360785246
6463,-1.0689448118209839,-0.5605418682098389
6464,-0.014171827584505081,1.716384693980217
6465,-0.440253347158432,0.03781747817993164
6466,-4.46336030960083,-0.8234941959381104
6467,-2.6229703426361084,-2.143553227186203
6468,-0.4172934293746948,0.5937513113021851
6469,-4.783004283905029,-3.7359169721603394
6470,-0.5917611718177795,0.048612236976623535
6471,0.07240881770849228,3.9802237425465137
6472,-0.009612901136279106,1.487193077802658
6473,-0.008644958958029747,1.4212051574140787
6474,-0.5664752721786499,-0.5686359833925962
6475,-0.028848011046648026,2.535204764455557
6476,-1.3949685096740723,-1.2983813285827637
6477,-0.046524614095687866,-0.1950522195547819
6478,-3.035522222518921,-2.630281984806061
6479,-4.669699668884277,-4.685308767482638
6480,-0.1960047334432602,0.6754107475280762
6481,1.4682446718215942,1.4769698437303305
6482,0.1920371800661087,0.6222828812897205
6483,-9.858253479003906,-9.596659928560257
6484,-0.8318772315979004,-0.854366370011121
6485,-4.352758407592773,-3.1745712757110596
6486,0.0660276934504509,0.0008735319715924561
6487,-0.9041029214859009,1.9244967103004456
6488,0.016756176948547363,3.911114603281021
6489,0.012043848633766174,0.36791687970981
6490,0.09573216736316681,2.7678000777959824
6491,-0.5459136962890625,1.2223701477050781
6492,0.02722071297466755,0.06630769185721874
6493,0.18936127424240112,0.4998581985710189
6494,0.004873713478446007,0.4677581728901714
6495,-0.05227569490671158,1.6198500730097294
6496,-0.10951070487499237,0.6556614488363266
6497,-0.4722786545753479,4.7402074337005615
6498,-0.37749582529067993,-0.39693274116143584
6499,-3.8115830421447754,-3.9449016749858856
6500,-1.320422649383545,1.462613582611084
6501,0.016470305621623993,1.516450425318908
6502,0.1997658908367157,2.8349747210741043
6503,0.001955247251316905,1.1645346904624603
6504,0.0019367141649127007,-0.00022736098617315292
6505,0.006244612857699394,0.24162389151751995
6506,-2.4442763328552246,-2.4198527187108994
6507,0.0008886682335287333,0.3310741293244064
6508,0.013529528863728046,0.3499961430206895
6509,0.06761501729488373,0.062130957841880274
6510,-0.03036048449575901,0.13951842859387398
6511,-1.936393141746521,-1.8769834116101265
6512,0.024512741714715958,0.03975130739854649
6513,0.05071984976530075,1.1872535571455956
6514,0.014971056953072548,0.7899618754163384
6515,-0.7208673357963562,-0.7403157772496343
6516,-0.3905541002750397,2.371271938085556
6517,-0.14536628127098083,0.07229141891002655
6518,-1.9007233381271362,-0.7419366836547852
6519,0.018501155078411102,0.009818582679145038
6520,-2.219918966293335,-2.136552281677723
6521,-0.07268451154232025,0.44300326704978943
6522,-0.31983935832977295,-0.2984679043292999
6523,-0.010031481273472309,0.16645978204905987
6524,0.03255200758576393,3.27006721502039
6525,-2.748405933380127,-2.4719509184360504
6526,0.054835133254528046,4.0667981322912965
6527,0.19782553613185883,0.017896406818181276
6528,-0.0033584143966436386,0.30357680283486843
6529,-0.07456019520759583,-0.17488592863082886
6530,-0.4030403196811676,-0.4187961518764496
6531,-3.77677059173584,-4.097604041919112
6532,0.22734925150871277,0.21402758359909058
6533,-4.23942756652832,-0.20189905166625977
6534,-0.19250985980033875,-0.6227999329566956
6535,0.01529519259929657,0.6371889113797806
6536,0.1316739022731781,-0.03500836342573166
6537,0.017873302102088928,0.08316977834329009
6538,-0.20810547471046448,-0.16390398517251015
6539,-0.5701080560684204,-0.7927559167146683
6540,-0.04358383268117905,-0.06449668481945992
6541,-6.049448013305664,-6.061630794312805
6542,-5.302323341369629,-5.162381425499916
6543,-0.11359211802482605,2.3345737010240555
6544,-0.35204005241394043,0.2352580726146698
6545,0.008477231487631798,0.4394678883254528
6546,-5.5188374519348145,-3.536522626876831
6547,-0.39173203706741333,-0.2845982611179352
6548,-0.06941327452659607,3.977715313434601
6549,0.01408901996910572,0.6469005277613178
6550,0.021310146898031235,0.11068849521689117
6551,-0.15692803263664246,0.015584126114845276
6552,0.002409205539152026,0.011743745795683935
6553,0.026524072512984276,0.061889630218502134
6554,-1.7481502294540405,-2.044866994023323
6555,-1.2738673686981201,-1.1528466790914536
6556,-0.29823145270347595,-0.10847412049770355
6557,-0.08984333276748657,-0.024370037019252777
6558,-0.3533432185649872,0.20859521627426147
6559,-0.3180570602416992,-0.16037902235984802
6560,-1.1714544296264648,1.3540220260620117
6561,-6.773848056793213,-6.776678636670113
6562,-0.005019966512918472,0.14876201003789902
6563,-4.2932000160217285,-4.420478016138077
6564,0.023413877934217453,3.341889393515885
6565,-5.068807601928711,-5.0913895117118955
6566,-0.02109680511057377,0.16332031600177288
6567,0.019572805613279343,0.05802026018500328
6568,-0.1309952437877655,-0.1425336147658527
6569,-8.988371849060059,-6.35421895980835
6570,-1.9690194129943848,-1.8437025845050812
6571,0.21257220208644867,0.04066316969692707
6572,0.021901993080973625,3.1459001160692424
6573,-1.645965576171875,-1.0450036525726318
6574,-3.0084376335144043,-0.936121940612793
6575,-0.12194424122571945,0.2559816688299179
6576,-2.793548345565796,-1.2207777500152588
6577,-2.732145309448242,-2.6645894423127174
6578,-2.2929651737213135,0.8109855651855469
6579,-0.6199779510498047,1.436366081237793
6580,0.18989765644073486,0.9749604480566632
6581,-0.2706927955150604,-0.022727608680725098
6582,-4.705923557281494,-4.036555051803589
6583,-2.134366512298584,-1.8513765931129456
6584,-0.7244967222213745,1.5366230010986328
6585,0.015202976763248444,0.007288631051778793
6586,-3.235942840576172,-2.848699986934662
6587,-0.04448273032903671,-0.12916596420109272
6588,-8.108878135681152,-8.145104054361582
6589,-0.6419702768325806,-0.6606406271457672
6590,-2.7606050968170166,-2.262710690498352
6591,-0.3798326253890991,5.968026965856552
6592,-0.5433399677276611,-0.5905419141054153
6593,-2.9696502685546875,-2.857278384268284
6594,-7.866847038269043,-7.729129448533058
6595,-2.8494718074798584,-2.4613385796546936
6596,-0.11154427379369736,2.1555663868784904
6597,0.019357915967702866,0.913750278763473
6598,0.19609445333480835,0.6116242874413729
6599,0.02795870415866375,2.492376029957086
6600,-2.682826519012451,-2.7289889231324196
6601,0.02109784260392189,1.26562907313928
6602,-0.0038883970119059086,0.005441439803689718
6603,-12.502069473266602,-12.473008126020432
6604,-3.2467503547668457,-3.232386752963066
6605,-0.4794563949108124,-0.83765909075737
6606,-0.9232461452484131,-0.8580439016222954
6607,-0.6209661960601807,-0.6536491401493549
6608,-1.8101359605789185,-0.6069949865341187
6609,-0.09081610292196274,0.1165706142783165
6610,0.15818819403648376,0.08155131619423628
6611,-1.7306723594665527,-1.4979326128959656
6612,-1.2053946256637573,1.493994116783142
6613,-1.1143836975097656,-1.067163199186325
6614,-2.886486768722534,-2.8192681968212128
6615,-5.7283759117126465,-5.7303866893053055
6616,0.02347252517938614,0.02249008510261774
6617,-0.0006780307739973068,2.012212360277772
6618,-0.06904897093772888,0.015728913247585297
6619,0.02485726773738861,0.564629017142579
6620,-0.5695644617080688,-0.6036958191543818
6621,-2.538137674331665,-2.5621249303221703
6622,-2.9886298179626465,-2.999723071232438
6623,0.01727716252207756,0.7878715476254001
6624,-1.1865426301956177,-1.038104310631752
6625,0.07374642789363861,0.21192541625350714
6626,0.16094312071800232,0.7272283029742539
6627,-0.025104572996497154,0.330536674708128
6628,0.023370446637272835,0.2397877835901454
6629,0.050654537975788116,0.19566986709833145
6630,-3.4762909412384033,-3.2690291702747345
6631,0.02474789321422577,-0.0019975141731265467
6632,-0.1139344722032547,-0.2765095201320946
6633,-0.2842426896095276,1.0330946743488312
6634,-1.9765448570251465,-1.4225069880485535
6635,-5.982448577880859,-4.338755011558533
6636,0.16188158094882965,1.024539225967601
6637,-0.18435467779636383,2.7448502480983734
6638,-0.08801542222499847,3.492487944662571
6639,-6.859364986419678,-6.997820830903947
6640,0.20213009417057037,0.0688115805387497
6641,-0.08256813883781433,0.4237051457166672
6642,-4.183050155639648,-4.241661071777344
6643,-0.09130896627902985,0.2691040262579918
6644,0.015236280858516693,1.4594201743602753
6645,0.0348038412630558,0.10427913304010872
6646,0.0347207710146904,0.006273790990235284
6647,-8.367696762084961,-8.41475279815495
6648,0.3501863479614258,0.007560191847005626
6649,-10.46894645690918,-10.380742266774178
6650,-0.3018910884857178,-0.08936795592308044
6651,-1.6841732263565063,0.016928434371948242
6652,0.03339981660246849,0.09197800466790795
6653,-2.646843671798706,-1.2696985006332397
6654,-3.547355890274048,-1.5729470252990723
6655,-4.429718017578125,-4.402142241597176
6656,-1.868138313293457,-0.8891384601593018
6657,-1.5610487461090088,-1.1974138021469116
6658,-1.2491368055343628,-0.21244335174560547
6659,0.004515074659138918,0.400612324487156
6660,-0.5767079591751099,2.190071165561676
6661,0.0379941426217556,0.16211773338727653
6662,-0.012296215631067753,0.4024001955986023
6663,-1.3231072425842285,-1.0468448996543884
6664,-0.09810520708560944,0.6852982938289642
6665,-2.1345090866088867,0.9109091758728027
6666,0.016133233904838562,0.03466163578468695
6667,-0.16413919627666473,-0.13950901851058006
6668,0.3398827910423279,0.00036203116178512573
6669,0.04414934292435646,1.4305114746302934
6670,-6.638710021972656,-6.155879437923431
6671,-0.5223722457885742,0.025820255279541016
6672,-8.186081886291504,-7.985451936721802
6673,0.01674598827958107,0.673170059628319
6674,0.01418517529964447,0.02214059081779851
6675,-6.915317058563232,-6.738611072301865
6676,-1.5135411024093628,3.267986536026001
6677,0.2332475781440735,1.1291520074009895
6678,0.0018103867769241333,-0.013873242773115635
6679,0.027348767966032028,1.539203921565786
6680,-2.245863676071167,-0.6776769161224365
6681,0.023853788152337074,0.7060032456647605
6682,-0.14294520020484924,-0.17990585323423147
6683,-0.9889878034591675,-0.17132890224456787
6684,-1.170222520828247,-1.1872057410655543
6685,-0.6088281869888306,-0.5507474094629288
6686,-0.008434902876615524,0.5970860179513693
6687,-0.8179218769073486,-0.3478579521179199
6688,0.004434832837432623,0.006871860226965509
6689,-2.1823606491088867,1.08650541305542
6690,-4.34201192855835,-3.3925313353538513
6691,-0.09554234147071838,0.014728441834449768
6692,-0.9211561679840088,-0.510557234287262
6693,-0.6889775991439819,0.18374651670455933
6694,0.013911059126257896,5.140579104424091
6695,-1.298163652420044,-1.2647856175899506
6696,-0.10536913573741913,0.07371481508016586
6697,-0.23815873265266418,-0.11235600709915161
6698,-0.08745154738426208,0.46824556589126587
6699,0.05296291410923004,0.7933987230062485
6700,-1.896195411682129,-1.8734290692955256
6701,-0.048966340720653534,-0.05860468000173569
6702,-0.24665215611457825,2.330077737569809
6703,0.46065548062324524,1.6012142911786214
6704,-0.18818774819374084,-0.18288794066756964
6705,-0.4526698887348175,-0.35826148837804794
6706,0.1433538943529129,1.5308610793435946
6707,-0.0032219812273979187,0.4700052961707115
6708,0.014196857810020447,0.03674177090942976
6709,-0.3606572449207306,-0.028513193130493164
6710,0.14514502882957458,0.6875210637226701
6711,0.02164045348763466,2.8180227912962437
6712,-0.5072052478790283,-0.9233106337487698
6713,0.029030000790953636,1.1260297242552042
6714,-3.057669162750244,-3.045625487342477
6715,0.0024173110723495483,0.4357302517746575
6716,-0.8677008748054504,2.767186403274536
6717,-0.01587926782667637,0.014836117625236511
6718,0.16175565123558044,0.20233502611517906
6719,-1.01990807056427,2.131760835647583
6720,-3.8462331295013428,-0.7572081089019775
6721,-0.09249817579984665,-0.08597502298653126
6722,-0.2142636626958847,-0.034680843353271484
6723,-0.0275113545358181,5.822342541068792
6724,-0.3627334535121918,-0.7263932330533862
6725,0.004503851290792227,0.02989736032759538
6726,-1.218773603439331,-1.3045349456369877
6727,-0.4209643006324768,0.9014797806739807
6728,-0.33439475297927856,2.9662133753299713
6729,-4.546802520751953,-4.560632387176156
6730,0.04282074794173241,1.1647624224424362
6731,-0.1829841434955597,-0.15792211517691612
6732,-4.6389899253845215,-4.7200481030740775
6733,-4.116974830627441,-3.584620475769043
6734,0.004523520823568106,0.03999763727188821
6735,-0.008597269654273987,0.36013518646359444
6736,0.13441519439220428,0.37328747916035354
6737,-0.2715894877910614,-0.05842146277427673
6738,-0.007547836750745773,4.336989168077707
6739,-0.5045779347419739,-0.2431812584400177
6740,-2.7643775939941406,-2.1035221219062805
6741,0.004626440815627575,0.9848567750304937
6742,-1.067531943321228,-0.6950175166130066
6743,-7.681266784667969,-7.023177981376648
6744,-0.15642428398132324,-0.08520558476448059
6745,0.16307424008846283,0.10124942613765597
6746,-1.466131567955017,-1.5570187978446484
6747,0.02743200771510601,0.832354128409861
6748,0.1465122252702713,0.3513434650376439
6749,-0.25673040747642517,3.45509997010231
6750,-0.05890527367591858,1.393455982208252
6751,-1.8161036968231201,-1.8192108981311321
6752,0.027739187702536583,0.15305606799665838
6753,0.015188864432275295,0.00437231850810349
6754,-4.818470001220703,-4.785092085599899
6755,-0.1701279580593109,0.48739926517009735
6756,0.21729563176631927,0.6700040433788672
6757,-0.08732105791568756,0.10815030336380005
6758,-1.9355189800262451,-1.9225741140544415
6759,-2.509147882461548,-2.5127383582293987
6760,-2.6724300384521484,-0.9422969818115234
6761,0.15354721248149872,0.8273564777919091
6762,-0.1510763317346573,1.2314574420452118
6763,0.006060141138732433,0.06251430721022189
6764,-4.3323845863342285,-2.039257049560547
6765,0.1896456927061081,1.6045551781426184
6766,0.17355799674987793,3.1876357942819595
6767,-2.681537628173828,-2.564547225832939
6768,-2.7360684871673584,-1.9803044199943542
6769,-0.8214359283447266,-0.9484873712062836
6770,-1.704438328742981,-1.2036048769950867
6771,-1.1005254983901978,-1.3279808666557074
6772,-0.6813945770263672,1.012695550918579
6773,-4.094213485717773,-3.441417932510376
6774,-0.9934500455856323,-1.0267141731455922
6775,0.0053186919540166855,-0.0026691723614931107
6776,-0.3414466977119446,-0.31126030534505844
6777,0.041090887039899826,1.4374839068368601
6778,-0.8543963432312012,-0.9286018535494804
6779,-0.13849687576293945,-0.16465375572443008
6780,-0.012777518481016159,0.3088205046951771
6781,-0.2351626306772232,1.0576153099536896
6782,-0.013355687260627747,0.5091821253299713
6783,0.028491690754890442,0.645671141333878
6784,-0.6607305407524109,1.0623674988746643
6785,-0.5520408749580383,-0.5651133144274354
6786,0.030986156314611435,0.066660325974226
6787,-0.5854790210723877,-0.4021512269973755
6788,-0.19666485488414764,0.14577928185462952
6789,0.07399282604455948,2.5335051809670404
6790,0.017365530133247375,0.05836124438792467
6791,-4.362827301025391,-4.108247131109238
6792,-1.1457809209823608,-1.0782278999686241
6793,0.23560978472232819,4.556319383904338
6794,-0.8544775247573853,3.488291382789612
6795,-7.119349002838135,-6.6437384486198425
6796,-8.7166748046875,-8.721518735401332
6797,-0.604767918586731,-0.39764297008514404
6798,-0.046332597732543945,1.009052723646164
6799,0.024968352168798447,3.1434348707553
6800,0.12468700855970383,0.04014107026159763
6801,-3.491771936416626,-3.0292346477508545
6802,0.026824310421943665,0.00825252385402564
6803,0.07695826888084412,0.7967919446527958
6804,-1.7735257148742676,-0.8411173224449158
6805,-0.0022903643548488617,0.4035697318613529
6806,-2.8914668560028076,-2.804644860327244
6807,-1.356368899345398,-1.3213838338851929
6808,-0.00024041160941123962,0.18762921472080052
6809,0.04164915531873703,0.15966623462736607
6810,-6.345462322235107,-6.308342430740595
6811,0.01598542183637619,0.16229495871812105
6812,-0.6835980415344238,-0.40134483575820923
6813,-4.284819602966309,-4.198563262820244
6814,0.01688125915825367,0.8090956846644985
6815,-0.4817017614841461,-0.23056647181510925
6816,-3.2276828289031982,-3.1561212837696075
6817,-0.030783914029598236,0.18662582337856293
6818,-0.05433664098381996,1.5234431326389313
6819,-0.56419438123703,-0.553397761657834
6820,-1.1712285280227661,-1.036237433552742
6821,-0.13513962924480438,-0.11884719133377075
6822,-0.5274593234062195,-0.431494802236557
6823,0.05249942094087601,2.4999845242127776
6824,-1.2532846927642822,-1.1039172559976578
6825,-0.3336712121963501,3.5730428993701935
6826,-0.21597954630851746,0.32391124963760376
6827,-0.08744627237319946,3.730829156935215
6828,-3.532456874847412,-2.537288784980774
6829,0.03073728270828724,0.1674850411945954
6830,-0.034457169473171234,0.30414915829896927
6831,-1.2198878526687622,-1.1486691534519196
6832,0.00033435411751270294,0.05109259998425841
6833,-0.054253000766038895,2.877454426139593
6834,-1.1835949420928955,-1.1393620185554028
6835,0.008120369166135788,-0.016669335775077343
6836,-0.11078709363937378,-0.026664644479751587
6837,0.05076860636472702,2.2461916152387857
6838,-0.8290508985519409,4.221099317073822
6839,-5.100925445556641,-4.688098102807999
6840,-6.4773077964782715,-6.467719800770283
6841,0.007991280406713486,0.026559014862868935
6842,0.6009261608123779,0.5892592668533325
6843,-2.048457622528076,-2.0990296602249146
6844,-0.849897027015686,-0.628645583987236
6845,-3.6331589221954346,-3.237525701522827
6846,-0.006021508947014809,0.021292507648468018
6847,-6.719311714172363,-6.732313202694058
6848,-0.11085981130599976,-0.10954383760690689
6849,0.3412538766860962,1.6029968317598104
6850,-0.06627373397350311,0.7513609156012535
6851,-2.159437894821167,-2.310349591076374
6852,-1.7207045555114746,-1.7296077362261713
6853,0.01395543571561575,0.042497594840824604
6854,-3.619455337524414,-3.6720852069556713
6855,-0.040389202535152435,2.9444493539631367
6856,-1.7056032419204712,-1.8865015674382448
6857,0.12243999540805817,0.0382372539897915
6858,0.011492288671433926,0.40064877923578024
6859,-1.0433095693588257,0.5446460247039795
6860,-0.6486283540725708,-0.5993085727095604
6861,0.06759105622768402,0.7286511066467938
6862,0.06264011561870575,0.0019197706133127213
6863,0.04097776487469673,0.610827454001992
6864,-0.2326475828886032,-0.2019786387681961
6865,-0.19953951239585876,0.9656524807214737
6866,-0.01135927252471447,3.165600437670946
6867,-0.39916348457336426,-0.39554949663579464
6868,0.002025458961725235,0.23086541891098022
6869,0.002367931418120861,0.43918141163885593
6870,-0.6306536197662354,-0.24267029762268066
6871,-3.02396297454834,-2.3371636867523193
6872,0.019390827044844627,0.840321313822642
6873,-3.353553056716919,-1.780490756034851
6874,-2.2557873725891113,0.08185291290283203
6875,-3.4850733280181885,-2.863067924976349
6876,-0.015294333919882774,0.16691404208540916
6877,-0.8091976642608643,-0.4292699992656708
6878,-9.342485427856445,-9.203331083059311
6879,-4.058919429779053,-3.5548653602600098
6880,0.09605568647384644,0.053724296391010284
6881,-0.0033913608640432358,0.15520600974559784
6882,-1.3493726253509521,-1.3463510479778051
6883,-0.02836349979043007,0.5041631162166595
6884,-1.7480778694152832,-1.6321686953306198
6885,-0.4815171957015991,-0.506966202519834
6886,0.006254986859858036,0.13777643535286188
6887,-0.15629512071609497,-0.19545859843492508
6888,0.004225780256092548,0.26057644153479487
6889,0.11220550537109375,0.7611709237098694
6890,-1.355559229850769,-1.3255588933825493
6891,-9.46521282196045,-9.0284304022789
6892,0.3331950306892395,0.1332373432815075
6893,-0.08305636048316956,-0.07035582512617111
6894,-0.032765138894319534,0.16100889816880226
6895,0.059796933084726334,0.6508992938324809
6896,-1.676788091659546,-1.8374990802258253
6897,-4.835063934326172,-2.9750702381134033
6898,0.08412006497383118,0.336779173463583
6899,0.062993124127388,0.942164521664381
6900,0.015132704749703407,0.0036678578981081955
6901,-0.45761170983314514,-0.27077484130859375
6902,0.15305888652801514,0.18754472769796848
6903,-0.592157244682312,-0.21850857138633728
6904,-0.11742962151765823,-0.09434965252876282
6905,0.15094707906246185,0.3409999451832846
6906,-0.03843352198600769,-0.050165487453341484
6907,0.13752058148384094,-0.018144176341593266
6908,0.013491425663232803,0.41872528346721083
6909,-0.03994562104344368,2.959322154521942
6910,-3.119598150253296,-3.4029095470905304
6911,-4.403230667114258,-4.364935703575611
6912,0.012684027664363384,0.16350379586219788
6913,-0.6649606227874756,-0.1146080493927002
6914,0.06733875721693039,1.533919241206604
6915,-0.008813368156552315,0.21398166939616203
6916,0.007145059760659933,0.6114622639724985
6917,0.10042442381381989,0.3637417786521837
6918,0.021390240639448166,0.26647880766540766
6919,0.14972499012947083,1.08441641315585
6920,0.015169181860983372,0.27563196421988323
6921,0.07507754862308502,0.03678847849369049
6922,0.029138291254639626,1.4815506865270436
6923,-0.0028796717524528503,1.6726473793387413
6924,0.05776990205049515,1.4268162623047829
6925,0.09089406579732895,0.728944294154644
6926,-2.1804776191711426,-2.134393163025379
6927,0.04498344659805298,0.28320173919200897
6928,-0.06400088965892792,-0.18958119302988052
6929,0.007208969444036484,2.128687273710966
6930,-0.393343061208725,-0.36464621126651764
6931,-1.2370123863220215,-1.2665338087826967
6932,0.02318888157606125,0.564448273187736
6933,-5.062021732330322,-2.7760157585144043
6934,0.029547225683927536,0.34540855885029487
6935,-2.715578556060791,-2.6418388560414314
6936,-1.806304693222046,-0.9481521248817444
6937,-0.07641493529081345,0.884993240237236
6938,-0.01918766088783741,0.41412528045475483
6939,0.044237446039915085,0.2514780524652451
6940,-0.44605377316474915,-0.2782008647918701
6941,-0.16134177148342133,2.4287027567625046
6942,-7.118821144104004,-7.33677872287808
6943,0.029269883409142494,0.0029618380358442664
6944,-0.06643165647983551,-0.08128129318356514
6945,-3.319478988647461,-2.7770143151283264
6946,-0.8914474844932556,-0.2358991503715515
6947,-0.0989244133234024,1.7056709229946136
6948,0.012027367949485779,0.26820032484829426
6949,-1.199082612991333,-1.2314399890601635
6950,-5.418840408325195,-3.1063218116760254
6951,-1.6830590963363647,-1.9131876016035676
6952,0.013067139312624931,1.1516487755870912
6953,-0.3504604995250702,0.38948124647140503
6954,-2.90810489654541,-2.2110095620155334
6955,-1.2470660209655762,-1.1628419533371925
6956,-6.033600807189941,-4.397773265838623
6957,0.03232390806078911,0.3075514914962696
6958,-4.722456932067871,-3.1220078468322754
6959,-2.7882285118103027,-2.73760312050581
6960,-1.4576873779296875,-1.1491793990135193
6961,0.027993299067020416,0.06087444740842329
6962,-0.6965649724006653,0.36555057764053345
6963,-0.6135144233703613,0.028196513652801514
6964,0.05054058879613876,0.3638105308637023
6965,-0.37054261565208435,0.22254490852355957
6966,-5.429689884185791,-5.374948479235172
6967,-1.7497931718826294,-1.1454310417175293
6968,0.0002096034586429596,0.09694287739694118
6969,0.010579892434179783,0.747637995518744
6970,-1.305845856666565,-1.2788085006177425
6971,-1.2229453325271606,-0.009573101997375488
6972,-0.0028126565739512444,1.1369799161329865
6973,-0.4274405241012573,-0.16518500447273254
6974,-0.5426426529884338,-0.34376494586467743
6975,-0.043442338705062866,0.46643438935279846
6976,0.0012018708512187004,0.029046048293821514
6977,-0.3406422734260559,0.06125548481941223
6978,0.3194590210914612,0.036314727971330285
6979,0.07423142343759537,2.32720939302817
6980,-6.6949872970581055,-5.465412735939026
6981,-0.13830113410949707,2.7185254245996475
6982,0.001069800229743123,1.1812181582208723
6983,-0.8712013959884644,-0.8475427404046059
6984,-0.221067875623703,0.335814967751503
6985,-5.027494430541992,-3.098039984703064
6986,0.009905163198709488,0.21130511537194252
6987,0.3559855818748474,1.7198869194835424
6988,-2.175361394882202,0.43303966522216797
6989,-5.482968330383301,-4.917581558227539
6990,-0.0010781018063426018,2.1447521336376667
6991,-0.04040288180112839,0.3366013690829277
6992,-2.9897680282592773,-2.2859355211257935
6993,-0.09301094710826874,-0.09454182535409927
6994,-0.026224305853247643,0.3759113773703575
6995,0.1863417625427246,0.04098694398999214
6996,-0.10852886736392975,-0.09257154725492
6997,0.007149407174438238,1.8337788734788774
6998,0.3206252157688141,1.0524620158830658
6999,-0.2661699652671814,0.2567487061023712
7000,-0.0786927342414856,1.1501729860901833
7001,-1.5727404356002808,1.3761004209518433
7002,0.014939522370696068,1.3184191635809839
7003,-0.03479072451591492,3.2002206444740295
7004,0.02689506486058235,0.0013039347541052848
7005,-5.5352606773376465,-4.115801692008972
7006,-6.525744438171387,-5.319095730781555
7007,-1.117830753326416,0.26053619384765625
7008,-1.0532461404800415,1.401660442352295
7009,-1.5029983520507812,-1.5091939680278301
7010,-2.8407187461853027,-2.548232853412628
7011,0.01192196924239397,0.004905003821477294
7012,-0.08711480349302292,0.0068295300006866455
7013,-0.4234248697757721,-0.4142544399946928
7014,-1.887287974357605,-0.5709351301193237
7015,-3.328174352645874,-0.4506542682647705
7016,-0.00020737573504447937,2.2380701787769794
7017,-0.1818043738603592,0.5861131697893143
7018,0.016963159665465355,0.07813380428706296
7019,-1.3753182888031006,-1.3832809124141932
7020,-3.756082534790039,-3.8406285792589188
7021,-2.7198524475097656,-2.842754096724093
7022,0.013339920900762081,0.13108673389069736
7023,-4.974314212799072,-4.5994608998298645
7024,-0.8457042574882507,2.4156259894371033
7025,-5.736450672149658,-5.680898793041706
7026,-0.20009049773216248,-0.18345637805759907
7027,-2.913939952850342,-0.4521145820617676
7028,-0.23619049787521362,1.0511437058448792
7029,-0.38207581639289856,2.7896385490894318
7030,-9.435507774353027,-9.21081256866455
7031,0.012906466610729694,2.2431903509423137
7032,-0.6660533547401428,-0.7205944340676069
7033,-0.525286078453064,-0.0471455454826355
7034,-4.3156538009643555,-4.319258939474821
7035,0.05980934947729111,2.5734404549002647
7036,-0.5659412145614624,0.3133242130279541
7037,-3.5517680644989014,-2.8118337988853455
7038,1.4743341207504272,0.4919210970401764
7039,-0.5526122450828552,-0.45866788923740387
7040,-0.17789049446582794,3.29598405957222
7041,-3.270260810852051,-1.7623978853225708
7042,-0.19777292013168335,-0.26036787778139114
7043,-8.853704452514648,-7.226685643196106
7044,-0.020754212513566017,-0.03756931881071068
7045,-0.23675322532653809,-0.22064554691314697
7046,-3.9072861671447754,-3.4984802901744843
7047,0.013442717492580414,0.17174237221479416
7048,0.01672360673546791,0.11597810813691467
7049,-6.790286064147949,-6.776806036010385
7050,-0.000324394553899765,0.4094127104617655
7051,-0.2883305251598358,0.6556897461414337
7052,-0.11848647892475128,1.5271821022033691
7053,0.1513669490814209,0.6739047598093748
7054,-0.544723391532898,0.8241974115371704
7055,0.20046623051166534,-0.10908672120422125
7056,0.05514819547533989,2.2274705171588494
7057,-6.131321430206299,-5.5539944767951965
7058,-8.101724624633789,-8.423568336293101
7059,-0.0788106620311737,0.1492808759212494
7060,0.45728516578674316,0.14672341896221042
7061,-2.754220962524414,0.281583309173584
7062,-1.568037748336792,-1.133096158504486
7063,-0.1699591428041458,-0.3693762421607971
7064,0.09596482664346695,0.15185511857271194
7065,0.008170172572135925,0.24111659824848175
7066,-4.033278942108154,-3.986554481089115
7067,0.049075253307819366,0.06803190149366856
7068,-2.6510252952575684,-1.0478063821792603
7069,-0.19235293567180634,0.3058183193206787
7070,-1.3559879064559937,-1.3976069949567318
7071,-9.786706924438477,-9.822865220718086
7072,0.01683838851749897,0.4615812164847739
7073,0.045638881623744965,0.9142758473753929
7074,-1.2638930082321167,-1.2864477783441544
7075,0.030105657875537872,2.0394625627668574
7076,0.027169523760676384,0.0050280521681997925
7077,-2.2197883129119873,-2.138005569577217
7078,0.06766719371080399,0.26032956410199404
7079,0.3191874027252197,0.10991633543744683
7080,-9.65412425994873,-9.710185184143484
7081,-0.006282202899456024,0.1540370173752308
7082,0.1542089879512787,0.8704374395310879
7083,-0.33515599370002747,0.11166629195213318
7084,-3.114015579223633,-2.5669490694999695
7085,0.014232732355594635,0.0349709652364254
7086,-6.039645195007324,-4.720672249794006
7087,-3.462968349456787,-1.3734345436096191
7088,-0.00015928549692034721,0.4113529664464295
7089,0.1450754553079605,0.03117920458316803
7090,-9.176528930664062,-8.273566961288452
7091,-5.262828826904297,-4.27882981300354
7092,-0.20618119835853577,0.06363430619239807
7093,-1.062092900276184,-0.8125911951065063
7094,-0.58427494764328,0.7915125489234924
7095,-0.021119095385074615,-0.028048429172486067
7096,-0.23896153271198273,-0.26430840604007244
7097,-0.8961491584777832,-0.4372859001159668
7098,-0.1282532662153244,0.8394206464290619
7099,-5.9405646324157715,-6.023849911056459
7100,-6.198832035064697,-6.100643500685692
7101,0.03164501115679741,0.40299654007162644
7102,-1.083442211151123,0.518525242805481
7103,-1.7223360538482666,-1.0023435950279236
7104,-5.081524848937988,-5.120774330687709
7105,-2.6436944007873535,-2.1039953231811523
7106,0.07996627688407898,0.6568296555360575
7107,-0.9731972217559814,-0.910694420337677
7108,-0.9975167512893677,-0.4006229639053345
7109,-2.9236743450164795,-2.9378463476896286
7110,-0.20606090128421783,-0.216242715716362
7111,-4.462361812591553,-4.077139377593994
7112,-0.07338322699069977,-0.046615760773420334
7113,0.16952890157699585,2.334174673189409
7114,-1.7587666511535645,-2.1813678294420242
7115,-0.747861385345459,0.6421933770179749
7116,-0.4817609190940857,-0.4849149752408266
7117,-0.6204795241355896,-0.3600550889968872
7118,0.020873920992016792,0.06626475555822253
7119,-5.587057113647461,-4.034189224243164
7120,-0.16601817309856415,-0.0028871744871139526
7121,-0.024740848690271378,0.505975715816021
7122,-6.5170674324035645,-6.493268355727196
7123,-0.022083766758441925,0.2232901006937027
7124,0.18909317255020142,-0.21661311760544777
7125,-0.19768580794334412,0.6209333389997482
7126,0.005309796892106533,0.006405726075172424
7127,-0.03944734111428261,0.7429086491465569
7128,0.07052575051784515,2.3075926480814815
7129,0.007117938250303268,1.7822535634040833
7130,-0.012463582679629326,0.42652900516986847
7131,-0.6094779968261719,-0.3968752324581146
7132,-0.04064803570508957,2.9914760813117027
7133,-0.6049115657806396,-0.5862606763839722
7134,-0.0037093842402100563,0.003319013863801956
7135,-0.03111112304031849,-0.02099228836596012
7136,-2.2839226722717285,-2.2290948927402496
7137,-0.4713488519191742,-0.35771042853593826
7138,0.029257286339998245,0.4069627495482564
7139,-0.004825420677661896,0.016737546771764755
7140,-0.4355333745479584,-0.3753182142972946
7141,0.015285447239875793,1.4023032411932945
7142,-4.1241559982299805,-3.879322975873947
7143,-0.5893771052360535,-0.6096519790589809
7144,0.0018748119473457336,-0.013537709368392825
7145,0.16515319049358368,0.5824305047281086
7146,-0.033869583159685135,3.3279184103012085
7147,-0.7361440658569336,-0.32854920625686646
7148,0.021492943167686462,-0.005251099821180105
7149,-2.2203221321105957,-2.1091766953468323
7150,-1.2869499921798706,-1.2363844253122807
7151,0.11175830662250519,0.5655561743260478
7152,0.02093016542494297,0.12043085508048534
7153,0.015988685190677643,0.029000064358115196
7154,-0.03536256402730942,0.5852858796715736
7155,0.018454842269420624,0.01168668270111084
7156,-0.04978682100772858,1.6513148844242096
7157,0.16541971266269684,0.795531690201642
7158,-0.8957042694091797,-2.3173634484410286
7159,0.2120160460472107,1.0892924442887306
7160,-0.36458778381347656,-0.3278650790452957
7161,-1.565804362297058,-1.4377595335245132
7162,-0.0430261567234993,0.012529604136943817
7163,0.2147224396467209,0.044012130005285144
7164,0.016755804419517517,0.03195028193295002
7165,0.0011345967650413513,0.6340751443058252
7166,-6.935842514038086,-6.935420501977205
7167,-0.26081645488739014,0.16029345989227295
7168,-1.0300848484039307,-0.660182535648346
7169,-1.234830617904663,-1.2293485682457685
7170,-0.34844574332237244,-0.3150697574019432
7171,-2.415130615234375,-2.25314162671566
7172,-1.8285386562347412,0.7266222238540649
7173,-0.7907878756523132,-0.6593087911605835
7174,-3.7282843589782715,-3.699072703719139
7175,-0.02535921335220337,0.27787545323371887
7176,-0.14732590317726135,1.7144578993320465
7177,-0.059778034687042236,1.009043999016285
7178,-5.471584320068359,-0.8735771179199219
7179,-1.8064273595809937,-1.7218217551708221
7180,-0.10671590268611908,0.06351961195468903
7181,-0.646525502204895,-0.6426048595458269
7182,-0.3871826231479645,1.7957375049591064
7183,-0.0261993370950222,-0.02411031350493431
7184,0.015340818092226982,0.5995284728705883
7185,0.02231062576174736,0.07744224250200205
7186,-0.004371188580989838,0.32866372913122177
7187,-0.002658083103597164,0.6302011869847775
7188,-6.960078716278076,-6.945047123357654
7189,-0.8525094389915466,-0.3612651228904724
7190,-0.22523938119411469,0.007451310753822327
7191,0.007679663598537445,1.9786475524306297
7192,-7.2311811447143555,-7.00582754611969
7193,0.2977946996688843,1.0595909427138395
7194,-1.621159553527832,-1.0551940202713013
7195,-4.597391128540039,-4.266276240348816
7196,-0.39831361174583435,1.3573296964168549
7197,0.03846462070941925,1.0784342419356108
7198,-0.01800384745001793,-0.03715201315935701
7199,0.19192112982273102,1.000701230019331
7200,-4.81643009185791,-4.845832467079163
7201,-4.419386863708496,-4.447048844653182
7202,0.026105742901563644,1.1933019746793434
7203,-0.06226343661546707,1.6998527869582176
7204,0.04534423351287842,0.37328237295150757
7205,0.10864222794771194,0.32019040908198804
7206,-0.07539473474025726,0.7713542878627777
7207,-2.7985565662384033,-2.606695219874382
7208,0.006897384766489267,1.7542103161104023
7209,-1.841449499130249,0.8882144689559937
7210,0.0856822282075882,1.4746420234441757
7211,1.428687572479248,3.257719475775957
7212,0.015492063015699387,2.2140601904247887
7213,-0.22062857449054718,5.171206921339035
7214,0.030514435842633247,0.15317499404773116
7215,-0.9423726797103882,-0.8413589894771576
7216,-0.11698563396930695,-0.0636378712952137
7217,-1.7730132341384888,-0.260570764541626
7218,0.10998453199863434,-0.05166757688857615
7219,-0.014623652212321758,1.0748059675097466
7220,-3.0459649562835693,-2.46995210647583
7221,0.20378480851650238,1.2778952978551388
7222,-0.019798655062913895,-0.009286995977163315
7223,0.03349440544843674,0.018028517748462036
7224,-2.8372790813446045,-2.8369224260095507
7225,0.023975655436515808,0.032818359322845936
7226,0.013229367323219776,0.46907186519820243
7227,-0.03332747891545296,0.24343739822506905
7228,0.15730099380016327,0.19038904272019863
7229,-0.9442212581634521,0.1389601230621338
7230,-7.539978504180908,-7.408291846513748
7231,0.049533262848854065,0.16683763545006514
7232,0.019513659179210663,2.5007458855398
7233,-0.4372262954711914,-0.5073937438428402
7234,-0.4614577293395996,-0.5735823512077332
7235,0.01638258807361126,1.1686472117435187
7236,0.015554883517324924,1.3948864938065526
7237,0.01858859322965145,3.887330539058894
7238,-0.20553460717201233,-0.20893481373786926
7239,0.16321037709712982,2.2498874336015433
7240,-2.190908432006836,-1.9928984642028809
7241,0.011474652215838432,0.0037032903637737036
7242,-0.011338395066559315,1.1585378693416715
7243,0.14180971682071686,0.11191972997039557
7244,-0.028075074777007103,0.0002595372498035431
7245,0.001606557983905077,-0.0071608304024266545
7246,0.11937980353832245,-0.0006471555680036545
7247,0.0019078124314546585,0.3772778045386076
7248,-1.9218010902404785,0.5186303853988647
7249,0.012394753284752369,0.4856220305664465
7250,-0.0482468381524086,1.8781859576702118
7251,-1.803155779838562,0.795069694519043
7252,-4.302273750305176,-4.312797648832202
7253,-1.350252628326416,0.34029078483581543
7254,0.1994396299123764,0.06956187449395657
7255,-0.17533139884471893,-0.02786731719970703
7256,-4.3036956787109375,-4.369380263611674
7257,0.03772744908928871,1.4615234909579158
7258,-3.6841752529144287,0.685849666595459
7259,0.027524195611476898,0.16807411890476942
7260,0.13435369729995728,1.0984306754544377
7261,0.07864023000001907,0.3988937735557556
7262,0.004145476967096329,0.15950949862599373
7263,-0.5004032254219055,0.6032151579856873
7264,0.015511970035731792,0.4709002392810362
7265,-0.0213189497590065,0.5459803193807602
7266,-5.529379367828369,-5.4963598027825356
7267,-3.754263401031494,-3.45938304066658
7268,-2.951307773590088,0.5270915031433105
7269,-1.664566159248352,-1.6729824729263783
7270,-0.27845388650894165,-0.027509838342666626
7271,-0.1506025493144989,0.1691790074110031
7272,-0.2611162066459656,1.6314072906970978
7273,-0.037739068269729614,-0.032132238149642944
7274,0.19109098613262177,-0.005269909277558327
7275,0.176667720079422,2.0128174126148224
7276,0.027192547917366028,0.22417347965529189
7277,-0.014436544850468636,-0.04409302392741665
7278,-0.20060187578201294,2.3772770762443542
7279,-0.9926601648330688,0.8431823253631592
7280,0.07361813634634018,0.7466615098528564
7281,0.019772138446569443,-0.0072489237354602665
7282,-0.8667873740196228,0.11614364385604858
7283,-4.119275093078613,-3.603076994419098
7284,-0.19954800605773926,0.05672234296798706
7285,-0.15639688074588776,-0.08514662832021713
7286,0.08492502570152283,1.1046937257051468
7287,1.4807703495025635,0.7178389207983855
7288,-2.381927967071533,-0.6887081861495972
7289,0.05514843389391899,0.009518944658509554
7290,0.006597887724637985,0.13657275959849358
7291,-0.015387240797281265,-0.05318926530890167
7292,-2.443512201309204,-2.2950094044208527
7293,0.008763188496232033,0.9677800741046667
7294,-0.09207814931869507,1.324295036494732
7295,0.050910431891679764,0.008460364770144224
7296,-0.2953294515609741,1.5332311391830444
7297,-0.4090673625469208,1.4574365019798279
7298,-0.1192074716091156,-0.1538972556591034
7299,-2.3940420150756836,-1.4633190035820007
7300,-0.7551065683364868,-0.5370560586452484
7301,-0.13500455021858215,0.8366587162017822
7302,-0.15251827239990234,1.2215255945920944
7303,0.3179737627506256,1.4567193259717897
7304,-1.0767722129821777,-1.040811788290739
7305,0.02028576098382473,0.15094164956826717
7306,0.08398839831352234,-0.10845823585987091
7307,-0.002459137234836817,0.11621296172961593
7308,-3.4297287464141846,-2.5421724915504456
7309,0.02346714958548546,0.016224089078605175
7310,0.06720513850450516,0.3492221182677895
7311,-0.04095902666449547,0.052332982420921326
7312,-0.610565721988678,-0.3987519443035126
7313,-0.03550836443901062,0.5513390563428402
7314,0.014177785255014896,0.31392237600448425
7315,0.013214950449764729,1.0613374907989055
7316,-2.4304308891296387,-2.202250123023987
7317,0.029443996027112007,0.2729631718902965
7318,-0.9373071789741516,-0.6911338716745377
7319,0.31891873478889465,0.15649588406085968
7320,-2.391188859939575,-2.3550627678632736
7321,-0.5067163705825806,-0.2921968400478363
7322,-3.3298699855804443,-3.257615514099598
7323,-0.21806387603282928,1.0303739607334137
7324,0.005413504783064127,0.5539735940983519
7325,0.012752620503306389,0.0033686787355691195
7326,-0.022059241309762,-0.03588772192597389
7327,-0.017861586064100266,0.08405790850520134
7328,-0.06766532361507416,-0.09811373916454613
7329,0.06606478989124298,1.741549801081419
7330,-2.0550785064697266,-1.9339674413204193
7331,-0.25109657645225525,-0.26377301290631294
7332,-0.009274809621274471,0.11630697920918465
7333,-0.08136389404535294,-0.02188827097415924
7334,-2.013935089111328,-1.4467651844024658
7335,0.010473094880580902,0.129709267988801
7336,0.1435297727584839,2.950818405370228
7337,-0.8760218620300293,-0.418341726064682
7338,0.014115204103291035,0.10448976323823445
7339,-0.7804574966430664,-0.7118056938052177
7340,0.015979114919900894,0.14003551891073585
7341,-4.734903335571289,-4.449782013893127
7342,-0.18846207857131958,0.010625198483467102
7343,-1.1019318103790283,-0.8150963187217712
7344,-0.6165124177932739,0.2851748466491699
7345,-1.0065797567367554,-0.7745007276535034
7346,-0.028778666630387306,0.41318167746067047
7347,-1.2986319065093994,-1.3301493672188371
7348,-0.9866855144500732,0.21190416812896729
7349,-0.3182249069213867,-0.32204829156398773
7350,-0.47318005561828613,-0.01702338457107544
7351,0.15928620100021362,0.3734914492815733
7352,0.00833218451589346,0.4014221430152247
7353,-2.855137825012207,2.042968511581421
7354,0.06756637990474701,3.3273762476419506
7355,0.01131446473300457,1.60896761843469
7356,-0.35110020637512207,-0.36018574982881546
7357,-0.2334047555923462,0.32257080078125
7358,-4.881408214569092,-4.885703012347221
7359,-0.0035488326102495193,0.6936781369149685
7360,0.05374496430158615,0.22311636246740818
7361,-1.087511420249939,-0.5099663734436035
7362,-0.1804448366165161,0.36271126568317413
7363,0.38851356506347656,-1.0760405976325274
7364,-5.571030616760254,-4.569522023200989
7365,0.04110042378306389,0.2891252338963568
7366,-0.44953078031539917,-0.25497452914714813
7367,-3.562134027481079,-3.4610816687345505
7368,-0.09965123236179352,1.0168053805828094
7369,0.05315042659640312,0.7515019861311885
7370,-1.2265228033065796,-0.2877601385116577
7371,-1.3903136253356934,0.9267177581787109
7372,-0.03240422159433365,0.01141999289393425
7373,0.008289627730846405,0.0008790950560069177
7374,-5.707813739776611,-5.643571190536022
7375,-0.02217654325067997,0.07669880241155624
7376,0.06010768562555313,0.2374146804213524
7377,0.007951703853905201,0.002234678715467453
7378,0.02972913160920143,2.111372642335482
7379,0.1587393879890442,3.0994294062256813
7380,0.1117221862077713,0.047680425515864044
7381,-0.2319045215845108,1.477728083729744
7382,0.006935100071132183,5.041897835209966
7383,0.01678849197924137,1.0407382777193561
7384,-0.047542259097099304,-0.043584004044532776
7385,-0.16967785358428955,5.108740761876106
7386,0.01595408283174038,0.45637038454879075
7387,-1.1061347723007202,-0.507688045501709
7388,-5.227540493011475,-4.216311693191528
7389,-1.6046020984649658,-1.4996798411011696
7390,-3.252476692199707,-1.4303150177001953
7391,-1.4604040384292603,-0.42329204082489014
7392,0.01390855573117733,0.17426699400584766
7393,-0.06070303916931152,0.05544564872980118
7394,-0.5303287506103516,-0.428789883852005
7395,-4.776605129241943,-4.739616211503744
7396,-7.289514541625977,-6.613376259803772
7397,0.07329367846250534,0.08327138482127339
7398,0.031524378806352615,1.8729945496452274
7399,-1.6619573831558228,-1.5515995547175407
7400,-0.058963511139154434,0.5064882263541222
7401,-2.8323352336883545,-2.4518477618694305
7402,0.03985068202018738,0.42540889978408813
7403,-0.577824592590332,-0.5338137298822403
7404,-0.712347149848938,-0.48046010732650757
7405,-4.0492167472839355,-3.9234191477298737
7406,-0.11918823421001434,0.03787066042423248
7407,-1.082506537437439,-0.6567783951759338
7408,-0.009739591740071774,0.001275818794965744
7409,-4.239030838012695,-4.240212990553118
7410,0.20251965522766113,0.17281526132137515
7411,-2.9820363521575928,-2.970052760094404
7412,0.001521636382676661,0.003481400905002374
7413,0.029546987265348434,0.2932197749669285
7414,-0.603547990322113,1.6372153162956238
7415,-2.6491880416870117,-2.2713389694690704
7416,0.1682664304971695,1.657576921978034
7417,0.1645473688840866,0.04217499558581039
7418,-0.33583953976631165,-0.310493528842926
7419,-5.953898906707764,-5.9729656195268035
7420,0.019119437783956528,1.348119916394353
7421,1.4798997640609741,0.46696561470162123
7422,-0.2585357129573822,0.19851413369178772
7423,-1.2441691160202026,-1.5637026643380523
7424,-0.12260686606168747,-0.08576646447181702
7425,0.05482965335249901,2.895493192714639
7426,0.027089668437838554,0.06334977434016764
7427,-0.31645599007606506,0.28533101081848145
7428,-0.7977654933929443,-0.8090519714169204
7429,-6.497880935668945,-6.427832953631878
7430,-7.01332426071167,-7.050063732545823
7431,-4.9865803718566895,-4.86728310585022
7432,-4.349429130554199,-4.352050825953484
7433,-0.002776973880827427,1.5216364543884993
7434,-7.675699710845947,-7.640457425266504
7435,-0.08276219666004181,2.5526465252041817
7436,-0.9064992666244507,-0.8511924222111702
7437,0.017523501068353653,3.190819025541714
7438,-0.17663425207138062,0.9855326414108276
7439,-0.07615004479885101,0.39049123227596283
7440,-0.6315396428108215,-0.3949785530567169
7441,-2.1675777435302734,-1.2385197281837463
7442,-0.6996968984603882,-0.31490981578826904
7443,-8.896539688110352,-8.730385899543762
7444,0.013774607330560684,0.891287925063807
7445,0.13500423729419708,0.48183356737717986
7446,-0.04320378601551056,0.2766721695661545
7447,-1.78987455368042,-1.6359057128429413
7448,0.0229676254093647,0.14709121733903885
7449,-0.004537239670753479,4.159673043526709
7450,-0.6745837926864624,0.3152201175689697
7451,-1.133073091506958,-0.8860467970371246
7452,0.02663625217974186,0.4023554293089546
7453,0.0743153765797615,0.6146870931843296
7454,0.07339432090520859,1.2897452351171523
7455,-0.07575180381536484,2.929225705564022
7456,-6.753314018249512,-6.750466570258141
7457,0.01103481650352478,1.6571848886087537
7458,0.030897196382284164,0.6554641164839268
7459,0.3499586880207062,3.3618182246864308
7460,-0.6040697693824768,-0.1378091275691986
7461,0.013537976890802383,0.9639893057756126
7462,-5.634953022003174,-5.790499108843505
7463,-10.891936302185059,-10.818828001618385
7464,-1.62985360622406,-0.9057815074920654
7465,0.021210703998804092,1.2726657170860562
7466,-1.073195219039917,-0.7656089961528778
7467,0.31949087977409363,0.0009970352984964848
7468,-0.7144286632537842,-0.6232378929853439
7469,0.041833389550447464,0.12861257884651423
7470,-1.5825238227844238,0.33566761016845703
7471,-0.13910801708698273,-0.05138032138347626
7472,0.06975913047790527,2.173627033829689
7473,0.05783012509346008,0.3273015031591058
7474,0.05765451490879059,1.7481978740543127
7475,-0.3555598258972168,-0.08726376295089722
7476,0.10792440921068192,1.325059450493427
7477,0.05328226462006569,0.39066436886787415
7478,-0.0002029077149927616,0.7865089410915971
7479,-1.5259429216384888,-0.889308750629425
7480,-4.093100070953369,-3.038921594619751
7481,-0.9228025674819946,0.08642578125
7482,-1.3968366384506226,-0.14923393726348877
7483,0.14183440804481506,0.00782051496207714
7484,-6.600554943084717,-6.080567896366119
7485,0.007848852314054966,-0.002557145431637764
7486,-0.15259988605976105,5.70613531768322
7487,-4.770360946655273,-4.491992652416229
7488,1.4716538190841675,0.004648976027965546
7489,-0.05868807062506676,0.4440148174762726
7490,-4.118523597717285,-3.1473875641822815
7491,-1.0243481397628784,-0.3634961247444153
7492,-1.5027629137039185,-1.466095857322216
7493,0.06093163788318634,0.0200817734003067
7494,-6.41320276260376,-6.324974127113819
7495,-1.9842065572738647,-1.5318885147571564
7496,-4.854917049407959,-5.1734560541808605
7497,-1.1384681463241577,-1.067598506808281
7498,-9.654890060424805,-9.600366458296776
7499,-0.050933837890625,0.023710787296295166
7500,-0.2602170705795288,-0.21589595079421997
7501,-0.8937426805496216,4.068311929702759
7502,-0.7739176154136658,-0.6266781836748123
7503,-2.5180959701538086,-1.448796272277832
7504,0.0017912648618221283,0.04706188477575779
7505,0.15595096349716187,0.7372040376067162
7506,-6.565342426300049,-6.509738981723785
7507,-0.1511615663766861,0.28493569791316986
7508,-0.01677081361413002,0.08315208181738853
7509,-4.162906646728516,-4.041160389780998
7510,0.029382169246673584,0.7092150412499905
7511,-0.04855860769748688,-0.039161987602710724
7512,-1.086365818977356,-1.0919778048992157
7513,-5.427776336669922,-5.430057719349861
7514,0.3999294638633728,0.28737473860383034
7515,-3.6004016399383545,-3.431129604578018
7516,-0.5354470610618591,-0.5200478676706553
7517,-5.646862030029297,-5.478082284331322
7518,0.013817496597766876,0.006396424025297165
7519,-7.428837776184082,-5.330398321151733
7520,-0.023265529423952103,0.2606552094221115
7521,0.21343114972114563,0.2062059110030532
7522,0.08129274845123291,0.26198905732599087
7523,-0.3741307258605957,-0.36374962143599987
7524,-0.009740584529936314,1.6554716676473618
7525,-2.867581844329834,-2.7872090712189674
7526,-1.021859884262085,-0.8612105846405029
7527,-0.5416706204414368,-0.4363914579153061
7528,-0.11104851216077805,-0.10978779569268227
7529,-0.2009769082069397,-0.045346423983573914
7530,-0.04448423907160759,0.2329591065645218
7531,0.016955647617578506,0.19368036184459925
7532,0.008010424673557281,4.692776823416352
7533,-2.8254754543304443,-0.48059535026550293
7534,-0.6918654441833496,-0.2932562232017517
7535,-0.04296332970261574,2.463267296552658
7536,-0.15803132951259613,-0.042283713817596436
7537,-1.531602144241333,-1.6950161643326283
7538,0.0012943404726684093,1.0482978881336749
7539,-0.017467515543103218,-0.036534122191369534
7540,-3.3445632457733154,-2.765867531299591
7541,-1.63797926902771,0.599052906036377
7542,-3.7716639041900635,-1.881291151046753
7543,0.169159397482872,0.9004527674405836
7544,0.1748417466878891,0.2652204819023609
7545,-0.055132120847702026,0.32826974242925644
7546,-0.3613722026348114,0.5466334521770477
7547,-0.06610748916864395,1.8261059746146202
7548,0.22116480767726898,0.02266763581428677
7549,-5.781907558441162,-5.720054887235165
7550,-0.1901366412639618,0.43856827914714813
7551,0.061456337571144104,3.2613211050629616
7552,0.001691490295343101,0.6077358088223264
7553,-3.2548587322235107,-2.9247196912765503
7554,0.10224586725234985,3.962198656052351
7555,-0.7813665866851807,0.21535438299179077
7556,0.006213861517608166,0.00017106346786022186
7557,-0.18154335021972656,0.5219898670911789
7558,0.015285352244973183,0.9626617502653971
7559,-0.207524836063385,-0.2994593344628811
7560,-0.37511518597602844,-0.09811538457870483
7561,-1.5145937204360962,-1.3543323576450348
7562,-0.200690358877182,-0.33945469092577696
7563,0.019046872854232788,0.11177728917391505
7564,-2.1289522647857666,-2.0553785860538483
7565,-4.226724147796631,-4.1352203488349915
7566,-1.2624311447143555,-1.2345038950443268
7567,-5.598133563995361,-5.575459646061063
7568,-2.760643482208252,-2.674956738948822
7569,0.19652147591114044,1.973038138821721
7570,-7.15281343460083,-7.11537903919816
7571,0.016974566504359245,0.5117465201765299
7572,-6.206821918487549,-5.994596883654594
7573,-0.9129328727722168,-0.23329925537109375
7574,-0.14687635004520416,-0.02591376006603241
7575,-2.689894676208496,-2.2817954421043396
7576,-1.643933892250061,4.018024563789368
7577,-0.8671910762786865,-1.179418295621872
7578,-0.037497736513614655,0.0018679611384868622
7579,0.00932297296822071,1.7975966520607471
7580,0.12870082259178162,0.8005662262439728
7581,-4.6285223960876465,-2.5280020236968994
7582,-1.356426477432251,-0.2401115894317627
7583,0.20519304275512695,0.23130419850349426
7584,-1.8208390474319458,2.560556411743164
7585,-0.5514857769012451,0.4976825714111328
7586,-1.3530144691467285,-1.2685185447335243
7587,-0.29008132219314575,-0.32149087358266115
7588,-0.40499499440193176,1.5590174198150635
7589,-0.2465045005083084,-0.22132618352770805
7590,0.019250938668847084,0.025825656950473785
7591,-0.4605358839035034,-0.3965497463941574
7592,0.02608407661318779,0.6257260553538799
7593,0.053084515035152435,0.21411549020558596
7594,-0.018116094172000885,-0.015725356061011553
7595,-0.00033623725175857544,1.2924416987225413
7596,0.032488591969013214,0.08761543308355613
7597,0.021123582497239113,0.5584063320420682
7598,0.2214203029870987,0.017676624469459057
7599,-5.818666458129883,-5.726813070476055
7600,0.02142704278230667,0.5626444481313229
7601,-0.4732712507247925,0.8518339991569519
7602,-6.291677951812744,-6.315813750959933
7603,-1.5616813898086548,-1.1840446293354034
7604,0.17412011325359344,0.8875808585435152
7605,-1.0312895774841309,1.0636041164398193
7606,0.0900045782327652,0.9351735413074493
7607,-0.06467035412788391,1.981087401509285
7608,0.019795726984739304,0.23280276730656624
7609,-10.340010643005371,-10.366919182997663
7610,0.014791300520300865,0.7171473875641823
7611,0.010415189899504185,0.24222752242349088
7612,-4.393495559692383,-3.6699580550193787
7613,-3.082108736038208,-2.9973520413041115
7614,-0.4690357446670532,0.6597124338150024
7615,0.0005533576477319002,8.776236791163683e-05
7616,-9.852655410766602,-7.204608917236328
7617,-0.08112616837024689,1.626222386956215
7618,0.18783865869045258,0.28596822218969464
7619,-0.21443675458431244,0.024828597903251648
7620,-4.620512008666992,-4.545117095112801
7621,-4.0734100341796875,-4.012005351483822
7622,-0.03174085170030594,0.7999861612915993
7623,-5.188360691070557,-4.421267509460449
7624,0.01314829383045435,0.44850240577943623
7625,0.022645164281129837,0.06584489718079567
7626,-0.7398790121078491,-1.0718889236450195
7627,-0.879313588142395,-0.9485119804739952
7628,-0.016688093543052673,0.14635607227683067
7629,-0.1882106512784958,-0.40298884618096054
7630,0.01666598580777645,0.47619179252069443
7631,-0.12712156772613525,1.5688579976558685
7632,0.1515628546476364,0.1522310939617455
7633,-0.060609061270952225,0.20568177849054337
7634,0.02521146833896637,2.0867834091186523
7635,-1.4846709966659546,-1.2935802340507507
7636,-0.6624768376350403,-0.6644629389047623
7637,-0.022367112338542938,0.16055647283792496
7638,-0.05262530967593193,0.9055862538516521
7639,-0.1567220389842987,1.206443190574646
7640,-0.5610468983650208,0.3888341188430786
7641,0.25863754749298096,6.040830001235008
7642,0.09497355669736862,-0.0022570425644516945
7643,-1.4556808471679688,-1.1235126554965973
7644,-0.0071161240339279175,0.1132332794368267
7645,0.012770842760801315,0.07298601046204567
7646,-1.0480016469955444,-1.0938904602080584
7647,-0.10337171703577042,0.17008505761623383
7648,-8.706496238708496,-8.738621972501278
7649,-0.10969652235507965,3.0836385637521744
7650,0.016726164147257805,0.053552388097159564
7651,0.22199194133281708,0.7583065760845784
7652,0.026480939239263535,0.18480785936117172
7653,-0.43007534742355347,1.0351725816726685
7654,-0.04893568903207779,1.4752757996320724
7655,-5.568105220794678,-3.897356390953064
7656,-1.0382784605026245,0.40528059005737305
7657,-0.16229543089866638,0.435137078166008
7658,-0.04632127285003662,0.05849674344062805
7659,-4.783271312713623,-4.318630754947662
7660,-0.018381133675575256,-0.030387405306100845
7661,0.07079072296619415,0.42426981404423714
7662,0.002937150653451681,1.3364728167653084
7663,-0.00467943400144577,0.06533637642860413
7664,-0.07851752638816833,1.323022983968258
7665,0.07892322540283203,2.244091633008793
7666,-3.256355047225952,-1.7076263427734375
7667,0.04448999837040901,0.30401766719296575
7668,0.02564096450805664,-0.017126701772212982
7669,-0.35101041197776794,0.21468758583068848
7670,-0.7980647087097168,2.066889762878418
7671,0.0037769535556435585,0.5976892517646775
7672,-0.0022540707141160965,0.546306018717587
7673,-0.20026427507400513,3.461885526776314
7674,-0.10980409383773804,0.17731782793998718
7675,-2.2782881259918213,-1.8196560144424438
7676,0.07695956528186798,1.7533487677574158
7677,-0.000988788902759552,0.8214404955506325
7678,-0.028054099529981613,0.45176709070801735
7679,0.22145704925060272,4.073033586144447
7680,-0.9331762790679932,-0.559843897819519
7681,-1.8909512758255005,-1.8964027352631092
7682,0.012320811860263348,1.9255225298693404
7683,-0.18187792599201202,-0.005727246403694153
7684,0.021647866815328598,0.022062841810111422
7685,-1.5959566831588745,-1.60922579432372
7686,-4.936962604522705,-3.9703813791275024
7687,0.1682179868221283,0.788891633390449
7688,-8.32148265838623,-5.615830183029175
7689,-0.12368573248386383,0.1744738519191742
7690,-2.7868008613586426,-2.4965130984783173
7691,0.021645721048116684,0.03146654741749444
7692,0.01223805546760559,0.14031194150447845
7693,-0.016930537298321724,3.373957682400942
7694,-1.3807764053344727,-1.0611975193023682
7695,0.16504916548728943,0.323290451313369
7696,-1.454755187034607,-1.4086477495729923
7697,-0.602146327495575,0.39780616760253906
7698,-0.0026680808514356613,0.42965494468808174
7699,0.037078194320201874,0.25350661063566804
7700,-0.004629895091056824,-0.06354900822043419
7701,-0.17510925233364105,0.6198690384626389
7702,-12.342108726501465,-12.294256754219532
7703,-1.711531400680542,-1.5858060866594315
7704,-0.08049489557743073,0.5299263447523117
7705,-2.250758647918701,-1.683459460735321
7706,-0.0680454671382904,-0.09743494633585215
7707,-9.982483863830566,-9.559328943490982
7708,-9.525529861450195,-8.972924828529358
7709,-0.937924861907959,-0.8559262081980705
7710,-0.8621033430099487,-0.717647910118103
7711,-3.6809604167938232,-2.4190258979797363
7712,-0.043256789445877075,0.6955358684062958
7713,-1.2093791961669922,-1.200044471770525
7714,-0.5308522582054138,2.108511209487915
7715,-0.2684129774570465,0.30659663677215576
7716,0.8024344444274902,-0.6777267775614746
7717,-0.05415324866771698,0.0657690279185772
7718,0.019007477909326553,0.10079860128462315
7719,0.022149719297885895,0.022491195239126682
7720,-0.0015215128660202026,-0.001118888147175312
7721,-3.4457807540893555,-3.439880795776844
7722,-4.087797164916992,-3.7194860875606537
7723,0.07365716993808746,-0.003626979887485504
7724,-2.596881151199341,-2.4311895221471786
7725,-0.09371954202651978,1.216690979897976
7726,0.13825489580631256,0.04012979619074031
7727,-5.986522674560547,-6.206884011626244
7728,0.2181030958890915,1.6917679647158366
7729,-0.007537379860877991,0.24215307645499706
7730,-0.08468477427959442,0.23510630428791046
7731,-0.12743858993053436,0.6081483215093613
7732,-7.206418991088867,-6.57134085893631
7733,-10.590246200561523,-10.61866432230454
7734,-0.6074130535125732,-0.18697544932365417
7735,0.3302953243255615,0.1876716949045658
7736,0.16761712729930878,0.07303196657449007
7737,-2.2108185291290283,-2.2032697638496757
7738,-9.700151443481445,-9.687909193336964
7739,-0.17952939867973328,0.7133092135190964
7740,-0.2656884491443634,2.390998065471649
7741,-4.784765243530273,-3.842686891555786
7742,-2.011899471282959,-1.3297386765480042
7743,0.0734838992357254,0.42701231315732
7744,-7.765289306640625,-7.67113296687603
7745,0.053869567811489105,0.1066398280672729
7746,0.07923604547977448,0.012519217969384044
7747,-0.0015274062752723694,2.363220352679491
7748,-0.0012052655220031738,-0.18263817485421896
7749,-9.333053588867188,-9.220927871763706
7750,-0.07774217426776886,0.36493853479623795
7751,-1.2375849485397339,-1.114052176475525
7752,-0.349094033241272,-0.5475367829203606
7753,-0.018995029851794243,1.153702897951007
7754,0.015174188651144505,0.6266332864761424
7755,-0.08538337051868439,0.6543469503521919
7756,-0.15472470223903656,-0.16954011283814907
7757,-0.2390894740819931,-0.251905512297526
7758,-1.9043114185333252,-1.3321217894554138
7759,-0.5920209884643555,0.8458995819091797
7760,0.18887031078338623,0.10940631572157145
7761,-4.626232624053955,-4.571353331208229
7762,-0.781859815120697,0.90654456615448
7763,1.1650049686431885,-0.29641392827033997
7764,-2.471914052963257,-2.250622183084488
7765,-0.01157396286725998,-0.01251877099275589
7766,-1.0326344966888428,-0.278556227684021
7767,-4.340146541595459,-2.7125306129455566
7768,-0.925620973110199,-0.7353918850421906
7769,-0.2960060238838196,-0.2092321366071701
7770,-0.4885987341403961,-0.3771844357252121
7771,-0.13661840558052063,-0.024016335606575012
7772,-0.2831014394760132,-0.30984005746722687
7773,-1.0687410831451416,0.14932966232299805
7774,-0.3522806167602539,-0.32795611023902893
7775,-0.011025279760360718,0.8969803787767887
7776,-1.4049806594848633,-1.3979676235467196
7777,0.049087636172771454,0.09816702036187053
7778,0.12488672137260437,2.819942072033882
7779,0.0036935366224497557,0.08747786507592537
7780,-0.2791629433631897,-0.25450246036052704
7781,-0.14017315208911896,-0.054493069648742676
7782,-0.43720072507858276,0.9827621281147003
7783,-3.358001232147217,-2.460412859916687
7784,0.029131392017006874,4.218102185288444
7785,-0.606024980545044,1.5154533386230469
7786,-0.10531152784824371,0.1625853329896927
7787,0.06150433048605919,0.3849182086996734
7788,-0.6467862129211426,-0.1955670416355133
7789,0.15337009727954865,6.456739414483309
7790,-0.9759407639503479,-0.8226837515830994
7791,-0.25040364265441895,0.1120850145816803
7792,-0.011190484277904034,0.0859385458752513
7793,0.10953784734010696,0.13203603435249534
7794,0.3208721876144409,0.21214231858812127
7795,-0.6840355396270752,1.4802576303482056
7796,-8.433420181274414,-6.3490891456604
7797,-0.22737038135528564,-0.2062057312577963
7798,0.201629176735878,2.6370236929506063
7799,-0.5290862917900085,2.4758912324905396
7800,-0.12259404361248016,-0.17412052280269563
7801,-0.4242488741874695,-0.3445579558610916
7802,-0.39734503626823425,-0.2629483491182327
7803,0.033415503799915314,0.22858012483629864
7804,-0.007203445304185152,1.2792865131050348
7805,0.03965948894619942,0.24185979703906924
7806,1.476235032081604,-0.0015179309993982315
7807,-6.211252689361572,-6.208743033930659
7808,0.02909099869430065,0.9072451454412658
7809,-0.13017719984054565,0.31417714059352875
7810,-4.483253479003906,-3.2776339054107666
7811,0.03238310292363167,1.1556757849466521
7812,0.0592021718621254,0.05495375394821167
7813,-0.02976243570446968,-0.001968689262866974
7814,-0.05994695425033569,1.2019875645637512
7815,0.012720003724098206,1.0932008232921362
7816,-1.1801421642303467,0.8732420206069946
7817,-0.12882156670093536,-0.0764666497707367
7818,-0.45191577076911926,2.2608675360679626
7819,-1.5971148014068604,-1.449484184384346
7820,-4.692535877227783,-4.114974796772003
7821,0.005967994220554829,2.4947694204747677
7822,-0.09063898026943207,-0.09286589454859495
7823,-0.028778351843357086,0.787114828824997
7824,-0.23582158982753754,0.2674829065799713
7825,-15.4774751663208,-15.328972607851028
7826,0.0314515084028244,0.01180640235543251
7827,-8.482491493225098,-8.24912703037262
7828,0.2731521427631378,1.625684879720211
7829,-1.261075735092163,-0.25735318660736084
7830,-0.16042441129684448,1.4644287526607513
7831,0.02604752965271473,0.356704760575667
7832,-0.0345735028386116,0.01656852662563324
7833,0.005665550474077463,1.878009481850313
7834,-6.051565647125244,-4.883292198181152
7835,0.0356534942984581,0.0552142602391541
7836,-0.4749008119106293,0.5100794434547424
7837,0.06644245237112045,0.3404598534257275
7838,-0.24825318157672882,0.6677671372890472
7839,-0.0009672185406088829,0.3354619862511754
7840,0.025968115776777267,0.2678685234859586
7841,-0.881416916847229,0.5654653310775757
7842,-0.5955917239189148,0.20755702257156372
7843,-4.781872272491455,-5.0447553768754005
7844,-0.757003903388977,-0.7604767791926861
7845,-0.07002085447311401,-0.021141622215509415
7846,-0.031548697501420975,-0.024156440049409866
7847,0.03842790424823761,0.027790446998551488
7848,-0.5020883083343506,-0.4175296351313591
7849,0.040899697691202164,2.159842392880819
7850,0.007675603032112122,2.6298670917749405
7851,-0.41484639048576355,-0.4255448179319501
7852,-0.009512517601251602,-0.05291554401628673
7853,0.023557880893349648,0.8470541946589947
7854,0.0015870799543336034,1.3787323236506381
7855,-2.799515962600708,-2.697728730738163
7856,0.0013874160358682275,1.0992140421876684
7857,-4.561529636383057,-3.721943974494934
7858,-6.986491680145264,-6.410590589046478
7859,-3.1085100173950195,-3.068839441984892
7860,-1.9695512056350708,-0.6533182859420776
7861,0.015460476279258728,0.6033653677586699
7862,0.022235320881009102,1.3903466768097132
7863,1.4798083305358887,0.009457129752263427
7864,0.3146485686302185,0.013541433028876781
7865,0.01105488557368517,0.1918534787837416
7866,-0.3690454065799713,-0.34472090005874634
7867,-1.2922993898391724,-1.2600558400154114
7868,-11.206254959106445,-7.041961669921875
7869,-0.39150625467300415,0.1909218430519104
7870,-9.26891040802002,-9.301103537902236
7871,0.017295554280281067,-0.008153455331921577
7872,-3.223262310028076,-0.4549219608306885
7873,-4.831160545349121,-4.290787875652313
7874,0.006365456618368626,0.1497383564710617
7875,-0.2977050244808197,-0.33516547456383705
7876,0.016302624717354774,3.1561743700585794
7877,0.10507362335920334,-0.040252696722745895
7878,-2.466790199279785,-2.339023604989052
7879,0.3154624104499817,1.8157103834673762
7880,-0.09325630217790604,0.03176162391901016
7881,-5.7074737548828125,-5.275103807449341
7882,-1.243499755859375,-0.3397666811943054
7883,-0.11821107566356659,1.6745207607746124
7884,-5.588406085968018,-5.484775111079216
7885,-2.761491537094116,-2.2100830078125
7886,-4.033832550048828,-3.823186606168747
7887,0.038741204887628555,0.34338872926309705
7888,-0.027456127107143402,0.1450260728597641
7889,-1.0600522756576538,-1.0826428718864918
7890,-0.05277064070105553,2.7479805164039135
7891,-1.3741825819015503,0.28377866744995117
7892,-0.21755993366241455,-0.2686406262218952
7893,0.05513555929064751,1.05508804330384
7894,-5.871589183807373,-5.934111323207617
7895,0.31999483704566956,0.060755359765607864
7896,-0.05924416705965996,0.2639043852686882
7897,-1.1824945211410522,-0.8718395531177521
7898,0.06452655047178268,0.06358776870183647
7899,0.004436969757080078,0.7297667562961578
7900,-6.311738967895508,-6.356300547486171
7901,-2.289257287979126,-2.204761363565922
7902,-3.6993470191955566,-3.4794099777936935
7903,-7.171054840087891,-7.09550055116415
7904,-0.611298680305481,1.8392785787582397
7905,0.0074452669359743595,0.10849758207041305
7906,-0.2692103981971741,0.2832399308681488
7907,-7.19948673248291,-7.2427975460886955
7908,-0.08703634142875671,0.25181467831134796
7909,-5.672854900360107,-5.661781980656087
7910,-1.2574918270111084,-1.2306824997067451
7911,0.0011045727878808975,0.07806369103491306
7912,-0.055292148143053055,0.5599330253899097
7913,-0.6140403151512146,-0.5006460547447205
7914,0.2978971004486084,0.06828301412679139
7915,-0.2662402391433716,0.6087665259838104
7916,-0.04178856685757637,0.5760874152183533
7917,0.10799413174390793,0.7972629867872456
7918,0.022722525522112846,0.030403634566027904
7919,-0.99635910987854,-1.0857904702425003
7920,-2.8848204612731934,-2.5884612798690796
7921,-0.6715352535247803,0.2753816843032837
7922,-1.1652588844299316,-0.9558057934045792
7923,0.05436604470014572,0.5979032143950462
7924,-2.3674306869506836,-1.04927659034729
7925,-1.86062490940094,-1.8623342108912766
7926,-0.01644660159945488,-0.03528426215052605
7927,-7.135537624359131,-6.169873237609863
7928,-2.76408052444458,-2.7678520549088717
7929,0.006676278077065945,0.19358991831541061
7930,0.03055049479007721,0.7487169809173793
7931,-1.7722251415252686,2.637960910797119
7932,0.0014565546298399568,0.07770471418916713
7933,-1.0429421663284302,1.0908972024917603
7934,0.05399637296795845,0.017434639274142683
7935,-5.747348308563232,-4.440226912498474
7936,-0.2894531190395355,-0.24111534655094147
7937,0.06617176532745361,0.4274793052463792
7938,-1.2394551038742065,-1.1713599562644958
7939,-0.10348913073539734,0.20852063596248627
7940,0.030482033267617226,0.03861868308740668
7941,0.09824466705322266,0.44510106183588505
7942,-0.06252481043338776,1.6674303859472275
7943,0.04207896441221237,-0.047346653416752815
7944,-3.6895017623901367,-3.4341116547584534
7945,0.012193103320896626,-0.0010445273946970701
7946,-0.690878689289093,-0.27602848410606384
7947,0.022530976682901382,0.21412617471651174
7948,-1.3220908641815186,-0.8944608271121979
7949,-0.28768712282180786,-0.27606021612882614
7950,-0.057259876281023026,2.2803804725408554
7951,-0.005345591809600592,0.430340931750834
7952,-0.027773411944508553,-0.017896857112646103
7953,0.1575487107038498,0.4161752611398697
7954,-3.310934543609619,-3.323844495229423
7955,0.02827589586377144,0.02544099953956902
7956,-1.896036148071289,-0.9847770929336548
7957,0.026719054207205772,3.97104025498993
7958,-3.7509193420410156,-3.7598516047000885
7959,0.10864224284887314,0.030653849709779024
7960,-0.06614496558904648,-0.060244932770729065
7961,0.11065205931663513,1.1736850953893736
7962,-4.526920795440674,-3.424762725830078
7963,-0.20317257940769196,-0.16230227053165436
7964,-0.029813513159751892,2.24155680462718
7965,-1.4637142419815063,-0.757444441318512
7966,-0.2593684792518616,0.23527249693870544
7967,-0.3616122603416443,-0.6096352562308311
7968,-0.05306088924407959,-0.0013666152954101562
7969,-1.3202403783798218,-1.1663729846477509
7970,-0.1490970253944397,1.3199683278799057
7971,-0.005491435527801514,0.5524624846875668
7972,0.0024800123646855354,0.004851990970564657
7973,-0.7927394509315491,1.6515002250671387
7974,-2.3015756607055664,-2.1147513538599014
7975,0.02605687826871872,0.5009032967500389
7976,0.405931681394577,5.940915998071432
7977,-0.03087746351957321,0.5677456185221672
7978,-6.977380752563477,-6.910711266100407
7979,-1.2643014192581177,-1.4780868142843246
7980,0.14355668425559998,-0.028592489659786224
7981,-0.19261056184768677,0.2717854082584381
7982,-3.295985221862793,-3.1638024747371674
7983,0.06472140550613403,2.0882711578160524
7984,0.004442955832928419,0.062064617093710694
7985,0.0014968428295105696,0.2794294400664512
7986,-1.8144460916519165,0.3698536157608032
7987,0.11606385558843613,-0.04163869470357895
7988,-4.971670150756836,-5.248877838253975
7989,-2.543214797973633,-2.3521241545677185
7990,0.025997698307037354,2.2010952236760204
7991,0.26466304063796997,1.3775476664304733
7992,-0.014155147597193718,0.10186141915619373
7993,-1.2320971488952637,-1.2278731316328049
7994,-2.4119558334350586,-2.4008829137310386
7995,-0.006968645378947258,0.08784626610577106
7996,-2.1867902278900146,-0.7292065620422363
7997,-3.4764926433563232,-1.1484787464141846
7998,-1.1649223566055298,-0.8398419916629791
7999,0.029550325125455856,0.05598530173301697
8000,0.18465182185173035,0.09881480783224106
8001,-0.010850404389202595,-0.008890639757737517
8002,0.003970304504036903,0.015806854178663343
8003,0.029739126563072205,-0.002930444199591875
8004,0.04095380753278732,1.439458143126103
8005,-6.464297771453857,-6.589774139225483
8006,-0.015026399865746498,0.0266391783952713
8007,-0.6702460050582886,-0.16999518871307373
8008,0.13843216001987457,0.13082106411457062
8009,-1.3957771062850952,-1.2143712937831879
8010,-4.652257919311523,-4.315322250127792
8011,-0.31776875257492065,1.0293957889080048
8012,-0.6570292711257935,-0.668228205293417
8013,0.006022956222295761,0.09597177803516388
8014,0.0891447514295578,1.8489819020032883
8015,0.462021142244339,0.029457260054186918
8016,0.4620216190814972,0.7223317028328893
8017,0.051349010318517685,0.4619479401735589
8018,-9.637371063232422,-10.859756112098694
8019,-0.1225484311580658,-0.13688377337530255
8020,-8.274653434753418,-8.275235326495022
8021,0.011486655101180077,0.19682629918679595
8022,0.024457067251205444,0.047728785779327154
8023,0.011440660804510117,0.941706670448184
8024,-0.92805415391922,-0.787917360663414
8025,-0.4226280152797699,-0.16547921299934387
8026,-0.6129730939865112,-0.6813440574333072
8027,-0.34681037068367004,-0.3543090522289276
8028,-2.189405679702759,-2.2492069848813117
8029,-5.471496105194092,-5.440851237624884
8030,-1.3651747703552246,0.34007441997528076
8031,0.21159975230693817,0.01310257613658905
8032,-1.0355217456817627,-0.10222738981246948
8033,0.0772513747215271,1.266814935952425
8034,-0.9605568647384644,-0.12156796455383301
8035,0.048329759389162064,0.48459650948643684
8036,-6.239144802093506,-6.205901261419058
8037,-5.800327777862549,-6.009725876618177
8038,-1.099502444267273,-1.0206308886408806
8039,0.01319542620331049,0.8377943774685264
8040,-1.043470859527588,-0.9332542419433594
8041,-1.7975268363952637,-1.89056864567101
8042,0.062276337295770645,0.6020766012370586
8043,-0.4984513521194458,-0.042836129665374756
8044,0.007377525791525841,0.7949979789555073
8045,0.2120426595211029,1.0213305577635765
8046,-0.06683821976184845,-0.012970410287380219
8047,-2.169983386993408,0.76151442527771
8048,-0.2928735911846161,0.2560550272464752
8049,-2.5196075439453125,-2.5316444197669625
8050,0.014678996987640858,0.799856606638059
8051,0.09491931647062302,0.18586205691099167
8052,-0.617760419845581,0.8532582521438599
8053,-0.03935296833515167,0.42795081436634064
8054,0.026807032525539398,0.3968452922999859
8055,0.004005348775535822,0.008174601069185883
8056,0.00880028959363699,0.011681246571356496
8057,0.014320418238639832,0.9599880049936473
8058,0.09537344425916672,0.04019831446930766
8059,-1.034914493560791,0.02597677707672119
8060,-0.16028280556201935,0.5555580854415894
8061,0.01666864939033985,1.0800302028690112
8062,-0.939160943031311,0.021854400634765625
8063,-2.086965560913086,-1.1695665121078491
8064,-0.015213915146887302,0.12756110914051533
8065,-2.0244815349578857,-1.5085594058036804
8066,-0.10802769660949707,-0.1377233718521893
8067,0.03917435556650162,0.6572127086110413
8068,0.005502056796103716,0.5410005306766834
8069,0.012468939647078514,1.9912554891780019
8070,-0.32127082347869873,-0.2554768845438957
8071,0.1050916537642479,1.8931395330000669
8072,-0.05099128931760788,0.17099812999367714
8073,-1.1196526288986206,-1.1418861476704478
8074,0.03927728906273842,1.0393767645582557
8075,-13.408186912536621,-12.787302196025848
8076,0.01918644830584526,0.012105851652449928
8077,-2.5046699047088623,-2.0187577605247498
8078,-0.7216210961341858,-0.426991730928421
8079,-17.91193389892578,-17.79814061522484
8080,-0.20269788801670074,0.2778286784887314
8081,0.0180591382086277,1.0432828096672893
8082,0.0253409743309021,-0.32970097847282887
8083,0.034742530435323715,1.8072041412815452
8084,-6.835346221923828,-6.084019362926483
8085,-0.6531749963760376,0.3502633571624756
8086,-0.13723352551460266,1.9766703099012375
8087,-1.0824928283691406,-0.9405557513237
8088,-0.006843976676464081,0.24737799912691116
8089,0.06741020828485489,1.0205783188575879
8090,-0.1252734363079071,-0.09952817112207413
8091,-5.591132640838623,-5.332538425922394
8092,0.01711023598909378,0.6245011756036547
8093,-0.24867209792137146,-0.2281229980289936
8094,-0.0760340690612793,0.5687866881489754
8095,-7.716533660888672,-7.360209256410599
8096,-0.5425913333892822,-0.21054765582084656
8097,-0.6637012362480164,-0.3988363742828369
8098,0.07875730842351913,0.7372983586974442
8099,0.013912215828895569,-0.01939573511481285
8100,0.01608435995876789,0.006524203072331147
8101,-7.684929847717285,-5.18683648109436
8102,-0.05879008769989014,-0.03507790341973305
8103,0.2407837212085724,-0.07757682725787163
8104,-0.056444138288497925,0.045085176825523376
8105,-6.182077884674072,-5.7013280391693115
8106,0.007233557756990194,2.5135902207548497
8107,-0.19672127068042755,-0.13003052026033401
8108,-5.0991129875183105,-5.0743948221206665
8109,-3.7282164096832275,-2.8426096439361572
8110,0.013817515224218369,0.9477827427908778
8111,0.157073974609375,0.022061224095523357
8112,0.013244626112282276,0.014439495280385017
8113,0.013179540634155273,0.3918120712041855
8114,0.005947079509496689,1.3878365755908817
8115,-0.28793761134147644,-0.25071265548467636
8116,-0.14258591830730438,0.4658173620700836
8117,-3.2851288318634033,-2.897844612598419
8118,-0.027213815599679947,0.15961061045527458
8119,0.04558617249131203,3.8308550126093905
8120,-1.0500859022140503,-0.8385016620159149
8121,-3.5906331539154053,2.191559314727783
8122,0.037507522851228714,1.1667365999892354
8123,-0.998337984085083,-0.9371306896209717
8124,-1.039675235748291,1.8110460042953491
8125,-0.07973377406597137,0.3031449317932129
8126,-0.077277772128582,-0.09509008191525936
8127,-0.00037188082933425903,2.037601336836815
8128,-0.09187870472669601,0.04043303430080414
8129,-0.15162532031536102,0.741162970662117
8130,-0.002745415084064007,0.23030325584113598
8131,-3.6537442207336426,-3.5521217435598373
8132,-0.07847826182842255,0.9935665354132652
8133,-0.11035194247961044,0.15439800918102264
8134,-0.8201584815979004,-0.5436950922012329
8135,-0.04695061966776848,0.011687599122524261
8136,0.015174307860434055,0.2686704695224762
8137,-0.003819970414042473,0.0033275056630373
8138,-0.010013632476329803,-0.07688641361892223
8139,-7.567556858062744,-7.169505596160889
8140,0.027412457391619682,0.11096000714678667
8141,0.02622552588582039,0.04147595539689064
8142,-4.869849681854248,-4.839847378432751
8143,-2.492854356765747,-1.7931863069534302
8144,-0.1790691763162613,0.6232556402683258
8145,-7.204005241394043,-7.200371444225311
8146,-5.043299674987793,-3.974854350090027
8147,-3.19169020652771,-3.1430953964591026
8148,-0.5186116099357605,-0.5286109116859734
8149,0.012077576480805874,0.23226767126470804
8150,0.01060396246612072,0.6078888433985412
8151,0.0020181871950626373,0.02228930781438976
8152,-1.116041898727417,-0.9615685939788818
8153,-1.3378959894180298,-0.9138871729373932
8154,-2.8765366077423096,-2.7076923698186874
8155,-0.719009518623352,0.2537650465965271
8156,-0.35817474126815796,0.3017803132534027
8157,0.018969211727380753,0.9133615745231509
8158,-0.08041271567344666,1.883599691092968
8159,0.09951594471931458,0.6973448155913502
8160,-0.015759583562612534,0.5270125418901443
8161,0.023527462035417557,1.066762796137482
8162,-0.017680414021015167,-0.0012819133698940277
8163,-2.7882747650146484,-2.7609419599175453
8164,-0.0002631263341754675,2.6376727144233882
8165,-0.0515618659555912,-0.059856705367565155
8166,-0.3083829879760742,1.2271157205104828
8167,-1.609133005142212,-1.5900820940732956
8168,0.06888526678085327,0.18915374649805017
8169,-3.307785749435425,-2.124141216278076
8170,-0.00040114670991897583,0.5652525299228728
8171,-5.313199043273926,-1.724531888961792
8172,-1.5920766592025757,-1.6013262984342873
8173,0.19084514677524567,2.424398824572563
8174,-0.05045820400118828,-0.04810979310423136
8175,-0.022981667891144753,1.2595332488417625
8176,-0.2825232446193695,0.045414894819259644
8177,-2.050884246826172,-1.9392662644386292
8178,-0.7384519577026367,-0.7515870146453381
8179,-2.5877721309661865,1.0820393562316895
8180,-12.659982681274414,-12.053938508033752
8181,0.04102866351604462,0.0012159376201452687
8182,0.11204531788825989,1.6276682801544666
8183,-0.8913541436195374,1.3683910369873047
8184,-0.08140037953853607,1.5378408581018448
8185,-0.37814074754714966,-0.5150490030646324
8186,-1.7788602113723755,-0.8953959941864014
8187,0.22747644782066345,0.6467496138066053
8188,-1.8388010263442993,-1.8355932123959064
8189,-0.3433072865009308,-0.34607349522411823
8190,-0.4379678964614868,-0.4060351476073265
8191,-2.808242082595825,-0.734004020690918
8192,-0.016638414934277534,0.11871270835399628
8193,-0.49587932229042053,-0.16038548946380615
8194,-1.791582465171814,-0.21563494205474854
8195,0.09806996583938599,0.022563010454177856
8196,0.015635253861546516,0.36481641652062535
8197,-1.1928579807281494,0.5167120695114136
8198,-0.08567491918802261,-0.07103805989027023
8199,-0.34982532262802124,1.2056866884231567
8200,0.16535092890262604,0.0036988270658184774
8201,-0.49150294065475464,-0.35529725253582
8202,-2.192251682281494,-1.3591338396072388
8203,0.027095966041088104,2.285766676068306
8204,-1.1126161813735962,-0.7643453776836395
8205,-0.020452536642551422,0.0027105361223220825
8206,-0.2535654604434967,0.4025014638900757
8207,-0.24023395776748657,0.44155195355415344
8208,-0.07218033820390701,-0.08920470625162125
8209,-6.881345272064209,-6.225024938583374
8210,0.14936034381389618,0.7507600691751577
8211,0.023667091503739357,0.3282761903683422
8212,-3.054321527481079,-2.552172601222992
8213,0.21123631298542023,0.04977455269545317
8214,0.011689085513353348,0.14582892879843712
8215,-0.21193626523017883,3.845524787902832
8216,-0.39401522278785706,-0.35001809149980545
8217,-0.002943262457847595,0.2223803410306573
8218,-2.2878129482269287,-1.291066288948059
8219,-1.2533143758773804,-1.3251414820551872
8220,-0.0498056598007679,0.02099911868572235
8221,-2.0073442459106445,-1.8514745235443115
8222,-4.802095413208008,-4.0979116559028625
8223,-0.5244184732437134,-0.34301576018333435
8224,-0.44437217712402344,-0.4525556229054928
8225,0.027283595874905586,2.2959382541230298
8226,-1.1705687046051025,-1.1199654564261436
8227,0.11760880798101425,0.17085018008947372
8228,-1.4799593687057495,-1.348437875509262
8229,0.002788826357573271,0.30310810419905465
8230,-7.065306663513184,-6.99523214250803
8231,-1.764609456062317,-1.7154523730278015
8232,-0.07773490250110626,-0.04362284019589424
8233,-1.2997997999191284,0.08571171760559082
8234,-0.24806421995162964,-0.26984527986496687
8235,-1.6683236360549927,-1.516353726387024
8236,-0.09741636365652084,2.395487241446972
8237,-0.10984525829553604,1.2167449444532394
8238,0.013460010290145874,0.5055359583348036
8239,-2.476613998413086,-2.4497937206178904
8240,-3.10795259475708,-1.622368574142456
8241,0.007475654128938913,0.0942719032173045
8242,-3.2972450256347656,-2.9466395378112793
8243,-0.5017396211624146,-0.5179100334644318
8244,-1.321569800376892,-0.6726897358894348
8245,-5.291857719421387,-4.73468542098999
8246,-0.9326663613319397,-0.7767774313688278
8247,-0.03305577486753464,0.009485498070716858
8248,-0.5980579853057861,1.1379830241203308
8249,-0.2793768644332886,-0.5669907843694091
8250,-1.9599494934082031,-1.1268316507339478
8251,-4.430058002471924,-4.33275406062603
8252,-0.9591549634933472,-1.0912058902904391
8253,-0.375919371843338,0.4785445034503937
8254,-0.09107591211795807,1.0299722850322723
8255,-10.96963119506836,-10.994139177724719
8256,0.029178757220506668,0.18438765010796487
8257,0.29747697710990906,0.0007444560760632157
8258,-0.7348777055740356,0.341139554977417
8259,-4.632702350616455,-4.117783427238464
8260,-0.668854296207428,2.805293619632721
8261,0.01690293662250042,4.510135275777429
8262,-0.004644962027668953,3.665590570308268
8263,0.06028714403510094,2.4319042591378093
8264,-2.121412992477417,-1.5372252464294434
8265,-3.970210075378418,-4.010053000063635
8266,0.015159049071371555,0.10672643792349845
8267,-0.1851564198732376,-0.1170613169670105
8268,-8.569180488586426,-8.507589273154736
8269,0.041104357689619064,0.34895363450050354
8270,-2.3524813652038574,-2.307805061340332
8271,0.045418038964271545,0.6471682791598141
8272,-6.260284423828125,-6.101422697305679
8273,-2.3077754974365234,-1.5588789582252502
8274,-7.300906658172607,-6.735519886016846
8275,0.020173169672489166,-0.016566343139857054
8276,-3.7544360160827637,-3.6901461333036423
8277,-0.14146788418293,-0.09285899996757507
8278,0.0014524292200803757,3.6547570023685694
8279,-7.683571815490723,-7.624096162617207
8280,-0.07114295661449432,-0.04507230594754219
8281,-9.154448509216309,-7.8678154945373535
8282,-1.868008017539978,-0.19446301460266113
8283,-0.09229061007499695,-0.0866758106276393
8284,-0.7274091839790344,-0.7405729135498405
8285,-0.014351604506373405,0.19712864980101585
8286,-1.815935492515564,-1.7450497224926949
8287,-2.363759756088257,-1.338758945465088
8288,-0.1651124656200409,3.5051806271076202
8289,-7.233438968658447,-6.6482847929000854
8290,-1.686421275138855,1.87785005569458
8291,-0.0008132662624120712,1.3694257084280252
8292,-0.06899593770503998,3.560058541595936
8293,0.00561947375535965,-0.03556697070598602
8294,-0.04125868156552315,0.28596556186676025
8295,0.13385513424873352,0.01937775290571153
8296,-9.015820503234863,-6.4504289627075195
8297,-2.122384548187256,-2.1155706122517586
8298,-0.5786904096603394,0.2060496211051941
8299,-0.025006793439388275,0.3039093539118767
8300,0.01421104371547699,0.018713815137800793
8301,-0.08304636180400848,-0.11574582633329555
8302,-1.782647728919983,-1.2838225364685059
8303,-1.4138669967651367,-1.3961528651416302
8304,-2.103142499923706,-2.237847328186035
8305,0.0638514831662178,0.5704319849028252
8306,-0.04483965411782265,0.5812570862472057
8307,-3.0988500118255615,-1.5922499895095825
8308,1.4717800617218018,0.08400393929332495
8309,-2.8963918685913086,-2.865514386445284
8310,-0.21023765206336975,0.6034454703330994
8311,-2.5147886276245117,-2.0707449913024902
8312,-1.0188796520233154,-0.9644475616514683
8313,-0.026048699393868446,3.4386970177292824
8314,0.015370829030871391,0.14436858735280111
8315,-0.21458403766155243,-0.21690401528030634
8316,0.08568033576011658,0.05031763790429977
8317,-2.190640687942505,-0.26516830921173096
8318,-1.4479528665542603,2.287071943283081
8319,0.013319145888090134,1.8934690090827644
8320,-3.4987497329711914,-3.5435277968645096
8321,0.14962558448314667,0.005248577304882929
8322,-4.639654636383057,-4.176707625389099
8323,-0.019899342209100723,-0.018082844791933894
8324,0.015135260298848152,0.8532581476029009
8325,0.007917625829577446,5.253420885652304
8326,-0.24330435693264008,0.16702350974082947
8327,0.31950438022613525,0.8680974262533709
8328,-2.45097017288208,-2.336673215031624
8329,-4.367349624633789,-2.7628753185272217
8330,-2.772284746170044,-2.00169038772583
8331,0.04504799842834473,0.3371002543717623
8332,-0.11648882925510406,0.8095213025808334
8333,-0.9221089482307434,-0.8970428854227066
8334,-0.143011674284935,2.8450136482715607
8335,-2.627885341644287,-0.6683694124221802
8336,0.023276839405298233,1.3786060400307178
8337,-0.3052361309528351,-0.10711735486984253
8338,0.03325020894408226,0.12758293421939015
8339,-4.621455669403076,-4.639869544655085
8340,-11.817023277282715,-11.812187114730477
8341,0.1763022541999817,0.02609044499695301
8342,-2.7476305961608887,-2.7228872776031494
8343,-1.6063705682754517,1.8671660423278809
8344,0.14963512122631073,0.8167691703711171
8345,-0.09650225937366486,1.7868905067443848
8346,0.04313796013593674,3.828406800981611
8347,-0.5270281434059143,-0.378433033823967
8348,-0.0461595356464386,0.1656542271375656
8349,0.01050436682999134,0.0017355750314891338
8350,0.01622607558965683,0.26300485886167735
8351,-4.54792594909668,-3.9634063839912415
8352,-0.012804262340068817,0.3511056508868933
8353,-3.3308310508728027,-3.3222695738077164
8354,-0.07421291619539261,0.09363999962806702
8355,0.2144630402326584,0.21068081283010542
8356,0.108194500207901,0.03376366943126641
8357,-2.272601842880249,-2.179933249950409
8358,0.03496292233467102,0.04801860265433788
8359,-1.8341090679168701,-0.6984907388687134
8360,-0.5392155051231384,0.43650996685028076
8361,-0.005113483406603336,0.4830108340829611
8362,0.015540173277258873,2.461392432451248e-05
8363,0.2856607735157013,0.7714718850329518
8364,-1.7153538465499878,0.8272491693496704
8365,-1.4611034393310547,-1.2480273395776749
8366,0.04401083290576935,9.999709436669946e-05
8367,-1.3195891380310059,0.7961843013763428
8368,-0.3314131200313568,0.7549633681774139
8369,0.019948797300457954,0.6483888232614845
8370,-4.590159893035889,-4.440019756555557
8371,-0.06185520440340042,0.007232733070850372
8372,-4.809467315673828,-3.5156450271606445
8373,0.0010098128113895655,0.009991609258577228
8374,-0.08138930797576904,2.770084172487259
8375,0.008290283381938934,0.29446735233068466
8376,0.0383199043571949,1.3172007948160172
8377,0.010398522019386292,-0.019318826496601105
8378,-1.0539847612380981,-0.8966064900159836
8379,0.004523401614278555,0.6172641515732096
8380,0.06540382653474808,0.24623984564095736
8381,-0.6622843742370605,-1.079760406166315
8382,-0.02771677076816559,1.5081128627061844
8383,-2.2799160480499268,-2.2134446054697037
8384,-2.5672178268432617,-2.5504975765943527
8385,-1.0565943717956543,-0.7812370657920837
8386,0.0005691961850970984,0.07234291697386652
8387,-0.8813269138336182,-0.871248796582222
8388,-0.13657806813716888,-0.03977791965007782
8389,-1.3107624053955078,0.5411783456802368
8390,-6.314225196838379,-3.9836037158966064
8391,-4.862675666809082,-3.8825380206108093
8392,-1.9688526391983032,-1.8066296130418777
8393,0.013322640210390091,-0.014131342992186546
8394,-0.11404958367347717,-0.11679207347333431
8395,0.07145476341247559,0.5674844395834953
8396,-2.5673747062683105,-2.1579639613628387
8397,-0.7202622890472412,-0.8154579885303974
8398,0.001666022464632988,0.1934596560895443
8399,-3.477041006088257,-3.7179870093241334
8400,-0.08737024664878845,2.365254245698452
8401,-0.08843331784009933,0.618109330534935
8402,-1.5824190378189087,-0.7870915532112122
8403,-0.33777162432670593,3.9963930547237396
8404,-0.038868941366672516,0.13411496952176094
8405,-0.870716392993927,1.5949610471725464
8406,0.004482632968574762,0.06864214027518756
8407,0.23563550412654877,0.00021362933330237865
8408,-0.41448774933815,-0.3518460839986801
8409,-0.23261506855487823,0.003639325499534607
8410,-4.470134735107422,-3.1885926723480225
8411,0.014570377767086029,4.145057845627889
8412,-1.1928856372833252,0.9298586845397949
8413,0.15166901051998138,-8.102826541289687e-05
8414,-2.56929087638855,-1.124232530593872
8415,-4.140397071838379,-3.821366012096405
8416,-1.477401852607727,-1.3589443117380142
8417,0.029742222279310226,0.13013627502368763
8418,0.04000437632203102,0.2635212428867817
8419,-0.027989935129880905,0.011158965528011322
8420,-11.445798873901367,-11.43672738224268
8421,0.011623425409197807,2.1373939658515155
8422,-1.0732165575027466,-0.9479232877492905
8423,-0.1808837503194809,0.5261011570692062
8424,0.004082066938281059,1.6135356209124438
8425,0.06494956463575363,0.2641555112786591
8426,-5.304469108581543,-5.290904011577368
8427,-4.405735969543457,-4.398484716191888
8428,0.027538388967514038,0.7320323517778888
8429,-10.501694679260254,-10.514626249787398
8430,-0.12425918877124786,-0.0605480894446373
8431,-0.04235954210162163,0.6198847368359566
8432,-0.013349063694477081,0.12896545976400375
8433,-1.1211637258529663,-1.2209709705784917
8434,-2.0685575008392334,-2.0623830277472734
8435,-5.205536365509033,-5.143480904400349
8436,-3.4477434158325195,-3.7401375230401754
8437,-0.01909034512937069,2.2136115059256554
8438,-1.650404691696167,-1.085049033164978
8439,0.028752082958817482,0.03073534998111427
8440,0.015557956881821156,0.5831749879289418
8441,-0.46845319867134094,1.5618188977241516
8442,0.022719139233231544,1.0197914857417345
8443,-5.137026309967041,-4.224755048751831
8444,-3.2260935306549072,-3.026380270719528
8445,0.038103245198726654,0.0016252680215984583
8446,0.034367576241493225,0.22084266366437078
8447,0.07991847395896912,0.29241219443065347
8448,0.08473619073629379,0.7822226798743941
8449,-2.5337958335876465,-2.8525465205311775
8450,-1.2883086204528809,-1.2286618128418922
8451,-0.8882994651794434,0.48918628692626953
8452,-0.33781564235687256,2.67633056640625
8453,0.0009204540401697159,0.1400745389983058
8454,-0.4401381015777588,2.5889230966567993
8455,-0.003956236876547337,-0.0005037412047386169
8456,0.0028724167495965958,3.7735792860621586
8457,-6.703680038452148,-5.231703877449036
8458,-2.3310739994049072,-2.1039838790893555
8459,0.006717095151543617,-0.008113451302051544
8460,-1.0539789199829102,0.5279043912887573
8461,0.06552252918481827,2.2656168388202786
8462,-1.055641531944275,2.410093069076538
8463,-0.056842755526304245,0.06300723552703857
8464,0.033162426203489304,-0.0022006346844136715
8465,-0.5671336650848389,-0.2808043956756592
8466,-0.0711045190691948,2.692320503294468
8467,-7.000453472137451,-7.042704358696938
8468,0.02128739282488823,0.892964135389775
8469,0.03291839361190796,0.4637109172763303
8470,0.043891794979572296,0.18532459624111652
8471,-0.021897032856941223,0.9218171909451485
8472,-0.5877304077148438,2.040420413017273
8473,-0.14467687904834747,0.41376589238643646
8474,-0.5081838965415955,0.013905763626098633
8475,-1.5036007165908813,8.942278027534485
8476,-6.435973644256592,-5.812764883041382
8477,-1.4229615926742554,-0.8672017455101013
8478,-4.102423667907715,-4.2978063290938735
8479,0.028046201914548874,0.32263699104078114
8480,-1.783267617225647,-1.791629932820797
8481,-0.055573269724845886,-0.13400216400623322
8482,0.028612587600946426,1.96281036012806
8483,-0.3439692556858063,-0.333478775806725
8484,-0.05815070867538452,5.259757101535797
8485,-2.1866464614868164,-1.893132507801056
8486,-7.067638874053955,-4.507496356964111
8487,-0.10072340071201324,1.6864546835422516
8488,0.02677472122013569,1.2552173152762407
8489,-2.1779346466064453,-1.853227287530899
8490,-0.5371385812759399,-0.03599357604980469
8491,-0.20880132913589478,-0.30289047956466675
8492,-0.07763485610485077,0.023952260613441467
8493,0.4597015678882599,0.32088618306443095
8494,0.07862643897533417,0.19649453274905682
8495,0.002105294493958354,0.12605047403485514
8496,-0.3314567804336548,-0.3387099429965019
8497,0.020404523238539696,2.713887505233288
8498,0.06342969089746475,0.05494518019258976
8499,-0.31460145115852356,-0.3397981266025454
8500,-0.024341054260730743,-0.018976732157170773
8501,-0.03809812664985657,1.3977526798844337
8502,-2.4460229873657227,-2.2096056044101715
8503,0.013553861528635025,0.5945082940161228
8504,-4.9658379554748535,-4.993411540985107
8505,0.253151535987854,4.641039167152485
8506,-1.7753456830978394,0.6491198539733887
8507,-1.9733623266220093,-1.7282128036022186
8508,-1.7033628225326538,1.7836776971817017
8509,-0.2170369029045105,0.4461727738380432
8510,0.00594752561300993,0.18023921945132315
8511,0.10369420051574707,0.6943138805218041
8512,0.05264708399772644,0.23256997764110565
8513,-0.005956694483757019,0.9218957852572203
8514,-0.31086766719818115,-0.18790704011917114
8515,0.054943084716796875,1.5269190426915884
8516,-0.7184339165687561,-0.7206276650540531
8517,-3.1688613891601562,-2.4964264631271362
8518,0.07791612297296524,0.06230523344129324
8519,-0.10590110719203949,0.477303609251976
8520,-1.999325156211853,-1.3488444685935974
8521,0.00849516037851572,0.030170658748829737
8522,-0.01485147699713707,0.09733117185533047
8523,-3.6440045833587646,-1.1345267295837402
8524,0.014942935667932034,2.231719809351489
8525,-0.481010764837265,0.1442469358444214
8526,-4.528689861297607,-4.212126731872559
8527,-0.08206448704004288,-0.11270725133363158
8528,-0.2596690356731415,0.009323090314865112
8529,-0.8184840679168701,-0.9198320601135492
8530,0.46117809414863586,0.0009005190804600716
8531,0.0006360065308399498,1.3346183082903735
8532,0.2527649998664856,1.7758570164442062
8533,-0.05327240750193596,-0.055260110180824995
8534,-0.3740617632865906,-0.38681552093476057
8535,-1.8747315406799316,-1.1264958381652832
8536,-0.4046504497528076,-0.2616145610809326
8537,-0.15219363570213318,0.6105998009443283
8538,-0.7100224494934082,-0.016746103763580322
8539,0.008319392800331116,2.9169579967856407
8540,-0.06919431686401367,0.5520442649722099
8541,-0.5244719386100769,-0.24891886115074158
8542,-1.5091193914413452,-1.6071778424084187
8543,-1.990150809288025,-1.9926644014194608
8544,-0.9769328236579895,1.624096155166626
8545,0.10282808542251587,2.0899614926893264
8546,-1.0892581939697266,-1.0822634473443031
8547,-5.173571586608887,-4.857552766799927
8548,-0.46896740794181824,-0.46392563730478287
8549,-7.666534900665283,-7.605105832219124
8550,-0.7535380125045776,0.8065896034240723
8551,-0.8609955906867981,0.45648401975631714
8552,-5.051514625549316,-4.311202347278595
8553,-1.9821312427520752,-2.174598114565015
8554,-0.4346392750740051,-0.3698018491268158
8555,-0.2754870355129242,1.7077504396438599
8556,-1.567643642425537,-0.6582804322242737
8557,-0.04664641618728638,-0.03145216125994921
8558,-5.6289777755737305,-3.3699491024017334
8559,-0.029672548174858093,-0.004658255726099014
8560,-4.215085983276367,-4.461977735161781
8561,0.02977304905653,-0.013118589296936989
8562,-0.04437153786420822,1.151559665799141
8563,-1.1612720489501953,-0.4066242575645447
8564,-0.5323390960693359,1.0538511872291565
8565,0.0018242958467453718,0.011381946504116058
8566,-3.832963705062866,-3.895469091832638
8567,0.037285756319761276,0.006085568573325872
8568,-4.08646297454834,-4.116859746165574
8569,-0.025574445724487305,0.29192744940519333
8570,0.06909164041280746,2.898310774937272
8571,-1.3742831945419312,-1.3681880654767156
8572,-1.430094599723816,-1.4448128957301378
8573,-4.529923439025879,-4.555016280486598
8574,0.22513937950134277,-0.2006291002035141
8575,-0.000880267471075058,0.17156615667045116
8576,-1.2606834173202515,-0.8723184466362
8577,-0.0014858916401863098,0.27023718506097794
8578,-2.2929227352142334,-2.0894875675439835
8579,-6.134274959564209,-4.935685038566589
8580,-3.672434091567993,-2.561922550201416
8581,0.02717159315943718,0.4478167595807463
8582,-0.841516375541687,-0.5656158328056335
8583,0.011187829077243805,0.6236476362682879
8584,-0.15649351477622986,3.505656287074089
8585,-1.1392009258270264,0.5657600164413452
8586,0.07998678088188171,0.6568501591896165
8587,0.10711211711168289,0.02981711644679308
8588,0.0848301574587822,0.506367648136802
8589,-1.2222031354904175,-1.3870346816256642
8590,1.4552695751190186,0.2377200610935688
8591,-1.3855384588241577,-0.9006720185279846
8592,0.006286978721618652,0.24198683723807335
8593,-2.074913263320923,-2.098502304404974
8594,0.00865637231618166,1.0595952430739999
8595,-1.5236146450042725,-1.0589497089385986
8596,0.023976899683475494,0.5635674841469154
8597,0.028449639678001404,1.8211814789101481
8598,-5.030313491821289,-4.619459569454193
8599,-0.004968035966157913,1.253753691446036
8600,-0.1358887255191803,0.02631276845932007
8601,0.015856729820370674,0.24302153068128973
8602,-0.39686593413352966,-0.40963665023446083
8603,0.13816727697849274,0.21409479502472095
8604,-0.006625620648264885,1.8690661042928696
8605,-8.93968391418457,-7.873872518539429
8606,-0.1924028992652893,-0.07720673084259033
8607,-2.626565456390381,2.3900864124298096
8608,-2.629347085952759,-2.1576274633407593
8609,-1.4158552885055542,-1.5672066695988178
8610,0.060989975929260254,0.16848522378131747
8611,0.012370556592941284,0.003059344831854105
8612,-11.089101791381836,-10.926440179347992
8613,0.017213940620422363,0.2142828602809459
8614,-6.56190299987793,-6.260540306568146
8615,-0.17476379871368408,1.82867069542408
8616,-2.7883167266845703,-2.3220295310020447
8617,0.4558785855770111,1.5045209429226816
8618,-3.320101261138916,-2.8178504705429077
8619,-0.052464619278907776,0.3865981847047806
8620,-0.8696818351745605,-0.9307611361145973
8621,-3.268387794494629,-2.7587703466415405
8622,-0.23778067529201508,0.6592085361480713
8623,-0.9279531836509705,3.4163124561309814
8624,-5.053597927093506,-5.059289112687111
8625,0.01658484898507595,1.0685905255450052
8626,-2.1492226123809814,0.6983051300048828
8627,0.025708068162202835,0.19852723577059805
8628,-0.10084235668182373,-0.13285810500383377
8629,0.05470440536737442,0.12196057845721953
8630,-1.5635639429092407,0.16732871532440186
8631,-0.17291314899921417,4.714010700583458
8632,0.0024512819945812225,0.585767176002264
8633,-4.348636627197266,-4.283458739519119
8634,-0.8470996022224426,-0.8516652388498187
8635,-0.5224722623825073,-0.5136659108102322
8636,0.014118950814008713,0.14669148763641715
8637,-0.3915485441684723,0.20316293835639954
8638,-0.7450230717658997,-0.2252715826034546
8639,-0.13125091791152954,-0.1414968273602426
8640,0.07214615494012833,1.3171559404581785
8641,-0.07320544123649597,-0.023563869297504425
8642,-0.013583943247795105,0.007507093250751495
8643,-8.253814697265625,-8.117674604058266
8644,-0.029486993327736855,2.184741511940956
8645,-1.067606806755066,-1.0923022266943008
8646,0.2334584891796112,2.0962863941676915
8647,-3.3998541831970215,-3.4219027319923043
8648,-2.758390426635742,-2.8131024489412084
8649,0.02635566145181656,0.18863929226063192
8650,-0.17311882972717285,2.53966748714447
8651,-2.781233072280884,-2.611086741089821
8652,-0.04334922134876251,0.9576868563890457
8653,0.027426166459918022,0.10463088763208361
8654,-6.933819770812988,-6.95846726000309
8655,-0.008080657571554184,0.04224586673080921
8656,0.07888530194759369,0.03018367604818195
8657,-1.268599271774292,-1.193387731909752
8658,-0.5541768670082092,-0.5473399758338928
8659,-0.5386413931846619,-0.11435258388519287
8660,-2.3950250148773193,-2.3861544765532017
8661,-1.3004884719848633,-1.2069030702114105
8662,-0.2600078284740448,0.8429596424102783
8663,-0.2505210041999817,0.4559362530708313
8664,-0.4897914528846741,-0.37646959722042084
8665,0.012589018791913986,1.9548294432461262
8666,0.06500497460365295,0.1605383176356554
8667,-0.6420288681983948,-0.4338659793138504
8668,0.07734717428684235,-0.02887628600001335
8669,0.15287381410598755,0.670928530395031
8670,-1.2880187034606934,-1.0842393040657043
8671,-4.549221515655518,-3.2016804218292236
8672,0.053528741002082825,0.43354562134481966
8673,-1.0146079063415527,1.82161283493042
8674,-0.1599355936050415,-0.19650885905139148
8675,0.05135057494044304,0.14423552248626947
8676,-5.6204118728637695,-5.295147091150284
8677,0.0043592811562120914,0.3363847563305171
8678,-1.9355652332305908,-1.9378208070993423
8679,0.2366081327199936,0.181624144334819
8680,-8.531028747558594,-7.345348954200745
8681,-1.1679822206497192,-0.7085908353328705
8682,0.06671074777841568,1.7985191433690488
8683,-0.8888539671897888,-0.8474403247237206
8684,-0.01075679436326027,-0.008660804480314255
8685,0.12225151062011719,0.29295317828655243
8686,0.024088535457849503,0.6430947645567358
8687,-1.3773365020751953,-1.3569112457334995
8688,-0.47768792510032654,-0.305994376540184
8689,-5.628605365753174,-5.4737274050712585
8690,-0.0781610906124115,0.14750680327415466
8691,0.025370297953486443,-0.00396368617657572
8692,-0.018767744302749634,5.3301914893090725
8693,-1.4956586360931396,-1.53360686567612
8694,-1.3370494842529297,-1.3478808007203043
8695,-0.002753542736172676,1.5370046398602426
8696,-0.10699416697025299,0.8832724243402481
8697,0.008330515585839748,0.010629362474901427
8698,0.023433972150087357,0.5312094278633595
8699,0.10469646751880646,0.5996768942568451
8700,-0.2618147134780884,0.9071847200393677
8701,0.07553759962320328,0.122586524579674
8702,0.021363401785492897,0.13232743367552757
8703,-0.031615544110536575,0.22582806646823883
8704,-0.030749043449759483,0.7952308990061283
8705,0.014937937259674072,0.7161101316451095
8706,-2.46397066116333,-2.070670574903488
8707,0.2032471001148224,2.9776668762788177
8708,-1.6541125774383545,0.3442952632904053
8709,-4.348721027374268,-4.407376552000642
8710,-0.5080467462539673,0.3893296718597412
8711,-3.0442614555358887,-2.182802736759186
8712,0.06712222844362259,0.34705127228517085
8713,-0.45891380310058594,2.618741810321808
8714,-2.7203481197357178,-2.5434816032648087
8715,-0.02107059210538864,0.29227663204073906
8716,-0.02268577739596367,0.47883814200758934
8717,-0.2271319329738617,0.29341620206832886
8718,-0.060849882662296295,1.4818777814507484
8719,-2.056518077850342,-1.9328403919935226
8720,-0.10616335272789001,2.773995950818062
8721,0.04022640734910965,0.7286797444685362
8722,-0.8500276207923889,-0.34420204162597656
8723,-1.0611238479614258,-1.1138837509788573
8724,0.007142732385545969,0.5105549261788838
8725,-0.06714247912168503,-0.08739325171336532
8726,-0.7408977150917053,-0.7805508747696877
8727,0.21033796668052673,0.29722464084625244
8728,-1.0637538433074951,-1.0539241470396519
8729,-0.1666622757911682,1.2224193960428238
8730,0.0177459679543972,0.05485474559827708
8731,0.06609120965003967,0.11823299931711517
8732,0.03883189335465431,-0.0029937364161014557
8733,-0.3571436405181885,3.990073174238205
8734,-0.07865419238805771,-0.03650270402431488
8735,-1.2228941917419434,1.0436933040618896
8736,-0.2082938700914383,0.9534471482038498
8737,-0.12467534840106964,0.09727749228477478
8738,-5.1878862380981445,-5.213198833167553
8739,0.023201514035463333,0.587449821527116
8740,0.3722158968448639,1.6819922924064485
8741,-0.7415884733200073,0.05089503526687622
8742,-0.15576374530792236,0.376558393239975
8743,-0.0637483298778534,0.10850512981414795
8744,-0.6134687066078186,0.4064604640007019
8745,-1.215523600578308,-0.1311960220336914
8746,0.29172343015670776,0.19643310829997063
8747,0.047290243208408356,3.249262299388647
8748,-1.4086304903030396,-1.180231735110283
8749,-0.38147181272506714,-0.2242295742034912
8750,-0.29529839754104614,0.4957115948200226
8751,-0.6936530470848083,0.9158005118370056
8752,-1.2317261695861816,-0.3580489754676819
8753,-0.19511842727661133,-0.590771496295929
8754,0.04351678118109703,-0.016545751132071018
8755,-0.045678749680519104,0.035743191838264465
8756,0.019452854990959167,0.5637549101375043
8757,0.32927411794662476,0.027321791276335716
8758,0.25339850783348083,0.11501371870417643
8759,0.026353754103183746,0.248584023618605
8760,0.026797058060765266,0.279786640079692
8761,-7.358030796051025,-4.238398551940918
8762,-2.977457046508789,0.05560469627380371
8763,-1.1069793701171875,-1.0437344685196877
8764,0.023037537932395935,0.007879272277932614
8765,-0.056490883231163025,1.2849639505147934
8766,-0.2786124646663666,0.38780903816223145
8767,-0.015806859359145164,2.112235615029931
8768,-2.4702234268188477,-2.4709252323955297
8769,-2.8253471851348877,-2.6928451508283615
8770,-0.023400187492370605,0.11921543255448341
8771,-7.661731719970703,-7.649169065058231
8772,-0.18015247583389282,-0.146865826100111
8773,0.009083402343094349,1.0453881910070777
8774,-0.24684107303619385,-0.0051847100257873535
8775,-4.127541542053223,-3.704173356294632
8776,0.005832311697304249,0.049207436852157116
8777,-7.423562049865723,-6.629451155662537
8778,-2.535412073135376,-2.3161303102970123
8779,-0.6608214378356934,-0.22540253400802612
8780,-1.7808165550231934,-1.62347911298275
8781,-0.4590645432472229,1.6613908410072327
8782,-6.253990650177002,-5.5365617871284485
8783,0.013956248760223389,3.2939457553438842
8784,0.013707857578992844,5.125417599003413
8785,-3.747316360473633,-3.7985667809844017
8786,0.031869180500507355,0.21693407197017223
8787,0.11172778904438019,0.2640464401047211
8788,0.10599225759506226,1.0939998042304069
8789,0.04410487785935402,0.1869212401943514
8790,-1.8300163745880127,0.07696270942687988
8791,0.06839790940284729,1.021566015551798
8792,0.018006470054388046,0.0025734761729836464
8793,0.16531391441822052,0.4728296101093292
8794,-0.25912195444107056,2.4225546419620514
8795,-4.316410541534424,-4.251702830195427
8796,-2.0075254440307617,-2.020987064111978
8797,0.049151547253131866,0.6012615021318197
8798,-0.17868353426456451,-0.2056118972832337
8799,0.02672109194099903,0.527963283668214
8800,-4.367727279663086,-4.07063826918602
8801,0.028804829344153404,0.046954228018876165
8802,-0.36920708417892456,0.043155282735824585
8803,-0.3038114011287689,-0.28917265124619007
8804,-0.05748060718178749,0.9126255549490452
8805,-2.9377143383026123,-1.20200514793396
8806,-5.051244258880615,-4.414609849452972
8807,-0.011910168454051018,0.0944874957203865
8808,-2.2643802165985107,-2.241681195795536
8809,-0.12882332503795624,0.7139262408018112
8810,-1.787122368812561,-1.0089316964149475
8811,-0.31632596254348755,1.1607613861560822
8812,-0.4212915003299713,1.6650420427322388
8813,0.030208110809326172,0.16474504675716162
8814,-0.03896833956241608,1.0049722343683243
8815,0.0879945456981659,0.9927862845361233
8816,-3.1367483139038086,-3.042670577764511
8817,-3.9037704467773438,-3.0054513216018677
8818,0.12868672609329224,1.5598646849393845
8819,-0.25462937355041504,-0.1776721403002739
8820,-0.6025791168212891,-0.6645234953612089
8821,-0.13073565065860748,0.22243300080299377
8822,0.0021073082461953163,2.5305837569758296
8823,-0.2096332609653473,-0.21128030121326447
8824,-0.5226728916168213,2.098144769668579
8825,-0.17123787105083466,0.08904919028282166
8826,0.0005065007135272026,0.21791623765602708
8827,-0.02278526872396469,0.11999985203146935
8828,0.06168830394744873,0.17701232293620706
8829,0.02897275611758232,0.02975096568115987
8830,-4.203049182891846,-3.352314293384552
8831,-0.7671135663986206,-0.8640009164810181
8832,0.18831078708171844,0.014634571853093803
8833,0.000749272876419127,0.060853402595967054
8834,-10.415264129638672,-10.4341423320584
8835,-0.03161997348070145,0.1331067979335785
8836,0.0032236259430646896,0.9123083129525185
8837,-0.028823068365454674,0.6771845575422049
8838,-1.0846490859985352,-0.9747559428215027
8839,0.007683033123612404,-0.0019970391876995564
8840,0.018466489389538765,0.9535742048174143
8841,0.015382020734250546,0.7119979828130454
8842,-0.45253127813339233,0.635613888502121
8843,-0.6292141079902649,1.041892170906067
8844,0.0013829227536916733,0.05487376544624567
8845,-0.0791805163025856,0.4963683560490608
8846,-0.30426257848739624,-0.3123368564993143
8847,0.3089888095855713,0.5512871295213699
8848,0.0034021520987153053,1.4160344931297004
8849,-0.9030539989471436,-0.5320276021957397
8850,-6.289214134216309,-6.190755948424339
8851,0.013978660106658936,2.311705317115411
8852,0.2469828724861145,0.2830165349878371
8853,-3.44960618019104,-3.443221801891923
8854,-0.040575236082077026,0.19426491856575012
8855,0.0045163859613239765,0.018698668112847372
8856,-0.06827449053525925,-0.07822784408926964
8857,0.02348787896335125,0.3879588838899508
8858,-1.0547575950622559,2.02366304397583
8859,-0.08540388196706772,7.544935457408428
8860,-2.207517623901367,-1.6577390432357788
8861,-0.7127537727355957,-0.5131583511829376
8862,-0.33225423097610474,-0.28469114005565643
8863,-0.6858545541763306,-0.5869776159524918
8864,0.023130008950829506,-0.00029884837567806244
8865,0.00034914910793304443,0.3541319966316223
8866,0.014424405060708523,0.10957958362996578
8867,0.043770093470811844,0.0935140325454995
8868,-0.18630574643611908,0.5023132711648941
8869,-0.034958865493535995,0.6315125152468681
8870,-0.0020882561802864075,0.0024125222116708755
8871,0.2494329810142517,-0.06671247258782387
8872,0.014499489217996597,0.20636089937761426
8873,-0.5081835985183716,-0.4814917668700218
8874,-4.687782287597656,-4.702612640336156
8875,-0.8188079595565796,-0.14647144079208374
8876,-0.16578739881515503,-0.15671638399362564
8877,0.1666572540998459,0.08750074729323387
8878,-0.1339821070432663,0.2399938702583313
8879,0.01648792065680027,0.030868048314005136
8880,0.20345573127269745,0.544386574998498
8881,0.016802044585347176,0.005713624617783353
8882,0.01738015003502369,2.735375248012133
8883,-1.8474911451339722,-0.8794760704040527
8884,-1.416473388671875,-1.4633524818345904
8885,-1.3405301570892334,-1.3972423486411572
8886,-0.02716021053493023,1.511430263519287
8887,-0.6356917023658752,-0.6180357746779919
8888,-0.2018437534570694,-0.18491123244166374
8889,-3.2896835803985596,-2.878566265106201
8890,-1.4314850568771362,-1.2989976704120636
8891,-0.6562496423721313,-0.5940068438649178
8892,-0.12843942642211914,0.0732659250497818
8893,0.07458954304456711,3.9824044713059266
8894,-0.3096638321876526,-0.3259620270691812
8895,0.31204476952552795,-0.03221148904412985
8896,-0.2999199330806732,0.7488061785697937
8897,1.4345946311950684,1.9827871397137642
8898,-0.238803431391716,1.5137081444263458
8899,-3.169286012649536,-2.518119513988495
8900,-1.297616720199585,-1.132646456360817
8901,0.009595407173037529,0.024232265539467335
8902,-0.4993341565132141,-0.20989331603050232
8903,-0.05083639174699783,0.7528353929519653
8904,-1.3831120729446411,-1.3969593830406666
8905,0.01648365706205368,-0.014648933662101626
8906,0.004051444120705128,4.214325777924387
8907,-0.4013221859931946,-0.009085983037948608
8908,-2.58071231842041,-2.5544986873865128
8909,-1.2292382717132568,-1.1342913582921028
8910,0.048995502293109894,0.8376046642661095
8911,-5.305299758911133,-5.327441065106541
8912,0.04684700071811676,0.17277601425666944
8913,-1.777584195137024,-1.4097415804862976
8914,0.0023684403859078884,1.656869061960606
8915,-2.6421310901641846,-2.5577628687024117
8916,-0.006763096898794174,-0.022889218758791685
8917,-1.8138971328735352,-1.6504023969173431
8918,-0.13221201300621033,-0.1225813664495945
8919,-0.027268338948488235,0.28310686349868774
8920,-7.271204948425293,-7.35275661945343
8921,-0.5053654909133911,-0.4757647141814232
8922,-1.8067326545715332,-1.6279982030391693
8923,0.3206290304660797,0.16338917944813147
8924,-5.36096715927124,-5.36495041847229
8925,-0.3924886882305145,0.847873330116272
8926,0.006189543753862381,0.00555833987891674
8927,-0.1475946605205536,0.1684912145137787
8928,-0.15334704518318176,-0.015245690941810608
8929,0.1360357403755188,-0.012078013271093369
8930,-6.210004806518555,-6.229076759133022
8931,-0.7727644443511963,-1.091358355130069
8932,-6.0111823081970215,-5.731323778629303
8933,-2.4320333003997803,-2.4227372519671917
8934,-0.09016002714633942,-0.10539189353585243
8935,-0.040977418422698975,0.7136574313044548
8936,-0.63487708568573,4.234991908073425
8937,-0.043353110551834106,-0.03691159840673208
8938,-3.256218910217285,-3.275539023336023
8939,-4.135234832763672,-4.061207473278046
8940,-0.25685837864875793,1.5088099837303162
8941,-0.06944362074136734,1.8149596154689789
8942,0.003915057517588139,0.10883734095841646
8943,-1.3209863901138306,-1.4835614231415093
8944,-1.829927921295166,-0.4584082365036011
8945,0.010213683359324932,6.447456677444279
8946,-4.857945919036865,-4.855518222786486
8947,0.0038486290723085403,0.9676984008401632
8948,-2.4175853729248047,-2.0583742558956146
8949,-9.412001609802246,-9.035119026899338
8950,0.0013887621462345123,0.03084496036171913
8951,0.007796217687427998,-0.0002009242889471352
8952,0.1625892072916031,0.6393984484020621
8953,0.029705775901675224,0.03975048614665866
8954,0.0009209989802911878,0.0007401511538773775
8955,-0.01544633973389864,0.4098677784204483
8956,-3.8018548488616943,-1.685943841934204
8957,0.0053396448493003845,0.19473909586668015
8958,-0.01987142115831375,0.18159935623407364
8959,-3.541807174682617,-3.0222074389457703
8960,-1.784114956855774,0.8714635372161865
8961,-1.261718988418579,-0.5081731677055359
8962,-0.039374031126499176,0.07889456301927567
8963,0.020597591996192932,0.40063228155486286
8964,-0.5505813360214233,0.3530969023704529
8965,-0.0002605677582323551,0.4858383424580097
8966,-0.0015983879566192627,1.3741891365498304
8967,-0.03269444778561592,0.22926460579037666
8968,-0.7328339219093323,-0.7291201818734407
8969,0.02700958214700222,0.0009319682139903307
8970,0.036437369883060455,2.1862795427441597
8971,-0.7450464367866516,-0.7148600444197655
8972,0.07534730434417725,0.15431779629579978
8973,0.002407282590866089,0.016454607248306274
8974,-0.716891348361969,0.27278590202331543
8975,-0.009028058499097824,0.8820872418582439
8976,-1.2050065994262695,-1.171170897781849
8977,-0.5327592492103577,-0.5216879993677139
8978,0.017394382506608963,0.4545123018324375
8979,-0.40288835763931274,-0.14361315965652466
8980,0.31882816553115845,0.0003665680414997041
8981,-3.0828516483306885,-3.0299021750688553
8982,-5.475338459014893,-5.473608087748289
8983,-0.1605234146118164,1.8862437307834625
8984,-3.3940393924713135,-3.268330991268158
8985,-0.17307399213314056,-0.17207098193466663
8986,0.0021701958030462265,1.5400789119303226
8987,-1.2373507022857666,-0.7170171737670898
8988,-1.314591646194458,0.9990100860595703
8989,0.017559045925736427,0.024413855746388435
8990,0.07127837836742401,0.21359289810061455
8991,-2.4245951175689697,-2.111756443977356
8992,-0.010452496819198132,0.677756573073566
8993,0.02185780182480812,0.11464071273803711
8994,-0.0779125764966011,1.6869264915585518
8995,-0.006431512534618378,0.24770618602633476
8996,-3.0548899173736572,-0.9388766288757324
8997,-0.19160369038581848,-0.20668338797986507
8998,-0.06192883476614952,-0.02379312366247177
8999,-2.2982468605041504,-2.269115947186947
9000,-0.03736105188727379,0.26316817849874496
9001,-0.09358043223619461,1.0934607312083244
9002,-3.3670237064361572,-3.524529580026865
9003,-0.10562697798013687,-0.10879273060709238
9004,-1.5270617008209229,-1.6057991087436676
9005,-1.820817470550537,-1.7040265500545502
9006,-2.4549827575683594,-2.454547873698175
9007,0.16039623320102692,0.8121979888528585
9008,0.028443466871976852,0.06582051049917936
9009,-1.2060034275054932,0.5449974536895752
9010,-2.857980728149414,-2.8626703023910522
9011,0.1761610507965088,0.22231359779834747
9012,-0.04492177441716194,-0.08108011167496443
9013,0.0024915754329413176,0.0026665988934837515
9014,-0.006524708122014999,2.172190049663186
9015,0.014692682772874832,-0.011852712777908891
9016,0.002695243339985609,0.08439296158030629
9017,-0.5803194046020508,0.9471129179000854
9018,-3.039422035217285,-2.911874696612358
9019,-0.9976221323013306,-1.3332817172631621
9020,-0.8536756038665771,3.703032612800598
9021,-0.557106614112854,-0.478485144674778
9022,-4.751040458679199,-4.622079327702522
9023,-1.432852864265442,-1.4510866809869185
9024,0.042093053460121155,0.0020745890215039253
9025,-0.42033541202545166,-0.3214600533246994
9026,0.007445275317877531,0.19139353407081217
9027,0.028598295524716377,0.009593689581379294
9028,-0.018294619396328926,0.9203079417347908
9029,0.01301383227109909,0.6977858156897128
9030,-5.492569446563721,-5.481887840665877
9031,-0.0026119090616703033,0.2629718519747257
9032,0.0012780189281329513,0.6806599388364702
9033,-0.1259617954492569,-0.33027929719537497
9034,-0.008059241808950901,0.24485212564468384
9035,-0.584801435470581,-0.09124571084976196
9036,-0.1091233342885971,1.5619829669594765
9037,-0.4718880355358124,-0.4134988412261009
9038,-3.037604331970215,-2.946404919028282
9039,-1.622351050376892,-1.585246168076992
9040,0.026842830702662468,0.3847473824862391
9041,-9.154377937316895,-6.784826755523682
9042,-0.9588744640350342,-0.6219819784164429
9043,0.00429812166839838,0.822061802551616
9044,-6.352407455444336,-6.260644167661667
9045,0.003032541833817959,0.04307992570102215
9046,-1.0306694507598877,1.6173769235610962
9047,-0.028020761907100677,-0.042579371482133865
9048,0.2168957144021988,0.9814080038340762
9049,0.10746689140796661,1.578853559680283
9050,-1.3629522323608398,-1.3803730660583824
9051,-2.688617467880249,-2.66873861476779
9052,0.023631758987903595,0.056722017005085945
9053,0.08287256211042404,0.0020929311867803335
9054,-2.459909677505493,-2.2627448439598083
9055,-0.24313224852085114,0.4941228926181793
9056,-0.09548573195934296,-0.09473746852017939
9057,0.02041316032409668,-0.041782915592193604
9058,-2.2577176094055176,-1.838029682636261
9059,0.01769733428955078,-0.06211872398853302
9060,-1.739636778831482,-1.74539914727211
9061,0.06141440197825432,0.16327119944617152
9062,0.025906270369887352,2.5139331882310216
9063,0.1010877788066864,4.803905937820673
9064,0.03994094580411911,2.144324660318489
9065,-0.038116127252578735,0.033263202756643295
9066,-0.05136052519083023,0.39724767953157425
9067,-0.9849271774291992,-1.0967100709676743
9068,-3.736917734146118,-2.703937292098999
9069,0.01597994565963745,0.06704398849979043
9070,-2.8550336360931396,-2.645881772041321
9071,-4.277527332305908,-3.765944242477417
9072,-5.586948394775391,-5.108839809894562
9073,0.10459918528795242,0.019443016033619642
9074,0.052898261696100235,0.8966913698241115
9075,-1.9461479187011719,-1.5878612101078033
9076,-1.8566871881484985,-0.8629353046417236
9077,-0.20866726338863373,1.0995162576436996
9078,-1.196931004524231,0.6793428659439087
9079,-2.9127776622772217,-0.9083578586578369
9080,0.44697096943855286,1.4931771624833345
9081,-0.698836624622345,2.0567997097969055
9082,0.03619871288537979,2.9099487382918596
9083,0.004216880537569523,-0.0024924231693148613
9084,-0.24234351515769958,-0.10174046456813812
9085,-2.9245595932006836,-2.916229071095586
9086,-0.15262222290039062,0.5324279963970184
9087,-0.8443793058395386,-0.1465003490447998
9088,-0.30441343784332275,-0.12397250533103943
9089,0.00756382942199707,-0.027714963536709547
9090,-1.2378219366073608,-0.894075483083725
9091,-4.304889678955078,-4.2744129449129105
9092,0.019159063696861267,-0.011483699665404856
9093,-1.2273086309432983,-0.8529333472251892
9094,-0.2001720815896988,-0.058179885149002075
9095,0.017701970413327217,0.6948520373553038
9096,-2.8287487030029297,-2.669486254453659
9097,-0.11975395679473877,0.6232330352067947
9098,-0.1726289987564087,4.08327217400074
9099,-6.065676212310791,-5.826147526502609
9100,0.030254753306508064,0.556799828336807
9101,-0.23029229044914246,3.2432278394699097
9102,0.4540093243122101,0.5151242073625326
9103,-4.543045520782471,-4.3578729927539825
9104,-0.1358754187822342,0.15497638285160065
9105,0.030144527554512024,0.025905013491865247
9106,-0.06833092868328094,3.026878245174885
9107,-5.027904987335205,-4.869356527924538
9108,-0.08943229913711548,2.400505542755127
9109,-6.508943557739258,-6.525274341925979
9110,-0.13937760889530182,1.1877657771110535
9111,-3.1751484870910645,-3.042836770415306
9112,0.3502011299133301,0.4268060028621221
9113,-0.07053453475236893,-0.029954880475997925
9114,0.11153459548950195,2.189644153113477
9115,-0.2000342309474945,-0.13699882477521896
9116,-5.385458946228027,-5.377247695811093
9117,-0.051556359976530075,0.8304878696799278
9118,-0.27887606620788574,-0.05061514675617218
9119,-1.9867395162582397,-1.2437524795532227
9120,-0.01321382075548172,0.2632550150156021
9121,-0.5034506916999817,-0.3958347737789154
9122,-0.12051171064376831,0.4918118566274643
9123,0.016887370496988297,1.2725518210791051
9124,-3.7384328842163086,-2.33636212348938
9125,-0.08674349635839462,-0.025595173239707947
9126,-0.09715787321329117,-0.11230272147804499
9127,-0.18914437294006348,1.3962361216545105
9128,-0.02172427624464035,0.39190417155623436
9129,-0.12846305966377258,2.2358325719833374
9130,-0.10748080909252167,3.5607782006263733
9131,-0.3859550356864929,0.585730105638504
9132,-0.37567782402038574,-0.34023647755384445
9133,-3.53884220123291,-3.513780187815428
9134,-0.08444561064243317,-0.03330434113740921
9135,-0.0010411543771624565,1.3917747549712658
9136,0.01619470678269863,0.0014152564108371735
9137,-1.9988670349121094,-1.7275934517383575
9138,-0.08776245266199112,0.6326018944382668
9139,-0.030873512849211693,0.14639175683259964
9140,0.003018727293238044,0.41786891920492053
9141,-9.17290210723877,-6.60094952583313
9142,-0.5360351800918579,0.023608386516571045
9143,-0.32943180203437805,0.8212698698043823
9144,0.024754131212830544,0.27537433290854096
9145,-0.18022817373275757,0.7583743929862976
9146,-0.010311581194400787,-0.041885385289788246
9147,-0.017765367403626442,0.08406824246048927
9148,-0.6786826252937317,0.08448022603988647
9149,-10.037487030029297,-9.50341671705246
9150,-3.365752696990967,-3.344400132074952
9151,-0.33169132471084595,-0.2979377470910549
9152,-3.111931800842285,-2.1665854454040527
9153,-0.048003699630498886,0.4026969000697136
9154,-0.008405927568674088,1.9336851574480534
9155,0.16027423739433289,1.1222619786858559
9156,-0.06504060328006744,1.6933750286698341
9157,-1.5894362926483154,-1.2989183068275452
9158,-0.0728745087981224,0.44302603602409363
9159,-0.1755572259426117,0.10197298228740692
9160,-3.6285009384155273,-3.543166309595108
9161,0.02725401148200035,0.09373819921165705
9162,-0.42583218216896057,-0.30358320474624634
9163,-0.10965369641780853,0.16895341873168945
9164,0.011256764642894268,0.0020234142430126667
9165,-1.9125279188156128,-1.8289304673671722
9166,-0.02115580625832081,0.8980547580868006
9167,-2.1576955318450928,-2.133720852434635
9168,-1.1673763990402222,-0.2055072784423828
9169,-0.1922702044248581,2.2390738278627396
9170,-2.876390218734741,-2.4977369904518127
9171,-0.12623977661132812,-0.12118659541010857
9172,-9.735934257507324,-8.337429881095886
9173,-2.141364574432373,-2.1790052112191916
9174,-0.031638070940971375,0.06191852688789368
9175,0.001862155506387353,1.4459263219614513
9176,-1.5261754989624023,-1.4788896068930626
9177,-0.22826579213142395,-0.19011268764734268
9178,0.04487191513180733,0.19684187951497734
9179,-0.760528028011322,-0.6290830224752426
9180,-1.1564885377883911,6.936879873275757
9181,-0.1721539944410324,1.738620474934578
9182,-1.6097825765609741,-0.5719268321990967
9183,-0.5147560834884644,-0.49572115018963814
9184,1.0372074842453003,0.3465327322483063
9185,-3.2383813858032227,-3.2013126611709595
9186,-1.4913561344146729,-0.3710212707519531
9187,0.2267126739025116,0.8001331984996796
9188,-1.2512829303741455,-1.129331037402153
9189,-1.381087303161621,-1.0671734809875488
9190,-0.0019530069548636675,0.07500421442091465
9191,-3.5768239498138428,-4.0001479387283325
9192,0.08935659378767014,1.9788861647248268
9193,-0.2292771190404892,0.7941386550664902
9194,0.013800670392811298,0.174082494340837
9195,-0.9904805421829224,2.5878559350967407
9196,0.031275615096092224,0.5397209543734789
9197,-0.7884219288825989,0.8881247639656067
9198,0.20350229740142822,0.4097957741469145
9199,0.18981243669986725,1.8168310030014254
9200,-0.6906008124351501,-0.6094975024461746
9201,-0.32066482305526733,0.21898198127746582
9202,-0.6825220584869385,-0.3812254071235657
9203,-0.20931865274906158,-0.10390593111515045
9204,0.18607428669929504,1.1300945614930242
9205,-0.14833785593509674,1.2799170017242432
9206,-2.3237576484680176,-2.314762773923576
9207,0.021639283746480942,0.07351962484608521
9208,-5.325643062591553,-3.5026323795318604
9209,-0.006518029607832432,0.40962797682732344
9210,0.19691681861877441,2.223081147298217
9211,0.0018970788223668933,0.5222306333889719
9212,-0.5815889835357666,-0.581729925936088
9213,0.11173458397388458,0.07534348334593233
9214,-1.4668411016464233,-1.546040641143918
9215,-0.04604194313287735,-0.046135751177644124
9216,-2.8267507553100586,-2.8038591891527176
9217,0.8909524083137512,2.9451936036348343
9218,0.010776186361908913,0.06333459168672562
9219,-6.644832611083984,-6.505608171224594
9220,0.009897969663143158,0.043915025889873505
9221,0.038933902978897095,3.3819245463237166
9222,-0.501278281211853,4.797876417636871
9223,0.005639986135065556,1.3973492225632071
9224,-0.04477487504482269,0.5774048566818237
9225,0.1282259225845337,-0.011910706758499146
9226,-0.2550939619541168,2.0071136951446533
9227,-8.814419746398926,-6.8515530824661255
9228,-2.883423089981079,-2.406613826751709
9229,-4.127894878387451,-3.9886603206396103
9230,-0.9297869205474854,-0.690832257270813
9231,-2.0588269233703613,-1.0901898741722107
9232,0.2220715433359146,0.24774664727738127
9233,-5.485443115234375,-4.9941763281822205
9234,-2.1584720611572266,-2.0569366812705994
9235,0.057716771960258484,3.206596336327493
9236,-0.6332382559776306,-0.6489648804999888
9237,0.1396455466747284,2.397873478010297
9238,0.015598367899656296,0.26672248006798327
9239,-0.20190264284610748,-0.21764521347358823
9240,-0.03322029858827591,0.31150416284799576
9241,-1.8029924631118774,1.2471508979797363
9242,0.036019280552864075,0.0470673143863678
9243,-1.8692078590393066,-1.7732296288013458
9244,-0.6568220257759094,1.4778156280517578
9245,-0.135833740234375,1.9088388681411743
9246,-0.47079992294311523,-0.4354337528347969
9247,0.021393656730651855,0.9244616457726806
9248,-4.004010200500488,-4.065954459831119
9249,-0.09794604778289795,0.18436293303966522
9250,0.16493071615695953,0.07125125004677102
9251,-7.300813674926758,-4.920761585235596
9252,-0.03792297840118408,0.8067615255713463
9253,-1.150639533996582,0.6826021671295166
9254,-0.9485397934913635,-0.2596490979194641
9255,0.028722349554300308,1.6174964625388384
9256,-0.18922236561775208,0.031670644879341125
9257,-0.6529740691184998,-0.18626713752746582
9258,-1.1389827728271484,-0.8674159049987793
9259,0.23544760048389435,1.4686070337193087
9260,-0.0707722008228302,1.3644191473722458
9261,-8.075328826904297,-8.024570319801569
9262,-0.05013318732380867,-0.040964518673717976
9263,-0.22716589272022247,1.5493618547916412
9264,-4.32721471786499,-2.753108501434326
9265,-0.04702013358473778,-0.05961295450106263
9266,-2.1404550075531006,-2.325362216681242
9267,-6.474618434906006,-4.566046237945557
9268,-0.004699926823377609,-0.00019914843142032623
9269,-0.4978998899459839,0.09507614374160767
9270,-2.3088884353637695,-2.3101039361208677
9271,0.011120233684778214,0.5937548913061619
9272,-4.356282711029053,0.015708446502685547
9273,-2.281721830368042,-1.740983486175537
9274,-5.295475006103516,-5.2750183045864105
9275,0.12970556318759918,0.3950336277484894
9276,-0.2297457456588745,1.0137165039777756
9277,-1.8994566202163696,-1.8695448003709316
9278,-0.24753569066524506,-0.254677408374846
9279,0.02029315195977688,1.7782273220364004
9280,-0.004377718083560467,0.5115067213773727
9281,-1.8104594945907593,-1.704592615365982
9282,-0.7093799710273743,-0.2318708896636963
9283,-5.097209930419922,-4.368059933185577
9284,-0.008775357156991959,1.9819958060979843
9285,0.0254912618547678,0.30591521598398685
9286,-0.24087366461753845,0.08128923177719116
9287,-1.2136273384094238,-1.2046324638649821
9288,-1.5744506120681763,-1.520729012787342
9289,0.07480090856552124,0.07793243415653706
9290,0.10094459354877472,1.8426321847364306
9291,-8.138120651245117,-8.014624267816544
9292,-0.002726629376411438,2.929806025698781
9293,0.03249344602227211,3.0646175619913265
9294,-0.18426987528800964,-0.6145599484443665
9295,0.2979130744934082,1.4983363151550293
9296,-0.19660891592502594,-0.19306329265236855
9297,-2.5452523231506348,-1.5269765853881836
9298,-1.5426223278045654,-1.7153345346450806
9299,0.08000108599662781,2.854420855641365
9300,-0.014318754896521568,0.6210203804075718
9301,-7.093688011169434,-7.095070231705904
9302,-2.388169288635254,-2.080319970846176
9303,0.06594929099082947,0.009888640139251947
9304,-1.8889429569244385,0.7228460311889648
9305,0.059254907071590424,0.5191027447581291
9306,-0.7435988187789917,-0.6364370435476303
9307,-0.22318193316459656,4.666391462087631
9308,-2.5502748489379883,-2.557754043424211
9309,-0.0014926977455615997,0.21630977746099234
9310,-2.4395437240600586,-2.5463389420183375
9311,-0.47701096534729004,-0.62772648234386
9312,-0.012419403530657291,-0.007380615919828415
9313,-2.6652474403381348,-2.6552639324218035
9314,0.013738270848989487,0.9602895004209131
9315,-5.149596214294434,-3.598457455635071
9316,-0.12441763281822205,0.2326897382736206
9317,-1.2382899522781372,-1.1297730952501297
9318,-5.909224510192871,-5.8952156491577625
9319,0.12286774814128876,0.8767567873010194
9320,-0.16299976408481598,1.9351106882095337
9321,-5.643074989318848,-5.638589538633823
9322,0.004523401614278555,0.01117612421515446
9323,-0.04071946442127228,-0.06764782743994147
9324,-0.2625977098941803,-0.2617781141307205
9325,0.045377347618341446,0.007116244494682178
9326,0.008785340003669262,0.0073587941005826
9327,0.0382976233959198,0.12504930468276143
9328,-9.885200500488281,-9.826165035367012
9329,0.013774368911981583,0.036709325744595844
9330,0.008912715129554272,0.23692784179002047
9331,-0.0308107677847147,1.6455282159149647
9332,0.01613568887114525,0.04782608337700367
9333,-2.8440170288085938,-3.212968564592302
9334,0.011227897368371487,0.020483595551922917
9335,-3.4512946605682373,-3.1978113055229187
9336,0.021439891308546066,0.20026242081075907
9337,-1.8786475658416748,-1.9739964790642262
9338,-0.9587720632553101,-0.9500300586223602
9339,0.02932078391313553,0.16362524035957904
9340,-0.10819435119628906,0.1760052889585495
9341,-0.9327071905136108,-0.7177125364542007
9342,0.20470650494098663,0.4272385686635971
9343,-0.1307869702577591,-0.13039376633241773
9344,-6.4965410232543945,-6.141255706548691
9345,-1.0977734327316284,-0.022213220596313477
9346,-2.9065568447113037,-2.8055573254823685
9347,-0.010015668347477913,0.09824420511722565
9348,-0.08746307343244553,0.2663789317011833
9349,-0.00254321051761508,0.24827602040022612
9350,0.015646357089281082,0.09110870584845543
9351,-6.589498996734619,-5.210697889328003
9352,0.01246334332972765,4.5577109744772315
9353,-1.4124337434768677,-1.42656927742064
9354,-0.13029365241527557,-0.0844421237707138
9355,-1.3023265600204468,-0.8770965337753296
9356,-0.13877777755260468,0.023494794964790344
9357,-1.9891066551208496,-1.8403297811746597
9358,-4.740350723266602,-4.541489765048027
9359,-0.025349514558911324,0.12561142072081566
9360,0.06827699393033981,1.190283368283417
9361,-4.118895530700684,-4.047132298350334
9362,0.03672857582569122,-0.02434352063573897
9363,-0.2006489634513855,2.0468950867652893
9364,0.045392006635665894,0.1617431161866989
9365,-5.745488166809082,-4.288860201835632
9366,-0.3359139859676361,-0.28514933586120605
9367,-4.3942365646362305,-4.249969109892845
9368,-0.35175764560699463,-0.6716744832810946
9369,-4.901361465454102,-3.124833822250366
9370,-0.05880199372768402,-0.05237521976232529
9371,-5.174711227416992,-5.010366916656494
9372,0.01901904121041298,0.18204902857542038
9373,-1.6524001359939575,1.208281397819519
9374,-0.23686103522777557,-0.1361396163702011
9375,-0.009061139076948166,0.3675941303372383
9376,-5.307886749505997e-05,0.08715034276247025
9377,-0.6714403629302979,-0.5876246839761734
9378,0.0070320735685527325,0.0018102338071912527
9379,0.038428161293268204,0.002325001172721386
9380,-0.490856409072876,-0.47270699962973595
9381,0.01722240447998047,0.604558706296757
9382,-0.06631584465503693,1.674280010163784
9383,-0.43569883704185486,0.09438616037368774
9384,-3.22353458404541,-3.1352301090955734
9385,-6.317476749420166,-6.331781361717731
9386,0.0398162305355072,0.8670732384889561
9387,-0.13153418898582458,0.22264868021011353
9388,-0.03166254982352257,2.0078751742839813
9389,0.04923766106367111,-0.02455432154238224
9390,-7.930786609649658,-7.909726690500975
9391,0.17825809121131897,-0.049945367500185966
9392,-0.15339966118335724,3.138416886329651
9393,-4.4393463134765625,-4.440506303682923
9394,0.12302887439727783,0.9644161183387041
9395,0.01992225833237171,2.2912710370728746
9396,-0.12910087406635284,0.8649033010005951
9397,0.03977534547448158,0.5991221694712294
9398,-0.040760338306427,-0.057997240917757154
9399,-0.08277757465839386,-0.13602406077552587
9400,-0.9182296991348267,-0.7958112061023712
9401,-0.23288816213607788,-0.2532149814069271
9402,-0.1453622579574585,-0.12853753566741943
9403,-1.7759928703308105,0.01853656768798828
9404,-0.522845447063446,0.627803385257721
9405,-1.0117813348770142,-0.8513347059488297
9406,-1.3776811361312866,2.0199958086013794
9407,-6.74289608001709,-6.218664646148682
9408,-0.09667143225669861,0.19689586758613586
9409,0.03832828253507614,0.7497563950018957
9410,-0.0796431452035904,0.06360381841659546
9411,-0.34415972232818604,-0.2996950075030327
9412,0.008405935019254684,0.7641554437577724
9413,-0.336864709854126,-0.17611812055110931
9414,0.024429453536868095,0.05128724768292159
9415,-0.006301522254943848,0.8870303630828857
9416,-2.6118905544281006,-2.3896822184324265
9417,0.0077698808163404465,3.4812900107353926
9418,-4.069864749908447,-3.4382747411727905
9419,-3.5138542652130127,-3.285468280315399
9420,-0.0712771788239479,0.003770187497138977
9421,0.24450775980949402,-0.014585450291633606
9422,-1.6294145584106445,-1.6270425976254046
9423,0.02346208691596985,0.4279850267339498
9424,0.013760541565716267,0.13610625590808922
9425,-1.4753535985946655,-0.6683313846588135
9426,-2.7611403465270996,0.33258867263793945
9427,0.0027897730469703674,0.06255747936666012
9428,-0.25607597827911377,0.19538816809654236
9429,0.003965896088629961,0.047082762292120606
9430,-0.03626099228858948,-0.035904113901779056
9431,-0.016091132536530495,0.021449744701385498
9432,-0.5131032466888428,-0.18609154224395752
9433,-0.09646166861057281,-0.09127692878246307
9434,-1.0085679292678833,-0.826402485370636
9435,-0.30801939964294434,1.0845553278923035
9436,0.019720792770385742,-0.0019706073217093945
9437,-0.5735241770744324,-0.40347355604171753
9438,-1.806853175163269,0.13997113704681396
9439,-0.3695549964904785,-0.3738574646413326
9440,0.03243495151400566,2.2798783860489493
9441,0.21210825443267822,0.041397938737645745
9442,-1.2011269330978394,-1.3018572670407593
9443,-0.03762520104646683,2.5946420803666115
9444,-0.5093420147895813,0.151680588722229
9445,0.006997689604759216,-0.018334125634282827
9446,0.03833086043596268,-0.08886774256825447
9447,-0.6029860973358154,-0.6221876256167889
9448,-1.5552823543548584,-1.225451409816742
9449,-0.32677945494651794,-0.29705270379781723
9450,0.24006421864032745,0.08908361196517944
9451,-0.25025540590286255,-0.03778083622455597
9452,-0.39496520161628723,0.4174728989601135
9453,-0.004236296750605106,1.1403093417175114
9454,-0.8155498504638672,-1.1329175224527717
9455,-1.8369996547698975,-1.7973722890019417
9456,-4.492922782897949,-4.555713570676744
9457,0.15423959493637085,0.04723972827196121
9458,-0.09263323992490768,-0.08446915820240974
9459,-0.39084091782569885,1.692033588886261
9460,-0.07739395648241043,1.1617719903588295
9461,-0.15977558493614197,1.458937793970108
9462,-4.865612030029297,-4.8897301852703094
9463,0.29782605171203613,2.935617212264333
9464,-0.0012180190533399582,2.4169293586164713
9465,0.23591862618923187,0.3665336836129427
9466,-0.4692152738571167,0.4947547912597656
9467,-2.7111778259277344,-2.6990505773574114
9468,-0.028747394680976868,1.7694378793239594
9469,-3.353501796722412,-3.36162180127576
9470,0.011676926165819168,0.13545994693413377
9471,-1.1334125995635986,-1.1069464646279812
9472,0.015995439141988754,2.5800482140184613
9473,0.015138903632760048,0.060780943065765314
9474,0.0168822780251503,0.5658548674546182
9475,-0.027242135256528854,0.8775744028389454
9476,-2.487968683242798,-2.5276294163777493
9477,-0.058556415140628815,-0.016595259308815002
9478,-1.7257245779037476,-1.4701755344867706
9479,-2.524519443511963,-2.4006198942661285
9480,-1.1957106590270996,0.4384303092956543
9481,-0.00014695239951834083,1.5339333256124519
9482,-7.298266410827637,-3.5457708835601807
9483,0.22217820584774017,1.956694264401449
9484,0.1707928478717804,0.6926373317837715
9485,0.20261679589748383,1.042021880261018
9486,0.0055565121583640575,1.4886329988075886
9487,0.05820714682340622,0.025625726208090782
9488,0.18731945753097534,0.030235838145017624
9489,-2.3275184631347656,-2.3518270602216944
9490,0.008476432412862778,0.07028637081384659
9491,0.04709072411060333,0.6484904438257217
9492,-0.025896262377500534,0.09943525493144989
9493,-0.211625874042511,0.7890585064888
9494,-0.3301134705543518,1.0502199530601501
9495,-5.74160099029541,-5.732110269367695
9496,-0.9672311544418335,3.5328169465065002
9497,-0.19688384234905243,2.7270328402519226
9498,-6.401717662811279,-5.09636116027832
9499,-6.568705081939697,-5.988576292991638
9500,-5.4153289794921875,-5.338469922542572
9501,0.08959987759590149,0.374164704233408
9502,0.07462339848279953,0.0033212269481737167
9503,-0.07515478134155273,0.739004835486412
9504,-0.06305665522813797,2.757022835314274
9505,0.05324434116482735,0.0017178652342408895
9506,-0.2030436098575592,-0.2175553401466459
9507,0.002533308230340481,0.12091159902047366
9508,0.0065349917858839035,2.2186475601047277
9509,0.05552970618009567,1.448104447685182
9510,-0.04275701940059662,1.3377126343548298
9511,-0.10117969661951065,0.064058318734169
9512,-1.046679973602295,0.15488028526306152
9513,-4.055963039398193,-3.7460312843322754
9514,-5.154861927032471,-4.196049630641937
9515,-2.350247383117676,-1.1351443529129028
9516,-0.49946507811546326,-0.05868995189666748
9517,1.4808156490325928,3.4615316651179455
9518,-1.5483238697052002,0.10028910636901855
9519,-0.09535331279039383,-0.026304811239242554
9520,0.36328500509262085,0.5094032064080238
9521,-0.6148379445075989,-0.6475756671279669
9522,0.35013508796691895,0.801339032695978
9523,-0.2946058511734009,-0.1547945886850357
9524,0.01649150252342224,0.4114633733406663
9525,-4.8928422927856445,-4.963443383574486
9526,0.3475978970527649,0.01696296571753919
9527,-0.4034079909324646,1.1619838178157806
9528,-0.20991089940071106,1.08169025182724
9529,-0.012134646996855736,0.7360525466501713
9530,-0.31239038705825806,1.5017679333686829
9531,-1.0339984893798828,-0.9350663125514984
9532,-0.23843595385551453,-0.2854241393506527
9533,0.034554172307252884,1.1678185218770523
9534,-0.04716387763619423,0.9747002236545086
9535,0.002295376965776086,0.0010026805830420926
9536,-2.763087749481201,-2.66116813570261
9537,0.034579433500766754,0.5916476203128695
9538,0.019123034551739693,1.0369985572178848
9539,-0.3689272999763489,-0.44662773981690407
9540,0.0047674477100372314,-0.27837685123085976
9541,0.21855773031711578,2.5671867579221725
9542,-1.2348873615264893,-1.1093620657920837
9543,-0.6785844564437866,-0.8276727646589279
9544,0.021744489669799805,-0.004403544124215841
9545,-0.03895026445388794,2.177842825651169
9546,0.023921772837638855,0.06414955959189683
9547,1.1611328125,-0.3034213501960039
9548,-1.7545363903045654,-1.673059158027172
9549,-4.00285005569458,-2.166160225868225
9550,-0.3701983690261841,2.1712182462215424
9551,-0.0443582683801651,-0.05027023609727621
9552,-0.41459035873413086,0.4635158181190491
9553,-0.7845584154129028,-0.910940870642662
9554,-5.0374603271484375,-4.967584751546383
9555,0.021545885130763054,0.6924963631172432
9556,0.019384998828172684,0.07275149435736239
9557,0.004773982334882021,0.18206095090135932
9558,0.14967182278633118,1.2331020006677136
9559,-4.7088727951049805,-4.025234401226044
9560,-0.008412584662437439,1.238954320549965
9561,-0.15678510069847107,1.5813628882169724
9562,-0.5111439824104309,0.6505275964736938
9563,-1.866742730140686,0.7282112836837769
9564,-8.760619163513184,-8.34408837556839
9565,0.054891690611839294,0.04251918528461829
9566,-9.660930633544922,-9.575875766575336
9567,0.14192068576812744,0.5681744441390038
9568,-0.03625230863690376,0.5487610995769501
9569,-0.042784251272678375,-0.04501116555184126
9570,-0.05491017550230026,0.011793922632932663
9571,-3.184878349304199,-3.1835766825824976
9572,-2.215749502182007,0.13188481330871582
9573,-0.10084714740514755,0.5020276829600334
9574,-0.3463752865791321,0.4787266254425049
9575,-0.09189935773611069,4.4486855790019035
9576,0.021533608436584473,0.04134068755956832
9577,0.04087059572339058,-0.0006221258081495762
9578,0.08461473137140274,3.4066372960805893
9579,-0.13654741644859314,-0.07888630032539368
9580,0.02375783398747444,0.011915886425413191
9581,-5.754658222198486,-5.541504085063934
9582,0.3435332775115967,0.008586602285504341
9583,-6.480881214141846,-6.481571399141103
9584,-3.3429718017578125,-3.0328581035137177
9585,0.05727076530456543,0.01208585500717163
9586,-0.21352340281009674,0.9428772926330566
9587,-0.15182733535766602,1.7390531301498413
9588,-0.6926738023757935,-0.6219053938984871
9589,-1.40470290184021,-0.9659146666526794
9590,0.05318320542573929,0.9469485331937904
9591,-2.7517049312591553,-1.1437557935714722
9592,0.34753358364105225,0.18067462206818163
9593,-4.8439483642578125,-4.759608775377274
9594,-0.003189878538250923,0.35724680311977863
9595,-0.21823546290397644,-0.0952116847038269
9596,0.10813407599925995,3.2650623756926507
9597,-0.03060987778007984,1.110725685954094
9598,-0.20280709862709045,-0.2123846230097115
9599,-0.704274594783783,-0.7033869689330459
9600,0.3500261604785919,0.053309382070438005
9601,-0.052273355424404144,2.6555624678730965
9602,-0.018075259402394295,0.07490172795951366
9603,-0.33170285820961,-0.22150108218193054
9604,-0.08719608932733536,0.0650164783000946
9605,-3.0523009300231934,-2.3350358605384827
9606,-0.004150934983044863,1.6642589857801795
9607,-0.09571819007396698,0.47394604980945587
9608,-0.06886947154998779,-0.09814245626330376
9609,0.03251481428742409,0.04816029706853442
9610,-0.6894767880439758,1.2507250308990479
9611,-3.971128225326538,-3.9547034315764904
9612,0.022886279970407486,0.2775875898078084
9613,-0.015436801128089428,0.3643960263580084
9614,-1.2602468729019165,-1.1946675851941109
9615,0.3129357099533081,0.3735843189060688
9616,-0.0016056508757174015,0.8942850729217753
9617,0.08563241362571716,0.34475627798383357
9618,-2.365668535232544,-2.221292167901993
9619,0.032561782747507095,0.05694527924083559
9620,-0.18998095393180847,0.8230299353599548
9621,-4.2201690673828125,-1.7388288974761963
9622,-3.2964911460876465,-2.2042882442474365
9623,0.0014658517902716994,1.2022740917891497
9624,-2.626185178756714,-2.414756163954735
9625,-0.4829137921333313,-0.4325679987668991
9626,-4.086218357086182,-1.1737556457519531
9627,-0.15345622599124908,0.9725380390882492
9628,-0.26314809918403625,-0.2537585459649563
9629,-0.8979048132896423,-0.8910500220954418
9630,-0.36369848251342773,1.1599416136741638
9631,-1.4271266460418701,0.09961271286010742
9632,-1.0469999313354492,-0.9872183203697205
9633,-0.5686342716217041,-0.3900585025548935
9634,-0.18124935030937195,-0.12277601659297943
9635,-4.439748287200928,-4.3962916024029255
9636,-0.12125646322965622,3.5653518587350845
9637,-0.019322263076901436,0.8485229089856148
9638,-0.7257705330848694,-0.7487996388226748
9639,-1.2817213535308838,3.259803056716919
9640,-2.5830023288726807,-2.247233271598816
9641,0.01966712810099125,0.6104083550162613
9642,0.05124185234308243,2.8476241901516914
9643,-2.429845094680786,-0.8949829339981079
9644,-3.9200310707092285,-3.3852823972702026
9645,-10.051237106323242,-10.014654107391834
9646,-0.0046262978576123714,0.24814312579110265
9647,-0.021105099469423294,0.0015888437628746033
9648,-6.85963773727417,-6.8782322177430615
9649,-0.0012791426852345467,-0.0020020995289087296
9650,-0.46837082505226135,-0.4385805167257786
9651,-0.15020893514156342,0.960352748632431
9652,-4.5426154136657715,-4.644878882914782
9653,0.008207321166992188,-0.05640024598687887
9654,0.03790752962231636,1.2212690657470375
9655,-3.1155457496643066,-3.126284599304199
9656,-9.785486221313477,-9.763932034373283
9657,0.05627455189824104,0.26370835676789284
9658,0.013501085340976715,0.3257348914630711
9659,-0.027575407177209854,0.1643093228340149
9660,0.013473549857735634,0.1287565459497273
9661,0.015172519721090794,0.23606553673903363
9662,-2.2110047340393066,-2.036369413137436
9663,-0.5116124749183655,-0.5235520806163549
9664,-0.5102004408836365,0.7597781419754028
9665,0.23632875084877014,0.8502866437484045
9666,0.060001060366630554,-0.003559625009074807
9667,0.01180018950253725,0.4222748940810561
9668,-1.5304728746414185,2.195140242576599
9669,0.02512465789914131,0.021300836466252804
9670,-0.7519261837005615,-0.7400005403906107
9671,-0.17496362328529358,-0.13755321502685547
9672,-0.08283043652772903,-0.07876822352409363
9673,0.04320651665329933,1.9536938108503819
9674,0.07868920266628265,1.4550975724123418
9675,0.002019498497247696,0.9575850963769881
9676,-2.3180975914001465,1.0143189430236816
9677,-1.1381052732467651,-0.7454877495765686
9678,-2.500476598739624,-1.8734607696533203
9679,-0.0538889616727829,0.7234590649604797
9680,-0.2984032928943634,0.009925246238708496
9681,-2.1920528411865234,-1.9672967344522476
9682,0.014198482036590576,-0.02150529995560646
9683,-0.24425148963928223,-0.13183175027370453
9684,-0.027662714943289757,0.08641045913100243
9685,-1.7152169942855835,-1.745650313096121
9686,-0.02590189129114151,6.755100164562464
9687,-0.3705803453922272,0.22927448153495789
9688,-4.058052062988281,-2.866194486618042
9689,0.01875685714185238,0.028085104655474424
9690,0.11945226788520813,0.037735506892204285
9691,-0.9968181848526001,-0.8528434038162231
9692,-0.3665834665298462,0.29411667585372925
9693,-2.847353935241699,-2.8301428016275167
9694,-1.6193251609802246,-1.9346918165683746
9695,-1.674504041671753,-1.5894959717988968
9696,-0.0728822723031044,-0.08595127053558826
9697,0.08803192526102066,3.2449602279812098
9698,-5.674960136413574,-0.2552618980407715
9699,-0.05268051475286484,-0.12282433547079563
9700,-1.0524868965148926,-0.4419046640396118
9701,-0.018482254818081856,0.11251292750239372
9702,0.026017963886260986,0.9102890491506059
9703,-0.5329249501228333,-0.5366433095186949
9704,-0.2666841745376587,-0.2112145870923996
9705,0.20294103026390076,-0.00048186350613832474
9706,-0.6953675746917725,2.3647457361221313
9707,-0.5536953210830688,-0.20539268851280212
9708,-0.035174429416656494,-0.13957945629954338
9709,0.20292982459068298,0.971266858279705
9710,-3.3318440914154053,-2.821031391620636
9711,0.004149766638875008,0.03004039591178298
9712,-0.34008607268333435,-0.3444038610905409
9713,-3.0744500160217285,-3.0052996799349785
9714,-6.062085151672363,-6.087198906694539
9715,0.03975702449679375,0.11757133466016967
9716,0.0018561407923698425,1.0356562957167625
9717,-0.169577494263649,0.1252288818359375
9718,-0.8958803415298462,1.1776990294456482
9719,-2.267038583755493,-2.2319634445011616
9720,-0.003642801195383072,0.1090170219540596
9721,-0.0439385324716568,0.650995522737503
9722,-1.870694875717163,-1.6648291498422623
9723,-0.014158546924591064,-0.12897777184844017
9724,-0.156042218208313,-0.1897511798888445
9725,-0.36499470472335815,1.607403576374054
9726,-0.06482043117284775,0.015154644846916199
9727,0.37181782722473145,5.381409963592887
9728,-3.5972657203674316,-0.6407637596130371
9729,-0.2119079977273941,0.19523972272872925
9730,1.3112727403640747,0.26868076622486115
9731,-8.601154327392578,-8.445090740919113
9732,-0.3801036477088928,0.7445273101329803
9733,0.01333925686776638,0.07213554554618895
9734,-0.8668365478515625,1.385032296180725
9735,-3.6582343578338623,-2.0948143005371094
9736,-2.1824965476989746,-2.2377254962921143
9737,0.014728901907801628,3.9326758068054914
9738,0.04249698296189308,0.6690116450190544
9739,-0.5374706983566284,-0.5427216328680515
9740,0.0028070975095033646,3.2800395460799336
9741,0.0382089726626873,0.13350201025605202
9742,-1.7005118131637573,-1.1462700366973877
9743,-0.006252186372876167,-0.012229032814502716
9744,0.015114669688045979,0.32863783556967974
9745,-0.3817601501941681,-0.09950694441795349
9746,-2.0065829753875732,-1.9842684119939804
9747,-0.01079653948545456,0.43425770103931427
9748,-3.5015201568603516,-1.3283724784851074
9749,0.016476498916745186,3.8925645728595555
9750,-9.14208984375,-7.430522322654724
9751,-1.1113914251327515,-0.33082258701324463
9752,0.02739163115620613,0.016646860167384148
9753,-4.424166202545166,-4.437994845211506
9754,-1.5300744771957397,1.0426994562149048
9755,-0.1118965893983841,-0.030642181634902954
9756,-0.18709906935691833,-0.12139056622982025
9757,-0.39776891469955444,-0.36992475017905235
9758,-0.8532421588897705,-0.3078787922859192
9759,-0.565665066242218,-0.0035396218299865723
9760,-0.1408720761537552,0.7563806623220444
9761,-1.1465606689453125,-1.1514487164095044
9762,-5.484152317047119,-5.464912865310907
9763,-1.5504544973373413,-1.0921285152435303
9764,-1.8080812692642212,-0.8094055652618408
9765,-5.2265095710754395,-4.66946280002594
9766,0.008334926329553127,0.10273823143506888
9767,-6.625297546386719,-6.428217977285385
9768,-1.500686526298523,-1.5275488387560472
9769,-0.3686944246292114,-0.38074374198913574
9770,-0.031173672527074814,0.6581391915678978
9771,-0.6780257225036621,-0.580270804464817
9772,-0.9372770190238953,-0.9456112876941916
9773,-0.9468050599098206,-0.9183872789144516
9774,-1.1594009399414062,-1.189859172794968
9775,-0.2313016653060913,-0.2574427267536521
9776,-0.08978921175003052,-0.0423772931098938
9777,0.011428640224039555,0.6104850780684501
9778,0.1899547576904297,0.2997193038470414
9779,0.015570023097097874,0.3623706996442593
9780,-0.8218358755111694,-0.7910925671458244
9781,-2.998789072036743,0.061324357986450195
9782,0.0049363477155566216,0.35023261955939233
9783,-0.06844080984592438,-0.0500923078507185
9784,-0.9061496257781982,-0.9196113650687039
9785,-0.008523315191268921,0.12189459428191185
9786,0.10551251471042633,0.40040229400619864
9787,-1.3466225862503052,-1.2806066051125526
9788,0.19619034230709076,0.5399071793071926
9789,0.040573183447122574,0.00764016667380929
9790,0.009352579712867737,0.49302372336387634
9791,-0.08505654335021973,1.5169108733534813
9792,-0.03513362258672714,-0.09828350739553571
9793,-0.6011654138565063,-0.4575226604938507
9794,-0.1717693954706192,1.684427335858345
9795,-1.634203553199768,4.089909553527832
9796,1.3941549062728882,-0.00012394040822982788
9797,-0.05417432636022568,1.383001171052456
9798,0.25089162588119507,0.32739364239387214
9799,-2.170649290084839,-1.882654845714569
9800,-0.12086409330368042,-0.047801196575164795
9801,-0.004855376202613115,3.121732844039798
9802,-0.5595951676368713,0.9945728182792664
9803,-1.972421407699585,-1.9813949912786484
9804,0.0037416950799524784,1.3536772729748918
9805,-4.509529113769531,-4.540171706699766
9806,-1.9937556982040405,-1.6653738915920258
9807,-0.5254822969436646,-0.3674038052558899
9808,0.027643844485282898,2.484313317516353
9809,-1.274723768234253,0.7753734588623047
9810,0.002361487364396453,0.8415222513140179
9811,-4.143725872039795,-4.023178398609161
9812,-0.6099276542663574,0.1644114851951599
9813,0.029035158455371857,1.538244541734457
9814,-1.8202595710754395,-0.7910284996032715
9815,0.04968990385532379,0.011590669862926006
9816,-9.598175048828125,-9.573621775954962
9817,-0.03494565933942795,1.5475059524178505
9818,-5.895456314086914,-5.1928945779800415
9819,-1.3441342115402222,-0.9691622853279114
9820,0.04006519168615341,1.1790788397192955
9821,-0.0027761608362197876,0.11526539921760559
9822,-0.9074389934539795,1.4059739708900452
9823,-0.7579948306083679,-0.5238759517669678
9824,-0.9014004468917847,1.0757144689559937
9825,-1.315314531326294,-0.7280384302139282
9826,-0.09536659717559814,2.3374399691820145
9827,-6.076535224914551,-6.025113500654697
9828,-0.056739553809165955,-0.07052910339552909
9829,-1.996631145477295,-1.9820629255846143
9830,0.01785859651863575,0.4694331729260739
9831,0.10860221832990646,0.02474112727213651
9832,0.04812346398830414,1.318203181028366
9833,-0.6028892397880554,-0.2648666501045227
9834,-3.0841827392578125,-2.8871433287858963
9835,0.015494035556912422,0.11942451586946845
9836,-0.01033708080649376,-0.05914407595992088
9837,-2.6533260345458984,-1.4338734149932861
9838,-2.730788469314575,-2.723464548587799
9839,-1.2191507816314697,-1.3694847151637077
9840,0.03180331736803055,0.12632439978187904
9841,-0.014525650069117546,0.12602808326482773
9842,0.013833494856953621,0.960525214700283
9843,0.003950475715100765,0.236770479939878
9844,-1.790168285369873,-1.3313683867454529
9845,0.0013972632586956024,0.07087255641818047
9846,-0.4212832748889923,0.6386041641235352
9847,-0.016321638599038124,1.613473303616047
9848,-1.0892492532730103,-1.034571222960949
9849,1.4645261764526367,1.82499941252172
9850,-0.6693639755249023,-0.2706615924835205
9851,-1.2412914037704468,-1.0780186653137207
9852,-1.9437676668167114,-1.4507130980491638
9853,0.025495750829577446,1.4295495892874897
9854,-0.0009535544086247683,0.16143490059766918
9855,-1.2088398933410645,-0.9708744883537292
9856,-9.222201347351074,-5.565844535827637
9857,0.22166359424591064,0.7298792377114296
9858,0.09978233277797699,3.8167166807688773
9859,0.8826118111610413,0.5874729752540588
9860,-0.012959644198417664,0.05818105489015579
9861,-0.11622922122478485,-0.2798752657836303
9862,-0.8048587441444397,-0.21499156951904297
9863,-0.2524527907371521,2.351639002561569
9864,0.09713193029165268,0.10983246471732855
9865,-0.6814298629760742,1.2527679204940796
9866,-0.34988969564437866,0.09516739845275879
9867,0.3705427646636963,0.0460426356876269
9868,-0.35613152384757996,-0.37179554626345634
9869,-0.22345542907714844,0.3777417838573456
9870,-3.3684451580047607,-3.1250788271427155
9871,0.0029665492475032806,0.4456249981885776
9872,-1.0349891185760498,-0.7893683612346649
9873,0.02198690176010132,1.9184559136629105
9874,-2.682258367538452,-1.9904037117958069
9875,-0.144497349858284,0.2031032145023346
9876,0.0028224396519362926,0.2232289953972213
9877,-0.3260052800178528,-0.5869031697511673
9878,0.047697871923446655,-0.10069391876459122
9879,-0.2320762723684311,0.5033354163169861
9880,0.019041739404201508,-0.006328687770292163
9881,0.001977081410586834,0.26876921637449414
9882,0.07463102787733078,0.4836302399635315
9883,-8.218963623046875,-6.026979207992554
9884,-3.2431840896606445,-3.1793306916952133
9885,-0.06427973508834839,0.7381074577569962
9886,-0.568401575088501,-0.5414079874753952
9887,-3.7310783863067627,-3.8961081504821777
9888,-0.2658785581588745,-0.17938334494829178
9889,-0.4998416304588318,-0.4363124966621399
9890,-0.016085471957921982,0.023934893310070038
9891,0.0456126369535923,0.2724650204690988
9892,-0.012055270373821259,-0.043028502725064754
9893,-0.004469435662031174,2.0305153504014015
9894,0.18553048372268677,4.793055593967438
9895,-5.371091842651367,-4.538683295249939
9896,0.027345143258571625,0.4835199555964209
9897,-2.264831304550171,-2.306441556662321
9898,0.04381202906370163,0.10082624852657318
9899,-1.0158357620239258,-0.8516477942466736
9900,0.006826636381447315,0.6936259297654033
9901,-0.08938444405794144,-0.0591040663421154
9902,0.029416939243674278,0.6796272485953523
9903,-0.0029500843957066536,3.2354187443852425
9904,-8.40098762512207,-8.398784512653947
9905,0.03122679330408573,0.005187937815207988
9906,-0.003856280818581581,0.22150232642889023
9907,-2.4036567211151123,-1.6073294878005981
9908,0.016313081607222557,0.5092779173282906
9909,-5.544990539550781,-4.516648292541504
9910,-0.16701754927635193,-0.12609070539474487
9911,-0.10474906116724014,0.779489628970623
9912,0.01924402453005314,0.4020614028218006
9913,-1.7328453063964844,-1.266797423362732
9914,-6.005150318145752,-4.6087775230407715
9915,-2.8367063999176025,-2.708648979663849
9916,0.06521440297365189,0.8433892589528114
9917,0.05492100864648819,4.494326498286682
9918,0.07868444174528122,0.5537754521938041
9919,-0.8223416805267334,-1.1088035255670547
9920,-0.722617506980896,-0.39678147435188293
9921,-0.054758064448833466,1.4420697018504143
9922,-0.12047670781612396,1.2505042254924774
9923,0.024460049346089363,0.3808458298444748
9924,-0.10595811903476715,0.9974418208003044
9925,0.009068485349416733,2.287257242947817
9926,0.17253859341144562,-0.04437771951779723
9927,-0.7315393090248108,-0.2831147015094757
9928,0.0092814601957798,2.372606460005045
9929,-0.016505042091012,-0.04378458573046373
9930,-0.0902027040719986,-0.08193756267428398
9931,0.008779576048254967,0.07353253103792667
9932,0.19916144013404846,0.15989020094275475
9933,-1.094423770904541,-1.094023724552244
9934,-3.2364354133605957,-3.200564682483673
9935,-1.1084058284759521,-0.6320282816886902
9936,0.00998599547892809,1.3266255808994174
9937,-1.999791145324707,-1.8657037168741226
9938,-1.026926040649414,-0.5655488967895508
9939,-2.8292481899261475,-2.6571083068847656
9940,-0.6041955351829529,-0.27608799934387207
9941,0.015926137566566467,-0.0053515187464654446
9942,1.4734503030776978,2.1831647707149386
9943,0.06878829002380371,0.17917263321578503
9944,-0.5630679726600647,-0.6133696399629116
9945,-1.889803409576416,-0.7828702926635742
9946,-0.1957414299249649,0.5004280209541321
9947,0.007008077576756477,0.08514665998518467
9948,-8.212291717529297,-7.721238613128662
9949,-0.607194721698761,0.22864234447479248
9950,-0.5255501866340637,0.11440771818161011
9951,0.0019469030667096376,1.63828075240599
9952,0.02687295898795128,2.361417455424089
9953,-1.5309301614761353,-1.0328325629234314
9954,-4.673676013946533,-1.9289662837982178
9955,0.024976342916488647,0.14810341969132423
9956,-0.5079481601715088,0.6536470651626587
9957,0.0081836748868227,0.33142626471817493
9958,0.11908778548240662,-0.025530589744448662
9959,-0.16001173853874207,1.2338732033967972
9960,-1.965029001235962,-1.7956916689872742
9961,-3.177222967147827,-2.851631611585617
9962,-0.3490540385246277,1.046171247959137
9963,-0.8695678114891052,2.371640622615814
9964,0.04350939765572548,6.062984198681079
9965,-1.478996992111206,-1.4754854924976826
9966,-1.0068001747131348,-0.41467225551605225
9967,-3.652794122695923,-3.6646504253149033
9968,0.020191438496112823,0.14549869298934937
9969,-4.557673454284668,-4.128014385700226
9970,0.03273602947592735,1.7946404618560337
9971,-0.038208186626434326,-0.35274860449135303
9972,0.021260444074869156,0.10010113046155311
9973,-0.6942129731178284,-0.42010316252708435
9974,-3.981147289276123,-3.914547547698021
9975,-0.05562885105609894,0.5219815671443939
9976,0.24279257655143738,-0.2163722685072571
9977,-1.6014561653137207,-2.061157097108662
9978,0.000698149437084794,0.3890459786634892
9979,-0.03929051756858826,0.14818837121129036
9980,0.18947184085845947,1.34087753095082
9981,-1.6592363119125366,-1.652242325246334
9982,-2.347618818283081,-1.1687904596328735
9983,-0.0020143333822488785,0.5034300850238651
9984,-3.7732760906219482,-0.9835247993469238
9985,0.008929256349802017,0.5428565922193229
9986,-0.020670711994171143,0.7627522312104702
9987,-0.24336175620555878,0.15736809372901917
9988,-0.7740018963813782,-0.7685198467224836
9989,-0.09579426795244217,2.3533760607242584
9990,-0.2180582731962204,-0.22434951551258564
9991,-1.8243310451507568,-1.649298369884491
9992,0.016039660200476646,2.5343403867300367
9993,-0.4998810291290283,-0.46990853175520897
9994,-0.39429986476898193,0.5200321674346924
9995,-0.19662678241729736,-0.027705609798431396
9996,0.14174792170524597,1.5258920919150114
9997,0.007496299222111702,0.25811650045216084
9998,-6.400457382202148,-6.236790910363197
9999,0.003660624846816063,2.5429520159959793
10000,0.11489589512348175,0.09788917936384678
10001,-0.12083809077739716,0.3707669526338577
10002,-0.0029937298968434334,0.06719972752034664
10003,0.11663234978914261,0.1304030017927289
10004,-0.7772097587585449,-0.42578375339508057
10005,0.008906878530979156,0.11109671369194984
10006,-0.014025292359292507,0.021913965232670307
10007,-0.568816602230072,0.3044341206550598
10008,0.07414304465055466,0.030786312650889158
10009,-0.9168416857719421,0.029338359832763672
10010,-1.1395361423492432,1.4347363710403442
10011,-1.1622743606567383,-0.9645528942346573
10012,-3.377084732055664,-1.53385329246521
10013,-0.7682280540466309,-0.6240323930978775
10014,-3.2071831226348877,-1.749218225479126
10015,-1.963505744934082,-1.2156507968902588
10016,-0.0450529009103775,0.15412264317274094
10017,-0.04093386232852936,0.25220729410648346
10018,0.11241269111633301,0.17173871397972107
10019,-0.7685271501541138,-0.3260975778102875
10020,-2.2300877571105957,-1.0178585052490234
10021,-5.845129013061523,-2.4117515087127686
10022,0.034731682389974594,0.02389073744416237
10023,-0.01125447079539299,0.10931539442390203
10024,-2.1200380325317383,-0.1957406997680664
10025,-7.02608585357666,-5.236650228500366
10026,-3.805607795715332,-2.5194977521896362
10027,-0.010670240968465805,-0.02923140861093998
10028,-0.05073864758014679,0.11140977963805199
10029,-0.5657434463500977,0.7091055512428284
10030,0.00017718225717544556,0.08552123606204987
10031,-3.714663028717041,-2.125753402709961
10032,-1.235498309135437,-0.8893661201000214
10033,-5.462679386138916,-3.640139937400818
10034,-0.09313098341226578,0.024884283542633057
10035,-0.013164409436285496,0.03244703263044357
10036,-7.156872272491455,-3.9399609565734863
10037,0.00757706630975008,0.005632315333059523
10038,-1.254713535308838,-0.49613332748413086
10039,0.0025061327032744884,0.0021416851523099467
10040,-0.05697037652134895,0.2972411699593067
10041,0.03493892401456833,0.06525006471201777
10042,-0.043173301964998245,-0.02715436741709709
10043,-0.9201717972755432,-0.4403066635131836
10044,-0.03456266224384308,0.06437863036990166
10045,-0.05668021738529205,0.046741195023059845
10046,-0.19391502439975739,0.11897934973239899
10047,-0.004979999735951424,0.1329666329547763
10048,-0.13922256231307983,0.35668133199214935
10049,-0.018622897565364838,0.06264113634824753
10050,-0.8164374828338623,0.5788956880569458
10051,0.26519566774368286,0.14949440956115723
10052,-0.8484168648719788,-0.5633020997047424
10053,-0.8630609512329102,0.3355082869529724
10054,0.20153677463531494,0.0023696542339166626
10055,0.01883406937122345,0.031032958766445518
10056,0.0041803582571446896,0.17891651252284646
10057,-9.75835132598877,-5.479457378387451
10058,0.0025341969449073076,0.009448704542592168
10059,-0.00146414153277874,0.24152820650488138
10060,0.0002620092127472162,0.02375993994064629
10061,-2.053274631500244,-1.008392095565796
10062,0.1646076738834381,0.13222745060920715
10063,-1.9011198282241821,-1.6284919083118439
10064,-0.043348923325538635,0.3301345184445381
10065,-11.236771583557129,-4.590691566467285
10066,-3.1055757999420166,-2.2929182648658752
10067,-0.0668385922908783,0.09355973452329636
10068,0.02780262380838394,0.05113554350100458
10069,-0.6740033626556396,-0.033901333808898926
10070,-0.4259249269962311,-0.1807052493095398
10071,0.004092097282409668,0.03566276025958359
10072,-0.19637642800807953,0.2973315119743347
10073,0.04035956412553787,0.186982162296772
10074,-0.02878841757774353,0.22642910480499268
10075,-0.11265038698911667,-0.08815035969018936
10076,-0.7401654124259949,-0.20785844326019287
10077,-0.38391920924186707,-0.29866401851177216
10078,-3.410238027572632,-2.991295576095581
10079,-1.03263258934021,-0.6756075024604797
10080,-0.17808040976524353,0.2823229730129242
10081,-1.6493334770202637,-1.310710221529007
10082,-0.7456899285316467,1.395639717578888
10083,-0.3117597997188568,0.09033587574958801
10084,0.007447528652846813,0.004354136548954557
10085,0.004181746393442154,0.06826632656157017
10086,0.0063044726848602295,0.10016772150993347
10087,-1.0385628938674927,0.01802194118499756
10088,-0.04789993539452553,0.12143316864967346
10089,-0.0027429871261119843,0.05201962683349848
10090,-2.265529155731201,-0.671883225440979
10091,0.13509546220302582,0.1179460606072098
10092,-0.07187357544898987,-0.04024630784988403
10093,-1.7650258541107178,-0.9426836967468262
10094,-0.0468483604490757,0.015142962336540222
10095,-3.965613603591919,-1.9552209377288818
10096,0.9601948857307434,0.14296486973762512
10097,-0.042385123670101166,1.3858727440238
10098,-1.394079327583313,-0.947162926197052
10099,-0.3787601590156555,0.30163538455963135
10100,0.02893706038594246,0.06198414787650108
10101,-1.2965261936187744,-0.43711310625076294
10102,-0.3663327395915985,0.2600375711917877
10103,-0.02065061777830124,0.22158696874976158
10104,0.2593293786048889,-0.017439812421798706
10105,0.27506160736083984,-0.009529918432235718
10106,0.041684649884700775,0.005101525457575917
10107,0.023176535964012146,0.01061583252158016
10108,-0.478884220123291,0.30630046129226685
10109,-1.021708369255066,0.2676539421081543
10110,0.016485242173075676,0.03213844317360781
10111,0.04334380477666855,0.024113419756758958
10112,-2.607395887374878,-0.9817376136779785
10113,-0.3851740062236786,0.6107487678527832
10114,-2.9873383045196533,0.049188852310180664
10115,0.0010904987575486302,0.023694764749961905
10116,-0.6301260590553284,-0.45143401622772217
10117,-7.312391757965088,-2.476133346557617
10118,-0.02880221977829933,0.24736600369215012
10119,-6.174727439880371,-2.216845989227295
10120,0.041413161903619766,0.12929813330993056
10121,-4.229094505310059,-1.7369508743286133
10122,-0.27259352803230286,-0.10664121806621552
10123,-0.12293673306703568,0.19420400261878967
10124,-0.032524224370718,0.06375586241483688
10125,0.044497426599264145,0.07950910553336143
10126,0.4163600206375122,0.10670334286987782
10127,0.015811657533049583,9.655483160031508e-05
10128,-0.05376491695642471,0.6220104917883873
10129,-0.0346195325255394,0.11356652900576591
10130,-1.65864098072052,-0.5368144512176514
10131,-2.7051656246185303,-1.5014467239379883
10132,0.16032905876636505,0.003315203182864934
10133,-0.2621242105960846,0.2210736870765686
10134,-0.012781400233507156,-0.003238428384065628
10135,-0.03231680393218994,0.11305630207061768
10136,-0.02040882408618927,0.3368820957839489
10137,-5.944307327270508,-3.466301441192627
10138,-1.7781171798706055,-0.42421960830688477
10139,-6.071763038635254,-4.782053112983704
10140,-8.734737396240234,-4.718982219696045
10141,-0.8173201680183411,-0.08103370666503906
10142,-2.44380259513855,-1.392521619796753
10143,0.004218996502459049,0.07572061498649418
10144,-0.7730116844177246,-0.009319126605987549
10145,-0.03436071425676346,0.04100051149725914
10146,0.0003142259083688259,0.015746464487165213
10147,-0.7698291540145874,0.4475197196006775
10148,-0.2003919780254364,-0.010792434215545654
10149,0.09319726377725601,0.19392582029104233
10150,-0.16530899703502655,-0.06594238430261612
10151,-1.784356951713562,-0.967067301273346
10152,0.006509201601147652,0.02657067682594061
10153,-0.09767153859138489,0.6320703998208046
10154,0.07183393836021423,0.25502033717930317
10155,0.13346999883651733,-0.31123433634638786
10156,-0.11945226788520813,0.16663730889558792
10157,-0.08284097164869308,0.5985562652349472
10158,-0.07446581870317459,0.08997416496276855
10159,-2.6048572063446045,0.022073984146118164
10160,-4.984610557556152,-3.5601855516433716
10161,0.054812245070934296,0.11653649248182774
10162,-12.333471298217773,-6.995924949645996
10163,-0.07815033197402954,0.37204086035490036
10164,0.020664941519498825,0.008639453386422247
10165,0.02425900474190712,0.00771824723778991
10166,-1.6309434175491333,-0.49764227867126465
10167,-0.5851048827171326,0.22137486934661865
10168,-0.18588292598724365,0.308427095413208
10169,-1.5638868808746338,-1.4658296257257462
10170,-0.0007918141782283783,0.03579374682158232
10171,-2.2110211849212646,-1.0860118865966797
10172,0.02321801707148552,0.08068389724940062
10173,-0.3241688311100006,1.4358111023902893
10174,0.030775876715779305,0.007408253848552704
10175,-3.682663917541504,-2.196102261543274
10176,-1.9335843324661255,-0.5170156955718994
10177,0.032131340354681015,0.0024932745727710426
10178,-0.14586032927036285,0.0064270347356796265
10179,0.01604941487312317,0.10738300532102585
10180,-0.864471435546875,-0.36645448207855225
10181,-0.9867838621139526,-0.34412020444869995
10182,-0.014333974570035934,0.21854036673903465
10183,0.156703382730484,0.021998816868290305
10184,-0.020216146484017372,0.10235555469989777
10185,-0.06461367011070251,0.42227952927351
10186,0.0007532392628490925,0.016574036533711478
10187,-0.23321999609470367,0.5675415098667145
10188,0.015404041856527328,0.04398619756102562
10189,-1.5044679641723633,-0.22923386096954346
10190,0.08614440262317657,0.21741948649287224
10191,0.013682112097740173,0.08549334108829498
10192,-2.2809629440307617,-2.1777638643980026
10193,-0.4398348331451416,-0.2622358202934265
10194,0.06928281486034393,0.4980889670550823
10195,0.04405255615711212,0.0027343081310391426
10196,0.02093471959233284,0.02552580102928914
10197,-4.084176540374756,-0.8227128982543945
10198,0.00482843816280365,0.03103136457502842
10199,-2.4654529094696045,-1.1508829593658447
10200,0.009403007104992867,0.03876363474410027
10201,-0.14715668559074402,-0.1066572330892086
10202,-0.10138113796710968,0.11488364636898041
10203,-1.6774934530258179,-0.11275184154510498
10204,-0.01053977757692337,0.028462380170822144
10205,-3.363656997680664,-2.7947529554367065
10206,-5.2660980224609375,-1.4121901988983154
10207,-0.6950815320014954,0.13532406091690063
10208,-2.3783960342407227,0.3313472270965576
10209,-0.0037280693650245667,0.10126151889562607
10210,-0.0002732258290052414,0.1975889727473259
10211,-1.826229214668274,0.013811945915222168
10212,-0.21054071187973022,0.6939553320407867
10213,-0.05121472477912903,0.07276608794927597
10214,-7.025521278381348,-4.758448123931885
10215,0.04344312101602554,0.18222671747207642
10216,-0.4589795768260956,-0.43194330856204033
10217,0.0008259819005616009,0.014813352783676237
10218,-1.9486485719680786,-0.07179725170135498
10219,-1.3143566846847534,-0.9332170188426971
10220,0.052202604711055756,0.014540840522386134
10221,-6.9880266189575195,-4.3941731452941895
10222,-0.22141411900520325,0.00420030951499939
10223,0.04193136468529701,0.00020287335883040214
10224,-0.065605528652668,-0.024818621575832367
10225,-9.495696067810059,-5.190661430358887
10226,0.04279305413365364,0.02353148045949638
10227,-12.063942909240723,-5.65602970123291
10228,-0.7771905660629272,0.14253240823745728
10229,-0.0007059144554659724,0.008505477453581989
10230,-0.048889875411987305,-0.24388430267572403
10231,-0.47681137919425964,0.19435131549835205
10232,-2.120539426803589,-0.5181760787963867
10233,-0.7065553665161133,-0.2812807559967041
10234,-0.909637451171875,-0.7886429131031036
10235,-0.05652593821287155,0.021533161401748657
10236,0.020701291039586067,0.006454962771385908
10237,0.00191866559907794,0.033028264064341784
10238,-5.017784595489502,-1.617490291595459
10239,0.00356418639421463,0.0015880317707797076
10240,-2.516016960144043,-2.371165856719017
10241,-0.011681484058499336,-0.004916822537779808
10242,0.029024649411439896,0.0347522342344746
10243,-0.1788056492805481,0.24360547959804535
10244,-1.8104310035705566,0.9096890687942505
10245,-4.1285810470581055,-2.5750709772109985
10246,-0.11817982792854309,0.054185181856155396
10247,-0.13101956248283386,0.0687522292137146
10248,0.014451276510953903,0.14252269640564919
10249,-0.1702456921339035,0.40052729845046997
10250,-0.5816466808319092,-0.00949019193649292
10251,-5.540992259979248,-2.6244912147521973
10252,-3.208451509475708,-2.7336507737636566
10253,0.006865422707051039,0.01454381603980437
10254,-0.8548799753189087,-0.6043320000171661
10255,-0.04859021678566933,0.017077933996915817
10256,-6.563905239105225,-3.499732732772827
10257,-0.13866205513477325,0.13730935752391815
10258,-0.007857454009354115,0.06632024794816971
10259,0.001075838110409677,0.023741331111523323
10260,-0.0039308033883571625,0.04577700234949589
10261,-4.031472206115723,-3.059748888015747
10262,-0.31155094504356384,0.9910371899604797
10263,0.009007569402456284,0.10561620630323887
10264,-0.6994683742523193,-0.4155324399471283
10265,0.06044264882802963,0.05522897094488144
10266,0.13363349437713623,0.019847585470415652
10267,-0.04705262929201126,0.17055489495396614
10268,0.49488744139671326,0.008485595230013132
10269,-4.115351676940918,-1.1129353046417236
10270,-2.687256336212158,-1.1778011322021484
10271,-0.7777408957481384,0.8469836115837097
10272,-0.2561824917793274,-0.2137925773859024
10273,-4.214084148406982,-3.0223395824432373
10274,-0.052333418279886246,0.455854170024395
10275,-2.029841661453247,-0.5379030704498291
10276,-0.39872848987579346,0.31419119238853455
10277,0.01563514582812786,0.018183199455961585
10278,-0.10891572386026382,0.584772028028965
10279,-0.01848169043660164,0.08046362549066544
10280,-3.3516666889190674,-1.5586482286453247
10281,-0.5911230444908142,0.02402186393737793
10282,-0.0019851624965667725,0.0727579789236188
10283,-0.6010845303535461,0.10692983865737915
10284,-5.406615257263184,-1.862640380859375
10285,-5.202949047088623,-3.9822391271591187
10286,-0.3829159736633301,-0.024936378002166748
10287,-0.2627369165420532,0.35749688744544983
10288,-3.868260383605957,-2.9719337821006775
10289,-0.43747878074645996,0.010264456272125244
10290,0.07117307931184769,0.005868530104635283
10291,-1.0492208003997803,-0.8410738408565521
10292,-0.2026229351758957,0.21014918386936188
10293,-0.061496004462242126,0.15180379897356033
10294,0.042072638869285583,0.023339968000072986
10295,0.007295549381524324,0.009565502783516422
10296,-0.8751649856567383,0.4663393497467041
10297,-0.008191997185349464,0.13660336658358574
10298,-0.22095906734466553,0.2485894113779068
10299,-4.658892631530762,-3.35712993144989
10300,-6.475413799285889,-1.0321969985961914
10301,-0.8541443943977356,0.8375717997550964
10302,-0.4602418839931488,-0.04891994595527649
10303,0.15951095521450043,0.005550384637899697
10304,-0.06376320868730545,0.10728702694177628
10305,-0.09569461643695831,0.2150627002120018
10306,-0.05326728895306587,0.2493131123483181
10307,-1.17765212059021,-0.003411531448364258
10308,-2.6211729049682617,-2.328291594982147
10309,-0.2692261338233948,-0.02013257145881653
10310,-0.4123167395591736,0.38186192512512207
10311,-0.5039909482002258,-0.003559887409210205
10312,-0.011699615977704525,0.062398032285273075
10313,-3.8582863807678223,-1.9523600339889526
10314,-0.38538214564323425,-0.07208767533302307
10315,-1.7616676092147827,-0.9499744772911072
10316,0.06454523652791977,0.012860598973929882
10317,-0.516447901725769,-0.4592753201723099
10318,-1.646515130996704,-1.492060363292694
10319,-1.4614760875701904,-0.25733137130737305
10320,-3.328826665878296,-2.730371832847595
10321,0.005230553913861513,0.027121659950353205
10322,0.03622771054506302,0.0010457459361532528
10323,0.020418353378772736,0.03412347543053329
10324,0.9496175646781921,0.2730948477983475
10325,-0.011166535317897797,0.035647325217723846
10326,-0.2607802748680115,0.35791483521461487
10327,-6.459571361541748,-4.6272841691970825
10328,-0.7438361048698425,0.307020902633667
10329,-0.3874061107635498,0.2849583029747009
10330,0.046626947820186615,0.00011411996092647314
10331,-1.1064965724945068,-0.8398470878601074
10332,-0.22916166484355927,0.3076111227273941
10333,0.016753103584051132,0.051774811930954456
10334,-1.1801073551177979,-1.0842812284827232
10335,-2.3969438076019287,-1.0264641046524048
10336,-0.0371595174074173,0.37395863234996796
10337,-0.13319909572601318,0.846210703253746
10338,0.053397975862026215,0.005844836705364287
10339,0.012246295809745789,-0.03627045452594757
10340,0.008077546954154968,-0.040282636880874634
10341,0.0136604905128479,0.008529560640454292
10342,0.04759979993104935,0.09974491037428379
10343,-0.004714073613286018,0.05062997154891491
10344,0.008610084652900696,-0.0133138969540596
10345,0.07384079694747925,0.05590159073472023
10346,-0.1658785492181778,-0.14149783551692963
10347,-2.5953526496887207,-1.6767897009849548
10348,-0.0001520321238785982,0.05602230178192258
10349,-2.279489040374756,-0.9237699508666992
10350,0.10107165575027466,0.042517026886343956
10351,-5.742166996002197,-3.91294264793396
10352,-0.6869246363639832,1.117344081401825
10353,-2.806811809539795,-2.692690908908844
10354,0.02200726419687271,0.001604857239726698
10355,-0.31278038024902344,0.47989270091056824
10356,-0.531822681427002,-0.12052446603775024
10357,-0.014922056347131729,0.1259390413761139
10358,0.004662799183279276,0.003509618793032132
10359,-3.378154754638672,-1.3161041736602783
10360,-0.7597982287406921,0.771728515625
10361,-4.289048671722412,-2.341242790222168
10362,-1.6831141710281372,-0.2827606201171875
10363,-2.5167531967163086,-0.10711097717285156
10364,-7.691819190979004,-3.860429525375366
10365,-0.5348346829414368,-0.10474085807800293
10366,-0.2622053921222687,-0.24077311903238297
10367,0.023974884301424026,0.8054614327847958
10368,-0.3168330490589142,-0.14222125709056854
10369,0.028235452249646187,0.04783542640507221
10370,0.004798769950866699,0.0073121339082717896
10371,0.04457539692521095,0.00646003894507885
10372,-5.336189270019531,-4.670950293540955
10373,-1.8079296350479126,-1.2636831402778625
10374,0.44195425510406494,0.27477240562438965
10375,-6.0397796630859375,-2.037086009979248
10376,-1.7650258541107178,-0.9426836967468262
10377,-0.34231022000312805,0.1815926730632782
10378,-1.3864772319793701,-0.7356873154640198
10379,-1.4980521202087402,-0.5467664003372192
10380,-3.721843719482422,-1.6357743740081787
10381,-3.2476916313171387,-2.2668122053146362
10382,-2.9078309535980225,-1.319535493850708
10383,-2.8839762210845947,-0.16488099098205566
10384,-3.7347607612609863,-3.278259426355362
10385,-0.2943855822086334,0.006924062967300415
10386,-1.2854750156402588,-0.9264622926712036
10387,-0.8642346262931824,-0.4554932713508606
10388,-0.10067093372344971,-0.043377093970775604
10389,0.04343993589282036,0.017531868303194642
10390,-0.11631941050291061,0.3959914892911911
10391,0.009039584547281265,0.010272305458784103
10392,-0.5418559312820435,0.057310402393341064
10393,0.05173010379076004,0.038420429453253746
10394,0.05196303501725197,0.009266651992220432
10395,-0.11342104524374008,0.15686295181512833
10396,-5.273245334625244,-4.554576396942139
10397,-3.90578031539917,-2.042961001396179
10398,-5.874925136566162,-3.428496837615967
10399,0.03302285075187683,0.01364419684978202
10400,-0.9043382406234741,-0.4357871413230896
10401,0.00696540204808116,0.00483935177908279
10402,0.007727252785116434,0.02904401859268546
10403,-0.04478919878602028,0.1318570002913475
10404,0.03914310038089752,0.0411817932035774
10405,-3.728487253189087,-2.742882549762726
10406,0.02778746746480465,0.03933349810540676
10407,0.10409888625144958,0.3587610572576523
10408,-0.5385185480117798,0.19494396448135376
10409,-0.00758020393550396,0.1438055308535695
10410,-0.11323584616184235,0.04382336884737015
10411,-5.11561393737793,-2.1868960857391357
10412,-3.7986340522766113,-2.0895456075668335
10413,-4.589682102203369,-2.643010139465332
10414,-1.0897811651229858,-0.8136917352676392
10415,-0.6683847904205322,0.4752659797668457
10416,-0.029516007751226425,0.08859673142433167
10417,-0.8274449706077576,-0.36639800667762756
10418,-0.08194208145141602,0.40160737186670303
10419,0.08379746973514557,-0.045072704553604126
10420,-0.002983306534588337,0.06148313544690609
10421,-0.14241784811019897,0.14094707369804382
10422,0.009248172864317894,0.0034728464670479298
10423,-2.9901623725891113,-2.703279495239258
10424,-0.13929958641529083,-0.19462107867002487
10425,0.10387957841157913,0.0029069017327856272
10426,-3.389261245727539,-2.957814872264862
10427,-0.5022429823875427,0.16069388389587402
10428,-0.07566934078931808,0.19644243270158768
10429,-0.046074241399765015,0.07299766689538956
10430,0.3007330000400543,0.016270329826511443
10431,-0.00536876916885376,0.08129940740764141
10432,-0.19273440539836884,0.06716570258140564
10433,-1.7574901580810547,-1.1903177499771118
10434,0.29481691122055054,0.03150962293148041
10435,-1.9069663286209106,-0.8599674701690674
10436,-1.0135997533798218,-0.5381394624710083
10437,0.01180896908044815,0.010997219011187553
10438,-0.33258315920829773,-0.1596861630678177
10439,0.12829066812992096,0.0432631854491774
10440,-0.43095362186431885,-0.31149762868881226
10441,-0.003078223206102848,0.016488779336214066
10442,-1.7147704362869263,0.16177499294281006
10443,0.000917656347155571,0.01838192529976368
10444,-3.1087605953216553,-2.423003911972046
10445,-1.2052286863327026,-0.7904112637042999
10446,-2.5779099464416504,-0.5713212490081787
10447,0.08621710538864136,0.014016702771186829
10448,-1.878144383430481,-0.13000524044036865
10449,-0.054528459906578064,0.018466617912054062
10450,0.030926842242479324,0.04478839028161019
10451,-4.676898956298828,-0.8016102313995361
10452,-5.752964973449707,-2.5484743118286133
10453,-0.02871912717819214,0.10781485214829445
10454,0.0029816576279699802,0.0008465084247291088
10455,-0.026875965297222137,0.3038261905312538
10456,-0.22347092628479004,0.15859368443489075
10457,0.007613660302013159,0.0006052785388419579
10458,-0.32642892003059387,-0.13991427421569824
10459,-8.398985862731934,-4.059410095214844
10460,0.15386313199996948,0.02814417751505971
10461,0.009208612143993378,0.02806268958374858
10462,-0.6420339345932007,0.14453834295272827
10463,0.2585988938808441,0.19464072212576866
10464,0.36702409386634827,0.04226739704608917
10465,-0.5196821689605713,-0.45666613429784775
10466,-0.36075446009635925,0.08095955848693848
10467,-3.5824391841888428,-1.822852373123169
10468,-0.4054155647754669,0.6795230805873871
10469,-0.3063409626483917,0.1830325722694397
10470,0.0054882667027413845,0.06692558852955699
10471,-0.876895546913147,0.20572054386138916
10472,-3.1222219467163086,-1.0402061939239502
10473,-0.14297108352184296,0.09437236189842224
10474,-0.2220153659582138,0.16683807969093323
10475,-0.887361466884613,0.8966858386993408
10476,0.011104527860879898,0.014111293479800224
10477,-9.633649826049805,-6.304241895675659
10478,0.010533515363931656,0.003993429752881639
10479,0.005535507574677467,0.007153315935283899
10480,-0.046087272465229034,0.12717439234256744
10481,-1.8696566820144653,0.6498297452926636
10482,-0.1273573637008667,-0.016391925513744354
10483,-2.5246710777282715,-1.8792172074317932
10484,0.00704334257170558,0.011474821279989555
10485,-12.536760330200195,-7.585875511169434
10486,-0.9509339928627014,0.09332764148712158
10487,-0.01522618904709816,0.10658082738518715
10488,-0.09341013431549072,0.3530004471540451
10489,0.0027267644181847572,0.0034874549608048255
10490,-6.7422661781311035,-4.943613171577454
10491,-0.1476612538099289,1.5646045207977295
10492,-0.10025763511657715,0.026328884065151215
10493,-12.60401725769043,-5.307581424713135
10494,-3.3025519847869873,-2.5691184997558594
10495,0.044760819524526596,0.026124422904103994
10496,-0.03886225074529648,-0.01527639850974083
10497,-6.6651458740234375,-4.0467095375061035
10498,-5.317588806152344,-1.2644734382629395
10499,-2.112626314163208,-1.4152079820632935
10500,-1.1999582052230835,-0.795390784740448
10501,-1.472312092781067,-0.4431426525115967
10502,0.01064401213079691,0.0030266979920270387
10503,0.0038237599655985832,0.011134973727166653
10504,-1.15872323513031,-0.4982237219810486
10505,0.03306499868631363,0.039477429585531354
10506,0.012872995808720589,0.12943363934755325
10507,-0.16438640654087067,0.3455989956855774
10508,-0.04367147386074066,0.47226256877183914
10509,0.9324368238449097,0.38038505613803864
10510,0.09288080036640167,0.0013756174594163895
10511,0.00842222198843956,0.035915020387619734
10512,-1.2873859405517578,-0.9566011726856232
10513,-1.4280933141708374,-0.9628937840461731
10514,-1.7248218059539795,-1.371783047914505
10515,-2.3303871154785156,-1.5224597454071045
10516,-0.47652411460876465,-0.008383721113204956
10517,0.032289039343595505,0.001065376382030081
10518,-0.07146836817264557,-0.033360376954078674
10519,-0.10135404765605927,-0.09835115075111389
10520,-0.6764599084854126,-0.2955588698387146
10521,-0.24935290217399597,0.6515525579452515
10522,-0.41939225792884827,0.2213650643825531
10523,-0.01318487711250782,0.015434673056006432
10524,-2.3813326358795166,-1.8771652579307556
10525,0.0026544895954430103,0.0317667736671865
10526,-3.013864517211914,-1.104578971862793
10527,0.2721192538738251,0.14171524345874786
10528,-0.35705384612083435,0.04600095748901367
10529,-0.03431972861289978,0.3065381944179535
10530,-0.34593918919563293,0.347253680229187
10531,-2.5740134716033936,-0.3801405429840088
10532,-0.03881976008415222,0.056247737258672714
10533,-7.591930389404297,-3.8070850372314453
10534,-0.5249280333518982,0.036879777908325195
10535,0.10631817579269409,0.20071658492088318
10536,-0.8229767680168152,-0.4931640625
10537,-0.7345602512359619,-0.5676350295543671
10538,-0.2694898843765259,-0.08934353291988373
10539,0.0032673722598701715,0.011900832643732429
10540,-2.7846755981445312,-2.2368203997612
10541,0.5696359276771545,0.3127353861927986
10542,-2.7052502632141113,-2.397122472524643
10543,-4.470739364624023,-2.1531524658203125
10544,-0.469358891248703,-0.10365036129951477
10545,0.02394847385585308,0.11447112448513508
10546,-0.3099384903907776,-0.17471621930599213
10547,-0.10376519709825516,0.13853934407234192
10548,-2.7600855827331543,-0.02576160430908203
10549,-4.68378210067749,-3.7612890005111694
10550,-1.7307006120681763,-0.4802737236022949
10551,-0.5032808780670166,0.28510046005249023
10552,0.010327213443815708,0.0010776511335279793
10553,0.03248916193842888,0.014755563461221755
10554,-0.4558262228965759,0.2738759517669678
10555,0.07431577891111374,0.008351810509338975
10556,0.03489907458424568,0.08520007412880659
10557,0.00942301843315363,0.017717117560096085
10558,-0.5336031913757324,-0.20019623637199402
10559,-1.8438152074813843,-1.142478883266449
10560,-0.04943982511758804,0.432159673422575
10561,-0.03659342974424362,0.07265720143914223
10562,-0.1484421044588089,-0.10437304526567459
10563,-0.7688489556312561,-0.20912617444992065
10564,-0.3528366684913635,-0.26280273497104645
10565,0.027844561263918877,0.035907412180677056
10566,-0.14297108352184296,0.09437236189842224
10567,0.002249734476208687,0.07231801748275757
10568,0.023009922355413437,0.02403048553969711
10569,0.10430332273244858,0.0026800299528986216
10570,0.19872823357582092,0.0006547793745994568
10571,-0.09901003539562225,0.37252188473939896
10572,-0.0037854285910725594,0.03847108781337738
10573,0.020228173583745956,0.043637431459501386
10574,-2.7160186767578125,-0.5239191055297852
10575,0.043236542493104935,0.02175632445141673
10576,-0.019603053107857704,0.2753983084112406
10577,-5.392892837524414,-2.188514471054077
10578,-0.3028026819229126,0.18992644548416138
10579,0.027538305148482323,0.054481016006320715
10580,0.12301737815141678,0.0058849242341239005
10581,-0.027671754360198975,0.19944431260228157
10582,-0.024824799969792366,0.2806972898542881
10583,-0.009668399579823017,0.09926468133926392
10584,-0.09821765124797821,0.2702244222164154
10585,0.01799742504954338,0.2450440675020218
10586,-0.0007194187492132187,0.25283761136233807
10587,-0.3311462998390198,0.5049073994159698
10588,0.0388236828148365,0.09099088981747627
10589,-5.675029277801514,-3.724741816520691
10590,-4.259605407714844,-2.160956382751465
10591,0.015099278651177883,0.02045353763969615
10592,0.004068911075592041,0.028182891284814104
10593,-2.002562999725342,-1.6283032298088074
10594,-3.3107194900512695,-1.5725756883621216
10595,0.0712561085820198,0.03457749239169061
10596,-0.4765084981918335,-0.3669373095035553
10597,-4.128391265869141,-1.2463994026184082
10598,0.0074692112393677235,0.0004270347731107904
10599,0.07453000545501709,0.02585374139016494
10600,-1.7524652481079102,-0.22822678089141846
10601,0.032356925308704376,0.3150528371334076
10602,-0.25561803579330444,-0.17545472085475922
10603,-0.2448228895664215,0.2100629210472107
10604,0.020380716770887375,0.18819147534668446
10605,-0.22600002586841583,1.36516535282135
10606,0.12386946380138397,0.0180618055164814
10607,-0.34355926513671875,-0.06333348155021667
10608,-0.009192533791065216,0.0750088170170784
10609,-7.527284145355225,-4.8207080364227295
10610,0.02635766938328743,0.07744510937482119
10611,-1.4981813430786133,-0.9664427042007446
10612,-1.5767371654510498,-0.6094558238983154
10613,0.004528829827904701,0.044411684619262815
10614,-4.137314319610596,-1.6887755393981934
10615,-9.189640998840332,-4.2825469970703125
10616,-0.2650977373123169,-0.0850028395652771
10617,-1.5253125429153442,-0.9390901327133179
10618,-0.08453535288572311,0.4671475663781166
10619,-1.5667165517807007,-0.10501039028167725
10620,-2.5432937145233154,-1.1879009008407593
10621,-0.4756176471710205,-0.0777769684791565
10622,-5.115917682647705,-3.037210464477539
10623,-0.0030791182070970535,0.0068989768624305725
10624,-0.03424553945660591,-0.01476673036813736
10625,-2.585919141769409,-1.695958435535431
10626,-0.0569552481174469,1.0222934484481812
10627,0.016052694991230965,0.008349881856702268
10628,-3.4157276153564453,-1.5293734073638916
10629,-0.12028584629297256,0.18478133529424667
10630,0.03319983184337616,-0.027994006872177124
10631,0.04575097933411598,0.0679516124073416
10632,-1.2390109300613403,-0.2239447832107544
10633,-7.044712066650391,-2.2216477394104004
10634,0.0009828240144997835,0.1553122999612242
10635,-1.913499116897583,0.06217598915100098
10636,0.03836123272776604,0.005496104247868061
10637,-5.212690353393555,-1.034834384918213
10638,-1.251670241355896,-0.6622890830039978
10639,-3.142683267593384,-1.9577972888946533
10640,-0.5468469262123108,0.40775054693222046
10641,-0.041049856692552567,0.01559215784072876
10642,-8.795615196228027,-4.251937389373779
10643,-0.027916328981518745,0.07759712263941765
10644,-3.8828353881835938,-1.307903528213501
10645,-0.3398406505584717,0.4361708164215088
10646,-1.0262527465820312,-0.6795280873775482
10647,-0.26178720593452454,0.26506471633911133
10648,-1.989957571029663,-0.4806814193725586
10649,-0.01960042119026184,0.3851310908794403
10650,-0.9388225078582764,-0.33273279666900635
10651,-2.672971725463867,-0.866786003112793
10652,-0.02149207517504692,0.048305876553058624
10653,-3.1429975032806396,-2.219276785850525
10654,-0.009427214041352272,0.0012527946382761002
10655,0.10414454340934753,0.0011951836368098157
10656,-0.0808180719614029,0.2114289402961731
10657,-1.0143401622772217,0.17340803146362305
10658,-0.02285677194595337,1.2353851199150085
10659,-3.5626883506774902,-2.2878615856170654
10660,0.04372410476207733,0.021690460853278637
10661,-0.37220317125320435,-0.038665831089019775
10662,-1.3439390659332275,0.6481153964996338
10663,-0.005342538934201002,0.06852618139237165
10664,-2.0779225826263428,-0.47238171100616455
10665,-1.0347349643707275,0.45754802227020264
10666,-0.011978564783930779,0.11653468478471041
10667,-1.5579627752304077,-0.8396568298339844
10668,0.654126763343811,0.03520891844527796
10669,-1.7238234281539917,0.12537086009979248
10670,-0.12073458731174469,0.24404442310333252
10671,0.023963073268532753,0.08204096741974354
10672,-5.2660980224609375,-1.4121901988983154
10673,0.016685359179973602,0.031072660931386054
10674,-0.5412929654121399,0.10642778873443604
10675,-3.331224203109741,-2.4935227632522583
10676,-4.327727794647217,-1.3255040645599365
10677,-2.382946252822876,-0.0701148509979248
10678,1.114734411239624,0.13439416885375977
10679,-1.6142604351043701,-0.3224172592163086
10680,0.0417233444750309,0.08999235299415886
10681,-0.6603090167045593,-0.6010885685682297
10682,-3.0734915733337402,-1.5304354429244995
10683,0.04030420258641243,0.06448675179854035
10684,0.004936135374009609,0.002870109397917986
10685,0.013721711933612823,0.008196259150281549
10686,-0.4302634298801422,0.45233964920043945
10687,0.003832348622381687,0.04644187819212675
10688,-0.1227131262421608,0.12330314517021179
10689,-6.900829315185547,-4.073280096054077
10690,0.1340351402759552,0.014975263737142086
10691,-0.10618406534194946,-0.0009371638298034668
10692,-0.07520745694637299,0.8253071308135986
10693,-0.602485179901123,0.0395393967628479
10694,0.007309017702937126,0.011951319145737216
10695,0.13098156452178955,0.03153378708520904
10696,-7.14744234085083,-3.2861239910125732
10697,-2.944866418838501,-0.6369438171386719
10698,0.042528510093688965,0.0021400176921133607
10699,-0.002771278377622366,0.04875015979632735
10700,0.029890354722738266,0.06138574017677456
10701,0.10104301571846008,0.03756095468997955
10702,-0.1975136399269104,0.008501455187797546
10703,0.0011457924265414476,0.011656210204819217
10704,-4.789329528808594,-1.8303248882293701
10705,-0.28715088963508606,0.27749308943748474
10706,0.03054853156208992,5.543078441405669e-05
10707,-0.08087306469678879,0.35550061613321304
10708,0.10364054143428802,0.012968360155355185
10709,-4.49466609954834,-3.507413148880005
10710,0.13627836108207703,0.00046753605602134485
10711,-3.7639882564544678,-1.0911872386932373
10712,-0.17869499325752258,0.5049093961715698
10713,-8.280558586120605,-4.983665943145752
10714,-0.7432374954223633,-0.5919924080371857
10715,-0.7687578797340393,0.1270390748977661
10716,-2.2379379272460938,-1.868810921907425
10717,-1.9360767602920532,-0.3769714832305908
10718,-0.3934946656227112,0.2215050756931305
10719,-0.05683649331331253,0.058343611657619476
10720,-0.009036543779075146,0.08083628583699465
10721,0.028879404067993164,0.031673175282776356
10722,-0.17866970598697662,0.2752576023340225
10723,-0.729111909866333,0.6481621265411377
10724,0.11160419136285782,0.0007213111966848373
10725,-2.083509922027588,0.2905597686767578
10726,0.0034232214093208313,0.03907362185418606
10727,-0.17619824409484863,0.25030824542045593
10728,-2.0905725955963135,-0.7983927726745605
10729,0.07631055265665054,0.014425448884139769
10730,0.2860509157180786,0.007724251481704414
10731,-0.10087012499570847,0.0466633215546608
10732,0.16242502629756927,0.1998792700469494
10733,-2.5840015411376953,-1.7367122173309326
10734,-4.700714588165283,-2.551079273223877
10735,-0.09767352044582367,0.4651552885770798
10736,-0.019647058099508286,0.355643630027771
10737,0.022119320929050446,0.09356728196144104
10738,-0.08710607886314392,0.7770917192101479
10739,0.03629118576645851,0.07175060082226992
10740,0.03976999968290329,0.037385098868981004
10741,-0.5244319438934326,-0.22494155168533325
10742,-3.4986648559570312,-2.3962990045547485
10743,0.007084698881953955,0.017477045315899886
10744,0.06744355708360672,0.02404137491248548
10745,0.003592181019484997,0.05139122251421213
10746,-0.9068241119384766,-0.006091594696044922
10747,-0.06033971905708313,0.15864112973213196
10748,0.001315748319029808,0.037729674120782875
10749,-0.08211704343557358,0.08191414177417755
10750,-0.8272098302841187,0.4004337787628174
10751,-0.0583438016474247,0.44666769355535507
10752,0.026647154241800308,0.1085196053609252
10753,0.022059481590986252,0.08835796359926462
10754,-0.9469847679138184,-0.46316850185394287
10755,-0.5089349746704102,0.7245864272117615
10756,-0.08597556501626968,0.059907376766204834
10757,-5.2114973068237305,-3.506656050682068
10758,-2.721989393234253,-0.4026527404785156
10759,-2.3592677116394043,-2.1978314369916916
10760,-8.052377700805664,-4.841273307800293
10761,0.01734774559736252,0.006209118291735649
10762,-0.21410652995109558,0.5796620845794678
10763,0.07456036657094955,0.0980089326039888
10764,-0.007673051208257675,0.061635877937078476
10765,0.09100648760795593,0.0059140416560694575
10766,-0.009197976440191269,-0.016600264236330986
10767,0.016135163605213165,0.13627390563488007
10768,-1.6148731708526611,-0.14088904857635498
10769,-0.047702960669994354,0.10915343090891838
10770,0.024263037368655205,0.1292439866811037
10771,-9.79714584350586,-5.908819675445557
10772,0.0023697521537542343,0.020532749593257904
10773,0.01845981739461422,0.02996022254228592
10774,-1.8935054540634155,-1.7166461944580078
10775,0.029927408322691917,0.06040532002225518
10776,0.1606975495815277,0.0046509524690918624
10777,-1.3345913887023926,-1.0983847975730896
10778,-0.7935001850128174,0.02845233678817749
10779,0.003464752808213234,0.009274705400457606
10780,-0.27657511830329895,0.016445308923721313
10781,-0.6331924796104431,0.6758285164833069
10782,0.0151345394551754,0.023804702272173017
10783,-0.05146540701389313,0.160750400274992
10784,-1.6877635717391968,-1.4676946699619293
10785,-0.13416337966918945,0.03957356512546539
10786,-2.9478952884674072,-2.3857052326202393
10787,-0.2135620415210724,0.23974916338920593
10788,-9.639884948730469,-5.18015718460083
10789,-0.05087478458881378,0.10940864682197571
10790,-0.728162944316864,-0.3199344575405121
10791,0.11654769629240036,0.07120566733647138
10792,-1.3852660655975342,-0.5305674076080322
10793,-0.4608035087585449,0.08512473106384277
10794,-0.7415565848350525,-0.10451668500900269
10795,-0.01473437249660492,0.18490608409047127
10796,-0.019292470067739487,0.14629428461194038
10797,0.058129530400037766,0.07349231466650963
10798,0.03270242363214493,0.03369230806129053
10799,-3.4393210411071777,-1.299027442932129
10800,-3.1974074840545654,-2.1395528316497803
10801,-0.6521944403648376,-0.11708629131317139
10802,-2.398785352706909,-1.581942081451416
10803,0.28665971755981445,0.014053936938580591
10804,-0.47005191445350647,0.22605806589126587
10805,-0.7107940316200256,-0.295234739780426
10806,-1.3808706998825073,-0.45684218406677246
10807,-0.3752705156803131,-0.18240205943584442
10808,-1.768341302871704,-0.6324067115783691
10809,-2.9189062118530273,-1.3746871948242188
10810,-0.002288416028022766,0.15800559893250465
10811,-0.004661514423787594,0.09459450142458081
10812,0.002772741485387087,0.04442073544487357
10813,-0.09040713310241699,0.14482378959655762
10814,-0.008445948362350464,-0.053368523716926575
10815,-2.6009130477905273,-1.1865906715393066
10816,-4.397561550140381,-3.03511118888855
10817,0.12334192544221878,0.0003109619992756052
10818,-9.118037223815918,-6.059104919433594
10819,-0.6455878615379333,-0.46594367921352386
10820,-0.18326686322689056,-0.06721778213977814
10821,-2.1499104499816895,-0.902355432510376
10822,-4.406945705413818,-2.5720248222351074
10823,0.15980422496795654,0.011945582227781415
10824,0.038411155343055725,0.10507860640063882
10825,0.5829470753669739,0.13537007570266724
10826,0.04881373047828674,-0.014697600156068802
10827,-2.190711498260498,0.5907392501831055
10828,0.302114874124527,0.00036995473101342213
10829,0.02663499116897583,0.13606983423233032
10830,-1.2490506172180176,-0.8539062738418579
10831,0.036567747592926025,-0.002811807207763195
10832,-0.0002767108380794525,0.10394695773720741
10833,0.07851468771696091,0.18051665369421244
10834,-0.6385927796363831,-0.05342584848403931
10835,-3.4419078826904297,-1.8824326992034912
10836,-3.8527579307556152,-3.059749960899353
10837,-0.10884620249271393,0.3747221380472183
10838,-2.4645979404449463,-0.2189617156982422
10839,-0.32895535230636597,0.4200049340724945
10840,-6.223703384399414,-3.605818510055542
10841,-0.7604040503501892,0.03289484977722168
10842,-0.16844365000724792,-0.04583969712257385
10843,-0.02668819949030876,0.46088696271181107
10844,-2.7052502632141113,-2.397122472524643
10845,-0.2822503447532654,-0.04194822907447815
10846,-1.7508268356323242,-0.9385648965835571
10847,-4.533921718597412,-2.3980257511138916
10848,-0.5316387414932251,-0.11442655324935913
10849,-0.03056986629962921,0.11428557336330414
10850,-0.010858040302991867,0.08181300945580006
10851,-0.009832201525568962,0.03788762353360653
10852,-0.6942095160484314,-0.2117413580417633
10853,0.05605297535657883,0.035204432904720306
10854,0.021212199702858925,5.5073025805540965e-05
10855,-0.3674125671386719,-0.114647775888443
10856,-8.289179801940918,-5.518164396286011
10857,0.015648676082491875,0.07850056770257652
10858,-0.1557040959596634,1.0347566306591034
10859,-3.2274444103240967,-2.3347389698028564
10860,0.03138485178351402,0.0020649031230277615
10861,0.07272761315107346,0.023362318519502878
10862,-0.1749994158744812,0.21810585260391235
10863,-0.2841998040676117,-0.046471551060676575
10864,0.08170231431722641,0.09280399978160858
10865,-6.179319381713867,-5.1096673011779785
10866,0.002354908734560013,0.1388382688164711
10867,-0.5548103451728821,-0.32015836238861084
10868,-0.912510335445404,-0.4265635013580322
10869,-0.4340563416481018,-0.2815043479204178
10870,-0.02614547684788704,0.9506671726703644
10871,0.040033333003520966,0.1515911091119051
10872,-0.5047154426574707,-0.08282184600830078
10873,0.007288883440196514,0.0005435654895222797
10874,-2.323129892349243,-1.25405752658844
10875,-0.8753159642219543,0.012629449367523193
10876,0.00849114265292883,0.030027046537725255
10877,-0.5131868720054626,-0.28591659665107727
10878,-0.0494215190410614,0.21300779283046722
10879,-0.01567722298204899,-0.005617385730147362
10880,-6.647675514221191,-5.357367634773254
10881,-0.7688489556312561,-0.20912617444992065
10882,0.018736565485596657,0.0441585723310709
10883,-4.006824970245361,-2.02010715007782
10884,-0.01393113937228918,0.17762757651507854
10885,0.04605111852288246,0.023356748861260712
10886,-0.09834478795528412,0.31752200424671173
10887,-0.17771592736244202,-0.016402989625930786
10888,0.10089805722236633,0.05343611305579543
10889,-0.7800998091697693,-0.12837910652160645
10890,-0.9619821906089783,-0.3550778031349182
10891,-0.38652503490448,0.3881629407405853
10892,0.044481486082077026,0.003064009619265562
10893,-2.5488040447235107,-1.4235782623291016
10894,-0.31379157304763794,0.07163256406784058
10895,0.1302572786808014,0.27091290801763535
10896,0.1284223198890686,0.0071824523620307446
10897,-1.3702083826065063,-0.16486406326293945
10898,0.09494145959615707,0.026554257608950138
10899,-0.12697143852710724,0.10284121334552765
10900,0.023077763617038727,0.00037280462493072264
10901,-1.0672112703323364,0.030330181121826172
10902,-9.732159614562988,-3.3121442794799805
10903,-1.291357398033142,-0.25043046474456787
10904,-0.40117597579956055,-0.19346025586128235
10905,-0.33469775319099426,-0.23987865447998047
10906,-2.174049139022827,-1.784571886062622
10907,-0.012135962024331093,0.44251268170773983
10908,-0.4915579557418823,0.016177892684936523
10909,-0.7934636473655701,-0.18033844232559204
10910,0.0321931429207325,0.002788602840155363
10911,-0.368446946144104,-0.2944268733263016
10912,-3.444577693939209,-1.620741605758667
10913,-0.0539381206035614,0.14696893841028214
10914,-0.18887849152088165,0.13505887985229492
10915,-10.067017555236816,-4.7052130699157715
10916,-1.693872332572937,0.4261075258255005
10917,0.14285564422607422,0.0038179355797183234
10918,-3.358802318572998,-1.831355333328247
10919,-3.1602389812469482,0.05958271026611328
10920,-0.012483656406402588,0.18672682344913483
10921,0.019940627738833427,0.22355940751731396
10922,-0.33644476532936096,0.19185304641723633
10923,-0.22600002586841583,1.36516535282135
10924,0.01568474993109703,0.3871081732213497
10925,-0.0003374130465090275,0.022647660807706416
10926,-0.011244188994169235,0.03339702822268009
10927,0.03223365172743797,0.052383050322532654
10928,0.03077639639377594,0.06469188630580902
10929,-0.2100713700056076,-0.04436555504798889
10930,-0.8298671245574951,0.1849294900894165
10931,0.04043354466557503,0.006134620867669582
10932,-2.8882064819335938,-1.016127109527588
10933,-0.5711341500282288,-0.18398839235305786
10934,-3.4630348682403564,-1.6046310663223267
10935,-6.856605052947998,-4.115441560745239
10936,-0.10954625904560089,0.09534513205289841
10937,-0.4043090343475342,0.11657416820526123
10938,-2.612884759902954,-0.7453174591064453
10939,-0.13481584191322327,0.12331706285476685
10940,-0.024567734450101852,0.05048229545354843
10941,-0.2121950387954712,-0.145596444606781
10942,-2.028778553009033,-1.6796043813228607
10943,-0.006298479624092579,0.029414260759949684
10944,0.014966915361583233,0.012892623664811254
10945,-1.2699116468429565,-0.6333121061325073
10946,-0.22404520213603973,0.02677696943283081
10947,0.030851492658257484,0.14593138708733022
10948,-0.05135149136185646,0.0719822607934475
10949,0.13407321274280548,0.02111340221017599
10950,-0.12208089232444763,0.1808842122554779
10951,0.1428534984588623,0.011266541187069379
10952,-3.482344388961792,-1.2966277599334717
10953,-5.022806167602539,-3.0074191093444824
10954,-2.3069489002227783,-1.4341182112693787
10955,0.05605297535657883,0.035204432904720306
10956,-0.05535780265927315,0.13752272725105286
10957,-1.2559138536453247,-0.14192664623260498
10958,0.08674505352973938,0.20811769366264343
10959,0.00801851972937584,0.18251140601933002
10960,-0.13722936809062958,-0.03652099519968033
10961,-0.04835350066423416,0.2621726356446743
10962,-3.0300159454345703,-1.455538272857666
10963,-0.36377912759780884,-0.2311730682849884
10964,-0.7743098139762878,-0.29084616899490356
10965,-0.914448082447052,-0.3363264799118042
10966,-0.47297388315200806,-0.3632112443447113
10967,-2.083509922027588,0.2905597686767578
10968,-2.4214813709259033,-1.2029680013656616
10969,-2.33031964302063,-1.6639544367790222
10970,0.13591592013835907,0.007509972405387089
10971,-1.0261656045913696,-0.7712095081806183
10972,-3.0052599906921387,-0.9467530250549316
10973,-0.014817521907389164,0.029893655329942703
10974,-0.03282970190048218,0.06150936335325241
10975,-0.03154229372739792,0.10129661858081818
10976,0.2050369381904602,0.037691709119826555
10977,-5.356795787811279,-1.6303684711456299
10978,-5.645851135253906,-1.8397676944732666
10979,0.02007058635354042,0.006312746554613113
10980,0.014479586854577065,0.053393786773085594
10981,-0.7198262810707092,-0.4153326749801636
10982,-0.6879329085350037,-0.27854225039482117
10983,-1.496669888496399,-0.5833292603492737
10984,-4.303195476531982,-1.652191162109375
10985,-0.032962970435619354,0.10084744915366173
10986,-0.13539311289787292,-0.09306715428829193
10987,-0.7389534711837769,0.7567524313926697
10988,-4.158160209655762,-3.348755180835724
10989,-1.3401323556900024,-1.6196220368146896
10990,0.04863680526614189,0.4485500268638134
10991,0.04582209885120392,0.1000897609628737
10992,-0.029653646051883698,-0.039543017745018005
10993,0.03363484516739845,0.006158722106192727
10994,-0.024993261322379112,0.1371520236134529
10995,0.002331417053937912,0.13931258395314217
10996,-0.7649165391921997,-0.7477880455553532
10997,-0.09004703164100647,0.07685701549053192
10998,-0.7768624424934387,0.18313753604888916
10999,-0.03045840561389923,0.6514704674482346
11000,-0.1945839524269104,-0.048913151025772095
11001,-0.5467101335525513,0.806993842124939
11002,-1.8698914051055908,-0.16350674629211426
11003,0.1056799441576004,0.009315206203609705
11004,0.01070459559559822,0.05136638507246971
11005,0.006222291383892298,0.012006373726762831
11006,1.1499358415603638,0.016778457211330533
11007,0.04333673417568207,-0.040329620242118835
11008,-0.21420393884181976,0.20002511143684387
11009,0.015147487632930279,0.1128323758020997
11010,-6.086397647857666,-3.0858774185180664
11011,-0.17111368477344513,0.17397698760032654
11012,0.01715448871254921,0.03620460769161582
11013,-0.015229366719722748,0.11259112134575844
11014,-4.806911468505859,-1.9067366123199463
11015,-5.7524566650390625,-1.8166165351867676
11016,-0.03516585752367973,0.04844960570335388
11017,0.044980742037296295,-0.024381529539823532
11018,0.1471574455499649,-0.0012863287702202797
11019,-4.75678014755249,-3.0872490406036377
11020,-1.9046005010604858,-1.5871633291244507
11021,0.6155763268470764,-0.4164024591445923
11022,0.00863581895828247,0.023777967900969088
11023,-0.07838373631238937,0.8877934962511063
11024,-0.094295933842659,-0.019940204918384552
11025,0.07023022323846817,0.004738434567116201
11026,0.0004330412484705448,0.09730080096051097
11027,-0.0295808557420969,0.08392688259482384
11028,-0.6330979466438293,-0.249385267496109
11029,-3.4974238872528076,-1.7619874477386475
11030,-3.2455341815948486,-1.6307322978973389
11031,0.07826545834541321,0.15050640422850847
11032,0.003413229249417782,0.05402642488479614
11033,0.06590871512889862,0.15163628477603197
11034,-2.9928319454193115,-2.0151666402816772
11035,-2.8600211143493652,-2.1381086707115173
11036,-0.4017349183559418,-0.26410984992980957
11037,0.0694938525557518,0.008211930748075247
11038,0.12911644577980042,0.0017728398088365793
11039,-1.156249761581421,-0.42342549562454224
11040,0.013010352849960327,0.011562512256205082
11041,0.10303634405136108,0.04021967435255647
11042,-4.524100303649902,-3.7791117429733276
11043,0.002087813103571534,0.06242191162891686
11044,0.07426994293928146,0.024252189556136727
11045,-1.7116352319717407,-1.1541918516159058
11046,-2.0628061294555664,-0.65787672996521
11047,-2.039914131164551,0.24567079544067383
11048,-2.8963048458099365,-0.8300566673278809
11049,-0.015535382553935051,0.2412934973835945
11050,-6.303966522216797,-4.9746822118759155
11051,0.04301165044307709,0.0012981728827980987
11052,-0.18006594479084015,-0.10253313928842545
11053,0.006431770510971546,0.009020817800774239
11054,-4.368146896362305,-2.7308648824691772
11055,0.014271683990955353,0.002418089658021927
11056,-0.06897122412919998,-0.033635370433330536
11057,-0.0052636293694376945,0.03782506287097931
11058,-0.01205432042479515,0.015501737594604492
11059,-2.2844088077545166,-1.6228220462799072
11060,-0.03152604401111603,0.7945006564259529
11061,-0.12659852206707,0.29689446091651917
11062,-0.057796549052000046,0.4838271699845791
11063,-1.041311502456665,-0.84892438352108
11064,0.035493914037942886,0.04933266993612051
11065,-0.965658962726593,-0.8367539346218109
11066,0.045555222779512405,0.060838079429231584
11067,0.005070476792752743,0.19435461331158876
11068,0.03486902639269829,0.0007429764773405623
11069,-0.08736345171928406,0.3235047087073326
11070,-0.05674012750387192,-0.01673264056444168
11071,-0.01766910031437874,0.014565115794539452
11072,-2.6820952892303467,-0.7900606393814087
11073,0.017510833218693733,0.00436999651719816
11074,0.009563873521983624,0.2148001817986369
11075,0.1198810338973999,0.07247499190270901
11076,-0.30086857080459595,-0.0888681560754776
11077,-0.41105353832244873,0.1949039101600647
11078,-0.8180396556854248,0.23024296760559082
11079,0.04372942075133324,0.06532622501254082
11080,0.0018848832696676254,0.054116119630634785
11081,-0.2641354203224182,0.33759984374046326
11082,0.00640418566763401,0.03987368199159391
11083,-1.1661418676376343,0.46891725063323975
11084,-2.4969558715820312,-0.7512210607528687
11085,-0.0713345855474472,-0.07417917996644974
11086,-1.9896527528762817,-1.1871082782745361
11087,-0.04080461338162422,0.0017643943428993225
11088,-6.762674331665039,-4.547443151473999
11089,-0.07050017267465591,0.05637870728969574
11090,0.0069443644024431705,0.0001637781542740413
11091,-3.6568708419799805,-1.8219194412231445
11092,0.002934090793132782,0.04120645113289356
11093,0.2760971486568451,0.08374125324189663
11094,-0.4320606291294098,-0.21334481239318848
11095,-4.831157207489014,-2.588071346282959
11096,-0.5628330707550049,0.8022983074188232
11097,-0.6206650137901306,-0.27422797679901123
11098,-0.04439140111207962,0.20834573730826378
11099,0.13026686012744904,0.0006144535734620149
11100,-0.528355062007904,-0.052560627460479736
11101,0.022437406703829765,0.03530781308654696
11102,-0.7825031876564026,-0.026064574718475342
11103,-1.051547884941101,-0.262309730052948
11104,-0.21906574070453644,-0.09004013240337372
11105,0.07615454494953156,0.011193470767466351
11106,0.047563619911670685,0.048582661896944046
11107,-2.6126441955566406,-1.8057364225387573
11108,0.044136326760053635,0.004420984187163413
11109,0.041652292013168335,-0.010544389486312866
11110,-0.0822359025478363,0.6186771392822266
11111,-1.1129798889160156,0.3808732032775879
11112,-2.762728452682495,-1.7332655191421509
11113,-0.7114809155464172,-0.35847222805023193
11114,-1.1837806701660156,0.038097381591796875
11115,-0.010506011545658112,0.2174384444952011
11116,-1.7515723705291748,-0.6122733354568481
11117,0.10157015919685364,0.489484965801239
11118,-0.10582192242145538,-0.014484129846096039
11119,0.07911617308855057,0.01176760351518169
11120,0.029968388378620148,0.018224584637209773
11121,0.032722484320402145,0.05353015649598092
11122,0.017605729401111603,0.29880502074956894
11123,-1.5114216804504395,-0.4626516103744507
11124,-0.8743593692779541,-0.18710649013519287
11125,-0.0036022309213876724,0.03635671082884073
11126,-4.67454719543457,-4.012242317199707
11127,0.0016308650374412537,0.20408334583044052
11128,-1.5442010164260864,-0.5134080648422241
11129,-1.1708306074142456,-0.30911004543304443
11130,-0.03455124422907829,0.4878234229981899
11131,-0.08288520574569702,0.15814892947673798
11132,-10.311652183532715,-7.699711322784424
11133,-0.2646293640136719,-0.20894107222557068
11134,0.12521809339523315,0.013469986850395799
11135,-0.5934251546859741,0.21950417757034302
11136,-3.9679512977600098,-1.2439889907836914
11137,0.07296384871006012,0.27610321529209614
11138,0.06200242415070534,0.15391390305012465
11139,-0.10098514705896378,0.027566827833652496
11140,0.0430130809545517,0.000745253764307563
11141,-1.586836814880371,-1.0321454405784607
11142,-0.3551892936229706,-0.43201636523008347
11143,0.03188636153936386,0.009897786541841924
11144,0.09456436336040497,0.04812609124928713
11145,0.03541634976863861,0.008285815827548504
11146,-0.14087030291557312,0.3426460772752762
11147,-6.897029876708984,-2.967982769012451
11148,0.098750039935112,0.020298617891967297
11149,0.10394226759672165,0.005903730823774822
11150,-0.03690919652581215,0.17943276464939117
11151,0.013907618820667267,0.07417110726237297
11152,-2.0278992652893066,-0.8468925952911377
11153,0.11347512900829315,0.009500950574874878
11154,0.03267655149102211,0.002462120377458632
11155,-0.10549968481063843,0.06941325962543488
11156,0.003751988522708416,0.0015625898886355571
11157,-0.7198262810707092,-0.4153326749801636
11158,-0.026917733252048492,0.11621467769145966
11159,-0.4931216239929199,-0.2924446761608124
11160,-2.436166286468506,-0.09822845458984375
11161,-0.5255303382873535,-0.41264817118644714
11162,-0.012535445392131805,0.10486622154712677
11163,0.04556483030319214,0.0738270110450685
11164,0.00096856988966465,0.19386683031916618
11165,0.03163326159119606,0.026096321642398834
11166,-0.08623185753822327,0.39079026132822037
11167,-0.18139848113059998,-0.0469580739736557
11168,-6.075170516967773,-3.9240939617156982
11169,-0.03291448578238487,0.07852831482887268
11170,0.027748126536607742,0.0802991846576333
11171,0.1297358125448227,0.03665350750088692
11172,-0.5565727949142456,-0.28025099635124207
11173,0.00352890114299953,0.0030030212765268516
11174,0.025382060557603836,0.024059131741523743
11175,-0.10627023875713348,-0.08572004735469818
11176,0.06099528446793556,0.11686788126826286
11177,0.104920893907547,0.4176117740571499
11178,0.184286430478096,0.021337315440177917
11179,-1.947270393371582,-1.5355136096477509
11180,-0.03714459016919136,0.41565799713134766
11181,-0.015391392633318901,0.03894266486167908
11182,-0.6232765316963196,-0.43924659490585327
11183,0.08102759718894958,0.22732964158058167
11184,0.0017673512920737267,0.07057564053684473
11185,-0.08189062774181366,-0.03468058630824089
11186,-3.6029436588287354,-1.5145421028137207
11187,-0.09132429957389832,0.1697283610701561
11188,-0.3155360817909241,0.33043986558914185
11189,-0.9641208052635193,-0.24104535579681396
11190,-0.02642754465341568,0.039508648216724396
11191,-1.1027274131774902,-0.48043227195739746
11192,-0.013957321643829346,0.13141761533915997
11193,-0.08897797018289566,0.0954207107424736
11194,-0.03474169969558716,-0.005898062139749527
11195,-6.5013861656188965,-0.5032777786254883
11196,-0.6424189805984497,0.29641687870025635
11197,0.5760469436645508,0.7982315123081207
11198,-1.6646260023117065,-0.6810811758041382
11199,0.09039773046970367,0.0010945984977297485
11200,0.1599111706018448,0.003519754100125283
11201,-0.6231064796447754,-0.47663557529449463
11202,0.09140695631504059,0.0031279996037483215
11203,-0.350013792514801,-0.19300401210784912
11204,-3.226166248321533,-2.0333454608917236
11205,0.005395452491939068,0.03296716045588255
11206,-0.1509443074464798,0.21776004135608673
11207,-0.26438525319099426,-0.2578205205500126
11208,-3.9348649978637695,-2.6415637731552124
11209,-0.7012723684310913,-0.1797838807106018
11210,-6.94135856628418,-6.568424701690674
11211,-1.8461438417434692,-1.623887613415718
11212,-2.587205410003662,-1.0926668643951416
11213,0.004274371545761824,0.034737763460725546
11214,-5.069143772125244,-2.497056007385254
11215,-0.0007810811512172222,0.07203601812943816
11216,0.10117633640766144,0.33676664531230927
11217,0.20919153094291687,0.01170584507053718
11218,-0.5716943740844727,0.2698468565940857
11219,0.07130312919616699,0.00017903615707837162
11220,-1.0500893592834473,-0.2658271789550781
11221,0.085423044860363,0.11087234318256378
11222,-0.07951681315898895,0.35115811973810196
11223,-3.6519460678100586,-1.7952682971954346
11224,-0.3847237825393677,0.8295063972473145
11225,0.00849114265292883,0.030027046537725255
11226,0.15986603498458862,0.0366869320278056
11227,0.29241472482681274,0.2894323617219925
11228,0.02538708597421646,-0.006735473871231079
11229,-0.07980199158191681,0.5897862017154694
11230,-0.40220922231674194,-0.13789168000221252
11231,0.13140001893043518,0.0001389883545996895
11232,0.047563619911670685,0.048582661896944046
11233,0.6502405405044556,0.10008870111778378
11234,-0.03025651164352894,0.05603751167654991
11235,-1.4787267446517944,-1.1751208305358887
11236,0.28614872694015503,0.007856223091948777
11237,-1.301985502243042,0.16392982006072998
11238,0.03214385733008385,0.024199378996854648
11239,-1.9407397508621216,-0.05995619297027588
11240,0.13585956394672394,0.00400823331438005
11241,-0.5094330310821533,0.2335575819015503
11242,-1.098276972770691,-0.8220762014389038
11243,-0.4068073630332947,0.29830893874168396
11244,-1.308178186416626,0.3237614631652832
11245,-0.5815905928611755,-0.4682394117116928
11246,0.009278422221541405,0.018595660105347633
11247,0.001902945339679718,0.020582199096679688
11248,1.1482850313186646,0.04837713856250048
11249,0.006132706068456173,0.043537427904084325
11250,-1.5262709856033325,-0.9962872266769409
11251,0.009359912946820259,0.02502815844491124
11252,-1.4863561391830444,-1.0226259231567383
11253,-0.5501895546913147,-0.10648772120475769
11254,0.12740658223628998,0.05035875365138054
11255,0.034202415496110916,0.14442876353859901
11256,-0.5392493605613708,-0.14188286662101746
11257,-1.4020683765411377,-1.0957133769989014
11258,-0.09308496862649918,0.3710462749004364
11259,-2.0769448280334473,-0.9064037799835205
11260,-3.545717239379883,-0.8715903759002686
11261,-3.675877571105957,-2.544494152069092
11262,-3.092556953430176,-2.338978350162506
11263,0.41865110397338867,0.2140781432390213
11264,-3.710447311401367,-1.8681485652923584
11265,-0.09599539637565613,0.08868803828954697
11266,-0.37759947776794434,0.00536385178565979
11267,-3.234121799468994,-2.200868606567383
11268,0.05565127357840538,0.09636599943041801
11269,-0.758724570274353,-0.19540607929229736
11270,-0.05509965121746063,0.18611083924770355
11271,-1.8495765924453735,0.5743918418884277
11272,-4.769097805023193,-3.058134078979492
11273,-0.20120492577552795,0.2041979432106018
11274,-0.19943396747112274,1.6092519313097
11275,0.04633980989456177,0.10015654563903809
11276,-0.07738448679447174,0.6455477103590965
11277,-3.053010940551758,-1.5798701047897339
11278,0.2922731041908264,0.07421418651938438
11279,0.020296022295951843,0.04223102843388915
11280,-3.4256041049957275,-1.7772228717803955
11281,-0.1409294307231903,0.5882513076066971
11282,0.07517442107200623,0.012178255507024005
11283,-0.49889880418777466,0.09296959638595581
11284,-0.08308888971805573,0.5929935351014137
11285,-0.23878630995750427,-0.2850819528102875
11286,-0.08329164236783981,0.3846677392721176
11287,-0.36644208431243896,-0.052743226289749146
11288,-0.4615961015224457,0.44080254435539246
11289,-2.7728378772735596,-2.124039947986603
11290,-1.7915910482406616,-0.7821457386016846
11291,-0.8883945345878601,-0.23141908645629883
11292,-0.5161049962043762,0.08780354261398315
11293,0.0916050374507904,0.0969600472599268
11294,-0.06017007678747177,0.16676823794841766
11295,-2.690343141555786,-1.275055170059204
11296,0.022288121283054352,0.030338361859321594
11297,-3.560926914215088,-1.884150505065918
11298,-0.551838755607605,-0.2948477864265442
11299,-0.21416504681110382,0.13990074396133423
11300,-0.025802040472626686,-0.01125631295144558
11301,13.676852226257324,0.048007361590862274
11302,0.0157533660531044,0.0017754907930793706
11303,-0.0985533818602562,-0.04701758921146393
11304,-1.3524978160858154,0.073311448097229
11305,-4.344808101654053,-3.570083439350128
11306,0.003334664972499013,0.023727530846372247
11307,-0.48552244901657104,-0.06035184860229492
11308,0.006917377468198538,0.008603414840763435
11309,0.032856233417987823,0.07405754644423723
11310,-0.022191286087036133,0.22761311195790768
11311,-0.09140972793102264,0.002413228154182434
11312,1.1514503955841064,0.03799924642953556
11313,-2.8142178058624268,-1.5871926546096802
11314,-1.7812093496322632,0.6393947601318359
11315,0.022182980552315712,0.1865616220748052
11316,-0.1661849468946457,0.4595486968755722
11317,-0.02947729080915451,0.23024370893836021
11318,-1.6111068725585938,0.14045023918151855
11319,-0.08446206152439117,0.3830197602510452
11320,-4.4338860511779785,-2.1165521144866943
11321,0.04013250768184662,0.08611418772488832
11322,-0.018414178863167763,0.5504978746175766
11323,0.002779494971036911,0.028604524210095406
11324,-0.013164409436285496,0.03244703263044357
11325,0.07540023326873779,0.004944295738823712
11326,0.012881278991699219,0.08180074347183108
11327,0.00842222198843956,0.035915020387619734
11328,0.15828904509544373,0.025100246537476778
11329,-1.9931111335754395,-0.7315871715545654
11330,0.016772449016571045,0.39588014781475067
11331,-0.4899931252002716,0.2132432460784912
11332,0.012009778991341591,0.07074558734893799
11333,0.49671483039855957,0.00041379142567166127
11334,-0.49274739623069763,-0.019069135189056396
11335,0.02197965420782566,0.017246162053197622
11336,-0.43278011679649353,0.06878441572189331
11337,-0.011673131957650185,0.2669093832373619
11338,-0.2984146475791931,0.15863481163978577
11339,-4.312390327453613,-1.612058401107788
11340,-6.019634246826172,-2.756690740585327
11341,0.006600620225071907,0.0017378454776917351
11342,-0.0059880586341023445,0.06297996873036027
11343,-0.4861396551132202,-0.29509560763835907
11344,0.025979654863476753,0.06691252253949642
11345,-0.517225980758667,0.5783074498176575
11346,0.03197520598769188,0.103036779910326
11347,0.018878163769841194,0.006143315098597668
11348,-21.398305892944336,-10.807771682739258
11349,0.13944724202156067,0.33152156323194504
11350,-0.04330701380968094,0.05697476491332054
11351,-0.048521511256694794,-0.027040891349315643
11352,-7.873983383178711,-5.1973114013671875
11353,-2.403099775314331,-0.744868278503418
11354,-1.0207479000091553,-0.5331656038761139
11355,0.02761789970099926,0.08674023114144802
11356,0.03170817345380783,0.008331045275554061
11357,-6.818399906158447,-4.138905048370361
11358,-0.14265741407871246,-0.15724929608404636
11359,-0.08184664696455002,0.19217903912067413
11360,-0.06655116379261017,0.18407437950372696
11361,-1.695939064025879,-0.13188493251800537
11362,-0.18450254201889038,-0.014126211404800415
11363,-1.40212082862854,0.5589003562927246
11364,0.15366262197494507,0.041679009795188904
11365,-0.1844329684972763,0.4253084063529968
11366,-6.116678237915039,-3.4507415294647217
11367,0.041160423308610916,0.023114230600185692
11368,-0.837571382522583,-0.34562116861343384
11369,-0.3632326126098633,-0.13142645359039307
11370,0.03371518850326538,0.0013526979787457094
11371,-1.711211919784546,-0.9774641990661621
11372,-0.2274637222290039,0.32922986149787903
11373,-3.334275007247925,-2.2613831758499146
11374,0.1807824820280075,-0.03051070123910904
11375,-1.5519508123397827,-0.9357696175575256
11376,0.046009622514247894,0.025732855254318565
11377,-0.05509965121746063,0.18611083924770355
11378,-4.3652520179748535,-2.7767311334609985
11379,-6.553813457489014,-1.3272409439086914
11380,-0.8353409171104431,0.21435916423797607
11381,0.004216853529214859,0.04239935614168644
11382,-0.15189625322818756,-0.11856327205896378
11383,-1.8609728813171387,-1.6487862765789032
11384,0.2877484858036041,0.2802277011796832
11385,-0.910695493221283,0.26548874378204346
11386,-7.076502799987793,-4.284213066101074
11387,0.13599957525730133,0.023925386572955176
11388,-9.199591636657715,-3.379481315612793
11389,-0.031174320727586746,0.16143179312348366
11390,-0.8189247846603394,-0.06968945264816284
11391,-1.792739987373352,-1.1591100096702576
11392,0.0012194740120321512,0.0026815720143531507
11393,-5.413675308227539,-3.8445175886154175
11394,-0.06906309723854065,-0.05352134816348553
11395,0.0024699149653315544,0.20126521866768599
11396,-4.320140361785889,-2.6437289714813232
11397,0.005117462016642094,0.017139777773991227
11398,-2.8859665393829346,-1.712965488433838
11399,-4.6570844650268555,-2.1151089668273926
11400,-0.20619989931583405,0.7984590381383896
11401,-0.7285411357879639,0.01165616512298584
11402,-3.8293211460113525,-2.8030149936676025
11403,-0.058121636509895325,0.15130576491355896
11404,0.5992317795753479,1.0612491630017757
11405,-6.734273910522461,-4.676921129226685
11406,-3.300853729248047,-1.7792397737503052
11407,0.04444123059511185,0.003137248568236828
11408,0.04270882532000542,0.0614297715947032
11409,0.048533845692873,-0.018361318856477737
11410,0.007682546973228455,0.6893628388643265
11411,0.0278285201638937,0.013117616530507803
11412,-0.00048448238521814346,0.002094459836371243
11413,-1.3010790348052979,0.02855503559112549
11414,-0.007211930584162474,-0.004788268357515335
11415,-0.16052493453025818,0.5043066889047623
11416,-0.052507124841213226,0.4654657244682312
11417,-1.9474194049835205,-0.4819052219390869
11418,-5.521420001983643,-4.068983674049377
11419,0.3161170184612274,0.036205701529979706
11420,-3.0776407718658447,-1.310896635055542
11421,-0.17581412196159363,0.19698548316955566
11422,-0.9382519721984863,0.46267735958099365
11423,-1.119700312614441,-0.40362703800201416
11424,-5.305687427520752,-3.41152286529541
11425,0.005308009684085846,0.11264752596616745
11426,-2.6661181449890137,-2.230894923210144
11427,-0.3203094005584717,-0.1458173245191574
11428,-1.1587845087051392,-0.032195210456848145
11429,-3.099843740463257,-1.5552006959915161
11430,0.00015431782230734825,0.0010574802290648222
11431,-8.690553665161133,-4.037243366241455
11432,0.003734186291694641,0.006770130654331297
11433,-0.011765137314796448,0.0625691432505846
11434,0.004745646379888058,0.0005871714094496383
11435,-0.35635727643966675,0.1585237681865692
11436,-1.1371376514434814,-0.5924557447433472
11437,-0.00315816979855299,0.036249677650630474
11438,-1.120308518409729,0.338759183883667
11439,-4.697597980499268,-2.794376850128174
11440,-0.11317729204893112,0.132625974714756
11441,0.2848886251449585,0.04717409983277321
11442,0.10378627479076385,0.16830886248499155
11443,0.1340351402759552,0.014975263737142086
11444,-0.019275635480880737,0.041292887181043625
11445,-0.05466342717409134,0.4010082930326462
11446,-2.054957389831543,-0.549130916595459
11447,-0.2094009816646576,0.24755948781967163
11448,0.06881570816040039,0.03362516965717077
11449,0.07935348153114319,0.001309576533458312
11450,-6.733819961547852,-0.6712932586669922
11451,-5.590631008148193,-0.5381183624267578
11452,0.03207433968782425,0.16087130457162857
11453,0.06458009034395218,0.008738229516893625
11454,0.0047187055461108685,0.004498832306126133
11455,0.030522901564836502,0.0010352468616474653
11456,0.0631326213479042,0.16808685334399343
11457,-0.5456609725952148,0.7306579947471619
11458,-0.1783456802368164,0.293796107172966
11459,0.10288102179765701,0.0012926084455102682
11460,-0.0716979131102562,0.24749791622161865
11461,-0.45035308599472046,-0.10159173607826233
11462,0.053654178977012634,0.0052650086581707
11463,-1.2885903120040894,-0.8430314660072327
11464,0.0010831598192453384,-0.006340628489851952
11465,-0.40776410698890686,-0.17007970809936523
11466,-4.464113712310791,-2.7214560508728027
11467,-2.556190013885498,-0.4916880130767822
11468,-0.5131868720054626,-0.28591659665107727
11469,-4.797496318817139,-1.0181593894958496
11470,-0.6156800985336304,0.09654891490936279
11471,0.005231395363807678,0.04136127722449601
11472,-0.026158811524510384,0.02198280394077301
11473,-0.02012840285897255,0.10766554810106754
11474,-0.5666932463645935,-0.471666619181633
11475,-0.020650599151849747,0.05015118047595024
11476,-1.3804646730422974,-0.33351314067840576
11477,-0.17410972714424133,-0.12620188295841217
11478,-3.0343635082244873,-1.402204155921936
11479,-4.692274570465088,-1.613983154296875
11480,-0.24451172351837158,0.1422603726387024
11481,0.017749393358826637,0.026015454903244972
11482,0.01953025534749031,0.1671305187046528
11483,-9.855816841125488,-5.038981914520264
11484,-0.849566638469696,-0.11995410919189453
11485,-4.2441229820251465,-3.0484917163848877
11486,0.07183469831943512,0.009843277570325881
11487,-0.8744953870773315,-0.48530805110931396
11488,-0.13245119154453278,-0.04817487299442291
11489,0.006634808611124754,0.0346889435313642
11490,0.09295505285263062,0.10490183532238007
11491,-0.45611655712127686,1.8439966440200806
11492,0.07453601807355881,0.012241547927260399
11493,0.07587619870901108,0.026985000702552497
11494,0.0003597947070375085,0.0076809662859886885
11495,-0.03915921598672867,0.1550937332212925
11496,-0.13508276641368866,0.03966180980205536
11497,-0.4662512540817261,-0.24110767245292664
11498,-0.3590029776096344,-0.24940553307533264
11499,-4.128787994384766,-2.1773805618286133
11500,-1.237927794456482,0.21910011768341064
11501,0.13006708025932312,0.008589164994191378
11502,0.028024405241012573,0.06268584728240967
11503,0.0034970741253346205,0.009070456631889101
11504,0.08306891471147537,0.004602528177201748
11505,-0.0030849967151880264,0.36873690597712994
11506,-2.160038948059082,-1.5208158493041992
11507,0.07213103026151657,0.020979392807930708
11508,0.0673779845237732,0.07898093108087778
11509,0.0685860887169838,0.00010883214418555553
11510,0.018438104540109634,0.10050453618168831
11511,-1.9674732685089111,-1.4935837388038635
11512,0.03309096768498421,0.01621587696718052
11513,-0.025479696691036224,0.17237607389688492
11514,0.13436008989810944,0.03827786911278963
11515,-0.6455141305923462,-0.2887830138206482
11516,-0.28300803899765015,0.4242057502269745
11517,-0.13907338678836823,0.5685983002185822
11518,-1.9079936742782593,-1.157805621623993
11519,0.42472171783447266,0.0024680948117747903
11520,-2.1921982765197754,-1.1897649765014648
11521,-0.05259086936712265,0.14504621922969818
11522,-0.3573037087917328,-0.06013917922973633
11523,-0.011300960555672646,0.097387520596385
11524,0.0069460333324968815,0.000680327237205347
11525,-2.7536580562591553,-0.5798349380493164
11526,0.006283028982579708,0.027785383543232456
11527,0.09930843114852905,0.07100523123517632
11528,0.011306507512927055,0.0861766766756773
11529,-0.49208471179008484,-0.3674693703651428
11530,-0.5814578533172607,-0.19702881574630737
11531,-4.096426963806152,-2.502375841140747
11532,-0.09104565531015396,-0.0712231881916523
11533,-4.183313369750977,-3.224705696105957
11534,-0.5790470838546753,-0.3182709515094757
11535,0.008113661780953407,0.01872936444124207
11536,-0.12029263377189636,0.18357440829277039
11537,0.018755106255412102,0.18273760145530105
11538,-0.08633203059434891,0.3096833676099777
11539,-0.834004282951355,-0.6513983756303787
11540,-0.06463968008756638,1.2808175683021545
11541,-5.944112300872803,-4.161902189254761
11542,-5.2882161140441895,-3.995023488998413
11543,-0.05611959844827652,0.11089062690734863
11544,-0.38119202852249146,-0.16075292229652405
11545,0.19088013470172882,0.035589318722486496
11546,-5.44719934463501,-2.6599292755126953
11547,-0.5094330310821533,0.2335575819015503
11548,-0.0833565890789032,0.14245831966400146
11549,0.06750091910362244,0.04563855810556561
11550,0.0016666983719915152,0.04585011932067573
11551,-0.08342239260673523,0.3871018886566162
11552,0.012531919404864311,0.014602373383240774
11553,0.13603104650974274,0.005506145243998617
11554,-2.0700790882110596,-1.3197392225265503
11555,-1.183066487312317,-0.945984959602356
11556,-0.01697710156440735,-0.16262109577655792
11557,-0.07219108194112778,0.29172928631305695
11558,-0.2789006233215332,-0.18360421061515808
11559,-0.32426902651786804,-0.039679527282714844
11560,-0.9172838926315308,-0.5805673599243164
11561,-6.763599872589111,-3.980044364929199
11562,0.029188960790634155,0.14215455204248428
11563,-4.505507946014404,-3.913155436515808
11564,0.038842640817165375,0.010206322185695171
11565,-3.943957805633545,-3.648983955383301
11566,-0.018660005182027817,0.4063360672444105
11567,0.16045399010181427,0.43950485810637474
11568,-0.050162315368652344,-0.04612398147583008
11569,-9.090545654296875,-3.3470540046691895
11570,-1.9969024658203125,-1.574787437915802
11571,-0.022815747186541557,0.04256060905754566
11572,0.0018993185367435217,0.024996670661494136
11573,-1.8058810234069824,-1.5165042281150818
11574,-3.0044174194335938,-1.7578084468841553
11575,-0.11797546595335007,0.13187973201274872
11576,-2.9049344062805176,-2.5824587643146515
11577,-2.732588291168213,-2.302899569272995
11578,-2.2355244159698486,-1.3744148015975952
11579,-0.7964080572128296,-0.3248410224914551
11580,0.044049352407455444,0.0013902437167416792
11581,-0.2765134572982788,-0.09099303185939789
11582,-4.703444480895996,-2.3541271686553955
11583,-2.054555892944336,-0.0037932395935058594
11584,-0.7063528299331665,-0.524417906999588
11585,0.011150285601615906,0.012783534824848175
11586,-3.2711434364318848,-2.793075680732727
11587,-0.1434168517589569,0.7457080483436584
11588,-8.149890899658203,-3.7289881706237793
11589,-0.8381102085113525,0.10610067844390869
11590,-2.740429162979126,-0.19608855247497559
11591,-0.3785093426704407,0.5093328654766083
11592,-0.563014566898346,0.9238461256027222
11593,-2.928830146789551,0.09968757629394531
11594,-7.874130725860596,-3.9293901920318604
11595,-2.853970766067505,-0.03196263313293457
11596,-0.11040625721216202,0.04053065925836563
11597,0.014082794077694416,0.058724078349769115
11598,-0.007561947219073772,0.053667204454541206
11599,0.07306626439094543,0.043081742245703936
11600,-2.0921950340270996,-1.8118230104446411
11601,-0.0008270419202744961,0.1868365458212793
11602,0.004861738067120314,0.0775552517734468
11603,-12.51259708404541,-3.584310531616211
11604,-3.22110915184021,0.07370400428771973
11605,-0.7167147994041443,-0.5258390009403229
11606,-0.8383446931838989,-0.10674625635147095
11607,-0.4661719799041748,0.15084588527679443
11608,-1.7871596813201904,0.164201021194458
11609,-0.07501734793186188,-0.05210517719388008
11610,0.2026989459991455,0.0744205666705966
11611,-1.7629374265670776,-1.380855232477188
11612,-1.2402418851852417,-1.06937974691391
11613,-1.1444439888000488,-0.8272764980792999
11614,-2.7772083282470703,-2.1616262197494507
11615,-5.564541339874268,-2.859732151031494
11616,0.04562235251069069,0.001732122153043747
11617,-0.009837638586759567,0.05740073509514332
11618,-0.06353198736906052,0.002155601978302002
11619,0.005121413618326187,0.013763542054221034
11620,-0.6169982552528381,0.07017505168914795
11621,-2.5163655281066895,-0.9673284292221069
11622,-2.987992286682129,-1.8291274309158325
11623,0.0061742207035422325,0.007576429867185652
11624,-0.0364530086517334,-0.7185333073139191
11625,-0.009229674935340881,0.021635117940604687
11626,0.07095552980899811,0.010013835038989782
11627,-0.010664515197277069,0.4866722635924816
11628,0.04878399521112442,0.0028141558868810534
11629,-0.024375826120376587,0.4861230030655861
11630,-3.4125030040740967,-1.9290980100631714
11631,0.09299376606941223,0.00995053444057703
11632,-0.122918501496315,0.10078620910644531
11633,-0.28113603591918945,0.07077762484550476
11634,-1.3233792781829834,0.06915557384490967
11635,-6.007902145385742,-3.497323513031006
11636,0.0002620092127472162,0.02375993994064629
11637,-0.2032313048839569,-0.10929939150810242
11638,-0.01187538355588913,0.09634745866060257
11639,-6.907256126403809,-3.7607195377349854
11640,-0.10517977178096771,0.2871296852827072
11641,-0.10962517559528351,0.12906892597675323
11642,-4.483013153076172,-2.807492971420288
11643,-0.08272454142570496,0.06125553697347641
11644,-0.055581845343112946,0.08638063073158264
11645,0.1312144249677658,0.015420117895700969
11646,0.031141461804509163,0.001216298114741221
11647,-8.41092586517334,-5.883391857147217
11648,0.04718410223722458,0.001264345188246807
11649,-10.489652633666992,-5.584309101104736
11650,-0.3403022885322571,-0.12100261449813843
11651,-1.691527247428894,-1.0251246094703674
11652,0.09593363106250763,0.04258920857682824
11653,-2.6395668983459473,-1.2139326333999634
11654,-3.5472309589385986,-2.311522126197815
11655,-4.479135513305664,-3.8210535049438477
11656,-1.8900631666183472,-0.9456862211227417
11657,-1.723571538925171,-0.6828621625900269
11658,-1.2527161836624146,-1.0581068992614746
11659,0.03382172808051109,0.0003079879497818183
11660,-0.5757895112037659,0.2801308035850525
11661,-0.001664180657826364,0.004882331704720855
11662,0.07518328726291656,0.12845760583877563
11663,-1.3990139961242676,-0.9127981662750244
11664,-0.049101829528808594,-0.04853504151105881
11665,-2.3293755054473877,-1.33262038230896
11666,0.1036306619644165,0.0009018815171657479
11667,-0.12539051473140717,0.34724074602127075
11668,-0.007594087161123753,0.14405970834195614
11669,0.16082186996936798,0.000523545974829176
11670,-6.659106731414795,-3.7403857707977295
11671,-1.506658673286438,-0.6393222808837891
11672,-8.352081298828125,-2.9300923347473145
11673,0.006644385401159525,0.0509391498635523
11674,0.0012001624563708901,0.0007002102156548062
11675,-6.841462135314941,-2.429597854614258
11676,-1.6956496238708496,-0.8091340661048889
11677,-0.09080415219068527,-0.044428855180740356
11678,0.0700562596321106,-0.0153171606361866
11679,0.10270197689533234,0.08445330173708498
11680,-2.2657530307769775,0.7421252727508545
11681,0.031023629009723663,0.03681229497306049
11682,-0.1160898506641388,-0.0602869838476181
11683,-0.9159835577011108,-0.8390611559152603
11684,-1.057982087135315,-0.24668735265731812
11685,-0.7759125232696533,0.2593719959259033
11686,-0.020491838455200195,0.030241692438721657
11687,-0.9199641942977905,-0.746326670050621
11688,0.026064278557896614,0.009128994526690803
11689,-2.1729559898376465,-0.656212329864502
11690,-3.9292242527008057,-3.289383888244629
11691,-0.09142245352268219,-0.02833665907382965
11692,-0.9395460486412048,-0.9488258510828018
11693,-0.5707316398620605,-0.27388596534729004
11694,0.0014449626905843616,0.00034302513870443363
11695,-1.264711856842041,-0.9182199537754059
11696,-0.07760781794786453,0.45179491490125656
11697,-0.23313291370868683,0.008342117071151733
11698,-0.04285566508769989,-0.06058289669454098
11699,-0.04636524245142937,-0.0397676657885313
11700,-1.8698914051055908,-0.16350674629211426
11701,0.0004585385322570801,0.16954494267702103
11702,-0.3213520348072052,1.621967762708664
11703,0.0051887668669223785,0.08074043097440153
11704,-0.17387712001800537,0.09023116528987885
11705,-0.43870222568511963,-0.291098490357399
11706,0.022479623556137085,0.036038960912264884
11707,0.058066755533218384,0.09373880922794342
11708,0.010659151710569859,0.002098829125316115
11709,-0.3253503739833832,0.716239869594574
11710,0.10115361213684082,0.7049046391621232
11711,-0.04103770852088928,0.28954899683594704
11712,-0.9251348972320557,-0.44995272159576416
11713,-0.003207656554877758,0.036560436710715294
11714,-3.0256927013397217,-1.6718039512634277
11715,0.007210923824459314,0.0047338882577605546
11716,-0.9070378541946411,-0.5645985305309296
11717,-0.011267479509115219,0.04833725839853287
11718,-0.0056928060948848724,0.0627075843513012
11719,-1.0211775302886963,-0.42642098665237427
11720,-3.7385799884796143,-2.13774836063385
11721,-0.10085900872945786,0.04316826909780502
11722,-0.21243330836296082,0.33593128621578217
11723,0.5992317795753479,1.0612491630017757
11724,-0.700934648513794,0.687978982925415
11725,0.1313803493976593,0.0022874660426168703
11726,-1.3232403993606567,-1.097863107919693
11727,-0.43182137608528137,0.03835779428482056
11728,-0.3396282494068146,-0.09378467500209808
11729,-4.533118724822998,-2.003509521484375
11730,0.0936492308974266,0.29431675374507904
11731,-0.1896880716085434,0.3476974815130234
11732,-4.065549850463867,1.2448806762695312
11733,-4.074295997619629,-3.070024013519287
11734,0.0685860887169838,0.00010883214418555553
11735,0.07679955661296844,-0.007125150412321091
11736,0.07345326244831085,0.05845814081840217
11737,-0.24306641519069672,-0.15052662044763565
11738,-0.03131933882832527,-0.022048477083444595
11739,-0.40266093611717224,0.22924774885177612
11740,-2.769338846206665,-1.9840522408485413
11741,0.09501998871564865,0.08256787620484829
11742,-1.072909951210022,-0.19342857599258423
11743,-7.258291244506836,-5.6037702560424805
11744,-0.40177956223487854,-0.265227735042572
11745,0.04199781268835068,0.02742567239329219
11746,-1.5335322618484497,-0.3353017568588257
11747,0.021205047145485878,0.0007926581220090156
11748,0.13068799674510956,0.0342920171096921
11749,-0.12960468232631683,0.12575674057006836
11750,-0.04037077724933624,0.30399441719055176
11751,-1.8464324474334717,-0.7949240207672119
11752,0.03330256789922714,0.02314986812416464
11753,0.03451063856482506,0.02108477638103068
11754,-4.75678014755249,-3.0872490406036377
11755,-0.17772360146045685,0.22930799424648285
11756,0.006222291383892298,0.012006373726762831
11757,-0.04656875133514404,0.5202017724514008
11758,-1.9680801630020142,-0.6683640480041504
11759,-2.539578437805176,-1.8787200450897217
11760,-2.681347608566284,-0.5836925506591797
11761,0.07607172429561615,0.015191888029221445
11762,-0.09725703299045563,0.06877703964710236
11763,0.00530650932341814,0.0023587450850754976
11764,-4.337967872619629,-2.6042966842651367
11765,0.04258470982313156,0.021349593705963343
11766,-0.039002448320388794,-0.024177640676498413
11767,-2.6916215419769287,-0.32923293113708496
11768,-2.714510440826416,-1.2499313354492188
11769,-1.1073360443115234,-1.0113962441682816
11770,-1.6670292615890503,-1.1658281683921814
11771,-1.321327805519104,-0.8396696448326111
11772,-0.6501263380050659,-0.5649289786815643
11773,-4.101751327514648,-3.5585631728172302
11774,-0.8317430019378662,-0.4679563641548157
11775,0.05222725123167038,0.17799592576920986
11776,-0.3396068513393402,0.2504313588142395
11777,0.00727600883692503,0.005263210830889875
11778,-0.9611451625823975,-0.7242112755775452
11779,-0.10123148560523987,0.08251826465129852
11780,0.09147053956985474,0.036830853670835495
11781,0.411486953496933,0.13490551710128784
11782,-0.17430132627487183,-0.12797849252820015
11783,0.10008160769939423,0.047371999360620975
11784,-0.6508492827415466,-0.3951897919178009
11785,-0.5581603050231934,-0.39935435354709625
11786,0.015093257650732994,0.0345761813223362
11787,-0.5969624519348145,0.5287163257598877
11788,-0.20511752367019653,0.21424806118011475
11789,0.07088901847600937,0.005199863691814244
11790,0.008332430385053158,0.08003467041999102
11791,-4.337160110473633,0.06705427169799805
11792,-1.126246690750122,-0.8295705616474152
11793,0.135300874710083,0.03891005180776119
11794,-0.8563217520713806,-0.49597448110580444
11795,-7.125467777252197,-3.3008739948272705
11796,-8.689794540405273,-4.4296064376831055
11797,-0.6119200587272644,-0.3227434754371643
11798,0.007383331656455994,0.11459146440029144
11799,0.004245459102094173,0.2916057293768972
11800,0.0030901897698640823,0.04056880436837673
11801,-3.505565643310547,-1.2579717636108398
11802,0.0445074737071991,0.0014392427547136322
11803,0.28758224844932556,0.06732075288891792
11804,-1.7188929319381714,0.027351737022399902
11805,-0.021971644833683968,-0.023726435378193855
11806,-2.9136741161346436,-0.87038254737854
11807,-1.570430040359497,-0.8546311259269714
11808,0.0139541020616889,0.0040903708431869745
11809,-0.018676500767469406,0.18797204829752445
11810,-6.339466571807861,-5.149024486541748
11811,0.29078546166419983,0.17069580126553774
11812,-0.6851987838745117,-0.06196713447570801
11813,-4.165095806121826,-4.124032750725746
11814,0.007496722973883152,0.0017118957985076122
11815,-0.6806445121765137,0.015577256679534912
11816,-3.2537779808044434,-2.2032055854797363
11817,-0.02785002812743187,0.0072850994765758514
11818,-0.0661352276802063,0.12997975945472717
11819,-0.5535110831260681,-0.3785717785358429
11820,-1.19582200050354,-1.0063137859106064
11821,-0.10737831890583038,0.24382202327251434
11822,-0.5646781325340271,-0.29569557309150696
11823,0.05713922530412674,0.12875669356435537
11824,-1.2279126644134521,-0.498732328414917
11825,-0.3253914713859558,0.19646301865577698
11826,-0.24710354208946228,0.3759833574295044
11827,-0.08535023778676987,0.19489697366952896
11828,-3.5383524894714355,-2.653248608112335
11829,-0.0005988274933770299,0.027187941246666014
11830,0.005250114947557449,0.05370528995990753
11831,-1.5176628828048706,-0.7667853832244873
11832,0.0031041097827255726,0.07938429107889533
11833,-0.05326728895306587,0.2493131123483181
11834,-1.167755365371704,-0.7265295386314392
11835,0.009339891374111176,0.0241716206073761
11836,-0.09256596863269806,0.10267375409603119
11837,0.048831842839717865,0.029762493446469307
11838,-0.7137934565544128,0.09780305624008179
11839,-5.07199239730835,-3.202502489089966
11840,-6.496488571166992,-4.394211292266846
11841,0.04290293902158737,0.004971666319761425
11842,-0.8728281855583191,0.7652907371520996
11843,-2.0122499465942383,-0.749484658241272
11844,-0.8606485724449158,0.1323123574256897
11845,-3.948967456817627,-2.528159022331238
11846,0.08887405693531036,0.2169663179665804
11847,-6.716188430786133,-3.8051912784576416
11848,-0.12581108510494232,1.3441755920648575
11849,-0.00772455520927906,0.016719963401556015
11850,-0.01980116218328476,0.19886934012174606
11851,-2.346665859222412,-1.3573416471481323
11852,-1.7285892963409424,-1.5520634651184082
11853,-0.0008678855374455452,0.08837553206831217
11854,-3.397326946258545,-1.972362756729126
11855,-0.02375280112028122,0.5938345082104206
11856,-1.8735020160675049,-1.3463245034217834
11857,0.03098118118941784,0.0029482693353202194
11858,0.1277754008769989,0.06044446583837271
11859,-1.0257760286331177,0.5343515872955322
11860,-0.6395102739334106,-0.46727046370506287
11861,0.0755070149898529,0.00112038926272362
11862,0.0074507687240839005,0.07687053084373474
11863,0.0041751074604690075,0.002536451313062571
11864,0.01298108696937561,-0.1711796149611473
11865,-0.22444602847099304,0.013509362936019897
11866,0.26803165674209595,0.09104325249791145
11867,-0.27706947922706604,0.34726107120513916
11868,0.004746242426335812,5.578839045483619e-05
11869,0.02735654078423977,0.07867559976875782
11870,-0.6827095150947571,0.5353540182113647
11871,-2.9396443367004395,-0.7962472438812256
11872,0.032650552690029144,0.0138009546790272
11873,-3.304042100906372,-2.1415462493896484
11874,-2.2666385173797607,-1.2853094339370728
11875,-3.485593557357788,-2.107646107673645
11876,0.0007356740534305573,0.2097536288201809
11877,-0.7914457321166992,-0.744820199906826
11878,-9.277547836303711,-6.119784116744995
11879,-3.9466114044189453,-2.7604424953460693
11880,0.004359381273388863,0.29079680889844894
11881,-0.005951918661594391,0.1343158632516861
11882,-1.2909612655639648,-1.2275514155626297
11883,0.0035331062972545624,0.0630800649523735
11884,-1.7164751291275024,-1.121388554573059
11885,-0.38533303141593933,0.2917899489402771
11886,-0.008439721539616585,0.10872493777424097
11887,-0.25975698232650757,0.17788872122764587
11888,0.023756029084324837,0.012656503939069808
11889,-0.1644926220178604,0.1818084418773651
11890,-1.343003273010254,-0.06284844875335693
11891,-9.429985046386719,-7.189146280288696
11892,-0.015783410519361496,0.030639462172985077
11893,0.10943722724914551,0.4154975712299347
11894,0.26199713349342346,0.08517294749617577
11895,0.018264561891555786,0.05340420734137297
11896,-1.850932002067566,-1.2856249809265137
11897,-4.845033645629883,-1.9626457691192627
11898,0.14171256124973297,0.19067641720175743
11899,0.020184025168418884,0.11693642660975456
11900,0.017839305102825165,0.0007770294832880609
11901,-0.46508780121803284,-0.21237677335739136
11902,0.02145279012620449,0.029335351660847664
11903,-0.32088765501976013,-0.2786230444908142
11904,-0.14194488525390625,0.6612420976161957
11905,0.11654769629240036,0.07120566733647138
11906,-0.04315689206123352,0.052268676459789276
11907,0.07134641706943512,0.07897237315773964
11908,0.016340801492333412,0.014966436312533915
11909,-0.056996092200279236,0.624643862247467
11910,-3.485245704650879,-1.3638558387756348
11911,-4.405195236206055,-2.7141740322113037
11912,0.030490603297948837,0.00017534149810671806
11913,-0.59319007396698,-0.22226941585540771
11914,0.008638679049909115,0.003489040696877055
11915,-0.02425825223326683,0.07767989858984947
11916,0.07895910739898682,0.0471166210481897
11917,0.0035976339131593704,0.0846122958464548
11918,0.036364540457725525,0.0486224265769124
11919,0.05198103189468384,0.01433287508552894
11920,0.01066856924444437,0.0028837872800977493
11921,0.008159119635820389,0.13528626039624214
11922,0.1027788296341896,0.031005841214209795
11923,-0.0414511077105999,0.111944280564785
11924,-0.05921418219804764,0.0018453598022460938
11925,-0.057535286992788315,0.19530563801527023
11926,-2.16713285446167,-1.2407985925674438
11927,-0.094295933842659,-0.019940204918384552
11928,-0.15216144919395447,0.5282829850912094
11929,0.012524772435426712,-0.010440181940793991
11930,-0.4053812623023987,-0.14847847819328308
11931,-1.26543128490448,-0.33165454864501953
11932,0.007022009696811438,0.004871765529969707
11933,-5.050729751586914,-2.786092758178711
11934,0.05219558626413345,0.0004532487994310941
11935,-2.6709377765655518,-0.9477121829986572
11936,-1.801309585571289,-0.47972142696380615
11937,0.5738208889961243,0.08445334434509277
11938,0.014550859108567238,0.15792218036949635
11939,0.04054735228419304,0.017000962747260928
11940,-0.43040409684181213,-0.18622449040412903
11941,-0.06623280048370361,-0.05666555464267731
11942,-7.037901878356934,-6.460834622383118
11943,0.13134101033210754,0.006324734422378242
11944,-0.1182347759604454,-0.007979482412338257
11945,-3.3323216438293457,-1.4485081434249878
11946,-1.0035159587860107,-0.7037292420864105
11947,-0.11144887655973434,-0.10285811498761177
11948,-0.0037164294626563787,0.0282359067350626
11949,-0.966248631477356,-0.024661540985107422
11950,-5.4299116134643555,-3.336521625518799
11951,-1.8995040655136108,-0.9474353194236755
11952,0.07207745313644409,0.011259956198045984
11953,-0.3108725845813751,-0.2396450936794281
11954,-2.878605365753174,-1.390944480895996
11955,-1.2043870687484741,-1.0376670211553574
11956,-6.0078206062316895,-2.9645330905914307
11957,0.13007768988609314,0.0032018224737839773
11958,-4.665688991546631,-2.6002142429351807
11959,-2.8150136470794678,-1.69110107421875
11960,-1.5476750135421753,-1.1904838979244232
11961,0.01468734722584486,0.0005760807616752572
11962,-0.5500338673591614,0.6356365084648132
11963,-0.8284342885017395,-0.18340164422988892
11964,0.12932245433330536,-0.0002828696742653847
11965,-0.24838052690029144,0.04231336712837219
11966,-5.409898281097412,-3.727282166481018
11967,-1.7058204412460327,-0.10060453414916992
11968,-0.022930599749088287,0.03641918860375881
11969,0.09051112830638885,0.033173234201967716
11970,-1.3029159307479858,-0.9042880237102509
11971,-1.2246885299682617,0.35838449001312256
11972,-0.0015153830172494054,0.01150580681860447
11973,-0.44985559582710266,-0.220335453748703
11974,-0.439039021730423,-0.09613537788391113
11975,-0.12208089232444763,0.1808842122554779
11976,0.041839148849248886,0.005612884531728923
11977,-0.3555566370487213,1.2027467489242554
11978,0.030567964538931847,0.0021931533701717854
11979,0.015189239755272865,0.005724663846194744
11980,-6.581679344177246,-4.378673791885376
11981,-0.15653106570243835,-0.023572683334350586
11982,0.03956377133727074,0.016333224019035697
11983,-0.8599129915237427,0.48635339736938477
11984,-0.15786974132061005,-0.0638783723115921
11985,-5.036494255065918,-3.382851004600525
11986,-0.01710675098001957,0.12554040923714638
11987,-0.008778861723840237,0.03759182430803776
11988,-2.385651111602783,-1.592597246170044
11989,-5.474823474884033,-4.230884552001953
11990,-0.011506167240440845,0.06379935517907143
11991,-0.07891638576984406,0.6222927197813988
11992,-2.9763853549957275,-0.9168472290039062
11993,-0.10720901936292648,0.018473826348781586
11994,0.002369411289691925,-0.00019629672169685364
11995,-0.027274813503026962,-0.002635093405842781
11996,0.0463394895195961,0.12172263115644455
11997,0.0792040079832077,0.008279264366137795
11998,0.032051727175712585,0.0030931284418329597
11999,-0.2102474570274353,-0.21212486922740936
12000,-0.05887430161237717,-0.044267721474170685
12001,-1.5883491039276123,-0.75887131690979
12002,0.04711590334773064,0.08306171512231231
12003,-0.32209914922714233,-0.10794161260128021
12004,0.04686642438173294,0.005976846121484414
12005,-5.560157299041748,-3.263092041015625
12006,-6.394493103027344,-4.895751357078552
12007,-0.9857869744300842,0.3155829906463623
12008,-0.6322982311248779,0.904821515083313
12009,-1.5216052532196045,-0.5425382852554321
12010,-2.8003194332122803,-0.275803804397583
12011,0.042972687631845474,0.018933862214908004
12012,-0.14699210226535797,0.36219827830791473
12013,-0.4145668148994446,0.3490869104862213
12014,-1.888282060623169,-1.1506591439247131
12015,-3.3254687786102295,-1.991380214691162
12016,-0.014706949703395367,0.21639836207032204
12017,-0.19089913368225098,0.14564312994480133
12018,0.0035485313273966312,0.001365440577501431
12019,-1.343127965927124,-0.0689781904220581
12020,-3.799325466156006,-2.2128498554229736
12021,-2.8515682220458984,-2.5455700159072876
12022,0.039686258882284164,0.0045338214840739965
12023,-5.1327900886535645,-3.134315252304077
12024,-0.8467934131622314,0.5630884766578674
12025,-5.727919578552246,-3.5681591033935547
12026,-0.1939404308795929,0.2168714702129364
12027,-2.9120402336120605,-2.1629452109336853
12028,-0.2166602462530136,1.012836754322052
12029,-0.42040911316871643,-0.3422103226184845
12030,-9.396759033203125,-5.887997150421143
12031,0.0998733639717102,0.01376416627317667
12032,-0.6961715221405029,-0.150290846824646
12033,-0.5824537873268127,0.0861809253692627
12034,-4.326037883758545,-3.9780933558940887
12035,-0.04821265488862991,0.15820198506116867
12036,-0.5481986403465271,0.23200929164886475
12037,-3.755117893218994,-2.715454339981079
12038,-0.0052636293694376945,0.03782506287097931
12039,-0.6124444007873535,-0.23061344027519226
12040,-0.19273440539836884,0.06716570258140564
12041,-3.3029611110687256,-2.781764030456543
12042,-0.2740744650363922,0.19356456398963928
12043,-9.039358139038086,-3.194612503051758
12044,0.06822682917118073,0.09083684533834457
12045,-0.22042429447174072,0.27640464901924133
12046,-3.933561086654663,-2.116814136505127
12047,-0.09345728904008865,0.04535297304391861
12048,0.009496579878032207,0.019682622863911092
12049,-6.7445831298828125,-5.500231385231018
12050,0.0373791866004467,0.11502168932929635
12051,-0.4615961015224457,0.44080254435539246
12052,-0.08107893168926239,0.10256361961364746
12053,0.023487286642193794,0.1650789063423872
12054,-0.43437981605529785,-0.407437339425087
12055,-0.09510117769241333,0.20021109282970428
12056,0.04252815246582031,0.00016890515723844146
12057,-6.179319381713867,-5.1096673011779785
12058,-8.378190994262695,-2.3187050819396973
12059,-0.082497738301754,-0.07153891772031784
12060,0.03747504577040672,0.03884113160893321
12061,-2.77960467338562,-0.9356496334075928
12062,-1.57035231590271,-1.0353520512580872
12063,-0.39961695671081543,0.3445304036140442
12064,-0.03320775553584099,0.07815294712781906
12065,-0.06951752305030823,1.6568530052900314
12066,-4.07008171081543,-3.446734845638275
12067,0.050187379121780396,0.18634969927370548
12068,-1.5288960933685303,-1.247503638267517
12069,-0.15092526376247406,0.7815510332584381
12070,-1.412827491760254,0.06746149063110352
12071,-9.82636547088623,-5.4366230964660645
12072,0.04250581935048103,0.022098028392065316
12073,0.023828420788049698,0.5709933862090111
12074,-1.3437626361846924,-0.7095787525177002
12075,0.032086871564388275,0.0330794045003131
12076,0.007433669175952673,0.004145090380916372
12077,-2.205317974090576,-0.8914353847503662
12078,0.1022433266043663,0.006747642531991005
12079,0.0010289992205798626,0.03171602496877313
12080,-9.694419860839844,-5.229952335357666
12081,-0.006861626170575619,0.02124972455203533
12082,-0.045818720012903214,0.14039520546793938
12083,-0.23631834983825684,-0.1556282341480255
12084,-3.1077637672424316,0.5258305072784424
12085,0.08780722320079803,0.0231582410633564
12086,-6.068622589111328,-4.43195652961731
12087,-3.4726829528808594,-2.405477523803711
12088,0.07155349105596542,0.024874225724488497
12089,0.022171974182128906,0.162455216050148
12090,-9.2708101272583,-4.4042863845825195
12091,-5.561657905578613,-3.9188005924224854
12092,-0.20970365405082703,0.41752320528030396
12093,-1.377901315689087,-0.47920650243759155
12094,-0.5268118977546692,0.3910820484161377
12095,0.01993545889854431,0.09708594158291817
12096,-0.26208895444869995,0.2990977466106415
12097,-1.0753295421600342,-0.3432613015174866
12098,-0.14436814188957214,0.06812377274036407
12099,-6.021522045135498,-3.415740966796875
12100,-6.228029251098633,-3.695234775543213
12101,0.20994119346141815,0.005701339805682437
12102,-1.06662118434906,-0.8621994853019714
12103,-1.695939064025879,-0.13188493251800537
12104,-5.067827224731445,-1.9497084617614746
12105,-2.63723087310791,-1.8824013471603394
12106,0.13627836108207703,0.00046753605602134485
12107,-1.238110065460205,-0.12095105648040771
12108,-0.9410643577575684,0.8943914175033569
12109,-2.911461353302002,-1.5164990425109863
12110,-0.4391079545021057,-0.39808395504951477
12111,-4.455365180969238,-3.173506498336792
12112,-0.05419301986694336,0.10582704097032547
12113,0.07867889851331711,0.006692025461234152
12114,-2.1716434955596924,0.9651203155517578
12115,-0.7666573524475098,0.02377772331237793
12116,-0.4921451508998871,-0.09549778699874878
12117,-0.32127389311790466,0.5302485227584839
12118,0.004033328499644995,0.08499813778325915
12119,-5.553680419921875,-2.6012966632843018
12120,-0.16500812768936157,-0.05715477466583252
12121,0.09659707546234131,0.2105209305882454
12122,-6.610555648803711,-2.743227481842041
12123,-0.02604225091636181,0.520373597741127
12124,-0.25277477502822876,0.2449868619441986
12125,-0.21163372695446014,-0.05452673137187958
12126,0.10786575824022293,0.07819626294076443
12127,-0.03595578297972679,-0.027335090562701225
12128,0.29265397787094116,0.07025654893368483
12129,0.013801999390125275,0.2432337999343872
12130,0.0031780265271663666,0.030197318643331528
12131,-0.5832992792129517,0.3067436218261719
12132,-0.0695294663310051,-0.0289900079369545
12133,-0.5834332704544067,-0.18120166659355164
12134,0.0032153911888599396,-0.0041394541040062904
12135,-0.043779607862234116,-0.011288225650787354
12136,-2.2606184482574463,-0.26122379302978516
12137,-0.43931055068969727,0.09530702233314514
12138,0.04285878688097,0.12533326167613268
12139,-0.03864029794931412,0.2747511677443981
12140,-0.47582823038101196,0.17980796098709106
12141,-0.009939339943230152,0.39980851858854294
12142,-4.137570858001709,-2.5506948232650757
12143,-0.6157750487327576,-0.16322088241577148
12144,-0.00679457513615489,0.16089212149381638
12145,-0.0008462504483759403,0.11500360863283277
12146,0.3504975736141205,0.02932841330766678
12147,-0.7772097587585449,-0.42578375339508057
12148,0.022947300225496292,0.09098148811608553
12149,-2.1209561824798584,-2.2343299835920334
12150,-1.157139778137207,0.5116682052612305
12151,0.13129273056983948,0.010322592403099407
12152,0.022354794666171074,0.019113650545477867
12153,0.07082689553499222,0.03825707174837589
12154,-0.051144059747457504,0.023816950619220734
12155,0.0174238458275795,0.04574454575777054
12156,1.0838650465011597,0.07101047039031982
12157,0.015799259766936302,0.0004751684546135948
12158,-2.329545497894287,-0.8552790880203247
12159,0.0006097392179071903,0.02702450379729271
12160,-0.35907337069511414,0.21523287892341614
12161,-1.5883491039276123,-0.75887131690979
12162,-0.058550309389829636,0.035492658615112305
12163,0.04419936612248421,0.007076476933434606
12164,0.026299646124243736,0.02552357129752636
12165,-0.01684979349374771,0.14358381368219852
12166,-6.937117099761963,-3.7707700729370117
12167,-0.23560038208961487,0.03851819038391113
12168,-0.9295821189880371,0.1280362606048584
12169,-1.2335333824157715,0.07656240463256836
12170,-0.2523992955684662,0.5318472981452942
12171,-2.3645219802856445,-0.9486038684844971
12172,-1.7955909967422485,-0.07846248149871826
12173,-0.7451752424240112,-0.03197765350341797
12174,-3.798125982284546,-2.493145227432251
12175,-0.21002085506916046,0.6140390932559967
12176,-0.1270449161529541,0.5362577140331268
12177,-0.07710900157690048,0.08671904355287552
12178,-5.439755439758301,-3.4761877059936523
12179,-1.807938575744629,-1.3681156933307648
12180,-0.1440073549747467,0.7853806912899017
12181,-0.5623092651367188,0.7868066430091858
12182,-0.3706548810005188,0.17515164613723755
12183,0.0007582902908325195,-0.017198912799358368
12184,-0.0005507776513695717,0.0005543474107980728
12185,0.03447238728404045,0.04727824285509996
12186,-0.036632783710956573,0.08768469840288162
12187,-0.0031783869490027428,0.19628668949007988
12188,-6.920351028442383,-5.342309474945068
12189,-0.8444158434867859,0.2920873761177063
12190,-0.11814440786838531,1.8549949675798416
12191,0.03647332638502121,0.04569707065820694
12192,-7.186433792114258,-4.062306880950928
12193,0.03043016418814659,0.006522497649712022
12194,-1.53677237033844,-0.9654388427734375
12195,-4.556753635406494,-3.1104705333709717
12196,-0.3955034911632538,-0.1815441995859146
12197,0.0009246021509170532,0.18570557050406933
12198,0.06621240079402924,0.11473000422120094
12199,-0.01977863535284996,0.3075083903968334
12200,-4.816479682922363,-1.7972874641418457
12201,-4.4404425621032715,-2.533361792564392
12202,0.12202722579240799,0.024926318670623004
12203,-0.09466051310300827,0.05431763082742691
12204,0.05327758938074112,0.04169680178165436
12205,0.0037605101242661476,0.04303259577136487
12206,-0.1121973991394043,0.8794473111629486
12207,-2.815462112426758,-1.965391218662262
12208,-0.005717231892049313,0.012055054772645235
12209,-1.4205015897750854,-0.9826507568359375
12210,-0.15511175990104675,0.07084761559963226
12211,-0.041682589799165726,0.20836298540234566
12212,0.03522865101695061,0.001001254713628441
12213,-0.22198987007141113,-0.06863994896411896
12214,0.10210435092449188,0.04936994751915336
12215,-0.884100079536438,0.6785467863082886
12216,-0.08831607550382614,0.4501029849052429
12217,-1.762972116470337,0.08438479900360107
12218,-0.02162156254053116,0.11855460330843925
12219,-0.020396921783685684,0.05756307393312454
12220,-3.1358320713043213,-1.8101364374160767
12221,0.05400818958878517,0.02348221465945244
12222,0.07022850215435028,0.1554880551993847
12223,0.033587999641895294,0.006114010262535885
12224,-2.7956671714782715,-1.271198034286499
12225,0.010517383925616741,0.011139188893139362
12226,0.014691161923110485,0.002961373538710177
12227,-0.011579714715480804,0.2476702816784382
12228,0.11623532325029373,0.03713967092335224
12229,-1.0996841192245483,-0.26503729820251465
12230,-7.512503147125244,-3.380051612854004
12231,0.09853664040565491,0.09609031956642866
12232,0.08485045284032822,0.2754889954812825
12233,0.13621360063552856,-0.41737471520900726
12234,-0.681755542755127,0.10409355163574219
12235,0.01640169695019722,0.011588492197915912
12236,0.419206827878952,0.006643366657954175
12237,0.03838694840669632,0.06456425739452243
12238,-0.21058900654315948,0.08246439695358276
12239,0.005231514573097229,0.02055037277750671
12240,-1.985491156578064,-0.9916727542877197
12241,0.008338114246726036,0.02449153200723231
12242,0.005070476792752743,0.19435461331158876
12243,0.034762050956487656,0.13102935906499624
12244,0.0497138574719429,-0.012688033282756805
12245,0.06825066357851028,0.10544889932498336
12246,0.02332787960767746,0.3934931717813015
12247,0.19379156827926636,0.2342593800276518
12248,-1.9151057004928589,-1.0546455383300781
12249,0.007050052285194397,0.09275917417835444
12250,0.23996257781982422,0.09031514823436737
12251,-1.798224687576294,-0.9937713742256165
12252,-4.266720294952393,-2.761054039001465
12253,-1.4205819368362427,-0.9094007015228271
12254,0.04397684335708618,0.0018729022704064846
12255,-0.1861557811498642,0.9553816020488739
12256,-4.365061283111572,-2.2803497314453125
12257,0.024861421436071396,0.0606387285515666
12258,-3.4485015869140625,-2.4376561641693115
12259,-0.0012254007160663605,0.0437312638387084
12260,0.005831648595631123,0.10645689535886049
12261,0.01163879781961441,0.17178364098072052
12262,-0.04328833892941475,0.08631131425499916
12263,-0.4516223967075348,0.15323114395141602
12264,0.01464777160435915,0.009760061137058074
12265,0.010799609124660492,0.0008126236498355865
12266,-5.419035911560059,-3.4824137687683105
12267,-3.7946064472198486,-2.2464587688446045
12268,-2.907182216644287,-1.0563228130340576
12269,-1.5550705194473267,-0.9318241477012634
12270,-0.03145506978034973,-0.025405019521713257
12271,-0.13591423630714417,-0.11374163627624512
12272,-0.2629604637622833,0.2814141809940338
12273,0.06633956730365753,0.5482914298772812
12274,-0.023811109364032745,0.11778124049305916
12275,0.05667613446712494,0.07166467607021332
12276,0.009853871539235115,0.019714835041668266
12277,-0.037388723343610764,0.5171664208173752
12278,-0.2189917415380478,0.22248226404190063
12279,-1.015470027923584,-0.09652912616729736
12280,0.04277222976088524,0.03792929230257869
12281,0.02722262777388096,0.1158012063242495
12282,-0.8355259299278259,-0.30010998249053955
12283,-4.084630489349365,-2.273430347442627
12284,-0.11522945016622543,0.16902172565460205
12285,-0.16324737668037415,-0.003725960850715637
12286,-0.061483852565288544,0.17098839581012726
12287,0.046347908675670624,0.006802181393140927
12288,-2.3944790363311768,-2.1183939576148987
12289,0.14290547370910645,0.0008058871027856185
12290,-0.027247626334428787,0.2714225761592388
12291,-0.03318071365356445,0.1690683327615261
12292,-2.428847074508667,-2.170598030090332
12293,0.024929245933890343,0.09917203895747662
12294,-0.07760781794786453,0.45179491490125656
12295,0.021966321393847466,0.028944252524524927
12296,-0.37896522879600525,-0.39433396607637405
12297,-0.5428014397621155,0.10085701942443848
12298,-0.1093071699142456,-0.10530004650354385
12299,-2.3702054023742676,-2.2271691262722015
12300,-0.7508060932159424,-0.5044754147529602
12301,-0.12539051473140717,0.34724074602127075
12302,-0.1367195099592209,-0.01547829806804657
12303,-0.0004211567575111985,0.04010392550844699
12304,-1.073061466217041,-0.7462325394153595
12305,0.07088901847600937,0.005199863691814244
12306,-0.23545193672180176,-0.09822425246238708
12307,0.0031327595934271812,0.00986500782892108
12308,-3.5357894897460938,-2.8770094513893127
12309,0.03892020881175995,0.017643329687416553
12310,0.023643892258405685,0.042364133754745126
12311,-0.03680608794093132,0.17469170689582825
12312,-0.6343734860420227,0.2930445671081543
12313,-0.03880561515688896,0.21292420849204063
12314,1.1516458988189697,0.016423673001554562
12315,0.019172951579093933,0.016066204058006406
12316,-2.4534430503845215,-1.4202852249145508
12317,0.004195370711386204,0.01780244900874095
12318,-0.897575855255127,-0.47894954681396484
12319,0.018201762810349464,0.005171533208340406
12320,-2.3399884700775146,-1.2466365098953247
12321,-0.5032650828361511,0.9831109642982483
12322,-3.3383684158325195,-0.8226397037506104
12323,-0.09693276882171631,0.010879933834075928
12324,0.004659872502088547,0.01703913079109043
12325,0.03380400687456131,0.004697950789704919
12326,-0.0325012132525444,0.21453184261918068
12327,-0.024288522079586983,0.01216929405927658
12328,-0.005183495581150055,0.2724757567048073
12329,-0.009841907769441605,-0.03894317988306284
12330,-2.2363932132720947,-1.4193323850631714
12331,-0.29241764545440674,0.0380900502204895
12332,0.063674196600914,0.27149929478764534
12333,-0.055439118295907974,0.020204827189445496
12334,-1.9556626081466675,-0.2707003355026245
12335,-0.017222482711076736,0.07877587713301182
12336,0.0505160316824913,0.013452554936520755
12337,-0.798232913017273,-0.30416762828826904
12338,0.04719666764140129,0.0062772393866907805
12339,-0.6751536130905151,0.763380765914917
12340,0.005594876129180193,0.25080927601084113
12341,-4.665688991546631,-2.6002142429351807
12342,0.22480052709579468,0.4270743429660797
12343,-1.098276972770691,-0.8220762014389038
12344,-0.8431214094161987,-0.8421509191393852
12345,-0.9780179262161255,-0.24737286567687988
12346,1.0991538763046265,0.0381084606051445
12347,-1.2906038761138916,-0.5410927534103394
12348,-0.9977884888648987,0.3128396272659302
12349,-0.2776169776916504,0.21243321895599365
12350,-0.4134954512119293,-0.41003113985061646
12351,0.021469173952937126,0.016573557630181313
12352,0.0014379293425008655,0.003997162017185474
12353,-3.1563467979431152,-2.4809257984161377
12354,0.01897483319044113,0.002781317827611929
12355,0.005359318573027849,0.11442759761121124
12356,-0.26032328605651855,0.1898927390575409
12357,-0.20391154289245605,0.4298127293586731
12358,-4.909224510192871,-2.128681182861328
12359,0.39900246262550354,0.0060823168605566025
12360,-0.013871037401258945,0.09751038439571857
12361,-1.1184110641479492,-0.26982414722442627
12362,-0.19892752170562744,0.1834167093038559
12363,-0.9888920783996582,-0.8964648246765137
12364,-5.5526299476623535,-3.275984525680542
12365,0.20993928611278534,0.0037767852268189017
12366,-0.4725475311279297,-0.13318783044815063
12367,-3.5274715423583984,-1.6095612049102783
12368,-0.05952034890651703,0.14624059200286865
12369,0.007321771699935198,0.0030066627805354074
12370,-1.1491694450378418,-0.8169565796852112
12371,-1.426596999168396,-0.08183586597442627
12372,-0.05288959667086601,0.12415650114417076
12373,0.29923132061958313,0.011303689683700213
12374,-5.677480220794678,-2.9052510261535645
12375,-0.045873548835515976,0.04013374447822571
12376,-0.06153498589992523,0.32533421367406845
12377,0.6487951278686523,0.067201710306108
12378,0.047242600470781326,0.004839714732952416
12379,0.0005963919684290886,0.019019529223442078
12380,0.03609086945652962,0.004157588875386864
12381,-0.20585709810256958,0.3426290303468704
12382,0.07113966345787048,0.14748008735477924
12383,0.007627572398632765,0.0640336504438892
12384,-0.15853586792945862,0.046266719698905945
12385,0.9680895209312439,0.2715427726507187
12386,0.005688350647687912,0.009906905819661915
12387,-0.8333138227462769,-1.0407890006899834
12388,-5.244481086730957,-1.746781826019287
12389,-1.4863561391830444,-1.0226259231567383
12390,-3.2369439601898193,-2.391361713409424
12391,-1.440043330192566,-0.6783297061920166
12392,0.004742666147649288,0.0020083203044123366
12393,-0.056001581251621246,0.026139043271541595
12394,-0.6076438426971436,-0.38810691237449646
12395,-4.671558856964111,-3.044571042060852
12396,-7.220296382904053,-4.033928155899048
12397,0.015353032387793064,0.020957133383490145
12398,0.07361557334661484,0.02219525545660872
12399,-1.650668978691101,-0.23935389518737793
12400,-0.05281345546245575,0.26048489660024643
12401,-2.8445892333984375,-1.875136137008667
12402,0.1287466585636139,0.00040236959466710687
12403,-0.6334797143936157,-0.3538963496685028
12404,-0.7295589447021484,-0.22123318910598755
12405,-4.037285804748535,-1.3566231727600098
12406,-0.19350898265838623,-0.17189937084913254
12407,-0.06911420822143555,-0.7033390402793884
12408,-0.013543845154345036,0.22319388017058372
12409,-4.2372002601623535,-1.5970180034637451
12410,0.010437688790261745,0.014076228166231886
12411,-2.701547384262085,-1.6710697412490845
12412,0.0712357759475708,0.0006671845985692926
12413,0.10594788938760757,0.0001184866177936783
12414,-0.5981425046920776,-0.1548858880996704
12415,-2.6585910320281982,-1.4481194019317627
12416,0.07219232618808746,0.01151436346117407
12417,0.031427785754203796,0.020249667286407202
12418,-0.3454497158527374,0.29718515276908875
12419,-5.818213939666748,-3.91996431350708
12420,0.015367681160569191,0.06064976938068867
12421,0.30097755789756775,0.01470979384612292
12422,-0.3386249542236328,0.25279179215431213
12423,-1.4300957918167114,-0.23202276229858398
12424,-0.08619998395442963,0.06000018119812012
12425,0.0066634309478104115,0.016022063908167183
12426,0.006719872355461121,0.010079141007736325
12427,-0.28722259402275085,-0.2730317711830139
12428,-0.7431327104568481,0.23930954933166504
12429,-6.394493103027344,-4.895751357078552
12430,-7.009915828704834,-4.309455633163452
12431,-4.8710784912109375,-2.021188497543335
12432,-3.3675618171691895,-1.2831342220306396
12433,0.012597249820828438,0.027957772836089134
12434,-7.674580097198486,-4.776036739349365
12435,0.20134547352790833,0.8006990030407906
12436,-0.9188271164894104,-0.15428292751312256
12437,0.047261156141757965,0.0009142458220594563
12438,-0.1950685977935791,0.2846565842628479
12439,-0.06565289199352264,0.27424396574497223
12440,-0.6003890633583069,-0.1965460181236267
12441,-2.172186851501465,-0.3976325988769531
12442,-0.7390338778495789,-0.13116556406021118
12443,-9.198280334472656,-2.65676212310791
12444,0.007404959760606289,0.0011282003179076128
12445,0.07407327741384506,0.02229484124109149
12446,-0.1076929047703743,0.09333226084709167
12447,-1.7780777215957642,-0.9667180180549622
12448,0.016755659133195877,0.005404971539974213
12449,-0.0031514354050159454,0.020381522364914417
12450,-0.641803503036499,0.870858907699585
12451,-1.126246690750122,-0.8295705616474152
12452,0.02324823848903179,0.07129180856281891
12453,0.045577965676784515,0.010716466815210879
12454,0.03186194971203804,0.052992013515904546
12455,-0.09512787312269211,-0.06318337842822075
12456,-6.899689674377441,-4.060419082641602
12457,0.014162804000079632,0.006728081032633781
12458,0.01922634057700634,0.008312562480568886
12459,0.00704334257170558,0.011474821279989555
12460,-0.5062973499298096,-0.1728629469871521
12461,0.027602506801486015,0.023583402391523123
12462,-5.795830249786377,-2.6426682472229004
12463,-10.909807205200195,-4.990744590759277
12464,-1.8392572402954102,-0.014226078987121582
12465,0.008518235757946968,0.044560313603142276
12466,-1.0781830549240112,-0.31757068634033203
12467,0.010670187883079052,0.0055004163878038526
12468,-0.710350751876831,1.017913579940796
12469,0.016827058047056198,0.04069753456860781
12470,-1.8614133596420288,-1.2176645994186401
12471,-0.15123943984508514,-0.05020245909690857
12472,-0.02394913136959076,0.4748110920190811
12473,0.12397398054599762,0.031713143922388554
12474,0.10638687014579773,0.04201250709593296
12475,-0.2797664403915405,-0.043660968542099
12476,0.07517442107200623,0.012178255507024005
12477,0.0012263881508260965,3.397406908334233e-05
12478,0.042479947209358215,0.009250984527170658
12479,-1.4918216466903687,0.5767194032669067
12480,-4.2885661125183105,-2.3865994215011597
12481,-0.8231325745582581,0.3056011199951172
12482,-1.3076728582382202,-0.7031170725822449
12483,-0.017469312995672226,0.023062394931912422
12484,-6.543138027191162,-4.241883277893066
12485,-3.597605973482132e-05,0.11626983433961868
12486,0.16312842071056366,0.4371272176504135
12487,-4.953426837921143,-2.3736729621887207
12488,0.023610195145010948,0.18039616756141186
12489,-0.07815775275230408,0.17343607544898987
12490,-4.127047061920166,-1.8335075378417969
12491,-1.0302188396453857,0.1268630027770996
12492,-1.4783416986465454,-0.044615745544433594
12493,-0.16500899195671082,0.02558910846710205
12494,-6.342973232269287,-3.93241548538208
12495,-1.972233533859253,1.1880905628204346
12496,-5.218175888061523,-3.8437907695770264
12497,-1.1077451705932617,-0.06424129009246826
12498,-9.639884948730469,-5.18015718460083
12499,0.003142714500427246,0.12251852452754974
12500,-0.2815471887588501,0.09043049812316895
12501,-0.8886529207229614,-0.569757729768753
12502,-0.8217771649360657,-0.450964093208313
12503,-2.585919141769409,-1.695958435535431
12504,-0.0044640908017754555,-0.005506694782525301
12505,-0.01980116218328476,0.19886934012174606
12506,-6.776251792907715,-5.2804776430130005
12507,-0.150296151638031,0.538525179028511
12508,0.10617296397686005,0.238311979919672
12509,-4.174481391906738,-1.171234130859375
12510,-0.003973016515374184,0.16160186752676964
12511,0.09958566725254059,0.3470521606504917
12512,-1.092692255973816,-0.621200442314148
12513,-5.450556755065918,-4.179029941558838
12514,-0.05780618637800217,0.03471371904015541
12515,-3.5596494674682617,-2.2594845294952393
12516,-0.4624980688095093,-0.20231285691261292
12517,-5.668303489685059,-4.328061819076538
12518,0.41030943393707275,0.01660485565662384
12519,-7.388930797576904,-4.361572742462158
12520,-0.019819773733615875,0.09803985059261322
12521,0.037963297218084335,0.00770445354282856
12522,0.03399396687746048,0.015846738853724673
12523,-0.34142154455184937,0.3577532172203064
12524,0.01445884257555008,0.003558538854122162
12525,-2.8845136165618896,-1.8600598573684692
12526,-1.0761537551879883,-0.5799461007118225
12527,-0.5653676390647888,-0.2622549831867218
12528,0.030528858304023743,-0.06536689400672913
12529,-0.2232377529144287,0.00523887574672699
12530,0.028813078999519348,0.08937796950340271
12531,0.13436008989810944,0.03827786911278963
12532,-0.009843136183917522,0.07452713884413242
12533,-2.847890615463257,-0.7098913192749023
12534,-0.6977437138557434,-0.2685699164867401
12535,0.03003905713558197,-0.03449683077633381
12536,-0.18260528147220612,0.4327107220888138
12537,-1.7190831899642944,-0.6141374111175537
12538,0.06544332951307297,0.021275870967656374
12539,-0.02592017501592636,0.11838257312774658
12540,-3.322720766067505,-1.8093256950378418
12541,-1.606264591217041,-1.4989622384309769
12542,-3.7944910526275635,-0.9661397933959961
12543,0.018370652571320534,0.006199407333042473
12544,0.28005778789520264,0.06258535757660866
12545,0.033331744372844696,0.059932954609394073
12546,-0.3036450147628784,-0.24592803418636322
12547,-0.05529823154211044,0.03203210234642029
12548,0.20873457193374634,0.0042897575767710805
12549,-5.806042194366455,-1.5653915405273438
12550,-0.20426122844219208,0.052269890904426575
12551,-0.03796657919883728,0.09571509808301926
12552,0.05186471715569496,0.0063259623711928725
12553,-3.25596284866333,-0.13515019416809082
12554,-0.03247405216097832,0.038069453090429306
12555,-0.7654186487197876,-0.1366850733757019
12556,0.020981643348932266,0.015706793405115604
12557,-0.0860111266374588,-0.04464484751224518
12558,0.009389674291014671,0.01985271240118891
12559,-0.35608720779418945,-0.008278608322143555
12560,-0.4099373519420624,0.2857784330844879
12561,-1.4980521202087402,-0.5467664003372192
12562,-0.34386080503463745,0.22129294276237488
12563,0.012414515018463135,0.001662201582803391
12564,-2.083509922027588,0.2905597686767578
12565,-4.276481628417969,-2.348914861679077
12566,-1.2659533023834229,-0.8681458830833435
12567,-5.567410469055176,-4.447525262832642
12568,-2.995811700820923,-1.9416909217834473
12569,-0.017539646476507187,0.10097900219261646
12570,-7.170837879180908,-4.568645238876343
12571,0.013579016551375389,0.36669417656958103
12572,-5.735207557678223,-2.1224594116210938
12573,-0.9762358069419861,-0.7901088148355484
12574,-0.09736524522304535,0.01647867262363434
12575,-2.7597365379333496,-1.8409978747367859
12576,-1.6397730112075806,0.4489403963088989
12577,-1.20994234085083,-0.3321716785430908
12578,0.07535132765769958,0.07495202496647835
12579,-0.012141348794102669,0.17030905559659004
12580,-0.0808180719614029,0.2114289402961731
12581,-4.732802391052246,-2.1165270805358887
12582,-1.3036259412765503,-0.8768681883811951
12583,0.175240159034729,0.10492175817489624
12584,-1.8794466257095337,-0.10920083522796631
12585,-0.5669983625411987,-0.29336321353912354
12586,-1.3724597692489624,0.24225258827209473
12587,-0.3300076723098755,0.1528370976448059
12588,-0.38580551743507385,-0.1826535016298294
12589,-0.1256369948387146,0.10826456546783447
12590,0.006615759804844856,2.372236667724792e-05
12591,-0.43088850378990173,0.8380252420902252
12592,-0.017279360443353653,0.02677791193127632
12593,0.04431508854031563,0.012515940703451633
12594,-0.011864140629768372,0.11929471977055073
12595,-0.0018715509213507175,0.07045879494398832
12596,0.004227792844176292,0.0009351671251351945
12597,0.026606788858771324,0.05239754309877753
12598,-0.011381130665540695,0.05392841529101133
12599,-5.7901434898376465,-4.284490942955017
12600,-0.016110029071569443,0.009391656145453453
12601,-0.4883454740047455,0.668303906917572
12602,-6.314174652099609,-4.732629776000977
12603,-1.5908334255218506,0.3760075569152832
12604,0.06312650442123413,0.15506944246590137
12605,-0.9932411909103394,-0.6037023663520813
12606,-0.11429686844348907,0.24797695875167847
12607,0.11352713406085968,-0.056811194866895676
12608,0.004187095910310745,0.1968214400112629
12609,-10.324923515319824,-6.104209899902344
12610,0.07941209524869919,0.048111192882061005
12611,0.04026014730334282,0.2810112067963928
12612,-4.368668079376221,-1.0647168159484863
12613,-2.999748468399048,-1.777750015258789
12614,-0.5720479488372803,0.010120093822479248
12615,0.14186948537826538,0.021573432837612927
12616,-9.870460510253906,-5.247679710388184
12617,-0.07688141614198685,0.00454181432723999
12618,0.03151095286011696,0.029741421807557344
12619,-0.22871820628643036,-0.023006021976470947
12620,-4.668827533721924,-3.696114420890808
12621,-4.085206508636475,-2.287759780883789
12622,0.016106881201267242,0.16929297894239426
12623,-5.292988300323486,-2.3720669746398926
12624,-0.002296589780598879,0.03456468437798321
12625,0.116402268409729,0.034540314227342606
12626,-1.0163456201553345,-0.3522564768791199
12627,-1.002504587173462,0.3556262254714966
12628,0.040783535689115524,0.22280870005488396
12629,-0.39961695671081543,0.3445304036140442
12630,0.0022056512534618378,0.052831865730695426
12631,0.15519022941589355,-0.07589364051818848
12632,0.006003840826451778,0.008644505869597197
12633,-0.04475361108779907,0.2540610805153847
12634,-0.1371295154094696,0.3919016122817993
12635,-1.4586460590362549,-0.2069472074508667
12636,-0.6718078255653381,-0.0563778281211853
12637,-0.06613849103450775,0.0949196144938469
12638,-0.038850825279951096,0.1845976822078228
12639,-0.2636905014514923,0.36660856008529663
12640,-0.550521969795227,-0.3340114653110504
12641,-0.12402091920375824,0.11102800071239471
12642,0.15256604552268982,0.07223989721387625
12643,-1.4359626770019531,0.1763674020767212
12644,-0.018604950979351997,0.020347177982330322
12645,-0.007055755704641342,0.12179287150502205
12646,-1.0733895301818848,-0.2723371982574463
12647,-0.10132472217082977,-0.07123350352048874
12648,-8.74967098236084,-5.9981770515441895
12649,-0.13166630268096924,0.2534407824277878
12650,0.13006684184074402,0.0894283828092739
12651,0.0031857697758823633,0.024749551113927737
12652,-0.01168822217732668,0.10129641741514206
12653,-0.28315919637680054,0.7814096212387085
12654,-0.05980829522013664,0.026266008615493774
12655,-5.569640159606934,-1.4942655563354492
12656,-0.9931013584136963,-0.5864189863204956
12657,-0.12402091920375824,0.11102800071239471
12658,-0.039921507239341736,0.1304847151041031
12659,-4.769870758056641,-2.5612528324127197
12660,-0.07703705877065659,0.18039864301681519
12661,0.006105673499405384,0.12346221879124641
12662,0.10205168277025223,0.04905114322900772
12663,-0.11509910225868225,-0.005416259169578552
12664,-0.05888134241104126,0.005733177065849304
12665,0.00507894903421402,0.03098764200694859
12666,-3.2559659481048584,-1.6088143587112427
12667,0.03291432186961174,0.011969293002039194
12668,0.010272867977619171,-0.01612885482609272
12669,-0.37700626254081726,-0.19832547008991241
12670,-0.8048193454742432,-0.34433794021606445
12671,0.13555873930454254,0.015042093931697309
12672,-0.0021247342228889465,0.12156032491475344
12673,-0.06645472347736359,-0.031792670488357544
12674,0.9885931611061096,-0.05154751241207123
12675,-2.565157651901245,-1.2635297775268555
12676,-0.08810652792453766,0.28159406781196594
12677,-0.0053426846861839294,0.5060857906937599
12678,-0.04081946611404419,0.29923972859978676
12679,-0.1364278942346573,-0.12033885717391968
12680,-1.0112947225570679,-0.2783167362213135
12681,-1.8084315061569214,-1.1048078536987305
12682,0.12722647190093994,0.006975425756536424
12683,-0.14189885556697845,0.5111271888017654
12684,0.1233595684170723,0.0008877117143128999
12685,-1.5667800903320312,-1.056270956993103
12686,-4.916196823120117,-2.1507787704467773
12687,0.0011336117750033736,0.008753773174248636
12688,-8.398985862731934,-4.059410095214844
12689,-0.021884024143218994,0.018170759081840515
12690,-2.7788305282592773,-1.1352262496948242
12691,0.0754941776394844,0.0025471018338976137
12692,-0.060798756778240204,0.3489314615726471
12693,0.07916706800460815,0.10364076867699623
12694,-1.3966692686080933,-0.1326615810394287
12695,0.01039229054003954,0.009597941185347736
12696,-1.4551981687545776,0.25837647914886475
12697,-0.6394144296646118,0.214583158493042
12698,0.021349385380744934,0.03720353916287422
12699,0.1247204914689064,0.16851059580221772
12700,-0.07555283606052399,0.29864541441202164
12701,-0.20426122844219208,0.052269890904426575
12702,-12.323887825012207,-8.20527172088623
12703,-1.6071701049804688,-0.8599977493286133
12704,-0.1346386969089508,0.0554228276014328
12705,-2.2512266635894775,0.712526798248291
12706,-0.07118253409862518,-0.016935162246227264
12707,-9.985919952392578,-5.352896213531494
12708,-9.735819816589355,-4.557680606842041
12709,-0.3083123564720154,0.3797265291213989
12710,-0.8768893480300903,-0.135792076587677
12711,-3.957658529281616,-1.9528954029083252
12712,-0.2700982391834259,0.6537254750728607
12713,-1.2087815999984741,-0.6661479473114014
12714,-0.42135652899742126,0.12275385856628418
12715,-0.5543130040168762,-0.1971997320652008
12716,-0.674307644367218,0.18049156665802002
12717,-0.05187700688838959,0.5155535750091076
12718,0.014574714004993439,0.09781883098185062
12719,0.0029950663447380066,0.01581332739442587
12720,-0.0030327998101711273,0.3078336948528886
12721,-3.159156560897827,-1.0541419982910156
12722,-3.9766056537628174,-1.7374026775360107
12723,-0.06798797100782394,0.014663264155387878
12724,-2.560302972793579,-1.4167752265930176
12725,-0.0887884795665741,-0.011624716222286224
12726,0.010641390457749367,0.003068879301281413
12727,-6.33291482925415,-3.567915916442871
12728,0.13114041090011597,0.0267092066060286
12729,-0.00016810745000839233,0.1126657035201788
12730,-0.2315998077392578,0.6871172040700912
12731,-0.13745225965976715,0.04030437767505646
12732,-7.053155899047852,-4.481887340545654
12733,-10.585558891296387,-3.8741254806518555
12734,-0.6324443221092224,0.35843896865844727
12735,0.0021849162876605988,0.1302356757223606
12736,0.042317625135183334,0.005226329900324345
12737,-2.2047910690307617,-1.0798567533493042
12738,-9.671046257019043,-5.627484321594238
12739,-0.1750004142522812,0.008028581738471985
12740,-0.2575896084308624,0.4878370761871338
12741,-4.671558856964111,-3.044571042060852
12742,-1.9557164907455444,-1.5013949871063232
12743,-0.005604395642876625,0.06901349499821663
12744,-7.706221103668213,-3.7418947219848633
12745,0.09379114955663681,0.030222910922020674
12746,0.029791243374347687,0.03398105868836865
12747,0.26803165674209595,0.09104325249791145
12748,-0.16500812768936157,-0.05715477466583252
12749,-9.290566444396973,-3.0680346488952637
12750,-0.0033034756779670715,0.18600363284349442
12751,-1.263460397720337,-0.26874279975891113
12752,-0.5337355732917786,-0.23808836936950684
12753,-0.010346793569624424,-0.002163119614124298
12754,0.0035671666264533997,0.00010227632447623591
12755,-0.03443340212106705,0.38280344754457474
12756,-0.18001705408096313,0.13398826122283936
12757,-0.20764245092868805,0.16965734958648682
12758,-1.9041863679885864,-1.5865683853626251
12759,-0.5926004648208618,-0.027582526206970215
12760,0.02946288511157036,0.006834996864199638
12761,-4.627602577209473,-1.2200922966003418
12762,-0.7810065150260925,-0.08405780792236328
12763,-0.305238276720047,0.37414678931236267
12764,-2.5012495517730713,-1.2572437524795532
12765,-0.04372909292578697,0.5359297469258308
12766,-1.0324357748031616,0.15413081645965576
12767,-4.349330902099609,-1.3662023544311523
12768,-0.934730052947998,-0.33984601497650146
12769,-0.36377912759780884,-0.2311730682849884
12770,-0.480505108833313,0.24540722370147705
12771,-0.11417582631111145,0.2187902182340622
12772,-0.29361456632614136,-0.15291203558444977
12773,-0.9211574196815491,-0.14095759391784668
12774,-0.3709907531738281,-0.07350113987922668
12775,0.16897687315940857,0.008444786071777344
12776,-1.4145910739898682,0.4804490804672241
12777,0.03870033472776413,0.021425850223749876
12778,-0.002030652016401291,0.6057043820619583
12779,0.010733600705862045,0.004434217145899311
12780,-0.3047689199447632,0.08258107304573059
12781,-0.11911308020353317,0.7188654541969299
12782,-0.42491015791893005,-0.05517670512199402
12783,-3.36527156829834,-1.5827152729034424
12784,0.04259867966175079,0.0036166117060929537
12785,-0.6493405699729919,0.7325656414031982
12786,-0.1012716218829155,0.15440602600574493
12787,0.04055888578295708,0.24517473159357905
12788,-0.4661719799041748,0.15084588527679443
12789,0.09400323033332825,0.009618008509278297
12790,-0.9972634315490723,-0.8279820382595062
12791,-0.21211710572242737,-0.018046647310256958
12792,-0.009213139303028584,0.11325179319828749
12793,0.010710475966334343,0.003856613169773482
12794,0.03229869529604912,0.0013456631995723
12795,-0.7012723684310913,-0.1797838807106018
12796,-8.435734748840332,-5.329113006591797
12797,-0.1830836832523346,-0.09194602072238922
12798,-0.014005684293806553,0.02649211697280407
12799,-0.4516773819923401,-0.3709709197282791
12800,-0.1764903962612152,0.09579223394393921
12801,-0.40773987770080566,0.08450239896774292
12802,-0.31813743710517883,0.005462199449539185
12803,0.0033551158849149942,0.009331813242170028
12804,0.01968315802514553,0.2796733174473047
12805,0.16063711047172546,0.010173205868341029
12806,0.002662590704858303,0.08422033721581101
12807,-6.180581092834473,-2.7609260082244873
12808,0.07504080981016159,0.005450618249597028
12809,-0.13266871869564056,0.09245173633098602
12810,-4.459596157073975,-2.383615016937256
12811,0.025973692536354065,0.002891961281420663
12812,0.17515194416046143,0.07671899348497391
12813,0.07916706800460815,0.10364076867699623
12814,-0.3376906216144562,0.17015475034713745
12815,0.06658747792243958,0.018494095653295517
12816,-1.021809697151184,-0.7167946696281433
12817,-0.11195679008960724,-0.0510924831032753
12818,-0.313818097114563,-0.4088830202817917
12819,-1.634333610534668,-1.2475187480449677
12820,-4.06380033493042,-1.750737190246582
12821,0.00944431684911251,0.021791212260723114
12822,-0.09737902134656906,0.009026199579238892
12823,-0.023484041914343834,0.2824542820453644
12824,-0.2703101933002472,0.34909483790397644
12825,-15.472046852111816,-8.631762027740479
12826,0.0823400542140007,0.4134214613586664
12827,-8.502494812011719,-2.404845714569092
12828,-0.05271453410387039,0.23713719099760056
12829,-1.1312655210494995,-0.9429726302623749
12830,0.4767759144306183,0.11645916104316711
12831,0.02265951596200466,0.055872958386316895
12832,0.013636089861392975,0.0744277760386467
12833,0.008572297170758247,0.0018717847124207765
12834,-5.768694877624512,-3.8442702293395996
12835,0.03756674751639366,0.06202377052977681
12836,-0.4978814721107483,-0.12295302748680115
12837,0.12874117493629456,0.0005490434273269784
12838,-0.24627196788787842,0.36953315138816833
12839,0.04430018737912178,0.16189233679324389
12840,0.008629439398646355,0.0062992265447974205
12841,-0.8751649856567383,0.4663393497467041
12842,-0.5864061117172241,-0.44893673062324524
12843,-5.097680568695068,-2.436353921890259
12844,-0.7771905660629272,0.14253240823745728
12845,-0.028184618800878525,0.04371824860572815
12846,-0.05657600611448288,-0.012214183807373047
12847,0.045773983001708984,0.011504082242026925
12848,-0.49609389901161194,0.12932801246643066
12849,0.12315872311592102,0.010029833283624612
12850,0.005993768572807312,0.01204017736017704
12851,-0.4208866357803345,0.9572889804840088
12852,0.36907610297203064,0.06920794770121574
12853,0.013449806720018387,0.14071936532855034
12854,0.02205435000360012,0.0007499006501348049
12855,-2.799733877182007,-0.4590446949005127
12856,0.033188335597515106,0.0043365644523873925
12857,-4.580530166625977,-0.6091160774230957
12858,-6.87750768661499,-4.059813737869263
12859,-3.088695526123047,-2.0179803371429443
12860,-1.9618843793869019,-0.946487307548523
12861,0.01570187136530876,0.002528527067624964
12862,0.003525212174281478,0.014209441607818007
12863,0.00021059869322925806,0.15685971430502832
12864,0.03629118576645851,0.07175060082226992
12865,0.07677260041236877,0.024948705220595002
12866,-0.3187635540962219,0.3522099256515503
12867,-1.6358884572982788,-0.0655289888381958
12868,-11.207569122314453,-7.2463507652282715
12869,-0.4632977247238159,-0.18962308764457703
12870,-9.292948722839355,-5.635688781738281
12871,-0.002648361958563328,0.1340069742873311
12872,-3.410743474960327,0.03959774971008301
12873,-4.734749794006348,-2.554539203643799
12874,0.012009778991341591,0.07074558734893799
12875,-0.07689911127090454,0.17663374543190002
12876,0.04625269025564194,0.031032816477818415
12877,-0.0539381206035614,0.14696893841028214
12878,-2.4282374382019043,-1.9361332654953003
12879,0.049389392137527466,0.03620885591953993
12880,-0.04289920628070831,0.03692597895860672
12881,-5.7873430252075195,-3.3497190475463867
12882,-1.258831262588501,-0.009796500205993652
12883,-0.02791529893875122,-0.09389815479516983
12884,-5.60745906829834,-4.117518663406372
12885,-2.715153694152832,-1.4793317317962646
12886,-4.052861213684082,-2.3573423624038696
12887,0.005090455990284681,0.03931811498478055
12888,-0.03573726490139961,0.007461853325366974
12889,-1.0704809427261353,-0.8398269712924957
12890,0.011209171265363693,0.1985163502395153
12891,-1.382067322731018,0.20159852504730225
12892,-0.2966972887516022,-0.03282281756401062
12893,0.04288149252533913,0.0024727646705287043
12894,-5.930419445037842,-3.024221897125244
12895,0.00978216901421547,0.011888074513990432
12896,-0.07732856273651123,0.04902920871973038
12897,-1.2012046575546265,-0.11363279819488525
12898,0.05045970156788826,0.008755839196965098
12899,-0.26163604855537415,0.90737584233284
12900,-6.3324689865112305,-4.189226388931274
12901,-2.2070529460906982,-0.5419111251831055
12902,-3.721843719482422,-1.6357743740081787
12903,-7.156872272491455,-3.9399609565734863
12904,0.5402320623397827,-0.12349176406860352
12905,0.004626682493835688,0.0017276690778089687
12906,-0.2542324662208557,-0.043731555342674255
12907,-7.237492084503174,-4.556579828262329
12908,-0.09486622363328934,-0.07087132334709167
12909,-5.656163692474365,-3.5696122646331787
12910,-1.2605655193328857,-0.9624254703521729
12911,0.014803538098931313,0.06342647410929203
12912,0.24230967462062836,0.482422549277544
12913,-0.6265064477920532,0.1402490735054016
12914,0.006554665509611368,0.001847913383244304
12915,-0.20034261047840118,0.08559033274650574
12916,-0.05280366539955139,0.054325222969055176
12917,0.07917814701795578,0.0016222264530370012
12918,0.20164573192596436,0.000845187376398826
12919,-1.1303813457489014,-0.20242834091186523
12920,-2.781364917755127,-1.9271701574325562
12921,-0.5473083257675171,-0.6338268220424652
12922,-0.8707021474838257,-0.23158866167068481
12923,0.6009266972541809,0.22448428720235825
12924,-2.3102288246154785,-0.13584446907043457
12925,-1.8170926570892334,-0.47490572929382324
12926,-0.04845796525478363,0.3168363943696022
12927,-7.132843017578125,-2.1704015731811523
12928,-2.77960467338562,-0.9356496334075928
12929,0.02965998277068138,0.011315826326608658
12930,0.05047110840678215,0.05973356286995113
12931,-1.7515850067138672,-0.8372695446014404
12932,0.004612856078892946,0.002729732819716446
12933,-0.9950944185256958,-0.7130627036094666
12934,0.006459279451519251,0.009297371259890497
12935,-5.750586986541748,-4.804279148578644
12936,-0.2264050543308258,-0.005975514650344849
12937,0.008683043532073498,0.004949519818183035
12938,-1.2654653787612915,1.173145055770874
12939,-0.07196814566850662,0.428454264998436
12940,0.005401033908128738,0.020767805370269343
12941,0.02815350703895092,0.027478042989969254
12942,-0.012464553117752075,-0.09788525104522705
12943,-0.05971081927418709,0.022658400237560272
12944,-3.7011711597442627,-2.6211330890655518
12945,0.10430332273244858,0.0026800299528986216
12946,-0.6501263380050659,-0.5649289786815643
12947,0.03280053660273552,0.01073395405546762
12948,-1.3244054317474365,-0.0018345117568969727
12949,-0.28839564323425293,0.3138670325279236
12950,-0.06309954077005386,0.2281418889760971
12951,0.03675210475921631,0.1070977607741952
12952,-0.0057138726115226746,0.1998922973871231
12953,0.06392191350460052,0.14608512818813324
12954,-3.31724214553833,-2.1267404556274414
12955,0.008351573720574379,0.22151136514730752
12956,-1.9656437635421753,-1.8929946348071098
12957,0.13015742599964142,0.01058501244551735
12958,-3.7858726978302,-1.1474249362945557
12959,0.030497804284095764,0.020186191890388727
12960,0.0038655325770378113,0.22010772675275803
12961,0.0025992542505264282,0.023124971543438733
12962,-4.532876014709473,-2.664393186569214
12963,-0.1732027232646942,0.16491805016994476
12964,0.0111786387860775,0.062023092061281204
12965,-1.2776209115982056,-0.9139975905418396
12966,-0.24308925867080688,0.5461834371089935
12967,-0.6484817862510681,0.2239794135093689
12968,0.21810153126716614,0.09852924197912216
12969,-1.193083643913269,-0.8731963038444519
12970,-0.16589824855327606,0.6220511049032211
12971,0.010275475680828094,0.06735926494002342
12972,0.1302521973848343,0.0004516940189205343
12973,-0.800452709197998,-0.32250362634658813
12974,-2.287393093109131,-1.5362337231636047
12975,0.15318259596824646,0.1096177059225738
12976,-0.04533008486032486,0.08516160771250725
12977,0.06514572352170944,0.3800205811858177
12978,-6.98574161529541,-4.511491298675537
12979,-1.579670786857605,-0.5796180963516235
12980,-0.06791194528341293,0.23545756936073303
12981,-0.20305266976356506,-0.003675997257232666
12982,-3.40145206451416,-3.013963997364044
12983,0.029380636289715767,0.012919237837195396
12984,0.0712273120880127,0.0005547227701754309
12985,0.007196381222456694,0.0035397546889726073
12986,-1.7977163791656494,-1.478716790676117
12987,-0.07802148908376694,0.14501900225877762
12988,-5.237587928771973,-2.9793694019317627
12989,-2.5036308765411377,-1.181861162185669
12990,0.0950220376253128,0.002549319311583531
12991,-0.05535630136728287,0.01986958086490631
12992,0.047133587300777435,0.48644001968204975
12993,-1.4438892602920532,0.2237708568572998
12994,-2.3952646255493164,1.4617195129394531
12995,0.021837564185261726,0.012307105585932732
12996,-2.0866150856018066,0.4167044162750244
12997,-3.159156560897827,-1.0541419982910156
12998,-1.19582200050354,-1.0063137859106064
12999,0.07553109526634216,3.0040289857424796e-05
13000,-8.275732398033142e-05,0.036552414298057556
13001,0.10528992116451263,0.05840629432350397
13002,0.07591754198074341,0.003390427154954523
13003,0.0037288088351488113,0.08762642042711377
13004,0.07115353643894196,0.009444559153052978
13005,-6.593174457550049,-3.9236812591552734
13006,-0.02698785811662674,0.08085053786635399
13007,-0.6806445121765137,0.015577256679534912
13008,-0.1991540789604187,-0.04995422065258026
13009,-1.468316912651062,-0.9508304595947266
13010,-4.1792473793029785,-4.156189322471619
13011,-0.3054220676422119,0.0425376296043396
13012,-0.7071605920791626,0.0810123085975647
13013,0.01888875663280487,0.06059060990810394
13014,-0.2241242676973343,-0.04181988537311554
13015,0.020153189077973366,0.0006152782734716311
13016,0.6547397971153259,0.01004422840924235
13017,0.3001883029937744,0.006823671865276992
13018,-11.014262199401855,-7.60102105140686
13019,-0.13691063225269318,0.744384378194809
13020,-8.243243217468262,-3.766350269317627
13021,0.00472886161878705,0.02075070282444358
13022,0.004274371545761824,0.034737763460725546
13023,0.14598584175109863,0.22102382592856884
13024,-0.9587419629096985,-0.5007110238075256
13025,-0.41818854212760925,-0.19504888355731964
13026,-0.6717920899391174,0.12045013904571533
13027,-0.4978797435760498,-0.28882715106010437
13028,-1.6010980606079102,-0.8917331695556641
13029,-5.4469075202941895,-3.2054967880249023
13030,-1.3601833581924438,-0.9468275904655457
13031,0.19088013470172882,0.035589318722486496
13032,-0.9638090133666992,0.36762678623199463
13033,0.0956537127494812,0.21749075129628181
13034,-1.1260675191879272,-0.3989611864089966
13035,0.013763170689344406,0.12225276604294777
13036,-6.182496547698975,-3.9519481658935547
13037,-5.920319557189941,-2.80269193649292
13038,-0.9943774342536926,-1.084728579968214
13039,0.15056738257408142,0.17257144954055548
13040,-1.0418452024459839,-0.07357966899871826
13041,-1.4879322052001953,-1.5430843532085419
13042,0.0032820096239447594,0.22722532972693443
13043,-0.4307200312614441,0.03753244876861572
13044,0.0014818478375673294,0.06248898431658745
13045,-0.07501734793186188,-0.05210517719388008
13046,0.017461329698562622,0.1816389188170433
13047,-2.1431033611297607,0.40009546279907227
13048,-0.2997678518295288,-0.13270948827266693
13049,-2.511122465133667,-0.7211756706237793
13050,0.03439708054065704,0.008414515992626548
13051,0.17916539311408997,0.3865089938044548
13052,-0.6711090803146362,-0.44472868740558624
13053,-0.05337146297097206,0.08796896040439606
13054,0.10320793092250824,0.11005637422204018
13055,0.12823228538036346,0.03185194177785888
13056,0.03489191457629204,0.00030643999355106644
13057,0.03364219143986702,0.009094849694520235
13058,0.0036004544235765934,0.0875145005993545
13059,-1.002504587173462,0.3556262254714966
13060,-0.12994922697544098,0.03265395760536194
13061,0.007583026774227619,0.0003742461592537438
13062,-0.8557443618774414,-0.7540461868047714
13063,-2.072197914123535,-0.9597266912460327
13064,1.1283596754074097,0.0520401019603014
13065,-2.006795883178711,-0.4198063611984253
13066,-0.0692790150642395,-0.093486487865448
13067,0.000841065775603056,0.10321811260655522
13068,0.20948532223701477,0.03147183413966559
13069,0.008095226250588894,0.05548340920358896
13070,-0.28722259402275085,-0.2730317711830139
13071,0.04409937560558319,0.0606393285561353
13072,-0.025468990206718445,0.02593640610575676
13073,-1.149024248123169,0.23743391036987305
13074,0.006273099221289158,0.03380883391946554
13075,-13.403517723083496,-6.868393421173096
13076,0.017816418781876564,0.00354044976120349
13077,-2.5156877040863037,-1.5396592617034912
13078,-0.7166455984115601,0.17461133003234863
13079,-17.829729080200195,-7.334329605102539
13080,-0.2002766728401184,0.10073848068714142
13081,-0.0067344652488827705,0.03183071967214346
13082,-0.33925971388816833,0.38749656081199646
13083,0.0009276513010263443,0.047792824916541576
13084,-6.83396053314209,-4.732527017593384
13085,-0.6551117897033691,-0.6366134658455849
13086,-0.16194747388362885,0.3378986567258835
13087,-1.1054627895355225,0.8588210344314575
13088,-0.04278389364480972,0.19275522977113724
13089,0.13465359807014465,0.03125216590706259
13090,-0.14511537551879883,0.33327239751815796
13091,-5.589133262634277,-3.7194409370422363
13092,0.13128283619880676,0.0013565947374445386
13093,-0.23582696914672852,0.2706392705440521
13094,-0.0392506942152977,0.509696252644062
13095,-7.676626682281494,-2.9397644996643066
13096,-0.4922342300415039,-0.034097909927368164
13097,-0.6227622032165527,0.1169043779373169
13098,0.006235324777662754,0.0063202762976288795
13099,0.01155892014503479,0.4235864728689194
13100,0.6546991467475891,0.002133831807441311
13101,-7.690426349639893,-5.514120578765869
13102,-0.024181682616472244,0.10168129950761795
13103,-0.0338900163769722,0.339618943631649
13104,-0.04274653270840645,0.06957855820655823
13105,-6.25077486038208,-3.6354455947875977
13106,0.001355321379378438,0.009847922643530183
13107,0.008698314428329468,-0.07832492887973785
13108,-5.090981960296631,-1.90165376663208
13109,-3.9169459342956543,-1.9255963563919067
13110,0.016127806156873703,0.003430604934692383
13111,-0.0010690167546272278,0.0775882201269269
13112,0.03199531137943268,0.0003575639275368303
13113,-0.011369660496711731,0.0056116096675395966
13114,0.007440733723342419,0.002992282471495855
13115,-0.28113603591918945,0.07077762484550476
13116,-0.052290141582489014,0.3375610411167145
13117,-3.2292063236236572,-2.506708860397339
13118,-0.03698773682117462,0.028253328055143356
13119,1.151642918586731,0.0032946360006462783
13120,-0.6473449468612671,-0.9397920221090317
13121,-4.010141372680664,-1.872209072113037
13122,0.0013736393302679062,0.21475064475089312
13123,-1.2059252262115479,0.1159672737121582
13124,-0.9068593382835388,-0.48013103008270264
13125,-0.12589730322360992,0.39028024673461914
13126,-0.03041316568851471,0.15870647132396698
13127,-0.01067730225622654,0.008365768939256668
13128,-0.012404993176460266,0.19121748208999634
13129,-0.08933885395526886,0.11149679124355316
13130,0.30916622281074524,0.11655199341475964
13131,-3.6618833541870117,-2.179856300354004
13132,-0.08198963105678558,0.1745709404349327
13133,-0.10321123152971268,1.0425445884466171
13134,-0.7621825933456421,-0.3687441349029541
13135,-0.06378369778394699,0.289269283413887
13136,0.0014460355741903186,8.463501580990851e-05
13137,-0.0152731379494071,0.04612481966614723
13138,-0.07577796280384064,-0.019035451114177704
13139,-7.592350482940674,-3.2391157150268555
13140,0.10420911014080048,0.0034847433817049023
13141,-0.019941434264183044,0.12025075033307076
13142,-4.895845413208008,-2.060993194580078
13143,-1.3436706066131592,-1.0215961933135986
13144,0.11494642496109009,0.13309085369110107
13145,-7.237492084503174,-4.556579828262329
13146,-5.12981653213501,-3.6871417760849
13147,-3.1983511447906494,0.006063699722290039
13148,-0.5075180530548096,0.14613234996795654
13149,0.0687258169054985,0.00838445220142603
13150,0.015147631987929344,0.004263582173734903
13151,0.07646360248327255,0.0028583437933775713
13152,-1.0975655317306519,-0.6217678785324097
13153,-1.1636840105056763,-0.41416412591934204
13154,-2.8703348636627197,-1.8061494827270508
13155,-0.7574206590652466,-0.3010491132736206
13156,-0.28282153606414795,-0.13986468315124512
13157,0.013694089837372303,0.02076644916087389
13158,-0.07498457282781601,0.6226639077067375
13159,0.011494830250740051,0.05553053901530802
13160,0.11905130743980408,0.04227323457598686
13161,0.030745862051844597,0.03189880633726716
13162,0.1255926787853241,-0.01890944503247738
13163,-2.671220302581787,-2.3391340374946594
13164,0.10105953365564346,0.05461434228345752
13165,-0.08189062774181366,-0.03468058630824089
13166,-0.31001532077789307,0.20914730429649353
13167,-1.6309434175491333,-0.49764227867126465
13168,0.042050447314977646,0.0072863025416154414
13169,-3.453688383102417,-1.6359868049621582
13170,-0.0011118841357529163,0.013487132731825113
13171,-5.313851356506348,-4.2508931159973145
13172,-1.6075215339660645,0.36345696449279785
13173,0.005970396101474762,0.002281966619193554
13174,-0.058956585824489594,0.08773279935121536
13175,0.024130232632160187,0.1321633979678154
13176,-0.31809473037719727,0.7281520366668701
13177,-2.0844342708587646,-0.7687487602233887
13178,-0.7589549422264099,-0.08266490697860718
13179,-2.4934980869293213,-0.6807479858398438
13180,-12.654718399047852,-5.8238525390625
13181,0.004226004704833031,0.0030150314123602584
13182,0.24873439967632294,0.062964778393507
13183,-0.8407453894615173,-0.19774550199508667
13184,-0.09319896996021271,0.07173651456832886
13185,-0.5784702301025391,0.2714300751686096
13186,-1.7964175939559937,-0.18291640281677246
13187,0.02626255713403225,0.014997517690062523
13188,-1.7801809310913086,-1.554994374513626
13189,-0.34464454650878906,-0.06697413325309753
13190,-0.4532448947429657,-0.368159756064415
13191,-2.707764148712158,-2.1272347569465637
13192,0.08323922753334045,0.17159830033779144
13193,-0.8066338896751404,-0.4617985188961029
13194,-1.7732043266296387,-1.13129061460495
13195,-0.004987360443919897,0.1674712859094143
13196,0.009221184998750687,0.02812390821054578
13197,-1.131911277770996,0.7251478433609009
13198,-0.009492442011833191,0.9722675532102585
13199,-0.4254566431045532,-0.3263391852378845
13200,0.10415701568126678,0.0014874573753331788
13201,-0.45191892981529236,0.13138484954833984
13202,-1.9758342504501343,-0.9918007850646973
13203,-0.07257256656885147,0.09110632538795471
13204,-1.1077451705932617,-0.06424129009246826
13205,-0.015991879627108574,0.2512884549796581
13206,-0.32492098212242126,-0.3219432681798935
13207,-0.30034711956977844,1.0519123375415802
13208,-0.06408640742301941,0.27098702639341354
13209,-6.900522708892822,-3.416429281234741
13210,0.0041639553382992744,0.005276936164591461
13211,0.03615451976656914,0.0013129575381753966
13212,-2.9593217372894287,-1.885060429573059
13213,0.009563873521983624,0.2148001817986369
13214,-0.019598793238401413,0.05467860773205757
13215,-0.18083521723747253,-0.0702461302280426
13216,-0.36596253514289856,-0.08566978573799133
13217,0.032020896673202515,0.039338801987469196
13218,-2.252608299255371,-1.5512721538543701
13219,-1.4385241270065308,-0.2744295597076416
13220,0.00036756694316864014,0.29695186764001846
13221,-1.9724326133728027,-1.296288013458252
13222,-4.765312194824219,-2.514122486114502
13223,-0.5251291990280151,-0.16360008716583252
13224,-0.3935699760913849,0.12584197521209717
13225,0.03045269474387169,0.005084486467239913
13226,-1.173939824104309,-0.6169831156730652
13227,-0.03785398602485657,-0.0019323080778121948
13228,-1.490583062171936,-0.3023277521133423
13229,0.10411148518323898,0.015037728167953901
13230,-7.0405497550964355,-3.718661308288574
13231,-1.8333524465560913,-0.09424662590026855
13232,-0.02734684944152832,0.21505814790725708
13233,-1.2577828168869019,-0.9390276968479156
13234,-0.25250914692878723,-0.21248728781938553
13235,-1.571040391921997,0.14000999927520752
13236,-0.06936369836330414,0.08375770598649979
13237,-0.13056814670562744,0.20909680426120758
13238,0.05660022795200348,0.3745607417076826
13239,-2.44380259513855,-1.392521619796753
13240,-3.3545193672180176,-2.239711046218872
13241,0.03309096768498421,0.01621587696718052
13242,-2.8777334690093994,-1.9389415979385376
13243,-0.46651652455329895,0.20330631732940674
13244,-1.2764931917190552,-0.08194005489349365
13245,-5.313954830169678,-2.3654258251190186
13246,-0.9399627447128296,-0.8737131282687187
13247,-0.028708796948194504,0.10220715403556824
13248,-0.5933818221092224,0.33702903985977173
13249,-0.568330705165863,-0.34076331555843353
13250,-2.029841661453247,-0.5379030704498291
13251,-4.45191764831543,-2.3416380882263184
13252,-1.043893814086914,-0.45395922660827637
13253,-0.27744004130363464,0.9072176516056061
13254,0.08102759718894958,0.22732964158058167
13255,-10.96462631225586,-7.036535739898682
13256,0.2987860441207886,0.013190844794735312
13257,0.14246997237205505,0.0023617666447535157
13258,-0.09734970331192017,-0.45364025235176086
13259,-4.6367411613464355,-2.504171371459961
13260,-0.6617436408996582,-0.3242274224758148
13261,0.005747333634644747,0.025922623928636312
13262,0.0004448201507329941,0.03137259278446436
13263,0.04603789374232292,0.012519917450845242
13264,-1.8498893976211548,0.6612350940704346
13265,-3.5920917987823486,-3.2955456376075745
13266,0.04251372814178467,0.00034659524681046605
13267,-0.15132969617843628,0.8312897384166718
13268,-8.562496185302734,-3.897000312805176
13269,0.2867330312728882,7.045020902296528e-05
13270,-2.3792672157287598,-0.13343477249145508
13271,1.150214672088623,0.020407408941537142
13272,-6.194613933563232,-3.445268154144287
13273,-2.262024402618408,-1.3646548390388489
13274,-7.280801773071289,-3.1568264961242676
13275,0.00522189773619175,0.1240345947444439
13276,-3.7708911895751953,-1.5109591484069824
13277,-0.13634639978408813,-0.04844387620687485
13278,-0.020334474742412567,0.054757120087742805
13279,-6.548862457275391,-2.5074081420898438
13280,-0.062284909188747406,0.003085024654865265
13281,-9.040019035339355,-7.319880247116089
13282,-1.7221890687942505,-1.3503568768501282
13283,-0.09129723161458969,0.5112634524703026
13284,-0.7506753206253052,-0.5827069580554962
13285,0.014100123196840286,0.04266886040568352
13286,-1.8000800609588623,1.3166213035583496
13287,-2.5134027004241943,-1.1369543075561523
13288,-0.01752878725528717,-0.014200687408447266
13289,-7.266794204711914,-4.106029033660889
13290,-1.6444042921066284,-0.7768073081970215
13291,0.0032153911888599396,-0.0041394541040062904
13292,-0.07155649363994598,0.8708674982190132
13293,-0.05608221888542175,0.2388918548822403
13294,0.0007582902908325195,-0.017198912799358368
13295,0.0297059565782547,0.02700659236870706
13296,-9.053112030029297,-4.545780658721924
13297,-2.096337080001831,-0.4713261127471924
13298,-0.5131964087486267,0.14182263612747192
13299,-0.058550309389829636,0.035492658615112305
13300,0.015811657533049583,9.655483160031508e-05
13301,0.09326918423175812,-0.054999351501464844
13302,-1.4937708377838135,-0.21324622631072998
13303,-1.3251433372497559,-0.1420079469680786
13304,-2.0831551551818848,-0.16716980934143066
13305,0.016043849289417267,0.002246459887828678
13306,-0.05146540701389313,0.160750400274992
13307,-2.8921103477478027,-2.4940487146377563
13308,0.014790141023695469,0.02180102188140154
13309,-2.891848087310791,-1.6910016536712646
13310,-0.23006007075309753,0.1554299294948578
13311,-2.4877331256866455,-0.31000208854675293
13312,-0.9899653196334839,-0.8183801770210266
13313,0.07996732741594315,0.33816105872392654
13314,0.10338249802589417,0.012183978513348848
13315,-0.2152947634458542,0.43121238052845
13316,0.1287229359149933,0.0006911585714988178
13317,-2.1358025074005127,-1.2377018928527832
13318,-1.43166184425354,-0.77769535779953
13319,0.00842222198843956,0.035915020387619734
13320,-3.5948238372802734,-1.7891106605529785
13321,0.035917337983846664,0.01735950817237608
13322,-4.619490623474121,-2.230140209197998
13323,-0.01081558782607317,0.25122768618166447
13324,0.0764865130186081,0.09209787822328508
13325,0.3008480668067932,0.06410141661763191
13326,-0.25536128878593445,0.35622331500053406
13327,0.03161820024251938,0.02156850870233029
13328,-2.4277756214141846,-2.2790689021348953
13329,-4.376349449157715,-1.1062171459197998
13330,-2.7180893421173096,-1.2153680324554443
13331,0.01395285502076149,0.3210254479199648
13332,-0.13922256231307983,0.35668133199214935
13333,-0.9523099660873413,-0.52541783452034
13334,-0.11319465935230255,0.019505739212036133
13335,-2.635526180267334,-1.7537749409675598
13336,0.12459270656108856,0.03149489313364029
13337,-0.3147754371166229,0.06171077489852905
13338,0.02083747647702694,0.019623222295194864
13339,-4.645209789276123,-3.0305269956588745
13340,-11.827760696411133,-4.985194683074951
13341,0.010400190949440002,0.11572842113673687
13342,-2.891848087310791,-1.6910016536712646
13343,-1.526857852935791,-1.5083763897418976
13344,0.033413756638765335,0.06628386190277524
13345,0.0973002165555954,0.18463587760925293
13346,0.005132547579705715,0.007135685998946428
13347,-0.25376614928245544,-0.07715088129043579
13348,0.08310514688491821,0.16214898228645325
13349,0.004052429925650358,0.010866483207792044
13350,0.041565828025341034,0.04991028911899775
13351,-4.507892608642578,-2.880508780479431
13352,0.07280629128217697,0.18261100910604
13353,-3.479466199874878,-1.8934218883514404
13354,-0.04471578449010849,0.11921487748622894
13355,0.041956111788749695,0.003765501780435443
13356,0.015811657533049583,0.0001345781784607425
13357,-2.4679038524627686,-1.1056756973266602
13358,-0.011748701333999634,0.02178332395851612
13359,-1.847880482673645,-0.48958659172058105
13360,-0.5549592971801758,-0.19528040289878845
13361,0.03672274947166443,0.1534054186195135
13362,0.07644304633140564,0.01858208724297583
13363,-0.004962824285030365,0.00554534699767828
13364,-1.7082130908966064,-1.1566259264945984
13365,-1.4665974378585815,0.4838775396347046
13366,0.007326409220695496,0.008295350970001891
13367,-1.3153321743011475,-1.0547000169754028
13368,-0.320173442363739,-0.19705592095851898
13369,0.005750724114477634,0.006591535871848464
13370,-4.622171401977539,-3.6994449496269226
13371,0.0451212078332901,0.024518176913261414
13372,-4.839869976043701,-2.260472536087036
13373,0.1267581433057785,0.15290461271069944
13374,-0.10440167039632797,0.007935374975204468
13375,0.22034737467765808,0.10555247217416763
13376,-0.0015341760590672493,0.14443208277225494
13377,-0.04786292463541031,0.11204841732978821
13378,-1.050265908241272,-0.4560343027114868
13379,0.006570401135832071,0.00028486954400364084
13380,0.01409896370023489,0.06760246772319078
13381,-1.0777003765106201,-0.7582178115844727
13382,-0.05653275549411774,0.7180064469575882
13383,-2.2903146743774414,-1.3217344880104065
13384,-2.5815603733062744,-0.5157077312469482
13385,-0.7832252979278564,-0.5697530508041382
13386,0.035213641822338104,0.003450559568591416
13387,-0.8296157121658325,-0.22272276878356934
13388,0.14204901456832886,0.3088294267654419
13389,-1.369462490081787,-0.22847270965576172
13390,-6.283825397491455,-5.050325393676758
13391,-4.823238849639893,-4.500607758760452
13392,-1.9696061611175537,-0.1758197546005249
13393,0.04197085276246071,0.027219649404287338
13394,-0.10013476014137268,0.03211674094200134
13395,0.02014990523457527,0.020817912416532636
13396,-2.567596673965454,-0.9790678024291992
13397,-0.8358418941497803,0.20685642957687378
13398,0.10136866569519043,0.11395574733614922
13399,-3.706115245819092,-1.2423095703125
13400,-0.11005806922912598,0.1176534965634346
13401,-0.08599651604890823,0.14873114228248596
13402,-1.5612709522247314,0.6039550304412842
13403,-0.3192787766456604,-0.11366793513298035
13404,-0.029785189777612686,0.1578477807343006
13405,-0.9059520959854126,0.1267606019973755
13406,0.02201620303094387,0.002838515818439191
13407,0.04203878715634346,0.018272230867296457
13408,-0.3224486708641052,0.23482361435890198
13409,-0.19100329279899597,0.37475061416625977
13410,-4.473886489868164,-2.435472011566162
13411,0.156703382730484,0.021998816868290305
13412,-1.4819320440292358,-0.11432600021362305
13413,0.1037779152393341,0.02441243635257706
13414,-2.5880227088928223,-2.168569505214691
13415,-4.179229736328125,-2.787009835243225
13416,-1.472312092781067,-0.4431426525115967
13417,0.023198094218969345,0.007329143874812871
13418,-0.0030656037852168083,0.009965794160962105
13419,-0.007607869803905487,0.14821577817201614
13420,-11.33868408203125,-3.7680258750915527
13421,0.041946105659008026,0.3404323603026569
13422,-1.0539166927337646,-0.4763147234916687
13423,-0.16594302654266357,-0.14687510952353477
13424,0.007175782695412636,0.011151542596053332
13425,0.022040607407689095,0.01322999270632863
13426,-5.2660980224609375,-1.4121901988983154
13427,-4.406315326690674,-2.937524199485779
13428,0.015338032506406307,0.014499526121653616
13429,-10.495737075805664,-6.526266574859619
13430,-0.11507353186607361,0.10847701132297516
13431,-0.037401799112558365,0.03405989706516266
13432,-0.026499591767787933,0.47241219133138657
13433,-1.1977914571762085,0.6856403350830078
13434,-2.0510239601135254,-1.8282479494810104
13435,-5.239299297332764,-3.3335222005844116
13436,-3.7643280029296875,-1.27455735206604
13437,-0.038958240300416946,0.16203995794057846
13438,-1.55448317527771,0.41078174114227295
13439,0.04165029525756836,0.013127099489793181
13440,3.38071258738637e-05,0.02495579537935555
13441,-0.4818597435951233,0.183354914188385
13442,0.01900673843920231,0.05021088011562824
13443,-5.110962867736816,-2.0646109580993652
13444,-3.2427070140838623,-1.6325758695602417
13445,0.03115665353834629,0.012123374966904521
13446,0.023753821849822998,0.01309259096160531
13447,0.04282010346651077,0.004295800354157109
13448,0.006503488402813673,0.010444353392813355
13449,-2.8774302005767822,-1.8171275854110718
13450,-1.3068573474884033,-0.8611800968647003
13451,-0.8679994344711304,0.40870165824890137
13452,-0.37015676498413086,-0.3438621684908867
13453,-0.0005908329039812088,0.08140591066330671
13454,-0.5124945044517517,0.19100457429885864
13455,0.027890313416719437,0.02343072835355997
13456,0.20829591155052185,0.03102919238153845
13457,-6.762674331665039,-4.547443151473999
13458,-2.3123223781585693,0.5051248073577881
13459,0.018348881974816322,0.07071983255445957
13460,-1.199737310409546,-0.7571432292461395
13461,0.008629439398646355,0.0062992265447974205
13462,-0.653090238571167,-0.34628069400787354
13463,-0.04765710234642029,0.007368177175521851
13464,0.02695045992732048,0.06384690199047327
13465,-0.5383912920951843,-0.4504080265760422
13466,-0.0687023401260376,0.2780053988099098
13467,-7.208199977874756,-4.64841365814209
13468,0.07464627176523209,0.057454492431133986
13469,0.031286031007766724,0.0777875316562131
13470,0.03283675014972687,0.2511956710368395
13471,-0.003054484724998474,0.08195366710424423
13472,-0.4468498229980469,0.10146117210388184
13473,-0.05197028070688248,-0.03665199130773544
13474,-0.4578820466995239,-0.18947908282279968
13475,-1.4722434282302856,-1.023943543434143
13476,-5.286319732666016,-3.4146080017089844
13477,-1.5502907037734985,-0.9045343995094299
13478,-4.283964157104492,-1.4018936157226562
13479,0.12876392900943756,0.01565837417729199
13480,-1.798661470413208,-0.7464675903320312
13481,-0.11943437904119492,-0.1013539507985115
13482,0.03105757385492325,0.024768721545115113
13483,-0.320732057094574,-0.02167445421218872
13484,-0.31155094504356384,0.9910371899604797
13485,-2.102346897125244,-1.3177152276039124
13486,-6.963277339935303,-4.67254900932312
13487,-0.10340006649494171,0.17804375290870667
13488,0.03483743593096733,0.01083597039905726
13489,-2.2823166847229004,-1.9753514230251312
13490,-0.5637049674987793,0.12318652868270874
13491,-0.3017389178276062,0.2337791919708252
13492,-0.16415143013000488,0.19098584353923798
13493,0.00462072528898716,0.0073053571395576
13494,0.004267324227839708,0.01020091213285923
13495,0.023663315922021866,0.01916622361750342
13496,-0.2928295135498047,0.1856335997581482
13497,-0.0011523114517331123,0.026959393173456192
13498,0.11707370728254318,0.041139377281069756
13499,-0.3359980583190918,0.012392818927764893
13500,-0.0159909650683403,0.04440820962190628
13501,-0.03920214995741844,0.4882979765534401
13502,-2.4123454093933105,-1.3533306121826172
13503,-0.008653226308524609,0.1909438706934452
13504,-5.134203910827637,-2.42218279838562
13505,0.0070284451358020306,0.003447595372563228
13506,-1.755660057067871,-1.0724332332611084
13507,-1.8808138370513916,-1.2639551162719727
13508,-1.845719814300537,-0.6779336929321289
13509,-0.5349288582801819,-0.5050846599042416
13510,0.06986217945814133,0.03148062922991812
13511,0.0015198434703052044,0.04900676431134343
13512,0.11233170330524445,0.26871131360530853
13513,0.026823638007044792,0.06507564149796963
13514,-0.2796061933040619,-0.2205324023962021
13515,0.11876320093870163,0.15466648899018764
13516,-0.6853019595146179,-0.24457496404647827
13517,-3.174177408218384,-0.4667658805847168
13518,0.0029876576736569405,0.05371199827641249
13519,-0.042067751288414,0.1367471069097519
13520,-1.94791841506958,-0.4885406494140625
13521,0.04420723393559456,0.006991684116655961
13522,0.012937763705849648,0.0924633052200079
13523,-3.6680657863616943,-0.598416805267334
13524,0.003958364017307758,0.01135875447653234
13525,-0.36003315448760986,0.270816445350647
13526,-4.503401756286621,-2.0874171257019043
13527,-0.008627526462078094,0.20113348960876465
13528,-0.2797010838985443,-0.062210023403167725
13529,-0.8943660855293274,0.09175378084182739
13530,0.032862018793821335,0.04636186780408025
13531,0.07842493802309036,0.0874851128901355
13532,-0.03612607717514038,0.10453245043754578
13533,-0.02861250564455986,0.08166850730776787
13534,-0.3955034911632538,-0.1815441995859146
13535,-1.8085581064224243,0.12054300308227539
13536,-0.395776629447937,0.09833616018295288
13537,-0.13591443002223969,0.2021963745355606
13538,-0.7012723684310913,-0.1797838807106018
13539,-0.04821265488862991,0.15820198506116867
13540,-0.10230718553066254,0.21667849272489548
13541,-0.538670003414154,-0.45925964415073395
13542,-1.6289361715316772,-0.5419439077377319
13543,-2.0004217624664307,-0.6751712560653687
13544,-0.7170294523239136,-0.25080782175064087
13545,0.006162907928228378,0.005558384349569678
13546,-1.1054420471191406,0.12367391586303711
13547,-5.1708598136901855,-3.772027015686035
13548,-0.41338372230529785,-0.4659910537302494
13549,-7.258291244506836,-5.6037702560424805
13550,-0.6890917420387268,-0.11158525943756104
13551,-0.873778223991394,-0.24461138248443604
13552,-5.032373428344727,-2.8989477157592773
13553,-2.1667728424072266,-1.2956556677818298
13554,-0.08447876572608948,-0.2601706087589264
13555,-0.29126113653182983,-0.02962300181388855
13556,-1.6075215339660645,0.36345696449279785
13557,0.028735917061567307,0.05748290196061134
13558,-5.972611904144287,-3.6403894424438477
13559,0.24091973900794983,0.17535707354545593
13560,-4.658100128173828,-1.467742919921875
13561,-0.03227671608328819,0.22023390978574753
13562,-0.05230648070573807,0.17907314002513885
13563,-1.1563409566879272,-0.9079698026180267
13564,-0.5376033782958984,0.17785245180130005
13565,0.04552973806858063,0.0028367270715534687
13566,-3.8770461082458496,-2.7434566020965576
13567,0.15700970590114594,0.017179124522954226
13568,-4.093845844268799,-2.198828935623169
13569,-0.046115461736917496,0.045056767761707306
13570,0.007725739851593971,0.11362173594534397
13571,-1.3682557344436646,-1.024992197751999
13572,-1.3282928466796875,0.9606152772903442
13573,-4.518832206726074,-2.976506471633911
13574,-0.23545193672180176,-0.09822425246238708
13575,0.028921062126755714,0.02297520451247692
13576,-1.2746267318725586,-0.35304540395736694
13577,-0.0026490651071071625,0.2052794173359871
13578,-2.3055613040924072,-0.7596539258956909
13579,-6.150887966156006,-3.278130531311035
13580,-3.690413475036621,-0.9614236354827881
13581,0.004910747520625591,0.008681155042722821
13582,-0.877650260925293,-0.7075355648994446
13583,0.07284696400165558,0.05024846503511071
13584,0.337768018245697,-0.025588437914848328
13585,-1.1753348112106323,-0.7110987901687622
13586,0.30211499333381653,0.0004586091595228936
13587,0.02153804525732994,0.16601494792848825
13588,0.30124765634536743,0.0691249092342332
13589,-0.8952580690383911,-1.0934017300605774
13590,-0.02454780414700508,0.061196018010377884
13591,-1.394079327583313,-0.947162926197052
13592,-0.036422766745090485,0.02754133567214012
13593,-2.10845685005188,-0.5558613538742065
13594,0.02159176394343376,0.27687294874340296
13595,-1.5464435815811157,0.6760575771331787
13596,0.032660238444805145,0.046915965504013
13597,-0.0019810236990451813,0.2685356168076396
13598,-4.984610557556152,-3.5601855516433716
13599,-0.0001744232140481472,0.11552396370097995
13600,-0.10841314494609833,0.11900255084037781
13601,0.044922854751348495,0.00847677851561457
13602,-0.4487021565437317,-0.045931100845336914
13603,0.0736183151602745,0.0018238072225358337
13604,0.19343827664852142,0.0342453308403492
13605,-8.944184303283691,-5.213339805603027
13606,-0.19411395490169525,0.8783452361822128
13607,-2.758236885070801,-2.1894757747650146
13608,-2.6617441177368164,-1.4376684427261353
13609,-1.6150436401367188,-1.306236892938614
13610,0.0504140667617321,0.0181543598882854
13611,0.04419936612248421,0.007076476933434606
13612,-11.15054702758789,-6.354012966156006
13613,0.04516557976603508,0.015731022926047444
13614,-6.572194576263428,-3.1200270652770996
13615,-0.07333864271640778,-0.03726296126842499
13616,-2.7873525619506836,-1.2694330215454102
13617,0.0046418155543506145,0.05051713949069381
13618,-3.3040449619293213,-2.5849152207374573
13619,-0.0387670136988163,0.11037972569465637
13620,-1.0285435914993286,0.4645392894744873
13621,-3.233991861343384,-1.9518886804580688
13622,-0.25862202048301697,1.753587245941162
13623,-0.884100079536438,0.6785467863082886
13624,-5.202713966369629,-2.943922281265259
13625,0.03132382035255432,0.003002401914272923
13626,-2.0866150856018066,0.4167044162750244
13627,0.01048867218196392,0.004986577900126576
13628,0.2150011956691742,0.8510438203811646
13629,0.134541317820549,0.01235832177917473
13630,-1.5589665174484253,-0.8554450273513794
13631,-0.1766839325428009,0.3458094447851181
13632,-0.02524878829717636,0.23417970165610313
13633,-4.282492637634277,-1.4366185665130615
13634,-0.556618332862854,-0.28890717029571533
13635,-0.5216189622879028,0.11055517196655273
13636,0.0014454978518188,0.06977094104513526
13637,-0.3769373893737793,0.2018829882144928
13638,-0.724727213382721,0.08522224426269531
13639,-0.11648313701152802,0.04709908366203308
13640,0.047006599605083466,0.024216433987021446
13641,-0.08799143880605698,0.20555388927459717
13642,0.1255926787853241,-0.01890944503247738
13643,-8.244396209716797,-3.809360980987549
13644,0.0837196335196495,0.15970578789710999
13645,-1.0526015758514404,-0.11805117130279541
13646,0.005710850935429335,0.00941211311146617
13647,-3.386509418487549,-2.3001418113708496
13648,-2.6847665309906006,-1.6733973026275635
13649,0.0003597947070375085,0.0076809662859886885
13650,-0.24190694093704224,0.08086416125297546
13651,-2.7873525619506836,-1.2694330215454102
13652,-0.17222563922405243,0.06067389249801636
13653,0.6547397971153259,0.01004422840924235
13654,-6.87750768661499,-4.059813737869263
13655,-0.006116654723882675,0.1799049023538828
13656,0.052440255880355835,0.013843516237102449
13657,-1.2778228521347046,-0.32979369163513184
13658,-0.5366393327713013,0.14377707242965698
13659,-0.5337704420089722,-0.36637869477272034
13660,-2.3900299072265625,-0.700799822807312
13661,-1.2858867645263672,0.3352562189102173
13662,-0.25862202048301697,1.753587245941162
13663,-0.2392326295375824,0.07841086387634277
13664,-0.4463493824005127,0.06115710735321045
13665,0.06935812532901764,0.18775958195328712
13666,0.07065770030021667,0.16324889846146107
13667,-0.6655374765396118,-0.17462414503097534
13668,-0.06964267045259476,0.04155464470386505
13669,-0.04635009169578552,0.34882327169179916
13670,-1.2807629108428955,-0.604081928730011
13671,-3.901790142059326,-2.7300866842269897
13672,0.0058333175256848335,0.018163267755880952
13673,-1.0086134672164917,-0.27528631687164307
13674,-0.12092004716396332,1.2003341913223267
13675,0.15591605007648468,0.02195009123533964
13676,-5.649783611297607,-3.0109434127807617
13677,0.031249800696969032,0.006408183675375767
13678,-1.9947236776351929,-0.13102495670318604
13679,0.0243319571018219,0.003598028347369109
13680,-8.521763801574707,-5.887889623641968
13681,-1.1727056503295898,-0.9578959196805954
13682,0.09418829530477524,0.023884936701506376
13683,-0.8856579661369324,0.19061076641082764
13684,-0.025706034153699875,0.018963338807225227
13685,-0.028537238016724586,0.07807174324989319
13686,0.07050526142120361,0.026371635030955076
13687,-1.300351619720459,-0.5691148638725281
13688,-0.4747363030910492,0.027495205402374268
13689,-5.614484786987305,-4.544501185417175
13690,-0.06889071315526962,0.15102167427539825
13691,0.028820166364312172,0.0015995516441762447
13692,0.015371475368738174,0.010178059339523315
13693,-1.5329500436782837,1.129164457321167
13694,-1.281370759010315,0.036522865295410156
13695,0.04627501964569092,0.019330311100929976
13696,0.01785244047641754,0.24538694322109222
13697,0.0422174446284771,0.00012694859924522461
13698,-0.029889630153775215,0.18224302306771278
13699,0.007175306789577007,0.24701647670008242
13700,-0.20359736680984497,0.4156859517097473
13701,0.04084330052137375,0.08182754227891564
13702,0.011251350864768028,0.007842657156288624
13703,-0.028708796948194504,0.10220715403556824
13704,-0.01946066878736019,0.12900743260979652
13705,0.0008133536321111023,0.014062109345104545
13706,-2.4352827072143555,-0.970694899559021
13707,0.05713922530412674,0.12875669356435537
13708,-1.645302176475525,-0.3401910066604614
13709,-4.3971991539001465,-1.3215456008911133
13710,-0.505325973033905,0.2932441830635071
13711,-2.969952344894409,-1.940011739730835
13712,0.007026805076748133,0.009280426544137299
13713,-0.4938628673553467,0.24891328811645508
13714,-2.7395291328430176,-1.7226581573486328
13715,-0.032048579305410385,0.14611705765128136
13716,0.012217171490192413,0.012044362723827362
13717,0.06632155179977417,-0.18479091674089432
13718,0.007776267826557159,0.5364597216248512
13719,-2.0890793800354004,-0.7916353940963745
13720,-0.1075005903840065,0.08366894721984863
13721,0.04213966056704521,0.017533151374664158
13722,-0.8548006415367126,-0.3415794372558594
13723,-1.0814058780670166,-0.3649945855140686
13724,0.032131340354681015,0.0024932745727710426
13725,-0.07789400219917297,0.08149034529924393
13726,-0.7554813623428345,0.5012834668159485
13727,-0.04346746206283569,0.24762961268424988
13728,-1.08625066280365,-0.8986503183841705
13729,-0.1660245805978775,0.06438791751861572
13730,0.015530363656580448,0.005054081411799416
13731,0.008602483198046684,0.011562500469153747
13732,-0.04103770852088928,0.28954899683594704
13733,-0.3458513617515564,0.4869179427623749
13734,0.011133939027786255,0.0553322434425354
13735,-1.1616054773330688,1.9986209869384766
13736,-0.21651820838451385,0.15763993561267853
13737,-0.1815148890018463,0.2691183090209961
13738,-5.212690353393555,-1.034834384918213
13739,0.10338333249092102,0.002244240720756352
13740,0.04451069235801697,0.0005779967200396641
13741,-0.7240750193595886,0.4459981322288513
13742,-0.15726615488529205,-0.13541793823242188
13743,0.003974497318267822,0.12135641276836395
13744,-0.6010845303535461,0.10692983865737915
13745,-1.1937757730484009,0.8718639612197876
13746,-0.034427493810653687,0.5328261964023113
13747,0.016195101663470268,0.03678174316883087
13748,-1.4084720611572266,-0.6386929750442505
13749,-0.3550835847854614,-0.05949509143829346
13750,-0.20556268095970154,0.28085359930992126
13751,-0.6217058300971985,-0.43869081139564514
13752,-1.2347204685211182,-0.6278558373451233
13753,-0.9581629037857056,-0.5369731187820435
13754,0.009941115975379944,-0.00445353239774704
13755,0.0005562007427215576,-0.028599031269550323
13756,0.0033232523128390312,0.023443046491593122
13757,0.10243266075849533,0.014584517106413841
13758,0.005502951331436634,0.0002653209494383191
13759,0.041927214711904526,0.004081228689756244
13760,0.2087279111146927,0.019092169823125005
13761,-7.803378105163574,-3.3283495903015137
13762,-2.9859657287597656,-1.3650686740875244
13763,-1.1268683671951294,-0.4453744888305664
13764,0.07896006107330322,0.02480571548221633
13765,-0.09105747193098068,0.10991023480892181
13766,-0.2993408739566803,0.14186260104179382
13767,0.39545324444770813,0.19138790108263493
13768,-2.4839565753936768,-0.4722864627838135
13769,-2.820756673812866,-0.1502213478088379
13770,0.016632933169603348,0.006761062890291214
13771,-7.672237396240234,-1.9798507690429688
13772,-0.04810871183872223,0.15069028735160828
13773,-0.010919272899627686,0.03240163531154394
13774,-0.011167466640472412,-0.09368939697742462
13775,-4.056534290313721,-1.8682184219360352
13776,0.06742031872272491,0.021976963616907597
13777,-7.449592113494873,-3.3802413940429688
13778,-2.4877331256866455,-0.31000208854675293
13779,-0.718402624130249,0.21473824977874756
13780,-1.7697230577468872,-1.2583951354026794
13781,-0.624575138092041,-0.31857919692993164
13782,-6.223703384399414,-3.605818510055542
13783,-0.0026571820490062237,0.01079324958845973
13784,0.04715971648693085,0.005888069063075818
13785,-3.7604148387908936,-2.5761674642562866
13786,0.10345908999443054,0.00913247384596616
13787,0.004163783974945545,0.017137654329417273
13788,0.005230996757745743,0.042363980086520314
13789,0.10590032488107681,0.012073509758920409
13790,-1.891810655593872,-0.6538523435592651
13791,0.04595720395445824,0.009604934486560524
13792,-0.0067545026540756226,0.19922405201941729
13793,0.05744624137878418,0.10577835142612457
13794,0.2874387204647064,-0.21569287776947021
13795,-4.426829814910889,-1.9077880382537842
13796,-1.369441032409668,-1.9781274944543839
13797,0.1100982204079628,0.06546451710164547
13798,-0.12965455651283264,-0.014180630445480347
13799,0.10587386041879654,0.006272618855291512
13800,-4.396873474121094,-2.734550714492798
13801,0.003067407291382551,0.00944168254500255
13802,-0.29573240876197815,-0.013455003499984741
13803,0.10157015919685364,0.489484965801239
13804,1.08967924118042,0.3069332577288151
13805,-2.944866418838501,-0.6369438171386719
13806,-5.048549652099609,-3.3870179653167725
13807,0.02902887761592865,0.053270697593688965
13808,-2.2892868518829346,-0.14339804649353027
13809,-0.2040179967880249,-0.12780652940273285
13810,-1.7999073266983032,-1.0488734245300293
13811,-0.31984812021255493,-0.07864385843276978
13812,-0.30031388998031616,0.0930776596069336
13813,-0.006914615631103516,0.12866778578609228
13814,-0.046823710203170776,0.06032416224479675
13815,-0.04416581988334656,0.0700647197663784
13816,-3.0141489505767822,-1.633436918258667
13817,-3.9082694053649902,-1.6484110355377197
13818,-0.029292132705450058,0.04114937037229538
13819,-0.24983574450016022,0.01669597625732422
13820,-0.6083636283874512,-0.4530891478061676
13821,-0.16438640654087067,0.3455989956855774
13822,0.03175846114754677,0.11291645746678114
13823,-0.4049353003501892,0.09206593036651611
13824,-0.6060760617256165,0.018018364906311035
13825,-0.16821672022342682,-0.036677584052085876
13826,0.027982087805867195,0.04003658751025796
13827,-0.021713849157094955,0.16277889534831047
13828,-0.005927701015025377,0.04701487207785249
13829,0.016334127634763718,0.0033119946310762316
13830,-4.166429042816162,-2.6324983835220337
13831,-0.8704348802566528,-0.16297680139541626
13832,0.4175773859024048,0.010970708797685802
13833,0.002972234506160021,0.007633910980075598
13834,-10.434168815612793,-6.370975494384766
13835,0.06041911989450455,0.08095736801624298
13836,0.0854278951883316,0.08544204384088516
13837,-0.009633585810661316,0.4099705573171377
13838,-1.0584704875946045,-0.6778137385845184
13839,0.038951244205236435,0.04535907972604036
13840,0.0826721116900444,0.3072934690862894
13841,0.031023629009723663,0.03681229497306049
13842,-0.46280500292778015,0.153801828622818
13843,-0.6245443820953369,-0.05948829650878906
13844,0.024549253284931183,0.06581486482173204
13845,-0.010686106979846954,0.0023952946066856384
13846,-0.3062942326068878,-0.10548701882362366
13847,0.054501019418239594,0.13127395510673523
13848,0.03377090394496918,0.03797733364626765
13849,-0.8937137722969055,-0.4681131839752197
13850,-6.242274284362793,-3.620026111602783
13851,0.0002363517414778471,0.06605239561758935
13852,0.014785241335630417,0.04204043233767152
13853,-3.2477688789367676,-0.6591148376464844
13854,-0.05602011829614639,0.005273908376693726
13855,0.04661799967288971,0.0014123427736194571
13856,-0.06142222136259079,0.07778682559728622
13857,0.0059621939435601234,0.01659348013345152
13858,-0.653090238571167,-0.34628069400787354
13859,-0.065605528652668,-0.024818621575832367
13860,-2.230062246322632,-0.11391997337341309
13861,-0.6989672183990479,0.1946147084236145
13862,-0.34731626510620117,-0.02019074559211731
13863,-0.7071359753608704,-0.043405890464782715
13864,0.00817873701453209,0.13204832188785076
13865,0.0017954055219888687,0.04396490007638931
13866,0.000696132774464786,0.02323799766600132
13867,0.13457396626472473,0.007974819163791835
13868,-0.18130101263523102,0.38031597435474396
13869,-0.030952513217926025,0.009439010173082352
13870,-0.010191741399466991,0.1422049943357706
13871,-0.028516903519630432,0.05752582848072052
13872,0.12915323674678802,0.08774957852438092
13873,-0.4843440055847168,-0.20144984126091003
13874,-4.700714588165283,-2.551079273223877
13875,-0.8885202407836914,-0.6023646295070648
13876,-0.16953915357589722,0.23324400186538696
13877,-0.04494061321020126,0.14933928474783897
13878,0.15584629774093628,0.04665482044219971
13879,0.0030362578108906746,0.0029255212284624577
13880,0.014803538098931313,0.06342647410929203
13881,0.0425921231508255,0.01306721309083514
13882,0.03343641757965088,0.031003330019302666
13883,-1.857101559638977,-0.55637526512146
13884,-1.449586272239685,0.143690824508667
13885,-1.40212082862854,0.5589003562927246
13886,-0.013777587562799454,0.14251655340194702
13887,-0.6536546349525452,0.7208585739135742
13888,-0.21271637082099915,-0.024890467524528503
13889,-3.4726829528808594,-2.405477523803711
13890,-1.457659125328064,-0.646703839302063
13891,-0.6573387980461121,-0.1631959080696106
13892,-0.14073385298252106,0.2806730717420578
13893,0.0521572008728981,0.0007982312126841862
13894,-0.301845908164978,0.01973026990890503
13895,-0.03087058663368225,0.6239851899445057
13896,-0.40456312894821167,-0.35184571146965027
13897,-0.014136295765638351,0.2670270875096321
13898,-0.24935926496982574,-0.006659150123596191
13899,-2.86171817779541,-2.6321057081222534
13900,-1.2506961822509766,-0.3552027940750122
13901,0.014590500853955746,0.018779498524963856
13902,-0.37858593463897705,-0.1323854625225067
13903,-0.08062270283699036,0.20807966589927673
13904,-1.3767292499542236,-0.19651448726654053
13905,0.12440017610788345,0.1955365613102913
13906,0.0009738398948684335,0.02168471153709106
13907,-0.4461323916912079,-0.03078421950340271
13908,-2.5374205112457275,-2.335710734128952
13909,-1.1871366500854492,-0.9534279406070709
13910,0.015397220849990845,0.3012218400835991
13911,-5.3124518394470215,-2.6193742752075195
13912,0.6547196507453918,0.018408220905257622
13913,-1.7065767049789429,-1.4212547540664673
13914,0.010648167692124844,0.01595759831252508
13915,-2.6511993408203125,-1.4917348623275757
13916,0.004227539524435997,0.12027969025075436
13917,-1.8326276540756226,-0.976871132850647
13918,0.0240926593542099,0.015887171030044556
13919,-0.02614547684788704,0.9506671726703644
13920,-7.390598773956299,-4.918024063110352
13921,-0.4602579176425934,0.4307823181152344
13922,-1.8017749786376953,-0.21377670764923096
13923,0.12848931550979614,0.002153382694814354
13924,-5.519783973693848,-4.230015754699707
13925,-0.40643659234046936,-0.18509848415851593
13926,-0.002406453713774681,0.022948648780584335
13927,-0.14392346143722534,0.49104925990104675
13928,-0.16428649425506592,-0.04185211658477783
13929,-0.032330553978681564,0.15106063336133957
13930,-6.228029251098633,-3.695234775543213
13931,-1.045764446258545,-0.2917017340660095
13932,-5.984820365905762,-2.5022430419921875
13933,-2.4486148357391357,-0.07974791526794434
13934,-0.0859890878200531,-0.0716390423476696
13935,0.033331744372844696,0.059932954609394073
13936,-0.5245335102081299,-0.2311253547668457
13937,-0.025919465348124504,0.09348812326788902
13938,-3.2707159519195557,-2.024057984352112
13939,-4.205774784088135,-3.112797498703003
13940,-0.2619250416755676,0.18113559484481812
13941,-0.08767355978488922,0.03699427843093872
13942,0.006024993024766445,0.00557276327162981
13943,-1.4819320440292358,-0.11432600021362305
13944,-1.5968683958053589,-0.31635141372680664
13945,0.09010490030050278,0.10335269290953875
13946,-4.843994617462158,-1.2191848754882812
13947,0.06565508991479874,0.18079025112092495
13948,-2.362840175628662,-1.2768741846084595
13949,-9.447887420654297,-3.8696470260620117
13950,0.24827110767364502,0.01990656927227974
13951,0.135300874710083,0.03891005180776119
13952,-0.0016168798319995403,0.028615378076210618
13953,0.004624777007848024,0.007580683100968599
13954,0.019064942374825478,0.007544216816313565
13955,0.10817505419254303,0.0834953710436821
13956,-3.993809938430786,-1.9852910041809082
13957,-0.03306500241160393,0.1533980593085289
13958,-0.044420622289180756,0.20570269972085953
13959,-3.5751380920410156,-0.28035783767700195
13960,-1.706742525100708,-0.4134284257888794
13961,-1.2219783067703247,-0.5511687994003296
13962,-0.03180314227938652,0.03561435639858246
13963,0.05114459618926048,0.11110619897954166
13964,-0.5615593194961548,0.7724615931510925
13965,0.02893706038594246,0.06198414787650108
13966,0.03118194453418255,0.17243137769401073
13967,0.0057976506650447845,0.26551051810383797
13968,-0.7409331798553467,-0.47715017199516296
13969,0.13599349558353424,0.02228643954731524
13970,0.0028617046773433685,0.0688009038567543
13971,-0.8169494867324829,-0.479216992855072
13972,0.01078915037214756,0.0023770395855535753
13973,-0.15750816464424133,0.3113185912370682
13974,-0.719451904296875,-0.19527322053909302
13975,-0.02047615870833397,0.05109409615397453
13976,-1.1646595001220703,-0.49845385551452637
13977,-0.6003752946853638,-0.35742101073265076
13978,0.052352916449308395,0.020450398325920105
13979,-0.4624350965023041,-0.20357617735862732
13980,0.0030197601299732924,0.031956387509126216
13981,-3.0739476680755615,-2.9255433529615402
13982,-5.456549644470215,-2.919820785522461
13983,-0.2540905177593231,-0.25152741000056267
13984,-3.3724100589752197,-1.671201467514038
13985,-0.1932879090309143,0.10542568564414978
13986,-0.013129468075931072,0.014699084684252739
13987,-1.231790542602539,-0.8955816030502319
13988,-1.420426607131958,0.858928918838501
13989,0.019349651411175728,0.028235210105776787
13990,-0.02624278888106346,0.013059347867965698
13991,-2.3829832077026367,-0.4819817543029785
13992,0.005838471464812756,0.015742712654173374
13993,-0.014712329022586346,0.01265554130077362
13994,-0.05635455995798111,-0.03129549324512482
13995,1.1235963106155396,-0.00973307155072689
13996,-3.0399155616760254,-2.511366546154022
13997,-0.2018578201532364,0.19951985776424408
13998,0.007776267826557159,0.5364597216248512
13999,-2.280081272125244,-0.9850735664367676
14000,0.03926485776901245,0.13308923691511154
14001,-0.06351509690284729,0.10383685678243637
14002,-3.5457255840301514,-2.289077877998352
14003,-0.11810826510190964,-0.08515261113643646
14004,-1.6069364547729492,-1.0067746043205261
14005,-1.850266933441162,-0.02569711208343506
14006,-2.4264304637908936,-1.57109797000885
14007,0.03509674221277237,0.2163258846849203
14008,0.006377588026225567,0.05020039062947035
14009,-1.2669732570648193,-0.6860420107841492
14010,-2.8774302005767822,-1.8171275854110718
14011,0.010850802063941956,0.10241490602493286
14012,-0.052304863929748535,0.07608512043952942
14013,0.019019296392798424,0.0015814837624930078
14014,-0.015538793057203293,0.24890981055796146
14015,0.011425066739320755,0.43442908115684986
14016,0.11771833896636963,0.11690304102376103
14017,-0.48951852321624756,0.5736925601959229
14018,-3.034759998321533,-0.6725273132324219
14019,-1.3423099517822266,-0.715836763381958
14020,-0.8691205382347107,-0.13613289594650269
14021,-0.5366393327713013,0.14377707242965698
14022,-4.744576930999756,-2.2249279022216797
14023,-1.4362918138504028,0.34140682220458984
14024,0.03291843459010124,0.11261496227234602
14025,-0.4092440605163574,0.09614050388336182
14026,0.03165220469236374,0.03819210303481668
14027,0.01573835127055645,0.005346306366845965
14028,-0.015528780408203602,0.024858277291059494
14029,-0.0009294827468693256,0.009832437615841627
14030,-5.399115085601807,-1.801569938659668
14031,0.0011082105338573456,0.09145541861653328
14032,0.01048867218196392,0.004986577900126576
14033,-0.3014296591281891,-0.10336360335350037
14034,-0.009570528753101826,0.09594817459583282
14035,-0.7786223888397217,-0.2969127893447876
14036,-0.0407351478934288,0.01985824853181839
14037,-0.4589795768260956,-0.43194330856204033
14038,-2.88167667388916,-2.7360807955265045
14039,-1.53677237033844,-0.9654388427734375
14040,0.012935195118188858,0.0033256325405091047
14041,-9.139277458190918,-6.9331018924713135
14042,-1.0845791101455688,0.3836994171142578
14043,0.2990564703941345,0.005102625873405486
14044,-6.366422653198242,-3.913398027420044
14045,0.03794419765472412,0.002761128358542919
14046,-1.0185102224349976,-0.18948781490325928
14047,-0.08857767283916473,0.08332441002130508
14048,0.007399595342576504,0.04801248770672828
14049,0.030839119106531143,0.07364765275269747
14050,-1.376678228378296,-0.6649011969566345
14051,-2.6895740032196045,0.24291777610778809
14052,-0.0022437097504734993,0.01152495201677084
14053,0.0037842600140720606,0.013495031977072358
14054,-2.420178174972534,1.385019063949585
14055,-0.2597138285636902,0.1097545325756073
14056,-0.09022171795368195,0.5569338575005531
14057,-0.1169108971953392,-0.06826946139335632
14058,-2.5323915481567383,-1.9306604862213135
14059,-0.13309141993522644,-0.0544663742184639
14060,-1.8148839473724365,-0.5617417097091675
14061,0.0013012276031076908,0.0890636402182281
14062,0.04211350157856941,0.016773716495663393
14063,0.15228812396526337,0.015650907531380653
14064,0.04915466532111168,0.0023288869006137247
14065,-0.012854229658842087,0.14519498124718666
14066,-0.039057210087776184,0.01090124249458313
14067,-1.1923774480819702,-0.7529009878635406
14068,-3.7521371841430664,-3.305200219154358
14069,0.030745862051844597,0.03189880633726716
14070,-2.763317108154297,-1.9063431024551392
14071,-4.410121440887451,-3.145179271697998
14072,-5.531364440917969,-3.596062660217285
14073,0.09144865721464157,0.04505240311846137
14074,0.03190446272492409,0.19158985000103712
14075,-1.7878154516220093,-1.1488333940505981
14076,-1.8868882656097412,-1.2717453241348267
14077,-0.2088852971792221,0.1957523375749588
14078,-0.7759830951690674,0.21741795539855957
14079,-2.9512100219726562,-1.6512261629104614
14080,0.41040512919425964,0.04987833835184574
14081,-0.6956083178520203,0.30015379190444946
14082,-0.003210826776921749,0.0957434419542551
14083,0.02393496409058571,0.07925160974264145
14084,-0.24816417694091797,0.07139596343040466
14085,-2.8707473278045654,-0.05433034896850586
14086,-0.18707884848117828,0.10875454545021057
14087,-0.8056377172470093,0.8371357917785645
14088,-0.18264001607894897,0.12948596477508545
14089,-0.026086919009685516,-0.01627034693956375
14090,-0.8148462772369385,-1.080264762043953
14091,-4.3933024406433105,-1.0396485328674316
14092,0.00566838588565588,0.12725295964628458
14093,-1.2894140481948853,-0.984006941318512
14094,-0.11150415241718292,0.2363082468509674
14095,0.027668459340929985,0.08194528333842754
14096,-2.8405473232269287,-1.0806012153625488
14097,1.0243607759475708,0.22363300621509552
14098,-0.20195497572422028,0.28589899837970734
14099,-6.070888519287109,-3.5017805099487305
14100,0.023710625246167183,0.0077249671157915145
14101,-0.20302173495292664,-0.1288762465119362
14102,-0.0053000682964921,0.24713033996522427
14103,-4.054393768310547,-3.9610856771469116
14104,-0.014453038573265076,-0.08826209977269173
14105,0.041773732751607895,0.0041221281862817705
14106,-0.10633634775876999,-0.011262603104114532
14107,-5.060060501098633,-2.0216970443725586
14108,-0.08629520982503891,0.22222068905830383
14109,-6.471085548400879,-4.175129413604736
14110,-0.12476643919944763,0.35094529390335083
14111,-3.1892731189727783,-1.667420506477356
14112,0.6547518372535706,0.0024796857101136993
14113,-0.10915882885456085,0.11936592310667038
14114,0.006625415291637182,0.01101122226100415
14115,0.08283637464046478,0.1633581966161728
14116,-5.380913734436035,-1.4824190139770508
14117,-0.0539490282535553,0.12225871533155441
14118,-0.27891087532043457,0.22286313772201538
14119,-1.9928582906723022,-1.092818558216095
14120,0.00539514422416687,0.3364754766225815
14121,-0.6859530210494995,-0.19094574451446533
14122,-0.12065842002630234,-0.02768174558877945
14123,0.0007204976864159107,0.05725139519199729
14124,-3.7278761863708496,-1.2412118911743164
14125,-0.08587438613176346,-0.09800171852111816
14126,-0.07867760956287384,0.29029881954193115
14127,-0.1685430258512497,0.476789653301239
14128,-0.003859773278236389,-0.009082071483135223
14129,-0.13150346279144287,0.17970764636993408
14130,-0.27606675028800964,1.0764471888542175
14131,-0.4316115379333496,0.459765762090683
14132,-0.34355926513671875,-0.06333348155021667
14133,-3.548895835876465,-1.761805772781372
14134,-0.07118253409862518,-0.016935162246227264
14135,0.016784731298685074,-0.0013541122898459435
14136,-0.01629847288131714,0.22848833911120892
14137,-2.00140118598938,-0.4078395366668701
14138,0.39478352665901184,0.6199955120682716
14139,0.027540422976017,0.05213998258113861
14140,0.021315408870577812,0.013150226790457964
14141,-9.133317947387695,-5.620490550994873
14142,-0.40952765941619873,0.6845365166664124
14143,-0.5336838960647583,0.22884023189544678
14144,0.005541812628507614,0.02891803765669465
14145,-0.14023897051811218,0.14909282326698303
14146,0.0234445221722126,0.21797044947743416
14147,-0.020748715847730637,-0.0024237707257270813
14148,-0.6267243027687073,-0.042967021465301514
14149,-10.075410842895508,-5.0296173095703125
14150,-3.360053300857544,-3.0139690041542053
14151,-0.31449246406555176,-0.17083752155303955
14152,-3.047865390777588,-1.776565432548523
14153,1.062571406364441,0.09904570132493973
14154,-0.005636171437799931,0.12332983687520027
14155,0.04939074069261551,0.1744093969464302
14156,-0.017308764159679413,0.07537189871072769
14157,-1.6757540702819824,-0.155928373336792
14158,-0.10920912027359009,0.29699376225471497
14159,-0.10489222407341003,-0.03699399530887604
14160,-3.629669427871704,-1.7509746551513672
14161,0.006662900559604168,0.10804598871618509
14162,-0.29805999994277954,-0.11843487620353699
14163,-0.09821765124797821,0.2702244222164154
14164,0.014139608480036259,0.10227258782833815
14165,-1.9462827444076538,-0.9217406511306763
14166,-0.001135166734457016,0.21074127592146397
14167,-1.519080638885498,-1.1104316711425781
14168,-1.1977051496505737,-0.4157334566116333
14169,-0.24410642683506012,0.05015505850315094
14170,-2.9798388481140137,-1.1060419082641602
14171,-0.1221618503332138,-0.03568577021360397
14172,-9.775592803955078,-6.597731351852417
14173,-2.1871931552886963,0.31828927993774414
14174,-0.03173523023724556,0.144027441740036
14175,0.007454052567481995,0.010305031493771821
14176,-1.57035231590271,-1.0353520512580872
14177,-0.18852512538433075,0.45553627610206604
14178,0.02236052416265011,0.0198161534499377
14179,-0.6949901580810547,-0.3291037678718567
14180,-1.1786800622940063,-1.0990833044052124
14181,-0.14916422963142395,0.3448656350374222
14182,-1.8297065496444702,-1.1520318984985352
14183,-0.506578266620636,-0.0404052734375
14184,-0.28300803899765015,0.4242057502269745
14185,-3.2353601455688477,-1.4081971645355225
14186,-1.5186843872070312,0.019736051559448242
14187,-0.06847244501113892,-0.004523709416389465
14188,-1.2550398111343384,-0.36689919233322144
14189,-1.3779805898666382,0.6703368425369263
14190,0.014574714004993439,0.09781883098185062
14191,-3.9958436489105225,-2.9649540185928345
14192,-0.04643888771533966,0.042414791882038116
14193,-0.20007558166980743,-0.0999702662229538
14194,0.045990992337465286,0.01724496390670538
14195,-1.2794344425201416,-0.3900805711746216
14196,0.06913359463214874,0.04480425827205181
14197,-0.7555550336837769,-0.07388931512832642
14198,0.027668459340929985,0.08194528333842754
14199,0.0010828704107552767,0.010502814373467118
14200,-0.6974803805351257,0.27462542057037354
14201,-0.38906705379486084,0.018233805894851685
14202,-0.6933731436729431,-0.38715171813964844
14203,-0.22896209359169006,1.026437133550644
14204,0.29823988676071167,0.1156920453067869
14205,0.00999458134174347,-0.04210665822029114
14206,-2.3124654293060303,-1.2261321544647217
14207,0.05353588983416557,0.00975094836394419
14208,-5.31496000289917,-2.0331268310546875
14209,0.03865909203886986,0.10166311543434858
14210,0.10950302332639694,0.07489941082894802
14211,0.03610600531101227,0.015602080937242135
14212,-0.5630095601081848,-0.05313831567764282
14213,0.007322486490011215,0.003458495470113121
14214,-1.535167932510376,-0.17390191555023193
14215,-0.003963485360145569,0.3554820157587528
14216,-2.8341054916381836,-1.2840043306350708
14217,-0.1686965525150299,0.1893862932920456
14218,0.07340605556964874,0.06495511531829834
14219,-6.621177673339844,-4.2035300731658936
14220,0.00295270886272192,0.05095447972416878
14221,0.033003970980644226,0.08528524544090033
14222,-0.5181095600128174,-0.41431112587451935
14223,-0.0007474105805158615,0.031544956378638744
14224,-0.2317274510860443,-0.06055131554603577
14225,0.5679455399513245,0.024987071752548218
14226,-0.1962651014328003,-0.21082045137882233
14227,-8.811707496643066,-4.314750671386719
14228,-2.9185874462127686,-2.304775655269623
14229,-4.147784233093262,-1.2152924537658691
14230,-0.8663327097892761,0.36974096298217773
14231,-2.064647674560547,-1.0224467515945435
14232,0.033524464815855026,0.0028194754268042743
14233,-4.351318836212158,-2.208193778991699
14234,-2.1403844356536865,-1.488886296749115
14235,0.108999103307724,0.03109282534569502
14236,-0.6172082424163818,-0.07196301221847534
14237,-0.022549431771039963,0.25310363061726093
14238,0.04343993589282036,0.017531868303194642
14239,-0.18550191819667816,0.2267928570508957
14240,-0.10083629935979843,-0.09670023620128632
14241,-1.8595244884490967,-0.548851490020752
14242,-0.011318683624267578,-0.025804508477449417
14243,-1.8400993347167969,-0.24399566650390625
14244,-0.6916441917419434,-0.47866544127464294
14245,-0.0344061478972435,0.31528812646865845
14246,-0.4166842997074127,0.3952229619026184
14247,0.0045079439878463745,0.02087394124828279
14248,-3.981687545776367,-1.5248677730560303
14249,-0.14547772705554962,0.14529196918010712
14250,0.0022262113634496927,0.009868317458312958
14251,-7.308370590209961,-3.4846725463867188
14252,-0.03768157958984375,0.009473197162151337
14253,-1.1528809070587158,-0.622067928314209
14254,-0.9334393739700317,-0.7553626894950867
14255,0.0770866721868515,0.05814874358475208
14256,-0.18422727286815643,0.14297576248645782
14257,-0.6554431319236755,-0.4345546066761017
14258,-1.1617631912231445,1.0099741220474243
14259,0.4955906569957733,0.17377677105832845
14260,0.338558554649353,-0.01476125419139862
14261,-8.07628059387207,-5.667931795120239
14262,0.016863077878952026,0.027153506875038147
14263,-0.24872273206710815,0.2761513292789459
14264,-4.302651405334473,-1.9023776054382324
14265,0.00672873854637146,0.07774929702281952
14266,-2.3248939514160156,-0.694705605506897
14267,-6.68539571762085,-3.8197836875915527
14268,-0.02044372446835041,0.20991445146501064
14269,-0.5032650828361511,0.9831109642982483
14270,-2.3132662773132324,-1.0751240253448486
14271,-0.019771235063672066,0.09835267439484596
14272,-4.3436784744262695,-2.965181350708008
14273,-2.271507501602173,-1.5140222907066345
14274,-5.303115367889404,0.3785085678100586
14275,0.039773233234882355,0.018351860344409943
14276,-0.21477317810058594,0.6432262510061264
14277,-1.8726686239242554,-0.6731630563735962
14278,-0.2192205935716629,0.3075532615184784
14279,0.008338114246726036,0.02449153200723231
14280,0.03971501439809799,0.06713434308767319
14281,-1.8233178853988647,0.9495911598205566
14282,-0.8692954182624817,-0.6913348585367203
14283,-5.109315395355225,-3.875712037086487
14284,-0.04268316179513931,0.16464485228061676
14285,0.05405324697494507,0.11278569139540195
14286,-0.3035518229007721,0.20264840126037598
14287,-1.176214337348938,-0.637809157371521
14288,-1.5452489852905273,-1.442330315709114
14289,-0.024612395092844963,0.017087815329432487
14290,0.005395452491939068,0.03296716045588255
14291,-8.146971702575684,-6.513302445411682
14292,-0.017069075256586075,0.4251574594527483
14293,0.00615525059401989,0.002645065193064511
14294,-0.6390177607536316,0.6815580129623413
14295,0.2867330312728882,7.045020902296528e-05
14296,-0.17698006331920624,-0.08477333188056946
14297,-2.1432573795318604,-2.221073031425476
14298,-2.981137275695801,-1.691899061203003
14299,-0.11819233745336533,0.11508534848690033
14300,0.02777894213795662,0.07688982412219048
14301,-7.044889450073242,-3.061964511871338
14302,-2.4184980392456055,-1.5057263374328613
14303,0.07846369594335556,0.03811146831139922
14304,-2.072258949279785,-1.1429710388183594
14305,-0.015221412293612957,0.05445723980665207
14306,-0.7445975542068481,-0.44148385524749756
14307,-0.14960744976997375,0.060096293687820435
14308,-2.5512237548828125,-2.315536290407181
14309,0.03233402594923973,0.25456108804792166
14310,-2.5036308765411377,-1.181861162185669
14311,-0.6202738881111145,-0.002504885196685791
14312,-0.023780807852745056,0.15485910139977932
14313,-2.631153106689453,-1.3423035144805908
14314,0.016352461650967598,0.28007238334976137
14315,-5.181975364685059,-3.86282742023468
14316,-0.1849745512008667,0.9844918847084045
14317,-1.271888256072998,1.9748203754425049
14318,-5.883118152618408,-3.027022123336792
14319,0.001225076848641038,0.000393789437111991
14320,-0.1484421044588089,-0.10437304526567459
14321,-5.619430065155029,-3.141411781311035
14322,0.06858596950769424,0.0005791892181434832
14323,0.003142714500427246,0.12251852452754974
14324,-0.18566082417964935,0.2805823087692261
14325,0.043862223625183105,0.014895540050929412
14326,-0.0018715509213507175,0.07045879494398832
14327,0.028158698230981827,0.061989028472453356
14328,-9.879685401916504,-4.954036712646484
14329,0.07543350011110306,0.02470352350064786
14330,0.04110303521156311,0.01343741174787283
14331,-0.031174320727586746,0.16143179312348366
14332,0.30158597230911255,0.038770368322730064
14333,-3.1950201988220215,-1.7079681158065796
14334,-0.0011670718668028712,0.0059000051114708185
14335,-3.4113874435424805,-0.4688746929168701
14336,0.009046795777976513,0.04447171185165644
14337,-1.9844825267791748,-0.7635259628295898
14338,-1.0894418954849243,-0.4946357011795044
14339,0.04450461268424988,0.0006064671661079046
14340,-0.15564008057117462,0.06605048477649689
14341,-0.8292518258094788,1.2116813659667969
14342,-0.008707737550139427,0.061053454875946045
14343,0.1849413365125656,0.48733948171138763
14344,-6.496488571166992,-4.394211292266846
14345,-1.0699841976165771,-0.6867451369762421
14346,-2.8309309482574463,-0.8127131462097168
14347,0.0714922547340393,0.04292770475149155
14348,-0.08393412828445435,0.1288234367966652
14349,0.0003867577761411667,0.1473062140867114
14350,0.09476791322231293,0.01927097700536251
14351,-6.342526435852051,-3.693394660949707
14352,0.0763782262802124,0.04213476087898016
14353,-1.418794870376587,-0.82071852684021
14354,-0.12964028120040894,0.3140106052160263
14355,-1.3116575479507446,-0.06840729713439941
14356,-0.1371428370475769,0.02401493489742279
14357,-1.9633862972259521,-1.367348074913025
14358,-4.766445636749268,-1.9427835941314697
14359,0.1338888555765152,0.18933911249041557
14360,0.046417538076639175,0.026713225001003593
14361,-4.113467693328857,-2.1752971410751343
14362,0.006232628598809242,0.06931246630847454
14363,-0.06145332753658295,-0.12493805587291718
14364,0.09481357038021088,0.014987809205194935
14365,-5.620609760284424,-3.3681836128234863
14366,-0.33400070667266846,-0.197193905711174
14367,-4.359574317932129,-2.7699406147003174
14368,-0.6003890633583069,-0.1965460181236267
14369,-4.89878511428833,-3.7852747440338135
14370,-0.12206707894802094,0.5677117556333542
14371,-5.211413383483887,-3.76421582698822
14372,0.08160027861595154,0.16282085329294205
14373,-1.568367600440979,-0.3544400930404663
14374,-0.16685053706169128,0.30110886693000793
14375,0.2379113733768463,0.13490880280733109
14376,0.023601941764354706,0.07581403851509094
14377,-0.47431015968322754,-0.4198581874370575
14378,0.12159468978643417,0.04839581670239568
14379,0.008235660381615162,0.01406462024897337
14380,-0.5161049962043762,0.08780354261398315
14381,0.01066856924444437,0.0028837872800977493
14382,-0.06570515781641006,0.1342645362019539
14383,-0.40548789501190186,-0.28992004692554474
14384,-3.1535568237304688,-1.4398752450942993
14385,-6.33291482925415,-3.567915916442871
14386,0.0072550284676253796,0.0053806059404450934
14387,-0.1202458068728447,-0.07185257226228714
14388,-0.0698317140340805,0.13964024186134338
14389,-0.02130238153040409,0.007890459150075912
14390,-7.915092945098877,-5.146799087524414
14391,-0.03220314532518387,0.40782057493925095
14392,-0.11197198927402496,0.22168779373168945
14393,-4.414675235748291,-2.991054654121399
14394,-0.006862546782940626,0.04603143222630024
14395,0.01948551833629608,0.046869146288372576
14396,-0.12279033660888672,0.0007113069295883179
14397,0.021139604970812798,0.00723532545089256
14398,-0.052393924444913864,-0.05197982396930456
14399,-0.1323833018541336,0.1586589813232422
14400,-0.7515653967857361,-0.4514618515968323
14401,-0.2849440276622772,-0.18759877979755402
14402,-0.05365198105573654,-0.023125573992729187
14403,-1.853841781616211,-1.7209272533655167
14404,-0.504823625087738,-0.2523571848869324
14405,-1.082908034324646,0.4968310594558716
14406,-1.267275094985962,0.5636471509933472
14407,-6.475413799285889,-1.0321969985961914
14408,-0.05176930874586105,0.0721273124217987
14409,0.01626240462064743,0.01321806211490184
14410,-0.1227131262421608,0.12330314517021179
14411,-0.3254406452178955,-0.2815652936697006
14412,0.005630148574709892,0.27502143010497093
14413,-0.2191016674041748,-0.22071737051010132
14414,0.005365987773984671,0.032725739176385105
14415,-0.2966972887516022,-0.03282281756401062
14416,-2.6126441955566406,-1.8057364225387573
14417,-0.0032932087779045105,0.057436561211943626
14418,-4.072847843170166,-0.7289814949035645
14419,-3.5264687538146973,-2.3385467529296875
14420,-0.09214844554662704,-0.01375146210193634
14421,-0.07269687950611115,0.35467930883169174
14422,-1.527758002281189,-1.3282373547554016
14423,0.10087096691131592,0.010242715710774064
14424,0.02397342585027218,0.0007598477313877083
14425,-1.4586460590362549,-0.2069472074508667
14426,-2.7936041355133057,-0.8896076679229736
14427,0.1362965703010559,0.08543824218213558
14428,-0.2629604637622833,0.2814141809940338
14429,0.0299907885491848,0.010571936203632504
14430,0.03626798093318939,0.22375424951314926
14431,-0.03389603644609451,0.008841082453727722
14432,-0.4796237647533417,-0.1779477894306183
14433,-0.04027865082025528,-0.0021166354417800903
14434,-1.0347349643707275,0.45754802227020264
14435,-0.33418649435043335,0.5904548168182373
14436,0.1247204914689064,0.16851059580221772
14437,-0.5757091641426086,-0.15275374054908752
14438,-1.7338489294052124,-0.8165934085845947
14439,-0.38296961784362793,0.3340810537338257
14440,0.32012438774108887,0.014886830686009489
14441,0.1284724771976471,0.11340866074897349
14442,-1.2730873823165894,-0.18530189990997314
14443,-0.0013106688857078552,0.22036371380090714
14444,-0.543511688709259,0.30965685844421387
14445,0.012561071664094925,0.05401376634836197
14446,-0.07789050787687302,0.043740399181842804
14447,-0.5632936358451843,0.07597482204437256
14448,-1.5612709522247314,0.6039550304412842
14449,-0.31101253628730774,0.03839424252510071
14450,-0.0786055326461792,0.39634494483470917
14451,-0.24716168642044067,-0.00047641992568969727
14452,-0.35794082283973694,0.7319394946098328
14453,0.12915323674678802,0.08774957852438092
14454,-1.1058876514434814,-0.21033918857574463
14455,-1.8560467958450317,-1.283340036869049
14456,-4.524174213409424,-2.5484304428100586
14457,0.049596406519412994,0.37412726879119873
14458,-0.10374628752470016,0.13829141110181808
14459,-0.4728826880455017,0.013694345951080322
14460,-0.10160791128873825,0.25063616782426834
14461,-0.21797984838485718,-0.017078205943107605
14462,-5.23638391494751,-1.6456389427185059
14463,0.02112792246043682,0.012310705205891281
14464,0.048831842839717865,0.029762493446469307
14465,0.029708633199334145,0.022996189072728157
14466,-0.49821722507476807,-0.30611473321914673
14467,-2.6935040950775146,-1.1753592491149902
14468,-0.033188413828611374,0.09887363016605377
14469,-3.360053300857544,-3.0139690041542053
14470,-0.004904658067971468,0.07984518492594361
14471,-1.1271567344665527,-0.28550946712493896
14472,0.016545075923204422,0.002545677198213525
14473,0.0035318813752382994,0.0018566822836874053
14474,0.0010115751065313816,0.02351186005398631
14475,0.05637373402714729,0.33378060534596443
14476,-2.483402729034424,-1.0666828155517578
14477,-0.05299622565507889,0.012314748018980026
14478,-1.7523956298828125,0.3333885669708252
14479,-2.602152109146118,-2.345630317926407
14480,-1.1740812063217163,-0.6231956481933594
14481,0.00445052795112133,0.011061584518756717
14482,-7.330645561218262,-4.372687101364136
14483,0.20145858824253082,0.004696800344390795
14484,0.01700560748577118,0.16392361372709274
14485,0.03348938375711441,0.0018250815192004666
14486,0.07185149937868118,0.019242077512899414
14487,0.0541524812579155,0.19264955259859562
14488,0.05434330180287361,0.6858992762863636
14489,-2.342737913131714,-1.547178864479065
14490,-0.0003150440752506256,0.004501309245824814
14491,-0.09526626020669937,0.7665446549654007
14492,-0.02435443550348282,0.005015380680561066
14493,-0.15261556208133698,0.07361137866973877
14494,0.027742892503738403,0.13265830278396606
14495,-5.749936580657959,-3.061044216156006
14496,-0.975681483745575,-0.09730154275894165
14497,-0.29065820574760437,-0.10711424052715302
14498,-6.3879313468933105,-4.127808094024658
14499,-6.524194240570068,-4.062943696975708
14500,-5.5770087242126465,-4.149883151054382
14501,-0.020709095522761345,0.10472302511334419
14502,0.006563010159879923,0.0017327413952443749
14503,-0.21624909341335297,-0.1370742917060852
14504,-0.00558413565158844,0.06233038753271103
14505,0.12952172756195068,0.015043140854686499
14506,-0.21126140654087067,0.3713846057653427
14507,0.10292518883943558,0.02013744495343417
14508,0.02263026498258114,0.0474464725703001
14509,0.008524877019226551,0.024502537213265896
14510,-0.05615991726517677,0.37551238015294075
14511,-0.11491361260414124,0.17499782145023346
14512,-1.3821784257888794,-1.3231687098741531
14513,-4.066716194152832,-1.6364507675170898
14514,-5.141087532043457,-3.599276065826416
14515,-2.3660213947296143,-1.633383572101593
14516,-0.413221538066864,-0.2949700206518173
14517,0.034664250910282135,0.028138987661805004
14518,-1.567769169807434,-0.9252564311027527
14519,-0.18018099665641785,-0.0007235407829284668
14520,-0.08294032514095306,0.09474385529756546
14521,-0.6521294116973877,0.2892916202545166
14522,0.03293045982718468,0.006581669775187038
14523,-0.35665562748908997,0.06253105401992798
14524,0.04071078076958656,0.046020359732210636
14525,-5.096456527709961,0.13394689559936523
14526,0.15822137892246246,0.013526078080758452
14527,-0.37434184551239014,-0.11780858039855957
14528,-0.13386444747447968,0.06264251470565796
14529,0.09551852941513062,0.10112090781331062
14530,-0.2910054326057434,-0.22154835611581802
14531,-1.0149258375167847,-0.6139569282531738
14532,-0.3017389178276062,0.2337791919708252
14533,0.1309647560119629,0.12061373682809062
14534,-0.020375877618789673,0.005457133054733276
14535,0.010600104928016663,0.0047290419024648145
14536,-2.7498245239257812,-1.2482852935791016
14537,0.41894659399986267,0.01504859235137701
14538,0.023438887670636177,0.02749520755605772
14539,-0.44340088963508606,0.212484210729599
14540,-0.28239765763282776,0.23036238551139832
14541,-0.06906825304031372,0.005964905023574829
14542,-1.4498225450515747,-1.0687639117240906
14543,-0.8632461428642273,-0.08947712182998657
14544,0.14780503511428833,0.02952339593321085
14545,-0.07607299089431763,0.06352794170379639
14546,0.005349371116608381,0.003018825897015631
14547,-0.017789453268051147,-0.023624837398529053
14548,-1.7055116891860962,-0.9094641804695129
14549,-4.06287956237793,-1.1717817783355713
14550,-0.3641001284122467,0.011081844568252563
14551,0.14633402228355408,0.07590369135141373
14552,-0.3050946295261383,0.35107266902923584
14553,-0.8593264222145081,0.2101421356201172
14554,-5.032373428344727,-2.8989477157592773
14555,0.0037261219695210457,0.004427484280313365
14556,0.002054033102467656,0.03368649468757212
14557,0.04131679981946945,0.05306065222248435
14558,0.1426352560520172,0.016420747502706945
14559,-4.712584972381592,-3.2417492866516113
14560,-0.01835063472390175,0.139421284198761
14561,-0.09452562779188156,-0.037388816475868225
14562,-0.4767482280731201,0.4249246120452881
14563,-1.8910586833953857,0.2733241319656372
14564,-9.07137393951416,-5.2706990242004395
14565,0.12848931550979614,0.002153382694814354
14566,-9.668157577514648,-5.2848124504089355
14567,-0.07570653408765793,0.21043967455625534
14568,-0.02459818124771118,0.15485361218452454
14569,-0.04954204335808754,0.2540919557213783
14570,-0.028659703209996223,0.009704362601041794
14571,-2.0333476066589355,-2.619242012500763
14572,-2.1406304836273193,-1.2786189317703247
14573,-0.05514422059059143,0.19546722620725632
14574,-0.48564422130584717,-0.3322746157646179
14575,-0.061395034193992615,0.32432927936315536
14576,0.0026288984809070826,0.007351474152528681
14577,0.03747504577040672,0.03884113160893321
14578,-0.00021294690668582916,0.00490470789372921
14579,-0.380668580532074,0.387714684009552
14580,0.005230553913861513,0.027121659950353205
14581,-5.828063011169434,-2.9046618938446045
14582,0.0006179437041282654,0.02874728385359049
14583,-6.4544291496276855,-4.105422258377075
14584,-3.3666844367980957,0.8442726135253906
14585,0.09446100145578384,0.0812793169170618
14586,-0.2105022519826889,0.10650718212127686
14587,-0.17710034549236298,0.46796733140945435
14588,-0.6975106596946716,0.7757402062416077
14589,-1.3148924112319946,-0.777271568775177
14590,0.0026288984809070826,0.007351474152528681
14591,-2.7828001976013184,-1.5820385217666626
14592,0.076707623898983,0.06915076286531985
14593,-4.853330135345459,-2.986798644065857
14594,0.4006299674510956,0.05371554382145405
14595,-0.22742822766304016,0.5490444302558899
14596,0.0225600004196167,0.015892049996182323
14597,0.014203161001205444,0.0073035284876823425
14598,-0.14290986955165863,0.5994458198547363
14599,-0.7096192836761475,-0.5662729293107986
14600,0.046442657709121704,0.0042585648043313995
14601,-0.024181682616472244,0.10168129950761795
14602,-0.004714073613286018,0.05062997154891491
14603,-0.28109413385391235,0.35063180327415466
14604,-0.0859890878200531,-0.0716390423476696
14605,-3.1138460636138916,-1.182335615158081
14606,0.1342354118824005,0.0822032606229186
14607,-0.12705428898334503,0.08572375774383545
14608,-0.14229217171669006,0.12538528442382812
14609,0.0013983530225232244,0.00025136879412457347
14610,-0.6318793296813965,-0.4082763195037842
14611,-3.974421501159668,-1.9415557384490967
14612,-0.0049966927617788315,0.006131120026111603
14613,-0.0036462759599089622,0.10726211033761501
14614,-1.2584410905838013,-0.8206799626350403
14615,-0.03031260333955288,0.13769689574837685
14616,0.28497862815856934,0.04213043802883476
14617,0.0026563142891973257,0.01110365964268567
14618,-2.4332845211029053,0.5198004245758057
14619,0.007452893070876598,0.00046409294031946047
14620,-0.07525208592414856,0.17648446559906006
14621,-4.166429042816162,-2.6324983835220337
14622,-3.5409066677093506,-1.4860117435455322
14623,0.033597178757190704,0.018812358626746573
14624,-2.6011950969696045,-1.6930633783340454
14625,-0.5873258709907532,0.02602827548980713
14626,-4.099960803985596,-2.447390556335449
14627,-0.08181816339492798,0.058857887983322144
14628,-0.27515143156051636,0.809322714805603
14629,-0.8898487091064453,-0.7794198393821716
14630,-0.31990063190460205,-0.17341022193431854
14631,-1.3988919258117676,1.6305153369903564
14632,-0.9974887371063232,-0.3242430090904236
14633,-0.5427233576774597,0.2073664665222168
14634,-0.1659454107284546,0.20878562331199646
14635,-4.327507972717285,-3.3280527591705322
14636,-0.10906274616718292,0.045656949281692505
14637,-0.016889380291104317,0.10145848244428635
14638,-0.6354748010635376,0.30648815631866455
14639,-1.330299735069275,-0.5375894904136658
14640,-2.6008918285369873,-1.1314153671264648
14641,0.1273203045129776,0.28140069963410497
14642,0.034410521388053894,0.09679379314184189
14643,-2.417356014251709,0.37007713317871094
14644,-3.9545648097991943,-2.279715061187744
14645,-10.031301498413086,-4.433885097503662
14646,0.12518389523029327,0.16779271187260747
14647,-0.031376104801893234,0.02410636469721794
14648,-6.806633472442627,-3.677913188934326
14649,0.03712267056107521,0.005897188559174538
14650,-0.452041894197464,-0.20354565978050232
14651,-0.056754544377326965,0.9080447852611542
14652,-4.633171558380127,-2.4919793605804443
14653,-0.06592503935098648,0.1747428923845291
14654,0.045253608375787735,0.011947640450671315
14655,-3.4455811977386475,-1.5217972993850708
14656,-9.745957374572754,-6.848224878311157
14657,0.10494278371334076,0.08980388566851616
14658,0.0032300790771842003,0.06631526397541165
14659,0.002635527402162552,0.1985401213169098
14660,0.015949107706546783,0.01198458531871438
14661,0.010671907104551792,0.00017331497087980097
14662,-2.190711498260498,0.5907392501831055
14663,-0.4429863393306732,0.45267343521118164
14664,-0.21727001667022705,-0.2973187565803528
14665,0.04422725364565849,0.018118843232514337
14666,0.004353720229119062,0.0003424789756536484
14667,-0.004476150497794151,0.3897841339930892
14668,-1.5810271501541138,-0.055191636085510254
14669,0.29696473479270935,0.03124311286956072
14670,-0.7568628191947937,0.7447782754898071
14671,-0.15044821798801422,0.2444400042295456
14672,-0.1027195006608963,-0.023179635405540466
14673,0.0044198669493198395,0.19000281766057014
14674,0.005311626475304365,0.010497057344764471
14675,0.10414645075798035,0.0019692927776304714
14676,-2.5640387535095215,-1.8557674288749695
14677,-1.107242226600647,-1.050915688276291
14678,-2.4871604442596436,-1.8032594919204712
14679,-0.028516903519630432,0.05752582848072052
14680,-0.31020060181617737,0.23544946312904358
14681,-2.109036445617676,0.7261860370635986
14682,0.03554661199450493,0.09499901905655861
14683,-0.23052279651165009,0.016748905181884766
14684,-0.006184417754411697,0.11414378508925438
14685,-1.70433509349823,0.3097560405731201
14686,0.13477765023708344,0.0880364291369915
14687,-0.34259742498397827,0.262372761964798
14688,-4.028082370758057,-2.2323362827301025
14689,0.029021773487329483,-0.0007924237288534641
14690,-0.015783410519361496,0.030639462172985077
14691,-1.0126888751983643,-0.7134020924568176
14692,-0.40530386567115784,-0.2988053932785988
14693,-2.8057570457458496,-1.6392991542816162
14694,-1.9483150243759155,-1.6435726284980774
14695,-1.7072267532348633,0.0020852088928222656
14696,-0.10057785362005234,0.08284499496221542
14697,-0.01684979349374771,0.14358381368219852
14698,-5.684144496917725,-3.7284934520721436
14699,-0.09348516166210175,0.6644165366888046
14700,-1.0347349643707275,0.45754802227020264
14701,0.14075611531734467,0.2362607680261135
14702,0.0012243615929037333,0.0022967837305714056
14703,-0.5405692458152771,0.29355305433273315
14704,-0.23488324880599976,-0.06921131908893585
14705,0.03187108039855957,0.10208719223737717
14706,-0.7216638922691345,-0.06002861261367798
14707,-0.6169982552528381,0.07017505168914795
14708,-0.19365037977695465,-0.09551062434911728
14709,-0.007531413808465004,0.11580870300531387
14710,-3.241319417953491,-2.055062770843506
14711,0.010405637323856354,0.04224105319008231
14712,-0.2170252799987793,0.3714008033275604
14713,-3.09814715385437,-2.082346558570862
14714,-6.012574195861816,-3.730609178543091
14715,0.29909223318099976,0.013507677547750063
14716,-0.07723215967416763,0.05299576371908188
14717,-0.14023897051811218,0.14909282326698303
14718,-0.8875302672386169,0.798597514629364
14719,-2.265721559524536,-1.1922776699066162
14720,-0.031903598457574844,0.7200615927577019
14721,-0.003427945077419281,0.09970493614673615
14722,-1.9045096635818481,-0.7455579042434692
14723,-0.1619136780500412,-0.11109575629234314
14724,-0.18390151858329773,1.258123740553856
14725,-0.32597917318344116,-0.0801343321800232
14726,0.00361701101064682,0.28146757185459137
14727,0.07333800941705704,0.016010744497179985
14728,-3.6086273193359375,-2.7348743677139282
14729,-0.1591385006904602,-0.05689460039138794
14730,-0.13922256231307983,0.35668133199214935
14731,-8.602258682250977,-4.9919044971466064
14732,-0.3867635726928711,-0.04328414797782898
14733,0.005997764877974987,0.011855932185426354
14734,-0.8785470724105835,-0.29820358753204346
14735,-3.679791212081909,-1.91806960105896
14736,-2.2283716201782227,-1.1446170806884766
14737,0.036933816969394684,0.0849470030516386
14738,0.05867832154035568,0.1160503551363945
14739,-0.55307936668396,-0.27637121081352234
14740,-0.0040724677965044975,0.09293365944176912
14741,-0.02679292857646942,0.07052774354815483
14742,-1.6767594814300537,0.3159310817718506
14743,-0.026677479967474937,0.1067486722022295
14744,0.05708974227309227,0.06523952353745699
14745,-0.42429059743881226,-0.13181790709495544
14746,-2.0150582790374756,-0.49707508087158203
14747,-0.009589537978172302,0.3783421665430069
14748,-3.530489921569824,-3.05411696434021
14749,0.006092261057347059,0.2242547352798283
14750,-9.040019035339355,-7.319880247116089
14751,-1.0440526008605957,-0.2105625867843628
14752,-0.0071420869790017605,0.03196721524000168
14753,-4.435237407684326,-1.9865479469299316
14754,-1.5499011278152466,-1.2207189202308655
14755,-0.08107893168926239,0.10256361961364746
14756,-0.26871517300605774,-0.16039931774139404
14757,-0.3564639091491699,0.44999057054519653
14758,-0.8070181608200073,-0.46259212493896484
14759,-0.5701656937599182,-0.18089967966079712
14760,-0.04175753891468048,0.10800574719905853
14761,-0.002205371856689453,-0.8423144817352295
14762,-5.493003845214844,-2.3340775966644287
14763,-1.8288118839263916,-0.12379610538482666
14764,-2.137770175933838,-1.4471076130867004
14765,-5.237115383148193,-3.221388339996338
14766,0.008861335925757885,0.0035887663398170844
14767,-6.580422878265381,-3.9078094959259033
14768,-1.5215576887130737,-0.07942211627960205
14769,-1.8256843090057373,-0.3863164186477661
14770,0.14712250232696533,-0.014627952128648758
14771,-0.6942095160484314,-0.2117413580417633
14772,-0.9111853837966919,0.09696429967880249
14773,-0.9594436883926392,-0.83969946205616
14774,-1.1624799966812134,0.34173309803009033
14775,-0.1676102876663208,0.10032352805137634
14776,-0.059284888207912445,0.21107710897922516
14777,0.14012330770492554,0.026094204979017377
14778,0.04222602769732475,0.00042858423034886073
14779,0.004301103763282299,0.00043895118886894124
14780,-0.8104660511016846,-0.03149139881134033
14781,-3.0228164196014404,-1.3891217708587646
14782,0.4220675826072693,0.042382474755868316
14783,-0.05057630315423012,0.2187727764248848
14784,-0.9120453596115112,-0.4660637676715851
14785,0.4167994260787964,0.07400790974497795
14786,0.01899593509733677,0.03834922006353736
14787,-1.3320398330688477,-0.3689113259315491
14788,0.03754233568906784,0.056241519283503294
14789,0.0006952134426683187,0.007532563526183367
14790,-0.023048706352710724,-0.012005951255559921
14791,-0.020851977169513702,0.46353980153799057
14792,-0.08153381943702698,0.08902720361948013
14793,-0.6745700836181641,-0.053380489349365234
14794,-0.18906374275684357,0.14938493072986603
14795,-1.5298418998718262,-0.7969744205474854
14796,0.03647448122501373,-0.03158634528517723
14797,-0.02552611380815506,-0.07590161263942719
14798,0.001780742546543479,0.004170709056779742
14799,-2.238344669342041,-1.703262448310852
14800,-0.1346386969089508,0.0554228276014328
14801,0.034728631377220154,0.13724535517394543
14802,-0.5192354321479797,-0.15366047620773315
14803,-1.8526973724365234,-1.6272197365760803
14804,0.007452521938830614,0.0013720850147365127
14805,-4.470739364624023,-2.1531524658203125
14806,-1.9881398677825928,-0.7358546257019043
14807,-0.4266446530818939,-0.08614856004714966
14808,0.07516256719827652,0.0015447385958395898
14809,-1.1526297330856323,-0.1359497308731079
14810,0.0731838271021843,0.002060126338619739
14811,-4.2885661125183105,-2.3865994215011597
14812,-0.6404510736465454,-0.5638072490692139
14813,0.009219620376825333,0.0249771811068058
14814,-2.134363889694214,-0.9858622550964355
14815,0.1962209939956665,0.02143199648708105
14816,-9.542669296264648,-4.928656578063965
14817,-0.018922336399555206,0.2596684768795967
14818,-6.038209438323975,-4.810277700424194
14819,-1.332135558128357,-0.3883630633354187
14820,0.16040340065956116,0.10901188105344772
14821,-0.06827978044748306,0.19965465366840363
14822,-0.9298099279403687,-0.15107476711273193
14823,-0.974439799785614,-0.4564276337623596
14824,-0.9159704446792603,-0.6692633628845215
14825,-1.286697268486023,-0.8723329305648804
14826,-0.07290264964103699,0.22675205767154694
14827,-6.053394794464111,-3.142392635345459
14828,-0.04403424263000488,0.3876514807343483
14829,-1.8604744672775269,-0.19346356391906738
14830,0.00255893194116652,0.034636448457604274
14831,0.6537297964096069,0.06520029634702951
14832,-0.1461854726076126,-0.0792858749628067
14833,-0.5520870089530945,-0.5910422280430794
14834,-3.0926353931427,-1.382022738456726
14835,0.0027612117119133472,0.03066719463095069
14836,0.006795115768909454,0.6923943385481834
14837,-2.6476266384124756,-1.8707208633422852
14838,-2.7532036304473877,-2.1993897557258606
14839,-1.397416591644287,0.09655368328094482
14840,0.15897727012634277,0.013653107394929975
14841,-0.032330553978681564,0.15106063336133957
14842,0.0014385253889486194,0.012070850497366337
14843,0.15056738257408142,0.17257144954055548
14844,-1.949906349182129,-0.9623370170593262
14845,-0.009254131466150284,0.0961637906730175
14846,-0.4119430184364319,0.14143884181976318
14847,0.6132908463478088,0.14750700443983078
14848,-1.0898287296295166,0.1746906042098999
14849,0.11375037580728531,-0.009699908550828695
14850,-0.6566870808601379,-0.40572604537010193
14851,-1.3493013381958008,-0.31006813049316406
14852,-1.9265216588974,2.2098201513290405
14853,0.014509310945868492,0.015211103018373251
14854,0.017921270802617073,0.007471193210221827
14855,-1.347064733505249,-0.7196859121322632
14856,-9.267857551574707,-6.744593381881714
14857,-0.07893410325050354,0.4332535043358803
14858,0.00011380249634385109,0.05204035574570298
14859,-0.5908146500587463,-0.3033887445926666
14860,-0.039630793035030365,0.09038889408111572
14861,-0.2533857524394989,0.22674626111984253
14862,-0.7728822827339172,-0.5518621802330017
14863,-0.25175029039382935,-0.07841800153255463
14864,0.002210387960076332,0.0537683954462409
14865,-0.6919565796852112,-0.18685144186019897
14866,-0.2676854431629181,1.539680302143097
14867,0.005614204797893763,0.05706580693367869
14868,-0.40052226185798645,0.3580273985862732
14869,-0.23617252707481384,0.005642890930175781
14870,-3.391953945159912,-3.0233548283576965
14871,0.04133787378668785,0.10548519936855882
14872,-1.0753012895584106,-0.9701464548707008
14873,-0.02660464681684971,0.13021016120910645
14874,-2.681347608566284,-0.5836925506591797
14875,-0.13452303409576416,0.4087674021720886
14876,0.07543764263391495,0.01970985409570858
14877,-0.6331924796104431,0.6758285164833069
14878,-0.06138681620359421,0.055413663387298584
14879,-0.11514423787593842,0.283783495426178
14880,0.0029876576736569405,0.05371199827641249
14881,-0.0003374130465090275,0.022647660807706416
14882,0.04720257967710495,4.0649541915627196e-05
14883,-8.239521980285645,-4.866608142852783
14884,-3.2462618350982666,-1.5146361589431763
14885,-0.02015426754951477,0.08307026326656342
14886,-0.6532292366027832,-0.262296587228775
14887,-4.019969463348389,-2.220264196395874
14888,-0.1587645709514618,-0.19667279720306396
14889,-0.3658429980278015,0.2443886399269104
14890,-0.019159160554409027,-0.01411141874268651
14891,0.2992718517780304,0.0008902072368073277
14892,-0.031102417036890984,0.019755836576223373
14893,0.256547749042511,0.03230643272399902
14894,-0.05888501554727554,0.3799263834953308
14895,-5.365208148956299,-3.895448684692383
14896,0.07486386597156525,0.014877097739372402
14897,-2.3367342948913574,-0.5946058034896851
14898,-0.04399979114532471,0.07794804871082306
14899,-1.033640742301941,0.6998738050460815
14900,0.016604214906692505,0.21312427800148726
14901,-0.0974879339337349,0.08492857962846756
14902,0.004612856078892946,0.002729732819716446
14903,0.08851829916238785,0.012228254228830338
14904,-8.423507690429688,-4.200314521789551
14905,0.07183469831943512,0.009843277570325881
14906,0.08281170576810837,0.18539976328611374
14907,-2.4157135486602783,-0.7906715869903564
14908,0.20099672675132751,0.03644559520762414
14909,-5.531674385070801,-3.6764168739318848
14910,-0.19682830572128296,-0.13677512854337692
14911,-0.114429771900177,0.04385576397180557
14912,0.3021146357059479,0.0015274429702003545
14913,-1.711211919784546,-0.9774641990661621
14914,-5.942863941192627,-3.419816017150879
14915,-2.847890615463257,-0.7098913192749023
14916,0.3008880317211151,0.031912093283608556
14917,0.04428481683135033,0.03259164832707029
14918,0.006144712679088116,0.0020426538540050387
14919,-1.1652569770812988,-0.3081749677658081
14920,-0.7284957766532898,0.22716301679611206
14921,0.033165544271469116,0.36027684062719345
14922,-0.13591785728931427,0.442342072725296
14923,0.0014402447268366814,0.024830125272274017
14924,-0.033903516829013824,0.20066531747579575
14925,-0.019034136086702347,0.03989040106534958
14926,0.0037134215235710144,0.07017209753394127
14927,-0.7299968600273132,-0.09053242206573486
14928,0.03494889289140701,0.07875308766961098
14929,-0.031207965686917305,0.4009114243090153
14930,0.08102759718894958,0.22732964158058167
14931,0.18878173828125,0.2884488347917795
14932,0.011680372059345245,-0.003471938893198967
14933,-1.0437912940979004,0.2509956359863281
14934,-3.4233791828155518,-0.8887197971343994
14935,-1.0596731901168823,-0.20528078079223633
14936,0.03916095569729805,0.2568689836189151
14937,-2.0141353607177734,-0.06527447700500488
14938,-0.9619885683059692,-0.5800414085388184
14939,-3.1158692836761475,-1.1022920608520508
14940,-0.5045255422592163,-0.06364649534225464
14941,0.06413573026657104,0.10994669515639544
14942,-0.0006369338370859623,0.005331016145646572
14943,-0.011300960555672646,0.097387520596385
14944,-0.6245443820953369,-0.05948829650878906
14945,-1.8567219972610474,-0.18485164642333984
14946,-0.25905486941337585,0.8177613019943237
14947,0.004790646955370903,0.055147187784314156
14948,-7.928580284118652,-3.882629871368408
14949,-0.5913392901420593,-0.2175012230873108
14950,-0.292490690946579,0.7430988550186157
14951,0.15960966050624847,0.00795360776828602
14952,0.019600458443164825,0.011135284614283592
14953,-1.4422065019607544,-0.49921882152557373
14954,-4.712080478668213,-3.378934144973755
14955,-0.014360671862959862,0.0701829232275486
14956,-0.5029904246330261,-0.127244770526886
14957,-0.003210826776921749,0.0957434419542551
14958,-0.049278512597084045,-0.011261586099863052
14959,-0.1634506732225418,0.07833053171634674
14960,-1.9647876024246216,-1.5154194235801697
14961,-3.15702748298645,-2.312656283378601
14962,-0.45597904920578003,0.6569519639015198
14963,-0.8229032158851624,-0.6708559393882751
14964,0.015165632590651512,0.0034580229548737407
14965,-1.481010913848877,-0.7782112956047058
14966,-0.710434079170227,-0.7821465581655502
14967,-3.6392157077789307,-2.3125205039978027
14968,0.11343172192573547,0.19244025647640228
14969,-4.259054183959961,-1.7372372150421143
14970,0.02344650961458683,0.01819241134217009
14971,-0.33475640416145325,-0.03089502453804016
14972,0.033454157412052155,0.0019790380320046097
14973,-0.7418820858001709,-0.25849035382270813
14974,-2.8461389541625977,-2.365431547164917
14975,-0.0498180016875267,0.056193262338638306
14976,-0.20857107639312744,0.3945586085319519
14977,-2.0526928901672363,-0.052223920822143555
14978,0.00513372290879488,0.004993591224774718
14979,0.07045793533325195,0.032047126442193985
14980,0.07598676532506943,0.005245569016551599
14981,-1.6719534397125244,-0.002913355827331543
14982,-2.373356342315674,-1.5044865608215332
14983,0.02398999035358429,0.013581916457042098
14984,-3.7946064472198486,-2.2464587688446045
14985,0.02578870579600334,0.1222103270702064
14986,-0.04061462730169296,0.17045293375849724
14987,-0.23321999609470367,0.5675415098667145
14988,0.3775288462638855,-0.0018968582153320312
14989,-0.0683186799287796,0.4192381799221039
14990,-0.17111849784851074,-0.09794434905052185
14991,-1.8110746145248413,-0.9008105397224426
14992,0.016589296981692314,0.006252096951357089
14993,-0.4994564950466156,-0.39928679168224335
14994,-0.3660650849342346,0.9275417923927307
14995,-0.19391502439975739,0.11897934973239899
14996,0.17358942329883575,0.02862355299293995
14997,-0.01204389613121748,0.09903408773243427
14998,-6.368220806121826,-2.756852626800537
14999,0.02711624652147293,0.0284973606467247


==> data/attack_comparison_scatterplots/purchase100_2a/models_0_1_2__0_3_attack_2_3_train_data.csv <==
,x,y
0,0.038579005748033524,0.16095107793807983
1,-0.013611274771392345,0.03270353004336357
2,-0.0013088753912597895,0.008356051985174417
3,0.06353463232517242,0.220993272960186
4,0.02742016687989235,0.3876882316544652
5,0.004362982697784901,0.1066234374884516
6,0.0048944479785859585,0.0006092322582844645
7,0.01740000955760479,0.005728896241635084
8,-0.11641880124807358,0.736606702208519
9,0.000467290316009894,0.15223138008150272
10,0.01990544982254505,0.09911680407822132
11,0.08864501118659973,0.645973727107048
12,0.04060681536793709,0.03680261503905058
13,0.00843903236091137,0.015747692639706656
14,-0.010027659125626087,0.5086937379091978
15,0.050367571413517,0.17100723274052143
16,-0.001241978257894516,0.9272745754569769
17,0.02433396875858307,0.00439609307795763
18,-0.025302287191152573,0.11204499006271362
19,0.002392939291894436,0.7941076111164875
20,-0.001480781938880682,-0.0021687912521883845
21,0.053014181554317474,0.3747889082878828
22,0.010801113210618496,0.16957859497051686
23,0.16886994242668152,1.9056946467608213
24,-0.12710295617580414,-0.054511941969394684
25,0.13819508254528046,2.1435448094271123
26,0.019380968064069748,0.07942147209541872
27,0.005130172707140446,0.2711616512387991
28,0.014575576409697533,0.3122274074703455
29,0.1869109719991684,0.05480466201697709
30,-0.13690625131130219,-0.12683593947440386
31,-0.00045714061707258224,0.42830453743226826
32,-0.0023435628972947598,-0.006639049737714231
33,-0.16284769773483276,-0.12276799976825714
34,0.005464015528559685,0.6745524136349559
35,-1.3085992336273193,-1.2422157600522041
36,-0.03610030189156532,-0.0331536578014493
37,-0.005175723694264889,0.5435114311985672
38,0.004705474246293306,0.06416033112327568
39,0.010671354830265045,0.009947499929694459
40,-0.03204410895705223,0.14087868109345436
41,0.06660960614681244,0.7958779521286488
42,0.05770373344421387,0.009748391807079315
43,-0.010509919375181198,0.2479764074087143
44,0.03765399381518364,0.9637072896584868
45,-0.005129426717758179,-0.009917084942571819
46,0.009729325771331787,0.08768941462039948
47,-0.02498643472790718,0.792301282286644
48,-0.003024015575647354,-0.002006906783208251
49,-0.00885695219039917,0.4259915938600898
50,0.0049696676433086395,0.06790383160114288
51,-0.03312984108924866,2.5119461864233017
52,0.07209011167287827,0.03018064529169351
53,-0.031120460480451584,0.39683518186211586
54,-0.06899595260620117,-0.02552429586648941
55,-0.0005349353305064142,0.0022082807263359427
56,0.04961679130792618,0.023444744780135807
57,-0.0014004264958202839,-0.0031134856399148703
58,-0.04243147000670433,-0.05114441458135843
59,0.015332654118537903,0.013335469644516706
60,0.15189416706562042,0.14365021418780088
61,-0.07286083698272705,0.3566063493490219
62,-0.0028522550128400326,0.3424150256905705
63,-0.02122718282043934,-0.022071807296015322
64,0.05737532302737236,0.04045226480229758
65,0.03211352974176407,0.04531862773001194
66,0.08250775933265686,0.5133908768184483
67,-0.01793881319463253,0.9744596518576145
68,-0.0013410602696239948,-0.0017351592105114833
69,0.0014775232411921024,0.04555599112063646
70,-0.010302945971488953,0.8046674802899361
71,0.02066813036799431,0.01663773506885491
72,0.0830991342663765,0.6181022408418357
73,-0.03814070671796799,-0.017751596868038177
74,-0.05666594207286835,0.13346146047115326
75,0.07757698744535446,0.11779261380434036
76,0.0007594278431497514,0.05304729195222535
77,0.01984020136296749,0.46346583067497704
78,0.0019458967726677656,0.3881486381869763
79,0.03650365397334099,0.03168208245187998
80,-0.004522901959717274,0.27925472892820835
81,0.014333542436361313,0.18203745177015662
82,-0.05317661166191101,0.6164735928177834
83,0.00023744627833366394,-0.046678969636559486
84,-0.00016008183592930436,0.0021908069029450417
85,0.00047420093324035406,0.0009563943567627575
86,0.013838161714375019,0.05467244272585958
87,-0.007810999173671007,-0.012583713745698333
88,-0.0011267662048339844,0.17748814076185226
89,0.01645839959383011,0.3661077320575714
90,-0.019856758415699005,0.7935819197446108
91,-0.044980261474847794,-0.04447100358083844
92,-0.008191614411771297,-0.01205586566356942
93,0.047814249992370605,0.8036787817254663
94,-0.1967523694038391,1.2668873518705368
95,0.01917707361280918,0.4381085115892347
96,-0.16305004060268402,-0.15839569456875324
97,0.10220640152692795,0.5628823861479759
98,0.05999691039323807,0.9167522897478193
99,-0.0004458976909518242,0.04723365278914571
100,0.12062697112560272,0.19840590888634324
101,0.09226073324680328,0.3217171870637685
102,0.019955985248088837,0.05323818139731884
103,0.03953106701374054,0.26466372050344944
104,-0.020383767783641815,0.10830631293356419
105,0.051215965300798416,0.5998735080938786
106,-0.8319850564002991,0.22424715757369995
107,-0.016344459727406502,0.037833072245121
108,0.6332119107246399,1.8993643317371607
109,-0.0031780931167304516,0.8579097206238657
110,-0.024774674326181412,0.008079620078206062
111,0.007102997042238712,0.03206360340118408
112,0.18258091807365417,1.7568984627723694
113,0.03936178237199783,0.03740957216359675
114,0.019056981429457664,0.6351490293163806
115,0.020004093647003174,0.01671855419044732
116,-0.025455571711063385,0.2248525246977806
117,-0.03905560076236725,0.10451227053999901
118,0.0020314007997512817,0.1402871310710907
119,-0.20188894867897034,0.4811481535434723
120,0.01686507649719715,0.046375178499147296
121,0.027541961520910263,1.8225464448332787
122,-0.07948097586631775,0.7985442727804184
123,-0.016347721219062805,0.553777277469635
124,-0.007210839074105024,0.28928530868142843
125,0.018876008689403534,0.25864194333553314
126,0.07708390057086945,0.14000874932389706
127,-0.04138272628188133,-0.016381457448005676
128,0.03700384125113487,0.534645535517484
129,-0.04894363880157471,-0.02398204430937767
130,-0.24975454807281494,-0.23745806887745857
131,0.026650721207261086,0.03200631029903889
132,0.074864462018013,0.030321518890559673
133,0.02026347629725933,0.7250470276921988
134,0.027893390506505966,0.2071716533973813
135,0.03594271093606949,0.12382182420697063
136,0.0015169137623161077,0.1350668012164533
137,0.017646320164203644,0.27138257771730423
138,-0.15557925403118134,0.32423411309719086
139,0.030936498194932938,0.15701384469866753
140,0.03788887709379196,0.30378955104970373
141,-0.030335810035467148,0.24802245944738388
142,0.03656744584441185,0.05247362918453291
143,-0.00734853558242321,0.0010092807933688164
144,0.015392006374895573,0.09722002106718719
145,0.057053957134485245,0.14767108741216362
146,0.11991659551858902,0.5307368715293705
147,0.05986940860748291,0.05710306204855442
148,-0.0347888320684433,0.732888825237751
149,0.18220368027687073,0.40559746185317636
150,-0.01831241138279438,0.027688944712281227
151,0.07667675614356995,0.9129934646189213
152,0.08608583360910416,0.4104472466278821
153,0.08648613095283508,0.11079451069235802
154,0.02951677143573761,0.10376918315887451
155,-0.0029956898652017117,0.016422086395323277
156,0.0471159853041172,0.023303288660827093
157,0.05734969675540924,0.8140125390345929
158,0.034859318286180496,1.3149968630168587
159,-0.04769883304834366,0.025821268558502197
160,0.0762183889746666,0.04489306721370667
161,0.03638220950961113,0.08320787303819088
162,0.043653879314661026,0.4757944068405777
163,0.4201998710632324,2.1574763329699636
164,-0.04757270589470863,0.2842863239347935
165,-0.22247551381587982,0.17299282550811768
166,0.016936469823122025,-0.02598077617585659
167,0.011452223174273968,1.5373075025090657
168,-0.00279054744169116,0.01599010545760393
169,0.005262008868157864,0.3019727658247575
170,0.0014021090464666486,0.03193547984119505
171,0.029158813878893852,0.6405312144197524
172,-0.04845640808343887,0.040003057569265366
173,-0.11623302102088928,0.04424017667770386
174,0.04523018002510071,0.08833061996847391
175,0.06440699100494385,0.5433263233862817
176,-0.06303325295448303,-0.05077321454882622
177,-0.02480396442115307,-4.357658326625824e-05
178,-0.010048297233879566,-0.009638614603318274
179,-0.024368837475776672,-0.03470639485749416
180,0.056331194937229156,0.3326738508185372
181,0.0359412282705307,0.013666106387972832
182,-0.016573350876569748,0.04416152089834213
183,0.042906004935503006,0.40580834448337555
184,0.002779243513941765,-0.010101351886987686
185,0.02879495546221733,0.11396683380007744
186,0.0024042874574661255,0.09212595224380493
187,-8.751580026000738e-05,0.0021257662447169423
188,0.003875983878970146,0.16763969976454973
189,0.2432829588651657,1.4285477008670568
190,0.001384427770972252,-0.004290375858545303
191,0.04704732820391655,0.6968273634993238
192,0.016469012945890427,0.09767598868347704
193,5.3737050620839e-05,0.12045052213943563
194,-0.4383392930030823,-0.2967555522918701
195,0.008318038657307625,1.3042243615491316
196,0.005262876395136118,0.008101487066596746
197,-0.08823886513710022,1.072249360382557
198,-0.07869664579629898,-0.030772365629673004
199,0.011141987517476082,0.022428885771660134
200,0.004375051707029343,0.4232163429260325
201,0.01875000260770321,0.37795812368858606
202,-0.013028901070356369,0.19424981251358986
203,-0.0021792554762214422,0.0432100142352283
204,-0.023129787296056747,1.5881172828376293
205,0.05897470936179161,0.6229377964045852
206,0.0042406776919960976,0.12363240274135023
207,0.017359942197799683,0.07952142530120909
208,0.05494523420929909,0.034623743034899235
209,0.08675044775009155,1.0041183531284332
210,-0.001357361557893455,0.0024494186509400606
211,-0.05327770113945007,0.4165382422506809
212,0.004616466350853443,0.26299507077783346
213,-0.07279445976018906,-0.038574330508708954
214,0.035832539200782776,0.29823750955983996
215,0.8888100981712341,1.8983155889436603
216,0.17677657306194305,0.7326310293283314
217,0.08853554725646973,0.6607140600681305
218,0.04039939120411873,0.19119375571608543
219,-0.11537759006023407,-0.11729447450488806
220,-0.02326708659529686,0.1501429509371519
221,-0.12285199761390686,-0.12584320944733918
222,0.035638634115457535,0.297609337430913
223,-0.1283179372549057,-0.12922764581162483
224,-0.008409073576331139,0.07957655563950539
225,-0.2213234156370163,-0.21101241931319237
226,0.27016037702560425,0.8879664153500926
227,-0.10221604257822037,-0.07239134795963764
228,-0.013337923213839531,0.07393147051334381
229,0.014483976177871227,-0.013151376973837614
230,-0.08090103417634964,-0.06732284557074308
231,0.07230140268802643,0.3129110522568226
232,-0.012582337483763695,0.0065545011311769485
233,-0.009133693762123585,0.13291501440107822
234,0.12099017947912216,0.35679904371500015
235,-0.0032735904678702354,-0.009875339223071933
236,0.005908548831939697,0.48259278759360313
237,-0.020185694098472595,-0.03285795450210571
238,-0.006237704306840897,0.12076094374060631
239,0.03946574032306671,0.2681987890973687
240,-0.40938326716423035,0.7607871294021606
241,-0.035259705036878586,-0.03390793548896909
242,-0.027440819889307022,-0.05795804411172867
243,0.1174735426902771,-0.014737887308001518
244,-0.022279128432273865,-0.028378734015859663
245,0.17092838883399963,0.5034675002098083
246,-0.002104559913277626,0.8113102708011866
247,-0.00929238647222519,-0.013903586805099621
248,0.042454496026039124,0.113203264772892
249,0.3294578790664673,0.20302248001098633
250,-0.004950851202011108,0.15507076308131218
251,0.008984921500086784,0.431188867718447
252,0.1572451889514923,0.05728426715359092
253,-0.008824779652059078,0.1342102661728859
254,-0.18005593121051788,-0.108954057097435
255,0.10030269622802734,0.1719783991575241
256,0.00039970315992832184,0.3088703751564026
257,0.08191689848899841,1.1352648181491531
258,-0.13905073702335358,0.07581290602684021
259,0.00600951025262475,0.21043878002092242
260,-0.0004926696419715881,0.08413341641426086
261,-0.0012401510030031204,0.028180837631225586
262,-0.011881513521075249,0.0888102250173688
263,-0.04039257392287254,-0.0373730668798089
264,-0.03346095234155655,-0.009742539376020432
265,-0.6659905910491943,0.5020577311515808
266,0.0821065902709961,0.6434993795119226
267,0.0003244917024858296,0.0004910462448606268
268,-0.001428869552910328,0.009185579256154597
269,0.008091247640550137,0.120513872243464
270,-0.030765186995267868,-0.01767665334045887
271,0.039990488439798355,0.33552996814250946
272,-0.008564086630940437,0.5002146232873201
273,0.005028832703828812,0.12651220802217722
274,0.14082089066505432,0.046056196093559265
275,-0.03521572798490524,0.3568294197320938
276,0.09202476590871811,0.42143124900758266
277,-0.10294156521558762,-0.10313300869893283
278,-0.022278811782598495,0.4446089155972004
279,0.035151369869709015,1.40104344394058
280,0.018377359956502914,0.273532374529168
281,0.0017395371105521917,-0.00013204733841121197
282,0.01935495436191559,2.251372918486595
283,-0.08022874593734741,-0.08798352140001953
284,-0.045107558369636536,1.402097687125206
285,0.05675385147333145,0.15509999089408666
286,0.05983913689851761,0.430224746465683
287,0.0029850490391254425,1.0504973493516445
288,0.04149503633379936,0.1506341699277982
289,-0.1439817249774933,0.020599767565727234
290,-0.01576457917690277,0.14972855895757675
291,-0.013715354725718498,-0.0018686577677726746
292,-0.19577094912528992,-0.2563241170719266
293,-0.03163191303610802,0.04548768326640129
294,0.01180606335401535,0.2878233529627323
295,0.18674923479557037,0.11733516467211302
296,0.13204015791416168,0.13455853797495365
297,0.019993208348751068,0.0012688286369666457
298,0.07653926312923431,0.45564740733243525
299,-0.07172466814517975,0.8645453751087189
300,0.004909180104732513,0.31686220318078995
301,0.1868445873260498,0.09214668739878107
302,-0.003460567444562912,0.1539556197822094
303,-0.01214577630162239,-0.016259901225566864
304,0.08746852725744247,0.9763539134291932
305,-0.054756488651037216,-0.051244501024484634
306,0.032757341861724854,0.6702825855463743
307,0.001376638188958168,0.01846334245055914
308,-0.40149253606796265,-0.26692382991313934
309,0.020997408777475357,0.10303225368261337
310,-0.018336575478315353,0.20458494499325752
311,-0.12843722105026245,0.009401768445968628
312,0.0016156301135197282,0.8142333627429252
313,0.0062688617035746574,0.052799041382968426
314,-0.12708796560764313,-0.0708211176097393
315,-0.003638111287727952,-0.004533339058980346
316,0.0013478221371769905,0.17838056385767231
317,0.04056505858898163,1.5825703013688326
318,0.0470072478055954,0.29348070034757257
319,0.05016126483678818,0.14938374515622854
320,-0.002090858295559883,0.08826271910220385
321,-0.021997129544615746,0.27321184426546097
322,-0.028539925813674927,-0.024389582220464945
323,-0.12159950286149979,-0.09936533123254776
324,-0.10724355280399323,0.06560401618480682
325,0.08237274736166,0.059244376185233705
326,-0.04614204168319702,-0.06746980175375938
327,-0.03672768548130989,0.12243212759494781
328,-0.015579614788293839,0.036004943773150444
329,0.04201331362128258,0.23667039722204208
330,0.01857272908091545,0.35269191378029063
331,-0.018363701179623604,-0.009074673056602478
332,-0.009212339296936989,0.1995384730398655
333,-0.009394627064466476,0.1604117900133133
334,-0.00043292553164064884,0.1780073707923293
335,0.42674580216407776,0.137387050781399
336,0.0036258380860090256,0.3496644403785467
337,-0.0003000199794769287,0.351022407412529
338,0.004761971533298492,0.014298678892373573
339,0.13346289098262787,0.652933731675148
340,0.0360000878572464,0.0971805669250898
341,0.026990000158548355,0.013017886318266392
342,0.09254065155982971,0.6383640194544569
343,-0.04856327921152115,0.12741314619779587
344,0.008476713672280312,0.005452720215544105
345,0.5333005785942078,0.8197847455739975
346,0.04717963933944702,0.9293035270602559
347,0.17497235536575317,0.029455043375492096
348,0.008918091654777527,0.13758431700989604
349,0.044948309659957886,0.037201558239758015
350,0.23419582843780518,0.18580036028288305
351,0.060522884130477905,0.1637439951300621
352,0.09619243443012238,0.9236425401322776
353,0.0019026920199394226,0.022157286570291035
354,0.08420484513044357,0.7903299904428422
355,0.04762925207614899,0.39184797601774335
356,0.022318029776215553,0.06580533099804597
357,0.03625050559639931,0.6859428373136325
358,0.11782312393188477,0.1045064888894558
359,0.0026309494860470295,-0.0027072200318798423
360,0.30681949853897095,-0.14028193056583405
361,-0.11216626316308975,-0.08031172677874565
362,0.08732102066278458,0.2579672688152641
363,0.03706253692507744,0.2525186324492097
364,0.03659893199801445,0.5677288649603724
365,0.101631298661232,0.23823223914951086
366,0.030616972595453262,0.720660325139761
367,0.06496049463748932,0.21505775302648544
368,0.0894303023815155,0.8887856008805102
369,0.01859860308468342,0.6146735575748608
370,0.018380096182227135,0.010286133969202638
371,-0.06978372484445572,0.4896411746740341
372,0.07366638630628586,0.7416838852223009
373,-0.051053486764431,0.029541321098804474
374,0.011201951652765274,-0.0018420624546706676
375,-0.06379248201847076,-0.006689019501209259
376,-0.026010662317276,0.043848514556884766
377,0.010562676936388016,0.042098499834537506
378,0.008869676850736141,0.024615731090307236
379,0.06412727385759354,0.09988856734707952
380,-0.0048312833532691,0.4475121293216944
381,-0.021482419222593307,-0.025362450629472733
382,-0.22946536540985107,-0.23174529848620296
383,0.020254172384738922,-0.005147422663867474
384,-0.3066442608833313,-0.29842362739145756
385,-0.0072171613574028015,0.28821079432964325
386,-0.026322299614548683,0.494802076369524
387,-0.02627776563167572,0.3796181157231331
388,-0.2513253092765808,0.14182081818580627
389,0.09337446093559265,0.2931567403720692
390,0.03476332873106003,0.024737322703003883
391,-0.0024841343984007835,-0.00037766899913549423
392,0.0186103954911232,0.39504938590107486
393,0.04551262408494949,0.1490307729691267
394,0.10101529210805893,0.6010894700884819
395,0.029631957411766052,0.4794265627861023
396,0.2691015899181366,0.7711903984891251
397,0.00961104966700077,0.022790578426793218
398,-0.17107386887073517,-0.1887772511690855
399,0.03777838870882988,0.029811300941219088
400,0.034416500478982925,0.14648170326836407
401,0.030376167967915535,0.29837163677439094
402,-0.02536676824092865,0.14009252563118935
403,-0.15456217527389526,1.6715185344219208
404,-0.07859621196985245,-0.06240202859044075
405,0.012765582650899887,-0.019551772624254227
406,-0.08507926017045975,-0.08300544787198305
407,-0.031061753630638123,0.4268582910299301
408,0.04685783386230469,0.06766234934912063
409,0.046143967658281326,0.25981786474585533
410,-0.0883200392127037,0.03573385626077652
411,0.0028932574205100536,0.03095506055979058
412,-0.0047192657366395,0.0955305527895689
413,-0.007951311767101288,-0.013181797752622515
414,-0.06609658151865005,0.14685748517513275
415,-0.13599392771720886,0.1829470545053482
416,0.5407761335372925,2.6025218293070793
417,0.0014647298958152533,0.025953308446332812
418,0.0819026529788971,0.4442031979560852
419,-0.13019125163555145,0.09235614538192749
420,0.07845765352249146,0.12279366236180067
421,0.046013955026865005,0.040406842657830566
422,-0.034363191574811935,0.011067453771829605
423,0.0723169818520546,0.28954699724636157
424,0.012734051793813705,0.36709702014923096
425,0.10593061149120331,0.42066536750644445
426,-0.19774900376796722,0.2356535792350769
427,0.017019007354974747,1.401976338820532
428,-0.07074851542711258,-0.10298413783311844
429,0.011382118798792362,0.03881341312080622
430,-0.01622871682047844,-0.01292877341620624
431,0.11317689716815948,0.08851606119424105
432,-0.016593046486377716,-0.009425520896911621
433,-0.07492272555828094,-0.04848174378275871
434,0.012738235294818878,0.013189628720283508
435,-0.1182723194360733,-0.13626396283507347
436,0.3848418593406677,0.23246753960847855
437,-0.005904641933739185,0.17670302465558052
438,0.03334028273820877,0.25695348531007767
439,-0.07204033434391022,-0.06014854088425636
440,0.03422222658991814,0.31320150569081306
441,0.08904760330915451,0.009596438778098673
442,0.011451388709247112,0.027345092825271422
443,0.0029687127098441124,0.05251438170671463
444,0.0006994677241891623,0.01965592646592995
445,-0.023122314363718033,0.09325318038463593
446,0.04768851771950722,0.20124139433028176
447,-0.12305034697055817,-0.10154885239899158
448,-0.16781410574913025,-0.0973343476653099
449,0.008812635205686092,0.28316253959201276
450,0.04691893234848976,0.13657526676979614
451,0.013182158581912518,2.543326824554242
452,-0.0006675025215372443,0.1575153594603762
453,-0.0013385615311563015,0.32384019542951137
454,0.0010981104569509625,0.022460009990027174
455,0.0011024011764675379,0.03824368913046783
456,-0.0357360802590847,-0.015503928065299988
457,0.05917889624834061,0.618079274892807
458,-0.10335379838943481,0.08279532194137573
459,0.030995551496744156,1.619837436825037
460,0.041708722710609436,0.1744767725467682
461,0.04451644793152809,0.08623068407177925
462,0.1430739462375641,0.3579272925908299
463,0.048084162175655365,0.18454674445092678
464,0.019520003348588943,1.6735351268434897
465,0.059703972190618515,0.5125587242946494
466,0.057663507759571075,0.07971784984692931
467,-0.24721688032150269,-0.17786651849746704
468,0.0026809556875377893,0.09201392461545765
469,0.041710611432790756,0.6650775684975088
470,0.036236561834812164,0.09640691467211582
471,0.0021109310910105705,0.036552843637764454
472,0.04189133644104004,1.2052873624488711
473,0.020050514489412308,0.12412147060967982
474,0.03863219544291496,0.6812393861619057
475,0.006856278982013464,0.05633636238053441
476,0.22675152122974396,0.42094784416258335
477,0.42989763617515564,2.2569291644904297
478,-0.017554767429828644,0.771809421479702
479,0.0041490476578474045,-0.00023761275224387646
480,0.004092446528375149,0.0020134692604187876
481,-0.005019458010792732,0.05392475798726082
482,0.02066836878657341,0.0047750719823014265
483,0.07138749957084656,1.0864187433035113
484,0.06387641280889511,1.3990568425506353
485,0.006528995931148529,0.06953781680203974
486,0.02083507925271988,1.0305385030806065
487,-0.012635335326194763,0.04139999207109213
488,0.012785890139639378,1.3865181831642985
489,-0.14103330671787262,-0.12613885011523962
490,0.09524454176425934,0.3422950463136658
491,0.002241368405520916,0.003915013745427132
492,0.24439822137355804,0.559038580104243
493,-0.14564362168312073,-0.18051109090447426
494,-0.039673998951911926,-0.03505662549287081
495,-0.06453540921211243,0.5499007999897003
496,-0.00945504941046238,-0.017197863198816776
497,-0.04109033942222595,0.09346489980816841
498,0.020289398729801178,0.8686895972277853
499,0.03879835456609726,0.12616850486665498
500,-0.03054242581129074,-0.0392109751701355
501,-0.0543757900595665,-0.04184958431869745
502,0.031957242637872696,0.11150390328839421
503,0.035051602870225906,0.3726118761114776
504,-0.42750823497772217,-0.36755674332380295
505,0.008070701733231544,0.453919053210484
506,-0.1275137960910797,-0.06302213668823242
507,0.023452986031770706,0.018888037651777267
508,0.0077068256214261055,0.0027380811516195536
509,0.008905363269150257,0.007586693624034524
510,-0.14422793686389923,0.11483302712440491
511,0.009187678806483746,0.2752448485698551
512,-0.005727753043174744,-0.0028400737792253494
513,-0.013928225263953209,-0.025541936978697777
514,-0.0663442462682724,-0.05254121497273445
515,-0.06420683860778809,0.49083370715379715
516,-0.021902859210968018,0.09392030537128448
517,0.059870645403862,1.1352595090866089
518,-0.0479065477848053,-0.044027701020240784
519,0.021332908421754837,1.0562666897894815
520,-0.010744532570242882,0.3233796404674649
521,0.06361973285675049,0.5763825932517648
522,-0.081001415848732,-0.07183239609003067
523,0.4490318298339844,0.8811024548485875
524,0.018771564587950706,0.009618338313885033
525,0.0148477116599679,0.32971727848098453
526,-0.028535306453704834,0.3714568316936493
527,-0.07204563170671463,-0.07270656246691942
528,-0.05319224298000336,0.3244437649846077
529,0.1859005242586136,0.7388490776065737
530,0.002427075058221817,0.019675523042678833
531,0.036640651524066925,0.048163242638111115
532,0.008919846266508102,0.005938198417425156
533,-0.6596768498420715,-0.4011216163635254
534,-0.9206894636154175,-0.7826158553361893
535,0.08691700547933578,0.2306937377434224
536,0.22303694486618042,0.5300602680072188
537,-0.005525392945855856,-0.007328876992687583
538,0.03699697181582451,0.14037581300362945
539,0.018073922023177147,0.5287529511842877
540,-0.053355321288108826,0.057459756731987
541,-0.03046412393450737,0.3683032840490341
542,0.05169929563999176,0.12660873867571354
543,-0.10002972185611725,-0.008396625518798828
544,0.19392913579940796,0.15236959606409073
545,-0.03177729249000549,0.18852269649505615
546,-0.012087908573448658,0.07143941894173622
547,-0.33658766746520996,-0.3477030877256766
548,-0.006134696304798126,-0.07128854282200336
549,-0.013781215064227581,0.08294244110584259
550,-0.13202649354934692,0.012240588665008545
551,0.17898617684841156,0.08894480246817693
552,0.0073735713958740234,0.4204883873462677
553,-0.016999151557683945,0.5537018068134785
554,0.0314352884888649,0.030757266096770763
555,-0.0829731673002243,-0.18060666136443615
556,0.05716238170862198,0.05155490332253976
557,0.003766541602090001,-0.0006581584457308054
558,-0.009849986992776394,0.04707668349146843
559,0.010822261683642864,0.033441402022617694
560,0.038719117641448975,1.2928052563220263
561,0.05706547573208809,0.02928715932648629
562,-0.007963675074279308,0.42297208309173584
563,0.029770467430353165,0.017684740014374256
564,-0.1792287528514862,-0.04226034879684448
565,0.10919305682182312,1.5089855758124031
566,-0.010990210808813572,0.009858387522399426
567,0.017322970554232597,0.0806845030747354
568,-0.011013520881533623,0.7436756882816553
569,-0.01827181503176689,-0.018753763910353882
570,0.1585528552532196,0.14324467442929745
571,-0.01626415178179741,0.0016079377382993698
572,0.049207497388124466,0.36434514448046684
573,-0.14099371433258057,0.07538983225822449
574,0.04586347937583923,0.14027423813240603
575,0.35087859630584717,0.3716282323002815
576,-0.0006225258111953735,1.2334498427808285
577,-0.005455012433230877,0.1286427746526897
578,-0.023657022044062614,0.7305504586547613
579,0.11544205993413925,2.1477490570396185
580,0.1109941303730011,1.4364012330770493
581,-0.16043373942375183,-0.13698555901646614
582,-0.002990566659718752,-0.004562190268188715
583,-0.07836199551820755,-0.0703627709299326
584,0.12199491262435913,0.024491589167155325
585,-0.014094386249780655,0.06137162633240223
586,-0.027032552286982536,0.1031154952943325
587,0.005189603194594383,3.122712951153517e-05
588,0.04135897755622864,0.02995950455078855
589,-0.00914214551448822,0.004955475218594074
590,0.01714869774878025,0.5934068206697702
591,0.00891883298754692,0.29096372053027153
592,0.0007018484175205231,0.13856696151196957
593,-0.006871568039059639,0.011236265301704407
594,-0.04761490970849991,1.5813241451978683
595,0.045834895223379135,0.7458649491891265
596,-0.2333500236272812,-0.09880110621452332
597,-0.09249542653560638,0.1310264766216278
598,0.2801304757595062,0.26210448145866394
599,0.0003353971987962723,-0.006425071507692337
600,0.14685001969337463,1.6520706303417683
601,0.02002781629562378,0.2387872190647613
602,-0.004685305058956146,0.05060200486332178
603,0.05944357067346573,1.0979139449773356
604,-0.16433650255203247,0.6553905159235001
605,0.006613300181925297,0.25910460902377963
606,0.029651150107383728,0.0012524605263024569
607,-0.0408877469599247,0.3109816461801529
608,0.6573116779327393,1.4242486062576063
609,0.010329751297831535,1.0184729122556746
610,0.0016070865094661713,0.5182963199913502
611,-0.013441451825201511,0.20791137870401144
612,0.019734591245651245,0.43561819940805435
613,-0.5817493200302124,-0.545955702662468
614,-0.04090229049324989,0.4348325580358505
615,-0.08587239682674408,0.10061079263687134
616,0.10168127715587616,0.13059228472411633
617,-0.04666109383106232,0.05221725255250931
618,-0.1646324098110199,0.3092186152935028
619,0.0005043260753154755,0.6811631564050913
620,0.034034471958875656,0.0492182457819581
621,-0.06778137385845184,-0.07299529291049112
622,-0.016327183693647385,0.19739829376339912
623,-0.00865146517753601,0.42944933846592903
624,0.008040222339332104,0.01655198074877262
625,0.027153024449944496,0.08097751927562058
626,-0.07610847055912018,0.2555878311395645
627,0.009740273468196392,-0.000604109896812588
628,0.041363298892974854,0.03153635561466217
629,0.0651397556066513,2.6131291538476944
630,0.0019202104303985834,0.11052200035192072
631,0.015889624133706093,0.18797271721996367
632,-0.0017706258222460747,0.010276814922690392
633,0.0004422547062858939,0.28766083998198155
634,0.02822682075202465,0.013437395915389061
635,0.041313059628009796,0.4503425396978855
636,0.07022853940725327,0.5031109433621168
637,0.044333454221487045,0.4716325958725065
638,0.08114590495824814,0.08825943141710013
639,0.6346929669380188,1.0670057814568281
640,-0.010547323152422905,0.02427960094064474
641,0.022791028022766113,0.03302283212542534
642,0.0020616725087165833,0.18443145509809256
643,0.020212572067975998,-0.032778740394860506
644,0.002585187554359436,0.036843206733465195
645,0.0629688948392868,0.30771078914403915
646,-0.018776722252368927,-0.007319392636418343
647,-0.004480381496250629,-0.0063556604873156175
648,-0.019478965550661087,0.0009695887565612793
649,0.0019925637170672417,0.00030831925687380135
650,0.0778907909989357,0.00028521427884697914
651,-0.26045122742652893,-0.23842684924602509
652,-0.00033496320247650146,0.23941291868686676
653,0.03439792990684509,0.3573134522885084
654,-0.0423576757311821,-0.1102790143340826
655,0.04207106679677963,0.5227760076522827
656,-0.0045738667249679565,-0.011619795113801956
657,-0.1537027508020401,0.7894209623336792
658,0.10105578601360321,0.3362916596233845
659,0.033194541931152344,0.008120113983750343
660,-0.03978010267019272,-0.0034039467573165894
661,0.04941798001527786,0.02163260948145762
662,-0.027535179629921913,0.03468993306159973
663,0.16680672764778137,0.3968537971377373
664,-0.07402012497186661,0.13067828863859177
665,-0.04339579492807388,0.15643499791622162
666,-0.1488071084022522,0.46248722076416016
667,-0.002387317828834057,0.3389658061787486
668,0.24232137203216553,0.35610943008214235
669,0.05903587117791176,0.0710551589727686
670,0.014245575293898582,0.030861519742757082
671,-0.04237772896885872,-0.02911568619310856
672,0.059377215802669525,1.3321769327158108
673,0.00953471940010786,0.10182150546461344
674,-0.06422862410545349,0.18735092878341675
675,0.04081837832927704,0.029891997575759888
676,-0.013472473248839378,-0.016953133046627045
677,0.04730749875307083,0.009703176561743021
678,-0.045140158385038376,0.21477553620934486
679,-0.24714140594005585,-0.2224285900592804
680,0.17484083771705627,2.136729999445379
681,-0.0008054508361965418,0.010357378050684929
682,0.01800561137497425,0.12303711869753897
683,0.04695364832878113,0.05312309437431395
684,0.025466550141572952,0.37932584062218666
685,-0.027749191969633102,0.012565605342388153
686,-0.009713094681501389,0.6427121087908745
687,0.005348614417016506,0.0009635733185859863
688,-0.041245900094509125,0.3966287821531296
689,0.02648397907614708,0.2967239273712039
690,0.0051925829611718655,0.19481247520889156
691,-0.3529171347618103,-0.3459642194211483
692,0.017821474000811577,0.41735056720790453
693,-0.002201092429459095,-0.0013093125307932496
694,-0.05597764253616333,0.10252564400434494
695,0.10430050641298294,0.03618629649281502
696,-0.0016036131419241428,0.8326357044279575
697,0.0429878793656826,0.06995880787872011
698,-0.06295556575059891,0.6758568435907364
699,0.006841268390417099,0.027304373681545258
700,-0.021449338644742966,0.03698364086449146
701,-0.08358404785394669,-0.07538380846381187
702,0.00758395716547966,0.0037393756210803986
703,0.04078298062086105,0.4558288436383009
704,-0.034683626145124435,0.12539611011743546
705,0.008789530023932457,0.31232218258082867
706,0.004190708510577679,0.031714444630779326
707,0.1168881207704544,0.24097226606681943
708,-0.03709457069635391,-0.03466922603547573
709,0.014173023402690887,0.3111649937927723
710,0.618198812007904,1.2857868820428848
711,0.05866893380880356,0.35578668117523193
712,0.00041536614298820496,0.06794073805212975
713,0.010760015808045864,0.22273050068179145
714,-0.031999628990888596,0.18209148570895195
715,0.0011862491955980659,0.2264629305091148
716,-0.0105360746383667,0.26069820672273636
717,0.013548401184380054,0.01544757622468751
718,0.040702905505895615,2.214115626316925
719,-0.004450246226042509,0.22991535253822803
720,-0.02240908145904541,-0.013716980814933777
721,-0.020211439579725266,0.010484704747796059
722,0.016684815287590027,0.523576982319355
723,-0.18599963188171387,-0.1618118267506361
724,-0.1689291000366211,-0.14561808109283447
725,0.005530523136258125,0.0868342590983957
726,0.00525826308876276,0.8355037118308246
727,-0.0027553883846849203,0.0003611617721617222
728,0.01164298690855503,0.3651269543915987
729,0.04419112205505371,0.6229009181261063
730,0.05693189799785614,0.735221455572173
731,0.08787819743156433,1.113060272531584
732,-0.0018725686240941286,0.006959986174479127
733,0.014298291876912117,0.02718665311113
734,-0.0037645017728209496,0.006277281790971756
735,0.048943907022476196,0.017002194188535213
736,0.0052325124852359295,0.010998633952112868
737,0.03745376318693161,0.6021221331320703
738,0.0021207393147051334,0.13459946680814028
739,0.018351668491959572,0.1354920535814017
740,0.0007463768124580383,0.03183445520699024
741,0.06967282295227051,0.13646193355089054
742,0.008313211612403393,0.3837407110258937
743,0.03508486971259117,0.08936350792646408
744,0.0027645044028759003,-0.032132103107869625
745,-0.006359816994518042,0.07688734773546457
746,-0.006908551789820194,-0.003008169587701559
747,-0.01992393285036087,2.6183609291911125
748,0.531974732875824,0.5137469656765461
749,0.140306293964386,0.25069482810795307
750,0.1596379280090332,1.1970821246504784
751,-0.1474759727716446,-0.1895200819708407
752,0.009256495162844658,0.003162788168992847
753,-0.03316764533519745,0.42238496243953705
754,-0.18246683478355408,0.04626438021659851
755,-0.06794489175081253,-0.056666748598217964
756,-0.07969671487808228,-0.037894826382398605
757,0.011791936121881008,0.04465778451412916
758,-0.06228962540626526,0.18206266313791275
759,0.22283026576042175,0.6540459338575602
760,0.11285877972841263,0.144346559420228
761,0.003008488565683365,1.3977970518171787
762,0.21600502729415894,0.18743238784372807
763,0.006119981408119202,0.43692910578101873
764,-0.01924702897667885,0.0729392021894455
765,-0.009709573350846767,-0.014085055328905582
766,-0.049008309841156006,0.2214098423719406
767,-0.0017551826313138008,-0.0032210173085331917
768,0.04694385081529617,0.012181440368294716
769,0.008084021508693695,0.07401209324598312
770,0.01970929652452469,0.17231351509690285
771,-0.04094855487346649,-0.04045368894934654
772,-0.024997767060995102,-0.024226061184890568
773,-0.022409431636333466,0.08913647755980492
774,0.015915360301733017,0.05071183468680829
775,-0.18235628306865692,-0.10963641852140427
776,0.03882887214422226,1.4437234401713113
777,-0.010756481438875198,-0.005691681057214737
778,0.019971288740634918,0.03649564180523157
779,-0.1044248566031456,-0.08865306153893471
780,-0.17722395062446594,-0.08812600374221802
781,0.12137915194034576,1.0360240226145834
782,0.03536378964781761,0.03752588015049696
783,0.043252043426036835,2.1348248010035604
784,-0.016780782490968704,0.4109083116054535
785,0.0021642884239554405,0.8444715715013444
786,-0.004098574630916119,2.039561483543366
787,-0.032446861267089844,0.261516772210598
788,-0.0015557585284113884,0.0846923477947712
789,0.030088530853390694,0.2067656610161066
790,-0.08124416321516037,-0.08041130239143968
791,0.038212474435567856,0.22852019968058812
792,-0.0046331435441970825,-0.006254949432332069
793,0.23523201048374176,0.16211771126836538
794,0.04192434623837471,0.10890035331522085
795,0.0027871341444551945,0.09279569482896477
796,0.011116962879896164,0.09694628693978302
797,0.12141209840774536,0.00014383508823812008
798,0.004306556191295385,0.0030239116749726236
799,0.019218167290091515,0.19242657150607556
800,-0.26565268635749817,0.18091177940368652
801,0.029116293415427208,0.1228283285163343
802,0.004973117262125015,-0.0002853609621524811
803,-0.18284767866134644,1.066228672862053
804,0.034375205636024475,0.016984171932563186
805,-0.026655370369553566,-0.023571720346808434
806,0.0778525173664093,1.4687933209934272
807,-0.058229345828294754,1.4912928491830826
808,-0.00535312294960022,0.06669304519891739
809,0.012526599690318108,0.8523339461535215
810,0.09436879307031631,0.12725034806499025
811,-0.017300909385085106,-0.005754505284130573
812,0.02777622640132904,0.11482638865709305
813,-0.005932886619120836,0.04613130260258913
814,-0.03748742863535881,-0.017185308039188385
815,-0.016667237505316734,0.2719622775912285
816,-0.038972724229097366,0.02065543457865715
817,0.0037677669897675514,0.08250281272921711
818,0.005861337296664715,0.09577847528271377
819,0.013791384175419807,0.6547705191187561
820,0.04149321839213371,0.8393868850544095
821,-0.01245889812707901,0.7160299811512232
822,0.07346922904253006,0.44600917608477175
823,0.08349713683128357,0.01854885369539261
824,-0.23072819411754608,-0.03785879909992218
825,0.020992424339056015,-0.019341329112648964
826,-0.01841944456100464,-0.023255678548594005
827,0.5811508297920227,0.6920080241397955
828,0.04787804186344147,0.13778494305734057
829,-0.08243440836668015,0.004121541976928711
830,-0.06858478486537933,0.4090043306350708
831,0.005104147829115391,0.010052127065137029
832,-0.022594735026359558,-0.010310627520084381
833,-0.013841272331774235,-0.016567757353186607
834,0.08888976275920868,0.9049757668108214
835,-0.05769473314285278,-0.055987149477005005
836,-0.594777524471283,-0.5690937265753746
837,-0.002211185870692134,0.11632080236449838
838,0.0021449699997901917,0.37019120901823044
839,0.015592928044497967,0.022203235886991024
840,0.04704160615801811,1.044602406444028
841,0.21872523427009583,1.805576853454113
842,0.0071173496544361115,1.8636630959808826
843,0.007864476181566715,0.009141571586951613
844,-0.01017297338694334,0.5754432752728462
845,0.008063165470957756,0.40743911592289805
846,-0.002558954991400242,0.02231646329164505
847,0.18665269017219543,0.48327242344385013
848,-0.0671716034412384,0.01681174337863922
849,0.055132124572992325,0.06467542913742363
850,0.0036346307024359703,0.7846974367275834
851,-0.24852916598320007,-0.1019962877035141
852,0.01879008486866951,0.5270038614980876
853,-0.0001293024979531765,0.1917093729134649
854,-0.038017719984054565,-0.03321537096053362
855,-0.04900955408811569,0.13611920177936554
856,0.07697343081235886,0.21211618016241118
857,-0.0062366873025894165,-0.0075100272661075
858,0.08897151052951813,0.5917175004142337
859,0.0030145759228616953,0.054604790871962905
860,0.046666670590639114,0.07034161302726716
861,-0.0074814725667238235,0.6468071229755878
862,0.0063727423548698425,0.08140579424798489
863,0.0185183547437191,0.06579312682151794
864,-0.01246516965329647,0.2137770028784871
865,-0.07858764380216599,0.18424727767705917
866,0.057789839804172516,0.006422545528039336
867,-0.30126097798347473,-0.10825997591018677
868,0.019526436924934387,0.04781157529214397
869,0.0007263943552970886,0.0349228847771883
870,0.004707281943410635,0.05193707169382833
871,0.116144560277462,0.08963584108278155
872,0.05872359126806259,0.3059605252346955
873,-0.010633155703544617,0.039953624829649925
874,-0.004893905483186245,0.5518841706216335
875,0.004928858019411564,0.14256345480680466
876,0.0002743155346252024,0.004145901359152049
877,0.016767269000411034,0.42107531428337097
878,-0.06160237640142441,0.3950161375105381
879,-0.06361337006092072,0.011733867228031158
880,0.0745168998837471,0.1637865724042058
881,0.23057550191879272,0.4530498553067446
882,-0.03927752375602722,-0.03767674043774605
883,-0.004351917654275894,-0.007603723555803299
884,-0.008215095847845078,0.020507938228547573
885,-0.025892702862620354,0.03804771788418293
886,0.011704627424478531,0.01684814691543579
887,-0.025338008999824524,-0.004884917289018631
888,0.011399179697036743,0.06780382860597456
889,0.004631720017641783,0.06266071571735665
890,0.0442783460021019,1.0664226599037647
891,0.08483359217643738,0.5068255411460996
892,0.0001941937953233719,0.1118744146078825
893,-0.008754809387028217,0.00813739188015461
894,-0.23726144433021545,-0.2381414999254048
895,-0.008132725954055786,0.0767194852232933
896,-0.09202781319618225,-0.08664159569889307
897,-0.0582987442612648,0.42981208860874176
898,0.040347032248973846,0.34437989071011543
899,0.11965544521808624,0.2709966152906418
900,-0.04632452502846718,0.004127070307731628
901,-0.0009025218896567822,0.24012107169255614
902,-0.11088807880878448,-0.1162926041870378
903,0.031889136880636215,0.5613334230147302
904,0.2447216957807541,0.5815088155668491
905,-0.007590033113956451,0.04857628047466278
906,0.07592569291591644,0.3492628000676632
907,0.05163658410310745,0.04770633112639189
908,-0.14240293204784393,-0.10054833814501762
909,0.014918990433216095,0.5784722287207842
910,-0.026766924187541008,0.059009578078985214
911,0.019715869799256325,0.6859182957559824
912,-0.18949738144874573,-0.14947593957185745
913,0.09294871985912323,0.1953024126123637
914,-0.00015173316933214664,0.16844080784358084
915,-0.004081523045897484,0.03650506027042866
916,-0.00779104046523571,0.2559003187343478
917,-0.031034860759973526,-0.002048065885901451
918,-0.048403218388557434,0.042042575776576996
919,-0.018998807296156883,0.4606035053730011
920,-0.013842296786606312,0.7687181197106838
921,0.010338068939745426,0.060696187196299434
922,-0.037325419485569,0.12492276355624199
923,0.012512946501374245,0.47489967895671725
924,-0.0003583123907446861,-0.009531367919407785
925,-0.007196612656116486,0.06045740097761154
926,-0.025758046656847,-0.02016109600663185
927,0.010658124461770058,0.012360936962068081
928,0.009803740307688713,0.035782828694209456
929,0.09654634445905685,0.32463719695806503
930,-0.005523212254047394,-0.011155138490721583
931,-0.06841719150543213,0.05961722880601883
932,0.000553813180886209,0.8907940787030384
933,-0.004120415076613426,0.8606055788695812
934,-0.13825547695159912,-0.14416800858452916
935,-0.03509054332971573,-0.03494952688924968
936,0.0019569240976125,0.0763908703083871
937,-0.06303293257951736,0.01072537899017334
938,-0.19484460353851318,-0.03510482609272003
939,0.0008420901140198112,0.016572683700360358
940,0.0034635886549949646,0.01276574656367302
941,0.001122785615734756,0.009989152013768035
942,0.0018626684322953224,0.03881705552339554
943,-0.03098510205745697,0.3371724262833595
944,-0.22550104558467865,0.010695680975914001
945,0.018513480201363564,0.11777927994262427
946,0.019496997818350792,0.36519951990339905
947,-0.04759086295962334,-0.025706540793180466
948,-0.03782346099615097,-0.03950496597099118
949,-0.005230656825006008,0.7227637693285942
950,0.013405963778495789,0.6751544075959828
951,-0.08709118515253067,0.2707088217139244
952,-0.0009000657591968775,1.7612477319780737
953,0.08147217333316803,0.04881933983415365
954,1.7052638530731201,2.378285135840997
955,0.1408657729625702,2.6845708524342626
956,0.17606784403324127,0.11954218754544854
957,0.06883074343204498,0.48799463734030724
958,0.03851091489195824,0.9859640588983893
959,-0.05607553571462631,-0.05602776916930452
960,-0.02548236772418022,0.17533214762806892
961,0.17491506040096283,0.23526604287326336
962,-0.024577125906944275,0.06533538550138474
963,-0.009243152104318142,-0.0012048566713929176
964,-0.17874756455421448,-0.20026637241244316
965,0.07628567516803741,0.28533705696463585
966,0.23618724942207336,1.5119895935313252
967,-0.0014228769578039646,0.001107342541217804
968,0.6268326044082642,1.2007140442728996
969,-0.22032707929611206,0.19863414764404297
970,-0.023929759860038757,-0.021300472086295485
971,0.6578429341316223,0.5850490928842191
972,-0.00435049831867218,0.36682283133268356
973,0.037943098694086075,0.5880492115393281
974,-0.021973147988319397,-0.024892602115869522
975,-0.06034292280673981,1.1850042641162872
976,0.5210949778556824,0.5831848308444023
977,0.046896204352378845,0.36501817509997636
978,0.01803920418024063,0.4824092164635658
979,0.0699225440621376,0.753403976559639
980,0.008017653599381447,-0.008436855860054493
981,0.03141985833644867,-0.008240565434098244
982,-0.018727213144302368,0.04144502244889736
983,0.013607524335384369,-0.03369962424039841
984,0.007467752322554588,0.29327002726495266
985,0.04266882687807083,0.5249349600053392
986,0.15544238686561584,0.13759528659284115
987,-0.046683769673109055,-0.050466618151403964
988,0.007335096597671509,-0.05714381858706474
989,0.23415310680866241,1.1394235184416175
990,0.005305467173457146,0.1669538130518049
991,-0.003972514998167753,0.004012442193925381
992,-0.009288137778639793,-0.010651913733454421
993,0.1973561942577362,1.4134675785899162
994,0.0013496102765202522,0.6067098379136269
995,8.022412657737732e-05,0.12746440898627043
996,0.55119389295578,0.18641651794314384
997,0.03192564472556114,0.09338970307726413
998,0.05631280690431595,1.1335146182682365
999,0.05054512619972229,0.7602451052516699
1000,0.2167586088180542,0.8471982181072235
1001,-0.004034883342683315,0.30353752756491303
1002,-0.03350777179002762,-0.03662951895967126
1003,0.010933611541986465,0.36862242221832275
1004,0.004038657993078232,-0.0005130087374709547
1005,-0.011171437799930573,0.008306629955768585
1006,0.06437542289495468,0.049735916778445244
1007,0.0029306411743164062,0.49242987018078566
1008,-0.08874545991420746,-0.05118918418884277
1009,0.053853318095207214,0.10511082410812378
1010,0.0665411427617073,0.1654791405890137
1011,0.0009573385468684137,0.018613339110743254
1012,-0.0037703821435570717,0.013029074296355247
1013,0.16504992544651031,0.11700653098523617
1014,-0.00486281793564558,0.11222274508327246
1015,0.8883891105651855,0.6099885799922049
1016,0.0405760332942009,0.28212879970669746
1017,-0.39153289794921875,-0.3615707606077194
1018,0.10459253937005997,0.3060155916027725
1019,0.05566667765378952,0.015487557277083397
1020,0.05829591676592827,0.21104931458830833
1021,-0.04244951158761978,0.09021364897489548
1022,-0.05533279851078987,-0.0474683977663517
1023,-0.46982118487358093,-0.4791657803580165
1024,0.0020669465884566307,1.8214890958042815
1025,-0.00872780755162239,0.016721704974770546
1026,0.0020266175270080566,0.049762734677642584
1027,-0.06605415791273117,0.36142656207084656
1028,-0.00205143541097641,0.1514698516111821
1029,-0.047241970896720886,0.7865391671657562
1030,0.010676585137844086,0.5051234550774097
1031,-0.035673338919878006,0.29462821781635284
1032,-0.09821905195713043,-0.10328630590811372
1033,0.23613908886909485,0.9726071373006562
1034,-0.05391545966267586,-0.029983457177877426
1035,0.023745056241750717,-0.005289047956466675
1036,0.050345905125141144,0.4503619992174208
1037,-0.003022043965756893,-0.0031840940937399864
1038,0.002636600285768509,-0.010325967334210873
1039,-0.1831492781639099,-0.17651829216629267
1040,-0.018223829567432404,0.17593994736671448
1041,0.00720501784235239,0.06796258199028671
1042,0.8773300051689148,1.7229234464466572
1043,-0.004550824873149395,0.7380348648875952
1044,0.0016858928138390183,1.548192718415521
1045,0.1261434406042099,0.3854128021048382
1046,0.10391395539045334,2.149758944287896
1047,0.018520286306738853,0.012144356966018677
1048,-0.12246383726596832,-0.13602419197559357
1049,-0.08002755790948868,0.3296337425708771
1050,-0.003573245368897915,0.37175440695136786
1051,-0.00044297706335783005,0.01606117677874863
1052,-0.00755044911056757,0.04136097431182861
1053,0.0012712469324469566,0.18999301083385944
1054,0.07226426154375076,0.24471798248123378
1055,0.04509492591023445,0.4005544624524191
1056,-0.07938346266746521,0.12503927946090698
1057,0.010158250108361244,0.062270699883811176
1058,0.1669340878725052,0.5131026804447174
1059,0.006486477795988321,0.19649276143900352
1060,0.007114273030310869,0.049136622867081314
1061,0.11119252443313599,0.15559270605444908
1062,-0.012365314178168774,1.0942779816687107
1063,-0.015726756304502487,0.0756582785397768
1064,0.0013646096922457218,-8.450074528809637e-05
1065,-0.06614619493484497,-0.06929633347317576
1066,-0.02608850598335266,0.1467665284872055
1067,-0.034845780581235886,-0.03475296852411702
1068,0.0881214365363121,0.013345208717510104
1069,-0.4913759231567383,-0.47954557836055756
1070,-0.07952693104743958,0.4285391718149185
1071,0.03126979246735573,0.013757340144366026
1072,0.01192287914454937,0.010489489417523146
1073,-0.052493028342723846,0.15605313330888748
1074,-0.0383988693356514,-0.03210746590048075
1075,0.03866985812783241,1.36969925260928
1076,0.0648387223482132,0.04780849069356918
1077,-0.06474367529153824,0.3946377784013748
1078,-0.037649258971214294,0.10193531960248947
1079,0.008600277826189995,0.07042012881720439
1080,-0.19071385264396667,-0.09849028289318085
1081,0.08420161157846451,0.4073495692573488
1082,0.020039498805999756,0.00999511243095185
1083,-0.08809389919042587,-0.08828307903604582
1084,0.18259598314762115,0.19594495557248592
1085,0.1335086077451706,0.10019925236701965
1086,-0.01687011495232582,0.10974521934986115
1087,0.05277148634195328,0.9488453641533852
1088,0.061993833631277084,0.05598042286874261
1089,-0.0344059132039547,0.13396389409899712
1090,-0.04686334729194641,0.13248810917139053
1091,-0.009379514493048191,0.025079235434532166
1092,-0.07710480690002441,0.019714757800102234
1093,0.020492473617196083,0.03977263160049915
1094,0.08107292652130127,0.023237414425238967
1095,-0.06866974383592606,0.14776965230703354
1096,-0.17576254904270172,-0.18086141999810934
1097,0.03728188946843147,0.1369054839015007
1098,-0.0401107519865036,-0.0405594035401009
1099,0.4163687229156494,1.4828797057271004
1100,-0.04357803240418434,0.10430404916405678
1101,0.06995619088411331,0.14000497618690133
1102,-0.03398978337645531,-0.02743992954492569
1103,0.009281165897846222,0.01326155656715855
1104,0.002830826211720705,0.623945489525795
1105,0.00866297073662281,0.050278270777198486
1106,0.008798502385616302,0.4723369181178896
1107,0.008100822567939758,-0.035612110048532486
1108,0.008830776438117027,0.005664553493261337
1109,0.052725277841091156,0.040584465488791466
1110,-0.05968150496482849,0.22594431042671204
1111,0.049561500549316406,0.6779254749417305
1112,0.0018801279366016388,0.15648288279771805
1113,-0.0012591257691383362,0.19265994150191545
1114,-0.012280641123652458,-0.012578837748151273
1115,0.03261299431324005,0.20125862769782543
1116,-0.00023347733076661825,0.002762106596492231
1117,-0.00848647952079773,1.510463522747159
1118,-0.010030915960669518,0.00644589401781559
1119,0.037118107080459595,0.0896526426076889
1120,0.001903848722577095,1.0140570029616356
1121,0.24446973204612732,0.5791526220564265
1122,-0.04299909621477127,0.7819316238164902
1123,-0.0036908136680722237,0.32258407678455114
1124,0.03885679319500923,0.14836149383336306
1125,-0.684548020362854,-0.11890280246734619
1126,0.06685549765825272,0.4091871955606621
1127,0.2205432653427124,0.13922258466482162
1128,0.004881508648395538,0.13197806477546692
1129,0.24033012986183167,1.1414592126384377
1130,-0.15277166664600372,-0.10432543233036995
1131,-0.058060452342033386,-0.03703388571739197
1132,0.01933923363685608,0.01623989548534155
1133,0.04455570876598358,0.042207660153508186
1134,-0.028453407809138298,-0.02861458814004436
1135,0.03838327154517174,0.7408522861078382
1136,0.008333755657076836,0.0928193861618638
1137,0.03079972416162491,0.009563565254211426
1138,0.003520805388689041,0.09996447339653969
1139,0.024009738117456436,0.10989104583859444
1140,0.029199961572885513,0.04142293334007263
1141,-0.13881316781044006,0.34103454649448395
1142,-0.1867946982383728,0.4380362629890442
1143,0.0006334518548101187,0.02337767882272601
1144,0.045713502913713455,1.3795214518904686
1145,-0.017217528074979782,-0.012818516232073307
1146,0.01341879740357399,0.16726255789399147
1147,-0.030473288148641586,-0.033742305713531096
1148,-0.029553227126598358,-0.03275573445716873
1149,-0.6683235168457031,-0.558791309595108
1150,0.004005027003586292,0.10749636241234839
1151,0.03678862378001213,0.28289918159134686
1152,-0.08865101635456085,0.384358212351799
1153,0.014414122328162193,0.009565457343123853
1154,0.07930800318717957,0.10360248386859894
1155,0.06081156060099602,0.08258289098739624
1156,0.01950852759182453,0.07583849940783693
1157,-0.005628303159028292,-0.002822248265147209
1158,-0.028625503182411194,0.34460127353668213
1159,0.38392317295074463,3.4593150168657303
1160,-0.033524781465530396,0.1219015121459961
1161,-0.12741169333457947,-0.0958690457046032
1162,-0.10593321919441223,-0.11112282332032919
1163,0.056153688579797745,0.5216607414186001
1164,-0.09888386726379395,-0.043926771730184555
1165,-0.05257076770067215,-0.007132619619369507
1166,-0.015483171679079533,-0.01535109058022499
1167,0.018884088844060898,0.0017870296724140644
1168,0.036393653601408005,0.885611657249683
1169,0.11843697726726532,-0.0017114400397986174
1170,-0.05015292763710022,0.10058180242776871
1171,0.046309903264045715,0.1660423930734396
1172,-0.040225230157375336,0.01058986783027649
1173,-0.14194336533546448,0.3696911334991455
1174,0.01968489959836006,0.3505155217135325
1175,-0.11631865799427032,0.1039944589138031
1176,-0.16146239638328552,0.011842221021652222
1177,-0.01798749528825283,-0.013521995395421982
1178,-0.0031641325913369656,0.4366980129852891
1179,-0.012822875753045082,0.2865751422941685
1180,-0.0012026408221572638,-0.00016961037181317806
1181,0.1433604657649994,0.10312927514314651
1182,-1.081210732460022,-1.0451063625514507
1183,-0.0059488988481462,0.1785944551229477
1184,-0.07288830727338791,-0.0710426620207727
1185,0.0034213773906230927,0.24736036453396082
1186,0.00514842476695776,0.00790976732969284
1187,-0.024264339357614517,-0.01634654380381107
1188,0.013335511088371277,0.05672048730775714
1189,-0.08654636889696121,0.38302142918109894
1190,-0.007589448243379593,-0.018012396059930325
1191,0.08937856554985046,0.26615277196106035
1192,0.03970656916499138,0.21812271303497255
1193,-0.04471460357308388,0.13498883694410324
1194,0.10823068767786026,2.103029301390052
1195,0.09474527835845947,0.2576288152486086
1196,-0.03160731494426727,1.4283946231007576
1197,-0.010139917023479939,-0.0004604179412126541
1198,0.03005301207304001,0.06108705000951886
1199,-0.15141335129737854,0.008428215980529785
1200,0.001456919126212597,0.0019239690154790878
1201,-0.0007329506333917379,0.009543306427076459
1202,-0.015050058253109455,0.15995648875832558
1203,-0.018309559673070908,0.4734737388789654
1204,0.12195967137813568,0.40147480368614197
1205,-0.1645020991563797,0.16040895879268646
1206,-0.001284271478652954,0.11776517331600189
1207,0.05608587712049484,0.7169324056012556
1208,0.09259910881519318,0.12864096247358248
1209,0.13679707050323486,0.6158362356945872
1210,-0.006089147180318832,0.4013895317912102
1211,0.11740496754646301,0.34193946421146393
1212,0.010075378231704235,0.05950671061873436
1213,0.08158013969659805,0.09194209380075336
1214,-6.399909034371376e-05,0.29531605052761734
1215,-0.0035153417848050594,0.022044556215405464
1216,-0.006089880596846342,0.054213494062423706
1217,0.037202369421720505,0.21445462200790644
1218,0.01778969168663025,0.0037525724619627
1219,0.0020503767300397158,0.0016917629800445866
1220,0.1235322430729866,0.27129067096393555
1221,0.0664002075791359,0.5375632644281723
1222,0.05650467053055763,0.07099999859929085
1223,-0.003944082651287317,-0.0009895600378513336
1224,0.02574780397117138,0.7794848699122667
1225,0.004843551199883223,0.27860084420535713
1226,0.0038439142517745495,-0.00245113400160335
1227,0.1847829669713974,0.16452953731641173
1228,0.15528768301010132,0.41302331537008286
1229,0.03733915090560913,0.3559118900448084
1230,0.004729113541543484,0.856459716334939
1231,0.0580935925245285,1.635702831670642
1232,0.04719656705856323,0.13227429986227435
1233,0.0920751616358757,0.7022155504673719
1234,0.12208201736211777,0.3404894831473939
1235,0.011267357505857944,0.015503504895605147
1236,-0.027796965092420578,0.029651526361703873
1237,0.4254254996776581,0.2776762768626213
1238,-0.0508752167224884,0.33237843215465546
1239,0.027395449578762054,0.37663738429546356
1240,-0.01633957028388977,-0.053538283109664915
1241,0.8921879529953003,0.8796046973384364
1242,0.04903643578290939,0.2092055837274529
1243,-0.022871797904372215,0.07346521690487862
1244,-0.12442868202924728,-0.12529614940285683
1245,-0.04469997063279152,0.09109830111265182
1246,-0.029298558831214905,0.5670193135738373
1247,0.025479139760136604,0.07043191231787205
1248,0.05812733247876167,0.18564472254365683
1249,0.015728306025266647,0.38340777065604925
1250,0.038133710622787476,0.2437806116649881
1251,0.05636923015117645,0.5168702703667805
1252,0.003218298079445958,0.10147121199406683
1253,-0.1480148285627365,0.02883569896221161
1254,0.06853988021612167,0.1296903621405363
1255,-0.011908690445125103,-0.012241242919117212
1256,-0.05446738377213478,0.135129414498806
1257,-0.016330774873495102,0.06309262663125992
1258,-0.007548680528998375,-0.002969488501548767
1259,0.05767779424786568,0.21751719548774417
1260,-0.008107512257993221,-0.0060353707522153854
1261,-0.08189629018306732,-0.08255264163017273
1262,-0.0051886942237615585,0.3403478879481554
1263,0.08416736871004105,0.26797626772895455
1264,-0.07903582602739334,-0.0371331088244915
1265,0.02642739564180374,0.0861525684595108
1266,0.008248713798820972,0.04542392771691084
1267,-0.014246230944991112,0.3330546244978905
1268,0.02574484795331955,0.1343581723049283
1269,-0.06029800325632095,-0.006378285586833954
1270,-0.014317554421722889,0.04433598741889
1271,-0.10467738658189774,0.08801358193159103
1272,-0.010817711241543293,-0.005899645853787661
1273,-0.04278329387307167,0.5439478382468224
1274,0.08251800388097763,0.15938356519518493
1275,0.10953731089830399,0.24607398716034368
1276,-0.029457563534379005,0.7464865036308765
1277,0.00622112350538373,0.08282978681381792
1278,-0.09009363502264023,0.10628607869148254
1279,-0.03409771993756294,0.05787888169288635
1280,-0.0976983830332756,-0.03020944446325302
1281,-0.006129995919764042,0.23984589334577322
1282,-0.09064573794603348,0.15967020392417908
1283,-0.3413476049900055,0.5840297639369965
1284,-0.07739055901765823,-0.07782756858796347
1285,-0.007159176282584667,-0.009426215197890997
1286,0.002770836465060711,0.2711487729102373
1287,-0.005742051173001528,0.033411805517971516
1288,-0.04706598445773125,-0.04741860418289434
1289,0.0750913992524147,0.47512807277962565
1290,0.002451915293931961,0.40102656185626984
1291,-0.012232154607772827,-0.008041438180953264
1292,-0.03469827026128769,-0.03721278440207243
1293,0.23503337800502777,0.29776405170559883
1294,0.03806944191455841,0.259587160195224
1295,-1.2474429607391357,-1.1723116338253021
1296,0.058704525232315063,0.1786570353724528
1297,-0.021211542189121246,0.6762741357088089
1298,0.00881921499967575,1.5477271750569344
1299,0.020422905683517456,0.9201826026546769
1300,-0.04639030247926712,-0.023380182683467865
1301,0.026831243187189102,0.4738531264010817
1302,-0.004086622502654791,0.14756675530225039
1303,0.026866646483540535,0.08942756988108158
1304,0.03224671632051468,0.3078113589435816
1305,-0.03725075349211693,0.004958774894475937
1306,-0.053252071142196655,0.16830158233642578
1307,0.002678923774510622,0.0710751976002939
1308,0.1289025843143463,1.8503368273377419
1309,0.014996602199971676,0.042412271024659276
1310,0.02735578455030918,0.2203760240226984
1311,0.025101695209741592,0.2692316845059395
1312,-0.004173242952674627,0.0031784800812602043
1313,-0.01593548245728016,0.019181935116648674
1314,0.06318427622318268,0.04688039980828762
1315,-0.01721053384244442,0.22399898618459702
1316,0.04572296515107155,0.047618755139410496
1317,0.008338937535881996,0.07313178709591739
1318,0.056465428322553635,0.6914352857274935
1319,0.03953434154391289,0.38788290601223707
1320,-0.009209901094436646,0.1898900456726551
1321,0.03553031384944916,0.010206386912614107
1322,0.00027031550416722894,0.044903415837325156
1323,-2.3829052224755287e-06,0.04529618192464113
1324,0.03455020487308502,0.026297918520867825
1325,0.0147072933614254,0.005623747347272001
1326,0.000425584614276886,0.375713050365448
1327,0.16014686226844788,0.8242042068322917
1328,-0.013562587089836597,0.08143875375390053
1329,0.013059168122708797,0.18710458208806813
1330,-0.004935236647725105,0.6912139421328902
1331,-0.026400260627269745,0.4456382244825363
1332,-0.046896517276763916,0.009746793657541275
1333,0.07600386440753937,0.1492431005463004
1334,-0.0936221182346344,0.006138250231742859
1335,0.08712165802717209,0.943135641515255
1336,-0.00679892860352993,0.3103377651423216
1337,0.06402113288640976,0.6456226836889982
1338,-0.040223635733127594,0.005203045904636383
1339,-0.14283429086208344,-0.11463618278503418
1340,-0.2168026566505432,-0.2387053593993187
1341,-0.06855098903179169,0.2164890393614769
1342,-0.04728244990110397,-0.042976176366209984
1343,-0.01972324773669243,-0.010987077839672565
1344,-0.076715387403965,-0.044898055493831635
1345,0.004635282792150974,0.08651560009457171
1346,0.22886839509010315,0.3670866973698139
1347,0.01903611049056053,0.35797340667340904
1348,-0.14984296262264252,-0.13036265037953854
1349,-0.05769893527030945,0.1395127847790718
1350,0.022579096257686615,0.18904995173215866
1351,-0.014680695720016956,-0.001796032302081585
1352,0.07081880420446396,0.45450016716495156
1353,-0.0033869158942252398,-0.004429322318173945
1354,0.04677453637123108,0.8986993735888973
1355,-0.009008316323161125,0.1050257459282875
1356,-0.03336205333471298,0.022483401000499725
1357,-0.007330761291086674,0.10965918470174074
1358,0.046819936484098434,0.03077185436268337
1359,0.00908556766808033,0.023501219227910042
1360,0.015465968288481236,0.006433725589886308
1361,0.037310149520635605,0.11507192999124527
1362,-0.17897729575634003,0.8067566603422165
1363,0.06792524456977844,-0.007132538594305515
1364,0.12137149274349213,0.09795504400972277
1365,0.009781609289348125,0.016498233191668987
1366,0.009757205843925476,0.3933143592439592
1367,-0.01964307203888893,0.3965357579290867
1368,-0.012162311002612114,0.26581039652228355
1369,0.015057126060128212,0.8246385478414595
1370,0.004383969120681286,0.5493879282730632
1371,0.2638148069381714,1.8146635717712343
1372,-0.019607417285442352,0.15522495284676552
1373,0.07212450355291367,0.3384584323503077
1374,-0.022849872708320618,-0.03137379977852106
1375,0.05297079309821129,0.13604513183236122
1376,0.06221973896026611,0.1811894623679109
1377,-0.007470345590263605,0.32548842672258615
1378,0.059432510286569595,0.05922354490030557
1379,0.008800778537988663,0.012447372893802822
1380,0.017770305275917053,1.0262309946119785
1381,0.0719088688492775,0.8879624139517546
1382,-0.004003273323178291,0.03848207788541913
1383,0.05959250032901764,0.1352076380571816
1384,0.00553444679826498,0.00229307496920228
1385,-0.009509810246527195,0.0174139104783535
1386,0.006215225905179977,0.08419887162744999
1387,0.006152615882456303,0.01652423851197682
1388,-0.0011876774951815605,0.12263783533126116
1389,-0.08702580630779266,-0.015650250017642975
1390,-0.02609359659254551,-0.018702784553170204
1391,0.018481722101569176,0.026164951967075467
1392,0.01000470295548439,0.11811747151659802
1393,0.014288395643234253,0.1877840794622898
1394,0.02097736857831478,0.11725407501216978
1395,0.07266229391098022,0.4457708462141454
1396,0.01861477643251419,0.4415852464735508
1397,0.41794005036354065,0.4328674413263798
1398,-0.18054980039596558,0.050926581025123596
1399,0.009857391938567162,0.0105082499794662
1400,-0.04121877998113632,0.012661635875701904
1401,0.0024076253175735474,0.817564569413662
1402,0.7928217053413391,0.7110626250505447
1403,0.12350447475910187,0.23983762972056866
1404,0.0029738247394561768,0.14259183034300804
1405,-0.06676249206066132,0.28454750776290894
1406,0.05756160616874695,0.3438995343167335
1407,-0.004445801489055157,0.44838077668100595
1408,0.10464572161436081,0.6582812741398811
1409,0.023334739729762077,0.0300693828612566
1410,0.08936864137649536,0.5185528683941811
1411,0.05716822296380997,0.376200530132337
1412,-0.07078927010297775,1.2217816859483719
1413,0.49936938285827637,-0.07248000591993332
1414,-0.21697331964969635,-0.23278378462418914
1415,-0.0038708969950675964,0.566340490244329
1416,0.8854517340660095,0.6268704649992287
1417,-0.14013738930225372,-0.02368650585412979
1418,0.057781849056482315,0.0027462224061309826
1419,0.009337183088064194,0.5468413970811525
1420,0.012802481651306152,-0.0004269764758646488
1421,0.08771204203367233,0.2531547248363566
1422,0.10018722712993622,-0.03289005324244499
1423,-0.11317899078130722,-0.05425155162811279
1424,0.0060693370178341866,0.005944614880718291
1425,0.5320899486541748,2.3801321424543858
1426,0.05000178515911102,0.10184288769960403
1427,-0.07753155380487442,-0.11387770902365446
1428,-0.003091334132477641,-0.0028684891294687986
1429,0.08244077861309052,1.2110197083093226
1430,0.009495255537331104,0.04919325467199087
1431,-0.021938657388091087,0.46207237616181374
1432,-0.009258659556508064,1.0404563965275884
1433,-0.04737268388271332,0.0010478124022483826
1434,-0.0548570454120636,1.490961067378521
1435,-0.008987333625555038,0.12409628834575415
1436,0.0006206883699633181,0.011283768631983548
1437,0.05737089365720749,0.20274206367321312
1438,-0.030611593276262283,-0.030725451186299324
1439,0.010151540860533714,0.4510513910354348
1440,0.10486620664596558,0.2683044043369591
1441,0.00454284530133009,-0.0003912830725312233
1442,0.03888951987028122,0.21215919312089682
1443,0.0019180674571543932,0.04443763053859584
1444,0.010757294483482838,0.12762001387454802
1445,0.05892644450068474,0.2897523999781697
1446,0.5772126317024231,0.9979299083352089
1447,0.00509868748486042,0.08213540981523693
1448,0.08767532557249069,0.2507330782027566
1449,-0.14308258891105652,-0.1217707023024559
1450,0.03445789963006973,0.02927960641682148
1451,0.02605462819337845,0.1596098616719246
1452,0.0347711443901062,0.0558816478587687
1453,0.12018045783042908,0.9414054160006344
1454,0.0004881479253526777,0.0825598020619509
1455,-0.03421216458082199,0.12783271819353104
1456,0.040462516248226166,0.1228276155597996
1457,0.029236936941742897,1.3903424203163013
1458,-0.18415142595767975,-0.18330342788249254
1459,0.07740498334169388,0.020163949810012127
1460,-0.1715235859155655,-0.15388867817819118
1461,-0.0054351557046175,0.04098508507013321
1462,0.007952318526804447,0.20018044766038656
1463,-0.027230193838477135,0.020540431141853333
1464,0.010818089358508587,0.05984941127462662
1465,-0.022879496216773987,-0.022999842272838578
1466,0.07008610665798187,0.12902706116437912
1467,-0.059072136878967285,0.3743855431675911
1468,0.009097694419324398,0.01388645637780428
1469,0.1350056529045105,0.15698503330349922
1470,0.020072080194950104,0.4589497685665265
1471,0.005884211510419846,0.21429438516497612
1472,-0.0005130862118676305,0.0007197336526587605
1473,0.05641404166817665,0.47823483124375343
1474,0.10812517255544662,0.7098584671039134
1475,0.04429926723241806,0.08619454503059387
1476,0.38161206245422363,0.39930811151862144
1477,0.08206125348806381,0.17715682479320094
1478,-0.02321208268404007,0.018284259364008904
1479,-0.06675133109092712,0.07472429424524307
1480,-0.0862806886434555,-0.13378248155117034
1481,0.03579055890440941,0.014975117286667228
1482,0.04239526391029358,0.2214056301745586
1483,0.053488828241825104,0.5620106440037489
1484,-0.06519408524036407,-0.01898062601685524
1485,0.04632415249943733,0.07288486638572067
1486,0.011675611138343811,0.012320803944021463
1487,-0.07412577420473099,-0.051818255335092545
1488,0.034404173493385315,0.43201158940792084
1489,0.015311457216739655,0.2467323006130755
1490,-0.06618121266365051,0.021349191665649414
1491,-0.15552613139152527,0.07265590131282806
1492,0.07792824506759644,2.053327351808548
1493,0.030018776655197144,0.03556197602301836
1494,0.003185058943927288,0.008495987858623266
1495,0.17617113888263702,2.192172970622778
1496,0.025643600150942802,0.4510191106237471
1497,0.05989217758178711,0.004103892282728339
1498,0.008424096740782261,0.04550921102054417
1499,0.1797482967376709,0.43614568281918764
1500,-0.0720442458987236,-0.03528258576989174
1501,-0.04436391964554787,0.03254342079162598
1502,0.008936747908592224,0.37468938156962395
1503,-0.0010167509317398071,-0.01015863404609263
1504,-0.0078862514346838,-0.009266937151551247
1505,0.0003302469849586487,-0.007306348066776991
1506,-0.002446355763822794,0.033821795135736465
1507,0.08550794422626495,0.22784027457237244
1508,0.02988012321293354,0.49165632762014866
1509,0.05150691047310829,0.09232880547642708
1510,-0.004973996430635452,0.9250937588512897
1511,0.0007650306797586381,0.06824307143693886
1512,0.003725129645317793,1.2408635546453297
1513,-0.28346946835517883,-0.19725818932056427
1514,-0.008017119020223618,0.05772079434245825
1515,0.0060979388654232025,0.6486504473723471
1516,0.04965374618768692,1.3473217487558031
1517,0.04708443209528923,0.15245605685049668
1518,-0.07659541815519333,1.1319182068109512
1519,-0.000147875864058733,0.15706539619714022
1520,0.0004883863148279488,0.0006263497725740308
1521,0.04300432279706001,0.03193065384402871
1522,-0.0001417756429873407,0.007545910018961877
1523,-0.01705886609852314,0.11448050104081631
1524,-2.644385676831007e-05,0.06690630380762741
1525,0.009840156883001328,0.350719653069973
1526,0.05447032302618027,0.09388285363093019
1527,0.004195247311145067,0.5362129327841103
1528,-0.20162920653820038,-0.19639350660145283
1529,0.008449782617390156,0.05192791577428579
1530,-0.021834202110767365,0.14842284470796585
1531,-0.006830444093793631,0.0812383396551013
1532,0.006580576300621033,0.06903838366270065
1533,-0.039743319153785706,1.2193057090044022
1534,-0.04051000997424126,0.026619382202625275
1535,0.16622555255889893,1.2825311627238989
1536,0.13798418641090393,0.6819639187306166
1537,-0.004099253565073013,0.41223784163594246
1538,0.046465400606393814,0.159102768451703
1539,0.21378257870674133,0.892284270375967
1540,0.0455508679151535,0.6101013543084264
1541,-0.014909669756889343,-0.010919881984591484
1542,-0.006341621279716492,-0.06031196238473058
1543,-0.05018226429820061,-0.07085644081234932
1544,-0.03385631740093231,0.2986014187335968
1545,0.03807408735156059,0.07929148070979863
1546,-0.0028263386338949203,0.2725823214277625
1547,0.006037305109202862,0.12621134635992348
1548,0.0003388592740520835,0.04986782430205494
1549,0.0010911235585808754,0.23189448798075318
1550,0.0491335354745388,1.8064475255669095
1551,0.002555516781285405,0.8458156997803599
1552,0.008543816395103931,0.037758551829028875
1553,0.0867602750658989,0.18042220146162435
1554,-0.0033078340347856283,0.3479995816014707
1555,-0.0003210604190826416,0.03416913840919733
1556,0.06179776415228844,0.030314066068967804
1557,-0.16902126371860504,-0.07676476240158081
1558,0.02753174677491188,0.31489529833197594
1559,0.06313174217939377,1.3318108394742012
1560,-0.025671271607279778,0.009977126494050026
1561,0.019057700410485268,0.046962938155047596
1562,0.027231961488723755,0.17874856665730476
1563,-0.01295288372784853,0.01538484264165163
1564,-0.3261599838733673,-0.34417807846330106
1565,-0.02705015428364277,0.35379764437675476
1566,-0.08180806785821915,-0.0723458705469966
1567,-0.04053490236401558,-0.021846313029527664
1568,-0.02006414532661438,-0.0240104328840971
1569,-0.00022392254322767258,0.22904963605105877
1570,-0.021232007071375847,0.03716172277927399
1571,0.006542973220348358,0.0589080136269331
1572,0.07985509186983109,0.5324426123406738
1573,0.05594542622566223,0.006364401429891586
1574,0.02053365856409073,0.10127549339085817
1575,-0.10205026715993881,1.7583428025245667
1576,0.06037602573633194,1.7944024270400405
1577,-0.007205710746347904,0.037508794106543064
1578,-0.1210055872797966,-0.08124462887644768
1579,-0.030071325600147247,-0.03628262411803007
1580,0.07491003721952438,0.36640178319066763
1581,-0.018265802413225174,-0.014286135323345661
1582,-0.03909717872738838,0.03947683423757553
1583,0.35724589228630066,0.23318469524383545
1584,-0.007911480963230133,0.5440415516495705
1585,0.1725141704082489,0.24252960085868835
1586,0.23614516854286194,0.34931099535970134
1587,0.05077757686376572,-0.012876052185893059
1588,-0.07044023275375366,0.006468534469604492
1589,0.004206727724522352,1.2504495716420934
1590,-0.015121012926101685,2.388606660068035
1591,-0.00880795530974865,0.566541064530611
1592,0.6541506052017212,0.5048049953766167
1593,0.06227586418390274,0.08193556222249754
1594,-0.047042496502399445,0.08221551030874252
1595,-0.34716373682022095,-0.34874910204234766
1596,-0.0029855386819690466,0.07386767212301493
1597,-0.022152600809931755,0.06638351455330849
1598,-0.04479780048131943,-0.008560840040445328
1599,0.06696754693984985,0.26452719140797853
1600,-0.021051930263638496,0.06494972109794617
1601,-0.0010690526105463505,0.04812237014994025
1602,0.0038230828940868378,0.09726694226264954
1603,-0.012489750981330872,0.05060487240552902
1604,0.062137044966220856,0.09131933096796274
1605,-0.03130648285150528,0.08547725155949593
1606,0.020592913031578064,0.4041157989486237
1607,-0.11837533116340637,0.5910231471061707
1608,0.00036015885416418314,-0.0001363294431939721
1609,-0.15692810714244843,-0.06647650897502899
1610,0.017368359491229057,0.020203689113259315
1611,0.018749287351965904,0.19622688525123522
1612,-0.0312810018658638,-0.034038527170196176
1613,-0.056212615221738815,-0.007041014730930328
1614,-0.011049466207623482,-0.0062214164063334465
1615,0.03373289853334427,0.2269503502175212
1616,0.03713962435722351,0.03745491523295641
1617,8.954782970249653e-05,0.048249082174152136
1618,0.03480512648820877,0.24356174748390913
1619,0.15114784240722656,1.1937806298956275
1620,-0.13911974430084229,-0.11376064270734787
1621,-0.005559911485761404,0.506585446652025
1622,-0.04243285953998566,-0.042526078410446644
1623,-0.14281153678894043,-0.10856585949659348
1624,0.010729044675827026,0.034268685587449
1625,-0.1500590294599533,-0.1498528058291413
1626,-0.026747683063149452,0.030418183654546738
1627,0.06499413400888443,0.56590985506773
1628,0.08086888492107391,0.15910057723522186
1629,0.3932212293148041,0.8902781046926975
1630,0.018494032323360443,0.08659271901706234
1631,0.00337227713316679,0.01868622750043869
1632,-0.02144581452012062,0.11773751676082611
1633,0.06637078523635864,0.09209715109318495
1634,0.07141046226024628,0.565431815572083
1635,0.006584009621292353,0.7412493615411222
1636,0.04676232859492302,0.20667776837944984
1637,0.021947283297777176,0.6407708711922169
1638,-0.05434266850352287,-0.05061080399900675
1639,0.03236696496605873,0.012149628251791
1640,0.004640520084649324,0.0377118568867445
1641,-0.013612056151032448,0.19785424508154392
1642,0.001544453902170062,0.174598932499066
1643,0.12476083636283875,0.8154759418757749
1644,0.020588112995028496,0.10718207079116837
1645,-0.05546893924474716,0.6717917546629906
1646,-0.05013987794518471,0.1360011324286461
1647,0.16002915799617767,0.5466419439762831
1648,-0.031867023557424545,0.01891806721687317
1649,0.024344606325030327,0.23935017175972462
1650,0.09400828182697296,0.2576168918458279
1651,-0.1160508245229721,0.10166185349225998
1652,0.053481485694646835,0.8752786703407764
1653,0.8875358700752258,1.8817227478139102
1654,0.017317339777946472,0.821636687964201
1655,0.08262699097394943,0.5691081276163459
1656,-0.28073275089263916,0.037537574768066406
1657,0.0009884471073746681,0.0024442601134069264
1658,0.020316816866397858,0.06724441798633052
1659,-0.006744489073753357,0.18986877147108316
1660,0.03508208692073822,0.6091296765953302
1661,0.13972054421901703,0.3389944341033697
1662,0.01747063547372818,0.34895462496206164
1663,-0.04238930344581604,0.037206798791885376
1664,0.0870722085237503,0.29322278100880794
1665,-0.05252843350172043,-0.013400465250015259
1666,0.01656225137412548,0.7792137791402638
1667,-0.04993544891476631,-0.04157789424061775
1668,0.006407831329852343,0.039642735035158694
1669,-0.0675501897931099,0.10564438998699188
1670,-0.01663825288414955,0.388245502486825
1671,-0.010343728587031364,-0.003822198137640953
1672,-0.026139838621020317,-0.028083889046683908
1673,0.17386898398399353,0.10109656024724245
1674,0.00310429185628891,0.601142842322588
1675,0.005594143643975258,0.20265897433273494
1676,0.019849931821227074,0.3490050230175257
1677,0.00504603935405612,0.05391396858613007
1678,0.0408145971596241,0.601573705680039
1679,-0.05693121254444122,0.02353205531835556
1680,-0.014422081410884857,0.632300116121769
1681,0.0027262186631560326,0.22370992106152698
1682,-0.026741698384284973,0.04991608113050461
1683,0.18516439199447632,0.08882604155223817
1684,0.0502079613506794,0.028377107344567776
1685,-0.049381982535123825,-0.01075839251279831
1686,-0.008198542520403862,0.15477448236197233
1687,0.04985247924923897,0.9488429687917233
1688,-0.004748114384710789,0.048062704503536224
1689,-0.001972844358533621,0.013009132817387581
1690,0.011355794966220856,0.5480573959648609
1691,0.0001637618988752365,0.8213331466540694
1692,-0.0007386244833469391,0.4297672351822257
1693,-0.10349103063344955,0.9425751268863678
1694,-0.08254749327898026,-0.08446724619716406
1695,-0.001603472512215376,0.0017864741384983063
1696,0.05774801969528198,0.7879267362877727
1697,-0.07352472096681595,-0.06685196794569492
1698,0.06147757172584534,0.18874540366232395
1699,0.0362592376768589,0.7484451635391451
1700,0.05409371852874756,0.21215184743050486
1701,0.03247688710689545,0.09118158090859652
1702,-0.0062795779667794704,0.12054097093641758
1703,0.08046143501996994,0.3915179914329201
1704,-0.6930760145187378,-0.6008364483714104
1705,0.02760276198387146,0.656199655495584
1706,0.006813271436840296,0.009658477734774351
1707,0.08573529869318008,0.7444090724457055
1708,0.00036002614069730043,0.017893531708978117
1709,0.003322310745716095,-0.05098058935254812
1710,-0.08176569640636444,0.9965253621339798
1711,0.025625258684158325,0.7384813064709306
1712,0.001550517976284027,0.22213777899742126
1713,0.01584666408598423,0.01479603536427021
1714,-0.2565821409225464,-0.2485459093004465
1715,-0.034164197742938995,-0.04189904220402241
1716,0.05699923634529114,0.3200859689968638
1717,-0.06441789865493774,2.054056368768215
1718,-0.004128078930079937,0.5374025329947472
1719,0.004249651450663805,0.05111741316795815
1720,0.08468905836343765,0.04383106343448162
1721,-0.09142523258924484,0.2502589374780655
1722,0.010717317461967468,0.15692956745624542
1723,-0.008949642069637775,0.21383203752338886
1724,0.0021196540910750628,0.3412829164881259
1725,-0.02407018467783928,0.23084728978574276
1726,0.1131264716386795,0.40284182224422693
1727,-0.04852733016014099,0.11802440136671066
1728,-0.03543713316321373,-0.023464612662792206
1729,0.012530826032161713,0.4588763825595379
1730,-0.03289610520005226,0.4319183751940727
1731,-0.024537835270166397,-0.01780940219759941
1732,0.2932450771331787,1.3609283566474915
1733,0.03423721343278885,0.5412134099751711
1734,0.010847054421901703,0.21033166721463203
1735,-0.0017967629246413708,1.2542452875059098
1736,0.08353772759437561,0.33992705633863807
1737,0.04284866154193878,0.09065900505811442
1738,0.049284666776657104,0.13061557617038488
1739,-0.04684756323695183,-0.0009927265346050262
1740,-0.04033640772104263,0.05115710198879242
1741,0.0014073506463319063,0.0005608205101452768
1742,-0.0005280370824038982,0.036439478397369385
1743,0.03299260884523392,0.03492391109466553
1744,0.007252960465848446,0.059871634002774954
1745,-0.18351508677005768,0.3487735092639923
1746,-0.008464846760034561,0.09950051084160805
1747,-0.062044981867074966,-0.06653196038678288
1748,-0.005268862936645746,-0.0060200654979780666
1749,-0.02892462909221649,0.27396728470921516
1750,-0.18677648901939392,-0.09736685454845428
1751,0.46417659521102905,0.8531514407095528
1752,-0.010826141573488712,1.671911614947021
1753,0.028515895828604698,0.8309430088847876
1754,0.008471201173961163,0.25288628973066807
1755,0.005068875849246979,0.08336140890605748
1756,-0.13721568882465363,0.03221549093723297
1757,0.04251086711883545,0.38125836569815874
1758,-0.0029353408608585596,0.34368479531258345
1759,0.0055565559305250645,0.19090721147949807
1760,0.10999123007059097,0.13319284347380744
1761,-0.0469837486743927,0.02654583752155304
1762,0.032604947686195374,0.2668418188113719
1763,0.002106867730617523,0.2150672748684883
1764,0.02062402479350567,0.1407333324314095
1765,0.1193542554974556,0.4924827590584755
1766,0.04152154549956322,0.4001069888472557
1767,-0.09251667559146881,1.8767769187688828
1768,0.002400178462266922,0.03019673563539982
1769,-0.01802641525864601,0.1054964903742075
1770,-0.0007015976007096469,0.008757125469855964
1771,-0.1209205836057663,0.18839231133460999
1772,0.05393758416175842,0.06894471240229905
1773,0.0004771314561367035,0.02665254450403154
1774,0.021630167961120605,0.06394065171480179
1775,-0.04219950735569,-0.012399513274431229
1776,-0.012424850836396217,-0.013663291290868074
1777,0.060486868023872375,0.7931978492997587
1778,-0.012568298727273941,-0.014088709373027086
1779,0.0011330374982208014,0.009482693858615221
1780,-0.022384384647011757,0.42324428260326385
1781,-0.00035300367744639516,0.014259725576266646
1782,-0.03880720213055611,-0.03278236463665962
1783,0.11010280251502991,0.21451014280319924
1784,0.020027458667755127,0.2369069160467916
1785,0.017863210290670395,0.1998615674674511
1786,0.0003063755575567484,0.038939319434575737
1787,0.03798874467611313,0.20520786620909348
1788,0.016364770010113716,1.2181825395673513
1789,0.0694904625415802,0.09545215032994747
1790,-0.0009110763785429299,0.008461151039227843
1791,-0.0004834011197090149,0.17840377893298864
1792,0.09441980719566345,0.11946795231779106
1793,-0.010294259525835514,0.016074003651738167
1794,-0.2071872502565384,-0.20131427235901356
1795,-0.20943719148635864,0.25177201628685
1796,0.06205035001039505,0.11390010872855783
1797,0.11001349240541458,0.09397582989186049
1798,-0.07121516764163971,0.43753596395254135
1799,-0.0033208951354026794,0.10538664553314447
1800,-0.3905584514141083,-0.1226087212562561
1801,0.01859148219227791,0.004356075776740909
1802,-0.02868986688554287,0.16259676590561867
1803,-0.16105136275291443,-0.16065894020721316
1804,0.01431860588490963,0.49703474855050445
1805,-0.13235369324684143,-0.0917399488389492
1806,0.014721596613526344,0.038175963491084985
1807,0.0008154620882123709,0.09897287053172477
1808,0.05658407509326935,0.30147377838147804
1809,-0.087055504322052,-0.05429903790354729
1810,0.013819986954331398,0.38785032322630286
1811,0.056102290749549866,0.4542493671178818
1812,-0.05591544136404991,-0.05896408625994809
1813,0.04230472818017006,0.1417693878756836
1814,0.06478169560432434,0.09598545730113983
1815,0.010379141196608543,0.3939446311851498
1816,-0.014002741314470768,0.8920761682093143
1817,0.009096450172364712,3.031724894128274
1818,0.005847956985235214,0.38728493824601173
1819,-0.07059486210346222,-0.024068184196949005
1820,0.0043096961453557014,0.031514513306319714
1821,0.03646720200777054,0.037619717531924834
1822,0.0017273820703849196,0.018876937770983204
1823,0.2672576308250427,1.0418112084735185
1824,-0.012165218591690063,0.07706321030855179
1825,0.17060062289237976,0.29987176664872095
1826,-0.1286928802728653,-0.13640992855653167
1827,0.02147170528769493,0.30552200227975845
1828,0.5818113684654236,1.8789660937873123
1829,-0.013805314898490906,0.6899580545723438
1830,0.0021212995052337646,0.7008933592587709
1831,-0.2579072117805481,-0.22798398323357105
1832,0.04611726477742195,0.11372712283628061
1833,0.07431842386722565,0.36779247038066387
1834,-0.03305089473724365,-0.0474980971775949
1835,-0.13033266365528107,0.04425424337387085
1836,-0.0013597244396805763,0.4792205346748233
1837,0.09629637002944946,0.23713249630964128
1838,-0.002976236864924431,0.03985378239303827
1839,0.14202307164669037,0.16930006898473948
1840,0.011802366934716702,0.16467196214944124
1841,0.00010716565884649754,0.19440030958503485
1842,0.0060157207772135735,0.015623114071786404
1843,-0.003686327487230301,0.16228359937667847
1844,0.019217489287257195,0.09117404697462916
1845,0.07150433957576752,0.19599112163996324
1846,0.05209066718816757,0.16005284152925014
1847,-0.023441851139068604,0.3427065946161747
1848,0.0009822421707212925,0.19603372737765312
1849,-0.00015608826652169228,0.3549221893772483
1850,-0.015769273042678833,0.377832418307662
1851,-0.05680309981107712,-0.05311914440244436
1852,0.052672505378723145,0.011904819868505001
1853,0.07339505106210709,0.39424064848572016
1854,0.0008567486656829715,0.30114380377926864
1855,-0.035027384757995605,0.4739384278655052
1856,-0.07173435389995575,-0.10211241710931063
1857,0.04937904328107834,0.1321186162531376
1858,0.011289561167359352,0.030035762581974268
1859,0.20217327773571014,1.0356548018753529
1860,-0.0020654257386922836,0.07402919325977564
1861,0.005985961761325598,0.32398495123925386
1862,-0.003687826683744788,0.09964091004803777
1863,-0.011943495832383633,-0.014549392275512218
1864,0.1045789122581482,0.13378066988661885
1865,-0.06468254327774048,-0.061140780337154865
1866,-0.032817792147397995,0.026864267885684967
1867,0.16015461087226868,0.1263098569597787
1868,0.06473498046398163,-0.0029036719352006912
1869,0.0461822934448719,0.11043066158890724
1870,-0.15561553835868835,-0.13724627159535885
1871,0.11226745694875717,0.09908068925142288
1872,-0.005168553441762924,0.056252315640449524
1873,-0.20819251239299774,0.0964660495519638
1874,-0.45605769753456116,-0.39518415555357933
1875,0.048087719827890396,0.2250765673816204
1876,0.041279878467321396,0.08528692740947008
1877,0.11374486982822418,1.280258341692388
1878,0.6349913477897644,1.1310651265084743
1879,0.03372985124588013,0.1219129366800189
1880,-0.06267648190259933,-0.05629040952771902
1881,-0.2489616721868515,-0.2482341891154647
1882,-0.06562601029872894,0.770220473408699
1883,0.2355215698480606,1.1363067507045344
1884,-0.0446959063410759,0.5747186839580536
1885,0.009806360118091106,0.09391301567666233
1886,-0.16430604457855225,-0.10384836047887802
1887,-0.12916547060012817,-0.07532051205635071
1888,0.08363780379295349,0.19630608521401882
1889,0.22734329104423523,0.3337565138936043
1890,0.03924766927957535,0.13185014482587576
1891,0.04958950728178024,0.9490088447928429
1892,0.07171781361103058,0.4820593260228634
1893,-0.035957545042037964,-0.022231534123420715
1894,0.03419914469122887,0.07651200145483017
1895,0.03852779418230057,0.8519250612007454
1896,0.01291687972843647,0.004936649464070797
1897,0.0772557482123375,0.0281052381178597
1898,-0.012696890160441399,-0.018061785027384758
1899,0.008035704493522644,0.48625352000817657
1900,-0.505226731300354,-0.5053927163826302
1901,0.6578341126441956,1.029016971875535
1902,-0.03434491902589798,-0.0011644735932350159
1903,-0.014885319396853447,-0.015405140235088766
1904,0.0515245720744133,0.055039551109075546
1905,0.02313724346458912,0.8952055033296347
1906,0.16014757752418518,0.8887145522730862
1907,0.07113035768270493,0.018952969927340746
1908,0.16898974776268005,0.7195079158991575
1909,-0.23302266001701355,-0.2331867590546608
1910,0.014764507301151752,0.006919954721524846
1911,0.18673564493656158,1.9782346757419873
1912,-0.011177238076925278,0.375579085201025
1913,0.07295015454292297,0.721378882881254
1914,-0.0013835299760103226,0.1747453729622066
1915,0.08188606798648834,0.015805881470441818
1916,-0.06872572749853134,0.015456244349479675
1917,0.0752006247639656,0.1021375129930675
1918,-0.005136781372129917,0.1417430993169546
1919,-0.24684017896652222,0.18414577841758728
1920,0.18606190383434296,0.26675092533696443
1921,0.029841184616088867,0.05580240860581398
1922,0.1522265523672104,0.03896576818078756
1923,0.17284142971038818,0.6316771609708667
1924,-0.012134144082665443,0.4462049389258027
1925,0.0016835369169712067,0.00396406464278698
1926,0.032773207873106,0.2702626586869883
1927,-0.8977301716804504,-0.7890801280736923
1928,-0.2772642970085144,0.3456079065799713
1929,0.006743862759321928,0.017550252843648195
1930,-0.18787512183189392,0.010149016976356506
1931,0.0355222150683403,0.24032191833248362
1932,0.007599866949021816,-0.006569563876837492
1933,0.5818398594856262,2.0271291733242833
1934,0.004626335576176643,0.49402478386764415
1935,-0.023517481982707977,0.7785258293151855
1936,0.09295386075973511,0.7407496310770512
1937,0.009194244630634785,0.1283343272516504
1938,0.021271921694278717,-0.003306873142719269
1939,-0.12434057891368866,0.01585136353969574
1940,0.20702573657035828,0.5563591737300158
1941,-0.017546160146594048,0.6547513455152512
1942,-0.4040485918521881,-0.3516896441578865
1943,0.04786530137062073,0.2695102784782648
1944,-0.041780032217502594,0.2158282995223999
1945,-0.15081876516342163,-0.10680552572011948
1946,-0.12465383857488632,-0.11524786427617073
1947,0.04061887413263321,0.13282432159758173
1948,-0.41955533623695374,-0.07002091407775879
1949,0.04157876968383789,0.4290300253778696
1950,0.15676000714302063,1.4810768328607082
1951,0.007375000044703484,0.18881472572684288
1952,0.04784790053963661,0.13832198735326529
1953,0.1099424809217453,0.32924552059557755
1954,0.06403131783008575,0.9486069441772997
1955,-0.007812535390257835,0.057538630440831184
1956,0.007755490485578775,0.098423937917687
1957,-0.052803825587034225,-0.0417740885168314
1958,-0.007041321601718664,0.13210093788802624
1959,-0.00937185063958168,0.022365703247487545
1960,0.02501765824854374,0.1418111603707075
1961,-0.06976507604122162,-0.07350676856003702
1962,-0.0020679477602243423,-0.010463383398018777
1963,0.019646119326353073,0.39651261270046234
1964,-0.011994251981377602,0.3537136148661375
1965,0.027448855340480804,0.3803085461258888
1966,0.0056771221570670605,0.061405214946717024
1967,-0.041908878833055496,0.4980209916830063
1968,-0.21281003952026367,-0.20853264816105366
1969,0.020041048526763916,0.349996805196497
1970,-0.052836958318948746,0.052408427000045776
1971,-0.17499864101409912,0.2728241831064224
1972,-0.5268913507461548,-0.5233892703056335
1973,-0.01998923346400261,-0.020845168852247298
1974,0.049360036849975586,0.19950177520513535
1975,0.010004169307649136,0.46014277724316344
1976,0.026867825537919998,0.20886918529868126
1977,0.04360941797494888,0.1346086859703064
1978,0.03553437814116478,0.8638078342191875
1979,0.060064688324928284,0.11340937030945497
1980,-0.22695982456207275,-0.12644236534833908
1981,0.00484815426170826,0.03587143152799399
1982,0.08362934738397598,0.3329502479173243
1983,0.0005960352718830109,0.00840149074792862
1984,0.10016746073961258,0.02619778737425804
1985,0.05985638499259949,0.5064772814512253
1986,0.08706697076559067,0.13584299161448143
1987,0.0015200530178844929,0.10295048513216898
1988,0.013600851409137249,0.06264461577484326
1989,-0.07064121961593628,1.265451893210411
1990,-0.001686216564849019,0.009326466359198093
1991,0.10757803916931152,1.2976976349018514
1992,0.056041304022073746,-0.0010269724298268557
1993,0.019359391182661057,0.21023254352621734
1994,0.06574799120426178,-0.05092245876789093
1995,-0.005127254873514175,-0.005454168393043801
1996,0.00965467095375061,0.6653138063848019
1997,-0.007026096805930138,0.005971834994852543
1998,0.14310094714164734,0.5162435844540596
1999,-0.006368841044604778,0.002537655644118786
2000,0.0067079924046993256,0.20177155174314976
2001,-0.05391380563378334,-0.035247305408120155
2002,0.036113034933805466,0.1970513011328876
2003,0.23476597666740417,0.6626997664570808
2004,-0.014764364808797836,-0.02799579268321395
2005,-0.04881037771701813,0.0526360347867012
2006,0.12137487530708313,0.6492962273769081
2007,0.04393358528614044,0.029612706042826176
2008,0.057006657123565674,0.036807773634791374
2009,-0.0006572683341801167,0.1243292992003262
2010,-0.24006503820419312,0.18220901489257812
2011,0.1459859162569046,1.9461588049307466
2012,0.07813773304224014,0.7164502660161816
2013,0.01907370612025261,2.010534379631281
2014,-0.22516705095767975,-0.21143103763461113
2015,0.058688901364803314,0.022666696459054947
2016,-0.018014265224337578,0.4684968385845423
2017,0.026349693536758423,0.4268871610984206
2018,-0.052783895283937454,-0.058885290287435055
2019,-0.013165310956537724,0.022974787279963493
2020,0.053719278424978256,0.7987110045505688
2021,-0.04841690510511398,-0.04924548417329788
2022,-0.10801655054092407,0.17044584453105927
2023,-0.013968637213110924,0.13380679953843355
2024,-0.07636518776416779,-0.09483522491063923
2025,-0.07937239855527878,0.2152504324913025
2026,-0.10174088925123215,-0.029092535376548767
2027,0.023653190582990646,-0.0025278329849243164
2028,-0.22258196771144867,-0.1679241880774498
2029,-0.00152561254799366,0.17876564152538776
2030,0.044549934566020966,0.0696039516478777
2031,-0.06566818058490753,-0.049486761912703514
2032,0.03131330758333206,0.11707953177392483
2033,0.010209069587290287,0.3772733798250556
2034,0.012830546125769615,1.0375440171919763
2035,-0.00031009322265163064,0.030389742518309504
2036,0.010580794885754585,0.11857619974762201
2037,-0.00799737498164177,0.16673391684889793
2038,-0.3120725452899933,-0.2690128907561302
2039,-0.005428789183497429,0.08409850625321269
2040,-0.008926032111048698,-0.007525814697146416
2041,-0.02844088152050972,-0.01105937734246254
2042,-0.13064828515052795,-0.03415696322917938
2043,0.01882561855018139,0.05539147718809545
2044,0.0015567430527880788,0.03789567451167386
2045,0.04283706843852997,0.5956611149013042
2046,0.032967016100883484,0.351714335847646
2047,0.1101011335849762,0.0759534537808122
2048,-0.12843720614910126,-0.12436980288475752
2049,0.12472322583198547,0.724397822516039
2050,0.030705876648426056,0.3090799446217716
2051,-0.25034505128860474,-0.2101346030831337
2052,0.014230556786060333,1.201009165495634
2053,-0.4202214479446411,-0.31831660866737366
2054,0.007579185999929905,-0.001819683238863945
2055,-0.05370205640792847,0.15006033703684807
2056,-0.05282176658511162,0.5055911242961884
2057,-0.0737481564283371,-0.07085833977907896
2058,0.04427146166563034,0.6846813466399908
2059,0.07410068064928055,0.23785005509853363
2060,-0.004528839141130447,0.5618037269450724
2061,0.0011400533840060234,0.1547082308679819
2062,-0.003230573609471321,2.508818671107292
2063,-0.06257229298353195,0.7099010273814201
2064,0.010892722755670547,0.4662165232002735
2065,0.07438039779663086,0.8526330729946494
2066,-0.1316077709197998,-0.11874699499458075
2067,-0.04919581860303879,-0.02378435805439949
2068,0.004325938876718283,0.07037041457442683
2069,-0.024760672822594643,-0.017283232882618904
2070,-0.05477374792098999,-0.056532710790634155
2071,0.10312776267528534,0.7293732911348343
2072,-0.05465790629386902,-0.024055354297161102
2073,-0.16297970712184906,-0.14597202464938164
2074,0.06072893366217613,1.949016363476403
2075,-0.00017727597150951624,0.11925261002033949
2076,0.06559073179960251,0.29996077809482813
2077,0.184578999876976,0.007610802762210369
2078,-0.30233240127563477,0.11866891384124756
2079,0.0226580910384655,0.06126950588077307
2080,-0.011712774634361267,0.005720979534089565
2081,-0.009386258199810982,0.046899329870939255
2082,0.00033951643854379654,0.013995652785524726
2083,0.052902478724718094,0.376600707299076
2084,0.014022506773471832,0.12047090008854866
2085,0.17870239913463593,1.0743314139544964
2086,-0.017067259177565575,0.04376600496470928
2087,-0.07769983261823654,-0.018309205770492554
2088,-0.04645733907818794,0.31238630041480064
2089,-0.09563277661800385,-0.07693650014698505
2090,-0.009223097003996372,0.1441179309040308
2091,-0.07414308935403824,0.25466103106737137
2092,0.0667630136013031,0.03813357435865328
2093,0.3515101969242096,0.7539995610713959
2094,-0.030739739537239075,0.13196060806512833
2095,0.003280701581388712,0.20960868475958705
2096,0.035913627594709396,0.160128153860569
2097,0.04160644859075546,0.34195410925894976
2098,0.0347040556371212,0.5181090794503689
2099,0.012118724174797535,0.31642217468470335
2100,0.03565322980284691,0.4025742147350684
2101,0.028293464332818985,0.4141988568007946
2102,-0.009924862533807755,-0.031174052506685257
2103,-0.0028277128003537655,0.059985917061567307
2104,-0.028369441628456116,0.8506624735891819
2105,0.026135016232728958,0.5026793479919434
2106,-0.028757238760590553,0.5863082557916641
2107,0.07893124967813492,0.8929192593786865
2108,0.12278374284505844,0.003941752016544342
2109,-0.002435376401990652,0.06154811987653375
2110,0.022237448021769524,0.9937855051757651
2111,0.000582657172344625,0.011268854068475775
2112,0.14611075818538666,-0.014838021248579025
2113,-0.018801841884851456,0.02879316918551922
2114,-0.06507386267185211,0.04263560473918915
2115,-0.05601038783788681,-0.060145728290081024
2116,0.02060575596988201,0.23570972681113744
2117,-0.04015856981277466,0.3480936698615551
2118,0.000148432154674083,-6.731401663273573e-05
2119,0.012963918969035149,0.07642019586637616
2120,0.005770146381109953,0.0041862630168907344
2121,0.009502178989350796,0.004478798480704427
2122,0.00878896564245224,0.39902332431938703
2123,-0.008762477897107601,1.423716563731432
2124,0.021563177928328514,0.14187014289200306
2125,0.034508414566516876,0.019011424854397774
2126,-0.2568807303905487,0.06887921690940857
2127,0.23943518102169037,0.21605553943663836
2128,0.12411341071128845,1.3528350628912449
2129,-0.10118867456912994,-0.09817436896264553
2130,-0.10568801313638687,0.41706710308790207
2131,0.040103405714035034,0.2425650656223297
2132,0.030222460627555847,0.25022144615650177
2133,-0.36963704228401184,-0.22664660215377808
2134,0.003257932374253869,0.010149403555260506
2135,-0.01484947744756937,0.025762660428881645
2136,-0.03420615941286087,0.3064202591776848
2137,-0.035163138061761856,-0.03043652232736349
2138,-0.004490920342504978,0.24889864772558212
2139,-0.19198942184448242,0.3701683282852173
2140,0.043056048452854156,0.3938130345195532
2141,0.14135503768920898,0.11012201942503452
2142,0.055323123931884766,-0.00222613662481308
2143,0.03814927488565445,0.07849960215389729
2144,-0.09161851555109024,0.6199336647987366
2145,-0.015948226675391197,-0.0032848939299583435
2146,-0.03416123986244202,-0.014586767181754112
2147,0.011393989436328411,1.5941109778359532
2148,-0.029482804238796234,0.12743547558784485
2149,-0.00937550701200962,-0.007804229622706771
2150,-0.007528252899646759,0.6383078852668405
2151,-0.06856410205364227,-0.07150784181430936
2152,0.07279443740844727,0.4920623889192939
2153,0.020463095977902412,0.019086197135038674
2154,0.0308823361992836,0.2331203781068325
2155,0.04268991947174072,0.12770349258789793
2156,0.016381632536649704,0.12672736030071974
2157,-0.012919001281261444,0.6339724361896515
2158,-0.29557114839553833,-0.17678281664848328
2159,0.004262047819793224,0.08600335462688236
2160,0.010764330625534058,0.019946785803767852
2161,-0.054368700832128525,0.053620729595422745
2162,-0.082956463098526,-0.07083488442003727
2163,0.06790651381015778,0.5473193861544132
2164,-0.010457449592649937,-0.01553882914595306
2165,-0.6190270781517029,-0.6267750933766365
2166,-0.10675177723169327,0.37649066001176834
2167,-0.004375554621219635,0.12620089948177338
2168,-0.009659971110522747,0.4677659384906292
2169,-0.10118575394153595,0.4879218265414238
2170,-0.02480495721101761,0.37732795998454094
2171,0.00766639644280076,0.35541433168691583
2172,0.005428324453532696,0.03696071915328503
2173,0.06746156513690948,0.005701497197151184
2174,0.14631132781505585,0.33499962091445923
2175,-0.207889586687088,-0.18274765089154243
2176,-0.07373793423175812,0.4241177588701248
2177,0.04683167487382889,0.4782892811053898
2178,-0.1571819931268692,-0.16109787626191974
2179,0.012311750091612339,0.2050189459696412
2180,0.03487609326839447,0.017806987860240042
2181,-0.0322062224149704,-0.03339037345722318
2182,0.05845513194799423,1.5790830154437572
2183,0.008763836696743965,-0.0002518650144338608
2184,0.00733286514878273,0.07565349340438843
2185,-0.006937464699149132,0.005424104630947113
2186,-0.013791787438094616,-0.015487954951822758
2187,-0.004879444371908903,0.008032978512346745
2188,0.10972641408443451,0.25967035826761276
2189,0.012897560372948647,0.0980819039978087
2190,0.005211539566516876,0.6846486330032349
2191,0.01002709660679102,0.10734535579103976
2192,0.056685205549001694,0.11729101976379752
2193,0.013963531702756882,1.2876600995659828
2194,-0.22204327583312988,-0.2096732035279274
2195,0.07236295938491821,0.5658668391406536
2196,0.031730640679597855,1.1016126689501107
2197,-0.009593086317181587,0.022121882066130638
2198,0.04182576388120651,0.0071938400869839825
2199,-0.11194649338722229,0.04813848435878754
2200,0.062188539654016495,0.9196042967960238
2201,0.036358144134283066,0.021737721104727825
2202,-0.016356371343135834,0.1965397447347641
2203,-0.013448507525026798,0.13289480656385422
2204,-0.00419768039137125,1.4572973642498255
2205,-0.17974846065044403,-0.12822257727384567
2206,0.0024838000535964966,2.0431970208883286
2207,-0.03812282159924507,-0.005827788263559341
2208,-0.011234530247747898,0.3374784989282489
2209,0.005399826914072037,0.45651229098439217
2210,0.13618776202201843,0.10009614937007427
2211,0.031123656779527664,0.07963403221219778
2212,0.006597581785172224,0.29885317583102733
2213,-0.001660135225392878,0.0015863666776567698
2214,0.025333235040307045,-0.004645878449082375
2215,1.6529356241226196,2.520496927201748
2216,0.07364540547132492,0.10293865952280612
2217,-0.0033161339815706015,0.004601660873740912
2218,-0.06434845924377441,0.6966715827584267
2219,-0.022098980844020844,-0.02699911588570103
2220,0.04658481478691101,0.0019580023363232613
2221,0.14490793645381927,0.7000992428511381
2222,-0.034766294062137604,0.6420230269432068
2223,0.040112823247909546,0.00806469121016562
2224,-0.02016012743115425,0.47921696677803993
2225,0.008688765577971935,0.9644167178776115
2226,-0.04119330272078514,0.30809443071484566
2227,0.0019016643054783344,0.9164738124236465
2228,0.05074547976255417,0.09784832829609513
2229,-0.015506255440413952,-0.016156851386767812
2230,0.002626791363582015,0.8894388962071389
2231,0.22131285071372986,1.8851869702339172
2232,0.005714893341064453,0.0952455538790673
2233,-0.015837296843528748,0.2950593624264002
2234,-0.7422382831573486,-0.49214476346969604
2235,0.05703866109251976,0.12804489710833877
2236,-0.011560281738638878,0.0919014997780323
2237,0.015550164505839348,0.299119524192065
2238,-0.03120822086930275,-0.03130032590706833
2239,-0.00358005054295063,0.0008866600692272186
2240,0.011421788483858109,0.3702724575996399
2241,0.0032449401915073395,0.0014084891008678824
2242,0.01884990558028221,0.17406230047345161
2243,0.034838929772377014,1.5790359028615057
2244,0.07063151895999908,0.35086197778582573
2245,-0.00044463248923420906,0.14986020792275667
2246,-0.03418143466114998,0.40130915865302086
2247,0.03684361279010773,0.10148248821496964
2248,-0.5737371444702148,0.1819469928741455
2249,-0.03669064864516258,1.0933215282857418
2250,-0.029717423021793365,0.05979736149311066
2251,0.006847403943538666,0.5323871336877346
2252,-0.02999304234981537,0.14023380726575851
2253,-0.16233649849891663,-0.19720946997404099
2254,-0.011773317120969296,0.07731215842068195
2255,-0.016760360449552536,-0.025879928667563945
2256,0.05008575692772865,0.26247161719948053
2257,-0.03365606814622879,0.4773595780134201
2258,0.0654941201210022,0.03141746297478676
2259,0.0949990525841713,0.35291515255812556
2260,0.0004201820702292025,0.015989943698514253
2261,-0.03484513983130455,1.348274502903223
2262,-0.050545834004879,-0.052489559166133404
2263,0.45177409052848816,0.6691379249095917
2264,-0.0009420140413567424,0.2012899888213724
2265,-0.11511368304491043,-0.12621694136760198
2266,0.021845586597919464,0.4722631722688675
2267,-0.09931640326976776,-0.11318767070770264
2268,-0.02997695282101631,-0.009428640827536583
2269,0.000383848266210407,0.054677599619026296
2270,0.016398506239056587,0.10268557099516329
2271,-0.029076945036649704,-0.020320849493145943
2272,0.18975049257278442,3.0463001914322376
2273,-0.0025200387462973595,0.004565402865409851
2274,-0.05530308932065964,0.24868418276309967
2275,0.10910170525312424,0.2730958111351356
2276,0.07042790204286575,0.17825528420507908
2277,-0.07396363466978073,-0.06533617340028286
2278,-0.4063808023929596,-0.37184105440974236
2279,-0.16570919752120972,0.5703719258308411
2280,-0.1462443321943283,-0.14946574717760086
2281,0.0017265419010072947,0.0625270192977041
2282,-0.022119179368019104,0.12591876089572906
2283,0.04543287307024002,0.09001799114048481
2284,-0.029306519776582718,-0.012241434305906296
2285,0.08430725336074829,1.0100907455198467
2286,0.2357776165008545,1.5093099747609813
2287,-0.005945609882473946,1.267734719440341
2288,0.2682536840438843,0.5879437755793333
2289,0.0472661629319191,1.6405253559350967
2290,0.12948425114154816,0.1167463418096304
2291,0.08855809271335602,0.02824177994625643
2292,0.09290280938148499,0.5442224740982056
2293,-0.04322446882724762,0.014842960983514786
2294,0.008853915147483349,0.029703777050599456
2295,0.040841132402420044,0.18747971206903458
2296,0.010537944734096527,0.27845519478432834
2297,-0.1033555343747139,0.29615937918424606
2298,-0.04453242942690849,0.004873879253864288
2299,-0.0005975740496069193,0.38946560956537724
2300,-0.05137842893600464,-0.04835943318903446
2301,-0.04302779585123062,0.12711573392152786
2302,0.023372743278741837,1.2905095554888248
2303,0.00309661403298378,0.25231558829545975
2304,0.0110287731513381,0.018226997926831245
2305,0.036778245121240616,0.03904801141470671
2306,-0.003827199339866638,1.555897206068039
2307,0.019015172496438026,0.011843549087643623
2308,0.0036358663346618414,1.0031486067455262
2309,-0.09566456079483032,0.6073839217424393
2310,-0.07073090225458145,0.08553864061832428
2311,-0.4859086871147156,-0.49098914861679077
2312,-0.02083977311849594,0.02991294115781784
2313,0.04178142547607422,0.05525842618953902
2314,-0.0019623413681983948,0.11919945478439331
2315,-9.064376354217529e-05,0.19880477990955114
2316,-0.02609538473188877,-0.019440562464296818
2317,-0.295871764421463,0.17744404077529907
2318,0.008724043145775795,0.05431387992575765
2319,-0.21108204126358032,-0.21112505486235023
2320,-0.04372516646981239,0.0046511925756931305
2321,-0.06152169033885002,0.13483985513448715
2322,0.06639336794614792,0.14852721244096756
2323,0.08501985669136047,0.1858596783131361
2324,-0.014163937419652939,0.9065605513751507
2325,-0.004479125142097473,0.5236135050654411
2326,0.022043056786060333,0.20909601208404638
2327,-0.009433213621377945,0.18628444988280535
2328,0.008679477497935295,0.11070012673735619
2329,-0.015801429748535156,0.17176051437854767
2330,0.04367027059197426,0.05166526115499437
2331,0.0386749692261219,0.04634941561380401
2332,-0.03954995051026344,0.0028950832784175873
2333,0.034472886472940445,0.7812666432000697
2334,0.059778932482004166,0.017605148255825043
2335,0.00896107405424118,-0.013562927022576332
2336,-0.020870858803391457,0.028116803616285324
2337,0.0007134631741791964,0.013053745991783217
2338,-0.03720104694366455,-0.02842465229332447
2339,0.0038116511423140764,0.06463735015131533
2340,0.00022201798856258392,0.34878293517977
2341,0.06289275735616684,1.9949443619698286
2342,0.06268393993377686,0.10224925819784403
2343,0.00531800976023078,0.46649688808247447
2344,-0.024945832788944244,0.33077797293663025
2345,-0.001740077044814825,0.9525928194634616
2346,0.881915271282196,1.325069478712976
2347,0.04142489284276962,0.7169165443629026
2348,0.005442987196147442,0.23377906624227762
2349,-0.0010767392814159393,0.08840833278372884
2350,0.06202324852347374,0.6558659709990025
2351,-0.07490767538547516,0.971535935997963
2352,-0.1140032708644867,-0.11201373860239983
2353,-0.06014100834727287,0.038613349199295044
2354,-0.04756608232855797,-0.09961022228002549
2355,-0.06594906002283096,-0.06193663086742163
2356,-0.02048596553504467,0.7116357274353504
2357,0.05713866278529167,0.36360714436887065
2358,-0.005014440976083279,-0.0006960369646549225
2359,-0.011420638300478458,-0.01585073536261916
2360,-0.060165680944919586,0.09176956117153168
2361,0.001113654114305973,0.021003562782425433
2362,0.20515459775924683,0.7372764013707638
2363,0.0037302356213331223,0.13454689364880323
2364,-0.13534033298492432,-0.0593920573592186
2365,-0.014864377677440643,0.0027768127620220184
2366,-0.1373625248670578,0.19578276574611664
2367,-0.0072241611778736115,0.04643195867538452
2368,0.003681182861328125,0.10280311154201627
2369,-0.0006300552631728351,0.15290722798090428
2370,0.07454007863998413,0.45741797611117363
2371,0.07114636898040771,0.17298484407365322
2372,0.03780997544527054,0.027063739300501766
2373,-0.009345337748527527,0.2119247391819954
2374,0.010226041078567505,1.0139960059532314
2375,-0.002518330467864871,1.6088635814376175
2376,-0.014207622967660427,-0.014387203205842525
2377,0.03957879915833473,0.3587845331057906
2378,-0.22290988266468048,-0.08058065176010132
2379,0.6575959920883179,0.18905608810018748
2380,0.06880775094032288,0.058790192008018494
2381,0.04983216151595116,1.5105943931266665
2382,-0.023138683289289474,0.1426594816148281
2383,-0.005909898318350315,0.0149122248403728
2384,-0.1549260914325714,-0.12748124822974205
2385,-0.2527335286140442,-0.11845150589942932
2386,-0.0003944365307688713,0.23977070534601808
2387,-0.04057672992348671,-0.029872892424464226
2388,-0.03374101594090462,-0.03682145243510604
2389,-0.03454331308603287,-0.03235940495505929
2390,0.00394816929474473,0.12896321807056665
2391,-0.012642367742955685,1.168543715029955
2392,-0.15678024291992188,0.18221241235733032
2393,-0.011983610689640045,0.07601756788790226
2394,0.0016485368832945824,0.006913549266755581
2395,0.04801368713378906,0.12417425215244293
2396,-0.0006796254310756922,0.003512364230118692
2397,0.02875790186226368,0.04849854251369834
2398,0.5205325484275818,0.07071579992771149
2399,0.003439934691414237,0.006540380185469985
2400,0.06204306706786156,0.47134634852466206
2401,-0.011914573609828949,-0.011501746252179146
2402,0.013530400581657887,0.19886865001171827
2403,-0.03271334618330002,0.05559642240405083
2404,0.008084099739789963,0.09474395558936521
2405,-0.015512663871049881,0.1111464723944664
2406,0.004556529223918915,0.04059480188880116
2407,0.8917573690414429,0.760172764363233
2408,-0.025345399975776672,0.14909353107213974
2409,0.037900228053331375,0.014778614044189453
2410,-0.003673999570310116,-0.004437882453203201
2411,0.05640184506773949,0.021180885145440698
2412,0.003926686942577362,0.10854640230536461
2413,-0.04972613602876663,0.10459086298942566
2414,-0.35757797956466675,-0.358725197147578
2415,-0.025941524654626846,0.23145600408315659
2416,-0.026852987706661224,-0.019022956490516663
2417,-0.08282222598791122,0.17806348204612732
2418,-0.01225082203745842,0.9900233391672373
2419,0.04813793674111366,0.1320081166923046
2420,0.015428245067596436,0.7135465741157532
2421,0.038419779390096664,1.0720490221865475
2422,0.02031717449426651,0.46388024093585045
2423,-0.0018407311290502548,0.108781305141747
2424,-0.004248330369591713,0.004593563266098499
2425,0.034748803824186325,0.5630648247897625
2426,0.061679523438215256,0.7368235634639859
2427,0.0851830542087555,0.15847051329910755
2428,-0.031285908073186874,0.31542859598994255
2429,0.035395946353673935,0.22150564519688487
2430,-0.018290504813194275,0.20226748660206795
2431,-0.12044410407543182,-0.17932225740514696
2432,0.09749113023281097,0.10800259187817574
2433,0.012503007426857948,0.027722861152142286
2434,0.3538050055503845,0.3537767007946968
2435,0.10864736139774323,1.0730318892747164
2436,0.0071715423837304115,0.44718117266893387
2437,-0.011619778349995613,0.020424680784344673
2438,-0.03780941665172577,0.09893766790628433
2439,-0.00880681537091732,-0.0017778007313609123
2440,-0.022327736020088196,0.44331324845552444
2441,-0.44937369227409363,-0.3357451930642128
2442,-0.05932532250881195,0.30277397483587265
2443,-0.03072340600192547,0.000656643882393837
2444,0.0395207479596138,0.2120035458356142
2445,0.0008620524313300848,0.03419486223720014
2446,0.01789182797074318,0.055196515982970595
2447,0.04637417569756508,0.04855483246501535
2448,-0.0011551837669685483,0.04012947389855981
2449,0.0019281061831861734,0.05594880133867264
2450,-0.025295287370681763,-0.011886943131685257
2451,0.04784621298313141,0.4171167025633622
2452,0.08942466229200363,0.6820048307999969
2453,0.17691047489643097,1.144880379550159
2454,0.12165787816047668,0.06124231033027172
2455,-0.11277520656585693,-0.11688017472624779
2456,0.05111018940806389,1.8464261793997139
2457,0.024485521018505096,0.18362748622894287
2458,0.026236936450004578,0.06851651147007942
2459,-0.17719194293022156,0.05307450890541077
2460,-0.001155416015535593,0.20248167030513287
2461,0.09320160001516342,0.007559897843748331
2462,0.03837022930383682,0.28403015807271004
2463,0.00045632082037627697,0.025413941591978073
2464,-0.04994937404990196,0.26014382392168045
2465,6.331817712634802e-05,4.496108086663298
2466,0.046170350164175034,0.2740784762427211
2467,0.013770177960395813,-0.036901945946738124
2468,-0.1411481499671936,0.2513640224933624
2469,0.014806823804974556,0.13806170312818722
2470,-0.03649933263659477,1.1819103434681892
2471,-0.09193652868270874,0.8677967339754105
2472,0.10806380212306976,5.094118611887097
2473,-0.12535417079925537,-0.10061516240239143
2474,0.03735031560063362,0.8071479462087154
2475,0.01948377676308155,0.0039440192631445825
2476,0.005092537961900234,0.09343583695590496
2477,0.00066842493833974,0.006523494666907936
2478,-0.00560902850702405,0.0025937119498848915
2479,0.213469997048378,1.3910891711711884
2480,0.007612636312842369,0.12087133948807605
2481,0.004601834341883659,0.11846488667652011
2482,-0.007270447909832001,0.5725690200924873
2483,-0.3699561059474945,-0.04179030656814575
2484,-0.07870225608348846,0.21902287751436234
2485,0.010432517156004906,2.053005390567705
2486,0.07999884337186813,0.45084741385653615
2487,-0.008235832676291466,0.04041921999305487
2488,-0.10809400677680969,0.1344236135482788
2489,-0.010818754322826862,0.010036366060376167
2490,-0.026403695344924927,0.24507683515548706
2491,-0.27204176783561707,0.17618721723556519
2492,-0.07682499289512634,0.05999971926212311
2493,0.02990546263754368,0.16907733865082264
2494,-0.02188977599143982,0.27125775814056396
2495,-0.005984379909932613,-0.01186319487169385
2496,0.04760986194014549,0.22540716282674111
2497,0.0036239363253116608,0.9146247487515211
2498,0.0048009492456912994,0.01637486065737903
2499,-0.0023090392351150513,0.01370973326265812
2500,0.8916687965393066,0.6797296042786911
2501,0.01846543326973915,0.01381925493478775
2502,0.008784947916865349,0.07938472926616669
2503,0.09014254808425903,0.36264461278915405
2504,-0.014397548511624336,0.008334275335073471
2505,-0.024016741663217545,0.05821245722472668
2506,-0.00315830297768116,0.08325433917343616
2507,0.06538667529821396,0.5992562035098672
2508,0.001939604990184307,0.0147559167817235
2509,0.004329383373260498,0.004539572983048856
2510,-0.0573958121240139,0.1925009936094284
2511,0.1708337366580963,1.1881425425526686
2512,-0.0788399875164032,1.1375490874052048
2513,-0.03644974157214165,-0.01321224495768547
2514,0.0727156549692154,1.1213619341142476
2515,0.017116211354732513,0.12168427533470094
2516,0.08077117800712585,0.6644415818154812
2517,-0.0010565370321273804,-0.02371058613061905
2518,-0.32780539989471436,-0.3361280213284772
2519,-0.003986946307122707,0.7839825414121151
2520,0.11658648401498795,1.0273172766901553
2521,-0.025818996131420135,0.06722185760736465
2522,-0.03236128389835358,0.012067809700965881
2523,0.03763583302497864,0.22488809406058863
2524,-0.006486936472356319,0.2163436897099018
2525,-0.027473097667098045,-0.010596631094813347
2526,-0.3245210647583008,0.22014540433883667
2527,-0.23995576798915863,-0.24057620324310847
2528,0.07811574637889862,0.08035308122634888
2529,-0.03689897060394287,-0.033641517162323
2530,0.03609176725149155,0.17699924283078872
2531,0.004566270858049393,0.019672984577482566
2532,-0.002285030670464039,0.17085448652505875
2533,0.00923875067383051,0.09722736291587353
2534,0.04436325281858444,0.15118926204741
2535,0.022333111613988876,0.6989277200773358
2536,-0.3492909073829651,-0.0427708625793457
2537,0.05662848800420761,0.12096461467444897
2538,0.047706104815006256,0.6165614277124405
2539,0.12478849291801453,0.15806973001963343
2540,0.004515689332038164,0.01905843970598653
2541,-0.014813515357673168,0.09047416970133781
2542,0.0032419206108897924,0.6506616200786084
2543,0.010902308858931065,0.0753432335332036
2544,-0.019314367324113846,-0.019391768728382885
2545,-0.005837678909301758,-0.008708045585080981
2546,0.23215849697589874,0.6261941683478653
2547,0.01922091841697693,0.8672836236655712
2548,-0.17302745580673218,-0.12888304889202118
2549,0.05604221671819687,0.0700348261743784
2550,0.027878470718860626,0.10652955621480942
2551,-0.028085503727197647,0.6627646312117577
2552,0.009559385478496552,0.16281177662312984
2553,0.1707734316587448,0.23515864917135332
2554,-0.04630042985081673,0.05373818799853325
2555,0.5483614206314087,1.1326925307512283
2556,-0.06803383678197861,-0.012769129127264023
2557,0.020039338618516922,1.451159755961271
2558,0.030651656910777092,0.5549344178289175
2559,-0.04516126587986946,0.049851108342409134
2560,0.011336603201925755,0.00790946013876237
2561,0.07110240310430527,0.16448817821219563
2562,0.01985045149922371,0.18151881190715358
2563,0.009040565229952335,0.06990741554182023
2564,0.04464220255613327,0.3821319860871881
2565,-0.09779122471809387,-0.06618519127368927
2566,0.12283556908369064,0.9963614987209439
2567,-0.00944208912551403,0.5281806234270334
2568,0.0052521307952702045,0.002890813164640349
2569,0.00011855896445922554,0.009601324409013614
2570,0.0019543878734111786,0.2862018719315529
2571,0.12162598967552185,0.36886767722899094
2572,0.09439966082572937,0.37553215232037473
2573,-0.0027921274304389954,0.6384029015898705
2574,-0.03894418478012085,0.5521121546626091
2575,0.2321523278951645,1.391266658436507
2576,-0.0015416056849062443,-0.006480268202722073
2577,-0.003446786431595683,0.168599555734545
2578,0.42997464537620544,0.48925790225075616
2579,0.029603179544210434,0.08635519817471504
2580,-0.019798044115304947,0.21149487607181072
2581,-0.016233403235673904,-0.030602726619690657
2582,0.1007610410451889,2.285720307379961
2583,0.009803193621337414,0.06559686007676646
2584,0.07074436545372009,0.13965112785808742
2585,0.019793953746557236,1.9845431856811047
2586,0.013304715976119041,-0.006032228469848633
2587,-0.5076490640640259,-0.46904656291007996
2588,0.036212339997291565,1.450379875022918
2589,0.002999089192599058,0.015758812543936074
2590,-0.015450479462742805,0.39357916079461575
2591,-0.015592475421726704,0.014152396470308304
2592,0.0019588186405599117,0.01704556227196008
2593,0.02823578380048275,0.306080037727952
2594,0.009768813848495483,0.4771578274667263
2595,-0.19374383985996246,-0.008578643202781677
2596,0.01634415052831173,0.11698372966202442
2597,-0.07358335703611374,1.7642026990652084
2598,0.016117338091135025,1.767802761751227
2599,0.08557146787643433,1.2162838280200958
2600,0.15179994702339172,0.23495272640138865
2601,-0.3118099272251129,-0.30972238117828965
2602,0.0005373982712626457,0.41151893767528236
2603,0.010928850620985031,0.12812525406479836
2604,0.011399603448808193,0.1904459586367011
2605,0.05198855325579643,0.2039581760764122
2606,0.07904908806085587,0.1958486014045775
2607,0.04033752530813217,1.4575655087828636
2608,0.1473327875137329,1.1305018153507262
2609,0.1370532512664795,0.19145352393388748
2610,0.11345858871936798,0.8707278110086918
2611,0.0019387602806091309,0.06191559135913849
2612,-0.0009026313200592995,-0.00450682058930397
2613,-0.11983948945999146,0.24811382591724396
2614,-0.014228586107492447,2.2610591743141413
2615,0.0015293681062757969,0.15876513253897429
2616,0.0889274999499321,1.4958369149826467
2617,-0.027765147387981415,0.038798101246356964
2618,0.039115194231271744,0.03222454297065269
2619,-0.17833834886550903,-0.20112503111362456
2620,0.12668204307556152,0.3459528684616089
2621,0.03207346424460411,0.5207346850074828
2622,-0.02065933682024479,0.23083923757076263
2623,0.04575101658701897,0.5082851117476821
2624,0.003073069266974926,0.19174879835918546
2625,-0.2095557451248169,0.4280567616224289
2626,-0.1351540982723236,-0.048783764243125916
2627,-0.0013958350755274296,0.013774908147752285
2628,0.8810729384422302,1.5453185439109802
2629,-0.06414573639631271,0.16220753639936447
2630,-0.0620376318693161,-0.04406037740409374
2631,0.0002236524596810341,-0.00466087248059921
2632,-0.2261551171541214,-0.106595978140831
2633,-0.004860583692789078,0.7481120079755783
2634,0.016282396391034126,0.12416831665905192
2635,0.009275206364691257,0.03559393844625447
2636,-0.3106483519077301,-0.32165653188712895
2637,0.003411470679566264,0.04443444567732513
2638,0.11115383356809616,0.18142838031053543
2639,-0.06871773302555084,-0.05991566717624664
2640,0.09640555828809738,2.4800686836420027
2641,-0.037835702300071716,0.041580528020858765
2642,-0.04294092580676079,0.07831176370382309
2643,0.00878598541021347,0.03521877910498006
2644,-0.08297105878591537,-0.0776985208503902
2645,0.0014896304346621037,0.38293358543887734
2646,0.009932166896760464,0.31750915601151064
2647,0.010038886219263077,0.1213423484005034
2648,-0.05329010635614395,0.04123622179031372
2649,0.04361787438392639,0.12530135549604893
2650,-0.37581244111061096,-0.251848503947258
2651,0.11752642691135406,0.19397984258830547
2652,0.006326694041490555,0.12455184012651443
2653,0.06335994601249695,0.3701790813356638
2654,0.12091386318206787,0.29913097713142633
2655,0.26919323205947876,1.3784431049134582
2656,0.6478263139724731,1.3591875452548265
2657,-0.05056743323802948,0.00425044447183609
2658,0.021400926634669304,0.024299437180161476
2659,0.005599433556199074,-0.0020501138642430305
2660,0.04764445871114731,0.4678913280367851
2661,0.007608345244079828,0.009903802730841562
2662,0.06676937639713287,0.0025508562102913857
2663,-0.06423931568861008,0.6965478584170341
2664,-0.1454765796661377,1.9314106851816177
2665,0.002169698476791382,0.7404266139492393
2666,0.0011341567151248455,0.09434262866852805
2667,0.0632391944527626,0.025875916704535484
2668,0.148737370967865,0.0605812476715073
2669,0.0002463553100824356,-0.002804551273584366
2670,-0.028907623142004013,-0.010406648740172386
2671,-0.1667521893978119,0.4765426814556122
2672,-0.05354423075914383,1.21807349473238
2673,-0.031733013689517975,0.42949917167425156
2674,0.07333384454250336,1.065306118602166
2675,0.06532499194145203,0.09274333529174328
2676,-0.043752506375312805,-0.04558940953575075
2677,0.08654014021158218,1.8232436869293451
2678,-0.11424923688173294,-0.11052518710494041
2679,0.05644925683736801,0.5434242067858577
2680,-0.019698839634656906,0.007021673023700714
2681,-0.01490434817969799,0.1949690356850624
2682,0.03916306793689728,1.24314646422863
2683,0.06649289280176163,0.16529679292580113
2684,-0.006796261295676231,0.02838471718132496
2685,0.041019126772880554,0.12931356800254434
2686,-0.21305860579013824,-0.13316719233989716
2687,0.019379543140530586,0.03216656527365558
2688,0.18267278373241425,0.19647397100925446
2689,0.05446954071521759,0.22060613078065217
2690,0.0020295160356909037,0.008241259019996505
2691,0.16431227326393127,0.44797056959941983
2692,-0.044399507343769073,0.09670009836554527
2693,0.025254307314753532,0.19229861162602901
2694,0.0009649917483329773,0.028202490881085396
2695,-0.023149564862251282,0.6796582266688347
2696,0.030208170413970947,0.6201410186477005
2697,0.00971025787293911,0.012274815002456307
2698,-0.011710336431860924,-0.02841979847289622
2699,-0.007184529677033424,0.10898573696613312
2700,-0.24480301141738892,-0.28112636506557465
2701,-0.031684838235378265,-0.02404586598277092
2702,-0.0006508108926936984,0.0412332050036639
2703,0.01579723320901394,0.20931010646745563
2704,-0.09818331897258759,-0.013295620679855347
2705,0.0008305303053930402,0.015235239028697833
2706,-0.6697053909301758,-0.6474215425550938
2707,0.03649662807583809,0.26202859822660685
2708,-0.003205660730600357,0.10692289471626282
2709,-0.008346259593963623,0.07805588841438293
2710,0.02630658447742462,0.30995018407702446
2711,0.04328974336385727,0.33340816758573055
2712,0.004934689495712519,0.06641322339419276
2713,-0.03085271269083023,-0.00405481643974781
2714,0.0031578573398292065,0.10423128446564078
2715,0.035291653126478195,0.6361463107168674
2716,0.036127280443906784,0.2645196948724333
2717,-0.001993020996451378,0.018808783730491996
2718,0.01031733863055706,0.3239666144945659
2719,-0.0703953206539154,0.7110766395926476
2720,0.08145724982023239,0.3633057482074946
2721,0.23756256699562073,1.2752015483565629
2722,0.24866890907287598,0.6836476027965546
2723,0.06415192037820816,0.13297964446246624
2724,0.07204607129096985,0.3024061812320724
2725,-0.019409876316785812,-0.023402484599500895
2726,0.038893282413482666,1.0604077242314816
2727,0.011354727670550346,0.1774310264736414
2728,0.05859611928462982,0.20414712093770504
2729,0.06008054316043854,0.746106743812561
2730,-0.107354074716568,0.07756173610687256
2731,-0.03428071737289429,0.1493348777294159
2732,-0.002658553421497345,0.45567231881432235
2733,-0.12254389375448227,0.066832035779953
2734,-0.020052235573530197,-0.03975175693631172
2735,0.0686715766787529,0.4670547968707979
2736,0.06954382359981537,0.15014375210739672
2737,0.17972224950790405,0.3662889463303145
2738,0.002271316945552826,0.1600716933608055
2739,0.050726767629384995,0.17388387420214713
2740,0.008399365469813347,0.12309341202490032
2741,0.025931842625141144,0.05440367013216019
2742,0.24330361187458038,0.3572498131543398
2743,0.01706794649362564,0.4284529979340732
2744,0.03195435553789139,0.009046485647559166
2745,0.09015598148107529,0.27392611652612686
2746,-0.12246230244636536,-0.09756466373801231
2747,-0.03306594491004944,-0.03356815885854303
2748,-0.44641536474227905,-0.4002629444003105
2749,-0.027074411511421204,0.4878773018717766
2750,-0.029430299997329712,-0.02835680916905403
2751,0.005659457296133041,0.8043024428188801
2752,0.0024838943500071764,0.54983014264144
2753,-0.024507923051714897,0.7285945136100054
2754,-0.011720821261405945,-0.0022380554676055906
2755,0.002077913610264659,0.00023755487382004503
2756,0.014067813754081726,-0.023637473583221436
2757,0.02509058639407158,0.033380620181560516
2758,-0.017826762050390244,-0.007405377924442291
2759,-0.09444231539964676,0.3795908987522125
2760,-0.016960565000772476,0.058399004861712456
2761,0.025795813649892807,0.020087352953851223
2762,-0.11408619582653046,0.027587220072746277
2763,0.00456284498795867,0.03454473428428173
2764,0.04134666547179222,1.5794352516531944
2765,0.007245911285281181,0.0374183002859354
2766,-0.021562786772847176,0.03621821478009224
2767,0.0037426482886075974,-0.003639564383774996
2768,0.24293547868728638,1.318581199273467
2769,0.04844341427087784,0.007084124255925417
2770,0.03530237451195717,0.034752757754176855
2771,-0.26555949449539185,-0.24330430664122105
2772,-0.08820203691720963,-0.15185566782951354
2773,0.06802648305892944,0.26484084874391556
2774,0.34464627504348755,0.5631896927952766
2775,-0.10383014380931854,-0.03844635188579559
2776,0.03627362847328186,1.125322244464769
2777,-0.0009321682155132294,0.3091595694422722
2778,-0.11390027403831482,-0.1114424942061305
2779,0.040326669812202454,0.8340441435575485
2780,0.004858644213527441,0.006419780293981603
2781,-0.07363405078649521,0.3577505052089691
2782,0.049470894038677216,0.39159281738102436
2783,0.021504178643226624,0.11304041743278503
2784,-0.09658128023147583,0.20906254649162292
2785,0.5578567385673523,0.32996056973934174
2786,-0.1023518517613411,0.4755547344684601
2787,-0.020406518131494522,-0.016124974936246872
2788,0.031040746718645096,0.7061816090717912
2789,-1.7344951629638672e-05,0.13147807121276855
2790,-0.010924575850367546,-0.014988228678703308
2791,-0.012718068435788155,0.01661170180886984
2792,-0.028597235679626465,0.6938503533601761
2793,-0.026380132883787155,1.1463165115565062
2794,0.3968275785446167,0.12052469328045845
2795,0.014043043367564678,0.07578388880938292
2796,-0.25779396295547485,0.5861348807811737
2797,0.036942899227142334,0.3865390350110829
2798,-0.03573363646864891,0.20644664764404297
2799,0.013154547661542892,0.11717090010643005
2800,0.3784872889518738,0.284641332924366
2801,-0.18653224408626556,-0.09332713484764099
2802,0.0076434314250946045,-0.13220531284809112
2803,-0.3883006274700165,-0.329561747610569
2804,0.003908483311533928,0.00780728598125279
2805,-0.04769395664334297,-0.037502151913940907
2806,-0.07598762214183807,-0.07805078476667404
2807,0.057362690567970276,0.036121969344094396
2808,0.04755927994847298,0.31363113317638636
2809,0.07011757791042328,0.10270817927084863
2810,-0.05358309671282768,0.11034548282623291
2811,0.0012555294670164585,0.1496720095165074
2812,-0.00899559911340475,-0.006327788345515728
2813,-0.01945890486240387,0.6574242934584618
2814,-0.023641398176550865,1.1783060058951378
2815,0.038846105337142944,0.43619326897896826
2816,0.031113460659980774,2.104389648884535
2817,-0.04981911927461624,-0.04512071795761585
2818,-0.03311736509203911,0.07130115479230881
2819,0.06553447246551514,0.3715367396362126
2820,0.015725167468190193,1.0791490953415632
2821,-0.005835764110088348,0.7165169268846512
2822,0.019783319905400276,0.523559785913676
2823,-0.002138147596269846,0.06817114492878318
2824,0.026256699115037918,0.04221133887767792
2825,-0.049736298620700836,0.03341710567474365
2826,-0.035473767668008804,0.8009930476546288
2827,0.004497583024203777,0.11929135239915922
2828,0.05858225375413895,0.144666763022542
2829,0.03045906499028206,0.5533936871215701
2830,0.046547550708055496,0.23196448214002885
2831,0.004259075969457626,0.9379045702517033
2832,0.09117414802312851,0.12175526446662843
2833,-0.003833332099020481,0.13322698138654232
2834,0.0357893630862236,0.2603352274745703
2835,-0.02314753644168377,0.062189603224396706
2836,0.012935791164636612,0.14204281195998192
2837,-0.04007400944828987,0.026644103229045868
2838,-0.007980890572071075,1.0809852480888367
2839,0.0196689423173666,0.08695798180997372
2840,-0.012999290600419044,0.08013451658189297
2841,0.027468379586935043,1.094882994890213
2842,0.0005881987744942307,0.006900426815263927
2843,-1.1753660440444946,-1.176464946824126
2844,-0.008500248193740845,-0.014152976335026324
2845,-0.047739677131175995,-0.005714531987905502
2846,0.00607416033744812,0.039197154343128204
2847,-0.14387327432632446,0.3206159919500351
2848,0.0018233581213280559,0.03929192165378481
2849,-0.009038228541612625,0.0031100399792194366
2850,-0.13181328773498535,0.03875574469566345
2851,0.01938001997768879,0.5098752402118407
2852,0.005106096155941486,0.0012247627601027489
2853,0.006015286780893803,0.9538695216183442
2854,-0.06929054856300354,-0.04300984740257263
2855,-0.05137103423476219,-0.018659807741642
2856,0.13686013221740723,0.238130709156394
2857,0.1172308474779129,-0.04369754135608673
2858,-0.0067259809002280235,0.41688266675919294
2859,0.05970257148146629,1.0254853405058384
2860,-0.033749207854270935,0.2602497562766075
2861,-0.004669738467782736,0.19463043846189976
2862,-0.06786395609378815,-0.0628958810120821
2863,-0.00265100272372365,0.095570201985538
2864,-0.14060011506080627,1.660849928855896
2865,-0.06058943644165993,1.3118831515312195
2866,-0.0003435627440921962,0.01716284261783585
2867,-0.0543212890625,-0.05419726576656103
2868,-0.31291720271110535,-0.2677685469388962
2869,0.022275492548942566,0.16283388435840607
2870,-0.10099034011363983,0.050211429595947266
2871,0.1650421917438507,0.2654733285307884
2872,0.012447312474250793,0.1879834495484829
2873,0.14486177265644073,0.1145227886736393
2874,-0.07924756407737732,0.21204408258199692
2875,0.05735708773136139,0.2692407176364213
2876,-0.09471418708562851,-0.09241912420839071
2877,0.00463801808655262,0.01508491556160152
2878,0.00954216904938221,0.27894372353330255
2879,-0.01983450911939144,0.11373910680413246
2880,0.019414953887462616,0.44534631818532944
2881,-0.005484613589942455,0.009306630119681358
2882,0.08025600016117096,1.1204588315449655
2883,-0.03715712949633598,0.04217040538787842
2884,0.03261038288474083,0.815164998813998
2885,0.03489692509174347,0.06460258923470974
2886,-0.028167717158794403,0.01436704769730568
2887,0.08883789926767349,0.22870870860060677
2888,-0.4823092222213745,-0.11979562044143677
2889,0.00792152713984251,0.4280822006985545
2890,-0.00842243805527687,-0.010536977788433433
2891,0.03260180354118347,0.003210750495782122
2892,0.0477151945233345,0.14513153210282326
2893,0.009608235210180283,0.13412374630570412
2894,0.05390055105090141,0.38246557815000415
2895,0.02181405760347843,0.4159295428544283
2896,-1.5140146017074585,-1.3458430767059326
2897,0.007633674424141645,0.8664410965284333
2898,-0.07590384036302567,-0.07602347142528743
2899,-0.1281580775976181,0.9324217140674591
2900,0.27050063014030457,1.159394385293126
2901,-0.02622991055250168,-0.029330044984817505
2902,0.06346562504768372,0.14084827341139317
2903,0.009201452136039734,0.31642935797572136
2904,-0.008590531535446644,0.03469369187951088
2905,0.010018018074333668,0.16465167235583067
2906,-0.0007197116501629353,0.17009311774745584
2907,0.08399946987628937,0.4619540134444833
2908,-0.01607368141412735,0.09077814221382141
2909,-0.006092090159654617,1.6851461380720139
2910,-0.17673133313655853,-0.1807202585041523
2911,0.050601791590452194,0.016692160163074732
2912,0.012243486940860748,0.8991424683481455
2913,0.032627180218696594,1.4337790668942034
2914,0.0003399302950128913,0.023581168265081942
2915,0.0503389947116375,0.6935145370662212
2916,0.05889664590358734,0.05651302117621526
2917,0.0084321778267622,-0.0018910763412714002
2918,-0.00013411795953288674,0.00788129074499011
2919,-0.015102818608283997,0.46213919296860695
2920,-0.08860902488231659,0.7617941945791245
2921,0.043585196137428284,0.1814611228182912
2922,0.011047969572246075,0.23584781307727098
2923,-0.004181656986474991,0.044441938400268555
2924,0.06089441478252411,0.2357177659869194
2925,-0.06306098401546478,0.2640253007411957
2926,-0.021734926849603653,-0.01639957446604967
2927,-0.0022711139172315598,0.1504732547327876
2928,0.0003018793067894876,0.1272338323178701
2929,0.019043855369091034,0.09164823446189985
2930,0.03754675015807152,2.942115392535925
2931,0.01952364109456539,0.18962530605494976
2932,-0.11553139984607697,0.12322638928890228
2933,0.1262803077697754,1.1693756058812141
2934,0.007964685559272766,0.32595187425613403
2935,-0.118288055062294,-0.07283744588494301
2936,-0.012005023658275604,0.09977541118860245
2937,0.034478917717933655,0.0018784143030643463
2938,0.08739623427391052,0.2757748062722385
2939,0.0017367382533848286,0.05263175116851926
2940,0.04960423335433006,-0.004072056617587805
2941,0.0107472138479352,0.19252147496445104
2942,-0.30109041929244995,-0.06862287223339081
2943,-0.006937977857887745,-0.010117471683770418
2944,0.11867193132638931,0.2229735041037202
2945,0.4454008936882019,1.1566429175436497
2946,-0.0028084535151720047,0.6649406114593148
2947,-0.04482513293623924,-0.03367624245584011
2948,-0.2235049307346344,-0.17931748554110527
2949,0.01633402705192566,0.20876960922032595
2950,0.0013250317424535751,0.06264989636838436
2951,0.04086514189839363,-0.016170646995306015
2952,0.07267004251480103,1.0679571699583903
2953,-1.127884030342102,-1.1274649713304825
2954,-0.025456421077251434,1.3550703842192888
2955,0.014355286955833435,0.005709975957870483
2956,-0.014910600148141384,0.21777364797890186
2957,-0.01974780485033989,1.1348670944571495
2958,-0.005959907080978155,0.3169039646163583
2959,0.02845613658428192,1.322579356841743
2960,-0.06463147699832916,-0.03669700026512146
2961,0.061991218477487564,0.17189839808270335
2962,0.020173976197838783,1.163733473047614
2963,-0.22863854467868805,-0.23678113147616386
2964,-0.11844220012426376,0.4042738378047943
2965,0.07652640342712402,0.19980657659471035
2966,0.04616159573197365,0.05723567210952751
2967,0.001329232007265091,-0.00018080580979585627
2968,-0.05936349928379059,0.03786683827638626
2969,-0.052268050611019135,0.37612875550985336
2970,-0.006422902457416058,0.4641108210198581
2971,0.6235476732254028,0.9194920659065247
2972,0.011830229312181473,0.5298165529966354
2973,0.06175640970468521,0.17075910832500085
2974,0.04689978063106537,0.12037548419903032
2975,0.026408568024635315,0.6828122809529305
2976,-0.015499751083552837,0.012226415798068047
2977,-0.030533093959093094,-0.013415932655334473
2978,-0.018602006137371063,0.1481401864439249
2979,-0.02548564411699772,0.56222078576684
2980,0.015598883852362633,0.05070246197283268
2981,-0.04069725051522255,-0.03769509121775627
2982,0.003295658156275749,-0.003935826011002064
2983,-0.004676401149481535,0.09905075468122959
2984,0.005508996546268463,0.04065552819520235
2985,-0.26253780722618103,-0.01572626829147339
2986,0.03647259622812271,0.11799213476479053
2987,0.004053372424095869,0.09609435219317675
2988,0.07044463604688644,0.8985460996850634
2989,-0.01246606558561325,-0.0006114840507507324
2990,0.046964120119810104,0.26290563866496086
2991,-0.03967072442173958,-0.029685379937291145
2992,-0.23242038488388062,-0.22753947414457798
2993,-0.07446029037237167,-0.0019128099083900452
2994,0.039209429174661636,0.27702179178595543
2995,0.016772041097283363,0.018210468886536546
2996,0.005752584431320429,0.5351253499393351
2997,0.0048692538402974606,0.157688200479015
2998,0.423408567905426,0.46289949771016836
2999,-0.0015597008168697357,0.10985442623496056
3000,0.0045210192911326885,0.05002095928648487
3001,0.010708438232541084,0.05707929754862562
3002,0.030751371756196022,0.23140775226056576
3003,0.09568115323781967,0.054727273469325155
3004,0.05829495191574097,0.3702645755838603
3005,0.0002903318963944912,0.027925058268010616
3006,0.07047204673290253,0.5266789980232716
3007,0.04082479700446129,0.5576091117691249
3008,-0.18179476261138916,-0.1636965237557888
3009,-0.05787551403045654,-0.05965770687907934
3010,-0.050598252564668655,-0.04335361439734697
3011,0.18157055974006653,0.10535740619525313
3012,-0.21061071753501892,-0.04329103231430054
3013,-0.009729385375976562,0.6839679013937712
3014,0.043419867753982544,0.3259861124679446
3015,-0.08211604505777359,0.20548658072948456
3016,0.00527315866202116,0.0235858631785959
3017,0.004951382987201214,0.2642829504329711
3018,-0.11160048097372055,-0.11154501512646675
3019,-0.046043477952480316,-0.008588440716266632
3020,0.0022536730393767357,0.04486677469685674
3021,-0.06417413055896759,0.08465046435594559
3022,-0.1065538227558136,0.02416631579399109
3023,-0.008987958543002605,0.17851807735860348
3024,0.005750526208430529,0.09022757550701499
3025,0.06744840741157532,0.5924007333815098
3026,0.08012136071920395,0.3968071239069104
3027,0.002313584089279175,0.041331518441438675
3028,0.009494763799011707,0.09606128936411551
3029,0.10958783328533173,0.7301293745986186
3030,0.012860562652349472,0.03318825690075755
3031,0.06188591197133064,0.1675246536033228
3032,0.0032506119459867477,0.16943590808659792
3033,0.05392917990684509,0.2836874481290579
3034,-0.06959912180900574,-0.046914830803871155
3035,-0.07259209454059601,-0.06859319005161524
3036,0.09313930571079254,0.008675627750344575
3037,0.06295064836740494,0.4024520507082343
3038,-0.0016502622747793794,-0.0018635593296494335
3039,0.0004502510419115424,0.4188466580817476
3040,0.0073014236986637115,0.06759793683886528
3041,0.009914357215166092,-0.009837780147790909
3042,0.0051960707642138,0.6628364222124219
3043,-0.08499133586883545,-0.16091959178447723
3044,0.15846996009349823,0.8105504732811823
3045,-0.0023080194368958473,1.0369076780043542
3046,-0.03001256287097931,0.49489782005548477
3047,0.03640379384160042,1.1070964599348372
3048,0.04934709519147873,0.5763141456991434
3049,0.23619380593299866,0.6955285072328365
3050,-0.01849444955587387,-0.00916263833642006
3051,0.12179191410541534,0.928185369935818
3052,0.0002378470089752227,0.11974808751256205
3053,0.037082135677337646,0.6680747391656041
3054,-0.025115953758358955,0.3246530294418335
3055,0.012656856328248978,0.9512253161519766
3056,-0.00036584818735718727,0.016865974059328437
3057,-0.9637182354927063,-0.44088155031204224
3058,-0.012883223593235016,0.09152430295944214
3059,0.006978563033044338,0.04560551140457392
3060,-0.014747299253940582,0.127923633903265
3061,0.008573949337005615,0.26092349365353584
3062,0.0008914749487303197,0.02193064516177401
3063,0.07174433767795563,0.5918015781790018
3064,-0.016903497278690338,0.791874386370182
3065,-0.05205053836107254,0.18242483958601952
3066,-0.03993486613035202,0.12396769225597382
3067,0.0015248563140630722,0.22246651677414775
3068,0.009390898048877716,0.5574217960238457
3069,-0.07815417647361755,-0.016475610435009003
3070,0.0017481325194239616,0.50684261508286
3071,-0.010012263432145119,0.05939131323248148
3072,-0.30070456862449646,0.5106377303600311
3073,-0.016463708132505417,0.6996550746262074
3074,-0.045416515320539474,2.298016283661127
3075,-0.035559289157390594,0.7735338062047958
3076,-0.03335117921233177,-0.0148448646068573
3077,-0.2719515264034271,0.38993731141090393
3078,-0.0021328432485461235,0.09675477165728807
3079,0.012449532747268677,0.10828089714050293
3080,0.01079651340842247,0.03561439549230272
3081,0.01745615527033806,0.22375816851854324
3082,0.16005507111549377,2.210511810691969
3083,-0.11072707921266556,0.09942182153463364
3084,0.1152324303984642,0.5434965239837766
3085,0.010303854942321777,0.018446706875693053
3086,-0.011923117563128471,0.8771849498152733
3087,-0.006897285580635071,-0.038609206676483154
3088,0.044422488659620285,0.007223777463659644
3089,0.016489043831825256,0.856780081288889
3090,-0.011633651331067085,0.20319338887929916
3091,-0.011070320382714272,-0.008703625993803144
3092,0.024371469393372536,0.5101484637707472
3093,-0.2307605892419815,-0.1955254152417183
3094,-0.017303092405200005,0.5936836693435907
3095,0.0010911959689110518,0.00357224207255058
3096,-0.27749893069267273,-0.06811670958995819
3097,0.0011404743418097496,0.8085817115133977
3098,0.021869108080863953,0.17925097793340683
3099,-0.00709950365126133,0.06813223101198673
3100,0.02930806390941143,0.2863860974321142
3101,0.03722677752375603,0.06345302239060402
3102,0.02341742068529129,0.8914819397032261
3103,0.04959176108241081,0.014426527108298615
3104,0.09149634838104248,2.3433890007436275
3105,-0.0023196451365947723,-0.028801867514848707
3106,-0.014109358191490173,-0.0035504288971424103
3107,0.23598472774028778,0.9165197830734542
3108,0.008048662915825844,0.2775333661120385
3109,0.00020519332611002028,0.004590325319441035
3110,-0.016269173473119736,-0.015774307548999784
3111,0.008031722158193588,0.326791675426648
3112,0.00875290110707283,0.02949606627225876
3113,-0.06447243690490723,0.2170853614807129
3114,-0.03131399303674698,0.32256433367729187
3115,-0.005545075982809067,1.1767642367631197
3116,-0.05269289016723633,-0.06278148060664535
3117,-0.0016043265350162983,0.11676579574123025
3118,-0.018569614738225937,0.027132920920848846
3119,-0.04601319134235382,0.23341116309165955
3120,0.23678740859031677,0.4669168973341584
3121,0.061286456882953644,0.06975087337195873
3122,0.08547090739011765,0.33234723936766386
3123,0.002604586072266102,0.022074223961681128
3124,0.057606857270002365,0.2266822245437652
3125,-0.004206441342830658,-0.008705316111445427
3126,0.014401491731405258,0.1435350583633408
3127,-0.03622116893529892,-0.017922744154930115
3128,0.009313859976828098,0.048046107403934
3129,0.1196715384721756,0.1406899276189506
3130,-0.007864130660891533,0.1586976433172822
3131,0.03639679029583931,0.02395719103515148
3132,-0.009955834597349167,1.3586966283619404
3133,-0.03784967213869095,0.1525450423359871
3134,0.14780594408512115,0.129101587459445
3135,-0.016862379387021065,0.605716448277235
3136,0.035423725843429565,0.002676171949133277
3137,0.10661648213863373,0.4947151094675064
3138,-0.012908529490232468,0.017587962560355663
3139,-0.02916492521762848,-0.0385206937789917
3140,-0.011833267286419868,0.004908842965960503
3141,0.07220672816038132,0.007623177472851239
3142,0.0774242952466011,0.23289903998602313
3143,0.010899653658270836,0.014387885574251413
3144,0.2267211526632309,0.2117374362424016
3145,0.08280022442340851,0.23944732639938593
3146,0.04002663493156433,0.08669334836304188
3147,0.012246615253388882,0.01620782376267016
3148,-0.0019168276339769363,0.11097805015742779
3149,-0.005159489810466766,0.2625808962620795
3150,-0.02296116203069687,-0.02077529765665531
3151,-0.0008148192428052425,-0.004227575729601085
3152,-0.015292073599994183,-0.009984621312469244
3153,0.00038754940032958984,0.17624428309500217
3154,-0.17193414270877838,0.31285858154296875
3155,0.07231006771326065,0.6762768042244716
3156,0.009376678615808487,0.31697023706510663
3157,-0.04043591767549515,1.9605449959635735
3158,0.23037417232990265,0.9305410217493773
3159,0.0004547708376776427,0.009861182508757338
3160,-0.013978086411952972,0.04900374636054039
3161,0.0005914028733968735,0.36224542278796434
3162,0.011298732832074165,0.008114015683531761
3163,0.008266408927738667,0.10775784379802644
3164,-0.054445117712020874,0.33421947062015533
3165,-2.323347143828869e-05,0.10552623576950282
3166,0.10266020148992538,0.21674237167462707
3167,-0.02938978374004364,0.015732157975435257
3168,0.01577870547771454,0.06497384450631216
3169,0.01804785244166851,0.0504087102599442
3170,0.003990458324551582,0.23949048854410648
3171,0.0040296101942658424,0.051447661593556404
3172,0.08739843219518661,0.11902832242503791
3173,0.23284487426280975,0.27662826888263226
3174,0.009676587767899036,0.14231882710009813
3175,0.15988512337207794,0.8413985788647551
3176,0.011549750342965126,0.08023444656282663
3177,0.03877880424261093,0.059945972097921185
3178,-0.11780573427677155,-0.039388902485370636
3179,-0.06801295280456543,-0.05182987079024315
3180,-0.02740902453660965,1.2049184292554855
3181,-0.04859882593154907,0.9954726323485374
3182,-0.0007297745905816555,2.213231005705893
3183,0.008012129925191402,0.034798361361026764
3184,0.010389408096671104,0.08335781609639525
3185,0.07833375781774521,0.21379093153518625
3186,-0.006920667830854654,0.8134990744292736
3187,-0.11959496140480042,0.059283629059791565
3188,0.006152854301035404,0.04552173614502664
3189,-0.08856356143951416,0.05785094201564789
3190,-0.020154591649770737,-0.009938498958945274
3191,-0.007345408666878939,0.24067434761673212
3192,-0.06719259917736053,-0.004691660404205322
3193,-0.05173483490943909,0.07343463599681854
3194,-0.03127572312951088,-0.044568467972567305
3195,0.014275704510509968,0.14933558832854033
3196,-0.4869740605354309,-0.4556554779410362
3197,-0.09717240929603577,-0.09192191530019045
3198,-0.13678176701068878,-0.14378134394064546
3199,-0.0005240272730588913,0.43112741596996784
3200,-0.10166532546281815,-0.11165727581828833
3201,0.04047752916812897,0.21292204782366753
3202,-0.02607867680490017,-0.006157945841550827
3203,-0.13610248267650604,-0.11057057417929173
3204,0.009472714737057686,0.7421010774560273
3205,0.1845116913318634,0.3977449631784111
3206,0.028436407446861267,0.27445625606924295
3207,-0.018880240619182587,0.9947128519415855
3208,0.0750085785984993,0.059986783657222986
3209,-0.034600287675857544,1.4911080598831177
3210,-0.04833928123116493,-0.022528834640979767
3211,0.0020372250583022833,0.06022073817439377
3212,0.08707721531391144,0.7977909673936665
3213,0.012123014777898788,0.3060472533106804
3214,-0.0015486604534089565,-0.004620843334123492
3215,0.13464082777500153,0.5150645207613707
3216,0.20004750788211823,0.7662948854267597
3217,0.003462132066488266,0.012073913589119911
3218,-0.022074192762374878,-0.021900121588259935
3219,-0.08879677206277847,0.0019408538937568665
3220,0.04648614302277565,0.03536987320694607
3221,-0.0017415359616279602,0.009960886090993881
3222,0.03650541603565216,2.7043803483247757
3223,-0.022715292870998383,0.01855185255408287
3224,-0.006151221692562103,0.2801218703389168
3225,0.019747290760278702,0.060618589632213116
3226,-0.013239353895187378,-0.0037795361131429672
3227,0.2660067081451416,0.2865743525326252
3228,-0.002988764550536871,0.03285573562607169
3229,0.020073985680937767,0.16029057698324323
3230,0.11534638702869415,0.6561142671853304
3231,-0.1803426891565323,-0.20751538313925266
3232,-0.0065074581652879715,0.1898974748328328
3233,-0.32340681552886963,0.3130127489566803
3234,-0.0019019281025975943,2.0562685332261026
3235,0.037594933062791824,0.056647833436727524
3236,0.005454616621136665,0.04280852526426315
3237,0.1707851141691208,0.11063512695545796
3238,0.01631764881312847,0.05362028395757079
3239,0.17735429108142853,0.43760198331438005
3240,0.02147645317018032,0.10618064366281033
3241,0.037784963846206665,0.042924442648654804
3242,0.14969559013843536,0.060656897723674774
3243,-0.08136752247810364,0.6272531598806381
3244,-0.5770418047904968,1.290245234966278
3245,0.03613436594605446,-0.0007946982607245443
3246,0.019992770627141,0.031895202984742355
3247,0.05750120058655739,0.16536426544206506
3248,0.08574137836694717,0.34916551411151886
3249,0.0371488481760025,0.0294304852723144
3250,0.03657172992825508,0.14969780633691698
3251,0.03674349561333656,0.0015434818342328072
3252,-0.06322179734706879,0.08457475900650024
3253,0.023718509823083878,-0.011143466457724571
3254,-0.08129903674125671,0.7747117429971695
3255,-0.2682911455631256,-0.2558927349746227
3256,-0.023593075573444366,0.17832597345113754
3257,0.05739773064851761,0.011719509784597903
3258,0.10887808352708817,0.008775159707292915
3259,0.0058140829205513,0.7949005619157106
3260,0.05996619164943695,0.599808506667614
3261,-0.001252517569810152,0.012415573932230473
3262,-0.2169693112373352,1.4461058378219604
3263,-0.051305774599313736,-0.05074589140713215
3264,-0.008365610614418983,0.39642244949936867
3265,0.059110499918460846,0.09669428417691961
3266,0.8823575973510742,1.7962009776383638
3267,-0.06835156679153442,0.10015948861837387
3268,0.06027473509311676,-0.0835644006729126
3269,0.010632975958287716,0.3257377332483884
3270,0.05419183149933815,0.4031546418555081
3271,-0.04590565711259842,0.00541464239358902
3272,0.6577770113945007,1.3524522814259399
3273,-0.26219502091407776,-0.24723538756370544
3274,0.007914126850664616,0.0049552470445632935
3275,0.036203399300575256,0.2204071539454162
3276,0.048268161714076996,-0.008822625279426574
3277,-0.0023366063833236694,0.9281513914465904
3278,0.0016025826334953308,0.26042094826698303
3279,0.02654365450143814,0.19321586564183235
3280,0.0011242160107940435,0.20189121370003704
3281,0.016824871301651,0.5599526013247669
3282,0.10846574604511261,0.7226012088358402
3283,0.00973909068852663,0.017676413466688246
3284,-0.0003895200788974762,0.14412983041256666
3285,-0.07997778058052063,0.293411523103714
3286,0.023006930947303772,1.1293930187821388
3287,0.003806584980338812,0.2892450221115723
3288,0.07596799731254578,0.18238042993471026
3289,0.029333949089050293,0.31362101808190346
3290,0.010872086510062218,0.7765693669025495
3291,0.029738271608948708,2.244975214904116
3292,0.010508600622415543,0.849344439804554
3293,0.02538464218378067,-0.01675289124250412
3294,-0.03057997301220894,0.42901382595300674
3295,-0.09168262034654617,0.08252236992120743
3296,-0.004517905879765749,0.035757014993578196
3297,0.11550284922122955,0.11509029008448124
3298,0.08906267583370209,0.7935415687970817
3299,0.005759540945291519,0.4213982402579859
3300,-0.00866125337779522,0.6723210560157895
3301,-0.539503276348114,0.1010962724685669
3302,0.03615193068981171,-0.011596228927373886
3303,0.020802564918994904,0.2968825548887253
3304,0.0009597223252058029,0.004913732627755962
3305,-0.03487009182572365,0.053770121186971664
3306,0.07926995307207108,0.1181576510425657
3307,0.018844949081540108,0.39266276627313346
3308,0.14365246891975403,0.13237468153238297
3309,-0.0019230442121624947,0.03519498370587826
3310,-0.02498803287744522,0.2847059965133667
3311,0.03276009485125542,0.010826842280948767
3312,0.005353859625756741,0.02604570053927091
3313,0.07113505154848099,0.46873398148454726
3314,0.1105756014585495,0.5736346989870071
3315,0.002510175108909607,0.14244546927511692
3316,0.0016776295378804207,0.21616757940500975
3317,0.0018335599452257156,0.08690980821847916
3318,-0.002909076400101185,-0.004369764588773251
3319,0.15489262342453003,0.06913650128990412
3320,0.09570831060409546,3.0583702414878644
3321,-0.22740700840950012,1.1951424777507782
3322,-0.016677897423505783,0.2906688563525677
3323,-0.08793782442808151,-0.03150206804275513
3324,0.01823781244456768,2.091783093288541
3325,-0.009586316533386707,0.39649253338575363
3326,-0.04219374805688858,0.9417242109775543
3327,-0.008599299937486649,0.2063896730542183
3328,0.10988157242536545,0.21651525265770033
3329,0.033741649240255356,0.276817855425179
3330,-0.008557386696338654,0.18677161168307066
3331,-0.3543094992637634,-0.017294496297836304
3332,0.07363181561231613,2.6045776607988955
3333,0.02529485523700714,1.4543050974607468
3334,0.025209685787558556,0.24564355053007603
3335,-0.2290358543395996,0.5688507258892059
3336,0.00229438953101635,0.35620784340426326
3337,0.05177412927150726,0.316633477807045
3338,-0.0902038961648941,-0.1191329937428236
3339,-0.0002694893628358841,0.028835990466177464
3340,-0.1123419925570488,0.13404227793216705
3341,-0.022643452510237694,0.18737049773335457
3342,0.04684373363852501,0.8165409676730633
3343,0.07080414891242981,1.643725099042058
3344,0.00500895269215107,0.09436164877843112
3345,0.0662083700299263,0.9924475685693324
3346,0.09590572118759155,0.7206380454590544
3347,0.14983777701854706,0.2591844201688218
3348,-0.04357844591140747,-0.026907669380307198
3349,-0.04096091166138649,-0.027906004339456558
3350,-0.009533978998661041,0.02192787267267704
3351,0.5214831829071045,0.8758135288953781
3352,-0.04962261766195297,0.1380579099059105
3353,-0.0027024471201002598,0.1915319226682186
3354,-0.13989390432834625,0.22921988368034363
3355,0.010767191648483276,0.09665107891487423
3356,-0.006768037099391222,0.0022662030532956123
3357,-0.09981068968772888,-0.09757756115868688
3358,0.04230210930109024,0.49540729372529313
3359,0.018509136512875557,0.5952208036324009
3360,-0.005888449959456921,0.014417718630284071
3361,0.05496281012892723,0.35893817944452167
3362,0.0672418624162674,0.03773936349898577
3363,-0.009353458881378174,0.21493493858724833
3364,0.013852974399924278,0.20336000062525272
3365,0.05448954552412033,0.026988275116309524
3366,0.0053274426609277725,0.2774195931851864
3367,0.0006445805775001645,0.04963713756296784
3368,-0.6571303606033325,-0.6402111817151308
3369,0.07377638667821884,0.8003563657402992
3370,-0.1333683729171753,0.13889659941196442
3371,0.010906089097261429,0.37790531558857765
3372,-0.022137818858027458,-0.008214492350816727
3373,0.04819970577955246,0.013956159353256226
3374,-0.019317317754030228,0.6379341371357441
3375,-0.04420218616724014,0.0022831186652183533
3376,-0.15462066233158112,0.18706518411636353
3377,-0.010917890816926956,0.2006387710571289
3378,0.008524017408490181,0.44763538241386414
3379,0.02188226953148842,0.24412552639842033
3380,-0.09785398095846176,0.1539362594485283
3381,0.0196598619222641,0.01110575720667839
3382,-0.01583685725927353,-0.01479235861916095
3383,0.40063875913619995,-0.10889260470867157
3384,0.001787189394235611,0.23664729297161102
3385,0.050528936088085175,0.10393668338656425
3386,0.0865059569478035,1.0601414914708585
3387,0.06296000629663467,0.4156158985570073
3388,0.2622029185295105,1.0217848857864738
3389,0.017984433099627495,0.4262927748495713
3390,0.11351676285266876,0.23103839345276356
3391,-0.07269048690795898,-0.0029666051268577576
3392,-0.005988347344100475,0.26351390965282917
3393,0.13705416023731232,1.7633248958736658
3394,-0.02732989937067032,0.09889470972120762
3395,0.09167975187301636,1.3335985015146434
3396,-0.011720580980181694,0.30781807936728
3397,0.039637841284275055,1.1323758182115853
3398,-0.03744758665561676,0.2879219986498356
3399,0.0819525271654129,0.456973216496408
3400,0.019720634445548058,-0.00638188049197197
3401,0.0003375185187906027,0.05654942832188681
3402,-0.0149364173412323,1.4046505391597748
3403,-0.041551291942596436,0.22821931540966034
3404,-0.045534998178482056,-0.02656356431543827
3405,0.7872790694236755,0.9507652893662453
3406,0.11125308275222778,0.4409743696451187
3407,0.026154980063438416,0.33266934007406235
3408,0.022199902683496475,0.004393455237732269
3409,0.07198052853345871,0.26002439111471176
3410,0.0794253870844841,0.48560931789688766
3411,0.056224726140499115,0.35754166764672846
3412,-0.00673360750079155,-0.0072973668575286865
3413,-0.22473694384098053,-0.22290286142379045
3414,0.05968569964170456,0.2329852965194732
3415,0.005686197895556688,0.005664049938786775
3416,-0.19213207066059113,-0.07575388252735138
3417,0.014225393533706665,-0.004650832212064415
3418,0.005026526749134064,-0.009468186413869262
3419,-1.3454279899597168,-1.2981652617454529
3420,0.014288142323493958,0.5200726054608822
3421,0.009891911409795284,0.14507489261450246
3422,0.03408149257302284,0.1141232498921454
3423,-0.00620557414367795,-0.004755527013912797
3424,0.014895251020789146,0.022315437206998467
3425,-0.00018306769197806716,0.10549620084930211
3426,0.6234629154205322,0.7979764044284821
3427,0.10069436579942703,0.7507750168442726
3428,0.18669797480106354,0.29929596855072305
3429,0.010637033730745316,0.07624049857258797
3430,0.011476320214569569,0.4527935376390815
3431,0.19907526671886444,0.14651235938072205
3432,-0.0059005264192819595,-0.0023453892208635807
3433,0.43717333674430847,0.5364797320216894
3434,0.08706625550985336,0.1002486104844138
3435,-0.04850515350699425,0.2645675614476204
3436,0.0069394102320075035,0.9837119402363896
3437,-0.08248525857925415,-0.07088891696184874
3438,-0.0073401713743805885,0.1707836650311947
3439,0.10790081322193146,0.6016066495794803
3440,0.08039774000644684,0.30073907249607146
3441,0.034308820962905884,0.13251806795597076
3442,0.13804754614830017,0.06775297224521637
3443,-0.6543816328048706,-0.6073776334524155
3444,0.05738823860883713,0.033297707326710224
3445,0.02926957979798317,0.11517630517482758
3446,-0.18725180625915527,-0.22995369136333466
3447,-0.21885967254638672,-0.05113467574119568
3448,-0.00480047520250082,0.0010327468626201153
3449,-0.001445018919184804,0.05157166486606002
3450,0.6004064679145813,0.9089994505047798
3451,0.003511376678943634,0.0725915040820837
3452,-0.017466936260461807,1.1165007557719946
3453,-0.03983203321695328,0.7428141832351685
3454,0.2231518030166626,0.14125842228531837
3455,-0.0031181108206510544,0.1282795760780573
3456,0.018564684316515923,0.40050636674277484
3457,0.0007150832680054009,0.029374436810030602
3458,0.032324157655239105,0.15709512121975422
3459,0.011727450415492058,0.5401195422746241
3460,0.0312897190451622,0.06967891938984394
3461,-0.06512024998664856,0.037258125841617584
3462,-0.36474406719207764,0.4459649920463562
3463,0.0199838038533926,0.007689875434152782
3464,0.057168200612068176,0.06610949896275997
3465,0.007505570538341999,0.18488942622207105
3466,-0.0360693596303463,-0.030418409034609795
3467,0.04038172587752342,2.355024075455731
3468,-0.003814069554209709,-0.004699129611253738
3469,0.04752069711685181,0.05155794136226177
3470,0.026503367349505424,0.6532952021807432
3471,-0.010848065838217735,0.07639729231595993
3472,-0.0029583657160401344,0.052970088087022305
3473,-0.0631718635559082,-0.008864738047122955
3474,0.01775933802127838,0.08766968548297882
3475,-0.01169006247073412,-0.016376216197386384
3476,-0.015920016914606094,0.4003418795764446
3477,0.12438881397247314,0.009210431065876037
3478,0.05892815440893173,0.8975258022546768
3479,-0.08709902316331863,0.28130367398262024
3480,-0.004278390668332577,0.013204578310251236
3481,-0.03908510506153107,1.2641771472990513
3482,-0.05006962642073631,0.24277737736701965
3483,-0.08153996616601944,-0.0804126039147377
3484,-0.029287084937095642,0.6883014962077141
3485,0.009145092219114304,0.07187221071217209
3486,-0.02144194394350052,-0.06788436835631728
3487,-0.010845107957720757,-0.007053527515381575
3488,-0.14624013006687164,0.6090577095746994
3489,0.002061109524220228,0.5320901600643992
3490,-0.002471262589097023,0.05041258316487074
3491,-0.01427328959107399,0.17398539185523987
3492,-0.07070676982402802,-0.07155590481124818
3493,0.03347148001194,0.3079242776148021
3494,-0.043817393481731415,-0.02996867150068283
3495,-0.05173642933368683,-0.04606577008962631
3496,0.004856379237025976,0.009983906875058892
3497,-0.047684550285339355,-0.019697170704603195
3498,0.0946265235543251,0.17606161499861628
3499,-0.005028708837926388,0.05760953202843666
3500,-0.10928652435541153,-0.11199913965538144
3501,0.030319469049572945,0.14214614662341774
3502,0.03156052902340889,0.47170428140088916
3503,0.03873513638973236,0.027773018460720778
3504,-0.025159478187561035,0.1849580705165863
3505,0.05419575423002243,0.6652815343422844
3506,0.0006072100950405002,-8.462549885734916e-06
3507,0.08608561754226685,0.14597026258707047
3508,-0.10976208001375198,-0.049610577523708344
3509,0.02726232446730137,0.022319043055176735
3510,-0.15304866433143616,0.8021229952573776
3511,0.05622508004307747,0.5325493681011721
3512,0.007123935967683792,0.07811227813363075
3513,0.05218343436717987,0.008499300573021173
3514,-0.22209753096103668,-0.0008408427238464355
3515,0.23596006631851196,0.6868256605084753
3516,0.1309470385313034,0.054543815553188324
3517,0.06668448448181152,0.40973920677788556
3518,0.17211224138736725,0.5165467001497746
3519,-0.00833065714687109,2.9741099970415235
3520,0.042832572013139725,0.18679580934986006
3521,0.019401952624320984,0.14465344679774716
3522,0.3523657023906708,0.40580708533525467
3523,0.03161609172821045,0.024482951033860445
3524,-0.36114615201950073,-0.04294195771217346
3525,0.04222039505839348,0.5444363805581816
3526,-0.08360213786363602,0.10650695115327835
3527,0.04284480959177017,1.2112334445118904
3528,0.07056692987680435,0.602567074354738
3529,0.06203291565179825,0.21537146903574467
3530,0.06778480857610703,0.6276334221474826
3531,0.06929194927215576,0.6216450668871403
3532,0.16984616219997406,0.49294025357812643
3533,-0.04102480411529541,0.11323259770870209
3534,0.00475355377420783,0.22163834841921926
3535,0.0072425538673996925,0.06301772501319647
3536,0.12205949425697327,0.6350086196616758
3537,-0.6374516487121582,-0.5799355655908585
3538,0.004621797241270542,0.03135314863175154
3539,0.0187168437987566,0.02781241905177012
3540,0.08242622017860413,0.07683268647815567
3541,-0.04632623493671417,2.180492766201496
3542,0.055067531764507294,0.509541826788336
3543,-0.5033441781997681,-0.41410838067531586
3544,0.05300730839371681,0.0002856142818927765
3545,0.12234359979629517,0.353482887687278
3546,-0.02250724472105503,-0.02033706265501678
3547,0.003736145794391632,-0.008256449364125729
3548,0.12131970375776291,0.9146753594977781
3549,0.02666977047920227,0.10098160058259964
3550,-0.0059569054283201694,0.30659813340753317
3551,0.0668904185295105,1.7483384348452091
3552,0.014554819092154503,0.0014837048947811127
3553,0.05104687809944153,0.2377398982644081
3554,0.007170498371124268,1.3924131020903587
3555,0.04828033596277237,0.20543926861137152
3556,0.0005623074248433113,0.0738471441436559
3557,0.6430510878562927,0.9361296463757753
3558,-0.005878562107682228,0.015486485324800014
3559,0.18316277861595154,0.2831079442985356
3560,0.3790874481201172,1.5940461605787277
3561,-0.02992396056652069,-0.03518322482705116
3562,-0.05395336076617241,0.17804253846406937
3563,0.05158647149801254,0.25743754487484694
3564,-0.023991994559764862,0.09977356716990471
3565,0.04176664352416992,0.30620850414561573
3566,0.008207933977246284,0.19091017195023596
3567,0.014897835440933704,0.02058869507163763
3568,0.0145641528069973,0.033214285474969074
3569,0.005847367458045483,0.058142831694567576
3570,0.04752647504210472,0.03879738226532936
3571,-0.07971018552780151,-0.010442666709423065
3572,-0.6024868488311768,-0.5891364812850952
3573,0.07859550416469574,0.26181584606183606
3574,0.010503548197448254,0.009678305874112994
3575,0.015650874003767967,0.05367793911136687
3576,0.04301915317773819,0.3667225153185427
3577,-0.03885261341929436,0.04135128855705261
3578,-0.06650824844837189,-0.08587702363729477
3579,0.021480919793248177,0.9193213973194361
3580,0.08789168298244476,0.836966410279274
3581,0.018709983676671982,0.38175059587229043
3582,0.06184197962284088,0.016253840120043606
3583,0.02611125446856022,0.055486852303147316
3584,0.0507722944021225,0.049689983017742634
3585,0.06293481588363647,0.17993062175810337
3586,0.03171338140964508,0.15604007244110107
3587,0.0013756286352872849,-0.0032539248350076377
3588,-0.07608100026845932,-0.06677368562668562
3589,0.057009465992450714,0.04803208459634334
3590,0.043381884694099426,0.25239288061857224
3591,0.0033094908576458693,0.01729093841277063
3592,0.0014746719971299171,0.08783510234206915
3593,0.08770357817411423,0.25002726916136453
3594,0.00899249967187643,0.002083496414124966
3595,0.0075349221006035805,0.001289509076741524
3596,0.0037321653217077255,-0.009882781654596329
3597,0.007885650731623173,0.08595752529799938
3598,0.00041926035191863775,0.24991627025883645
3599,-0.018970251083374023,0.3473571091890335
3600,0.05958467721939087,0.0937485175090842
3601,0.013586307875812054,0.03277929515752476
3602,0.001948221237398684,0.0909221322144731
3603,0.10971926152706146,1.16490836351295
3604,0.055184800177812576,0.007936828760430217
3605,0.02043009363114834,-0.007418505623936653
3606,-0.002998070791363716,0.24755400232970715
3607,-0.1489437073469162,0.28592534363269806
3608,-0.16260656714439392,0.18641887605190277
3609,0.04450441151857376,0.08940017968416214
3610,-0.31028589606285095,-0.31181288114748895
3611,0.04205135256052017,0.1850484050810337
3612,-0.004663337953388691,0.13429835811257362
3613,0.026390280574560165,0.47455618903040886
3614,0.060085050761699677,1.7750642895698547
3615,0.00792188011109829,0.002069728448987007
3616,0.006304414011538029,0.20266412757337093
3617,0.008637884631752968,0.043320398312062025
3618,0.12038249522447586,0.3763063447549939
3619,-0.19063952565193176,-0.17550557851791382
3620,0.04302322864532471,0.6070984220132232
3621,0.008726263418793678,0.24153811670839787
3622,0.006281937938183546,0.00010499519703444093
3623,-0.010720949620008469,-0.018805280327796936
3624,-0.03000963106751442,-0.034656355797778815
3625,-0.02153453417122364,0.008301753550767899
3626,0.03130964934825897,0.04421963542699814
3627,0.03602159768342972,1.0457828055368736
3628,-0.03414575383067131,-0.007156524807214737
3629,0.033330462872982025,0.012696688994765282
3630,0.08673923462629318,1.4963498113211244
3631,0.04549838602542877,0.3847893284400925
3632,-0.02795664221048355,1.2405607551336288
3633,0.023540567606687546,0.07344625517725945
3634,0.023686561733484268,0.4773617638275027
3635,0.019068410620093346,1.1958078870084137
3636,0.0012924307957291603,0.34046475822106004
3637,-0.010309308767318726,0.06270062923431396
3638,-0.008930554613471031,0.018100409768521786
3639,-0.09597674757242203,-0.07096113823354244
3640,0.007288073189556599,1.6592961073620245
3641,-0.008778918534517288,0.3638952560722828
3642,0.0029240641742944717,0.03302023001015186
3643,-1.176565408706665,-1.1880750991404057
3644,0.01935560069978237,0.4258488892519381
3645,-0.18408042192459106,-0.05125497281551361
3646,-0.08929531276226044,0.057070985436439514
3647,-0.027498509734869003,0.007312711328268051
3648,-0.0033795060589909554,-0.0005084795411676168
3649,0.06095471233129501,0.18070312729105353
3650,0.03775525838136673,0.21309589059092104
3651,0.16524989902973175,0.16234323754906654
3652,0.15764643251895905,0.3523457427509129
3653,0.00043367233593016863,0.14735029987059534
3654,0.006186474114656448,1.025696974247694
3655,-0.008089998736977577,0.002516644075512886
3656,0.025585265830159187,0.19009282626211643
3657,0.16887128353118896,0.11114108702167869
3658,0.07005444169044495,0.12457544729113579
3659,-0.250378280878067,-0.054482027888298035
3660,0.00385768199339509,0.048312307335436344
3661,0.0007765698246657848,0.003776314202696085
3662,0.005800256505608559,0.05188584052666556
3663,0.04679848998785019,0.8512724246829748
3664,-0.04164509475231171,0.8569587469100952
3665,0.0056321993470191956,0.8316816687583923
3666,-0.03859763965010643,0.017842944711446762
3667,-0.14791594445705414,0.3456084281206131
3668,0.3409684896469116,0.6019102707505226
3669,-0.0922587439417839,-0.015050798654556274
3670,0.0017680744640529156,0.022799201775342226
3671,0.18676376342773438,0.4938000649563037
3672,-0.03223298490047455,0.5787050575017929
3673,-0.09772271662950516,0.13373015820980072
3674,-0.06231587380170822,-0.005718488246202469
3675,0.005245742853730917,0.00012204931408632547
3676,0.07312823832035065,0.9291268871165812
3677,0.0314856693148613,0.04002650594338775
3678,-0.09831826388835907,1.0411506071686745
3679,0.04078007489442825,0.33471534843556583
3680,0.007681846618652344,0.2154716346412897
3681,-0.011224046349525452,-0.005646795500069857
3682,-0.037085581570863724,0.0880352146923542
3683,0.0007614321075379848,0.03180095460265875
3684,0.011014324612915516,1.0002882480735025
3685,0.004975898656994104,0.02070286695379764
3686,0.02916252613067627,0.4397074058651924
3687,0.051467496901750565,0.050853513181209564
3688,0.046095676720142365,0.2737400084733963
3689,-0.04252638295292854,0.4744967594742775
3690,-0.18370898067951202,-0.18153746146708727
3691,0.01818815805017948,1.2656526397913694
3692,0.03855541720986366,0.7626734143123031
3693,-0.06804387271404266,-0.055646996945142746
3694,-0.00353442900814116,0.008755399379879236
3695,0.00207195314578712,0.11200691764861403
3696,0.01621992141008377,0.7930740490555763
3697,0.013795800507068634,0.007129739969968796
3698,0.007646056357771158,0.037474424025276676
3699,0.006184794008731842,0.031474240124225616
3700,0.07784971594810486,0.03206334030255675
3701,-0.07705000042915344,-0.07176813390105963
3702,-0.0571599006652832,0.9673906862735748
3703,0.08614383637905121,0.0671310864854604
3704,0.013543871231377125,0.08162199142680038
3705,-0.09669322520494461,-0.18613377725705504
3706,0.058526549488306046,0.2927368009695783
3707,-0.002538635628297925,0.0010818291921168566
3708,0.08393984287977219,0.2238917276263237
3709,-0.050166431814432144,-0.07624153699725866
3710,0.03885326161980629,0.11131894960999489
3711,-0.02637210115790367,-0.03687362399068661
3712,-0.12498774379491806,-0.1137007512152195
3713,0.006103508174419403,1.1067893654108047
3714,-0.06402026861906052,-0.07107015885412693
3715,0.0003058988368138671,0.00978866426681634
3716,0.04963884502649307,0.012993976706638932
3717,-0.1936972439289093,-0.18827615585178137
3718,-0.0019770804792642593,-0.008590422570705414
3719,0.03358958289027214,0.2029714009258896
3720,0.10821875929832458,0.10199661552906036
3721,0.050985537469387054,1.5209710281342268
3722,-0.00017913751071318984,0.005599703756161034
3723,-0.032679080963134766,0.07790176197886467
3724,0.011040673591196537,0.004486739635467529
3725,0.03130539879202843,0.47051807399839163
3726,0.05452676862478256,0.2763308007270098
3727,-0.08765160292387009,1.6380515396595001
3728,0.0008535133674740791,-0.006116326549090445
3729,0.06382399797439575,-0.015543440133333206
3730,-0.08061705529689789,-0.11850713729858399
3731,0.012899823486804962,0.2775096893310547
3732,-0.060028597712516785,-0.06671925541013479
3733,0.003412305610254407,0.3021506934892386
3734,-0.23181816935539246,1.4820924401283264
3735,-0.022536881268024445,0.08203783445060253
3736,-0.011565394699573517,0.5771751627326012
3737,0.014566360972821712,0.0021449094638228416
3738,0.038296982645988464,0.07181466440670192
3739,0.008990283124148846,0.375439299561549
3740,-0.02310866117477417,0.06767522357404232
3741,0.05778113380074501,0.313237939029932
3742,-0.014429726637899876,0.3260016590356827
3743,0.04878080636262894,0.07744889659807086
3744,0.01722836121916771,0.020614847540855408
3745,-0.01963525451719761,0.1646016500890255
3746,0.02437615394592285,0.00023105740547180176
3747,0.09012153744697571,0.05756777594797313
3748,-0.09650731831789017,-0.029189325869083405
3749,0.006874307058751583,2.1364052360877395
3750,-0.04191143810749054,-0.03717348724603653
3751,0.08690133690834045,0.2545316895702854
3752,-0.04892176017165184,-0.039093395695090294
3753,-0.0385228767991066,0.1997234895825386
3754,0.011547833681106567,0.3838806189596653
3755,-0.10209302604198456,-0.019347652792930603
3756,0.03816947340965271,0.053472064435482025
3757,0.18691585958003998,0.989471973356558
3758,0.056319575756788254,0.5712761022150517
3759,-0.0011637494899332523,-0.0007213675417006016
3760,-0.003252163529396057,0.19285275042057037
3761,-0.13905569911003113,-0.06441996991634369
3762,0.009906084276735783,0.3579453878919594
3763,0.07922433316707611,0.32914428832009435
3764,0.013210298493504524,0.163464380428195
3765,0.02965463325381279,0.05158494412899017
3766,-0.008990166708827019,0.07314642984420061
3767,-0.002938122721388936,0.00212588207796216
3768,0.08191034197807312,0.1564535581273958
3769,0.06916844099760056,0.05503873573616147
3770,-0.011315607465803623,-0.015337717486545444
3771,-0.05045782029628754,0.1469835676252842
3772,-0.0065110414288938046,0.10670984908938408
3773,-0.21078774333000183,-0.2051392262801528
3774,0.008672625757753849,0.07546971812553238
3775,0.1838873326778412,0.6057414831593633
3776,-0.01630360633134842,0.0809921994805336
3777,-0.07619915902614594,-0.002963028848171234
3778,0.00029490888118743896,0.15309871919453144
3779,0.028278058394789696,0.11983260326087475
3780,-0.02730463817715645,0.21118703857064247
3781,0.016769375652074814,0.018361715134233236
3782,0.001259857788681984,0.018031005281955004
3783,0.11801281571388245,0.11570971459150314
3784,0.019568348303437233,0.4688802231103182
3785,0.0027386394795030355,0.16279353038407862
3786,0.05639622360467911,0.00885753205511719
3787,0.0004655395750887692,0.011077162867877632
3788,-0.038488153368234634,0.22713040933012962
3789,0.4184333384037018,0.48160200100392103
3790,0.04288751631975174,0.4186492348089814
3791,0.06427125632762909,0.1906287781894207
3792,-0.03637488931417465,0.07524535804986954
3793,0.007679866626858711,0.0973104614076874
3794,0.1487819105386734,0.008933169292286039
3795,0.034513212740421295,0.4448461369611323
3796,-0.021271388977766037,0.37797529995441437
3797,-0.08725586533546448,0.274797648191452
3798,-0.06418231874704361,0.04564869403839111
3799,-0.01863178424537182,0.1399194300174713
3800,-0.07189768552780151,-0.06684163212776184
3801,0.05183659866452217,1.1279777130112052
3802,0.04863620549440384,1.5670594032853842
3803,0.004470258951187134,0.07860932545736432
3804,0.03501560166478157,0.010966470465064049
3805,-0.003344301600009203,0.0023664114996790886
3806,0.08934991806745529,0.5127298237421201
3807,-0.010336705483496189,-0.010955238321912475
3808,0.004794365726411343,0.07740995101630688
3809,-0.010848809033632278,0.6747605986893177
3810,-0.005006781313568354,0.09276070538908243
3811,-0.14470645785331726,0.014868125319480896
3812,0.008010146208107471,0.12120604065421503
3813,0.016385870054364204,0.19769883221306372
3814,0.005987121257930994,0.05328186240512878
3815,-0.001338144764304161,-0.003987886011600494
3816,0.039916470646858215,1.0535746067762375
3817,-0.11011774837970734,-0.13989147823303938
3818,0.10545836389064789,0.07828529877588153
3819,0.03433109074831009,0.3108238326385617
3820,0.008904017508029938,0.3984151557087898
3821,-0.0035638445988297462,0.04224526509642601
3822,0.023615097627043724,0.8734363112598658
3823,-0.06504902988672256,0.0002910345792770386
3824,-0.18216228485107422,-0.17784460447728634
3825,0.519578754901886,0.19917623698711395
3826,-0.5942134857177734,-0.09162658452987671
3827,0.08765613287687302,0.19138224579728558
3828,-0.028027478605508804,-0.012630006298422813
3829,-0.062241874635219574,-0.055167985148727894
3830,0.010955842211842537,0.2660214379429817
3831,0.13321463763713837,0.7009264826774597
3832,0.016457168385386467,0.6017485577613115
3833,0.000419368501752615,0.21260884882940445
3834,-0.09212471544742584,0.19095440208911896
3835,-0.00865859817713499,0.3239447306841612
3836,-0.21393230557441711,0.02416786551475525
3837,-0.2001376450061798,0.20378872752189636
3838,-0.010171390138566494,0.004489509388804436
3839,0.00031034834682941437,-0.00628402573056519
3840,0.008301454596221447,0.1598300663754344
3841,0.05906747654080391,0.17371949972584844
3842,0.04649893194437027,0.15629019154584967
3843,-0.005483314394950867,1.9783341465517879
3844,0.008788108825683594,0.1194218690507114
3845,-0.017161503434181213,0.781300000846386
3846,0.036396753042936325,0.039069984035450034
3847,-0.051863379776477814,-0.03303724713623524
3848,0.0019258147804066539,0.4090844813035801
3849,0.03968265280127525,0.05894266441464424
3850,0.028685959056019783,0.5151800755411386
3851,0.040355198085308075,0.07604346610605717
3852,-0.04015589505434036,0.013644900172948837
3853,-0.009366752579808235,0.630737317726016
3854,0.0038053616881370544,-0.004159256815910339
3855,0.8642389178276062,2.621599394828081
3856,-0.009022615849971771,0.8245770111680031
3857,0.011559220030903816,0.49911654624156654
3858,-0.13295653462409973,0.015500947833061218
3859,-0.014836969785392284,-0.01634700760245323
3860,0.016676440834999084,0.439592853654176
3861,0.039660368114709854,0.09565556806046516
3862,-0.01403294038027525,0.07215936947613955
3863,0.08824978023767471,0.31837341864593327
3864,-0.006288925185799599,0.07982140826061368
3865,0.029258284717798233,1.6347397351637483
3866,0.008794330060482025,0.3586782608181238
3867,0.05404192954301834,0.02999663818627596
3868,0.04680866003036499,0.0813699048012495
3869,-0.06628446280956268,0.25117889046669006
3870,0.009125418961048126,0.0986550934612751
3871,0.18554334342479706,1.8326393985189497
3872,0.03625542297959328,0.32084519843920134
3873,0.04602137953042984,0.14467426110059023
3874,-0.02418075129389763,0.1385730616748333
3875,-0.7165752649307251,-0.5956217050552368
3876,0.01824801415205002,0.09163287875708193
3877,0.00035242456942796707,0.02469237707555294
3878,0.004091349430382252,0.005459236912429333
3879,-0.013915415853261948,0.03371381759643555
3880,-0.012729816138744354,0.13676658272743225
3881,-0.02325957641005516,0.20456718653440475
3882,0.08159428834915161,0.7008444173261523
3883,0.0015320982784032822,0.02616432122886181
3884,0.05621121823787689,0.8346139173954725
3885,0.0017707310616970062,0.0010434025898575783
3886,-0.3053976893424988,0.20542973279953003
3887,-0.020098064094781876,0.05823167413473129
3888,0.04253191873431206,0.004144175734836608
3889,0.007393454667180777,0.00532850666786544
3890,-0.01316758617758751,0.010118380188941956
3891,-0.018412811681628227,0.0030467957258224487
3892,0.014307219535112381,0.13916311948560178
3893,-0.04145202040672302,-0.027408527210354805
3894,0.04790141060948372,0.8885230086743832
3895,-0.03771379217505455,0.5483762919902802
3896,-0.00028087198734283447,0.33296025544404984
3897,0.031813934445381165,0.005331710204482079
3898,0.020031234249472618,0.18534356149029918
3899,0.0050661880522966385,0.008727800333872437
3900,-0.007601974066346884,-0.0016186218708753586
3901,0.0007620504475198686,0.34285095334598736
3902,-0.007564982865005732,-0.007620819378644228
3903,-0.3114769458770752,-0.24951105564832687
3904,0.05279482528567314,0.4638292007148266
3905,0.03772620111703873,0.8791511792223901
3906,0.001675681211054325,0.9411740638315678
3907,0.08164435625076294,0.4454379864037037
3908,0.003471134230494499,0.05374419270083308
3909,-0.005871450528502464,-0.0022587007842957973
3910,0.037682972848415375,0.12584012234583497
3911,0.04693600907921791,0.3917489695013501
3912,0.0023625160101801157,0.066084522055462
3913,0.010095709003508091,0.0957289690268226
3914,0.0024531669914722443,0.18063557893037796
3915,0.042320411652326584,0.16626496892422438
3916,-0.0058244364336133,-0.0005540330894291401
3917,0.0491882786154747,0.05733804032206535
3918,0.03245247155427933,0.3820534012920689
3919,0.013367467559874058,0.017421092925360426
3920,0.018489887937903404,0.6342943087220192
3921,0.00339039065875113,0.09570489567704499
3922,-0.09351105242967606,0.13992398232221603
3923,0.07120630890130997,1.4803068209439516
3924,-0.0036508026532828808,0.9269472919404507
3925,0.2684742212295532,0.501290594227612
3926,0.007519281469285488,0.7890227856696583
3927,0.06560727953910828,1.245535084977746
3928,-0.04496029019355774,0.8064568117260933
3929,0.007299233227968216,0.054623957723379135
3930,0.005121299996972084,0.22330989281181246
3931,0.009623883292078972,0.02188407356152311
3932,0.015562623739242554,0.29094521747902036
3933,0.017621653154492378,0.020279465010389686
3934,0.005045990459620953,0.09955361098400317
3935,0.26660969853401184,0.34836648032069206
3936,-0.009409952908754349,-0.007674406049773097
3937,-0.0027234330773353577,0.1254018135368824
3938,0.04004736244678497,1.0168514642864466
3939,-0.08324027806520462,0.40391112864017487
3940,-0.07221956551074982,-0.0071802884340286255
3941,0.42778852581977844,1.5455164366867393
3942,0.02271886169910431,0.38073162734508514
3943,0.8719444274902344,0.6242963131517172
3944,0.019772473722696304,0.7625659014447592
3945,0.0011662832694128156,0.11360288610740099
3946,0.15101109445095062,0.9822438508272171
3947,0.42269015312194824,0.1218884028494358
3948,0.0017292604316025972,0.32861965596384834
3949,-0.1289946734905243,-0.1258376855403185
3950,-0.04480681195855141,0.0400252491235733
3951,0.004323306959122419,0.22033152164658532
3952,-0.0997936800122261,-0.09187588632106782
3953,0.046595100313425064,0.5056935582542792
3954,1.6430943012237549,3.3047857508063316
3955,0.021297385916113853,0.7489240001887083
3956,-0.011541157960891724,0.7135749571025372
3957,-0.0036825365386903286,0.03366245795041323
3958,-0.03833359479904175,-0.03923840448260307
3959,0.004689144901931286,0.24176144099328667
3960,-0.261388897895813,-0.1536565124988556
3961,-0.010156982578337193,0.23917067795991898
3962,0.016254635527729988,0.053071501723024994
3963,0.001111837336793542,0.2589924093335867
3964,0.15673433244228363,0.18343932065181434
3965,0.007729997858405113,1.0274811815470457
3966,-0.07465595006942749,-0.03418927639722824
3967,-0.14391463994979858,-0.1578139909543097
3968,0.04915601387619972,0.22122124210000038
3969,-0.04646972194314003,-0.027841968461871147
3970,0.0014927593292668462,0.013011691975407302
3971,-0.5975672602653503,-0.5462096631526947
3972,0.021533463150262833,0.12716525793075562
3973,-0.01130528561770916,0.5945296678692102
3974,-0.010091148316860199,0.35070519894361496
3975,0.18568286299705505,0.06921498419251293
3976,0.029483124613761902,-0.02654383471235633
3977,-0.005557167809456587,0.22947790753096342
3978,0.007732849568128586,0.1544482463505119
3979,0.23607733845710754,0.1614904621237656
3980,0.11114263534545898,-0.028706108927726744
3981,-0.022198248654603958,0.051227811723947525
3982,-0.06258057802915573,0.17116141319274902
3983,0.05546414852142334,0.100811290089041
3984,0.06738196313381195,0.03804153762757778
3985,0.00828145444393158,-0.0010343071771785617
3986,-0.06743741035461426,-0.06852548941969872
3987,-0.013886157423257828,-0.006992563605308533
3988,-0.0002745976089499891,0.12491737370146438
3989,-0.007582520600408316,0.326869267039001
3990,-0.014254292473196983,0.851900540292263
3991,-0.10783299803733826,1.346831053495407
3992,0.2195577323436737,0.5657079182565212
3993,0.042237307876348495,0.051736657915171236
3994,-0.39532336592674255,0.19860047101974487
3995,-0.04735836386680603,-0.05493814079090953
3996,-0.12209682166576385,0.37716349959373474
3997,0.005828602705150843,0.12265855810255744
3998,0.06100068613886833,0.879179198294878
3999,0.019959136843681335,1.5812849713256583
4000,-0.12447646260261536,-0.11727403476834297
4001,-0.007191636599600315,0.3238167818635702
4002,0.019946878775954247,0.17658731816482032
4003,0.013882821425795555,0.008605178445577621
4004,-0.08562056720256805,0.039272211492061615
4005,-0.008414514362812042,-0.004717640113085508
4006,0.0089360186830163,1.3272300893440843
4007,-0.09489471465349197,0.17008820921182632
4008,-0.022921036928892136,0.27366964891552925
4009,-0.10285898298025131,0.05618870258331299
4010,0.01949813775718212,0.12075422517955303
4011,0.15974366664886475,1.1777608128322754
4012,0.005249627400189638,0.09450611472652781
4013,0.0015553862322121859,0.19869434437714517
4014,-0.007623288314789534,0.0313896220177412
4015,0.03521866723895073,1.1557048745453358
4016,0.11962437629699707,0.314257278572768
4017,0.01459656935185194,3.615689428639598
4018,-0.010998420417308807,0.7286284379661083
4019,0.03584012761712074,0.18588766211178154
4020,-0.05491688475012779,0.0018286779522895813
4021,-0.0058412207290530205,-0.012753807939589024
4022,-0.0002427138388156891,0.029455512762069702
4023,0.026670005172491074,0.009687861427664757
4024,0.5765585899353027,1.497224642895162
4025,0.05869665741920471,0.3871950189350173
4026,0.0030187927186489105,1.0179427079856396
4027,-0.03682530298829079,0.13435115665197372
4028,-0.006007892079651356,0.11888717953115702
4029,0.0036545787006616592,0.0012450013309717178
4030,0.019294817000627518,0.004497717949561775
4031,0.036094292998313904,0.09591790521517396
4032,0.05567479506134987,0.008172999476082623
4033,0.1224551647901535,0.7817753115668893
4034,0.09569627791643143,0.10436247539473698
4035,0.02904626727104187,-0.13188212156295775
4036,0.004528920631855726,1.3918153797276318
4037,0.033356793224811554,0.4596638099756092
4038,-0.034450262784957886,0.14373169094324112
4039,-0.18010523915290833,0.8544184118509293
4040,0.07285656780004501,1.646845394745469
4041,-0.004102382343262434,0.3739639427512884
4042,0.04900485277175903,0.06342847645282745
4043,-0.01244320347905159,0.03115399368107319
4044,0.11968077719211578,0.5441079610027373
4045,0.005157065112143755,0.027230414940277115
4046,-0.0058983927592635155,0.00376311456784606
4047,-0.2946969270706177,0.6016490161418915
4048,-0.0234630536288023,0.033534709364175797
4049,0.0020267744548618793,0.04777123932581162
4050,-0.008577310480177402,0.05471011530607939
4051,0.04143868759274483,0.15180592230171897
4052,-0.03900085389614105,0.09824381023645401
4053,-0.2180323302745819,0.00794878602027893
4054,-0.020109083503484726,0.10123059712350368
4055,0.05675344169139862,0.28193672047927976
4056,-0.0008186269551515579,-0.002575766062363982
4057,0.009642074815928936,0.07276223588269204
4058,0.007957478985190392,0.6045872548711486
4059,-0.10215207189321518,0.027815252542495728
4060,0.036713000386953354,0.11322939768433571
4061,0.013302158564329147,-0.01968204230070114
4062,0.03960214555263519,0.06516508234199136
4063,-0.07695513963699341,-0.06939596310257912
4064,0.12198800593614578,2.554017208109144
4065,0.03252847492694855,-0.004670239761471748
4066,-0.002094428986310959,0.08706344291567802
4067,-0.09730008244514465,2.4564944952726364
4068,-0.023031387478113174,0.12986555509269238
4069,-0.10062474012374878,-0.1057551088888431
4070,-0.0014103120192885399,0.19334692507982254
4071,-0.0739760473370552,-0.04330798238515854
4072,0.006073898635804653,0.3846264783296647
4073,0.06100092828273773,1.417401174083352
4074,-0.021474018692970276,0.20174278691411018
4075,0.0024792365729808807,0.03998870402574539
4076,0.1244627833366394,0.7971218405291438
4077,-0.05984202399849892,-0.054352110251784325
4078,0.07182543724775314,0.16692116111516953
4079,0.0015652088914066553,0.306551709305495
4080,0.18139426410198212,0.24343544896692038
4081,-0.023139003664255142,0.01679828017950058
4082,-0.002641851082444191,0.051037855446338654
4083,-0.03377871215343475,0.6735009886324406
4084,0.040805839002132416,0.3138790752273053
4085,0.014807052910327911,1.0277064479887486
4086,0.0018126647919416428,1.3347412603907287
4087,0.033586546778678894,0.08082710020244122
4088,-0.01782352104783058,0.08361253328621387
4089,-0.024363599717617035,0.38347963243722916
4090,-0.002670309506356716,0.7112191726919264
4091,0.014505520462989807,0.4681627743120771
4092,0.0032070474699139595,0.1267756363376975
4093,-0.10525190085172653,-0.10840816725976765
4094,-0.00810272991657257,0.017258490435779095
4095,-0.22413378953933716,0.18007895350456238
4096,0.002032257616519928,0.03359928106874577
4097,0.015942445024847984,0.0059855852741748095
4098,0.00035431236028671265,0.05457224976271391
4099,0.003982327878475189,0.0887424498796463
4100,0.07171673327684402,0.7198879398638383
4101,0.028067223727703094,0.11527422070503235
4102,0.03725879639387131,0.01323592709377408
4103,-0.012691784650087357,0.012233573943376541
4104,-0.0023164658341556787,0.005601329021155834
4105,0.004091253504157066,0.14824817888438702
4106,-0.01280024740844965,0.018809647299349308
4107,-0.033571235835552216,0.027132458984851837
4108,-0.050934065133333206,0.24979258328676224
4109,0.016076426953077316,0.20418049907311797
4110,0.004845541436225176,0.0015750274324091151
4111,-0.023727696388959885,0.2624550797045231
4112,-0.10880095511674881,0.2660524398088455
4113,0.002341797575354576,0.0015165556594729426
4114,0.0027552926912903786,2.2496750615537167
4115,-0.0178699754178524,-0.0019708015024662018
4116,-0.00480539258569479,1.5147336083464324
4117,-0.004064757376909256,0.05454267095774412
4118,0.023189762607216835,0.057762352749705315
4119,0.04093242064118385,0.9232414029538631
4120,0.03738973289728165,0.05144396051764488
4121,0.0010691434144973755,0.0023162632569437847
4122,-0.01600257307291031,0.3492313288152218
4123,-0.018665067851543427,0.5327468141913414
4124,-0.12978942692279816,-0.10662399232387543
4125,0.036110177636146545,0.6360373646020889
4126,-0.03370334953069687,0.2126910723745823
4127,-0.00021980935707688332,0.11083789775148034
4128,-0.024113040417432785,-0.008169278502464294
4129,0.011185654439032078,0.1471681548282504
4130,-0.09742556512355804,-0.06018592044711113
4131,0.0035073512699455023,0.09868778218515217
4132,-0.007266238797456026,0.16523756925016642
4133,0.005195861682295799,1.0795445553958416
4134,-0.04032094404101372,-0.034312352538108826
4135,0.03667793422937393,0.008470507338643074
4136,0.004667222965508699,0.0021701522055082023
4137,0.0003986485826317221,0.3100506739865523
4138,0.06173189729452133,0.10095792450010777
4139,0.013100969605147839,0.01615642849355936
4140,0.04717165231704712,0.08685801959836681
4141,-0.009352029301226139,-0.019258058164268732
4142,0.02909821644425392,0.47008407954126596
4143,-0.04815131425857544,0.06839250773191452
4144,-0.026316113770008087,-0.013082608580589294
4145,-0.015617101453244686,1.2580403573811054
4146,0.08064038306474686,0.35798243433237076
4147,0.0019517986802384257,0.18028997734654695
4148,0.07226143777370453,1.0883500623822329
4149,-0.014806200750172138,-0.019877773709595203
4150,0.6575675010681152,4.332809728890425
4151,0.018744952976703644,0.05109788756817579
4152,0.08951690793037415,0.35999138187617064
4153,-0.023441970348358154,-0.0230872156098485
4154,-0.10553808510303497,0.1842375472187996
4155,-0.046492800116539,0.4301450774073601
4156,0.008124809712171555,0.20088280679192394
4157,-0.015596210025250912,0.000495128333568573
4158,0.02018861100077629,0.4306117575324606
4159,0.08920008689165115,0.2512179753102828
4160,0.019891690462827682,0.14094048413971905
4161,-0.006709816865622997,0.0012079777568578722
4162,-0.00502946600317955,0.19007528945803642
4163,0.02058703824877739,0.25969142466783524
4164,0.030693355947732925,0.01086706668138504
4165,-0.02015601471066475,0.09262893348932266
4166,-0.059670984745025635,0.12460589408874512
4167,-1.3692251443862915,-1.3624268360435963
4168,0.026797156780958176,0.041153933852910995
4169,-0.04068603739142418,-0.022876515984535217
4170,-0.14433056116104126,-0.19637470483779906
4171,0.11896056681871414,0.5908857204485685
4172,0.03773879632353783,-0.019584767520427704
4173,-0.3230375647544861,-0.2573690190911293
4174,0.012526948004961014,0.04784898879006505
4175,-0.11861149966716766,0.6930292844772339
4176,0.012006987817585468,0.950364077812992
4177,0.0053346045315265656,0.7049313252791762
4178,0.016481949016451836,1.0497071351855993
4179,-0.05059844255447388,0.870947003364563
4180,-0.0024137203581631184,-0.0036646999651566148
4181,0.055831220000982285,0.22971331153530627
4182,0.0004386465298011899,0.20519878284540027
4183,-0.16806471347808838,1.5444277673959732
4184,0.004811453633010387,0.011393925175070763
4185,0.0033821645192801952,0.03138470323756337
4186,-0.035294629633426666,-0.045617883801460264
4187,0.2446763962507248,0.3650466823455645
4188,0.07545190304517746,0.12479242542758584
4189,-0.0035284017212688923,-0.004009516629594145
4190,0.08682103455066681,0.2019461314775981
4191,0.06699284166097641,0.03909644577652216
4192,0.0044837454333901405,0.043796829879283905
4193,0.020638447254896164,0.33561223790457007
4194,-0.0077528394758701324,-0.015258066356182098
4195,0.1839592307806015,0.10293121775612235
4196,-0.005042713135480881,0.08071944117546082
4197,0.0005336722824722528,0.148565855648485
4198,0.0005180020816624165,0.01801070338115096
4199,0.1847091019153595,1.024354388937354
4200,0.06504377722740173,0.27762092649936676
4201,-0.025400402024388313,0.3102351687848568
4202,-0.024046679958701134,0.01932939514517784
4203,0.04921984672546387,0.09150883369147778
4204,0.14422404766082764,0.02704649418592453
4205,0.0007241843268275261,0.008452104404568672
4206,0.0020614629611372948,1.6450405382784083e-05
4207,-0.0002881176769733429,1.4845091379247606
4208,0.04228529706597328,0.009132946375757456
4209,-0.020036958158016205,0.004156686365604401
4210,-0.029269937425851822,-0.024522783011198042
4211,-0.07006585597991943,0.20504790544509888
4212,0.00566320912912488,0.1527185199665837
4213,0.019626852124929428,0.013069428270682693
4214,0.05074094235897064,0.11267927568405867
4215,0.03757506608963013,0.1301137749105692
4216,0.04116576537489891,-0.001465754583477974
4217,0.057292670011520386,0.4674059543758631
4218,0.037902820855379105,0.019486355129629374
4219,0.009050319902598858,0.06809768173843622
4220,-0.08653055131435394,-0.015751786530017853
4221,0.06043113023042679,1.7074905261397362
4222,0.07443026453256607,0.9003022657707334
4223,0.04051735997200012,2.0144207552075386
4224,0.015783166512846947,0.05270312330685556
4225,-0.02510875277221203,0.03408437594771385
4226,-0.07362957298755646,-0.09569718316197395
4227,-0.027668515220284462,0.050483137369155884
4228,0.5125775337219238,1.3897645771503448
4229,0.004906453657895327,0.07332200627570273
4230,-0.02885236218571663,0.021099533885717392
4231,0.0006863567978143692,0.062405082397162914
4232,0.653628408908844,1.3355313707143068
4233,0.08250981569290161,0.523335817422776
4234,-0.006288345903158188,0.0004994040355086327
4235,0.17688177525997162,0.22791580855846405
4236,0.10869646817445755,0.7609465345740318
4237,0.046491269022226334,2.145788312039258
4238,0.002917469944804907,0.7231070896377787
4239,-7.65899894759059e-05,0.005553134891670197
4240,0.6532927751541138,1.0861072004772723
4241,0.06708289682865143,-0.002555305138230324
4242,-0.00992755126208067,0.09522372670471668
4243,0.04000495374202728,0.13780810125172138
4244,0.09234551340341568,0.3900697282515466
4245,-0.0023167207837104797,0.25909946020692587
4246,-0.07917039096355438,-0.0716546019539237
4247,0.05307791382074356,0.14927899651229382
4248,0.009726827032864094,0.6657175832660869
4249,-0.006286547519266605,0.07263355841860175
4250,-0.38607022166252136,-0.3529238887131214
4251,-0.00745118735358119,0.010181421414017677
4252,-0.14088940620422363,0.2925952821969986
4253,0.02165541984140873,0.028122758492827415
4254,0.17090609669685364,0.023236898954564822
4255,-0.1699083000421524,0.021030083298683167
4256,-0.051054395735263824,-0.09533241391181946
4257,0.00858800858259201,0.13008998334407806
4258,0.08637167513370514,1.9355653142556548
4259,0.024827029556035995,0.3911026045680046
4260,0.000856146914884448,0.004038246348500252
4261,0.004126833286136389,0.2679086113348603
4262,0.006406992673873901,0.726807190105319
4263,-0.02873585931956768,0.12245427072048187
4264,-0.022440046072006226,-0.02860223315656185
4265,-0.20343425869941711,-0.1901443675160408
4266,-0.018823523074388504,0.12775172293186188
4267,-0.08361911028623581,-0.08399550290778279
4268,0.169972226023674,2.107832368463278
4269,0.03548043966293335,0.774915823363699
4270,0.012871284037828445,0.034781310707330704
4271,0.05719015374779701,0.2827229814538441
4272,0.07235202938318253,0.009992847468092805
4273,0.012107588350772858,0.8091769553720951
4274,-0.1469803899526596,-0.14799948573112487
4275,-0.026239493861794472,0.03846153989434242
4276,0.06827106326818466,0.3470365907996893
4277,-0.16434693336486816,-0.05176587402820587
4278,0.3788517117500305,-0.0411491522192955
4279,0.016761314123868942,0.25075922506221104
4280,0.008092893287539482,0.011952956905588508
4281,-0.273556649684906,-0.02234455943107605
4282,-0.003048549871891737,0.04151271656155586
4283,0.15341219305992126,1.143556158989668
4284,-0.02914547361433506,0.005099594593048096
4285,0.010851583443582058,0.013475559058861108
4286,0.0332927443087101,1.2331598822493106
4287,0.057167865335941315,1.155225756992877
4288,0.03335527703166008,0.00018570199608802795
4289,0.005690127611160278,-0.04155784264206886
4290,0.053529538214206696,0.05662936205044389
4291,0.006889535114169121,-0.021014327183365822
4292,-0.0557996965944767,0.040854573249816895
4293,-0.17821675539016724,0.5265491008758545
4294,-0.15674839913845062,-0.08395937085151672
4295,0.020476222038269043,0.03166368216625415
4296,-0.018418367952108383,0.0197904035449028
4297,-0.010333780199289322,1.3298324048519135
4298,0.03805682808160782,0.07724123634397984
4299,-0.07874226570129395,-0.12700965255498886
4300,-0.010145556181669235,1.4711948595941067
4301,-0.06472039967775345,0.4130176156759262
4302,0.02658221684396267,0.0993631761521101
4303,-0.013240406289696693,0.3666403777897358
4304,0.013566205278038979,0.20516902534291148
4305,-0.001035452471114695,5.165522452443838e-05
4306,-0.36263957619667053,0.5805293917655945
4307,-0.04803428053855896,0.08773384988307953
4308,-0.018010161817073822,0.04960380122065544
4309,-0.0011343718506395817,0.039017099654302
4310,-0.11713981628417969,-0.03602754324674606
4311,0.0018872953951358795,0.578680464066565
4312,-0.035848766565322876,0.0006629042327404022
4313,-0.027638735249638557,0.37037042900919914
4314,-0.039982639253139496,0.3586030788719654
4315,0.031191499903798103,0.7232092235935852
4316,-0.056445859372615814,0.040377065539360046
4317,-0.009535415098071098,-0.010526939993724227
4318,0.0006674639880657196,0.00525886844843626
4319,-0.0017239069566130638,-0.002807404176564887
4320,0.23429030179977417,1.9662902613636106
4321,0.00035337451845407486,0.033914328552782536
4322,0.0011384354438632727,-0.0004576446590363048
4323,-0.003229233669117093,0.061987914610654116
4324,0.6224292516708374,1.8285831734538078
4325,-0.19676503539085388,0.26251325011253357
4326,0.122050441801548,1.362165918602841
4327,-0.3100639879703522,0.29237350821495056
4328,-0.18557894229888916,-0.1557001695036888
4329,0.03322288766503334,0.42783663677982986
4330,0.1250762641429901,0.040165992453694344
4331,0.046347372233867645,0.1593072020332329
4332,0.22632741928100586,0.3201397592201829
4333,-0.02861887216567993,0.2853016182780266
4334,0.03962533175945282,0.03396743908524513
4335,0.014042822644114494,0.25999389542266726
4336,0.07692784070968628,-0.000784320533275604
4337,-0.005305011756718159,0.05570179084315896
4338,-0.02033459208905697,0.018003541976213455
4339,0.029374010860919952,0.7350211478769779
4340,0.08951113373041153,0.4710736330598593
4341,-0.018327927216887474,2.1239312402904034
4342,0.04050884023308754,0.24206720385700464
4343,0.008244670927524567,0.12314244359731674
4344,0.011802366934716702,0.17015330959111452
4345,0.26151952147483826,0.5999646736308932
4346,-0.0037417560815811157,0.01768485689535737
4347,-0.03022201918065548,0.00036558136343955994
4348,-0.027247795835137367,-0.02781472088827286
4349,0.003854096867144108,0.9052008241415024
4350,0.006259918678551912,0.12404586700722575
4351,-0.02126474864780903,0.26782992109656334
4352,0.013215329498052597,0.3436731589026749
4353,-0.10751671344041824,0.560122013092041
4354,0.0018052756786346436,0.05665051192045212
4355,0.8630191087722778,1.0440185368061066
4356,0.08122964203357697,0.08978662267327309
4357,0.03640760853886604,0.00514424528228119
4358,0.04269389063119888,0.16455911099910736
4359,0.0738326758146286,0.21020042430609465
4360,-0.0040647005662322044,0.12827628757804632
4361,-0.0012723144609481096,0.14317359030246735
4362,-0.14448249340057373,-0.11344284564256668
4363,-0.06305979192256927,0.05123189091682434
4364,0.3846507668495178,0.2747844085097313
4365,-0.010031294077634811,0.16067840717732906
4366,0.03462094068527222,0.1455263141542673
4367,-0.025149300694465637,0.1515851952135563
4368,-0.026754505932331085,0.4079567566514015
4369,-0.006682580802589655,-0.0015550532937049864
4370,0.12450376898050308,0.37450163473840803
4371,0.031236449256539345,0.23706886358559132
4372,0.15577712655067444,0.8450355920940638
4373,-0.0009735545027069747,0.023238197318278253
4374,-0.013831217773258686,-0.017435407042503355
4375,-0.021039601415395737,-0.021184395998716354
4376,-0.01968987286090851,-0.003691127523779869
4377,0.007423696108162403,0.4630403881892562
4378,0.07943049818277359,1.1225321081001312
4379,-0.0038591837510466576,0.6433352958410978
4380,-0.01940670982003212,-0.004601223394274712
4381,-0.06651079654693604,0.39005690068006516
4382,0.6571040153503418,0.5630614621331915
4383,0.002810925943776965,0.02781228395178914
4384,-0.03139118850231171,-0.034282351727597415
4385,-0.0003360093105584383,0.025752022862434387
4386,0.025626203045248985,0.028361791744828224
4387,-0.007075917907059193,0.0036576315760612488
4388,0.006577133201062679,0.004257029853761196
4389,0.01142594963312149,0.014933682978153229
4390,-0.025709591805934906,0.020251553505659103
4391,-0.07260935008525848,0.008454613387584686
4392,-0.02720821648836136,0.5404945723712444
4393,-0.031315941363573074,0.07404237613081932
4394,-0.00517962547019124,0.09431486111134291
4395,-0.13055425882339478,-0.15833840146660805
4396,-0.011836763471364975,0.19007759913802147
4397,0.04568507522344589,0.6483368123881519
4398,0.010835692286491394,0.7886419408023357
4399,0.027194974943995476,0.12316805310547352
4400,-0.03732247278094292,0.07760236412286758
4401,-0.018508583307266235,0.0930252093821764
4402,-0.013250112533569336,0.014110364019870758
4403,0.125575989484787,0.5129709871252999
4404,0.1242213174700737,0.284417144022882
4405,0.05334547162055969,0.43620762694627047
4406,-0.3206097185611725,0.10407280921936035
4407,0.023310407996177673,0.5213327184319496
4408,-0.08018499612808228,0.07890795171260834
4409,-0.11844044923782349,-0.08713556081056595
4410,-0.11267540603876114,2.22174309194088
4411,-0.03055601194500923,0.2300945669412613
4412,0.03536180779337883,0.01953978114761412
4413,-0.01145579107105732,0.047374267131090164
4414,-0.010612239129841328,0.05440882034599781
4415,-0.20110681653022766,-0.08902499079704285
4416,0.000975125003606081,0.0014252648688852787
4417,-0.12967166304588318,-0.13324564322829247
4418,0.12240850180387497,0.007599267167970538
4419,0.0865059569478035,0.656069504795596
4420,-0.0028322008438408375,0.037026756443083286
4421,0.061078306287527084,0.06162375584244728
4422,0.038366448134183884,0.9713668707117904
4423,-0.0861547663807869,0.14107808470726013
4424,0.09181910753250122,0.08979308046400547
4425,0.005871268920600414,0.010252916617901064
4426,0.0013490996789187193,0.10868620895780623
4427,-0.12357994168996811,0.023474939167499542
4428,-0.016164500266313553,0.07911976054310799
4429,0.05336928367614746,0.12740561552345753
4430,0.0019061417551711202,0.473850490157929
4431,0.059773217886686325,0.10607092572900001
4432,-0.03883114084601402,0.8574470542371273
4433,0.029502447694540024,1.2622894085943699
4434,0.08647987991571426,1.2102573628653772
4435,0.08211199194192886,0.3425734434276819
4436,0.036921676248311996,0.011271484196186066
4437,0.005993829574435949,0.053443387401785
4438,-0.0005105288582853973,0.08304841292556375
4439,-0.07210472971200943,-0.06866062805056572
4440,-0.005712754558771849,0.00036827893927693367
4441,0.005730353761464357,0.02040420426055789
4442,-0.042081668972969055,0.2676522731781006
4443,0.0013162322575226426,0.001754710559907835
4444,0.02874162420630455,0.23818709701299667
4445,-0.02296561375260353,0.5609482154250145
4446,0.021646693348884583,0.3547386974096298
4447,0.04022216796875,0.22970621730200946
4448,0.006628905422985554,0.1244322769343853
4449,0.06948838382959366,0.08209163509309292
4450,-0.011167872697114944,0.057827625423669815
4451,0.05575687810778618,0.24635089561343193
4452,0.0673246830701828,0.08760398626327515
4453,0.010862275958061218,0.28981246799230576
4454,0.02066836878657341,0.11541351675987954
4455,0.003431912511587143,0.05133296793792397
4456,0.00970739871263504,0.35108054522424936
4457,0.10542866587638855,0.23039153218269348
4458,-0.046351030468940735,0.0003138110041618347
4459,-0.028651928529143333,-0.019944272935390472
4460,-0.0008967032190412283,0.39479590067639947
4461,0.07285996526479721,0.3627068102359772
4462,0.020475350320339203,0.35122756035707425
4463,-0.036132581532001495,-0.004159063100814819
4464,-0.02998189628124237,-0.025935865007340908
4465,0.0005168769275769591,0.0007439465262564227
4466,0.008346972055733204,0.023258172324858606
4467,-0.002566862152889371,-0.004503880918491632
4468,0.008128073066473007,0.12694341037422419
4469,0.0004747982893604785,0.011298518948024139
4470,0.11896295100450516,0.03013432677835226
4471,0.008548492565751076,0.19808827340602875
4472,0.010499237105250359,0.12676848575938493
4473,0.016278725117444992,0.026944393990561366
4474,0.003274438204243779,0.053840882843360305
4475,0.5657237768173218,0.5055281575769186
4476,0.05838115140795708,0.009345040298067033
4477,-0.3182222247123718,-0.14507068693637848
4478,-0.06842635571956635,0.24939105659723282
4479,0.04495519772171974,0.2004174841567874
4480,0.0939544141292572,0.04921327531337738
4481,-0.04416340962052345,0.9280463606119156
4482,-0.06718786060810089,-0.04805092327296734
4483,-0.010245620273053646,-0.011380081035895273
4484,-0.0053776949644088745,0.44356510322541
4485,0.017227936536073685,0.2167882013018243
4486,-0.09370564669370651,-0.09530923543752579
4487,0.0005378498462960124,0.015319639001972973
4488,0.004850190132856369,0.6762902780683362
4489,-0.16880880296230316,-0.15372088737785816
4490,-0.10815754532814026,0.751226395368576
4491,-0.004946766421198845,0.007490772753953934
4492,0.007774002850055695,0.1164605189114809
4493,0.06879449635744095,3.0357079338282347
4494,-0.004117523320019245,-0.004806501448911149
4495,-0.05339958891272545,-0.05795095697976649
4496,0.030713234096765518,0.1675930293276906
4497,-0.012409437447786331,-0.008528972510248423
4498,-0.03960449993610382,-0.035355414263904095
4499,0.0622057169675827,0.2858449164777994
4500,0.00855355802923441,0.04637470169109292
4501,-0.014134755358099937,0.08518065977841616
4502,-0.09271043539047241,-0.021204449236392975
4503,0.0076757026836276054,0.27054088935256004
4504,0.04227402061223984,0.45330553501844406
4505,-0.011024611070752144,-0.009773581521585584
4506,-0.13277707993984222,-0.043239206075668335
4507,-0.03817098215222359,-0.038901799023733474
4508,0.06989185512065887,0.07595509197562933
4509,0.007505499292165041,0.5628514694981277
4510,-0.16435080766677856,0.22616010904312134
4511,0.012934769503772259,-0.0011484497226774693
4512,0.07568787783384323,-0.003763287104666233
4513,-0.39682862162590027,-0.3890279158949852
4514,-0.01687091588973999,0.3780352547764778
4515,-0.05759832262992859,0.3324783593416214
4516,0.0017048749141395092,0.06057483656331897
4517,0.010397076606750488,2.023144483566284
4518,0.004143078345805407,0.083825274836272
4519,0.0014355846215039492,0.032780122477561235
4520,-0.027961524203419685,0.0941227488219738
4521,-0.22862178087234497,0.08785924315452576
4522,0.892075777053833,2.3191046795545844
4523,-0.016626844182610512,0.13049312308430672
4524,0.018638180568814278,-0.028234249912202358
4525,0.1224861592054367,0.9466333394775575
4526,-0.01211162656545639,0.06858930177986622
4527,0.1498369425535202,0.08721812821477215
4528,0.011169872246682644,0.01606329914648086
4529,0.00917080882936716,0.10800227150321007
4530,0.003670451696962118,0.004887239541858435
4531,0.012464839965105057,0.25384866551030427
4532,0.027102362364530563,0.20137451589107513
4533,-0.15976978838443756,-0.03153732419013977
4534,-0.004923972301185131,-0.004103736020624638
4535,-0.04115504026412964,1.074648693203926
4536,0.005308203864842653,0.0007250904018292204
4537,0.16072988510131836,0.10901634953916073
4538,0.2440364956855774,0.6800809035194106
4539,-0.0023751500993967056,-0.008074635115917772
4540,0.034137334674596786,0.3564633750356734
4541,0.03926215320825577,0.009532514726743102
4542,-0.16634777188301086,1.1879916489124298
4543,-0.0016076834872364998,0.028472097124904394
4544,-0.09847978502511978,0.993024080991745
4545,0.010778751224279404,0.770463944561925
4546,-0.06341623514890671,0.19102885574102402
4547,0.0906979888677597,0.08738106116652489
4548,-0.040156129747629166,-0.037881893338635564
4549,0.38071221113204956,0.19545471668243408
4550,-0.013284518383443356,0.018005672842264175
4551,0.00607199314981699,0.10332141781691462
4552,0.01388508453965187,0.22726555413100868
4553,0.8921413421630859,1.208762528403895
4554,0.020726090297102928,0.04313647421076894
4555,0.07881906628608704,0.6125652641057968
4556,-0.6836971640586853,-0.40173450112342834
4557,0.010815723799169064,-0.008260064583737403
4558,-0.13862574100494385,-0.1273249378427863
4559,0.021339382976293564,0.5818175254389644
4560,6.374344229698181e-05,0.24771294742822647
4561,0.013055255636572838,0.12946410104632378
4562,-0.03238323703408241,0.4961266927421093
4563,0.03727571293711662,0.7560906051658094
4564,0.002066375222057104,0.013323710300028324
4565,-0.011824222281575203,0.02601468376815319
4566,-0.20683258771896362,-0.18281273171305656
4567,0.00636663194745779,0.45225109881721437
4568,0.17391228675842285,2.051183351315558
4569,0.014043635688722134,0.04082254972308874
4570,0.032264482229948044,0.20326263178139925
4571,0.025752734392881393,0.002025216817855835
4572,0.8801048398017883,1.436207577586174
4573,0.030767522752285004,0.04417132958769798
4574,-0.023318126797676086,-0.02745834074448794
4575,0.12179882079362869,0.7397316310089082
4576,-0.008679415099322796,0.009370032697916031
4577,0.0890490859746933,0.2139903515635524
4578,0.030099106952548027,0.3903347533196211
4579,0.0510605163872242,0.003953982377424836
4580,-0.019207416102290154,0.06359114497900009
4581,0.03596275672316551,0.17173654213547707
4582,0.17533719539642334,0.4271217808127403
4583,0.09377846121788025,0.5923306905897334
4584,0.05667351558804512,1.2994146202108823
4585,0.038816165179014206,0.17922338625066914
4586,0.049328453838825226,0.3434896022081375
4587,0.0021661531645804644,0.7360516486223787
4588,0.024696826934814453,0.6093264035880566
4589,0.004440463148057461,0.2655092680361122
4590,-0.018171358853578568,0.059321675449609756
4591,-0.06321447342634201,0.027883514761924744
4592,-0.10207429528236389,0.095357246696949
4593,-0.034127697348594666,-0.03416402771836147
4594,0.11237983405590057,0.5828663678839803
4595,-0.03017747402191162,0.011148959398269653
4596,0.012355068698525429,0.2502151746302843
4597,0.0173562653362751,0.03969636606052518
4598,0.001020152703858912,0.0007356439964496531
4599,0.0077040656469762325,0.6845759153367226
4600,0.07025094330310822,0.28474005084717646
4601,-0.00679378118366003,0.11088893190026283
4602,0.001071438193321228,0.032262278720736504
4603,-0.00437591690570116,0.06311235670000315
4604,0.01923344098031521,0.7431023007666226
4605,0.0039242892526090145,0.12283950205892324
4606,0.012106835842132568,0.8426632881164551
4607,0.01950983889400959,0.1495968407325563
4608,-0.03404891490936279,-0.03431727528572082
4609,0.10256294161081314,0.6325746239162982
4610,-0.07181992381811142,-0.06655657198280096
4611,-0.02304593101143837,0.2739004325121641
4612,0.08951734006404877,2.020259078592062
4613,-0.0014833023305982351,0.08194360043853521
4614,-0.1466565877199173,-0.3380194865167141
4615,0.018720250576734543,0.02262911945581436
4616,0.015479663386940956,1.9363650511950254
4617,0.0027332473546266556,0.010391614283435047
4618,0.019377751275897026,0.0900679441401735
4619,0.016668220981955528,-0.0035927575081586838
4620,0.05595863237977028,0.6169030396267772
4621,-0.0011096829548478127,0.043657153844833374
4622,-0.001180112361907959,-0.03768341103568673
4623,-0.01562976837158203,1.2994941771030426
4624,0.08056576550006866,0.7514413259923458
4625,-0.09071789681911469,-0.08264905493706465
4626,0.12654538452625275,0.3191489577293396
4627,-0.33119186758995056,-0.0004944205284118652
4628,-0.07100114971399307,0.4862178564071655
4629,-0.11351477354764938,-0.08960633352398872
4630,-0.004159461706876755,0.004285197705030441
4631,-0.41209283471107483,-0.4127275695791468
4632,0.06529741734266281,0.196011396124959
4633,-0.2826198935508728,0.10106858611106873
4634,-0.34867584705352783,-0.3105853796005249
4635,0.00959068164229393,0.01880451664328575
4636,0.059812769293785095,0.007768628410995007
4637,-0.008145266212522984,0.42822843976318836
4638,0.04707176238298416,0.15482946546399035
4639,-0.018001705408096313,0.11544513888657093
4640,0.0454033762216568,0.4182238975772634
4641,0.018134308978915215,1.1046332400292158
4642,-0.08081376552581787,-0.08403057948453352
4643,-0.04992206022143364,0.08075427263975143
4644,-3.288418520241976e-05,0.0013249532785266638
4645,0.0006287181749939919,0.22502110106870532
4646,0.04664589464664459,1.0475592724978924
4647,-0.02946343459188938,0.7746648006141186
4648,0.025551240891218185,0.17607400566339493
4649,-0.009815426543354988,-0.024373561143875122
4650,0.020702233538031578,0.9384502451866865
4651,-0.01382407359778881,0.08098511211574078
4652,0.00048361808876506984,0.021919807983067585
4653,0.03381892666220665,3.389296319335699
4654,0.16747644543647766,0.5720747753512114
4655,0.07698798179626465,0.12834950909018517
4656,0.0018236736068502069,0.10947144392412156
4657,0.04292186349630356,0.02750848699361086
4658,-0.0014893424231559038,-0.0009000985883176327
4659,0.07587363570928574,1.0948351762490347
4660,0.019007474184036255,0.7423380389809608
4661,0.2668060064315796,0.8452124278992414
4662,0.03834914416074753,0.06411288771778345
4663,0.05590962618589401,0.0913651465671137
4664,0.005730003118515015,0.3648172155953944
4665,0.010415484197437763,0.05210036985226907
4666,0.004376193508505821,0.07168660766910762
4667,0.05863643065094948,1.5116137297591195
4668,0.005102891940623522,0.0013630970643134788
4669,-0.017145324498414993,-0.013732479885220528
4670,0.11752274632453918,1.4145448072813451
4671,-0.034788161516189575,-0.03400252782739699
4672,0.002452552318572998,1.1252155974507332
4673,0.0598774328827858,0.009796888005221263
4674,0.0020770791452378035,0.004425946170613315
4675,-0.07521069794893265,0.2426011934876442
4676,0.0046251676976680756,0.09764611307764426
4677,0.0037150923162698746,0.29832333885133266
4678,0.0789816752076149,0.39443574007600546
4679,0.0760015919804573,0.22975574666634202
4680,0.005762952845543623,0.024650948529597372
4681,-0.019468702375888824,0.044260941445827484
4682,0.03902031481266022,0.07857365223753732
4683,0.014804201200604439,0.9164066324592568
4684,-0.05835983529686928,-0.04998840019106865
4685,0.0006199635681696236,0.19851891264261212
4686,0.03581653907895088,0.1132059003575705
4687,-0.012651149183511734,-0.018055017106235027
4688,0.05665316805243492,0.03341051563620567
4689,0.025561029091477394,0.13680998049676418
4690,-0.11149878799915314,-0.06773707270622253
4691,-0.038603607565164566,-0.027936074882745743
4692,0.0008128741756081581,0.058665902353823185
4693,0.0008699856698513031,0.4359179337043315
4694,-0.004002212546765804,0.04883072152733803
4695,0.04504430294036865,0.03561759926378727
4696,0.00026891380548477173,1.1575026251375675
4697,0.027671491727232933,0.7264069672673941
4698,0.000762078445404768,0.006555791012942791
4699,0.18316419422626495,0.6641033613123
4700,-0.04339579492807388,0.24365107715129852
4701,-0.0331231988966465,0.03991875424981117
4702,0.11195848137140274,0.04512626677751541
4703,-0.003045011544600129,-0.0024804382119327784
4704,0.01912294141948223,0.7030581289436668
4705,0.06231638044118881,0.3675485485873651
4706,-0.0022488832473754883,0.6057336591184139
4707,0.01988048665225506,0.009836100658285432
4708,-0.02045026794075966,0.17345803789794445
4709,0.031340762972831726,1.6251736609265208
4710,0.041563980281353,1.0721264388412237
4711,-0.21384020149707794,0.2715604454278946
4712,0.07215458899736404,0.13608199916779995
4713,-0.1187460795044899,-0.1153940511867404
4714,0.07736564427614212,0.19603696650301572
4715,0.4146205186843872,0.9218129264190793
4716,0.006442371755838394,0.004361161176348105
4717,0.13353772461414337,3.796592880040407
4718,0.016166558489203453,0.1413367866189219
4719,-0.013789210468530655,0.18061932921409607
4720,-0.01925409771502018,-0.0066376132890582085
4721,-0.012955356389284134,0.31484441086649895
4722,-0.17427478730678558,0.01807279884815216
4723,-0.028113234788179398,0.270140815526247
4724,-0.013718562200665474,0.046029869467020035
4725,-0.0021438095718622208,0.4586965721100569
4726,0.032281454652547836,0.9695277544669807
4727,0.2031135857105255,0.4430275000631809
4728,0.026495806872844696,-0.0023344957828521726
4729,-0.21962139010429382,0.1840369701385498
4730,0.01088019274175167,0.02934759506570117
4731,-0.022156525403261185,0.037528520449995995
4732,0.010338600724935532,0.07647081464529037
4733,-0.00593169778585434,0.10356641560792923
4734,0.006990488618612289,0.02442240435630083
4735,0.06189728528261185,0.13326556568790693
4736,-0.002083031926304102,0.0011316414456814528
4737,-0.06295005977153778,0.5087202042341232
4738,0.035094231367111206,-0.014056727290153503
4739,0.057090990245342255,0.7979765813797712
4740,0.03189224749803543,0.1983747472986579
4741,-0.019327275454998016,0.06964734569191933
4742,-0.15323799848556519,0.23070213198661804
4743,-0.0072135841473937035,0.09482707548886538
4744,-0.06715390831232071,0.010703802108764648
4745,-0.04916238412261009,-0.04900283575989306
4746,0.06433822214603424,0.39929239451885223
4747,-0.019405201077461243,0.7476327791810036
4748,0.006021144799888134,-0.0015326980501413345
4749,-0.005429781973361969,0.019663643091917038
4750,0.011329928413033485,0.022179189531016164
4751,-0.125681072473526,-0.014237269759178162
4752,0.05708548426628113,0.10741045052418485
4753,-0.09138796478509903,-0.08008846454322338
4754,0.06337277591228485,0.24532172549515963
4755,0.039743583649396896,0.027062245411798358
4756,0.01176277082413435,0.039042054675519466
4757,0.0465783029794693,0.14415189501596615
4758,0.073462575674057,0.07551878411322832
4759,-0.0650625079870224,0.7388774454593658
4760,-0.08593834191560745,-0.10557219386100769
4761,-0.1321132481098175,-0.04178053140640259
4762,0.1466028392314911,1.471556894481182
4763,-0.19377946853637695,-0.10245684534311295
4764,0.044698525220155716,0.10635398421436548
4765,0.0028446440119296312,0.05652242252836004
4766,0.0802711471915245,0.18670158181339502
4767,-0.04360228404402733,0.6786108613014221
4768,0.08956055343151093,0.5375764518976212
4769,-0.024972982704639435,0.22695017606019974
4770,-0.1464776247739792,0.963600292801857
4771,0.09258527308702469,0.2644130061380565
4772,-0.02760074846446514,-0.03224600199609995
4773,0.8843411207199097,0.8986972477287054
4774,-0.008125660941004753,0.8328870721161366
4775,0.057369232177734375,0.007288687387481332
4776,0.03631031513214111,0.0031526610255241394
4777,0.5771426558494568,0.4857710674405098
4778,0.18617349863052368,0.02094972610939294
4779,0.010658005252480507,0.04396778253430966
4780,-0.007453779689967632,3.7399802170693874
4781,0.002789442427456379,0.11248670937493443
4782,-0.005806072615087032,0.18030626326799393
4783,0.009474141523241997,0.005527990884729661
4784,0.006585132330656052,0.24119690340012312
4785,0.12392574548721313,0.09345869347453117
4786,-0.07004605978727341,1.0223552212119102
4787,0.06006421148777008,0.2568844856159558
4788,0.05083237588405609,0.10914815962314606
4789,-0.010329226031899452,0.1154104508459568
4790,0.0019384491024538875,0.027950334449997172
4791,0.0625319853425026,0.16189598153869156
4792,0.013701814226806164,0.0891290627187118
4793,-0.12296201288700104,0.07480284571647644
4794,-0.038869988173246384,0.07391267269849777
4795,-0.015709511935710907,0.09500333108007908
4796,0.0002482552081346512,0.010599669069051743
4797,-0.3588576018810272,-0.15037328004837036
4798,-0.030320163816213608,-0.00042545050382614136
4799,0.22344857454299927,0.07168054580688477
4800,0.5535217523574829,1.132155865430832
4801,-0.03138916566967964,0.6175025664269924
4802,-0.04751886427402496,-0.05706303358078003
4803,0.011300490237772465,0.0017096668743761256
4804,-0.017979290336370468,-0.024636074900627136
4805,-0.09088734537363052,0.0853535458445549
4806,-0.15143686532974243,0.44097521901130676
4807,-0.04252002015709877,0.41244499012827873
4808,-0.03264728933572769,0.18919934332370758
4809,-0.06788921356201172,1.476680614054203
4810,-0.07451663166284561,-0.065282022356987
4811,0.0574798621237278,0.6979957225339604
4812,-0.07998817414045334,-0.07740474818274379
4813,-0.0026074417401105165,0.5333712566643953
4814,-1.0324429273605347,-1.0319480800628662
4815,0.5521396398544312,0.9977972134947777
4816,0.08603034913539886,0.5565765053033829
4817,-0.002438959665596485,0.12744395970366895
4818,0.12238114327192307,0.3776530718896538
4819,0.18567834794521332,0.6831024267012253
4820,-0.05322369560599327,1.4180743247270584
4821,0.04031741991639137,0.3513488210737705
4822,0.016208747401833534,0.007551982009317726
4823,-0.015087064355611801,0.23326731100678444
4824,0.00045655888970941305,0.026649936684407294
4825,-0.2647802233695984,0.5766876637935638
4826,0.05033489316701889,0.04005281627178192
4827,0.17675091326236725,0.33161326544359326
4828,-0.10934621840715408,-0.11201472859829664
4829,0.00047795905265957117,0.5741268162382767
4830,0.2644975483417511,1.4199635447002947
4831,0.05763259902596474,0.26852174452506006
4832,0.03786475956439972,0.0008032657206058502
4833,-0.06038700416684151,-0.0547621750831604
4834,-0.06757746636867523,-0.07080099545419216
4835,0.010344228707253933,0.015238300198689103
4836,0.057074837386608124,0.14249765686690807
4837,-0.14714866876602173,0.1556841880083084
4838,0.05323849990963936,0.16036125825485215
4839,0.06463295221328735,0.1367296315729618
4840,0.0712498277425766,0.08193755894899368
4841,0.004407944157719612,0.009463940330315381
4842,-0.006569108925759792,0.9314864119514823
4843,-0.005118134431540966,0.22847078368067741
4844,-0.3403908312320709,-0.28462839871644974
4845,0.000981431920081377,0.13891757559031248
4846,-0.10437179356813431,-0.03161565959453583
4847,0.15977023541927338,0.3072551707737148
4848,-0.06925678998231888,-0.06228045281022787
4849,0.04788960516452789,0.33694905042659684
4850,0.05217021331191063,0.09279514104127884
4851,-0.09759090095758438,-0.09401287185028195
4852,0.0030502034351229668,0.023804123396985233
4853,-0.08124210685491562,-0.01866593211889267
4854,-0.0954957976937294,0.21192006766796112
4855,-0.04132472351193428,-0.027418790385127068
4856,0.019267920404672623,0.006948067573830485
4857,-0.03801339864730835,-0.11746456265449524
4858,0.03874268755316734,0.4389934876235202
4859,-0.07197733968496323,-0.06402230821549892
4860,-0.017259709537029266,0.023187490180134773
4861,-0.011632144451141357,0.23410214483737946
4862,-0.10046907514333725,-0.1285796333104372
4863,-0.12242449074983597,-0.11318147927522659
4864,0.2426985502243042,0.23920455062761903
4865,0.005953134968876839,0.37358586583286524
4866,0.04937242344021797,0.1557835042476654
4867,-0.02213112637400627,-0.008404642343521118
4868,-0.022190634161233902,0.030779927968978882
4869,0.139828160405159,0.3748270364012569
4870,-0.08525143563747406,0.28008872270584106
4871,0.2447383850812912,0.4953337908032154
4872,0.017906581982970238,1.131477714076027
4873,0.19342434406280518,1.910068579018116
4874,0.08247489482164383,0.08493936685408698
4875,0.008797787129878998,0.13211482763699678
4876,-0.016265258193016052,0.6879491731524467
4877,0.03961847722530365,1.0738630776759237
4878,-0.28199097514152527,-0.2731245958805084
4879,-0.4618394374847412,0.2406739890575409
4880,0.03935697302222252,0.1157219298183918
4881,-0.018440350890159607,0.08002319186925888
4882,0.045310910791158676,2.12448143446818
4883,-0.03987688198685646,0.02582501620054245
4884,0.05416852980852127,0.8318209201097488
4885,0.0024253763258457184,0.03124576434493065
4886,-0.0177595317363739,-0.011640373151749372
4887,0.0012829313054680824,1.0363257378339767
4888,0.003858651965856552,0.009016076102852821
4889,-0.08053821325302124,0.17422516644001007
4890,-0.4201775789260864,-0.4190089087933302
4891,-0.13357484340667725,-0.11539429798722267
4892,0.00128965824842453,0.009207453161943704
4893,-0.04901754856109619,1.0539902672171593
4894,-0.02137531153857708,0.03198402747511864
4895,0.01681014895439148,0.07290701195597649
4896,0.04425206780433655,0.07453421130776405
4897,0.12051133066415787,0.02941346913576126
4898,-0.030754074454307556,0.10126884281635284
4899,-0.0007789116352796555,0.527883293107152
4900,0.033799801021814346,0.027799854520708323
4901,0.0038387891836464405,0.0015588904498144984
4902,-0.003423958085477352,0.014097003266215324
4903,0.01132381334900856,0.032561786472797394
4904,0.05626841261982918,0.1254428771790117
4905,0.0666382759809494,0.20882743317633867
4906,0.009159374982118607,0.17946576001122594
4907,-0.12868532538414001,0.12953199446201324
4908,0.2313120812177658,0.38173105055466294
4909,-0.0010481295175850391,0.03622365929186344
4910,0.02600160241127014,1.37497478723526
4911,-0.18251581490039825,-0.03414192795753479
4912,-0.49977660179138184,-0.5155789228156209
4913,0.04045186564326286,1.1022402471862733
4914,0.41545727849006653,0.09177108108997345
4915,0.08311014622449875,1.0405799997970462
4916,0.048135869204998016,0.026507501490414143
4917,-0.008579695597290993,-0.0021851947531104088
4918,-0.05238552764058113,0.0408385768532753
4919,-0.03821268305182457,-0.03679425548762083
4920,0.020478567108511925,0.232105635892367
4921,-0.12539249658584595,-0.13483986794948577
4922,0.009317159652709961,0.07386315145413391
4923,0.0014081962872296572,0.02351109660230577
4924,0.055190082639455795,0.14748964831233025
4925,0.016835138201713562,0.1379876285791397
4926,-0.0004218490794301033,-0.0012470909953117369
4927,0.05185952037572861,0.2165981826838106
4928,-0.07483554631471634,-0.072378050070256
4929,-0.020313464105129242,0.4048916958272457
4930,-0.1073942631483078,0.00663863867521286
4931,0.0621507465839386,0.24062874913215637
4932,0.012424904853105545,0.013619456440210342
4933,-0.05864325910806656,0.011437930166721344
4934,-0.012568322941660881,0.05900958180427551
4935,-0.08096691966056824,-0.08531631994992495
4936,0.0023129116743803024,0.01200114912353456
4937,-0.28807711601257324,-0.320882223546505
4938,0.02322712540626526,2.717741969972849
4939,0.0306948684155941,0.18527378886938095
4940,-0.12469753623008728,-0.0633891373872757
4941,0.0011325606610625982,0.03227233141717534
4942,-0.03298759460449219,0.014995530247688293
4943,-0.0013959221541881561,0.15965392254292965
4944,-0.014014005661010742,-0.09847768187522889
4945,0.011509799398481846,0.04125203937294941
4946,0.001082432339899242,0.4445267900591716
4947,-0.00044739246368408203,0.46477736346423626
4948,0.13770489394664764,0.48133484181016684
4949,-0.008500833064317703,0.07556509599089622
4950,-0.13509324193000793,-0.12457996606826782
4951,-0.02036832831799984,-0.027832415653392673
4952,0.03212622553110123,0.8984478805214167
4953,-0.09802073985338211,-0.04040046036243439
4954,-0.02126092091202736,-0.021477263304404914
4955,-0.10737967491149902,-0.07688349112868309
4956,0.02195705473423004,0.2722230665385723
4957,0.007006200961768627,0.09088417328894138
4958,0.05418204516172409,0.03298754292700323
4959,0.04304700717329979,0.3610123991978753
4960,0.008081668987870216,0.20795013011957053
4961,0.19172820448875427,1.5751572214066982
4962,-0.06747107952833176,0.2113843709230423
4963,-0.032643161714076996,0.4228314682841301
4964,0.0009735946077853441,0.004041752545163035
4965,0.07365339249372482,0.13679425418379765
4966,-0.02328537590801716,0.5662769675254822
4967,-0.15594734251499176,-0.15044294111430645
4968,0.04555949941277504,0.6073583654360846
4969,-0.062149688601493835,0.03389342129230499
4970,0.10132943093776703,0.35440661013126373
4971,0.018761176615953445,1.364151757210493
4972,-0.15780533850193024,-0.15058521553874016
4973,0.037155743688344955,0.30517560453154147
4974,-0.01822482794523239,0.46180024184286594
4975,0.01077939197421074,0.6376806784828659
4976,0.006093090865761042,0.007518032132793451
4977,-0.014106826856732368,0.07066044583916664
4978,0.05868414789438248,0.11790917301550508
4979,-0.020466379821300507,-0.02548448514426127
4980,0.02656366303563118,0.05548027530312538
4981,0.028064358979463577,0.6983672184869647
4982,-0.02086539939045906,-0.005835304036736488
4983,-0.07024455815553665,-0.06560127973556519
4984,0.45708948373794556,0.16282483516260982
4985,0.01948903314769268,0.5150984816718847
4986,-0.10557220876216888,-0.10325752757489681
4987,0.020281292498111725,0.009901632503897417
4988,0.007114877458661795,0.09971216652775183
4989,-0.25143009424209595,0.841455340385437
4990,0.009416639804840088,0.11989464610815048
4991,0.10294564068317413,0.05053267627954483
4992,0.003601962700486183,0.05909392982721329
4993,-0.01889001578092575,0.7982650548219681
4994,0.02391178533434868,0.19097196031361818
4995,-0.03328828513622284,0.06520622968673706
4996,0.221711203455925,0.13563344720751047
4997,-0.014743324369192123,0.05688890069723129
4998,0.045816779136657715,0.14921137469355017
4999,0.010219506919384003,0.20286592841148376
5000,1.473118782043457,1.6778082996606827
5001,-0.023936299607157707,0.023830953985452652
5002,0.149622842669487,0.40011198865249753
5003,1.4481669664382935,2.0450671538710594
5004,0.02011604979634285,0.0005340958014130592
5005,1.4793905019760132,1.7442946995142847
5006,0.025661591440439224,0.002516488981200382
5007,0.06492240726947784,0.39938573306426406
5008,0.08356240391731262,0.3681691139936447
5009,0.027023406699299812,0.09977669242653064
5010,-0.00847081933170557,0.15065679885447025
5011,-0.034507911652326584,-0.02099420689046383
5012,0.3118327558040619,1.0576494736596942
5013,0.013849785551428795,0.0031216856732498854
5014,0.3088282346725464,1.9031467866152525
5015,0.014752265065908432,0.14078168757259846
5016,0.05814441293478012,0.08656287007033825
5017,0.005758690647780895,-0.006652840645983815
5018,-0.007191509008407593,0.09264960885047913
5019,0.012273184955120087,0.210332820948679
5020,0.10062140226364136,1.5978723398875445
5021,0.1523752063512802,1.08309337310493
5022,0.012535701505839825,1.1622195373056456
5023,0.06896127760410309,0.6845614146441221
5024,1.347787857055664,1.418706089258194
5025,-0.00035856012254953384,0.40279980143532157
5026,0.0683986246585846,0.31222454860107973
5027,-0.004105128347873688,-0.003583956975489855
5028,0.32656100392341614,3.427038351073861
5029,0.030540797859430313,0.04650051310454728
5030,-0.11530925333499908,-0.07590029761195183
5031,0.013583533465862274,0.05042301048524678
5032,0.015756068751215935,0.03513837559148669
5033,-0.10766404122114182,0.553981140255928
5034,0.021468449383974075,0.02492989692837
5035,-1.2568144798278809,-0.9430564343929291
5036,0.0022191740572452545,-0.0022109970450401306
5037,0.001383159775286913,0.5378573941998184
5038,0.1116987094283104,0.13558685683528893
5039,0.0027620079927146435,0.006152858695713803
5040,0.012836560606956482,0.8639842011034489
5041,-0.0017009340226650238,0.19291267171502113
5042,-0.02600114420056343,0.06273350119590759
5043,-0.04033816605806351,0.166795551776886
5044,0.021747253835201263,2.0432836627587676
5045,0.10137955844402313,0.6337926173582673
5046,0.0017860308289527893,0.029147155582904816
5047,-0.02197067253291607,1.6269733756780624
5048,0.048908162862062454,0.1699114879593253
5049,0.01359208021312952,0.07462199684232473
5050,-0.01338481716811657,0.6118477433919907
5051,0.10329674184322357,0.22519750893115997
5052,0.0111205093562603,0.1108563180314377
5053,-0.011116709560155869,0.1860288865864277
5054,0.14395776391029358,0.6384221538901329
5055,0.1685120165348053,1.2497431152733043
5056,0.04106072708964348,1.9881567964548594
5057,0.028232403099536896,1.3537820507772267
5058,-0.02392423152923584,0.33350422233343124
5059,0.022366896271705627,0.006983031984418631
5060,0.0086904251947999,0.08244120609015226
5061,-0.10771916806697845,0.23338063061237335
5062,0.028277548030018806,0.030875941971316934
5063,0.03183964267373085,0.49150218814611435
5064,0.004393250681459904,0.06953504736884497
5065,0.040758535265922546,0.1475617904216051
5066,0.09637613594532013,0.5064524193294346
5067,-0.012696745805442333,-0.008276495151221752
5068,0.1480843424797058,1.288008629460819
5069,-0.0017033792100846767,0.012193326838314533
5070,-0.042261529713869095,-0.04453191137872636
5071,0.2150355577468872,0.06944543868308983
5072,0.020836474373936653,0.006966457236558199
5073,-0.09345856308937073,0.1259404942393303
5074,-0.09494470059871674,0.17465989291667938
5075,0.07630603760480881,0.17853940278291702
5076,0.027315543964505196,0.10860786588773408
5077,0.08111145347356796,0.1828711241396377
5078,0.16300319135189056,0.17337002116255462
5079,0.23229970037937164,0.40347393695265055
5080,0.01197943277657032,0.44011824764311314
5081,-0.0006909053772687912,0.05985027691349387
5082,-0.08248546719551086,0.2434752956032753
5083,-0.03139535337686539,0.281438622623682
5084,0.201830193400383,0.021462738513946533
5085,0.0024528333451598883,0.2964160451629141
5086,0.0035131368786096573,0.006565563264302909
5087,0.19000065326690674,0.21455219760537148
5088,0.09194651991128922,0.03634507954120636
5089,0.20234963297843933,2.1689376831054688
5090,0.047123074531555176,0.12010532803833485
5091,-0.006756890565156937,0.008378654718399048
5092,0.012576255016028881,0.06616408843547106
5093,0.18792778253555298,0.34879586193710566
5094,-0.20072034001350403,-0.09991523623466492
5095,0.026462577283382416,0.012664693727856502
5096,-0.15904106199741364,-0.11618802696466446
5097,-0.043578945100307465,0.05829005688428879
5098,0.14789541065692902,0.3278292228933424
5099,0.011528786271810532,0.17061297269538045
5100,0.013476211577653885,0.3476406359113753
5101,0.03764773905277252,0.033795270370319486
5102,0.002145740669220686,0.007855887524783611
5103,0.07407151907682419,0.3104217890650034
5104,0.031764864921569824,0.0012194067239761353
5105,0.030630717054009438,0.17728130030445755
5106,-0.7961335182189941,-0.7664787769317627
5107,0.13370299339294434,0.0867549255490303
5108,-0.023056242614984512,-0.022554104682058096
5109,0.02881893888115883,0.05522244446910918
5110,0.10815580934286118,0.42484027706086636
5111,0.012224648147821426,0.09269372746348381
5112,-0.026815028861165047,0.08878415822982788
5113,0.07094424962997437,0.3530404365155846
5114,0.0844377875328064,0.4275893543381244
5115,0.03247397392988205,0.1959339090353751
5116,-0.011941039934754372,0.9417008385062218
5117,-0.032021358609199524,0.009614136070013046
5118,0.009308518841862679,-0.006258566863834858
5119,-0.17769359052181244,0.8401598632335663
5120,0.0018445460591465235,0.01793077285401523
5121,-0.0009025968611240387,0.03978036716580391
5122,-0.1858595311641693,0.7119416445493698
5123,-0.014799133874475956,0.012172989547252655
5124,0.061085812747478485,0.3778456812724471
5125,-0.013012636452913284,0.02952093631029129
5126,0.05359731242060661,0.2819672542391345
5127,-0.018551640212535858,0.6395158171653748
5128,-0.0024270217400044203,0.27625630097463727
5129,-0.008356515318155289,-0.012838203459978104
5130,-0.04830072820186615,-0.07880295813083649
5131,-0.007597069256007671,0.14268691651523113
5132,-0.010951298289000988,-0.004531070590019226
5133,-0.0035347184166312218,1.27921405993402
5134,0.0017471164464950562,0.7697953032329679
5135,0.21313002705574036,0.41664200962986797
5136,0.0069532995112240314,0.3239940791390836
5137,0.17167407274246216,0.2759797051548958
5138,0.18968157470226288,0.5091801732778549
5139,-0.038197409361600876,0.18062658235430717
5140,0.0034300172701478004,0.09594947347068228
5141,-0.025629542768001556,0.2820568010210991
5142,0.04103867709636688,0.04642446181969717
5143,0.023131757974624634,0.5015332950279117
5144,0.026783080771565437,0.45982053386978805
5145,0.014988032169640064,0.09341051313094795
5146,0.02025040052831173,0.40873581962659955
5147,0.001964425668120384,0.5499553102999926
5148,-0.10845474153757095,1.1348240450024605
5149,0.007919514551758766,0.1446636156179011
5150,0.1311129927635193,0.04096123017370701
5151,-0.0013861865736544132,0.01634303480386734
5152,0.3688527047634125,0.275175727205351
5153,-0.0381743460893631,0.039422351866960526
5154,0.009147733449935913,0.551412358880043
5155,0.15473224222660065,0.4261863762512803
5156,0.01794489286839962,0.15601662143308204
5157,0.015022207982838154,0.0792398791963933
5158,0.03321574255824089,0.5150908476207405
5159,-0.06671584397554398,-0.022394679486751556
5160,0.10841991007328033,0.2541774063138291
5161,0.021551670506596565,0.0482116801358643
5162,0.018106846138834953,0.2864186486694962
5163,0.013945954851806164,1.1942919762805104
5164,-0.032284289598464966,0.04452512785792351
5165,-0.258774071931839,-0.24967620708048344
5166,0.2549191117286682,0.08744663372635841
5167,0.10957014560699463,0.7176575081357441
5168,0.04748601093888283,0.030702653340995312
5169,0.02677645906805992,0.9277600537752733
5170,0.027332276105880737,0.570300393155776
5171,0.11924119293689728,0.08764078700914979
5172,-0.048437491059303284,0.7047511003911495
5173,-0.0947185680270195,0.23476487398147583
5174,0.2139325886964798,0.6799544030800462
5175,0.03390246257185936,0.05710904812440276
5176,0.27946704626083374,0.5365922898054123
5177,0.12437328696250916,0.9529847763478756
5178,-0.0020129187032580376,0.018430465832352638
5179,-0.019623462110757828,0.3457850106060505
5180,0.0028437539003789425,0.014277374721132219
5181,0.018843304365873337,0.2534750774502754
5182,-0.027192264795303345,0.1621905118227005
5183,0.12394523620605469,0.8729558438062668
5184,-0.014769275672733784,0.3008259516209364
5185,0.31891924142837524,0.3801175616681576
5186,-0.1155913695693016,-0.11722300807014108
5187,0.02223520167171955,0.388041288475506
5188,0.18781569600105286,1.2356921704486012
5189,-0.013437695801258087,0.042201122269034386
5190,0.004595228470861912,0.02479508239775896
5191,0.10804347693920135,0.37370241833559703
5192,0.02294483222067356,0.26977574289776385
5193,0.16496896743774414,0.14658402217901312
5194,-0.4355301558971405,-0.4111672714352608
5195,0.13710010051727295,0.38658868230413646
5196,0.030756941065192223,0.4013169794343412
5197,-0.07981198281049728,0.08068376034498215
5198,-0.10096746683120728,-0.11179155763238668
5199,0.0069562210701406,0.03289681367459707
5200,0.03164691850543022,0.4792763590812754
5201,0.026744533330202103,0.0035329904640093446
5202,-0.03347708284854889,-0.04072224348783493
5203,0.01187928393483162,0.06325394986197352
5204,0.01486811414361,0.45115188881754875
5205,0.013560114428400993,0.0252696571405977
5206,0.04040103033185005,0.11357560905162245
5207,0.0002314513549208641,0.027001980924978852
5208,0.006498031318187714,0.3292092392221093
5209,-0.04282546043395996,0.4428081810474396
5210,0.018147706985473633,0.021807750454172492
5211,-0.05886887013912201,-0.04997608624398708
5212,0.14584410190582275,0.27342075761407614
5213,-0.05916145443916321,0.17752553522586823
5214,0.03793072700500488,1.5332179139368236
5215,-0.0018028345657512546,-0.003342589690873865
5216,0.00955860037356615,0.5259031669702381
5217,-0.17911022901535034,-0.16695631481707096
5218,-0.023449629545211792,-0.051129452884197235
5219,-0.06463001668453217,1.2879664897918701
5220,0.12991389632225037,0.008310990408062935
5221,-0.11075428128242493,-0.0676625594496727
5222,0.032884202897548676,0.31885019765468314
5223,-0.08972124010324478,0.14552682638168335
5224,0.12359562516212463,0.2532441057264805
5225,-0.18251025676727295,-0.17845606431365013
5226,0.006922974716871977,0.028661188174737617
5227,-0.00270998477935791,0.13879498094320297
5228,0.07395615428686142,0.1468166634440422
5229,0.01143771130591631,0.057660109363496304
5230,-0.052705660462379456,-0.042808033525943756
5231,0.044285666197538376,0.0019367709755897522
5232,0.0002686958760023117,-0.018205152358859777
5233,-0.0013927929103374481,0.5226466450840235
5234,6.082106847316027e-05,-0.001083972310880199
5235,0.05698779970407486,0.15519664529711008
5236,-0.03519867733120918,-0.032113974913954735
5237,-0.07201018184423447,-0.016243532299995422
5238,-0.03537695109844208,0.8504808358848095
5239,0.20993848145008087,0.2619758853688836
5240,-0.5525870323181152,-0.5412777829915285
5241,0.004073742777109146,0.5191816426813602
5242,0.11327069997787476,-0.07772571034729481
5243,0.15758074820041656,0.3471275381743908
5244,0.17277199029922485,0.04253063164651394
5245,0.0075648268684744835,0.896772563457489
5246,0.29811331629753113,0.39961726404726505
5247,0.15126760303974152,0.04147828184068203
5248,-0.010168483480811119,0.09056416153907776
5249,-0.10039422661066055,0.15699079632759094
5250,-0.033205628395080566,0.08896436169743538
5251,0.06360398232936859,0.09681536379503086
5252,0.036921948194503784,0.10589242866262794
5253,0.12487760931253433,0.5717429146170616
5254,-0.19822855293750763,0.17429602146148682
5255,-0.005545331165194511,0.0014864671975374222
5256,0.12800845503807068,0.37365156412124634
5257,0.039245638996362686,0.39413640327984467
5258,-0.125467449426651,-0.06419487297534943
5259,0.011311769485473633,0.047768290620297194
5260,0.03334222361445427,1.0970318093895912
5261,0.08901677280664444,0.1453898623585701
5262,0.09511541575193405,1.4053915338590741
5263,-0.027689829468727112,0.4625197760760784
5264,-0.018750539049506187,0.016472462564706802
5265,-0.6397146582603455,-0.3541937470436096
5266,0.02041441760957241,1.1806911281310022
5267,0.07980059087276459,2.0695053524832474
5268,0.13451595604419708,0.04291420301888138
5269,0.010175616480410099,0.033149112947285175
5270,0.10075287520885468,0.3485867492854595
5271,0.03173469379544258,0.43423087894916534
5272,0.0043950993567705154,0.19851604290306568
5273,-0.0012727691791951656,0.029659920372068882
5274,0.04425441101193428,0.05355537682771683
5275,-0.044495705515146255,-0.0597793934866786
5276,-0.0030526332557201385,0.12816918455064297
5277,-0.08756621181964874,-0.04488100856542587
5278,0.08133290708065033,0.15534165874123573
5279,0.012812451459467411,0.12578751053661108
5280,0.20052607357501984,0.8234667617361993
5281,0.10785219073295593,0.11125150980660692
5282,-0.02430003136396408,1.2355905622243881
5283,0.010142587125301361,0.07768350839614868
5284,-0.1008644700050354,-0.00676533579826355
5285,0.02223651297390461,0.515744152595289
5286,0.1052817553281784,0.6435734033584595
5287,-0.008505037054419518,0.28017690405249596
5288,0.018468782305717468,0.015440926305018365
5289,-0.15134404599666595,-0.15332637820392847
5290,0.2467280924320221,3.3805630430579185
5291,0.019301969558000565,-0.003057911992073059
5292,-0.2633063793182373,0.1060836911201477
5293,0.01044166088104248,-0.0020600371062755585
5294,-0.02698677033185959,0.005455736070871353
5295,0.004304676316678524,0.25710147035715636
5296,0.03006722591817379,0.24748272635042667
5297,0.0014117194805294275,0.011683900142088532
5298,0.011770933866500854,0.036003934452310205
5299,0.016662485897541046,0.6842717826366425
5300,-0.011622295714914799,0.01011718064546585
5301,0.002792282961308956,0.004538863155175932
5302,-0.03777114674448967,0.01423274353146553
5303,0.18256688117980957,1.870173815637827
5304,0.013967767357826233,0.10611935693304986
5305,-0.055589571595191956,-0.05989531938394066
5306,0.01651429571211338,0.01303529366850853
5307,0.004198550246655941,0.8080046446993947
5308,-0.3178706765174866,0.5940845906734467
5309,-0.005379876121878624,0.025029979646205902
5310,0.0289294496178627,0.047394078224897385
5311,-0.11916981637477875,0.5099891722202301
5312,0.23660264909267426,0.24770556397106702
5313,-0.010262614116072655,-0.0006802398711442947
5314,0.2171006202697754,3.2180522680282593
5315,-0.0028044211212545633,0.004106893204152584
5316,0.03984841704368591,0.14352269470941792
5317,0.31840288639068604,0.13193521089851856
5318,-0.0025044134818017483,0.01165882358327508
5319,0.0997086837887764,0.9900385802611709
5320,0.004458569921553135,0.2544196443632245
5321,-0.014742845669388771,0.18647194653749466
5322,0.12307249009609222,0.5392129272222519
5323,-0.12309181690216064,0.11287766695022583
5324,0.2584765553474426,0.15455259382724762
5325,0.02580615133047104,0.2413226892676903
5326,-0.06919778883457184,-0.05696398764848709
5327,-0.012782575562596321,0.0041174814105033875
5328,0.16950386762619019,0.28120201267302036
5329,-0.01071101613342762,0.10081575065851212
5330,0.0035521986428648233,0.05759123229654506
5331,0.12646181881427765,0.05071551352739334
5332,-0.0060258787125349045,0.6803213246166706
5333,-0.04917578026652336,0.19773106276988983
5334,0.044367752969264984,0.26245839055627584
5335,0.1049397885799408,0.6010794625617564
5336,-0.003452789969742298,0.058230845257639885
5337,-0.019276205450296402,0.17964130640029907
5338,0.13817669451236725,0.8596602739344235
5339,0.02665869891643524,0.17738032341003418
5340,0.20212261378765106,2.058519563812297
5341,0.00483096856623888,1.9157472057268023
5342,1.4791208505630493,1.4348432446131483
5343,-0.02363557368516922,-0.03865964338183403
5344,0.01214098371565342,0.09828234533779323
5345,-0.030489366501569748,-0.04600504506379366
5346,0.0075457533821463585,0.21493145841668593
5347,-0.004780888557434082,-0.004791973318788223
5348,0.02534090168774128,0.025078514125198126
5349,0.06681163609027863,0.04842949751764536
5350,0.07799476385116577,0.13939228816889226
5351,0.002375103533267975,0.17149340361356735
5352,0.01302554365247488,0.7181993366830284
5353,0.0014104278525337577,0.0064684574463171884
5354,0.03594175726175308,0.3003107882104814
5355,0.10616368800401688,1.0459585567004979
5356,0.020006448030471802,0.034604009366375976
5357,0.1363304704427719,0.04988290117762517
5358,0.06578370928764343,0.28821123018860817
5359,0.003938980866223574,0.0018613887950778008
5360,-0.35088980197906494,0.8609868288040161
5361,-0.11487553268671036,-0.11669242987409234
5362,-0.00010468647815287113,0.11532774358056486
5363,0.3627765476703644,0.09935187641531229
5364,0.20052428543567657,0.29128732066601515
5365,0.00709899514913559,0.010475234128534794
5366,-0.039246343076229095,2.5083013735711575
5367,0.008421314880251884,0.011093812063336372
5368,0.03254163637757301,0.42049509308708366
5369,0.02429427206516266,0.9517523673130199
5370,0.16320562362670898,0.8825795429293066
5371,-0.06499102711677551,-0.08512103767134249
5372,0.026837961748242378,0.6721363512333483
5373,-0.005797915160655975,3.699954204261303
5374,0.004436008632183075,1.5632927622646093
5375,0.0020378977060317993,0.8257579430937767
5376,-0.01134508103132248,0.06659841537475586
5377,0.20309141278266907,0.5708509087562561
5378,0.023870574310421944,0.16376960463821888
5379,0.02047441340982914,0.11793746473267674
5380,0.014955036342144012,0.024749862030148506
5381,-0.0036957915872335434,0.06972840055823326
5382,-0.2105908840894699,0.04113799333572388
5383,0.08685686439275742,0.8367779701948166
5384,-0.28953391313552856,-0.26808030158281326
5385,-0.058417536318302155,0.2004147619009018
5386,-0.030692163854837418,0.31434663012623787
5387,-0.012279672548174858,0.08910375833511353
5388,-0.1871229112148285,0.18362733721733093
5389,0.06303498148918152,1.0002973052905872
5390,-0.0027783215045928955,0.3435374181717634
5391,0.018014898523688316,0.013060069875791669
5392,0.06561096012592316,0.33258643018780276
5393,0.0004386715590953827,-0.006078633479773998
5394,0.032016728073358536,0.26221563667058945
5395,-0.09352096915245056,-0.09500655205920339
5396,0.0014558135299012065,0.14897824183572084
5397,0.012312413193285465,0.8279429238755256
5398,-0.048689961433410645,0.17628468573093414
5399,0.008035741746425629,0.15795868881832575
5400,0.09720759093761444,0.5072882727254182
5401,0.026408212259411812,0.2501466511748731
5402,-0.026071134954690933,0.13449430838227272
5403,-0.20886188745498657,-0.1297963708639145
5404,0.025015510618686676,1.2674925699830055
5405,-0.025556843727827072,0.04771048575639725
5406,0.21148371696472168,1.1649305894970894
5407,0.01615343987941742,0.976986899971962
5408,0.03008265420794487,0.10849717110977508
5409,-0.028813142329454422,0.14718660339713097
5410,-0.08065290749073029,-0.08881074743112549
5411,0.34973371028900146,0.7654294885578565
5412,0.06376403570175171,2.374565688893199
5413,0.04184099659323692,0.027533036656677723
5414,-0.06284081935882568,0.828452005982399
5415,-0.1250399798154831,-0.12522400729358196
5416,-0.048019908368587494,-0.08287453278899193
5417,-0.0013961237855255604,0.003899139119312167
5418,-0.009771836921572685,0.05465639382600784
5419,0.004002079367637634,0.7273177802562714
5420,0.018335502594709396,0.38428536336869
5421,0.013350936584174633,0.01257513923337683
5422,0.1779833883047104,0.1909090019762516
5423,0.25337037444114685,0.5291525730463036
5424,-0.008814064785838127,0.16865773499011993
5425,0.013055219314992428,0.4422758361324668
5426,0.022443220019340515,1.1944748759269714
5427,0.051473263651132584,0.07357846130616963
5428,-0.09343807399272919,1.327823430299759
5429,-0.006636808626353741,0.1964655676856637
5430,-0.015156010165810585,0.6903797723352909
5431,0.04578033834695816,0.05178282503038645
5432,-0.0015859361737966537,-0.009014304727315903
5433,0.13794559240341187,-0.057549795135855675
5434,0.0003489558584988117,0.05818456411361694
5435,-0.15037724375724792,-0.1550259180366993
5436,-0.04266313835978508,0.1466110423207283
5437,0.09345495700836182,0.11390404775738716
5438,-0.07762794941663742,0.34904006868600845
5439,-0.06380849331617355,0.07662564516067505
5440,-0.035628266632556915,0.3303140588104725
5441,0.00412007886916399,0.012444536609109491
5442,0.0272628553211689,0.024813610918499762
5443,0.45964935421943665,1.631397120654583
5444,0.10057377070188522,0.35271144130820176
5445,-0.06710699200630188,-0.08046138240024447
5446,0.019820740446448326,0.01594762859167531
5447,-0.09612567722797394,0.1694803237915039
5448,-0.14088943600654602,-0.06421051174402237
5449,0.16273505985736847,0.020093356957659125
5450,0.1698022037744522,0.020181350460916292
5451,0.015718713402748108,0.1084748279536143
5452,0.31902092695236206,0.3102100318064913
5453,0.0645921379327774,0.593511933577247
5454,0.20250368118286133,0.9528111536928918
5455,0.04685164988040924,0.02214432929031318
5456,-0.01763645000755787,-0.001497603952884674
5457,0.032034896314144135,0.0352490171790123
5458,-0.2722567319869995,-0.03022991120815277
5459,-0.006503535434603691,-0.015995681285858154
5460,0.32927143573760986,1.8805928081274033
5461,-0.016769248992204666,0.5092633329331875
5462,0.039943449199199677,0.1139259040410252
5463,0.04570510983467102,0.15861003659665585
5464,0.003995340317487717,0.0011253037955611944
5465,0.11163923144340515,0.3848097580776084
5466,0.07561270892620087,0.6521269804798067
5467,-0.22161635756492615,0.03701770305633545
5468,0.04294700548052788,0.7170176573563367
5469,0.028212381526827812,0.04641383280977607
5470,0.012438367120921612,0.039881512901047245
5471,-0.0014668051153421402,0.30274046678096056
5472,0.03979239612817764,0.7166745318099856
5473,0.10763842612504959,0.5098678825888783
5474,0.030399911105632782,0.1454718607274117
5475,0.023279087617993355,0.864562485832721
5476,-0.00043857283890247345,0.16588675417006016
5477,0.06402096897363663,0.051335727534024045
5478,-0.0968441367149353,0.14372899383306503
5479,0.012207475490868092,0.022278732853010297
5480,0.03956795856356621,0.266691218042979
5481,-0.0016333679668605328,-0.0031229762826114893
5482,0.02801225334405899,0.055068586021668864
5483,0.0035519604571163654,0.7213914944441058
5484,-0.02326299250125885,-0.009126685559749603
5485,0.026836825534701347,0.5586616157088429
5486,0.07142692804336548,0.3142456151545048
5487,0.04174830764532089,0.2352006984874606
5488,-0.0035621030256152153,-0.002953501418232918
5489,-0.1234910786151886,0.5519433617591858
5490,0.34903785586357117,0.6735860364278778
5491,0.024849949404597282,0.02119530364871025
5492,0.013565055094659328,0.46613451902521774
5493,-0.17935046553611755,0.22811876237392426
5494,-0.018159549683332443,0.5688642673194408
5495,-0.0307437926530838,0.534559041261673
5496,0.005211247131228447,0.49927174858748913
5497,-0.043030645698308945,0.12553593888878822
5498,0.07459717243909836,0.460165441611025
5499,0.35017287731170654,1.7683953051891876
5500,0.06691072881221771,1.0625871121883392
5501,-0.014946237206459045,-0.03146764636039734
5502,0.03642847388982773,0.0053241166658699515
5503,0.019677652046084404,0.6431006151251495
5504,-0.42820292711257935,0.0442352294921875
5505,0.021616334095597267,0.36952251209186215
5506,-0.13096806406974792,-0.13765137019800022
5507,0.0029689520597457886,0.0035258401185274124
5508,0.018533265218138695,0.1681971347425133
5509,0.25129884481430054,0.27190291904844344
5510,-0.15364038944244385,0.28375449776649475
5511,0.0005935360677540302,0.010042044101282954
5512,0.029947619885206223,-0.005513589829206467
5513,-0.025366444140672684,0.03754492104053497
5514,-0.06870738416910172,-0.08777975104749203
5515,-0.06777022778987885,0.13411391526460648
5516,-0.19448058307170868,-0.02761952579021454
5517,0.08863863348960876,0.09903721511363983
5518,0.001368984580039978,1.6311389356851578
5519,0.04315480589866638,0.687397385132499
5520,0.01194643136113882,-0.008569896221160889
5521,0.0525771826505661,0.2367628077045083
5522,-0.0967850536108017,0.05675417184829712
5523,0.002069425769150257,0.061851208098232746
5524,0.14866980910301208,0.6790795681299642
5525,0.1006387397646904,0.09566453844354328
5526,0.08969844877719879,0.1456993669271469
5527,-0.005065798759460449,-0.005027301609516144
5528,-0.09451237320899963,-0.09753448097035289
5529,0.3711503744125366,0.6669767836574465
5530,-0.05291767790913582,-0.0037276558578014374
5531,-0.003912038169801235,-0.00403571454808116
5532,0.28661441802978516,0.915573738515377
5533,-0.6622561812400818,-0.6685740193352103
5534,-0.9195729494094849,-0.9481503050774336
5535,0.005030671134591103,0.1893096964340657
5536,0.008475215174257755,0.7706798678264022
5537,-0.008879455737769604,0.059458608739078045
5538,0.11101408302783966,0.7091669491492212
5539,0.07238169759511948,0.3810729666147381
5540,-0.08178882300853729,-0.06105390191078186
5541,-0.03586379066109657,0.5014245957136154
5542,0.012685487046837807,0.4292715582996607
5543,-0.10282577574253082,-0.10088533908128738
5544,-0.06049179285764694,0.3383091613650322
5545,-0.03070458583533764,-0.0001629851758480072
5546,-0.004200003109872341,-0.00926926825195551
5547,-0.3212992548942566,-0.3171618040651083
5548,1.385457992553711,0.6079309210181236
5549,-0.0022951187565922737,0.05320972204208374
5550,-0.2075529396533966,-0.017478466033935547
5551,0.20183983445167542,0.9913213871768676
5552,-0.04317238926887512,-0.00479184091091156
5553,-0.02142545022070408,0.6014655120670795
5554,0.21060161292552948,1.6017027264460921
5555,-0.19431054592132568,-0.17769424803555012
5556,0.0015043523162603378,0.004516015229455661
5557,0.025731325149536133,0.16787002817727625
5558,-0.012763126753270626,0.35342782363295555
5559,0.005956973880529404,0.04911712185003125
5560,0.022944455966353416,0.040866876021027565
5561,0.02713901177048683,1.2413976358948275
5562,0.0026498977094888687,0.36612167954444885
5563,0.005784556269645691,0.21877230051904917
5564,-0.2536986172199249,1.5073356628417969
5565,0.0015859988052397966,1.0062102643423714
5566,0.03264833614230156,0.7794153755530715
5567,0.14912936091423035,0.099270214792341
5568,0.09192848950624466,1.0827936921268702
5569,0.17116689682006836,0.050564657896757126
5570,0.005212342366576195,0.33306404016911983
5571,0.002560218796133995,0.9452474620193243
5572,-0.00042105279862880707,0.12041943892836571
5573,-0.14468853175640106,-0.09921044483780861
5574,0.03434900566935539,0.24151627375977114
5575,-0.027607284486293793,0.6210783794522285
5576,0.03598069027066231,0.11129238829016685
5577,0.14729341864585876,0.3695446918718517
5578,0.02709055133163929,0.15088575147092342
5579,0.004011811688542366,0.3547976817935705
5580,-0.03635874763131142,0.37990762293338776
5581,-0.1550229787826538,-0.12427081167697906
5582,0.0160512775182724,0.05442816857248545
5583,-0.07046610116958618,-0.0037292465567588806
5584,0.008276383392512798,0.014100744971074164
5585,0.08922799676656723,0.046717697754502296
5586,0.42890360951423645,1.5168653689324856
5587,0.02663133665919304,0.09314541425555944
5588,0.16486471891403198,0.6897268118918873
5589,0.03798714652657509,0.16339643206447363
5590,0.029666809365153313,0.5726778153330088
5591,-0.006605829577893019,-0.006484673358500004
5592,0.03521764278411865,1.1282188799232244
5593,0.07331043481826782,0.5165075659751892
5594,0.2236110419034958,0.39746712148189545
5595,0.140745148062706,0.06167472805827856
5596,-0.10588806867599487,0.5707644671201706
5597,-0.08566047251224518,0.5489048957824707
5598,0.10354217886924744,1.56882905960083
5599,-0.01594845950603485,0.0687157679349184
5600,-0.006222303956747055,-0.0178951658308506
5601,0.017210960388183594,0.2185768635445129
5602,0.006098718382418156,0.5516827562823892
5603,0.02538301981985569,0.06867736752610654
5604,-0.1997855305671692,-0.11344261467456818
5605,0.015878943726420403,0.18906304193660617
5606,0.0006250012665987015,-8.223787881433964e-05
5607,-0.015191704034805298,0.2700436860322952
5608,0.04055793210864067,4.273368865542579
5609,0.0012452853843569756,0.027484620455652475
5610,-0.034216053783893585,-0.033949481789022684
5611,-4.6554021537303925e-05,0.6995383566245437
5612,-0.04721672832965851,0.23408261686563492
5613,-0.590984582901001,-0.5800732066854835
5614,0.018422558903694153,0.12021245062351227
5615,-0.1075136810541153,-0.035027071833610535
5616,0.05452072620391846,0.7641252260655165
5617,-0.05022840201854706,-0.04967933986335993
5618,-0.09577158093452454,-0.10143233835697174
5619,0.14639262855052948,0.7950664404779673
5620,0.005352368578314781,2.0163086587563157
5621,0.0922943726181984,0.17860718816518784
5622,0.06885963678359985,0.1766141541302204
5623,0.2794482409954071,0.38030945137143135
5624,0.013355724513530731,0.03457506373524666
5625,0.13377036154270172,1.2055058975238353
5626,-0.19800181686878204,-0.16613975167274475
5627,0.018089203163981438,0.0840000108582899
5628,-0.011886483058333397,0.5742097124457359
5629,-0.1643175482749939,0.4912615567445755
5630,0.03253459185361862,0.1095043329987675
5631,0.07482626289129257,0.32990833395160735
5632,0.021405410021543503,0.2623043991625309
5633,0.31954631209373474,0.43588763756270055
5634,-0.001605931669473648,0.16549471952021122
5635,-0.014807154424488544,0.20138423517346382
5636,0.03186237812042236,0.05279052071273327
5637,-0.0012753178598359227,0.7036145885940641
5638,0.023702360689640045,0.022321062977425754
5639,-0.014824788086116314,0.22912630252540112
5640,0.14131684601306915,0.2808756334707141
5641,0.011973097920417786,0.02760869264602661
5642,0.3462502658367157,0.36165719386190176
5643,-0.03286358341574669,0.04982957988977432
5644,-0.031169651076197624,0.16823352500796318
5645,-0.001706177368760109,0.028237316757440567
5646,1.4428197145462036,2.122830994427204
5647,0.02023586817085743,0.3848889213986695
5648,-0.03623920679092407,-0.036126219463767484
5649,0.02264099009335041,0.26591137453215197
5650,0.07668448984622955,0.18271371396258473
5651,-0.34122514724731445,-0.18710477650165558
5652,0.04521776735782623,0.2998330444097519
5653,0.000487474724650383,-0.017162198200821877
5654,-0.13585330545902252,-0.08922198787331581
5655,-0.026609865948557854,0.15870296955108643
5656,0.011566521599888802,0.22500148229300976
5657,0.1548994481563568,1.1829742193222046
5658,-0.02684718742966652,0.05947146937251091
5659,0.04083088040351868,0.41463357396423817
5660,0.0693306252360344,0.044046930968761444
5661,0.004281197674572468,0.6917484696605243
5662,0.14107921719551086,0.14035721868276596
5663,0.03312080726027489,0.30253421515226364
5664,-0.051406800746917725,-0.017034493386745453
5665,-0.027418535202741623,-0.04397887655068189
5666,-0.0799899622797966,0.32106196880340576
5667,0.06951898336410522,2.1229287115857005
5668,1.0627421140670776,3.2362681226804852
5669,0.01722729206085205,0.08212535828354817
5670,0.025857966393232346,0.05996069358661771
5671,0.2990264594554901,0.4050697274506092
5672,0.039147354662418365,0.022853979491628706
5673,-0.0012086853384971619,0.6381367007270455
5674,-0.10490813106298447,-0.11964112427085638
5675,0.018071336671710014,0.10558492690324783
5676,0.31612539291381836,1.7682453505694866
5677,-0.0007629835745319724,0.014338043052703142
5678,-0.02191043458878994,0.31344199553132057
5679,-0.23443403840065002,-0.21037307009100914
5680,-0.0033265892416238785,0.009333574213087559
5681,0.0531836599111557,0.044232383370399475
5682,0.010082690976560116,0.02399806142784655
5683,0.10938289761543274,0.21462047123350203
5684,0.2664785087108612,0.7442978657782078
5685,-0.02847839705646038,0.3617366664111614
5686,0.007187064737081528,0.7459035441279411
5687,0.0073161656036973,0.39010247591431835
5688,-0.12811747193336487,0.6040229052305222
5689,0.0011996189132332802,0.05878158938139677
5690,0.3500406742095947,0.9431415931030642
5691,-0.2691287100315094,1.392964243888855
5692,0.0014734802534803748,0.024448422045679763
5693,0.14941132068634033,0.7618179346900433
5694,-0.09223630279302597,-0.0842016153037548
5695,-0.0001593269407749176,0.03690677136182785
5696,0.10255755484104156,0.31967538967728615
5697,0.06900136172771454,1.49232208912872
5698,-0.039123039692640305,1.3947749882936478
5699,0.01990816369652748,0.10683061555027962
5700,-0.012480806559324265,0.3200328219681978
5701,-0.08118195086717606,-0.08880771417170763
5702,-0.03852301090955734,0.017826233059167862
5703,0.1239512711763382,0.4763520937412977
5704,-0.04348341003060341,0.14565294235944748
5705,-0.009037856943905354,-0.010555018088780344
5706,0.0449410043656826,0.21216603519860655
5707,0.008209826424717903,0.8451517526991665
5708,0.04400094971060753,0.43653181567788124
5709,-0.008874649181962013,-0.005088144913315773
5710,0.09680281579494476,0.46216143667697906
5711,0.03126974031329155,0.3890009820461273
5712,0.04256010428071022,0.1455972082912922
5713,0.052532244473695755,0.19310830353060737
5714,-0.032732751220464706,-0.035449391696602106
5715,0.017543528228998184,0.06900652504828031
5716,-0.03541998565196991,-0.040482161566615105
5717,0.013785216957330704,0.4860784725024132
5718,0.03487416356801987,0.0028415139749995433
5719,0.007800297811627388,0.06662316061556339
5720,0.2889654338359833,1.3047512546181679
5721,0.005269605666399002,0.5965326186269522
5722,-0.04588233307003975,0.14797500520944595
5723,-0.15659955143928528,-0.1626604851335287
5724,-0.1917598396539688,-0.115552619099617
5725,0.21580630540847778,0.20162967569194734
5726,4.958757199347019e-05,0.45160971535369754
5727,0.01776265911757946,0.0032357098534703255
5728,0.01626512221992016,0.3694996703416109
5729,0.28646814823150635,0.2559703439474106
5730,0.0024194272700697184,-0.0019579536601668224
5731,0.0010066218674182892,0.007984715746715665
5732,0.016612982377409935,0.9956966296304017
5733,0.010421540588140488,0.01667535351589322
5734,0.012014860287308693,0.2795129083096981
5735,0.052987560629844666,0.06492942664772272
5736,0.03029932640492916,0.2402631121512968
5737,0.02284853905439377,0.049922415520995855
5738,0.0017719068564474583,0.038082812912762165
5739,0.06419266015291214,0.35559518332593143
5740,0.007951483130455017,0.00620831735432148
5741,-0.000629729067441076,0.01206913631176576
5742,0.3390706777572632,0.1673574624583125
5743,0.0064722951501607895,0.1165900006890297
5744,0.0679108053445816,0.044649846851825714
5745,-0.0026054815389215946,0.9393535787239671
5746,-0.00696529820561409,0.003878994844853878
5747,0.027598462998867035,0.423879437148571
5748,-0.0329044908285141,0.042646367102861404
5749,0.007685082033276558,-0.004198889248073101
5750,0.04199179634451866,0.05237600952386856
5751,-0.16338197886943817,0.9045798629522324
5752,0.18970730900764465,2.8295018982025795
5753,-0.06195493042469025,0.45633964240550995
5754,-0.27007758617401123,-0.2598551232367754
5755,-0.0647752583026886,-0.0647687311284244
5756,-0.0829792469739914,-0.03670172020792961
5757,0.059362687170505524,0.43486984726041555
5758,0.010705210268497467,0.4039883390069008
5759,0.02774021588265896,0.5331914369016886
5760,0.04362174868583679,0.11630254425108433
5761,-0.011627726256847382,0.37468305602669716
5762,-0.01816392131149769,-0.007438967935740948
5763,0.31215769052505493,0.5615989556536078
5764,-0.035391878336668015,0.10704544186592102
5765,0.29966676235198975,0.000400688499212265
5766,-0.06403275579214096,0.011798657476902008
5767,0.014172484166920185,0.21503323782235384
5768,0.03479062393307686,0.03831394016742706
5769,-0.004914960823953152,0.13316968083381653
5770,-0.03200254216790199,-0.03435351047664881
5771,-0.010506901890039444,-0.0008295662701129913
5772,0.19661030173301697,0.04598761908710003
5773,-0.01878609135746956,0.19218390807509422
5774,0.015633994713425636,0.0021536784479394555
5775,-0.16530314087867737,0.01912979781627655
5776,0.18995451927185059,0.05962604656917847
5777,0.0672760009765625,0.031100766733288765
5778,0.13582640886306763,0.9547517532482743
5779,-0.08832624554634094,0.09455647319555283
5780,-0.17383785545825958,-0.14164447784423828
5781,0.023891424760222435,-0.00032806373201310635
5782,-0.004067074507474899,0.19888517912477255
5783,0.009432046674191952,0.03134312457405031
5784,-0.002656834200024605,0.19988970458507538
5785,0.016111427918076515,0.3960168636403978
5786,0.07997816801071167,0.1660771849565208
5787,-0.04290909320116043,-0.05144321918487549
5788,0.0030749477446079254,0.12754276767373085
5789,0.02293531782925129,0.1338911596685648
5790,-0.08208116143941879,0.10722464323043823
5791,0.02731459029018879,1.5311481952908252
5792,0.02283497527241707,0.6162986839190125
5793,0.008546183817088604,0.6508658891543746
5794,0.0015875567914918065,0.2502770423916445
5795,0.21677479147911072,0.40642268455121666
5796,0.013447930105030537,0.02849790357868187
5797,0.024912791326642036,0.21524733526166528
5798,0.03100959025323391,0.7342903857934289
5799,0.017800617963075638,0.34515131439547986
5800,-0.5223022103309631,-0.3954048752784729
5801,0.014389080926775932,0.007603816222399473
5802,0.010202689096331596,0.11901997216045856
5803,-0.15877151489257812,1.1870738714933395
5804,0.03909745812416077,0.039548583095893264
5805,0.11937308311462402,0.8508474826812744
5806,0.016213374212384224,0.013128751481417567
5807,-0.0514993779361248,0.04628288745880127
5808,-0.03354605287313461,2.207124687731266
5809,0.02472626604139805,0.317536486312747
5810,0.15203475952148438,0.19718932065734407
5811,0.09037671238183975,0.190077418461442
5812,-0.06029500067234039,0.15300586074590683
5813,-0.010840867646038532,0.19148544315248728
5814,-0.013165092095732689,0.5528064481914043
5815,-0.016418075188994408,0.07313890755176544
5816,0.05286632105708122,0.2542058415710926
5817,0.16832725703716278,0.32269230543170124
5818,0.027658704668283463,0.401772829471156
5819,0.14106588065624237,0.37204283056780696
5820,0.055956993252038956,0.28121442068368196
5821,0.05464228242635727,0.42367000319063663
5822,0.02144826576113701,0.008771150605753064
5823,0.002846737392246723,0.48708528093993664
5824,-0.23299551010131836,1.0145371556282043
5825,-0.01130019873380661,0.29093828052282333
5826,0.044274866580963135,0.04653037153184414
5827,0.020953120663762093,0.49022529093781486
5828,0.06411215662956238,0.04846626899961848
5829,-0.15694496035575867,0.36445313692092896
5830,-0.06026710942387581,-0.08017823286354542
5831,0.018998365849256516,0.4073139748070389
5832,-0.007115041837096214,-0.02598265977576375
5833,-0.022519690915942192,-0.00965474359691143
5834,0.11138802766799927,0.9119427153200377
5835,-0.06967271864414215,-0.06371850427240133
5836,-0.5636477470397949,-0.5170163065195084
5837,-0.0027034501545131207,0.00036623701453208923
5838,0.029580481350421906,0.0984763354063034
5839,0.019505109637975693,0.5230738008394837
5840,0.1696552336215973,0.1523874227423221
5841,-0.04934057220816612,0.02439642697572708
5842,-0.02205374278128147,0.10803571715950966
5843,0.026952454820275307,1.5345979703124613
5844,0.32901275157928467,0.3547445014119148
5845,0.02656693384051323,0.02048372058197856
5846,0.006295725703239441,0.4901360273361206
5847,0.1379716992378235,0.49252449482446536
5848,-0.039582137018442154,0.10375575721263885
5849,0.03604280203580856,0.13351163384504616
5850,-0.009783579036593437,-0.01355923741357401
5851,-0.22554759681224823,-0.19580095261335373
5852,0.028719613328576088,0.04827760113403201
5853,0.02380848303437233,0.43377831927500665
5854,-0.03686237707734108,0.37853730097413063
5855,-0.13220198452472687,-0.12706591933965683
5856,0.0024628834798932076,0.00010747229680418968
5857,-0.006728951819241047,-0.006852144841104746
5858,0.013815466314554214,0.023269765253644437
5859,-0.00021281116642057896,0.06542756012640893
5860,0.038627270609140396,0.27648982766550034
5861,0.028587274253368378,0.3379942364990711
5862,0.002098323777318001,0.2758042197674513
5863,-0.006180845201015472,0.10145683586597443
5864,0.031807512044906616,0.25471597630530596
5865,-0.06489347666501999,-0.06451910547912121
5866,0.006859681569039822,0.021975998068228364
5867,-0.2978709638118744,-0.29709420120343566
5868,0.03112908825278282,0.3995885998592712
5869,0.01714589074254036,0.0064657628536224365
5870,0.29767635464668274,0.4174604398140218
5871,0.02422327734529972,0.3935162196867168
5872,0.37190553545951843,1.0146666061482392
5873,0.3078545033931732,1.0367575902491808
5874,0.34411299228668213,0.31677770242094994
5875,0.3656368553638458,0.10845553129911423
5876,0.0013470218982547522,0.04305590287549421
5877,0.0801449716091156,0.302768737077713
5878,-0.058607231825590134,-0.055737200658768415
5879,0.011265449225902557,0.2012287899851799
5880,0.015747472643852234,-0.012815330410376191
5881,0.025776991620659828,0.01708621345460415
5882,-0.01762053743004799,0.0709356963634491
5883,0.2574983537197113,0.09462987631559372
5884,0.05703490972518921,0.07460819091647863
5885,-0.023914070799946785,-0.026091222214745358
5886,-0.0009203944355249405,0.09877949208021164
5887,0.04004921019077301,0.25329748541116714
5888,0.06745592504739761,0.49857816714938963
5889,0.03300654888153076,0.06912289484171197
5890,0.06213529780507088,0.06343437358736992
5891,0.027544964104890823,0.520998333580792
5892,0.059943221509456635,0.27407067082822323
5893,0.08936311304569244,-0.010264847204089165
5894,-0.09730187058448792,-0.05295838415622711
5895,-0.015295915305614471,-0.0455053448677063
5896,-0.0913524478673935,0.010023906826972961
5897,-0.03980462998151779,-0.014561787247657776
5898,0.09104008972644806,0.1493597812950611
5899,-0.029621262103319168,-0.0408049626275897
5900,-0.04792071506381035,0.8255485035479069
5901,0.013763060793280602,0.006368637550622225
5902,-0.008709460496902466,0.6992741823196411
5903,0.016907693818211555,0.14236742770299315
5904,0.06642433255910873,0.3521734776895755
5905,0.05267135798931122,-0.002698885276913643
5906,-0.008025934919714928,-0.009305461775511503
5907,0.026358462870121002,0.021364974789321423
5908,-0.1312061846256256,0.9305268973112106
5909,0.06604309380054474,0.16944037564098835
5910,-0.028348397463560104,0.30270349606871605
5911,0.012367838993668556,0.03773477114737034
5912,-0.18514831364154816,-0.17257863841950893
5913,0.01604025438427925,0.005686117568984628
5914,0.0019814842380583286,0.4149698654655367
5915,0.2973574697971344,0.5944046769291162
5916,-0.0025489740073680878,0.007270620204508305
5917,0.1338803768157959,0.058313000947237015
5918,0.13947051763534546,4.736100383102894
5919,-0.019681010395288467,-0.008140821009874344
5920,0.18355664610862732,0.4209429882466793
5921,0.01699127070605755,0.024659775895997882
5922,-0.02090384066104889,0.009044822305440903
5923,0.007709524128586054,0.12883318914100528
5924,-0.0066638304851949215,-0.009841562481597066
5925,-0.02348046936094761,0.1216423436999321
5926,-0.04970714449882507,0.11680743470788002
5927,0.06739966571331024,0.12067464645951986
5928,0.016961198300123215,0.08173338300548494
5929,0.26778897643089294,0.5826099738478661
5930,0.01564531773328781,0.3561210995540023
5931,-0.048498399555683136,0.1911231204867363
5932,0.0034501408226788044,0.15863961994182318
5933,0.06097669526934624,0.23773865029215813
5934,-0.14524579048156738,-0.12807849422097206
5935,0.19815941154956818,1.509014930576086
5936,0.00798067171126604,0.6471891481633065
5937,-0.05216394364833832,0.0066072940826416016
5938,-0.1767338216304779,-0.23425147496163845
5939,0.003468986600637436,0.1737929411465302
5940,-0.016023574396967888,0.7627880163490772
5941,0.019240090623497963,0.035870410561074095
5942,0.16114217042922974,0.2197304293513298
5943,-0.019267762079834938,-0.024447360076010227
5944,-0.19502075016498566,-0.2133471630513668
5945,0.0029927347786724567,0.011222096043638885
5946,0.06678888201713562,0.1857175516197458
5947,-0.0403842031955719,0.0020572729408740997
5948,1.025260329246521,3.70126473903656
5949,0.08811553567647934,0.34946101158857346
5950,0.027814147993922234,0.06903691319166683
5951,-0.04068763554096222,-0.03618376702070236
5952,0.07878825813531876,0.9455106037203223
5953,0.020086463540792465,0.1419850243255496
5954,0.0010545928962528706,0.010080313077196479
5955,0.34799331426620483,0.7975655233021826
5956,0.018896471709012985,0.011318895500153303
5957,0.21021303534507751,0.49782153591513634
5958,0.009374489076435566,0.04645122867077589
5959,0.010774213820695877,0.34272376075387
5960,-0.023875072598457336,0.002553645521402359
5961,-0.0029614847153425217,0.01487409882247448
5962,-0.0013638734817504883,-0.030425675213336945
5963,0.022073183208703995,1.4885723404586315
5964,-0.237732395529747,0.11945098638534546
5965,0.05614029988646507,0.15736040100455284
5966,0.00451648747548461,0.01735394636853016
5967,0.3183298707008362,1.4651608986314386
5968,0.08084022998809814,0.4291135296225548
5969,-0.24260447919368744,0.5891696214675903
5970,-0.017130322754383087,0.23340634442865849
5971,0.003745390335097909,0.14701281499401375
5972,-0.08754293620586395,0.19809376448392868
5973,0.0034842409659177065,0.08076511416584253
5974,0.13212713599205017,0.03989573195576668
5975,0.2954530119895935,0.7456859052181244
5976,-0.031425416469573975,-0.0005832947790622711
5977,0.07505623996257782,1.0292550782905892
5978,0.02446548268198967,0.009246012195944786
5979,0.02102828025817871,-0.0020557986572384834
5980,0.05641120672225952,0.07769794575870037
5981,0.03690846264362335,0.004274113103747368
5982,-0.01627541333436966,0.15680238418281078
5983,0.1375066637992859,0.6620833799242973
5984,0.05468294769525528,0.0870539452880621
5985,0.012864897027611732,0.24062897026306018
5986,0.002592741511762142,0.15086238645017147
5987,-0.04752076789736748,-0.049941036850214005
5988,0.0044989213347435,-0.010124236345291138
5989,0.00637799222022295,0.035400657914578915
5990,0.0033311855513602495,0.06081370241008699
5991,-0.006729493848979473,0.5438799932599068
5992,-0.008419583551585674,0.07151021808385849
5993,-0.02326759696006775,-0.02044818177819252
5994,0.02163218893110752,0.02383378706883832
5995,0.019207023084163666,0.7820478780195117
5996,-0.02773958258330822,0.2564999721944332
5997,0.028689289465546608,0.05961693276185542
5998,0.2012278437614441,0.9070681685116142
5999,0.0024476926773786545,0.09605921618640423
6000,-0.03217039257287979,-0.050467309076339006
6001,0.010675530880689621,0.012621786911040545
6002,-0.03588437661528587,-0.03241306031122804
6003,0.005108904093503952,-0.02599545359611511
6004,0.00117780442815274,0.0859626728342846
6005,-0.052932605147361755,0.028969116508960724
6006,0.2958943545818329,0.1719368677586317
6007,0.00025183893740177155,0.5542414365336299
6008,-0.008774258196353912,0.2897876501083374
6009,-0.07255269587039948,-0.08036281913518906
6010,0.003973998129367828,0.010535709792748094
6011,0.027265606448054314,1.0198379910434596
6012,-0.0031631700694561005,0.17454150691628456
6013,0.1487533450126648,0.4056787546724081
6014,0.0013278201222419739,1.0966643234714866
6015,0.002146220300346613,0.19213556731119752
6016,-0.009601491503417492,0.35310839489102364
6017,-0.37537887692451477,0.27437281608581543
6018,0.060937557369470596,0.3021879303269088
6019,0.06118931621313095,0.10636959411203861
6020,0.027300827205181122,0.00565378949046135
6021,-0.04115743190050125,0.0017021968960762024
6022,-0.041381582617759705,0.16947594285011292
6023,-0.2751085162162781,0.7476041913032532
6024,0.21502065658569336,0.18129125249106437
6025,0.01815093122422695,0.28697061352431774
6026,0.0396844744682312,0.16119724279269576
6027,-0.05274973809719086,0.02235906571149826
6028,-0.0031006047502160072,0.008359655505046248
6029,-0.04660622030496597,0.09753435850143433
6030,-0.04086525738239288,0.010949250310659409
6031,-0.02148250862956047,0.25042547285556793
6032,-0.08422096073627472,-0.009603649377822876
6033,0.01717221923172474,0.8668121114751557
6034,0.015358846634626389,0.8946966417133808
6035,-0.02698145993053913,0.8157244510948658
6036,0.023695949465036392,0.15644450718536973
6037,-0.010771552100777626,0.16398686915636063
6038,0.016638025641441345,0.1769993919879198
6039,-0.17058724164962769,0.09676502645015717
6040,-0.0515487901866436,-0.05001127999275923
6041,0.010144014842808247,0.1607171471696347
6042,-0.010349219664931297,0.03349142149090767
6043,0.025031497702002525,0.07460243813693523
6044,0.006427465472370386,0.2647311178734526
6045,0.026271451264619827,0.024875122238881886
6046,-0.008019798435270786,0.07252947427332401
6047,0.01136707328259945,0.42568848840892315
6048,-0.15621867775917053,-0.04158230125904083
6049,0.1652979850769043,0.787932425737381
6050,-0.010070337913930416,-0.01024364575278014
6051,0.015650920569896698,0.31579115171916783
6052,0.21274080872535706,0.5357439443469048
6053,0.05821404606103897,0.810453848913312
6054,0.1082385927438736,0.09130281663965434
6055,0.014837131835520267,0.05260865681339055
6056,-0.060289546847343445,0.4418221563100815
6057,0.1629384309053421,0.5103905041469261
6058,0.012528393417596817,0.37461480498313904
6059,0.10818341374397278,0.5247615576445241
6060,0.030007747933268547,0.5217971159727313
6061,-0.04141657426953316,0.024457473307847977
6062,0.021747417747974396,0.4154028333723545
6063,0.13258856534957886,0.44158399291336536
6064,0.0013272382784634829,0.08378153020748869
6065,-0.063169926404953,0.17083220183849335
6066,0.04958184063434601,1.1227541267871857
6067,-0.02725706249475479,-0.02484796568751335
6068,0.01191489677876234,0.02009409642778337
6069,-0.38552647829055786,0.11757534742355347
6070,-0.07272391021251678,0.3379177302122116
6071,0.13317488133907318,0.45699361665174365
6072,0.1637972742319107,0.26357979280874133
6073,0.11130306869745255,0.482968769967556
6074,-0.03522923216223717,0.38050730153918266
6075,0.13812676072120667,0.447853697303799
6076,0.032330222427845,0.20664583891630173
6077,-0.07774265855550766,-0.04812471196055412
6078,0.14930465817451477,0.8295731917023659
6079,0.019050568342208862,0.4508371553965844
6080,-0.18954254686832428,-0.19631622993620113
6081,0.16222837567329407,0.8948112255893648
6082,0.10962307453155518,0.8842643499492624
6083,-0.06511233001947403,0.03312695771455765
6084,-0.0014563084114342928,0.05373053066432476
6085,0.0016894452273845673,-0.007305759936571121
6086,-0.01921982690691948,-0.01159669179469347
6087,-0.026054570451378822,-0.008679287508130074
6088,0.007273966912180185,0.003356608431204222
6089,-0.05270370841026306,-0.033415379002690315
6090,0.1575721800327301,0.4673166200518608
6091,0.052662476897239685,0.04094524309039116
6092,-0.07656979560852051,0.14083032310009003
6093,0.06797714531421661,0.25556345097720623
6094,0.348755806684494,0.7975176346953958
6095,-0.04610031098127365,0.3499395176768303
6096,-0.18324223160743713,-0.18067664420232177
6097,0.022809458896517754,0.018475031480193138
6098,0.004378385841846466,-0.032034968957304955
6099,-0.029793595895171165,0.028685659170150757
6100,0.15709541738033295,0.9329018779098988
6101,0.16120243072509766,1.075968532357365
6102,-0.02678312361240387,-0.028079647105187178
6103,0.03962671384215355,0.33162948017707095
6104,0.2003336399793625,0.2313769906759262
6105,0.007427149452269077,0.0005016761570004746
6106,0.22237130999565125,0.1361089497827379
6107,-0.02928360551595688,-0.023322906345129013
6108,0.003336596302688122,0.12402417697012424
6109,0.013504929840564728,0.04766852594912052
6110,0.173686683177948,2.5217088162899017
6111,-0.005636394023895264,0.16159556061029434
6112,0.024242479354143143,0.6830261424183846
6113,0.011662590317428112,0.02998924721032381
6114,-0.008526304736733437,0.07274140138179064
6115,0.20658519864082336,0.2595340143889189
6116,0.07399163395166397,0.20924150559585541
6117,-0.0023413831368088722,0.007122984156012535
6118,-0.006917616352438927,0.2294721994549036
6119,0.1610172539949417,0.16174888610839844
6120,0.0019227685406804085,0.02361050806939602
6121,0.017752045765519142,0.11267466170829721
6122,-0.03022432141005993,0.16255182027816772
6123,0.018732469528913498,0.024657241068780422
6124,0.012618393637239933,0.015451216138899326
6125,-0.6068277359008789,1.4542388916015625
6126,0.16957704722881317,0.2788713255140465
6127,-0.0111314058303833,1.0520756021142006
6128,-0.0173964723944664,0.5883883833885193
6129,0.10745053738355637,0.3661166885867715
6130,-0.11343821883201599,0.6329190731048584
6131,-0.05378815531730652,0.01366221159696579
6132,0.34887558221817017,1.0762173430994153
6133,-0.01801535300910473,-0.015804097056388855
6134,-0.0075861308723688126,0.30312999710440636
6135,0.06335388123989105,1.1969098346307874
6136,0.01685624197125435,0.04603677336126566
6137,-0.0325305312871933,-0.01609046757221222
6138,0.0652586817741394,0.48799974098801613
6139,0.3142841160297394,0.3144046403467655
6140,0.2293320745229721,0.4511801563203335
6141,-0.11769773811101913,-0.09291855245828629
6142,-0.13464166224002838,-0.06651575863361359
6143,0.02241211198270321,0.16701430780813098
6144,0.007125714793801308,-0.002715393900871277
6145,-0.015238895080983639,0.23817173019051552
6146,0.05982234701514244,0.4581855572760105
6147,-0.03224772587418556,-0.02949490025639534
6148,-0.024577315896749496,0.17383642122149467
6149,-0.9343615770339966,-0.9159904010593891
6150,0.014322799630463123,0.15177013375796378
6151,0.025034034624695778,0.09318612073548138
6152,-0.12783075869083405,0.0928797572851181
6153,0.0040890974923968315,0.074926090775989
6154,0.12244988977909088,0.0032247528433799744
6155,0.03861810266971588,0.1753433495759964
6156,0.3721823990345001,0.9275677210498543
6157,0.016336940228939056,1.4482633862644434
6158,-0.019071124494075775,0.34219422936439514
6159,-0.0056357309222221375,0.38343389332294464
6160,-0.03992033004760742,0.5001740604639053
6161,-0.12615162134170532,-0.07751666754484177
6162,-0.08965727686882019,-0.01336737722158432
6163,-0.011685770004987717,-0.002862289547920227
6164,-0.09690523147583008,-0.07730960845947266
6165,-0.08407679945230484,-0.013550840318202972
6166,0.00848911702632904,0.03875771164894104
6167,0.08504397422075272,0.04063005559146404
6168,0.04101578891277313,0.06689207648014417
6169,0.00982980988919735,0.08815982146188617
6170,-0.055259279906749725,1.7731025889515877
6171,-0.011865600943565369,0.3117137309163809
6172,-0.05391249060630798,0.6355566531419754
6173,-0.13268455862998962,0.4090518355369568
6174,0.006581238005310297,0.02565109694842249
6175,-0.0946616679430008,-0.09568386524915695
6176,-0.12540476024150848,-0.12940752506256104
6177,-0.015178339555859566,0.27991119027137756
6178,0.008453181013464928,1.1783081823959947
6179,0.00679408572614193,-0.010934671387076378
6180,0.011875126510858536,0.25998805882409215
6181,0.004562828689813614,0.27259611338377
6182,-1.059432029724121,-0.9967629835009575
6183,0.004523364827036858,0.0021491730585694313
6184,-0.07338057458400726,-0.07123231119476259
6185,0.1350296139717102,0.5144076803699136
6186,0.002755981171503663,0.30937993340194225
6187,0.005300493910908699,0.9014944639056921
6188,0.010028883814811707,0.21489423466846347
6189,-0.056114308536052704,-0.027930468320846558
6190,0.016521945595741272,0.6004710905253887
6191,0.008033357560634613,0.1503343459480675
6192,0.028217285871505737,0.056018482660874724
6193,-0.07146702706813812,-0.04804544150829315
6194,0.011731376871466637,0.1852447595447302
6195,0.027375010773539543,0.0138449277728796
6196,-0.050030071288347244,-0.037461575120687485
6197,0.019108012318611145,0.012138789519667625
6198,-0.0020603900775313377,0.154903054703027
6199,-0.14367245137691498,0.07721446454524994
6200,0.4573413133621216,1.0794167090207338
6201,0.01716790162026882,-0.0007098554633557796
6202,-0.012612540274858475,-0.0036377999931573868
6203,0.02048949897289276,0.3767249099910259
6204,0.030408963561058044,0.17197325825691223
6205,-0.14698396623134613,1.3028551489114761
6206,-0.014432745054364204,0.740040510892868
6207,0.06619922071695328,0.04489976249169558
6208,0.027347048744559288,0.12771223270101473
6209,0.011274999938905239,0.2948005525395274
6210,-0.007228787988424301,0.04068735986948013
6211,-0.055651091039180756,0.04347261041402817
6212,0.013719150796532631,0.02398856356739998
6213,-0.0033296977635473013,0.41253139032050967
6214,0.0669158324599266,0.05362434568814933
6215,0.16139988601207733,0.08062215708196163
6216,-0.004111248068511486,0.1431836485862732
6217,0.02370413765311241,2.189979867078364
6218,0.061590634286403656,0.25045513454824686
6219,0.0024640385527163744,0.009469056076341076
6220,0.20147867500782013,0.185945492121391
6221,0.00180528755299747,0.3423444033251144
6222,-0.011616719886660576,0.03693927451968193
6223,0.34131672978401184,0.42409814335405827
6224,-0.008138434030115604,0.7570507545024157
6225,0.003347034566104412,0.19249716645572335
6226,0.18730194866657257,0.14406218472868204
6227,0.030377278104424477,0.4055162123404443
6228,-0.07714619487524033,0.5069098696112633
6229,0.02903512306511402,0.19238422252237797
6230,0.0025482503697276115,0.02793070487678051
6231,0.0015269946306943893,0.02112760953605175
6232,0.18995380401611328,0.21519653499353808
6233,0.019119992852211,0.30675738863646984
6234,0.03941339999437332,0.29527688649250194
6235,0.00809761043637991,0.04961883986834437
6236,0.038033414632081985,0.38493993505835533
6237,0.004225387237966061,0.14539947360754013
6238,-0.1541435718536377,0.6679708808660507
6239,-0.03810539469122887,0.062476471066474915
6240,-0.059018559753894806,-0.01963791623711586
6241,0.021617764607071877,0.20624826859602763
6242,0.040480371564626694,0.604545132315252
6243,0.0001890379935503006,1.1654114313423634
6244,-0.11212632060050964,0.2591431140899658
6245,-0.03666459023952484,0.7693180963397026
6246,0.001475546509027481,-0.013545505702495575
6247,0.05363917350769043,0.018095942214131355
6248,0.06369832903146744,0.12442027684301138
6249,-0.004729879088699818,0.12339290883392096
6250,0.0630614161491394,1.003281800658442
6251,0.023671649396419525,0.026144933770410717
6252,0.061189521104097366,0.024826705688610673
6253,-0.12435491383075714,0.295609250664711
6254,0.03625255823135376,0.1053717564791441
6255,0.05357588827610016,0.204206807538867
6256,-0.04429403692483902,-0.05096530705690384
6257,-0.051545239984989166,0.4354296401143074
6258,-0.011275213211774826,-0.015976048074662685
6259,0.16344259679317474,0.3349938227183884
6260,0.14705659449100494,0.3049908895045519
6261,-0.07549399882555008,-0.04677649587392807
6262,0.001929953694343567,0.2713999170809984
6263,0.21316275000572205,0.11292686173692346
6264,-0.08534134179353714,-0.08423119084909558
6265,0.02503812313079834,0.021833322942256927
6266,0.03845106437802315,0.05281889345496893
6267,0.034404877573251724,0.5925753638148308
6268,0.0881623774766922,0.5083959447219968
6269,-0.012178592383861542,0.12253323942422867
6270,0.0885205864906311,0.0028842277824878693
6271,-0.0861099436879158,0.8216193690896034
6272,0.06304793059825897,0.26407345198094845
6273,0.020575515925884247,0.38877495378255844
6274,0.06412026286125183,0.6857776045876562
6275,0.022165024653077126,0.030102470715064555
6276,0.12104476988315582,0.24261485412716866
6277,0.10136990994215012,0.12131010589655489
6278,0.04151460528373718,0.006044656038284302
6279,-0.06197196990251541,0.037811487913131714
6280,-0.09806930273771286,0.03839176148176193
6281,0.3059557378292084,1.6282188510522246
6282,-0.03454063832759857,0.3660004436969757
6283,-0.3588663339614868,-0.3608623449363222
6284,-0.0627334862947464,0.8802453354001045
6285,0.0018621580675244331,0.06711224839091301
6286,0.03688357025384903,0.025133846327662468
6287,0.008179054595530033,0.23471035156399012
6288,-0.02833227999508381,-0.04542202642187476
6289,-0.005840594414621592,0.5468291225843132
6290,-0.022825468331575394,0.2937227040529251
6291,0.019196709617972374,0.0007889633998274803
6292,0.0033839643001556396,0.24427784979343414
6293,0.02258593775331974,0.01873706839978695
6294,0.03918592631816864,0.006321731838397682
6295,-1.236040711402893,-0.8446026742458344
6296,0.05481744557619095,1.057657773635583
6297,0.04816664010286331,0.2745628207921982
6298,-0.09614486992359161,0.013050295412540436
6299,0.0454387292265892,0.055084901105146855
6300,-0.029203172773122787,0.19130508229136467
6301,-9.758118540048599e-05,0.8923704775515944
6302,0.006215212866663933,0.0010409050062298777
6303,0.1411477029323578,0.9277372006326914
6304,0.14580725133419037,0.09501215256750584
6305,-0.03710228577256203,-0.033497268334031105
6306,-0.03275265544652939,0.314434751868248
6307,0.01654207333922386,0.01419163151877001
6308,0.0501292422413826,0.5273999348282814
6309,0.015118134208023548,0.05609084409661591
6310,0.0001793745905160904,0.07240182347595692
6311,0.16581320762634277,1.0522148981690407
6312,0.00915052741765976,0.10283742658793926
6313,0.14897975325584412,0.4590755831450224
6314,0.07696893066167831,0.034243395552039146
6315,-0.010734714567661285,0.024589288979768753
6316,0.010126677341759205,0.0007841754704713821
6317,0.013749690726399422,0.18385237685288303
6318,0.13567952811717987,0.2211069994373247
6319,0.01211987528949976,0.04115431662648916
6320,-0.022554118186235428,0.0005956795066595078
6321,0.02040203846991062,0.022903189528733492
6322,0.01274955365806818,0.7994708452606574
6323,0.05462941154837608,0.0285118343308568
6324,0.02527022734284401,1.5946117574349046
6325,0.016828812658786774,0.9966065983608132
6326,-0.06463974714279175,-0.05689984932541847
6327,0.06903497874736786,1.3492698673089762
6328,0.016917705535888672,0.6580893360078335
6329,0.07078119367361069,0.1697556518483907
6330,0.058770082890987396,0.015236840583384037
6331,-0.010107818990945816,0.30845828354358673
6332,-0.02479025162756443,-0.04540880350396037
6333,-0.011421841569244862,0.5389854749664664
6334,-0.021627753973007202,0.025729991495609283
6335,-0.02533739060163498,-0.033571063075214624
6336,-0.0014474261552095413,0.1182390283793211
6337,0.0947895497083664,0.036160049960017204
6338,-0.008732497692108154,1.6187499463558197
6339,0.019273504614830017,0.15870267152786255
6340,-0.21966169774532318,-0.21166298538446426
6341,-0.09239909797906876,-0.04171972721815109
6342,-0.0024817734956741333,0.004136510193347931
6343,-0.009801785461604595,0.02687743306159973
6344,-0.06003785878419876,0.23026097565889359
6345,0.07852742075920105,1.4161695262882859
6346,-0.014286959543824196,0.10205256566405296
6347,0.2974050045013428,0.5871676901588216
6348,-0.10191741585731506,0.26333087682724
6349,-0.06130426749587059,-0.033397529274225235
6350,-0.0028225407004356384,0.27937986701726913
6351,0.018181590363383293,1.465569717809558
6352,0.004489443730562925,0.0233115223236382
6353,0.31541725993156433,0.9950505122542381
6354,0.025595813989639282,0.05921723006758839
6355,0.04935258626937866,0.10199347138404846
6356,0.0020724833011627197,0.3388282433152199
6357,0.025686562061309814,0.10035839397460222
6358,0.026419680565595627,0.23656679413397796
6359,0.3092595040798187,0.4127067793160677
6360,0.10939373821020126,0.31802644138224423
6361,-0.006096815690398216,0.4669291600584984
6362,-0.17529119551181793,-0.01079799234867096
6363,0.009848551824688911,0.0004503503441810608
6364,0.023995237424969673,0.0020862355595454574
6365,0.0469927042722702,0.11306060571223497
6366,0.06239713355898857,0.6778466976247728
6367,-0.014602715149521828,0.7923305965960026
6368,-0.0014126375317573547,0.008452661335468292
6369,0.08043792843818665,0.032092003617435694
6370,0.025825703516602516,0.13483117165742442
6371,0.1297152191400528,0.3030421561561525
6372,-0.025995785370469093,-0.04725442733615637
6373,0.018154412508010864,0.005183972883969545
6374,-0.02401471510529518,0.04494113102555275
6375,1.4466089010238647,1.9969540871679783
6376,0.04520038142800331,0.026510800991673023
6377,-0.005491713061928749,-0.006437511765398085
6378,0.0015275265322998166,0.002952818642370403
6379,0.0030521429143846035,0.00890106603037566
6380,0.01997317746281624,2.4013926424086094
6381,0.017399301752448082,0.5258187185972929
6382,0.016002079471945763,0.05056412564590573
6383,0.018762895837426186,0.243028193624923
6384,-5.6719640269875526e-05,0.011404924094676971
6385,0.011311985552310944,0.1797558180987835
6386,0.043075382709503174,0.021925119683146477
6387,0.029549967497587204,0.34624686837202034
6388,0.02257417142391205,0.005693317390978336
6389,-0.07717514038085938,-0.05500774085521698
6390,-0.0007338989526033401,0.04085531085729599
6391,0.03032750077545643,0.0504870202858001
6392,0.21477225422859192,0.4494904627208598
6393,-0.014769437722861767,0.35017452016472816
6394,0.16407595574855804,0.1693436469649896
6395,0.020882638171315193,1.1739679141901433
6396,0.05300134792923927,0.30244359746575356
6397,0.07661916315555573,0.9184305407106876
6398,-0.007440611720085144,-0.05764509737491608
6399,0.0791393369436264,0.17197078792378306
6400,-0.06061418727040291,-0.04162322357296944
6401,-0.014203198254108429,0.2959601506590843
6402,-0.06681863963603973,-0.0957557640504092
6403,-0.01505308784544468,0.03561457432806492
6404,-0.035154473036527634,0.23895033821463585
6405,-0.07089000940322876,0.3756309747695923
6406,0.1339431256055832,0.40312115964479744
6407,0.14330868422985077,0.33663854841142893
6408,-0.018198274075984955,-0.07232247084379197
6409,0.030857393518090248,0.12344329617917538
6410,0.024116581305861473,0.06744570168666542
6411,0.017147783190011978,0.01850454827217618
6412,-0.09137451648712158,-0.11517132166773081
6413,-0.06863900274038315,0.016811974346637726
6414,-0.23249797523021698,-0.17931649461388588
6415,-0.0021363086998462677,0.0321004306897521
6416,0.04013177379965782,0.4264915403909981
6417,-0.12419196963310242,-0.1334138587117195
6418,0.017496442422270775,0.14887727969835396
6419,0.017059579491615295,0.0005713493010262027
6420,-0.005216445308178663,0.013027614448219538
6421,1.4810436964035034,3.181939959526069
6422,0.02467672899365425,0.9737928099930286
6423,0.03869540989398956,-0.12154401559382677
6424,0.026892919093370438,0.017555833444930613
6425,-0.0496106818318367,-0.034928396344184875
6426,0.009975828230381012,0.00578203983604908
6427,-0.09786296635866165,0.045095473527908325
6428,-0.0013608555309474468,0.40707790455780923
6429,0.15659503638744354,0.5416067377664149
6430,0.21362915635108948,0.4178060060366988
6431,-0.01669992133975029,0.4647523798048496
6432,0.05817606672644615,0.05953445006161928
6433,0.014436706900596619,-0.05751088075339794
6434,-0.02189803496003151,-0.057362740859389305
6435,-0.0024284496903419495,0.03985472675412893
6436,0.03933773562312126,0.27927635359810665
6437,0.038394708186388016,0.15009869006462395
6438,-0.0370686799287796,0.21736276149749756
6439,0.017942648380994797,0.03392872896802146
6440,0.0623784177005291,0.37199648888781667
6441,0.0735170915722847,2.8384868260473013
6442,0.0184413380920887,1.4231006866320968
6443,0.05498489364981651,0.8431540862366091
6444,0.007496879901736975,1.2163351797280484
6445,0.16532279551029205,0.7345414221854298
6446,-0.05550242215394974,-0.07761237770318985
6447,0.06384208053350449,0.06616632710210979
6448,0.0037236949428915977,0.020018418064864818
6449,-0.10228574275970459,-0.055861249566078186
6450,0.0037847254425287247,0.016384493559598923
6451,0.1160668209195137,0.1068253442645073
6452,0.16357047855854034,0.3467955947853625
6453,-0.004480015020817518,0.22029027389362454
6454,0.4620082676410675,0.5066225532955286
6455,-0.01290689967572689,1.742769680917263
6456,0.0796375572681427,0.015605483175022528
6457,0.017419837415218353,0.03609693644102663
6458,-0.18989615142345428,0.16211958229541779
6459,0.01381954737007618,0.08988929563020065
6460,-0.15998461842536926,-0.08975210040807724
6461,0.01773126795887947,0.8032941594719887
6462,0.009365391917526722,0.4791236137971282
6463,0.030978724360466003,0.39921586960554123
6464,0.018020467832684517,0.004459523621335393
6465,-0.021806789562106133,-0.002248896285891533
6466,0.017830368131399155,0.019204188138246536
6467,0.22733089327812195,1.5056280866265297
6468,0.07882267236709595,0.198164165019989
6469,-0.0014213081449270248,0.14907385781407356
6470,0.015035751275718212,0.2843627870315686
6471,0.12229092419147491,0.7044678144156933
6472,0.023279866203665733,0.5929352127714083
6473,0.0076840464025735855,0.09101425483822823
6474,0.01359286718070507,0.5022681255359203
6475,-0.02432640641927719,0.3365517109632492
6476,-0.03417741134762764,0.009743276983499527
6477,0.0010646043810993433,0.32400767895160243
6478,-0.019822075963020325,0.2108932677656412
6479,-0.11118452996015549,-0.0967798363417387
6480,-0.11863943934440613,0.16275809705257416
6481,0.02375871315598488,0.06143076508305967
6482,0.017406174913048744,2.0135893572005443
6483,0.15094198286533356,0.2558882515877485
6484,-0.05273181200027466,0.4647722393274307
6485,0.02937045507133007,0.04634736606385559
6486,0.09437736868858337,0.05908784503117204
6487,-0.08176500350236893,0.03606460988521576
6488,-0.08494200557470322,-0.06686333566904068
6489,0.026901720091700554,0.4796487898565829
6490,-0.09629079699516296,1.2490835785865784
6491,-0.15008340775966644,-0.15497284336015582
6492,-0.034725502133369446,-0.005111716687679291
6493,0.005338052287697792,-0.0010618033120408654
6494,0.03194025903940201,0.033892595674842596
6495,-0.00877159833908081,0.1449383608996868
6496,0.060423705726861954,0.04758258769288659
6497,1.4810055494308472,0.8346844918887655
6498,0.012696396559476852,0.0828711346257478
6499,-0.00430399551987648,-0.0007912572473287582
6500,-0.053728796541690826,0.3081812486052513
6501,-0.08288883417844772,-0.07296745851635933
6502,0.05929098650813103,0.9610635749995708
6503,-0.008158229291439056,-0.011632578418357298
6504,0.00010552909225225449,0.4652251321822405
6505,-0.0029301680624485016,-0.010232172993710265
6506,0.3428860008716583,1.6067358516156673
6507,0.0043680667877197266,-0.04293530434370041
6508,0.011274617165327072,0.013441983610391617
6509,-0.0015293508768081665,0.16123687103390694
6510,-0.041778840124607086,-0.03979060100391507
6511,0.004523282404989004,0.3323554396629902
6512,0.022450212389230728,3.0064926077611744
6513,-0.182315856218338,0.6684600710868835
6514,0.02123080939054489,0.5088687157258391
6515,0.1638258695602417,0.14440944278612733
6516,0.015167632140219212,0.016424229390850087
6517,1.4802381992340088,0.9603588847094215
6518,-0.04052666947245598,0.5956708937883377
6519,0.013065574690699577,0.13918121624737978
6520,0.02599114179611206,0.003881429272951209
6521,0.025355933234095573,0.358583050314337
6522,0.162946417927742,1.368482926103752
6523,-0.003975249826908112,0.770343666896224
6524,0.1646406352519989,0.6013007915462367
6525,0.10253482311964035,-0.0031303390860557556
6526,0.022849716246128082,0.44218518817797303
6527,0.03524528071284294,0.7523099300451577
6528,-0.20593547821044922,0.26094718277454376
6529,0.012722082436084747,-0.0016652769991196692
6530,-0.0330183207988739,-0.03619343601167202
6531,0.0014701783657073975,0.389013740234077
6532,0.005104199983179569,-0.0004648258909583092
6533,0.030742958188056946,0.09798529744148254
6534,0.311039537191391,0.4941762164235115
6535,1.460301160812378,0.5615036096423864
6536,0.024235909804701805,0.007365141063928604
6537,-0.04923603683710098,-0.0534323803440202
6538,0.02728288061916828,0.27668666914178175
6539,-0.052255451679229736,-0.04445189516991377
6540,0.021337922662496567,0.08799695689231157
6541,-0.00936958659440279,0.5578068774193525
6542,-0.04369153082370758,0.011391118168830872
6543,-0.08497443050146103,-0.048991285264492035
6544,-0.19678813219070435,0.13976165652275085
6545,0.06681056320667267,0.07253377430606633
6546,0.22296275198459625,2.215907125733793
6547,0.06701231002807617,0.012808450730517507
6548,0.028680188581347466,0.11731415300164372
6549,0.010560546070337296,0.6306969472207129
6550,0.15160275995731354,1.103258152550552
6551,0.0037268151063472033,0.01435160101391375
6552,0.025058671832084656,0.18284045188920572
6553,0.025374561548233032,0.29330772132379934
6554,0.0344606414437294,0.3439545421861112
6555,0.023843247443437576,1.1005585240200162
6556,0.019004562869668007,0.04066278095706366
6557,-0.18319866061210632,-0.17695919215679168
6558,0.17963910102844238,0.3938269279897213
6559,-0.04517615586519241,0.19070500880479813
6560,-0.017387740314006805,0.11152060516178608
6561,0.02961133047938347,0.047134275431744754
6562,0.007129310630261898,0.06069107726216316
6563,0.016080208122730255,0.16945389937609434
6564,-0.31876248121261597,0.92692831158638
6565,-0.04313737899065018,-0.037358892150223255
6566,-0.0814160630106926,-0.05364423245191574
6567,-0.014411328360438347,0.20202557742595673
6568,-0.018756113946437836,0.294732466340065
6569,0.006178990006446838,0.0004006465896964073
6570,-0.0009254962205886841,0.8316659480333328
6571,0.013797257095575333,0.01008688472211361
6572,0.004657424055039883,0.4382220336701721
6573,0.01945265755057335,0.3152699414640665
6574,0.013770392164587975,0.13697872776538134
6575,-0.1341554820537567,0.10507237911224365
6576,0.025055401027202606,0.613234824500978
6577,-0.005843477323651314,0.09181773755699396
6578,-0.12149785459041595,0.21733596920967102
6579,-0.017149610444903374,0.07074036821722984
6580,0.07116293162107468,0.1409432953223586
6581,0.013531306758522987,-0.004866919480264187
6582,-0.041445422917604446,0.23295361548662186
6583,0.00723835825920105,-0.010576516389846802
6584,0.032675642520189285,0.009200755506753922
6585,-0.046710044145584106,0.4132321774959564
6586,0.016622040420770645,0.027588661108893575
6587,-0.008664650842547417,2.4890453536063433
6588,-0.06499750912189484,0.2672372907400131
6589,0.02089538984000683,0.3279992378083989
6590,-0.07913990318775177,0.268643282353878
6591,-0.015203502029180527,0.1566884107887745
6592,0.025842882692813873,0.3792707589454949
6593,0.06869577616453171,0.6084932759695221
6594,-0.05009423568844795,0.03833233565092087
6595,-0.33487892150878906,0.08101367950439453
6596,0.042699411511421204,1.0918675074353814
6597,-0.025337902829051018,0.21583228930830956
6598,-0.039193831384181976,0.0030164383351802826
6599,0.019091427326202393,0.075945851393044
6600,-0.013477028347551823,0.6973192170262337
6601,0.025153793394565582,0.0368167064152658
6602,0.11159127950668335,0.022912129759788513
6603,-0.05739598721265793,-0.07119699288159609
6604,0.016166191548109055,1.119791873730719
6605,-0.04613865166902542,0.10597747936844826
6606,0.03243869170546532,0.6367599992736359
6607,-0.17359784245491028,-0.1755615491856588
6608,0.033222444355487823,0.07939419167814776
6609,-0.16445249319076538,-0.07874671369791031
6610,0.14067667722702026,0.6577755603939295
6611,0.3189232051372528,0.009301915697287768
6612,0.007518056780099869,0.31078946590423584
6613,-0.05274403840303421,-0.07411176338791847
6614,0.00886932760477066,0.054826438426971436
6615,-0.008247487246990204,0.12293985765427351
6616,0.017194073647260666,0.27912113163620234
6617,0.09959560632705688,0.48346746852621436
6618,-0.003783648833632469,0.3700631884858012
6619,0.004814923740923405,0.2920515825971961
6620,-0.14330551028251648,-0.0775875449180603
6621,0.020531903952360153,0.5965484059415758
6622,0.26694348454475403,-0.03695688955485821
6623,-0.13536086678504944,-0.010124847292900085
6624,0.008704569190740585,0.07156880662660114
6625,-0.14808039367198944,-0.1124289333820343
6626,0.1321868598461151,0.4618171341717243
6627,0.15175971388816833,0.09642893821001053
6628,-0.04204103350639343,0.3624361604452133
6629,-0.009949963539838791,0.16579652205109596
6630,0.015187405049800873,0.014387212751898915
6631,0.025489913299679756,0.13431073911488056
6632,-0.0022636204957962036,0.4628690630197525
6633,0.0177585631608963,0.091811696998775
6634,0.09205969423055649,0.012659764848649502
6635,0.05220161750912666,0.340816596057266
6636,-0.00023263134062290192,0.19213682785630226
6637,-0.001108463853597641,0.5271669812500477
6638,-0.04973280057311058,-0.03197047673165798
6639,0.0033525116741657257,-0.002217816188931465
6640,0.0014552182983607054,0.00853932298719883
6641,0.05737151950597763,1.3093927148729563
6642,0.3159129023551941,0.2810605170670897
6643,0.03037513792514801,0.1863640260489774
6644,0.039927951991558075,0.013481744743330637
6645,-0.05442420765757561,-0.06766431499272585
6646,-0.04210449755191803,0.17179540544748306
6647,0.007448658347129822,-0.010060037486255169
6648,-0.01494118943810463,-0.0309509274084121
6649,-0.008293310180306435,0.8918387610465288
6650,0.040648963302373886,0.07248445539153181
6651,-0.056870631873607635,-0.04210739582777023
6652,-0.02018442563712597,1.0720607228577137
6653,0.02216269075870514,0.21128745330497622
6654,-0.01129523478448391,0.1006607674062252
6655,-0.0022168117575347424,0.023056366480886936
6656,-0.2755715250968933,-0.24684704095125198
6657,0.03484436497092247,0.0057523155701346695
6658,0.07998690009117126,1.0586465597361894
6659,0.3601168394088745,0.7881092661991715
6660,-0.020140426233410835,-0.02185491650016047
6661,0.00909695215523243,0.05554252676665783
6662,0.015453869476914406,0.08834969205781817
6663,-0.060216691344976425,0.023574531078338623
6664,0.08537056297063828,0.29534661371144466
6665,-0.1373722404241562,0.03369872272014618
6666,0.0031479578465223312,0.012198401149362326
6667,0.06643568724393845,0.043957822024822235
6668,0.030883295461535454,0.14943241572473198
6669,-0.06539968401193619,0.7955399602651596
6670,-0.009546601213514805,0.21036670543253422
6671,0.2039426863193512,1.4900171235203743
6672,-0.02572617679834366,0.04715561494231224
6673,0.12518799304962158,0.300056797452271
6674,-0.012801716104149818,-0.02894649002701044
6675,0.011134227737784386,0.02202204125933349
6676,-0.018674984574317932,0.319185147061944
6677,0.08110883086919785,0.1310623353056144
6678,0.026825979351997375,0.11448926479306465
6679,-0.04130770266056061,0.4957903027534485
6680,-0.012833802029490471,0.11046766489744186
6681,0.0228181891143322,0.15833474200917408
6682,-0.06045892834663391,-0.04863727558404207
6683,0.0006920701125636697,0.492128390702419
6684,-0.007312539499253035,0.1415260499343276
6685,-0.043195877224206924,0.14287756383419037
6686,0.030823610723018646,0.15727661084383726
6687,-0.0020714420825242996,0.04042065516114235
6688,0.2465822547674179,0.8918386846780777
6689,0.009445581585168839,0.06919493712484837
6690,0.014025341719388962,0.609039980918169
6691,0.018553998321294785,0.7294329768046737
6692,-0.007237993646413088,0.003769943490624428
6693,-0.11619658768177032,0.006689339876174927
6694,-0.041028935462236404,0.07469913363456726
6695,0.005737092345952988,0.10500733461230993
6696,0.004044169560074806,0.06527088861912489
6697,-0.03966880589723587,0.07315028458833694
6698,0.28703147172927856,0.7978054825216532
6699,0.016596296802163124,0.11480551498243585
6700,0.01990310102701187,0.11045686120633036
6701,0.09905629605054855,0.5559962885454297
6702,0.01017337292432785,0.015298528596758842
6703,0.03782163932919502,0.02646373980678618
6704,-0.6260961890220642,-0.17590749263763428
6705,0.18107648193836212,0.06393127050250769
6706,0.06436527520418167,0.11284114187583327
6707,-0.0011362731456756592,0.002588244853541255
6708,0.02085905894637108,0.5612635029247031
6709,-0.01821545884013176,-0.03129063732922077
6710,-0.14131397008895874,1.1121437102556229
6711,0.019741054624319077,0.5624043578281999
6712,-0.057891711592674255,-0.03123263642191887
6713,0.011926939710974693,0.36114426143467426
6714,-0.2462272346019745,0.2801474928855896
6715,-0.014920465648174286,-0.04301295895129442
6716,0.01337001845240593,0.22131578269181773
6717,-0.08022142946720123,-0.06925891526043415
6718,0.020693980157375336,0.15554554015398026
6719,0.0014644215116277337,0.00051633566909004
6720,0.0025985073298215866,0.12837939523160458
6721,-0.07219076156616211,0.21474821865558624
6722,-0.023331759497523308,1.5406554043293
6723,0.08277613669633865,0.5969217736274004
6724,0.06419242173433304,0.4939409021753818
6725,0.002053387463092804,-0.017736417707055807
6726,0.22307035326957703,0.868057475425303
6727,-0.04467056691646576,0.35321270674467087
6728,-0.0548490509390831,0.18528515845537186
6729,0.013371821492910385,0.015514533966779709
6730,-0.02470242604613304,1.542167417705059
6731,0.12405471503734589,0.055552445352077484
6732,-0.16802898049354553,-0.16439305990934372
6733,0.24572305381298065,1.2982334662228823
6734,-0.00048165954649448395,0.23957711830735207
6735,0.01128100510686636,0.2622261110227555
6736,-0.0038042538799345493,0.00211813161149621
6737,0.027242008596658707,0.05604688213497866
6738,0.0053448667749762535,0.16144008841365576
6739,0.14640295505523682,2.150692380964756
6740,0.015843167901039124,0.10060860961675644
6741,0.06689193099737167,1.777203906851355
6742,0.03416590392589569,0.40419628471136093
6743,-0.003992781043052673,0.5984659343957901
6744,0.01677594892680645,0.030292910989373922
6745,-0.13999783992767334,0.1984417736530304
6746,0.09460021555423737,0.26225242391228676
6747,-0.022920135408639908,1.457621268928051
6748,0.0012900205329060555,0.2745843268930912
6749,-0.008102834224700928,0.6631794460117817
6750,-0.17792180180549622,-0.15490702912211418
6751,0.025129688903689384,0.6837756038603402
6752,-0.01317585352808237,-0.014532414497807622
6753,-0.0006233509629964828,0.07920601777732372
6754,0.03777831792831421,0.036487119272351265
6755,0.0789092406630516,0.23197308857925236
6756,0.22473399341106415,-0.13748404920101165
6757,-0.007223797962069511,0.0024485765025019646
6758,0.012537664733827114,0.2866382924839854
6759,0.017095526680350304,1.2813837392895948
6760,0.003648837096989155,0.1659959468015586
6761,-0.06895270943641663,-0.054552607238292694
6762,0.017855510115623474,0.6080076594371349
6763,-0.06839650869369507,0.26968876272439957
6764,0.018015002831816673,0.009955535924527794
6765,-0.08939824253320694,0.1922682598233223
6766,-0.00917427334934473,0.7649944052100182
6767,-0.044932857155799866,0.42356114089488983
6768,-0.013041888363659382,0.035929961130023
6769,0.016951793804764748,-0.013438979163765907
6770,0.0005584730533882976,0.17020938161294907
6771,0.018002957105636597,-0.09402932971715927
6772,0.002056920202448964,0.002146502723917365
6773,0.1353999525308609,0.26163032627664506
6774,0.04609017074108124,2.256536103785038
6775,-0.03774423152208328,0.043528761714696884
6776,0.0030481545254588127,0.004561443813145161
6777,0.01145554892718792,0.005666049662977457
6778,0.014899821020662785,0.6239714222028852
6779,0.0139115359634161,0.0871173515917576
6780,0.01663776859641075,0.15231603384017944
6781,0.03998596593737602,0.13531683362089097
6782,-0.05119256675243378,-0.048263898584991693
6783,0.015570499934256077,0.14802156388760324
6784,0.0045027961023151875,0.005514316870176117
6785,0.02156578190624714,0.7743166647851467
6786,0.019811443984508514,0.6825711353449151
6787,0.025789346545934677,0.0698252958827652
6788,0.4577336311340332,0.10749728791415691
6789,-0.0025732293725013733,2.269478177651763
6790,0.2517361044883728,1.5108514779713005
6791,-0.011844676919281483,0.02119474019855261
6792,0.015130439773201942,0.12212544030626304
6793,0.029979819431900978,0.05817669443786144
6794,-0.1767069548368454,0.5970029979944229
6795,-0.21221472322940826,0.26970550417900085
6796,0.14490219950675964,0.004959561619907618
6797,0.00017822347581386566,-0.010786020895466208
6798,-0.07896467298269272,-0.0658331960439682
6799,0.026261426508426666,0.05827946309000254
6800,-0.40061450004577637,0.7797424495220184
6801,0.044867418706417084,0.03480473370291293
6802,0.12401354312896729,0.9285788871347904
6803,-0.1488008201122284,0.024961769580841064
6804,0.026738611981272697,0.02085547475144267
6805,-0.13587406277656555,-0.13800247805193067
6806,0.0018983898917213082,0.09399976643908303
6807,0.032131798565387726,0.12729804081027396
6808,0.16914844512939453,0.601396304264199
6809,-0.047084782272577286,-0.08405493618920445
6810,0.029362166300415993,1.447384127881378
6811,-0.04892260208725929,0.28372471034526825
6812,-0.05768987908959389,0.13969338685274124
6813,0.2971692383289337,0.1961812461959198
6814,0.022846048697829247,0.07754615694284439
6815,0.00114384014159441,0.01767658334574662
6816,0.17514872550964355,0.052507009357213974
6817,0.015732059255242348,0.4343635381083004
6818,-0.02563433162868023,-0.04384251032024622
6819,-0.10641799867153168,-0.10653198033105582
6820,0.02295801416039467,0.10107678826898336
6821,0.0399317666888237,0.9036827684576565
6822,0.039495859295129776,1.0255371961684432
6823,0.018347658216953278,0.1808497265446931
6824,-0.023215362802147865,0.005421943962574005
6825,0.02240286022424698,0.2168422729591839
6826,-0.03000316023826599,-0.09079668670892715
6827,0.006673403084278107,0.13343054801225662
6828,0.027403874322772026,0.03738774059092975
6829,-0.03988368809223175,-0.04649147763848305
6830,0.0615076869726181,3.3370098043233156
6831,-0.24187761545181274,-0.2491051459312439
6832,0.20236890017986298,0.1814003440667875
6833,0.0317501425743103,0.0884163361042738
6834,-0.01974647492170334,0.4351210221648216
6835,-0.14213885366916656,-0.13511739112436771
6836,0.017721455544233322,0.22173250745981932
6837,0.0019103094236925244,0.04726003400719492
6838,0.037753671407699585,0.5850428501144052
6839,0.09958548843860626,0.4760532275540754
6840,0.01905665174126625,0.17963508237153292
6841,0.015580506063997746,0.0044929953292012215
6842,-0.008867823518812656,0.0023020505905151367
6843,-0.044239018112421036,-0.010618463158607483
6844,0.031873155385255814,0.2445233347825706
6845,0.020796839147806168,0.09148752730106935
6846,-0.01628451980650425,0.4788748826831579
6847,-0.008778611198067665,-0.0022596120834350586
6848,0.034827832132577896,0.005815126001834869
6849,0.022896315902471542,0.03865140210837126
6850,0.011730896309018135,0.2367751058191061
6851,-0.041155967861413956,-0.01615680754184723
6852,0.017092745751142502,1.0545668853446841
6853,0.0004922510124742985,0.027189956046640873
6854,0.05300537869334221,1.6484452869335655
6855,-0.00909721851348877,0.5497488006949425
6856,0.14519599080085754,1.078077383339405
6857,0.01528538204729557,0.1277427263557911
6858,0.0014459013473242521,0.08183042565360665
6859,-0.0034231040626764297,1.3508273549377918
6860,0.037404369562864304,0.024184503592550755
6861,0.041074078530073166,1.0632050041967887
6862,0.14512117207050323,2.17740472080186
6863,0.08046708256006241,1.4573131781071424
6864,0.01822294481098652,0.2566797402687371
6865,-0.04838758334517479,0.42341745644807816
6866,-0.020338553935289383,0.11414174735546112
6867,0.21834351122379303,0.6774300338711328
6868,0.020990310236811638,0.54725038446486
6869,0.09260906279087067,0.09119421616196632
6870,0.04594218730926514,1.2440125048160553
6871,0.050967030227184296,1.6356050297617912
6872,0.03828715533018112,0.4899250492453575
6873,-0.14121267199516296,-0.0681929737329483
6874,-0.429243266582489,-0.2003432810306549
6875,-0.017464032396674156,0.006399180740118027
6876,0.007993298582732677,0.7327128322795033
6877,0.044084664434194565,0.213244273327291
6878,-0.019106199964880943,-0.017159925773739815
6879,0.21417658030986786,0.03605675604194403
6880,-0.00011236220598220825,0.4391750171780586
6881,-0.10427188873291016,0.6590050458908081
6882,-0.09170438349246979,0.8639727383852005
6883,0.01629735715687275,0.07152233563829213
6884,0.049231864511966705,0.08846279978752136
6885,0.018155289813876152,1.2026718899141997
6886,0.1655755192041397,-0.14323942735791206
6887,-0.09451483190059662,0.04875846207141876
6888,0.20558910071849823,0.549238121137023
6889,0.00920836254954338,0.006611883640289307
6890,-0.007052472792565823,0.24344404693692923
6891,-0.0733204111456871,-0.0627124197781086
6892,0.002065122127532959,-0.010386755224317312
6893,-0.0821259543299675,-0.07977488823235035
6894,-0.02102336660027504,-0.022099416761193424
6895,0.034687042236328125,0.48047174618113786
6896,0.011528974398970604,0.025000697001814842
6897,0.013073933310806751,0.012302146889851429
6898,0.04801179841160774,0.5909700579941273
6899,0.04409334436058998,0.6932966909371316
6900,-0.4770265221595764,-0.46359633654356003
6901,0.019226977601647377,0.04630048229228123
6902,0.4223357141017914,3.151015341281891
6903,0.09278178215026855,0.03708779811859131
6904,0.03422338888049126,0.0035964492708444595
6905,0.02038281224668026,0.006791230291128159
6906,0.025993645191192627,0.004820265688977088
6907,0.0217162873595953,0.06489443639293313
6908,0.04846949130296707,0.09322350285947323
6909,-0.2501976788043976,-0.11366502940654755
6910,0.055038586258888245,0.38270596024085535
6911,0.027779823169112206,0.26394110641558655
6912,-0.011910360306501389,0.18510079011321068
6913,0.050646454095840454,0.33270513033494353
6914,0.1623276025056839,0.08308402402326465
6915,-0.01690318062901497,0.08387046679854393
6916,-0.024622078984975815,0.05184187740087509
6917,0.10454439371824265,0.002678686510771513
6918,0.3390518128871918,0.8432796206325293
6919,-0.22721663117408752,-0.15424960851669312
6920,0.0006836459506303072,0.0016280988929793239
6921,0.01851247064769268,0.13326625153422356
6922,-0.0034276475198566914,0.3528832634910941
6923,0.048062168061733246,0.30013815592974424
6924,-0.009723701514303684,0.06849739793688059
6925,0.005347806960344315,0.06041291635483503
6926,0.03993331640958786,0.07217515269076102
6927,-0.8272809982299805,0.2865288257598877
6928,0.03211203217506409,-0.18230824917554855
6929,0.3153460621833801,0.16852332884445786
6930,-0.02686344087123871,0.2781033515930176
6931,0.04319577291607857,0.008659304992761463
6932,0.014314423315227032,0.3197033340111375
6933,1.481034278869629,2.0249671936489904
6934,0.03338153660297394,0.004960697173373774
6935,-0.0475250780582428,0.9907808303833008
6936,0.0017723031342029572,0.33140018954873085
6937,0.03328178822994232,0.5286515640327707
6938,-0.03978026285767555,-0.029468409717082977
6939,-0.10447356104850769,-0.11943849921226501
6940,-0.0018471591174602509,0.6270695943385363
6941,0.02320413663983345,0.04750248044729233
6942,-0.3375045955181122,0.04666417837142944
6943,-0.018062368035316467,-0.016939301509410143
6944,-0.04976614564657211,-0.045746353920549154
6945,-0.1533927470445633,0.3882778435945511
6946,-0.09482121467590332,-0.09710158035159111
6947,0.10942854732275009,2.493571182101732
6948,-0.44105976819992065,-0.08130696415901184
6949,0.013659806922078133,-0.00672582071274519
6950,0.025682296603918076,1.1235107146203518
6951,-0.0002463432028889656,0.06290070340037346
6952,0.0864434540271759,0.049515425227582455
6953,0.11170526593923569,0.1133080924191745
6954,0.029503026977181435,0.3097176016308367
6955,0.161482572555542,0.3992587421089411
6956,0.040059201419353485,0.011446872376836836
6957,-0.05657060444355011,-0.03417951241135597
6958,0.009996654465794563,0.1480544339865446
6959,0.003271223045885563,0.11637717392295599
6960,-0.01644095778465271,0.04280923120677471
6961,-0.030158545821905136,0.0902673602104187
6962,0.15823926031589508,0.3757781917229295
6963,0.006720365956425667,0.569874033331871
6964,0.012081911787390709,2.083421094343066
6965,0.0030151251703500748,0.05908959358930588
6966,0.16668881475925446,0.06748997746035457
6967,0.11779822409152985,1.9763354510068893
6968,-0.16313283145427704,0.6498081386089325
6969,0.027318166568875313,0.044871672993394895
6970,-0.04395512118935585,0.2840539962053299
6971,-0.1554935723543167,-0.08252068608999252
6972,-0.4237613081932068,-0.3124713897705078
6973,0.010491060093045235,0.009635886177420616
6974,0.001726396381855011,-0.014365816488862038
6975,0.044724930077791214,1.4973112800507806
6976,1.4700630903244019,3.6326523534953594
6977,-0.02500038780272007,0.031357795000076294
6978,0.018172437325119972,0.5936237941496074
6979,0.023731103166937828,0.026577042541248375
6980,-0.20590737462043762,0.34693947434425354
6981,0.01381668634712696,0.10394223809089453
6982,0.034208692610263824,0.011545559857040644
6983,0.01752151921391487,0.6458127982914448
6984,0.023270931094884872,0.23627498000860214
6985,-0.06624539941549301,0.3689223378896713
6986,0.04381704330444336,0.13484795167460106
6987,0.022894199937582016,0.03458405070705339
6988,0.055119406431913376,0.034252692019435926
6989,-0.001831546425819397,-0.09071220271289349
6990,0.04280291870236397,0.007525436580181122
6991,0.019126800820231438,1.2609034492634237
6992,0.031100410968065262,1.741423192434013
6993,0.032015059143304825,0.5101062234025449
6994,0.10268296301364899,0.21775420010089874
6995,0.024705372750759125,0.061903750989586115
6996,-0.028596187010407448,-0.03646071441471577
6997,0.05995373800396919,0.06947833579033613
6998,0.04705122858285904,0.14606330543756485
6999,0.02858254313468933,0.40434320643544197
7000,0.03590865433216095,0.20271357335150242
7001,-0.05397055298089981,0.610745120793581
7002,-0.0005164131289348006,0.09601939423009753
7003,0.01612679287791252,0.45176828652620316
7004,0.10137444734573364,0.3069933019578457
7005,0.03122236579656601,0.108218714594841
7006,0.01459326408803463,0.3391958507709205
7007,-0.005578073672950268,2.287858226336539
7008,-0.003928245976567268,0.6717435736209154
7009,0.0350903682410717,0.03283431800082326
7010,-0.23562106490135193,-0.22947233729064465
7011,2.3388303816318512e-05,0.6446634316816926
7012,0.05465114489197731,0.1272245416766964
7013,0.08941996097564697,0.38737377896904945
7014,-0.22969479858875275,-0.06207473576068878
7015,0.1153671070933342,0.022988617420196533
7016,-0.006595838814973831,-0.009428574703633785
7017,0.44955673813819885,0.07281993981450796
7018,-0.04613088071346283,-0.05735163949429989
7019,-0.009995674714446068,-0.014495847937723738
7020,0.017061566933989525,0.8362674143863842
7021,-0.14280296862125397,-0.09861506894230843
7022,-0.10699083656072617,-0.12169278413057327
7023,-0.005933258682489395,-0.0010816212743520737
7024,-0.027347534894943237,-0.07854529283940792
7025,-0.058675140142440796,0.5875499248504639
7026,-0.14174240827560425,-0.12355460226535797
7027,0.005721438676118851,-0.02786316955462098
7028,-0.16131071746349335,0.3787788301706314
7029,0.003825889900326729,0.04952561296522617
7030,0.024793125689029694,0.03713592328131199
7031,0.30446764826774597,0.45818812400102615
7032,1.4545165300369263,2.649438953027129
7033,0.018929999321699142,0.061512052081525326
7034,0.008557481691241264,0.3740172735415399
7035,0.02262902446091175,0.40592138428473845
7036,0.21076804399490356,0.035985724069178104
7037,0.2737753093242645,2.2320332638919353
7038,-0.3160461187362671,-0.010419845581054688
7039,0.10068386048078537,0.18770482717081904
7040,0.00959482416510582,0.33890129067003727
7041,-2.419017255306244e-05,-0.014528666622936726
7042,-0.12341989576816559,-0.1290849088691175
7043,0.028331557288765907,0.22398175089620054
7044,0.03355710580945015,0.047145201519015245
7045,-0.007398274727165699,0.45658911392092705
7046,0.01979024149477482,0.3148509790189564
7047,0.05328047648072243,0.5286372900025071
7048,-0.050820186734199524,-0.0686662569642067
7049,0.04064920172095299,0.6979012333322316
7050,0.10105213522911072,0.3484455938450992
7051,-0.05253338813781738,0.03761604428291321
7052,0.003332672640681267,0.8963522426784039
7053,-0.40604114532470703,0.8815761506557465
7054,0.10092537850141525,0.012289656326174736
7055,-0.04322979599237442,-0.030829643830657005
7056,-0.07814284414052963,-0.0724475672468543
7057,0.9860610961914062,2.237972281873226
7058,0.05104970186948776,0.08713172189891338
7059,0.008021185174584389,0.8394918590784073
7060,0.007582153659313917,0.2955499873496592
7061,0.010161387734115124,0.015889199450612068
7062,-0.009925389662384987,0.029627032577991486
7063,-0.07523386925458908,0.05374429374933243
7064,-0.010167684406042099,0.5175412483513355
7065,0.07112981379032135,0.3501420160755515
7066,-0.11563050746917725,0.11282022297382355
7067,1.4313308000564575,1.5984680280089378
7068,0.18990671634674072,0.9289698016837065
7069,0.32019129395484924,0.1757496427744627
7070,-0.049448270350694656,0.48810503631830215
7071,0.14723528921604156,-0.018311049789190292
7072,0.19605645537376404,0.5374093353748322
7073,-0.1766836792230606,-0.18480692338198423
7074,0.11055050045251846,0.3890109072672203
7075,0.0148761086165905,0.04838552977889776
7076,0.0023756930604577065,0.02221847791224718
7077,0.02493230625987053,0.00026338384486734867
7078,-0.29106414318084717,0.7219501435756683
7079,-0.011228147894144058,-0.00439542718231678
7080,0.013887749053537846,0.004160621203482151
7081,0.012435637414455414,0.03652907535433769
7082,0.4611789286136627,0.7697786202188581
7083,0.011934182606637478,0.7032305843895301
7084,0.17595987021923065,0.18931299820542336
7085,-0.050167735666036606,0.04912368580698967
7086,-0.008783726952970028,0.4029868934303522
7087,-0.08754348754882812,0.05603282153606415
7088,-0.0085391104221344,-0.0433247284963727
7089,0.040074512362480164,0.36775892972946167
7090,0.017591344192624092,0.0011377958580851555
7091,-0.05793796852231026,1.549181617796421
7092,0.007778181228786707,0.12058287271065637
7093,-0.08922339975833893,-0.09384706430137157
7094,0.0014617815613746643,0.277216412127018
7095,0.005248252768069506,0.003930623177438974
7096,0.0565996989607811,0.06033804267644882
7097,0.003081532660871744,0.06634314078837633
7098,-0.026734735816717148,0.24722742661833763
7099,0.144704207777977,0.003032742068171501
7100,0.08472415804862976,0.19167267123702914
7101,-0.01051080971956253,-0.0005149990320205688
7102,-0.03298060968518257,-0.020633026957511902
7103,0.22728869318962097,1.0776018984615803
7104,0.06059003248810768,0.2775641717016697
7105,-0.007685760967433453,1.07794851064682
7106,-0.03589871525764465,3.5232930332422256
7107,0.028923580422997475,0.014255678514018655
7108,-0.0036086514592170715,0.23331481777131557
7109,0.0005137245170772076,0.14662377396598458
7110,0.032466061413288116,0.5505560683013755
7111,0.07981060445308685,1.8270644116419135
7112,0.28002893924713135,0.2042628861963749
7113,0.003124140202999115,-0.020564692793413997
7114,0.056445106863975525,0.42168277502059937
7115,0.16447624564170837,1.7506495416164398
7116,0.027440709993243217,0.39056652784415746
7117,-0.011113788932561874,0.3294687680900097
7118,0.05453207343816757,0.3256611641263589
7119,0.000985939521342516,0.006589523982256651
7120,0.004136896692216396,0.022028694569598883
7121,0.016736403107643127,0.07772696414031088
7122,0.21502423286437988,0.12987998134758527
7123,-0.004210951738059521,0.003916958346962929
7124,0.010234463959932327,0.16886170394718647
7125,0.027613302692770958,0.3008310589939356
7126,-0.24660596251487732,-0.2769243512011599
7127,0.003030169755220413,0.7570896716788411
7128,0.16473664343357086,0.5690145529806614
7129,0.058887071907520294,0.17732428759336472
7130,-0.02485642582178116,0.6436082050204277
7131,-0.013255912810564041,0.5359310507774353
7132,0.10620376467704773,0.930746927857399
7133,-0.32388776540756226,-0.24499501287937164
7134,0.040997911244630814,0.044791927641199436
7135,0.28229820728302,0.8201768416911364
7136,-0.05726190656423569,-0.05913801118731499
7137,0.04406481236219406,0.368797205388546
7138,0.04036346450448036,0.038507163524627686
7139,-0.24050001800060272,0.08762994408607483
7140,0.018622316420078278,0.3590690102428198
7141,-0.027547897771000862,-0.010538890957832336
7142,-0.020287035033106804,-0.00925496593117714
7143,-0.008090261369943619,0.35868670977652073
7144,-0.056820984929800034,-0.028658345341682434
7145,0.14740203320980072,0.11284429207444191
7146,-0.02046707272529602,0.791716918349266
7147,0.025776591151952744,0.14127531368285418
7148,-0.037122029811143875,-0.03885488025844097
7149,0.013173519633710384,0.07154063228517771
7150,0.02401721477508545,0.025160704739391804
7151,-0.06123679503798485,0.04200273007154465
7152,0.018220223486423492,0.2151666870340705
7153,0.16356168687343597,0.6798870788188651
7154,0.14260558784008026,2.184592764824629
7155,0.003401893423870206,0.06638105685124174
7156,0.05817194655537605,0.004047748856246472
7157,-0.030932385474443436,-0.0463942214846611
7158,-0.2225763201713562,0.1411210298538208
7159,0.02732877805829048,0.2560472254335764
7160,0.01988462544977665,0.5825808739027707
7161,-0.010373242199420929,0.4249931462109089
7162,0.04400046169757843,0.2703224867582321
7163,0.4575846791267395,0.09818453714251518
7164,-0.0014361152425408363,0.04258614592254162
7165,-0.6098000407218933,0.4225979447364807
7166,-0.09458498656749725,-0.095054155215621
7167,-0.02363024652004242,0.04056588560342789
7168,-0.019580068066716194,0.05331331118941307
7169,0.05615968257188797,-0.05719562619924545
7170,0.009649299085140228,0.0646449662744999
7171,0.218324676156044,0.32819548322004266
7172,0.07463409751653671,0.17959182895720005
7173,0.2938842475414276,0.5486226491630077
7174,0.10287138819694519,0.044687025249004364
7175,-0.18528100848197937,-0.0006684362888336182
7176,-0.015549033880233765,0.2270655483007431
7177,0.027344513684511185,0.6681669997924473
7178,-0.13552150130271912,-0.16438023536466062
7179,-0.0051101623103022575,-0.0004881243221461773
7180,0.01841617561876774,0.2546562642091885
7181,0.02704550325870514,1.1616814583539963
7182,0.0031795534305274487,0.061670636059716344
7183,-0.007584156468510628,-0.004458347335457802
7184,-0.04725303500890732,0.13124388456344604
7185,0.017007645219564438,0.0046297283843159676
7186,0.020320944488048553,0.3950025923550129
7187,0.3668213486671448,0.4670494645833969
7188,0.026944993063807487,0.5596533530624583
7189,0.07598189264535904,0.031328211072832346
7190,0.02201158180832863,0.03729370981454849
7191,0.025221845135092735,0.19041576061863452
7192,0.06521587818861008,0.06890589138492942
7193,0.03207430988550186,0.6279910579323769
7194,-0.20411032438278198,-0.21493240725249052
7195,0.11527612805366516,0.9611926190555096
7196,0.1980040818452835,0.09723562421277165
7197,-0.02761201374232769,0.060254646465182304
7198,0.025042075663805008,0.23856236550636822
7199,-0.09266819804906845,0.09423947334289551
7200,0.05022049695253372,0.46928542386740446
7201,0.013817043974995613,0.35834220080505474
7202,0.08337707817554474,-0.06294566579163074
7203,0.039618317037820816,0.8952034041285515
7204,0.16441673040390015,0.4845207128673792
7205,-0.15946587920188904,0.09665414690971375
7206,-0.10145601630210876,-0.11754116602241993
7207,0.0369265116751194,-0.018396565690636635
7208,0.016904566437005997,0.07102999370545149
7209,-0.02581898309290409,0.9428737051784992
7210,0.04507588595151901,1.151104873046279
7211,0.31252557039260864,3.828800759278238
7212,0.13718023896217346,0.25790222187060863
7213,0.020553261041641235,0.005465775728225708
7214,-0.01319168135523796,2.375080956146121
7215,-0.03859519958496094,0.009404122829437256
7216,0.10961973667144775,0.14455747607735248
7217,0.01974470168352127,0.06871234020218253
7218,-0.08555625379085541,0.013360247015953064
7219,-0.025430243462324142,0.08052944391965866
7220,0.02011120319366455,0.00959717109799385
7221,0.008969096466898918,1.1247380506247282
7222,-0.024316003546118736,-0.04175231687258929
7223,0.016522061079740524,0.1274965659249574
7224,-0.035959742963314056,0.2143709696829319
7225,0.052818700671195984,1.0747233384754509
7226,-0.029026508331298828,0.004528544843196869
7227,0.005135145038366318,0.25520241912454367
7228,0.008417990058660507,-0.005276000592857599
7229,0.014326373115181923,0.9174133017659187
7230,0.004716504365205765,0.001008391147479415
7231,0.2034812718629837,0.3200850188732147
7232,0.14795298874378204,1.0373401183169335
7233,0.012726323679089546,0.07949680276215076
7234,-0.7380378246307373,1.0359607338905334
7235,0.016168229281902313,0.24280341842677444
7236,0.13251851499080658,2.407629456371069
7237,0.2510248124599457,0.7131124059669673
7238,-0.008994823321700096,0.07255316153168678
7239,0.024104785174131393,-0.008497371338307858
7240,0.1234414279460907,0.8934235572814941
7241,0.025900550186634064,1.6256048750656191
7242,-0.017335394397377968,-0.02536301478743553
7243,0.005596225615590811,0.30404489720240235
7244,0.023803098127245903,1.1848411671817303
7245,0.026923518627882004,0.02166061755269766
7246,-0.017383061349391937,0.1805049143731594
7247,-0.028657233342528343,1.2692509070038795
7248,-0.2728951573371887,-0.13276344537734985
7249,-0.03627698868513107,-0.028772854954004286
7250,-0.013068284839391708,0.18824663758277893
7251,-0.027944760397076607,0.10479957982897758
7252,-0.03729715943336487,0.8570392951369286
7253,-0.2322295904159546,-0.23107624845579267
7254,0.09249792248010635,0.15622157789766788
7255,-0.009295310825109482,0.02455422841012478
7256,0.011071951128542423,0.2764841327443719
7257,-0.056893665343523026,0.12974068522453308
7258,0.17684073746204376,0.1401745080947876
7259,0.370805561542511,0.38911460305098444
7260,0.06341074407100677,0.12714183452771977
7261,-0.03874878212809563,1.5207764245569706
7262,-0.047366879880428314,-0.04558254033327103
7263,0.0042554158717393875,0.4641818702220917
7264,0.4605781137943268,1.5544375104364008
7265,-0.05905693769454956,0.3523447811603546
7266,-0.018007708713412285,0.15842871367931366
7267,-0.1310657411813736,-0.09254323318600655
7268,0.03363000974059105,0.8274637125432491
7269,0.22224007546901703,0.6139261215430452
7270,0.08568045496940613,0.07110074935371813
7271,-0.017856350168585777,0.11930739507079124
7272,-0.03776727244257927,1.0997846312820911
7273,0.18141967058181763,0.023361120373010635
7274,-0.08270227909088135,0.14628703892230988
7275,0.06544671952724457,0.16626180184539407
7276,0.0005253450945019722,0.5627794954925776
7277,-0.059905096888542175,-0.032189399003982544
7278,-0.40910008549690247,0.0994296669960022
7279,-0.14645996689796448,-0.17236614599823952
7280,-0.1669882833957672,-0.15768600162118673
7281,0.24988627433776855,0.006473695849999786
7282,-0.05674893409013748,-0.003104269504547119
7283,0.010112252086400986,0.4343699011951685
7284,0.030954871326684952,-0.023928439244627953
7285,-0.0006025840993970633,0.12254632217809558
7286,0.2361975461244583,0.8378593002271373
7287,-0.00012398138642311096,0.075976787135005
7288,0.01160416379570961,0.0332054290920496
7289,0.12529292702674866,0.18896034359931946
7290,0.010059047490358353,0.8887098785489798
7291,0.017134545370936394,0.028047472529578954
7292,-0.015174653381109238,-0.0166988437413238
7293,0.00892416387796402,0.7854439951479435
7294,0.10622353106737137,0.7386336696799845
7295,0.0265749990940094,0.7924289479851723
7296,0.012108063325285912,1.4349878400098532
7297,-0.09660882502794266,0.8866828605532646
7298,0.0845179334282875,1.4042412862181664
7299,-0.00014126661699265242,-0.0016822137768031098
7300,-0.057081595063209534,0.14631998538970947
7301,-0.020814398303627968,-0.04315898570348509
7302,0.025280609726905823,0.45631876960396767
7303,0.04575211554765701,0.041210927069187164
7304,-7.954915054142475e-05,0.008789662271738052
7305,-0.004999724216759205,2.109131737612188
7306,-0.10259953886270523,0.11408451199531555
7307,0.005838671699166298,-0.019683624617755413
7308,0.027608154341578484,1.3170667204540223
7309,0.1960955411195755,0.9072298556566238
7310,0.06956462562084198,0.09431120753288269
7311,-0.44791078567504883,0.5680803656578064
7312,0.11365922540426254,1.213339440524578
7313,0.016824880614876747,0.17636177998792846
7314,-0.05468495190143585,-0.06208775006234646
7315,-0.004081425257027149,-0.005052676307968795
7316,-0.008042378351092339,0.5185214355587959
7317,-0.3543899357318878,-0.2577982246875763
7318,0.10968774557113647,0.15065503539517522
7319,-0.1619492471218109,0.35427089035511017
7320,-0.01900891773402691,-0.01376160979270935
7321,0.009461887180805206,0.1876727119088173
7322,0.21355652809143066,0.2788209244608879
7323,0.013596311211585999,0.07149973325431347
7324,-0.04031021147966385,0.19179613515734673
7325,0.025335684418678284,0.4103023633360863
7326,0.004232811741530895,0.007750796532491222
7327,0.019029464572668076,0.06429662276059389
7328,0.45429471135139465,0.5250141732394695
7329,-0.12164945900440216,2.0614223033189774
7330,0.040627337992191315,0.024096229812130332
7331,0.34968331456184387,0.4494381715194322
7332,-0.04233517870306969,-0.027628613635897636
7333,0.313432514667511,1.0308595434762537
7334,0.08299218118190765,0.24384501203894615
7335,-0.006714178249239922,0.18639405444264412
7336,0.03219596669077873,0.4575106203556061
7337,0.37173357605934143,1.2261530142568517
7338,-0.05772077292203903,0.40943165495991707
7339,0.0022154604084789753,-0.0014364757371367887
7340,0.005891190841794014,0.23582787159830332
7341,0.00801206286996603,0.022725626826286316
7342,0.1544627845287323,0.1279749507084489
7343,0.10404396057128906,0.15343506960198283
7344,-0.08829328417778015,-0.013963811099529266
7345,-0.005071338731795549,-0.006833260675193742
7346,0.1418420523405075,0.37595908995717764
7347,-0.007477939128875732,0.7226517032831907
7348,0.028871558606624603,0.22163397911936045
7349,0.06933800876140594,0.3086879369802773
7350,-0.0032711587846279144,0.017993971705436707
7351,-0.13685709238052368,0.15545020997524261
7352,-0.10228592902421951,-0.023198209702968597
7353,-0.06663645803928375,0.03449578583240509
7354,-0.10509049892425537,0.5776510015130043
7355,-0.02946276217699051,0.07814715057611465
7356,0.18113605678081512,0.23638297989964485
7357,0.055039722472429276,0.1432526767384843
7358,-0.014499019831418991,-0.006524478793144226
7359,0.004389943554997444,0.06634724326431751
7360,-0.06625574827194214,-0.07454831153154373
7361,0.13820292055606842,0.8713692462188192
7362,-0.017795182764530182,0.08418739959597588
7363,-0.0025496818125247955,0.051890610717236996
7364,-0.11124023795127869,0.4245195984840393
7365,-0.02297261357307434,-0.030856128607410938
7366,-0.14020954072475433,-0.13686594367027283
7367,0.005239810794591904,0.532539390027523
7368,0.012948580086231232,0.09119388507679105
7369,0.029028091579675674,0.056066511082462966
7370,-0.019375570118427277,-0.0067098094150424
7371,0.46082454919815063,0.5451539363712072
7372,0.039908163249492645,0.02992700114918989
7373,0.021868102252483368,0.1148904487490654
7374,0.03980836272239685,0.09783246457664063
7375,-0.0008400056976824999,-0.0033841488184407353
7376,0.05110668018460274,0.6972320331260562
7377,0.14647287130355835,0.08379404153674841
7378,-0.22439458966255188,-0.16544650495052338
7379,0.085441954433918,0.2993375406367704
7380,-0.008780904114246368,0.2880041003227234
7381,0.008841714821755886,0.2150111747905612
7382,-0.036137666553258896,0.017267581075429916
7383,-0.0025238078087568283,0.07864651968702674
7384,0.09312976896762848,2.3279750794172287
7385,-0.26642081141471863,-0.28156383872032165
7386,0.008281949907541275,-0.00643744005355984
7387,0.11960288882255554,0.003674294799566269
7388,0.013043325394392014,0.14154557138681412
7389,-0.007987195625901222,0.019016683101654053
7390,0.3158649206161499,0.4497767398133874
7391,-0.012250358238816261,0.11385815218091011
7392,-0.20159685611724854,0.32908010482788086
7393,0.1600344032049179,0.469760375097394
7394,0.021344546228647232,1.0765691110864282
7395,0.17803919315338135,0.9455896615982056
7396,0.013014541007578373,0.44849622377660125
7397,0.022800898179411888,0.026377181988209486
7398,-0.04376165196299553,0.11300186812877655
7399,0.16887709498405457,1.7968748414423317
7400,0.013839932158589363,0.952898740769001
7401,0.132775217294693,0.33875274658203125
7402,-0.006778025068342686,0.01229404378682375
7403,-0.05066757649183273,0.21078478172421455
7404,0.18923939764499664,0.7024111931095831
7405,0.40002065896987915,0.865242637693882
7406,0.002108392771333456,0.02572798414621502
7407,0.02557448484003544,0.006648452079389244
7408,-0.03306422382593155,-0.0881510004401207
7409,0.02116396650671959,0.10872231423854828
7410,0.0034176530316472054,0.08080939948558807
7411,8.183019235730171e-05,0.1292564368341118
7412,-0.00029972183983772993,0.22983911260962486
7413,-0.050368987023830414,0.09794975817203522
7414,-0.36185890436172485,0.22621586918830872
7415,-0.06957074254751205,0.04197164624929428
7416,-0.02285049855709076,0.0795578807592392
7417,-0.033774394541978836,0.15297023952007294
7418,-0.0027826447039842606,0.06574242003262043
7419,0.08848506212234497,0.17672298476099968
7420,-0.06466247141361237,-0.061226591002196074
7421,0.05949541926383972,0.15923695312812924
7422,0.0037544502411037683,0.3063944578357223
7423,0.012401091866195202,1.7874755831435323
7424,0.01231298502534628,0.570909938775003
7425,0.01718497835099697,0.3411034755408764
7426,0.022601108998060226,0.3334238575771451
7427,0.013287102803587914,0.7715098280459642
7428,0.12701639533042908,0.21868784353137016
7429,0.036416325718164444,0.3410308393649757
7430,-0.04331143945455551,0.8027175255119801
7431,-0.18059036135673523,-0.10745178908109665
7432,0.011925041675567627,0.009690549224615097
7433,0.008133143186569214,0.19912064773961902
7434,-0.07243532687425613,0.04454776644706726
7435,0.1683567762374878,0.3148829508572817
7436,0.003767457790672779,0.08167046308517456
7437,0.02780977450311184,1.100362105295062
7438,-0.05289275944232941,0.13629595190286636
7439,0.06129908561706543,0.598018110729754
7440,0.12267089635133743,-0.005324963480234146
7441,-0.4303130507469177,-0.4397330954670906
7442,-0.08311470597982407,0.19376500695943832
7443,-0.02832474559545517,0.032734619453549385
7444,0.06837546825408936,0.030991801992058754
7445,0.16191935539245605,0.1803867609705776
7446,0.02645682916045189,0.10982121131382883
7447,0.04536697641015053,0.09914760512765497
7448,0.012538982555270195,0.011676902417093515
7449,0.1350257843732834,0.45460208132863045
7450,-0.0013229995965957642,0.013888649642467499
7451,0.019978435710072517,0.17201607025344856
7452,0.02098097652196884,0.05765025224536657
7453,-0.00629719253629446,0.14733084570616484
7454,-0.019390102475881577,1.0241372417658567
7455,-0.12219609320163727,0.7088170647621155
7456,0.06102146580815315,1.2613944315817207
7457,-0.0035453401505947113,-0.0040162838995456696
7458,-0.0020392155274748802,0.1066194586455822
7459,-0.21337543427944183,-0.17337772995233536
7460,0.02069903537631035,0.27687586657702923
7461,0.037894438952207565,0.14430602034553885
7462,0.0004678319673985243,-0.0006830594502389431
7463,0.02897213213145733,0.4338528923690319
7464,-0.04321940615773201,0.1295328214764595
7465,0.01646362617611885,0.023110335576348007
7466,0.060634125024080276,0.2754732547327876
7467,-0.013121237978339195,0.04090113937854767
7468,-0.1268303543329239,0.2902095317840576
7469,0.0753169059753418,0.8680696496194287
7470,-0.037664175033569336,-0.02677948959171772
7471,0.2082373946905136,2.468231216073036
7472,0.06138668954372406,-0.006787547841668129
7473,0.20530648529529572,-0.13489834010601043
7474,0.16965466737747192,1.5532434843480587
7475,0.02595897763967514,0.26566966850077733
7476,0.017038851976394653,0.3565207552164793
7477,0.029020817950367928,0.7928172560059465
7478,0.33965179324150085,0.389911413192749
7479,0.02387372776865959,0.5232547223567963
7480,0.04101245105266571,0.12071045910124667
7481,0.003020361065864563,0.052627510856837034
7482,0.051179297268390656,0.06617629528045654
7483,-0.35753610730171204,0.06675034761428833
7484,-0.08058155328035355,0.8976331427693367
7485,0.025433413684368134,0.18209586362354457
7486,0.044359784573316574,0.03015259327366948
7487,0.2080364227294922,2.4141431180760264
7488,-0.12949088215827942,-0.10510554164648056
7489,-0.019707465544342995,-0.016622908413410187
7490,-0.09862732887268066,0.5094254612922668
7491,-0.14112192392349243,0.0403313934803009
7492,-0.07599864155054092,0.3006078600883484
7493,-0.005137722939252853,-0.005551759735681117
7494,-0.027722761034965515,0.11913396418094635
7495,0.0963761955499649,0.6252037920057774
7496,0.0022156452760100365,0.004268931836122647
7497,0.013698374852538109,0.3365308027714491
7498,0.002424343954771757,0.0002293159777764231
7499,-0.020098211243748665,-0.01901415572501719
7500,0.013378097675740719,1.0971226926194504
7501,0.05407029017806053,0.052758545614778996
7502,0.03898729756474495,0.020988263189792633
7503,6.192922592163086e-05,0.045154258608818054
7504,0.30409011244773865,0.7552387714385986
7505,0.010573325678706169,-0.008767915889620781
7506,0.006677927449345589,0.006673931144177914
7507,0.019047483801841736,0.0211127744987607
7508,-0.0030024489387869835,0.06708343792706728
7509,0.0067811827175319195,0.28577014652546495
7510,0.11551512777805328,0.9736270159482956
7511,0.029455676674842834,0.17386632115812972
7512,-0.033584415912628174,-0.023140303790569305
7513,-0.03804593160748482,-0.015724336728453636
7514,0.017089644446969032,0.2948767771013081
7515,0.18762478232383728,0.0795802844222635
7516,-0.013614526018500328,0.1879030428826809
7517,-0.00077047199010849,0.6743881665170193
7518,-0.322765052318573,-0.31923007778823376
7519,0.15042643249034882,0.07779121771454811
7520,0.0028679496608674526,0.9359468729235232
7521,-0.11455978453159332,-0.11885933854500763
7522,0.009649127721786499,0.962105467915535
7523,0.013998635113239288,1.020870350592304
7524,0.059778112918138504,1.1559651233255863
7525,-0.016871273517608643,0.713505107909441
7526,-0.27868005633354187,0.22484678030014038
7527,-0.23315632343292236,-0.14801407605409622
7528,-0.04954390972852707,0.026608265936374664
7529,-0.020993085578083992,1.1005235277116299
7530,0.02335650473833084,0.5298281478171702
7531,0.05297606438398361,0.3840460054052528
7532,-0.0016778185963630676,-0.010991360992193222
7533,0.026058096438646317,0.7542673405259848
7534,0.017308661714196205,0.012799885123968124
7535,0.009597848169505596,0.06705014128237963
7536,-0.41388583183288574,-0.24857866764068604
7537,0.024119986221194267,0.1542998980730772
7538,-0.011068874970078468,0.44749559462070465
7539,0.12284831702709198,0.009979257798258914
7540,0.02658434771001339,0.007435721170622855
7541,0.0032267719507217407,0.15754904225468636
7542,0.10751315951347351,0.05464063840918243
7543,0.06486485153436661,0.271325153298676
7544,-0.012107710354030132,0.11687691323459148
7545,-0.006670759525150061,-0.010796200600452721
7546,0.0004838230088353157,0.42521046521142125
7547,-0.018182171508669853,-0.01818039221689105
7548,-0.2105070948600769,0.20803552865982056
7549,0.05651821196079254,0.06269443221390247
7550,-0.027678431943058968,-0.015148794278502464
7551,0.13678616285324097,1.1018454656004906
7552,0.00392734631896019,0.00422673299908638
7553,0.029174048453569412,0.26221944102144334
7554,-0.016706109046936035,0.9185180850327015
7555,0.04650537669658661,0.06474855542182922
7556,-0.06796923279762268,0.43078260868787766
7557,0.015856828540563583,0.009716083781095222
7558,-0.021535804495215416,-0.00976905133575201
7559,0.10542254149913788,1.261834766715765
7560,0.054949309676885605,0.1367695184017066
7561,0.010646143928170204,0.022818224970251322
7562,0.017361275851726532,0.06129400822101161
7563,0.022991782054305077,0.002572201075963676
7564,0.0019671295303851366,0.013698596274480224
7565,-0.15433146059513092,0.21857106685638428
7566,0.0021808245219290257,0.2521039890125394
7567,-0.004622302949428558,0.276721203699708
7568,0.04110364243388176,0.07335519045614092
7569,0.021253006532788277,0.23422664901590906
7570,-0.015600621700286865,0.0638694167137146
7571,0.005066641140729189,0.0017835221369750798
7572,0.08125162124633789,0.41557067837857176
7573,-0.04541195183992386,0.14617442339658737
7574,-0.07293053716421127,0.16351933032274246
7575,0.060082122683525085,1.2439800049178302
7576,-0.00765620730817318,0.26757287234067917
7577,0.0585952065885067,0.8246474214829504
7578,0.026772229000926018,0.017912645236719982
7579,-0.04532739520072937,-0.04454727843403816
7580,0.04806606471538544,-0.018949579214677215
7581,-0.011758850887417793,0.9598551392555237
7582,-0.029071614146232605,-0.024205027148127556
7583,0.02697673626244068,0.030725559394340962
7584,0.02111581526696682,0.2066510550212115
7585,-0.04324476048350334,0.11374255642294884
7586,0.012433210387825966,-0.015866494737565517
7587,-0.48565295338630676,-0.27510866522789
7588,0.3444904386997223,0.45473044784739614
7589,0.02865310199558735,0.7960934491129592
7590,0.0008919127285480499,0.07256495766341686
7591,-0.009334390051662922,-0.005833081901073456
7592,0.015821969136595726,1.3899128782795742
7593,0.01802876777946949,0.11322117783129215
7594,-0.02581094391644001,-0.03762975800782442
7595,-0.18013803660869598,-0.01565156877040863
7596,0.01794966123998165,0.7514345676318044
7597,-0.06555487960577011,0.15327082574367523
7598,0.23630955815315247,0.726162480073981
7599,-0.07701662927865982,-0.08481824008049443
7600,-0.0046134525910019875,0.20471688453108072
7601,-0.10013839602470398,-0.299104418605566
7602,0.005513308569788933,0.005608943058177829
7603,0.09955562651157379,0.7700959481298923
7604,0.45311370491981506,1.8280687322840095
7605,0.015683075413107872,0.3889486566185951
7606,0.002487106714397669,0.010800959076732397
7607,0.17036303877830505,1.3187542781233788
7608,0.02808205410838127,1.7171259608585387
7609,-0.04395497962832451,0.016851074993610382
7610,0.06684567034244537,0.04692990705370903
7611,-0.04480576515197754,0.6274272426962852
7612,-0.01291687972843647,-0.014478210769084399
7613,-0.15333350002765656,-0.09539683163166046
7614,-0.014265958219766617,0.04345537908375263
7615,0.021728403866291046,0.7898512436076999
7616,0.019345657899975777,0.14433749159798026
7617,0.317082941532135,0.7408996969461441
7618,0.14986133575439453,0.8034138712537242
7619,-0.15600228309631348,0.3105270117521286
7620,-0.03190193697810173,-0.01016455702483654
7621,0.003697193693369627,0.25562055641785264
7622,-0.007999254390597343,-0.035542078549042344
7623,0.12500210106372833,0.8833457296714187
7624,0.04345802962779999,0.25219270633533597
7625,-0.21691806614398956,-0.10132285952568054
7626,-0.11575248837471008,0.11814726889133453
7627,-0.004623222164809704,0.006873538717627525
7628,-0.0066062756814062595,0.023087866604328156
7629,-0.06631037592887878,0.421996645629406
7630,-0.05815988406538963,-0.025251809507608414
7631,0.007550959475338459,0.11409861035645008
7632,-0.1717977523803711,-0.13452324271202087
7633,0.01451120339334011,0.3805664926767349
7634,0.02979692816734314,0.4574258800712414
7635,0.2148059904575348,0.7026848461391637
7636,-0.2926080822944641,0.0754157304763794
7637,0.003556023584678769,0.37155105429701507
7638,-0.04979436844587326,-0.07382340123876929
7639,-0.023032784461975098,0.5161887258291245
7640,0.08569809794425964,0.044095069187733316
7641,0.02510291337966919,0.2889354079961777
7642,0.1608867347240448,0.9704121127724648
7643,0.0024812042247503996,0.047556053954394883
7644,-0.06791767477989197,-0.04641028866171837
7645,0.016145333647727966,0.0026889822818338873
7646,0.12197598814964294,0.8497937138308771
7647,0.01777978613972664,0.18446993315592408
7648,-0.06920258700847626,-0.05328214727342129
7649,0.10582315921783447,0.1334256622940302
7650,-0.2603159248828888,0.0217035710811615
7651,0.012234656140208244,0.04603847675025463
7652,0.08074461668729782,0.017507508397102356
7653,0.011839780025184155,0.37800698913633823
7654,0.04936615750193596,0.8726635286584496
7655,0.012842981144785881,0.17829954414628446
7656,0.017289746552705765,0.22500011511147022
7657,0.09218980371952057,0.09596647322177887
7658,-0.0026066675782203674,-0.01493212184868753
7659,0.09541388601064682,0.7935518315061927
7660,-0.11059990525245667,0.2917969450354576
7661,0.0675189420580864,0.10928783283452503
7662,0.021905433386564255,0.128152078948915
7663,-0.04731348529458046,-0.05537295132875442
7664,-0.17805682122707367,0.31165583431720734
7665,-0.008159242570400238,-0.01258312717982335
7666,0.032450493425130844,0.34559723938582465
7667,0.049779295921325684,1.074132276698947
7668,0.01585881970822811,0.01886139379348606
7669,-0.0051173437386751175,0.2809913903474808
7670,-0.026928991079330444,0.04773334041237831
7671,-0.24895231425762177,-0.12594802677631378
7672,-0.05576407164335251,-0.06480902805924416
7673,0.03262965381145477,0.3123890683054924
7674,0.015250831842422485,0.1691384081786964
7675,0.00553368404507637,0.07342961989343166
7676,-0.029754413291811943,-0.04852410068269819
7677,0.16252145171165466,0.4444067571312189
7678,0.341635137796402,1.2211352661252022
7679,0.012788464315235615,0.14160611014813185
7680,-0.025978758931159973,0.28089817613363266
7681,-0.033477701246738434,0.20447450131177902
7682,0.056514278054237366,0.5022724121809006
7683,0.16483457386493683,0.9054766892804764
7684,-0.005813067778944969,0.008746182546019554
7685,0.03073943220078945,0.021256296313367784
7686,-0.15101660788059235,0.3182053118944168
7687,0.027944544330239296,0.36522919169510715
7688,-0.0017995417583733797,0.06697514653205872
7689,0.0057685114443302155,0.09503956628032029
7690,0.013859442435204983,0.4527260675022262
7691,0.19613954424858093,0.13122282968834043
7692,-0.04425103962421417,-0.048561078030616045
7693,-0.014747211709618568,-0.02569665084592998
7694,0.05360492318868637,0.09960254840552807
7695,0.004007980227470398,0.0927349328994751
7696,0.014976702630519867,0.14103071810677648
7697,0.01869283802807331,0.03750878875143826
7698,-0.009602826088666916,0.2459176704287529
7699,0.05619317293167114,0.3025011420249939
7700,-0.28854769468307495,0.4296470880508423
7701,0.031922124326229095,1.2362736985087395
7702,0.05395469814538956,0.5420211225282401
7703,0.022511789575219154,-0.0037738464307039976
7704,-0.07701478898525238,0.8842481076717377
7705,0.06726367771625519,0.009696896731620655
7706,-0.6551163196563721,-0.6128643415868282
7707,0.45548543334007263,1.5076680714264512
7708,-0.04375835135579109,0.7629602551460266
7709,-0.015144538134336472,0.15262572467327118
7710,0.1981653869152069,1.0376691333949566
7711,0.0034153005108237267,0.010692661628127098
7712,0.0020738360472023487,1.9053194221341982
7713,-0.02587680146098137,-0.031201596138998866
7714,-0.00290371710434556,-0.00021805334836244583
7715,-0.017587732523679733,0.2163635529577732
7716,0.052927322685718536,0.38917690856033005
7717,0.21986320614814758,0.9694241823162884
7718,0.06586326658725739,1.5635185759165324
7719,0.0027504190802574158,-0.05203890800476074
7720,0.0445580817759037,0.03384934808127582
7721,0.1626296043395996,1.0178149831481278
7722,-0.167120561003685,-0.17784307757392526
7723,0.18438564240932465,0.7133758198469877
7724,0.06725367158651352,0.07542720122728497
7725,-0.023104697465896606,0.0006386879831552505
7726,0.021495994180440903,0.565234687179327
7727,0.07762285321950912,0.08164998330175877
7728,0.01377951167523861,0.057579757645726204
7729,0.16543246805667877,0.3698399066925049
7730,-0.058898985385894775,0.3260771781206131
7731,-0.037461619824171066,0.04983045160770416
7732,0.15974894165992737,0.09702604520134628
7733,-0.12968537211418152,-0.038092464208602905
7734,-0.033549025654792786,0.04320400208234787
7735,0.0008360324427485466,-0.0016532260924577713
7736,0.2525050938129425,0.009092513928189874
7737,0.21818307042121887,0.12947309142327867
7738,-0.08843182772397995,-0.06628352776169777
7739,0.07187259942293167,1.1681913177017123
7740,0.07425297796726227,0.1370015002321452
7741,0.05714528262615204,0.06288297474384308
7742,-0.00560637004673481,0.3259508777409792
7743,0.010956093668937683,0.11309374822303653
7744,0.027219288051128387,0.21179569978266954
7745,0.00019918009638786316,0.12363690882921219
7746,-0.01194668561220169,1.7483103722333908
7747,0.3386348485946655,1.3239239305257797
7748,-0.3684641122817993,0.8062067031860352
7749,-0.11896620690822601,0.017008595168590546
7750,-0.03293127194046974,-0.029182451777160168
7751,0.42984822392463684,0.19016331806778908
7752,-0.0016436201985925436,-0.0018233971204608679
7753,0.004303852096199989,0.03746367432177067
7754,0.06239297240972519,2.2450256049633026
7755,0.2979087829589844,0.986805498609101
7756,0.16705958545207977,-0.033891391940414906
7757,0.10587599128484726,0.3416223004460335
7758,0.0625205785036087,0.48977730982005596
7759,-0.13312385976314545,-0.038073718547821045
7760,-0.016546903178095818,0.017774099484086037
7761,-0.009062525816261768,0.004782232455909252
7762,-0.10626143217086792,0.6230920255184174
7763,0.013830242678523064,0.5181846749037504
7764,0.1223858967423439,0.3261133059859276
7765,-0.003908101469278336,-0.002195393666625023
7766,-0.02353706769645214,0.005369149148464203
7767,-0.0011226395145058632,0.009737676940858364
7768,0.013478176668286324,-0.01762618102133274
7769,-0.003273637732490897,-0.00462062971200794
7770,0.182209774851799,0.3820634870789945
7771,-0.2625759243965149,-0.21888308599591255
7772,-0.15809513628482819,-0.03835119307041168
7773,0.011343037709593773,0.35457829385995865
7774,-0.05048162490129471,-0.06276784092187881
7775,-0.15262965857982635,0.4713868647813797
7776,0.02723330818116665,0.18348901659192052
7777,0.2142610251903534,0.07757531106472015
7778,-0.0954732745885849,-0.05227988213300705
7779,0.12281085550785065,0.5578110665082932
7780,0.002902067033573985,0.020155808052550128
7781,-0.007951505482196808,0.35851138830184937
7782,-0.0054538315162062645,0.002059205435216427
7783,0.21022842824459076,1.0662177801132202
7784,1.2950114011764526,3.041862815618515
7785,-0.022402731701731682,0.02482866868376732
7786,-0.045687079429626465,0.7580649554729462
7787,-0.039705127477645874,0.15017333254218102
7788,0.002203592099249363,0.04822359699755907
7789,0.1397695243358612,0.21483388543128967
7790,0.033155232667922974,0.10390953905880451
7791,0.09339458495378494,0.4620199566707015
7792,-0.025949440896511078,0.8942421823740005
7793,-0.01446149405092001,0.21408133022487164
7794,0.021949440240859985,0.03721845522522926
7795,0.03934255987405777,0.15728624444454908
7796,0.09032866358757019,0.044925183057785034
7797,0.02951783500611782,0.19256111280992627
7798,0.06739640235900879,0.10209114849567413
7799,0.0037336647510528564,-0.019894009232521055
7800,-0.028057223185896873,-0.041648474521934986
7801,-0.20124077796936035,-0.014768913388252258
7802,-0.05650125443935394,-0.05928763747215271
7803,-0.36476656794548035,-0.08593025803565979
7804,0.017058225348591805,0.0015939432196319103
7805,0.017988592386245728,0.3670984283089638
7806,-0.07744690030813217,0.33215436339378357
7807,-0.0006923924665898085,0.04576556873507798
7808,0.20808148384094238,0.09843065682798624
7809,0.01778070256114006,0.2794379701372236
7810,-0.08248454332351685,0.035702645778656006
7811,0.0083428043872118,0.18239829735830426
7812,0.008191531524062157,0.03405733220279217
7813,-0.01843852549791336,0.03475594520568848
7814,-0.012762034311890602,0.2083832249045372
7815,0.014146905392408371,0.15131103643216193
7816,-0.023399008437991142,0.08523966744542122
7817,-0.03696675971150398,0.09620937332510948
7818,0.1462075412273407,0.4083656594157219
7819,0.016734842211008072,0.11752894567325711
7820,0.13422857224941254,0.40002679638564587
7821,-0.06671825051307678,-0.08912907773628831
7822,-0.0009606241947039962,0.006334331352263689
7823,0.057610876858234406,0.40895373513922095
7824,-0.01663866639137268,-0.022712129168212414
7825,-0.059220876544713974,-0.05124633550643921
7826,-0.08998623490333557,-0.0457281619310379
7827,0.03180723637342453,0.22399156010942534
7828,0.00043447501957416534,0.5276571232825518
7829,0.03493029624223709,0.0699991537258029
7830,0.02563847415149212,0.035961738001788035
7831,0.022748693823814392,0.14289775863289833
7832,0.19946612417697906,0.06707434332929552
7833,-0.011357725597918034,0.019214695319533348
7834,0.09848826378583908,0.36843188665807247
7835,-0.014250535517930984,0.05799354799091816
7836,-0.0028638229705393314,-0.0073584955662227
7837,-0.08281750231981277,1.4917596355080605
7838,-0.044966280460357666,-0.02793167531490326
7839,0.008851012215018272,0.06775901280343533
7840,0.00621243380010128,0.025206921622157097
7841,0.06644502282142639,0.04274476692080498
7842,0.003025717567652464,1.4317781169665977
7843,-1.1215670108795166,-0.5432026386260986
7844,-0.0017535444349050522,-0.005419709719717503
7845,-0.031237341463565826,-0.05638314760290086
7846,-0.030206436291337013,-0.017122473567724228
7847,-0.22317302227020264,-0.22403458133339882
7848,0.05358172208070755,0.3090092201018706
7849,-0.04273397848010063,0.12115159630775452
7850,-0.09205901622772217,0.03279997408390045
7851,0.026762323454022408,0.6545037649921142
7852,0.10212314128875732,2.0310394056141376
7853,0.017554257065057755,0.4096573889260071
7854,-0.005931742489337921,0.013684876263141632
7855,0.04599858075380325,0.10846026986837387
7856,-0.011398665606975555,0.02418232150375843
7857,-0.04045291617512703,0.10420982539653778
7858,0.02169071137905121,-0.004094096831977367
7859,-0.014097457751631737,0.05409327521920204
7860,-0.015649577602744102,0.1417548879981041
7861,-0.00181663129478693,0.49413798190653324
7862,-0.07078249752521515,-0.066047971136868
7863,0.01482678297907114,0.27063929568976164
7864,-0.16680417954921722,-0.16479680873453617
7865,-0.08363451808691025,0.36005502939224243
7866,0.06820124387741089,0.009139202700462193
7867,-0.03857193887233734,-0.06402704166248441
7868,-0.3286442458629608,-0.3284393139183521
7869,-0.01703915372490883,0.18986274302005768
7870,-0.056565504521131516,0.30671264231204987
7871,0.2267608642578125,0.12512335926294327
7872,-0.03824850544333458,0.18888713046908379
7873,-0.0010020583868026733,0.86971590295434
7874,-0.0601663812994957,-0.026416867971420288
7875,0.2532678544521332,0.1400017247069627
7876,0.06363838911056519,0.4302124083042145
7877,0.0030086843762546778,0.01637169229798019
7878,0.3155592679977417,0.39190304884687066
7879,-0.029146576300263405,-0.02798739937134087
7880,0.041278280317783356,0.11328808218240738
7881,0.0731586366891861,0.20281364023685455
7882,0.008024601265788078,0.04205960175022483
7883,0.18044030666351318,0.18311721086502075
7884,0.0018491640221327543,0.4759165204013698
7885,4.641828127205372e-06,0.5503740962594748
7886,0.003044694662094116,0.3301548920571804
7887,0.016356922686100006,0.08266972930869088
7888,-0.5510547757148743,-0.26417502760887146
7889,0.20596109330654144,0.11719079595059156
7890,-0.004457318224012852,-0.011771386140026152
7891,0.02254575490951538,0.23615278521901928
7892,0.20857621729373932,0.21327807381749153
7893,-0.038231611251831055,-0.047482551783323286
7894,0.09810025990009308,0.07159270299598575
7895,-0.008675954304635525,0.07307416386902332
7896,-1.5086631774902344,-1.4814908131957054
7897,0.07419177144765854,0.12112017290201038
7898,-0.03531671687960625,-0.02316277101635933
7899,-0.14053447544574738,0.8522125780582428
7900,0.0015289076836779714,0.24495256133377552
7901,-0.004756957292556763,-0.01670014765113592
7902,0.20484791696071625,2.851455310359597
7903,0.1806352138519287,0.5065912418067455
7904,-0.005614264868199825,0.1940145380795002
7905,0.025463398545980453,0.7191802067682147
7906,0.10145890712738037,0.46813380578532815
7907,0.013282752595841885,1.1826784471049905
7908,0.004707422107458115,0.5515312999486923
7909,-0.016578149050474167,-0.04805214365478605
7910,-0.16904330253601074,-0.04524105787277222
7911,0.3136475384235382,0.3014194150455296
7912,0.025264212861657143,0.5427906755357981
7913,0.017509210854768753,0.017420644406229258
7914,0.015812935307621956,1.0280433582374826
7915,0.02205558866262436,0.02935122326016426
7916,0.0014504757709801197,0.008036132378038019
7917,0.01870694011449814,-0.008894714526832104
7918,0.0036241337656974792,0.03959589684382081
7919,0.15418463945388794,0.29745743051171303
7920,-0.12601245939731598,-0.11169705539941788
7921,-0.011891140602529049,0.378347379155457
7922,0.031545378267765045,0.9503425331786275
7923,-0.03338921070098877,0.13813245296478271
7924,0.0376129075884819,1.7257889732718468
7925,0.048287488520145416,0.3190232813358307
7926,0.297369122505188,0.17391016706824303
7927,-0.008019749075174332,0.19115335028618574
7928,0.0015998147428035736,0.008676150988321751
7929,0.022956036031246185,0.18450040224706754
7930,0.13851004838943481,1.710531558841467
7931,0.009116943925619125,-0.006020842120051384
7932,-0.008783742785453796,-0.019346028566360474
7933,0.031477637588977814,-0.0983465351164341
7934,-0.005232974886894226,0.13636445999145508
7935,-0.10245150327682495,0.9040680229663849
7936,0.003648471087217331,0.1613551750779152
7937,0.29046526551246643,0.25644618086516857
7938,-0.005477501545101404,0.02302774554118514
7939,0.01293218694627285,0.186161529738456
7940,-7.891049608588219e-05,0.7795168976299465
7941,0.001753579592332244,0.5754425299237482
7942,-0.3033011555671692,-0.2510392889380455
7943,0.0002962462604045868,0.37736741453409195
7944,0.007334555499255657,0.08324008528143167
7945,0.1510232836008072,1.0796682871878147
7946,-0.00039801071397960186,0.03499679733067751
7947,0.25100573897361755,0.9093759916722775
7948,-0.13015873730182648,0.11071793735027313
7949,0.009506545029580593,0.22001438308507204
7950,0.0205367561429739,0.002524383589625359
7951,-0.0029336251318454742,-0.011995835229754448
7952,0.16262182593345642,0.43243188376072794
7953,-1.0990722179412842,0.28431379795074463
7954,-0.0194326713681221,0.026289282366633415
7955,-0.06441804766654968,0.15085315704345703
7956,0.0005624052137136459,0.49272662587463856
7957,-0.05161018669605255,0.08051548153162003
7958,0.04839744791388512,0.03475619573146105
7959,0.013224667869508266,1.8830457655712962
7960,-0.053092505782842636,0.0650886595249176
7961,0.021000772714614868,0.01886742701753974
7962,-0.018148450180888176,-0.0015669260174036026
7963,-0.1692521572113037,-0.030435368418693542
7964,-0.1153547540307045,-0.053111203014850616
7965,0.11840208619832993,0.8916636165231466
7966,0.07965090870857239,0.10305293553392403
7967,0.22643353044986725,-0.00018080580979585627
7968,-0.05314077436923981,0.6641299426555634
7969,-0.05988939106464386,0.10024262219667435
7970,0.03391606733202934,0.033152326475828886
7971,0.28657597303390503,0.706723153591156
7972,0.1696181744337082,0.26579906046390533
7973,0.012956895865499973,0.5454690274200402
7974,0.18965701758861542,1.9436349123425316
7975,0.01506938599050045,0.05757612735033035
7976,0.00259988009929657,0.8806869070976973
7977,0.2624237537384033,-0.042865704745054245
7978,-0.02637449838221073,0.3519797120243311
7979,-0.0243525430560112,0.05213531479239464
7980,-0.005817007273435593,-0.009910276159644127
7981,-0.03378922864794731,-0.03189518094062805
7982,0.022383637726306915,0.09656150359660387
7983,0.030326759442687035,0.8836815301328897
7984,0.14184744656085968,0.8631724836304784
7985,-0.1596996784210205,0.1173260509967804
7986,0.05875211954116821,0.6699631828814745
7987,0.044835057109594345,0.1763329030945897
7988,0.00014208644279278815,1.0873252153619433
7989,0.0006493963301181793,0.005700146779417992
7990,-0.02947193570435047,-0.03888314310461283
7991,-0.034355223178863525,-0.032900696620345116
7992,-0.05126509070396423,0.231419175863266
7993,-0.046260055154561996,0.7990988418459892
7994,0.015568997710943222,0.3505624495446682
7995,0.007187309674918652,0.13995257958595175
7996,0.02774871699512005,0.35346699255751446
7997,0.0029126766603440046,0.7801471948675953
7998,0.017154645174741745,0.1762373810634017
7999,0.11453807353973389,2.2580584548413754
8000,0.23619134724140167,0.34895086294272915
8001,-0.0006528373924084008,0.009198400473687798
8002,0.2913365662097931,0.8921404983848333
8003,0.10889759659767151,0.047907492553349584
8004,-0.0001956495689228177,0.001672644866630435
8005,0.02062208577990532,0.6586812688037753
8006,0.0020283646881580353,0.29536889865994453
8007,0.2161390632390976,0.959538311464712
8008,-0.1618923544883728,0.005475625395774841
8009,-0.008905742317438126,-0.03127526491880417
8010,0.08974170684814453,0.1552659384906292
8011,0.020622363314032555,0.257150252815336
8012,-0.18780829012393951,0.7019726634025574
8013,-0.011718345806002617,0.027558019384741783
8014,0.29440388083457947,0.24857475887984037
8015,-0.06981368362903595,0.10418051481246948
8016,0.2978295087814331,3.2723230158444494
8017,0.001766564091667533,0.007246840270236135
8018,-0.10613815486431122,-0.04800885170698166
8019,0.027453918009996414,0.32028889283537865
8020,0.025084760040044785,0.10223352583125234
8021,-0.05786694958806038,-0.09275603014975786
8022,-0.11450938135385513,0.2938191592693329
8023,0.21735800802707672,0.9247566815465689
8024,0.0360296405851841,0.1512150107882917
8025,0.2988836169242859,1.091740671545267
8026,0.2835707664489746,1.73023568559438
8027,0.000893833115696907,0.008271245285868645
8028,0.07998296618461609,0.3976665139734905
8029,0.06360910832881927,0.5762905612937175
8030,0.011256523430347443,0.8163391458801925
8031,0.016213970258831978,0.015278953243978322
8032,0.24515314400196075,0.4137708442285657
8033,0.15329019725322723,0.015855146571993828
8034,-0.07356482744216919,0.5691531300544739
8035,0.08606932312250137,0.7061849310994148
8036,0.004635581746697426,0.01471713196951896
8037,0.05100889131426811,0.10953994002193213
8038,0.021288855001330376,0.08135731145739555
8039,0.10799600929021835,0.03318318969104439
8040,0.009575478732585907,0.45865966007113457
8041,0.016221538186073303,1.365539025515318
8042,0.03734220936894417,0.5752348201349378
8043,-0.31666600704193115,-0.2635720744729042
8044,0.02175239659845829,0.1481759917223826
8045,0.07069569826126099,0.10308189457282424
8046,0.17011955380439758,0.3327345624566078
8047,0.01699819788336754,0.031174902091152035
8048,0.016215108335018158,0.16831705905497074
8049,0.11186511069536209,0.5928733944894589
8050,0.04145556688308716,0.17870122753083706
8051,0.1647050827741623,0.3800272011430934
8052,0.16953295469284058,0.617365518497536
8053,0.3453602194786072,0.8309443118050694
8054,0.02063329517841339,0.7250586152076721
8055,0.010077528655529022,0.016590014100074768
8056,0.23511484265327454,0.7311726731713861
8057,-0.8206196427345276,0.6260301470756531
8058,-0.05168749764561653,-0.06457005441188812
8059,-0.004459654912352562,-0.00486473273485899
8060,0.011217329651117325,0.04462920501828194
8061,0.015637952834367752,0.3185802288353443
8062,0.013453519903123379,0.09381479857256636
8063,0.07492645829916,2.558224553242326
8064,0.010021170601248741,0.1155456081032753
8065,-0.04221430793404579,-0.02028307318687439
8066,0.3516511917114258,0.7040441185235977
8067,0.04190981760621071,0.5538680437020957
8068,-0.04866418614983559,-0.03235426917672157
8069,-0.06544680893421173,-0.022570442408323288
8070,0.02632990851998329,0.0778834093362093
8071,0.10065551102161407,1.4091326082125306
8072,-0.017666786909103394,0.10386353731155396
8073,-0.010591324418783188,0.026762884110212326
8074,-0.03007364086806774,0.021720673888921738
8075,-0.0904024988412857,0.6550227850675583
8076,0.003788180649280548,0.05771759897470474
8077,-0.3162761628627777,-0.3089612349867821
8078,0.00290751364082098,0.0028356751427054405
8079,0.02032366581261158,1.0661442130804062
8080,0.017449716106057167,1.294051891170966
8081,-0.039554495364427567,-0.03760721953585744
8082,0.0014710964169353247,0.001124688504205551
8083,-0.08693412691354752,0.45724279433488846
8084,0.07136968523263931,0.14568774867802858
8085,0.016512291505932808,0.0377493190462701
8086,-0.006765524856746197,0.3888205215334892
8087,-0.09766584634780884,-0.08979200758039951
8088,0.01445130817592144,0.09247621684335172
8089,0.009725699201226234,1.8491487198043615
8090,0.05745767802000046,0.5187579616904259
8091,-0.008919812738895416,0.026477188803255558
8092,0.029093721881508827,-0.002954075112938881
8093,-0.26908302307128906,-0.24502080492675304
8094,0.1801997274160385,0.848312983289361
8095,0.014168963767588139,0.058617145725293085
8096,-0.2960726022720337,-0.2807132750749588
8097,0.04556531086564064,0.0031769380657351576
8098,-0.0017457958310842514,0.1262153461575508
8099,0.001561017706990242,0.20012120343744755
8100,0.03941013291478157,0.029256227076984942
8101,0.03443136438727379,0.3356560207903385
8102,-0.02812442183494568,-0.030669383937492967
8103,0.03249383717775345,0.022365473705576733
8104,-0.0165913887321949,0.29101457819342613
8105,-0.015345515683293343,0.1556740514934063
8106,-0.010723268613219261,0.1232664454728365
8107,0.01701786369085312,0.025962348663597368
8108,0.0017470607999712229,0.0716750908177346
8109,0.15363432466983795,0.4758970628317911
8110,0.01984846219420433,0.33883582800626755
8111,1.4809885025024414,0.9764456764241913
8112,-0.03305567800998688,0.08268605172634125
8113,-0.10544154047966003,-0.04559839516878128
8114,-0.1138133779168129,-0.04630580544471741
8115,-0.014642913825809956,0.20005220361053944
8116,-0.06661912798881531,0.24844308197498322
8117,0.005487326066941023,0.06420770892873406
8118,0.13859966397285461,-0.041356293261051176
8119,-0.04638166353106499,1.902144968509674
8120,0.021371111273765564,0.2267164522781968
8121,-0.007394477725028992,0.05844043008983135
8122,0.07100056856870651,0.021343807689845562
8123,0.01698305271565914,0.12284969864413142
8124,0.04419351741671562,0.26171211269684136
8125,0.1944073587656021,0.9704102482646704
8126,0.01512344554066658,0.08198639319743961
8127,-0.010033296421170235,0.22375711426138878
8128,0.3371847867965698,1.2224519392475486
8129,0.012889927253127098,0.009464527014642954
8130,-0.004776686429977417,-0.005459398962557316
8131,0.0032708263024687767,0.023099033161997795
8132,-0.02527489699423313,-0.022594237234443426
8133,-0.011303413659334183,0.4407755210995674
8134,0.00730108842253685,0.1844277512282133
8135,0.013254698365926743,-0.0017916560173034668
8136,0.023595117032527924,0.3615508892107755
8137,-0.015530327335000038,-0.010389789938926697
8138,-0.001851813867688179,-0.014271112740971148
8139,-0.0988251268863678,0.45699258148670197
8140,0.0497421957552433,0.9070993773639202
8141,0.022578174248337746,0.23552521735837217
8142,0.35020267963409424,0.7514251470588533
8143,0.014265649020671844,0.13232562923803926
8144,0.15595921874046326,0.505398285575211
8145,0.022098291665315628,0.045503062196075916
8146,0.09606374055147171,2.382379086688161
8147,0.065013088285923,0.1355493573937565
8148,0.0002684667706489563,-0.01810758374631405
8149,0.018849916756153107,0.10142585868015885
8150,0.08131007850170135,0.0272586178034544
8151,0.20896825194358826,0.5081327836960554
8152,0.3337148129940033,1.1606446281075478
8153,-0.008488999679684639,0.0232332032173872
8154,-0.1727711260318756,-0.15524880401790142
8155,0.025970878079533577,0.36068371059081983
8156,0.19852815568447113,0.3175819297321141
8157,-0.08167468011379242,-0.047959573566913605
8158,0.23079410195350647,0.43517918698489666
8159,0.0028534315060824156,0.08183404253213666
8160,-0.04756452515721321,0.10915688052773476
8161,-0.010769872926175594,0.3880154015496373
8162,0.18811525404453278,1.18827666901052
8163,-0.0011627433123067021,0.06763862795196474
8164,0.012989610433578491,0.768134281039238
8165,0.18941548466682434,0.7878223926527426
8166,0.07826133817434311,0.40007870411500335
8167,0.032364774495363235,0.7691492326557636
8168,0.003880236065015197,0.0012508245999924839
8169,0.07107271999120712,0.306530196685344
8170,0.022019485011696815,0.23144341446459293
8171,0.01673235557973385,0.02853565849363804
8172,0.015167036093771458,0.0019477557189020445
8173,0.018302151933312416,0.037699224427342415
8174,0.02082723379135132,0.05222450662404299
8175,0.06383539736270905,0.3764424145047087
8176,0.014256295748054981,0.30723919812589884
8177,0.0019739619456231594,0.17783333493571263
8178,-0.08119121193885803,-0.10869324952363968
8179,-0.05198335647583008,-0.06012243032455444
8180,-0.09159083664417267,-0.013041503727436066
8181,0.04995866119861603,0.35152091830968857
8182,0.006443679332733154,0.27378056291490793
8183,0.16422027349472046,0.020720114931464195
8184,0.040363285690546036,0.09619001066312194
8185,0.04082878306508064,0.050788965803803876
8186,0.02100234478712082,0.1603108011186123
8187,-0.1291796863079071,-0.13576335326069966
8188,0.018059346824884415,0.009999880790717555
8189,-0.0090874582529068,0.1160634458065033
8190,0.11554208397865295,0.3725860994309187
8191,-0.0012003127485513687,0.03719468507915735
8192,-0.06319011002779007,0.23837828636169434
8193,-0.17410537600517273,-0.16862437827512622
8194,-0.043289970606565475,0.7381405830383301
8195,0.2069777399301529,2.2232054574415088
8196,-0.5382538437843323,-0.15193656086921692
8197,-0.07987833023071289,0.4318944439291954
8198,-0.13445080816745758,-0.015488922595977783
8199,0.004218650981783867,0.1258662510663271
8200,-0.10444142669439316,0.6583480313420296
8201,0.004269575700163841,0.41110561415553093
8202,0.17591159045696259,0.5731334872543812
8203,-0.08149696886539459,-0.09875481948256493
8204,0.0022141512017697096,0.03944791154935956
8205,0.07217451930046082,1.0170251524541527
8206,0.023233778774738312,0.01735206600278616
8207,-0.02842753380537033,0.015720322728157043
8208,0.017629679292440414,0.45476715127006173
8209,-0.08795960247516632,-0.07910775020718575
8210,-0.04707920923829079,-0.044881430454552174
8211,0.005585145205259323,0.6707367796916515
8212,0.0018609215039759874,0.15315831499174237
8213,-0.02374611608684063,-0.03941231034696102
8214,0.13830704987049103,0.07418548641726375
8215,0.0490979328751564,0.31854007951915264
8216,0.18221592903137207,0.6250837333500385
8217,0.002494383603334427,0.5339504685252905
8218,1.4578360319137573,1.7516867686063051
8219,-0.06919847428798676,1.5039482116699219
8220,0.008782885037362576,0.04033464209351223
8221,-0.004837259650230408,0.5529929548501968
8222,0.3267797827720642,0.3980918675661087
8223,0.2663971185684204,1.074073687195778
8224,0.08386097103357315,0.25875667482614517
8225,0.0174357108771801,0.09093191754072905
8226,0.009591734036803246,0.11894319765269756
8227,-0.0007944384124130011,0.005445031672716141
8228,0.081365205347538,0.24531527748331428
8229,0.003990678116679192,0.0039040441624820232
8230,0.02852662093937397,0.35178996808826923
8231,-0.19326844811439514,0.3933243304491043
8232,0.05653833970427513,0.4304374875500798
8233,-0.3008373975753784,-0.08438149094581604
8234,0.011586485430598259,0.02779941027984023
8235,0.336159348487854,0.5918548367917538
8236,0.0907524973154068,0.14395790919661522
8237,0.01708425208926201,0.00543325069884304
8238,0.036753516644239426,0.3080949201248586
8239,0.005558242090046406,0.022879518335685134
8240,-0.018397986888885498,0.5780748184770346
8241,0.46160292625427246,1.342882369965082
8242,0.019871558994054794,1.2543280571699142
8243,-0.06465722620487213,0.18712152540683746
8244,-0.6540611982345581,-0.36411482095718384
8245,0.3614233434200287,1.081639469601214
8246,0.01661965623497963,0.17218144371145172
8247,0.2183622270822525,0.22822397947328454
8248,0.011580300517380238,0.0164987463504076
8249,0.34950506687164307,0.0774898668169044
8250,0.033712681382894516,0.21291887352708727
8251,0.009991073980927467,0.29784928308799863
8252,-0.06820721179246902,-0.07075846358202398
8253,-0.01655927486717701,0.5696477293968201
8254,-0.13685594499111176,-0.11919504031538963
8255,-0.2555884122848511,-0.2536887861788273
8256,-0.0019360892474651337,-0.02078385464847088
8257,0.07452696561813354,0.05846760218264535
8258,0.0652230978012085,0.7484310620930046
8259,1.4773527383804321,0.9341782585252076
8260,-0.030485372990369797,0.034825898706912994
8261,-0.00018561258912086487,0.06896413583308458
8262,-0.20639923214912415,0.3108530044555664
8263,-0.045097336173057556,0.0036723241209983826
8264,-0.013698380440473557,0.23908216133713722
8265,0.022927016019821167,0.040596013015601784
8266,0.07014806568622589,0.29282565601170063
8267,-0.05031127855181694,-0.03956541419029236
8268,-0.0010256916284561157,0.31038497388362885
8269,0.06742286682128906,2.472273964289343
8270,0.042312804609537125,0.17759521352127194
8271,-0.03468506038188934,0.12135721743106842
8272,0.02366589941084385,0.3088423344597686
8273,-0.2277010679244995,0.21127384901046753
8274,0.3698638081550598,2.1423961240798235
8275,0.05050785094499588,1.401826913934201
8276,0.007975829765200615,0.05010278522968292
8277,0.26433685421943665,1.215959094464779
8278,-0.03335940092802048,2.1787827610969543
8279,-0.01731814816594124,0.1947006769478321
8280,0.4620279371738434,0.04883508016155247
8281,0.02010813169181347,0.3324682260863483
8282,-0.009533826261758804,0.07604699209332466
8283,0.10766559094190598,0.626043519412633
8284,0.023089993745088577,0.636263164691627
8285,-0.08580248057842255,0.078875333070755
8286,0.05905056744813919,0.06631617248058319
8287,0.016102686524391174,0.5216173358494416
8288,0.006690685171633959,0.6009085248224437
8289,-0.011218740604817867,-0.013631641581014264
8290,0.025113118812441826,0.030176423937518848
8291,0.027215056121349335,0.019872153257892933
8292,0.11206988245248795,1.6799749806523323
8293,-0.09423629194498062,0.20588166266679764
8294,-0.07577507942914963,-0.08793259633239359
8295,-0.09659060090780258,0.4637385532259941
8296,0.020961681380867958,0.019495316315442324
8297,0.4527309834957123,2.6748211849480867
8298,0.21416106820106506,1.066367048304528
8299,0.001632026513107121,0.049918114324100316
8300,0.0032332856208086014,1.1507714735344052
8301,-0.5452479124069214,-0.35870255529880524
8302,0.028821894899010658,0.1072427723556757
8303,-0.012067783623933792,-0.004687121137976646
8304,0.004345812369138002,0.1824031623400515
8305,-0.01933862455189228,0.9258066304028034
8306,0.3469528555870056,0.6213745956774801
8307,0.022853929549455643,0.12221012532245368
8308,0.0118333138525486,0.008634693920612335
8309,0.014754489064216614,0.17146059684455395
8310,-0.11020432412624359,0.11514610052108765
8311,0.01922435499727726,1.1082717183780915
8312,0.1636025607585907,0.41449499130658296
8313,0.02703174576163292,0.3547427507583052
8314,-0.015990838408470154,0.08244164288043976
8315,0.05805610120296478,1.7360614780336618
8316,0.0028107305988669395,0.088090973906219
8317,-0.002945113927125931,0.5275063291192055
8318,0.023865489289164543,0.32151480158790946
8319,0.041601575911045074,0.17864733282476664
8320,0.01732441410422325,0.023888775671366602
8321,-0.25723975896835327,-0.2686599618755281
8322,0.008621618151664734,0.060590606182813644
8323,-0.04865451529622078,0.03650028258562088
8324,0.002631157636642456,0.0019895676523447037
8325,-0.017915692180395126,0.07302085310220718
8326,0.33213144540786743,0.018200889229774475
8327,-0.04417905956506729,-0.046556323766708374
8328,0.004298376850783825,0.018177815072704107
8329,0.009273569099605083,0.1535643907263875
8330,-0.0009545516222715378,0.0002446819469332697
8331,-0.4147636890411377,-0.39259027130901814
8332,0.02729968912899494,0.03638741770373599
8333,-0.056795693933963776,-0.026605453342199326
8334,0.17211708426475525,0.09890984930098057
8335,-0.3492629826068878,-0.23431584239006042
8336,0.0003161914646625519,0.4910348313860595
8337,-0.05236883834004402,-0.04577990062534809
8338,-0.12852631509304047,-0.12643707543611526
8339,0.0008762904908508062,-0.0005363125819712877
8340,-0.09037674963474274,0.021553799510002136
8341,0.12653379142284393,0.9491799958050251
8342,0.012198277749121189,0.12361693009734154
8343,-0.014123372733592987,0.017783256247639656
8344,0.07898604869842529,0.14913213334511966
8345,0.029384730383753777,0.7665923372842371
8346,0.3203805685043335,0.9808515397598967
8347,0.022719664499163628,0.1956674457196641
8348,-0.04098287224769592,-0.01066659390926361
8349,-0.04414181411266327,0.053884606808423996
8350,0.12679237127304077,0.9724869523197412
8351,0.2138299196958542,3.549112841486931
8352,0.4063985049724579,-0.012389011681079865
8353,0.09023270010948181,1.4542621187865734
8354,-0.11695478856563568,0.6981044411659241
8355,0.001890642335638404,0.008690882255905308
8356,0.0060067372396588326,0.047459124587476254
8357,-0.07152803242206573,0.3083414137363434
8358,0.32013991475105286,0.7752803370240144
8359,0.03152746334671974,0.11392134369816631
8360,0.11578267812728882,0.09391339076682925
8361,0.013986166566610336,0.4424537937156856
8362,-0.006424051709473133,0.2516052471473813
8363,0.0494140163064003,0.4289848292246461
8364,-0.018009407445788383,0.009372195228934288
8365,0.012789670377969742,0.24062405875883996
8366,-0.009319551289081573,0.1161988191306591
8367,0.1684960573911667,0.23377119249198586
8368,-0.6308491826057434,-0.24434131383895874
8369,-0.042444683611392975,0.345920093357563
8370,-0.1070871502161026,1.98601795732975
8371,0.03240126371383667,0.5622038905130466
8372,0.005547016859054565,0.6007132194936275
8373,0.040244147181510925,0.3718342110514641
8374,0.003529071807861328,0.17636655643582344
8375,-0.012205153703689575,0.1916232332587242
8376,-0.15669670701026917,-0.10651134699583054
8377,-0.03638029843568802,-0.020971139892935753
8378,0.014122886583209038,0.0061545297503471375
8379,0.14665739238262177,0.23605040833353996
8380,-0.06888327747583389,0.0674152746796608
8381,-0.021363236010074615,0.05659451708197594
8382,0.023592695593833923,0.18747513741254807
8383,-0.14010629057884216,-0.0860811248421669
8384,-0.035619817674160004,0.019432567059993744
8385,-0.0024531367234885693,0.05008697509765625
8386,0.007440546527504921,0.2262577738147229
8387,-0.008197760209441185,0.7075478853657842
8388,0.004325294867157936,0.02461447101086378
8389,0.12140612304210663,0.38168683426920325
8390,-0.004352918826043606,0.3515505660325289
8391,-0.06655402481555939,-0.06340632401406765
8392,0.014833448454737663,0.15775014646351337
8393,-0.01859612762928009,0.14932129718363285
8394,-0.028314771130681038,-0.019938482902944088
8395,0.01223841868340969,0.26598314149305224
8396,-0.012415275909006596,-0.0045537520200014114
8397,0.16202175617218018,0.11773134442046285
8398,0.3252653181552887,1.0357158221304417
8399,0.02423212304711342,0.30614577885717154
8400,-0.0012712236493825912,0.7284678462892771
8401,0.013484261929988861,0.009868216991890222
8402,-0.005651794373989105,0.11533239483833313
8403,-0.01714399643242359,0.18912695348262787
8404,-0.03038967400789261,0.045577503740787506
8405,-0.038475871086120605,-0.06190060079097748
8406,-0.11076158285140991,-0.13336157161393203
8407,0.040023356676101685,0.076163150370121
8408,0.021498683840036392,0.0006833401421317831
8409,-0.0007993634790182114,-0.011742851696908474
8410,-0.0015712558524683118,0.027976953191682696
8411,0.3711948096752167,0.788952874368988
8412,0.010569770820438862,1.302377405576408
8413,-0.22134694457054138,-0.2243456254946068
8414,0.012614192441105843,0.0909622844774276
8415,0.0007782168104313314,0.06765916367294267
8416,-0.19781115651130676,-0.1925661857239902
8417,-0.003293318208307028,0.010569621343165636
8418,0.0047887954860925674,0.24940819293260574
8419,-1.5872573852539062,-1.5373271219432354
8420,0.10882347822189331,0.4066665433347225
8421,0.06551460176706314,0.4787569230538793
8422,0.021195322275161743,0.038696637842804193
8423,0.2911902666091919,1.2896432867273688
8424,0.03957749903202057,1.1299345234874636
8425,0.0432073250412941,0.22532140009570867
8426,-0.25489890575408936,-0.2357395999133587
8427,-0.03782787546515465,-0.03659430146217346
8428,0.013570793904364109,0.18158497585682198
8429,0.19394531846046448,0.21954013779759407
8430,0.004781504161655903,0.09549710061401129
8431,-0.03971007838845253,0.040440648794174194
8432,0.03312162682414055,0.03211111482232809
8433,-0.009789088740944862,0.49454947374761105
8434,0.10928851366043091,0.07995217095594853
8435,-0.04285840690135956,-0.04837462864816189
8436,0.030367981642484665,0.04505311790853739
8437,-0.057859450578689575,-0.07943603862076998
8438,-0.002991105429828167,0.053995151072740555
8439,0.005903841927647591,0.029859238537028432
8440,0.05115806683897972,0.2003165411297232
8441,-0.04180464521050453,-0.041977676562964916
8442,-0.007277550641447306,-0.00634131720289588
8443,-0.6512026786804199,-0.6303890831768513
8444,0.011949134059250355,0.03121988195925951
8445,-0.014318549074232578,-0.0163911561248824
8446,-0.19820953905582428,-0.1835930459201336
8447,-0.32693713903427124,-0.012457728385925293
8448,-0.003727769013494253,0.7109029074199498
8449,0.0664190873503685,0.3961611776612699
8450,-0.024937331676483154,-0.0339166484773159
8451,-0.01048221718519926,0.050863033160567284
8452,-0.0001117810606956482,0.9936909880489111
8453,-0.053519293665885925,0.0009360834956169128
8454,-0.018080849200487137,0.8886394239962101
8455,0.06807457655668259,2.31828954257071
8456,0.011405108496546745,0.018658174900338054
8457,0.03251219168305397,0.08068137742520776
8458,0.023768095299601555,0.5693545211106539
8459,0.058728016912937164,0.7176595465280116
8460,0.018363963812589645,0.09713883139193058
8461,-0.06041398644447327,0.9129571169614792
8462,-0.38099417090415955,0.41676396131515503
8463,0.026982054114341736,0.220461709308438
8464,0.30313587188720703,3.4105291571468115
8465,0.01996784284710884,0.17039676546119153
8466,-0.02140611968934536,-0.004744328558444977
8467,0.05284569784998894,0.005470177478855476
8468,0.20586512982845306,2.1137263579294086
8469,0.05874212086200714,1.185415891930461
8470,-0.014735391363501549,0.046364789828658104
8471,0.007922407239675522,0.2135368138551712
8472,0.09786894917488098,0.20905361976474524
8473,-0.05802703648805618,0.29733196645975113
8474,-0.002320423722267151,0.2712138444185257
8475,0.0569247230887413,0.3106923121958971
8476,-0.018397202715277672,0.11176861450076103
8477,0.01723805069923401,0.0022021576878614724
8478,-0.001827014610171318,0.18015128374099731
8479,1.355114459991455,1.9070101082324982
8480,-0.00021780934184789658,0.033624790608882904
8481,-0.04169412702322006,-0.056616400834172964
8482,-0.025969533249735832,-0.05096695525571704
8483,-0.13800469040870667,0.29113084077835083
8484,-0.028113093227148056,-0.026710541918873787
8485,0.017376936972141266,0.03781125566456467
8486,-0.04946970194578171,0.20942182838916779
8487,0.018841072916984558,0.18181637302041054
8488,-0.16282685101032257,-0.016273662447929382
8489,0.3164295554161072,0.1886478839442134
8490,0.014715868048369884,0.9600943131372333
8491,0.07468618452548981,0.21593593060970306
8492,0.0909377932548523,0.22512003779411316
8493,0.014216788113117218,0.00047529092989861965
8494,-0.025233512744307518,0.016294412314891815
8495,-0.017015669494867325,0.05829079449176788
8496,0.0151582146063447,0.5428047181467264
8497,-0.029655523598194122,0.8567488566040993
8498,0.005539276171475649,0.32966904307249933
8499,0.012908058241009712,0.11789068952202797
8500,-0.11247134208679199,0.30027586966753006
8501,0.002052515046671033,0.02578241634182632
8502,0.08008948713541031,0.14040312869474292
8503,0.030479341745376587,0.1245783674530685
8504,-0.11246395111083984,-0.054342418909072876
8505,0.01695301942527294,0.015934825090880622
8506,0.004361545667052269,0.7113679176545702
8507,0.022426871582865715,0.030477777123451233
8508,-0.1040835902094841,-0.0972244068980217
8509,-0.017651759088039398,0.2265013512223959
8510,0.24189789593219757,1.052091047167778
8511,0.3491819500923157,0.11546167160850018
8512,0.017536437138915062,0.018870433792471886
8513,0.019694892689585686,1.2125572417862713
8514,-0.2615284025669098,-0.25641269888728857
8515,0.03232815861701965,0.0097656619962072
8516,0.09072625637054443,0.503075897693634
8517,0.026656711474061012,1.505418847547844
8518,0.0067767184227705,1.2905637361109257
8519,0.009937628172338009,0.017789547331631184
8520,0.014958323910832405,0.08247739174112212
8521,0.007879464887082577,0.01873894763411954
8522,-0.03653080388903618,-0.024070829153060913
8523,0.008926533162593842,0.29759875731542706
8524,-0.33590683341026306,1.3445840775966644
8525,0.0243148785084486,0.3481006774236448
8526,0.2494194209575653,1.9940097853541374
8527,-0.004735983908176422,-0.027504812926054
8528,0.021664097905158997,1.1895953989587724
8529,-0.013676302507519722,0.2599530313163996
8530,0.041014060378074646,0.8947668964974582
8531,0.02331322804093361,0.3576635755598545
8532,-0.007139937952160835,0.11201113369315863
8533,-0.08011756092309952,-0.05336347222328186
8534,-0.002255714265629649,0.9306115922518075
8535,0.03166978806257248,0.1343929162248969
8536,0.0808558315038681,0.5005777939513791
8537,-0.4229329824447632,-0.22417792677879333
8538,0.011747409589588642,-0.0010466943494975567
8539,0.016727883368730545,0.035609263519290835
8540,0.02592426910996437,0.012613378392416053
8541,0.03897164762020111,0.3431847468018532
8542,0.02558174543082714,0.41840611631050706
8543,-0.4280586838722229,0.01068347692489624
8544,0.07227880507707596,0.06334973871707916
8545,0.23643863201141357,0.2777120625396492
8546,-0.018504755571484566,-0.02022032020613551
8547,0.13632161915302277,0.07327712886035442
8548,0.013011802919209003,0.245742414961569
8549,-0.01919485256075859,-0.021049737581051886
8550,0.001782902516424656,0.045978265814483166
8551,0.008529122918844223,0.6104278899729252
8552,-0.01596950739622116,-0.015313176438212395
8553,0.006722256541252136,-0.012606752812862396
8554,-0.02408432587981224,0.682514987885952
8555,0.06768195331096649,0.6376329651102424
8556,0.0019245408475399017,0.15711235930211842
8557,0.011991485953330994,-0.011290524620562792
8558,0.01440401654690504,0.20273002330213785
8559,0.0994303971529007,0.25568870501592755
8560,-0.06346984952688217,0.2862320989370346
8561,-0.03479404002428055,0.071910060942173
8562,-0.060258880257606506,0.6397131308913231
8563,0.001070123165845871,-0.005062408512458205
8564,-0.03074835054576397,0.008275076746940613
8565,0.030437931418418884,0.898478997653001
8566,0.14943557977676392,0.24070657440461218
8567,0.06340783834457397,1.0950009590014815
8568,0.16332091391086578,0.7184949922084343
8569,0.01583513803780079,0.0015388862520921975
8570,-0.0014324374496936798,0.04247919097542763
8571,-0.11036474257707596,0.9109401777386665
8572,-0.5921638011932373,-0.6014070631936193
8573,0.10818102955818176,0.578518271541725
8574,0.02650798112154007,0.0914669405319728
8575,0.0006264268886297941,0.007044557714834809
8576,0.009340470656752586,0.011425812263041735
8577,0.07000996172428131,0.22464774549007416
8578,0.24064801633358002,0.6615614145994186
8579,0.17260657250881195,0.8275607619434595
8580,0.0073390863835811615,0.0022639594972133636
8581,0.016130656003952026,0.11958509415853769
8582,0.00712211336940527,0.023845795483794063
8583,0.010783670470118523,0.036710089072585106
8584,0.06872149556875229,0.0534149082377553
8585,-0.007398905232548714,-0.009030097600771114
8586,0.07872427999973297,-0.0028817690908908844
8587,0.03760751336812973,0.1841590222902596
8588,-0.08020851016044617,-0.08190107671543956
8589,0.025527657940983772,0.20267875690478832
8590,-0.014779951423406601,-0.03733409522101283
8591,0.01119739655405283,0.20267259678803384
8592,0.005074865184724331,0.0812446316704154
8593,0.008792183361947536,0.04600772265257547
8594,-0.005891044624149799,1.6844515269622207
8595,0.004354019649326801,0.1894646877917694
8596,-0.024087095633149147,-0.005342831835150719
8597,0.29219454526901245,0.22719133459031582
8598,0.00475190207362175,0.1778532265452668
8599,0.024185024201869965,1.3636964410543442
8600,0.16946657001972198,1.78951042908011
8601,0.35018694400787354,0.43979659692558926
8602,0.23660169541835785,0.5277818442191347
8603,0.0395631268620491,0.34274606316466816
8604,0.01958850957453251,1.0303305226843804
8605,1.4636253118515015,1.21972787193954
8606,0.010068824514746666,0.045899419113993645
8607,-0.1804255098104477,-0.1908877920359373
8608,-0.144651859998703,-0.005237892270088196
8609,-0.060282520949840546,-0.01099482923746109
8610,-0.2752830982208252,-0.30825300700962543
8611,0.022377002984285355,0.004300946369767189
8612,-0.006596781313419342,0.00324089452624321
8613,-0.050629109144210815,-0.008487552404403687
8614,-0.008884565904736519,0.38852134346961975
8615,0.17755457758903503,0.41154894046485424
8616,2.449657768011093e-05,-0.0009173364378511906
8617,0.02563171274960041,0.02200204459950328
8618,0.0016237229574471712,0.006071069277822971
8619,-0.17618755996227264,-0.034596413373947144
8620,0.011422271840274334,0.012487328611314297
8621,0.02290656603872776,0.1605916414409876
8622,0.01362502109259367,0.026606262705172412
8623,0.02622383087873459,-0.01858854666352272
8624,0.010256417095661163,0.13402149453759193
8625,-0.016546914353966713,0.8984403647482395
8626,-0.002276790328323841,-0.007857264019548893
8627,0.05332202836871147,0.013388870400376618
8628,0.019805345684289932,0.7881785854697227
8629,-0.018494024872779846,0.14051931537687778
8630,0.09801148623228073,0.041316881543025374
8631,0.01241032499819994,0.014443991123698652
8632,0.002919994294643402,0.28475309908390045
8633,-0.006981700658798218,0.707245472818613
8634,-0.008202084340155125,0.026165752671658993
8635,0.00033509719651192427,-0.0012443534178601112
8636,0.061639171093702316,0.25197975570335984
8637,-0.014516249299049377,-0.027559839189052582
8638,0.06588716059923172,0.3461119895800948
8639,-0.10108082741498947,-0.09760303562507033
8640,0.007288191467523575,0.02903283468913287
8641,-0.041651513427495956,0.7913240976631641
8642,-0.00886118970811367,0.11380069516599178
8643,-1.2180240154266357,-1.2186621190048754
8644,0.15194107592105865,0.2521166085207369
8645,-0.16875924170017242,1.4744701534509659
8646,-0.10647032409906387,0.10735240578651428
8647,-0.004139196127653122,0.04781550541520119
8648,0.0006268995348364115,-0.0029956859070807695
8649,0.02176893875002861,0.03269796958193183
8650,0.03056463785469532,0.24105097563005984
8651,-0.01575833559036255,0.013684190809726715
8652,0.05262153223156929,0.41789758997038007
8653,0.017143968492746353,0.009001822909340262
8654,-0.022189795970916748,-0.025881648063659668
8655,0.008329497650265694,0.3864053785800934
8656,-0.002247094176709652,0.02664267085492611
8657,0.0017034260090440512,0.11606463929638267
8658,0.029531624168157578,0.42547811195254326
8659,-0.24649490416049957,-0.11644287407398224
8660,0.022732168436050415,0.2001315588131547
8661,0.012683061882853508,0.031686550471931696
8662,0.01362502109259367,0.575721585235442
8663,0.032162271440029144,0.9644338693469763
8664,-0.015389401465654373,0.028983667492866516
8665,-0.06423111259937286,-0.06584903405746445
8666,-0.021887343376874924,0.8254118748009205
8667,-0.1780962347984314,0.03137148916721344
8668,0.2088806927204132,0.3509451821446419
8669,-0.08805830031633377,0.4497755840420723
8670,0.042634718120098114,0.8115641833283007
8671,0.06741071492433548,0.04748427722370252
8672,-0.010307000949978828,0.3586524575948715
8673,-0.10164244472980499,-0.09771053120493889
8674,-0.06280814111232758,0.4536738097667694
8675,0.007213294040411711,0.0038893037562957034
8676,0.01008952409029007,0.24845519522204995
8677,0.013062914833426476,0.004713551606982946
8678,-0.07582036405801773,-0.03761689364910126
8679,0.02505302242934704,0.003324526594951749
8680,0.05619184672832489,0.07129657454788685
8681,-0.0036491435021162033,0.5259690685197711
8682,-0.021765943616628647,-0.038595618456602095
8683,0.07465357333421707,0.17956413980573416
8684,0.01722276210784912,0.17460963131134122
8685,0.01501544564962387,0.1028421224327758
8686,-0.044634297490119934,-0.031109312549233437
8687,0.0323781743645668,0.6437265127897263
8688,0.036721572279930115,-0.008070547133684158
8689,-0.06737872958183289,-0.07403740379959345
8690,-0.15822456777095795,-0.1931285298705916
8691,-0.011019393801689148,-0.021388858323916793
8692,0.0028311312198638916,0.2505896454676986
8693,-0.06191390007734299,0.0523669496178627
8694,0.012822849676012993,1.4124293425120413
8695,0.005949702113866806,0.21720258896857558
8696,-0.013859707862138748,0.21442077308893204
8697,0.03235365450382233,0.22339793294668198
8698,0.021191688254475594,1.3170100230781827
8699,-0.012892123311758041,1.086462378501892
8700,0.06432516872882843,0.1294358535669744
8701,-0.06018846854567528,0.1843717396259308
8702,0.1883876919746399,0.9907465279102325
8703,0.01876043528318405,0.3648196973372251
8704,0.003700211877003312,0.003995766353909858
8705,-0.15200038254261017,-0.14285384491086006
8706,0.031158601865172386,0.23359291499946266
8707,0.022715967148542404,0.24866644595749676
8708,-0.06743331253528595,0.0849079117178917
8709,-0.08939478546380997,0.002257116138935089
8710,0.1928810030221939,0.18930186703801155
8711,0.04411829262971878,0.3236018791794777
8712,-0.11233207583427429,0.8466225415468216
8713,0.013222156092524529,0.6976268440485001
8714,-0.008562415838241577,2.0891393274068832
8715,0.06885070353746414,0.21822565047477838
8716,0.022709054872393608,0.0008308831602334976
8717,-0.19493307173252106,0.9760885834693909
8718,0.007807757705450058,0.0811535008251667
8719,0.07231520116329193,1.184990035602823
8720,-0.02512548863887787,0.8835193514823914
8721,0.026101624593138695,0.02954891137778759
8722,0.0028160042129456997,0.2107314906315878
8723,0.0019273534417152405,-0.03272965643554926
8724,0.02079572156071663,0.28060842026025057
8725,0.039525363594293594,0.2791421329602599
8726,-0.016630994156003,0.28641495294868946
8727,-0.13716326653957367,-0.03512956202030182
8728,-0.005031239241361618,0.02897015307098627
8729,-0.021023716777563095,0.4711628668010235
8730,-0.08740277588367462,0.035082295536994934
8731,-0.03772816061973572,-0.016078859567642212
8732,-0.03541698679327965,-0.01563183218240738
8733,0.010755388997495174,0.26329669053666294
8734,-0.34105679392814636,-0.24570676684379578
8735,0.00436563603579998,-0.020623914673924444
8736,-0.10150934755802155,0.20109479874372482
8737,0.011162933893501759,-0.003053717198781669
8738,0.002382575999945402,0.004466434707865119
8739,0.10768000781536102,0.7788335218210705
8740,0.0013668034225702286,-0.0034530963748693466
8741,-0.022770410403609276,0.06121991202235222
8742,0.000715598464012146,0.2630210369825363
8743,0.021851016208529472,0.0012537410948425531
8744,0.009188961237668991,0.015216931700706482
8745,0.024478796869516373,0.15226886793971062
8746,-0.004461001604795456,0.2198173888027668
8747,0.0220001433044672,0.23326733405701816
8748,-0.06962858140468597,-0.05379341170191765
8749,0.0003920579329133034,0.14909992273896933
8750,-0.10972993820905685,0.6266530305147171
8751,0.008296400308609009,0.022689715609885752
8752,-0.037111833691596985,-0.0488668717443943
8753,-0.03310983628034592,0.006477706134319305
8754,-0.03047400340437889,0.16931729391217232
8755,-0.12791405618190765,0.09296861290931702
8756,0.024160780012607574,0.0729457214474678
8757,0.007271940354257822,0.613361121591879
8758,-0.0038793347775936127,0.00548858568072319
8759,0.02934965491294861,0.34153963974677026
8760,-0.09579987823963165,0.0816279947757721
8761,-0.14158429205417633,1.3803527504205704
8762,0.02422388270497322,0.19012369745178148
8763,0.029264889657497406,0.05236177193000913
8764,0.16123951971530914,0.49432225339114666
8765,0.012109823524951935,0.07542674615979195
8766,0.004156577400863171,0.14735656697303057
8767,1.4769721031188965,2.326941684819758
8768,0.014562712982296944,0.007557263481430709
8769,0.017166491597890854,0.10355977015569806
8770,0.0690317302942276,0.3963592201471329
8771,-0.052337124943733215,0.00855962559580803
8772,0.005018657073378563,0.013481777161359787
8773,-0.1951713114976883,-0.11845477670431137
8774,0.013712982647120953,0.07733736261434387
8775,-0.0010554036125540733,0.02081055287271738
8776,-0.1032589003443718,-0.05792025849223137
8777,-0.08730623871088028,-0.009833060204982758
8778,0.019634747877717018,0.08699476905167103
8779,-0.0038314280100166798,-0.007661034062039107
8780,-0.012638341635465622,0.03261125460267067
8781,0.052374232560396194,0.007225204017013312
8782,0.07499129325151443,0.04105364950373769
8783,0.016581391915678978,0.29050464928150177
8784,0.017272714525461197,0.08255605585873127
8785,0.3174874484539032,1.1957295073661953
8786,0.016703465953469276,0.06172409432474524
8787,0.16470007598400116,0.9975990355596878
8788,0.08667989075183868,0.40534811839461327
8789,0.014452445320785046,0.614183890633285
8790,0.04897106811404228,0.6056682551279664
8791,-0.022985681891441345,0.07272115722298622
8792,-0.0043778568506240845,0.706425778567791
8793,0.0024711908772587776,0.00345779380404565
8794,0.31981953978538513,0.4294099241960794
8795,0.028478100895881653,0.15586684504523873
8796,-0.004142157733440399,0.01475292444229126
8797,-0.1215009018778801,0.044972822070121765
8798,-0.03525462746620178,-0.049274345859885216
8799,-0.011597542092204094,0.10924498736858368
8800,-0.14982403814792633,-0.17746861279010773
8801,0.011890011839568615,1.0819862922653556
8802,0.002917161211371422,0.37406507693231106
8803,0.007632208522409201,0.013743180315941572
8804,0.06882833689451218,0.4011785686016083
8805,0.05552705004811287,0.04481621738523245
8806,0.05513150617480278,0.009982476387231145
8807,-0.0037778215482831,-0.010441891907248646
8808,0.020369235426187515,0.09561906568706036
8809,-0.013854261487722397,0.042587991803884506
8810,0.006710558198392391,0.4157639751210809
8811,-0.03621213138103485,1.5395266562700272
8812,0.025943104177713394,0.0014473527407972142
8813,0.017191290855407715,0.1949602819076972
8814,0.06705598533153534,0.06640551623422652
8815,0.14432933926582336,1.137366596609354
8816,-0.16463088989257812,0.057195886969566345
8817,-0.047700218856334686,-0.10341192781925201
8818,0.019102400168776512,0.1948087359778583
8819,0.003001375123858452,0.21492900419980288
8820,-0.0537174716591835,0.642341323196888
8821,0.009357871487736702,0.03569662198424339
8822,0.013129038736224174,0.3213417027145624
8823,-0.04890863969922066,-0.04559309780597687
8824,-0.19921058416366577,0.09533490240573883
8825,0.07601654529571533,0.5399749130010605
8826,-0.5628328323364258,-0.37667664885520935
8827,0.0015339141245931387,0.49996268906033947
8828,0.00646648183465004,0.8460482396185398
8829,-0.04674316570162773,0.17049118131399155
8830,0.14256832003593445,0.5777297094464302
8831,-0.00930983480066061,0.8011466860771179
8832,-0.003135036677122116,0.5838504750281572
8833,0.1520317792892456,0.3791703331662575
8834,-0.09787335246801376,-0.1010939427651465
8835,0.03341497480869293,0.19504749588668346
8836,0.007091060280799866,-0.1753416806459427
8837,-0.17891733348369598,-0.19236632250249386
8838,-0.007608791813254356,0.02502083033323288
8839,0.014240331947803497,0.17886888422071934
8840,0.10102041065692902,0.24333085399121046
8841,0.03627603128552437,0.5052892756648362
8842,0.21460577845573425,1.6323785514978226
8843,0.10151360929012299,0.4197612879797816
8844,-0.0015408322215080261,-0.0009379247203469276
8845,-0.03569239005446434,0.06825406104326248
8846,0.004438170697540045,0.004471634907531552
8847,0.06663051247596741,2.77463923022151
8848,0.054992638528347015,0.36049239069689065
8849,0.055110957473516464,0.10834133252501488
8850,0.05728529393672943,0.3324990514665842
8851,0.04292941093444824,0.5696862880140543
8852,-0.020265700295567513,-0.028341397643089294
8853,0.31100237369537354,1.7860990893095732
8854,-0.033437371253967285,0.04544294625520706
8855,-0.009904451668262482,0.272355604916811
8856,0.0015310142189264297,-0.02812831214396283
8857,0.044837914407253265,0.07898697885684669
8858,-0.1281367540359497,0.5261231511831284
8859,0.004251008853316307,0.1460833139717579
8860,0.03025972843170166,0.14165517734363675
8861,0.16427454352378845,0.1738393158884719
8862,0.06080857291817665,0.17257620859891176
8863,0.023941656574606895,0.03566960175521672
8864,0.019955044612288475,-0.005884776124730706
8865,0.341243714094162,0.9562226319685578
8866,0.1000530868768692,1.0523455832153559
8867,0.012561031617224216,0.22020328510552645
8868,0.09663023054599762,1.2877681907266378
8869,-0.05800092965364456,0.3642022907733917
8870,0.14183339476585388,0.2774834968149662
8871,0.1621805727481842,0.8519290708936751
8872,0.07961563766002655,0.009622297094902024
8873,0.004212801344692707,0.05425919312983751
8874,0.030757147818803787,-0.025690788179636
8875,-0.7558633089065552,-0.7098037004470825
8876,0.03980820253491402,0.1414553135400638
8877,0.014670222997665405,0.012439003214240074
8878,0.00042844435665756464,0.02632378088310361
8879,0.11729380488395691,0.009588131681084633
8880,-0.015066766180098057,0.04667247086763382
8881,0.039514534175395966,0.08567370474338531
8882,0.023873887956142426,0.018738371320068836
8883,-0.001235945150256157,0.1862396728247404
8884,0.07824157923460007,0.5558624248951674
8885,0.010753310285508633,-0.007228854694403708
8886,-0.2672581672668457,-0.25316837057471275
8887,-0.07663830369710922,0.28112848848104477
8888,0.029906896874308586,0.44530756707536057
8889,0.040793269872665405,0.10225694251130335
8890,0.026221320033073425,0.3526785522699356
8891,-0.00593357440084219,-0.013730420265346766
8892,0.0008890090975910425,0.24495024769566953
8893,0.03204537555575371,0.08386768773198128
8894,-0.02336706779897213,-0.02795536071062088
8895,-0.0646175742149353,-0.08601231593638659
8896,-0.009933419525623322,-0.02676309436559677
8897,0.4573690593242645,1.3791422303766012
8898,0.1695203185081482,0.05238459425163455
8899,0.01623009331524372,0.05350209423340857
8900,0.013284319080412388,0.17373029608279467
8901,0.013837667182087898,0.009996662145349547
8902,-9.521748870611191e-05,0.7086241170763969
8903,-0.28481465578079224,-0.274816133081913
8904,0.12694908678531647,0.30633510276675224
8905,0.028446221724152565,0.27132703247480094
8906,-0.0002646269276738167,0.014000345021486282
8907,-0.024734195321798325,0.6450662203133106
8908,0.05025547742843628,0.16543761966750026
8909,0.0375189408659935,0.04623031662777066
8910,0.2360779196023941,0.34881609166041017
8911,0.013948698528110981,0.009737297242973
8912,0.013179727829992771,0.29818902467377484
8913,0.039217252284288406,1.593868998636026
8914,-0.018358319997787476,1.4544184729456902
8915,0.0065009938552975655,0.9572509555146098
8916,0.033260855823755264,0.22463201498612761
8917,0.018789561465382576,0.12033796682953835
8918,0.1632712185382843,0.3647355995781254
8919,0.029313603416085243,0.03277431250899099
8920,0.20063859224319458,1.1213707700371742
8921,0.013604288920760155,0.27214619261212647
8922,-0.05485830456018448,0.5509039685130119
8923,0.001860072836279869,1.1653646994382143
8924,0.013059493154287338,0.03754067048430443
8925,0.0024362006224691868,0.6516090976074338
8926,0.031946513801813126,1.3836697759688832
8927,0.02508446015417576,0.03583155758678913
8928,-0.03841086104512215,0.037281788885593414
8929,-0.008252441883087158,0.055005114525556564
8930,0.0206527691334486,0.09416242281440645
8931,0.016026796773076057,0.02398309769341722
8932,0.009956257417798042,1.4605359290726483
8933,0.005917557515203953,0.4861690567340702
8934,0.004208993632346392,0.15422934651724063
8935,-0.00019142567180097103,0.07115314528346062
8936,-0.007011291570961475,-0.0045702289789915085
8937,-0.026608198881149292,0.1812898851931095
8938,0.01280725933611393,0.19678396917879581
8939,-0.09295391291379929,-0.11422817967832088
8940,-0.005121663212776184,0.1704925298690796
8941,0.011699791997671127,0.30876583396457136
8942,0.07615984231233597,0.06300864368677139
8943,0.27765464782714844,0.6590710934251547
8944,0.16897785663604736,0.6420015598996542
8945,0.008616962470114231,0.1043194775847951
8946,0.1175723522901535,0.05160495638847351
8947,0.1484561562538147,0.5657098926603794
8948,0.024911442771553993,0.44239327013201546
8949,-0.02049335092306137,-0.12235905766487122
8950,-0.015975221991539,-0.029504556208848953
8951,0.10764569044113159,0.03393227414926514
8952,-0.0993800163269043,0.17093481123447418
8953,0.021029053255915642,0.8092107210541144
8954,0.048254936933517456,0.11804581433534622
8955,0.024553144350647926,0.031355345621705055
8956,-0.04986358433961868,0.37284303829073906
8957,0.009763476438820362,0.3242625119164586
8958,-0.013784598559141159,-0.039585476741194725
8959,0.002352194394916296,0.013938654796220362
8960,-0.17868712544441223,-0.03755100071430206
8961,0.3004610240459442,0.08569678664207458
8962,0.37205055356025696,0.6474438449949957
8963,0.23436178267002106,1.1271236296743155
8964,0.027158431708812714,0.043349678395316005
8965,0.0018457919359207153,0.27539615146815777
8966,-0.05686932057142258,1.6877088770270348
8967,-0.16381026804447174,-0.16350434627383947
8968,-0.008966390043497086,0.34743476286530495
8969,-0.023239998146891594,0.13312045857310295
8970,0.0018889085622504354,0.3597176017938182
8971,-0.5853687524795532,-0.5929239892959595
8972,-0.020736537873744965,0.09182901680469513
8973,0.009461859241127968,0.1334621850401163
8974,0.07110117375850677,0.8751330301165581
8975,0.007515443954616785,0.6472330609103665
8976,0.31704580783843994,0.2360745221376419
8977,0.013026711530983448,0.158240239135921
8978,0.1000666618347168,0.532565196743235
8979,0.00798889622092247,0.02493205048085656
8980,-0.021478578448295593,0.5949316173791885
8981,0.01091219112277031,0.10455606505274773
8982,0.0404844805598259,1.5683108419179916
8983,0.16305600106716156,0.7059384235180914
8984,0.050145529210567474,0.07464651949703693
8985,0.013596956618130207,0.192114164121449
8986,-0.10543444007635117,-0.1244679627707228
8987,-0.02956140972673893,0.09081906825304031
8988,0.23582249879837036,0.8034438050235622
8989,0.33767831325531006,0.059367488138377666
8990,0.010427955538034439,-0.020676402151584623
8991,-0.15047279000282288,-0.18081585597246885
8992,-0.004121053963899612,0.14268508180975914
8993,0.024331793189048767,0.07121843233471736
8994,-0.3529431223869324,-0.1401122808456421
8995,-0.040574364364147186,1.48168583214283
8996,-0.10645891726016998,0.15845662355422974
8997,0.0026433009188622236,0.15969543895334937
8998,0.08667360246181488,0.06670400872826576
8999,0.0038758283481001854,0.027793127461336553
9000,-0.13668562471866608,0.48673388361930847
9001,0.14156511425971985,0.33808199129998684
9002,0.055051520466804504,0.10664976118277991
9003,0.21739697456359863,0.8130332725122571
9004,-0.008680097758769989,0.048512257635593414
9005,0.002869254909455776,0.0405475664883852
9006,0.010264446027576923,0.0527599910274148
9007,0.0386258140206337,0.567036546766758
9008,-0.003018636256456375,0.15658395364880562
9009,-0.13474762439727783,-0.07841441407799721
9010,0.2782147228717804,1.3403718750923872
9011,0.10280556231737137,3.0144527884258423
9012,0.215032696723938,0.009996781354411724
9013,0.010452387854456902,0.42493772110901773
9014,0.005526453256607056,0.08792496286332607
9015,-0.02037549763917923,0.0782705806195736
9016,0.0017702658660709858,0.18034155620262027
9017,0.01977020688354969,0.7977372129680589
9018,0.16765539348125458,0.08846336230635643
9019,0.07935124635696411,0.3465325807919726
9020,-0.05777774006128311,0.02167825773358345
9021,-0.009010967798531055,0.09837343171238899
9022,0.004499964416027069,0.08067399635910988
9023,0.09064562618732452,0.45350391790270805
9024,0.02969875931739807,0.331740184687078
9025,0.0034210793673992157,0.00966054956894368
9026,-0.04039047658443451,0.23191438242793083
9027,-0.04942302405834198,0.033045776188373566
9028,0.0034602852538228035,0.16836037579923868
9029,0.00987730547785759,0.11629613861441612
9030,0.024893686175346375,0.31301194557454437
9031,0.2920806407928467,0.6386616774834692
9032,0.04232877865433693,0.19972482428420335
9033,0.003890668973326683,-0.002412558300420642
9034,0.013496163301169872,0.40121840190840885
9035,-0.12521085143089294,-0.11565599031746387
9036,0.02114558033645153,0.3284345124848187
9037,0.09751426428556442,0.6339256779756397
9038,-0.01978396624326706,0.8768538758158684
9039,-0.18246838450431824,-0.05166144669055939
9040,0.010203860700130463,0.2679940704256296
9041,0.0574115589261055,0.05486213229596615
9042,0.004248716868460178,-0.00876927562057972
9043,0.010387884452939034,0.525897303596139
9044,0.06062546744942665,0.8066702359355986
9045,0.06736712902784348,0.10137602445320226
9046,0.060518812388181686,0.11496199248358607
9047,-0.32778874039649963,-0.35593004000838846
9048,0.4179673492908478,0.0790131576359272
9049,0.03493411839008331,0.43196806465130066
9050,0.2849605977535248,1.446706141345203
9051,0.08082759380340576,0.021899349900195375
9052,-0.025885391980409622,-0.042949836468324065
9053,-0.2319348305463791,0.39625588059425354
9054,-0.01832682266831398,0.18989457748830318
9055,0.020569955930113792,0.008804540615528822
9056,-0.0012429067865014076,0.0241416753269732
9057,0.0017327280947938561,0.558942839386873
9058,0.021887462586164474,0.09350313787581399
9059,-0.11488733440637589,0.4716867506504059
9060,0.01385103352367878,0.010492628440260887
9061,0.1166904866695404,1.0401981621980667
9062,0.05206611752510071,0.25308247876819223
9063,-0.05966106429696083,0.7055858299136162
9064,0.14468112587928772,0.20701240707421675
9065,0.02527654729783535,0.02994999848306179
9066,0.014554709196090698,0.28570296987891197
9067,-0.08803443610668182,0.01274397224187851
9068,-0.008024277165532112,0.00015544891357421875
9069,-0.1034855917096138,0.5993087366223335
9070,0.23715358972549438,1.073896862566471
9071,-0.0746133103966713,2.396343983709812
9072,0.08567675948143005,0.8114095930013718
9073,-0.013509615324437618,0.4095651600509882
9074,-0.027779538184404373,0.010242633521556854
9075,-0.027701055631041527,0.4517617002129555
9076,0.007390357553958893,0.07366337161511183
9077,-0.040069252252578735,0.5946308970451355
9078,-0.016915353015065193,0.013410571962594986
9079,0.023229962214827538,1.1741360570304096
9080,0.017156708985567093,0.42466289456933737
9081,-0.036242663860321045,-0.02399938926100731
9082,0.02756049856543541,0.1107901856303215
9083,1.010718822479248,4.105757210403681
9084,0.028208116069436073,0.17458801227621734
9085,-0.02546721324324608,0.17841282859444618
9086,0.018045375123620033,0.39237647829577327
9087,0.027384983375668526,0.040072670206427574
9088,0.008537771180272102,0.31403754092752934
9089,-0.07968145608901978,0.22229228168725967
9090,0.08183581382036209,0.06683634570799768
9091,0.13611891865730286,0.943224369751988
9092,0.039187923073768616,0.002305039428174496
9093,-0.09194501489400864,-0.05049083009362221
9094,0.04625462740659714,0.18899577390402555
9095,-0.2571229338645935,-0.2028004303574562
9096,0.018009519204497337,0.10664042955249897
9097,0.020666107535362244,0.3910786116030067
9098,0.10382930189371109,0.25988662894815207
9099,-0.08183343708515167,-0.03983725979924202
9100,0.017385169863700867,0.7731988109881058
9101,0.041412100195884705,0.49396826326847076
9102,0.34553688764572144,0.5286039751954377
9103,-0.022559266537427902,1.098951768130064
9104,0.013628949411213398,0.006811288185417652
9105,0.04789219796657562,0.2881516944617033
9106,0.013387623243033886,-0.006880524568259716
9107,-0.0352005697786808,-0.03026961348950863
9108,-0.005200043320655823,0.26862097531557083
9109,0.04376126080751419,0.008138492461293936
9110,0.02945186384022236,0.4264319289504783
9111,0.01020285114645958,0.08020147308707237
9112,-0.1262083202600479,-0.1251496933400631
9113,0.11438561230897903,1.4239222658798099
9114,0.04501846432685852,0.72019287571311
9115,0.04312240704894066,0.2072364054620266
9116,0.0351010337471962,0.20432722149416804
9117,0.2131001353263855,0.4113099416717887
9118,0.012595981359481812,0.42500766180455685
9119,-0.006283720955252647,-0.014309028163552284
9120,0.003598114475607872,0.15081870928406715
9121,0.04409129172563553,0.0755193254299229
9122,-0.043583910912275314,-0.009350508451461792
9123,-0.020920777693390846,-0.001705758273601532
9124,-0.13617169857025146,0.12205621600151062
9125,0.20394738018512726,3.998030975461006
9126,0.05655357614159584,-0.02888827584683895
9127,0.035527829080820084,1.4703182787634432
9128,-0.010428745299577713,0.03212406858801842
9129,0.09877356141805649,0.6428919387981296
9130,-0.07137405127286911,-0.030886933207511902
9131,0.001929794205352664,0.11417205561883748
9132,0.013954068534076214,1.3720236802473664
9133,0.015168294310569763,0.11299946531653404
9134,0.11593069136142731,0.08788293600082397
9135,0.008669193834066391,0.49199408292770386
9136,0.31903567910194397,0.36011909710941836
9137,0.025653250515460968,0.18381894400226884
9138,0.23262253403663635,0.1493177879601717
9139,-0.0008921383414417505,0.5245991824194789
9140,0.027294443920254707,0.04685138575041492
9141,0.06608366966247559,0.5135807693004608
9142,-0.00638551265001297,-0.006811167579144239
9143,-0.04853403940796852,0.03132364898920059
9144,0.02171330526471138,0.09641985595226288
9145,0.04799483343958855,-0.01663619443774223
9146,-0.06683165580034256,0.27294085174798965
9147,0.00820988416671753,0.01167196233291179
9148,0.017961720004677773,1.1941099214673159
9149,-0.02382037229835987,-0.021568572614341974
9150,0.025729401037096977,0.24134303382015787
9151,0.0037205065600574017,-0.0001273410744033754
9152,0.018248431384563446,0.5742590827867389
9153,-0.007968630641698837,-0.019980274606496096
9154,-0.0923883467912674,0.0029534995555877686
9155,-0.0765223354101181,-0.07557770051062107
9156,0.07861301302909851,0.605815171613358
9157,0.20200122892856598,1.1848418675363064
9158,0.21794448792934418,0.5439575593627524
9159,0.0018581030890345573,0.07959199606557377
9160,0.017074834555387497,0.14277372929791454
9161,-0.00045173149555921555,0.06181892566382885
9162,-0.014743100851774216,0.1787053905427456
9163,-0.009593253955245018,0.25804347544908524
9164,-0.00034880824387073517,0.13125337660312653
9165,0.3266844153404236,1.5195136815309525
9166,3.8430094718933105e-05,0.12493914365768433
9167,-1.3559181690216064,-1.1042867600917816
9168,0.1366790533065796,0.13906395062804222
9169,-0.0009317658841609955,-0.03499105293303728
9170,-0.19826875627040863,-0.1862217765301466
9171,0.013668796978890896,0.09738931735046208
9172,0.157972514629364,0.37079546228051186
9173,-0.2906078100204468,-0.31616691313683987
9174,0.013645565137267113,0.22278760792687535
9175,0.004175633192062378,0.5506719946861267
9176,0.07839613407850266,0.15328672004397959
9177,0.01585177332162857,0.020320487208664417
9178,-0.005939776077866554,0.008256275206804276
9179,-0.1060052439570427,0.04304172098636627
9180,0.008870048448443413,1.994436309672892
9181,0.0014991433126851916,0.04872485448140651
9182,0.2176678329706192,0.25062212662305683
9183,-0.1322009265422821,-0.12014592066407204
9184,0.07066506892442703,0.30696958862245083
9185,0.07826098054647446,1.5404277970083058
9186,-0.03216153383255005,0.01058506965637207
9187,0.039877887815237045,0.5862497711059405
9188,0.023168500512838364,0.2343484447337687
9189,0.019701320677995682,0.09867020603269339
9190,0.028965655714273453,0.10684388090157881
9191,0.04216429591178894,0.1783129246905446
9192,0.03456901013851166,0.06404682621359825
9193,0.008770725689828396,0.2227184180956101
9194,0.02119210921227932,1.4879138674587011
9195,0.04114681854844093,0.3376638009212911
9196,-0.03261638060212135,0.6995002627372742
9197,0.040872640907764435,0.024706938143935986
9198,-0.0011152476072311401,-0.0029737113509327173
9199,0.02729124017059803,0.007740915045142174
9200,-0.10635379701852798,0.8286700695753098
9201,-0.030308382585644722,0.07373557612299919
9202,0.1878182291984558,0.8061359897255898
9203,0.06256472319364548,0.15228641591966152
9204,0.18680578470230103,-0.005949878841638565
9205,0.05682928115129471,1.2909656409174204
9206,0.017206788063049316,0.0018737243772193324
9207,0.02834904193878174,0.2739045894704759
9208,0.21414409577846527,0.8142836396582425
9209,0.042953602969646454,0.20368115045130253
9210,-0.01646331697702408,0.027872979640960693
9211,0.017305955290794373,0.07883824408054352
9212,0.3493701219558716,0.35735615174053237
9213,0.0032529213931411505,0.06624730839394033
9214,0.10056250542402267,1.7735895989462733
9215,0.04584302753210068,0.07992173917591572
9216,0.00880700908601284,-0.005400063470005989
9217,-0.028394030407071114,0.18074029125273228
9218,-0.0002633791882544756,0.6138958339579403
9219,0.20507925748825073,1.4408826092258096
9220,-0.07749088853597641,0.1237635463476181
9221,-0.034075796604156494,0.24527721852064133
9222,0.01698671653866768,-0.007112000836059451
9223,-0.03808757662773132,-0.04490476264618337
9224,0.05136173963546753,0.37730528763495386
9225,0.03559993579983711,0.019225571304559708
9226,-0.10104575008153915,-0.08852704614400864
9227,-0.026713477447628975,-0.0020590871572494507
9228,-0.13010625541210175,-0.14214943815022707
9229,0.015136757865548134,0.03301074053888442
9230,-0.019741374999284744,-0.007458563894033432
9231,0.013874349184334278,0.008247499354183674
9232,-0.002639707177877426,0.022332487627863884
9233,0.008029185235500336,0.2086214005612419
9234,0.007902484387159348,0.015386614948511124
9235,-0.051747798919677734,-0.0033358894288539886
9236,-0.0076811471953988075,0.295734278857708
9237,0.023443596437573433,0.0013937591220383183
9238,0.06499023735523224,0.0199955286225304
9239,0.020790686830878258,0.005082069139461964
9240,0.11830376833677292,0.005434707496315241
9241,0.0006169173866510391,1.2723317556083202
9242,-0.01825692690908909,-0.015924570616334677
9243,0.12949247658252716,0.07185925729572773
9244,0.4611184298992157,0.1969368509016931
9245,0.0058784401044249535,0.2029281621798873
9246,0.1424376666545868,2.285100944340229
9247,0.009948104619979858,0.5264453124254942
9248,0.014357533305883408,0.6648849659832194
9249,0.01567869633436203,0.006300090346485376
9250,-0.2879523038864136,-0.21633361279964447
9251,-0.006378481164574623,0.08997294679284096
9252,0.15506280958652496,0.3042265325784683
9253,-0.0033336710184812546,0.2003610860556364
9254,0.10960566997528076,0.3883614542592113
9255,-0.16191652417182922,0.16618064045906067
9256,-0.057381510734558105,0.653503805398941
9257,-0.05910184979438782,0.29272812604904175
9258,0.013974417932331562,0.025966203771531582
9259,-0.017153354361653328,0.12832895666360855
9260,0.006292532663792372,0.007090298924595118
9261,0.03872466832399368,0.03379101771861315
9262,0.0038258880376815796,0.1103725042194128
9263,0.013792607933282852,0.004072543233633041
9264,0.0052019283175468445,-0.053459668066352606
9265,-0.1757005900144577,-0.16074923798441887
9266,-0.015644628554582596,0.0925813540816307
9267,-0.07747401297092438,0.16095145791769028
9268,0.17295998334884644,-0.006995970159769058
9269,0.018869617953896523,0.6724628299707547
9270,0.011451533064246178,0.1852411963045597
9271,0.02267281711101532,0.5404046790608845
9272,0.13828004896640778,0.49740135672254837
9273,0.010801292955875397,0.0345938466489315
9274,-0.15043465793132782,-0.14966605138033628
9275,0.18562540411949158,0.22210748866200447
9276,0.17564041912555695,0.3020439948886633
9277,-0.19489049911499023,-0.12708397209644318
9278,-0.0341789647936821,0.03190084546804428
9279,0.027173815295100212,0.048670924923499115
9280,0.10745249688625336,0.46301208320073783
9281,-0.2667536437511444,-0.2784053289890289
9282,0.008369876071810722,-0.0012543131597340107
9283,0.0008316915482282639,0.007807571440935135
9284,-0.020072776824235916,0.2876448668539524
9285,0.00446929968893528,0.003729344916791888
9286,0.06572166085243225,0.01444532466121018
9287,0.14986252784729004,0.15058024548488902
9288,0.003295382484793663,0.07956355065107346
9289,-0.028827210888266563,0.38646867498755455
9290,0.01948409155011177,0.6678181611932814
9291,-0.011464949697256088,0.15992564149200916
9292,-0.04499227553606033,-0.04447467811405659
9293,-0.22607824206352234,0.18952983617782593
9294,0.1882035732269287,1.163838267326355
9295,0.21484364569187164,0.01912286863080226
9296,-0.04032279551029205,0.2942933589220047
9297,-0.02746494673192501,0.6576909720897675
9298,-0.005408664233982563,0.04779745824635029
9299,-0.17524157464504242,-0.19126156508922576
9300,0.008370347321033478,0.17079375311732292
9301,0.08215640485286713,0.02752929925918579
9302,0.039984434843063354,-0.01763070352375507
9303,0.06596572697162628,0.39883481338620186
9304,0.21399109065532684,0.8891204330138862
9305,0.006012139841914177,0.009404976852238178
9306,-0.3620915114879608,-0.3339097611606121
9307,-0.05937569960951805,0.1669980138540268
9308,0.035952430218458176,0.28489015623927116
9309,0.13601920008659363,1.1154572477098554
9310,-0.09030131995677948,0.1902996301651001
9311,0.13627448678016663,0.9759183013811707
9312,0.005398832261562347,0.19819681718945503
9313,0.032810430973768234,0.3403315059840679
9314,0.02374638244509697,0.8159635253250599
9315,0.00596964918076992,0.5148481939686462
9316,-0.050400685518980026,-0.06665914424229413
9317,0.01619013026356697,1.8380819419398904
9318,0.13986365497112274,0.5455903066322207
9319,0.024399666115641594,2.608222465729341
9320,0.027424905449151993,0.18194488785229623
9321,0.014283358119428158,-0.001727069728076458
9322,0.02884013205766678,2.1913567784358747
9323,0.009547129273414612,0.25077226804569364
9324,-0.021217428147792816,0.06068733334541321
9325,-0.21161457896232605,1.3858619034290314
9326,0.06597907841205597,0.38701744939316995
9327,-0.2926238775253296,-0.28283924981951714
9328,-0.05595956742763519,0.07044263184070587
9329,0.0003502899780869484,0.011046880623325706
9330,0.0003705546259880066,0.8114573154598475
9331,0.02106999047100544,0.5513155364315026
9332,0.09077270328998566,0.6488068336620927
9333,-0.04644626006484032,0.9341761693358421
9334,-0.014891054481267929,-0.014747234527021646
9335,0.009576618671417236,0.029749236535280943
9336,0.020862717181444168,0.019546007737517357
9337,0.017924711108207703,0.8250048705376685
9338,0.3312765061855316,1.2261270843446255
9339,0.0014550499618053436,1.9084670878946781
9340,0.023059828206896782,0.03286690078675747
9341,0.027513060718774796,0.6234545819461346
9342,0.3437846004962921,1.020093352533877
9343,-0.03413056209683418,-0.025018006563186646
9344,0.13054539263248444,0.2022305028513074
9345,0.01839975267648697,0.33401068579405546
9346,0.08119691163301468,1.2163144745863974
9347,-0.005474548786878586,-0.0011151153594255447
9348,0.1619427651166916,0.21330806612968445
9349,0.010657113045454025,0.3088103085756302
9350,0.02566436119377613,0.5981282773427665
9351,-0.03609691560268402,-0.02802421525120735
9352,0.014524741098284721,0.12713276268914342
9353,-0.192360520362854,-0.19508726010099053
9354,-0.033638473600149155,0.44379591196775436
9355,0.2687293589115143,0.18776094913482666
9356,0.021755512803792953,0.03941871225833893
9357,0.00857524760067463,0.009774481460917741
9358,0.001864612102508545,0.13764271140098572
9359,0.08966279029846191,0.2948638452216983
9360,0.002059667371213436,0.07203277852386236
9361,0.021788520738482475,0.022467883303761482
9362,0.0022904425859451294,-0.08843130990862846
9363,-0.037700094282627106,0.5793840065598488
9364,-0.07794924825429916,-0.06256466545164585
9365,0.309721440076828,0.6654582377523184
9366,-0.011731143109500408,0.15396485663950443
9367,0.018954351544380188,0.07209642603993416
9368,-0.0038153883069753647,0.018055889755487442
9369,0.0026563480496406555,-0.0012636864557862282
9370,0.0038451077416539192,0.5025451075052842
9371,0.005032379180192947,-0.015753795625641942
9372,-0.007734719663858414,0.15715604461729527
9373,0.014932328835129738,2.525098406127654
9374,-0.005783725529909134,0.10793818533420563
9375,0.07980701327323914,0.9010336026549339
9376,-0.025995392352342606,0.31414662674069405
9377,0.03637237101793289,0.34276849683374166
9378,0.07815954834222794,0.35414604214020073
9379,0.06252996623516083,1.0096647273749113
9380,-0.004530942067503929,-0.01558760181069374
9381,-0.10096755623817444,0.11473735421895981
9382,0.07460467517375946,0.06981799879577011
9383,0.021098226308822632,0.003193061100319028
9384,-0.02844208851456642,-0.03134941076859832
9385,0.0832858458161354,1.4684951957315207
9386,0.016465485095977783,0.26014874689280987
9387,0.20676206052303314,0.35909067653119564
9388,0.017900917679071426,0.19206564780324697
9389,0.01217624545097351,0.20845728367567062
9390,-0.023975003510713577,0.04355823993682861
9391,0.07246081531047821,0.31307969987392426
9392,-0.012207318097352982,-0.028454636223614216
9393,-0.00659475103020668,-0.021109554916620255
9394,-0.00884253066033125,0.08918900322169065
9395,-0.13763704895973206,-0.16639852355001494
9396,0.30379676818847656,1.5637057982385159
9397,0.02535366266965866,0.06283337576314807
9398,0.019443009048700333,0.08709315583109856
9399,0.011963507160544395,0.14181396551430225
9400,-0.014713890850543976,0.11550665646791458
9401,-0.011365153826773167,0.14467371441423893
9402,-0.041453514248132706,0.44913556426763535
9403,0.054028287529945374,0.10414894239511341
9404,0.1875068098306656,0.6881720637902617
9405,0.03240568935871124,0.19292848277837038
9406,-0.29604315757751465,-0.31376364454627037
9407,0.019089482724666595,0.5753482356667519
9408,-0.0519847609102726,-0.056556783616542816
9409,-0.1150284856557846,0.3522101640701294
9410,-0.10547029972076416,0.33466868102550507
9411,-0.06908092647790909,-0.05571347288787365
9412,0.05400232970714569,0.09719583601690829
9413,0.007111649960279465,0.029140159487724304
9414,0.010813422501087189,0.017567647621035576
9415,-0.2213147133588791,1.4815835356712341
9416,0.013537170365452766,0.0018932812381535769
9417,-0.053472742438316345,-0.12917680084705352
9418,0.07295801490545273,1.4341579906176776
9419,0.03904704377055168,1.4081502433400601
9420,0.20903269946575165,0.8641891786828637
9421,-0.013700546696782112,0.10443471744656563
9422,0.01471045333892107,0.039904925535665825
9423,-0.02389635145664215,-0.025300055742263794
9424,0.003074402455240488,0.13713656552135944
9425,0.014944379217922688,0.6750421788456151
9426,0.01534719206392765,0.04107110598124564
9427,-0.10096661746501923,0.1476590856909752
9428,0.13496114313602448,1.0257067866623402
9429,0.018169060349464417,0.1498373318463564
9430,0.002441151300445199,0.26920458823951776
9431,0.05496551841497421,0.1543361817166442
9432,-0.016919966787099838,0.13970738276839256
9433,-0.03845299780368805,-0.03573550749570131
9434,0.026516074314713478,0.22361121728317812
9435,-0.015306900255382061,0.32257373072206974
9436,0.005475552752614021,-0.01951736444607377
9437,1.4810214042663574,1.7089506390220777
9438,0.0032477229833602905,0.0004377968143671751
9439,-0.0549175962805748,0.5002034306526184
9440,0.026036124676465988,0.23339264374226332
9441,0.013452749699354172,0.19226154265925288
9442,-0.03807526454329491,0.9063103795051575
9443,0.01553676463663578,0.2504072493102285
9444,0.009559104219079018,0.20080535858869553
9445,-0.07950585335493088,-0.08168193596065976
9446,-0.05644343048334122,-0.06206678785383701
9447,0.014728822745382786,0.14326949859969318
9448,0.035065654665231705,0.013194138184189796
9449,0.06695978343486786,0.357498062774539
9450,-0.013943972066044807,0.0646134577691555
9451,-0.03274684399366379,0.0006463751196861267
9452,0.02134595811367035,0.3262026458978653
9453,-0.04489639028906822,0.15616781264543533
9454,0.02273051254451275,0.4096128046512675
9455,0.02810976468026638,0.19193617498967797
9456,0.21447496116161346,2.144410409964621
9457,-0.007997157983481884,0.9661827683448792
9458,0.26236826181411743,-0.04725303664803505
9459,-0.03707367926836014,1.017981767654419
9460,0.06558480113744736,0.6048990846611559
9461,0.09168738126754761,0.46457380056381226
9462,0.01370940636843443,0.2400627967872424
9463,-0.035327162593603134,0.1984396018087864
9464,-0.021127216517925262,-0.030192029196769
9465,0.02932865172624588,1.6802138090134235
9466,0.07347286492586136,0.1772125962888822
9467,-0.0001254272647202015,-0.002816593158058822
9468,0.20955979824066162,0.38460725639015436
9469,0.02772178314626217,0.21320776393986307
9470,0.010320120491087437,0.22308797296136618
9471,0.026161395013332367,-0.005655789747834206
9472,0.0015056031988933682,0.012253625434823334
9473,0.20109644532203674,0.15848486754111946
9474,0.05168423056602478,0.6540620585437864
9475,0.030757268890738487,0.9243755992501974
9476,0.2021006941795349,0.9165431022411212
9477,-0.3254741430282593,-0.15504401922225952
9478,-0.03403978794813156,0.3013019934296608
9479,0.09397809207439423,0.5130437118932605
9480,0.21590572595596313,1.4231306724250317
9481,-0.05158727243542671,0.1775076538324356
9482,-0.05001913011074066,0.45227230340242386
9483,0.028254974633455276,0.19926965609192848
9484,0.22988654673099518,0.5812552897259593
9485,0.003809727029874921,0.09306230273796245
9486,-0.08208832889795303,0.5327528342604637
9487,0.021186277270317078,0.043121484224684536
9488,0.004425910301506519,0.7812944694669568
9489,-0.005458533763885498,-0.13027837872505188
9490,-0.04157814383506775,0.08341026306152344
9491,0.025533527135849,0.16392945777624846
9492,0.05889810621738434,0.19274482317268848
9493,0.021239472553133965,0.40729893557727337
9494,0.36733514070510864,0.7618861398659647
9495,-0.02451123669743538,-0.011708665639162064
9496,0.025510605424642563,0.07091004867106676
9497,-0.007799570448696613,0.10163137968629599
9498,0.3312634527683258,0.475185576826334
9499,0.01521075889468193,1.2263574544340372
9500,0.019003847613930702,0.07239526582998224
9501,-0.0011212853714823723,-0.001833636313676834
9502,-0.1029307097196579,0.303825244307518
9503,0.012581651099026203,0.11160758510231972
9504,-0.06328427791595459,-0.07846547663211823
9505,-0.008874103426933289,0.07859885785728693
9506,-0.13309291005134583,0.17187629640102386
9507,-0.025024237111210823,0.4100838080048561
9508,0.08323673158884048,0.2092271214351058
9509,0.16191887855529785,0.8729282426647842
9510,-0.19583310186862946,-0.2163717350922525
9511,0.03761701658368111,0.35125262360088527
9512,0.007869378663599491,-0.011789699550718069
9513,-0.3938128650188446,-0.38968525640666485
9514,-0.0724969282746315,-0.07867658603936434
9515,-0.06017765402793884,0.56831194460392
9516,0.21970315277576447,0.021781984250992537
9517,-0.01788632944226265,0.5310777425765991
9518,0.025235960260033607,0.11593449069187045
9519,0.007459332700818777,0.044051137287169695
9520,-0.029478074982762337,-0.013356458395719528
9521,-0.1898597627878189,-0.16038094460964203
9522,0.03981971740722656,0.06526620748627465
9523,0.18125633895397186,0.6735866852104664
9524,-0.012994620949029922,0.07977836020290852
9525,0.1635722815990448,0.2569997018108552
9526,-0.0009852927178144455,-0.005421334877610207
9527,0.007553025148808956,1.3193053007826165
9528,0.13794703781604767,0.19857823674101382
9529,0.0407700315117836,0.0053390515968203545
9530,0.016905149444937706,0.6143297669477761
9531,0.04574353247880936,0.38307850912678987
9532,0.2846795320510864,0.1833726465702057
9533,-0.14323969185352325,-0.01287408173084259
9534,0.05318398401141167,0.33088741824030876
9535,-0.025812165811657906,0.17298658192157745
9536,0.03037501871585846,0.009951482997857966
9537,0.3106878697872162,0.18885657005012035
9538,0.06690633296966553,0.32181177829625085
9539,0.15507729351520538,0.41543414164334536
9540,0.018763381987810135,0.005307030621916056
9541,1.479487657546997,2.0392787649761885
9542,-0.26073384284973145,-0.23520327731966972
9543,0.04040272533893585,1.4061401500366628
9544,0.010912716388702393,0.42391422390937805
9545,0.08565756678581238,0.19818343330189236
9546,-0.042181141674518585,0.4047734662890434
9547,-0.03023136593401432,0.061150092631578445
9548,-0.03258122503757477,0.21782460063695908
9549,-0.1844659149646759,0.44774580001831055
9550,0.003505304455757141,0.10683760419487953
9551,0.031995125114917755,0.13781823928002268
9552,0.028365427628159523,0.11352608597371727
9553,0.0440942719578743,0.05171074907411821
9554,0.10658706724643707,0.4565160092897713
9555,-0.03637596219778061,0.007909804582595825
9556,-0.680228590965271,-0.6681262291967869
9557,0.18122750520706177,0.33880889136344194
9558,-0.03590715676546097,-0.08815625682473183
9559,-0.006342073902487755,0.3836389062926173
9560,-0.021503610536456108,0.3474930599331856
9561,-0.007688688114285469,0.4410634897649288
9562,0.12534469366073608,0.44010381028056145
9563,0.005258188117295504,0.012359195854514837
9564,0.028082720935344696,0.6336663952097297
9565,0.02365128882229328,0.6722713876515627
9566,-0.2060062289237976,-0.19671046920120716
9567,0.29401135444641113,1.23793064779602
9568,0.005003553815186024,0.002404727041721344
9569,0.007931782864034176,0.15977521147578955
9570,0.13391855359077454,0.3307596044614911
9571,0.06832480430603027,0.4441719064489007
9572,0.0005859984084963799,0.7669184058904648
9573,-0.006711971014738083,-0.012919840402901173
9574,-0.024914316833019257,0.17536582984030247
9575,0.030926557257771492,0.2920536014717072
9576,-0.00931667909026146,-0.008428098633885384
9577,0.004201366566121578,1.198887279635528
9578,0.027831794694066048,0.6306083183735609
9579,0.021990636363625526,0.051277299178764224
9580,-0.0339764729142189,0.26981911808252335
9581,-0.004038762301206589,0.4393003322184086
9582,-0.05423378944396973,0.10648588091135025
9583,0.02204541303217411,0.18592683610040694
9584,0.02431475929915905,0.1751796756288968
9585,0.01887061446905136,0.01051802808069624
9586,-0.035515349358320236,0.13862065970897675
9587,0.02104063890874386,0.010933737037703395
9588,0.021681781858205795,0.27798162028193474
9589,0.001340117771178484,0.09738422720693052
9590,0.011461470276117325,0.35412104800343513
9591,-0.03675317391753197,0.1904769241809845
9592,0.19048205018043518,0.08674798160791397
9593,-0.030373360961675644,-0.024893084317445753
9594,0.00475666020065546,1.0427809925749898
9595,-0.09369178116321564,0.14072134345769882
9596,0.019473716616630554,0.052586423233151436
9597,0.0012075016275048256,0.09231405006721616
9598,0.017914138734340668,0.4674752717037336
9599,0.21836234629154205,2.220947504043693
9600,0.0674147680401802,0.0837552971788682
9601,0.023291483521461487,0.45870527997612953
9602,0.03408876061439514,0.21951406262815
9603,-0.009967083111405373,0.34902810398489237
9604,0.018940208479762077,0.051054850075161085
9605,0.06648840755224228,1.4506920343264937
9606,0.20152245461940765,0.620175838470459
9607,0.06902770698070526,0.6360713249378023
9608,0.02474476397037506,0.07172346860170364
9609,0.03934290260076523,0.6030377806164324
9610,0.06152327358722687,0.4097183644771576
9611,-0.0094361687079072,0.08983843587338924
9612,-0.005182377994060516,-0.04690574947744608
9613,0.061442963778972626,0.08685386832803488
9614,-0.3676549196243286,1.7310255765914917
9615,-0.003701474517583847,0.08252845332026482
9616,0.09530016779899597,0.1650958638638258
9617,0.10756372660398483,0.608169516432099
9618,0.016303550451993942,0.22690303495619446
9619,0.037163808941841125,0.12886145152151585
9620,0.009987776167690754,0.1842189161106944
9621,0.01135258935391903,0.08625263720750809
9622,-0.013986032456159592,0.0141516774892807
9623,0.24512389302253723,0.707056850194931
9624,0.0066946130245924,0.11245597526431084
9625,-0.07689367979764938,0.11135786771774292
9626,-0.017560221254825592,0.44305160641670227
9627,-0.3529779016971588,-0.3284607343375683
9628,-0.09369070827960968,-0.10003646928817034
9629,-0.05745802819728851,0.33542560040950775
9630,-0.02091970294713974,0.16806434467434883
9631,-0.384846031665802,-0.40417503356933593
9632,-0.01330751832574606,0.013743186369538307
9633,-0.32523971796035767,-0.28833089396357536
9634,-0.31332144141197205,-0.34237165562808514
9635,-0.029595093801617622,0.047726649791002274
9636,0.09840831905603409,0.06307994108647108
9637,0.058656126260757446,0.4825712163001299
9638,0.014084451831877232,0.17299740822636522
9639,0.015134980902075768,0.014362836256623268
9640,0.040003709495067596,0.001759616774506867
9641,0.006011209450662136,0.2618862073868513
9642,-0.07965842634439468,-0.05720457807183266
9643,0.08272372931241989,0.21835757046937943
9644,0.033077556639909744,0.0015835952945053577
9645,0.013212807476520538,0.17324533266946673
9646,0.101009801030159,0.561518918722868
9647,-0.030226197093725204,0.49703822657465935
9648,0.011609714478254318,1.3848026171326637
9649,-0.028113221749663353,1.5687275435775518
9650,-0.013604428619146347,-0.00812806911766529
9651,0.00343342125415802,-0.007210571318864822
9652,0.06902842223644257,0.14113698956134613
9653,-0.010883918963372707,-0.010430609807372093
9654,0.04070384055376053,1.3868857666384429
9655,0.44957417249679565,0.632533635944128
9656,0.05302373319864273,0.3570243156282231
9657,-0.004713098518550396,0.1214514086022973
9658,0.31699833273887634,2.930492983199656
9659,0.002966917585581541,0.09621506847906858
9660,-0.05394769459962845,0.33260998874902725
9661,0.06036853790283203,0.006244339272379875
9662,0.016293473541736603,0.14118849579244852
9663,0.18802495300769806,0.1310597687261179
9664,0.039129819720983505,0.48437522212043405
9665,0.014764550141990185,0.10161899976083077
9666,0.0008558199042454362,0.00835995293688029
9667,0.02035766839981079,0.131761554046534
9668,0.03241254389286041,1.4498973005247535
9669,-0.01321703102439642,0.012272214516997337
9670,-0.003406610805541277,-0.004918711027130485
9671,0.04443978890776634,0.6963584683835506
9672,-0.032590631395578384,-0.03404265848803334
9673,0.054945919662714005,0.6056630817765836
9674,0.017550084739923477,0.07016261668331936
9675,-0.0224442258477211,1.8323066607117653
9676,0.031019359827041626,0.04571395326638594
9677,0.0006688274443149567,1.3881075140088797
9678,-0.00030769407749176025,-0.007682355586439371
9679,0.00016509427223354578,-0.0014178133815221372
9680,0.053028978407382965,1.0549196325591765
9681,-0.0009745899587869644,0.8150333315134048
9682,0.08552788197994232,0.079848409324768
9683,0.014166937209665775,0.08935295889386907
9684,0.251701295375824,0.016500048339366913
9685,0.0811702087521553,0.1382966594392201
9686,0.0013597775250673294,-0.0006139460019767284
9687,0.022427208721637726,0.17217446491122246
9688,-0.038275446742773056,1.2873104773461819
9689,0.023581085726618767,-0.008279850706458092
9690,-0.11826547980308533,-0.1301652742549777
9691,-0.019613539800047874,0.23239056393504143
9692,0.023759208619594574,0.8364202128723264
9693,0.08449184149503708,0.7949007947463542
9694,0.0030063148587942123,0.05858248844742775
9695,0.33740851283073425,0.21591774933040142
9696,-0.040262699127197266,0.005348782986402512
9697,0.007914680987596512,-0.009527221098542213
9698,0.009438464418053627,0.16767712030559778
9699,0.1598014235496521,0.14582656556740403
9700,-0.004373643547296524,0.01849837601184845
9701,0.008649028837680817,0.38721540942788124
9702,0.11205237358808517,0.4422772750258446
9703,0.023198958486318588,0.27263726154342294
9704,0.10699454694986343,0.05303304805420339
9705,0.06724103540182114,0.3674872452102136
9706,-0.04625222831964493,-0.028083723038434982
9707,0.004355824552476406,0.0007150020537665114
9708,-0.007671769708395004,0.03716662339866161
9709,0.026566457003355026,0.6760404435917735
9710,0.0269277635961771,0.10568411462008953
9711,0.03620798885822296,0.4057077020406723
9712,-0.002091708593070507,0.006634756922721863
9713,-0.11370572447776794,0.3972254991531372
9714,0.007263476960361004,0.3926140386465704
9715,0.2825327217578888,0.16036674845963717
9716,0.46198180317878723,1.1307076231169049
9717,-0.02211255393922329,-0.024807409034110606
9718,0.021377114579081535,0.5662036864669062
9719,0.004498090595006943,0.13368576765060425
9720,-0.014427777379751205,0.007947878912091255
9721,-0.0528297983109951,-0.054289750289171934
9722,-0.1543494462966919,-0.058140747249126434
9723,-0.012301767244935036,0.14861631765961647
9724,-0.006005082279443741,0.005878651514649391
9725,0.13899818062782288,0.2943142633885145
9726,0.03455550968647003,1.100171837490052
9727,0.18929263949394226,0.4823506511747837
9728,0.03182128444314003,0.04632148891687393
9729,-0.03480365872383118,0.1617269515991211
9730,0.01694837026298046,0.14040859067426936
9731,0.2962668240070343,0.30035395734012127
9732,-0.030214089900255203,-0.022709956169128416
9733,0.023653827607631683,0.19932030886411667
9734,0.05128799006342888,0.15310558769851923
9735,0.05500217527151108,0.841973673159373
9736,0.013540477491915226,0.10922791925258934
9737,-0.07162848114967346,-0.06041904632002115
9738,0.0011837780475616455,-0.014836212396621704
9739,-0.00929020531475544,0.25900220684707165
9740,0.10125680267810822,0.15807452704757452
9741,-0.0026178956031799316,-0.017078004544600844
9742,-0.12573783099651337,0.13166594505310059
9743,0.15822358429431915,0.06655621249228716
9744,-0.045332010835409164,0.008830621838569641
9745,-0.04870607331395149,-0.04029601603746414
9746,-0.17026624083518982,0.16874398291110992
9747,-0.0076878610998392105,0.12411240488290787
9748,0.019710157066583633,0.8542448906227946
9749,0.015088265761733055,0.10008088685572147
9750,0.04544265940785408,0.6560223264823435
9751,-0.1630309820175171,0.6530018001794815
9752,0.002079555531963706,0.1499111476005055
9753,-0.10480225831270218,-0.09932590067386628
9754,0.008676963858306408,0.0069528138265013695
9755,-0.0012795154470950365,0.022702240152284503
9756,0.008694772608578205,0.07064536493271589
9757,0.0031401189044117928,0.03335023921681568
9758,0.017705660313367844,0.04002480302006006
9759,-0.2156355082988739,-0.03694181144237518
9760,-0.006447017192840576,0.32229751348495483
9761,-0.057476624846458435,0.273104652762413
9762,-0.007851079106330872,0.09114120155572891
9763,-0.1501409262418747,-0.08331695944070816
9764,0.02291250228881836,0.6345230201259255
9765,0.007586216554045677,0.057436649745795876
9766,0.010893064551055431,-0.001845423597842455
9767,-0.09658043831586838,0.2611302137374878
9768,-0.01297754142433405,-0.019532817765139043
9769,0.0013082381337881088,0.19717810302972794
9770,-0.12955214083194733,0.10509426891803741
9771,0.05140386149287224,0.4360368917696178
9772,-0.021831484511494637,-0.02636904176324606
9773,0.313024640083313,0.32282122038304806
9774,-0.001980564557015896,0.2455703802406788
9775,0.005394640378654003,0.00409840582869947
9776,-0.00933094322681427,1.160960741341114
9777,0.04857553169131279,0.04778054729104042
9778,0.02522530034184456,0.08718366466928273
9779,0.016802949830889702,0.3810488125454867
9780,0.04516037926077843,0.6894637905061245
9781,0.010781222954392433,0.00753659637644887
9782,0.13663026690483093,0.11800094693899155
9783,0.35017383098602295,0.012058084379532374
9784,0.06970611959695816,0.005075094513595104
9785,-0.004601143300533295,0.1609681062400341
9786,-0.05672229081392288,0.21875744313001633
9787,0.37220171093940735,0.5565577746765484
9788,-0.024189382791519165,-0.02850151644088328
9789,0.13685408234596252,0.28532228246331215
9790,0.007180515676736832,0.1872868939244654
9791,0.023636814206838608,0.5719264806393767
9792,0.10848110914230347,0.87752926570829
9793,-0.2194613218307495,0.1666736602783203
9794,-0.04154878854751587,-0.010704509913921356
9795,-0.019254693761467934,0.023148270323872566
9796,-0.011734708212316036,-0.010257940739393234
9797,-0.3766849935054779,-0.3778515951707959
9798,-0.012419311329722404,0.007259353995323181
9799,0.16792282462120056,0.38970742374658585
9800,-0.07831630110740662,-0.08486226387321949
9801,0.2746485471725464,0.35060909017920494
9802,-0.045411352068185806,0.03966216742992401
9803,0.0022863189224153757,0.1378222327475669
9804,0.014666451141238213,0.0011918134987354279
9805,-0.08291935920715332,0.01583019644021988
9806,-0.23111625015735626,0.36325719952583313
9807,-0.03395501896739006,0.5840422920882702
9808,-0.0354042686522007,0.07370449602603912
9809,-0.03945246338844299,-0.07680825819261372
9810,-0.029659252613782883,0.23037712275981903
9811,0.017533276230096817,0.08815170103480341
9812,-0.07241327315568924,-0.07653578743338585
9813,0.011981625109910965,0.3030966389924288
9814,-1.0346238613128662,-0.7194284498691559
9815,1.3753254413604736,2.3277310952544212
9816,-0.122151680290699,0.06881950795650482
9817,0.1192321702837944,0.4745810681488365
9818,0.016002589836716652,0.029612725833430886
9819,0.46074751019477844,0.19429504650179297
9820,-0.06041431427001953,-0.05846025422215462
9821,-0.017587564885616302,-0.015167828649282455
9822,0.031433675438165665,0.09034232835983858
9823,-0.021181419491767883,-0.06183371852966957
9824,0.011058381758630276,0.11299498716834933
9825,-0.20032349228858948,0.3075995147228241
9826,-0.049453772604465485,0.0360560268163681
9827,0.014076434075832367,-0.0008356347680091858
9828,-0.09238778799772263,0.15003954619169235
9829,0.01740379072725773,0.026518504018895328
9830,0.06299792975187302,0.007322732824832201
9831,0.21992550790309906,0.09489303431473672
9832,-0.011243890970945358,-0.03039044328033924
9833,-0.023657817393541336,-0.048723604530096054
9834,0.2319994419813156,0.5688346177339554
9835,0.05280125141143799,0.013385739410296082
9836,1.4504064321517944,1.920290170237422
9837,-0.15137508511543274,0.6288336366415024
9838,0.028354590758681297,0.2215113620623015
9839,0.021961692720651627,0.34095508232712746
9840,0.09347208589315414,1.0264628753066063
9841,0.025483930483460426,0.34111386007862166
9842,-0.013066201470792294,0.017036053352057934
9843,-0.0019073337316513062,0.028109170496463776
9844,-0.34987542033195496,-0.33313557505607605
9845,0.06517099589109421,0.18829056154936552
9846,-0.07974598556756973,-0.08521171286702156
9847,0.0025122149381786585,0.0035203713923692703
9848,-0.030443638563156128,-0.057037340477108955
9849,0.00732379499822855,0.34076204895984574
9850,0.01841537468135357,0.10428259521722794
9851,-0.04298539087176323,0.6166076436638832
9852,0.02800404094159603,0.0667894099606201
9853,-0.04471366107463837,-0.02154473215341568
9854,1.3676100969314575,1.22014020383358
9855,0.09026487171649933,1.6384184174239635
9856,0.02267988584935665,0.2109628354664892
9857,0.09089826047420502,1.2779923379421234
9858,0.007477211765944958,0.044703617808409035
9859,-0.04642627388238907,0.39973054081201553
9860,-0.0033903811126947403,0.5821421351283789
9861,-0.009653511457145214,0.004110068082809448
9862,-0.13257856667041779,-0.13673844101140276
9863,-0.1006271243095398,-0.13099389961280394
9864,0.06440117955207825,0.7905312278307974
9865,0.0062787774950265884,-0.0020396369509398937
9866,0.18148775398731232,0.43017740547657013
9867,-0.05563213676214218,1.2264885753393173
9868,-0.0010221023112535477,0.36576680466532707
9869,-0.0007532625459134579,-0.00026976363733410835
9870,-0.18971127271652222,-0.19661323353648186
9871,0.008793852292001247,0.10376118870999562
9872,0.23658297955989838,1.4324406390333024
9873,-0.04679732397198677,-0.05100236693397164
9874,0.023635264486074448,0.2754915717014228
9875,0.02601712942123413,0.7121199369471469
9876,-0.027626533061265945,0.34240245074033737
9877,0.02336837537586689,0.5353526358958334
9878,-0.2562949061393738,-0.26963389571756124
9879,-0.45484432578086853,-0.40937038511037827
9880,0.1487494707107544,0.14457567408680916
9881,0.2093733251094818,0.08781059086322784
9882,0.317733496427536,2.8903586813248694
9883,-0.06874647736549377,0.0004183053970336914
9884,0.12136243283748627,0.41951771080493927
9885,-0.01794366165995598,0.17812872305512428
9886,0.0893016904592514,1.0773528385907412
9887,-0.00904209353029728,-0.008583416230976582
9888,-0.0018039606511592865,0.09790980257093906
9889,0.03647647798061371,0.5747807770967484
9890,-0.3509032726287842,0.1071367859840393
9891,-0.14132435619831085,0.3375180661678314
9892,0.1356695145368576,0.21085886779474095
9893,-0.06177597492933273,-0.008484747260808945
9894,0.010421797633171082,0.5132320336997509
9895,-0.010578922927379608,1.019481536000967
9896,-0.009235372766852379,-0.0028739813715219498
9897,-0.06486692279577255,0.5090427920222282
9898,-0.07636284828186035,0.019811302423477173
9899,0.022258872166275978,0.08339493907988071
9900,0.10694553703069687,0.007317577246576548
9901,0.01269347034394741,0.05587592499796301
9902,0.3414241373538971,1.223797122016549
9903,0.08456967025995255,0.041590847074985504
9904,0.038278475403785706,0.013464716961607337
9905,0.09622380137443542,0.2460236819460988
9906,0.03883780166506767,0.05326471896842122
9907,-0.11146597564220428,0.1541747897863388
9908,-0.003292377572506666,-0.004181375086773187
9909,0.013977959752082825,0.11188244260847569
9910,0.022254496812820435,0.086375892162323
9911,-0.18533267080783844,0.12484030425548553
9912,-0.49306201934814453,-0.5045807920396328
9913,0.0013591074384748936,0.5186515278182924
9914,0.18788166344165802,0.2631476819515228
9915,0.33885130286216736,0.8816660298034549
9916,0.018650084733963013,0.8749762969091535
9917,0.020985137671232224,0.022136772982776165
9918,0.012712322175502777,0.36755961179733276
9919,0.2716546058654785,0.32139431685209274
9920,0.01793108507990837,0.10288604427478276
9921,-0.11441633105278015,2.8150612264871597
9922,0.06737880408763885,0.09999261327902786
9923,0.013135464861989021,0.2969414589460939
9924,0.0018724389374256134,0.2596585415303707
9925,0.13740737736225128,1.0732140094041824
9926,0.008775211870670319,0.16563811153173447
9927,0.006447366438806057,0.03786893538199365
9928,-0.07082913815975189,-0.06286604888737202
9929,0.03943556174635887,0.062140483409166336
9930,-0.04085026681423187,-0.06966287642717361
9931,-0.07621514797210693,-0.09858987480401993
9932,0.4537937641143799,1.7047810330986977
9933,0.13260236382484436,1.6025475859642029
9934,-0.008365536108613014,0.18067429959774017
9935,0.20814549922943115,0.07704546302556992
9936,0.00347217102535069,0.04108649282716215
9937,-0.02712118625640869,1.6175141334533691
9938,0.22345934808254242,0.13814202323555946
9939,0.12313570827245712,0.026340153068304062
9940,-0.053430892527103424,0.16816574335098267
9941,0.014210328459739685,0.7867994308477364
9942,-0.005253922194242477,0.06453613191843033
9943,-0.007791468873620033,-0.015977506060153246
9944,0.001150280237197876,0.020962148904800415
9945,0.002495628548786044,0.2382365018129633
9946,0.017181040719151497,0.8276835962897167
9947,0.02728627808392048,0.2922808062285185
9948,0.014654611237347126,0.29145736154168844
9949,-0.0038786977529525757,0.0024574995040893555
9950,-0.17039674520492554,0.06726083159446716
9951,-0.02674669586122036,-0.0004266630858182907
9952,-0.0017600145656615496,1.2504177186638117
9953,-0.12290465086698532,-0.11731455847620964
9954,-0.002004006877541542,0.0053238458931446075
9955,-0.10090385377407074,0.6183751970529556
9956,-0.016441017389297485,0.18459733948111534
9957,-0.00332274055108428,0.0024125613272190094
9958,0.0044927652925252914,0.04075983959410223
9959,0.01383945532143116,0.21131853759413843
9960,0.00202009454369545,0.0710900053527439
9961,-0.017636526376008987,0.19271204993128777
9962,-0.09566400945186615,-0.015457242727279663
9963,-0.03720619156956673,0.6244847103953362
9964,0.02342262677848339,0.04302381700836122
9965,0.06756654381752014,0.09283982217314701
9966,-0.020658480003476143,0.0029159504920244217
9967,-0.13743498921394348,0.3776700049638748
9968,0.02251182682812214,0.2853034428553656
9969,-0.04138254374265671,0.11718752235174179
9970,-0.01774013414978981,0.10589757561683655
9971,0.29660680890083313,1.7114913873374462
9972,-0.1494876593351364,-0.15647803619503975
9973,0.06477337330579758,0.30600542039610445
9974,0.13255473971366882,0.21511697210371494
9975,0.16519276797771454,0.20820861947140656
9976,0.015562512911856174,0.505119204553921
9977,-0.02022142894566059,0.004656616598367691
9978,0.001237977878190577,1.8036559247411788
9979,-0.017022334039211273,-0.019685767125338316
9980,0.012297529727220535,0.2697252593934536
9981,0.009466697461903095,0.49249456357210875
9982,0.10532830655574799,0.4609996806830168
9983,-0.058930009603500366,-0.07143526012077928
9984,0.010927153751254082,1.2807978349737823
9985,0.1686944216489792,0.2623820893932134
9986,-0.1118738055229187,-0.11605811660410836
9987,0.0028739345725625753,0.5957127818328445
9988,0.16446031630039215,0.009027844110969454
9989,-0.27323076128959656,0.44943732023239136
9990,-0.06551393121480942,0.017249703407287598
9991,-0.0026336410082876682,0.05763304978609085
9992,-0.0019892037380486727,0.0689726322889328
9993,-0.06453127413988113,-0.05095626041293144
9994,0.08791835606098175,0.21842840779572725
9995,-0.018138453364372253,1.4612092226743698
9996,0.13545943796634674,1.334843405522406
9997,0.08090044558048248,0.0751124918460846
9998,0.029910773038864136,0.1359010614687577
9999,0.015039293095469475,0.13468031585216522
10000,0.026091836392879486,0.18563885986804962
10001,0.01816139742732048,0.121402557939291
10002,0.1152234598994255,0.14344094740226865
10003,-0.010819675400853157,0.32716547697782516
10004,0.02702142670750618,0.2576249958947301
10005,0.0019140283111482859,0.12603374966420233
10006,0.015453617088496685,0.010923465684754774
10007,0.04037323221564293,0.028088209684938192
10008,-0.1340283453464508,0.48886851966381073
10009,0.022813282907009125,0.025595167389838025
10010,0.05895432084798813,0.016033383086323738
10011,-0.03508733585476875,0.6082849353551865
10012,-0.0054863216355443,0.020759756676852703
10013,0.019807785749435425,0.04293401000904851
10014,0.06816929578781128,0.007684292271733284
10015,-0.0025787008926272392,0.051739947870373726
10016,0.011872341856360435,0.8060121443122625
10017,0.024547483772039413,0.1180188087746501
10018,0.04619640111923218,0.7985371649265289
10019,0.0037748010363429785,0.04542595410021022
10020,0.11511585116386414,0.08626177976839244
10021,0.11283092200756073,0.12726153247058392
10022,0.015981456264853477,0.03014445665758103
10023,0.03186289966106415,0.08291345648467541
10024,-0.05678505450487137,0.5587508976459503
10025,0.019171688705682755,0.002328696195036173
10026,0.004082824569195509,0.03270245000021532
10027,0.0009206905961036682,0.2960680779069662
10028,-0.01619020476937294,0.030978696420788765
10029,0.033959634602069855,0.01088629547302844
10030,0.2811826765537262,0.7340371608734131
10031,0.0022221284452825785,0.16167895426042378
10032,0.03423239290714264,0.10800093738362193
10033,-0.05202701687812805,3.4166078716516495
10034,-0.002633269876241684,0.1644847122952342
10035,-1.1020203828811646,1.160585641860962
10036,-0.019846703857183456,0.09612921997904778
10037,0.04068022593855858,0.04322064248844981
10038,0.003400287590920925,0.015049577661557123
10039,0.004147812258452177,0.008451415895251557
10040,-0.033353254199028015,0.19445380941033363
10041,0.03138053044676781,0.017673727124929428
10042,-0.036556970328092575,1.3642155230045319
10043,-0.03462927043437958,0.6991061121225357
10044,-0.0028267018496990204,0.04019756894558668
10045,0.004220273345708847,0.044114687480032444
10046,-0.027385162189602852,0.3894234150648117
10047,-0.025011083111166954,0.21321657299995422
10048,0.02945227548480034,0.1567172547802329
10049,0.030378222465515137,0.07037793751806021
10050,0.011116549372673035,0.2777148634195328
10051,-0.032776832580566406,0.017557159066200256
10052,-0.0003371300408616662,0.0061909431824460626
10053,-0.031619682908058167,0.14972469583153725
10054,-0.024456821382045746,0.3319968208670616
10055,0.07419981807470322,0.02008989651221782
10056,0.0011827584821730852,0.0030367574872798286
10057,0.09748140722513199,0.20853591756895185
10058,0.023594491183757782,0.40147121995687485
10059,0.03263181075453758,0.10758200800046325
10060,0.014831620268523693,0.014534072019159794
10061,-0.10986622422933578,2.753742501139641
10062,0.012947073206305504,0.2595566122327
10063,-0.004285799339413643,0.3053456172347069
10064,0.0010999151272699237,0.0012936120328959078
10065,-0.007774736732244492,0.08000473119318485
10066,0.06961119174957275,0.14961304562166333
10067,0.05551007762551308,0.17056981101632118
10068,0.014832085929811,0.010046092909760773
10069,0.0012265890836715698,0.17993339616805315
10070,-0.0048524923622608185,0.10733053833246231
10071,0.007616998162120581,0.00030155392602182474
10072,0.156521737575531,0.06555451778694987
10073,0.030617304146289825,0.4545905962586403
10074,-0.06743587553501129,0.4602382332086563
10075,0.01620534248650074,0.062454111874103546
10076,0.0012204276863485575,0.0013462695237649314
10077,0.008755028247833252,0.01066527831426356
10078,0.004141365177929401,0.018870976520702243
10079,0.030577752739191055,0.06694714818149805
10080,0.015962371602654457,0.18828659690916538
10081,0.12618951499462128,0.16273187985643744
10082,-0.010847397148609161,0.6073586121201515
10083,-0.006528012454509735,0.5133029259741306
10084,0.003376229666173458,0.026720771566033363
10085,0.030505497008562088,0.005394194737164071
10086,0.009790090844035149,0.2903061847900972
10087,0.019240308552980423,0.06308067962527275
10088,0.0019589215517044067,0.9393755421042442
10089,-0.005317402072250843,0.512333333492279
10090,-0.020492928102612495,0.09346086718142033
10091,-0.03915396332740784,0.09478981420397758
10092,0.015709146857261658,0.3736123042181134
10093,0.02140650898218155,0.41607818100601435
10094,-0.07240629196166992,0.37077943980693817
10095,0.008592115715146065,0.0028192918689455837
10096,0.027445808053016663,0.5791154205799103
10097,0.13293185830116272,1.7281871065497398
10098,0.005406378768384457,0.005750287557020783
10099,0.06974612921476364,0.036120295990258455
10100,0.0020192312076687813,0.11577829206362367
10101,0.07332815229892731,0.07339922268874943
10102,0.00457862438634038,0.04737757705152035
10103,0.003459014929831028,0.08294100500643253
10104,-0.00030246004462242126,0.11151991225779057
10105,0.003573683323338628,0.04984690505079925
10106,-0.5379558801651001,0.5610055327415466
10107,0.6363288760185242,1.0102311298251152
10108,-0.02341979555785656,0.05971638299524784
10109,0.0006063722539693117,0.01664965250529349
10110,0.08759887516498566,0.247316038236022
10111,-0.0026897077914327383,0.05175049975514412
10112,-0.04931178316473961,0.13458995521068573
10113,0.003766832174733281,0.003169827861711383
10114,0.0776960700750351,0.04827685025520623
10115,0.007249187678098679,0.009377695500006666
10116,-0.03507509455084801,0.1958007737994194
10117,-0.011370066553354263,0.895040538161993
10118,-0.013266743160784245,0.5557031184434891
10119,-0.1450597196817398,0.7932182252407074
10120,0.07628324627876282,0.16314771841280162
10121,0.0012073386460542679,0.1224026158452034
10122,-0.1683720201253891,1.0513778775930405
10123,0.024928905069828033,0.07981818169355392
10124,0.015135153196752071,0.09499926026910543
10125,0.022960085421800613,0.20006507635116577
10126,0.028965173289179802,0.018806001055054367
10127,0.027619488537311554,0.29198727011680603
10128,0.19673095643520355,0.15625218348577619
10129,-0.045159172266721725,0.21745531260967255
10130,-0.2623618543148041,0.9712955951690674
10131,-0.009827196598052979,0.7519908528774977
10132,0.029987748712301254,0.12261327635496855
10133,0.017798108980059624,0.07343417219817638
10134,-0.004321151413023472,0.10736012924462557
10135,0.000822067609988153,0.13710971118416637
10136,0.005442012567073107,0.03215049346908927
10137,-0.0312189981341362,0.28625229746103287
10138,-0.11829602718353271,1.8149520605802536
10139,-0.01656404696404934,0.4165601097047329
10140,0.006958966609090567,0.0045811069721821696
10141,-0.006014566868543625,0.24998079985380173
10142,0.015746332705020905,0.011447302356828004
10143,-0.0018450915813446045,0.06710661482065916
10144,0.028864314779639244,0.05956699955277145
10145,0.03101803921163082,0.11795640620402992
10146,0.03704003617167473,0.03531721280887723
10147,0.032939158380031586,0.001258219825103879
10148,-0.07838889956474304,0.4215780571103096
10149,-0.003318477887660265,0.08440852770581841
10150,-0.016101688146591187,1.0280573945492506
10151,0.014259574934840202,0.04039948061108589
10152,0.03856734558939934,0.0990718596149236
10153,0.08504027128219604,0.27215227112174034
10154,-0.010392461903393269,0.12336081266403198
10155,0.005990148521959782,0.1658373260870576
10156,0.007370880339294672,0.005728615142288618
10157,0.007137380074709654,0.008686951754498295
10158,0.00902678444981575,0.017039340222254395
10159,0.055057600140571594,0.1326858326792717
10160,0.07817082107067108,0.019294023397378623
10161,0.004201688338071108,0.0068593536198022775
10162,0.029455358162522316,0.1386485865805298
10163,0.06573009490966797,0.08726133871823549
10164,-0.016553755849599838,0.42325979843735695
10165,0.023439228534698486,0.32095998525619507
10166,0.08036941289901733,0.15133041515946388
10167,0.0013882206985726953,0.004076270193763776
10168,0.07129932194948196,0.05104512628167868
10169,0.1221274733543396,0.028497031307779253
10170,0.10527113080024719,0.04182581265922636
10171,0.030198512598872185,0.040678805205971
10172,0.014760639518499374,0.5538427494466305
10173,0.532024621963501,1.2023517191410065
10174,0.04776844382286072,0.07671140972524881
10175,0.0012451563961803913,0.036754590924829245
10176,-0.046399638056755066,0.5968971103429794
10177,-0.017983704805374146,0.045659128576517105
10178,-0.00936764944344759,0.06036817096173763
10179,-0.02760843187570572,-0.015626996755599976
10180,0.07133816182613373,0.05261218862142414
10181,0.05853574723005295,0.1382324919104576
10182,-0.04176226630806923,0.7190835028886795
10183,0.062128908932209015,0.49442724883556366
10184,0.004792068153619766,0.39752951078116894
10185,0.0480932854115963,0.3158107362687588
10186,-0.046376779675483704,0.7020287811756134
10187,0.0053946105763316154,0.1410114624304697
10188,0.039792418479919434,0.03922560531646013
10189,-0.019661344587802887,0.13510741852223873
10190,-0.012018201872706413,0.04598162043839693
10191,0.016538996249437332,0.016630906888167374
10192,0.03885751962661743,0.0277168455068022
10193,0.031531814485788345,0.00887796314782463
10194,-0.36562883853912354,0.2737772762775421
10195,0.005428663454949856,0.1669274315936491
10196,0.0038561453111469746,0.010027357842773199
10197,0.5577160120010376,0.5703880861401558
10198,1.0365006923675537,1.267503336071968
10199,0.023685837164521217,0.026802298350958154
10200,0.01631644368171692,0.0004178603994731134
10201,0.009976325556635857,0.004087194451130927
10202,-0.044228602200746536,0.055245738476514816
10203,0.0306309312582016,0.20902666775509715
10204,-0.050896212458610535,0.8268613629043102
10205,0.03005385212600231,0.1257764974143356
10206,0.03301794081926346,0.010142906219698489
10207,0.04951424151659012,0.0786075668875128
10208,0.29981881380081177,0.07554440293461084
10209,-0.06274978071451187,0.5778120458126068
10210,-0.0004285605391487479,0.03386415890417993
10211,-0.04555272310972214,0.17800361290574074
10212,0.00633303914219141,0.08355373051017523
10213,0.05065515637397766,0.17852775752544403
10214,0.044605277478694916,0.022021652664989233
10215,0.04880591109395027,0.04634579923003912
10216,0.0041640521958470345,0.07188257738016546
10217,-0.1576879620552063,1.5894276201725006
10218,-0.024016816169023514,0.7672620080411434
10219,-0.07564511895179749,0.6580128073692322
10220,0.10736766457557678,0.030192075297236443
10221,-0.09283207356929779,0.669463038444519
10222,0.003069432219490409,0.021259167056996375
10223,0.0052916258573532104,0.1934674084186554
10224,-0.01905752718448639,0.37519193068146706
10225,-0.2134978324174881,0.05253282189369202
10226,0.0010447384556755424,0.028948087681783363
10227,-0.05924203246831894,0.6074374988675117
10228,-0.016648219898343086,0.8739624246954918
10229,-0.010614501312375069,0.030592828057706356
10230,-0.03913970664143562,0.2845493033528328
10231,-0.0009473282843828201,0.2056877352297306
10232,-0.010709290392696857,-0.004822626709938049
10233,0.0835086777806282,0.34113878943026066
10234,0.0060565294697880745,0.022713512182235718
10235,0.1193258985877037,1.0150142842903733
10236,-0.03231583535671234,0.1559808813035488
10237,0.051284000277519226,0.0488944947719574
10238,0.08152323961257935,0.14472339674830437
10239,0.08293244242668152,0.059067786671221256
10240,0.08519834280014038,3.1639342308044434
10241,0.07017429172992706,0.5569658614695072
10242,0.0702032595872879,0.3160048723220825
10243,-0.02964724972844124,0.24869848415255547
10244,0.004033183678984642,0.31924921087920666
10245,0.01631656289100647,0.00023266946664080024
10246,-0.018960144370794296,0.33880803920328617
10247,-0.006579210050404072,0.3977916296571493
10248,-0.006241406314074993,0.11203300207853317
10249,-0.08151940256357193,0.1493794023990631
10250,-0.01898355595767498,0.1311415247619152
10251,0.0032926893327385187,0.024583419144619256
10252,-0.0017023442778736353,0.0033415271900594234
10253,-0.01888878270983696,0.1585153415799141
10254,-0.06932428479194641,1.6524026989936829
10255,-0.0010016616433858871,0.1965450495481491
10256,-0.00612216629087925,0.18971867859363556
10257,0.0032078600488603115,0.004228400124702603
10258,-0.1400715410709381,0.7750013321638107
10259,0.013622060418128967,0.2792666773311794
10260,-0.01107334066182375,0.2946028485894203
10261,0.08497432619333267,0.20977332442998886
10262,-0.00926654227077961,0.06468608696013689
10263,-0.001641649752855301,0.32030267640948296
10264,0.08794157207012177,0.24912676960229874
10265,0.46508198976516724,0.49970632791519165
10266,0.001350950449705124,0.04873493826016784
10267,0.006423017010092735,0.004635835488443263
10268,0.07701623439788818,0.0327358233043924
10269,0.02070184424519539,0.09468988422304392
10270,0.08765418827533722,0.8255605809390545
10271,0.0003985839430242777,0.019660022109746933
10272,0.0393536314368248,0.5033764708787203
10273,0.030437976121902466,0.10585651639848948
10274,0.033867109566926956,0.03076234459877014
10275,-0.024885524064302444,0.21559582650661469
10276,-0.02926814742386341,0.06359714828431606
10277,-0.06147973611950874,1.1231988668441772
10278,0.04723604395985603,0.3913416154682636
10279,-0.01328266505151987,0.5533120920881629
10280,0.017939813435077667,0.09208959969691932
10281,0.008616545237600803,0.008586181385908276
10282,0.564007580280304,0.41888998448848724
10283,-0.058501794934272766,0.5708918273448944
10284,-0.09538125991821289,0.2982168644666672
10285,0.006959488615393639,0.026923078228719532
10286,0.002582097426056862,0.25424423813819885
10287,0.010459568351507187,0.2572401128709316
10288,0.030759360641241074,0.08916723018046468
10289,-0.029629021883010864,0.5058723241090775
10290,-0.05896390229463577,0.3912494406104088
10291,-0.0005874466150999069,0.2703695669770241
10292,-0.23390938341617584,1.0628604590892792
10293,0.00030273571610450745,0.20246606692671776
10294,-0.002859143540263176,0.2788688577711582
10295,0.004527278710156679,0.004131876150495373
10296,-0.0003634365275502205,0.041991135105490685
10297,0.021443471312522888,0.06968912691809237
10298,0.03155818209052086,0.028975630411878228
10299,0.04482680559158325,0.005229875445365906
10300,-0.007084582932293415,0.8885271325707436
10301,0.0026043441612273455,0.013232884186436422
10302,0.15936297178268433,0.5601196847856045
10303,0.04297583922743797,0.12084922567009926
10304,0.0045026084408164024,0.016588710132054985
10305,-0.015600372105836868,0.26332421228289604
10306,0.00389084592461586,0.5284395646303892
10307,0.010526946745812893,0.12127190548926592
10308,-0.26861506700515747,0.30037620663642883
10309,6.062909960746765e-06,1.0174179747700691
10310,0.01866479590535164,0.5541656948626041
10311,-0.1225806251168251,0.08261837065219879
10312,0.0014343531802296638,0.003117904368082236
10313,-0.005889030173420906,0.16477956157177687
10314,0.15362882614135742,0.5903498530387878
10315,0.08932401239871979,0.04395473841577768
10316,0.09504206478595734,0.0009981156351841491
10317,0.0018181996420025826,0.0944726038724184
10318,0.0020930669270455837,0.2539550424553454
10319,-0.0029627555049955845,0.7901449864730239
10320,0.0022111190482974052,0.06620061118155718
10321,-0.01099276915192604,0.4305432215332985
10322,-0.02783077210187912,0.441064789891243
10323,0.1933995932340622,0.8798038214445114
10324,-0.0958605632185936,0.373527929186821
10325,0.0072397696785628796,0.005122606220538728
10326,-0.04082569479942322,-0.017496362328529358
10327,-0.030472006648778915,0.18485690653324127
10328,-0.0002826862037181854,0.20735187269747257
10329,-0.004434062168002129,0.14035537093877792
10330,0.05257684737443924,0.08865227067144588
10331,-0.005970455706119537,0.44844621419906616
10332,0.004243683069944382,0.511403251439333
10333,-0.059945765882730484,0.2890649884939194
10334,0.01954207941889763,0.026839925907552242
10335,-0.0005271141417324543,0.020678012166172266
10336,0.05460666865110397,0.09875435195863247
10337,0.24174098670482635,0.134552001953125
10338,0.041822176426649094,0.01528933323425008
10339,-0.013127341866493225,-0.020326437428593636
10340,0.0005933488137088716,0.019625031563919038
10341,0.010216907598078251,0.12080496083945036
10342,0.07703931629657745,0.014420515508390963
10343,-0.043246932327747345,1.17656060308218
10344,0.005925889126956463,0.11953438143245876
10345,-0.037875138223171234,0.36871062219142914
10346,0.033702194690704346,0.0020341048439149745
10347,0.0020268731750547886,0.20084835216403008
10348,0.014589380472898483,0.300721678417176
10349,0.030749790370464325,0.09426666144281626
10350,0.05154971405863762,0.058144831797108054
10351,0.2748967409133911,0.03034200891852379
10352,0.033502183854579926,0.024585382794612087
10353,0.00877969991415739,0.051566032037953846
10354,0.002454756759107113,0.0608069128356874
10355,0.020026041194796562,0.26698414282873273
10356,0.008943358436226845,0.002438986799461418
10357,0.0013144371332600713,0.0037177615304244682
10358,0.15198098123073578,0.10169288143515587
10359,0.0703529417514801,0.0344868372194469
10360,-0.21963843703269958,2.6870473623275757
10361,0.012629121541976929,1.282233715057373
10362,0.03410423919558525,0.10511841415427625
10363,0.03466615825891495,0.1679389113560319
10364,0.006727841682732105,0.05109745915979147
10365,-0.0019009844399988651,0.05876652058213949
10366,0.1682010143995285,0.06358369812369347
10367,0.010321198031306267,0.045696280896663666
10368,0.07551023364067078,0.006810879087424837
10369,0.005766992457211018,0.021779079805128276
10370,0.015654057264328003,0.04254226782359183
10371,-0.07103127986192703,1.0711731165647507
10372,0.0038573008496314287,0.05369458324275911
10373,-0.0221322663128376,0.6076812669634819
10374,0.04279369115829468,0.1864608135074377
10375,-0.019044842571020126,3.989714704453945
10376,-0.027065683156251907,0.3278576210141182
10377,0.05616282671689987,0.2162420153617859
10378,0.014540964737534523,0.04208950884640217
10379,0.0012933146208524704,0.20482000382617116
10380,0.043360285460948944,1.9701826367527246
10381,0.044877659529447556,0.3702772371470928
10382,0.06778371334075928,-0.014811232686042786
10383,0.08785960078239441,0.1488240361213684
10384,-0.2139081060886383,0.6480744779109955
10385,-0.07019711285829544,0.9692030698060989
10386,0.03309587016701698,1.0739832110702991
10387,0.09986952692270279,0.7391660287976265
10388,-0.23063580691814423,0.2859838604927063
10389,0.029459314420819283,0.08135466754902154
10390,0.399772971868515,0.37266468815505505
10391,0.013072612695395947,0.05734192882664502
10392,0.01933242566883564,0.05756850930629298
10393,0.006579866632819176,0.10015334747731686
10394,0.02140297368168831,0.06889724731445312
10395,0.06414179503917694,1.32215017080307
10396,0.033432308584451675,0.05414246872533113
10397,0.03433539718389511,0.04563785460777581
10398,-0.05443421006202698,-0.09686903655529022
10399,0.01624635048210621,0.013253583245386835
10400,0.04067554697394371,0.05714786727912724
10401,0.09813249856233597,0.13128181686624885
10402,-0.010818013921380043,0.6055138446390629
10403,0.07520020008087158,0.4428105056285858
10404,-0.05406391993165016,0.3508229926228523
10405,0.07618584483861923,0.46295396238565445
10406,-0.039808012545108795,0.25940055400133133
10407,0.2387622743844986,0.08894579112529755
10408,0.0011051550973206758,0.009243720589438453
10409,-0.02741875685751438,0.05445850268006325
10410,-0.05562729761004448,0.24468102306127548
10411,0.012147457338869572,0.014573668304365128
10412,-0.0036107227206230164,0.09120363555848598
10413,-0.012081644497811794,0.5055621424689889
10414,0.09770865738391876,0.09457048773765564
10415,0.06793305277824402,0.8151804059743881
10416,0.0006483197212219238,0.6955309435725212
10417,0.006908603943884373,0.15663826349191368
10418,0.011749602854251862,0.36175885796546936
10419,-0.13234364986419678,0.2789417505264282
10420,0.019555024802684784,0.04638200160115957
10421,0.030920173972845078,0.0071697574458085
10422,0.0015532448887825012,0.4443258084356785
10423,0.003770703449845314,0.002986371244332986
10424,-0.018031727522611618,0.1696518361568451
10425,0.029654067009687424,0.06571200396865606
10426,-0.17006346583366394,0.5387616753578186
10427,0.003639998147264123,0.1709625192452222
10428,-0.034133948385715485,0.2778269946575165
10429,0.00020443275570869446,0.12855872604995966
10430,0.19319726526737213,0.1000835932791233
10431,-0.00811601709574461,0.12280672509223223
10432,-0.006951086223125458,0.1748050395399332
10433,-0.07556116580963135,-0.025747034698724747
10434,0.0046959323808550835,0.13633494824171066
10435,-0.1666535884141922,0.5380386859178543
10436,-0.020820848643779755,0.0602772980928421
10437,0.03602568432688713,0.18116414919495583
10438,-0.042308446019887924,0.3878881707787514
10439,0.021092981100082397,0.39743751287460327
10440,-0.047666460275650024,0.4330377168953419
10441,0.0034093414433300495,0.016703156230505556
10442,0.007394959218800068,0.004329577412136132
10443,0.001424894668161869,0.026041807606816292
10444,0.002662035869434476,0.006142854537756648
10445,-0.0062041133642196655,0.2010696828365326
10446,0.0010248254984617233,0.0030321197700686753
10447,-0.09125469624996185,0.49555349349975586
10448,-0.15946464240550995,0.42668764293193817
10449,0.07283369451761246,0.10182037740014493
10450,0.003557153046131134,0.002509754202037584
10451,0.025731055065989494,0.018400126718916
10452,0.01601547561585903,0.0291809601476416
10453,0.032161060720682144,0.008706790511496365
10454,0.041680701076984406,0.0099487706029322
10455,0.031964078545570374,0.0052392827565199696
10456,0.011105883866548538,0.08861145004630089
10457,0.0010473225265741348,0.07308806478977203
10458,-0.23138722777366638,0.9159580767154694
10459,-0.024192966520786285,0.0409829206764698
10460,0.011061906814575195,0.3133922666311264
10461,0.09583666920661926,0.19862757250666618
10462,0.003809564746916294,0.0011731615577446064
10463,0.024303635582327843,0.20941566489636898
10464,0.015287632122635841,0.05877364019397646
10465,0.012392109259963036,0.0025819661386776716
10466,0.0025758929550647736,0.02334619825705886
10467,-0.23945559561252594,2.367593467235565
10468,0.0008915208745747805,0.1722997643519193
10469,0.03238332271575928,0.05738020455464721
10470,0.015566354617476463,0.010172183072427288
10471,0.00016813632100820541,0.02565039787441492
10472,0.06014350429177284,-0.0014841211959719658
10473,0.02065850794315338,0.03006759681738913
10474,0.0041035935282707214,0.01963021334086079
10475,0.07479953020811081,0.08017751248553395
10476,-0.0053752027451992035,0.09708883054554462
10477,0.02604985609650612,0.008386951609281823
10478,-0.05847015604376793,0.8483439907431602
10479,0.014686455018818378,0.09288061154074967
10480,0.008583975955843925,0.014390922064194456
10481,-0.0006360737606883049,0.06510592252016068
10482,0.003812783397734165,0.00018952478422562535
10483,0.006645676214247942,0.04283216135809198
10484,0.012307697907090187,0.17369543574750423
10485,0.12757110595703125,0.22820652113296092
10486,-0.01917744241654873,0.03242591395974159
10487,-0.004534022882580757,0.033449853770434856
10488,0.6496034860610962,0.07475919555872679
10489,-0.03559931367635727,1.2990622520446777
10490,0.005789550021290779,0.049235935672186315
10491,0.08626660704612732,0.6552393566817045
10492,0.007270278409123421,0.013778526044916362
10493,-0.11505869030952454,0.3959851711988449
10494,0.15548191964626312,0.12977124378085136
10495,-0.058443862944841385,0.014997348189353943
10496,-0.019002709537744522,0.1895511131733656
10497,-0.00330260768532753,1.1167812831699848
10498,0.007437502034008503,0.004443976671609562
10499,0.02202526293694973,0.005723689726437442
10500,0.020461775362491608,0.593547910451889
10501,-0.024344492703676224,0.47081004828214645
10502,0.10127534717321396,0.12694938154891133
10503,0.038750287145376205,0.05947113363072276
10504,-0.22636567056179047,0.07125243544578552
10505,0.004285368137061596,0.001581702746989322
10506,-0.12775729596614838,0.6976411193609238
10507,-0.012275444343686104,0.084800124168396
10508,0.03989919647574425,0.1630573666188866
10509,0.028376873582601547,0.0417113343719393
10510,-0.049849241971969604,0.9149197936058044
10511,0.025953572243452072,0.02046723640523851
10512,0.022117741405963898,0.3687250018119812
10513,0.08425787091255188,0.15464600175619125
10514,0.004507251083850861,0.19090784341096878
10515,-0.06342717260122299,0.24068094044923782
10516,-0.19100426137447357,0.5459582954645157
10517,0.06609240174293518,1.3117345571517944
10518,-0.055465731769800186,0.36417631804943085
10519,0.02105623483657837,0.07940945227164775
10520,0.032597724348306656,0.09145255852490664
10521,-0.013763210736215115,0.07801731768995523
10522,-0.09931919723749161,1.6159705519676208
10523,0.0340024009346962,0.032898892648518085
10524,0.022781066596508026,0.01499905635137111
10525,0.0038119489327073097,0.0009578636386322614
10526,-0.06495842337608337,0.4741419553756714
10527,0.060831815004348755,0.08909329771995544
10528,-0.09217897057533264,1.0406551733613014
10529,0.03256058692932129,0.0573099332395941
10530,0.05053768306970596,0.29720354080200195
10531,-0.002840619534254074,0.0324183851480484
10532,0.1278214156627655,0.5166980251669884
10533,-0.6065455675125122,1.7732281684875488
10534,-0.9272068738937378,0.6567893028259277
10535,0.004919452592730522,0.014983805594965816
10536,-0.005867971107363701,0.059565155766904354
10537,0.0003061974421143532,0.0768300173804164
10538,0.03277662396430969,0.04225801816210151
10539,-0.0008032963378354907,0.022764779860153794
10540,0.08821797370910645,0.47320491075515747
10541,-0.040733762085437775,0.2567520886659622
10542,0.03568079322576523,0.49061051942408085
10543,0.20932021737098694,0.6993832811713219
10544,-0.03361492604017258,0.08982629328966141
10545,-0.007956370711326599,0.5872770398855209
10546,-0.009973272681236267,0.1531209610402584
10547,-0.2725975811481476,1.3139074742794037
10548,-0.053653184324502945,0.3388303741812706
10549,0.0008328687399625778,0.07729724049568176
10550,-0.12634961307048798,0.09807363152503967
10551,0.04570551589131355,0.05137326050316915
10552,-0.07735548168420792,0.0130796879529953
10553,0.00839485228061676,0.6872352249920368
10554,-0.005033247172832489,0.07845162507146597
10555,-0.11310721933841705,0.35638657212257385
10556,0.0428093746304512,0.0035762453262577765
10557,0.005863429047167301,0.09972882852889597
10558,-0.004552517086267471,1.7804970107972622
10559,0.004743262194097042,0.00440257462196314
10560,0.023301513865590096,0.21814333088696003
10561,0.0033847931772470474,0.011440316098742187
10562,-0.011693288572132587,0.29708757996559143
10563,0.019041001796722412,0.20823159161955118
10564,0.08606883883476257,1.8021018505096436
10565,0.006675781216472387,0.012655983271542937
10566,-0.00403608800843358,0.1188480919227004
10567,0.007775309961289167,0.6463911882601678
10568,0.01200956478714943,0.15780899859964848
10569,0.11751636862754822,0.7150991596281528
10570,0.018206005915999413,0.16656785272061825
10571,-0.0011455211788415909,0.5053426530212164
10572,-4.030391573905945e-05,0.1334957592189312
10573,-0.1464957892894745,0.45644010603427887
10574,0.041888441890478134,0.020750375755596906
10575,-0.04472513496875763,0.6956933811306953
10576,-0.002191314473748207,0.2839902304112911
10577,0.023895587772130966,0.03630243195220828
10578,0.39119037985801697,2.2050756122916937
10579,0.01538238488137722,0.061381226405501366
10580,0.03340032696723938,0.08950082957744598
10581,-0.14518049359321594,0.20801638066768646
10582,-0.0021352400071918964,0.370460064150393
10583,-0.05074998363852501,0.27880851179361343
10584,0.007061265874654055,0.016788329579867423
10585,-0.00829316396266222,0.10265559889376163
10586,0.04060448333621025,0.015522163361310959
10587,0.04645422101020813,0.005061537027359009
10588,0.008391461335122585,0.005149482807610184
10589,-0.013849083334207535,0.08526868280023336
10590,0.030825579538941383,0.03854771889746189
10591,0.1497027575969696,0.09899061545729637
10592,0.08433345705270767,0.2106278147548437
10593,0.1516830176115036,0.12744022905826569
10594,-0.0636470764875412,0.531390056014061
10595,0.11706683784723282,0.26110740657895803
10596,-0.21186238527297974,1.3523914068937302
10597,-0.06858953833580017,1.156237542629242
10598,-0.04563184082508087,1.0186796188354492
10599,0.010839542374014854,0.2132382858544588
10600,0.04068625345826149,0.041052062064409256
10601,0.0012098181759938598,0.0058427715175639605
10602,0.011172915808856487,0.08749620709568262
10603,0.01567959226667881,0.026243302854709327
10604,-0.16670405864715576,0.2657843381166458
10605,0.0674949660897255,0.017041159328073263
10606,0.04406705126166344,0.028052076464518905
10607,-0.034731898456811905,0.26139555871486664
10608,0.03568796068429947,0.008342369750607759
10609,0.0014718039892613888,0.0183103964664042
10610,-0.010088426992297173,0.41316022351384163
10611,-0.006505077704787254,0.39216265734285116
10612,-0.055333737283945084,0.071609266102314
10613,-0.5602616667747498,0.3287152051925659
10614,-0.017057940363883972,0.33825312554836273
10615,-0.030024558305740356,0.49126507341861725
10616,0.11412163078784943,0.048435820266604424
10617,0.048890046775341034,0.02145104855298996
10618,-0.14907312393188477,1.0958327949047089
10619,0.054698385298252106,0.0688666719943285
10620,-0.00516430102288723,0.21168870572000742
10621,0.22614389657974243,0.3352504298090935
10622,-0.010273778811097145,0.24248215928673744
10623,0.0015794672071933746,0.18825464323163033
10624,0.015095889568328857,0.09266909211874008
10625,0.06956324726343155,0.16697447490878403
10626,-0.15802274644374847,0.03837820887565613
10627,0.0753091424703598,0.03829756088089198
10628,0.017167475074529648,0.14170999079942703
10629,-0.1965552121400833,1.166129007935524
10630,0.005162395536899567,0.009718325221911073
10631,0.008334214799106121,0.007015659706667066
10632,-0.006697211414575577,0.11219606921076775
10633,0.0026529766619205475,0.002834021594026126
10634,0.0048341769725084305,1.2468809727579355
10635,0.12518301606178284,0.11834974959492683
10636,-0.005722760688513517,0.06094861589372158
10637,0.046295247972011566,0.07506382069550455
10638,0.014371336437761784,0.03732162609230727
10639,-0.006474697962403297,0.6403482835739851
10640,0.004060852341353893,0.39246589969843626
10641,0.08991195261478424,0.2573537603020668
10642,-0.00014166533946990967,0.3827772652730346
10643,0.00568930059671402,0.04055291414260864
10644,-0.03180522844195366,0.7244781963527203
10645,0.0478181317448616,1.42101039737463
10646,-0.03160833567380905,0.5332991555333138
10647,-0.005116550717502832,0.09325956972315907
10648,-0.019697587937116623,-0.005591457709670067
10649,0.00465660123154521,0.0025926626403816044
10650,-0.0010638642124831676,0.15072755189612508
10651,0.054917365312576294,1.7228968739509583
10652,0.09671112895011902,0.6126568168401718
10653,0.0169964712113142,0.40916880778968334
10654,0.2804533839225769,1.269965723156929
10655,0.0117478147149086,1.5153877139091492
10656,-0.01370649691671133,0.9551946502178907
10657,-0.12020900845527649,1.5644596815109253
10658,-0.018910113722085953,0.26626037433743477
10659,0.007090477272868156,0.44840422458946705
10660,0.05105944722890854,-0.0016949065029621124
10661,0.007211165968328714,0.003409177123103291
10662,0.004267081618309021,0.3683323785662651
10663,0.011833854019641876,0.3056093379855156
10664,-0.027860894799232483,0.4194374158978462
10665,0.030053094029426575,0.07931965589523315
10666,-0.08821749687194824,0.4504658579826355
10667,0.004232069477438927,0.5799511997029185
10668,0.09262041002511978,0.048856270499527454
10669,0.016316324472427368,0.0004706465988704167
10670,0.0010538841597735882,0.039214026648551226
10671,-0.034487996250391006,1.3621835298836231
10672,0.03301794081926346,0.009296674155630172
10673,0.03409819304943085,0.3189866105094552
10674,-0.0291147381067276,0.4011227786540985
10675,0.0037038903683423996,2.2212550938129425
10676,0.002154964953660965,0.2673992030322552
10677,0.0316639319062233,0.02798896888270974
10678,-0.00114455446600914,0.9090087451040745
10679,-0.20416739583015442,-0.05009566247463226
10680,0.021889500319957733,0.14042320754379034
10681,-0.0004930488066747785,0.04943498969078064
10682,0.04150630906224251,0.036646276945248246
10683,0.0033222215715795755,0.0044493291061371565
10684,0.00040550529956817627,0.5456883944571018
10685,0.1278262734413147,0.15999498590826988
10686,0.00052613765001297,0.08033596724271774
10687,0.0012182819191366434,0.002217318196926499
10688,1.0210661888122559,0.6488079279661179
10689,0.020287681370973587,0.13920363318175077
10690,0.004582104738801718,0.012657126848353073
10691,-0.29686439037323,1.641202449798584
10692,0.004629781935364008,0.010508405306609347
10693,0.0008489589672535658,0.031342657981440425
10694,-0.06010497361421585,0.29045452922582626
10695,0.016673598438501358,0.29468565434217453
10696,-0.0023516318760812283,0.24738288298249245
10697,0.006555084139108658,0.0023017630228423513
10698,-0.04105160012841225,0.26379112899303436
10699,0.011732053011655807,0.14620327576994896
10700,-0.000168725848197937,0.4184608031064272
10701,-0.022839143872261047,2.2423845529556274
10702,0.07673442363739014,0.4089401252567768
10703,0.05770118534564972,0.1732707004994154
10704,0.04584791511297226,1.0457607433199883
10705,-0.008805767633020878,0.6567051541060209
10706,0.005933995824307203,0.02157750877086073
10707,0.015583762899041176,0.019461526069790125
10708,-0.037615157663822174,0.14046958461403847
10709,-0.00799284502863884,0.18854864314198494
10710,0.457098126411438,0.27701856195926666
10711,0.018374215811491013,0.17299287021160126
10712,0.004499442875385284,0.32653409615159035
10713,0.021307189017534256,0.08753723470726982
10714,0.09905295073986053,0.1260642372071743
10715,0.004290017299354076,0.004802896709406923
10716,0.011721879243850708,0.06510037928819656
10717,0.03294440358877182,0.008285565927508287
10718,0.0421118326485157,0.10052635441388702
10719,0.001042504794895649,0.030678385868668556
10720,-0.05362202972173691,0.3669138625264168
10721,-0.017870597541332245,1.150012170895934
10722,-0.033715590834617615,0.010638289153575897
10723,-0.08124633878469467,0.6506529450416565
10724,-0.1760605275630951,0.8307465612888336
10725,0.04033845290541649,0.035985704278573394
10726,0.005025077611207962,0.16965532256290317
10727,0.027521220967173576,0.029521694872528315
10728,0.0013138502836227417,1.1877221334725618
10729,-0.028901193290948868,0.23910821974277496
10730,0.004466426558792591,0.018674150807783008
10731,0.0074699679389595985,0.021011331351473927
10732,0.12876218557357788,0.0044054563622921705
10733,-0.0013361764140427113,0.09061130369082093
10734,0.007273616269230843,0.11825152859091759
10735,0.031758327037096024,0.07948286179453135
10736,0.0074614412151277065,0.009403125644894317
10737,0.0029806424863636494,0.0670814043842256
10738,0.011954687535762787,0.05117727164179087
10739,0.10189713537693024,0.19859544630162418
10740,0.007146598771214485,0.06832789815962315
10741,0.0035232086665928364,0.010944470239337534
10742,0.04241412878036499,0.15939815621823072
10743,-0.013150645419955254,0.5326597616076469
10744,0.096021369099617,0.20096293091773987
10745,0.045073479413986206,0.294671886600554
10746,0.0952477976679802,0.32486412674188614
10747,0.38550320267677307,1.0709126517176628
10748,-0.002581808716058731,0.6820749528706074
10749,-0.002071091439574957,0.5744137335568666
10750,-0.004333944525569677,0.3838154599070549
10751,-0.11501765251159668,0.8718403428792953
10752,0.025904446840286255,0.02219482063082978
10753,-0.13775354623794556,0.5550908297300339
10754,0.37587717175483704,1.6428912580013275
10755,-0.035468604415655136,0.2805031016469002
10756,-0.05407858267426491,0.5210648477077484
10757,-0.0016818107105791569,0.19520375784486532
10758,0.3265487551689148,0.7640707865357399
10759,-0.00784712377935648,0.14371914602816105
10760,0.036960817873477936,0.018611356616020203
10761,0.03130991384387016,0.5182912983000278
10762,-0.0011657923460006714,0.17862280644476414
10763,0.1520996242761612,1.9106802335008979
10764,-0.006287265568971634,1.3586266487836838
10765,-0.004529230296611786,0.5994438529014587
10766,0.42820489406585693,0.28256623446941376
10767,0.03396414592862129,0.39057103265076876
10768,-0.007346016354858875,0.030958008021116257
10769,0.02158714458346367,0.22578847408294678
10770,0.03441141918301582,0.4293800927698612
10771,0.04090309515595436,0.5058642961084843
10772,0.016765831038355827,0.33288821391761303
10773,-0.02339504100382328,0.18131932243704796
10774,0.006782730109989643,0.005226960754953325
10775,-0.18566812574863434,0.7761312574148178
10776,0.005515587516129017,0.0022586060232470118
10777,0.066661536693573,0.3998138587921858
10778,0.000810375320725143,0.0023987337481230497
10779,-0.10208401829004288,0.2167450711131096
10780,-0.17077194154262543,0.4869495779275894
10781,0.0040412768721580505,0.17715631774626672
10782,0.01549426931887865,0.06955747213214636
10783,0.030764874070882797,0.07903535268269479
10784,0.13302843272686005,0.3452615737915039
10785,0.003326446283608675,0.19058984285220504
10786,0.010964494198560715,0.01683273119851947
10787,-0.0614754743874073,1.0496754571795464
10788,0.03104184940457344,0.12098057940602303
10789,0.41282886266708374,0.3148247394710779
10790,0.4101564884185791,0.4865971952676773
10791,0.01580510102212429,0.002124539833403105
10792,-0.00548896100372076,0.15882026497274637
10793,0.13339278101921082,0.07166145648807287
10794,0.007614971604198217,0.0014066301546336035
10795,0.0162928719073534,0.10523165261838585
10796,0.03101716749370098,0.047150700323982164
10797,0.006182280834764242,0.06475974840577692
10798,0.003664252581074834,0.0068761498550884426
10799,0.0247027650475502,0.06835717882495373
10800,-0.40125471353530884,-0.014713823795318604
10801,0.07177448272705078,0.08231341233476996
10802,0.01904161088168621,0.053008103743195534
10803,-0.1518661379814148,0.37588469684123993
10804,-0.0005608642240986228,0.006339065497741103
10805,0.013864770531654358,0.48258644342422485
10806,0.0118617694824934,0.009708455356303602
10807,0.05430879443883896,0.45083488523960114
10808,-0.04889234900474548,0.21602535992860794
10809,0.026079421862959862,0.21272718720138073
10810,0.024243269115686417,0.0008898935848264955
10811,-0.005199562758207321,0.1754786018282175
10812,-0.02670261636376381,0.12678322941064835
10813,0.059824131429195404,0.39947322849184275
10814,0.06236260011792183,0.4288988821208477
10815,0.014113232493400574,0.5729171559214592
10816,-0.014773178845643997,0.40319355204701424
10817,0.07404601573944092,0.044764474616385996
10818,0.03995565325021744,0.008030261611565948
10819,0.026401981711387634,0.0652386355213821
10820,-0.0012106788344681263,0.5082393335178494
10821,0.01173333078622818,0.04641891457140446
10822,0.03344385325908661,0.01445987750776112
10823,0.03597864508628845,0.6952461581677198
10824,-0.26975157856941223,0.6878530383110046
10825,0.008505254983901978,0.5785549506545067
10826,-0.0125163234770298,0.24616062454879284
10827,0.06788764894008636,0.04439800052205101
10828,0.0014339955523610115,0.0002586475893622264
10829,-0.08048197627067566,1.0027488470077515
10830,0.021991916000843048,0.33955392241477966
10831,0.006318067200481892,0.05306687788106501
10832,0.005078669637441635,0.2613348662853241
10833,0.008203249424695969,0.21400460600852966
10834,0.16035063564777374,0.047400130453752354
10835,-0.00013253092765808105,0.350805900990963
10836,-0.4916566014289856,0.33132630586624146
10837,-0.0028473553247749805,0.019242374692112207
10838,0.01671445369720459,0.1947639361023903
10839,0.006824350915849209,1.269503184594214
10840,0.012461475096642971,0.003482042346149683
10841,-0.0452657975256443,1.5170275494456291
10842,-0.018024152144789696,0.9344777651131153
10843,0.012166453525424004,0.018796499585732818
10844,0.01080324500799179,0.675052709877491
10845,-0.0013160404050722718,0.017442140262573957
10846,0.036191970109939575,0.1350374072790146
10847,0.00349740544334054,0.028740388748701662
10848,-0.0450785756111145,1.2099594920873642
10849,0.0027117759454995394,0.04675687965936959
10850,-0.007346779573708773,0.06619776133447886
10851,-0.21440215408802032,0.4965267479419708
10852,0.02953184023499489,0.028515297453850508
10853,0.00665519293397665,0.2550614809151739
10854,0.0011468864977359772,0.163223285228014
10855,-0.1292681097984314,-0.11488818377256393
10856,0.014253408648073673,0.008109269838314503
10857,0.20162433385849,0.07123229745775461
10858,0.007221420761197805,0.02521350624738261
10859,0.00523308664560318,0.07529628626070917
10860,0.15960489213466644,0.051109343650750816
10861,0.005646435543894768,0.19025560095906258
10862,-0.014515106566250324,0.18189111165702343
10863,0.11155127733945847,0.2875259593129158
10864,-0.004856043495237827,0.3289200635626912
10865,0.20762816071510315,0.8098641857504845
10866,0.0014816850889474154,0.003906483994796872
10867,-0.14156629145145416,0.9096393883228302
10868,0.025635136291384697,0.008248312456998974
10869,0.09577561169862747,0.006505271419882774
10870,0.010563872754573822,0.0007889058615546674
10871,0.09726343303918839,0.062041818629950285
10872,0.006258121691644192,0.006856835854705423
10873,0.019643453881144524,0.050652941688895226
10874,0.018246319144964218,0.03373444452881813
10875,-0.005354791879653931,0.007685340009629726
10876,0.002485037548467517,0.000402391015086323
10877,0.0743604302406311,0.06633516401052475
10878,-0.054750408977270126,0.4775277115404606
10879,-0.027145743370056152,0.5468934997916222
10880,0.06064959242939949,0.28207425493746996
10881,-0.007554035633802414,0.01747620292007923
10882,-0.014617249369621277,0.27331914007663727
10883,-0.020859040319919586,0.4772917851805687
10884,0.023587167263031006,0.06977841909974813
10885,-0.01895632967352867,0.29221768863499165
10886,-0.025826912373304367,1.019997127354145
10887,0.01055162400007248,0.9108401909470558
10888,0.052087828516960144,0.007639107854629401
10889,0.0066683534532785416,0.0030761020607315004
10890,0.001482970081269741,0.47155262902379036
10891,0.000688713975250721,0.08087495435029268
10892,0.04033186286687851,0.34562348388135433
10893,-0.015518604777753353,0.2589805591851473
10894,0.25424307584762573,0.9613736420869827
10895,0.11099917441606522,0.758727915585041
10896,-0.059749651700258255,0.5370077937841415
10897,-0.056097980588674545,0.06015736609697342
10898,0.07420201599597931,0.04787285998463631
10899,0.15038089454174042,0.4760196655988693
10900,0.06604902446269989,0.6308291889727116
10901,0.0659957006573677,0.26717179035767913
10902,-0.010953091084957123,0.9884534478187561
10903,0.002709620166569948,0.0755643523298204
10904,0.003789299400523305,0.005312722920280066
10905,-0.007523980922996998,0.21369823813438416
10906,0.0008321162313222885,0.057551782578229904
10907,0.0003666034899652004,0.04529980104416609
10908,-0.10072559118270874,0.8862927407026291
10909,0.0012827562168240547,0.0993551928550005
10910,0.019330564886331558,0.22321250662207603
10911,-0.005425631999969482,0.3358600679785013
10912,-0.057416558265686035,1.0667805671691895
10913,0.005100804381072521,0.07825639168731868
10914,0.031849205493927,0.06380839296616614
10915,-0.019227195531129837,1.3356738481670618
10916,0.06143083795905113,0.0737351207062602
10917,0.11135397851467133,0.61424545571208
10918,-0.04303181543946266,0.28207094222307205
10919,0.11949561536312103,2.588791161775589
10920,0.013801176100969315,0.3276638053357601
10921,0.07074014097452164,0.029666810063645244
10922,-0.015347670763731003,0.22818861529231071
10923,0.0674949660897255,0.008908757697790861
10924,-0.0037121973000466824,0.10359673015773296
10925,0.005759194493293762,0.43019791692495346
10926,-0.036238089203834534,0.4963195212185383
10927,0.00741853192448616,0.002677101409062743
10928,0.006355340592563152,0.010397393023595214
10929,0.0035041458904743195,0.2704792842268944
10930,-0.00271697249263525,0.11210418399423361
10931,-0.03198940306901932,0.21188025921583176
10932,0.011545081622898579,0.18847116350661963
10933,0.04901086911559105,0.25260553881525993
10934,-0.14089882373809814,0.11161309480667114
10935,-0.014401035383343697,0.01710950955748558
10936,0.007328327279537916,0.0024837839155225083
10937,-0.05846043676137924,0.2754581719636917
10938,-0.11713291704654694,-0.0911007672548294
10939,0.10386087000370026,0.012828493141569197
10940,-0.009837225079536438,0.7054563350975513
10941,0.0305376835167408,0.010130425974239188
10942,-0.003063916927203536,0.13592741638422012
10943,-0.027371246367692947,0.4071626141667366
10944,-0.2187165468931198,0.5671242922544479
10945,0.01968403533101082,0.043142913724295795
10946,0.006463223602622747,0.011591601767577231
10947,-0.04727846011519432,0.377749539911747
10948,0.06424674391746521,0.18907323479652405
10949,0.013641946017742157,0.4850194379687309
10950,0.03343002498149872,0.016498603945365176
10951,-0.06262273341417313,0.03317383676767349
10952,0.03370700776576996,0.0550371038261801
10953,0.004842066206037998,0.05383893009275198
10954,0.005174485966563225,0.13024314842186868
10955,0.00665519293397665,0.007788492357358337
10956,0.016335241496562958,0.02447201730683446
10957,0.01639205776154995,0.17320622131228447
10958,0.019516244530677795,0.08434553351253271
10959,0.04739763215184212,0.30962852016091347
10960,0.03343558683991432,0.43323369696736336
10961,0.01812443695962429,0.06456216238439083
10962,-0.09313686937093735,0.5739846304059029
10963,0.012670297175645828,0.18978972360491753
10964,-0.22178445756435394,0.5291419625282288
10965,0.10630378127098083,0.1883983127772808
10966,0.0035601332783699036,0.004854999042436248
10967,0.04033845290541649,0.00744348949752748
10968,-0.014335095882415771,0.25021182745695114
10969,-0.17439013719558716,1.112481415271759
10970,-0.014021453447639942,0.11137338913977146
10971,0.0037977630272507668,0.0018436313821439398
10972,-0.01656252145767212,0.47518812865018845
10973,0.007177319377660751,0.003307388862594962
10974,0.047484058886766434,0.44172510877251625
10975,-0.00029415637254714966,2.3775291740894318
10976,-0.013551846146583557,0.048620522022247314
10977,0.02091243490576744,0.006075549055822194
10978,0.012669090181589127,0.504768468439579
10979,0.007570007815957069,0.08836094290018082
10980,-0.011424446478486061,0.05731929652392864
10981,-0.002428550273180008,0.23266497813165188
10982,0.08003848791122437,0.06512925587594509
10983,-0.03423481434583664,0.2186577245593071
10984,0.01671183481812477,0.6184202488511801
10985,0.00720592075958848,0.02639412268763408
10986,0.02581700123846531,0.07955740951001644
10987,0.10878781974315643,0.4614962004125118
10988,-0.030116021633148193,1.2922181859612465
10989,0.0324254184961319,0.19388835038989782
10990,0.003109245328232646,0.007246662629768252
10991,0.023774832487106323,0.16880115121603012
10992,0.03210216015577316,0.12777570635080338
10993,-0.029879001900553703,0.10441354662179947
10994,0.006956046912819147,0.0019986897242461055
10995,0.027890361845493317,0.03148320596665144
10996,-0.00010694563388824463,0.3623146675527096
10997,0.051337651908397675,0.04031539533752948
10998,0.002773889107629657,0.01972797862254083
10999,-0.0028274282813072205,0.5480839218944311
11000,-0.021807745099067688,0.09344129264354706
11001,0.0066228401847183704,0.26192284608259797
11002,-0.0356522873044014,0.039301350712776184
11003,0.08173481374979019,0.3279903531074524
11004,0.04090915620326996,0.1691993820713833
11005,-0.04100163280963898,0.6237641423940659
11006,0.02720666490495205,0.20669381134212017
11007,0.02240215241909027,0.015273808501660824
11008,-0.07741864025592804,0.6997348964214325
11009,-0.08175260573625565,1.4890417009592056
11010,0.0030176436994224787,0.01326243975199759
11011,0.014530126005411148,0.09732441668165848
11012,-0.008507871069014072,0.1416143961250782
11013,0.061618804931640625,0.11607181094586849
11014,0.015218489803373814,0.05799166765064001
11015,0.03841348737478256,0.05542137334123254
11016,0.01690061390399933,0.06270986422896385
11017,-0.23122183978557587,1.3874499797821045
11018,0.0020752702839672565,0.6643998133949935
11019,0.04024387151002884,0.09197217412292957
11020,0.0026103132404386997,0.4519752971827984
11021,-0.05000869557261467,0.03346100449562073
11022,0.4319194555282593,1.067606806755066
11023,-0.19086244702339172,2.0248122811317444
11024,0.01260332204401493,0.012139654834754765
11025,0.04233724623918533,0.11317460052669048
11026,-0.0030252686701714993,0.007864251267164946
11027,-0.06326603144407272,0.29064977169036865
11028,0.0043362826108932495,0.07994740712456405
11029,-0.012051548808813095,0.8684383928775787
11030,-0.0227713230997324,0.3119957037270069
11031,-0.03142036497592926,1.450291857123375
11032,0.039434172213077545,0.921821691095829
11033,0.0011710765538737178,0.006288037766353227
11034,-0.005723893642425537,0.5365995652973652
11035,0.08634552359580994,0.1314583458006382
11036,-0.004174110013991594,0.029232865665107965
11037,0.05772285908460617,0.8480753973126411
11038,-0.012339473702013493,0.05746972747147083
11039,0.10223366320133209,0.34704019129276276
11040,0.2306606024503708,0.30039583146572113
11041,0.06488921493291855,0.09039436536841094
11042,-0.013646472245454788,0.6117663271725178
11043,-0.0105174845084548,0.5664597954601049
11044,0.004892151802778244,0.030558904050849378
11045,0.006088755093514919,0.050788522814400494
11046,0.1803894191980362,0.29129541851580143
11047,0.02493302710354328,0.16676935367286205
11048,-0.10622739791870117,1.5370390266180038
11049,0.19861844182014465,0.21367228031158447
11050,0.03027239814400673,0.12021483387798071
11051,0.006040745414793491,0.018374999286606908
11052,0.0029859263449907303,0.07307806611061096
11053,0.025487380102276802,0.20695997960865498
11054,0.02915915846824646,0.034792357007972896
11055,0.007032560184597969,0.03551411547232419
11056,-0.07077144086360931,1.3872357457876205
11057,0.016023388132452965,0.02003804489504546
11058,0.02725876122713089,0.14031144976615906
11059,0.007605911698192358,0.0014578034824808128
11060,0.1035621389746666,0.022535904368851334
11061,-0.038307707756757736,0.3555484376847744
11062,-0.01658587157726288,0.2505056597292423
11063,-0.010783430188894272,0.27300352044403553
11064,0.032050177454948425,0.062046819424722344
11065,0.002964317798614502,1.2126262485980988
11066,0.0022438764572143555,1.0833804905414581
11067,0.2639189660549164,0.42970085516572
11068,0.03490465506911278,0.1356566750910133
11069,-0.4184298515319824,0.8407572507858276
11070,0.3248469829559326,0.6710101515054703
11071,0.015057088807225227,0.07728569163009524
11072,0.009796960279345512,0.022708558943122625
11073,0.05922099947929382,0.1875799223780632
11074,0.17019426822662354,0.053726013749837875
11075,0.007129036821424961,0.005022317011025734
11076,-0.0037075569853186607,0.27788085490465164
11077,-0.0501745380461216,0.2955654710531235
11078,0.04764997214078903,0.33098841458559036
11079,0.03179493919014931,0.01503651641542092
11080,-0.15275917947292328,0.7201806753873825
11081,0.0015421477146446705,0.050952819641679525
11082,0.007284591905772686,0.001535539876385883
11083,-0.05396689847111702,0.17904281616210938
11084,0.02964465133845806,0.1456512864679098
11085,-0.04989229887723923,0.17732368409633636
11086,0.020981933921575546,0.0705106109380722
11087,-0.010791512206196785,0.2630615308880806
11088,0.0026776513550430536,0.0031227749859681353
11089,-0.01062152162194252,0.4069722853600979
11090,-0.032805971801280975,0.10912282019853592
11091,-0.007648817263543606,0.2184392809867859
11092,-0.036170702427625656,-0.029429517686367035
11093,0.03582137078046799,0.7823346685618162
11094,0.04144595190882683,0.018726698821410537
11095,0.005420126020908356,0.7148155197501183
11096,-0.16092953085899353,0.9410004615783691
11097,0.006533857900649309,0.026829680427908897
11098,0.06470684707164764,1.0896923579275608
11099,-0.01582590490579605,0.44254035502672195
11100,0.028077993541955948,0.053738709539175034
11101,0.07697588205337524,0.005442665424197912
11102,0.00789419561624527,0.31350379437208176
11103,0.07873836904764175,0.011427119316067547
11104,0.005163629539310932,0.04703964665532112
11105,0.01567433774471283,0.005100345399114303
11106,0.008957067504525185,0.00042191095644739107
11107,-0.019525043666362762,0.2768713943660259
11108,0.06366242468357086,0.0842666495591402
11109,0.008095890283584595,0.1745345052331686
11110,-0.026177603751420975,0.3495827913284302
11111,-0.02737506665289402,0.48728425055742264
11112,0.01360628753900528,0.9200321510434151
11113,0.14874394237995148,0.1585591109469533
11114,-0.009478743188083172,0.11167933512479067
11115,-0.02858310006558895,0.43127630464732647
11116,0.013339309953153133,0.05846901598852128
11117,0.06329089403152466,0.4541610348969698
11118,-0.01935426890850067,0.06661191768944263
11119,-0.04472699016332626,0.13911710679531097
11120,-0.002615898847579956,0.08885583281517029
11121,0.01989382691681385,0.013531922159017995
11122,-0.022098856046795845,0.1453663557767868
11123,-0.00048033520579338074,0.24094228353351355
11124,-7.407460361719131e-05,0.08224972803145647
11125,0.37941932678222656,2.6541178226470947
11126,0.29904669523239136,0.01977252375218086
11127,-0.009035369381308556,0.11436385661363602
11128,0.013654246926307678,0.1291513592004776
11129,0.021737918257713318,0.11510998103767633
11130,-0.024542242288589478,0.734072744846344
11131,0.006537675857543945,0.3785032257437706
11132,0.0022380324080586433,0.021976406686007977
11133,-0.011734481900930405,0.04099358059465885
11134,-0.02176518738269806,0.09427324309945107
11135,0.005413231439888477,0.6819564597681165
11136,0.009604214690625668,0.08920832816511393
11137,-0.004295751452445984,0.5954853296279907
11138,-0.020031120628118515,0.04281531646847725
11139,-0.031619004905223846,0.2878633476793766
11140,-0.0029805609956383705,0.08556758239865303
11141,-0.09522275626659393,0.0498834103345871
11142,-0.1282588243484497,0.7898085117340088
11143,0.06952401250600815,0.09416609955951571
11144,0.026564326137304306,0.033519767224788666
11145,0.05452017858624458,0.135369423776865
11146,0.027200788259506226,0.2319457121193409
11147,-0.02688114531338215,0.05905171483755112
11148,0.09848253428936005,0.12638836726546288
11149,0.21279430389404297,1.154876708984375
11150,0.007618880830705166,0.023113720351830125
11151,0.6523476839065552,0.05978079070337117
11152,-0.061416804790496826,1.7476362437009811
11153,0.0010114929173141718,0.0012475154362618923
11154,0.024892494082450867,0.529012143611908
11155,0.01457943581044674,0.020496791228652
11156,0.007417965214699507,0.0013278965452627745
11157,-0.003665735013782978,0.08086016960442066
11158,0.012651123106479645,0.13131827116012573
11159,-0.07596506178379059,0.14672166109085083
11160,0.017172351479530334,0.22700540721416473
11161,-0.12072347104549408,0.9474248588085175
11162,0.09036389738321304,0.6461913958191872
11163,0.18544834852218628,0.10923045501112938
11164,-0.00435677170753479,0.4860602766275406
11165,0.2078809142112732,0.20268180966377258
11166,0.022055070847272873,0.14166317135095596
11167,0.11707018315792084,0.02530868537724018
11168,0.01893501915037632,0.005143880574905779
11169,-0.002636286895722151,0.13354025734588504
11170,-0.04199620708823204,0.3355430141091347
11171,0.2710050046443939,0.7063322719186544
11172,-0.00355539470911026,0.24470524489879608
11173,-0.12669013440608978,0.10084915161132812
11174,0.032842788845300674,0.073530487366952
11175,-0.06026589125394821,0.42126739025115967
11176,-0.07724331319332123,0.5896755456924438
11177,0.09463827311992645,0.11355957388877869
11178,0.04182989150285721,0.032014393247663975
11179,-0.011660718359053135,0.11395496502518654
11180,0.004279485438019037,0.09344241442158818
11181,-0.00599299743771553,0.07137983292341232
11182,0.06710445880889893,1.1451979875564575
11183,-0.011000785045325756,0.06282016634941101
11184,-0.025810007005929947,0.4325922429561615
11185,0.28909918665885925,0.09133417252451181
11186,0.015312014147639275,0.1040861438959837
11187,0.04918455332517624,0.0811260100454092
11188,-0.004665825050324202,0.031512200366705656
11189,0.015009596943855286,0.14302624762058258
11190,-0.026407446712255478,0.2046498917043209
11191,0.010727998800575733,0.02703893261787016
11192,0.004405294544994831,0.009441071888431907
11193,0.21548020839691162,0.40462634712457657
11194,0.013987317681312561,0.2721612360328436
11195,-0.009893110021948814,0.11329959519207478
11196,-0.06664349883794785,0.17660387605428696
11197,0.11725665628910065,0.2800339590758085
11198,0.019572971388697624,0.1268717353232205
11199,0.2562991678714752,2.38707035779953
11200,0.042596809566020966,0.0030246940441429615
11201,0.021970851346850395,0.2864611104596406
11202,-0.006331669166684151,0.5764031000435352
11203,-0.01670975796878338,0.37487972900271416
11204,0.02819153293967247,0.09914100915193558
11205,-0.17944775521755219,0.2172250896692276
11206,-0.011236751452088356,0.4129905700683594
11207,0.0013120378134772182,0.005646315752528608
11208,0.031329985707998276,0.04018821724457666
11209,0.07268212735652924,0.06812078040093184
11210,0.12195248156785965,0.4040021523833275
11211,0.021793559193611145,0.6559412926435471
11212,0.03343527019023895,0.018960077315568924
11213,0.01623164676129818,0.3673169161193073
11214,0.0423666350543499,0.25981895136646926
11215,0.004926636815071106,0.05554615892469883
11216,0.013562286272644997,0.018435481935739517
11217,0.1304592341184616,0.23462520632892847
11218,0.03118770569562912,0.1044124299660325
11219,0.008834872394800186,0.007006968411587877
11220,0.0014509678585454822,0.02997012238483876
11221,0.010085014626383781,0.005869756976608187
11222,0.015438925474882126,0.7389501072466373
11223,0.012326855212450027,0.04650143347680569
11224,0.012477079406380653,0.1585593093186617
11225,0.10297971963882446,0.07652798539493233
11226,0.004799600690603256,0.06663541588932276
11227,0.15864308178424835,0.047712364699691534
11228,-0.028708040714263916,0.1753033623099327
11229,0.007321450859308243,0.059639306738972664
11230,-0.0009631188586354256,0.053562892600893974
11231,0.0477619469165802,0.5392322968691587
11232,0.008957067504525185,0.009997854235061823
11233,0.02707388438284397,0.6165940742939711
11234,0.0038644166197627783,0.009194899059366435
11235,0.002485275734215975,0.0060191681841388345
11236,-0.02964108996093273,0.29562419280409813
11237,0.03031701222062111,0.5202022716403008
11238,-0.16452781856060028,0.31929852068424225
11239,-0.00669514387845993,0.1262793242931366
11240,-0.029521428048610687,0.19157731533050537
11241,0.006941622588783503,0.001916449744385318
11242,0.03137132525444031,0.02172901766607538
11243,0.008872374892234802,0.4226361997425556
11244,-0.09344714134931564,0.2545852065086365
11245,-0.002447746694087982,0.8561714217066765
11246,-0.023977821692824364,0.9756996929645538
11247,0.13796864449977875,0.15788941271603107
11248,0.2982047498226166,0.012672980315983295
11249,0.07062149792909622,0.09613546635955572
11250,0.041466206312179565,0.043294063420034945
11251,0.006114259362220764,0.018704437534324825
11252,0.007739019580185413,0.0634415338281542
11253,-0.16812629997730255,0.8949014693498611
11254,0.02128886617720127,0.7361860554665327
11255,0.12231452763080597,0.38535584323108196
11256,-0.03890809416770935,0.6691630408167839
11257,-0.046062033623456955,1.228004403412342
11258,-0.010780193842947483,2.003348682075739
11259,0.010637767612934113,0.0032337508018827066
11260,-0.00168549083173275,0.1359062660485506
11261,0.22753041982650757,0.23194261640310287
11262,0.049932919442653656,0.09024820663034916
11263,0.02621016837656498,0.1353147611953318
11264,-0.07918737083673477,0.15092399716377258
11265,-0.036734435707330704,0.6029309779405594
11266,0.0011596083641052246,1.2900922959670424
11267,-0.019298117607831955,0.16973387449979782
11268,0.09087778627872467,0.40829235780984163
11269,0.3457261323928833,0.5327322855591774
11270,0.07537005841732025,0.2567029260098934
11271,-0.10207590460777283,0.40292785316705704
11272,0.023724107071757317,0.13480970822274685
11273,0.060603730380535126,0.3096792623400688
11274,0.0027240226045250893,0.001581603319664282
11275,0.006888001225888729,0.007108414836693555
11276,0.07315367460250854,0.5405786223709583
11277,0.06672029942274094,0.01693530601914972
11278,-0.09611216932535172,0.8066939860582352
11279,-0.04573603346943855,0.40200813114643097
11280,0.018071025609970093,1.3974644765257835
11281,0.029582194983959198,0.3037541126832366
11282,-0.030851691961288452,1.5790376961231232
11283,0.7907876968383789,1.597541719675064
11284,-0.04389093816280365,0.8904049471020699
11285,-0.01208576187491417,0.043177440762519836
11286,-0.0060112448409199715,0.0048905061557888985
11287,0.0007753325626254082,0.3532242337241769
11288,-0.04635683074593544,0.15749985352158546
11289,0.026290733367204666,0.06963914958760142
11290,-0.02659624069929123,0.40054450929164886
11291,0.0029507745057344437,0.862208740785718
11292,-0.02561800926923752,0.7749574929475784
11293,0.022892868146300316,0.02785109356045723
11294,0.01712004654109478,0.038632078911177814
11295,-1.2110669612884521,1.3400722742080688
11296,0.006957894191145897,0.004500196344451979
11297,-0.01901077851653099,0.1867380291223526
11298,-0.06649750471115112,0.010371163487434387
11299,0.0025439143646508455,0.0045643357443623245
11300,0.22951748967170715,0.9231654666364193
11301,0.007762117311358452,0.1856121572200209
11302,0.007731285877525806,0.15613989997655153
11303,-0.004025429021567106,0.13253670372068882
11304,0.0013816272839903831,0.020167510956525803
11305,0.026960283517837524,1.0555360838770866
11306,-0.060080863535404205,0.3139844387769699
11307,0.017195452004671097,0.01564951828913763
11308,-0.04729001969099045,1.1779402866959572
11309,0.02937155030667782,0.12519704666920006
11310,0.027449937537312508,0.04524947889149189
11311,-0.0293250884860754,0.06844354420900345
11312,-0.00324444193392992,0.003375152125954628
11313,-0.008867067284882069,0.1226839404553175
11314,0.006733303889632225,0.49086193554103374
11315,0.03877639025449753,0.6608548983931541
11316,0.031492605805397034,1.4528639623895288
11317,0.07084237039089203,0.016338164423359558
11318,0.005788098555058241,0.06729441217612475
11319,-0.008062819950282574,0.13968815188854933
11320,-0.028652001172304153,0.07312581315636635
11321,0.01975666917860508,0.4039979842491448
11322,0.006976284086704254,0.024000249453820288
11323,0.0069517395459115505,0.046926395036280155
11324,0.002676426898688078,0.18024057988077402
11325,0.012477208860218525,0.00966305447218474
11326,-0.063937246799469,0.1073407381772995
11327,0.004274639766663313,0.010971163765134406
11328,-0.011343092657625675,0.20092440769076347
11329,0.040257811546325684,0.016907044919207692
11330,0.02111828699707985,0.0011976929381489754
11331,-0.05445496737957001,0.44403527677059174
11332,-0.016836360096931458,0.6806919164955616
11333,-0.010719344019889832,0.21028621401637793
11334,0.03328154981136322,1.2599261105060577
11335,-0.005531936883926392,0.9585824832320213
11336,-0.0034135282039642334,0.4373957049101591
11337,0.12950076162815094,0.23068086616694927
11338,0.028926827013492584,0.3726775348186493
11339,0.5042166709899902,0.4769841730594635
11340,-0.1510130763053894,0.6923384666442871
11341,-0.10462304204702377,0.6321021839976311
11342,-0.048138268291950226,0.6493761241436005
11343,-0.000922204926609993,0.07690227404236794
11344,0.025572694838047028,0.15969610959291458
11345,0.07078902423381805,0.1566506198141724
11346,0.1018533706665039,0.10572539642453194
11347,0.010165635496377945,0.04682323581073433
11348,-0.10857833921909332,0.7645438015460968
11349,-0.04068875312805176,0.8283052071928978
11350,-0.047830693423748016,0.32792236655950546
11351,-0.0078287273645401,0.0746335368603468
11352,0.03016536496579647,0.11431710282340646
11353,-0.004023085348308086,0.019085757434368134
11354,0.007161473389714956,0.055239827022887766
11355,-0.010138826444745064,0.18786584585905075
11356,0.03168001025915146,0.40746162086725235
11357,0.0003942204639315605,0.08004574198275805
11358,0.0010672601638361812,0.014053200400667265
11359,0.021633507683873177,0.021358223631978035
11360,0.012234454974532127,0.06409029965288937
11361,0.004400335252285004,0.24571948498487473
11362,-0.09767301380634308,0.6446798294782639
11363,0.054257772862911224,0.19457749463617802
11364,0.051050882786512375,0.02929249929729849
11365,0.02715088054537773,0.01849403139203787
11366,0.024745339527726173,0.15520617133006454
11367,0.002104811370372772,0.9567473866045475
11368,0.024228546768426895,0.20446736738085747
11369,0.003693085629492998,0.1039521568454802
11370,0.07033133506774902,0.014303114439826459
11371,-0.003179559949785471,0.7063977546058595
11372,-0.030428549274802208,0.6521582491695881
11373,-0.001000239048153162,0.011694968212395906
11374,0.009577669203281403,0.33460259810090065
11375,-0.00615897960960865,1.2149156369268894
11376,0.020792553201317787,0.031299486581701785
11377,-0.006541544571518898,0.046158154495060444
11378,0.018525656312704086,0.003968387492932379
11379,0.032160669565200806,0.038426858256570995
11380,-0.002397792413830757,0.21558204665780067
11381,-0.009167035110294819,0.07586591504514217
11382,0.001955063547939062,0.06642571510747075
11383,0.0007383452029898763,0.016100454988190904
11384,0.03368179872632027,0.010521681047976017
11385,0.055165085941553116,0.001668168231844902
11386,-0.0035911239683628082,2.530709082260728
11387,0.0014456779463216662,4.386803999523181e-05
11388,-0.003031801898032427,0.26799361128360033
11389,-0.09042865037918091,0.8686470091342926
11390,0.018445536494255066,0.19761507213115692
11391,0.005102712661027908,0.0301410008687526
11392,0.00669286772608757,0.018284715071786195
11393,-0.003070121631026268,0.04332669451832771
11394,0.005259244237095118,0.016504954895935953
11395,0.03694792464375496,0.047149287071079016
11396,0.014214698225259781,0.18072381988167763
11397,0.15540394186973572,0.15374532714486122
11398,-0.06278830766677856,0.5562001615762711
11399,0.009247297421097755,0.011233165394514799
11400,-0.056016705930233,0.5755708143115044
11401,0.26789605617523193,0.4497576281428337
11402,0.023982249200344086,0.061424434185028076
11403,-0.0005492232739925385,0.03569726087152958
11404,-0.02924881875514984,0.6341848634183407
11405,0.055831193923950195,0.22825086116790771
11406,0.031307440251111984,0.01867149700410664
11407,-0.007594584487378597,0.02780974004417658
11408,-0.06110753118991852,0.06876946240663528
11409,0.0033919941633939743,0.3789744433015585
11410,0.04526471719145775,0.05354646476916969
11411,0.006490891799330711,0.012354357553704176
11412,-0.09098533540964127,0.042727142572402954
11413,-0.01117592304944992,1.9091357663273811
11414,-0.1632794737815857,0.7648636549711227
11415,0.18627290427684784,0.3797399839386344
11416,-0.005524720065295696,0.37743736477568746
11417,-0.06325724720954895,0.7341556698083878
11418,0.00752688106149435,0.010953368484479142
11419,0.006788571830838919,0.020051802639500238
11420,0.00857011042535305,0.20615004049614072
11421,0.0027278373017907143,0.00030465249438549336
11422,0.03264104202389717,0.15811862424016
11423,0.02971138060092926,1.6831769347190857
11424,0.04179863631725311,0.04100647068116814
11425,-0.04545774310827255,-0.011933688074350357
11426,0.019365765154361725,0.09464795142412186
11427,-0.08466298878192902,0.3835025280714035
11428,0.0035968858283013105,0.09243972203694284
11429,0.013159014284610748,0.13498353818431497
11430,0.01490981038659811,0.0910773416981101
11431,0.01378067210316658,0.5329563058912754
11432,0.6438695788383484,0.3766217054799199
11433,-0.07874938100576401,0.8880196735262871
11434,-0.06440470367670059,0.23634418100118637
11435,-0.002167072147130966,0.05585335846990347
11436,0.016177436336874962,0.023037723556626588
11437,-0.0014832601882517338,0.009626141982153058
11438,-0.04432355612516403,0.21105104684829712
11439,0.012501762248575687,0.010255486078676768
11440,0.0013790414668619633,0.13389205606654286
11441,0.00013951212167739868,0.2729573901742697
11442,0.0246276892721653,0.0587778901681304
11443,0.004582104738801718,0.009835862283362076
11444,0.05213074013590813,0.0076201525298529305
11445,0.007343941833823919,0.01416848829103401
11446,-0.045338258147239685,0.5602246895432472
11447,0.027884747833013535,0.041199811501428485
11448,0.0037760676350444555,0.002906398360210005
11449,-0.1632554978132248,0.4607483446598053
11450,-0.000948840519413352,0.004576708655804396
11451,0.2528572082519531,0.43027205020189285
11452,0.00243971636518836,0.05492915818467736
11453,-0.0031827413477003574,0.016494196373969316
11454,0.00758826918900013,0.015126551925277454
11455,0.004284434020519257,0.27288054674863815
11456,0.012262804433703423,0.01936899308930151
11457,0.01956161856651306,0.0054858316434547305
11458,-0.1606985181570053,1.8101568967103958
11459,0.032978735864162445,0.006236245155378128
11460,0.1245817244052887,2.3908607959747314
11461,0.011519301682710648,0.1781797930598259
11462,-0.005422352813184261,0.057073808275163174
11463,0.0008605346083641052,0.25499027222394943
11464,0.002720803953707218,7.879366967245005e-05
11465,-0.0032273288816213608,0.2324303686618805
11466,-0.013706831261515617,0.22357916086912155
11467,0.004948921501636505,0.9082990065217018
11468,0.0743604302406311,0.00882933497428894
11469,-0.010461845435202122,0.0638609491288662
11470,0.04397796839475632,0.04303561302367598
11471,0.03094043955206871,1.3751696161925793
11472,0.018306227400898933,0.013842408428899944
11473,0.01992500014603138,1.113037470728159
11474,0.0023239480797201395,0.0357993368525058
11475,-0.012957772240042686,0.1942731887102127
11476,0.057562414556741714,0.07434360310435295
11477,0.0007010516128502786,0.006549089855980128
11478,-0.022899681702256203,-0.007692499086260796
11479,-0.06647782027721405,0.18632220476865768
11480,-0.10889008641242981,0.21262617409229279
11481,0.0012619576882570982,0.04557733773253858
11482,0.03558109328150749,0.030342252168338746
11483,-0.01158087607473135,0.11705677025020123
11484,-0.030949607491493225,0.5564046651124954
11485,0.07535122334957123,0.003350947401486337
11486,0.0013233269564807415,0.010620542336255312
11487,-0.042250342667102814,1.7463505417108536
11488,-0.04775343835353851,0.7959204763174057
11489,0.020946558564901352,0.0230917208828032
11490,-0.14226728677749634,0.366020143032074
11491,-0.11351437866687775,-0.0036439746618270874
11492,-0.030256647616624832,0.13499842584133148
11493,-0.0013218653621152043,0.04621713329106569
11494,0.12858064472675323,0.16301714768633246
11495,0.0577891506254673,0.39360054954886436
11496,-0.0023968354798853397,0.09570001298561692
11497,0.03368300199508667,0.014787614145461703
11498,0.0051077380776405334,0.030996329383924603
11499,0.03940144553780556,0.05446880031377077
11500,0.12190505117177963,0.42675843089818954
11501,-0.07854577898979187,0.04883520305156708
11502,-0.006008908152580261,0.04482555761933327
11503,0.004771621897816658,0.6401998642832041
11504,0.008075844496488571,0.1140259075909853
11505,-0.003924355376511812,0.25858397502452135
11506,-0.0030171284452080727,0.03415706008672714
11507,0.2662341594696045,0.2411837875843048
11508,0.04544568061828613,0.45433672703802586
11509,0.04788266494870186,0.318865779787302
11510,-0.013255767524242401,0.32462649419903755
11511,0.0012260305229574442,0.00020370785210843678
11512,0.01601126790046692,0.09921668516471982
11513,-0.21181343495845795,1.9290536642074585
11514,-0.00506550632417202,0.07813035603612661
11515,0.009067092090845108,0.03102109069004655
11516,0.0035606101155281067,0.0011402941531741817
11517,0.04221196100115776,0.2297563222819008
11518,0.05162297189235687,0.49501998722553253
11519,0.19954510033130646,0.047116913832724094
11520,0.0011975399684160948,0.003890216301442706
11521,0.012122170999646187,1.0742630832828581
11522,0.0101415840908885,0.008792041975539178
11523,-0.014713390730321407,0.6087740119546652
11524,0.03152104839682579,0.04294651438249275
11525,-0.04011833295226097,0.5253937765955925
11526,0.0032017757184803486,0.20730518782511353
11527,0.00014084158465266228,0.01106450567021966
11528,0.4307924509048462,1.933922216296196
11529,0.0011150604113936424,0.21414567437022924
11530,0.01450040191411972,1.0039088055491447
11531,0.06048049405217171,0.17264521401375532
11532,0.04067489132285118,0.04605618119239807
11533,-0.041887834668159485,0.441380575299263
11534,0.07512692362070084,0.31996694952249527
11535,0.014149757102131844,0.4408669974654913
11536,0.12630704045295715,0.26409527473151684
11537,-0.03064829483628273,0.15149952843785286
11538,0.003774279495701194,0.0042604653172020335
11539,-0.023778896778821945,0.48028164729475975
11540,-0.003423050045967102,0.16613216418772936
11541,0.012278178706765175,0.2797913234680891
11542,-0.02389317750930786,0.7501537203788757
11543,-0.015260286629199982,0.3747851774096489
11544,-0.16459780931472778,0.7185442745685577
11545,0.005859543569386005,0.10375920229125768
11546,0.009459800086915493,0.06172275450080633
11547,0.018119674175977707,0.044561484130099416
11548,0.00903224851936102,0.03563212661538273
11549,0.029006781056523323,0.02773749316111207
11550,0.10362552851438522,0.02666283870348707
11551,0.020456431433558464,0.337722402298823
11552,0.006510038860142231,0.04426365747349337
11553,0.0005809589638374746,0.010786120488774031
11554,0.005385554861277342,0.012134247925132513
11555,-0.006844602525234222,0.3877717601135373
11556,0.033580001443624496,0.008118268655380234
11557,0.13329274952411652,0.7548158913850784
11558,0.021678458899259567,0.4009613059461117
11559,-0.027977313846349716,0.4151326194405556
11560,0.006811687722802162,0.1328673679381609
11561,0.00023970298934727907,0.013958051684312522
11562,-0.0017418144270777702,0.02655535191297531
11563,-0.0068543581292033195,0.1654494209215045
11564,-0.2707042396068573,0.49669644236564636
11565,-0.026442160829901695,0.2923144996166229
11566,-0.0757165253162384,0.001543574035167694
11567,0.07599743455648422,0.8220704942941666
11568,0.13360783457756042,0.28916628658771515
11569,0.06597859412431717,0.6466531585901976
11570,0.08258720487356186,1.4394119530916214
11571,0.021891193464398384,0.05265065096318722
11572,0.029328463599085808,0.015893341740593314
11573,-0.003528003115206957,0.039459409192204475
11574,0.005785422399640083,0.061026413924992085
11575,-0.14814341068267822,0.7016191482543945
11576,0.020845279097557068,0.022263535298407078
11577,0.12796607613563538,0.4216092536225915
11578,-0.11241409927606583,1.2701999843120575
11579,0.03454830124974251,0.127930399030447
11580,0.03461937978863716,0.0534285819157958
11581,0.025076454505324364,0.11521491967141628
11582,0.33987030386924744,0.26513538509607315
11583,-0.02864733338356018,0.1666540950536728
11584,-0.000975106842815876,0.22963479906320572
11585,-0.04351083189249039,0.7160718441009521
11586,0.0013968033017590642,0.0011170271791343112
11587,-0.008169631473720074,0.08685424365103245
11588,0.3482651114463806,1.0244824439287186
11589,0.00307562667876482,0.013441804680041969
11590,-0.03528150916099548,0.4137546345591545
11591,0.08831536769866943,0.08015023544430733
11592,0.12769269943237305,0.0675193783827126
11593,0.0008601250592619181,0.012527613929705694
11594,-0.03464925289154053,0.12694130092859268
11595,0.8028884530067444,1.4674895405769348
11596,0.00659212376922369,0.033794366754591465
11597,0.06310299038887024,0.14817115291953087
11598,0.08350939303636551,1.0260863229632378
11599,0.00021479837596416473,0.02759640384465456
11600,0.0043357666581869125,0.1396045759320259
11601,0.0021414258517324924,0.11834236001595855
11602,-0.03510967642068863,1.2048974484205246
11603,-0.06528081744909286,0.01828577369451523
11604,0.00094095419626683,0.013691981323063374
11605,-0.02339043840765953,0.49343443289399147
11606,0.028200356289744377,0.011206287956156302
11607,-0.13272833824157715,0.23126685619354248
11608,0.034901976585388184,0.024619694973807782
11609,-0.048413388431072235,1.9289865493774414
11610,0.004585603252053261,0.11666248179972172
11611,0.11703218519687653,0.14525564544601366
11612,0.005589496344327927,0.2707832455635071
11613,0.043710701167583466,1.242161177098751
11614,-0.0013386476784944534,0.36638645082712173
11615,0.030246485024690628,0.5222898153588176
11616,-0.0008304778020828962,0.00533213559538126
11617,0.015646295621991158,0.006876201834529638
11618,-0.004670331254601479,0.05664023291319609
11619,0.11972057819366455,0.20237274374812841
11620,-0.12657590210437775,0.3941948711872101
11621,0.010970911011099815,0.22893267637118697
11622,0.021557241678237915,-0.04036563728004694
11623,-0.10792724043130875,2.7386203557252884
11624,0.0026317592710256577,0.0007395873253699392
11625,-0.05553193390369415,0.7312804758548737
11626,0.12644261121749878,0.20319125428795815
11627,-0.03756174445152283,0.7658991739153862
11628,-0.013806253671646118,0.6145026832818985
11629,-0.03321235254406929,0.4251132644712925
11630,0.003792903386056423,0.003002416400704533
11631,0.09781346470117569,0.09208068437874317
11632,-0.019002921879291534,0.7578294426202774
11633,0.001301085576415062,-0.0020834601018577814
11634,0.010881084017455578,0.2521058740094304
11635,0.031095730140805244,0.04795740311965346
11636,0.11127066612243652,0.12888983264565468
11637,-0.010678568854928017,1.5108921714127064
11638,0.01980738341808319,0.06565004587173462
11639,-0.028829127550125122,0.07389045879244804
11640,0.015229703858494759,0.037919772788882256
11641,-0.012470209039747715,0.7449685577303171
11642,-0.00014110631309449673,0.03281049453653395
11643,0.0011779903434216976,0.009197986924846191
11644,0.0035484510008245707,0.00468528754208819
11645,-0.047799959778785706,0.16401443630456924
11646,-0.043287910521030426,0.26259132474660873
11647,-0.016059942543506622,0.25310209207236767
11648,0.09839948266744614,0.25762566179037094
11649,-0.0009707151912152767,0.026933254674077034
11650,0.0785069465637207,0.05455317287123762
11651,-0.09484174102544785,0.4260120764374733
11652,0.04830998554825783,0.418363768607378
11653,0.0008500334806740284,0.03753486229106784
11654,0.0023888759315013885,0.13345908746123314
11655,-0.004012495279312134,0.026333785615861416
11656,-0.25992992520332336,0.8624946773052216
11657,0.042082034051418304,0.009674586646724492
11658,0.002721519209444523,0.0009964442788259475
11659,-0.003234509378671646,0.3577720457687974
11660,-0.020719850435853004,0.08666970767080784
11661,0.14037492871284485,0.4262274708598852
11662,-0.0013473632279783487,0.11325042648240924
11663,0.03233177214860916,0.627190463244915
11664,0.0023944645654410124,0.029530318191973493
11665,-0.09900091588497162,0.24346141517162323
11666,0.004141335841268301,0.03221233980730176
11667,0.02252896875143051,0.9633643105626106
11668,0.004891437478363514,0.03777997812721878
11669,0.007184557616710663,0.11043369770050049
11670,0.019737759605050087,0.034001266583800316
11671,-0.01186012290418148,0.11389080435037613
11672,0.014672920107841492,0.16762543842196465
11673,0.0016072094440460205,0.2197720380499959
11674,0.25588226318359375,0.38795753195881844
11675,0.015770509839057922,0.08000015537254512
11676,-0.00738660991191864,0.10549081303179264
11677,0.014499614015221596,0.016630695172352716
11678,0.007581953890621662,0.0005622692474389623
11679,0.021513894200325012,0.33232787251472473
11680,-0.01865445263683796,0.21053797751665115
11681,0.07489293068647385,0.02224394743097946
11682,-0.029357969760894775,0.9649483487010002
11683,0.014886584132909775,0.010428959387354553
11684,0.11691047996282578,0.15550640877336264
11685,-0.03685631603002548,0.2126089483499527
11686,-0.0036649880930781364,0.033307421021163464
11687,-0.02189386449754238,0.004409577697515488
11688,0.01750783622264862,0.04274638369679451
11689,0.03500153124332428,0.14937649853527546
11690,-0.009529711678624153,0.38372721150517464
11691,0.02621728554368019,0.009365792386233807
11692,0.023549489676952362,0.05615518894046545
11693,0.16078191995620728,0.1024584025144577
11694,-0.019680805504322052,0.4453158676624298
11695,0.010249719955027103,0.08010323997586966
11696,0.027114123106002808,0.4977609543129802
11697,-0.038423970341682434,0.6197737827897072
11698,0.009287793189287186,0.16096272505819798
11699,0.007079718634486198,0.04212573455879465
11700,0.0788431391119957,0.004193655331619084
11701,-0.001704968512058258,-0.004129295703023672
11702,0.06450726836919785,0.09787139482796192
11703,0.0021765504498034716,0.05092425853945315
11704,-0.6214200258255005,3.8063838481903076
11705,0.03401550278067589,0.0373271806165576
11706,0.014326822012662888,0.05540476879104972
11707,0.014248768799006939,0.1281948119867593
11708,0.0068437485024333,0.026009644730947912
11709,0.06942684203386307,0.41104794293642044
11710,-0.10998345911502838,0.7246206551790237
11711,0.03643590211868286,0.362212055362761
11712,-0.050888173282146454,0.06686870753765106
11713,0.27864643931388855,0.19949193485081196
11714,-0.22017905116081238,0.21663951873779297
11715,-0.0185367614030838,0.25972456485033035
11716,0.029707148671150208,0.03131659346399829
11717,-0.01100292056798935,0.5738356336951256
11718,0.0012897495180368423,0.13091064244508743
11719,0.006831004284322262,0.02287985426664818
11720,0.00821438618004322,0.1564889159053564
11721,-0.04596397653222084,0.7057702094316483
11722,0.03413131833076477,0.16713783144950867
11723,-0.004647664725780487,0.05351881869137287
11724,0.0013117690104991198,0.026272318558767438
11725,-0.016401417553424835,0.19739829562604427
11726,0.03056366741657257,0.11675745341926813
11727,-0.04460463300347328,0.12498079985380173
11728,0.05844881385564804,1.061231441795826
11729,-0.01296637300401926,0.22653798386454582
11730,-0.07095847278833389,0.6383663341403008
11731,0.13380029797554016,0.2406153827905655
11732,-0.13894955813884735,0.18149659037590027
11733,-0.0011188792996108532,0.05414733104407787
11734,0.04788266494870186,-0.02107967600226402
11735,0.004655253142118454,0.0824337515514344
11736,0.02466089092195034,0.10983561864122748
11737,0.04202732443809509,0.008899311957065947
11738,-0.0035063978284597397,0.07437659706920385
11739,-0.03966231644153595,1.1915167942643166
11740,-0.0077098049223423,0.5152915641665459
11741,0.0020531020127236843,-0.0004948646092088893
11742,0.0008348766714334488,0.8345838114619255
11743,0.0018910691142082214,0.12098686397075653
11744,0.008507631719112396,0.021884751971811056
11745,-0.10048386454582214,0.37262430787086487
11746,-0.010649735108017921,0.014576710760593414
11747,-0.037994373589754105,0.5237303301692009
11748,0.030200134962797165,0.005015377886593342
11749,-0.0035154856741428375,0.07621242478489876
11750,-0.08789464831352234,0.8010325878858566
11751,0.008945861831307411,0.0043669232127285795
11752,0.033959195017814636,0.26797814946621656
11753,-0.013936574570834637,0.34689428471028805
11754,0.04024387151002884,0.003622535839676857
11755,0.009716496802866459,0.035348012344911695
11756,-0.12343016266822815,0.280363991856575
11757,-0.014103363268077374,0.07827788311988115
11758,0.002453811001032591,0.034932791255414486
11759,0.044053152203559875,0.060525023814989254
11760,0.004634549375623465,0.021450276202813257
11761,-0.010735370218753815,0.06016622483730316
11762,0.04284418001770973,0.08174689603038132
11763,-0.06904885917901993,0.6014676466584206
11764,0.04446837306022644,0.006248303747270256
11765,0.026065923273563385,1.1510839238762856
11766,0.002654837444424629,0.053004294633865356
11767,-0.08082258701324463,0.13618351519107819
11768,-0.01409171987324953,0.4234908651560545
11769,-0.000841677188873291,0.2773753348737955
11770,-0.0002405977575108409,0.021199436741881073
11771,-0.08473709970712662,0.6977852284908295
11772,0.028409847989678383,0.22207472962327302
11773,0.05066103860735893,0.29848927236162126
11774,0.23634600639343262,1.1004415526986122
11775,-0.05150199681520462,0.7127523012459278
11776,-0.00721757672727108,0.19071195926517248
11777,-0.00230221776291728,0.14174453308805823
11778,0.1156175509095192,0.49531849194318056
11779,0.0012257921043783426,0.0005065109000383927
11780,0.02282627671957016,0.2417963296175003
11781,0.023219764232635498,0.026196963852271438
11782,0.023662667721509933,0.16996623203158379
11783,0.01631644368171692,0.00010096516053437199
11784,0.04191574826836586,0.01035832628076605
11785,0.03405321016907692,0.02556629292666912
11786,0.007242749445140362,0.009864564868621528
11787,0.0009957447182387114,0.009956062363926321
11788,0.11342655122280121,0.2339653428643942
11789,0.006612423807382584,0.0548547338694334
11790,0.04561639949679375,0.0037094245199114084
11791,0.004323123954236507,0.47155609633773565
11792,0.01627269573509693,0.011842260166304186
11793,0.27413904666900635,0.3095464538782835
11794,-0.1872122436761856,1.4144672900438309
11795,-0.164053276181221,1.4219238460063934
11796,0.027959754690527916,0.05976520339027047
11797,-0.011279416270554066,0.37707829009741545
11798,-0.04889882728457451,0.04468090087175369
11799,0.020237121731042862,0.15332406107336283
11800,-0.10309317708015442,0.1446566879749298
11801,0.004600293934345245,0.06531964079476893
11802,0.03266306594014168,0.6679653264582157
11803,0.26245927810668945,1.1816404312849045
11804,0.00013755867257714272,0.023555255960673094
11805,-0.11431604623794556,0.22580893337726593
11806,0.016563311219215393,0.01862852151680272
11807,0.0034304331056773663,0.07299248737399466
11808,0.010009801015257835,0.013254233344923705
11809,-0.054560888558626175,0.5433997958898544
11810,0.024863218888640404,0.15774733712896705
11811,-0.024692758917808533,0.49846671521663666
11812,-0.03312673419713974,0.1390746608376503
11813,0.0007022079080343246,0.044521254603751004
11814,0.001381726935505867,0.029348302632570267
11815,0.05310218781232834,0.057180392410373315
11816,0.047893207520246506,0.7340638972818851
11817,0.0008177030249498785,0.009045319340657443
11818,-0.029341375455260277,0.19633619859814644
11819,-0.10414176434278488,0.5803047195076942
11820,0.03642529994249344,0.3936963891610503
11821,0.001431015320122242,0.00019750732099055313
11822,0.008604390546679497,0.046036198356887326
11823,0.00026326184161007404,0.10848760162480175
11824,-0.0008533112704753876,0.2111281380057335
11825,0.0008986163302324712,0.024828636727761477
11826,-0.1316273808479309,0.9814196825027466
11827,0.029813919216394424,0.2634051814675331
11828,0.0011883610859513283,0.0006371847957780119
11829,-0.049268223345279694,0.35774146392941475
11830,0.02440931461751461,0.020080996677279472
11831,-0.04916192591190338,0.5980921983718872
11832,0.006183880381286144,0.006023988884408027
11833,0.00389084592461586,-0.005132742002606392
11834,-0.027221063151955605,0.10170967131853104
11835,-0.11862672865390778,0.3447529077529907
11836,-0.004288859665393829,0.009264802560210228
11837,0.007338458672165871,0.0025052108030649833
11838,0.007561170496046543,0.22033956740051508
11839,0.022057171911001205,0.1161514789564535
11840,0.01841128244996071,0.27044034469872713
11841,0.011527814902365208,0.0028933673165738583
11842,0.033619556576013565,1.2702112821862102
11843,-0.030922869220376015,0.13089138269424438
11844,0.004500959999859333,0.031999881844967604
11845,0.0038914005272090435,0.002287103736307472
11846,0.002504272386431694,0.1695729847997427
11847,0.06823809444904327,0.15358977392315865
11848,0.0899253785610199,0.07450653985142708
11849,0.13625206053256989,0.10288409795612097
11850,-0.02175610512495041,0.7976558860391378
11851,-0.03502518683671951,0.6130338869988918
11852,0.02726464718580246,0.1631910903379321
11853,0.02424454316496849,0.031186514534056187
11854,0.0009495032718405128,0.02752832430996932
11855,0.012050915509462357,0.2835785374045372
11856,0.009513691067695618,2.740249343216419
11857,-0.007015540264546871,0.009208185598254204
11858,0.006552071776241064,0.2597301588393748
11859,0.10888494551181793,0.05512521043419838
11860,0.07074394077062607,0.3972606146708131
11861,0.007441078312695026,0.0023572535646962933
11862,-0.0005197604186832905,0.00013333791866898537
11863,-0.013809524476528168,0.2543776910752058
11864,0.037004973739385605,0.015577367041260004
11865,-0.05742068588733673,1.1731238439679146
11866,-0.025965822860598564,0.07397095113992691
11867,0.00659644789993763,0.0014587442401534645
11868,0.009193917736411095,0.7558730188757181
11869,0.024969566613435745,0.13921455666422844
11870,0.04484036564826965,0.3244737982749939
11871,-0.04197055101394653,0.35061147063970566
11872,0.04966309666633606,0.01865333318710327
11873,-0.17827939987182617,-0.10051151365041733
11874,-0.031784117221832275,1.4009535014629364
11875,0.07151700556278229,0.5714779905974865
11876,0.006699747405946255,0.1207960369065404
11877,0.12033577263355255,0.11140978988260031
11878,-0.016296090558171272,0.22067249938845634
11879,0.03373579680919647,0.021187578327953815
11880,0.065785251557827,0.14235536009073257
11881,-0.24676091969013214,0.9666094779968262
11882,-0.06416173279285431,0.23837651312351227
11883,0.033048439770936966,0.07551474415231496
11884,-0.05185824632644653,0.7706048786640167
11885,0.006490001454949379,0.0011929336469620466
11886,0.10210372507572174,0.8171031624078751
11887,-0.05970826745033264,-0.0396057590842247
11888,0.003038298338651657,0.17148683033883572
11889,0.007839277386665344,0.1292683258652687
11890,0.07031992822885513,0.11403454001992941
11891,0.054319195449352264,0.37445010989904404
11892,0.018022511154413223,0.1882941834628582
11893,-0.07482314854860306,1.0254537016153336
11894,0.10721922665834427,0.2814018949866295
11895,0.015509507618844509,0.004593927995301783
11896,0.000940865371376276,0.01749267429113388
11897,0.030319910496473312,0.0057089139154413715
11898,0.04219629988074303,0.3078893907368183
11899,0.04131810739636421,0.03264884417876601
11900,-0.08735427260398865,1.2767112851142883
11901,0.007429647725075483,0.011571158011065563
11902,0.09525801241397858,0.2595284581184387
11903,-0.013033273629844189,0.3403681255877018
11904,0.0017302101477980614,0.1366468407213688
11905,0.017303669825196266,0.04064585082232952
11906,0.0012000432470813394,0.004669590734920348
11907,0.000660439021885395,0.0657318220473826
11908,0.05849242955446243,0.5321661066263914
11909,0.007206350564956665,0.6413386166095734
11910,0.0013618773082271218,0.0021097453354741447
11911,0.07107153534889221,0.024810046917991713
11912,-0.0006180685013532639,0.030199673026800156
11913,0.010230131447315216,0.949256559368223
11914,0.016569161787629128,0.05841737939044833
11915,0.0613153837621212,0.20715929195284843
11916,0.4170125722885132,0.4324265643954277
11917,-0.0007506739348173141,0.09295838279649615
11918,0.036139845848083496,0.14016774855554104
11919,-0.1357632875442505,0.12400195002555847
11920,0.0057094646617770195,0.02169101790059358
11921,0.07927124202251434,0.17030618712306023
11922,0.0009193290024995804,0.040728299878537655
11923,0.013108824379742146,0.0909007890149951
11924,0.033808633685112,0.016442404128611088
11925,0.00279207993298769,0.058429847471416
11926,0.0014325650408864021,0.000955588915530825
11927,0.22116267681121826,1.3206537961959839
11928,-0.16541096568107605,1.0539877712726593
11929,0.07468710839748383,0.11862250650301576
11930,-0.17765219509601593,0.6467071771621704
11931,0.0066256411373615265,0.03525965934386477
11932,0.05557912588119507,1.2617263430729508
11933,0.007576112635433674,0.0004402579961606534
11934,0.006710386835038662,0.009121659706579521
11935,0.012372151017189026,0.12067453563213348
11936,-0.019236790016293526,0.2682645060122013
11937,0.0025939359329640865,0.1296053963014856
11938,-0.03241099417209625,0.08109910041093826
11939,-0.08759859204292297,0.24161627888679504
11940,0.013058556243777275,0.605060400441289
11941,0.024874232709407806,0.27884383499622345
11942,0.7395439147949219,1.6425583064556122
11943,0.02403532899916172,0.03591673634946346
11944,0.07068134099245071,0.6177735924720764
11945,-0.1463090479373932,2.5699546486139297
11946,0.1767023205757141,0.4279368221759796
11947,0.10575181245803833,0.02123572616255842
11948,-0.14727851748466492,0.9656153917312622
11949,-0.006709989160299301,0.6704545859247446
11950,0.0016436297446489334,0.2492108903825283
11951,0.0017284844070672989,0.10340159758925438
11952,0.007860970683395863,0.17897581215947866
11953,0.005356575362384319,0.009666885089245625
11954,0.017109930515289307,0.004972339142113924
11955,0.12662988901138306,0.10077040828764439
11956,0.004471860360354185,0.03950084245298058
11957,0.045477624982595444,0.21247124299407005
11958,0.024754324927926064,0.008297929540276527
11959,0.03605155646800995,0.1337811043485999
11960,-0.016584863886237144,-0.0023410413414239883
11961,-0.03355409577488899,0.3784385025501251
11962,0.059730999171733856,0.22929462138563395
11963,0.01728086918592453,0.09186351299285889
11964,0.003967843949794769,0.317535949870944
11965,-0.012987618334591389,0.25979772955179214
11966,-0.0016774904215708375,0.1415032404474914
11967,-0.05195724219083786,0.6508315056562424
11968,-0.2117243856191635,0.3722223937511444
11969,0.003809564746916294,0.0014962629702495178
11970,-0.05562453716993332,0.50565005838871
11971,-0.1432029902935028,0.8762642294168472
11972,0.6182902455329895,0.9760847687721252
11973,-0.014454081654548645,0.08967871777713299
11974,0.009334657341241837,0.2307106927037239
11975,0.0029150638729333878,0.126313031592872
11976,0.020429469645023346,0.12622566148638725
11977,-0.03162303939461708,0.3615095764398575
11978,0.03882373124361038,0.15635696751996875
11979,0.012602725997567177,0.0012808973060600692
11980,-0.1151064857840538,0.17186981439590454
11981,0.01666606217622757,0.0037579446270683547
11982,0.025672147050499916,-0.0008359663188457489
11983,-0.03998691588640213,0.5236886627972126
11984,0.048952244222164154,0.16994848102331161
11985,-0.01446126401424408,0.353609099984169
11986,0.0208762064576149,0.007251764734974131
11987,0.006891455966979265,0.011172827042173594
11988,0.02016606368124485,0.0014246038681449136
11989,0.01880854368209839,0.695844754576683
11990,0.004651506897062063,0.0727088088169694
11991,0.019532330334186554,0.23750083288177848
11992,0.003564467653632164,0.043414524756371975
11993,0.01283752266317606,0.021366338012740016
11994,-0.03658430278301239,0.22350530326366425
11995,0.024655887857079506,0.16340120742097497
11996,0.023456957191228867,0.677068617194891
11997,0.03499934449791908,0.07038024347275496
11998,0.18458086252212524,0.4545815661549568
11999,0.030495796352624893,0.5621123798191547
12000,0.0658169761300087,0.46766708232462406
12001,0.08030940592288971,0.9712106473743916
12002,0.0014609317295253277,0.017579843755811453
12003,0.005187341943383217,0.3101622238755226
12004,-0.003677375614643097,0.6637205146253109
12005,-0.053100764751434326,1.0879835188388824
12006,-0.0007064002566039562,0.12664342252537608
12007,0.043433669954538345,0.2529148245230317
12008,0.053798943758010864,0.2950026411563158
12009,0.010676391422748566,0.08371772663667798
12010,-0.20435285568237305,1.3450500071048737
12011,-0.006602363660931587,0.1334928059950471
12012,0.006144159939140081,0.011611707916017622
12013,0.015051484107971191,0.16573457792401314
12014,-0.14168313145637512,2.038036584854126
12015,0.06906264275312424,0.033737264573574066
12016,-0.01440041046589613,0.014912808313965797
12017,0.02114764228463173,0.06976709421724081
12018,-0.06688174605369568,0.8950332701206207
12019,-0.005648697726428509,0.16099597699940205
12020,0.016196737065911293,0.02195657871197909
12021,-0.10193346440792084,1.4760749489068985
12022,-0.0937311053276062,0.8136042803525925
12023,0.001956355758011341,0.18008219171315432
12024,-0.062392719089984894,0.10726593434810638
12025,-0.01688738912343979,0.1464058756828308
12026,-0.11971942335367203,0.44527293741703033
12027,0.07056830823421478,0.6178911998867989
12028,0.41212916374206543,2.1957221776247025
12029,0.09553616493940353,0.1940623838454485
12030,-0.001202740822918713,0.07758245058357716
12031,0.007780708372592926,0.10014797002077103
12032,-0.013908728957176208,0.2740482743829489
12033,0.06931805610656738,0.23695252742618322
12034,0.06712140887975693,0.1348553798161447
12035,0.009948266670107841,0.0004778770380653441
12036,0.019786018878221512,0.025946340523660183
12037,-0.04311801865696907,0.30787990614771843
12038,-0.011364787817001343,0.5084827840328217
12039,0.417960524559021,0.5708648818545043
12040,-0.006951086223125458,-0.007726680263876915
12041,0.004442339763045311,0.33871674351394176
12042,-0.061133429408073425,0.19733591377735138
12043,7.620081305503845e-06,0.03371161385439336
12044,0.02820536121726036,0.009901941448333673
12045,-0.009583281353116035,0.7166363708674908
12046,0.012145904824137688,0.21721046464517713
12047,0.0038111144676804543,0.0008237529561938572
12048,0.5182312726974487,0.6502993851900101
12049,0.016235224902629852,0.018381624715402722
12050,0.04640556499361992,0.0628371904604137
12051,-0.2111814022064209,0.7836854755878448
12052,6.505660712718964e-05,0.05500094220042229
12053,-0.41561490297317505,0.36044415831565857
12054,0.0721093937754631,0.19046685844659805
12055,0.012054961174726486,3.179626699537039
12056,-0.03537362068891525,0.6280283033847809
12057,0.20762816071510315,-0.06910487800836564
12058,0.005221047438681126,0.041109638288617134
12059,0.028917506337165833,0.40930886566638947
12060,0.01014954224228859,0.07706393906846642
12061,0.04853536933660507,0.40045503713190556
12062,-0.007520958781242371,0.2159041166305542
12063,0.24125754833221436,0.5100608989596367
12064,-0.02229093760251999,0.8835737891495228
12065,0.03799828514456749,0.06414164509624243
12066,-0.08917713165283203,0.10974104702472687
12067,0.08659236878156662,0.27781494706869125
12068,0.01897435635328293,0.013450053800625028
12069,0.0933498665690422,0.2290745209902525
12070,0.03779608756303787,0.6997751370072365
12071,-0.03417237475514412,0.0413382425904274
12072,-0.0695437341928482,0.26899030804634094
12073,-0.14562183618545532,0.3745923638343811
12074,0.00946038868278265,0.009167757001705468
12075,0.0528537780046463,0.13706778269261122
12076,0.09231670200824738,0.6813173154368997
12077,0.11534106731414795,0.13739034067839384
12078,-0.1838414967060089,0.694855660200119
12079,0.0201023630797863,0.11093547847121954
12080,-0.00223701074719429,0.11236623208969831
12081,-0.010505201295018196,0.13608287647366524
12082,0.005757344886660576,0.03770341328345239
12083,0.07422064989805222,0.21139512432273477
12084,0.39867573976516724,0.3207751698791981
12085,0.03755232319235802,0.3397229425609112
12086,0.026523152366280556,0.2136009130626917
12087,-0.07659760117530823,1.152020737528801
12088,-0.03628097102046013,0.3396851681172848
12089,-0.06224295124411583,0.6114359200000763
12090,0.03678154945373535,0.11182877607643604
12091,-0.04721724987030029,1.1329950466752052
12092,0.0024001847486943007,0.003165864560287446
12093,-0.06816691160202026,1.0234622657299042
12094,-0.10159554332494736,0.7601715698838234
12095,-0.0008496309164911509,0.037275205831974745
12096,-0.0035618292167782784,0.09009262919425964
12097,0.0033041350543498993,0.01318137627094984
12098,-0.0389350950717926,1.002558346837759
12099,0.039777133613824844,0.07176368962973356
12100,0.003766345325857401,0.03243912348989397
12101,-0.006850641220808029,0.7159201316535473
12102,-0.03009776584804058,0.18485767766833305
12103,0.021222896873950958,0.13847396150231361
12104,-0.0017450638115406036,0.10570365563035011
12105,-0.008206064812839031,0.15471868216991425
12106,0.457098126411438,-0.029659246802330015
12107,0.029409507289528847,0.13795343250967562
12108,-0.021547984331846237,0.13054241798818111
12109,0.025502333417534828,0.18095232406631112
12110,0.04213078320026398,0.002488968188117724
12111,0.008683969266712666,0.01947950378234964
12112,-0.03327178210020065,0.01827261969447136
12113,0.06768246740102768,0.5978830400854349
12114,0.004880130290985107,0.2615112066268921
12115,-0.11441323906183243,0.6898845732212067
12116,0.0012251960579305887,0.0003800857236910815
12117,-0.019650332629680634,0.22342799231410027
12118,0.0008290794212371111,0.009754876024089754
12119,0.029918376356363297,0.17451842920854688
12120,0.01593373529613018,0.017902101099025458
12121,0.009477531537413597,0.05250179418362677
12122,0.014694738201797009,0.0013534046693166601
12123,-0.012195921503007412,0.0382000133395195
12124,-0.0156173100695014,0.2774497140198946
12125,0.003874516114592552,0.9122281167656183
12126,-0.26088741421699524,2.1234264969825745
12127,0.0036490922793745995,0.42251670081168413
12128,0.031299490481615067,0.013768349774181843
12129,-0.095871701836586,0.10982199758291245
12130,0.31491103768348694,0.5040888115763664
12131,-0.020639002323150635,0.42107194662094116
12132,-0.051775094121694565,0.5259033590555191
12133,-0.16082744300365448,0.36620572209358215
12134,0.020062953233718872,0.0072140368502005
12135,0.016380446031689644,0.1858626026660204
12136,-0.037168264389038086,0.6373113319277763
12137,-0.026969311758875847,0.39201243966817856
12138,-0.007469800300896168,0.07794301956892014
12139,-0.1342429220676422,0.5732598900794983
12140,0.002455444075167179,0.02109431102871895
12141,-0.02211974933743477,0.3445675019174814
12142,0.10083161294460297,0.3107169568538666
12143,0.008559336885809898,0.6156306508928537
12144,-0.023064881563186646,0.38341474533081055
12145,0.004026779904961586,0.12659241631627083
12146,-0.031111188232898712,0.2708779126405716
12147,0.02702142670750618,0.0007870413735508921
12148,-0.030782470479607582,0.18103834986686707
12149,-0.005827195942401886,0.03223381284624338
12150,0.013500922359526157,0.09027081821113825
12151,-0.020372536033391953,0.0002153143286705017
12152,-0.003176390193402767,0.21839333977550268
12153,0.014445774257183075,0.21485122304875404
12154,0.00011655595153570175,0.1641501449048519
12155,0.006930842995643616,0.0063235569396056235
12156,-0.00043523311614990234,0.034870277158916
12157,0.22415360808372498,0.2782605290412903
12158,0.32255125045776367,0.9164617657661438
12159,0.0011132649378851056,0.004807155921298545
12160,0.004164022393524647,0.018810818131896667
12161,0.08030940592288971,-0.045996011942625044
12162,0.043843820691108704,0.6061913222074509
12163,0.02937370538711548,0.1339251585304737
12164,-0.012308723293244839,0.3145418372005224
12165,-0.5638502240180969,-0.12042498588562012
12166,0.05355929583311081,0.9517618790268898
12167,0.16079606115818024,0.48784293234348297
12168,-0.003289099782705307,0.021944772452116013
12169,0.02212735265493393,0.7814997956156731
12170,-0.019320359453558922,0.305716585367918
12171,0.012580434791743755,0.000986052124062553
12172,0.005845990497618914,0.027643870562314987
12173,0.005310766398906708,0.21966272220015526
12174,0.0723605528473854,0.28383463621139526
12175,-0.1748010367155075,0.9975443929433823
12176,0.9177676439285278,1.060440555214882
12177,0.042797572910785675,0.022270419722190127
12178,-0.036683857440948486,0.5806399285793304
12179,0.15369269251823425,0.5980069125071168
12180,0.0022067748941481113,0.09126880916301161
12181,-0.03233245015144348,0.8830413073301315
12182,0.04857952892780304,0.0516377326566726
12183,-0.002217573579400778,0.6426732055842876
12184,0.021135151386260986,0.3163202702999115
12185,0.012034005485475063,0.07425909209996462
12186,0.05407704785466194,0.15961744263768196
12187,0.0035625342279672623,0.07360829412937164
12188,0.07336172461509705,0.01551622909028083
12189,0.12738870084285736,0.049657626543194056
12190,0.07468054443597794,0.14936834573745728
12191,0.0747329518198967,0.05557990644592792
12192,0.073180191218853,0.09377522161230445
12193,0.08698361366987228,0.6015302911400795
12194,-0.1258917599916458,0.3717632293701172
12195,-0.04268498718738556,0.5615326277911663
12196,0.03718109428882599,0.37279237480834126
12197,0.06540685892105103,0.3891476821154356
12198,0.12864568829536438,0.07063671711512143
12199,-0.0854124054312706,0.4891301244497299
12200,0.012978660874068737,0.05299203749746084
12201,0.0069325631484389305,0.012398606453643879
12202,-0.05979369580745697,0.3254515379667282
12203,-0.008914953097701073,0.10653815418481827
12204,0.028232639655470848,0.25184021331369877
12205,-0.14878566563129425,1.4573167860507965
12206,-0.11988495290279388,0.5621304363012314
12207,0.08720122277736664,0.3496834374964237
12208,0.10212056338787079,0.9878679914399981
12209,0.033040840178728104,0.8437759764492512
12210,0.05539271980524063,0.09406821988523006
12211,0.153732568025589,0.7121408795937896
12212,0.0003390749916434288,0.013638693955726922
12213,0.005293987225741148,0.1315964488312602
12214,-0.005096741020679474,0.12345973961055279
12215,0.07763063162565231,1.1186531409621239
12216,0.0035590603947639465,0.0061374022961899755
12217,0.00356087414547801,0.14073082199320197
12218,-0.026992328464984894,0.6793863549828529
12219,-0.01668010838329792,0.3091728538274765
12220,-0.009723338298499584,0.2531863711774349
12221,-0.018434803932905197,0.6506703030318022
12222,-0.03661041706800461,0.18786819279193878
12223,0.02334841899573803,0.01614832621999085
12224,0.008677124977111816,0.5880306698381901
12225,0.04487225040793419,0.09733840613625944
12226,0.004910800606012344,0.29758109524846077
12227,0.04365053027868271,0.12201412674039602
12228,0.06971455365419388,0.011175292078405619
12229,0.017554733902215958,0.43062929064035416
12230,0.00547725148499012,0.012019541813060641
12231,0.005287850275635719,0.16573837399482727
12232,0.03994302824139595,0.014171740738674998
12233,0.025624534115195274,0.13906591571867466
12234,-0.7014950513839722,0.28658467531204224
12235,0.0027653290890157223,0.08629325905349106
12236,0.10503634810447693,0.27973878011107445
12237,0.008285924792289734,0.022008206229656935
12238,-0.027423754334449768,0.020818039774894714
12239,-0.02029159665107727,-0.011020040139555931
12240,-0.024987924844026566,0.22329846024513245
12241,0.033601827919483185,0.025710398011142388
12242,0.2639189660549164,-0.02536301478743553
12243,0.021188128739595413,0.19222866976633668
12244,-0.0001791585236787796,1.0003727786242962
12245,0.0082682054489851,0.06552902329713106
12246,0.08727532625198364,1.0982513092458248
12247,0.00357920303940773,0.4955658093094826
12248,-0.273529589176178,0.5449045300483704
12249,-0.01671564392745495,1.5078280828893185
12250,-0.019729211926460266,0.2557145357131958
12251,0.001013830304145813,0.18639947101473808
12252,0.005628772079944611,0.4246288761496544
12253,-0.1604899764060974,0.057536736130714417
12254,-0.01568400301039219,0.028430545702576637
12255,-0.015591801144182682,0.018945807591080666
12256,0.0018252423033118248,0.026350867934525013
12257,-0.03631191328167915,0.10020272433757782
12258,0.06626366078853607,0.08341040462255478
12259,0.07084247469902039,0.5262406315887347
12260,0.01945595070719719,0.04534110549138859
12261,-0.007686946541070938,0.24271253123879433
12262,-0.02286551147699356,0.2748163565993309
12263,0.006607731804251671,0.056868113577365875
12264,0.00740745197981596,0.04894456989131868
12265,-0.1200079619884491,0.6087627708911896
12266,0.4481516480445862,0.11207184195518494
12267,-0.12315259873867035,0.09467847645282745
12268,-0.00434110127389431,0.764068391174078
12269,0.0025945701636373997,0.037712228993768804
12270,0.006932920776307583,0.003333530201416579
12271,0.0035206638276576996,0.5442515276372433
12272,0.0683685839176178,0.6849745102226734
12273,0.29358527064323425,0.03320741653442383
12274,0.06382881104946136,0.6804727762937546
12275,0.07546965777873993,0.047740197158418596
12276,-0.003291982226073742,0.19088085927069187
12277,-0.04405052959918976,0.2682083249092102
12278,-0.2072628289461136,0.24513310194015503
12279,-0.14160382747650146,1.2154942750930786
12280,0.11815480887889862,0.7125270813703537
12281,0.004091051407158375,0.06196779361926019
12282,0.11689253151416779,0.1777043491601944
12283,-0.012463009916245937,0.416689733043313
12284,0.004120051860809326,0.36215053871273994
12285,0.07063978165388107,0.032671242486685514
12286,0.0010292475344613194,0.006104821135522798
12287,-0.0016396716237068176,0.4689354430884123
12288,0.004307791590690613,0.002025067340582609
12289,0.012059144675731659,0.10961510241031647
12290,0.014942718669772148,0.002780674025416374
12291,0.0038531676400452852,0.022093657695222646
12292,0.0018234755843877792,0.08750427514314651
12293,-0.008123714476823807,0.24559101834893227
12294,0.0310288667678833,0.06775001413188875
12295,0.010966368019580841,0.015196943655610085
12296,0.004387363791465759,0.026789699448272586
12297,-0.030891112983226776,0.6444234177470207
12298,0.21836745738983154,0.651061438024044
12299,0.028817323967814445,0.10653532482683659
12300,0.35454893112182617,0.42271216213703156
12301,0.25857651233673096,0.7575878277420998
12302,0.10190652310848236,0.615537378937006
12303,0.004560895264148712,0.06700851023197174
12304,0.031250961124897,0.015106642618775368
12305,0.0095579344779253,0.1891625514253974
12306,-0.0509016290307045,0.14475008845329285
12307,-0.011222105473279953,0.21488561667501926
12308,0.014091161079704762,0.07308596256189048
12309,-0.09436392784118652,0.942252591252327
12310,0.3050801753997803,0.5679681748151779
12311,0.6291376948356628,0.4665111303329468
12312,-0.029486550018191338,1.0150588676333427
12313,0.0010810826206579804,0.017595195517060347
12314,-0.0822208970785141,0.28049683570861816
12315,0.06942421197891235,0.12470269110053778
12316,-0.02000383660197258,0.3447077050805092
12317,-0.2332712858915329,0.4943615198135376
12318,0.04192968085408211,0.07951071532443166
12319,-0.1742033213376999,2.082105830311775
12320,-0.03684815764427185,0.29313724115490913
12321,-0.031004469841718674,0.4085126593708992
12322,0.0009960923343896866,0.1733018383383751
12323,0.018680071458220482,0.054537711665034294
12324,-0.04412753880023956,0.4711945168673992
12325,0.005509085953235626,0.013070181012153625
12326,0.006279811263084412,0.005753375968197361
12327,0.03083314746618271,0.5083461524918675
12328,-0.006516244262456894,0.14587346836924553
12329,-0.0033610761165618896,0.7205671221017838
12330,0.043764423578977585,-0.0020178909180685878
12331,0.030888719484210014,0.03663860826054588
12332,-0.013376589864492416,0.8165665715932846
12333,0.001505367923527956,0.11452913144603372
12334,0.07739682495594025,0.3948606513440609
12335,-0.02456773817539215,0.27442652359604836
12336,-0.021507028490304947,0.11246633529663086
12337,0.0007419197354465723,0.003292925684945658
12338,-0.02555665373802185,0.19756855443120003
12339,0.0057444097474217415,0.02708343998529017
12340,-0.002326593268662691,0.08535993937402964
12341,0.024754324927926064,0.0024414437264204027
12342,0.022030502557754517,0.19585801009088755
12343,0.04357650876045227,0.08323384402319789
12344,-0.038813136518001556,0.44572505354881287
12345,0.04206370934844017,0.19093805504962802
12346,-0.0026702354662120342,0.09197764005511999
12347,0.6238212585449219,0.4525060188025236
12348,0.020431119948625565,0.16423714999109507
12349,0.0009357808157801628,0.3867388484068215
12350,-0.013542165979743004,0.671890739351511
12351,-0.0264652818441391,0.672339990735054
12352,0.015703536570072174,0.7115581259131432
12353,-0.052136510610580444,0.275980181992054
12354,-0.003658995032310486,0.30224091559648514
12355,-0.05299688130617142,1.1350210532546043
12356,-0.0004046577960252762,0.453983623534441
12357,0.01777159981429577,0.0068751530852750875
12358,0.1443038284778595,0.12131352722644806
12359,0.05300513654947281,0.09199667163193226
12360,-0.13495279848575592,0.29417845606803894
12361,0.0013617582153528929,0.011563040141481906
12362,0.06400452554225922,0.3966415785253048
12363,0.03928655385971069,0.13556701224297285
12364,-0.0628759115934372,0.573493480682373
12365,0.020425304770469666,0.21736600250005722
12366,-0.01887161284685135,0.9856243580579758
12367,0.08826296776533127,0.12181896716356277
12368,0.0001832147827371955,0.02389358775690198
12369,0.04053723067045212,0.03306261624675244
12370,0.02542142942547798,0.0449334941804409
12371,0.020002126693725586,0.039924489334225655
12372,0.005478395149111748,0.004843458347750129
12373,-0.038327235728502274,0.18290767818689346
12374,0.07369591295719147,0.004981988538929727
12375,0.019737619906663895,0.07246385188773274
12376,0.028766389936208725,0.05161218624562025
12377,0.030356619507074356,0.044055829755961895
12378,-0.20862767100334167,0.31152451038360596
12379,0.007191501557826996,0.00635152158793062
12380,-0.008294977247714996,1.0602179765701294
12381,0.02101641148328781,0.15796869527548552
12382,0.611293613910675,0.38919175788760185
12383,0.04211697354912758,0.14412517240270972
12384,-0.091696597635746,0.19798637926578522
12385,-0.2443612515926361,2.0565482676029205
12386,0.03600260615348816,0.02312289411202073
12387,-0.013834264129400253,0.8128636069595814
12388,-0.03294945880770683,-0.022412480786442757
12389,0.09343795478343964,0.35252799466252327
12390,-0.0010284166783094406,0.00719598401337862
12391,0.05989793315529823,0.04735894128680229
12392,-0.20804879069328308,0.2693827152252197
12393,0.11298452317714691,0.30482892878353596
12394,0.07012540102005005,0.3156270096078515
12395,0.032596081495285034,0.3308236300945282
12396,0.006420495919883251,0.021491588442586362
12397,0.07147136330604553,0.036093471106141806
12398,-0.018421899527311325,0.26817698776721954
12399,0.0419597253203392,0.03866202547214925
12400,0.002726883627474308,0.0011467303853578414
12401,0.01906696707010269,0.05445175617933273
12402,0.011365917511284351,0.1917206970974803
12403,-0.034376610070466995,1.6487145610153675
12404,0.0030963539611548185,0.06358082190854475
12405,-0.04939810931682587,0.10188303142786026
12406,0.13591794669628143,0.05023474304471165
12407,0.0007808830705471337,0.01767214626306668
12408,-0.07933629304170609,0.17409350723028183
12409,-0.012486782856285572,0.14777806401252747
12410,0.06567316502332687,0.1171337366104126
12411,0.0018383183050900698,0.007462061243131757
12412,0.015363531187176704,0.009564980864524841
12413,-0.10614322870969772,0.9776526242494583
12414,-0.2908785045146942,0.32455894351005554
12415,-0.0647585541009903,0.2876768633723259
12416,0.006456155329942703,0.14850736409425735
12417,0.07190488278865814,0.7265134155750275
12418,0.08381455391645432,0.20105073787271976
12419,0.012237336486577988,0.4711504690349102
12420,-0.04813475161790848,0.34205299615859985
12421,0.006044918205589056,0.029311337042599916
12422,0.002721876837313175,0.0007153530791583762
12423,-0.00247916579246521,0.0865792902186513
12424,0.18713714182376862,0.3626074409112334
12425,0.030444703996181488,0.5982101671397686
12426,0.018642626702785492,0.01542781200259924
12427,0.41495445370674133,0.2879450637847185
12428,0.009402740746736526,0.8422743193805218
12429,-0.0007064002566039562,0.006565643232315779
12430,-0.02833886817097664,0.3373892195522785
12431,0.026856988668441772,0.15498729050159454
12432,0.0031335651874542236,0.09507566317915916
12433,0.04016141593456268,0.22775017423555255
12434,-0.06038384139537811,0.5654544606804848
12435,0.02682037279009819,0.828909682109952
12436,0.003115112893283367,0.07926055043935776
12437,0.014016073197126389,0.0460123997181654
12438,0.053628332912921906,0.8123027011752129
12439,0.00999422650784254,0.02317236829549074
12440,-0.005214529111981392,0.2997312620282173
12441,-0.45534035563468933,0.16666710376739502
12442,-0.09684786200523376,2.944951556622982
12443,-0.010025698691606522,0.1868921685963869
12444,-0.0022370358929038048,0.4582176227122545
12445,0.00728747621178627,0.016682803397998214
12446,0.005915813148021698,0.1506012266036123
12447,0.005955449305474758,0.014059053151868284
12448,0.07728992402553558,0.08172902325168252
12449,0.019778667017817497,0.0397561714053154
12450,-0.02920597419142723,0.06258266419172287
12451,0.01627269573509693,0.009956131941871718
12452,0.039473824203014374,0.09564444329589605
12453,-0.005756022408604622,0.21955461334437132
12454,0.019011711701750755,0.13434563390910625
12455,-0.019518345594406128,1.4448034167289734
12456,0.02517320215702057,0.0622120404150337
12457,-0.005060464143753052,0.167846217751503
12458,-0.008699133060872555,0.475546021014452
12459,-0.07743416726589203,0.4426215589046478
12460,0.0028597936034202576,0.36464334838092327
12461,0.03168247267603874,0.03781789680942893
12462,-0.001221675192937255,0.0359218530356884
12463,0.028864718973636627,0.19759438559412956
12464,-0.026948239654302597,1.0150815919041634
12465,0.09348033368587494,0.08667807455640286
12466,0.024785857647657394,0.038063581101596355
12467,0.09586267918348312,0.5406103357672691
12468,0.1501481533050537,0.8406576812267303
12469,0.0074117667973041534,0.002210820504842559
12470,-0.01217808946967125,0.5930599644780159
12471,-0.0950673371553421,1.8552575260400772
12472,0.023620573803782463,0.13166542537510395
12473,-0.1205601841211319,0.5963487774133682
12474,0.0005272552371025085,0.9100702665746212
12475,0.001888479571789503,0.019525945594068617
12476,0.024992743507027626,0.23006763868033886
12477,0.004987511318176985,0.01850507647031918
12478,-0.006985746324062347,0.7609723508358002
12479,-0.028547346591949463,2.5580999553203583
12480,0.0037209964357316494,0.004407405882375315
12481,0.04512197524309158,0.11107525927945971
12482,0.00944880023598671,0.39050213247537613
12483,0.7648143768310547,2.037436991930008
12484,-0.06290802359580994,0.6322493031620979
12485,0.0008594595128670335,0.019988841144368052
12486,0.07643924653530121,0.17852881224825978
12487,0.06119406595826149,0.19774772506207228
12488,-0.10703492164611816,0.26237952709198
12489,0.008158957585692406,0.5458748433738947
12490,-0.011616304516792297,0.4775884747505188
12491,-0.12942403554916382,1.1032621264457703
12492,0.04542374610900879,0.47363075613975525
12493,0.017610492184758186,0.17445126362144947
12494,-0.011385630816221237,0.4677501618862152
12495,0.010663570836186409,0.5534819401800632
12496,0.007009257562458515,0.0022111266443971545
12497,0.010024158284068108,0.22895860485732555
12498,0.010704071260988712,0.00043832435039803386
12499,-0.012775616720318794,0.8775664065033197
12500,0.0006923539331182837,0.034308050875552
12501,0.017944850027561188,0.07230053935199976
12502,0.07338307797908783,0.024011405184864998
12503,0.05900196731090546,0.19197790324687958
12504,0.015017349272966385,0.11631728708744049
12505,-0.02175610512495041,-0.019373461380600927
12506,0.0031402213498950005,0.17496602423489094
12507,0.0150847053155303,0.12351392302662134
12508,0.09519001096487045,0.069637899287045
12509,0.003024196717888117,0.010218234150670469
12510,-0.07142851501703262,0.6577249616384506
12511,0.01892893947660923,0.0034266673610545695
12512,-0.008212357759475708,0.8571304529905319
12513,0.03363840654492378,0.21636151894927025
12514,0.03278329223394394,0.09167131083086133
12515,0.02907908335328102,0.05061288154684007
12516,0.07932531833648682,0.4731737934052944
12517,0.08687183260917664,1.431453999131918
12518,-0.17577774822711945,0.3060586750507355
12519,0.0008059758692979813,0.03799588605761528
12520,-0.003204860258847475,0.04904303187504411
12521,0.004279956221580505,1.1703147664666176
12522,0.05412302911281586,0.02419320121407509
12523,0.010587828233838081,0.0018814541981555521
12524,-0.00510906707495451,0.5038436986505985
12525,0.10675011575222015,0.5037446208298206
12526,0.8065515160560608,0.37493449449539185
12527,-0.16698291897773743,1.6229767352342606
12528,-0.0746045708656311,-0.011308722198009491
12529,0.38155820965766907,0.352549996227026
12530,0.0010555821936577559,0.0031972630822565407
12531,0.02374768629670143,0.03465721974498592
12532,0.14379900693893433,0.18391527980566025
12533,0.03052695281803608,0.042325643822550774
12534,0.050905317068099976,0.1785115096718073
12535,0.019479140639305115,0.2938265996053815
12536,-0.29301831126213074,0.9271804392337799
12537,-0.008441216312348843,-0.0008645299822092056
12538,0.009291812777519226,0.911826565861702
12539,0.0014252933906391263,0.0021827961136295926
12540,0.011881424114108086,0.012944173824507743
12541,-0.022756267338991165,0.9039632119238377
12542,0.0026314423885196447,0.05610175686888397
12543,-0.002148823346942663,0.19371044356375933
12544,0.005705084651708603,0.04462686739861965
12545,0.005495981313288212,0.06059310678392649
12546,-0.0013079443015158176,0.1251416397280991
12547,0.0723385214805603,0.5755936913192272
12548,-0.04880005121231079,0.28639763593673706
12549,-0.0037590889260172844,0.044783199205994606
12550,0.015090793371200562,0.16142407804727554
12551,0.018050871789455414,0.1877799853682518
12552,0.04221390187740326,0.06797218881547451
12553,0.02418319508433342,0.024503785083652474
12554,-0.03992955759167671,0.8354391045868397
12555,0.010619685053825378,0.13048259913921356
12556,-0.023373357951641083,0.02089185267686844
12557,0.0009424719028174877,0.033563434408279136
12558,-0.0199939776211977,0.250596409663558
12559,-0.04933623597025871,0.23987918719649315
12560,0.0033938514534384012,0.005290588509524241
12561,0.0012933146208524704,0.0036759588308632376
12562,0.04233505204319954,0.02814561518607661
12563,0.006989038549363613,0.01113078452181071
12564,0.04033845290541649,0.00744348949752748
12565,-0.12059294432401657,0.019739001989364624
12566,0.021995339542627335,0.032468182034790516
12567,0.00395592488348484,1.668856406584382
12568,0.004300984553992748,5.352350149223639e-05
12569,0.007186973933130503,0.015172295592492446
12570,-0.012652445584535599,0.16106881946325302
12571,0.006578044034540653,0.03539820812875405
12572,0.0026639432180672884,0.002211247294326313
12573,0.3537883162498474,1.898976169526577
12574,-0.0596143901348114,0.5949742719531059
12575,-0.0013141180388629436,0.2919837976805866
12576,0.10848411917686462,0.1676153913140297
12577,0.025881251320242882,0.12716920161619782
12578,0.0012001624563708901,0.0026575048632366816
12579,-0.04352156072854996,0.06228916719555855
12580,-0.01370649691671133,-0.010995976403355598
12581,-0.002009499818086624,0.26491716504096985
12582,0.0754140317440033,0.15678446367383003
12583,0.007006191182881594,0.0057700282777659595
12584,0.07776405662298203,0.014139701379463077
12585,0.01671571657061577,1.1865714602172375
12586,-0.02022409811615944,0.1466981042176485
12587,-0.1934133768081665,0.2237997055053711
12588,0.0008562495931982994,0.0989726078696549
12589,0.019270027056336403,0.013592137140221894
12590,0.007159115746617317,0.023978324607014656
12591,0.05458026006817818,0.52983832731843
12592,0.005165077280253172,0.045918570016510785
12593,0.007897304370999336,0.16718883253633976
12594,-0.04040059447288513,0.28758862242102623
12595,-0.07374484091997147,1.0252924412488937
12596,0.04214926064014435,0.005034590387367643
12597,-0.056639011949300766,0.5188293904066086
12598,0.03169053792953491,0.0017388892592862248
12599,-0.01405283808708191,1.0592739880084991
12600,-0.0018033427186310291,0.01976867113262415
12601,0.11029720306396484,0.30816271901130676
12602,0.07091125100851059,0.0502035457175225
12603,0.003797415643930435,0.23268220201134682
12604,0.04462463781237602,0.2795675089582801
12605,-0.0004769167862832546,0.19722912460565567
12606,0.018584363162517548,0.23357515269890428
12607,0.027699947357177734,0.3790987357497215
12608,0.021822193637490273,0.049649344058707356
12609,-0.02869999222457409,0.6248443350195885
12610,-0.005899548530578613,0.17543267086148262
12611,0.0836784765124321,0.20877762883901596
12612,-0.00755029683932662,0.4828110300004482
12613,-0.11345519870519638,1.5727261155843735
12614,0.03143696486949921,0.04416065476834774
12615,0.005452064797282219,0.05129714962095022
12616,0.014573194086551666,0.2035734518431127
12617,0.011390969157218933,0.6612755209207535
12618,0.007208182010799646,0.005595517854089849
12619,-0.05029672384262085,-0.035730987787246704
12620,0.009037107229232788,0.4044816493988037
12621,0.003208596259355545,0.023035346064716578
12622,0.05644705891609192,0.2571153789758682
12623,0.007929847575724125,0.10643562581390142
12624,0.043868012726306915,0.16494658635929227
12625,-0.06933438777923584,0.8816614598035812
12626,-0.05341438949108124,0.1764998883008957
12627,-0.0019024387001991272,0.12938811723142862
12628,0.061125025153160095,0.532212495803833
12629,0.24125754833221436,-0.06899440079927445
12630,-0.05344614386558533,0.34142736345529556
12631,0.011557312682271004,0.03506842441856861
12632,-0.21963101625442505,0.8601838201284409
12633,0.021254848688840866,0.08775117993354797
12634,0.021430604159832,0.0189265672233887
12635,0.0024980283342301846,0.016767800218076445
12636,-0.21852022409439087,-0.0461096465587616
12637,0.00026268791407346725,0.01918490673415363
12638,0.05445369333028793,0.2628141716122627
12639,0.03372250497341156,0.1276235431432724
12640,0.006950563285499811,0.006918007525655412
12641,0.06192207336425781,0.10166645050048828
12642,-0.0327099934220314,2.1860223785042763
12643,0.0014313729479908943,0.00033015038025041576
12644,-0.07691765576601028,0.1211734488606453
12645,0.028923368081450462,0.14623311022296548
12646,0.002674211049452424,0.007690599479246885
12647,0.001256804447621107,0.009774996433407068
12648,-0.022067535668611526,0.7171488255262375
12649,0.03019184060394764,0.015143919736146927
12650,0.7392339706420898,1.1760526597499847
12651,-0.001179971732199192,0.14394706301391125
12652,-0.020825054496526718,0.9840070232748985
12653,-0.001002882607281208,0.04022645391523838
12654,0.010933795012533665,0.04808668512851
12655,0.019846521317958832,0.018668722128495574
12656,0.03298585116863251,0.08035186864435673
12657,0.06192207336425781,-0.08776614606380463
12658,0.030173664912581444,0.03402744047343731
12659,-0.002497851848602295,0.26603501942008734
12660,-0.04775283485651016,0.06508401781320572
12661,0.042432788759469986,0.010384405934019014
12662,0.013396822847425938,0.036432250402867794
12663,-0.031356096267700195,0.07759470492601395
12664,-0.19223588705062866,0.7174655348062515
12665,0.030215997248888016,0.04091768246144056
12666,0.007521874271333218,0.0009448228520341218
12667,0.023734865710139275,0.18700933270156384
12668,0.00775533402338624,0.008585514849983156
12669,0.05438334494829178,0.09493948519229889
12670,0.049954015761613846,0.30776526406407356
12671,-0.1681193858385086,0.7785205543041229
12672,-0.03927033394575119,0.13918187469244003
12673,-0.01794748567044735,0.8767843768000603
12674,0.006636736448854208,0.045867047185311094
12675,0.0006839614361524582,0.08927879296243191
12676,-0.018456820398569107,0.1554511860013008
12677,0.006048191338777542,0.09548637457191944
12678,-0.11683492362499237,0.4950195625424385
12679,0.07120239734649658,0.05005742143839598
12680,0.07033514231443405,0.23324941843748093
12681,0.1056678369641304,0.4159909561276436
12682,0.010149192065000534,0.5340204685926437
12683,0.025555191561579704,0.007156330568250269
12684,0.01982811652123928,0.5996211748570204
12685,0.03398478776216507,0.014691768563352525
12686,0.4396147131919861,1.2483326345682144
12687,0.005449190270155668,0.0023733381822239608
12688,0.01881597191095352,0.08042263239622116
12689,0.041075389832258224,0.006766624050214887
12690,0.008906523697078228,0.06653265794011531
12691,0.029618270695209503,0.24916067766025662
12692,-0.0021533407270908356,0.3132375292479992
12693,0.014058997854590416,0.5698342379182577
12694,0.1079062670469284,0.6361188050359488
12695,0.0757322683930397,0.27319126576185226
12696,0.020532872527837753,0.11447056801989675
12697,0.03567628562450409,0.046648572431877255
12698,0.07469671964645386,0.5243645533919334
12699,0.008598804473876953,0.16891516745090485
12700,0.08505210280418396,0.8886052370071411
12701,0.015090793371200562,-0.02220207244157791
12702,0.04612481966614723,0.03689471329562366
12703,0.0027759340591728687,0.0048974365927278996
12704,0.013393975794315338,0.17518576979637146
12705,0.03500410169363022,0.02314358329749666
12706,-0.17503023147583008,1.9960585832595825
12707,0.02746492624282837,0.0931919002905488
12708,-0.015705686062574387,0.2012147307395935
12709,0.23085518181324005,0.45295195281505585
12710,-0.01362680085003376,0.20211158320307732
12711,0.0003927284851670265,0.19002369605004787
12712,0.007031577173620462,0.0021657509496435523
12713,0.012404244393110275,0.20246140286326408
12714,0.01912471279501915,0.1015849276445806
12715,-0.005646048113703728,0.8555692471563816
12716,0.021702269092202187,0.031036238797241822
12717,0.017659146338701248,0.0951438860502094
12718,0.016105711460113525,0.010953886026982218
12719,-0.09018716216087341,0.9851175770163536
12720,0.033827703446149826,0.07082377444021404
12721,0.025130152702331543,0.3705468070693314
12722,0.10540106892585754,0.4718368351459503
12723,-0.00756942480802536,0.00914483331143856
12724,0.003499788697808981,0.0099741235608235
12725,-0.024911951273679733,0.11256616376340389
12726,0.08579772710800171,1.2613124512135983
12727,0.0031492654234170914,0.11474072374403477
12728,0.003841460682451725,0.002241716720163822
12729,0.007453608326613903,3.683499380713329e-05
12730,-0.0525161549448967,0.035953983664512634
12731,0.005307607352733612,0.21237634122371674
12732,0.042764853686094284,0.04701184364967048
12733,-0.11327650398015976,0.23938249051570892
12734,-0.02855764701962471,0.23589301109313965
12735,0.027722636237740517,0.05294133862480521
12736,0.0029054165352135897,0.009688245365396142
12737,0.005337266717106104,0.023345883324509487
12738,-0.07316876947879791,0.38157766312360764
12739,0.039408810436725616,0.025748621905222535
12740,0.014706245623528957,0.05330225522629917
12741,0.032596081495285034,-0.0019167566299438474
12742,0.015270935371518135,0.14566767401993275
12743,0.04336602985858917,0.038017559330910444
12744,0.04777093604207039,0.03811095003038645
12745,0.0016535371541976929,0.09980513900518417
12746,0.03701591491699219,0.5794265121221542
12747,-0.025965822860598564,-0.023583179116249083
12748,-0.37427961826324463,0.5148942470550537
12749,-0.09048573672771454,0.3786448761820793
12750,0.05478878691792488,0.6081190146505833
12751,-0.030743107199668884,0.05938108637928963
12752,0.01535450853407383,0.13281305530108511
12753,-0.016065943986177444,0.25721156783401966
12754,-0.01079201977699995,0.48911264538764954
12755,0.00728518795222044,0.00014816552902630065
12756,-0.02486494556069374,0.09990428760647774
12757,0.011696435511112213,0.322795607149601
12758,-0.021957093849778175,0.6060334276407957
12759,-0.08411210775375366,1.2236590683460236
12760,-0.0011618603020906448,0.2512893881648779
12761,-0.013576444238424301,0.07025289442390203
12762,0.2001495063304901,0.21612316370010376
12763,0.02167605236172676,0.010628266260027885
12764,0.008152583613991737,0.28627776354551315
12765,0.00500776432454586,0.24734208174049854
12766,-0.011370327323675156,0.2450242005288601
12767,0.003693000413477421,0.0889440132305026
12768,-0.02000882476568222,0.41082934103906155
12769,0.6489860415458679,0.2228651656769216
12770,-0.00029257265850901604,0.04843264212831855
12771,0.031205326318740845,0.041006624698638916
12772,0.9898238182067871,0.42102453112602234
12773,0.01454225368797779,0.08429711312055588
12774,-0.08465127646923065,1.1935414150357246
12775,-0.12297932803630829,0.03508135676383972
12776,0.010566999204456806,0.008212672881199978
12777,-0.0265329759567976,0.32985662668943405
12778,-0.0014389008283615112,0.17920494824647903
12779,-0.007238335907459259,2.4007255285978317
12780,0.007571821101009846,0.002903018009419611
12781,-0.07009774446487427,0.3424125611782074
12782,0.034159258008003235,0.21199353225529194
12783,-0.007362315431237221,0.16375240683555603
12784,-0.18128620088100433,0.49132201075553894
12785,-0.02126471698284149,0.20031015574932098
12786,-0.10596438497304916,1.211888998746872
12787,0.03559098020195961,0.1599615328013897
12788,0.04019087553024292,0.49799849931150675
12789,0.21951761841773987,0.26665693521499634
12790,-0.00042043067514896393,0.13771249540150166
12791,0.0018901070579886436,0.14574216958135366
12792,-0.03000396490097046,0.034782104194164276
12793,0.005854671820998192,0.569027466699481
12794,-0.02765628695487976,0.05771356448531151
12795,0.07268212735652924,0.0037197891995310785
12796,-0.24085257947444916,0.045718610286712646
12797,0.04211191087961197,0.22116334037855268
12798,0.3832399547100067,0.9635657072067261
12799,0.12979421019554138,0.2176126390695572
12800,0.06621669232845306,0.6100433245301247
12801,-0.005546897649765015,2.331218272447586
12802,0.05944852530956268,2.548952504992485
12803,0.7573626041412354,1.0389600098133087
12804,0.02835581824183464,0.024547712178900838
12805,-0.041005734354257584,0.1757885292172432
12806,-0.07149609923362732,0.006974853575229645
12807,0.027830680832266808,0.007213113131001592
12808,-0.0026956889778375626,0.07053292635828257
12809,0.030071280896663666,0.01068993448279798
12810,-0.06668578088283539,0.6468628495931625
12811,0.06963936984539032,0.7989719738252461
12812,-0.009045246988534927,0.17556345276534557
12813,0.017241887748241425,0.519493006169796
12814,-0.034318868070840836,0.09159230440855026
12815,0.1010717898607254,0.03995183133520186
12816,0.002625882625579834,0.24833030626177788
12817,-0.022784046828746796,0.429114144295454
12818,0.0027964189648628235,0.3044956550002098
12819,-0.0006151390261948109,0.11914619849994779
12820,-0.02424737438559532,0.20937968604266644
12821,-0.05824071913957596,0.5026900917291641
12822,0.0017511346377432346,0.01639395346865058
12823,0.001072330866008997,0.017736527603119612
12824,0.07137300074100494,0.8552718609571457
12825,-0.0371924489736557,0.6826547384262085
12826,-0.0930638387799263,0.15278100222349167
12827,0.02130194753408432,0.05753102368908003
12828,-0.00996402371674776,0.19711063988506794
12829,0.024374470114707947,0.03937376197427511
12830,0.04155116155743599,0.011875733878696337
12831,-6.116926670074463e-05,0.2521034814417362
12832,0.020764360204339027,0.008205896941944957
12833,0.014946253970265388,0.05848833732306957
12834,-0.003686091862618923,0.03539550490677357
12835,-0.02152090147137642,0.5683621261268854
12836,8.389400318264961e-05,0.04498545080423355
12837,0.20015498995780945,0.6381336227059364
12838,-0.028472542762756348,0.45441538095474243
12839,0.014855494722723961,0.17169062606990337
12840,-0.001630537211894989,0.39603121392428875
12841,0.02308158576488495,0.034014128148555756
12842,0.005121753551065922,0.028998792986385524
12843,-0.7512445449829102,0.469022274017334
12844,0.016412071883678436,0.06518970150500536
12845,0.35997283458709717,0.800953134894371
12846,-0.024255629628896713,-0.01883653737604618
12847,-0.19504457712173462,1.2858233898878098
12848,0.0739591121673584,0.14550102839712054
12849,-0.016709085553884506,0.3002723902463913
12850,-0.029525205492973328,0.4174053817987442
12851,0.007222128566354513,0.0007076858310028911
12852,0.01459558680653572,0.02784934639930725
12853,0.0012254344765096903,0.0012290063318687316
12854,0.03418261557817459,0.21160250157117844
12855,-0.02817942202091217,0.06509468704462051
12856,-0.011762218549847603,0.7834674920886755
12857,-0.029643652960658073,-0.019958756864070892
12858,0.01335532683879137,0.056772719137370586
12859,-0.02444230392575264,0.38429299369454384
12860,-0.007110618054866791,0.30550824850797653
12861,-0.00719462800770998,0.2470757756382227
12862,-0.025605380535125732,0.2539209797978401
12863,-0.005175892263650894,0.012633380480110645
12864,-0.16820332407951355,0.48767566680908203
12865,0.062019482254981995,0.3353300392627716
12866,0.00991479679942131,0.01627170102437958
12867,0.06578969955444336,0.1141020804643631
12868,-0.35166406631469727,-0.10050636529922485
12869,-0.029170572757720947,0.4892324358224869
12870,0.32328325510025024,2.040294960141182
12871,0.08967608958482742,1.1159890815615654
12872,-0.016040265560150146,0.3553231470286846
12873,0.09285323321819305,0.05013594403862953
12874,-0.07284713536500931,0.7916327342391014
12875,0.004601532593369484,0.00910569098778069
12876,-0.06465982645750046,0.4472143352031708
12877,0.005100804381072521,0.008485044343397022
12878,0.029764356091618538,0.03207475179806352
12879,0.011792469769716263,0.21304329112172127
12880,-0.02421647310256958,1.014503113925457
12881,-0.005608312785625458,0.06765713542699814
12882,-0.0033368035219609737,0.07020711665973067
12883,0.033381566405296326,0.20515312254428864
12884,0.0025516615714877844,0.007193891506176442
12885,0.09345903247594833,0.05601260997354984
12886,0.004110448062419891,0.030221417546272278
12887,0.004132979549467564,0.011359798663761467
12888,-0.5408419370651245,0.8085300326347351
12889,0.289719820022583,0.12945556920021772
12890,0.02020258456468582,0.23568414151668549
12891,0.0012611590791493654,0.0023773413558956236
12892,-0.002332993783056736,0.09294623509049416
12893,-0.023854300379753113,0.3610892482101917
12894,0.002450090367347002,0.028565536718815565
12895,0.016705023124814034,0.352481322363019
12896,-0.3830035924911499,0.6345661878585815
12897,0.00027906172908842564,0.027829622267745435
12898,-0.03190823644399643,0.48275310546159744
12899,-0.14393171668052673,1.9450694620609283
12900,0.007228446193039417,0.0029831063002347946
12901,-0.020786037668585777,0.9807876497507095
12902,0.043360285460948944,-0.0001880040019750593
12903,-0.019846703857183456,-0.027727613002061842
12904,0.05487934127449989,-0.00305250845849514
12905,0.06591871380805969,0.06227788608521223
12906,0.04546273499727249,0.017789846751838923
12907,0.00031138863414525986,0.3257015207782388
12908,0.06955429166555405,0.1353779286146164
12909,0.026304222643375397,0.29080380499362946
12910,-0.10738416761159897,1.4725894033908844
12911,0.0003785286098718643,0.07364844577386975
12912,0.013693749904632568,0.4796354714781046
12913,0.027091460302472115,0.14480248698964715
12914,0.0037747430615127087,0.0827708231518045
12915,-0.00197409326210618,0.1717977039515972
12916,0.014566955156624317,0.03438942361390218
12917,-0.009163119830191135,0.12106368504464626
12918,0.03440770134329796,0.014173468109220266
12919,-0.014556365087628365,0.09769952669739723
12920,-0.10475017130374908,-0.09985743835568428
12921,-0.006299243774265051,0.12993009109050035
12922,-0.008332590572535992,0.02428456861525774
12923,-0.045784179121255875,0.035747699439525604
12924,-0.0044540781527757645,0.8861946687102318
12925,0.2566737234592438,0.20430800318717957
12926,0.0490519218146801,0.017269589006900787
12927,0.03466310724616051,0.16934702079743147
12928,0.07284218072891235,0.02883203065721318
12929,0.004245927091687918,0.027401235362049192
12930,-0.01750972867012024,0.06872229650616646
12931,-0.01070760190486908,0.3469065260142088
12932,-0.14067290723323822,0.7024858444929123
12933,0.08318883925676346,1.1681208088994026
12934,-0.047814156860113144,-0.008418019860982895
12935,-0.024377360939979553,-0.023383930325508118
12936,0.03967218101024628,0.5127134993672371
12937,0.013767130672931671,0.2101654689759016
12938,0.0018917708657681942,0.10299618495628238
12939,0.07674044370651245,0.04143704520538449
12940,-0.0038308347575366497,0.05487286252900958
12941,0.051926806569099426,0.02036531240446493
12942,-0.27461758255958557,-0.0022715330123901367
12943,0.016063157469034195,0.10681933909654617
12944,0.004294144921004772,0.012470352463424206
12945,0.11751636862754822,-0.008789049237966537
12946,0.03873642161488533,0.041744367219507694
12947,-0.016358807682991028,0.42526325210928917
12948,-0.1628534495830536,-0.04682062566280365
12949,0.008284120820462704,0.12248071003705263
12950,-0.00018613692373037338,0.04936879687011242
12951,-0.029990660026669502,0.5058399550616741
12952,0.02307029999792576,0.02836348081473261
12953,0.023278236389160156,1.3377466201782227
12954,-0.020085018128156662,0.2537605185061693
12955,-0.049249522387981415,0.6929006576538086
12956,-0.013179902918636799,0.3532681781798601
12957,0.07413814216852188,1.4365790113806725
12958,-0.001979053020477295,0.36933468375355005
12959,0.07214032858610153,0.04920904245227575
12960,-0.050478316843509674,0.36359524726867676
12961,0.025502176955342293,0.013836055528372526
12962,-0.013354836963117123,0.19486596249043941
12963,0.037487536668777466,0.3955397307872772
12964,-0.0003316625952720642,0.9965581595897675
12965,0.14094318449497223,0.3795186933130026
12966,0.015469585545361042,0.054534911148948595
12967,0.03271415829658508,0.09629386197775602
12968,-0.03276786953210831,0.795314222574234
12969,-0.05791456252336502,0.5626993998885155
12970,0.03474438562989235,0.034338831435889006
12971,-0.027694640681147575,0.30847543478012085
12972,0.058220431208610535,0.07835756987333298
12973,0.07867461442947388,0.04989310394739732
12974,0.0316963791847229,0.013823379733366892
12975,0.1915801763534546,0.2873429134488106
12976,-0.01424071192741394,0.11150175146758556
12977,0.02994920313358307,0.3645288422703743
12978,0.04662977159023285,0.2668633256107569
12979,0.010290931910276413,0.10222238674759865
12980,0.07670273631811142,0.07022263295948505
12981,0.007265325635671616,0.3811984658241272
12982,-0.002697361633181572,0.051425677724182606
12983,0.06052648276090622,0.11157252080738544
12984,0.02018073946237564,0.043485295958817005
12985,-0.2604409158229828,0.9879020154476166
12986,0.05681535601615906,0.4572193045169115
12987,0.004522814881056547,0.08991012442857027
12988,0.0012197124306112528,0.0015233964882099826
12989,-0.010120590217411518,0.06712855398654938
12990,-0.03672396391630173,0.5674933604896069
12991,-0.042910318821668625,0.04670851677656174
12992,-0.1098209023475647,0.4301494061946869
12993,0.04755300283432007,0.2180320844054222
12994,-0.0038352329283952713,0.20466501638293266
12995,0.008822251111268997,0.004461438002181239
12996,0.03375319764018059,0.01121350220637396
12997,0.010797375813126564,0.00012110891634620202
12998,0.03642529994249344,0.003407688103616238
12999,-0.008859768509864807,0.4792618416249752
13000,0.006533539388328791,0.020676177053246647
13001,0.04142561927437782,0.025491067266557366
13002,0.0031255055218935013,0.38644283078610897
13003,0.010045226663351059,0.00780626613413915
13004,0.0037314274813979864,0.03566050226800144
13005,0.040413748472929,0.006366611458361149
13006,0.00428430549800396,0.28712158277630806
13007,0.1340816617012024,0.11735660652630031
13008,-0.1839582324028015,0.42339009046554565
13009,0.009709745645523071,0.12281303107738495
13010,0.02390814945101738,0.923876266926527
13011,0.014771774411201477,0.5067726275883615
13012,0.09881597757339478,0.6345534920692444
13013,0.10568609833717346,0.05230393819510937
13014,0.157319113612175,0.6697359336540103
13015,-0.04285605251789093,1.023763731122017
13016,0.04653777554631233,0.004410409135743976
13017,0.029242152348160744,0.15623947349376976
13018,-0.0015726834535598755,0.65000319480896
13019,-0.040220584720373154,0.20231344923377037
13020,0.020093906670808792,0.004430192057043314
13021,-0.059005118906497955,0.4095766916871071
13022,-0.15512356162071228,1.0780073702335358
13023,-0.011638961732387543,0.6385575886815786
13024,0.0014959238469600677,0.14420699467882514
13025,-0.006190737709403038,0.22991136088967323
13026,-0.0068887099623680115,0.0424217926338315
13027,-0.008267086930572987,0.05878002196550369
13028,0.010790223255753517,0.0034214908328067395
13029,0.03571929782629013,0.021274002676364034
13030,0.040906861424446106,0.00905457092449069
13031,0.005859543569386005,0.009243783880956471
13032,0.004359154962003231,0.03624668437987566
13033,0.009630952030420303,0.4063884671777487
13034,-0.11607149243354797,0.2964572012424469
13035,-0.07008249312639236,0.12303421646356583
13036,0.014487642794847488,0.04580906976480037
13037,0.002816384192556143,0.21736556198447943
13038,0.13413792848587036,0.06912093237042427
13039,0.009143640287220478,0.06699098518583924
13040,0.01100010797381401,0.5274835340678692
13041,-0.0189750287681818,0.08608881011605263
13042,0.02948683872818947,0.00955398939549923
13043,-0.24180686473846436,0.07850006222724915
13044,0.02444913052022457,0.03270964662078768
13045,-0.0027089437935501337,0.024772876407951117
13046,-0.031602393835783005,0.3124931529164314
13047,0.018794255331158638,0.024770595351583324
13048,9.034853428602219e-05,0.07540231384336948
13049,0.006570043507963419,5.924522719169545e-05
13050,0.011242015287280083,0.3900196310132742
13051,0.003085513599216938,0.03025590453762561
13052,0.006677136290818453,0.008560136804590002
13053,0.02887667343020439,0.7614343883469701
13054,0.09711379557847977,0.09698354452848434
13055,0.036157555878162384,0.2492933925241232
13056,0.07075545936822891,0.05657625547610223
13057,0.16562741994857788,2.192485749721527
13058,-0.007803440093994141,2.957034260034561
13059,0.11770244687795639,0.18320219684392214
13060,-0.010494323447346687,0.22907958552241325
13061,0.009613648056983948,0.17177077010273933
13062,0.07327961921691895,0.05542298493674025
13063,0.03115507774055004,0.2998862508684397
13064,0.016300536692142487,0.1362880989909172
13065,-0.03625630587339401,0.5820401720702648
13066,-0.09971248358488083,0.44484324753284454
13067,0.007645515259355307,0.13347077695652843
13068,-0.03598322346806526,0.3747106119990349
13069,-0.07377079129219055,0.7338898330926895
13070,0.41495445370674133,0.005731892064213753
13071,-0.009764159098267555,0.15815592650324106
13072,-0.17772485315799713,0.7870655357837677
13073,0.005263242870569229,0.685435313731432
13074,-0.014730945229530334,0.24709508195519447
13075,-0.07576241344213486,0.4578775018453598
13076,-0.06428109109401703,0.1636769101023674
13077,-0.24196699261665344,1.4512967765331268
13078,0.010281450115144253,0.26811828929930925
13079,0.017056049779057503,0.029384613037109375
13080,0.030443036928772926,0.003473194294201676
13081,-0.023699045181274414,0.05781596899032593
13082,0.006451794877648354,0.0028936810194863938
13083,-0.033114828169345856,0.361951120197773
13084,0.11341743171215057,0.16854866314679384
13085,0.015096777118742466,0.03683568787528202
13086,0.010480452328920364,0.30455075949430466
13087,-0.05354037880897522,0.6363533288240433
13088,0.0019700198899954557,0.11014654277823865
13089,0.09208600223064423,0.13806816865690053
13090,-0.002366257831454277,0.26795079559087753
13091,0.03545715659856796,0.6705741146579385
13092,-0.004424986429512501,0.0734915267676115
13093,0.03054267168045044,1.6361493170261383
13094,-0.01497028861194849,0.11245682276785374
13095,0.033783938735723495,0.0041869729466270655
13096,-0.238631933927536,1.0678642094135284
13097,0.008809243328869343,0.00861438342690235
13098,0.047035060822963715,0.39495899528265
13099,0.05119434744119644,0.3661670330911875
13100,0.03318461403250694,0.02138014941010624
13101,0.008960843086242676,0.38685140386223793
13102,-0.0010841824114322662,0.20838362351059914
13103,0.001157725928351283,0.0012690438015852123
13104,-0.04078034311532974,0.7639029882848263
13105,-0.005173616111278534,0.12870508059859276
13106,0.033917516469955444,0.11399100907146931
13107,0.010590927675366402,0.024189333998947404
13108,0.023376505821943283,0.06198481353931129
13109,0.031098201870918274,0.032232687139185145
13110,-0.020257290452718735,0.06290663033723831
13111,0.01061838399618864,0.030499925502226688
13112,0.26996874809265137,0.7722704857587814
13113,0.09854172170162201,0.11541856825351715
13114,-0.12649911642074585,0.49751606583595276
13115,-0.015396546572446823,0.017514342442154884
13116,-0.042961910367012024,0.34679625928401947
13117,0.03953556716442108,0.054577982518821955
13118,-0.0193609818816185,0.07244513928890228
13119,0.15512341260910034,0.1540316939353943
13120,-0.00037224777042865753,0.02717138919979334
13121,0.010174760594964027,0.3270320426672697
13122,-0.0024221264757215977,0.1466723633930087
13123,0.00046007009223103523,0.0071790325455367565
13124,0.002138034673407674,0.01363550336100161
13125,0.053109683096408844,0.03312717191874981
13126,0.04178004711866379,0.03324435593094677
13127,0.03911607339978218,1.0130293630063534
13128,0.00367035623639822,0.019076651893556118
13129,0.027175188064575195,0.013251987751573324
13130,-0.010389020666480064,0.08377182576805353
13131,0.026782941073179245,0.23979569971561432
13132,-0.01939348131418228,0.5227109678089619
13133,0.0027554258704185486,0.22134209424257278
13134,0.08282878249883652,0.6123422216624022
13135,-0.016988608986139297,0.09363873675465584
13136,0.001388028496876359,0.11225656350143254
13137,0.029106538742780685,0.10655766725540161
13138,0.0012761736288666725,0.12363809626549482
13139,0.2652484178543091,0.04199591279029846
13140,0.02740190550684929,0.0007473230361938477
13141,0.0073011512868106365,0.0259685763012385
13142,0.008957067504525185,0.005004962442853866
13143,0.04458833113312721,0.0319626540876925
13144,-0.008246864192187786,0.07570732105523348
13145,0.00031138863414525986,-0.00046420540660619715
13146,0.00029928097501397133,0.5115751940757036
13147,0.04029291495680809,0.12763000116683543
13148,-0.010563604533672333,0.16550342552363873
13149,0.00099635636433959,0.04015024984255433
13150,-4.1950494050979614e-05,0.059715600684285164
13151,-0.002254762686789036,0.12071515433490276
13152,0.02544267103075981,0.28290898352861404
13153,-0.002897102851420641,0.14871476031839848
13154,-0.14105647802352905,0.4252867102622986
13155,0.014657307416200638,0.0032324544590665027
13156,0.04239382594823837,0.12896861927583814
13157,0.337836891412735,0.8248240277171135
13158,0.01851792447268963,-0.002135711954906583
13159,0.0011639244621619582,0.005486444657435641
13160,-0.048319168388843536,2.730508852750063
13161,0.03359420225024223,0.15809610206633806
13162,-0.019467048346996307,0.17876865528523922
13163,0.013937696814537048,0.20831269747577608
13164,0.08023299276828766,0.7734213322401047
13165,0.007045181468129158,0.028416176210157573
13166,0.036664921790361404,0.11292936420068145
13167,0.08036941289901733,-0.032993973940610884
13168,0.04597793519496918,0.036920840211678296
13169,0.017771178856492043,0.12921640696004033
13170,0.002479289658367634,0.11780455149710178
13171,0.04278053343296051,0.0058789337053895
13172,0.008859428577125072,0.001511492792815261
13173,0.004121827427297831,0.15886185877025127
13174,-0.0032001440413296223,0.06257497984915972
13175,0.004457440227270126,0.01079631390166469
13176,0.0005139876157045364,0.08659537974745035
13177,0.020117904990911484,0.006633419470745139
13178,-0.11920739710330963,0.4163176566362381
13179,0.251041054725647,0.16518032550811768
13180,-0.0005969107151031494,0.2737526148557663
13181,-0.03399065136909485,0.44195010513067245
13182,0.03127116337418556,0.03698405344039202
13183,0.069852814078331,0.06162958964705467
13184,0.09771896153688431,0.063028400298208
13185,0.007013905793428421,0.022712440026225522
13186,-0.0019773407839238644,0.14075806364417076
13187,0.1502290666103363,0.49908146262168884
13188,0.0027278373017907143,6.389412738627698e-05
13189,-0.08012158423662186,0.05061964690685272
13190,0.026372885331511497,0.08197571150958538
13191,-0.007860230281949043,0.35399572644382715
13192,0.05565354973077774,0.3678096830844879
13193,-0.07010172307491302,0.950791522860527
13194,-0.025856325402855873,0.4530658721923828
13195,-0.004245277494192123,0.34743575286120176
13196,-0.40414851903915405,1.1368409991264343
13197,-0.09363610297441483,-0.007058441638946533
13198,-0.10167047381401062,0.40797580778598785
13199,-0.0016210153698921204,0.10583003051578999
13200,-0.11415617167949677,1.257281668484211
13201,0.027149748057127,0.268042903393507
13202,-0.023031163960695267,0.2065509296953678
13203,-0.10279333591461182,0.9455662667751312
13204,0.002020907122641802,0.02323622489348054
13205,0.0030605115462094545,0.1366875118110329
13206,-0.002940285950899124,0.1383421504870057
13207,-0.08117301017045975,1.2921077236533165
13208,0.0961248129606247,0.07041516760364175
13209,-0.05356382578611374,0.22018730640411377
13210,-0.022951582446694374,0.7738396152853966
13211,-0.0004876644816249609,0.029770848574116826
13212,0.006836411543190479,0.012013887520879507
13213,0.04597800225019455,0.37315206974744797
13214,-0.005678992718458176,0.10006706742569804
13215,0.06951123476028442,0.08204972557723522
13216,0.17379632592201233,0.06388162449002266
13217,-0.006890152581036091,0.8982466664165258
13218,0.08043034374713898,0.12891392596065998
13219,-0.05739479139447212,0.1176057904958725
13220,0.010655813850462437,0.0010775287373689935
13221,-0.01444743387401104,0.0754518136382103
13222,0.0048509035259485245,0.24922116100788116
13223,0.002112310379743576,0.09663040935993195
13224,0.028962664306163788,0.2058083489537239
13225,0.028823651373386383,0.11918174009770155
13226,-0.016169989481568336,0.5658573787659407
13227,0.1317504495382309,0.1667519547045231
13228,0.02181423455476761,0.2334497063420713
13229,0.004213280510157347,0.1077032987959683
13230,0.01482902467250824,0.21945522911846638
13231,-0.006781578063964844,0.2033699005842209
13232,0.11887644231319427,0.1958050997927785
13233,-0.31941258907318115,0.7896588742733002
13234,-0.002538097556680441,0.1520314863882959
13235,-0.03483230993151665,0.3157956562936306
13236,0.019829563796520233,0.39179424569010735
13237,0.07881905883550644,0.04466037733072881
13238,0.0022649201564490795,0.10660671582445502
13239,0.02944760024547577,0.033338032430037856
13240,-0.01492166519165039,0.8794839438050985
13241,0.008432276546955109,0.013757350243395194
13242,-0.006526377983391285,0.2533607631921768
13243,-0.051336225122213364,0.7831443399190903
13244,0.4960283637046814,0.9352652430534363
13245,0.02292656898498535,0.3367712805047631
13246,0.04188105836510658,0.04062682150834007
13247,0.008958617225289345,0.00014435194333373147
13248,0.0010636309161782265,0.03834110498428345
13249,0.005870887544006109,0.047507545852568
13250,0.031723324209451675,0.04114951903466135
13251,0.07031690329313278,0.09931983100250363
13252,-0.05603655427694321,0.33838069438934326
13253,-0.017717445269227028,0.12548381090164185
13254,-0.006419926881790161,0.3339747339487076
13255,-0.11281956732273102,3.2045883238315582
13256,0.0010671988129615784,0.09662506729364395
13257,0.002623892156407237,0.015678731549996883
13258,0.009448855184018612,0.03180649294517934
13259,0.04546945542097092,0.07387262885458767
13260,-0.01975494623184204,0.15302319079637527
13261,0.08729389309883118,0.021477735601365566
13262,-0.17855766415596008,0.4652509093284607
13263,-0.03798671066761017,0.6002946048974991
13264,-0.021339142695069313,0.08734748885035515
13265,0.04580139368772507,0.006785108766052872
13266,0.062409669160842896,0.1346727628260851
13267,-0.05675022304058075,0.42840973287820816
13268,-0.10635195672512054,0.5252166837453842
13269,0.016124296933412552,0.0890269017254468
13270,0.028100278228521347,0.031873990315943956
13271,-0.04160367697477341,0.1747334599494934
13272,0.03615332767367363,0.008954709890531376
13273,-0.13124632835388184,1.3898220360279083
13274,0.0012130532413721085,0.6641872841864824
13275,0.015554508194327354,0.024048020597547293
13276,0.030337881296873093,0.2043914943933487
13277,-0.022532671689987183,0.9586094841361046
13278,-0.01730313152074814,0.11684523522853851
13279,0.08523781597614288,0.25627249851822853
13280,0.03381695970892906,0.0007978994844961562
13281,0.020488880574703217,0.04609075514599681
13282,0.08958461880683899,0.06253891065716743
13283,0.021527942270040512,0.021829912846442312
13284,0.03032766282558441,0.051869372837245464
13285,-0.08437785506248474,0.9926319420337677
13286,-0.020082851871848106,0.3161490932106972
13287,0.0037331138737499714,0.008185386308468878
13288,0.06570100039243698,0.22823861939832568
13289,0.08992356061935425,0.060438912361860275
13290,0.0011964670848101377,0.013086232804198517
13291,0.020062953233718872,0.009893551772402134
13292,-0.044081930071115494,0.5514901950955391
13293,0.18158933520317078,0.10866153985261917
13294,0.4071412980556488,0.2685570493340492
13295,-0.06586766242980957,0.1508558765053749
13296,0.03606468439102173,0.1937617459334433
13297,0.12699903547763824,0.25261916406452656
13298,0.0695364773273468,0.0020597418770194054
13299,0.0062223272398114204,0.03779107623267919
13300,-0.005709640681743622,0.06530938018113375
13301,-0.5166955590248108,0.6612147688865662
13302,0.013934323564171791,0.5777712408453226
13303,0.018206648528575897,0.20206484198570251
13304,0.07208102941513062,0.021917348945862614
13305,0.08239209651947021,1.1206319220364094
13306,0.030764874070882797,0.006748018776997924
13307,0.002125535160303116,0.01963520690333098
13308,-0.0002981051802635193,0.48223011940717697
13309,0.004016348160803318,0.06305276416242123
13310,0.030205875635147095,0.9537549316883087
13311,0.004719659220427275,0.005105417574668536
13312,0.007614494767040014,0.0004387119010971219
13313,0.03149827569723129,0.08574586384929717
13314,0.004649251699447632,0.4502529054880142
13315,-0.007165445014834404,0.032072318717837334
13316,0.018976788967847824,0.2301410837098956
13317,-0.01668742299079895,0.5091026797890663
13318,0.01837153732776642,0.0996945365332067
13319,0.02703157439827919,0.33075784984976053
13320,0.0048138112761080265,0.0267778966226615
13321,-0.2419157177209854,0.8964259326457977
13322,0.10590492188930511,0.15058722719550133
13323,0.4039470851421356,0.3687311187386513
13324,0.008910523727536201,1.0453579891473055
13325,-0.013455035164952278,0.2590092048048973
13326,0.15682712197303772,0.13050219416618347
13327,-0.04452402889728546,0.7733466103672981
13328,0.03177396580576897,0.00856854795711115
13329,0.03105577453970909,0.04058285150676966
13330,-0.0024658385664224625,0.21922558080404997
13331,-0.2555253505706787,1.0740070939064026
13332,0.004279884975403547,0.003332823287564679
13333,-0.05180787295103073,1.1121099442243576
13334,0.005272509530186653,0.011353179812431335
13335,-0.179266557097435,0.4122231900691986
13336,0.02720671147108078,0.048620767425745726
13337,-0.039305202662944794,1.4893186837434769
13338,-0.10696829855442047,0.15405118465423584
13339,0.020437635481357574,0.012987342663109303
13340,-0.08876922726631165,0.324872225522995
13341,0.009591352194547653,0.18978162482380867
13342,0.003255351446568966,0.022610386833548546
13343,0.05265706777572632,0.3644511718302965
13344,0.005949235986918211,0.29479760013055056
13345,0.0027135806158185005,0.5269160405732691
13346,0.01618458516895771,0.022944384603761137
13347,0.0035563185811042786,0.0015781405982124852
13348,-0.01645222306251526,0.6639542020857334
13349,0.05548695847392082,0.5201773159205914
13350,0.009720105677843094,0.1297855917364359
13351,-0.10437959432601929,0.3961990922689438
13352,0.06772452592849731,0.11602837592363358
13353,0.04179169610142708,0.12891998514533043
13354,-0.10809825360774994,0.31205305457115173
13355,0.0013112189481034875,0.00630779356288258
13356,-0.003154182806611061,0.11801199894398451
13357,-0.07117976248264313,0.6351417005062103
13358,0.1169838160276413,0.37151555268792436
13359,0.005580724682658911,0.013927317573688924
13360,0.023462150245904922,0.07676120800897479
13361,0.06723078340291977,0.0057502505369484425
13362,0.021810729056596756,0.4846897767856717
13363,0.020597025752067566,0.1475023264065385
13364,-0.017012111842632294,0.00442088395357132
13365,0.10080133378505707,0.18074208847247064
13366,0.005935436114668846,0.1642940305173397
13367,0.002251008991152048,0.08949113136623055
13368,-0.6131347417831421,-0.19607627391815186
13369,-0.03196471184492111,0.33075685054063797
13370,0.5208699107170105,1.1745017915964127
13371,0.0013330315705388784,0.0019593272445490584
13372,0.03888658806681633,0.3829970322549343
13373,0.019161406904459,0.9429705068469048
13374,0.014411021023988724,0.1543201543390751
13375,0.05951913446187973,0.35630858689546585
13376,-0.15203455090522766,1.1767793893814087
13377,-0.015428638085722923,0.19208846986293793
13378,-0.006718453951179981,0.04265083745121956
13379,0.007105855271220207,0.40417007729411125
13380,-0.06576002389192581,0.23441585153341293
13381,0.6313668489456177,0.5050676949322224
13382,-0.007394878193736076,0.16910464316606522
13383,-0.13710300624370575,0.5389799326658249
13384,-0.03891315311193466,0.09091359376907349
13385,-0.0004022209905087948,0.15015983954071999
13386,0.1033388078212738,0.04966399702243507
13387,0.06061045452952385,0.5846590222790837
13388,0.09759249538183212,0.0830236217007041
13389,0.015227442607283592,0.04485649766866118
13390,0.020672691985964775,0.043570442125201225
13391,-0.07382439076900482,0.5895965844392776
13392,-0.002107168547809124,0.18304850347340107
13393,-0.015666160732507706,0.5540668163448572
13394,0.005362844094634056,0.018370548263192177
13395,0.006068827118724585,0.06414835853502154
13396,0.14030708372592926,0.4696536008268595
13397,0.030310552567243576,0.16449097963050008
13398,-0.03627902641892433,0.7893503941595554
13399,0.06388916820287704,0.07987346407026052
13400,0.02879411168396473,0.3647694233804941
13401,0.03320038318634033,0.01273605163441971
13402,0.0964193344116211,0.6233876049518585
13403,-0.017076928168535233,0.2717520147562027
13404,-0.04404991865158081,0.41584350913763046
13405,0.018439576029777527,0.5520732775330544
13406,-0.04213543236255646,1.005348101258278
13407,-0.020194850862026215,0.8785294815897942
13408,0.0025939743500202894,0.016988789328024723
13409,0.05383344739675522,0.20067540556192398
13410,0.022991888225078583,0.10028576361946762
13411,0.006448111496865749,0.008676587021909654
13412,-0.0040198806673288345,0.14476992469280958
13413,-0.15037044882774353,2.3171201050281525
13414,0.007717268541455269,0.1541537579614669
13415,0.02967887930572033,0.03343635593773797
13416,-0.09559805691242218,-0.0025557279586791992
13417,0.043841730803251266,0.03882217267528176
13418,0.09226993471384048,0.11987822502851486
13419,-0.4384937286376953,0.8933568000793457
13420,-0.02333688735961914,0.2566390000283718
13421,0.0005127048934809864,0.01652594265760854
13422,0.031169632449746132,0.06433457368984818
13423,-0.00015216926112771034,0.12781260814517736
13424,0.0020404274109750986,0.024133125552907586
13425,0.10500276833772659,0.030883818049915135
13426,-0.1373397707939148,1.0737359821796417
13427,-0.02546270191669464,0.2442690208554268
13428,0.0009561771876178682,0.027663798246067017
13429,0.0954282134771347,0.048839449882507324
13430,0.0016699666157364845,0.39595246221870184
13431,-0.04422399774193764,0.19392040371894836
13432,-0.0003653760068118572,0.04809510987251997
13433,-0.025790231302380562,0.8989426102489233
13434,0.001106585143133998,0.016659801709465683
13435,-0.027216952294111252,0.548518605530262
13436,-0.006754742935299873,0.11104632634669542
13437,0.0229487344622612,0.7339235097169876
13438,-0.015437456779181957,0.631710346788168
13439,0.004368528723716736,0.07265791040845215
13440,0.016899390146136284,0.014499357203021646
13441,0.009247776120901108,0.3173307329416275
13442,0.02192007750272751,0.14553473144769669
13443,0.4824492335319519,0.8338006138801575
13444,-0.005400847643613815,0.025950280018150806
13445,0.03192606195807457,0.3009967803955078
13446,-0.16613008081912994,1.2353175580501556
13447,-0.026841044425964355,0.5976764857769012
13448,0.0022996459156274796,0.14650216000154614
13449,0.012063469737768173,0.13100635400041938
13450,-0.049834243953228,0.23951933532953262
13451,0.013172803446650505,0.0902868639677763
13452,0.04501807689666748,0.11350101791322231
13453,0.12299150228500366,0.2628219723701477
13454,-0.01686132699251175,0.17509633675217628
13455,0.02297363243997097,0.13039317168295383
13456,0.007006394676864147,0.04960393230430782
13457,0.0026776513550430536,0.009949694945826195
13458,0.014976618811488152,0.05802370794117451
13459,0.03890141844749451,0.5103115574456751
13460,-0.0038659998681396246,0.03374789096415043
13461,0.0008194819092750549,1.0853446573019028
13462,-0.3288303017616272,0.49685537815093994
13463,0.005177567712962627,0.002139293239451945
13464,-0.00570983812212944,0.14436002634465694
13465,0.0019834532868117094,0.07213494717143476
13466,-0.028658146038651466,0.06871382892131805
13467,0.006519955582916737,0.038451297528808936
13468,-0.0048690903931856155,0.1138652516528964
13469,-0.006018220447003841,0.11846373789012432
13470,0.007580585777759552,0.15610705129802227
13471,0.04578039050102234,0.27731500566005707
13472,0.030173663049936295,0.2832290520891547
13473,0.002027742564678192,0.10040081292390823
13474,0.026415102183818817,0.27289535105228424
13475,0.0013172850012779236,0.10423077829182148
13476,0.03837084397673607,0.3429117910563946
13477,0.0004368192167021334,0.0171779886004515
13478,-0.0006173774600028992,0.11741073429584503
13479,-0.08141648769378662,0.510568767786026
13480,0.05646651238203049,0.19400567561388016
13481,-0.05318295210599899,0.15634183958172798
13482,-0.00994621217250824,0.24190884828567505
13483,-0.14264428615570068,1.5712296664714813
13484,0.001135554164648056,0.6451713368296623
13485,0.014442562125623226,0.07181152573321015
13486,0.002635866403579712,1.1378317028284073
13487,0.007363436743617058,0.2940082289278507
13488,-0.1089593842625618,0.43946991860866547
13489,0.02980845794081688,0.13876848202198744
13490,0.10443376004695892,0.047804838977754116
13491,-0.013726836070418358,1.1928757578134537
13492,-0.040672317147254944,0.7198375165462494
13493,0.013679638504981995,0.11543434811756015
13494,0.030272476375102997,0.2564820423722267
13495,0.012861698865890503,0.39066847413778305
13496,0.01078450120985508,0.008262958506747964
13497,0.01895967125892639,0.20602721720933914
13498,0.031936272978782654,0.11988675559405237
13499,0.08970470726490021,0.17302509024739265
13500,-0.09911015629768372,0.4203135743737221
13501,0.002279033651575446,0.023570320336148143
13502,0.020831061527132988,0.0419277953915298
13503,0.047077350318431854,0.08250355301424861
13504,-0.06926339864730835,0.4298376142978668
13505,0.03139307722449303,0.0031664901489421027
13506,0.0041435216553509235,0.0014894857886247337
13507,-9.369826875627041e-05,0.017418071627616882
13508,-0.1232292652130127,0.5290678441524506
13509,0.18241213262081146,0.14488921128213406
13510,-0.18390506505966187,0.43998198211193085
13511,0.00170506804715842,0.006049998919479549
13512,0.0375077985227108,0.07571380957961082
13513,0.02280152216553688,0.14758750842884183
13514,-0.23039600253105164,0.3681807518005371
13515,0.0033329478465020657,0.011030198525986634
13516,0.015990685671567917,0.057955943048000336
13517,0.04352604225277901,0.16909281467087567
13518,0.06410638988018036,0.20447901263833046
13519,-0.0008944431319832802,0.17333361972123384
13520,0.033505283296108246,0.19910477944358718
13521,0.027354629710316658,0.0031712314230389893
13522,-0.0063310787081718445,1.5668643787503242
13523,0.046334076672792435,0.08411526726558805
13524,-0.3309154808521271,0.6483703553676605
13525,0.015862219035625458,0.025460906617809087
13526,0.005948029458522797,0.2214077040553093
13527,-0.021070335060358047,0.19967664033174515
13528,0.003724763635545969,0.04677361389622092
13529,-0.028503555804491043,0.19997159577906132
13530,-0.0023015369661152363,0.008553752209991217
13531,0.03049311414361,0.13863833621144295
13532,0.13285022974014282,0.16399749275296926
13533,-0.040930651128292084,0.27719783782958984
13534,0.03718109428882599,0.005248418767005205
13535,0.005726160015910864,0.014239650219678879
13536,0.035774581134319305,0.02989272915874608
13537,-0.5624687671661377,-0.3569743037223816
13538,0.07268212735652924,0.0037197891995310785
13539,0.009948266670107841,0.009172672221902758
13540,0.004205979406833649,0.0008523782453266904
13541,-0.022036951035261154,0.7270633056759834
13542,0.13893748819828033,0.03845244133844972
13543,-0.34429994225502014,1.2351507544517517
13544,-0.0054695457220077515,0.10212138295173645
13545,0.012442882172763348,0.0035797241871478036
13546,0.055937863886356354,0.13555817864835262
13547,-0.009237386286258698,0.38667734526097775
13548,0.0015283579705283046,0.011903142440132797
13549,0.0018910691142082214,-0.011220311522483825
13550,0.12424731999635696,0.11824417766183615
13551,-0.02429056167602539,0.13031800463795662
13552,0.08265744894742966,0.23612640611827374
13553,-0.015650229528546333,0.09555163979530334
13554,-0.03156043216586113,1.0683424100279808
13555,0.03351230546832085,0.07119330670684576
13556,0.02064361609518528,0.025329721393063664
13557,0.009246919304132462,0.04032559134066105
13558,0.02418159320950508,0.047810946591198444
13559,0.024470509961247444,0.08215956436470151
13560,0.05120290815830231,0.1545443832874298
13561,-0.029798945412039757,1.2034620195627213
13562,0.014183737337589264,0.737474761903286
13563,0.06927694380283356,0.25220515113323927
13564,-0.001765519380569458,1.4037650488317013
13565,0.008706615306437016,0.011445284602814354
13566,0.002052168594673276,0.08030786761082709
13567,0.0012616012245416641,0.20643926318734884
13568,0.07909435778856277,0.02519187654252164
13569,0.007311749737709761,0.010430008318508044
13570,0.04141076281666756,0.3142283223569393
13571,-0.11131381243467331,1.2688845470547676
13572,0.5414881110191345,1.6171271204948425
13573,0.0014322074130177498,0.0020844366890742094
13574,0.006634829565882683,0.017309885064605623
13575,0.03833392262458801,0.2301895956043154
13576,0.12652920186519623,0.0753838405944407
13577,0.002314675599336624,0.19379973411560059
13578,-0.07592855393886566,0.3269782215356827
13579,0.031811125576496124,0.06131989695131779
13580,0.002126917243003845,0.000526968389749527
13581,0.15893134474754333,0.04341551021207124
13582,0.03211072087287903,0.003429031406994909
13583,-0.014325219206511974,0.02683109976351261
13584,0.06422829627990723,0.06048059929162264
13585,0.06953797489404678,0.07540451176464558
13586,-0.022845391184091568,0.34029535949230194
13587,0.08785994350910187,0.03409300418570638
13588,-0.006789103150367737,0.3210180029273033
13589,0.09455199539661407,0.0389384274603799
13590,-0.010702025145292282,0.6208184584975243
13591,0.005406378768384457,0.00795277020893991
13592,0.03167390078306198,0.5501748090609908
13593,0.010792011395096779,0.00028617808857234195
13594,-0.000330854207277298,0.04238597583025694
13595,0.010605973191559315,0.00849713799834717
13596,0.10263410210609436,0.984879495576024
13597,-0.0019056359305977821,0.07750587724149227
13598,0.07817082107067108,0.008791947844438255
13599,-0.07474909722805023,0.6755202263593674
13600,0.01227281428873539,0.009679500188212842
13601,0.00745347561314702,0.007199524596217088
13602,0.07551845908164978,0.0073401551562710665
13603,0.007233694661408663,0.004263033188180998
13604,0.08929361402988434,0.10022756340913475
13605,0.08673390746116638,0.2849381249397993
13606,-0.005755061283707619,0.045962100848555565
13607,0.09567604959011078,0.7090369611978531
13608,0.2132045179605484,0.23722602427005768
13609,-0.054151736199855804,0.3663681820034981
13610,-0.26802730560302734,0.48940443992614746
13611,0.02937370538711548,0.005547328144311905
13612,0.00021098041906952858,0.11653227731585503
13613,-0.01839267462491989,0.16432173177599907
13614,-0.014269256964325905,1.3987080454826355
13615,0.03489149361848831,0.5368320029228926
13616,-1.0295771062374115e-05,0.14689909480512142
13617,0.009740116074681282,0.16356246126815677
13618,0.10381442308425903,0.050197076983749866
13619,-0.10610643774271011,2.262687638401985
13620,0.009174820967018604,0.0976747190579772
13621,0.0050909072160720825,0.4162010047584772
13622,0.0012300516245886683,0.003621619471232407
13623,0.07763063162565231,-0.043769506514072416
13624,-0.018675971776247025,1.0458402074873447
13625,0.02743566408753395,0.6239295639097691
13626,-0.003145724069327116,1.8250120244920254
13627,0.07367313653230667,0.03265328810084611
13628,0.011858895421028137,-0.006174556910991669
13629,-0.023872021585702896,0.012090073898434639
13630,0.006238493137061596,0.05143373063765466
13631,0.01645023003220558,0.1845194207271561
13632,-0.053113244473934174,0.24740265309810638
13633,0.03426092490553856,0.05850738659501076
13634,0.11610601097345352,0.15641270112246275
13635,0.006330805830657482,0.022165991133078933
13636,0.039298880845308304,0.09618174517527223
13637,-0.016505606472492218,0.40929538011550903
13638,-0.008471952751278877,1.2311729853972793
13639,-0.05671675503253937,1.2451948672533035
13640,0.04578028991818428,0.013897706638090312
13641,0.0017905347049236298,0.06047741696238518
13642,-0.019467048346996307,-0.016920655742287634
13643,-0.06793439388275146,1.8187447786331177
13644,0.024149585515260696,0.0025178669893648475
13645,-0.06770024448633194,0.8841190487146378
13646,-0.08917799592018127,0.25397972762584686
13647,-0.02890016883611679,0.6907251514494419
13648,0.02225634455680847,0.24440768617205322
13649,0.12858064472675323,0.008312586452811957
13650,0.018994174897670746,0.12193157733418047
13651,-0.015102529898285866,0.20326967909932137
13652,0.04000148922204971,0.08106540935114026
13653,0.04653777554631233,0.009916437780484557
13654,-0.023339224979281425,0.40702934190630913
13655,0.002222934737801552,0.4518762230873108
13656,0.007975727319717407,0.054569387808442116
13657,0.02000010758638382,0.25938859721645713
13658,0.08859996497631073,0.8573873750865459
13659,-0.16782215237617493,0.23196685314178467
13660,0.00043124507647007704,0.018989051692187786
13661,0.2967451512813568,0.12600783491507173
13662,0.0012300516245886683,0.009784016094054096
13663,0.030148306861519814,0.01730877161026001
13664,0.019037336111068726,0.09472598135471344
13665,0.0045771002769470215,1.0286371111869812
13666,-0.033597856760025024,0.9304364509880543
13667,-0.172417551279068,1.0947314649820328
13668,-0.05603218078613281,0.1481284722685814
13669,-0.07128497213125229,0.34664467722177505
13670,0.03768451139330864,0.020358473528176546
13671,0.02384946495294571,0.025383288448210806
13672,0.009515881538391113,0.5330260843038559
13673,-0.10057668387889862,1.1640204638242722
13674,-0.022465404123067856,0.35310640931129456
13675,0.004190722014755011,0.007050564614473842
13676,0.09875746071338654,0.16128794709220529
13677,0.002457056660205126,0.08515442302450538
13678,-0.06924541294574738,0.6176236644387245
13679,0.0053171683102846146,0.007807769579812884
13680,0.025978298857808113,0.14423792995512486
13681,0.03023778647184372,0.10835844557732344
13682,-0.03963640332221985,0.4721195586025715
13683,0.01587517559528351,0.05595983099192381
13684,0.03230811282992363,0.0007728890163889446
13685,0.00032073725014925003,0.037133101490326226
13686,0.04403363913297653,0.63149244338274
13687,0.02070731855928898,0.0811331644654274
13688,-0.035818155854940414,0.20159709453582764
13689,-0.05530913919210434,0.03197392821311951
13690,-0.16916023194789886,0.304462194442749
13691,-0.018289759755134583,0.26194612495601177
13692,0.07197773456573486,0.10217226948589087
13693,-0.042091019451618195,-0.013161592185497284
13694,0.007886219769716263,0.006225066725164652
13695,0.007279227487742901,0.0013235253809398273
13696,-0.03980644792318344,0.5129357948899269
13697,0.01319858431816101,0.08705717325210571
13698,0.0061296625062823296,0.00654395847232081
13699,-0.018881522119045258,0.21261060237884521
13700,0.06900136172771454,0.016241829376667738
13701,-0.04524774104356766,0.6481002271175385
13702,-0.05243021249771118,0.4343266785144806
13703,0.03497251868247986,0.015761290909722447
13704,0.014646102674305439,0.0009972241969080642
13705,-0.17729273438453674,2.3509397506713867
13706,0.01528648566454649,0.025577333406545222
13707,0.00026326184161007404,0.006695976005867124
13708,-0.03212643414735794,0.43460657447576523
13709,-0.07310381531715393,0.2710553780198097
13710,-0.025852415710687637,0.5770985223352909
13711,-0.00318048894405365,2.4651744440197945
13712,0.5074338912963867,0.20178429782390594
13713,0.017190497368574142,0.15898782014846802
13714,-0.02407616749405861,0.6470833867788315
13715,0.0025166207924485207,0.0027840752009069547
13716,0.007432031445205212,0.00697318441234529
13717,-0.07109776139259338,0.44569170475006104
13718,-0.014905491843819618,3.7601397819817066
13719,0.030584705993533134,0.06643694848753512
13720,-0.044998638331890106,0.3709172308444977
13721,0.0042439722456038,0.05283941142261028
13722,0.007922174409031868,0.012781017576344311
13723,0.01302168145775795,0.3348630629479885
13724,-0.0026712906546890736,0.05734067875891924
13725,0.006433543749153614,0.16705866809934378
13726,0.02538597770035267,0.39468044228851795
13727,-0.10368376970291138,0.43351998925209045
13728,0.09800409525632858,0.1056803883984685
13729,-0.007662530988454819,0.19279388710856438
13730,0.002893000841140747,1.2300727367401123
13731,0.07043303549289703,0.1957392394542694
13732,0.20716026425361633,0.06970730423927307
13733,0.06550059467554092,0.02226223493926227
13734,-0.32280102372169495,1.1099647879600525
13735,0.01239369623363018,0.6552734952419996
13736,-0.07072186470031738,0.8484218344092369
13737,0.003981403075158596,0.03837648872286081
13738,0.000693068839609623,0.01874135690741241
13739,0.04668772965669632,0.023832842998672277
13740,0.2709258496761322,0.10692954622209072
13741,-0.029726019129157066,0.3810070790350437
13742,-0.00994129292666912,0.27105294167995453
13743,0.03274863585829735,0.031093645375221968
13744,0.0980849415063858,0.39111096784472466
13745,-0.02408822998404503,0.29758642241358757
13746,-0.011086753569543362,0.05787787213921547
13747,0.02740563452243805,0.08985142107121646
13748,-0.055413734167814255,1.3929306641221046
13749,0.02027232199907303,0.28589347656816244
13750,-0.10730871558189392,1.2223342210054398
13751,0.006452157162129879,0.07327771990094334
13752,-0.030228929594159126,0.3322676792740822
13753,-0.016902606934309006,0.34856677800416946
13754,0.2516252398490906,0.08257314935326576
13755,0.06480163335800171,0.31669558584690094
13756,-0.004576630890369415,0.11826042085886002
13757,0.0011740566696971655,0.005073146399809048
13758,-0.013489509001374245,0.06976629421114922
13759,0.10194116830825806,0.16359053901396692
13760,-0.10576943308115005,0.2381051629781723
13761,-0.08527220785617828,0.6195597797632217
13762,0.032081034034490585,0.03448976733488962
13763,0.03159478306770325,0.07076060445979238
13764,0.10268370807170868,0.7069484125822783
13765,0.02094874531030655,0.19597208127379417
13766,-0.0031397948041558266,0.13146307785063982
13767,0.04812692850828171,0.1508626053109765
13768,0.006004164926707745,0.004102256498299539
13769,-0.0009179036132991314,0.5877507333643734
13770,-0.013105042278766632,0.6822481602430344
13771,0.08012665808200836,0.23007238283753395
13772,0.01840128004550934,0.14645639434456825
13773,-0.14130383729934692,0.0037864744663238525
13774,0.0013180129462853074,0.001304085526498966
13775,0.004504786804318428,0.0047768596559762955
13776,-0.06952038407325745,0.28087373822927475
13777,0.022083736956119537,0.24572128057479858
13778,0.007963892072439194,0.1263586599379778
13779,-0.0036088256165385246,0.41932727210223675
13780,1.1040515899658203,0.5132211185991764
13781,0.03945242241024971,0.012846289668232203
13782,0.006589069031178951,0.017233789432793856
13783,0.026851288974285126,0.08254936337471008
13784,0.00047148228622972965,0.0026804013177752495
13785,0.0026124094147235155,0.06860363320447505
13786,0.1599765568971634,0.026925289654172957
13787,0.048428114503622055,0.107903033553157
13788,-0.057086504995822906,0.8440791927278042
13789,0.05701866373419762,0.10054969321936369
13790,0.00043504685163497925,0.1478624725714326
13791,0.09459581971168518,0.6169837974011898
13792,-0.0031708553433418274,0.021529439836740494
13793,0.004721566569060087,0.006345444196995231
13794,0.01474518422037363,0.008347377413883805
13795,0.02403317019343376,0.05171894887462258
13796,0.207959845662117,0.46632857620716095
13797,-0.09116731584072113,1.0487928688526154
13798,-0.032306451350450516,0.3656099811196327
13799,0.619701623916626,0.20809224247932434
13800,13.498499870300293,7.834263652563095
13801,0.04153738170862198,0.203897207044065
13802,0.016981691122055054,0.12893674336373806
13803,0.02074119634926319,0.010753779206424952
13804,0.012078218162059784,0.08901375532150269
13805,-0.007151111960411072,0.14054276328533888
13806,0.007271955721080303,0.0031752823051647283
13807,0.033005550503730774,0.05279466696083546
13808,-0.0024686502292752266,0.10624912939965725
13809,0.004716750234365463,0.09245401993393898
13810,0.15056867897510529,0.28655335400253534
13811,-0.12914970517158508,1.1896461993455887
13812,0.13132324814796448,0.005328921761247329
13813,0.007253240328282118,0.0029937575600342825
13814,0.0033021019771695137,0.056054271874018013
13815,0.025236759334802628,0.42615676298737526
13816,-0.15405070781707764,2.724532052874565
13817,-0.14663434028625488,0.6320442855358124
13818,-0.0031985226087272167,0.18053457094356418
13819,0.066789411008358,0.1000740947201848
13820,0.12110669165849686,0.5248296931385994
13821,0.11587896943092346,0.2849873714148998
13822,0.0235841516405344,0.05413112975656986
13823,-0.04745428264141083,0.2752736881375313
13824,-0.16681405901908875,0.15506164729595184
13825,0.06109272688627243,0.37943612039089203
13826,-0.46394696831703186,1.112856924533844
13827,0.07890631258487701,0.0036054509073437657
13828,0.009633410722017288,0.38727760687470436
13829,-0.034377992153167725,0.3931749686598778
13830,-0.00993200670927763,0.33595160394907
13831,-0.00918049830943346,0.028166931122541428
13832,0.06476539373397827,0.32968071289360523
13833,0.026055220514535904,0.03851179139746819
13834,-0.04884478822350502,1.9051669389009476
13835,0.06479029357433319,0.1606487762182951
13836,-0.09191901236772537,1.267394706606865
13837,-0.07483869791030884,1.2533153593540192
13838,-0.004079842008650303,0.023853760212659836
13839,0.024509893730282784,0.08400607295334339
13840,0.025020703673362732,0.030462845228612423
13841,0.004010999109596014,0.020337714347988367
13842,0.007155515719205141,0.012955886631971225
13843,0.02531406655907631,0.056324499659240246
13844,-0.0022476534359157085,0.19210943533107638
13845,-0.017076902091503143,0.2160617634654045
13846,0.001360566122457385,0.006599092317628674
13847,0.08006687462329865,0.7676048092544079
13848,0.042738571763038635,0.0012013157829642296
13849,0.012065090239048004,0.1829250417649746
13850,0.11420074105262756,0.06803164072334766
13851,3.459583967924118e-05,0.041599852964282036
13852,-0.0025137774646282196,0.15868636965751648
13853,0.06561615318059921,0.24601410143077374
13854,-0.0345955416560173,0.4193402826786041
13855,-0.01008300855755806,0.28216801956295967
13856,-0.004728846251964569,0.11460458487272263
13857,0.010573611594736576,0.09809917095117271
13858,-0.14582619071006775,0.29824428260326385
13859,-0.01905752718448639,-0.01634700760245323
13860,0.030648909509181976,0.029787023086100817
13861,0.004359093494713306,0.0727781729074195
13862,0.06098091974854469,0.1265435116365552
13863,0.15962691605091095,0.041426192270591855
13864,-0.0019698389805853367,0.3324805130250752
13865,0.02303420752286911,0.3560867989435792
13866,0.04038606584072113,0.232222193852067
13867,0.02700113132596016,0.12683015037328005
13868,0.1081279069185257,0.18914740346372128
13869,0.009669177234172821,0.2592734694480896
13870,0.08327758312225342,0.7371470667421818
13871,0.05077384039759636,0.07482017064467072
13872,0.0062380568124353886,0.020792656199773774
13873,0.029514256864786148,0.09629546571522951
13874,-0.001864410936832428,0.21441933140158653
13875,-0.10486829280853271,3.439168632030487
13876,0.018873244524002075,0.06262922880705446
13877,0.023353559896349907,0.06341766752302647
13878,0.07257673889398575,0.013138281647115946
13879,0.0010011401027441025,0.3629087172448635
13880,0.11341747641563416,0.2628004848957062
13881,-0.013809068128466606,-0.010230799205601215
13882,0.01837993413209915,0.09844192396849394
13883,0.054947078227996826,0.06353372894227505
13884,0.019534559920430183,0.6249461751431227
13885,0.06375731527805328,0.3809072049334645
13886,-0.012131959199905396,0.3361091613769531
13887,-0.003634035587310791,0.5452460572123528
13888,0.0007097493507899344,0.02898114110575989
13889,0.00864812545478344,0.02833387066493742
13890,-0.031040428206324577,0.3319570869207382
13891,-0.008402606472373009,0.018690943717956543
13892,0.003658764762803912,0.054876642068848014
13893,-0.016432566568255424,0.2443670518696308
13894,-0.03964340686798096,0.2744254432618618
13895,-0.019715450704097748,0.4344498813152313
13896,0.24996992945671082,0.21543369442224503
13897,0.09037604182958603,0.1604920532554388
13898,0.007325335871428251,0.010780245793284848
13899,0.030607406049966812,0.040206738049164414
13900,-0.0007500066421926022,0.08593143243342638
13901,0.002724618650972843,0.00035827773353958037
13902,0.11499852687120438,0.05116423964500427
13903,-0.18142688274383545,0.34792670607566833
13904,-0.02588074468076229,0.37726689502596855
13905,0.0031975971069186926,0.10910506430082023
13906,-0.00021209800615906715,0.09535755589604378
13907,0.11881327629089355,0.7664319463074207
13908,0.005932425614446402,0.07366084633395076
13909,0.028255552053451538,0.1178123620338738
13910,0.03145889565348625,0.029657552484422922
13911,0.002465253695845604,0.0105414298013784
13912,0.1139398068189621,0.23854797636158764
13913,0.07574134320020676,0.019282370631117374
13914,0.013273641467094421,0.8138007447123528
13915,-0.0035271085798740387,0.12231795769184828
13916,0.03642778471112251,0.134689976926893
13917,0.0678185373544693,0.1847405917942524
13918,0.007119401358067989,0.0086945919028949
13919,0.010563872754573822,0.009763278377940878
13920,0.04199058562517166,0.0586848184466362
13921,0.04056265577673912,0.040673812152817845
13922,0.034037671983242035,0.6550844833254814
13923,0.015795918181538582,0.09801658429205418
13924,0.013712871819734573,0.06869334354996681
13925,0.06921664625406265,0.15781903732568026
13926,0.000658636272419244,0.06130607525119558
13927,0.09593184292316437,0.12818997539579868
13928,-0.04888467863202095,0.275485523045063
13929,-0.009408876299858093,0.32224609330296516
13930,0.003766345325857401,0.009020103015936911
13931,0.006809132173657417,0.016540753713343292
13932,0.0027310126461088657,0.05090761976316571
13933,-0.0009766978910192847,0.25202204450033605
13934,0.03351564705371857,0.03885183096281253
13935,0.03827526420354843,0.12458107993006706
13936,0.012130023911595345,0.41829877719283104
13937,0.10239149630069733,0.2990438677370548
13938,-0.005828481167554855,0.7461080942302942
13939,-0.10856254398822784,0.05066297948360443
13940,-0.040741488337516785,0.7066811919212341
13941,0.029782971367239952,0.48702091514132917
13942,0.017747368663549423,1.0637636333703995
13943,0.09747184813022614,0.9660356100648642
13944,0.12791217863559723,0.07544213341316208
13945,0.004117895849049091,0.016535418239072897
13946,0.04621683061122894,0.2661874443292618
13947,-0.03598277270793915,0.26913026347756386
13948,0.033396653831005096,0.017202255126903765
13949,-0.09873080253601074,0.47260937094688416
13950,0.023136436939239502,1.6253173798322678
13951,0.006740313954651356,0.07604980649193749
13952,-0.09300918877124786,0.6787666827440262
13953,0.006685866508632898,0.01938702503684908
13954,-0.03161545842885971,0.8534206375479698
13955,0.011724717915058136,0.33723987452685833
13956,-0.045069970190525055,0.03163721039891243
13957,-0.000635022297501564,0.0314204515889287
13958,-0.028672169893980026,0.3656674064695835
13959,0.07839863747358322,0.13222291565034539
13960,-0.22577853500843048,1.497294157743454
13961,-0.015679098665714264,0.5090014114975929
13962,0.007286133244633675,0.023155887669418007
13963,0.00852305069565773,0.0009492936078459024
13964,0.027970658615231514,0.08545438828878105
13965,-0.021134868264198303,0.08015275560319424
13966,-0.04760464280843735,0.5918906554579735
13967,-0.0031307190656661987,0.19568687677383423
13968,-0.004526900127530098,0.13336791470646858
13969,-0.013160578906536102,0.29813454672694206
13970,0.007087592035531998,0.036987120169214904
13971,-0.4679643511772156,0.5483758449554443
13972,-0.014249945059418678,0.6595742702484131
13973,-0.012990845367312431,0.24815861321985722
13974,0.049840353429317474,0.38423653692007065
13975,0.006168285850435495,0.03777544142212719
13976,0.0030753836035728455,0.3246261030435562
13977,0.06604123115539551,0.1098902327939868
13978,0.10278207063674927,0.12555328547023237
13979,0.0336042121052742,0.009659511371864937
13980,-0.0298394076526165,0.08486136794090271
13981,0.007775120437145233,0.11476818844676018
13982,-0.05235763639211655,0.09965264797210693
13983,-0.0011500839609652758,0.05152181023731828
13984,0.005696478299796581,0.02019721083343029
13985,0.0010234983637928963,0.05908841732889414
13986,-0.08057773113250732,1.1671182215213776
13987,-0.02098318189382553,0.8087597861886024
13988,0.0193775687366724,0.022454312711488456
13989,-0.011080488562583923,0.4061170695349574
13990,0.045794472098350525,0.3503761515021324
13991,-0.15640273690223694,0.41765734553337097
13992,-0.04033024236559868,0.2530415616929531
13993,0.006145276129245758,0.01907363481586799
13994,-0.10410383343696594,2.436638653278351
13995,-0.029206834733486176,0.30523593723773956
13996,-0.055131085216999054,0.5649819672107697
13997,0.03344867378473282,0.01919114580960013
13998,-0.014905491843819618,-0.011521251648664474
13999,0.006308712065219879,0.014045686810277402
14000,-0.0766308456659317,0.18261387944221497
14001,0.10132308304309845,0.3310620542615652
14002,0.0013485271483659744,0.014403202665562276
14003,0.07128909975290298,0.15132238436490297
14004,-0.056995540857315063,0.05135092884302139
14005,0.010839570313692093,0.08403450436890125
14006,-0.010160847567021847,0.28190066758543253
14007,-0.11009043455123901,0.3829965367913246
14008,-0.009337171912193298,0.08967848494648933
14009,-0.08850889652967453,0.8295773565769196
14010,0.024814484640955925,0.027010591700673103
14011,0.006859226617962122,0.026413928164402023
14012,0.006953305099159479,0.0005365345330119453
14013,0.04323272034525871,0.011373364133760333
14014,-0.008207467384636402,0.061864083632826805
14015,0.09787045419216156,0.8351050801575184
14016,-0.0008077635429799557,0.11551158828660846
14017,0.030238507315516472,0.012594824773259461
14018,0.25190144777297974,0.7386372499167919
14019,0.03425029665231705,0.03958997630979866
14020,-0.006725318729877472,0.7262852601706982
14021,0.08859996497631073,-0.007351258546113968
14022,-0.0159253291785717,0.12853380665183067
14023,-0.004529695957899094,0.7622831575572491
14024,0.005484801717102528,0.020528591237962246
14025,0.03338181599974632,0.012700341525487602
14026,0.07789790630340576,0.351436298340559
14027,-0.035734422504901886,0.19290853291749954
14028,-0.0014763446524739265,0.11630257312208414
14029,-0.01338508352637291,0.30475061759352684
14030,0.004496887791901827,0.01874581107404083
14031,0.00484125642105937,0.0168198817409575
14032,0.07367313653230667,0.008172999476082623
14033,0.003074195235967636,0.057777092792093754
14034,0.16011306643486023,0.024875030561815947
14035,-0.12285853177309036,0.17015722393989563
14036,0.06228988617658615,0.538903430569917
14037,0.0041640521958470345,0.006874572476372123
14038,-0.022460635751485825,1.1805191561579704
14039,-0.07793226838111877,0.3656737357378006
14040,0.015718286857008934,0.23292178846895695
14041,0.041995108127593994,0.020589927211403847
14042,0.01522749476134777,1.0529503226280212
14043,0.056559011340141296,0.4287585411220789
14044,0.06674855947494507,0.05314598837867379
14045,0.0752452164888382,0.027472908986965194
14046,0.0005210312083363533,0.1269640284590423
14047,0.7943404912948608,0.3699661195278168
14048,-0.010441750288009644,0.14068685844540596
14049,0.008903782814741135,0.0027942561064264737
14050,0.020047713071107864,0.2668183399364352
14051,0.0788908302783966,0.005029449152061716
14052,-0.0014158710837364197,0.22531036287546158
14053,0.032067567110061646,0.3543209731578827
14054,0.025378620252013206,0.023958446457982063
14055,0.04093064367771149,0.04830838041380048
14056,0.029129760339856148,0.023249019403010607
14057,0.02087404392659664,0.051871556672267616
14058,0.005772590637207031,0.005998516746331006
14059,-0.007234156131744385,0.2050352692604065
14060,0.41252410411834717,0.2981201000511646
14061,-0.017331738024950027,0.19322262704372406
14062,0.0114024318754673,0.03939739090856165
14063,-0.033207692205905914,0.15438155084848404
14064,0.010269301012158394,0.032609603891614825
14065,0.03887804597616196,0.33326940052211285
14066,0.08463582396507263,0.5818416140973568
14067,-0.028533749282360077,1.0409888476133347
14068,0.024995485320687294,0.637182367965579
14069,0.5487740635871887,0.9134653881192207
14070,-0.009302454069256783,0.22643358260393143
14071,-0.05582451820373535,0.8192463889718056
14072,0.0074263098649680614,0.0038892723623575876
14073,0.028087327256798744,0.5572665724903345
14074,0.014322075992822647,0.07961985096335411
14075,-0.0187881737947464,1.0008536949753761
14076,0.003097306936979294,0.004634722135961056
14077,-0.024045929312705994,0.37126612663269043
14078,0.021455969661474228,0.07086446136236191
14079,0.129751056432724,0.02331994427368045
14080,-0.004347533918917179,0.020282055251300335
14081,-0.02363809011876583,0.31227950751781464
14082,-0.005958209745585918,0.0032815691083669662
14083,-0.022451888769865036,0.328349981456995
14084,0.07437924295663834,0.060003555146977305
14085,-0.03573821857571602,0.3445914722979069
14086,0.19696858525276184,0.05166619969531894
14087,-0.00303566618822515,0.16643761657178402
14088,-0.01845947653055191,0.08757172711193562
14089,-0.01150558888912201,0.2211567535996437
14090,0.04333433881402016,0.16439741454087198
14091,0.0086160684004426,0.013266101683257148
14092,0.2915870249271393,0.10794265475124121
14093,-0.00446387380361557,0.8131820037961006
14094,0.013189093209803104,0.21128491591662169
14095,-0.17015603184700012,0.3105882704257965
14096,0.012568633072078228,0.014801889043155825
14097,0.032033633440732956,0.04759056284092367
14098,0.003068039193749428,0.3259089356288314
14099,-0.040894389152526855,0.8685411214828491
14100,0.07066163420677185,0.008903421112336218
14101,0.09066769480705261,0.2570048123598099
14102,0.029158443212509155,0.15735906781628728
14103,0.05406295135617256,0.3738337270915508
14104,-0.0029526352882385254,0.0719985468313098
14105,-0.009661361575126648,0.0998320933431387
14106,-0.006644401699304581,0.15679381880909204
14107,-0.02894861437380314,0.014719266444444656
14108,-0.1011463850736618,0.818359263241291
14109,0.029548736289143562,0.07522561913356185
14110,0.024239694699645042,0.0020548793982015923
14111,-0.022787412628531456,0.1111053116619587
14112,0.525631308555603,0.3113398402929306
14113,0.02775094285607338,0.010671134106814861
14114,0.03396341949701309,0.03970911726355553
14115,0.2639283239841461,0.43472814187407494
14116,0.004797270055860281,0.15046920953318477
14117,0.06847554445266724,0.05512460973113775
14118,-0.0028420547023415565,0.1115706991404295
14119,-0.027125060558319092,0.11680636927485466
14120,0.013141956180334091,0.11976009979844093
14121,0.00755286542698741,0.009884532759315334
14122,-0.008277032524347305,0.1013043187558651
14123,-0.003466365858912468,0.023923169821500778
14124,-0.12400104850530624,0.7188024818897247
14125,0.005601845681667328,0.10808124393224716
14126,-0.02336535044014454,0.1828412003815174
14127,0.0010392297990620136,0.057717172894626856
14128,0.04798266291618347,0.43079710751771927
14129,-0.008194905705749989,0.1379157556220889
14130,-0.0904272124171257,0.0312940776348114
14131,0.028816398233175278,0.050912971841171384
14132,0.003322944976389408,0.19730230513960123
14133,0.004065352026373148,0.035927664488554
14134,-0.052808113396167755,1.5587639063596725
14135,0.02895018830895424,0.26003700494766235
14136,0.007031732704490423,0.003353390085976571
14137,0.04186047986149788,0.03209524994599633
14138,0.007485892623662949,0.11225593276321888
14139,0.012508529238402843,0.157277244143188
14140,0.0011993279913440347,0.02236919141614635
14141,0.0516836941242218,0.08608891069889069
14142,0.11479631811380386,0.04866816196590662
14143,-0.039936162531375885,0.14142035692930222
14144,-0.01487857848405838,0.1485752910375595
14145,0.008256196975708008,0.21759024634957314
14146,0.038458652794361115,0.06794708222150803
14147,0.13013765215873718,0.01628431596327573
14148,0.01067784707993269,0.04847322882415028
14149,0.018196599557995796,0.15615992434322834
14150,0.007326765917241573,0.007301211211597547
14151,0.043308429419994354,0.004630067385733128
14152,-0.005448572337627411,0.025893799029290676
14153,0.019872935488820076,0.408981891348958
14154,0.011724099516868591,1.0256763473153114
14155,-0.059170015156269073,0.5511367246508598
14156,0.0024325777776539326,0.08004432858433574
14157,0.11390645802021027,0.15394854173064232
14158,0.003148948773741722,0.0026935429486911744
14159,0.0036455467343330383,0.027719819016056135
14160,0.010622899048030376,0.008422114435234107
14161,-0.007345986552536488,0.2835517730563879
14162,-0.03887787461280823,0.3385392390191555
14163,0.03861633688211441,0.22019950300455093
14164,0.020145602524280548,0.2589645981788635
14165,0.05021783709526062,0.02950199320912361
14166,0.9819055795669556,0.15051066875457764
14167,-1.0704679489135742,0.6094574928283691
14168,0.0004949644207954407,0.5725109986960888
14169,0.002476714551448822,1.5754617974162102
14170,-0.1740618199110031,0.2571678161621094
14171,-0.0008307767566293478,0.02513534133322537
14172,0.008765146136283875,0.5099917985498905
14173,0.1012360155582428,0.8553562760353088
14174,0.09977035969495773,0.13344379188492894
14175,-0.13537590205669403,0.33257997035980225
14176,0.04063002020120621,0.0033379060914739966
14177,0.0027859932743012905,0.1109164422377944
14178,-0.002270268276333809,0.06438547186553478
14179,-0.07690063118934631,0.4800146222114563
14180,-7.287785410881042e-05,0.04415313247591257
14181,0.03240962699055672,0.027342768502421677
14182,0.0007510485593229532,0.03060457797255367
14183,-0.10534557700157166,0.38250507414340973
14184,-0.0003919815644621849,0.0625069048255682
14185,0.0355745330452919,0.07700637029483914
14186,-0.02946479804813862,0.22511376440525055
14187,0.005448117386549711,0.006833284205640666
14188,0.006892160978168249,0.019544378388673067
14189,0.0067549580708146095,0.06131581123918295
14190,0.016105711460113525,0.00941533018136397
14191,0.003112166654318571,0.024775505997240543
14192,-0.0022336477413773537,0.08699846640229225
14193,0.010770553722977638,0.0009004320454550907
14194,0.02346973307430744,0.18003473244607449
14195,0.03071230836212635,0.07484325161203742
14196,0.0032995007932186127,0.3154696822166443
14197,0.012386864982545376,0.0013760778383584693
14198,0.011055409908294678,0.04831820307299495
14199,0.0020426148548722267,0.03720479644834995
14200,-0.07463154941797256,0.7764305919408798
14201,-0.014017414301633835,0.0653991810977459
14202,0.011682618409395218,0.6016137972474098
14203,0.008270906284451485,0.08524400554597378
14204,-0.011648179031908512,0.26132726296782494
14205,0.02293541468679905,0.09756539948284626
14206,0.0107798520475626,0.004434540616784943
14207,0.03264341503381729,0.04672663798555732
14208,0.004740486387163401,0.03079879703000188
14209,-0.013553235679864883,0.12859872914850712
14210,-0.027069173753261566,-0.01818745583295822
14211,-0.024268299341201782,-0.0012562870979309082
14212,0.018188875168561935,0.017186703335028142
14213,0.041805803775787354,0.38337499066255987
14214,0.004508816637098789,0.01471435185521841
14215,-0.025702815502882004,0.5205474141985178
14216,-0.007376817986369133,0.1589938923716545
14217,-0.014102926477789879,0.11721966601908207
14218,0.02828897163271904,0.08001330541446805
14219,0.02961139753460884,-0.0010204268619418144
14220,-0.04478168487548828,0.2859707623720169
14221,-0.04087322950363159,0.25632505863904953
14222,0.03473863750696182,1.1527648912742734
14223,0.11279987543821335,0.38544250279664993
14224,0.02678752690553665,0.02882168791256845
14225,-0.03809834644198418,0.3367721922695637
14226,-0.010196633636951447,-0.050023145973682404
14227,0.0039988793432712555,0.11872144788503647
14228,0.156840980052948,0.3221769630908966
14229,0.03195776045322418,0.003144798807625193
14230,-0.012040097266435623,0.4140383116900921
14231,-0.002966242842376232,0.34331489633768797
14232,0.027765663340687752,0.04277562163770199
14233,0.004224931821227074,0.014317724075226579
14234,0.014685429632663727,0.05720338225364685
14235,-0.016417663544416428,0.008700847625732422
14236,-0.013753957115113735,-0.007621712051331997
14237,0.004288944415748119,0.002680367638276948
14238,0.0023552016355097294,0.06689639890100807
14239,0.035392407327890396,0.046555374457966536
14240,-0.0007523898966610432,0.46018201718106866
14241,-0.0226142518222332,0.33982859179377556
14242,0.025868544355034828,0.06391377188265324
14243,-0.01186157763004303,0.11079527623951435
14244,0.0784599557518959,0.027350406628102064
14245,0.0006262520328164101,0.43625599797815084
14246,0.026015445590019226,0.8935217335820198
14247,0.054881542921066284,0.6449723076075315
14248,0.030529670417308807,0.05117677163798362
14249,0.0037486585788428783,0.04753648256883025
14250,-0.19592642784118652,0.20085376501083374
14251,0.06061778590083122,0.6501615680754185
14252,-0.04780593514442444,0.4931740313768387
14253,0.001718243584036827,0.19139115326106548
14254,0.007449065335094929,0.0031303488813136937
14255,-0.09966101497411728,0.42186352610588074
14256,-0.09322977811098099,1.054381400346756
14257,0.12252968549728394,0.5139389634132385
14258,0.0005715182051062584,0.20966219063848257
14259,-0.006970574147999287,0.07226797938346863
14260,-0.0012818456161767244,0.2686945986934006
14261,0.04616685211658478,0.011363780125975609
14262,-0.002429467625916004,0.06564640067517757
14263,0.021835513412952423,0.14427204430103302
14264,0.24319928884506226,0.1462005153298378
14265,-0.21256688237190247,0.9873385578393936
14266,-0.007113715633749962,0.440504789352417
14267,-0.010048873722553253,0.8642047867178917
14268,-0.012694270350039005,0.2725507579743862
14269,0.011465895920991898,0.03233861702028662
14270,0.03631887584924698,0.12399864569306374
14271,0.02199939638376236,0.006342984077491565
14272,0.07552394270896912,0.001536488674901193
14273,0.038916755467653275,0.10557392612099648
14274,-0.015093415975570679,0.8973958790302277
14275,0.11016865074634552,0.07098856195807457
14276,0.011837560683488846,0.10478335432708263
14277,-0.23281416296958923,0.2612715810537338
14278,0.022589080035686493,0.012519672513008118
14279,0.002580267144367099,0.00240513491735328
14280,0.07429540902376175,0.08171728882007301
14281,-0.2417839914560318,1.761286348104477
14282,-0.001344872172921896,0.17611033841967583
14283,0.0017861183732748032,0.03623573109507561
14284,0.043735478073358536,0.6737544573843479
14285,0.0074031841941177845,0.007737748663203092
14286,-0.0018943453906103969,0.01576484297402203
14287,0.010695488192141056,0.029793772329867352
14288,0.011160686612129211,0.016639500856399536
14289,0.05439338460564613,1.2285348735749722
14290,-0.0012443033047020435,0.010093396995216608
14291,0.1134134978055954,0.17771688289940357
14292,0.3588465750217438,0.3913155794143677
14293,-0.2418750375509262,0.49404579401016235
14294,0.12473177909851074,1.4795724153518677
14295,0.016124296933412552,0.00980773389688693
14296,-0.02979656681418419,0.5975298434495926
14297,-0.025500943884253502,0.3628479540348053
14298,0.07406504452228546,0.0742186401039362
14299,-0.09531033784151077,0.8039495497941971
14300,0.0023818239569664,0.112458985298872
14301,0.06029480695724487,0.25171659886837006
14302,0.25910231471061707,0.23690680973231792
14303,0.03246035799384117,0.02204984426498413
14304,0.0022440305911004543,0.055396351497620344
14305,0.013153733685612679,0.029821976087987423
14306,0.7726178169250488,1.6958208084106445
14307,-0.06052512675523758,1.8436574786901474
14308,-0.011444950476288795,0.06976455077528954
14309,0.04435333237051964,0.11260974011383951
14310,-0.03354603052139282,-0.016096219420433044
14311,0.0017357487231492996,0.16900525335222483
14312,0.0069786421954631805,0.7443502135574818
14313,-0.024071525782346725,0.5244284979999065
14314,-0.04658294469118118,0.9703708477318287
14315,0.00270652212202549,0.032363719190470874
14316,-0.05899668484926224,0.09501844644546509
14317,-0.0055411867797374725,0.17292136047035456
14318,0.026061467826366425,0.10472617577761412
14319,0.02939104288816452,0.34489370486699045
14320,0.051644183695316315,0.040954883908852935
14321,0.4107753038406372,0.529637829400599
14322,0.07324935495853424,0.012054716527927667
14323,0.09755879640579224,0.43324774550274014
14324,0.03587525337934494,0.5542529746890068
14325,-0.1866259127855301,1.3030665218830109
14326,0.010204835794866085,0.021844275324838236
14327,-0.10613702237606049,0.8076519668102264
14328,-0.13040205836296082,0.017608642578125
14329,0.03852243721485138,0.17030907678417861
14330,0.0013806000351905823,0.22567648626863956
14331,0.030828552320599556,0.04779735364718363
14332,0.023133203387260437,0.0842444384470582
14333,-0.022789040580391884,0.11850684136152267
14334,0.024696867913007736,0.24865199252963066
14335,0.019588960334658623,0.2739960993640125
14336,-0.006971417926251888,0.046094443649053574
14337,0.0407990925014019,0.11492961877956986
14338,-0.033985015004873276,0.13219736143946648
14339,0.1008726954460144,0.7638259865343571
14340,0.001663215458393097,0.3086924906820059
14341,0.06521753966808319,0.27836911007761955
14342,0.15440808236598969,0.16434285137802362
14343,-0.033804863691329956,0.09192190319299698
14344,0.01841128244996071,0.0022581957653164866
14345,0.015296007506549358,0.022703285329043865
14346,0.002449379302561283,0.14648597920313478
14347,0.03899985924363136,0.16199542954564095
14348,-0.020427536219358444,0.01721988245844841
14349,0.021318312734365463,0.0389886349439621
14350,0.04878911375999451,0.06897884188219905
14351,0.009606007486581802,0.043408844619989395
14352,0.03740491345524788,0.03180837677791715
14353,0.004769682884216309,0.3295314311981201
14354,0.010159358382225037,0.34401481598615646
14355,0.01743762195110321,0.28440502285957336
14356,-0.000615457072854042,0.07593518868088722
14357,0.00639024144038558,0.008297168009448797
14358,-0.011390019208192825,0.15412785112857819
14359,0.2885485291481018,0.1772943241521716
14360,-0.005581094417721033,0.12194739188998938
14361,0.02713608369231224,0.0683533176779747
14362,-0.1423856019973755,2.2944199591875076
14363,0.13651183247566223,0.33268288522958755
14364,-0.07479294389486313,0.3600422963500023
14365,-0.00229822751134634,0.11141902022063732
14366,0.04783976823091507,0.42966564930975437
14367,-0.028878912329673767,0.3729282356798649
14368,-0.005214529111981392,-0.01727174013853073
14369,-0.0042655738070607185,0.0385168232023716
14370,0.027601314708590508,0.011265817447565496
14371,-0.017197584733366966,0.3691538590937853
14372,-0.029964683577418327,0.19784879125654697
14373,0.0025627571158111095,0.06473632191773504
14374,0.004559904336929321,0.7047874480485916
14375,-0.001568090170621872,0.31714677065610886
14376,0.04498502239584923,0.5090695209801197
14377,0.038748908787965775,0.09115205612033606
14378,0.004297520965337753,0.01424894598312676
14379,0.08677518367767334,0.23333336226642132
14380,-0.01649240031838417,0.17689183354377747
14381,-0.07893913239240646,0.17052780836820602
14382,0.032874178141355515,0.0445983944227919
14383,0.007063901051878929,0.012041583191603422
14384,0.006166316568851471,0.533930066972971
14385,0.004871265031397343,0.09366156719624996
14386,0.084188312292099,0.554503632709384
14387,0.035833798348903656,0.0036537442356348038
14388,0.0029442599043250084,0.04025223385542631
14389,0.014456678181886673,0.1941743865609169
14390,0.009982950985431671,0.10388244688510895
14391,-0.07002821564674377,0.49748794734477997
14392,-0.03466002270579338,0.08168460056185722
14393,-0.03262508660554886,0.7627650611102581
14394,0.005379543639719486,0.027615713886916637
14395,-0.12267453968524933,1.417853906750679
14396,0.011186322197318077,0.5478773079812527
14397,0.0379573293030262,0.20686298562213778
14398,0.048039402812719345,0.5098148696124554
14399,0.0016977759078145027,0.032068634405732155
14400,-0.0054466016590595245,0.5958502367138863
14401,-0.015743080526590347,0.109760457649827
14402,0.01862926036119461,0.391249381005764
14403,0.009706136770546436,0.00610342004802078
14404,0.010169447399675846,0.1446737116202712
14405,0.04484961926937103,0.4184041963890195
14406,-0.31955063343048096,0.6207163035869598
14407,-0.007084582932293415,-0.004538191258907318
14408,-0.07391773164272308,0.012426599860191345
14409,-0.015121452510356903,0.6172600388526917
14410,1.0210661888122559,-0.12061334192752839
14411,-0.03977819159626961,-0.042402636259794235
14412,0.0026924863923341036,0.04597481549717486
14413,0.01405477523803711,0.7333566807210445
14414,-0.0090428302064538,0.3117783013731241
14415,-0.22530263662338257,0.19661998748779297
14416,0.0008514260407537222,0.04513083351776004
14417,-0.10718148946762085,0.42488913238048553
14418,0.023752352222800255,0.03091428871266544
14419,0.07806259393692017,0.031384973553940654
14420,0.1335759460926056,0.04605093691498041
14421,-0.0245326180011034,0.23255035653710365
14422,0.0033490476198494434,0.0019095251627732068
14423,-0.05527710169553757,0.42543405294418335
14424,0.0033009210601449013,0.10566304810345173
14425,0.0024980283342301846,0.009770071721286513
14426,0.029817521572113037,0.08240368240512908
14427,-0.0013501942157745361,0.8546684011816978
14428,0.0683685839176178,-0.04499480292201042
14429,-0.004971141926944256,0.6896452624350786
14430,0.00656104413792491,0.014143522461381508
14431,0.007132255006581545,0.008227870115661062
14432,-0.029120324179530144,0.628249254077673
14433,-0.01973392255604267,0.08079951629042625
14434,0.03309102728962898,0.04416286974446848
14435,-0.015372347086668015,0.32494802214205265
14436,0.008598804473876953,-0.015122463703155517
14437,0.01075318269431591,0.009118493897403823
14438,0.005294722504913807,0.05930203048046678
14439,0.020708203315734863,0.6209733486175537
14440,0.040724437683820724,0.06617828737944365
14441,0.003514698240906,0.0005286992527544498
14442,-0.03498154878616333,0.23865461349487305
14443,0.0037790476344525814,0.002137329305696767
14444,-0.0019503850489854813,0.11333967000246048
14445,0.05430369824171066,0.940910778939724
14446,-0.06610071659088135,0.4723907560110092
14447,0.004759261384606361,0.03708248655311763
14448,0.028119061142206192,0.21572672948241234
14449,0.09060461819171906,0.041207822039723396
14450,0.09813141822814941,1.7432742975652218
14451,-0.03125318884849548,0.392102163285017
14452,-0.012229707092046738,0.31018926203250885
14453,-0.02925056219100952,0.07632609456777573
14454,0.0035671666264533997,0.0003222899395112222
14455,0.00751865329220891,0.08403107023332268
14456,0.006395563017576933,0.018086404539644718
14457,0.001869596540927887,0.7726528644561768
14458,-0.04056265577673912,0.8696422837674618
14459,0.24829617142677307,0.29113906621932983
14460,0.014660043641924858,0.12060000607743859
14461,0.1137605756521225,0.04670766741037369
14462,0.010542096570134163,0.008655933939735405
14463,-0.022006161510944366,0.11433764174580574
14464,0.07061260938644409,0.3886421248316765
14465,0.0038125449791550636,0.0002463751589516505
14466,0.03256310522556305,0.006619483116082847
14467,0.006126526743173599,0.02134757675230503
14468,-0.0011744163930416107,0.01604501809924841
14469,0.007326765917241573,0.009709409981733188
14470,0.1519807130098343,0.18844219204038382
14471,-0.004826178774237633,0.3690866529941559
14472,0.010153839364647865,0.006032901001162827
14473,-0.0002131726359948516,0.0018116196151822805
14474,0.02981220930814743,0.027619372820481658
14475,-0.009169090539216995,0.3760088738054037
14476,0.006816397421061993,0.01877393980976194
14477,-0.2864586114883423,0.3528210520744324
14478,-0.04161719232797623,0.39662302285432816
14479,-0.0019682440906763077,0.03080096375197172
14480,0.02188105508685112,0.1108197532594204
14481,-0.029939506202936172,0.2634328156709671
14482,-0.06181645765900612,0.08989093452692032
14483,0.11867234110832214,0.10861825570464134
14484,0.0008578673005104065,0.0651039881631732
14485,0.07825234532356262,0.035427237569820136
14486,0.0360671803355217,1.869910143315792
14487,0.07741798460483551,0.031764322076924145
14488,0.016222748905420303,0.021195235407503787
14489,-0.1602173000574112,0.6200569123029709
14490,-0.04705369472503662,1.5982291996479034
14491,0.001930241473019123,0.13025447260588408
14492,0.010005470365285873,0.10239428468048573
14493,-0.017165174707770348,0.3915958236902952
14494,0.03922473266720772,0.029949729796499014
14495,-0.044794365763664246,0.5010372065007687
14496,0.022373534739017487,0.23459635395556688
14497,-0.00617387518286705,0.30149009730666876
14498,-0.026248164474964142,1.8459365405142307
14499,-0.0034993505105376244,0.034344857558608055
14500,0.1039053201675415,0.015078670141519979
14501,-0.01260473020374775,0.03646854776889086
14502,-0.12657220661640167,0.6569956392049789
14503,0.03934001922607422,0.06202727183699608
14504,0.02110295742750168,0.5155152007937431
14505,0.02351720631122589,0.11097900662571192
14506,-0.07633762061595917,0.9472276717424393
14507,-0.006941057741641998,0.17348622530698776
14508,0.00515002803876996,0.01768221240490675
14509,0.029486600309610367,0.05983829079195857
14510,-0.1448255032300949,0.5698897242546082
14511,0.032747045159339905,0.1907615594100207
14512,0.059974946081638336,0.17541540320962667
14513,0.017817646265029907,1.0922278761863708
14514,-0.0835680216550827,0.14506413787603378
14515,-0.0017343983054161072,0.7382840067148209
14516,0.013141719624400139,0.06877597374841571
14517,-0.04257684201002121,0.39960047602653503
14518,-0.0041356682777404785,0.23690152866765857
14519,0.0007994150510057807,0.012751867529004812
14520,-0.0002128295600414276,0.31384633108973503
14521,-0.21238616108894348,0.019370675086975098
14522,0.003685833653435111,0.005026042155805044
14523,-0.0002843756228685379,0.40289296582341194
14524,-0.014331860467791557,0.10218004323542118
14525,0.04219407960772514,0.006564975334185874
14526,-0.014399920590221882,0.07093917764723301
14527,0.007441806606948376,0.005679237726326392
14528,0.007131191436201334,0.029259810340590775
14529,0.0008920619729906321,0.0055999127216637135
14530,0.12101759761571884,0.05048902751877904
14531,0.014672665856778622,0.005916137830354273
14532,-0.013726836070418358,-0.02494177758693695
14533,-0.04667476564645767,0.602629080414772
14534,-0.006193970330059528,0.33566732332110405
14535,-0.03549287095665932,0.05489254742860794
14536,0.008910696022212505,0.02194665676506702
14537,0.03431433439254761,0.09108409099280834
14538,0.02134840562939644,0.033317958761472255
14539,0.033699095249176025,0.09123426396399736
14540,5.3273048251867294e-05,0.0975187667645514
14541,0.029854103922843933,0.0780766278039664
14542,-0.23226869106292725,1.5106410086154938
14543,0.008226264268159866,0.1537406905554235
14544,-0.03496243804693222,0.6425171196460724
14545,0.007407117635011673,0.002571729626652086
14546,1.0281827449798584,0.7687290236353874
14547,0.004413079470396042,0.040100883692502975
14548,0.005699820816516876,0.06782159209251404
14549,-0.041448965668678284,0.549735963344574
14550,0.039498381316661835,0.4421248845756054
14551,0.02977769449353218,0.06438215787056834
14552,0.006507775746285915,0.026090747327543795
14553,0.07890082895755768,0.009301326266722754
14554,0.07213044166564941,0.07729572476819158
14555,-0.036410752683877945,0.2650773972272873
14556,-0.5851196050643921,0.17569106817245483
14557,0.05985775962471962,0.07165261078625917
14558,-0.05976410210132599,0.9003875404596329
14559,0.027752123773097992,1.1002773819491267
14560,-0.008759237825870514,0.17682919651269913
14561,0.0014969650655984879,0.12024572119116783
14562,-0.009539246559143066,0.30578524991869926
14563,0.0719575583934784,0.02168601891025901
14564,0.027881335467100143,0.036710905842483044
14565,0.015795918181538582,-0.006199393197894096
14566,-0.20604102313518524,0.7253906726837158
14567,0.024374203756451607,0.04126126295886934
14568,0.1885979324579239,0.26063249353319407
14569,0.0157775916159153,0.09573062416166067
14570,0.11899474263191223,0.24287756253033876
14571,-0.003221040591597557,0.21911944542080164
14572,0.06437284499406815,0.13724970817565918
14573,0.1035337746143341,0.49005766585469246
14574,-0.006617635488510132,0.06325777061283588
14575,0.04121219739317894,0.01792910764925182
14576,0.05543426051735878,0.20589624717831612
14577,0.019851043820381165,0.01161854193196632
14578,0.1430373340845108,0.4589527826756239
14579,0.027396127581596375,0.030315958661958575
14580,-0.01099276915192604,-0.03154130071401596
14581,-0.009290950372815132,0.19388406351208687
14582,-0.05152718722820282,0.38659992069005966
14583,0.006271305028349161,0.032923206803388894
14584,0.00039810751331970096,0.005806545203085989
14585,0.0333409421145916,0.05099556004279293
14586,-0.031172286719083786,0.13214710354804993
14587,0.1581219881772995,0.14482896006666124
14588,0.0023057153448462486,0.045411769300699234
14589,0.002725922269746661,0.055584041168913245
14590,0.05543426051735878,-0.013528080433607101
14591,0.03492288291454315,0.2142263650894165
14592,-0.03193087875843048,0.29565344005823135
14593,-0.027421727776527405,1.1868813745677471
14594,-0.005344942212104797,0.1068337531760335
14595,-0.1003144383430481,0.11536938697099686
14596,-0.0004968284629285336,0.32702568359673023
14597,0.014568686485290527,0.21325937705114484
14598,0.034778911620378494,0.12746251273347298
14599,0.0074531314894557,0.00024172710266157083
14600,0.010575223714113235,0.011048252286855131
14601,-0.00703728012740612,0.1119680292904377
14602,0.016095785424113274,0.2909943964332342
14603,0.09168945997953415,0.10256982687860727
14604,0.03351564705371857,0.009689269665395841
14605,0.14033243060112,0.04293671902269125
14606,-0.0010750219225883484,0.09859934449195862
14607,0.0011920564575120807,0.007662166499358136
14608,0.03506159782409668,0.6310268938541412
14609,0.005078599322587252,0.04922063881531358
14610,-0.03386896476149559,0.283125638961792
14611,0.027191897854208946,0.6986880134791136
14612,-0.03599325194954872,0.1627080850303173
14613,0.02963164821267128,0.08316549565643072
14614,-0.08928033709526062,0.14297181367874146
14615,0.2842086851596832,0.37049155309796333
14616,-0.014950312674045563,0.22458131425082684
14617,0.023422755300998688,0.03180569957476109
14618,0.0031462679617106915,0.024124224320985377
14619,0.026776505634188652,0.29196772910654545
14620,-0.0028705932199954987,0.06722968351095915
14621,-0.00993200670927763,-0.00137804239988327
14622,-0.015845319256186485,0.28049032017588615
14623,-0.09428033977746964,0.7326758205890656
14624,0.06835374236106873,0.12244706973433495
14625,-0.04477512091398239,0.9442057311534882
14626,-0.013961359858512878,0.33145394921302795
14627,-0.3692542314529419,0.3263445198535919
14628,0.19229009747505188,0.12603852152824402
14629,-0.05643860250711441,1.061637505888939
14630,0.0009887460619211197,0.2979600913822651
14631,-0.38186216354370117,0.612058162689209
14632,-0.01659126579761505,0.19525075145065784
14633,-0.02501007914543152,0.4717675745487213
14634,-0.05966222286224365,1.9769770801067352
14635,-0.02256084233522415,0.19927483424544334
14636,0.004725152160972357,0.025349236093461514
14637,-4.395376890897751e-05,0.31114369817078114
14638,0.00734440702944994,0.0010035877639893442
14639,0.10728462040424347,0.35505531914532185
14640,0.006370707415044308,0.02435551828239113
14641,0.034921325743198395,0.02132527343928814
14642,-0.037556812167167664,0.5423665642738342
14643,0.04065464437007904,0.6902716532349586
14644,0.042344845831394196,0.050157657358795404
14645,0.00022779381833970547,0.03800805611535907
14646,0.0656149685382843,0.1472969613969326
14647,-0.011397382244467735,0.0462903268635273
14648,-0.005140768364071846,0.06850513815879822
14649,-0.022553030401468277,0.123022785410285
14650,0.14270024001598358,0.2666649501770735
14651,-0.011628605425357819,0.2585191633552313
14652,0.0011927717132493854,0.001697234209132148
14653,-0.012153398245573044,0.32799580320715904
14654,0.06785214692354202,0.04874878074042499
14655,-0.0035964855924248695,0.024718884378671646
14656,0.03375832363963127,0.019251152756623924
14657,0.03627905249595642,0.08497449103742838
14658,-0.0011769403936341405,0.0086570018902421
14659,0.07218542695045471,0.029477640171535313
14660,-0.0697866901755333,0.9813668504357338
14661,-0.0010277042165398598,0.12852716259658337
14662,0.03566326946020126,0.43076270166784525
14663,0.006935706362128258,0.021875682403333485
14664,0.10217787325382233,0.015733637381345034
14665,0.010390836745500565,0.023840321373427287
14666,0.005977308843284845,0.059614923666231334
14667,0.001433942816220224,0.024454619153402746
14668,0.014556466601788998,0.002548162199673243
14669,-0.020571762695908546,0.13913940824568272
14670,0.010815463960170746,-0.0016646063886582851
14671,0.09584659337997437,0.08870385214686394
14672,0.07177065312862396,0.16781853884458542
14673,0.014503308571875095,0.009680402610683814
14674,0.001440909574739635,0.0016795502874629165
14675,-0.06600547581911087,0.6947941556572914
14676,0.045993659645318985,0.035384449700359255
14677,0.023030878975987434,0.09284753911197186
14678,0.03181086480617523,0.23507488425821066
14679,0.05077384039759636,0.008575153294950724
14680,0.00355961499735713,0.05196248221909627
14681,0.11818452179431915,0.5797325521707535
14682,0.008783037774264812,0.03824949327099603
14683,0.0014015715569257736,0.002027153328526765
14684,-0.050161488354206085,0.26603132486343384
14685,0.015666591003537178,0.027700013815774582
14686,0.0066237980499863625,0.007425963820423931
14687,-0.02540605515241623,0.07491351291537285
14688,-0.001251067966222763,0.1284598968923092
14689,0.015044542029500008,0.6534557398408651
14690,-0.1089782640337944,0.6073730885982513
14691,-0.03398098796606064,0.5560813657939434
14692,0.001954721286892891,0.06422807741910219
14693,0.011406361125409603,0.23912598681636155
14694,0.016388937830924988,0.22593868151307106
14695,0.010315066203474998,0.05797879956662655
14696,0.24204909801483154,0.5415518023073673
14697,-0.012055864557623863,0.6211665626615286
14698,0.04088549315929413,0.034056530334055424
14699,0.024471934884786606,0.05838667834177613
14700,0.030053094029426575,-0.035478001236915586
14701,0.03089785948395729,1.3300069905817509
14702,-0.022078247740864754,2.500210218131542
14703,0.04491756483912468,0.06472964445129037
14704,0.02495277300477028,0.015560876345261931
14705,0.010449848137795925,0.022065610595745966
14706,0.04474170133471489,0.393069114536047
14707,0.007125580217689276,0.006781496500479989
14708,0.012137366458773613,0.2637189459055662
14709,0.04771459102630615,0.028407827951014042
14710,-0.001821831800043583,0.19593793712556362
14711,-0.08089916408061981,1.0641311258077621
14712,0.0417666882276535,0.5111955460160971
14713,-0.05204658955335617,1.1277483105659485
14714,0.00889841839671135,0.011859377831569873
14715,0.03191251680254936,0.05035891104489565
14716,0.03483683988451958,0.01001420957618393
14717,0.008256196975708008,-0.01663619443774223
14718,0.000970836088526994,0.00033066654577851295
14719,0.01656767725944519,0.0464906245470047
14720,0.013438645750284195,0.3714355006814003
14721,0.015346068888902664,0.18926246091723442
14722,-0.1734951287508011,1.0779631286859512
14723,-0.02059968374669552,0.22688012197613716
14724,0.08573473989963531,0.24114910885691643
14725,0.09500677138566971,0.8953390996903181
14726,0.0400724895298481,0.058007273357361555
14727,-0.009026924148201942,0.28714484348893166
14728,0.11641216278076172,0.31509581208229065
14729,-0.16382108628749847,1.3938755989074707
14730,0.004279884975403547,0.009978184938299819
14731,0.023266879841685295,0.40122596733272076
14732,0.09603670239448547,0.4449014663696289
14733,-0.0769236758351326,0.1632869467139244
14734,0.0034547261893749237,0.03300015348941088
14735,0.0036660474725067616,0.01632298117328901
14736,0.04402107000350952,0.022522081853821874
14737,0.08760988712310791,0.55439393222332
14738,-0.017382603138685226,0.956768125295639
14739,0.1342572718858719,0.3779164236038923
14740,0.07202428579330444,0.16766513790935278
14741,-0.017949406057596207,0.4046780727803707
14742,-0.08787985146045685,0.982075959444046
14743,-0.0008131610229611397,0.2803349168971181
14744,0.046817630529403687,0.3751178979873657
14745,-0.04271036759018898,0.5072235390543938
14746,-0.12523484230041504,0.4366774410009384
14747,-0.0026008356362581253,0.10985080152750015
14748,0.12051227688789368,0.101967285387218
14749,-0.003835459239780903,0.019792765378952026
14750,0.0064356508664786816,0.01587840488355141
14751,-0.15960852801799774,0.6570978909730911
14752,0.0010297242552042007,0.09603515738854185
14753,-0.03388103097677231,0.01725296676158905
14754,0.03323919698596001,0.08559164870530367
14755,0.01571861281991005,0.02993336576037109
14756,0.11821714788675308,0.08336330484598875
14757,0.005950228311121464,0.00180636573350057
14758,-0.0015066578052937984,0.07320372480899096
14759,-0.21296919882297516,1.126192182302475
14760,-0.026121601462364197,1.3168544173240662
14761,-0.09084862470626831,1.334846779704094
14762,-0.00673709437251091,0.21376319974660873
14763,-0.17308175563812256,0.7707722336053848
14764,0.014459841884672642,0.013867859728634357
14765,0.07844260334968567,0.03672515699872747
14766,0.00031905248761177063,0.07753376010805368
14767,0.05972422659397125,0.2246522605419159
14768,0.0015148427337408066,0.6615129262208939
14769,-0.01787286065518856,0.03792466223239899
14770,-0.07031295448541641,0.39325059950351715
14771,0.02953184023499489,0.008121596407145262
14772,-0.03298573940992355,0.05630262568593025
14773,0.0029138512909412384,0.07938282750546932
14774,0.10764375329017639,0.22563664987683296
14775,1.664389856159687e-05,0.059246776858344674
14776,-0.021531300619244576,0.4514116123318672
14777,0.002249790821224451,0.1357668712735176
14778,0.008164522238075733,0.09861116402316839
14779,0.008699463680386543,0.004118676311918534
14780,0.07608051598072052,0.10324125364422798
14781,0.008210292086005211,0.009233754593878984
14782,-0.011799092404544353,0.07748569548130035
14783,0.0065847658552229404,0.0018903624877566472
14784,0.025565698742866516,0.057364790700376034
14785,-0.03194648027420044,0.33715372905135155
14786,0.008399046957492828,0.7720235213637352
14787,0.022040879353880882,0.005845024848895264
14788,-0.02479768730700016,0.09460994601249695
14789,0.020451243966817856,0.4505354203283787
14790,0.010656838305294514,0.008890477096429095
14791,0.0011162448208779097,0.002187715392210521
14792,0.09389747679233551,0.01813145016785711
14793,-0.22142742574214935,0.9973565936088562
14794,0.022365860641002655,0.10548248142004013
14795,0.019298190250992775,0.06411398388445377
14796,0.0512290820479393,0.19888214208185673
14797,0.7724986672401428,0.6057689785957336
14798,-0.024084601551294327,0.03827976435422897
14799,-0.004584096372127533,0.7550444975495338
14800,0.013393975794315338,-0.09433629155158997
14801,0.0009647496044635773,0.1949467770755291
14802,0.011899307370185852,0.40402504801750183
14803,0.03361682966351509,0.005839514618855901
14804,-0.005435440689325333,0.2631028089672327
14805,0.20932021737098694,-0.10093173176050187
14806,-0.10071147978305817,1.808263212442398
14807,0.09772083163261414,0.5937644653022289
14808,-0.03132949396967888,0.4074668437242508
14809,0.06350681930780411,0.006611131131649017
14810,-0.04038963094353676,0.3434465080499649
14811,0.0014241012977436185,0.006754276117135305
14812,-0.0013746917247772217,0.08262491226196289
14813,5.6595541536808014e-05,0.13363979943096638
14814,-1.0096352100372314,0.18400144577026367
14815,-0.09826480597257614,0.8133617863059044
14816,-0.07078517973423004,0.19974283874034882
14817,0.005322322249412537,0.029085295042023063
14818,0.03387870267033577,0.004204376833513379
14819,0.020767364650964737,0.056612988584674895
14820,0.3251805901527405,0.6908518224954605
14821,0.055918071419000626,1.2591246403753757
14822,0.004088337998837233,0.004549371951725334
14823,0.017093095928430557,0.3195686675608158
14824,0.04139196500182152,0.021241083391942084
14825,-0.24368692934513092,0.46097835898399353
14826,-0.03729201480746269,0.5610984936356544
14827,0.004302512388676405,0.11357290344312787
14828,-0.09179025143384933,0.4273076578974724
14829,0.09438865631818771,0.03531965508591384
14830,0.00864231027662754,0.021736691240221262
14831,0.0013649582397192717,0.02448536059819162
14832,-0.04278109222650528,0.1740851253271103
14833,0.014200165867805481,0.6047941446304321
14834,-0.07875515520572662,0.20266415178775787
14835,0.07501912862062454,0.019855089718475938
14836,-0.01996362954378128,0.11660620383918285
14837,-0.12103323638439178,0.6608194559812546
14838,0.002838484011590481,0.11547183798393235
14839,0.008264096453785896,0.07063276693224907
14840,0.007898012176156044,0.22469430416822433
14841,0.03435633331537247,0.008109189860988408
14842,0.05759879946708679,0.08837688621133566
14843,0.05133728310465813,0.43727926537394524
14844,-0.2482627034187317,-0.01665019989013672
14845,0.02751920372247696,0.17652377020567656
14846,0.01284123957157135,0.7988621070981026
14847,0.003163605462759733,0.010042948182672262
14848,0.061009712517261505,1.1374562159180641
14849,0.014705943875014782,0.000627678004207155
14850,-0.0017642974853515625,0.1508576050400734
14851,-0.05400048941373825,0.878847636282444
14852,0.0751459077000618,0.06247416033875197
14853,-0.11261880397796631,0.057260170578956604
14854,0.20681820809841156,0.2962082475423813
14855,-0.012568943202495575,0.17010068520903587
14856,0.003525233594700694,0.006298670312389731
14857,-0.004101179540157318,0.5513749420642853
14858,0.0034796707332134247,0.007092982647009194
14859,-0.02768930420279503,0.6209747865796089
14860,-0.019110985100269318,0.07251136563718319
14861,0.14867892861366272,0.29834704101085663
14862,-0.1264284998178482,1.7017884701490402
14863,-0.11001019924879074,1.0208778083324432
14864,0.005538895260542631,0.027488641906529665
14865,-0.007669142447412014,0.13297137711197138
14866,0.0356394499540329,0.13807184994220734
14867,-0.007124155759811401,0.7687290757894516
14868,-0.012531591579318047,0.7184824459254742
14869,0.017965812236070633,0.1510312797036022
14870,0.2889866530895233,0.3168850839138031
14871,0.016309648752212524,0.0034092660303031153
14872,0.0011950365733355284,0.0022191696589288767
14873,-0.027267074212431908,0.01503683626651764
14874,0.004634549375623465,0.009888307131186594
14875,0.01631370186805725,0.0012773422099598974
14876,-0.01697470061480999,0.018331971019506454
14877,0.0040412768721580505,0.006569920098409057
14878,-0.18808026611804962,1.3001267611980438
14879,-0.16392138600349426,0.7173347175121307
14880,0.06410638988018036,-0.004855947345495224
14881,0.005759194493293762,-0.01724099904298782
14882,0.07749106734991074,0.05483294511213899
14883,0.04194071143865585,0.5277485176920891
14884,-0.02018577791750431,0.5335496813058853
14885,-0.028961321339011192,0.669613067060709
14886,0.033305518329143524,0.2584174145013094
14887,0.010488154366612434,0.47360654175281525
14888,-0.010889583267271519,0.1750489640980959
14889,1.0516939163208008,0.7829649597406387
14890,-6.279349327087402e-05,0.7253164649009705
14891,-0.10255590081214905,0.11539268493652344
14892,0.006496932823210955,0.00891177199082449
14893,0.03429736942052841,0.216184101998806
14894,-0.015524940565228462,0.470251839607954
14895,0.033274177461862564,0.28453969582915306
14896,-0.005706422962248325,0.10490506514906883
14897,-0.03022247552871704,0.7649031206965446
14898,-0.04393593221902847,0.30359239876270294
14899,-0.006912320852279663,0.05398574657738209
14900,-0.0012363871792331338,0.031489739660173655
14901,0.04510340467095375,0.043463645153678954
14902,0.012434262782335281,0.05612149275839329
14903,-0.01776881143450737,0.35547975450754166
14904,0.009203387424349785,0.0036105529870837927
14905,0.022045794874429703,0.059474763460457325
14906,0.07536189258098602,0.03675304399803281
14907,-0.06374773383140564,1.2178864628076553
14908,0.02339361235499382,0.024803990963846445
14909,-0.004006429575383663,0.1614025253802538
14910,-0.05599595233798027,0.16421827673912048
14911,-0.17024731636047363,1.192587599158287
14912,-0.4167453646659851,2.0211556553840637
14913,-0.003179559949785471,0.003253154214471579
14914,0.1529211699962616,0.6687116920948029
14915,0.03526781126856804,0.23405643831938505
14916,0.08414409309625626,0.10203466285020113
14917,-0.009215865284204483,0.029953925870358944
14918,-0.02939745783805847,1.813154697418213
14919,-0.03254139423370361,0.30695825070142746
14920,0.010545315220952034,0.013325976993655786
14921,-0.13755038380622864,0.016029030084609985
14922,0.0012580602196976542,0.0015428752813022584
14923,0.011170613579452038,0.00183585355989635
14924,-0.005761466920375824,0.1974138282239437
14925,0.02832268923521042,0.47840942442417145
14926,0.06249114125967026,0.15117227286100388
14927,0.010265180841088295,0.05717973387800157
14928,0.12630105018615723,0.614157922565937
14929,0.01820632815361023,0.14925410971045494
14930,-0.09142740815877914,0.16135083884000778
14931,-0.06426480412483215,0.864044189453125
14932,-0.004676297307014465,0.20178032666444778
14933,-0.06353753805160522,0.8101294636726379
14934,0.07203991711139679,-0.006706647574901581
14935,-0.08231396228075027,0.3574766591191292
14936,0.004465549252927303,0.022610155632719398
14937,-0.1883193403482437,0.8314988613128662
14938,-0.005537624005228281,0.22083594277501106
14939,0.003741603344678879,0.31424885243177414
14940,-0.0486830472946167,0.11619170010089874
14941,0.0012253152672201395,0.0014385347027427997
14942,-0.047963667660951614,0.43983693420886993
14943,-0.014713390730321407,-0.012002870216965675
14944,-0.0976770892739296,0.4383714497089386
14945,0.016316324472427368,0.0009594126022705041
14946,0.03284284472465515,0.04060546902474016
14947,-0.010253742337226868,0.20275376550853252
14948,0.035149022936820984,0.28023902233690023
14949,-0.04068135470151901,0.23857379332184792
14950,-0.06967446208000183,0.1346270740032196
14951,0.011624626815319061,0.12739867344498634
14952,-0.0030294933822005987,0.04165544919669628
14953,0.0074545592069625854,2.538686215877533
14954,-0.015069786459207535,0.09805233590304852
14955,-0.023285672068595886,0.7070998102426529
14956,0.08140425384044647,0.3871602825820446
14957,0.06441247463226318,0.843259708955884
14958,0.0026970817707479,0.0693437461850408
14959,0.0012248384300619364,0.001410916798135986
14960,0.004296335391700268,0.00048160615551751107
14961,0.11636210978031158,0.25103580579161644
14962,-0.07945677638053894,1.7928674966096878
14963,-0.02992943301796913,0.08889538794755936
14964,0.029101315885782242,0.09195498726330698
14965,0.0074533699080348015,0.0001478085614792235
14966,0.08153221756219864,0.15075244009494781
14967,-0.11637850105762482,0.9260377436876297
14968,0.02310936339199543,0.023310789023526013
14969,-0.03368126600980759,0.5455400422215462
14970,0.020117849111557007,0.7896156460046768
14971,-0.02744491957128048,0.2479749731719494
14972,-0.18629032373428345,0.5546875298023224
14973,0.05187372863292694,0.3134268543217331
14974,0.09815534949302673,0.22983808256685734
14975,0.0012063344474881887,0.025560165609931573
14976,0.006607653573155403,0.0012961462234670762
14977,-0.0051209889352321625,0.3349248431622982
14978,0.0008744250517338514,0.031128978822380304
14979,0.017071861773729324,0.10853056609630585
14980,-0.016975563019514084,0.2860841117799282
14981,-0.0028277174569666386,0.45798785518854856
14982,-0.020358163863420486,0.5761672388762236
14983,0.04212898761034012,0.5828076601028442
14984,0.0018587461672723293,0.06851286021992564
14985,0.0001084725372493267,0.10422773589380085
14986,0.006965935230255127,0.15100734680891037
14987,0.005475057289004326,0.008260026523203123
14988,0.0037740864790976048,0.006395782402250916
14989,-0.26432666182518005,-0.010852515697479248
14990,-0.03311740979552269,0.7161130234599113
14991,0.025155600160360336,0.06738191097974777
14992,0.02166801504790783,0.5223420262336731
14993,-0.06820549070835114,2.2124380618333817
14994,0.020906910300254822,0.27301712799817324
14995,-0.027385162189602852,-0.028160756230354307
14996,-0.007526681292802095,0.056871273554861546
14997,-0.031223461031913757,0.019468508660793304
14998,0.07827509939670563,0.00822600966785103
14999,0.02189156413078308,0.167887344956398


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_all_correct_examples_loss_values_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.08288937,-2.4902484
1,0.042702626,-3.1534948
2,0.042702626,-3.1534948
3,0.10540037,-2.249989


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_all_correct_examples_loss_values_alpha_0_3.csv <==
,loss_values,loss_values_log
0,0.029177926,-3.5343428
1,6.520536e-05,-9.637969
2,0.019444684,-3.9401815
3,6.9141147e-06,-11.881946
4,0.00803583,-4.823845
5,0.002448182,-6.0124097
6,0.00430443,-5.4481106
7,0.05081225,-2.9796178
8,0.016954597,-4.077216
9,0.013901434,-4.2757635
10,0.0032246518,-5.7369304
11,0.06050232,-2.8050735
12,0.06158367,-2.7873585
13,0.00043204034,-7.7469916
14,0.16191103,-1.8207083
15,0.080896616,-2.5145833
16,0.042250417,-3.1641412
17,0.0003243159,-8.0337925
18,0.013537391,-4.3022995
19,0.0005485699,-7.508196
20,0.011500964,-4.4653244
21,0.00096346205,-6.9449773
22,0.010937265,-4.5155797
23,1.6450747e-05,-11.01514
24,0.026668115,-3.6242867
25,0.0032220376,-5.7377415
26,0.044842754,-3.1045933
27,0.02683246,-3.618143
28,0.07712233,-2.5623624
29,0.0023438858,-6.055945
30,0.004443415,-5.4163322
31,0.0058848215,-5.135379
32,0.004270482,-5.4560285
33,0.0787885,-2.5409882
34,0.0028923603,-5.845682
35,0.000120394136,-9.02474
36,0.0014232992,-6.5547776
37,0.012486614,-4.383098
38,0.005557918,-5.1925316
39,0.020131899,-3.9054496
40,0.0010708795,-6.839275
41,0.043185458,-3.1422515
42,0.024160018,-3.723056
43,0.014814368,-4.2121577
44,0.00042226934,-7.7698674
45,0.0242488,-3.7193882
46,2.8610189e-06,-12.764333
47,2.9682673e-05,-10.424947
48,0.009621085,-4.6437984
49,0.025983403,-3.6502974
50,0.077062845,-2.563134
51,0.0016874135,-6.384558
52,0.0034947055,-5.656506
53,0.019952543,-3.9143987
54,0.034134377,-3.3774502
55,0.012162805,-4.409373
56,0.0015718498,-6.455502
57,0.0008605591,-7.057928
58,0.022499876,-3.7942455
59,0.00979392,-4.6259933
60,0.022034122,-3.8151631
61,0.019895284,-3.9172726
62,0.05833824,-2.8414974
63,0.01919855,-3.9529204
64,0.022136502,-3.8105273
65,0.010572612,-4.5494885
66,0.07620028,-2.5743902
67,1.060957e-05,-11.453754
68,0.09702881,-2.3327475
69,0.056879215,-2.8668253
70,0.000912131,-6.999727
71,0.0006789048,-7.2950296
72,0.0033229156,-5.7069125
73,0.0010790961,-6.8316317
74,0.0033287373,-5.705162
75,0.004496108,-5.4045434
76,0.12718862,-2.0620842
77,0.011771855,-4.442044
78,0.0007278654,-7.2253947
79,0.016650168,-4.095335
80,0.0024827865,-5.998374
81,0.0048023597,-5.338648
82,0.030212939,-3.499485
83,0.0054722037,-5.208074
84,0.0032304742,-5.7351265
85,0.00021360023,-8.451405
86,1.1920928e-07,-15.942386
87,0.0068804007,-4.9790783
88,0.08116792,-2.5112352
89,0.060775068,-2.8005757
90,0.0010905277,-6.8210936
91,6.460935e-05,-9.647152
92,0.00095643546,-6.952297
93,8.5350206e-05,-9.368748
94,0.0064229486,-5.047878
95,0.0012975853,-6.64725
96,0.007526612,-4.8893104
97,2.3007127e-05,-10.679707
98,0.0003749621,-7.8886857
99,0.004004081,-5.520441
100,0.101391286,-2.288768
101,0.002178916,-6.1289277
102,6.687418e-05,-9.612698
103,0.012560546,-4.3771944
104,0.0008684201,-7.048835
105,0.00040987672,-7.799654
106,0.006361828,-5.0574393
107,0.008464413,-4.7718844
108,0.012015701,-4.421541
109,0.0022914363,-6.0785766
110,0.014528674,-4.2316313
111,0.004896198,-5.3192964
112,1.442422e-05,-11.146602
113,0.012813026,-4.357293
114,0.00042536747,-7.762557
115,0.18436047,-1.6908623
116,0.0003891426,-7.851565
117,2.5510462e-05,-10.576422
118,1.180165e-05,-11.347271
119,0.00082458823,-7.1006265
120,0.0006546023,-7.331483
121,4.9828242e-05,-9.906929
122,0.000210859,-8.464321
123,1.0251946e-05,-11.488043
124,0.043610994,-3.132446
125,0.00021562635,-8.441963
126,0.015928056,-4.139673
127,0.004720852,-5.355766
128,0.0002530493,-8.281926
129,0.013393548,-4.312982
130,0.0076910565,-4.8676972
131,0.055199794,-2.896796
132,0.0111782495,-4.4937854
133,0.040736467,-3.2006316
134,0.00096072286,-6.9478245
135,1.1920928e-07,-15.942386
136,0.035570346,-3.336243
137,0.0069406605,-4.9703584
138,0.0072311345,-4.9293594
139,1.1682442e-05,-11.357424
140,0.09419118,-2.3624287
141,3.6119764e-05,-10.22867
142,0.021303402,-3.8488884
143,0.012172697,-4.40856
144,0.005614701,-5.182367
145,0.0026530565,-5.932043
146,0.00096489117,-6.9434953
147,0.00096536754,-6.9430017
148,0.006757384,-4.9971194
149,0.00023707918,-8.347116
150,0.000681883,-7.2906523
151,7.152555e-07,-14.150626
152,0.037418764,-3.285583
153,0.057054095,-2.8637555
154,0.0028146196,-5.872928
155,0.0038041146,-5.571672
156,0.0036322589,-5.6179004
157,3.9099883e-05,-10.149391
158,0.015176304,-4.18802
159,0.08288937,-2.4902484
160,0.0072330283,-4.9290977
161,7.510157e-06,-11.799254
162,8.4158215e-05,-9.3828125
163,0.028268399,-3.5660107
164,0.0015886318,-6.4448824
165,0.0014122284,-6.5625863
166,0.0033972904,-5.6847773
167,0.06450896,-2.740951
168,0.02121751,-3.8529286
169,0.036284853,-3.316355
170,0.031195926,-3.4674678
171,0.028097684,-3.5720682
172,0.00459662,-5.382434
173,0.00025221505,-8.285229
174,0.004673985,-5.365743
175,0.0052907923,-5.2417874
176,2.324554e-05,-10.669397
177,0.0011161296,-6.7978883
178,0.11841216,-2.1335838
179,0.042358976,-3.1615748
180,0.096691854,-2.3362262
181,0.007121654,-4.9446154
182,0.008981543,-4.7125835
183,0.0005225962,-7.5567017
184,0.009577989,-4.648288
185,0.0077770543,-4.856578
186,0.0003003623,-8.110521
187,0.002094815,-6.16829
188,0.062678635,-2.7697346
189,0.00677775,-4.99411
190,0.04163187,-3.1788893
191,0.026534392,-3.6293137
192,0.00016699827,-8.697527
193,0.0027083405,-5.9114194
194,1.9907753e-05,-10.824401
195,0.012249007,-4.4023104
196,0.005795698,-5.1506395
197,0.0004532502,-7.699066
198,0.0021513193,-6.141674
199,5.3644035e-06,-12.135725
200,0.002141922,-6.146052
201,0.011397961,-4.474321
202,0.0015414987,-6.4750004
203,0.0019696613,-6.2298937
204,0.009333548,-4.67414
205,0.0053301603,-5.234374
206,0.019254096,-3.9500315
207,0.071029864,-2.644655
208,0.009472308,-4.659383
209,0.01974265,-3.924974
210,0.07181369,-2.63368
211,0.04227453,-3.1635704
212,0.00043204034,-7.7469916
213,0.0007222666,-7.233116
214,0.0007089247,-7.2517614
215,0.032077283,-3.4396071
216,0.009326462,-4.6748996
217,0.018740147,-3.9770873
218,0.015113602,-4.19216
219,0.0048916903,-5.320217
220,0.0018454441,-6.2950354
221,1.3232144e-05,-11.2328615
222,0.000105494655,-9.15685
223,7.6293654e-06,-11.783506
224,0.02281325,-3.7804139
225,0.005717353,-5.1642494
226,0.012031837,-4.420199
227,0.0025890898,-5.956449
228,0.0016702762,-6.3947663
229,0.0011676883,-6.7527294
230,0.000110739296,-9.108332
231,0.007523654,-4.8897033
232,0.04305278,-3.1453285
233,0.01251381,-4.3809223
234,0.010047336,-4.6004477
235,9.893881e-05,-9.221009
236,0.021468515,-3.841168
237,0.031983998,-3.4425197
238,3.576278e-07,-14.843773
239,0.0011210117,-6.793524
240,0.013150744,-4.331277
241,0.08958088,-2.4126134
242,2.145765e-06,-13.052014
243,0.009787428,-4.6266565
244,0.00018618758,-8.588756
245,0.01827615,-4.002158
246,0.0025931324,-5.954889
247,0.005685231,-5.1698833
248,0.01082819,-4.5256023
249,0.03504595,-3.3510952
250,1.7881378e-06,-13.234336
251,0.003534857,-5.6450825
252,0.009541621,-4.652092
253,0.0068193087,-4.987997
254,0.033781197,-3.387851
255,0.0053110695,-5.2379622
256,0.0017266854,-6.361552
257,0.0050436407,-5.289627
258,0.0133427335,-4.3167834
259,0.0667649,-2.7065778
260,0.005739399,-5.160401
261,7.509903e-05,-9.496703
262,0.016782409,-4.0874243
263,0.0036662286,-5.6085916
264,0.01678311,-4.0873823
265,0.0061048702,-5.0986686
266,0.0049709305,-5.304148
267,0.004940682,-5.3102517
268,6.89006e-05,-9.582846
269,0.020485958,-3.8880157
270,0.020814907,-3.8720858
271,0.015901187,-4.1413617
272,0.007659353,-4.8718276
273,0.028806895,-3.5471406
274,0.02897552,-3.5413039
275,0.0033921816,-5.686282
276,0.018566275,-3.9864085
277,6.079655e-06,-12.010563
278,0.0012342463,-6.6972947
279,4.672895e-05,-9.971147
280,2.0980615e-05,-10.771912
281,0.07237571,-2.6258845
282,0.012000742,-4.4227867
283,2.3483954e-05,-10.659193
284,0.0010949337,-6.8170614
285,0.023375185,-3.7560804
286,0.18776317,-1.6725738
287,0.046111137,-3.0767007
288,0.005249881,-5.24955
289,0.05795976,-2.8480062
290,0.00076336326,-7.1777763
291,1.1920928e-07,-15.942386
292,0.0073923147,-4.9073143
293,0.0024266578,-6.02124
294,0.00043823652,-7.732752
295,0.050833207,-2.9792054
296,0.00094643136,-6.962812
297,0.016706677,-4.0919466
298,0.006410156,-5.049872
299,0.0065788114,-5.023901
300,2.9802277e-06,-12.723511
301,0.00034159547,-7.9818835
302,0.0078049693,-4.8529944
303,0.0007544294,-7.189549
304,0.0005689433,-7.4717298
305,0.07118274,-2.642505
306,3.2782016e-05,-10.32563
307,0.004944478,-5.309484
308,0.004789191,-5.341394
309,0.0005041282,-7.59268
310,0.026382538,-3.635053
311,0.002386224,-6.038043
312,0.00040534863,-7.810763
313,5.6384404e-05,-9.783318
314,0.0047371066,-5.352329
315,0.0011135099,-6.800238
316,0.0066694045,-5.010225
317,0.008282953,-4.7935557
318,0.00031799983,-8.05346
319,0.004832256,-5.332442
320,0.002716306,-5.9084826
321,0.0017620289,-6.3412895
322,0.0018534163,-6.2907248
323,0.0016931259,-6.381179
324,5.578839e-05,-9.793944
325,0.018006077,-4.017046
326,0.033995654,-3.3815227
327,0.035921626,-3.3264158
328,0.06356882,-2.7556322
329,0.38538074,-0.9535235
330,0.0848752,-2.4665732
331,0.002873223,-5.8523207
332,0.0026620924,-5.9286427
333,1.03711545e-05,-11.476482
334,0.00060301716,-7.4135647
335,0.0027881104,-5.882391
336,6.3180723e-06,-11.972096
337,0.014685746,-4.220878
338,0.0059847203,-5.1185455
339,0.0025195302,-5.9836826
340,0.0033782814,-5.690388
341,0.020318465,-3.8962252
342,2.8610189e-06,-12.764333
343,0.00580198,-5.149556
344,3.576278e-07,-14.843773
345,0.005657494,-5.174774
346,0.0010839785,-6.8271174
347,0.0055834055,-5.1879563
348,0.01609265,-4.1293926
349,3.194758e-05,-10.351414
350,0.0004992431,-7.6024175
351,0.02906816,-3.538112
352,0.02538853,-3.6734579
353,0.034261674,-3.373728
354,6.5564896e-06,-11.935055
355,5.435796e-05,-9.81992
356,0.008214261,-4.801883
357,4.5299425e-06,-12.304801
358,0.027712684,-3.585865
359,0.00027676567,-8.192339
360,8.344647e-07,-13.996475
361,4.9470633e-05,-9.914131
362,0.009844444,-4.620848
363,0.15281335,-1.8785381
364,0.0011425641,-6.7744803
365,0.00014447123,-8.84243
366,0.029991422,-3.5068438
367,0.0277019,-3.5862544
368,0.0015713737,-6.4558053
369,0.00029905137,-8.114895
370,0.0063928626,-5.052573
371,0.12210084,-2.1029081
372,0.014131832,-4.2593255
373,0.042702626,-3.1534948
374,0.0054520485,-5.211764
375,0.002018083,-6.2056074
376,1.1920922e-06,-13.639801
377,1.6689287e-06,-13.3033285
378,0.019033296,-3.9615655
379,0.036792394,-3.3024642
380,0.026838494,-3.617918
381,0.024180265,-3.7222185
382,0.004176585,-5.4782615
383,7.652944e-05,-9.477835
384,0.00042512917,-7.7631173
385,0.01629686,-4.1167827
386,0.06151462,-2.7884805
387,0.00027330956,-8.2049055
388,0.006097998,-5.099795
389,0.0016611123,-6.400268
390,0.00012838017,-8.960515
391,0.0013661585,-6.5957527
392,4.6013727e-05,-9.98657
393,0.0058190464,-5.146619
394,0.001115296,-6.7986355
395,0.0050853905,-5.2813835
396,0.020979516,-3.8642087
397,0.013250861,-4.323693
398,0.0011760232,-6.745617
399,5.447716e-05,-9.817729
400,0.0002741438,-8.201858
401,0.014969399,-4.2017474
402,0.005849268,-5.141439
403,0.005620628,-5.181312
404,6.5564896e-06,-11.935055
405,0.0011493512,-6.7685575
406,0.00015400654,-8.778516
407,0.004699614,-5.360275
408,0.0049060443,-5.3172874
409,0.011916757,-4.4298096
410,0.010102449,-4.5949774
411,0.0064169075,-5.048819
412,0.061164703,-2.794185
413,0.00078170735,-7.1540303
414,0.026179332,-3.642785
415,0.04039626,-3.2090182
416,0.0031904294,-5.7475996
417,0.013915659,-4.2747407
418,3.111314e-05,-10.37788
419,0.00051783025,-7.565863
420,0.053837057,-2.9217932
421,0.011147717,-4.4965205
422,0.03943443,-3.233116
423,0.055799186,-2.885996
424,0.009270479,-4.68092
425,0.00045468006,-7.6959167
426,3.576278e-07,-14.843773
427,0.01898569,-3.9640698
428,0.0005696581,-7.4704742
429,2.6702524e-05,-10.530752
430,0.004534083,-5.3961325
431,0.003918352,-5.542084
432,0.02058254,-3.8833122
433,5.864925e-05,-9.743936
434,0.03950181,-3.2314088
435,1.072883e-06,-13.745161
436,0.021077102,-3.859568
437,0.000116460695,-9.057957
438,0.011052931,-4.5050597
439,0.0022048468,-6.1170974
440,0.0006232703,-7.3805304
441,0.005022172,-5.293893
442,0.00012838017,-8.960515
443,0.021700209,-3.8304334
444,0.00081482105,-7.112542
445,0.0026600712,-5.9294024
446,1.1920928e-07,-15.942386
447,0.0014030623,-6.569098
448,0.07937656,-2.5335522
449,0.0023457888,-6.055134
450,2.0265374e-05,-10.806597
451,0.00430443,-5.4481106
452,0.0070874467,-4.94943
453,0.0010558751,-6.8533854
454,0.007501647,-4.8926325
455,0.0001546025,-8.774653
456,0.003121506,-5.7694397
457,0.009609159,-4.6450386
458,0.025433505,-3.6716878
459,0.014207053,-4.254017
460,0.005397272,-5.221862
461,0.024771905,-3.698045
462,0.019923797,-3.9158404
463,0.077759355,-2.5541365
464,0.0018079616,-6.315555
465,0.0546128,-2.907487
466,1.1920928e-07,-15.942386
467,7.152555e-07,-14.150626
468,3.6119764e-05,-10.22867
469,0.0025926568,-5.9550724
470,0.000912131,-6.999727
471,0.07431743,-2.5994098
472,0.0041186516,-5.4922295
473,0.01522092,-4.1850843
474,0.0004760086,-7.6500745
475,0.011157973,-4.495601
476,0.017630994,-4.038097
477,0.041172884,-3.1899755
478,0.016810307,-4.085763
479,0.0034775992,-5.661413
480,0.0011433976,-6.7737513
481,0.00791331,-4.839209
482,0.023864178,-3.7353768
483,0.0050091245,-5.296494
484,0.02390643,-3.7336078
485,0.00042119692,-7.77241
486,0.0016490921,-6.4075303
487,0.0010434904,-6.8651843
488,0.05238649,-2.9491065
489,0.0003421913,-7.9801407
490,0.020674676,-3.8788457
491,0.0030317793,-5.7986054
492,0.0006785474,-7.295556
493,0.005829476,-5.1448283
494,0.016718635,-4.0912313
495,0.07922625,-2.5354476
496,0.00048220452,-7.637142
497,0.004673985,-5.365743
498,0.0119058015,-4.4307294
499,0.007983796,-4.8303413
500,0.01850367,-3.9897861
501,0.37017667,-0.9937749
502,0.00187531,-6.278981
503,0.012526995,-4.3798695
504,0.00028046014,-8.179079
505,2.7060143e-05,-10.517448
506,0.039144676,-3.240491
507,0.0001447096,-8.840781
508,0.00043930893,-7.7303076
509,0.014996175,-4.19996
510,0.06881714,-2.6763024
511,0.06684975,-2.7053077
512,0.0037316703,-5.5908995
513,8.9760564e-05,-9.318365
514,0.012452825,-4.385808
515,0.019981172,-3.9129648
516,0.00026651646,-8.230075
517,0.034188062,-3.3758788
518,0.001957407,-6.2361345
519,0.0133427335,-4.3167834
520,0.0031004713,-5.7762012
521,0.007960853,-4.833219
522,0.00507863,-5.282714
523,0.04229727,-3.1630328
524,0.0005378469,-7.5279365
525,0.019126393,-3.956686
526,0.0024777923,-6.000387
527,0.007088512,-4.94928
528,0.019865483,-3.9187715
529,3.087473e-05,-10.385572
530,8.5830325e-06,-11.665723
531,1.03711545e-05,-11.476482
532,0.07230374,-2.6268795
533,0.004404724,-5.4250774
534,0.015622963,-4.1590133
535,0.0011325619,-6.783273
536,0.00037651125,-7.8845625
537,0.027351432,-3.5989864
538,0.0016511154,-6.4063044
539,3.087473e-05,-10.385572
540,0.0010793343,-6.831411
541,0.0044550453,-5.413718
542,0.0014046098,-6.567996
543,0.0040431432,-5.5107327
544,0.0030347505,-5.797626
545,0.012232049,-4.4036956
546,0.052266005,-2.951409
547,0.119359806,-2.1256127
548,0.0001859492,-8.590037
549,0.00064793095,-7.3417263
550,0.07148778,-2.638229
551,0.124906555,-2.0801895
552,0.008074144,-4.8190885
553,0.0136862695,-4.2913623
554,0.06079212,-2.800295
555,0.004607418,-5.380088
556,0.003909209,-5.5444202
557,0.0008314966,-7.0922832
558,0.004832256,-5.332442
559,0.02260384,-3.7896354
560,0.1223574,-2.100809
561,1.28745205e-05,-11.260261
562,0.0011256556,-6.7893896
563,0.00052402593,-7.5539694
564,0.014196358,-4.25477
565,0.1237968,-2.0891137
566,0.048319984,-3.02991
567,0.021789791,-3.8263137
568,0.083790146,-2.47944
569,0.00956807,-4.649324
570,0.00084031076,-7.081739
571,0.0008177989,-7.1088943
572,0.006160319,-5.089627
573,0.0031866268,-5.748792
574,0.008601166,-4.7558575
575,0.0051244106,-5.27374
576,0.020585226,-3.8831816
577,0.0844615,-2.4714594
578,0.024531964,-3.7077785
579,0.020712275,-3.8770287
580,0.0243634,-3.7146733
581,0.038743496,-3.2507925
582,3.576278e-07,-14.843773
583,2.8132996e-05,-10.478567
584,1.41858045e-05,-11.163269
585,0.0001973911,-8.530324
586,0.0012996093,-6.6456914
587,0.0019261157,-6.2522497
588,0.0062505943,-5.075079
589,0.0064029307,-5.0509996
590,0.0012326984,-6.6985497
591,0.037464123,-3.2843716
592,0.0005204515,-7.560814
593,3.0159496e-05,-10.409011
594,0.0019451523,-6.242415
595,0.009978412,-4.6073313
596,0.005047199,-5.288922
597,0.03524817,-3.3453417
598,0.0017832107,-6.32934
599,2.503392e-06,-12.897864
600,0.0013781821,-6.58699
601,0.061992265,-2.7807457
602,0.00044038135,-7.7278695
603,1.3589766e-05,-11.206194
604,0.0069109453,-4.974649
605,0.00940358,-4.666665
606,0.009494271,-4.657067
607,0.034219395,-3.3749628
608,0.01328627,-4.321024
609,2.1576649e-05,-10.743899
610,0.030525984,-3.489177
611,5.7457226e-05,-9.76447
612,0.0033037863,-5.712686
613,0.064392045,-2.7427652
614,0.17392871,-1.7491097
615,0.0047308183,-5.3536572
616,0.14940934,-1.9010655
617,0.010650932,-4.542108
618,0.029647425,-3.51838
619,0.021913422,-3.820656
620,0.004655475,-5.3697114
621,0.0010596857,-6.849783
622,0.002967005,-5.8202024
623,0.00021073982,-8.464887
624,0.0008225633,-7.103085
625,0.0002998856,-8.112109
626,0.011645786,-4.452811
627,0.019438604,-3.9404943
628,0.010216441,-4.583757
629,6.3180723e-06,-11.972096
630,0.014378276,-4.242037
631,0.045456473,-3.091
632,0.0074928915,-4.8938007
633,0.03382499,-3.3865554
634,0.0016874135,-6.384558
635,0.003357371,-5.696597
636,0.019169547,-3.9544325
637,0.016346587,-4.113736
638,0.0013759203,-6.5886326
639,3.5762723e-06,-12.541189
640,0.0017889225,-6.326142
641,0.0041058296,-5.4953475
642,0.00028129434,-8.176109
643,0.032255284,-3.4340734
644,0.0018121265,-6.3132544
645,0.016673852,-4.0939136
646,0.025627218,-3.6641002
647,9.762764e-05,-9.23435
648,0.00082458823,-7.1006265
649,0.05316087,-2.9344327
650,0.0015442363,-6.4732256
651,0.038484175,-3.2575083
652,0.0013903247,-6.578218
653,1.03711545e-05,-11.476482
654,0.0039360444,-5.537579
655,0.06351255,-2.756518
656,0.00041273658,-7.792701
657,2.7418098e-06,-12.806892
658,7.748574e-06,-11.768002
659,0.0067575024,-4.997102
660,0.005558392,-5.192446
661,0.002355422,-6.0510354
662,0.03156076,-3.4558408
663,0.0036132543,-5.6231465
664,0.13784881,-1.9815978
665,0.0037804816,-5.5779037
666,0.010015117,-4.6036596
667,0.0074970326,-4.893248
668,0.00013767726,-8.890598
669,0.013426364,-4.310535
670,0.005569773,-5.190401
671,0.073061526,-2.6164534
672,0.037505575,-3.2832656
673,0.021369567,-3.8457875
674,0.011300841,-4.482878
675,0.00041011506,-7.7990727
676,7.6767836e-05,-9.474725
677,0.008940428,-4.7171717
678,0.028944485,-3.5423756
679,0.00053605967,-7.5312653
680,0.27979174,-1.2737098
681,0.020367524,-3.8938136
682,3.0636318e-05,-10.393325
683,0.0039209644,-5.5414176
684,0.03594612,-3.3257341
685,0.0012304363,-6.7003865
686,0.00016723665,-8.6961
687,0.012438344,-4.3869715
688,0.051342025,-2.9692457
689,0.02875871,-3.5488145
690,0.005968249,-5.1213017
691,0.00036638224,-7.9118333
692,0.00018988237,-8.569106
693,0.0016411182,-6.4123774
694,7.211902e-05,-9.537192
695,0.00089057354,-7.023645
696,0.025752235,-3.6592338
697,0.023269905,-3.7605944
698,0.006551928,-5.027996
699,0.0017387047,-6.3546147
700,0.020749057,-3.8752544
701,0.008530251,-4.7641363
702,0.0012568678,-6.6791325
703,0.044771284,-3.1061883
704,1.41858045e-05,-11.163269
705,0.10540037,-2.249989
706,0.0005527399,-7.500623
707,0.03641889,-3.3126678
708,0.01346953,-4.3073254
709,0.00571522,-5.1646223
710,0.0009878761,-6.9199533
711,0.04420357,-3.11895
712,0.0057174717,-5.1642284
713,0.003322084,-5.707163
714,2.8371409e-05,-10.470129
715,0.011898027,-4.4313827
716,0.08084692,-2.5151978
717,5.4953973e-05,-9.809014
718,0.0009525053,-6.9564147
719,0.07029365,-2.655074
720,0.0060321186,-5.110657
721,0.053917933,-2.9202921
722,0.0312909,-3.464428
723,0.018016499,-4.0164676
724,0.0067247036,-5.0019674
725,0.011209252,-4.491016
726,0.010650932,-4.542108
727,0.01595023,-4.138282
728,0.020734694,-3.875947
729,0.0014587725,-6.53016
730,0.013698852,-4.2904434
731,0.00017033557,-8.67774
732,6.019888e-05,-9.717856
733,0.008931921,-4.718124
734,3.0159496e-05,-10.409011
735,0.002755062,-5.8943152
736,0.007575593,-4.8828235
737,0.045812838,-3.083191
738,0.0016631355,-6.3990507
739,0.018581487,-3.9855895
740,0.016135115,-4.126757
741,1.5497088e-05,-11.074859
742,0.03699805,-3.29689
743,0.0106827775,-4.5391226
744,0.024618968,-3.7042382
745,0.0067521743,-4.997891
746,0.013519397,-4.30363
747,0.007448639,-4.899724
748,0.008435098,-4.775354
749,0.011657687,-4.4517894
750,0.0058432235,-5.1424727
751,0.0008960523,-7.017512
752,0.01091439,-4.517673
753,0.00054952304,-7.5064597
754,0.0034470684,-5.6702313
755,0.024199698,-3.721415
756,0.0043685245,-5.43333
757,0.0008093419,-7.119289
758,0.4509626,-0.79637086
759,0.008854058,-4.7268796
760,0.12449236,-2.0835109
761,0.002635698,-5.938607
762,0.062357012,-2.7748792
763,0.00013886917,-8.881978
764,0.006791958,-4.992016
765,0.0008546038,-7.0648727
766,0.001303419,-6.6427646
767,0.0014386552,-6.5440464
768,0.0002741438,-8.201858
769,0.0061965724,-5.083759
770,8.6184606e-05,-9.359019
771,0.00096346205,-6.9449773
772,0.01789098,-4.0234585
773,0.0020428281,-6.19342
774,0.004758581,-5.347806
775,0.0016083888,-6.4325223
776,0.006419158,-5.048468
777,0.0040526413,-5.5083866
778,0.008940546,-4.717159
779,0.025098749,-3.6849372
780,2.3841855e-07,-15.249238
781,0.088903464,-2.4202042
782,0.050797064,-2.9799168
783,0.06324659,-2.760714
784,0.0014530587,-6.5340843
785,0.07707741,-2.5629451
786,0.08662482,-2.446169
787,0.016474409,-4.105947
788,0.0069468166,-4.969472
789,0.011231885,-4.488999
790,0.0050901347,-5.280451
791,0.032568038,-3.424424
792,0.0021162275,-6.15812
793,5.960287e-05,-9.727807
794,0.00026866165,-8.222057
795,0.012372056,-4.392315
796,0.01749629,-4.0457664
797,0.0037859445,-5.57646
798,0.0058464236,-5.1419253
799,0.010958606,-4.5136304
800,0.0004094001,-7.8008175
801,0.029085413,-3.5375185
802,0.0015364996,-6.4782486
803,0.0018312843,-6.3027377
804,0.00070570834,-7.2563086
805,1.3112935e-05,-11.241911
806,1.072883e-06,-13.745161
807,1.1920928e-07,-15.942386
808,0.00066877884,-7.310057
809,0.057810355,-2.8505874
810,0.009035769,-4.7065644
811,0.026675312,-3.6240168
812,4.7683704e-07,-14.556091
813,2.4079987e-05,-10.63413
814,0.02323811,-3.7619617
815,0.03680193,-3.302205
816,0.035576213,-3.336078
817,1.8119648e-05,-10.918513
818,0.008114348,-4.8141212
819,0.0028921226,-5.8457646
820,0.042298414,-3.1630056
821,0.0100328205,-4.6018934
822,0.0009857324,-6.922126
823,0.0035358074,-5.6448135
824,0.00368832,-5.6025844
825,0.022442412,-3.7968028
826,0.0041923737,-5.4744883
827,0.009120706,-4.697208
828,0.0068683247,-4.980835
829,0.04288731,-3.1491792
830,0.004069857,-5.5041475
831,0.0028557493,-5.858421
832,1.0132739e-05,-11.499739
833,0.021378435,-3.8453727
834,0.0006093314,-7.403148
835,0.014425043,-4.2387896
836,0.06668282,-2.7078078
837,4.1841584e-05,-10.08162
838,0.004271432,-5.4558063
839,0.0008253029,-7.09976
840,0.00089867256,-7.0145917
841,0.003120674,-5.7697062
842,6.7708585e-05,-9.600298
843,0.031447787,-3.4594266
844,0.014272161,-4.2494445
845,0.08574301,-2.4564006
846,0.0045201983,-5.3991995
847,0.0023567302,-6.0504804
848,0.00080469646,-7.1250453
849,0.021125775,-3.8572614
850,0.006409564,-5.049964
851,4.51793e-05,-10.004871
852,0.023989648,-3.730133
853,0.16330415,-1.812141
854,0.0017034796,-6.3750825
855,0.0067373733,-5.0000854
856,0.0017872564,-6.3270736
857,0.00771164,-4.8650246
858,0.070906274,-2.6463964
859,0.0014271085,-6.552105
860,0.0010634965,-6.8461933
861,0.002386224,-6.038043
862,0.009447746,-4.661979
863,8.272783e-05,-9.399955
864,0.0043024123,-5.4485793
865,0.001015624,-6.892252
866,0.005297433,-5.240533
867,0.012143608,-4.4109526
868,0.09904617,-2.312169
869,0.008606367,-4.755253
870,0.016985305,-4.0754066
871,0.0010434904,-6.8651843
872,0.05961591,-2.8198328
873,0.18644825,-1.6796016
874,2.1338235e-05,-10.75501
875,0.007206991,-4.932704
876,0.00057382806,-7.4631805
877,0.00058812485,-7.4385715
878,0.0014631767,-6.5271454
879,0.061076112,-2.7956345
880,0.008963702,-4.714572
881,0.0046602213,-5.3686924
882,3.111314e-05,-10.37788
883,0.001349849,-6.6077623
884,0.00018618758,-8.588756
885,0.0002710452,-8.213225
886,0.0015109086,-6.495044
887,0.009053961,-4.704553
888,0.001758816,-6.3431144
889,0.06365316,-2.7543063
890,0.0016150539,-6.428387
891,0.023333145,-3.7578804
892,0.00041166414,-7.795303
893,0.00032264748,-8.03895
894,0.0015036478,-6.4998612
895,0.051700376,-2.9622903
896,0.0014266323,-6.5524387
897,0.0008440031,-7.0773544
898,0.016161859,-4.125101
899,0.004790852,-5.3410473
900,0.011205952,-4.49131
901,0.0022952422,-6.076917


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_all_loss_values_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.077944405,-2.5517595
1,0.013372611,-4.3145466
2,0.00043537674,-7.739299
3,0.029177926,-3.5343428
4,0.11131245,-2.195414
5,0.014810375,-4.212427
6,1.7881378e-06,-13.234336
7,6.520536e-05,-9.637969
8,0.023673499,-3.7433991
9,0.020159705,-3.9040694
10,0.004394873,-5.4273167
11,0.08604527,-2.4528818
12,0.007637704,-4.874658
13,0.0035247598,-5.647943
14,0.0038537537,-5.5587077
15,0.019703964,-3.9269354
16,0.08204467,-2.5004914
17,0.0011680454,-6.7524233
18,0.014706538,-4.2194633
19,0.010687259,-4.538703
20,7.152555e-07,-14.150626
21,0.0096531985,-4.640466
22,0.05181244,-2.960125
23,0.39363694,-0.93232626
24,0.022132304,-3.810717
25,0.0926132,-2.3793237
26,0.011959398,-4.426238
27,0.02047568,-3.8885174
28,0.019444684,-3.9401815
29,0.0096206125,-4.6438475
30,0.00048232367,-7.636895
31,0.013848647,-4.2795677
32,6.9141147e-06,-11.881946
33,0.013011552,-4.3419175
34,0.04264414,-3.1548655
35,0.005390513,-5.2231145
36,9.321732e-05,-9.280577
37,0.021598717,-3.8351214
38,0.0018214079,-6.3081455
39,0.0002565055,-8.26836
40,0.008387459,-4.781018
41,0.01640147,-4.1103845
42,0.00803583,-4.823845
43,0.008023295,-4.825406
44,0.07771413,-2.5547183
45,2.0146166e-05,-10.812496
46,0.002448182,-6.0124097
47,0.036057666,-3.322636
48,3.81469e-06,-12.476651
49,0.02867531,-3.5517187
50,0.00080624496,-7.123123
51,0.38972846,-0.9423051
52,0.007728201,-4.8628793
53,0.035274982,-3.3445814
54,0.002021771,-6.2037816
55,6.9141147e-06,-11.881946
56,0.003119129,-5.7702017
57,0.0017947532,-6.322888
58,9.1790735e-06,-11.598584
59,8.856858e-05,-9.331734
60,0.031393606,-3.4611511
61,0.098911524,-2.3135295
62,0.04726478,-3.0519898
63,3.421248e-05,-10.28292
64,0.005739399,-5.160401
65,0.0067702904,-4.995211
66,0.16259263,-1.8165073
67,0.033004,-3.4111266
68,4.7683704e-07,-14.556091
69,0.00430443,-5.4481106
70,0.08286786,-2.490508
71,0.0005650116,-7.4786644
72,0.16941613,-1.7753973
73,0.0016865805,-6.385052
74,0.05081225,-2.9796178
75,0.078347035,-2.5466073
76,0.002667918,-5.926457
77,0.023163332,-3.7651849
78,0.0164893,-4.1050434
79,0.0064307656,-5.046662
80,0.12174247,-2.1058474
81,0.048140954,-3.033622
82,0.03586458,-3.328005
83,0.0014122284,-6.5625863
84,3.2305197e-05,-10.340282
85,3.0993935e-05,-10.381719
86,0.00072047976,-7.2355933
87,3.576278e-07,-14.843773
88,0.016954597,-4.077216
89,0.029371146,-3.5277426
90,0.022911355,-3.7761226
91,1.001353e-05,-11.511574
92,5.4836123e-06,-12.113747
93,0.07552888,-2.58324
94,0.21675493,-1.5289879
95,0.023499902,-3.7507591
96,2.9801879e-05,-10.420939
97,0.06663097,-2.7085857
98,0.012426217,-4.3879466
99,0.0030978569,-5.777045
100,0.007288888,-4.9214044
101,0.10628453,-2.2416356
102,0.01281844,-4.3568707
103,0.02848937,-3.5582242
104,0.0033996664,-5.684078
105,0.064034976,-2.7483258
106,0.007884452,-4.8428626
107,0.009447509,-4.662004
108,0.3665639,-1.0035825
109,0.0411603,-3.1902812
110,0.0025911112,-5.9556684
111,0.0009887097,-6.91911
112,0.8787195,-0.12928954
113,0.0030052757,-5.807386
114,0.0186655,-3.9810784
115,0.0014327033,-6.548192
116,0.006072405,-5.1040006
117,0.0032005298,-5.744439
118,0.0034277039,-5.6758647
119,0.013901434,-4.2757635
120,0.0032246518,-5.7369304
121,0.37698162,-0.9755589
122,0.15001702,-1.8970065
123,0.029559122,-3.5213628
124,0.0062881475,-5.069089
125,0.012726166,-4.364095
126,0.009727694,-4.632778
127,0.0014724614,-6.5208197
128,0.07586519,-2.5787973
129,0.0004774384,-7.647075
130,0.009297053,-4.6780577
131,0.0013697299,-6.5931416
132,0.023992557,-3.7300117
133,0.26710775,-1.3201032
134,0.025642673,-3.6634974
135,0.011830997,-4.437032
136,0.017841915,-4.026205
137,0.0466169,-3.065792
138,0.014506821,-4.233136
139,0.06050232,-2.8050735
140,0.06158367,-2.7873585
141,0.0042503024,-5.4607654
142,0.03302326,-3.4105432
143,1.5497088e-05,-11.074859
144,0.0012063853,-6.7201266
145,0.012383713,-4.391373
146,0.06707574,-2.701933
147,0.0039026777,-5.5460925
148,0.039873134,-3.2220526
149,0.26991034,-1.3096654
150,0.019722197,-3.9260106
151,0.049738463,-3.0009768
152,0.017786877,-4.0292945
153,0.006657918,-5.0119486
154,0.050182194,-2.992095
155,0.015581652,-4.161661
156,0.00043204034,-7.7469916
157,0.089640714,-2.4119456
158,0.31706873,-1.1486367
159,0.017324312,-4.0556445
160,0.0020832757,-6.173814
161,0.013842885,-4.279984
162,0.04276613,-3.1520088
163,0.16191103,-1.8207083
164,0.12901253,-2.0478458
165,0.023592351,-3.7468328
166,0.00016366097,-8.717713
167,0.036536474,-3.3094442
168,0.001488769,-6.5098057
169,0.010675819,-4.539774
170,0.00229215,-6.078265
171,0.0317079,-3.4511893
172,0.00015913174,-8.745778
173,0.015213171,-4.1855936
174,0.080896616,-2.5145833
175,0.042250417,-3.1641412
176,0.0016055325,-6.4343
177,0.002578032,-5.960729
178,0.0003243159,-8.0337925
179,2.3841855e-07,-15.249238
180,0.03242564,-3.4288058
181,0.0041418015,-5.4866242
182,0.013537391,-4.3022995
183,0.0478694,-3.0392787
184,0.010754602,-4.5324216
185,0.036637265,-3.3066893
186,0.06650605,-2.7104623
187,0.0005485699,-7.508196
188,0.0053750994,-5.2259784
189,0.060062695,-2.8123662
190,0.002069833,-6.1802874
191,0.17956716,-1.717206
192,0.011632118,-4.453985
193,0.0021376396,-6.148053
194,0.0073486497,-4.9132385
195,0.10377304,-2.265549
196,0.0005049622,-7.591027
197,0.026557144,-3.6284566
198,0.018831868,-3.9722047
199,0.0043958225,-5.4271007
200,0.049860384,-2.9985285
201,0.043279983,-3.140065
202,0.011500964,-4.4653244
203,0.00020275444,-8.503515
204,0.5692895,-0.5633662
205,0.012082718,-4.415979
206,0.016327236,-4.1149206
207,0.03196437,-3.4431334
208,0.00096346205,-6.9449773
209,0.06694441,-2.7038927
210,0.00072083715,-7.2350974
211,0.010228359,-4.582591
212,0.044122018,-3.1207964
213,0.013921184,-4.2743435
214,0.036208518,-3.318461
215,0.32047746,-1.1379434
216,0.037963375,-3.2711334
217,0.30122358,-1.1999025
218,0.010937265,-4.5155797
219,1.6450747e-05,-11.01514
220,0.009285597,-4.679291
221,0.00013648532,-8.899294
222,0.023372391,-3.7561998
223,2.0265559e-06,-13.109173
224,0.021324407,-3.847903
225,0.0018907781,-6.2707667
226,0.026668115,-3.6242867
227,0.0017596489,-6.342641
228,0.03544655,-3.3397293
229,0.00024089296,-8.331158
230,0.00046492735,-7.6736293
231,0.03117836,-3.468031
232,0.01735372,-4.0539484
233,0.040461518,-3.207404
234,0.0032220376,-5.7377415
235,0.0001753415,-8.648775
236,0.013685799,-4.2913966
237,0.0136132445,-4.296712
238,0.044842754,-3.1045933
239,0.016119631,-4.1277175
240,0.14545138,-1.9279134
241,0.0001557944,-8.7669735
242,0.0062988093,-5.0673947
243,0.0017210923,-6.364796
244,0.00046266342,-7.6785107
245,0.02683246,-3.618143
246,0.03325068,-3.40368
247,9.154854e-05,-9.298641
248,0.019396631,-3.9426558
249,0.07712233,-2.5623624
250,0.0023438858,-6.055945
251,0.0041281492,-5.4899263
252,0.0029233836,-5.8350134
253,0.041362315,-3.185385
254,0.0060751303,-5.103552
255,0.009854241,-4.6198535
256,0.019601101,-3.9321694
257,0.06328967,-2.7600331
258,0.011470913,-4.467941
259,0.014971513,-4.201606
260,0.004443415,-5.4163322
261,0.0044315467,-5.419007
262,0.026656391,-3.6247263
263,4.9709037e-05,-9.909324
264,5.3881147e-05,-9.82873
265,0.031932734,-3.4441237
266,0.04042145,-3.2083948
267,6.675698e-06,-11.917037
268,0.0006250573,-7.3776674
269,0.066206075,-2.714983
270,0.0007445424,-7.2027407
271,0.0058848215,-5.135379
272,0.018763078,-3.9758642
273,0.0057660677,-5.155765
274,0.010165583,-4.5887475
275,0.004270482,-5.4560285
276,0.09291274,-2.3760943
277,9.1790735e-06,-11.598584
278,0.021045703,-3.861059
279,0.068864994,-2.6756072
280,0.018522393,-3.9887748
281,8.344647e-07,-13.996475
282,0.17592438,-1.737701
283,2.6940936e-05,-10.521864
284,0.0787885,-2.5409882
285,0.23486194,-1.4487574
286,0.028867468,-3.54504
287,0.12225244,-2.1016672
288,0.0076850234,-4.8684816
289,0.0064673647,-5.0409865
290,0.08111219,-2.511922
291,0.00012492354,-8.987809
292,3.2901222e-05,-10.3220005
293,0.0024238038,-6.022417
294,0.055105824,-2.8985
295,0.009160277,-4.6928787
296,0.022586824,-3.7903886
297,7.366863e-05,-9.515934
298,0.24158204,-1.4205462
299,0.055433955,-2.8925629
300,0.0028923603,-5.845682
301,0.004276654,-5.454584
302,0.25317094,-1.3736904
303,0.000120394136,-9.02474
304,0.057985075,-2.8475697
305,0.0005378469,-7.5279365
306,0.023760345,-3.7397373
307,0.003001948,-5.808494
308,0.050167568,-2.9923866
309,0.0018858997,-6.2733502
310,0.022236656,-3.806013
311,0.008792259,-4.733884
312,0.022867663,-3.7780313
313,0.0014232992,-6.5547776
314,0.009641392,-4.64169
315,2.8610189e-06,-12.764333
316,0.011949857,-4.427036
317,0.17808348,-1.7255028
318,0.06490005,-2.734907
319,0.012486614,-4.383098
320,0.04418281,-3.1194196
321,0.037999757,-3.2701755
322,0.00014590153,-8.832579
323,0.006433016,-5.046312
324,0.013272859,-4.322034
325,0.005557918,-5.1925316
326,0.0023309223,-6.0614915
327,0.007983441,-4.8303857
328,0.0014340128,-6.5472784
329,0.012196603,-4.4065976
330,0.022599993,-3.7898057
331,0.0007422791,-7.2057853
332,0.022609318,-3.7893932
333,0.0019421779,-6.243945
334,0.027631398,-3.5888026
335,0.020131899,-3.9054496
336,0.05833498,-2.8415534
337,0.036930155,-3.2987268
338,0.0013781821,-6.58699
339,0.07076423,-2.6484017
340,0.0039018465,-5.546305
341,0.0044357004,-5.41807
342,0.1452185,-1.9295157
343,0.010124635,-4.592784
344,0.00016723665,-8.6961
345,0.008282243,-4.7936416
346,0.058951937,-2.8310328
347,0.0010708795,-6.839275
348,0.002663519,-5.9281073
349,0.0004893536,-7.622425
350,0.02220401,-3.8074822
351,0.043185458,-3.1422515
352,0.1332483,-2.015541
353,0.000117295065,-9.0508175
354,0.13378748,-2.0115027
355,0.055207804,-2.896651
356,0.0005962263,-7.42489
357,0.044261392,-3.1176424
358,0.0025440254,-5.9740076
359,2.0265374e-05,-10.806597
360,0.07501973,-2.5900042
361,0.0116704125,-4.4506984
362,0.024160018,-3.723056
363,0.035402022,-3.3409863
364,0.28073588,-1.2703409
365,0.014814368,-4.2121577
366,0.072848745,-2.61937
367,0.007870614,-4.8446193
368,0.037189767,-3.2917216
369,0.022285972,-3.803798
370,0.00042226934,-7.7698674
371,0.02749931,-3.5935943
372,0.43169716,-0.84003097
373,0.0014965059,-6.5046225
374,1.0132739e-05,-11.499739
375,0.0008195855,-7.106712
376,0.009118816,-4.6974154
377,0.010653999,-4.54182
378,0.008921878,-4.719249
379,0.0242488,-3.7193882
380,0.0067940895,-4.991702
381,2.8610189e-06,-12.764333
382,8.511181e-05,-9.371545
383,0.0004183371,-7.779223
384,0.000973585,-6.9345255
385,0.015874203,-4.1430597
386,0.12572287,-2.0736752
387,0.06897048,-2.6740768
388,0.06934804,-2.6686175
389,0.026110232,-3.645428
390,0.0019740635,-6.227661
391,2.9682673e-05,-10.424947
392,0.009621085,-4.6437984
393,0.010932902,-4.5159783
394,0.03886539,-3.247651
395,0.025983403,-3.6502974
396,0.077062845,-2.563134
397,4.0172723e-05,-10.122322
398,0.014852776,-4.2095685
399,0.0016874135,-6.384558
400,0.01472404,-4.2182736
401,0.0017829726,-6.3294735
402,0.007301314,-4.919701
403,0.1939797,-1.6400018
404,0.0008045774,-7.1251936
405,0.0032057583,-5.7428064
406,0.000116699084,-9.055912
407,0.02997002,-3.5075576
408,0.0034947055,-5.656506
409,0.019952543,-3.9143987
410,0.005301346,-5.2397947
411,0.0010445621,-6.8641577
412,0.021885315,-3.8219395
413,8.5830325e-06,-11.665723
414,0.017135194,-4.066621
415,0.019488525,-3.9379294
416,0.46659732,-0.7622887
417,0.0008805688,-7.0349426
418,0.034134377,-3.3774502
419,0.046500158,-3.0682995
420,0.025657313,-3.6629267
421,0.00934713,-4.672686
422,0.0017918973,-6.32448
423,0.012162805,-4.409373
424,0.025386902,-3.673522
425,0.034322035,-3.3719678
426,0.013140038,-4.3320913
427,0.040487964,-3.2067506
428,8.2131824e-05,-9.407185
429,0.026001755,-3.6495912
430,1.0967195e-05,-11.420602
431,0.0015718498,-6.455502
432,6.2225314e-05,-9.684749
433,0.0006992756,-7.2654657
434,0.0008605591,-7.057928
435,0.010188712,-4.586475
436,0.043794144,-3.1282551
437,0.017925054,-4.021556
438,0.022499876,-3.7942455
439,0.009402399,-4.6667905
440,0.05002221,-2.9952881
441,0.024160018,-3.723056
442,0.0038878345,-5.549903
443,0.0003958157,-7.834562
444,7.509903e-05,-9.496703
445,0.00979392,-4.6259933
446,0.032587424,-3.4238288
447,0.00086877745,-7.048424
448,0.009927424,-4.6124544
449,0.0395457,-3.2302983
450,0.022034122,-3.8151631
451,0.028937884,-3.5426037
452,0.04570158,-3.0856223
453,0.04065623,-3.202603
454,0.002331517,-6.0612364
455,0.00048029807,-7.6411037
456,0.0011705459,-6.750285
457,0.019895284,-3.9172726
458,0.05833824,-2.8414974
459,0.011214793,-4.4905214
460,0.037762623,-3.2764354
461,0.01919855,-3.9529204
462,0.022136502,-3.8105273
463,0.034746755,-3.3596692
464,0.094367355,-2.36056
465,0.014857709,-4.2092366
466,0.009043329,-4.705728
467,0.005849742,-5.141358
468,0.03244964,-3.428066
469,0.09755791,-2.3273091
470,0.010572612,-4.5494885
471,0.004273331,-5.455362
472,0.1963328,-1.6279441
473,0.0025855228,-5.9578276
474,0.083050214,-2.4883099
475,0.013285917,-4.3210506
476,0.07620028,-2.5743902
477,0.4951511,-0.7028923
478,0.24763256,-1.3958093
479,7.3909487e-06,-11.815254
480,2.1338235e-05,-10.75501
481,0.003611354,-5.6236725
482,1.060957e-05,-11.453754
483,0.02437713,-3.71411
484,0.42785192,-0.84897816
485,0.0002640137,-8.23951
486,0.049448505,-3.0068235
487,0.00081303436,-7.114737
488,0.098476365,-2.3179388
489,0.00019917889,-8.521307
490,0.09702881,-2.3327475
491,0.0029897061,-5.81258
492,0.056879215,-2.8668253
493,0.000912131,-6.999727
494,0.0012717502,-6.6673613
495,0.023240205,-3.7618716
496,0.0006789048,-7.2950296
497,0.02326245,-3.7609148
498,0.051709432,-2.962115
499,0.0033229156,-5.7069125
500,0.0014386552,-6.5440464
501,0.0017690499,-6.3373127
502,0.023592701,-3.7468178
503,0.07878134,-2.5410793
504,0.007321077,-4.916998
505,0.0047079194,-5.358509
506,0.00015174192,-8.793329
507,0.0054699513,-5.2084856
508,0.0010790961,-6.8316317
509,0.00089212187,-7.021908
510,0.0033287373,-5.705162
511,0.12069999,-2.1144474
512,0.004496108,-5.4045434
513,0.0004141665,-7.7892423
514,0.004427986,-5.4198103
515,0.020051982,-3.9094272
516,0.05979256,-2.816874
517,0.12718862,-2.0620842
518,3.7669426e-05,-10.186662
519,0.05861641,-2.8367405
520,0.014818832,-4.2118564
521,0.058799196,-2.8336272
522,0.0041207885,-5.4917107
523,0.09147864,-2.3916497
524,0.0002734287,-8.20447
525,0.07439712,-2.5983381
526,0.028325412,-3.5639958
527,4.2676016e-05,-10.061873
528,0.0049391403,-5.310564
529,0.018986978,-3.964002
530,0.011771855,-4.442044
531,0.0007278654,-7.2253947
532,0.01009466,-4.595749
533,0.03518959,-3.347005
534,0.024555111,-3.7068353
535,0.006051314,-5.10748
536,0.016650168,-4.095335
537,0.0001314792,-8.936662
538,0.0024827865,-5.998374
539,0.0031144945,-5.7716885
540,0.010305407,-4.5750866
541,0.10075858,-2.295028
542,0.044075932,-3.1218414
543,0.0048023597,-5.338648
544,0.041101724,-3.1917052
545,0.012183531,-4.40767
546,0.011198878,-4.4919415
547,1.20400655e-05,-11.3272705
548,0.01333744,-4.31718
549,0.015381522,-4.174588
550,0.030212939,-3.499485
551,0.0054722037,-5.208074
552,0.08517828,-2.4630089
553,0.014263582,-4.250046
554,0.0022184066,-6.110966
555,0.00074561447,-7.201302
556,0.0032304742,-5.7351265
557,1.883489e-05,-10.8798
558,0.0017190692,-6.3659725
559,0.0006331585,-7.36479
560,0.12126698,-2.1097608
561,0.00021360023,-8.451405
562,0.006944804,-4.9697614
563,0.003378994,-5.6901774
564,0.30055222,-1.2021338
565,0.121530935,-2.1075864
566,0.0019990478,-6.2150846
567,0.007079043,-4.9506164
568,0.07285817,-2.6192405
569,1.1920928e-07,-15.942386
570,0.08471629,-2.4684474
571,0.0024548415,-6.009693
572,0.057364255,-2.8583338
573,0.015720839,-4.152768
574,0.0068804007,-4.9790783
575,0.08116792,-2.5112352
576,0.04138279,-3.1848903
577,0.0086224405,-4.753387
578,0.027725322,-3.5854092
579,0.060775068,-2.8005757
580,0.3505355,-1.0482932
581,0.0010905277,-6.8210936
582,0.0010933857,-6.818476
583,6.460935e-05,-9.647152
584,0.0064184475,-5.048579
585,0.0041796714,-5.477523
586,0.0038940094,-5.548316
587,1.7881378e-06,-13.234336
588,0.00095643546,-6.952297
589,0.0016412372,-6.412305
590,0.071707726,-2.6351569
591,0.02551009,-3.6686811
592,0.004406742,-5.4246197
593,0.000919277,-6.991923
594,0.18866798,-1.6677666
595,0.14288478,-1.9457167
596,0.009582948,-4.64777
597,0.00704803,-4.955007
598,0.15170455,-1.8858204
599,8.5350206e-05,-9.368748
600,0.16292977,-1.814436
601,0.020836974,-3.8710263
602,0.0072177607,-4.9312105
603,0.06557705,-2.7245295
604,0.2777675,-1.2809708
605,0.019769417,-3.923619
606,0.00014244496,-8.856555
607,0.0067656725,-4.9958935
608,0.32059953,-1.1375625
609,0.06605499,-2.7172678
610,0.021755615,-3.8278835
611,0.010058312,-4.5993557
612,0.027971685,-3.5765626
613,0.00021526881,-8.443623
614,0.005610908,-5.183043
615,0.004943292,-5.309724
616,0.0064229486,-5.047878
617,0.0087355375,-4.740356
618,0.012608693,-4.3733687
619,0.017259285,-4.059405
620,0.0012975853,-6.64725
621,9.5367386e-07,-13.862945
622,0.0033799445,-5.689896
623,0.0867161,-2.4451158
624,0.000100011595,-9.210224
625,0.0020511558,-6.189352
626,0.08968529,-2.4114485
627,8.5830325e-06,-11.665723
628,0.007526612,-4.8893104
629,0.24296626,-1.4148327
630,0.0026726737,-5.924676
631,0.027068136,-3.6093981
632,2.3007127e-05,-10.679707
633,0.16535658,-1.7996511
634,0.0003749621,-7.8886857
635,0.09010631,-2.406765
636,0.07447436,-2.5973005
637,0.004004081,-5.520441
638,0.085729554,-2.4565578
639,0.101391286,-2.288768
640,0.0008461471,-7.074817
641,0.002178916,-6.1289277
642,0.081541896,-2.5066383
643,6.687418e-05,-9.612698
644,0.0423784,-3.1611166
645,0.012560546,-4.3771944
646,0.0043581985,-5.4356966
647,5.4836123e-06,-12.113747
648,0.0008684201,-7.048835
649,5.960463e-07,-14.332948
650,0.00040987672,-7.799654
651,0.006361828,-5.0574393
652,0.013473411,-4.307037
653,0.02196322,-3.818386
654,0.008464413,-4.7718844
655,0.012015701,-4.421541
656,0.0002237308,-8.405067
657,0.10809396,-2.2247543
658,0.0022914363,-6.0785766
659,0.0018544872,-6.290147
660,0.040856518,-3.197689
661,0.013810907,-4.2822967
662,0.00014447123,-8.84243
663,0.0845292,-2.4706583
664,0.005465683,-5.209266
665,0.020980334,-3.8641698
666,0.07195192,-2.6317573
667,0.042262416,-3.163857
668,0.014528674,-4.2316313
669,0.004896198,-5.3192964
670,0.0009816834,-6.926242
671,0.00027378625,-8.203163
672,0.0403081,-3.2112029
673,0.020272557,-3.898487
674,0.08255333,-2.4943109
675,0.0012255546,-6.704362
676,1.442422e-05,-11.146602
677,0.0006829552,-7.289081
678,0.019546509,-3.9349587
679,0.003244852,-5.7306857
680,0.26838621,-1.3153282
681,0.0008013613,-7.1291986
682,0.006465588,-5.041261
683,0.004189287,-5.475225
684,0.07435971,-2.598841
685,0.0021879561,-6.1247873
686,0.07477584,-2.5932605
687,0.00013588935,-8.903669
688,0.038868833,-3.2475626
689,0.02883504,-3.546164
690,0.00541233,-5.2190757
691,0.0016962201,-6.379353
692,0.03155406,-3.456053
693,3.4570635e-06,-12.575091
694,0.11281265,-2.1820269
695,0.06476877,-2.7369318
696,0.021234665,-3.8521204
697,0.012813026,-4.357293
698,0.0084163025,-4.7775846
699,0.0013817535,-6.584402
700,0.0067964573,-4.991354
701,0.0023199806,-6.0661964
702,0.00042536747,-7.762557
703,0.032459106,-3.4277742
704,0.0006414978,-7.3517046
705,0.0029210064,-5.835827
706,0.0013015141,-6.644227
707,0.07996043,-2.5262234
708,0.0017287085,-6.3603806
709,0.03679205,-3.3024735
710,0.18436047,-1.6908623
711,0.026678098,-3.6239123
712,0.009801594,-4.6252103
713,0.12688972,-2.064437
714,0.044513863,-3.1119547
715,0.009737611,-4.6317596
716,0.028051436,-3.5737154
717,0.0015995816,-6.438013
718,0.09014019,-2.4063892
719,0.0248447,-3.6951108
720,0.04085354,-3.1977618
721,0.013289799,-4.3207583
722,0.071181856,-2.6425173
723,0.000998118,-6.909639
724,0.0003891426,-7.851565
725,0.0054615336,-5.210026
726,0.032215346,-3.4353123
727,2.5510462e-05,-10.576422
728,0.05820947,-2.843707
729,0.2979324,-1.2108887
730,0.09038156,-2.4037151
731,0.030283606,-3.4971488
732,1.180165e-05,-11.347271
733,0.00082458823,-7.1006265
734,0.0006546023,-7.331483
735,0.00084555155,-7.0755215
736,0.004073893,-5.503156
737,0.06894166,-2.6744947
738,0.008689567,-4.745632
739,0.013845002,-4.279831
740,0.0010100269,-6.8977785
741,0.00738983,-4.9076505
742,0.0013627062,-6.598283
743,0.034024693,-3.3806686
744,4.9828242e-05,-9.906929
745,0.018241033,-4.0040817
746,0.000210859,-8.464321
747,0.10564516,-2.2476695
748,0.09162821,-2.390016
749,0.011424596,-4.471987
750,0.39277497,-0.93451846
751,1.0251946e-05,-11.488043
752,0.0013906818,-6.577961
753,0.11421247,-2.169695
754,0.043610994,-3.132446
755,0.0035024271,-5.6542993
756,0.00021562635,-8.441963
757,0.0073763398,-4.9094777
758,0.039605856,-3.2287784
759,0.24492131,-1.4068183
760,0.015928056,-4.139673
761,0.07889394,-2.539651
762,0.08789702,-2.4315894
763,0.010588654,-4.547972
764,0.004720852,-5.355766
765,0.0012160295,-6.7121644
766,0.018835727,-3.972
767,0.0004945962,-7.6117687
768,0.00055536104,-7.495892
769,0.011776921,-4.4416137
770,0.0117662,-4.4425244
771,0.02326245,-3.7609148
772,0.00032372,-8.035631
773,0.023526799,-3.7496152
774,0.0002530493,-8.281926
775,0.008087625,-4.81742
776,0.19144349,-1.6531626
777,0.00042310345,-7.767894
778,0.0030658883,-5.787418
779,0.00019119342,-8.562225
780,0.0012706786,-6.6682043
781,0.18665607,-1.6784875
782,0.00947715,-4.6588717
783,0.12268465,-2.098138
784,0.013546799,-4.301605
785,0.02490598,-3.6926475
786,0.07217831,-2.6286156
787,0.026772691,-3.620373
788,0.037518088,-3.282932
789,0.035612103,-3.3350697
790,0.013393548,-4.312982
791,0.011965405,-4.4257355
792,5.960463e-07,-14.332948
793,0.022485074,-3.7949035
794,0.014447485,-4.237235
795,0.0033290938,-5.705055
796,0.040375307,-3.209537
797,0.00070999685,-7.25025
798,0.00071190286,-7.247569
799,0.0076910565,-4.8676972
800,0.055199794,-2.896796
801,0.016161507,-4.125123
802,0.0012032896,-6.7226963
803,0.08677797,-2.4444025
804,0.0010899324,-6.8216395
805,0.00078337494,-7.1518993
806,0.2902119,-1.237144
807,0.14041457,-1.9631561
808,0.02185056,-3.8235288
809,0.013502814,-4.3048573
810,0.0111782495,-4.4937854
811,0.0013007998,-6.644776
812,0.040736467,-3.2006316
813,0.0028921226,-5.8457646
814,0.0009889479,-6.918869
815,0.012515576,-4.380781
816,0.0011055317,-6.807429
817,0.002770873,-5.8885927
818,0.00096072286,-6.9478245
819,0.07280087,-2.6200275
820,0.1735621,-1.7512199
821,0.06612942,-2.7161415
822,0.056788776,-2.8684165
823,0.0012643685,-6.6731825
824,0.0068124416,-4.9890046
825,0.001296871,-6.647801
826,1.1920928e-07,-15.942386
827,0.035570346,-3.336243
828,0.0069406605,-4.9703584
829,0.0072311345,-4.9293594
830,0.018009825,-4.016838
831,1.1682442e-05,-11.357424
832,8.63038e-05,-9.357637
833,0.00032836766,-8.021377
834,0.019632194,-3.9305844
835,0.0049348697,-5.311429
836,0.00025138078,-8.288542
837,0.007400006,-4.9062743
838,0.014303656,-4.24724
839,0.003750435,-5.5858836
840,0.0707238,-2.6489732
841,0.09419118,-2.3624287
842,0.34394294,-1.0672795
843,0.00012730742,-8.968905
844,0.032095984,-3.4390244
845,0.07937557,-2.5335646
846,0.0005971794,-7.423293
847,0.072876126,-2.6189942
848,0.00866794,-4.748124
849,0.002497532,-5.992452
850,0.07440497,-2.5982325
851,0.004344074,-5.438943
852,0.021894295,-3.8215292
853,0.007916858,-4.838761
854,3.6119764e-05,-10.22867
855,0.026203139,-3.641876
856,0.021303402,-3.8488884
857,7.0333235e-06,-11.864851
858,0.012172697,-4.40856
859,0.0031282797,-5.767272
860,0.005614701,-5.182367
861,0.01429731,-4.247684
862,0.0026530565,-5.932043
863,0.044534728,-3.111486
864,0.005476235,-5.2073374
865,0.06673278,-2.707059
866,2.9801879e-05,-10.420939
867,0.01147598,-4.4674993
868,0.00096489117,-6.9434953
869,0.00096536754,-6.9430017
870,0.0034867465,-5.6587863
871,0.006757384,-4.9971194
872,0.018245013,-4.0038633
873,0.0011011258,-6.8114223
874,0.012406672,-4.3895206
875,0.00779527,-4.854238
876,0.0003444555,-7.9735456
877,0.066769026,-2.706516
878,0.0523883,-2.9490721
879,0.00023707918,-8.347116
880,0.032814365,-3.416889
881,0.14383917,-1.9390595
882,0.0059016496,-5.1325235
883,0.01030057,-4.575556
884,0.006040887,-5.1092043
885,0.008643004,-4.751005
886,0.006298454,-5.067451
887,0.000681883,-7.2906523
888,0.0011194637,-6.7949057
889,0.012261489,-4.401292
890,0.10816768,-2.2240727
891,0.26080927,-1.3439659
892,0.016716056,-4.091386
893,8.248942e-05,-9.402841
894,0.00042834642,-7.7555785
895,0.00405371,-5.508123
896,0.00027116438,-8.212786
897,0.011716599,-4.4467487
898,0.05910915,-2.8283696
899,0.010596439,-4.5472374
900,0.007035956,-4.956722
901,0.015112898,-4.192207
902,7.152555e-07,-14.150626
903,0.25490174,-1.3668772
904,0.037418764,-3.285583
905,0.0024855216,-5.997273
906,0.057054095,-2.8637555
907,0.0063407435,-5.060759
908,0.0028146196,-5.872928
909,0.02169111,-3.8308527
910,0.0013796107,-6.5859537
911,0.22140951,-1.5077413
912,0.013631237,-4.295391
913,0.019933145,-3.9153714
914,0.0005681093,-7.473197
915,0.0038041146,-5.571672
916,0.011080164,-4.502599
917,0.0015185265,-6.490015
918,0.065011315,-2.7331939
919,0.023097286,-3.7680402
920,0.027961716,-3.576919
921,0.007088512,-4.94928
922,0.0055351565,-5.1966352
923,0.091622986,-2.390073
924,7.3909487e-06,-11.815254
925,0.0036322589,-5.6179004
926,0.001047182,-6.8616524
927,0.0008162504,-7.1107893
928,0.011406565,-4.473566
929,0.139606,-1.9689311
930,1.1920922e-06,-13.639801
931,0.011992379,-4.423484
932,0.002574465,-5.9621134
933,0.05499029,-2.9005985
934,0.00019238528,-8.55601
935,3.9099883e-05,-10.149391
936,0.008383795,-4.7814546
937,0.011872817,-4.4335036
938,0.16757672,-1.786314
939,0.0018692417,-6.2822223
940,0.0077929045,-4.854542
941,0.0008013613,-7.1291986
942,0.0010855264,-6.8256903
943,0.030457417,-3.4914258
944,0.0026849194,-5.9201045
945,0.0059940815,-5.1169825
946,0.018508468,-3.989527
947,0.0007484734,-7.197475
948,1.6808368e-05,-10.993633
949,0.034939937,-3.3541248
950,0.034627,-3.3631215
951,0.053344313,-2.9309878
952,0.46267313,-0.7707345
953,0.015176304,-4.18802
954,0.08288937,-2.4902484
955,0.13795276,-1.980844
956,0.0072330283,-4.9290977
957,0.042560745,-3.156823
958,0.057668805,-2.8530388
959,7.510157e-06,-11.799254
960,0.03152137,-3.4570897
961,0.1368761,-1.988679
962,0.040825047,-3.1984596
963,0.0006718762,-7.3054366
964,0.0057693864,-5.1551895
965,0.08316825,-2.4868896
966,0.40894648,-0.894171
967,8.4158215e-05,-9.3828125
968,0.47428888,-0.7459387
969,0.04752377,-3.0465252
970,0.002053416,-6.1882505
971,0.6047196,-0.5029904
972,0.028268399,-3.5660107
973,0.021886948,-3.8218648
974,0.00014113385,-8.865802
975,0.038772166,-3.2500527
976,0.005259605,-5.2476993
977,0.0264652,-3.6319246
978,0.04127218,-3.1875668
979,0.05687482,-2.8669026
980,0.0015886318,-6.4448824
981,0.0014122284,-6.5625863
982,0.007185924,-4.9356313
983,0.0052634,-5.2469783
984,0.032889694,-3.4145958
985,0.17619368,-1.7361715
986,0.0033972904,-5.6847773
987,0.00054118293,-7.5217533
988,9.214454e-05,-9.292152
989,0.11191176,-2.1900446
990,0.017660158,-4.036444
991,0.0031401631,-5.7634807
992,1.1920928e-07,-15.942386
993,0.49562377,-0.70193815
994,0.0096374955,-4.642094
995,0.0044181356,-5.4220376
996,0.0054923585,-5.2043977
997,0.004511535,-5.401118
998,0.032329615,-3.4317715
999,0.067135155,-2.7010474
1000,0.06450896,-2.740951
1001,0.053853437,-2.921489
1002,5.7934038e-05,-9.756206
1003,0.062277935,-2.776148
1004,4.2914424e-05,-10.056303
1005,0.02121751,-3.8529286
1006,0.010021608,-4.6030116
1007,0.0111248465,-4.4985743
1008,0.0043170117,-5.445192
1009,0.036284853,-3.316355
1010,0.031195926,-3.4674678
1011,0.002826507,-5.8687134
1012,0.011076392,-4.502939
1013,0.028097684,-3.5720682
1014,0.023944024,-3.7320366
1015,0.10327539,-2.2703562
1016,0.03331594,-3.4017193
1017,8.60654e-05,-9.360403
1018,0.00459662,-5.382434
1019,0.00025221505,-8.285229
1020,0.038188983,-3.2652082
1021,0.006535584,-5.0304937
1022,0.0005681093,-7.473197
1023,0.004673985,-5.365743
1024,0.11978703,-2.1220398
1025,0.0008412636,-7.0806055
1026,0.0006007535,-7.417326
1027,0.08196032,-2.5015202
1028,0.004211367,-5.469968
1029,0.02675946,-3.6208673
1030,0.19400631,-1.6398646
1031,0.050957832,-2.9767568
1032,5.960463e-07,-14.332948
1033,0.18715733,-1.6758057
1034,0.008840351,-4.728429
1035,0.0052907923,-5.2417874
1036,0.0080219945,-4.825568
1037,0.0002868956,-8.156392
1038,2.324554e-05,-10.669397
1039,8.558861e-05,-9.365958
1040,0.0011161296,-6.7978883
1041,0.024293711,-3.7175376
1042,0.39895052,-0.9189179
1043,0.030470368,-3.4910007
1044,0.024477873,-3.7099857
1045,0.11841216,-2.1335838
1046,0.09249192,-2.380634
1047,0.0031926872,-5.7468925
1048,0.00054582953,-7.5132036
1049,0.0149127925,-4.205536
1050,0.002984952,-5.814172
1051,0.0006231512,-7.3807216
1052,0.004228817,-5.465833
1053,0.013656166,-4.2935643
1054,0.042358976,-3.1615748
1055,0.076389484,-2.5719101
1056,0.02013482,-3.9053047
1057,0.02017536,-3.9032931
1058,0.11114531,-2.1969168
1059,0.014558634,-4.229571
1060,0.0014582963,-6.5304866
1061,0.096691854,-2.3362262
1062,0.007848615,-4.8474183
1063,0.024525682,-3.7080345
1064,1.1920928e-07,-15.942386
1065,0.00010072678,-9.203099
1066,0.037283715,-3.2891986
1067,1.7404405e-05,-10.958787
1068,0.008884188,-4.723482
1069,0.0020678106,-6.181265
1070,0.013341675,-4.3168626
1071,0.00020442304,-8.495319
1072,0.009890597,-4.616171
1073,0.0048016477,-5.338796
1074,9.8104436e-05,-9.229478
1075,0.14702785,-1.9171332
1076,0.0056751557,-5.171657
1077,0.010974406,-4.5121894
1078,0.0017849955,-6.3283396
1079,0.0003233625,-8.0367365
1080,0.014552407,-4.229999
1081,0.104851566,-2.2552094
1082,0.0034277039,-5.6758647
1083,3.576278e-07,-14.843773
1084,0.10460733,-2.2575417
1085,0.017764743,-4.0305395
1086,0.00439155,-5.428073
1087,0.22144906,-1.5075626
1088,0.007121654,-4.9446154
1089,0.0044095903,-5.4239736
1090,0.027763005,-3.584051
1091,0.0080972025,-4.8162365
1092,0.0048512374,-5.3285217
1093,0.008981543,-4.7125835
1094,0.00041547726,-7.7860827
1095,0.005359211,-5.2289386
1096,0.0005225962,-7.5567017
1097,0.009577989,-4.648288
1098,2.0265559e-06,-13.109173
1099,0.22571364,-1.4884882
1100,0.0044063856,-5.4247007
1101,0.0077770543,-4.856578
1102,6.5682165e-05,-9.630683
1103,0.0003003623,-8.110521
1104,0.032978393,-3.4119027
1105,0.0148736825,-4.208162
1106,0.008322794,-4.7887573
1107,0.000594201,-7.428293
1108,0.002094815,-6.16829
1109,0.027662477,-3.5876784
1110,0.02065903,-3.879603
1111,0.062678635,-2.7697346
1112,0.021079553,-3.8594518
1113,0.018002331,-4.017254
1114,5.9841273e-05,-9.723815
1115,0.02236909,-3.8000753
1116,0.005034152,-5.29151
1117,0.20286496,-1.5952147
1118,0.017762283,-4.030678
1119,0.00858982,-4.7571774
1120,0.033495568,-3.3963423
1121,0.08155728,-2.5064497
1122,0.079819776,-2.527984
1123,0.033294957,-3.4023492
1124,0.00677775,-4.99411
1125,0.04163187,-3.1788893
1126,0.026534392,-3.6293137
1127,0.06787871,-2.690033
1128,0.02284471,-3.7790358
1129,0.14385423,-1.9389548
1130,0.009034705,-4.706682
1131,0.0066307997,-5.01603
1132,0.00016699827,-8.697527
1133,0.0027083405,-5.9114194
1134,1.9907753e-05,-10.824401
1135,0.0964729,-2.338493
1136,0.023859872,-3.7355573
1137,0.0012266262,-6.703488
1138,0.008657186,-4.7493653
1139,0.012249007,-4.4023104
1140,0.095449015,-2.349163
1141,0.08380889,-2.479216
1142,0.031010453,-3.4734309
1143,9.7985234e-05,-9.230694
1144,0.050418667,-2.9873939
1145,0.004045399,-5.510175
1146,0.018584881,-3.9854069
1147,3.576278e-07,-14.843773
1148,7.748574e-06,-11.768002
1149,0.05768411,-2.8527737
1150,0.06433828,-2.7436004
1151,0.11999036,-2.120344
1152,0.024812257,-3.6964176
1153,0.006535584,-5.0304937
1154,0.005795698,-5.1506395
1155,0.0004532502,-7.699066
1156,0.00914693,-4.694337
1157,0.00016151555,-8.730909
1158,0.0054355683,-5.2147913
1159,0.24724564,-1.397373
1160,0.0021513193,-6.141674
1161,0.0018433023,-6.2961965
1162,3.6954812e-06,-12.5084
1163,0.058523208,-2.838332
1164,0.001905175,-6.263181
1165,0.074897625,-2.591633
1166,0.0017047885,-6.3743143
1167,5.3644035e-06,-12.135725
1168,0.18768422,-1.6729944
1169,0.00054761674,-7.509935
1170,0.041947763,-3.1713302
1171,0.012235936,-4.403378
1172,0.002141922,-6.146052
1173,0.04664068,-3.065282
1174,0.055693883,-2.8878849
1175,0.011397961,-4.474321
1176,0.0040135793,-5.5180717
1177,0.0015414987,-6.4750004
1178,0.010007682,-4.604402
1179,0.016011119,-4.134472
1180,4.2915253e-06,-12.358869
1181,0.03661497,-3.3072982
1182,0.0052003115,-5.2590365
1183,0.021489633,-3.8401847
1184,0.0011882872,-6.7352424
1185,0.17543106,-1.7405092
1186,6.6754976e-05,-9.614482
1187,0.022911355,-3.7761226
1188,0.0019696613,-6.2298937
1189,0.0025647148,-5.965908
1190,0.0005569099,-7.4931073
1191,0.012097795,-4.414732
1192,0.015449018,-4.17021
1193,0.019526519,-3.9359818
1194,0.1346439,-2.0051217
1195,0.047849286,-3.039699
1196,0.102954194,-2.273471
1197,0.00017569905,-8.646738
1198,0.01019296,-4.586058
1199,0.014095865,-4.2618737
1200,0.0001447096,-8.840781
1201,0.00042131607,-7.772127
1202,0.016199628,-4.122767
1203,0.05154007,-2.9653957
1204,0.009333548,-4.67414
1205,0.0053301603,-5.234374
1206,0.017419325,-4.050175
1207,0.03132325,-3.4633946
1208,0.019254096,-3.9500315
1209,0.071029864,-2.644655
1210,0.027128931,-3.6071546
1211,0.02433641,-3.7157817
1212,0.0012104335,-6.716777
1213,0.009472308,-4.659383
1214,0.020767622,-3.87436
1215,0.0019327785,-6.2487965
1216,0.172883,-1.7551402
1217,0.01974265,-3.924974
1218,7.641024e-05,-9.479394
1219,6.377493e-05,-9.660151
1220,0.046894256,-3.05986
1221,0.07181369,-2.63368
1222,0.04227453,-3.1635704
1223,0.00058812485,-7.4385715
1224,0.014457826,-4.2365193
1225,0.036997244,-3.296912
1226,0.00029631038,-8.124104
1227,0.11440238,-2.1680334
1228,0.16387412,-1.8086567
1229,0.038891535,-3.2469788
1230,0.085337766,-2.4611382
1231,0.21894966,-1.5189135
1232,0.011460188,-4.4688764
1233,0.097378835,-2.3291464
1234,0.042361602,-3.1615129
1235,0.03225101,-3.4342058
1236,0.010695751,-4.5379086
1237,0.034187716,-3.3758888
1238,0.073069505,-2.6163442
1239,0.01992485,-3.9157877
1240,0.00043204034,-7.7469916
1241,0.16192622,-1.8206145
1242,0.030226355,-3.499041
1243,0.019018559,-3.9623399
1244,0.0007222666,-7.233116
1245,0.009402162,-4.6668158
1246,0.066296,-2.7136257
1247,0.0007089247,-7.2517614
1248,0.008650922,-4.750089
1249,0.015699597,-4.1541204
1250,0.016737744,-4.090089
1251,0.033204094,-3.4050822
1252,0.00038509106,-7.862031
1253,0.032077283,-3.4396071
1254,0.009326462,-4.6748996
1255,1.3589766e-05,-11.206194
1256,0.0038503099,-5.559602
1257,0.0030411682,-5.7955136
1258,0.0044203904,-5.4215274
1259,0.007348413,-4.913271
1260,0.00018010901,-8.621948
1261,0.00025078488,-8.2909155
1262,0.07464098,-2.5950656
1263,0.018740147,-3.9770873
1264,0.00020263526,-8.504103
1265,0.015113602,-4.19216
1266,0.008177253,-4.806399
1267,0.033119448,-3.4076347
1268,0.06775217,-2.6918988
1269,0.0005716835,-7.466925
1270,0.008501529,-4.7675095
1271,0.024326172,-3.7162025
1272,3.3378547e-06,-12.610183
1273,0.004395704,-5.427128
1274,0.014359474,-4.2433453
1275,0.0048916903,-5.320217
1276,0.011120955,-4.4989243
1277,0.0018454441,-6.2950354
1278,0.005275733,-5.2446375
1279,0.010947287,-4.5146637
1280,0.0049374793,-5.3109
1281,0.0038535162,-5.558769
1282,0.0021828413,-6.127128
1283,0.05210816,-2.9544337
1284,1.3232144e-05,-11.2328615
1285,1.2159274e-05,-11.317418
1286,0.012168575,-4.4088984
1287,0.0048047323,-5.338154
1288,9.298281e-06,-11.585681
1289,0.079058945,-2.5375617
1290,0.015810724,-4.1470666
1291,0.000105494655,-9.15685
1292,7.6293654e-06,-11.783506
1293,0.02281325,-3.7804139
1294,0.063244015,-2.7607548
1295,0.014638874,-4.224075
1296,0.037073176,-3.2948616
1297,0.052592017,-2.945191
1298,0.18754855,-1.6737175
1299,0.06910131,-2.6721816
1300,0.0009897816,-6.9180264
1301,0.005717353,-5.1642494
1302,0.008176071,-4.806544
1303,0.0021163465,-6.158064
1304,0.017245576,-4.0601997
1305,0.00048053637,-7.640608
1306,0.008475643,-4.770559
1307,0.0004203628,-7.7743926
1308,0.2588765,-1.3514042
1309,0.004506195,-5.4023023
1310,0.013982902,-4.26992
1311,0.016580643,-4.0995193
1312,0.0011679264,-6.7525253
1313,0.003715162,-5.595333
1314,0.012031837,-4.420199
1315,0.016034935,-4.1329856
1316,0.0025890898,-5.956449
1317,0.0016702762,-6.3947663
1318,0.06456417,-2.7400956
1319,0.029585278,-3.5204785
1320,0.015993522,-4.1355715
1321,0.0011676883,-6.7527294
1322,0.001068855,-6.8411674
1323,0.0017559599,-6.3447394
1324,0.000110739296,-9.108332
1325,3.9934315e-05,-10.128275
1326,0.007523654,-4.8897033
1327,0.24651746,-1.4003224
1328,0.0015242398,-6.4862595
1329,0.009378426,-4.6693435
1330,0.015136147,-4.1906695
1331,0.005760971,-5.156649
1332,0.0042309538,-5.4653277
1333,0.005983891,-5.1186843
1334,0.014348076,-4.2441397
1335,0.04305278,-3.1453285
1336,0.01251381,-4.3809223
1337,0.008711902,-4.743065
1338,0.010047336,-4.6004477
1339,0.00016747502,-8.694676
1340,0.0026201226,-5.9445343
1341,0.020168584,-3.903629
1342,9.893881e-05,-9.221009
1343,0.00022206226,-8.412553
1344,0.0017918973,-6.32448
1345,0.0072842725,-4.9220376
1346,0.021468515,-3.841168
1347,0.06306607,-2.7635725
1348,0.016051006,-4.1319838
1349,0.023444008,-3.7531404
1350,0.027610062,-3.589575
1351,0.0004478882,-7.710967
1352,0.031983998,-3.4425197
1353,3.576278e-07,-14.843773
1354,0.043649565,-3.131562
1355,0.0053184214,-5.236579
1356,0.004051454,-5.5086794
1357,0.0014906734,-6.5085273
1358,8.940297e-05,-9.322356
1359,0.003616699,-5.6221933
1360,0.00013124081,-8.938477
1361,0.008535806,-4.7634854
1362,0.07628577,-2.573269
1363,0.0011210117,-6.793524
1364,0.013150744,-4.331277
1365,0.010233315,-4.5821066
1366,0.040444117,-3.2078342
1367,0.042759623,-3.1521611
1368,0.015971817,-4.1369295
1369,0.05443241,-2.9107955
1370,0.012945185,-4.347031
1371,0.08958088,-2.4126134
1372,0.0007594324,-7.1829395
1373,0.041629925,-3.178936
1374,2.145765e-06,-13.052014
1375,0.009787428,-4.6266565
1376,0.007736363,-4.8618236
1377,0.011852908,-4.435182
1378,0.13568495,-1.9974196
1379,0.00018618758,-8.588756
1380,0.152609,-1.8798761
1381,0.16291296,-1.8145392
1382,0.001388777,-6.579332
1383,0.01827615,-4.002158
1384,0.0015717307,-6.455578
1385,0.006996773,-4.962306
1386,0.009246621,-4.683497
1387,0.0027959563,-5.879581
1388,0.0036663474,-5.6085596
1389,0.00044228786,-7.72355
1390,0.0025931324,-5.954889
1391,0.005685231,-5.1698833
1392,0.0014446072,-6.539918
1393,0.0129160015,-4.3492885
1394,0.049474485,-3.0062983
1395,0.059330266,-2.8246357
1396,0.08898581,-2.4192784
1397,0.053839542,-2.9217472
1398,0.042017493,-3.1696692
1399,0.00056036504,-7.4869223
1400,0.0076924763,-4.8675127
1401,0.18045801,-1.7122571
1402,0.11658397,-2.1491435
1403,0.047488302,-3.047272
1404,0.01082819,-4.5256023
1405,0.016063793,-4.1311874
1406,0.03504595,-3.3510952
1407,0.023837639,-3.7364895
1408,0.067718744,-2.6923923
1409,0.009450225,-4.661717
1410,0.04768802,-3.043075
1411,0.007603514,-4.8791447
1412,0.056938786,-2.8657784
1413,0.005259605,-5.2476993
1414,3.2305197e-05,-10.340282
1415,0.070288755,-2.6551435
1416,0.10149501,-2.2877457
1417,0.0049142293,-5.3156204
1418,3.933899e-06,-12.44588
1419,0.02422483,-3.7203772
1420,0.0013408012,-6.614488
1421,0.023578845,-3.7474053
1422,0.060775068,-2.8005757
1423,0.012943302,-4.347177
1424,0.0006322054,-7.3662963
1425,0.2508831,-1.3827682
1426,0.032123227,-3.438176
1427,0.005713679,-5.164892
1428,1.7881378e-06,-13.234336
1429,0.09756775,-2.3272083
1430,0.003534857,-5.6450825
1431,0.030529454,-3.4890633
1432,0.009183074,-4.6903934
1433,0.009541621,-4.652092
1434,0.1223093,-2.1012022
1435,0.00015007323,-8.804387
1436,0.00076241035,-7.1790257
1437,0.0068193087,-4.987997
1438,0.0008044583,-7.1253414
1439,0.03882927,-3.248581
1440,0.033781197,-3.387851
1441,2.0861407e-05,-10.77761
1442,0.015287958,-4.18069
1443,0.0042107734,-5.470109
1444,0.00519794,-5.259493
1445,0.032996733,-3.4113467
1446,0.2791131,-1.2761382
1447,0.0049636946,-5.305605
1448,0.0053110695,-5.2379622
1449,0.006888807,-4.9778576
1450,0.004019991,-5.5164757
1451,0.005423712,-5.2169747
1452,0.010269775,-4.5785503
1453,0.14196983,-1.9521407
1454,0.0061915964,-5.0845623
1455,0.08419886,-2.4745739
1456,0.05924286,-2.8261101
1457,0.07579281,-2.5797517
1458,0.0039147898,-5.5429935
1459,0.00024637525,-8.308655
1460,0.0035750067,-5.633788
1461,0.020538162,-3.8854706
1462,0.0084547205,-4.7730303
1463,0.0017266854,-6.361552
1464,0.008599276,-4.7560773
1465,2.3841855e-07,-15.249238
1466,0.0050436407,-5.289627
1467,0.051423896,-2.9676523
1468,0.0011181538,-6.7960763
1469,0.03845446,-3.2582805
1470,0.06000892,-2.813262
1471,0.08134839,-2.5090144
1472,1.41858045e-05,-11.163269
1473,0.09764257,-2.3264418
1474,0.0133427335,-4.3167834
1475,0.01697675,-4.0759106
1476,0.08229996,-2.4973845
1477,0.0667649,-2.7065778
1478,0.004996314,-5.2990546
1479,0.04498374,-3.1014543
1480,0.005739399,-5.160401
1481,7.509903e-05,-9.496703
1482,0.17596386,-1.7374766
1483,0.016782409,-4.0874243
1484,0.010203933,-4.584982
1485,0.0036286956,-5.618882
1486,0.0036662286,-5.6085916
1487,0.00060682953,-7.407263
1488,0.01678311,-4.0873823
1489,0.014826819,-4.2113175
1490,0.01777821,-4.029782
1491,0.022438915,-3.7969584
1492,0.11746361,-2.1416266
1493,0.00045944625,-7.6854887
1494,0.0061048702,-5.0986686
1495,0.06316456,-2.7620118
1496,0.05535557,-2.8939779
1497,0.0018180761,-6.3099766
1498,0.0049709305,-5.304148
1499,0.10941812,-2.2125788
1500,0.004940682,-5.3102517
1501,0.006260427,-5.073507
1502,0.025378302,-3.6738608
1503,0.0002791492,-8.183764
1504,6.89006e-05,-9.582846
1505,9.5720476e-05,-9.254078
1506,0.0019265916,-6.2520027
1507,0.020485958,-3.8880157
1508,0.014617375,-4.2255445
1509,0.057756122,-2.851526
1510,0.16221271,-1.8188467
1511,0.00038699768,-7.857092
1512,0.009514935,-4.6548924
1513,0.036992192,-3.2970483
1514,0.013331441,-4.31763
1515,0.037046757,-3.2955744
1516,0.27376118,-1.2954992
1517,0.020814907,-3.8720858
1518,0.06729833,-2.6986198
1519,0.0786068,-2.543297
1520,5.864925e-05,-9.743936
1521,0.00080541114,-7.124158
1522,0.00071011594,-7.2500825
1523,0.013326971,-4.3179655
1524,0.03660141,-3.3076684
1525,0.07249324,-2.6242619
1526,0.015901187,-4.1413617
1527,0.033044714,-3.4098938
1528,0.0023070169,-6.0718
1529,0.007797399,-4.8539653
1530,0.021695426,-3.830654
1531,0.014381683,-4.2418
1532,0.005340832,-5.2323737
1533,0.024358632,-3.714869
1534,0.012119936,-4.412904
1535,0.24241672,-1.4170971
1536,0.07779773,-2.553643
1537,0.066557914,-2.709683
1538,0.007659353,-4.8718276
1539,0.011718131,-4.446618
1540,0.024825629,-3.6958787
1541,0.0033706776,-5.6926417
1542,0.00017641419,-8.642676
1543,0.0004090426,-7.801691
1544,0.19467013,-1.6364489
1545,0.0022724061,-6.086916
1546,0.04713674,-3.0547025
1547,0.0009673922,-6.9409065
1548,0.003759461,-5.58348
1549,0.027832106,-3.5815651
1550,0.092894815,-2.3762875
1551,0.047775757,-3.0412369
1552,0.00025042734,-8.292342
1553,0.028806895,-3.5471406
1554,0.007986044,-4.83006
1555,0.0017816636,-6.330208
1556,0.00062243635,-7.3818693
1557,0.02897552,-3.5413039
1558,0.05024149,-2.990914
1559,0.060233425,-2.8095279
1560,0.0020384265,-6.195577
1561,0.0033793505,-5.6900716
1562,0.0033921816,-5.686282
1563,0.004360335,-5.4352064
1564,5.9604467e-06,-12.030365
1565,0.009129802,-4.6962113
1566,0.00045777808,-7.689126
1567,0.0035311745,-5.646125
1568,5.674201e-05,-9.776996
1569,0.01361783,-4.2963753
1570,0.009877967,-4.617449
1571,0.012453178,-4.3857794
1572,0.035413183,-3.340671
1573,0.00030405668,-8.098296
1574,0.015405117,-4.1730556
1575,0.07841229,-2.5457747
1576,0.01347694,-4.306775
1577,0.0014240134,-6.554276
1578,0.00016234987,-8.725757
1579,1.1563234e-05,-11.36768
1580,0.0428438,-3.1501944
1581,0.00015507927,-8.771574
1582,0.047466133,-3.0477388
1583,0.054051097,-2.9178255
1584,0.03138968,-3.461276
1585,0.086630836,-2.4460995
1586,0.06107813,-2.7956014
1587,0.056788776,-2.8684165
1588,0.0033905182,-5.6867723
1589,0.014721339,-4.218457
1590,0.073648535,-2.6084511
1591,0.018276617,-4.002133
1592,0.018566275,-3.9864085
1593,0.002534394,-5.977801
1594,0.03597464,-3.324941
1595,1.1920928e-07,-15.942386
1596,0.010840454,-4.5244703
1597,0.009851173,-4.620165
1598,0.0005017452,-7.5974183
1599,0.03966337,-3.227327
1600,0.0008319731,-7.0917106
1601,0.0011453028,-6.772086
1602,0.017570555,-4.0415306
1603,0.0042118416,-5.4698553
1604,0.006653773,-5.0125713
1605,0.011186619,-4.4930367
1606,0.0317944,-3.448465
1607,0.2160891,-1.5320644
1608,6.079655e-06,-12.010563
1609,0.0671026,-2.7015324
1610,0.0026349847,-5.938878
1611,0.004921584,-5.314125
1612,0.00016187312,-8.728698
1613,0.00017462636,-8.652862
1614,0.0004476499,-7.711499
1615,0.037489038,-3.2837067
1616,0.001866862,-6.2834964
1617,0.0045514083,-5.3923187
1618,0.01951553,-3.9365447
1619,0.08725911,-2.4388733
1620,0.0012342463,-6.6972947
1621,0.02926256,-3.5314465
1622,4.672895e-05,-9.971147
1623,0.0061071212,-5.0983
1624,0.0016150539,-6.428387
1625,2.0980615e-05,-10.771912
1626,0.0015072187,-6.4974895
1627,0.07237571,-2.6258845
1628,0.012000742,-4.4227867
1629,0.19925357,-1.6131771
1630,0.0012398422,-6.6927714
1631,2.3483954e-05,-10.659193
1632,0.009601839,-4.6458006
1633,0.0010949337,-6.8170614
1634,0.036193572,-3.318874
1635,0.15633592,-1.8557483
1636,0.023375185,-3.7560804
1637,0.12989585,-2.0410223
1638,0.0004491989,-7.708045
1639,0.0005920564,-7.4319086
1640,0.0039949385,-5.522727
1641,0.05795886,-2.8480217
1642,0.007946307,-4.835048
1643,0.08905528,-2.418498
1644,0.002259204,-6.092743
1645,0.040605985,-3.2038398
1646,0.005275851,-5.244615
1647,0.18776317,-1.6725738
1648,0.017104492,-4.068414
1649,0.0668095,-2.70591
1650,0.044849593,-3.1044407
1651,0.018109808,-4.0113015
1652,0.08419503,-2.4746194
1653,0.4082917,-0.8957734
1654,0.10015902,-2.300996
1655,0.046111137,-3.0767007
1656,0.005249881,-5.24955
1657,2.3722367e-05,-10.649093
1658,0.00038652102,-7.8583245
1659,0.0062225177,-5.079581
1660,0.0401542,-3.2150283
1661,0.05795976,-2.8480062
1662,0.00768041,-4.8690825
1663,0.0031960143,-5.7458506
1664,0.1942054,-1.638839
1665,0.00076336326,-7.1777763
1666,0.07609412,-2.5757842
1667,0.00015531764,-8.770039
1668,0.00019512657,-8.5418625
1669,0.006899817,-4.97626
1670,0.010028218,-4.602352
1671,0.00024101214,-8.330664
1672,1.1920928e-07,-15.942386
1673,0.0073923147,-4.9073143
1674,0.018360656,-3.9975452
1675,0.0015355474,-6.4788685
1676,0.12052628,-2.1158874
1677,0.003304737,-5.7123985
1678,0.032863967,-3.4153786
1679,0.009485652,-4.657975
1680,0.02822691,-3.5674796
1681,0.004717411,-5.3564954
1682,0.023670357,-3.7435317
1683,0.028863994,-3.5451603
1684,0.018451124,-3.99263
1685,0.0020994544,-6.1660776
1686,0.008493373,-4.768469
1687,0.114479564,-2.1673589
1688,0.011644961,-4.452882
1689,0.0025075204,-5.988461
1690,0.024889935,-3.6932917
1691,0.04887379,-3.018514
1692,0.009494862,-4.6570044
1693,0.062297087,-2.7758405
1694,0.0053096465,-5.23823
1695,0.00034576637,-7.969747
1696,0.03481641,-3.3576665
1697,0.0011275607,-6.7876987
1698,0.15756617,-1.8479097
1699,0.11286452,-2.1815672
1700,0.0043357657,-5.440857
1701,0.0024266578,-6.02124
1702,0.021515418,-3.8389854
1703,0.10870173,-2.2191477
1704,0.00060647214,-7.4078517
1705,0.11199809,-2.1892736
1706,0.00043823652,-7.732752
1707,0.050833207,-2.9792054
1708,0.00046850197,-7.6659703
1709,0.00010775939,-9.13561
1710,0.10058752,-2.2967272
1711,0.086503364,-2.447572
1712,0.009060931,-4.7037835
1713,0.001713,-6.369509
1714,0.00094643136,-6.962812
1715,0.0006917706,-7.276256
1716,0.021251937,-3.8513072
1717,0.07034121,-2.6543975
1718,0.034518983,-3.366246
1719,0.0007533573,-7.190971
1720,0.0066673914,-5.0105267
1721,0.018736051,-3.9773057
1722,0.02121354,-3.8531156
1723,0.019657442,-3.9292994
1724,0.009139369,-4.6951637
1725,0.016363708,-4.1126895
1726,0.016706677,-4.0919466
1727,0.0055496194,-5.194026
1728,0.00090153096,-7.011416
1729,0.03746596,-3.2843225
1730,0.07996758,-2.526134
1731,0.0003314661,-8.011985
1732,0.13575064,-1.9969356
1733,0.19541998,-1.6326044
1734,0.006410156,-5.049872
1735,0.029808505,-3.5129616
1736,0.027245292,-3.6028745
1737,0.0025322535,-5.978646
1738,0.0065788114,-5.023901
1739,0.0064511383,-5.0434985
1740,0.0031156829,-5.771307
1741,2.9802277e-06,-12.723511
1742,0.000793738,-7.138757
1743,0.034935217,-3.35426
1744,0.028508486,-3.5575535
1745,0.10291924,-2.2738106
1746,0.012620935,-4.3723984
1747,0.0003151397,-8.062494
1748,1.1920928e-07,-15.942386
1749,0.012258192,-4.401561
1750,0.0042119604,-5.469827
1751,0.029594883,-3.5201538
1752,0.032805596,-3.4171562
1753,0.17434357,-1.7467275
1754,0.02948227,-3.5239663
1755,0.013100976,-4.3350687
1756,0.010590306,-4.5478163
1757,0.010824888,-4.5259075
1758,0.00832906,-4.788005
1759,0.011762901,-4.442805
1760,0.00034159547,-7.9818835
1761,0.026939455,-3.6141634
1762,0.017599603,-4.039879
1763,0.020560937,-3.8843622
1764,0.0038747722,-5.5532684
1765,0.6164444,-0.48378715
1766,0.039269276,-3.2373128
1767,0.121527456,-2.107615
1768,0.0078049693,-4.8529944
1769,0.0062321136,-5.0780396
1770,0.0015132892,-6.4934697
1771,0.016491646,-4.1049013
1772,0.0007544294,-7.189549
1773,0.00013183679,-8.933946
1774,0.0005689433,-7.4717298
1775,0.007344271,-4.9138346
1776,0.00017605662,-8.644705
1777,0.07118274,-2.642505
1778,3.2782016e-05,-10.32563
1779,3.7431015e-05,-10.193011
1780,0.021044068,-3.8611367
1781,0.0008423356,-7.079332
1782,0.0012032896,-6.7226963
1783,0.004944478,-5.309484
1784,0.002783712,-5.88397
1785,0.011944556,-4.4274797
1786,0.0010096696,-6.8981323
1787,0.015089061,-4.193785
1788,0.102965385,-2.2733624
1789,0.004789191,-5.341394
1790,0.0005041282,-7.59268
1791,0.012262667,-4.401196
1792,0.07615919,-2.5749295
1793,0.0038713287,-5.5541577
1794,0.010098555,-4.595363
1795,0.04810108,-3.0344508
1796,0.008199718,-4.8036556
1797,0.017207611,-4.0624037
1798,0.030174308,-3.5007644
1799,0.0035126433,-5.6513863
1800,0.01704156,-4.0721
1801,0.00042536747,-7.762557
1802,0.013697675,-4.2905293
1803,4.7801783e-05,-9.948447
1804,0.041469026,-3.1828084
1805,0.009598533,-4.646145
1806,0.0023922892,-6.0355043
1807,0.0034778367,-5.661345
1808,0.061491527,-2.7888558
1809,0.0003933133,-7.840904
1810,0.017602883,-4.0396924
1811,0.026382538,-3.635053
1812,1.9073468e-06,-13.169798
1813,0.071280435,-2.6411333
1814,0.0051456396,-5.2696056
1815,0.027808571,-3.582411
1816,0.34800008,-1.0555526
1817,0.10531164,-2.2508314
1818,0.1755658,-1.7397414
1819,0.002386224,-6.038043
1820,0.005305496,-5.2390122
1821,0.002933249,-5.8316445
1822,9.583968e-05,-9.252833
1823,0.18303789,-1.6980621
1824,0.03808112,-3.2680366
1825,0.14226902,-1.9500356
1826,0.00040534863,-7.810763
1827,0.05415409,-2.9159217
1828,0.10255006,-2.2774043
1829,0.36031428,-1.0207787
1830,0.055288456,-2.8951912
1831,0.0033233908,-5.7067695
1832,0.02510398,-3.6847289
1833,0.068226844,-2.6849172
1834,5.6384404e-05,-9.783318
1835,0.036791362,-3.3024921
1836,0.039584544,-3.2293165
1837,0.0047371066,-5.352329
1838,0.0007896881,-7.1438727
1839,0.07322363,-2.614237
1840,0.007256698,-4.9258304
1841,0.016897634,-4.0805817
1842,0.0011135099,-6.800238
1843,0.4043451,-0.9054866
1844,0.0066694045,-5.010225
1845,0.0072011915,-4.933509
1846,0.008282953,-4.7935557
1847,0.019398501,-3.9425595
1848,0.06535475,-2.727925
1849,0.0095335925,-4.6529336
1850,0.036823303,-3.3016245
1851,0.00010191875,-9.191335
1852,0.00013755806,-8.891464
1853,0.042738948,-3.1526446
1854,0.015935916,-4.1391797
1855,0.009027027,-4.7075324
1856,0.00031799983,-8.05346
1857,0.0025760105,-5.9615135
1858,0.0019188579,-6.2560253
1859,0.108169824,-2.224053
1860,0.0007298905,-7.222616
1861,0.059469,-2.8223002
1862,0.005376285,-5.2257576
1863,0.0006143351,-7.39497
1864,0.004832256,-5.332442
1865,0.0014871025,-6.510926
1866,0.021991909,-3.8170807
1867,0.12608382,-2.0708084
1868,0.002716306,-5.9084826
1869,0.043973953,-3.124158
1870,0.002436647,-6.0171323
1871,0.037123375,-3.2935085
1872,0.0017620289,-6.3412895
1873,0.054699596,-2.905899
1874,0.0014457975,-6.539094
1875,0.0018534163,-6.2907248
1876,0.0065062125,-5.034998
1877,0.17984155,-1.715679
1878,0.13062987,-2.0353875
1879,0.0016931259,-6.381179
1880,0.0011108902,-6.8025937
1881,5.578839e-05,-9.793944
1882,0.1439778,-1.9380962
1883,0.2210535,-1.5093505
1884,0.10572163,-2.2469459
1885,0.016156698,-4.1254206
1886,0.013398606,-4.3126044
1887,0.014255591,-4.250606
1888,0.018006077,-4.017046
1889,0.10805138,-2.2251484
1890,0.033995654,-3.3815227
1891,0.035921626,-3.3264158
1892,0.06356882,-2.7556322
1893,0.0063394406,-5.0609646
1894,0.03783104,-3.2746253
1895,0.023803184,-3.737936
1896,0.00030965777,-8.080043
1897,0.0008451942,-7.075944
1898,7.986991e-06,-11.737697
1899,0.01634084,-4.1140876
1900,5.841238e-06,-12.050568
1901,0.38538074,-0.9535235
1902,0.00041428566,-7.7889547
1903,4.7683704e-07,-14.556091
1904,0.011599124,-4.4568257
1905,0.056955677,-2.8654819
1906,0.20638382,-1.5780176
1907,0.0002652055,-8.235005
1908,0.1472069,-1.9159162
1909,0.0073343306,-4.9151893
1910,2.8967437e-05,-10.449338
1911,0.20231397,-1.5979345
1912,0.047718704,-3.0424318
1913,0.07067637,-2.649644
1914,0.02275289,-3.7830632
1915,0.015686454,-4.154958
1916,0.021245519,-3.8516092
1917,0.011162452,-4.4951997
1918,0.028377557,-3.5621567
1919,0.04679154,-3.062053
1920,0.0021600027,-6.1376457
1921,0.013617243,-4.2964187
1922,0.002954525,-5.8244176
1923,0.07420144,-2.6009717
1924,0.020512821,-3.8867052
1925,0.0006603206,-7.322785
1926,0.017867912,-4.024749
1927,0.011746643,-4.4441876
1928,0.021309003,-3.8486257
1929,0.010170894,-4.5882254
1930,0.0063846894,-5.0538526
1931,0.0848752,-2.4665732
1932,0.000102395534,-9.186667
1933,0.19191234,-1.6507165
1934,0.03926492,-3.2374237
1935,0.022904132,-3.776438
1936,0.11149683,-2.1937592
1937,0.004427986,-5.4198103
1938,0.002873223,-5.8523207
1939,0.024360145,-3.714807
1940,0.119319916,-2.125947
1941,0.05373584,-2.923675
1942,0.0050734114,-5.283742
1943,0.03731472,-3.2883673
1944,0.056587942,-2.8719594
1945,0.002949414,-5.826149
1946,0.0010000233,-6.907732
1947,0.053969327,-2.9193394
1948,0.005565268,-5.1912103
1949,0.09155359,-2.3908308
1950,0.46570572,-0.76420134
1951,0.01719976,-4.06286
1952,0.0026620924,-5.9286427
1953,0.036464408,-3.3114185
1954,0.09006851,-2.4071846
1955,0.003487578,-5.658548
1956,0.0038234717,-5.5665965
1957,0.002667918,-5.926457
1958,0.03196414,-3.4431407
1959,0.012973427,-4.344852
1960,0.00072869926,-7.2242494
1961,9.1790735e-06,-11.598584
1962,1.03711545e-05,-11.476482
1963,0.003117109,-5.770849
1964,0.028627235,-3.5533967
1965,0.050881814,-2.9782498
1966,0.00060301716,-7.4135647
1967,0.16955449,-1.774581
1968,0.022094876,-3.8124096
1969,0.12575683,-2.0734053
1970,0.0027881104,-5.882391
1971,0.0051579736,-5.2672114
1972,0.0015072187,-6.4974895
1973,6.3180723e-06,-11.972096
1974,0.014685746,-4.220878
1975,0.05743584,-2.8570867
1976,0.063507065,-2.7566042
1977,0.0059847203,-5.1185455
1978,0.09385501,-2.3660042
1979,0.0025195302,-5.9836826
1980,0.03195167,-3.4435308
1981,0.0033782814,-5.690388
1982,0.020318465,-3.8962252
1983,0.0022657455,-6.0898514
1984,0.0011167249,-6.797355
1985,0.02505085,-3.6868474
1986,0.00038807013,-7.8543243
1987,0.007103308,-4.9471946
1988,0.051661886,-2.963035
1989,0.08192825,-2.5019114
1990,2.6106494e-05,-10.553327
1991,0.0984526,-2.31818
1992,0.00019429227,-8.546147
1993,0.045905296,-3.0811749
1994,0.005795698,-5.1506395
1995,2.8610189e-06,-12.764333
1996,0.17906955,-1.719981
1997,0.0023807534,-6.0403385
1998,0.024639554,-3.7034023
1999,0.00017701012,-8.639303
2000,0.03432111,-3.3719947
2001,0.005796054,-5.150578
2002,0.011642487,-4.4530945
2003,0.4420599,-0.81630987
2004,0.0003634031,-7.919998
2005,0.027968207,-3.5766869
2006,0.13137944,-2.0296657
2007,0.014729209,-4.2179227
2008,0.00084555155,-7.0755215
2009,0.0030442583,-5.794498
2010,0.018430995,-3.9937215
2011,0.13995802,-1.9664128
2012,0.089427404,-2.414328
2013,0.04757981,-3.0453467
2014,0.0005391575,-7.5255027
2015,0.00580198,-5.149556
2016,0.0470105,-3.0573843
2017,0.048129823,-3.0338533
2018,0.023883732,-3.7345576
2019,0.00403875,-5.51182
2020,0.010964974,-4.513049
2021,0.02232083,-3.8022351
2022,0.06223638,-2.7768157
2023,0.035997983,-3.3242924
2024,3.576278e-07,-14.843773
2025,0.06523414,-2.7297723
2026,0.005657494,-5.174774
2027,0.00587143,-5.137657
2028,0.012820559,-4.356705
2029,0.01623294,-4.1207128
2030,0.0105828745,-4.548518
2031,0.00088378467,-7.031297
2032,0.005798898,-5.1500874
2033,0.04350634,-3.1348486
2034,0.021872602,-3.8225205
2035,0.0071422495,-4.9417276
2036,0.030635938,-3.4855816
2037,0.013783864,-4.2842565
2038,0.014043088,-4.265625
2039,0.004683596,-5.363689
2040,0.002336512,-6.059096
2041,0.002886417,-5.847739
2042,0.022181042,-3.8085175
2043,0.01487474,-4.208091
2044,0.00068581424,-7.284904
2045,0.024534523,-3.707674
2046,0.02412313,-3.724584
2047,0.0010839785,-6.8271174
2048,0.00034409802,-7.974584
2049,0.0055834055,-5.1879563
2050,0.01025302,-4.580183
2051,0.005130222,-5.2726064
2052,0.042959943,-3.1474872
2053,0.041707452,-3.1770754
2054,5.447716e-05,-9.817729
2055,0.015249098,-4.183235
2056,0.009746819,-4.6308146
2057,0.0012772268,-6.663064
2058,0.061350048,-2.7911594
2059,0.017161794,-4.0650697
2060,0.01983019,-3.9205499
2061,0.0074642575,-4.8976293
2062,0.09903483,-2.3122838
2063,0.026610658,-3.6264434
2064,0.046229407,-3.074139
2065,0.01573762,-4.1517015
2066,0.0006666345,-7.3132687
2067,0.024105558,-3.7253127
2068,0.004945664,-5.309244
2069,0.0005573865,-7.492252
2070,5.709962e-05,-9.770713
2071,0.13409299,-2.0092218
2072,0.010391653,-4.5667524
2073,0.010520593,-4.5544205
2074,0.144087,-1.937338
2075,0.0009366654,-6.9731846
2076,0.025477784,-3.6699483
2077,0.06316456,-2.7620118
2078,0.012170812,-4.408715
2079,0.0017927303,-6.3240156
2080,0.0021757043,-6.130403
2081,0.01609265,-4.1293926
2082,3.194758e-05,-10.351414
2083,0.008720057,-4.7421293
2084,0.002304876,-6.0727286
2085,0.21932864,-1.517184
2086,0.00031954906,-8.0486
2087,0.0004992431,-7.6024175
2088,0.025145017,-3.6830955
2089,0.010930544,-4.5161943
2090,0.010767456,-4.531227
2091,0.013194157,-4.327981
2092,0.006509884,-5.034434
2093,0.16368923,-1.8097856
2094,0.02906816,-3.538112
2095,0.014017816,-4.267426
2096,0.02538853,-3.6734579
2097,0.04821877,-3.032007
2098,0.041176774,-3.1898808
2099,0.013297328,-4.3201923
2100,0.003501358,-5.6546044
2101,0.034261674,-3.373728
2102,0.003955874,-5.5325537
2103,0.0055783084,-5.1888695
2104,0.03848876,-3.257389
2105,0.05195471,-2.957383
2106,0.045220304,-3.096209
2107,0.09093629,-2.3975961
2108,0.0065036067,-5.0353985
2109,0.015623667,-4.1589684
2110,0.045323074,-3.093939
2111,0.002957021,-5.823573
2112,0.006838726,-4.9851537
2113,0.0029779396,-5.8165236
2114,0.007920642,-4.838283
2115,0.013943168,-4.2727656
2116,0.0025026451,-5.990407
2117,0.0078005926,-4.8535557
2118,6.5564896e-06,-11.935055
2119,0.006553941,-5.027689
2120,0.00019810621,-8.526708
2121,2.9444262e-05,-10.433012
2122,0.022996984,-3.7723923
2123,0.120011196,-2.1201704
2124,0.037575956,-3.281391
2125,0.0011760232,-6.745617
2126,0.02314388,-3.7660248
2127,0.023669658,-3.7435613
2128,0.57001394,-0.56209445
2129,5.435796e-05,-9.81992
2130,0.016587444,-4.099109
2131,0.02760693,-3.5896885
2132,0.017916506,-4.0220327
2133,0.008294893,-4.792115
2134,0.0026376003,-5.9378858
2135,0.00033587537,-7.99877
2136,0.026056807,-3.6474762
2137,9.655906e-06,-11.547941
2138,0.0076042237,-4.8790517
2139,0.07532381,-2.585959
2140,0.008214261,-4.801883
2141,0.015607354,-4.160013
2142,0.001312467,-6.6358466
2143,0.010442736,-4.5618486
2144,0.0216175,-3.834252
2145,0.00202534,-6.202018
2146,0.003003612,-5.8079395
2147,0.104076676,-2.2626274
2148,0.06636461,-2.7125914
2149,4.5299425e-06,-12.304801
2150,0.029972449,-3.5074768
2151,0.0015412606,-6.475155
2152,0.027712684,-3.585865
2153,0.000327891,-8.022829
2154,0.028634764,-3.5531337
2155,0.048701786,-3.0220397
2156,0.026042871,-3.6480112
2157,0.052048188,-2.9555852
2158,0.032869276,-3.415217
2159,0.010429759,-4.563092
2160,0.00027676567,-8.192339
2161,0.002629991,-5.940775
2162,0.020369159,-3.8937335
2163,0.060452834,-2.8058918
2164,8.344647e-07,-13.996475
2165,4.9470633e-05,-9.914131
2166,0.034554686,-3.3652122
2167,0.009844444,-4.620848
2168,0.025944725,-3.651787
2169,0.005222725,-5.254736
2170,0.023575353,-3.7475536
2171,0.025575744,-3.666111
2172,0.001008836,-6.898958
2173,0.0013747298,-6.589498
2174,0.15281335,-1.8785381
2175,0.008581547,-4.758141
2176,0.24159364,-1.4204981
2177,0.016028482,-4.133388
2178,0.0047354456,-5.3526793
2179,0.04885449,-3.018909
2180,0.0015374519,-6.4776287
2181,0.00021073982,-8.464887
2182,0.10137912,-2.2888882
2183,0.0014790082,-6.5163836
2184,0.08450357,-2.4709616
2185,0.0011425641,-6.7744803
2186,0.00014447123,-8.84243
2187,0.0055205747,-5.199273
2188,0.035245065,-3.34543
2189,0.016874894,-4.0819283
2190,0.110859394,-2.1994927
2191,0.029991422,-3.5068438
2192,0.0277019,-3.5862544
2193,0.4526643,-0.7926045
2194,0.004624268,-5.376437
2195,0.1312749,-2.0304618
2196,0.11023244,-2.205164
2197,0.0015713737,-6.4558053
2198,0.00029905137,-8.114895
2199,0.004766649,-5.346112
2200,0.037625324,-3.280078
2201,0.0063928626,-5.052573
2202,0.004757751,-5.34798
2203,0.0025900411,-5.9560814
2204,0.021958439,-3.8186038
2205,0.0075033032,-4.8924117
2206,0.12210084,-2.1029081
2207,0.009257724,-4.682297
2208,0.050108273,-2.9935691
2209,0.052175604,-2.9531403
2210,0.014131832,-4.2593255
2211,0.014089636,-4.2623158
2212,0.037955455,-3.271342
2213,0.0002745013,-8.200555
2214,0.00044562423,-7.7160344
2215,0.042702626,-3.1534948
2216,0.0054520485,-5.211764
2217,0.008383795,-4.7814546
2218,0.15449902,-1.8675675
2219,0.0008387623,-7.0835834
2220,0.00030250743,-8.103405
2221,0.30096987,-1.2007451
2222,0.050609186,-2.983622
2223,0.0004606378,-7.6828985
2224,0.19954206,-1.6117302
2225,0.108424634,-2.2217
2226,0.022183023,-3.808428
2227,0.00892944,-4.7184014
2228,0.002018083,-6.2056074
2229,1.1920922e-06,-13.639801
2230,0.01698132,-4.075641
2231,0.520132,-0.65367264
2232,0.0070893406,-4.949163
2233,0.015292302,-4.1804056
2234,0.001993575,-6.217826
2235,0.013409662,-4.31178
2236,0.0173768,-4.0526195
2237,0.007943705,-4.8353753
2238,1.6689287e-06,-13.3033285
2239,0.0028931925,-5.8453946
2240,0.030060139,-3.5045552
2241,1.9907753e-05,-10.824401
2242,0.041381873,-3.1849124
2243,0.21732546,-1.5263592
2244,0.019033296,-3.9615655
2245,0.005681675,-5.1705093
2246,0.049396086,-3.007884
2247,0.01986712,-3.9186893
2248,0.042992033,-3.1467404
2249,0.030325124,-3.4957788
2250,0.016669162,-4.094195
2251,0.012694974,-4.366549
2252,0.08151047,-2.5070238
2253,0.0016085079,-6.4324484
2254,0.001089218,-6.822295
2255,3.218599e-05,-10.343979
2256,0.036792394,-3.3024642
2257,0.027901666,-3.579069
2258,0.0016909838,-6.382445
2259,0.026838494,-3.617918
2260,0.0053599225,-5.2288055
2261,0.10225533,-2.2802825
2262,0.003973566,-5.5280914
2263,0.024180265,-3.7222185
2264,0.020245573,-3.8998191
2265,4.5299425e-06,-12.304801
2266,0.13759182,-1.9834638
2267,0.008211069,-4.8022723
2268,0.0022484993,-6.097492
2269,0.008270066,-4.7951126
2270,0.034994386,-3.3525677
2271,0.002742936,-5.8987265
2272,0.07535388,-2.5855598
2273,0.0056642503,-5.1735806
2274,0.004176585,-5.4782615
2275,0.0023108227,-6.070152
2276,0.01805771,-4.0141826
2277,7.652944e-05,-9.477835
2278,0.0007322729,-7.2193575
2279,0.015799694,-4.1477647
2280,0.0005768066,-7.4580035
2281,0.008093419,-4.8167043
2282,0.00042512917,-7.7631173
2283,0.0022983346,-6.0755706
2284,0.0009209444,-6.990111
2285,0.039421476,-3.2334445
2286,0.79275864,-0.23223647
2287,0.03882778,-3.2486193
2288,0.01629686,-4.1167827
2289,0.062725544,-2.7689865
2290,0.06151462,-2.7884805
2291,0.014961061,-4.2023044
2292,0.09078106,-2.3993046
2293,0.01968304,-3.9279978
2294,0.00027330956,-8.2049055
2295,0.006097998,-5.099795
2296,0.07528733,-2.5864434
2297,0.024973534,-3.6899385
2298,0.0734432,-2.611243
2299,0.031900056,-3.4451475
2300,0.0016611123,-6.400268
2301,0.00498552,-5.3012176
2302,0.04026871,-3.2121806
2303,0.02465956,-3.7025907
2304,0.00012838017,-8.960515
2305,0.0013661585,-6.5957527
2306,0.19599517,-1.6296653
2307,0.0070337066,-4.9570413
2308,0.011978716,-4.424624
2309,0.068482906,-2.6811712
2310,0.04581956,-3.0830443
2311,0.041227337,-3.1886537
2312,0.0015044811,-6.499307
2313,0.00065281533,-7.334216
2314,0.018007834,-4.016948
2315,0.013711551,-4.2895164
2316,4.6013727e-05,-9.98657
2317,0.16598012,-1.7958872
2318,0.016070597,-4.130764
2319,6.0437284e-05,-9.713904
2320,0.002696095,-5.915951
2321,0.0037208628,-5.5937996
2322,0.043531563,-3.134269
2323,0.0058190464,-5.146619
2324,0.15640505,-1.8553061
2325,0.20341817,-1.5924915
2326,0.052118685,-2.9542317
2327,0.004863931,-5.325908
2328,0.022619806,-3.7889295
2329,0.04876639,-3.020714
2330,0.001115296,-6.7986355
2331,0.0037448532,-5.587373
2332,0.0027356842,-5.901374
2333,0.12768418,-2.0581954
2334,0.0016374288,-6.414628
2335,9.989239e-05,-9.211417
2336,0.0040429058,-5.510792
2337,0.00047708096,-7.6478243
2338,0.0050853905,-5.2813835
2339,0.0027706353,-5.8886786
2340,0.055887006,-2.8844233
2341,0.11614901,-2.1528814
2342,0.020979516,-3.8642087
2343,0.0044495864,-5.414944
2344,0.053362284,-2.9306512
2345,0.02271059,-3.784924
2346,0.38360053,-0.9581535
2347,0.041418474,-3.1840281
2348,0.033513322,-3.3958123
2349,0.015153525,-4.1895223
2350,0.013250861,-4.323693
2351,0.79876345,-0.22469044
2352,8.368142e-05,-9.388494
2353,0.0012082903,-6.718549
2354,0.0011760232,-6.745617
2355,0.00086758635,-7.0497956
2356,0.03207682,-3.4396217
2357,0.05685793,-2.8671997
2358,5.447716e-05,-9.817729
2359,0.0002741438,-8.201858
2360,0.014969399,-4.2017474
2361,0.001763576,-6.3404117
2362,0.7299489,-0.3147808
2363,0.004330306,-5.442117
2364,0.0032948751,-5.715387
2365,0.008479188,-4.7701406
2366,0.0038017395,-5.5722966
2367,0.005849268,-5.141439
2368,0.003830597,-5.5647345
2369,0.0018680518,-6.2828593
2370,0.13587448,-1.9960238
2371,0.015704878,-4.153784
2372,0.005620628,-5.181312
2373,0.034288514,-3.3729448
2374,0.0639,-2.7504358
2375,0.020693827,-3.87792
2376,6.5564896e-06,-11.935055
2377,0.11700199,-2.1455643
2378,0.01624537,-4.1199474
2379,0.059744384,-2.8176801
2380,0.006543756,-5.029244
2381,0.04574269,-3.0847232
2382,0.005772942,-5.1545734
2383,0.0053564836,-5.2294474
2384,0.0069690724,-4.9662733
2385,0.012249124,-4.402301
2386,0.0050314236,-5.2920523
2387,4.6609744e-05,-9.973701
2388,0.000141849,-8.860747
2389,1.4781843e-05,-11.122111
2390,0.0011493512,-6.7685575
2391,0.058348138,-2.841328
2392,0.028297601,-3.5649784
2393,0.03396074,-3.38255
2394,0.00015400654,-8.778516
2395,0.011719309,-4.4465175
2396,9.8342825e-05,-9.227051
2397,0.00081482105,-7.112542
2398,0.009311935,-4.6764584
2399,0.0008855712,-7.029278
2400,0.056819748,-2.8678713
2401,0.00014494799,-8.839135
2402,0.011497782,-4.465601
2403,0.004699614,-5.360275
2404,0.0036286956,-5.618882
2405,0.0049060443,-5.3172874
2406,0.0028319752,-5.8667808
2407,0.079825394,-2.5279136
2408,0.011916757,-4.4298096
2409,0.0044830535,-5.4074507
2410,0.00053987233,-7.524178
2411,0.0032676656,-5.7236795
2412,0.003077416,-5.783665
2413,0.010102449,-4.5949774
2414,0.000379967,-7.8754263
2415,0.014912322,-4.2055674
2416,0.0020573419,-6.1863403
2417,0.14941683,-1.9010153
2418,0.040143777,-3.215288
2419,0.0064169075,-5.048819
2420,0.07486931,-2.5920112
2421,0.02786538,-3.5803702
2422,0.029897248,-3.5099888
2423,0.011248623,-4.4875097
2424,5.7934038e-05,-9.756206
2425,0.029543381,-3.5218956
2426,0.061164703,-2.794185
2427,0.03106477,-3.4716809
2428,0.10031744,-2.2994158
2429,0.07562825,-2.5819254
2430,0.005581983,-5.1882114
2431,2.9802277e-06,-12.723511
2432,0.047764733,-3.0414677
2433,0.00078170735,-7.1540303
2434,0.026179332,-3.642785
2435,0.0751709,-2.5879912
2436,0.0063106553,-5.065516
2437,0.001512456,-6.4940205
2438,0.018469265,-3.9916472
2439,0.0029292079,-5.833023
2440,0.03598223,-3.3247302
2441,0.021825483,-3.824677
2442,0.011136989,-4.4974833
2443,0.0042177774,-5.468447
2444,0.020867212,-3.8695762
2445,0.00052795775,-7.5464945
2446,0.011720605,-4.446407
2447,0.010820171,-4.5263433
2448,0.0052017346,-5.2587633
2449,0.01033396,-4.57232
2450,0.0038859346,-5.5503917
2451,0.044292413,-3.116942
2452,0.29310375,-1.2272286
2453,0.072551556,-2.623458
2454,0.04039626,-3.2090182
2455,0.0031904294,-5.7475996
2456,0.17398101,-1.7488091
2457,0.11621715,-2.1522949
2458,0.0050582294,-5.286739
2459,0.006849855,-4.9835277
2460,0.013915659,-4.2747407
2461,3.111314e-05,-10.37788
2462,0.00417243,-5.4792566
2463,0.00018189683,-8.612071
2464,0.05160347,-2.9641664
2465,0.018527659,-3.9884906
2466,0.0040486045,-5.509383
2467,0.00031192205,-8.072758
2468,0.050930303,-2.9772973
2469,0.006881348,-4.978941
2470,0.14067465,-1.9613055
2471,0.029708643,-3.5163174
2472,0.45149332,-0.7951947
2473,0.021787342,-3.826426
2474,0.09618882,-2.341442
2475,0.0008700876,-7.0469165
2476,0.00051783025,-7.565863
2477,0.00055702904,-7.492893
2478,0.0032377224,-5.7328854
2479,0.26770264,-1.3178785
2480,0.11758889,-2.1405606
2481,0.020948349,-3.8656955
2482,0.032392286,-3.429835
2483,0.038882017,-3.2472234
2484,0.012965072,-4.345496
2485,0.04020516,-3.21376
2486,0.053837057,-2.9217932
2487,0.014691502,-4.220486
2488,0.024424361,-3.7121742
2489,0.0011274418,-6.787804
2490,0.023377981,-3.7559607
2491,0.08366999,-2.480875
2492,0.003285132,-5.7183485
2493,0.015548905,-4.163765
2494,0.008619012,-4.7537847
2495,0.00010907055,-9.123516
2496,0.02178396,-3.8265815
2497,0.044960946,-3.1019611
2498,0.009223707,-4.6859784
2499,0.0022696706,-6.0881205
2500,0.3733809,-0.9851562
2501,0.00013636613,-8.900167
2502,0.011147717,-4.4965205
2503,0.03943443,-3.233116
2504,0.0037095798,-5.5968366
2505,0.010199332,-4.585433
2506,0.013033791,-4.34021
2507,0.055799186,-2.885996
2508,0.009270479,-4.68092
2509,0.00019953644,-8.519514
2510,0.07657512,-2.569483
2511,0.07143684,-2.6389415
2512,0.0037832132,-5.577182
2513,0.0011554239,-6.763288
2514,0.060620584,-2.8031209
2515,0.012285982,-4.3992963
2516,0.08268493,-2.492718
2517,0.00045468006,-7.6959167
2518,3.576278e-07,-14.843773
2519,0.0052507115,-5.2493916
2520,0.095739156,-2.346128
2521,0.01898569,-3.9640698
2522,0.0012771077,-6.6631575
2523,0.0049279896,-5.3128242
2524,0.001054327,-6.8548527
2525,0.0005696581,-7.4704742
2526,0.01779601,-4.028781
2527,4.76836e-06,-12.253509
2528,0.006561284,-5.026569
2529,2.6702524e-05,-10.530752
2530,0.041127924,-3.191068
2531,0.0092670545,-4.6812897
2532,0.0040101362,-5.51893
2533,0.0050591785,-5.286551
2534,0.011394071,-4.4746623
2535,0.17321569,-1.7532177
2536,0.018693931,-3.9795563
2537,0.004534083,-5.3961325
2538,0.049163684,-3.0126002
2539,0.003918352,-5.542084
2540,0.00071357057,-7.2452292
2541,0.000756097,-7.1873407
2542,0.03278137,-3.4178948
2543,0.00034195298,-7.9808373
2544,1.072883e-06,-13.745161
2545,6.317893e-05,-9.669539
2546,0.09395767,-2.3649108
2547,0.032144237,-3.4375222
2548,0.02058254,-3.8833122
2549,0.0021061162,-6.1629095
2550,0.02907557,-3.537857
2551,0.075272955,-2.5866344
2552,0.018069416,-4.0135345
2553,0.0067801178,-4.9937606
2554,0.016038688,-4.1327515
2555,0.12800172,-2.0557115
2556,0.008431079,-4.7758307
2557,0.102455914,-2.2783227
2558,0.054102708,-2.916871
2559,0.102572545,-2.277185
2560,0.013413897,-4.311464
2561,0.003836891,-5.5630927
2562,0.004849695,-5.3288393
2563,0.0072015463,-4.9334593
2564,0.019263217,-3.9495578
2565,0.011024162,-4.5076656
2566,0.08973629,-2.41088
2567,0.12967923,-2.0426912
2568,0.0058432235,-5.1424727
2569,5.864925e-05,-9.743936
2570,0.035000257,-3.3523998
2571,0.12434078,-2.0847292
2572,0.37514782,-0.98043513
2573,0.03950181,-3.2314088
2574,0.10100775,-2.292558
2575,0.86069036,-0.15002048
2576,1.072883e-06,-13.745161
2577,0.026712801,-3.6226125
2578,0.021077102,-3.859568
2579,0.018012986,-4.0166626
2580,0.032123804,-3.438158
2581,0.000116460695,-9.057957
2582,0.19748637,-1.6220857
2583,0.030539976,-3.4887187
2584,0.011052931,-4.5050597
2585,0.5963189,-0.5169797
2586,0.0054151756,-5.21855
2587,0.007507681,-4.8918285
2588,0.033721615,-3.3896163
2589,0.00043025296,-7.7511373
2590,0.014377571,-4.242086
2591,0.0022048468,-6.1170974
2592,0.00011467276,-9.073428
2593,0.0047462424,-5.350402
2594,0.18632457,-1.6802652
2595,0.014993709,-4.2001247
2596,0.029959839,-3.5078976
2597,0.61505854,-0.48603782
2598,0.19100347,-1.6554637
2599,0.32057548,-1.1376375
2600,0.037647825,-3.2794802
2601,0.0006232703,-7.3805304
2602,0.078057535,-2.5503092
2603,0.01799355,-4.0177417
2604,0.0017026465,-6.3755713
2605,0.01999461,-3.9122925
2606,0.005022172,-5.293893
2607,0.1785385,-1.722951
2608,0.12378837,-2.089182
2609,0.031455066,-3.4591951
2610,0.09359048,-2.3688266
2611,0.005179558,-5.263036
2612,0.00012838017,-8.960515
2613,0.021700209,-3.8304334
2614,0.03799551,-3.2702873
2615,0.0072946865,-4.920609
2616,0.197303,-1.6230147
2617,0.004559241,-5.3905993
2618,0.0014331795,-6.54786
2619,0.00081482105,-7.112542
2620,0.0026600712,-5.9294024
2621,0.021948526,-3.8190553
2622,0.021682594,-3.8312454
2623,0.12379153,-2.0891564
2624,0.0029608244,-5.8222876
2625,0.11783591,-2.1384623
2626,0.014705716,-4.219519
2627,0.0035599212,-5.6380167
2628,0.87040186,-0.13880026
2629,0.018393192,-3.9957747
2630,0.0010546843,-6.8545136
2631,0.0007821838,-7.153421
2632,0.009006352,-4.709825
2633,0.020829035,-3.8714073
2634,0.04007724,-3.2169466
2635,0.0022625343,-6.0912695
2636,1.1920928e-07,-15.942386
2637,0.016456468,-4.1070366
2638,0.01607001,-4.1308002
2639,0.012406672,-4.3895206
2640,0.1873666,-1.6746881
2641,0.097981796,-2.3229735
2642,0.013424718,-4.3106575
2643,0.0017448929,-6.3510623
2644,0.00020787939,-8.478553
2645,0.03991964,-3.2208867
2646,0.03542768,-3.340262
2647,0.011811204,-4.438707
2648,0.0014030623,-6.569098
2649,0.058297757,-2.8421917
2650,0.017906554,-4.0225887
2651,0.1563092,-1.8559191
2652,0.039058354,-3.2426984
2653,0.044533703,-3.111509
2654,0.015923247,-4.139975
2655,0.24361537,-1.4121647
2656,0.09864337,-2.3162444
2657,0.07937656,-2.5335522
2658,0.0023457888,-6.055134
2659,2.0265374e-05,-10.806597
2660,0.08088969,-2.514669
2661,0.00430443,-5.4481106
2662,0.00053177046,-7.5392985
2663,0.016964676,-4.076622
2664,0.45834953,-0.78012323
2665,0.03587631,-3.327678
2666,0.0015153127,-6.4921336
2667,0.0011008877,-6.8116384
2668,0.012603867,-4.3737516
2669,0.0012365084,-6.6954637
2670,0.0034070322,-5.681914
2671,0.044151217,-3.1201348
2672,0.017198471,-4.062935
2673,0.024901213,-3.6928387
2674,0.0899819,-2.4081469
2675,0.019826917,-3.9207149
2676,0.001189835,-6.7339406
2677,0.040008064,-3.2186742
2678,0.00020644917,-8.485456
2679,0.058673073,-2.8357744
2680,0.033792377,-3.38752
2681,0.012429631,-4.387672
2682,0.094158955,-2.3627708
2683,0.13371792,-2.0120227
2684,0.013161921,-4.3304276
2685,0.0070874467,-4.94943
2686,0.0167184,-4.091245
2687,0.0010558751,-6.8533854
2688,0.02778318,-3.5833244
2689,0.0565555,-2.8725328
2690,0.0046775443,-5.364982
2691,0.007501647,-4.8926325
2692,0.0073630866,-4.911276
2693,0.017615415,-4.038981
2694,0.0002750972,-8.198386
2695,0.018359134,-3.997628
2696,0.033575457,-3.39396
2697,0.0001546025,-8.774653
2698,0.0002689,-8.221171
2699,0.009589678,-4.647068
2700,0.003121506,-5.7694397
2701,0.0004099959,-7.7993636
2702,0.0011331573,-6.7827477
2703,0.06595757,-2.7187436
2704,0.0020882722,-6.171418
2705,0.00074430415,-7.2030606
2706,0.0010197922,-6.8881564
2707,0.0381253,-3.2668772
2708,0.1268304,-2.0649045
2709,0.022273846,-3.804342
2710,0.009609159,-4.6450386
2711,0.025433505,-3.6716878
2712,0.0009517907,-6.9571652
2713,0.0029514346,-5.825464
2714,0.015623433,-4.158983
2715,0.114877746,-2.1638868
2716,0.04165005,-3.1784527
2717,0.013714373,-4.289311
2718,0.036394175,-3.3133466
2719,0.051482663,-2.9665103
2720,0.08360365,-2.481668
2721,0.121633224,-2.1067452
2722,0.28848726,-1.2431043
2723,0.014207053,-4.254017
2724,0.0193902,-3.9429874
2725,0.0027805022,-5.8851237
2726,0.2404027,-1.4254398
2727,0.008229631,-4.800014
2728,0.005397272,-5.221862
2729,0.024771905,-3.698045
2730,0.009239652,-4.684251
2731,0.0020660262,-6.1821284
2732,0.0071067405,-4.9467115
2733,0.032532036,-3.42553
2734,0.00073394063,-7.2170825
2735,0.175827,-1.7382548
2736,0.019923797,-3.9158404
2737,0.077759355,-2.5541365
2738,0.035440795,-3.3398917
2739,0.0136076,-4.297127
2740,0.0032162152,-5.73955
2741,0.0018079616,-6.315555
2742,0.0546128,-2.907487
2743,0.100026466,-2.3023205
2744,0.00033778208,-7.9931097
2745,0.03728716,-3.2891061
2746,0.002088391,-6.1713614
2747,1.1920928e-07,-15.942386
2748,0.00036113893,-7.926248
2749,0.010110238,-4.594207
2750,0.0003321811,-8.00983
2751,0.15547983,-1.8612392
2752,0.009366025,-4.6706667
2753,0.06613243,-2.716096
2754,0.0001557944,-8.7669735
2755,7.152555e-07,-14.150626
2756,0.00091713323,-6.994258
2757,0.032103255,-3.438798
2758,0.0007133323,-7.245563
2759,0.052947547,-2.9384534
2760,0.0005280769,-7.5462685
2761,0.0044678627,-5.4108453
2762,0.010946226,-4.5147605
2763,0.002902226,-5.842277
2764,0.26048097,-1.3452255
2765,0.009003399,-4.710153
2766,0.00029654874,-8.123299
2767,3.6119764e-05,-10.22867
2768,0.19710921,-1.6239973
2769,0.00027438212,-8.200989
2770,0.0025926568,-5.9550724
2771,0.00075812207,-7.184666
2772,0.000912131,-6.999727
2773,0.07947555,-2.5323057
2774,0.07431743,-2.5994098
2775,0.0041186516,-5.4922295
2776,0.134891,-2.0032883
2777,0.01522092,-4.1850843
2778,0.0004760086,-7.6500745
2779,0.27875388,-1.277426
2780,0.0038826095,-5.5512476
2781,0.013090976,-4.335832
2782,0.01564714,-4.1574674
2783,0.011157973,-4.495601
2784,0.014012173,-4.267829
2785,0.01713332,-4.06673
2786,0.02641969,-3.6336458
2787,0.002779789,-5.8853803
2788,0.068998955,-2.6736639
2789,0.017630994,-4.038097
2790,0.001935753,-6.2472587
2791,0.0043217596,-5.4440928
2792,0.042457696,-3.1592472
2793,0.024778882,-3.6977634
2794,0.041172884,-3.1899755
2795,0.0032303552,-5.735163
2796,0.058153123,-2.8446758
2797,0.055740673,-2.8870451
2798,0.009798407,-4.6255355
2799,0.016810307,-4.085763
2800,0.08510711,-2.4638448
2801,0.0034775992,-5.661413
2802,0.04039626,-3.2090182
2803,0.0036408107,-5.615549
2804,0.011992379,-4.423484
2805,0.0011613775,-6.7581487
2806,5.245195e-06,-12.158198
2807,0.0031964898,-5.745702
2808,0.012885992,-4.3516145
2809,0.0011433976,-6.7737513
2810,0.00791331,-4.839209
2811,0.016086433,-4.129779
2812,6.019888e-05,-9.717856
2813,0.06930521,-2.6692352
2814,0.07308623,-2.6161153
2815,0.0061275004,-5.0949683
2816,0.178571,-1.722769
2817,0.007074071,-4.951319
2818,0.039473966,-3.2321138
2819,0.023864178,-3.7353768
2820,0.094756156,-2.3564484
2821,0.028727667,-3.5498946
2822,0.016919786,-4.079272
2823,0.003548755,-5.6411586
2824,0.0013656823,-6.5961013
2825,0.004327457,-5.4427752
2826,0.041303866,-3.186799
2827,0.0056924615,-5.1686125
2828,0.009877495,-4.6174965
2829,0.058373213,-2.8408983
2830,0.00838935,-4.780792
2831,0.15767024,-1.8472495
2832,0.01427886,-4.2489753
2833,0.014716053,-4.2188163
2834,0.09449166,-2.3592436
2835,0.008382848,-4.7815676
2836,0.0050091245,-5.296494
2837,0.02390643,-3.7336078
2838,0.10924586,-2.2141542
2839,0.06954599,-2.665767
2840,0.034925893,-3.3545268
2841,0.041232027,-3.18854
2842,0.00041368985,-7.790394
2843,4.7683704e-07,-14.556091
2844,1.20400655e-05,-11.3272705
2845,0.00042119692,-7.77241
2846,0.018953642,-3.9657593
2847,0.058111284,-2.8453953
2848,0.011136989,-4.4974833
2849,0.0016490921,-6.4075303
2850,0.02799058,-3.5758872
2851,0.0140910465,-4.2622156
2852,0.0013250866,-6.6262774
2853,0.08123321,-2.510431
2854,0.0010434904,-6.8651843
2855,0.020797627,-3.8729165
2856,0.05238649,-2.9491065
2857,0.02683246,-3.618143
2858,0.020663934,-3.8793654
2859,0.24916781,-1.3896286
2860,0.0063306745,-5.0623484
2861,0.009036478,-4.7064857
2862,0.0003421913,-7.9801407
2863,0.005763697,-5.156176
2864,0.11454643,-2.166775
2865,0.16359733,-1.8103472
2866,0.00016747502,-8.694676
2867,0.00013410146,-8.916914
2868,0.022529365,-3.7929356
2869,0.077642106,-2.5556455
2870,0.004030439,-5.51388
2871,0.07161496,-2.6364512
2872,0.048395287,-3.0283527
2873,0.016785573,-4.0872355
2874,0.0075112307,-4.891356
2875,0.348712,-1.0535089
2876,0.00030930026,-8.081198
2877,0.0006576997,-7.326762
2878,0.06007156,-2.8122187
2879,0.033096496,-3.4083278
2880,0.020674676,-3.8788457
2881,0.0001294529,-8.952193
2882,0.15763165,-1.8474942
2883,0.0014390124,-6.5437984
2884,0.06804755,-2.6875484
2885,0.0030317793,-5.7986054
2886,0.0014340128,-6.5472784
2887,0.030952899,-3.4752886
2888,0.04977918,-3.0001585
2889,0.029234542,-3.5324044
2890,9.655906e-06,-11.547941
2891,0.0006785474,-7.295556
2892,0.018577158,-3.9858224
2893,0.005829476,-5.1448283
2894,0.050830714,-2.9792545
2895,0.119272836,-2.1263416
2896,0.016718635,-4.0912313
2897,0.045173135,-3.0972528
2898,2.741776e-05,-10.504319
2899,0.08535474,-2.4609394
2900,0.07922625,-2.5354476
2901,0.00020096666,-8.512371
2902,0.00937004,-4.670238
2903,0.07233967,-2.6263826
2904,0.007580207,-4.8822145
2905,0.024810163,-3.696502
2906,0.021828165,-3.8245542
2907,0.10730842,-2.2320483
2908,0.058143675,-2.8448381
2909,0.103795074,-2.2653368
2910,6.4372807e-06,-11.953404
2911,0.001481984,-6.514374
2912,0.08082548,-2.515463
2913,0.07108826,-2.6438332
2914,0.010697638,-4.537732
2915,0.09075265,-2.3996177
2916,0.00048220452,-7.637142
2917,0.004673985,-5.365743
2918,0.0002888024,-8.149768
2919,0.038281117,-3.2627985
2920,0.17472883,-1.7445201
2921,0.04082699,-3.198412
2922,0.018628174,-3.9830801
2923,0.05073225,-2.9811935
2924,0.0119058015,-4.4307294
2925,0.008801121,-4.7328763
2926,0.0002400587,-8.334627
2927,0.0067236377,-5.0021257
2928,0.013041322,-4.3396325
2929,0.007983796,-4.8303413
2930,0.051764786,-2.9610453
2931,0.045487113,-3.0903263
2932,0.01850367,-3.9897861
2933,0.37017667,-0.9937749
2934,0.039689954,-3.2266572
2935,0.0034500384,-5.66937
2936,0.03314574,-3.406841
2937,0.037125558,-3.2934496
2938,0.12936746,-2.0450985
2939,0.0039675105,-5.5296164
2940,0.00011181206,-9.098691
2941,0.018191753,-4.006787
2942,0.013161333,-4.330472
2943,0.0005733515,-7.4640117
2944,0.00187531,-6.278981
2945,0.09956903,-2.306904
2946,0.020980801,-3.8641474
2947,0.0015275726,-6.4840755
2948,0.0019546705,-6.2375336
2949,0.012526995,-4.3798695
2950,0.00028046014,-8.179079
2951,2.7060143e-05,-10.517448
2952,0.039144676,-3.240491
2953,0.0001447096,-8.840781
2954,0.04099818,-3.1942277
2955,0.008273613,-4.794684
2956,0.00735788,-4.9119835
2957,0.098277465,-2.3199606
2958,0.0104194945,-4.564077
2959,0.16744311,-1.7871116
2960,0.00043930893,-7.7303076
2961,0.014996175,-4.19996
2962,0.052665077,-2.9438028
2963,0.0016188624,-6.4260316
2964,0.007498689,-4.8930273
2965,0.06881714,-2.6763024
2966,0.012457416,-4.385439
2967,0.012262667,-4.401196
2968,0.0155771915,-4.1619477
2969,0.021855691,-3.823294
2970,0.0070635364,-4.9528093
2971,0.1641552,-1.8069429
2972,0.041427966,-3.1837993
2973,0.009445029,-4.6622667
2974,0.06684975,-2.7053077
2975,0.38502455,-0.95444816
2976,0.00085686677,-7.062228
2977,0.0037316703,-5.5908995
2978,0.017632049,-4.0380373
2979,0.02418783,-3.7219057
2980,0.04592488,-3.0807483
2981,2.2768714e-05,-10.690124
2982,8.9760564e-05,-9.318365
2983,0.01189249,-4.431848
2984,0.012452825,-4.385808
2985,0.0017958243,-6.3222914
2986,0.019981172,-3.9129648
2987,0.006395113,-5.0522213
2988,0.08902725,-2.4188128
2989,0.00077348825,-7.1646
2990,0.017671753,-4.0357876
2991,0.0074933646,-4.8937373
2992,3.981511e-05,-10.131264
2993,0.013344263,-4.316669
2994,0.057019413,-2.8643634
2995,0.00026651646,-8.230075
2996,0.007442841,-4.9005027
2997,0.002005591,-6.2118163
2998,0.034188062,-3.3758788
2999,0.010298682,-4.5757394
3000,0.011642487,-4.4530945
3001,0.015786668,-4.1485896
3002,0.0019832244,-6.2230315
3003,0.001957407,-6.2361345
3004,0.0133427335,-4.3167834
3005,0.0003418338,-7.981186
3006,0.101582356,-2.2868855
3007,0.13936327,-1.9706713
3008,0.0059728706,-5.1205277
3009,8.940297e-05,-9.322356
3010,0.00042489084,-7.763678
3011,0.0033920628,-5.686317
3012,0.015974868,-4.136739
3013,0.10222552,-2.2805738
3014,0.029628098,-3.519032
3015,0.026726497,-3.6220999
3016,0.003720625,-5.5938635
3017,0.006470326,-5.040529
3018,0.0003044142,-8.097121
3019,0.0031004713,-5.7762012
3020,0.0003057251,-8.092824
3021,0.0009983561,-6.9094005
3022,0.007960853,-4.833219
3023,0.014926768,-4.2045994
3024,0.004848746,-5.3290353
3025,0.035061147,-3.3506618
3026,0.05655043,-2.8726225
3027,0.00507863,-5.282714
3028,0.01841742,-3.9944584
3029,0.06343894,-2.7576776
3030,0.0016418323,-6.4119425
3031,0.0072426144,-4.927773
3032,0.012420683,-4.3883924
3033,0.04229727,-3.1630328
3034,0.0033751922,-5.6913033
3035,0.0004884004,-7.624375
3036,0.01427886,-4.2489753
3037,0.074133925,-2.601882
3038,2.7418098e-06,-12.806892
3039,0.007408171,-4.905172
3040,0.017458452,-4.047931
3041,0.0005378469,-7.5279365
3042,0.014020284,-4.26725
3043,0.02898791,-3.5408764
3044,0.11351558,-2.175815
3045,0.037467107,-3.284292
3046,0.06660576,-2.708964
3047,0.5403098,-0.6156126
3048,0.10503886,-2.253425
3049,0.15583579,-1.8589524
3050,0.00017677175,-8.640652
3051,0.07521369,-2.587422
3052,0.008477534,-4.7703357
3053,0.017176325,-4.0642233
3054,0.016823202,-4.084996
3055,0.043916907,-3.1254559
3056,0.0003594706,-7.930878
3057,0.05618547,-2.8790972
3058,0.00695534,-4.9682455
3059,0.003914671,-5.543024
3060,0.002599672,-5.95237
3061,0.048663296,-3.0228302
3062,0.0031282797,-5.767272
3063,0.048957564,-3.0168014
3064,0.03520582,-3.346544
3065,0.01645682,-4.107015
3066,0.019126393,-3.956686
3067,0.034015935,-3.3809261
3068,0.042038865,-3.1691608
3069,0.002534156,-5.977895
3070,0.02683745,-3.617957
3071,0.016939009,-4.078136
3072,0.07886904,-2.5399666
3073,0.021656347,-3.8324566
3074,0.010366759,-4.569151
3075,0.013700263,-4.2903404
3076,0.0024777923,-6.000387
3077,0.12978299,-2.0418916
3078,0.02264288,-3.7879097
3079,0.007088512,-4.94928
3080,0.004697122,-5.3608055
3081,0.031737234,-3.4502647
3082,0.1504813,-1.8939165
3083,0.02684511,-3.6176715
3084,0.019865483,-3.9187715
3085,0.00049352384,-7.6139393
3086,0.022389024,-3.7991843
3087,0.042755853,-3.152249
3088,0.01850367,-3.9897861
3089,0.029841827,-3.5118444
3090,0.020391585,-3.892633
3091,3.087473e-05,-10.385572
3092,0.0045975694,-5.3822274
3093,0.06313737,-2.7624426
3094,0.015132273,-4.1909256
3095,8.5830325e-06,-11.665723
3096,0.06166583,-2.7860253
3097,0.017516086,-4.044636
3098,0.02476667,-3.6982565
3099,0.013572319,-4.2997227
3100,0.08584498,-2.455212
3101,0.0044609793,-5.412387
3102,0.09451975,-2.3589466
3103,0.01216092,-4.409528
3104,0.11078406,-2.2001724
3105,0.134891,-2.0032883
3106,6.4490145e-05,-9.648998
3107,0.21372972,-1.543043
3108,0.007809937,-4.8523583
3109,5.7457226e-05,-9.76447
3110,1.03711545e-05,-11.476482
3111,0.037082367,-3.2946138
3112,0.004376714,-5.431457
3113,0.01831501,-4.0000343
3114,0.07230374,-2.6268795
3115,0.06080771,-2.8000388
3116,5.149709e-05,-9.873985
3117,0.004373153,-5.432271
3118,0.022466773,-3.7957177
3119,0.06060465,-2.8033836
3120,0.037985638,-3.2705472
3121,0.004404724,-5.4250774
3122,0.045466952,-3.0907695
3123,0.0015825618,-6.4487104
3124,0.02511363,-3.6843445
3125,8.320462e-05,-9.394208
3126,0.01883023,-3.9722917
3127,0.0016963391,-6.379283
3128,0.02885137,-3.5455978
3129,0.015622963,-4.1590133
3130,0.009990451,-4.6061254
3131,0.0011325619,-6.783273
3132,0.038028676,-3.269415
3133,0.04377292,-3.1287398
3134,0.039918266,-3.2209213
3135,0.03425407,-3.3739498
3136,0.0031819923,-5.750248
3137,0.1310112,-2.0324724
3138,0.008962285,-4.7147303
3139,0.00674803,-4.9985046
3140,0.00037651125,-7.8845625
3141,0.00042143522,-7.7718444
3142,0.017275102,-4.058489
3143,9.309812e-05,-9.281857
3144,0.17702264,-1.7314777
3145,0.027351432,-3.5989864
3146,0.0016511154,-6.4063044
3147,0.0012737741,-6.665771
3148,0.02475074,-3.6989
3149,0.030844597,-3.4787936
3150,0.00037758372,-7.881718
3151,3.087473e-05,-10.385572
3152,0.0006593676,-7.3242292
3153,0.029568264,-3.5210536
3154,0.027421141,-3.596441
3155,0.013560913,-4.300564
3156,0.012066112,-4.4173546
3157,0.09401789,-2.3642702
3158,0.226928,-1.4831225
3159,0.00038020534,-7.8747993
3160,0.011385703,-4.4753966
3161,0.021069866,-3.8599114
3162,0.0010793343,-6.831411
3163,0.008209059,-4.802517
3164,0.003084309,-5.781428
3165,0.005030119,-5.2923117
3166,0.03428333,-3.373096
3167,0.004335647,-5.4408846
3168,0.0027426982,-5.8988132
3169,0.0044550453,-5.413718
3170,0.003291786,-5.716325
3171,0.018615538,-3.9837587
3172,0.017890628,-4.0234785
3173,0.30530527,-1.1864431
3174,0.0014046098,-6.567996
3175,0.21179679,-1.552128
3176,0.005000703,-5.298177
3177,0.0040431432,-5.5107327
3178,0.00552259,-5.1989083
3179,0.00086889655,-7.0482864
3180,0.26435992,-1.3304437
3181,0.018758865,-3.9760888
3182,0.0808025,-2.5157473
3183,0.00033075106,-8.014145
3184,0.008051321,-4.821919
3185,0.04202092,-3.1695876
3186,0.03523505,-3.3457139
3187,0.018471371,-3.9915333
3188,0.00073810987,-7.211418
3189,0.08826183,-2.4274476
3190,0.00054773584,-7.5097175
3191,0.005870363,-5.137839
3192,0.011632707,-4.4539347
3193,0.043194477,-3.1420426
3194,1.1920922e-06,-13.639801
3195,0.009313706,-4.676268
3196,0.0030347505,-5.797626
3197,0.00070678047,-7.2547903
3198,0.00045873132,-7.687046
3199,0.016454827,-4.1071362
3200,0.00014613991,-8.830946
3201,0.032984506,-3.4117174
3202,0.0037854696,-5.5765853
3203,0.012109101,-4.413798
3204,0.041585788,-3.1799967
3205,0.12632443,-2.0689018
3206,0.011609966,-4.4558916
3207,0.5430045,-0.61063766
3208,0.012232049,-4.4036956
3209,0.472414,-0.74989957
3210,0.00017867876,-8.629921
3211,0.019227901,-3.951393
3212,0.052266005,-2.951409
3213,0.05753905,-2.8552914
3214,3.5166122e-05,-10.255427
3215,0.119359806,-2.1256127
3216,0.19098909,-1.655539
3217,0.003013833,-5.8045425
3218,5.400035e-05,-9.82652
3219,0.0051535857,-5.2680626
3220,0.0001859492,-8.590037
3221,0.00064793095,-7.3417263
3222,0.041487668,-3.182359
3223,0.0009660821,-6.9422617
3224,0.07148778,-2.638229
3225,0.009983841,-4.606787
3226,0.00020287363,-8.502927
3227,0.124906555,-2.0801895
3228,0.007712468,-4.8649173
3229,0.0069585363,-4.9677863
3230,0.18962209,-1.6627222
3231,0.0008388814,-7.0834413
3232,0.006356024,-5.0583525
3233,0.027057694,-3.609784
3234,0.031011147,-3.4734085
3235,0.004937598,-5.3108764
3236,0.005636868,-5.1784267
3237,0.008074144,-4.8190885
3238,0.0136862695,-4.2913623
3239,0.06079212,-2.800295
3240,0.004607418,-5.380088
3241,0.006394758,-5.0522766
3242,0.023002576,-3.772149
3243,0.12494938,-2.0798466
3244,0.051797386,-2.9604156
3245,0.01082819,-4.5256023
3246,0.00031645058,-8.058344
3247,0.013944462,-4.2726727
3248,0.106841974,-2.2364044
3249,0.0032727749,-5.722117
3250,0.012825619,-4.356311
3251,0.0042119604,-5.469827
3252,0.02321202,-3.7630851
3253,8.928377e-05,-9.32369
3254,0.054976188,-2.900855
3255,0.001167331,-6.7530355
3256,0.003909209,-5.5444202
3257,0.0008314966,-7.0922832
3258,0.004832256,-5.332442
3259,0.23107794,-1.4650003
3260,0.052650034,-2.9440885
3261,0.0005099665,-7.5811653
3262,0.05505257,-2.8994668
3263,0.00042512917,-7.7631173
3264,0.047042914,-3.056695
3265,0.0051194294,-5.274712
3266,0.34626088,-1.0605628
3267,0.0152500365,-4.183173
3268,0.005689024,-5.1692166
3269,0.00867645,-4.747143
3270,0.21208881,-1.5507503
3271,0.04000108,-3.218849
3272,0.547256,-0.6028386
3273,0.0028805926,-5.849759
3274,4.9351427e-05,-9.916544
3275,0.05472691,-2.9053998
3276,0.005829476,-5.1448283
3277,0.06030694,-2.8083081
3278,0.015394552,-4.173742
3279,0.0087347105,-4.7404504
3280,0.008506611,-4.7669115
3281,0.009726278,-4.632924
3282,0.01927947,-3.9487145
3283,0.0008978388,-7.01552
3284,0.017081054,-4.0697856
3285,0.05867105,-2.8358088
3286,0.100616515,-2.296439
3287,0.004596976,-5.3823566
3288,0.039439242,-3.232994
3289,0.009044511,-4.7055974
3290,0.077268,-2.5604753
3291,0.20876126,-1.566564
3292,0.014249832,-4.25101
3293,0.02260384,-3.7896354
3294,0.03149642,-3.4578815
3295,0.0121571515,-4.4098377
3296,0.0032947564,-5.715423
3297,0.01251169,-4.381092
3298,0.1223574,-2.100809
3299,0.017276391,-4.0584145
3300,0.009293746,-4.6784134
3301,0.09653048,-2.3378963
3302,1.28745205e-05,-11.260261
3303,0.015743252,-4.1513433
3304,0.00021848676,-8.428785
3305,0.038615048,-3.2541132
3306,0.013650287,-4.293995
3307,0.008487463,-4.769165
3308,0.09340755,-2.370783
3309,0.012274678,-4.400217
3310,0.051830664,-2.9597733
3311,0.0011256556,-6.7893896
3312,0.00052402593,-7.5539694
3313,0.035317793,-3.3433683
3314,0.4385638,-0.82425
3315,0.016908651,-4.07993
3316,0.0013355631,-6.6184025
3317,0.008924596,-4.718944
3318,1.2755313e-05,-11.269563
3319,0.014196358,-4.25477
3320,0.24386697,-1.4111325
3321,0.16901211,-1.777785
3322,0.016178397,-4.1240783
3323,0.0054910546,-5.204635
3324,0.12014493,-2.1190565
3325,0.041065227,-3.1925936
3326,0.1237968,-2.0891137
3327,0.07419469,-2.6010628
3328,0.02199634,-3.8168793
3329,0.048295334,-3.0304203
3330,0.0038633724,-5.556215
3331,0.0068278336,-4.9867477
3332,0.20572843,-1.5811983
3333,0.048319984,-3.02991
3334,0.022550695,-3.7919893
3335,0.0747525,-2.5935726
3336,0.010747289,-4.5331016
3337,0.021789791,-3.8263137
3338,0.0011267272,-6.7884383
3339,0.000733345,-7.2178946
3340,0.0046573733,-5.3693037
3341,0.04368323,-3.130791
3342,0.029319864,-3.52949
3343,0.14868055,-1.9059552
3344,0.003286439,-5.717951
3345,0.053853888,-2.9214807
3346,0.110094704,-2.2064142
3347,0.083790146,-2.47944
3348,0.00017510311,-8.650136
3349,0.0007191694,-7.237414
3350,0.000110739296,-9.108332
3351,0.29868624,-1.2083616
3352,0.018388629,-3.9960227
3353,0.007945361,-4.835167
3354,0.031929847,-3.444214
3355,0.00956807,-4.649324
3356,0.00084031076,-7.081739
3357,0.00032610344,-8.0282955
3358,0.037683185,-3.2785413
3359,0.040726393,-3.2008789
3360,0.0008177989,-7.1088943
3361,0.024955746,-3.6906512
3362,0.006160319,-5.089627
3363,0.008074735,-4.819015
3364,0.008061254,-4.8206863
3365,0.00046599974,-7.6713257
3366,0.016805852,-4.086028
3367,0.0010448003,-6.8639297
3368,0.00041106835,-7.796751
3369,0.09615753,-2.3417675
3370,0.049809918,-2.9995413
3371,0.00065853365,-7.325495
3372,0.0031866268,-5.748792
3373,0.008601166,-4.7558575
3374,0.037002876,-3.2967596
3375,0.016965028,-4.076601
3376,0.0051244106,-5.27374
3377,0.10285729,-2.2744129
3378,0.045484494,-3.0903838
3379,0.020585226,-3.8831816
3380,0.0012641305,-6.673371
3381,0.0066014305,-5.0204687
3382,4.76836e-06,-12.253509
3383,0.0026273753,-5.94177
3384,0.03999524,-3.2189949
3385,0.007404858,-4.905619
3386,0.017377501,-4.052579
3387,0.016197985,-4.1228685
3388,0.08157453,-2.5062382
3389,0.023095654,-3.7681108
3390,0.0844615,-2.4714594
3391,0.07687553,-2.5655677
3392,0.019447606,-3.9400313
3393,0.20996612,-1.5608091
3394,0.013149215,-4.3313932
3395,0.098899,-2.313656
3396,0.0077486653,-4.8602347
3397,0.18325259,-1.6968899
3398,0.08345046,-2.4835021
3399,0.024531964,-3.7077785
3400,5.6146e-05,-9.787555
3401,0.00013648532,-8.899294
3402,0.038633514,-3.2536352
3403,0.017772589,-4.030098
3404,0.008641704,-4.7511554
3405,0.1218573,-2.1049047
3406,0.020712275,-3.8770287
3407,0.006962917,-4.967157
3408,2.324554e-05,-10.669397
3409,0.008372564,-4.782795
3410,0.0243634,-3.7146733
3411,0.026231471,-3.6407955
3412,0.00021705656,-8.435352
3413,2.9802277e-06,-12.723511
3414,0.038743496,-3.2507925
3415,9.691246e-05,-9.241702
3416,0.0036663474,-5.6085596
3417,3.576278e-07,-14.843773
3418,2.8132996e-05,-10.478567
3419,0.036228865,-3.3178992
3420,0.046704054,-3.0639243
3421,0.012589152,-4.37492
3422,0.0063944026,-5.0523324
3423,1.41858045e-05,-11.163269
3424,0.0001973911,-8.530324
3425,0.02335178,-3.757082
3426,0.33703795,-1.0875597
3427,0.14837095,-1.9080397
3428,0.078031406,-2.550644
3429,0.0012996093,-6.6456914
3430,0.06623062,-2.7146125
3431,0.0019261157,-6.2522497
3432,3.445089e-05,-10.275976
3433,0.17432785,-1.7468176
3434,0.0062505943,-5.075079
3435,0.2119975,-1.5511808
3436,0.07176953,-2.6342952
3437,0.0010307481,-6.8774705
3438,0.0060786847,-5.102967
3439,0.0466491,-3.0651016
3440,0.077184685,-2.5615542
3441,0.018430877,-3.993728
3442,0.0110254595,-4.5075483
3443,0.0064029307,-5.0509996
3444,0.0012326984,-6.6985497
3445,0.04466299,-3.1086102
3446,5.9483667e-05,-9.729809
3447,0.005169833,-5.264915
3448,0.0010438475,-6.864842
3449,0.0043515516,-5.437223
3450,0.09595253,-2.3439016
3451,0.0022166225,-6.1117706
3452,0.081568815,-2.5063083
3453,0.05074517,-2.980939
3454,0.037464123,-3.2843716
3455,0.0009939497,-6.913824
3456,0.03912301,-3.2410445
3457,0.001630764,-6.418707
3458,0.011755008,-4.4434757
3459,0.022417933,-3.797894
3460,0.031678222,-3.4521258
3461,0.07515365,-2.5882206
3462,0.07857363,-2.543719
3463,0.0016870565,-6.38477
3464,0.006431358,-5.04657
3465,0.020213095,-3.9014246
3466,0.0005204515,-7.560814
3467,0.082191706,-2.4987009
3468,3.0159496e-05,-10.409011
3469,0.0019451523,-6.242415
3470,0.009978412,-4.6073313
3471,0.0062686014,-5.072202
3472,0.005047199,-5.288922
3473,0.04198423,-3.1704612
3474,0.026646294,-3.6251051
3475,3.3020428e-05,-10.318384
3476,0.015607941,-4.1599755
3477,0.009333548,-4.67414
3478,0.08532135,-2.4613304
3479,0.083558805,-2.4822047
3480,0.0026562666,-5.930834
3481,0.050560456,-2.9845855
3482,0.00038127782,-7.871982
3483,0.03524817,-3.3453417
3484,0.06827617,-2.6841946
3485,0.0022187633,-6.1108055
3486,6.854299e-05,-9.58805
3487,0.00042465254,-7.7642393
3488,0.11284003,-2.1817842
3489,0.048227064,-3.0318348
3490,0.0017832107,-6.32934
3491,0.067349374,-2.6978617
3492,2.503392e-06,-12.897864
3493,0.017572664,-4.041411
3494,0.00023719836,-8.346614
3495,0.005977966,-5.1196747
3496,0.0013781821,-6.58699
3497,0.003980334,-5.5263896
3498,0.061992265,-2.7807457
3499,0.0019204046,-6.2552195
3500,0.00020108586,-8.511779
3501,0.10513899,-2.2524722
3502,0.063053876,-2.7637658
3503,0.00044038135,-7.7278695
3504,0.051956974,-2.9573393
3505,0.029094445,-3.537208
3506,1.3589766e-05,-11.206194
3507,0.0069109453,-4.974649
3508,0.062375605,-2.774581
3509,0.027001884,-3.6118486
3510,0.09451801,-2.358965
3511,0.0106418505,-4.542961
3512,0.0016499253,-6.4070253
3513,0.0005303407,-7.5419908
3514,0.021666147,-3.8320043
3515,0.08947962,-2.4137444
3516,0.00940358,-4.666665
3517,0.011789999,-4.4405036
3518,0.26505685,-1.327811
3519,0.04758322,-3.0452752
3520,0.009494271,-4.657067
3521,0.035403173,-3.3409538
3522,0.04839029,-3.0284562
3523,0.0053203185,-5.2362223
3524,0.041961595,-3.1710005
3525,0.03742956,-3.2852945
3526,0.01203278,-4.4201207
3527,0.22107814,-1.5092391
3528,0.117975555,-2.1372778
3529,0.006718309,-5.0029187
3530,0.052411716,-2.948625
3531,0.034219395,-3.3749628
3532,0.20056544,-1.6066147
3533,0.028641831,-3.552887
3534,0.05296869,-2.9380543
3535,0.0016761076,-6.391281
3536,0.14958765,-1.8998728
3537,0.04055802,-3.2050219
3538,0.023533087,-3.749348
3539,0.002322835,-6.0649667
3540,0.01328627,-4.321024
3541,0.030068235,-3.504286
3542,0.056028023,-2.8819034
3543,0.07314474,-2.615315
3544,2.1576649e-05,-10.743899
3545,0.030525984,-3.489177
3546,5.7457226e-05,-9.76447
3547,0.00065281533,-7.334216
3548,0.05534756,-2.8941226
3549,0.0033037863,-5.712686
3550,0.10897575,-2.21663
3551,0.094563566,-2.358483
3552,0.011523118,-4.4634
3553,0.064392045,-2.7427652
3554,0.43698764,-0.8278504
3555,0.00781869,-4.8512383
3556,0.0056848754,-5.169946
3557,0.17392871,-1.7491097
3558,0.0030869234,-5.7805805
3559,0.0047308183,-5.3536572
3560,0.14940934,-1.9010655
3561,0.00035815977,-7.934531
3562,0.011492243,-4.466083
3563,0.010650932,-4.542108
3564,0.029647425,-3.51838
3565,0.021913422,-3.820656
3566,0.029630993,-3.5189345
3567,0.004655475,-5.3697114
3568,0.0010596857,-6.849783
3569,0.01822605,-4.0049033
3570,0.002967005,-5.8202024
3571,0.0023022594,-6.0738645
3572,0.00021073982,-8.464887
3573,0.05673753,-2.8693194
3574,0.0060786847,-5.102967
3575,0.0008225633,-7.103085
3576,0.023437254,-3.7534285
3577,0.0026477063,-5.9340615
3578,0.0072234417,-4.9304237
3579,0.06878487,-2.6767714
3580,0.10158257,-2.2868834
3581,0.16481172,-1.8029516
3582,0.0002998856,-8.112109
3583,0.011645786,-4.452811
3584,0.012462597,-4.385023
3585,0.019438604,-3.9404943
3586,0.010216441,-4.583757
3587,6.3180723e-06,-11.972096
3588,0.004566954,-5.388909
3589,0.014378276,-4.242037
3590,0.045456473,-3.091
3591,0.0068096,-4.989422
3592,0.006628905,-5.0163155
3593,0.0074928915,-4.8938007
3594,0.013901434,-4.2757635
3595,5.8887654e-05,-9.73988
3596,2.7060143e-05,-10.517448
3597,0.033576727,-3.393922
3598,0.017656293,-4.036663
3599,0.12734449,-2.0608594
3600,0.03382499,-3.3865554
3601,0.002085298,-6.1728435
3602,0.00026663562,-8.229628
3603,0.11399529,-2.1715982
3604,0.0032304742,-5.7351265
3605,0.0016874135,-6.384558
3606,0.003357371,-5.696597
3607,0.031361375,-3.4621782
3608,0.02423798,-3.7198346
3609,0.019786596,-3.9227505
3610,0.00011288482,-9.089143
3611,0.019169547,-3.9544325
3612,0.053234342,-2.9330516
3613,0.15407452,-1.8703189
3614,0.15280609,-1.8785856
3615,0.0015309054,-6.481896
3616,0.0142833255,-4.2486625
3617,0.0014530587,-6.5340843
3618,0.1790225,-1.7202438
3619,0.0014324653,-6.5483584
3620,0.054003548,-2.9187055
3621,0.016346587,-4.113736
3622,1.3113013e-06,-13.544491
3623,0.0013759203,-6.5886326
3624,3.5762723e-06,-12.541189
3625,0.043191623,-3.1421087
3626,0.0017889225,-6.326142
3627,0.17668623,-1.7333798
3628,0.008127592,-4.8124905
3629,0.0075370236,-4.887928
3630,0.081792265,-2.5035727
3631,0.11011862,-2.206197
3632,0.06791023,-2.6895685
3633,0.012826561,-4.3562374
3634,0.06268636,-2.7696114
3635,0.071144335,-2.6430445
3636,0.010496646,-4.5566993
3637,0.047091704,-3.0556583
3638,0.01472545,-4.218178
3639,0.002053416,-6.1882505
3640,0.0491184,-3.0135217
3641,0.123006314,-2.0955195
3642,0.0041058296,-5.4953475
3643,0.00028129434,-8.176109
3644,0.0764626,-2.5709536
3645,0.009392715,-4.667821
3646,0.032255284,-3.4340734
3647,0.0014529397,-6.5341663
3648,6.675698e-06,-11.917037
3649,0.004287931,-5.451951
3650,0.007872388,-4.8443937
3651,0.030500894,-3.4899993
3652,0.03845125,-3.258364
3653,0.001883401,-6.2746763
3654,0.34859827,-1.0538352
3655,0.0018121265,-6.3132544
3656,0.024821443,-3.6960473
3657,0.07418694,-2.6011672
3658,0.016673852,-4.0939136
3659,0.012883992,-4.3517694
3660,0.0049268035,-5.313065
3661,0.001835092,-6.3006606
3662,0.0001965568,-8.534559
3663,0.022767572,-3.782418
3664,0.024378525,-3.7140527
3665,0.06780753,-2.691082
3666,0.00031692727,-8.056838
3667,0.025627218,-3.6641002
3668,0.17873064,-1.7218754
3669,0.004023434,-5.5156193
3670,9.762764e-05,-9.23435
3671,0.14381696,-1.9392139
3672,0.029446619,-3.5251763
3673,0.035391435,-3.3412855
3674,0.008325277,-4.788459
3675,0.0009848988,-6.9229717
3676,0.1319029,-2.0256891
3677,0.01847535,-3.9913177
3678,0.01804448,-4.0149155
3679,0.06432017,-2.743882
3680,0.041902382,-3.1724126
3681,6.258292e-05,-9.679018
3682,0.004249828,-5.460877
3683,0.00082458823,-7.1006265
3684,0.008620194,-4.753648
3685,0.0018302132,-6.303323
3686,0.05316087,-2.9344327
3687,0.0017854716,-6.3280725
3688,0.030221613,-3.499198
3689,0.07540021,-2.5849452
3690,0.00011789104,-9.04575
3691,0.07436524,-2.5987666
3692,0.07602496,-2.5766935
3693,0.00039974804,-7.824676
3694,0.00040070133,-7.822294
3695,0.012568551,-4.3765574
3696,0.02019861,-3.9021416
3697,0.0017957052,-6.3223577
3698,0.0015442363,-6.4732256
3699,0.0013263961,-6.62529
3700,0.0024117928,-6.0273848
3701,6.091409e-05,-9.706046
3702,0.038484175,-3.2575083
3703,0.0013903247,-6.578218
3704,0.050841365,-2.979045
3705,1.03711545e-05,-11.476482
3706,0.044369277,-3.1152081
3707,0.00086973025,-7.0473275
3708,0.0039360444,-5.537579
3709,0.00066282233,-7.3190036
3710,0.06351255,-2.756518
3711,2.5987287e-05,-10.557903
3712,0.014345138,-4.244344
3713,0.03784837,-3.2741675
3714,0.00041273658,-7.792701
3715,2.7418098e-06,-12.806892
3716,0.0009009355,-7.012077
3717,0.00035422726,-7.945572
3718,0.0005291492,-7.54424
3719,0.0129335355,-4.347932
3720,0.003977484,-5.527106
3721,0.040591445,-3.204198
3722,0.00015281464,-8.786285
3723,0.0039628795,-5.5307846
3724,4.8278598e-05,-9.938522
3725,0.26897222,-1.3131472
3726,0.03575831,-3.3309727
3727,0.24370386,-1.4118015
3728,7.748574e-06,-11.768002
3729,0.027245292,-3.6028745
3730,0.0012255546,-6.704362
3731,0.06302399,-2.7642398
3732,0.004928227,-5.312776
3733,0.006440715,-5.045116
3734,0.03612332,-3.3208168
3735,0.0085733915,-4.759092
3736,0.2966248,-1.2152872
3737,0.00016914368,-8.684762
3738,0.0067575024,-4.997102
3739,0.0059896973,-5.1177144
3740,0.0081545515,-4.809179
3741,0.18824807,-1.6699947
3742,0.0052049365,-5.2581477
3743,0.008155852,-4.8090196
3744,0.005558392,-5.192446
3745,0.04431089,-3.1165247
3746,0.002355422,-6.0510354
3747,0.0075140703,-4.890978
3748,8.284702e-05,-9.398515
3749,0.023418041,-3.7542486
3750,0.03156076,-3.4558408
3751,0.0037586298,-5.5837007
3752,0.0002693767,-8.219399
3753,0.013463414,-4.3077793
3754,0.043068994,-3.1449518
3755,0.0036132543,-5.6231465
3756,0.012750412,-4.3621917
3757,0.15479998,-1.8656214
3758,0.13784881,-1.9815978
3759,6.198864e-06,-11.991144
3760,0.015011089,-4.198966
3761,0.013315561,-4.318822
3762,0.038042676,-3.2690468
3763,0.0037804816,-5.5779037
3764,0.010015117,-4.6036596
3765,0.016263667,-4.1188216
3766,0.0034355447,-5.6735797
3767,0.00048971106,-7.621695
3768,0.0074970326,-4.893248
3769,0.00013767726,-8.890598
3770,0.00056167564,-7.4845862
3771,0.018554691,-3.9870327
3772,0.0049958397,-5.29915
3773,0.0010617102,-6.847874
3774,0.0012796079,-6.6612015
3775,0.088626176,-2.423328
3776,0.013426364,-4.310535
3777,0.005569773,-5.190401
3778,0.0033501235,-5.698758
3779,0.018608518,-3.9841359
3780,0.007189711,-4.9351044
3781,0.0063406248,-5.060778
3782,0.001163878,-6.7559977
3783,0.00041011506,-7.7990727
3784,0.024569418,-3.7062528
3785,0.007382138,-4.908692
3786,0.0035396086,-5.643739
3787,0.0005197366,-7.5621886
3788,0.017002182,-4.074414
3789,0.073061526,-2.6164534
3790,0.037505575,-3.2832656
3791,0.021369567,-3.8457875
3792,0.01846037,-3.992129
3793,0.0019609763,-6.234313
3794,0.0065036067,-5.0353985
3795,0.088514015,-2.4245944
3796,0.040464837,-3.207322
3797,0.050723527,-2.9813654
3798,0.007917805,-4.838641
3799,0.0028464776,-5.861673
3800,0.011300841,-4.482878
3801,0.06085684,-2.799231
3802,0.07004138,-2.658669
3803,0.00041011506,-7.7990727
3804,7.6767836e-05,-9.474725
3805,0.008940428,-4.7171717
3806,0.028944485,-3.5423756
3807,7.152555e-07,-14.150626
3808,0.009297526,-4.678007
3809,0.027696682,-3.5864427
3810,0.008688386,-4.745768
3811,0.0036093346,-5.624232
3812,0.005758008,-5.1571636
3813,0.03825943,-3.2633653
3814,0.013100623,-4.3350954
3815,0.00053605967,-7.5312653
3816,0.27979174,-1.2737098
3817,0.032576807,-3.4241548
3818,0.020367524,-3.8938136
3819,0.07166667,-2.6357296
3820,0.03935833,-3.2350476
3821,0.004052879,-5.508328
3822,0.14961977,-1.8996581
3823,0.01152465,-4.463267
3824,0.0005646542,-7.479297
3825,0.0048916903,-5.320217
3826,0.011395368,-4.4745483
3827,0.019036103,-3.961418
3828,0.007180243,-4.936422
3829,0.000117295065,-9.0508175
3830,0.02215061,-3.8098903
3831,0.083500795,-2.4828992
3832,0.06923135,-2.6703014
3833,0.017059138,-4.0710692
3834,0.0154190855,-4.172149
3835,0.007650007,-4.873049
3836,0.016566338,-4.1003823
3837,0.025033994,-3.6875207
3838,0.010225291,-4.582891
3839,3.0636318e-05,-10.393325
3840,0.033103187,-3.4081256
3841,0.016205493,-4.122405
3842,0.0039209644,-5.5414176
3843,0.022977063,-3.7732587
3844,0.0019495544,-6.2401543
3845,0.03594612,-3.3257341
3846,0.002475533,-6.0012994
3847,0.0017322786,-6.358318
3848,0.00962439,-4.643455
3849,0.004287931,-5.451951
3850,0.036431532,-3.3123207
3851,0.0026802828,-5.921833
3852,0.0011874536,-6.7359443
3853,0.07237803,-2.6258526
3854,0.0012304363,-6.7003865
3855,1.4485837,0.3705863
3856,0.16672222,-1.7914262
3857,0.011643665,-4.452993
3858,0.02138532,-3.8450506
3859,0.00016723665,-8.6961
3860,0.037991032,-3.270405
3861,0.012438344,-4.3869715
3862,0.023050457,-3.7700696
3863,0.051342025,-2.9692457
3864,0.011206306,-4.4912786
3865,0.036815375,-3.3018398
3866,0.010417607,-4.564258
3867,0.01775795,-4.030922
3868,0.005351385,-5.2304
3869,0.13839246,-1.9776617
3870,0.023368316,-3.7563741
3871,0.13793594,-1.980966
3872,0.11376509,-2.1736195
3873,0.02875871,-3.5488145
3874,0.02477109,-3.698078
3875,0.005968249,-5.1213017
3876,0.0051106527,-5.276428
3877,0.00036638224,-7.9118333
3878,0.0009577455,-6.9509287
3879,0.01823518,-4.0044026
3880,0.001563042,-6.4611216
3881,0.014013466,-4.2677364
3882,0.13083844,-2.033792
3883,0.0019878643,-6.2206945
3884,0.23640476,-1.4422098
3885,0.00018988237,-8.569106
3886,0.0075671934,-4.883933
3887,0.0016411182,-6.4123774
3888,7.211902e-05,-9.537192
3889,2.0146166e-05,-10.812496
3890,0.00089057354,-7.023645
3891,0.007054422,-4.9541006
3892,0.102141134,-2.2813997
3893,0.021588102,-3.835613
3894,0.12588844,-2.072359
3895,0.029948154,-3.5082877
3896,0.066403985,-2.7119982
3897,0.018831868,-3.9722047
3898,0.025752235,-3.6592338
3899,0.00018714108,-8.583648
3900,0.00061802834,-7.388976
3901,0.0133373225,-4.317189
3902,0.0017902314,-6.3254104
3903,0.003901609,-5.546366
3904,0.023269905,-3.7605944
3905,0.021001229,-3.8631744
3906,0.12641215,-2.0682077
3907,0.14790282,-1.9111998
3908,0.00067783264,-7.2966104
3909,0.0010159813,-6.8919005
3910,0.006551928,-5.027996
3911,0.0384563,-3.2582328
3912,0.007189711,-4.9351044
3913,0.026475068,-3.6315517
3914,0.0889147,-2.4200778
3915,0.007869549,-4.8447547
3916,0.00032443504,-8.033425
3917,0.0017387047,-6.3546147
3918,0.01599012,-4.135784
3919,0.0038943656,-5.5482244
3920,0.048432086,-3.0275927
3921,0.004344193,-5.4389153
3922,0.028038569,-3.5741742
3923,0.1196727,-2.1229947
3924,0.040948175,-3.1954482
3925,0.020749057,-3.8752544
3926,0.009261975,-4.681838
3927,0.21485737,-1.5377809
3928,0.07672031,-2.5675888
3929,0.009367797,-4.6704774
3930,0.029044075,-3.538941
3931,9.893881e-05,-9.221009
3932,0.008530251,-4.7641363
3933,0.0012568678,-6.6791325
3934,0.014746946,-4.216719
3935,0.044771284,-3.1061883
3936,1.41858045e-05,-11.163269
3937,0.05336375,-2.9306235
3938,0.02409043,-3.7259407
3939,0.10197106,-2.2830663
3940,0.0037686056,-5.5810504
3941,1.1984111,0.18099661
3942,0.09804383,-2.3223407
3943,0.07447922,-2.5972352
3944,0.05116988,-2.9726043
3945,0.015228904,-4.1845603
3946,0.21380626,-1.542685
3947,0.029172368,-3.5345333
3948,0.008981778,-4.7125573
3949,0.0002189635,-8.426605
3950,0.027803354,-3.5825987
3951,0.011795536,-4.4400344
3952,0.0049142293,-5.3156204
3953,0.037521303,-3.2828465
3954,0.10540037,-2.249989
3955,0.17750628,-1.7287493
3956,0.0022206665,-6.109948
3957,0.0044810358,-5.4079013
3958,0.0005527399,-7.500623
3959,0.032591116,-3.4237156
3960,0.012723812,-4.36428
3961,0.023927147,-3.7327416
3962,0.0039647794,-5.530305
3963,0.015335739,-4.1775694
3964,0.03641889,-3.3126678
3965,0.2557804,-1.363436
3966,0.01346953,-4.3073254
3967,9.107175e-05,-9.303863
3968,0.02298254,-3.7730205
3969,0.00044061965,-7.7273283
3970,0.0015497115,-6.4696865
3971,0.027440045,-3.5957518
3972,0.007451952,-4.899279
3973,0.044260137,-3.1176708
3974,0.06768466,-2.6928957
3975,0.0015773248,-6.452025
3976,0.00018392302,-8.600993
3977,0.042879432,-3.149363
3978,0.005529703,-5.1976213
3979,0.00571522,-5.1646223
3980,0.00940358,-4.666665
3981,0.027548831,-3.5917952
3982,0.019326476,-3.9462793
3983,0.0076451567,-4.873683
3984,0.0009878761,-6.9199533
3985,0.00022814056,-8.385549
3986,0.0066734306,-5.009621
3987,0.0025097798,-5.9875603
3988,0.019999051,-3.9120705
3989,0.007855475,-4.8465447
3990,0.0445654,-3.1107976
3991,0.18568806,-1.6836871
3992,0.04420357,-3.11895
3993,0.0057174717,-5.1642284
3994,0.037519123,-3.2829046
3995,2.6583319e-05,-10.535227
3996,0.06735706,-2.6977475
3997,0.020217769,-3.9011934
3998,0.09227911,-2.3829374
3999,0.107005656,-2.2348735
4000,0.003322084,-5.707163
4001,0.008460749,-4.7723174
4002,0.02033879,-3.8952253
4003,2.8371409e-05,-10.470129
4004,0.019796649,-3.9222426
4005,0.00015066919,-8.800424
4006,0.08148047,-2.507392
4007,0.041139707,-3.1907816
4008,0.0049300063,-5.312415
4009,0.011898027,-4.4313827
4010,0.02725724,-3.602436
4011,0.11693688,-2.146121
4012,0.004695461,-5.361159
4013,0.001890421,-6.2709556
4014,0.001911481,-6.2598767
4015,0.20465998,-1.5864053
4016,0.0149138495,-4.205465
4017,0.047622778,-3.044444
4018,0.16064844,-1.828537
4019,0.030623568,-3.4859853
4020,0.0017803547,-6.3309426
4021,7.045021e-05,-9.560604
4022,0.003802927,-5.5719843
4023,0.0060847276,-5.1019735
4024,0.14246494,-1.9486594
4025,0.09112251,-2.3955505
4026,0.028943673,-3.5424037
4027,0.08084692,-2.5151978
4028,0.009353861,-4.671966
4029,5.4953973e-05,-9.809014
4030,0.00063208624,-7.3664846
4031,0.0009525053,-6.9564147
4032,0.025627218,-3.6641002
4033,0.07029365,-2.655074
4034,0.0060321186,-5.110657
4035,0.007501647,-4.8926325
4036,0.2099982,-1.5606563
4037,0.07644857,-2.5711372
4038,0.021426743,-3.8431156
4039,0.085902855,-2.4545383
4040,0.050938457,-2.977137
4041,0.19141906,-1.6532903
4042,0.0059648124,-5.1218777
4043,0.042584166,-3.156273
4044,0.053917933,-2.9202921
4045,0.0029097146,-5.8397
4046,0.007059867,-4.953329
4047,0.0312909,-3.464428
4048,0.012046678,-4.4189663
4049,0.0051282058,-5.2729993
4050,0.0033918251,-5.686387
4051,0.018016499,-4.0164676
4052,0.011208427,-4.4910893
4053,0.0067247036,-5.0019674
4054,0.0026483007,-5.933837
4055,0.011209252,-4.491016
4056,2.8371409e-05,-10.470129
4057,0.011261707,-4.486347
4058,0.0066985344,-5.0058665
4059,0.011832528,-4.436903
4060,0.030208081,-3.4996457
4061,0.009144685,-4.6945825
4062,0.0048321374,-5.3324666
4063,0.0007141662,-7.244395
4064,0.48742193,-0.7186251
4065,0.004004081,-5.520441
4066,0.0074659144,-4.8974075
4067,0.0676451,-2.6934803
4068,0.001235675,-6.696138
4069,9.059865e-06,-11.611656
4070,0.0036939024,-5.601072
4071,0.00556266,-5.191679
4072,0.008952479,-4.7158246
4073,0.08885275,-2.420775
4074,0.015573318,-4.162196
4075,0.010650932,-4.542108
4076,0.01595023,-4.138282
4077,4.2437605e-05,-10.067475
4078,0.020734694,-3.875947
4079,0.019441994,-3.94032
4080,0.013928826,-4.2737947
4081,0.010501836,-4.5562053
4082,0.0028902208,-5.846422
4083,0.017357584,-4.0537257
4084,0.011414696,-4.4728537
4085,0.18714261,-1.6758844
4086,0.058727816,-2.8348417
4087,0.004687749,-5.362803
4088,0.027970757,-3.5765958
4089,0.021015003,-3.8625188
4090,0.01460269,-4.2265496
4091,0.030626228,-3.4858985
4092,0.017283069,-4.0580277
4093,5.960463e-07,-14.332948
4094,0.00054928474,-7.5068936
4095,0.08400115,-2.476925
4096,0.005761564,-5.1565466
4097,0.0014587725,-6.53016
4098,0.0007853999,-7.1493177
4099,0.007879484,-4.843493
4100,0.057145406,-2.8621564
4101,0.013698852,-4.2904434
4102,0.00017033557,-8.67774
4103,0.0075514577,-4.8860145
4104,0.000117295065,-9.0508175
4105,0.0039994502,-5.5215983
4106,0.0008437649,-7.0776367
4107,0.004526488,-5.397809
4108,0.05262267,-2.9446082
4109,0.02018529,-3.902801
4110,3.6954196e-05,-10.205832
4111,0.023175446,-3.7646618
4112,0.0610483,-2.79609
4113,6.019888e-05,-9.717856
4114,0.002519887,-5.9835415
4115,0.034912653,-3.354906
4116,0.08547458,-2.4595363
4117,0.0118418345,-4.4361167
4118,0.008931921,-4.718124
4119,0.058302816,-2.842105
4120,0.007073006,-4.95147
4121,3.0159496e-05,-10.409011
4122,0.009878322,-4.6174126
4123,0.005904968,-5.1319613
4124,0.0042378386,-5.4637017
4125,0.06508638,-2.73204
4126,0.026930984,-3.6144779
4127,0.003522384,-5.6486173
4128,0.0010901706,-6.821421
4129,0.021635232,-3.8334322
4130,7.366863e-05,-9.515934
4131,0.024773067,-3.6979983
4132,0.034906093,-3.355094
4133,0.012838212,-4.355329
4134,0.002755062,-5.8943152
4135,0.0009940688,-6.913704
4136,2.7656173e-05,-10.495662
4137,0.016950144,-4.077479
4138,0.058348138,-2.841328
4139,0.006509173,-5.034543
4140,0.012855748,-4.3539643
4141,1.1920928e-07,-15.942386
4142,0.08403272,-2.4765491
4143,0.007575593,-4.8828235
4144,0.0043129763,-5.446127
4145,0.09692678,-2.3337994
4146,0.045812838,-3.083191
4147,0.007958015,-4.8335757
4148,0.11140267,-2.194604
4149,0.0016631355,-6.3990507
4150,0.8569554,-0.15436938
4151,0.014011115,-4.2679043
4152,0.018581487,-3.9855895
4153,1.9550132e-05,-10.842528
4154,0.044654552,-3.108799
4155,0.1786386,-1.7223904
4156,0.019680938,-3.9281046
4157,0.005742007,-5.1599464
4158,0.030147588,-3.5016503
4159,0.016135115,-4.126757
4160,0.026455216,-3.632302
4161,1.5497088e-05,-11.074859
4162,0.018696038,-3.9794436
4163,0.03699805,-3.29689
4164,0.0106827775,-4.5391226
4165,0.016558483,-4.100857
4166,0.024618968,-3.7042382
4167,3.5762147e-05,-10.238621
4168,0.0067521743,-4.997891
4169,0.0006328011,-7.3653545
4170,0.0030411682,-5.7955136
4171,0.06734525,-2.697923
4172,0.0032040947,-5.7433257
4173,0.0017008614,-6.3766203
4174,0.010578392,-4.5489416
4175,0.061789557,-2.784021
4176,0.031565957,-3.455676
4177,0.03173296,-3.4503994
4178,0.49034378,-0.7126486
4179,0.06466653,-2.7385116
4180,1.9073468e-06,-13.169798
4181,0.091029674,-2.3965697
4182,0.023928544,-3.7326832
4183,0.0054892763,-5.204959
4184,0.0003486264,-7.9615097
4185,0.0061093722,-5.0979314
4186,0.018508468,-3.989527
4187,0.016469719,-4.1062317
4188,0.013519397,-4.30363
4189,1.1920928e-07,-15.942386
4190,0.007448639,-4.899724
4191,0.0053851777,-5.224105
4192,0.012182,-4.407796
4193,0.008435098,-4.775354
4194,0.002194974,-6.121585
4195,0.010153901,-4.589897
4196,0.02717383,-3.605501
4197,0.0020553195,-6.187324
4198,0.00019536493,-8.540642
4199,0.07437166,-2.5986803
4200,0.024531381,-3.707802
4201,0.02711965,-3.6074967
4202,0.0036405732,-5.615614
4203,0.0013442537,-6.6119165
4204,0.011657687,-4.4517894
4205,0.0022911984,-6.0786805
4206,3.576278e-07,-14.843773
4207,0.04910762,-3.013741
4208,0.0015584002,-6.4640956
4209,0.00033754372,-7.9938154
4210,0.0058432235,-5.1424727
4211,0.01732642,-4.055523
4212,0.009843736,-4.62092
4213,0.0008960523,-7.017512
4214,0.006012804,-5.113864
4215,0.01091439,-4.517673
4216,0.00054952304,-7.5064597
4217,0.037123147,-3.2935145
4218,0.0065625864,-5.0263705
4219,0.0034470684,-5.6702313
4220,0.003913721,-5.543267
4221,0.0526411,-2.944258
4222,0.024199698,-3.721415
4223,0.0603093,-2.808269
4224,0.0043685245,-5.43333
4225,0.041078385,-3.1922731
4226,0.0008093419,-7.119289
4227,0.017208196,-4.0623693
4228,0.4509626,-0.79637086
4229,0.008854058,-4.7268796
4230,0.019088032,-3.9586937
4231,0.011714007,-4.44697
4232,0.34033692,-1.0778192
4233,0.042617068,-3.1555004
4234,0.00027569308,-8.196222
4235,0.23029025,-1.4684148
4236,0.113333695,-2.1774187
4237,0.12647855,-2.0676825
4238,0.034956858,-3.3536406
4239,0.0006759266,-7.299426
4240,0.12449236,-2.0835109
4241,0.002635698,-5.938607
4242,0.0038043521,-5.5716095
4243,0.012499329,-4.3820806
4244,0.062357012,-2.7748792
4245,0.0028259126,-5.868924
4246,0.00013886917,-8.881978
4247,0.004003012,-5.520708
4248,0.045978393,-3.0795836
4249,0.0018359248,-6.300207
4250,0.018782616,-3.9748235
4251,0.0001277842,-8.965168
4252,0.0030983323,-5.776891
4253,0.0024079871,-6.028964
4254,0.0010467056,-6.8621078
4255,0.0154003035,-4.173368
4256,0.036353715,-3.3144588
4257,0.006791958,-4.992016
4258,0.10600473,-2.2442715
4259,0.030631892,-3.4857135
4260,4.2079995e-05,-10.075938
4261,0.018833857,-3.972099
4262,0.030019881,-3.5058954
4263,0.010657891,-4.541455
4264,0.0068853735,-4.978356
4265,0.0008546038,-7.0648727
4266,0.008303879,-4.791033
4267,1.3470559e-05,-11.215004
4268,0.39757732,-0.9223659
4269,0.31476218,-1.1559379
4270,0.001303419,-6.6427646
4271,0.08522086,-2.4625092
4272,0.0014386552,-6.5440464
4273,0.15311903,-1.8765397
4274,0.0002741438,-8.201858
4275,0.0030133578,-5.8047004
4276,0.14408721,-1.9373366
4277,0.0061965724,-5.083759
4278,0.16191103,-1.8207083
4279,0.03018356,-3.500458
4280,2.0384581e-05,-10.800732
4281,0.010829605,-4.5254717
4282,0.03242379,-3.4288628
4283,0.15180257,-1.8851745
4284,0.0030267877,-5.8002534
4285,8.6184606e-05,-9.359019
4286,0.037291408,-3.2889924
4287,0.03806448,-3.2684736
4288,0.00036078144,-7.9272385
4289,0.00096346205,-6.9449773
4290,0.01789098,-4.0234585
4291,0.00019631843,-8.535772
4292,0.010624394,-4.5446024
4293,0.21433613,-1.5402098
4294,0.006206524,-5.0821543
4295,0.0022024678,-6.118177
4296,0.02971952,-3.5159512
4297,0.07027387,-2.6553552
4298,0.015166676,-4.1886544
4299,0.0020428281,-6.19342
4300,0.18320753,-1.6971357
4301,0.096508294,-2.3381262
4302,0.047199283,-3.0533767
4303,0.043193676,-3.1420612
4304,0.010645035,-4.5426617
4305,0.00040129715,-7.8208084
4306,0.05672863,-2.8694763
4307,0.004758581,-5.347806
4308,0.0016083888,-6.4325223
4309,0.0033018852,-5.7132616
4310,0.014332094,-4.245254
4311,0.008106662,-4.815069
4312,0.00037984786,-7.87574
4313,0.049787574,-2.99999
4314,0.04161266,-3.1793509
4315,0.04177891,-3.1753635
4316,0.009695937,-4.6360483
4317,8.9760564e-05,-9.318365
4318,0.000673544,-7.302957
4319,7.152555e-07,-14.150626
4320,0.65783215,-0.41880548
4321,0.006419158,-5.048468
4322,1.1920928e-07,-15.942386
4323,0.008985323,-4.712163
4324,0.66636664,-0.40591526
4325,0.03195086,-3.443556
4326,0.22664958,-1.4843502
4327,0.033649113,-3.3917687
4328,0.002939311,-5.8295803
4329,0.011685729,-4.449387
4330,0.029448703,-3.5251055
4331,0.011689853,-4.449034
4332,0.0568425,-2.867471
4333,0.033636205,-3.3921523
4334,0.02859167,-3.5546398
4335,0.011435793,-4.4710073
4336,0.0053110695,-5.2379622
4337,0.0017477489,-6.3494267
4338,0.0040526413,-5.5083866
4339,0.054799587,-2.9040728
4340,0.08479482,-2.4675207
4341,0.21781148,-1.5241253
4342,0.12707703,-2.0629618
4343,0.008940546,-4.717159
4344,0.01725659,-4.0595613
4345,0.025098749,-3.6849372
4346,0.0042354646,-5.4642625
4347,0.0026912207,-5.9177604
4348,2.3841855e-07,-15.249238
4349,0.026972758,-3.612928
4350,0.022450805,-3.796429
4351,0.034390453,-3.3699763
4352,0.15251741,-1.8804766
4353,0.088903464,-2.4202042
4354,0.013489407,-4.3058505
4355,0.20000762,-1.6093998
4356,0.02055603,-3.8846009
4357,0.0016000576,-6.4377155
4358,0.011933012,-4.428447
4359,0.013710728,-4.2895765
4360,0.0047713947,-5.3451166
4361,0.018704696,-3.9789808
4362,0.008086679,-4.8175373
4363,0.0069240867,-4.972749
4364,0.050797064,-2.9799168
4365,0.00096715393,-6.941153
4366,0.027043771,-3.6102986
4367,0.0060162405,-5.1132927
4368,0.1289638,-2.0482235
4369,0.0012771077,-6.6631575
4370,0.06324659,-2.760714
4371,0.017582385,-4.040858
4372,0.053815596,-2.922192
4373,0.00017164665,-8.670073
4374,0.0014530587,-6.5340843
4375,0.0016636116,-6.3987646
4376,0.00094166753,-6.9678583
4377,0.07400142,-2.603671
4378,0.10259191,-2.2769961
4379,0.036653697,-3.306241
4380,0.0010994587,-6.8129373
4381,0.5046844,-0.68382204
4382,0.28328308,-1.2613086
4383,0.00080255244,-7.127713
4384,0.00017176583,-8.669378
4385,0.0030662448,-5.7873015
4386,0.0021381155,-6.1478305
4387,0.00036590558,-7.913135
4388,0.00012003655,-9.027715
4389,0.0034903102,-5.657765
4390,0.0011379202,-6.778553
4391,0.036709547,-3.3047185
4392,0.012871988,-4.3527017
4393,0.0051442166,-5.269882
4394,0.016003493,-4.1349483
4395,0.0009896625,-6.9181466
4396,0.055169903,-2.8973377
4397,0.024512654,-3.7085657
4398,0.039186288,-3.2394285
4399,0.007686443,-4.868297
4400,0.0022781154,-6.084407
4401,0.0034081014,-5.6816
4402,0.032084323,-3.4393878
4403,0.07707741,-2.5629451
4404,0.08662482,-2.446169
4405,0.067796506,-2.6912446
4406,0.043616585,-3.1323178
4407,0.07231671,-2.6267
4408,0.015927235,-4.1397247
4409,0.0012822272,-6.659157
4410,0.05840065,-2.8404284
4411,0.014754347,-4.2162175
4412,0.012005454,-4.4223943
4413,0.0015211451,-6.4882917
4414,0.016474409,-4.105947
4415,0.0048467293,-5.329451
4416,0.000109308945,-9.121332
4417,0.0002734287,-8.20447
4418,0.015622963,-4.1590133
4419,0.20044243,-1.6072282
4420,0.0115114525,-4.4644127
4421,0.0069468166,-4.969472
4422,0.21384159,-1.5425198
4423,0.019555746,-3.9344862
4424,0.011231885,-4.488999
4425,0.0021000493,-6.1657944
4426,0.019259358,-3.9497583
4427,0.004916602,-5.315138
4428,0.054452732,-2.9104223
4429,0.037516482,-3.282975
4430,0.0061962167,-5.0838165
4431,0.0050901347,-5.280451
4432,0.07352781,-2.6100914
4433,0.05468323,-2.9061983
4434,0.15219097,-1.8826191
4435,0.032568038,-3.424424
4436,0.0044260873,-5.4202394
4437,0.0021162275,-6.15812
4438,0.0054442235,-5.2132
4439,5.960287e-05,-9.727807
4440,0.00048423008,-7.6329503
4441,0.00026866165,-8.222057
4442,0.01898967,-3.9638603
4443,7.045021e-05,-9.560604
4444,0.021618316,-3.8342144
4445,0.039696597,-3.2264898
4446,0.08913717,-2.417579
4447,0.012372056,-4.392315
4448,0.013464119,-4.307727
4449,0.01749629,-4.0457664
4450,0.0037859445,-5.57646
4451,0.0058464236,-5.1419253
4452,0.010958606,-4.5136304
4453,0.03699782,-3.2968962
4454,0.004164951,-5.481051
4455,0.0004094001,-7.8008175
4456,0.04273632,-3.1527061
4457,0.029085413,-3.5375185
4458,0.0015364996,-6.4782486
4459,0.0018312843,-6.3027377
4460,0.006450072,-5.043664
4461,0.048698265,-3.022112
4462,0.0067503983,-4.9981537
4463,0.00070570834,-7.2563086
4464,1.3112935e-05,-11.241911
4465,1.072883e-06,-13.745161
4466,0.0028410095,-5.863596
4467,1.1920928e-07,-15.942386
4468,0.037704766,-3.277969
4469,0.0004020121,-7.8190284
4470,0.00066877884,-7.310057
4471,0.012126649,-4.4123497
4472,0.007193025,-4.9346433
4473,0.022155741,-3.8096585
4474,0.003822403,-5.566876
4475,0.05929881,-2.825166
4476,0.0016411182,-6.4123774
4477,0.025355754,-3.6747496
4478,0.05519348,-2.8969104
4479,0.057810355,-2.8505874
4480,0.009035769,-4.7065644
4481,0.08747593,-2.4363916
4482,0.00083161576,-7.09214
4483,3.576278e-07,-14.843773
4484,0.003522503,-5.6485834
4485,0.026675312,-3.6240168
4486,1.1920928e-07,-15.942386
4487,0.0022482614,-6.097598
4488,0.052242924,-2.951851
4489,0.0066986526,-5.005849
4490,0.13727076,-1.9857999
4491,0.0008546038,-7.0648727
4492,0.01489036,-4.2070413
4493,0.14505416,-1.9306481
4494,4.7683704e-07,-14.556091
4495,1.0728779e-05,-11.442581
4496,0.044931885,-3.1026077
4497,0.00012134769,-9.01685
4498,2.4079987e-05,-10.63413
4499,0.02323811,-3.7619617
4500,0.0024336742,-6.018353
4501,0.006184133,-5.0857687
4502,0.03942056,-3.2334678
4503,0.006165295,-5.0888195
4504,0.10860463,-2.2200413
4505,0.000919277,-6.991923
4506,0.041086394,-3.1920784
4507,1.1920928e-07,-15.942386
4508,0.0028173537,-5.8719573
4509,0.016804798,-4.086091
4510,0.05513696,-2.897935
4511,1.12056105e-05,-11.399096
4512,0.006051314,-5.10748
4513,0.006212566,-5.081181
4514,0.03680193,-3.302205
4515,0.03190941,-3.4448543
4516,0.0021475127,-6.143445
4517,0.21034929,-1.5589858
4518,0.022345426,-3.8011336
4519,0.001186144,-6.7370477
4520,0.00909141,-4.700425
4521,0.035576213,-3.336078
4522,0.739162,-0.30223814
4523,0.0025389122,-5.9760194
4524,2.5510462e-05,-10.576422
4525,0.11489677,-2.1637213
4526,0.0020447315,-6.1924887
4527,0.034398284,-3.3697486
4528,0.0044303597,-5.4192743
4529,0.03985412,-3.2225294
4530,0.00036137726,-7.925588
4531,0.005287591,-5.2423925
4532,0.00879155,-4.7339644
4533,0.0019550275,-6.237351
4534,0.00031716563,-8.056087
4535,0.0005019835,-7.5969434
4536,1.8119648e-05,-10.918513
4537,0.008114348,-4.8141212
4538,0.035487164,-3.3385842
4539,2.8967437e-05,-10.449338
4540,0.05178301,-2.9606931
4541,0.0028921226,-5.8457646
4542,0.047943942,-3.0377228
4543,0.0014406788,-6.5426407
4544,0.047887467,-3.0389016
4545,0.038135972,-3.2665973
4546,0.042298414,-3.1630056
4547,0.0100328205,-4.6018934
4548,2.193427e-05,-10.72746
4549,0.009299416,-4.6778035
4550,0.0009802543,-6.9276986
4551,0.0009857324,-6.922126
4552,0.008699967,-4.7444363
4553,0.9134304,-0.090548106
4554,0.0035358074,-5.6448135
4555,0.25389645,-1.3708287
4556,0.015001928,-4.1995764
4557,1.4305105e-06,-13.4574795
4558,0.0005429701,-7.5184565
4559,0.3434791,-1.068629
4560,0.026458932,-3.6321614
4561,0.00368832,-5.6025844
4562,0.017291505,-4.05754
4563,0.023752661,-3.7400608
4564,0.0011204162,-6.794055
4565,0.0033672322,-5.693664
4566,0.00082411175,-7.1012044
4567,0.055787235,-2.8862102
4568,0.16811301,-1.7831188
4569,6.329813e-05,-9.667655
4570,0.022442412,-3.7968028
4571,0.00028558468,-8.160972
4572,0.16769929,-1.7855828
4573,0.0041923737,-5.4744883
4574,3.4093275e-05,-10.28641
4575,0.09018115,-2.4059348
4576,0.015941901,-4.1388044
4577,0.009120706,-4.697208
4578,0.02409043,-3.7259407
4579,0.00024101214,-8.330664
4580,0.0009933544,-6.914423
4581,0.019473093,-3.9387217
4582,0.0068683247,-4.980835
4583,0.111574985,-2.1930585
4584,0.011860919,-4.4345064
4585,0.016597409,-4.098509
4586,0.04288731,-3.1491792
4587,0.01763439,-4.0379043
4588,0.052127514,-2.9540625
4589,0.028777823,-3.5481503
4590,0.001747035,-6.3498354
4591,0.049768064,-3.0003817
4592,0.03702631,-3.2961266
4593,6.9258196e-05,-9.577669
4594,0.046775382,-3.0623982
4595,0.004069857,-5.5041475
4596,0.09839545,-2.3187606
4597,0.0028557493,-5.858421
4598,1.0132739e-05,-11.499739
4599,0.0069921566,-4.9629664
4600,0.021378435,-3.8453727
4601,0.0029478688,-5.826673
4602,0.004032339,-5.5134087
4603,0.004428817,-5.419623
4604,0.059718896,-2.818107
4605,0.00085841515,-7.060423
4606,0.08596422,-2.4538243
4607,0.006977714,-4.965034
4608,0.0076042237,-4.8790517
4609,0.036343023,-3.314753
4610,0.00032205164,-8.040798
4611,0.009349845,-4.6723957
4612,0.079150476,-2.5364046
4613,0.00031466302,-8.064009
4614,0.0006093314,-7.403148
4615,0.0051117204,-5.2762194
4616,0.5762626,-0.5511918
4617,0.003429367,-5.6753798
4618,0.007843292,-4.8480964
4619,0.001962047,-6.233767
4620,0.014425043,-4.2387896
4621,0.006133069,-5.09406
4622,0.0010854073,-6.8258
4623,0.12651153,-2.067422
4624,0.040082164,-3.2168238
4625,0.0001314792,-8.936662
4626,0.06668282,-2.7078078
4627,0.009785658,-4.6268373
4628,0.07858476,-2.5435774
4629,0.01787529,-4.024336
4630,0.004002537,-5.520827
4631,4.1841584e-05,-10.08162
4632,0.0989951,-2.312685
4633,0.004271432,-5.4558063
4634,0.011297305,-4.483191
4635,0.0008253029,-7.09976
4636,0.00979392,-4.6259933
4637,0.016974052,-4.0760694
4638,0.00089867256,-7.0145917
4639,0.026703982,-3.6229427
4640,0.10489504,-2.254795
4641,0.003120674,-5.7697062
4642,2.3841855e-07,-15.249238
4643,0.046766736,-3.062583
4644,6.7708585e-05,-9.600298
4645,0.024780625,-3.697693
4646,0.07765766,-2.5554452
4647,0.017395778,-4.051528
4648,0.14857638,-1.9066561
4649,0.00010203794,-9.1901655
4650,0.1281044,-2.0549097
4651,0.009985257,-4.6066456
4652,0.0075783143,-4.8824644
4653,0.047530703,-3.0463793
4654,0.031447787,-3.4594266
4655,0.014272161,-4.2494445
4656,0.0015824427,-6.448786
4657,0.0011820956,-6.7404666
4658,6.758938e-05,-9.602059
4659,0.03967139,-3.227125
4660,0.23312518,-1.4561797
4661,0.08574301,-2.4564006
4662,0.0045201983,-5.3991995
4663,0.007902193,-4.840615
4664,0.021299317,-3.8490803
4665,0.007706435,-4.8657
4666,0.010550201,-4.5516105
4667,0.02369201,-3.7426174
4668,4.7324967e-05,-9.958472
4669,0.00010299152,-9.180864
4670,0.19012432,-1.6600771
4671,0.00019798703,-8.527309
4672,0.17542467,-1.7405456
4673,0.0133427335,-4.3167834
4674,0.00044776904,-7.711233
4675,0.06778547,-2.6914074
4676,0.008123689,-4.812971
4677,0.05836152,-2.8410985
4678,0.029242067,-3.532147
4679,0.0023567302,-6.0504804
4680,0.011213495,-4.4906373
4681,0.0025810045,-5.9595766
4682,0.004186913,-5.4757915
4683,0.08222903,-2.498247
4684,0.00080469646,-7.1250453
4685,0.0066148126,-5.018444
4686,0.009640211,-4.6418123
4687,0.0008465044,-7.074395
4688,0.026448715,-3.6325476
4689,0.021125775,-3.8572614
4690,0.006409564,-5.049964
4691,0.0019955975,-6.2168117
4692,0.010073536,-4.5978436
4693,0.0042107734,-5.470109
4694,0.0008498394,-7.070463
4695,0.0024362903,-6.0172787
4696,0.06536201,-2.7278142
4697,0.010376905,-4.5681725
4698,0.0015581622,-6.464248
4699,0.16643895,-1.7931267
4700,0.009492618,-4.657241
4701,0.014670474,-4.2219186
4702,0.01547273,-4.1686764
4703,0.00028486963,-8.163479
4704,0.065178856,-2.7306201
4705,0.16455844,-1.8044895
4706,0.018264795,-4.00278
4707,0.0036322589,-5.6179004
4708,0.0069143786,-4.974152
4709,0.08246771,-2.4953485
4710,0.26938972,-1.3115962
4711,0.016641611,-4.095849
4712,0.039445315,-3.23284
4713,0.00066413276,-7.3170285
4714,0.02320468,-3.7634013
4715,0.38434425,-0.95621663
4716,0.0020479436,-6.190919
4717,0.26862544,-1.3144373
4718,0.013998419,-4.2688107
4719,0.0065051466,-5.0351615
4720,4.51793e-05,-10.004871
4721,0.05134078,-2.96927
4722,0.011220804,-4.4899855
4723,0.006986711,-4.963745
4724,0.0011311331,-6.7845354
4725,0.01872599,-3.9778428
4726,0.048338156,-3.029534
4727,0.14942782,-1.9009418
4728,0.119272836,-2.1263416
4729,0.10433232,-2.260174
4730,0.008436871,-4.7751436
4731,0.0011338717,-6.7821174
4732,0.023989648,-3.730133
4733,0.022211239,-3.8071568
4734,0.0041812146,-5.4771533
4735,0.03154101,-3.4564667
4736,0.0013204436,-6.6297874
4737,0.010586649,-4.5481615
4738,0.007661009,-4.8716116
4739,0.13234903,-2.0223126
4740,0.015635403,-4.1582174
4741,0.0073275855,-4.916109
4742,0.031504504,-3.4576247
4743,0.025115373,-3.6842752
4744,0.0056922245,-5.168654
4745,2.384183e-06,-12.946654
4746,0.16330415,-1.812141
4747,0.1776108,-1.7281606
4748,0.0017034796,-6.3750825
4749,0.00025710138,-8.26604
4750,0.0067373733,-5.0000854
4751,0.0017872564,-6.3270736
4752,0.00771164,-4.8650246
4753,0.004999161,-5.2984853
4754,0.070906274,-2.6463964
4755,0.007129585,-4.9435024
4756,0.0003685272,-7.905996
4757,0.0051419633,-5.2703204
4758,0.0014271085,-6.552105
4759,0.2040612,-1.5893353
4760,0.0010634965,-6.8461933
4761,0.020409925,-3.8917341
4762,0.1571651,-1.8504585
4763,0.0078322925,-4.8495
4764,0.01767878,-4.0353904
4765,0.0006774753,-7.2971373
4766,0.002386224,-6.038043
4767,0.08034673,-2.5214038
4768,0.009447746,-4.661979
4769,0.01076439,-4.531512
4770,0.09474629,-2.3565526
4771,0.11534459,-2.1598313
4772,8.272783e-05,-9.399955
4773,0.31587192,-1.1524185
4774,0.05118268,-2.9723542
4775,0.0030347505,-5.797626
4776,0.0043024123,-5.4485793
4777,0.056682114,-2.8702965
4778,0.0058484385,-5.1415806
4779,0.001015624,-6.892252
4780,0.04592989,-3.0806391
4781,0.02782573,-3.5817943
4782,0.0053051407,-5.239079
4783,0.0003530356,-7.9489417
4784,0.016398538,-4.1105633
4785,0.005297433,-5.240533
4786,0.02536726,-3.674296
4787,0.036444522,-3.311964
4788,0.012143608,-4.4109526
4789,0.0072322,-4.929212
4790,0.005157262,-5.2673492
4791,0.029053917,-3.5386019
4792,0.008043398,-4.8229036
4793,0.09904617,-2.312169
4794,0.0012388896,-6.6935396
4795,0.022652438,-3.7874877
4796,0.0043034805,-5.4483314
4797,0.018593071,-3.9849663
4798,0.010453234,-4.560844
4799,0.008606367,-4.755253
4800,0.016985305,-4.0754066
4801,0.03650084,-3.31042
4802,0.022609318,-3.7893932
4803,1.7642818e-05,-10.945182
4804,0.001802012,-6.3188515
4805,0.0038155152,-5.56868
4806,0.101550154,-2.2872024
4807,0.024291035,-3.717648
4808,0.010785146,-4.5295854
4809,0.10275995,-2.2753596
4810,0.0010434904,-6.8651843
4811,0.063475855,-2.7570958
4812,0.00021944022,-8.424431
4813,0.022540204,-3.7924547
4814,0.0022625343,-6.0912695
4815,0.2823596,-1.2645738
4816,0.09487195,-2.3552272
4817,0.008263209,-4.7959423
4818,0.037408657,-3.2858531
4819,0.17624475,-1.7358816
4820,0.112289324,-2.1866765
4821,0.14985849,-1.8980639
4822,0.0018148633,-6.311745
4823,0.05961591,-2.8198328
4824,0.013634529,-4.29515
4825,0.106379494,-2.2407424
4826,0.049482882,-3.0061285
4827,0.04004563,-3.2177358
4828,3.826545e-05,-10.170963
4829,0.02223141,-3.8062491
4830,0.18644825,-1.6796016
4831,0.025268234,-3.6782072
4832,0.008012297,-4.826778
4833,2.1338235e-05,-10.75501
4834,6.520536e-05,-9.637969
4835,0.00021920186,-8.425517
4836,0.007206991,-4.932704
4837,0.010211839,-4.5842075
4838,0.046340607,-3.0717366
4839,0.018519,-3.9889581
4840,0.00057382806,-7.4631805
4841,0.00058812485,-7.4385715
4842,0.012860926,-4.3535614
4843,0.06523492,-2.7297604
4844,0.0009288049,-6.9816117
4845,0.070276424,-2.655319
4846,0.028088642,-3.57239
4847,0.0014631767,-6.5271454
4848,0.0023218836,-6.0653768
4849,0.064226605,-2.7453377
4850,0.02634724,-3.6363916
4851,0.00026818493,-8.223834
4852,0.0008144637,-7.112981
4853,0.05563525,-2.8889382
4854,0.02173497,-3.8288329
4855,0.016068367,-4.130903
4856,2.4079987e-05,-10.63413
4857,0.03156076,-3.4558408
4858,0.025859926,-3.6550608
4859,0.00020430385,-8.495902
4860,0.0002038271,-8.498239
4861,0.040434383,-3.2080748
4862,0.014665658,-4.2222466
4863,0.00011288482,-9.089143
4864,0.018444804,-3.9929726
4865,0.032092288,-3.4391396
4866,0.046877082,-3.0602264
4867,0.0033893303,-5.687123
4868,0.006896147,-4.9767923
4869,0.061076112,-2.7956345
4870,0.0228517,-3.7787297
4871,0.008963702,-4.714572
4872,0.12857749,-2.0512235
4873,0.1601391,-1.8317125
4874,0.011980129,-4.4245057
4875,0.015321065,-4.1785264
4876,0.03339988,-3.399203
4877,0.25396118,-1.3705739
4878,0.0012706786,-6.6682043
4879,0.12819552,-2.0541987
4880,0.012169517,-4.408821
4881,0.0006466205,-7.343751
4882,0.041164648,-3.1901755
4883,0.016273404,-4.118223
4884,0.13027276,-2.0381248
4885,0.0046602213,-5.3686924
4886,3.111314e-05,-10.37788
4887,0.068705074,-2.6779323
4888,0.001349849,-6.6077623
4889,0.0011499466,-6.7680397
4890,0.015490923,-4.167501
4891,0.00022957074,-8.379299
4892,0.00060647214,-7.4078517
4893,0.2042064,-1.588624
4894,0.0009800161,-6.927942
4895,0.049143255,-3.0130157
4896,0.009350909,-4.6722817
4897,0.035011884,-3.3520677
4898,0.047076352,-3.0559845
4899,0.08179534,-2.503535
4900,0.00018618758,-8.588756
4901,0.00025436026,-8.276759
4902,0.0002710452,-8.213225
4903,0.019178435,-3.9539688
4904,0.0015109086,-6.495044
4905,0.095676,-2.346788
4906,0.022034705,-3.8151364
4907,0.011159741,-4.4954424
4908,0.04587615,-3.08181
4909,0.005237074,-5.251992
4910,0.033459023,-3.3974338
4911,0.020542834,-3.8852432
4912,8.65422e-05,-9.354878
4913,0.016880404,-4.081602
4914,0.009053961,-4.704553
4915,0.29091403,-1.2347275
4916,0.001758816,-6.3431144
4917,0.00023517228,-8.355192
4918,0.0025049043,-5.989505
4919,0.0023931216,-6.0351567
4920,0.021904325,-3.8210711
4921,0.003909209,-5.5444202
4922,0.05705612,-2.86372
4923,0.0024192848,-6.0242834
4924,0.06365316,-2.7543063
4925,0.027095517,-3.608387
4926,0.0016150539,-6.428387
4927,0.023333145,-3.7578804
4928,3.6596583e-05,-10.215556
4929,0.0036013764,-5.626439
4930,0.0025813612,-5.9594383
4931,0.046632033,-3.0654676
4932,0.00041166414,-7.795303
4933,0.0038709724,-5.55425
4934,0.0019669249,-6.231284
4935,3.933899e-06,-12.44588
4936,0.00032264748,-8.03895
4937,0.0015036478,-6.4998612
4938,0.04669347,-3.0641508
4939,0.051965576,-2.9571738
4940,0.0045414404,-5.394511
4941,0.00046468904,-7.674142
4942,0.0041985465,-5.4730167
4943,0.011946441,-4.427322
4944,0.1452185,-1.9295157
4945,0.021961821,-3.8184497
4946,0.020959089,-3.8651829
4947,0.027080784,-3.6089308
4948,0.049247663,-3.0108933
4949,0.051700376,-2.9622903
4950,0.0016863424,-6.3851933
4951,0.00018082414,-8.617986
4952,0.005386719,-5.223819
4953,0.01372037,-4.2888737
4954,3.4570635e-06,-12.575091
4955,0.0020129671,-6.2081456
4956,0.074737675,-2.593771
4957,0.01004415,-4.6007648
4958,0.0072243884,-4.9302926
4959,0.2894567,-1.2397496
4960,0.0066313916,-5.0159407
4961,0.68022794,-0.38532734
4962,0.033045866,-3.409859
4963,0.008994657,-4.7111244
4964,0.00039605403,-7.83396
4965,0.01248473,-4.383249
4966,0.03966326,-3.22733
4967,0.0014266323,-6.5524387
4968,0.17928022,-1.7188053
4969,0.0008440031,-7.0773544
4970,0.016161859,-4.125101
4971,0.08510996,-2.4638112
4972,0.019952778,-3.914387
4973,0.07898515,-2.5384955
4974,0.0030365332,-5.797039
4975,0.025557268,-3.6668336
4976,0.00020048993,-8.514747
4977,0.0044632345,-5.4118814
4978,0.011813914,-4.4384775
4979,3.81469e-06,-12.476651
4980,0.006435622,-5.045907
4981,0.08454585,-2.4704614
4982,0.00039545822,-7.8354654
4983,0.012945185,-4.347031
4984,0.02227816,-3.8041484
4985,0.060863685,-2.7991185
4986,0.0018504416,-6.292331
4987,0.0018093896,-6.314766
4988,0.004790852,-5.3410473
4989,0.037394077,-3.286243
4990,0.02952139,-3.5226402
4991,0.011205952,-4.49131
4992,0.0025114445,-5.986897
4993,0.086948134,-2.4424436
4994,0.07367101,-2.608146
4995,0.005436517,-5.214617
4996,0.0319437,-3.4437802
4997,0.0146767,-4.221494
4998,0.0022952422,-6.076917
4999,0.0045393044,-5.3949814


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_all_loss_values_alpha_0_3.csv <==
,loss_values,loss_values_log
0,0.077944405,-2.5517595
1,0.013372611,-4.3145466
2,0.00043537674,-7.739299
3,0.029177926,-3.5343428
4,0.11131245,-2.195414
5,0.014810375,-4.212427
6,1.7881378e-06,-13.234336
7,6.520536e-05,-9.637969
8,0.023673499,-3.7433991
9,0.020159705,-3.9040694
10,0.004394873,-5.4273167
11,0.08604527,-2.4528818
12,0.007637704,-4.874658
13,0.0035247598,-5.647943
14,0.0038537537,-5.5587077
15,0.019703964,-3.9269354
16,0.08204467,-2.5004914
17,0.0011680454,-6.7524233
18,0.014706538,-4.2194633
19,0.010687259,-4.538703
20,7.152555e-07,-14.150626
21,0.0096531985,-4.640466
22,0.05181244,-2.960125
23,0.39363694,-0.93232626
24,0.022132304,-3.810717
25,0.0926132,-2.3793237
26,0.011959398,-4.426238
27,0.02047568,-3.8885174
28,0.019444684,-3.9401815
29,0.0096206125,-4.6438475
30,0.00048232367,-7.636895
31,0.013848647,-4.2795677
32,6.9141147e-06,-11.881946
33,0.013011552,-4.3419175
34,0.04264414,-3.1548655
35,0.005390513,-5.2231145
36,9.321732e-05,-9.280577
37,0.021598717,-3.8351214
38,0.0018214079,-6.3081455
39,0.0002565055,-8.26836
40,0.008387459,-4.781018
41,0.01640147,-4.1103845
42,0.00803583,-4.823845
43,0.008023295,-4.825406
44,0.07771413,-2.5547183
45,2.0146166e-05,-10.812496
46,0.002448182,-6.0124097
47,0.036057666,-3.322636
48,3.81469e-06,-12.476651
49,0.02867531,-3.5517187
50,0.00080624496,-7.123123
51,0.38972846,-0.9423051
52,0.007728201,-4.8628793
53,0.035274982,-3.3445814
54,0.002021771,-6.2037816
55,6.9141147e-06,-11.881946
56,0.003119129,-5.7702017
57,0.0017947532,-6.322888
58,9.1790735e-06,-11.598584
59,8.856858e-05,-9.331734
60,0.031393606,-3.4611511
61,0.098911524,-2.3135295
62,0.04726478,-3.0519898
63,3.421248e-05,-10.28292
64,0.005739399,-5.160401
65,0.0067702904,-4.995211
66,0.16259263,-1.8165073
67,0.033004,-3.4111266
68,4.7683704e-07,-14.556091
69,0.00430443,-5.4481106
70,0.08286786,-2.490508
71,0.0005650116,-7.4786644
72,0.16941613,-1.7753973
73,0.0016865805,-6.385052
74,0.05081225,-2.9796178
75,0.078347035,-2.5466073
76,0.002667918,-5.926457
77,0.023163332,-3.7651849
78,0.0164893,-4.1050434
79,0.0064307656,-5.046662
80,0.12174247,-2.1058474
81,0.048140954,-3.033622
82,0.03586458,-3.328005
83,0.0014122284,-6.5625863
84,3.2305197e-05,-10.340282
85,3.0993935e-05,-10.381719
86,0.00072047976,-7.2355933
87,3.576278e-07,-14.843773
88,0.016954597,-4.077216
89,0.029371146,-3.5277426
90,0.022911355,-3.7761226
91,1.001353e-05,-11.511574
92,5.4836123e-06,-12.113747
93,0.07552888,-2.58324
94,0.21675493,-1.5289879
95,0.023499902,-3.7507591
96,2.9801879e-05,-10.420939
97,0.06663097,-2.7085857
98,0.012426217,-4.3879466
99,0.0030978569,-5.777045
100,0.007288888,-4.9214044
101,0.10628453,-2.2416356
102,0.01281844,-4.3568707
103,0.02848937,-3.5582242
104,0.0033996664,-5.684078
105,0.064034976,-2.7483258
106,0.007884452,-4.8428626
107,0.009447509,-4.662004
108,0.3665639,-1.0035825
109,0.0411603,-3.1902812
110,0.0025911112,-5.9556684
111,0.0009887097,-6.91911
112,0.8787195,-0.12928954
113,0.0030052757,-5.807386
114,0.0186655,-3.9810784
115,0.0014327033,-6.548192
116,0.006072405,-5.1040006
117,0.0032005298,-5.744439
118,0.0034277039,-5.6758647
119,0.013901434,-4.2757635
120,0.0032246518,-5.7369304
121,0.37698162,-0.9755589
122,0.15001702,-1.8970065
123,0.029559122,-3.5213628
124,0.0062881475,-5.069089
125,0.012726166,-4.364095
126,0.009727694,-4.632778
127,0.0014724614,-6.5208197
128,0.07586519,-2.5787973
129,0.0004774384,-7.647075
130,0.009297053,-4.6780577
131,0.0013697299,-6.5931416
132,0.023992557,-3.7300117
133,0.26710775,-1.3201032
134,0.025642673,-3.6634974
135,0.011830997,-4.437032
136,0.017841915,-4.026205
137,0.0466169,-3.065792
138,0.014506821,-4.233136
139,0.06050232,-2.8050735
140,0.06158367,-2.7873585
141,0.0042503024,-5.4607654
142,0.03302326,-3.4105432
143,1.5497088e-05,-11.074859
144,0.0012063853,-6.7201266
145,0.012383713,-4.391373
146,0.06707574,-2.701933
147,0.0039026777,-5.5460925
148,0.039873134,-3.2220526
149,0.26991034,-1.3096654
150,0.019722197,-3.9260106
151,0.049738463,-3.0009768
152,0.017786877,-4.0292945
153,0.006657918,-5.0119486
154,0.050182194,-2.992095
155,0.015581652,-4.161661
156,0.00043204034,-7.7469916
157,0.089640714,-2.4119456
158,0.31706873,-1.1486367
159,0.017324312,-4.0556445
160,0.0020832757,-6.173814
161,0.013842885,-4.279984
162,0.04276613,-3.1520088
163,0.16191103,-1.8207083
164,0.12901253,-2.0478458
165,0.023592351,-3.7468328
166,0.00016366097,-8.717713
167,0.036536474,-3.3094442
168,0.001488769,-6.5098057
169,0.010675819,-4.539774
170,0.00229215,-6.078265
171,0.0317079,-3.4511893
172,0.00015913174,-8.745778
173,0.015213171,-4.1855936
174,0.080896616,-2.5145833
175,0.042250417,-3.1641412
176,0.0016055325,-6.4343
177,0.002578032,-5.960729
178,0.0003243159,-8.0337925
179,2.3841855e-07,-15.249238
180,0.03242564,-3.4288058
181,0.0041418015,-5.4866242
182,0.013537391,-4.3022995
183,0.0478694,-3.0392787
184,0.010754602,-4.5324216
185,0.036637265,-3.3066893
186,0.06650605,-2.7104623
187,0.0005485699,-7.508196
188,0.0053750994,-5.2259784
189,0.060062695,-2.8123662
190,0.002069833,-6.1802874
191,0.17956716,-1.717206
192,0.011632118,-4.453985
193,0.0021376396,-6.148053
194,0.0073486497,-4.9132385
195,0.10377304,-2.265549
196,0.0005049622,-7.591027
197,0.026557144,-3.6284566
198,0.018831868,-3.9722047
199,0.0043958225,-5.4271007
200,0.049860384,-2.9985285
201,0.043279983,-3.140065
202,0.011500964,-4.4653244
203,0.00020275444,-8.503515
204,0.5692895,-0.5633662
205,0.012082718,-4.415979
206,0.016327236,-4.1149206
207,0.03196437,-3.4431334
208,0.00096346205,-6.9449773
209,0.06694441,-2.7038927
210,0.00072083715,-7.2350974
211,0.010228359,-4.582591
212,0.044122018,-3.1207964
213,0.013921184,-4.2743435
214,0.036208518,-3.318461
215,0.32047746,-1.1379434
216,0.037963375,-3.2711334
217,0.30122358,-1.1999025
218,0.010937265,-4.5155797
219,1.6450747e-05,-11.01514
220,0.009285597,-4.679291
221,0.00013648532,-8.899294
222,0.023372391,-3.7561998
223,2.0265559e-06,-13.109173
224,0.021324407,-3.847903
225,0.0018907781,-6.2707667
226,0.026668115,-3.6242867
227,0.0017596489,-6.342641
228,0.03544655,-3.3397293
229,0.00024089296,-8.331158
230,0.00046492735,-7.6736293
231,0.03117836,-3.468031
232,0.01735372,-4.0539484
233,0.040461518,-3.207404
234,0.0032220376,-5.7377415
235,0.0001753415,-8.648775
236,0.013685799,-4.2913966
237,0.0136132445,-4.296712
238,0.044842754,-3.1045933
239,0.016119631,-4.1277175
240,0.14545138,-1.9279134
241,0.0001557944,-8.7669735
242,0.0062988093,-5.0673947
243,0.0017210923,-6.364796
244,0.00046266342,-7.6785107
245,0.02683246,-3.618143
246,0.03325068,-3.40368
247,9.154854e-05,-9.298641
248,0.019396631,-3.9426558
249,0.07712233,-2.5623624
250,0.0023438858,-6.055945
251,0.0041281492,-5.4899263
252,0.0029233836,-5.8350134
253,0.041362315,-3.185385
254,0.0060751303,-5.103552
255,0.009854241,-4.6198535
256,0.019601101,-3.9321694
257,0.06328967,-2.7600331
258,0.011470913,-4.467941
259,0.014971513,-4.201606
260,0.004443415,-5.4163322
261,0.0044315467,-5.419007
262,0.026656391,-3.6247263
263,4.9709037e-05,-9.909324
264,5.3881147e-05,-9.82873
265,0.031932734,-3.4441237
266,0.04042145,-3.2083948
267,6.675698e-06,-11.917037
268,0.0006250573,-7.3776674
269,0.066206075,-2.714983
270,0.0007445424,-7.2027407
271,0.0058848215,-5.135379
272,0.018763078,-3.9758642
273,0.0057660677,-5.155765
274,0.010165583,-4.5887475
275,0.004270482,-5.4560285
276,0.09291274,-2.3760943
277,9.1790735e-06,-11.598584
278,0.021045703,-3.861059
279,0.068864994,-2.6756072
280,0.018522393,-3.9887748
281,8.344647e-07,-13.996475
282,0.17592438,-1.737701
283,2.6940936e-05,-10.521864
284,0.0787885,-2.5409882
285,0.23486194,-1.4487574
286,0.028867468,-3.54504
287,0.12225244,-2.1016672
288,0.0076850234,-4.8684816
289,0.0064673647,-5.0409865
290,0.08111219,-2.511922
291,0.00012492354,-8.987809
292,3.2901222e-05,-10.3220005
293,0.0024238038,-6.022417
294,0.055105824,-2.8985
295,0.009160277,-4.6928787
296,0.022586824,-3.7903886
297,7.366863e-05,-9.515934
298,0.24158204,-1.4205462
299,0.055433955,-2.8925629
300,0.0028923603,-5.845682
301,0.004276654,-5.454584
302,0.25317094,-1.3736904
303,0.000120394136,-9.02474
304,0.057985075,-2.8475697
305,0.0005378469,-7.5279365
306,0.023760345,-3.7397373
307,0.003001948,-5.808494
308,0.050167568,-2.9923866
309,0.0018858997,-6.2733502
310,0.022236656,-3.806013
311,0.008792259,-4.733884
312,0.022867663,-3.7780313
313,0.0014232992,-6.5547776
314,0.009641392,-4.64169
315,2.8610189e-06,-12.764333
316,0.011949857,-4.427036
317,0.17808348,-1.7255028
318,0.06490005,-2.734907
319,0.012486614,-4.383098
320,0.04418281,-3.1194196
321,0.037999757,-3.2701755
322,0.00014590153,-8.832579
323,0.006433016,-5.046312
324,0.013272859,-4.322034
325,0.005557918,-5.1925316
326,0.0023309223,-6.0614915
327,0.007983441,-4.8303857
328,0.0014340128,-6.5472784
329,0.012196603,-4.4065976
330,0.022599993,-3.7898057
331,0.0007422791,-7.2057853
332,0.022609318,-3.7893932
333,0.0019421779,-6.243945
334,0.027631398,-3.5888026
335,0.020131899,-3.9054496
336,0.05833498,-2.8415534
337,0.036930155,-3.2987268
338,0.0013781821,-6.58699
339,0.07076423,-2.6484017
340,0.0039018465,-5.546305
341,0.0044357004,-5.41807
342,0.1452185,-1.9295157
343,0.010124635,-4.592784
344,0.00016723665,-8.6961
345,0.008282243,-4.7936416
346,0.058951937,-2.8310328
347,0.0010708795,-6.839275
348,0.002663519,-5.9281073
349,0.0004893536,-7.622425
350,0.02220401,-3.8074822
351,0.043185458,-3.1422515
352,0.1332483,-2.015541
353,0.000117295065,-9.0508175
354,0.13378748,-2.0115027
355,0.055207804,-2.896651
356,0.0005962263,-7.42489
357,0.044261392,-3.1176424
358,0.0025440254,-5.9740076
359,2.0265374e-05,-10.806597
360,0.07501973,-2.5900042
361,0.0116704125,-4.4506984
362,0.024160018,-3.723056
363,0.035402022,-3.3409863
364,0.28073588,-1.2703409
365,0.014814368,-4.2121577
366,0.072848745,-2.61937
367,0.007870614,-4.8446193
368,0.037189767,-3.2917216
369,0.022285972,-3.803798
370,0.00042226934,-7.7698674
371,0.02749931,-3.5935943
372,0.43169716,-0.84003097
373,0.0014965059,-6.5046225
374,1.0132739e-05,-11.499739
375,0.0008195855,-7.106712
376,0.009118816,-4.6974154
377,0.010653999,-4.54182
378,0.008921878,-4.719249
379,0.0242488,-3.7193882
380,0.0067940895,-4.991702
381,2.8610189e-06,-12.764333
382,8.511181e-05,-9.371545
383,0.0004183371,-7.779223
384,0.000973585,-6.9345255
385,0.015874203,-4.1430597
386,0.12572287,-2.0736752
387,0.06897048,-2.6740768
388,0.06934804,-2.6686175
389,0.026110232,-3.645428
390,0.0019740635,-6.227661
391,2.9682673e-05,-10.424947
392,0.009621085,-4.6437984
393,0.010932902,-4.5159783
394,0.03886539,-3.247651
395,0.025983403,-3.6502974
396,0.077062845,-2.563134
397,4.0172723e-05,-10.122322
398,0.014852776,-4.2095685
399,0.0016874135,-6.384558
400,0.01472404,-4.2182736
401,0.0017829726,-6.3294735
402,0.007301314,-4.919701
403,0.1939797,-1.6400018
404,0.0008045774,-7.1251936
405,0.0032057583,-5.7428064
406,0.000116699084,-9.055912
407,0.02997002,-3.5075576
408,0.0034947055,-5.656506
409,0.019952543,-3.9143987
410,0.005301346,-5.2397947
411,0.0010445621,-6.8641577
412,0.021885315,-3.8219395
413,8.5830325e-06,-11.665723
414,0.017135194,-4.066621
415,0.019488525,-3.9379294
416,0.46659732,-0.7622887
417,0.0008805688,-7.0349426
418,0.034134377,-3.3774502
419,0.046500158,-3.0682995
420,0.025657313,-3.6629267
421,0.00934713,-4.672686
422,0.0017918973,-6.32448
423,0.012162805,-4.409373
424,0.025386902,-3.673522
425,0.034322035,-3.3719678
426,0.013140038,-4.3320913
427,0.040487964,-3.2067506
428,8.2131824e-05,-9.407185
429,0.026001755,-3.6495912
430,1.0967195e-05,-11.420602
431,0.0015718498,-6.455502
432,6.2225314e-05,-9.684749
433,0.0006992756,-7.2654657
434,0.0008605591,-7.057928
435,0.010188712,-4.586475
436,0.043794144,-3.1282551
437,0.017925054,-4.021556
438,0.022499876,-3.7942455
439,0.009402399,-4.6667905
440,0.05002221,-2.9952881
441,0.024160018,-3.723056
442,0.0038878345,-5.549903
443,0.0003958157,-7.834562
444,7.509903e-05,-9.496703
445,0.00979392,-4.6259933
446,0.032587424,-3.4238288
447,0.00086877745,-7.048424
448,0.009927424,-4.6124544
449,0.0395457,-3.2302983
450,0.022034122,-3.8151631
451,0.028937884,-3.5426037
452,0.04570158,-3.0856223
453,0.04065623,-3.202603
454,0.002331517,-6.0612364
455,0.00048029807,-7.6411037
456,0.0011705459,-6.750285
457,0.019895284,-3.9172726
458,0.05833824,-2.8414974
459,0.011214793,-4.4905214
460,0.037762623,-3.2764354
461,0.01919855,-3.9529204
462,0.022136502,-3.8105273
463,0.034746755,-3.3596692
464,0.094367355,-2.36056
465,0.014857709,-4.2092366
466,0.009043329,-4.705728
467,0.005849742,-5.141358
468,0.03244964,-3.428066
469,0.09755791,-2.3273091
470,0.010572612,-4.5494885
471,0.004273331,-5.455362
472,0.1963328,-1.6279441
473,0.0025855228,-5.9578276
474,0.083050214,-2.4883099
475,0.013285917,-4.3210506
476,0.07620028,-2.5743902
477,0.4951511,-0.7028923
478,0.24763256,-1.3958093
479,7.3909487e-06,-11.815254
480,2.1338235e-05,-10.75501
481,0.003611354,-5.6236725
482,1.060957e-05,-11.453754
483,0.02437713,-3.71411
484,0.42785192,-0.84897816
485,0.0002640137,-8.23951
486,0.049448505,-3.0068235
487,0.00081303436,-7.114737
488,0.098476365,-2.3179388
489,0.00019917889,-8.521307
490,0.09702881,-2.3327475
491,0.0029897061,-5.81258
492,0.056879215,-2.8668253
493,0.000912131,-6.999727
494,0.0012717502,-6.6673613
495,0.023240205,-3.7618716
496,0.0006789048,-7.2950296
497,0.02326245,-3.7609148
498,0.051709432,-2.962115
499,0.0033229156,-5.7069125
500,0.0014386552,-6.5440464
501,0.0017690499,-6.3373127
502,0.023592701,-3.7468178
503,0.07878134,-2.5410793
504,0.007321077,-4.916998
505,0.0047079194,-5.358509
506,0.00015174192,-8.793329
507,0.0054699513,-5.2084856
508,0.0010790961,-6.8316317
509,0.00089212187,-7.021908
510,0.0033287373,-5.705162
511,0.12069999,-2.1144474
512,0.004496108,-5.4045434
513,0.0004141665,-7.7892423
514,0.004427986,-5.4198103
515,0.020051982,-3.9094272
516,0.05979256,-2.816874
517,0.12718862,-2.0620842
518,3.7669426e-05,-10.186662
519,0.05861641,-2.8367405
520,0.014818832,-4.2118564
521,0.058799196,-2.8336272
522,0.0041207885,-5.4917107
523,0.09147864,-2.3916497
524,0.0002734287,-8.20447
525,0.07439712,-2.5983381
526,0.028325412,-3.5639958
527,4.2676016e-05,-10.061873
528,0.0049391403,-5.310564
529,0.018986978,-3.964002
530,0.011771855,-4.442044
531,0.0007278654,-7.2253947
532,0.01009466,-4.595749
533,0.03518959,-3.347005
534,0.024555111,-3.7068353
535,0.006051314,-5.10748
536,0.016650168,-4.095335
537,0.0001314792,-8.936662
538,0.0024827865,-5.998374
539,0.0031144945,-5.7716885
540,0.010305407,-4.5750866
541,0.10075858,-2.295028
542,0.044075932,-3.1218414
543,0.0048023597,-5.338648
544,0.041101724,-3.1917052
545,0.012183531,-4.40767
546,0.011198878,-4.4919415
547,1.20400655e-05,-11.3272705
548,0.01333744,-4.31718
549,0.015381522,-4.174588
550,0.030212939,-3.499485
551,0.0054722037,-5.208074
552,0.08517828,-2.4630089
553,0.014263582,-4.250046
554,0.0022184066,-6.110966
555,0.00074561447,-7.201302
556,0.0032304742,-5.7351265
557,1.883489e-05,-10.8798
558,0.0017190692,-6.3659725
559,0.0006331585,-7.36479
560,0.12126698,-2.1097608
561,0.00021360023,-8.451405
562,0.006944804,-4.9697614
563,0.003378994,-5.6901774
564,0.30055222,-1.2021338
565,0.121530935,-2.1075864
566,0.0019990478,-6.2150846
567,0.007079043,-4.9506164
568,0.07285817,-2.6192405
569,1.1920928e-07,-15.942386
570,0.08471629,-2.4684474
571,0.0024548415,-6.009693
572,0.057364255,-2.8583338
573,0.015720839,-4.152768
574,0.0068804007,-4.9790783
575,0.08116792,-2.5112352
576,0.04138279,-3.1848903
577,0.0086224405,-4.753387
578,0.027725322,-3.5854092
579,0.060775068,-2.8005757
580,0.3505355,-1.0482932
581,0.0010905277,-6.8210936
582,0.0010933857,-6.818476
583,6.460935e-05,-9.647152
584,0.0064184475,-5.048579
585,0.0041796714,-5.477523
586,0.0038940094,-5.548316
587,1.7881378e-06,-13.234336
588,0.00095643546,-6.952297
589,0.0016412372,-6.412305
590,0.071707726,-2.6351569
591,0.02551009,-3.6686811
592,0.004406742,-5.4246197
593,0.000919277,-6.991923
594,0.18866798,-1.6677666
595,0.14288478,-1.9457167
596,0.009582948,-4.64777
597,0.00704803,-4.955007
598,0.15170455,-1.8858204
599,8.5350206e-05,-9.368748
600,0.16292977,-1.814436
601,0.020836974,-3.8710263
602,0.0072177607,-4.9312105
603,0.06557705,-2.7245295
604,0.2777675,-1.2809708
605,0.019769417,-3.923619
606,0.00014244496,-8.856555
607,0.0067656725,-4.9958935
608,0.32059953,-1.1375625
609,0.06605499,-2.7172678
610,0.021755615,-3.8278835
611,0.010058312,-4.5993557
612,0.027971685,-3.5765626
613,0.00021526881,-8.443623
614,0.005610908,-5.183043
615,0.004943292,-5.309724
616,0.0064229486,-5.047878
617,0.0087355375,-4.740356
618,0.012608693,-4.3733687
619,0.017259285,-4.059405
620,0.0012975853,-6.64725
621,9.5367386e-07,-13.862945
622,0.0033799445,-5.689896
623,0.0867161,-2.4451158
624,0.000100011595,-9.210224
625,0.0020511558,-6.189352
626,0.08968529,-2.4114485
627,8.5830325e-06,-11.665723
628,0.007526612,-4.8893104
629,0.24296626,-1.4148327
630,0.0026726737,-5.924676
631,0.027068136,-3.6093981
632,2.3007127e-05,-10.679707
633,0.16535658,-1.7996511
634,0.0003749621,-7.8886857
635,0.09010631,-2.406765
636,0.07447436,-2.5973005
637,0.004004081,-5.520441
638,0.085729554,-2.4565578
639,0.101391286,-2.288768
640,0.0008461471,-7.074817
641,0.002178916,-6.1289277
642,0.081541896,-2.5066383
643,6.687418e-05,-9.612698
644,0.0423784,-3.1611166
645,0.012560546,-4.3771944
646,0.0043581985,-5.4356966
647,5.4836123e-06,-12.113747
648,0.0008684201,-7.048835
649,5.960463e-07,-14.332948
650,0.00040987672,-7.799654
651,0.006361828,-5.0574393
652,0.013473411,-4.307037
653,0.02196322,-3.818386
654,0.008464413,-4.7718844
655,0.012015701,-4.421541
656,0.0002237308,-8.405067
657,0.10809396,-2.2247543
658,0.0022914363,-6.0785766
659,0.0018544872,-6.290147
660,0.040856518,-3.197689
661,0.013810907,-4.2822967
662,0.00014447123,-8.84243
663,0.0845292,-2.4706583
664,0.005465683,-5.209266
665,0.020980334,-3.8641698
666,0.07195192,-2.6317573
667,0.042262416,-3.163857
668,0.014528674,-4.2316313
669,0.004896198,-5.3192964
670,0.0009816834,-6.926242
671,0.00027378625,-8.203163
672,0.0403081,-3.2112029
673,0.020272557,-3.898487
674,0.08255333,-2.4943109
675,0.0012255546,-6.704362
676,1.442422e-05,-11.146602
677,0.0006829552,-7.289081
678,0.019546509,-3.9349587
679,0.003244852,-5.7306857
680,0.26838621,-1.3153282
681,0.0008013613,-7.1291986
682,0.006465588,-5.041261
683,0.004189287,-5.475225
684,0.07435971,-2.598841
685,0.0021879561,-6.1247873
686,0.07477584,-2.5932605
687,0.00013588935,-8.903669
688,0.038868833,-3.2475626
689,0.02883504,-3.546164
690,0.00541233,-5.2190757
691,0.0016962201,-6.379353
692,0.03155406,-3.456053
693,3.4570635e-06,-12.575091
694,0.11281265,-2.1820269
695,0.06476877,-2.7369318
696,0.021234665,-3.8521204
697,0.012813026,-4.357293
698,0.0084163025,-4.7775846
699,0.0013817535,-6.584402
700,0.0067964573,-4.991354
701,0.0023199806,-6.0661964
702,0.00042536747,-7.762557
703,0.032459106,-3.4277742
704,0.0006414978,-7.3517046
705,0.0029210064,-5.835827
706,0.0013015141,-6.644227
707,0.07996043,-2.5262234
708,0.0017287085,-6.3603806
709,0.03679205,-3.3024735
710,0.18436047,-1.6908623
711,0.026678098,-3.6239123
712,0.009801594,-4.6252103
713,0.12688972,-2.064437
714,0.044513863,-3.1119547
715,0.009737611,-4.6317596
716,0.028051436,-3.5737154
717,0.0015995816,-6.438013
718,0.09014019,-2.4063892
719,0.0248447,-3.6951108
720,0.04085354,-3.1977618
721,0.013289799,-4.3207583
722,0.071181856,-2.6425173
723,0.000998118,-6.909639
724,0.0003891426,-7.851565
725,0.0054615336,-5.210026
726,0.032215346,-3.4353123
727,2.5510462e-05,-10.576422
728,0.05820947,-2.843707
729,0.2979324,-1.2108887
730,0.09038156,-2.4037151
731,0.030283606,-3.4971488
732,1.180165e-05,-11.347271
733,0.00082458823,-7.1006265
734,0.0006546023,-7.331483
735,0.00084555155,-7.0755215
736,0.004073893,-5.503156
737,0.06894166,-2.6744947
738,0.008689567,-4.745632
739,0.013845002,-4.279831
740,0.0010100269,-6.8977785
741,0.00738983,-4.9076505
742,0.0013627062,-6.598283
743,0.034024693,-3.3806686
744,4.9828242e-05,-9.906929
745,0.018241033,-4.0040817
746,0.000210859,-8.464321
747,0.10564516,-2.2476695
748,0.09162821,-2.390016
749,0.011424596,-4.471987
750,0.39277497,-0.93451846
751,1.0251946e-05,-11.488043
752,0.0013906818,-6.577961
753,0.11421247,-2.169695
754,0.043610994,-3.132446
755,0.0035024271,-5.6542993
756,0.00021562635,-8.441963
757,0.0073763398,-4.9094777
758,0.039605856,-3.2287784
759,0.24492131,-1.4068183
760,0.015928056,-4.139673
761,0.07889394,-2.539651
762,0.08789702,-2.4315894
763,0.010588654,-4.547972
764,0.004720852,-5.355766
765,0.0012160295,-6.7121644
766,0.018835727,-3.972
767,0.0004945962,-7.6117687
768,0.00055536104,-7.495892
769,0.011776921,-4.4416137
770,0.0117662,-4.4425244
771,0.02326245,-3.7609148
772,0.00032372,-8.035631
773,0.023526799,-3.7496152
774,0.0002530493,-8.281926
775,0.008087625,-4.81742
776,0.19144349,-1.6531626
777,0.00042310345,-7.767894
778,0.0030658883,-5.787418
779,0.00019119342,-8.562225
780,0.0012706786,-6.6682043
781,0.18665607,-1.6784875
782,0.00947715,-4.6588717
783,0.12268465,-2.098138
784,0.013546799,-4.301605
785,0.02490598,-3.6926475
786,0.07217831,-2.6286156
787,0.026772691,-3.620373
788,0.037518088,-3.282932
789,0.035612103,-3.3350697
790,0.013393548,-4.312982
791,0.011965405,-4.4257355
792,5.960463e-07,-14.332948
793,0.022485074,-3.7949035
794,0.014447485,-4.237235
795,0.0033290938,-5.705055
796,0.040375307,-3.209537
797,0.00070999685,-7.25025
798,0.00071190286,-7.247569
799,0.0076910565,-4.8676972
800,0.055199794,-2.896796
801,0.016161507,-4.125123
802,0.0012032896,-6.7226963
803,0.08677797,-2.4444025
804,0.0010899324,-6.8216395
805,0.00078337494,-7.1518993
806,0.2902119,-1.237144
807,0.14041457,-1.9631561
808,0.02185056,-3.8235288
809,0.013502814,-4.3048573
810,0.0111782495,-4.4937854
811,0.0013007998,-6.644776
812,0.040736467,-3.2006316
813,0.0028921226,-5.8457646
814,0.0009889479,-6.918869
815,0.012515576,-4.380781
816,0.0011055317,-6.807429
817,0.002770873,-5.8885927
818,0.00096072286,-6.9478245
819,0.07280087,-2.6200275
820,0.1735621,-1.7512199
821,0.06612942,-2.7161415
822,0.056788776,-2.8684165
823,0.0012643685,-6.6731825
824,0.0068124416,-4.9890046
825,0.001296871,-6.647801
826,1.1920928e-07,-15.942386
827,0.035570346,-3.336243
828,0.0069406605,-4.9703584
829,0.0072311345,-4.9293594
830,0.018009825,-4.016838
831,1.1682442e-05,-11.357424
832,8.63038e-05,-9.357637
833,0.00032836766,-8.021377
834,0.019632194,-3.9305844
835,0.0049348697,-5.311429
836,0.00025138078,-8.288542
837,0.007400006,-4.9062743
838,0.014303656,-4.24724
839,0.003750435,-5.5858836
840,0.0707238,-2.6489732
841,0.09419118,-2.3624287
842,0.34394294,-1.0672795
843,0.00012730742,-8.968905
844,0.032095984,-3.4390244
845,0.07937557,-2.5335646
846,0.0005971794,-7.423293
847,0.072876126,-2.6189942
848,0.00866794,-4.748124
849,0.002497532,-5.992452
850,0.07440497,-2.5982325
851,0.004344074,-5.438943
852,0.021894295,-3.8215292
853,0.007916858,-4.838761
854,3.6119764e-05,-10.22867
855,0.026203139,-3.641876
856,0.021303402,-3.8488884
857,7.0333235e-06,-11.864851
858,0.012172697,-4.40856
859,0.0031282797,-5.767272
860,0.005614701,-5.182367
861,0.01429731,-4.247684
862,0.0026530565,-5.932043
863,0.044534728,-3.111486
864,0.005476235,-5.2073374
865,0.06673278,-2.707059
866,2.9801879e-05,-10.420939
867,0.01147598,-4.4674993
868,0.00096489117,-6.9434953
869,0.00096536754,-6.9430017
870,0.0034867465,-5.6587863
871,0.006757384,-4.9971194
872,0.018245013,-4.0038633
873,0.0011011258,-6.8114223
874,0.012406672,-4.3895206
875,0.00779527,-4.854238
876,0.0003444555,-7.9735456
877,0.066769026,-2.706516
878,0.0523883,-2.9490721
879,0.00023707918,-8.347116
880,0.032814365,-3.416889
881,0.14383917,-1.9390595
882,0.0059016496,-5.1325235
883,0.01030057,-4.575556
884,0.006040887,-5.1092043
885,0.008643004,-4.751005
886,0.006298454,-5.067451
887,0.000681883,-7.2906523
888,0.0011194637,-6.7949057
889,0.012261489,-4.401292
890,0.10816768,-2.2240727
891,0.26080927,-1.3439659
892,0.016716056,-4.091386
893,8.248942e-05,-9.402841
894,0.00042834642,-7.7555785
895,0.00405371,-5.508123
896,0.00027116438,-8.212786
897,0.011716599,-4.4467487
898,0.05910915,-2.8283696
899,0.010596439,-4.5472374
900,0.007035956,-4.956722
901,0.015112898,-4.192207
902,7.152555e-07,-14.150626
903,0.25490174,-1.3668772
904,0.037418764,-3.285583
905,0.0024855216,-5.997273
906,0.057054095,-2.8637555
907,0.0063407435,-5.060759
908,0.0028146196,-5.872928
909,0.02169111,-3.8308527
910,0.0013796107,-6.5859537
911,0.22140951,-1.5077413
912,0.013631237,-4.295391
913,0.019933145,-3.9153714
914,0.0005681093,-7.473197
915,0.0038041146,-5.571672
916,0.011080164,-4.502599
917,0.0015185265,-6.490015
918,0.065011315,-2.7331939
919,0.023097286,-3.7680402
920,0.027961716,-3.576919
921,0.007088512,-4.94928
922,0.0055351565,-5.1966352
923,0.091622986,-2.390073
924,7.3909487e-06,-11.815254
925,0.0036322589,-5.6179004
926,0.001047182,-6.8616524
927,0.0008162504,-7.1107893
928,0.011406565,-4.473566
929,0.139606,-1.9689311
930,1.1920922e-06,-13.639801
931,0.011992379,-4.423484
932,0.002574465,-5.9621134
933,0.05499029,-2.9005985
934,0.00019238528,-8.55601
935,3.9099883e-05,-10.149391
936,0.008383795,-4.7814546
937,0.011872817,-4.4335036
938,0.16757672,-1.786314
939,0.0018692417,-6.2822223
940,0.0077929045,-4.854542
941,0.0008013613,-7.1291986
942,0.0010855264,-6.8256903
943,0.030457417,-3.4914258
944,0.0026849194,-5.9201045
945,0.0059940815,-5.1169825
946,0.018508468,-3.989527
947,0.0007484734,-7.197475
948,1.6808368e-05,-10.993633
949,0.034939937,-3.3541248
950,0.034627,-3.3631215
951,0.053344313,-2.9309878
952,0.46267313,-0.7707345
953,0.015176304,-4.18802
954,0.08288937,-2.4902484
955,0.13795276,-1.980844
956,0.0072330283,-4.9290977
957,0.042560745,-3.156823
958,0.057668805,-2.8530388
959,7.510157e-06,-11.799254
960,0.03152137,-3.4570897
961,0.1368761,-1.988679
962,0.040825047,-3.1984596
963,0.0006718762,-7.3054366
964,0.0057693864,-5.1551895
965,0.08316825,-2.4868896
966,0.40894648,-0.894171
967,8.4158215e-05,-9.3828125
968,0.47428888,-0.7459387
969,0.04752377,-3.0465252
970,0.002053416,-6.1882505
971,0.6047196,-0.5029904
972,0.028268399,-3.5660107
973,0.021886948,-3.8218648
974,0.00014113385,-8.865802
975,0.038772166,-3.2500527
976,0.005259605,-5.2476993
977,0.0264652,-3.6319246
978,0.04127218,-3.1875668
979,0.05687482,-2.8669026
980,0.0015886318,-6.4448824
981,0.0014122284,-6.5625863
982,0.007185924,-4.9356313
983,0.0052634,-5.2469783
984,0.032889694,-3.4145958
985,0.17619368,-1.7361715
986,0.0033972904,-5.6847773
987,0.00054118293,-7.5217533
988,9.214454e-05,-9.292152
989,0.11191176,-2.1900446
990,0.017660158,-4.036444
991,0.0031401631,-5.7634807
992,1.1920928e-07,-15.942386
993,0.49562377,-0.70193815
994,0.0096374955,-4.642094
995,0.0044181356,-5.4220376
996,0.0054923585,-5.2043977
997,0.004511535,-5.401118
998,0.032329615,-3.4317715
999,0.067135155,-2.7010474
1000,0.06450896,-2.740951
1001,0.053853437,-2.921489
1002,5.7934038e-05,-9.756206
1003,0.062277935,-2.776148
1004,4.2914424e-05,-10.056303
1005,0.02121751,-3.8529286
1006,0.010021608,-4.6030116
1007,0.0111248465,-4.4985743
1008,0.0043170117,-5.445192
1009,0.036284853,-3.316355
1010,0.031195926,-3.4674678
1011,0.002826507,-5.8687134
1012,0.011076392,-4.502939
1013,0.028097684,-3.5720682
1014,0.023944024,-3.7320366
1015,0.10327539,-2.2703562
1016,0.03331594,-3.4017193
1017,8.60654e-05,-9.360403
1018,0.00459662,-5.382434
1019,0.00025221505,-8.285229
1020,0.038188983,-3.2652082
1021,0.006535584,-5.0304937
1022,0.0005681093,-7.473197
1023,0.004673985,-5.365743
1024,0.11978703,-2.1220398
1025,0.0008412636,-7.0806055
1026,0.0006007535,-7.417326
1027,0.08196032,-2.5015202
1028,0.004211367,-5.469968
1029,0.02675946,-3.6208673
1030,0.19400631,-1.6398646
1031,0.050957832,-2.9767568
1032,5.960463e-07,-14.332948
1033,0.18715733,-1.6758057
1034,0.008840351,-4.728429
1035,0.0052907923,-5.2417874
1036,0.0080219945,-4.825568
1037,0.0002868956,-8.156392
1038,2.324554e-05,-10.669397
1039,8.558861e-05,-9.365958
1040,0.0011161296,-6.7978883
1041,0.024293711,-3.7175376
1042,0.39895052,-0.9189179
1043,0.030470368,-3.4910007
1044,0.024477873,-3.7099857
1045,0.11841216,-2.1335838
1046,0.09249192,-2.380634
1047,0.0031926872,-5.7468925
1048,0.00054582953,-7.5132036
1049,0.0149127925,-4.205536
1050,0.002984952,-5.814172
1051,0.0006231512,-7.3807216
1052,0.004228817,-5.465833
1053,0.013656166,-4.2935643
1054,0.042358976,-3.1615748
1055,0.076389484,-2.5719101
1056,0.02013482,-3.9053047
1057,0.02017536,-3.9032931
1058,0.11114531,-2.1969168
1059,0.014558634,-4.229571
1060,0.0014582963,-6.5304866
1061,0.096691854,-2.3362262
1062,0.007848615,-4.8474183
1063,0.024525682,-3.7080345
1064,1.1920928e-07,-15.942386
1065,0.00010072678,-9.203099
1066,0.037283715,-3.2891986
1067,1.7404405e-05,-10.958787
1068,0.008884188,-4.723482
1069,0.0020678106,-6.181265
1070,0.013341675,-4.3168626
1071,0.00020442304,-8.495319
1072,0.009890597,-4.616171
1073,0.0048016477,-5.338796
1074,9.8104436e-05,-9.229478
1075,0.14702785,-1.9171332
1076,0.0056751557,-5.171657
1077,0.010974406,-4.5121894
1078,0.0017849955,-6.3283396
1079,0.0003233625,-8.0367365
1080,0.014552407,-4.229999
1081,0.104851566,-2.2552094
1082,0.0034277039,-5.6758647
1083,3.576278e-07,-14.843773
1084,0.10460733,-2.2575417
1085,0.017764743,-4.0305395
1086,0.00439155,-5.428073
1087,0.22144906,-1.5075626
1088,0.007121654,-4.9446154
1089,0.0044095903,-5.4239736
1090,0.027763005,-3.584051
1091,0.0080972025,-4.8162365
1092,0.0048512374,-5.3285217
1093,0.008981543,-4.7125835
1094,0.00041547726,-7.7860827
1095,0.005359211,-5.2289386
1096,0.0005225962,-7.5567017
1097,0.009577989,-4.648288
1098,2.0265559e-06,-13.109173
1099,0.22571364,-1.4884882
1100,0.0044063856,-5.4247007
1101,0.0077770543,-4.856578
1102,6.5682165e-05,-9.630683
1103,0.0003003623,-8.110521
1104,0.032978393,-3.4119027
1105,0.0148736825,-4.208162
1106,0.008322794,-4.7887573
1107,0.000594201,-7.428293
1108,0.002094815,-6.16829
1109,0.027662477,-3.5876784
1110,0.02065903,-3.879603
1111,0.062678635,-2.7697346
1112,0.021079553,-3.8594518
1113,0.018002331,-4.017254
1114,5.9841273e-05,-9.723815
1115,0.02236909,-3.8000753
1116,0.005034152,-5.29151
1117,0.20286496,-1.5952147
1118,0.017762283,-4.030678
1119,0.00858982,-4.7571774
1120,0.033495568,-3.3963423
1121,0.08155728,-2.5064497
1122,0.079819776,-2.527984
1123,0.033294957,-3.4023492
1124,0.00677775,-4.99411
1125,0.04163187,-3.1788893
1126,0.026534392,-3.6293137
1127,0.06787871,-2.690033
1128,0.02284471,-3.7790358
1129,0.14385423,-1.9389548
1130,0.009034705,-4.706682
1131,0.0066307997,-5.01603
1132,0.00016699827,-8.697527
1133,0.0027083405,-5.9114194
1134,1.9907753e-05,-10.824401
1135,0.0964729,-2.338493
1136,0.023859872,-3.7355573
1137,0.0012266262,-6.703488
1138,0.008657186,-4.7493653
1139,0.012249007,-4.4023104
1140,0.095449015,-2.349163
1141,0.08380889,-2.479216
1142,0.031010453,-3.4734309
1143,9.7985234e-05,-9.230694
1144,0.050418667,-2.9873939
1145,0.004045399,-5.510175
1146,0.018584881,-3.9854069
1147,3.576278e-07,-14.843773
1148,7.748574e-06,-11.768002
1149,0.05768411,-2.8527737
1150,0.06433828,-2.7436004
1151,0.11999036,-2.120344
1152,0.024812257,-3.6964176
1153,0.006535584,-5.0304937
1154,0.005795698,-5.1506395
1155,0.0004532502,-7.699066
1156,0.00914693,-4.694337
1157,0.00016151555,-8.730909
1158,0.0054355683,-5.2147913
1159,0.24724564,-1.397373
1160,0.0021513193,-6.141674
1161,0.0018433023,-6.2961965
1162,3.6954812e-06,-12.5084
1163,0.058523208,-2.838332
1164,0.001905175,-6.263181
1165,0.074897625,-2.591633
1166,0.0017047885,-6.3743143
1167,5.3644035e-06,-12.135725
1168,0.18768422,-1.6729944
1169,0.00054761674,-7.509935
1170,0.041947763,-3.1713302
1171,0.012235936,-4.403378
1172,0.002141922,-6.146052
1173,0.04664068,-3.065282
1174,0.055693883,-2.8878849
1175,0.011397961,-4.474321
1176,0.0040135793,-5.5180717
1177,0.0015414987,-6.4750004
1178,0.010007682,-4.604402
1179,0.016011119,-4.134472
1180,4.2915253e-06,-12.358869
1181,0.03661497,-3.3072982
1182,0.0052003115,-5.2590365
1183,0.021489633,-3.8401847
1184,0.0011882872,-6.7352424
1185,0.17543106,-1.7405092
1186,6.6754976e-05,-9.614482
1187,0.022911355,-3.7761226
1188,0.0019696613,-6.2298937
1189,0.0025647148,-5.965908
1190,0.0005569099,-7.4931073
1191,0.012097795,-4.414732
1192,0.015449018,-4.17021
1193,0.019526519,-3.9359818
1194,0.1346439,-2.0051217
1195,0.047849286,-3.039699
1196,0.102954194,-2.273471
1197,0.00017569905,-8.646738
1198,0.01019296,-4.586058
1199,0.014095865,-4.2618737
1200,0.0001447096,-8.840781
1201,0.00042131607,-7.772127
1202,0.016199628,-4.122767
1203,0.05154007,-2.9653957
1204,0.009333548,-4.67414
1205,0.0053301603,-5.234374
1206,0.017419325,-4.050175
1207,0.03132325,-3.4633946
1208,0.019254096,-3.9500315
1209,0.071029864,-2.644655
1210,0.027128931,-3.6071546
1211,0.02433641,-3.7157817
1212,0.0012104335,-6.716777
1213,0.009472308,-4.659383
1214,0.020767622,-3.87436
1215,0.0019327785,-6.2487965
1216,0.172883,-1.7551402
1217,0.01974265,-3.924974
1218,7.641024e-05,-9.479394
1219,6.377493e-05,-9.660151
1220,0.046894256,-3.05986
1221,0.07181369,-2.63368
1222,0.04227453,-3.1635704
1223,0.00058812485,-7.4385715
1224,0.014457826,-4.2365193
1225,0.036997244,-3.296912
1226,0.00029631038,-8.124104
1227,0.11440238,-2.1680334
1228,0.16387412,-1.8086567
1229,0.038891535,-3.2469788
1230,0.085337766,-2.4611382
1231,0.21894966,-1.5189135
1232,0.011460188,-4.4688764
1233,0.097378835,-2.3291464
1234,0.042361602,-3.1615129
1235,0.03225101,-3.4342058
1236,0.010695751,-4.5379086
1237,0.034187716,-3.3758888
1238,0.073069505,-2.6163442
1239,0.01992485,-3.9157877
1240,0.00043204034,-7.7469916
1241,0.16192622,-1.8206145
1242,0.030226355,-3.499041
1243,0.019018559,-3.9623399
1244,0.0007222666,-7.233116
1245,0.009402162,-4.6668158
1246,0.066296,-2.7136257
1247,0.0007089247,-7.2517614
1248,0.008650922,-4.750089
1249,0.015699597,-4.1541204
1250,0.016737744,-4.090089
1251,0.033204094,-3.4050822
1252,0.00038509106,-7.862031
1253,0.032077283,-3.4396071
1254,0.009326462,-4.6748996
1255,1.3589766e-05,-11.206194
1256,0.0038503099,-5.559602
1257,0.0030411682,-5.7955136
1258,0.0044203904,-5.4215274
1259,0.007348413,-4.913271
1260,0.00018010901,-8.621948
1261,0.00025078488,-8.2909155
1262,0.07464098,-2.5950656
1263,0.018740147,-3.9770873
1264,0.00020263526,-8.504103
1265,0.015113602,-4.19216
1266,0.008177253,-4.806399
1267,0.033119448,-3.4076347
1268,0.06775217,-2.6918988
1269,0.0005716835,-7.466925
1270,0.008501529,-4.7675095
1271,0.024326172,-3.7162025
1272,3.3378547e-06,-12.610183
1273,0.004395704,-5.427128
1274,0.014359474,-4.2433453
1275,0.0048916903,-5.320217
1276,0.011120955,-4.4989243
1277,0.0018454441,-6.2950354
1278,0.005275733,-5.2446375
1279,0.010947287,-4.5146637
1280,0.0049374793,-5.3109
1281,0.0038535162,-5.558769
1282,0.0021828413,-6.127128
1283,0.05210816,-2.9544337
1284,1.3232144e-05,-11.2328615
1285,1.2159274e-05,-11.317418
1286,0.012168575,-4.4088984
1287,0.0048047323,-5.338154
1288,9.298281e-06,-11.585681
1289,0.079058945,-2.5375617
1290,0.015810724,-4.1470666
1291,0.000105494655,-9.15685
1292,7.6293654e-06,-11.783506
1293,0.02281325,-3.7804139
1294,0.063244015,-2.7607548
1295,0.014638874,-4.224075
1296,0.037073176,-3.2948616
1297,0.052592017,-2.945191
1298,0.18754855,-1.6737175
1299,0.06910131,-2.6721816
1300,0.0009897816,-6.9180264
1301,0.005717353,-5.1642494
1302,0.008176071,-4.806544
1303,0.0021163465,-6.158064
1304,0.017245576,-4.0601997
1305,0.00048053637,-7.640608
1306,0.008475643,-4.770559
1307,0.0004203628,-7.7743926
1308,0.2588765,-1.3514042
1309,0.004506195,-5.4023023
1310,0.013982902,-4.26992
1311,0.016580643,-4.0995193
1312,0.0011679264,-6.7525253
1313,0.003715162,-5.595333
1314,0.012031837,-4.420199
1315,0.016034935,-4.1329856
1316,0.0025890898,-5.956449
1317,0.0016702762,-6.3947663
1318,0.06456417,-2.7400956
1319,0.029585278,-3.5204785
1320,0.015993522,-4.1355715
1321,0.0011676883,-6.7527294
1322,0.001068855,-6.8411674
1323,0.0017559599,-6.3447394
1324,0.000110739296,-9.108332
1325,3.9934315e-05,-10.128275
1326,0.007523654,-4.8897033
1327,0.24651746,-1.4003224
1328,0.0015242398,-6.4862595
1329,0.009378426,-4.6693435
1330,0.015136147,-4.1906695
1331,0.005760971,-5.156649
1332,0.0042309538,-5.4653277
1333,0.005983891,-5.1186843
1334,0.014348076,-4.2441397
1335,0.04305278,-3.1453285
1336,0.01251381,-4.3809223
1337,0.008711902,-4.743065
1338,0.010047336,-4.6004477
1339,0.00016747502,-8.694676
1340,0.0026201226,-5.9445343
1341,0.020168584,-3.903629
1342,9.893881e-05,-9.221009
1343,0.00022206226,-8.412553
1344,0.0017918973,-6.32448
1345,0.0072842725,-4.9220376
1346,0.021468515,-3.841168
1347,0.06306607,-2.7635725
1348,0.016051006,-4.1319838
1349,0.023444008,-3.7531404
1350,0.027610062,-3.589575
1351,0.0004478882,-7.710967
1352,0.031983998,-3.4425197
1353,3.576278e-07,-14.843773
1354,0.043649565,-3.131562
1355,0.0053184214,-5.236579
1356,0.004051454,-5.5086794
1357,0.0014906734,-6.5085273
1358,8.940297e-05,-9.322356
1359,0.003616699,-5.6221933
1360,0.00013124081,-8.938477
1361,0.008535806,-4.7634854
1362,0.07628577,-2.573269
1363,0.0011210117,-6.793524
1364,0.013150744,-4.331277
1365,0.010233315,-4.5821066
1366,0.040444117,-3.2078342
1367,0.042759623,-3.1521611
1368,0.015971817,-4.1369295
1369,0.05443241,-2.9107955
1370,0.012945185,-4.347031
1371,0.08958088,-2.4126134
1372,0.0007594324,-7.1829395
1373,0.041629925,-3.178936
1374,2.145765e-06,-13.052014
1375,0.009787428,-4.6266565
1376,0.007736363,-4.8618236
1377,0.011852908,-4.435182
1378,0.13568495,-1.9974196
1379,0.00018618758,-8.588756
1380,0.152609,-1.8798761
1381,0.16291296,-1.8145392
1382,0.001388777,-6.579332
1383,0.01827615,-4.002158
1384,0.0015717307,-6.455578
1385,0.006996773,-4.962306
1386,0.009246621,-4.683497
1387,0.0027959563,-5.879581
1388,0.0036663474,-5.6085596
1389,0.00044228786,-7.72355
1390,0.0025931324,-5.954889
1391,0.005685231,-5.1698833
1392,0.0014446072,-6.539918
1393,0.0129160015,-4.3492885
1394,0.049474485,-3.0062983
1395,0.059330266,-2.8246357
1396,0.08898581,-2.4192784
1397,0.053839542,-2.9217472
1398,0.042017493,-3.1696692
1399,0.00056036504,-7.4869223
1400,0.0076924763,-4.8675127
1401,0.18045801,-1.7122571
1402,0.11658397,-2.1491435
1403,0.047488302,-3.047272
1404,0.01082819,-4.5256023
1405,0.016063793,-4.1311874
1406,0.03504595,-3.3510952
1407,0.023837639,-3.7364895
1408,0.067718744,-2.6923923
1409,0.009450225,-4.661717
1410,0.04768802,-3.043075
1411,0.007603514,-4.8791447
1412,0.056938786,-2.8657784
1413,0.005259605,-5.2476993
1414,3.2305197e-05,-10.340282
1415,0.070288755,-2.6551435
1416,0.10149501,-2.2877457
1417,0.0049142293,-5.3156204
1418,3.933899e-06,-12.44588
1419,0.02422483,-3.7203772
1420,0.0013408012,-6.614488
1421,0.023578845,-3.7474053
1422,0.060775068,-2.8005757
1423,0.012943302,-4.347177
1424,0.0006322054,-7.3662963
1425,0.2508831,-1.3827682
1426,0.032123227,-3.438176
1427,0.005713679,-5.164892
1428,1.7881378e-06,-13.234336
1429,0.09756775,-2.3272083
1430,0.003534857,-5.6450825
1431,0.030529454,-3.4890633
1432,0.009183074,-4.6903934
1433,0.009541621,-4.652092
1434,0.1223093,-2.1012022
1435,0.00015007323,-8.804387
1436,0.00076241035,-7.1790257
1437,0.0068193087,-4.987997
1438,0.0008044583,-7.1253414
1439,0.03882927,-3.248581
1440,0.033781197,-3.387851
1441,2.0861407e-05,-10.77761
1442,0.015287958,-4.18069
1443,0.0042107734,-5.470109
1444,0.00519794,-5.259493
1445,0.032996733,-3.4113467
1446,0.2791131,-1.2761382
1447,0.0049636946,-5.305605
1448,0.0053110695,-5.2379622
1449,0.006888807,-4.9778576
1450,0.004019991,-5.5164757
1451,0.005423712,-5.2169747
1452,0.010269775,-4.5785503
1453,0.14196983,-1.9521407
1454,0.0061915964,-5.0845623
1455,0.08419886,-2.4745739
1456,0.05924286,-2.8261101
1457,0.07579281,-2.5797517
1458,0.0039147898,-5.5429935
1459,0.00024637525,-8.308655
1460,0.0035750067,-5.633788
1461,0.020538162,-3.8854706
1462,0.0084547205,-4.7730303
1463,0.0017266854,-6.361552
1464,0.008599276,-4.7560773
1465,2.3841855e-07,-15.249238
1466,0.0050436407,-5.289627
1467,0.051423896,-2.9676523
1468,0.0011181538,-6.7960763
1469,0.03845446,-3.2582805
1470,0.06000892,-2.813262
1471,0.08134839,-2.5090144
1472,1.41858045e-05,-11.163269
1473,0.09764257,-2.3264418
1474,0.0133427335,-4.3167834
1475,0.01697675,-4.0759106
1476,0.08229996,-2.4973845
1477,0.0667649,-2.7065778
1478,0.004996314,-5.2990546
1479,0.04498374,-3.1014543
1480,0.005739399,-5.160401
1481,7.509903e-05,-9.496703
1482,0.17596386,-1.7374766
1483,0.016782409,-4.0874243
1484,0.010203933,-4.584982
1485,0.0036286956,-5.618882
1486,0.0036662286,-5.6085916
1487,0.00060682953,-7.407263
1488,0.01678311,-4.0873823
1489,0.014826819,-4.2113175
1490,0.01777821,-4.029782
1491,0.022438915,-3.7969584
1492,0.11746361,-2.1416266
1493,0.00045944625,-7.6854887
1494,0.0061048702,-5.0986686
1495,0.06316456,-2.7620118
1496,0.05535557,-2.8939779
1497,0.0018180761,-6.3099766
1498,0.0049709305,-5.304148
1499,0.10941812,-2.2125788
1500,0.004940682,-5.3102517
1501,0.006260427,-5.073507
1502,0.025378302,-3.6738608
1503,0.0002791492,-8.183764
1504,6.89006e-05,-9.582846
1505,9.5720476e-05,-9.254078
1506,0.0019265916,-6.2520027
1507,0.020485958,-3.8880157
1508,0.014617375,-4.2255445
1509,0.057756122,-2.851526
1510,0.16221271,-1.8188467
1511,0.00038699768,-7.857092
1512,0.009514935,-4.6548924
1513,0.036992192,-3.2970483
1514,0.013331441,-4.31763
1515,0.037046757,-3.2955744
1516,0.27376118,-1.2954992
1517,0.020814907,-3.8720858
1518,0.06729833,-2.6986198
1519,0.0786068,-2.543297
1520,5.864925e-05,-9.743936
1521,0.00080541114,-7.124158
1522,0.00071011594,-7.2500825
1523,0.013326971,-4.3179655
1524,0.03660141,-3.3076684
1525,0.07249324,-2.6242619
1526,0.015901187,-4.1413617
1527,0.033044714,-3.4098938
1528,0.0023070169,-6.0718
1529,0.007797399,-4.8539653
1530,0.021695426,-3.830654
1531,0.014381683,-4.2418
1532,0.005340832,-5.2323737
1533,0.024358632,-3.714869
1534,0.012119936,-4.412904
1535,0.24241672,-1.4170971
1536,0.07779773,-2.553643
1537,0.066557914,-2.709683
1538,0.007659353,-4.8718276
1539,0.011718131,-4.446618
1540,0.024825629,-3.6958787
1541,0.0033706776,-5.6926417
1542,0.00017641419,-8.642676
1543,0.0004090426,-7.801691
1544,0.19467013,-1.6364489
1545,0.0022724061,-6.086916
1546,0.04713674,-3.0547025
1547,0.0009673922,-6.9409065
1548,0.003759461,-5.58348
1549,0.027832106,-3.5815651
1550,0.092894815,-2.3762875
1551,0.047775757,-3.0412369
1552,0.00025042734,-8.292342
1553,0.028806895,-3.5471406
1554,0.007986044,-4.83006
1555,0.0017816636,-6.330208
1556,0.00062243635,-7.3818693
1557,0.02897552,-3.5413039
1558,0.05024149,-2.990914
1559,0.060233425,-2.8095279
1560,0.0020384265,-6.195577
1561,0.0033793505,-5.6900716
1562,0.0033921816,-5.686282
1563,0.004360335,-5.4352064
1564,5.9604467e-06,-12.030365
1565,0.009129802,-4.6962113
1566,0.00045777808,-7.689126
1567,0.0035311745,-5.646125
1568,5.674201e-05,-9.776996
1569,0.01361783,-4.2963753
1570,0.009877967,-4.617449
1571,0.012453178,-4.3857794
1572,0.035413183,-3.340671
1573,0.00030405668,-8.098296
1574,0.015405117,-4.1730556
1575,0.07841229,-2.5457747
1576,0.01347694,-4.306775
1577,0.0014240134,-6.554276
1578,0.00016234987,-8.725757
1579,1.1563234e-05,-11.36768
1580,0.0428438,-3.1501944
1581,0.00015507927,-8.771574
1582,0.047466133,-3.0477388
1583,0.054051097,-2.9178255
1584,0.03138968,-3.461276
1585,0.086630836,-2.4460995
1586,0.06107813,-2.7956014
1587,0.056788776,-2.8684165
1588,0.0033905182,-5.6867723
1589,0.014721339,-4.218457
1590,0.073648535,-2.6084511
1591,0.018276617,-4.002133
1592,0.018566275,-3.9864085
1593,0.002534394,-5.977801
1594,0.03597464,-3.324941
1595,1.1920928e-07,-15.942386
1596,0.010840454,-4.5244703
1597,0.009851173,-4.620165
1598,0.0005017452,-7.5974183
1599,0.03966337,-3.227327
1600,0.0008319731,-7.0917106
1601,0.0011453028,-6.772086
1602,0.017570555,-4.0415306
1603,0.0042118416,-5.4698553
1604,0.006653773,-5.0125713
1605,0.011186619,-4.4930367
1606,0.0317944,-3.448465
1607,0.2160891,-1.5320644
1608,6.079655e-06,-12.010563
1609,0.0671026,-2.7015324
1610,0.0026349847,-5.938878
1611,0.004921584,-5.314125
1612,0.00016187312,-8.728698
1613,0.00017462636,-8.652862
1614,0.0004476499,-7.711499
1615,0.037489038,-3.2837067
1616,0.001866862,-6.2834964
1617,0.0045514083,-5.3923187
1618,0.01951553,-3.9365447
1619,0.08725911,-2.4388733
1620,0.0012342463,-6.6972947
1621,0.02926256,-3.5314465
1622,4.672895e-05,-9.971147
1623,0.0061071212,-5.0983
1624,0.0016150539,-6.428387
1625,2.0980615e-05,-10.771912
1626,0.0015072187,-6.4974895
1627,0.07237571,-2.6258845
1628,0.012000742,-4.4227867
1629,0.19925357,-1.6131771
1630,0.0012398422,-6.6927714
1631,2.3483954e-05,-10.659193
1632,0.009601839,-4.6458006
1633,0.0010949337,-6.8170614
1634,0.036193572,-3.318874
1635,0.15633592,-1.8557483
1636,0.023375185,-3.7560804
1637,0.12989585,-2.0410223
1638,0.0004491989,-7.708045
1639,0.0005920564,-7.4319086
1640,0.0039949385,-5.522727
1641,0.05795886,-2.8480217
1642,0.007946307,-4.835048
1643,0.08905528,-2.418498
1644,0.002259204,-6.092743
1645,0.040605985,-3.2038398
1646,0.005275851,-5.244615
1647,0.18776317,-1.6725738
1648,0.017104492,-4.068414
1649,0.0668095,-2.70591
1650,0.044849593,-3.1044407
1651,0.018109808,-4.0113015
1652,0.08419503,-2.4746194
1653,0.4082917,-0.8957734
1654,0.10015902,-2.300996
1655,0.046111137,-3.0767007
1656,0.005249881,-5.24955
1657,2.3722367e-05,-10.649093
1658,0.00038652102,-7.8583245
1659,0.0062225177,-5.079581
1660,0.0401542,-3.2150283
1661,0.05795976,-2.8480062
1662,0.00768041,-4.8690825
1663,0.0031960143,-5.7458506
1664,0.1942054,-1.638839
1665,0.00076336326,-7.1777763
1666,0.07609412,-2.5757842
1667,0.00015531764,-8.770039
1668,0.00019512657,-8.5418625
1669,0.006899817,-4.97626
1670,0.010028218,-4.602352
1671,0.00024101214,-8.330664
1672,1.1920928e-07,-15.942386
1673,0.0073923147,-4.9073143
1674,0.018360656,-3.9975452
1675,0.0015355474,-6.4788685
1676,0.12052628,-2.1158874
1677,0.003304737,-5.7123985
1678,0.032863967,-3.4153786
1679,0.009485652,-4.657975
1680,0.02822691,-3.5674796
1681,0.004717411,-5.3564954
1682,0.023670357,-3.7435317
1683,0.028863994,-3.5451603
1684,0.018451124,-3.99263
1685,0.0020994544,-6.1660776
1686,0.008493373,-4.768469
1687,0.114479564,-2.1673589
1688,0.011644961,-4.452882
1689,0.0025075204,-5.988461
1690,0.024889935,-3.6932917
1691,0.04887379,-3.018514
1692,0.009494862,-4.6570044
1693,0.062297087,-2.7758405
1694,0.0053096465,-5.23823
1695,0.00034576637,-7.969747
1696,0.03481641,-3.3576665
1697,0.0011275607,-6.7876987
1698,0.15756617,-1.8479097
1699,0.11286452,-2.1815672
1700,0.0043357657,-5.440857
1701,0.0024266578,-6.02124
1702,0.021515418,-3.8389854
1703,0.10870173,-2.2191477
1704,0.00060647214,-7.4078517
1705,0.11199809,-2.1892736
1706,0.00043823652,-7.732752
1707,0.050833207,-2.9792054
1708,0.00046850197,-7.6659703
1709,0.00010775939,-9.13561
1710,0.10058752,-2.2967272
1711,0.086503364,-2.447572
1712,0.009060931,-4.7037835
1713,0.001713,-6.369509
1714,0.00094643136,-6.962812
1715,0.0006917706,-7.276256
1716,0.021251937,-3.8513072
1717,0.07034121,-2.6543975
1718,0.034518983,-3.366246
1719,0.0007533573,-7.190971
1720,0.0066673914,-5.0105267
1721,0.018736051,-3.9773057
1722,0.02121354,-3.8531156
1723,0.019657442,-3.9292994
1724,0.009139369,-4.6951637
1725,0.016363708,-4.1126895
1726,0.016706677,-4.0919466
1727,0.0055496194,-5.194026
1728,0.00090153096,-7.011416
1729,0.03746596,-3.2843225
1730,0.07996758,-2.526134
1731,0.0003314661,-8.011985
1732,0.13575064,-1.9969356
1733,0.19541998,-1.6326044
1734,0.006410156,-5.049872
1735,0.029808505,-3.5129616
1736,0.027245292,-3.6028745
1737,0.0025322535,-5.978646
1738,0.0065788114,-5.023901
1739,0.0064511383,-5.0434985
1740,0.0031156829,-5.771307
1741,2.9802277e-06,-12.723511
1742,0.000793738,-7.138757
1743,0.034935217,-3.35426
1744,0.028508486,-3.5575535
1745,0.10291924,-2.2738106
1746,0.012620935,-4.3723984
1747,0.0003151397,-8.062494
1748,1.1920928e-07,-15.942386
1749,0.012258192,-4.401561
1750,0.0042119604,-5.469827
1751,0.029594883,-3.5201538
1752,0.032805596,-3.4171562
1753,0.17434357,-1.7467275
1754,0.02948227,-3.5239663
1755,0.013100976,-4.3350687
1756,0.010590306,-4.5478163
1757,0.010824888,-4.5259075
1758,0.00832906,-4.788005
1759,0.011762901,-4.442805
1760,0.00034159547,-7.9818835
1761,0.026939455,-3.6141634
1762,0.017599603,-4.039879
1763,0.020560937,-3.8843622
1764,0.0038747722,-5.5532684
1765,0.6164444,-0.48378715
1766,0.039269276,-3.2373128
1767,0.121527456,-2.107615
1768,0.0078049693,-4.8529944
1769,0.0062321136,-5.0780396
1770,0.0015132892,-6.4934697
1771,0.016491646,-4.1049013
1772,0.0007544294,-7.189549
1773,0.00013183679,-8.933946
1774,0.0005689433,-7.4717298
1775,0.007344271,-4.9138346
1776,0.00017605662,-8.644705
1777,0.07118274,-2.642505
1778,3.2782016e-05,-10.32563
1779,3.7431015e-05,-10.193011
1780,0.021044068,-3.8611367
1781,0.0008423356,-7.079332
1782,0.0012032896,-6.7226963
1783,0.004944478,-5.309484
1784,0.002783712,-5.88397
1785,0.011944556,-4.4274797
1786,0.0010096696,-6.8981323
1787,0.015089061,-4.193785
1788,0.102965385,-2.2733624
1789,0.004789191,-5.341394
1790,0.0005041282,-7.59268
1791,0.012262667,-4.401196
1792,0.07615919,-2.5749295
1793,0.0038713287,-5.5541577
1794,0.010098555,-4.595363
1795,0.04810108,-3.0344508
1796,0.008199718,-4.8036556
1797,0.017207611,-4.0624037
1798,0.030174308,-3.5007644
1799,0.0035126433,-5.6513863
1800,0.01704156,-4.0721
1801,0.00042536747,-7.762557
1802,0.013697675,-4.2905293
1803,4.7801783e-05,-9.948447
1804,0.041469026,-3.1828084
1805,0.009598533,-4.646145
1806,0.0023922892,-6.0355043
1807,0.0034778367,-5.661345
1808,0.061491527,-2.7888558
1809,0.0003933133,-7.840904
1810,0.017602883,-4.0396924
1811,0.026382538,-3.635053
1812,1.9073468e-06,-13.169798
1813,0.071280435,-2.6411333
1814,0.0051456396,-5.2696056
1815,0.027808571,-3.582411
1816,0.34800008,-1.0555526
1817,0.10531164,-2.2508314
1818,0.1755658,-1.7397414
1819,0.002386224,-6.038043
1820,0.005305496,-5.2390122
1821,0.002933249,-5.8316445
1822,9.583968e-05,-9.252833
1823,0.18303789,-1.6980621
1824,0.03808112,-3.2680366
1825,0.14226902,-1.9500356
1826,0.00040534863,-7.810763
1827,0.05415409,-2.9159217
1828,0.10255006,-2.2774043
1829,0.36031428,-1.0207787
1830,0.055288456,-2.8951912
1831,0.0033233908,-5.7067695
1832,0.02510398,-3.6847289
1833,0.068226844,-2.6849172
1834,5.6384404e-05,-9.783318
1835,0.036791362,-3.3024921
1836,0.039584544,-3.2293165
1837,0.0047371066,-5.352329
1838,0.0007896881,-7.1438727
1839,0.07322363,-2.614237
1840,0.007256698,-4.9258304
1841,0.016897634,-4.0805817
1842,0.0011135099,-6.800238
1843,0.4043451,-0.9054866
1844,0.0066694045,-5.010225
1845,0.0072011915,-4.933509
1846,0.008282953,-4.7935557
1847,0.019398501,-3.9425595
1848,0.06535475,-2.727925
1849,0.0095335925,-4.6529336
1850,0.036823303,-3.3016245
1851,0.00010191875,-9.191335
1852,0.00013755806,-8.891464
1853,0.042738948,-3.1526446
1854,0.015935916,-4.1391797
1855,0.009027027,-4.7075324
1856,0.00031799983,-8.05346
1857,0.0025760105,-5.9615135
1858,0.0019188579,-6.2560253
1859,0.108169824,-2.224053
1860,0.0007298905,-7.222616
1861,0.059469,-2.8223002
1862,0.005376285,-5.2257576
1863,0.0006143351,-7.39497
1864,0.004832256,-5.332442
1865,0.0014871025,-6.510926
1866,0.021991909,-3.8170807
1867,0.12608382,-2.0708084
1868,0.002716306,-5.9084826
1869,0.043973953,-3.124158
1870,0.002436647,-6.0171323
1871,0.037123375,-3.2935085
1872,0.0017620289,-6.3412895
1873,0.054699596,-2.905899
1874,0.0014457975,-6.539094
1875,0.0018534163,-6.2907248
1876,0.0065062125,-5.034998
1877,0.17984155,-1.715679
1878,0.13062987,-2.0353875
1879,0.0016931259,-6.381179
1880,0.0011108902,-6.8025937
1881,5.578839e-05,-9.793944
1882,0.1439778,-1.9380962
1883,0.2210535,-1.5093505
1884,0.10572163,-2.2469459
1885,0.016156698,-4.1254206
1886,0.013398606,-4.3126044
1887,0.014255591,-4.250606
1888,0.018006077,-4.017046
1889,0.10805138,-2.2251484
1890,0.033995654,-3.3815227
1891,0.035921626,-3.3264158
1892,0.06356882,-2.7556322
1893,0.0063394406,-5.0609646
1894,0.03783104,-3.2746253
1895,0.023803184,-3.737936
1896,0.00030965777,-8.080043
1897,0.0008451942,-7.075944
1898,7.986991e-06,-11.737697
1899,0.01634084,-4.1140876
1900,5.841238e-06,-12.050568
1901,0.38538074,-0.9535235
1902,0.00041428566,-7.7889547
1903,4.7683704e-07,-14.556091
1904,0.011599124,-4.4568257
1905,0.056955677,-2.8654819
1906,0.20638382,-1.5780176
1907,0.0002652055,-8.235005
1908,0.1472069,-1.9159162
1909,0.0073343306,-4.9151893
1910,2.8967437e-05,-10.449338
1911,0.20231397,-1.5979345
1912,0.047718704,-3.0424318
1913,0.07067637,-2.649644
1914,0.02275289,-3.7830632
1915,0.015686454,-4.154958
1916,0.021245519,-3.8516092
1917,0.011162452,-4.4951997
1918,0.028377557,-3.5621567
1919,0.04679154,-3.062053
1920,0.0021600027,-6.1376457
1921,0.013617243,-4.2964187
1922,0.002954525,-5.8244176
1923,0.07420144,-2.6009717
1924,0.020512821,-3.8867052
1925,0.0006603206,-7.322785
1926,0.017867912,-4.024749
1927,0.011746643,-4.4441876
1928,0.021309003,-3.8486257
1929,0.010170894,-4.5882254
1930,0.0063846894,-5.0538526
1931,0.0848752,-2.4665732
1932,0.000102395534,-9.186667
1933,0.19191234,-1.6507165
1934,0.03926492,-3.2374237
1935,0.022904132,-3.776438
1936,0.11149683,-2.1937592
1937,0.004427986,-5.4198103
1938,0.002873223,-5.8523207
1939,0.024360145,-3.714807
1940,0.119319916,-2.125947
1941,0.05373584,-2.923675
1942,0.0050734114,-5.283742
1943,0.03731472,-3.2883673
1944,0.056587942,-2.8719594
1945,0.002949414,-5.826149
1946,0.0010000233,-6.907732
1947,0.053969327,-2.9193394
1948,0.005565268,-5.1912103
1949,0.09155359,-2.3908308
1950,0.46570572,-0.76420134
1951,0.01719976,-4.06286
1952,0.0026620924,-5.9286427
1953,0.036464408,-3.3114185
1954,0.09006851,-2.4071846
1955,0.003487578,-5.658548
1956,0.0038234717,-5.5665965
1957,0.002667918,-5.926457
1958,0.03196414,-3.4431407
1959,0.012973427,-4.344852
1960,0.00072869926,-7.2242494
1961,9.1790735e-06,-11.598584
1962,1.03711545e-05,-11.476482
1963,0.003117109,-5.770849
1964,0.028627235,-3.5533967
1965,0.050881814,-2.9782498
1966,0.00060301716,-7.4135647
1967,0.16955449,-1.774581
1968,0.022094876,-3.8124096
1969,0.12575683,-2.0734053
1970,0.0027881104,-5.882391
1971,0.0051579736,-5.2672114
1972,0.0015072187,-6.4974895
1973,6.3180723e-06,-11.972096
1974,0.014685746,-4.220878
1975,0.05743584,-2.8570867
1976,0.063507065,-2.7566042
1977,0.0059847203,-5.1185455
1978,0.09385501,-2.3660042
1979,0.0025195302,-5.9836826
1980,0.03195167,-3.4435308
1981,0.0033782814,-5.690388
1982,0.020318465,-3.8962252
1983,0.0022657455,-6.0898514
1984,0.0011167249,-6.797355
1985,0.02505085,-3.6868474
1986,0.00038807013,-7.8543243
1987,0.007103308,-4.9471946
1988,0.051661886,-2.963035
1989,0.08192825,-2.5019114
1990,2.6106494e-05,-10.553327
1991,0.0984526,-2.31818
1992,0.00019429227,-8.546147
1993,0.045905296,-3.0811749
1994,0.005795698,-5.1506395
1995,2.8610189e-06,-12.764333
1996,0.17906955,-1.719981
1997,0.0023807534,-6.0403385
1998,0.024639554,-3.7034023
1999,0.00017701012,-8.639303
2000,0.03432111,-3.3719947
2001,0.005796054,-5.150578
2002,0.011642487,-4.4530945
2003,0.4420599,-0.81630987
2004,0.0003634031,-7.919998
2005,0.027968207,-3.5766869
2006,0.13137944,-2.0296657
2007,0.014729209,-4.2179227
2008,0.00084555155,-7.0755215
2009,0.0030442583,-5.794498
2010,0.018430995,-3.9937215
2011,0.13995802,-1.9664128
2012,0.089427404,-2.414328
2013,0.04757981,-3.0453467
2014,0.0005391575,-7.5255027
2015,0.00580198,-5.149556
2016,0.0470105,-3.0573843
2017,0.048129823,-3.0338533
2018,0.023883732,-3.7345576
2019,0.00403875,-5.51182
2020,0.010964974,-4.513049
2021,0.02232083,-3.8022351
2022,0.06223638,-2.7768157
2023,0.035997983,-3.3242924
2024,3.576278e-07,-14.843773
2025,0.06523414,-2.7297723
2026,0.005657494,-5.174774
2027,0.00587143,-5.137657
2028,0.012820559,-4.356705
2029,0.01623294,-4.1207128
2030,0.0105828745,-4.548518
2031,0.00088378467,-7.031297
2032,0.005798898,-5.1500874
2033,0.04350634,-3.1348486
2034,0.021872602,-3.8225205
2035,0.0071422495,-4.9417276
2036,0.030635938,-3.4855816
2037,0.013783864,-4.2842565
2038,0.014043088,-4.265625
2039,0.004683596,-5.363689
2040,0.002336512,-6.059096
2041,0.002886417,-5.847739
2042,0.022181042,-3.8085175
2043,0.01487474,-4.208091
2044,0.00068581424,-7.284904
2045,0.024534523,-3.707674
2046,0.02412313,-3.724584
2047,0.0010839785,-6.8271174
2048,0.00034409802,-7.974584
2049,0.0055834055,-5.1879563
2050,0.01025302,-4.580183
2051,0.005130222,-5.2726064
2052,0.042959943,-3.1474872
2053,0.041707452,-3.1770754
2054,5.447716e-05,-9.817729
2055,0.015249098,-4.183235
2056,0.009746819,-4.6308146
2057,0.0012772268,-6.663064
2058,0.061350048,-2.7911594
2059,0.017161794,-4.0650697
2060,0.01983019,-3.9205499
2061,0.0074642575,-4.8976293
2062,0.09903483,-2.3122838
2063,0.026610658,-3.6264434
2064,0.046229407,-3.074139
2065,0.01573762,-4.1517015
2066,0.0006666345,-7.3132687
2067,0.024105558,-3.7253127
2068,0.004945664,-5.309244
2069,0.0005573865,-7.492252
2070,5.709962e-05,-9.770713
2071,0.13409299,-2.0092218
2072,0.010391653,-4.5667524
2073,0.010520593,-4.5544205
2074,0.144087,-1.937338
2075,0.0009366654,-6.9731846
2076,0.025477784,-3.6699483
2077,0.06316456,-2.7620118
2078,0.012170812,-4.408715
2079,0.0017927303,-6.3240156
2080,0.0021757043,-6.130403
2081,0.01609265,-4.1293926
2082,3.194758e-05,-10.351414
2083,0.008720057,-4.7421293
2084,0.002304876,-6.0727286
2085,0.21932864,-1.517184
2086,0.00031954906,-8.0486
2087,0.0004992431,-7.6024175
2088,0.025145017,-3.6830955
2089,0.010930544,-4.5161943
2090,0.010767456,-4.531227
2091,0.013194157,-4.327981
2092,0.006509884,-5.034434
2093,0.16368923,-1.8097856
2094,0.02906816,-3.538112
2095,0.014017816,-4.267426
2096,0.02538853,-3.6734579
2097,0.04821877,-3.032007
2098,0.041176774,-3.1898808
2099,0.013297328,-4.3201923
2100,0.003501358,-5.6546044
2101,0.034261674,-3.373728
2102,0.003955874,-5.5325537
2103,0.0055783084,-5.1888695
2104,0.03848876,-3.257389
2105,0.05195471,-2.957383
2106,0.045220304,-3.096209
2107,0.09093629,-2.3975961
2108,0.0065036067,-5.0353985
2109,0.015623667,-4.1589684
2110,0.045323074,-3.093939
2111,0.002957021,-5.823573
2112,0.006838726,-4.9851537
2113,0.0029779396,-5.8165236
2114,0.007920642,-4.838283
2115,0.013943168,-4.2727656
2116,0.0025026451,-5.990407
2117,0.0078005926,-4.8535557
2118,6.5564896e-06,-11.935055
2119,0.006553941,-5.027689
2120,0.00019810621,-8.526708
2121,2.9444262e-05,-10.433012
2122,0.022996984,-3.7723923
2123,0.120011196,-2.1201704
2124,0.037575956,-3.281391
2125,0.0011760232,-6.745617
2126,0.02314388,-3.7660248
2127,0.023669658,-3.7435613
2128,0.57001394,-0.56209445
2129,5.435796e-05,-9.81992
2130,0.016587444,-4.099109
2131,0.02760693,-3.5896885
2132,0.017916506,-4.0220327
2133,0.008294893,-4.792115
2134,0.0026376003,-5.9378858
2135,0.00033587537,-7.99877
2136,0.026056807,-3.6474762
2137,9.655906e-06,-11.547941
2138,0.0076042237,-4.8790517
2139,0.07532381,-2.585959
2140,0.008214261,-4.801883
2141,0.015607354,-4.160013
2142,0.001312467,-6.6358466
2143,0.010442736,-4.5618486
2144,0.0216175,-3.834252
2145,0.00202534,-6.202018
2146,0.003003612,-5.8079395
2147,0.104076676,-2.2626274
2148,0.06636461,-2.7125914
2149,4.5299425e-06,-12.304801
2150,0.029972449,-3.5074768
2151,0.0015412606,-6.475155
2152,0.027712684,-3.585865
2153,0.000327891,-8.022829
2154,0.028634764,-3.5531337
2155,0.048701786,-3.0220397
2156,0.026042871,-3.6480112
2157,0.052048188,-2.9555852
2158,0.032869276,-3.415217
2159,0.010429759,-4.563092
2160,0.00027676567,-8.192339
2161,0.002629991,-5.940775
2162,0.020369159,-3.8937335
2163,0.060452834,-2.8058918
2164,8.344647e-07,-13.996475
2165,4.9470633e-05,-9.914131
2166,0.034554686,-3.3652122
2167,0.009844444,-4.620848
2168,0.025944725,-3.651787
2169,0.005222725,-5.254736
2170,0.023575353,-3.7475536
2171,0.025575744,-3.666111
2172,0.001008836,-6.898958
2173,0.0013747298,-6.589498
2174,0.15281335,-1.8785381
2175,0.008581547,-4.758141
2176,0.24159364,-1.4204981
2177,0.016028482,-4.133388
2178,0.0047354456,-5.3526793
2179,0.04885449,-3.018909
2180,0.0015374519,-6.4776287
2181,0.00021073982,-8.464887
2182,0.10137912,-2.2888882
2183,0.0014790082,-6.5163836
2184,0.08450357,-2.4709616
2185,0.0011425641,-6.7744803
2186,0.00014447123,-8.84243
2187,0.0055205747,-5.199273
2188,0.035245065,-3.34543
2189,0.016874894,-4.0819283
2190,0.110859394,-2.1994927
2191,0.029991422,-3.5068438
2192,0.0277019,-3.5862544
2193,0.4526643,-0.7926045
2194,0.004624268,-5.376437
2195,0.1312749,-2.0304618
2196,0.11023244,-2.205164
2197,0.0015713737,-6.4558053
2198,0.00029905137,-8.114895
2199,0.004766649,-5.346112
2200,0.037625324,-3.280078
2201,0.0063928626,-5.052573
2202,0.004757751,-5.34798
2203,0.0025900411,-5.9560814
2204,0.021958439,-3.8186038
2205,0.0075033032,-4.8924117
2206,0.12210084,-2.1029081
2207,0.009257724,-4.682297
2208,0.050108273,-2.9935691
2209,0.052175604,-2.9531403
2210,0.014131832,-4.2593255
2211,0.014089636,-4.2623158
2212,0.037955455,-3.271342
2213,0.0002745013,-8.200555
2214,0.00044562423,-7.7160344
2215,0.042702626,-3.1534948
2216,0.0054520485,-5.211764
2217,0.008383795,-4.7814546
2218,0.15449902,-1.8675675
2219,0.0008387623,-7.0835834
2220,0.00030250743,-8.103405
2221,0.30096987,-1.2007451
2222,0.050609186,-2.983622
2223,0.0004606378,-7.6828985
2224,0.19954206,-1.6117302
2225,0.108424634,-2.2217
2226,0.022183023,-3.808428
2227,0.00892944,-4.7184014
2228,0.002018083,-6.2056074
2229,1.1920922e-06,-13.639801
2230,0.01698132,-4.075641
2231,0.520132,-0.65367264
2232,0.0070893406,-4.949163
2233,0.015292302,-4.1804056
2234,0.001993575,-6.217826
2235,0.013409662,-4.31178
2236,0.0173768,-4.0526195
2237,0.007943705,-4.8353753
2238,1.6689287e-06,-13.3033285
2239,0.0028931925,-5.8453946
2240,0.030060139,-3.5045552
2241,1.9907753e-05,-10.824401
2242,0.041381873,-3.1849124
2243,0.21732546,-1.5263592
2244,0.019033296,-3.9615655
2245,0.005681675,-5.1705093
2246,0.049396086,-3.007884
2247,0.01986712,-3.9186893
2248,0.042992033,-3.1467404
2249,0.030325124,-3.4957788
2250,0.016669162,-4.094195
2251,0.012694974,-4.366549
2252,0.08151047,-2.5070238
2253,0.0016085079,-6.4324484
2254,0.001089218,-6.822295
2255,3.218599e-05,-10.343979
2256,0.036792394,-3.3024642
2257,0.027901666,-3.579069
2258,0.0016909838,-6.382445
2259,0.026838494,-3.617918
2260,0.0053599225,-5.2288055
2261,0.10225533,-2.2802825
2262,0.003973566,-5.5280914
2263,0.024180265,-3.7222185
2264,0.020245573,-3.8998191
2265,4.5299425e-06,-12.304801
2266,0.13759182,-1.9834638
2267,0.008211069,-4.8022723
2268,0.0022484993,-6.097492
2269,0.008270066,-4.7951126
2270,0.034994386,-3.3525677
2271,0.002742936,-5.8987265
2272,0.07535388,-2.5855598
2273,0.0056642503,-5.1735806
2274,0.004176585,-5.4782615
2275,0.0023108227,-6.070152
2276,0.01805771,-4.0141826
2277,7.652944e-05,-9.477835
2278,0.0007322729,-7.2193575
2279,0.015799694,-4.1477647
2280,0.0005768066,-7.4580035
2281,0.008093419,-4.8167043
2282,0.00042512917,-7.7631173
2283,0.0022983346,-6.0755706
2284,0.0009209444,-6.990111
2285,0.039421476,-3.2334445
2286,0.79275864,-0.23223647
2287,0.03882778,-3.2486193
2288,0.01629686,-4.1167827
2289,0.062725544,-2.7689865
2290,0.06151462,-2.7884805
2291,0.014961061,-4.2023044
2292,0.09078106,-2.3993046
2293,0.01968304,-3.9279978
2294,0.00027330956,-8.2049055
2295,0.006097998,-5.099795
2296,0.07528733,-2.5864434
2297,0.024973534,-3.6899385
2298,0.0734432,-2.611243
2299,0.031900056,-3.4451475
2300,0.0016611123,-6.400268
2301,0.00498552,-5.3012176
2302,0.04026871,-3.2121806
2303,0.02465956,-3.7025907
2304,0.00012838017,-8.960515
2305,0.0013661585,-6.5957527
2306,0.19599517,-1.6296653
2307,0.0070337066,-4.9570413
2308,0.011978716,-4.424624
2309,0.068482906,-2.6811712
2310,0.04581956,-3.0830443
2311,0.041227337,-3.1886537
2312,0.0015044811,-6.499307
2313,0.00065281533,-7.334216
2314,0.018007834,-4.016948
2315,0.013711551,-4.2895164
2316,4.6013727e-05,-9.98657
2317,0.16598012,-1.7958872
2318,0.016070597,-4.130764
2319,6.0437284e-05,-9.713904
2320,0.002696095,-5.915951
2321,0.0037208628,-5.5937996
2322,0.043531563,-3.134269
2323,0.0058190464,-5.146619
2324,0.15640505,-1.8553061
2325,0.20341817,-1.5924915
2326,0.052118685,-2.9542317
2327,0.004863931,-5.325908
2328,0.022619806,-3.7889295
2329,0.04876639,-3.020714
2330,0.001115296,-6.7986355
2331,0.0037448532,-5.587373
2332,0.0027356842,-5.901374
2333,0.12768418,-2.0581954
2334,0.0016374288,-6.414628
2335,9.989239e-05,-9.211417
2336,0.0040429058,-5.510792
2337,0.00047708096,-7.6478243
2338,0.0050853905,-5.2813835
2339,0.0027706353,-5.8886786
2340,0.055887006,-2.8844233
2341,0.11614901,-2.1528814
2342,0.020979516,-3.8642087
2343,0.0044495864,-5.414944
2344,0.053362284,-2.9306512
2345,0.02271059,-3.784924
2346,0.38360053,-0.9581535
2347,0.041418474,-3.1840281
2348,0.033513322,-3.3958123
2349,0.015153525,-4.1895223
2350,0.013250861,-4.323693
2351,0.79876345,-0.22469044
2352,8.368142e-05,-9.388494
2353,0.0012082903,-6.718549
2354,0.0011760232,-6.745617
2355,0.00086758635,-7.0497956
2356,0.03207682,-3.4396217
2357,0.05685793,-2.8671997
2358,5.447716e-05,-9.817729
2359,0.0002741438,-8.201858
2360,0.014969399,-4.2017474
2361,0.001763576,-6.3404117
2362,0.7299489,-0.3147808
2363,0.004330306,-5.442117
2364,0.0032948751,-5.715387
2365,0.008479188,-4.7701406
2366,0.0038017395,-5.5722966
2367,0.005849268,-5.141439
2368,0.003830597,-5.5647345
2369,0.0018680518,-6.2828593
2370,0.13587448,-1.9960238
2371,0.015704878,-4.153784
2372,0.005620628,-5.181312
2373,0.034288514,-3.3729448
2374,0.0639,-2.7504358
2375,0.020693827,-3.87792
2376,6.5564896e-06,-11.935055
2377,0.11700199,-2.1455643
2378,0.01624537,-4.1199474
2379,0.059744384,-2.8176801
2380,0.006543756,-5.029244
2381,0.04574269,-3.0847232
2382,0.005772942,-5.1545734
2383,0.0053564836,-5.2294474
2384,0.0069690724,-4.9662733
2385,0.012249124,-4.402301
2386,0.0050314236,-5.2920523
2387,4.6609744e-05,-9.973701
2388,0.000141849,-8.860747
2389,1.4781843e-05,-11.122111
2390,0.0011493512,-6.7685575
2391,0.058348138,-2.841328
2392,0.028297601,-3.5649784
2393,0.03396074,-3.38255
2394,0.00015400654,-8.778516
2395,0.011719309,-4.4465175
2396,9.8342825e-05,-9.227051
2397,0.00081482105,-7.112542
2398,0.009311935,-4.6764584
2399,0.0008855712,-7.029278
2400,0.056819748,-2.8678713
2401,0.00014494799,-8.839135
2402,0.011497782,-4.465601
2403,0.004699614,-5.360275
2404,0.0036286956,-5.618882
2405,0.0049060443,-5.3172874
2406,0.0028319752,-5.8667808
2407,0.079825394,-2.5279136
2408,0.011916757,-4.4298096
2409,0.0044830535,-5.4074507
2410,0.00053987233,-7.524178
2411,0.0032676656,-5.7236795
2412,0.003077416,-5.783665
2413,0.010102449,-4.5949774
2414,0.000379967,-7.8754263
2415,0.014912322,-4.2055674
2416,0.0020573419,-6.1863403
2417,0.14941683,-1.9010153
2418,0.040143777,-3.215288
2419,0.0064169075,-5.048819
2420,0.07486931,-2.5920112
2421,0.02786538,-3.5803702
2422,0.029897248,-3.5099888
2423,0.011248623,-4.4875097
2424,5.7934038e-05,-9.756206
2425,0.029543381,-3.5218956
2426,0.061164703,-2.794185
2427,0.03106477,-3.4716809
2428,0.10031744,-2.2994158
2429,0.07562825,-2.5819254
2430,0.005581983,-5.1882114
2431,2.9802277e-06,-12.723511
2432,0.047764733,-3.0414677
2433,0.00078170735,-7.1540303
2434,0.026179332,-3.642785
2435,0.0751709,-2.5879912
2436,0.0063106553,-5.065516
2437,0.001512456,-6.4940205
2438,0.018469265,-3.9916472
2439,0.0029292079,-5.833023
2440,0.03598223,-3.3247302
2441,0.021825483,-3.824677
2442,0.011136989,-4.4974833
2443,0.0042177774,-5.468447
2444,0.020867212,-3.8695762
2445,0.00052795775,-7.5464945
2446,0.011720605,-4.446407
2447,0.010820171,-4.5263433
2448,0.0052017346,-5.2587633
2449,0.01033396,-4.57232
2450,0.0038859346,-5.5503917
2451,0.044292413,-3.116942
2452,0.29310375,-1.2272286
2453,0.072551556,-2.623458
2454,0.04039626,-3.2090182
2455,0.0031904294,-5.7475996
2456,0.17398101,-1.7488091
2457,0.11621715,-2.1522949
2458,0.0050582294,-5.286739
2459,0.006849855,-4.9835277
2460,0.013915659,-4.2747407
2461,3.111314e-05,-10.37788
2462,0.00417243,-5.4792566
2463,0.00018189683,-8.612071
2464,0.05160347,-2.9641664
2465,0.018527659,-3.9884906
2466,0.0040486045,-5.509383
2467,0.00031192205,-8.072758
2468,0.050930303,-2.9772973
2469,0.006881348,-4.978941
2470,0.14067465,-1.9613055
2471,0.029708643,-3.5163174
2472,0.45149332,-0.7951947
2473,0.021787342,-3.826426
2474,0.09618882,-2.341442
2475,0.0008700876,-7.0469165
2476,0.00051783025,-7.565863
2477,0.00055702904,-7.492893
2478,0.0032377224,-5.7328854
2479,0.26770264,-1.3178785
2480,0.11758889,-2.1405606
2481,0.020948349,-3.8656955
2482,0.032392286,-3.429835
2483,0.038882017,-3.2472234
2484,0.012965072,-4.345496
2485,0.04020516,-3.21376
2486,0.053837057,-2.9217932
2487,0.014691502,-4.220486
2488,0.024424361,-3.7121742
2489,0.0011274418,-6.787804
2490,0.023377981,-3.7559607
2491,0.08366999,-2.480875
2492,0.003285132,-5.7183485
2493,0.015548905,-4.163765
2494,0.008619012,-4.7537847
2495,0.00010907055,-9.123516
2496,0.02178396,-3.8265815
2497,0.044960946,-3.1019611
2498,0.009223707,-4.6859784
2499,0.0022696706,-6.0881205
2500,0.3733809,-0.9851562
2501,0.00013636613,-8.900167
2502,0.011147717,-4.4965205
2503,0.03943443,-3.233116
2504,0.0037095798,-5.5968366
2505,0.010199332,-4.585433
2506,0.013033791,-4.34021
2507,0.055799186,-2.885996
2508,0.009270479,-4.68092
2509,0.00019953644,-8.519514
2510,0.07657512,-2.569483
2511,0.07143684,-2.6389415
2512,0.0037832132,-5.577182
2513,0.0011554239,-6.763288
2514,0.060620584,-2.8031209
2515,0.012285982,-4.3992963
2516,0.08268493,-2.492718
2517,0.00045468006,-7.6959167
2518,3.576278e-07,-14.843773
2519,0.0052507115,-5.2493916
2520,0.095739156,-2.346128
2521,0.01898569,-3.9640698
2522,0.0012771077,-6.6631575
2523,0.0049279896,-5.3128242
2524,0.001054327,-6.8548527
2525,0.0005696581,-7.4704742
2526,0.01779601,-4.028781
2527,4.76836e-06,-12.253509
2528,0.006561284,-5.026569
2529,2.6702524e-05,-10.530752
2530,0.041127924,-3.191068
2531,0.0092670545,-4.6812897
2532,0.0040101362,-5.51893
2533,0.0050591785,-5.286551
2534,0.011394071,-4.4746623
2535,0.17321569,-1.7532177
2536,0.018693931,-3.9795563
2537,0.004534083,-5.3961325
2538,0.049163684,-3.0126002
2539,0.003918352,-5.542084
2540,0.00071357057,-7.2452292
2541,0.000756097,-7.1873407
2542,0.03278137,-3.4178948
2543,0.00034195298,-7.9808373
2544,1.072883e-06,-13.745161
2545,6.317893e-05,-9.669539
2546,0.09395767,-2.3649108
2547,0.032144237,-3.4375222
2548,0.02058254,-3.8833122
2549,0.0021061162,-6.1629095
2550,0.02907557,-3.537857
2551,0.075272955,-2.5866344
2552,0.018069416,-4.0135345
2553,0.0067801178,-4.9937606
2554,0.016038688,-4.1327515
2555,0.12800172,-2.0557115
2556,0.008431079,-4.7758307
2557,0.102455914,-2.2783227
2558,0.054102708,-2.916871
2559,0.102572545,-2.277185
2560,0.013413897,-4.311464
2561,0.003836891,-5.5630927
2562,0.004849695,-5.3288393
2563,0.0072015463,-4.9334593
2564,0.019263217,-3.9495578
2565,0.011024162,-4.5076656
2566,0.08973629,-2.41088
2567,0.12967923,-2.0426912
2568,0.0058432235,-5.1424727
2569,5.864925e-05,-9.743936
2570,0.035000257,-3.3523998
2571,0.12434078,-2.0847292
2572,0.37514782,-0.98043513
2573,0.03950181,-3.2314088
2574,0.10100775,-2.292558
2575,0.86069036,-0.15002048
2576,1.072883e-06,-13.745161
2577,0.026712801,-3.6226125
2578,0.021077102,-3.859568
2579,0.018012986,-4.0166626
2580,0.032123804,-3.438158
2581,0.000116460695,-9.057957
2582,0.19748637,-1.6220857
2583,0.030539976,-3.4887187
2584,0.011052931,-4.5050597
2585,0.5963189,-0.5169797
2586,0.0054151756,-5.21855
2587,0.007507681,-4.8918285
2588,0.033721615,-3.3896163
2589,0.00043025296,-7.7511373
2590,0.014377571,-4.242086
2591,0.0022048468,-6.1170974
2592,0.00011467276,-9.073428
2593,0.0047462424,-5.350402
2594,0.18632457,-1.6802652
2595,0.014993709,-4.2001247
2596,0.029959839,-3.5078976
2597,0.61505854,-0.48603782
2598,0.19100347,-1.6554637
2599,0.32057548,-1.1376375
2600,0.037647825,-3.2794802
2601,0.0006232703,-7.3805304
2602,0.078057535,-2.5503092
2603,0.01799355,-4.0177417
2604,0.0017026465,-6.3755713
2605,0.01999461,-3.9122925
2606,0.005022172,-5.293893
2607,0.1785385,-1.722951
2608,0.12378837,-2.089182
2609,0.031455066,-3.4591951
2610,0.09359048,-2.3688266
2611,0.005179558,-5.263036
2612,0.00012838017,-8.960515
2613,0.021700209,-3.8304334
2614,0.03799551,-3.2702873
2615,0.0072946865,-4.920609
2616,0.197303,-1.6230147
2617,0.004559241,-5.3905993
2618,0.0014331795,-6.54786
2619,0.00081482105,-7.112542
2620,0.0026600712,-5.9294024
2621,0.021948526,-3.8190553
2622,0.021682594,-3.8312454
2623,0.12379153,-2.0891564
2624,0.0029608244,-5.8222876
2625,0.11783591,-2.1384623
2626,0.014705716,-4.219519
2627,0.0035599212,-5.6380167
2628,0.87040186,-0.13880026
2629,0.018393192,-3.9957747
2630,0.0010546843,-6.8545136
2631,0.0007821838,-7.153421
2632,0.009006352,-4.709825
2633,0.020829035,-3.8714073
2634,0.04007724,-3.2169466
2635,0.0022625343,-6.0912695
2636,1.1920928e-07,-15.942386
2637,0.016456468,-4.1070366
2638,0.01607001,-4.1308002
2639,0.012406672,-4.3895206
2640,0.1873666,-1.6746881
2641,0.097981796,-2.3229735
2642,0.013424718,-4.3106575
2643,0.0017448929,-6.3510623
2644,0.00020787939,-8.478553
2645,0.03991964,-3.2208867
2646,0.03542768,-3.340262
2647,0.011811204,-4.438707
2648,0.0014030623,-6.569098
2649,0.058297757,-2.8421917
2650,0.017906554,-4.0225887
2651,0.1563092,-1.8559191
2652,0.039058354,-3.2426984
2653,0.044533703,-3.111509
2654,0.015923247,-4.139975
2655,0.24361537,-1.4121647
2656,0.09864337,-2.3162444
2657,0.07937656,-2.5335522
2658,0.0023457888,-6.055134
2659,2.0265374e-05,-10.806597
2660,0.08088969,-2.514669
2661,0.00430443,-5.4481106
2662,0.00053177046,-7.5392985
2663,0.016964676,-4.076622
2664,0.45834953,-0.78012323
2665,0.03587631,-3.327678
2666,0.0015153127,-6.4921336
2667,0.0011008877,-6.8116384
2668,0.012603867,-4.3737516
2669,0.0012365084,-6.6954637
2670,0.0034070322,-5.681914
2671,0.044151217,-3.1201348
2672,0.017198471,-4.062935
2673,0.024901213,-3.6928387
2674,0.0899819,-2.4081469
2675,0.019826917,-3.9207149
2676,0.001189835,-6.7339406
2677,0.040008064,-3.2186742
2678,0.00020644917,-8.485456
2679,0.058673073,-2.8357744
2680,0.033792377,-3.38752
2681,0.012429631,-4.387672
2682,0.094158955,-2.3627708
2683,0.13371792,-2.0120227
2684,0.013161921,-4.3304276
2685,0.0070874467,-4.94943
2686,0.0167184,-4.091245
2687,0.0010558751,-6.8533854
2688,0.02778318,-3.5833244
2689,0.0565555,-2.8725328
2690,0.0046775443,-5.364982
2691,0.007501647,-4.8926325
2692,0.0073630866,-4.911276
2693,0.017615415,-4.038981
2694,0.0002750972,-8.198386
2695,0.018359134,-3.997628
2696,0.033575457,-3.39396
2697,0.0001546025,-8.774653
2698,0.0002689,-8.221171
2699,0.009589678,-4.647068
2700,0.003121506,-5.7694397
2701,0.0004099959,-7.7993636
2702,0.0011331573,-6.7827477
2703,0.06595757,-2.7187436
2704,0.0020882722,-6.171418
2705,0.00074430415,-7.2030606
2706,0.0010197922,-6.8881564
2707,0.0381253,-3.2668772
2708,0.1268304,-2.0649045
2709,0.022273846,-3.804342
2710,0.009609159,-4.6450386
2711,0.025433505,-3.6716878
2712,0.0009517907,-6.9571652
2713,0.0029514346,-5.825464
2714,0.015623433,-4.158983
2715,0.114877746,-2.1638868
2716,0.04165005,-3.1784527
2717,0.013714373,-4.289311
2718,0.036394175,-3.3133466
2719,0.051482663,-2.9665103
2720,0.08360365,-2.481668
2721,0.121633224,-2.1067452
2722,0.28848726,-1.2431043
2723,0.014207053,-4.254017
2724,0.0193902,-3.9429874
2725,0.0027805022,-5.8851237
2726,0.2404027,-1.4254398
2727,0.008229631,-4.800014
2728,0.005397272,-5.221862
2729,0.024771905,-3.698045
2730,0.009239652,-4.684251
2731,0.0020660262,-6.1821284
2732,0.0071067405,-4.9467115
2733,0.032532036,-3.42553
2734,0.00073394063,-7.2170825
2735,0.175827,-1.7382548
2736,0.019923797,-3.9158404
2737,0.077759355,-2.5541365
2738,0.035440795,-3.3398917
2739,0.0136076,-4.297127
2740,0.0032162152,-5.73955
2741,0.0018079616,-6.315555
2742,0.0546128,-2.907487
2743,0.100026466,-2.3023205
2744,0.00033778208,-7.9931097
2745,0.03728716,-3.2891061
2746,0.002088391,-6.1713614
2747,1.1920928e-07,-15.942386
2748,0.00036113893,-7.926248
2749,0.010110238,-4.594207
2750,0.0003321811,-8.00983
2751,0.15547983,-1.8612392
2752,0.009366025,-4.6706667
2753,0.06613243,-2.716096
2754,0.0001557944,-8.7669735
2755,7.152555e-07,-14.150626
2756,0.00091713323,-6.994258
2757,0.032103255,-3.438798
2758,0.0007133323,-7.245563
2759,0.052947547,-2.9384534
2760,0.0005280769,-7.5462685
2761,0.0044678627,-5.4108453
2762,0.010946226,-4.5147605
2763,0.002902226,-5.842277
2764,0.26048097,-1.3452255
2765,0.009003399,-4.710153
2766,0.00029654874,-8.123299
2767,3.6119764e-05,-10.22867
2768,0.19710921,-1.6239973
2769,0.00027438212,-8.200989
2770,0.0025926568,-5.9550724
2771,0.00075812207,-7.184666
2772,0.000912131,-6.999727
2773,0.07947555,-2.5323057
2774,0.07431743,-2.5994098
2775,0.0041186516,-5.4922295
2776,0.134891,-2.0032883
2777,0.01522092,-4.1850843
2778,0.0004760086,-7.6500745
2779,0.27875388,-1.277426
2780,0.0038826095,-5.5512476
2781,0.013090976,-4.335832
2782,0.01564714,-4.1574674
2783,0.011157973,-4.495601
2784,0.014012173,-4.267829
2785,0.01713332,-4.06673
2786,0.02641969,-3.6336458
2787,0.002779789,-5.8853803
2788,0.068998955,-2.6736639
2789,0.017630994,-4.038097
2790,0.001935753,-6.2472587
2791,0.0043217596,-5.4440928
2792,0.042457696,-3.1592472
2793,0.024778882,-3.6977634
2794,0.041172884,-3.1899755
2795,0.0032303552,-5.735163
2796,0.058153123,-2.8446758
2797,0.055740673,-2.8870451
2798,0.009798407,-4.6255355
2799,0.016810307,-4.085763
2800,0.08510711,-2.4638448
2801,0.0034775992,-5.661413
2802,0.04039626,-3.2090182
2803,0.0036408107,-5.615549
2804,0.011992379,-4.423484
2805,0.0011613775,-6.7581487
2806,5.245195e-06,-12.158198
2807,0.0031964898,-5.745702
2808,0.012885992,-4.3516145
2809,0.0011433976,-6.7737513
2810,0.00791331,-4.839209
2811,0.016086433,-4.129779
2812,6.019888e-05,-9.717856
2813,0.06930521,-2.6692352
2814,0.07308623,-2.6161153
2815,0.0061275004,-5.0949683
2816,0.178571,-1.722769
2817,0.007074071,-4.951319
2818,0.039473966,-3.2321138
2819,0.023864178,-3.7353768
2820,0.094756156,-2.3564484
2821,0.028727667,-3.5498946
2822,0.016919786,-4.079272
2823,0.003548755,-5.6411586
2824,0.0013656823,-6.5961013
2825,0.004327457,-5.4427752
2826,0.041303866,-3.186799
2827,0.0056924615,-5.1686125
2828,0.009877495,-4.6174965
2829,0.058373213,-2.8408983
2830,0.00838935,-4.780792
2831,0.15767024,-1.8472495
2832,0.01427886,-4.2489753
2833,0.014716053,-4.2188163
2834,0.09449166,-2.3592436
2835,0.008382848,-4.7815676
2836,0.0050091245,-5.296494
2837,0.02390643,-3.7336078
2838,0.10924586,-2.2141542
2839,0.06954599,-2.665767
2840,0.034925893,-3.3545268
2841,0.041232027,-3.18854
2842,0.00041368985,-7.790394
2843,4.7683704e-07,-14.556091
2844,1.20400655e-05,-11.3272705
2845,0.00042119692,-7.77241
2846,0.018953642,-3.9657593
2847,0.058111284,-2.8453953
2848,0.011136989,-4.4974833
2849,0.0016490921,-6.4075303
2850,0.02799058,-3.5758872
2851,0.0140910465,-4.2622156
2852,0.0013250866,-6.6262774
2853,0.08123321,-2.510431
2854,0.0010434904,-6.8651843
2855,0.020797627,-3.8729165
2856,0.05238649,-2.9491065
2857,0.02683246,-3.618143
2858,0.020663934,-3.8793654
2859,0.24916781,-1.3896286
2860,0.0063306745,-5.0623484
2861,0.009036478,-4.7064857
2862,0.0003421913,-7.9801407
2863,0.005763697,-5.156176
2864,0.11454643,-2.166775
2865,0.16359733,-1.8103472
2866,0.00016747502,-8.694676
2867,0.00013410146,-8.916914
2868,0.022529365,-3.7929356
2869,0.077642106,-2.5556455
2870,0.004030439,-5.51388
2871,0.07161496,-2.6364512
2872,0.048395287,-3.0283527
2873,0.016785573,-4.0872355
2874,0.0075112307,-4.891356
2875,0.348712,-1.0535089
2876,0.00030930026,-8.081198
2877,0.0006576997,-7.326762
2878,0.06007156,-2.8122187
2879,0.033096496,-3.4083278
2880,0.020674676,-3.8788457
2881,0.0001294529,-8.952193
2882,0.15763165,-1.8474942
2883,0.0014390124,-6.5437984
2884,0.06804755,-2.6875484
2885,0.0030317793,-5.7986054
2886,0.0014340128,-6.5472784
2887,0.030952899,-3.4752886
2888,0.04977918,-3.0001585
2889,0.029234542,-3.5324044
2890,9.655906e-06,-11.547941
2891,0.0006785474,-7.295556
2892,0.018577158,-3.9858224
2893,0.005829476,-5.1448283
2894,0.050830714,-2.9792545
2895,0.119272836,-2.1263416
2896,0.016718635,-4.0912313
2897,0.045173135,-3.0972528
2898,2.741776e-05,-10.504319
2899,0.08535474,-2.4609394
2900,0.07922625,-2.5354476
2901,0.00020096666,-8.512371
2902,0.00937004,-4.670238
2903,0.07233967,-2.6263826
2904,0.007580207,-4.8822145
2905,0.024810163,-3.696502
2906,0.021828165,-3.8245542
2907,0.10730842,-2.2320483
2908,0.058143675,-2.8448381
2909,0.103795074,-2.2653368
2910,6.4372807e-06,-11.953404
2911,0.001481984,-6.514374
2912,0.08082548,-2.515463
2913,0.07108826,-2.6438332
2914,0.010697638,-4.537732
2915,0.09075265,-2.3996177
2916,0.00048220452,-7.637142
2917,0.004673985,-5.365743
2918,0.0002888024,-8.149768
2919,0.038281117,-3.2627985
2920,0.17472883,-1.7445201
2921,0.04082699,-3.198412
2922,0.018628174,-3.9830801
2923,0.05073225,-2.9811935
2924,0.0119058015,-4.4307294
2925,0.008801121,-4.7328763
2926,0.0002400587,-8.334627
2927,0.0067236377,-5.0021257
2928,0.013041322,-4.3396325
2929,0.007983796,-4.8303413
2930,0.051764786,-2.9610453
2931,0.045487113,-3.0903263
2932,0.01850367,-3.9897861
2933,0.37017667,-0.9937749
2934,0.039689954,-3.2266572
2935,0.0034500384,-5.66937
2936,0.03314574,-3.406841
2937,0.037125558,-3.2934496
2938,0.12936746,-2.0450985
2939,0.0039675105,-5.5296164
2940,0.00011181206,-9.098691
2941,0.018191753,-4.006787
2942,0.013161333,-4.330472
2943,0.0005733515,-7.4640117
2944,0.00187531,-6.278981
2945,0.09956903,-2.306904
2946,0.020980801,-3.8641474
2947,0.0015275726,-6.4840755
2948,0.0019546705,-6.2375336
2949,0.012526995,-4.3798695
2950,0.00028046014,-8.179079
2951,2.7060143e-05,-10.517448
2952,0.039144676,-3.240491
2953,0.0001447096,-8.840781
2954,0.04099818,-3.1942277
2955,0.008273613,-4.794684
2956,0.00735788,-4.9119835
2957,0.098277465,-2.3199606
2958,0.0104194945,-4.564077
2959,0.16744311,-1.7871116
2960,0.00043930893,-7.7303076
2961,0.014996175,-4.19996
2962,0.052665077,-2.9438028
2963,0.0016188624,-6.4260316
2964,0.007498689,-4.8930273
2965,0.06881714,-2.6763024
2966,0.012457416,-4.385439
2967,0.012262667,-4.401196
2968,0.0155771915,-4.1619477
2969,0.021855691,-3.823294
2970,0.0070635364,-4.9528093
2971,0.1641552,-1.8069429
2972,0.041427966,-3.1837993
2973,0.009445029,-4.6622667
2974,0.06684975,-2.7053077
2975,0.38502455,-0.95444816
2976,0.00085686677,-7.062228
2977,0.0037316703,-5.5908995
2978,0.017632049,-4.0380373
2979,0.02418783,-3.7219057
2980,0.04592488,-3.0807483
2981,2.2768714e-05,-10.690124
2982,8.9760564e-05,-9.318365
2983,0.01189249,-4.431848
2984,0.012452825,-4.385808
2985,0.0017958243,-6.3222914
2986,0.019981172,-3.9129648
2987,0.006395113,-5.0522213
2988,0.08902725,-2.4188128
2989,0.00077348825,-7.1646
2990,0.017671753,-4.0357876
2991,0.0074933646,-4.8937373
2992,3.981511e-05,-10.131264
2993,0.013344263,-4.316669
2994,0.057019413,-2.8643634
2995,0.00026651646,-8.230075
2996,0.007442841,-4.9005027
2997,0.002005591,-6.2118163
2998,0.034188062,-3.3758788
2999,0.010298682,-4.5757394
3000,0.011642487,-4.4530945
3001,0.015786668,-4.1485896
3002,0.0019832244,-6.2230315
3003,0.001957407,-6.2361345
3004,0.0133427335,-4.3167834
3005,0.0003418338,-7.981186
3006,0.101582356,-2.2868855
3007,0.13936327,-1.9706713
3008,0.0059728706,-5.1205277
3009,8.940297e-05,-9.322356
3010,0.00042489084,-7.763678
3011,0.0033920628,-5.686317
3012,0.015974868,-4.136739
3013,0.10222552,-2.2805738
3014,0.029628098,-3.519032
3015,0.026726497,-3.6220999
3016,0.003720625,-5.5938635
3017,0.006470326,-5.040529
3018,0.0003044142,-8.097121
3019,0.0031004713,-5.7762012
3020,0.0003057251,-8.092824
3021,0.0009983561,-6.9094005
3022,0.007960853,-4.833219
3023,0.014926768,-4.2045994
3024,0.004848746,-5.3290353
3025,0.035061147,-3.3506618
3026,0.05655043,-2.8726225
3027,0.00507863,-5.282714
3028,0.01841742,-3.9944584
3029,0.06343894,-2.7576776
3030,0.0016418323,-6.4119425
3031,0.0072426144,-4.927773
3032,0.012420683,-4.3883924
3033,0.04229727,-3.1630328
3034,0.0033751922,-5.6913033
3035,0.0004884004,-7.624375
3036,0.01427886,-4.2489753
3037,0.074133925,-2.601882
3038,2.7418098e-06,-12.806892
3039,0.007408171,-4.905172
3040,0.017458452,-4.047931
3041,0.0005378469,-7.5279365
3042,0.014020284,-4.26725
3043,0.02898791,-3.5408764
3044,0.11351558,-2.175815
3045,0.037467107,-3.284292
3046,0.06660576,-2.708964
3047,0.5403098,-0.6156126
3048,0.10503886,-2.253425
3049,0.15583579,-1.8589524
3050,0.00017677175,-8.640652
3051,0.07521369,-2.587422
3052,0.008477534,-4.7703357
3053,0.017176325,-4.0642233
3054,0.016823202,-4.084996
3055,0.043916907,-3.1254559
3056,0.0003594706,-7.930878
3057,0.05618547,-2.8790972
3058,0.00695534,-4.9682455
3059,0.003914671,-5.543024
3060,0.002599672,-5.95237
3061,0.048663296,-3.0228302
3062,0.0031282797,-5.767272
3063,0.048957564,-3.0168014
3064,0.03520582,-3.346544
3065,0.01645682,-4.107015
3066,0.019126393,-3.956686
3067,0.034015935,-3.3809261
3068,0.042038865,-3.1691608
3069,0.002534156,-5.977895
3070,0.02683745,-3.617957
3071,0.016939009,-4.078136
3072,0.07886904,-2.5399666
3073,0.021656347,-3.8324566
3074,0.010366759,-4.569151
3075,0.013700263,-4.2903404
3076,0.0024777923,-6.000387
3077,0.12978299,-2.0418916
3078,0.02264288,-3.7879097
3079,0.007088512,-4.94928
3080,0.004697122,-5.3608055
3081,0.031737234,-3.4502647
3082,0.1504813,-1.8939165
3083,0.02684511,-3.6176715
3084,0.019865483,-3.9187715
3085,0.00049352384,-7.6139393
3086,0.022389024,-3.7991843
3087,0.042755853,-3.152249
3088,0.01850367,-3.9897861
3089,0.029841827,-3.5118444
3090,0.020391585,-3.892633
3091,3.087473e-05,-10.385572
3092,0.0045975694,-5.3822274
3093,0.06313737,-2.7624426
3094,0.015132273,-4.1909256
3095,8.5830325e-06,-11.665723
3096,0.06166583,-2.7860253
3097,0.017516086,-4.044636
3098,0.02476667,-3.6982565
3099,0.013572319,-4.2997227
3100,0.08584498,-2.455212
3101,0.0044609793,-5.412387
3102,0.09451975,-2.3589466
3103,0.01216092,-4.409528
3104,0.11078406,-2.2001724
3105,0.134891,-2.0032883
3106,6.4490145e-05,-9.648998
3107,0.21372972,-1.543043
3108,0.007809937,-4.8523583
3109,5.7457226e-05,-9.76447
3110,1.03711545e-05,-11.476482
3111,0.037082367,-3.2946138
3112,0.004376714,-5.431457
3113,0.01831501,-4.0000343
3114,0.07230374,-2.6268795
3115,0.06080771,-2.8000388
3116,5.149709e-05,-9.873985
3117,0.004373153,-5.432271
3118,0.022466773,-3.7957177
3119,0.06060465,-2.8033836
3120,0.037985638,-3.2705472
3121,0.004404724,-5.4250774
3122,0.045466952,-3.0907695
3123,0.0015825618,-6.4487104
3124,0.02511363,-3.6843445
3125,8.320462e-05,-9.394208
3126,0.01883023,-3.9722917
3127,0.0016963391,-6.379283
3128,0.02885137,-3.5455978
3129,0.015622963,-4.1590133
3130,0.009990451,-4.6061254
3131,0.0011325619,-6.783273
3132,0.038028676,-3.269415
3133,0.04377292,-3.1287398
3134,0.039918266,-3.2209213
3135,0.03425407,-3.3739498
3136,0.0031819923,-5.750248
3137,0.1310112,-2.0324724
3138,0.008962285,-4.7147303
3139,0.00674803,-4.9985046
3140,0.00037651125,-7.8845625
3141,0.00042143522,-7.7718444
3142,0.017275102,-4.058489
3143,9.309812e-05,-9.281857
3144,0.17702264,-1.7314777
3145,0.027351432,-3.5989864
3146,0.0016511154,-6.4063044
3147,0.0012737741,-6.665771
3148,0.02475074,-3.6989
3149,0.030844597,-3.4787936
3150,0.00037758372,-7.881718
3151,3.087473e-05,-10.385572
3152,0.0006593676,-7.3242292
3153,0.029568264,-3.5210536
3154,0.027421141,-3.596441
3155,0.013560913,-4.300564
3156,0.012066112,-4.4173546
3157,0.09401789,-2.3642702
3158,0.226928,-1.4831225
3159,0.00038020534,-7.8747993
3160,0.011385703,-4.4753966
3161,0.021069866,-3.8599114
3162,0.0010793343,-6.831411
3163,0.008209059,-4.802517
3164,0.003084309,-5.781428
3165,0.005030119,-5.2923117
3166,0.03428333,-3.373096
3167,0.004335647,-5.4408846
3168,0.0027426982,-5.8988132
3169,0.0044550453,-5.413718
3170,0.003291786,-5.716325
3171,0.018615538,-3.9837587
3172,0.017890628,-4.0234785
3173,0.30530527,-1.1864431
3174,0.0014046098,-6.567996
3175,0.21179679,-1.552128
3176,0.005000703,-5.298177
3177,0.0040431432,-5.5107327
3178,0.00552259,-5.1989083
3179,0.00086889655,-7.0482864
3180,0.26435992,-1.3304437
3181,0.018758865,-3.9760888
3182,0.0808025,-2.5157473
3183,0.00033075106,-8.014145
3184,0.008051321,-4.821919
3185,0.04202092,-3.1695876
3186,0.03523505,-3.3457139
3187,0.018471371,-3.9915333
3188,0.00073810987,-7.211418
3189,0.08826183,-2.4274476
3190,0.00054773584,-7.5097175
3191,0.005870363,-5.137839
3192,0.011632707,-4.4539347
3193,0.043194477,-3.1420426
3194,1.1920922e-06,-13.639801
3195,0.009313706,-4.676268
3196,0.0030347505,-5.797626
3197,0.00070678047,-7.2547903
3198,0.00045873132,-7.687046
3199,0.016454827,-4.1071362
3200,0.00014613991,-8.830946
3201,0.032984506,-3.4117174
3202,0.0037854696,-5.5765853
3203,0.012109101,-4.413798
3204,0.041585788,-3.1799967
3205,0.12632443,-2.0689018
3206,0.011609966,-4.4558916
3207,0.5430045,-0.61063766
3208,0.012232049,-4.4036956
3209,0.472414,-0.74989957
3210,0.00017867876,-8.629921
3211,0.019227901,-3.951393
3212,0.052266005,-2.951409
3213,0.05753905,-2.8552914
3214,3.5166122e-05,-10.255427
3215,0.119359806,-2.1256127
3216,0.19098909,-1.655539
3217,0.003013833,-5.8045425
3218,5.400035e-05,-9.82652
3219,0.0051535857,-5.2680626
3220,0.0001859492,-8.590037
3221,0.00064793095,-7.3417263
3222,0.041487668,-3.182359
3223,0.0009660821,-6.9422617
3224,0.07148778,-2.638229
3225,0.009983841,-4.606787
3226,0.00020287363,-8.502927
3227,0.124906555,-2.0801895
3228,0.007712468,-4.8649173
3229,0.0069585363,-4.9677863
3230,0.18962209,-1.6627222
3231,0.0008388814,-7.0834413
3232,0.006356024,-5.0583525
3233,0.027057694,-3.609784
3234,0.031011147,-3.4734085
3235,0.004937598,-5.3108764
3236,0.005636868,-5.1784267
3237,0.008074144,-4.8190885
3238,0.0136862695,-4.2913623
3239,0.06079212,-2.800295
3240,0.004607418,-5.380088
3241,0.006394758,-5.0522766
3242,0.023002576,-3.772149
3243,0.12494938,-2.0798466
3244,0.051797386,-2.9604156
3245,0.01082819,-4.5256023
3246,0.00031645058,-8.058344
3247,0.013944462,-4.2726727
3248,0.106841974,-2.2364044
3249,0.0032727749,-5.722117
3250,0.012825619,-4.356311
3251,0.0042119604,-5.469827
3252,0.02321202,-3.7630851
3253,8.928377e-05,-9.32369
3254,0.054976188,-2.900855
3255,0.001167331,-6.7530355
3256,0.003909209,-5.5444202
3257,0.0008314966,-7.0922832
3258,0.004832256,-5.332442
3259,0.23107794,-1.4650003
3260,0.052650034,-2.9440885
3261,0.0005099665,-7.5811653
3262,0.05505257,-2.8994668
3263,0.00042512917,-7.7631173
3264,0.047042914,-3.056695
3265,0.0051194294,-5.274712
3266,0.34626088,-1.0605628
3267,0.0152500365,-4.183173
3268,0.005689024,-5.1692166
3269,0.00867645,-4.747143
3270,0.21208881,-1.5507503
3271,0.04000108,-3.218849
3272,0.547256,-0.6028386
3273,0.0028805926,-5.849759
3274,4.9351427e-05,-9.916544
3275,0.05472691,-2.9053998
3276,0.005829476,-5.1448283
3277,0.06030694,-2.8083081
3278,0.015394552,-4.173742
3279,0.0087347105,-4.7404504
3280,0.008506611,-4.7669115
3281,0.009726278,-4.632924
3282,0.01927947,-3.9487145
3283,0.0008978388,-7.01552
3284,0.017081054,-4.0697856
3285,0.05867105,-2.8358088
3286,0.100616515,-2.296439
3287,0.004596976,-5.3823566
3288,0.039439242,-3.232994
3289,0.009044511,-4.7055974
3290,0.077268,-2.5604753
3291,0.20876126,-1.566564
3292,0.014249832,-4.25101
3293,0.02260384,-3.7896354
3294,0.03149642,-3.4578815
3295,0.0121571515,-4.4098377
3296,0.0032947564,-5.715423
3297,0.01251169,-4.381092
3298,0.1223574,-2.100809
3299,0.017276391,-4.0584145
3300,0.009293746,-4.6784134
3301,0.09653048,-2.3378963
3302,1.28745205e-05,-11.260261
3303,0.015743252,-4.1513433
3304,0.00021848676,-8.428785
3305,0.038615048,-3.2541132
3306,0.013650287,-4.293995
3307,0.008487463,-4.769165
3308,0.09340755,-2.370783
3309,0.012274678,-4.400217
3310,0.051830664,-2.9597733
3311,0.0011256556,-6.7893896
3312,0.00052402593,-7.5539694
3313,0.035317793,-3.3433683
3314,0.4385638,-0.82425
3315,0.016908651,-4.07993
3316,0.0013355631,-6.6184025
3317,0.008924596,-4.718944
3318,1.2755313e-05,-11.269563
3319,0.014196358,-4.25477
3320,0.24386697,-1.4111325
3321,0.16901211,-1.777785
3322,0.016178397,-4.1240783
3323,0.0054910546,-5.204635
3324,0.12014493,-2.1190565
3325,0.041065227,-3.1925936
3326,0.1237968,-2.0891137
3327,0.07419469,-2.6010628
3328,0.02199634,-3.8168793
3329,0.048295334,-3.0304203
3330,0.0038633724,-5.556215
3331,0.0068278336,-4.9867477
3332,0.20572843,-1.5811983
3333,0.048319984,-3.02991
3334,0.022550695,-3.7919893
3335,0.0747525,-2.5935726
3336,0.010747289,-4.5331016
3337,0.021789791,-3.8263137
3338,0.0011267272,-6.7884383
3339,0.000733345,-7.2178946
3340,0.0046573733,-5.3693037
3341,0.04368323,-3.130791
3342,0.029319864,-3.52949
3343,0.14868055,-1.9059552
3344,0.003286439,-5.717951
3345,0.053853888,-2.9214807
3346,0.110094704,-2.2064142
3347,0.083790146,-2.47944
3348,0.00017510311,-8.650136
3349,0.0007191694,-7.237414
3350,0.000110739296,-9.108332
3351,0.29868624,-1.2083616
3352,0.018388629,-3.9960227
3353,0.007945361,-4.835167
3354,0.031929847,-3.444214
3355,0.00956807,-4.649324
3356,0.00084031076,-7.081739
3357,0.00032610344,-8.0282955
3358,0.037683185,-3.2785413
3359,0.040726393,-3.2008789
3360,0.0008177989,-7.1088943
3361,0.024955746,-3.6906512
3362,0.006160319,-5.089627
3363,0.008074735,-4.819015
3364,0.008061254,-4.8206863
3365,0.00046599974,-7.6713257
3366,0.016805852,-4.086028
3367,0.0010448003,-6.8639297
3368,0.00041106835,-7.796751
3369,0.09615753,-2.3417675
3370,0.049809918,-2.9995413
3371,0.00065853365,-7.325495
3372,0.0031866268,-5.748792
3373,0.008601166,-4.7558575
3374,0.037002876,-3.2967596
3375,0.016965028,-4.076601
3376,0.0051244106,-5.27374
3377,0.10285729,-2.2744129
3378,0.045484494,-3.0903838
3379,0.020585226,-3.8831816
3380,0.0012641305,-6.673371
3381,0.0066014305,-5.0204687
3382,4.76836e-06,-12.253509
3383,0.0026273753,-5.94177
3384,0.03999524,-3.2189949
3385,0.007404858,-4.905619
3386,0.017377501,-4.052579
3387,0.016197985,-4.1228685
3388,0.08157453,-2.5062382
3389,0.023095654,-3.7681108
3390,0.0844615,-2.4714594
3391,0.07687553,-2.5655677
3392,0.019447606,-3.9400313
3393,0.20996612,-1.5608091
3394,0.013149215,-4.3313932
3395,0.098899,-2.313656
3396,0.0077486653,-4.8602347
3397,0.18325259,-1.6968899
3398,0.08345046,-2.4835021
3399,0.024531964,-3.7077785
3400,5.6146e-05,-9.787555
3401,0.00013648532,-8.899294
3402,0.038633514,-3.2536352
3403,0.017772589,-4.030098
3404,0.008641704,-4.7511554
3405,0.1218573,-2.1049047
3406,0.020712275,-3.8770287
3407,0.006962917,-4.967157
3408,2.324554e-05,-10.669397
3409,0.008372564,-4.782795
3410,0.0243634,-3.7146733
3411,0.026231471,-3.6407955
3412,0.00021705656,-8.435352
3413,2.9802277e-06,-12.723511
3414,0.038743496,-3.2507925
3415,9.691246e-05,-9.241702
3416,0.0036663474,-5.6085596
3417,3.576278e-07,-14.843773
3418,2.8132996e-05,-10.478567
3419,0.036228865,-3.3178992
3420,0.046704054,-3.0639243
3421,0.012589152,-4.37492
3422,0.0063944026,-5.0523324
3423,1.41858045e-05,-11.163269
3424,0.0001973911,-8.530324
3425,0.02335178,-3.757082
3426,0.33703795,-1.0875597
3427,0.14837095,-1.9080397
3428,0.078031406,-2.550644
3429,0.0012996093,-6.6456914
3430,0.06623062,-2.7146125
3431,0.0019261157,-6.2522497
3432,3.445089e-05,-10.275976
3433,0.17432785,-1.7468176
3434,0.0062505943,-5.075079
3435,0.2119975,-1.5511808
3436,0.07176953,-2.6342952
3437,0.0010307481,-6.8774705
3438,0.0060786847,-5.102967
3439,0.0466491,-3.0651016
3440,0.077184685,-2.5615542
3441,0.018430877,-3.993728
3442,0.0110254595,-4.5075483
3443,0.0064029307,-5.0509996
3444,0.0012326984,-6.6985497
3445,0.04466299,-3.1086102
3446,5.9483667e-05,-9.729809
3447,0.005169833,-5.264915
3448,0.0010438475,-6.864842
3449,0.0043515516,-5.437223
3450,0.09595253,-2.3439016
3451,0.0022166225,-6.1117706
3452,0.081568815,-2.5063083
3453,0.05074517,-2.980939
3454,0.037464123,-3.2843716
3455,0.0009939497,-6.913824
3456,0.03912301,-3.2410445
3457,0.001630764,-6.418707
3458,0.011755008,-4.4434757
3459,0.022417933,-3.797894
3460,0.031678222,-3.4521258
3461,0.07515365,-2.5882206
3462,0.07857363,-2.543719
3463,0.0016870565,-6.38477
3464,0.006431358,-5.04657
3465,0.020213095,-3.9014246
3466,0.0005204515,-7.560814
3467,0.082191706,-2.4987009
3468,3.0159496e-05,-10.409011
3469,0.0019451523,-6.242415
3470,0.009978412,-4.6073313
3471,0.0062686014,-5.072202
3472,0.005047199,-5.288922
3473,0.04198423,-3.1704612
3474,0.026646294,-3.6251051
3475,3.3020428e-05,-10.318384
3476,0.015607941,-4.1599755
3477,0.009333548,-4.67414
3478,0.08532135,-2.4613304
3479,0.083558805,-2.4822047
3480,0.0026562666,-5.930834
3481,0.050560456,-2.9845855
3482,0.00038127782,-7.871982
3483,0.03524817,-3.3453417
3484,0.06827617,-2.6841946
3485,0.0022187633,-6.1108055
3486,6.854299e-05,-9.58805
3487,0.00042465254,-7.7642393
3488,0.11284003,-2.1817842
3489,0.048227064,-3.0318348
3490,0.0017832107,-6.32934
3491,0.067349374,-2.6978617
3492,2.503392e-06,-12.897864
3493,0.017572664,-4.041411
3494,0.00023719836,-8.346614
3495,0.005977966,-5.1196747
3496,0.0013781821,-6.58699
3497,0.003980334,-5.5263896
3498,0.061992265,-2.7807457
3499,0.0019204046,-6.2552195
3500,0.00020108586,-8.511779
3501,0.10513899,-2.2524722
3502,0.063053876,-2.7637658
3503,0.00044038135,-7.7278695
3504,0.051956974,-2.9573393
3505,0.029094445,-3.537208
3506,1.3589766e-05,-11.206194
3507,0.0069109453,-4.974649
3508,0.062375605,-2.774581
3509,0.027001884,-3.6118486
3510,0.09451801,-2.358965
3511,0.0106418505,-4.542961
3512,0.0016499253,-6.4070253
3513,0.0005303407,-7.5419908
3514,0.021666147,-3.8320043
3515,0.08947962,-2.4137444
3516,0.00940358,-4.666665
3517,0.011789999,-4.4405036
3518,0.26505685,-1.327811
3519,0.04758322,-3.0452752
3520,0.009494271,-4.657067
3521,0.035403173,-3.3409538
3522,0.04839029,-3.0284562
3523,0.0053203185,-5.2362223
3524,0.041961595,-3.1710005
3525,0.03742956,-3.2852945
3526,0.01203278,-4.4201207
3527,0.22107814,-1.5092391
3528,0.117975555,-2.1372778
3529,0.006718309,-5.0029187
3530,0.052411716,-2.948625
3531,0.034219395,-3.3749628
3532,0.20056544,-1.6066147
3533,0.028641831,-3.552887
3534,0.05296869,-2.9380543
3535,0.0016761076,-6.391281
3536,0.14958765,-1.8998728
3537,0.04055802,-3.2050219
3538,0.023533087,-3.749348
3539,0.002322835,-6.0649667
3540,0.01328627,-4.321024
3541,0.030068235,-3.504286
3542,0.056028023,-2.8819034
3543,0.07314474,-2.615315
3544,2.1576649e-05,-10.743899
3545,0.030525984,-3.489177
3546,5.7457226e-05,-9.76447
3547,0.00065281533,-7.334216
3548,0.05534756,-2.8941226
3549,0.0033037863,-5.712686
3550,0.10897575,-2.21663
3551,0.094563566,-2.358483
3552,0.011523118,-4.4634
3553,0.064392045,-2.7427652
3554,0.43698764,-0.8278504
3555,0.00781869,-4.8512383
3556,0.0056848754,-5.169946
3557,0.17392871,-1.7491097
3558,0.0030869234,-5.7805805
3559,0.0047308183,-5.3536572
3560,0.14940934,-1.9010655
3561,0.00035815977,-7.934531
3562,0.011492243,-4.466083
3563,0.010650932,-4.542108
3564,0.029647425,-3.51838
3565,0.021913422,-3.820656
3566,0.029630993,-3.5189345
3567,0.004655475,-5.3697114
3568,0.0010596857,-6.849783
3569,0.01822605,-4.0049033
3570,0.002967005,-5.8202024
3571,0.0023022594,-6.0738645
3572,0.00021073982,-8.464887
3573,0.05673753,-2.8693194
3574,0.0060786847,-5.102967
3575,0.0008225633,-7.103085
3576,0.023437254,-3.7534285
3577,0.0026477063,-5.9340615
3578,0.0072234417,-4.9304237
3579,0.06878487,-2.6767714
3580,0.10158257,-2.2868834
3581,0.16481172,-1.8029516
3582,0.0002998856,-8.112109
3583,0.011645786,-4.452811
3584,0.012462597,-4.385023
3585,0.019438604,-3.9404943
3586,0.010216441,-4.583757
3587,6.3180723e-06,-11.972096
3588,0.004566954,-5.388909
3589,0.014378276,-4.242037
3590,0.045456473,-3.091
3591,0.0068096,-4.989422
3592,0.006628905,-5.0163155
3593,0.0074928915,-4.8938007
3594,0.013901434,-4.2757635
3595,5.8887654e-05,-9.73988
3596,2.7060143e-05,-10.517448
3597,0.033576727,-3.393922
3598,0.017656293,-4.036663
3599,0.12734449,-2.0608594
3600,0.03382499,-3.3865554
3601,0.002085298,-6.1728435
3602,0.00026663562,-8.229628
3603,0.11399529,-2.1715982
3604,0.0032304742,-5.7351265
3605,0.0016874135,-6.384558
3606,0.003357371,-5.696597
3607,0.031361375,-3.4621782
3608,0.02423798,-3.7198346
3609,0.019786596,-3.9227505
3610,0.00011288482,-9.089143
3611,0.019169547,-3.9544325
3612,0.053234342,-2.9330516
3613,0.15407452,-1.8703189
3614,0.15280609,-1.8785856
3615,0.0015309054,-6.481896
3616,0.0142833255,-4.2486625
3617,0.0014530587,-6.5340843
3618,0.1790225,-1.7202438
3619,0.0014324653,-6.5483584
3620,0.054003548,-2.9187055
3621,0.016346587,-4.113736
3622,1.3113013e-06,-13.544491
3623,0.0013759203,-6.5886326
3624,3.5762723e-06,-12.541189
3625,0.043191623,-3.1421087
3626,0.0017889225,-6.326142
3627,0.17668623,-1.7333798
3628,0.008127592,-4.8124905
3629,0.0075370236,-4.887928
3630,0.081792265,-2.5035727
3631,0.11011862,-2.206197
3632,0.06791023,-2.6895685
3633,0.012826561,-4.3562374
3634,0.06268636,-2.7696114
3635,0.071144335,-2.6430445
3636,0.010496646,-4.5566993
3637,0.047091704,-3.0556583
3638,0.01472545,-4.218178
3639,0.002053416,-6.1882505
3640,0.0491184,-3.0135217
3641,0.123006314,-2.0955195
3642,0.0041058296,-5.4953475
3643,0.00028129434,-8.176109
3644,0.0764626,-2.5709536
3645,0.009392715,-4.667821
3646,0.032255284,-3.4340734
3647,0.0014529397,-6.5341663
3648,6.675698e-06,-11.917037
3649,0.004287931,-5.451951
3650,0.007872388,-4.8443937
3651,0.030500894,-3.4899993
3652,0.03845125,-3.258364
3653,0.001883401,-6.2746763
3654,0.34859827,-1.0538352
3655,0.0018121265,-6.3132544
3656,0.024821443,-3.6960473
3657,0.07418694,-2.6011672
3658,0.016673852,-4.0939136
3659,0.012883992,-4.3517694
3660,0.0049268035,-5.313065
3661,0.001835092,-6.3006606
3662,0.0001965568,-8.534559
3663,0.022767572,-3.782418
3664,0.024378525,-3.7140527
3665,0.06780753,-2.691082
3666,0.00031692727,-8.056838
3667,0.025627218,-3.6641002
3668,0.17873064,-1.7218754
3669,0.004023434,-5.5156193
3670,9.762764e-05,-9.23435
3671,0.14381696,-1.9392139
3672,0.029446619,-3.5251763
3673,0.035391435,-3.3412855
3674,0.008325277,-4.788459
3675,0.0009848988,-6.9229717
3676,0.1319029,-2.0256891
3677,0.01847535,-3.9913177
3678,0.01804448,-4.0149155
3679,0.06432017,-2.743882
3680,0.041902382,-3.1724126
3681,6.258292e-05,-9.679018
3682,0.004249828,-5.460877
3683,0.00082458823,-7.1006265
3684,0.008620194,-4.753648
3685,0.0018302132,-6.303323
3686,0.05316087,-2.9344327
3687,0.0017854716,-6.3280725
3688,0.030221613,-3.499198
3689,0.07540021,-2.5849452
3690,0.00011789104,-9.04575
3691,0.07436524,-2.5987666
3692,0.07602496,-2.5766935
3693,0.00039974804,-7.824676
3694,0.00040070133,-7.822294
3695,0.012568551,-4.3765574
3696,0.02019861,-3.9021416
3697,0.0017957052,-6.3223577
3698,0.0015442363,-6.4732256
3699,0.0013263961,-6.62529
3700,0.0024117928,-6.0273848
3701,6.091409e-05,-9.706046
3702,0.038484175,-3.2575083
3703,0.0013903247,-6.578218
3704,0.050841365,-2.979045
3705,1.03711545e-05,-11.476482
3706,0.044369277,-3.1152081
3707,0.00086973025,-7.0473275
3708,0.0039360444,-5.537579
3709,0.00066282233,-7.3190036
3710,0.06351255,-2.756518
3711,2.5987287e-05,-10.557903
3712,0.014345138,-4.244344
3713,0.03784837,-3.2741675
3714,0.00041273658,-7.792701
3715,2.7418098e-06,-12.806892
3716,0.0009009355,-7.012077
3717,0.00035422726,-7.945572
3718,0.0005291492,-7.54424
3719,0.0129335355,-4.347932
3720,0.003977484,-5.527106
3721,0.040591445,-3.204198
3722,0.00015281464,-8.786285
3723,0.0039628795,-5.5307846
3724,4.8278598e-05,-9.938522
3725,0.26897222,-1.3131472
3726,0.03575831,-3.3309727
3727,0.24370386,-1.4118015
3728,7.748574e-06,-11.768002
3729,0.027245292,-3.6028745
3730,0.0012255546,-6.704362
3731,0.06302399,-2.7642398
3732,0.004928227,-5.312776
3733,0.006440715,-5.045116
3734,0.03612332,-3.3208168
3735,0.0085733915,-4.759092
3736,0.2966248,-1.2152872
3737,0.00016914368,-8.684762
3738,0.0067575024,-4.997102
3739,0.0059896973,-5.1177144
3740,0.0081545515,-4.809179
3741,0.18824807,-1.6699947
3742,0.0052049365,-5.2581477
3743,0.008155852,-4.8090196
3744,0.005558392,-5.192446
3745,0.04431089,-3.1165247
3746,0.002355422,-6.0510354
3747,0.0075140703,-4.890978
3748,8.284702e-05,-9.398515
3749,0.023418041,-3.7542486
3750,0.03156076,-3.4558408
3751,0.0037586298,-5.5837007
3752,0.0002693767,-8.219399
3753,0.013463414,-4.3077793
3754,0.043068994,-3.1449518
3755,0.0036132543,-5.6231465
3756,0.012750412,-4.3621917
3757,0.15479998,-1.8656214
3758,0.13784881,-1.9815978
3759,6.198864e-06,-11.991144
3760,0.015011089,-4.198966
3761,0.013315561,-4.318822
3762,0.038042676,-3.2690468
3763,0.0037804816,-5.5779037
3764,0.010015117,-4.6036596
3765,0.016263667,-4.1188216
3766,0.0034355447,-5.6735797
3767,0.00048971106,-7.621695
3768,0.0074970326,-4.893248
3769,0.00013767726,-8.890598
3770,0.00056167564,-7.4845862
3771,0.018554691,-3.9870327
3772,0.0049958397,-5.29915
3773,0.0010617102,-6.847874
3774,0.0012796079,-6.6612015
3775,0.088626176,-2.423328
3776,0.013426364,-4.310535
3777,0.005569773,-5.190401
3778,0.0033501235,-5.698758
3779,0.018608518,-3.9841359
3780,0.007189711,-4.9351044
3781,0.0063406248,-5.060778
3782,0.001163878,-6.7559977
3783,0.00041011506,-7.7990727
3784,0.024569418,-3.7062528
3785,0.007382138,-4.908692
3786,0.0035396086,-5.643739
3787,0.0005197366,-7.5621886
3788,0.017002182,-4.074414
3789,0.073061526,-2.6164534
3790,0.037505575,-3.2832656
3791,0.021369567,-3.8457875
3792,0.01846037,-3.992129
3793,0.0019609763,-6.234313
3794,0.0065036067,-5.0353985
3795,0.088514015,-2.4245944
3796,0.040464837,-3.207322
3797,0.050723527,-2.9813654
3798,0.007917805,-4.838641
3799,0.0028464776,-5.861673
3800,0.011300841,-4.482878
3801,0.06085684,-2.799231
3802,0.07004138,-2.658669
3803,0.00041011506,-7.7990727
3804,7.6767836e-05,-9.474725
3805,0.008940428,-4.7171717
3806,0.028944485,-3.5423756
3807,7.152555e-07,-14.150626
3808,0.009297526,-4.678007
3809,0.027696682,-3.5864427
3810,0.008688386,-4.745768
3811,0.0036093346,-5.624232
3812,0.005758008,-5.1571636
3813,0.03825943,-3.2633653
3814,0.013100623,-4.3350954
3815,0.00053605967,-7.5312653
3816,0.27979174,-1.2737098
3817,0.032576807,-3.4241548
3818,0.020367524,-3.8938136
3819,0.07166667,-2.6357296
3820,0.03935833,-3.2350476
3821,0.004052879,-5.508328
3822,0.14961977,-1.8996581
3823,0.01152465,-4.463267
3824,0.0005646542,-7.479297
3825,0.0048916903,-5.320217
3826,0.011395368,-4.4745483
3827,0.019036103,-3.961418
3828,0.007180243,-4.936422
3829,0.000117295065,-9.0508175
3830,0.02215061,-3.8098903
3831,0.083500795,-2.4828992
3832,0.06923135,-2.6703014
3833,0.017059138,-4.0710692
3834,0.0154190855,-4.172149
3835,0.007650007,-4.873049
3836,0.016566338,-4.1003823
3837,0.025033994,-3.6875207
3838,0.010225291,-4.582891
3839,3.0636318e-05,-10.393325
3840,0.033103187,-3.4081256
3841,0.016205493,-4.122405
3842,0.0039209644,-5.5414176
3843,0.022977063,-3.7732587
3844,0.0019495544,-6.2401543
3845,0.03594612,-3.3257341
3846,0.002475533,-6.0012994
3847,0.0017322786,-6.358318
3848,0.00962439,-4.643455
3849,0.004287931,-5.451951
3850,0.036431532,-3.3123207
3851,0.0026802828,-5.921833
3852,0.0011874536,-6.7359443
3853,0.07237803,-2.6258526
3854,0.0012304363,-6.7003865
3855,1.4485837,0.3705863
3856,0.16672222,-1.7914262
3857,0.011643665,-4.452993
3858,0.02138532,-3.8450506
3859,0.00016723665,-8.6961
3860,0.037991032,-3.270405
3861,0.012438344,-4.3869715
3862,0.023050457,-3.7700696
3863,0.051342025,-2.9692457
3864,0.011206306,-4.4912786
3865,0.036815375,-3.3018398
3866,0.010417607,-4.564258
3867,0.01775795,-4.030922
3868,0.005351385,-5.2304
3869,0.13839246,-1.9776617
3870,0.023368316,-3.7563741
3871,0.13793594,-1.980966
3872,0.11376509,-2.1736195
3873,0.02875871,-3.5488145
3874,0.02477109,-3.698078
3875,0.005968249,-5.1213017
3876,0.0051106527,-5.276428
3877,0.00036638224,-7.9118333
3878,0.0009577455,-6.9509287
3879,0.01823518,-4.0044026
3880,0.001563042,-6.4611216
3881,0.014013466,-4.2677364
3882,0.13083844,-2.033792
3883,0.0019878643,-6.2206945
3884,0.23640476,-1.4422098
3885,0.00018988237,-8.569106
3886,0.0075671934,-4.883933
3887,0.0016411182,-6.4123774
3888,7.211902e-05,-9.537192
3889,2.0146166e-05,-10.812496
3890,0.00089057354,-7.023645
3891,0.007054422,-4.9541006
3892,0.102141134,-2.2813997
3893,0.021588102,-3.835613
3894,0.12588844,-2.072359
3895,0.029948154,-3.5082877
3896,0.066403985,-2.7119982
3897,0.018831868,-3.9722047
3898,0.025752235,-3.6592338
3899,0.00018714108,-8.583648
3900,0.00061802834,-7.388976
3901,0.0133373225,-4.317189
3902,0.0017902314,-6.3254104
3903,0.003901609,-5.546366
3904,0.023269905,-3.7605944
3905,0.021001229,-3.8631744
3906,0.12641215,-2.0682077
3907,0.14790282,-1.9111998
3908,0.00067783264,-7.2966104
3909,0.0010159813,-6.8919005
3910,0.006551928,-5.027996
3911,0.0384563,-3.2582328
3912,0.007189711,-4.9351044
3913,0.026475068,-3.6315517
3914,0.0889147,-2.4200778
3915,0.007869549,-4.8447547
3916,0.00032443504,-8.033425
3917,0.0017387047,-6.3546147
3918,0.01599012,-4.135784
3919,0.0038943656,-5.5482244
3920,0.048432086,-3.0275927
3921,0.004344193,-5.4389153
3922,0.028038569,-3.5741742
3923,0.1196727,-2.1229947
3924,0.040948175,-3.1954482
3925,0.020749057,-3.8752544
3926,0.009261975,-4.681838
3927,0.21485737,-1.5377809
3928,0.07672031,-2.5675888
3929,0.009367797,-4.6704774
3930,0.029044075,-3.538941
3931,9.893881e-05,-9.221009
3932,0.008530251,-4.7641363
3933,0.0012568678,-6.6791325
3934,0.014746946,-4.216719
3935,0.044771284,-3.1061883
3936,1.41858045e-05,-11.163269
3937,0.05336375,-2.9306235
3938,0.02409043,-3.7259407
3939,0.10197106,-2.2830663
3940,0.0037686056,-5.5810504
3941,1.1984111,0.18099661
3942,0.09804383,-2.3223407
3943,0.07447922,-2.5972352
3944,0.05116988,-2.9726043
3945,0.015228904,-4.1845603
3946,0.21380626,-1.542685
3947,0.029172368,-3.5345333
3948,0.008981778,-4.7125573
3949,0.0002189635,-8.426605
3950,0.027803354,-3.5825987
3951,0.011795536,-4.4400344
3952,0.0049142293,-5.3156204
3953,0.037521303,-3.2828465
3954,0.10540037,-2.249989
3955,0.17750628,-1.7287493
3956,0.0022206665,-6.109948
3957,0.0044810358,-5.4079013
3958,0.0005527399,-7.500623
3959,0.032591116,-3.4237156
3960,0.012723812,-4.36428
3961,0.023927147,-3.7327416
3962,0.0039647794,-5.530305
3963,0.015335739,-4.1775694
3964,0.03641889,-3.3126678
3965,0.2557804,-1.363436
3966,0.01346953,-4.3073254
3967,9.107175e-05,-9.303863
3968,0.02298254,-3.7730205
3969,0.00044061965,-7.7273283
3970,0.0015497115,-6.4696865
3971,0.027440045,-3.5957518
3972,0.007451952,-4.899279
3973,0.044260137,-3.1176708
3974,0.06768466,-2.6928957
3975,0.0015773248,-6.452025
3976,0.00018392302,-8.600993
3977,0.042879432,-3.149363
3978,0.005529703,-5.1976213
3979,0.00571522,-5.1646223
3980,0.00940358,-4.666665
3981,0.027548831,-3.5917952
3982,0.019326476,-3.9462793
3983,0.0076451567,-4.873683
3984,0.0009878761,-6.9199533
3985,0.00022814056,-8.385549
3986,0.0066734306,-5.009621
3987,0.0025097798,-5.9875603
3988,0.019999051,-3.9120705
3989,0.007855475,-4.8465447
3990,0.0445654,-3.1107976
3991,0.18568806,-1.6836871
3992,0.04420357,-3.11895
3993,0.0057174717,-5.1642284
3994,0.037519123,-3.2829046
3995,2.6583319e-05,-10.535227
3996,0.06735706,-2.6977475
3997,0.020217769,-3.9011934
3998,0.09227911,-2.3829374
3999,0.107005656,-2.2348735
4000,0.003322084,-5.707163
4001,0.008460749,-4.7723174
4002,0.02033879,-3.8952253
4003,2.8371409e-05,-10.470129
4004,0.019796649,-3.9222426
4005,0.00015066919,-8.800424
4006,0.08148047,-2.507392
4007,0.041139707,-3.1907816
4008,0.0049300063,-5.312415
4009,0.011898027,-4.4313827
4010,0.02725724,-3.602436
4011,0.11693688,-2.146121
4012,0.004695461,-5.361159
4013,0.001890421,-6.2709556
4014,0.001911481,-6.2598767
4015,0.20465998,-1.5864053
4016,0.0149138495,-4.205465
4017,0.047622778,-3.044444
4018,0.16064844,-1.828537
4019,0.030623568,-3.4859853
4020,0.0017803547,-6.3309426
4021,7.045021e-05,-9.560604
4022,0.003802927,-5.5719843
4023,0.0060847276,-5.1019735
4024,0.14246494,-1.9486594
4025,0.09112251,-2.3955505
4026,0.028943673,-3.5424037
4027,0.08084692,-2.5151978
4028,0.009353861,-4.671966
4029,5.4953973e-05,-9.809014
4030,0.00063208624,-7.3664846
4031,0.0009525053,-6.9564147
4032,0.025627218,-3.6641002
4033,0.07029365,-2.655074
4034,0.0060321186,-5.110657
4035,0.007501647,-4.8926325
4036,0.2099982,-1.5606563
4037,0.07644857,-2.5711372
4038,0.021426743,-3.8431156
4039,0.085902855,-2.4545383
4040,0.050938457,-2.977137
4041,0.19141906,-1.6532903
4042,0.0059648124,-5.1218777
4043,0.042584166,-3.156273
4044,0.053917933,-2.9202921
4045,0.0029097146,-5.8397
4046,0.007059867,-4.953329
4047,0.0312909,-3.464428
4048,0.012046678,-4.4189663
4049,0.0051282058,-5.2729993
4050,0.0033918251,-5.686387
4051,0.018016499,-4.0164676
4052,0.011208427,-4.4910893
4053,0.0067247036,-5.0019674
4054,0.0026483007,-5.933837
4055,0.011209252,-4.491016
4056,2.8371409e-05,-10.470129
4057,0.011261707,-4.486347
4058,0.0066985344,-5.0058665
4059,0.011832528,-4.436903
4060,0.030208081,-3.4996457
4061,0.009144685,-4.6945825
4062,0.0048321374,-5.3324666
4063,0.0007141662,-7.244395
4064,0.48742193,-0.7186251
4065,0.004004081,-5.520441
4066,0.0074659144,-4.8974075
4067,0.0676451,-2.6934803
4068,0.001235675,-6.696138
4069,9.059865e-06,-11.611656
4070,0.0036939024,-5.601072
4071,0.00556266,-5.191679
4072,0.008952479,-4.7158246
4073,0.08885275,-2.420775
4074,0.015573318,-4.162196
4075,0.010650932,-4.542108
4076,0.01595023,-4.138282
4077,4.2437605e-05,-10.067475
4078,0.020734694,-3.875947
4079,0.019441994,-3.94032
4080,0.013928826,-4.2737947
4081,0.010501836,-4.5562053
4082,0.0028902208,-5.846422
4083,0.017357584,-4.0537257
4084,0.011414696,-4.4728537
4085,0.18714261,-1.6758844
4086,0.058727816,-2.8348417
4087,0.004687749,-5.362803
4088,0.027970757,-3.5765958
4089,0.021015003,-3.8625188
4090,0.01460269,-4.2265496
4091,0.030626228,-3.4858985
4092,0.017283069,-4.0580277
4093,5.960463e-07,-14.332948
4094,0.00054928474,-7.5068936
4095,0.08400115,-2.476925
4096,0.005761564,-5.1565466
4097,0.0014587725,-6.53016
4098,0.0007853999,-7.1493177
4099,0.007879484,-4.843493
4100,0.057145406,-2.8621564
4101,0.013698852,-4.2904434
4102,0.00017033557,-8.67774
4103,0.0075514577,-4.8860145
4104,0.000117295065,-9.0508175
4105,0.0039994502,-5.5215983
4106,0.0008437649,-7.0776367
4107,0.004526488,-5.397809
4108,0.05262267,-2.9446082
4109,0.02018529,-3.902801
4110,3.6954196e-05,-10.205832
4111,0.023175446,-3.7646618
4112,0.0610483,-2.79609
4113,6.019888e-05,-9.717856
4114,0.002519887,-5.9835415
4115,0.034912653,-3.354906
4116,0.08547458,-2.4595363
4117,0.0118418345,-4.4361167
4118,0.008931921,-4.718124
4119,0.058302816,-2.842105
4120,0.007073006,-4.95147
4121,3.0159496e-05,-10.409011
4122,0.009878322,-4.6174126
4123,0.005904968,-5.1319613
4124,0.0042378386,-5.4637017
4125,0.06508638,-2.73204
4126,0.026930984,-3.6144779
4127,0.003522384,-5.6486173
4128,0.0010901706,-6.821421
4129,0.021635232,-3.8334322
4130,7.366863e-05,-9.515934
4131,0.024773067,-3.6979983
4132,0.034906093,-3.355094
4133,0.012838212,-4.355329
4134,0.002755062,-5.8943152
4135,0.0009940688,-6.913704
4136,2.7656173e-05,-10.495662
4137,0.016950144,-4.077479
4138,0.058348138,-2.841328
4139,0.006509173,-5.034543
4140,0.012855748,-4.3539643
4141,1.1920928e-07,-15.942386
4142,0.08403272,-2.4765491
4143,0.007575593,-4.8828235
4144,0.0043129763,-5.446127
4145,0.09692678,-2.3337994
4146,0.045812838,-3.083191
4147,0.007958015,-4.8335757
4148,0.11140267,-2.194604
4149,0.0016631355,-6.3990507
4150,0.8569554,-0.15436938
4151,0.014011115,-4.2679043
4152,0.018581487,-3.9855895
4153,1.9550132e-05,-10.842528
4154,0.044654552,-3.108799
4155,0.1786386,-1.7223904
4156,0.019680938,-3.9281046
4157,0.005742007,-5.1599464
4158,0.030147588,-3.5016503
4159,0.016135115,-4.126757
4160,0.026455216,-3.632302
4161,1.5497088e-05,-11.074859
4162,0.018696038,-3.9794436
4163,0.03699805,-3.29689
4164,0.0106827775,-4.5391226
4165,0.016558483,-4.100857
4166,0.024618968,-3.7042382
4167,3.5762147e-05,-10.238621
4168,0.0067521743,-4.997891
4169,0.0006328011,-7.3653545
4170,0.0030411682,-5.7955136
4171,0.06734525,-2.697923
4172,0.0032040947,-5.7433257
4173,0.0017008614,-6.3766203
4174,0.010578392,-4.5489416
4175,0.061789557,-2.784021
4176,0.031565957,-3.455676
4177,0.03173296,-3.4503994
4178,0.49034378,-0.7126486
4179,0.06466653,-2.7385116
4180,1.9073468e-06,-13.169798
4181,0.091029674,-2.3965697
4182,0.023928544,-3.7326832
4183,0.0054892763,-5.204959
4184,0.0003486264,-7.9615097
4185,0.0061093722,-5.0979314
4186,0.018508468,-3.989527
4187,0.016469719,-4.1062317
4188,0.013519397,-4.30363
4189,1.1920928e-07,-15.942386
4190,0.007448639,-4.899724
4191,0.0053851777,-5.224105
4192,0.012182,-4.407796
4193,0.008435098,-4.775354
4194,0.002194974,-6.121585
4195,0.010153901,-4.589897
4196,0.02717383,-3.605501
4197,0.0020553195,-6.187324
4198,0.00019536493,-8.540642
4199,0.07437166,-2.5986803
4200,0.024531381,-3.707802
4201,0.02711965,-3.6074967
4202,0.0036405732,-5.615614
4203,0.0013442537,-6.6119165
4204,0.011657687,-4.4517894
4205,0.0022911984,-6.0786805
4206,3.576278e-07,-14.843773
4207,0.04910762,-3.013741
4208,0.0015584002,-6.4640956
4209,0.00033754372,-7.9938154
4210,0.0058432235,-5.1424727
4211,0.01732642,-4.055523
4212,0.009843736,-4.62092
4213,0.0008960523,-7.017512
4214,0.006012804,-5.113864
4215,0.01091439,-4.517673
4216,0.00054952304,-7.5064597
4217,0.037123147,-3.2935145
4218,0.0065625864,-5.0263705
4219,0.0034470684,-5.6702313
4220,0.003913721,-5.543267
4221,0.0526411,-2.944258
4222,0.024199698,-3.721415
4223,0.0603093,-2.808269
4224,0.0043685245,-5.43333
4225,0.041078385,-3.1922731
4226,0.0008093419,-7.119289
4227,0.017208196,-4.0623693
4228,0.4509626,-0.79637086
4229,0.008854058,-4.7268796
4230,0.019088032,-3.9586937
4231,0.011714007,-4.44697
4232,0.34033692,-1.0778192
4233,0.042617068,-3.1555004
4234,0.00027569308,-8.196222
4235,0.23029025,-1.4684148
4236,0.113333695,-2.1774187
4237,0.12647855,-2.0676825
4238,0.034956858,-3.3536406
4239,0.0006759266,-7.299426
4240,0.12449236,-2.0835109
4241,0.002635698,-5.938607
4242,0.0038043521,-5.5716095
4243,0.012499329,-4.3820806
4244,0.062357012,-2.7748792
4245,0.0028259126,-5.868924
4246,0.00013886917,-8.881978
4247,0.004003012,-5.520708
4248,0.045978393,-3.0795836
4249,0.0018359248,-6.300207
4250,0.018782616,-3.9748235
4251,0.0001277842,-8.965168
4252,0.0030983323,-5.776891
4253,0.0024079871,-6.028964
4254,0.0010467056,-6.8621078
4255,0.0154003035,-4.173368
4256,0.036353715,-3.3144588
4257,0.006791958,-4.992016
4258,0.10600473,-2.2442715
4259,0.030631892,-3.4857135
4260,4.2079995e-05,-10.075938
4261,0.018833857,-3.972099
4262,0.030019881,-3.5058954
4263,0.010657891,-4.541455
4264,0.0068853735,-4.978356
4265,0.0008546038,-7.0648727
4266,0.008303879,-4.791033
4267,1.3470559e-05,-11.215004
4268,0.39757732,-0.9223659
4269,0.31476218,-1.1559379
4270,0.001303419,-6.6427646
4271,0.08522086,-2.4625092
4272,0.0014386552,-6.5440464
4273,0.15311903,-1.8765397
4274,0.0002741438,-8.201858
4275,0.0030133578,-5.8047004
4276,0.14408721,-1.9373366
4277,0.0061965724,-5.083759
4278,0.16191103,-1.8207083
4279,0.03018356,-3.500458
4280,2.0384581e-05,-10.800732
4281,0.010829605,-4.5254717
4282,0.03242379,-3.4288628
4283,0.15180257,-1.8851745
4284,0.0030267877,-5.8002534
4285,8.6184606e-05,-9.359019
4286,0.037291408,-3.2889924
4287,0.03806448,-3.2684736
4288,0.00036078144,-7.9272385
4289,0.00096346205,-6.9449773
4290,0.01789098,-4.0234585
4291,0.00019631843,-8.535772
4292,0.010624394,-4.5446024
4293,0.21433613,-1.5402098
4294,0.006206524,-5.0821543
4295,0.0022024678,-6.118177
4296,0.02971952,-3.5159512
4297,0.07027387,-2.6553552
4298,0.015166676,-4.1886544
4299,0.0020428281,-6.19342
4300,0.18320753,-1.6971357
4301,0.096508294,-2.3381262
4302,0.047199283,-3.0533767
4303,0.043193676,-3.1420612
4304,0.010645035,-4.5426617
4305,0.00040129715,-7.8208084
4306,0.05672863,-2.8694763
4307,0.004758581,-5.347806
4308,0.0016083888,-6.4325223
4309,0.0033018852,-5.7132616
4310,0.014332094,-4.245254
4311,0.008106662,-4.815069
4312,0.00037984786,-7.87574
4313,0.049787574,-2.99999
4314,0.04161266,-3.1793509
4315,0.04177891,-3.1753635
4316,0.009695937,-4.6360483
4317,8.9760564e-05,-9.318365
4318,0.000673544,-7.302957
4319,7.152555e-07,-14.150626
4320,0.65783215,-0.41880548
4321,0.006419158,-5.048468
4322,1.1920928e-07,-15.942386
4323,0.008985323,-4.712163
4324,0.66636664,-0.40591526
4325,0.03195086,-3.443556
4326,0.22664958,-1.4843502
4327,0.033649113,-3.3917687
4328,0.002939311,-5.8295803
4329,0.011685729,-4.449387
4330,0.029448703,-3.5251055
4331,0.011689853,-4.449034
4332,0.0568425,-2.867471
4333,0.033636205,-3.3921523
4334,0.02859167,-3.5546398
4335,0.011435793,-4.4710073
4336,0.0053110695,-5.2379622
4337,0.0017477489,-6.3494267
4338,0.0040526413,-5.5083866
4339,0.054799587,-2.9040728
4340,0.08479482,-2.4675207
4341,0.21781148,-1.5241253
4342,0.12707703,-2.0629618
4343,0.008940546,-4.717159
4344,0.01725659,-4.0595613
4345,0.025098749,-3.6849372
4346,0.0042354646,-5.4642625
4347,0.0026912207,-5.9177604
4348,2.3841855e-07,-15.249238
4349,0.026972758,-3.612928
4350,0.022450805,-3.796429
4351,0.034390453,-3.3699763
4352,0.15251741,-1.8804766
4353,0.088903464,-2.4202042
4354,0.013489407,-4.3058505
4355,0.20000762,-1.6093998
4356,0.02055603,-3.8846009
4357,0.0016000576,-6.4377155
4358,0.011933012,-4.428447
4359,0.013710728,-4.2895765
4360,0.0047713947,-5.3451166
4361,0.018704696,-3.9789808
4362,0.008086679,-4.8175373
4363,0.0069240867,-4.972749
4364,0.050797064,-2.9799168
4365,0.00096715393,-6.941153
4366,0.027043771,-3.6102986
4367,0.0060162405,-5.1132927
4368,0.1289638,-2.0482235
4369,0.0012771077,-6.6631575
4370,0.06324659,-2.760714
4371,0.017582385,-4.040858
4372,0.053815596,-2.922192
4373,0.00017164665,-8.670073
4374,0.0014530587,-6.5340843
4375,0.0016636116,-6.3987646
4376,0.00094166753,-6.9678583
4377,0.07400142,-2.603671
4378,0.10259191,-2.2769961
4379,0.036653697,-3.306241
4380,0.0010994587,-6.8129373
4381,0.5046844,-0.68382204
4382,0.28328308,-1.2613086
4383,0.00080255244,-7.127713
4384,0.00017176583,-8.669378
4385,0.0030662448,-5.7873015
4386,0.0021381155,-6.1478305
4387,0.00036590558,-7.913135
4388,0.00012003655,-9.027715
4389,0.0034903102,-5.657765
4390,0.0011379202,-6.778553
4391,0.036709547,-3.3047185
4392,0.012871988,-4.3527017
4393,0.0051442166,-5.269882
4394,0.016003493,-4.1349483
4395,0.0009896625,-6.9181466
4396,0.055169903,-2.8973377
4397,0.024512654,-3.7085657
4398,0.039186288,-3.2394285
4399,0.007686443,-4.868297
4400,0.0022781154,-6.084407
4401,0.0034081014,-5.6816
4402,0.032084323,-3.4393878
4403,0.07707741,-2.5629451
4404,0.08662482,-2.446169
4405,0.067796506,-2.6912446
4406,0.043616585,-3.1323178
4407,0.07231671,-2.6267
4408,0.015927235,-4.1397247
4409,0.0012822272,-6.659157
4410,0.05840065,-2.8404284
4411,0.014754347,-4.2162175
4412,0.012005454,-4.4223943
4413,0.0015211451,-6.4882917
4414,0.016474409,-4.105947
4415,0.0048467293,-5.329451
4416,0.000109308945,-9.121332
4417,0.0002734287,-8.20447
4418,0.015622963,-4.1590133
4419,0.20044243,-1.6072282
4420,0.0115114525,-4.4644127
4421,0.0069468166,-4.969472
4422,0.21384159,-1.5425198
4423,0.019555746,-3.9344862
4424,0.011231885,-4.488999
4425,0.0021000493,-6.1657944
4426,0.019259358,-3.9497583
4427,0.004916602,-5.315138
4428,0.054452732,-2.9104223
4429,0.037516482,-3.282975
4430,0.0061962167,-5.0838165
4431,0.0050901347,-5.280451
4432,0.07352781,-2.6100914
4433,0.05468323,-2.9061983
4434,0.15219097,-1.8826191
4435,0.032568038,-3.424424
4436,0.0044260873,-5.4202394
4437,0.0021162275,-6.15812
4438,0.0054442235,-5.2132
4439,5.960287e-05,-9.727807
4440,0.00048423008,-7.6329503
4441,0.00026866165,-8.222057
4442,0.01898967,-3.9638603
4443,7.045021e-05,-9.560604
4444,0.021618316,-3.8342144
4445,0.039696597,-3.2264898
4446,0.08913717,-2.417579
4447,0.012372056,-4.392315
4448,0.013464119,-4.307727
4449,0.01749629,-4.0457664
4450,0.0037859445,-5.57646
4451,0.0058464236,-5.1419253
4452,0.010958606,-4.5136304
4453,0.03699782,-3.2968962
4454,0.004164951,-5.481051
4455,0.0004094001,-7.8008175
4456,0.04273632,-3.1527061
4457,0.029085413,-3.5375185
4458,0.0015364996,-6.4782486
4459,0.0018312843,-6.3027377
4460,0.006450072,-5.043664
4461,0.048698265,-3.022112
4462,0.0067503983,-4.9981537
4463,0.00070570834,-7.2563086
4464,1.3112935e-05,-11.241911
4465,1.072883e-06,-13.745161
4466,0.0028410095,-5.863596
4467,1.1920928e-07,-15.942386
4468,0.037704766,-3.277969
4469,0.0004020121,-7.8190284
4470,0.00066877884,-7.310057
4471,0.012126649,-4.4123497
4472,0.007193025,-4.9346433
4473,0.022155741,-3.8096585
4474,0.003822403,-5.566876
4475,0.05929881,-2.825166
4476,0.0016411182,-6.4123774
4477,0.025355754,-3.6747496
4478,0.05519348,-2.8969104
4479,0.057810355,-2.8505874
4480,0.009035769,-4.7065644
4481,0.08747593,-2.4363916
4482,0.00083161576,-7.09214
4483,3.576278e-07,-14.843773
4484,0.003522503,-5.6485834
4485,0.026675312,-3.6240168
4486,1.1920928e-07,-15.942386
4487,0.0022482614,-6.097598
4488,0.052242924,-2.951851
4489,0.0066986526,-5.005849
4490,0.13727076,-1.9857999
4491,0.0008546038,-7.0648727
4492,0.01489036,-4.2070413
4493,0.14505416,-1.9306481
4494,4.7683704e-07,-14.556091
4495,1.0728779e-05,-11.442581
4496,0.044931885,-3.1026077
4497,0.00012134769,-9.01685
4498,2.4079987e-05,-10.63413
4499,0.02323811,-3.7619617
4500,0.0024336742,-6.018353
4501,0.006184133,-5.0857687
4502,0.03942056,-3.2334678
4503,0.006165295,-5.0888195
4504,0.10860463,-2.2200413
4505,0.000919277,-6.991923
4506,0.041086394,-3.1920784
4507,1.1920928e-07,-15.942386
4508,0.0028173537,-5.8719573
4509,0.016804798,-4.086091
4510,0.05513696,-2.897935
4511,1.12056105e-05,-11.399096
4512,0.006051314,-5.10748
4513,0.006212566,-5.081181
4514,0.03680193,-3.302205
4515,0.03190941,-3.4448543
4516,0.0021475127,-6.143445
4517,0.21034929,-1.5589858
4518,0.022345426,-3.8011336
4519,0.001186144,-6.7370477
4520,0.00909141,-4.700425
4521,0.035576213,-3.336078
4522,0.739162,-0.30223814
4523,0.0025389122,-5.9760194
4524,2.5510462e-05,-10.576422
4525,0.11489677,-2.1637213
4526,0.0020447315,-6.1924887
4527,0.034398284,-3.3697486
4528,0.0044303597,-5.4192743
4529,0.03985412,-3.2225294
4530,0.00036137726,-7.925588
4531,0.005287591,-5.2423925
4532,0.00879155,-4.7339644
4533,0.0019550275,-6.237351
4534,0.00031716563,-8.056087
4535,0.0005019835,-7.5969434
4536,1.8119648e-05,-10.918513
4537,0.008114348,-4.8141212
4538,0.035487164,-3.3385842
4539,2.8967437e-05,-10.449338
4540,0.05178301,-2.9606931
4541,0.0028921226,-5.8457646
4542,0.047943942,-3.0377228
4543,0.0014406788,-6.5426407
4544,0.047887467,-3.0389016
4545,0.038135972,-3.2665973
4546,0.042298414,-3.1630056
4547,0.0100328205,-4.6018934
4548,2.193427e-05,-10.72746
4549,0.009299416,-4.6778035
4550,0.0009802543,-6.9276986
4551,0.0009857324,-6.922126
4552,0.008699967,-4.7444363
4553,0.9134304,-0.090548106
4554,0.0035358074,-5.6448135
4555,0.25389645,-1.3708287
4556,0.015001928,-4.1995764
4557,1.4305105e-06,-13.4574795
4558,0.0005429701,-7.5184565
4559,0.3434791,-1.068629
4560,0.026458932,-3.6321614
4561,0.00368832,-5.6025844
4562,0.017291505,-4.05754
4563,0.023752661,-3.7400608
4564,0.0011204162,-6.794055
4565,0.0033672322,-5.693664
4566,0.00082411175,-7.1012044
4567,0.055787235,-2.8862102
4568,0.16811301,-1.7831188
4569,6.329813e-05,-9.667655
4570,0.022442412,-3.7968028
4571,0.00028558468,-8.160972
4572,0.16769929,-1.7855828
4573,0.0041923737,-5.4744883
4574,3.4093275e-05,-10.28641
4575,0.09018115,-2.4059348
4576,0.015941901,-4.1388044
4577,0.009120706,-4.697208
4578,0.02409043,-3.7259407
4579,0.00024101214,-8.330664
4580,0.0009933544,-6.914423
4581,0.019473093,-3.9387217
4582,0.0068683247,-4.980835
4583,0.111574985,-2.1930585
4584,0.011860919,-4.4345064
4585,0.016597409,-4.098509
4586,0.04288731,-3.1491792
4587,0.01763439,-4.0379043
4588,0.052127514,-2.9540625
4589,0.028777823,-3.5481503
4590,0.001747035,-6.3498354
4591,0.049768064,-3.0003817
4592,0.03702631,-3.2961266
4593,6.9258196e-05,-9.577669
4594,0.046775382,-3.0623982
4595,0.004069857,-5.5041475
4596,0.09839545,-2.3187606
4597,0.0028557493,-5.858421
4598,1.0132739e-05,-11.499739
4599,0.0069921566,-4.9629664
4600,0.021378435,-3.8453727
4601,0.0029478688,-5.826673
4602,0.004032339,-5.5134087
4603,0.004428817,-5.419623
4604,0.059718896,-2.818107
4605,0.00085841515,-7.060423
4606,0.08596422,-2.4538243
4607,0.006977714,-4.965034
4608,0.0076042237,-4.8790517
4609,0.036343023,-3.314753
4610,0.00032205164,-8.040798
4611,0.009349845,-4.6723957
4612,0.079150476,-2.5364046
4613,0.00031466302,-8.064009
4614,0.0006093314,-7.403148
4615,0.0051117204,-5.2762194
4616,0.5762626,-0.5511918
4617,0.003429367,-5.6753798
4618,0.007843292,-4.8480964
4619,0.001962047,-6.233767
4620,0.014425043,-4.2387896
4621,0.006133069,-5.09406
4622,0.0010854073,-6.8258
4623,0.12651153,-2.067422
4624,0.040082164,-3.2168238
4625,0.0001314792,-8.936662
4626,0.06668282,-2.7078078
4627,0.009785658,-4.6268373
4628,0.07858476,-2.5435774
4629,0.01787529,-4.024336
4630,0.004002537,-5.520827
4631,4.1841584e-05,-10.08162
4632,0.0989951,-2.312685
4633,0.004271432,-5.4558063
4634,0.011297305,-4.483191
4635,0.0008253029,-7.09976
4636,0.00979392,-4.6259933
4637,0.016974052,-4.0760694
4638,0.00089867256,-7.0145917
4639,0.026703982,-3.6229427
4640,0.10489504,-2.254795
4641,0.003120674,-5.7697062
4642,2.3841855e-07,-15.249238
4643,0.046766736,-3.062583
4644,6.7708585e-05,-9.600298
4645,0.024780625,-3.697693
4646,0.07765766,-2.5554452
4647,0.017395778,-4.051528
4648,0.14857638,-1.9066561
4649,0.00010203794,-9.1901655
4650,0.1281044,-2.0549097
4651,0.009985257,-4.6066456
4652,0.0075783143,-4.8824644
4653,0.047530703,-3.0463793
4654,0.031447787,-3.4594266
4655,0.014272161,-4.2494445
4656,0.0015824427,-6.448786
4657,0.0011820956,-6.7404666
4658,6.758938e-05,-9.602059
4659,0.03967139,-3.227125
4660,0.23312518,-1.4561797
4661,0.08574301,-2.4564006
4662,0.0045201983,-5.3991995
4663,0.007902193,-4.840615
4664,0.021299317,-3.8490803
4665,0.007706435,-4.8657
4666,0.010550201,-4.5516105
4667,0.02369201,-3.7426174
4668,4.7324967e-05,-9.958472
4669,0.00010299152,-9.180864
4670,0.19012432,-1.6600771
4671,0.00019798703,-8.527309
4672,0.17542467,-1.7405456
4673,0.0133427335,-4.3167834
4674,0.00044776904,-7.711233
4675,0.06778547,-2.6914074
4676,0.008123689,-4.812971
4677,0.05836152,-2.8410985
4678,0.029242067,-3.532147
4679,0.0023567302,-6.0504804
4680,0.011213495,-4.4906373
4681,0.0025810045,-5.9595766
4682,0.004186913,-5.4757915
4683,0.08222903,-2.498247
4684,0.00080469646,-7.1250453
4685,0.0066148126,-5.018444
4686,0.009640211,-4.6418123
4687,0.0008465044,-7.074395
4688,0.026448715,-3.6325476
4689,0.021125775,-3.8572614
4690,0.006409564,-5.049964
4691,0.0019955975,-6.2168117
4692,0.010073536,-4.5978436
4693,0.0042107734,-5.470109
4694,0.0008498394,-7.070463
4695,0.0024362903,-6.0172787
4696,0.06536201,-2.7278142
4697,0.010376905,-4.5681725
4698,0.0015581622,-6.464248
4699,0.16643895,-1.7931267
4700,0.009492618,-4.657241
4701,0.014670474,-4.2219186
4702,0.01547273,-4.1686764
4703,0.00028486963,-8.163479
4704,0.065178856,-2.7306201
4705,0.16455844,-1.8044895
4706,0.018264795,-4.00278
4707,0.0036322589,-5.6179004
4708,0.0069143786,-4.974152
4709,0.08246771,-2.4953485
4710,0.26938972,-1.3115962
4711,0.016641611,-4.095849
4712,0.039445315,-3.23284
4713,0.00066413276,-7.3170285
4714,0.02320468,-3.7634013
4715,0.38434425,-0.95621663
4716,0.0020479436,-6.190919
4717,0.26862544,-1.3144373
4718,0.013998419,-4.2688107
4719,0.0065051466,-5.0351615
4720,4.51793e-05,-10.004871
4721,0.05134078,-2.96927
4722,0.011220804,-4.4899855
4723,0.006986711,-4.963745
4724,0.0011311331,-6.7845354
4725,0.01872599,-3.9778428
4726,0.048338156,-3.029534
4727,0.14942782,-1.9009418
4728,0.119272836,-2.1263416
4729,0.10433232,-2.260174
4730,0.008436871,-4.7751436
4731,0.0011338717,-6.7821174
4732,0.023989648,-3.730133
4733,0.022211239,-3.8071568
4734,0.0041812146,-5.4771533
4735,0.03154101,-3.4564667
4736,0.0013204436,-6.6297874
4737,0.010586649,-4.5481615
4738,0.007661009,-4.8716116
4739,0.13234903,-2.0223126
4740,0.015635403,-4.1582174
4741,0.0073275855,-4.916109
4742,0.031504504,-3.4576247
4743,0.025115373,-3.6842752
4744,0.0056922245,-5.168654
4745,2.384183e-06,-12.946654
4746,0.16330415,-1.812141
4747,0.1776108,-1.7281606
4748,0.0017034796,-6.3750825
4749,0.00025710138,-8.26604
4750,0.0067373733,-5.0000854
4751,0.0017872564,-6.3270736
4752,0.00771164,-4.8650246
4753,0.004999161,-5.2984853
4754,0.070906274,-2.6463964
4755,0.007129585,-4.9435024
4756,0.0003685272,-7.905996
4757,0.0051419633,-5.2703204
4758,0.0014271085,-6.552105
4759,0.2040612,-1.5893353
4760,0.0010634965,-6.8461933
4761,0.020409925,-3.8917341
4762,0.1571651,-1.8504585
4763,0.0078322925,-4.8495
4764,0.01767878,-4.0353904
4765,0.0006774753,-7.2971373
4766,0.002386224,-6.038043
4767,0.08034673,-2.5214038
4768,0.009447746,-4.661979
4769,0.01076439,-4.531512
4770,0.09474629,-2.3565526
4771,0.11534459,-2.1598313
4772,8.272783e-05,-9.399955
4773,0.31587192,-1.1524185
4774,0.05118268,-2.9723542
4775,0.0030347505,-5.797626
4776,0.0043024123,-5.4485793
4777,0.056682114,-2.8702965
4778,0.0058484385,-5.1415806
4779,0.001015624,-6.892252
4780,0.04592989,-3.0806391
4781,0.02782573,-3.5817943
4782,0.0053051407,-5.239079
4783,0.0003530356,-7.9489417
4784,0.016398538,-4.1105633
4785,0.005297433,-5.240533
4786,0.02536726,-3.674296
4787,0.036444522,-3.311964
4788,0.012143608,-4.4109526
4789,0.0072322,-4.929212
4790,0.005157262,-5.2673492
4791,0.029053917,-3.5386019
4792,0.008043398,-4.8229036
4793,0.09904617,-2.312169
4794,0.0012388896,-6.6935396
4795,0.022652438,-3.7874877
4796,0.0043034805,-5.4483314
4797,0.018593071,-3.9849663
4798,0.010453234,-4.560844
4799,0.008606367,-4.755253
4800,0.016985305,-4.0754066
4801,0.03650084,-3.31042
4802,0.022609318,-3.7893932
4803,1.7642818e-05,-10.945182
4804,0.001802012,-6.3188515
4805,0.0038155152,-5.56868
4806,0.101550154,-2.2872024
4807,0.024291035,-3.717648
4808,0.010785146,-4.5295854
4809,0.10275995,-2.2753596
4810,0.0010434904,-6.8651843
4811,0.063475855,-2.7570958
4812,0.00021944022,-8.424431
4813,0.022540204,-3.7924547
4814,0.0022625343,-6.0912695
4815,0.2823596,-1.2645738
4816,0.09487195,-2.3552272
4817,0.008263209,-4.7959423
4818,0.037408657,-3.2858531
4819,0.17624475,-1.7358816
4820,0.112289324,-2.1866765
4821,0.14985849,-1.8980639
4822,0.0018148633,-6.311745
4823,0.05961591,-2.8198328
4824,0.013634529,-4.29515
4825,0.106379494,-2.2407424
4826,0.049482882,-3.0061285
4827,0.04004563,-3.2177358
4828,3.826545e-05,-10.170963
4829,0.02223141,-3.8062491
4830,0.18644825,-1.6796016
4831,0.025268234,-3.6782072
4832,0.008012297,-4.826778
4833,2.1338235e-05,-10.75501
4834,6.520536e-05,-9.637969
4835,0.00021920186,-8.425517
4836,0.007206991,-4.932704
4837,0.010211839,-4.5842075
4838,0.046340607,-3.0717366
4839,0.018519,-3.9889581
4840,0.00057382806,-7.4631805
4841,0.00058812485,-7.4385715
4842,0.012860926,-4.3535614
4843,0.06523492,-2.7297604
4844,0.0009288049,-6.9816117
4845,0.070276424,-2.655319
4846,0.028088642,-3.57239
4847,0.0014631767,-6.5271454
4848,0.0023218836,-6.0653768
4849,0.064226605,-2.7453377
4850,0.02634724,-3.6363916
4851,0.00026818493,-8.223834
4852,0.0008144637,-7.112981
4853,0.05563525,-2.8889382
4854,0.02173497,-3.8288329
4855,0.016068367,-4.130903
4856,2.4079987e-05,-10.63413
4857,0.03156076,-3.4558408
4858,0.025859926,-3.6550608
4859,0.00020430385,-8.495902
4860,0.0002038271,-8.498239
4861,0.040434383,-3.2080748
4862,0.014665658,-4.2222466
4863,0.00011288482,-9.089143
4864,0.018444804,-3.9929726
4865,0.032092288,-3.4391396
4866,0.046877082,-3.0602264
4867,0.0033893303,-5.687123
4868,0.006896147,-4.9767923
4869,0.061076112,-2.7956345
4870,0.0228517,-3.7787297
4871,0.008963702,-4.714572
4872,0.12857749,-2.0512235
4873,0.1601391,-1.8317125
4874,0.011980129,-4.4245057
4875,0.015321065,-4.1785264
4876,0.03339988,-3.399203
4877,0.25396118,-1.3705739
4878,0.0012706786,-6.6682043
4879,0.12819552,-2.0541987
4880,0.012169517,-4.408821
4881,0.0006466205,-7.343751
4882,0.041164648,-3.1901755
4883,0.016273404,-4.118223
4884,0.13027276,-2.0381248
4885,0.0046602213,-5.3686924
4886,3.111314e-05,-10.37788
4887,0.068705074,-2.6779323
4888,0.001349849,-6.6077623
4889,0.0011499466,-6.7680397
4890,0.015490923,-4.167501
4891,0.00022957074,-8.379299
4892,0.00060647214,-7.4078517
4893,0.2042064,-1.588624
4894,0.0009800161,-6.927942
4895,0.049143255,-3.0130157
4896,0.009350909,-4.6722817
4897,0.035011884,-3.3520677
4898,0.047076352,-3.0559845
4899,0.08179534,-2.503535
4900,0.00018618758,-8.588756
4901,0.00025436026,-8.276759
4902,0.0002710452,-8.213225
4903,0.019178435,-3.9539688
4904,0.0015109086,-6.495044
4905,0.095676,-2.346788
4906,0.022034705,-3.8151364
4907,0.011159741,-4.4954424
4908,0.04587615,-3.08181
4909,0.005237074,-5.251992
4910,0.033459023,-3.3974338
4911,0.020542834,-3.8852432
4912,8.65422e-05,-9.354878
4913,0.016880404,-4.081602
4914,0.009053961,-4.704553
4915,0.29091403,-1.2347275
4916,0.001758816,-6.3431144
4917,0.00023517228,-8.355192
4918,0.0025049043,-5.989505
4919,0.0023931216,-6.0351567
4920,0.021904325,-3.8210711
4921,0.003909209,-5.5444202
4922,0.05705612,-2.86372
4923,0.0024192848,-6.0242834
4924,0.06365316,-2.7543063
4925,0.027095517,-3.608387
4926,0.0016150539,-6.428387
4927,0.023333145,-3.7578804
4928,3.6596583e-05,-10.215556
4929,0.0036013764,-5.626439
4930,0.0025813612,-5.9594383
4931,0.046632033,-3.0654676
4932,0.00041166414,-7.795303
4933,0.0038709724,-5.55425
4934,0.0019669249,-6.231284
4935,3.933899e-06,-12.44588
4936,0.00032264748,-8.03895
4937,0.0015036478,-6.4998612
4938,0.04669347,-3.0641508
4939,0.051965576,-2.9571738
4940,0.0045414404,-5.394511
4941,0.00046468904,-7.674142
4942,0.0041985465,-5.4730167
4943,0.011946441,-4.427322
4944,0.1452185,-1.9295157
4945,0.021961821,-3.8184497
4946,0.020959089,-3.8651829
4947,0.027080784,-3.6089308
4948,0.049247663,-3.0108933
4949,0.051700376,-2.9622903
4950,0.0016863424,-6.3851933
4951,0.00018082414,-8.617986
4952,0.005386719,-5.223819
4953,0.01372037,-4.2888737
4954,3.4570635e-06,-12.575091
4955,0.0020129671,-6.2081456
4956,0.074737675,-2.593771
4957,0.01004415,-4.6007648
4958,0.0072243884,-4.9302926
4959,0.2894567,-1.2397496
4960,0.0066313916,-5.0159407
4961,0.68022794,-0.38532734
4962,0.033045866,-3.409859
4963,0.008994657,-4.7111244
4964,0.00039605403,-7.83396
4965,0.01248473,-4.383249
4966,0.03966326,-3.22733
4967,0.0014266323,-6.5524387
4968,0.17928022,-1.7188053
4969,0.0008440031,-7.0773544
4970,0.016161859,-4.125101
4971,0.08510996,-2.4638112
4972,0.019952778,-3.914387
4973,0.07898515,-2.5384955
4974,0.0030365332,-5.797039
4975,0.025557268,-3.6668336
4976,0.00020048993,-8.514747
4977,0.0044632345,-5.4118814
4978,0.011813914,-4.4384775
4979,3.81469e-06,-12.476651
4980,0.006435622,-5.045907
4981,0.08454585,-2.4704614
4982,0.00039545822,-7.8354654
4983,0.012945185,-4.347031
4984,0.02227816,-3.8041484
4985,0.060863685,-2.7991185
4986,0.0018504416,-6.292331
4987,0.0018093896,-6.314766
4988,0.004790852,-5.3410473
4989,0.037394077,-3.286243
4990,0.02952139,-3.5226402
4991,0.011205952,-4.49131
4992,0.0025114445,-5.986897
4993,0.086948134,-2.4424436
4994,0.07367101,-2.608146
4995,0.005436517,-5.214617
4996,0.0319437,-3.4437802
4997,0.0146767,-4.221494
4998,0.0022952422,-6.076917
4999,0.0045393044,-5.3949814


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_hard_examples_loss_values_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.023673499,-3.7433991
1,0.010687259,-4.538703
2,0.39363694,-0.93232626
3,0.0926132,-2.3793237
4,0.02047568,-3.8885174
5,0.013848647,-4.2795677
6,0.04264414,-3.1548655
7,0.07771413,-2.5547183
8,0.002448182,-6.0124097
9,0.38972846,-0.9423051
10,0.033004,-3.4111266
11,0.023499902,-3.7507591
12,0.012426217,-4.3879466
13,0.007884452,-4.8428626
14,0.3665639,-1.0035825
15,0.013901434,-4.2757635
16,0.029559122,-3.5213628
17,0.013537391,-4.3022995
18,0.06694441,-2.7038927
19,0.037963375,-3.2711334
20,0.016119631,-4.1277175
21,0.0023438858,-6.055945
22,0.031932734,-3.4441237
23,0.0006250573,-7.3776674
24,0.004270482,-5.4560285
25,0.021045703,-3.861059
26,0.068864994,-2.6756072
27,0.17592438,-1.737701
28,0.0014232992,-6.5547776
29,0.17808348,-1.7255028
30,0.009621085,-4.6437984
31,0.1939797,-1.6400018
32,0.02997002,-3.5075576
33,0.46659732,-0.7622887
34,0.028937884,-3.5426037
35,0.094367355,-2.36056
36,0.09755791,-2.3273091
37,0.02437713,-3.71411
38,0.049448505,-3.0068235
39,0.0047079194,-5.358509
40,0.05861641,-2.8367405
41,0.0007278654,-7.2253947
42,0.014263582,-4.250046
43,0.18866798,-1.6677666
44,0.0067656725,-4.9958935
45,0.005610908,-5.183043
46,0.0867161,-2.4451158
47,0.24296626,-1.4148327
48,0.0008461471,-7.074817
49,0.012015701,-4.421541
50,0.00014447123,-8.84243
51,0.26838621,-1.3153282
52,0.038868833,-3.2475626
53,0.0013627062,-6.598283
54,0.10564516,-2.2476695
55,0.010588654,-4.547972
56,0.0012706786,-6.6682043
57,0.12268465,-2.098138
58,0.0076910565,-4.8676972
59,0.14041457,-1.9631561
60,0.013502814,-4.3048573
61,0.018009825,-4.016838
62,0.09419118,-2.3624287
63,0.00866794,-4.748124
64,0.012406672,-4.3895206
65,0.011080164,-4.502599
66,0.05499029,-2.9005985
67,0.0008013613,-7.1291986
68,0.0026849194,-5.9201045
69,0.018508468,-3.989527
70,0.13795276,-1.980844
71,0.057668805,-2.8530388
72,0.03152137,-3.4570897
73,0.038772166,-3.2500527
74,0.0080219945,-4.825568
75,0.09249192,-2.380634
76,0.014558634,-4.229571
77,0.14702785,-1.9171332
78,0.20286496,-1.5952147
79,0.033495568,-3.3963423
80,0.079819776,-2.527984
81,0.026534392,-3.6293137
82,0.050418667,-2.9873939
83,0.0054355683,-5.2147913
84,0.058523208,-2.838332
85,0.0040135793,-5.5180717
86,0.102954194,-2.273471
87,0.0053301603,-5.234374
88,0.21894966,-1.5189135
89,0.009326462,-4.6748996
90,0.0049374793,-5.3109
91,0.18754855,-1.6737175
92,0.06910131,-2.6721816
93,0.2588765,-1.3514042
94,0.0017559599,-6.3447394
95,0.007523654,-4.8897033
96,0.24651746,-1.4003224
97,0.015136147,-4.1906695
98,0.005760971,-5.156649
99,0.152609,-1.8798761
100,0.030529454,-3.4890633
101,0.14196983,-1.9521407
102,0.11746361,-2.1416266
103,0.06316456,-2.7620118
104,0.05535557,-2.8939779
105,0.037046757,-3.2955744
106,0.024358632,-3.714869
107,0.092894815,-2.3762875
108,0.0033921816,-5.686282
109,0.01347694,-4.306775
110,0.014721339,-4.218457
111,0.073648535,-2.6084511
112,2.3483954e-05,-10.659193
113,0.005249881,-5.24955
114,0.018360656,-3.9975452
115,0.02822691,-3.5674796
116,0.024889935,-3.6932917
117,0.04887379,-3.018514
118,0.03481641,-3.3576665
119,0.11286452,-2.1815672
120,0.021515418,-3.8389854
121,0.07034121,-2.6543975
122,0.02121354,-3.8531156
123,0.029808505,-3.5129616
124,0.121527456,-2.107615
125,0.07118274,-2.642505
126,0.013697675,-4.2905293
127,0.10531164,-2.2508314
128,0.009027027,-4.7075324
129,0.005376285,-5.2257576
130,0.0016931259,-6.381179
131,0.023803184,-3.737936
132,0.20231397,-1.5979345
133,0.19191234,-1.6507165
134,0.46570572,-0.76420134
135,0.16955449,-1.774581
136,0.02505085,-3.6868474
137,0.08192825,-2.5019114
138,0.0984526,-2.31818
139,0.04757981,-3.0453467
140,0.010964974,-4.513049
141,0.042959943,-3.1474872
142,0.009746819,-4.6308146
143,0.061350048,-2.7911594
144,0.01983019,-3.9205499
145,0.144087,-1.937338
146,0.041176774,-3.1898808
147,0.045323074,-3.093939
148,0.120011196,-2.1201704
149,0.0216175,-3.834252
150,0.025944725,-3.651787
151,0.023575353,-3.7475536
152,0.24159364,-1.4204981
153,0.04885449,-3.018909
154,0.11023244,-2.205164
155,0.037625324,-3.280078
156,0.050609186,-2.983622
157,0.108424634,-2.2217
158,0.00892944,-4.7184014
159,0.01698132,-4.075641
160,0.001993575,-6.217826
161,0.007943705,-4.8353753
162,0.21732546,-1.5263592
163,0.042992033,-3.1467404
164,0.030325124,-3.4957788
165,0.012694974,-4.366549
166,0.07535388,-2.5855598
167,0.039421476,-3.2334445
168,0.03882778,-3.2486193
169,0.062725544,-2.7689865
170,0.04026871,-3.2121806
171,0.0044495864,-5.414944
172,0.0011760232,-6.745617
173,0.003830597,-5.5647345
174,0.0639,-2.7504358
175,0.020693827,-3.87792
176,0.04574269,-3.0847232
177,0.005581983,-5.1882114
178,0.17398101,-1.7488091
179,0.018527659,-3.9884906
180,0.45149332,-0.7951947
181,0.00051783025,-7.565863
182,0.26770264,-1.3178785
183,0.012965072,-4.345496
184,0.0037832132,-5.577182
185,0.08268493,-2.492718
186,0.032144237,-3.4375222
187,0.014377571,-4.242086
188,0.19100347,-1.6554637
189,0.32057548,-1.1376375
190,0.1785385,-1.722951
191,0.03799551,-3.2702873
192,0.45834953,-0.78012323
193,0.03587631,-3.327678
194,0.044151217,-3.1201348
195,0.033575457,-3.39396
196,0.2404027,-1.4254398
197,0.024771905,-3.698045
198,0.06613243,-2.716096
199,0.0001557944,-8.7669735
200,0.010946226,-4.5147605
201,0.002902226,-5.842277
202,0.134891,-2.0032883
203,0.01522092,-4.1850843
204,0.068998955,-2.6736639
205,0.0036408107,-5.615549
206,0.178571,-1.722769
207,0.094756156,-2.3564484
208,0.041232027,-3.18854
209,0.07922625,-2.5354476
210,0.07108826,-2.6438332
211,0.004673985,-5.365743
212,0.038281117,-3.2627985
213,0.051764786,-2.9610453
214,0.04099818,-3.1942277
215,0.052665077,-2.9438028
216,0.007498689,-4.8930273
217,0.035061147,-3.3506618
218,0.074133925,-2.601882
219,0.06660576,-2.708964
220,0.017176325,-4.0642233
221,0.048663296,-3.0228302
222,0.048957564,-3.0168014
223,0.01645682,-4.107015
224,0.021656347,-3.8324566
225,0.010366759,-4.569151
226,0.022389024,-3.7991843
227,0.0045975694,-5.3822274
228,0.015132273,-4.1909256
229,0.11078406,-2.2001724
230,0.07230374,-2.6268795
231,0.038028676,-3.269415
232,0.03425407,-3.3739498
233,0.09401789,-2.3642702
234,0.005870363,-5.137839
235,0.12632443,-2.0689018
236,0.041487668,-3.182359
237,0.031011147,-3.4734085
238,0.051797386,-2.9604156
239,0.05505257,-2.8994668
240,0.047042914,-3.056695
241,0.009726278,-4.632924
242,0.01927947,-3.9487145
243,0.077268,-2.5604753
244,0.20876126,-1.566564
245,0.014249832,-4.25101
246,0.0013355631,-6.6184025
247,0.24386697,-1.4111325
248,0.0054910546,-5.204635
249,0.1237968,-2.0891137
250,0.20572843,-1.5811983
251,0.048319984,-3.02991
252,0.029319864,-3.52949
253,0.14868055,-1.9059552
254,0.09615753,-2.3417675
255,0.017377501,-4.052579
256,0.023095654,-3.7681108
257,0.05074517,-2.980939
258,0.0013781821,-6.58699
259,0.04758322,-3.0452752
260,0.03742956,-3.2852945
261,0.030068235,-3.504286
262,0.0060786847,-5.102967
263,0.06878487,-2.6767714
264,0.00026663562,-8.229628
265,0.003357371,-5.696597
266,0.019169547,-3.9544325
267,0.15280609,-1.8785856
268,0.06791023,-2.6895685
269,0.0491184,-3.0135217
270,0.34859827,-1.0538352
271,0.02019861,-3.9021416
272,0.038484175,-3.2575083
273,0.006440715,-5.045116
274,0.023418041,-3.7542486
275,0.0074970326,-4.893248
276,0.07004138,-2.658669
277,0.028944485,-3.5423756
278,0.0036093346,-5.624232
279,0.005758008,-5.1571636
280,0.083500795,-2.4828992
281,0.022977063,-3.7732587
282,0.03594612,-3.3257341
283,0.00962439,-4.643455
284,0.036431532,-3.3123207
285,0.036815375,-3.3018398
286,0.13839246,-1.9776617
287,0.13793594,-1.980966
288,0.048432086,-3.0275927
289,0.040948175,-3.1954482
290,0.009261975,-4.681838
291,0.05116988,-2.9726043
292,0.0022206665,-6.109948
293,0.037519123,-3.2829046
294,0.09227911,-2.3829374
295,0.107005656,-2.2348735
296,0.047622778,-3.044444
297,0.028943673,-3.5424037
298,0.07029365,-2.655074
299,0.050938457,-2.977137
300,0.0066985344,-5.0058665
301,0.48742193,-0.7186251
302,0.0676451,-2.6934803
303,0.058727816,-2.8348417
304,0.01460269,-4.2265496
305,0.000117295065,-9.0508175
306,6.019888e-05,-9.717856
307,0.002519887,-5.9835415
308,0.8569554,-0.15436938
309,0.019680938,-3.9281046
310,1.5497088e-05,-11.074859
311,0.03173296,-3.4503994
312,0.06466653,-2.7385116
313,0.04910762,-3.013741
314,0.0058432235,-5.1424727
315,0.0526411,-2.944258
316,0.034956858,-3.3536406
317,0.39757732,-0.9223659
318,0.0014386552,-6.5440464
319,0.15311903,-1.8765397
320,0.03018356,-3.500458
321,0.15180257,-1.8851745
322,0.008106662,-4.815069
323,0.66636664,-0.40591526
324,0.053815596,-2.922192
325,0.0014530587,-6.5340843
326,0.05840065,-2.8404284
327,0.15219097,-1.8826191
328,0.08747593,-2.4363916
329,0.052242924,-2.951851
330,0.005287591,-5.2423925
331,0.047943942,-3.0377228
332,0.0014406788,-6.5426407
333,0.038135972,-3.2665973
334,0.16811301,-1.7831188
335,0.04288731,-3.1491792
336,0.01763439,-4.0379043
337,0.052127514,-2.9540625
338,0.08596422,-2.4538243
339,0.07765766,-2.5554452
340,0.017395778,-4.051528
341,0.047530703,-3.0463793
342,0.0042107734,-5.470109
343,0.26862544,-1.3144373
344,0.1571651,-1.8504585
345,0.08034673,-2.5214038
346,0.01076439,-4.531512
347,0.09474629,-2.3565526
348,0.04592989,-3.0806391
349,0.02536726,-3.674296
350,0.0010434904,-6.8651843
351,0.022540204,-3.7924547
352,0.106379494,-2.2407424
353,0.18644825,-1.6796016
354,0.03339988,-3.399203
355,0.0012706786,-6.6682043
356,0.0046602213,-5.3686924
357,0.033459023,-3.3974338
358,0.0016150539,-6.428387
359,0.020959089,-3.8651829
360,0.004790852,-5.3410473


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_hard_examples_loss_values_alpha_0_3.csv <==
,loss_values,loss_values_log
0,0.04264414,-3.1548655
1,0.021598717,-3.8351214
2,0.38972846,-0.9423051
3,0.035274982,-3.3445814
4,0.033004,-3.4111266
5,0.08286786,-2.490508
6,0.0164893,-4.1050434
7,0.12174247,-2.1058474
8,0.022911355,-3.7761226
9,0.023499902,-3.7507591
10,0.0411603,-3.1902812
11,0.029559122,-3.5213628
12,0.0062881475,-5.069089
13,0.31706873,-1.1486367
14,0.12901253,-2.0478458
15,0.036536474,-3.3094442
16,0.10377304,-2.265549
17,0.049860384,-2.9985285
18,0.5692895,-0.5633662
19,0.009285597,-4.679291
20,0.031932734,-3.4441237
21,0.068864994,-2.6756072
22,0.12225244,-2.1016672
23,0.022867663,-3.7780313
24,0.013272859,-4.322034
25,0.022599993,-3.7898057
26,0.027631398,-3.5888026
27,0.0067940895,-4.991702
28,0.12572287,-2.0736752
29,0.1939797,-1.6400018
30,0.02997002,-3.5075576
31,0.005301346,-5.2397947
32,0.009927424,-4.6124544
33,0.04570158,-3.0856223
34,0.04065623,-3.202603
35,0.094367355,-2.36056
36,0.24763256,-1.3958093
37,0.42785192,-0.84897816
38,0.098476365,-2.3179388
39,0.023240205,-3.7618716
40,0.051709432,-2.962115
41,0.12069999,-2.1144474
42,0.014818832,-4.2118564
43,0.07439712,-2.5983381
44,0.012183531,-4.40767
45,0.015381522,-4.174588
46,0.006944804,-4.9697614
47,0.015720839,-4.152768
48,0.18866798,-1.6677666
49,0.14288478,-1.9457167
50,0.0067656725,-4.9958935
51,0.06605499,-2.7172678
52,0.010058312,-4.5993557
53,0.012608693,-4.3733687
54,0.0033799445,-5.689896
55,0.16535658,-1.7996511
56,0.10809396,-2.2247543
57,0.019546509,-3.9349587
58,0.00541233,-5.2190757
59,0.0084163025,-4.7775846
60,0.009737611,-4.6317596
61,0.032215346,-3.4353123
62,0.09038156,-2.4037151
63,0.008689567,-4.745632
64,0.018241033,-4.0040817
65,0.10564516,-2.2476695
66,0.39277497,-0.93451846
67,0.07889394,-2.539651
68,0.19144349,-1.6531626
69,0.013546799,-4.301605
70,0.07217831,-2.6286156
71,0.08677797,-2.4444025
72,0.14041457,-1.9631561
73,0.06612942,-2.7161415
74,0.007400006,-4.9062743
75,0.07937557,-2.5335646
76,0.004344074,-5.438943
77,0.007916858,-4.838761
78,0.01147598,-4.4674993
79,0.012406672,-4.3895206
80,0.027961716,-3.576919
81,0.002574465,-5.9621134
82,0.05499029,-2.9005985
83,0.034627,-3.3631215
84,0.46267313,-0.7707345
85,0.038772166,-3.2500527
86,0.0096374955,-4.642094
87,0.053853437,-2.921489
88,0.11978703,-2.1220398
89,0.004211367,-5.469968
90,0.050957832,-2.9767568
91,0.030470368,-3.4910007
92,0.024477873,-3.7099857
93,0.02017536,-3.9032931
94,0.007848615,-4.8474183
95,0.024525682,-3.7080345
96,0.032978393,-3.4119027
97,0.20286496,-1.5952147
98,0.079819776,-2.527984
99,0.033294957,-3.4023492
100,0.08380889,-2.479216
101,0.0054355683,-5.2147913
102,0.0040135793,-5.5180717
103,0.010007682,-4.604402
104,0.0025647148,-5.965908
105,0.102954194,-2.273471
106,0.016199628,-4.122767
107,0.05154007,-2.9653957
108,0.020767622,-3.87436
109,0.172883,-1.7551402
110,0.036997244,-3.296912
111,0.085337766,-2.4611382
112,0.015699597,-4.1541204
113,0.033119448,-3.4076347
114,0.004395704,-5.427128
115,0.05210816,-2.9544337
116,0.052592017,-2.945191
117,0.06910131,-2.6721816
118,0.016034935,-4.1329856
119,0.015136147,-4.1906695
120,0.06306607,-2.7635725
121,0.023444008,-3.7531404
122,0.07628577,-2.573269
123,0.05443241,-2.9107955
124,0.012945185,-4.347031
125,0.023837639,-3.7364895
126,0.070288755,-2.6551435
127,0.02422483,-3.7203772
128,0.009183074,-4.6903934
129,0.1223093,-2.1012022
130,0.03882927,-3.248581
131,0.0061915964,-5.0845623
132,0.051423896,-2.9676523
133,0.16221271,-1.8188467
134,0.009514935,-4.6548924
135,0.013331441,-4.31763
136,0.0786068,-2.543297
137,0.092894815,-2.3762875
138,0.047775757,-3.0412369
139,0.007986044,-4.83006
140,0.07841229,-2.5457747
141,0.03138968,-3.461276
142,0.02926256,-3.5314465
143,0.15633592,-1.8557483
144,0.0668095,-2.70591
145,0.07609412,-2.5757842
146,0.04887379,-3.018514
147,0.021515418,-3.8389854
148,0.00060647214,-7.4078517
149,0.10058752,-2.2967272
150,0.086503364,-2.447572
151,0.07034121,-2.6543975
152,0.019657442,-3.9292994
153,0.016363708,-4.1126895
154,0.029808505,-3.5129616
155,0.0064511383,-5.0434985
156,0.10291924,-2.2738106
157,0.0042119604,-5.469827
158,0.032805596,-3.4171562
159,0.02948227,-3.5239663
160,0.030174308,-3.5007644
161,0.34800008,-1.0555526
162,0.10531164,-2.2508314
163,0.016897634,-4.0805817
164,0.019398501,-3.9425595
165,0.015935916,-4.1391797
166,0.009027027,-4.7075324
167,0.054699596,-2.905899
168,0.020512821,-3.8867052
169,0.021309003,-3.8486257
170,0.03926492,-3.2374237
171,0.05373584,-2.923675
172,0.028627235,-3.5533967
173,0.0051579736,-5.2672114
174,0.05743584,-2.8570867
175,0.035997983,-3.3242924
176,0.06523414,-2.7297723
177,0.04350634,-3.1348486
178,0.09903483,-2.3122838
179,0.004945664,-5.309244
180,0.012170812,-4.408715
181,0.010767456,-4.531227
182,0.014017816,-4.267426
183,0.013297328,-4.3201923
184,0.120011196,-2.1201704
185,0.57001394,-0.56209445
186,0.104076676,-2.2626274
187,0.029972449,-3.5074768
188,0.034554686,-3.3652122
189,0.025944725,-3.651787
190,0.110859394,-2.1994927
191,0.4526643,-0.7926045
192,0.0025900411,-5.9560814
193,0.021958439,-3.8186038
194,0.050108273,-2.9935691
195,0.050609186,-2.983622
196,0.022183023,-3.808428
197,0.00892944,-4.7184014
198,0.01698132,-4.075641
199,0.015292302,-4.1804056
200,0.005681675,-5.1705093
201,0.030325124,-3.4957788
202,0.10225533,-2.2802825
203,0.020245573,-3.8998191
204,0.008270066,-4.7951126
205,0.03882778,-3.2486193
206,0.01968304,-3.9279978
207,0.00498552,-5.3012176
208,0.04026871,-3.2121806
209,0.19599517,-1.6296653
210,0.011978716,-4.424624
211,0.068482906,-2.6811712
212,0.004863931,-5.325908
213,0.055887006,-2.8844233
214,0.02271059,-3.784924
215,0.03207682,-3.4396217
216,0.020693827,-3.87792
217,0.0050314236,-5.2920523
218,0.058348138,-2.841328
219,0.029897248,-3.5099888
220,0.03598223,-3.3247302
221,0.17398101,-1.7488091
222,0.05160347,-2.9641664
223,0.018527659,-3.9884906
224,0.006881348,-4.978941
225,0.14067465,-1.9613055
226,0.26770264,-1.3178785
227,0.0037832132,-5.577182
228,0.03278137,-3.4178948
229,0.075272955,-2.5866344
230,0.026712801,-3.6226125
231,0.032123804,-3.438158
232,0.5963189,-0.5169797
233,0.014993709,-4.2001247
234,0.61505854,-0.48603782
235,0.19100347,-1.6554637
236,0.078057535,-2.5503092
237,0.1785385,-1.722951
238,0.03799551,-3.2702873
239,0.0029608244,-5.8222876
240,0.11783591,-2.1384623
241,0.020829035,-3.8714073
242,0.45834953,-0.78012323
243,0.0015153127,-6.4921336
244,0.018359134,-3.997628
245,0.0071067405,-4.9467115
246,0.06613243,-2.716096
247,0.26048097,-1.3452255
248,0.013090976,-4.335832
249,0.02641969,-3.6336458
250,0.058153123,-2.8446758
251,0.07308623,-2.6161153
252,0.178571,-1.722769
253,0.016919786,-4.079272
254,0.02799058,-3.5758872
255,0.08123321,-2.510431
256,0.020663934,-3.8793654
257,0.11454643,-2.166775
258,0.16359733,-1.8103472
259,0.0075112307,-4.891356
260,0.06804755,-2.6875484
261,0.103795074,-2.2653368
262,0.17472883,-1.7445201
263,0.008801121,-4.7328763
264,0.013041322,-4.3396325
265,0.020980801,-3.8641474
266,0.04099818,-3.1942277
267,0.00735788,-4.9119835
268,0.0104194945,-4.564077
269,0.16744311,-1.7871116
270,0.007498689,-4.8930273
271,0.0070635364,-4.9528093
272,0.38502455,-0.95444816
273,0.007442841,-4.9005027
274,0.015974868,-4.136739
275,0.026726497,-3.6220999
276,0.007408171,-4.905172
277,0.014020284,-4.26725
278,0.037467107,-3.284292
279,0.5403098,-0.6156126
280,0.016823202,-4.084996
281,0.03520582,-3.346544
282,0.034015935,-3.3809261
283,0.021656347,-3.8324566
284,0.010366759,-4.569151
285,0.017516086,-4.044636
286,0.06060465,-2.8033836
287,0.038028676,-3.269415
288,0.03425407,-3.3739498
289,0.003084309,-5.781428
290,0.018758865,-3.9760888
291,0.0808025,-2.5157473
292,0.03523505,-3.3457139
293,0.08826183,-2.4274476
294,0.005870363,-5.137839
295,0.5430045,-0.61063766
296,0.472414,-0.74989957
297,0.031011147,-3.4734085
298,0.23107794,-1.4650003
299,0.05505257,-2.8994668
300,0.047042914,-3.056695
301,0.00867645,-4.747143
302,0.004596976,-5.3823566
303,0.077268,-2.5604753
304,0.017276391,-4.0584145
305,0.009293746,-4.6784134
306,0.09653048,-2.3378963
307,0.12014493,-2.1190565
308,0.041065227,-3.1925936
309,0.010747289,-4.5331016
310,0.0046573733,-5.3693037
311,0.04368323,-3.130791
312,0.031929847,-3.444214
313,0.040726393,-3.2008789
314,0.037002876,-3.2967596
315,0.045484494,-3.0903838
316,0.0012641305,-6.673371
317,0.08345046,-2.4835021
318,0.02335178,-3.757082
319,0.081568815,-2.5063083
320,0.07857363,-2.543719
321,0.06827617,-2.6841946
322,0.048227064,-3.0318348
323,0.04758322,-3.0452752
324,0.041961595,-3.1710005
325,0.22107814,-1.5092391
326,0.05296869,-2.9380543
327,0.43698764,-0.8278504
328,0.017656293,-4.036663
329,0.071144335,-2.6430445
330,0.010496646,-4.5566993
331,0.0491184,-3.0135217
332,0.029446619,-3.5251763
333,0.01804448,-4.0149155
334,0.03784837,-3.2741675
335,0.24370386,-1.4118015
336,0.0052049365,-5.2581477
337,0.023418041,-3.7542486
338,0.043068994,-3.1449518
339,0.024569418,-3.7062528
340,0.011395368,-4.4745483
341,0.06923135,-2.6703014
342,0.007650007,-4.873049
343,0.016566338,-4.1003823
344,0.022977063,-3.7732587
345,0.00962439,-4.643455
346,0.07237803,-2.6258526
347,0.011643665,-4.452993
348,0.023050457,-3.7700696
349,0.13839246,-1.9776617
350,0.0075671934,-4.883933
351,0.0133373225,-4.317189
352,0.12641215,-2.0682077
353,0.028038569,-3.5741742
354,0.1196727,-2.1229947
355,0.040948175,-3.1954482
356,0.21485737,-1.5377809
357,0.07672031,-2.5675888
358,0.029044075,-3.538941
359,0.0037686056,-5.5810504
360,0.008981778,-4.7125573
361,0.032591116,-3.4237156
362,0.2557804,-1.363436
363,0.044260137,-3.1176708
364,0.042879432,-3.149363
365,0.019999051,-3.9120705
366,0.037519123,-3.2829046
367,0.06735706,-2.6977475
368,0.107005656,-2.2348735
369,0.08148047,-2.507392
370,0.047622778,-3.044444
371,0.16064844,-1.828537
372,0.2099982,-1.5606563
373,0.07644857,-2.5711372
374,0.0676451,-2.6934803
375,0.001235675,-6.696138
376,0.058727816,-2.8348417
377,0.01460269,-4.2265496
378,0.08547458,-2.4595363
379,0.016950144,-4.077479
380,0.09692678,-2.3337994
381,0.11140267,-2.194604
382,0.044654552,-3.108799
383,0.031565957,-3.455676
384,0.03173296,-3.4503994
385,0.023928544,-3.7326832
386,0.0020553195,-6.187324
387,0.04910762,-3.013741
388,0.034956858,-3.3536406
389,0.045978393,-3.0795836
390,0.0001277842,-8.965168
391,0.0030983323,-5.776891
392,0.018833857,-3.972099
393,0.030019881,-3.5058954
394,0.008303879,-4.791033
395,0.03018356,-3.500458
396,0.07027387,-2.6553552
397,0.049787574,-2.99999
398,0.04161266,-3.1793509
399,0.04177891,-3.1753635
400,0.65783215,-0.41880548
401,0.21781148,-1.5241253
402,0.026972758,-3.612928
403,0.012871988,-4.3527017
404,0.015927235,-4.1397247
405,0.21384159,-1.5425198
406,0.0061962167,-5.0838165
407,0.07352781,-2.6100914
408,0.01898967,-3.9638603
409,0.003522503,-5.6485834
410,0.052242924,-2.951851
411,0.21034929,-1.5589858
412,0.022345426,-3.8011336
413,0.0005019835,-7.5969434
414,0.01763439,-4.0379043
415,0.028777823,-3.5481503
416,0.03702631,-3.2961266
417,0.016974052,-4.0760694
418,0.024780625,-3.697693
419,0.17542467,-1.7405456
420,0.08222903,-2.498247
421,0.0066148126,-5.018444
422,0.0042107734,-5.470109
423,0.009492618,-4.657241
424,0.065178856,-2.7306201
425,0.0069143786,-4.974152
426,0.08246771,-2.4953485
427,0.016641611,-4.095849
428,0.26862544,-1.3144373
429,0.01872599,-3.9778428
430,0.01076439,-4.531512
431,0.05118268,-2.9723542
432,0.02536726,-3.674296
433,0.022652438,-3.7874877
434,0.018593071,-3.9849663
435,0.10275995,-2.2753596
436,0.022540204,-3.7924547
437,0.106379494,-2.2407424
438,0.02223141,-3.8062491
439,0.010211839,-4.5842075
440,0.12857749,-2.0512235
441,0.03339988,-3.399203
442,0.12819552,-2.0541987
443,0.041164648,-3.1901755
444,0.2042064,-1.588624
445,0.08179534,-2.503535
446,0.29091403,-1.2347275
447,0.020959089,-3.8651829
448,0.68022794,-0.38532734
449,0.03966326,-3.22733
450,0.17928022,-1.7188053
451,0.0030365332,-5.797039


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_sp_correct_examples_loss_values_alpha_0_05.csv <==
,loss_values,loss_values_log
0,3.576278e-07,-14.843773
1,8.5830325e-06,-11.665723
2,0.00070999685,-7.25025
3,0.0015886318,-6.4448824
4,3.576278e-07,-14.843773
5,3.6954812e-06,-12.5084
6,0.00029631038,-8.124104
7,3.933899e-06,-12.44588
8,1.9073468e-06,-13.169798
9,0.00019429227,-8.546147
10,2.9802277e-06,-12.723511
11,0.00011181206,-9.098691
12,1.1920922e-06,-13.639801
13,0.0008314966,-7.0922832
14,5.8887654e-05,-9.73988
15,3.0636318e-05,-10.393325
16,3.576278e-07,-14.843773
17,0.00054952304,-7.5064597
18,1.0728779e-05,-11.442581
19,1.4305105e-06,-13.4574795


==> data/diff_points_loss_histograms/purchase100_2a/loo_0_sp_correct_examples_loss_values_alpha_0_3.csv <==
,loss_values,loss_values_log
0,0.0002565055,-8.26836
1,0.007728201,-4.8628793
2,6.9141147e-06,-11.881946
3,0.003119129,-5.7702017
4,1.001353e-05,-11.511574
5,0.0013697299,-6.5931416
6,0.017786877,-4.0292945
7,0.0020832757,-6.173814
8,0.0062988093,-5.0673947
9,2.6940936e-05,-10.521864
10,7.366863e-05,-9.515934
11,0.0023309223,-6.0614915
12,0.0044357004,-5.41807
13,0.0019740635,-6.227661
14,0.0032057583,-5.7428064
15,0.0004141665,-7.7892423
16,4.2676016e-05,-10.061873
17,0.08471629,-2.4684474
18,1.7881378e-06,-13.234336
19,5.4836123e-06,-12.113747
20,0.013810907,-4.2822967
21,0.0006829552,-7.289081
22,0.0017287085,-6.3603806
23,0.008087625,-4.81742
24,0.003750435,-5.5858836
25,1.1920922e-06,-13.639801
26,9.214454e-05,-9.292152
27,0.010021608,-4.6030116
28,0.00858982,-4.7571774
29,0.00016151555,-8.730909
30,0.006996773,-4.962306
31,0.00056036504,-7.4869223
32,0.060775068,-2.8005757
33,0.0008044583,-7.1253414
34,2.0861407e-05,-10.77761
35,1.41858045e-05,-11.163269
36,0.0018180761,-6.3099766
37,0.057756122,-2.851526
38,0.056788776,-2.8684165
39,0.002534394,-5.977801
40,0.034935217,-3.35426
41,0.0012032896,-6.7226963
42,0.0038713287,-5.5541577
43,0.015686454,-4.154958
44,0.002954525,-5.8244176
45,0.014729209,-4.2179227
46,5.447716e-05,-9.817729
47,0.025477784,-3.6699483
48,0.006838726,-4.9851537
49,0.013943168,-4.2727656
50,0.006553941,-5.027689
51,0.015607354,-4.160013
52,0.001312467,-6.6358466
53,0.0015412606,-6.475155
54,0.0015374519,-6.4776287
55,0.00021073982,-8.464887
56,0.0008387623,-7.0835834
57,3.218599e-05,-10.343979
58,0.0056642503,-5.1735806
59,0.043531563,-3.134269
60,0.000141849,-8.860747
61,0.0008855712,-7.029278
62,0.00053987233,-7.524178
63,0.0032676656,-5.7236795
64,0.0008700876,-7.0469165
65,0.0032377224,-5.7328854
66,0.0012771077,-6.6631575
67,0.005179558,-5.263036
68,0.0014331795,-6.54786
69,0.00053177046,-7.5392985
70,0.001189835,-6.7339406
71,0.00020644917,-8.485456
72,0.04039626,-3.2090182
73,0.00937004,-4.670238
74,0.012457416,-4.385439
75,0.0016418323,-6.4119425
76,0.0004884004,-7.624375
77,0.004376714,-5.431457
78,0.0031819923,-5.750248
79,0.0012737741,-6.665771
80,0.023002576,-3.772149
81,0.01082819,-4.5256023
82,0.29868624,-1.2083616
83,5.6146e-05,-9.787555
84,0.0016870565,-6.38477
85,6.854299e-05,-9.58805
86,0.00020108586,-8.511779
87,0.0053203185,-5.2362223
88,0.00065281533,-7.334216
89,0.011523118,-4.4634
90,0.01847535,-3.9913177
91,2.5987287e-05,-10.557903
92,0.00035422726,-7.945572
93,0.0005291492,-7.54424
94,0.016263667,-4.1188216
95,0.00056167564,-7.4845862
96,7.045021e-05,-9.560604
97,0.007501647,-4.8926325
98,9.059865e-06,-11.611656
99,0.002194974,-6.121585
100,0.036353715,-3.3144588
101,0.16191103,-1.8207083
102,0.029448703,-3.5251055
103,0.00080255244,-7.127713
104,0.00017176583,-8.669378
105,0.032084323,-3.4393878
106,0.012005454,-4.4223943
107,0.009299416,-4.6778035
108,3.4093275e-05,-10.28641
109,0.00024101214,-8.330664
110,4.7324967e-05,-9.958472
111,0.0133427335,-4.3167834
112,0.004186913,-5.4757915
113,0.0003685272,-7.905996
114,0.056682114,-2.8702965
115,0.0058484385,-5.1415806
116,0.0018148633,-6.311745
117,3.826545e-05,-10.170963
118,0.00026818493,-8.223834
119,0.015490923,-4.167501
120,0.035011884,-3.3520677
121,0.0023931216,-6.0351567
122,3.81469e-06,-12.476651


==> data/effect_of_hyperparams/purchase100_2a/attack_D_auc_vs_num_models_data.csv <==
,x,y,yerr
0,10,0.7731090466666667,0.003675163198238826
1,25,0.79792216,0.004631881001321185
2,50,0.8076843399999999,0.005057526893492537
3,75,0.8125241000000001,0.004720130766182905
4,100,0.8151548599999999,0.004284215132257835
5,150,0.8176147999999999,0.00511831205850786
6,200,0.8190428399999999,0.004925401792530914


==> data/effect_of_hyperparams/purchase100_2a/attack_P_auc_vs_num_data_in_class_data.csv <==
,x,y,yerr
0,100,0.752427458,0.006735837596827576
1,200,0.753995838,0.006531614835260569
2,300,0.7549048600000001,0.006199365318804826
3,400,0.754791588,0.006293463311997284
4,500,0.7547629180000001,0.006326319826050199
5,600,0.7549182379999999,0.006560185036198003
6,700,0.7548376019999999,0.006469812736235589
7,800,0.754893668,0.006433461422458052
8,900,0.754750392,0.00667537546155544
9,1000,0.754830862,0.006479500925987758


==> data/effect_of_hyperparams/purchase100_2a/attack_R_auc_vs_num_models_data.csv <==
,x,y,yerr
0,10,0.7747184899999999,0.008636649586061739
1,25,0.7882774019999998,0.009844077139870235
2,50,0.794077888,0.010031995314429522
3,75,0.796321468,0.010100692213444397
4,100,0.797007966,0.010087271948803767
5,150,0.797755782,0.01035366953182277
6,200,0.79855762,0.010136348522303246


==> data/effect_of_hyperparams/purchase100_2a/attack_S_auc_vs_num_models_data.csv <==
,x,y,yerr
0,10,0.751570014,0.007245606063109125
1,25,0.7518502560000001,0.007923375960095812
2,50,0.75220166,0.007964245142892061
3,75,0.7521317639999999,0.007943197478239059
4,100,0.752370448,0.007886870368292867
5,150,0.752300686,0.007852881952022727
6,200,0.752432576,0.007937630019041202


==> data/hard_examples/aggregated_hard_examples/avg_attack_p_results_50_loo_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.002
3,0.002,0.026000000000000002
4,0.006,0.172
5,0.024,0.538
6,0.066,0.82
7,0.128,0.9559999999999998
8,0.22200000000000003,0.9940000000000001
9,0.366,1.0
10,0.5820000000000001,1.0
11,0.986,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/avg_attack_p_results_50_random_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.010714285714285714
3,0.008,0.0738127558715794
4,0.026000000000000002,0.2372806237879767
5,0.052000000000000005,0.5720219371867853
6,0.1,0.8625915635071234
7,0.186,0.957717557453089
8,0.31399999999999995,0.9935483870967742
9,0.4700000000000001,1.0
10,0.7000000000000001,1.0
11,0.9960000000000001,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/avg_attack_r_results_50_loo_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.002
2,0.03,0.752
3,0.084,0.9640000000000001
4,0.17,0.9880000000000001
5,0.26,0.998
6,0.358,1.0
7,0.48599999999999993,1.0
8,0.592,1.0
9,0.73,1.0
10,0.8379999999999999,1.0
11,0.99,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/avg_attack_r_results_50_random_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.005952380952380952
2,0.07,0.8071455374953953
3,0.166,0.9760965219421103
4,0.29000000000000004,1.0
5,0.392,1.0
6,0.47800000000000004,1.0
7,0.5780000000000001,1.0
8,0.6559999999999999,1.0
9,0.7820000000000001,1.0
10,0.8780000000000001,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/avg_attack_s_results_50_loo_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.004
4,0.0,0.06
5,0.006,0.34199999999999997
6,0.026000000000000002,0.7060000000000001
7,0.078,0.916
8,0.168,0.9719999999999999
9,0.326,1.0
10,0.562,1.0
11,0.99,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/avg_attack_s_results_50_random_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.030644257703081233
4,0.01,0.120972668223617
5,0.033999999999999996,0.38984389371960526
6,0.07200000000000001,0.7770472564542773
7,0.126,0.9469071338212706
8,0.27199999999999996,0.9816487455197134
9,0.434,1.0
10,0.6679999999999999,1.0
11,0.998,1.0
12,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/diff_points/auc_attack_loo_results_50_loo_models_alpha_0.3_num_all_correct_example_10.csv <==
,auc_values
0,0.876
1,0.943
2,0.8555
3,0.794
4,0.9935
5,0.9975
6,0.699
7,0.9185
8,0.997
9,0.9175
Average,0.89915

==> data/hard_examples/aggregated_hard_examples/diff_points/auc_attack_loo_results_50_loo_models_alpha_0.3_num_average_example_100.csv <==
,auc_values
0,0.786
1,0.975
2,0.923
3,0.957
4,0.967
5,0.994
6,0.825
7,0.988
8,0.882
9,0.925
10,0.937
11,0.985
12,0.945
13,0.867
14,0.978
15,0.985
16,0.843
17,0.988
18,0.991
19,0.833
20,0.963
21,0.921
22,0.986
23,1
24,0.925
25,1
26,0.992
27,0.932
28,1
29,0.964
30,0.825
31,1
32,0.976
33,0.931
34,1
35,0.689
36,0.675
37,0.9895
38,0.994
39,0.833
40,0.988
41,1
42,0.977
43,0.992
44,0.993
45,0.992
46,0.962
47,0.997
48,0.917
49,0.997
50,0.973
51,0.9995
52,0.954
53,0.984
54,0.905
55,0.948
56,0.971
57,0.909
58,0.897
59,0.883
60,0.844
61,0.963
62,0.856
63,0.929
64,0.991
65,0.961
66,0.965
67,0.952
68,0.954
69,0.879
70,1
71,0.969
72,0.991
73,0.942
74,0.929
75,0.923
76,0.915
77,0.99
78,0.997
79,0.872
80,0.889
81,1
82,0.938
83,0.963
84,0.882
85,0.83
86,0.965
87,0.973
88,0.991
89,0.997
90,0.984
91,0.958
92,0.866
93,1
94,0.995
95,0.989
96,0.928
97,1
98,0.974
99,0.947
Average,0.94299

==> data/hard_examples/aggregated_hard_examples/diff_points/auc_attack_loo_results_50_loo_models_alpha_0.3_num_average_example_50_10.csv <==
,auc_values
0,0.8015
1,0.839
2,0.7715
3,0.876
4,0.8465
5,0.8075
6,0.534
7,0.754
8,0.895
9,0.921
Average,0.8046

==> data/hard_examples/aggregated_hard_examples/diff_points/auc_attack_loo_results_50_loo_models_alpha_0.3_num_hard_example_10.csv <==
,auc_values
0,0.9895
1,0.989
2,0.9995
3,0.9935
4,0.982
5,1
6,0.9685
7,0.989
8,0.931
9,1
Average,0.9842

==> data/hard_examples/aggregated_hard_examples/diff_points/auc_attack_loo_results_50_loo_models_alpha_0.3_num_sp_correct_example_10.csv <==
,auc_values
0,0.68
1,0.832
2,0.634
3,0.706
4,0.6985
5,0.8155
6,0.958
7,0.6655
8,0.793
9,0.624
Average,0.74065

==> data/hard_examples/aggregated_hard_examples/diff_points/avg_attack_loo_results_50_loo_models_alpha_0.3_num_all_correct_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.37
2,0.049999999999999996,0.5740000000000001
3,0.09999999999999999,0.696
4,0.19999999999999998,0.8320000000000002
5,0.29999999999999993,0.9
6,0.39999999999999997,0.9279999999999999
7,0.5,0.962
8,0.5999999999999999,0.984
9,0.7000000000000001,0.9879999999999999
10,0.7999999999999999,0.998
11,0.9000000000000001,0.998
12,1.0,1.0
13,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/diff_points/avg_attack_loo_results_50_loo_models_alpha_0.3_num_average_example_100.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.7619999999999999
2,0.049999999999999906,0.7639999999999998
3,0.09999999999999981,0.7643999999999997
4,0.19999999999999962,0.9000000000000001
5,0.3000000000000005,0.9542
6,0.39999999999999925,0.9762000000000001
7,0.5,0.9825999999999999
8,0.600000000000001,0.9872
9,0.7000000000000013,0.9919999999999999
10,0.7999999999999985,0.9953999999999997
11,0.9000000000000008,0.9972
12,1.0,0.9986000000000002
13,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/diff_points/avg_attack_loo_results_50_loo_models_alpha_0.3_num_average_example_50_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.06999999999999999
2,0.049999999999999996,0.27999999999999997
3,0.09999999999999999,0.45
4,0.19999999999999998,0.63
5,0.29999999999999993,0.764
6,0.39999999999999997,0.8539999999999999
7,0.5,0.892
8,0.5999999999999999,0.95
9,0.7000000000000001,0.9780000000000001
10,0.7999999999999999,0.9879999999999999
11,0.9000000000000001,0.9960000000000001
12,1.0,0.998
13,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/diff_points/avg_attack_loo_results_50_loo_models_alpha_0.3_num_hard_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.6799999999999999
2,0.049999999999999996,0.93
3,0.09999999999999999,0.9720000000000001
4,0.19999999999999998,0.99
5,0.29999999999999993,0.994
6,0.39999999999999997,0.9960000000000001
7,0.5,0.998
8,0.5999999999999999,1.0
9,0.7000000000000001,1.0
10,0.7999999999999999,1.0
11,0.9000000000000001,1.0
12,1.0,1.0
13,1.0,1.0


==> data/hard_examples/aggregated_hard_examples/diff_points/avg_attack_loo_results_50_loo_models_alpha_0.3_num_sp_correct_example_10.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.13
2,0.049999999999999996,0.2700000000000001
3,0.09999999999999999,0.38
4,0.19999999999999998,0.504
5,0.29999999999999993,0.618
6,0.39999999999999997,0.728
7,0.5,0.818
8,0.5999999999999999,0.892
9,0.7000000000000001,0.9400000000000001
10,0.7999999999999999,0.9660000000000002
11,0.9000000000000001,0.9899999999999999
12,1.0,0.9960000000000001
13,1.0,1.0


==> data/hard_examples/attack_p_results_20_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.1
3,0.05,0.25
4,0.05,0.55
5,0.25,0.95
6,0.3,1.0
7,0.4,1.0
8,0.4,1.0
9,0.6,1.0
10,0.8,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_p_results_20_models_alpha_0.3_point_120729.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.05
6,0.0,0.45
7,0.05,0.85
8,0.1,0.95
9,0.3,1.0
10,0.45,1.0
11,0.95,1.0
12,1.0,1.0


==> data/hard_examples/attack_p_results_20_models_alpha_0.3_point_33910.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.16666666666666666
4,0.0,0.6666666666666666
5,0.05,0.8888888888888888
6,0.2,0.8888888888888888
7,0.3,0.9444444444444444
8,0.35,1.0
9,0.7,1.0
10,0.9,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_p_results_50_random_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.10714285714285714
3,0.04,0.2857142857142857
4,0.06,0.5714285714285714
5,0.16,0.8928571428571429
6,0.22,1.0
7,0.38,1.0
8,0.48,1.0
9,0.68,1.0
10,0.8,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_p_results_50_random_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.02,0.09375
5,0.02,0.46875
6,0.12,0.875
7,0.26,0.90625
8,0.44,1.0
9,0.62,1.0
10,0.92,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_r_results_20_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.05
2,0.05,0.55
3,0.25,0.95
4,0.35,1.0
5,0.4,1.0
6,0.4,1.0
7,0.5,1.0
8,0.55,1.0
9,0.8,1.0
10,0.9,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_r_results_20_models_alpha_0.3_point_120729.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.1,0.95
3,0.35,1.0
4,0.35,1.0
5,0.45,1.0
6,0.5,1.0
7,0.6,1.0
8,0.6,1.0
9,0.8,1.0
10,0.8,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_r_results_20_models_alpha_0.3_point_33910.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.3333333333333333
3,0.05,0.8333333333333334
4,0.1,0.8888888888888888
5,0.2,0.9444444444444444
6,0.2,0.9444444444444444
7,0.35,1.0
8,0.4,1.0
9,0.65,1.0
10,0.9,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_r_results_50_random_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.03571428571428571
2,0.06,0.5714285714285714
3,0.18,0.9285714285714286
4,0.26,1.0
5,0.38,1.0
6,0.46,1.0
7,0.58,1.0
8,0.66,1.0
9,0.78,1.0
10,0.9,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_r_results_50_random_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.06,0.84375
3,0.18,0.90625
4,0.36,1.0
5,0.42,1.0
6,0.52,1.0
7,0.62,1.0
8,0.7,1.0
9,0.8,1.0
10,0.94,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_s_results_20_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.1
4,0.05,0.2
5,0.05,0.5
6,0.2,0.85
7,0.3,1.0
8,0.4,1.0
9,0.5,1.0
10,0.8,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_s_results_20_models_alpha_0.3_point_120729.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.1
5,0.0,0.35
6,0.0,0.6
7,0.05,0.8
8,0.1,0.85
9,0.2,1.0
10,0.35,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_s_results_20_models_alpha_0.3_point_33910.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.16666666666666666
4,0.0,0.6111111111111112
5,0.05,0.8888888888888888
6,0.2,0.8888888888888888
7,0.3,0.9444444444444444
8,0.4,1.0
9,0.65,1.0
10,0.9,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_s_results_50_random_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.10714285714285714
4,0.04,0.21428571428571427
5,0.06,0.5
6,0.14,0.8214285714285714
7,0.22,1.0
8,0.44,1.0
9,0.58,1.0
10,0.78,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/attack_s_results_50_random_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0625
5,0.02,0.375
6,0.06,0.875
7,0.2,0.9375
8,0.44,1.0
9,0.62,1.0
10,0.92,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_p_results_50_loo_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.02
3,0.0,0.1
4,0.0,0.48
5,0.02,0.88
6,0.04,0.92
7,0.1,0.98
8,0.26,1.0
9,0.48,1.0
10,0.8,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_p_results_50_loo_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.16
5,0.0,0.66
6,0.1,0.88
7,0.28,1.0
8,0.48,1.0
9,0.76,1.0
10,0.96,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_r_results_50_loo_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.02
2,0.0,0.42
3,0.02,0.92
4,0.08,0.92
5,0.12,0.98
6,0.18,1.0
7,0.3,1.0
8,0.48,1.0
9,0.78,1.0
10,0.96,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_r_results_50_loo_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.02,0.86
3,0.14,0.98
4,0.28,1.0
5,0.44,1.0
6,0.58,1.0
7,0.76,1.0
8,0.8,1.0
9,0.92,1.0
10,0.98,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_s_results_50_loo_models_alpha_0.3_point_108616.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.02
4,0.0,0.06
5,0.0,0.28
6,0.0,0.78
7,0.04,0.92
8,0.12,0.98
9,0.32,1.0
10,0.78,1.0
11,1.0,1.0
12,1.0,1.0


==> data/hard_examples/loo_models/attack_s_results_50_loo_models_alpha_0.3_point_52603.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.06
5,0.0,0.58
6,0.02,0.88
7,0.2,0.98
8,0.44,1.0
9,0.78,1.0
10,0.96,1.0
11,1.0,1.0
12,1.0,1.0


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_1nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.086419724,-2.4485393421886106
1,0.014245601,-4.251307121680059
2,0.075542144,-2.5830645797865905
3,0.069575906,-2.665336949736174
4,0.27917072,-1.2759317846534457
5,1.2475466,0.2211789026552857
6,0.17426646,-1.7471697718228416
7,0.088976644,-2.419381370656271
8,0.05109535,-2.9740617839561043
9,0.4355266,-0.831199405335551
10,0.015888399,-4.142166058701602
11,0.028076936,-3.5728068225873155
12,0.07608462,-2.5759091370366733
13,0.0014790082,-6.516383550982163
14,0.7958368,-0.22836113928390644
15,0.21435817,-1.540106971432421
16,0.04082642,-3.1984258581218135
17,0.056325093,-2.876615141533368
18,0.18952326,-1.6632435179287677
19,0.045231584,-3.095959675101848
20,0.039340794,-3.2354932832050713
21,0.13610765,-1.9943091622342692
22,0.07336554,-2.6123009358918106


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_1nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.0038011456,-5.572452783999647
1,0.017221203,-4.061613921795515
2,0.0017302555,-6.359486193515957
3,0.008546562,-4.7622261821626255
4,0.21724583,-1.5267257094972617
5,0.13413948,-2.008875124864951
6,0.0023809914,-6.040238323411696
7,0.010697873,-4.537710342321372
8,0.025308333,-3.6766215698893268
9,0.002964509,-5.8210438588963465
10,0.007546962,-4.886610180805372
11,0.0054394808,-5.214071663845555
12,0.029731208,-3.515558010439715
13,0.16199882,-1.8201662277268984
14,0.0013656823,-6.596101121750497
15,0.02259405,-3.790068681702952
16,0.16928238,-1.7761870708647232


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_2nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.086419724,-2.4485393421886106
1,0.7588111,-0.2760024126677021
2,0.014245601,-4.251307121680059
3,0.011500257,-4.465385896036555
4,0.075542144,-2.5830645797865905
5,0.0575754,-2.8546598858396868
6,0.069575906,-2.665336949736174
7,0.100160316,-2.3009832166832487
8,0.27917072,-1.2759317846534457
9,0.121000424,-2.111961229259304
10,1.2475466,0.2211789026552857
11,0.7257594,-0.32053672404277755
12,0.17426646,-1.7471697718228416
13,0.1982882,-1.618033751026221
14,0.088976644,-2.419381370656271
15,0.08481431,-2.467291000420959
16,0.05109535,-2.9740617839561043
17,0.036298763,-3.315971615426957
18,0.4355266,-0.831199405335551
19,0.35374102,-1.0391902155059087
20,0.015888399,-4.142166058701602
21,0.040312566,-3.211092047218184
22,0.028076936,-3.5728068225873155
23,0.048266936,-3.031008507603702
24,0.07608462,-2.5759091370366733
25,0.08867112,-2.4228210345658994
26,0.0014790082,-6.516383550982163
27,0.036965422,-3.2977723438337203
28,0.7958368,-0.22836113928390644
29,0.033032026,-3.4102777032831333
30,0.21435817,-1.540106971432421
31,0.17788504,-1.7266177800329154
32,0.04082642,-3.1984258581218135
33,0.01716941,-4.064625966922904
34,0.056325093,-2.876615141533368
35,0.046069242,-3.077609753393023
36,0.18952326,-1.6632435179287677
37,0.0286928,-3.5511090587701144
38,0.045231584,-3.095959675101848
39,0.041065916,-3.1925767959386735
40,0.039340794,-3.2354932832050713
41,0.22490944,-1.4920574466869994
42,0.13610765,-1.9943091622342692
43,0.10321002,-2.2709893376246413
44,0.07336554,-2.6123009358918106
45,0.15419959,-1.8695074767410083


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_2nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.0038011456,-5.572452783999647
1,0.00016568719,-8.705408944908859
2,0.017221203,-4.061613921795515
3,0.0028127176,-5.873604145555528
4,0.0017302555,-6.359486193515957
5,0.038795672,-3.249446584966423
6,0.008546562,-4.7622261821626255
7,0.0507531,-2.980782579181934
8,0.21724583,-1.5267257094972617
9,0.05643743,-2.8746226881157795
10,0.13413948,-2.008875124864951
11,0.012824442,-4.356402397643768
12,0.0023809914,-6.040238323411696
13,0.07172503,-2.6349154988505927
14,0.010697873,-4.537710342321372
15,0.05246364,-2.947634920751512
16,0.025308333,-3.6766215698893268
17,0.042902388,-3.148827790261703
18,0.002964509,-5.8210438588963465
19,0.10432319,-2.2602616022835917
20,0.007546962,-4.886610180805372
21,0.00196633,-6.231586417833322
22,0.0054394808,-5.214071663845555
23,0.07289352,-2.6187555328072647
24,0.029731208,-3.515558010439715
25,0.0041545043,-5.483562159837509
26,0.16199882,-1.8201662277268984
27,0.0025879007,-5.956908272476825
28,0.0013656823,-6.596101121750497
29,0.006775382,-4.99445953004204
30,0.02259405,-3.790068681702952
31,0.01800795,-4.016941951925319
32,0.16928238,-1.7761870708647232
33,0.010962851,-4.513242903552395


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_3nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.086419724,-2.4485393421886106
1,0.7588111,-0.2760024126677021
2,0.16633236,-1.7937673236192562
3,0.014245601,-4.251307121680059
4,0.011500257,-4.465385896036555
5,0.03484312,-3.3568995787685916
6,0.075542144,-2.5830645797865905
7,0.0575754,-2.8546598858396868
8,0.74045277,-0.30049342853729205
9,0.069575906,-2.665336949736174
10,0.100160316,-2.3009832166832487
11,0.15183084,-1.8849882725998872
12,0.27917072,-1.2759317846534457
13,0.121000424,-2.111961229259304
14,0.08445931,-2.4714853990574253
15,1.2475466,0.2211789026552857
16,0.7257594,-0.32053672404277755
17,0.04490624,-3.103178518389015
18,0.17426646,-1.7471697718228416
19,0.1982882,-1.618033751026221
20,0.48304385,-0.7276478427009495
21,0.088976644,-2.419381370656271
22,0.08481431,-2.467291000420959
23,0.088385254,-2.4260501332076183
24,0.05109535,-2.9740617839561043
25,0.036298763,-3.315971615426957
26,0.16355269,-1.8106200775634533
27,0.4355266,-0.831199405335551
28,0.35374102,-1.0391902155059087
29,0.3364448,-1.089321184958405
30,0.015888399,-4.142166058701602
31,0.040312566,-3.211092047218184
32,0.529415,-0.6359826556275584
33,0.028076936,-3.5728068225873155
34,0.048266936,-3.031008507603702
35,0.047442827,-3.0482299350057493
36,0.07608462,-2.5759091370366733
37,0.08867112,-2.4228210345658994
38,0.041112136,-3.191451921261097
39,0.0014790082,-6.516383550982163
40,0.036965422,-3.2977723438337203
41,0.055982597,-2.882714404402468
42,0.7958368,-0.22836113928390644
43,0.033032026,-3.4102777032831333
44,0.033032026,-3.4102777032831333
45,0.21435817,-1.540106971432421
46,0.17788504,-1.7266177800329154
47,0.3266363,-1.1189079594902753
48,0.04082642,-3.1984258581218135
49,0.01716941,-4.064625966922904
50,0.16296786,-1.8142022755316058
51,0.056325093,-2.876615141533368
52,0.046069242,-3.077609753393023
53,0.08068011,-2.517263202486049
54,0.18952326,-1.6632435179287677
55,0.0286928,-3.5511090587701144
56,0.011153022,-4.4960447864082465
57,0.045231584,-3.095959675101848
58,0.041065916,-3.1925767959386735
59,0.27145022,-1.3039765081686734
60,0.039340794,-3.2354932832050713
61,0.22490944,-1.4920574466869994
62,0.05442609,-2.910911644501211
63,0.13610765,-1.9943091622342692
64,0.10321002,-2.2709893376246413
65,0.35478547,-1.0362419820346753
66,0.07336554,-2.6123009358918106
67,0.15419959,-1.8695074767410083
68,0.041321136,-3.186381142369024


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_3nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.0038011456,-5.572452783999647
1,0.00016568719,-8.705408944908859
2,0.00016568719,-8.705408944908859
3,0.017221203,-4.061613921795515
4,0.0028127176,-5.873604145555528
5,0.00048113213,-7.639368627036552
6,0.0017302555,-6.359486193515957
7,0.038795672,-3.249446584966423
8,0.011615622,-4.455404362751491
9,0.008546562,-4.7622261821626255
10,0.0507531,-2.980782579181934
11,0.19840747,-1.6174324336304762
12,0.21724583,-1.5267257094972617
13,0.05643743,-2.8746226881157795
14,0.00033945043,-7.988182630462376
15,0.13413948,-2.008875124864951
16,0.012824442,-4.356402397643768
17,0.015248275,-4.183288897080771
18,0.0023809914,-6.040238323411696
19,0.07172503,-2.6349154988505927
20,0.013477057,-4.3067665207761445
21,0.010697873,-4.537710342321372
22,0.05246364,-2.947634920751512
23,0.006123709,-5.09558732027783
24,0.025308333,-3.6766215698893268
25,0.042902388,-3.148827790261703
26,0.0009112973,-7.000641369266977
27,0.002964509,-5.8210438588963465
28,0.10432319,-2.2602616022835917
29,0.022506054,-3.7939709392970395
30,0.007546962,-4.886610180805372
31,0.00196633,-6.231586417833322
32,0.018932939,-3.9668520696048244
33,0.0054394808,-5.214071663845555
34,0.07289352,-2.6187555328072647
35,0.04196228,-3.1709841594660158
36,0.029731208,-3.515558010439715
37,0.0041545043,-5.483562159837509
38,0.0045588845,-5.390677312574938
39,0.16199882,-1.8201662277268984
40,0.0025879007,-5.956908272476825
41,0.02309216,-3.768262113000941
42,0.0013656823,-6.596101121750497
43,0.006775382,-4.99445953004204
44,0.07214903,-2.6290214380660757
45,0.02259405,-3.790068681702952
46,0.01800795,-4.016941951925319
47,0.040473882,-3.2070984017888144
48,0.16928238,-1.7761870708647232
49,0.010962851,-4.513242903552395
50,0.03448547,-3.3672172030776504


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_4nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.086419724,-2.4485393421886106
1,0.7588111,-0.2760024126677021
2,0.16633236,-1.7937673236192562
3,0.014523387,-4.231995032324602
4,0.014245601,-4.251307121680059
5,0.011500257,-4.465385896036555
6,0.03484312,-3.3568995787685916
7,0.042809993,-3.1509837223384936
8,0.075542144,-2.5830645797865905
9,0.0575754,-2.8546598858396868
10,0.74045277,-0.30049342853729205
11,0.009229967,-4.6852998057717095
12,0.069575906,-2.665336949736174
13,0.100160316,-2.3009832166832487
14,0.15183084,-1.8849882725998872
15,0.11575251,-2.1563009015856758
16,0.27917072,-1.2759317846534457
17,0.121000424,-2.111961229259304
18,0.08445931,-2.4714853990574253
19,0.106492996,-2.2396760612535025
20,1.2475466,0.2211789026552857
21,0.7257594,-0.32053672404277755
22,0.04490624,-3.103178518389015
23,0.11402433,-2.171343432306043
24,0.17426646,-1.7471697718228416
25,0.1982882,-1.618033751026221
26,0.48304385,-0.7276478427009495
27,0.110951684,-2.1986604517106074
28,0.088976644,-2.419381370656271
29,0.08481431,-2.467291000420959
30,0.088385254,-2.4260501332076183
31,0.20180184,-1.6004690531656436
32,0.05109535,-2.9740617839561043
33,0.036298763,-3.315971615426957
34,0.16355269,-1.8106200775634533
35,0.06437953,-2.7429595535419753
36,0.4355266,-0.831199405335551
37,0.35374102,-1.0391902155059087
38,0.3364448,-1.089321184958405
39,0.027043423,-3.610311445582555
40,0.015888399,-4.142166058701602
41,0.040312566,-3.211092047218184
42,0.529415,-0.6359826556275584
43,0.2827498,-1.2631928713247957
44,0.028076936,-3.5728068225873155
45,0.048266936,-3.031008507603702
46,0.047442827,-3.0482299350057493
47,0.048285678,-3.0306202840340037
48,0.07608462,-2.5759091370366733
49,0.08867112,-2.4228210345658994
50,0.041112136,-3.191451921261097
51,0.004921347,-5.3141730054611545
52,0.0014790082,-6.516383550982163
53,0.036965422,-3.2977723438337203
54,0.055982597,-2.882714404402468
55,0.025593871,-3.665402370223242
56,0.7958368,-0.22836113928390644
57,0.033032026,-3.4102777032831333
58,0.033032026,-3.4102777032831333
59,0.6309803,-0.46048063721354854
60,0.21435817,-1.540106971432421
61,0.17788504,-1.7266177800329154
62,0.3266363,-1.1189079594902753
63,0.13709159,-1.9871060363814395
64,0.04082642,-3.1984258581218135
65,0.01716941,-4.064625966922904
66,0.16296786,-1.8142022755316058
67,0.055894222,-2.884294267311901
68,0.056325093,-2.876615141533368
69,0.046069242,-3.077609753393023
70,0.08068011,-2.517263202486049
71,0.16866131,-1.7798626577603862
72,0.18952326,-1.6632435179287677
73,0.0286928,-3.5511090587701144
74,0.011153022,-4.4960447864082465
75,0.00096548663,-6.942878303938867
76,0.045231584,-3.095959675101848
77,0.041065916,-3.1925767959386735
78,0.27145022,-1.3039765081686734
79,0.15988798,-1.8332818339502726
80,0.039340794,-3.2354932832050713
81,0.22490944,-1.4920574466869994
82,0.05442609,-2.910911644501211
83,0.06801102,-2.6880855281126133
84,0.13610765,-1.9943091622342692
85,0.10321002,-2.2709893376246413
86,0.35478547,-1.0362419820346753
87,0.011360246,-4.477635210994019
88,0.07336554,-2.6123009358918106
89,0.15419959,-1.8695074767410083
90,0.041321136,-3.186381142369024
91,0.22302014,-1.500493197698728


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_4nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.0038011456,-5.572452783999647
1,0.00016568719,-8.705408944908859
2,0.00016568719,-8.705408944908859
3,0.00043513844,-7.739846324633731
4,0.017221203,-4.061613921795515
5,0.0028127176,-5.873604145555528
6,0.00048113213,-7.639368627036552
7,0.08949869,-2.4135312906799555
8,0.0017302555,-6.359486193515957
9,0.038795672,-3.249446584966423
10,0.011615622,-4.455404362751491
11,0.3759958,-0.9781773058673958
12,0.008546562,-4.7622261821626255
13,0.0507531,-2.980782579181934
14,0.19840747,-1.6174324336304762
15,0.005647892,-5.176472900787052
16,0.21724583,-1.5267257094972617
17,0.05643743,-2.8746226881157795
18,0.00033945043,-7.988182630462376
19,0.043912917,-3.1255467652781492
20,0.13413948,-2.008875124864951
21,0.012824442,-4.356402397643768
22,0.015248275,-4.183288897080771
23,0.0032971327,-5.714702066991551
24,0.0023809914,-6.040238323411696
25,0.07172503,-2.6349154988505927
26,0.013477057,-4.3067665207761445
27,0.06918308,-2.670998954926152
28,0.010697873,-4.537710342321372
29,0.05246364,-2.947634920751512
30,0.006123709,-5.09558732027783
31,0.01031933,-4.573736443516896
32,0.025308333,-3.6766215698893268
33,0.042902388,-3.148827790261703
34,0.0009112973,-7.000641369266977
35,0.0015180503,-6.4903284648528
36,0.002964509,-5.8210438588963465
37,0.10432319,-2.2602616022835917
38,0.022506054,-3.7939709392970395
39,0.0031803288,-5.750770691308658
40,0.007546962,-4.886610180805372
41,0.00196633,-6.231586417833322
42,0.018932939,-3.9668520696048244
43,0.110181406,-2.2056271260823377
44,0.0054394808,-5.214071663845555
45,0.07289352,-2.6187555328072647
46,0.04196228,-3.1709841594660158
47,0.22072928,-1.51081830573802
48,0.029731208,-3.515558010439715
49,0.0041545043,-5.483562159837509
50,0.0045588845,-5.390677312574938
51,0.27854547,-1.2781739654369983
52,0.16199882,-1.8201662277268984
53,0.0025879007,-5.956908272476825
54,0.02309216,-3.768262113000941
55,0.06647682,-2.7109019635140412
56,0.0013656823,-6.596101121750497
57,0.006775382,-4.99445953004204
58,0.07214903,-2.6290214380660757
59,0.002554489,-5.969903075329136
60,0.02259405,-3.790068681702952
61,0.01800795,-4.016941951925319
62,0.040473882,-3.2070984017888144
63,0.0024295119,-6.0200649060031255
64,0.16928238,-1.7761870708647232
65,0.010962851,-4.513242903552395
66,0.03448547,-3.3672172030776504
67,0.00024113132,-8.330168876610122


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_5nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.086419724,-2.4485393421886106
1,0.7588111,-0.2760024126677021
2,0.16633236,-1.7937673236192562
3,0.014523387,-4.231995032324602
4,0.2344028,-1.4507142759581337
5,0.014245601,-4.251307121680059
6,0.011500257,-4.465385896036555
7,0.03484312,-3.3568995787685916
8,0.042809993,-3.1509837223384936
9,0.5965128,-0.5166545791664336
10,0.075542144,-2.5830645797865905
11,0.0575754,-2.8546598858396868
12,0.74045277,-0.30049342853729205
13,0.009229967,-4.6852998057717095
14,0.006609602,-5.019231838731648
15,0.069575906,-2.665336949736174
16,0.100160316,-2.3009832166832487
17,0.15183084,-1.8849882725998872
18,0.11575251,-2.1563009015856758
19,0.11499761,-2.162843933443544
20,0.27917072,-1.2759317846534457
21,0.121000424,-2.111961229259304
22,0.08445931,-2.4714853990574253
23,0.106492996,-2.2396760612535025
24,0.19799553,-1.6195108243000138
25,1.2475466,0.2211789026552857
26,0.7257594,-0.32053672404277755
27,0.04490624,-3.103178518389015
28,0.11402433,-2.171343432306043
29,0.03817854,-3.265481701331886
30,0.17426646,-1.7471697718228416
31,0.1982882,-1.618033751026221
32,0.48304385,-0.7276478427009495
33,0.110951684,-2.1986604517106074
34,0.3743829,-0.9824762084986698
35,0.088976644,-2.419381370656271
36,0.08481431,-2.467291000420959
37,0.088385254,-2.4260501332076183
38,0.20180184,-1.6004690531656436
39,0.7970459,-0.22684301088409511
40,0.05109535,-2.9740617839561043
41,0.036298763,-3.315971615426957
42,0.16355269,-1.8106200775634533
43,0.06437953,-2.7429595535419753
44,0.00027116438,-8.212785352707064
45,0.4355266,-0.831199405335551
46,0.35374102,-1.0391902155059087
47,0.3364448,-1.089321184958405
48,0.027043423,-3.610311445582555
49,0.11771161,-2.1395176289688465
50,0.015888399,-4.142166058701602
51,0.040312566,-3.211092047218184
52,0.529415,-0.6359826556275584
53,0.2827498,-1.2631928713247957
54,0.12724437,-2.061645868145214
55,0.028076936,-3.5728068225873155
56,0.048266936,-3.031008507603702
57,0.047442827,-3.0482299350057493
58,0.048285678,-3.0306202840340037
59,0.1825422,-1.7007738998130797
60,0.07608462,-2.5759091370366733
61,0.08867112,-2.4228210345658994
62,0.041112136,-3.191451921261097
63,0.004921347,-5.3141730054611545
64,0.027503138,-3.5934551717286496
65,0.0014790082,-6.516383550982163
66,0.036965422,-3.2977723438337203
67,0.055982597,-2.882714404402468
68,0.025593871,-3.665402370223242
69,0.067786925,-2.691385949240755
70,0.7958368,-0.22836113928390644
71,0.033032026,-3.4102777032831333
72,0.033032026,-3.4102777032831333
73,0.6309803,-0.46048063721354854
74,0.22671089,-1.4840796855690215
75,0.21435817,-1.540106971432421
76,0.17788504,-1.7266177800329154
77,0.3266363,-1.1189079594902753
78,0.13709159,-1.9871060363814395
79,0.08682278,-2.443886249351501
80,0.04082642,-3.1984258581218135
81,0.01716941,-4.064625966922904
82,0.16296786,-1.8142022755316058
83,0.055894222,-2.884294267311901
84,0.055894222,-2.884294267311901
85,0.056325093,-2.876615141533368
86,0.046069242,-3.077609753393023
87,0.08068011,-2.517263202486049
88,0.16866131,-1.7798626577603862
89,0.021423008,-3.843289794316699
90,0.18952326,-1.6632435179287677
91,0.0286928,-3.5511090587701144
92,0.011153022,-4.4960447864082465
93,0.00096548663,-6.942878303938867
94,0.01800842,-4.0169158526821125
95,0.045231584,-3.095959675101848
96,0.041065916,-3.1925767959386735
97,0.27145022,-1.3039765081686734
98,0.15988798,-1.8332818339502726
99,0.0060091307,-5.114475183159617
100,0.039340794,-3.2354932832050713
101,0.22490944,-1.4920574466869994
102,0.05442609,-2.910911644501211
103,0.06801102,-2.6880855281126133
104,0.10752726,-2.2300108821653986
105,0.13610765,-1.9943091622342692
106,0.10321002,-2.2709893376246413
107,0.35478547,-1.0362419820346753
108,0.011360246,-4.477635210994019
109,0.007874753,-4.8440934598417
110,0.07336554,-2.6123009358918106
111,0.15419959,-1.8695074767410083
112,0.041321136,-3.186381142369024
113,0.22302014,-1.500493197698728
114,0.09440564,-2.360154461852677


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/correct_nn_losses_5nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.0038011456,-5.572452783999647
1,0.00016568719,-8.705408944908859
2,0.00016568719,-8.705408944908859
3,0.00043513844,-7.739846324633731
4,0.002429393,-6.020113847072141
5,0.017221203,-4.061613921795515
6,0.0028127176,-5.873604145555528
7,0.00048113213,-7.639368627036552
8,0.08949869,-2.4135312906799555
9,0.013622064,-4.296064447891856
10,0.0017302555,-6.359486193515957
11,0.038795672,-3.249446584966423
12,0.011615622,-4.455404362751491
13,0.3759958,-0.9781773058673958
14,0.1952725,-1.6333592600258002
15,0.008546562,-4.7622261821626255
16,0.0507531,-2.980782579181934
17,0.19840747,-1.6174324336304762
18,0.005647892,-5.176472900787052
19,0.40172496,-0.9119876036249268
20,0.21724583,-1.5267257094972617
21,0.05643743,-2.8746226881157795
22,0.00033945043,-7.988182630462376
23,0.043912917,-3.1255467652781492
24,0.0038237092,-5.5665343327097325
25,0.13413948,-2.008875124864951
26,0.012824442,-4.356402397643768
27,0.015248275,-4.183288897080771
28,0.0032971327,-5.714702066991551
29,0.007712823,-4.864871010562746
30,0.0023809914,-6.040238323411696
31,0.07172503,-2.6349154988505927
32,0.013477057,-4.3067665207761445
33,0.06918308,-2.670998954926152
34,0.0009769197,-6.931106099678016
35,0.010697873,-4.537710342321372
36,0.05246364,-2.947634920751512
37,0.006123709,-5.09558732027783
38,0.01031933,-4.573736443516896
39,0.06868738,-2.678189793862589
40,0.025308333,-3.6766215698893268
41,0.042902388,-3.148827790261703
42,0.0009112973,-7.000641369266977
43,0.0015180503,-6.4903284648528
44,0.00025459862,-8.275822292122744
45,0.002964509,-5.8210438588963465
46,0.10432319,-2.2602616022835917
47,0.022506054,-3.7939709392970395
48,0.0031803288,-5.750770691308658
49,0.008003073,-4.827929686059422
50,0.007546962,-4.886610180805372
51,0.00196633,-6.231586417833322
52,0.018932939,-3.9668520696048244
53,0.110181406,-2.2056271260823377
54,8.9760564e-05,-9.318364832787168
55,0.0054394808,-5.214071663845555
56,0.07289352,-2.6187555328072647
57,0.04196228,-3.1709841594660158
58,0.22072928,-1.51081830573802
59,0.024378642,-3.7140478578749776
60,0.029731208,-3.515558010439715
61,0.0041545043,-5.483562159837509
62,0.0045588845,-5.390677312574938
63,0.27854547,-1.2781739654369983
64,0.39508414,-0.9286565241067625
65,0.16199882,-1.8201662277268984
66,0.0025879007,-5.956908272476825
67,0.02309216,-3.768262113000941
68,0.06647682,-2.7109019635140412
69,0.0011997176,-6.72566908321675
70,0.0013656823,-6.596101121750497
71,0.006775382,-4.99445953004204
72,0.07214903,-2.6290214380660757
73,0.002554489,-5.969903075329136
74,0.00046933602,-7.664191585498962
75,0.02259405,-3.790068681702952
76,0.01800795,-4.016941951925319
77,0.040473882,-3.2070984017888144
78,0.0024295119,-6.0200649060031255
79,0.5838058,-0.538186885702258
80,0.16928238,-1.7761870708647232
81,0.010962851,-4.513242903552395
82,0.03448547,-3.3672172030776504
83,0.00024113132,-8.330168876610122
84,0.00022611445,-8.394469270948056


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_1nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.34804595,-1.0554207676943215
1,0.5601844,-0.5794892637412987
2,0.09460315,-2.358064505381422
3,0.8146658,-0.20497731118911391
4,0.25687703,-1.359157791086465
5,0.61412305,-0.48755996374770433
6,0.08889964,-2.4202471859642904
7,0.05428722,-2.913466438859573


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_1nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.017386992,-4.052032938550468
1,0.046629302,-3.0655261371780815
2,0.8940917,-0.11194693636190814
3,0.008545735,-4.762322950900104
4,0.043480087,-3.135452215811167
5,0.18470702,-1.6889843849193533
6,0.20488778,-1.5852928643639685
7,0.0124952085,-4.382410028159772
8,0.061103586,-2.7951847238557863
9,0.39732343,-0.9230046448322164
10,0.04966825,-3.0023893830182877
11,0.09133459,-2.393225702232745
12,0.05645703,-2.87427546115359
13,0.2642162,-1.330987571589782
14,0.0029078128,-5.840354095523271


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_2nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.34804595,-1.0554207676943215
1,0.0013579442,-6.60178334052784
2,0.5601844,-0.5794892637412987
3,0.016751226,-4.089283829359763
4,0.09460315,-2.358064505381422
5,0.06859723,-2.679503124074298
6,0.8146658,-0.20497731118911391
7,0.08260195,-2.493721990985679
8,0.25687703,-1.359157791086465
9,0.098384105,-2.318876022524886
10,0.61412305,-0.48755996374770433
11,0.04801473,-3.036247440150748
12,0.08889964,-2.4202471859642904
13,0.025828328,-3.6562834049025486
14,0.05428722,-2.913466438859573
15,0.77234566,-0.25832308305175167


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_2nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.017386992,-4.052032938550468
1,0.046558984,-3.0670352971028847
2,0.046629302,-3.0655261371780815
3,0.06223817,-2.776786801857882
4,0.8940917,-0.11194693636190814
5,0.015046318,-4.196621968882021
6,0.008545735,-4.762322950900104
7,0.21674514,-1.5290330857181946
8,0.043480087,-3.135452215811167
9,0.009619195,-4.643994697639554
10,0.18470702,-1.6889843849193533
11,0.23667549,-1.4410653166196898
12,0.20488778,-1.5852928643639685
13,0.028379759,-3.562079099181998
14,0.0124952085,-4.382410028159772
15,0.3069276,-1.1811433898262456
16,0.061103586,-2.7951847238557863
17,0.05700286,-2.8646538369677357
18,0.39732343,-0.9230046448322164
19,0.008540534,-4.762931743862527
20,0.04966825,-3.0023893830182877
21,0.08998113,-2.408155297301667
22,0.09133459,-2.393225702232745
23,0.3691107,-0.9966586799326118
24,0.05645703,-2.87427546115359
25,0.00096084195,-6.94770062661958
26,0.2642162,-1.330987571589782
27,0.088428244,-2.4255638581060746
28,0.0029078128,-5.840354095523271
29,0.04165554,-3.1783209060094753


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_3nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.34804595,-1.0554207676943215
1,0.0013579442,-6.60178334052784
2,0.10976021,-2.209457201741086
3,0.5601844,-0.5794892637412987
4,0.016751226,-4.089283829359763
5,0.016751226,-4.089283829359763
6,0.09460315,-2.358064505381422
7,0.06859723,-2.679503124074298
8,0.038624797,-3.253860799441469
9,0.8146658,-0.20497731118911391
10,0.08260195,-2.493721990985679
11,0.0968676,-2.334410181323043
12,0.25687703,-1.359157791086465
13,0.098384105,-2.318876022524886
14,0.04062029,-3.2034875835151566
15,0.61412305,-0.48755996374770433
16,0.04801473,-3.036247440150748
17,0.0017958243,-6.322291142395445
18,0.08889964,-2.4202471859642904
19,0.025828328,-3.6562834049025486
20,0.023612494,-3.745979300257241
21,0.05428722,-2.913466438859573
22,0.77234566,-0.25832308305175167
23,0.25350174,-1.3723845920691304


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_3nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.017386992,-4.052032938550468
1,0.046558984,-3.0670352971028847
2,0.053254575,-2.9326715625901696
3,0.046629302,-3.0655261371780815
4,0.06223817,-2.776786801857882
5,0.043953646,-3.1246197003850558
6,0.8940917,-0.11194693636190814
7,0.015046318,-4.196621968882021
8,0.31241044,-1.1634374428810161
9,0.008545735,-4.762322950900104
10,0.21674514,-1.5290330857181946
11,0.10217837,-2.2810352674478667
12,0.043480087,-3.135452215811167
13,0.009619195,-4.643994697639554
14,0.007437161,-4.901266088981114
15,0.18470702,-1.6889843849193533
16,0.23667549,-1.4410653166196898
17,0.12793815,-2.0562083349677707
18,0.20488778,-1.5852928643639685
19,0.028379759,-3.562079099181998
20,0.058467668,-2.8392813612909773
21,0.0124952085,-4.382410028159772
22,0.3069276,-1.1811433898262456
23,0.03810866,-3.267313726089511
24,0.061103586,-2.7951847238557863
25,0.05700286,-2.8646538369677357
26,0.24456862,-1.4082593550465603
27,0.39732343,-0.9230046448322164
28,0.008540534,-4.762931743862527
29,0.4890949,-0.7151987388066677
30,0.04966825,-3.0023893830182877
31,0.08998113,-2.408155297301667
32,0.008175007,-4.8066737059300735
33,0.09133459,-2.393225702232745
34,0.3691107,-0.9966586799326118
35,0.011541149,-4.461836456134184
36,0.05645703,-2.87427546115359
37,0.00096084195,-6.94770062661958
38,0.1833156,-1.6965460213748418
39,0.2642162,-1.330987571589782
40,0.088428244,-2.4255638581060746
41,0.05148221,-2.9665189678827177
42,0.0029078128,-5.840354095523271
43,0.04165554,-3.1783209060094753
44,0.010937855,-4.515525570682269


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_4nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.34804595,-1.0554207676943215
1,0.0013579442,-6.60178334052784
2,0.10976021,-2.209457201741086
3,0.6498971,-0.4309412363167473
4,0.5601844,-0.5794892637412987
5,0.016751226,-4.089283829359763
6,0.016751226,-4.089283829359763
7,0.15181333,-1.8851036049642096
8,0.09460315,-2.358064505381422
9,0.06859723,-2.679503124074298
10,0.038624797,-3.253860799441469
11,0.521106,-0.6518018030284767
12,0.8146658,-0.20497731118911391
13,0.08260195,-2.493721990985679
14,0.0968676,-2.334410181323043
15,0.075242,-2.587045693297063
16,0.25687703,-1.359157791086465
17,0.098384105,-2.318876022524886
18,0.04062029,-3.2034875835151566
19,0.32148805,-1.1347949055131514
20,0.61412305,-0.48755996374770433
21,0.04801473,-3.036247440150748
22,0.0017958243,-6.322291142395445
23,0.028685736,-3.5513552832480513
24,0.08889964,-2.4202471859642904
25,0.025828328,-3.6562834049025486
26,0.023612494,-3.745979300257241
27,0.0037656366,-5.581838348357973
28,0.05428722,-2.913466438859573
29,0.77234566,-0.25832308305175167
30,0.25350174,-1.3723845920691304
31,0.028977605,-3.5412319887069468


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_4nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.017386992,-4.052032938550468
1,0.046558984,-3.0670352971028847
2,0.053254575,-2.9326715625901696
3,0.00024315738,-8.321801669940287
4,0.046629302,-3.0655261371780815
5,0.06223817,-2.776786801857882
6,0.043953646,-3.1246197003850558
7,0.050311774,-2.9895161537211306
8,0.8940917,-0.11194693636190814
9,0.015046318,-4.196621968882021
10,0.31241044,-1.1634374428810161
11,0.029559469,-3.5213511465276217
12,0.008545735,-4.762322950900104
13,0.21674514,-1.5290330857181946
14,0.10217837,-2.2810352674478667
15,0.033287577,-3.4025710146641384
16,0.043480087,-3.135452215811167
17,0.009619195,-4.643994697639554
18,0.007437161,-4.901266088981114
19,0.20528096,-1.5833757015863847
20,0.18470702,-1.6889843849193533
21,0.23667549,-1.4410653166196898
22,0.12793815,-2.0562083349677707
23,0.084035136,-2.47652028188162
24,0.20488778,-1.5852928643639685
25,0.028379759,-3.562079099181998
26,0.058467668,-2.8392813612909773
27,0.025512878,-3.6685719346893975
28,0.0124952085,-4.382410028159772
29,0.3069276,-1.1811433898262456
30,0.03810866,-3.267313726089511
31,0.0894891,-2.41363844882755
32,0.061103586,-2.7951847238557863
33,0.05700286,-2.8646538369677357
34,0.24456862,-1.4082593550465603
35,0.0010904087,-6.821202698890377
36,0.39732343,-0.9230046448322164
37,0.008540534,-4.762931743862527
38,0.4890949,-0.7151987388066677
39,0.16317455,-1.8129347922400532
40,0.04966825,-3.0023893830182877
41,0.08998113,-2.408155297301667
42,0.008175007,-4.8066737059300735
43,0.05365009,-2.925272132367228
44,0.09133459,-2.393225702232745
45,0.3691107,-0.9966586799326118
46,0.011541149,-4.461836456134184
47,0.055468578,-2.8919385807222255
48,0.05645703,-2.87427546115359
49,0.00096084195,-6.94770062661958
50,0.1833156,-1.6965460213748418
51,0.03753244,-3.282549653293626
52,0.2642162,-1.330987571589782
53,0.088428244,-2.4255638581060746
54,0.05148221,-2.9665189678827177
55,0.005292334,-5.241495920586498
56,0.0029078128,-5.840354095523271
57,0.04165554,-3.1783209060094753
58,0.010937855,-4.515525570682269
59,0.00054714014,-7.510805590914668


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_5nn_layer_3_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.34804595,-1.0554207676943215
1,0.0013579442,-6.60178334052784
2,0.10976021,-2.209457201741086
3,0.6498971,-0.4309412363167473
4,1.6196772,0.48222687013026966
5,0.5601844,-0.5794892637412987
6,0.016751226,-4.089283829359763
7,0.016751226,-4.089283829359763
8,0.15181333,-1.8851036049642096
9,0.04866659,-3.022762521285617
10,0.09460315,-2.358064505381422
11,0.06859723,-2.679503124074298
12,0.038624797,-3.253860799441469
13,0.521106,-0.6518018030284767
14,0.027719177,-3.5856307948558737
15,0.8146658,-0.20497731118911391
16,0.08260195,-2.493721990985679
17,0.0968676,-2.334410181323043
18,0.075242,-2.587045693297063
19,0.12198625,-2.10384694551859
20,0.25687703,-1.359157791086465
21,0.098384105,-2.318876022524886
22,0.04062029,-3.2034875835151566
23,0.32148805,-1.1347949055131514
24,0.54426795,-0.6083135982446038
25,0.61412305,-0.48755996374770433
26,0.04801473,-3.036247440150748
27,0.0017958243,-6.322291142395445
28,0.028685736,-3.5513552832480513
29,0.04753798,-3.0462263084871246
30,0.08889964,-2.4202471859642904
31,0.025828328,-3.6562834049025486
32,0.023612494,-3.745979300257241
33,0.0037656366,-5.581838348357973
34,0.29639792,-1.2160524031286881
35,0.05428722,-2.913466438859573
36,0.77234566,-0.25832308305175167
37,0.25350174,-1.3723845920691304
38,0.028977605,-3.5412319887069468
39,0.17542486,-1.740544475905953


==> data/nearest_neighbour_loss_histograms/purchase100_2a/neighbours/incorrect_nn_losses_5nn_layer_3_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.017386992,-4.052032938550468
1,0.046558984,-3.0670352971028847
2,0.053254575,-2.9326715625901696
3,0.00024315738,-8.321801669940287
4,0.013198627,-4.327642469951278
5,0.046629302,-3.0655261371780815
6,0.06223817,-2.776786801857882
7,0.043953646,-3.1246197003850558
8,0.050311774,-2.9895161537211306
9,0.038749576,-3.2506354651781284
10,0.8940917,-0.11194693636190814
11,0.015046318,-4.196621968882021
12,0.31241044,-1.1634374428810161
13,0.029559469,-3.5213511465276217
14,0.02230474,-3.80295606704909
15,0.008545735,-4.762322950900104
16,0.21674514,-1.5290330857181946
17,0.10217837,-2.2810352674478667
18,0.033287577,-3.4025710146641384
19,0.087448195,-2.4367087180964644
20,0.043480087,-3.135452215811167
21,0.009619195,-4.643994697639554
22,0.007437161,-4.901266088981114
23,0.20528096,-1.5833757015863847
24,0.033679888,-3.3908544150292173
25,0.18470702,-1.6889843849193533
26,0.23667549,-1.4410653166196898
27,0.12793815,-2.0562083349677707
28,0.084035136,-2.47652028188162
29,0.7204115,-0.32793270245405665
30,0.20488778,-1.5852928643639685
31,0.028379759,-3.562079099181998
32,0.058467668,-2.8392813612909773
33,0.025512878,-3.6685719346893975
34,0.10044553,-2.2981396884624568
35,0.0124952085,-4.382410028159772
36,0.3069276,-1.1811433898262456
37,0.03810866,-3.267313726089511
38,0.0894891,-2.41363844882755
39,0.04246592,-3.159053407084339
40,0.061103586,-2.7951847238557863
41,0.05700286,-2.8646538369677357
42,0.24456862,-1.4082593550465603
43,0.0010904087,-6.821202698890377
44,0.0051341355,-5.271843804205193
45,0.39732343,-0.9230046448322164
46,0.008540534,-4.762931743862527
47,0.4890949,-0.7151987388066677
48,0.16317455,-1.8129347922400532
49,0.06407221,-2.747744550403385
50,0.04966825,-3.0023893830182877
51,0.08998113,-2.408155297301667
52,0.008175007,-4.8066737059300735
53,0.05365009,-2.925272132367228
54,0.01700265,-4.074386064721371
55,0.09133459,-2.393225702232745
56,0.3691107,-0.9966586799326118
57,0.011541149,-4.461836456134184
58,0.055468578,-2.8919385807222255
59,0.010643148,-4.542838974166303
60,0.05645703,-2.87427546115359
61,0.00096084195,-6.94770062661958
62,0.1833156,-1.6965460213748418
63,0.03753244,-3.282549653293626
64,0.1254493,-2.075853586097589
65,0.2642162,-1.330987571589782
66,0.088428244,-2.4255638581060746
67,0.05148221,-2.9665189678827177
68,0.005292334,-5.241495920586498
69,0.09277444,-2.3775841081625586
70,0.0029078128,-5.840354095523271
71,0.04165554,-3.1783209060094753
72,0.010937855,-4.515525570682269
73,0.00054714014,-7.510805590914668
74,0.073693275,-2.6078437322541608


==> data/nearest_neighbour_loss_histograms/purchase100_2a/worst_case_example/correct_hard_example_losses_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.03752245,-3.282816
1,0.1093492,-2.213209
2,0.08047093,-2.5198593
3,0.31168222,-1.1657711
4,0.23181367,-1.4618214
5,0.048897855,-3.0180218
6,0.13526541,-2.0005164
7,0.21775223,-1.5243974
8,0.34059718,-1.0770547
9,0.18934986,-1.6641588
10,0.20200631,-1.5994563
11,0.14820887,-1.9091327
12,0.0760844,-2.575912
13,0.08454815,-2.4704342
14,0.09985344,-2.3040519
15,0.060510512,-2.804938
16,0.18204598,-1.703496
17,0.40861887,-0.89497244
18,0.044445336,-3.1134953
19,0.078571975,-2.5437403
20,0.37313625,-0.9858116
21,0.33849996,-1.0832313
22,0.07460027,-2.595611


==> data/nearest_neighbour_loss_histograms/purchase100_2a/worst_case_example/correct_hard_example_losses_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.02567079,-3.6624017
1,0.031271838,-3.4650373
2,0.048103917,-3.0343916
3,0.0274448,-3.5955787
4,0.038672622,-3.2526233
5,0.05877559,-2.8340287
6,0.03995698,-3.2199519
7,0.010932549,-4.5160108
8,0.063263714,-2.7604434
9,0.059468888,-2.822302
10,0.007546962,-4.88661
11,0.022322228,-3.8021724
12,0.06687796,-2.7048857
13,0.041679554,-3.1777446
14,0.05814334,-2.8448439
15,0.043512616,-3.1347044
16,0.048967667,-3.0165951


==> data/nearest_neighbour_loss_histograms/purchase100_2a/worst_case_example/incorrect_hard_example_losses_50_random_models_he_alpha_0_3_point_120729_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.4965797,-0.70001125
1,0.85588807,-0.15561567
2,1.1489415,0.13884111
3,0.8543746,-0.15738554
4,0.5763903,-0.5509702
5,0.8896095,-0.116972655
6,0.57899207,-0.54646647
7,1.0120387,0.011966819


==> data/nearest_neighbour_loss_histograms/purchase100_2a/worst_case_example/incorrect_hard_example_losses_50_random_models_he_alpha_0_3_point_52603_alpha_0_05.csv <==
,loss_values,loss_values_log
0,0.069364496,-2.6683803
1,0.08326566,-2.485719
2,0.13184378,-2.0261376
3,0.112949066,-2.1808183
4,0.46723977,-0.7609127
5,0.078281775,-2.5474405
6,0.3240969,-1.1267128
7,0.06747842,-2.6959474
8,0.11430349,-2.168898
9,0.50827456,-0.6767335
10,0.14212248,-1.9510661
11,0.06997247,-2.6596534
12,0.06717138,-2.700508
13,0.37977389,-0.9681792
14,0.0738111,-2.6062462


==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_0_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
1,0.052296296,-1.281529072
2,0.000105625,-3.976233232
3,0.006498005,-2.187219943
4,0.000110752,-3.955650134
5,0.007913406,-2.101636552
6,0.000230041,-3.638195169
7,0.012285166,-1.910618956
8,0.00081298,-3.089920078
9,0.00049174,-3.308264457
10,0.00031512,-3.501524303
11,0.000510227,-3.292236817
12,7.07E-05,-4.150619875
13,0.00101785,-2.992316265
14,0.000463116,-3.334310122
15,5.01E-05,-4.300429723
16,0.000206373,-3.685348028
17,0.002751556,-2.560421608
18,1.79E-05,-4.747594754
19,0.000214779,-3.668008993
20,0.000869354,-3.060803401
21,0.002953835,-2.529613827
22,5.21E-05,-4.283197151
23,0.004198531,-2.37690262
24,0.00011409,-3.942753201
25,0.00623293,-2.205307726
26,5.54E-05,-4.25622492
27,0.000993387,-3.002881342
28,0.003501578,-2.455736166
29,0.57366097,-0.241344697
30,0.000143181,-3.844115818
31,6.88E-05,-4.162499157
32,0.001796905,-2.745474782
33,0.000981693,-3.008024134
34,0.004644014,-2.333106442
35,0.00197528,-2.704371231
36,0.000937126,-3.028202042
37,0.002942895,-2.531225294
38,0.001124179,-2.949164445
39,0.00030868,-3.510490814
40,0.012563741,-1.900881031
41,0.00056885,-3.245002486
42,0.004988396,-2.302039071
43,0.000827476,-3.082244637
44,0.000691653,-3.160111737
45,0.051098324,-1.291593341
46,0.012334648,-1.908873254
47,0.001917769,-2.717203608
48,0.003381838,-2.470847159
49,0.000163211,-3.78725102
50,0.000200947,-3.69691752
51,0.002933987,-2.532541753
52,0.00084066,-3.075379852
53,0.000463951,-3.333527939
54,0.000100439,-3.998098188
55,0.000973937,-3.011469064
56,0.003040102,-2.517111834
57,0.00094518,-3.02448539
58,0.00752916,-2.123253473
59,0.001547401,-2.810397205
60,0.001028351,-2.987858617
61,0.001757258,-2.755164594
62,0.004474503,-2.349255198
63,0.001974863,-2.704463129
64,0.008463454,-2.072452387
65,0.017810417,-1.749325904
66,0.001647995,-2.783044088
67,0.012722496,-1.895427679
68,8.64E-05,-4.063632742
69,0.001004067,-2.998237148
70,0.001982686,-2.702746036
71,0.015850632,-1.79995343
72,0.005639031,-2.248795513
73,0.005137924,-2.289212315
74,0.008761409,-2.057426058
75,0.008559817,-2.067535544
76,0.00162698,-2.78861781
77,0.022290969,-1.651871047
78,0.005149907,-2.288200656
79,0.006890018,-2.161779673
80,0.003900316,-2.408900197
81,0.005516398,-2.258344389
82,0.001823895,-2.739000049
83,0.004944309,-2.305894425
84,0.006473528,-2.188858954
85,0.002751855,-2.560374462
86,0.01289951,-1.889426799
87,0.009438512,-2.025096472
88,0.020694973,-1.684135137
89,0.008849082,-2.053101801
90,0.003343204,-2.475837118
91,0.017546635,-1.755806155
92,0.008849802,-2.053066425
93,0.019579163,-1.708205882
94,0.055160899,-1.258368667
95,0.016754489,-1.775868803
96,0.019426122,-1.711613881
97,0.003144554,-2.50244093
98,0.004825474,-2.316460041
99,0.005277408,-2.277579305
101,0.052214842,-1.282206029
102,0.000105565,-3.976478405
103,0.006498005,-2.187219943
104,0.000110752,-3.955650134
105,0.0079086,-2.101900369
106,0.000230637,-3.637071073
107,0.012298984,-1.910130747
108,0.000813278,-3.089760778
109,0.000489474,-3.310270439
110,0.000313987,-3.50308838
111,0.000508199,-3.293966111
112,7.08E-05,-4.150253813
113,0.001016358,-2.992953178
114,0.000462162,-3.335205777
115,4.99E-05,-4.301465028
116,0.000206671,-3.684721192
117,0.002742053,-2.561924154
118,1.79E-05,-4.747594754
119,0.000213705,-3.670184334
120,0.000869175,-3.060892797
121,0.002959514,-2.52877963
122,5.21E-05,-4.283197151
123,0.004205594,-2.376172624
124,0.00011409,-3.942753201
125,0.006230471,-2.205479108
126,5.53E-05,-4.257159895
127,0.001002039,-2.9991155
128,0.003493384,-2.456753703
129,0.576695383,-0.239053526
130,0.000142942,-3.844839679
131,6.88E-05,-4.162499157
132,0.001793681,-2.746254805
133,0.000978114,-3.009610695
134,0.004644014,-2.333106442
135,0.001978446,-2.703675843
136,0.000933069,-3.030086222
137,0.002942895,-2.531225294
138,0.001126148,-2.94840438
139,0.000308442,-3.510826507
140,0.012472966,-1.90403027
141,0.00056873,-3.245093551
142,0.004964794,-2.304098723
143,0.000828132,-3.081900385
144,0.000691653,-3.160111737
145,0.051098324,-1.291593341
146,0.012380932,-1.907246646
147,0.00191544,-2.71773135
148,0.003377353,-2.471423565
149,0.000163211,-3.78725102
150,0.000199874,-3.699242928
151,0.002933868,-2.532559434
152,0.000837557,-3.076985377
153,0.000463891,-3.333583764
154,0.000100439,-3.998098188
155,0.000974474,-3.011229688
156,0.003036933,-2.51756472
157,0.00094697,-3.023663772
158,0.007526458,-2.12340937
159,0.001544356,-2.811252548
160,0.001028351,-2.987858617
161,0.001755884,-2.755504141
162,0.004482585,-2.348471421
163,0.001974564,-2.704528826
164,0.008463454,-2.072452387
165,0.017810417,-1.749325904
166,0.001652771,-2.781787218
167,0.012704204,-1.896052547
168,8.65E-05,-4.062734477
169,0.001004067,-2.998237148
170,0.001980058,-2.703322004
171,0.015874917,-1.799288545
172,0.005637772,-2.248892462
173,0.005141939,-2.288873116
174,0.008744152,-2.058282289
175,0.008555969,-2.067730786
176,0.00162489,-2.789175935
177,0.022247147,-1.652725679
178,0.005150386,-2.28816021
179,0.006872373,-2.162893296
180,0.00389529,-2.409460234
181,0.005517837,-2.25823116
182,0.001826045,-2.738488472
183,0.004964136,-2.304156365
184,0.006473528,-2.188858954
185,0.002747313,-2.561091914
186,0.01290108,-1.889373937
187,0.009414203,-2.02621642
188,0.020700267,-1.684024062
189,0.0088394,-2.053577235
190,0.003349603,-2.475006643
191,0.017555552,-1.75558552
192,0.008849802,-2.053066425
193,0.019635448,-1.70695918
194,0.055161275,-1.258365704
195,0.016754489,-1.775868803
196,0.019430742,-1.711510622
197,0.003142641,-2.50270527
198,0.004837692,-2.315361763
199,0.005275371,-2.277746991
201,0.052169252,-1.282585389
202,0.000105625,-3.976233232
203,0.006495725,-2.187372345
204,0.000110871,-3.955182868
205,0.007901391,-2.102296446
206,0.000229445,-3.639322155
207,0.012275632,-1.910956123
208,0.000812443,-3.090206989
209,0.000490786,-3.309107952
210,0.00031512,-3.501524303
211,0.000509273,-3.293049771
212,7.08E-05,-4.14988806
213,0.001016716,-2.992800239
214,0.000463772,-3.333695409
215,4.98E-05,-4.302502806
216,0.000206671,-3.684721192
217,0.002751556,-2.560421608
218,1.79E-05,-4.747594754
219,0.000213705,-3.670184334
220,0.000869235,-3.060863016
221,0.002949172,-2.530299942
222,5.21E-05,-4.283197151
223,0.004198531,-2.37690262
224,0.000113971,-3.943207248
225,0.006225013,-2.205859725
226,5.53E-05,-4.257159895
227,0.00099822,-3.000773657
228,0.003502296,-2.455647174
229,0.57366097,-0.241344697
230,0.000143419,-3.843393118
231,6.88E-05,-4.162499157
232,0.001796069,-2.745676877
233,0.000977935,-3.009690201
234,0.00464629,-2.332893678
235,0.001969726,-2.705594118
236,0.000935336,-3.029032272
237,0.002947677,-2.530520084
238,0.001125194,-2.948772721
239,0.000308382,-3.51091044
240,0.012511592,-1.902687414
241,0.000568611,-3.245184636
242,0.004978932,-2.302863848
243,0.000828251,-3.081837812
244,0.00069219,-3.159774776
245,0.051208735,-1.290655956
246,0.012332596,-1.908945499
247,0.001919024,-2.71691969
248,0.003376994,-2.471469705
249,0.000163092,-3.787568384
250,0.00020059,-3.697691284
251,0.002943971,-2.531066512
252,0.000837438,-3.077047254
253,0.000463832,-3.33363957
254,0.000100618,-3.997325595
255,0.000974772,-3.011096758
256,0.003036635,-2.517607474
257,0.000945717,-3.02423876
258,0.007534565,-2.12294182
259,0.00154561,-2.81090014
260,0.001028351,-2.987858617
261,0.001762034,-2.753985653
262,0.004476419,-2.349069297
263,0.001974863,-2.704463129
264,0.008473372,-2.071943722
265,0.017796524,-1.749664819
266,0.001656473,-2.780815661
267,0.012687785,-1.896614202
268,8.64E-05,-4.063632742
269,0.001003829,-2.998340436
270,0.001983224,-2.702628293
271,0.015850632,-1.79995343
272,0.00561943,-2.2503077
273,0.005149907,-2.288200656
274,0.008765618,-2.057217444
275,0.00854136,-2.068472948
276,0.001625069,-2.789128083
277,0.02224727,-1.652723279
278,0.005141818,-2.288883263
279,0.006870212,-2.16302983
280,0.00389529,-2.409460234
281,0.005520354,-2.258033106
282,0.001821925,-2.739469521
283,0.004945566,-2.305783962
284,0.006473528,-2.188858954
285,0.002747313,-2.561091914
286,0.012941776,-1.888006127
287,0.009426117,-2.025667177
288,0.020700267,-1.684024062
289,0.008849082,-2.053101801
290,0.003352354,-2.474650121
291,0.017573265,-1.755147533
292,0.008840723,-2.053512218
293,0.019635448,-1.70695918
294,0.055180613,-1.25821348
295,0.016751217,-1.775953643
296,0.019463073,-1.710788578
297,0.003151191,-2.501525282
298,0.004821102,-2.31685371
299,0.005267581,-2.278388741
301,0.052169252,-1.282585389
302,0.000105506,-3.976723717
303,0.006515703,-2.186038709
304,0.00011099,-3.954716104
305,0.007911785,-2.101725546
306,0.000229445,-3.639322155
307,0.0122982,-1.910158439
308,0.00081298,-3.089920078
309,0.000490786,-3.309107952
310,0.000313987,-3.50308838
311,0.000508915,-3.293355003
312,7.07E-05,-4.150619875
313,0.00101785,-2.992316265
314,0.000462579,-3.334813689
315,4.99E-05,-4.301465028
316,0.000207088,-3.683845127
317,0.002751556,-2.560421608
318,1.78E-05,-4.749044851
319,0.000214481,-3.668612179
320,0.000868996,-3.06098224
321,0.002949172,-2.530299942
322,5.21E-05,-4.283197151
323,0.004196316,-2.377131766
324,0.000113971,-3.943207248
325,0.006230471,-2.205479108
326,5.53E-05,-4.257159895
327,0.000999533,-3.000202918
328,0.003503014,-2.455558172
329,0.57366097,-0.241344697
330,0.000142942,-3.844839679
331,6.91E-05,-4.160246871
332,0.001798756,-2.745027643
333,0.000981813,-3.007971348
334,0.00464629,-2.332893678
335,0.001969308,-2.705686276
336,0.000933308,-3.029975156
337,0.002942895,-2.531225294
338,0.001127222,-2.947990376
339,0.000308382,-3.51091044
340,0.012550643,-1.901334034
341,0.000569148,-3.244774883
342,0.004984083,-2.302414724
343,0.000830757,-3.080526039
344,0.000689983,-3.161161634
345,0.051208735,-1.290655956
346,0.012334648,-1.908873254
347,0.001917769,-2.717203608
348,0.003377353,-2.471423565
349,0.000163092,-3.787568384
350,0.000200113,-3.698725097
351,0.00293596,-2.532249837
352,0.000839586,-3.075934952
353,0.00046407,-3.333416309
354,0.000100439,-3.998098188
355,0.000974772,-3.011096758
356,0.003034602,-2.517898272
357,0.000945836,-3.024183966
358,0.00752874,-2.123277729
359,0.00154364,-2.81145403
360,0.001032468,-2.98612338
361,0.001757258,-2.755164594
362,0.004475221,-2.349185509
363,0.001973728,-2.70471276
364,0.008465737,-2.072335222
365,0.017796524,-1.749664819
366,0.001652413,-2.781881354
367,0.012704204,-1.896052547
368,8.64E-05,-4.063632742
369,0.001003829,-2.998340436
370,0.001985493,-2.702131614
371,0.015854871,-1.79983729
372,0.005637293,-2.248929411
373,0.005138404,-2.289171775
374,0.008761409,-2.057426058
375,0.008555969,-2.067730786
376,0.00162489,-2.789175935
377,0.022247147,-1.652725679
378,0.005153202,-2.287922834
379,0.00689806,-2.161273034
380,0.003893554,-2.409653748
381,0.005525388,-2.257637197
382,0.001825209,-2.738687341
383,0.004945566,-2.305783962
384,0.006494225,-2.187472637
385,0.002747313,-2.561091914
386,0.012904339,-1.889264221
387,0.009416791,-2.026097083
388,0.020694973,-1.684135137
389,0.008908195,-2.050210264
390,0.003349603,-2.475006643
391,0.017547119,-1.755794169
392,0.0088661,-2.052267392
393,0.019635448,-1.70695918
394,0.055180613,-1.25821348
395,0.01680092,-1.774666948
396,0.019376958,-1.712714407
397,0.003143179,-2.502630918
398,0.004825474,-2.316460041
399,0.005273574,-2.277894991
401,0.052169252,-1.282585389
402,0.000105625,-3.976233232
403,0.006497585,-2.187248016
404,0.000111228,-3.953784108
405,0.007911064,-2.101765117
406,0.000229325,-3.639547909
407,0.012275632,-1.910956123
408,0.000813278,-3.089760778
409,0.000491144,-3.308791449
410,0.000314166,-3.502841082
411,0.000508199,-3.293966111
412,7.09E-05,-4.149157521
413,0.001015881,-2.993157179
414,0.000462401,-3.334981683
415,4.98E-05,-4.302502806
416,0.000206432,-3.685222582
417,0.002751556,-2.560421608
418,1.79E-05,-4.747594754
419,0.000213944,-3.669699969
420,0.000869354,-3.060803401
421,0.002951802,-2.529912779
422,5.21E-05,-4.283197151
423,0.004205594,-2.376172624
424,0.00011409,-3.942753201
425,0.006225013,-2.205859725
426,5.54E-05,-4.25669217
427,0.000997624,-3.00103331
428,0.003498049,-2.456174084
429,0.57366097,-0.241344697
430,0.00014324,-3.843935019
431,6.90E-05,-4.160996366
432,0.001796905,-2.745474782
433,0.000979188,-3.009134117
434,0.00464629,-2.332893678
435,0.00197528,-2.704371231
436,0.00093462,-3.029364831
437,0.002946063,-2.530757978
438,0.001124179,-2.949164445
439,0.000308382,-3.51091044
440,0.012463792,-1.904349799
441,0.000570102,-3.244047381
442,0.004978932,-2.302863848
443,0.000829922,-3.080962857
444,0.000691653,-3.160111737
445,0.051078692,-1.291760232
446,0.012380872,-1.907248769
447,0.001917889,-2.71717656
448,0.003381838,-2.470847159
449,0.000163211,-3.78725102
450,0.00020053,-3.697820352
451,0.002942775,-2.531242921
452,0.000837438,-3.077047254
453,0.000463235,-3.334198291
454,0.000100558,-3.997582973
455,0.000973699,-3.011575495
456,0.003040102,-2.517111834
457,0.000946672,-3.023800605
458,0.007529641,-2.123225754
459,0.00154364,-2.81145403
460,0.001033721,-2.98559665
461,0.001757258,-2.755164594
462,0.004474503,-2.349255198
463,0.001974564,-2.704528826
464,0.00853072,-2.069014305
465,0.017796524,-1.749664819
466,0.001650741,-2.782320946
467,0.012684525,-1.896725792
468,8.65E-05,-4.062734477
469,0.00100353,-2.998469492
470,0.001981671,-2.702968453
471,0.015900714,-1.798583365
472,0.00561943,-2.2503077
473,0.005137685,-2.289232547
474,0.008761409,-2.057426058
475,0.00854136,-2.068472948
476,0.001636353,-2.786122979
477,0.022247147,-1.652725679
478,0.005182859,-2.285430604
479,0.006873993,-2.162790902
480,0.003890682,-2.409974237
481,0.005517477,-2.258259492
482,0.001825687,-2.738573702
483,0.00494946,-2.305442198
484,0.006524703,-2.185439283
485,0.002747552,-2.561054116
486,0.01290108,-1.889373937
487,0.009416791,-2.026097083
488,0.020809866,-1.681730706
489,0.008904466,-2.0503921
490,0.003349603,-2.475006643
491,0.017579088,-1.75500366
492,0.00883507,-2.053790013
493,0.019644262,-1.706764276
494,0.055160899,-1.258368667
495,0.016754489,-1.775868803
496,0.019463073,-1.710788578
497,0.003145989,-2.502242796
498,0.004824635,-2.316535527
499,0.005267581,-2.278388741
501,0.052169252,-1.282585389
502,0.000105625,-3.976233232
503,0.006497585,-2.187248016
504,0.00011093,-3.954949423
505,0.00796934,-2.098577627
506,0.000229922,-3.638420338
507,0.012330846,-1.909007129
508,0.000812443,-3.090206989
509,0.00049174,-3.308264457
510,0.000314762,-3.502017622
511,0.000507603,-3.294476026
512,7.08E-05,-4.14988806
513,0.001015523,-2.993310243
514,0.000462579,-3.334813689
515,5.00E-05,-4.300947067
516,0.000206551,-3.6849718
517,0.002751556,-2.560421608
518,1.79E-05,-4.747594754
519,0.000213944,-3.669699969
520,0.000872337,-3.059315838
521,0.002951802,-2.529912779
522,5.22E-05,-4.282204443
523,0.004198531,-2.37690262
524,0.00011409,-3.942753201
525,0.006225013,-2.205859725
526,5.54E-05,-4.25669217
527,0.000999533,-3.000202918
528,0.003495597,-2.456478665
529,0.57366097,-0.241344697
530,0.000142942,-3.844839679
531,6.91E-05,-4.160246871
532,0.001795651,-2.745777974
533,0.000977756,-3.00976967
534,0.004644014,-2.333106442
535,0.001965008,-2.706635579
536,0.000933069,-3.030086222
537,0.002942895,-2.531225294
538,0.001128058,-2.947668635
539,0.000308382,-3.51091044
540,0.012563741,-1.900881031
541,0.000570102,-3.244047381
542,0.004978932,-2.302863848
543,0.000829802,-3.081025304
544,0.000691534,-3.160186633
545,0.051098324,-1.291593341
546,0.012332596,-1.908945499
547,0.001916217,-2.717555356
548,0.003376994,-2.471469705
549,0.000163211,-3.78725102
550,0.000199994,-3.698983951
551,0.002935004,-2.532391344
552,0.000838393,-3.076552539
553,0.000463235,-3.334198291
554,0.000100558,-3.997582973
555,0.000973937,-3.011469064
556,0.003040102,-2.517111834
557,0.000945836,-3.024183966
558,0.007526458,-2.12340937
559,0.001544714,-2.811151826
560,0.001029067,-2.98755631
561,0.001755884,-2.755504141
562,0.004470491,-2.349644744
563,0.001974564,-2.704528826
564,0.008465737,-2.072335222
565,0.017810417,-1.749325904
566,0.001649547,-2.782635209
567,0.012689354,-1.89656049
568,8.63E-05,-4.063932589
569,0.001004067,-2.998237148
570,0.001981193,-2.703073171
571,0.015888117,-1.798927564
572,0.00561943,-2.2503077
573,0.005137924,-2.289212315
574,0.008761409,-2.057426058
575,0.008524468,-2.069332707
576,0.001623756,-2.789479226
577,0.02224727,-1.652723279
578,0.005157755,-2.287539273
579,0.006896259,-2.16138642
580,0.003894691,-2.409526953
581,0.005521313,-2.257957646
582,0.001825209,-2.738687341
583,0.004964136,-2.304156365
584,0.006486487,-2.187990472
585,0.002748149,-2.560959654
586,0.01290108,-1.889373937
587,0.009417513,-2.026063754
588,0.020686453,-1.684313965
589,0.008842346,-2.053432483
590,0.0033444,-2.475681774
591,0.017554278,-1.755617039
592,0.008843669,-2.053367533
593,0.01977618,-1.703857585
594,0.055109002,-1.258777456
595,0.016834803,-1.773791963
596,0.019376958,-1.712714407
597,0.003150234,-2.501657154
598,0.004822839,-2.316697273
599,0.005281902,-2.277209629
601,0.052285369,-1.281619819
602,0.000105506,-3.976723717
603,0.006510424,-2.186390729
604,0.00011093,-3.954949423
605,0.0079086,-2.101900369
606,0.000229922,-3.638420338
607,0.012298984,-1.910130747
608,0.000813278,-3.089760778
609,0.000489474,-3.310270439
610,0.000313927,-3.503170871
611,0.000508199,-3.293966111
612,7.08E-05,-4.150253813
613,0.001015702,-2.993233729
614,0.000462401,-3.334981683
615,4.98E-05,-4.302502806
616,0.000206969,-3.684095229
617,0.002756816,-2.55959224
618,1.78E-05,-4.749044851
619,0.000214421,-3.668732887
620,0.000869354,-3.060803401
621,0.002949949,-2.530185543
622,5.21E-05,-4.283197151
623,0.004205594,-2.376172624
624,0.00011409,-3.942753201
625,0.006230471,-2.205479108
626,5.54E-05,-4.25669217
627,0.001003471,-2.998495338
628,0.003495956,-2.456434091
629,0.57366097,-0.241344697
630,0.000143181,-3.844115818
631,6.88E-05,-4.162499157
632,0.001798697,-2.745042062
633,0.000978114,-3.009610695
634,0.004644014,-2.333106442
635,0.001969308,-2.705686276
636,0.000937126,-3.028202042
637,0.002946063,-2.530757978
638,0.001126148,-2.94840438
639,0.000308323,-3.51099443
640,0.012511592,-1.902687414
641,0.000570102,-3.244047381
642,0.004977434,-2.302994495
643,0.00083028,-3.0807756
644,0.000690281,-3.160973981
645,0.051191483,-1.290802292
646,0.012332596,-1.908945499
647,0.0019198,-2.716744024
648,0.003376994,-2.471469705
649,0.000162972,-3.78788598
650,0.000200232,-3.698466428
651,0.002938411,-2.53188743
652,0.000841614,-3.074887031
653,0.000464309,-3.333193137
654,0.00010032,-3.998613983
655,0.000975966,-3.010565447
656,0.003036635,-2.517607474
657,0.000945717,-3.02423876
658,0.007526458,-2.12340937
659,0.00154561,-2.81090014
660,0.0010268,-2.988514231
661,0.001757258,-2.755164594
662,0.004477377,-2.348976376
663,0.001980775,-2.703164846
664,0.008473372,-2.071943722
665,0.017872492,-1.747814892
666,0.001652413,-2.781881354
667,0.012687785,-1.896614202
668,8.63E-05,-4.063932589
669,0.001006573,-2.997154634
670,0.001982686,-2.702746036
671,0.015874917,-1.799288545
672,0.005637353,-2.248924783
673,0.005137685,-2.289232547
674,0.008761409,-2.057426058
675,0.00854136,-2.068472948
676,0.001630264,-2.78774219
677,0.022370022,-1.650333593
678,0.005150386,-2.28816021
679,0.006896259,-2.16138642
680,0.00390241,-2.408667061
681,0.005525388,-2.257637197
682,0.001821328,-2.739611874
683,0.004944309,-2.305894425
684,0.006473528,-2.188858954
685,0.002749584,-2.560733021
686,0.012954938,-1.887564654
687,0.009433337,-2.025334628
688,0.0207355,-1.68328548
689,0.008868024,-2.052173152
690,0.003342187,-2.47596922
691,0.017547119,-1.755794169
692,0.008838558,-2.053618602
693,0.019635448,-1.70695918
694,0.055161275,-1.258365704
695,0.0167931,-1.774869122
696,0.019430742,-1.711510622
697,0.003144554,-2.50244093
698,0.004825474,-2.316460041
699,0.005277408,-2.277579305
701,0.052169502,-1.282583311
702,0.000105625,-3.976233232
703,0.006498005,-2.187219943
704,0.000110692,-3.955883955
705,0.007940742,-2.100138904
706,0.000229564,-3.639096518
707,0.012271408,-1.911105605
708,0.000816559,-3.088012269
709,0.00049019,-3.309635969
710,0.000314643,-3.502182173
711,0.000507364,-3.294680159
712,7.08E-05,-4.150253813
713,0.001016358,-2.992953178
714,0.000463235,-3.334198291
715,4.99E-05,-4.301465028
716,0.00020673,-3.684595928
717,0.002751556,-2.560421608
718,1.79E-05,-4.747594754
719,0.000213884,-3.66982101
720,0.000872337,-3.059315838
721,0.002953835,-2.529613827
722,5.22E-05,-4.282204443
723,0.004196316,-2.377131766
724,0.000113851,-3.943661799
725,0.006230351,-2.205487482
726,5.53E-05,-4.257159895
727,0.000999533,-3.000202918
728,0.003501219,-2.455780697
729,0.57366097,-0.241344697
730,0.000143181,-3.844115818
731,6.90E-05,-4.160996366
732,0.001798458,-2.745099716
733,0.000978233,-3.009557716
734,0.004648865,-2.332653047
735,0.001976654,-2.704069308
736,0.000935336,-3.029032272
737,0.002946063,-2.530757978
738,0.001124179,-2.949164445
739,0.000308382,-3.51091044
740,0.012472966,-1.90403027
741,0.00056873,-3.245093551
742,0.004964794,-2.304098723
743,0.000828132,-3.081900385
744,0.000691653,-3.160111737
745,0.051211681,-1.290630967
746,0.012332596,-1.908945499
747,0.001917769,-2.717203608
748,0.003375559,-2.471654342
749,0.000163092,-3.787568384
750,0.000199874,-3.699242928
751,0.002932792,-2.532718762
752,0.000840779,-3.075318211
753,0.000463891,-3.333583764
754,0.000100439,-3.998098188
755,0.000973699,-3.011575495
756,0.003034602,-2.517898272
757,0.000945359,-3.024403182
758,0.00752874,-2.123277729
759,0.001545729,-2.81086658
760,0.001027635,-2.988161085
761,0.001759288,-2.754663141
762,0.004474503,-2.349255198
763,0.001974863,-2.704463129
764,0.008521162,-2.069501179
765,0.017796524,-1.749664819
766,0.001652771,-2.781787218
767,0.01268543,-1.896694799
768,8.64E-05,-4.063632742
769,0.001004246,-2.998159761
770,0.001983224,-2.702628293
771,0.015903136,-1.798517234
772,0.005622008,-2.25010855
773,0.005138404,-2.289171775
774,0.008753653,-2.057810689
775,0.008555969,-2.067730786
776,0.001636353,-2.786122979
777,0.02224727,-1.652723279
778,0.005150386,-2.28816021
779,0.006878855,-2.162483863
780,0.003895709,-2.409413537
781,0.005521313,-2.257957646
782,0.001825209,-2.738687341
783,0.004945926,-2.305752394
784,0.006482587,-2.188251633
785,0.002757892,-2.55942278
786,0.012904339,-1.889264221
787,0.009414203,-2.02621642
788,0.020700267,-1.684024062
789,0.008868024,-2.052173152
790,0.0033444,-2.475681774
791,0.017547119,-1.755794169
792,0.008843669,-2.053367533
793,0.019579163,-1.708205882
794,0.05518559,-1.25817431
795,0.016751217,-1.775953643
796,0.019394642,-1.712318238
797,0.003145989,-2.502242796
798,0.004825474,-2.316460041
799,0.005273574,-2.277894991
801,0.052214842,-1.282206029
802,0.000105744,-3.97574333
803,0.006523143,-2.18554313
804,0.000111228,-3.953784108
805,0.007911064,-2.101765117
806,0.000229445,-3.639322155
807,0.012292226,-1.910369469
808,0.000812443,-3.090206989
809,0.000492277,-3.307790735
810,0.00031512,-3.501524303
811,0.000508199,-3.293966111
812,7.11E-05,-4.148428208
813,0.001016358,-2.992953178
814,0.000465382,-3.332190303
815,5.01E-05,-4.300429723
816,0.000206551,-3.6849718
817,0.002756816,-2.55959224
818,1.78E-05,-4.749044851
819,0.000214779,-3.668008993
820,0.000874126,-3.05842574
821,0.00295772,-2.529042897
822,5.21E-05,-4.283197151
823,0.004198531,-2.37690262
824,0.000113911,-3.943434464
825,0.006230471,-2.205479108
826,5.54E-05,-4.25622492
827,0.000997624,-3.00103331
828,0.003498049,-2.456174084
829,0.57366097,-0.241344697
830,0.00014324,-3.843935019
831,6.88E-05,-4.162499157
832,0.001798697,-2.745042062
833,0.000981813,-3.007971348
834,0.00464629,-2.332893678
835,0.001969726,-2.705594118
836,0.000935575,-3.028921503
837,0.002954193,-2.529561112
838,0.001123762,-2.949325841
839,0.000308442,-3.510826507
840,0.012563741,-1.900881031
841,0.000569923,-3.244183665
842,0.004978932,-2.302863848
843,0.000828132,-3.081900385
844,0.000691534,-3.160186633
845,0.051098324,-1.291593341
846,0.012334648,-1.908873254
847,0.001916217,-2.717555356
848,0.003376994,-2.471469705
849,0.000163211,-3.78725102
850,0.000199755,-3.69950209
851,0.00293321,-2.532656809
852,0.000838393,-3.076552539
853,0.000464309,-3.333193137
854,0.000100379,-3.998356024
855,0.000976622,-3.010273502
856,0.003034602,-2.517898272
857,0.000945121,-3.024512805
858,0.00752916,-2.123253473
859,0.001546625,-2.810615091
860,0.001029067,-2.98755631
861,0.001760601,-2.754339011
862,0.004477377,-2.348976376
863,0.001978028,-2.703767594
864,0.008473372,-2.071943722
865,0.017810417,-1.749325904
866,0.001651697,-2.782069687
867,0.012689354,-1.89656049
868,8.64E-05,-4.063632742
869,0.001004067,-2.998237148
870,0.001983224,-2.702628293
871,0.015860926,-1.799671451
872,0.005637293,-2.248929411
873,0.005134869,-2.28947064
874,0.008761409,-2.057426058
875,0.008559817,-2.067535544
876,0.001625069,-2.789128083
877,0.022393672,-1.649874691
878,0.005150386,-2.28816021
879,0.006878855,-2.162483863
880,0.003895709,-2.409413537
881,0.005516398,-2.258344389
882,0.001823895,-2.739000049
883,0.004951377,-2.305274011
884,0.006486487,-2.187990472
885,0.002747014,-2.561139175
886,0.012939179,-1.888093268
887,0.009407706,-2.02651628
888,0.020700267,-1.684024062
889,0.008842346,-2.053432483
890,0.003355225,-2.474278401
891,0.017595528,-1.754597704
892,0.008849802,-2.053066425
893,0.019579163,-1.708205882
894,0.055180613,-1.25821348
895,0.016754489,-1.775868803
896,0.019394642,-1.712318238
897,0.003152746,-2.50131108
898,0.004822839,-2.316697273
899,0.005277408,-2.277579305
901,0.052169502,-1.282583311
902,0.000105744,-3.97574333
903,0.006520803,-2.185698945
904,0.000110871,-3.955182868
905,0.007911064,-2.101765117
906,0.000229445,-3.639322155
907,0.012325414,-1.909198468
908,0.000814471,-3.089124134
909,0.000492336,-3.307738103
910,0.000315001,-3.501688707
911,0.000509273,-3.293049771
912,7.08E-05,-4.14988806
913,0.001016716,-2.992800239
914,0.000462401,-3.334981683
915,4.99E-05,-4.301465028
916,0.000206551,-3.6849718
917,0.002753827,-2.560063269
918,1.79E-05,-4.747594754
919,0.000214421,-3.668732887
920,0.000869175,-3.060892797
921,0.002949949,-2.530185543
922,5.21E-05,-4.283197151
923,0.00420721,-2.376005794
924,0.00011409,-3.942753201
925,0.006230471,-2.205479108
926,5.53E-05,-4.257159895
927,0.001002039,-2.9991155
928,0.003502296,-2.455647174
929,0.57366097,-0.241344697
930,0.000143717,-3.842491463
931,6.88E-05,-4.162499157
932,0.001798458,-2.745099716
933,0.000981693,-3.008024134
934,0.004643595,-2.333145636
935,0.001969308,-2.705686276
936,0.000940348,-3.026711573
937,0.002949829,-2.530203128
938,0.001127939,-2.947714577
939,0.000308442,-3.510826507
940,0.012472966,-1.90403027
941,0.00056873,-3.245093551
942,0.004978932,-2.302863848
943,0.000828967,-3.081462624
944,0.000691832,-3.1599994
945,0.051211681,-1.290630967
946,0.012380872,-1.907248769
947,0.001916217,-2.717555356
948,0.00337819,-2.471315915
949,0.000163569,-3.78630028
950,0.000199755,-3.69950209
951,0.00293608,-2.53223217
952,0.000837557,-3.076985377
953,0.000463891,-3.333583764
954,0.000100439,-3.998098188
955,0.000973937,-3.011469064
956,0.003034004,-2.51798385
957,0.000947149,-3.023581693
958,0.007523755,-2.123565351
959,0.001545729,-2.81086658
960,0.001032468,-2.98612338
961,0.001756302,-2.755400784
962,0.004477377,-2.348976376
963,0.001978028,-2.703767594
964,0.008505773,-2.070286222
965,0.017834445,-1.74874039
966,0.001649547,-2.782635209
967,0.012687785,-1.896614202
968,8.65E-05,-4.062734477
969,0.001004067,-2.998237148
970,0.001981193,-2.703073171
971,0.015870677,-1.799404539
972,0.005611758,-2.250901049
973,0.005146492,-2.288488714
974,0.008762131,-2.057390282
975,0.008570337,-2.067002114
976,0.001627159,-2.788570019
977,0.02224727,-1.652723279
978,0.005155119,-2.287761296
979,0.006896259,-2.16138642
980,0.00389894,-2.409053468
981,0.005517477,-2.258259492
982,0.001826284,-2.738431689
983,0.004945566,-2.305783962
984,0.006473528,-2.188858954
985,0.002747313,-2.561091914
986,0.012903193,-1.889302806
987,0.009416791,-2.026097083
988,0.020694973,-1.684135137
989,0.008850404,-2.053036901
990,0.003349603,-2.475006643
991,0.017573265,-1.755147533
992,0.008833567,-2.053863908
993,0.019646877,-1.706706464
994,0.055160899,-1.258368667
995,0.016734792,-1.776379683
996,0.019426122,-1.711613881
997,0.003142641,-2.50270527
998,0.004825474,-2.316460041
999,0.005277408,-2.277579305

==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_0_train_thr_data.csv <==
,attack_thresholds,attack_ghresholds_log
1,0.052296296,-1.281529072
2,0.000105625,-3.976233232
3,0.006498005,-2.187219943
4,0.000110752,-3.955650134
5,0.007913406,-2.101636552
6,0.000230041,-3.638195169
7,0.012285166,-1.910618956
8,0.00081298,-3.089920078
9,0.00049174,-3.308264457
10,0.00031512,-3.501524303
11,0.000510227,-3.292236817
12,7.07E-05,-4.150619875
13,0.00101785,-2.992316265
14,0.000463116,-3.334310122
15,5.01E-05,-4.300429723
16,0.000206373,-3.685348028
17,0.002751556,-2.560421608
18,1.79E-05,-4.747594754
19,0.000214779,-3.668008993
20,0.000869354,-3.060803401
21,0.002953835,-2.529613827
22,5.21E-05,-4.283197151
23,0.004198531,-2.37690262
24,0.00011409,-3.942753201
25,0.00623293,-2.205307726
26,5.54E-05,-4.25622492
27,0.000993387,-3.002881342
28,0.003501578,-2.455736166
29,0.57366097,-0.241344697
30,0.000143181,-3.844115818
31,6.88E-05,-4.162499157
32,0.001796905,-2.745474782
33,0.000981693,-3.008024134
34,0.004644014,-2.333106442
35,0.00197528,-2.704371231
36,0.000937126,-3.028202042
37,0.002942895,-2.531225294
38,0.001124179,-2.949164445
39,0.00030868,-3.510490814
40,0.012563741,-1.900881031
41,0.00056885,-3.245002486
42,0.004988396,-2.302039071
43,0.000827476,-3.082244637
44,0.000691653,-3.160111737
45,0.051098324,-1.291593341
46,0.012334648,-1.908873254
47,0.001917769,-2.717203608
48,0.003381838,-2.470847159
49,0.000163211,-3.78725102
50,0.000200947,-3.69691752
51,0.002933987,-2.532541753
52,0.00084066,-3.075379852
53,0.000463951,-3.333527939
54,0.000100439,-3.998098188
55,0.000973937,-3.011469064
56,0.003040102,-2.517111834
57,0.00094518,-3.02448539
58,0.00752916,-2.123253473
59,0.001547401,-2.810397205
60,0.001028351,-2.987858617
61,0.001757258,-2.755164594
62,0.004474503,-2.349255198
63,0.001974863,-2.704463129
64,0.008463454,-2.072452387
65,0.017810417,-1.749325904
66,0.001647995,-2.783044088
67,0.012722496,-1.895427679
68,8.64E-05,-4.063632742
69,0.001004067,-2.998237148
70,0.001982686,-2.702746036
71,0.015850632,-1.79995343
72,0.005639031,-2.248795513
73,0.005137924,-2.289212315
74,0.008761409,-2.057426058
75,0.008559817,-2.067535544
76,0.00162698,-2.78861781
77,0.022290969,-1.651871047
78,0.005149907,-2.288200656
79,0.006890018,-2.161779673
80,0.003900316,-2.408900197
81,0.005516398,-2.258344389
82,0.001823895,-2.739000049
83,0.004944309,-2.305894425
84,0.006473528,-2.188858954
85,0.002751855,-2.560374462
86,0.01289951,-1.889426799
87,0.009438512,-2.025096472
88,0.020694973,-1.684135137
89,0.008849082,-2.053101801
90,0.003343204,-2.475837118
91,0.017546635,-1.755806155
92,0.008849802,-2.053066425
93,0.019579163,-1.708205882
94,0.055160899,-1.258368667
95,0.016754489,-1.775868803
96,0.019426122,-1.711613881
97,0.003144554,-2.50244093
98,0.004825474,-2.316460041
99,0.005277408,-2.277579305
101,0.052214842,-1.282206029
102,0.000105565,-3.976478405
103,0.006498005,-2.187219943
104,0.000110752,-3.955650134
105,0.0079086,-2.101900369
106,0.000230637,-3.637071073
107,0.012298984,-1.910130747
108,0.000813278,-3.089760778
109,0.000489474,-3.310270439
110,0.000313987,-3.50308838
111,0.000508199,-3.293966111
112,7.08E-05,-4.150253813
113,0.001016358,-2.992953178
114,0.000462162,-3.335205777
115,4.99E-05,-4.301465028
116,0.000206671,-3.684721192
117,0.002742053,-2.561924154
118,1.79E-05,-4.747594754
119,0.000213705,-3.670184334
120,0.000869175,-3.060892797
121,0.002959514,-2.52877963
122,5.21E-05,-4.283197151
123,0.004205594,-2.376172624
124,0.00011409,-3.942753201
125,0.006230471,-2.205479108
126,5.53E-05,-4.257159895
127,0.001002039,-2.9991155
128,0.003493384,-2.456753703
129,0.576695383,-0.239053526
130,0.000142942,-3.844839679
131,6.88E-05,-4.162499157
132,0.001793681,-2.746254805
133,0.000978114,-3.009610695
134,0.004644014,-2.333106442
135,0.001978446,-2.703675843
136,0.000933069,-3.030086222
137,0.002942895,-2.531225294
138,0.001126148,-2.94840438
139,0.000308442,-3.510826507
140,0.012472966,-1.90403027
141,0.00056873,-3.245093551
142,0.004964794,-2.304098723
143,0.000828132,-3.081900385
144,0.000691653,-3.160111737
145,0.051098324,-1.291593341
146,0.012380932,-1.907246646
147,0.00191544,-2.71773135
148,0.003377353,-2.471423565
149,0.000163211,-3.78725102
150,0.000199874,-3.699242928
151,0.002933868,-2.532559434
152,0.000837557,-3.076985377
153,0.000463891,-3.333583764
154,0.000100439,-3.998098188
155,0.000974474,-3.011229688
156,0.003036933,-2.51756472
157,0.00094697,-3.023663772
158,0.007526458,-2.12340937
159,0.001544356,-2.811252548
160,0.001028351,-2.987858617
161,0.001755884,-2.755504141
162,0.004482585,-2.348471421
163,0.001974564,-2.704528826
164,0.008463454,-2.072452387
165,0.017810417,-1.749325904
166,0.001652771,-2.781787218
167,0.012704204,-1.896052547
168,8.65E-05,-4.062734477
169,0.001004067,-2.998237148
170,0.001980058,-2.703322004
171,0.015874917,-1.799288545
172,0.005637772,-2.248892462
173,0.005141939,-2.288873116
174,0.008744152,-2.058282289
175,0.008555969,-2.067730786
176,0.00162489,-2.789175935
177,0.022247147,-1.652725679
178,0.005150386,-2.28816021
179,0.006872373,-2.162893296
180,0.00389529,-2.409460234
181,0.005517837,-2.25823116
182,0.001826045,-2.738488472
183,0.004964136,-2.304156365
184,0.006473528,-2.188858954
185,0.002747313,-2.561091914
186,0.01290108,-1.889373937
187,0.009414203,-2.02621642
188,0.020700267,-1.684024062
189,0.0088394,-2.053577235
190,0.003349603,-2.475006643
191,0.017555552,-1.75558552
192,0.008849802,-2.053066425
193,0.019635448,-1.70695918
194,0.055161275,-1.258365704
195,0.016754489,-1.775868803
196,0.019430742,-1.711510622
197,0.003142641,-2.50270527
198,0.004837692,-2.315361763
199,0.005275371,-2.277746991
201,0.052169252,-1.282585389
202,0.000105625,-3.976233232
203,0.006495725,-2.187372345
204,0.000110871,-3.955182868
205,0.007901391,-2.102296446
206,0.000229445,-3.639322155
207,0.012275632,-1.910956123
208,0.000812443,-3.090206989
209,0.000490786,-3.309107952
210,0.00031512,-3.501524303
211,0.000509273,-3.293049771
212,7.08E-05,-4.14988806
213,0.001016716,-2.992800239
214,0.000463772,-3.333695409
215,4.98E-05,-4.302502806
216,0.000206671,-3.684721192
217,0.002751556,-2.560421608
218,1.79E-05,-4.747594754
219,0.000213705,-3.670184334
220,0.000869235,-3.060863016
221,0.002949172,-2.530299942
222,5.21E-05,-4.283197151
223,0.004198531,-2.37690262
224,0.000113971,-3.943207248
225,0.006225013,-2.205859725
226,5.53E-05,-4.257159895
227,0.00099822,-3.000773657
228,0.003502296,-2.455647174
229,0.57366097,-0.241344697
230,0.000143419,-3.843393118
231,6.88E-05,-4.162499157
232,0.001796069,-2.745676877
233,0.000977935,-3.009690201
234,0.00464629,-2.332893678
235,0.001969726,-2.705594118
236,0.000935336,-3.029032272
237,0.002947677,-2.530520084
238,0.001125194,-2.948772721
239,0.000308382,-3.51091044
240,0.012511592,-1.902687414
241,0.000568611,-3.245184636
242,0.004978932,-2.302863848
243,0.000828251,-3.081837812
244,0.00069219,-3.159774776
245,0.051208735,-1.290655956
246,0.012332596,-1.908945499
247,0.001919024,-2.71691969
248,0.003376994,-2.471469705
249,0.000163092,-3.787568384
250,0.00020059,-3.697691284
251,0.002943971,-2.531066512
252,0.000837438,-3.077047254
253,0.000463832,-3.33363957
254,0.000100618,-3.997325595
255,0.000974772,-3.011096758
256,0.003036635,-2.517607474
257,0.000945717,-3.02423876
258,0.007534565,-2.12294182
259,0.00154561,-2.81090014
260,0.001028351,-2.987858617
261,0.001762034,-2.753985653
262,0.004476419,-2.349069297
263,0.001974863,-2.704463129
264,0.008473372,-2.071943722
265,0.017796524,-1.749664819
266,0.001656473,-2.780815661
267,0.012687785,-1.896614202
268,8.64E-05,-4.063632742
269,0.001003829,-2.998340436
270,0.001983224,-2.702628293
271,0.015850632,-1.79995343
272,0.00561943,-2.2503077
273,0.005149907,-2.288200656
274,0.008765618,-2.057217444
275,0.00854136,-2.068472948
276,0.001625069,-2.789128083
277,0.02224727,-1.652723279
278,0.005141818,-2.288883263
279,0.006870212,-2.16302983
280,0.00389529,-2.409460234
281,0.005520354,-2.258033106
282,0.001821925,-2.739469521
283,0.004945566,-2.305783962
284,0.006473528,-2.188858954
285,0.002747313,-2.561091914
286,0.012941776,-1.888006127
287,0.009426117,-2.025667177
288,0.020700267,-1.684024062
289,0.008849082,-2.053101801
290,0.003352354,-2.474650121
291,0.017573265,-1.755147533
292,0.008840723,-2.053512218
293,0.019635448,-1.70695918
294,0.055180613,-1.25821348
295,0.016751217,-1.775953643
296,0.019463073,-1.710788578
297,0.003151191,-2.501525282
298,0.004821102,-2.31685371
299,0.005267581,-2.278388741
301,0.052169252,-1.282585389
302,0.000105506,-3.976723717
303,0.006515703,-2.186038709
304,0.00011099,-3.954716104
305,0.007911785,-2.101725546
306,0.000229445,-3.639322155
307,0.0122982,-1.910158439
308,0.00081298,-3.089920078
309,0.000490786,-3.309107952
310,0.000313987,-3.50308838
311,0.000508915,-3.293355003
312,7.07E-05,-4.150619875
313,0.00101785,-2.992316265
314,0.000462579,-3.334813689
315,4.99E-05,-4.301465028
316,0.000207088,-3.683845127
317,0.002751556,-2.560421608
318,1.78E-05,-4.749044851
319,0.000214481,-3.668612179
320,0.000868996,-3.06098224
321,0.002949172,-2.530299942
322,5.21E-05,-4.283197151
323,0.004196316,-2.377131766
324,0.000113971,-3.943207248
325,0.006230471,-2.205479108
326,5.53E-05,-4.257159895
327,0.000999533,-3.000202918
328,0.003503014,-2.455558172
329,0.57366097,-0.241344697
330,0.000142942,-3.844839679
331,6.91E-05,-4.160246871
332,0.001798756,-2.745027643
333,0.000981813,-3.007971348
334,0.00464629,-2.332893678
335,0.001969308,-2.705686276
336,0.000933308,-3.029975156
337,0.002942895,-2.531225294
338,0.001127222,-2.947990376
339,0.000308382,-3.51091044
340,0.012550643,-1.901334034
341,0.000569148,-3.244774883
342,0.004984083,-2.302414724
343,0.000830757,-3.080526039
344,0.000689983,-3.161161634
345,0.051208735,-1.290655956
346,0.012334648,-1.908873254
347,0.001917769,-2.717203608
348,0.003377353,-2.471423565
349,0.000163092,-3.787568384
350,0.000200113,-3.698725097
351,0.00293596,-2.532249837
352,0.000839586,-3.075934952
353,0.00046407,-3.333416309
354,0.000100439,-3.998098188
355,0.000974772,-3.011096758
356,0.003034602,-2.517898272
357,0.000945836,-3.024183966
358,0.00752874,-2.123277729
359,0.00154364,-2.81145403
360,0.001032468,-2.98612338
361,0.001757258,-2.755164594
362,0.004475221,-2.349185509
363,0.001973728,-2.70471276
364,0.008465737,-2.072335222
365,0.017796524,-1.749664819
366,0.001652413,-2.781881354
367,0.012704204,-1.896052547
368,8.64E-05,-4.063632742
369,0.001003829,-2.998340436
370,0.001985493,-2.702131614
371,0.015854871,-1.79983729
372,0.005637293,-2.248929411
373,0.005138404,-2.289171775
374,0.008761409,-2.057426058
375,0.008555969,-2.067730786
376,0.00162489,-2.789175935
377,0.022247147,-1.652725679
378,0.005153202,-2.287922834
379,0.00689806,-2.161273034
380,0.003893554,-2.409653748
381,0.005525388,-2.257637197
382,0.001825209,-2.738687341
383,0.004945566,-2.305783962
384,0.006494225,-2.187472637
385,0.002747313,-2.561091914
386,0.012904339,-1.889264221
387,0.009416791,-2.026097083
388,0.020694973,-1.684135137
389,0.008908195,-2.050210264
390,0.003349603,-2.475006643
391,0.017547119,-1.755794169
392,0.0088661,-2.052267392
393,0.019635448,-1.70695918
394,0.055180613,-1.25821348
395,0.01680092,-1.774666948
396,0.019376958,-1.712714407
397,0.003143179,-2.502630918
398,0.004825474,-2.316460041
399,0.005273574,-2.277894991
401,0.052169252,-1.282585389
402,0.000105625,-3.976233232
403,0.006497585,-2.187248016
404,0.000111228,-3.953784108
405,0.007911064,-2.101765117
406,0.000229325,-3.639547909
407,0.012275632,-1.910956123
408,0.000813278,-3.089760778
409,0.000491144,-3.308791449
410,0.000314166,-3.502841082
411,0.000508199,-3.293966111
412,7.09E-05,-4.149157521
413,0.001015881,-2.993157179
414,0.000462401,-3.334981683
415,4.98E-05,-4.302502806
416,0.000206432,-3.685222582
417,0.002751556,-2.560421608
418,1.79E-05,-4.747594754
419,0.000213944,-3.669699969
420,0.000869354,-3.060803401
421,0.002951802,-2.529912779
422,5.21E-05,-4.283197151
423,0.004205594,-2.376172624
424,0.00011409,-3.942753201
425,0.006225013,-2.205859725
426,5.54E-05,-4.25669217
427,0.000997624,-3.00103331
428,0.003498049,-2.456174084
429,0.57366097,-0.241344697
430,0.00014324,-3.843935019
431,6.90E-05,-4.160996366
432,0.001796905,-2.745474782
433,0.000979188,-3.009134117
434,0.00464629,-2.332893678
435,0.00197528,-2.704371231
436,0.00093462,-3.029364831
437,0.002946063,-2.530757978
438,0.001124179,-2.949164445
439,0.000308382,-3.51091044
440,0.012463792,-1.904349799
441,0.000570102,-3.244047381
442,0.004978932,-2.302863848
443,0.000829922,-3.080962857
444,0.000691653,-3.160111737
445,0.051078692,-1.291760232
446,0.012380872,-1.907248769
447,0.001917889,-2.71717656
448,0.003381838,-2.470847159
449,0.000163211,-3.78725102
450,0.00020053,-3.697820352
451,0.002942775,-2.531242921
452,0.000837438,-3.077047254
453,0.000463235,-3.334198291
454,0.000100558,-3.997582973
455,0.000973699,-3.011575495
456,0.003040102,-2.517111834
457,0.000946672,-3.023800605
458,0.007529641,-2.123225754
459,0.00154364,-2.81145403
460,0.001033721,-2.98559665
461,0.001757258,-2.755164594
462,0.004474503,-2.349255198
463,0.001974564,-2.704528826
464,0.00853072,-2.069014305
465,0.017796524,-1.749664819
466,0.001650741,-2.782320946
467,0.012684525,-1.896725792
468,8.65E-05,-4.062734477
469,0.00100353,-2.998469492
470,0.001981671,-2.702968453
471,0.015900714,-1.798583365
472,0.00561943,-2.2503077
473,0.005137685,-2.289232547
474,0.008761409,-2.057426058
475,0.00854136,-2.068472948
476,0.001636353,-2.786122979
477,0.022247147,-1.652725679
478,0.005182859,-2.285430604
479,0.006873993,-2.162790902
480,0.003890682,-2.409974237
481,0.005517477,-2.258259492
482,0.001825687,-2.738573702
483,0.00494946,-2.305442198
484,0.006524703,-2.185439283
485,0.002747552,-2.561054116
486,0.01290108,-1.889373937
487,0.009416791,-2.026097083
488,0.020809866,-1.681730706
489,0.008904466,-2.0503921
490,0.003349603,-2.475006643
491,0.017579088,-1.75500366
492,0.00883507,-2.053790013
493,0.019644262,-1.706764276
494,0.055160899,-1.258368667
495,0.016754489,-1.775868803
496,0.019463073,-1.710788578
497,0.003145989,-2.502242796
498,0.004824635,-2.316535527
499,0.005267581,-2.278388741
501,0.052169252,-1.282585389
502,0.000105625,-3.976233232
503,0.006497585,-2.187248016
504,0.00011093,-3.954949423
505,0.00796934,-2.098577627
506,0.000229922,-3.638420338
507,0.012330846,-1.909007129
508,0.000812443,-3.090206989
509,0.00049174,-3.308264457
510,0.000314762,-3.502017622
511,0.000507603,-3.294476026
512,7.08E-05,-4.14988806
513,0.001015523,-2.993310243
514,0.000462579,-3.334813689
515,5.00E-05,-4.300947067
516,0.000206551,-3.6849718
517,0.002751556,-2.560421608
518,1.79E-05,-4.747594754
519,0.000213944,-3.669699969
520,0.000872337,-3.059315838
521,0.002951802,-2.529912779
522,5.22E-05,-4.282204443
523,0.004198531,-2.37690262
524,0.00011409,-3.942753201
525,0.006225013,-2.205859725
526,5.54E-05,-4.25669217
527,0.000999533,-3.000202918
528,0.003495597,-2.456478665
529,0.57366097,-0.241344697
530,0.000142942,-3.844839679
531,6.91E-05,-4.160246871
532,0.001795651,-2.745777974
533,0.000977756,-3.00976967
534,0.004644014,-2.333106442
535,0.001965008,-2.706635579
536,0.000933069,-3.030086222
537,0.002942895,-2.531225294
538,0.001128058,-2.947668635
539,0.000308382,-3.51091044
540,0.012563741,-1.900881031
541,0.000570102,-3.244047381
542,0.004978932,-2.302863848
543,0.000829802,-3.081025304
544,0.000691534,-3.160186633
545,0.051098324,-1.291593341
546,0.012332596,-1.908945499
547,0.001916217,-2.717555356
548,0.003376994,-2.471469705
549,0.000163211,-3.78725102
550,0.000199994,-3.698983951
551,0.002935004,-2.532391344
552,0.000838393,-3.076552539
553,0.000463235,-3.334198291
554,0.000100558,-3.997582973
555,0.000973937,-3.011469064
556,0.003040102,-2.517111834
557,0.000945836,-3.024183966
558,0.007526458,-2.12340937
559,0.001544714,-2.811151826
560,0.001029067,-2.98755631
561,0.001755884,-2.755504141
562,0.004470491,-2.349644744
563,0.001974564,-2.704528826
564,0.008465737,-2.072335222
565,0.017810417,-1.749325904
566,0.001649547,-2.782635209
567,0.012689354,-1.89656049
568,8.63E-05,-4.063932589
569,0.001004067,-2.998237148
570,0.001981193,-2.703073171
571,0.015888117,-1.798927564
572,0.00561943,-2.2503077
573,0.005137924,-2.289212315
574,0.008761409,-2.057426058
575,0.008524468,-2.069332707
576,0.001623756,-2.789479226
577,0.02224727,-1.652723279
578,0.005157755,-2.287539273
579,0.006896259,-2.16138642
580,0.003894691,-2.409526953
581,0.005521313,-2.257957646
582,0.001825209,-2.738687341
583,0.004964136,-2.304156365
584,0.006486487,-2.187990472
585,0.002748149,-2.560959654
586,0.01290108,-1.889373937
587,0.009417513,-2.026063754
588,0.020686453,-1.684313965
589,0.008842346,-2.053432483
590,0.0033444,-2.475681774
591,0.017554278,-1.755617039
592,0.008843669,-2.053367533
593,0.01977618,-1.703857585
594,0.055109002,-1.258777456
595,0.016834803,-1.773791963
596,0.019376958,-1.712714407
597,0.003150234,-2.501657154
598,0.004822839,-2.316697273
599,0.005281902,-2.277209629
601,0.052285369,-1.281619819
602,0.000105506,-3.976723717
603,0.006510424,-2.186390729
604,0.00011093,-3.954949423
605,0.0079086,-2.101900369
606,0.000229922,-3.638420338
607,0.012298984,-1.910130747
608,0.000813278,-3.089760778
609,0.000489474,-3.310270439
610,0.000313927,-3.503170871
611,0.000508199,-3.293966111
612,7.08E-05,-4.150253813
613,0.001015702,-2.993233729
614,0.000462401,-3.334981683
615,4.98E-05,-4.302502806
616,0.000206969,-3.684095229
617,0.002756816,-2.55959224
618,1.78E-05,-4.749044851
619,0.000214421,-3.668732887
620,0.000869354,-3.060803401
621,0.002949949,-2.530185543
622,5.21E-05,-4.283197151
623,0.004205594,-2.376172624
624,0.00011409,-3.942753201
625,0.006230471,-2.205479108
626,5.54E-05,-4.25669217
627,0.001003471,-2.998495338
628,0.003495956,-2.456434091
629,0.57366097,-0.241344697
630,0.000143181,-3.844115818
631,6.88E-05,-4.162499157
632,0.001798697,-2.745042062
633,0.000978114,-3.009610695
634,0.004644014,-2.333106442
635,0.001969308,-2.705686276
636,0.000937126,-3.028202042
637,0.002946063,-2.530757978
638,0.001126148,-2.94840438
639,0.000308323,-3.51099443
640,0.012511592,-1.902687414
641,0.000570102,-3.244047381
642,0.004977434,-2.302994495
643,0.00083028,-3.0807756
644,0.000690281,-3.160973981
645,0.051191483,-1.290802292
646,0.012332596,-1.908945499
647,0.0019198,-2.716744024
648,0.003376994,-2.471469705
649,0.000162972,-3.78788598
650,0.000200232,-3.698466428
651,0.002938411,-2.53188743
652,0.000841614,-3.074887031
653,0.000464309,-3.333193137
654,0.00010032,-3.998613983
655,0.000975966,-3.010565447
656,0.003036635,-2.517607474
657,0.000945717,-3.02423876
658,0.007526458,-2.12340937
659,0.00154561,-2.81090014
660,0.0010268,-2.988514231
661,0.001757258,-2.755164594
662,0.004477377,-2.348976376
663,0.001980775,-2.703164846
664,0.008473372,-2.071943722
665,0.017872492,-1.747814892
666,0.001652413,-2.781881354
667,0.012687785,-1.896614202
668,8.63E-05,-4.063932589
669,0.001006573,-2.997154634
670,0.001982686,-2.702746036
671,0.015874917,-1.799288545
672,0.005637353,-2.248924783
673,0.005137685,-2.289232547
674,0.008761409,-2.057426058
675,0.00854136,-2.068472948
676,0.001630264,-2.78774219
677,0.022370022,-1.650333593
678,0.005150386,-2.28816021
679,0.006896259,-2.16138642
680,0.00390241,-2.408667061
681,0.005525388,-2.257637197
682,0.001821328,-2.739611874
683,0.004944309,-2.305894425
684,0.006473528,-2.188858954
685,0.002749584,-2.560733021
686,0.012954938,-1.887564654
687,0.009433337,-2.025334628
688,0.0207355,-1.68328548
689,0.008868024,-2.052173152
690,0.003342187,-2.47596922
691,0.017547119,-1.755794169
692,0.008838558,-2.053618602
693,0.019635448,-1.70695918
694,0.055161275,-1.258365704
695,0.0167931,-1.774869122
696,0.019430742,-1.711510622
697,0.003144554,-2.50244093
698,0.004825474,-2.316460041
699,0.005277408,-2.277579305
701,0.052169502,-1.282583311
702,0.000105625,-3.976233232
703,0.006498005,-2.187219943
704,0.000110692,-3.955883955
705,0.007940742,-2.100138904
706,0.000229564,-3.639096518
707,0.012271408,-1.911105605
708,0.000816559,-3.088012269
709,0.00049019,-3.309635969
710,0.000314643,-3.502182173
711,0.000507364,-3.294680159
712,7.08E-05,-4.150253813
713,0.001016358,-2.992953178
714,0.000463235,-3.334198291
715,4.99E-05,-4.301465028
716,0.00020673,-3.684595928
717,0.002751556,-2.560421608
718,1.79E-05,-4.747594754
719,0.000213884,-3.66982101
720,0.000872337,-3.059315838
721,0.002953835,-2.529613827
722,5.22E-05,-4.282204443
723,0.004196316,-2.377131766
724,0.000113851,-3.943661799
725,0.006230351,-2.205487482
726,5.53E-05,-4.257159895
727,0.000999533,-3.000202918
728,0.003501219,-2.455780697
729,0.57366097,-0.241344697
730,0.000143181,-3.844115818
731,6.90E-05,-4.160996366
732,0.001798458,-2.745099716
733,0.000978233,-3.009557716
734,0.004648865,-2.332653047
735,0.001976654,-2.704069308
736,0.000935336,-3.029032272
737,0.002946063,-2.530757978
738,0.001124179,-2.949164445
739,0.000308382,-3.51091044
740,0.012472966,-1.90403027
741,0.00056873,-3.245093551
742,0.004964794,-2.304098723
743,0.000828132,-3.081900385
744,0.000691653,-3.160111737
745,0.051211681,-1.290630967
746,0.012332596,-1.908945499
747,0.001917769,-2.717203608
748,0.003375559,-2.471654342
749,0.000163092,-3.787568384
750,0.000199874,-3.699242928
751,0.002932792,-2.532718762
752,0.000840779,-3.075318211
753,0.000463891,-3.333583764
754,0.000100439,-3.998098188
755,0.000973699,-3.011575495
756,0.003034602,-2.517898272
757,0.000945359,-3.024403182
758,0.00752874,-2.123277729
759,0.001545729,-2.81086658
760,0.001027635,-2.988161085
761,0.001759288,-2.754663141
762,0.004474503,-2.349255198
763,0.001974863,-2.704463129
764,0.008521162,-2.069501179
765,0.017796524,-1.749664819
766,0.001652771,-2.781787218
767,0.01268543,-1.896694799
768,8.64E-05,-4.063632742
769,0.001004246,-2.998159761
770,0.001983224,-2.702628293
771,0.015903136,-1.798517234
772,0.005622008,-2.25010855
773,0.005138404,-2.289171775
774,0.008753653,-2.057810689
775,0.008555969,-2.067730786
776,0.001636353,-2.786122979
777,0.02224727,-1.652723279
778,0.005150386,-2.28816021
779,0.006878855,-2.162483863
780,0.003895709,-2.409413537
781,0.005521313,-2.257957646
782,0.001825209,-2.738687341
783,0.004945926,-2.305752394
784,0.006482587,-2.188251633
785,0.002757892,-2.55942278
786,0.012904339,-1.889264221
787,0.009414203,-2.02621642
788,0.020700267,-1.684024062
789,0.008868024,-2.052173152
790,0.0033444,-2.475681774
791,0.017547119,-1.755794169
792,0.008843669,-2.053367533
793,0.019579163,-1.708205882
794,0.05518559,-1.25817431
795,0.016751217,-1.775953643
796,0.019394642,-1.712318238
797,0.003145989,-2.502242796
798,0.004825474,-2.316460041
799,0.005273574,-2.277894991
801,0.052214842,-1.282206029
802,0.000105744,-3.97574333
803,0.006523143,-2.18554313
804,0.000111228,-3.953784108
805,0.007911064,-2.101765117
806,0.000229445,-3.639322155
807,0.012292226,-1.910369469
808,0.000812443,-3.090206989
809,0.000492277,-3.307790735
810,0.00031512,-3.501524303
811,0.000508199,-3.293966111
812,7.11E-05,-4.148428208
813,0.001016358,-2.992953178
814,0.000465382,-3.332190303
815,5.01E-05,-4.300429723
816,0.000206551,-3.6849718
817,0.002756816,-2.55959224
818,1.78E-05,-4.749044851
819,0.000214779,-3.668008993
820,0.000874126,-3.05842574
821,0.00295772,-2.529042897
822,5.21E-05,-4.283197151
823,0.004198531,-2.37690262
824,0.000113911,-3.943434464
825,0.006230471,-2.205479108
826,5.54E-05,-4.25622492
827,0.000997624,-3.00103331
828,0.003498049,-2.456174084
829,0.57366097,-0.241344697
830,0.00014324,-3.843935019
831,6.88E-05,-4.162499157
832,0.001798697,-2.745042062
833,0.000981813,-3.007971348
834,0.00464629,-2.332893678
835,0.001969726,-2.705594118
836,0.000935575,-3.028921503
837,0.002954193,-2.529561112
838,0.001123762,-2.949325841
839,0.000308442,-3.510826507
840,0.012563741,-1.900881031
841,0.000569923,-3.244183665
842,0.004978932,-2.302863848
843,0.000828132,-3.081900385
844,0.000691534,-3.160186633
845,0.051098324,-1.291593341
846,0.012334648,-1.908873254
847,0.001916217,-2.717555356
848,0.003376994,-2.471469705
849,0.000163211,-3.78725102
850,0.000199755,-3.69950209
851,0.00293321,-2.532656809
852,0.000838393,-3.076552539
853,0.000464309,-3.333193137
854,0.000100379,-3.998356024
855,0.000976622,-3.010273502
856,0.003034602,-2.517898272
857,0.000945121,-3.024512805
858,0.00752916,-2.123253473
859,0.001546625,-2.810615091
860,0.001029067,-2.98755631
861,0.001760601,-2.754339011
862,0.004477377,-2.348976376
863,0.001978028,-2.703767594
864,0.008473372,-2.071943722
865,0.017810417,-1.749325904
866,0.001651697,-2.782069687
867,0.012689354,-1.89656049
868,8.64E-05,-4.063632742
869,0.001004067,-2.998237148
870,0.001983224,-2.702628293
871,0.015860926,-1.799671451
872,0.005637293,-2.248929411
873,0.005134869,-2.28947064
874,0.008761409,-2.057426058
875,0.008559817,-2.067535544
876,0.001625069,-2.789128083
877,0.022393672,-1.649874691
878,0.005150386,-2.28816021
879,0.006878855,-2.162483863
880,0.003895709,-2.409413537
881,0.005516398,-2.258344389
882,0.001823895,-2.739000049
883,0.004951377,-2.305274011
884,0.006486487,-2.187990472
885,0.002747014,-2.561139175
886,0.012939179,-1.888093268
887,0.009407706,-2.02651628
888,0.020700267,-1.684024062
889,0.008842346,-2.053432483
890,0.003355225,-2.474278401
891,0.017595528,-1.754597704
892,0.008849802,-2.053066425
893,0.019579163,-1.708205882
894,0.055180613,-1.25821348
895,0.016754489,-1.775868803
896,0.019394642,-1.712318238
897,0.003152746,-2.50131108
898,0.004822839,-2.316697273
899,0.005277408,-2.277579305
901,0.052169502,-1.282583311
902,0.000105744,-3.97574333
903,0.006520803,-2.185698945
904,0.000110871,-3.955182868
905,0.007911064,-2.101765117
906,0.000229445,-3.639322155
907,0.012325414,-1.909198468
908,0.000814471,-3.089124134
909,0.000492336,-3.307738103
910,0.000315001,-3.501688707
911,0.000509273,-3.293049771
912,7.08E-05,-4.14988806
913,0.001016716,-2.992800239
914,0.000462401,-3.334981683
915,4.99E-05,-4.301465028
916,0.000206551,-3.6849718
917,0.002753827,-2.560063269
918,1.79E-05,-4.747594754
919,0.000214421,-3.668732887
920,0.000869175,-3.060892797
921,0.002949949,-2.530185543
922,5.21E-05,-4.283197151
923,0.00420721,-2.376005794
924,0.00011409,-3.942753201
925,0.006230471,-2.205479108
926,5.53E-05,-4.257159895
927,0.001002039,-2.9991155
928,0.003502296,-2.455647174
929,0.57366097,-0.241344697
930,0.000143717,-3.842491463
931,6.88E-05,-4.162499157
932,0.001798458,-2.745099716
933,0.000981693,-3.008024134
934,0.004643595,-2.333145636
935,0.001969308,-2.705686276
936,0.000940348,-3.026711573
937,0.002949829,-2.530203128
938,0.001127939,-2.947714577
939,0.000308442,-3.510826507
940,0.012472966,-1.90403027
941,0.00056873,-3.245093551
942,0.004978932,-2.302863848
943,0.000828967,-3.081462624
944,0.000691832,-3.1599994
945,0.051211681,-1.290630967
946,0.012380872,-1.907248769
947,0.001916217,-2.717555356
948,0.00337819,-2.471315915
949,0.000163569,-3.78630028
950,0.000199755,-3.69950209
951,0.00293608,-2.53223217
952,0.000837557,-3.076985377
953,0.000463891,-3.333583764
954,0.000100439,-3.998098188
955,0.000973937,-3.011469064
956,0.003034004,-2.51798385
957,0.000947149,-3.023581693
958,0.007523755,-2.123565351
959,0.001545729,-2.81086658
960,0.001032468,-2.98612338
961,0.001756302,-2.755400784
962,0.004477377,-2.348976376
963,0.001978028,-2.703767594
964,0.008505773,-2.070286222
965,0.017834445,-1.74874039
966,0.001649547,-2.782635209
967,0.012687785,-1.896614202
968,8.65E-05,-4.062734477
969,0.001004067,-2.998237148
970,0.001981193,-2.703073171
971,0.015870677,-1.799404539
972,0.005611758,-2.250901049
973,0.005146492,-2.288488714
974,0.008762131,-2.057390282
975,0.008570337,-2.067002114
976,0.001627159,-2.788570019
977,0.02224727,-1.652723279
978,0.005155119,-2.287761296
979,0.006896259,-2.16138642
980,0.00389894,-2.409053468
981,0.005517477,-2.258259492
982,0.001826284,-2.738431689
983,0.004945566,-2.305783962
984,0.006473528,-2.188858954
985,0.002747313,-2.561091914
986,0.012903193,-1.889302806
987,0.009416791,-2.026097083
988,0.020694973,-1.684135137
989,0.008850404,-2.053036901
990,0.003349603,-2.475006643
991,0.017573265,-1.755147533
992,0.008833567,-2.053863908
993,0.019646877,-1.706706464
994,0.055160899,-1.258368667
995,0.016734792,-1.776379683
996,0.019426122,-1.711613881
997,0.003142641,-2.50270527
998,0.004825474,-2.316460041
999,0.005277408,-2.277579305

==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_2_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
1,0.015429885,-1.811637307
2,3.49E-05,-4.456829879
3,0.0121873,-1.914092489
4,0.000159847,-3.796295834
5,0.022230361,-1.653053491
6,7.94E-05,-4.100232905
7,0.063744545,-1.195556975
8,0.000799575,-3.097141011
9,0.000332777,-3.477846761
10,0.000126711,-3.897184166
11,0.000418933,-3.377855527
12,0.001643023,-2.784356483
13,0.000475413,-3.322929114
14,0.00026306,-3.579944693
15,7.63E-06,-5.117511583
16,0.000454323,-3.342635678
17,0.010908257,-1.96224463
18,5.96E-06,-5.224721188
19,9.97E-05,-4.001505279
20,0.000807555,-3.092827772
21,0.001258297,-2.900216997
22,9.82E-05,-4.007784017
23,0.003765043,-2.424230074
24,0.000145067,-3.838430818
25,0.001958835,-2.70800221
26,4.14E-05,-4.383369401
27,0.002557937,-2.592110107
28,0.002969739,-2.527281782
29,0.541147172,-0.266684606
30,0.00033814,-3.47090401
31,7.55E-05,-4.122302564
32,0.002804396,-2.552160593
33,0.000472434,-3.325658845
34,0.006318355,-2.199395978
35,0.001231627,-2.909520855
36,0.000316927,-3.499040393
37,0.002157743,-2.666000359
38,0.004341226,-2.362387644
39,9.35E-05,-4.029394124
40,0.003758986,-2.42492929
41,0.001014314,-2.993827526
42,0.002234702,-2.650780383
43,0.002124198,-2.672805097
44,0.001070999,-2.970211093
45,0.338176727,-0.470856283
46,0.011152668,-1.952621229
47,0.003383984,-2.470571687
48,0.002019154,-2.694830626
49,7.66E-05,-4.115495582
50,4.17E-05,-4.379630906
51,0.002349357,-2.629051048
52,0.000238033,-3.623363526
53,0.000344336,-3.463017161
54,0.000249831,-3.602352904
55,0.000773965,-3.111278824
56,0.002551398,-2.593221867
57,0.002265983,-2.644743258
58,0.001750724,-2.756782333
59,0.000178202,-3.749087397
60,0.000669136,-3.174485451
61,0.004042431,-2.393357408
62,0.006342994,-2.197705696
63,0.005095472,-2.292815612
64,0.045012575,-1.346666145
65,0.013765051,-1.861222174
66,0.015023301,-1.823234621
67,0.007425802,-2.129256618
68,0.000268662,-3.570794323
69,0.000530579,-3.275249934
70,0.000586814,-3.231499308
71,0.260708332,-0.583845089
72,0.005283203,-2.277102666
73,0.005215491,-2.282704786
74,0.009154016,-2.038388326
75,0.007510994,-2.124302579
76,0.00204604,-2.689085825
77,0.016132418,-1.792300532
78,0.020677013,-1.684512192
79,0.016125496,-1.792486905
80,0.005356839,-2.271091374
81,0.019000195,-1.721241943
82,0.00266019,-2.575087307
83,0.009330713,-2.03008516
84,0.019551069,-1.708829502
85,0.004240806,-2.372551572
86,0.01066886,-1.971881991
87,0.005545352,-2.256070872
88,0.061409581,-1.211763863
89,0.065785475,-1.181869985
90,0.002691458,-2.570012321
91,0.019698586,-1.70556494
92,0.005253439,-2.27955632
93,0.015674014,-1.80481978
94,0.129913449,-0.886345886
95,0.030869102,-1.510476003
96,0.015141314,-1.819836437
97,0.003632615,-2.43978059
98,0.004937716,-2.306473867
99,0.006493658,-2.187510568
101,0.053733468,-1.269755128
102,0.001669443,-2.77742838
103,0.014082348,-1.851324928
104,0.00085508,-3.067993149
105,0.021723539,-1.663069429
106,0.000103588,-3.984692605
107,0.00719125,-2.143195635
108,0.001755008,-2.755720897
109,0.00073263,-3.135115148
110,0.000771702,-3.11255065
111,0.000772059,-3.112349596
112,0.00075431,-3.122450005
113,0.003151215,-2.501521977
114,0.001184953,-2.92629878
115,6.19E-05,-4.208535975
116,0.000171289,-3.766270321
117,0.024484271,-1.611112819
118,2.24E-05,-4.649536915
119,0.001342349,-2.872134598
120,0.000602779,-3.219841986
121,0.000662703,-3.178680905
122,2.66E-05,-4.575390802
123,0.000390573,-3.408298271
124,8.26E-05,-4.082974605
125,0.010704007,-1.970453616
126,0.000102872,-3.987701435
127,0.000294404,-3.53105687
128,0.003994226,-2.398567367
129,0.449800819,-0.346979758
130,0.00026163,-3.582312186
131,0.000208952,-3.67995335
132,0.002835304,-2.547400439
133,0.000889978,-3.050620718
134,0.026759112,-1.572528299
135,0.000661631,-3.179384117
136,0.002029385,-2.692635564
137,0.003654826,-2.437133271
138,0.001089218,-2.962885208
139,0.000643523,-3.191435885
140,0.017481882,-1.757411812
141,0.000738705,-3.131528697
142,0.010387051,-1.983507739
143,0.000582644,-3.234596405
144,0.002491705,-2.603503355
145,0.418298662,-0.378513525
146,0.009377717,-2.027902876
147,0.008547035,-2.068184515
148,0.004308585,-2.365665374
149,0.001121964,-2.950021005
150,0.000619339,-3.208071694
151,0.002191287,-2.659300784
152,0.010663788,-1.972088504
153,0.000219679,-3.658212261
154,0.001431513,-2.84420474
155,0.002959755,-2.528744303
156,0.001728709,-2.762278231
157,0.001791064,-2.7468888
158,0.017724691,-1.751421328
159,0.003242475,-2.489123304
160,0.001128394,-2.947539127
161,0.00788256,-2.103332733
162,0.003982946,-2.399795551
163,0.001189002,-2.92481756
164,0.023206428,-1.634391708
165,0.017631229,-1.753717413
166,0.001083145,-2.96531348
167,0.017176559,-1.76506383
168,0.000410711,-3.386463804
169,0.001189954,-2.924469785
170,0.007327822,-2.135025086
171,0.010580162,-1.975507699
172,0.003783569,-2.422098291
173,0.004441991,-2.352422373
174,0.062476736,-1.204281671
175,0.005576411,-2.253645204
176,0.002129907,-2.67163926
177,0.097407274,-1.011408611
178,0.0069744,-2.156493176
179,0.038238894,-1.417494675
180,0.004547255,-2.34225068
181,0.007217288,-2.141625991
182,0.000870326,-3.060318124
183,0.00049269,-3.307426393
184,0.035120193,-1.454443107
185,0.004482816,-2.348449089
186,0.003092153,-2.509739091
187,0.024764694,-1.606167029
188,0.029501947,-1.530149327
189,0.031574618,-1.500661894
190,0.001737396,-2.760101241
191,0.021561384,-1.666323362
192,0.001984176,-2.702419758
193,0.013949987,-1.855426211
194,0.041356597,-1.383455203
195,0.010580044,-1.975512516
196,0.011197346,-1.950884892
197,0.023921909,-1.621204169
198,0.001713476,-2.766121967
199,0.004224781,-2.374195804
201,0.123362228,-0.908817795
202,3.52E-05,-4.453875522
203,0.043647856,-1.360037089
204,0.000290113,-3.537432321
205,0.038026266,-1.41991632
206,0.003918115,-2.406922867
207,0.023459846,-1.62967484
208,0.002118131,-2.674047201
209,0.00281355,-2.550745407
210,0.000224088,-3.649580726
211,0.000158417,-3.800199306
212,0.000253407,-3.596181653
213,0.001390801,-2.856735065
214,0.000206211,-3.685688571
215,8.51E-05,-4.070010177
216,8.12E-05,-4.090560421
217,0.003086091,-2.510591204
218,2.04E-05,-4.690698208
219,0.000764197,-3.116794622
220,0.003714568,-2.430091689
221,0.00504115,-2.297470388
222,0.000117295,-3.930720259
223,0.001633144,-2.786975463
224,0.000139823,-3.854422261
225,0.004075793,-2.389787872
226,0.000186426,-3.729493626
227,0.001234603,-2.908472509
228,0.004945308,-2.305806617
229,10.66398811,1.027919652
230,4.99E-05,-4.301486727
231,0.000196438,-3.706775351
232,0.002688724,-2.570453801
233,0.00159851,-2.796284559
234,0.010412888,-1.982428817
235,0.00106564,-2.972389529
236,0.000266159,-3.574858968
237,0.008609912,-2.065001269
238,0.001629217,-2.788021143
239,0.000154722,-3.810448823
240,0.010272252,-1.988334319
241,0.000919277,-3.036553595
242,0.003125546,-2.505074068
243,0.001823193,-2.7391674
244,0.000252096,-3.598434276
245,0.404863566,-0.392691304
246,0.048348378,-1.315618088
247,0.001207338,-2.918171191
248,0.003915265,-2.407238867
249,0.000496264,-3.304286953
250,0.000231358,-3.635714596
251,0.000266636,-3.57408184
252,0.002839821,-2.546709081
253,0.002046516,-2.688984821
254,0.000198345,-3.702579655
255,0.002233156,-2.651080982
256,0.00318425,-2.496992798
257,0.002630942,-2.57988872
258,0.000842097,-3.074637679
259,0.000219917,-3.657741289
260,0.00109029,-2.9624581
261,0.001665397,-2.778482292
262,0.010891985,-1.96289296
263,0.001232579,-2.909185112
264,0.008802421,-2.055397845
265,0.097110808,-1.012732433
266,0.001248296,-2.903682583
267,0.013533981,-1.868574451
268,0.001098506,-2.959197552
269,0.001002762,-2.99880193
270,0.005644099,-2.248405352
271,0.061485138,-1.211229849
272,0.007092655,-2.149191154
273,0.005618969,-2.250343402
274,0.002062576,-2.685589965
275,0.012394074,-1.906785903
276,0.007590855,-2.119709304
277,0.039267786,-1.405963586
278,0.01338602,-1.873348516
279,0.011946912,-1.922744338
280,0.003041644,-2.516891668
281,0.001788565,-2.747495169
282,0.002094815,-2.678854321
283,0.003850191,-2.41451771
284,0.005978085,-2.223437941
285,0.002917916,-2.534927207
286,0.003802215,-2.419963384
287,0.012553482,-1.901235785
288,0.02758513,-1.559324962
289,0.088170141,-1.054678465
290,0.002141922,-2.669196346
291,0.002310585,-2.636278095
292,0.006122287,-2.213086323
293,0.012714161,-1.895712307
294,0.069172733,-1.160065068
295,0.038747855,-1.411752339
296,0.007239656,-2.140282094
297,0.002471252,-2.607082987
298,0.016758963,-1.775752846
299,0.035900466,-1.444899912
300,2.62E-06,-5.581267784
301,0.135858029,-0.86691469
302,0.000568467,-3.24529495
303,0.006165532,-2.210029449
304,8.11E-05,-4.091198607
305,0.019956166,-1.699922894
306,0.000424891,-3.371722634
307,0.013930354,-1.856037839
308,0.000428346,-3.368204856
309,0.004193798,-2.377392474
310,0.009039667,-2.043847547
311,0.001067307,-2.97171061
312,0.000102276,-3.990224826
313,0.001734778,-2.760756168
314,0.000694868,-3.158097773
315,0.000104183,-3.982201093
316,1.63E-05,-4.786972864
317,0.00818151,-2.087166558
318,1.97E-05,-4.706210213
319,0.000107044,-3.970436795
320,0.000862227,-3.064378589
321,0.00504198,-2.297398865
322,7.70E-05,-4.113474124
323,0.005267076,-2.278430399
324,3.16E-05,-4.500450878
325,0.004340988,-2.362411403
326,0.000189406,-3.722607142
327,0.001550426,-2.809549085
328,0.001406157,-2.851966067
329,0.551117003,-0.25875619
330,0.000483515,-3.315589889
331,4.22E-05,-4.374695811
332,0.000589793,-3.22930054
333,0.000220275,-3.657035758
334,0.00314765,-2.502013591
335,0.006221688,-2.206091747
336,0.00165659,-2.780784987
337,0.015697602,-1.804166681
338,0.00137342,-2.862196521
339,0.000112289,-3.949663395
340,0.017539984,-1.755970817
341,0.000486851,-3.31260357
342,0.004627828,-2.334622832
343,0.000483396,-3.315696924
344,0.001383539,-2.85900854
345,0.113767222,-0.943982848
346,0.047406446,-1.3241626
347,0.001064687,-2.972777939
348,0.000938928,-3.027367581
349,0.000341357,-3.46679101
350,0.000145902,-3.835940145
351,0.006080936,-2.216029555
352,8.90E-05,-4.050388638
353,0.000314425,-3.502483402
354,0.000118845,-3.925020559
355,0.000167833,-3.775123694
356,0.008966775,-2.047363743
357,0.00123889,-2.906967378
358,0.00625249,-2.203946995
359,0.022089977,-1.65580474
360,0.000701658,-3.15387447
361,0.001201146,-2.920404056
362,0.00720486,-2.142374427
363,0.003686539,-2.433381207
364,0.014622661,-1.83497358
365,0.10685055,-0.97122324
366,0.002114919,-2.674706258
367,0.024761787,-1.606218022
368,0.000201205,-3.696361147
369,0.001765718,-2.753078688
370,0.000479821,-3.318920328
371,0.035717361,-1.447120641
372,0.004549272,-2.342058062
373,0.002277164,-2.642605731
374,0.084094755,-1.075231089
375,0.002833164,-2.547728311
376,0.000444909,-3.35172852
377,0.023977078,-1.620203735
378,0.024145706,-1.617160098
379,0.004975438,-2.303168712
380,0.003462869,-2.460563999
381,0.004996077,-2.301370863
382,0.007372435,-2.132389064
383,0.003508129,-2.454924426
384,0.002385035,-2.622505257
385,0.004704004,-2.327532346
386,0.00191743,-2.717280463
387,0.015603246,-1.80678504
388,0.048742887,-1.312088755
389,0.000987757,-3.005349885
390,0.004290898,-2.367451776
391,0.021075584,-1.676220382
392,0.00042358,-3.373064464
393,0.008165075,-2.088039848
394,0.070311978,-1.152970682
395,0.005606048,-2.251343203
396,0.033615571,-1.473459514
397,0.01971986,-1.705096182
398,0.001478175,-2.830274132
399,0.007873216,-2.103847849
401,0.123974055,-0.906669193
402,0.000120513,-3.918964912
403,0.007998579,-2.096987152
404,9.97E-05,-4.001505248
405,0.014074826,-1.851556975
406,0.000623151,-3.205406568
407,0.096886314,-1.013737564
408,0.000279507,-3.553607736
409,0.000331824,-3.479092732
410,0.001407467,-2.851561832
411,0.001136372,-2.944479349
412,1.84E-05,-4.736173181
413,0.000997403,-3.001129154
414,0.001125656,-2.948594463
415,0.00019465,-3.710745986
416,0.000314901,-3.501825477
417,0.00447439,-2.349266181
418,6.79E-06,-5.167816527
419,0.000427393,-3.369172437
420,0.001181977,-2.92739115
421,0.004341226,-2.362387644
422,0.000164257,-3.784476348
423,0.002834115,-2.54758254
424,6.21E-05,-4.20686566
425,0.020791207,-1.682120308
426,4.68E-05,-4.329307535
427,0.002816997,-2.550213579
428,0.00210219,-2.677327952
429,0.505288363,-0.296460704
430,7.05E-05,-4.152117714
431,7.05E-05,-4.152117714
432,0.005746985,-2.240559912
433,0.001631478,-2.787418757
434,0.008997728,-2.045867134
435,0.002595511,-2.585777199
436,0.001204004,-2.919372096
437,0.005394663,-2.268035664
438,0.00267303,-2.572996108
439,0.000142326,-3.846716477
440,0.026850216,-1.571052215
441,0.000275931,-3.559198817
442,0.001304371,-2.884598733
443,0.000776704,-3.109744202
444,0.000462544,-3.334846697
445,0.040086061,-1.39700662
446,0.001684914,-2.773422173
447,0.000926542,-3.033134872
448,0.000576092,-3.23950834
449,0.000441215,-3.355349301
450,9.44E-05,-4.024985235
451,0.000486375,-3.313028932
452,0.010509151,-1.978432366
453,0.001636358,-2.786121774
454,0.000175937,-3.754641761
455,0.003267784,-2.485746609
456,0.00184009,-2.735161038
457,0.000398556,-3.399510169
458,0.027119186,-1.566723354
459,0.007736718,-2.111443243
460,0.000195007,-3.709948956
461,0.003045209,-2.516382864
462,0.018058764,-1.743311982
463,0.005822009,-2.234927097
464,3.87E-05,-4.41181494
465,0.008203738,-2.085988198
466,0.002198542,-2.657865141
467,0.103190452,-0.986360486
468,0.000118725,-3.925456351
469,0.006617655,-2.179295905
470,0.001152923,-2.938199528
471,0.000803863,-3.094818123
472,0.005126308,-2.290195288
473,0.009493681,-2.02256538
474,0.011340091,-1.94538346
475,0.012402787,-1.906480719
476,0.000457421,-3.339684257
477,0.527940214,-0.277415256
478,0.001118987,-2.95117483
479,0.00690988,-2.160529504
480,0.038025461,-1.419925511
481,0.002937053,-2.532088271
482,0.0011534,-2.938020165
483,0.00278395,-2.555338613
484,0.000647574,-3.188710893
485,0.008331897,-2.079256121
486,0.012081305,-1.917886134
487,0.020974614,-1.678306029
488,0.009411728,-2.026330632
489,0.00179273,-2.746485042
490,0.00311592,-2.506413652
491,0.006985764,-2.155786089
492,0.007795152,-2.108175424
493,0.008797458,-2.055642779
494,0.119147658,-0.923914489
495,0.150051713,-0.823759042
496,0.007511585,-2.124268386
497,0.010811444,-1.966116282
498,0.004725123,-2.325586855
499,0.0073593,-2.133163504
501,0.048759352,-1.311942071
502,0.000123493,-3.90835696
503,0.057251908,-1.242210036
504,0.000339927,-3.468614182
505,0.000449556,-3.347215851
506,0.000199775,-3.699459255
507,0.006121221,-2.213161974
508,0.00041655,-3.380333165
509,0.000351367,-3.454238713
510,0.000142564,-3.845989662
511,0.002852302,-2.544804487
512,0.000176891,-3.752294404
513,0.007739912,-2.111263989
514,0.000380563,-3.419573608
515,2.94E-05,-4.530999332
516,0.000103588,-3.984692605
517,0.010526727,-1.977706642
518,1.39E-05,-4.855507069
519,0.000157344,-3.803150149
520,0.000732035,-3.135468345
521,0.009529931,-2.020910222
522,6.97E-05,-4.156549168
523,0.003164999,-2.499626365
524,6.52E-05,-4.185716724
525,0.079790175,-1.098050583
526,6.45E-05,-4.190506648
527,0.000543208,-3.265033535
528,0.005293401,-2.276265208
529,0.102059439,-0.991146824
530,0.000329559,-3.482066326
531,2.10E-05,-4.678181788
532,0.002155126,-2.666527366
533,0.00164933,-2.782692405
534,0.006613984,-2.179536875
535,0.006915207,-2.160194785
536,0.001137206,-2.944160954
537,0.001359611,-2.866585351
538,0.000361616,-3.441752857
539,0.000466357,-3.331281324
540,0.001839257,-2.735357674
541,2.73E-05,-4.56386035
542,0.007713769,-2.112733365
543,0.001181381,-2.927609955
544,0.000525932,-3.279070162
545,0.979176998,-0.009138797
546,0.097785711,-1.009724601
547,0.003255071,-2.48743958
548,0.001817481,-2.74053009
549,0.000134936,-3.869872792
550,0.000636613,-3.196124261
551,0.001819385,-2.740075394
552,0.003597457,-2.444004421
553,0.001876262,-2.72670654
554,0.000531532,-3.274470453
555,0.001015148,-2.993470782
556,0.0020759,-2.682793552
557,0.001645284,-2.783759216
558,0.009932617,-2.002936323
559,0.008064565,-2.09341904
560,0.000335756,-3.473975966
561,0.001389372,-2.857181371
562,0.014564743,-1.836697166
563,0.003301766,-2.481253647
564,0.020015644,-1.698630434
565,0.033074468,-1.480507128
566,0.00793377,-2.100520377
567,0.010330303,-1.985886955
568,0.001557567,-2.807553251
569,0.0008658,-3.062582528
570,0.005937438,-2.226400879
571,0.004951002,-2.305306892
572,0.003920252,-2.406686018
573,0.003435069,-2.464064476
574,0.02951595,-1.529943234
575,0.007677926,-2.114756092
576,0.001406753,-2.851782303
577,0.074596286,-1.127282796
578,0.001946937,-2.710648114
579,0.011696687,-1.931937133
580,0.005476946,-2.26146154
581,0.003153354,-2.501227282
582,0.004163408,-2.380551057
583,0.001699433,-2.769695873
584,0.003819078,-2.418041501
585,0.006733229,-2.17177662
586,0.011900853,-1.924421896
587,0.004935937,-2.306630351
588,0.028522622,-1.544810556
589,0.03019073,-1.520126379
590,0.004691427,-2.32869507
591,0.010956013,-1.960347475
592,0.012823501,-1.891993401
593,0.003751148,-2.425835827
594,0.147770584,-0.830412011
595,0.002177608,-2.662020396
596,0.021934299,-1.658876245
597,0.001940869,-2.712003744
598,0.00739551,-2.131031893
599,0.003073494,-2.512367605
601,0.043435574,-1.362154439
602,0.000199894,-3.699200244
603,0.0074387,-2.128502973
604,0.00035959,-3.444192687
605,0.005037354,-2.297797502
606,4.63E-05,-4.334868217
607,0.017398471,-1.759488916
608,0.000464093,-3.333394739
609,0.020719515,-1.683620411
610,0.000553097,-3.257198428
611,0.004288287,-2.367716166
612,0.000419529,-3.377238335
613,0.006566968,-2.182635081
614,0.000790641,-3.102020667
615,2.96E-05,-4.529244633
616,7.45E-05,-4.127826042
617,0.00217059,-2.663422298
618,6.74E-05,-4.17165609
619,0.000218487,-3.66057487
620,0.00062196,-3.206237685
621,0.002177132,-2.662115273
622,7.58E-05,-4.120249248
623,0.001493292,-2.825855214
624,8.65E-05,-4.062772083
625,0.024952142,-1.602892174
626,0.000106925,-3.970920685
627,0.00064948,-3.18743443
628,0.025058407,-1.601046535
629,5.071547508,0.705140498
630,0.000201324,-3.696103976
631,6.06E-05,-4.217839337
632,0.008704104,-2.060275952
633,0.001271274,-2.895760855
634,0.006234365,-2.205207804
635,0.000906771,-3.042502159
636,0.001525668,-2.816539907
637,0.004434158,-2.353188872
638,0.001287704,-2.890184039
639,0.000273786,-3.562588363
640,0.022843428,-1.641238724
641,0.00027319,-3.563534597
642,0.007135621,-2.146568208
643,0.000904747,-3.043472991
644,0.001320563,-2.879240982
645,0.15383701,-0.812939169
646,0.023125242,-1.635913705
647,0.001177214,-2.929144636
648,0.008705403,-2.060211133
649,0.000630895,-3.200042977
650,0.000285823,-3.543902805
651,0.001115415,-2.952563515
652,0.000110382,-3.957102874
653,0.00021503,-3.667500066
654,0.000497932,-3.302829588
655,9.79E-05,-4.009367988
656,0.006644892,-2.177512101
657,0.000861274,-3.0648588
658,0.003362599,-2.473324973
659,0.003164524,-2.499691577
660,0.003431624,-2.46450027
661,0.005484652,-2.260850904
662,0.005480147,-2.261207794
663,0.000384257,-3.41537831
664,0.006766501,-2.169635827
665,0.00653061,-2.185046257
666,0.001798323,-2.745132272
667,0.0309225,-1.509725396
668,0.001660041,-2.779881113
669,0.00028344,-3.547539585
670,0.001604461,-2.794670742
671,0.005093455,-2.2929875
672,0.00674507,-2.171013555
673,0.014961765,-1.825017167
674,0.015286314,-1.815697215
675,0.015032226,-1.822976697
676,0.000524145,-3.280548482
677,0.010000954,-1.999958554
678,0.016336149,-1.786850325
679,0.010189655,-1.99184051
680,0.000424176,-3.372454038
681,0.002917559,-2.5349803
682,0.009400273,-2.026859545
683,0.020401865,-1.690330125
684,0.006396534,-2.194055261
685,0.001559352,-2.807055731
686,0.003345371,-2.475555683
687,0.003062561,-2.513915296
688,0.019787883,-1.703600658
689,0.006469852,-2.189105666
690,0.001943963,-2.71131211
691,0.025528101,-1.592981486
692,0.009067783,-2.042498875
693,0.021489866,-1.667766291
694,0.11954578,-0.92246575
695,0.012861043,-1.890723802
696,0.006384453,-2.194876319
697,0.004343125,-2.362197714
698,0.001125894,-2.948502622
699,0.007919106,-2.10132386
700,1.55E-06,-5.809746898
701,0.053496759,-1.271672525
702,8.38E-05,-4.076752788
703,0.012543712,-1.901573932
704,0.00743515,-2.128710267
705,0.003562891,-2.448197501
706,0.000672829,-3.172095155
707,0.179498315,-0.745939624
708,7.57E-05,-4.120932622
709,0.002221618,-2.653330599
710,0.000604089,-3.218898779
711,0.002908882,-2.536273828
712,0.000399867,-3.398084199
713,0.001313777,-2.881478442
714,0.000729176,-3.137167783
715,5.52E-05,-4.258120904
716,0.000326699,-3.485851814
717,0.002221618,-2.653330599
718,9.78E-06,-5.009878189
719,0.000106567,-3.972375509
720,0.00043204,-3.364475702
721,0.000448722,-3.34802237
722,1.53E-05,-4.816483244
723,0.13175945,-0.880218227
724,0.000345409,-3.461666529
725,0.300622821,-0.521978054
726,0.000232431,-3.633705751
727,0.000502341,-3.299001408
728,0.003709461,-2.430689182
729,0.286651254,-0.542646154
730,0.000925351,-3.033693478
731,6.97E-05,-4.156549168
732,0.003153354,-2.501227282
733,0.001545307,-2.810985099
734,0.008850749,-2.053019992
735,0.001571969,-2.803556084
736,0.000989662,-3.004512893
737,0.005357907,-2.271004854
738,0.002336869,-2.63136563
739,0.000310134,-3.508449971
740,0.114155896,-0.942501653
741,0.002714047,-2.56638264
742,0.017733708,-1.751200446
743,0.003375786,-2.471625046
744,0.004371373,-2.359382136
745,0.031807795,-1.497466434
746,0.21922946,-0.659101086
747,0.002195331,-2.658499983
748,0.026101988,-1.583326418
749,0.000234457,-3.629936456
750,0.000236483,-3.626199593
751,0.019491214,-1.710161103
752,0.000931068,-3.031018693
753,0.000653768,-3.184576059
754,8.48E-05,-4.071838717
755,0.003049369,-2.515790056
756,0.007342259,-2.134170276
757,0.003434357,-2.464154591
758,0.005717946,-2.242759969
759,0.002996124,-2.523440203
760,0.01057332,-1.97578862
761,0.002301784,-2.637935521
762,0.003633684,-2.439652814
763,0.00173692,-2.760220248
764,0.002301189,-2.638047732
765,0.010561997,-1.976253957
766,0.001673132,-2.776469687
767,0.009411019,-2.026363337
768,0.000411545,-3.385582687
769,0.000655079,-3.18370642
770,0.001294371,-2.887941274
771,0.005535512,-2.256842185
772,0.006407195,-2.193332074
773,0.001640761,-2.784954635
774,0.013807261,-1.859892454
775,0.006997957,-2.155028737
776,0.000399748,-3.398213659
777,0.090823956,-1.041799586
778,0.01098042,-1.959381055
779,0.006888688,-2.16186348
780,0.005858512,-2.232212667
781,0.005366799,-2.270284636
782,0.001574468,-2.802866102
783,0.01121491,-1.950204204
784,0.013375434,-1.873692114
785,0.004606825,-2.336598301
786,0.005995148,-2.222200067
787,0.003826203,-2.417231986
788,0.013141685,-1.881348941
789,0.012314714,-1.909575685
790,0.002293934,-2.639419104
791,0.059996571,-1.221873567
792,0.005097844,-2.292613484
793,0.076576889,-1.115902284
794,0.013873572,-1.857811722
795,0.018944634,-1.722513778
796,0.019135164,-1.718167809
797,0.007040335,-2.152406655
798,0.003624538,-2.440747292
799,0.010300098,-1.987158644
801,0.040947262,-1.387775131
802,2.67E-05,-4.57344768
803,0.005541558,-2.256368087
804,0.000178202,-3.749087397
805,0.017552048,-1.755672203
806,0.000334088,-3.476139361
807,0.022794606,-1.642167907
808,0.00034243,-3.465428645
809,0.000539515,-3.267996576
810,9.72E-05,-4.0125534
811,0.000874852,-3.058065495
812,2.96E-05,-4.529244633
813,0.000919992,-3.036216147
814,0.000497575,-3.303141469
815,1.38E-05,-4.85923491
816,0.000232789,-3.633038204
817,0.001474485,-2.831359631
818,1.22E-05,-4.91509236
819,5.96E-05,-4.224732832
820,0.000151384,-3.819919033
821,0.00097418,-3.011360582
822,9.35E-05,-4.029394124
823,0.00364865,-2.437867779
824,9.50E-05,-4.0222522
825,0.05236081,-1.280993641
826,5.71E-05,-4.243366783
827,0.001339016,-2.873214379
828,0.002127528,-2.672124629
829,5.866415501,0.76837282
830,0.000227902,-3.642251508
831,0.000165806,-3.780398788
832,0.001425204,-2.846123008
833,0.000731439,-3.135821864
834,0.016566573,-1.780767329
835,0.001965973,-2.706422438
836,0.00069189,-3.159963118
837,0.003245327,-2.488741516
838,0.002284776,-2.641156425
839,0.000389619,-3.409359578
840,0.006395113,-2.194151764
841,4.51E-05,-4.346207883
842,0.012473664,-1.90400595
843,0.002970214,-2.527212259
844,0.000979778,-3.008872365
845,0.17342709,-0.760883063
846,0.013408251,-1.872627865
847,0.002709054,-2.567182388
848,0.022438683,-1.649002644
849,0.000257816,-3.588689365
850,0.000176414,-3.753466479
851,0.005428099,-2.265352234
852,0.001503172,-2.822991395
853,0.000104779,-3.979723764
854,0.000201443,-3.695846927
855,0.000774084,-3.11121197
856,0.009043684,-2.04365461
857,0.003190429,-2.496150859
858,0.009285479,-2.032195695
859,0.000567037,-3.246388579
860,0.001369611,-2.863402798
861,0.001366635,-2.864347545
862,0.003960861,-2.40221041
863,0.000606472,-3.217189146
864,0.014014759,-1.853414363
865,0.007884334,-2.103234995
866,0.000962152,-3.016756326
867,0.010745756,-1.968763012
868,0.000102038,-3.991238308
869,0.000420005,-3.376745206
870,0.002411674,-2.617681439
871,0.029602291,-1.528674676
872,0.002355422,-2.627931293
873,0.004024147,-2.395326207
874,0.017729491,-1.751303733
875,0.01387604,-1.857734442
876,0.000825422,-3.083323959
877,0.001519122,-2.818407467
878,0.006403523,-2.193581024
879,0.020454191,-1.6892177
880,0.003157988,-2.500589466
881,0.006723046,-2.172433928
882,0.003838197,-2.415872728
883,0.004030558,-2.394634845
884,0.003086448,-2.51054101
885,0.007392433,-2.131212603
886,0.004181333,-2.378685207
887,0.037521303,-1.425722092
888,0.009738083,-2.011526528
889,0.027331363,-1.563338703
890,0.000994307,-3.002479508
891,0.00359033,-2.444865658
892,0.004241281,-2.372502934
893,0.015304863,-1.815170541
894,0.054250751,-1.265594248
895,0.021671163,-1.664117783
896,0.022675745,-1.644438432
897,0.00275744,-2.559493988
898,0.004877336,-2.311817296
899,0.005781712,-2.23794351
901,0.057720564,-1.238669432
902,7.49E-05,-4.125746507
903,0.000694034,-3.158619265
904,0.000223969,-3.649811764
905,0.017025035,-1.76891199
906,0.00027033,-3.568105572
907,0.008586866,-2.066165322
908,0.000382589,-3.417267948
909,0.000213243,-3.671125879
910,4.90E-05,-4.30985872
911,0.000199536,-3.699977772
912,0.000123374,-3.90877634
913,0.001120178,-2.950712905
914,0.000735608,-3.133353357
915,0.000120156,-3.920255455
916,0.000363165,-3.439896305
917,0.005034508,-2.298042989
918,2.15E-05,-4.668422071
919,0.000164614,-3.783531963
920,0.001023603,-2.98986849
921,0.004383835,-2.358145753
922,1.74E-05,-4.759340812
923,0.001834735,-2.736426672
924,5.05E-05,-4.296335016
925,0.002985427,-2.524993487
926,0.000595035,-3.22545755
927,0.000596822,-3.224155171
928,0.000636613,-3.196124261
929,3.652779341,0.562623438
930,3.91E-05,-4.407824542
931,0.000156152,-3.806452519
932,0.004377901,-2.358734055
933,0.001018959,-2.991843497
934,0.012024535,-1.919931714
935,0.00284624,-2.545728508
936,0.000364833,-3.437905797
937,0.006229863,-2.205521534
938,0.000786353,-3.104382538
939,0.000369719,-3.432128405
940,0.019471455,-1.710601587
941,0.0007773,-3.10941131
942,0.006918049,-2.160016369
943,0.000964772,-3.015575277
944,0.000103945,-3.983196002
945,0.044694338,-1.349747491
946,0.011697748,-1.931897748
947,0.004859067,-2.31344711
948,0.000770272,-3.11335583
949,8.86E-05,-4.052720316
950,0.000148881,-3.827159807
951,0.001104817,-2.95670955
952,0.001964307,-2.706790549
953,0.000209071,-3.679705711
954,9.56E-05,-4.019536289
955,0.001659446,-2.780036833
956,0.011828522,-1.927069511
957,0.000256982,-3.590096965
958,0.014351366,-1.843106757
959,0.00059158,-3.227986603
960,0.000641617,-3.192724182
961,0.008204448,-2.085950631
962,0.001958954,-2.707975832
963,0.005571077,-2.254060867
964,0.008623031,-2.064340054
965,0.052204795,-1.282289604
966,0.001690865,-2.771891118
967,0.003259823,-2.486805924
968,0.00028487,-3.545353847
969,0.000391764,-3.406975266
970,0.001902438,-2.720689408
971,0.020033754,-1.698237654
972,0.003906003,-2.408267483
973,0.001439846,-2.84168406
974,0.010911441,-1.962117875
975,0.001111843,-2.953956609
976,0.000366501,-3.435924369
977,0.089264631,-1.049320585
978,0.003911821,-2.407621007
979,0.00426882,-2.369692117
980,0.001762029,-2.753986973
981,0.018364284,-1.736025995
982,0.000776109,-3.110077348
983,0.005889799,-2.229899528
984,0.007634392,-2.11722557
985,0.004921465,-2.307905583
986,0.016946744,-1.770913727
987,0.02522976,-1.598086889
988,0.022136152,-1.654897876
989,0.019547679,-1.708904812
990,0.00289664,-2.538105549
991,0.052196082,-1.282362098
992,0.009464987,-2.023879996
993,0.026893038,-1.57036013
994,0.035379469,-1.451248685
995,0.067791492,-1.168824809
996,0.017293613,-1.762114254
997,0.015214463,-1.817743378
998,0.003457522,-2.461234987
999,0.003051033,-2.51555316

==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_2_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
1,0.015429885,-1.811637307
2,3.49E-05,-4.456829879
3,0.0121873,-1.914092489
4,0.000159847,-3.796295834
5,0.022230361,-1.653053491
6,7.94E-05,-4.100232905
7,0.063744545,-1.195556975
8,0.000799575,-3.097141011
9,0.000332777,-3.477846761
10,0.000126711,-3.897184166
11,0.000418933,-3.377855527
12,0.001643023,-2.784356483
13,0.000475413,-3.322929114
14,0.00026306,-3.579944693
15,7.63E-06,-5.117511583
16,0.000454323,-3.342635678
17,0.010908257,-1.96224463
18,5.96E-06,-5.224721188
19,9.97E-05,-4.001505279
20,0.000807555,-3.092827772
21,0.001258297,-2.900216997
22,9.82E-05,-4.007784017
23,0.003765043,-2.424230074
24,0.000145067,-3.838430818
25,0.001958835,-2.70800221
26,4.14E-05,-4.383369401
27,0.002557937,-2.592110107
28,0.002969739,-2.527281782
29,0.541147172,-0.266684606
30,0.00033814,-3.47090401
31,7.55E-05,-4.122302564
32,0.002804396,-2.552160593
33,0.000472434,-3.325658845
34,0.006318355,-2.199395978
35,0.001231627,-2.909520855
36,0.000316927,-3.499040393
37,0.002157743,-2.666000359
38,0.004341226,-2.362387644
39,9.35E-05,-4.029394124
40,0.003758986,-2.42492929
41,0.001014314,-2.993827526
42,0.002234702,-2.650780383
43,0.002124198,-2.672805097
44,0.001070999,-2.970211093
45,0.338176727,-0.470856283
46,0.011152668,-1.952621229
47,0.003383984,-2.470571687
48,0.002019154,-2.694830626
49,7.66E-05,-4.115495582
50,4.17E-05,-4.379630906
51,0.002349357,-2.629051048
52,0.000238033,-3.623363526
53,0.000344336,-3.463017161
54,0.000249831,-3.602352904
55,0.000773965,-3.111278824
56,0.002551398,-2.593221867
57,0.002265983,-2.644743258
58,0.001750724,-2.756782333
59,0.000178202,-3.749087397
60,0.000669136,-3.174485451
61,0.004042431,-2.393357408
62,0.006342994,-2.197705696
63,0.005095472,-2.292815612
64,0.045012575,-1.346666145
65,0.013765051,-1.861222174
66,0.015023301,-1.823234621
67,0.007425802,-2.129256618
68,0.000268662,-3.570794323
69,0.000530579,-3.275249934
70,0.000586814,-3.231499308
71,0.260708332,-0.583845089
72,0.005283203,-2.277102666
73,0.005215491,-2.282704786
74,0.009154016,-2.038388326
75,0.007510994,-2.124302579
76,0.00204604,-2.689085825
77,0.016132418,-1.792300532
78,0.020677013,-1.684512192
79,0.016125496,-1.792486905
80,0.005356839,-2.271091374
81,0.019000195,-1.721241943
82,0.00266019,-2.575087307
83,0.009330713,-2.03008516
84,0.019551069,-1.708829502
85,0.004240806,-2.372551572
86,0.01066886,-1.971881991
87,0.005545352,-2.256070872
88,0.061409581,-1.211763863
89,0.065785475,-1.181869985
90,0.002691458,-2.570012321
91,0.019698586,-1.70556494
92,0.005253439,-2.27955632
93,0.015674014,-1.80481978
94,0.129913449,-0.886345886
95,0.030869102,-1.510476003
96,0.015141314,-1.819836437
97,0.003632615,-2.43978059
98,0.004937716,-2.306473867
99,0.006493658,-2.187510568
101,0.053733468,-1.269755128
102,0.001669443,-2.77742838
103,0.014082348,-1.851324928
104,0.00085508,-3.067993149
105,0.021723539,-1.663069429
106,0.000103588,-3.984692605
107,0.00719125,-2.143195635
108,0.001755008,-2.755720897
109,0.00073263,-3.135115148
110,0.000771702,-3.11255065
111,0.000772059,-3.112349596
112,0.00075431,-3.122450005
113,0.003151215,-2.501521977
114,0.001184953,-2.92629878
115,6.19E-05,-4.208535975
116,0.000171289,-3.766270321
117,0.024484271,-1.611112819
118,2.24E-05,-4.649536915
119,0.001342349,-2.872134598
120,0.000602779,-3.219841986
121,0.000662703,-3.178680905
122,2.66E-05,-4.575390802
123,0.000390573,-3.408298271
124,8.26E-05,-4.082974605
125,0.010704007,-1.970453616
126,0.000102872,-3.987701435
127,0.000294404,-3.53105687
128,0.003994226,-2.398567367
129,0.449800819,-0.346979758
130,0.00026163,-3.582312186
131,0.000208952,-3.67995335
132,0.002835304,-2.547400439
133,0.000889978,-3.050620718
134,0.026759112,-1.572528299
135,0.000661631,-3.179384117
136,0.002029385,-2.692635564
137,0.003654826,-2.437133271
138,0.001089218,-2.962885208
139,0.000643523,-3.191435885
140,0.017481882,-1.757411812
141,0.000738705,-3.131528697
142,0.010387051,-1.983507739
143,0.000582644,-3.234596405
144,0.002491705,-2.603503355
145,0.418298662,-0.378513525
146,0.009377717,-2.027902876
147,0.008547035,-2.068184515
148,0.004308585,-2.365665374
149,0.001121964,-2.950021005
150,0.000619339,-3.208071694
151,0.002191287,-2.659300784
152,0.010663788,-1.972088504
153,0.000219679,-3.658212261
154,0.001431513,-2.84420474
155,0.002959755,-2.528744303
156,0.001728709,-2.762278231
157,0.001791064,-2.7468888
158,0.017724691,-1.751421328
159,0.003242475,-2.489123304
160,0.001128394,-2.947539127
161,0.00788256,-2.103332733
162,0.003982946,-2.399795551
163,0.001189002,-2.92481756
164,0.023206428,-1.634391708
165,0.017631229,-1.753717413
166,0.001083145,-2.96531348
167,0.017176559,-1.76506383
168,0.000410711,-3.386463804
169,0.001189954,-2.924469785
170,0.007327822,-2.135025086
171,0.010580162,-1.975507699
172,0.003783569,-2.422098291
173,0.004441991,-2.352422373
174,0.062476736,-1.204281671
175,0.005576411,-2.253645204
176,0.002129907,-2.67163926
177,0.097407274,-1.011408611
178,0.0069744,-2.156493176
179,0.038238894,-1.417494675
180,0.004547255,-2.34225068
181,0.007217288,-2.141625991
182,0.000870326,-3.060318124
183,0.00049269,-3.307426393
184,0.035120193,-1.454443107
185,0.004482816,-2.348449089
186,0.003092153,-2.509739091
187,0.024764694,-1.606167029
188,0.029501947,-1.530149327
189,0.031574618,-1.500661894
190,0.001737396,-2.760101241
191,0.021561384,-1.666323362
192,0.001984176,-2.702419758
193,0.013949987,-1.855426211
194,0.041356597,-1.383455203
195,0.010580044,-1.975512516
196,0.011197346,-1.950884892
197,0.023921909,-1.621204169
198,0.001713476,-2.766121967
199,0.004224781,-2.374195804
201,0.123362228,-0.908817795
202,3.52E-05,-4.453875522
203,0.043647856,-1.360037089
204,0.000290113,-3.537432321
205,0.038026266,-1.41991632
206,0.003918115,-2.406922867
207,0.023459846,-1.62967484
208,0.002118131,-2.674047201
209,0.00281355,-2.550745407
210,0.000224088,-3.649580726
211,0.000158417,-3.800199306
212,0.000253407,-3.596181653
213,0.001390801,-2.856735065
214,0.000206211,-3.685688571
215,8.51E-05,-4.070010177
216,8.12E-05,-4.090560421
217,0.003086091,-2.510591204
218,2.04E-05,-4.690698208
219,0.000764197,-3.116794622
220,0.003714568,-2.430091689
221,0.00504115,-2.297470388
222,0.000117295,-3.930720259
223,0.001633144,-2.786975463
224,0.000139823,-3.854422261
225,0.004075793,-2.389787872
226,0.000186426,-3.729493626
227,0.001234603,-2.908472509
228,0.004945308,-2.305806617
229,10.66398811,1.027919652
230,4.99E-05,-4.301486727
231,0.000196438,-3.706775351
232,0.002688724,-2.570453801
233,0.00159851,-2.796284559
234,0.010412888,-1.982428817
235,0.00106564,-2.972389529
236,0.000266159,-3.574858968
237,0.008609912,-2.065001269
238,0.001629217,-2.788021143
239,0.000154722,-3.810448823
240,0.010272252,-1.988334319
241,0.000919277,-3.036553595
242,0.003125546,-2.505074068
243,0.001823193,-2.7391674
244,0.000252096,-3.598434276
245,0.404863566,-0.392691304
246,0.048348378,-1.315618088
247,0.001207338,-2.918171191
248,0.003915265,-2.407238867
249,0.000496264,-3.304286953
250,0.000231358,-3.635714596
251,0.000266636,-3.57408184
252,0.002839821,-2.546709081
253,0.002046516,-2.688984821
254,0.000198345,-3.702579655
255,0.002233156,-2.651080982
256,0.00318425,-2.496992798
257,0.002630942,-2.57988872
258,0.000842097,-3.074637679
259,0.000219917,-3.657741289
260,0.00109029,-2.9624581
261,0.001665397,-2.778482292
262,0.010891985,-1.96289296
263,0.001232579,-2.909185112
264,0.008802421,-2.055397845
265,0.097110808,-1.012732433
266,0.001248296,-2.903682583
267,0.013533981,-1.868574451
268,0.001098506,-2.959197552
269,0.001002762,-2.99880193
270,0.005644099,-2.248405352
271,0.061485138,-1.211229849
272,0.007092655,-2.149191154
273,0.005618969,-2.250343402
274,0.002062576,-2.685589965
275,0.012394074,-1.906785903
276,0.007590855,-2.119709304
277,0.039267786,-1.405963586
278,0.01338602,-1.873348516
279,0.011946912,-1.922744338
280,0.003041644,-2.516891668
281,0.001788565,-2.747495169
282,0.002094815,-2.678854321
283,0.003850191,-2.41451771
284,0.005978085,-2.223437941
285,0.002917916,-2.534927207
286,0.003802215,-2.419963384
287,0.012553482,-1.901235785
288,0.02758513,-1.559324962
289,0.088170141,-1.054678465
290,0.002141922,-2.669196346
291,0.002310585,-2.636278095
292,0.006122287,-2.213086323
293,0.012714161,-1.895712307
294,0.069172733,-1.160065068
295,0.038747855,-1.411752339
296,0.007239656,-2.140282094
297,0.002471252,-2.607082987
298,0.016758963,-1.775752846
299,0.035900466,-1.444899912
300,2.62E-06,-5.581267784
301,0.135858029,-0.86691469
302,0.000568467,-3.24529495
303,0.006165532,-2.210029449
304,8.11E-05,-4.091198607
305,0.019956166,-1.699922894
306,0.000424891,-3.371722634
307,0.013930354,-1.856037839
308,0.000428346,-3.368204856
309,0.004193798,-2.377392474
310,0.009039667,-2.043847547
311,0.001067307,-2.97171061
312,0.000102276,-3.990224826
313,0.001734778,-2.760756168
314,0.000694868,-3.158097773
315,0.000104183,-3.982201093
316,1.63E-05,-4.786972864
317,0.00818151,-2.087166558
318,1.97E-05,-4.706210213
319,0.000107044,-3.970436795
320,0.000862227,-3.064378589
321,0.00504198,-2.297398865
322,7.70E-05,-4.113474124
323,0.005267076,-2.278430399
324,3.16E-05,-4.500450878
325,0.004340988,-2.362411403
326,0.000189406,-3.722607142
327,0.001550426,-2.809549085
328,0.001406157,-2.851966067
329,0.551117003,-0.25875619
330,0.000483515,-3.315589889
331,4.22E-05,-4.374695811
332,0.000589793,-3.22930054
333,0.000220275,-3.657035758
334,0.00314765,-2.502013591
335,0.006221688,-2.206091747
336,0.00165659,-2.780784987
337,0.015697602,-1.804166681
338,0.00137342,-2.862196521
339,0.000112289,-3.949663395
340,0.017539984,-1.755970817
341,0.000486851,-3.31260357
342,0.004627828,-2.334622832
343,0.000483396,-3.315696924
344,0.001383539,-2.85900854
345,0.113767222,-0.943982848
346,0.047406446,-1.3241626
347,0.001064687,-2.972777939
348,0.000938928,-3.027367581
349,0.000341357,-3.46679101
350,0.000145902,-3.835940145
351,0.006080936,-2.216029555
352,8.90E-05,-4.050388638
353,0.000314425,-3.502483402
354,0.000118845,-3.925020559
355,0.000167833,-3.775123694
356,0.008966775,-2.047363743
357,0.00123889,-2.906967378
358,0.00625249,-2.203946995
359,0.022089977,-1.65580474
360,0.000701658,-3.15387447
361,0.001201146,-2.920404056
362,0.00720486,-2.142374427
363,0.003686539,-2.433381207
364,0.014622661,-1.83497358
365,0.10685055,-0.97122324
366,0.002114919,-2.674706258
367,0.024761787,-1.606218022
368,0.000201205,-3.696361147
369,0.001765718,-2.753078688
370,0.000479821,-3.318920328
371,0.035717361,-1.447120641
372,0.004549272,-2.342058062
373,0.002277164,-2.642605731
374,0.084094755,-1.075231089
375,0.002833164,-2.547728311
376,0.000444909,-3.35172852
377,0.023977078,-1.620203735
378,0.024145706,-1.617160098
379,0.004975438,-2.303168712
380,0.003462869,-2.460563999
381,0.004996077,-2.301370863
382,0.007372435,-2.132389064
383,0.003508129,-2.454924426
384,0.002385035,-2.622505257
385,0.004704004,-2.327532346
386,0.00191743,-2.717280463
387,0.015603246,-1.80678504
388,0.048742887,-1.312088755
389,0.000987757,-3.005349885
390,0.004290898,-2.367451776
391,0.021075584,-1.676220382
392,0.00042358,-3.373064464
393,0.008165075,-2.088039848
394,0.070311978,-1.152970682
395,0.005606048,-2.251343203
396,0.033615571,-1.473459514
397,0.01971986,-1.705096182
398,0.001478175,-2.830274132
399,0.007873216,-2.103847849
401,0.123974055,-0.906669193
402,0.000120513,-3.918964912
403,0.007998579,-2.096987152
404,9.97E-05,-4.001505248
405,0.014074826,-1.851556975
406,0.000623151,-3.205406568
407,0.096886314,-1.013737564
408,0.000279507,-3.553607736
409,0.000331824,-3.479092732
410,0.001407467,-2.851561832
411,0.001136372,-2.944479349
412,1.84E-05,-4.736173181
413,0.000997403,-3.001129154
414,0.001125656,-2.948594463
415,0.00019465,-3.710745986
416,0.000314901,-3.501825477
417,0.00447439,-2.349266181
418,6.79E-06,-5.167816527
419,0.000427393,-3.369172437
420,0.001181977,-2.92739115
421,0.004341226,-2.362387644
422,0.000164257,-3.784476348
423,0.002834115,-2.54758254
424,6.21E-05,-4.20686566
425,0.020791207,-1.682120308
426,4.68E-05,-4.329307535
427,0.002816997,-2.550213579
428,0.00210219,-2.677327952
429,0.505288363,-0.296460704
430,7.05E-05,-4.152117714
431,7.05E-05,-4.152117714
432,0.005746985,-2.240559912
433,0.001631478,-2.787418757
434,0.008997728,-2.045867134
435,0.002595511,-2.585777199
436,0.001204004,-2.919372096
437,0.005394663,-2.268035664
438,0.00267303,-2.572996108
439,0.000142326,-3.846716477
440,0.026850216,-1.571052215
441,0.000275931,-3.559198817
442,0.001304371,-2.884598733
443,0.000776704,-3.109744202
444,0.000462544,-3.334846697
445,0.040086061,-1.39700662
446,0.001684914,-2.773422173
447,0.000926542,-3.033134872
448,0.000576092,-3.23950834
449,0.000441215,-3.355349301
450,9.44E-05,-4.024985235
451,0.000486375,-3.313028932
452,0.010509151,-1.978432366
453,0.001636358,-2.786121774
454,0.000175937,-3.754641761
455,0.003267784,-2.485746609
456,0.00184009,-2.735161038
457,0.000398556,-3.399510169
458,0.027119186,-1.566723354
459,0.007736718,-2.111443243
460,0.000195007,-3.709948956
461,0.003045209,-2.516382864
462,0.018058764,-1.743311982
463,0.005822009,-2.234927097
464,3.87E-05,-4.41181494
465,0.008203738,-2.085988198
466,0.002198542,-2.657865141
467,0.103190452,-0.986360486
468,0.000118725,-3.925456351
469,0.006617655,-2.179295905
470,0.001152923,-2.938199528
471,0.000803863,-3.094818123
472,0.005126308,-2.290195288
473,0.009493681,-2.02256538
474,0.011340091,-1.94538346
475,0.012402787,-1.906480719
476,0.000457421,-3.339684257
477,0.527940214,-0.277415256
478,0.001118987,-2.95117483
479,0.00690988,-2.160529504
480,0.038025461,-1.419925511
481,0.002937053,-2.532088271
482,0.0011534,-2.938020165
483,0.00278395,-2.555338613
484,0.000647574,-3.188710893
485,0.008331897,-2.079256121
486,0.012081305,-1.917886134
487,0.020974614,-1.678306029
488,0.009411728,-2.026330632
489,0.00179273,-2.746485042
490,0.00311592,-2.506413652
491,0.006985764,-2.155786089
492,0.007795152,-2.108175424
493,0.008797458,-2.055642779
494,0.119147658,-0.923914489
495,0.150051713,-0.823759042
496,0.007511585,-2.124268386
497,0.010811444,-1.966116282
498,0.004725123,-2.325586855
499,0.0073593,-2.133163504
501,0.048759352,-1.311942071
502,0.000123493,-3.90835696
503,0.057251908,-1.242210036
504,0.000339927,-3.468614182
505,0.000449556,-3.347215851
506,0.000199775,-3.699459255
507,0.006121221,-2.213161974
508,0.00041655,-3.380333165
509,0.000351367,-3.454238713
510,0.000142564,-3.845989662
511,0.002852302,-2.544804487
512,0.000176891,-3.752294404
513,0.007739912,-2.111263989
514,0.000380563,-3.419573608
515,2.94E-05,-4.530999332
516,0.000103588,-3.984692605
517,0.010526727,-1.977706642
518,1.39E-05,-4.855507069
519,0.000157344,-3.803150149
520,0.000732035,-3.135468345
521,0.009529931,-2.020910222
522,6.97E-05,-4.156549168
523,0.003164999,-2.499626365
524,6.52E-05,-4.185716724
525,0.079790175,-1.098050583
526,6.45E-05,-4.190506648
527,0.000543208,-3.265033535
528,0.005293401,-2.276265208
529,0.102059439,-0.991146824
530,0.000329559,-3.482066326
531,2.10E-05,-4.678181788
532,0.002155126,-2.666527366
533,0.00164933,-2.782692405
534,0.006613984,-2.179536875
535,0.006915207,-2.160194785
536,0.001137206,-2.944160954
537,0.001359611,-2.866585351
538,0.000361616,-3.441752857
539,0.000466357,-3.331281324
540,0.001839257,-2.735357674
541,2.73E-05,-4.56386035
542,0.007713769,-2.112733365
543,0.001181381,-2.927609955
544,0.000525932,-3.279070162
545,0.979176998,-0.009138797
546,0.097785711,-1.009724601
547,0.003255071,-2.48743958
548,0.001817481,-2.74053009
549,0.000134936,-3.869872792
550,0.000636613,-3.196124261
551,0.001819385,-2.740075394
552,0.003597457,-2.444004421
553,0.001876262,-2.72670654
554,0.000531532,-3.274470453
555,0.001015148,-2.993470782
556,0.0020759,-2.682793552
557,0.001645284,-2.783759216
558,0.009932617,-2.002936323
559,0.008064565,-2.09341904
560,0.000335756,-3.473975966
561,0.001389372,-2.857181371
562,0.014564743,-1.836697166
563,0.003301766,-2.481253647
564,0.020015644,-1.698630434
565,0.033074468,-1.480507128
566,0.00793377,-2.100520377
567,0.010330303,-1.985886955
568,0.001557567,-2.807553251
569,0.0008658,-3.062582528
570,0.005937438,-2.226400879
571,0.004951002,-2.305306892
572,0.003920252,-2.406686018
573,0.003435069,-2.464064476
574,0.02951595,-1.529943234
575,0.007677926,-2.114756092
576,0.001406753,-2.851782303
577,0.074596286,-1.127282796
578,0.001946937,-2.710648114
579,0.011696687,-1.931937133
580,0.005476946,-2.26146154
581,0.003153354,-2.501227282
582,0.004163408,-2.380551057
583,0.001699433,-2.769695873
584,0.003819078,-2.418041501
585,0.006733229,-2.17177662
586,0.011900853,-1.924421896
587,0.004935937,-2.306630351
588,0.028522622,-1.544810556
589,0.03019073,-1.520126379
590,0.004691427,-2.32869507
591,0.010956013,-1.960347475
592,0.012823501,-1.891993401
593,0.003751148,-2.425835827
594,0.147770584,-0.830412011
595,0.002177608,-2.662020396
596,0.021934299,-1.658876245
597,0.001940869,-2.712003744
598,0.00739551,-2.131031893
599,0.003073494,-2.512367605
601,0.043435574,-1.362154439
602,0.000199894,-3.699200244
603,0.0074387,-2.128502973
604,0.00035959,-3.444192687
605,0.005037354,-2.297797502
606,4.63E-05,-4.334868217
607,0.017398471,-1.759488916
608,0.000464093,-3.333394739
609,0.020719515,-1.683620411
610,0.000553097,-3.257198428
611,0.004288287,-2.367716166
612,0.000419529,-3.377238335
613,0.006566968,-2.182635081
614,0.000790641,-3.102020667
615,2.96E-05,-4.529244633
616,7.45E-05,-4.127826042
617,0.00217059,-2.663422298
618,6.74E-05,-4.17165609
619,0.000218487,-3.66057487
620,0.00062196,-3.206237685
621,0.002177132,-2.662115273
622,7.58E-05,-4.120249248
623,0.001493292,-2.825855214
624,8.65E-05,-4.062772083
625,0.024952142,-1.602892174
626,0.000106925,-3.970920685
627,0.00064948,-3.18743443
628,0.025058407,-1.601046535
629,5.071547508,0.705140498
630,0.000201324,-3.696103976
631,6.06E-05,-4.217839337
632,0.008704104,-2.060275952
633,0.001271274,-2.895760855
634,0.006234365,-2.205207804
635,0.000906771,-3.042502159
636,0.001525668,-2.816539907
637,0.004434158,-2.353188872
638,0.001287704,-2.890184039
639,0.000273786,-3.562588363
640,0.022843428,-1.641238724
641,0.00027319,-3.563534597
642,0.007135621,-2.146568208
643,0.000904747,-3.043472991
644,0.001320563,-2.879240982
645,0.15383701,-0.812939169
646,0.023125242,-1.635913705
647,0.001177214,-2.929144636
648,0.008705403,-2.060211133
649,0.000630895,-3.200042977
650,0.000285823,-3.543902805
651,0.001115415,-2.952563515
652,0.000110382,-3.957102874
653,0.00021503,-3.667500066
654,0.000497932,-3.302829588
655,9.79E-05,-4.009367988
656,0.006644892,-2.177512101
657,0.000861274,-3.0648588
658,0.003362599,-2.473324973
659,0.003164524,-2.499691577
660,0.003431624,-2.46450027
661,0.005484652,-2.260850904
662,0.005480147,-2.261207794
663,0.000384257,-3.41537831
664,0.006766501,-2.169635827
665,0.00653061,-2.185046257
666,0.001798323,-2.745132272
667,0.0309225,-1.509725396
668,0.001660041,-2.779881113
669,0.00028344,-3.547539585
670,0.001604461,-2.794670742
671,0.005093455,-2.2929875
672,0.00674507,-2.171013555
673,0.014961765,-1.825017167
674,0.015286314,-1.815697215
675,0.015032226,-1.822976697
676,0.000524145,-3.280548482
677,0.010000954,-1.999958554
678,0.016336149,-1.786850325
679,0.010189655,-1.99184051
680,0.000424176,-3.372454038
681,0.002917559,-2.5349803
682,0.009400273,-2.026859545
683,0.020401865,-1.690330125
684,0.006396534,-2.194055261
685,0.001559352,-2.807055731
686,0.003345371,-2.475555683
687,0.003062561,-2.513915296
688,0.019787883,-1.703600658
689,0.006469852,-2.189105666
690,0.001943963,-2.71131211
691,0.025528101,-1.592981486
692,0.009067783,-2.042498875
693,0.021489866,-1.667766291
694,0.11954578,-0.92246575
695,0.012861043,-1.890723802
696,0.006384453,-2.194876319
697,0.004343125,-2.362197714
698,0.001125894,-2.948502622
699,0.007919106,-2.10132386
700,1.55E-06,-5.809746898
701,0.053496759,-1.271672525
702,8.38E-05,-4.076752788
703,0.012543712,-1.901573932
704,0.00743515,-2.128710267
705,0.003562891,-2.448197501
706,0.000672829,-3.172095155
707,0.179498315,-0.745939624
708,7.57E-05,-4.120932622
709,0.002221618,-2.653330599
710,0.000604089,-3.218898779
711,0.002908882,-2.536273828
712,0.000399867,-3.398084199
713,0.001313777,-2.881478442
714,0.000729176,-3.137167783
715,5.52E-05,-4.258120904
716,0.000326699,-3.485851814
717,0.002221618,-2.653330599
718,9.78E-06,-5.009878189
719,0.000106567,-3.972375509
720,0.00043204,-3.364475702
721,0.000448722,-3.34802237
722,1.53E-05,-4.816483244
723,0.13175945,-0.880218227
724,0.000345409,-3.461666529
725,0.300622821,-0.521978054
726,0.000232431,-3.633705751
727,0.000502341,-3.299001408
728,0.003709461,-2.430689182
729,0.286651254,-0.542646154
730,0.000925351,-3.033693478
731,6.97E-05,-4.156549168
732,0.003153354,-2.501227282
733,0.001545307,-2.810985099
734,0.008850749,-2.053019992
735,0.001571969,-2.803556084
736,0.000989662,-3.004512893
737,0.005357907,-2.271004854
738,0.002336869,-2.63136563
739,0.000310134,-3.508449971
740,0.114155896,-0.942501653
741,0.002714047,-2.56638264
742,0.017733708,-1.751200446
743,0.003375786,-2.471625046
744,0.004371373,-2.359382136
745,0.031807795,-1.497466434
746,0.21922946,-0.659101086
747,0.002195331,-2.658499983
748,0.026101988,-1.583326418
749,0.000234457,-3.629936456
750,0.000236483,-3.626199593
751,0.019491214,-1.710161103
752,0.000931068,-3.031018693
753,0.000653768,-3.184576059
754,8.48E-05,-4.071838717
755,0.003049369,-2.515790056
756,0.007342259,-2.134170276
757,0.003434357,-2.464154591
758,0.005717946,-2.242759969
759,0.002996124,-2.523440203
760,0.01057332,-1.97578862
761,0.002301784,-2.637935521
762,0.003633684,-2.439652814
763,0.00173692,-2.760220248
764,0.002301189,-2.638047732
765,0.010561997,-1.976253957
766,0.001673132,-2.776469687
767,0.009411019,-2.026363337
768,0.000411545,-3.385582687
769,0.000655079,-3.18370642
770,0.001294371,-2.887941274
771,0.005535512,-2.256842185
772,0.006407195,-2.193332074
773,0.001640761,-2.784954635
774,0.013807261,-1.859892454
775,0.006997957,-2.155028737
776,0.000399748,-3.398213659
777,0.090823956,-1.041799586
778,0.01098042,-1.959381055
779,0.006888688,-2.16186348
780,0.005858512,-2.232212667
781,0.005366799,-2.270284636
782,0.001574468,-2.802866102
783,0.01121491,-1.950204204
784,0.013375434,-1.873692114
785,0.004606825,-2.336598301
786,0.005995148,-2.222200067
787,0.003826203,-2.417231986
788,0.013141685,-1.881348941
789,0.012314714,-1.909575685
790,0.002293934,-2.639419104
791,0.059996571,-1.221873567
792,0.005097844,-2.292613484
793,0.076576889,-1.115902284
794,0.013873572,-1.857811722
795,0.018944634,-1.722513778
796,0.019135164,-1.718167809
797,0.007040335,-2.152406655
798,0.003624538,-2.440747292
799,0.010300098,-1.987158644
801,0.040947262,-1.387775131
802,2.67E-05,-4.57344768
803,0.005541558,-2.256368087
804,0.000178202,-3.749087397
805,0.017552048,-1.755672203
806,0.000334088,-3.476139361
807,0.022794606,-1.642167907
808,0.00034243,-3.465428645
809,0.000539515,-3.267996576
810,9.72E-05,-4.0125534
811,0.000874852,-3.058065495
812,2.96E-05,-4.529244633
813,0.000919992,-3.036216147
814,0.000497575,-3.303141469
815,1.38E-05,-4.85923491
816,0.000232789,-3.633038204
817,0.001474485,-2.831359631
818,1.22E-05,-4.91509236
819,5.96E-05,-4.224732832
820,0.000151384,-3.819919033
821,0.00097418,-3.011360582
822,9.35E-05,-4.029394124
823,0.00364865,-2.437867779
824,9.50E-05,-4.0222522
825,0.05236081,-1.280993641
826,5.71E-05,-4.243366783
827,0.001339016,-2.873214379
828,0.002127528,-2.672124629
829,5.866415501,0.76837282
830,0.000227902,-3.642251508
831,0.000165806,-3.780398788
832,0.001425204,-2.846123008
833,0.000731439,-3.135821864
834,0.016566573,-1.780767329
835,0.001965973,-2.706422438
836,0.00069189,-3.159963118
837,0.003245327,-2.488741516
838,0.002284776,-2.641156425
839,0.000389619,-3.409359578
840,0.006395113,-2.194151764
841,4.51E-05,-4.346207883
842,0.012473664,-1.90400595
843,0.002970214,-2.527212259
844,0.000979778,-3.008872365
845,0.17342709,-0.760883063
846,0.013408251,-1.872627865
847,0.002709054,-2.567182388
848,0.022438683,-1.649002644
849,0.000257816,-3.588689365
850,0.000176414,-3.753466479
851,0.005428099,-2.265352234
852,0.001503172,-2.822991395
853,0.000104779,-3.979723764
854,0.000201443,-3.695846927
855,0.000774084,-3.11121197
856,0.009043684,-2.04365461
857,0.003190429,-2.496150859
858,0.009285479,-2.032195695
859,0.000567037,-3.246388579
860,0.001369611,-2.863402798
861,0.001366635,-2.864347545
862,0.003960861,-2.40221041
863,0.000606472,-3.217189146
864,0.014014759,-1.853414363
865,0.007884334,-2.103234995
866,0.000962152,-3.016756326
867,0.010745756,-1.968763012
868,0.000102038,-3.991238308
869,0.000420005,-3.376745206
870,0.002411674,-2.617681439
871,0.029602291,-1.528674676
872,0.002355422,-2.627931293
873,0.004024147,-2.395326207
874,0.017729491,-1.751303733
875,0.01387604,-1.857734442
876,0.000825422,-3.083323959
877,0.001519122,-2.818407467
878,0.006403523,-2.193581024
879,0.020454191,-1.6892177
880,0.003157988,-2.500589466
881,0.006723046,-2.172433928
882,0.003838197,-2.415872728
883,0.004030558,-2.394634845
884,0.003086448,-2.51054101
885,0.007392433,-2.131212603
886,0.004181333,-2.378685207
887,0.037521303,-1.425722092
888,0.009738083,-2.011526528
889,0.027331363,-1.563338703
890,0.000994307,-3.002479508
891,0.00359033,-2.444865658
892,0.004241281,-2.372502934
893,0.015304863,-1.815170541
894,0.054250751,-1.265594248
895,0.021671163,-1.664117783
896,0.022675745,-1.644438432
897,0.00275744,-2.559493988
898,0.004877336,-2.311817296
899,0.005781712,-2.23794351
901,0.057720564,-1.238669432
902,7.49E-05,-4.125746507
903,0.000694034,-3.158619265
904,0.000223969,-3.649811764
905,0.017025035,-1.76891199
906,0.00027033,-3.568105572
907,0.008586866,-2.066165322
908,0.000382589,-3.417267948
909,0.000213243,-3.671125879
910,4.90E-05,-4.30985872
911,0.000199536,-3.699977772
912,0.000123374,-3.90877634
913,0.001120178,-2.950712905
914,0.000735608,-3.133353357
915,0.000120156,-3.920255455
916,0.000363165,-3.439896305
917,0.005034508,-2.298042989
918,2.15E-05,-4.668422071
919,0.000164614,-3.783531963
920,0.001023603,-2.98986849
921,0.004383835,-2.358145753
922,1.74E-05,-4.759340812
923,0.001834735,-2.736426672
924,5.05E-05,-4.296335016
925,0.002985427,-2.524993487
926,0.000595035,-3.22545755
927,0.000596822,-3.224155171
928,0.000636613,-3.196124261
929,3.652779341,0.562623438
930,3.91E-05,-4.407824542
931,0.000156152,-3.806452519
932,0.004377901,-2.358734055
933,0.001018959,-2.991843497
934,0.012024535,-1.919931714
935,0.00284624,-2.545728508
936,0.000364833,-3.437905797
937,0.006229863,-2.205521534
938,0.000786353,-3.104382538
939,0.000369719,-3.432128405
940,0.019471455,-1.710601587
941,0.0007773,-3.10941131
942,0.006918049,-2.160016369
943,0.000964772,-3.015575277
944,0.000103945,-3.983196002
945,0.044694338,-1.349747491
946,0.011697748,-1.931897748
947,0.004859067,-2.31344711
948,0.000770272,-3.11335583
949,8.86E-05,-4.052720316
950,0.000148881,-3.827159807
951,0.001104817,-2.95670955
952,0.001964307,-2.706790549
953,0.000209071,-3.679705711
954,9.56E-05,-4.019536289
955,0.001659446,-2.780036833
956,0.011828522,-1.927069511
957,0.000256982,-3.590096965
958,0.014351366,-1.843106757
959,0.00059158,-3.227986603
960,0.000641617,-3.192724182
961,0.008204448,-2.085950631
962,0.001958954,-2.707975832
963,0.005571077,-2.254060867
964,0.008623031,-2.064340054
965,0.052204795,-1.282289604
966,0.001690865,-2.771891118
967,0.003259823,-2.486805924
968,0.00028487,-3.545353847
969,0.000391764,-3.406975266
970,0.001902438,-2.720689408
971,0.020033754,-1.698237654
972,0.003906003,-2.408267483
973,0.001439846,-2.84168406
974,0.010911441,-1.962117875
975,0.001111843,-2.953956609
976,0.000366501,-3.435924369
977,0.089264631,-1.049320585
978,0.003911821,-2.407621007
979,0.00426882,-2.369692117
980,0.001762029,-2.753986973
981,0.018364284,-1.736025995
982,0.000776109,-3.110077348
983,0.005889799,-2.229899528
984,0.007634392,-2.11722557
985,0.004921465,-2.307905583
986,0.016946744,-1.770913727
987,0.02522976,-1.598086889
988,0.022136152,-1.654897876
989,0.019547679,-1.708904812
990,0.00289664,-2.538105549
991,0.052196082,-1.282362098
992,0.009464987,-2.023879996
993,0.026893038,-1.57036013
994,0.035379469,-1.451248685
995,0.067791492,-1.168824809
996,0.017293613,-1.762114254
997,0.015214463,-1.817743378
998,0.003457522,-2.461234987
999,0.003051033,-2.51555316

==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_3_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.64532882,-0.190218939
1,1.400809646,0.146379124
2,0.575287819,-0.240114822
3,0.267357439,-0.572907728
4,0.320366025,-0.494353547
5,0.254787803,-0.593821367
6,0.000626368,-3.203170571
7,0.042956516,-1.366970948
8,0.319188297,-0.495953041
9,0.052527774,-1.279611002
10,0.954400122,-0.020269514
11,0.281449556,-0.550599432
12,0.005131764,-2.289733335
13,0.000565131,-3.247851077
14,0.016137226,-1.792171131
15,1.770523071,0.24810159
16,0.404557675,-0.393019555
17,0.185538843,-0.731565155
18,0.001593273,-2.797709672
19,2.188411713,0.340129031
20,0.367061824,-0.435260782
21,0.723721743,-0.14042838
22,0.000468859,-3.328957354
23,0.037813131,-1.422357363
24,0.165145785,-0.782132507
25,0.068470888,-1.164494041
26,0.604594409,-0.218535873
27,0.212491602,-0.67265823
28,0.028413709,-1.546472068
29,3.073868275,0.487685253
30,1.974017143,0.29535092
31,0.005268618,-2.278303327
32,0.335889041,-0.473804165
33,3.02991271,0.481430117
34,0.242605865,-0.615098704
35,0.204127774,-0.690097901
36,0.592362404,-0.227412513
37,0.255171478,-0.593167871
38,0.091479182,-1.038677726
39,0.025468137,-1.594002821
40,1.122580528,0.050217505
41,0.234516621,-0.629826373
42,0.493590683,-0.306633047
43,0.472479999,-0.325616571
44,0.078268766,-1.106411511
45,0.022424811,-1.649271199
46,0.004160915,-2.380811201
47,1.856027603,0.268584431
48,0.42033574,-0.376403682
49,1.308329344,0.116717082
50,0.003017161,-2.520401542
51,0.001309491,-2.882897561
52,0.058436297,-1.233317313
53,0.089344658,-1.048931409
54,0.022767456,-1.642685489
55,0.003589736,-2.44493751
56,0.759649634,-0.119386667
57,0.0360073,-1.443609443
58,0.212662488,-0.672309109
59,0.188119397,-0.725566423
60,0.024104046,-1.617910058
61,0.008280825,-2.0819264
62,0.467843533,-0.32989937
63,0.7572034,-0.120787445
64,0.02643548,-1.577812807
65,1.367963433,0.136074489
66,0.028834924,-1.540081187
67,0.023438653,-1.630067351
68,0.19952175,-0.700009754
69,0.181119651,-0.742034428
70,0.015046201,-1.822573149
71,0.01553799,-1.808605155
72,0.112644389,-0.948290435
73,0.297189623,-0.526966359
74,0.00432081,-2.364434822
75,0.094775893,-1.023302116
76,0.035364397,-1.451433744
77,0.002533681,-2.596248146
78,0.02376768,-1.62401321
79,0.969482124,-0.013460194
80,0.077808104,-1.108975165
81,0.033387888,-1.476411049
82,2.005507231,0.302224232
83,0.085562132,-1.067718401
84,0.809441924,-0.091814306
85,0.025419908,-1.594826032
86,0.450182855,-0.346611049
87,0.021660781,-1.664325898
88,0.004881963,-2.311405546
89,0.004050148,-2.392529087
90,0.356332272,-0.448144843
91,0.378158152,-0.422326533
92,0.014840678,-1.828546249
93,0.814060032,-0.089343567
94,0.194274426,-0.711584367
95,0.004885877,-2.311057428
96,1.303879261,0.115237378
97,0.41069597,-0.386479559
98,0.03885622,-1.410539456
99,0.539289296,-0.2681782
100,0.110447131,-0.956845561
101,0.069338247,-1.159027141
102,0.085738525,-1.066823993
103,1.118035078,0.04845543
104,0.419786006,-0.376972043
105,0.085456304,-1.068255893
106,0.146735653,-0.83346435
107,0.175335929,-0.756129082
108,0.582838774,-0.234451564
109,0.022212638,-1.653399869
110,0.222726136,-0.652228816
111,0.281113029,-0.551119026
112,0.001003953,-2.998286447
113,0.016091477,-1.793404088
114,1.166499019,0.066884378
115,0.241998866,-0.616186669
116,0.072727151,-1.138303424
117,0.013631471,-1.865457262
118,0.004593654,-2.337841757
119,0.050672986,-1.295223507
120,0.000291543,-3.53529674
121,2.375923634,0.375832478
122,0.101985268,-0.991462557
123,0.940487325,-0.026647053
124,0.000944526,-3.024786166
125,0.883791387,-0.053650235
126,0.372607559,-0.428748339
127,0.031167615,-1.506296427
128,0.263817072,-0.578697104
129,1.047287703,0.020066004
130,0.078161724,-1.107005871
131,0.005114211,-2.291221378
132,0.210067183,-0.677641789
133,0.023634963,-1.626445078
134,0.01133962,-1.945401508
135,0.294492871,-0.530925215
136,0.530716777,-0.275137183
137,1.305454493,0.115761737
138,0.045060437,-1.346204599
139,0.524818718,-0.279990684
140,0.05979941,-1.223303098
141,0.149222359,-0.826166099
142,0.010310953,-1.986701212
143,0.064029045,-1.193622973
144,0.023091694,-1.6365442
145,0.030421685,-1.516816729
146,0.532913566,-0.273343224
147,0.003865035,-2.412846593
148,0.237248585,-0.62479637
149,0.515561342,-0.287719654
150,0.193728298,-0.712806937
151,0.018122919,-1.741771853
152,0.259219676,-0.586332036
153,0.003003968,-2.522304641
154,0.517574191,-0.286027388
155,0.012387245,-1.907025274
156,0.03429842,-1.464725886
157,1.36E-05,-4.866788014
158,0.397710353,-0.400433103
159,0.653622746,-0.184672843
160,0.101266004,-0.994536327
161,0.006340862,-2.197851713
162,2.84913063,0.454712362
163,1.977025867,0.296012351
164,3.160297155,0.49972792
165,0.106127061,-0.974173863
166,0.122271851,-0.912673514
167,0.035438497,-1.45052471
168,0.022818493,-1.641713046
169,1.003341198,0.001448645
170,5.59E-05,-4.252529209
171,0.086685494,-1.062053574
172,2.674068928,0.427172598
173,0.652878344,-0.185167737
174,0.001072428,-2.969632015
175,0.013884976,-1.85745488
176,0.042091101,-1.37580971
177,0.424417555,-0.372206661
178,1.247890592,0.09617651
179,0.000455752,-3.341270986
180,0.034854058,-1.457746648
181,0.001986318,-2.701951265
182,0.107187621,-0.969855367
183,0.391448945,-0.407324873
184,2.857351542,0.455963675
185,0.000571207,-3.243206503
186,0.475570768,-0.322784848
187,1.154961944,0.062567674
188,0.962879419,-0.016428096
189,0.011576854,-1.936409455
190,0.002327116,-2.633181886
191,0.001519955,-2.818169337
192,2.616611481,0.417739243
193,0.056288358,-1.249581421
194,0.434624583,-0.361885713
195,0.29706794,-0.527144215
196,0.300041556,-0.52281859
197,0.08351209,-1.078250647
198,0.851350009,-0.069891855
199,0.025125487,-1.599885516
200,1.29549861,0.112436951
201,0.014116553,-1.850271347
202,0.004729039,-2.325227144
203,0.006753713,-2.170457376
204,0.057905085,-1.237283294
205,0.260414809,-0.584334322
206,0.012744527,-1.894676268
207,0.001907317,-2.719577181
208,0.164711431,-0.783276261
209,0.009633717,-2.01620611
210,0.313357413,-0.503960027
211,0.93304801,-0.030096009
212,0.002801543,-2.552602655
213,0.719369829,-0.143047781
214,0.121341318,-0.915991292
215,0.00315371,-2.501178191
216,0.009210242,-2.03572896
217,0.000346362,-3.460469495
218,0.130743146,-0.883581069
219,0.041479547,-1.382166
220,0.038054038,-1.419599254
221,1.79959178,0.255174001
222,0.081550688,-1.088572373
223,0.209482834,-0.67885156
224,0.395131379,-0.403258479
225,0.59890914,-0.222639059
226,0.311244905,-0.506897749
227,0.342440456,-0.465414933
228,0.032982431,-1.481717333
229,2.072759151,0.316548841
230,0.566618323,-0.246709385
231,0.239477843,-0.620734662
232,0.061779696,-1.20915423
233,0.819368839,-0.086520556
234,0.000135174,-3.869106206
235,0.134077758,-0.872643262
236,0.001346039,-2.870942205
237,0.045631655,-1.340733784
238,0.406607926,-0.39082416
239,0.236884803,-0.625462801
240,0.072467297,-1.139857935
241,0.320708781,-0.493889148
242,0.308034241,-0.511401004
243,0.010750356,-1.968577149
244,0.01333944,-1.874862391
245,0.879697382,-0.0556667
246,0.001633144,-2.786975463
247,0.000463855,-3.333617797
248,0.004241044,-2.372527252
249,0.267872453,-0.572071946
250,0.383808076,-0.415885891
251,0.050667208,-1.295273029
252,0.018163774,-1.740793906
253,0.798946559,-0.097482269
254,0.227845058,-0.642360387
255,0.003088112,-2.510306959
256,0.002639146,-2.578536613
257,0.03352727,-1.474601809
258,0.153401181,-0.814171297
259,0.308909893,-0.510168183
260,0.000239582,-3.620545858
261,0.007316462,-2.135698893
262,0.770314455,-0.113331952
263,1.003954291,0.00171394
264,0.000112289,-3.949663395
265,0.02463025,-1.608531173
266,0.024440415,-1.61189142
267,0.042654194,-1.370038261
268,0.010478952,-1.97968215
269,0.000172004,-3.764460934
270,0.590691447,-0.228639317
271,0.00437707,-2.35881652
272,0.342422277,-0.465437989
273,0.032385476,-1.489649716
274,0.01151593,-1.938700973
275,1.031638026,0.013527342
276,0.336432874,-0.473101574
277,0.012005571,-1.92061717
278,0.004659509,-2.331659818
279,0.025208371,-1.598455222
280,0.033448417,-1.475624434
281,0.092203334,-1.035253375
282,0.095002703,-1.022264036
283,0.065495327,-1.183789684
284,0.004518181,-2.345036367
285,0.02085939,-1.680698386
286,0.028326225,-1.547811307
287,0.162913769,-0.788042208
288,0.658622563,-0.181363395
289,0.015805913,-1.801180409
290,0.010463852,-1.980308432
291,1.190404415,0.075694529
292,0.382539541,-0.417323668
293,0.084777407,-1.071719869
294,0.056156732,-1.250598172
295,0.052677859,-1.278371888
296,0.30829832,-0.511028842
297,2.346994638,0.370512097
298,0.038262531,-1.417226304
299,0.377630323,-0.42293314
300,0.006557613,-2.183254238
301,0.043854274,-1.357988076
302,0.172758251,-0.7625612
303,1.17105639,0.068577808
304,2.116055965,0.32552715
305,0.374361992,-0.426708251
306,3.0496943,0.484256308
307,0.176323712,-0.75368928
308,0.071316406,-1.14681055
309,0.003501596,-2.455734
310,2.538949966,0.404654143
311,0.022416534,-1.649431538
312,0.121561654,-0.9152034
313,0.013093093,-1.882957734
314,0.648183107,-0.188302292
315,0.706540048,-0.150863216
316,0.934602618,-0.029373007
317,0.169037089,-0.772017996
318,0.066808388,-1.175169009
319,0.032052346,-1.494140184
320,1.74E-05,-4.759340812
321,0.009455539,-2.024313697
322,0.066946194,-1.174274111
323,0.07176698,-1.144075329
324,0.000259247,-3.586286948
325,0.002901632,-2.537357687
326,0.011297776,-1.947007026
327,1.741075754,0.240817668
328,0.05911196,-1.228324639
329,0.078363344,-1.105887039
330,0.036214266,-1.441120313
331,0.63763088,-0.195430659
332,0.021431526,-1.668946901
333,0.798946559,-0.097482269
334,0.502696872,-0.298693817
335,0.670881391,-0.173354255
336,0.032224234,-1.491817395
337,2.041358948,0.309919377
338,0.07230629,-1.14082392
339,1.32754755,0.123050086
340,0.101317286,-0.99431645
341,0.0304891,-1.515855393
342,0.002150606,-2.667439214
343,0.539454997,-0.26804478
344,0.001649925,-2.78253573
345,0.001414133,-2.849509706
346,0.078762829,-1.103678692
347,0.000358875,-3.44505708
348,0.011990259,-1.921171421
349,0.623176694,-0.205388797
350,0.441471219,-0.355097604
351,0.853289843,-0.068903424
352,0.33034727,-0.481029278
353,0.548393726,-0.260907522
354,0.887027025,-0.052063148
355,0.013877803,-1.857679267
356,0.01550137,-1.809629925
357,0.034203384,-1.465930923
358,0.046308167,-1.334342407
359,0.349652201,-0.456363734
360,0.094737835,-1.023476543
361,0.02250687,-1.647684891
362,0.010626635,-1.973604253
363,0.107484438,-0.968654412
364,0.000878068,-3.056472033
365,0.004361878,-2.360326517
366,0.088939019,-1.050907667
367,0.169263467,-0.771436767
368,0.536434054,-0.27048366
369,0.021300718,-1.671605753
370,0.002335323,-2.631653083
371,1.656216383,0.219117076
372,1.632609487,0.212882316
373,0.003154186,-2.501112755
374,0.582882702,-0.234418833
375,0.002685395,-2.570991813
376,0.00142449,-2.846340699
377,0.431774586,-0.364742923
378,0.00667568,-2.175504479
379,0.08025378,-1.095534504
380,0.008720294,-2.059468891
381,0.000995022,-3.002167515
382,0.221105188,-0.655401067
383,0.431873411,-0.364643533
384,0.271887213,-0.565611217
385,0.000246494,-3.608192896
386,0.086025588,-1.065372349
387,0.032151166,-1.492803268
388,0.006617773,-2.179288113
389,0.006317881,-2.199428531
390,0.082264937,-1.084785228
391,3.74720335,0.573707262
392,0.669704318,-0.174116901
393,0.154328525,-0.811553794
394,0.031373736,-1.503433769
395,0.01193101,-1.923322805
396,0.032295913,-1.49085244
397,0.001942178,-2.711710995
398,0.100498579,-0.997840077
399,0.183186084,-0.737107521
400,0.155095458,-0.80940092
401,0.027443178,-1.561565598
402,0.875213385,-0.057886049
403,0.044051409,-1.356040198
404,0.067781352,-1.168889776
405,0.00421196,-2.375515725
406,0.017132031,-1.766191153
407,9.80E-05,-4.008839366
408,0.024591286,-1.609218764
409,0.294325441,-0.531172196
410,0.43964538,-0.356897486
411,0.165525511,-0.781135063
412,0.027372774,-1.562681192
413,0.002239103,-2.64992598
414,0.389640689,-0.409335697
415,0.296020925,-0.528677589
416,0.009451406,-2.024503577
417,1.69E-05,-4.771405243
418,0.089533903,-1.048012485
419,0.094957389,-1.022471236
420,0.125415444,-0.901648979
421,0.025351338,-1.595999113
422,0.100561,-0.997570415
423,0.026941892,-1.569571913
424,0.007816087,-2.10701059
425,0.038900707,-1.410042506
426,0.076187685,-1.118115222
427,0.197353497,-0.704755173
428,0.040705334,-1.390348673
429,0.015573553,-1.8076123
430,2.996197462,0.476570432
431,0.032263827,-1.491284125
432,0.08708702,-1.060046569
433,0.23220481,-0.634128789
434,0.00223827,-2.650087501
435,0.060993906,-1.214713553
436,0.285638303,-0.544183556
437,0.152108341,-0.817846969
438,0.692877531,-0.159343522
439,0.038841773,-1.410700956
440,0.056913674,-1.244783379
441,0.010626635,-1.973604253
442,0.000325627,-3.487279923
443,0.654740393,-0.183930865
444,0.074957348,-1.125185785
445,0.007155388,-2.145366832
446,0.024590587,-1.6092311
447,0.918744504,-0.036805246
448,0.704877436,-0.151886391
449,0.098973826,-1.004479643
450,2.467333078,0.392227781
451,1.515629053,0.180592922
452,0.381026655,-0.419044641
453,0.409280688,-0.387978748
454,0.175337136,-0.756126092
455,0.069560006,-1.157640388
456,0.233806849,-0.631142772
457,0.121079639,-0.916928884
458,0.079228669,-1.101117638
459,0.293215275,-0.532813409
460,0.013184628,-1.879932135
461,0.001018363,-2.992097366
462,0.028258201,-1.548855494
463,0.041403491,-1.382963039
464,0.070995443,-1.148769529
465,1.301543713,0.114458759
466,0.070857517,-1.149614068
467,0.033574075,-1.47399595
468,0.01319851,-1.8794751
469,0.486228228,-0.313159832
470,0.093906775,-1.027303073
471,0.10401544,-0.982902191
472,0.156963572,-0.804201127
473,0.450558513,-0.3462488
474,0.50649184,-0.295427547
475,0.001194955,-2.922648461
476,0.037733007,-1.423278581
477,0.005132238,-2.289693219
478,0.217971966,-0.661599359
479,0.002937172,-2.532070678
480,0.092452362,-1.034081988
481,0.048414484,-1.315024695
482,0.008406373,-2.075391357
483,0.59597677,-0.224770668
484,0.696306467,-0.157199571
485,0.013249802,-1.877790598
486,0.17641376,-0.753467545
487,1.004452348,0.001929338
488,0.040705334,-1.390348673
489,0.011810616,-1.927727463
490,3.485922337,0.542317707
491,0.003694496,-2.432444785
492,0.148814932,-0.827353491
493,0.122131646,-0.913171791
494,1.014098883,0.006080304
495,0.73968339,-0.130954134
496,0.015253324,-1.816635503
497,0.161978036,-0.790543871
498,0.002692885,-2.569782193
499,0.1140121,-0.943049056
500,0.022014182,-1.657297446
501,0.119524837,-0.922541842
502,0.333760887,-0.476564559
503,0.002736397,-2.562820844
504,0.282833815,-0.548468669
505,0.190297484,-0.720566953
506,2.022059917,0.30579402
507,0.0887345,-1.051907493
508,0.101200506,-0.994817316
509,1.082670569,0.034496331
510,0.023671404,-1.625775991
511,0.072124958,-1.141914427
512,0.038479585,-1.414769618
513,0.031152131,-1.506512239
514,0.172611207,-0.762931011
515,0.597234249,-0.223855295
516,0.140715241,-0.85165886
517,1.186073542,0.074111618
518,0.147041231,-0.832560869
519,0.097104207,-1.012761955
520,0.62927866,-0.201156996
521,0.002420712,-2.616056913
522,0.109519303,-0.960509329
523,0.020861141,-1.680661934
524,0.161431029,-0.792012984
525,0.03004186,-1.522273176
526,0.00992825,-2.003127306
527,0.69390732,-0.158698531
528,0.013937996,-1.855799672
529,0.03594543,-1.444356312
530,4.579456806,0.660813967
531,0.258080035,-0.58824559
532,0.510747135,-0.291794061
533,0.099637553,-1.001576946
534,0.012378768,-1.907322574
535,0.074413382,-1.12834896
536,0.18609865,-0.730256777
537,4.066009521,0.609168391
538,0.04674387,-1.330275337
539,4.196484089,0.622885581
540,0.264662981,-0.5773068
541,1.609167576,0.206601273
542,0.87157166,-0.0596969
543,0.560562611,-0.251375873
544,0.021426626,-1.66904622
545,0.000898673,-3.046398519
546,0.001685509,-2.773268836
547,0.272361428,-0.564854398
548,0.031032065,-1.508189325
549,0.01083444,-1.965193545
550,0.149064943,-0.826624481
551,0.537582815,-0.269554623
552,0.509967566,-0.292457445
553,2.635076046,0.420793153
554,0.077403158,-1.11124132
555,0.160501629,-0.794520555
556,0.154293686,-0.811651845
557,0.065243296,-1.185464105
558,0.91591996,-0.038142477
559,0.101963416,-0.991555624
560,0.019807518,-1.703169951
561,0.04332542,-1.363257214
562,0.002582075,-2.588031213
563,0.132374614,-0.878195292
564,0.001159115,-2.935873432
565,0.156454697,-0.805611393
566,0.733925283,-0.134348151
567,0.08610259,-1.064983785
568,0.087313071,-1.058920737
569,0.073116817,-1.135982726
570,0.337881804,-0.471235196
571,0.095039017,-1.022098062
572,0.019233631,-1.715938721
573,0.741394818,-0.129950454
574,0.146537676,-0.834050699
575,0.071169421,-1.147706567
576,0.134110078,-0.872538584
577,0.078504309,-1.105106504
578,0.97232765,-0.012187364
579,0.030645419,-1.513634438
580,0.011549162,-1.937449536
581,0.037471011,-1.426304586
582,0.019979654,-1.69941204
583,0.477063775,-0.32142356
584,0.722445846,-0.141194702
585,0.016197165,-1.790560981
586,0.000187975,-3.72589902
587,0.039535727,-1.403010267
588,0.05109603,-1.291612845
589,0.180982575,-0.742363237
590,1.770723462,0.248150742
591,3.252302647,0.512190953
592,0.1182945,-0.927035448
593,0.11214143,-0.950233909
594,0.004173617,-2.37948742
595,0.111954816,-0.950957221
596,0.040497463,-1.392572181
597,3.601012945,0.556424683
598,2.233038664,0.348896243
599,0.059612654,-1.224661542
600,0.008031573,-2.095199381
601,0.079240128,-1.101054829
602,1.76605618,0.247004515
603,0.020722201,-1.683564116
604,0.012024888,-1.919918966
605,0.044309977,-1.353498471
606,0.024635252,-1.608442998
607,3.894706488,0.590474734
608,0.019814996,-1.70300601
609,0.006923731,-2.159659788
610,0.891759813,-0.049752103
611,0.105175905,-0.978083743
612,0.032052346,-1.494140184
613,0.003448138,-2.462415418
614,0.105552159,-0.976532878
615,0.192788631,-0.714918581
616,0.146687686,-0.833606341
617,0.108082406,-0.966244995
618,1.019336462,0.008317559
619,1.092254877,0.038323993
620,0.921356857,-0.035572128
621,0.140128806,-0.853472578
622,0.046214722,-1.335219654
623,0.071232036,-1.147324644
624,0.134244546,-0.872103349
625,0.002615842,-2.582388447
626,0.110429086,-0.956916523
627,0.136725247,-0.864151284
628,0.227997303,-0.64207029
629,0.344122946,-0.463286367
630,0.395011306,-0.403390474
631,0.729915798,-0.136727237
632,0.186133593,-0.730175238
633,0.006306628,-2.200202802
634,0.000409043,-3.388231451
635,0.571891427,-0.242686414
636,0.365611523,-0.436980125
637,1.602031112,0.204670946
638,0.004603859,-2.336878026
639,1.847434759,0.266569111
640,0.050474998,-1.296923693
641,0.565542161,-0.247535013
642,1.719817877,0.235482459
643,0.029108919,-1.535973919
644,0.000915108,-3.038527419
645,0.302273899,-0.519599352
646,0.034985177,-1.456115922
647,0.110193364,-0.957844557
648,0.111780114,-0.95163545
649,0.405748159,-0.391743442
650,9.87E-05,-4.005680981
651,0.771549463,-0.112636227
652,0.184272349,-0.734539828
653,0.006970256,-2.156751265
654,0.055537824,-1.255411143
655,0.003201005,-2.494713641
656,1.222801805,0.087356071
657,0.017976807,-1.745287434
658,0.252087951,-0.598447912
659,0.001525073,-2.816709378
660,0.023412567,-1.630550974
661,0.458063275,-0.339074527
662,0.264125973,-0.57818889
663,9.18E-06,-5.037201155
664,0.066079542,-1.179932976
665,0.011389475,-1.943496282
666,0.001849014,-2.733059864
667,0.364767313,-0.437984086
668,0.020097783,-1.696851851
669,0.069748804,-1.156463235
670,0.382539541,-0.417323668
671,0.000261749,-3.582114397
672,0.377879292,-0.422646907
673,0.058694769,-1.231400604
674,0.098897703,-1.004813795
675,0.311293095,-0.506830512
676,0.958817005,-0.018264272
677,0.113525473,-0.944906682
678,0.003841641,-2.415483234
679,2.924073696,0.465988314
680,0.195358023,-0.709168748
681,0.149708658,-0.824753081
682,0.333214819,-0.477275692
683,0.016965967,-1.77042139
684,0.008943145,-2.04850972
685,2.121479511,0.326638842
686,0.444591254,-0.352039085
687,2.522292614,0.401795468
688,0.06858854,-1.163748442
689,0.803365767,-0.095086678
690,2.502533913,0.398379971
691,1.731514454,0.238426121
692,1.577741146,0.198035752
693,0.55673182,-0.254353956
694,0.215343148,-0.666868943
695,0.001013957,-2.993980527
696,0.443886518,-0.352728045
697,0.565576732,-0.247508466
698,0.168680549,-0.772934995
699,0.005352334,-2.271456821
700,0.031334687,-1.503974639
701,1.403734088,0.147284846
702,0.458780587,-0.338394968
703,0.012601277,-1.899585447
704,0.63575238,-0.196712005
705,5.84E-06,-5.233495105
706,0.11749202,-0.929991629
707,0.007649534,-2.116365025
708,2.364813328,0.373796864
709,0.017371995,-1.760150295
710,0.800242722,-0.096778267
711,0.094727315,-1.023524772
712,0.854709387,-0.068181526
713,0.795646667,-0.099279752
714,1.458204865,0.163818543
715,0.000686052,-3.163642656
716,0.122511603,-0.911822778
717,0.017374104,-1.760097586
718,0.042959828,-1.366937467
719,0.052352779,-1.281060263
720,0.140639022,-0.851894162
721,0.009362836,-2.028592567
722,0.044549324,-1.351158885
723,0.080562212,-1.09386862
724,0.016399477,-1.78517001
725,0.374096006,-0.427016928
726,0.032599308,-1.486791624
727,0.16142565,-0.792027456
728,0.013084386,-1.883246637
729,0.075497821,-1.122065583
730,1.411207199,0.149590783
731,0.001900654,-2.721097004
732,0.787752271,-0.103610336
733,0.188430458,-0.724848896
734,0.535140038,-0.271532555
735,3.408589363,0.532574684
736,0.032903764,-1.482754413
737,0.206592023,-0.684886451
738,0.014439731,-1.8404409
739,0.04265739,-1.370005718
740,0.27875632,-0.554775277
741,0.018959256,-1.722178712
742,0.310174704,-0.508393624
743,0.013536215,-1.868502762
744,0.441715658,-0.354857206
745,0.741257906,-0.130030662
746,0.162172168,-0.790023676
747,0.006959721,-2.1574082
748,0.096964218,-1.013388502
749,0.274883658,-0.560851079
750,0.005403912,-2.267291756
751,0.019252926,-1.715503256
752,0.046584133,-1.331761982
753,0.213230252,-0.671151179
754,0.624478459,-0.204482538
755,1.043776751,0.018607619
756,0.335546732,-0.474246987
757,1.444287419,0.159653628
758,0.252891511,-0.597065749
759,0.043075275,-1.365771945
760,0.027498035,-1.560698343
761,0.02036472,-1.691121549
762,0.353364676,-0.451776866
763,0.002644972,-2.577578968
764,0.792546749,-0.100975111
765,0.038939234,-1.409612597
766,0.269546866,-0.569365713
767,0.219833404,-0.657906316
768,0.561425865,-0.250707583
769,0.017922595,-1.746599105
770,0.006151788,-2.210998611
771,0.161978036,-0.790543871
772,0.006654128,-2.176908821
773,0.036779638,-1.434392545
774,0.036467969,-1.438088418
775,1.163373709,0.065719245
776,0.099637553,-1.001576946
777,1.445531726,0.160027628
778,0.003930463,-2.405556237
779,0.050447118,-1.297163644
780,0.005149672,-2.288220448
781,0.001914931,-2.717846766
782,0.018537605,-1.731946372
783,0.002131216,-2.671372533
784,0.010256206,-1.989013278
785,0.546920478,-0.262075815
786,0.000206568,-3.684936186
787,0.057062089,-1.24365233
788,2.364813328,0.373796864
789,0.002367434,-2.625722188
790,0.171382144,-0.766034428
791,0.067792378,-1.168819129
792,0.08106482,-1.091167576
793,0.396594942,-0.401652829
794,0.001793563,-2.746283303
795,0.092739895,-1.0327334
796,0.008152304,-2.088719622
797,1.499728918,0.176012766
798,0.323361248,-0.490312028
799,0.211813956,-0.674045427
800,0.187579587,-0.726814424
801,0.003803521,-2.419814216
802,0.001679083,-2.77492787
803,0.011180017,-1.951557531
804,1.216672778,0.085173791
805,3.195236683,0.504503033
806,0.053459924,-1.271971665
807,0.028847896,-1.539885863
808,0.003859216,-2.4135009
809,0.289721727,-0.538018934
810,0.018861581,-1.724421915
811,0.143107444,-0.844337775
812,0.336076796,-0.473561472
813,0.07251209,-1.139589576
814,0.107638702,-0.968031549
815,0.067118548,-1.173157448
816,0.001904937,-2.720119362
817,1.318188906,0.119977652
818,0.498396516,-0.302425002
819,0.000227068,-3.643844236
820,0.040123049,-1.39660607
821,0.208213314,-0.681491503
822,0.017326185,-1.761297041
823,0.064992435,-1.18713719
824,2.125750065,0.327512201
825,0.020367758,-1.691056766
826,0.278015614,-0.555930813
827,0.744137883,-0.128346585
828,0.040493459,-1.392615129
829,0.100038551,-0.999832608
830,0.555021524,-0.255690174
831,0.00326517,-2.486094152
832,1.966614366,0.293719207
833,0.498523146,-0.302314673
834,0.601113498,-0.22104352
835,0.001293895,-2.888101099
836,2.301755905,0.362059266
837,0.836577833,-0.077493647
838,0.02974382,-1.52660325
839,0.035067592,-1.455094057
840,0.038952306,-1.409466828
841,0.021633131,-1.664880611
842,0.165579557,-0.780993283
843,5.356784821,0.728904201
844,0.003944238,-2.404036918
845,0.234674454,-0.629534184
846,0.013034262,-1.884913561
847,0.400372982,-0.397535237
848,0.391180694,-0.407622587
849,0.017823998,-1.748994878
850,3.879357338,0.588759785
851,0.048262279,-1.31639217
852,1.882084489,0.274639115
853,0.673208654,-0.17185031
854,1.516505957,0.180844121
855,0.016270354,-1.788602987
856,0.002404063,-2.619054196
857,0.00834892,-2.07836968
858,0.058694769,-1.231400604
859,0.37655133,-0.424175814
860,1.105042338,0.043378918
861,0.004828104,-2.3162234
862,0.410595953,-0.386585335
863,3.517646551,0.5462522
864,0.000119679,-3.921982167
865,1.396517277,0.145046313
866,0.07357987,-1.133240983
867,0.065444857,-1.184124478
868,0.015425072,-1.811772799
869,0.002736516,-2.562801961
870,0.036430154,-1.438538993
871,0.158493832,-0.799987635
872,0.484586507,-0.314628683
873,0.075169459,-1.123958575
874,0.000398556,-3.399510169
875,0.000974657,-3.011148265
876,0.046671398,-1.33094919
877,0.065773971,-1.181945935
878,0.549466908,-0.260058458
879,0.112835869,-0.947552821
880,1.166370988,0.066836709
881,0.366515964,-0.435907104
882,0.120193452,-0.920119193
883,0.18200773,-0.739910167
884,0.059455857,-1.225805359
885,0.009778574,-2.009724468
886,0.049957573,-1.301398665
887,0.021294883,-1.671724751
888,0.008564409,-2.067302607
889,0.070307985,-1.152995349
890,0.121200457,-0.916495742
891,0.015884293,-1.799032104
892,0.179164529,-0.746747968
893,1.740339041,0.240633863
894,0.192874163,-0.714725945
895,0.402419209,-0.395321296
896,1.335617423,0.125682076
897,0.391180694,-0.407622587
898,0.010313077,-1.986611744
899,0.079228669,-1.101117638
900,0.07512556,-1.124212277
901,0.184509173,-0.733982038
902,0.071683206,-1.144582581
903,0.655336142,-0.18353588
904,0.028207555,-1.54963455
905,0.03394438,-1.469232125
906,0.086792611,-1.061517249
907,0.210369095,-0.677018061
908,0.020100821,-1.696786208
909,0.001447345,-2.839427931
910,0.04662111,-1.331417388
911,0.045179173,-1.34506172
912,0.398575127,-0.399489807
913,0.019174926,-1.717266304
914,0.552630067,-0.25756549
915,0.319499701,-0.495529544
916,0.000230167,-3.637957596
917,0.201813623,-0.69504952
918,0.054924734,-1.260232038
919,0.000741088,-3.130130284
920,0.03769283,-1.423741255
921,0.431465656,-0.365053768
922,0.114933535,-0.939553234
923,1.704509974,0.231599547
924,0.344605654,-0.462677601
925,0.020747071,-1.683043204
926,0.001416038,-2.848925156
927,0.003582846,-2.445771813
928,0.22114408,-0.655324682
929,0.000400106,-3.397825456
930,0.685978949,-0.163689211
931,0.008249849,-2.083553996
932,0.000425129,-3.371479097
933,0.3633174,-0.439713802
934,0.051541768,-1.287840688
935,0.038718153,-1.412085371
936,0.405003577,-0.392541141
937,0.268908828,-0.570394939
938,0.086616077,-1.062401493
939,0.117280006,-0.930776019
940,0.098988943,-1.004413314
941,0.149708658,-0.824753081
942,0.031560529,-1.500855726
943,0.002812599,-2.550892208
944,0.86850661,-0.061226872
945,1.107625604,0.044392986
946,0.017633218,-1.753668415
947,0.185339883,-0.732031116
948,0.030953014,-1.509297052
949,0.064735919,-1.188854681
950,0.007037021,-2.152611139
951,0.402366996,-0.39537765
952,1.286082745,0.109268911
953,0.004104405,-2.386749773
954,1.34008038,0.127130849
955,0.163441643,-0.78663728
956,0.178782776,-0.747674324
957,0.00341119,-2.467094045
958,1.617738008,0.208908189
959,0.025320655,-1.596525069
960,0.019252459,-1.715513802
961,0.086629748,-1.062332947
962,0.006587456,-2.181282243
963,0.009535363,-2.020662772
964,0.370320976,-0.431421688
965,0.002768733,-2.557718912
966,0.019095868,-1.719060599
967,0.094923131,-1.022627944
968,0.414247602,-0.382739997
969,0.000872231,-3.059368235
970,1.837223768,0.264162055
971,0.098637752,-1.005956833
972,0.184058949,-0.735043061
973,0.085853949,-1.066239723
974,0.008851694,-2.052973611
975,0.135488734,-0.868096816
976,0.179771051,-0.745280243
977,0.015720369,-1.803537256
978,0.221621767,-0.654387587
979,0.22777994,-0.642484526
980,0.001279251,-2.89304433
981,0.085562132,-1.067718401
982,0.030288231,-1.518726096
983,9.79E-05,-4.009367988
984,0.284829795,-0.545414582
985,1.472632527,0.168094389
986,0.168826967,-0.77255818
987,0.007051107,-2.151742666
988,0.408583283,-0.388719406
989,0.076583512,-1.115864721
990,0.007148996,-2.145754946
991,0.010871939,-1.963692979
992,0.003752216,-2.425712115
993,0.531276703,-0.274679228
994,2.651535034,0.42349737
995,1.088558316,0.0368517
996,0.091107272,-1.040446959
997,0.028971003,-1.538036463
998,0.007383203,-2.131755183
999,0.158920631,-0.79881972
1000,0.115509436,-0.937382538
1001,0.027486322,-1.560883363
1002,0.012252775,-1.911765541
1003,1.39579463,0.144821523
1004,2.369297266,0.374619553
1005,0.917032003,-0.037615508
1006,1.25086081,0.097208986
1007,0.016861649,-1.773099949
1008,0.401315033,-0.396514571
1009,0.229151636,-0.639877037
1010,0.003331351,-2.477379564
1011,0.240293771,-0.619257487
1012,0.017496407,-1.757051127
1013,0.047816329,-1.320423772
1014,0.003427823,-2.464981661
1015,0.384716988,-0.414858637
1016,0.041849565,-1.378309054
1017,0.00246055,-2.608967879
1018,0.955596089,-0.019725636
1019,0.000117414,-3.930279155
1020,0.392651588,-0.405992642
1021,0.048335429,-1.31573442
1022,2.276943684,0.357352289
1023,0.017511049,-1.75668783
1024,1.09956944,0.041222661
1025,0.223911434,-0.649923728
1026,0.004988367,-2.302041585
1027,0.516795576,-0.286681213
1028,0.011041376,-1.956976808
1029,0.009539024,-2.02049606
1030,0.399025083,-0.398999804
1031,0.021820234,-1.661140594
1032,0.021956339,-1.658440063
1033,0.014960356,-1.82505807
1034,0.032808021,-1.48401997
1035,0.004003962,-2.397510049
1036,0.635737717,-0.196722022
1037,0.002313915,-2.63565261
1038,0.05481663,-1.261087669
1039,0.07889349,-1.102958831
1040,0.008883478,-2.051416963
1041,0.50921309,-0.293100441
1042,1.265691042,0.102327706
1043,0.31640628,-0.499754906
1044,0.844701886,-0.073296536
1045,0.289436072,-0.538447344
1046,4.577149868,0.660595133
1047,0.045697935,-1.340103425
1048,0.022804743,-1.641974824
1049,0.425605327,-0.370992945
1050,0.133859739,-0.873350027
1051,0.002739845,-2.562273993
1052,0.632037759,-0.199256976
1053,0.165099502,-0.782254238
1054,0.153105929,-0.81500799
1055,0.621338487,-0.206671745
1056,0.516880512,-0.286609842
1057,0.06809444,-1.166888349
1058,0.031814609,-1.497373414
1059,0.960313797,-0.017586832
1060,0.06503734,-1.18683723
1061,0.02579069,-1.588537047
1062,0.03128339,-1.504686194
1063,1.129844189,0.053018556
1064,0.053984687,-1.267729414
1065,1.768459082,0.247595016
1066,3.506257057,0.544843753
1067,0.000234457,-3.629936456
1068,0.007462009,-2.127144213
1069,0.860256195,-0.065372191
1070,0.109736815,-0.959647649
1071,0.00056239,-3.249962034
1072,0.354893982,-0.449901364
1073,0.000876043,-3.057474638
1074,0.242509246,-0.615271699
1075,0.518382192,-0.285349926
1076,1.065937281,0.027731652
1077,0.03971722,-1.40102116
1078,1.443176031,0.159319307
1079,0.683443069,-0.165297656
1080,0.125062048,-0.902874462
1081,0.274268389,-0.561824245
1082,0.004593654,-2.337841757
1083,0.175680101,-0.755277428
1084,0.003951481,-2.403240145
1085,0.365252525,-0.437406774
1086,9.92E-05,-4.003588112
1087,0.000125639,-3.900876552
1088,0.334917128,-0.475062642
1089,1.456763625,0.163389089
1090,0.585219145,-0.232681475
1091,0.032381091,-1.489708519
1092,0.016117753,-1.792695492
1093,1.928442001,0.285206582
1094,0.310645849,-0.507734446
1095,0.010858378,-1.964235029
1096,0.32528457,-0.487736537
1097,0.180432335,-0.743685632
1098,0.058423925,-1.233409268
1099,0.105946295,-0.974914226
1100,0.004291136,-2.367427739
1101,0.001560662,-2.806691257
1102,0.351370156,-0.454235129
1103,0.136105061,-0.866125727
1104,0.269482046,-0.569470163
1105,0.023267459,-1.63325104
1106,0.239126891,-0.621371583
1107,0.79928571,-0.097297952
1108,0.278898925,-0.55455316
1109,0.000869135,-3.060912895
1110,1.341886878,0.127715906
1111,0.008455548,-2.072858266
1112,0.06616234,-1.179389141
1113,0.077733435,-1.109392142
1114,0.063701041,-1.19585347
1115,1.690299511,0.227963666
1116,0.281811446,-0.550041372
1117,0.704877436,-0.151886391
1118,0.012586915,-1.900080703
1119,0.201049924,-0.696696087
1120,0.110687912,-0.955899807
1121,0.006928467,-2.159362864
1122,0.365164131,-0.437511889
1123,0.005797239,-2.236778793
1124,0.462567568,-0.33482482
1125,0.87189579,-0.059535419
1126,0.179048628,-0.747029003
1127,0.112823196,-0.947601603
1128,0.659245312,-0.18095295
1129,0.280285001,-0.552400142
1130,0.001311634,-2.882187422
1131,0.839175403,-0.076147254
1132,0.00024125,-3.617531781
1133,1.220553517,0.086556827
1134,0.048488416,-1.314362005
1135,0.108196996,-0.965784796
1136,0.009354215,-2.028992647
1137,0.077586956,-1.110211285
1138,0.016517092,-1.782066424
1139,2.122071505,0.326760014
1140,0.014598226,-1.835699912
1141,0.207520932,-0.682938091
1142,0.602729499,-0.219877552
1143,0.004675883,-2.330136333
1144,0.119161628,-0.923863571
1145,0.383303702,-0.416456986
1146,0.004712784,-2.326722489
1147,0.04606526,-1.336626476
1148,0.324270487,-0.489092576
1149,0.899636626,-0.045932872
1150,0.046162702,-1.335708778
1151,0.007660536,-2.115740837
1152,2.57E-05,-4.589241733
1153,0.048335429,-1.31573442
1154,0.037813131,-1.422357363
1155,0.825432897,-0.083318227
1156,0.164248556,-0.78449844
1157,0.011812736,-1.927649492
1158,0.165132746,-0.782166797
1159,0.112334713,-0.949486019
1160,0.02591975,-1.586369186
1161,0.003858029,-2.413634548
1162,0.281471968,-0.550564851
1163,0.263801873,-0.578722126
1164,5.591106415,0.747497758
1165,0.053131592,-1.274647175
1166,0.061713237,-1.209621671
1167,0.00032086,-3.493684525
1168,0.112997934,-0.946929496
1169,0.026493179,-1.576865931
1170,0.366938025,-0.435407281
1171,0.976922631,-0.010139829
1172,0.444148362,-0.352471936
1173,0.010327707,-1.98599609
1174,0.056961644,-1.244417481
1175,0.010141038,-1.993917576
1176,0.067968927,-1.167689584
1177,2.715670347,0.43387705
1178,0.048814528,-1.311450908
1179,0.237517849,-0.624303749
1180,0.606112719,-0.217446603
1181,0.179916039,-0.744930119
1182,0.926275492,-0.033259827
1183,0.507429957,-0.294623897
1184,0.143061474,-0.844477305
1185,0.012497563,-1.903174668
1186,0.783626676,-0.105890789
1187,0.356332272,-0.448144843
1188,0.005125715,-2.290245551
1189,0.000631252,-3.199797024
1190,0.168306455,-0.773899227
1191,0.658730805,-0.181292027
1192,0.082646184,-1.082777196
1193,0.070528746,-1.15163384
1194,0.002200684,-2.657442397
1195,0.120971799,-0.917315861
1196,0.430390149,-0.366137677
1197,0.191455886,-0.717931278
1198,0.713747501,-0.146455399
1199,0.010067635,-1.997072529
1200,0.965092897,-0.015430881
1201,0.00310879,-2.507408594
1202,0.59983027,-0.221971622
1203,0.780783534,-0.107469354
1204,0.025672648,-1.590529332
1205,0.062272783,-1.205701722
1206,0.007455029,-2.127550686
1207,0.006950368,-2.157992189
1208,2.020623207,0.305485337
1209,0.154416487,-0.811306333
1210,0.02022139,-1.694188998
1211,0.004929057,-2.307236131
1212,0.905965805,-0.042888194
1213,0.045213353,-1.344733286
1214,0.230484352,-0.637358555
1215,0.348419249,-0.45789786
1216,0.06177723,-1.209171566
1217,0.013616185,-1.865944566
1218,1.361527205,0.134026323
1219,0.002091484,-2.679545423
1220,0.032603808,-1.486731676
1221,0.48712641,-0.312358324
1222,3.081748962,0.488797258
1223,0.856684983,-0.067178846
1224,0.028669633,-1.542577867
1225,0.04062029,-1.391256983
1226,0.093892232,-1.027370339
1227,0.013581493,-1.867052488
1228,0.015475899,-1.810344114
1229,0.040986851,-1.387355449
1230,1.091137409,0.037879446
1231,0.059050832,-1.228773979
1232,0.000874494,-3.058242921
1233,0.021508416,-1.667391569
1234,0.373447776,-0.427770123
1235,0.30456236,-0.516323771
1236,0.146193117,-0.835073074
1237,1.28183198,0.107831102
1238,0.233128667,-0.63240432
1239,1.916586161,0.282528348
1240,0.03429842,-1.464725886
1241,3.301962852,0.518772183
1242,0.09691672,-1.013601291
1243,0.630729616,-0.200156776
1244,0.581399083,-0.235525657
1245,0.11749202,-0.929991629
1246,0.611390293,-0.213681461
1247,0.306164026,-0.514045839
1248,0.717444897,-0.144211449
1249,0.023163915,-1.635188043
1250,0.001019911,-2.991437614
1251,0.641793728,-0.192604531
1252,0.102875687,-0.987687251
1253,0.00882948,-2.054064871
1254,0.856684983,-0.067178846
1255,0.148235396,-0.829048083
1256,0.50702703,-0.294968887
1257,0.20367755,-0.691056838
1258,0.366019398,-0.436495898
1259,0.187095836,-0.727935878
1260,0.006948829,-2.158088365
1261,0.909199417,-0.041340852
1262,0.002222213,-2.653214369
1263,0.000226353,-3.6452141
1264,0.088305809,-1.054010728
1265,0.425191134,-0.3714158
1266,0.097145528,-1.012577189
1267,0.080276988,-1.095408928
1268,0.005746511,-2.240595772
1269,0.012572083,-1.900592771
1270,0.000593605,-3.226502247
1271,0.01551968,-1.809117251
1272,0.024489855,-1.611013779
1273,0.001466272,-2.833785547
1274,0.453333914,-0.34358179
1275,0.036583822,-1.436710922
1276,0.014052492,-1.852246665
1277,0.016699644,-1.777292792
1278,0.002787278,-2.554819672
1279,0.047064863,-1.3273032
1280,0.008251741,-2.083454433
1281,0.0144261,-1.84085106
1282,0.192522287,-0.715518987
1283,2.36376071,0.37360351
1284,2.719599247,0.434504912
1285,0.037794191,-1.422574942
1286,0.194157988,-0.711844737
1287,0.092501268,-1.033852315
1288,0.155575037,-0.808060087
1289,0.525298357,-0.279593958
1290,0.28271845,-0.548645849
1291,0.102443218,-0.989516787
1292,4.41E-05,-4.35549774
1293,0.054680072,-1.262170924
1294,0.013991719,-1.854128922
1295,0.482064337,-0.316894997
1296,4.058620453,0.60837844
1297,0.313670218,-0.503526714
1298,0.278192073,-0.555655249
1299,0.004594959,-2.337718373
1300,0.000346362,-3.460469495
1301,0.023749867,-1.62433881
1302,0.773264647,-0.111671845
1303,0.024608849,-1.608908705
1304,0.211102933,-0.675505733
1305,2.182739258,0.33900186
1306,0.033885032,-1.469992101
1307,0.049831919,-1.302492385
1308,0.31050849,-0.507926521
1309,0.116999976,-0.931814226
1310,2.085339785,0.319176829
1311,0.086047135,-1.065263584
1312,0.286774397,-0.542459625
1313,0.067808867,-1.168713515
1314,0.092107013,-1.035707302
1315,0.361298382,-0.442133983
1316,0.091489844,-1.038627113
1317,0.025756184,-1.589118481
1318,0.089664802,-1.047378006
1319,0.002161311,-2.665282692
1320,0.014140295,-1.849541534
1321,0.909589112,-0.041154747
1322,0.004625692,-2.334823285
1323,0.179404065,-0.746167721
1324,1.054076791,0.022872251
1325,0.286572397,-0.542765644
1326,0.125980198,-0.899697712
1327,0.252087951,-0.598447912
1328,0.611253977,-0.213778302
1329,0.473934799,-0.324281401
1330,0.700388849,-0.154660777
1331,4.024770737,0.604741147
1332,0.021116553,-1.675376976
1333,0.000635779,-3.196693545
1334,0.006413118,-2.192930802
1335,0.59433651,-0.22596759
1336,0.006886557,-2.16199784
1337,0.651649415,-0.18598599
1338,0.906256974,-0.042748638
1339,0.000930591,-3.031240952
1340,1.195081949,0.077397687
1341,0.586429119,-0.231784473
1342,0.15880765,-0.79912858
1343,1.328080177,0.123224295
1344,0.06702134,-1.173786892
1345,0.002470301,-2.607250208
1346,0.813380182,-0.089706413
1347,0.101968795,-0.991532713
1348,2.807532787,0.448324837
1349,0.043547995,-1.361031832
1350,0.01594718,-1.797316107
1351,0.128891081,-0.889777135
1352,0.065585986,-1.183188949
1353,0.338390917,-0.470581303
1354,0.108112156,-0.96612547
1355,0.215969801,-0.665606972
1356,0.010218565,-1.990610073
1357,0.286935985,-0.542214983
1358,0.010111536,-1.995182872
1359,2.084304333,0.318961131
1360,0.024382481,-1.612922099
1361,0.608091414,-0.216031129
1362,0.253302991,-0.596359681
1363,0.017438421,-1.758492841
1364,0.148657858,-0.827812128
1365,0.568282843,-0.245435456
1366,0.006287437,-2.201526358
1367,0.007535722,-2.122875125
1368,0.003328856,-2.47770495
1369,0.106133707,-0.974146667
1370,0.004701512,-2.327762414
1371,0.00017117,-3.766572639
1372,0.281832755,-0.550008535
1373,0.651649415,-0.18598599
1374,0.125727504,-0.900569704
1375,0.067713395,-1.169325413
1376,0.062632501,-1.203200245
1377,0.202526033,-0.693519144
1378,0.130832791,-0.883283393
1379,0.105810106,-0.975472851
1380,1.413290381,0.150231403
1381,0.05961591,-1.224637822
1382,0.970205665,-0.013136194
1383,0.439009637,-0.357525947
1384,0.592002928,-0.227676145
1385,0.394162893,-0.404324263
1386,0.088733844,-1.051910702
1387,0.05109603,-1.291612845
1388,0.258348912,-0.587793363
1389,2.224770069,0.347285133
1390,0.405647814,-0.39185086
1391,0.03196818,-1.495282087
1392,0.21498169,-0.667598527
1393,0.070918374,-1.149241232
1394,0.421655238,-0.375042501
1395,0.774494231,-0.110981813
1396,0.082377583,-1.084190956
1397,4.725580692,0.674455183
1398,0.002359347,-2.627208232
1399,0.028127007,-1.550876476
1400,0.087780625,-1.056601333
1401,0.193528309,-0.713255497
1402,0.263101041,-0.579877433
1403,0.037546217,-1.425433809
1404,0.17417492,-0.759014381
1405,0.554790497,-0.255870987
1406,0.000678428,-3.168496061
1407,0.019460466,-1.71084677
1408,0.00083102,-3.080388429
1409,2.066389322,0.315212149
1410,0.431354165,-0.365166004
1411,1.163373709,0.065719245
1412,0.742298722,-0.129421287
1413,0.179771051,-0.745280243
1414,0.223610178,-0.650508433
1415,0.028780602,-1.540900127
1416,0.357976317,-0.446145704
1417,0.691261888,-0.160357387
1418,0.383388102,-0.416361369
1419,0.016117753,-1.792695492
1420,0.000985852,-3.006188493
1421,0.065364577,-1.184657546
1422,0.030645419,-1.513634438
1423,0.893940091,-0.048691585
1424,0.140099794,-0.853562504
1425,0.005967301,-2.224222066
1426,0.016825898,-1.774021758
1427,0.048273411,-1.316292016
1428,0.044517513,-1.351469102
1429,0.098094627,-1.008354779
1430,0.1423053,-0.846778926
1431,0.001679083,-2.77492787
1432,0.001136729,-2.944342872
1433,0.003566217,-2.447792273
1434,0.088305809,-1.054010728
1435,0.797841907,-0.098083156
1436,0.005618376,-2.250389185
1437,0.057518791,-1.240190248
1438,0.060529921,-1.218029891
1439,0.060640104,-1.217240062
1440,0.268512249,-0.571035898
1441,0.006648089,-2.177303188
1442,0.970719814,-0.012906105
1443,0.160423547,-0.794731885
1444,0.029875612,-1.524683191
1445,0.236069113,-0.626960832
1446,0.067917913,-1.168015666
1447,0.000125281,-3.902114373
1448,0.083633691,-1.077618736
1449,0.006031289,-2.219589878
1450,1.70E-05,-4.76835757
1451,0.000757646,-3.120533904
1452,0.018143756,-1.741272796
1453,0.706708312,-0.150759801
1454,4.198261738,0.623069511
1455,0.032852318,-1.48343398
1456,0.69165504,-0.160110454
1457,0.10201595,-0.991331923
1458,0.852976799,-0.069062781
1459,0.000678428,-3.168496061
1460,0.107798293,-0.967388115
1461,0.024614781,-1.608804021
1462,2.33196497,0.367722022
1463,0.004923245,-2.307748557
1464,0.046696886,-1.330712076
1465,0.253789514,-0.595526325
1466,0.861898303,-0.064543974
1467,0.014150873,-1.849216772
1468,0.27522248,-0.560316096
1469,0.070773445,-1.150129664
1470,0.00020335,-3.691755034
1471,0.015546206,-1.808375571
1472,0.000460876,-3.336415819
1473,0.237910628,-0.623586156
1474,1.55515182,0.191772793
1475,0.006650339,-2.177156224
1476,0.819004416,-0.086713756
1477,0.250414282,-0.601340905
1478,0.006099894,-2.214677732
1479,0.138497084,-0.858559369
1480,0.02643548,-1.577812807
1481,0.013576319,-1.867217982
1482,0.002986972,-2.524768783
1483,0.00044479,-3.351844844
1484,0.922463059,-0.035051016
1485,0.000934164,-3.029576692
1486,0.000130287,-3.885098017
1487,0.842083871,-0.074644651
1488,0.137379363,-0.862078501
1489,0.147348166,-0.831655267
1490,0.649418473,-0.187475362
1491,0.411216527,-0.385929439
1492,1.913983583,0.281938208
1493,0.082157001,-1.085355423
1494,0.05965668,-1.224340922
1495,0.000191909,-3.716905713
1496,0.340186179,-0.468283335
1497,0.031861261,-1.496737046
1498,0.052037552,-1.283683142
1499,0.010979122,-1.95943237
1500,0.183650389,-0.736008147
1501,0.006950368,-2.157992189
1502,0.075279258,-1.123324669
1503,0.021398388,-1.669618945
1504,0.008290046,-2.081443065
1505,0.193273962,-0.713826652
1506,0.516852975,-0.28663298
1507,0.00252833,-2.597166309
1508,0.430390149,-0.366137677
1509,0.014287086,-1.845056335
1510,0.25237447,-0.59795458
1511,0.339978307,-0.468548792
1512,1.83454442,0.263528232
1513,0.003110929,-2.507109878
1514,0.452448368,-0.344430974
1515,0.422280371,-0.374399105
1516,1.901296258,0.279049793
1517,0.000365548,-3.437055506
1518,0.057405449,-1.241046878
1519,0.122032575,-0.913524224
1520,0.005309291,-2.274963494
1521,0.047686428,-1.321605209
1522,0.447647184,-0.349064143
1523,0.636888683,-0.195936468
1524,0.017116679,-1.766580497
1525,1.542853594,0.188324716
1526,0.151487574,-0.819622989
1527,0.007887764,-2.103046097
1528,0.469758034,-0.328125784
1529,0.007831465,-2.106157015
1530,0.002501456,-2.601807161
1531,0.339006037,-0.469792568
1532,0.426359177,-0.370224385
1533,0.488809705,-0.31086018
1534,0.022950385,-1.639210029
1535,0.899636626,-0.045932872
1536,0.044849936,-1.348238173
1537,0.011279978,-1.947691753
1538,0.0279718,-1.553279579
1539,0.974769473,-0.01109808
1540,0.032216154,-1.491926307
1541,0.003260893,-2.486663476
1542,0.18549706,-0.731662968
1543,0.140229523,-0.853160543
1544,0.018122334,-1.741785869
1545,0.353829563,-0.451205884
1546,0.021851493,-1.660518884
1547,0.495768547,-0.30472103
1548,0.018601263,-1.730457568
1549,0.000875566,-3.05771089
1550,0.034544781,-1.461617558
1551,0.051137488,-1.291260607
1552,0.035449196,-1.450393615
1553,0.69557339,-0.157657041
1554,0.279965729,-0.552895129
1555,0.085411102,-1.068485677
1556,0.223150983,-0.651401195
1557,0.516795576,-0.286681213
1558,0.37861371,-0.421803663
1559,1.836319327,0.263948205
1560,0.299605131,-0.523450753
1561,0.371413618,-0.430142176
1562,0.082156233,-1.085359479
1563,0.412525684,-0.384549007
1564,0.001252105,-2.902359091
1565,1.74E-05,-4.759340812
1566,0.07612063,-1.118497627
1567,0.116235189,-0.934662373
1568,0.148749501,-0.827544484
1569,0.008455548,-2.072858266
1570,0.23311016,-0.632438798
1571,0.016176052,-1.791127455
1572,0.044907834,-1.347677888
1573,0.001538404,-2.812929591
1574,0.44188571,-0.354690043
1575,1.003739953,0.001621211
1576,0.00057216,-3.242482461
1577,0.019744406,-1.704555938
1578,0.000904389,-3.043644525
1579,0.085782401,-1.066601801
1580,0.139823601,-0.854419518
1581,0.767205477,-0.115088306
1582,0.110424072,-0.956936244
1583,5.673645496,0.753862196
1584,0.027350156,-1.563040198
1585,0.000561199,-3.250883085
1586,1.674879909,0.223983673
1587,0.017326185,-1.761297041
1588,1.785217524,0.251691141
1589,0.457624257,-0.339490964
1590,0.004010849,-2.39676372
1591,0.536951721,-0.270064762
1592,0.099181764,-1.003568173
1593,0.005967894,-2.224178926
1594,0.024434365,-1.611998937
1595,0.283631653,-0.547245305
1596,0.003105938,-2.507807222
1597,0.024147684,-1.61712452
1598,0.553835034,-0.256619575
1599,0.09213876,-1.035557638
1600,1.036183357,0.015436613
1601,0.131478429,-0.881145494
1602,0.028476393,-1.545515024
1603,0.00396193,-2.402093247
1604,0.042090643,-1.375814438
1605,0.890398026,-0.050415812
1606,0.007227584,-2.141006837
1607,0.07357987,-1.133240983
1608,0.139165699,-0.856467793
1609,1.138387918,0.056290278
1610,0.761159301,-0.118524441
1611,0.0016554,-2.781097102
1612,0.022287253,-1.651943451
1613,0.618323624,-0.20878416
1614,0.011456888,-1.940933326
1615,0.115028635,-0.939194035
1616,0.783687472,-0.105857096
1617,0.133916572,-0.873165677
1618,0.127202794,-0.895503349
1619,0.016138047,-1.792149025
1620,0.065249443,-1.185423191
1621,0.016402761,-1.785083056
1622,0.209606394,-0.678595473
1623,0.816977024,-0.087790157
1624,0.499560773,-0.301411671
1625,0.835349321,-0.078131876
1626,0.330834091,-0.480389745
1627,0.002848736,-2.545347795
1628,0.000528077,-3.277302833
1629,0.391785771,-0.406951341
1630,0.009857782,-2.006220783
1631,0.095627353,-1.019417867
1632,0.020863242,-1.680618195
1633,0.049991708,-1.301102023
1634,0.355180413,-0.449550993
1635,0.112065978,-0.950526213
1636,0.011644844,-1.933866326
1637,0.322532505,-0.491426511
1638,0.144402787,-0.840424424
1639,0.054713476,-1.26190569
1640,0.029073602,-1.536501165
1641,0.009140787,-2.039016424
1642,0.013583374,-1.866992335
1643,0.157086849,-0.803860171
1644,0.015885232,-1.799006438
1645,0.493703753,-0.306533572
1646,0.001627551,-2.788465507
1647,0.146399394,-0.834460722
1648,0.067421697,-1.17120032
1649,0.078929961,-1.102758113
1650,0.275288463,-0.56021199
1651,0.022579947,-1.646277072
1652,0.022866031,-1.640809209
1653,0.001547331,-2.810416776
1654,0.024590587,-1.6092311
1655,0.027783759,-1.556208998
1656,0.17884399,-0.74752565
1657,0.27547729,-0.559914198
1658,1.620530128,0.20965711
1659,0.031653967,-1.499571858
1660,0.028289143,-1.548380209
1661,0.575182199,-0.240194563
1662,0.02814219,-1.550642115
1663,0.138111219,-0.859771042
1664,0.227144018,-0.643698697
1665,0.001670514,-2.77714982
1666,0.323210508,-0.490514529
1667,2.000687838,0.301179332
1668,0.878506958,-0.056254794
1669,0.022748228,-1.643052424
1670,0.076493844,-1.116373512
1671,0.710455,-0.148463425
1672,0.078055665,-1.107595572
1673,0.00250752,-2.60075553
1674,0.607529938,-0.216432316
1675,0.771549463,-0.112636227
1676,1.339490294,0.126939571
1677,0.164334536,-0.784271158
1678,0.011580625,-1.936268016
1679,0.000572756,-3.242030492
1680,0.179206684,-0.746645796
1681,0.522924542,-0.281560975
1682,0.456828117,-0.340247173
1683,0.953760684,-0.020560584
1684,0.002235297,-2.650664833
1685,0.047999393,-1.318764253
1686,0.784680605,-0.105307082
1687,0.334917128,-0.475062642
1688,0.620910287,-0.206971145
1689,1.209708452,0.082680715
1690,2.834574223,0.452487833
1691,0.00747467,-2.126407965
1692,0.233124509,-0.632412065
1693,0.060229611,-1.220189944
1694,0.003125546,-2.505074068
1695,0.089117214,-1.050038399
1696,0.007100231,-2.148727549
1697,0.005182286,-2.28547864
1698,1.533805132,0.185770187
1699,0.201351345,-0.696045466
1700,0.008647141,-2.063127457
1701,0.035746116,-1.446771137
1702,0.041343443,-1.383593358
1703,1.084282875,0.035142599
1704,0.003487459,-2.457490871
1705,0.017625256,-1.753864578
1706,0.209505558,-0.678804451
1707,0.002937172,-2.532070678
1708,0.143219233,-0.843998658
1709,0.000229809,-3.638632781
1710,0.319745034,-0.495196192
1711,0.145607829,-0.836815273
1712,0.09309262,-1.031084745
1713,0.008244528,-2.08383418
1714,0.061266296,-1.212778378
1715,0.000727627,-3.138091113
1716,0.206267342,-0.685569528
1717,0.135359854,-0.868510124
1718,0.018142117,-1.741312032
1719,0.015756864,-1.802530211
1720,0.594117939,-0.226127334
1721,0.000185472,-3.731720581
1722,0.798330486,-0.097817286
1723,0.953135848,-0.020845196
1724,0.019721029,-1.705070421
1725,0.095799163,-1.018638285
1726,0.276037335,-0.559032174
1727,0.093732797,-1.028108425
1728,0.064267971,-1.192005414
1729,0.042660818,-1.369970826
1730,0.180612668,-0.743251791
1731,0.041305579,-1.383991283
1732,2.925373554,0.466181331
1733,0.18846333,-0.724773139
1734,0.193827689,-0.712584183
1735,0.434867233,-0.361643315
1736,0.139190689,-0.856389816
1737,0.219318971,-0.6589238
1738,0.0138015,-1.860073704
1739,0.038070563,-1.419410698
1740,0.116599247,-0.933304255
1741,0.020164963,-1.695402574
1742,0.099829279,-1.000742066
1743,0.000291782,-3.534941858
1744,0.065757565,-1.182054276
1745,0.261423498,-0.582655378
1746,0.984691679,-0.006699732
1747,1.339746714,0.1270227
1748,0.083327189,-1.079213268
1749,0.538535655,-0.268785538
1750,0.239160493,-0.62131056
1751,0.443189442,-0.353410594
1752,1.057605863,0.02432385
1753,0.005224622,-2.281945099
1754,5.121621132,0.709407449
1755,0.022538222,-1.64708034
1756,0.134235263,-0.872133382
1757,0.154719114,-0.810456029
1758,0.74653703,-0.126948646
1759,0.362916678,-0.440193073
1760,0.019407621,-1.712027705
1761,0.199038669,-0.70106254
1762,0.057062089,-1.24365233
1763,0.003542103,-2.450738801
1764,0.076583512,-1.115864721
1765,0.000456587,-3.340476897
1766,0.006056646,-2.217767818
1767,0.000296072,-3.528602597
1768,0.444030285,-0.352587408
1769,0.150736317,-0.8217821
1770,0.005884229,-2.230310419
1771,0.872298419,-0.059334914
1772,0.389407665,-0.409595505
1773,0.044564031,-1.351015532
1774,0.231988564,-0.634533423
1775,0.124426782,-0.90508613
1776,0.006403641,-2.193573002
1777,0.082603268,-1.083002769
1778,0.783626676,-0.105890789
1779,1.100727797,0.041679934
1780,0.077454463,-1.110953555
1781,0.403724343,-0.393915064
1782,0.130155548,-0.885537313
1783,0.732757509,-0.135039723
1784,0.498279601,-0.302526892
1785,0.04686673,-1.329135348
1786,0.718490839,-0.143578765
1787,1.850363016,0.267256939
1788,0.095645882,-1.019333723
1789,0.7966277,-0.098744596
1790,0.586197793,-0.231955821
1791,0.074553579,-1.127531503
1792,0.625201285,-0.203980138
1793,0.276361018,-0.558523216
1794,0.431873411,-0.364643533
1795,0.992188811,-0.003405675
1796,2.409318924,0.381894292
1797,0.049706474,-1.303587044
1798,0.324235827,-0.489138999
1799,0.235586613,-0.627849391
1800,0.029823545,-1.52544073
1801,0.312724829,-0.504837637
1802,1.273665786,0.105055483
1803,0.169321641,-0.77128753
1804,0.303706169,-0.517546386
1805,0.393025011,-0.405579812
1806,0.001663969,-2.778854856
1807,0.073465012,-1.133919446
1808,0.008515713,-2.069778994
1809,0.027103174,-1.566979839
1810,0.193605125,-0.713083151
1811,0.44675833,-0.349927341
1812,1.528032899,0.184132705
1813,0.083882995,-1.076326072
1814,0.20225437,-0.694102086
1815,2.15E-05,-4.668422071
1816,0.227513075,-0.64299364
1817,1.441456556,0.158801558
1818,0.013856759,-1.858338327
1819,0.054359253,-1.264726516
1820,0.101127461,-0.995130898
1821,0.032779757,-1.484394271
1822,0.00953312,-2.020764926
1823,0.500062346,-0.300975846
1824,0.052360583,-1.280995526
1825,0.185305119,-0.732112584
1826,0.52192539,-0.282391576
1827,0.152653411,-0.816293487
1828,0.354173034,-0.450784508
1829,0.20355016,-0.691328552
1830,0.011914636,-1.923919221
1831,0.011642722,-1.933945457
1832,0.002151795,-2.667199066
1833,0.451253921,-0.345579012
1834,0.343157381,-0.464506656
1835,0.018239981,-1.738975629
1836,0.083663955,-1.077461607
1837,0.01481108,-1.829413274
1838,0.198287606,-0.70270443
1839,0.09350092,-1.029184118
1840,0.882793128,-0.054141056
1841,1.246146679,0.095569164
1842,0.465965778,-0.331645978
1843,2.798492432,0.446924137
1844,0.11370562,-0.944218069
1845,0.01896417,-1.722066171
1846,0.055723198,-1.253963969
1847,0.023353525,-1.631647567
1848,0.000252573,-3.597613788
1849,1.597967386,0.203567911
1850,0.046006057,-1.337184983
1851,0.560378671,-0.251518403
1852,0.000746448,-3.127000238
1853,0.104177654,-0.982225428
1854,0.000306678,-3.513316712
1855,0.105552159,-0.976532878
1856,0.002910903,-2.535972238
1857,0.132751957,-0.876959069
1858,0.184245676,-0.734602696
1859,0.041943077,-1.377339712
1860,0.294374466,-0.531099863
1861,0.211133137,-0.675443599
1862,0.609165668,-0.215264581
1863,0.429659843,-0.366875234
1864,0.030246826,-1.519320194
1865,0.016997961,-1.769603163
1866,0.013706377,-1.863077334
1867,0.068768732,-1.162608982
1868,1.498965859,0.175791741
1869,0.027513228,-1.560458447
1870,0.022968093,-1.638875063
1871,2.530724287,0.403244833
1872,0.310982376,-0.507264222
1873,0.732757509,-0.135039723
1874,0.004041718,-2.393433957
1875,0.034002915,-1.46848385
1876,0.001087551,-2.963550459
1877,0.626419902,-0.203134453
1878,0.053020582,-1.275555513
1879,0.007572636,-2.120752944
1880,0.317672968,-0.498019739
1881,0.07950715,-1.099593815
1882,0.280546695,-0.551994843
1883,0.09656588,-1.015176298
1884,4.642620564,0.666763191
1885,0.165901855,-0.780148759
1886,0.016873488,-1.772795128
1887,0.212576911,-0.672483908
1888,0.005417902,-2.266168816
1889,0.152867779,-0.815684044
1890,0.034248196,-1.465362305
1891,2.148368359,0.332108747
1892,0.207503408,-0.682974766
1893,0.029476598,-1.530522643
1894,0.016176052,-1.791127455
1895,0.946466327,-0.023894833
1896,0.619719923,-0.207804542
1897,0.237685919,-0.623996546
1898,0.421771914,-0.374922344
1899,0.022649758,-1.644936442
1900,0.035171062,-1.453814521
1901,0.083378412,-1.078946381
1902,0.172709003,-0.762685023
1903,0.298184633,-0.525514741
1904,2.293432951,0.360486048
1905,0.00251085,-2.600179257
1906,0.170888796,-0.767286409
1907,0.129740477,-0.886924511
1908,0.477176368,-0.321321073
1909,0.584824681,-0.232974307
1910,0.056272242,-1.24970578
1911,0.00233449,-2.631807948
1912,0.201856792,-0.694956633
1913,0.075843088,-1.120083991
1914,0.271969944,-0.565479088
1915,0.051510517,-1.288104095
1916,0.636479855,-0.196215338
1917,0.003190905,-2.496086177
1918,0.01592043,-1.798045195
1919,0.372317702,-0.429086315
1920,3.440392494,0.536607992
1921,0.000760147,-3.119102382
1922,0.020025576,-1.698414993
1923,0.00028046,-3.552128855
1924,0.855688572,-0.067684268
1925,0.164537013,-0.783736392
1926,0.711567283,-0.147784029
1927,0.300851911,-0.521647225
1928,0.934740543,-0.02930892
1929,0.071703069,-1.144462256
1930,0.790745914,-0.101963044
1931,0.196628883,-0.706352687
1932,0.003896503,-2.409324984
1933,0.054270282,-1.265437919
1934,0.248924151,-0.603932965
1935,2.747550488,0.438945682
1936,0.505812049,-0.29601083
1937,1.357819557,0.13284206
1938,1.551789522,0.190832815
1939,4.749465466,0.676644734
1940,0.002871321,-2.541918245
1941,0.229694098,-0.638850163
1942,0.000496264,-3.304286953
1943,0.008849449,-2.053083747
1944,1.710627079,0.233155343
1945,0.303706169,-0.517546386
1946,0.041776512,-1.379067825
1947,2.845775604,0.454200652
1948,3.81E-06,-5.41854075
1949,0.017981023,-1.745185613
1950,0.070090279,-1.154342211
1951,0.002341864,-2.630438342
1952,0.008888795,-2.051157108
1953,0.030782755,-1.511692508
1954,0.207298607,-0.683403617
1955,1.506301045,0.177911778
1956,0.013018024,-1.885454927
1957,0.062728457,-1.202535394
1958,0.109295659,-0.961397088
1959,0.010737265,-1.96910631
1960,0.052971516,-1.275957599
1961,0.807597518,-0.092805024
1962,0.001540904,-2.812224535
1963,0.27562806,-0.559676571
1964,0.95546335,-0.019785967
1965,0.014330919,-1.843725962
1966,0.067815103,-1.168673577
1967,5.109234333,0.708355822
1968,1.841364622,0.265139795
1969,0.7572034,-0.120787445
1970,0.108250596,-0.965569705
1971,0.008671841,-2.061888711
1972,0.330834091,-0.480389745
1973,0.126481071,-0.897974465
1974,1.290250778,0.11067413
1975,0.111814223,-0.951502949
1976,0.501167417,-0.300017172
1977,0.014505764,-1.838459406
1978,1.184009075,0.073355031
1979,0.355002135,-0.449769035
1980,1.79E-05,-4.747602529
1981,0.133709162,-0.873838832
1982,1.477791786,0.169613248
1983,2.644267082,0.422305319
1984,0.024193298,-1.616304924
1985,0.00808727,-2.092198059
1986,0.300285429,-0.522465741
1987,0.13312079,-0.875754113
1988,0.000166283,-3.779151797
1989,0.121753342,-0.914519107
1990,0.009315951,-2.030772814
1991,0.008810692,-2.054989957
1992,0.970708191,-0.012911306
1993,0.586586416,-0.231667999
1994,0.037813131,-1.422357363
1995,0.10148295,-0.993606916
1996,0.685774982,-0.163818363
1997,0.183224306,-0.737016916
1998,0.001380682,-2.859906303
1999,0.835677028,-0.077961536
2000,0.00671227,-2.173130554
2001,0.100544721,-0.997640727
2002,0.001685628,-2.773238151
2003,0.425331146,-0.371272814
2004,0.086047135,-1.065263584
2005,0.027141461,-1.566366776
2006,0.20655489,-0.68496452
2007,0.008032755,-2.095135479
2008,0.016572202,-1.780619792
2009,0.023201071,-1.634491972
2010,0.13613148,-0.866041433
2011,0.556482017,-0.254548866
2012,0.1308171,-0.883335481
2013,0.191743582,-0.717279163
2014,0.006794563,-2.167838468
2015,0.000355776,-3.448822829
2016,0.731859922,-0.135572035
2017,0.080260821,-1.095496404
2018,0.709374845,-0.149124216
2019,0.652214587,-0.185609492
2020,0.662403286,-0.178877522
2021,0.473621428,-0.324568657
2022,0.000263656,-3.578962014
2023,0.761069775,-0.118575525
2024,0.136427417,-0.865098342
2025,4.199530125,0.623200701
2026,0.029241141,-1.534005686
2027,0.024342576,-1.613633465
2028,0.75978291,-0.119310479
2029,0.36210981,-0.441159709
2030,0.041136391,-1.385773808
2031,0.15022622,-0.823254259
2032,0.135287493,-0.86874235
2033,0.365489513,-0.43712508
2034,1.105896711,0.043714567
2035,1.105368018,0.043506895
2036,0.048519421,-1.314084387
2037,0.004605994,-2.336676623
2038,0.010951296,-1.960534466
2039,0.160715535,-0.793942141
2040,0.160335511,-0.79497028
2041,0.274370342,-0.561662835
2042,0.079792045,-1.098040404
2043,0.002258252,-2.646227529
2044,0.124797128,-0.903795409
2045,0.00850342,-2.070406356
2046,0.002622976,-2.581205688
2047,0.007583993,-2.120102075
2048,1.14416945,0.058490348
2049,0.0820641,-1.085846791
2050,0.377046615,-0.423604954
2051,0.031814609,-1.497373414
2052,0.046283014,-1.334578366
2053,0.053362962,-1.272760073
2054,0.005539543,-2.256526062
2055,0.016291231,-1.7880461
2056,1.291903377,0.111230033
2057,0.043304529,-1.36346668
2058,0.568475962,-0.245287895
2059,0.017987579,-1.745027283
2060,0.771428168,-0.112704507
2061,0.000648884,-3.187832944
2062,0.002335323,-2.631653083
2063,2.128437996,0.328061003
2064,0.279691964,-0.553320011
2065,0.052484792,-1.279966522
2066,0.002199851,-2.657606738
2067,0.505932808,-0.295907157
2068,0.020545637,-1.687280384
2069,0.759119272,-0.119689983
2070,0.272782564,-0.564183393
2071,0.209240913,-0.679353393
2072,0.403153121,-0.394529973
2073,0.02958875,-1.528873387
2074,0.016799405,-1.774706094
2075,0.118125662,-0.927655744
2076,0.118399553,-0.926649937
2077,0.000191909,-3.716905713
2078,1.446083546,0.160193385
2079,0.529150367,-0.276420899
2080,0.006961733,-2.15728266
2081,1.75692153,0.244752365
2082,0.045000948,-1.346778337
2083,0.00241536,-2.617018055
2084,0.080628529,-1.093511262
2085,0.006577153,-2.18196204
2086,0.014837155,-1.828649363
2087,0.040067621,-1.397206447
2088,0.054906566,-1.26037572
2089,0.206494763,-0.685090957
2090,0.872790337,-0.059090071
2091,0.361513823,-0.441875092
2092,0.623799443,-0.204955017
2093,0.165128201,-0.78217875
2094,0.695439339,-0.157740746
2095,0.602893233,-0.219759591
2096,1.53870666,0.187155834
2097,0.108932883,-0.962841004
2098,0.535628438,-0.271136373
2099,0.269023687,-0.57020948
2100,0.490016729,-0.309789093
2101,0.00250752,-2.60075553
2102,0.007137515,-2.146452959
2103,1.800512314,0.255396096
2104,0.007678872,-2.114702573
2105,0.285759896,-0.543998721
2106,0.1101624,-0.957966612
2107,0.002478268,-2.605851731
2108,0.852311254,-0.069401777
2109,0.01368239,-1.863838046
2110,0.016961396,-1.770538413
2111,0.07348872,-1.133779318
2112,0.034709908,-1.459546537
2113,0.001895299,-2.722322172
2114,0.915481865,-0.038350254
2115,0.012168457,-1.914764495
2116,1.358183384,0.132958413
2117,0.523378372,-0.281184228
2118,0.001319729,-2.879515155
2119,0.000111574,-3.952438266
2120,0.531605959,-0.27441016
2121,0.145254597,-0.837870114
2122,0.203751743,-0.690898668
2123,0.196438581,-0.706773212
2124,0.530635417,-0.275203767
2125,0.019547913,-1.708899598
2126,0.175886989,-0.754766287
2127,0.000137796,-3.860761968
2128,0.002966173,-2.527803558
2129,0.241792008,-0.616558058
2130,0.051858395,-1.285180926
2131,0.020020317,-1.698529044
2132,0.236349151,-0.626445954
2133,0.006080462,-2.216063412
2134,0.007087447,-2.149510191
2135,0.02989991,-1.524330118
2136,0.78172791,-0.106944382
2137,0.066028215,-1.180270443
2138,0.040584121,-1.391643857
2139,0.095113486,-1.0217579
2140,0.041350078,-1.383523669
2141,2.869870901,0.457862361
2142,0.001531619,-2.814849124
2143,0.00345384,-2.46169781
2144,0.029925363,-1.523960571
2145,0.305714995,-0.51468326
2146,0.359373659,-0.444453759
2147,0.500996172,-0.300165592
2148,0.014127601,-1.849931581
2149,0.78418839,-0.105579592
2150,0.029832108,-1.525316058
2151,0.038362116,-1.41609745
2152,0.704799235,-0.151934576
2153,0.628501296,-0.201693822
2154,0.008081357,-2.092515708
2155,0.315011293,-0.501673877
2156,1.240469456,0.093586075
2157,1.777470589,0.249802423
2158,0.015369313,-1.813345549
2159,0.034428462,-1.463082373
2160,0.00127175,-2.895598187
2161,0.007196457,-2.142881258
2162,0.553927183,-0.256547322
2163,0.080309555,-1.095232781
2164,0.058899339,-1.229889577
2165,0.044822808,-1.348500936
2166,0.555127084,-0.255607583
2167,0.148429126,-0.828480871
2168,0.0708533,-1.149639915
2169,0.208213314,-0.681491503
2170,0.067647003,-1.169751442
2171,0.004499193,-2.34686535
2172,0.224427998,-0.648922964
2173,0.015992114,-1.796094114
2174,0.016771037,-1.77544008
2175,0.335515946,-0.474286834
2176,0.006456231,-2.190020924
2177,0.0034479,-2.46244536
2178,0.001086955,-2.963788266
2179,1.813381791,0.25848925
2180,0.192647755,-0.715236047
2181,0.00448068,-2.348656073
2182,0.255090564,-0.593305605
2183,0.330024391,-0.481453961
2184,0.000302627,-3.519092935
2185,0.037972096,-1.420535426
2186,0.031704437,-1.498879955
2187,0.152538598,-0.816620251
2188,0.593825042,-0.226341492
2189,0.033386391,-1.476430529
2190,0.404065579,-0.393548144
2191,0.154328525,-0.811553794
2192,0.317437798,-0.498341362
2193,0.024672817,-1.607781255
2194,3.032995462,0.481871761
2195,0.086002722,-1.065487801
2196,0.1539848,-0.812522147
2197,0.088173859,-1.054660152
2198,0.004351789,-2.361332157
2199,0.077584088,-1.110227341
2200,0.005174814,-2.286105234
2201,0.004659746,-2.331637727
2202,0.137589961,-0.861413252
2203,1.217805147,0.085577805
2204,0.632891536,-0.198670713
2205,0.417313725,-0.379537332
2206,0.248991355,-0.603815731
2207,0.037332524,-1.427912652
2208,0.016809253,-1.774451586
2209,0.5315516,-0.274454571
2210,0.366783798,-0.435589857
2211,0.21276021,-0.67210959
2212,0.156885311,-0.804417717
2213,0.349037558,-0.457127839
2214,0.007134319,-2.146647459
2215,0.314018607,-0.503044617
2216,0.265132368,-0.57653725
2217,0.405003577,-0.392541141
2218,0.05961591,-1.224637822
2219,0.002781334,-2.555746803
2220,0.018725172,-1.727574192
2221,0.001370206,-2.863214095
2222,0.036008336,-1.443596952
2223,0.012666372,-1.897347773
2224,0.717749417,-0.144027152
2225,1.857061148,0.268826204
2226,1.083043337,0.034645835
2227,0.003728345,-2.428483903
2228,0.023190938,-1.634681686
2229,0.055376776,-1.256672336
2230,0.023778738,-1.62381119
2231,0.728087783,-0.137816256
2232,1.02610445,0.011191571
2233,0.08012978,-1.09620605
2234,0.162044242,-0.790366396
2235,1.465902209,0.166104999
2236,0.339314967,-0.469396983
2237,0.383332938,-0.416423862
2238,0.044407248,-1.352546135
2239,0.105602793,-0.976324594
2240,0.000514018,-3.289022066
2241,0.282546103,-0.548910678
2242,0.000597894,-3.223375623
2243,0.015249802,-1.816735801
2244,0.082658805,-1.082710878
2245,0.004221813,-2.374500978
2246,0.031174317,-1.506203053
2247,0.008858074,-2.052660675
2248,0.463177145,-0.334252879
2249,0.050762393,-1.294457917
2250,0.04841255,-1.315042039
2251,0.758450449,-0.120072788
2252,0.021804605,-1.661451783
2253,0.065871522,-1.181302303
2254,0.28654331,-0.542809727
2255,0.069138028,-1.160283014
2256,0.733017564,-0.134885619
2257,1.014153242,0.006103583
2258,0.030409427,-1.516991758
2259,0.014341026,-1.843419789
2260,0.174358383,-0.758557168
2261,0.711990952,-0.147525525
2262,0.058225781,-1.234884679
2263,2.94689846,0.469365172
2264,0.021243768,-1.672768454
2265,0.656526148,-0.182747972
2266,0.223726362,-0.650282839
2267,2.988149405,0.475402308
2268,0.015701005,-1.804072542
2269,0.098651469,-1.005896444
2270,0.011727792,-1.930783737
2271,0.013388726,-1.873260748
2272,3.327702761,0.522144527
2273,0.32111147,-0.493344181
2274,3.460784912,0.539174609
2275,0.144940108,-0.838811419
2276,0.31237644,-0.505321729
2277,1.160408735,0.064610989
2278,0.096087471,-1.017333239
2279,1.090840697,0.037761332
2280,0.182809845,-0.73800042
2281,0.416281402,-0.380612991
2282,0.041165907,-1.385462312
2283,0.007721576,-2.112294029
2284,2.130249977,0.328430569
2285,0.015033401,-1.822942769
2286,0.254064173,-0.595056574
2287,0.152452826,-0.816864519
2288,0.001279608,-2.892923094
2289,0.059317008,-1.226820766
2290,0.086691946,-1.062021249
2291,0.005828765,-2.234423472
2292,0.168374866,-0.773722736
2293,0.583333433,-0.234083132
2294,0.562512934,-0.249867487
2295,0.284926534,-0.545267105
2296,1.221316576,0.086828251
2297,0.026519416,-1.576436046
2298,0.02429406,-1.614499905
2299,0.152250037,-0.817442594
2300,0.478564203,-0.32005979
2301,0.12828058,-0.891839085
2302,0.30652234,-0.513537868
2303,0.079878114,-1.097572197
2304,0.374942362,-0.426035489
2305,0.109708294,-0.959760537
2306,0.388219625,-0.410922515
2307,1.126361132,0.051677655
2308,0.209068283,-0.679711847
2309,0.117668375,-0.929340243
2310,0.074284233,-1.129103356
2311,0.082395807,-1.084094889
2312,0.115210533,-0.938507814
2313,0.006019203,-2.220461044
2314,1.319642901,0.120456426
2315,0.000290471,-3.536897462
2316,0.051543579,-1.287825433
2317,0.249523342,-0.602888822
2318,0.090111323,-1.045220635
2319,1.437635183,0.157648693
2320,0.27466467,-0.5611972
2321,0.056242041,-1.249938925
2322,0.012437048,-1.905282677
2323,0.106360845,-0.97321822
2324,1.365566134,0.135312738
2325,0.013876511,-1.857719722
2326,0.757934034,-0.120368591
2327,0.14581722,-0.836191185
2328,0.2520594,-0.598497102
2329,1.049514174,0.020988308
2330,0.853284061,-0.068906367
2331,0.008206221,-2.085856777
2332,0.655290067,-0.183566415
2333,0.03515495,-1.454013517
2334,0.020533141,-1.687544616
2335,2.63E-05,-4.579303354
2336,0.000122063,-3.913416452
2337,0.334444195,-0.475676338
2338,0.110992551,-0.954706167
2339,0.029003546,-1.537548907
2340,1.434249282,0.156624641
2341,0.440592885,-0.35596252
2342,1.683681607,0.226259968
2343,0.054928344,-1.260203496
2344,0.60614115,-0.217426231
2345,0.001681582,-2.774281932
2346,0.024973419,-1.602522004
2347,0.065489747,-1.18382669
2348,1.239602685,0.093282508
2349,0.001294847,-2.887781507
2350,0.331846356,-0.479062946
2351,0.047511037,-1.323205486
2352,0.022149911,-1.654628012
2353,0.012014288,-1.920301979
2354,0.019547913,-1.708899598
2355,0.050090019,-1.300248807
2356,0.522687912,-0.281757544
2357,0.001043609,-2.981461993
2358,0.052030195,-1.28374455
2359,1.512866259,0.179800537
2360,0.316866249,-0.499124017
2361,0.074962437,-1.125156302
2362,0.001822836,-2.739252459
2363,4.152100563,0.618267863
2364,0.488817304,-0.310853428
2365,2.742068291,0.438078267
2366,2.989617348,0.475615605
2367,0.001781426,-2.749232293
2368,0.166631505,-0.778242883
2369,0.026061919,-1.583993616
2370,0.427522361,-0.369041165
2371,0.053108983,-1.274832017
2372,0.077325158,-1.111679185
2373,0.080120541,-1.096256126
2374,0.029581111,-1.52898552
2375,0.437629908,-0.358893005
2376,0.010400383,-1.982950676
2377,1.122666836,0.050250894
2378,0.076090693,-1.118668458
2379,8.11E-05,-4.091198607
2380,0.323457778,-0.490182402
2381,0.033198904,-1.47887625
2382,0.241395608,-0.617270637
2383,1.422469854,0.153043071
2384,0.068387277,-1.165024686
2385,0.429476291,-0.367060806
2386,0.610432446,-0.214362391
2387,0.116528273,-0.933568691
2388,0.670881391,-0.173354255
2389,0.013964917,-1.854961654
2390,0.435164392,-0.361346649
2391,0.162172168,-0.790023676
2392,0.0252093,-1.59843921
2393,0.265083641,-0.576617073
2394,0.070866629,-1.149558222
2395,0.079066657,-1.102006626
2396,0.877851129,-0.056579128
2397,0.154063284,-0.812300848
2398,0.095634721,-1.019384404
2399,0.001350801,-2.869408486
2400,1.694672585,0.229085804
2401,0.95773083,-0.018756532
2402,1.069272637,0.029088453
2403,0.128640279,-0.890623026
2404,0.748893917,-0.125579697
2405,0.000152695,-3.816173921
2406,0.029266611,-1.533627569
2407,0.899922252,-0.04579501
2408,0.000965725,-3.015146609
2409,0.010094425,-1.995918427
2410,0.196057677,-0.707616147
2411,0.128226146,-0.89202341
2412,0.341028064,-0.46720988
2413,0.025103049,-1.60027352
2414,1.314803004,0.118860688
2415,0.138339832,-0.859052755
2416,0.008848622,-2.053124335
2417,0.109890625,-0.959039357
2418,0.264228761,-0.578019911
2419,0.676388681,-0.169803669
2420,0.006857314,-2.163845954
2421,0.032146893,-1.492860989
2422,0.237343833,-0.624622049
2423,0.869585216,-0.060687852
2424,0.021325223,-1.671106416
2425,0.002319505,-2.634604736
2426,0.231646791,-0.635173712
2427,0.002285014,-2.641111197
2428,0.818321347,-0.087076119
2429,0.010377377,-1.983912394
2430,0.363038182,-0.440047696
2431,0.400855243,-0.397012431
2432,0.111954816,-0.950957221
2433,0.320174426,-0.494613361
2434,0.004581312,-2.339010113
2435,0.236972466,-0.625302112
2436,0.326578796,-0.486012017
2437,0.008654941,-2.062735895
2438,0.068534449,-1.164091076
2439,0.103889741,-0.983427336
2440,0.026874006,-1.570667594
2441,1.918746591,0.283017621
2442,0.087022223,-1.060369829
2443,0.083228037,-1.07973035
2444,0.001147208,-2.940357863
2445,0.436343968,-0.360171023
2446,0.574702382,-0.240557003
2447,2.188561201,0.340158696
2448,0.078720741,-1.103910827
2449,1.202002406,0.079905337
2450,0.000260438,-3.584294995
2451,5.71E-05,-4.243366783
2452,1.480388403,0.170375674
2453,0.2167916,-0.663957549
2454,1.649693251,0.217403198
2455,0.063062154,-1.200231201
2456,0.033196945,-1.478901884
2457,2.645271778,0.422470299
2458,0.091489844,-1.038627113
2459,0.009463215,-2.023961281
2460,0.046538275,-1.332189721
2461,0.140122384,-0.853492483
2462,0.001943844,-2.711338691
2463,0.140848726,-0.851247077
2464,0.032915529,-1.482599163
2465,0.093475729,-1.029301138
2466,0.126116604,-0.899227734
2467,2.619798899,0.418267955
2468,0.658484995,-0.181454117
2469,0.28078872,-0.551620343
2470,0.059367448,-1.226451619
2471,0.769503117,-0.113789617
2472,0.08498361,-1.070664827
2473,0.010425983,-1.981882988
2474,0.86464709,-0.063161116
2475,0.010259392,-1.988878387
2476,1.177439809,0.070938715
2477,1.72215879,0.236073193
2478,0.02756669,-1.559615378
2479,0.134139791,-0.872442374
2480,3.558640003,0.551284056
2481,0.15599227,-0.806896923
2482,2.307135582,0.363073117
2483,0.080284692,-1.095367253
2484,0.007249479,-2.139693221
2485,0.08581008,-1.066461692
2486,1.813724995,0.258571438
2487,0.012497563,-1.903174668
2488,0.090221889,-1.044688083
2489,0.303352147,-0.518052926
2490,0.056913674,-1.244783379
2491,0.04279092,-1.368648381
2492,0.001789517,-2.747264058
2493,0.822421193,-0.084905707
2494,0.215860114,-0.665827599
2495,0.214713201,-0.668141254
2496,0.385483712,-0.413993968
2497,0.319349706,-0.495733479
2498,0.026691794,-1.573622229
2499,0.091116413,-1.040403383
2500,0.032214191,-1.491952773
2501,0.009234219,-2.034599837
2502,0.005853179,-2.232608201
2503,0.007405094,-2.130469404
2504,0.611342072,-0.213715715
2505,0.005995148,-2.222200067
2506,0.209241793,-0.679351568
2507,0.819775641,-0.086304991
2508,0.229147464,-0.639884945
2509,0.00257387,-2.589413332
2510,0.034729369,-1.459303108
2511,0.034201887,-1.465949939
2512,0.410505831,-0.386680669
2513,0.488346815,-0.31127164
2514,0.815009356,-0.088837406
2515,0.178591251,-0.74813982
2516,0.076686308,-1.115282172
2517,0.001532453,-2.814612936
2518,1.487916231,0.172578481
2519,1.283682108,0.108457488
2520,0.030400408,-1.517120582
2521,0.024168048,-1.616758424
2522,0.228890821,-0.640371622
2523,0.277564943,-0.556635387
2524,0.037030905,-1.431435668
2525,0.154118359,-0.812145624
2526,0.055707298,-1.254087904
2527,1.133843422,0.054553085
2528,0.028476393,-1.545515024
2529,0.33055672,-0.480754009
2530,0.119417042,-0.922933692
2531,0.030361321,-1.517679339
2532,0.408363879,-0.38895268
2533,0.027820164,-1.555640309
2534,0.068535559,-1.164084041
2535,0.308280647,-0.511053738
2536,0.002046516,-2.688984821
2537,2.297386169,0.361234002
2538,0.04040977,-1.393513623
2539,0.088966832,-1.050771876
2540,0.134077758,-0.872643262
2541,0.003266834,-2.485872939
2542,0.043615788,-1.360356275
2543,4.89E-06,-5.310907094
2544,0.039064892,-1.408213376
2545,0.038710926,-1.412166443
2546,0.002509899,-2.60034384
2547,0.095323533,-1.02079987
2548,0.089037284,-1.050428095
2549,0.01361007,-1.866139653
2550,0.002812361,-2.550928916
2551,0.073386811,-1.134381986
2552,0.215487123,-0.666578678
2553,0.070726134,-1.150420081
2554,0.31892249,-0.496314854
2555,0.027809614,-1.555805034
2556,0.174316928,-0.758660437
2557,0.313420594,-0.503872471
2558,1.071179867,0.029862401
2559,0.554790497,-0.255870987
2560,0.757321,-0.12072
2561,0.031376395,-1.503396951
2562,0.253013432,-0.596856422
2563,0.541073799,-0.266743496
2564,0.313213199,-0.504159944
2565,0.643694401,-0.191320269
2566,0.097950883,-1.008991644
2567,0.022661062,-1.644719742
2568,0.040293671,-1.394763162
2569,0.005309291,-2.274963494
2570,0.033717234,-1.472148064
2571,0.010591839,-1.975028611
2572,0.441707075,-0.354865645
2573,0.012601277,-1.899585447
2574,0.01099846,-1.958668139
2575,1.565597057,0.194679996
2576,0.10446538,-0.98102761
2577,0.033016685,-1.481266528
2578,1.110180378,0.045393547
2579,0.380478889,-0.419669435
2580,0.575287819,-0.240114822
2581,0.327735454,-0.484476575
2582,1.79602325,0.254311954
2583,0.460989743,-0.336308737
2584,0.226987854,-0.643997382
2585,0.117128812,-0.931336262
2586,0.000386402,-3.412960786
2587,0.395105928,-0.403286454
2588,0.599134684,-0.222475539
2589,3.505959034,0.544806837
2590,0.330763638,-0.48048224
2591,0.746939182,-0.126714758
2592,0.806364298,-0.093468709
2593,0.088671885,-1.052214057
2594,0.006707889,-2.173414131
2595,0.147013456,-0.832642914
2596,0.193986863,-0.71222768
2597,0.854146898,-0.068467432
2598,0.467936873,-0.329812731
2599,0.248775631,-0.604192163
2600,0.024596868,-1.609120188
2601,0.312856227,-0.504655196
2602,0.000696893,-3.156833882
2603,0.083317317,-1.079264723
2604,0.005822365,-2.234900594
2605,0.00238884,-2.621812881
2606,0.02280253,-1.642016967
2607,1.333854556,0.125108477
2608,0.18533206,-0.732049447
2609,0.318306148,-0.497154973
2610,0.031380091,-1.503345803
2611,0.00851063,-2.070038308
2612,0.374942362,-0.426035489
2613,0.293001503,-0.533130152
2614,0.036647376,-1.43595712
2615,0.021324525,-1.671120641
2616,0.069660299,-1.157014669
2617,0.040122364,-1.396613489
2618,0.785859346,-0.104655177
2619,0.154063284,-0.812300848
2620,0.374647915,-0.42637668
2621,0.010469514,-1.98007348
2622,0.031019699,-1.508362423
2623,0.026302537,-1.580002361
2624,0.0659848,-1.180556092
2625,0.04108914,-1.38627295
2626,0.113751687,-0.944042153
2627,0.020044504,-1.698004692
2628,2.385911703,0.377654367
2629,1.193083286,0.076670762
2630,0.002027838,-2.692966688
2631,0.673314214,-0.171782217
2632,0.088089481,-1.055075949
2633,0.167001888,-0.777278619
2634,0.0177145,-1.751671091
2635,0.190541372,-0.720010713
2636,0.756939054,-0.120939087
2637,1.342461705,0.127901906
2638,0.092844844,-1.03224221
2639,0.000398556,-3.399510169
2640,1.472778559,0.168137453
2641,0.410217077,-0.386986265
2642,0.006490342,-2.187732428
2643,0.094960965,-1.02245488
2644,0.006532386,-2.184928133
2645,0.043584175,-1.360671166
2646,0.732435048,-0.135230883
2647,0.0084929,-2.070943987
2648,0.003276696,-2.484563854
2649,0.939048171,-0.027312129
2650,0.085062772,-1.070260469
2651,2.093268394,0.320824916
2652,0.0155536,-1.80816907
2653,0.250650227,-0.600931898
2654,0.002886893,-2.539569383
2655,0.7312361,-0.135942376
2656,0.918389678,-0.036973006
2657,0.034276303,-1.465006028
2658,0.17793113,-0.749748063
2659,0.694667757,-0.158222859
2660,0.692848742,-0.159361567
2661,0.181119651,-0.742034428
2662,0.13929908,-0.856051753
2663,0.263309479,-0.579533507
2664,0.031678338,-1.499237617
2665,0.000158536,-3.7998727
2666,0.029015936,-1.537363416
2667,2.15E-05,-4.668422071
2668,0.087892428,-1.056048538
2669,3.409851313,0.532735442
2670,0.839360714,-0.076051362
2671,1.225343943,0.088258008
2672,0.003212056,-2.493216875
2673,0.715088487,-0.145640214
2674,1.601005912,0.204392936
2675,1.095436215,0.039587095
2676,0.025854118,-1.587470271
2677,1.141134024,0.057336654
2678,3.169015646,0.500924383
2679,0.030248793,-1.519291952
2680,0.066563599,-1.176763206
2681,0.033633437,-1.47322875
2682,0.01872248,-1.727636621
2683,0.032285526,-1.490992128
2684,0.042355891,-1.373086175
2685,0.226192653,-0.645521505
2686,0.09242823,-1.034195365
2687,0.197905943,-0.703541164
2688,0.314038903,-0.503016549
2689,0.082448721,-1.083816077
2690,0.139659092,-0.854930786
2691,0.080588058,-1.093729312
2692,0.93267858,-0.030267997
2693,0.439885736,-0.356660121
2694,0.145784557,-0.836288479
2695,0.030837316,-1.510923428
2696,0.569444299,-0.244548751
2697,0.334798485,-0.475216516
2698,0.054014504,-1.267489608
2699,0.03595164,-1.444281288
2700,0.100257158,-0.998884609
2701,0.005856853,-2.232335678
2702,0.338874966,-0.469960513
2703,0.002470301,-2.607250208
2704,0.431642592,-0.364875708
2705,0.1463857,-0.834501348
2706,0.13599883,-0.866464827
2707,0.074317992,-1.128906035
2708,0.901977897,-0.044804105
2709,0.003870141,-2.412273213
2710,0.037262123,-1.428732404
2711,0.063032612,-1.200434694
2712,0.466319621,-0.331316311
2713,0.096094728,-1.01730044
2714,0.037356984,-1.427628195
2715,0.000581691,-3.235307407
2716,0.225001782,-0.647814042
2717,0.001721092,-2.764195847
2718,0.057347257,-1.241487353
2719,0.507364988,-0.294679505
2720,0.013754351,-1.861559895
2721,0.020020317,-1.698529044
2722,0.001584109,-2.800214929
2723,0.577433407,-0.238498094
2724,0.149791479,-0.824512891
2725,0.688411653,-0.162151787
2726,0.12338952,-0.908721726
2727,0.278535545,-0.555119375
2728,0.135359854,-0.868510124
2729,0.009046873,-2.043501503
2730,0.16085805,-0.7935572
2731,0.282682598,-0.548700927
2732,0.070911489,-1.149283393
2733,0.000145306,-3.837717726
2734,0.018384416,-1.73555017
2735,0.142984703,-0.844710422
2736,1.522683144,0.18260954
2737,1.133745193,0.054515459
2738,0.004050623,-2.392478158
2739,1.746291995,0.242116863
2740,0.072637364,-1.138839923
2741,0.004157353,-2.381183078
2742,0.10576614,-0.975653346
2743,0.463862896,-0.333610365
2744,0.012423627,-1.905751593
2745,0.065513641,-1.183668266
2746,0.023217726,-1.634180309
2747,0.031453449,-1.502331722
2748,0.26136291,-0.582756043
2749,0.047486253,-1.323432097
2750,0.68223691,-0.166064788
2751,0.060877595,-1.215542512
2752,0.315891236,-0.500462423
2753,0.513144255,-0.289760529
2754,0.320708781,-0.493889148
2755,0.021644915,-1.664644125
2756,0.080180503,-1.095931221
2757,0.413127929,-0.383915444
2758,1.095436215,0.039587095
2759,0.041192904,-1.385177589
2760,0.02378642,-1.623670917
2761,0.289419293,-0.538472521
2762,0.649168849,-0.187642328
2763,0.010317206,-1.986437882
2764,0.110190801,-0.957854659
2765,0.81654799,-0.088018286
2766,0.386766404,-0.412551258
2767,0.052747294,-1.277799813
2768,0.005113618,-2.291271719
2769,2.106632948,0.323588872
2770,0.031134335,-1.506760401
2771,0.000100012,-3.999949645
2772,0.122131646,-0.913171791
2773,0.017786408,-1.749911754
2774,0.031888973,-1.496359468
2775,0.02145708,-1.668429384
2776,0.130308345,-0.885027771
2777,0.137888268,-0.860472685
2778,0.548158884,-0.261093543
2779,0.185673207,-0.731250761
2780,1.037190795,0.015858654
2781,1.642939091,0.215621463
2782,0.203751743,-0.690898668
2783,0.118116871,-0.927688068
2784,0.022152942,-1.654568596
2785,1.02097404,0.0090147
2786,0.039368991,-1.404845718
2787,0.259670228,-0.585577841
2788,1.222268462,0.087166606
2789,2.948475599,0.469597538
2790,0.005880081,-2.230616684
2791,0.02280253,-1.642016967
2792,0.00045897,-3.338216062
2793,0.001241033,-2.906216764
2794,0.414430112,-0.382548697
2795,0.230886891,-0.636600723
2796,0.149352357,-0.82578792
2797,0.012972368,-1.886980742
2798,0.284522563,-0.545883287
2799,0.196722001,-0.706147067
2800,0.088968135,-1.050765511
2801,0.058436297,-1.233317313
2802,1.649693251,0.217403198
2803,0.008990285,-2.046226541
2804,0.008249849,-2.083553996
2805,1.362462282,0.134324488
2806,2.695453167,0.43063179
2807,0.117799461,-0.928856697
2808,0.015046201,-1.822573149
2809,1.035482526,0.015142774
2810,0.787752271,-0.103610336
2811,0.697570562,-0.156411855
2812,0.302538812,-0.519218903
2813,0.219414324,-0.658735025
2814,0.002871915,-2.541828348
2815,0.006211026,-2.206836645
2816,0.212081969,-0.673496254
2817,0.775148451,-0.110615116
2818,0.17559059,-0.755498763
2819,0.173402742,-0.76094404
2820,0.940354347,-0.026708463
2821,9.63E-05,-4.01629947
2822,1.000869513,0.00037746
2823,1.517719984,0.181191653
2824,0.594911516,-0.225547624
2825,0.015965248,-1.796824344
2826,0.003590567,-2.444836932
2827,0.138035521,-0.860009141
2828,0.141974479,-0.847789716
2829,0.019981757,-1.699366331
2830,1.551494002,0.190750101
2831,0.00156697,-2.804939344
2832,0.017078476,-1.767550886
2833,0.269372582,-0.56964661
2834,0.131228894,-0.881970531
2835,0.006575495,-2.182071517
2836,0.230810329,-0.636744759
2837,0.15321742,-0.814691855
2838,0.042772759,-1.368832738
2839,0.375469953,-0.425424812
2840,0.156988427,-0.804132362
2841,0.037553336,-1.425351472
2842,0.432536453,-0.363977285
2843,0.12470758,-0.90410715
2844,0.128742784,-0.890277103
2845,1.405858994,0.147941763
2846,0.074479774,-1.127961652
2847,0.001908863,-2.719225142
2848,0.000828757,-3.081572755
2849,0.022932675,-1.639545289
2850,0.201558352,-0.695599202
2851,1.743898153,0.241521118
2852,0.000200728,-3.697391417
2853,0.134224951,-0.872166745
2854,0.050595246,-1.295890286
2855,0.186146453,-0.730145235
2856,0.13327314,-0.875257371
2857,0.879697382,-0.0556667
2858,2.278279543,0.357607011
2859,0.132463694,-0.877903139
2860,0.055110224,-1.258767827
2861,2.510951281,0.399838286
2862,0.195535973,-0.708773334
2863,0.020906672,-1.679715097
2864,0.006536295,-2.184668375
2865,0.000386402,-3.412960786
2866,0.030789692,-1.511594656
2867,0.01237759,-1.907363909
2868,0.026637936,-1.574499429
2869,0.839133263,-0.076169063
2870,0.210067183,-0.677641789
2871,0.001665516,-2.778451267
2872,0.050863232,-1.293596043
2873,0.053031661,-1.275464773
2874,2.197641373,0.341956822
2875,2.333916426,0.368085301
2876,0.096431546,-1.015780871
2877,3.201150656,0.505306114
2878,0.197579026,-0.704259159
2879,0.144979194,-0.83869432
2880,0.225381985,-0.6470808
2881,0.952188611,-0.021277017
2882,0.386717826,-0.412605808
2883,0.000337544,-3.471669964
2884,1.394850254,0.144527586
2885,0.36350131,-0.439494019
2886,0.075931817,-1.119576206
2887,0.002063885,-2.685314534
2888,0.288044304,-0.540540709
2889,0.363229096,-0.43981937
2890,0.268222958,-0.571504053
2891,0.053952724,-1.267986626
2892,0.402022868,-0.395749242
2893,0.00501636,-2.299611307
2894,0.039426863,-1.404207774
2895,0.493558079,-0.306661735
2896,0.017511049,-1.75668783
2897,0.587579191,-0.230933593
2898,0.918211997,-0.037057037
2899,0.001865791,-2.729136997
2900,0.068752259,-1.162713028
2901,0.077893235,-1.10850026
2902,0.000273667,-3.562777454
2903,0.05853625,-1.232575102
2904,0.04122768,-1.384811107
2905,0.023540888,-1.628177159
2906,0.067853644,-1.168426821
2907,0.526695013,-0.278440794
2908,0.542969465,-0.265224593
2909,0.088122115,-1.05491509
2910,1.319356918,0.120362299
2911,1.164521933,0.066147672
2912,0.004995009,-2.30146369
2913,1.053433895,0.022607288
2914,0.095965855,-1.017883264
2915,0.009715652,-2.012528045
2916,1.414809704,0.15069803
2917,0.017511049,-1.75668783
2918,0.481586486,-0.317325708
2919,0.724996805,-0.139663907
2920,0.019683158,-1.705905221
2921,0.07467141,-1.126845648
2922,0.035519954,-1.449527608
2923,0.007949382,-2.099666629
2924,3.85981679,0.586566691
2925,0.071402095,-1.146289044
2926,0.023004906,-1.638179532
2927,1.514669895,0.180317994
2928,0.164700508,-0.783305061
2929,0.128729045,-0.890323451
2930,0.057062201,-1.243651479
2931,1.504745603,0.177463083
2932,0.045309287,-1.343812776
2933,0.161281303,-0.792415978
2934,0.171168804,-0.766575383
2935,0.125202894,-0.902385632
2936,0.052270982,-1.281739337
2937,1.130592227,0.053305995
2938,0.296739459,-0.527624699
2939,0.517641425,-0.285970976
2940,0.585689962,-0.232332219
2941,0.080485113,-1.094284442
2942,0.000124089,-3.906266112
2943,0.000289279,-3.538682951
2944,0.430627942,-0.365897794
2945,0.019827152,-1.702739671
2946,1.865419745,0.270776569
2947,0.623487949,-0.205171936
2948,0.693773925,-0.158782027
2949,0.021858141,-1.66038678
2950,0.011114472,-1.95411118
2951,0.087934352,-1.05584143
2952,1.43661201,0.157339493
2953,0.011351641,-1.944941342
2954,0.004052404,-2.392287281
2955,0.036795728,-1.434202601
2956,0.056288019,-1.249584037
2957,0.925068438,-0.033826136
2958,0.105973847,-0.974801299
2959,0.082256816,-1.084828103
2960,1.149100542,0.06035803
2961,0.834110558,-0.078776382
2962,0.001625408,-2.789037526
2963,0.012959777,-1.887402459
2964,0.168486565,-0.773434723
2965,2.170481443,0.336556077
2966,0.149738118,-0.824667629
2967,0.074553579,-1.127531503
2968,0.124819435,-0.903717787
2969,0.241919026,-0.616329975
2970,0.003417487,-2.466293155
2971,0.484645188,-0.314576095
2972,0.006967179,-2.15694306
2973,2.832494974,0.452169148
2974,0.155514836,-0.808228172
2975,0.003137311,-2.5034424
2976,0.006802259,-2.167346835
2977,0.639471948,-0.194178502
2978,0.92076838,-0.035849603
2979,0.035811216,-1.445980936
2980,0.318376213,-0.497059387
2981,0.199306712,-0.700478076
2982,0.011246855,-1.94896889
2983,0.943212271,-0.025390558
2984,0.020319048,-1.692096637
2985,0.204278618,-0.689777089
2986,0.152284846,-0.817343312
2987,0.038195409,-1.417988837
2988,0.389040619,-0.410005052
2989,0.369918466,-0.431893989
2990,0.022832824,-1.641440373
2991,0.751062751,-0.124323776
2992,0.004499075,-2.346876812
2993,0.234133646,-0.630536172
2994,0.185330376,-0.732053393
2995,0.000140776,-3.851470573
2996,0.02351306,-1.628690847
2997,0.121714182,-0.914658815
2998,0.029116444,-1.535861662
2999,0.360109717,-0.44356516
3000,0.029477987,-1.530502171
3001,0.595454216,-0.225151625
3002,0.0175319,-1.756171022
3003,0.006289214,-2.201403635
3004,0.124817021,-0.903726186
3005,1.071696877,0.030071965
3006,0.079661712,-1.098750364
3007,0.002653175,-2.576234022
3008,0.203269437,-0.691927916
3009,0.004124944,-2.384581982
3010,0.094060756,-1.026591534
3011,0.119755618,-0.921704103
3012,0.507364988,-0.294679505
3013,0.020430364,-1.689723902
3014,0.005791194,-2.237231866
3015,0.131566018,-0.88085627
3016,0.490694523,-0.30918879
3017,1.87283206,0.272498835
3018,0.049593039,-1.304579279
3019,0.289034992,-0.539049576
3020,0.000649122,-3.187673479
3021,0.00381884,-2.418068508
3022,0.022021178,-1.65715945
3023,0.018987915,-1.721522731
3024,0.466451168,-0.331193815
3025,0.226957738,-0.644055005
3026,0.003607553,-2.442787284
3027,0.422476202,-0.374197749
3028,0.138893396,-0.857318404
3029,0.98043561,-0.008580923
3030,0.53221029,-0.273916733
3031,0.037038486,-1.431346769
3032,0.073967099,-1.130961413
3033,0.005248577,-2.279958438
3034,0.126499042,-0.897912764
3035,0.406452715,-0.390989971
3036,0.017078476,-1.767550886
3037,0.08402779,-1.075577061
3038,0.252569765,-0.59761864
3039,0.031404004,-1.503014983
3040,0.384529382,-0.41507047
3041,3.273528814,0.515016168
3042,0.374647915,-0.42637668
3043,0.134682342,-0.870689339
3044,0.278154612,-0.555713735
3045,0.35654068,-0.447890912
3046,0.329619199,-0.4819875
3047,0.625098646,-0.204051442
3048,0.161510259,-0.791799887
3049,1.551619887,0.190785337
3050,0.400876403,-0.396989507
3051,0.042891193,-1.367631872
3052,0.306660324,-0.513342409
3053,0.111091331,-0.954319831
3054,0.37048611,-0.431228069
3055,2.585746765,0.41258599
3056,0.003124596,-2.50520618
3057,0.775414884,-0.110465867
3058,0.074792102,-1.126144261
3059,0.002632844,-2.579574791
3060,1.007687569,0.003325901
3061,0.209512129,-0.678790829
3062,0.002513942,-2.599644814
3063,1.335936069,0.125785676
3064,0.007693422,-2.113880417
3065,0.040274091,-1.394974252
3066,1.897654057,0.278217043
3067,0.501861572,-0.299416057
3068,0.677408338,-0.169149462
3069,0.067688443,-1.169485477
3070,0.856023192,-0.067514469
3071,0.017505428,-1.756827271
3072,0.024918422,-1.603479462
3073,0.002124792,-2.672683489
3074,0.620329797,-0.207377357
3075,0.012239821,-1.912224924
3076,0.512880087,-0.289984163
3077,0.096763603,-1.014287967
3078,0.172133207,-0.764135339
3079,0.464315444,-0.33318687
3080,1.101336956,0.041920212
3081,0.079082191,-1.101921307
3082,0.103547037,-0.984862325
3083,0.629958093,-0.20068834
3084,0.046759456,-1.330130546
3085,0.36795193,-0.434208915
3086,0.006957826,-2.157526423
3087,0.089164756,-1.049806773
3088,0.045309287,-1.343812776
3089,0.741649687,-0.129801182
3090,0.5725649,-0.242175279
3091,0.000790879,-3.10188982
3092,0.092501268,-1.033852315
3093,0.034253381,-1.465296552
3094,0.710968375,-0.148149717
3095,0.535140038,-0.271532555
3096,0.02503876,-1.60138718
3097,0.538063049,-0.269166831
3098,0.228352189,-0.641394821
3099,0.883535028,-0.053776228
3100,0.026048446,-1.58421818
3101,0.416776478,-0.380096799
3102,0.300257444,-0.522506216
3103,0.228012204,-0.642041907
3104,2.069553375,0.315876632
3105,0.130308345,-0.885027771
3106,1.193079233,0.076669286
3107,0.021956339,-1.658440063
3108,0.034275956,-1.465010418
3109,0.00786671,-2.104206836
3110,0.001540904,-2.812224535
3111,0.008025424,-2.095532034
3112,1.014015317,0.006044515
3113,1.105568051,0.04358548
3114,0.242541611,-0.615213742
3115,1.463604689,0.165423792
3116,0.000199536,-3.699977772
3117,0.211543262,-0.674600803
3118,0.17998147,-0.744772205
3119,0.266415,-0.574441327
3120,2.452422142,0.389595229
3121,0.025423512,-1.594764459
3122,0.01592043,-1.798045195
3123,0.041120946,-1.385936899
3124,0.030165169,-1.520494232
3125,0.198761955,-0.70166674
3126,1.089644313,0.037284756
3127,1.783959866,0.25138508
3128,0.006223347,-2.20597598
3129,0.001667777,-2.77786203
3130,0.02989991,-1.524330118
3131,0.003795208,-2.42076445
3132,0.199664503,-0.699699138
3133,1.180086255,0.071913752
3134,2.468613625,0.392453122
3135,0.014595406,-1.835783816
3136,0.019557498,-1.708686697
3137,1.225275993,0.088233925
3138,0.33632499,-0.473240862
3139,2.928668499,0.466670216
3140,0.157354459,-0.803120945
3141,0.000344217,-3.463167467
3142,0.285043716,-0.545088528
3143,0.0697468,-1.156475715
3144,0.077145725,-1.112688132
3145,0.006411696,-2.193027087
3146,0.005543455,-2.256219472
3147,0.995449424,-0.0019808
3148,0.000356253,-3.448241359
3149,0.518290699,-0.285426585
3150,0.079299919,-1.100727255
3151,0.00171538,-2.765639628
3152,0.072951928,-1.136963227
3153,0.423526675,-0.373119232
3154,0.000202516,-3.693540489
3155,0.015416151,-1.812024047
3156,0.480974257,-0.317878168
3157,0.509551346,-0.292812047
3158,0.039277874,-1.405852028
3159,0.018635664,-1.729655125
3160,0.027365003,-1.562804503
3161,0.370292664,-0.431454892
3162,0.191771537,-0.717215851
3163,0.038484287,-1.414716561
3164,0.000434781,-3.361729484
3165,1.556901813,0.192261224
3166,0.33667919,-0.472783726
3167,2.697208166,0.430914466
3168,0.188709348,-0.724206585
3169,0.000355538,-3.449113856
3170,0.006011856,-2.220991446
3171,0.001337587,-2.873677993
3172,0.6417557,-0.192630265
3173,0.238166481,-0.62311936
3174,0.003824778,-2.417393752
3175,3.246310234,0.511390021
3176,0.096574642,-1.015136894
3177,0.016989054,-1.769830799
3178,0.30265975,-0.519045331
3179,0.275435925,-0.559979416
3180,0.01967334,-1.706121902
3181,0.001645284,-2.783759216
3182,0.908429086,-0.041708969
3183,0.179287791,-0.746449283
3184,1.174179077,0.069734337
3185,0.417919695,-0.378907161
3186,0.194313779,-0.711496401
3187,0.081078559,-1.091093978
3188,0.103133567,-0.986599963
3189,1.252099037,0.097638682
3190,0.356789023,-0.447588516
3191,0.170410573,-0.768503462
3192,0.030741256,-1.512278396
3193,0.069961131,-1.155143181
3194,0.052387282,-1.280774131
3195,1.605161667,0.20551878
3196,0.195773095,-0.708246994
3197,0.004836527,-2.31546641
3198,0.040268712,-1.395032264
3199,0.944802701,-0.024658874
3200,0.01444537,-1.840271328
3201,1.680740833,0.225500751
3202,1.964600682,0.293274291
3203,0.066129871,-1.179602326
3204,0.139610663,-0.85508141
3205,0.015450897,-1.811046311
3206,0.239489287,-0.620713909
3207,0.625956118,-0.203456111
3208,0.51696825,-0.286536128
3209,0.269744128,-0.569048001
3210,1.514726639,0.180334263
3211,0.029284324,-1.533364789
3212,0.36213994,-0.441123574
3213,0.559314728,-0.252343745
3214,0.026367676,-1.578928154
3215,1.513399243,0.179953512
3216,0.8535465,-0.068772814
3217,2.346994638,0.370512097
3218,0.010653527,-1.972506609
3219,0.698752642,-0.155676537
3220,1.705388665,0.231823372
3221,0.052152857,-1.282721894
3222,0.002481003,-2.605372741
3223,0.27600199,-0.559087787
3224,0.321454078,-0.49288106
3225,0.383510947,-0.416222235
3226,1.290519595,0.110764603
3227,0.027512185,-1.560474913
3228,1.004518032,0.001957737
3229,0.09012603,-1.045149758
3230,0.148948476,-0.826963937
3231,0.022447309,-1.648835724
3232,0.286452085,-0.542948013
3233,1.290173054,0.110647967
3234,0.142735764,-0.845467195
3235,0.983542919,-0.007206684
3236,0.007978948,-2.098054374
3237,0.001266988,-2.89722754
3238,0.016547108,-1.781277897
3239,0.904168129,-0.043750805
3240,0.121987514,-0.913684618
3241,0.539972663,-0.267628227
3242,0.007482952,-2.125927015
3243,0.366758287,-0.435620064
3244,0.521211982,-0.282985609
3245,0.17417492,-0.759014381
3246,0.493382692,-0.306816089
3247,0.185182601,-0.73239982
3248,0.102086775,-0.991030516
3249,0.028107071,-1.551184405
3250,0.539649725,-0.26788804
3251,0.554995418,-0.255710603
3252,0.047688812,-1.321583496
3253,0.314516753,-0.502356217
3254,0.023064086,-1.637063747
3255,0.183640376,-0.736031827
3256,0.119831339,-0.92142959
3257,0.424417555,-0.372206661
3258,0.030246826,-1.519320194
3259,0.117913999,-0.928434633
3260,0.133660883,-0.873995675
3261,0.003772168,-2.423408925
3262,0.009992575,-2.000322572
3263,0.44165045,-0.354921322
3264,0.000756693,-3.121080509
3265,0.200993478,-0.696818034
3266,0.035320554,-1.451972494
3267,0.600589931,-0.221421953
3268,0.145207062,-0.838012261
3269,0.8304106,-0.080707116
3270,0.005348302,-2.271784043
3271,0.380280316,-0.419896154
3272,0.015285023,-1.815733916
3273,0.007088039,-2.149473926
3274,0.036325436,-1.439789163
3275,0.691259146,-0.16035911
3276,0.00501636,-2.299611307
3277,2.98439312,0.47485603
3278,0.204416409,-0.689484245
3279,0.070691369,-1.150633605
3280,0.031002017,-1.508610054
3281,0.059618719,-1.22461736
3282,0.001279608,-2.892923094
3283,1.575956106,0.197544117
3284,0.814218163,-0.089259214
3285,0.195492536,-0.70886982
3286,0.301986068,-0.520013092
3287,0.044538379,-1.351265596
3288,0.477666259,-0.320875435
3289,0.002105759,-2.676591288
3290,0.872109056,-0.059429204
3291,0.000224565,-3.64865777
3292,0.071852632,-1.14355732
3293,0.06729231,-1.172034561
3294,0.340884537,-0.467392699
3295,0.080366321,-1.094925913
3296,0.074431859,-1.128241134
3297,0.611731112,-0.213439431
3298,0.071785286,-1.143964565
3299,0.335474193,-0.474340883
3300,0.014441376,-1.840391436
3301,0.211386576,-0.674922595
3302,0.103945285,-0.983195205
3303,0.022372354,-1.650288321
3304,0.490336627,-0.309505665
3305,0.000485064,-3.314200829
3306,0.141910255,-0.84798622
3307,0.022985684,-1.638542573
3308,0.0070575,-2.151349137
3309,0.019091308,-1.719164313
3310,0.171100184,-0.766749523
3311,0.000626844,-3.202840282
3312,0.128201619,-0.892106491
3313,0.593586981,-0.226515633
3314,0.007636639,-2.117097722
3315,0.035396267,-1.451042541
3316,0.008916798,-2.049791069
3317,0.039082889,-1.408013346
3318,0.414305747,-0.382679043
3319,0.001393301,-2.85595514
3320,0.329791695,-0.481760285
3321,1.942071319,0.288265174
3322,0.979385376,-0.009046385
3323,0.132246271,-0.878616566
3324,0.000903198,-3.044216822
3325,0.017862057,-1.748068521
3326,0.145835444,-0.836136911
3327,0.185559139,-0.731517652
3328,0.031709518,-1.498810356
3329,0.545215845,-0.263431531
3330,0.025666956,-1.590625636
3331,1.845939159,0.266217383
3332,0.712601781,-0.147153097
3333,0.401881069,-0.395902451
3334,0.061573468,-1.210606384
3335,0.000415239,-3.381701937
3336,0.337201416,-0.47211061
3337,0.18636632,-0.729632571
3338,0.196363837,-0.706938491
3339,0.290135175,-0.537399616
3340,0.01110728,-1.954392283
3341,0.191255152,-0.718386857
3342,0.399874657,-0.398076119
3343,0.211405486,-0.674883747
3344,0.085780539,-1.066611231
3345,0.739498973,-0.131062425
3346,0.129030123,-0.889308888
3347,0.52966094,-0.276002053
3348,0.001754532,-2.75583871
3349,0.001221387,-2.913146559
3350,0.405298531,-0.39222497
3351,0.31186071,-0.506039336
3352,0.857736945,-0.066645883
3353,0.081084386,-1.09106277
3354,0.353774011,-0.451274074
3355,0.285583675,-0.544266622
3356,0.088437304,-1.053364506
3357,0.281411767,-0.550657747
3358,1.793209791,0.253631102
3359,0.053234454,-1.273807194
3360,0.369227231,-0.432706277
3361,0.427057922,-0.369513218
3362,0.002153341,-2.666887105
3363,2.245785713,0.351368315
3364,0.115829594,-0.936180464
3365,1.378197193,0.139311361
3366,0.468519509,-0.329272321
3367,0.575365007,-0.240056555
3368,0.069787048,-1.156225173
3369,0.000678905,-3.168191108
3370,0.0357062,-1.44725637
3371,0.007098337,-2.148843404
3372,0.068124399,-1.166697319
3373,0.02053898,-1.687421125
3374,0.316778183,-0.499244737
3375,0.054741692,-1.261681785
3376,0.01173922,-1.930360741
3377,1.495823741,0.174880422
3378,0.001949911,-2.709985132
3379,0.086156949,-1.064709687
3380,0.17385067,-0.75982363
3381,0.15564023,-0.807878137
3382,0.00422395,-2.37428121
3383,0.187617525,-0.726726596
3384,0.017417217,-1.759021245
3385,0.0009163,-3.037962538
3386,2.424892664,0.38469252
3387,0.005147181,-2.288430521
3388,0.058509268,-1.232775336
3389,0.014053903,-1.852203061
3390,0.027224295,-1.56504336
3391,0.181829438,-0.740335805
3392,0.036918204,-1.432759431
3393,0.33394596,-0.476323806
3394,0.00669889,-2.173997176
3395,1.544867277,0.188891174
3396,0.148753598,-0.82753252
3397,0.013913543,-1.856562267
3398,0.036128379,-1.442151519
3399,0.180614755,-0.743246775
3400,1.089224935,0.037117575
3401,0.972911239,-0.01192678
3402,0.468931735,-0.328890376
3403,0.0265294,-1.576272577
3404,0.410595953,-0.386585335
3405,0.000260915,-3.583500814
3406,0.023018887,-1.637915674
3407,2.769880295,0.442461001
3408,1.6503371,0.217572663
3409,0.08728008,-1.059084866
3410,0.01014977,-1.993543781
3411,0.001462462,-2.834915269
3412,1.249294877,0.096664959
3413,0.377434522,-0.42315838
3414,0.063186608,-1.199374956
3415,0.121200457,-0.916495742
3416,0.341234267,-0.466947363
3417,0.002983288,-2.525304832
3418,0.187835395,-0.726222567
3419,0.670005322,-0.173921748
3420,0.244349971,-0.611987707
3421,0.257854104,-0.588625952
3422,0.508780479,-0.29346956
3423,0.196802005,-0.705970481
3424,0.077253319,-1.112082851
3425,0.06312976,-1.199765859
3426,0.000147689,-3.830650643
3427,0.005823906,-2.234785675
3428,0.030884244,-1.510263031
3429,0.224615037,-0.648561172
3430,0.025645228,-1.590993434
3431,0.556104124,-0.254843885
3432,0.736374438,-0.132901296
3433,0.461986423,-0.335370788
3434,0.117005385,-0.931794148
3435,0.369947046,-0.431860436
3436,0.331289798,-0.479791938
3437,0.038842574,-1.410692001
3438,0.026874006,-1.570667594
3439,1.90271616,0.279374007
3440,0.272492945,-0.564644737
3441,0.211937413,-0.673792372
3442,0.03311022,-1.480037934
3443,0.06447386,-1.190616328
3444,0.022559319,-1.646674021
3445,0.01820978,-1.73969531
3446,0.033505831,-1.474879607
3447,0.00212396,-2.672853749
3448,0.019193521,-1.716845353
3449,1.379906416,0.139849634
3450,0.091705106,-1.037606482
3451,0.000509371,-3.29296599
3452,0.232464299,-0.633643736
3453,0.002502407,-2.601642022
3454,0.054099545,-1.266806388
3455,0.194274426,-0.711584367
3456,2.330938339,0.367530785
3457,1.439245939,0.158135013
3458,0.141837016,-0.848210415
3459,1.034451842,0.014710277
3460,0.259443015,-0.585958018
3461,0.11205969,-0.950550583
3462,0.039207038,-1.406635972
3463,0.001599582,-2.79599361
3464,0.066729546,-1.175681833
3465,0.002605379,-2.584129076
3466,0.008025424,-2.095532034
3467,0.003565385,-2.447893538
3468,2.431976318,0.385959342
3469,0.054518659,-1.263454838
3470,0.002969382,-2.527333948
3471,0.180588782,-0.743309232
3472,0.037209406,-1.429347257
3473,0.08892604,-1.050971049
3474,0.360374391,-0.443246078
3475,1.639676571,0.214758191
3476,0.002636174,-2.579026009
3477,0.025672648,-1.590529332
3478,0.0036496,-2.437754694
3479,0.50432694,-0.297287833
3480,1.169773936,0.068101941
3481,0.019081483,-1.719387883
3482,0.861341596,-0.064824579
3483,2.619377136,0.418198032
3484,0.041879516,-1.377998345
3485,0.130308345,-0.885027771
3486,2.42718029,0.385102037
3487,0.001865077,-2.729303191
3488,3.071852207,0.487400317
3489,0.074178092,-1.129724341
3490,1.205145597,0.081039519
3491,0.007151008,-2.145632729
3492,0.01712746,-1.766307041
3493,2.824926853,0.451007207
3494,1.306402922,0.116077143
3495,0.288963288,-0.53915733
3496,0.07230629,-1.14082392
3497,0.138940707,-0.857170496
3498,0.020592468,-1.686291603
3499,0.014767973,-1.830679118
3500,1.242470026,0.09428592
3501,0.039426863,-1.404207774
3502,3.28626442,0.516702505
3503,0.155415446,-0.808505822
3504,0.191988498,-0.716724789
3505,0.041389309,-1.383111826
3506,0.709906161,-0.148799055
3507,0.634764314,-0.197387497
3508,0.057874486,-1.237512854
3509,0.003096669,-2.509105281
3510,0.334385574,-0.475752467
3511,1.82554698,0.261393014
3512,0.240832761,-0.618284436
3513,0.24850975,-0.604656568
3514,0.179780215,-0.745258104
3515,0.152415872,-0.816969806
3516,0.082826495,-1.081830716
3517,1.244401097,0.094960385
3518,1.006748319,0.002920913
3519,0.128538176,-0.890967866
3520,0.013929296,-1.856070824
3521,0.000534273,-3.272237163
3522,0.376427978,-0.424318105
3523,0.000574185,-3.240947813
3524,0.007155388,-2.145366832
3525,0.003297608,-2.481800988
3526,0.244775072,-0.611232813
3527,0.039537564,-1.402990093
3528,0.056280132,-1.24964489
3529,0.013234391,-1.878296043
3530,0.743190706,-0.12889973
3531,0.438331813,-0.358197009
3532,0.000888787,-3.051202317
3533,0.068446614,-1.164648032
3534,0.065815605,-1.181671121
3535,0.002550327,-2.593404054
3536,0.039813794,-1.399966433
3537,0.014234554,-1.846656135
3538,0.163615644,-0.786175174
3539,0.07622955,-1.117876644
3540,0.72287339,-0.140937762
3541,0.002150843,-2.667391212
3542,0.274602801,-0.561295038
3543,0.068177179,-1.166360976
3544,0.869118631,-0.06092094
3545,2.205172777,0.343442622
3546,0.003446831,-2.462580051
3547,0.870168507,-0.060396639
3548,1.784227848,0.251450314
3549,0.28465414,-0.545682495
3550,1.489366174,0.173001486
3551,0.039160039,-1.407156881
3552,0.015250389,-1.816719092
3553,0.868776381,-0.061091995
3554,0.109504774,-0.960566946
3555,0.000913084,-3.039489369
3556,0.390596688,-0.408271444
3557,0.12332271,-0.908956939
3558,0.110446699,-0.95684726
3559,0.182468519,-0.738812054
3560,0.002728075,-2.564143617
3561,0.016863642,-1.773048619
3562,0.008545853,-2.068244572
3563,0.07880646,-1.103438181
3564,1.708727837,0.232672895
3565,0.034259025,-1.465225001
3566,0.062886648,-1.201441554
3567,0.545776665,-0.262985037
3568,0.020106779,-1.696657487
3569,0.072014593,-1.142579492
3570,0.004978285,-2.30292027
3571,0.29968074,-0.523341168
3572,0.048928164,-1.310441081
3573,0.714653254,-0.145904625
3574,0.026874006,-1.570667594
3575,0.001457582,-2.83636697
3576,0.534746826,-0.271851785
3577,0.003939607,-2.404547131
3578,0.003325648,-2.478123671
3579,0.458195597,-0.338949089
3580,0.065500021,-1.183758561
3581,8.15E-05,-4.088651509
3582,0.176273644,-0.753812618
3583,2.608210087,0.41634257
3584,1.186778545,0.074369687
3585,0.009634426,-2.016174161
3586,0.350041121,-0.455880934
3587,0.319945544,-0.494923934
3588,0.032305378,-1.490725167
3589,0.113265462,-0.945902498
3590,2.32E-05,-4.633660352
3591,0.654179692,-0.184302942
3592,0.04298678,-1.366665081
3593,0.624619782,-0.204384266
3594,0.050672986,-1.295223507
3595,0.503300965,-0.298172237
3596,0.15565972,-0.807823754
3597,0.952177286,-0.021282183
3598,0.833095789,-0.079305061
3599,0.95583117,-0.019618811
3600,0.030766226,-1.511925769
3601,0.049572282,-1.304761092
3602,0.057557393,-1.239898886
3603,0.01924252,-1.715738064
3604,0.154293686,-0.811651845
3605,0.183186084,-0.737107521
3606,0.088547617,-1.052823121
3607,0.273681939,-0.562753862
3608,0.256025344,-0.591717041
3609,0.41943723,-0.377333024
3610,0.014207993,-1.847467275
3611,0.409994572,-0.387221893
3612,0.072490908,-1.139716459
3613,0.316650867,-0.499419318
3614,0.043265942,-1.363853831
3615,0.33483389,-0.475170591
3616,0.535388827,-0.271330696
3617,0.006735952,-2.171601009
3618,0.018298974,-1.737573254
3619,6.668531895,0.824030233
3620,0.906412721,-0.042674008
3621,0.3064439,-0.513649019
3622,0.00013732,-3.862267243
3623,0.147399187,-0.831504912
3624,0.372760653,-0.428569936
3625,0.059626244,-1.224562547
3626,0.230574176,-0.637189335
3627,0.008336744,-2.07900352
3628,0.113544412,-0.944834235
3629,0.017608739,-1.754271733
3630,0.10426423,-0.981864662
3631,0.242944941,-0.61449214
3632,0.010672752,-1.97172359
3633,0.428108424,-0.368446226
3634,0.002637957,-2.57873229
3635,0.540166616,-0.26747226
3636,0.890020967,-0.050599762
3637,1.618783832,0.209188858
3638,0.084362455,-1.073850792
3639,0.246063739,-0.608952381
3640,0.105527595,-0.976633961
3641,0.058655534,-1.231691007
3642,0.001339849,-2.872944192
3643,0.048419818,-1.314976845
3644,0.199672312,-0.699682154
3645,0.10179837,-0.992259174
3646,0.005013632,-2.299847536
3647,0.077586956,-1.110211285
3648,0.827663958,-0.082145956
3649,0.264662981,-0.5773068
3650,1.686214209,0.226912744
3651,0.030431053,-1.516683024
3652,0.416458249,-0.380428531
3653,0.287771255,-0.54095259
3654,0.276215971,-0.558751215
3655,1.458779812,0.163989744
3656,0.062951572,-1.200993419
3657,0.315660417,-0.500779874
3658,0.006615523,-2.1794358
3659,0.002116703,-2.674339987
3660,0.000241727,-3.616674444
3661,0.22487545,-0.648057954
3662,0.017323725,-1.761358721
3663,0.002096837,-2.678435297
3664,0.033600472,-1.473654623
3665,0.001002167,-2.999059901
3666,0.460016429,-0.337226657
3667,0.190300941,-0.720559063
3668,0.003749129,-2.426069655
3669,0.524759769,-0.280039467
3670,1.482345104,0.170949323
3671,0.028743768,-1.541456299
3672,0.437971145,-0.358554501
3673,0.846066356,-0.072595575
3674,0.100345366,-0.99850268
3675,2.81E-05,-4.550784019
3676,0.239849687,-0.620060845
3677,0.007151363,-2.145611151
3678,0.007723942,-2.112160974
3679,0.002729264,-2.563954402
3680,0.161431029,-0.792012984
3681,0.031152131,-1.506512239
3682,0.003797227,-2.420533487
3683,0.448027134,-0.348695683
3684,1.292762876,0.111518872
3685,0.017336495,-1.761038696
3686,0.143273667,-0.843833625
3687,0.010676173,-1.971584415
3688,0.774494231,-0.110981813
3689,0.060081329,-1.221260468
3690,3.314050913,0.520359176
3691,0.01140904,-1.942750912
3692,2.140382528,0.330491397
3693,0.014271573,-1.845528152
3694,0.016413901,-1.78478819
3695,0.33445248,-0.475665579
3696,0.000377226,-3.423398102
3697,0.1517445,-0.818887042
3698,0.042959828,-1.366937467
3699,1.601174593,0.20443869
3700,0.02958875,-1.528873387
3701,0.025854699,-1.587460509
3702,0.013581493,-1.867052488
3703,0.974637985,-0.011156667
3704,0.007989354,-2.097488312
3705,0.221143603,-0.655325618
3706,0.029203862,-1.534559713
3707,0.239446416,-0.620791658
3708,0.060512979,-1.21815147
3709,0.048356216,-1.315547688
3710,0.004728683,-2.325259817
3711,0.81689465,-0.087833948
3712,1.140980959,0.057278397
3713,0.030664725,-1.513360922
3714,0.004011205,-2.396725149
3715,0.252569765,-0.59761864
3716,0.03176114,-1.498103923
3717,0.056081671,-1.251179053
3718,0.229653075,-0.638927734
3719,1.130046129,0.053096172
3720,1.542622924,0.188259781
3721,0.156253025,-0.806171566
3722,0.028551586,-1.544369763
3723,0.104694724,-0.980075203
3724,0.076647334,-1.115502948
3725,0.993239522,-0.002946008
3726,0.167615622,-0.775685506
3727,0.140778825,-0.851462665
3728,0.005099148,-2.292502341
3729,0.139190689,-0.856389816
3730,0.311293095,-0.506830512
3731,0.255098492,-0.593292109
3732,0.019604491,-1.707644427
3733,0.022236539,-1.652932806
3734,0.138054326,-0.859949979
3735,0.030911868,-1.509874744
3736,0.603940606,-0.219005769
3737,0.563074291,-0.249434302
3738,1.44623518,0.160238922
3739,2.619409561,0.418203408
3740,0.034816179,-1.458218888
3741,0.081873663,-1.08685578
3742,0.004422764,-2.354306205
3743,0.019574566,-1.708307862
3744,1.052942038,0.022404465
3745,0.272556782,-0.564543007
3746,0.679351687,-0.167905342
3747,0.011803664,-1.927983152
3748,0.560859799,-0.251145688
3749,0.92996794,-0.031532023
3750,0.062351078,-1.205156035
3751,0.003907309,-2.408122252
3752,0.569431126,-0.244558797
3753,0.050935399,-1.292980289
3754,0.102563404,-0.989007576
3755,0.430424511,-0.366103005
3756,0.006940069,-2.158636232
3757,0.207932934,-0.682076718
3758,0.003050201,-2.515671592
3759,0.601862192,-0.220502937
3760,0.017572781,-1.755159502
3761,0.052479815,-1.280007707
3762,0.004499193,-2.34686535
3763,0.003559683,-2.448588621
3764,0.819153547,-0.086634684
3765,0.014678228,-1.833326379
3766,0.001066712,-2.971952976
3767,0.476342887,-0.322080316
3768,2.904373884,0.463052523
3769,0.292056233,-0.534533521
3770,0.313795984,-0.503352619
3771,0.070424981,-1.152273259
3772,2.085556507,0.319221961
3773,0.494964719,-0.305425757
3774,0.398061812,-0.400049484
3775,1.046439648,0.019714186
3776,0.175576985,-0.755532413
3777,0.061152816,-1.213583541
3778,0.032594807,-1.48685158
3779,0.001773572,-2.751151218
3780,0.042638544,-1.370197634
3781,3.331963301,0.522700209
3782,0.102337226,-0.989966358
3783,3.490587473,0.542898526
3784,0.950870514,-0.02187862
3785,1.465711832,0.166048594
3786,0.014681517,-1.833229063
3787,0.310569912,-0.507840621
3788,0.009602783,-2.017602874
3789,0.067790933,-1.168828389
3790,0.01563916,-1.805786582
3791,0.631118357,-0.199889187
3792,0.026831996,-1.571347024
3793,0.012959777,-1.887402459
3794,0.852311254,-0.069401777
3795,0.450048268,-0.346740905
3796,0.218516126,-0.660516507
3797,0.058569644,-1.232327418
3798,1.788180828,0.252411434
3799,0.929977477,-0.03152757
3800,0.012957541,-1.887477399
3801,2.482264757,0.394848101
3802,0.580172539,-0.236442831
3803,0.045131315,-1.345522017
3804,0.973445058,-0.011688555
3805,1.295665979,0.112493056
3806,0.129711375,-0.887021938
3807,0.013576319,-1.867217982
3808,0.457941055,-0.339190419
3809,0.249290839,-0.603293681
3810,0.01004946,-1.997857254
3811,7.56E-05,-4.121617074
3812,0.076459505,-1.11656852
3813,0.010143398,-1.99381652
3814,0.650803924,-0.186549837
3815,0.057950649,-1.236941693
3816,0.049135651,-1.308603282
3817,0.150414124,-0.822711381
3818,0.004353214,-2.361190024
3819,0.283654988,-0.547209575
3820,0.003294756,-2.482176689
3821,0.041684583,-1.38002454
3822,6.54E-05,-4.184131751
3823,0.050701428,-1.294979807
3824,0.891434968,-0.049910334
3825,0.066579439,-1.17665987
3826,0.086250231,-1.064239735
3827,0.051486742,-1.288304591
3828,0.008722066,-2.059380634
3829,1.065937281,0.027731652
3830,0.118204258,-0.927366877
3831,0.545978963,-0.26282409
3832,0.306117415,-0.514111962
3833,1.394509196,0.144421383
3834,0.305052429,-0.515625512
3835,0.003908971,-2.407937515
3836,0.073666252,-1.132731425
3837,0.031134335,-1.506760401
3838,3.90E-05,-4.409150619
3839,1.26137054,0.100842683
3840,0.001665516,-2.778451267
3841,0.047514107,-1.323177428
3842,0.40067488,-0.397207885
3843,0.043463197,-1.361878336
3844,0.011213968,-1.950240704
3845,0.094624512,-1.023996348
3846,0.377928376,-0.422590498
3847,0.096161969,-1.016996653
3848,3.622572184,0.559017048
3849,0.101841867,-0.992073648
3850,0.199422628,-0.700225566
3851,0.000317166,-3.498713884
3852,0.011236128,-1.949383307
3853,0.021864789,-1.660254717
3854,0.907119393,-0.042335548
3855,0.173682645,-0.760243576
3856,0.105955303,-0.974877303
3857,0.146004617,-0.83563341
3858,0.143531665,-0.843052277
3859,0.001649925,-2.78253573
3860,0.077403158,-1.11124132
3861,0.024768997,-1.60609158
3862,0.011988257,-1.921243953
3863,0.830740869,-0.080534424
3864,0.000705113,-3.151741461
3865,0.034695171,-1.45973097
3866,0.547109306,-0.261925898
3867,0.097179711,-1.012424397
3868,2.709231138,0.432846058
3869,1.482345104,0.170949323
3870,0.048426066,-1.314920814
3871,0.036366589,-1.439297427
3872,0.003858385,-2.41359445
3873,0.145653993,-0.836677605
3874,1.479431391,0.170094829
3875,1.285028458,0.108912745
3876,0.057766475,-1.238324135
3877,0.064983383,-1.187197684
3878,1.82623589,0.261556874
3879,0.047686428,-1.321605209
3880,0.205665052,-0.6868395
3881,0.020421838,-1.689905165
3882,0.002140732,-2.669437601
3883,0.586970806,-0.231383499
3884,0.020011904,-1.698711595
3885,0.120814614,-0.917880529
3886,0.011083819,-1.955310576
3887,0.000238629,-3.622277653
3888,0.028551586,-1.544369763
3889,0.304381698,-0.516581464
3890,0.200699165,-0.697454433
3891,0.898237944,-0.046608603
3892,0.020740183,-1.683187414
3893,0.024734689,-1.606693547
3894,0.003947919,-2.403631792
3895,0.828675568,-0.081615465
3896,0.019775378,-1.703875215
3897,0.851350009,-0.069891855
3898,0.004178959,-2.378931895
3899,0.001169831,-2.931876692
3900,0.000934164,-3.029576692
3901,2.662235022,0.425246392
3902,0.557850718,-0.253482003
3903,0.122615367,-0.911455097
3904,0.228151709,-0.641776274
3905,0.070528746,-1.15163384
3906,2.588404655,0.413032172
3907,0.214808807,-0.667947917
3908,0.970719814,-0.012906105
3909,0.463098288,-0.334326825
3910,0.017976807,-1.745287434
3911,0.124680221,-0.904202436
3912,0.068921298,-1.161646553
3913,0.001300085,-2.886028101
3914,0.009499821,-2.022284583
3915,0.228148386,-0.641782599
3916,0.004443296,-2.352294732
3917,0.122161292,-0.913066384
3918,0.007631434,-2.117393867
3919,0.270272136,-0.568198726
3920,0.85559392,-0.06773231
3921,0.290021032,-0.537570506
3922,0.216188401,-0.665167611
3923,0.004905926,-2.309279042
3924,0.950653672,-0.02197767
3925,0.075835906,-1.120125121
3926,0.141676039,-0.848703595
3927,0.112436034,-0.949094483
3928,0.660479724,-0.18014051
3929,0.238345891,-0.62279233
3930,0.001181619,-2.927522403
3931,0.004557579,-2.341265767
3932,0.001195669,-2.922388925
3933,0.006352234,-2.197073532
3934,1.029568672,0.012655319
3935,0.002318672,-2.634760613
3936,0.01650689,-1.782334747
3937,2.912521124,0.464269084
3938,0.252029747,-0.598548197
3939,0.715918005,-0.145136715
3940,5.46E-05,-4.262836287
3941,0.022751492,-1.642990127
3942,0.085175864,-1.06968345
3943,0.026682507,-1.573773364
3944,0.102358103,-0.989877772
3945,0.035500396,-1.449766802
3946,0.410393387,-0.386799646
3947,0.42128545,-0.375423539
3948,0.915935397,-0.038135157
3949,0.502913892,-0.298506367
3950,0.28157416,-0.550407203
3951,0.047344029,-1.324734787
3952,0.691261888,-0.160357387
3953,0.54021436,-0.267433876
3954,0.014075178,-1.851546113
3955,0.025207441,-1.598471235
3956,0.024746086,-1.606493474
3957,0.045309287,-1.343812776
3958,1.256319642,0.09910015
3959,0.014065892,-1.851832708
3960,0.038484287,-1.414716561
3961,0.871182799,-0.059890708
3962,0.001871621,-2.727782009
3963,0.010524368,-1.977803978
3964,0.092531696,-1.033709478
3965,0.337499291,-0.471727136
3966,0.000256982,-3.590096965
3967,0.106561579,-0.972399354
3968,0.007196457,-2.142881258
3969,0.008592657,-2.065872533
3970,0.021801222,-1.66151916
3971,2.694387913,0.430460122
3972,0.001036941,-2.984246118
3973,0.008553654,-2.067848323
3974,0.034597754,-1.460952088
3975,0.042355549,-1.373089689
3976,0.007056434,-2.151414705
3977,0.093004748,-1.031494879
3978,1.463301063,0.165333688
3979,0.314652443,-0.502168892
3980,0.082826495,-1.081830716
3981,0.166910693,-0.77751584
3982,0.030764839,-1.511945358
3983,0.065435372,-1.184187422
3984,0.487514824,-0.312012174
3985,0.045375362,-1.343179897
3986,0.020965859,-1.678487333
3987,0.078360699,-1.105901698
3988,0.029887762,-1.524506605
3989,0.029387238,-1.531841237
3990,0.000199775,-3.699459255
3991,0.535892129,-0.270922622
3992,0.074912779,-1.125444092
3993,1.942851543,0.288439617
3994,0.134522706,-0.871204404
3995,1.708332181,0.232572322
3996,0.02929949,-1.533139937
3997,0.012038669,-1.91942154
3998,0.001212219,-2.916418743
3999,0.744109452,-0.128363179
4000,0.166179925,-0.779421441
4001,0.132341623,-0.878303543
4002,0.052044228,-1.283627432
4003,0.452563763,-0.344320223
4004,0.020142414,-1.695888489
4005,0.115543105,-0.937255967
4006,0.022103503,-1.655538886
4007,0.231286734,-0.635849276
4008,0.720776975,-0.142199095
4009,0.586835086,-0.231483928
4010,0.104753986,-0.979829443
4011,0.037993442,-1.420291357
4012,0.302273899,-0.519599352
4013,1.045836926,0.019463971
4014,0.016146258,-1.791928125
4015,0.010996809,-1.958733309
4016,0.008983432,-2.0465577
4017,0.295588851,-0.529311951
4018,0.10528782,-0.977621866
4019,0.178036094,-0.749491943
4020,0.099511079,-1.002128563
4021,0.324880302,-0.48827662
4022,0.094225347,-1.025832254
4023,0.152126878,-0.817794046
4024,0.030807031,-1.51135015
4025,2.262086153,0.354509141
4026,0.240454897,-0.618966373
4027,1.739960551,0.240539402
4028,0.364284128,-0.438559751
4029,1.139115214,0.056567652
4030,1.305454493,0.115761737
4031,0.000658772,-3.181264936
4032,0.190300941,-0.720559063
4033,1.824298382,0.261095873
4034,0.809159458,-0.091965885
4035,0.080588058,-1.093729312
4036,0.038725492,-1.41200306
4037,0.370503128,-0.431208122
4038,2.544213772,0.405553599
4039,0.05295727,-1.276074409
4040,0.07550589,-1.122019169
4041,0.817709804,-0.087400795
4042,0.149368167,-0.825741949
4043,0.179287791,-0.746449283
4044,0.106612049,-0.97219371
4045,0.97698319,-0.010112909
4046,0.123377189,-0.908765129
4047,2.106179476,0.323495376
4048,0.114354536,-0.941746604
4049,0.24328354,-0.613887273
4050,0.056227732,-1.25004943
4051,0.012717927,-1.895583676
4052,0.003667654,-2.435611669
4053,0.03016193,-1.520540869
4054,0.003447425,-2.462505221
4055,2.505987644,0.398978925
4056,0.262246758,-0.581289872
4057,0.098339595,-1.007271585
4058,0.058881808,-1.230018863
4059,4.818392754,0.682902197
4060,0.037890151,-1.421473662
4061,0.713707983,-0.146479445
4062,0.173393711,-0.760966657
4063,0.978471518,-0.009451812
4064,2.509621382,0.399608206
4065,1.602031112,0.204670946
4066,0.016284546,-1.788224348
4067,0.390602022,-0.408265512
4068,1.38574183,0.141682327
4069,0.219571099,-0.658424825
4070,0.118081704,-0.927817389
4071,0.007789711,-2.10847868
4072,1.80475378,0.25641796
4073,0.089368097,-1.048817487
4074,0.884147406,-0.053475323
4075,0.002678143,-2.57216626
4076,0.202245116,-0.694121957
4077,0.130573794,-0.884143976
4078,0.313818991,-0.503320778
4079,0.909684062,-0.041109414
4080,0.065626062,-1.182923653
4081,0.195000648,-0.709963944
4082,0.008130548,-2.089880204
4083,1.329571843,0.123711809
4084,0.023137473,-1.635684083
4085,0.007709747,-2.112959863
4086,0.879299223,-0.05586331
4087,0.03617575,-1.441582454
4088,0.417494208,-0.379349546
4089,0.522380114,-0.282013364
4090,0.018880649,-1.723983092
4091,0.1152509,-0.938355673
4092,0.025450589,-1.59430216
4093,0.056641787,-1.246863051
4094,1.260204434,0.100441003
4095,1.205145597,0.081039519
4096,0.268835008,-0.570514177
4097,0.869461715,-0.060749536
4098,0.180923194,-0.742505755
4099,0.11019849,-0.957824355
4100,0.946640968,-0.023814704
4101,0.795755863,-0.099220153
4102,0.000821134,-3.085585956
4103,0.048355874,-1.315550766
4104,0.548393726,-0.260907522
4105,0.002913994,-2.535511414
4106,0.059967831,-1.222081661
4107,0.523374856,-0.281187146
4108,0.004041006,-2.39351052
4109,0.083601676,-1.077785016
4110,0.365741342,-0.436825946
4111,0.355513722,-0.449143632
4112,0.523378372,-0.281184228
4113,0.302538812,-0.519218903
4114,2.064812183,0.314880554
4115,0.089882202,-1.046326294
4116,3.96857214,0.598634279
4117,0.094321363,-1.025389934
4118,0.012601277,-1.899585447
4119,0.516283453,-0.287111794
4120,0.70182091,-0.153773697
4121,0.351597726,-0.453953942
4122,0.007632617,-2.117326535
4123,0.018210951,-1.739667368
4124,3.638830423,0.560961817
4125,0.033381779,-1.476490526
4126,0.409374982,-0.387878702
4127,0.014180961,-1.848294335
4128,7.88E-05,-4.103505565
4129,0.044472475,-1.351908704
4130,0.449075729,-0.347680417
4131,3.046239853,0.483764096
4132,0.000794095,-3.100127354
4133,0.101187043,-0.994875096
4134,0.244952664,-0.610917833
4135,0.004443296,-2.352294732
4136,0.352864891,-0.45239155
4137,0.292090148,-0.534483092
4138,0.029749839,-1.526515386
4139,2.952048302,0.470123459
4140,0.013071914,-1.883660811
4141,0.536545694,-0.270393286
4142,0.023234848,-1.633860166
4143,0.023134677,-1.635736565
4144,0.227328092,-0.643346893
4145,0.122477427,-0.911943945
4146,0.827672422,-0.082141515
4147,0.103427939,-0.985362129
4148,0.059689358,-1.224103093
4149,0.089585021,-1.047764599
4150,0.062708639,-1.202672628
4151,0.60526228,-0.218056391
4152,0.786074817,-0.104536117
4153,0.421081901,-0.375633425
4154,0.124825224,-0.903697645
4155,0.051483005,-1.288336109
4156,0.063343719,-1.198296445
4157,0.012089903,-1.917577167
4158,0.989389777,-0.004632581
4159,0.007535249,-2.122902392
4160,0.000102872,-3.987701435
4161,0.064029045,-1.193622973
4162,0.062374037,-1.204996148
4163,0.050370265,-1.297825766
4164,0.904973686,-0.043364049
4165,0.301905155,-0.520129471
4166,0.000443599,-3.353009857
4167,0.358882934,-0.445047193
4168,0.173624024,-0.760390183
4169,0.02927321,-1.53352965
4170,0.20367755,-0.691056838
4171,0.073116817,-1.135982726
4172,1.772186041,0.248509311
4173,0.311051041,-0.507168341
4174,0.165708244,-0.780655885
4175,0.000949647,-3.022437806
4176,0.689391851,-0.161533854
4177,0.049630474,-1.304251574
4178,0.001573992,-2.802997426
4179,0.233984977,-0.630812026
4180,0.00141449,-2.849400032
4181,0.729250968,-0.137122986
4182,0.032771796,-1.484499757
4183,0.355493993,-0.449167734
4184,0.189164191,-0.723161071
4185,0.334960699,-0.475006146
4186,0.017633218,-1.753668415
4187,0.017946599,-1.74601784
4188,0.08189486,-1.086743357
4189,0.003354401,-2.474385069
4190,0.203779161,-0.69084023
4191,0.000124804,-3.903770309
4192,0.528268516,-0.277145272
4193,0.475029677,-0.323279257
4194,0.445157409,-0.351486394
4195,0.022265919,-1.652359384
4196,0.013760465,-1.861366884
4197,0.178036094,-0.749491943
4198,0.480558932,-0.318253346
4199,1.574623108,0.197176621
4200,1.503548861,0.177117546
4201,0.314214349,-0.502773987
4202,0.000190002,-3.721242826
4203,0.009351381,-2.029124244
4204,0.902957439,-0.04433272
4205,0.07089217,-1.149401729
4206,0.134971827,-0.869756873
4207,3.181633711,0.50265018
4208,0.274733067,-0.561089066
4209,0.618619323,-0.208576519
4210,0.040293671,-1.394763162
4211,0.001098268,-2.959291683
4212,0.124913082,-0.903392078
4213,5.244547844,0.719708052
4214,0.021037182,-1.677012439
4215,0.002360655,-2.626967522
4216,0.148212567,-0.829114971
4217,0.016801046,-1.774663674
4218,0.041097835,-1.386181059
4219,1.93E-05,-4.714179099
4220,0.636479855,-0.196215338
4221,0.086570054,-1.06263231
4222,0.125977665,-0.899706445
4223,0.14174287,-0.848498777
4224,3.429004908,0.535168107
4225,0.29689157,-0.527402134
4226,0.593012452,-0.226936187
4227,0.046493899,-1.332604031
4228,0.603981972,-0.218976024
4229,0.227986291,-0.642091267
4230,0.025788831,-1.588568351
4231,0.014319167,-1.844082232
4232,0.033962585,-1.468999261
4233,0.295419484,-0.529560864
4234,0.058515903,-1.232726092
4235,0.010079909,-1.996543384
4236,1.164420605,0.066109882
4237,0.004859898,-2.313372866
4238,0.865917683,-0.062523392
4239,0.003212056,-2.493216875
4240,0.005796409,-2.236840962
4241,0.145835444,-0.836136911
4242,0.134377435,-0.871673653
4243,0.583554149,-0.233918839
4244,0.001150899,-2.938962705
4245,2.533132553,0.403657916
4246,0.021028893,-1.677183587
4247,0.030286612,-1.518749306
4248,0.083406597,-1.078799596
4249,0.001498649,-2.824300203
4250,0.647750378,-0.188592325
4251,0.181590185,-0.74090763
4252,1.20473814,0.08089266
4253,0.046671398,-1.33094919
4254,0.609854937,-0.214773456
4255,0.008377175,-2.07690242
4256,0.447657704,-0.349053937
4257,0.00848498,-2.071349172
4258,0.05906263,-1.228687219
4259,0.000424176,-3.372454038
4260,0.001779641,-2.749667677
4261,0.073615648,-1.133029862
4262,0.140009746,-0.853841732
4263,2.269522905,0.35593457
4264,0.758112133,-0.120266553
4265,0.582257032,-0.234885257
4266,0.003672286,-2.43506351
4267,0.607373118,-0.216544433
4268,0.032495685,-1.488174305
4269,0.010033293,-1.998556518
4270,0.049242329,-1.307661416
4271,0.195631161,-0.708561967
4272,0.022014182,-1.657297446
4273,0.092558429,-1.033584027
4274,1.512866259,0.179800537
4275,0.035686072,-1.447501253
4276,0.625363469,-0.203867492
4277,0.021858491,-1.660379823
4278,1.977025867,0.296012351
4279,0.178292558,-0.748866785
4280,0.10426423,-0.981864662
4281,0.001929685,-2.714513551
4282,2.297129154,0.361185414
4283,0.005530533,-2.257233019
4284,0.03010687,-1.521334386
4285,0.581472039,-0.235471164
4286,0.017737456,-1.751108677
4287,0.182100832,-0.739688069
4288,0.001107913,-2.95549426
4289,0.164711431,-0.783276261
4290,0.792132258,-0.1012023
4291,0.192240819,-0.716154391
4292,0.006034725,-2.219342491
4293,0.066930473,-1.174376107
4294,0.526106656,-0.278926204
4295,0.109088637,-0.962220485
4296,0.626310527,-0.203210288
4297,0.039460901,-1.403833001
4298,0.186372757,-0.72961757
4299,0.24575974,-0.60948926
4300,0.121714182,-0.914658815
4301,0.091104664,-1.04045939
4302,0.088230066,-1.054383396
4303,0.007301432,-2.13659195
4304,0.007607063,-2.118782998
4305,0.082758345,-1.082188204
4306,5.673645496,0.753862196
4307,0.384527177,-0.415072961
4308,0.284346133,-0.546152673
4309,0.035501316,-1.449755545
4310,0.043749187,-1.359030012
4311,0.106612049,-0.97219371
4312,0.23273845,-0.633131862
4313,1.804030418,0.256243856
4314,0.458948165,-0.338236362
4315,0.082773268,-1.082109897
4316,0.117446229,-0.930160924
4317,0.84959197,-0.070789601
4318,0.000842574,-3.074392039
4319,0.040135991,-1.396466011
4320,5.220030785,0.717673064
4321,0.012511455,-1.902692166
4322,0.093366392,-1.029809424
4323,0.087408543,-1.058446121
4324,0.016540308,-1.781456419
4325,0.55555439,-0.255273416
4326,0.041939992,-1.377371652
4327,0.195227787,-0.709458369
4328,0.02463025,-1.608531173
4329,0.3833673,-0.416384934
4330,0.064715475,-1.188991858
4331,0.036439005,-1.438433487
4332,0.285827428,-0.543896098
4333,0.064424686,-1.190947689
4334,0.000202159,-3.694307942
4335,0.833348513,-0.079173335
4336,0.083633691,-1.077618736
4337,3.982844114,0.600193309
4338,0.064345211,-1.191483772
4339,0.524818718,-0.279990684
4340,0.053257175,-1.273621876
4341,0.33739388,-0.4718628
4342,0.832353711,-0.07969208
4343,0.026298821,-1.580063721
4344,0.192332193,-0.715948016
4345,0.051237158,-1.290414963
4346,0.024369217,-1.613158417
4347,0.200234994,-0.69846002
4348,0.019843863,-1.702373773
4349,0.043645572,-1.360059811
4350,0.321234316,-0.493178068
4351,0.023267809,-1.633244504
4352,0.260075003,-0.584901388
4353,0.163606137,-0.78620041
4354,0.248195708,-0.605205733
4355,3.047066927,0.483881993
4356,0.0672815,-1.172104338
4357,0.000131241,-3.881931088
4358,0.029733522,-1.526753647
4359,0.488769561,-0.310895848
4360,1.593771935,0.202426175
4361,0.165595919,-0.780950371
4362,0.464430004,-0.333079731
4363,0.107562698,-0.968338311
4364,0.939659595,-0.027029447
4365,0.994956136,-0.002196065
4366,0.042293385,-1.373727558
4367,0.000525098,-3.279759441
4368,0.183734417,-0.735809484
4369,0.228890821,-0.640371622
4370,2.356529713,0.37227292
4371,0.680036783,-0.167467596
4372,0.610647142,-0.214209671
4373,0.395431638,-0.402928587
4374,0.006735952,-2.171601009
4375,0.021047805,-1.676793199
4376,0.016117753,-1.792695492
4377,0.039919984,-1.398809646
4378,0.404586792,-0.392988299
4379,0.051888954,-1.284925085
4380,0.104277439,-0.981809642
4381,0.336767226,-0.47267018
4382,0.14351204,-0.843111661
4383,2.826453209,0.4512418
4384,0.610459924,-0.214342842
4385,0.155902207,-0.807147737
4386,0.84303534,-0.074154219
4387,0.53562355,-0.271140336
4388,0.001539475,-2.812627279
4389,0.005058467,-2.295981086
4390,0.050373439,-1.297798401
4391,1.151661038,0.061324675
4392,0.00098085,-3.008397524
4393,0.034622744,-1.460638519
4394,1.915085316,0.282188126
4395,0.006463219,-2.189551101
4396,0.298174113,-0.525530064
4397,0.156389654,-0.805791982
4398,1.899572015,0.278655763
4399,0.227024525,-0.643927224
4400,0.03431708,-1.464489674
4401,0.386101812,-0.41329816
4402,0.105531998,-0.97661584
4403,0.371509999,-0.430029493
4404,0.891627789,-0.049816405
4405,0.00568452,-2.245306192
4406,1.379187703,0.139623376
4407,0.038900707,-1.410042506
4408,0.012188949,-1.914033751
4409,0.019702911,-1.705469596
4410,0.04662111,-1.331417388
4411,0.002619053,-2.581855789
4412,0.521034956,-0.283133139
4413,0.299605131,-0.523450753
4414,0.464920104,-0.332621674
4415,0.094751492,-1.023413942
4416,1.914771438,0.282116941
4417,0.040041279,-1.397492058
4418,0.001667777,-2.77786203
4419,0.005988038,-2.222715442
4420,0.145737767,-0.836427888
4421,0.125066355,-0.902859508
4422,1.751488686,0.243407336
4423,0.082841858,-1.081750168
4424,0.499689281,-0.301299967
4425,3.321056604,0.521276278
4426,0.067691453,-1.169466165
4427,0.068120167,-1.166724298
4428,0.013706377,-1.863077334
4429,0.001955979,-2.708635752
4430,0.213827148,-0.669937156
4431,0.040934447,-1.38791107
4432,0.039914716,-1.398866956
4433,0.048931684,-1.310409835
4434,0.022396484,-1.649820148
4435,0.001329134,-2.876431123
4436,1.307758093,0.116527416
4437,0.013035439,-1.88487434
4438,0.249032706,-0.603743612
4439,0.001794396,-2.746081631
4440,0.211257458,-0.675187951
4441,0.311293095,-0.506830512
4442,0.048409257,-1.315071582
4443,0.001800822,-2.744529218
4444,0.03163179,-1.49987623
4445,0.417358965,-0.379490254
4446,0.18816641,-0.725457901
4447,0.129740477,-0.886924511
4448,2.319271564,0.365351603
4449,0.257036716,-0.590004837
4450,0.874768436,-0.058106896
4451,0.036150802,-1.441882064
4452,0.638418317,-0.194894661
4453,0.914757013,-0.038694252
4454,0.085415043,-1.068465636
4455,0.041097835,-1.386181059
4456,0.020544002,-1.687314955
4457,0.02415932,-1.616915299
4458,1.446161985,0.160216941
4459,0.234669358,-0.629543616
4460,0.076817796,-1.11453816
4461,0.037545528,-1.425441781
4462,0.944649518,-0.024729293
4463,0.015043852,-1.82264095
4464,1.242136955,0.094169483
4465,0.002012848,-2.696188936
4466,0.006350931,-2.197162621
4467,0.050653044,-1.295394449
4468,0.224406272,-0.648965009
4469,0.41037637,-0.386817654
4470,0.11390084,-0.943473072
4471,0.002544501,-2.594397397
4472,1.856576681,0.268712891
4473,0.000678905,-3.168191108
4474,0.137350783,-0.862168861
4475,2.222335815,0.346809685
4476,0.000238629,-3.622277653
4477,0.018547669,-1.731710662
4478,1.680024385,0.225315586
4479,0.125919238,-0.899907914
4480,0.017838519,-1.748641203
4481,0.012520637,-1.902373563
4482,4.941031456,0.693817619
4483,0.001421395,-2.847285362
4484,0.205153763,-0.687920512
4485,0.008060545,-2.093635608
4486,1.322787046,0.121489933
4487,0.038607594,-1.413327267
4488,0.107623927,-0.968091164
4489,0.587887943,-0.230705447
4490,0.333434403,-0.476989593
4491,0.052572109,-1.279244602
4492,0.010871939,-1.963692979
4493,0.42340219,-0.3732469
4494,0.21767734,-0.662186778
4495,0.085477427,-1.068148561
4496,0.029770667,-1.526211439
4497,0.219833404,-0.657906316
4498,0.811226845,-0.090857686
4499,0.082518749,-1.083447365
4500,0.004861796,-2.313203285
4501,0.446371555,-0.350303488
4502,0.000612786,-3.21269089
4503,0.768522978,-0.114343143
4504,0.070886619,-1.149435735
4505,0.000187975,-3.72589902
4506,0.01382478,-1.859341786
4507,0.009536544,-2.020608989
4508,0.588302374,-0.230399399
4509,0.134466648,-0.871385421
4510,0.563690543,-0.248959251
4511,0.004429766,-2.353619171
4512,0.074413382,-1.12834896
4513,0.063663341,-1.196110573
4514,0.218931466,-0.659691814
4515,0.659855008,-0.180551483
4516,0.184166938,-0.734788332
4517,0.154764146,-0.810329646
4518,0.009447037,-2.024704373
4519,0.011535964,-1.937946109
4520,0.002230896,-2.651520737
4521,0.287318856,-0.541635872
4522,0.000254599,-3.594143953
4523,0.010203579,-1.99124745
4524,0.462754607,-0.334649249
4525,1.056015372,0.02367024
4526,1.354874492,0.131899066
4527,0.131283686,-0.88178924
4528,0.605432391,-0.217934348
4529,0.000235411,-3.628173912
4530,0.054304045,-1.265167822
4531,0.088287257,-1.054101978
4532,0.031106256,-1.507152259
4533,1.351931334,0.130954634
4534,0.087152034,-1.059722472
4535,0.142130449,-0.847312871
4536,0.002695738,-2.569322265
4537,0.039801311,-1.400102625
4538,0.016170539,-1.791275505
4539,0.95995903,-0.017747302
4540,0.00710674,-2.148329543
4541,1.004209042,0.001824127
4542,0.094315499,-1.025416933
4543,1.401955605,0.146734261
4544,0.131478429,-0.881145494
4545,0.907693088,-0.042060972
4546,0.018866962,-1.724298029
4547,0.300458819,-0.522215045
4548,0.12838605,-0.891482161
4549,1.470892787,0.167581018
4550,0.016134411,-1.792246882
4551,2.066155434,0.31516299
4552,0.010071412,-1.996909649
4553,0.162384093,-0.789456517
4554,0.03759088,-1.424917508
4555,0.001547569,-2.810349994
4556,0.00069189,-3.159963118
4557,0.396564543,-0.401686119
4558,0.012546184,-1.901488363
4559,0.053812996,-1.269112832
4560,0.147712901,-0.830581572
4561,0.489671588,-0.310095094
4562,0.005127257,-2.290114936
4563,0.015642328,-1.805698607
4564,0.049668815,-1.303916201
4565,0.139690399,-0.854833442
4566,0.416746616,-0.380127918
4567,0.194730073,-0.710566973
4568,0.478442609,-0.32017015
4569,0.053442974,-1.272109385
4570,1.415611744,0.150944157
4571,0.011937724,-1.923078451
4572,0.015944833,-1.797380027
4573,0.010208418,-1.99104157
4574,0.038327008,-1.416495077
4575,0.028689789,-1.542272651
4576,0.023396147,-1.630855651
4577,0.084707744,-1.072076882
4578,0.004056678,-2.391829447
4579,1.150264263,0.060797627
4580,0.048303511,-1.316021301
4581,0.085043065,-1.070361095
4582,1.108981013,0.044924111
4583,0.794280052,-0.100026344
4584,0.228072852,-0.641926407
4585,0.081810504,-1.087190931
4586,0.003219067,-2.492269999
4587,0.003063868,-2.513729978
4588,0.022555823,-1.646741332
4589,0.052813672,-1.27725364
4590,2.576942444,0.411104719
4591,0.003321846,-2.478620473
4592,1.383385181,0.140943119
4593,0.128175288,-0.892195697
4594,0.097641602,-1.010365103
4595,0.023239274,-1.633777451
4596,0.079781257,-1.098099128
4597,2.299837828,0.361697213
4598,0.002105997,-2.676542215
4599,0.739726186,-0.130929007
4600,3.516687393,0.546133765
4601,0.211336777,-0.675024921
4602,0.00049686,-3.303765904
4603,0.067713395,-1.169325413
4604,0.000224208,-3.649349782
4605,0.58533299,-0.232596998
4606,0.229052857,-0.640064288
4607,0.193402469,-0.713537986
4608,0.040584121,-1.391643857
4609,0.027529232,-1.560205901
4610,7.89E-05,-4.102849049
4611,3.724202871,0.571033331
4612,0.085356921,-1.068761259
4613,0.86812067,-0.061419903
4614,0.000439786,-3.356759028
4615,0.359836012,-0.443895375
4616,0.495881081,-0.304622461
4617,0.563632905,-0.24900366
4618,0.082864456,-1.081631717
4619,2.610439301,0.416713599
4620,0.104890637,-0.979263277
4621,0.079476759,-1.099759852
4622,0.001147327,-2.940312781
4623,0.121814132,-0.914302326
4624,0.832992435,-0.079358943
4625,0.00012099,-3.917250131
4626,0.017886648,-1.747471041
4627,0.003849835,-2.414557895
4628,0.198560044,-0.702108139
4629,0.05039373,-1.297623492
4630,0.098477878,-1.00666132
4631,0.349526733,-0.456519602
4632,0.200751826,-0.697340495
4633,0.007275988,-2.138108005
4634,0.016088193,-1.793492725
4635,1.892341733,0.276999567
4636,0.007155388,-2.145366832
4637,0.109874599,-0.959102698
4638,0.005554599,-2.255347307
4639,0.250350326,-0.601451838
4640,0.588461578,-0.230281888
4641,0.009569606,-2.019105951
4642,1.947070837,0.289381752
4643,0.314594388,-0.502249029
4644,0.191257417,-0.718381713
4645,0.097937152,-1.00905253
4646,0.243767574,-0.613024064
4647,0.750883639,-0.124427358
4648,0.012338028,-1.908754238
4649,0.872948706,-0.059011274
4650,0.002425825,-2.615140451
4651,1.704726577,0.231654732
4652,0.420891047,-0.375830313
4653,0.09288156,-1.032070497
4654,0.016457289,-1.783641692
4655,0.197850585,-0.703662661
4656,0.136112437,-0.866102191
4657,0.074701943,-1.126668105
4658,0.388455063,-0.410659214
4659,0.269184798,-0.56994947
4660,0.663850546,-0.177929683
4661,0.031407818,-1.502962232
4662,0.094977446,-1.022379513
4663,0.554490805,-0.256105652
4664,1.101644993,0.042041665
4665,0.021786759,-1.661807377
4666,0.016313983,-1.787439991
4667,0.078846671,-1.10321664
4668,0.023162633,-1.635212071
4669,0.902568817,-0.044519675
4670,0.306215733,-0.513972499
4671,0.156419009,-0.80571047
4672,0.506868958,-0.295104305
4673,0.124817021,-0.903726186
4674,1.945401669,0.289009284
4675,0.183224306,-0.737016916
4676,0.027130324,-1.566545013
4677,0.366991311,-0.435344218
4678,0.881619573,-0.054718777
4679,0.965785265,-0.015119425
4680,0.003363312,-2.473232905
4681,0.040376108,-1.393875545
4682,0.110875189,-0.955165626
4683,0.791808486,-0.101379848
4684,0.036851682,-1.433542688
4685,0.002961775,-2.528447929
4686,0.063564569,-1.196784895
4687,0.203019485,-0.692462278
4688,0.039735321,-1.400823275
4689,0.001169831,-2.931876692
4690,0.150707513,-0.821865097
4691,0.0062301,-2.205505011
4692,1.181330442,0.072371396
4693,0.348273695,-0.458079327
4694,2.066532373,0.315242213
4695,0.024692241,-1.607439491
4696,0.005211459,-2.283040674
4697,0.121308059,-0.916110348
4698,0.290500253,-0.536853484
4699,0.445898473,-0.350764015
4700,0.028788479,-1.540781279
4701,0.00419546,-2.377220403
4702,0.004632574,-2.334177631
4703,0.550344229,-0.259365583
4704,0.00723504,-2.140559066
4705,1.495214939,0.174703628
4706,0.426837862,-0.369737065
4707,0.020747071,-1.683043204
4708,0.568340003,-0.245391774
4709,1.015297294,0.006593229
4710,0.000166522,-3.778529661
4711,0.021599883,-1.665548597
4712,1.118988633,0.048825675
4713,1.196113586,0.077772423
4714,0.300041556,-0.52281859
4715,0.065628633,-1.182906642
4716,0.117517352,-0.929898003
4717,0.10373909,-0.984057565
4718,0.006862405,-2.163523641
4719,2.781779051,0.444322632
4720,0.835145593,-0.078237806
4721,2.350614548,0.37118142
4722,0.102900423,-0.987582839
4723,0.17238538,-0.76349957
4724,1.21575439,0.084845846
4725,0.012632589,-1.898507638
4726,0.02063404,-1.685415727
4727,0.003645087,-2.438292142
4728,0.493558079,-0.306661735
4729,0.238675535,-0.622192096
4730,0.04008228,-1.397047587
4731,0.008403418,-2.075544051
4732,2.253430843,0.352844234
4733,0.007066732,-2.150781362
4734,0.004657018,-2.331892127
4735,0.061800875,-1.209005378
4736,1.178256989,0.071240024
4737,0.003060778,-2.514168182
4738,0.366351426,-0.436102114
4739,0.2440788,-0.61246994
4740,0.012008633,-1.920506411
4741,8.11E-06,-5.091182742
4742,0.107826225,-0.967275597
4743,0.001944795,-2.711126089
4744,0.047403149,-1.324192804
4745,1.603547812,0.205081913
4746,0.425538838,-0.371060797
4747,0.023011897,-1.638047583
4748,0.253368139,-0.596247998
4749,0.743005633,-0.129007893
4750,1.457921267,0.163734071
4751,1.611459851,0.20721949
4752,0.001783687,-2.748681457
4753,0.581449687,-0.235487859
4754,1.565300941,0.194597846
4755,0.024620596,-1.608701433
4756,0.000257697,-3.588890171
4757,0.074799627,-1.126100567
4758,0.054741692,-1.261681785
4759,2.93850565,0.46812653
4760,1.448518157,0.160923943
4761,0.991471052,-0.003719961
4762,0.071298197,-1.146921453
4763,0.067170598,-1.172820788
4764,0.18351239,-0.736334609
4765,2.426871538,0.385046788
4766,0.869050086,-0.060955193
4767,0.345367789,-0.461718169
4768,0.820240438,-0.086058824
4769,0.345918149,-0.461026652
4770,0.304457128,-0.516473854
4771,0.000975252,-3.010883015
4772,0.002353757,-2.62823839
4773,0.012432457,-1.905443036
4774,0.147307739,-0.831774437
4775,0.195773095,-0.708246994
4776,3.062725544,0.486108081
4777,0.13059701,-0.884066765
4778,0.037322875,-1.428024908
4779,3.05002284,0.484303092
4780,0.190018058,-0.721205125
4781,0.597096026,-0.223955819
4782,0.02847315,-1.545564484
4783,0.001735254,-2.760637015
4784,0.036358543,-1.439393532
4785,0.085062772,-1.070260469
4786,0.030069392,-1.521875351
4787,0.067914464,-1.168037725
4788,2.431897879,0.385945334
4789,0.188548341,-0.724577284
4790,0.396564543,-0.401686119
4791,0.133545309,-0.874371362
4792,0.020633923,-1.685418197
4793,0.035467375,-1.450170952
4794,0.000719289,-3.14309686
4795,0.445839524,-0.350821433
4796,0.000499839,-3.301169994
4797,0.005908405,-2.228529747
4798,0.012273265,-1.911039887
4799,0.001047539,-2.979829726
4800,0.005099504,-2.292472042
4801,0.013297328,-1.876235625
4802,0.021431526,-1.668946901
4803,0.719007254,-0.143266728
4804,0.393897951,-0.404616279
4805,0.0267359,-1.572905192
4806,0.00036531,-3.437338751
4807,1.828441381,0.262081042
4808,0.227912933,-0.642231031
4809,0.001911005,-2.718738149
4810,0.050595246,-1.295890286
4811,0.011960694,-1.922243634
4812,0.10073293,-0.996828534
4813,0.017283069,-1.762379137
4814,0.190541372,-0.720010713
4815,0.007745471,-2.11095215
4816,0.000285108,-3.544990653
4817,0.030830149,-1.511024382
4818,0.002930634,-2.533038388
4819,0.064431727,-1.190900228
4820,0.125860482,-0.900110608
4821,0.015406291,-1.812301903
4822,0.04837859,-1.315346789
4823,0.014155691,-1.849068911
4824,0.014140295,-1.849541534
4825,0.000790045,-3.102347939
4826,0.399025083,-0.398999804
4827,0.893157542,-0.04907193
4828,0.78401655,-0.10567477
4829,0.023808189,-1.623273643
4830,0.688601255,-0.16203219
4831,0.003546023,-2.450258447
4832,0.134997457,-0.869674412
4833,0.092452362,-1.034081988
4834,0.407948494,-0.389394666
4835,0.05022369,-1.299091386
4836,0.510656416,-0.291871207
4837,0.43476513,-0.361745295
4838,0.000166998,-3.777288018
4839,0.341317296,-0.466841704
4840,0.019214803,-1.716364056
4841,0.856684983,-0.067178846
4842,0.077995345,-1.107931317
4843,0.054554444,-1.263169868
4844,0.403852671,-0.39377704
4845,2.350292206,0.37112186
4846,0.712228775,-0.147380484
4847,0.066858783,-1.174841531
4848,0.144050881,-0.84148408
4849,0.197440088,-0.704564665
4850,0.953258216,-0.020789443
4851,0.05438206,-1.264544348
4852,0.007850034,-2.105128453
4853,0.045263372,-1.344253092
4854,0.095536672,-1.019829893
4855,0.013144509,-1.881255634
4856,0.011127912,-1.953586337
4857,0.062351078,-1.205156035
4858,0.133065596,-0.875934216
4859,0.068014592,-1.167397903
4860,0.197092757,-0.705329336
4861,0.496174991,-0.304365129
4862,0.009207879,-2.035840387
4863,0.007282734,-2.137705557
4864,0.093013331,-1.031454801
4865,0.079213805,-1.101199122
4866,0.092859074,-1.032175649
4867,0.104092471,-0.982580681
4868,0.533102036,-0.273189659
4869,0.028648088,-1.542904362
4870,1.889889836,0.276436489
4871,0.564904153,-0.248025232
4872,0.000369004,-3.432969094
4873,0.270184517,-0.568339542
4874,0.457504243,-0.339604874
4875,0.046368945,-1.333772782
4876,0.013467648,-1.870708241
4877,0.007300012,-2.136676409
4878,0.005149672,-2.288220448
4879,0.010377849,-1.983892634
4880,2.26E-06,-5.644936779
4881,0.01443033,-1.840723733
4882,0.890248597,-0.050488702
4883,0.036654387,-1.435874043
4884,0.286572397,-0.542765644
4885,0.019189779,-1.716930033
4886,1.340142488,0.127150976
4887,0.233972892,-0.630834457
4888,0.063904256,-1.19447022
4889,0.120884866,-0.917628068
4890,0.005543455,-2.256219472
4891,0.260687381,-0.583879991
4892,0.003487459,-2.457490871
4893,0.042298071,-1.373679437
4894,0.075514071,-1.121972118
4895,0.003671811,-2.435119686
4896,0.998197734,-0.00078342
4897,0.000227783,-3.64247868
4898,0.001562209,-2.806260869
4899,0.071525954,-1.145536343
4900,2.08458519,0.319019648
4901,0.091022164,-1.040852845
4902,0.183640376,-0.736031827
4903,1.239385128,0.093206281
4904,1.297713518,0.113178829
4905,0.91650641,-0.037864493
4906,0.023482902,-1.629248235
4907,0.0820641,-1.085846791
4908,0.000111574,-3.952438266
4909,0.017407609,-1.759260873
4910,0.000510443,-3.292052696
4911,0.057789315,-1.238152457
4912,0.681513488,-0.166525544
4913,0.497622102,-0.303100338
4914,0.020664167,-1.684782104
4915,1.046182752,0.019607556
4916,0.001779641,-2.749667677
4917,0.01768042,-1.752507432
4918,0.00740332,-2.130573496
4919,0.224433422,-0.648912469
4920,2.466094971,0.392009798
4921,0.119831339,-0.92142959
4922,0.16429095,-0.78438636
4923,0.093004748,-1.031494879
4924,0.966855705,-0.014638336
4925,0.438850999,-0.357682909
4926,0.499560773,-0.301411671
4927,0.039633926,-1.401932906
4928,2.184321404,0.339316541
4929,0.029116444,-1.535861662
4930,0.054848228,-1.260837402
4931,0.341838062,-0.466179583
4932,0.017091015,-1.767232136
4933,1.206972361,0.081697325
4934,0.009624745,-2.016610779
4935,0.363399774,-0.439615347
4936,0.001733707,-2.761024377
4937,0.020894531,-1.679967369
4938,0.057069294,-1.243597499
4939,0.053769168,-1.269466687
4940,0.000974657,-3.011148265
4941,0.036509577,-1.437593197
4942,0.157634914,-0.802347586
4943,0.016564228,-1.78082881
4944,0.002150606,-2.667439214
4945,0.007803195,-2.107727531
4946,0.010034119,-1.998520762
4947,0.011456417,-1.94095119
4948,0.287184864,-0.541838453
4949,0.085576795,-1.067643982
4950,0.436523408,-0.359992463
4951,0.124790713,-0.903817733
4952,0.604034722,-0.218938096
4953,0.004061308,-2.391334049
4954,0.007340366,-2.134282284
4955,4.48094368,0.651369485
4956,0.107187413,-0.969856212
4957,1.128431559,0.052475223
4958,0.085095182,-1.070095028
4959,0.010748941,-1.96863434
4960,0.876550794,-0.057222913
4961,0.433886617,-0.362623745
4962,0.051418461,-1.288880927
4963,1.335936069,0.125785676
4964,0.239723906,-0.620288655
4965,0.019814996,-1.70300601
4966,0.02671048,-1.5733183
4967,0.096137278,-1.017108179
4968,0.021629749,-1.664948523
4969,0.036891323,-1.433075775
4970,0.92123729,-0.035628491
4971,0.475043476,-0.323266642
4972,0.057736769,-1.238547521
4973,0.015440098,-1.811349947
4974,0.319001496,-0.49620728
4975,0.007430654,-2.128972987
4976,0.006592785,-2.180931056
4977,0.165238351,-0.781889149
4978,0.636352777,-0.196302056
4979,2.402720213,0.380703202
4980,0.010434949,-1.981509676
4981,0.014388969,-1.841970318
4982,0.093028098,-1.031385857
4983,0.004701512,-2.327762414
4984,5.13E-05,-4.290232572
4985,0.647750378,-0.188592325
4986,0.011443453,-1.941442913
4987,0.060218498,-1.22027008
4988,0.062141497,-1.206618291
4989,0.266197801,-0.574795537
4990,0.225219831,-0.647393372
4991,0.0786338,-1.104390736
4992,0.006867378,-2.163209075
4993,0.162589401,-0.788907769
4994,0.004658323,-2.331770422
4995,0.090228423,-1.044656631
4996,0.08012978,-1.09620605
4997,0.254031062,-0.595113176
4998,0.012363225,-1.907868219
4999,0.157780811,-0.801945815
5000,0.485612124,-0.313710479
5001,0.223137453,-0.651427528
5002,0.009353271,-2.029036494
5003,0.141404733,-0.849536054
5004,0.01252205,-1.90232456
5005,0.075521365,-1.12193017
5006,0.011335023,-1.945577604
5007,0.003399548,-2.468578866
5008,0.027685318,-1.557750481
5009,0.007115144,-2.147816289
5010,0.291598231,-0.535215116
5011,0.687375486,-0.16280596
5012,0.180843398,-0.742697341
5013,0.90545857,-0.043131417
5014,0.002344956,-2.629865273
5015,0.172953904,-0.762069631
5016,0.000999904,-3.000041591
5017,0.905681014,-0.043024736
5018,0.153911725,-0.812728295
5019,0.006934268,-2.158999382
5020,1.561699867,0.193597573
5021,0.006645602,-2.17746566
5022,0.37638551,-0.424367104
5023,0.560654521,-0.251304671
5024,0.043025833,-1.366270717
5025,0.528285503,-0.277131307
5026,0.055591274,-1.254993373
5027,1.323765039,0.121810907
5028,0.015686689,-1.804468715
5029,0.761534929,-0.118310172
5030,0.060976859,-1.214834949
5031,0.684004128,-0.164941277
5032,0.010742926,-1.968877414
5033,0.548529029,-0.260800384
5034,0.309299171,-0.509621244
5035,0.022621205,-1.645484263
5036,0.100738965,-0.996802516
5037,0.212452561,-0.67273803
5038,0.386433154,-0.41292562
5039,0.945002556,-0.024567017
5040,0.02496714,-1.602631211
5041,0.147355989,-0.83163221
5042,0.095439591,-1.020271433
5043,0.303963155,-0.517179057
5044,0.043843891,-1.358090906
5045,0.010044741,-1.998061278
5046,0.002290366,-2.640095159
5047,0.01298543,-1.886543674
5048,0.346337259,-0.460500785
5049,0.15781574,-0.801849685
5050,0.222898811,-0.651892248
5051,0.877884507,-0.056562615
5052,1.156584501,0.063177368
5053,0.432056934,-0.364459021
5054,0.004010374,-2.396815154
5055,0.117995471,-0.928134663
5056,0.681881487,-0.1662911
5057,0.22114858,-0.655315844
5058,1.400474787,0.146275294
5059,0.303881347,-0.517295957
5060,0.069957681,-1.155164595
5061,0.127431601,-0.89472286
5062,1.789775133,0.25279847
5063,0.050516594,-1.296565937
5064,0.463224977,-0.334208031
5065,0.027755005,-1.556658686
5066,0.045582905,-1.341197997
5067,1.652618051,0.218172492
5068,0.411736876,-0.385380235
5069,0.002696689,-2.569169064
5070,1.135666847,0.055250948
5071,0.005341543,-2.272333243
5072,0.017800694,-1.749563057
5073,0.815351605,-0.088655069
5074,1.198773861,0.078737265
5075,0.012519813,-1.902402153
5076,0.038197476,-1.417965329
5077,1.398679018,0.14571806
5078,2.141359329,0.33068955
5079,1.73987031,0.240516877
5080,0.005491884,-2.260278611
5081,0.0229872,-1.638513927
5082,0.025385508,-1.595414136
5083,0.540746033,-0.267006658
5084,0.08195395,-1.086430108
5085,0.021207357,-1.673513456
5086,0.327752382,-0.484454144
5087,0.020850634,-1.680880731
5088,0.006174418,-2.209403995
5089,0.295333982,-0.52968658
5090,0.319252938,-0.495865097
5091,0.469729781,-0.328151904
5092,0.071465246,-1.145905105
5093,2.804655313,0.447879495
5094,0.029738266,-1.526684358
5095,1.218166709,0.085706727
5096,0.024409121,-1.612447861
5097,0.036023282,-1.443416728
5098,0.061531771,-1.210900585
5099,0.593331099,-0.226702888
5100,0.002475771,-2.606289589
5101,0.298191458,-0.525504802
5102,0.015387509,-1.81283168
5103,0.002469349,-2.607417452
5104,0.021327324,-1.671063629
5105,0.086933494,-1.060812867
5106,0.041615974,-1.380739935
5107,0.659681022,-0.18066601
5108,0.174089178,-0.759228224
5109,0.020965274,-1.678499449
5110,0.687130213,-0.162960955
5111,0.068400525,-1.164940568
5112,0.27171579,-0.565885123
5113,0.437166363,-0.359353261
5114,0.030255385,-1.51919732
5115,0.045484267,-1.342138798
5116,0.007303207,-2.136486379
5117,0.150692642,-0.821907954
5118,0.394288927,-0.404185419
5119,0.031961251,-1.49537623
5120,2.603252888,0.415516359
5121,0.665450156,-0.176884469
5122,2.020501614,0.305459202
5123,0.129773572,-0.886813741
5124,0.395203143,-0.40317961
5125,0.706820309,-0.15069098
5126,0.01050337,-1.978671322
5127,0.056573745,-1.247385072
5128,0.13286896,-0.876576463
5129,0.461232841,-0.336079777
5130,0.008168149,-2.087876359
5131,0.000669255,-3.174408124
5132,0.065490194,-1.183823725
5133,0.006645602,-2.17746566
5134,1.177766323,0.071059132
5135,0.137291759,-0.86235553
5136,0.020109467,-1.696599436
5137,0.758767009,-0.119891561
5138,0.097459726,-1.011174814
5139,0.180837035,-0.742712622
5140,0.484057188,-0.315103326
5141,0.048995592,-1.309842993
5142,0.015474373,-1.810386952
5143,0.159636602,-0.796867526
5144,0.000612906,-3.212606453
5145,0.328625292,-0.483299016
5146,0.222682253,-0.652314394
5147,0.003441841,-2.463209183
5148,0.037822545,-1.422249257
5149,0.003355945,-2.474185136
5150,0.011635653,-1.934209248
5151,0.001636596,-2.786058595
5152,2.901199818,0.462577641
5153,0.092187792,-1.035326586
5154,0.027603915,-1.559029319
5155,0.19541283,-0.709046927
5156,0.00954965,-2.020012529
5157,0.025477666,-1.593840353
5158,0.269732118,-0.569067338
5159,0.004417424,-2.354830951
5160,0.018287972,-1.737834461
5161,1.788093686,0.25239027
5162,0.026863446,-1.57083827
5163,1.34450829,0.128563484
5164,0.054275814,-1.265393651
5165,0.500788629,-0.300345541
5166,0.008627286,-2.064125795
5167,0.001515551,-2.81942951
5168,2.882554531,0.459777532
5169,0.002324143,-2.633737118
5170,0.07448332,-1.127940973
5171,0.220379904,-0.656828011
5172,0.017649734,-1.753261826
5173,0.898720741,-0.046375235
5174,0.095439591,-1.020271433
5175,0.071465246,-1.145905105
5176,0.08780323,-1.056489509
5177,0.596645772,-0.224283432
5178,0.07713028,-1.11277509
5179,2.822624207,0.450653062
5180,0.276783228,-0.55786023
5181,1.606436014,0.205863432
5182,0.124716632,-0.904075626
5183,0.07675001,-1.114921558
5184,0.70459795,-0.152058625
5185,0.04965838,-1.304007449
5186,0.133139893,-0.875691795
5187,0.586418629,-0.231792242
5188,0.485766828,-0.313572146
5189,0.191304669,-0.718274431
5190,0.347499013,-0.459046425
5191,0.227780998,-0.642482509
5192,0.345405579,-0.461670652
5193,1.236654282,0.092248305
5194,1.835758686,0.263815592
5195,0.019436849,-1.711374133
5196,0.275310457,-0.560177293
5197,0.139508963,-0.855397891
5198,0.283565491,-0.547346622
5199,0.019964229,-1.69974745
5200,0.224668652,-0.648457521
5201,0.001592797,-2.797839446
5202,1.160719752,0.064727375
5203,0.444115877,-0.352503701
5204,0.008508384,-2.070152906
5205,0.933906496,-0.029696604
5206,0.153049767,-0.815167327
5207,0.007551221,-2.121982809
5208,0.214690894,-0.668186376
5209,0.005613042,-2.250801741
5210,0.445376337,-0.351272861
5211,1.043956518,0.01868241
5212,0.011091247,-1.955019615
5213,1.092097044,0.038261232
5214,0.25287503,-0.597094053
5215,0.033968117,-1.468928526
5216,0.011977066,-1.921649547
5217,0.020889509,-1.680071758
5218,0.029330863,-1.532675163
5219,0.315218568,-0.501388208
5220,0.035764866,-1.446543403
5221,0.00205758,-2.68664331
5222,0.145548359,-0.836992688
5223,0.06770137,-1.169402546
5224,0.003728701,-2.42844241
5225,0.044674046,-1.34994471
5226,0.109655522,-0.959969494
5227,0.210563317,-0.676617287
5228,0.017167771,-1.765286082
5229,0.023319403,-1.632282578
5230,0.002410366,-2.617917097
5231,0.097867437,-1.009361786
5232,2.427427292,0.38514623
5233,0.007829336,-2.106275095
5234,0.165850952,-0.780282031
5235,0.236268014,-0.62659507
5236,0.391864002,-0.406864631
5237,0.34158504,-0.466501158
5238,0.253165215,-0.596595966
5239,0.985743761,-0.006235963
5240,0.050973352,-1.292656806
5241,0.083959393,-1.075930709
5242,0.121733397,-0.914590258
5243,0.09253148,-1.033710492
5244,0.118710637,-0.925510364
5245,0.624315679,-0.204595758
5246,2.61480689,0.417439621
5247,0.282646745,-0.548756011
5248,0.323760092,-0.489776685
5249,0.048574157,-1.313594727
5250,0.35899508,-0.444911503
5251,2.009535313,0.303095642
5252,0.067999333,-1.167495346
5253,0.023942512,-1.620830295
5254,0.082948066,-1.081193734
5255,0.910746276,-0.040602596
5256,0.007302616,-2.136521548
5257,0.208961114,-0.679934525
5258,0.181425244,-0.741302285
5259,0.07084164,-1.149711392
5260,0.029310023,-1.532983835
5261,0.018437549,-1.734296801
5262,1.756559849,0.244662951
5263,0.026702819,-1.573442882
5264,0.397621781,-0.400529834
5265,0.015278096,-1.815930757
5266,0.430409461,-0.366118191
5267,0.000704398,-3.152181904
5268,0.196242079,-0.707207864
5269,0.001123274,-2.949514257
5270,0.347160846,-0.459469262
5271,0.720018625,-0.142656269
5272,0.173290268,-0.761225828
5273,0.139342219,-0.855917279
5274,0.182142079,-0.739589711
5275,0.277319163,-0.557020119
5276,0.050719786,-1.294822584
5277,0.025435133,-1.594565989
5278,0.964147985,-0.015856302
5279,0.006938648,-2.158725147
5280,0.063596338,-1.196567891
5281,1.9057163,0.280058249
5282,0.229232118,-0.639724534
5283,0.019742183,-1.704604818
5284,2.382479191,0.377029116
5285,0.080636889,-1.093466237
5286,0.716150939,-0.144995434
5287,0.007247467,-2.139813778
5288,0.006280092,-2.20203399
5289,0.009773617,-2.009944698
5290,0.100723229,-0.996870358
5291,0.944667339,-0.0247211
5292,0.03292153,-1.482519985
5293,0.467541099,-0.330180207
5294,0.000507107,-3.29490044
5295,0.834349036,-0.078652231
5296,0.027096562,-1.567085807
5297,0.095543176,-1.019800326
5298,0.035991888,-1.443795365
5299,0.196887776,-0.705781246
5300,0.079653896,-1.098792975
5301,0.00232557,-2.633470501
5302,0.057092376,-1.243421882
5303,0.38741228,-0.411826618
5304,0.073671348,-1.132701381
5305,1.633102536,0.213013453
5306,1.185864925,0.074035224
5307,0.606811762,-0.21694601
5308,0.009147048,-2.038719042
5309,0.086478442,-1.063092143
5310,1.768132448,0.247514794
5311,0.021228364,-1.67308348
5312,0.517368555,-0.286199971
5313,0.048556667,-1.313751133
5314,0.071826227,-1.143716946
5315,0.029901067,-1.524313317
5316,0.039449211,-1.403961676
5317,0.429367572,-0.367170759
5318,1.70678246,0.232178171
5319,0.143583924,-0.842894183
5320,0.006015174,-2.220751799
5321,0.222686157,-0.65230678
5322,0.238962069,-0.62167103
5323,0.133371517,-0.874936909
5324,0.008604121,-2.065293471
5325,0.157914594,-0.801577732
5326,0.06517975,-1.185887307
5327,3.929131508,0.594296565
5328,0.196066409,-0.707596805
5329,0.407429487,-0.389947543
5330,5.049971104,0.703288893
5331,2.683331013,0.42867425
5332,0.12038371,-0.919432278
5333,1.453469396,0.162405892
5334,0.073183075,-1.135589349
5335,0.023029372,-1.637717903
5336,0.001416157,-2.848888668
5337,0.004391431,-2.357393903
5338,0.176365986,-0.753585168
5339,0.203672588,-0.691067418
5340,0.219202936,-0.659153634
5341,0.041130099,-1.38584024
5342,0.083223321,-1.07975496
5343,2.098475456,0.321903894
5344,2.686910868,0.42925326
5345,0.006650694,-2.177133022
5346,0.000604447,-3.218641915
5347,2.724420309,0.435274109
5348,2.632653713,0.420393738
5349,0.003682025,-2.433913238
5350,1.389638901,0.142901963
5351,0.012659898,-1.897569792
5352,0.098678254,-1.005778545
5353,0.009713055,-2.012644168
5354,0.197155014,-0.705192174
5355,0.166714355,-0.778027003
5356,0.019138906,-1.718082887
5357,0.196146354,-0.70741976
5358,0.026912417,-1.570047292
5359,7.88E-05,-4.103505565
5360,0.65629071,-0.182903743
5361,1.314718962,0.118832927
5362,0.036752064,-1.434718268
5363,0.485612124,-0.313710479
5364,1.348898888,0.129979397
5365,0.371056139,-0.430560378
5366,0.772290766,-0.112219158
5367,0.056880113,-1.245039551
5368,2.744550228,0.438471183
5369,0.594024956,-0.226195309
5370,0.754524052,-0.122326912
5371,0.317393363,-0.49840216
5372,0.047256593,-1.325537595
5373,0.168102533,-0.774425743
5374,0.030255269,-1.519198978
5375,9.78E-06,-5.009878189
5376,1.803795815,0.256187375
5377,0.059998255,-1.221861379
5378,0.011739692,-1.930343307
5379,0.600012779,-0.2218395
5380,0.064246729,-1.192148979
5381,0.314723641,-0.502070634
5382,0.337476641,-0.471756282
5383,1.810284734,0.257746889
5384,0.206865504,-0.684311924
5385,0.004404843,-2.356069581
5386,0.041857224,-1.378229578
5387,0.023477312,-1.629351625
5388,0.000817561,-3.08748002
5389,0.200472087,-0.697946089
5390,0.002494321,-2.603047621
5391,1.278399587,0.106666622
5392,0.063806623,-1.195134239
5393,0.225526705,-0.646802024
5394,0.130400434,-0.884720963
5395,0.092954673,-1.031728773
5396,0.000573947,-3.24112805
5397,0.096549213,-1.015251262
5398,0.008356486,-2.077976287
5399,0.004946732,-2.305681621
5400,0.012343091,-1.908576071
5401,0.09946122,-1.002346217
5402,1.16564703,0.066567061
5403,0.036444064,-1.438373197
5404,1.58679986,0.200522153
5405,0.000600039,-3.221820712
5406,0.143153831,-0.844197024
5407,0.024741784,-1.606568993
5408,0.000960127,-3.01767114
5409,0.521515906,-0.282732441
5410,0.074801728,-1.126088369
5411,0.011137342,-1.953218441
5412,3.074325562,0.487749856
5413,0.040512919,-1.39240646
5414,0.194975048,-0.710020963
5415,0.002324976,-2.633581564
5416,0.014101155,-1.85074531
5417,0.109391622,-0.961015937
5418,2.08578968,0.319270514
5419,0.015327286,-1.814534739
5420,0.000995974,-3.001751873
5421,0.071438387,-1.14606836
5422,0.783291817,-0.106076411
5423,0.254808515,-0.593786063
5424,0.019429952,-1.711528274
5425,0.003130537,-2.504381095
5426,0.29287681,-0.533315015
5427,0.055932209,-1.252338029
5428,0.318805903,-0.496473646
5429,0.002061744,-2.685765361
5430,0.326618969,-0.485958596
5431,0.546365798,-0.262516495
5432,0.004343718,-2.362138395
5433,0.793437004,-0.100487549
5434,0.349826992,-0.456146685
5435,0.054965127,-1.259912762
5436,0.00076789,-3.114701111
5437,1.84753561,0.266592818
5438,1.799699783,0.255200064
5439,0.009806434,-2.008488904
5440,0.406155497,-0.391307665
5441,1.087603092,0.036470434
5442,1.60652113,0.205886442
5443,0.001645284,-2.783759216
5444,1.109404325,0.045089855
5445,0.026456146,-1.577473428
5446,0.803988099,-0.09475038
5447,0.784663916,-0.105316319
5448,0.002723201,-2.564920274
5449,0.082285583,-1.084676249
5450,0.025882695,-1.586990508
5451,0.260995328,-0.583367266
5452,3.692192554,0.567284342
5453,1.293732882,0.111844616
5454,0.297741652,-0.526160407
5455,0.188851282,-0.723880063
5456,0.27618134,-0.558805667
5457,0.060953304,-1.215002747
5458,0.009981362,-2.000810187
5459,0.412106246,-0.384990803
5460,1.588127255,0.200885299
5461,0.00187995,-2.725853608
5462,0.229363292,-0.639476086
5463,0.331901699,-0.478990524
5464,0.077982336,-1.108003758
5465,0.978540719,-0.009421098
5466,0.008303642,-2.080731369
5467,0.004122332,-2.384857062
5468,0.008143791,-2.089173381
5469,0.77238822,-0.112164359
5470,1.162414789,0.065361127
5471,0.00359615,-2.444162192
5472,0.345366865,-0.461719331
5473,0.818838835,-0.086801568
5474,0.006599654,-2.180478803
5475,0.41971761,-0.377042809
5476,0.358242214,-0.44582324
5477,0.555520356,-0.255300023
5478,0.13510181,-0.869338832
5479,0.043858722,-1.357944029
5480,0.025856907,-1.587423434
5481,2.08011961,0.318088308
5482,0.004615013,-2.335827113
5483,0.79218322,-0.101174361
5484,0.034607772,-1.460826362
5485,3.459712982,0.539040071
5486,2.919005394,0.465234898
5487,0.035639714,-1.448065784
5488,0.237611011,-0.624133438
5489,0.550506592,-0.259237476
5490,0.650356948,-0.186848215
5491,0.064708993,-1.18903536
5492,0.11075525,-0.955635679
5493,0.007789356,-2.108498464
5494,0.152598873,-0.816448674
5495,1.285313249,0.109008984
5496,0.02408403,-1.618270846
5497,0.046843182,-1.329353609
5498,0.013360966,-1.874162141
5499,0.002702515,-2.56823187
5500,3.4336133,0.535751383
5501,0.014224682,-1.846957434
5502,0.944667339,-0.0247211
5503,0.210100815,-0.677572264
5504,0.11758963,-0.929630975
5505,0.005518204,-2.25820228
5506,1.890106201,0.276486207
5507,0.015497262,-1.809745034
5508,0.529788375,-0.275897576
5509,0.031138266,-1.506705583
5510,0.007659353,-2.115807923
5511,0.219123662,-0.659310724
5512,0.159638837,-0.796861445
5513,0.064364441,-1.191354
5514,0.267365843,-0.572894076
5515,0.214027151,-0.669531129
5516,0.787833929,-0.10356532
5517,0.223637521,-0.65045533
5518,2.113641262,0.325031279
5519,0.047234535,-1.325740354
5520,0.044250559,-1.354081238
5521,0.003041763,-2.516874681
5522,0.037183449,-1.429650333
5523,1.07084012,0.029724634
5524,0.13697736,-0.863351209
5525,0.053484671,-1.271770673
5526,9.78E-06,-5.009878189
5527,1.663345098,0.220982363
5528,0.134808287,-0.87028341
5529,0.226560161,-0.644816456
5530,0.005503384,-2.259370152
5531,0.02457663,-1.609477661
5532,0.092236497,-1.035097202
5533,0.87524879,-0.057868481
5534,0.01784941,-1.748376136
5535,0.001041823,-2.982205983
5536,0.615285397,-0.210923393
5537,0.095363408,-1.020618235
5538,3.319847822,0.521118177
5539,0.090254344,-1.044531886
5540,0.039058469,-1.408284781
5541,0.001205552,-2.918814129
5542,0.153201357,-0.814737389
5543,0.323947996,-0.489524702
5544,0.003822878,-2.417609561
5545,1.548415184,0.189887421
5546,2.069747686,0.315917406
5547,0.342783988,-0.464979473
5548,0.023723792,-1.624815887
5549,0.051477343,-1.288383879
5550,0.152278811,-0.817360524
5551,1.902386069,0.279298657
5552,0.029563172,-1.529248973
5553,0.126796588,-0.896892432
5554,0.171541929,-0.76562971
5555,0.000191909,-3.716905713
5556,0.033607963,-1.473557803
5557,0.017250847,-1.763189575
5558,0.010652701,-1.972540247
5559,0.858715713,-0.06615059
5560,0.229592532,-0.639042243
5561,1.071689963,0.030069163
5562,2.404362917,0.381000021
5563,0.063939482,-1.194230887
5564,2.234368324,0.349154766
5565,0.309233814,-0.509713022
5566,0.157001376,-0.804096541
5567,0.006563297,-2.182877942
5568,0.158851683,-0.799008179
5569,2.775538921,0.443347322
5570,0.071775742,-1.14402231
5571,0.051525801,-1.287975245
5572,0.028455421,-1.54583498
5573,0.037744947,-1.423141183
5574,0.086401246,-1.063479992
5575,0.025963308,-1.58563997
5576,0.109391622,-0.961015937
5577,0.264234245,-0.578010898
5578,1.08336854,0.03477622
5579,0.010141982,-1.993877175
5580,0.369312704,-0.432605753
5581,0.32081303,-0.493748001
5582,1.299590707,0.113806597
5583,0.736858249,-0.13261605
5584,0.006495672,-2.187375926
5585,2.660844803,0.425019545
5586,1.366654992,0.135658892
5587,1.466897249,0.166399694
5588,0.002812004,-2.550984002
5589,0.002397522,-2.620237424
5590,0.014591882,-1.835888691
5591,0.275870621,-0.559294547
5592,0.042855561,-1.367992818
5593,0.146233484,-0.834953172
5594,0.251435041,-0.599574197
5595,0.005482637,-2.261010519
5596,2.520874739,0.401551266
5597,0.002872391,-2.541756457
5598,0.068986945,-1.161233088
5599,0.000704874,-3.151888226
5600,0.973279774,-0.011762302
5601,2.182151556,0.33888491
5602,1.292289495,0.111359814
5603,0.111768812,-0.951679365
5604,0.050214846,-1.299167868
5605,0.084960833,-1.070781237
5606,0.037306454,-1.428216029
5607,0.186385214,-0.729588543
5608,0.893960238,-0.048681798
5609,0.003506941,-2.455071509
5610,0.207774311,-0.682408149
5611,3.200695753,0.505244394
5612,0.511159062,-0.291443935
5613,0.117563881,-0.929726086
5614,0.153712913,-0.813289646
5615,0.034026995,-1.468176399
5616,0.028776431,-1.540963064
5617,0.25959456,-0.585704413
5618,0.000764435,-3.116659248
5619,0.002635698,-2.579104342
5620,0.094205387,-1.025924262
5621,1.052655935,0.022286444
5622,0.18830891,-0.725129132
5623,0.025330069,-1.596363635
5624,0.974132419,-0.011382003
5625,0.057371907,-1.241300715
5626,2.215704679,0.345511875
5627,0.90753305,-0.04213755
5628,0.380602986,-0.419527809
5629,0.572365999,-0.242326173
5630,1.576838732,0.197787279
5631,0.005413871,-2.266492076
5632,0.00081768,-3.087416762
5633,0.187413752,-0.727198545
5634,0.004036851,-2.393957306
5635,1.176056147,0.070428056
5636,0.026998751,-1.568656329
5637,0.054073345,-1.267016765
5638,0.808461726,-0.092340536
5639,0.011436971,-1.941688984
5640,0.745526314,-0.127537023
5641,1.554026484,0.191458416
5642,0.041658055,-1.380301011
5643,0.022400098,-1.649750083
5644,0.821083784,-0.085612525
5645,1.63E-05,-4.786972864
5646,1.930265188,0.285616978
5647,0.341397464,-0.466739709
5648,0.001645284,-2.783759216
5649,0.015293828,-1.815483792
5650,0.04463141,-1.350359389
5651,0.04848535,-1.314389466
5652,0.215708226,-0.666133293
5653,0.008422568,-2.074555499
5654,0.035778321,-1.44638004
5655,0.196246088,-0.707198993
5656,0.066745497,-1.175578027
5657,0.379185081,-0.421148759
5658,0.017055975,-1.768123442
5659,0.036891665,-1.43307174
5660,0.000178798,-3.747637485
5661,0.011055996,-1.956402138
5662,0.06683325,-1.175007418
5663,0.59335798,-0.226683212
5664,0.095438182,-1.020277841
5665,0.012454473,-1.90467463
5666,0.197496459,-0.704440687
5667,0.057869311,-1.237551685
5668,0.00645173,-2.190323806
5669,0.236465931,-0.626231422
5670,0.014961765,-1.825017167
5671,2.12033987,0.32640548
5672,0.025774425,-1.588811016
5673,1.826377749,0.261590608
5674,1.696160913,0.229467051
5675,1.478487253,0.169817585
5676,0.111903653,-0.951155738
5677,0.779101431,-0.108405998
5678,0.55006659,-0.259584732
5679,1.069817066,0.029309522
5680,2.486672401,0.395618574
5681,1.789625168,0.252762079
5682,0.137571886,-0.861470308
5683,0.109896392,-0.959016567
5684,0.009493799,-2.02255997
5685,0.456446201,-0.340610404
5686,0.58126533,-0.23562558
5687,0.12897177,-0.889505339
5688,1.476918578,0.169356554
5689,0.023965323,-1.620416707
5690,0.029382143,-1.531916529
5691,0.780994713,-0.107351906
5692,0.84744364,-0.071889175
5693,0.279620409,-0.553431133
5694,0.743858576,-0.128509626
5695,0.057175804,-1.24278772
5696,0.237245947,-0.624801198
5697,0.055600859,-1.254918497
5698,0.01609922,-1.793195161
5699,0.537630618,-0.269516007
5700,0.331820607,-0.479096646
5701,0.170488283,-0.768305463
5702,0.2546812,-0.594003113
5703,0.000426321,-3.370263542
5704,0.002256825,-2.646502097
5705,0.003482589,-2.45809783
5706,0.08462593,-1.072496548
5707,0.10773921,-0.967626213
5708,1.352514267,0.131141855
5709,0.429073453,-0.367468355
5710,0.065440729,-1.18415187
5711,0.051611282,-1.287255354
5712,0.009075934,-2.042108668
5713,0.004382649,-2.358263359
5714,0.291923583,-0.53473082
5715,0.652307451,-0.185547661
5716,0.009362128,-2.028625443
5717,0.419989973,-0.376761078
5718,3.649932146,0.562284791
5719,1.221597195,0.086928027
5720,0.042270645,-1.37396112
5721,0.095410004,-1.020406085
5722,0.080279298,-1.095396433
5723,0.024472987,-1.611313016
5724,0.236476377,-0.626212238
5725,0.074397229,-1.128443242
5726,0.080732889,-1.092949504
5727,0.030050999,-1.522141092
5728,0.002073402,-2.683316476
5729,0.028576957,-1.543984018
5730,0.922767282,-0.034907813
5731,0.006052143,-2.21809079
5732,0.484529018,-0.314680208
5733,0.017432563,-1.758638756
5734,0.027481452,-1.560960331
5735,0.013001433,-1.88600879
5736,1.773833752,0.248912914
5737,0.353897929,-0.451121979
5738,0.040517382,-1.392358621
5739,0.001327825,-2.876859231
5740,0.278558552,-0.555083503
5741,0.029897133,-1.524370458
5742,0.15114072,-0.820618514
5743,0.057176817,-1.242780024
5744,0.212677717,-0.67227801
5745,0.065351732,-1.184742897
5746,0.013766698,-1.861170227
5747,0.142958567,-0.844789815
5748,0.224960461,-0.647893806
5749,0.026699338,-1.573499505
5750,0.024313258,-1.614156841
5751,0.01814563,-1.741227946
5752,0.63611418,-0.196464923
5753,0.013869809,-1.85792952
5754,0.358800173,-0.445147356
5755,0.045140315,-1.345435416
5756,0.101115927,-0.995180432
5757,0.129652843,-0.887217956
5758,0.09540242,-1.020440611
5759,0.092634819,-1.033225741
5760,0.102534138,-0.989131517
5761,0.058556713,-1.232423309
5762,0.147225425,-0.832017184
5763,0.000978468,-3.009453431
5764,0.004963695,-2.304194947
5765,0.192198023,-0.716251083
5766,0.34477827,-0.462460114
5767,0.649560153,-0.187380624
5768,0.147722572,-0.830553139
5769,1.595686078,0.202947456
5770,4.007665157,0.602891429
5771,0.03459096,-1.461037391
5772,0.765930414,-0.115810685
5773,1.039854765,0.016972686
5774,0.003282162,-2.483840032
5775,2.314148664,0.364391255
5776,0.122607149,-0.911484206
5777,0.000519856,-3.284117137
5778,0.109499432,-0.960588133
5779,0.051797614,-1.285690249
5780,0.005617783,-2.250435009
5781,0.004598637,-2.33737086
5782,0.303122312,-0.518382095
5783,0.561183333,-0.250895236
5784,3.928791523,0.594258984
5785,0.059324197,-1.226768128
5786,0.171750873,-0.765101046
5787,0.01563024,-1.806034364
5788,0.006835884,-2.165205289
5789,0.41420725,-0.382782304
5790,0.156750083,-0.804792221
5791,0.106907964,-0.970989942
5792,1.69E-05,-4.771405243
5793,1.546042442,0.189221412
5794,1.992698431,0.299441579
5795,0.012802787,-1.892695476
5796,0.002134428,-2.670718512
5797,0.030592814,-1.514380572
5798,9.46E-05,-4.023889963
5799,0.095261544,-1.021082384
5800,0.000846266,-3.072493023
5801,0.011823103,-1.927268533
5802,0.087711066,-1.056945611
5803,0.240648434,-0.618616961
5804,0.222379088,-0.652906054
5805,0.382539779,-0.417323397
5806,0.305235088,-0.515365544
5807,0.031742778,-1.498355073
5808,0.226998493,-0.643977026
5809,0.229578316,-0.639069134
5810,0.011201236,-1.950734037
5811,2.861795902,0.456638657
5812,0.046370536,-1.333757883
5813,0.03080287,-1.511408815
5814,0.094712026,-1.023594871
5815,0.066374533,-1.177998522
5816,0.407069802,-0.390331114
5817,0.176566929,-0.753090637
5818,0.017812287,-1.749280305
5819,0.10268981,-0.988472649
5820,0.26472792,-0.577200252
5821,0.045588829,-1.341141567
5822,0.050739162,-1.294656713
5823,0.051507913,-1.28812605
5824,0.07153672,-1.145470978
5825,0.071671002,-1.144656526
5826,0.063975707,-1.193984908
5827,0.068931311,-1.161583459
5828,0.000954411,-3.020264647
5829,0.25756225,-0.58911779
5830,0.047931556,-1.319378475
5831,0.456650555,-0.34041601
5832,0.019964579,-1.699739833
5833,1.318361759,0.120034597
5834,0.171691328,-0.765251639
5835,2.006947517,0.302536016
5836,0.00430894,-2.365629515
5837,0.011889898,-1.924821863
5838,0.29400292,-0.531648356
5839,0.092602223,-1.033378587
5840,0.000965129,-3.015414477
5841,0.065050073,-1.186752212
5842,0.38000226,-0.42021382
5843,0.454646379,-0.342326264
5844,0.098822109,-1.00514588
5845,0.386368841,-0.412997905
5846,1.654188752,0.218585063
5847,0.663460732,-0.178184777
5848,0.007661364,-2.115693901
5849,0.629439712,-0.201045861
5850,0.024236234,-1.615534865
5851,0.168200776,-0.774172005
5852,0.203059196,-0.692377337
5853,0.056611035,-1.247098905
5854,2.253877401,0.352930289
5855,0.15252775,-0.816651137
5856,0.036241397,-1.440795067
5857,0.097799875,-1.009661701
5858,0.003952074,-2.403174896
5859,0.055092171,-1.258910114
5860,0.002615367,-2.582467427
5861,0.976111293,-0.010500663
5862,0.039224345,-1.406444297
5863,2.076098919,0.317248042
5864,0.737007737,-0.132527953
5865,0.286637366,-0.542667196
5866,1.59507823,0.202781988
5867,0.241737157,-0.61665659
5868,0.151770517,-0.818812586
5869,0.020076284,-1.697316665
5870,0.377374291,-0.423227689
5871,0.62576586,-0.203588134
5872,1.290566444,0.110780369
5873,0.364599347,-0.438184113
5874,0.562595785,-0.249803526
5875,0.002292745,-2.639644324
5876,0.246666968,-0.607889005
5877,1.310025454,0.117279734
5878,0.001969185,-2.705713387
5879,0.063936904,-1.194248397
5880,0.005183709,-2.285359399
5881,0.011234361,-1.949451635
5882,0.016041387,-1.794758087
5883,0.535459042,-0.271273744
5884,1.019819021,0.008523108
5885,0.001289847,-2.889461895
5886,2.492924929,0.3967092
5887,0.165998891,-0.779894813
5888,1.019264221,0.00828678
5889,0.020286458,-1.692793782
5890,0.772324085,-0.112200421
5891,0.193641186,-0.713002267
5892,0.107167386,-0.969937364
5893,0.000178798,-3.747637485
5894,0.38122502,-0.418818604
5895,0.009527571,-2.021017826
5896,0.051160708,-1.291063453
5897,0.644681513,-0.190654783
5898,0.485368133,-0.313928741
5899,0.135273322,-0.868787843
5900,0.976085544,-0.010512119
5901,0.028571513,-1.544066768
5902,0.011996266,-1.920953897
5903,0.08030086,-1.095279803
5904,0.17598176,-0.754532343
5905,1.285522223,0.109079589
5906,0.386850953,-0.412456329
5907,0.008102288,-2.091392348
5908,0.395353377,-0.403014547
5909,0.057674091,-1.239019239
5910,0.740453005,-0.1305025
5911,0.645985603,-0.189777161
5912,0.374163568,-0.426938502
5913,0.753249407,-0.123061202
5914,0.428255796,-0.36829675
5915,0.148240939,-0.829031843
5916,0.01226043,-1.911494313
5917,0.339311242,-0.469401751
5918,0.074321084,-1.128887966
5919,1.147737741,0.059842663
5920,0.032385476,-1.489649716
5921,1.268218875,0.103194213
5922,0.112483226,-0.948912238
5923,0.040729254,-1.390093539
5924,0.040065672,-1.397227566
5925,0.026016623,-1.58474908
5926,0.005723516,-2.242337064
5927,0.01592043,-1.798045195
5928,0.419044048,-0.377740324
5929,0.029793577,-1.525877349
5930,0.845383167,-0.072946404
5931,0.420781642,-0.375943216
5932,0.542793274,-0.265365543
5933,0.186738864,-0.728765288
5934,0.028057,-1.551958773
5935,0.029399622,-1.53165825
5936,1.436117411,0.157189947
5937,0.007304627,-2.136401929
5938,0.020114141,-1.696498519
5939,0.079301246,-1.100719992
5940,0.271980137,-0.565462812
5941,0.023042651,-1.63746756
5942,0.08043661,-1.094546243
5943,0.927058697,-0.032892768
5944,0.196473747,-0.706695471
5945,0.671364486,-0.173041636
5946,0.093740828,-1.028071213
5947,0.004688817,-2.328936753
5948,1.408483982,0.148751912
5949,3.442749977,0.536905484
5950,0.009953508,-2.002023823
5951,0.049444646,-1.305880731
5952,0.379601598,-0.420671968
5953,0.34740302,-0.459166411
5954,0.031482328,-1.501933164
5955,0.264840722,-0.577015237
5956,2.616941214,0.417793967
5957,1.324141026,0.121934241
5958,0.042964738,-1.366887834
5959,0.030358315,-1.517722344
5960,0.029721487,-1.526929462
5961,0.441159755,-0.355404113
5962,0.006835411,-2.165235377
5963,0.100805365,-0.996516355
5964,0.363892257,-0.439027185
5965,0.095110774,-1.021770284
5966,1.433168411,0.156297227
5967,1.281312108,0.10765493
5968,0.918069959,-0.037124223
5969,0.265191913,-0.576439724
5970,1.569640636,0.195800234
5971,0.053925391,-1.268206695
5972,0.19641605,-0.706823027
5973,0.324840158,-0.488330287
5974,0.068109475,-1.166792467
5975,0.065364465,-1.184658288
5976,0.463679075,-0.333782502
5977,0.298244804,-0.525427114
5978,0.070302092,-1.153031754
5979,0.029494654,-1.530256688
5980,0.241422117,-0.617222947
5981,0.000813154,-3.089827457
5982,0.170488283,-0.768305463
5983,0.279097974,-0.554243316
5984,0.04006682,-1.397215129
5985,0.090315126,-1.044239508
5986,1.248985529,0.096557407
5987,0.015415329,-1.812047188
5988,0.184593633,-0.733783283
5989,0.344816118,-0.462412441
5990,1.497107744,0.175253057
5991,0.848337173,-0.071431502
5992,0.000344694,-3.462566447
5993,0.27477771,-0.5610185
5994,0.247436851,-0.60653562
5995,0.447435975,-0.3492691
5996,0.00860613,-2.065192085
5997,0.000888549,-3.05131872
5998,0.05357258,-1.271057436
5999,2.882554531,0.459777532
6000,0.011473623,-1.94029942
6001,0.57089448,-0.243444156
6002,0.441166669,-0.355397307
6003,0.130400434,-0.884720963
6004,0.004034357,-2.394225658
6005,0.0097964,-2.008933507
6006,1.220967531,0.086704115
6007,0.00674578,-2.170967804
6008,0.379175782,-0.421159409
6009,1.649493217,0.217350534
6010,0.010593491,-1.974960911
6011,0.034583818,-1.461127061
6012,0.046196852,-1.335387619
6013,0.13795495,-0.860262711
6014,0.043177236,-1.364745164
6015,0.135069013,-0.869444275
6016,0.109372601,-0.96109146
6017,0.021828981,-1.660966535
6018,1.202652693,0.080140228
6019,0.015014142,-1.823499487
6020,0.224668652,-0.648457521
6021,0.341921151,-0.466074034
6022,0.343557566,-0.464000482
6023,0.005716524,-2.242867998
6024,0.264236271,-0.578007568
6025,0.153955981,-0.812603434
6026,0.995528698,-0.001946216
6027,0.118239425,-0.92723769
6028,2.45554781,0.390148394
6029,0.18288739,-0.737816237
6030,0.003492448,-2.456869992
6031,0.133236617,-0.875376403
6032,0.344711393,-0.462544362
6033,0.389319956,-0.409693334
6034,0.186339408,-0.729695288
6035,0.112681344,-0.948147981
6036,0.001289847,-2.889461895
6037,0.097650573,-1.010325206
6038,0.626588345,-0.203017688
6039,0.093464658,-1.02935258
6040,0.151482359,-0.819637942
6041,4.675153255,0.669795852
6042,0.198512256,-0.702212675
6043,0.000552502,-3.25766647
6044,0.187258467,-0.727558536
6045,0.044701409,-1.349678792
6046,4.471233368,0.650427338
6047,0.064737596,-1.188843435
6048,0.007302616,-2.136521548
6049,0.122564122,-0.911636641
6050,0.878629982,-0.056193981
6051,0.305984616,-0.514300408
6052,0.001969185,-2.705713387
6053,0.048474107,-1.314490183
6054,0.012065641,-1.918449613
6055,0.097422846,-1.011339189
6056,0.235757738,-0.627534043
6057,0.369235724,-0.432696287
6058,0.000115746,-3.936495813
6059,0.089244135,-1.049420317
6060,0.480518311,-0.318290058
6061,0.209512129,-0.678790829
6062,0.183226779,-0.737011053
6063,0.872586608,-0.059191457
6064,0.069157049,-1.160163546
6065,0.107174985,-0.969906568
6066,0.933370948,-0.029945721
6067,0.610102415,-0.214597256
6068,0.040782243,-1.389528892
6069,0.420687854,-0.376040026
6070,0.06626565,-1.178711537
6071,0.111666471,-0.95207721
6072,0.023208875,-1.634345907
6073,0.251841843,-0.598872111
6074,0.025559476,-1.59244806
6075,0.898497641,-0.046483059
6076,1.641540289,0.215251546
6077,0.009167719,-2.037738721
6078,0.007706435,-2.113146484
6079,0.322287589,-0.491756418
6080,0.110687383,-0.955901882
6081,0.118983202,-0.924514349
6082,0.027627921,-1.558651799
6083,0.003111048,-2.507093269
6084,0.00192683,-2.715156697
6085,0.076125607,-1.118469232
6086,0.10010305,-0.999552688
6087,0.101725258,-0.9925712
6088,0.187604874,-0.726755882
6089,0.717420042,-0.144226495
6090,0.699883163,-0.154974454
6091,0.688949585,-0.161812557
6092,2.486672401,0.395618574
6093,0.035385221,-1.451178085
6094,0.198524177,-0.702186596
6095,0.016592367,-1.780091665
6096,0.523239493,-0.281299484
6097,3.738276482,0.572671418
6098,1.433009386,0.156249035
6099,0.049226671,-1.307799529
6100,0.271986127,-0.565453247
6101,0.604152441,-0.218853465
6102,0.242525712,-0.615242212
6103,0.023182668,-1.634836588
6104,0.235309184,-0.628361123
6105,0.053612579,-1.270733304
6106,0.18222037,-0.739403077
6107,0.035169337,-1.453835819
6108,0.000151265,-3.820261116
6109,0.134499684,-0.871278736
6110,0.000140776,-3.851470573
6111,0.503711402,-0.297818218
6112,0.254587471,-0.594162972
6113,0.13496308,-0.869785018
6114,0.011292708,-1.947201897
6115,0.003086448,-2.51054101
6116,0.000841383,-3.075006414
6117,0.218208537,-0.661128263
6118,0.500828803,-0.300310703
6119,1.631101131,0.212480889
6120,0.073777877,-1.132073847
6121,0.517118037,-0.286410314
6122,0.022710823,-1.643767137
6123,0.013534921,-1.868544268
6124,0.00640909,-2.193203629
6125,0.304704577,-0.516121023
6126,0.164937675,-0.782680132
6127,0.437878758,-0.358646123
6128,0.05714158,-1.243047758
6129,0.008755863,-2.057701057
6130,4.342531681,0.637742996
6131,0.883547425,-0.053770134
6132,5.139492035,0.710920197
6133,0.038270563,-1.41713515
6134,0.914187193,-0.038964867
6135,0.009910427,-2.003907632
6136,0.056572057,-1.247398027
6137,0.06565319,-1.182744167
6138,1.129598379,0.052924061
6139,0.140846342,-0.851254428
6140,0.085988067,-1.065561813
6141,0.031820267,-1.497296175
6142,0.066422388,-1.177685515
6143,1.373546481,0.137843361
6144,1.358488321,0.133055909
6145,0.570458233,-0.243776147
6146,0.271641582,-0.566003749
6147,0.286247253,-0.543258672
6148,3.81E-06,-5.41854075
6149,0.017399058,-1.759474271
6150,0.043094456,-1.365578595
6151,0.121791869,-0.914381703
6152,1.779095888,0.250199356
6153,0.004671019,-2.330588406
6154,0.550229311,-0.259456278
6155,0.003300935,-2.481363054
6156,0.005981521,-2.223188386
6157,0.206938192,-0.684159349
6158,0.698574781,-0.155787096
6159,0.039811503,-1.399991425
6160,0.148049742,-0.829592345
6161,0.809995055,-0.091517632
6162,0.081412017,-1.089311484
6163,0.515928149,-0.287410776
6164,0.014819184,-1.8291757
6165,0.003625251,-2.440661905
6166,0.01446793,-1.839593589
6167,0.425490052,-0.37111059
6168,0.566928029,-0.246472071
6169,1.793361545,0.253667853
6170,1.17481637,0.069969989
6171,0.097605057,-1.01052768
6172,0.041162018,-1.385503345
6173,0.004712902,-2.326711547
6174,0.011611497,-1.935111785
6175,0.029609697,-1.528566038
6176,0.170604989,-0.768008273
6177,0.466700554,-0.330961684
6178,0.300706476,-0.521857219
6179,0.503428161,-0.298062494
6180,0.024059242,-1.618718066
6181,4.354534149,0.638941701
6182,0.142716438,-0.845526003
6183,0.039388817,-1.404627065
6184,0.002253495,-2.647143461
6185,1.076892138,0.032172206
6186,0.217749551,-0.662042732
6187,0.081054702,-1.091221784
6188,0.284402728,-0.546066242
6189,0.01849536,-1.732937202
6190,0.000928567,-3.03218688
6191,0.050369244,-1.297834567
6192,1.016738534,0.007209283
6193,0.011869283,-1.925575501
6194,0.241436809,-0.617196517
6195,0.034661088,-1.460157807
6196,0.018630749,-1.729769694
6197,0.217325464,-0.662889385
6198,0.033160962,-1.479372877
6199,0.179847226,-0.745096258
6200,0.091381371,-1.03914233
6201,0.394608736,-0.403833304
6202,0.411260068,-0.385883457
6203,0.151325688,-0.820087344
6204,2.887010336,0.460448339
6205,0.053428169,-1.272229706
6206,0.095052026,-1.022038621
6207,0.05484597,-1.260855277
6208,0.039748266,-1.400681809
6209,0.799772322,-0.09703363
6210,0.206450164,-0.685184767
6211,0.032591,-1.486902311
6212,4.478313446,0.651114487
6213,0.011062362,-1.956152125
6214,0.193555132,-0.71319531
6215,1.764030933,0.246506196
6216,0.000854366,-3.068356283
6217,1.420341372,0.152392738
6218,0.004848153,-2.314423695
6219,0.512858868,-0.290002131
6220,0.135819316,-0.867038461
6221,0.480290323,-0.318496163
6222,0.998751521,-0.000542546
6223,0.079966046,-1.097094378
6224,1.780674815,0.250584616
6225,0.243037596,-0.614326539
6226,0.022626916,-1.645374636
6227,0.113926791,-0.943374137
6228,1.236581922,0.092222893
6229,0.12102662,-0.917119094
6230,0.000953577,-3.020644156
6231,0.096121468,-1.017179607
6232,0.483772814,-0.315358541
6233,3.960292578,0.597727272
6234,0.00996354,-2.001586316
6235,0.004976742,-2.303054835
6236,4.055696011,0.608065396
6237,0.252535224,-0.597678037
6238,0.002524524,-2.597820417
6239,1.242846131,0.094417365
6240,0.040930785,-1.387949924
6241,3.919626951,0.593244735
6242,0.284654498,-0.545681949
6243,2.046970606,0.311111606
6244,0.044701178,-1.349681035
6245,0.005075546,-2.294517233
6246,0.0094605,-2.024085932
6247,1.157942176,0.063686873
6248,0.008411101,-2.075147149
6249,0.889327824,-0.05093812
6250,0.118485749,-0.926333883
6251,0.009583184,-2.018490193
6252,0.026821783,-1.571512358
6253,0.369870365,-0.431950465
6254,0.02271793,-1.643631236
6255,1.352514267,0.131141855
6256,0.021828981,-1.660966535
6257,0.037881657,-1.421571027
6258,0.02951977,-1.529887026
6259,1.494591355,0.174522466
6260,0.305880487,-0.514448227
6261,0.03710936,-1.430516534
6262,0.015241231,-1.816979959
6263,0.820248485,-0.086054563
6264,0.004783852,-2.320222262
6265,0.926819682,-0.033004752
6266,0.166321158,-0.779052499
6267,1.455077291,0.162886063
6268,0.013289799,-1.876481588
6269,0.399612635,-0.398360788
6270,0.133009449,-0.876117507
6271,0.050789811,-1.294223406
6272,0.153411314,-0.814142611
6273,0.114945225,-0.939509064
6274,0.000287849,-3.540835289
6275,0.471352398,-0.326654279
6276,0.204543993,-0.68921327
6277,0.346490294,-0.460308927
6278,0.018557031,-1.731491514
6279,0.000106687,-3.971890026
6280,0.171542734,-0.765627673
6281,0.003661715,-2.436315438
6282,0.165236846,-0.781893104
6283,0.027934009,-1.553866728
6284,0.576241434,-0.239395518
6285,0.166218296,-0.779321175
6286,0.002748999,-2.560825411
6287,1.936601281,0.287040215
6288,0.132769078,-0.876903061
6289,0.444905907,-0.351731828
6290,0.001282584,-2.891914051
6291,0.23687239,-0.625485558
6292,1.108542442,0.044752325
6293,0.548577309,-0.260762161
6294,0.558826685,-0.252722864
6295,0.003450632,-2.462101313
6296,0.011319936,-1.946156019
6297,0.123446099,-0.908522628
6298,1.126118898,0.051584247
6299,0.853022456,-0.069039536
6300,0.386352479,-0.413016296
6301,0.536692679,-0.270274329
6302,0.000106687,-3.971890026
6303,0.001151733,-2.938648283
6304,0.323244154,-0.49046932
6305,0.308005333,-0.511441764
6306,2.139992476,0.330412246
6307,1.606304884,0.20582798
6308,0.00997971,-2.000882079
6309,0.424659491,-0.371959166
6310,0.976160467,-0.010478785
6311,0.181982994,-0.739969194
6312,1.003704429,0.00160584
6313,0.097514227,-1.010932017
6314,0.243569881,-0.613376417
6315,0.069524311,-1.157863309
6316,0.053690761,-1.270100438
6317,0.075567678,-1.121663925
6318,0.345522374,-0.461523825
6319,0.091235355,-1.039836836
6320,0.145922408,-0.835878014
6321,0.031138266,-1.506705583
6322,2.135223866,0.329443415
6323,0.515498877,-0.287772277
6324,0.001404372,-2.852517932
6325,0.646622241,-0.189349362
6326,1.228825569,0.089490239
6327,0.000985971,-3.006136033
6328,0.205622926,-0.686928464
6329,0.116731748,-0.932811011
6330,0.229145378,-0.639888899
6331,0.784928739,-0.10516977
6332,0.066831358,-1.175019715
6333,0.546982586,-0.2620265
6334,0.057756796,-1.238396903
6335,1.057082891,0.024109044
6336,0.003018349,-2.520230487
6337,0.143687695,-0.842580421
6338,0.200042456,-0.698877821
6339,0.506361485,-0.295539336
6340,0.008318301,-2.079965353
6341,0.573366523,-0.241567668
6342,0.044279754,-1.353794799
6343,0.00980667,-2.008478428
6344,0.980750561,-0.008441435
6345,2.177750349,0.338008092
6346,0.243930668,-0.612733596
6347,0.046490937,-1.332631696
6348,0.116435967,-0.933912844
6349,0.822217941,-0.085013051
6350,0.306882173,-0.51302834
6351,2.295576096,0.360891694
6352,1.284543037,0.108748659
6353,0.935691476,-0.028867327
6354,0.059949528,-1.222214229
6355,0.303945214,-0.517204691
6356,0.029024737,-1.537231707
6357,0.064741842,-1.188814945
6358,0.293987989,-0.531670412
6359,0.172983378,-0.761995626
6360,0.01275206,-1.894419658
6361,1.902418375,0.279306032
6362,0.035255767,-1.452769828
6363,0.000361377,-3.442039183
6364,0.053228464,-1.273856066
6365,0.14754124,-0.831086571
6366,0.041951306,-1.377254513
6367,0.07413359,-1.129984969
6368,1.545399904,0.189040881
6369,0.000628631,-3.201603939
6370,0.038724344,-1.412015928
6371,0.044694796,-1.349743039
6372,0.183358088,-0.736699928
6373,0.156962857,-0.804203106
6374,0.055197313,-1.25808206
6375,0.000758241,-3.120192642
6376,0.095354527,-1.020658683
6377,0.362021685,-0.441265415
6378,0.047696315,-1.321515175
6379,0.112286344,-0.949673058
6380,0.097599536,-1.010552246
6381,0.31439656,-0.502522214
6382,0.08769425,-1.057028882
6383,0.166290477,-0.779132621
6384,0.000447769,-3.34894594
6385,0.089254931,-1.049367783
6386,1.192060828,0.076298417
6387,0.600280941,-0.221645446
6388,1.62914896,0.211960796
6389,0.001107437,-2.955680989
6390,0.149673045,-0.824856407
6391,0.020878302,-1.680304826
6392,0.034888711,-1.457315078
6393,0.002584334,-2.587651398
6394,0.180253372,-0.744116603
6395,2.46091795,0.391097134
6396,0.016058397,-1.794297822
6397,0.878709495,-0.056154681
6398,0.001445559,-2.839964047
6399,0.14647837,-0.834226502
6400,0.140565798,-0.852120339
6401,4.420325756,0.645454276
6402,0.08551617,-1.06795176
6403,0.053244967,-1.273721438
6404,0.155343801,-0.808706073
6405,0.014764918,-1.83076896
6406,1.381289721,0.14028478
6407,1.7468431,0.242253899
6408,0.026821783,-1.571512358
6409,0.075012431,-1.124866762
6410,0.129652843,-0.887217956
6411,1.296160102,0.112658649
6412,0.40934664,-0.38790877
6413,0.200838625,-0.69715276
6414,0.092386059,-1.034393556
6415,0.015345365,-1.814022783
6416,0.012355454,-1.908141283
6417,0.021843327,-1.660681209
6418,0.060096484,-1.221150938
6419,0.040874254,-1.388550161
6420,0.049679592,-1.303821977
6421,1.526466131,0.183687173
6422,0.043315716,-1.363354502
6423,0.011895671,-1.924611072
6424,0.016664706,-1.778202339
6425,0.064191394,-1.192523196
6426,0.758913696,-0.11980761
6427,1.313635707,0.118474945
6428,0.010399911,-1.982970393
6429,0.09572193,-1.018988552
6430,0.088909678,-1.051050962
6431,2.007039309,0.302555878
6432,0.003335153,-2.47688421
6433,0.127780169,-0.893536541
6434,0.000459804,-3.337427534
6435,1.282797813,0.108158211
6436,0.072202601,-1.14144716
6437,0.028475698,-1.54552562
6438,0.472818822,-0.325305244
6439,0.14699626,-0.832693716
6440,0.675615489,-0.170300402
6441,1.256939411,0.099314344
6442,0.085302196,-1.069039786
6443,0.248225465,-0.605153666
6444,0.07327769,-1.135028233
6445,0.283238113,-0.547848308
6446,0.12828362,-0.891828794
6447,0.104899764,-0.979225489
6448,2.703749657,0.431966477
6449,0.224276826,-0.649215599
6450,0.000167952,-3.774815368
6451,0.649060488,-0.187714828
6452,0.048494548,-1.314307088
6453,1.079687834,0.033298208
6454,0.021726338,-1.663013465
6455,0.729320884,-0.13708135
6456,0.066449828,-1.177506136
6457,3.249742985,0.511849015
6458,0.94623971,-0.02399883
6459,0.013389902,-1.873222595
6460,1.280602336,0.10741429
6461,0.009943476,-2.002461772
6462,0.119205542,-0.923703554
6463,0.294646561,-0.530698623
6464,1.133112431,0.054273004
6465,0.14531593,-0.837686774
6466,2.783411503,0.444577418
6467,0.225693196,-0.646481533
6468,0.509744465,-0.292647481
6469,0.586053967,-0.23206239
6470,0.261365771,-0.582751289
6471,3.022006512,0.480295396
6472,0.755082965,-0.122005328
6473,0.83006686,-0.080886925
6474,0.000660916,-3.179853559
6475,1.607856989,0.206247418
6476,0.05257754,-1.279199735
6477,0.00690183,-2.161035773
6478,0.142870009,-0.845058928
6479,0.002661022,-2.574951477
6480,0.420737177,-0.375989111
6481,0.764181376,-0.116803551
6482,0.309642255,-0.509139778
6483,0.079873487,-1.097597353
6484,0.000853055,-3.069022798
6485,0.712128639,-0.147441548
6486,0.000429657,-3.366877935
6487,1.989320278,0.29870471
6488,2.459415197,0.390831852
6489,0.17817755,-0.749147016
6490,1.768132448,0.247514794
6491,0.981428981,-0.008141122
6492,0.018352346,-1.7363084
6493,0.236901075,-0.625432969
6494,0.136919156,-0.863535788
6495,0.95496124,-0.020014255
6496,0.278009832,-0.555939845
6497,4.009548187,0.603095437
6498,0.002840891,-2.546545498
6499,0.067345917,-1.171688728
6500,1.503134966,0.176997977
6501,0.828526258,-0.081693723
6502,1.96417141,0.293179385
6503,0.562363923,-0.249982548
6504,0.005554836,-2.255328776
6505,0.140286103,-0.852985349
6506,0.009594637,-2.017971453
6507,0.163476765,-0.786543965
6508,0.102198072,-0.990557298
6509,0.033230156,-1.478467624
6510,0.120179921,-0.920168084
6511,0.041860882,-1.378191623
6512,0.018191401,-1.740133855
6513,0.740274727,-0.130607077
6514,0.367842436,-0.43433817
6515,0.003321133,-2.47871369
6516,2.000272751,0.301089219
6517,0.111975603,-0.950876591
6518,0.720266342,-0.142506879
6519,0.003467145,-2.460027977
6520,0.026411911,-1.578200167
6521,0.207126707,-0.6837639
6522,0.038501609,-1.414521119
6523,0.049449414,-1.305838851
6524,2.301364899,0.361985485
6525,0.104957074,-0.978988285
6526,3.217226028,0.507481574
6527,0.013868986,-1.8579553
6528,0.10112983,-0.995120723
6529,0.129366413,-0.888178464
6530,0.093424156,-1.029540815
6531,0.00787156,-2.1039392
6532,0.129170731,-0.888835884
6533,2.858697176,0.456168153
6534,0.009770193,-2.010096851
6535,0.303027391,-0.518518113
6536,0.041287165,-1.384184936
6537,0.028223896,-1.549383031
6538,0.019037975,-1.720379248
6539,0.025194887,-1.598687584
6540,0.001893396,-2.722758619
6541,0.002274785,-2.643059652
6542,0.085870251,-1.066157267
6543,1.764390588,0.246594732
6544,0.330064833,-0.481400745
6545,0.166415736,-0.77880561
6546,1.232667923,0.090846095
6547,0.129568547,-0.887500411
6548,2.685040712,0.428950875
6549,0.224109158,-0.649540396
6550,0.047099892,-1.326980088
6551,0.082485601,-1.083621855
6552,0.004348109,-2.36169953
6553,0.031293441,-1.504546685
6554,0.021234665,-1.672954585
6555,0.057221852,-1.242438088
6556,0.115937248,-0.935777013
6557,0.037183449,-1.429650333
6558,0.269212037,-0.569905525
6559,0.10382989,-0.983677604
6560,1.681605577,0.225724139
6561,0.005538239,-2.256628332
6562,0.062412228,-1.204730311
6563,0.028283928,-1.548460283
6564,2.054911137,0.312793046
6565,0.001433298,-2.843663367
6566,0.104209125,-0.982094251
6567,0.046290301,-1.334509997
6568,0.000914394,-3.038866668
6569,1.973688841,0.295278686
6570,0.048494548,-1.314307088
6571,0.017104492,-1.76688983
6572,2.231736183,0.348642855
6573,0.385246843,-0.414260911
6574,0.79473865,-0.099775666
6575,0.229672596,-0.638890821
6576,1.181507707,0.072436559
6577,0.02922968,-1.534175938
6578,2.075773239,0.317179909
6579,1.495217204,0.174704285
6580,0.550229311,-0.259456278
6581,0.115360416,-0.937943185
6582,0.356327444,-0.448150727
6583,0.132627934,-0.877364995
6584,1.003011227,0.001305794
6585,0.002529994,-2.596880448
6586,0.162707224,-0.788593163
6587,0.004968202,-2.303800737
6588,0.009766651,-2.010254317
6589,0.088497646,-1.05306828
6590,0.215919852,-0.665707426
6591,5.470672131,0.738040687
6592,0.04357516,-1.360761008
6593,0.037233524,-1.429065857
6594,0.072150804,-1.141758824
6595,0.196370304,-0.706924188
6596,1.48630774,0.172108739
6597,0.399343044,-0.398653876
6598,0.402814031,-0.394895411
6599,1.440485477,0.158508884
6600,0.006256518,-2.203667305
6601,0.561986148,-0.250274389
6602,0.004333154,-2.363195846
6603,0.017226711,-1.763797634
6604,0.010533922,-1.977409887
6605,0.004619047,-2.335447614
6606,0.03719252,-1.429544398
6607,0.005603677,-2.251526932
6608,0.598882794,-0.222658164
6609,0.098290861,-1.007486862
6610,0.036753673,-1.434699252
6611,0.092236497,-1.035097202
6612,2.013078451,0.3038607
6613,0.037540592,-1.42549888
6614,0.038688447,-1.412418699
6615,0.059055325,-1.228740939
6616,0.007210542,-2.142032118
6617,1.258346558,0.099800265
6618,0.052786984,-1.277473155
6619,0.290940583,-0.536195696
6620,0.005727784,-2.242013385
6621,0.036023282,-1.443416728
6622,0.001853773,-2.731943388
6623,0.332795858,-0.477822087
6624,0.034425467,-1.463120156
6625,0.064797372,-1.18844261
6626,0.456446201,-0.340610404
6627,0.140949264,-0.850937187
6628,0.126092434,-0.899310972
6629,0.080123946,-1.09623767
6630,0.099795185,-1.000890412
6631,1.29E-05,-4.890268937
6632,0.002672317,-2.573111992
6633,0.567324996,-0.246168081
6634,0.325389802,-0.487596062
6635,0.816740632,-0.087915838
6636,0.403463006,-0.39419628
6637,2.392362833,0.378827047
6638,2.268467903,0.355732639
6639,0.005226757,-2.281767698
6640,0.067345917,-1.171688728
6641,0.230679825,-0.636990387
6642,0.152314126,-0.817259816
6643,0.137678251,-0.861134661
6644,0.66481179,-0.177301287
6645,0.061520115,-1.210982865
6646,0.002761838,-2.558801795
6647,0.006490579,-2.187716568
6648,0.002564953,-2.590920638
6649,0.037599377,-1.424819347
6650,0.124280564,-0.905596783
6651,1.116288662,0.047776514
6652,0.047557756,-1.322778643
6653,0.823187411,-0.08450128
6654,1.133714795,0.054503814
6655,0.03332632,-1.477212635
6656,0.559980452,-0.251827133
6657,0.197898716,-0.703557024
6658,0.567920089,-0.245712769
6659,0.143694818,-0.842558893
6660,1.793361545,0.253667853
6661,0.035741054,-1.44683265
6662,0.149303481,-0.825930067
6663,0.180935919,-0.742475209
6664,0.338932216,-0.469887149
6665,2.457854271,0.390556129
6666,0.013106624,-1.88250917
6667,0.017089257,-1.767276819
6668,0.002469349,-2.607417452
6669,0.92239958,-0.035080903
6670,0.232167572,-0.634198441
6671,0.974420428,-0.01125362
6672,0.168546602,-0.773279998
6673,0.337698042,-0.471471457
6674,0.005700166,-2.244112471
6675,0.057176817,-1.242780024
6676,3.78640151,0.578226665
6677,0.538168252,-0.269081926
6678,0.00248897,-2.603980328
6679,0.750203073,-0.124821161
6680,0.727726758,-0.138031656
6681,0.311364353,-0.50673111
6682,0.003426516,-2.465147241
6683,0.341966093,-0.466016954
6684,0.000253645,-3.595773337
6685,0.092404753,-1.03430569
6686,0.336681068,-0.472781304
6687,0.286497384,-0.542879339
6688,0.003056975,-2.514708134
6689,2.215126038,0.345398442
6690,0.583504558,-0.233955747
6691,0.05961838,-1.22461983
6692,0.162729815,-0.78853287
6693,0.400634527,-0.397251625
6694,3.498092413,0.543831279
6695,0.021570718,-1.6661354
6696,0.097229362,-1.012202566
6697,0.042444214,-1.372181502
6698,0.184304863,-0.734463205
6699,0.356760591,-0.447623125
6700,0.013415543,-1.872391733
6701,0.004752174,-2.323107622
6702,1.581614256,0.199100571
6703,0.898006678,-0.046720434
6704,0.006701613,-2.173820635
6705,0.042045839,-1.376276976
6706,0.835722446,-0.077937933
6707,0.173663303,-0.760291943
6708,0.014073885,-1.851586001
6709,0.150304377,-0.823028372
6710,0.418062001,-0.378759305
6711,1.917393208,0.282711185
6712,0.018129241,-1.741620384
6713,0.560753167,-0.251228265
6714,0.006486907,-2.187962319
6715,0.176824778,-0.752456878
6716,2.412696838,0.382502755
6717,0.015871974,-1.799369065
6718,0.128695726,-0.890435874
6719,2.237767696,0.349815
6720,1.9057163,0.280058249
6721,0.008241454,-2.083996154
6722,0.089756452,-1.046934325
6723,4.667187691,0.669055266
6724,0.001846277,-2.733703131
6725,0.009760395,-2.01053262
6726,0.018516308,-1.732445611
6727,0.653753579,-0.184585921
6728,2.127886534,0.327948466
6729,0.006055817,-2.21782729
6730,0.479930818,-0.318821362
6731,0.014576374,-1.836350508
6732,7.34E-05,-4.134125153
6733,0.263181657,-0.579744384
6734,0.015814949,-1.800932209
6735,0.166424513,-0.778782706
6736,0.120554172,-0.918817757
6737,0.099712327,-1.001251148
6738,3.198840618,0.504992602
6739,0.10257072,-0.988976596
6740,0.3834306,-0.416313231
6741,0.514385343,-0.288711415
6742,0.228730366,-0.640676176
6743,0.263393492,-0.579394961
6744,0.141327217,-0.849774192
6745,0.038720906,-1.412054492
6746,0.010201573,-1.991332843
6747,0.530048728,-0.275684203
6748,0.147922367,-0.829966153
6749,2.838880539,0.453147118
6750,0.709932268,-0.148783084
6751,0.012048092,-1.919081734
6752,0.048494548,-1.314307088
6753,0.001550307,-2.809582414
6754,0.021570718,-1.6661354
6755,0.203560278,-0.691306965
6756,0.226560161,-0.644816456
6757,0.092232905,-1.035114111
6758,0.018810108,-1.725608704
6759,0.015696663,-1.804192654
6760,1.024724245,0.010607012
6761,0.413623869,-0.383394407
6762,0.838839531,-0.076321111
6763,0.025300082,-1.596878074
6764,1.453469396,0.162405892
6765,1.015538096,0.00669622
6766,2.616941214,0.417793967
6767,0.054908823,-1.260357864
6768,0.407711834,-0.389646683
6769,0.076256834,-1.11772123
6770,0.219699532,-0.658170869
6771,0.002723201,-2.564920274
6772,0.818511844,-0.086975032
6773,0.256066889,-0.591646576
6774,0.002272644,-2.643468574
6775,0.007253858,-2.139430963
6776,0.049974132,-1.301254738
6777,0.756944656,-0.120935873
6778,0.009684249,-2.01393406
6779,0.002905911,-2.536717716
6780,0.152889773,-0.815621563
6781,0.655694664,-0.183298351
6782,0.253290325,-0.596381398
6783,0.315763682,-0.500637822
6784,0.860912204,-0.065041136
6785,0.004568497,-2.340226683
6786,0.028068937,-1.551774029
6787,0.062039882,-1.207329037
6788,0.249685332,-0.60260697
6789,1.561026573,0.193410296
6790,0.019676145,-1.706059982
6791,0.082082771,-1.085747992
6792,0.028511267,-1.54498348
6793,3.435093641,0.535938581
6794,2.944077015,0.468949167
6795,0.271279365,-0.56658324
6796,0.003728701,-2.42844241
6797,0.076759949,-1.114865321
6798,0.451465011,-0.345375903
6799,2.332822323,0.367881662
6800,0.024141166,-1.617241751
6801,0.187878072,-0.726123905
6802,0.003190192,-2.49618322
6803,0.266739517,-0.573912639
6804,0.524122,-0.280567611
6805,0.207776159,-0.682404286
6806,0.051818665,-1.285513779
6807,0.13496308,-0.869785018
6808,0.072450995,-1.139955643
6809,0.05580708,-1.2533107
6810,0.012447409,-1.904921028
6811,0.069929339,-1.155340577
6812,0.109737352,-0.959645526
6813,0.049217366,-1.307881635
6814,0.28938511,-0.538523819
6815,0.158837542,-0.799046842
6816,0.028178003,-1.550089794
6817,0.062883064,-1.201466304
6818,0.96457696,-0.015663116
6819,0.009444675,-2.024812963
6820,0.045779131,-1.339332452
6821,0.008615231,-2.064733066
6822,0.049951226,-1.301453852
6823,1.767771959,0.247426241
6824,0.1024203,-0.989613955
6825,2.979481697,0.474140722
6826,0.346959472,-0.459721252
6827,2.737946033,0.437424884
6828,0.746897578,-0.126738949
6829,0.082805425,-1.08194121
6830,0.126640946,-0.897425855
6831,0.141327217,-0.849774192
6832,0.019000662,-1.721231256
6833,1.799883723,0.25524445
6834,0.027523085,-1.560302881
6835,0.001598986,-2.796155217
6836,0.036561526,-1.436975682
6837,1.253648996,0.098175957
6838,3.761414051,0.575351143
6839,0.150240064,-0.823214241
6840,0.013473764,-1.870511062
6841,0.00797268,-2.098395665
6842,1.030249834,0.012942553
6843,0.00199072,-2.700989886
6844,0.124716632,-0.904075626
6845,0.354997545,-0.44977465
6846,0.006887268,-2.161953029
6847,0.007928449,-2.100811778
6848,0.015702296,-1.804036839
6849,0.880877078,-0.055084691
6850,0.385362089,-0.414131013
6851,0.014420813,-1.841010256
6852,0.001935396,-2.713230136
6853,0.022470154,-1.648393954
6854,0.006309944,-2.199974481
6855,1.558001399,0.192567843
6856,0.003929633,-2.405648039
6857,0.011473623,-1.94029942
6858,0.150564671,-0.822276922
6859,0.810144067,-0.091437744
6860,0.038986012,-1.409091184
6861,0.372896612,-0.428411563
6862,0.005962206,-2.224593053
6863,0.243778974,-0.613003755
6864,0.0301462,-1.520767421
6865,0.515049219,-0.288151267
6866,2.215484619,0.345468739
6867,0.008935702,-2.048871321
6868,0.077976711,-1.108035086
6869,0.256928295,-0.590188065
6870,0.215069473,-0.66742123
6871,0.382564664,-0.417295147
6872,0.50014776,-0.300901672
6873,0.762114108,-0.117979999
6874,1.383435845,0.140959024
6875,0.24532257,-0.610262494
6876,0.053812996,-1.269112832
6877,0.211043864,-0.675627269
6878,0.060531717,-1.218017009
6879,0.184148103,-0.734832751
6880,0.022196898,-1.653707709
6881,0.06520611,-1.185711705
6882,0.005059415,-2.295899655
6883,0.280831307,-0.551554479
6884,0.033141475,-1.479628164
6885,0.002598483,-2.58528014
6886,0.053955998,-1.267960268
6887,0.03915935,-1.407164525
6888,0.076752335,-1.114908404
6889,0.398890376,-0.399146442
6890,0.010118498,-1.99488393
6891,0.215294227,-0.666967615
6892,0.05342602,-1.272247179
6893,0.048767526,-1.311869278
6894,0.089496292,-1.048194957
6895,0.346371919,-0.460457324
6896,0.012013581,-1.920327532
6897,0.86185509,-0.064565749
6898,0.169884562,-0.769846084
6899,0.430108666,-0.366421807
6900,0.001335563,-2.874335576
6901,0.066993915,-1.173964645
6902,0.073130444,-1.135901792
6903,0.09606386,-1.017439968
6904,0.030189112,-1.520149664
6905,0.152603984,-0.816434129
6906,0.003218116,-2.492398273
6907,0.00578515,-2.237685377
6908,0.163014248,-0.787774435
6909,1.853742242,0.268049346
6910,0.028549036,-1.544408552
6911,0.025318794,-1.596556986
6912,0.053318884,-1.273118947
6913,0.285849184,-0.543863044
6914,0.952021837,-0.02135309
6915,0.067386039,-1.171430074
6916,0.390752047,-0.408098738
6917,0.197496459,-0.704440687
6918,0.058931034,-1.229655938
6919,0.714199424,-0.146180505
6920,0.120488763,-0.919053455
6921,0.028927809,-1.538684464
6922,0.861730218,-0.064628678
6923,0.908627272,-0.041614232
6924,0.838129401,-0.076688924
6925,0.426982462,-0.369589963
6926,0.03431708,-1.464489674
6927,0.08976081,-1.046913236
6928,0.01765313,-1.753178281
6929,1.225482225,0.088307017
6930,0.016336735,-1.786834727
6931,0.001907674,-2.719495916
6932,0.182649672,-0.738381103
6933,1.11627841,0.047772525
6934,0.139508963,-0.855397891
6935,0.023557771,-1.627865804
6936,0.331529796,-0.479477433
6937,0.337306678,-0.47197506
6938,0.176824778,-0.752456878
6939,0.126586854,-0.897611392
6940,0.079078116,-1.101943689
6941,1.648365378,0.217053484
6942,0.000143637,-3.842734047
6943,0.001057542,-2.975702261
6944,0.017984768,-1.745095151
6945,0.265527785,-0.575890028
6946,0.374587834,-0.426446332
6947,0.944667339,-0.0247211
6948,0.116935179,-0.932054817
6949,0.009437354,-2.025149741
6950,1.455907822,0.163133879
6951,0.002794886,-2.553635828
6952,0.594427764,-0.225900914
6953,0.488153338,-0.311443736
6954,0.395972461,-0.402335018
6955,0.042855561,-1.367992818
6956,1.083346486,0.034767379
6957,0.175031871,-0.756882866
6958,1.059507847,0.025104177
6959,0.025516015,-1.593187159
6960,0.222571373,-0.652530695
6961,0.012902233,-1.889335126
6962,0.41682896,-0.380042115
6963,0.450981259,-0.345841505
6964,0.121142693,-0.916702777
6965,0.230169997,-0.637951289
6966,0.024693288,-1.60742108
6967,0.376017511,-0.42479193
6968,0.034280565,-1.464952033
6969,0.37945503,-0.420839686
6970,0.011168582,-1.952001949
6971,0.585765958,-0.232275871
6972,0.705131531,-0.151729865
6973,0.104804441,-0.979620313
6974,0.071303084,-1.146891683
6975,0.296715975,-0.527659071
6976,0.008629177,-2.064030635
6977,0.083508693,-1.078268315
6978,0.01529735,-1.81538381
6979,1.429052353,0.155048139
6980,0.672374606,-0.172388697
6981,2.000956774,0.301237707
6982,0.662672043,-0.178701351
6983,0.008885842,-2.051301422
6984,0.369784802,-0.432050942
6985,1.082742691,0.034525261
6986,0.143506467,-0.843128526
6987,1.167898655,0.067405158
6988,1.635476589,0.213644332
6989,0.31240496,-0.505282079
6990,1.246767163,0.095785356
6991,0.184389323,-0.73426423
6992,0.296216846,-0.528390247
6993,0.00914693,-2.038724658
6994,0.139863402,-0.854295913
6995,0.032237623,-1.491636989
6996,0.00720344,-2.142460046
6997,1.215899706,0.084897753
6998,0.582169831,-0.234950304
6999,0.170395002,-0.768543149
7000,0.457384109,-0.339718928
7001,1.981791735,0.297058013
7002,0.927058697,-0.032892768
7003,2.503444672,0.398537998
7004,0.000516877,-3.286612707
7005,0.649375319,-0.187504221
7006,0.536505044,-0.270426191
7007,0.758527637,-0.120028591
7008,1.282379508,0.10801657
7009,0.015519445,-1.809123819
7010,0.100110814,-0.999519007
7011,0.003598882,-2.443832407
7012,0.096047945,-1.017511921
7013,0.003822997,-2.417596072
7014,0.551647663,-0.258338217
7015,1.918055177,0.282861096
7016,1.655112863,0.218827614
7017,0.28967014,-0.538096271
7018,0.030160312,-1.520564176
7019,0.002415598,-2.616975314
7020,0.024141166,-1.617241751
7021,0.003934738,-2.405084155
7022,0.052786194,-1.277479652
7023,0.267806143,-0.572179466
7024,2.468666553,0.392462433
7025,0.030802406,-1.511415354
7026,0.00943511,-2.025253042
7027,1.51800704,0.181273786
7028,0.54508245,-0.263537801
7029,2.160555363,0.334565399
7030,0.096124068,-1.017167858
7031,1.42383182,0.153458695
7032,0.004846967,-2.314529953
7033,0.250971109,-0.600376271
7034,0.005226401,-2.28179726
7035,1.561082125,0.193425751
7036,0.338482618,-0.470463628
7037,0.438939303,-0.35759553
7038,0.258963645,-0.586761202
7039,0.096047945,-1.017511921
7040,2.566370487,0.409319352
7041,0.493790865,-0.306456949
7042,0.012500389,-1.903076488
7043,1.258136153,0.099727642
7044,3.79E-05,-4.421271033
7045,0.011243201,-1.949110031
7046,0.18973726,-0.721847375
7047,0.144043237,-0.841507128
7048,0.052557971,-1.279361406
7049,0.005493307,-2.260166128
7050,0.196887776,-0.705781246
7051,0.683777809,-0.165084998
7052,1.191980124,0.076269014
7053,0.253290325,-0.596381398
7054,0.675815046,-0.170172144
7055,0.00401168,-2.396673727
7056,1.481044769,0.170568187
7057,0.287700623,-0.541059197
7058,0.013815138,-1.859644757
7059,0.084182754,-1.07477687
7060,0.079359055,-1.100403515
7061,2.004945278,0.302102524
7062,0.218653128,-0.660244306
7063,0.016385052,-1.785552167
7064,0.060771365,-1.216301011
7065,0.154368162,-0.811442266
7066,0.027850656,-1.555164573
7067,0.041615974,-1.380739935
7068,0.859525681,-0.065741143
7069,0.227960855,-0.642139723
7070,0.010158857,-1.993155139
7071,0.002485165,-2.604644788
7072,0.133544058,-0.874375432
7073,0.332765967,-0.477861097
7074,0.016224142,-1.789838257
7075,1.125751615,0.051442579
7076,0.001649806,-2.782567079
7077,0.044887207,-1.347877412
7078,0.109642811,-0.960019838
7079,0.034028146,-1.468161707
7080,0.003788557,-2.421526132
7081,0.06176737,-1.209240894
7082,0.401679814,-0.396119993
7083,0.212161615,-0.673333186
7084,0.252683103,-0.597423798
7085,0.033690378,-1.472494115
7086,0.588367105,-0.230351617
7087,1.019518733,0.00839521
7088,0.204227492,-0.689885795
7089,0.023962181,-1.620473655
7090,0.654185355,-0.184299183
7091,0.664907515,-0.177238758
7092,0.174376711,-0.758511517
7093,0.21860379,-0.660342313
7094,0.610760808,-0.214128839
7095,0.000361377,-3.442039183
7096,0.010399793,-1.982975293
7097,0.301726043,-0.520387202
7098,0.505919576,-0.295918516
7099,0.00084174,-3.074822007
7100,0.049471989,-1.305640626
7101,0.145531774,-0.837042178
7102,0.910696983,-0.040626102
7103,0.405687362,-0.391808521
7104,0.000209548,-3.678716538
7105,0.287203223,-0.541810691
7106,0.243930668,-0.612733596
7107,0.192468405,-0.715640553
7108,0.367633402,-0.434585036
7109,0.006302719,-2.200472087
7110,0.125008717,-0.903059701
7111,0.185019732,-0.732781954
7112,0.018189294,-1.740184151
7113,1.682533264,0.225963659
7114,0.018342398,-1.736543885
7115,0.584715068,-0.233055714
7116,0.005821772,-2.234944778
7117,0.117197841,-0.931080387
7118,0.030215021,-1.519777096
7119,0.676332772,-0.169839568
7120,0.056605965,-1.247137802
7121,0.225959599,-0.645969205
7122,0.025047131,-1.601242015
7123,0.112028889,-0.95066997
7124,0.016758611,-1.775761969
7125,0.324391246,-0.488930874
7126,0.005597631,-2.251995735
7127,0.272031546,-0.565380731
7128,1.412865162,0.150100717
7129,0.976085544,-0.010512119
7130,0.246534511,-0.608122277
7131,0.088094503,-1.055051192
7132,2.273593426,0.356712805
7133,0.013425777,-1.872060579
7134,0.009571141,-2.019036302
7135,0.012687206,-1.896633999
7136,0.019560654,-1.708616635
7137,0.048629344,-1.313101593
7138,0.176986292,-0.752060369
7139,0.024298131,-1.614427123
7140,0.044282947,-1.353763487
7141,0.77238822,-0.112164359
7142,0.089941151,-1.046041557
7143,0.006628668,-2.178573736
7144,0.000216818,-3.663904273
7145,0.293113828,-0.532963693
7146,2.472266197,0.393095231
7147,0.210020036,-0.677739272
7148,0.001373896,-2.862045985
7149,0.15030776,-0.823018598
7150,0.02408403,-1.618270846
7151,0.273614407,-0.562861039
7152,0.025326001,-1.596433388
7153,0.016399359,-1.785173118
7154,0.218752563,-0.66004685
7155,0.039058469,-1.408284781
7156,1.116288662,0.047776514
7157,0.422971278,-0.373689122
7158,0.017915217,-1.746777922
7159,0.586090207,-0.232035535
7160,0.020134702,-1.696054787
7161,0.070727132,-1.150413951
7162,0.024325473,-1.613938702
7163,0.015753578,-1.802620782
7164,0.014584833,-1.836098545
7165,0.224838704,-0.648128927
7166,0.014901401,-1.826772911
7167,0.18257916,-0.738548796
7168,0.138019636,-0.860059121
7169,0.002219953,-2.653656244
7170,0.013507519,-1.869424416
7171,0.07718049,-1.112492469
7172,1.552660346,0.191076462
7173,0.063022763,-1.200502564
7174,0.028007967,-1.552718408
7175,0.392279685,-0.406404183
7176,1.15384376,0.062147006
7177,0.647624671,-0.188676615
7178,3.605588913,0.55697621
7179,0.044979524,-1.346985146
7180,0.081571452,-1.088461805
7181,0.007366518,-2.132737744
7182,1.407737732,0.148521751
7183,0.004811495,-2.317719996
7184,0.211049065,-0.675616568
7185,0.023253949,-1.633503278
7186,0.183268473,-0.73691224
7187,0.306473464,-0.513607123
7188,0.006549085,-2.18381934
7189,0.232333332,-0.633888479
7190,0.092000686,-1.036208936
7191,1.159338236,0.064210159
7192,0.103705667,-0.984197511
7193,0.484057188,-0.315103326
7194,0.297920078,-0.525900227
7195,0.150329918,-0.82295458
7196,1.13878727,0.056442604
7197,0.57456255,-0.240662685
7198,0.000308943,-3.510121994
7199,0.539783716,-0.267780221
7200,0.000305487,-3.515007614
7201,0.000125758,-3.900464728
7202,0.59153831,-0.228017124
7203,0.751365662,-0.124148657
7204,0.194986522,-0.709995407
7205,0.145253047,-0.837874748
7206,0.358755291,-0.445201686
7207,0.074076034,-1.130322277
7208,0.976433992,-0.01035711
7209,1.581495166,0.199067869
7210,1.028750658,0.012310126
7211,2.6419065,0.421917443
7212,1.285479784,0.109065251
7213,4.060366631,0.60856525
7214,0.0654395,-1.184160028
7215,0.054483663,-1.2637337
7216,0.023913646,-1.621354202
7217,1.237588167,0.092576148
7218,0.001492221,-2.826166879
7219,0.47070694,-0.327249399
7220,0.316965163,-0.498988468
7221,0.785494685,-0.104856749
7222,0.009323509,-2.030420587
7223,0.004271313,-2.369438594
7224,0.000924279,-3.034196841
7225,0.010659542,-1.972261458
7226,0.236472145,-0.62622001
7227,0.09720578,-1.012307909
7228,0.085968487,-1.065660717
7229,0.633377552,-0.198337333
7230,0.060939733,-1.215099453
7231,0.048524644,-1.31403764
7232,1.795275211,0.254131034
7233,0.004422646,-2.354317865
7234,0.041164991,-1.38547198
7235,0.407020301,-0.390383929
7236,0.891543388,-0.049857516
7237,2.767678022,0.442115565
7238,0.011382757,-1.943752545
7239,1.286359787,0.109362455
7240,0.149332434,-0.825845856
7241,0.00137842,-2.860618348
7242,0.540746033,-0.267006658
7243,0.040945772,-1.387790935
7244,0.009362364,-2.028614469
7245,1.28E-05,-4.894308879
7246,0.007433257,-2.128820875
7247,0.118648387,-0.92573816
7248,1.533950329,0.185811297
7249,0.173663303,-0.760291943
7250,1.395964861,0.144874486
7251,1.646358967,0.216524533
7252,0.013365907,-1.874001576
7253,1.205660701,0.081225105
7254,0.034203384,-1.465930923
7255,0.058382995,-1.233713627
7256,0.008284135,-2.081752843
7257,0.881234467,-0.054908525
7258,3.293510914,0.517659107
7259,0.092948265,-1.031758711
7260,0.582431674,-0.234755015
7261,0.163676083,-0.786014777
7262,0.11213322,-0.950265707
7263,0.430253178,-0.366275913
7264,0.215445027,-0.666663527
7265,0.262886971,-0.580230937
7266,0.018542403,-1.731833976
7267,0.183467343,-0.736441227
7268,2.23077035,0.348454863
7269,0.003300935,-2.481363054
7270,0.179153666,-0.746774301
7271,0.165908113,-0.780132376
7272,1.244631767,0.095040881
7273,0.014029923,-1.852944716
7274,0.011776804,-1.928972553
7275,1.038485885,0.016400598
7276,0.097022966,-1.013125455
7277,0.000287849,-3.540835289
7278,1.769882917,0.247944538
7279,0.926435232,-0.033184937
7280,0.417227268,-0.379627316
7281,0.000140776,-3.851470573
7282,0.629354417,-0.201104715
7283,0.232953027,-0.632731642
7284,0.110417664,-0.956961445
7285,0.044005666,-1.356491403
7286,0.780589461,-0.107577316
7287,0.36742267,-0.434834051
7288,0.865221262,-0.062872817
7289,0.002630704,-2.579927963
7290,0.076977089,-1.113638516
7291,0.000788497,-3.103199997
7292,0.070139296,-1.154038595
7293,0.409269542,-0.387990575
7294,0.920722902,-0.035871054
7295,0.005074479,-2.294608567
7296,0.893345773,-0.048980413
7297,0.841098487,-0.075153148
7298,0.013904961,-1.85683023
7299,0.588164926,-0.230500878
7300,0.082743198,-1.082267699
7301,0.591188073,-0.228274336
7302,0.783599377,-0.105905918
7303,0.824442565,-0.083839594
7304,0.011801073,-1.928078491
7305,0.067731112,-1.169211793
7306,0.058016233,-1.236450472
7307,0.04448935,-1.351743938
7308,0.568034112,-0.245625583
7309,0.007423909,-2.129367365
7310,0.124169171,-0.905986219
7311,0.047874287,-1.319897683
7312,0.114454053,-0.941368822
7313,0.313966691,-0.503116423
7314,0.130905062,-0.883043559
7315,0.536078513,-0.2707716
7316,0.091746435,-1.037410804
7317,0.114903994,-0.939664876
7318,0.106550969,-0.972442596
7319,0.065204099,-1.185725103
7320,0.064664409,-1.18933469
7321,0.074724734,-1.126535623
7322,0.035272568,-1.452562915
7323,0.716247022,-0.144937171
7324,0.19312036,-0.714171937
7325,0.001825811,-2.738544266
7326,0.001383182,-2.859120668
7327,0.076154105,-1.118306679
7328,0.000726317,-3.138873932
7329,1.032753706,0.013996762
7330,0.112869307,-0.94742414
7331,0.016057106,-1.794332733
7332,0.049817514,-1.302617951
7333,0.029364202,-1.532181794
7334,0.1582416,-0.800679335
7335,0.05682921,-1.245428378
7336,1.817902207,0.259570517
7337,0.194245368,-0.711649328
7338,0.027863409,-1.554965744
7339,0.033742703,-1.471820124
7340,0.056984056,-1.244246643
7341,0.111814223,-0.951502949
7342,0.099507086,-1.002145992
7343,0.128431454,-0.8913286
7344,0.62401551,-0.204804616
7345,0.085939057,-1.065809415
7346,0.176482201,-0.753299089
7347,0.001370682,-2.863063207
7348,0.578802168,-0.237469851
7349,0.010815689,-1.965945795
7350,0.205071509,-0.688094673
7351,0.197558194,-0.704304952
7352,0.168795049,-0.772640296
7353,3.753245115,0.574406928
7354,2.4328022,0.3861068
7355,0.906901956,-0.042439662
7356,0.001626122,-2.788846769
7357,0.261270672,-0.582909338
7358,0.009981362,-2.000810187
7359,0.383582503,-0.416141212
7360,0.065487623,-1.183840771
7361,0.300414413,-0.522279235
7362,0.215265572,-0.667025422
7363,0.006685035,-2.174896295
7364,0.409177452,-0.388088306
7365,0.100144573,-0.999372583
7366,0.068108246,-1.166800306
7367,0.037827365,-1.422193909
7368,0.629853785,-0.200760256
7369,0.271232009,-0.566659059
7370,0.419819534,-0.376937358
7371,1.411649466,0.149726868
7372,0.02015141,-1.695694555
7373,0.00029488,-3.530354238
7374,0.037755277,-1.423022339
7375,0.031624284,-1.499979303
7376,0.091268547,-1.039678864
7377,0.003519058,-2.453573576
7378,1.43644321,0.157288461
7379,2.220261097,0.346404049
7380,0.022340298,-1.650911044
7381,1.195095539,0.077402625
7382,3.366177082,0.527136959
7383,0.481779784,-0.317151427
7384,0.061069161,-1.214178049
7385,3.928791523,0.594258984
7386,0.139668107,-0.854902753
7387,0.225223169,-0.647386936
7388,0.588745892,-0.23007211
7389,0.044569045,-1.350966669
7390,1.086537361,0.036044664
7391,0.431135207,-0.36538651
7392,0.098045237,-1.008573498
7393,0.038076989,-1.419337397
7394,0.09981773,-1.000792309
7395,0.025398292,-1.595195494
7396,0.248887345,-0.603997185
7397,0.053715844,-1.269897598
7398,1.16340816,0.065732106
7399,0.05509533,-1.258885212
7400,0.25642994,-0.591031268
7401,0.225667506,-0.64653097
7402,0.210588917,-0.676564489
7403,0.036515784,-1.437519376
7404,0.075200424,-1.123779713
7405,0.06414555,-1.192833466
7406,0.086693145,-1.06201524
7407,0.260570437,-0.584074859
7408,0.006430529,-2.191753295
7409,0.000672353,-3.172402825
7410,0.045842901,-1.338727909
7411,0.017747996,-1.750850669
7412,0.001104103,-2.956990527
7413,0.11667107,-0.933036817
7414,1.596246719,0.203100018
7415,0.199871555,-0.699249009
7416,0.953299463,-0.020770652
7417,0.017796714,-1.749660182
7418,0.020277813,-1.692978885
7419,0.002605379,-2.584129076
7420,0.734024048,-0.134289712
7421,0.145963609,-0.835755406
7422,0.222686157,-0.65230678
7423,0.000473149,-3.32500215
7424,0.013051794,-1.884329792
7425,1.638762116,0.214515916
7426,0.028059665,-1.551917516
7427,0.350292027,-0.455569748
7428,0.001830808,-2.737357142
7429,0.034164559,-1.46642418
7430,0.001475913,-2.830939109
7431,0.045474127,-1.34223563
7432,0.076139085,-1.118392347
7433,0.916202068,-0.038008732
7434,0.023334892,-1.631994196
7435,1.694176555,0.228958667
7436,0.013415779,-1.872384105
7437,1.999458432,0.30091238
7438,0.514306188,-0.288778251
7439,0.228734076,-0.640669131
7440,0.118354231,-0.926816212
7441,0.41580075,-0.381114731
7442,0.232027695,-0.634460175
7443,0.158466473,-0.800062607
7444,0.421254873,-0.375455062
7445,0.219758108,-0.658055092
7446,0.211576462,-0.67453265
7447,0.055762772,-1.253655649
7448,0.035741054,-1.44683265
7449,3.126254082,0.495024272
7450,0.328639805,-0.483279835
7451,0.128032863,-0.892678542
7452,0.15869993,-0.799423266
7453,0.284675658,-0.545649667
7454,0.491830587,-0.308184466
7455,1.799699783,0.255200064
7456,0.053268477,-1.273529717
7457,0.811157823,-0.090894639
7458,0.312308311,-0.505416458
7459,2.268344402,0.355708994
7460,0.209898472,-0.677990723
7461,0.549759448,-0.259827299
7462,0.003094292,-2.509438769
7463,0.030243589,-1.519366678
7464,0.467016131,-0.330668119
7465,0.775424421,-0.110460526
7466,0.144734874,-0.839426812
7467,0.000274978,-3.560702011
7468,0.058127254,-1.235620191
7469,0.047003448,-1.327870283
7470,1.272988319,0.104824419
7471,0.064950205,-1.187419471
7472,1.660319805,0.220191748
7473,0.140846342,-0.851254428
7474,1.205660701,0.081225105
7475,0.148240939,-0.829031843
7476,0.695897341,-0.157454823
7477,0.171340868,-0.766139038
7478,0.201571301,-0.695571302
7479,0.289431155,-0.538454723
7480,0.711355329,-0.147913411
7481,0.639083683,-0.19444227
7482,0.778763711,-0.108594294
7483,0.012317422,-1.909480185
7484,0.218079805,-0.661384549
7485,0.001845801,-2.733815119
7486,3.862131119,0.586827014
7487,0.151415348,-0.819830101
7488,0.006119207,-2.213304887
7489,0.26906386,-0.570144631
7490,0.553682923,-0.256738871
7491,0.260433376,-0.58430336
7492,0.045640193,-1.340652528
7493,0.088374235,-1.053674334
7494,0.023101479,-1.636360218
7495,0.229464516,-0.639284463
7496,0.016265076,-1.788743912
7497,0.027449209,-1.561470162
7498,0.042964969,-1.366885499
7499,0.038401466,-1.415652197
7500,0.037030332,-1.431442397
7501,3.794204473,0.579120732
7502,0.082625993,-1.08288331
7503,0.551339984,-0.258580511
7504,0.017289279,-1.762223117
7505,0.425926894,-0.370664937
7506,0.074094519,-1.130213917
7507,0.202034175,-0.694575161
7508,0.039725699,-1.400928457
7509,0.08250536,-1.083517835
7510,0.276531994,-0.558254614
7511,0.005764764,-2.239218482
7512,0.002769327,-2.557625683
7513,0.009223353,-2.035111164
7514,0.143427148,-0.843368636
7515,0.075782642,-1.120430259
7516,0.007310308,-2.136064322
7517,0.111455776,-0.952897421
7518,0.006497211,-2.18727301
7519,1.360460281,0.133685867
7520,0.122475006,-0.911952532
7521,0.08255706,-1.083245782
7522,0.088813916,-1.051518981
7523,0.006317644,-2.199444824
7524,0.963129401,-0.016315359
7525,0.035150003,-1.454074637
7526,0.097175926,-1.012441312
7527,0.056227282,-1.250052912
7528,0.005422171,-2.265826811
7529,0.072837554,-1.137644647
7530,0.079813726,-1.097922413
7531,0.072335124,-1.14065077
7532,3.267405987,0.5142031
7533,1.320088387,0.12060301
7534,0.201601997,-0.69550517
7535,1.594702721,0.202679735
7536,0.051924493,-1.284627734
7537,0.027127424,-1.56659144
7538,0.682455301,-0.165925788
7539,0.002605379,-2.584129076
7540,0.286800236,-0.542420496
7541,1.464206219,0.165602247
7542,0.917129278,-0.037569442
7543,0.492134154,-0.307916494
7544,0.133028552,-0.876055136
7545,0.14329268,-0.843775993
7546,0.512108207,-0.290638264
7547,1.104902267,0.043323865
7548,0.011331369,-1.945717611
7549,0.037609711,-1.4247
7550,0.245853171,-0.609324186
7551,2.048805237,0.311500676
7552,0.19475235,-0.710517292
7553,0.135269687,-0.868799516
7554,2.634978771,0.420777121
7555,0.530952573,-0.27494427
7556,0.003355945,-2.474185136
7557,0.260995328,-0.583367266
7558,0.356966406,-0.447372653
7559,0.021306552,-1.671486826
7560,0.166767329,-0.777889027
7561,0.066244118,-1.178852678
7562,0.005323994,-2.273762407
7563,0.054149572,-1.266404973
7564,0.027421257,-1.561912648
7565,0.038984522,-1.409107784
7566,0.016875247,-1.772749874
7567,0.01240314,-1.90646836
7568,0.096910983,-1.013627
7569,1.197280884,0.078196048
7570,0.016073177,-1.793898283
7571,0.189204246,-0.723069122
7572,0.094863065,-1.022902849
7573,0.35967803,-0.444086089
7574,0.073568463,-1.133308315
7575,0.188532934,-0.724612775
7576,4.426277637,0.646038651
7577,0.015537404,-1.808621555
7578,0.022183491,-1.65397011
7579,1.098273158,0.04071037
7580,0.462382078,-0.334999007
7581,1.090711117,0.03770974
7582,0.710708857,-0.148308273
7583,0.203405812,-0.691636641
7584,3.182858944,0.502817392
7585,0.420988709,-0.375729552
7586,0.057682533,-1.238955678
7587,0.006931545,-2.159169969
7588,1.065262914,0.027456808
7589,0.009772672,-2.009986663
7590,0.00702909,-2.153100891
7591,0.039601959,-1.402283327
7592,0.327987105,-0.484143231
7593,0.111621052,-0.952253889
7594,0.001268059,-2.896860414
7595,0.655694664,-0.183298351
7596,0.028150883,-1.550507985
7597,0.137553394,-0.86152869
7598,0.014377688,-1.842310943
7599,0.033459716,-1.475477755
7600,0.277419895,-0.556862397
7601,0.596674085,-0.224262824
7602,0.001001095,-2.999524636
7603,0.164156511,-0.784741886
7604,0.381402254,-0.418616745
7605,1.314991593,0.118922976
7606,0.62640363,-0.203145734
7607,1.433295369,0.156335698
7608,0.1142314,-0.9422145
7609,0.000193339,-3.713681019
7610,0.344346911,-0.463003809
7611,0.118603706,-0.925901739
7612,0.280984342,-0.551317881
7613,0.036394291,-1.438966741
7614,0.770559311,-0.113193927
7615,0.000245422,-3.610086855
7616,1.573552847,0.196881333
7617,0.964520276,-0.015688638
7618,0.119492464,-0.922659484
7619,0.081977457,-1.086305559
7620,0.075129211,-1.124191172
7621,0.050480213,-1.296878821
7622,0.435088396,-0.361422499
7623,0.327223986,-0.485154869
7624,0.167007133,-0.777264978
7625,0.03037462,-1.517489145
7626,0.00395623,-2.402718429
7627,0.03733597,-1.427872567
7628,0.057906661,-1.237271475
7629,0.001070641,-2.970355995
7630,0.201860979,-0.694947624
7631,1.023869634,0.010244663
7632,0.055932548,-1.252335397
7633,0.120979302,-0.917288927
7634,1.38083148,0.140140679
7635,0.09597896,-1.017823958
7636,0.008561455,-2.067452436
7637,0.111844286,-0.951386197
7638,0.51701349,-0.286498125
7639,0.933095694,-0.030073815
7640,0.481296271,-0.317587503
7641,4.781850338,0.679595979
7642,0.002682304,-2.571492001
7643,0.159579694,-0.797022371
7644,0.062959403,-1.2009394
7645,0.044282947,-1.353763487
7646,0.010209952,-1.990976319
7647,0.097201891,-1.012325285
7648,0.028625382,-1.543248707
7649,2.257515907,0.353630819
7650,0.02262808,-1.645352293
7651,0.355942219,-0.448620496
7652,0.075246751,-1.123512245
7653,0.690595269,-0.160776401
7654,0.984675169,-0.006707014
7655,0.76369971,-0.117077374
7656,0.709576666,-0.149000674
7657,0.2904194,-0.536974377
7658,0.051529992,-1.287939922
7659,0.172506675,-0.763194095
7660,0.022936054,-1.639481306
7661,0.216184184,-0.665176082
7662,0.714228809,-0.146162636
7663,0.057175804,-1.24278772
7664,0.490830243,-0.309068686
7665,1.457276225,0.16354188
7666,0.79266268,-0.100911589
7667,0.161767542,-0.791108612
7668,0.010150715,-1.993503375
7669,0.251863807,-0.598834236
7670,2.098644733,0.321938926
7671,0.334380209,-0.475759435
7672,0.19312036,-0.714171937
7673,2.499706507,0.397889021
7674,0.176852047,-0.752389908
7675,0.396021634,-0.402281088
7676,0.901010633,-0.045270084
7677,0.316001773,-0.500310481
7678,0.19016996,-0.720858084
7679,2.923503399,0.465903603
7680,0.185428828,-0.731822747
7681,0.004522334,-2.344637335
7682,1.042925119,0.018253128
7683,0.081230789,-1.090279326
7684,0.007659826,-2.115781098
7685,0.00020347,-3.691500576
7686,0.432005614,-0.364510609
7687,0.282222241,-0.549408764
7688,1.976920247,0.295989149
7689,0.193555132,-0.71319531
7690,0.154564589,-0.810889996
7691,0.014478387,-1.83927981
7692,0.118748963,-0.925370175
7693,2.352093697,0.371454618
7694,0.197864667,-0.703631752
7695,0.10682676,-0.971319944
7696,0.026995966,-1.568701124
7697,0.39015457,-0.408763301
7698,0.21627982,-0.664984001
7699,0.091604821,-1.038081668
7700,0.021806704,-1.661409974
7701,0.252430201,-0.597858688
7702,0.018867197,-1.724292627
7703,0.057252921,-1.24220235
7704,0.339038312,-0.469751222
7705,0.262886971,-0.580230937
7706,0.001629574,-2.787925977
7707,0.163388297,-0.786779054
7708,0.315551311,-0.500930011
7709,0.033690147,-1.472497093
7710,0.078355186,-1.105932256
7711,0.979942799,-0.008799274
7712,0.565011501,-0.247942712
7713,0.009147165,-2.038713471
7714,1.630757093,0.212389276
7715,0.478648424,-0.319983367
7716,0.000301197,-3.521150076
7717,0.039825823,-1.399835239
7718,0.030721257,-1.512561025
7719,0.008177727,-2.087367417
7720,0.003456216,-2.461399144
7721,0.017414404,-1.759091383
7722,0.164503634,-0.783824504
7723,0.017708762,-1.751811808
7724,0.092592441,-1.033424469
7725,0.628479779,-0.201708691
7726,0.022743683,-1.643139201
7727,0.045121856,-1.345613044
7728,0.772124648,-0.112312584
7729,0.09604957,-1.017504577
7730,0.221973568,-0.653698737
7731,0.320678592,-0.493930032
7732,0.275942624,-0.559181211
7733,0.000325508,-3.487438866
7734,0.240015402,-0.619760888
7735,0.104298808,-0.981720656
7736,0.031138266,-1.506705583
7737,0.003146224,-2.502210398
7738,0.00811967,-2.090461635
7739,0.366614789,-0.43579002
7740,1.795208454,0.254114885
7741,0.505316377,-0.296436627
7742,0.388751507,-0.410327915
7743,0.18288739,-0.737816237
7744,0.051893596,-1.284886237
7745,0.04852964,-1.313992932
7746,0.003168921,-2.499088589
7747,1.543556571,0.188522551
7748,0.002744362,-2.561558531
7749,0.044813916,-1.348587103
7750,0.199057624,-0.701021185
7751,0.074764997,-1.126301681
7752,0.005402489,-2.267406138
7753,0.764789104,-0.116458308
7754,0.29974401,-0.523249487
7755,0.29317081,-0.532879273
7756,0.011028997,-1.957463994
7757,0.000712141,-3.147433947
7758,0.231177375,-0.636054672
7759,0.642013013,-0.192456169
7760,0.027413022,-1.562043089
7761,0.02022209,-1.694173957
7762,1.062763214,0.026436514
7763,0.006916628,-2.160105568
7764,0.123141862,-0.909594282
7765,0.024923189,-1.603396396
7766,0.421441585,-0.375262614
7767,0.849566579,-0.070802581
7768,0.095439591,-1.020271433
7769,0.047248404,-1.325612853
7770,0.052590095,-1.279096049
7771,0.041319538,-1.383844544
7772,2.06E-05,-4.685648279
7773,0.645557165,-0.190065294
7774,0.017316695,-1.761534985
7775,0.512108207,-0.290638264
7776,0.007056198,-2.151429265
7777,0.028824616,-1.540236466
7778,1.987626672,0.298334816
7779,0.035722304,-1.447060536
7780,0.017800462,-1.749568738
7781,0.033249412,-1.478216034
7782,0.595234871,-0.225311634
7783,0.437550545,-0.358971771
7784,3.310076237,0.519837996
7785,1.225482225,0.088307017
7786,0.149441674,-0.825528275
7787,0.159680203,-0.796748925
7788,0.225108474,-0.647608155
7789,5.398248672,0.732252887
7790,0.102461725,-0.989438335
7791,0.246095151,-0.608896944
7792,0.051515725,-1.288060188
7793,0.049219634,-1.307861617
7794,0.093423724,-1.029542824
7795,1.412628412,0.150027937
7796,1.487287283,0.172394865
7797,0.010852836,-1.964456757
7798,1.694198132,0.228964198
7799,1.799699783,0.255200064
7800,0.001030153,-2.987098361
7801,0.022840748,-1.641289685
7802,0.082628846,-1.082868312
7803,0.109410428,-0.960941285
7804,0.638526559,-0.194821034
7805,0.0793726,-1.100329395
7806,0.001109818,-2.954748055
7807,0.006280092,-2.20203399
7808,0.503109038,-0.298337881
7809,0.154325455,-0.811562433
7810,0.803756416,-0.094875547
7811,0.44904384,-0.347711257
7812,0.025529495,-1.592957784
7813,0.011160802,-1.952304593
7814,0.979942799,-0.008799274
7815,0.573082149,-0.241783119
7816,0.97414273,-0.011377406
7817,0.02003831,-1.698138899
7818,2.161985874,0.334852852
7819,0.042543266,-1.371169173
7820,0.30483529,-0.515934758
7821,1.793640137,0.253735314
7822,0.004100606,-2.387151974
7823,0.327496201,-0.484793734
7824,0.325394541,-0.487589737
7825,0.070139296,-1.154038595
7826,0.007840808,-2.105639154
7827,0.064788096,-1.188504785
7828,1.002488732,0.0010795
7829,0.639021337,-0.19448464
7830,0.695934832,-0.157431426
7831,0.129411027,-0.888028717
7832,0.024586517,-1.609302984
7833,1.042660952,0.018143109
7834,0.594207764,-0.226061678
7835,0.020075584,-1.697331816
7836,0.620180368,-0.207481985
7837,0.156394646,-0.80577812
7838,0.510953605,-0.291618532
7839,0.094205387,-1.025924262
7840,0.123770781,-0.907381869
7841,0.953990459,-0.020455969
7842,0.301082522,-0.521314455
7843,0.01926041,-1.715334467
7844,0.006229507,-2.205546303
7845,0.020179333,-1.695093189
7846,0.01770279,-1.751958283
7847,0.006137097,-2.212036994
7848,0.040078044,-1.397093483
7849,1.433081508,0.156270892
7850,1.926158667,0.284692059
7851,0.005976188,-2.223575715
7852,0.001024198,-2.98961592
7853,0.351803362,-0.453700014
7854,0.823187411,-0.08450128
7855,0.03464416,-1.460369959
7856,0.472235352,-0.325841505
7857,0.299546808,-0.523535304
7858,0.314667761,-0.50214775
7859,0.012429867,-1.90553352
7860,0.557978034,-0.253382898
7861,0.249015704,-0.603773264
7862,0.719782352,-0.142798806
7863,0.002740083,-2.562236314
7864,0.009175751,-2.037358363
7865,0.073589504,-1.133184126
7866,0.017316695,-1.761534985
7867,0.165756822,-0.780528589
7868,2.883112907,0.45986165
7869,0.397931635,-0.400191533
7870,0.003049963,-2.51570544
7871,0.002598483,-2.58528014
7872,2.04920435,0.311585269
7873,0.259287119,-0.586219058
7874,0.048398923,-1.315164301
7875,0.022342512,-1.650867993
7876,2.177750349,0.338008092
7877,0.007556427,-2.12168352
7878,0.066391155,-1.177889775
7879,0.955908298,-0.019583768
7880,0.04283135,-1.368238236
7881,0.249380291,-0.603137873
7882,0.364554912,-0.438237046
7883,1.22552979,0.088323872
7884,0.050711401,-1.294894393
7885,0.378381759,-0.422069808
7886,0.112232856,-0.949879984
7887,0.128667951,-0.890529616
7888,0.076716892,-1.115108997
7889,0.004031627,-2.394519708
7890,1.933372259,0.286315483
7891,1.056477785,0.023860369
7892,0.023511313,-1.628723119
7893,0.39015457,-0.408763301
7894,0.001293418,-2.888260944
7895,0.022713618,-1.643713676
7896,0.171087235,-0.766782392
7897,0.133096591,-0.875833069
7898,0.021076284,-1.676205951
7899,0.470427424,-0.327507369
7900,0.000785162,-3.105040903
7901,0.057682533,-1.238955678
7902,0.08692617,-1.060849457
7903,0.031818304,-1.49732297
7904,1.607651949,0.206192031
7905,0.037827365,-1.422193909
7906,0.262595385,-0.58071291
7907,0.00077325,-3.111680034
7908,0.157151744,-0.803680796
7909,0.00446454,-2.350223311
7910,0.013808907,-1.859840695
7911,0.025821591,-1.588017006
7912,0.220702991,-0.656191781
7913,0.070446201,-1.152142424
7914,0.036466938,-1.438100707
7915,0.534066916,-0.272404325
7916,0.280292302,-0.552388829
7917,0.291247457,-0.535737858
7918,0.007641135,-2.11684214
7919,0.023752661,-1.624287722
7920,0.158580214,-0.799751001
7921,0.41605556,-0.38084867
7922,0.070462309,-1.15204313
7923,0.318298012,-0.497166074
7924,0.969737053,-0.01334601
7925,0.000678071,-3.168724869
7926,0.010974996,-1.959595638
7927,0.513780296,-0.289222556
7928,0.003594487,-2.444363058
7929,0.059166793,-1.227921972
7930,0.294151992,-0.531428207
7931,3.349290371,0.524952801
7932,0.032265786,-1.49125775
7933,1.557513595,0.192431846
7934,0.007189829,-2.143281416
7935,0.704052389,-0.152395024
7936,0.029666636,-1.527731695
7937,0.200731248,-0.697385016
7938,0.045047443,-1.346329852
7939,0.15395312,-0.812611505
7940,0.0113705,-1.944220452
7941,0.161354646,-0.792218525
7942,0.935643137,-0.028889764
7943,0.006061622,-2.21741112
7944,0.124195702,-0.905893432
7945,0.000180586,-3.743316496
7946,0.179387629,-0.74620751
7947,0.062173311,-1.206396006
7948,0.211630285,-0.674422184
7949,0.009305439,-2.031263135
7950,1.383435845,0.140959024
7951,0.209488153,-0.678840531
7952,0.011008481,-1.958272583
7953,0.205444142,-0.687306237
7954,0.00077051,-3.113221524
7955,0.008207876,-2.085769201
7956,0.50436908,-0.297251545
7957,2.571806192,0.410238238
7958,0.014511756,-1.838280042
7959,0.012248183,-1.911928345
7960,0.017414404,-1.759091383
7961,0.583577156,-0.233901717
7962,0.522703111,-0.281744915
7963,0.018697675,-1.728212386
7964,1.27409482,0.10520175
7965,0.305775046,-0.514597959
7966,0.193640009,-0.713004907
7967,0.029399622,-1.53165825
7968,0.026220208,-1.581363867
7969,0.070663713,-1.150803547
7970,0.981067181,-0.008301252
7971,0.316909313,-0.499064998
7972,0.001306753,-2.883806641
7973,1.601069093,0.204410074
7974,0.074831814,-1.125913729
7975,0.211733997,-0.674209404
7976,4.530219078,0.656119205
7977,0.317123085,-0.498772142
7978,0.03822593,-1.417641938
7979,0.056890361,-1.24496131
7980,0.020072078,-1.697407657
7981,0.218208537,-0.661128263
7982,0.093105651,-1.031023957
7983,0.915495515,-0.038343779
7984,0.029504493,-1.530111846
7985,0.159638837,-0.796861445
7986,1.374812603,0.138243505
7987,0.03151802,-1.501441077
7988,0.005129985,-2.28988394
7989,0.09597896,-1.017823958
7990,1.354511619,0.131782735
7991,0.588652253,-0.230141189
7992,0.051839832,-1.285336413
7993,0.088723049,-1.051963544
7994,0.00446454,-2.350223311
7995,0.033316173,-1.477344896
7996,0.744724035,-0.128004629
7997,1.74727428,0.242361084
7998,0.144644096,-0.839699287
7999,0.021444712,-1.668679785
8000,0.075835578,-1.120126998
8001,0.001104103,-2.956990527
8002,0.005592771,-2.252372973
8003,0.000417741,-3.379092579
8004,0.903287709,-0.044173899
8005,0.005393241,-2.268150205
8006,0.020381775,-1.690758002
8007,0.233708054,-0.631326321
8008,0.1383636,-0.858978148
8009,0.113404468,-0.945369836
8010,0.214268491,-0.66904169
8011,0.883055687,-0.054011908
8012,0.020819344,-1.681532967
8013,0.06749703,-1.170715337
8014,1.251052141,0.097275411
8015,0.009298353,-2.031593993
8016,0.363606751,-0.439368062
8017,0.162729815,-0.78853287
8018,0.102736279,-0.988276166
8019,0.002925999,-2.533725896
8020,0.000341834,-3.466184995
8021,0.089505993,-1.048147886
8022,0.018638471,-1.729589714
8023,0.386338145,-0.41303241
8024,0.095423333,-1.020345417
8025,0.0733281,-1.134729567
8026,0.002771824,-2.557234328
8027,0.101254262,-0.994586687
8028,0.001894586,-2.722485778
8029,0.011268898,-1.948118555
8030,0.921091795,-0.035697086
8031,0.011331369,-1.945717611
8032,0.509591103,-0.292778163
8033,0.587356091,-0.231098524
8034,0.421491951,-0.375210715
8035,0.189461917,-0.722478073
8036,0.019155864,-1.717698262
8037,0.002040925,-2.69017301
8038,0.046213243,-1.335233552
8039,0.459201097,-0.337997083
8040,0.064154387,-1.192773644
8041,0.00676733,-2.169582631
8042,0.252708375,-0.597380364
8043,0.162859485,-0.788186944
8044,0.369213134,-0.432722858
8045,0.523254275,-0.281287215
8046,0.029573936,-1.529090871
8047,2.125380039,0.327436598
8048,0.325313419,-0.487698022
8049,0.003848766,-2.414678495
8050,0.375384957,-0.425523136
8051,0.113035627,-0.946784653
8052,0.684887052,-0.164381044
8053,0.274658591,-0.561206813
8054,0.186920539,-0.728342976
8055,0.003395152,-2.469140802
8056,0.004375527,-2.358969617
8057,0.408004522,-0.389335023
8058,0.011972709,-1.921807587
8059,0.457809448,-0.339315249
8060,0.345752895,-0.461234175
8061,0.468078643,-0.329681174
8062,0.466268033,-0.331364359
8063,0.56703347,-0.246391306
8064,0.088330582,-1.053888909
8065,0.149404719,-0.825635684
8066,0.001328777,-2.876547841
8067,0.3680031,-0.434148523
8068,0.259720981,-0.585492965
8069,1.191186666,0.075979824
8070,0.028114606,-1.551068003
8071,1.155299783,0.062694692
8072,0.120223366,-0.920011118
8073,0.003263507,-2.486315477
8074,0.490029812,-0.309777498
8075,0.354984164,-0.44979102
8076,0.004991807,-2.30174221
8077,0.203339487,-0.691778276
8078,0.130565628,-0.884171137
8079,0.071464248,-1.145911172
8080,0.208200634,-0.681517953
8081,0.657551169,-0.182070446
8082,0.008403063,-2.07556239
8083,1.108005047,0.044541739
8084,0.264234245,-0.578010898
8085,0.641055644,-0.193104272
8086,1.278938293,0.106849591
8087,0.049433984,-1.305974389
8088,0.185218856,-0.732314803
8089,0.424823493,-0.371791475
8090,0.018571308,-1.73115751
8091,0.105954982,-0.974878617
8092,0.420377076,-0.376360975
8093,0.009977822,-2.00096424
8094,0.267365843,-0.572894076
8095,0.107187413,-0.969856212
8096,0.114500828,-0.941191372
8097,0.094331555,-1.025343006
8098,0.282058984,-0.549660063
8099,0.02045349,-1.68923257
8100,0.002751258,-2.560468723
8101,1.792097211,0.253361564
8102,0.012104979,-1.917035967
8103,0.011220098,-1.950003368
8104,0.079454854,-1.099879565
8105,0.300434709,-0.522249896
8106,1.943683386,0.288625522
8107,0.022673763,-1.644476391
8108,0.038551159,-1.413962559
8109,0.64346236,-0.191476853
8110,0.544501424,-0.26400098
8111,0.00781041,-2.107326161
8112,0.006772422,-2.169256003
8113,0.170161426,-0.769138883
8114,0.772557676,-0.112069088
8115,0.01720058,-1.764456912
8116,0.334527642,-0.475567991
8117,0.23251985,-0.633539966
8118,0.074831814,-1.125913729
8119,2.338860512,0.369004322
8120,0.099882141,-1.000512158
8121,4.781850338,0.679595979
8122,0.582822561,-0.234463645
8123,0.100205719,-0.999107489
8124,1.697311163,0.229761468
8125,0.193673983,-0.712928715
8126,0.007830518,-2.106209491
8127,1.045312166,0.019246005
8128,0.048998203,-1.309819846
8129,0.392752111,-0.405881472
8130,0.079444945,-1.099933732
8131,0.046629984,-1.331334734
8132,0.442314923,-0.354268408
8133,0.136384159,-0.865236069
8134,0.122783452,-0.91086016
8135,0.026167486,-1.582238002
8136,0.127643049,-0.894002831
8137,0.008422568,-2.074555499
8138,0.002407868,-2.618367296
8139,0.19151397,-0.71779954
8140,0.033829141,-1.470709025
8141,0.041823272,-1.378581997
8142,0.023047196,-1.63738191
8143,0.276293486,-0.558629353
8144,0.45703721,-0.34004844
8145,0.012729227,-1.895197982
8146,0.538105369,-0.269132675
8147,0.030545756,-1.515049119
8148,0.001504957,-2.822475882
8149,0.110332794,-0.957295382
8150,0.264496446,-0.57758016
8151,0.008506611,-2.070243427
8152,0.080450356,-1.09447203
8153,0.162608638,-0.788856387
8154,0.063001268,-1.200650712
8155,0.449924886,-0.346859984
8156,0.401533663,-0.396278039
8157,0.399343044,-0.398653876
8158,1.065262914,0.027456808
8159,0.385752767,-0.41369095
8160,0.257050365,-0.589981775
8161,0.588526905,-0.230233679
8162,0.014423633,-1.840925337
8163,0.013201451,-1.879378334
8164,1.51657939,0.18086515
8165,0.008852876,-2.052915629
8166,1.03069365,0.013129601
8167,0.044066921,-1.355887294
8168,0.050959077,-1.292778449
8169,0.810968816,-0.090995845
8170,0.273709148,-0.562710687
8171,2.627506733,0.419543838
8172,0.002733901,-2.56321723
8173,1.374294996,0.138079965
8174,0.007856776,-2.104755628
8175,0.787810743,-0.103578101
8176,0.194986522,-0.709995407
8177,0.09253148,-1.033710492
8178,0.0031221,-2.505553171
8179,2.890393734,0.460957007
8180,0.19475235,-0.710517292
8181,0.000403442,-3.394218847
8182,0.898926497,-0.046275818
8183,1.436699152,0.157365835
8184,0.677200794,-0.169282541
8185,0.02514711,-1.599511915
8186,0.38538909,-0.414100584
8187,0.330294043,-0.481099259
8188,0.006650694,-2.177133022
8189,0.004708631,-2.327105346
8190,0.01895142,-1.722358249
8191,1.28546834,0.109061385
8192,0.066635646,-1.176293388
8193,0.371086627,-0.430524696
8194,0.654965997,-0.183781246
8195,0.014691854,-1.832923399
8196,0.185644984,-0.73131678
8197,0.899842143,-0.045833671
8198,0.014814604,-1.829309951
8199,0.87415421,-0.058411946
8200,0.001492221,-2.826166879
8201,0.054908033,-1.26036411
8202,0.427354515,-0.369211704
8203,1.204529285,0.080817363
8204,0.145262212,-0.837847348
8205,0.006033066,-2.21946191
8206,0.375614583,-0.425257554
8207,0.307586819,-0.512032279
8208,0.003952074,-2.403174896
8209,0.157486141,-0.802757659
8210,0.480735719,-0.318093608
8211,0.107108802,-0.97017484
8212,0.234112039,-0.630576252
8213,0.024759345,-1.606260853
8214,0.05416448,-1.266285419
8215,2.930513859,0.46694378
8216,0.017365433,-1.760314376
8217,0.092982046,-1.0316009
8218,0.65539968,-0.183493775
8219,0.060943995,-1.215069083
8220,0.025102468,-1.600283574
8221,0.093124226,-1.030937325
8222,0.311309278,-0.506807936
8223,0.051018324,-1.292273815
8224,0.017966738,-1.745530766
8225,1.737431288,0.239907638
8226,0.029141802,-1.535483592
8227,0.097650573,-1.010325206
8228,0.053955998,-1.267960268
8229,0.098943487,-1.004612789
8230,0.035404094,-1.45094652
8231,0.046279486,-1.334611471
8232,0.022057561,-1.656442507
8233,0.775164366,-0.1106062
8234,0.003572275,-2.447055152
8235,0.081393227,-1.089411733
8236,1.765408158,0.246845129
8237,0.942301035,-0.025810332
8238,0.267118633,-0.573295817
8239,0.009620612,-2.016797278
8240,0.98516494,-0.006491052
8241,0.026486214,-1.576980112
8242,0.161134079,-0.792812599
8243,0.007950564,-2.099602067
8244,0.345131963,-0.462014818
8245,0.214054003,-0.669476645
8246,0.059527293,-1.225283868
8247,0.015392909,-1.812679303
8248,0.974020541,-0.011431884
8249,0.00383416,-2.416329816
8250,0.427354515,-0.369211704
8251,0.075710259,-1.120845266
8252,0.001650401,-2.78241045
8253,0.459417522,-0.337792445
8254,0.545645773,-0.263089205
8255,0.004895605,-2.310193617
8256,0.094370499,-1.025163747
8257,0.000414524,-3.382450325
8258,0.658900678,-0.181180045
8259,0.172613204,-0.762925987
8260,2.405822039,0.381263499
8261,2.669704676,0.426463222
8262,2.319817781,0.365453873
8263,1.501010418,0.176383707
8264,0.211049065,-0.675616568
8265,0.000347316,-3.459275788
8266,0.042669613,-1.369881297
8267,0.040738985,-1.389989796
8268,0.049739029,-1.303302695
8269,0.120165758,-0.92021927
8270,0.027281253,-1.564135692
8271,0.176363587,-0.753591076
8272,0.062059376,-1.207192593
8273,0.336386055,-0.473162017
8274,0.31240496,-0.505282079
8275,0.001475913,-2.830939109
8276,0.029883249,-1.52457219
8277,0.013645231,-1.865019114
8278,2.688542604,0.429516923
8279,0.029364202,-1.532181794
8280,0.012459889,-1.904485825
8281,0.732682586,-0.135084131
8282,1.297524214,0.113115471
8283,0.003855416,-2.413928745
8284,0.003023817,-2.519444567
8285,0.095530823,-1.019856481
8286,0.024170257,-1.616718729
8287,0.513548076,-0.289418893
8288,2.928419113,0.466633233
8289,0.243416905,-0.613649263
8290,2.129316807,0.328240282
8291,0.704878867,-0.15188551
8292,2.466637135,0.392105265
8293,0.009123068,-2.039859074
8294,0.118651032,-0.925728478
8295,0.009218629,-2.035333685
8296,1.82814765,0.262011268
8297,0.008422568,-2.074555499
8298,0.394610345,-0.403831533
8299,0.170820564,-0.767459848
8300,0.005939809,-2.226227544
8301,0.000279745,-3.553237577
8302,0.215353534,-0.666847998
8303,0.013124978,-1.88190141
8304,0.017844023,-1.748507221
8305,0.216228634,-0.665086795
8306,0.339499116,-0.469161352
8307,0.87862891,-0.056194511
8308,0.036541529,-1.437213285
8309,0.017240303,-1.763455115
8310,0.415834427,-0.381079558
8311,0.185135439,-0.73251044
8312,0.019598646,-1.707773929
8313,2.589751244,0.41325805
8314,0.061967056,-1.207839135
8315,0.000913322,-3.039376094
8316,0.022849252,-1.641128004
8317,1.149378896,0.060463219
8318,2.626646519,0.419401631
8319,0.920968056,-0.035755433
8320,0.049347524,-1.306734637
8321,0.001935634,-2.713176744
8322,0.237829819,-0.623733694
8323,0.001010146,-2.995615855
8324,0.424356878,-0.372268755
8325,4.192639351,0.622487506
8326,0.283439428,-0.547539738
8327,0.489249825,-0.310469321
8328,0.043995168,-1.356595019
8329,0.965387702,-0.015298238
8330,0.332795858,-0.477822087
8331,0.141380399,-0.849610796
8332,0.301001281,-0.521431657
8333,0.017547362,-1.755788175
8334,2.224584818,0.347248969
8335,1.162025928,0.065215819
8336,0.626588345,-0.203017688
8337,0.10609822,-0.974291903
8338,0.058281224,-1.234471334
8339,0.002459242,-2.609198813
8340,0.009190043,-2.036682436
8341,0.020000452,-1.698960186
8342,0.081743933,-1.087544469
8343,2.678491354,0.427890249
8344,0.461304098,-0.336012687
8345,0.745006561,-0.127839902
8346,2.338860512,0.369004322
8347,0.071972884,-1.142831093
8348,0.114454053,-0.941368822
8349,0.002740321,-2.562198638
8350,0.078197114,-1.106809274
8351,0.198144078,-0.703018902
8352,0.201114669,-0.696556251
8353,0.098915733,-1.004734625
8354,0.079078116,-1.101943689
8355,0.105592169,-0.97636829
8356,0.015205304,-1.818004889
8357,0.159364119,-0.797609453
8358,0.028056651,-1.551964165
8359,0.43637839,-0.360136765
8360,0.389536053,-0.409452341
8361,0.133056313,-0.875964516
8362,0.001207219,-2.918214032
8363,0.2525208,-0.597702844
8364,1.631218672,0.212512184
8365,0.109531589,-0.960460612
8366,6.38E-05,-4.195349991
8367,1.360435963,0.133678104
8368,0.69928062,-0.155348508
8369,0.262030303,-0.58164848
8370,0.101989359,-0.991445139
8371,0.050529968,-1.296450977
8372,0.757664502,-0.12052306
8373,0.003733095,-2.427930902
8374,1.571254492,0.196246532
8375,0.134299785,-0.871924683
8376,0.734541416,-0.133983712
8377,0.019233046,-1.715951927
8378,0.092406057,-1.034299562
8379,0.242629156,-0.615057013
8380,0.069524311,-1.157863309
8381,0.017842969,-1.748532881
8382,0.726554215,-0.138731973
8383,0.027782019,-1.556236192
8384,0.01756013,-1.755472274
8385,0.092509963,-1.033811495
8386,0.017680772,-1.752498785
8387,0.065298244,-1.185098495
8388,0.028492035,-1.545276526
8389,1.017160773,0.007389603
8390,1.331575871,0.124365917
8391,0.54611659,-0.26271463
8392,0.063771054,-1.195376404
8393,0.007742041,-2.111144545
8394,0.012207909,-1.913358732
8395,0.247009888,-0.607285661
8396,0.245057806,-0.610731458
8397,0.011923118,-1.923610174
8398,0.079870626,-1.09761291
8399,0.002495035,-2.602923428
8400,1.511688948,0.179462438
8401,0.302637458,-0.51907732
8402,0.392251343,-0.406435561
8403,3.626535892,0.55949198
8404,0.075401649,-1.122619157
8405,1.576633334,0.197730704
8406,0.038523749,-1.414271461
8407,0.000345528,-3.461516705
8408,0.033581451,-1.473900548
8409,0.094792373,-1.023226602
8410,0.78891331,-0.102970717
8411,3.407785892,0.532472301
8412,1.43750906,0.157610591
8413,0.000139704,-3.854792642
8414,0.8311342,-0.080328847
8415,0.235142499,-0.62866887
8416,0.04070133,-1.390391402
8417,0.044250559,-1.354081238
8418,0.134259447,-0.872055144
8419,0.036065597,-1.442906873
8420,0.0050829,-2.29388846
8421,1.017735243,0.007634814
8422,0.0760317,-1.1190053
8423,0.303867429,-0.517315848
8424,0.699379086,-0.155287359
8425,0.065500908,-1.183752682
8426,0.006264218,-2.203133128
8427,0.003007059,-2.52185812
8428,0.359429151,-0.444386703
8429,0.000300958,-3.521493862
8430,0.029404022,-1.531593264
8431,0.258086383,-0.588234908
8432,0.131891727,-0.879782444
8433,0.003731789,-2.428082912
8434,0.00457621,-2.339494061
8435,0.035550211,-1.449157822
8436,0.011554582,-1.937245759
8437,1.673477173,0.223619793
8438,0.293779463,-0.531978568
8439,0.012739467,-1.894848759
8440,0.327189088,-0.485201189
8441,1.341786385,0.127683381
8442,0.553132653,-0.257170703
8443,0.420953959,-0.375765401
8444,0.11415983,-0.942486687
8445,0.001075047,-2.968572427
8446,0.085378051,-1.068653764
8447,0.150458232,-0.822584047
8448,0.272543967,-0.564563427
8449,0.011692917,-1.932077134
8450,0.03024995,-1.519275345
8451,0.775666237,-0.110325112
8452,1.950683951,0.290186911
8453,0.060531717,-1.218017009
8454,1.874630928,0.272915778
8455,0.000923922,-3.034364749
8456,2.649931192,0.423234597
8457,0.734071076,-0.134261888
8458,0.077012293,-1.113439945
8459,0.010313431,-1.986596841
8460,0.883194208,-0.053943788
8461,1.176469088,0.07058052
8462,2.23546505,0.349367884
8463,0.071054071,-1.148411033
8464,0.002906268,-2.53666441
8465,0.101140603,-0.99507446
8466,1.890250206,0.276519294
8467,0.086793922,-1.061510687
8468,0.334431559,-0.475692747
8469,0.206714764,-0.684628504
8470,0.071674772,-1.144633682
8471,0.47267884,-0.325433839
8472,1.766132593,0.247023305
8473,0.284721315,-0.545580019
8474,0.233303428,-0.632078881
8475,8.63164711,0.936093677
8476,0.253727198,-0.595632977
8477,0.309508264,-0.509327751
8478,0.002419047,-2.616355725
8479,0.150063306,-0.82372549
8480,0.006877915,-2.162543225
8481,0.036401764,-1.438877576
8482,1.156589508,0.063179248
8483,0.00439155,-2.35738216
8484,4.126845837,0.615618246
8485,0.118878208,-0.92489775
8486,1.430090904,0.155363644
8487,0.911626101,-0.040183249
8488,0.494714111,-0.305645702
8489,0.244266883,-0.61213541
8490,0.283451647,-0.547521016
8491,0.006369646,-2.195884692
8492,0.083916537,-1.076152444
8493,0.091610476,-1.038054859
8494,0.069802724,-1.15612763
8495,0.041620322,-1.380694569
8496,0.005713086,-2.24312923
8497,1.366455317,0.135595435
8498,0.024500441,-1.610826102
8499,0.000761338,-3.118422335
8500,0.005412211,-2.266625266
8501,0.728693843,-0.1374549
8502,0.104673147,-0.980164718
8503,0.324458539,-0.488840791
8504,0.065784797,-1.181874461
8505,3.556898832,0.551071513
8506,1.61119771,0.207148836
8507,0.094146147,-1.026197447
8508,2.83700943,0.452860779
8509,0.507077098,-0.294926004
8510,0.084885493,-1.071166525
8511,0.306253374,-0.513919119
8512,0.141623795,-0.848863772
8513,0.43209818,-0.364417563
8514,0.064756252,-1.188718296
8515,0.734071076,-0.134261888
8516,0.002330922,-2.632472205
8517,0.345316291,-0.461782933
8518,0.024014087,-1.619533913
8519,0.253226578,-0.596490713
8520,0.305605412,-0.51483896
8521,0.008435571,-2.073885534
8522,0.054050982,-1.267196411
8523,1.865408659,0.270773988
8524,1.355411053,0.132071023
8525,0.260043085,-0.584954691
8526,0.135273322,-0.868787843
8527,0.000872589,-3.059190349
8528,0.096288867,-1.016423922
8529,0.00251953,-2.598680424
8530,0.00060123,-3.220959305
8531,0.666033983,-0.176503611
8532,1.105407,0.04352221
8533,0.003513,-2.454321911
8534,0.006511187,-2.186339851
8535,0.442209125,-0.3543723
8536,0.069211222,-1.159823481
8537,0.360684365,-0.442872683
8538,0.292603701,-0.533720184
8539,2.186014175,0.339652974
8540,0.271641582,-0.566003749
8541,0.139573038,-0.85519847
8542,0.022718979,-1.643611189
8543,0.005293164,-2.276284655
8544,1.676592588,0.224427542
8545,1.129598379,0.052924061
8546,0.015610757,-1.806576029
8547,0.194560811,-0.710944632
8548,0.00655027,-2.18374082
8549,0.029897133,-1.524370458
8550,0.944832444,-0.024645202
8551,0.723507464,-0.140556984
8552,0.377514541,-0.423066316
8553,0.01252205,-1.90232456
8554,0.059145894,-1.2280754
8555,1.190421939,0.075700922
8556,0.425257593,-0.371347923
8557,0.004412201,-2.355344688
8558,1.785747647,0.251820087
8559,0.016379423,-1.78570139
8560,0.111262321,-0.953651883
8561,0.01198331,-1.92142321
8562,0.524556994,-0.280207318
8563,0.309233814,-0.509713022
8564,0.814969599,-0.088858591
8565,0.005178372,-2.285806762
8566,0.00507946,-2.294182427
8567,0.003274914,-2.484800147
8568,0.00396288,-2.401989129
8569,0.106026493,-0.974585603
8570,2.033161879,0.308171958
8571,0.002826507,-2.548749939
8572,0.008975399,-2.046946249
8573,2.07E-05,-4.683145146
8574,0.01681816,-1.774221515
8575,0.078644484,-1.104331731
8576,0.156479254,-0.805543232
8577,0.095610455,-1.019494617
8578,0.119316638,-0.923298994
8579,0.578802168,-0.237469851
8580,0.457991719,-0.339142374
8581,0.217381388,-0.662777643
8582,0.10571155,-0.975877561
8583,0.394826204,-0.403594032
8584,2.499706507,0.397889021
8585,0.870686412,-0.060138233
8586,0.243930668,-0.612733596
8587,0.013848059,-1.858611099
8588,0.216972396,-0.663595516
8589,0.001676941,-2.775482292
8590,0.090073086,-1.045404956
8591,0.213039815,-0.671539223
8592,0.100582883,-0.997475921
8593,0.004616199,-2.335715472
8594,0.711599946,-0.147764094
8595,0.261915356,-0.581839038
8596,0.239796132,-0.620157827
8597,1.22552979,0.088323872
8598,0.194116369,-0.711937841
8599,0.802857816,-0.09536136
8600,0.077769056,-1.109193173
8601,0.077411212,-1.111196133
8602,0.021876102,-1.660030054
8603,0.069531538,-1.157818167
8604,1.077507973,0.032420492
8605,0.643396676,-0.191521187
8606,0.046203908,-1.335321294
8607,4.006814003,0.602799183
8608,0.224219009,-0.649327571
8609,0.02414396,-1.617191491
8610,0.058200698,-1.235071804
8611,0.001138873,-2.943524773
8612,0.063450232,-1.197566785
8613,0.083786964,-1.076823544
8614,0.152729347,-0.816077504
8615,1.324307442,0.121988819
8616,0.232576817,-0.633433577
8617,1.018183231,0.00782594
8618,0.23313424,-0.632393938
8619,0.196032301,-0.707672363
8620,0.041694872,-1.379917354
8621,0.241318449,-0.617409474
8622,0.427504957,-0.369058845
8623,2.956022024,0.470707665
8624,0.087779313,-1.056607821
8625,0.452983022,-0.343918075
8626,2.351112127,0.371273342
8627,0.096321881,-1.016275046
8628,0.027230095,-1.564950842
8629,0.041338068,-1.38364983
8630,0.986159921,-0.006052652
8631,3.672625542,0.56497665
8632,0.310241133,-0.508300622
8633,0.049599167,-1.304525618
8634,0.001344016,-2.871595694
8635,0.006453152,-2.190228118
8636,0.038784549,-1.411341258
8637,0.270597577,-0.567676096
8638,0.225480661,-0.646890701
8639,0.002349713,-2.628985115
8640,0.655144751,-0.183662734
8641,0.026690517,-1.57364302
8642,0.024573257,-1.609537274
8643,0.049099106,-1.308926412
8644,1.24429512,0.094923398
8645,0.000829353,-3.081260764
8646,1.22820878,0.089272198
8647,0.001924331,-2.715720235
8648,0.000146855,-3.83311108
8649,0.083280466,-1.079456851
8650,1.872516394,0.272425629
8651,0.062576286,-1.203590213
8652,0.580357254,-0.236304583
8653,0.035208583,-1.453351455
8654,0.019630324,-1.70707253
8655,0.036629219,-1.436172346
8656,0.015278331,-1.815924085
8657,0.133013725,-0.876103543
8658,0.002825675,-2.548877816
8659,0.248846173,-0.604069033
8660,0.009165475,-2.037845016
8661,0.066623047,-1.176375509
8662,0.512295723,-0.29047927
8663,0.327742249,-0.484467571
8664,0.044333585,-1.353267152
8665,1.107146621,0.044205139
8666,0.072768718,-1.138055276
8667,0.06119173,-1.213307267
8668,0.013566439,-1.867534132
8669,0.300871223,-0.521619348
8670,0.147697881,-0.830625736
8671,0.816807449,-0.08788031
8672,0.193339884,-0.713678546
8673,2.079174757,0.317890994
8674,0.001096482,-2.959998616
8675,0.051388908,-1.289130609
8676,0.18024759,-0.744130533
8677,0.17362693,-0.760382915
8678,0.034120437,-1.466985418
8679,0.084421843,-1.07354517
8680,0.469740152,-0.328142316
8681,0.164774522,-0.783109939
8682,0.973279774,-0.011762302
8683,0.014059193,-1.852039623
8684,0.008908764,-2.050182569
8685,0.11606314,-0.935305683
8686,0.330909014,-0.480291403
8687,0.010310245,-1.986731025
8688,0.064181998,-1.192586765
8689,0.054762006,-1.261520653
8690,0.075820878,-1.12021119
8691,7.19E-05,-4.143388194
8692,3.692192554,0.567284342
8693,0.000694987,-3.15802331
8694,0.002265746,-2.644788866
8695,0.722898066,-0.140922937
8696,0.46197322,-0.335383199
8697,0.004069857,-2.390420868
8698,0.268306375,-0.571369009
8699,0.260775656,-0.583732954
8700,0.723113358,-0.140793616
8701,0.063803598,-1.195154828
8702,0.068037979,-1.167248593
8703,0.083836846,-1.076565068
8704,0.512423217,-0.290371201
8705,0.354163259,-0.450796494
8706,0.150006875,-0.823888835
8707,2.000074387,0.301046148
8708,1.109664798,0.045191809
8709,0.006714046,-2.173015657
8710,0.60008359,-0.22178825
8711,0.443842769,-0.352770851
8712,0.184613854,-0.733735712
8713,2.038570404,0.309325715
8714,0.085534006,-1.067861185
8715,0.095282242,-1.020988034
8716,0.122436084,-0.91209057
8717,0.309632629,-0.50915328
8718,0.851596951,-0.069765902
8719,0.052419409,-1.280507879
8720,1.970093489,0.294486836
8721,0.419545472,-0.377220962
8722,0.245287031,-0.610325414
8723,0.000168071,-3.774507298
8724,0.195732817,-0.708336353
8725,0.002872153,-2.541792401
8726,0.024191087,-1.616344615
8727,0.179405868,-0.746163356
8728,0.01176891,-1.929263755
8729,0.649854064,-0.187184161
8730,0.00970184,-2.013145908
8731,0.042802684,-1.368528997
8732,0.013346498,-1.874632678
8733,2.981950283,0.474500398
8734,0.061850071,-1.208659798
8735,1.576838732,0.197787279
8736,0.702453315,-0.153382533
8737,0.167145222,-0.776906032
8738,0.001237342,-2.90751028
8739,0.263224542,-0.579673621
8740,0.7509799,-0.124371687
8741,0.364599854,-0.43818351
8742,0.327840924,-0.484336835
8743,0.1169478,-0.932007944
8744,0.412876636,-0.384179693
8745,0.708794177,-0.149479859
8746,0.109192528,-0.96180708
8747,2.325359821,0.366490164
8748,0.087943196,-1.055797754
8749,0.06124185,-1.212951697
8750,0.370515078,-0.431194113
8751,0.699379086,-0.155287359
8752,0.45464018,-0.342332185
8753,0.261249006,-0.582945354
8754,0.001969423,-2.705660911
8755,0.028418113,-1.54640477
8756,0.210503727,-0.67674021
8757,0.010617671,-1.973970752
8758,0.04430325,-1.353564418
8759,0.118151084,-0.927562291
8760,0.087291218,-1.059029445
8761,2.603252888,0.415516359
8762,1.991260529,0.299128085
8763,0.036997132,-1.431831941
8764,0.002367196,-2.625765799
8765,0.645278871,-0.190252555
8766,0.189874411,-0.721533561
8767,1.267098188,0.10281027
8768,0.014601868,-1.835591592
8769,0.065824874,-1.181609965
8770,0.052172434,-1.282558905
8771,0.01102263,-1.957714765
8772,0.011712711,-1.931342561
8773,0.418901682,-0.377887896
8774,0.162923187,-0.788017103
8775,0.200761676,-0.697319188
8776,0.022034939,-1.65688814
8777,0.381323457,-0.418706479
8778,0.069511965,-1.157940435
8779,0.166005552,-0.779877387
8780,0.057314049,-1.241738906
8781,1.455077291,0.162886063
8782,0.371607661,-0.429915341
8783,2.018038034,0.304929347
8784,3.311173439,0.51998193
8785,0.031778462,-1.497867122
8786,0.072311945,-1.140789955
8787,0.11834576,-0.926847298
8788,0.573251486,-0.241654811
8789,0.083286278,-1.079426546
8790,1.233428121,0.091113846
8791,0.424823493,-0.371791475
8792,0.005577953,-2.25352518
8793,0.184180826,-0.734755584
8794,1.929298878,0.285399512
8795,0.071491666,-1.145744581
8796,0.001164711,-2.933781663
8797,0.185156539,-0.732460946
8798,0.000185115,-3.732558625
8799,0.271004677,-0.567023214
8800,0.148610383,-0.827950846
8801,0.017478952,-1.757484606
8802,0.19418636,-0.71178128
8803,0.012605514,-1.899439428
8804,0.405973434,-0.391502384
8805,0.881220758,-0.054915281
8806,0.289431155,-0.538454723
8807,0.036750339,-1.434738651
8808,0.012891994,-1.88967991
8809,0.534415662,-0.272120822
8810,0.485322475,-0.313969596
8811,0.830496788,-0.080662043
8812,1.197812438,0.078388818
8813,0.08138828,-1.089438131
8814,0.61490798,-0.211189871
8815,0.513828635,-0.289181697
8816,0.039664976,-1.401592801
8817,0.553472042,-0.256904312
8818,0.739026546,-0.131339961
8819,0.045948107,-1.337732378
8820,0.009188272,-2.036766154
8821,0.179859772,-0.745065961
8822,1.614142418,0.20794185
8823,0.107565805,-0.968325767
8824,1.69734478,0.229770069
8825,0.090017743,-1.045671878
8826,0.062883064,-1.201466304
8827,0.049358074,-1.306641799
8828,0.070014812,-1.154810073
8829,0.010480603,-1.979613721
8830,0.377739996,-0.422807029
8831,0.018679308,-1.728639222
8832,0.00643882,-2.191193705
8833,0.026727775,-1.573037192
8834,0.001258654,-2.900093741
8835,0.099408984,-1.002574364
8836,0.343401313,-0.464198049
8837,0.374182612,-0.426916398
8838,0.032172635,-1.492513365
8839,0.001361754,-2.865901407
8840,0.376158774,-0.424628804
8841,0.34963575,-0.456384167
8842,0.504423618,-0.297204587
8843,1.103028893,0.042586889
8844,0.026856599,-1.570948979
8845,0.252298146,-0.59808594
8846,0.005158329,-2.28749093
8847,0.153715581,-0.81328211
8848,0.717926204,-0.143920195
8849,0.152996585,-0.815318264
8850,0.049233139,-1.307742478
8851,1.587273717,0.200651825
8852,0.080182597,-1.095919881
8853,0.00677846,-2.168868933
8854,0.086581096,-1.062576921
8855,0.007980367,-2.097977127
8856,0.003889853,-2.410066796
8857,0.199759781,-0.699491946
8858,1.902418375,0.279306032
8859,6.180276871,0.791007932
8860,0.364417613,-0.438400641
8861,0.092515066,-1.033787536
8862,0.024829235,-1.605036662
8863,0.035580121,-1.44879258
8864,0.006624287,-2.178860891
8865,0.152043119,-0.81803323
8866,0.056034897,-1.251541426
8867,0.03055732,-1.514884745
8868,0.278952688,-0.554469449
8869,0.367203206,-0.435093536
8870,0.003841522,-2.415496658
8871,0.013201334,-1.879382195
8872,0.074076034,-1.130322277
8873,0.048679303,-1.312655645
8874,0.010313431,-1.986596841
8875,0.272608429,-0.56446072
8876,0.0050829,-2.29388846
8877,0.043768927,-1.358834096
8878,0.239807487,-0.620137263
8879,0.010912385,-1.962080327
8880,0.26567927,-0.575642331
8881,0.001485198,-2.828215667
8882,1.387626886,0.142272706
8883,0.587421894,-0.231049871
8884,0.002984239,-2.525166429
8885,0.003068027,-2.513140778
8886,0.972097397,-0.01229022
8887,0.021690177,-1.663736908
8888,0.010364518,-1.984450908
8889,0.344278574,-0.463090005
8890,0.052115858,-1.283030111
8891,0.026830835,-1.571365807
8892,0.067950442,-1.167807711
8893,3.022006512,0.480295396
8894,0.002910309,-2.536060932
8895,0.002758153,-2.559381681
8896,0.649560153,-0.187380624
8897,0.974420428,-0.01125362
8898,1.137069702,0.055787088
8899,0.360690922,-0.442864789
8900,0.056183442,-1.250391654
8901,0.014814604,-1.829309951
8902,0.104764722,-0.979784934
8903,0.403103083,-0.39458388
8904,0.008834798,-2.053803381
8905,0.001338182,-2.873484773
8906,3.17740202,0.502072167
8907,0.217439219,-0.66266212
8908,0.016324656,-1.787155959
8909,0.031396843,-1.503114012
8910,0.379176438,-0.421158658
8911,0.001649806,-2.782567079
8912,0.083320938,-1.079245849
8913,0.164362654,-0.784196854
8914,0.834942698,-0.078343329
8915,0.036246687,-1.44073168
8916,0.00224731,-2.648337059
8917,0.090279505,-1.044410832
8918,0.006885018,-2.162094907
8919,0.139255628,-0.856187244
8920,0.039404172,-1.404457789
8921,0.025927184,-1.586244648
8922,0.091008775,-1.040916732
8923,0.061126128,-1.213773115
8924,0.086660244,-1.062180095
8925,0.728382587,-0.137640445
8926,0.006249765,-2.204136285
8927,0.128003299,-0.892778836
8928,0.04603418,-1.336919592
8929,0.009956341,-2.001900227
8930,8.54E-05,-4.068795426
8931,0.000452297,-3.344576337
8932,0.134097457,-0.872579458
8933,0.010933491,-1.961241132
8934,0.005002957,-2.300773244
8935,0.372803181,-0.42852039
8936,4.001959324,0.60227267
8937,0.002545928,-2.594153902
8938,0.001216744,-2.914800802
8939,0.05810431,-1.23579165
8940,1.194661856,0.077244997
8941,1.173092604,0.069332297
8942,0.044569045,-1.350966669
8943,0.002672317,-2.573111992
8944,0.947312474,-0.023506744
8945,4.842652798,0.685083333
8946,0.003758036,-2.425039083
8947,0.393643796,-0.404896588
8948,0.18032752,-0.743937991
8949,0.171691328,-0.765251639
8950,0.034635294,-1.460481119
8951,0.000299171,-3.524081153
8952,0.294779986,-0.530502006
8953,0.014432093,-1.840670677
8954,0.000435734,-3.360778326
8955,0.224489331,-0.648804294
8956,1.312969446,0.11825462
8957,0.114645615,-0.940642551
8958,0.096126996,-1.017154629
8959,0.161052495,-0.793032542
8960,2.048189163,0.311370064
8961,0.312123448,-0.505673605
8962,0.073221192,-1.135363207
8963,0.203202218,-0.692071556
8964,0.526139855,-0.278898799
8965,0.129614413,-0.887346703
8966,0.610760808,-0.214128839
8967,0.111154377,-0.954073429
8968,0.005810039,-2.235820944
8969,0.000457182,-3.33991057
8970,1.073058844,0.030623538
8971,0.049974132,-1.301254738
8972,0.058258396,-1.234641479
8973,0.039101917,-1.407801947
8974,0.413517296,-0.38350632
8975,0.427809179,-0.368749902
8976,0.010228831,-1.990173983
8977,0.044869084,-1.348052797
8978,0.260857195,-0.583597181
8979,0.094804302,-1.023171956
8980,0.000573232,-3.241669299
8981,0.048813734,-1.311457968
8982,0.004276298,-2.368931992
8983,1.45176959,0.161897695
8984,0.06435784,-1.191398543
8985,0.008974218,-2.047003394
8986,0.936876535,-0.028317638
8987,0.202103615,-0.694425919
8988,1.490387201,0.173299112
8989,0.013974321,-1.854669283
8990,0.131891727,-0.879782444
8991,0.145980105,-0.835706329
8992,0.234184101,-0.630442593
8993,0.039339419,-1.405172053
8994,1.037237167,0.01587807
8995,0.106757551,-0.971601396
8996,1.526832581,0.183791419
8997,0.008241572,-2.083989921
8998,0.020954184,-1.678729242
8999,0.017327709,-1.761258851
9000,0.176998168,-0.752031228
9001,0.631352186,-0.199728311
9002,0.023804581,-1.623339462
9003,0.005046132,-2.297041431
9004,0.036411878,-1.438756924
9005,0.067154102,-1.172927454
9006,0.001081478,-2.965982417
9007,0.304481566,-0.516438995
9008,0.03785101,-1.421922533
9009,1.223702312,0.08767578
9010,0.008659432,-2.062510608
9011,0.137125269,-0.862882509
9012,0.002485165,-2.604644788
9013,0.001283418,-2.891631979
9014,1.508601904,0.178574651
9015,0.000243634,-3.613261923
9016,0.026381027,-1.578708302
9017,0.739689648,-0.130950459
9018,0.0528537,-1.276924607
9019,0.00397879,-2.400248955
9020,3.262749434,0.513583723
9021,0.019327529,-1.713823671
9022,0.040786136,-1.389487438
9023,0.000231001,-3.6363863
9024,0.005347472,-2.271851469
9025,0.031624284,-1.499979303
9026,0.086272761,-1.064126302
9027,0.004138359,-2.383171851
9028,0.437166363,-0.359353261
9029,0.377124131,-0.423515678
9030,0.003512525,-2.454380634
9031,0.124530569,-0.904724029
9032,0.249284878,-0.603304065
9033,0.004477832,-2.348932249
9034,0.106492139,-0.972682448
9035,0.354057431,-0.450926286
9036,1.103028893,0.042586889
9037,0.027375326,-1.562640707
9038,0.028953632,-1.538296945
9039,0.026099432,-1.58336894
9040,0.211428359,-0.674836761
9041,1.25395155,0.098280756
9042,0.219009802,-0.659536448
9043,0.369911551,-0.431902106
9044,0.036994144,-1.431867014
9045,0.015380113,-1.813040463
9046,1.573552847,0.196881333
9047,0.016336735,-1.786834727
9048,0.582741618,-0.234523964
9049,1.116722465,0.047945253
9050,0.000157463,-3.802821277
9051,0.00974009,-2.01143703
9052,0.023070376,-1.63694532
9053,0.001762743,-2.753811003
9054,0.084968172,-1.070743725
9055,0.472762525,-0.325356956
9056,0.000886881,-3.052134466
9057,0.03790025,-1.421357921
9058,0.434187204,-0.36232298
9059,0.025068406,-1.60087328
9060,0.034152694,-1.466575032
9061,0.10010305,-0.999552688
9062,1.592162013,0.201987258
9063,3.592586756,0.555407265
9064,1.199051857,0.078837966
9065,0.023613773,-1.626834611
9066,0.286668867,-0.54261947
9067,0.049833622,-1.302477548
9068,0.601691067,-0.220626436
9069,0.020378271,-1.690832664
9070,0.109574862,-0.960289068
9071,0.335202605,-0.474692616
9072,0.169440582,-0.770982564
9073,0.00728735,-2.137430398
9074,0.420274913,-0.376466533
9075,0.203911781,-0.690557681
9076,0.377917767,-0.422602691
9077,0.667348683,-0.175647192
9078,1.118011236,0.048446168
9079,1.378539681,0.139419272
9080,0.932250082,-0.03046757
9081,1.393716812,0.144174539
9082,1.849397182,0.267030192
9083,0.004565174,-2.340542688
9084,0.085604921,-1.067501269
9085,0.008801593,-2.055438696
9086,0.338872075,-0.469964218
9087,0.333913177,-0.476366442
9088,0.0513914,-1.289109548
9089,0.002384797,-2.622548589
9090,0.113219477,-0.946078855
9091,0.070925482,-1.149197706
9092,0.000872589,-3.059190349
9093,0.149351016,-0.82579182
9094,0.066189565,-1.179210475
9095,0.327383727,-0.484942912
9096,0.058445401,-1.233249654
9097,0.353334129,-0.451814412
9098,2.618026495,0.417974037
9099,0.12959525,-0.887410917
9100,0.302046359,-0.519926396
9101,2.59049654,0.413383017
9102,0.215933025,-0.665680931
9103,0.088862345,-1.051282232
9104,0.152616069,-0.816399738
9105,0.010457127,-1.980587603
9106,2.165805101,0.335619372
9107,0.075931601,-1.119577442
9108,1.646448135,0.216548055
9109,0.0094605,-2.024085932
9110,0.509805858,-0.292595178
9111,0.048998203,-1.309819846
9112,0.172990099,-0.761978754
9113,0.025061896,-1.600986075
9114,1.519692302,0.181755663
9115,0.031923264,-1.495892707
9116,0.004341819,-2.362328299
9117,0.374937266,-0.426041392
9118,0.110716619,-0.955787186
9119,0.353334129,-0.451814412
9120,0.11454697,-0.941016396
9121,0.14897877,-0.826875616
9122,0.255909353,-0.59191384
9123,0.562966287,-0.249517612
9124,0.726936579,-0.138503477
9125,0.04822218,-1.316753156
9126,0.00363024,-2.440064692
9127,1.112053037,0.0461255
9128,0.127808496,-0.893440275
9129,1.460326791,0.164450053
9130,2.807115078,0.448260217
9131,0.510732055,-0.291806884
9132,0.02219888,-1.653668935
9133,0.014576374,-1.836350508
9134,0.029667793,-1.527714762
9135,0.834693372,-0.078473035
9136,0.008796749,-2.055677814
9137,0.081192434,-1.09048444
9138,0.323940396,-0.489534891
9139,0.077837326,-1.108812094
9140,0.179387629,-0.74620751
9141,1.401764393,0.146675024
9142,0.316706628,-0.499342848
9143,0.753711581,-0.122794811
9144,0.12621443,-0.898890991
9145,0.437166363,-0.359353261
9146,0.004729157,-2.325216239
9147,0.059591316,-1.224817026
9148,0.383241683,-0.416527261
9149,0.239220932,-0.621200822
9150,0.007556782,-2.121663127
9151,0.021357197,-1.67045574
9152,0.476241529,-0.322172736
9153,0.22034882,-0.656889271
9154,1.353266716,0.1313834
9155,0.465557039,-0.332027103
9156,0.853744268,-0.068672199
9157,0.146884188,-0.833024953
9158,0.34158504,-0.466501158
9159,0.140631869,-0.85191625
9160,0.034344032,-1.464148715
9161,0.03249938,-1.488124919
9162,0.063263491,-1.198846848
9163,0.122419417,-0.912149693
9164,0.002480408,-2.605476805
9165,0.07031709,-1.152939113
9166,0.490946114,-0.308966173
9167,0.01199556,-1.920979489
9168,0.479977816,-0.318778834
9169,1.483135223,0.171180749
9170,0.266479552,-0.574336111
9171,0.013929767,-1.85605616
9172,0.903287709,-0.044173899
9173,0.003927614,-2.405871192
9174,0.051964216,-1.284295621
9175,0.862042308,-0.064471419
9176,0.048556667,-1.313751133
9177,0.037478361,-1.426219407
9178,0.081393227,-1.089411733
9179,0.070783667,-1.150066941
9180,6.374385834,0.804438347
9181,0.985438526,-0.006370463
9182,0.625543416,-0.203742543
9183,0.009448218,-2.024650087
9184,0.381426424,-0.418589224
9185,0.010921818,-1.961705057
9186,0.631021082,-0.199956131
9187,0.416769564,-0.380104004
9188,0.056446441,-1.248363439
9189,0.165837318,-0.780317735
9190,0.045948107,-1.337732378
9191,0.014880494,-1.827382645
9192,1.406653881,0.148187249
9193,0.615794361,-0.210564293
9194,0.075436801,-1.122416738
9195,2.997969866,0.476827263
9196,0.203059196,-0.692377337
9197,0.889819741,-0.050697963
9198,0.264253467,-0.577979306
9199,1.258136153,0.099727642
9200,0.025582949,-1.5920494
9201,0.20010668,-0.698738413
9202,0.131439641,-0.881273635
9203,0.051265016,-1.290178901
9204,0.683777809,-0.165084998
9205,0.853898168,-0.068593918
9206,0.004614538,-2.335871769
9207,0.02349408,-1.629041562
9208,1.235981345,0.092011916
9209,0.171905264,-0.764710824
9210,1.613114595,0.207665221
9211,0.202103615,-0.694425919
9212,0.000507584,-3.294492461
9213,0.022197831,-1.653689451
9214,0.008304469,-2.080688117
9215,2.25E-05,-4.647233005
9216,0.009126612,-2.039690413
9217,2.012644291,0.303767026
9218,0.025337508,-1.596236102
9219,0.06763307,-1.169840898
9220,0.025778607,-1.588740562
9221,2.28638792,0.359149917
9222,4.035566807,0.605904541
9223,0.836129725,-0.077726337
9224,0.248580128,-0.604533593
9225,0.014961883,-1.825013733
9226,1.200798154,0.079470012
9227,1.202522039,0.080093045
9228,0.294779986,-0.530502006
9229,0.099451721,-1.002387698
9230,0.098541074,-1.006382711
9231,0.59513557,-0.225384092
9232,0.082716756,-1.082406508
9233,0.222349212,-0.652964406
9234,0.042634774,-1.370236035
9235,2.388166666,0.378064632
9236,0.000457063,-3.340023799
9237,1.1559484,0.062938448
9238,0.136289924,-0.865536249
9239,0.000523073,-3.281437925
9240,0.220379904,-0.656828011
9241,2.161592484,0.334773822
9242,0.052428909,-1.280429182
9243,0.034452647,-1.462777406
9244,1.098896265,0.040956697
9245,1.106088877,0.043790025
9246,0.045816824,-1.338975021
9247,0.43723765,-0.359282448
9248,0.009188272,-2.036766154
9249,0.131519705,-0.881009174
9250,0.032382704,-1.489686886
9251,1.518704176,0.181473187
9252,0.400044471,-0.397891728
9253,0.917617381,-0.037338369
9254,0.370845526,-0.430806956
9255,0.743806005,-0.12854032
9256,0.075854026,-1.120021365
9257,0.162676021,-0.788676458
9258,0.103544883,-0.984871356
9259,0.724176943,-0.140155307
9260,0.925792098,-0.03348653
9261,0.019000662,-1.721231256
9262,0.004002775,-2.397638865
9263,1.097650647,0.040464138
9264,1.010035515,0.004336645
9265,0.001369373,-2.863478332
9266,0.001330325,-2.876042275
9267,1.231194854,0.090326792
9268,0.003841522,-2.415496658
9269,0.239902303,-0.619965584
9270,0.004421103,-2.354469385
9271,0.308457553,-0.51080459
9272,2.981497765,0.474434488
9273,0.371224731,-0.430363099
9274,0.014593527,-1.835839742
9275,0.199181288,-0.700751463
9276,0.61129874,-0.213746499
9277,0.011509567,-1.938941031
9278,0.003023698,-2.519461655
9279,1.056621194,0.023919318
9280,0.196643561,-0.70632027
9281,0.035169337,-1.453835819
9282,0.311726034,-0.506226926
9283,0.434279799,-0.362230371
9284,1.184196472,0.073423763
9285,0.140696913,-0.851715431
9286,0.21983628,-0.657900634
9287,0.004614538,-2.335871769
9288,0.018948613,-1.72242258
9289,0.031805139,-1.497502702
9290,1.189307213,0.075294053
9291,0.05093053,-1.293021806
9292,2.038599491,0.309331911
9293,2.273593426,0.356712805
9294,0.009770193,-2.010096851
9295,0.805230856,-0.094079592
9296,0.004596264,-2.337595025
9297,0.471364558,-0.326643076
9298,0.537773609,-0.269400514
9299,2.000074387,0.301046148
9300,0.269650102,-0.569199412
9301,0.009102868,-2.040821759
9302,0.120165758,-0.92021927
9303,0.003788557,-2.421526132
9304,2.005166769,0.302150499
9305,0.203573883,-0.69127794
9306,0.048744477,-1.312074582
9307,3.426513195,0.534852409
9308,1.10E-05,-4.95990445
9309,0.084263518,-1.074360411
9310,0.000451344,-3.3454926
9311,0.000398199,-3.399899881
9312,0.007615108,-2.118323957
9313,0.006199771,-2.207624347
9314,0.428400666,-0.368149863
9315,0.99723947,-0.001200541
9316,0.137860328,-0.860560693
9317,0.068356328,-1.165221277
9318,0.018035349,-1.743875461
9319,0.437618434,-0.358904392
9320,1.27946651,0.107028923
9321,0.036974959,-1.432092298
9322,0.004497651,-2.347014291
9323,0.000185115,-3.732558625
9324,0.001098506,-2.959197552
9325,0.001932779,-2.713817911
9326,0.0064464,-2.190682737
9327,0.053075522,-1.275105724
9328,0.026964171,-1.56921293
9329,0.010631117,-1.973421101
9330,0.10917414,-0.961880221
9331,1.062625289,0.026380147
9332,0.021490099,-1.667761586
9333,0.001364492,-2.865029044
9334,0.011522058,-1.938469928
9335,0.084100895,-1.075199384
9336,0.075458243,-1.122293308
9337,0.018225232,-1.739326931
9338,0.067382246,-1.171454515
9339,0.073199809,-1.135490055
9340,0.130806744,-0.883369864
9341,0.087937847,-1.055824173
9342,0.202217266,-0.694181766
9343,0.002240649,-2.649626179
9344,0.154899448,-0.809950129
9345,0.429073453,-0.367468355
9346,0.045143053,-1.345409074
9347,0.051466133,-1.288478458
9348,0.149613723,-0.825028569
9349,0.142123207,-0.847335
9350,0.039713439,-1.401062508
9351,0.831505477,-0.080134886
9352,3.388875008,0.530055551
9353,0.007403911,-2.130538805
9354,0.026955005,-1.569360587
9355,0.252453178,-0.597819158
9356,0.067465603,-1.170917591
9357,0.07713028,-1.11277509
9358,0.083307013,-1.079318437
9359,0.030572234,-1.514672829
9360,0.702380598,-0.153427494
9361,0.023576051,-1.627528938
9362,0.00108374,-2.96507479
9363,1.346086502,0.129072969
9364,0.092694476,-1.032946145
9365,0.699503422,-0.155210157
9366,0.028164212,-1.550302401
9367,0.053586252,-1.270946618
9368,0.000302865,-3.518751002
9369,1.097650647,0.040464138
9370,0.030794546,-1.511526194
9371,0.09749119,-1.011034629
9372,0.088623665,-1.052450293
9373,1.63055408,0.212335207
9374,0.038879611,-1.410278093
9375,0.162679166,-0.788668064
9376,0.03843829,-1.415235937
9377,0.028872449,-1.539516378
9378,0.000916419,-3.037906096
9379,0.003781788,-2.422302815
9380,0.017478952,-1.757484606
9381,0.29520461,-0.529876865
9382,0.955846071,-0.019612041
9383,0.308030218,-0.511406677
9384,0.035423651,-1.450706675
9385,0.001576968,-2.802177183
9386,0.340064436,-0.468438784
9387,0.149916172,-0.824151516
9388,1.225567222,0.088337137
9389,0.003583084,-2.445742999
9390,0.012193305,-1.913878548
9391,0.003855891,-2.413875245
9392,2.205034018,0.343415294
9393,0.00262583,-2.58073347
9394,0.353551716,-0.451547051
9395,1.364763379,0.13505736
9396,0.478992045,-0.319671699
9397,0.269037813,-0.570186676
9398,0.000519498,-3.284415861
9399,0.00077194,-3.112416593
9400,0.060920216,-1.215238564
9401,0.018127836,-1.74165403
9402,0.019203344,-1.71662313
9403,1.086339712,0.035965656
9404,0.580524087,-0.236179756
9405,0.087476917,-1.058106533
9406,1.991310596,0.299139005
9407,0.202305302,-0.693992735
9408,0.175623089,-0.755418388
9409,0.366043448,-0.436467362
9410,0.07061661,-1.151093133
9411,0.017460912,-1.757933065
9412,0.37232551,-0.429077207
9413,0.080557153,-1.093895893
9414,0.025646739,-1.590967853
9415,0.460271716,-0.336985712
9416,0.106838226,-0.971273331
9417,2.59049654,0.413383017
9418,0.261638999,-0.582297521
9419,0.091447413,-1.038828576
9420,0.027664911,-1.558070723
9421,0.031177552,-1.506157982
9422,0.001306753,-2.883806641
9423,0.161469474,-0.791909568
9424,0.05020022,-1.299294378
9425,0.417066008,-0.379795205
9426,2.479329586,0.394334263
9427,0.034166634,-1.466397804
9428,0.190514475,-0.720072021
9429,0.018018255,-1.744287271
9430,0.001085765,-2.964264317
9431,0.027487714,-1.560861379
9432,0.126314253,-0.898547643
9433,0.01049004,-1.979222844
9434,0.072394446,-1.140294754
9435,0.883448005,-0.053819006
9436,0.000834832,-3.07840105
9437,0.08780323,-1.056489509
9438,1.19768095,0.078341142
9439,0.00455485,-2.341525916
9440,1.449387312,0.161184455
9441,0.015753578,-1.802620782
9442,0.003762074,-2.424572688
9443,1.769034624,0.247736333
9444,0.415771723,-0.381145051
9445,0.001180667,-2.927872631
9446,0.009151064,-2.038528414
9447,0.004782191,-2.320373081
9448,0.124712847,-0.904088806
9449,0.020969477,-1.67841241
9450,0.102709927,-0.988387581
9451,0.07842011,-1.105572553
9452,0.385914713,-0.413508663
9453,0.552146196,-0.257945915
9454,0.001859366,-2.730635178
9455,0.018981364,-1.721672591
9456,0.00437707,-2.35881652
9457,0.053796731,-1.269244114
9458,0.009493799,-2.02255997
9459,1.488777637,0.172829837
9460,0.834118724,-0.07877213
9461,0.676477015,-0.169746955
9462,0.157431751,-0.802907673
9463,1.800765276,0.255457108
9464,1.522143602,0.182455627
9465,0.172852024,-0.76232553
9466,0.640690923,-0.193351429
9467,0.005425372,-2.265570465
9468,0.678094208,-0.168709965
9469,0.002056985,-2.68676889
9470,0.055771001,-1.253591563
9471,0.011864807,-1.925739339
9472,1.607856989,0.206247418
9473,0.027120231,-1.56670662
9474,0.200816095,-0.697201483
9475,0.366918623,-0.435430244
9476,6.63E-05,-4.178629507
9477,0.021423243,-1.669114786
9478,0.104479015,-0.980970931
9479,0.105647519,-0.976140696
9480,0.754796505,-0.122170119
9481,0.695338011,-0.157804029
9482,2.936557531,0.467838514
9483,1.366847038,0.135719916
9484,0.309442371,-0.50942022
9485,0.478069514,-0.32050895
9486,0.741744161,-0.129745864
9487,0.022348573,-1.650750194
9488,0.022234207,-1.652978355
9489,0.000784328,-3.105502359
9490,0.032873888,-1.483148935
9491,0.480735719,-0.318093608
9492,0.046654448,-1.331106945
9493,0.653469801,-0.184774478
9494,0.67207408,-0.172582854
9495,0.010701176,-1.970568502
9496,3.483067036,0.541961833
9497,1.917423248,0.282717989
9498,0.664510369,-0.177498238
9499,0.324147642,-0.489257134
9500,0.11826548,-0.927142002
9501,0.145867601,-0.836041159
9502,0.001253653,-2.901822586
9503,0.586556554,-0.231690108
9504,2.035003185,0.308565093
9505,0.001030153,-2.987098361
9506,0.00023255,-3.633483121
9507,0.040382635,-1.393805348
9508,1.717110038,0.234798127
9509,0.883448005,-0.053819006
9510,0.787668467,-0.103656541
9511,0.066698655,-1.175882921
9512,0.701603889,-0.153908012
9513,0.133931801,-0.873116292
9514,0.581447959,-0.23548915
9515,0.63819468,-0.19504682
9516,0.275252789,-0.560268271
9517,2.314148664,0.364391255
9518,0.928466678,-0.032233678
9519,0.078309774,-1.106184027
9520,0.36421144,-0.438646417
9521,0.002518698,-2.598823924
9522,0.343024999,-0.464674228
9523,0.092345305,-1.034585181
9524,0.261318505,-0.582829835
9525,0.054910742,-1.26034269
9526,0.008695477,-2.060706605
9527,0.621597707,-0.206490596
9528,0.743350267,-0.128806498
9529,0.357741594,-0.446430562
9530,1.093448639,0.038798388
9531,0.050817005,-1.293990932
9532,0.011764669,-1.929420292
9533,0.67048192,-0.173612929
9534,0.548591793,-0.260750694
9535,0.000415954,-3.380954805
9536,0.076154105,-1.118306679
9537,0.332407355,-0.478329375
9538,0.466155022,-0.331469632
9539,0.016056988,-1.794335907
9540,0.01529735,-1.81538381
9541,1.615405798,0.208281637
9542,0.160076827,-0.795671533
9543,0.054715961,-1.261885967
9544,0.002563407,-2.591182443
9545,1.446270466,0.160249518
9546,0.021822333,-1.661098815
9547,0.006685035,-2.174896295
9548,0.041149091,-1.385639754
9549,1.199692845,0.079070069
9550,2.054131031,0.312628143
9551,0.006002613,-2.221659631
9552,0.462786376,-0.334619434
9553,0.017445331,-1.758320775
9554,0.038904492,-1.410000253
9555,0.339728743,-0.468867708
9556,0.028528994,-1.544713543
9557,0.070852853,-1.149642655
9558,0.610348582,-0.21442206
9559,0.285605609,-0.544233267
9560,0.72446245,-0.13998412
9561,0.964996338,-0.015474335
9562,0.441166669,-0.355397307
9563,1.213667512,0.084099727
9564,0.343275875,-0.464356717
9565,0.020232722,-1.693945682
9566,0.036234498,-1.440877751
9567,0.268175811,-0.571580398
9568,0.262854338,-0.580284852
9569,0.004100606,-2.387151974
9570,0.022382613,-1.650089209
9571,0.000388666,-3.410423517
9572,1.45045042,0.161502888
9573,0.293976694,-0.531687098
9574,0.513511896,-0.289449491
9575,3.388666153,0.530028785
9576,0.014662251,-1.833799354
9577,0.001328539,-2.876625658
9578,2.30457449,0.36259075
9579,0.150638819,-0.822063099
9580,0.004437006,-2.352909976
9581,0.08380615,-1.076724112
9582,0.006382084,-2.195037517
9583,0.001527692,-2.815964307
9584,0.132225692,-0.878684151
9585,0.007671183,-2.115137658
9586,0.565035224,-0.247924478
9587,1.358477116,0.133052327
9588,0.03585032,-1.445506963
9589,0.218935207,-0.659684395
9590,0.552307427,-0.257819117
9591,1.012067795,0.005209605
9592,0.071428403,-1.146129058
9593,0.033160962,-1.479372877
9594,0.080474883,-1.094339644
9595,0.053869363,-1.268658161
9596,2.459900618,0.390917562
9597,0.628265917,-0.2018565
9598,0.002017369,-2.695214651
9599,0.005830187,-2.234317524
9600,0.021234665,-1.672954585
9601,1.751336932,0.243369706
9602,0.044095099,-1.355609678
9603,0.054993451,-1.259689029
9604,0.096529834,-1.015338441
9605,0.46664241,-0.331015794
9606,1.011947274,0.005157885
9607,0.221363366,-0.654894251
9608,0.021869803,-1.660155132
9609,0.026582101,-1.57541069
9610,0.751964092,-0.123802897
9611,0.008936883,-2.04881393
9612,0.151513293,-0.819549262
9613,0.235069945,-0.628802893
9614,0.033573497,-1.474003419
9615,0.160195559,-0.795349527
9616,0.470129251,-0.327782726
9617,0.176431939,-0.753422793
9618,0.090912558,-1.041376122
9619,0.025184425,-1.598867967
9620,0.616585016,-0.210007033
9621,1.556234598,0.192075066
9622,0.680030048,-0.167471897
9623,0.441300094,-0.35526598
9624,0.063728556,-1.195665922
9625,0.049813773,-1.302650558
9626,1.804554462,0.256369994
9627,0.608368516,-0.215833269
9628,0.007009085,-2.154338686
9629,0.013974321,-1.854669283
9630,1.017425537,0.007502634
9631,1.016738534,0.007209283
9632,0.032705572,-1.485378258
9633,0.070613839,-1.151110179
9634,0.033194292,-1.478936586
9635,0.025806023,-1.588278923
9636,2.641488552,0.421848733
9637,0.400649875,-0.397234988
9638,0.004943648,-2.30595247
9639,3.601501942,0.556483653
9640,0.203765064,-0.690870274
9641,0.188981548,-0.723580598
9642,1.917393208,0.282711185
9643,1.047146797,0.020007569
9644,0.370641559,-0.431045886
9645,0.022750443,-1.643010145
9646,0.121977285,-0.913721039
9647,0.01505994,-1.82217677
9648,0.000284989,-3.54517219
9649,0.003131488,-2.504249234
9650,0.011055996,-1.956402138
9651,0.702035129,-0.153641156
9652,0.004179196,-2.378907215
9653,0.004168512,-2.380018913
9654,0.674839079,-0.170799776
9655,0.188073561,-0.725672253
9656,0.020785484,-1.682239849
9657,0.135976657,-0.866535639
9658,0.147226036,-0.832015382
9659,0.133203968,-0.875482836
9660,0.032403711,-1.489405247
9661,0.075854026,-1.120021365
9662,0.074648283,-1.126980175
9663,0.004364608,-2.36005477
9664,0.511807799,-0.2908931
9665,0.215000629,-0.667560269
9666,0.000600039,-3.221820712
9667,0.253379166,-0.596229097
9668,2.79273653,0.446029966
9669,0.005199719,-2.284020146
9670,0.011769027,-1.929259424
9671,0.009604436,-2.017528117
9672,0.007156571,-2.145295021
9673,1.331673384,0.12439772
9674,0.763123095,-0.117405403
9675,0.266636521,-0.574080366
9676,2.100024223,0.322224304
9677,0.236128226,-0.626852096
9678,0.219039679,-0.659477207
9679,0.2679331,-0.57197363
9680,0.145860389,-0.836062633
9681,0.094045781,-1.026660684
9682,0.008822509,-2.054407886
9683,0.062078536,-1.207058537
9684,0.051827043,-1.285443567
9685,0.000413452,-3.383575378
9686,5.383906364,0.731097498
9687,0.322834581,-0.491019951
9688,0.571608365,-0.242901425
9689,0.018798409,-1.725878905
9690,0.013315679,-1.875636697
9691,0.095456056,-1.020196512
9692,0.330736727,-0.480517576
9693,0.006532268,-2.184935997
9694,0.009057978,-2.04296873
9695,0.056119315,-1.250887636
9696,0.008607194,-2.065138417
9697,2.459900618,0.390917562
9698,4.027330875,0.605017312
9699,0.001284727,-2.891189027
9700,0.34412691,-0.463281365
9701,0.036034208,-1.443285021
9702,0.548392475,-0.260908513
9703,0.00592547,-2.227277228
9704,0.020333299,-1.691792144
9705,0.004256713,-2.370925657
9706,2.030707121,0.307647292
9707,0.147325113,-0.831723216
9708,0.025970278,-1.585523396
9709,0.570180357,-0.243987749
9710,0.200053781,-0.698853235
9711,0.01498678,-1.824291681
9712,0.002412387,-2.61755299
9713,0.036186442,-1.441454119
9714,0.0002049,-3.688458528
9715,0.057756796,-1.238396903
9716,0.473240227,-0.324918346
9717,0.125561699,-0.901142815
9718,1.311761379,0.11785484
9719,0.017909832,-1.746908481
9720,0.037306454,-1.428216029
9721,0.418213457,-0.378601997
9722,0.060836762,-1.215833908
9723,0.017378086,-1.759998052
9724,0.004300394,-2.366491743
9725,1.099719405,0.041281888
9726,0.020567127,-1.686826379
9727,4.110287189,0.613872167
9728,1.953568697,0.290828688
9729,0.245765522,-0.609479043
9730,0.209534556,-0.678744345
9731,0.0808158,-1.092503726
9732,0.70459795,-0.152058625
9733,0.028776431,-1.540963064
9734,1.404765606,0.147603865
9735,1.040355802,0.017181893
9736,0.049964946,-1.30133458
9737,2.696745157,0.430839908
9738,0.345405579,-0.461670652
9739,0.010066691,-1.997113268
9740,2.195907593,0.34161406
9741,0.074420244,-1.128308913
9742,0.290944517,-0.536189823
9743,0.005877,-2.230844323
9744,0.155442998,-0.808428837
9745,0.109737352,-0.959645526
9746,0.021596851,-1.665609571
9747,0.120090805,-0.920490244
9748,1.310025454,0.117279734
9749,2.740747929,0.437869095
9750,0.882620931,-0.054225778
9751,0.417967349,-0.378857643
9752,0.008449874,-2.073149773
9753,0.001383182,-2.859120668
9754,1.911184669,0.281302653
9755,0.0294847,-1.530403281
9756,0.088889286,-1.051150583
9757,0.008629177,-2.064030635
9758,0.163510993,-0.786453044
9759,0.367990136,-0.434163822
9760,0.542256236,-0.265795445
9761,0.000846266,-3.072493023
9762,0.020220805,-1.69420156
9763,0.456421196,-0.340634195
9764,0.828715146,-0.081594724
9765,0.201211274,-0.69634769
9766,0.041853223,-1.378271093
9767,0.102807812,-0.987973882
9768,0.000209667,-3.678469603
9769,0.917640984,-0.037327198
9770,0.306462228,-0.513623045
9771,0.050406199,-1.297516051
9772,0.000184161,-3.734801394
9773,0.021141881,-1.674856373
9774,0.000999904,-3.000041591
9775,0.003781788,-2.422302815
9776,0.019550251,-1.708847666
9777,0.292455912,-0.533939595
9778,0.1858816,-0.730763598
9779,0.193273261,-0.713828225
9780,0.013060736,-1.884032333
9781,2.030707121,0.307647292
9782,0.188222304,-0.725328915
9783,0.00947337,-2.023495482
9784,0.001164711,-2.933781663
9785,0.052464429,-1.280135047
9786,0.178705111,-0.747863026
9787,0.044179618,-1.35477804
9788,0.241552174,-0.616989049
9789,0.003939369,-2.404573312
9790,0.232450694,-0.633669153
9791,0.910696983,-0.040626102
9792,0.001424371,-2.846377009
9793,0.082112089,-1.0855929
9794,1.329603195,0.12372205
9795,4.900758743,0.690263323
9796,0.037443452,-1.426624124
9797,0.590536594,-0.228753185
9798,0.102839008,-0.987842121
9799,0.18416585,-0.734790898
9800,0.044541683,-1.351233377
9801,1.810541511,0.257808486
9802,0.893142641,-0.049079176
9803,0.013211921,-1.879034037
9804,0.685077012,-0.164260605
9805,0.000872589,-3.059190349
9806,0.176966906,-0.752107943
9807,0.093225874,-1.030463536
9808,1.468999863,0.167021755
9809,1.336490154,0.125965764
9810,0.465554714,-0.332029271
9811,0.088857979,-1.051303571
9812,0.472302705,-0.325779567
9813,0.741846263,-0.129686086
9814,0.57295531,-0.241879251
9815,0.008658368,-2.062563953
9816,0.011573554,-1.936533257
9817,0.690726876,-0.160693645
9818,0.435270309,-0.361240956
9819,0.219053283,-0.659450233
9820,0.441182464,-0.355381758
9821,0.067601539,-1.170043416
9822,1.341207504,0.127495975
9823,0.17530781,-0.756198735
9824,1.334805846,0.1254181
9825,0.312456608,-0.505210286
9826,1.648836255,0.217177528
9827,0.032760721,-1.484646553
9828,0.000559054,-3.25254586
9829,0.005191062,-2.284743814
9830,0.142959073,-0.844788276
9831,0.006290872,-2.201289143
9832,1.005951762,0.002577156
9833,0.166692764,-0.778083253
9834,0.099866927,-1.000578315
9835,0.073642001,-1.132874422
9836,0.002430107,-2.614374691
9837,0.571929693,-0.242657355
9838,0.00975461,-2.010790078
9839,0.025121652,-1.599951812
9840,0.045373086,-1.343201683
9841,0.049662802,-1.303968778
9842,0.448553801,-0.348185459
9843,0.094250411,-1.025716748
9844,0.340402305,-0.468007508
9845,0.061520115,-1.210982865
9846,0.544660628,-0.263874018
9847,0.948744416,-0.022850767
9848,0.022740187,-1.643205966
9849,1.156576633,0.063174414
9850,0.203796566,-0.690803139
9851,0.118255943,-0.927177024
9852,0.288757354,-0.539466946
9853,0.779798925,-0.108017368
9854,0.068789542,-1.162477584
9855,0.291483879,-0.535385459
9856,3.145054579,0.497628187
9857,0.552539825,-0.257636414
9858,2.333764315,0.368056995
9859,0.665345252,-0.176952938
9860,0.046513014,-1.332425522
9861,0.000546068,-3.262753403
9862,0.260949492,-0.583443544
9863,1.922056913,0.283766243
9864,0.048767526,-1.311869278
9865,1.156589508,0.063179248
9866,0.281424373,-0.550638292
9867,0.021239333,-1.672859129
9868,0.014711942,-1.832330008
9869,0.278387576,-0.55535015
9870,0.146785572,-0.83331663
9871,0.17751947,-0.750754006
9872,0.144274622,-0.840810054
9873,1.17133069,0.068679523
9874,0.417387158,-0.379460918
9875,0.1395832,-0.855166849
9876,0.088193394,-1.054563943
9877,0.035891265,-1.445011238
9878,0.018250164,-1.738733237
9879,0.26209259,-0.581545257
9880,0.000400582,-3.397308371
9881,0.128916323,-0.889692089
9882,0.134484261,-0.871328538
9883,1.446940422,0.160450649
9884,0.032113761,-1.493308833
9885,0.229751527,-0.638741593
9886,0.063814901,-1.195077901
9887,0.063800022,-1.195179171
9888,0.036664613,-1.4357529
9889,0.037092015,-1.430719572
9890,0.020099303,-1.696819008
9891,0.149829656,-0.824402218
9892,0.004172192,-2.37963567
9893,1.16750598,0.067259114
9894,3.644481421,0.561635741
9895,0.357820362,-0.446334949
9896,0.287340343,-0.541603394
9897,0.011981778,-1.921478737
9898,0.059676446,-1.224197049
9899,0.081659347,-1.087994098
9900,0.382564664,-0.417295147
9901,0.020089604,-1.697028625
9902,0.36365521,-0.439310187
9903,2.070860386,0.31615082
9904,0.006535821,-2.184699842
9905,0.002475771,-2.606289589
9906,0.075672567,-1.121061534
9907,0.378822505,-0.421564228
9908,0.18351844,-0.736320292
9909,0.563594282,-0.249033422
9910,0.041216243,-1.384931598
9911,0.39962694,-0.398345242
9912,0.168327108,-0.773845938
9913,0.190718114,-0.719608056
9914,0.742117226,-0.129527487
9915,0.059407666,-1.226157507
9916,0.360165685,-0.443497667
9917,3.58320713,0.554271914
9918,0.184185788,-0.734743883
9919,0.024062036,-1.618667635
9920,0.128917485,-0.889688174
9921,0.767983079,-0.114648349
9922,0.774729609,-0.110849845
9923,0.161624044,-0.79149403
9924,0.665099502,-0.177113378
9925,1.36568284,0.135349853
9926,0.000858534,-3.066242348
9927,0.238202453,-0.623053771
9928,1.33864522,0.126665492
9929,5.36E-06,-5.270478565
9930,0.017232804,-1.763644061
9931,0.032635771,-1.486306126
9932,0.065722294,-1.182287285
9933,0.001481389,-2.829330906
9934,0.124223188,-0.905797331
9935,0.202671662,-0.693206971
9936,0.697992623,-0.156149167
9937,0.086101711,-1.064988219
9938,0.191181704,-0.718553671
9939,0.274076819,-0.562127694
9940,0.164615482,-0.783529322
9941,0.001474842,-2.83125448
9942,1.292640209,0.111477661
9943,0.072363399,-1.140481042
9944,0.008522213,-2.069447593
9945,0.519128323,-0.284725276
9946,0.31439656,-0.502522214
9947,0.043177236,-1.364745164
9948,0.222083271,-0.653484155
9949,0.408191919,-0.389135597
9950,0.273799092,-0.562567997
9951,0.810222864,-0.091395505
9952,1.232799411,0.090892418
9953,0.213881329,-0.669827127
9954,1.807622433,0.257107722
9955,0.045588829,-1.341141567
9956,0.700364709,-0.154675746
9957,0.116617918,-0.933234716
9958,0.008978825,-2.04678049
9959,0.840182424,-0.075626408
9960,0.087954447,-1.055742199
9961,0.123222277,-0.909310772
9962,0.869063497,-0.060948491
9963,2.092973948,0.320763822
9964,4.786510468,0.680019013
9965,0.009285715,-2.032184631
9966,0.24198848,-0.616205308
9967,0.00130199,-2.885392233
9968,0.07537622,-1.122765645
9969,0.170329854,-0.768709226
9970,1.070135236,0.029438664
9971,0.001558995,-2.807155183
9972,0.030365368,-1.517621446
9973,0.123557679,-0.908130257
9974,0.025001904,-1.602026917
9975,0.364379197,-0.438446425
9976,0.001169712,-2.931920906
9977,0.000695583,-3.157651257
9978,0.185936838,-0.730634558
9979,0.081656486,-1.088009314
9980,0.738790572,-0.131478656
9981,0.01347153,-1.870583083
9982,0.529910803,-0.275797227
9983,0.186508685,-0.729300939
9984,1.712525129,0.233636953
9985,0.302946836,-0.518633579
9986,0.41422537,-0.382763306
9987,0.201483503,-0.695760507
9988,0.002219953,-2.653656244
9989,1.629107237,0.211949673
9990,0.008100277,-2.09150014
9991,0.054589208,-1.262893205
9992,1.752406597,0.243634879
9993,0.017382188,-1.759895563
9994,0.438416779,-0.358112833
9995,0.072637253,-1.138840591
9996,0.779802859,-0.108015177
9997,0.12621443,-0.898890991
9998,0.081200346,-1.090442118
9999,1.820947647,0.26029746
10000,0.055262063,-1.257572909
10001,0.248823956,-0.60410781
10002,0.026203835,-1.581635138
10003,0.033403225,-1.476211598
10004,0.252989173,-0.596898065
10005,0.049534276,-1.305094179
10006,0.016413432,-1.78480061
10007,0.429520518,-0.367016086
10008,0.010246412,-1.98942819
10009,0.914725959,-0.038708996
10010,1.701606035,0.230859017
10011,0.05456223,-1.263107891
10012,1.20020926,0.079256973
10013,0.104048103,-0.982765833
10014,0.605530739,-0.217863806
10015,0.369142443,-0.432806018
10016,0.072244629,-1.141194433
10017,0.276249617,-0.558698315
10018,0.172296584,-0.763723334
10019,0.192018703,-0.716656469
10020,0.485917211,-0.313437718
10021,2.334432125,0.368181251
10022,0.015505595,-1.80951156
10023,0.041023694,-1.386965236
10024,1.20067358,0.079424954
10025,1.236901879,0.092335249
10026,0.702142656,-0.153574642
10027,0.004868202,-2.312631417
10028,0.061419334,-1.211694895
10029,0.711855531,-0.147608136
10030,0.060781013,-1.216232064
10031,0.831949353,-0.079903112
10032,0.093326107,-1.029996851
10033,1.236449361,0.092176334
10034,0.075090505,-1.124414974
10035,0.012701802,-1.896134663
10036,2.215638638,0.34549893
10037,0.00177024,-2.751967873
10038,0.429103494,-0.367437949
10039,0.00097156,-3.012530184
10040,0.10683351,-0.971292502
10041,0.034638632,-1.460439267
10042,0.008136342,-2.08957079
10043,0.317108661,-0.498791896
10044,0.049683109,-1.303791236
10045,0.045941733,-1.337792628
10046,0.136519045,-0.86480676
10047,0.055021204,-1.25946991
10048,0.264487118,-0.577595476
10049,0.057511251,-1.240247182
10050,0.892172754,-0.049551044
10051,0.074046582,-1.130494984
10052,0.176663145,-0.752854041
10053,0.657775879,-0.181922056
10054,0.000700824,-3.154390913
10055,0.016613824,-1.779530387
10056,0.068811797,-1.162337103
10057,3.167701244,0.500744215
10058,0.00381029,-2.419041967
10059,0.107503712,-0.968576539
10060,0.010984429,-1.959222508
10061,0.519761324,-0.28419604
10062,0.079957023,-1.097143383
10063,0.110976115,-0.954770483
10064,0.152319342,-0.817244945
10065,5.334396839,0.727085321
10066,0.322891206,-0.490943784
10067,0.056811526,-1.245563542
10068,0.022989763,-1.638465507
10069,0.439578027,-0.356964025
10070,0.101213217,-0.994762772
10071,0.012200961,-1.913605965
10072,0.246452898,-0.608266071
10073,0.096357174,-1.016115945
10074,0.117663711,-0.929357457
10075,0.015717318,-1.803621552
10076,0.212273255,-0.673104721
10077,0.07994315,-1.097218742
10078,0.207758725,-0.682440729
10079,0.159922019,-0.796091737
10080,0.229393065,-0.639419716
10081,0.113430865,-0.945268756
10082,1.269462943,0.103620028
10083,0.209504694,-0.678806243
10084,0.001910767,-2.718792229
10085,0.024185967,-1.616436549
10086,0.034351405,-1.464055498
10087,0.733958244,-0.134328647
10088,0.071853518,-1.143551961
10089,0.025423976,-1.594756536
10090,1.09586668,0.039757722
10091,0.043312404,-1.363387708
10092,0.07667648,-1.11533783
10093,0.341768771,-0.466267623
10094,0.029895512,-1.524393999
10095,0.995727062,-0.001859689
10096,0.117340431,-0.930552322
10097,0.726957679,-0.138490872
10098,0.1811838,-0.741880636
10099,0.410712332,-0.386462257
10100,0.031346127,-1.503816106
10101,0.448451221,-0.348284789
10102,0.17529951,-0.756219297
10103,0.081517726,-1.088747943
10104,0.062090524,-1.206974678
10105,0.010158739,-1.993160195
10106,0.002297502,-2.6387441
10107,0.003836416,-2.416074313
10108,0.489343762,-0.310385943
10109,0.714713693,-0.145867897
10110,0.00915,-2.038578892
10111,0.010639727,-1.973069511
10112,0.936557949,-0.028465346
10113,0.649516404,-0.187409876
10114,2.247813225,0.351760222
10115,0.011262179,-1.948377561
10116,0.054363769,-1.264690445
10117,3.546578169,0.549809536
10118,0.104439713,-0.98113433
10119,3.211593866,0.50672062
10120,0.061042581,-1.214367114
10121,1.538456917,0.187085339
10122,0.058023207,-1.236398272
10123,0.21175994,-0.674156195
10124,0.039068788,-1.408170058
10125,0.062610105,-1.20335557
10126,0.030183444,-1.520231211
10127,3.22E-05,-4.492333107
10128,0.321291983,-0.493100111
10129,0.061827771,-1.208816408
10130,0.569355607,-0.244616398
10131,0.738172412,-0.13184219
10132,0.001361397,-2.866015329
10133,0.248164833,-0.605259762
10134,0.013381198,-1.873505001
10135,0.236364573,-0.626417616
10136,0.132492617,-0.877808322
10137,1.671022415,0.222982276
10138,0.69863987,-0.155746634
10139,0.580357671,-0.236304271
10140,2.94227457,0.468683198
10141,0.50298363,-0.298446149
10142,0.672581077,-0.172255356
10143,0.022195732,-1.653730523
10144,0.349072635,-0.457084195
10145,0.037652303,-1.42420846
10146,0.007028498,-2.153137461
10147,0.8161695,-0.088219639
10148,0.198678598,-0.701848914
10149,0.122464247,-0.911990683
10150,0.045655344,-1.340508384
10151,0.368567705,-0.433482721
10152,0.010736558,-1.969134939
10153,0.404272795,-0.393325483
10154,0.120857507,-0.917726368
10155,0.018360423,-1.736117319
10156,0.154336393,-0.811531654
10157,0.257529527,-0.58917297
10158,0.042240247,-1.37427355
10159,1.83899641,0.264580882
10160,0.778255701,-0.108877689
10161,0.045774009,-1.339381049
10162,4.04028368,0.606411859
10163,0.201114669,-0.696556251
10164,0.003297727,-2.48178535
10165,0.002571373,-2.58983484
10166,0.561087012,-0.250969784
10167,0.347444803,-0.459114181
10168,0.29531756,-0.529710728
10169,0.059851848,-1.222922439
10170,0.007962036,-2.098975866
10171,0.511402845,-0.29123686
10172,0.043235119,-1.364163337
10173,0.924412251,-0.034134308
10174,0.002635222,-2.579182728
10175,0.622947872,-0.205548294
10176,0.837490439,-0.077020142
10177,0.000849839,-3.07066313
10178,0.100411028,-0.998218588
10179,0.050530761,-1.296444157
10180,0.205654368,-0.686862062
10181,0.462558419,-0.334833411
10182,0.111478917,-0.952807258
10183,0.005788587,-2.237427433
10184,0.060615309,-1.21741768
10185,0.270001888,-0.568633199
10186,0.004969151,-2.303717786
10187,0.425468653,-0.371132431
10188,0.00943948,-2.02505195
10189,0.554582655,-0.256033717
10190,0.113094077,-0.946560141
10191,0.076493405,-1.116376008
10192,0.035715863,-1.44713885
10193,0.051624641,-1.287142957
10194,0.25982213,-0.585323861
10195,0.001244724,-2.904927048
10196,0.011671472,-1.932874355
10197,2.084733248,0.319050493
10198,0.013662752,-1.864461822
10199,0.663528025,-0.178140729
10200,0.011870814,-1.925519482
10201,0.019330451,-1.713758007
10202,0.121940561,-0.913851813
10203,0.761562824,-0.118294264
10204,0.042948525,-1.367051743
10205,0.2451915,-0.61049459
10206,2.792055607,0.445924063
10207,0.438596934,-0.357934408
10208,1.920752048,0.283471305
10209,0.058960479,-1.229438999
10210,0.114324123,-0.941862123
10211,0.940991819,-0.026414152
10212,0.300310075,-0.522430097
10213,0.073865794,-1.131556632
10214,1.016997457,0.007319867
10215,0.091939032,-1.036500073
10216,0.024890749,-1.603962038
10217,0.006149537,-2.211157553
10218,1.265474081,0.102253255
10219,0.123140603,-0.909598723
10220,0.006247514,-2.204292735
10221,1.527633667,0.184019221
10222,0.12753959,-0.894354983
10223,8.54E-05,-4.068795426
10224,0.021412974,-1.669323006
10225,3.091876745,0.490222173
10226,0.009615417,-2.017031893
10227,5.342590809,0.727751913
10228,0.450453162,-0.34635036
10229,0.004487682,-2.347977957
10230,0.030300837,-1.518545375
10231,0.35485518,-0.449948851
10232,0.831109524,-0.080341741
10233,0.177977726,-0.749634347
10234,0.049078677,-1.309107154
10235,0.056190316,-1.250338528
10236,0.002579221,-2.588511438
10237,0.011536081,-1.937941691
10238,2.383511543,0.37721726
10239,0.000592652,-3.227200153
10240,0.052369632,-1.280920479
10241,0.011202533,-1.950683776
10242,0.020267768,-1.693194079
10243,0.211998358,-0.673667502
10244,2.101461172,0.32252137
10245,0.742019355,-0.129584766
10246,0.207801923,-0.682350437
10247,0.212262467,-0.673126793
10248,0.093928047,-1.02720471
10249,0.287663847,-0.541114716
10250,0.3153207,-0.501247517
10251,2.193284035,0.341094877
10252,0.135786325,-0.867143966
10253,0.008522332,-2.069441566
10254,0.090118401,-1.045186524
10255,0.02699817,-1.568665677
10256,2.055650711,0.312949323
10257,0.111830108,-0.951441256
10258,0.038645443,-1.412901715
10259,0.00823377,-2.084401279
10260,0.023449715,-1.629862427
10261,0.58413136,-0.233489477
10262,0.602068663,-0.220353977
10263,0.058084849,-1.235937133
10264,0.14061375,-0.851972211
10265,0.043824036,-1.358287632
10266,0.00994501,-2.002394783
10267,0.110597625,-0.956254198
10268,0.00398354,-2.399730818
10269,1.908059478,0.280591908
10270,1.003880024,0.001681812
10271,0.807134628,-0.09305402
10272,0.018479796,-1.733302824
10273,0.476555705,-0.321886327
10274,0.265344769,-0.57618947
10275,0.991251528,-0.00381613
10276,0.241667226,-0.616782243
10277,0.006749569,-2.17072393
10278,0.351203889,-0.454440684
10279,0.035108339,-1.454589716
10280,1.00330627,0.001433526
10281,0.401955783,-0.395821718
10282,0.032853238,-1.483421816
10283,0.38441658,-0.415197889
10284,2.426911354,0.385053913
10285,0.369660854,-0.432196537
10286,0.17144984,-0.765862916
10287,0.284276873,-0.546258471
10288,0.427457064,-0.369107501
10289,0.2106653,-0.676406993
10290,0.001453773,-2.837503435
10291,0.079078227,-1.101943075
10292,0.216953591,-0.663633158
10293,0.057196632,-1.242629543
10294,0.008325277,-2.079601313
10295,0.003339074,-2.476373945
10296,0.731031477,-0.136063922
10297,0.06909553,-1.16055005
10298,0.208209351,-0.68149977
10299,0.738633275,-0.131571132
10300,4.530753613,0.656170445
10301,0.956175566,-0.019462359
10302,0.156004816,-0.806861994
10303,0.002896996,-2.538052072
10304,0.041768506,-1.379151057
10305,0.14330776,-0.843730291
10306,0.135172114,-0.869112895
10307,0.655886412,-0.183171367
10308,0.10988763,-0.959051194
10309,0.11187797,-0.951255421
10310,0.35440892,-0.450495356
10311,0.259613693,-0.585672405
10312,0.029277146,-1.533471264
10313,0.993632495,-0.002774214
10314,0.142549291,-0.846034938
10315,0.413947493,-0.383054743
10316,0.007896397,-2.102571011
10317,0.070024595,-1.154749396
10318,0.247573465,-0.606295905
10319,0.6570279,-0.182416188
10320,0.146357074,-0.83458628
10321,0.0116135,-1.935036864
10322,0.000382112,-3.417809368
10323,0.014217866,-1.847165594
10324,0.175067797,-0.756793732
10325,0.042529214,-1.371312642
10326,0.403960973,-0.39366059
10327,0.921127915,-0.035680056
10328,0.654396713,-0.184158891
10329,0.229751989,-0.63874072
10330,0.000267232,-3.573112323
10331,0.121019758,-0.917143719
10332,0.237301141,-0.624700174
10333,0.01305603,-1.884188875
10334,0.045134846,-1.345488034
10335,0.745649636,-0.12746519
10336,0.221052915,-0.655503754
10337,0.370629132,-0.431060448
10338,0.003089538,-2.510106448
10339,0.083039574,-1.080714886
10340,0.010132778,-1.994271493
10341,0.008368899,-2.077331667
10342,0.055826694,-1.253158092
10343,0.023069445,-1.636962853
10344,0.018406184,-1.735036232
10345,0.031659048,-1.499502148
10346,0.009798879,-2.008823614
10347,0.442186594,-0.354394428
10348,0.028869554,-1.539559919
10349,0.647674322,-0.188643321
10350,0.014888246,-1.827156475
10351,0.839390993,-0.076035695
10352,0.935899496,-0.028770787
10353,0.153703511,-0.813316213
10354,0.000411783,-3.385331284
10355,0.241772458,-0.616593174
10356,0.189383194,-0.722658564
10357,0.061961114,-1.20788078
10358,0.001178524,-2.928661744
10359,1.522161245,0.18246066
10360,0.784309983,-0.105512257
10361,1.268070817,0.103143508
10362,0.871000588,-0.059981552
10363,1.558001041,0.192567744
10364,2.647796631,0.422884625
10365,0.194542065,-0.710986478
10366,0.020451972,-1.689264805
10367,0.333853006,-0.476444709
10368,0.080808654,-1.092542125
10369,0.01942469,-1.711645905
10370,0.067955561,-1.167774998
10371,0.004044449,-2.393140641
10372,0.178985238,-0.747182786
10373,0.158393219,-0.800263415
10374,0.460399628,-0.336865036
10375,2.808325768,0.448447485
10376,0.341768771,-0.466267623
10377,0.236333236,-0.626475198
10378,0.260715663,-0.583832876
10379,0.46144408,-0.335880921
10380,1.324048042,0.121903744
10381,0.522340536,-0.28204627
10382,1.022260904,0.009561752
10383,1.95633316,0.291442816
10384,0.198810622,-0.701560416
10385,0.123609297,-0.907948864
10386,0.140090778,-0.853590451
10387,0.162550986,-0.789010392
10388,0.02382274,-1.623008294
10389,0.007698864,-2.11357334
10390,0.270152479,-0.568391042
10391,0.023879426,-1.621976124
10392,0.252205402,-0.598245616
10393,0.031957325,-1.495429586
10394,0.004011086,-2.396738006
10395,0.119236544,-0.923590621
10396,0.334872782,-0.47512015
10397,1.199808121,0.079111797
10398,1.34295547,0.128061613
10399,0.004707326,-2.327225707
10400,0.225492179,-0.646868516
10401,0.002279067,-2.642242962
10402,0.010771113,-1.967739437
10403,0.10473337,-0.979914921
10404,0.017819081,-1.74911471
10405,0.390190542,-0.408723262
10406,0.020523798,-1.687742274
10407,0.18639116,-0.729574689
10408,0.500438213,-0.300649535
10409,0.060557637,-1.217831077
10410,0.083659135,-1.077486631
10411,1.987076759,0.298214644
10412,0.95663923,-0.019251813
10413,1.181609154,0.072473847
10414,0.124801762,-0.903779282
10415,0.488663524,-0.310990077
10416,0.056332868,-1.249238141
10417,0.201103255,-0.6965809
10418,0.22478357,-0.648235436
10419,0.010958017,-1.960268036
10420,0.02421785,-1.615864422
10421,0.118555635,-0.926077798
10422,0.00352868,-2.45238773
10423,0.130789384,-0.883427505
10424,0.021238867,-1.672868651
10425,0.001010384,-2.995513463
10426,0.236302271,-0.626532104
10427,0.288752437,-0.539474342
10428,0.123421974,-0.90860751
10429,0.037511542,-1.425835078
10430,0.006465351,-2.189407879
10431,0.050853942,-1.29367538
10432,0.100323156,-0.998598816
10433,0.219091296,-0.659374875
10434,0.018827304,-1.725211859
10435,0.416670084,-0.38020768
10436,0.227945581,-0.642168823
10437,0.011872817,-1.925446232
10438,0.065143116,-1.186131473
10439,0.015535525,-1.808674065
10440,0.087078065,-1.060091232
10441,0.005580086,-2.253359087
10442,1.135479331,0.055179233
10443,0.022485189,-1.648103455
10444,0.376613021,-0.424104669
10445,0.192846835,-0.714787485
10446,1.251696825,0.097499151
10447,0.027724743,-1.557132473
10448,1.141205788,0.057363966
10449,0.01921691,-1.716316444
10450,0.021579934,-1.665949882
10451,2.850707531,0.454952663
10452,2.221255302,0.346598478
10453,0.074607797,-1.127215784
10454,0.002563169,-2.591222759
10455,0.158027783,-0.801266553
10456,0.145743951,-0.836409461
10457,0.000265444,-3.576027344
10458,0.087995708,-1.05553851
10459,3.233289242,0.509644557
10460,0.009528869,-2.020958651
10461,0.013372846,-1.873776158
10462,0.332648188,-0.478014838
10463,0.08114396,-1.0907438
10464,0.051350407,-1.289456107
10465,0.044369049,-1.352919876
10466,0.193739101,-0.712782719
10467,0.842685223,-0.074334622
10468,0.8177405,-0.087384493
10469,0.161301181,-0.792362454
10470,0.009423892,-2.025769699
10471,0.788169384,-0.103380439
10472,1.513483524,0.179977698
10473,0.101305865,-0.994365412
10474,0.205900654,-0.686342274
10475,1.222780228,0.087348408
10476,0.007020212,-2.153649786
10477,2.277158499,0.35739326
10478,0.001598986,-2.796155217
10479,0.003711599,-2.43043896
10480,0.087873869,-1.056140253
10481,1.810506701,0.257800137
10482,0.033664905,-1.472822613
10483,0.31205678,-0.505766377
10484,0.005484771,-2.260841502
10485,4.301870346,0.633657317
10486,0.531863511,-0.274199804
10487,0.039165657,-1.407094584
10488,0.177621171,-0.750505271
10489,0.000475055,-3.323255774
10490,1.225067735,0.088160102
10491,0.828930378,-0.081481944
10492,0.040941082,-1.387840685
10493,5.726018906,0.757852778
10494,0.281220287,-0.550953353
10495,0.007901956,-2.102265375
10496,0.008743455,-2.058316936
10497,1.275404572,0.10564797
10498,3.183871984,0.502955598
10499,0.311169714,-0.50700268
10500,0.181111991,-0.742052794
10501,0.515235782,-0.287993984
10502,0.000958698,-3.018318079
10503,0.006222044,-2.206066946
10504,0.29529193,-0.529748421
10505,0.015343605,-1.814072601
10506,0.043615103,-1.3603631
10507,0.22840485,-0.641294679
10508,0.201047882,-0.696700497
10509,0.322012663,-0.49212705
10510,0.012715573,-1.89566405
10511,0.015068277,-1.821936411
10512,0.133058712,-0.875956685
10513,0.222642839,-0.652391269
10514,0.206585139,-0.684900923
10515,0.444104701,-0.352514629
10516,0.224766538,-0.648268345
10517,0.000460876,-3.336415819
10518,0.027063495,-1.567616126
10519,0.039257813,-1.406073895
10520,0.161045998,-0.793050062
10521,0.404760808,-0.392801546
10522,0.324021965,-0.489425548
10523,0.011047389,-1.956740339
10524,0.217284888,-0.662970477
10525,0.015215636,-1.817709883
10526,1.327082396,0.122897888
10527,0.072162561,-1.141688062
10528,0.20559226,-0.68699324
10529,0.204729736,-0.688819074
10530,0.362943649,-0.440160798
10531,1.498181105,0.175564315
10532,0.044708703,-1.349607932
10533,2.868451118,0.457647453
10534,0.226409122,-0.645106079
10535,0.168483451,-0.773442751
10536,0.127365172,-0.894949314
10537,0.087427005,-1.058354398
10538,0.088128887,-1.054881714
10539,0.005475286,-2.261593159
10540,0.24841629,-0.604819929
10541,0.171524748,-0.76567321
10542,0.098032266,-1.008630959
10543,1.473502994,0.168351023
10544,0.131151736,-0.882225957
10545,0.053842705,-1.268873132
10546,0.036576238,-1.436800971
10547,0.117173873,-0.931169215
10548,1.51371479,0.180044054
10549,0.425971806,-0.370619145
10550,0.755732,-0.121632188
10551,0.486443758,-0.312967365
10552,0.000467072,-3.330616051
10553,0.004604214,-2.336844467
10554,0.403172642,-0.394508945
10555,0.004037919,-2.393842398
10556,0.038416147,-1.415486193
10557,0.008904982,-2.050366937
10558,0.14334546,-0.843616056
10559,0.288840592,-0.539341774
10560,0.248763636,-0.604213104
10561,0.072121188,-1.141937128
10562,0.01847687,-1.733371599
10563,0.277745932,-0.556352293
10564,0.030828994,-1.51104065
10565,0.018825432,-1.725255042
10566,0.101305865,-0.994365412
10567,0.04538573,-1.343080679
10568,0.009093064,-2.041289758
10569,0.001422942,-2.846812756
10570,0.029216828,-1.534366939
10571,0.200524867,-0.697831764
10572,0.019411363,-1.711943975
10573,0.024429712,-1.612081645
10574,1.32870245,0.123427736
10575,0.011828051,-1.927086813
10576,0.104439601,-0.981134795
10577,2.476224899,0.393790086
10578,0.176519275,-0.753207866
10579,0.033320557,-1.477287743
10580,0.001897917,-2.721722781
10581,0.10067828,-0.997064213
10582,0.135871455,-0.866871774
10583,0.040993717,-1.387282706
10584,0.207772955,-0.682410983
10585,0.135164917,-0.869136019
10586,0.119295582,-0.923375639
10587,0.490712762,-0.309172647
10588,0.048085626,-1.317984724
10589,1.113532066,0.046702728
10590,1.10386157,0.042914614
10591,0.006676391,-2.175458252
10592,0.012065641,-1.918449613
10593,0.150657073,-0.822010475
10594,1.099247217,0.041095375
10595,0.014864404,-1.827852507
10596,0.037824266,-1.422229495
10597,2.392579079,0.378866301
10598,0.000123255,-3.909196126
10599,0.009415743,-2.026145407
10600,0.962915361,-0.016411885
10601,0.134984538,-0.869715976
10602,0.034532458,-1.461772513
10603,0.202833623,-0.692860053
10604,0.050898127,-1.293298197
10605,0.919116616,-0.036629382
10606,0.016153062,-1.791745146
10607,0.1581669,-0.800884397
10608,0.06546697,-1.183977758
10609,1.514511466,0.180272566
10610,0.042807136,-1.36848383
10611,0.159436181,-0.797413116
10612,0.579426348,-0.23700176
10613,0.015712036,-1.803767539
10614,2.116866589,0.325693488
10615,3.71198225,0.569605891
10616,0.133084998,-0.875870899
10617,0.398090243,-0.400018466
10618,0.310919911,-0.507351466
10619,0.771808624,-0.112490373
10620,1.027819037,0.011916657
10621,0.234188542,-0.630434358
10622,1.256276488,0.099085232
10623,0.013410721,-1.872547873
10624,0.013574436,-1.867278196
10625,0.475061238,-0.323250404
10626,0.59544003,-0.225161972
10627,0.003446831,-2.462580051
10628,1.218215704,0.085724194
10629,0.093495704,-1.029208343
10630,0.016910527,-1.77184286
10631,0.034024805,-1.468204357
10632,0.625820398,-0.203550285
10633,3.926623821,0.594019297
10634,0.067362078,-1.171584527
10635,1.229900479,0.089869971
10636,0.004547255,-2.34225068
10637,3.466223717,0.539856589
10638,0.30171749,-0.520399514
10639,0.514360666,-0.28873225
10640,0.546741903,-0.26221764
10641,0.027585013,-1.55932681
10642,3.482526302,0.541894405
10643,0.038201835,-1.417915775
10644,1.987125874,0.298225378
10645,0.369823337,-0.432005687
10646,0.181053102,-0.74219403
10647,0.246342108,-0.608461347
10648,0.851831079,-0.069646519
10649,0.197997883,-0.703339453
10650,0.247032717,-0.607245525
10651,1.062922716,0.026501689
10652,0.033012882,-1.481316562
10653,0.398103684,-0.400003803
10654,0.004731886,-2.324965719
10655,0.00028344,-3.547539585
10656,0.107618362,-0.968113624
10657,0.53234005,-0.273810859
10658,0.689229906,-0.161635887
10659,0.647083819,-0.18903946
10660,0.006324278,-2.198989067
10661,0.17328085,-0.76124943
10662,1.163169146,0.065642874
10663,0.031231975,-1.505400549
10664,0.944644451,-0.024731622
10665,0.755992174,-0.1214827
10666,0.032666691,-1.48589486
10667,0.332763374,-0.477864481
10668,0.014111498,-1.85042687
10669,1.210473061,0.082955129
10670,0.203876689,-0.690632428
10671,0.04372374,-1.3592827
10672,2.792055607,0.445924063
10673,0.014528674,-1.837774019
10674,0.424839944,-0.371774657
10675,0.473562479,-0.324622715
10676,2.199947357,0.342412289
10677,1.50022471,0.176156314
10678,0.051881485,-1.284987604
10679,0.679721057,-0.167669276
10680,0.031013459,-1.508449794
10681,0.063940153,-1.194226332
10682,0.702078998,-0.153614018
10683,0.023369595,-1.631348806
10684,0.002661022,-2.574951477
10685,0.003258516,-2.4869801
10686,0.661770046,-0.179292895
10687,0.019778183,-1.703813615
10688,0.149061754,-0.826633772
10689,1.559633732,0.19302262
10690,0.006982686,-2.155977458
10691,0.054873392,-1.260638193
10692,0.590653598,-0.228667146
10693,0.297397017,-0.526663391
10694,0.004465133,-2.350165605
10695,0.016750757,-1.775965571
10696,2.932056904,0.467172395
10697,1.323598266,0.121756189
10698,0.000341476,-3.466639445
10699,0.018692996,-1.728321079
10700,0.021160439,-1.674475334
10701,0.015066985,-1.821973643
10702,0.104179159,-0.982219154
10703,0.004871286,-2.312356373
10704,2.101571798,0.322544232
10705,0.208043322,-0.68184622
10706,1.69E-05,-4.771405243
10707,0.225959599,-0.645969205
10708,0.007420596,-2.129561228
10709,0.761124671,-0.118544201
10710,0.000142326,-3.846716477
10711,2.015313387,0.30434259
10712,0.300127119,-0.522694761
10713,2.177501202,0.337958403
10714,0.038292475,-1.416886562
10715,0.379416525,-0.420883757
10716,0.192112848,-0.716443589
10717,1.007170439,0.00310297
10718,0.340169281,-0.468304908
10719,0.039533783,-1.403031629
10720,0.030130699,-1.520990789
10721,0.010909319,-1.962202362
10722,0.272888124,-0.564015364
10723,0.86139226,-0.064799035
10724,0.008039141,-2.09479035
10725,1.632007718,0.212722208
10726,0.014333504,-1.84364762
10727,0.217015579,-0.663509087
10728,0.696854532,-0.156857871
10729,0.004420984,-2.35448105
10730,0.002732593,-2.563425033
10731,0.048083697,-1.318002153
10732,0.148256764,-0.828985484
10733,0.462255269,-0.33511813
10734,1.071071863,0.029818611
10735,0.210805312,-0.67611845
10736,0.200906694,-0.697005593
10737,0.066548429,-1.17686219
10738,0.508463144,-0.293740521
10739,0.019064758,-1.719768704
10740,0.011549516,-1.937436228
10741,0.16817075,-0.774249539
10742,0.629426837,-0.201054744
10743,0.005960191,-2.224739813
10744,0.013138155,-1.881465604
10745,0.017067226,-1.76783707
10746,0.637091696,-0.195798055
10747,0.163878173,-0.785478887
10748,0.016296508,-1.787905451
10749,0.055280901,-1.257424883
10750,0.813620806,-0.089577954
10751,0.220051825,-0.657475025
10752,0.03613022,-1.442129398
10753,0.037923321,-1.421093636
10754,0.23830767,-0.62286198
10755,0.476764411,-0.321696171
10756,0.052116536,-1.283024461
10757,0.749169111,-0.125420137
10758,1.590995908,0.201669063
10759,0.047930762,-1.319385665
10760,2.175017834,0.337462822
10761,0.00543628,-2.264698198
10762,0.382028669,-0.417904044
10763,0.043594219,-1.3605711
10764,0.057746109,-1.238477277
10765,0.001967877,-2.70600212
10766,0.008975635,-2.046934803
10767,0.070333205,-1.152839591
10768,0.954368889,-0.020283726
10769,0.090426207,-1.043705688
10770,0.083816782,-1.076669019
10771,2.739811659,0.437720709
10772,0.015810255,-1.801061126
10773,0.01316251,-1.880661301
10774,0.044398014,-1.352636461
10775,0.019896336,-1.701226896
10776,0.001392587,-2.856177817
10777,0.117131889,-0.931324853
10778,0.387719333,-0.411482543
10779,0.00465678,-2.331914275
10780,0.14695695,-0.832809869
10781,0.777453125,-0.109325787
10782,0.011929714,-1.923369963
10783,0.098065875,-1.00848209
10784,0.120436765,-0.919240917
10785,0.070898719,-1.149361611
10786,0.145356238,-0.837566326
10787,0.257361621,-0.589456217
10788,2.79426837,0.446268115
10789,0.073398776,-1.13431118
10790,0.162541062,-0.789036908
10791,0.026523247,-1.576373304
10792,0.528909206,-0.276618873
10793,0.243435591,-0.613615926
10794,0.322352558,-0.491668879
10795,0.046352442,-1.333927378
10796,0.073940195,-1.131119408
10797,0.035560567,-1.449031324
10798,0.010533922,-1.977409887
10799,1.259284258,0.100123774
10800,0.532024145,-0.274068657
10801,0.266560286,-0.574204554
10802,0.395249248,-0.403128948
10803,0.004924668,-2.307623043
10804,0.455734074,-0.341288499
10805,0.241636813,-0.616836901
10806,0.454140097,-0.342810152
10807,0.096176587,-1.016930639
10808,0.718735456,-0.14343093
10809,0.944195509,-0.02493807
10810,0.083252385,-1.079603315
10811,0.03668369,-1.435526988
10812,0.02182525,-1.661040768
10813,0.091821149,-1.037057277
10814,0.036902234,-1.432947342
10815,0.858408391,-0.066306046
10816,0.657963693,-0.18179807
10817,9.55E-05,-4.020078134
10818,1.817124009,0.259384567
10819,0.070592061,-1.15124414
10820,0.060493678,-1.218290011
10821,0.661679387,-0.179352394
10822,0.99732101,-0.001165032
10823,0.003939132,-2.404599494
10824,0.042479403,-1.371821592
10825,0.066148952,-1.179477034
10826,0.004960729,-2.304454473
10827,1.876536846,0.273357096
10828,0.00012981,-3.886690208
10829,0.37861526,-0.421801886
10830,0.152100563,-0.817869178
10831,0.001595773,-2.797028909
10832,0.074330717,-1.128831676
10833,0.075690471,-1.120958794
10834,0.30413115,-0.516939096
10835,1.06195116,0.026104544
10836,0.359491736,-0.444311089
10837,0.257755369,-0.58879228
10838,1.67301476,0.223499773
10839,0.38974452,-0.409219982
10840,1.754654288,0.244191562
10841,0.521667838,-0.282605938
10842,0.215812176,-0.665924055
10843,0.23966229,-0.620400296
10844,0.098032266,-1.008630959
10845,0.207457587,-0.683070678
10846,0.585986197,-0.232112614
10847,1.046452045,0.019719331
10848,0.191700578,-0.717376578
10849,0.064781509,-1.188548938
10850,0.030771773,-1.511847476
10851,0.026005588,-1.584933314
10852,0.17383875,-0.759853411
10853,0.013434833,-1.87176773
10854,1.30E-05,-4.886266229
10855,0.127630875,-0.894044255
10856,1.576639175,0.197732313
10857,0.032698188,-1.485476314
10858,0.627290189,-0.202531505
10859,0.490086973,-0.309726842
10860,0.00066866,-3.17479482
10861,0.009796754,-2.008917818
10862,0.286499977,-0.542875408
10863,0.073091552,-1.136132818
10864,0.038466163,-1.414921133
10865,0.414559752,-0.382412864
10866,0.074427433,-1.128266958
10867,0.089820743,-1.046623359
10868,0.261130482,-0.58314243
10869,0.074001528,-1.130759311
10870,0.537623346,-0.269521881
10871,0.065255359,-1.185383818
10872,0.238498047,-0.622515173
10873,5.29E-05,-4.276318423
10874,0.500602484,-0.300507
10875,0.257681549,-0.588916678
10876,0.012005218,-1.920629938
10877,0.111651964,-0.952133631
10878,0.127835348,-0.893349041
10879,0.004774598,-2.321063194
10880,0.509992182,-0.292436481
10881,0.277745932,-0.556352293
10882,0.019880325,-1.701576529
10883,0.851043224,-0.070048382
10884,0.080469713,-1.09436755
10885,0.010587357,-1.975212443
10886,0.197731346,-0.703924478
10887,0.0635432,-1.196930915
10888,0.018860061,-1.724456913
10889,0.304412633,-0.516537328
10890,0.43043682,-0.366090586
10891,0.30463779,-0.516216224
10892,0.00127556,-2.894299107
10893,0.490599871,-0.309272571
10894,0.152695775,-0.816172979
10895,0.141202286,-0.850158273
10896,0.003898997,-2.409047141
10897,0.876731277,-0.0571335
10898,0.014493545,-1.838825389
10899,0.121409208,-0.915748375
10900,0.000127427,-3.894739869
10901,0.535705566,-0.271073841
10902,5.223321438,0.717946753
10903,0.665030956,-0.177158138
10904,0.098629862,-1.005991574
10905,0.058456421,-1.233167779
10906,0.201195583,-0.696381558
10907,0.204269379,-0.689796731
10908,0.199336499,-0.700413174
10909,0.218002647,-0.661538233
10910,0.001751319,-2.75663476
10911,0.117979899,-0.92819198
10912,1.061361074,0.025863156
10913,0.073630817,-1.132940379
10914,0.144262761,-0.840845761
10915,4.305589199,0.634032591
10916,1.491089582,0.173503736
10917,0.00132461,-2.877911828
10918,0.748716831,-0.125682404
10919,2.664912462,0.425682948
10920,0.123180859,-0.909456772
10921,0.14213945,-0.84728537
10922,0.278010368,-0.555939007
10923,0.919116616,-0.036629382
10924,0.193412781,-0.713514831
10925,0.00697949,-2.1561763
10926,0.022001237,-1.657552907
10927,0.024571164,-1.609574277
10928,0.045111943,-1.345708467
10929,0.086821578,-1.061372323
10930,0.467351735,-0.330356141
10931,0.004793936,-2.319307733
10932,0.965396523,-0.015294269
10933,0.113370515,-0.945499879
10934,1.152530193,0.061652312
10935,1.628426194,0.21176808
10936,0.10440696,-0.981270548
10937,0.455658019,-0.341360983
10938,0.976813197,-0.010188482
10939,0.10410998,-0.982507636
10940,0.052751817,-1.277762578
10941,0.062446497,-1.204491916
10942,0.213075742,-0.67146599
10943,0.012875754,-1.890227316
10944,0.004855033,-2.313807771
10945,0.332509428,-0.478196036
10946,0.128106922,-0.892427404
10947,0.073271155,-1.13506696
10948,0.068718322,-1.162927456
10949,0.005924759,-2.227329347
10950,0.195529208,-0.70878836
10951,0.004286625,-2.367884465
10952,1.401524305,0.146600634
10953,1.277620077,0.106401728
10954,0.352941364,-0.45229744
10955,0.013434833,-1.87176773
10956,0.069486052,-1.158102364
10957,0.58638984,-0.231813563
10958,0.141284466,-0.849905586
10959,0.069190197,-1.159955435
10960,0.041683324,-1.380037659
10961,0.181258872,-0.741700727
10962,0.78257513,-0.106473958
10963,0.042517677,-1.371430472
10964,0.240798458,-0.618346298
10965,0.287298113,-0.541667226
10966,0.05261362,-1.278901819
10967,1.632007718,0.212722208
10968,0.61612606,-0.210330421
10969,0.29048118,-0.536882
10970,0.003182705,-2.497203546
10971,0.151937649,-0.818334599
10972,1.139616966,0.056758906
10973,0.02435584,-1.613396889
10974,0.044002242,-1.356525191
10975,0.053581506,-1.270985084
10976,0.015845103,-1.800104928
10977,2.933458805,0.467379994
10978,2.799549103,0.447088089
10979,0.008102051,-2.091405028
10980,0.02287011,-1.64073174
10981,0.14565286,-0.836680982
10982,0.18936801,-0.722693386
10983,0.473125547,-0.325023601
10984,1.632219195,0.212778481
10985,0.057844672,-1.237736635
10986,0.013673806,-1.864110598
10987,0.843361914,-0.073986015
10988,0.44703716,-0.349656374
10989,0.047180749,-1.326235165
10990,0.260204107,-0.584685854
10991,0.039810475,-1.400002641
10992,0.031362761,-1.503585714
10993,0.00272867,-2.564048999
10994,0.082265161,-1.084784048
10995,0.052624814,-1.278809424
10996,0.006097524,-2.214846484
10997,0.108873658,-0.963077186
10998,0.599394679,-0.222287117
10999,0.300047576,-0.522809877
11000,0.086408243,-1.063444828
11001,0.610071063,-0.214619574
11002,0.971781731,-0.01243127
11003,0.004208993,-2.375821827
11004,0.013819371,-1.859511713
11005,0.003942219,-2.404259245
11006,0.006696521,-2.174150745
11007,0.020502543,-1.688192267
11008,0.23468481,-0.629515019
11009,0.03452532,-1.461862288
11010,2.241188049,0.350478298
11011,0.263394684,-0.579392995
11012,0.012890112,-1.889743321
11013,0.070738792,-1.150342358
11014,2.240026951,0.350253244
11015,3.166853428,0.500627963
11016,0.031712174,-1.498773979
11017,0.014131363,-1.849815961
11018,0.004258018,-2.370792461
11019,1.115662575,0.047532865
11020,0.072581932,-1.139171476
11021,0.036204148,-1.441241667
11022,0.008816246,-2.054716303
11023,0.589986563,-0.22915788
11024,0.042050298,-1.376230919
11025,0.002205917,-2.656410758
11026,0.045457613,-1.342393376
11027,0.037619241,-1.424589976
11028,0.115969621,-0.935655763
11029,1.109416246,0.045094521
11030,0.949743986,-0.022393448
11031,0.064888537,-1.187832018
11032,0.023930872,-1.621041479
11033,0.066020176,-1.180323323
11034,0.415273011,-0.381666293
11035,0.270997852,-0.567034151
11036,0.054211907,-1.265905315
11037,0.003492686,-2.456840432
11038,0.000812677,-3.090082017
11039,0.323755264,-0.489783161
11040,0.003807558,-2.419353422
11041,0.019644702,-1.706754558
11042,0.254078239,-0.595032529
11043,0.02672174,-1.573135264
11044,0.010214436,-1.990785614
11045,0.207114011,-0.683790521
11046,1.01266551,0.005466019
11047,1.586446524,0.200425437
11048,1.197863936,0.07840749
11049,0.077589929,-1.110194645
11050,0.637435555,-0.195563716
11051,0.000463736,-3.333729369
11052,0.033206053,-1.478782742
11053,0.003006227,-2.521978284
11054,1.037946463,0.016174953
11055,0.008655059,-2.06272996
11056,0.012391013,-1.906893184
11057,0.013891323,-1.857256376
11058,0.026371391,-1.578866954
11059,0.407922417,-0.389422428
11060,0.343426734,-0.4641659
11061,0.305999368,-0.51427947
11062,0.185982168,-0.730528695
11063,0.091808647,-1.037116413
11064,0.025369702,-1.595684636
11065,0.054036301,-1.267314391
11066,0.023624718,-1.626633363
11067,0.079508804,-1.09958478
11068,0.000302984,-3.518580137
11069,0.194663063,-0.710716448
11070,0.018005142,-1.744603449
11071,0.017825522,-1.748957755
11072,1.051036835,0.021617937
11073,0.002244574,-2.648866024
11074,0.087645113,-1.057272292
11075,0.026344802,-1.579305057
11076,0.090315998,-1.044235317
11077,0.236290798,-0.626553192
11078,0.601264238,-0.220934626
11079,0.042645968,-1.370122018
11080,0.03176957,-1.497988664
11081,0.387647986,-0.411562468
11082,0.010287356,-1.987696246
11083,1.239403725,0.093212797
11084,1.168406844,0.067594092
11085,0.008922232,-2.049526473
11086,0.306543827,-0.513507425
11087,0.013898848,-1.857021206
11088,1.149922132,0.060668433
11089,0.064446479,-1.190800805
11090,4.67E-05,-4.330413976
11091,1.174964428,0.070024719
11092,0.018946389,-1.722473556
11093,0.044146542,-1.355103314
11094,0.102616012,-0.988784867
11095,1.635816216,0.213734509
11096,0.915484369,-0.038349067
11097,0.189711526,-0.721906282
11098,0.111309245,-0.953468762
11099,0.000199656,-3.699718452
11100,0.23658742,-0.626008352
11101,0.019517984,-1.709565037
11102,0.390993625,-0.407830324
11103,0.34513104,-0.46201598
11104,0.050745394,-1.29460337
11105,0.004604689,-2.336799711
11106,0.021757249,-1.662396022
11107,0.329622984,-0.481982513
11108,0.001331992,-2.875498541
11109,0.004969507,-2.303686694
11110,0.326397836,-0.486252729
11111,0.8931849,-0.049058627
11112,0.683637142,-0.16517435
11113,0.173573717,-0.760516035
11114,0.64897579,-0.187771505
11115,0.090028092,-1.045621953
11116,0.538308501,-0.268968762
11117,0.391008317,-0.407814004
11118,0.051501911,-1.288176655
11119,0.005681557,-2.245532659
11120,0.007267231,-2.138631055
11121,0.016972529,-1.770253446
11122,0.217153549,-0.663233068
11123,0.481428862,-0.317467877
11124,0.304422051,-0.516523893
11125,0.015922543,-1.797987579
11126,0.233976856,-0.630827099
11127,0.117030196,-0.931702068
11128,0.530609787,-0.275224744
11129,0.314031303,-0.503027059
11130,0.223881513,-0.649981767
11131,0.09840928,-1.006963945
11132,1.600366116,0.204219348
11133,0.068792991,-1.162455806
11134,0.006575495,-2.182071517
11135,0.469302446,-0.328547183
11136,1.995586395,0.300070535
11137,0.16968216,-0.770363816
11138,0.056267735,-1.24974057
11139,0.046199925,-1.335358727
11140,0.000174507,-3.758186703
11141,0.241355434,-0.617342919
11142,0.019157736,-1.717655824
11143,0.003804233,-2.419732847
11144,0.024525914,-1.610374793
11145,0.00439606,-2.356936387
11146,0.147522837,-0.831140745
11147,2.860445023,0.456433605
11148,0.011654859,-1.933492961
11149,0.002789775,-2.554430872
11150,0.105939321,-0.974942814
11151,0.055535793,-1.25542702
11152,0.488235116,-0.311370987
11153,0.072369829,-1.140442455
11154,0.001592559,-2.797904363
11155,0.089166939,-1.049796141
11156,0.000649361,-3.187514111
11157,0.14565286,-0.836680982
11158,0.093445875,-1.029439866
11159,0.131603107,-0.880733858
11160,1.574225783,0.197067021
11161,0.048344743,-1.315650749
11162,0.081819952,-1.087140782
11163,0.029660271,-1.527824878
11164,0.073377728,-1.134435737
11165,0.011793298,-1.928364738
11166,0.185667664,-0.731263727
11167,0.079820663,-1.097884671
11168,1.180201411,0.07195613
11169,0.031639878,-1.499765204
11170,0.039163705,-1.40711623
11171,0.008102051,-2.091405028
11172,0.113568038,-0.944743878
11173,0.000958103,-3.018587911
11174,0.014276744,-1.845370832
11175,0.023043118,-1.637458748
11176,0.078892283,-1.102965475
11177,0.249736965,-0.602517171
11178,0.099037312,-1.004201156
11179,0.12973389,-0.886946559
11180,0.260129213,-0.584810872
11181,0.020479301,-1.688684871
11182,0.072110206,-1.142003264
11183,0.18012923,-0.744415807
11184,0.028882757,-1.539361356
11185,0.010030106,-1.99869449
11186,1.138712883,0.056414234
11187,0.117857099,-0.928644255
11188,0.363030046,-0.440057429
11189,0.250703216,-0.600840096
11190,0.04372374,-1.3592827
11191,0.320070893,-0.494753819
11192,0.048295334,-1.316094826
11193,0.121647477,-0.914896893
11194,0.017087381,-1.767324488
11195,3.927061081,0.594067656
11196,0.653824687,-0.184538685
11197,0.357388675,-0.446859213
11198,0.594014108,-0.22620324
11199,0.000481966,-3.316983405
11200,0.00123127,-2.909646816
11201,0.0539595,-1.267932083
11202,0.066773258,-1.175397432
11203,0.065055437,-1.186716399
11204,0.519590616,-0.284338701
11205,0.015572145,-1.807651571
11206,0.14983961,-0.824373366
11207,0.010103747,-1.995517526
11208,0.741646945,-0.129802788
11209,0.165777832,-0.780473544
11210,0.135589093,-0.867775244
11211,0.069603033,-1.157371833
11212,0.762633562,-0.117684086
11213,0.01442892,-1.840766171
11214,1.757432818,0.244878732
11215,0.025942169,-1.585993714
11216,0.272067755,-0.565322926
11217,0.005236955,-2.280921128
11218,0.388855278,-0.410212001
11219,6.81E-05,-4.167068555
11220,0.428676903,-0.367869915
11221,0.064636804,-1.189520125
11222,0.22603938,-0.645815893
11223,1.179165363,0.071574714
11224,0.691780627,-0.160031605
11225,0.012005218,-1.920629938
11226,0.010222459,-1.990444614
11227,0.156438589,-0.80565611
11228,0.004350483,-2.361462482
11229,0.291860014,-0.534825401
11230,0.105649129,-0.976134081
11231,5.59E-05,-4.252529209
11232,0.021757249,-1.662396022
11233,0.034926582,-1.456843912
11234,0.041486751,-1.382090572
11235,0.096485779,-1.015536694
11236,0.00327325,-2.485020814
11237,0.715812445,-0.145200755
11238,0.004836052,-2.315509021
11239,1.261729121,0.100966127
11240,0.001382944,-2.859195424
11241,0.455275446,-0.341725771
11242,0.095071971,-1.0219475
11243,0.480216563,-0.318562865
11244,1.059596181,0.025140384
11245,0.057026844,-1.243920659
11246,0.008164838,-2.08805243
11247,0.027558342,-1.559746921
11248,0.01794613,-1.746029199
11249,0.014621017,-1.835022431
11250,0.214163616,-0.669254308
11251,0.01166782,-1.933010291
11252,0.222021118,-0.653605715
11253,0.208298877,-0.681313072
11254,0.036620487,-1.43627589
11255,0.082420394,-1.083965315
11256,0.183432505,-0.736523704
11257,0.1483614,-0.828679078
11258,0.138699353,-0.857925566
11259,0.561681569,-0.250509827
11260,1.566233158,0.194856414
11261,0.662552714,-0.178779562
11262,0.279320687,-0.553896898
11263,0.187082589,-0.727966629
11264,1.145241737,0.058897167
11265,0.122162454,-0.913062252
11266,0.1203297,-0.919627165
11267,0.451011956,-0.345811945
11268,0.033022568,-1.481189162
11269,0.314149141,-0.502864123
11270,0.085202798,-1.069546142
11271,1.450854063,0.16162373
11272,1.136993408,0.055757947
11273,0.184666768,-0.733611252
11274,1.044145107,0.018760858
11275,0.065406896,-1.184376459
11276,0.318508595,-0.496878843
11277,0.854577482,-0.068248555
11278,0.032041147,-1.494291941
11279,0.018998675,-1.721276685
11280,0.983422756,-0.007259746
11281,0.254805267,-0.593791599
11282,0.005277037,-2.277609848
11283,0.362239361,-0.441004361
11284,0.50021404,-0.300844122
11285,0.126762867,-0.897007947
11286,0.203844115,-0.690701822
11287,0.132557765,-0.877594828
11288,0.392662764,-0.405980281
11289,0.290557951,-0.536767236
11290,0.517311573,-0.286247806
11291,0.308553606,-0.510669373
11292,0.263196707,-0.579719549
11293,0.049052004,-1.309343247
11294,0.1276398,-0.894013884
11295,0.86140871,-0.064790741
11296,0.047888719,-1.319766784
11297,1.700091243,0.23047223
11298,0.13424632,-0.872097612
11299,0.209268674,-0.679295777
11300,0.007220838,-2.141412385
11301,0.028143696,-1.550618861
11302,0.000746925,-3.126723099
11303,0.025328092,-1.59639752
11304,0.759321213,-0.119574467
11305,0.302885652,-0.5187213
11306,0.011536553,-1.937923951
11307,0.193408862,-0.713523631
11308,0.00305852,-2.514488688
11309,0.034421779,-1.463166685
11310,0.1131621,-0.946299001
11311,0.060021605,-1.221692393
11312,0.014987485,-1.824271252
11313,0.549171567,-0.260291956
11314,1.705773354,0.231921326
11315,0.062048733,-1.20726708
11316,0.291581035,-0.535240727
11317,0.104583815,-0.980535521
11318,1.395580053,0.144754754
11319,0.228705332,-0.640723711
11320,1.23016715,0.089964126
11321,0.045855198,-1.338611426
11322,0.260804504,-0.583684913
11323,0.018095056,-1.742440078
11324,0.012701802,-1.896134663
11325,0.00180344,-2.74389832
11326,0.031981457,-1.495101754
11327,0.015068277,-1.821936411
11328,0.014216572,-1.84720511
11329,0.636263013,-0.196363322
11330,0.273777962,-0.562601514
11331,0.320184618,-0.494599536
11332,0.027819933,-1.555643915
11333,0.000145306,-3.837717726
11334,0.200557441,-0.697761221
11335,0.006977004,-2.156331028
11336,0.323919952,-0.489562301
11337,0.187715054,-0.726500898
11338,0.274062961,-0.562149654
11339,1.977447867,0.296105043
11340,2.530441046,0.403196224
11341,0.000668779,-3.174717476
11342,0.0298652,-1.524834577
11343,0.102733165,-0.988289332
11344,0.032770641,-1.484515062
11345,0.764509559,-0.11661708
11346,0.056080658,-1.251186899
11347,0.00195824,-2.708134122
11348,8.768184662,0.942909688
11349,0.195945784,-0.707864075
11350,0.03751028,-1.425849699
11351,0.019957803,-1.699887264
11352,1.845147252,0.266031031
11353,1.131177664,0.053530821
11354,0.232691213,-0.633220016
11355,0.049494002,-1.305447428
11356,0.004310484,-2.365474005
11357,1.877664804,0.273618066
11358,0.004390601,-2.357476067
11359,0.128065377,-0.892568266
11360,0.160504371,-0.794513136
11361,0.908612609,-0.041621241
11362,0.09945906,-1.002355652
11363,1.164628625,0.06618746
11364,0.012576556,-1.900438277
11365,0.304977924,-0.515731597
11366,1.621790767,0.209994824
11367,0.011855382,-1.92608443
11368,0.268579066,-0.570927841
11369,0.094595775,-1.02412826
11370,0.000492213,-3.307846712
11371,0.287758082,-0.54097247
11372,0.328561634,-0.483383151
11373,0.469537258,-0.32832994
11374,0.038498167,-1.414559948
11375,0.308220387,-0.511138639
11376,0.011120484,-1.953876302
11377,0.085202798,-1.069546142
11378,0.827707112,-0.082123313
11379,4.244102478,0.627785862
11380,0.602447212,-0.220081001
11381,0.028646812,-1.542923704
11382,0.019472508,-1.710578114
11383,0.097481355,-1.011078442
11384,0.08676824,-1.061639213
11385,0.699843705,-0.15499894
11386,1.650232911,0.217545244
11387,0.005915515,-2.228007431
11388,4.76733017,0.678275231
11389,0.066383459,-1.177940124
11390,0.389406532,-0.409596768
11391,0.361601263,-0.441770061
11392,0.000794214,-3.100062227
11393,0.953216076,-0.020808642
11394,0.009252999,-2.033717486
11395,0.073093772,-1.136119626
11396,0.927105129,-0.032871016
11397,0.004199021,-2.37685195
11398,0.447356462,-0.349346284
11399,1.788557291,0.252502856
11400,0.404394269,-0.393195008
11401,0.375472486,-0.425421882
11402,0.43639642,-0.360118821
11403,0.146455303,-0.834294899
11404,0.623257935,-0.205332184
11405,1.430103064,0.155367337
11406,0.666709244,-0.176063523
11407,0.001292823,-2.888460891
11408,0.018206736,-1.739767903
11409,0.012196485,-1.913765316
11410,0.298746824,-0.524696703
11411,0.004722513,-2.325826814
11412,0.001805225,-2.743468708
11413,0.576072216,-0.23952307
11414,0.002504191,-2.601332568
11415,0.450879127,-0.34593987
11416,0.240132421,-0.6195492
11417,1.012808323,0.005527262
11418,0.491302252,-0.308651245
11419,0.014357242,-1.842928985
11420,0.823897123,-0.084127013
11421,0.164363965,-0.78419339
11422,0.871303499,-0.059830542
11423,0.373502761,-0.427706183
11424,1.099230766,0.041088875
11425,0.054964114,-1.259920768
11426,0.944091737,-0.024985803
11427,0.093102179,-1.031040152
11428,0.62736088,-0.202482566
11429,0.715644002,-0.145302964
11430,0.000764912,-3.116388628
11431,3.335402489,0.523148248
11432,0.002002974,-2.69832473
11433,0.041512255,-1.381823678
11434,0.000173077,-3.761760856
11435,0.208900571,-0.680060373
11436,0.270974696,-0.567071263
11437,0.01715699,-1.765558896
11438,0.92659992,-0.033107742
11439,1.263013482,0.101407986
11440,0.073575109,-1.133269084
11441,0.023940416,-1.620868306
11442,0.095685966,-1.019151753
11443,0.006982686,-2.155977458
11444,0.02967057,-1.52767411
11445,0.21125938,-0.675183999
11446,0.966717601,-0.014700374
11447,0.11450763,-0.941165572
11448,0.010426101,-1.981878061
11449,0.000596345,-3.224502082
11450,4.847469807,0.685515113
11451,4.020214558,0.604249232
11452,0.091495499,-1.03860027
11453,0.004938191,-2.306432093
11454,0.002087558,-2.680361369
11455,0.000351129,-3.454533393
11456,0.080747515,-1.092870834
11457,1.112935066,0.046469826
11458,0.251571864,-0.599337933
11459,0.001126132,-2.948410755
11460,0.223163202,-0.651377415
11461,0.154067472,-0.812289045
11462,0.011563539,-1.936909247
11463,0.210012212,-0.67775545
11464,0.006860156,-2.163666033
11465,0.130148426,-0.885561081
11466,0.995374858,-0.002013333
11467,1.229645729,0.089780006
11468,0.111651964,-0.952133631
11469,2.669444561,0.426420906
11470,0.479275316,-0.319414938
11471,0.016100509,-1.793160392
11472,0.022629945,-1.645316509
11473,0.068488024,-1.164385363
11474,0.040733375,-1.390049608
11475,0.032080743,-1.493755576
11476,0.543733835,-0.264613641
11477,0.021404689,-1.669491074
11478,0.942619145,-0.025663744
11479,2.164061308,0.33526956
11480,0.184817702,-0.733256435
11481,0.009704909,-2.01300852
11482,0.082513817,-1.083473324
11483,3.919849634,0.593269408
11484,0.440262228,-0.356288573
11485,0.612402558,-0.212963004
11486,0.004202582,-2.376483762
11487,0.228712156,-0.640710751
11488,0.068076953,-1.166999889
11489,0.022525519,-1.647325191
11490,0.101396568,-0.993976744
11491,1.28770411,0.109816082
11492,0.006954985,-2.15770379
11493,0.012061519,-1.918598008
11494,0.003901609,-2.408756257
11495,0.084077217,-1.075321674
11496,0.07039354,-1.152467194
11497,0.104453564,-0.981076738
11498,0.055740673,-1.253827791
11499,1.265750647,0.102348158
11500,0.966166377,-0.01494808
11501,0.002237675,-2.650202897
11502,0.032800291,-1.484122307
11503,0.003949106,-2.403501238
11504,0.005227943,-2.28166916
11505,0.178513467,-0.748329015
11506,0.422782362,-0.37388314
11507,0.0063456,-2.197527315
11508,0.03745861,-1.426448345
11509,3.09E-05,-4.51039684
11510,0.046340719,-1.334037233
11511,0.14783445,-0.83022435
11512,0.005992186,-2.22241473
11513,0.081240132,-1.090229377
11514,0.01491655,-1.826331601
11515,0.22223486,-0.653187816
11516,0.530226767,-0.275538352
11517,0.311174005,-0.50699669
11518,0.407552361,-0.389816586
11519,0.000806126,-3.093597172
11520,0.460208774,-0.337045106
11521,0.089253403,-1.049375215
11522,0.179308519,-0.746399077
11523,0.036327157,-1.439768587
11524,0.000211455,-3.674782189
11525,1.614806414,0.208120466
11526,0.012165277,-1.914877988
11527,0.021165924,-1.674362765
11528,0.032184411,-1.492354437
11529,0.060489077,-1.218323041
11530,0.129033267,-0.889298305
11531,0.716291904,-0.144909957
11532,0.005883992,-2.230327913
11533,0.355999172,-0.448551012
11534,0.120816097,-0.9178752
11535,0.005658561,-2.247294006
11536,0.127035871,-0.89607363
11537,0.086951524,-1.060722802
11538,0.233084187,-0.632487189
11539,0.1029699,-0.98728971
11540,0.63190639,-0.199347253
11541,0.918055952,-0.03713085
11542,0.578018785,-0.238058048
11543,0.062713787,-1.202636974
11544,0.085739724,-1.066817917
11545,0.017031364,-1.768750565
11546,1.682179689,0.225872385
11547,0.455275446,-0.341725771
11548,0.079378769,-1.100295641
11549,0.018602315,-1.730432998
11550,0.016301787,-1.787764798
11551,0.160487413,-0.794559022
11552,0.00702909,-2.153100891
11553,0.00146889,-2.833010623
11554,0.298168361,-0.525538442
11555,0.137421444,-0.861945492
11556,0.054318383,-1.265053164
11557,0.188422859,-0.724866411
11558,0.088099957,-1.055024306
11559,0.166109353,-0.779605913
11560,0.275478274,-0.559912647
11561,1.641818762,0.215325214
11562,0.051742259,-1.286154611
11563,0.167466819,-0.776071228
11564,0.004945664,-2.305775375
11565,0.756266952,-0.121324878
11566,0.189560145,-0.722252967
11567,0.244101584,-0.612429402
11568,0.053582862,-1.270974093
11569,4.288375854,0.632292842
11570,0.169312775,-0.771310272
11571,0.033191293,-1.478975823
11572,0.010812505,-1.966073673
11573,0.084773026,-1.071742312
11574,0.725758135,-0.139208087
11575,0.103534244,-0.984915983
11576,0.09718772,-1.012388605
11577,0.222535878,-0.65259996
11578,0.399480015,-0.398504942
11579,0.225234389,-0.6473653
11580,0.000648169,-3.188311612
11581,0.115961239,-0.935687154
11582,1.344049215,0.128415172
11583,1.223958969,0.087766859
11584,0.046936456,-1.328489704
11585,0.007322142,-2.135361859
11586,0.181037486,-0.742231491
11587,0.450615942,-0.346193447
11588,3.351596355,0.525251709
11589,0.421239763,-0.37547064
11590,1.328943133,0.123506397
11591,0.458102405,-0.339037428
11592,0.941690385,-0.026091864
11593,1.973243713,0.295180728
11594,2.73260951,0.436577575
11595,2.091568232,0.320472037
11596,0.064624175,-1.189604985
11597,0.030185757,-1.520197925
11598,0.03218418,-1.492357553
11599,0.014897994,-1.826872212
11600,0.530320287,-0.275461759
11601,0.079947993,-1.097192433
11602,0.032677997,-1.485744573
11603,7.162922382,0.855090245
11604,2.096035004,0.321398531
11605,0.147988573,-0.829771818
11606,0.303827852,-0.517372417
11607,0.291428566,-0.535467881
11608,1.099050403,0.04101761
11609,0.022259157,-1.652491284
11610,0.029029021,-1.53716761
11611,0.162878513,-0.788136203
11612,0.059244994,-1.22734834
11613,0.108087756,-0.9662235
11614,0.438949138,-0.3575858
11615,1.844962239,0.265987482
11616,0.000952982,-3.020915464
11617,0.035422731,-1.450717957
11618,0.047462724,-1.323647339
11619,0.006660878,-2.176468508
11620,0.270425767,-0.56795193
11621,0.969741106,-0.013344195
11622,0.674615502,-0.170943683
11623,0.0028019,-2.552547364
11624,0.220920071,-0.655764826
11625,0.009951147,-2.002126847
11626,0.005027984,-2.29860609
11627,0.309662193,-0.509111815
11628,0.001065402,-2.972486611
11629,0.265004605,-0.576746579
11630,1.06520915,0.027434888
11631,0.003601258,-2.443545801
11632,0.195719674,-0.708365516
11633,0.149600476,-0.825067025
11634,1.250205278,0.096981328
11635,1.326818705,0.122811585
11636,0.010984429,-1.959222508
11637,0.034137603,-1.466766978
11638,0.106251627,-0.97366441
11639,2.008805752,0.302937943
11640,0.174050122,-0.759325667
11641,0.13302207,-0.876076298
11642,0.860627294,-0.065184885
11643,0.056759942,-1.245958055
11644,0.047807012,-1.320508402
11645,0.007053948,-2.151567717
11646,0.000436568,-3.35994779
11647,1.608664036,0.206465353
11648,0.000537728,-3.26943757
11649,3.904763699,0.591594757
11650,0.129297063,-0.888411341
11651,0.274823904,-0.560945495
11652,0.022426326,-1.649241872
11653,0.924374521,-0.034152034
11654,0.817972958,-0.087261054
11655,0.292012602,-0.534598406
11656,0.388401866,-0.410718692
11657,0.541837454,-0.266130978
11658,0.1144768,-0.941282519
11659,0.000113242,-3.945990878
11660,0.421902537,-0.374787863
11661,0.0036205,-2.441231451
11662,0.049945779,-1.301501208
11663,0.208413571,-0.681074005
11664,0.023237644,-1.63380791
11665,0.422361404,-0.374315775
11666,0.000164495,-3.783846542
11667,0.167569458,-0.775805134
11668,0.04891545,-1.310553951
11669,0.000201205,-3.696361147
11670,1.786001921,0.251881922
11671,0.964097679,-0.015878963
11672,4.005824089,0.602691874
11673,0.022263238,-1.652411667
11674,0.000218248,-3.661048956
11675,3.385362864,0.529605226
11676,0.372765392,-0.428564415
11677,0.029545348,-1.529510888
11678,0.003789507,-2.42141725
11679,0.041033536,-1.386861055
11680,2.159574032,0.334368097
11681,0.013651345,-1.86482456
11682,0.063699692,-1.195862664
11683,0.043238658,-1.364127789
11684,0.469441056,-0.328418931
11685,0.408418894,-0.388894175
11686,0.018181685,-1.740365862
11687,0.064481348,-1.190565893
11688,0.002849449,-2.545239086
11689,0.885253251,-0.05293247
11690,0.410343945,-0.386851971
11691,0.024151523,-1.617055483
11692,0.006857314,-2.163845954
11693,0.118444346,-0.926485666
11694,0.000100727,-3.996855056
11695,0.135957003,-0.866598419
11696,0.253957748,-0.595238532
11697,0.10706114,-0.970368136
11698,0.011391243,-1.943428885
11699,0.005317235,-2.274314115
11700,0.971781731,-0.01243127
11701,0.1220292,-0.913536235
11702,1.092549443,0.0384411
11703,0.022221033,-1.653235765
11704,0.122927673,-0.910350339
11705,0.056008972,-1.251742397
11706,0.017452478,-1.758142891
11707,0.044199806,-1.35457964
11708,0.000673901,-3.171403637
11709,0.412900388,-0.384154709
11710,0.240625381,-0.618658565
11711,0.164319664,-0.784310461
11712,0.279980868,-0.552871644
11713,0.023068629,-1.636978212
11714,0.515516937,-0.287757062
11715,0.001313658,-2.881517812
11716,0.124320775,-0.90545629
11717,0.036026847,-1.443373749
11718,0.058628328,-1.23189249
11719,0.292682797,-0.533602804
11720,1.153976083,0.062196808
11721,0.063591413,-1.196601524
11722,0.262772858,-0.580419495
11723,0.623257935,-0.205332184
11724,0.62559998,-0.203703274
11725,0.000863537,-3.063719158
11726,0.099300943,-1.003046626
11727,0.229323015,-0.639552358
11728,0.113122925,-0.946449373
11729,1.670128584,0.222749909
11730,0.1356581,-0.867554269
11731,0.292420864,-0.533991644
11732,4.817869663,0.682855047
11733,0.392149478,-0.406548359
11734,3.09E-05,-4.51039684
11735,0.001525668,-2.816539907
11736,0.021323007,-1.671151559
11737,0.061002206,-1.214654459
11738,0.013808319,-1.859859178
11739,0.373809367,-0.42734982
11740,0.306461692,-0.513623805
11741,0.038675833,-1.412560318
11742,0.296125621,-0.528524016
11743,1.233598709,0.091173906
11744,0.087836862,-1.05632319
11745,0.007871087,-2.103965303
11746,0.729343176,-0.137068076
11747,0.000255552,-3.59252061
11748,0.021855691,-1.660435449
11749,0.230464175,-0.637396574
11750,0.287970036,-0.540652699
11751,0.620335758,-0.207373184
11752,0.010029516,-1.998720017
11753,0.007048977,-2.151873931
11754,1.115662575,0.047532865
11755,0.170586199,-0.768056109
11756,0.003942219,-2.404259245
11757,0.343191147,-0.464463924
11758,0.725878835,-0.139135867
11759,0.207277671,-0.683447481
11760,1.277317524,0.10629887
11761,0.006675088,-2.175542984
11762,0.071039081,-1.148502668
11763,0.001151733,-2.938648283
11764,0.984187245,-0.006922268
11765,0.006038991,-2.219035632
11766,0.010973581,-1.959651622
11767,1.508326769,0.178495439
11768,0.954794288,-0.020090188
11769,0.032169636,-1.492553849
11770,0.234647021,-0.629584956
11771,0.139524207,-0.855350439
11772,0.059492137,-1.225540429
11773,0.272893369,-0.564007017
11774,0.357845187,-0.446304819
11775,0.060164284,-1.220661248
11776,0.30694285,-0.512942478
11777,0.001748344,-2.75737313
11778,0.085004635,-1.070557392
11779,0.133177772,-0.875568254
11780,0.038969733,-1.409272572
11781,0.117527522,-0.92986042
11782,0.018092832,-1.742493459
11783,0.017024683,-1.76892097
11784,0.144393086,-0.8404536
11785,0.06529478,-1.185121538
11786,0.020609284,-1.6859371
11787,0.357710004,-0.446468914
11788,0.245423853,-0.610083229
11789,0.002179035,-2.661735797
11790,0.035639714,-1.448065784
11791,3.504174471,0.544585721
11792,0.075014196,-1.124856539
11793,0.013782687,-1.860666091
11794,0.144646361,-0.839692486
11795,2.745844841,0.438675993
11796,2.743438244,0.438295188
11797,0.112567268,-0.948587873
11798,0.095394619,-1.020476123
11799,0.123908341,-0.906899458
11800,0.020226413,-1.694081121
11801,1.608925819,0.206536021
11802,0.000581453,-3.235485362
11803,0.043360692,-1.3629038
11804,0.938443601,-0.027591823
11805,0.005836942,-2.233814605
11806,1.234664202,0.091548856
11807,0.263676316,-0.578928879
11808,0.002574465,-2.589313007
11809,0.106113337,-0.974230028
11810,0.579934359,-0.23662116
11811,0.066564716,-1.176755914
11812,0.35889411,-0.445033669
11813,0.065630868,-1.182891851
11814,0.000585027,-3.232823931
11815,0.384185553,-0.415458971
11816,0.483339161,-0.315748016
11817,0.011723668,-1.930936477
11818,0.067748711,-1.169098966
11819,0.062218342,-1.206081566
11820,0.087960884,-1.055710415
11821,0.18995595,-0.721347099
11822,0.107488617,-0.968637524
11823,0.077485241,-1.110781012
11824,0.349476129,-0.456582484
11825,0.348026663,-0.458387483
11826,0.254690975,-0.593986444
11827,0.090921156,-1.041335051
11828,0.389993161,-0.408943009
11829,0.010228477,-1.990189009
11830,0.047234077,-1.325744567
11831,0.399400145,-0.398591782
11832,0.032606807,-1.486691732
11833,0.135172114,-0.869112895
11834,0.264225185,-0.578025789
11835,0.013888032,-1.857359286
11836,0.099433161,-1.002468753
11837,0.016011588,-1.795565586
11838,0.477353156,-0.321160202
11839,1.063477993,0.026728507
11840,1.033823252,0.014446296
11841,0.002028433,-2.692839303
11842,1.218508959,0.085828727
11843,0.988498926,-0.005023798
11844,0.477415442,-0.321103537
11845,0.612368107,-0.212987436
11846,0.092797041,-1.032465872
11847,1.861862898,0.269947698
11848,0.845087528,-0.073098308
11849,0.007976582,-2.098183151
11850,0.082612492,-1.082954276
11851,0.546624482,-0.262310921
11852,0.045689281,-1.340185676
11853,0.023726121,-1.624773267
11854,1.134130478,0.054663022
11855,0.24248147,-0.615321444
11856,0.278481781,-0.555203211
11857,0.000967511,-3.014343969
11858,0.03148637,-1.50187741
11859,1.053199887,0.022510804
11860,0.102942906,-0.987403575
11861,0.000348507,-3.457788217
11862,0.029793231,-1.525882399
11863,0.000796716,-3.098696545
11864,0.027708974,-1.557379559
11865,0.088588968,-1.052620358
11866,0.044587858,-1.35078339
11867,0.416864485,-0.380005104
11868,1.67E-05,-4.777565509
11869,0.019629506,-1.707090621
11870,0.497865021,-0.302888385
11871,1.604714155,0.205397684
11872,0.005152044,-2.288020446
11873,0.606181383,-0.217397406
11874,0.398910701,-0.399124313
11875,0.716563106,-0.144745557
11876,0.095940404,-1.017998459
11877,0.031187605,-1.506017973
11878,2.12477994,0.327313957
11879,0.53927213,-0.268192024
11880,0.166958615,-0.777391166
11881,0.063491292,-1.197285833
11882,0.045872506,-1.338447536
11883,0.045651469,-1.340545239
11884,0.250555307,-0.601096395
11885,0.449437976,-0.347330234
11886,0.061851528,-1.20864957
11887,0.117892809,-0.928512684
11888,0.005316761,-2.274352835
11889,0.137918696,-0.860376858
11890,0.825319052,-0.083378129
11891,1.268561602,0.103311562
11892,0.01387557,-1.857749163
11893,0.303766638,-0.517459925
11894,0.038261268,-1.417240638
11895,0.024418196,-1.61228643
11896,0.187069833,-0.727996241
11897,1.5898844,0.201365548
11898,0.073372521,-1.134466562
11899,0.062520526,-1.203977374
11900,0.000157463,-3.802821277
11901,0.11017596,-0.957913158
11902,0.014284148,-1.845145662
11903,0.161325529,-0.792296902
11904,0.31746757,-0.498300632
11905,0.026523247,-1.576373304
11906,0.057867512,-1.237565189
11907,0.040371072,-1.393929723
11908,0.004127199,-2.384344559
11909,0.305840105,-0.514505566
11910,1.431364179,0.155750144
11911,0.949974895,-0.022287872
11912,1.82E-05,-4.739002411
11913,0.219773993,-0.658023701
11914,0.00148496,-2.828285288
11915,0.062416594,-1.204699931
11916,0.017711222,-1.751751469
11917,0.031973608,-1.495208356
11918,0.022316981,-1.651364554
11919,0.005513343,-2.258585022
11920,0.0013033,-2.884955634
11921,0.063202724,-1.199264204
11922,0.015010149,-1.82361499
11923,0.059193537,-1.227725711
11924,0.038562745,-1.413832061
11925,0.129670963,-0.887157265
11926,0.331583261,-0.479407401
11927,0.042050298,-1.376230919
11928,0.362915784,-0.440194143
11929,0.012846097,-1.891228791
11930,0.095316596,-1.020831474
11931,0.481860995,-0.317078227
11932,0.002343529,-2.630129643
11933,1.388572574,0.142568583
11934,0.000118725,-3.925456351
11935,0.956771076,-0.019191962
11936,0.823942304,-0.084103199
11937,0.100291342,-0.998736559
11938,0.077253982,-1.112079124
11939,0.006021454,-2.220298627
11940,0.121079743,-0.91692851
11941,0.054493371,-1.263656322
11942,0.279511273,-0.553600672
11943,0.00211599,-2.674486477
11944,0.051853754,-1.2852198
11945,1.15363884,0.062069869
11946,0.130148426,-0.885561081
11947,0.007193025,-2.143088418
11948,0.011994146,-1.921030676
11949,0.480137885,-0.318634025
11950,0.900913417,-0.045316945
11951,0.447477937,-0.349228373
11952,0.005187741,-2.285021713
11953,0.050565667,-1.296144256
11954,0.770071387,-0.113469013
11955,0.060518477,-1.218112009
11956,2.212107897,0.344806306
11957,0.00165052,-2.782379143
11958,1.123936176,0.05074165
11959,0.68440032,-0.164689796
11960,0.203295127,-0.691873032
11961,0.000186903,-3.728384416
11962,0.661126256,-0.179715595
11963,0.252711087,-0.597375703
11964,0.004340751,-2.362435163
11965,0.214538634,-0.668494489
11966,0.785783768,-0.104696947
11967,1.00430131,0.001864029
11968,0.032139506,-1.4929608
11969,0.016230358,-1.789671906
11970,0.152165681,-0.817683286
11971,1.062334299,0.026261204
11972,0.005037354,-2.297797502
11973,0.072527163,-1.139499312
11974,0.241464898,-0.617145994
11975,0.195529208,-0.70878836
11976,0.00255116,-2.593262373
11977,0.875352979,-0.057816786
11978,0.00146651,-2.833715039
11979,0.001822122,-2.739422598
11980,1.246938229,0.09584494
11981,0.053376749,-1.27264788
11982,0.009843145,-2.006866095
11983,0.737581372,-0.13219006
11984,0.080467626,-1.094378809
11985,0.769350231,-0.113875912
11986,0.074667647,-1.126867532
11987,0.022557687,-1.646705433
11988,0.442433953,-0.354151552
11989,0.716914952,-0.144532362
11990,0.033109877,-1.480042429
11991,0.337833613,-0.471297142
11992,0.979637325,-0.008934676
11993,0.049572732,-1.304757143
11994,0.014656613,-1.83396639
11995,0.007528741,-2.123277621
11996,0.063080624,-1.200104021
11997,0.003080625,-2.511361185
11998,0.001201861,-2.920145815
11999,0.024397837,-1.612648675
12000,0.010810618,-1.966149467
12001,0.448960453,-0.347791912
12002,0.031725455,-1.49859214
12003,0.104137264,-0.982393836
12004,0.002803089,-2.552363134
12005,1.485805869,0.17196207
12006,0.884955347,-0.053078643
12007,0.967134178,-0.014513269
12008,0.960442901,-0.017528449
12009,0.491995484,-0.308038884
12010,1.493452907,0.174191532
12011,0.00819629,-2.086382702
12012,0.204694182,-0.688894502
12013,0.328516483,-0.483442835
12014,0.447528541,-0.349179262
12015,0.744408667,-0.128188579
12016,0.074390367,-1.128483301
12017,0.125910401,-0.899938392
12018,0.000502222,-3.299104431
12019,0.953759551,-0.0205611
12020,1.175520897,0.070230354
12021,0.138161793,-0.859612038
12022,0.001920881,-2.716499648
12023,1.148911953,0.060286748
12024,0.89737612,-0.047025492
12025,1.21195972,0.083488186
12026,0.248227701,-0.605149756
12027,0.328230709,-0.483820789
12028,0.663437903,-0.17819972
12029,0.026188273,-1.581893141
12030,2.298582077,0.361460016
12031,0.005627385,-2.249693381
12032,0.344656318,-0.462613755
12033,0.292191625,-0.534332237
12034,0.126294389,-0.898615943
12035,0.125775859,-0.900402709
12036,0.445602953,-0.351051939
12037,0.370333761,-0.431406694
12038,0.013891323,-1.857256376
12039,0.126202866,-0.898930781
12040,0.100323156,-0.998598816
12041,0.235450879,-0.628099684
12042,0.194160357,-0.711839438
12043,4.398285866,0.643283453
12044,0.066615686,-1.176423497
12045,0.244088143,-0.612453316
12046,0.928975105,-0.031995924
12047,0.051901519,-1.284819929
12048,0.006106292,-2.214222439
12049,0.563297331,-0.249262306
12050,0.046298496,-1.334433113
12051,0.392662764,-0.405980281
12052,0.089205213,-1.049609766
12053,0.091375932,-1.03916818
12054,0.06534481,-1.184788897
12055,0.145882428,-0.835997018
12056,7.24E-05,-4.14051693
12057,0.414559752,-0.382412864
12058,5.211801052,0.716987829
12059,0.00857871,-2.066578
12060,0.017183591,-1.764886081
12061,1.217689276,0.085536481
12062,0.259237081,-0.586302878
12063,0.28349939,-0.547447871
12064,0.063917674,-1.194379037
12065,1.069759846,0.029286292
12066,0.235914052,-0.627246191
12067,0.117343716,-0.930540162
12068,0.804357469,-0.094550901
12069,0.480758339,-0.318073174
12070,0.727807105,-0.137983709
12071,3.177830458,0.502130723
12072,0.009539968,-2.020453067
12073,0.273673981,-0.56276649
12074,0.302088499,-0.519865809
12075,0.011652031,-1.933598369
12076,0.001225674,-2.911625129
12077,0.759753942,-0.119327038
12078,0.002929921,-2.533144085
12079,0.017345868,-1.760803962
12080,3.00807476,0.478288626
12081,0.008946335,-2.048354846
12082,0.081064485,-1.091169372
12083,0.078086756,-1.107422618
12084,2.426477432,0.384976256
12085,0.012291281,-1.910402835
12086,0.752014577,-0.123773741
12087,0.370767683,-0.430898127
12088,0.013217686,-1.878844578
12089,0.065211244,-1.185677515
12090,3.839941978,0.584324662
12091,0.875235319,-0.057875165
12092,0.398425251,-0.399653145
12093,0.637953758,-0.1952108
12094,0.593983054,-0.226225945
12095,0.054289702,-1.26528254
12096,0.267894149,-0.572036772
12097,0.377850294,-0.422680235
12098,0.107042179,-0.970445061
12099,1.347917438,0.129663292
12100,1.407984495,0.148597872
12101,0.00182117,-2.739649545
12102,0.08499565,-1.070603302
12103,0.908612609,-0.041621241
12104,2.211066723,0.344601848
12105,0.424449116,-0.372174367
12106,0.000142326,-3.846716477
12107,0.506326079,-0.295569703
12108,1.31146431,0.117756476
12109,0.801340461,-0.096182929
12110,0.01617007,-1.791288111
12111,0.721754372,-0.141610577
12112,0.071878813,-1.143399102
12113,0.003701385,-2.431635754
12114,2.009688854,0.303128824
12115,0.395112425,-0.403279313
12116,0.168552041,-0.773265984
12117,0.611379921,-0.213688828
12118,0.032726686,-1.485097964
12119,2.221686363,0.346682749
12120,0.039022472,-1.408685225
12121,0.106040753,-0.974527195
12122,3.032915354,0.48186029
12123,0.2096899,-0.678422487
12124,0.191596746,-0.71761187
12125,0.084518574,-1.073047838
12126,0.034780603,-1.458662894
12127,0.003665041,-2.435921169
12128,0.023617268,-1.626770349
12129,0.129633158,-0.887283897
12130,0.026403088,-1.578345275
12131,0.585143089,-0.23273792
12132,0.011873759,-1.925411758
12133,0.222774506,-0.652134511
12134,0.003815396,-2.418460328
12135,0.017067343,-1.767834084
12136,1.182054043,0.072637333
12137,0.245093554,-0.61066811
12138,0.051105771,-1.291530054
12139,0.110322446,-0.957336119
12140,0.396343291,-0.401928489
12141,0.184923425,-0.733008071
12142,1.029047012,0.012435216
12143,0.21020332,-0.677360429
12144,0.088164032,-1.054708559
12145,0.050222557,-1.299101179
12146,0.037935484,-1.420954368
12147,0.252989173,-0.596898065
12148,0.030760447,-1.512007364
12149,0.065801099,-1.181766853
12150,1.046915412,0.019911593
12151,0.005570484,-2.254107043
12152,0.01117153,-1.951887344
12153,0.018412855,-1.734878878
12154,0.020805568,-1.681820434
12155,0.031597141,-1.500352209
12156,0.056987658,-1.24421919
12157,0.000130406,-3.884700879
12158,0.694497406,-0.158329372
12159,0.016012762,-1.795533758
12160,0.218751207,-0.660049542
12161,0.448960453,-0.347791912
12162,0.043543544,-1.36107623
12163,0.001789993,-2.747148577
12164,0.009190162,-2.036676847
12165,0.078919165,-1.102817519
12166,2.293646812,0.360526544
12167,0.143133998,-0.844257198
12168,0.684809089,-0.164430484
12169,0.628439426,-0.201736576
12170,0.456731856,-0.340338696
12171,1.028979301,0.012406639
12172,1.061980605,0.026116585
12173,0.338242531,-0.470771785
12174,0.669058204,-0.1745361
12175,0.480693996,-0.318131302
12176,0.371894687,-0.429580026
12177,0.048540656,-1.313894363
12178,1.270692825,0.104040578
12179,0.163863495,-0.785517786
12180,0.37945804,-0.420836241
12181,0.893516719,-0.048897317
12182,0.184101999,-0.734941496
12183,0.006817651,-2.166365236
12184,0.005853416,-2.232590615
12185,0.01968199,-1.70593099
12186,0.046577305,-1.331825647
12187,0.080816351,-1.092500763
12188,0.786147833,-0.104495778
12189,0.696021497,-0.157377347
12190,0.905269027,-0.043222339
12191,0.050482478,-1.296859335
12192,2.489587784,0.396127444
12193,0.002559959,-2.591767037
12194,0.341720492,-0.466328977
12195,0.996023059,-0.001730607
12196,0.116164401,-0.934926942
12197,0.058721635,-1.231201857
12198,0.064745419,-1.188790956
12199,0.173784643,-0.759988603
12200,1.979940534,0.296652147
12201,1.272301793,0.104590139
12202,0.008862329,-2.052452145
12203,0.059114318,-1.228307314
12204,0.014242898,-1.846401644
12205,0.019445851,-1.711173036
12206,0.399322569,-0.398676143
12207,0.419794708,-0.37696304
12208,0.008173469,-2.087593556
12209,0.531000972,-0.274904684
12210,0.09812402,-1.008224669
12211,0.067001045,-1.173918425
12212,0.00037675,-3.423947223
12213,0.083758026,-1.076973565
12214,0.018672755,-1.728791601
12215,1.058601737,0.024732602
12216,0.230341762,-0.637627315
12217,1.060507298,0.025513661
12218,0.048833374,-1.311283269
12219,0.037463319,-1.426393755
12220,0.719769657,-0.142806466
12221,0.017858777,-1.748148281
12222,0.066640332,-1.176262846
12223,0.00236232,-2.626661322
12224,0.940282226,-0.026741773
12225,0.006370594,-2.195820086
12226,0.000924994,-3.033861191
12227,0.127990499,-0.892822267
12228,0.027997999,-1.552873014
12229,0.486182809,-0.313200402
12230,3.18489027,0.503094474
12231,0.035925996,-1.444591188
12232,0.113546647,-0.944825685
12233,0.026131021,-1.582843623
12234,0.357237339,-0.447043154
12235,0.005255573,-2.279379892
12236,0.002213292,-2.65496132
12237,0.030712588,-1.51268359
12238,0.165102527,-0.782246281
12239,0.009553665,-2.019829978
12240,0.750463367,-0.124670503
12241,0.009742097,-2.011347551
12242,0.079508804,-1.09958478
12243,0.046398077,-1.333500017
12244,0.005413634,-2.26651109
12245,0.049835663,-1.302459757
12246,0.199291378,-0.700511489
12247,0.082628407,-1.082870622
12248,0.457937717,-0.339193585
12249,0.045572314,-1.341298915
12250,0.061062656,-1.214224307
12251,0.381908,-0.418041245
12252,0.833322644,-0.079186817
12253,0.266960442,-0.573553087
12254,0.001392944,-2.856066446
12255,0.483227849,-0.315848045
12256,1.274898052,0.105475458
12257,0.033779241,-1.471350111
12258,0.624064088,-0.204770808
12259,0.017365083,-1.760323134
12260,0.048900694,-1.31068498
12261,0.063677214,-1.196015945
12262,0.068468101,-1.164511715
12263,0.304026037,-0.517089221
12264,0.002232799,-2.651150402
12265,0.011450878,-1.941161199
12266,1.171918869,0.068897547
12267,0.911230147,-0.040371921
12268,1.220427752,0.086512075
12269,0.340140104,-0.468342159
12270,0.187771961,-0.726369258
12271,0.031708941,-1.498818264
12272,0.203125939,-0.692234615
12273,0.285034388,-0.545102741
12274,0.065296791,-1.185108158
12275,0.022323044,-1.651246584
12276,0.009337445,-2.029771953
12277,0.236889884,-0.625453485
12278,0.192712054,-0.71509112
12279,0.621973634,-0.206228025
12280,0.017690023,-1.752271592
12281,0.054763362,-1.261509899
12282,0.247669041,-0.606128277
12283,1.146998644,0.059562904
12284,0.263773024,-0.578769622
12285,0.047386438,-1.324345939
12286,0.090528898,-1.043212767
12287,0.002159051,-2.665737072
12288,0.092168987,-1.035415187
12289,0.000251381,-3.599667922
12290,0.136161759,-0.865944845
12291,0.103002056,-0.987154104
12292,0.104354225,-0.981489963
12293,0.028339203,-1.547612361
12294,0.253957748,-0.595238532
12295,0.012050801,-1.918984087
12296,0.031159295,-1.50641238
12297,0.281730115,-0.550166727
12298,0.023386599,-1.631032922
12299,0.084879912,-1.071195077
12300,0.110181831,-0.957890015
12301,0.167569458,-0.775805134
12302,0.065295339,-1.185117821
12303,0.013932353,-1.855975534
12304,0.120929234,-0.917468699
12305,0.002179035,-2.661735797
12306,0.054233361,-1.26573348
12307,0.004344193,-2.362090909
12308,0.290072054,-0.53749411
12309,0.008712257,-2.059869309
12310,0.020192651,-1.694806659
12311,0.093272574,-1.030246037
12312,0.424592435,-0.372027748
12313,0.11059773,-0.956253788
12314,0.0070356,-2.15269883
12315,0.005783727,-2.237792185
12316,0.524170876,-0.280527113
12317,0.005355772,-2.271177912
12318,0.185123757,-0.732537846
12319,0.00257494,-2.589232811
12320,0.743172646,-0.128910284
12321,0.792595744,-0.100948264
12322,1.557364821,0.19239036
12323,0.124274664,-0.905617404
12324,0.005909116,-2.228477518
12325,0.001579586,-2.801456674
12326,0.117875114,-0.928577874
12327,0.01864245,-1.729497019
12328,0.199458957,-0.700146457
12329,0.001396991,-2.854806367
12330,0.468384504,-0.329397481
12331,0.104256496,-0.981896876
12332,0.081027769,-1.091366121
12333,0.04336229,-1.362887794
12334,1.026748538,0.011464093
12335,0.035197187,-1.453492042
12336,0.00402011,-2.395762088
12337,0.286807507,-0.542409485
12338,0.001946937,-2.710648114
12339,1.029177666,0.012490353
12340,0.129323468,-0.888322659
12341,1.123936176,0.05074165
12342,0.388117582,-0.411036683
12343,0.095071971,-1.0219475
12344,0.016969834,-1.770322418
12345,0.496249467,-0.304299947
12346,0.02459652,-1.609126338
12347,0.322116762,-0.491986675
12348,0.675957143,-0.170080838
12349,0.242504284,-0.615280585
12350,0.047484551,-1.323447668
12351,0.015260251,-1.816438316
12352,0.001596963,-2.796705105
12353,0.434683561,-0.361826783
12354,0.001158877,-2.93596264
12355,0.035650525,-1.447934067
12356,0.233949691,-0.630877524
12357,0.286413133,-0.543007072
12358,1.843693137,0.265688639
12359,0.005757415,-2.23977245
12360,0.053097792,-1.274923538
12361,0.373948216,-0.427188534
12362,0.196201906,-0.707296779
12363,0.052302886,-1.281474348
12364,1.229173899,0.08961333
12365,0.002098027,-2.678188944
12366,0.090795107,-1.041937554
12367,1.213094592,0.083894667
12368,0.187040374,-0.728064639
12369,0.001093386,-2.961226594
12370,0.188731164,-0.724156382
12371,0.80622828,-0.093541972
12372,0.076093785,-1.11865081
12373,0.003943644,-2.404102297
12374,1.949214458,0.289859624
12375,0.022792276,-1.642212305
12376,0.157024905,-0.80403146
12377,0.019652652,-1.706578844
12378,0.002250521,-2.64771689
12379,0.010550437,-1.976729569
12380,0.001170665,-2.931567356
12381,0.351588756,-0.453965023
12382,0.070083834,-1.154382146
12383,0.022268951,-1.652300242
12384,0.092308238,-1.034759538
12385,0.211932689,-0.673802052
12386,0.004088971,-2.388385938
12387,0.021631265,-1.664918081
12388,2.798192024,0.446877514
12389,0.222021118,-0.653605715
12390,0.331676692,-0.479285047
12391,0.348312289,-0.458031203
12392,0.000560722,-3.251252026
12393,0.041161444,-1.385509398
12394,0.072831899,-1.137678367
12395,0.920832753,-0.035819242
12396,2.303723097,0.362430277
12397,0.007816797,-2.10697116
12398,0.007006125,-2.154522115
12399,0.71484226,-0.145789781
12400,0.12789683,-0.893140218
12401,0.471800506,-0.326241598
12402,3.99E-05,-4.398653758
12403,0.083557814,-1.078012928
12404,0.353463143,-0.451655865
12405,1.638519526,0.214451621
12406,0.028559117,-1.54425523
12407,0.243555769,-0.613401578
12408,0.123795219,-0.907296128
12409,1.898633957,0.278441244
12410,0.006081054,-2.216021108
12411,0.929867506,-0.031578928
12412,0.000259485,-3.585887826
12413,3.77E-05,-4.424010996
12414,0.148352459,-0.82870525
12415,0.605258107,-0.218059385
12416,0.005287472,-2.276751906
12417,0.007486502,-2.125721045
12418,0.401569724,-0.396239038
12419,1.102684975,0.042451457
12420,0.031039113,-1.508090696
12421,0.00461525,-2.335804765
12422,0.275968134,-0.559141062
12423,0.84273237,-0.074310324
12424,0.093857065,-1.027533031
12425,0.005400236,-2.267587242
12426,0.004876743,-2.311870124
12427,0.025435017,-1.594567961
12428,0.513939619,-0.289087902
12429,0.884955347,-0.053078643
12430,1.810481191,0.257794017
12431,2.008157015,0.302797667
12432,2.388756752,0.378171928
12433,0.022307888,-1.651541551
12434,1.756480455,0.244643322
12435,0.392243057,-0.406444734
12436,0.279017895,-0.554367941
12437,0.000237675,-3.624016355
12438,0.245132357,-0.610599359
12439,0.178658351,-0.747976678
12440,0.20731692,-0.683365252
12441,0.997464061,-0.001102743
12442,0.272283137,-0.564979255
12443,5.400105476,0.732402243
12444,0.00040237,-3.395374844
12445,0.00263974,-2.578438769
12446,0.092387691,-1.034385886
12447,0.41821,-0.378605587
12448,0.005180151,-2.285657603
12449,0.010487327,-1.979335176
12450,1.111704469,0.045989351
12451,0.075014196,-1.124856539
12452,0.036472339,-1.438036382
12453,0.001207219,-2.918214032
12454,0.022521555,-1.647401619
12455,0.011163631,-1.952194509
12456,2.000730991,0.301188699
12457,0.003169515,-2.499007165
12458,0.005948104,-2.225621449
12459,0.005484771,-2.260841502
12460,0.180449247,-0.743644925
12461,0.011619156,-1.934825409
12462,2.395613909,0.379416826
12463,4.832860947,0.6842043
12464,1.179276824,0.071615764
12465,0.018979259,-1.721720751
12466,0.386131048,-0.413265276
12467,0.00174406,-2.758438617
12468,0.708199501,-0.149844384
12469,0.021023057,-1.677304124
12470,0.252078116,-0.598464856
12471,0.064261481,-1.192049269
12472,0.36999768,-0.431800999
12473,0.017781021,-1.750043303
12474,0.028150652,-1.550511548
12475,0.100569405,-0.997534121
12476,0.005277037,-2.277609848
12477,1.11E-05,-4.955209374
12478,0.004383361,-2.35819281
12479,1.173741698,0.069572534
12480,0.917873323,-0.037217252
12481,0.609529018,-0.215005614
12482,0.373923272,-0.427217505
12483,0.018535148,-1.732003934
12484,1.260812044,0.100650349
12485,0.044086087,-1.355698442
12486,0.29664889,-0.527757273
12487,1.877179146,0.273505721
12488,0.087730944,-1.056847197
12489,0.094346851,-1.02527259
12490,1.56525135,0.194584087
12491,0.578853846,-0.237431077
12492,1.076954603,0.032197397
12493,0.073646985,-1.132845028
12494,1.480436563,0.170389803
12495,2.422492266,0.384262399
12496,0.779598296,-0.108129119
12497,0.555497825,-0.255317637
12498,2.79426837,0.446268115
12499,0.044246681,-1.3541193
12500,0.196312219,-0.707052668
12501,0.090575397,-1.042989754
12502,0.195790634,-0.708208088
12503,0.475061238,-0.323250404
12504,0.001413181,-2.849802259
12505,0.082612492,-1.082954276
12506,0.775093079,-0.110646141
12507,0.27363354,-0.562830672
12508,0.086793266,-1.061513968
12509,2.197707415,0.341969873
12510,0.070988335,-1.148813012
12511,0.151342288,-0.820039706
12512,0.212999642,-0.671621127
12513,0.691055298,-0.160487199
12514,0.033231653,-1.478448052
12515,0.590046465,-0.229113787
12516,0.14165917,-0.848755306
12517,0.734153926,-0.134212874
12518,0.010511156,-1.978349511
12519,1.68427515,0.226413041
12520,0.065578058,-1.183241446
12521,0.005533022,-2.257037576
12522,0.004516401,-2.345207518
12523,0.284672081,-0.545655123
12524,0.008336626,-2.079009682
12525,0.40602389,-0.391448412
12526,0.213429704,-0.670745137
12527,0.181102529,-0.742075485
12528,0.024272652,-1.614882764
12529,0.086069994,-1.065148229
12530,0.041424993,-1.382737552
12531,0.01491655,-1.826331601
12532,0.041018318,-1.387022148
12533,1.365628123,0.135332452
12534,0.209332108,-0.679164152
12535,0.003466908,-2.460057726
12536,0.392973602,-0.405636623
12537,0.679558992,-0.167772836
12538,0.008330715,-2.079317729
12539,0.077303194,-1.111802564
12540,0.728224993,-0.13773442
12541,0.028741799,-1.541486048
12542,1.635891795,0.213754574
12543,0.003007534,-2.52178946
12544,0.03189382,-1.496293467
12545,0.038840279,-1.410717659
12546,0.034836214,-1.45796905
12547,0.047670059,-1.321754311
12548,0.002115871,-2.674510897
12549,3.208422899,0.506291607
12550,0.1171268,-0.931343721
12551,0.065108381,-1.186363102
12552,0.002900206,-2.53757122
12553,2.281103134,0.358144921
12554,0.03975239,-1.400636753
12555,0.355376542,-0.449311243
12556,0.008930739,-2.049112602
12557,0.079399467,-1.100182416
12558,0.009506079,-2.021998564
12559,0.149639785,-0.824952924
12560,0.413114846,-0.383929198
12561,0.46144408,-0.335880921
12562,0.210594907,-0.676552135
12563,0.000413094,-3.383951044
12564,1.632007718,0.212722208
12565,1.134114504,0.054656905
12566,0.171316266,-0.7662014
12567,0.678906441,-0.168190071
12568,0.485736966,-0.313598844
12569,0.033554133,-1.474253978
12570,1.364254236,0.134895311
12571,0.188980073,-0.723583988
12572,3.106728315,0.492303276
12573,0.050344761,-1.298045713
12574,0.069876201,-1.155670712
12575,0.438647985,-0.357883861
12576,1.096315145,0.039935414
12577,0.397103786,-0.401095972
12578,0.038488876,-1.414664771
12579,0.078432344,-1.105504806
12580,0.107618362,-0.968113624
12581,1.934920549,0.286663137
12582,0.243036658,-0.614328216
12583,0.128951743,-0.889572782
12584,1.305468798,0.115766496
12585,0.139741093,-0.854675864
12586,0.834651232,-0.078494961
12587,0.221765205,-0.654106593
12588,0.08029063,-1.095335132
12589,0.162056908,-0.790332452
12590,7.15E-06,-5.145540196
12591,0.685415864,-0.164045848
12592,0.021841113,-1.660725244
12593,0.003352143,-2.474677419
12594,0.06101454,-1.214566655
12595,0.028773189,-1.541012008
12596,0.00041655,-3.380333165
12597,0.02469852,-1.607329069
12598,0.020383293,-1.690725657
12599,0.686648786,-0.163265343
12600,0.007408763,-2.130254308
12601,0.533089459,-0.273199905
12602,0.736186624,-0.133012078
12603,1.484675169,0.171631445
12604,0.080518112,-1.094106419
12605,0.286063403,-0.543537699
12606,0.114818014,-0.939989969
12607,0.007527676,-2.123339058
12608,0.106003121,-0.97468135
12609,2.9579041,0.470984089
12610,0.021554502,-1.666462012
12611,0.117154688,-0.93124033
12612,2.487045288,0.395683694
12613,0.662324309,-0.178929305
12614,0.359240323,-0.444614921
12615,0.010759673,-1.968200924
12616,2.900461674,0.462467131
12617,0.06537161,-1.184610817
12618,0.011121074,-1.95385328
12619,0.085986316,-1.065570657
12620,0.367346376,-0.43492424
12621,1.210567474,0.082989001
12622,0.115744337,-0.936500247
12623,2.050236464,0.311803953
12624,0.013058501,-1.884106664
12625,0.023165895,-1.635150923
12626,0.378284574,-0.422181369
12627,0.708160162,-0.149868508
12628,0.100301586,-0.998692199
12629,0.28349939,-0.547447871
12630,0.022724805,-1.643499827
12631,0.03388077,-1.470046725
12632,0.002790012,-2.554393867
12633,0.148486361,-0.828313436
12634,0.143541485,-0.843022565
12635,0.75327003,-0.123049311
12636,0.246940151,-0.607408291
12637,0.059522688,-1.225317462
12638,0.072554,-1.139338641
12639,0.345286012,-0.461821016
12640,0.107491829,-0.968624549
12641,0.162462935,-0.789245706
12642,0.031108567,-1.507119987
12643,0.927366734,-0.032748487
12644,0.017373635,-1.760109319
12645,0.056352925,-1.24908354
12646,0.523610473,-0.280991676
12647,0.011942789,-1.922894242
12648,1.963268757,0.292979755
12649,0.102452472,-0.989477559
12650,0.037884869,-1.421534214
12651,0.007454792,-2.127564494
12652,0.060822405,-1.215936412
12653,0.650913596,-0.186476657
12654,0.040026274,-1.397654841
12655,2.608828306,0.416445498
12656,0.174390033,-0.75847834
12657,0.162462935,-0.789245706
12658,0.066910744,-1.174504143
12659,1.430066466,0.155356223
12660,0.125927225,-0.899880368
12661,0.049140986,-1.308556133
12662,0.017204799,-1.764350403
12663,0.049317565,-1.306998376
12664,0.036201272,-1.441276168
12665,0.009334729,-2.029898283
12666,0.833702624,-0.078988832
12667,0.005528281,-2.257409928
12668,0.007867657,-2.104154601
12669,0.055500381,-1.255704038
12670,0.171836704,-0.764884066
12671,0.002888081,-2.539390576
12672,0.049522135,-1.305200637
12673,0.092098534,-1.035747282
12674,0.030104095,-1.521374422
12675,0.745532215,-0.127533586
12676,0.14937833,-0.825712402
12677,0.288321525,-0.540122934
12678,0.149962753,-0.824016595
12679,0.042522933,-1.371376784
12680,0.412835151,-0.384223332
12681,0.417470098,-0.379374627
12682,0.00311901,-2.505983199
12683,0.363486081,-0.439512215
12684,0.00023553,-3.627954099
12685,0.131041527,-0.882591055
12686,1.892906904,0.277129255
12687,0.002324381,-2.633692656
12688,3.233289242,0.509644557
12689,0.080318905,-1.095182219
12690,1.110651135,0.045577665
12691,0.000781469,-3.107088187
12692,0.23333542,-0.63201933
12693,0.073944516,-1.131094027
12694,0.839606166,-0.075924381
12695,0.004237008,-2.372940735
12696,0.961272717,-0.017153384
12697,0.323815525,-0.489702334
12698,0.026769673,-1.572356926
12699,0.082162052,-1.085328721
12700,0.218053728,-0.661436483
12701,0.1171268,-0.931343721
12702,2.915487289,0.464711152
12703,0.489502102,-0.310245439
12704,0.085513107,-1.067967311
12705,2.019754648,0.305298616
12706,0.031544127,-1.501081493
12707,3.220411539,0.507911374
12708,4.022845745,0.60453338
12709,0.798995256,-0.097455799
12710,0.394080102,-0.404415493
12711,1.10865283,0.04479557
12712,0.303127944,-0.518374025
12713,0.284824252,-0.545423034
12714,0.364801913,-0.437942892
12715,0.191635221,-0.717524668
12716,0.637125432,-0.195775059
12717,0.272006929,-0.565420033
12718,0.038767923,-1.411527469
12719,0.004262054,-2.370381018
12720,0.109533407,-0.960453404
12721,1.603274822,0.205007972
12722,1.509876966,0.17894156
12723,0.034151658,-1.466588202
12724,0.408688724,-0.388607345
12725,0.034647498,-1.460328118
12726,0.000936308,-3.028581211
12727,1.422007799,0.152901978
12728,0.008278105,-2.082069048
12729,0.046777204,-1.329965744
12730,0.536025941,-0.270814192
12731,0.064546622,-1.190126479
12732,1.722873092,0.236253288
12733,5.149716854,0.711783351
12734,0.467108786,-0.330581964
12735,0.068062037,-1.167095056
12736,0.002459479,-2.609156835
12737,0.547666371,-0.261483926
12738,2.79613018,0.446557387
12739,0.085297488,-1.06906376
12740,0.464481771,-0.333031326
12741,0.920832753,-0.035819242
12742,0.194757938,-0.710504831
12743,0.019864315,-1.701926403
12744,3.083983898,0.489112102
12745,0.008058298,-2.093756656
12746,0.007807808,-2.107470875
12747,0.044587858,-1.35078339
12748,0.039022472,-1.408685225
12749,5.388262272,0.731448727
12750,0.138824806,-0.857532926
12751,0.372304797,-0.429101368
12752,0.150825933,-0.821523981
12753,0.005432841,-2.264972976
12754,3.73E-05,-4.42815365
12755,0.244484976,-0.611747824
12756,0.147003978,-0.832670911
12757,0.226612329,-0.644716465
12758,0.136387482,-0.865225488
12759,0.287622631,-0.541176946
12760,0.002693123,-2.569743819
12761,2.495635033,0.397181073
12762,0.260543615,-0.584119566
12763,0.393274039,-0.405304721
12764,0.636680722,-0.1960783
12765,0.268267542,-0.57143187
12766,0.710956872,-0.148156744
12767,2.263350725,0.354751857
12768,0.262713373,-0.58051782
12769,0.042517677,-1.371430472
12770,0.385846525,-0.413585406
12771,0.146097124,-0.835358334
12772,0.086807914,-1.061440679
12773,0.495673925,-0.304803927
12774,0.145849779,-0.836094224
12775,0.013472941,-1.870537599
12776,1.358913898,0.13319194
12777,0.00593258,-2.226756415
12778,0.403752029,-0.393885282
12779,0.001372587,-2.862460102
12780,0.192126617,-0.716412465
12781,0.44103238,-0.355529524
12782,0.111746639,-0.95176553
12783,0.873663723,-0.058655697
12784,0.001492697,-2.82602836
12785,0.909897745,-0.041007411
12786,0.140672475,-0.851790871
12787,0.134836003,-0.870194129
12788,0.291428566,-0.535467881
12789,0.007569796,-2.120915828
12790,0.07539247,-1.12267203
12791,0.125201732,-0.902389663
12792,0.061569996,-1.210630873
12793,0.001302228,-2.885312829
12794,0.00055548,-3.255331425
12795,0.165777832,-0.780473544
12796,1.953405857,0.290792486
12797,0.062395763,-1.204844903
12798,0.016242791,-1.789339345
12799,0.062609658,-1.203358671
12800,0.069266282,-1.159478123
12801,0.273538411,-0.562981681
12802,0.178351805,-0.748722492
12803,0.004512959,-2.345538597
12804,0.081963286,-1.08638064
12805,0.004867964,-2.312652604
12806,0.04239554,-1.372679833
12807,2.674053669,0.427170119
12808,0.002004282,-2.698041105
12809,0.096159697,-1.017006916
12810,1.437080145,0.157480989
12811,0.00094131,-3.026267238
12812,0.052938726,-1.276226516
12813,0.073944516,-1.131094027
12814,0.205223963,-0.687771931
12815,0.008414175,-2.074988441
12816,0.228738904,-0.640659964
12817,0.02991252,-1.524146995
12818,0.019142298,-1.718005926
12819,0.129566342,-0.887507804
12820,2.027541399,0.306969731
12821,0.010729717,-1.969411729
12822,0.068932869,-1.161573649
12823,0.118976004,-0.92454062
12824,0.366509527,-0.435914732
12825,5.364946842,0.729565423
12826,0.11097452,-0.954776723
12827,4.722959518,0.674214223
12828,0.123381302,-0.908750652
12829,0.152198642,-0.817589221
12830,0.096633092,-1.014874126
12831,0.017153475,-1.765647875
12832,0.070387095,-1.152506957
12833,0.000607306,-3.216592371
12834,1.527812481,0.184070054
12835,0.027902709,-1.554353625
12836,0.235050246,-0.62883929
12837,0.000155556,-3.808113149
12838,0.309806585,-0.508909355
12839,0.067237586,-1.172387889
12840,0.002166188,-2.66430379
12841,0.731031477,-0.136063922
12842,0.039990313,-1.398045193
12843,1.767486811,0.247356182
12844,0.450453162,-0.34635036
12845,0.040082395,-1.397046336
12846,0.019784961,-1.703664804
12847,0.005563964,-2.254615678
12848,0.296983004,-0.527268405
12849,0.003765162,-2.424216378
12850,0.011335023,-1.945577604
12851,0.773179233,-0.111719819
12852,0.032728646,-1.485071962
12853,0.057344217,-1.241510374
12854,0.000337544,-3.471669964
12855,1.757969856,0.245011424
12856,0.002049609,-2.688328962
12857,2.905681849,0.46324806
12858,1.81723392,0.259410835
12859,0.684849858,-0.16440463
12860,0.428428769,-0.368121374
12861,0.000929877,-3.031574582
12862,0.007269243,-2.138510826
12863,0.054631989,-1.262552984
12864,0.019064758,-1.719768704
12865,0.013791271,-1.860395692
12866,0.286345094,-0.543110253
12867,0.805532098,-0.09391715
12868,2.546015739,0.405861084
12869,0.081053823,-1.091226495
12870,2.442524672,0.387838959
12871,0.057141017,-1.243052033
12872,2.709069252,0.432820107
12873,1.46116066,0.164697971
12874,0.027819933,-1.555643915
12875,0.268730789,-0.570682572
12876,0.017246043,-1.763310528
12877,0.073630817,-1.132940379
12878,0.202139556,-0.694348692
12879,0.014246306,-1.84629772
12880,0.053671669,-1.270254898
12881,1.413142443,0.15018594
12882,0.640708923,-0.193339227
12883,0.024779929,-1.605899945
12884,0.555939376,-0.254972564
12885,0.803115547,-0.095221967
12886,1.172996521,0.069296724
12887,0.009418105,-2.026036482
12888,0.012162922,-1.91496208
12889,0.08661674,-1.062398168
12890,0.068502277,-1.164294992
12891,0.918175697,-0.037074207
12892,0.179392621,-0.746195425
12893,0.000847219,-3.072004271
12894,1.592366934,0.202043151
12895,0.003534501,-2.451671926
12896,0.054942675,-1.2600902
12897,0.594487786,-0.225857064
12898,0.003080625,-2.511361185
12899,0.561206579,-0.250877246
12900,1.132497787,0.054037362
12901,1.255448937,0.098799053
12902,1.324048042,0.121903744
12903,2.215638638,0.34549893
12904,0.175295308,-0.756229708
12905,0.000434185,-3.36232501
12906,0.097331248,-1.011747707
12907,1.661335111,0.220457244
12908,0.020370794,-1.690992033
12909,1.193888903,0.076963915
12910,0.102059327,-0.9911473
12911,0.038723655,-1.412023657
12912,0.272083461,-0.565297856
12913,0.303411126,-0.517968498
12914,0.000498886,-3.301998998
12915,0.156934023,-0.804282892
12916,0.061837856,-1.208745578
12917,0.000424057,-3.372576049
12918,0.000252334,-3.598023838
12919,0.450827241,-0.34598985
12920,0.422380567,-0.374296072
12921,0.009431567,-2.025416144
12922,0.547792792,-0.261383686
12923,0.146584526,-0.833911874
12924,1.712461352,0.233620779
12925,0.670261443,-0.173755763
12926,0.20371294,-0.690981383
12927,3.567229509,0.552331052
12928,1.217689276,0.085536481
12929,0.004389414,-2.357593492
12930,0.02544594,-1.594381502
12931,0.424795598,-0.371819993
12932,0.000853055,-3.069022798
12933,0.157045588,-0.80397426
12934,0.003280855,-2.484013023
12935,0.335258275,-0.474620494
12936,0.134579286,-0.87102178
12937,0.001459606,-2.835764466
12938,1.824412346,0.261123002
12939,0.198392794,-0.702474107
12940,0.007644329,-2.116660644
12941,0.010029752,-1.998709814
12942,0.035010386,-1.455803098
12943,0.036878567,-1.433225961
12944,0.462632656,-0.334763715
12945,0.001422942,-2.846812756
12946,0.059492137,-1.225540429
12947,0.004261223,-2.370465724
12948,0.825779617,-0.083135841
12949,0.265925348,-0.575240264
12950,0.128740996,-0.890283135
12951,0.065799311,-1.181778655
12952,0.09038341,-1.043911275
12953,0.101566635,-0.993248936
12954,0.69389528,-0.158706066
12955,0.084410116,-1.073605503
12956,0.031839665,-1.49703151
12957,0.004751344,-2.323183506
12958,2.003558397,0.301802005
12959,0.006582719,-2.181594665
12960,0.132005289,-0.879408667
12961,0.006369173,-2.195916982
12962,0.972275913,-0.012210473
12963,0.231251448,-0.635915538
12964,0.036156666,-1.441811628
12965,0.313918531,-0.503183047
12966,0.43890664,-0.357627849
12967,0.496325463,-0.304233444
12968,0.092098318,-1.035748301
12969,0.170298785,-0.768788451
12970,0.499270141,-0.301664406
12971,0.026222646,-1.581323484
12972,0.000135532,-3.867958858
12973,0.28337118,-0.547644321
12974,0.321379989,-0.492981168
12975,0.046901196,-1.32881608
12976,0.049928203,-1.301654063
12977,0.176773831,-0.752582025
12978,1.583381176,0.199585478
12979,0.590573967,-0.228725701
12980,0.107735895,-0.967639578
12981,0.111941919,-0.951007253
12982,0.16906406,-0.771948706
12983,0.005066058,-2.295329871
12984,0.000194769,-3.710480158
12985,0.001389134,-2.857255793
12986,0.134077027,-0.872645627
12987,0.139823809,-0.85441887
12988,1.551867247,0.190854567
12989,0.696230531,-0.157246936
12990,0.000954054,-3.020427253
12991,0.056934845,-1.24462186
12992,0.16027306,-0.795139471
12993,0.904761195,-0.043466034
12994,2.643241405,0.422136829
12995,0.017252488,-1.763148264
12996,1.799818277,0.255228658
12997,1.603274822,0.205007972
12998,0.087960884,-1.055710415
12999,9.78E-06,-5.009878189
13000,0.021797257,-1.661598164
13001,0.03207197,-1.493874358
13002,0.001380087,-2.860093574
13003,0.036916826,-1.432775646
13004,0.003200649,-2.494762007
13005,1.588394523,0.200958381
13006,0.03639498,-1.438958517
13007,0.384185553,-0.415458971
13008,0.055412978,-1.25638851
13009,0.076121517,-1.118492568
13010,0.202357695,-0.693880277
13011,0.192327663,-0.715958245
13012,0.476157308,-0.322249546
13013,0.038133793,-1.41869
13014,0.069242477,-1.159627402
13015,0.000238629,-3.622277653
13016,0.003591755,-2.444693274
13017,0.003575007,-2.446723136
13018,2.006695032,0.302481376
13019,0.453033179,-0.34386999
13020,3.678957462,0.565724766
13021,0.007978475,-2.098080127
13022,0.01442892,-1.840766171
13023,0.13271375,-0.877084079
13024,0.200303406,-0.698311667
13025,0.06983652,-1.155917412
13026,0.367527157,-0.434710565
13027,0.136239886,-0.865695728
13028,0.843318939,-0.074008146
13029,1.526121497,0.18358911
13030,0.224874303,-0.64806017
13031,0.017031364,-1.768750565
13032,0.448656052,-0.348086469
13033,0.132746518,-0.876976863
13034,0.267760009,-0.572254287
13035,0.061309461,-1.212472505
13036,1.360131264,0.133580823
13037,2.025031567,0.306431797
13038,0.009444322,-2.024829237
13039,0.092571139,-1.033524391
13040,0.420909494,-0.375811278
13041,0.142250717,-0.846945537
13042,0.088012412,-1.055456076
13043,0.228741556,-0.640654928
13044,0.031607307,-1.500212498
13045,0.022259157,-1.652491284
13046,0.086753704,-1.061711975
13047,1.645304799,0.216246364
13048,0.058414031,-1.233482825
13049,0.992978394,-0.003060201
13050,0.004222526,-2.374427693
13051,0.233770698,-0.631209926
13052,0.072092906,-1.14210747
13053,0.084561408,-1.072827797
13054,0.047113996,-1.326850059
13055,0.010659542,-1.972261458
13056,9.87E-05,-4.005680981
13057,0.004564581,-2.340599129
13058,0.03820654,-1.41786229
13059,0.708160162,-0.149868508
13060,0.094472893,-1.024692787
13061,0.00010621,-3.973835253
13062,0.100965723,-0.995826039
13063,0.641381502,-0.19288357
13064,0.030710854,-1.512708112
13065,0.702223718,-0.153524506
13066,0.013172509,-1.880331491
13067,0.046332411,-1.334115095
13068,0.010394248,-1.983206918
13069,0.011516402,-1.938683201
13070,0.025435017,-1.594567961
13071,0.018431932,-1.734429147
13072,0.040693432,-1.39047568
13073,0.690905213,-0.16058153
13074,0.019008616,-1.721049503
13075,5.141540527,0.711093263
13076,0.001152328,-2.938423848
13077,0.413975626,-0.383025228
13078,0.476630449,-0.321818216
13079,9.114433289,0.959729671
13080,0.134280294,-0.871987716
13081,0.014959535,-1.825081917
13082,0.350950956,-0.45475357
13083,0.029791841,-1.525902654
13084,1.13647759,0.055560876
13085,0.032084439,-1.493705551
13086,0.255609363,-0.592423241
13087,1.169628859,0.068048075
13088,0.122986704,-0.910141837
13089,0.012298935,-1.91013249
13090,0.271231383,-0.566660061
13091,1.077262282,0.032321454
13092,0.000375796,-3.425047519
13093,0.313302785,-0.504035744
13094,0.337508887,-0.471714787
13095,3.281435251,0.516063839
13096,0.345672816,-0.461334772
13097,0.488751292,-0.310912081
13098,0.002935864,-2.532264062
13099,0.228892908,-0.640367664
13100,0.0007611,-3.118558259
13101,1.31529367,0.11902273
13102,0.09704341,-1.013033951
13103,0.271315455,-0.566525466
13104,0.052541912,-1.279494131
13105,1.495213985,0.174703351
13106,0.004525657,-2.344318338
13107,0.049609829,-1.304432272
13108,2.171434402,0.336746714
13109,1.112732172,0.046390645
13110,0.001338063,-2.873523387
13111,0.025542511,-1.592736416
13112,3.87E-05,-4.41181494
13113,0.021328608,-1.671037496
13114,0.00122234,-2.912808003
13115,0.149600476,-0.825067025
13116,0.261721939,-0.582159871
13117,0.420776069,-0.375948968
13118,0.027338672,-1.563222579
13119,0.000855437,-3.067811726
13120,0.051624529,-1.287143897
13121,1.428371787,0.154841264
13122,0.063043691,-1.200358367
13123,0.677899003,-0.168835005
13124,0.216360763,-0.664821496
13125,0.254395783,-0.594490092
13126,0.136216789,-0.86576936
13127,0.014213399,-1.847302051
13128,0.157326132,-0.803199135
13129,0.096737199,-1.014406494
13130,0.048364393,-1.315474255
13131,0.879835963,-0.05559829
13132,0.124301091,-0.90552506
13133,0.736985147,-0.132541265
13134,0.2211373,-0.655337997
13135,0.144505858,-0.840114546
13136,3.24E-05,-4.489128013
13137,0.034563206,-1.461385978
13138,0.018597987,-1.730534071
13139,2.735203743,0.436989682
13140,0.001157448,-2.936498451
13141,0.069992252,-1.154950035
13142,2.119770288,0.326288801
13143,0.883003771,-0.054037442
13144,0.136029422,-0.866367146
13145,1.661335111,0.220457244
13146,0.798532605,-0.097707346
13147,1.936215401,0.28695367
13148,0.373824537,-0.427332196
13149,0.006222162,-2.206058691
13150,0.002714166,-2.566363602
13151,0.000895576,-3.047897625
13152,0.269613683,-0.569258071
13153,0.597343922,-0.223775551
13154,0.583777845,-0.233752391
13155,0.176784918,-0.752554789
13156,0.138013199,-0.860079378
13157,0.010064803,-1.997194718
13158,0.365785748,-0.43677322
13159,0.0198857,-1.701459112
13160,0.019353602,-1.713238192
13161,0.016956003,-1.770676505
13162,0.00496239,-2.304309123
13163,0.187206969,-0.727677989
13164,0.021165924,-1.674362765
13165,0.010030106,-1.99869449
13166,0.368810356,-0.433196893
13167,0.561087012,-0.250969784
13168,0.002578508,-2.588631577
13169,1.092930794,0.038592663
13170,0.00587143,-2.23125611
13171,0.433544606,-0.362966213
13172,1.263908029,0.101715473
13173,0.003276221,-2.484626843
13174,0.043228496,-1.364229875
13175,0.089016892,-1.050527573
13176,0.570759535,-0.243546825
13177,0.63773185,-0.195361893
13178,0.318617821,-0.496729937
13179,1.198578477,0.078666475
13180,5.29731369,0.724055691
13181,0.00115209,-2.938513626
13182,0.056738544,-1.246121811
13183,0.418543339,-0.378259566
13184,0.102411903,-0.989649562
13185,0.348483771,-0.457817442
13186,0.903353989,-0.044142033
13187,0.019623077,-1.707232902
13188,0.114399299,-0.941576637
13189,0.117469229,-0.930075882
13190,0.030436488,-1.516605463
13191,0.286037534,-0.543576974
13192,0.067252077,-1.172294297
13193,0.163987353,-0.785189643
13194,0.299806267,-0.523159293
13195,0.085873425,-1.066141215
13196,0.015138965,-1.819903812
13197,1.141397238,0.057436817
13198,0.562338591,-0.250002112
13199,0.055619575,-1.254772333
13200,0.000661512,-3.179462335
13201,0.403660476,-0.393983772
13202,0.608695388,-0.215599989
13203,0.05840987,-1.233513763
13204,0.555497825,-0.255317637
13205,0.112860896,-0.947456507
13206,0.031006986,-1.508540443
13207,0.748919189,-0.125565042
13208,0.162584737,-0.788920227
13209,2.410582542,0.382122007
13210,0.002313558,-2.635719562
13211,0.000366501,-3.435924369
13212,0.421667993,-0.375029363
13213,0.087645113,-1.057272292
13214,0.034848761,-1.45781266
13215,0.084688693,-1.072174568
13216,0.130068362,-0.88582833
13217,0.019701626,-1.705497926
13218,0.335166097,-0.474739918
13219,0.60147661,-0.220781257
13220,0.161112458,-0.792870878
13221,0.273787469,-0.562586434
13222,1.541905999,0.188057898
13223,0.224535897,-0.648714217
13224,0.291823328,-0.534879995
13225,0.00237112,-2.625046375
13226,0.209753692,-0.678290386
13227,0.028163979,-1.550305991
13228,0.619982302,-0.207620708
13229,0.004584279,-2.338728967
13230,1.918576956,0.282979224
13231,0.894211948,-0.048559532
13232,0.146216184,-0.835004555
13233,0.184425816,-0.734178286
13234,0.023109749,-1.636204772
13235,1.054671168,0.023117074
13236,0.086541191,-1.062777134
13237,0.134065047,-0.872684436
13238,0.181170762,-0.74191189
13239,0.672581077,-0.172255356
13240,0.54896307,-0.260456871
13241,0.005992186,-2.22241473
13242,0.866165221,-0.062399259
13243,0.320806623,-0.493756675
13244,0.568150401,-0.245536682
13245,1.653689146,0.218453876
13246,0.023910852,-1.621404946
13247,0.048154246,-1.317365412
13248,0.43084687,-0.365677058
13249,0.091083221,-1.040561619
13250,0.991251528,-0.00381613
13251,1.071250319,0.029890964
13252,0.300353497,-0.522367307
13253,0.831178248,-0.080305831
13254,0.18012923,-0.744415807
13255,2.595472097,0.414216364
13256,0.007200955,-2.142609906
13257,0.000927257,-3.032800042
13258,0.101731822,-0.992543178
13259,1.274316788,0.105277404
13260,0.134979859,-0.86973103
13261,0.011062244,-1.956156768
13262,0.016157988,-1.791612706
13263,0.007028143,-2.153159415
13264,1.570474267,0.196030825
13265,0.369871199,-0.431949485
13266,9.86E-05,-4.006205802
13267,0.651361883,-0.18617766
13268,3.296420813,0.518042647
13269,1.92E-05,-4.716868181
13270,1.334254622,0.125238716
13271,0.010515049,-1.978188695
13272,1.72907114,0.237812862
13273,0.512313783,-0.29046396
13274,3.037295818,0.482487092
13275,0.067871466,-1.168312768
13276,1.472420692,0.168031912
13277,0.028970657,-1.538041657
13278,0.038633626,-1.413034529
13279,4.060676098,0.608598349
13280,0.034440786,-1.46292695
13281,0.916928828,-0.037664373
13282,0.312484771,-0.505171143
13283,0.225151122,-0.647525885
13284,0.062028117,-1.207411399
13285,0.028522389,-1.544814101
13286,1.918310285,0.282918855
13287,0.706008434,-0.151190111
13288,0.083156958,-1.080101405
13289,2.21718359,0.345801656
13290,0.408015937,-0.389322874
13291,0.003815396,-2.418460328
13292,0.461271763,-0.33604313
13293,0.154650584,-0.810648436
13294,0.006817651,-2.166365236
13295,0.00964576,-2.015663545
13296,3.197704077,0.504838271
13297,0.739687145,-0.130951929
13298,0.302803129,-0.518839641
13299,0.043543544,-1.36107623
13300,3.22E-05,-4.492333107
13301,0.015588811,-1.807187018
13302,0.970827639,-0.012857868
13303,0.811521471,-0.090699985
13304,1.350417376,0.130468017
13305,0.00108243,-2.965600035
13306,0.098065875,-1.00848209
13307,0.210668102,-0.676401218
13308,0.010655414,-1.972429659
13309,0.623596132,-0.205096587
13310,0.261941761,-0.581795257
13311,1.573099375,0.196756158
13312,0.131378502,-0.881475695
13313,0.167655438,-0.775582355
13314,0.004981131,-2.302672011
13315,0.33387357,-0.476417959
13316,0.000192266,-3.716097276
13317,0.401520342,-0.396292448
13318,0.257956356,-0.588453767
13319,0.015068277,-1.821936411
13320,1.056084991,0.02369887
13321,0.007056789,-2.151392839
13322,1.425077677,0.153838537
13323,0.064431168,-1.190903995
13324,0.036658637,-1.435823684
13325,0.03797818,-1.420465854
13326,0.289364487,-0.53855477
13327,0.009966727,-2.001447422
13328,0.061481215,-1.211257558
13329,2.072802067,0.316557833
13330,0.885228038,-0.052944839
13331,0.113996677,-0.943107808
13332,0.264487118,-0.577595476
13333,0.112456694,-0.949014687
13334,0.072021917,-1.142535326
13335,0.35202238,-0.453429726
13336,0.020661365,-1.684840985
13337,0.21074158,-0.676249769
13338,0.00792218,-2.101155294
13339,0.860833168,-0.065081008
13340,5.125559807,0.709741305
13341,0.049690481,-1.303726797
13342,0.623596132,-0.205096587
13343,0.070109509,-1.154223075
13344,0.021775095,-1.662039946
13345,0.128875777,-0.889828703
13346,0.00408446,-2.388865356
13347,0.173371673,-0.761021861
13348,0.081368387,-1.089544294
13349,0.004311552,-2.365366391
13350,0.013621124,-1.865787069
13351,1.060562372,0.025536215
13352,0.099368617,-1.002750755
13353,0.756747127,-0.121049219
13354,0.080572329,-1.09381408
13355,0.001210195,-2.917144516
13356,5.53E-05,-4.257183917
13357,0.731014013,-0.136074298
13358,0.012777247,-1.893562694
13359,0.761964798,-0.118065092
13360,0.215755492,-0.66603814
13361,0.071513973,-1.145609093
13362,0.006706231,-2.173521473
13363,0.006080107,-2.21608879
13364,0.127618283,-0.894087103
13365,1.227505565,0.08902347
13366,0.00279869,-2.553045133
13367,0.113385633,-0.945441972
13368,0.058805153,-1.230584617
13369,0.003216572,-2.492606771
13370,0.474815845,-0.323474796
13371,0.043494012,-1.361570528
13372,1.773418069,0.248811129
13373,0.077853426,-1.108722269
13374,0.060289096,-1.219761227
13375,0.069126569,-1.160355
13376,0.05674823,-1.24604768
13377,0.071405977,-1.146265434
13378,0.23986423,-0.620034512
13379,7.89E-05,-4.102849049
13380,0.041169569,-1.385423681
13381,0.136359811,-0.86531361
13382,0.414081842,-0.382913814
13383,0.42946735,-0.367069847
13384,1.526795626,0.183780907
13385,0.274439275,-0.561553736
13386,0.001686699,-2.772962295
13387,0.437672466,-0.358850774
13388,0.184741795,-0.733434841
13389,0.579431832,-0.23699765
13390,0.594169259,-0.226089821
13391,0.150163025,-0.823436993
13392,1.167691588,0.067328152
13393,0.016866338,-1.772979213
13394,0.097859979,-1.009394883
13395,0.009896263,-2.004528791
13396,0.852922559,-0.069090399
13397,0.619968653,-0.207630269
13398,0.049631156,-1.304245609
13399,1.947552681,0.289489214
13400,0.118698247,-0.925555696
13401,0.142245948,-0.846960095
13402,1.248342991,0.096333927
13403,0.12349014,-0.908367718
13404,0.06852743,-1.164135553
13405,0.66992259,-0.173975377
13406,0.000928567,-3.03218688
13407,0.007410183,-2.130171089
13408,0.354052991,-0.450931733
13409,0.288402379,-0.540001162
13410,1.383986354,0.141131808
13411,0.005788587,-2.237427433
13412,0.820468187,-0.085938254
13413,0.011362485,-1.94452669
13414,0.171639532,-0.765382679
13415,0.718389392,-0.143640089
13416,0.515235782,-0.287993984
13417,0.003563009,-2.448183028
13418,0.003670029,-2.435330464
13419,0.097709715,-1.010062252
13420,6.495085716,0.812584887
13421,0.132295147,-0.878456088
13422,0.290620953,-0.536673078
13423,0.01527023,-1.816154411
13424,0.003096431,-2.509138622
13425,0.00563912,-2.248788627
13426,2.792055607,0.445924063
13427,0.684915125,-0.164363243
13428,0.005798661,-2.236672269
13429,2.825134754,0.451039168
13430,0.11136876,-0.953236614
13431,0.022028642,-1.657012279
13432,0.285641998,-0.544177938
13433,1.030266881,0.012949739
13434,0.074755929,-1.126354355
13435,1.053650379,0.022696528
13436,1.93811357,0.287379222
13437,0.090059794,-1.045469048
13438,1.034305692,0.014648915
13439,0.003213601,-2.493008052
13440,0.012542416,-1.901618787
13441,0.253668725,-0.595733073
13442,0.026934233,-1.569695394
13443,2.04694581,0.311106346
13444,0.853030801,-0.069035287
13445,0.004058578,-2.391626147
13446,0.007082121,-2.149836687
13447,0.001494363,-2.825543773
13448,0.003910515,-2.407766045
13449,0.607148051,-0.216705395
13450,0.256198376,-0.591423627
13451,0.735141337,-0.133629156
13452,0.032341041,-1.490246009
13453,0.044893134,-1.347820072
13454,0.3167108,-0.499337127
13455,0.011131448,-1.953448348
13456,0.01153396,-1.938021568
13457,1.149922132,0.060668433
13458,2.004701853,0.302049792
13459,0.043203723,-1.36447883
13460,0.194315061,-0.711493537
13461,0.002166188,-2.66430379
13462,0.480951965,-0.317898297
13463,0.017205268,-1.764338554
13464,0.028998449,-1.537625223
13465,0.048508972,-1.314177929
13466,0.147337973,-0.831685309
13467,1.438662767,0.157959004
13468,0.020616874,-1.685777181
13469,0.035619121,-1.448316802
13470,0.124634124,-0.904363033
13471,0.054139521,-1.266485591
13472,0.297149956,-0.527024329
13473,0.058772892,-1.23082294
13474,0.107751094,-0.967578313
13475,0.214470044,-0.66863336
13476,2.217033148,0.345772186
13477,0.298618525,-0.524883254
13478,2.031939268,0.307910723
13479,0.007798345,-2.107997539
13480,0.528579593,-0.276889608
13481,0.045486543,-1.342117065
13482,0.009255125,-2.033617702
13483,0.117335029,-0.930572315
13484,0.602068663,-0.220353977
13485,0.34325695,-0.46438066
13486,1.231624007,0.090478146
13487,0.143974602,-0.841714113
13488,0.003758749,-2.424956729
13489,0.146769315,-0.833364733
13490,0.483934939,-0.315213022
13491,0.242312327,-0.615624492
13492,0.153841197,-0.812927348
13493,0.004879234,-2.311648321
13494,0.004135509,-2.383470979
13495,0.007967003,-2.098705036
13496,0.214725614,-0.668116148
13497,0.017969547,-1.745462875
13498,0.024721663,-1.60692231
13499,0.187836379,-0.726220293
13500,0.03628175,-1.440311778
13501,0.31610164,-0.50017325
13502,0.563759923,-0.248905801
13503,0.080848895,-1.092325911
13504,1.855356574,0.268427387
13505,0.001296395,-2.887262702
13506,0.300019026,-0.522851203
13507,0.221802354,-0.654033849
13508,0.673333168,-0.171769992
13509,0.020788755,-1.682171513
13510,0.011819215,-1.927411349
13511,0.024371428,-1.613119016
13512,0.130626827,-0.883967621
13513,0.03147655,-1.502012877
13514,0.033044022,-1.480907103
13515,0.056400698,-1.248715524
13516,0.239708349,-0.620316839
13517,1.479777813,0.170196511
13518,0.024205282,-1.616089847
13519,0.146414533,-0.834415813
13520,0.777511179,-0.109293358
13521,0.001891849,-2.723113561
13522,0.031946242,-1.495580225
13523,2.236994982,0.34966501
13524,0.005975122,-2.223653216
13525,0.3429268,-0.464798573
13526,1.649123192,0.217253099
13527,0.103616677,-0.984570339
13528,0.076352157,-1.117178691
13529,0.574177325,-0.240953963
13530,0.015948119,-1.797290542
13531,0.028842684,-1.53996433
13532,0.087634847,-1.057323169
13533,0.068262473,-1.165817984
13534,0.116164401,-0.934926942
13535,0.974705517,-0.011126576
13536,0.305417538,-0.515106029
13537,0.16601333,-0.779857038
13538,0.165777832,-0.780473544
13539,0.125775859,-0.900402709
13540,0.149979174,-0.823969042
13541,0.022761745,-1.642794439
13542,0.622903466,-0.205579252
13543,0.902395785,-0.044602942
13544,0.316502512,-0.499622839
13545,0.001695982,-2.770578745
13546,0.645305395,-0.190234704
13547,0.650697172,-0.186621081
13548,0.003541747,-2.450782509
13549,1.233598709,0.091173906
13550,0.298276544,-0.525380898
13551,0.360381871,-0.443237064
13552,1.077941537,0.032595207
13553,0.453531325,-0.343392711
13554,0.079638161,-1.098878779
13555,0.107132256,-0.970079749
13556,1.263908029,0.101715473
13557,0.04913849,-1.308578192
13558,1.611699104,0.207283965
13559,0.137219325,-0.862584722
13560,2.127710342,0.327912505
13561,0.074896187,-1.125540294
13562,0.088059351,-1.05522452
13563,0.08538232,-1.068632049
13564,0.443809748,-0.352803163
13565,0.001455678,-2.836934814
13566,0.651319265,-0.186206076
13567,0.009010724,-2.045240323
13568,1.20702672,0.081716884
13569,0.029688276,-1.527415016
13570,0.056888562,-1.244975046
13571,0.16894336,-0.772258872
13572,1.4630301,0.165253261
13573,0.849108756,-0.071036681
13574,0.054233361,-1.26573348
13575,0.014678697,-1.833312491
13576,0.58678329,-0.231522262
13577,0.075300597,-1.123201583
13578,0.970199168,-0.013139102
13579,2.136496305,0.329702146
13580,1.629673719,0.212100662
13581,0.004723344,-2.325750467
13582,0.078648455,-1.104309802
13583,0.025467556,-1.594012731
13584,0.061601155,-1.210411148
13585,0.183586597,-0.736159027
13586,0.000154007,-3.81246083
13587,0.061666839,-1.209948314
13588,0.029863348,-1.524861501
13589,0.092729241,-1.032783297
13590,0.034563091,-1.46138743
13591,0.1811838,-0.741880636
13592,0.032653768,-1.486066702
13593,1.153459072,0.062002189
13594,0.12205705,-0.913437129
13595,1.561854005,0.193640436
13596,0.019268479,-1.715152562
13597,0.100961305,-0.995845044
13598,0.778255701,-0.108877689
13599,0.057990361,-1.236644188
13600,0.10445217,-0.981082531
13601,0.003081219,-2.511277427
13602,0.155036554,-0.809565894
13603,0.000580857,-3.235930523
13604,0.018833973,-1.725058068
13605,2.335879803,0.368450492
13606,0.434278578,-0.362231593
13607,0.258689582,-0.58722106
13608,0.699514806,-0.155203089
13609,0.111854516,-0.951346477
13610,0.008902029,-2.050510989
13611,0.001789993,-2.747148577
13612,3.055064917,0.485020443
13613,0.00579072,-2.237267417
13614,2.190930843,0.340628669
13615,0.080700345,-1.093124607
13616,0.765324235,-0.116154534
13617,0.01256243,-1.900926361
13618,0.353984028,-0.451016333
13619,0.05261147,-1.278919562
13620,0.927592695,-0.03264268
13621,0.597450256,-0.223698248
13622,1.097880125,0.040554923
13623,1.058601737,0.024732602
13624,1.268447638,0.103272544
13625,0.001207814,-2.91799991
13626,1.799818277,0.255228658
13627,0.001154352,-2.937661617
13628,0.542407751,-0.265674113
13629,0.004560783,-2.340960587
13630,0.336447775,-0.473082339
13631,0.168159962,-0.7742774
13632,0.11702659,-0.93171545
13633,2.096289635,0.321451287
13634,0.241129816,-0.617749086
13635,0.295288712,-0.529753155
13636,0.024858423,-1.604526434
13637,0.354359984,-0.450555326
13638,0.457410157,-0.339694196
13639,0.079843991,-1.097757766
13640,0.023274215,-1.633124959
13641,0.123247996,-0.909220134
13642,0.00496239,-2.304309123
13643,3.506582975,0.54488412
13644,0.092353784,-1.034545308
13645,0.622672439,-0.205740357
13646,0.005456673,-2.26307211
13647,0.520117283,-0.283898715
13648,0.436220884,-0.360293546
13649,0.003901609,-2.408756257
13650,0.172507674,-0.763191582
13651,0.765324235,-0.116154534
13652,0.083158053,-1.080095685
13653,0.003591755,-2.444693274
13654,1.81723392,0.259410835
13655,0.100547522,-0.997628627
13656,0.007546725,-2.122241463
13657,0.533799648,-0.272621717
13658,0.327326179,-0.48501926
13659,0.070618726,-1.15108012
13660,0.889469981,-0.050868704
13661,1.130101323,0.053117383
13662,1.097880125,0.040554923
13663,0.193313941,-0.713736825
13664,0.215292677,-0.666970742
13665,0.163490131,-0.786508457
13666,0.07512667,-1.124205859
13667,0.215341806,-0.666871648
13668,0.041411839,-1.382875479
13669,0.18727389,-0.727522769
13670,0.313064843,-0.5043657
13671,1.244160533,0.094876421
13672,0.007599728,-2.119201941
13673,0.420907229,-0.375813615
13674,0.725918174,-0.139112331
13675,0.007319184,-2.135537361
13676,1.597597599,0.203467399
13677,0.002719872,-2.56545147
13678,1.229268909,0.089646897
13679,0.00144425,-2.840357625
13680,1.679158926,0.225091802
13681,0.079560325,-1.099303454
13682,0.008586038,-2.066207199
13683,0.497323036,-0.303361424
13684,0.011597593,-1.935632124
13685,0.047574352,-1.322627114
13686,0.006950249,-2.157999609
13687,0.390712857,-0.408142297
13688,0.210732505,-0.676268471
13689,0.53496027,-0.271678471
13690,0.102793075,-0.988036141
13691,0.002884515,-2.539927149
13692,0.012236407,-1.912346085
13693,2.09331727,0.320835056
13694,0.615604997,-0.210697864
13695,0.008357078,-2.077945553
13696,0.155798569,-0.807436535
13697,5.53E-05,-4.257183917
13698,0.076116435,-1.118521559
13699,0.131222099,-0.881993019
13700,0.297394544,-0.526667003
13701,0.043706626,-1.359452721
13702,0.00264521,-2.577539899
13703,0.048154246,-1.317365412
13704,0.086422019,-1.063375593
13705,0.004920991,-2.307947458
13706,0.97511065,-0.0109461
13707,0.077485241,-1.110781012
13708,0.599818826,-0.221979908
13709,1.560310602,0.19321106
13710,0.454169154,-0.342782365
13711,0.296489924,-0.527990061
13712,0.002245764,-2.648635971
13713,0.541328669,-0.266538972
13714,0.48616299,-0.313218105
13715,0.069759473,-1.156396808
13716,0.019101132,-1.718940901
13717,0.020488529,-1.688489231
13718,0.284404904,-0.54606292
13719,0.776423693,-0.109901221
13720,0.089955419,-1.045972668
13721,0.00613449,-2.212221503
13722,0.296049207,-0.528636097
13723,0.279215991,-0.554059712
13724,0.000849839,-3.07066313
13725,0.103083566,-0.986810567
13726,0.761789024,-0.118165289
13727,0.142164782,-0.847207978
13728,0.071770303,-1.144055221
13729,0.050712649,-1.294883705
13730,0.002167735,-2.663993854
13731,0.003594487,-2.444363058
13732,0.164319664,-0.784310461
13733,0.351412356,-0.454182972
13734,0.107680559,-0.967862698
13735,2.099881411,0.322194769
13736,0.182849362,-0.737906549
13737,0.272661328,-0.564376454
13738,3.466223717,0.539856589
13739,0.000835308,-3.078153274
13740,0.00021217,-3.673315975
13741,0.669581711,-0.174196417
13742,0.075185493,-1.12386595
13743,0.101218171,-0.994741513
13744,0.38441658,-0.415197889
13745,1.313004494,0.118266212
13746,0.289544672,-0.538284423
13747,0.012693563,-1.896416473
13748,0.316481858,-0.49965118
13749,0.122564755,-0.911634397
13750,0.276055247,-0.559003994
13751,0.082676254,-1.082619208
13752,0.258767933,-0.587089544
13753,0.437703311,-0.358820168
13754,0.005782542,-2.237881183
13755,0.019039027,-1.720355241
13756,0.008434034,-2.073964655
13757,0.016879465,-1.772641312
13758,6.84E-05,-4.164792878
13759,0.001321872,-2.878810521
13760,0.007962154,-2.098969415
13761,2.973546743,0.47327477
13762,0.990721107,-0.004048585
13763,0.240988553,-0.618003587
13764,0.006854117,-2.164048462
13765,0.077570073,-1.110305798
13766,0.24102135,-0.617944485
13767,0.117558368,-0.929746453
13768,1.253648162,0.098175668
13769,1.99311316,0.299531957
13770,0.014274394,-1.845442316
13771,4.461124897,0.649444382
13772,0.180030257,-0.7446545
13773,0.019401424,-1.712166401
13774,0.072432145,-1.140068651
13775,1.193505645,0.076824477
13776,0.010117437,-1.994929502
13777,3.125123978,0.494867251
13778,1.573099375,0.196756158
13779,0.589839756,-0.229265958
13780,0.237419233,-0.624484103
13781,0.173215285,-0.761413787
13782,1.754654288,0.244191562
13783,0.007125915,-2.147159332
13784,0.002536772,-2.595718556
13785,0.545175016,-0.263464055
13786,0.004618572,-2.335492275
13787,0.008557673,-2.067644332
13788,0.014369345,-1.84256302
13789,0.005277986,-2.27753179
13790,0.557352066,-0.253870385
13791,0.003801858,-2.420004076
13792,0.099484317,-1.002245377
13793,0.093469322,-1.029330909
13794,0.052406285,-1.280616626
13795,1.843531132,0.265650476
13796,0.009537016,-2.020587487
13797,0.041430254,-1.382682409
13798,0.099357173,-1.002800775
13799,0.002189146,-2.659725341
13800,0.735682786,-0.133309406
13801,0.003139688,-2.503113516
13802,0.215680927,-0.666188258
13803,0.391008317,-0.407814004
13804,0.174205571,-0.75893796
13805,1.323598266,0.121756189
13806,0.80807209,-0.092549893
13807,0.03257877,-1.487065315
13808,1.547811747,0.189718138
13809,0.04792542,-1.319434071
13810,0.444306999,-0.352316845
13811,0.13622573,-0.865740856
13812,0.253645509,-0.595772822
13813,0.055052571,-1.259222394
13814,0.05588926,-1.25267164
13815,0.046174884,-1.335594188
13816,0.790488482,-0.102104454
13817,1.426220417,0.154186649
13818,0.025485685,-1.593703687
13819,0.118700899,-0.925545991
13820,0.075222865,-1.123650131
13821,0.22840485,-0.641294679
13822,0.046847165,-1.329316689
13823,0.244797751,-0.611192576
13824,0.244453236,-0.611804208
13825,0.048740275,-1.312112023
13826,0.021822684,-1.661091846
13827,0.079101026,-1.101817883
13828,0.01938295,-1.712580126
13829,0.001155424,-2.937258641
13830,0.768370509,-0.114429312
13831,0.267946601,-0.571951748
13832,0.003461799,-2.460698108
13833,0.002987804,-2.524647844
13834,2.696095228,0.430735228
13835,0.041418359,-1.382807115
13836,0.025645576,-1.590987535
13837,0.193088919,-0.714242649
13838,0.200881049,-0.697061032
13839,0.020545287,-1.687287786
13840,0.190769151,-0.719491853
13841,0.013651345,-1.86482456
13842,0.212662578,-0.672308926
13843,0.26171726,-0.582167635
13844,0.024160484,-1.616894373
13845,0.029947691,-1.523636661
13846,0.114295624,-0.941970396
13847,0.130552247,-0.884215648
13848,0.018837366,-1.724979818
13849,0.252968818,-0.596933009
13850,1.765731573,0.246924683
13851,0.033620067,-1.473401426
13852,0.017826341,-1.748937788
13853,1.658179641,0.219631579
13854,0.018028792,-1.744033372
13855,0.000521643,-3.28262664
13856,0.088958763,-1.050811267
13857,0.005346879,-2.271899614
13858,0.480951965,-0.317898297
13859,0.021412974,-1.669323006
13860,1.382442713,0.140647144
13861,0.489519715,-0.310229812
13862,0.147241786,-0.831968923
13863,0.28180334,-0.550053864
13864,0.07241784,-1.140154431
13865,0.022805791,-1.641954853
13866,0.008193215,-2.08654563
13867,0.002501456,-2.601807161
13868,0.325275362,-0.487748832
13869,0.014629945,-1.834757302
13870,0.067618586,-1.169933914
13871,0.065891169,-1.181172787
13872,0.028087484,-1.551487166
13873,0.100401759,-0.998258678
13874,1.071071863,0.029818611
13875,0.195733592,-0.708334634
13876,0.2519297,-0.59872063
13877,0.100334585,-0.998549343
13878,0.068285853,-1.165669263
13879,0.00179154,-2.74677339
13880,0.038723655,-1.412023657
13881,0.004971168,-2.3035416
13882,0.009973219,-2.001164659
13883,0.454895556,-0.342088306
13884,1.094043136,0.039034446
13885,1.164628625,0.06618746
13886,0.073809326,-1.131888762
13887,0.795931578,-0.099124265
13888,0.067626834,-1.169880944
13889,0.370767683,-0.430898127
13890,0.445630074,-0.351025508
13891,0.214973226,-0.667615626
13892,0.229840189,-0.638574029
13893,0.000357683,-3.44650157
13894,0.13654235,-0.864732627
13895,0.305864424,-0.514471035
13896,0.071897008,-1.143289185
13897,0.171606392,-0.76546654
13898,0.102595463,-0.988871843
13899,0.166665107,-0.778155314
13900,0.527625799,-0.277673977
13901,0.007967594,-2.0986728
13902,0.114238098,-0.942189035
13903,0.095145032,-1.021613884
13904,0.704800606,-0.151933731
13905,0.111023165,-0.954586395
13906,0.005916819,-2.227911752
13907,0.202307254,-0.693988545
13908,0.092580706,-1.033479512
13909,0.153708518,-0.813302066
13910,0.145432815,-0.83733759
13911,1.878375292,0.273782367
13912,0.00609314,-2.215158827
13913,0.117699429,-0.929225643
13914,0.003466908,-2.460057726
13915,0.562859654,-0.24959988
13916,0.057473771,-1.240530305
13917,0.372395575,-0.428995488
13918,0.036350034,-1.439495176
13919,0.537623346,-0.269521881
13920,1.395505786,0.144731641
13921,0.462970197,-0.334446965
13922,1.092869401,0.038568266
13923,0.001145303,-2.941079684
13924,0.607160091,-0.216696782
13925,0.109532662,-0.960456358
13926,0.016351981,-1.786429624
13927,0.375729203,-0.425125048
13928,0.047800761,-1.320565192
13929,0.066527128,-1.177001223
13930,1.407984495,0.148597872
13931,0.336454421,-0.47307376
13932,2.737728119,0.437390317
13933,1.472413659,0.168029838
13934,0.012836917,-1.891539257
13935,0.038840279,-1.410717659
13936,0.121401183,-0.91577708
13937,0.047590155,-1.322482879
13938,0.656111538,-0.183022325
13939,0.468948305,-0.32887503
13940,0.151474878,-0.819659388
13941,0.068646312,-1.163382792
13942,0.008467014,-2.072269725
13943,0.820468187,-0.085938254
13944,1.078446746,0.032798704
13945,0.066331811,-1.178278144
13946,2.408618927,0.381768095
13947,0.084353909,-1.073894788
13948,0.620152056,-0.207501812
13949,4.508857727,0.654066532
13950,0.025241731,-1.59788087
13951,0.013782687,-1.860666091
13952,0.008434862,-2.073922024
13953,0.003590686,-2.44482257
13954,0.002983645,-2.525252909
13955,0.047278196,-1.325339107
13956,1.285285711,0.108999679
13957,0.059331387,-1.226715497
13958,0.114734374,-0.94030645
13959,2.147818089,0.331997496
13960,0.880069375,-0.055483091
13961,0.266520649,-0.574269138
13962,0.054179948,-1.266161418
13963,0.046877082,-1.329039426
13964,0.680322051,-0.167285452
13965,0.031346127,-1.503816106
13966,0.069029108,-1.160967741
13967,0.089145891,-1.049898668
13968,0.100165814,-0.999280475
13969,0.009470301,-2.023636229
13970,0.036952902,-1.432351454
13971,0.148196429,-0.829162261
13972,0.000762768,-3.117607716
13973,0.110276751,-0.957516037
13974,0.190420374,-0.720286586
13975,0.026599167,-1.575131965
13976,0.292061478,-0.534525721
13977,0.069860421,-1.155768801
13978,0.012795137,-1.892955051
13979,0.099692687,-1.001336697
13980,0.014738842,-1.831536639
13981,0.076809078,-1.114587445
13982,1.47543776,0.168920894
13983,0.015487754,-1.810011564
13984,0.742220819,-0.129466868
13985,0.130275071,-0.885138683
13986,0.013923889,-1.856239447
13987,0.104460329,-0.981048611
13988,1.592232466,0.202006475
13989,0.024936445,-1.60316546
13990,0.020620028,-1.685710759
13991,1.124523878,0.050968682
13992,0.010566361,-1.976074545
13993,0.016178045,-1.79107395
13994,0.015958209,-1.797015863
13995,0.004672561,-2.330444992
13996,0.215544388,-0.666463281
13997,0.298133433,-0.525589319
13998,0.284404904,-0.54606292
13999,0.611489058,-0.21361131
14000,0.100605845,-0.997376785
14001,0.066874392,-1.174740151
14002,0.539909363,-0.267679141
14003,0.010242636,-1.989588247
14004,0.316089034,-0.500190571
14005,0.845009387,-0.073138467
14006,0.435428023,-0.361083624
14007,0.092961296,-1.031697828
14008,0.021893712,-1.659680604
14009,0.202332765,-0.693933784
14010,0.607148051,-0.216705395
14011,0.068436153,-1.16471441
14012,0.056212857,-1.250164338
14013,0.000521524,-3.282725851
14014,0.137943834,-0.860297707
14015,0.185001016,-0.732825887
14016,0.055919699,-1.252435172
14017,0.769193053,-0.113964647
14018,1.426175117,0.154172855
14019,0.363054574,-0.440028088
14020,0.346396536,-0.46042646
14021,0.327326179,-0.48501926
14022,1.789117813,0.25263894
14023,1.111428499,0.045881529
14024,0.040296879,-1.394728592
14025,0.213951111,-0.669685454
14026,0.014215279,-1.847244601
14027,0.002323668,-2.633826013
14028,0.019966099,-1.699706771
14029,0.004163051,-2.380588218
14030,2.60764432,0.416248354
14031,0.054534011,-1.263332562
14032,0.001154352,-2.937661617
14033,0.07922592,-1.101132708
14034,0.048967212,-1.310094618
14035,0.128515109,-0.89104581
14036,0.059595246,-1.224788384
14037,0.024890749,-1.603962038
14038,0.077528492,-1.110538666
14039,0.341720492,-0.466328977
14040,0.002079588,-2.682022719
14041,1.220709324,0.086612262
14042,0.839516282,-0.075970876
14043,0.001804868,-2.743554585
14044,1.401077747,0.146462235
14045,0.002867993,-2.542421953
14046,0.56140691,-0.250722246
14047,0.063703611,-1.195835946
14048,0.01532623,-1.814564665
14049,0.026204184,-1.581629365
14050,0.304981768,-0.515726122
14051,2.153212547,0.333086902
14052,0.006429344,-2.191833309
14053,0.005338223,-2.272603273
14054,2.760387421,0.44097004
14055,0.150505707,-0.822447033
14056,0.339135975,-0.469626139
14057,0.027343195,-1.563150741
14058,0.311431855,-0.506636967
14059,0.037187811,-1.429599385
14060,0.561457396,-0.250683193
14061,0.046110339,-1.336201681
14062,0.00412067,-2.385032186
14063,0.011570255,-1.936657059
14064,0.000793023,-3.10071407
14065,0.074056879,-1.130434596
14066,0.040464263,-1.392928361
14067,0.213027284,-0.671564771
14068,0.162506208,-0.789130044
14069,0.016956003,-1.770676505
14070,0.551790893,-0.258225472
14071,0.596793056,-0.224176239
14072,1.356899858,0.132547797
14073,0.016620858,-1.77934657
14074,0.093156919,-1.030784884
14075,0.368233263,-0.433876983
14076,0.306588471,-0.513444181
14077,0.100539438,-0.997663545
14078,0.5952425,-0.225306068
14079,0.625998795,-0.203426503
14080,0.027068369,-1.56753791
14081,0.581828833,-0.235204761
14082,0.03572702,-1.447003203
14083,0.035202943,-1.45342103
14084,0.118198432,-0.927388285
14085,1.735552549,0.239437768
14086,0.157857984,-0.801733447
14087,1.242240787,0.094205784
14088,0.124808073,-0.903757322
14089,0.00602726,-2.21988005
14090,0.087509029,-1.057947137
14091,2.234031677,0.349089327
14092,0.071873598,-1.143430615
14093,0.112704672,-0.948058081
14094,0.303360701,-0.518040681
14095,0.045794733,-1.33918447
14096,0.922950745,-0.034821475
14097,0.159044385,-0.798481659
14098,0.204939142,-0.688375087
14099,1.600363255,0.204218571
14100,0.003419625,-2.466021473
14101,0.038349841,-1.416236435
14102,0.104264766,-0.981862427
14103,0.282844782,-0.548451829
14104,0.023875818,-1.622041747
14105,0.001073618,-2.969150046
14106,0.031839319,-1.497036236
14107,1.832042694,0.26293559
14108,0.127067268,-0.895966308
14109,1.396548986,0.145056174
14110,0.271640211,-0.56600594
14111,0.922598362,-0.034987321
14112,0.000707376,-3.150349613
14113,0.082890794,-1.081493702
14114,0.004420509,-2.354527711
14115,0.143542826,-0.843018507
14116,2.892827272,0.461322503
14117,0.067941859,-1.167862572
14118,0.141446427,-0.84940802
14119,0.533309698,-0.273020519
14120,0.21174702,-0.674182692
14121,0.207721442,-0.682518671
14122,0.041663542,-1.380243807
14123,0.022437749,-1.649020706
14124,1.654345393,0.218626186
14125,0.025501024,-1.59344238
14126,0.218506157,-0.66053632
14127,0.31461817,-0.502216199
14128,0.010642322,-1.972963614
14129,0.109889343,-0.959044422
14130,0.528076291,-0.27730333
14131,0.555739284,-0.255128903
14132,0.1581669,-0.800884397
14133,1.059034228,0.024909997
14134,0.031544127,-1.501081493
14135,0.00426241,-2.370344767
14136,0.064081043,-1.193270428
14137,0.906265259,-0.042744668
14138,0.31188181,-0.506009953
14139,0.024175495,-1.616624626
14140,0.004786343,-2.319996154
14141,1.859434128,0.269380798
14142,0.910663247,-0.04064219
14143,0.444351554,-0.352273297
14144,0.009654379,-2.015275678
14145,0.138630971,-0.858139734
14146,0.056601796,-1.247169786
14147,0.014856887,-1.828072178
14148,0.30072844,-0.521825498
14149,3.654929399,0.562878992
14150,0.136717662,-0.864175376
14151,0.06315057,-1.199622727
14152,0.577349901,-0.238560904
14153,0.071516745,-1.145592261
14154,0.044504058,-1.351600391
14155,0.110254332,-0.957604336
14156,0.068213254,-1.166131231
14157,0.902161896,-0.04471552
14158,0.176355988,-0.75360979
14159,0.043699548,-1.359523059
14160,1.063318968,0.026663561
14161,0.036800321,-1.434148391
14162,0.164264038,-0.784457505
14163,0.207772955,-0.682410983
14164,0.033458564,-1.475492697
14165,0.552993536,-0.257279945
14166,0.079785548,-1.098075767
14167,0.472020209,-0.326039407
14168,0.342657894,-0.465139259
14169,0.119120672,-0.924012864
14170,1.250610352,0.097122019
14171,0.063453592,-1.197543786
14172,1.97850728,0.296337653
14173,1.185410619,0.073868813
14174,0.064849213,-1.188095292
14175,0.00444294,-2.352329552
14176,0.259237081,-0.586302878
14177,0.365664274,-0.436917469
14178,0.009466168,-2.023825813
14179,0.278805017,-0.554699415
14180,0.041612659,-1.380774536
14181,0.208655015,-0.680571173
14182,0.375945151,-0.424875513
14183,0.245779887,-0.60945366
14184,0.530226767,-0.275538352
14185,1.011058807,0.004776417
14186,0.754760444,-0.122190869
14187,0.026232867,-1.58115425
14188,0.471976459,-0.326079662
14189,1.075269818,0.031517456
14190,0.038767923,-1.411527469
14191,0.337382138,-0.471877914
14192,0.042876691,-1.367778742
14193,0.049603589,-1.304486901
14194,0.010979949,-1.959399694
14195,0.452973306,-0.34392739
14196,0.026558304,-1.575799659
14197,0.419522494,-0.377244748
14198,0.045794733,-1.33918447
14199,0.004405674,-2.355987682
14200,0.476210117,-0.322201382
14201,0.17864947,-0.747998267
14202,0.141169369,-0.850259526
14203,0.624698222,-0.20432973
14204,0.05047024,-1.296964627
14205,0.029456111,-1.530824597
14206,0.565714002,-0.247403072
14207,0.002890578,-2.539015376
14208,2.019545555,0.305253654
14209,0.049046557,-1.309391471
14210,0.033692569,-1.472465879
14211,0.007144498,-2.14602827
14212,0.288998306,-0.539104703
14213,0.001620291,-2.790407096
14214,0.948613703,-0.022910606
14215,0.180628285,-0.743214242
14216,0.833036184,-0.079336134
14217,0.204859614,-0.688543649
14218,0.023280621,-1.633005447
14219,1.335829973,0.125751184
14220,0.032267634,-1.49123288
14221,0.024368869,-1.613164624
14222,0.034189444,-1.466107961
14223,0.016617458,-1.779435402
14224,0.126188368,-0.898980678
14225,0.055823088,-1.253186145
14226,0.020464586,-1.688997035
14227,3.381669283,0.529131133
14228,0.320414543,-0.49428778
14229,2.099883795,0.322195262
14230,0.851395607,-0.069868595
14231,0.627564013,-0.202341969
14232,0.001255439,-2.90120434
14233,2.280866385,0.358099845
14234,0.374639958,-0.426385904
14235,0.012576203,-1.900450466
14236,0.267341554,-0.572933532
14237,0.16727896,-0.776558679
14238,0.007698864,-2.11357334
14239,0.136666611,-0.864337575
14240,0.001565185,-2.805434445
14241,0.754134119,-0.12255141
14242,0.021081537,-1.676097729
14243,1.014135957,0.006096181
14244,0.111718811,-0.951873695
14245,0.218452215,-0.660643547
14246,0.408262283,-0.389060741
14247,0.007944651,-2.099925179
14248,1.352550507,0.131153491
14249,0.092981614,-1.031602919
14250,0.003727989,-2.428525428
14251,2.602732182,0.415429482
14252,0.02708902,-1.567206702
14253,0.22201176,-0.653624021
14254,0.091829091,-1.037019713
14255,0.022944791,-1.639315889
14256,0.184445038,-0.734133023
14257,0.061937809,-1.208044162
14258,1.030005217,0.012839424
14259,0.042548064,-1.371120195
14260,0.022445327,-1.648874069
14261,1.021505475,0.009240699
14262,0.027322896,-1.563473274
14263,0.176502585,-0.753248929
14264,1.542175651,0.188133842
14265,0.060571216,-1.217733707
14266,0.999319673,-0.000295563
14267,1.768586993,0.247626427
14268,0.069720007,-1.156642575
14269,0.792595744,-0.100948264
14270,0.778939664,-0.108496181
14271,0.056038052,-1.251516971
14272,0.659131825,-0.181027719
14273,0.31607312,-0.500212437
14274,4.043582916,0.606766353
14275,0.015768129,-1.802219825
14276,0.45550558,-0.341506299
14277,0.646156549,-0.189662249
14278,0.295459777,-0.529501634
14279,0.009742097,-2.011347551
14280,0.022175562,-1.654125372
14281,1.741418123,0.24090306
14282,0.065925539,-1.180946314
14283,0.432932943,-0.363579366
14284,0.103175931,-0.986421605
14285,0.0654433,-1.184134811
14286,0.245495856,-0.609955835
14287,0.19819434,-0.702908752
14288,0.036938772,-1.432517551
14289,0.011984134,-1.92139334
14290,0.015572145,-1.807651571
14291,0.937039018,-0.028242325
14292,0.263290435,-0.579564918
14293,0.001288775,-2.889822817
14294,0.496749908,-0.303862205
14295,1.92E-05,-4.716868181
14296,0.041741297,-1.379434064
14297,0.173553377,-0.76056693
14298,0.5963763,-0.224479624
14299,0.119028285,-0.924349823
14300,0.047832012,-1.320281349
14301,3.118955135,0.494009128
14302,0.555528522,-0.255293639
14303,0.01687677,-1.772710663
14304,0.554266691,-0.25628122
14305,0.028587963,-1.543816782
14306,0.147086412,-0.832427447
14307,0.117954999,-0.928283648
14308,0.063812993,-1.195090882
14309,0.11619316,-0.934819435
14310,0.696230531,-0.157246936
14311,0.36092186,-0.442586813
14312,0.042896561,-1.36757752
14313,0.800837457,-0.096455622
14314,0.118612811,-0.925868402
14315,0.801757813,-0.0959568
14316,0.646760583,-0.189256456
14317,2.665950537,0.425852087
14318,1.950502515,0.290146515
14319,8.73E-05,-4.059197759
14320,0.01847687,-1.733371599
14321,1.708957195,0.232731185
14322,0.000179751,-3.745327583
14323,0.044246681,-1.3541193
14324,0.294019252,-0.531624232
14325,0.005944193,-2.225907073
14326,0.028773189,-1.541012008
14327,0.03102617,-1.508271837
14328,3.203706503,0.505652723
14329,0.008107845,-2.091094576
14330,0.009927424,-2.003163443
14331,0.066383459,-1.177940124
14332,0.013855348,-1.858382551
14333,0.807298183,-0.092966025
14334,0.002344362,-2.629975418
14335,2.009803057,0.303153502
14336,0.023578612,-1.627481762
14337,0.681254148,-0.16669084
14338,0.325743586,-0.487124127
14339,0.00020931,-3.679210828
14340,0.103593789,-0.984666282
14341,1.220277786,0.086458706
14342,0.031511668,-1.501528606
14343,0.278232068,-0.555592817
14344,1.033823252,0.014446296
14345,0.122011684,-0.913598579
14346,1.314838648,0.118872461
14347,0.033784658,-1.471280477
14348,0.068204015,-1.166190056
14349,0.061940387,-1.208026086
14350,0.011051516,-1.956578141
14351,1.82655859,0.261633607
14352,0.019434862,-1.711418542
14353,0.322033554,-0.492098875
14354,0.209152922,-0.679536064
14355,0.690930426,-0.160565682
14356,0.084305808,-1.074142505
14357,0.372767538,-0.428561915
14358,1.530496359,0.184832301
14359,0.090102062,-1.045265272
14360,0.008722893,-2.059339457
14361,1.206722975,0.081607581
14362,0.046190023,-1.335451818
14363,0.042971477,-1.36681972
14364,0.005772349,-2.238647387
14365,1.561234474,0.193468133
14366,0.043177921,-1.364738269
14367,0.939042687,-0.027314665
14368,0.20731692,-0.683365252
14369,0.50996387,-0.292460592
14370,0.431832552,-0.364684623
14371,0.783603787,-0.105903474
14372,0.086188994,-1.064548187
14373,0.979535878,-0.008979652
14374,0.222097591,-0.653456153
14375,0.102679163,-0.988517679
14376,0.041829903,-1.378513146
14377,0.092110716,-1.035689843
14378,0.025317168,-1.596584879
14379,0.009943948,-2.00244115
14380,0.263196707,-0.579719549
14381,0.0013033,-2.884955634
14382,0.097105615,-1.012755658
14383,0.067804746,-1.168739904
14384,1.09106493,0.037850596
14385,1.422007799,0.152901978
14386,0.001961571,-2.707395931
14387,0.025296014,-1.59694791
14388,0.093947686,-1.027113911
14389,0.014205525,-1.84754272
14390,1.876008987,0.273234915
14391,0.222797409,-0.652089865
14392,0.192536637,-0.715486618
14393,0.576342762,-0.239319157
14394,0.01669636,-1.777378201
14395,0.018530702,-1.732108123
14396,0.065399192,-1.184427615
14397,0.00266768,-2.573866205
14398,0.002235891,-2.650549314
14399,0.105186529,-0.978039874
14400,0.259580672,-0.585727648
14401,0.02888542,-1.539321307
14402,0.076393463,-1.116943804
14403,0.04881271,-1.311467083
14404,0.111706555,-0.951921342
14405,0.977532327,-0.009868871
14406,1.282050371,0.107905089
14407,4.530753613,0.656170445
14408,0.076738529,-1.114986531
14409,0.0045075,-2.346064244
14410,0.149061754,-0.826633772
14411,0.017437952,-1.758504531
14412,0.136029825,-0.866365862
14413,0.038096152,-1.419118886
14414,0.011223044,-1.949889325
14415,0.179392621,-0.746195425
14416,0.329622984,-0.481982513
14417,0.040753406,-1.389836094
14418,2.277581692,0.357473963
14419,0.661137342,-0.179708312
14420,0.026572235,-1.575571917
14421,0.221212879,-0.655189592
14422,0.094947524,-1.022516354
14423,0.004710174,-2.326963077
14424,0.000229213,-3.63976038
14425,0.75327003,-0.123049311
14426,1.286765695,0.109499474
14427,0.031609617,-1.500180764
14428,0.203125939,-0.692234615
14429,0.003798177,-2.420424827
14430,0.113510787,-0.944962863
14431,0.011117655,-1.953986813
14432,0.145105615,-0.838315781
14433,0.047587313,-1.322508819
14434,0.755992174,-0.1214827
14435,0.366990805,-0.435344817
14436,0.082162052,-1.085328721
14437,0.21017395,-0.677421114
14438,0.454189003,-0.342763386
14439,0.374067724,-0.427049763
14440,0.007778947,-2.1090792
14441,0.045877174,-1.338403346
14442,0.592343211,-0.227426585
14443,0.172300488,-0.763713493
14444,0.430469155,-0.366057962
14445,0.030877655,-1.510355684
14446,0.078365438,-1.105875436
14447,0.30262655,-0.519092973
14448,1.248342991,0.096333927
14449,0.097296312,-1.011903619
14450,0.184877858,-0.7331151
14451,0.106282815,-0.97353695
14452,0.582793474,-0.23448532
14453,0.028087484,-1.551487166
14454,0.598283708,-0.223092823
14455,0.287180305,-0.541845348
14456,1.134119987,0.054659004
14457,0.288785398,-0.53942477
14458,0.105965592,-0.974835131
14459,0.252062649,-0.598491505
14460,0.116594367,-0.933322432
14461,0.079493277,-1.099669601
14462,2.60771513,0.416260147
14463,0.004569327,-2.340147762
14464,0.016011588,-1.795565586
14465,0.010877245,-1.963481085
14466,0.094264843,-1.025650253
14467,0.898835242,-0.046319908
14468,0.055826131,-1.253162468
14469,0.136717662,-0.864175376
14470,0.027053053,-1.567783724
14471,0.420101285,-0.37664599
14472,0.000877353,-3.056825628
14473,0.000688197,-3.162287351
14474,0.013542566,-1.868299055
14475,0.195804551,-0.708177218
14476,0.731729448,-0.135649467
14477,0.021274345,-1.672143802
14478,1.274080276,0.105196793
14479,0.097331248,-1.011747707
14480,0.201489255,-0.695748109
14481,0.003072544,-2.512501955
14482,1.767750025,0.247420852
14483,0.001538642,-2.812862389
14484,0.077459536,-1.110925106
14485,0.000880926,-3.055060498
14486,0.006142784,-2.211634729
14487,0.090064809,-1.045444869
14488,0.377495915,-0.423087744
14489,0.373026162,-0.428260708
14490,0.01644955,-1.783845974
14491,0.39707607,-0.401126285
14492,0.016637858,-1.778902587
14493,0.142863393,-0.84507904
14494,0.225481227,-0.64688961
14495,1.797100782,0.254572433
14496,0.344056278,-0.463370513
14497,0.075727277,-1.120747662
14498,1.210919499,0.083115273
14499,1.669626832,0.222619416
14500,0.507935166,-0.294191718
14501,0.07806845,-1.107524443
14502,0.000647574,-3.188710893
14503,0.040387101,-1.393757314
14504,0.085354842,-1.068771836
14505,0.004322353,-2.364279739
14506,0.278176367,-0.555679769
14507,0.008623268,-2.06432814
14508,0.029781312,-1.526056177
14509,0.0109138,-1.962024028
14510,0.20017314,-0.698594199
14511,0.169585183,-0.770612095
14512,0.022898423,-1.640194435
14513,1.584442258,0.199876417
14514,0.810044587,-0.091491076
14515,0.28478238,-0.545486885
14516,0.08874999,-1.051831688
14517,0.010997045,-1.958724004
14518,0.225264937,-0.647306403
14519,0.067294985,-1.172017299
14520,0.081289589,-1.08996507
14521,0.451747328,-0.345104407
14522,0.002537842,-2.595535395
14523,0.205909878,-0.686322819
14524,0.016508415,-1.782294613
14525,3.658492804,0.563302205
14526,0.005936372,-2.226478885
14527,0.135379419,-0.868447355
14528,0.084685072,-1.072193137
14529,0.040338669,-1.394278436
14530,0.03618196,-1.441507908
14531,0.228161573,-0.641757497
14532,0.242312327,-0.615624492
14533,0.026559349,-1.575782572
14534,0.022905063,-1.640068512
14535,0.001806891,-2.743068115
14536,0.842185616,-0.07459218
14537,0.007799173,-2.107951433
14538,0.010657183,-1.972357581
14539,0.288154244,-0.540374979
14540,0.263139695,-0.579813633
14541,0.032700613,-1.485444104
14542,0.181859151,-0.740264842
14543,0.647961378,-0.18845088
14544,0.0188934,-1.723689876
14545,0.07581535,-1.120242857
14546,0.001628741,-2.788148054
14547,0.152786955,-0.815913724
14548,0.427136242,-0.369433577
14549,2.000663042,0.30117395
14550,0.195808187,-0.708169153
14551,0.070319206,-1.152926045
14552,0.425388157,-0.371214605
14553,0.824097097,-0.084021616
14554,1.077941537,0.032595207
14555,0.001253177,-2.901987603
14556,0.016202677,-1.790413224
14557,0.022564564,-1.646573056
14558,0.006122287,-2.213086323
14559,0.96288085,-0.016427451
14560,0.064077012,-1.193297747
14561,0.039382283,-1.404699115
14562,0.603461087,-0.219350729
14563,1.54109025,0.187828073
14564,2.495081663,0.397084764
14565,0.001145303,-2.941079684
14566,3.411809444,0.532984767
14567,0.084851988,-1.07133798
14568,0.064600594,-1.189763486
14569,0.114103459,-0.942701191
14570,0.028583329,-1.543887189
14571,0.293646127,-0.532175723
14572,0.606528878,-0.217148517
14573,0.11369285,-0.944266847
14574,0.051285855,-1.290002396
14575,0.218948796,-0.659657438
14576,0.001731565,-2.761561291
14577,0.017183591,-1.764886081
14578,0.00975284,-2.010868909
14579,0.518767774,-0.28502701
14580,0.0116135,-1.935036864
14581,2.079501152,0.317959165
14582,0.014331507,-1.843708153
14583,1.345056772,0.128740615
14584,3.20448041,0.505757621
14585,0.033097304,-1.480207376
14586,0.172613114,-0.762926212
14587,0.190010965,-0.721221337
14588,0.817793429,-0.087356383
14589,0.281235158,-0.550930387
14590,0.001731565,-2.761561291
14591,0.720757842,-0.142210624
14592,0.017836645,-1.748686825
14593,1.024158478,0.010367164
14594,0.026338415,-1.57941036
14595,0.346819252,-0.459896803
14596,0.006229507,-2.205546303
14597,0.023949495,-1.620703647
14598,0.40628764,-0.391166389
14599,0.034128729,-1.466879882
14600,0.001495673,-2.825163422
14601,0.09704341,-1.013033951
14602,0.023069445,-1.636962853
14603,0.282551855,-0.548901837
14604,0.012836917,-1.891539257
14605,1.234539032,0.091504825
14606,0.048874244,-1.310919946
14607,0.132166162,-0.878879721
14608,0.101385258,-0.994025189
14609,6.72E-05,-4.172425413
14610,0.147453815,-0.831343987
14611,1.228127003,0.08924328
14612,0.004034713,-2.394187312
14613,0.040574506,-1.39174676
14614,0.150231555,-0.823238837
14615,0.079820439,-1.097885887
14616,0.016316563,-1.787371321
14617,0.002282873,-2.641518287
14618,2.279386282,0.35781793
14619,0.000108713,-3.963718663
14620,0.18733418,-0.727382977
14621,0.768370509,-0.114429312
14622,1.628752232,0.211855024
14623,0.008201137,-2.086125923
14624,0.547348559,-0.261736021
14625,0.209312677,-0.679204467
14626,1.06897378,0.028967053
14627,0.120595068,-0.918670454
14628,0.541986346,-0.266011654
14629,0.037156571,-1.429964375
14630,0.089075886,-1.050239851
14631,1.853572607,0.268009603
14632,0.382358432,-0.417529328
14633,0.455443144,-0.341565831
14634,0.135275826,-0.868779806
14635,0.526659369,-0.278470185
14636,0.068346642,-1.165282819
14637,0.045387439,-1.343064318
14638,0.601055682,-0.221085293
14639,0.270018727,-0.568606115
14640,0.852148056,-0.069484942
14641,0.13727732,-0.862401208
14642,0.065763146,-1.182017421
14643,1.865064025,0.270693745
14644,1.079782605,0.033336327
14645,4.663229465,0.668686786
14646,0.049514875,-1.305264315
14647,0.028843148,-1.539957346
14648,2.315036058,0.36455776
14649,0.005131526,-2.289753434
14650,0.1285083,-0.891068823
14651,0.616858065,-0.209814753
14652,1.353680134,0.131516055
14653,0.109846942,-0.959212028
14654,0.003718606,-2.429619811
14655,1.476843357,0.169334434
14656,1.864870906,0.270648774
14657,0.035854921,-1.445451233
14658,0.025991999,-1.585160325
14659,0.094311163,-1.0254369
14660,0.004711123,-2.326875583
14661,4.94E-05,-4.306700284
14662,1.876536846,0.273357096
14663,0.461050928,-0.3362511
14664,0.109251946,-0.961570818
14665,0.006566968,-2.182635081
14666,0.002642951,-2.577910969
14667,0.180814147,-0.742767593
14668,0.96751225,-0.014343528
14669,0.012597039,-1.899731514
14670,1.110119581,0.045369763
14671,0.23405318,-0.630685455
14672,0.033245262,-1.478270243
14673,0.117122024,-0.93136143
14674,0.004917551,-2.308251142
14675,0.000492094,-3.307951856
14676,0.217877343,-0.661787929
14677,0.020192416,-1.694811707
14678,0.368376851,-0.433707669
14679,0.065891169,-1.181172787
14680,0.27482897,-0.560937489
14681,1.580761075,0.198866233
14682,0.080477633,-1.094324808
14683,0.08505401,-1.070305205
14684,0.069396526,-1.158662272
14685,1.331153274,0.124228065
14686,0.054649483,-1.262413939
14687,0.40627557,-0.391179291
14688,1.075829268,0.031743355
14689,0.001190311,-2.924339452
14690,0.01387557,-1.857749163
14691,0.114972956,-0.939404301
14692,0.047805987,-1.320517708
14693,0.379348159,-0.420962019
14694,0.130075902,-0.885803155
14695,0.773674965,-0.111441456
14696,0.052962244,-1.276033626
14697,0.078919165,-1.102817519
14698,1.059965134,0.02529158
14699,0.345824689,-0.461144005
14700,0.755992174,-0.1214827
14701,0.13240616,-0.878091809
14702,0.000712737,-3.147070888
14703,0.545352399,-0.263322772
14704,0.111419521,-0.953038712
14705,0.031840011,-1.497026784
14706,0.338756144,-0.470112819
14707,0.270425767,-0.56795193
14708,0.039433282,-1.404137077
14709,0.087171152,-1.059627213
14710,0.811803639,-0.090549006
14711,0.01321298,-1.87899923
14712,0.361357689,-0.4420627
14713,0.430544078,-0.36598238
14714,1.52196455,0.182404537
14715,0.003966798,-2.401559906
14716,0.036271404,-1.440435628
14717,0.138630971,-0.858139734
14718,0.64346981,-0.191471824
14719,0.596289873,-0.224542566
14720,0.32051605,-0.494150218
14721,0.082800813,-1.081965399
14722,0.532919288,-0.273338561
14723,0.022420147,-1.649361536
14724,0.926435292,-0.033184909
14725,0.13074252,-0.883583148
14726,0.135837331,-0.866980859
14727,0.00745917,-2.127309511
14728,0.45310691,-0.343799315
14729,0.06945914,-1.158270596
14730,0.264487118,-0.577595476
14731,2.526237249,0.402474135
14732,0.126860112,-0.89667491
14733,0.005836468,-2.233849877
14734,0.315185368,-0.501433952
14735,1.006407976,0.00277407
14736,0.677747726,-0.168931931
14737,0.032261748,-1.491312107
14738,0.082652219,-1.082745484
14739,0.121185251,-0.916550235
14740,0.04349618,-1.36154888
14741,0.047292866,-1.325204368
14742,1.30239749,0.11474355
14743,0.052742206,-1.277841713
14744,0.022038437,-1.656819201
14745,0.132346526,-0.878287455
14746,0.704187155,-0.152311901
14747,0.176635668,-0.752921596
14748,0.167055652,-0.777138827
14749,0.090165786,-1.044958225
14750,0.916928828,-0.037664373
14751,0.338968754,-0.469840333
14752,0.018323671,-1.736987513
14753,1.774200559,0.249002712
14754,0.094138883,-1.026230959
14755,0.089205213,-1.049609766
14756,0.045238536,-1.344491459
14757,0.327155054,-0.485246367
14758,0.148479477,-0.828333572
14759,0.141706869,-0.848609098
14760,0.153829858,-0.812959362
14761,0.099476978,-1.002277416
14762,2.093789339,0.320932984
14763,1.039300203,0.016741012
14764,0.354806036,-0.450009001
14765,1.020791411,0.008937007
14766,0.001261154,-2.899231893
14767,1.444664717,0.159767066
14768,0.93875438,-0.027448024
14769,0.782790065,-0.106354695
14770,0.011374507,-1.944067414
14771,0.17383875,-0.759853411
14772,0.511894345,-0.290819668
14773,0.038610805,-1.413291146
14774,0.731390297,-0.135850805
14775,0.182485998,-0.738770454
14776,0.170401424,-0.76852678
14777,0.008837042,-2.053693062
14778,0.000136485,-3.864914047
14779,9.68E-05,-4.014154895
14780,0.350564569,-0.455231979
14781,0.864161074,-0.0634053
14782,0.018850936,-1.72466709
14783,0.138820767,-0.857545559
14784,0.202022389,-0.694600498
14785,0.035611067,-1.448415014
14786,0.015158222,-1.819351735
14787,0.477079093,-0.321409615
14788,0.031153286,-1.50649614
14789,0.003386123,-2.470297316
14790,0.004132067,-2.383832661
14791,0.22889936,-0.640355422
14792,0.09328191,-1.030202571
14793,0.281610042,-0.550351863
14794,0.158374593,-0.800314489
14795,0.286322713,-0.5431442
14796,0.024212264,-1.615964608
14797,0.00805747,-2.093801279
14798,0.002072212,-2.683565756
14799,0.205950335,-0.686237498
14800,0.085513107,-1.067967311
14801,0.050889857,-1.293368769
14802,0.14296259,-0.844777593
14803,0.135175854,-0.869100878
14804,0.000468264,-3.329509568
14805,1.473502994,0.168351023
14806,0.749088287,-0.125466993
14807,0.245534658,-0.609887196
14808,0.000582764,-3.2345076
14809,0.369217336,-0.432717915
14810,0.000730129,-3.136600564
14811,0.917873323,-0.037217252
14812,0.046466928,-1.332856039
14813,0.017916389,-1.746749521
14814,0.517877758,-0.285772741
14815,0.011787053,-1.928594756
14816,3.429826975,0.535272212
14817,0.209469885,-0.678878406
14818,0.7004776,-0.154605748
14819,0.5430035,-0.265197371
14820,0.080358617,-1.094967546
14821,0.137240008,-0.862519267
14822,0.435583651,-0.360928429
14823,0.331600904,-0.479384294
14824,0.124613293,-0.904435629
14825,0.238462642,-0.622579649
14826,0.159206763,-0.798038488
14827,1.982686043,0.297253949
14828,0.231401563,-0.635633713
14829,0.996889949,-0.001352783
14830,0.01140515,-1.942898983
14831,0.035708502,-1.447228369
14832,0.036597729,-1.436545866
14833,0.020037727,-1.698151535
14834,0.864757419,-0.063105704
14835,0.015928173,-1.797834024
14836,0.308996379,-0.510046609
14837,0.381653607,-0.418330629
14838,0.255750775,-0.592183041
14839,0.767676532,-0.114821735
14840,0.007634273,-2.117232325
14841,0.066527128,-1.177001223
14842,0.002593965,-2.586035921
14843,0.092571139,-1.033524391
14844,0.463159412,-0.334269506
14845,0.065217279,-1.185637325
14846,0.214788899,-0.667988169
14847,0.096702784,-1.014561021
14848,0.642242491,-0.192300965
14849,0.002051751,-2.687875417
14850,0.092479751,-1.033953351
14851,0.655412197,-0.183485481
14852,3.096583843,0.490882843
14853,0.007747127,-2.110859313
14854,0.003729414,-2.428359435
14855,0.419050872,-0.377733251
14856,1.293905258,0.111902478
14857,0.249890089,-0.602250968
14858,0.019294789,-1.714559965
14859,0.097544394,-1.010797683
14860,0.084752321,-1.071848398
14861,0.199702382,-0.699616755
14862,0.096182652,-1.016903253
14863,0.080400087,-1.094743482
14864,0.03269992,-1.485453307
14865,0.248904914,-0.60396653
14866,1.36867857,0.136301467
14867,0.015890159,-1.798871765
14868,0.36946404,-0.432427825
14869,0.100430116,-0.998136035
14870,0.118877575,-0.924900063
14871,0.044695593,-1.349735292
14872,0.041391823,-1.383085441
14873,0.079362251,-1.100386023
14874,1.277317524,0.10629887
14875,0.262963027,-0.58010531
14876,0.006862168,-2.163538641
14877,0.777453125,-0.109325787
14878,0.119826898,-0.921445683
14879,0.209996462,-0.677788022
14880,0.024205282,-1.616089847
14881,0.00697949,-2.1561763
14882,1.26E-05,-4.898386786
14883,2.289341211,0.359710526
14884,0.642986059,-0.191798443
14885,0.054469328,-1.26384798
14886,0.241308898,-0.617426664
14887,0.698799551,-0.155647383
14888,0.027373934,-1.562662782
14889,0.341134429,-0.467074447
14890,0.001720497,-2.764346013
14891,0.000354585,-3.450279919
14892,0.034479942,-1.462433471
14893,0.018300613,-1.737534354
14894,0.233972043,-0.630836033
14895,0.88580513,-0.052661809
14896,0.005295536,-2.276090112
14897,0.813083827,-0.089864677
14898,0.053539023,-1.27132956
14899,0.877166867,-0.056917781
14900,0.093649536,-1.028494368
14901,0.061414737,-1.211727402
14902,0.000853055,-3.069022798
14903,0.010314493,-1.986552135
14904,2.834638596,0.452497696
14905,0.004202582,-2.376483762
14906,0.100748882,-0.996759766
14907,0.748776138,-0.125648004
14908,0.0142067,-1.84750679
14909,1.161766648,0.065118905
14910,0.038342383,-1.416320902
14911,0.046050686,-1.336763892
14912,0.000582168,-3.234951761
14913,0.287758082,-0.54097247
14914,1.561907649,0.193655352
14915,1.365628123,0.135332452
14916,0.013377787,-1.873615736
14917,0.009196894,-2.036358808
14918,0.000771582,-3.112617677
14919,0.540498853,-0.267205224
14920,0.567898333,-0.245729406
14921,0.220545903,-0.656501006
14922,0.32711786,-0.485295743
14923,0.01054855,-1.976807246
14924,0.121903412,-0.913984138
14925,0.024906911,-1.603680132
14926,0.062215094,-1.206104242
14927,0.286892951,-0.542280123
14928,0.030756399,-1.512064513
14929,0.170667008,-0.767850426
14930,0.18012923,-0.744415807
14931,0.118089221,-0.927789741
14932,0.006253082,-2.203905855
14933,0.485572517,-0.313745902
14934,1.392909288,0.143922834
14935,0.377529562,-0.423049036
14936,0.127006903,-0.896172673
14937,1.129791856,0.05299844
14938,0.147498965,-0.831211026
14939,1.363489747,0.134651877
14940,0.31874603,-0.496555215
14941,0.047294345,-1.325190787
14942,0.003827509,-2.417083726
14943,0.036327157,-1.439768587
14944,0.26171726,-0.582167635
14945,0.982517481,-0.007659714
14946,0.639095664,-0.194434129
14947,0.040661041,-1.39082151
14948,3.30379796,0.519013481
14949,0.15711914,-0.803770907
14950,0.624271393,-0.204626566
14951,0.002386462,-2.622245487
14952,0.004635422,-2.33391072
14953,0.449152887,-0.347605805
14954,0.745246768,-0.127699899
14955,0.038762532,-1.41158786
14956,0.20436646,-0.689590377
14957,0.03572702,-1.447003203
14958,0.013566439,-1.867534132
14959,0.124527931,-0.904733227
14960,0.076651752,-1.115477914
14961,0.414461553,-0.38251575
14962,0.694165766,-0.158536808
14963,0.060719874,-1.21666914
14964,0.000950242,-3.022165572
14965,0.294590622,-0.530781082
14966,0.080460809,-1.094415604
14967,0.683112383,-0.165507842
14968,0.119704746,-0.921888632
14969,2.137958765,0.329999325
14970,0.005854127,-2.23253786
14971,0.145222113,-0.83796725
14972,0.000588601,-3.230178712
14973,0.247968838,-0.605602894
14974,0.91256237,-0.039737443
14975,0.064726084,-1.188920664
14976,0.327922791,-0.484228398
14977,1.365321279,0.135234859
14978,0.003355708,-2.47421587
14979,0.035535831,-1.449333524
14980,0.001928852,-2.714701055
14981,1.200226784,0.079263314
14982,0.418148071,-0.378669903
14983,0.00310475,-2.50797342
14984,0.911230147,-0.040371921
14985,0.055961404,-1.252111398
14986,0.143971503,-0.841723462
14987,0.425468653,-0.371132431
14988,0.438190281,-0.358337259
14989,0.31070894,-0.507646251
14990,0.047337208,-1.324797361
14991,0.520072579,-0.283936044
14992,0.002560196,-2.59172671
14993,0.04038813,-1.393746258
14994,0.917957544,-0.037177405
14995,0.136519045,-0.86480676
14996,0.022629829,-1.645318725
14997,0.042653736,-1.370042926
14998,2.337759733,0.368799874
14999,0.020516908,-1.687888093

==> data/rebuttal_histograms/models_10_10_10_3_0_1_attack_3_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.073985919,-1.130850925
1,0.016816052,-1.774275967
2,0.003456097,-2.461414065
3,0.124247611,-0.905711955
4,0.164717495,-0.78326027
5,0.054960165,-1.259951971
6,0.000256148,-3.591509093
7,0.003455859,-2.461443938
8,0.461188555,-0.336121479
9,0.046163499,-1.335701278
10,0.060643472,-1.217215944
11,0.366833806,-0.435530648
12,0.021104882,-1.675617081
13,0.006082121,-2.215944957
14,0.157382876,-0.803042524
15,0.082681961,-1.08258923
16,0.436911017,-0.359607004
17,0.006477669,-2.188581256
18,0.092659377,-1.033110626
19,0.331826508,-0.479088923
20,0.000143875,-3.84201386
21,0.178584665,-0.748155836
22,0.052506167,-1.279789681
23,1.317023039,0.119593372
24,0.026083985,-1.583626052
25,1.24223876,0.094205076
26,0.029027862,-1.537184943
27,0.060515225,-1.218135348
28,0.125587568,-0.901053351
29,0.025911851,-1.586501565
30,0.003111405,-2.507043511
31,0.104109012,-0.982511677
32,0.000389143,-3.409891221
33,0.020361802,-1.691183798
34,0.261177212,-0.583064718
35,0.022791926,-1.642218977
36,0.001076238,-2.968091632
37,0.202946901,-0.692617575
38,0.017405383,-1.759316409
39,0.002851589,-2.544913087
40,0.086008303,-1.065459622
41,0.353724033,-0.451335432
42,0.041575722,-1.381160196
43,0.15262118,-0.816385194
44,0.426381677,-0.370201466
45,0.000191313,-3.718256418
46,0.050177205,-1.299493531
47,0.35639587,-0.448067337
48,0.00085508,-3.067993149
49,0.116849907,-0.93237163
50,0.037894052,-1.421428959
51,1.86062324,0.269658441
52,0.013365788,-1.874005419
53,0.231155708,-0.636095377
54,0.013159333,-1.88076613
55,0.001102078,-2.957787481
56,0.009566654,-2.019239955
57,0.001053851,-2.97722094
58,0.000291305,-3.535651956
59,0.004830714,-2.315988687
60,0.076562978,-1.115981181
61,0.185296908,-0.732131828
62,0.11057201,-0.956354795
63,0.000356253,-3.448241359
64,0.015909519,-1.798342949
65,0.028625961,-1.543239919
66,0.317923874,-0.497676859
67,0.399779856,-0.398179093
68,3.30E-05,-4.481217308
69,0.011949033,-1.922667256
70,0.470624238,-0.327325709
71,0.006913195,-2.160321199
72,0.35791555,-0.446219432
73,0.036084458,-1.442679811
74,0.088760465,-1.051780429
75,0.053431671,-1.272201243
76,0.015340434,-1.814162343
77,0.197027966,-0.705472125
78,0.180342063,-0.743902966
79,0.010512689,-1.978286178
80,0.090001293,-1.045751254
81,0.080654375,-1.093372068
82,0.347848028,-0.458610454
83,0.000897243,-3.047089762
84,0.000898315,-3.046571241
85,0.000242085,-3.616032551
86,0.02165553,-1.664431188
87,6.50E-05,-4.187307503
88,0.099859484,-1.000610684
89,0.198782086,-0.701622755
90,0.284021974,-0.546648059
91,0.000222301,-3.653059334
92,0.000163542,-3.786371301
93,0.426049829,-0.370539605
94,0.957024217,-0.019077073
95,0.207505926,-0.682969495
96,0.006462272,-2.18961478
97,0.357292354,-0.446976277
98,0.361478537,-0.441917484
99,0.015629418,-1.806057188
100,0.079277895,-1.100847888
101,0.175059289,-0.75681484
102,0.019943196,-1.700205235
103,0.10605941,-0.974450794
104,0.025048759,-1.601213789
105,0.310739696,-0.507603263
106,0.45433259,-0.342626109
107,0.015061466,-1.822132754
108,1.378898859,0.139532412
109,0.317412198,-0.498376388
110,0.012322014,-1.909318295
111,0.014049083,-1.852352022
112,1.319023371,0.120252491
113,0.013847001,-1.85864428
114,0.19618614,-0.707331677
115,0.006194795,-2.20797306
116,0.093625329,-1.028606641
117,0.049810484,-1.302679238
118,0.067834489,-1.168549442
119,0.267283887,-0.573027222
120,0.017950697,-1.745918687
121,1.036104918,0.015403735
122,0.497433126,-0.303265297
123,0.281614453,-0.550345061
124,0.107972197,-0.966688061
125,0.129469365,-0.887832982
126,0.079619005,-1.098983252
127,0.01090248,-1.962474692
128,0.222598001,-0.652478739
129,0.006818599,-2.166304875
130,0.010325584,-1.986085392
131,0.015744777,-1.802863475
132,0.018263275,-1.738421346
133,0.287302494,-0.541660604
134,0.09498091,-1.022363672
135,0.054324593,-1.265003516
136,0.040721014,-1.390181415
137,0.149986967,-0.823946476
138,0.167255253,-0.776620234
139,0.097300857,-1.011883333
140,0.104763865,-0.979788486
141,0.087784447,-1.056582423
142,0.021436544,-1.668845228
143,0.003828341,-2.416989422
144,0.046559442,-1.331992235
145,0.063170157,-1.199488041
146,0.246339306,-0.608466286
147,0.027301669,-1.563810801
148,0.389576584,-0.409407155
149,0.153868183,-0.812851173
150,0.011130976,-1.953466735
151,0.400438786,-0.397463864
152,0.214173421,-0.669234426
153,0.079848833,-1.097731425
154,0.063538164,-1.196965339
155,0.008708948,-2.060034289
156,0.010723349,-1.969669571
157,0.349537998,-0.456505605
158,0.713839471,-0.146399442
159,0.028532816,-1.544655363
160,0.023153199,-1.635388998
161,0.048991732,-1.309877204
162,0.233419821,-0.631862269
163,1.373952985,0.137971872
164,0.138986975,-0.857025897
165,0.185201511,-0.732355475
166,0.007914729,-2.101563928
167,0.66204524,-0.179112332
168,0.007162607,-2.144928861
169,0.08786241,-1.05619689
170,0.008186357,-2.086909315
171,0.309570432,-0.509240527
172,0.025778839,-1.58873664
173,0.06462004,-1.189632775
174,0.031305343,-1.504381535
175,0.182782933,-0.738064358
176,0.006411459,-2.193043142
177,0.007484136,-2.125858348
178,0.000257936,-3.588488651
179,0.000144948,-3.838787804
180,0.141159326,-0.850290424
181,0.011428957,-1.941993406
182,0.060441274,-1.218666389
183,0.208494097,-0.680906237
184,0.002861455,-2.543413067
185,0.071009435,-1.148683944
186,0.098981492,-1.004446003
187,0.000812201,-3.090336696
188,0.06838461,-1.165041625
189,0.955829442,-0.019619596
190,0.003670623,-2.435260211
191,0.330093026,-0.481363651
192,0.03276176,-1.484632775
193,0.040203668,-1.39573432
194,0.064379975,-1.191249195
195,0.57024765,-0.243936496
196,0.002741034,-2.562085592
197,0.524878979,-0.27994082
198,0.041841906,-1.378388545
199,0.007590618,-2.119722838
200,0.163215458,-0.787238711
201,0.159553781,-0.797092899
202,0.130236134,-0.885268504
203,0.01402287,-1.853163092
204,1.006770134,0.002930324
205,0.335725188,-0.474016074
206,0.057419632,-1.240939598
207,0.031943817,-1.495613195
208,0.01863192,-1.729742384
209,0.611426473,-0.213655762
210,0.001189835,-2.924513253
211,0.191241756,-0.718417277
212,0.096626706,-1.014902823
213,0.014402364,-1.841566206
214,0.15356867,-0.813697377
215,1.400434852,0.14626291
216,0.332561672,-0.478127805
217,0.5378111,-0.269370238
218,0.113398083,-0.945394289
219,0.000963462,-3.016165387
220,0.056368474,-1.248963723
221,0.000628274,-3.201850918
222,0.109396532,-0.960996445
223,0.000199536,-3.699977772
224,0.050697237,-1.295015707
225,0.002149059,-2.66775162
226,0.447957754,-0.348762941
227,0.008066694,-2.093304404
228,0.044354565,-1.353061671
229,0.000828638,-3.081635168
230,0.004129336,-2.384119755
231,0.203241229,-0.691988187
232,0.011673004,-1.932817352
233,0.050908778,-1.293207329
234,0.123662286,-0.907762731
235,0.000715238,-3.145549218
236,0.281538188,-0.550462688
237,0.021993075,-1.657714053
238,0.089898765,-1.046246274
239,0.161891043,-0.790777178
240,0.84769851,-0.07175858
241,0.000414405,-3.382575208
242,0.010249362,-1.989303154
243,0.007804969,-2.107628799
244,0.000408447,-3.388864477
245,0.229103014,-0.639969198
246,0.445537448,-0.351115787
247,7.19E-05,-4.143388194
248,0.049428876,-1.306019261
249,0.182956487,-0.737652187
250,0.080461137,-1.094413835
251,0.149459645,-0.825476053
252,0.029496621,-1.530227727
253,0.061124895,-1.213781876
254,0.041806694,-1.378754173
255,0.067678973,-1.16954624
256,0.135569111,-0.867839253
257,0.57397151,-0.241109664
258,0.079465859,-1.09981942
259,0.097225577,-1.012219472
260,0.029976614,-1.523217427
261,0.018516893,-1.732431893
262,0.039459754,-1.403845629
263,0.002566023,-2.590739489
264,0.007753515,-2.11050136
265,0.635634899,-0.196792266
266,0.396719605,-0.401516337
267,0.000186068,-3.730327414
268,0.002944778,-2.530947378
269,0.066347092,-1.178178105
270,0.006146931,-2.211341656
271,0.153936252,-0.812659092
272,0.234528601,-0.629804187
273,0.04288777,-1.367666538
274,0.029062023,-1.536674152
275,0.211850896,-0.673969694
276,0.172939569,-0.762105628
277,0.000212051,-3.673559996
278,0.217060283,-0.663419635
279,0.78017807,-0.107806261
280,0.060658503,-1.21710831
281,6.37E-05,-4.196162443
282,1.619964123,0.209505396
283,0.000800408,-3.096688381
284,0.793707967,-0.10033926
285,0.069982134,-1.15501282
286,0.184631288,-0.733694701
287,0.625746608,-0.203601496
288,0.061583109,-1.210538388
289,0.073617086,-1.133021378
290,0.144107133,-0.841314522
291,0.005189401,-2.284882761
292,0.003763143,-2.424449308
293,0.023114292,-1.636119406
294,0.120690264,-0.918327763
295,0.051791389,-1.285742445
296,0.080018535,-1.096809403
297,0.000735608,-3.133353357
298,0.278283328,-0.555512812
299,0.406164944,-0.391297563
300,0.146939963,-0.832860074
301,0.04327713,-1.363741553
302,0.089527689,-1.048042626
303,0.005628926,-2.249574444
304,0.471818447,-0.326225083
305,0.00300896,-2.521583545
306,0.307240218,-0.512521936
307,0.010689382,-1.971047422
308,0.039395347,-1.404555067
309,0.022637988,-1.645162184
310,0.110090002,-0.958252119
311,0.06071157,-1.216728536
312,0.208818331,-0.680231379
313,0.024493461,-1.610949835
314,0.016667638,-1.778125941
315,0.000271879,-3.565623653
316,0.061470453,-1.211333589
317,0.739743054,-0.130919104
318,0.135334447,-0.868591647
319,0.073695712,-1.132557782
320,0.039613418,-1.40215768
321,0.121294439,-0.91615911
322,0.001177809,-2.928925057
323,0.009466286,-2.023820387
324,0.062816121,-1.201928888
325,0.02629406,-1.58014235
326,0.008388996,-2.076290006
327,0.058583584,-1.232224065
328,0.021269675,-1.672239139
329,0.101579554,-0.993193697
330,0.202188835,-0.694242831
331,0.010118026,-1.994904197
332,0.093568884,-1.028868551
333,0.068048,-1.167184632
334,0.058838759,-1.230336499
335,0.072391234,-1.140314018
336,0.12843585,-0.891313735
337,0.177054599,-0.751892788
338,0.004235108,-2.373135471
339,0.373070896,-0.42820863
340,0.033460408,-1.475468762
341,0.010231309,-1.990068814
342,0.308422238,-0.510854316
343,0.103844501,-0.983616496
344,0.002514774,-2.599501042
345,0.504916251,-0.296780651
346,0.405064255,-0.39247608
347,0.017902924,-1.747076038
348,0.045514449,-1.341850706
349,0.018775595,-1.726406283
350,0.103005707,-0.987138712
351,0.089082867,-1.050205815
352,0.490505755,-0.309355893
353,0.006994761,-2.155227116
354,0.445683956,-0.350972999
355,0.162838504,-0.788242897
356,0.023630306,-1.626530652
357,0.277109474,-0.557348626
358,0.057802591,-1.23805269
359,0.000244826,-3.611142634
360,0.110845201,-0.955283106
361,0.013196392,-1.879544793
362,0.098515362,-1.006496044
363,0.134627119,-0.870867449
364,0.269172788,-0.569968848
365,0.121100128,-0.916855399
366,0.365028113,-0.437673686
367,0.083806917,-1.076720135
368,0.445312738,-0.351334881
369,0.190632015,-0.719804161
370,0.002477673,-2.605955951
371,0.271088779,-0.566888459
372,0.335183084,-0.474717907
373,0.018500861,-1.732808065
374,0.003603277,-2.443302375
375,0.016378954,-1.785713835
376,0.026525801,-1.576331492
377,0.024633622,-1.608471731
378,0.009096608,-2.041120541
379,0.03568469,-1.447518073
380,0.158962026,-0.79870661
381,0.000439905,-3.356641381
382,0.000825184,-3.083449329
383,0.004602316,-2.337023581
384,0.008786823,-2.056168138
385,0.172673687,-0.762773837
386,0.168206409,-0.774157462
387,0.151930794,-0.818354192
388,0.141597927,-0.848943106
389,0.15137969,-0.81993239
390,0.01576543,-1.802294168
391,0.000831497,-3.080139517
392,0.147811726,-0.830291112
393,0.04691257,-1.328710779
394,0.305852562,-0.514487877
395,0.260921121,-0.583490765
396,0.416296005,-0.380597757
397,0.008217099,-2.085281474
398,0.008541125,-2.068484929
399,0.014090341,-1.851078509
400,0.063108265,-1.199913757
401,0.161115617,-0.792862362
402,0.070552625,-1.151486825
403,1.156625509,0.063192766
404,0.008438881,-2.07371516
405,0.002902345,-2.53725096
406,0.001434132,-2.843410947
407,0.240269199,-0.619301899
408,0.029278189,-1.533455791
409,0.155978501,-0.806935258
410,0.033473089,-1.475304203
411,0.009177405,-2.037280084
412,0.036710694,-1.4352074
413,4.83E-05,-4.316245349
414,0.08612337,-1.064878986
415,0.128013045,-0.892745773
416,2.064347744,0.314782857
417,0.008270775,-2.082453795
418,0.230494574,-0.637339294
419,0.109487571,-0.96063518
420,0.056344133,-1.2491513
421,0.017546894,-1.755799747
422,0.023970211,-1.620328144
423,0.147985488,-0.829780871
424,0.195813283,-0.70815785
425,0.192549825,-0.715456872
426,0.129626349,-0.887306712
427,0.730473042,-0.136395807
428,0.002631061,-2.579869081
429,0.01722179,-1.763921716
430,0.001284013,-2.891430567
431,0.042177163,-1.374922635
432,0.002307849,-2.636792565
433,0.016244903,-1.789282872
434,0.005562067,-2.254763781
435,0.012578204,-1.900381356
436,0.162966341,-0.787902086
437,0.068701625,-1.163032991
438,0.159102142,-0.798323974
439,0.008459921,-2.072633693
440,0.192606553,-0.71532894
441,0.01,-2
442,0.010021845,-1.999052324
443,0.016541012,-1.781437933
444,0.006689653,-2.174596392
445,0.069139361,-1.160274636
446,0.109294057,-0.961403453
447,0.005338816,-2.272555011
448,0.02550881,-1.593309804
449,0.116364554,-0.934179292
450,0.081518382,-1.08874445
451,1.420412421,0.152414461
452,0.054110046,-1.266722093
453,0.109485753,-0.960642391
454,0.011613029,-1.935054487
455,0.009179058,-2.037201863
456,0.005861949,-2.231957986
457,0.312758327,-0.504791119
458,0.183857024,-0.735519775
459,0.925085425,-0.033818161
460,0.081655279,-1.088015734
461,0.055863671,-1.252870529
462,0.1831972,-0.737081168
463,0.082466282,-1.083723585
464,0.902506232,-0.04454979
465,0.212551564,-0.672535695
466,0.022057794,-1.656437923
467,0.024281379,-1.614726655
468,0.026102336,-1.583320622
469,0.277005464,-0.557511665
470,0.043310124,-1.363410569
471,0.016761189,-1.775695168
472,0.66332376,-0.178274446
473,0.052998647,-1.275735217
474,0.32195434,-0.492205717
475,0.024819698,-1.605203504
476,0.202427894,-0.693729643
477,1.482747078,0.171067077
478,0.593387604,-0.226661531
479,0.000567514,-3.246023745
480,0.00095977,-3.017832778
481,0.013610187,-1.866135908
482,0.002108495,-2.67602738
483,0.496655881,-0.303944417
484,1.05777359,0.02439272
485,0.021870736,-1.660136601
486,0.533618927,-0.272768775
487,0.014439731,-1.8404409
488,0.89123404,-0.050008234
489,0.00460991,-2.336307525
490,0.173138991,-0.761605118
491,0.004877336,-2.311817296
492,0.228675455,-0.640780448
493,0.016778657,-1.775242798
494,0.003964423,-2.401819991
495,0.316051483,-0.500242167
496,0.005250356,-2.279811274
497,0.040156834,-1.396240537
498,0.398592502,-0.399470875
499,0.046146654,-1.335859787
500,0.034674905,-1.459984717
501,0.003554338,-2.44924126
502,0.035315834,-1.452030533
503,0.189511031,-0.722365506
504,0.022966927,-1.638897112
505,0.17974624,-0.745340185
506,0.021237234,-1.672902055
507,0.018016029,-1.744340924
508,0.001461748,-2.835127412
509,0.004671256,-2.330566326
510,0.08849939,-1.053059725
511,0.084366843,-1.073828201
512,0.008221947,-2.085025345
513,0.002963201,-2.528238833
514,0.018204277,-1.739826556
515,0.17582269,-0.754925079
516,0.168569356,-0.773221372
517,0.744229078,-0.128293365
518,0.006716415,-2.172862489
519,0.629717052,-0.200854546
520,0.091526613,-1.03845261
521,0.320624024,-0.49400394
522,0.011449464,-1.941214857
523,0.506914735,-0.295065085
524,0.004209943,-2.37572382
525,0.128871799,-0.88984211
526,0.218110859,-0.661322711
527,0.000524502,-3.280252454
528,0.212509438,-0.672621776
529,0.348176152,-0.458200979
530,0.030009933,-1.522734977
531,0.017306034,-1.761802459
532,0.01130591,-1.946694491
533,0.112929791,-0.947191475
534,0.073887721,-1.13142773
535,0.100635596,-0.997248379
536,0.269254953,-0.5698363
537,0.001094696,-2.960706655
538,0.058729954,-1.231140339
539,0.188046098,-0.725735674
540,0.086889997,-1.061030217
541,0.250049949,-0.60197323
542,0.03897237,-1.409243179
543,0.037247997,-1.428897079
544,0.120971061,-0.917318509
545,0.052991301,-1.275795419
546,0.023916207,-1.621307692
547,0.000111454,-3.952902501
548,0.010525665,-1.977750446
549,0.03168134,-1.499196455
550,0.11974927,-0.921727124
551,0.044914901,-1.347609551
552,0.321613878,-0.492665219
553,0.238462731,-0.622579486
554,0.019025225,-1.720670194
555,0.011473623,-1.94029942
556,0.02015176,-1.695687009
557,0.000395577,-3.402768559
558,0.028901981,-1.539072386
559,0.009112909,-2.040342946
560,0.763708472,-0.117072391
561,0.011907921,-1.924164049
562,0.173900768,-0.7596985
563,0.009208824,-2.035795804
564,0.144058317,-0.841461663
565,0.830299795,-0.080765069
566,0.005035338,-2.297971373
567,0.01964552,-1.706736481
568,0.293234825,-0.532784453
569,1.03E-05,-4.989193684
570,0.066880412,-1.174701058
571,0.005661406,-2.247075728
572,0.181279272,-0.741651852
573,0.094488509,-1.024621004
574,0.050542437,-1.296343826
575,0.286229342,-0.543285847
576,0.594506264,-0.225843565
577,0.044842981,-1.348305527
578,0.25116697,-0.600037474
579,1.32965374,0.123738559
580,0.982779622,-0.007543857
581,0.011074034,-1.955694128
582,0.002102071,-2.677352533
583,0.004843527,-2.314838318
584,0.009636197,-2.016094319
585,0.019925667,-1.700587133
586,0.067837164,-1.168532318
587,5.81E-05,-4.23617354
588,0.014292492,-1.844892054
589,0.006891056,-2.161714223
590,0.23619017,-0.626738181
591,0.115072839,-0.939027172
592,0.056047745,-1.251441856
593,0.006060793,-2.217470544
594,0.879626989,-0.055701454
595,0.396499693,-0.401757144
596,0.044025399,-1.356296701
597,0.116395004,-0.93406566
598,0.244132504,-0.612374395
599,0.004220745,-2.374610879
600,0.973894894,-0.011487911
601,0.096924186,-1.013567839
602,0.020648636,-1.685108633
603,0.652294576,-0.185556233
604,0.385120898,-0.414402914
605,0.067669392,-1.169607728
606,0.00214561,-2.668449299
607,0.133424208,-0.874765368
608,1.057234764,0.024171435
609,0.524537861,-0.280223159
610,0.26692155,-0.573616362
611,0.083805382,-1.076728089
612,0.262670726,-0.580588326
613,0.012362755,-1.907884741
614,0.258070469,-0.588261689
615,0.101488121,-0.993584789
616,0.058719724,-1.231215991
617,0.036696102,-1.43538006
618,0.152317509,-0.817250171
619,0.329374224,-0.482310391
620,0.019208957,-1.716496227
621,4.60E-05,-4.337112587
622,0.082984932,-1.081000759
623,0.240314573,-0.619219892
624,0.006699719,-2.173943442
625,0.032700498,-1.485445638
626,0.270522267,-0.567796982
627,0.000252811,-3.597204124
628,0.026100244,-1.583355426
629,1.949844122,0.289999894
630,0.045288097,-1.344015927
631,0.07343854,-1.134075965
632,0.00549473,-2.260053673
633,0.08978609,-1.046790941
634,0.01255207,-1.901284633
635,0.239276946,-0.621099144
636,0.253227025,-0.596489947
637,0.186764777,-0.728705027
638,0.044175282,-1.354820668
639,0.621583045,-0.206500841
640,0.011486351,-1.939817933
641,0.021367116,-1.670254094
642,0.08299876,-1.080928396
643,0.00203105,-2.692279302
644,0.029504029,-1.530118673
645,0.147338703,-0.831683157
646,0.011147127,-1.952837032
647,7.37E-05,-4.132717424
648,0.012358987,-1.908017133
649,0.000143518,-3.843094589
650,0.002317126,-2.635050323
651,0.067436852,-1.171102714
652,0.129035264,-0.889291584
653,0.166818276,-0.777756371
654,0.00980124,-2.008718989
655,0.24776563,-0.605958938
656,0.003042238,-2.516806837
657,0.459253818,-0.337947225
658,0.169485867,-0.770866511
659,0.020311689,-1.692253962
660,0.00736924,-2.13257731
661,0.007335751,-2.134555427
662,0.017233858,-1.763617493
663,0.25201872,-0.598567199
664,0.054715395,-1.261890461
665,0.046868093,-1.329122714
666,0.324999094,-0.48811785
667,0.129915744,-0.886338215
668,0.150443256,-0.822627276
669,0.029665826,-1.527743557
670,0.018056773,-1.74335987
671,0.006756437,-2.170282268
672,0.746872604,-0.126753471
673,0.043105647,-1.365465832
674,0.159513742,-0.797201898
675,0.017927045,-1.746491291
676,0.006385992,-2.194771611
677,0.004392618,-2.357276532
678,0.088838346,-1.051399534
679,0.007414561,-2.129914571
680,1.12828517,0.05241888
681,0.002996719,-2.523354049
682,0.052944832,-1.276176429
683,0.022235956,-1.652944193
684,0.249905303,-0.602224528
685,0.018721428,-1.727661033
686,0.262819678,-0.580342122
687,0.000248401,-3.604846119
688,0.309988558,-0.508654336
689,0.112169236,-0.950126238
690,0.055798512,-1.253377383
691,0.009535481,-2.020657385
692,0.238181889,-0.623091265
693,0.000408447,-3.388864477
694,0.076305211,-1.117445805
695,0.020008398,-1.698787678
696,0.307471484,-0.512195156
697,0.021951558,-1.658534649
698,0.322422743,-0.491574332
699,0.014935576,-1.825778014
700,0.018765418,-1.72664176
701,0.007144972,-2.145999484
702,0.024679447,-1.607664583
703,0.179389119,-0.746203903
704,0.062763162,-1.202295185
705,0.139705122,-0.854787673
706,0.010480721,-1.97960882
707,0.069471374,-1.158194111
708,0.007345573,-2.133974318
709,0.136229381,-0.865729217
710,0.818235755,-0.087121547
711,0.194112837,-0.711945742
712,0.047868147,-1.319953379
713,0.086926058,-1.060850015
714,0.07545504,-1.122311748
715,0.096023574,-1.017622131
716,0.128871262,-0.889843918
717,0.005580442,-2.253331399
718,1.373878837,0.137948434
719,0.073531032,-1.133529341
720,0.017402221,-1.759395332
721,0.008352113,-2.078203641
722,0.326503634,-0.48611198
723,0.009385393,-2.027547537
724,0.029984018,-1.523110172
725,0.023675479,-1.625701226
726,0.394147873,-0.404340813
727,0.001016934,-2.99270721
728,0.159232274,-0.797968904
729,0.402779937,-0.394932171
730,0.326636314,-0.485935533
731,0.557748854,-0.253561313
732,0.002464355,-2.608296736
733,0.008835507,-2.053768543
734,0.009688971,-2.01372236
735,0.011641309,-1.933998195
736,0.003638673,-2.439056987
737,0.290605009,-0.536696905
738,0.038874108,-1.410339559
739,0.057680957,-1.238967543
740,0.020644784,-1.685189657
741,0.051737733,-1.286192603
742,0.159252301,-0.797914284
743,0.041768737,-1.379148655
744,0.003149551,-2.50175134
745,0.029826092,-1.525403653
746,0.001629098,-2.78805286
747,1.727900982,0.237518851
748,0.294037908,-0.531596675
749,0.161197901,-0.792640618
750,0.78568238,-0.104752986
751,0.001773334,-2.75120949
752,0.001233413,-2.90889156
753,0.252648026,-0.597484091
754,0.114941075,-0.939524744
755,0.006662773,-2.176344985
756,0.016337205,-1.786822249
757,0.021975348,-1.658064243
758,0.112351224,-0.949422193
759,0.389171958,-0.409858461
760,0.051475532,-1.288399153
761,0.870635867,-0.060163445
762,0.135209695,-0.868992168
763,0.202258363,-0.694093511
764,0.041823726,-1.378577278
765,0.003083358,-2.510976007
766,0.131243646,-0.881921713
767,0.004114378,-2.385695834
768,0.006926928,-2.159459344
769,0.027016155,-1.568376454
770,0.089202486,-1.049623042
771,0.01,-2
772,0.000444671,-3.351961228
773,0.045403503,-1.34291064
774,0.020473579,-1.688806233
775,0.026030095,-1.584524242
776,0.751832843,-0.123878707
777,0.003220612,-2.492061631
778,0.010593137,-1.97497542
779,0.005783964,-2.237774388
780,0.02108679,-1.675989534
781,0.575794041,-0.239732834
782,0.01633263,-1.786943875
783,1.319514036,0.120414014
784,0.196087867,-0.707549278
785,0.258915991,-0.586841127
786,0.689752221,-0.161306892
787,0.167375162,-0.776308989
788,0.033966389,-1.468950627
789,0.102772318,-0.988123849
790,0.002735446,-2.562971821
791,0.105173007,-0.97809571
792,0.000162946,-3.787956756
793,0.095983185,-1.017804844
794,0.0369583,-1.432288019
795,0.03005285,-1.522114336
796,0.034509771,-1.462057928
797,0.000431802,-3.364715343
798,0.001182453,-2.927216195
799,0.082607329,-1.082981421
800,0.407140195,-0.390256019
801,0.055403166,-1.256465421
802,0.004270957,-2.369474816
803,0.640834868,-0.193253866
804,0.006251542,-2.204012821
805,0.004816833,-2.317238373
806,0.965726316,-0.015145934
807,0.85773629,-0.066646215
808,0.045632221,-1.340728395
809,0.373516291,-0.427690451
810,0.074102931,-1.130164616
811,0.003892228,-2.409801701
812,0.070539519,-1.151567505
813,0.017254246,-1.763104004
814,0.009824377,-2.007695
815,0.120817788,-0.91786912
816,0.024976557,-1.602467427
817,0.02717673,-1.565802795
818,0.035158288,-1.453972284
819,0.329241991,-0.482484781
820,0.345116347,-0.462034469
821,0.410433859,-0.386756819
822,0.197349876,-0.704763142
823,0.012123705,-1.916364644
824,0.104229212,-0.982010546
825,0.00234781,-2.629336973
826,1.32E-05,-4.878369787
827,0.30856961,-0.510646848
828,0.077304408,-1.111795742
829,0.081425421,-1.089239988
830,0.200706676,-0.697438182
831,0.003909446,-2.407884748
832,0.006052143,-2.21809079
833,0.003211818,-2.493249018
834,0.521985948,-0.282341188
835,0.009827564,-2.00755414
836,0.008161409,-2.088234867
837,0.03923982,-1.406272992
838,0.161924407,-0.790687685
839,0.009922348,-2.003385547
840,0.535630822,-0.27113444
841,1.135102987,0.055035267
842,1.073918223,0.030971212
843,0.004427274,-2.353863577
844,0.24151434,-0.617057078
845,0.127481446,-0.89455302
846,0.008883596,-2.051411181
847,0.208386287,-0.681130863
848,0.03285474,-1.483401971
849,0.026047284,-1.584237558
850,0.365347236,-0.437294173
851,0.037660111,-1.424118407
852,0.230685115,-0.636980428
853,0.069853634,-1.155810998
854,0.002599078,-2.585180765
855,0.127575576,-0.894232461
856,0.093493424,-1.029218933
857,0.0002136,-3.670398285
858,0.338069528,-0.470993972
859,0.015817177,-1.800871038
860,0.031722337,-1.498634825
861,0.230507627,-0.6373147
862,0.031963445,-1.495346416
863,0.036419235,-1.438669179
864,0.097972281,-1.008896779
865,0.098814547,-1.005179116
866,0.002817948,-2.550067007
867,0.053676866,-1.270212849
868,0.011481519,-1.940000657
869,0.025833208,-1.587821657
870,0.023095073,-1.636480657
871,0.036384292,-1.439086072
872,0.116494216,-0.933695637
873,0.01381796,-1.859556056
874,0.287710428,-0.541044397
875,0.066955447,-1.174214085
876,0.001031463,-2.986546479
877,0.234018266,-0.630750243
878,0.156931773,-0.804289119
879,0.024671422,-1.607805813
880,0.10157223,-0.993225011
881,0.26986292,-0.568856785
882,0.005445528,-2.263960017
883,0.021543184,-1.666690103
884,0.014365938,-1.842666025
885,0.018999377,-1.721260633
886,0.010727122,-1.969516763
887,0.025044573,-1.60128636
888,0.028219726,-1.549447208
889,0.020156434,-1.695586303
890,0.580964923,-0.235850088
891,0.269065499,-0.570141986
892,0.040560655,-1.391895037
893,0.008878279,-2.051671188
894,0.001706693,-2.767844689
895,0.072884656,-1.137363889
896,0.002767069,-2.557980043
897,0.149000645,-0.826811853
898,0.187595889,-0.726776683
899,0.154218704,-0.811862952
900,0.013299445,-1.876166492
901,0.096785896,-1.014187927
902,0.000219679,-3.658212261
903,0.190575272,-0.719933452
904,0.262954503,-0.580119387
905,0.021573402,-1.666081364
906,0.201002061,-0.696799489
907,0.018301783,-1.737506595
908,0.016374029,-1.785844439
909,0.292776644,-0.533463571
910,0.040801127,-1.389327846
911,0.381200165,-0.418846921
912,0.01572166,-1.803501597
913,0.138058469,-0.859936948
914,0.035622459,-1.448276106
915,0.022887819,-1.640395599
916,0.082282394,-1.08469308
917,0.009240951,-2.034283314
918,0.021212025,-1.673417878
919,0.17722255,-0.751481019
920,0.262885392,-0.580233547
921,0.032448832,-1.488800932
922,0.055494066,-1.255753451
923,0.230739549,-0.636877961
924,0.000532724,-3.273498052
925,0.037833791,-1.422120137
926,0.015799224,-1.801364233
927,0.004454927,-2.351159448
928,0.016550275,-1.781194797
929,0.219253302,-0.659053858
930,0.000187022,-3.728107573
931,0.052894291,-1.276591204
932,0.222394153,-0.652876634
933,0.496928751,-0.303705875
934,0.002430701,-2.614268431
935,0.001231151,-2.909688824
936,0.02707649,-1.567407632
937,0.038671706,-1.41260667
938,0.080675051,-1.093260753
939,0.00638694,-2.19470717
940,0.029954286,-1.523541024
941,0.01,-2
942,0.013932,-1.855986537
943,0.141489893,-0.849274581
944,0.072165668,-1.141669364
945,0.053250052,-1.273679964
946,0.138329551,-0.859085034
947,0.006996773,-2.155102205
948,0.00013875,-3.857767072
949,0.309025437,-0.510005771
950,0.294516385,-0.530890539
951,0.157156542,-0.803667536
952,0.516649902,-0.286803649
953,0.024521146,-1.610459237
954,1.418122053,0.151713611
955,1.855311275,0.268416784
956,0.050178342,-1.299483697
957,0.256453812,-0.590990841
958,0.493540704,-0.306677024
959,0.000229332,-3.639534626
960,0.105422787,-0.977065505
961,0.143050104,-0.844511821
962,0.065656878,-1.182719772
963,0.003114851,-2.506562729
964,0.022352071,-1.650682222
965,0.155677885,-0.807773078
966,1.090738773,0.037720752
967,0.001217577,-2.914503431
968,0.746610701,-0.12690579
969,0.216710776,-0.664119493
970,0.000874137,-3.058420419
971,0.289076686,-0.538986933
972,0.273242563,-0.56345165
973,0.253207892,-0.596522762
974,0.002495748,-2.602799229
975,0.597903967,-0.223368565
976,0.261082351,-0.583222485
977,0.140380681,-0.852692656
978,0.276255399,-0.558689226
979,0.398302376,-0.399787103
980,0.001633263,-2.786943794
981,0.01,-2
982,0.016594712,-1.780030288
983,0.026510129,-1.576588163
984,0.107916445,-0.966912372
985,0.180386856,-0.74379511
986,0.065173946,-1.185925981
987,0.000562033,-3.250238158
988,0.002804991,-2.55206855
989,0.63740319,-0.195585767
990,0.072806187,-1.137831713
991,0.004438668,-2.352747381
992,4.20E-05,-4.377156349
993,1.04495883,0.01909918
994,0.252090633,-0.598443291
995,0.057755783,-1.238404522
996,0.105207667,-0.977952611
997,0.038005952,-1.420148387
998,0.583913088,-0.23365179
999,0.392018735,-0.406693177
1000,0.584370077,-0.233312031
1001,0.135867611,-0.866884062
1002,0.000497098,-3.303557659
1003,0.226571187,-0.644795319
1004,0.000309062,-3.50995449
1005,0.040365577,-1.393988838
1006,0.039740361,-1.400768189
1007,0.225699276,-0.646469835
1008,0.02886492,-1.53962964
1009,0.097796954,-1.009674671
1010,0.091024123,-1.040843496
1011,0.00518869,-2.284942312
1012,0.010947051,-1.96070284
1013,0.06228219,-1.205636127
1014,0.026125098,-1.582942078
1015,0.374362975,-0.42670711
1016,0.132832646,-0.876695175
1017,0.009361183,-2.028669252
1018,0.143392861,-0.84347247
1019,0.007587779,-2.119885335
1020,0.091892928,-1.036717911
1021,0.074117213,-1.130080917
1022,0.006882295,-2.162266715
1023,0.003261724,-2.486552726
1024,0.699594796,-0.15515343
1025,0.006907512,-2.160678325
1026,0.022909841,-1.639977933
1027,0.150216982,-0.823280968
1028,0.05182229,-1.285483401
1029,0.247258395,-0.606848954
1030,0.250011057,-0.602040784
1031,0.11676155,-0.932700147
1032,5.07E-05,-4.295311979
1033,0.600144446,-0.221744209
1034,0.011001407,-1.958551762
1035,0.01505853,-1.822217407
1036,0.186683074,-0.728895057
1037,0.002821395,-2.549536045
1038,0.001481627,-2.829261117
1039,0.002659834,-2.575145544
1040,0.092650466,-1.033152394
1041,0.033122562,-1.47987608
1042,1.306301951,0.116043576
1043,0.394519955,-0.403931025
1044,0.678420305,-0.168501162
1045,0.246511683,-0.608162493
1046,1.272871971,0.104784723
1047,0.014448426,-1.84017947
1048,0.022065373,-1.656288724
1049,0.124276668,-0.9056104
1050,0.077177621,-1.11250861
1051,0.004433327,-2.353270245
1052,0.015995985,-1.795989015
1053,0.087215617,-1.059405741
1054,0.095866427,-1.01833346
1055,0.263629436,-0.579006099
1056,0.067410111,-1.171274955
1057,0.020426627,-1.689803336
1058,0.252101094,-0.59842527
1059,0.066125073,-1.179633839
1060,0.013197804,-1.87949833
1061,0.116490081,-0.933711053
1062,0.483845353,-0.315293426
1063,0.02181137,-1.661317059
1064,2.32E-05,-4.633660352
1065,0.001638857,-2.785458953
1066,0.117012382,-0.931768181
1067,0.000125758,-3.900464728
1068,0.005786453,-2.237587542
1069,0.007197523,-2.142816965
1070,0.234556124,-0.629753224
1071,0.005673852,-2.246122011
1072,0.007567075,-2.121071984
1073,0.076663345,-1.115412235
1074,0.002820088,-2.549737366
1075,0.689773738,-0.161293344
1076,0.018430645,-1.734459474
1077,0.182757109,-0.73812572
1078,0.076870896,-1.114238057
1079,0.018524032,-1.732264475
1080,0.031522062,-1.501385386
1081,0.137211531,-0.862609389
1082,0.01,-2
1083,0.000189882,-3.72151536
1084,0.084737979,-1.071921899
1085,0.065771632,-1.181961382
1086,0.048578244,-1.313558191
1087,0.546236277,-0.262619461
1088,0.022329805,-1.651115061
1089,0.057540286,-1.240027981
1090,0.099673696,-1.001419438
1091,0.012392426,-1.906843669
1092,0.043130651,-1.365213986
1093,0.026106285,-1.583254926
1094,0.011382521,-1.943761535
1095,0.067036167,-1.173690827
1096,0.002375521,-2.624241169
1097,0.052559894,-1.279345523
1098,0.000195007,-3.709948956
1099,0.975248933,-0.010884516
1100,0.046828508,-1.329489676
1101,0.059479669,-1.225631459
1102,0.002157505,-2.666048209
1103,0.006477195,-2.188613008
1104,0.292492509,-0.533885252
1105,0.017072381,-1.767705894
1106,0.159661502,-0.79679979
1107,0.005940283,-2.226192885
1108,0.006652352,-2.177024783
1109,0.017731249,-1.751260663
1110,0.116687194,-0.932976805
1111,0.395725489,-0.402605976
1112,0.101445578,-0.993766879
1113,0.065236486,-1.185509437
1114,0.000117176,-3.931161839
1115,0.120941065,-0.91742621
1116,0.000814464,-3.089128262
1117,1.001978636,0.000858462
1118,0.010408051,-1.982630575
1119,0.072561316,-1.139294848
1120,0.427486897,-0.369077193
1121,0.329345852,-0.482347802
1122,0.385682881,-0.413769638
1123,0.131487936,-0.881114093
1124,0.072046541,-1.142386867
1125,0.364116579,-0.438759546
1126,0.212353572,-0.672940429
1127,0.074637227,-1.127044506
1128,0.06772922,-1.169223927
1129,0.768442154,-0.114388819
1130,0.015351704,-1.813843403
1131,0.013407075,-1.872665966
1132,0.006658628,-2.17661524
1133,0.024994463,-1.602156194
1134,0.000151742,-3.818894439
1135,0.28823778,-0.540249095
1136,0.029724728,-1.526882106
1137,0.018539712,-1.73189702
1138,0.069530092,-1.157827195
1139,0.065163329,-1.185996735
1140,0.026291043,-1.580192192
1141,0.19719632,-0.705101195
1142,0.274523735,-0.561420101
1143,0.007731986,-2.111708928
1144,0.82182622,-0.085220007
1145,0.001269726,-2.896289919
1146,0.062707186,-1.20268269
1147,3.41E-05,-4.467331282
1148,4.11E-05,-4.385879718
1149,0.201367721,-0.696010145
1150,0.038119331,-1.41885473
1151,0.13499558,-0.869680452
1152,0.21327503,-0.671059988
1153,0.01,-2
1154,0.078485243,-1.105211993
1155,0.030886093,-1.510237023
1156,0.028301889,-1.548184575
1157,0.001104222,-2.956943685
1158,0.178362384,-0.74869673
1159,2.544190407,0.405549611
1160,0.079692975,-1.098579962
1161,0.008268765,-2.082559342
1162,5.90E-05,-4.229097527
1163,0.282427996,-0.549092255
1164,0.016780298,-1.775200326
1165,0.041293114,-1.38412236
1166,0.002085298,-2.680831859
1167,0.001073023,-2.969390987
1168,0.424955606,-0.371656437
1169,0.000819347,-3.086531956
1170,0.066333368,-1.178267949
1171,0.083618782,-1.07769616
1172,0.033803325,-1.471040577
1173,0.191886947,-0.716954568
1174,0.139618129,-0.855058188
1175,0.086043961,-1.065279604
1176,0.066740699,-1.175609248
1177,0.010740804,-1.968963226
1178,0.13646102,-0.864991388
1179,0.106200494,-0.973873464
1180,0.000611357,-3.213705288
1181,0.061702028,-1.209700562
1182,0.007941812,-2.100080383
1183,0.07659632,-1.115792097
1184,0.001153519,-2.937975325
1185,0.093683735,-1.028335805
1186,0.001836044,-2.736116939
1187,0.01,-2
1188,0.027606003,-1.558996469
1189,0.1434315,-0.843355461
1190,0.003280023,-2.484123127
1191,0.121518165,-0.915358798
1192,0.078591481,-1.104624528
1193,0.067755178,-1.169057512
1194,1.224190116,0.087848869
1195,0.10724245,-0.969633272
1196,0.853828609,-0.068629298
1197,0.003822403,-2.417663523
1198,0.022519691,-1.647437574
1199,0.072990268,-1.136735039
1200,0.002156077,-2.666335649
1201,0.005011378,-2.30004281
1202,0.064108767,-1.193082578
1203,0.148981437,-0.826867841
1204,0.177744627,-0.750203519
1205,0.13658227,-0.864605673
1206,0.047431685,-1.323931447
1207,0.401334971,-0.396492995
1208,0.069395527,-1.15866852
1209,0.301474035,-0.520750087
1210,0.196966976,-0.705606583
1211,0.234450892,-0.629948111
1212,0.020628668,-1.685528806
1213,0.050220288,-1.299120798
1214,0.087989599,-1.055568664
1215,0.007946543,-2.099821741
1216,0.012910117,-1.889069809
1217,0.071550369,-1.145388121
1218,0.001638262,-2.785616686
1219,0.000609212,-3.215231363
1220,0.152691066,-0.816186372
1221,0.299189895,-0.524053078
1222,0.059180725,-1.227819716
1223,0.002799285,-2.552952902
1224,0.323328525,-0.490355979
1225,0.115810059,-0.936253717
1226,6.44E-05,-4.191310131
1227,0.067661151,-1.169660617
1228,0.303404003,-0.517978693
1229,0.132417843,-0.878053492
1230,0.316746414,-0.499288294
1231,0.963735759,-0.016042026
1232,0.056964912,-1.244392573
1233,0.381907493,-0.418041821
1234,0.127885923,-0.893177258
1235,0.005242292,-2.280478806
1236,0.023513874,-1.628675813
1237,0.145523012,-0.837068326
1238,0.223039493,-0.651618231
1239,0.204949841,-0.688352414
1240,0.01,-2
1241,0.58283931,-0.234451164
1242,0.101791799,-0.99228721
1243,0.029787907,-1.525960005
1244,0.00098347,-3.007239036
1245,0.042946469,-1.367072537
1246,0.306553215,-0.513494125
1247,0.037769858,-1.42285465
1248,0.075556517,-1.121728072
1249,0.187808827,-0.726284001
1250,0.115133509,-0.938798259
1251,0.247354746,-0.606679753
1252,0.039221708,-1.406473501
1253,0.098821357,-1.005149187
1254,0.064444244,-1.190815867
1255,0.000602183,-3.22027139
1256,0.070285425,-1.153134727
1257,0.048839618,-1.311227746
1258,0.011654388,-1.933510521
1259,0.074867986,-1.125703849
1260,0.004515808,-2.345264569
1261,0.002967956,-2.527542574
1262,0.113098547,-0.946542975
1263,0.13904278,-0.856851558
1264,0.019004757,-1.721137689
1265,0.041655082,-1.380332004
1266,0.019233163,-1.715949278
1267,0.180093378,-0.744502256
1268,0.070074499,-1.154440001
1269,0.023635896,-1.626427931
1270,0.022671318,-1.644523237
1271,0.076323994,-1.117338914
1272,0.001641356,-2.784797142
1273,0.214159667,-0.669262316
1274,0.042212132,-1.374562709
1275,0.117407851,-0.930302861
1276,0.210865065,-0.675995365
1277,0.023406163,-1.630669778
1278,0.092293344,-1.034829616
1279,0.044202086,-1.354557239
1280,0.027635342,-1.558535164
1281,0.097163707,-1.012495924
1282,0.097371265,-1.011569187
1283,0.447960585,-0.348760197
1284,2.43E-05,-4.614065028
1285,0.001241033,-2.906216764
1286,0.081094056,-1.091010975
1287,0.02305698,-1.637197573
1288,4.68E-05,-4.329307535
1289,0.152184933,-0.817628341
1290,0.288430154,-0.539959338
1291,0.001718117,-2.764947225
1292,0.002598245,-2.585319873
1293,0.178794935,-0.747644787
1294,0.102059223,-0.991147743
1295,0.023341296,-1.631875029
1296,0.092081904,-1.035825707
1297,0.329403043,-0.482272393
1298,0.96697998,-0.014582517
1299,0.517486513,-0.286100965
1300,0.012161391,-1.915016753
1301,0.144057274,-0.841464808
1302,0.057295252,-1.241881369
1303,0.045393817,-1.343003296
1304,0.101283781,-0.994460093
1305,0.020719633,-1.683617952
1306,0.084113605,-1.075133752
1307,0.025698209,-1.59009714
1308,1.220091581,0.08639243
1309,0.0194607,-1.710841532
1310,0.10418614,-0.982190052
1311,0.110380195,-0.957108843
1312,0.001974539,-2.704534203
1313,0.011848903,-1.926321846
1314,0.028189246,-1.549916546
1315,0.114500724,-0.941191768
1316,0.021569785,-1.666154189
1317,0.024501255,-1.610811674
1318,0.322619885,-0.491308868
1319,0.151480809,-0.819642385
1320,0.095282026,-1.020989019
1321,0.006615286,-2.17945136
1322,0.012023828,-1.919957245
1323,0.015858596,-1.799735259
1324,0.013049676,-1.884400268
1325,0.002568163,-2.590377419
1326,0.259081423,-0.586563726
1327,0.50846827,-0.293736143
1328,0.020068105,-1.697493629
1329,0.066218011,-1.179023868
1330,0.258976996,-0.586738811
1331,0.219134092,-0.659290051
1332,0.025786739,-1.588603578
1333,0.071913429,-1.143190005
1334,0.023726469,-1.624766891
1335,0.427111804,-0.369458425
1336,0.123734444,-0.907509388
1337,0.301389396,-0.520872032
1338,0.047392465,-1.3242907
1339,0.010766277,-1.967934447
1340,0.006542453,-2.184259383
1341,0.128455669,-0.891246726
1342,0.002034619,-2.691516808
1343,0.005522234,-2.257885166
1344,0.012714985,-1.895684154
1345,0.035914496,-1.444730229
1346,0.153302819,-0.81444986
1347,0.182346731,-0.739102017
1348,0.00621849,-2.206315079
1349,0.082333118,-1.084425439
1350,0.160940364,-0.793335021
1351,0.003940557,-2.404442423
1352,0.266993046,-0.57350005
1353,0.000265444,-3.576027344
1354,0.442702502,-0.353888024
1355,0.035909895,-1.444785867
1356,0.044760227,-1.349107718
1357,0.037432659,-1.426749317
1358,0.013485407,-1.870135927
1359,0.012411735,-1.906167505
1360,0.003698534,-2.431970346
1361,0.070505418,-1.151777509
1362,0.548498273,-0.260824736
1363,0.005280002,-2.27736595
1364,0.037441157,-1.426650742
1365,0.010270129,-1.988424103
1366,0.160152495,-0.795466291
1367,0.159081191,-0.798381167
1368,0.151885018,-0.818485064
1369,0.362049639,-0.441231881
1370,0.247455373,-0.606503111
1371,1.076213837,0.031898571
1372,0.055496998,-1.255730508
1373,0.170772925,-0.767580983
1374,0.000332658,-3.478002288
1375,0.089919686,-1.046145217
1376,0.089847334,-1.046494806
1377,0.088763081,-1.051767634
1378,0.025308914,-1.596726482
1379,0.004282946,-2.368257425
1380,0.60330987,-0.21945957
1381,0.483914793,-0.315231102
1382,0.011347045,-1.945117216
1383,0.060242292,-1.220098516
1384,0.001240199,-2.906508513
1385,0.009731472,-2.011821483
1386,0.028733112,-1.541617336
1387,0.003836772,-2.416033989
1388,0.042278301,-1.373882474
1389,0.021529302,-1.66697005
1390,0.003272062,-2.485178484
1391,0.011963167,-1.922153826
1392,0.039821472,-1.39988269
1393,0.063212462,-1.199197296
1394,0.060820721,-1.215948435
1395,0.268256962,-0.571448998
1396,0.290295362,-0.537159902
1397,0.26850006,-0.571055613
1398,0.1131275,-0.946431811
1399,0.007132307,-2.146769962
1400,0.028982816,-1.537859416
1401,0.451685429,-0.34516392
1402,0.578832984,-0.237446729
1403,0.134169489,-0.872346234
1404,0.115551814,-0.937223231
1405,0.08978457,-1.046798293
1406,0.177766278,-0.75015062
1407,0.199265584,-0.700567703
1408,0.344248235,-0.463128277
1409,0.018506596,-1.732673459
1410,0.32454145,-0.488729828
1411,0.148745701,-0.827555578
1412,0.616001189,-0.21041845
1413,0.01,-2
1414,0.001688604,-2.772472273
1415,0.262139261,-0.58146793
1416,0.351659954,-0.453877086
1417,0.025556339,-1.592501361
1418,0.001115177,-2.952656218
1419,0.213179097,-0.671255383
1420,0.002030931,-2.692304743
1421,0.142462358,-0.846299872
1422,0.01,-2
1423,0.033311907,-1.477400502
1424,0.00210683,-2.676370552
1425,1.604605198,0.205368195
1426,0.045714676,-1.33994435
1427,0.005028458,-2.298565146
1428,0.000249951,-3.602145726
1429,0.618658423,-0.20854907
1430,0.023731243,-1.624679516
1431,0.204716429,-0.688847302
1432,0.313475043,-0.50379703
1433,0.039655581,-1.401695682
1434,0.774610519,-0.110916609
1435,0.039956752,-1.39840982
1436,0.002156196,-2.666311684
1437,0.085121237,-1.069962075
1438,0.008245829,-2.08376565
1439,0.177321196,-0.751239349
1440,0.141881704,-0.848073603
1441,0.001756912,-2.755249996
1442,0.107577153,-0.968279955
1443,0.012991784,-1.886331204
1444,0.041002527,-1.387189378
1445,0.133870691,-0.873314495
1446,0.640880823,-0.193222723
1447,0.021579584,-1.66595693
1448,0.112355702,-0.949404884
1449,0.025122581,-1.599935744
1450,0.01413959,-1.849563188
1451,0.084621653,-1.072518496
1452,0.020472411,-1.688831007
1453,0.554296851,-0.256257589
1454,0.021994358,-1.657688712
1455,0.074924171,-1.125378054
1456,0.037127052,-1.43030954
1457,0.769352853,-0.113874431
1458,0.003843304,-2.415295314
1459,0.007179887,-2.143882361
1460,0.007862571,-2.104435437
1461,0.03350237,-1.474924468
1462,0.092507571,-1.033822722
1463,0.029609002,-1.528576228
1464,0.020117762,-1.696420343
1465,0.000119917,-3.921117953
1466,0.067156442,-1.172912324
1467,0.17430982,-0.758678146
1468,0.004747429,-2.323541528
1469,0.082313798,-1.084527357
1470,0.147790536,-0.830353375
1471,0.116758369,-0.932711981
1472,0.001105413,-2.956475586
1473,0.270940304,-0.567126387
1474,0.321288705,-0.493104542
1475,0.047442373,-1.323833597
1476,0.267340839,-0.572934693
1477,0.098677605,-1.005781398
1478,0.011869401,-1.925571207
1479,0.112882622,-0.947372913
1480,0.01,-2
1481,0.007975873,-2.098221791
1482,0.09962967,-1.001611307
1483,0.245952994,-0.609147887
1484,0.022458382,-1.648621536
1485,0.023397312,-1.630834042
1486,0.008185175,-2.086972018
1487,0.01645002,-1.783833581
1488,0.247581571,-0.606281685
1489,0.097231202,-1.012194346
1490,0.109843738,-0.959224695
1491,0.064922281,-1.187606233
1492,1.309185982,0.117001346
1493,0.014167093,-1.848719263
1494,0.002992202,-2.524009082
1495,1.360702395,0.133763149
1496,0.232106999,-0.634311764
1497,0.001439488,-2.841791802
1498,0.024495671,-1.610910667
1499,0.195766628,-0.70826134
1500,0.014241958,-1.846430298
1501,0.043847997,-1.358050243
1502,0.183758125,-0.73575345
1503,0.000760266,-3.119034312
1504,0.001399967,-2.853882164
1505,0.000909749,-3.041078436
1506,0.010636189,-1.973213953
1507,0.164691508,-0.783328794
1508,0.223467171,-0.650786269
1509,0.053918611,-1.268261302
1510,0.535260797,-0.271434564
1511,0.02123093,-1.673030972
1512,0.496332765,-0.304227055
1513,0.015458762,-1.810825297
1514,0.025047595,-1.601233973
1515,0.124448888,-0.90500898
1516,0.645054042,-0.190403899
1517,0.078188404,-1.106857649
1518,0.496574193,-0.304015854
1519,0.057556607,-1.239904817
1520,0.000181897,-3.740174869
1521,0.017453415,-1.758119577
1522,0.002173325,-2.662875268
1523,0.042007778,-1.376670292
1524,0.022567477,-1.64651699
1525,0.203735605,-0.690933067
1526,0.04496767,-1.347099615
1527,0.215120047,-0.667319115
1528,0.01142,-1.942333883
1529,0.026026959,-1.584576579
1530,0.111143388,-0.954116369
1531,0.037987936,-1.420354299
1532,0.023551833,-1.627975289
1533,0.545304596,-0.263360842
1534,0.033826262,-1.470745995
1535,0.818316936,-0.08707846
1536,0.401426911,-0.396393516
1537,0.208358988,-0.68118776
1538,0.067826353,-1.168601534
1539,0.551408291,-0.258526708
1540,0.30080241,-0.521718689
1541,0.003517632,-2.453749551
1542,0.002492062,-2.603441189
1543,0.005385652,-2.268761698
1544,0.321207196,-0.493214734
1545,0.032518998,-1.487862848
1546,0.089245774,-1.04941234
1547,0.038142741,-1.418588104
1548,0.015596556,-1.806971278
1549,0.082506239,-1.083513207
1550,1.139839768,0.056843805
1551,0.285838455,-0.543879344
1552,0.013981257,-1.854453792
1553,0.090271883,-1.0444475
1554,0.104090318,-0.982589664
1555,0.011957042,-1.922376248
1556,0.012147966,-1.915496438
1557,0.050985359,-1.292554521
1558,0.15064691,-0.822039772
1559,0.742600441,-0.129244797
1560,0.012036313,-1.919506516
1561,0.014359122,-1.84287211
1562,0.073818736,-1.131833397
1563,0.008129484,-2.089937018
1564,0.000610165,-3.214552454
1565,0.192293838,-0.716034633
1566,0.004064039,-2.391042098
1567,0.006946817,-2.158214168
1568,0.000691056,-3.160486856
1569,0.081763707,-1.087439426
1570,0.036800668,-1.434144302
1571,0.027456978,-1.561347259
1572,0.274763852,-0.561040403
1573,0.007004823,-2.15460283
1574,0.037987016,-1.420364819
1575,1.204914093,0.080956084
1576,1.003186703,0.001381767
1577,0.012174581,-1.91454597
1578,0.008198299,-2.086276223
1579,0.001319848,-2.879475966
1580,0.170840457,-0.767409275
1581,0.001184715,-2.926386085
1582,0.052755095,-1.27773559
1583,0.178724259,-0.747816495
1584,0.184023842,-0.735125906
1585,0.198129609,-0.703050617
1586,0.223281071,-0.651148094
1587,0.01,-2
1588,0.020590715,-1.68632857
1589,0.474065721,-0.324161447
1590,1.516713142,0.18090345
1591,0.267049342,-0.573408487
1592,0.213831857,-0.669927593
1593,0.03854233,-1.414062031
1594,0.050590262,-1.295933073
1595,5.25E-06,-5.280238353
1596,0.029691631,-1.527365946
1597,0.038548637,-1.413990971
1598,0.010945754,-1.960754312
1599,0.132598281,-0.877462106
1600,0.026755862,-1.572581054
1601,0.020300709,-1.6924888
1602,0.057856597,-1.237647114
1603,0.050159406,-1.299647616
1604,0.036656227,-1.435852239
1605,0.055886105,-1.25269616
1606,0.141958565,-0.847838401
1607,0.405734479,-0.391758084
1608,7.87E-05,-4.104163034
1609,0.048609812,-1.31327606
1610,0.020007581,-1.698805427
1611,0.059787281,-1.223391198
1612,0.000713928,-3.146345608
1613,0.025814155,-1.588142085
1614,0.004297427,-2.366791502
1615,0.14139086,-0.849578664
1616,0.018547436,-1.731716114
1617,0.013001786,-1.885996999
1618,0.159287676,-0.797817823
1619,0.640980959,-0.193154871
1620,0.012626468,-1.898718111
1621,0.244724959,-0.611321735
1622,0.004323777,-2.364136685
1623,0.013080268,-1.883383352
1624,0.010709078,-1.970247916
1625,0.000192266,-3.716097276
1626,0.025946815,-1.585915952
1627,0.373718798,-0.427455056
1628,0.113706999,-0.944212804
1629,0.594748139,-0.225666908
1630,0.027034488,-1.568081858
1631,0.009171617,-2.037554079
1632,0.065386236,-1.184513664
1633,0.049364768,-1.3065829
1634,0.282201678,-0.549440409
1635,0.411565006,-0.385561559
1636,0.08195208,-1.086440019
1637,0.350559026,-0.455238846
1638,0.002343767,-2.630085591
1639,0.019683275,-1.705902632
1640,0.016980264,-1.770055553
1641,0.083945587,-1.076002128
1642,0.073633254,-1.132926009
1643,0.48097235,-0.31787989
1644,0.035346329,-1.451655682
1645,0.341508448,-0.466598548
1646,0.059655555,-1.224349112
1647,0.259718686,-0.585496802
1648,0.015289132,-1.815617183
1649,0.127024218,-0.896113469
1650,0.13266103,-0.877256636
1651,0.101058826,-0.995425752
1652,0.418445677,-0.378360915
1653,1.443430305,0.159395819
1654,0.426498234,-0.370082762
1655,0.261674047,-0.58223935
1656,0.110022947,-0.958516726
1657,0.000685933,-3.163718089
1658,0.018855147,-1.724570076
1659,0.04951828,-1.305234451
1660,0.328352183,-0.483660092
1661,0.172617316,-0.76291564
1662,0.120252013,-0.919907644
1663,0.033875123,-1.470119123
1664,0.156424507,-0.805695204
1665,0.055846423,-1.253004639
1666,0.487265438,-0.312234392
1667,0.005504688,-2.259267272
1668,0.011173652,-1.951804876
1669,0.045624364,-1.340803175
1670,0.131187186,-0.882108585
1671,0.004485189,-2.348219208
1672,4.04E-05,-4.39349896
1673,0.055273231,-1.257485147
1674,0.258101404,-0.588209633
1675,0.070627719,-1.151024819
1676,0.154819384,-0.810174664
1677,0.02022361,-1.694141316
1678,0.277848959,-0.556191226
1679,0.014481677,-1.839181151
1680,0.291017503,-0.536080891
1681,0.069456585,-1.158286575
1682,0.045371033,-1.34322133
1683,0.034397937,-1.463467599
1684,0.016336266,-1.786847205
1685,0.017767437,-1.750375221
1686,0.0567756,-1.24583827
1687,0.517430425,-0.286148039
1688,0.014984665,-1.824352949
1689,0.007471002,-2.126621137
1690,0.242877528,-0.614612666
1691,0.353201151,-0.45197789
1692,0.162673891,-0.788682146
1693,0.570575774,-0.243686672
1694,0.003664803,-2.435949339
1695,0.001199956,-2.920834786
1696,0.304906905,-0.515832741
1697,0.001720854,-2.764255895
1698,0.085031018,-1.070422623
1699,0.399901032,-0.398047475
1700,0.085756034,-1.066735314
1701,0.041226994,-1.384818327
1702,0.034958702,-1.456444706
1703,0.221275464,-0.65506674
1704,0.028410349,-1.546523431
1705,0.377368629,-0.423234206
1706,0.004676595,-2.330070208
1707,0.395172805,-0.403212951
1708,0.004484596,-2.348276656
1709,0.003734283,-2.427792755
1710,0.596532822,-0.224365656
1711,0.39315328,-0.405438097
1712,0.155823767,-0.8073663
1713,0.016330989,-1.786987512
1714,0.004775072,-2.321020035
1715,0.004782191,-2.320373081
1716,0.12292093,-0.910374161
1717,1.038968086,0.016602208
1718,0.200459898,-0.697972496
1719,0.020921849,-1.679399943
1720,0.030696634,-1.512909241
1721,0.106767304,-0.971561723
1722,0.078429915,-1.105518256
1723,0.096441835,-1.015734534
1724,0.128727168,-0.890329786
1725,0.085442841,-1.068324319
1726,0.190388247,-0.720359864
1727,0.032897074,-1.482842731
1728,0.011957631,-1.922354836
1729,0.193410128,-0.713520787
1730,0.293285519,-0.53270938
1731,0.00365637,-2.436949824
1732,1.007822037,0.00338385
1733,0.256744623,-0.590498643
1734,0.078116633,-1.107256484
1735,0.506138206,-0.295730879
1736,0.15403457,-0.8123818
1737,0.033061899,-1.480672202
1738,0.072461195,-1.139894506
1739,0.029932767,-1.523853133
1740,0.036754474,-1.434689788
1741,0.00039093,-3.407900953
1742,0.012951657,-1.88767466
1743,0.021082005,-1.676088098
1744,0.014229148,-1.846821113
1745,0.274411291,-0.561598023
1746,0.03750626,-1.42589624
1747,0.000850673,-3.070237258
1748,5.25E-06,-5.280238353
1749,0.084306031,-1.074141354
1750,0.039120145,-1.407599543
1751,0.452550709,-0.34433275
1752,0.825673699,-0.083191549
1753,0.459956974,-0.337282792
1754,0.110511281,-0.956593388
1755,0.029243805,-1.533966128
1756,0.068051234,-1.167163996
1757,0.140159592,-0.853377175
1758,0.147595242,-0.830927644
1759,0.086330935,-1.063833554
1760,0.063443296,-1.197614265
1761,0.063423157,-1.197752146
1762,0.111272879,-0.953610675
1763,0.148872152,-0.827186534
1764,0.059372619,-1.226413795
1765,0.421869069,-0.374822315
1766,0.21475783,-0.668050993
1767,1.281858921,0.10784023
1768,0.022638919,-1.645144318
1769,0.038243257,-1.417445134
1770,0.002690983,-2.570089083
1771,0.138589039,-0.858271115
1772,0.026029747,-1.584530053
1773,0.010550083,-1.976744138
1774,0.059450578,-1.225843919
1775,0.016390095,-1.785418542
1776,0.000222539,-3.652593914
1777,0.491231501,-0.308713791
1778,0.000194888,-3.71021446
1779,0.002938004,-2.531947689
1780,0.110898122,-0.955075808
1781,0.004421221,-2.354457767
1782,0.006973571,-2.156544764
1783,0.090177007,-1.044904183
1784,0.093677543,-1.028364508
1785,0.07713028,-1.11277509
1786,0.009333665,-2.029947768
1787,0.078657597,-1.104259324
1788,0.766343355,-0.115576604
1789,0.044288535,-1.353708689
1790,0.002162144,-2.665115374
1791,0.068438821,-1.164697484
1792,0.056759831,-1.24595891
1793,0.015666973,-1.805014909
1794,0.002723796,-2.564825487
1795,0.160388112,-0.794827825
1796,0.063252859,-1.198919841
1797,0.034382734,-1.463659587
1798,0.208040223,-0.68185269
1799,0.041184098,-1.385270446
1800,0.151992232,-0.818178608
1801,0.002210913,-2.655428348
1802,0.10727115,-0.969517064
1803,0.00093607,-3.028691704
1804,0.216814056,-0.663912566
1805,0.016862703,-1.773072797
1806,0.016480742,-1.783023239
1807,0.045574818,-1.341275059
1808,0.148569077,-0.828071574
1809,0.00892046,-2.049612749
1810,0.156994134,-0.804116574
1811,0.290793985,-0.536414581
1812,9.93E-05,-4.003066474
1813,0.048534296,-1.313951261
1814,0.038412821,-1.415523803
1815,0.120055921,-0.920616415
1816,0.462717712,-0.334683876
1817,1.856025219,0.268583873
1818,0.178618774,-0.748072896
1819,0.021501649,-1.667528229
1820,0.017873298,-1.747795294
1821,0.016338259,-1.786794224
1822,0.006563652,-2.182854433
1823,0.654118657,-0.184343464
1824,0.054370545,-1.264636315
1825,0.156577125,-0.805271685
1826,0.00072858,-3.137522688
1827,0.103435248,-0.985331439
1828,1.169007301,0.067817224
1829,0.24176085,-0.616614026
1830,0.285796523,-0.543943059
1831,0.013632295,-1.865431033
1832,0.047765531,-1.320885393
1833,0.17512463,-0.756652768
1834,0.001868766,-2.728445149
1835,0.082429834,-1.083915576
1836,0.16313152,-0.787462117
1837,0.087266423,-1.059152826
1838,0.017831611,-1.74880943
1839,0.080647998,-1.093406411
1840,0.058541197,-1.232538399
1841,0.080405809,-1.094712574
1842,0.0098579,-2.006215572
1843,0.07006216,-1.154516475
1844,0.042366173,-1.372980763
1845,0.079072714,-1.101973356
1846,0.094115876,-1.026337113
1847,0.107629605,-0.968068255
1848,0.090168081,-1.044947172
1849,0.113855198,-0.943647137
1850,0.140299469,-0.852943972
1851,0.002641762,-2.578106365
1852,0.007464731,-2.126985831
1853,0.185837746,-0.730866071
1854,0.085822992,-1.066396349
1855,0.201111645,-0.696562783
1856,0.002363509,-2.626442734
1857,0.057519466,-1.240185157
1858,0.012035606,-1.919532022
1859,0.680001974,-0.167489826
1860,0.017022457,-1.768977755
1861,0.17501235,-0.756931303
1862,0.029324958,-1.5327626
1863,0.002367791,-2.625656716
1864,0.071364686,-1.146516641
1865,0.002704893,-2.567849946
1866,0.011977773,-1.921623916
1867,0.059396207,-1.226241285
1868,0.009865691,-2.005872493
1869,0.04971033,-1.303553357
1870,0.008449874,-2.073149773
1871,0.081237055,-1.090245827
1872,0.024521727,-1.610448945
1873,0.111248024,-0.953707695
1874,0.023533203,-1.628318964
1875,0.132926896,-0.876387136
1876,0.047421455,-1.324025121
1877,0.795189857,-0.099529168
1878,0.538400888,-0.268894232
1879,0.043875951,-1.357773454
1880,0.00458238,-2.33890886
1881,0.00230892,-2.636591153
1882,0.41861251,-0.378187797
1883,0.686544001,-0.163331623
1884,0.311076343,-0.507133015
1885,0.03819713,-1.417969268
1886,0.022044968,-1.65669053
1887,0.020862659,-1.680630331
1888,0.077845596,-1.108765953
1889,0.20246391,-0.69365238
1890,0.062900528,-1.201345707
1891,0.570328772,-0.243874718
1892,0.276534796,-0.558250215
1893,0.03334327,-1.476991805
1894,0.049278986,-1.30733824
1895,0.369848549,-0.43197608
1896,0.00343994,-2.463449097
1897,0.011448639,-1.941246157
1898,0.004828341,-2.316202038
1899,0.141786009,-0.848366622
1900,0.000505915,-3.29592207
1901,0.596533358,-0.224365266
1902,0.013315561,-1.875640524
1903,0.000422627,-3.374042945
1904,0.021529067,-1.666974784
1905,0.373758495,-0.427408928
1906,0.480278373,-0.318506969
1907,0.008809274,-2.055059879
1908,0.338394225,-0.470577058
1909,0.021848809,-1.660572232
1910,0.002673981,-2.572841605
1911,1.150137424,0.060749735
1912,0.145515382,-0.837091095
1913,0.300257087,-0.522506733
1914,0.07360778,-1.13307628
1915,0.034319155,-1.464463415
1916,0.037690993,-1.423762416
1917,0.05701885,-1.243981546
1918,0.061535247,-1.210876054
1919,0.183716461,-0.735851929
1920,0.103065826,-0.986885312
1921,0.0251034,-1.600267462
1922,0.023934945,-1.620967558
1923,0.394483715,-0.40397092
1924,0.173769623,-0.760026141
1925,0.004209468,-2.375772821
1926,0.11504139,-0.939145879
1927,0.063268296,-1.198813859
1928,0.263848662,-0.578645103
1929,0.008916088,-2.049825635
1930,0.08658503,-1.062557188
1931,0.104895577,-0.979242824
1932,0.002606925,-2.583871487
1933,1.154747009,0.062486846
1934,0.17882435,-0.747573344
1935,0.402039677,-0.395731085
1936,0.450348586,-0.346451197
1937,0.044731617,-1.349385403
1938,0.013624298,-1.865685853
1939,0.041576866,-1.38114825
1940,0.342713982,-0.465068177
1941,0.254853606,-0.593709217
1942,0.019580061,-1.708185968
1943,0.126776308,-0.896961901
1944,0.152872279,-0.815671259
1945,0.019751651,-1.704396592
1946,0.002988399,-2.52456145
1947,0.050624598,-1.295638414
1948,0.1210225,-0.91713388
1949,0.239469588,-0.620749633
1950,0.916792333,-0.037729027
1951,0.063729562,-1.195659067
1952,0.054211114,-1.265911671
1953,0.154663458,-0.810612283
1954,0.53412652,-0.272355858
1955,0.021887764,-1.659798596
1956,0.027878016,-1.554738133
1957,0.005331583,-2.273143799
1958,0.031963099,-1.495351123
1959,0.011967408,-1.921999919
1960,0.061821606,-1.208859717
1961,0.001017172,-2.992605501
1962,0.000520571,-3.283520305
1963,0.136647582,-0.864398049
1964,0.14344193,-0.843323879
1965,0.213377789,-0.67085079
1966,0.022950618,-1.639205623
1967,0.240638405,-0.61863506
1968,0.012453649,-1.904703372
1969,0.150813013,-0.821561183
1970,0.047312535,-1.325023779
1971,0.185574487,-0.731481732
1972,0.01,-2
1973,0.000352916,-3.45232813
1974,0.086034775,-1.065325974
1975,0.224717885,-0.648362361
1976,0.101961479,-0.991563875
1977,0.076368168,-1.117087628
1978,0.390887856,-0.407947821
1979,0.04767881,-1.321674596
1980,0.028211961,-1.549566732
1981,0.013404016,-1.87276505
1982,0.165248051,-0.781863653
1983,0.024560578,-1.609761414
1984,0.018168574,-1.740679153
1985,0.257099599,-0.589898601
1986,0.065896749,-1.181136007
1987,0.031163918,-1.506347949
1988,0.021738002,-1.662780374
1989,0.738023221,-0.131929973
1990,0.003938301,-2.404691146
1991,0.662748575,-0.178651197
1992,0.001312943,-2.881754031
1993,0.061907332,-1.208257909
1994,0.01,-2
1995,0.000146736,-3.833463717
1996,0.401536047,-0.39627546
1997,0.004641711,-2.333321923
1998,0.311965436,-0.505893521
1999,0.003800789,-2.420126198
2000,0.082925245,-1.081313236
2001,0.005911367,-2.228312042
2002,0.090752102,-1.042143305
2003,0.460366666,-0.33689613
2004,0.001662779,-2.779165586
2005,0.041785315,-1.378976323
2006,0.348723203,-0.457519155
2007,0.012469661,-1.904145338
2008,0.02230474,-1.651602839
2009,0.037303239,-1.428253456
2010,0.111621477,-0.952252236
2011,1.125820279,0.051469067
2012,0.437657595,-0.358865531
2013,1.068690777,0.028852061
2014,0.015811546,-1.80102567
2015,0.029510858,-1.53001817
2016,0.230387017,-0.637541998
2017,0.209274188,-0.679284335
2018,0.005075309,-2.294537515
2019,0.015864816,-1.799564972
2020,0.375991553,-0.424821912
2021,0.042967822,-1.366856656
2022,0.112678684,-0.948158233
2023,0.040865559,-1.388642555
2024,0.00071774,-3.144032896
2025,0.120434232,-0.919250052
2026,0.049227804,-1.307789538
2027,0.013981727,-1.854439183
2028,0.021669062,-1.664159891
2029,0.106465131,-0.972792607
2030,0.031102095,-1.507210359
2031,0.004983266,-2.3024859
2032,0.057225455,-1.242410749
2033,0.160173327,-0.795409804
2034,0.416802257,-0.380069938
2035,0.009519541,-2.021384005
2036,0.055881932,-1.252728585
2037,0.099535465,-1.002022149
2038,0.017030425,-1.768774505
2039,0.030953014,-1.509297052
2040,0.003744972,-2.426551432
2041,0.005748289,-2.240461428
2042,0.045476407,-1.342213857
2043,0.02005023,-1.697880652
2044,0.006717007,-2.17282422
2045,0.232227772,-0.634085844
2046,0.163598552,-0.786220544
2047,0.03896182,-1.409360761
2048,0.003287152,-2.483180224
2049,0.311461091,-0.506596199
2050,0.141214699,-0.850120097
2051,0.019986665,-1.699259669
2052,0.724919856,-0.139710005
2053,0.041854251,-1.378260424
2054,0.002397641,-2.620215872
2055,0.085216813,-1.069474713
2056,0.201506898,-0.695710083
2057,0.002018916,-2.69488181
2058,0.31859374,-0.496762761
2059,0.134151459,-0.872404601
2060,0.166420475,-0.778793244
2061,0.049819782,-1.302598174
2062,1.598048925,0.203590071
2063,0.287810653,-0.540893134
2064,0.28249532,-0.548988743
2065,0.424101919,-0.372529762
2066,0.003841641,-2.415483234
2067,0.006752293,-2.170548745
2068,0.02639287,-1.578513387
2069,0.005004617,-2.30062912
2070,0.011408568,-1.942768851
2071,0.431352377,-0.365167804
2072,0.042365603,-1.372986606
2073,0.014897055,-1.826899579
2074,1.161468267,0.065007349
2075,0.032779872,-1.484392741
2076,0.136271715,-0.865594278
2077,0.01,-2
2078,0.17161271,-0.765450551
2079,0.022190137,-1.65384002
2080,0.006535348,-2.184731312
2081,0.036216334,-1.441095519
2082,0.006614339,-2.179513546
2083,0.156945229,-0.804251883
2084,0.039201763,-1.406694406
2085,0.793784618,-0.100297321
2086,0.014385561,-1.842073183
2087,0.023735434,-1.624602826
2088,0.116303429,-0.934407481
2089,0.006334584,-2.198281918
2090,0.056676593,-1.246596267
2091,0.12763077,-0.89404461
2092,0.017855147,-1.748236572
2093,0.51331836,-0.289613202
2094,0.092913285,-1.031922185
2095,0.043930143,-1.357237382
2096,0.107546642,-0.968403144
2097,0.139954299,-0.854013758
2098,0.295061976,-0.530086754
2099,0.131216988,-0.882009936
2100,0.140996575,-0.850791436
2101,0.15819703,-0.800801673
2102,0.007417756,-2.129727476
2103,0.024673399,-1.607771025
2104,0.491075993,-0.308851297
2105,0.212129697,-0.673398528
2106,0.327001721,-0.485449962
2107,0.491783082,-0.308226415
2108,0.013504343,-1.869526536
2109,0.021219144,-1.673272147
2110,0.450121164,-0.346670566
2111,0.002607163,-2.583831886
2112,0.011814857,-1.927571534
2113,0.017558021,-1.755524424
2114,0.043933567,-1.357203538
2115,0.033346154,-1.476954251
2116,0.074012935,-1.130692372
2117,0.204366565,-0.689590155
2118,0.000153768,-3.813133562
2119,0.036263701,-1.44052788
2120,0.001235913,-2.908012052
2121,0.001595535,-2.797093705
2122,0.157375947,-0.803061645
2123,0.834697843,-0.078470709
2124,0.065424651,-1.184258586
2125,0.01798711,-1.745038616
2126,0.118533827,-0.926157692
2127,0.086685382,-1.062054134
2128,0.915049911,-0.038555217
2129,0.003096669,-2.509105281
2130,0.199078918,-0.700974729
2131,0.187795192,-0.726315531
2132,0.117866106,-0.928611063
2133,0.041565545,-1.381266522
2134,0.002983645,-2.525252909
2135,0.010595142,-1.974893222
2136,0.160629749,-0.794174018
2137,0.001662898,-2.779134512
2138,0.095178522,-1.021461043
2139,0.295535713,-0.52939003
2140,0.165459946,-0.781307122
2141,0.073247783,-1.135205516
2142,0.014587653,-1.83601458
2143,0.052922558,-1.276359172
2144,0.26552543,-0.575893878
2145,0.003387667,-2.470099286
2146,0.005190587,-2.284783514
2147,0.889363289,-0.050920801
2148,0.060953755,-1.214999535
2149,0.000990853,-3.003990591
2150,0.278928071,-0.554507776
2151,0.000761934,-3.118082728
2152,0.198172033,-0.702957636
2153,0.007602212,-2.119059996
2154,0.102431491,-0.989566506
2155,0.036311869,-1.439951402
2156,0.058233652,-1.234825971
2157,0.317027569,-0.49890297
2158,0.076567613,-1.115954894
2159,0.033101343,-1.480154391
2160,0.00803181,-2.09518659
2161,0.020662416,-1.684818904
2162,0.00941468,-2.026194423
2163,0.283650041,-0.54721715
2164,0.000399033,-3.398991107
2165,0.004046349,-2.392936677
2166,0.140832677,-0.851296564
2167,0.081480362,-1.088947053
2168,0.177724868,-0.7502518
2169,0.23599878,-0.627090243
2170,0.210436895,-0.676878114
2171,0.117526785,-0.929863146
2172,0.012556544,-1.901129892
2173,0.017965099,-1.745570389
2174,0.197982132,-0.703374002
2175,0.013505519,-1.86948871
2176,0.379290253,-0.421028318
2177,0.284943759,-0.54524085
2178,0.00257934,-2.588491405
2179,0.077014171,-1.113429357
2180,0.009774443,-2.009907992
2181,0.00117126,-2.93134655
2182,0.779350162,-0.10826737
2183,0.004364252,-2.360090218
2184,0.047918715,-1.31949484
2185,0.005126071,-2.290215408
2186,0.003690339,-2.432933718
2187,0.004047061,-2.392860216
2188,0.133669525,-0.873967594
2189,0.037714411,-1.423492675
2190,0.373739302,-0.42743123
2191,0.024680611,-1.607644097
2192,0.049899627,-1.301902705
2193,0.707913041,-0.150020087
2194,0.005624658,-2.249903846
2195,0.275642157,-0.559654361
2196,0.478581488,-0.320044104
2197,0.01836253,-1.736067492
2198,0.002461739,-2.608758055
2199,0.069884203,-1.155620981
2200,0.493473887,-0.306735823
2201,0.006793852,-2.167883891
2202,0.105681516,-0.976000964
2203,0.044794425,-1.34877603
2204,0.649407566,-0.187482656
2205,0.026449412,-1.577583977
2206,1.369500279,0.136562125
2207,0.01402863,-1.852984732
2208,0.160182759,-0.79538423
2209,0.266555995,-0.574211546
2210,0.063941605,-1.194216464
2211,0.039041616,-1.408472214
2212,0.097508498,-1.010957535
2213,0.00095584,-3.01961483
2214,0.005527451,-2.257475122
2215,1.485948563,0.172003776
2216,0.036882706,-1.433177223
2217,0.01,-2
2218,0.386981606,-0.412309677
2219,0.000140419,-3.852575123
2220,0.005321386,-2.273975253
2221,0.372687787,-0.428654839
2222,0.299772978,-0.523207518
2223,0.003121268,-2.505668907
2224,0.191786289,-0.717182444
2225,0.462735772,-0.334666926
2226,0.119263634,-0.923491961
2227,0.348440617,-0.457871226
2228,0.054752529,-1.261595819
2229,3.02E-05,-4.520575927
2230,0.459856808,-0.337377379
2231,1.461818099,0.164893335
2232,0.033812083,-1.47092807
2233,0.108311355,-0.965326011
2234,0.095970511,-1.017862191
2235,0.045714904,-1.339942191
2236,0.024269743,-1.614934824
2237,0.155084133,-0.809432633
2238,8.38E-05,-4.076752788
2239,0.011601363,-1.935490973
2240,0.163453192,-0.786606595
2241,0.000445386,-3.351263507
2242,0.087340161,-1.058786011
2243,0.957998633,-0.01863511
2244,0.172459826,-0.763312057
2245,0.047076009,-1.327200361
2246,0.222642645,-0.652391647
2247,0.06195417,-1.207929454
2248,0.353734165,-0.451322992
2249,0.404685587,-0.392882263
2250,0.042874634,-1.367799572
2251,0.209910259,-0.677966336
2252,0.101830021,-0.992124169
2253,0.015836187,-1.800349387
2254,0.026841048,-1.571200529
2255,0.000133625,-3.874113326
2256,0.120103493,-0.920444361
2257,0.240238741,-0.619356957
2258,0.023410821,-1.630583349
2259,0.174092695,-0.759219451
2260,0.005097844,-2.292613484
2261,0.742031515,-0.12957765
2262,0.006386822,-2.194715213
2263,0.309155315,-0.509823282
2264,0.047415998,-1.324075106
2265,0.000139942,-3.854052195
2266,0.221333846,-0.654952169
2267,0.014441023,-1.840402051
2268,0.006662418,-2.176368145
2269,0.01492806,-1.825996638
2270,0.040941883,-1.387832188
2271,0.005051469,-2.296582311
2272,2.20646286,0.343696622
2273,0.004386446,-2.357887169
2274,0.178873792,-0.747453285
2275,0.107455745,-0.968770359
2276,0.073675007,-1.132679816
2277,0.003010149,-2.521412057
2278,0.015643619,-1.80566277
2279,0.325517565,-0.487425572
2280,0.008464059,-2.072421325
2281,0.014211519,-1.847359509
2282,0.096862078,-1.013846219
2283,0.049486626,-1.305512156
2284,0.010496292,-1.978964085
2285,0.458971977,-0.33821383
2286,1.045501709,0.019324747
2287,0.626672685,-0.202959235
2288,0.363431454,-0.439577489
2289,1.044619799,0.018958253
2290,0.078395419,-1.105709315
2291,0.01092854,-1.961437871
2292,0.323881924,-0.489613289
2293,0.015590336,-1.80714452
2294,0.011809084,-1.927783802
2295,0.085131086,-1.069911824
2296,0.135756463,-0.867239486
2297,0.182690784,-0.73828336
2298,0.028142886,-1.550631365
2299,0.102063745,-0.991128499
2300,0.008692285,-2.06086604
2301,0.051485609,-1.288314144
2302,0.777906835,-0.109072413
2303,0.115554042,-0.937214858
2304,0.006815047,-2.166531174
2305,0.015317777,-1.814804252
2306,1.035477519,0.015140674
2307,0.014902927,-1.826728426
2308,0.422706276,-0.373961304
2309,0.284503013,-0.54591313
2310,0.081000179,-1.091514021
2311,0.012030659,-1.919710574
2312,0.021928001,-1.659000954
2313,0.018522043,-1.732311117
2314,0.117651947,-0.929400882
2315,0.082470231,-1.08370279
2316,0.00355125,-2.449618799
2317,0.201819181,-0.69503756
2318,0.025057361,-1.601064678
2319,0.002456982,-2.609597998
2320,0.01573316,-1.803184039
2321,0.079305649,-1.100695878
2322,0.061622899,-1.210257874
2323,0.07014963,-1.153974613
2324,0.474839658,-0.323453017
2325,0.228750095,-0.640638717
2326,0.091042951,-1.040753675
2327,0.088528417,-1.052917301
2328,0.044284545,-1.353747814
2329,0.101068087,-0.995385955
2330,0.028024543,-1.55246146
2331,0.024131043,-1.617423909
2332,0.014523387,-1.837932091
2333,0.353087187,-0.452118042
2334,0.013002021,-1.885989129
2335,0.007435032,-2.128717175
2336,0.014786766,-1.830126802
2337,0.005764764,-2.239218482
2338,0.015454066,-1.810957238
2339,0.025422232,-1.594786318
2340,0.148645416,-0.82784848
2341,1.133775711,0.054527149
2342,0.052890107,-1.276625554
2343,0.202691808,-0.693163803
2344,0.278362125,-0.555389857
2345,0.416497082,-0.380388037
2346,0.882830977,-0.054122436
2347,0.390696317,-0.408160683
2348,0.106335878,-0.973320177
2349,0.039129891,-1.407491367
2350,0.329722941,-0.481850835
2351,0.744272768,-0.128267871
2352,0.002648539,-2.576993681
2353,0.038173608,-1.418236785
2354,0.01,-2
2355,0.001941226,-2.711923884
2356,0.221915707,-0.653811958
2357,0.181334257,-0.741520143
2358,0.004696648,-2.328212021
2359,0.002294172,-2.639374056
2360,0.108403452,-0.964956889
2361,0.007646577,-2.116532962
2362,0.489033788,-0.310661133
2363,0.047161531,-1.326412108
2364,0.021302585,-1.671567702
2365,0.008885724,-2.051307203
2366,0.114607774,-0.940785924
2367,0.032158438,-1.492705052
2368,0.044026311,-1.356287698
2369,0.044542938,-1.351221136
2370,0.176607996,-0.752989637
2371,0.081819728,-1.087141969
2372,0.011354942,-1.944815085
2373,0.125147149,-0.90257904
2374,0.482481927,-0.31651895
2375,0.807884872,-0.092650524
2376,0.000183565,-3.736209045
2377,0.137616232,-0.861330337
2378,0.063309141,-1.198533583
2379,0.094624184,-1.023997852
2380,0.041611515,-1.380786472
2381,0.902741075,-0.044436797
2382,0.054031897,-1.267349782
2383,0.004227274,-2.373939639
2384,0.009850346,-2.006548534
2385,0.071130566,-1.147943734
2386,0.089502178,-1.048166396
2387,0.005209087,-2.283238356
2388,0.001046944,-2.980076619
2389,0.000947741,-3.023310128
2390,0.041280415,-1.384255946
2391,0.582336128,-0.234826266
2392,0.165846109,-0.780294712
2393,0.044421844,-1.352403416
2394,0.007377405,-2.132096391
2395,0.051796142,-1.285702587
2396,0.001187096,-2.925513988
2397,0.018425612,-1.734578084
2398,0.066904277,-1.174546121
2399,0.002423685,-2.615523859
2400,0.194722429,-0.710584022
2401,0.001127799,-2.947768324
2402,0.078272074,-1.106393156
2403,0.048699629,-1.312474351
2404,0.034893658,-1.4572535
2405,0.082233205,-1.084952781
2406,0.01638728,-1.785493124
2407,0.453690439,-0.343240372
2408,0.136464864,-0.864979153
2409,0.013044616,-1.884568694
2410,0.00147758,-2.830449049
2411,0.009581413,-2.018570434
2412,0.03923684,-1.406305978
2413,0.10432072,-0.981629425
2414,0.002499078,-2.60222024
2415,0.114685372,-0.940491974
2416,0.00227645,-2.642741853
2417,0.113044679,-0.946749874
2418,0.332445323,-0.478279772
2419,0.059661508,-1.224305777
2420,0.372700274,-0.428640288
2421,0.507428586,-0.29462507
2422,0.185439914,-0.731796782
2423,0.050130039,-1.299901954
2424,0.005111246,-2.291473224
2425,0.289088011,-0.538969919
2426,0.403752744,-0.393884513
2427,0.070323646,-1.15289862
2428,0.095251136,-1.021129838
2429,0.109064154,-0.962317964
2430,0.095272377,-1.021032999
2431,0.001907555,-2.719523002
2432,0.055006649,-1.259584809
2433,0.015364148,-1.813491526
2434,0.210270658,-0.677221326
2435,0.474466324,-0.323794607
2436,0.17156361,-0.765574823
2437,0.009768658,-2.010165081
2438,0.079854116,-1.097702695
2439,0.003244971,-2.488789221
2440,0.242717341,-0.614899195
2441,0.050152037,-1.29971142
2442,0.197612092,-0.704186484
2443,0.005937794,-2.226374857
2444,0.095317461,-1.020827536
2445,0.013164509,-1.880595331
2446,0.024196671,-1.616244375
2447,0.023871511,-1.622120086
2448,0.011185911,-1.951328622
2449,0.01879607,-1.725932957
2450,0.003872754,-2.411980135
2451,0.249802142,-0.602403841
2452,0.446382225,-0.350293108
2453,0.655853927,-0.183192877
2454,0.050579041,-1.296029407
2455,0.017167185,-1.765300925
2456,1.082389355,0.034383512
2457,0.11484044,-0.939905151
2458,0.031940583,-1.495657159
2459,0.14226374,-0.846905777
2460,0.061261248,-1.212814161
2461,0.005038659,-2.297685025
2462,0.097505681,-1.010970079
2463,0.007907041,-2.10198599
2464,0.087542012,-1.057783474
2465,2.644493103,0.422342439
2466,0.096437499,-1.015754061
2467,0.001265916,-2.897595017
2468,0.137081102,-0.863022414
2469,0.059752133,-1.223646589
2470,0.69580996,-0.157509359
2471,0.350965232,-0.454735905
2472,3.676619053,0.565448633
2473,0.0177535,-1.750716003
2474,0.378895879,-0.421480118
2475,0.001747511,-2.757580116
2476,0.036687598,-1.435480726
2477,0.002807963,-2.551608664
2478,0.004926092,-2.307497523
2479,0.950700283,-0.021956377
2480,0.036685068,-1.43551067
2481,0.059678242,-1.224183982
2482,0.213450015,-0.670703811
2483,0.085929543,-1.065857499
2484,0.105444565,-0.976975799
2485,1.058429241,0.02466183
2486,0.211754158,-0.674168053
2487,0.026444303,-1.577667877
2488,0.12023288,-0.919976749
2489,0.01473379,-1.831685512
2490,0.160723448,-0.79392076
2491,0.177950889,-0.749699838
2492,0.05456686,-1.263071035
2493,0.081003584,-1.091495766
2494,0.100638077,-0.997237672
2495,0.001205314,-2.918899901
2496,0.129009694,-0.889377655
2497,0.492346585,-0.30772907
2498,0.004187506,-2.378044541
2499,0.015774701,-1.80203887
2500,0.460654527,-0.336624657
2501,0.004837357,-2.315391821
2502,0.033061091,-1.480682821
2503,0.186009586,-0.730464674
2504,0.006206405,-2.207159863
2505,0.024779579,-1.605906082
2506,0.035377514,-1.451272693
2507,0.243328586,-0.613806867
2508,0.009848575,-2.006626599
2509,0.00122365,-2.912342929
2510,0.094651081,-1.023874423
2511,0.645856202,-0.189864166
2512,0.374946207,-0.426031036
2513,0.010385754,-1.983561986
2514,0.540674925,-0.267063771
2515,0.040516123,-1.392372117
2516,0.411907673,-0.385200118
2517,0.008414411,-2.07497628
2518,0.000186545,-3.729216075
2519,0.332611173,-0.478063166
2520,0.552374065,-0.257766721
2521,0.098614633,-1.006058637
2522,0.017794605,-1.74971164
2523,0.100294471,-0.998723009
2524,0.091886505,-1.036748265
2525,0.005484178,-2.260888442
2526,0.277038246,-0.55746027
2527,3.90E-05,-4.409150619
2528,0.087457366,-1.058203605
2529,0.001329491,-2.876314436
2530,0.085566618,-1.067695635
2531,0.006464877,-2.189439722
2532,0.078348793,-1.105967689
2533,0.036107797,-1.442399006
2534,0.057473436,-1.240532838
2535,0.342787355,-0.464975207
2536,0.172572285,-0.763028951
2537,0.061011288,-1.214589804
2538,0.341839492,-0.466177765
2539,0.065104581,-1.186388449
2540,0.005427743,-2.265380699
2541,0.0361339,-1.442085158
2542,0.228967145,-0.640226831
2543,0.034756772,-1.458960562
2544,0.00024566,-3.609665261
2545,0.000876162,-3.057415602
2546,0.398847014,-0.399193655
2547,0.383696467,-0.4160122
2548,0.04649185,-1.33262317
2549,0.031687114,-1.499117308
2550,0.057068955,-1.243600079
2551,0.448778659,-0.347967803
2552,0.062548518,-1.203782975
2553,0.119088292,-0.924130933
2554,0.032956939,-1.482053129
2555,0.62209928,-0.206140301
2556,0.023070959,-1.636934346
2557,0.613057375,-0.212498879
2558,0.296867758,-0.527436967
2559,0.045708187,-1.340006005
2560,0.002050442,-2.688152527
2561,0.089832187,-1.046568029
2562,0.069844186,-1.155869738
2563,0.0305705,-1.514697464
2564,0.173428893,-0.760878548
2565,0.038050938,-1.419634628
2566,0.497918338,-0.302841879
2567,0.191682264,-0.717418069
2568,0.001154352,-2.937661617
2569,0.01,-2
2570,0.174485743,-0.758240053
2571,0.166909277,-0.777519523
2572,0.233552143,-0.631616143
2573,0.303253561,-0.51819409
2574,0.254572034,-0.594189308
2575,0.967673182,-0.014271295
2576,0.000687363,-3.162813901
2577,0.057572924,-1.239781716
2578,0.245882437,-0.609272492
2579,0.060694519,-1.216850523
2580,0.089319259,-1.049054889
2581,0.002586831,-2.587232004
2582,1.474937201,0.168773529
2583,0.021125657,-1.675189766
2584,0.067655578,-1.16969639
2585,1.475251198,0.168865976
2586,0.009269535,-2.03294207
2587,0.01716988,-1.765232746
2588,0.789195538,-0.102815379
2589,0.007954585,-2.099382453
2590,0.188558608,-0.724553636
2591,0.007667161,-2.11536544
2592,0.006551454,-2.183662283
2593,0.13152118,-0.881004302
2594,0.226957545,-0.644055376
2595,0.073142081,-1.135832685
2596,0.032545421,-1.487510103
2597,1.215487719,0.084750575
2598,0.875923336,-0.057533903
2599,0.870716155,-0.060123398
2600,0.130674109,-0.883810453
2601,0.001741799,-2.759002006
2602,0.13553746,-0.867940656
2603,0.069342256,-1.159002036
2604,0.045777991,-1.339343267
2605,0.090974383,-1.041080881
2606,0.10376703,-0.983940614
2607,0.947004795,-0.023647822
2608,0.736686826,-0.132717097
2609,0.090752758,-1.042140167
2610,0.550802469,-0.259004121
2611,0.03638567,-1.43906962
2612,0.01,-2
2613,0.189184323,-0.723114855
2614,0.867102802,-0.06192941
2615,0.050411299,-1.297472113
2616,0.707232118,-0.150438025
2617,0.026250748,-1.580858318
2618,0.015263303,-1.816351469
2619,0.01,-2
2620,0.168990865,-0.77213677
2621,0.22158432,-0.654460975
2622,0.139441878,-0.855606778
2623,0.244469941,-0.611774533
2624,0.078188516,-1.106857028
2625,0.278479338,-0.555207023
2626,0.060112085,-1.221038207
2627,0.004566004,-2.340463665
2628,1.04845047,0.020547919
2629,0.085871235,-1.066152293
2630,0.006441189,-2.191033959
2631,0.000125877,-3.900053293
2632,0.036733791,-1.434934247
2633,0.365659654,-0.436922956
2634,0.031059222,-1.507809423
2635,0.008746527,-2.058164352
2636,0.00015794,-3.801508313
2637,0.013510223,-1.869337467
2638,0.127787724,-0.893510864
2639,0.01,-2
2640,1.690555215,0.22802936
2641,0.062110353,-1.206836001
2642,0.07591591,-1.119667196
2643,0.01187906,-1.925217909
2644,0.001506624,-2.82199524
2645,0.140983954,-0.850830313
2646,0.100031428,-0.999863531
2647,0.042605758,-1.370531707
2648,0.035098899,-1.454706505
2649,0.060573347,-1.217718429
2650,0.065220401,-1.185616537
2651,0.083673276,-1.077413227
2652,0.061893996,-1.208351479
2653,0.203413114,-0.691621052
2654,0.169784069,-0.770103062
2655,0.860832155,-0.065081519
2656,0.870541453,-0.060210544
2657,0.038032234,-1.419848167
2658,0.015126167,-1.820271113
2659,0.001172927,-2.930728896
2660,0.310931116,-0.507335814
2661,0.01,-2
2662,0.005231619,-2.281363863
2663,0.230774745,-0.63681172
2664,1.535639405,0.186289248
2665,0.342759013,-0.465011116
2666,0.027880684,-1.554696583
2667,0.022696255,-1.644045802
2668,0.030425038,-1.516768868
2669,0.005638765,-2.248816027
2670,0.004821104,-2.316853458
2671,0.276074618,-0.55897352
2672,0.536534786,-0.270402115
2673,0.165386081,-0.781501044
2674,0.632611692,-0.198862786
2675,0.043674558,-1.359771478
2676,0.001251986,-2.9024004
2677,1.073209524,0.030684518
2678,0.002993509,-2.523819373
2679,0.281853884,-0.549975975
2680,0.017251786,-1.763165942
2681,0.097237475,-1.012166326
2682,0.615513682,-0.210762289
2683,0.077772476,-1.109174076
2684,0.02327631,-1.63308586
2685,0.05758778,-1.239669663
2686,0.022746596,-1.643083577
2687,0.01215774,-1.915147146
2688,0.081341907,-1.089685648
2689,0.10754846,-0.968395802
2690,0.001867457,-2.72874943
2691,0.249339893,-0.60320823
2692,0.05032685,-1.298200249
2693,0.066891789,-1.174627186
2694,0.017524989,-1.756342238
2695,0.269871473,-0.56884302
2696,0.338743716,-0.470128752
2697,0.00466034,-2.331582439
2698,0.001255439,-2.90120434
2699,0.068207465,-1.16616809
2700,0.019233398,-1.715943978
2701,0.001960976,-2.707527659
2702,0.011585928,-1.936069191
2703,0.087395325,-1.058511797
2704,0.018179227,-1.740424595
2705,0.004049554,-2.392592755
2706,0.006810666,-2.166810443
2707,0.104528196,-0.980766544
2708,0.055838645,-1.253065133
2709,0.07698404,-1.113599299
2710,0.138400555,-0.858862169
2711,0.150352791,-0.822888506
2712,0.021842279,-1.660702059
2713,0.006255215,-2.203757788
2714,0.03671943,-1.435104066
2715,0.397163749,-0.401030399
2716,0.158255443,-0.800641344
2717,0.005996452,-2.222105659
2718,0.144311264,-0.840699769
2719,0.440060943,-0.356487175
2720,0.188575298,-0.724515198
2721,0.893353283,-0.048976762
2722,0.536307216,-0.27058636
2723,0.066041492,-1.180183124
2724,0.138551682,-0.858388197
2725,0.002191287,-2.659300784
2726,0.634915173,-0.197284294
2727,0.067339458,-1.171730386
2728,0.086112872,-1.064931927
2729,0.381504506,-0.418500328
2730,0.083354391,-1.079071516
2731,0.064943843,-1.187462019
2732,0.226661369,-0.644622492
2733,0.092886992,-1.032045102
2734,0.00920469,-2.035990817
2735,0.19487901,-0.710234935
2736,0.059287351,-1.227037957
2737,0.190451115,-0.72021648
2738,0.154953256,-0.809799293
2739,0.071424961,-1.146149988
2740,0.057477824,-1.240499679
2741,0.031741161,-1.498377193
2742,0.189271525,-0.72291472
2743,0.14035137,-0.852783344
2744,0.004002181,-2.397703287
2745,0.104123726,-0.982450297
2746,0.011050808,-1.956605957
2747,3.93E-06,-5.405176814
2748,0.015054303,-1.822339341
2749,0.262454808,-0.580945467
2750,0.003243901,-2.488932368
2751,0.437139243,-0.359380204
2752,0.151387274,-0.81991063
2753,0.228141651,-0.641795421
2754,0.01,-2
2755,8.21E-05,-4.08548853
2756,0.006754424,-2.170411683
2757,0.027549295,-1.559889514
2758,0.00464088,-2.333399657
2759,0.157322675,-0.803208678
2760,0.020323254,-1.692006751
2761,0.01186622,-1.925687594
2762,0.051888727,-1.284926987
2763,0.01659905,-1.779916772
2764,0.892715693,-0.049286831
2765,0.029294396,-1.533215455
2766,0.026038922,-1.584376993
2767,0.001312824,-2.881793427
2768,0.883740842,-0.053675073
2769,0.005649433,-2.247995101
2770,0.01174735,-1.930060092
2771,0.00798699,-2.09761687
2772,0.01,-2
2773,0.090563744,-1.04304563
2774,0.379185736,-0.421148008
2775,0.041783486,-1.378995334
2776,0.63898468,-0.194509554
2777,0.148086131,-0.829485615
2778,0.005233398,-2.281216222
2779,0.604362071,-0.2187028
2780,0.001924807,-2.715612843
2781,0.167413369,-0.776209864
2782,0.193245858,-0.713889806
2783,0.05076953,-1.294396855
2784,0.181747541,-0.740531457
2785,0.173152536,-0.761571143
2786,0.338277549,-0.470726825
2787,0.008296548,-2.081102549
2788,0.342708498,-0.465075126
2789,0.092058092,-1.035938029
2790,0.004881607,-2.311437196
2791,0.005689143,-2.24495317
2792,0.224292636,-0.649184985
2793,0.431553245,-0.364965614
2794,0.089773238,-1.046853112
2795,0.034007985,-1.468419098
2796,0.379342198,-0.420968843
2797,0.204381719,-0.689557952
2798,0.103662036,-0.984380264
2799,0.053550888,-1.271233324
2800,0.19079043,-0.719443414
2801,0.048896041,-1.310726305
2802,0.01,-2
2803,0.02386895,-1.622166684
2804,0.01,-2
2805,0.003288934,-2.48294481
2806,0.00103706,-2.984196242
2807,0.018553052,-1.731584636
2808,0.150613591,-0.822135836
2809,0.04576797,-1.339438346
2810,0.122383028,-0.912278805
2811,0.050349407,-1.298005641
2812,0.003297727,-2.48178535
2813,0.297370285,-0.526702431
2814,0.51137954,-0.291256652
2815,0.159791559,-0.796446166
2816,1.301443815,0.114425424
2817,0.003123883,-2.505305283
2818,0.05910477,-1.228377465
2819,0.133704886,-0.873852722
2820,0.71883285,-0.143372084
2821,0.411905557,-0.385202349
2822,0.265396982,-0.576104019
2823,0.022927083,-1.639651195
2824,0.032003857,-1.494797676
2825,0.02173532,-1.662833964
2826,0.424802452,-0.371812985
2827,0.03950135,-1.403388058
2828,0.071653247,-1.144764125
2829,0.278782576,-0.554734373
2830,0.125234872,-0.902274723
2831,0.437976301,-0.358549389
2832,0.071807362,-1.143831027
2833,0.062410101,-1.204745113
2834,0.180562407,-0.743372665
2835,0.038636953,-1.412997134
2836,0.042092703,-1.375793182
2837,0.04988749,-1.30200835
2838,0.667943001,-0.175260597
2839,0.045321364,-1.343697028
2840,0.043349735,-1.363013549
2841,0.355160117,-0.449575809
2842,0.002745908,-2.56131402
2843,9.23E-05,-4.034968975
2844,0.000331228,-3.479873279
2845,0.011998976,-1.920855828
2846,0.034186911,-1.466140141
2847,0.298767507,-0.524666637
2848,0.011464431,-1.940647497
2849,0.017047888,-1.768329425
2850,0.064718597,-1.188970909
2851,0.192070737,-0.716538796
2852,0.003935688,-2.404979318
2853,0.455799669,-0.341225995
2854,0.006638142,-2.177953474
2855,0.009881509,-2.00517675
2856,0.140033573,-0.85376783
2857,0.01,-2
2858,0.13609913,-0.866144651
2859,0.605617046,-0.217801909
2860,0.102022193,-0.991305344
2861,0.081897713,-1.086728224
2862,0.004693325,-2.328519358
2863,0.036452912,-1.438267775
2864,1.102770686,0.042485213
2865,0.893445253,-0.048932054
2866,0.006428634,-2.191881312
2867,0.004986588,-2.30219652
2868,0.038974203,-1.409222755
2869,0.143854648,-0.842076102
2870,0.060203683,-1.220376942
2871,0.221649647,-0.654332956
2872,0.095687158,-1.019146342
2873,0.079522125,-1.099512021
2874,0.108373612,-0.965076451
2875,0.113412134,-0.945340476
2876,0.002770398,-2.557457901
2877,0.005675274,-2.246013134
2878,0.12451078,-0.904793046
2879,0.056214321,-1.250153028
2880,0.247672021,-0.606123051
2881,0.005708582,-2.243471774
2882,0.532313108,-0.273832839
2883,0.020166948,-1.695359812
2884,0.421526909,-0.375174696
2885,0.030538935,-1.515146109
2886,0.017439241,-1.758472431
2887,0.079728529,-1.098386249
2888,0.214425996,-0.668722564
2889,0.16294983,-0.787946088
2890,0.000991925,-3.003521055
2891,0.001711215,-2.766695449
2892,0.068236306,-1.16598449
2893,0.092970967,-1.031652651
2894,0.123281509,-0.909102059
2895,0.196246296,-0.707198531
2896,0.068617038,-1.16356803
2897,0.382080793,-0.417844793
2898,8.17E-05,-4.088017052
2899,0.482416868,-0.316577515
2900,0.629792809,-0.200802302
2901,0.000440501,-3.356053592
2902,0.071867608,-1.143466813
2903,0.212259278,-0.673133318
2904,0.022519225,-1.647446555
2905,0.07539811,-1.122639541
2906,0.073884286,-1.131447919
2907,0.306183249,-0.514018573
2908,0.033251833,-1.478184407
2909,0.922782183,-0.0349008
2910,0.000691532,-3.16018751
2911,0.009664296,-2.014829769
2912,0.400582731,-0.397307777
2913,0.883986235,-0.053554498
2914,0.006260309,-2.203404237
2915,0.421358287,-0.37534846
2916,0.020322787,-1.692016742
2917,0.01,-2
2918,0.00271797,-2.565755314
2919,0.244693696,-0.611377218
2920,0.504548073,-0.297097448
2921,0.088456944,-1.05326807
2922,0.089090824,-1.050167024
2923,0.039602991,-1.402272011
2924,0.138549298,-0.85839567
2925,0.10750778,-0.968560105
2926,0.00115721,-2.936587831
2927,0.063262366,-1.198854571
2928,0.053178955,-1.274260202
2929,0.032096907,-1.493536809
2930,1.785953283,0.251870094
2931,0.083799794,-1.076757047
2932,0.128794879,-0.890101406
2933,0.551771939,-0.25824039
2934,0.195849344,-0.708077878
2935,0.009572911,-2.018955975
2936,0.047296617,-1.32516992
2937,0.003891991,-2.4098282
2938,0.151750535,-0.81886977
2939,0.020547505,-1.687240895
2940,0.001518884,-2.818475533
2941,0.078661568,-1.104237398
2942,0.100561537,-0.997568098
2943,0.002053773,-2.687447553
2944,0.084794492,-1.07163236
2945,0.741347551,-0.129978143
2946,0.251127392,-0.600105913
2947,0.003148363,-2.501915236
2948,0.020706788,-1.683887269
2949,0.097253263,-1.012095819
2950,0.0191775,-1.717208005
2951,0.007802367,-2.107773614
2952,0.57030654,-0.243891648
2953,0.000298575,-3.52494702
2954,0.444075257,-0.352543425
2955,0.094538942,-1.024389262
2956,0.09216398,-1.035438779
2957,0.466942072,-0.330736994
2958,0.096507102,-1.015440724
2959,0.892756999,-0.049266737
2960,0.010025739,-1.998883617
2961,0.067556307,-1.170334101
2962,0.623035729,-0.205487047
2963,0.004940564,-2.306223487
2964,0.251676142,-0.599157952
2965,0.121180817,-0.916566122
2966,0.024389228,-1.612801949
2967,0.01,-2
2968,0.056502998,-1.247928509
2969,0.2062397,-0.685627731
2970,0.187051341,-0.728039174
2971,0.564249396,-0.248528897
2972,0.282309085,-0.549275145
2973,0.071964011,-1.142884641
2974,0.058511402,-1.232759492
2975,0.380006582,-0.420208882
2976,0.01122658,-1.949752506
2977,0.03872079,-1.412055787
2978,0.042514477,-1.37146316
2979,0.251618564,-0.59925732
2980,0.027660273,-1.558143538
2981,0.001602914,-2.79508976
2982,0.000843646,-3.073839866
2983,0.043047529,-1.366051776
2984,0.018992944,-1.721407719
2985,0.078111343,-1.107285895
2986,0.051384151,-1.289170815
2987,0.041518889,-1.381754272
2988,0.471075714,-0.326909285
2989,0.006608299,-2.179910286
2990,0.159690663,-0.796720475
2991,0.006723164,-2.172426287
2992,0.004365794,-2.359936724
2993,0.033285502,-1.477744884
2994,0.09454827,-1.024346413
2995,0.005530533,-2.257233019
2996,0.224455804,-0.648869161
2997,0.054050531,-1.267200033
2998,0.214546517,-0.668478532
2999,0.060101535,-1.221114435
3000,0.016026136,-1.795171189
3001,0.021052007,-1.676706502
3002,0.104296125,-0.981731825
3003,0.025983287,-1.585305909
3004,0.185881898,-0.730762902
3005,0.010320628,-1.986293873
3006,0.309951484,-0.50870628
3007,0.240493983,-0.618895785
3008,0.014260879,-1.845853711
3009,0.001457939,-2.8362606
3010,0.003823353,-2.417555605
3011,0.045133706,-1.345499003
3012,0.063255988,-1.198898356
3013,0.300981969,-0.521459522
3014,0.170149967,-0.769168131
3015,0.122700043,-0.911155285
3016,0.007245691,-2.139920161
3017,0.079541057,-1.09940864
3018,0.01850168,-1.732788827
3019,0.010439668,-1.981313319
3020,0.020189613,-1.694872003
3021,0.058301128,-1.234323039
3022,0.113922216,-0.943391576
3023,0.057805631,-1.238029851
3024,0.028756047,-1.54127082
3025,0.30657059,-0.513469511
3026,0.245430857,-0.610070836
3027,0.020709474,-1.683830939
3028,0.0429403,-1.367134926
3029,0.366807103,-0.435562263
3030,0.014922893,-1.826146984
3031,0.074025773,-1.130617052
3032,0.046659227,-1.331062456
3033,0.095749229,-1.018864714
3034,0.034998186,-1.455954466
3035,0.002796075,-2.553451172
3036,0.01,-2
3037,0.233135656,-0.632391301
3038,7.35E-05,-4.133420718
3039,0.172703385,-0.762699149
3040,0.037098564,-1.430642898
3041,0.008405901,-2.075415752
3042,0.259731919,-0.585474676
3043,0.090937048,-1.041259147
3044,0.363164455,-0.439896665
3045,0.37558502,-0.425291738
3046,0.310778469,-0.507549077
3047,0.558392227,-0.253060636
3048,0.320610344,-0.494022469
3049,0.492701769,-0.307415879
3050,0.006842396,-2.164791781
3051,0.447761625,-0.34895313
3052,0.03528304,-1.452434
3053,0.228347629,-0.641403493
3054,0.084122047,-1.075090169
3055,0.368822962,-0.433182049
3056,0.004087784,-2.388512075
3057,0.213337243,-0.670933322
3058,0.055795129,-1.253403711
3059,0.029433539,-1.531157514
3060,0.046733405,-1.330372571
3061,0.101443745,-0.993774725
3062,0.009419404,-2.025976577
3063,0.287451506,-0.541435412
3064,0.331602335,-0.47938242
3065,0.07363569,-1.13291164
3066,0.088019073,-1.05542321
3067,0.108129807,-0.966054573
3068,0.286036551,-0.543578467
3069,0.015596909,-1.806961475
3070,0.215766057,-0.666016874
3071,0.029074645,-1.536485584
3072,0.368725926,-0.433296325
3073,0.35256514,-0.452760632
3074,0.996315777,-0.001602992
3075,0.533958673,-0.272492355
3076,0.020515272,-1.687922712
3077,0.385525852,-0.413946494
3078,0.046441894,-1.333090077
3079,0.037219282,-1.429232006
3080,0.014724511,-1.831959127
3081,0.101563506,-0.993262316
3082,1.470404625,0.16743686
3083,0.089902364,-1.04622889
3084,0.262289941,-0.581218364
3085,0.008092354,-2.091925124
3086,0.364924341,-0.437797167
3087,0.032393325,-1.48954447
3088,0.01,-2
3089,0.309637874,-0.509145923
3090,0.101782538,-0.992326724
3091,0.000983232,-3.007344179
3092,0.212645724,-0.672343345
3093,0.028356932,-1.547340757
3094,0.242052019,-0.616091291
3095,0.001207576,-2.918085563
3096,0.127956092,-0.892939031
3097,0.372517973,-0.428852769
3098,0.072670512,-1.138641781
3099,0.032510456,-1.487976943
3100,0.1319938,-0.879446467
3101,0.04442253,-1.352396714
3102,0.475830257,-0.322547946
3103,0.005690684,-2.24483556
3104,1.58883059,0.201077593
3105,0.01,-2
3106,0.003163217,-2.499871
3107,0.58257997,-0.234644451
3108,0.083490267,-1.078364148
3109,0.001209005,-2.917571981
3110,0.01,-2
3111,0.091402702,-1.039040966
3112,0.028978068,-1.537930567
3113,0.212499127,-0.67264285
3114,0.21277611,-0.672077136
3115,0.470336795,-0.327591045
3116,0.002543312,-2.594600394
3117,0.040492199,-1.392628634
3118,0.027215943,-1.565176617
3119,0.077241734,-1.112147987
3120,0.194744602,-0.710534572
3121,0.036833875,-1.433752591
3122,0.23172006,-0.635036368
3123,0.00641596,-2.192738358
3124,0.065381102,-1.184547762
3125,0.004467744,-2.349911728
3126,0.062384117,-1.204925965
3127,0.003874653,-2.411767131
3128,0.031194653,-1.505919836
3129,0.084403872,-1.073637627
3130,0.048019502,-1.318582345
3131,0.012998256,-1.886114917
3132,0.723546922,-0.1405333
3133,0.060400538,-1.218959192
3134,0.072257385,-1.141117762
3135,0.205562368,-0.687056388
3136,0.001625408,-2.789037526
3137,0.293248624,-0.532764018
3138,0.007789829,-2.108472086
3139,0.052199591,-1.2823329
3140,0.005045894,-2.297061871
3141,0.003531293,-2.452066216
3142,0.103917569,-0.983311022
3143,0.006604391,-2.180167213
3144,0.136835247,-0.863802019
3145,0.116774596,-0.932651626
3146,0.046555459,-1.332029383
3147,0.004591043,-2.338088673
3148,0.053227898,-1.273860686
3149,0.055068478,-1.259096927
3150,0.003093222,-2.509588888
3151,0.000346124,-3.460768435
3152,0.002073878,-2.683216853
3153,0.095397867,-1.020461334
3154,0.152799338,-0.815878527
3155,0.353808224,-0.451232076
3156,0.135310605,-0.868668164
3157,1.002649665,0.001149213
3158,0.616033733,-0.210395506
3159,0.002352449,-2.628479848
3160,0.036581296,-1.436740907
3161,0.111486912,-0.952776114
3162,0.010971577,-1.959730948
3163,0.037660684,-1.424111791
3164,0.114849582,-0.93987058
3165,0.030375661,-1.517474258
3166,0.114158235,-0.942492753
3167,0.024291385,-1.614547723
3168,0.028211845,-1.54956851
3169,0.022828396,-1.641524595
3170,0.075050361,-1.124647212
3171,0.016706208,-1.777122122
3172,0.054475084,-1.263802092
3173,0.162832126,-0.788259907
3174,0.049960636,-1.301372045
3175,0.446622133,-0.350059758
3176,0.032090906,-1.493618021
3177,0.01914335,-1.717982051
3178,0.030939376,-1.50948845
3179,0.006691548,-2.1744734
3180,0.711897254,-0.147582682
3181,0.447926164,-0.348793569
3182,0.903513432,-0.044065387
3183,0.01508002,-1.821598087
3184,0.037528079,-1.425643666
3185,0.13021332,-0.885344587
3186,0.153109714,-0.814997254
3187,0.068650648,-1.163355359
3188,0.016069658,-1.793993363
3189,0.030805066,-1.511377853
3190,0.003666229,-2.435780457
3191,0.113672636,-0.944344067
3192,0.017000658,-1.769534258
3193,0.081074707,-1.091114611
3194,0.000106091,-3.974322917
3195,0.06976448,-1.156365639
3196,0.047208153,-1.325982993
3197,0.001772382,-2.751442711
3198,0.00152174,-2.817659479
3199,0.171351507,-0.766112071
3200,0.00362727,-2.440420089
3201,0.084542021,-1.072927374
3202,0.006377819,-2.195327779
3203,0.006337664,-2.198070815
3204,0.334198087,-0.47599604
3205,0.193479195,-0.713365728
3206,0.116018452,-0.935472934
3207,0.659973979,-0.180473187
3208,0.03552122,-1.449512121
3209,1.059806585,0.025226614
3210,0.006415605,-2.192762409
3211,0.024419127,-1.612269866
3212,0.374552846,-0.426486899
3213,0.161064267,-0.793000799
3214,0.000816131,-3.088239965
3215,0.265637845,-0.575710052
3216,0.541110694,-0.266713883
3217,0.014565448,-1.836676145
3218,0.000308943,-3.510121994
3219,0.033609461,-1.473538452
3220,0.013273801,-1.877004707
3221,0.011233536,-1.949483534
3222,1.683965683,0.226333237
3223,0.016221328,-1.789913602
3224,0.170467988,-0.768357166
3225,0.027071733,-1.567483941
3226,0.006294545,-2.201035672
3227,0.14455311,-0.83997256
3228,0.014087285,-1.851172702
3229,0.061941285,-1.208019791
3230,0.409727275,-0.387505124
3231,0.003527967,-2.452475454
3232,0.092188984,-1.035320971
3233,0.233622268,-0.631485765
3234,0.902778864,-0.044418617
3235,0.040108506,-1.396763519
3236,0.02331684,-1.632330313
3237,0.056505252,-1.247911186
3238,0.028875228,-1.539474578
3239,0.263130367,-0.579829029
3240,0.060799185,-1.216102241
3241,0.012878108,-1.890147943
3242,0.032298338,-1.490819829
3243,0.235858202,-0.627349017
3244,1.180344582,0.072008811
3245,0.01,-2
3246,0.013837595,-1.85893937
3247,0.08647199,-1.063124548
3248,0.168646112,-0.773023666
3249,0.011735568,-1.930495892
3250,0.061074317,-1.214141385
3251,0.002135498,-2.67050074
3252,0.065140769,-1.18614712
3253,0.011251098,-1.948805074
3254,0.492048681,-0.307991928
3255,0.006798826,-2.167566093
3256,0.091977634,-1.036317768
3257,0.006446519,-2.190674737
3258,0.01,-2
3259,0.311622769,-0.506370818
3260,0.366096109,-0.436404887
3261,0.007639005,-2.116963188
3262,1.049694777,0.021063036
3263,0.004277129,-2.368847632
3264,0.23351194,-0.631690909
3265,0.045422867,-1.342725458
3266,1.318816066,0.120184229
3267,0.050882038,-1.293435504
3268,0.011093133,-1.954945775
3269,0.119617283,-0.922206065
3270,0.202974334,-0.692558874
3271,0.021664979,-1.664241729
3272,0.802165926,-0.09573579
3273,0.008019865,-2.095832916
3274,0.002918986,-2.534768002
3275,0.087269917,-1.059135436
3276,0.01,-2
3277,0.534088194,-0.272387022
3278,0.112615518,-0.94840176
3279,0.094855368,-1.022938086
3280,0.041435402,-1.382628445
3281,0.212640807,-0.672353388
3282,0.344543993,-0.462755317
3283,0.007078451,-2.150061764
3284,0.045270436,-1.344185327
3285,0.292264879,-0.53422337
3286,0.543070614,-0.265143696
3287,0.094789661,-1.023239028
3288,0.071262233,-1.147140573
3289,0.128695309,-0.890437282
3290,0.383768916,-0.415930204
3291,1.292334676,0.111374997
3292,0.476778179,-0.321683629
3293,0.050445981,-1.297173425
3294,0.185898826,-0.730723354
3295,0.075992145,-1.119231299
3296,0.020735161,-1.68329258
3297,0.068571292,-1.163857668
3298,0.37620002,-0.424581185
3299,0.138065219,-0.859915714
3300,0.290093184,-0.537462476
3301,0.267756432,-0.572260087
3302,0.002147156,-2.668136439
3303,0.140544772,-0.852185304
3304,0.001527215,-2.816099685
3305,0.041433569,-1.382647655
3306,0.06245736,-1.204416375
3307,0.135074317,-0.869427218
3308,0.065732673,-1.182218708
3309,0.019930108,-1.700490358
3310,0.213158399,-0.671297551
3311,0.004395586,-2.356983267
3312,0.007816442,-2.106990874
3313,0.217365265,-0.662809855
3314,0.43986854,-0.356677099
3315,0.073546201,-1.133439756
3316,0.077338174,-1.111606086
3317,0.038199656,-1.417940551
3318,0.001214482,-2.915608998
3319,0.029752152,-1.526481615
3320,2.306820393,0.363013782
3321,0.84495616,-0.073165824
3322,0.107638702,-0.968031549
3323,0.016810542,-1.774418285
3324,1.173937559,0.069644998
3325,0.14357546,-0.842919784
3326,0.636066794,-0.196497276
3327,0.103316888,-0.985828683
3328,0.123379827,-0.908755845
3329,0.131142437,-0.882256749
3330,0.064903177,-1.187734042
3331,0.140708312,-0.851680246
3332,1.75475347,0.24421611
3333,0.947533071,-0.023405623
3334,0.11411123,-0.942671614
3335,0.477277339,-0.321229186
3336,0.140918523,-0.851031917
3337,0.173899561,-0.759701514
3338,0.003350599,-2.474877579
3339,0.014196711,-1.847812269
3340,0.060593653,-1.217572861
3341,0.046127189,-1.336043011
3342,0.403891265,-0.393735539
3343,0.970131576,-0.01316936
3344,0.036427166,-1.438574611
3345,0.506983638,-0.295006057
3346,0.335885286,-0.47380902
3347,0.118997388,-0.924462573
3348,0.005036405,-2.297879329
3349,0.00622074,-2.206157931
3350,0.011218565,-1.950062707
3351,0.59981221,-0.221984698
3352,0.07256043,-1.139300155
3353,0.070130736,-1.154091606
3354,0.124355309,-0.90533567
3355,0.0365921,-1.436612668
3356,0.004040413,-2.393574283
3357,0.001727637,-2.762547381
3358,0.282245249,-0.54937336
3359,0.290074617,-0.537490273
3360,0.007148404,-2.145790902
3361,0.17207168,-0.7642906
3362,0.01781545,-1.749203198
3363,0.066211991,-1.179063353
3364,0.072456203,-1.139924426
3365,0.01021597,-1.990720401
3366,0.140923798,-0.851015661
3367,0.020453606,-1.689230118
3368,0.004408878,-2.355671892
3369,0.506578207,-0.295353497
3370,0.084490418,-1.073192539
3371,0.149092257,-0.826544911
3372,0.013779631,-1.860762416
3373,0.026552849,-1.575888882
3374,0.285073638,-0.545042942
3375,0.012025123,-1.919910456
3376,0.144085154,-0.841380765
3377,0.113488331,-0.945048789
3378,0.266626865,-0.574096094
3379,0.098241374,-1.007705573
3380,0.059775379,-1.223477665
3381,0.010816279,-1.965922124
3382,0.000461234,-3.336079085
3383,0.031871073,-1.496603316
3384,0.105529636,-0.976625559
3385,0.049512267,-1.305287187
3386,0.52313298,-0.2813879
3387,0.233097315,-0.632462729
3388,0.584446311,-0.233255378
3389,0.198818833,-0.70154248
3390,0.115791693,-0.936322595
3391,0.024412263,-1.612391957
3392,0.095094629,-1.021844013
3393,1.146965742,0.059550446
3394,0.028211728,-1.549570316
3395,0.810622692,-0.091181243
3396,0.101864047,-0.991979072
3397,0.49460116,-0.305744869
3398,0.155828968,-0.807351806
3399,0.178232521,-0.74901305
3400,0.005483111,-2.26097297
3401,0.01893785,-1.722669319
3402,0.780910254,-0.107398875
3403,0.109542914,-0.960415711
3404,0.005009481,-2.300207288
3405,0.678007662,-0.168765398
3406,0.313657582,-0.50354421
3407,0.217313662,-0.662912969
3408,0.001620648,-2.790311406
3409,0.106758088,-0.971599213
3410,0.232528076,-0.633524603
3411,0.155977175,-0.806938951
3412,0.001601843,-2.795380071
3413,0.000724649,-3.139872269
3414,0.090891659,-1.041475968
3415,0.002751614,-2.560412421
3416,0.038628925,-1.413087382
3417,0.000289994,-3.537610768
3418,0.00091094,-3.040510228
3419,0.142055884,-0.847540773
3420,0.202501878,-0.693570944
3421,0.047552075,-1.322830525
3422,0.05755008,-1.239954067
3423,0.000486732,-3.312709871
3424,0.009016394,-2.044967134
3425,0.027797092,-1.556000639
3426,0.732853293,-0.134982956
3427,0.364936084,-0.437783193
3428,0.150875241,-0.821382024
3429,0.035655241,-1.447876618
3430,0.176632971,-0.752928227
3431,0.094239779,-1.025765742
3432,0.00165897,-2.780161431
3433,0.362212151,-0.441036984
3434,0.03924131,-1.406256501
3435,0.130892307,-0.883085879
3436,0.461971283,-0.33538502
3437,0.002975919,-2.526378886
3438,0.04578289,-1.339296795
3439,0.287427962,-0.541470985
3440,0.150859967,-0.821425992
3441,0.07282979,-1.13769094
3442,0.039424114,-1.404238059
3443,0.022933608,-1.639527617
3444,0.02105901,-1.676562046
3445,0.068742916,-1.16277205
3446,0.005185132,-2.28524019
3447,0.142568424,-0.84597665
3448,0.001719307,-2.7646465
3449,0.016019683,-1.795346073
3450,0.477162331,-0.321333848
3451,0.044860877,-1.34813224
3452,0.512666345,-0.290165192
3453,0.405075133,-0.392464417
3454,0.10049513,-0.997854984
3455,0.047724273,-1.321260678
3456,0.207439184,-0.683109204
3457,0.010795877,-1.966742059
3458,0.068318479,-1.165461813
3459,0.173112929,-0.761670496
3460,0.026467174,-1.577292423
3461,0.045030352,-1.346494661
3462,0.444617003,-0.352013933
3463,0.002053059,-2.687598534
3464,0.039525989,-1.40311725
3465,0.061656639,-1.210020153
3466,0.002560553,-2.591666207
3467,1.264123321,0.101789443
3468,0.001191859,-2.923775071
3469,0.027553819,-1.559818197
3470,0.31651026,-0.499612207
3471,0.040957101,-1.387670794
3472,0.02521209,-1.598391143
3473,0.034845654,-1.457851381
3474,0.04746386,-1.323636942
3475,0.00059158,-3.227986603
3476,0.240507305,-0.618871729
3477,0.01,-2
3478,0.37019223,-0.431572701
3479,0.164109573,-0.784866085
3480,0.012454473,-1.90467463
3481,0.719110966,-0.143204089
3482,0.082258463,-1.08481941
3483,0.041602939,-1.380875984
3484,0.251480639,-0.599495445
3485,0.032959938,-1.482013613
3486,0.001308062,-2.883371633
3487,0.002176894,-2.662162743
3488,0.444309115,-0.352314777
3489,0.190078586,-0.721066807
3490,0.019742418,-1.704599655
3491,0.099296518,-1.003065982
3492,0.000445148,-3.351495966
3493,0.1419871,-0.84775111
3494,0.006156054,-2.210697589
3495,0.006926573,-2.159481592
3496,0.01,-2
3497,0.00887119,-2.052018107
3498,0.070306204,-1.153006348
3499,0.027192855,-1.565545189
3500,0.001146136,-2.940763726
3501,0.058295958,-1.234361558
3502,0.189190343,-0.723101035
3503,0.010188947,-1.991870678
3504,0.135450527,-0.868219301
3505,0.334215671,-0.475973191
3506,3.03E-05,-4.518862758
3507,0.062457584,-1.20441482
3508,0.036162872,-1.441737087
3509,0.020174775,-1.695191294
3510,0.521784127,-0.282509137
3511,0.19738853,-0.704678088
3512,0.03075166,-1.512131429
3513,0.008697012,-2.060629909
3514,0.083267637,-1.079523762
3515,0.432928324,-0.363584
3516,0.033993006,-1.468610432
3517,0.161652744,-0.791416919
3518,0.253418475,-0.596161726
3519,1.777519107,0.249814278
3520,0.065312199,-1.185005692
3521,0.037539445,-1.425512154
3522,0.277556717,-0.556648257
3523,0.014023693,-1.853137596
3524,0.068532556,-1.164103068
3525,0.21339725,-0.670811182
3526,0.095704168,-1.019069148
3527,0.774667025,-0.11088493
3528,0.317851514,-0.497775716
3529,0.139575318,-0.855191376
3530,0.316918343,-0.499052623
3531,0.237584606,-0.624181703
3532,0.298863441,-0.524527208
3533,0.107469454,-0.968714956
3534,0.065493762,-1.183800059
3535,0.018741082,-1.72720533
3536,0.296970665,-0.527286448
3537,0.013541508,-1.868332984
3538,0.017843671,-1.748515789
3539,0.012771715,-1.893750767
3540,0.036440156,-1.438419768
3541,1.464044213,0.165554192
3542,0.198561028,-0.702105988
3543,0.123228706,-0.90928811
3544,0.003280498,-2.484060211
3545,0.140012234,-0.853834013
3546,0.000904866,-3.0434158
3547,0.00339337,-2.469368819
3548,0.405116796,-0.39241975
3549,0.055638067,-1.254627964
3550,0.126304165,-0.89858233
3551,1.034788251,0.014851489
3552,0.008612394,-2.064876093
3553,0.127761081,-0.893601423
3554,0.857303798,-0.066865252
3555,0.062363062,-1.205072569
3556,0.015246397,-1.816832779
3557,0.557991803,-0.253372181
3558,0.01083444,-1.965193545
3559,0.114575885,-0.940906779
3560,0.956599295,-0.019269943
3561,0.005819994,-2.235077426
3562,0.081486627,-1.088913656
3563,0.096436635,-1.015757954
3564,0.085777916,-1.066624509
3565,0.143632352,-0.842747727
3566,0.079027668,-1.102220835
3567,0.009610694,-2.017245255
3568,0.011505324,-1.939101132
3569,0.018372711,-1.735826761
3570,0.040149275,-1.39632229
3571,0.038113251,-1.418924001
3572,0.003923221,-2.406357276
3573,0.13647756,-0.864938751
3574,0.01,-2
3575,0.023523422,-1.628499501
3576,0.196520761,-0.706591564
3577,0.017100859,-1.766982063
3578,0.009780699,-2.009630089
3579,0.46888864,-0.328930289
3580,0.428168565,-0.368385221
3581,0.157457113,-0.802837715
3582,0.005778157,-2.238210651
3583,0.033888489,-1.469947795
3584,0.021026792,-1.677226981
3585,0.069391854,-1.158691508
3586,0.095110558,-1.02177127
3587,7.65E-05,-4.116171471
3588,0.004395586,-2.356983267
3589,0.015893679,-1.798775559
3590,0.148058385,-0.829566993
3591,0.007066259,-2.150810467
3592,0.031573925,-1.500671425
3593,0.116672978,-0.933029718
3594,0.01,-2
3595,0.000431325,-3.365194992
3596,0.00548157,-2.261095033
3597,0.030368723,-1.51757347
3598,0.059255667,-1.227270109
3599,0.178946763,-0.747276153
3600,0.050260648,-1.298771915
3601,0.013798325,-1.86017362
3602,0.030940531,-1.50947224
3603,0.551345825,-0.25857591
3604,0.01,-2
3605,0.01,-2
3606,0.08711303,-1.059916879
3607,0.253709137,-0.595663891
3608,0.201287106,-0.696184045
3609,0.077671669,-1.10973736
3610,0.001728709,-2.762278231
3611,0.078891844,-1.102967895
3612,0.044161823,-1.354953011
3613,0.321353465,-0.493017013
3614,0.887987852,-0.051592975
3615,0.003967629,-2.401468913
3616,0.07880073,-1.103469757
3617,0.013484231,-1.87017381
3618,0.147462651,-0.831317962
3619,0.022237588,-1.652912326
3620,0.2483937,-0.604859424
3621,0.075335421,-1.123000782
3622,0.000103349,-3.985693244
3623,0.016659666,-1.778333714
3624,0.000187975,-3.72589902
3625,0.017448379,-1.758244921
3626,0.017616821,-1.754072447
3627,0.604618132,-0.218518833
3628,0.00990547,-2.00412493
3629,0.014127836,-1.849924366
3630,0.951978922,-0.021372667
3631,0.229592636,-0.639042045
3632,0.760726094,-0.118771686
3633,0.042020921,-1.376534437
3634,0.230542466,-0.637249066
3635,0.515113115,-0.288097392
3636,0.14281626,-0.845222343
3637,0.03940108,-1.404491869
3638,0.011000818,-1.958575034
3639,0.009868996,-2.005727017
3640,0.971731663,-0.012453646
3641,0.181786701,-0.740437892
3642,0.025838668,-1.587729886
3643,0.010634301,-1.973291042
3644,0.193074867,-0.714274255
3645,0.052139506,-1.28283309
3646,0.078336559,-1.106035508
3647,0.016245371,-1.789270373
3648,0.000846504,-3.072370776
3649,0.056901511,-1.244876202
3650,0.085822552,-1.066398573
3651,0.099995837,-1.000018082
3652,0.151492804,-0.819607995
3653,0.033877887,-1.470083687
3654,0.574661732,-0.240587723
3655,0.008109146,-2.091024891
3656,0.094206035,-1.025921274
3657,0.058540411,-1.232544231
3658,0.059222072,-1.227516399
3659,0.058918897,-1.229745392
3660,0.012606456,-1.89940699
3661,0.00241322,-2.617403125
3662,0.011491418,-1.939626382
3663,0.337501734,-0.471723991
3664,0.442384541,-0.354200058
3665,0.43370083,-0.362809747
3666,0.012376648,-1.907396947
3667,0.225362197,-0.647118933
3668,0.411907524,-0.385200275
3669,0.022338431,-1.650947328
3670,0.010906843,-1.962300957
3671,0.188432634,-0.724843881
3672,0.266836941,-0.573754046
3673,0.135207102,-0.869000497
3674,0.014465462,-1.839667679
3675,6.85E-05,-4.164036946
3676,0.519043922,-0.28479589
3677,0.022797402,-1.642114643
3678,0.55128026,-0.258627558
3679,0.113015182,-0.94686321
3680,0.112952046,-0.947105898
3681,0.001479722,-2.829819739
3682,0.056200009,-1.250263616
3683,0.016818747,-1.774206364
3684,0.449927479,-0.346857482
3685,0.01008522,-1.996314644
3686,0.224038646,-0.649677061
3687,0.025046432,-1.601254126
3688,0.166587114,-0.778358595
3689,0.294611126,-0.530750856
3690,0.003622638,-2.440975082
3691,0.71341002,-0.146660795
3692,0.397920251,-0.400203958
3693,0.013633471,-1.865393562
3694,0.005246324,-2.280144892
3695,0.034489386,-1.46231454
3696,0.45486939,-0.342113288
3697,0.019113295,-1.718664442
3698,0.014711707,-1.832336936
3699,0.038496103,-1.414583231
3700,0.016653569,-1.778492668
3701,0.002283705,-2.641359921
3702,0.661608577,-0.179398873
3703,0.035078757,-1.45495581
3704,0.029123276,-1.535759767
3705,0.003079912,-2.511461735
3706,0.117544591,-0.929797349
3707,0.000973585,-3.011626124
3708,0.141812086,-0.848286754
3709,0.0057458,-2.240649514
3710,0.071534835,-1.145482421
3711,9.92E-05,-4.003588112
3712,0.012269967,-1.911156597
3713,0.476721197,-0.321735537
3714,0.002435815,-2.613355773
3715,0.01,-2
3716,0.004871049,-2.312377505
3717,0.00368452,-2.433619134
3718,0.005329093,-2.273346704
3719,0.093825705,-1.027678162
3720,0.062443137,-1.204515286
3721,0.779113829,-0.108399087
3722,0.001863887,-2.729580351
3723,0.041127466,-1.385868052
3724,0.006518056,-2.185881903
3725,0.256621331,-0.590707247
3726,0.139772803,-0.854577327
3727,0.986565888,-0.005873905
3728,0.000700943,-3.154317082
3729,0.01,-2
3730,0.01,-2
3731,0.151441172,-0.819756039
3732,0.004535507,-2.343374164
3733,0.123526283,-0.908240628
3734,0.868736565,-0.061111899
3735,0.035703097,-1.447294116
3736,0.465824366,-0.331777799
3737,0.002957972,-2.529005976
3738,0.030192928,-1.520094763
3739,0.166826248,-0.777735617
3740,0.030214211,-1.519788743
3741,0.214527473,-0.668517083
3742,0.112192787,-0.950035063
3743,0.038751867,-1.411707373
3744,0.019055519,-1.719979212
3745,0.091616787,-1.038024943
3746,0.006332807,-2.198403763
3747,0.030095072,-1.521504607
3748,0.016247131,-1.78922332
3749,1.161784291,0.0651255
3750,0.031462573,-1.50220577
3751,0.137675554,-0.861143169
3752,0.004238788,-2.3727583
3753,0.122525416,-0.911773813
3754,0.185680136,-0.731234554
3755,0.059986692,-1.221945087
3756,0.056391008,-1.248790141
3757,0.468452811,-0.32933415
3758,0.261111289,-0.583174351
3759,0.000370791,-3.430870398
3760,0.169237792,-0.771502648
3761,0.067309029,-1.171926672
3762,0.142129406,-0.847316058
3763,0.13880156,-0.857605653
3764,0.064118944,-1.193013638
3765,0.032007895,-1.494742881
3766,0.026003497,-1.584968248
3767,0.001229841,-2.910151063
3768,0.077335082,-1.11162345
3769,0.026542168,-1.576063604
3770,0.000492809,-3.307321429
3771,0.084706761,-1.072081925
3772,0.043630965,-1.360205181
3773,0.004617386,-2.335603859
3774,0.026648151,-1.574332923
3775,0.30958128,-0.509225309
3776,0.087674595,-1.05712623
3777,0.026356297,-1.579115614
3778,0.053715732,-1.269898502
3779,0.054964792,-1.259915411
3780,0.099003308,-1.004350296
3781,0.008852404,-2.052938793
3782,0.003075633,-2.512065427
3783,0.051884316,-1.284963905
3784,0.206351042,-0.685393334
3785,0.044498585,-1.351653797
3786,0.004310484,-2.365474005
3787,0.004245792,-2.37204128
3788,0.100658014,-0.997151641
3789,0.297535837,-0.526460718
3790,0.212269977,-0.673111428
3791,0.098222144,-1.007790591
3792,0.033829372,-1.470706059
3793,0.03123186,-1.505402155
3794,0.01,-2
3795,0.180035233,-0.744642494
3796,0.209280282,-0.679271688
3797,0.249485075,-0.602955429
3798,0.042861614,-1.367931475
3799,0.073356234,-1.134562976
3800,0.049497969,-1.305412617
3801,0.668302417,-0.175026968
3802,1.066350579,0.027900009
3803,0.030751083,-1.512139584
3804,0.005905679,-2.228730165
3805,0.003096669,-2.509105281
3806,0.2814188,-0.550646893
3807,4.61E-05,-4.33598897
3808,0.037474111,-1.426268664
3809,0.335628957,-0.474140577
3810,0.038483828,-1.414721732
3811,0.040215693,-1.395604439
3812,0.042304698,-1.373611397
3813,0.068366684,-1.165155484
3814,0.01305603,-1.884188875
3815,0.007679937,-2.114642346
3816,0.729011774,-0.137265457
3817,0.002990657,-2.524233394
3818,0.029322179,-1.532803759
3819,0.154546201,-0.810941665
3820,0.249397486,-0.603107928
3821,0.018371074,-1.735865465
3822,0.451981783,-0.344879069
3823,0.030092413,-1.521542992
3824,0.010173725,-1.992520007
3825,0.142803967,-0.845259728
3826,0.137917668,-0.860380096
3827,0.101488657,-0.993582493
3828,0.006810429,-2.166825528
3829,0.004190118,-2.377773741
3830,0.120247044,-0.919925592
3831,0.434507251,-0.362002972
3832,0.359624773,-0.444150399
3833,0.05309689,-1.274930912
3834,0.113739662,-0.944088067
3835,0.125417128,-0.901643148
3836,0.107460245,-0.968752172
3837,0.197838455,-0.703689287
3838,0.006968007,-2.156891424
3839,0.000611833,-3.213366892
3840,0.076355472,-1.117159833
3841,0.090735666,-1.042221967
3842,0.094296299,-1.025505353
3843,1.007415414,0.003208591
3844,0.059784364,-1.223412387
3845,0.414680243,-0.382286656
3846,0.020676546,-1.684522012
3847,0.00792147,-2.1011942
3848,0.141539663,-0.849121843
3849,0.037135553,-1.430210109
3850,0.306546807,-0.513503203
3851,0.036199089,-1.441302357
3852,0.014706303,-1.83249648
3853,0.157242507,-0.803430041
3854,0.017031714,-1.768741636
3855,2.125208616,0.327401568
3856,0.445069909,-0.351571767
3857,0.206012622,-0.686106171
3858,0.05618716,-1.250362916
3859,0.01,-2
3860,0.182315841,-0.739175594
3861,0.033530846,-1.474555486
3862,0.023507703,-1.628789803
3863,0.147459671,-0.83132674
3864,0.033099957,-1.480172573
3865,0.741749704,-0.129742618
3866,0.14884688,-0.827260265
3867,0.01211334,-1.916736086
3868,0.031899132,-1.496221137
3869,0.114168547,-0.942453526
3870,0.074673623,-1.126832778
3871,1.131996274,0.053844997
3872,0.101528935,-0.993410169
3873,0.065461718,-1.184012604
3874,0.053091463,-1.274975309
3875,0.044107988,-1.355482748
3876,0.026908588,-1.570109096
3877,0.0082424,-2.083946294
3878,0.00141949,-2.847867672
3879,0.014398017,-1.841697319
3880,0.052497346,-1.279862652
3881,0.103262484,-0.986057432
3882,0.393553883,-0.404995798
3883,0.013213098,-1.878995342
3884,0.564574778,-0.248278528
3885,0.003760649,-2.424737239
3886,0.230706602,-0.636939977
3887,0.061269432,-1.212756144
3888,0.002364223,-2.626311625
3889,0.001974777,-2.70448187
3890,0.022726903,-1.643459747
3891,0.006104396,-2.214357287
3892,0.085188344,-1.069619823
3893,0.003460611,-2.460847189
3894,0.38499558,-0.414544257
3895,0.349995017,-0.455938139
3896,0.200836584,-0.697157174
3897,0.01,-2
3898,0.058746926,-1.23101485
3899,0.003434594,-2.464124561
3900,0.00184592,-2.733787126
3901,0.116152301,-0.934972181
3902,0.002550565,-2.593363575
3903,0.02508503,-1.600585373
3904,0.253448635,-0.596110043
3905,0.405293584,-0.392230271
3906,0.316381931,-0.499788327
3907,0.215702653,-0.666144513
3908,0.01627868,-1.788380803
3909,0.001175547,-2.929760082
3910,0.045725495,-1.339841588
3911,0.173015669,-0.761914564
3912,0.023073988,-1.636877337
3913,0.032570232,-1.487179152
3914,0.076717883,-1.115103388
3915,0.075450398,-1.122338465
3916,0.001484127,-2.828529031
3917,0.022683904,-1.644282207
3918,0.169974178,-0.76961705
3919,0.004750869,-2.323226923
3920,0.314048558,-0.503003196
3921,0.02721397,-1.565208095
3922,0.100763649,-0.996696115
3923,0.952175677,-0.021282917
3924,0.336525679,-0.472981791
3925,0.266611874,-0.574120512
3926,0.225303486,-0.647232089
3927,0.763820887,-0.11700847
3928,0.308316112,-0.51100378
3929,0.038491398,-1.414636314
3930,0.094753884,-1.02340298
3931,0.007935544,-2.10042327
3932,0.085888736,-1.066063789
3933,0.008578474,-2.066589976
3934,0.032927528,-1.482440872
3935,0.187228516,-0.727628006
3936,0.000768009,-3.114633761
3937,0.070998885,-1.148748473
3938,0.508804083,-0.293449412
3939,0.253574938,-0.595893673
3940,0.019261228,-1.71531603
3941,0.824123025,-0.084007952
3942,0.212699875,-0.672232765
3943,0.386896938,-0.412404707
3944,0.363054931,-0.44002766
3945,0.040194165,-1.395836989
3946,0.656462431,-0.182790123
3947,0.074369445,-1.128605457
3948,0.129493564,-0.887751815
3949,0.001938727,-2.71248324
3950,0.035335053,-1.451794256
3951,0.069095306,-1.160551455
3952,0.01,-2
3953,0.270489365,-0.567849806
3954,2.329768419,0.367312754
3955,0.374292225,-0.426789195
3956,0.369150847,-0.432796131
3957,0.012007692,-1.920540464
3958,0.009020765,-2.044756616
3959,0.091955014,-1.036424587
3960,0.070966125,-1.148948911
3961,0.066005222,-1.180421701
3962,0.017765796,-1.750415334
3963,0.06375853,-1.195461706
3964,0.095155761,-1.021564915
3965,0.660246909,-0.180293624
3966,0.015596556,-1.806971278
3967,0.001767622,-2.752610612
3968,0.106285498,-0.97352599
3969,0.005628096,-2.249638472
3970,0.003541271,-2.450840784
3971,0.017215813,-1.764072474
3972,0.062284768,-1.205618151
3973,0.25693661,-0.590174011
3974,0.144968987,-0.838724897
3975,0.029357024,-1.532287979
3976,0.003106294,-2.507757382
3977,0.083578981,-1.077902926
3978,0.060165633,-1.220651513
3979,0.084857792,-1.071308274
3980,0.01,-2
3981,0.017431157,-1.758673793
3982,0.0865307,-1.062829781
3983,0.04259422,-1.370649325
3984,0.019454153,-1.710987667
3985,0.000390811,-3.408033341
3986,0.021872835,-1.660094919
3987,0.015845338,-1.800098496
3988,0.035409272,-1.450883006
3989,0.12886624,-0.889860842
3990,0.394823551,-0.40359695
3991,0.783965886,-0.105702835
3992,0.387896627,-0.411283997
3993,0.022699868,-1.643976662
3994,0.28714776,-0.541894567
3995,0.002861455,-2.543413067
3996,0.234674543,-0.629534019
3997,0.040372673,-1.393912491
3998,0.544905663,-0.263678679
3999,0.890747726,-0.050245278
4000,0.026539499,-1.576107281
4001,0.14578332,-0.836292163
4002,0.060943324,-1.215073861
4003,0.004112597,-2.385883885
4004,0.035332061,-1.451831024
4005,0.002504904,-2.601208864
4006,0.585133016,-0.232745396
4007,0.10929352,-0.961405585
4008,0.109338187,-0.961228133
4009,0.089635812,-1.047518444
4010,0.080217361,-1.095731627
4011,0.715450168,-0.14542061
4012,0.037378229,-1.427381277
4013,0.061962798,-1.207868978
4014,0.023602247,-1.627046645
4015,0.704736888,-0.151972995
4016,0.11398232,-0.943162508
4017,2.702905655,0.431830887
4018,0.355062902,-0.449694702
4019,0.072072163,-1.142232443
4020,0.021868287,-1.660185242
4021,0.001576015,-2.802439518
4022,0.013134743,-1.881578418
4023,0.012786075,-1.893262768
4024,0.860439539,-0.065279641
4025,0.164203554,-0.784617446
4026,0.53135252,-0.274617255
4027,0.088096902,-1.055039365
4028,0.040396605,-1.393655136
4029,0.005779342,-2.238121585
4030,0.001436989,-2.842546645
4031,0.03400084,-1.468510353
4032,0.01,-2
4033,0.449765861,-0.347013512
4034,0.043488763,-1.361622943
4035,0.01,-2
4036,0.515787125,-0.287529503
4037,0.183684617,-0.735927212
4038,0.057441581,-1.240773615
4039,0.511783957,-0.290913332
4040,0.933916211,-0.029692086
4041,0.175523981,-0.755663538
4042,0.031329721,-1.50404347
4043,0.024902608,-1.603755163
4044,0.272844017,-0.564085566
4045,0.006820493,-2.166184238
4046,0.003508842,-2.454836206
4047,0.488853723,-0.310821073
4048,0.027399914,-1.562250795
4049,0.013594429,-1.866639029
4050,0.028736124,-1.541571814
4051,0.062356003,-1.205121733
4052,0.058610678,-1.232023257
4053,0.073796481,-1.131964348
4054,0.029807463,-1.525674982
4055,0.125157565,-0.902542895
4056,0.001242581,-2.905675434
4057,0.026124518,-1.582951708
4058,0.19724153,-0.705001638
4059,0.075135842,-1.124152843
4060,0.050383076,-1.297715321
4061,0.011059768,-1.956253964
4062,0.022327241,-1.651164948
4063,0.002448658,-2.61107191
4064,1.698137641,0.229972889
4065,0.01,-2
4066,0.060809392,-1.216029335
4067,1.556686401,0.192201132
4068,0.039060764,-1.408259266
4069,7.87E-05,-4.104163034
4070,0.078972697,-1.102523029
4071,0.012293519,-1.9103238
4072,0.152858257,-0.815711096
4073,0.769601703,-0.11373398
4074,0.064164221,-1.192707072
4075,0.054183561,-1.266132453
4076,0.386397511,-0.41296568
4077,0.00445018,-2.351622458
4078,0.099154241,-1.003688704
4079,0.095623568,-1.019435057
4080,0.112675488,-0.948170552
4081,0.025843546,-1.5876479
4082,0.033867978,-1.470210737
4083,0.313295543,-0.504045783
4084,0.111472942,-0.952830537
4085,0.568366945,-0.245371188
4086,0.741101265,-0.130122445
4087,0.034654178,-1.460244402
4088,0.038073432,-1.419377977
4089,0.226235822,-0.645438628
4090,0.257104099,-0.589891
4091,0.181168184,-0.74191807
4092,0.044974167,-1.347036873
4093,6.32E-05,-4.199427735
4094,0.007262615,-2.138906949
4095,0.207056537,-0.683911053
4096,0.009641037,-2.015876236
4097,0.002447231,-2.611325081
4098,0.020491214,-1.688432301
4099,0.082135156,-1.085470915
4100,0.420868188,-0.3758539
4101,0.083931886,-1.07607302
4102,0.006464996,-2.189431746
4103,0.028630363,-1.543173148
4104,0.01,-2
4105,0.056368925,-1.24896025
4106,0.008643596,-2.063305565
4107,0.02488726,-1.604022914
4108,0.160572097,-0.794329922
4109,0.090586722,-1.042935456
4110,0.000696178,-3.157279522
4111,0.104970276,-0.978933659
4112,0.126648188,-0.897401021
4113,0.01,-2
4114,1.073462248,0.030786776
4115,0.013157215,-1.88083603
4116,0.873544216,-0.058715107
4117,0.023751615,-1.624306862
4118,0.031211292,-1.505688248
4119,0.437941283,-0.358584114
4120,0.03019478,-1.520068132
4121,0.000801123,-3.096300747
4122,0.168827668,-0.772556379
4123,0.241599828,-0.616903379
4124,0.017641535,-1.753463629
4125,0.307249516,-0.512508792
4126,0.114555687,-0.940983347
4127,0.035675488,-1.447630072
4128,0.007818453,-2.106879169
4129,0.05793985,-1.237022635
4130,0.013421542,-1.872197585
4131,0.046847619,-1.329312476
4132,0.060301106,-1.219674719
4133,0.414648741,-0.382319648
4134,0.029198188,-1.534644094
4135,0.008228686,-2.084669525
4136,0.000749784,-3.125064001
4137,0.091448829,-1.038821853
4138,0.059152525,-1.228026713
4139,0.00580352,-2.23630849
4140,0.042121846,-1.375492602
4141,0.000128023,-3.89271341
4142,0.17724143,-0.751434755
4143,0.049815699,-1.302633767
4144,0.005145758,-2.288550609
4145,0.767441809,-0.114954545
4146,0.168962792,-0.772208924
4147,0.05614952,-1.250653952
4148,0.650841534,-0.18652474
4149,0.002226376,-2.652401493
4150,3.40329504,0.531899601
4151,0.016725669,-1.77661651
4152,0.131081998,-0.882456946
4153,0.000695344,-3.157800032
4154,0.132931486,-0.876372141
4155,0.276479572,-0.558336951
4156,0.085561149,-1.067723393
4157,0.004427749,-2.353817033
4158,0.142611727,-0.845844761
4159,0.121715344,-0.914654667
4160,0.056851059,-1.24526144
4161,0.01,-2
4162,0.09540502,-1.020428774
4163,0.146234006,-0.834951624
4164,0.010843402,-1.96483445
4165,0.034494452,-1.462250748
4166,0.161751524,-0.79115162
4167,0.002863357,-2.543124525
4168,0.028285781,-1.548431827
4169,0.007483426,-2.125899558
4170,0.01,-2
4171,0.261737257,-0.582134453
4172,0.009536308,-2.02061972
4173,0.023951821,-1.620661462
4174,0.017448964,-1.758230363
4175,0.332945764,-0.477626506
4176,0.444577098,-0.352052913
4177,0.341725081,-0.466323145
4178,0.56669873,-0.246647761
4179,0.509897649,-0.29251699
4180,0.000207879,-3.682188563
4181,0.09575367,-1.018844573
4182,0.040509712,-1.392440845
4183,0.733358383,-0.134683739
4184,0.004314044,-2.36511538
4185,0.012284098,-1.910656721
4186,0.01,-2
4187,0.187378764,-0.72727963
4188,0.046983544,-1.328054229
4189,8.34E-06,-5.078593659
4190,0.091713481,-1.037566824
4191,0.015806265,-1.801170736
4192,0.018338302,-1.736640876
4193,0.110435173,-0.956892584
4194,0.004970574,-2.303593431
4195,0.049582604,-1.304670666
4196,0.054163009,-1.266297217
4197,0.047068957,-1.327265423
4198,0.008901319,-2.050545612
4199,0.46351546,-0.333935775
4200,0.166830987,-0.777723282
4201,0.125651807,-0.900831263
4202,0.016692374,-1.777481896
4203,0.044695251,-1.349738622
4204,0.017489612,-1.757219823
4205,0.008124162,-2.090221401
4206,1.44E-05,-4.840907652
4207,0.809099078,-0.091998294
4208,0.006329727,-2.198615028
4209,0.007560568,-2.12144558
4210,0.01,-2
4211,0.129512519,-0.887688251
4212,0.061881561,-1.208438741
4213,0.006574548,-2.182134109
4214,0.05509612,-1.258878987
4215,0.091725446,-1.037510167
4216,0.008146984,-2.089003159
4217,0.281929314,-0.549859765
4218,0.007841991,-2.105573646
4219,0.035286605,-1.45239012
4220,0.02973653,-1.526709711
4221,1.063732982,0.026832625
4222,0.448728114,-0.34801672
4223,1.217137814,0.085339755
4224,0.017743662,-1.750956744
4225,0.032070469,-1.493894687
4226,0.017313063,-1.761626087
4227,0.025408868,-1.595014687
4228,1.018484592,0.007954463
4229,0.029648814,-1.527992669
4230,0.021885082,-1.659851819
4231,0.025423512,-1.594764459
4232,0.802134573,-0.095752764
4233,0.240493432,-0.61889678
4234,0.003252456,-2.487788513
4235,0.173585445,-0.760486694
4236,0.340694368,-0.467635046
4237,1.270605445,0.104010712
4238,0.333610862,-0.476759817
4239,0.001873406,-2.727368039
4240,0.64980489,-0.187217025
4241,0.012788075,-1.893194825
4242,0.041786227,-1.378966837
4243,0.067767426,-1.168979007
4244,0.23616749,-0.626779885
4245,0.092062548,-1.03591701
4246,0.002481954,-2.605206242
4247,0.059481241,-1.22561998
4248,0.238591403,-0.622345209
4249,0.025563892,-1.592373026
4250,0.01598132,-1.796387344
4251,0.005930565,-2.226903908
4252,0.147594824,-0.830928871
4253,0.020369394,-1.691021897
4254,0.012919297,-1.888761134
4255,0.085953392,-1.06573698
4256,0.006948947,-2.158080973
4257,0.118927956,-0.924716047
4258,1.271806002,0.10442087
4259,0.186630949,-0.729016335
4260,0.002583739,-2.587751301
4261,0.092166051,-1.035429019
4262,0.356333017,-0.448143935
4263,0.032617539,-1.486548807
4264,0.014627009,-1.83484448
4265,0.011646846,-1.933791655
4266,0.056537695,-1.2476619
4267,0.000573947,-3.24112805
4268,1.256979942,0.099328348
4269,0.39927268,-0.398730405
4270,0.013554914,-1.867903236
4271,0.143255383,-0.843889051
4272,0.01,-2
4273,0.547438443,-0.261664708
4274,0.01,-2
4275,0.020290546,-1.692706264
4276,0.134785473,-0.870356912
4277,0.085316971,-1.068964572
4278,0.01,-2
4279,0.130554125,-0.884209403
4280,0.004208874,-2.37583408
4281,0.065080121,-1.186551647
4282,0.011362485,-1.94452669
4283,0.760363817,-0.118978558
4284,0.016938422,-1.771127055
4285,0.006913787,-2.16028402
4286,0.713605225,-0.146541979
4287,0.595873713,-0.224845773
4288,0.010965092,-1.959987716
4289,0.01,-2
4290,0.032350045,-1.490125115
4291,0.002655078,-2.575922761
4292,0.030685419,-1.513067939
4293,0.49487102,-0.305507978
4294,0.028601749,-1.543607411
4295,0.01386393,-1.858113628
4296,0.026443258,-1.577685039
4297,0.70729357,-0.15040029
4298,0.042942472,-1.367112961
4299,0.032845974,-1.483517856
4300,0.740057945,-0.130734274
4301,0.174235612,-0.758863074
4302,0.052383661,-1.280804151
4303,0.152084693,-0.817914494
4304,0.096220218,-1.016733665
4305,0.000354466,-3.450425915
4306,0.378672987,-0.421735674
4307,0.045254715,-1.344336168
4308,0.0286087,-1.543501872
4309,0.012267966,-1.911227443
4310,0.030997971,-1.508666731
4311,0.196844399,-0.705876938
4312,0.015416973,-1.812000881
4313,0.204938769,-0.688375876
4314,0.183394298,-0.736614171
4315,0.327340931,-0.484999687
4316,0.028293082,-1.548319734
4317,0.001168403,-2.932407481
4318,0.00505218,-2.296521142
4319,5.34E-05,-4.272423483
4320,1.632168174,0.212764905
4321,0.019997999,-1.699013456
4322,2.98E-06,-5.525750554
4323,0.024128366,-1.617472083
4324,1.32562232,0.122419808
4325,0.232916668,-0.632799431
4326,0.622656524,-0.205751457
4327,0.211764663,-0.674146508
4328,0.01620608,-1.790322019
4329,0.182004556,-0.73991774
4330,0.032010205,-1.494711543
4331,0.102939464,-0.987418097
4332,0.202988639,-0.692528267
4333,0.111300178,-0.953504142
4334,0.015671784,-1.804881561
4335,0.10788241,-0.967049359
4336,0.01,-2
4337,0.021370267,-1.670190042
4338,0.020238329,-1.693825354
4339,0.329230756,-0.482499601
4340,0.275001824,-0.560664426
4341,1.18748045,0.074626468
4342,0.159983888,-0.795923752
4343,0.080809206,-1.092539162
4344,0.064981259,-1.187211876
4345,0.332511991,-0.478192688
4346,0.006626418,-2.178721181
4347,0.008355896,-2.078006975
4348,5.41E-05,-4.266645812
4349,0.409782588,-0.387446499
4350,0.057992611,-1.236627337
4351,0.111852705,-0.951353507
4352,0.118675597,-0.925638575
4353,0.369300753,-0.432619807
4354,0.061897807,-1.208324739
4355,0.664793193,-0.177313436
4356,0.0572205,-1.242448352
4357,0.002421187,-2.615971582
4358,0.098549284,-1.006346527
4359,0.107375979,-0.969092862
4360,0.057917461,-1.237190487
4361,0.044957072,-1.347201986
4362,0.011903563,-1.92432304
4363,0.043252815,-1.363985627
4364,0.184780747,-0.733343282
4365,0.049092639,-1.308983619
4366,0.074968524,-1.125121038
4367,0.068725549,-1.162881784
4368,0.12888217,-0.889807161
4369,0.01,-2
4370,0.135535166,-0.867948009
4371,0.111828186,-0.951448721
4372,0.449141979,-0.347616352
4373,0.008536988,-2.068695332
4374,0.01,-2
4375,0.004889792,-2.310709588
4376,0.008160936,-2.088260043
4377,0.216918379,-0.66370365
4378,0.725600183,-0.139302616
4379,0.283069164,-0.548107438
4380,0.007976937,-2.098163832
4381,0.254153222,-0.59490438
4382,0.252116948,-0.598397958
4383,0.008472333,-2.071996997
4384,0.000425487,-3.371114091
4385,0.007333621,-2.134681543
4386,0.019608583,-1.707553783
4387,0.003126854,-2.50489245
4388,0.006596101,-2.180712674
4389,0.019504424,-1.709866867
4390,0.016387163,-1.785496234
4391,0.028462721,-1.545723584
4392,0.218228936,-0.661087664
4393,0.048492163,-1.31432844
4394,0.036314514,-1.439919769
4395,0.003312103,-2.479896107
4396,0.050380241,-1.297739758
4397,0.22629942,-0.645316559
4398,0.383596569,-0.416125286
4399,0.050622787,-1.295653946
4400,0.051313829,-1.28976558
4401,0.049715888,-1.303504801
4402,0.038846817,-1.410644562
4403,0.263748854,-0.578809418
4404,0.161616951,-0.79151309
4405,0.191056833,-0.718837426
4406,0.215150133,-0.667258382
4407,0.217532724,-0.662475401
4408,0.069546327,-1.157725802
4409,0.020637076,-1.685351829
4410,1.5671556,0.195112119
4411,0.128885314,-0.889796567
4412,0.008722421,-2.059362966
4413,0.026822247,-1.571504849
4414,0.02002464,-1.698435272
4415,0.087231681,-1.05932576
4416,0.000748712,-3.125685416
4417,0.001807843,-2.742839375
4418,0.01,-2
4419,0.32344234,-0.49020313
4420,0.018464934,-1.733652238
4421,0.052203096,-1.282303736
4422,0.57485503,-0.240441665
4423,0.074399546,-1.128429716
4424,0.049110685,-1.308824012
4425,0.005349844,-2.271658901
4426,0.037867654,-1.421731598
4427,0.051782221,-1.285819329
4428,0.060277313,-1.219846116
4429,0.066365607,-1.178056929
4430,0.184935018,-0.732980845
4431,0.048636157,-1.313040748
4432,0.487327814,-0.312178801
4433,0.743835926,-0.12852285
4434,0.654646397,-0.183993218
4435,0.16144006,-0.791988691
4436,0.015846981,-1.80005347
4437,0.019840358,-1.7024505
4438,0.024867376,-1.604370034
4439,0.004671256,-2.330566326
4440,0.002013443,-2.696060652
4441,0.009163939,-2.037917792
4442,0.104899548,-0.979226383
4443,0.000791356,-3.101628278
4444,0.107649729,-0.967987061
4445,0.255939901,-0.591862003
4446,0.241264686,-0.617506241
4447,0.116435118,-0.933916012
4448,0.046696655,-1.330714224
4449,0.041536726,-1.381567738
4450,0.031710789,-1.498792957
4451,0.119734786,-0.921779656
4452,0.06941165,-1.15856763
4453,0.147753522,-0.830462159
4454,0.04703154,-1.327610797
4455,0.016872199,-1.772828304
4456,0.142349347,-0.846644519
4457,0.120206453,-0.920072218
4458,0.021848576,-1.66057686
4459,0.014138767,-1.849588476
4460,0.151214197,-0.820407432
4461,0.207392186,-0.683207611
4462,0.134506032,-0.871258239
4463,0.017687798,-1.752326241
4464,0.003147412,-2.502046391
4465,0.000211455,-3.674782189
4466,0.009909364,-2.003954201
4467,4.67E-05,-4.330413976
4468,0.051636189,-1.287045816
4469,0.003203263,-2.494407429
4470,0.017979734,-1.745216746
4471,0.101304144,-0.99437279
4472,0.055081565,-1.258993729
4473,0.01546956,-1.810522028
4474,0.017963577,-1.745607179
4475,0.268807501,-0.570558617
4476,0.01,-2
4477,0.077989392,-1.107964465
4478,0.238753468,-0.622050312
4479,0.078529879,-1.104965069
4480,0.018629462,-1.729799698
4481,0.51147759,-0.29117339
4482,0.00641288,-2.192946853
4483,0.000101442,-3.993782363
4484,0.173046052,-0.761838303
4485,0.07704287,-1.113267546
4486,2.26E-06,-5.644936779
4487,0.00418169,-2.378648209
4488,0.383601278,-0.416119955
4489,0.005764764,-2.239218482
4490,0.40021193,-0.397709969
4491,0.004124706,-2.384606986
4492,0.052702852,-1.278165886
4493,1.788564205,0.252504535
4494,2.22E-05,-4.654181766
4495,0.000724411,-3.140015076
4496,0.08185631,-1.086947835
4497,0.002138353,-2.669920515
4498,0.002404776,-2.618925341
4499,0.089466751,-1.048338336
4500,0.015671901,-1.804878309
4501,0.031739082,-1.498405636
4502,0.041491441,-1.382041477
4503,0.0724582,-1.139912458
4504,0.301501215,-0.520710934
4505,0.00056251,-3.249870077
4506,0.066226043,-1.178971194
4507,1.16E-05,-4.936920694
4508,0.04209476,-1.375771966
4509,0.206420287,-0.685247621
4510,0.160785064,-0.793754297
4511,0.000847934,-3.071638105
4512,0.01,-2
4513,0.004523403,-2.344534762
4514,0.252228469,-0.598205897
4515,0.184088305,-0.734973802
4516,0.022841213,-1.641280831
4517,1.488216758,0.172666191
4518,0.036406592,-1.438819979
4519,0.009469002,-2.023695812
4520,0.053284075,-1.273402568
4521,0.220351875,-0.65688325
4522,1.769548535,0.247862479
4523,0.042761106,-1.36895107
4524,0.001262702,-2.898699235
4525,0.491547495,-0.308434513
4526,0.030517545,-1.515450412
4527,0.0357529,-1.446688726
4528,0.005890154,-2.22987333
4529,0.048662387,-1.312806593
4530,0.00315169,-2.501456489
4531,0.103897259,-0.983395911
4532,0.086323723,-1.063869837
4533,0.057477713,-1.240500523
4534,0.002568282,-2.5903573
4535,0.407326132,-0.390057727
4536,0.000311326,-3.50678432
4537,0.059588056,-1.224840782
4538,0.261433691,-0.582638446
4539,0.000116103,-3.935156145
4540,0.137025073,-0.863199957
4541,0.00320457,-2.494230248
4542,0.850818157,-0.07016325
4543,0.006526939,-2.18529047
4544,0.63029778,-0.200454222
4545,0.223442107,-0.650834981
4546,0.117726132,-0.929127124
4547,0.047081582,-1.32714895
4548,0.000815178,-3.088747345
4549,0.188433021,-0.724842988
4550,0.010857789,-1.964258608
4551,0.031237405,-1.505325055
4552,0.085872985,-1.066143438
4553,0.87910521,-0.055959146
4554,0.018112266,-1.742027202
4555,0.26937297,-0.569645986
4556,0.112220176,-0.949929056
4557,0.00015639,-3.805790009
4558,0.00365352,-2.437288536
4559,0.295949101,-0.528782974
4560,0.127655119,-0.893961766
4561,0.064256229,-1.192084769
4562,0.168064237,-0.774524693
4563,0.319760799,-0.495174779
4564,0.004870337,-2.31244099
4565,0.015208122,-1.817924403
4566,0.009387283,-2.027460105
4567,0.164793834,-0.783059042
4568,1.277749896,0.106445854
4569,0.01621558,-1.790067524
4570,0.086112104,-1.064935798
4571,0.004755141,-2.322836624
4572,1.129666567,0.052950276
4573,0.032443754,-1.488868895
4574,0.000363522,-3.439469016
4575,0.318402767,-0.497023167
4576,0.011644373,-1.933883902
4577,0.087862514,-1.056196375
4578,0.195295066,-0.70930873
4579,0.002393954,-2.620884162
4580,0.036789291,-1.434278586
4581,0.078582227,-1.104675666
4582,0.210280225,-0.677201568
4583,0.34061712,-0.467733527
4584,0.70618993,-0.151078479
4585,0.093802154,-1.027787188
4586,0.198729321,-0.701738051
4587,0.274213582,-0.561911038
4588,0.243020117,-0.614357774
4589,0.131928921,-0.87965999
4590,0.033768062,-1.471493869
4591,0.052227534,-1.282100477
4592,0.066074409,-1.179966715
4593,0.000201443,-3.695846927
4594,0.295274884,-0.529773493
4595,0.03488284,-1.457388167
4596,0.069722787,-1.156625264
4597,0.017321382,-1.761417467
4598,0.000195365,-3.709153386
4599,0.248086318,-0.605397186
4600,0.115199909,-0.938547865
4601,0.059809741,-1.223228081
4602,0.01072099,-1.969765123
4603,0.022621321,-1.645482046
4604,0.364791811,-0.43795492
4605,0.053965487,-1.267883903
4606,0.464279026,-0.333220936
4607,0.055741802,-1.253818997
4608,0.01,-2
4609,0.248026878,-0.605501254
4610,0.003996363,-2.39833508
4611,0.122303501,-0.912561112
4612,1.314386487,0.118723086
4613,0.03193989,-1.495666581
4614,0.018616006,-1.730113495
4615,0.018727159,-1.727528099
4616,0.988766134,-0.004906417
4617,0.003249961,-2.488121826
4618,0.029043496,-1.536951113
4619,0.005645047,-2.248332406
4620,0.283584952,-0.547316818
4621,0.020804049,-1.681852123
4622,0.001474723,-2.831289516
4623,0.814420283,-0.089151419
4624,0.418049753,-0.378772029
4625,0.004017616,-2.396031558
4626,0.174081072,-0.759248447
4627,0.194172725,-0.711811774
4628,0.347482771,-0.459066724
4629,0.00899064,-2.046209401
4630,0.009484471,-2.022986895
4631,0.000425725,-3.370870894
4632,0.130430669,-0.88462028
4633,0.156191945,-0.806341367
4634,0.015506651,-1.80948198
4635,0.036908671,-1.432871589
4636,0.01,-2
4637,0.149445266,-0.825517839
4638,0.065339901,-1.184821531
4639,0.063860416,-1.194768254
4640,0.210336253,-0.677085867
4641,0.331726223,-0.479220196
4642,5.38E-05,-4.269525025
4643,0.068260245,-1.165832157
4644,0.000629227,-3.201192632
4645,0.063705735,-1.19582147
4646,0.617527723,-0.20934354
4647,0.300026178,-0.52284085
4648,0.094780341,-1.023281734
4649,0.001303062,-2.885034972
4650,0.547257066,-0.261808622
4651,0.032586154,-1.4869669
4652,0.006573008,-2.182235814
4653,2.294307232,0.360651574
4654,0.287726015,-0.541020869
4655,0.051961839,-1.284315485
4656,0.035999596,-1.443702372
4657,0.018051388,-1.743489405
4658,0.000449556,-3.347215851
4659,0.538011551,-0.2692084
4660,0.480621964,-0.318196386
4661,0.483200938,-0.315872232
4662,0.037483066,-1.426164889
4663,0.028547531,-1.544431447
4664,0.100923695,-0.996006859
4665,0.015190628,-1.818424261
4666,0.022148861,-1.65464861
4667,0.915715694,-0.038239342
4668,0.000472672,-3.325439836
4669,0.002368147,-2.625591297
4670,0.692313313,-0.159697317
4671,0.000394862,-3.403554211
4672,0.661188245,-0.179674876
4673,0.01,-2
4674,0.00106564,-2.972389529
4675,0.127108216,-0.895826376
4676,0.034176081,-1.466277734
4677,0.139771774,-0.854580521
4678,0.234904453,-0.62910875
4679,0.102589652,-0.988896444
4680,0.009858963,-2.00616876
4681,0.023232402,-1.633905881
4682,0.040438507,-1.39320489
4683,0.497021377,-0.303624932
4684,0.005771638,-2.238700889
4685,0.065221742,-1.185607607
4686,0.058723547,-1.231187723
4687,0.004259443,-2.370647198
4688,0.041989945,-1.376854696
4689,0.051014245,-1.29230854
4690,0.027962759,-1.553419978
4691,0.004855033,-2.313807771
4692,0.018949898,-1.722393124
4693,0.162922889,-0.788017897
4694,0.023727052,-1.62475622
4695,0.019407503,-1.712030331
4696,0.684910774,-0.164366002
4697,0.370430946,-0.431292739
4698,0.005382807,-2.26899123
4699,0.248485655,-0.604698679
4700,0.071242251,-1.14726237
4701,0.023495011,-1.629024347
4702,0.036544517,-1.437177777
4703,0.000673901,-3.171403637
4704,0.270956933,-0.567099731
4705,0.195764273,-0.708266563
4706,0.287732989,-0.541010343
4707,0.01,-2
4708,0.061618641,-1.210287884
4709,1.01934433,0.008320911
4710,0.563484907,-0.249117712
4711,0.163376749,-0.786809751
4712,0.076457955,-1.116577322
4713,0.00527846,-2.277492747
4714,0.066372082,-1.178014561
4715,0.62653178,-0.203056895
4716,0.001041823,-2.982205983
4717,2.969880581,0.472738987
4718,0.047134805,-1.326658281
4719,0.061540514,-1.210838879
4720,0.003521434,-2.453280472
4721,0.187677607,-0.726587543
4722,0.06099626,-1.21469679
4723,0.131933197,-0.879645912
4724,0.020114841,-1.696483397
4725,0.16711396,-0.77698727
4726,0.469271511,-0.328575811
4727,0.276524246,-0.558266784
4728,0.01,-2
4729,0.152004004,-0.818144973
4730,0.011115886,-1.954055905
4731,0.015795235,-1.80147392
4732,0.037507065,-1.425886923
4733,0.116132878,-0.935044812
4734,0.006122406,-2.2130779
4735,0.047198031,-1.326076118
4736,0.00063983,-3.193935428
4737,0.223361149,-0.650992364
4738,0.00356491,-2.447951426
4739,0.396997452,-0.401212281
4740,0.063708864,-1.195800138
4741,0.03593209,-1.44451752
4742,0.166889012,-0.777572257
4743,0.035748761,-1.446739004
4744,0.042032007,-1.376419871
4745,0.000447173,-3.34952418
4746,0.345568955,-0.46146528
4747,0.283958614,-0.546744952
4748,0.003639386,-2.438971931
4749,0.00722427,-2.141206022
4750,0.006774908,-2.169096602
4751,0.079701453,-1.098533759
4752,0.045815572,-1.338986886
4753,0.013825368,-1.859323296
4754,0.102215074,-0.990485053
4755,0.011967172,-1.92200847
4756,0.014864756,-1.827842221
4757,0.041874945,-1.378045749
4758,0.031257279,-1.505048828
4759,0.576748848,-0.239013264
4760,0.017812639,-1.749271722
4761,0.036968525,-1.432167871
4762,0.830640197,-0.080587056
4763,0.024521844,-1.610446867
4764,0.058975536,-1.229328101
4765,0.019442461,-1.711248754
4766,0.101720735,-0.992590509
4767,0.378148437,-0.422337691
4768,0.233734474,-0.631277229
4769,0.070992112,-1.148789902
4770,0.653358161,-0.18484868
4771,0.141837642,-0.848208499
4772,0.002907456,-2.536486829
4773,0.621168435,-0.206790622
4774,0.337011069,-0.472355835
4775,0.01,-2
4776,0.014727095,-1.831882907
4777,0.238528848,-0.62245909
4778,0.008935702,-2.048871321
4779,0.016253581,-1.789050933
4780,2.091012478,0.320356624
4781,0.032859009,-1.483345542
4782,0.063309588,-1.198530516
4783,0.002290009,-2.6401628
4784,0.076412454,-1.116835851
4785,0.074361593,-1.128651318
4786,0.434939861,-0.361570788
4787,0.113682106,-0.944307889
4788,0.06498383,-1.187194697
4789,0.052033138,-1.283719986
4790,0.008844605,-2.053321572
4791,0.077682696,-1.109675709
4792,0.040620063,-1.391259413
4793,0.153030336,-0.815222468
4794,0.039950453,-1.398478295
4795,0.039931666,-1.398682569
4796,0.011270902,-1.948041322
4797,0.092366934,-1.034483473
4798,0.01519556,-1.818283299
4799,0.049959842,-1.301378943
4800,0.49634549,-0.30421592
4801,0.253337055,-0.596301282
4802,0.01,-2
4803,0.000594797,-3.225631513
4804,0.001416752,-2.848706166
4805,0.05542234,-1.256315145
4806,0.383089244,-0.416700041
4807,0.167054847,-0.777140919
4808,0.060604315,-1.217496451
4809,0.672387421,-0.17238042
4810,0.01,-2
4811,0.324126005,-0.489286123
4812,0.000869373,-3.060793864
4813,0.220715985,-0.656166213
4814,0.01,-2
4815,0.714903474,-0.145752593
4816,0.468828738,-0.328985775
4817,0.039221134,-1.406479853
4818,0.149114951,-0.826478808
4819,0.383515418,-0.416217172
4820,0.779148042,-0.108380016
4821,0.203764677,-0.690871099
4822,0.003134697,-2.503804467
4823,0.148465812,-0.828373541
4824,0.007622206,-2.117919311
4825,0.421858281,-0.374833421
4826,0.039319247,-1.405394808
4827,0.221585363,-0.65445893
4828,0.00155483,-2.808317218
4829,0.175514981,-0.755685808
4830,0.946330428,-0.023957195
4831,0.124934651,-0.903317092
4832,0.02273879,-1.643232646
4833,0.01,-2
4834,0.005085865,-2.293635209
4835,0.005498405,-2.259763268
4836,0.080951586,-1.091774636
4837,0.109253228,-0.961565724
4838,0.071562916,-1.145311971
4839,0.066958122,-1.174196736
4840,0.04676833,-1.330048137
4841,0.01,-2
4842,0.223103777,-0.651493078
4843,0.107335292,-0.969257459
4844,0.024533244,-1.610245024
4845,0.034176081,-1.466277734
4846,0.017162966,-1.765407668
4847,0.138632521,-0.858134879
4848,0.002172493,-2.663041679
4849,0.168722749,-0.772826358
4850,0.046841931,-1.329365214
4851,0.001074809,-2.968668612
4852,0.007687508,-2.114214438
4853,0.04471292,-1.34956697
4854,0.143380985,-0.843508441
4855,0.005051943,-2.296541517
4856,0.002394549,-2.620776299
4857,0.01,-2
4858,0.191987514,-0.716727014
4859,0.004479137,-2.34880563
4860,0.015582356,-1.807366887
4861,0.086449467,-1.063237682
4862,0.004252914,-2.371313412
4863,0.005436636,-2.264669777
4864,0.094059996,-1.026595043
4865,0.152426317,-0.816940043
4866,0.063835695,-1.194936406
4867,0.030508872,-1.515573847
4868,0.019791506,-1.703521153
4869,0.192931071,-0.714597825
4870,0.213988557,-0.669609449
4871,0.206779331,-0.684492874
4872,0.669676721,-0.174134797
4873,1.26035738,0.100493709
4874,0.038236372,-1.41752332
4875,0.054726344,-1.261803567
4876,0.325934231,-0.486870025
4877,0.422338426,-0.374339403
4878,0.01,-2
4879,0.399781227,-0.398177603
4880,0.052666999,-1.278461424
4881,0.024984697,-1.602325915
4882,1.384088516,0.141163865
4883,0.073081806,-1.136190727
4884,0.442133218,-0.354446855
4885,0.028860521,-1.53969584
4886,0.002287749,-2.640591588
4887,0.39814347,-0.399960402
4888,0.012689795,-1.896545382
4889,0.082922727,-1.081326425
4890,0.002209842,-2.65563869
4891,0.008608612,-2.065066854
4892,0.01,-2
4893,0.484669685,-0.314554143
4894,0.015221507,-1.81754234
4895,0.03982972,-1.399792749
4896,0.038868029,-1.410407486
4897,0.053887099,-1.268515196
4898,0.086000539,-1.065498825
4899,0.207056835,-0.683910428
4900,0.016695423,-1.777402572
4901,0.000911178,-3.040396687
4902,0.006273577,-2.2024848
4903,0.020898266,-1.679889752
4904,0.067709163,-1.169352556
4905,0.129224479,-0.888655209
4906,0.059966031,-1.222094692
4907,0.102983125,-0.987233936
4908,0.215127245,-0.667304585
4909,0.015721073,-1.803517805
4910,0.817569256,-0.087475448
4911,0.062263932,-1.205763456
4912,0.00179987,-2.74475885
4913,0.466845632,-0.330826701
4914,0.072760187,-1.138106193
4915,0.710149467,-0.148650235
4916,0.015571441,-1.807671207
4917,0.002375759,-2.624197668
4918,0.043926492,-1.357273475
4919,0.005452286,-2.263421409
4920,0.097985469,-1.008838325
4921,0.01,-2
4922,0.029379135,-1.531960995
4923,0.012486379,-1.903563499
4924,0.096403837,-1.015905679
4925,0.134052739,-0.872724309
4926,0.01,-2
4927,0.091059715,-1.040673715
4928,0.001037774,-2.983897106
4929,0.176972404,-0.752094449
4930,0.035846524,-1.445552952
4931,0.162564576,-0.788974085
4932,0.011379693,-1.943869465
4933,0.023893509,-1.621720064
4934,0.025512878,-1.59324055
4935,0.001572564,-2.8033917
4936,0.00405371,-2.392147321
4937,0.009961534,-2.001673766
4938,1.529945493,0.184675959
4939,0.095971487,-1.017857774
4940,0.016447557,-1.783898596
4941,0.007929158,-2.100772906
4942,0.021511801,-1.667323237
4943,0.058450576,-1.233211205
4944,0.01,-2
4945,0.011404679,-1.942916928
4946,0.188630477,-0.724388138
4947,0.189150482,-0.723192547
4948,0.258599222,-0.587372787
4949,0.059045438,-1.228813653
4950,0.020498572,-1.688276394
4951,0.00138592,-2.858261807
4952,0.253219157,-0.596503441
4953,0.03425695,-1.465251306
4954,0.000151027,-3.820946091
4955,0.021638265,-1.664777567
4956,0.128510818,-0.891060312
4957,0.036379118,-1.43914784
4958,0.012782073,-1.893398718
4959,0.158341125,-0.800406275
4960,0.06164274,-1.210118066
4961,1.21423173,0.084301577
4962,0.131779194,-0.880153153
4963,0.165565416,-0.781030375
4964,0.002088629,-2.680138708
4965,0.055312146,-1.257179495
4966,0.180472448,-0.74358909
4967,0.005382925,-2.268981687
4968,0.331922561,-0.478963227
4969,0.033951752,-1.469137811
4970,0.238404408,-0.622685719
4971,0.795093894,-0.099581582
4972,0.020815492,-1.681613326
4973,0.127181172,-0.895577176
4974,0.183258042,-0.736936959
4975,0.221038863,-0.655531362
4976,0.003410715,-2.46715455
4977,0.021833647,-1.660873715
4978,0.049574774,-1.304739259
4979,0.000123255,-3.909196126
4980,0.033630211,-1.473270409
4981,0.345360011,-0.461727951
4982,0.008743101,-2.058334515
4983,0.01,-2
4984,0.092216603,-1.035190878
4985,0.247181311,-0.606984368
4986,0.002818186,-2.550030372
4987,0.003131132,-2.504298673
4988,0.032439947,-1.488919862
4989,0.688823044,-0.161892332
4990,0.090325907,-1.044187669
4991,0.026659178,-1.574153252
4992,0.015330456,-1.814444921
4993,0.470590502,-0.327356842
4994,0.103854172,-0.983576053
4995,0.028845696,-1.539918981
4996,0.0786165,-1.104486295
4997,0.044691376,-1.34977627
4998,0.062459938,-1.20439845
4999,0.072223336,-1.141322458
5000,1.21263814,0.083731223
5001,0.018375989,-1.735749277
5002,0.17142503,-0.765925767
5003,1.642539024,0.215515697
5004,0.004236058,-2.373038116
5005,1.131520987,0.053662613
5006,0.00106433,-2.9729237
5007,0.199628368,-0.699777744
5008,0.234371126,-0.630095894
5009,0.031524375,-1.501353514
5010,0.069891877,-1.155573293
5011,0.005054434,-2.296327445
5012,0.653157949,-0.184981783
5013,0.001193883,-2.9230381
5014,1.17538631,0.070180628
5015,0.039012384,-1.408797513
5016,0.052702852,-1.278165886
5017,0.000447292,-3.349408476
5018,0.056467734,-1.248199638
5019,0.110084236,-0.958274869
5020,0.986001611,-0.006122376
5021,0.672658384,-0.17220544
5022,0.516365111,-0.287043109
5023,0.360610485,-0.44296165
5024,1.169213176,0.067893701
5025,0.155863032,-0.80725688
5026,0.131767809,-0.880190674
5027,0.000785043,-3.105106781
5028,2.335074186,0.368300683
5029,0.018441528,-1.734203096
5030,0.018529415,-1.732138289
5031,0.01896066,-1.722146542
5032,0.010439668,-1.981313319
5033,0.354206413,-0.45074358
5034,0.010702827,-1.970501494
5035,0.163490847,-0.786506557
5036,0.012826678,-1.891885796
5037,0.215371698,-0.666811368
5038,0.073398218,-1.134314487
5039,0.003289885,-2.482819298
5040,0.444966197,-0.35167298
5041,0.056216124,-1.250139098
5042,0.026891645,-1.57038263
5043,0.106314436,-0.973407762
5044,1.336258769,0.125890568
5045,0.334717542,-0.475321526
5046,0.02448334,-1.611129339
5047,0.885905921,-0.052612395
5048,0.066678807,-1.176012178
5049,0.037173342,-1.429768393
5050,0.325153261,-0.487911885
5051,0.173762396,-0.760044204
5052,0.031775344,-1.497909737
5053,0.089293964,-1.049177896
5054,0.404771,-0.39279061
5055,0.645539403,-0.190077244
5056,1.014971852,0.006453998
5057,0.646335959,-0.189541681
5058,0.156468347,-0.805573506
5059,0.003306875,-2.480582159
5060,0.048705306,-1.312423725
5061,0.190899953,-0.719194178
5062,0.018013338,-1.744405811
5063,0.261125326,-0.583151005
5064,0.014918547,-1.82627347
5065,0.058816954,-1.230497467
5066,0.234380648,-0.63007825
5067,0.004260511,-2.370538295
5068,0.85186106,-0.069631234
5069,0.005455605,-2.263157064
5070,0.000815774,-3.088430159
5071,0.031505197,-1.501617796
5072,0.004946732,-2.305681621
5073,0.076926202,-1.113925711
5074,0.11250101,-0.948843577
5075,0.097685173,-1.010171349
5076,0.036518544,-1.437486547
5077,0.089581855,-1.04777995
5078,0.080981821,-1.091612463
5079,0.169208407,-0.771578062
5080,0.195105299,-0.709730934
5081,0.0218796,-1.659960615
5082,0.112680808,-0.948150049
5083,0.115683489,-0.936728623
5084,0.009459672,-2.024123899
5085,0.099023923,-1.004259871
5086,0.002527735,-2.597268464
5087,0.09788084,-1.009302311
5088,0.052405607,-1.280622245
5089,1.509133339,0.178727613
5090,0.048850629,-1.311129836
5091,0.022829678,-1.641500216
5092,0.031057026,-1.507840131
5093,0.222432435,-0.652801885
5094,0.052089378,-1.283250826
5095,0.003292618,-2.482458702
5096,0.023534251,-1.628299612
5097,0.052298136,-1.281513789
5098,0.15058437,-0.822220104
5099,0.068918288,-1.161665521
5100,0.137740999,-0.86093677
5101,0.013396489,-1.873009024
5102,0.003244614,-2.488836932
5103,0.141701385,-0.848625904
5104,0.009955869,-2.001920824
5105,0.085768834,-1.066670495
5106,0.019847253,-1.702299587
5107,0.050539374,-1.296370139
5108,0.000443479,-3.353126525
5109,0.025361681,-1.595821958
5110,0.262793392,-0.58038556
5111,0.040500782,-1.392536587
5112,0.066690959,-1.175933037
5113,0.201589137,-0.695532874
5114,0.209721029,-0.67835802
5115,0.082201257,-1.085121539
5116,0.509645104,-0.292732143
5117,0.030666113,-1.51334127
5118,0.003834635,-2.416276019
5119,0.452394426,-0.344482755
5120,0.005036287,-2.297889528
5121,0.021556601,-1.666419718
5122,0.482720375,-0.31630437
5123,0.011655448,-1.933471029
5124,0.149749503,-0.824634612
5125,0.018967794,-1.72198317
5126,0.140048504,-0.853721526
5127,0.329953521,-0.481547232
5128,0.088133253,-1.054860199
5129,0.010308711,-1.986795641
5130,0.10489697,-0.979237056
5131,0.06025913,-1.219977144
5132,0.00180582,-2.743325589
5133,0.610057414,-0.214629291
5134,0.388108045,-0.411047355
5135,0.175678,-0.755282622
5136,0.135665283,-0.867531276
5137,0.164596066,-0.783580549
5138,0.291828424,-0.534872411
5139,0.077616185,-1.110047708
5140,0.035896208,-1.444951425
5141,0.125588939,-0.90104861
5142,0.013464943,-1.870795494
5143,0.251081467,-0.600185343
5144,0.202321276,-0.693958444
5145,0.046529971,-1.332267218
5146,0.188276216,-0.725204538
5147,0.205204055,-0.687814062
5148,0.535169482,-0.27150866
5149,0.043702401,-1.3594947
5150,0.025719123,-1.589743845
5151,0.00558388,-2.253063923
5152,0.159118414,-0.798279559
5153,0.018599624,-1.730495839
5154,0.218188122,-0.661168896
5155,0.205690771,-0.686785193
5156,0.050853148,-1.293682157
5157,0.026266424,-1.58059905
5158,0.222799316,-0.652086147
5159,0.014915611,-1.826358961
5160,0.105201438,-0.977978323
5161,0.01637567,-1.785800917
5162,0.114608303,-0.940783919
5163,0.671745598,-0.172795171
5164,0.052567925,-1.279279163
5165,0.004514858,-2.345355892
5166,0.044632893,-1.350344962
5167,0.377746195,-0.422799902
5168,0.015768364,-1.802213361
5169,0.547854006,-0.261335158
5170,0.225098193,-0.647627992
5171,0.0487497,-1.312028051
5172,0.321567833,-0.4927274
5173,0.144435078,-0.84032732
5174,0.360375136,-0.443245181
5175,0.020050462,-1.697875609
5176,0.24726063,-0.606845028
5177,0.560101569,-0.251733211
5178,0.012924121,-1.888598993
5179,0.169298589,-0.771346661
5180,0.00464883,-2.332656309
5181,0.12209145,-0.913314749
5182,0.110258065,-0.957589633
5183,0.594047189,-0.226179055
5184,0.11037913,-0.957113035
5185,0.164828107,-0.78296873
5186,0.000849839,-3.07066313
5187,0.19871594,-0.701767294
5188,0.721940041,-0.14149887
5189,0.021636982,-1.664803326
5190,0.015876196,-1.799253539
5191,0.186540842,-0.729226067
5192,0.10463997,-0.980302395
5193,0.072447225,-1.139978242
5194,0.01698589,-1.769911705
5195,0.227626815,-0.642776577
5196,0.208600745,-0.680684146
5197,0.071645811,-1.144809196
5198,0.001317467,-2.880260153
5199,0.010117909,-1.994909234
5200,0.274780512,-0.561014072
5201,0.001369135,-2.863553842
5202,0.006103804,-2.21439943
5203,0.038211819,-1.417802291
5204,0.261081159,-0.583224468
5205,0.006729203,-2.172036382
5206,0.039373115,-1.404800228
5207,0.013409898,-1.872574536
5208,0.149475962,-0.825428643
5209,0.180789679,-0.742826366
5210,0.012075888,-1.918080924
5211,0.003641761,-2.438688543
5212,0.130634263,-0.8839429
5213,0.113534734,-0.944871255
5214,0.765957892,-0.115795105
5215,1.31E-05,-4.882300077
5216,0.172265574,-0.763801504
5217,0.007219655,-2.141483585
5218,0.001730851,-2.761740401
5219,0.829844534,-0.081003262
5220,0.014309532,-1.84437457
5221,0.027365467,-1.562797143
5222,0.118136786,-0.927614849
5223,0.093376599,-1.029761947
5224,0.140282065,-0.852997851
5225,0.018364051,-1.736031501
5226,0.009798407,-2.008844542
5227,0.087212779,-1.059419877
5228,0.077111408,-1.112881366
5229,0.031500578,-1.501681478
5230,0.020147672,-1.69577513
5231,0.009920342,-2.00347336
5232,0.001045038,-2.980867727
5233,0.260972351,-0.583405502
5234,0.000138869,-3.857394146
5235,0.067778677,-1.168906914
5236,0.00623543,-2.205133558
5237,0.021405272,-1.669479245
5238,0.351452291,-0.454133621
5239,0.145547941,-0.836993933
5240,0.014172616,-1.848549967
5241,0.192591518,-0.715362843
5242,0.005457976,-2.262968349
5243,0.206111476,-0.685897827
5244,0.041055504,-1.38662861
5245,0.490431309,-0.309421813
5246,0.213303357,-0.671002309
5247,0.028795311,-1.540678223
5248,0.029590601,-1.528846213
5249,0.062146649,-1.206582286
5250,0.03246649,-1.488564663
5251,0.03115375,-1.506489674
5252,0.035741974,-1.446821469
5253,0.354391009,-0.450517305
5254,0.095189139,-1.0214126
5255,0.009751541,-2.010926766
5256,0.197707579,-0.703976683
5257,0.16095598,-0.793292882
5258,0.050318915,-1.298268728
5259,0.027319301,-1.563530418
5260,0.699668527,-0.155107662
5261,0.070748344,-1.150283721
5262,0.761696875,-0.118217826
5263,0.229634419,-0.638963017
5264,0.01688556,-1.772484532
5265,0.086369976,-1.063637199
5266,0.622929454,-0.205561134
5267,1.260616302,0.100582919
5268,0.019432874,-1.711462956
5269,0.018149024,-1.741146728
5270,0.159074277,-0.798400043
5271,0.192289412,-0.716044629
5272,0.076916814,-1.113978714
5273,0.011044323,-1.956860883
5274,0.030259434,-1.519139198
5275,0.006143495,-2.211584493
5276,0.050371625,-1.297814043
5277,0.02362763,-1.626579848
5278,0.07467816,-1.12680639
5279,0.044119164,-1.355372722
5280,0.453135699,-0.343771722
5281,0.065458037,-1.184037023
5282,0.721546888,-0.141735442
5283,0.07866928,-1.104194826
5284,0.042784866,-1.368709824
5285,0.201660365,-0.695379451
5286,0.3312549,-0.479837689
5287,0.143854126,-0.842077676
5288,0.007455738,-2.127509347
5289,0.004947325,-2.30562954
5290,2.528729916,0.402902446
5291,0.005853298,-2.23259939
5292,0.174484447,-0.75824328
5293,0.009403934,-2.026690438
5294,0.010612717,-1.974173421
5295,0.054529384,-1.26336941
5296,0.075157851,-1.124025646
5297,0.003213126,-2.493072309
5298,0.014299308,-1.844684981
5299,0.481323361,-0.317563059
5300,0.011141704,-1.953048368
5301,0.00217618,-2.662305136
5302,0.019567201,-1.708471296
5303,1.267536283,0.1029604
5304,0.035874933,-1.445208901
5305,5.95E-05,-4.225602263
5306,0.014930056,-1.825938551
5307,0.367522538,-0.434716023
5308,0.570939541,-0.243409879
5309,0.016147431,-1.791896563
5310,0.030492453,-1.515807638
5311,0.238051206,-0.623329614
5312,0.09286201,-1.03216192
5313,0.006256518,-2.203667305
5314,2.279396057,0.357819793
5315,0.00454951,-2.342035391
5316,0.054584581,-1.262930016
5317,0.059846345,-1.222962366
5318,0.003564435,-2.448009322
5319,0.544910073,-0.263675164
5320,0.110023797,-0.958513373
5321,0.124418885,-0.905113697
5322,0.232798055,-0.633020653
5323,0.084700301,-1.072115045
5324,0.147283137,-0.831846975
5325,0.080871217,-1.092206022
5326,0.013986312,-1.854296793
5327,0.014785944,-1.830150956
5328,0.143492326,-0.843171324
5329,0.030843904,-1.510830654
5330,0.020358646,-1.691251103
5331,0.03561452,-1.448372901
5332,0.250828177,-0.600623679
5333,0.106565222,-0.972384505
5334,0.142374367,-0.846568195
5335,0.365871996,-0.436670831
5336,0.03793801,-1.420925454
5337,0.098518066,-1.006484122
5338,0.469109535,-0.328725739
5339,0.098523036,-1.006462215
5340,1.352351069,0.131089449
5341,1.077920198,0.03258661
5342,1.041665912,0.017728452
5343,0.019258773,-1.715371387
5344,0.043316059,-1.363351065
5345,0.000917252,-3.037511177
5346,0.086557485,-1.06269537
5347,2.05E-05,-4.688165923
5348,0.008348802,-2.078375833
5349,0.020330263,-1.691856997
5350,0.063883118,-1.194613893
5351,0.052654445,-1.278564959
5352,0.348567575,-0.457713015
5353,0.001594226,-2.79745021
5354,0.107758477,-0.967548554
5355,0.647718251,-0.188613866
5356,0.017844258,-1.748501509
5357,0.021103831,-1.675638699
5358,0.117156595,-0.931233259
5359,0.001527096,-2.81613352
5360,0.407769859,-0.389584879
5361,0.003118654,-2.506032836
5362,0.027584666,-1.559332264
5363,0.057991147,-1.236638301
5364,0.144760042,-0.839351298
5365,0.00694362,-2.158414037
5366,1.315024137,0.118933724
5367,0.004507738,-2.346041363
5368,0.199308276,-0.700474667
5369,0.480787396,-0.318046926
5370,0.543562233,-0.264750726
5371,0.00091618,-3.038018987
5372,0.257237226,-0.589666183
5373,2.843954325,0.453922617
5374,0.786245227,-0.104441978
5375,0.468728423,-0.329078711
5376,0.056222547,-1.250089485
5377,0.337246001,-0.472053192
5378,0.060097493,-1.221143643
5379,0.056203164,-1.250239234
5380,0.015009092,-1.823645575
5381,0.030548532,-1.515009661
5382,0.124845214,-0.903628101
5383,0.471699297,-0.326334771
5384,0.019531546,-1.709263376
5385,0.145902112,-0.835938421
5386,0.121499792,-0.915424466
5387,0.04694055,-1.328451824
5388,0.273493618,-0.563052804
5389,0.535289407,-0.271411351
5390,0.160413399,-0.794759358
5391,0.005556851,-2.255171236
5392,0.139923409,-0.854109624
5393,0.004914941,-2.308481709
5394,0.093898632,-1.027340737
5395,0.000192266,-3.716097276
5396,0.065179415,-1.185889541
5397,0.342121482,-0.465819655
5398,0.231711268,-0.635052845
5399,0.06311319,-1.199879867
5400,0.275109947,-0.560493707
5401,0.126697555,-0.897231765
5402,0.05734748,-1.24148566
5403,0.026955817,-1.569347502
5404,0.702353179,-0.153444447
5405,0.023299372,-1.632655788
5406,0.592162609,-0.227559019
5407,0.561869919,-0.250364218
5408,0.046650238,-1.331146133
5409,0.049841445,-1.302409376
5410,0.000240059,-3.619682557
5411,0.369407207,-0.432494636
5412,1.466548681,0.166296484
5413,0.01673704,-1.776321343
5414,0.284302622,-0.546219135
5415,0.008402118,-2.075611248
5416,0.012373704,-1.907500261
5417,0.002534988,-2.596024035
5418,0.017747292,-1.750867898
5419,0.545480192,-0.263221016
5420,0.191100955,-0.718737143
5421,0.005494493,-2.260072408
5422,0.104837395,-0.979483778
5423,0.283566743,-0.547344705
5424,0.077764645,-1.109217805
5425,0.180812463,-0.742771637
5426,0.85825789,-0.066382196
5427,0.036255885,-1.44062149
5428,0.796054602,-0.099057143
5429,0.071766309,-1.144079387
5430,0.235729381,-0.627586283
5431,0.028175453,-1.550129097
5432,0.003103442,-2.508156331
5433,0.015463222,-1.810700014
5434,0.011592173,-1.935835145
5435,0.006973452,-2.156552159
5436,0.060799971,-1.216096626
5437,0.063840844,-1.194901382
5438,0.178777695,-0.747686667
5439,0.063560091,-1.19681549
5440,0.1448607,-0.839049421
5441,0.003799127,-2.420316221
5442,0.009280637,-2.032422218
5443,1.022772789,0.009779165
5444,0.159165889,-0.798150001
5445,0.001990958,-2.700937978
5446,0.007247822,-2.139792487
5447,0.109401666,-0.960976066
5448,0.0285115,-1.544979934
5449,0.009725923,-2.012069186
5450,0.007284154,-2.13762087
5451,0.043071508,-1.365809919
5452,0.151900172,-0.818441734
5453,0.341549218,-0.466546705
5454,0.535545588,-0.271203555
5455,0.006885255,-2.162079986
5456,0.013256037,-1.877586303
5457,0.01928824,-1.714707399
5458,0.080804586,-1.092563988
5459,0.005894421,-2.229558873
5460,1.16716671,0.067132892
5461,0.279348642,-0.553853436
5462,0.045910422,-1.338088718
5463,0.085900664,-1.066003477
5464,0.000509847,-3.292559823
5465,0.210933805,-0.675853814
5466,0.309637189,-0.509146884
5467,0.110702425,-0.955842865
5468,0.350847393,-0.454881746
5469,0.022057328,-1.656447091
5470,0.012230048,-1.91257184
5471,0.092364646,-1.034494228
5472,0.357481897,-0.446745946
5473,0.267215729,-0.573137982
5474,0.04788883,-1.319765771
5475,0.299447775,-0.52367891
5476,0.048883326,-1.310839249
5477,0.024698056,-1.607337224
5478,0.103004314,-0.987144586
5479,0.007682066,-2.114521969
5480,0.109588534,-0.960234884
5481,0.00097823,-3.009559163
5482,0.025226155,-1.598148935
5483,0.254079074,-0.595031103
5484,0.005927247,-2.227146975
5485,0.248652175,-0.604407737
5486,0.192256749,-0.716118406
5487,0.124553196,-0.904645124
5488,0.000707853,-3.150057171
5489,0.275463521,-0.559935905
5490,0.31835404,-0.497089634
5491,0.013002374,-1.885977339
5492,0.183545128,-0.73625714
5493,0.178613782,-0.748085034
5494,0.315413296,-0.501120003
5495,0.256280571,-0.591284317
5496,0.237888739,-0.623626117
5497,0.068458527,-1.164572448
5498,0.212357521,-0.672932353
5499,1.050082922,0.021223595
5500,0.624585152,-0.204408345
5501,0.00800804,-2.09647379
5502,0.01,-2
5503,0.249322042,-0.603239325
5504,0.226680756,-0.644585348
5505,0.098215334,-1.007820702
5506,0.000322886,-3.490951
5507,0.006186147,-2.208579781
5508,0.050847143,-1.293733445
5509,0.146130696,-0.835258547
5510,0.18736808,-0.727304393
5511,0.005542151,-2.256321633
5512,0.008578355,-2.066595964
5513,0.029676588,-1.527586029
5514,0.005337038,-2.272699737
5515,0.070066832,-1.154487518
5516,0.058515113,-1.232731953
5517,0.070890501,-1.149411954
5518,0.926002026,-0.033388063
5519,0.361110896,-0.442359407
5520,0.000851031,-3.070054865
5521,0.118210614,-0.927343528
5522,0.053935103,-1.268128487
5523,0.027744686,-1.556820182
5524,0.266423404,-0.574427627
5525,0.039387327,-1.404643495
5526,0.110697195,-0.955863384
5527,0.023275962,-1.633092359
5528,0.001900297,-2.721178595
5529,0.366383076,-0.436064596
5530,0.012797256,-1.892883142
5531,0.000702254,-3.153505953
5532,0.493171215,-0.30700228
5533,0.003613848,-2.442030089
5534,0.003857791,-2.413661283
5535,0.075403526,-1.122608343
5536,0.385796845,-0.413641328
5537,0.021683061,-1.663879398
5538,0.418211401,-0.378604132
5539,0.204089388,-0.690179576
5540,0.026807625,-1.571741663
5541,0.219370767,-0.658821245
5542,0.222102359,-0.653446829
5543,0.004697834,-2.32810232
5544,0.199613929,-0.699809157
5545,0.009610222,-2.017266592
5546,0.003134815,-2.503788016
5547,0.013074032,-1.883590455
5548,0.392567456,-0.406085707
5549,0.019978836,-1.699429814
5550,0.080769949,-1.092750193
5551,0.502094746,-0.299214323
5552,0.041616548,-1.380733948
5553,0.197516114,-0.704397469
5554,0.900547206,-0.045493517
5555,0.011150782,-1.952694675
5556,0.00120448,-2.91920034
5557,0.049101036,-1.308909344
5558,0.165218651,-0.781940927
5559,0.021873536,-1.660081013
5560,0.023492916,-1.629063082
5561,0.554701567,-0.255940608
5562,0.16779767,-0.775214075
5563,0.080989845,-1.091569432
5564,1.19660449,0.077950628
5565,0.381983727,-0.417955138
5566,0.406233966,-0.391223767
5567,0.043452125,-1.361988979
5568,0.528784871,-0.276720979
5569,0.028672645,-1.542532244
5570,0.200808108,-0.697218756
5571,0.584629536,-0.233119248
5572,0.053768262,-1.269473999
5573,0.014343728,-1.843337949
5574,0.088453457,-1.05328519
5575,0.295736969,-0.529094383
5576,0.064070418,-1.193342439
5577,0.19346495,-0.713397705
5578,0.069346145,-1.158977678
5579,0.213450789,-0.670702235
5580,0.110726543,-0.95574826
5581,0.014445606,-1.840264244
5582,0.025742475,-1.589349701
5583,0.030279094,-1.518857119
5584,0.00540569,-2.267148859
5585,0.028929777,-1.538654907
5586,0.925686121,-0.033536248
5587,0.047915533,-1.319523675
5588,0.345965207,-0.460967576
5589,0.061515853,-1.211012951
5590,0.255020082,-0.593425619
5591,0.001203171,-2.919672821
5592,0.646775842,-0.18924621
5593,0.26588881,-0.575299939
5594,0.234628633,-0.62961899
5595,0.031897631,-1.496241577
5596,0.491973758,-0.308058062
5597,0.251357436,-0.599708262
5598,1.15085876,0.061022028
5599,0.026347937,-1.579253383
5600,0.004881014,-2.311489978
5601,0.083205551,-1.0798477
5602,0.262210906,-0.58134925
5603,0.022661412,-1.644713031
5604,0.028022572,-1.552492
5605,0.077658102,-1.109813228
5606,0.000977515,-3.009876513
5607,0.123674721,-0.907719062
5608,2.90462923,0.463090704
5609,0.009693221,-2.013531877
5610,0.000954054,-3.020427253
5611,0.322424918,-0.491571401
5612,0.136336938,-0.865386466
5613,0.003502308,-2.455645615
5614,0.079459369,-1.099854887
5615,0.028335843,-1.547663859
5616,0.327195972,-0.485192051
5617,0.001330682,-2.875925731
5618,0.023807025,-1.62329488
5619,0.45675981,-0.340312116
5620,1.175275683,0.070139751
5621,0.122166671,-0.913047261
5622,0.080524378,-1.094072624
5623,0.227277666,-0.643443239
5624,0.015205656,-1.817994834
5625,0.767202199,-0.115090161
5626,0.015951639,-1.797194686
5627,0.032839399,-1.483604802
5628,0.275720537,-0.559530885
5629,0.228475705,-0.641159974
5630,0.030037811,-1.522331719
5631,0.119992271,-0.920846727
5632,0.13010186,-0.885716496
5633,0.219056055,-0.659444738
5634,0.065831676,-1.181565087
5635,0.10456685,-0.980605976
5636,0.025451636,-1.594284298
5637,0.22412841,-0.649503089
5638,0.008785523,-2.056232357
5639,0.104820222,-0.979554926
5640,0.099293165,-1.003080646
5641,0.015586933,-1.807239328
5642,0.154002175,-0.812473146
5643,0.042449813,-1.372124215
5644,0.101144053,-0.995059647
5645,0.02054739,-1.687243336
5646,1.688241363,0.227434536
5647,0.17977871,-0.74526174
5648,4.40E-05,-4.356673088
5649,0.080812611,-1.092520863
5650,0.088824056,-1.051469399
5651,0.086160444,-1.064692073
5652,0.157685012,-0.802209586
5653,0.002840534,-2.546600031
5654,0.02099329,-1.677919485
5655,0.096144319,-1.017076374
5656,0.062306721,-1.205465105
5657,0.701444447,-0.154006719
5658,0.032931447,-1.482389186
5659,0.248807415,-0.60413668
5660,0.038823884,-1.41090102
5661,0.276926011,-0.55763625
5662,0.067996882,-1.167511002
5663,0.159526944,-0.797165954
5664,0.017973997,-1.745355342
5665,0.000542255,-3.265796247
5666,0.188006192,-0.725827846
5667,1.347993612,0.129687834
5668,2.313723564,0.36431147
5669,0.039175168,-1.406989136
5670,0.026985755,-1.568865424
5671,0.210371986,-0.677012093
5672,0.00883468,-2.053809196
5673,0.31808424,-0.497457848
5674,0.001328539,-2.876625658
5675,0.047305144,-1.325091628
5676,1.085724831,0.03571977
5677,0.005807669,-2.235998151
5678,0.141886771,-0.848058096
5679,0.014680929,-1.833246447
5680,0.007609902,-2.118620912
5681,0.020744503,-1.683096975
5682,0.008909944,-2.050125004
5683,0.079531148,-1.099462748
5684,0.494455397,-0.305872878
5685,0.120091014,-0.92048949
5686,0.388186157,-0.410959956
5687,0.122355819,-0.912375373
5688,0.182425901,-0.738913499
5689,0.029613748,-1.528506621
5690,0.396873295,-0.401348123
5691,1.250036955,0.096922852
5692,0.005936372,-2.226478885
5693,0.409011632,-0.388264341
5694,0.00242975,-2.614438442
5695,0.018959023,-1.722184045
5696,0.176447421,-0.753384684
5697,0.618733048,-0.208496686
5698,0.731885493,-0.135556861
5699,0.043294597,-1.363566294
5700,0.119401485,-0.922990273
5701,0.002257182,-2.646433416
5702,0.026047401,-1.584235602
5703,0.257720083,-0.588851737
5704,0.049503416,-1.305364833
5705,0.000311207,-3.506950606
5706,0.092806488,-1.03242166
5707,0.383964866,-0.415708513
5708,0.279708475,-0.553294375
5709,0.010656239,-1.972396029
5710,0.272423238,-0.56475585
5711,0.217998624,-0.661546248
5712,0.083964765,-1.075902923
5713,0.08717607,-1.059602715
5714,0.000569182,-3.244749167
5715,0.021891262,-1.659729194
5716,0.012796902,-1.892895153
5717,0.210952446,-0.675815435
5718,0.001069451,-2.970839305
5719,0.020196857,-1.694716211
5720,0.719301522,-0.143089021
5721,0.246406496,-0.608347848
5722,0.056516405,-1.24782547
5723,0.008802421,-2.055397845
5724,0.042876348,-1.367782214
5725,0.108716272,-0.963705449
5726,0.113514192,-0.944949836
5727,0.00237897,-2.623611092
5728,0.108691141,-0.963805852
5729,0.155518308,-0.808218477
5730,3.91E-05,-4.407824542
5731,0.002864664,-2.542926246
5732,0.549202561,-0.260267446
5733,0.010024087,-1.998955191
5734,0.117112905,-0.931395247
5735,0.034126773,-1.46690477
5736,0.124447733,-0.90501301
5737,0.01553799,-1.808605155
5738,0.011391361,-1.943424376
5739,0.176530272,-0.75318081
5740,0.008907463,-2.050245953
5741,0.002568876,-2.590256796
5742,0.061259791,-1.212824487
5743,0.058116458,-1.23570086
5744,0.040502042,-1.392523085
5745,0.319934905,-0.494938376
5746,0.00390624,-2.408241078
5747,0.232682526,-0.63323623
5748,0.04571069,-1.33998222
5749,0.002328068,-2.633004335
5750,0.034151312,-1.466592608
5751,0.475479424,-0.322868272
5752,1.995720863,0.300099797
5753,0.374675602,-0.426344587
5754,0.007116802,-2.147715143
5755,0.001158401,-2.936141199
5756,0.017010972,-1.769270873
5757,0.231322482,-0.635782156
5758,0.246372476,-0.608407811
5759,0.160315096,-0.79502558
5760,0.052575503,-1.279216567
5761,0.178695932,-0.747885334
5762,0.003915858,-2.407173015
5763,0.313313574,-0.50402079
5764,0.048707124,-1.312407515
5765,0.010695515,-1.970798291
5766,0.022630995,-1.645296349
5767,0.089715369,-1.047133152
5768,0.021203388,-1.673594749
5769,0.036220588,-1.441044506
5770,0.001338063,-2.873523387
5771,0.017078359,-1.76755387
5772,0.034016166,-1.468314639
5773,0.10926798,-0.961507086
5774,0.001097792,-2.959480098
5775,0.070048936,-1.154598459
5776,0.025050735,-1.601179525
5777,0.016991751,-1.769761858
5778,0.381344378,-0.418682652
5779,0.06624791,-1.178827817
5780,0.012212148,-1.913207943
5781,0.000924517,-3.03408491
5782,0.066790879,-1.175282842
5783,0.012571258,-1.900621244
5784,0.093982846,-1.02695141
5785,0.207640663,-0.682687594
5786,0.093121946,-1.030947958
5787,0.006627247,-2.17866686
5788,0.06417004,-1.192667689
5789,0.064543158,-1.19014979
5790,0.053144142,-1.2745446
5791,0.775406599,-0.110470507
5792,0.355761141,-0.448841491
5793,0.313695818,-0.503491271
5794,0.076662347,-1.115417891
5795,0.23313348,-0.632395354
5796,0.011339384,-1.945410532
5797,0.095404804,-1.020429757
5798,0.448330998,-0.348401232
5799,0.159553885,-0.797092615
5800,0.050921805,-1.293096209
5801,0.003724545,-2.428926828
5802,0.040815204,-1.389178024
5803,0.917232156,-0.037520728
5804,0.011081226,-1.955412181
5805,0.418276906,-0.378536113
5806,0.005733117,-2.24160916
5807,0.039045516,-1.408428829
5808,1.40851593,0.148761763
5809,0.18773748,-0.726449016
5810,0.080002911,-1.096894208
5811,0.097853169,-1.009425106
5812,0.096840434,-1.013943274
5813,0.065618247,-1.182975377
5814,0.326816112,-0.485696541
5815,0.039516479,-1.403221761
5816,0.124785662,-0.903835314
5817,0.149794057,-0.824505417
5818,0.177970737,-0.749651401
5819,0.189091966,-0.723326924
5820,0.129629076,-0.887297576
5821,0.170204565,-0.769028796
5822,0.002640097,-2.578380089
5823,0.200272769,-0.698378098
5824,0.628152072,-0.201935203
5825,0.102677442,-0.988524959
5826,0.035991546,-1.443799501
5827,0.165937498,-0.780055462
5828,0.020375583,-1.690889949
5829,0.253745973,-0.595600841
5830,0.004860016,-2.313362296
5831,0.197918266,-0.703514123
5832,0.000830186,-3.080824378
5833,0.004923838,-2.307696269
5834,0.38802281,-0.411142743
5835,0.004652864,-2.332279613
5836,0.045998316,-1.337258065
5837,0.001593036,-2.797774538
5838,0.048534978,-1.313945161
5839,0.257479489,-0.589257362
5840,0.064179204,-1.192605671
5841,0.025616528,-1.591479726
5842,0.060101535,-1.221114435
5843,0.621644497,-0.206457907
5844,0.160197794,-0.795343467
5845,0.009662171,-2.014925285
5846,0.205306679,-0.687596922
5847,0.289411247,-0.538484596
5848,0.064149685,-1.19280547
5849,0.061784849,-1.209118013
5850,0.000256982,-3.590096965
5851,0.019965282,-1.699724558
5852,0.015295119,-1.815447139
5853,0.161922783,-0.790692041
5854,0.135546938,-0.86791029
5855,0.003077773,-2.51176346
5856,0.000269138,-3.570024428
5857,0.000501745,-3.299516768
5858,0.007788646,-2.108538033
5859,0.022131955,-1.654980217
5860,0.099227428,-1.003368264
5861,0.139969841,-0.853965532
5862,0.108920701,-0.962889573
5863,0.047614366,-1.322261996
5864,0.109533623,-0.960452548
5865,0.005819757,-2.235095114
5866,0.010650107,-1.972646041
5867,0.001223054,-2.912554238
5868,0.242171422,-0.615877109
5869,0.005980928,-2.223231395
5870,0.226839066,-0.64428215
5871,0.153383911,-0.814220194
5872,0.607669771,-0.216332368
5873,0.627691031,-0.202254077
5874,0.125914082,-0.899925697
5875,0.061951257,-1.207949875
5876,0.011551872,-1.937347636
5877,0.201276883,-0.696206101
5878,0.001988935,-2.701379398
5879,0.15097703,-0.821089121
5880,0.000568467,-3.24529495
5881,0.011186619,-1.951301142
5882,0.04113536,-1.385784702
5883,0.076841973,-1.114401494
5884,0.046295535,-1.334460894
5885,0.0001136,-3.944621672
5886,0.061668631,-1.209935695
5887,0.179506987,-0.745918642
5888,0.264739066,-0.577181967
5889,0.036513947,-1.43754122
5890,0.026573047,-1.575558644
5891,0.275163084,-0.560409831
5892,0.108738087,-0.963618311
5893,0.01,-2
5894,0.081121869,-1.09086205
5895,0.015148006,-1.819644521
5896,0.02513653,-1.599694668
5897,0.020281319,-1.692903813
5898,0.085620791,-1.067420766
5899,0.004121619,-2.384932127
5900,0.347492039,-0.45905514
5901,0.005657968,-2.247339505
5902,0.48239994,-0.316592754
5903,0.053686131,-1.270137895
5904,0.146758303,-0.833397319
5905,0.004408285,-2.355730379
5906,0.000935236,-3.02907868
5907,0.0114563,-1.940955638
5908,0.598334908,-0.223055658
5909,0.066067383,-1.180012898
5910,0.114074424,-0.942811716
5911,0.025773263,-1.588830601
5912,0.008934757,-2.048917267
5913,0.002393003,-2.621056783
5914,0.137821913,-0.860681727
5915,0.266534984,-0.574245779
5916,0.006220267,-2.206190995
5917,0.038926736,-1.409752016
5918,3.939635277,0.595456018
5919,0.010545483,-1.97693353
5920,0.221747354,-0.654141554
5921,0.008404836,-2.075470753
5922,0.014489432,-1.838948643
5923,0.056409262,-1.248649581
5924,0.000298932,-3.524427267
5925,0.046490483,-1.332635942
5926,0.052076478,-1.283358399
5927,0.051108945,-1.291503082
5928,0.036153905,-1.441844786
5929,0.346768618,-0.459960213
5930,0.151638687,-0.819189986
5931,0.107367948,-0.969125348
5932,0.050056227,-1.300541892
5933,0.147375122,-0.831575823
5934,0.006238274,-2.204935567
5935,0.99311769,-0.002999282
5936,0.284153968,-0.546446275
5937,0.032592848,-1.486877689
5938,0.006258295,-2.203543975
5939,0.063778661,-1.195324601
5940,0.348564029,-0.457717433
5941,0.015408991,-1.812225801
5942,0.094332643,-1.025337998
5943,0.006246567,-2.204358613
5944,0.005967064,-2.224239317
5945,0.003907665,-2.408082659
5946,0.099638738,-1.001571783
5947,0.013558796,-1.867778884
5948,2.146245003,0.331679297
5949,0.21173659,-0.674204086
5950,0.033406798,-1.476165152
5951,0.03224986,-1.49147216
5952,0.535558224,-0.271193308
5953,0.059157468,-1.22799042
5954,0.003147769,-2.501997207
5955,0.34957245,-0.456462802
5956,0.005164497,-2.286972004
5957,0.186962754,-0.728244904
5958,0.021516584,-1.667226679
5959,0.229193062,-0.639798534
5960,0.017549237,-1.755741755
5961,0.006113401,-2.213717139
5962,0.03149284,-1.501788166
5963,0.650666833,-0.18664133
5964,0.165166005,-0.782079334
5965,0.086343952,-1.06376808
5966,0.004662476,-2.331383433
5967,1.031953931,0.01366031
5968,0.285899967,-0.543785895
5969,0.498016298,-0.302756445
5970,0.105766676,-0.975651143
5971,0.046145968,-1.335866238
5972,0.091459163,-1.03877278
5973,0.019022886,-1.720723601
5974,0.037983343,-1.420406815
5975,0.521628559,-0.282638639
5976,0.030429086,-1.516711096
5977,0.501642942,-0.299605293
5978,0.013573849,-1.867296998
5979,0.00390529,-2.408346706
5980,0.039277758,-1.405853305
5981,0.010934789,-1.961189603
5982,0.04125113,-1.384564146
5983,0.451206386,-0.345624762
5984,0.045575846,-1.341265261
5985,0.111971021,-0.950894363
5986,0.036855359,-1.433499358
5987,0.000679024,-3.168114894
5988,0.02939673,-1.531700983
5989,0.02265943,-1.644751014
5990,0.014857592,-1.82805157
5991,0.187266871,-0.727539045
5992,0.022515494,-1.647518513
5993,0.007280367,-2.13784673
5994,0.00664276,-2.177651422
5995,0.474450231,-0.323809338
5996,0.1419902,-0.84774163
5997,0.024553366,-1.609888962
5998,0.588500917,-0.230252856
5999,0.049685262,-1.303772414
6000,0.00111863,-2.951313471
6001,0.007201902,-2.142552814
6002,0.001478056,-2.830309124
6003,0.01,-2
6004,0.020430714,-1.689716458
6005,0.041832075,-1.378490597
6006,0.08343675,-1.078642621
6007,0.268883675,-0.570435564
6008,0.161993042,-0.79050364
6009,0.003993276,-2.398670668
6010,0.003960861,-2.40221041
6011,0.431348801,-0.365171405
6012,0.052580707,-1.279173581
6013,0.224405423,-0.648966652
6014,0.390338868,-0.408558202
6015,0.109406047,-0.960958675
6016,0.126557857,-0.897710888
6017,0.308948934,-0.510113299
6018,0.163198963,-0.787282606
6019,0.05658073,-1.247331455
6020,0.01,-2
6021,0.025542045,-1.592744334
6022,0.108894609,-0.96299362
6023,0.696807206,-0.156887367
6024,0.077186339,-1.11245956
6025,0.123925924,-0.906837833
6026,0.07664711,-1.115504214
6027,0.053753689,-1.269591726
6028,0.00180225,-2.744184983
6029,0.046125252,-1.33606125
6030,0.023673384,-1.625739666
6031,0.083532266,-1.078145736
6032,0.038974203,-1.409222755
6033,0.416027814,-0.380877633
6034,0.540566206,-0.267151108
6035,0.38515538,-0.414364032
6036,0.06645485,-1.177473317
6037,0.054704562,-1.261976456
6038,0.086293973,-1.064019535
6039,0.102972589,-0.987278366
6040,0.001153995,-2.937796054
6041,0.072203815,-1.141439855
6042,0.015698072,-1.804153695
6043,0.026844414,-1.571146073
6044,0.114959568,-0.939454878
6045,0.009613646,-2.017111865
6046,0.042866297,-1.367884031
6047,0.175203174,-0.756458029
6048,0.044305984,-1.353537614
6049,0.564067125,-0.248669211
6050,0.000370315,-3.431429055
6051,0.103995033,-0.982987405
6052,0.233981475,-0.630818525
6053,0.41963619,-0.377127065
6054,0.035539974,-1.4492829
6055,0.023023313,-1.637832184
6056,0.22457923,-0.648630412
6057,0.280472964,-0.552108996
6058,0.206827983,-0.684390703
6059,0.232566521,-0.633452805
6060,0.213403791,-0.670797869
6061,0.031628557,-1.499920628
6062,0.209001169,-0.679851286
6063,0.239885509,-0.619995986
6064,0.025911154,-1.586513241
6065,0.084564582,-1.072811496
6066,0.610818148,-0.214088068
6067,0.003984846,-2.39958849
6068,0.008863628,-2.052388484
6069,0.338397294,-0.470573118
6070,0.189038888,-0.723448847
6071,0.267053366,-0.573401944
6072,0.107705176,-0.967763426
6073,0.281357348,-0.550741738
6074,0.141742766,-0.848499097
6075,0.253607035,-0.595838704
6076,0.080861099,-1.09226036
6077,0.012417858,-1.905953327
6078,0.443922937,-0.352692415
6079,0.213476494,-0.670649938
6080,0.000133029,-3.876054589
6081,0.521566212,-0.282690551
6082,0.390224367,-0.408685615
6083,0.040072203,-1.397156785
6084,0.023356671,-1.631589066
6085,0.018640345,-1.729546055
6086,0.002759342,-2.559194529
6087,0.006539611,-2.184448075
6088,0.001022055,-2.990525812
6089,0.006008894,-2.221205478
6090,0.330196381,-0.481227691
6091,0.020208305,-1.694470117
6092,0.070436753,-1.15220067
6093,0.108703971,-0.963754591
6094,0.396013528,-0.402289978
6095,0.14846684,-0.828370534
6096,0.001277941,-2.893489141
6097,0.0080026,-2.096768906
6098,0.004034713,-2.394187312
6099,0.027233228,-1.564900877
6100,0.594409943,-0.225913935
6101,0.626949549,-0.202767406
6102,0.001997858,-2.699435371
6103,0.096640341,-1.014841546
6104,0.116776399,-0.93264492
6105,0.000214673,-3.668222817
6106,0.077988841,-1.107967536
6107,0.010159919,-1.993109753
6108,0.041747585,-1.379368643
6109,0.023126174,-1.635896215
6110,1.619219065,0.209305609
6111,0.084250256,-1.074428769
6112,0.361310005,-0.442120012
6113,0.015499491,-1.809682557
6114,0.027930532,-1.553920798
6115,0.125239491,-0.902258705
6116,0.08997678,-1.045869552
6117,0.007029327,-2.153086276
6118,0.118339933,-0.926868679
6119,0.113612093,-0.944575439
6120,0.013121448,-1.882018221
6121,0.042694744,-1.369625589
6122,0.07926964,-1.100893113
6123,0.017980788,-1.745191282
6124,0.009529696,-2.02092096
6125,1.542765498,0.188299918
6126,0.095695496,-1.019108504
6127,0.419242561,-0.377534635
6128,0.315077931,-0.501582015
6129,0.209474519,-0.678868798
6130,0.316391498,-0.499775195
6131,0.028466314,-1.545668763
6132,0.500739634,-0.300388032
6133,0.002443663,-2.611958632
6134,0.100791566,-0.996575807
6135,0.580205798,-0.236417935
6136,0.020971579,-1.678368859
6137,0.005680608,-2.245605171
6138,0.259404093,-0.586023176
6139,0.136659637,-0.864359737
6140,0.240773439,-0.618391423
6141,0.017462904,-1.757883543
6142,0.036150109,-1.441890389
6143,0.062104303,-1.206878305
6144,0.004720259,-2.326034215
6145,0.071637489,-1.144859646
6146,0.249062449,-0.603691746
6147,0.001001333,-2.999421318
6148,0.083033651,-1.080745865
6149,0.007698982,-2.113566668
6150,0.065363236,-1.184666456
6151,0.032593425,-1.486869996
6152,0.080953896,-1.091762245
6153,0.023671636,-1.625771719
6154,0.019653469,-1.706560775
6155,0.065026954,-1.18690659
6156,0.582995296,-0.23433495
6157,0.852088749,-0.069515169
6158,0.217788473,-0.661965111
6159,0.223381281,-0.650953223
6160,0.155046046,-0.809539305
6161,0.016062384,-1.794189983
6162,0.030455567,-1.516333312
6163,0.003590924,-2.444793819
6164,0.00668468,-2.174919378
6165,0.027637197,-1.55850601
6166,0.030050306,-1.522151106
6167,0.021810204,-1.661340276
6168,0.018271584,-1.7382238
6169,0.039679185,-1.401437262
6170,1.024253607,0.010407502
6171,0.147357836,-0.831626764
6172,0.333347023,-0.47710342
6173,0.282121748,-0.549563434
6174,0.010184818,-1.99204673
6175,0.011278917,-1.947732596
6176,0.020575767,-1.686643959
6177,0.150430739,-0.822663411
6178,0.660004795,-0.18045291
6179,0.003143847,-2.502538599
6180,0.104303963,-0.981699188
6181,0.099182956,-1.003562953
6182,0.033873048,-1.470145727
6183,0.006576324,-2.182016775
6184,0.001018125,-2.992198956
6185,0.2771568,-0.557274462
6186,0.080311865,-1.095220291
6187,0.572887361,-0.241930759
6188,0.074254125,-1.129279413
6189,0.024654558,-1.60810278
6190,0.235827699,-0.627405186
6191,0.070703588,-1.150558544
6192,0.02818403,-1.549996904
6193,0.010497944,-1.97889573
6194,0.0653897,-1.184490654
6195,0.01862759,-1.72984334
6196,0.009779401,-2.00968774
6197,0.006583903,-2.181516546
6198,0.049891006,-1.301977737
6199,0.089453675,-1.048401813
6200,0.661063671,-0.179756709
6201,0.000523907,-3.280745979
6202,0.005357076,-2.271072159
6203,0.179530501,-0.745861756
6204,0.086321205,-1.063882506
6205,0.786692739,-0.104194859
6206,0.320069671,-0.494755477
6207,0.02738646,-1.562464094
6208,0.056810513,-1.245571288
6209,0.102782212,-0.988082039
6210,0.043085322,-1.365670659
6211,0.036757119,-1.434658536
6212,0.007960262,-2.09907265
6213,0.149404511,-0.82563629
6214,0.020803349,-1.681866743
6215,0.033632401,-1.473242123
6216,0.047483299,-1.323459116
6217,1.580632329,0.19883086
6218,0.09746632,-1.011145432
6219,0.002885347,-2.539801915
6220,0.092803232,-1.032436897
6221,0.118434079,-0.926523313
6222,0.028130831,-1.550817435
6223,0.182095274,-0.739701325
6224,0.307602584,-0.51201002
6225,0.063068762,-1.200185691
6226,0.057649225,-1.239206527
6227,0.217431068,-0.6626784
6228,0.213194221,-0.671224571
6229,0.08564464,-1.067299812
6230,0.01004592,-1.998010263
6231,0.017019762,-1.769046524
6232,0.099025004,-1.004255133
6233,0.13590008,-0.866780287
6234,0.122607037,-0.911484601
6235,0.016367462,-1.786018671
6236,0.187983081,-0.725881237
6237,0.048045181,-1.318350169
6238,0.383077294,-0.416713589
6239,0.02451626,-1.610545777
6240,0.013806203,-1.859925733
6241,0.063328162,-1.198403118
6242,0.234962419,-0.629001596
6243,0.569700897,-0.244353097
6244,0.116675951,-0.933018652
6245,0.422393858,-0.374282405
6246,0.015357457,-1.813680689
6247,0.016933266,-1.771259267
6248,0.078150593,-1.107067724
6249,0.028546488,-1.544447316
6250,0.53985697,-0.267721287
6251,0.011913694,-1.923953577
6252,0.012456004,-1.904621276
6253,0.250826508,-0.600626568
6254,0.052320082,-1.281331586
6255,0.111777872,-0.951644163
6256,0.01,-2
6257,0.207842588,-0.682265458
6258,0.002531897,-2.596553998
6259,0.178065524,-0.749420159
6260,0.134697855,-0.870639322
6261,0.017762635,-1.750492611
6262,0.113628156,-0.944514039
6263,0.051608112,-1.287282031
6264,0.001262583,-2.898740198
6265,0.022219634,-1.653263105
6266,0.020133769,-1.696074915
6267,0.286199808,-0.543330662
6268,0.318845183,-0.49642014
6269,0.10541378,-0.977102615
6270,0.011198643,-1.950834613
6271,0.423952579,-0.372682718
6272,0.143385321,-0.843495307
6273,0.189328358,-0.722784333
6274,0.245288432,-0.610322934
6275,0.009579996,-2.018634688
6276,0.090949789,-1.041198306
6277,0.077361017,-1.111477827
6278,0.033343386,-1.476990301
6279,0.037042737,-1.431296932
6280,0.049246643,-1.307623371
6281,1.085296631,0.035548455
6282,0.212118998,-0.673420433
6283,1.14E-05,-4.941421152
6284,0.41525048,-0.381689857
6285,0.028567573,-1.544126653
6286,0.013948341,-1.855477447
6287,0.118324682,-0.926924654
6288,0.000687244,-3.162889191
6289,0.178593338,-0.748134747
6290,0.143111795,-0.84432457
6291,0.004957882,-2.304703794
6292,0.151992649,-0.818177416
6293,0.009982425,-2.000763953
6294,0.003028333,-2.518796411
6295,0.186076492,-0.73030849
6296,0.538444161,-0.268859328
6297,0.148465097,-0.828375634
6298,0.034064673,-1.467695777
6299,0.028366087,-1.547200569
6300,0.093216538,-1.030507029
6301,0.464362442,-0.333142913
6302,0.01,-2
6303,0.488072455,-0.311515702
6304,0.046463627,-1.332886888
6305,0.001763219,-2.753693768
6306,0.153147861,-0.814889064
6307,0.005895487,-2.229480277
6308,0.328623742,-0.483301064
6309,0.02522325,-1.598198963
6310,0.042487059,-1.371743332
6311,0.728758454,-0.137416394
6312,0.034819517,-1.458177254
6313,0.237566173,-0.624215398
6314,0.036281291,-1.440317263
6315,0.020309471,-1.692301397
6316,0.004647644,-2.332767167
6317,0.055485155,-1.255823193
6318,0.092304543,-1.034776925
6319,0.028418228,-1.546403005
6320,0.012070234,-1.918284313
6321,0.014037916,-1.852697347
6322,0.429334611,-0.3672041
6323,0.013705906,-1.863092237
6324,0.884918809,-0.053096574
6325,0.432701051,-0.36381205
6326,0.002549852,-2.593485064
6327,0.653580546,-0.184700883
6328,0.260930479,-0.583475189
6329,0.073449172,-1.134013095
6330,0.009835591,-2.007199556
6331,0.142680466,-0.84563548
6332,0.001133753,-2.94548169
6333,0.206302851,-0.685494769
6334,0.042781897,-1.368739963
6335,0.001671228,-2.776964243
6336,0.050054867,-1.30055369
6337,0.01947882,-1.71043735
6338,1.104003668,0.042970516
6339,0.122765206,-0.910924704
6340,0.013424365,-1.872106253
6341,0.03350848,-1.474845277
6342,0.022612348,-1.645654336
6343,0.01558705,-1.807236058
6344,0.111959189,-0.950940255
6345,0.811152339,-0.090897575
6346,0.039567582,-1.402660486
6347,0.320343852,-0.494383606
6348,0.210875303,-0.675974281
6349,0.012870811,-1.890394089
6350,0.146549001,-0.834017137
6351,0.958839893,-0.018253905
6352,0.008042688,-2.094598753
6353,0.469976962,-0.327923431
6354,0.017827278,-1.748914963
6355,0.052885812,-1.276660825
6356,0.202297702,-0.69400905
6357,0.031603377,-1.500266504
6358,0.122335143,-0.912448765
6359,0.221583262,-0.654463048
6360,0.161946401,-0.790628699
6361,0.19231075,-0.715996437
6362,0.067196347,-1.172654337
6363,0.008188723,-2.086783838
6364,0.000942978,-3.025498645
6365,0.047514562,-1.323173274
6366,0.281765193,-0.550112658
6367,0.412523329,-0.384551486
6368,0.012505216,-1.902908817
6369,0.017992496,-1.744908573
6370,0.070313983,-1.152958302
6371,0.136340365,-0.865375548
6372,0.000949171,-3.022655715
6373,0.002705249,-2.567792679
6374,0.026729167,-1.573014584
6375,1.417177677,0.151424303
6376,0.011726731,-1.930823021
6377,0.000502698,-3.298692485
6378,0.001007169,-2.996897742
6379,0.003128398,-2.504677939
6380,1.253312349,0.098059319
6381,0.251226038,-0.599935351
6382,0.020274075,-1.693058957
6383,0.084156893,-1.074910306
6384,0.003433169,-2.464304864
6385,0.103123464,-0.986642508
6386,0.012569611,-1.900678164
6387,0.153048545,-0.815170794
6388,0.006422237,-2.192313638
6389,0.014649799,-1.834168331
6390,0.027033096,-1.56810421
6391,0.023534251,-1.628299612
6392,0.213460609,-0.670682255
6393,0.112941504,-0.947146435
6394,0.089804724,-1.046700818
6395,0.635343492,-0.196991414
6396,0.152235508,-0.817484039
6397,0.613895118,-0.21190582
6398,0.076191336,-1.118094412
6399,0.09319406,-1.030611768
6400,0.004519724,-2.344888102
6401,0.155623913,-0.80792367
6402,0.000993235,-3.002947867
6403,0.017365551,-1.760311442
6404,0.115527913,-0.937313072
6405,0.119653985,-0.922072833
6406,0.175031975,-0.756882607
6407,0.126797214,-0.896890288
6408,0.01,-2
6409,0.040433813,-1.393255303
6410,0.027987335,-1.553038456
6411,0.006861576,-2.1635761
6412,0.004616555,-2.335681959
6413,0.036264736,-1.440515477
6414,0.012347801,-1.90841039
6415,0.021672679,-1.664087399
6416,0.246265888,-0.608595741
6417,0.003437208,-2.463794185
6418,0.039820556,-1.399892685
6419,0.0002602,-3.584692655
6420,0.005861119,-2.232019434
6421,2.677688599,0.427760069
6422,0.503037572,-0.298399576
6423,0.004849695,-2.314285561
6424,0.0068952,-2.16145314
6425,0.003252338,-2.487804368
6426,0.011916874,-1.923837653
6427,0.064710446,-1.189025609
6428,0.114133351,-0.942587433
6429,0.275339335,-0.560131741
6430,0.182600707,-0.738497546
6431,0.212301984,-0.673045946
6432,0.032104064,-1.49343999
6433,0.014759867,-1.830917543
6434,0.005938624,-2.226314203
6435,0.014112203,-1.850405173
6436,0.121773399,-0.91444757
6437,0.042793773,-1.36861942
6438,0.100538038,-0.997669596
6439,0.014246306,-1.84629772
6440,0.177956268,-0.74968671
6441,1.991065741,0.2990856
6442,0.712324321,-0.147322227
6443,0.446405649,-0.350270318
6444,0.614521682,-0.211462789
6445,0.38744086,-0.41179458
6446,0.000969298,-3.013542836
6447,0.033100188,-1.480169542
6448,0.00527763,-2.277561065
6449,0.059871946,-1.222776629
6450,0.008339936,-2.078837287
6451,0.080893755,-1.092085005
6452,0.151216865,-0.820399771
6453,0.050709136,-1.294913791
6454,0.271678001,-0.565945527
6455,0.687113822,-0.162971315
6456,0.006691074,-2.174504137
6457,0.009791324,-2.009158582
6458,0.1507193,-0.821831132
6459,0.034343921,-1.464150128
6460,0.042445928,-1.372163968
6461,0.340504408,-0.467877262
6462,0.210988447,-0.675741324
6463,0.213127464,-0.671360583
6464,0.001351278,-2.86925543
6465,0.00635022,-2.197211248
6466,0.019524766,-1.709414159
6467,0.877246797,-0.056878209
6468,0.090100646,-1.045272095
6469,0.069238253,-1.159653899
6470,0.130173862,-0.88547621
6471,0.383365929,-0.416386487
6472,0.231560543,-0.63533544
6473,0.034364074,-1.463895348
6474,0.207372814,-0.683248178
6475,0.186977878,-0.728209773
6476,0.017922945,-1.74659062
6477,0.090868041,-1.041588835
6478,0.0782196,-1.106684409
6479,0.005967064,-2.224239317
6480,0.098547772,-1.006353192
6481,0.027839178,-1.555343589
6482,1.087542772,0.036446346
6483,0.108932994,-0.962840558
6484,0.192181215,-0.716289066
6485,0.020550309,-1.687181649
6486,0.034674443,-1.459990503
6487,0.048222069,-1.316754163
6488,0.008848386,-2.053135946
6489,0.192607924,-0.715325849
6490,0.841112852,-0.075145731
6491,0.000498886,-3.301998998
6492,0.029047895,-1.536885331
6493,0.000695106,-3.157948859
6494,0.018814202,-1.725514188
6495,0.050760578,-1.294473438
6496,0.020629019,-1.685521434
6497,0.434895635,-0.361614952
6498,0.024269976,-1.614930658
6499,0.002466614,-2.607898745
6500,0.162354812,-0.789534835
6501,0.003638198,-2.439113709
6502,0.659606695,-0.180714945
6503,9.37E-05,-4.02828769
6504,0.226501986,-0.644927985
6505,0.00010466,-3.980218118
6506,0.759004533,-0.11975563
6507,0.044608038,-1.350586879
6508,0.007672247,-2.115077397
6509,0.07643532,-1.116705911
6510,0.001285323,-2.890987859
6511,0.106286675,-0.97352118
6512,1.966618776,0.293720181
6513,0.537390888,-0.269709702
6514,0.212330431,-0.672987759
6515,0.077760346,-1.109241814
6516,0.005788113,-2.237463
6517,0.611824214,-0.213373339
6518,0.34143135,-0.466696605
6519,0.044976674,-1.347012663
6520,0.001341039,-2.872558452
6521,0.159494534,-0.797254196
6522,0.833239019,-0.079230401
6523,0.350196362,-0.45568837
6524,0.358608127,-0.445379873
6525,0.017800694,-1.749563057
6526,0.199176013,-0.700762964
6527,0.35163179,-0.453911868
6528,0.182226822,-0.739387699
6529,0.000233385,-3.631927902
6530,0.01046102,-1.980425956
6531,0.173128575,-0.761631245
6532,0.000492928,-3.307216438
6533,0.043854158,-1.357989219
6534,0.3448461,-0.462374682
6535,0.334029108,-0.476215686
6536,0.005736673,-2.241339886
6537,8.42E-05,-4.074903484
6538,0.105208524,-0.977949074
6539,0.003408933,-2.467381527
6540,0.045609329,-1.340946318
6541,0.270413488,-0.56797165
6542,0.023127688,-1.635867778
6543,0.011704935,-1.931631003
6544,0.187835008,-0.726223463
6545,0.035384763,-1.451183708
6546,1.409918308,0.14919395
6547,0.00554713,-2.255931655
6548,0.059034649,-1.228893013
6549,0.271909088,-0.565576277
6550,0.480766296,-0.318065986
6551,0.005510023,-2.258846562
6552,0.056162141,-1.250556342
6553,0.101947054,-0.991625319
6554,0.133911148,-0.873183268
6555,0.499940813,-0.301081408
6556,0.009815169,-2.008102196
6557,0.01,-2
6558,0.232062578,-0.634394887
6559,0.052448593,-1.280266157
6560,0.043905843,-1.357477679
6561,0.013133214,-1.881628984
6562,0.025160942,-1.599273099
6563,0.075127549,-1.124200777
6564,0.576439857,-0.239245998
6565,0.002805585,-2.551976527
6566,0.008563464,-2.067350545
6567,0.060488854,-1.218324646
6568,0.080220222,-1.095716138
6569,0.004667697,-2.330897386
6570,0.378654361,-0.421757037
6571,0.010002607,-1.999886814
6572,0.148841441,-0.827276135
6573,0.184455261,-0.734108954
6574,0.051516179,-1.288056356
6575,0.105237387,-0.977829943
6576,0.16377151,-0.785761646
6577,0.027540829,-1.560022991
6578,0.088995837,-1.05063031
6579,0.06038034,-1.219104449
6580,0.059785936,-1.223400967
6581,0.006322264,-2.199127359
6582,0.145244896,-0.837899119
6583,0.024865398,-1.604404582
6584,0.004875438,-2.311986336
6585,0.218117669,-0.661309152
6586,0.010053474,-1.997683861
6587,1.125537157,0.051359837
6588,0.156622678,-0.805145354
6589,0.122117721,-0.913221311
6590,0.139610767,-0.855081086
6591,0.05387377,-1.268622633
6592,0.163675472,-0.786016398
6593,0.259093195,-0.586543993
6594,0.032406364,-1.489369699
6595,0.157230392,-0.803463503
6596,0.517891824,-0.285760945
6597,0.086353354,-1.063720789
6598,0.013186392,-1.879874006
6599,0.044450924,-1.352119209
6600,0.260921031,-0.583490914
6601,0.013743651,-1.861897879
6602,0.032978971,-1.481762905
6603,0.000499481,-3.301480685
6604,0.388119191,-0.411034883
6605,0.047123659,-1.326760992
6606,0.315473467,-0.501037161
6607,1.73E-05,-4.762325646
6608,0.036021903,-1.443433346
6609,0.029936006,-1.523806139
6610,0.337907314,-0.471202407
6611,0.01,-2
6612,0.122769006,-0.910911262
6613,0.006646194,-2.177426954
6614,0.023567434,-1.627687693
6615,0.043394025,-1.362570061
6616,0.115225084,-0.938452966
6617,0.240940586,-0.618090038
6618,0.170611829,-0.767990862
6619,0.120346405,-0.91956688
6620,0.021637332,-1.664796297
6621,0.264168441,-0.578119066
6622,0.007393616,-2.131143094
6623,0.046652969,-1.331120713
6624,0.029040137,-1.537001335
6625,0.013750354,-1.861686126
6626,0.209091797,-0.679663004
6627,0.092466705,-1.03401462
6628,0.170046285,-0.769432852
6629,0.053137586,-1.274598183
6630,0.007427103,-2.129180533
6631,0.059501011,-1.225475656
6632,0.215430126,-0.666693565
6633,0.045683473,-1.340240884
6634,0.010365225,-1.98442125
6635,0.164003238,-0.785147577
6636,0.071285099,-1.147001244
6637,0.260031044,-0.5849748
6638,0.009726867,-2.012027019
6639,0.01194491,-1.922817133
6640,0.01,-2
6641,0.560489178,-0.251432769
6642,0.152232736,-0.817491946
6643,0.071760319,-1.144115638
6644,0.00395813,-2.402509918
6645,0.003221681,-2.49191745
6646,0.09303581,-1.031349858
6647,0.003223939,-2.491613202
6648,0.000692962,-3.159290672
6649,0.303621024,-0.51766816
6650,0.018745879,-1.727094197
6651,0.033570386,-1.474043659
6652,0.495182186,-0.305234987
6653,0.090123199,-1.045163401
6654,0.046816565,-1.329600453
6655,0.009379724,-2.027809939
6656,0.019738093,-1.704694809
6657,0.001957645,-2.708266074
6658,0.605352581,-0.217991602
6659,0.537511706,-0.269612073
6660,7.25E-05,-4.13980206
6661,0.029937394,-1.523786007
6662,0.036286462,-1.440255373
6663,0.035787061,-1.446273968
6664,0.157305971,-0.803254793
6665,0.064594224,-1.189806314
6666,0.004603502,-2.336911632
6667,0.041240152,-1.384679743
6668,0.066069946,-1.17999605
6669,0.391926438,-0.40679544
6670,0.107338615,-0.969244014
6671,1.060284138,0.025422264
6672,0.020683901,-1.684367541
6673,0.175118729,-0.756667402
6674,0.005342136,-2.272285049
6675,0.010127231,-1.994509263
6676,0.133161291,-0.875622001
6677,0.064514212,-1.190344601
6678,0.039824221,-1.399852708
6679,0.233022347,-0.632602428
6680,0.042394053,-1.37269506
6681,0.050521128,-1.296526962
6682,0.006384689,-2.194860228
6683,0.148798183,-0.827402373
6684,0.054048274,-1.267218173
6685,0.069473818,-1.158178834
6686,0.056861419,-1.245182305
6687,0.02563907,-1.591097729
6688,0.601500571,-0.220763956
6689,0.028213467,-1.549543536
6690,0.31727308,-0.498566775
6691,0.4139117,-0.383092297
6692,0.005511565,-2.258725093
6693,0.065433808,-1.184197807
6694,0.080578163,-1.093782636
6695,0.043771666,-1.358806928
6696,0.024272302,-1.61488903
6697,0.050649982,-1.295420705
6698,0.409108251,-0.388161761
6699,0.050016996,-1.3008824
6700,0.055457413,-1.256040392
6701,0.275569409,-0.559768995
6702,0.012937065,-1.888164233
6703,0.012342385,-1.90860091
6704,0.18040745,-0.743745533
6705,0.036965538,-1.432202971
6706,0.03940108,-1.404491869
6707,0.0020069,-2.697474311
6708,0.199313834,-0.700462556
6709,0.008897539,-2.050730089
6710,0.430886149,-0.365637466
6711,0.262531579,-0.58081845
6712,0.016449081,-1.783858367
6713,0.144066885,-0.841435834
6714,0.227578595,-0.642868588
6715,0.00437078,-2.35944108
6716,0.09798947,-1.008820592
6717,0.004607181,-2.336564719
6718,0.05624193,-1.249939788
6719,0.000206807,-3.684435341
6720,0.075769052,-1.120508147
6721,0.096565016,-1.015180185
6722,0.860557735,-0.065219987
6723,0.32012248,-0.494683827
6724,0.231479019,-0.635488367
6725,0.002244693,-2.648843049
6726,0.515409648,-0.287847456
6727,0.173982203,-0.759495174
6728,0.109469727,-0.960705966
6729,0.014410472,-1.84132178
6730,1.06611979,0.027806005
6731,0.035419513,-1.45075742
6732,0.003291073,-2.482662481
6733,0.885879576,-0.052625311
6734,0.109227262,-0.961668951
6735,0.078331381,-1.106064216
6736,0.002526665,-2.597452357
6737,0.017338136,-1.760997589
6738,0.066979088,-1.174060771
6739,1.576169372,0.197602884
6740,0.05304534,-1.275352764
6741,1.199194312,0.07888956
6742,0.137506843,-0.86167569
6743,0.23590529,-0.627262321
6744,0.010649517,-1.972670082
6745,0.157521889,-0.80265909
6746,0.151346087,-0.820028802
6747,0.900118351,-0.045700384
6748,0.098664209,-1.00584036
6749,0.436984718,-0.359533751
6750,0.01405931,-1.852035998
6751,0.263067871,-0.579932189
6752,0.000197034,-3.705459832
6753,0.039566554,-1.402671771
6754,0.016558131,-1.78098868
6755,0.112025589,-0.950682765
6756,0.01,-2
6757,0.00825777,-2.083137219
6758,0.091817886,-1.037072712
6759,0.529460311,-0.27616659
6760,0.04578232,-1.339302202
6761,0.009645524,-2.015674154
6762,0.236216709,-0.626689385
6763,0.156979769,-0.804156313
6764,0.01,-2
6765,0.103200771,-0.986317058
6766,0.304674178,-0.516164351
6767,0.306797355,-0.513148388
6768,0.016246662,-1.789235867
6769,0.003329332,-2.477642957
6770,0.037737254,-1.423229704
6771,0.01421716,-1.847187158
6772,0.002006781,-2.697500058
6773,0.158621415,-0.799638179
6774,1.311820507,0.117874416
6775,0.043681178,-1.359705656
6776,0.005268855,-2.278283751
6777,0.004634829,-2.333966306
6778,0.277077764,-0.557398325
6779,0.030447356,-1.516450409
6780,0.059337903,-1.226667807
6781,0.043985132,-1.356694099
6782,0.002028909,-2.692737421
6783,0.069686092,-1.156853887
6784,0.00173811,-2.759922806
6785,0.301332772,-0.520953634
6786,0.364157349,-0.438710921
6787,0.028966025,-1.538111106
6788,0.059284765,-1.227056895
6789,1.093049049,0.038639651
6790,0.871794343,-0.059585953
6791,0.006660168,-2.176514842
6792,0.045070693,-1.346105765
6793,0.042820271,-1.368350587
6794,0.3519952,-0.453463259
6795,0.323616147,-0.489969817
6796,0.01,-2
6797,0.000553812,-3.256637488
6798,0.00404255,-2.393344651
6799,0.025063872,-1.60095183
6800,0.618568003,-0.208612549
6801,0.014257823,-1.845946777
6802,0.617424548,-0.209416108
6803,0.055735037,-1.253871708
6804,0.010665439,-1.972021261
6805,0.000127546,-3.89433382
6806,0.035189249,-1.453590006
6807,0.052449837,-1.280255854
6808,0.309158117,-0.509819347
6809,0.001455678,-2.836934814
6810,0.612848103,-0.212647154
6811,0.185801521,-0.730950735
6812,0.069508292,-1.157963384
6813,0.080393158,-1.094780912
6814,0.043607112,-1.360442675
6815,0.003614205,-2.441987253
6816,0.036594857,-1.436579951
6817,0.227203578,-0.643584834
6818,0.001628979,-2.788084578
6819,0.000644833,-3.190552415
6820,0.033449341,-1.475612439
6821,0.268969566,-0.570296858
6822,0.420217812,-0.376525543
6823,0.064698264,-1.189107372
6824,0.022967277,-1.63889049
6825,0.082878396,-1.081558663
6826,0.023384735,-1.631067547
6827,0.05597065,-1.252039648
6828,0.01232378,-1.909256064
6829,0.004572294,-2.339865879
6830,2.504829407,0.398778153
6831,0.01,-2
6832,0.073132217,-1.135891261
6833,0.041576523,-1.38115183
6834,0.239009753,-0.621584377
6835,0.005846898,-2.233074512
6836,0.064982824,-1.187201419
6837,0.011701872,-1.93174467
6838,0.253661424,-0.595745574
6839,0.25587678,-0.591969124
6840,0.075746506,-1.120637393
6841,0.002245407,-2.648704956
6842,0.004321997,-2.364315533
6843,0.010904249,-1.962404248
6844,0.088127136,-1.054890342
6845,0.030057825,-1.522042446
6846,0.207323894,-0.683350643
6847,0.007596652,-2.119377767
6848,0.003908021,-2.40804307
6849,0.01393153,-1.856001198
6850,0.088854924,-1.051318501
6851,0.021778127,-1.66197947
6852,0.509422123,-0.292922198
6853,0.007321432,-2.135403981
6854,0.95880872,-0.018268025
6855,0.2724787,-0.564667442
6856,0.761416554,-0.118377685
6857,0.07032454,-1.152893099
6858,0.022509433,-1.647635438
6859,0.71912092,-0.143198077
6860,0.014626656,-1.834854961
6861,0.406134367,-0.391330259
6862,1.411464334,0.149669908
6863,0.991835415,-0.003560388
6864,0.114070065,-0.94282831
6865,0.168000042,-0.774690609
6866,0.079354212,-1.100430018
6867,0.346942127,-0.459742964
6868,0.276191562,-0.558789593
6869,0.040514179,-1.392392962
6870,0.764004588,-0.116904033
6871,0.944718242,-0.024697699
6872,0.250181496,-0.601744815
6873,0.046169419,-1.335645592
6874,0.076028056,-1.119026112
6875,0.021535134,-1.666852423
6876,0.367137313,-0.435171475
6877,0.100948915,-0.995898345
6878,0.001463891,-2.834491292
6879,0.015875727,-1.79926638
6880,0.193830535,-0.712577806
6881,0.486845732,-0.312608633
6882,0.568108082,-0.245569032
6883,0.035805121,-1.446054853
6884,0.074131265,-1.129998587
6885,0.609030545,-0.215360926
6886,0.013888384,-1.857348277
6887,0.079069301,-1.101992098
6888,0.269936919,-0.568737713
6889,0.005122631,-2.290506899
6890,0.071254797,-1.147185891
6891,0.004740903,-2.324138916
6892,0.001589822,-2.798651497
6893,0.006606878,-2.180003696
6894,0.000264848,-3.577003349
6895,0.17269516,-0.762719834
6896,0.009941115,-2.0025649
6897,0.005212052,-2.282991238
6898,0.402325869,-0.395422042
6899,0.369058788,-0.432904449
6900,0.017371058,-1.760173718
6901,0.015453949,-1.810960535
6902,2.242929459,0.350815615
6903,0.020858338,-1.680720297
6904,0.004204007,-2.376336583
6905,0.007682894,-2.114475139
6906,0.001513646,-2.819975587
6907,0.036481075,-1.437932373
6908,0.048046771,-1.31833579
6909,0.062864594,-1.201593884
6910,0.187043235,-0.728057995
6911,0.121552892,-0.915234704
6912,0.07524509,-1.123521835
6913,0.171854571,-0.764838913
6914,0.031590905,-1.500437932
6915,0.054204341,-1.265965931
6916,0.063564681,-1.196784131
6917,0.01,-2
6918,0.389004022,-0.410045909
6919,0.032498688,-1.488134178
6920,0.000628393,-3.201768603
6921,0.049783036,-1.302918621
6922,0.121235095,-0.916371643
6923,0.166780546,-0.777854608
6924,0.017351376,-1.760666082
6925,0.023229839,-1.633953795
6926,0.031620011,-1.500037987
6927,0.779193521,-0.108354668
6928,0.051083345,-1.291720673
6929,0.070498861,-1.151817897
6930,0.227885589,-0.642283138
6931,0.003364618,-2.473064184
6932,0.134079009,-0.872639208
6933,1.475401163,0.168910121
6934,0.002368623,-2.625504072
6935,0.422835529,-0.373828528
6936,0.177283064,-0.751332752
6937,0.16041939,-0.79474314
6938,0.003544716,-2.450418506
6939,0.004645745,-2.332944607
6940,0.269122332,-0.570050262
6941,0.03299835,-1.481507782
6942,0.235438436,-0.628122635
6943,0.001592797,-2.797839446
6944,0.002981267,-2.525599068
6945,0.30111286,-0.521270696
6946,0.009836653,-2.007152638
6947,1.730680466,0.238216892
6948,0.150425002,-0.822679974
6949,0.003897097,-2.409258815
6950,0.50673151,-0.295222089
6951,0.023622971,-1.626665483
6952,0.026720695,-1.573152247
6953,0.064097144,-1.193161323
6954,0.143219233,-0.843998658
6955,0.137801439,-0.860746249
6956,0.002612038,-2.583020578
6957,0.006884663,-2.16211732
6958,0.046785168,-1.329891803
6959,0.04323101,-1.364204614
6960,0.016243026,-1.78933307
6961,0.086824201,-1.061359204
6962,0.22202684,-0.653594522
6963,0.294563532,-0.530821022
6964,1.399717569,0.146040414
6965,0.024657814,-1.608045431
6966,0.02753016,-1.560191268
6967,1.467259288,0.166506867
6968,0.612734318,-0.212727795
6969,0.012514516,-1.90258595
6970,0.161433056,-0.792007532
6971,0.048026435,-1.318519649
6972,0.097827442,-1.009539302
6973,0.013180627,-1.880063914
6974,0.003390281,-2.469764335
6975,0.874540508,-0.05822007
6976,2.847145081,0.454409598
6977,0.020257371,-1.693416928
6978,0.313208312,-0.504166721
6979,0.012999903,-1.886059874
6980,0.244459212,-0.611793593
6981,0.039168637,-1.407061538
6982,0.005741652,-2.240963161
6983,0.333551407,-0.476837223
6984,0.132597029,-0.877466206
6985,0.224043414,-0.649667818
6986,0.061601266,-1.21041036
6987,0.011819098,-1.927415661
6988,0.014044263,-1.852501034
6989,0.009067193,-2.042527156
6990,0.005020274,-2.299272552
6991,0.575168312,-0.240205049
6992,0.723231733,-0.140722527
6993,0.138408244,-0.858838042
6994,0.122102633,-0.91327497
6995,0.022661177,-1.644717529
6996,0.002941926,-2.531368288
6997,0.032413173,-1.489278447
6998,0.06504371,-1.186794694
6999,0.134860799,-0.870114273
7000,0.095322661,-1.020803842
7001,0.222404942,-0.652855567
7002,0.023922725,-1.621189358
7003,0.133362859,-0.874965101
7004,0.14154008,-0.849120562
7005,0.090217642,-1.044708526
7006,0.135988414,-0.86649809
7007,1.037801981,0.016114495
7008,0.311837673,-0.506071419
7009,0.012210617,-1.913262396
7010,0.008835034,-2.053791799
7011,0.228686467,-0.640759535
7012,0.057478048,-1.24049799
7013,0.187186599,-0.727725247
7014,0.091543257,-1.038373639
7015,0.027610989,-1.558918033
7016,0.00591587,-2.227981347
7017,0.04052265,-1.392302163
7018,0.004906518,-2.30922657
7019,6.68E-06,-5.175503323
7020,0.296625495,-0.527791524
7021,0.014060603,-1.851996069
7022,0.002487186,-2.604291676
7023,0.004123044,-2.384782009
7024,0.006349035,-2.197292274
7025,0.350608498,-0.455177562
7026,0.011647318,-1.933774084
7027,0.001948127,-2.7103828
7028,0.407463193,-0.389911616
7029,0.020342061,-1.691605041
7030,0.014554522,-1.837002053
7031,0.325835258,-0.487001924
7032,1.953209758,0.290748885
7033,0.026058434,-1.584051694
7034,0.132095337,-0.879112513
7035,0.144171327,-0.841121103
7036,0.020042636,-1.698045172
7037,1.427613616,0.154610681
7038,0.173625022,-0.760387686
7039,0.096178643,-1.016921353
7040,0.162032068,-0.790399026
7041,0.007627411,-2.117622835
7042,0.00352381,-2.452987565
7043,0.107284755,-0.969461988
7044,0.022680407,-1.644349149
7045,0.260123163,-0.584820973
7046,0.146446973,-0.8343196
7047,0.332703382,-0.477942785
7048,0.034120552,-1.466983948
7049,0.263308108,-0.579535768
7050,0.155699819,-0.807711891
7051,0.129586145,-0.887441429
7052,0.487583637,-0.311950877
7053,0.673184395,-0.17186596
7054,0.007185569,-2.143538862
7055,0.014503296,-1.838533275
7056,0.002669345,-2.57359531
7057,1.242581606,0.09432492
7058,0.036321755,-1.439833169
7059,0.288391292,-0.540017857
7060,0.168736234,-0.772791647
7061,0.005916463,-2.227937832
7062,0.019797467,-1.703390379
7063,0.047415655,-1.324078245
7064,0.262712449,-0.580519347
7065,0.139673814,-0.854885007
7066,0.088771917,-1.051724402
7067,1.073804498,0.030925219
7068,0.48932147,-0.310405728
7069,0.067168035,-1.172837359
7070,0.335182577,-0.474718564
7071,0.017707709,-1.751837618
7072,0.364846796,-0.437889464
7073,0.003445762,-2.462714784
7074,0.201472595,-0.695784019
7075,0.019246494,-1.715648362
7076,0.009097198,-2.041092352
7077,0.00088569,-3.052718097
7078,0.656182468,-0.182975377
7079,0.003011218,-2.521257763
7080,0.007169235,-2.144527154
7081,0.02890534,-1.539021925
7082,0.388972253,-0.410081378
7083,0.348787636,-0.457438919
7084,0.092787042,-1.032512669
7085,0.037776284,-1.422780766
7086,0.135880202,-0.866843816
7087,0.034442283,-1.462908066
7088,0.004825019,-2.316500947
7089,0.296915591,-0.527366997
7090,0.003854585,-2.414022386
7091,0.640497208,-0.193482759
7092,0.05639698,-1.248744153
7093,0.006754306,-2.170419288
7094,0.180587992,-0.743311131
7095,0.001816648,-2.740729173
7096,0.040449265,-1.393089361
7097,0.01701308,-1.769217045
7098,0.12907885,-0.889144912
7099,0.003665516,-2.43586489
7100,0.093439355,-1.029470166
7101,0.021531869,-1.666918277
7102,0.013294857,-1.87631633
7103,0.559910297,-0.251881545
7104,0.128761962,-0.890212414
7105,0.541405201,-0.266477577
7106,1.925949812,0.284644966
7107,0.007733524,-2.111622571
7108,0.090789549,-1.041964141
7109,0.063737057,-1.195607993
7110,0.218711555,-0.660128272
7111,1.040478826,0.017233246
7112,0.087939925,-1.055813907
7113,0.0014158,-2.848998178
7114,0.265996456,-0.575124149
7115,1.169253469,0.067908667
7116,0.167297199,-0.776511329
7117,0.146999046,-0.832685483
7118,0.124018706,-0.906512803
7119,0.005162836,-2.287111666
7120,0.007068863,-2.150650427
7121,0.02447764,-1.611230454
7122,0.054774985,-1.261417735
7123,0.011750766,-1.929933819
7124,0.085465059,-1.068211405
7125,0.1306943,-0.883743353
7126,0.000100608,-3.997369313
7127,0.346382618,-0.46044391
7128,0.300179213,-0.522619385
7129,0.118701003,-0.92554561
7130,0.373451799,-0.427765444
7131,0.202239275,-0.6941345
7132,0.485005379,-0.314253445
7133,0.063654281,-1.196172382
7134,0.01526213,-1.81638486
7135,0.453314275,-0.343600605
7136,0.005776972,-2.238299769
7137,0.199923679,-0.699135764
7138,0.021760982,-1.66232152
7139,0.141643032,-0.848804784
7140,0.145076439,-0.838403114
7141,0.004914585,-2.308513146
7142,0.009082786,-2.041780927
7143,0.149781227,-0.824542616
7144,0.031127634,-1.506853895
7145,0.075342387,-1.122960625
7146,0.3668001,-0.435570555
7147,0.059313301,-1.226847905
7148,0.003433288,-2.464289814
7149,0.04211716,-1.375540923
7150,0.013310738,-1.875797868
7151,0.031890705,-1.496335877
7152,0.119711623,-0.921863683
7153,0.387034476,-0.412250348
7154,1.48861146,0.172781358
7155,0.017720239,-1.751530419
7156,0.01,-2
7157,0.007249005,-2.139721592
7158,0.20303759,-0.692423551
7159,0.08043243,-1.094568811
7160,0.312203348,-0.505562444
7161,0.25085935,-0.600569707
7162,0.179278627,-0.746471482
7163,0.055644497,-1.254577777
7164,0.02103835,-1.67698833
7165,0.546474278,-0.262430275
7166,0.003848885,-2.41466507
7167,0.028144276,-1.550609922
7168,0.019477068,-1.71047643
7169,0.02822355,-1.549388362
7170,0.052351419,-1.281071543
7171,0.201955959,-0.694743327
7172,0.075131975,-1.124175194
7173,0.237479687,-0.624373533
7174,0.032860622,-1.483324223
7175,0.102562651,-0.989010762
7176,0.262827665,-0.580328924
7177,0.281157851,-0.551049784
7178,0.001074333,-2.96886114
7179,0.001806058,-2.743268365
7180,0.132924289,-0.876395656
7181,0.686127007,-0.163595486
7182,0.019191649,-1.716887712
7183,0.001186739,-2.925644674
7184,0.084363334,-1.073846266
7185,0.004717648,-2.326274421
7186,0.223366588,-0.650981789
7187,0.268756747,-0.570640624
7188,0.156246498,-0.806189707
7189,0.008863983,-2.052371098
7190,0.028477669,-1.545495566
7191,0.064799719,-1.18842688
7192,0.032701649,-1.48543035
7193,0.238695815,-0.622155195
7194,0.006468786,-2.189177221
7195,0.576304615,-0.239347903
7196,0.044159088,-1.354979902
7197,0.029116213,-1.535865107
7198,0.095593989,-1.019569416
7199,0.087819934,-1.056406894
7200,0.250578433,-0.60105631
7201,0.136240095,-0.865695063
7202,0.003314361,-2.479600193
7203,0.527855158,-0.27748523
7204,0.201230481,-0.696306234
7205,0.094991319,-1.022316082
7206,0.002225186,-2.652633595
7207,0.009051245,-2.043291694
7208,0.033167422,-1.479288286
7209,0.466307968,-0.331327164
7210,0.443685293,-0.352924967
7211,2.402210474,0.380611056
7212,0.135856688,-0.866918977
7213,0.002199256,-2.65772415
7214,1.359198809,0.133282985
7215,0.020904453,-1.679761182
7216,0.049145639,-1.308515014
7217,0.021674428,-1.664052352
7218,0.036430616,-1.438533486
7219,0.02992999,-1.523893429
7220,0.007324627,-2.135214478
7221,0.502090752,-0.299217778
7222,0.000647574,-3.188710893
7223,0.049234275,-1.307732455
7224,0.061230976,-1.213028817
7225,0.553502679,-0.256880273
7226,0.014750118,-1.831204495
7227,0.117910929,-0.928445939
7228,0.000395458,-3.402899392
7229,0.376752794,-0.423943519
7230,0.001955741,-2.708688589
7231,0.167531744,-0.775902891
7232,0.614008904,-0.211825331
7233,0.053493485,-1.271699109
7234,0.702148676,-0.153570919
7235,0.104747117,-0.979857923
7236,1.57282722,0.196681017
7237,0.385463834,-0.414016363
7238,0.039607458,-1.402223032
7239,0.005891813,-2.229751014
7240,0.479038417,-0.319629656
7241,0.905952454,-0.042894594
7242,0.01,-2
7243,0.130739495,-0.883593196
7244,0.373504072,-0.427704659
7245,0.009149292,-2.038612533
7246,0.139612854,-0.855074596
7247,0.578076124,-0.238014968
7248,0.186494842,-0.729333175
7249,0.01,-2
7250,0.099337965,-1.00288474
7251,0.039817002,-1.399931447
7252,0.549295425,-0.260194018
7253,0.001344849,-2.871326474
7254,0.069947012,-1.155230834
7255,0.025063407,-1.600959899
7256,0.157543674,-0.80259903
7257,0.081096254,-1.090999205
7258,0.063950323,-1.194157261
7259,0.196381569,-0.706899275
7260,0.05043238,-1.297290534
7261,0.874676585,-0.058152499
7262,0.008255642,-2.083249153
7263,0.190365285,-0.720412247
7264,1.012812257,0.005528948
7265,0.197052047,-0.70541905
7266,0.094232403,-1.025799735
7267,0.024301389,-1.614368898
7268,0.466776073,-0.330891414
7269,0.36926654,-0.432660043
7270,0.034262594,-1.465179762
7271,0.042514134,-1.371466661
7272,0.650358438,-0.18684722
7273,0.014284736,-1.845127795
7274,0.12773107,-0.89370345
7275,0.071703285,-1.144460947
7276,0.229424611,-0.639359996
7277,0.021557884,-1.666393863
7278,0.228778645,-0.640584516
7279,0.016891656,-1.77232776
7280,0.003148244,-2.501931616
7281,0.01,-2
7282,0.034523129,-1.461889843
7283,0.149809852,-0.824459624
7284,0.005325892,-2.273607682
7285,0.039463077,-1.403809058
7286,0.433225632,-0.363285856
7287,0.034961693,-1.456407545
7288,0.013093681,-1.882938241
7289,0.105366461,-0.977297607
7290,0.528737545,-0.27675985
7291,0.007475853,-2.126339249
7292,0.000146617,-3.833816642
7293,0.418532431,-0.378270884
7294,0.397479832,-0.400684902
7295,0.43015936,-0.366370623
7296,0.759186983,-0.119651247
7297,0.515649199,-0.287645652
7298,0.816845596,-0.087860028
7299,1.25E-05,-4.902503315
7300,0.093270399,-1.030256167
7301,0.000145067,-3.838430818
7302,0.143246397,-0.843916292
7303,0.043527909,-1.361232199
7304,0.004318199,-2.364697382
7305,0.884679198,-0.053214184
7306,0.08702933,-1.060334358
7307,0.00018881,-3.723975724
7308,0.76835382,-0.114438745
7309,0.61434561,-0.211587241
7310,0.101854034,-0.992021767
7311,0.581635952,-0.235348757
7312,0.608995497,-0.215385918
7313,0.077759355,-1.109247349
7314,0.00799101,-2.097398308
7315,0.000291186,-3.535829673
7316,0.238571674,-0.622381123
7317,0.033757687,-1.471627323
7318,0.070333205,-1.152839591
7319,0.281703055,-0.550208443
7320,0.015649486,-1.805499913
7321,0.085405737,-1.068512954
7322,0.134970069,-0.86976253
7323,0.032977588,-1.481781106
7324,0.08703173,-1.060322386
7325,0.238359705,-0.622767161
7326,0.003001591,-2.522648424
7327,0.035323661,-1.451934294
7328,0.29630363,-0.528263028
7329,1.399452806,0.145958257
7330,0.010554094,-1.976579048
7331,0.172483906,-0.763251421
7332,0.003276933,-2.484532378
7333,0.515434146,-0.287826814
7334,0.133158877,-0.875629875
7335,0.090000093,-1.045757042
7336,0.228499994,-0.641113808
7337,0.843639493,-0.073843098
7338,0.126193002,-0.898964729
7339,2.97E-05,-4.527496994
7340,0.10158214,-0.993182643
7341,0.013443537,-1.871486451
7342,0.0543264,-1.264989072
7343,0.075402528,-1.122614093
7344,0.042695202,-1.369620928
7345,8.15E-05,-4.088651509
7346,0.168933898,-0.772283196
7347,0.388158172,-0.410991266
7348,0.085309528,-1.069002462
7349,0.099663876,-1.001462227
7350,0.007665623,-2.115452571
7351,0.116288781,-0.934462181
7352,0.04021867,-1.395572296
7353,0.026378706,-1.578746511
7354,0.312999725,-0.504456044
7355,0.073087677,-1.136155839
7356,0.120418586,-0.919306477
7357,0.068174504,-1.166378015
7358,0.01,-2
7359,0.032102793,-1.493457175
7360,0.036439463,-1.438428026
7361,0.553506792,-0.256877046
7362,0.051176224,-1.290931762
7363,0.022413621,-1.649487981
7364,0.259092003,-0.586545991
7365,0.000411068,-3.386085959
7366,0.001693721,-2.771158146
7367,0.255345374,-0.592872005
7368,0.030541131,-1.51511488
7369,0.02369364,-1.625368218
7370,0.003818365,-2.418122528
7371,0.28954199,-0.538288446
7372,0.009994346,-2.000245632
7373,0.057315402,-1.241728659
7374,0.043212172,-1.364393908
7375,0.000366501,-3.435924369
7376,0.315682858,-0.500749
7377,0.035063449,-1.455145363
7378,0.027498383,-1.560692842
7379,0.136831298,-0.863814552
7380,0.124762721,-0.903915161
7381,0.099047035,-1.004158521
7382,0.018879831,-1.724001901
7383,0.029195989,-1.534676815
7384,1.523123622,0.182735154
7385,0.01,-2
7386,0.000184519,-3.733959015
7387,0.024501488,-1.610807547
7388,0.087187327,-1.059546635
7389,0.0166531,-1.778504909
7390,0.289783359,-0.537926558
7391,0.036281981,-1.440309014
7392,0.246024877,-0.609020977
7393,0.229933873,-0.638397046
7394,0.410741985,-0.386430903
7395,0.577144861,-0.238715167
7396,0.194325566,-0.711470058
7397,0.009802302,-2.008671906
7398,0.056539163,-1.247650625
7399,1.116068482,0.047690844
7400,0.306785256,-0.513165517
7401,0.186072826,-0.730317046
7402,0.007881259,-2.103404421
7403,0.073934108,-1.131155162
7404,0.319997668,-0.494853186
7405,0.548985124,-0.260439424
7406,0.008360506,-2.077767435
7407,0.002193071,-2.658947318
7408,0.008006738,-2.096544355
7409,0.032340001,-1.490259967
7410,0.044353083,-1.353076189
7411,0.041922271,-1.377555196
7412,0.050181288,-1.299458194
7413,0.113248751,-0.945966581
7414,0.229013324,-0.64013925
7415,0.047696769,-1.321511037
7416,0.028385205,-1.546907962
7417,0.101203308,-0.994805294
7418,0.027492352,-1.560788107
7419,0.103451692,-0.985262404
7420,0.001685033,-2.773391507
7421,0.072612979,-1.138985749
7422,0.111512609,-0.952676024
7423,1.052625418,0.022273853
7424,0.212749407,-0.672131642
7425,0.127636224,-0.894026052
7426,0.127662256,-0.893937484
7427,0.359580845,-0.444203452
7428,0.109063305,-0.962321346
7429,0.128690377,-0.890453927
7430,0.487327993,-0.312178641
7431,0.027644735,-1.558387571
7432,0.011848314,-1.926343455
7433,0.071167871,-1.147716024
7434,0.047030631,-1.32761919
7435,0.173240557,-0.761350428
7436,0.033539951,-1.474437578
7437,0.522017419,-0.282315005
7438,0.068986051,-1.161238716
7439,0.235205352,-0.6285528
7440,0.012027951,-1.919808351
7441,0.009332839,-2.029986207
7442,0.141995072,-0.847726727
7443,0.031111456,-1.507079657
7444,0.01707074,-1.76774764
7445,0.084211141,-1.074630449
7446,0.053927761,-1.268187614
7447,0.03528937,-1.452356101
7448,0.004745412,-2.323726105
7449,0.229171455,-0.639839478
7450,0.021501767,-1.667525858
7451,0.080938175,-1.091846591
7452,0.02571436,-1.589824277
7453,0.043137275,-1.365147296
7454,0.582901239,-0.234405021
7455,0.492324412,-0.307748629
7456,0.816751719,-0.087909943
7457,0.018982533,-1.721645828
7458,0.051738184,-1.286188819
7459,0.030123759,-1.521090835
7460,0.170498133,-0.768280373
7461,0.045998659,-1.337254829
7462,0.000801004,-3.096365345
7463,0.199433759,-0.700201325
7464,0.05862597,-1.231909958
7465,0.009604319,-2.017533424
7466,0.157754958,-0.802016984
7467,0.027922649,-1.554043384
7468,0.234688774,-0.629507684
7469,0.313551277,-0.503691426
7470,0.006586509,-2.181344722
7471,1.338051558,0.126472848
7472,0.004810071,-2.317848505
7473,0.01,-2
7474,0.891594172,-0.049832779
7475,0.111383051,-0.953180891
7476,0.174931899,-0.75713099
7477,0.398843497,-0.399197485
7478,0.141999513,-0.847713145
7479,0.282280952,-0.549318427
7480,0.040284742,-1.394859417
7481,0.019093763,-1.71910847
7482,0.034045085,-1.467945573
7483,0.216655299,-0.664230684
7484,0.32349962,-0.490126225
7485,0.052350968,-1.281075283
7486,0.013540214,-1.868374474
7487,1.817144156,0.259389382
7488,0.015116421,-1.820551033
7489,0.00330545,-2.480769428
7490,0.281229556,-0.550939039
7491,0.163639128,-0.786112843
7492,0.186207712,-0.730002337
7493,0.000341476,-3.466639445
7494,0.057426274,-1.240889363
7495,0.372210801,-0.429211029
7496,0.001195312,-2.922518674
7497,0.150829926,-0.821512482
7498,7.59E-05,-4.119566947
7499,0.000172004,-3.764460934
7500,0.571439087,-0.243030056
7501,0.024702825,-1.607253384
7502,0.005026798,-2.298708587
7503,0.034826081,-1.458095391
7504,0.373310983,-0.427929233
7505,0.007447337,-2.127998978
7506,0.003753167,-2.425602152
7507,0.008620431,-2.064471034
7508,0.039980117,-1.398155937
7509,0.086907916,-1.060940665
7510,0.564521372,-0.248319611
7511,0.072240748,-1.141217769
7512,0.02769761,-1.557557708
7513,0.007344035,-2.134065292
7514,0.102239184,-0.990382625
7515,0.038276874,-1.417063543
7516,0.106308974,-0.973430072
7517,0.268241286,-0.571474377
7518,0.006470207,-2.189081816
7519,0.045362376,-1.343304209
7520,0.442895204,-0.353699023
7521,7.01E-05,-4.154327812
7522,0.552676797,-0.257528768
7523,0.369764388,-0.432074919
7524,0.682838678,-0.165681887
7525,0.293302745,-0.532683873
7526,0.306231886,-0.513949591
7527,0.030755129,-1.512082451
7528,0.042931851,-1.367220387
7529,0.606710136,-0.21701875
7530,0.267510891,-0.572658532
7531,0.188729778,-0.724159571
7532,0.001804392,-2.743669142
7533,0.385771662,-0.413669678
7534,0.011775272,-1.929029053
7535,0.044294011,-1.353654992
7536,0.044316817,-1.353431439
7537,0.068759941,-1.162664507
7538,0.206211284,-0.685687574
7539,0.01,-2
7540,0.00267624,-2.572474877
7541,0.102000125,-0.991399297
7542,0.024815746,-1.605272671
7543,0.13045086,-0.884553055
7544,0.033175725,-1.479179571
7545,0.000112408,-3.949202607
7546,0.159399703,-0.797512492
7547,0.000971918,-3.012370507
7548,0.167481735,-0.776032548
7549,0.029850967,-1.525041592
7550,0.004854559,-2.313850219
7551,0.817519307,-0.087501982
7552,0.004421103,-2.354469385
7553,0.133612588,-0.874152624
7554,0.447084188,-0.349610689
7555,0.041980684,-1.376950492
7556,0.19315289,-0.71409879
7557,0.01,-2
7558,0.004520436,-2.344819693
7559,0.704685867,-0.152004439
7560,0.078844689,-1.103227556
7561,0.013294269,-1.876335527
7562,0.019711211,-1.705286686
7563,0.001312705,-2.881832787
7564,0.004097044,-2.387529322
7565,0.106741056,-0.971668506
7566,0.085867405,-1.066171662
7567,0.127309442,-0.895139387
7568,0.024129996,-1.617442749
7569,0.058484644,-1.232958152
7570,0.049662691,-1.303969755
7571,0.001247462,-2.903972634
7572,0.243802413,-0.612962
7573,0.0836633,-1.077465011
7574,0.075913258,-1.11968237
7575,0.691483855,-0.160217955
7576,0.102234237,-0.99040364
7577,0.451889515,-0.344967735
7578,0.007000561,-2.154867135
7579,0.000965368,-3.01530731
7580,0.000930472,-3.031296535
7581,0.549199939,-0.26026952
7582,0.007454792,-2.127564494
7583,0.009647413,-2.015589122
7584,0.072803527,-1.13784758
7585,0.061083402,-1.21407678
7586,0.004117227,-2.38539522
7587,0.089449205,-1.048423517
7588,0.193625852,-0.713036657
7589,0.366791666,-0.435580541
7590,0.041159384,-1.385531134
7591,0.004316537,-2.364864514
7592,0.801111698,-0.096306926
7593,0.064773016,-1.188605883
7594,0.004762971,-2.322122077
7595,0.07280197,-1.137856869
7596,0.295814842,-0.52898004
7597,0.077058651,-1.113178601
7598,0.416732073,-0.380143074
7599,0.000192147,-3.716366599
7600,0.0626783,-1.202882792
7601,0.005788113,-2.237463
7602,0.002407511,-2.618431636
7603,0.531399369,-0.274578965
7604,1.18951273,0.075369094
7605,0.189499587,-0.722391733
7606,0.007676388,-2.114843101
7607,0.772088289,-0.112333035
7608,0.830104887,-0.080867029
7609,0.032323036,-1.490487849
7610,0.041435402,-1.382628445
7611,0.348893076,-0.457307649
7612,9.54E-06,-5.020601984
7613,0.018460486,-1.733756868
7614,0.020966092,-1.67848251
7615,0.324436575,-0.488870192
7616,0.058481719,-1.232979868
7617,0.323245019,-0.490468159
7618,0.442807704,-0.353784832
7619,0.282640189,-0.548766085
7620,0.006194558,-2.207989644
7621,0.109819487,-0.95932059
7622,0.000973704,-3.011573003
7623,0.613686323,-0.212053555
7624,0.141412184,-0.849513171
7625,0.055881482,-1.252732088
7626,0.130841896,-0.883253171
7627,0.003329094,-2.477673968
7628,0.0092654,-2.033135805
7629,0.191910669,-0.71690088
7630,0.019334543,-1.713666078
7631,0.039495621,-1.403451055
7632,0.042194534,-1.374743804
7633,0.136300936,-0.865501161
7634,0.234058455,-0.630675667
7635,0.411023766,-0.386133066
7636,0.18177329,-0.740469932
7637,0.116575696,-0.933391985
7638,0.00070547,-3.151521389
7639,0.317040592,-0.498885129
7640,0.016788621,-1.774984988
7641,0.207446635,-0.683093606
7642,0.553971589,-0.256512508
7643,0.017621506,-1.753956978
7644,0.016498683,-1.782550721
7645,0.01,-2
7646,0.473353684,-0.324814239
7647,0.054148216,-1.266415849
7648,0.004789784,-2.319684063
7649,0.056487676,-1.248046294
7650,0.178472281,-0.748429227
7651,0.026043801,-1.584295638
7652,0.028576147,-1.543996332
7653,0.190864295,-0.719275308
7654,0.461996347,-0.335361459
7655,0.036739308,-1.434869023
7656,0.084273271,-1.074310148
7657,0.077138111,-1.112731001
7658,0.000533677,-3.272721705
7659,0.4017106,-0.396086709
7660,0.165874481,-0.780220422
7661,0.062788911,-1.202117048
7662,0.063379973,-1.198047949
7663,0.01,-2
7664,0.215274513,-0.667007385
7665,2.57E-05,-4.589241733
7666,0.115800396,-0.936289957
7667,0.570244968,-0.243938538
7668,0.009276503,-2.032615722
7669,0.126456276,-0.898059613
7670,0.026698411,-1.573514594
7671,0.042616952,-1.370417612
7672,0.003240812,-2.489346179
7673,0.157114252,-0.803784417
7674,0.071812689,-1.143798809
7675,0.029077539,-1.53644235
7676,0.000172123,-3.764160083
7677,0.216694757,-0.664151596
7678,0.80420351,-0.094634036
7679,0.044629473,-1.350378239
7680,0.126164407,-0.899063151
7681,0.072343662,-1.140599509
7682,0.217245355,-0.6630495
7683,0.491775334,-0.308233258
7684,0.011502496,-1.93920791
7685,0.0131078,-1.882470196
7686,0.217504248,-0.662532257
7687,0.157895342,-0.801630683
7688,0.020014007,-1.69866596
7689,0.039631978,-1.401954255
7690,0.204589844,-0.689115929
7691,0.069547437,-1.157718869
7692,7.13E-05,-4.147004186
7693,0.000908677,-3.041590436
7694,0.038112104,-1.418937076
7695,0.047980417,-1.318935986
7696,0.057975963,-1.236752031
7697,0.014461468,-1.83978762
7698,0.122839645,-0.910661449
7699,0.174704492,-0.757695928
7700,0.458149612,-0.338992677
7701,0.649634302,-0.187331052
7702,0.264527917,-0.577528488
7703,0.000281175,-3.551023001
7704,0.393621892,-0.404920756
7705,0.01,-2
7706,0.02425264,-1.615240978
7707,1.022866964,0.009819152
7708,0.336949974,-0.472434572
7709,0.069798715,-1.15615257
7710,0.627995074,-0.202043763
7711,0.005618969,-2.250343402
7712,1.000508308,0.000220699
7713,0.001156257,-2.93694545
7714,0.001458415,-2.836118789
7715,0.06614884,-1.179477768
7716,0.159748182,-0.796564076
7717,0.623733103,-0.205001206
7718,0.703406692,-0.152793505
7719,0.023243932,-1.633690403
7720,0.016130423,-1.792354239
7721,0.484036386,-0.31512199
7722,0.001123155,-2.949560305
7723,0.380462855,-0.419687737
7724,0.035111904,-1.454545618
7725,0.009728402,-2.011958496
7726,0.228585258,-0.640951781
7727,0.056152336,-1.25063217
7728,0.019618636,-1.707331191
7729,0.223606929,-0.650514743
7730,0.183272928,-0.736901682
7731,0.02696394,-1.56921665
7732,0.052903224,-1.276517862
7733,0.02794027,-1.553769408
7734,0.033031911,-1.481066305
7735,0.000617314,-3.209494192
7736,0.01,-2
7737,0.069416657,-1.158536305
7738,0.009112082,-2.040382361
7739,0.59326005,-0.226754896
7740,0.052458208,-1.280186549
7741,0.027912332,-1.554203882
7742,0.129753679,-0.886880319
7743,0.045064881,-1.346161767
7744,0.132360727,-0.878240857
7745,0.053355388,-1.272821715
7746,0.863205731,-0.063885685
7747,0.805197299,-0.094097691
7748,0.825202107,-0.083439672
7749,0.053912964,-1.268306793
7750,0.003600545,-2.443631757
7751,0.11410559,-0.94269308
7752,0.000671281,-3.173095937
7753,0.027017083,-1.568361543
7754,1.514392138,0.180238346
7755,0.537391186,-0.269709461
7756,0.005639713,-2.248742976
7757,0.238924891,-0.621738604
7758,0.275685877,-0.559585482
7759,0.028639283,-1.543037859
7760,0.011774329,-1.929063816
7761,0.008868,-2.052174293
7762,0.297013015,-0.52722452
7763,0.196273029,-0.707139376
7764,0.188926086,-0.723708073
7765,0.006813152,-2.166651907
7766,0.011355649,-1.944788049
7767,0.007738137,-2.111363577
7768,0.01,-2
7769,0.000401416,-3.396404998
7770,0.224130973,-0.649498123
7771,0.019083355,-1.719345279
7772,0.037819445,-1.422284847
7773,0.151378363,-0.819936194
7774,0.020273257,-1.693076473
7775,0.342971116,-0.464742453
7776,0.069640622,-1.157137361
7777,0.055213332,-1.257956042
7778,0.02705108,-1.567815391
7779,0.413293689,-0.383741226
7780,0.008736956,-2.058639855
7781,0.199351832,-0.700379768
7782,0.004795242,-2.319189504
7783,0.564677358,-0.248199626
7784,2.541517973,0.405093185
7785,0.016178632,-1.791058199
7786,0.520977378,-0.283181134
7787,0.044438265,-1.352242903
7788,0.021736486,-1.662810667
7789,0.159600317,-0.796966249
7790,0.070865408,-1.149565711
7791,0.235499948,-0.628009184
7792,0.453041971,-0.343861562
7793,0.075601943,-1.121467044
7794,0.035172213,-1.453800307
7795,0.07598386,-1.11927865
7796,0.124511302,-0.904791227
7797,0.10507267,-0.978510233
7798,0.063722514,-1.195707101
7799,0.01,-2
7800,0.003039504,-2.517197223
7801,0.082918443,-1.081348863
7802,0.043051869,-1.366007993
7803,0.132463172,-0.877904849
7804,0.001253534,-2.901863844
7805,0.205343381,-0.687519292
7806,0.171918213,-0.764678111
7807,0.017821305,-1.749060509
7808,0.060008023,-1.221790682
7809,0.118378378,-0.926727613
7810,0.044587746,-1.350784479
7811,0.059771899,-1.223502945
7812,0.025741663,-1.589363402
7813,0.038914237,-1.409891479
7814,0.133891344,-0.873247499
7815,0.056688871,-1.24650219
7816,0.039686631,-1.401355762
7817,0.07381054,-1.131881617
7818,0.276168942,-0.558825163
7819,0.051597245,-1.287373486
7820,0.238654688,-0.62223003
7821,0.001522811,-2.817353858
7822,0.002121224,-2.673413549
7823,0.174707904,-0.757687445
7824,0.004165663,-2.380315827
7825,0.01,-2
7826,0.017473798,-1.757612683
7827,0.091323495,-1.039417477
7828,0.20826529,-0.681383105
7829,0.025840178,-1.587704497
7830,0.013050618,-1.884368934
7831,0.075898781,-1.119765197
7832,0.032676384,-1.485766011
7833,0.01251534,-1.902557348
7834,0.155718386,-0.807660106
7835,0.03171818,-1.498691746
7836,8.58E-06,-5.066359245
7837,0.771273315,-0.112791694
7838,0.012829267,-1.891798142
7839,0.033170536,-1.479247509
7840,0.021298734,-1.671646201
7841,0.018062275,-1.743227552
7842,0.467736781,-0.329998478
7843,0.349110216,-0.457037442
7844,0.004578939,-2.339235126
7845,0.001201861,-2.920145815
7846,0.007617,-2.118216016
7847,0.003294756,-2.482176689
7848,0.170408979,-0.768507525
7849,0.051291063,-1.289958297
7850,0.052574713,-1.279223091
7851,0.284509033,-0.545903941
7852,1.168085814,0.067474749
7853,0.167559877,-0.775829967
7854,0.036471304,-1.438048714
7855,0.081086256,-1.091052754
7856,0.012162922,-1.91496208
7857,0.070521191,-1.151680363
7858,0.001723234,-2.763655638
7859,0.028204544,-1.549680925
7860,0.071984313,-1.142762133
7861,0.174256548,-0.758810893
7862,0.001590179,-2.798553973
7863,0.107248448,-0.969608984
7864,0.007641963,-2.116795085
7865,0.156179607,-0.806375675
7866,0.01,-2
7867,0.001913742,-2.718116681
7868,0.009682124,-2.01402938
7869,0.121308587,-0.916108454
7870,0.181309298,-0.741579924
7871,0.08590252,-1.065994098
7872,0.109632447,-0.960060891
7873,0.395457715,-0.402899948
7874,0.019248249,-1.715608772
7875,0.086686701,-1.062047527
7876,0.320176214,-0.494610935
7877,0.004060477,-2.391422893
7878,0.183061421,-0.737403171
7879,0.000573113,-3.24175958
7880,0.059008129,-1.229088156
7881,0.065093525,-1.186462211
7882,0.015663922,-1.805099493
7883,0.092233993,-1.035108989
7884,0.181497827,-0.74112857
7885,0.150267139,-0.823135982
7886,0.176487193,-0.753286805
7887,0.037672393,-1.423976792
7888,0.137648955,-0.861227081
7889,0.057139214,-1.243065737
7890,0.000330513,-3.480811806
7891,0.084210478,-1.074633869
7892,0.113768391,-0.943978383
7893,0.01,-2
7894,0.03613643,-1.442054758
7895,0.026784182,-1.572121619
7896,0.019936536,-1.700350309
7897,0.048781492,-1.311744922
7898,0.012390189,-1.906922073
7899,0.532279015,-0.273860656
7900,0.073144294,-1.135819546
7901,0.005931513,-2.226834485
7902,1.719349742,0.235364228
7903,0.226148352,-0.645606573
7904,0.091653332,-1.037851741
7905,0.273752302,-0.56264222
7906,0.277590692,-0.5565951
7907,0.576211631,-0.239417979
7908,0.200225249,-0.698481158
7909,0.000414524,-3.382450325
7910,0.051423445,-1.288838829
7911,0.153811663,-0.813010731
7912,0.281526476,-0.550480756
7913,0.00739835,-2.130865145
7914,0.458562672,-0.338601301
7915,0.021687493,-1.663790653
7916,0.002821277,-2.549554324
7917,0.001184001,-2.926648022
7918,0.013531628,-1.868649948
7919,0.156705752,-0.804915062
7920,0.013765521,-1.861207336
7921,0.147756398,-0.830453705
7922,0.295336813,-0.529682416
7923,0.081897497,-1.08672937
7924,0.873853505,-0.058561368
7925,0.176978394,-0.752079749
7926,0.112896994,-0.947317622
7927,0.066363938,-1.17806785
7928,0.002450679,-2.610713495
7929,0.076927528,-1.113918224
7930,1.244349122,0.094942246
7931,0.00533016,-2.273259733
7932,0.045933992,-1.337865813
7933,0.007314568,-2.135811323
7934,0.088276774,-1.054153548
7935,0.506593883,-0.295340058
7936,0.08662089,-1.06237736
7937,0.13232334,-0.878363547
7938,0.00742947,-2.129042149
7939,0.08171735,-1.087685728
7940,0.303453356,-0.517908055
7941,0.221967936,-0.653709757
7942,0.020885425,-1.680156689
7943,0.147079408,-0.832448126
7944,0.033548597,-1.474325634
7945,0.597642601,-0.223558453
7946,0.009179295,-2.037190671
7947,0.416508734,-0.380375887
7948,0.174027979,-0.759380922
7949,0.081209913,-1.090390955
7950,0.01,-2
7951,0.007836314,-2.105888175
7952,0.246143892,-0.608810936
7953,0.843153954,-0.074093119
7954,0.021475865,-1.668049343
7955,0.176601097,-0.753006603
7956,0.196384221,-0.706893409
7957,0.043485567,-1.361654863
7958,0.018208141,-1.739734404
7959,0.966429651,-0.014829754
7960,0.049523499,-1.30518868
7961,0.006716888,-2.172831868
7962,0.007525902,-2.123441454
7963,0.11201866,-0.950709628
7964,0.026732186,-1.572965528
7965,0.62410289,-0.204743806
7966,0.054539766,-1.263286728
7967,0.01,-2
7968,0.361604929,-0.441765658
7969,0.047479432,-1.323494484
7970,0.011583099,-1.936175226
7971,0.384541959,-0.415056266
7972,0.147207513,-0.832070023
7973,0.291656196,-0.535128793
7974,1.25181222,0.097539187
7975,0.020044971,-1.697994562
7976,0.370698571,-0.430979088
7977,0.017181598,-1.764936455
7978,0.126769692,-0.896984566
7979,0.032005008,-1.494782056
7980,0.005926062,-2.227233783
7981,0.01,-2
7982,0.030213747,-1.519795409
7983,0.287865549,-0.540810307
7984,0.543055952,-0.265155422
7985,0.195152566,-0.709625734
7986,0.438365966,-0.358163171
7987,0.071855962,-1.14353719
7988,0.395263374,-0.403113427
7989,0.008671604,-2.061900558
7990,0.003316143,-2.479366742
7991,0.008164247,-2.088083888
7992,0.227953836,-0.642153094
7993,0.481198937,-0.317675341
7994,0.169143081,-0.771745764
7995,0.037669752,-1.424007241
7996,0.169195518,-0.771611146
7997,0.361829489,-0.441496041
7998,0.079075694,-1.101956987
7999,1.610953331,0.207082959
8000,0.153367132,-0.814267704
8001,0.01,-2
8002,0.522751272,-0.281704902
8003,0.021885782,-1.659837921
8004,0.001138158,-2.943797301
8005,0.30399403,-0.517134946
8006,0.141874045,-0.848097048
8007,0.505992651,-0.295855791
8008,0.066492885,-1.177224821
8009,0.013453652,-1.871159805
8010,0.114151746,-0.942517441
8011,0.098730311,-1.005549496
8012,0.511056304,-0.29153125
8013,0.02145778,-1.668415209
8014,0.122572981,-0.911605252
8015,0.071566574,-1.145289771
8016,2.370653629,0.374868105
8017,0.01,-2
8018,0.057080217,-1.243514387
8019,0.180978999,-0.742371819
8020,0.038528793,-1.414214601
8021,0.003327787,-2.477844489
8022,0.248705164,-0.604315198
8023,0.500495553,-0.300599777
8024,0.048789211,-1.311676208
8025,0.585547328,-0.232437996
8026,1.203346014,0.080390524
8027,0.011562242,-1.936957939
8028,0.189627513,-0.72209865
8029,0.262333065,-0.581146966
8030,0.380123168,-0.42007566
8031,0.008133858,-2.08970339
8032,0.21024476,-0.67727482
8033,0.017904913,-1.747027784
8034,0.35306558,-0.452144619
8035,0.409801185,-0.38742679
8036,0.008184347,-2.08701595
8037,0.040404618,-1.393568997
8038,0.041682526,-1.380045965
8039,0.014708183,-1.832440982
8040,0.12078958,-0.917970529
8041,0.78052634,-0.107612436
8042,0.239972264,-0.619838952
8043,0.021026326,-1.677236599
8044,0.062028117,-1.207411399
8045,0.03617736,-1.441563134
8046,0.182097554,-0.739695887
8047,0.013906607,-1.856778806
8048,0.086719275,-1.061884364
8049,0.329006881,-0.48279502
8050,0.089339316,-1.048957377
8051,0.196208969,-0.707281145
8052,0.280083209,-0.552712926
8053,0.418517619,-0.378286254
8054,0.450751901,-0.346062433
8055,0.008672195,-2.061870941
8056,0.417838067,-0.378991996
8057,1.095373631,0.039562282
8058,0.00833237,-2.079231461
8059,0.002570422,-2.589995548
8060,0.0333759,-1.476567011
8061,0.122796312,-0.910814676
8062,0.03867377,-1.412583493
8063,1.773525,0.248837315
8064,0.048230927,-1.316674387
8065,0.012342385,-1.90860091
8066,0.41728577,-0.379566425
8067,0.243856698,-0.612865311
8068,0.006135794,-2.212129239
8069,0.025959359,-1.585706027
8070,0.027103756,-1.566970527
8071,0.947849274,-0.023260718
8072,0.176249549,-0.753871986
8073,0.021184947,-1.673972611
8074,0.032709263,-1.485329238
8075,0.285631508,-0.544193888
8076,0.045111373,-1.345713954
8077,0.015824217,-1.800677761
8078,0.00574094,-2.241016984
8079,0.402245641,-0.395508654
8080,0.579070091,-0.237268866
8081,0.001294966,-2.887741604
8082,0.000398676,-3.399380353
8083,0.327098519,-0.485321423
8084,0.091897167,-1.036697876
8085,0.016445445,-1.783954373
8086,0.198440805,-0.70236902
8087,0.003461562,-2.460727932
8088,0.03897753,-1.409185687
8089,0.956700444,-0.019224024
8090,0.205097243,-0.688040177
8091,0.020403266,-1.690300309
8092,0.001901606,-2.720879572
8093,0.007471357,-2.126600511
8094,0.534291387,-0.272221827
8095,0.023545777,-1.628086966
8096,0.011031826,-1.957352596
8097,0.001410681,-2.850571202
8098,0.057061411,-1.24365749
8099,0.134129778,-0.872474796
8100,0.010100561,-1.995654496
8101,0.134549588,-0.871117628
8102,0.001646712,-2.783382392
8103,0.009530404,-2.020888705
8104,0.128520563,-0.89102738
8105,0.084089711,-1.075257139
8106,0.054966144,-1.259904727
8107,0.008243819,-2.083871564
8108,0.023891065,-1.621764485
8109,0.27394703,-0.562333403
8110,0.177407458,-0.751028126
8111,0.572895467,-0.241924614
8112,0.063839279,-1.194912026
8113,0.026281869,-1.580343753
8114,0.032540575,-1.487574782
8115,0.080951363,-1.091775835
8116,0.093794122,-1.027824376
8117,0.028425992,-1.546284378
8118,0.01,-2
8119,0.728265047,-0.137710533
8120,0.127434745,-0.894712144
8121,0.030682415,-1.513110463
8122,0.014282268,-1.845202836
8123,0.056569804,-1.24741533
8124,0.112150908,-0.950197208
8125,0.521442711,-0.282793399
8126,0.040450297,-1.393078282
8127,0.086349964,-1.063737838
8128,0.64934814,-0.187522399
8129,0.005791905,-2.237178545
8130,0.003280023,-2.484123127
8131,0.008755391,-2.057724478
8132,0.000761219,-3.118490309
8133,0.202160984,-0.694302657
8134,0.10410998,-0.982507636
8135,0.007172194,-2.144347953
8136,0.133301094,-0.875166286
8137,0.002767069,-2.557980043
8138,8.20E-05,-4.086119262
8139,0.295636654,-0.529241722
8140,0.481716394,-0.317208573
8141,0.09186922,-1.03682997
8142,0.324744374,-0.488458365
8143,0.061620098,-1.210277618
8144,0.274066299,-0.562144365
8145,0.017013432,-1.769208059
8146,1.456332564,0.163260561
8147,0.073979832,-1.130886658
8148,0.000777896,-3.109078674
8149,0.055058662,-1.259174348
8150,0.02013809,-1.695981712
8151,0.234149009,-0.630507676
8152,0.579663992,-0.236823677
8153,0.007709274,-2.112986515
8154,0.006069443,-2.216851183
8155,0.12123245,-0.916381118
8156,0.172783226,-0.762498422
8157,0.022218117,-1.653292741
8158,0.208715498,-0.680445301
8159,0.036317158,-1.439888139
8160,0.061280198,-1.212679837
8161,0.09839426,-1.007030237
8162,0.697776079,-0.156283923
8163,0.02584192,-1.587675227
8164,0.483439267,-0.315658078
8165,0.387549669,-0.41167263
8166,0.223377749,-0.650960089
8167,0.394034207,-0.404466075
8168,0.000542494,-3.265605431
8169,0.107095949,-0.970226955
8170,0.095277257,-1.021010753
8171,0.013031321,-1.885011569
8172,0.000492094,-3.307951856
8173,0.013268624,-1.877174098
8174,0.021870386,-1.660143555
8175,0.185818836,-0.730910265
8176,0.10475935,-0.979807203
8177,0.065633543,-1.182874152
8178,0.008355659,-2.07801927
8179,0.003487934,-2.457431697
8180,0.047783371,-1.320723215
8181,0.216452748,-0.664636897
8182,0.117240988,-0.930920531
8183,0.011890605,-1.924796044
8184,0.041520603,-1.381736348
8185,0.017392848,-1.759629306
8186,0.077873059,-1.108612767
8187,0.000221586,-3.654458623
8188,0.01,-2
8189,0.094433628,-1.024873325
8190,0.173767611,-0.760031169
8191,0.017800929,-1.749557331
8192,0.087666191,-1.057167862
8193,0.001265797,-2.897635836
8194,0.277364165,-0.55694965
8195,1.384278059,0.141223335
8196,0.171407148,-0.765971071
8197,0.23132135,-0.635784282
8198,0.056355853,-1.249060975
8199,0.056979775,-1.244279267
8200,0.365932435,-0.436599095
8201,0.163686708,-0.785986587
8202,0.357167095,-0.447128559
8203,0.019532364,-1.709245194
8204,0.011384761,-1.943676084
8205,0.573377907,-0.241559045
8206,0.01185067,-1.926257096
8207,0.041840304,-1.378405172
8208,0.158549488,-0.799835157
8209,0.015150002,-1.819587304
8210,0.001107556,-2.955634287
8211,0.361574024,-0.441802777
8212,0.045793023,-1.339200686
8213,0.001479842,-2.829784787
8214,0.034501247,-1.462165206
8215,0.179909974,-0.744944758
8216,0.404369444,-0.393221669
8217,0.276354522,-0.558533425
8218,1.319522023,0.120416643
8219,1.049462795,0.020967047
8220,0.016822146,-1.774118596
8221,0.263707101,-0.578878175
8222,0.152803212,-0.815867515
8223,0.665737927,-0.176696701
8224,0.177491218,-0.750823131
8225,0.037063412,-1.431054598
8226,0.060578506,-1.217681438
8227,0.01,-2
8228,0.12322028,-0.909317809
8229,0.001035631,-2.984795083
8230,0.158217177,-0.800746369
8231,0.240280733,-0.619281053
8232,0.17035529,-0.768644375
8233,0.082175009,-1.08526024
8234,0.016269533,-1.788624914
8235,0.382702053,-0.417139208
8236,0.084213659,-1.074617462
8237,0.002179035,-2.661735797
8238,0.098956876,-1.004554026
8239,0.011700694,-1.931788396
8240,0.238723323,-0.622105149
8241,0.885916293,-0.052607311
8242,0.569503665,-0.244503477
8243,0.126873136,-0.896630327
8244,0.077035695,-1.113307993
8245,0.64618057,-0.189646105
8246,0.057208452,-1.242539801
8247,0.13341409,-0.874798303
8248,0.006930124,-2.159258994
8249,0.027028803,-1.568173191
8250,0.091327846,-1.039396785
8251,0.122509912,-0.911828773
8252,0.000491856,-3.308162219
8253,0.295057982,-0.530092632
8254,0.004163526,-2.380538671
8255,0.006453625,-2.190196247
8256,0.00678592,-2.168391272
8257,0.030923195,-1.509715638
8258,0.408409208,-0.388904475
8259,0.544555247,-0.263958053
8260,0.03634854,-1.439513025
8261,0.024732945,-1.60672416
8262,0.258582264,-0.587401266
8263,0.024647929,-1.60821957
8264,0.099354155,-1.002813964
8265,0.016505131,-1.782381011
8266,0.126792803,-0.896905396
8267,0.016204789,-1.790356612
8268,0.218935013,-0.659684779
8269,1.796197414,0.254354067
8270,0.08009655,-1.096386188
8271,0.06725698,-1.17226264
8272,0.154467449,-0.811163027
8273,0.159386486,-0.797548505
8274,1.544415712,0.188764211
8275,0.937356234,-0.028095328
8276,0.029937511,-1.523784305
8277,0.699230611,-0.155379567
8278,1.400823712,0.146383485
8279,0.073458701,-1.133956754
8280,0.021401072,-1.669564473
8281,0.112825438,-0.94759297
8282,0.031771302,-1.497964984
8283,0.26221171,-0.581347917
8284,0.264035076,-0.578338375
8285,0.070105955,-1.15424509
8286,0.041037768,-1.386816267
8287,0.267327875,-0.572955754
8288,0.301224828,-0.521109235
8289,2.74E-05,-4.561968028
8290,0.011507445,-1.939021092
8291,0.006315512,-2.199591427
8292,1.216401696,0.085077017
8293,0.136457279,-0.865003292
8294,0.000793738,-3.100322828
8295,0.202808708,-0.692913402
8296,0.009413972,-2.026227118
8297,2.038696766,0.309352634
8298,0.418898374,-0.377891326
8299,0.013932,-1.855986537
8300,0.647212267,-0.18895326
8301,0.063260689,-1.19886608
8302,0.060339488,-1.219398379
8303,0.006351404,-2.197130237
8304,0.04778792,-1.320681875
8305,0.292546421,-0.53380521
8306,0.287148654,-0.541893214
8307,0.034095895,-1.467297911
8308,0.015394082,-1.812646196
8309,0.060805019,-1.216060572
8310,0.07864581,-1.104324408
8311,0.525488973,-0.279436393
8312,0.218056127,-0.661431705
8313,0.149105817,-0.826505413
8314,0.090054236,-1.045495852
8315,0.8737728,-0.058601479
8316,0.030260822,-1.519119282
8317,0.221154124,-0.655304959
8318,0.178136557,-0.749246945
8319,0.105750479,-0.975717658
8320,0.009841492,-2.006939039
8321,0.002073402,-2.683316476
8322,0.053293679,-1.273324299
8323,0.058698926,-1.231369844
8324,0.006835056,-2.165257952
8325,0.030427236,-1.516737495
8326,0.068831384,-1.162213497
8327,0.007881259,-2.103404421
8328,0.006468668,-2.189185162
8329,0.066877626,-1.174719153
8330,0.01,-2
8331,0.006127145,-2.212741865
8332,0.013338499,-1.874893047
8333,0.027228935,-1.56496935
8334,0.055186596,-1.258166395
8335,0.061137006,-1.213695836
8336,0.173343197,-0.761093199
8337,0.005418851,-2.266092787
8338,0.001633263,-2.786943794
8339,0.000332419,-3.478313586
8340,0.054026023,-1.267397004
8341,0.576528668,-0.239179092
8342,0.058578636,-1.232260741
8343,0.010815926,-1.965936297
8344,0.063919574,-1.194366128
8345,0.356158376,-0.448356838
8346,0.541817665,-0.26614684
8347,0.088980138,-1.050706924
8348,0.014983492,-1.824386961
8349,0.030728424,-1.512459714
8350,0.521087468,-0.283089372
8351,2.457215786,0.390443297
8352,0.021517867,-1.667200777
8353,0.883201718,-0.053940095
8354,0.325658888,-0.487237065
8355,0.003713856,-2.430174996
8356,0.024706777,-1.607183901
8357,0.246316299,-0.60850685
8358,0.437406927,-0.359114343
8359,0.048810668,-1.311485246
8360,0.048097786,-1.317874918
8361,0.185334533,-0.732043651
8362,0.098633967,-1.005973498
8363,0.234842241,-0.629223784
8364,0.008969373,-2.047237912
8365,0.10978435,-0.959459566
8366,0.071771748,-1.144046474
8367,0.119268499,-0.923474245
8368,0.18484892,-0.733183084
8369,0.17589888,-0.754736926
8370,1.383885145,0.141100048
8371,0.312325329,-0.505392794
8372,0.310159296,-0.508415198
8373,0.159050792,-0.798464163
8374,0.108431801,-0.964843328
8375,0.102551244,-0.989059066
8376,0.036812041,-1.434010103
8377,0.00687164,-2.162939617
8378,0.007065786,-2.150839546
8379,0.125145674,-0.902584159
8380,0.042367317,-1.37296904
8381,0.029826438,-1.525398608
8382,0.07628423,-1.117565234
8383,0.025764316,-1.588981377
8384,0.017122304,-1.766437795
8385,0.020203048,-1.694583097
8386,0.080337934,-1.09507934
8387,0.263278604,-0.579584434
8388,0.013593487,-1.86666911
8389,0.212765887,-0.672098001
8390,0.146951079,-0.83282722
8391,0.005883873,-2.230336677
8392,0.10021057,-0.999086468
8393,0.050334446,-1.298134706
8394,0.002327235,-2.633159683
8395,0.102923758,-0.987484364
8396,0.006189345,-2.208355282
8397,0.058111057,-1.235741227
8398,0.737635851,-0.132157984
8399,0.18381457,-0.735620067
8400,0.303298533,-0.51812969
8401,0.003811477,-2.418906645
8402,0.066622153,-1.176381337
8403,0.117686816,-0.929272188
8404,0.03166309,-1.499446705
8405,0.01851467,-1.732484014
8406,5.05E-05,-4.296335016
8407,0.07242161,-1.140131823
8408,0.000175222,-3.756410615
8409,0.00226527,-2.644880052
8410,0.008479306,-2.071639667
8411,0.481081367,-0.317781464
8412,0.58177191,-0.235247252
8413,0.000449676,-3.347100732
8414,0.040828709,-1.389034357
8415,0.018107232,-1.742147941
8416,0.002318196,-2.634849761
8417,0.004538592,-2.343078817
8418,0.092227794,-1.035138178
8419,0.025060268,-1.601014287
8420,0.167040423,-0.77717842
8421,0.28656137,-0.542782355
8422,0.018906502,-1.723388814
8423,0.885125756,-0.052995022
8424,0.444002986,-0.352614109
8425,0.082898363,-1.081454043
8426,0.011331251,-1.945722144
8427,0.009693458,-2.013521278
8428,0.059390817,-1.226280702
8429,0.124296986,-0.905539404
8430,0.036128264,-1.442152907
8431,0.043310922,-1.363402575
8432,0.008670067,-2.061977526
8433,0.193863928,-0.712502991
8434,0.039947361,-1.398511908
8435,0.004262291,-2.370356866
8436,0.023732057,-1.62466462
8437,0.001492221,-2.826166879
8438,0.024830863,-1.605008188
8439,0.011519701,-1.938558785
8440,0.10421031,-0.982089313
8441,0.000762053,-3.118014851
8442,0.001191383,-2.923948646
8443,0.013187333,-1.879843027
8444,0.013591489,-1.866732968
8445,0.000343741,-3.463769283
8446,0.027361058,-1.562867118
8447,0.131708249,-0.880387022
8448,0.237894565,-0.62361548
8449,0.145960003,-0.835766136
8450,0.010191661,-1.991755017
8451,0.028609047,-1.543496613
8452,0.492512226,-0.307582984
8453,0.025332974,-1.596313818
8454,0.377251744,-0.423368744
8455,1.235068083,0.091690899
8456,0.006246803,-2.204342167
8457,0.026921121,-1.569906853
8458,0.167910054,-0.774923298
8459,0.414853126,-0.382105633
8460,0.027177891,-1.565784251
8461,0.424361944,-0.37226357
8462,0.375969887,-0.424846938
8463,0.087178476,-1.059590727
8464,2.438825607,0.387180746
8465,0.067129917,-1.173083887
8466,0.011845486,-1.926447107
8467,0.002415836,-2.616932535
8468,1.22478056,0.088058284
8469,0.567546487,-0.24599856
8470,0.032957632,-1.482043999
8471,0.075162828,-1.123996888
8472,0.075149558,-1.124073567
8473,0.140963033,-0.850894765
8474,0.131314829,-0.881686228
8475,0.121162653,-0.916631226
8476,0.068248779,-1.165905117
8477,0.001280322,-2.892680683
8478,0.084045105,-1.075487578
8479,1.555443525,0.191854247
8480,0.016446853,-1.783917188
8481,0.001164235,-2.933959284
8482,0.00190577,-2.719929531
8483,0.166796789,-0.777812315
8484,0.004794885,-2.319221768
8485,0.016117167,-1.792711301
8486,0.102468394,-0.989410072
8487,0.113875732,-0.943568819
8488,0.052670844,-1.278429723
8489,0.10974846,-0.959601564
8490,0.448698342,-0.348045535
8491,0.114543885,-0.941028091
8492,0.155947089,-0.807022727
8493,0.00134723,-2.870558277
8494,0.022477729,-1.648247564
8495,0.05467217,-1.262233685
8496,0.172641292,-0.762855322
8497,0.408050358,-0.389286236
8498,0.123055965,-0.909897331
8499,0.053080495,-1.275065032
8500,0.12846227,-0.891224408
8501,0.00745491,-2.127557604
8502,0.080436386,-1.09454745
8503,0.042414505,-1.372485597
8504,0.027745614,-1.556805663
8505,0.007951274,-2.099563303
8506,0.300779462,-0.521751822
8507,0.012503685,-1.902961961
8508,0.012572436,-1.900580578
8509,0.050112922,-1.300050276
8510,0.740648687,-0.130387743
8511,0.047694042,-1.321535867
8512,0.008648559,-2.063056272
8513,0.511696041,-0.290987943
8514,0.003306044,-2.480691397
8515,0.01,-2
8516,0.256396711,-0.59108755
8517,1.026028752,0.011159531
8518,0.606480122,-0.217183429
8519,0.01007153,-1.996904549
8520,0.020108182,-1.696627193
8521,0.007430654,-2.128972987
8522,0.017104022,-1.766901748
8523,0.152086332,-0.817909813
8524,0.762303472,-0.117872102
8525,0.141804218,-0.84831085
8526,1.317889452,0.119878982
8527,0.009962242,-2.001642909
8528,0.541800201,-0.266160838
8529,0.088289328,-1.054091789
8530,0.533644199,-0.272748207
8531,0.148252353,-0.828998405
8532,0.056640096,-1.246876019
8533,0.016960105,-1.770571465
8534,0.331971914,-0.478898658
8535,0.060835417,-1.215843508
8536,0.315381557,-0.501163707
8537,0.176776633,-0.752575143
8538,0.001823074,-2.739195742
8539,0.012075063,-1.9181106
8540,0.00492455,-2.307633473
8541,0.211320564,-0.675058239
8542,0.229606554,-0.63901572
8543,0.368246555,-0.433861307
8544,0.041709851,-1.379761357
8545,0.143117264,-0.844307975
8546,0.000962271,-3.016702573
8547,0.040148817,-1.396327247
8548,0.097752959,-1.00987009
8549,5.20E-05,-4.284214689
8550,0.024591401,-1.609216724
8551,0.355404437,-0.449277155
8552,0.002369218,-2.625395054
8553,0.01,-2
8554,0.265602291,-0.575768184
8555,0.286791384,-0.5424339
8556,0.049952358,-1.301444006
8557,0.001421276,-2.847321715
8558,0.056712523,-1.246321031
8559,0.13718088,-0.862706416
8560,0.134346277,-0.871774366
8561,0.035512704,-1.449616254
8562,0.30719173,-0.512590481
8563,0.000302865,-3.518751002
8564,0.019834865,-1.702570754
8565,0.332835943,-0.477769781
8566,0.088768974,-1.0517388
8567,0.636422336,-0.196254587
8568,0.439806104,-0.356738748
8569,0.000778372,-3.108812767
8570,0.025058756,-1.601040499
8571,0.35833019,-0.4457166
8572,0.00302548,-2.519205669
8573,0.326984942,-0.485472247
8574,0.036760911,-1.43461373
8575,0.00233449,-2.631807948
8576,0.00386836,-2.412473134
8577,0.12114343,-0.916700132
8578,0.335944414,-0.473732576
8579,0.396869034,-0.401352786
8580,0.009586608,-2.018335029
8581,0.050581649,-1.296007017
8582,0.006871995,-2.162917162
8583,0.020790856,-1.682127623
8584,0.028486937,-1.545354241
8585,0.000107283,-3.969470688
8586,0.02620035,-1.581692901
8587,0.054799926,-1.261220032
8588,0.000102396,-3.989718986
8589,0.070035376,-1.154682538
8590,0.002893549,-2.538569135
8591,0.104418129,-0.981224094
8592,0.044690121,-1.34978847
8593,0.015668616,-1.804969371
8594,0.952448905,-0.021158313
8595,0.05463323,-1.262543123
8596,0.006736071,-2.171593354
8597,0.099660642,-1.001476318
8598,0.094462588,-1.024740158
8599,0.818130732,-0.087177294
8600,1.009928107,0.004290459
8601,0.12971504,-0.887009665
8602,0.262184292,-0.581393331
8603,0.132457107,-0.877924734
8604,0.467975199,-0.329777162
8605,0.844039679,-0.073637137
8606,0.02803231,-1.552341108
8607,0.005881029,-2.230546666
8608,0.119209141,-0.923690443
8609,0.040492885,-1.392621282
8610,0.002809508,-2.551369726
8611,0.00366611,-2.435794524
8612,0.002061744,-2.685765361
8613,0.011916285,-1.923859105
8614,0.107361741,-0.969150453
8615,0.191624597,-0.717548746
8616,0.001555782,-2.808051343
8617,0.010530029,-1.977570415
8618,0.002597175,-2.585498774
8619,0.080189966,-1.095879972
8620,0.007497861,-2.125062639
8621,0.081330366,-1.089747271
8622,0.012429867,-1.90553352
8623,0.012371114,-1.907591175
8624,0.096439019,-1.015747217
8625,0.40527761,-0.392247389
8626,0.000915108,-3.038527419
8627,0.006462153,-2.189622761
8628,0.432691932,-0.363821203
8629,0.075433038,-1.1224384
8630,0.016967021,-1.770394404
8631,0.006595391,-2.180759463
8632,0.182609543,-0.73847653
8633,0.359748006,-0.444001605
8634,0.016413901,-1.78478819
8635,2.50E-06,-5.601471158
8636,0.117275551,-0.930792518
8637,0.008390178,-2.076228827
8638,0.209287435,-0.679256845
8639,0.000555718,-3.255145151
8640,0.013233921,-1.878311477
8641,0.317753136,-0.497910154
8642,0.046473186,-1.332797549
8643,0.000320145,-3.494653412
8644,0.101250172,-0.994604232
8645,0.777392626,-0.109359583
8646,0.132716462,-0.877075204
8647,0.030093106,-1.521532992
8648,0.000211812,-3.674048478
8649,0.013280388,-1.876789237
8650,0.134964749,-0.869779648
8651,0.017088085,-1.767306594
8652,0.201435462,-0.695864072
8653,0.003605296,-2.443059057
8654,0.002120629,-2.673535313
8655,0.178212672,-0.749061417
8656,0.015012498,-1.823547037
8657,0.033819459,-1.470833339
8658,0.243338674,-0.613788862
8659,0.050862439,-1.293602818
8660,0.093355536,-1.029859921
8661,0.015852261,-1.799908777
8662,0.218607709,-0.660334527
8663,0.587302446,-0.23113819
8664,0.02721687,-1.565161816
8665,0.000245899,-3.609244076
8666,0.448023021,-0.34869967
8667,0.088305913,-1.054010215
8668,0.203932971,-0.690512554
8669,0.275819868,-0.559374454
8670,0.482562125,-0.316446768
8671,0.02731524,-1.563594974
8672,0.191240191,-0.71842083
8673,0.012853276,-1.890986167
8674,0.15533492,-0.808730903
8675,0.001369492,-2.863440563
8676,0.107604444,-0.968169792
8677,0.003761005,-2.424696102
8678,0.021725405,-1.663032119
8679,0.00165778,-2.780473097
8680,0.034648996,-1.460309347
8681,0.234845832,-0.629217143
8682,0.01,-2
8683,0.080700889,-1.09312168
8684,0.063390486,-1.197975919
8685,0.053733692,-1.269753322
8686,0.010324639,-1.986125113
8687,0.203225076,-0.692022705
8688,0.01502976,-1.823047952
8689,0.007371015,-2.13247271
8690,1.93E-05,-4.714179099
8691,0.001417228,-2.848560234
8692,0.101269349,-0.99452198
8693,0.060846075,-1.215767429
8694,0.5616014,-0.250571818
8695,0.081101865,-1.090969161
8696,0.143081933,-0.8444152
8697,0.124313623,-0.905481277
8698,0.583204031,-0.234179483
8699,0.520109415,-0.283905285
8700,0.048166174,-1.317257846
8701,0.078081682,-1.107450838
8702,0.641610324,-0.192728656
8703,0.188675299,-0.724284952
8704,0.001202218,-2.920016773
8705,0.010960258,-1.960179238
8706,0.109478921,-0.960669493
8707,0.118526839,-0.926183299
8708,0.071413636,-1.146218853
8709,0.021133477,-1.675029047
8710,0.102603212,-0.988839043
8711,0.22550416,-0.646845442
8712,0.408844143,-0.388442219
8713,0.271596342,-0.566076083
8714,1.272220016,0.104562224
8715,0.079066217,-1.10200904
8716,0.000351248,-3.454386046
8717,0.326187432,-0.486532777
8718,0.056086969,-1.251138032
8719,0.481351584,-0.317537595
8720,0.349615246,-0.456409637
8721,0.015379644,-1.813053717
8722,0.06383805,-1.194920389
8723,0.002231134,-2.651474416
8724,0.108551264,-0.964365116
8725,0.134007588,-0.87287061
8726,0.07885956,-1.103145649
8727,0.022640551,-1.645113017
8728,0.015279505,-1.815890704
8729,0.204675928,-0.688933232
8730,0.04240445,-1.37258856
8731,0.021572001,-1.666109563
8732,0.02281593,-1.641761829
8733,0.092683174,-1.032999103
8734,0.052817065,-1.277225734
8735,0.01,-2
8736,0.091195531,-1.040026443
8737,0.000853889,-3.068598531
8738,0.002092436,-2.679347874
8739,0.369187444,-0.432753077
8740,0.012840919,-1.891403887
8741,0.03953905,-1.402973766
8742,0.115100674,-0.938922132
8743,0.00080422,-3.094625112
8744,0.017090781,-1.767238099
8745,0.10670495,-0.971815432
8746,0.094333507,-1.025334019
8747,0.097304642,-1.01186644
8748,0.015355227,-1.813743771
8749,0.06871409,-1.162954203
8750,0.307846218,-0.511666177
8751,0.008478125,-2.071700204
8752,0.001326872,-2.877170844
8753,0.023248242,-1.633609878
8754,0.107794121,-0.967404925
8755,0.087873109,-1.056144009
8756,0.046190251,-1.335449681
8757,0.215376601,-0.666801482
8758,0.010554565,-1.976559656
8759,0.183793247,-0.73567045
8760,0.063620947,-1.196399869
8761,0.862089872,-0.064447457
8762,0.080242887,-1.095593454
8763,0.021275628,-1.672117605
8764,0.272706181,-0.564305019
8765,0.023248009,-1.633614228
8766,0.046552498,-1.332057011
8767,1.854427218,0.268209793
8768,0.002936696,-2.532140983
8769,0.049437046,-1.305947487
8770,0.203433245,-0.691578072
8771,0.018428771,-1.734503631
8772,0.009806906,-2.008467993
8773,0.033080466,-1.48042838
8774,0.032285642,-1.490990575
8775,0.006536769,-2.184636879
8776,0.013176392,-1.880203499
8777,0.034043934,-1.467960258
8778,0.04405449,-1.356009826
8779,0.000204065,-3.690230455
8780,0.023383221,-1.631095672
8781,0.01,-2
8782,0.014283796,-1.845156366
8783,0.132330447,-0.878340219
8784,0.028260171,-1.548825208
8785,0.714841425,-0.145790288
8786,0.01940879,-1.71200153
8787,0.620449543,-0.207293531
8788,0.265426606,-0.576055546
8789,0.300106108,-0.522725165
8790,0.254481941,-0.594343031
8791,0.02996574,-1.523374997
8792,0.334997803,-0.474958041
8793,0.001122083,-2.949974908
8794,0.219314292,-0.658933066
8795,0.046040326,-1.336861607
8796,0.035423078,-1.450713709
8797,0.073792271,-1.131989122
8798,0.009357876,-2.028822707
8799,0.039362572,-1.40491653
8800,0.008416539,-2.074866457
8801,0.501930416,-0.299356486
8802,0.13534829,-0.868547226
8803,0.006398074,-2.193950719
8804,0.187146664,-0.727817911
8805,0.020546338,-1.68726558
8806,0.01,-2
8807,0.000186664,-3.728938667
8808,0.047839399,-1.320214281
8809,0.04267361,-1.369840615
8810,0.207091913,-0.683836861
8811,0.984432399,-0.006814101
8812,0.00041941,-3.377361697
8813,0.073033154,-1.136479944
8814,0.0347258,-1.459347738
8815,0.669288933,-0.174386356
8816,0.150864273,-0.821413595
8817,0.027343312,-1.563148878
8818,0.076908432,-1.114026043
8819,0.076248549,-1.117768417
8820,0.268244386,-0.571469359
8821,0.021609917,-1.665346895
8822,0.161044374,-0.793054442
8823,0.008228922,-2.08465704
8824,0.106732376,-0.971703823
8825,0.394510716,-0.403941195
8826,0.0869748,-1.060606563
8827,0.153201967,-0.814735657
8828,0.253928632,-0.595288328
8829,0.075047046,-1.124666398
8830,0.326734185,-0.485805424
8831,0.346481085,-0.46032047
8832,0.221439704,-0.654744507
8833,0.143032551,-0.844565116
8834,0.000358517,-3.445489905
8835,0.075199425,-1.123785479
8836,0.022844709,-1.641214361
8837,0.003831903,-2.416585468
8838,0.010532979,-1.977448785
8839,0.070989668,-1.148804853
8840,0.117872998,-0.92858567
8841,0.164891377,-0.782802055
8842,0.83536458,-0.078123943
8843,0.169731364,-0.7702379
8844,0.001564589,-2.805599604
8845,0.079874262,-1.09759314
8846,0.001527573,-2.815998131
8847,2.077359915,0.317511747
8848,0.174613401,-0.757922428
8849,0.053883936,-1.268540686
8850,0.172990501,-0.761977744
8851,0.288848102,-0.539330482
8852,0.00754637,-2.122261883
8853,1.006913304,0.002992079
8854,0.048424929,-1.314931004
8855,0.117123194,-0.931357093
8856,0.000296668,-3.527729418
8857,0.034868907,-1.457561664
8858,0.292201847,-0.534317043
8859,0.076289311,-1.117536307
8860,0.074724399,-1.126537572
8861,0.09480723,-1.023158542
8862,0.058993518,-1.229195702
8863,0.019454621,-1.71097723
8864,0.000562033,-3.250238158
8865,0.394831479,-0.40358823
8866,0.647273779,-0.188911986
8867,0.069944791,-1.15524462
8868,0.605170131,-0.218122516
8869,0.162011594,-0.790453906
8870,0.155413598,-0.808510986
8871,0.484969676,-0.314285416
8872,0.01,-2
8873,0.022365477,-1.650421836
8874,0.01,-2
8875,0.012027126,-1.919838146
8876,0.053954642,-1.267971183
8877,0.008814001,-2.054826882
8878,0.006965521,-2.157046378
8879,0.012054805,-1.918839821
8880,0.030978439,-1.508940465
8881,0.054929923,-1.260191008
8882,0.011741694,-1.93026924
8883,0.061457898,-1.211422294
8884,0.375833511,-0.425004498
8885,0.00061648,-3.210081285
8886,0.025910689,-1.586521046
8887,0.148673579,-0.827766203
8888,0.215185314,-0.667187371
8889,0.035983264,-1.443899439
8890,0.263817817,-0.578695878
8891,0.003114494,-2.506612432
8892,0.084544651,-1.072913863
8893,0.065499127,-1.183764489
8894,0.007445207,-2.128123204
8895,0.003250793,-2.488010672
8896,0.01,-2
8897,0.799514115,-0.097173865
8898,0.024224481,-1.615745526
8899,0.016302606,-1.787742965
8900,0.071249358,-1.147219042
8901,0.01,-2
8902,0.268618703,-0.570863752
8903,0.016638445,-1.778887271
8904,0.146795049,-0.833288591
8905,0.122749709,-0.91097953
8906,0.00621612,-2.206480612
8907,0.348559171,-0.457723486
8908,0.075746395,-1.120638033
8909,0.019522311,-1.709468769
8910,0.148734391,-0.827588601
8911,0.01,-2
8912,0.151381642,-0.819926789
8913,0.88481462,-0.05314771
8914,0.782085121,-0.106745977
8915,0.427124113,-0.36944591
8916,0.094886482,-1.022795656
8917,0.0447217,-1.349481694
8918,0.178235218,-0.749006479
8919,0.015583177,-1.807343994
8920,0.605549574,-0.217850297
8921,0.112810954,-0.947648726
8922,0.279672772,-0.553349813
8923,0.48264879,-0.316368778
8924,0.018230265,-1.739207018
8925,0.266701639,-0.573974316
8926,0.668778479,-0.174717711
8927,0.024751902,-1.60639143
8928,0.029417101,-1.531400124
8929,0.058445852,-1.233246304
8930,0.029610045,-1.528560929
8931,0.011011194,-1.958165605
8932,0.772290051,-0.11221956
8933,0.212152928,-0.67335097
8934,0.028594797,-1.543712975
8935,0.02318453,-1.634801696
8936,0.002577438,-2.588811848
8937,0.095348455,-1.02068634
8938,0.085997581,-1.065513762
8939,0.006873652,-2.162812438
8940,0.126692191,-0.897250154
8941,0.12532711,-0.901954974
8942,0.046938162,-1.328473918
8943,0.365563035,-0.437037726
8944,0.276874691,-0.557716741
8945,0.042332694,-1.373324093
8946,0.064115703,-1.193035591
8947,0.273239225,-0.563456955
8948,0.150160462,-0.823444405
8949,0.01,-2
8950,0.009621439,-2.016759989
8951,0.016737157,-1.776318298
8952,0.101024993,-0.995571172
8953,0.387683332,-0.411522871
8954,0.092673831,-1.033042885
8955,0.018144459,-1.741255988
8956,0.125266001,-0.902166788
8957,0.115836285,-0.936155379
8958,0.010806492,-1.96631528
8959,0.007027788,-2.153181342
8960,0.124367833,-0.905291932
8961,0.050284907,-1.298562347
8962,0.373266667,-0.427980791
8963,0.556337297,-0.254661824
8964,0.016512636,-1.78218359
8965,0.120148949,-0.920280023
8966,1.024552822,0.010534354
8967,6.16E-05,-4.210212739
8968,0.141715869,-0.848581515
8969,0.069025882,-1.160988038
8970,0.128149182,-0.892284163
8971,0.01,-2
8972,0.052835722,-1.277072357
8973,0.067411445,-1.171266363
8974,0.402116001,-0.395648645
8975,0.336415499,-0.473124003
8976,0.103185073,-0.986383126
8977,0.073923923,-1.131214994
8978,0.261128813,-0.583145205
8979,0.009007061,-2.045416901
8980,0.259710312,-0.585510806
8981,0.062097691,-1.206924548
8982,0.989527285,-0.004572226
8983,0.397686094,-0.400459595
8984,0.044115402,-1.355409761
8985,0.086025693,-1.065371823
8986,6.91E-05,-4.160276943
8987,0.066400193,-1.17783066
8988,0.345565826,-0.461469213
8989,0.028117387,-1.551025047
8990,0.01,-2
8991,0.004230954,-2.373561722
8992,0.064188369,-1.192543662
8993,0.025322398,-1.596495167
8994,0.119585127,-0.922322832
8995,0.82128334,-0.085506987
8996,0.119545989,-0.922464992
8997,0.071600087,-1.14508645
8998,0.047350056,-1.324679499
8999,0.00772134,-2.112307334
9000,0.29791528,-0.525907222
9001,0.219398811,-0.658765729
9002,0.040518641,-1.392345124
9003,0.497847319,-0.302903828
9004,0.081239693,-1.090231727
9005,0.018967327,-1.721993875
9006,0.023623787,-1.626650484
9007,0.364989311,-0.437719855
9008,0.072374597,-1.14041384
9009,0.030334145,-1.518068244
9010,0.798620403,-0.097659599
9011,2.155991077,0.333646959
9012,0.01,-2
9013,0.171445817,-0.765873107
9014,0.034678128,-1.45994436
9015,0.044012737,-1.356421628
9016,0.063693099,-1.195907622
9017,0.34659043,-0.460183434
9018,0.047202468,-1.326035294
9019,0.148152858,-0.829289966
9020,0.033593208,-1.473748526
9021,0.042019207,-1.376552148
9022,0.033292767,-1.477650113
9023,0.235590085,-0.62784299
9024,0.117663607,-0.929357842
9025,0.01,-2
9026,0.129915223,-0.886339958
9027,0.050286267,-1.298550603
9028,0.051947806,-1.28443279
9029,0.042654764,-1.370032458
9030,0.192911416,-0.714642071
9031,0.335225284,-0.474663232
9032,0.092239536,-1.035082889
9033,0.000797907,-3.098047721
9034,0.152348414,-0.817162062
9035,0.009652608,-2.015355327
9036,0.104403526,-0.981284835
9037,0.347978771,-0.45844725
9038,0.413002372,-0.384047454
9039,0.086482376,-1.063072388
9040,0.09724883,-1.012115615
9041,0.042321838,-1.373435475
9042,0.00058741,-3.231058663
9043,0.251371711,-0.599683598
9044,0.529910862,-0.275797178
9045,0.041979201,-1.37696583
9046,0.070672482,-1.150749655
9047,0.00047577,-3.322602673
9048,0.063417561,-1.197790462
9049,0.160625994,-0.794184171
9050,0.766965806,-0.115223998
9051,0.009839722,-2.007017173
9052,0.000339331,-3.469376105
9053,0.340516537,-0.467861791
9054,0.079162262,-1.101481803
9055,0.005622169,-2.250096068
9056,0.010760263,-1.968177129
9057,0.234298885,-0.630229778
9058,0.032983471,-1.481703647
9059,0.244362384,-0.611965646
9060,0.009967907,-2.001396008
9061,0.611505389,-0.213599711
9062,0.119163319,-0.923857407
9063,0.356653273,-0.447753786
9064,0.086248487,-1.064248514
9065,0.021077918,-1.676172292
9066,0.121593855,-0.915088371
9067,0.060320184,-1.219537345
9068,0.010128058,-1.994473839
9069,0.259845018,-0.585285605
9070,0.669710338,-0.174112997
9071,1.412036419,0.149845898
9072,0.343502343,-0.464070297
9073,0.190810218,-0.719398371
9074,0.011790235,-1.928477553
9075,0.153818101,-0.812992556
9076,0.026973106,-1.569069041
9077,0.22749199,-0.643033891
9078,0.011479162,-1.940089827
9079,0.715331137,-0.14549287
9080,0.153013662,-0.815269792
9081,0.00570716,-2.243579979
9082,0.035743698,-1.446800512
9083,2.440337181,0.387449837
9084,0.07556127,-1.121700751
9085,0.095774688,-1.018749255
9086,0.188105956,-0.725597454
9087,0.023308571,-1.632484343
9088,0.143351346,-0.843598224
9089,0.096663937,-1.014735521
9090,0.037522912,-1.425703465
9091,0.561419845,-0.25071224
9092,0.01,-2
9093,0.023602365,-1.627044485
9094,0.078493074,-1.105168665
9095,0.030749695,-1.512159182
9096,0.039216321,-1.406533152
9097,0.152716354,-0.816114454
9098,0.099882461,-1.000510765
9099,0.010456301,-1.980621912
9100,0.347176939,-0.45944913
9101,0.262635082,-0.580647263
9102,0.233976766,-0.630827265
9103,0.564807177,-0.248099794
9104,0.003244139,-2.488900574
9105,0.118830152,-0.925073348
9106,0.002371715,-2.624937472
9107,0.002882257,-2.540267317
9108,0.200858712,-0.697109326
9109,0.01,-2
9110,0.198241368,-0.702805714
9111,0.039664518,-1.401597818
9112,0.001903628,-2.720417863
9113,0.901786208,-0.044896411
9114,0.328103036,-0.483989751
9115,0.151620865,-0.81924103
9116,0.059179828,-1.227826305
9117,0.231012747,-0.636364056
9118,0.176395372,-0.753512815
9119,0.007414916,-2.129893788
9120,0.074280135,-1.129127314
9121,0.030890023,-1.510181764
9122,0.015564867,-1.807854578
9123,0.006972861,-2.15658902
9124,0.10167788,-0.992773519
9125,2.987508535,0.475309155
9126,0.012394546,-1.90676939
9127,0.603942096,-0.219004698
9128,0.023328952,-1.632104761
9129,0.299982816,-0.522903622
9130,0.032364238,-1.489934613
9131,0.03497332,-1.456263143
9132,0.711750686,-0.147672105
9133,0.037974853,-1.420503898
9134,0.087107234,-1.059945778
9135,0.179404169,-0.746167468
9136,0.180476829,-0.743578547
9137,0.054727245,-1.261796413
9138,0.068921186,-1.161647258
9139,0.264855981,-0.576990216
9140,0.017841212,-1.748575635
9141,0.275006801,-0.560656566
9142,0.001874239,-2.727175014
9143,0.035610147,-1.448426236
9144,0.058437418,-1.23330898
9145,0.01,-2
9146,0.16094178,-0.793331201
9147,0.004358792,-2.36063388
9148,0.582339883,-0.234823465
9149,0.00148615,-2.827937296
9150,0.093103044,-1.031036121
9151,0.000195603,-3.708623804
9152,0.282701641,-0.54867167
9153,0.001375444,-2.86155705
9154,0.037615679,-1.424631092
9155,0.003487934,-2.457431697
9156,0.209260166,-0.679313435
9157,0.712314606,-0.147328151
9158,0.300529867,-0.52211236
9159,0.022117846,-1.655257176
9160,0.043932538,-1.357213702
9161,0.022949103,-1.63923428
9162,0.100275598,-0.998804737
9163,0.10688483,-0.97108393
9164,0.079954378,-1.097157749
9165,0.848895133,-0.071145957
9166,0.109891154,-0.959037266
9167,0.110111468,-0.958167449
9168,0.073345713,-1.134625263
9169,0.001810223,-2.742268038
9170,0.008296194,-2.081121124
9171,0.032339308,-1.490269272
9172,0.22525543,-0.647324732
9173,0.003293568,-2.482333361
9174,0.05932476,-1.22676401
9175,0.335779786,-0.473945452
9176,0.067914017,-1.168040584
9177,0.012771834,-1.893746745
9178,0.009455539,-2.024313697
9179,0.048663635,-1.312795456
9180,1.140730739,0.057183144
9181,0.022320012,-1.651305583
9182,0.123829663,-0.90717531
9183,0.024638623,-1.608383568
9184,0.136003301,-0.866450552
9185,1.048014879,0.020367449
9186,0.029055422,-1.53677281
9187,0.256448835,-0.590999269
9188,0.090524547,-1.043233641
9189,0.04242399,-1.372388492
9190,0.03819323,-1.418013617
9191,0.083691478,-1.077318764
9192,0.017238544,-1.763499411
9193,0.094683722,-1.02372468
9194,0.845808566,-0.072727921
9195,0.166524231,-0.778522562
9196,0.328707069,-0.483190956
9197,0.00827976,-2.081982232
9198,0.000799694,-3.09707633
9199,0.01,-2
9200,0.46366784,-0.333793026
9201,0.029434465,-1.531143855
9202,0.527062476,-0.278137902
9203,0.096747264,-1.014361307
9204,0.01,-2
9205,0.889801979,-0.050706633
9206,0.00075169,-3.123961458
9207,0.110958517,-0.954839358
9208,0.394566625,-0.403879653
9209,0.107991889,-0.966608862
9210,0.028412899,-1.546484452
9211,0.096896701,-1.013691011
9212,0.164248154,-0.784499504
9213,0.036906257,-1.432899995
9214,1.043423772,0.018460727
9215,0.046779025,-1.329948831
9216,0.00399007,-2.399019439
9217,0.079010263,-1.102316492
9218,0.218346626,-0.660853515
9219,0.739674628,-0.130959278
9220,0.07333342,-1.134698061
9221,0.149658993,-0.824897182
9222,0.000439786,-3.356759028
9223,0.000750379,-3.124719162
9224,0.190109923,-0.720995213
9225,0.037685942,-1.423820626
9226,0.016563172,-1.780856501
9227,0.011485762,-1.939840189
9228,0.001016339,-2.992961585
9229,0.010536518,-1.977302889
9230,0.01533386,-1.814348501
9231,0.006841804,-2.164829348
9232,0.005932698,-2.226747723
9233,0.074420795,-1.128305696
9234,0.009531467,-2.020840241
9235,0.020122202,-1.696324493
9236,0.131398469,-0.881409694
9237,0.000605996,-3.217530535
9238,0.010051349,-1.99777564
9239,0.002170471,-2.663446104
9240,0.01,-2
9241,0.731954813,-0.135515729
9242,0.001140897,-2.942753544
9243,0.040708996,-1.390309605
9244,0.09813872,-1.008159612
9245,0.073946618,-1.131081687
9246,1.826414108,0.261599253
9247,0.273443371,-0.563132601
9248,0.297765017,-0.526126327
9249,0.00451913,-2.344945155
9250,0.079789624,-1.098053584
9251,0.039110515,-1.407706462
9252,0.219174311,-0.659210351
9253,0.083829284,-1.076604245
9254,0.184099421,-0.734947578
9255,0.163204223,-0.787268608
9256,0.304443479,-0.516493324
9257,0.193815112,-0.712612363
9258,0.014774315,-1.830492644
9259,0.051698793,-1.286519598
9260,0.00384651,-2.414933151
9261,0.013211098,-1.8790611
9262,0.055707864,-1.25408349
9263,0.0134286,-1.871969276
9264,0.002147513,-2.66806425
9265,0.019453218,-1.711008542
9266,0.041821554,-1.378599831
9267,0.10730017,-0.969399591
9268,0.01,-2
9269,0.353466153,-0.451652167
9270,0.07549572,-1.122077669
9271,0.270236194,-0.568256484
9272,0.301453233,-0.520780054
9273,0.030194432,-1.520073142
9274,0.002732593,-2.563425033
9275,0.118434608,-0.926521373
9276,0.144368321,-0.840528095
9277,0.058089349,-1.235903487
9278,0.038299706,-1.416804562
9279,0.013808555,-1.859851767
9280,0.241370142,-0.617316455
9281,0.01,-2
9282,0.002956664,-2.529197999
9283,0.014373928,-1.842424526
9284,0.135476559,-0.868135841
9285,0.00126044,-2.89947795
9286,0.007507681,-2.124494194
9287,0.079958007,-1.097138041
9288,0.031296793,-1.504500157
9289,0.167831436,-0.77512669
9290,0.281152636,-0.551057841
9291,0.082521059,-1.083435209
9292,0.005722805,-2.242391022
9293,0.180143356,-0.74438175
9294,0.728983104,-0.137282537
9295,0.00770123,-2.113439893
9296,0.165814191,-0.780378303
9297,0.302849799,-0.51877271
9298,0.030452099,-1.516382771
9299,0.01,-2
9300,0.084301651,-1.074163922
9301,0.042359773,-1.373046375
9302,0.01,-2
9303,0.212105393,-0.673448288
9304,0.566618443,-0.246709294
9305,0.004249828,-2.371628653
9306,0.020081425,-1.697205471
9307,0.088290311,-1.054086951
9308,0.153345153,-0.814329948
9309,0.74982965,-0.125037391
9310,0.164628819,-0.783494138
9311,0.658116579,-0.181697168
9312,0.111441165,-0.952954356
9313,0.177514866,-0.750765271
9314,0.514756441,-0.28839821
9315,0.2185442,-0.660460715
9316,0.000415954,-3.380954805
9317,0.977045953,-0.01008501
9318,0.271550983,-0.56614862
9319,1.57705009,0.197845487
9320,0.094284363,-1.025560328
9321,0.00256959,-2.590136206
9322,1.519229889,0.181623496
9323,0.118800618,-0.925181301
9324,0.027281834,-1.564126441
9325,0.736102462,-0.13306173
9326,0.16623272,-0.779283489
9327,0.011017678,-1.957909912
9328,0.121716715,-0.914649776
9329,0.005285219,-2.276936989
9330,0.372333556,-0.429067821
9331,0.231589288,-0.635281533
9332,0.36446631,-0.438342611
9333,0.391258389,-0.407536338
9334,0.001123393,-2.949468214
9335,0.015738089,-1.803048013
9336,0.016494812,-1.782652618
9337,0.388573557,-0.410526757
9338,0.778142512,-0.108940857
9339,1.151393771,0.061223876
9340,0.015851088,-1.799940927
9341,0.354365438,-0.450548642
9342,0.574795127,-0.240486922
9343,0.007930459,-2.100701651
9344,0.110839017,-0.955307336
9345,0.141210556,-0.850132837
9346,0.585151434,-0.232731726
9347,0.013594781,-1.866627783
9348,0.102421373,-0.989609406
9349,0.130926922,-0.882971042
9350,0.283285171,-0.547776159
9351,0.00360684,-2.44287309
9352,0.051296953,-1.28990843
9353,0.000493881,-3.306377424
9354,0.325560182,-0.487368717
9355,0.105774395,-0.975619449
9356,0.017313533,-1.761614313
9357,0.01,-2
9358,0.090212524,-1.044733166
9359,0.174437985,-0.758358939
9360,0.01625663,-1.788969467
9361,0.009429323,-2.025519465
9362,0.023027973,-1.637744284
9363,0.29281196,-0.533411188
9364,0.005781001,-2.237996925
9365,0.393197536,-0.405389212
9366,0.051994093,-1.284045995
9367,0.049873881,-1.302126835
9368,0.022809638,-1.641881613
9369,0.003374479,-2.471793209
9370,0.209770709,-0.678255153
9371,0.001148399,-2.939907295
9372,0.091031849,-1.040806634
9373,1.66277194,0.220832687
9374,0.053249035,-1.273688258
9375,0.440901995,-0.355657936
9376,0.118599579,-0.925916854
9377,0.126404285,-0.898238202
9378,0.194982588,-0.710004169
9379,0.565625072,-0.247471349
9380,0.002593846,-2.586055841
9381,0.052769795,-1.277614592
9382,0.023967069,-1.62038508
9383,0.001666349,-2.778234093
9384,0.001426513,-2.845724173
9385,0.894695103,-0.04832494
9386,0.071317181,-1.146805832
9387,0.167913079,-0.774915474
9388,0.130938426,-0.882932885
9389,0.058671609,-1.231572005
9390,0.038384486,-1.415844271
9391,0.146187454,-0.835089896
9392,0.003920014,-2.406712329
9393,0.007467216,-2.126841293
9394,0.030298872,-1.518573541
9395,0.000361973,-3.441323703
9396,0.959680259,-0.017873439
9397,0.031280965,-1.504719863
9398,0.051401589,-1.289023455
9399,0.049016703,-1.309655905
9400,0.074907362,-1.125475494
9401,0.069608927,-1.157335062
9402,0.236501604,-0.626165909
9403,0.054562796,-1.263103384
9404,0.378912687,-0.421460853
9405,0.056827068,-1.245444748
9406,0.026477043,-1.577130526
9407,0.268364877,-0.571274325
9408,0.010260453,-1.988833446
9409,0.22254771,-0.65257687
9410,0.208531454,-0.680828428
9411,0.005028577,-2.298554891
9412,0.049078904,-1.309105143
9413,0.022142798,-1.654767508
9414,0.011406329,-1.942854124
9415,1.242658854,0.094351918
9416,0.000785281,-3.104975034
9417,0.01,-2
9418,0.76220268,-0.117929528
9419,0.716162682,-0.144988313
9420,0.489628851,-0.310132999
9421,0.049917541,-1.301746813
9422,0.013511753,-1.869288312
9423,0.033132132,-1.479750615
9424,0.04825376,-1.316468842
9425,0.254380643,-0.594515939
9426,0.012899291,-1.889434167
9427,0.130579963,-0.884123458
9428,0.57707721,-0.238766077
9429,0.047515243,-1.323167043
9430,0.105421714,-0.977069925
9431,0.083707809,-1.077234023
9432,0.071830444,-1.143691449
9433,0.001537809,-2.813097626
9434,0.091650181,-1.037866675
9435,0.107534759,-0.968451135
9436,0.001867814,-2.728666403
9437,1.303659201,0.115164074
9438,0.000524741,-3.280055181
9439,0.297718197,-0.52619462
9440,0.0940855,-1.026477304
9441,0.077668577,-1.109754649
9442,0.44749555,-0.349211279
9443,0.128567323,-0.890869398
9444,0.084435537,-1.073474728
9445,9.54E-05,-4.020620623
9446,0.00314967,-2.501734935
9447,0.056177922,-1.250434332
9448,0.007033233,-2.152844991
9449,0.183074713,-0.737371639
9450,0.032635078,-1.486315347
9451,0.02240511,-1.649652914
9452,0.20433265,-0.689662233
9453,0.129193366,-0.888759788
9454,0.161381826,-0.792145375
9455,0.076497599,-1.116352193
9456,1.405452728,0.147816243
9457,0.503094256,-0.298350641
9458,0.01,-2
9459,0.504652381,-0.297007673
9460,0.314980835,-0.50171587
9461,0.249318048,-0.603246281
9462,0.102250591,-0.990334173
9463,0.102320328,-0.990038075
9464,0.001608984,-2.793448285
9465,1.135553837,0.055207729
9466,0.084437616,-1.073464036
9467,0.0006714,-3.173018858
9468,0.192923114,-0.714615737
9469,0.098694675,-1.00570628
9470,0.072346434,-1.140582871
9471,0.003223939,-2.491613202
9472,0.004878404,-2.311722229
9473,0.075877123,-1.119889147
9474,0.250293344,-0.601550699
9475,0.420378566,-0.376359436
9476,0.560104847,-0.251730669
9477,0.088867582,-1.051256635
9478,0.26555258,-0.575849474
9479,0.275432467,-0.559984867
9480,0.749290526,-0.125349759
9481,0.117345206,-0.930534647
9482,0.205588281,-0.687001644
9483,0.079843774,-1.097758941
9484,0.326015174,-0.486762185
9485,0.025512297,-1.593250443
9486,0.236956567,-0.625331252
9487,0.01672907,-1.776528205
9488,0.311018527,-0.50721374
9489,0.021096012,-1.675799644
9490,0.09058781,-1.042930241
9491,0.063870259,-1.194701325
9492,0.067959018,-1.167752905
9493,0.178118095,-0.749291959
9494,0.466988087,-0.330694199
9495,0.016834455,-1.773800949
9496,0.031923495,-1.495889565
9497,0.042859674,-1.367951142
9498,0.334864825,-0.475130469
9499,0.622532845,-0.20583773
9500,0.028939852,-1.538503687
9501,0.004165782,-2.380303448
9502,0.168866336,-0.772456919
9503,0.03949184,-1.403492634
9504,0.001677774,-2.775266598
9505,0.044868059,-1.348062713
9506,0.172362402,-0.763557462
9507,0.141936839,-0.847904872
9508,0.099260136,-1.003225132
9509,0.500330091,-0.300743377
9510,0.000687125,-3.162964493
9511,0.101241447,-0.994641656
9512,0.00057633,-3.239328774
9513,0.007320722,-2.135446107
9514,0.003962761,-2.402002143
9515,0.266636372,-0.574080609
9516,0.010973464,-1.959656266
9517,0.398573369,-0.399491723
9518,0.037022863,-1.431530005
9519,0.015325995,-1.814571316
9520,0.013414837,-1.872414586
9521,0.095434278,-1.020295607
9522,0.025011787,-1.601855275
9523,0.348428577,-0.457886233
9524,0.034845423,-1.45785426
9525,0.136291265,-0.865531976
9526,0.003835585,-2.416168445
9527,0.592847109,-0.227057294
9528,0.09044636,-1.043608905
9529,0.00143187,-2.844096397
9530,0.228763938,-0.640612436
9531,0.163267195,-0.787101068
9532,0.121372364,-0.915880187
9533,0.072848082,-1.137581881
9534,0.151563793,-0.819404534
9535,0.089259617,-1.049344981
9536,0.01,-2
9537,0.095550328,-1.019767816
9538,0.177126691,-0.751715991
9539,0.217923179,-0.661696574
9540,0.01,-2
9541,1.608256936,0.206355433
9542,0.00804127,-2.094675351
9543,0.768220305,-0.114514218
9544,0.332195491,-0.478606267
9545,0.105551414,-0.976535944
9546,0.32191962,-0.492252554
9547,0.021094961,-1.675821271
9548,0.092557453,-1.033588607
9549,0.338072866,-0.470989684
9550,0.037006322,-1.431724073
9551,0.058212508,-1.234983693
9552,0.061861612,-1.208578768
9553,0.023724606,-1.624800986
9554,0.198870823,-0.701428929
9555,0.016761189,-1.775695168
9556,0.020119514,-1.696382507
9557,0.170946062,-0.7671409
9558,0.024231464,-1.615620352
9559,0.161226302,-0.792564106
9560,0.182448938,-0.738858659
9561,0.163886368,-0.785457169
9562,0.264272422,-0.577948156
9563,0.006026668,-2.219922765
9564,0.241811678,-0.61652273
9565,0.25331977,-0.596330915
9566,0.004481629,-2.348564053
9567,0.756414473,-0.12124017
9568,0.005093218,-2.29300771
9569,0.062336069,-1.205260591
9570,0.17999053,-0.744750344
9571,0.155985534,-0.806915675
9572,0.334330976,-0.475823384
9573,0.00681185,-2.166734938
9574,0.069804169,-1.156118637
9575,0.178978458,-0.747199238
9576,0.00414655,-2.38231306
9577,0.512065589,-0.290674408
9578,0.280538976,-0.552006792
9579,0.024250196,-1.615284742
9580,0.139621347,-0.855048176
9581,0.163611501,-0.78618617
9582,0.06524352,-1.185462617
9583,0.068133414,-1.16663985
9584,0.089555152,-1.047909426
9585,0.003895197,-2.409470592
9586,0.045702606,-1.340059031
9587,0.005664843,-2.246812112
9588,0.128636703,-0.8906351
9589,0.045699418,-1.340089335
9590,0.135801628,-0.867095023
9591,0.088897355,-1.051111161
9592,0.077794425,-1.109051524
9593,0.01,-2
9594,0.397811115,-0.400323087
9595,0.082403928,-1.084052086
9596,0.021692509,-1.663690217
9597,0.031308345,-1.504339882
9598,0.183480531,-0.736410012
9599,1.233941078,0.091294422
9600,0.051947467,-1.284435624
9601,0.161858201,-0.790865291
9602,0.069709219,-1.156709783
9603,0.1161661,-0.934920591
9604,0.021778945,-1.661963164
9605,0.764346004,-0.116710001
9606,0.346805274,-0.459914306
9607,0.274426699,-0.561573639
9608,0.041583728,-1.381076578
9609,0.326479733,-0.486143773
9610,0.296314895,-0.528246517
9611,0.052458096,-1.280187474
9612,0.005521642,-2.257931788
9613,0.044303134,-1.35356555
9614,1.313040853,0.118278238
9615,0.035539053,-1.449294144
9616,0.096379042,-1.016017396
9617,0.348015308,-0.458401652
9618,0.107989535,-0.96661833
9619,0.058902487,-1.229866367
9620,0.064807542,-1.188374452
9621,0.033284005,-1.477764424
9622,0.023432713,-1.630177427
9623,0.337594956,-0.471604051
9624,0.034374211,-1.463767262
9625,0.066055104,-1.180093618
9626,0.261951864,-0.581778507
9627,0.02173182,-1.662903902
9628,0.004424307,-2.354154742
9629,0.260960251,-0.583425638
9630,0.051098637,-1.291590682
9631,0.01,-2
9632,0.011693859,-1.932042129
9633,0.023671288,-1.62577811
9634,0.007099283,-2.148785487
9635,0.03698346,-1.431992459
9636,0.027432622,-1.561732675
9637,0.234381974,-0.630075793
9638,0.043424159,-1.362268581
9639,0.014260408,-1.845868035
9640,0.001097553,-2.959574337
9641,0.073584303,-1.133214818
9642,0.006199653,-2.207632632
9643,0.154746175,-0.810380078
9644,0.001081478,-2.965982417
9645,0.048482172,-1.31441793
9646,0.250721872,-0.600807778
9647,0.197612882,-0.704184749
9648,0.927273393,-0.032792202
9649,0.895584524,-0.04789342
9650,0.01,-2
9651,0.003314005,-2.479646905
9652,0.05032175,-1.298244261
9653,0.001042538,-2.981908263
9654,0.795170426,-0.09953978
9655,0.361295551,-0.442137386
9656,0.165789247,-0.780443642
9657,0.037120964,-1.43038075
9658,1.884363174,0.275164608
9659,0.032400709,-1.489445491
9660,0.128331736,-0.891665932
9661,0.01,-2
9662,0.057178956,-1.242763782
9663,0.070240088,-1.153414954
9664,0.145020127,-0.838571718
9665,0.035267502,-1.4526253
9666,0.01,-2
9667,0.052650034,-1.27860134
9668,0.917016804,-0.037622706
9669,0.015468151,-1.810561588
9670,2.17E-05,-4.663623209
9671,0.406867296,-0.390547218
9672,3.93E-05,-4.405184515
9673,0.284003228,-0.546676724
9674,0.02985548,-1.524975936
9675,1.255681276,0.098879418
9676,0.023348285,-1.631745016
9677,0.785408795,-0.10490424
9678,0.00272546,-2.564560171
9679,2.03E-06,-5.693241417
9680,0.586981177,-0.231375825
9681,0.45652777,-0.3405328
9682,0.031781811,-1.497821356
9683,0.022990344,-1.638454529
9684,0.042215105,-1.374532125
9685,0.075309001,-1.123153114
9686,1.51E-05,-4.819889467
9687,0.085400157,-1.068541333
9688,0.622419059,-0.205917117
9689,0.002291436,-2.63989221
9690,0.00402937,-2.394762811
9691,0.121255368,-0.916299026
9692,0.340361595,-0.46805945
9693,0.400769502,-0.397105335
9694,0.028975174,-1.53797395
9695,0.087780848,-1.056600227
9696,0.028127007,-1.550876476
9697,0.01,-2
9698,0.059871271,-1.22278152
9699,0.066204958,-1.179109488
9700,0.015352996,-1.813806861
9701,0.188588232,-0.724485411
9702,0.291586816,-0.535232116
9703,0.110449478,-0.956836332
9704,0.022589738,-1.646088815
9705,0.197438031,-0.704569188
9706,0.013960567,-1.855096933
9707,0.000284989,-3.54517219
9708,0.022619806,-1.64551112
9709,0.310344875,-0.508155422
9710,0.046644323,-1.33120121
9711,0.38252303,-0.417342413
9712,0.006434437,-2.191489423
9713,0.296948254,-0.527319224
9714,0.151435331,-0.81977279
9715,0.087595202,-1.057519681
9716,0.634278297,-0.197720148
9717,0.00046314,-3.334287688
9718,0.2359308,-0.627215359
9719,0.053804297,-1.269183039
9720,0.014689388,-1.832996305
9721,0.001975729,-2.704272597
9722,0.055297595,-1.25729376
9723,0.058226004,-1.234883012
9724,0.009176697,-2.037313624
9725,0.14466916,-0.839624039
9726,0.468163908,-0.329602071
9727,0.260062665,-0.584921992
9728,0.025332626,-1.596319789
9729,0.213021606,-0.671576345
9730,0.065484613,-1.183860734
9731,0.147104934,-0.832372761
9732,0.01,-2
9733,0.114995271,-0.939320019
9734,0.070689149,-1.150647245
9735,0.386915475,-0.4123839
9736,0.049934894,-1.301595869
9737,0.003203738,-2.494342974
9738,0.01,-2
9739,0.097436257,-1.011279409
9740,0.090366967,-1.043990294
9741,0.001392944,-2.856066446
9742,0.083057672,-1.080620247
9743,0.036760222,-1.434621873
9744,0.048604928,-1.313319696
9745,0.01,-2
9746,0.101993769,-0.991426358
9747,0.063105695,-1.199931446
9748,0.333335578,-0.47711833
9749,0.04239497,-1.372685672
9750,0.366253406,-0.436218328
9751,0.308739573,-0.510407701
9752,0.0443183,-1.35341691
9753,0.01,-2
9754,0.007049214,-2.151859328
9755,0.007703004,-2.113339854
9756,0.033898517,-1.469819295
9757,0.011449464,-1.941214857
9758,0.018044831,-1.743647175
9759,0.110049643,-0.958411363
9760,0.262558073,-0.580774624
9761,0.19786419,-0.703632799
9762,0.055560488,-1.255233946
9763,0.042398967,-1.372644726
9764,0.290186018,-0.537323517
9765,0.024432389,-1.612034064
9766,0.002058056,-2.686542872
9767,0.113592193,-0.944651518
9768,0.000383184,-3.416592138
9769,0.098002225,-1.008764063
9770,0.139358297,-0.85586717
9771,0.209781244,-0.678233343
9772,0.00431808,-2.364709325
9773,0.140956104,-0.850916113
9774,0.064025693,-1.193645715
9775,0.002684682,-2.571107201
9776,0.686503828,-0.163357037
9777,0.018903578,-1.723455993
9778,0.029565951,-1.529208149
9779,0.187877581,-0.726125041
9780,0.308609724,-0.510590394
9781,0.01,-2
9782,0.048887864,-1.31079894
9783,0.004112241,-2.385921456
9784,0.01,-2
9785,0.120536104,-0.918882851
9786,0.116810977,-0.932516342
9787,0.307308406,-0.512425561
9788,0.000860797,-3.065099104
9789,0.171918929,-0.764676304
9790,0.059545826,-1.225148675
9791,0.247457504,-0.606499371
9792,0.477158844,-0.321337022
9793,0.162564158,-0.7889752
9794,0.014833984,-1.828742195
9795,0.024465775,-1.61144102
9796,0.003279666,-2.484170327
9797,0.000359113,-3.444768758
9798,0.013166745,-1.880521569
9799,0.219451457,-0.658661531
9800,0.006393692,-2.194248321
9801,0.17419295,-0.758969426
9802,0.042713247,-1.36943741
9803,0.045673449,-1.340336196
9804,0.014050258,-1.852315691
9805,0.059848592,-1.222946065
9806,0.200763822,-0.697314546
9807,0.317338437,-0.498477322
9808,0.036310948,-1.439962407
9809,0.00104087,-2.982603325
9810,0.130668566,-0.883828876
9811,0.030054586,-1.52208925
9812,0.001297228,-2.886983634
9813,0.124281086,-0.90559496
9814,0.102446228,-0.989504026
9815,1.941042542,0.288035054
9816,0.087635718,-1.057318849
9817,0.229297891,-0.639599939
9818,0.0157429,-1.802915267
9819,0.083998859,-1.075726614
9820,0.014903162,-1.826721587
9821,0.001545784,-2.810851305
9822,0.054118969,-1.266650489
9823,0.000104899,-3.979230001
9824,0.041179635,-1.385317511
9825,0.242247581,-0.61574055
9826,0.042913236,-1.367408738
9827,0.000804696,-3.094367907
9828,0.100975528,-0.995783866
9829,0.007971142,-2.098479431
9830,0.004509992,-2.345824187
9831,0.053981639,-1.26775393
9832,0.011816388,-1.927515257
9833,0.004635659,-2.333888514
9834,0.329136133,-0.482624437
9835,0.00441505,-2.355064405
9836,1.39043057,0.143149307
9837,0.243049935,-0.614304492
9838,0.10432104,-0.981628091
9839,0.184309021,-0.734453409
9840,0.476169407,-0.32223851
9841,0.129482567,-0.887788698
9842,0.007965703,-2.098775914
9843,0.017338606,-1.760985832
9844,0.005430114,-2.265191016
9845,0.062088393,-1.206989583
9846,0.008897066,-2.050753182
9847,0.001610174,-2.793127138
9848,0.004425375,-2.354049897
9849,0.12438152,-0.905244141
9850,0.046568315,-1.331909472
9851,0.376993954,-0.423665614
9852,0.030850146,-1.510742777
9853,0.02930169,-1.533107332
9854,0.926838338,-0.03299601
9855,1.021743178,0.009341747
9856,0.06523224,-1.18553771
9857,0.777610898,-0.109237662
9858,0.016732704,-1.776433874
9859,0.256695479,-0.59058178
9860,0.341016531,-0.467224568
9861,0.0045895,-2.338234591
9862,8.52E-05,-4.069402358
9863,8.43E-05,-4.074288783
9864,0.428312331,-0.368239422
9865,0.001940274,-2.712136903
9866,0.202538386,-0.693492655
9867,0.743077636,-0.128965809
9868,0.178691745,-0.747895511
9869,0.000944049,-3.025005258
9870,0.00454144,-2.342806381
9871,0.038191393,-1.418034501
9872,0.793077111,-0.100684584
9873,9.21E-05,-4.035530399
9874,0.139703557,-0.854792536
9875,0.326145619,-0.486588451
9876,0.102445371,-0.989507659
9877,0.265422225,-0.576062715
9878,0.003904103,-2.408478777
9879,0.031438891,-1.502532784
9880,0.080831528,-1.092419213
9881,0.047077943,-1.327182525
9882,1.914489985,0.282053099
9883,0.037447702,-1.426574826
9884,0.242164314,-0.615889856
9885,0.103405148,-0.98545784
9886,0.661796987,-0.179275214
9887,0.001670752,-2.777087962
9888,0.044594131,-1.350722291
9889,0.329153389,-0.482601669
9890,0.226530895,-0.64487256
9891,0.194397703,-0.711308871
9892,0.092257038,-1.035000494
9893,0.02558074,-1.592086903
9894,0.240549847,-0.618794914
9895,0.642793119,-0.191928781
9896,0.002657218,-2.57557283
9897,0.197856843,-0.703648924
9898,0.027035881,-1.568059476
9899,0.035783496,-1.446317235
9900,0.01,-2
9901,0.025013531,-1.601825004
9902,0.596275508,-0.224553029
9903,0.02890534,-1.539021925
9904,0.003826559,-2.417191553
9905,0.129151031,-0.888902121
9906,0.016912989,-1.771779625
9907,0.133722201,-0.873796484
9908,0.000209548,-3.678716538
9909,0.040104497,-1.396806924
9910,0.078449756,-1.105408403
9911,0.122045025,-0.913479918
9912,0.005458451,-2.262930594
9913,0.282425135,-0.549096654
9914,0.158528224,-0.799893407
9915,0.325473905,-0.487483826
9916,0.371261328,-0.430320286
9917,0.020026978,-1.698384577
9918,0.235892013,-0.627286764
9919,0.17527701,-0.756275045
9920,0.033596668,-1.473703787
9921,1.900786161,0.278933261
9922,0.057040244,-1.243818623
9923,0.10569267,-0.975955132
9924,0.102422342,-0.989605299
9925,0.61422956,-0.211669287
9926,0.078945048,-1.102675106
9927,0.013058854,-1.884094925
9928,0.0036825,-2.433857191
9929,0.036163907,-1.44172465
9930,0.018729733,-1.727468407
9931,0.00386456,-2.412899967
9932,1.147619128,0.059797778
9933,0.963964939,-0.015938762
9934,0.105740182,-0.975759946
9935,0.095153265,-1.021576307
9936,0.013828425,-1.85922729
9937,1.159908295,0.064423654
9938,0.06625472,-1.178783176
9939,0.023647305,-1.626218354
9940,0.128676221,-0.890501703
9941,0.290933996,-0.536205527
9942,0.044256032,-1.354027532
9943,0.001731922,-2.76147175
9944,0.053937249,-1.268111209
9945,0.063091367,-1.200030059
9946,0.412869692,-0.384186997
9947,0.122163087,-0.913060001
9948,0.116688043,-0.932973644
9949,0.015612518,-1.806527036
9950,0.107129253,-0.970091922
9951,0.008573746,-2.066829371
9952,0.527143538,-0.278071113
9953,0.01734915,-1.760721797
9954,0.009364372,-2.028521337
9955,0.270825833,-0.567309912
9956,0.083697177,-1.077289188
9957,0.002837206,-2.547109201
9958,0.012424216,-1.905731018
9959,0.064694799,-1.189130629
9960,0.023120001,-1.636012152
9961,0.094644681,-1.02390379
9962,0.040182028,-1.395968148
9963,0.21049948,-0.676748972
9964,0.012600217,-1.899621975
9965,0.05671151,-1.24632879
9966,0.007594168,-2.119519816
9967,0.211004674,-0.675707924
9968,0.106603049,-0.972230375
9969,0.066598736,-1.176534015
9970,0.053390309,-1.272537564
9971,0.81584692,-0.088391322
9972,0.010727122,-1.969516763
9973,0.143158689,-0.844182287
9974,0.098240837,-1.007707944
9975,0.107274152,-0.969504909
9976,0.214389428,-0.668796633
9977,0.008479898,-2.071609379
9978,0.876984417,-0.057008123
9979,0.002373499,-2.624610929
9980,0.11748258,-0.930026524
9981,0.218125343,-0.661293872
9982,0.180624008,-0.743224525
9983,0.00146651,-2.833715039
9984,0.644285738,-0.190921482
9985,0.119165756,-0.923848528
9986,9.58E-05,-4.018454656
9987,0.283860803,-0.546894574
9988,0.01,-2
9989,0.46325168,-0.334182997
9990,0.025464071,-1.594072164
9991,0.018865559,-1.724330316
9992,0.026539963,-1.576099691
9993,0.015306625,-1.815120569
9994,0.13299337,-0.876170008
9995,1.010697722,0.004621287
9996,0.757634461,-0.12054028
9997,0.050639443,-1.295511079
9998,0.044626392,-1.35040822
9999,0.045377869,-1.343155901
10000,0.109762132,-0.959547465
10001,0.053558908,-1.271168283
10002,0.077314451,-1.111739322
10003,0.15239878,-0.81701851
10004,0.09068384,-1.042470097
10005,0.045522537,-1.341773542
10006,0.003239505,-2.489521378
10007,0.013482114,-1.870241995
10008,0.280014575,-0.552819363
10009,0.010688556,-1.971080948
10010,0.009501947,-2.022187392
10011,0.249891013,-0.602249363
10012,0.009532412,-2.020797214
10013,0.015126988,-1.820247529
10014,0.006960667,-2.15734913
10015,0.019515764,-1.709614443
10016,0.396525592,-0.401728778
10017,0.052643817,-1.27865263
10018,0.450979352,-0.345843342
10019,0.015987068,-1.796231167
10020,0.044872958,-1.348015299
10021,0.067143068,-1.17299882
10022,0.013197687,-1.879502191
10023,0.041890148,-1.377888104
10024,0.353159696,-0.452028866
10025,0.002572087,-2.589714367
10026,0.012154796,-1.91525232
10027,0.068363674,-1.165174606
10028,0.014360062,-1.84284369
10029,0.004074131,-2.389965046
10030,0.465955913,-0.331655173
10031,0.038248878,-1.4173813
10032,0.045836408,-1.338789426
10033,2.773061514,0.442959503
10034,0.056503225,-1.247926763
10035,1.749724865,0.242969764
10036,0.04961811,-1.304359782
10037,0.023648469,-1.626196974
10038,0.005380909,-2.269144318
10039,0.002722844,-2.564977163
10040,0.068295985,-1.165604824
10041,0.012909058,-1.889105432
10042,0.805366933,-0.094006206
10043,0.418119043,-0.378700052
10044,0.010174315,-1.992494803
10045,0.019045928,-1.720197851
10046,0.159050584,-0.798464732
10047,0.070075169,-1.154435845
10048,0.076114997,-1.118529764
10049,0.038853351,-1.410571518
10050,0.137317017,-0.86227564
10051,0.043834876,-1.358180215
10052,0.002129789,-2.67166352
10053,0.081135169,-1.090790857
10054,0.145042613,-0.838504384
10055,0.010062679,-1.997286393
10056,0.000882594,-3.054239214
10057,0.098993264,-1.004394355
10058,0.14914453,-0.826392669
10059,0.03488756,-1.457329407
10060,0.009132282,-2.039420692
10061,1.808891773,0.257412584
10062,0.063223094,-1.199124256
10063,0.15408586,-0.812237214
10064,0.000413571,-3.383450239
10065,0.027759064,-1.556595182
10066,0.079344191,-1.100484865
10067,0.062961534,-1.200924702
10068,0.004689529,-2.328870811
10069,0.054464247,-1.263888496
10070,0.078314848,-1.106155889
10071,0.000119083,-3.924150283
10072,0.030278517,-1.518865401
10073,0.273190051,-0.56353512
10074,0.34142974,-0.466698652
10075,0.022680756,-1.644342479
10076,0.000399629,-3.398343127
10077,0.002849687,-2.545202855
10078,0.006292649,-2.201166487
10079,0.03512422,-1.454393312
10080,0.069952011,-1.155199795
10081,0.086327657,-1.063850045
10082,0.313821346,-0.50331752
10083,0.202596992,-0.693367006
10084,0.011209606,-1.950409644
10085,0.002416074,-2.616889802
10086,0.093551837,-1.028947681
10087,0.02356953,-1.62764908
10088,0.56867373,-0.245136834
10089,0.200567782,-0.697738828
10090,0.029550789,-1.52943092
10091,0.047640506,-1.322023633
10092,0.192874357,-0.714725509
10093,0.128747806,-0.890260163
10094,0.358670771,-0.445304014
10095,0.000829591,-3.081136025
10096,0.481901884,-0.317041376
10097,1.007554412,0.003268509
10098,0.002439263,-2.612741322
10099,0.020583007,-1.686491168
10100,0.037465844,-1.426364476
10101,0.030670276,-1.513282317
10102,0.016076814,-1.793800002
10103,0.038096268,-1.41911757
10104,0.064049959,-1.193481143
10105,0.019801322,-1.703305806
10106,0.925009251,-0.033853924
10107,0.494113326,-0.306173433
10108,0.026448134,-1.577604958
10109,0.004955391,-2.304922037
10110,0.130370811,-0.884819634
10111,0.011295065,-1.947111255
10112,0.053359006,-1.272792273
10113,0.0017512,-2.756664265
10114,0.016846763,-1.773483535
10115,0.003517632,-2.453749551
10116,0.100676879,-0.997070255
10117,0.408090532,-0.389243481
10118,0.246162623,-0.608777889
10119,0.483758718,-0.315371196
10120,0.060516682,-1.218124895
10121,0.056346614,-1.249132177
10122,0.712068439,-0.147478263
10123,0.046480127,-1.332732697
10124,0.041636556,-1.380525197
10125,0.107244812,-0.969623708
10126,0.00833107,-2.079299231
10127,0.163763419,-0.785783104
10128,0.078462653,-1.105337012
10129,0.084790215,-1.071654264
10130,0.577325523,-0.238579242
10131,0.255180806,-0.593151995
10132,0.055681255,-1.254290987
10133,0.042546239,-1.371138827
10134,0.042847339,-1.368076144
10135,0.053861346,-1.268722797
10136,0.010475649,-1.97981908
10137,0.14642565,-0.834382841
10138,1.085471153,0.035618286
10139,0.250881612,-0.600531168
10140,0.001191859,-2.923775071
10141,0.128106803,-0.892427808
10142,0.003887834,-2.410292231
10143,0.030592699,-1.514382212
10144,0.023378564,-1.631182168
10145,0.041901808,-1.377767235
10146,0.015769655,-1.802177811
10147,0.00043919,-3.357347773
10148,0.291064173,-0.536011248
10149,0.022841446,-1.641276404
10150,0.361384362,-0.442030644
10151,0.020336337,-1.691727262
10152,0.045401223,-1.342932448
10153,0.144409284,-0.840404885
10154,0.055262513,-1.257569366
10155,0.082143389,-1.085427385
10156,0.002449609,-2.610903212
10157,0.002909952,-2.536114129
10158,0.005201023,-2.28391122
10159,0.077037126,-1.113299929
10160,0.009403225,-2.02672317
10161,0.002060792,-2.685965852
10162,0.051550597,-1.287766301
10163,0.040906753,-1.388204987
10164,0.198405221,-0.702446903
10165,0.360548556,-0.44303624
10166,0.086581208,-1.06257636
10167,0.001403538,-2.852775703
10168,0.020844329,-1.681012078
10169,0.011048568,-1.956693991
10170,0.01690994,-1.771857929
10171,0.023652079,-1.626130687
10172,0.282087654,-0.549615921
10173,0.903860569,-0.043898559
10174,0.035417899,-1.450777199
10175,0.013481527,-1.870260926
10176,0.285195112,-0.544857922
10177,0.023025876,-1.63778384
10178,0.019315485,-1.714094385
10179,0.008142609,-2.089236411
10180,0.020459797,-1.689098675
10181,0.055507485,-1.255648451
10182,0.408651412,-0.388646997
10183,0.216206834,-0.665130583
10184,0.201814994,-0.69504657
10185,0.182308882,-0.739192171
10186,0.242189854,-0.615844054
10187,0.043482598,-1.361684516
10188,0.01734997,-1.760701282
10189,0.038802668,-1.411138407
10190,0.014642163,-1.834394757
10191,0.007986162,-2.097661892
10192,0.015152586,-1.819513251
10193,0.003083952,-2.510892324
10194,0.405562222,-0.391942506
10195,0.04956105,-1.304859503
10196,0.004640168,-2.333466291
10197,0.398799956,-0.399244898
10198,0.871014178,-0.059974776
10199,0.010596204,-1.974849705
10200,5.15E-05,-4.288217321
10201,0.002015228,-2.695675879
10202,0.047094774,-1.327027287
10203,0.07885956,-1.103145649
10204,0.505261421,-0.296483861
10205,0.052368615,-1.280928913
10206,0.00373464,-2.427751301
10207,0.037010685,-1.431672881
10208,0.040258404,-1.395143448
10209,0.350876182,-0.454846111
10210,0.011349638,-1.94501799
10211,0.076998167,-1.113519615
10212,0.040231381,-1.395435064
10213,0.167181835,-0.776810913
10214,0.010355433,-1.984831757
10215,0.021916337,-1.659232024
10216,0.027065584,-1.567582591
10217,0.976286292,-0.010422809
10218,0.36493659,-0.43778259
10219,0.392583221,-0.406068266
10220,0.022638336,-1.645155502
10221,0.357634485,-0.446560611
10222,0.005304192,-2.275380786
10223,0.204099491,-0.690158078
10224,0.157219693,-0.803493056
10225,0.094009869,-1.026826553
10226,0.009070973,-2.04234613
10227,0.32491675,-0.488227899
10228,0.380641609,-0.419483739
10229,0.016197635,-1.790548395
10230,0.170020133,-0.769499648
10231,0.114647426,-0.940635692
10232,0.007389593,-2.131379484
10233,0.179397494,-0.746183629
10234,0.00642129,-2.192377693
10235,0.65448451,-0.184100627
10236,0.101654075,-0.992875207
10237,0.050528947,-1.29645975
10238,0.102818251,-0.987929789
10239,0.03106893,-1.507673698
10240,2.806226015,0.448122646
10241,0.244293392,-0.612088281
10242,0.237661675,-0.624040847
10243,0.082556292,-1.083249819
10244,0.191818267,-0.717110037
10245,2.68E-05,-4.571513214
10246,0.119133055,-0.92396772
10247,0.146724328,-0.83349787
10248,0.05662185,-1.247015949
10249,0.128379554,-0.891504139
10250,0.052681815,-1.278339272
10251,0.00794678,-2.099808813
10252,0.001083026,-2.965361234
10253,0.058287524,-1.234424395
10254,1.249230385,0.096642539
10255,0.106546894,-0.972459207
10256,0.087518536,-1.057899958
10257,0.001344492,-2.871441828
10258,0.415327698,-0.381609105
10259,0.098319605,-1.007359875
10260,0.162647039,-0.788753839
10261,0.090350524,-1.044069326
10262,0.024755506,-1.606328195
10263,0.150526121,-0.822388129
10264,0.144977748,-0.838698649
10265,0.786144853,-0.104497425
10266,0.019111423,-1.718706979
10267,0.001386277,-2.858149937
10268,0.013064149,-1.88391888
10269,0.033820037,-1.470825924
10270,0.445757031,-0.350901797
10271,0.004873422,-2.312166024
10272,0.212383941,-0.672878325
10273,0.033090156,-1.480301191
10274,0.014107032,-1.850564356
10275,0.158002123,-0.801337077
10276,0.024709454,-1.607136854
10277,0.618295312,-0.208804046
10278,0.139270768,-0.856140031
10279,0.155515134,-0.80822734
10280,0.043255325,-1.363960416
10281,0.002681828,-2.571569025
10282,0.267364353,-0.572896497
10283,0.26656878,-0.574190716
10284,0.220992416,-0.65562263
10285,0.008341119,-2.078775699
10286,0.114482865,-0.941259512
10287,0.145113245,-0.838292947
10288,0.037077542,-1.43088906
10289,0.438759297,-0.357773668
10290,0.173493147,-0.760717675
10291,0.144028693,-0.841550979
10292,0.706748068,-0.15073537
10293,0.105114736,-0.978336397
10294,0.162248999,-0.789817974
10295,0.001966687,-2.706264771
10296,0.023262918,-1.63333581
10297,0.024123246,-1.617564257
10298,0.016016165,-1.795441471
10299,0.042559262,-1.371005908
10300,0.405157179,-0.392376462
10301,0.004212198,-2.375491238
10302,0.332056582,-0.478787907
10303,0.080640301,-1.093447859
10304,0.005769149,-2.238888214
10305,0.146620557,-0.833805136
10306,0.241983324,-0.616214561
10307,0.044040002,-1.356152671
10308,0.442779362,-0.35381263
10309,0.490960121,-0.308953783
10310,0.221523091,-0.654580997
10311,0.078610547,-1.104519182
10312,0.000931306,-3.030907606
10313,0.060783256,-1.216216041
10314,0.439063728,-0.35747244
10315,0.022185355,-1.653933609
10316,0.000405468,-3.392043646
10317,0.036701847,-1.435312081
10318,0.104040578,-0.982797244
10319,0.304876596,-0.515875914
10320,0.026816329,-1.571600675
10321,0.225066975,-0.647688227
10322,0.125250965,-0.902218918
10323,0.630972743,-0.199989401
10324,0.196316719,-0.707042713
10325,0.00186234,-2.729940942
10326,0.027048644,-1.567854507
10327,0.105309173,-0.977533796
10328,0.100862376,-0.996270804
10329,0.047258642,-1.325518766
10330,0.032573462,-1.487136087
10331,0.231665507,-0.635138624
10332,0.260527372,-0.584146641
10333,0.145066023,-0.838434295
10334,0.009486006,-2.022916621
10335,0.007633563,-2.117272698
10336,0.052981462,-1.275876059
10337,0.102322586,-0.990028493
10338,0.006541032,-2.184353703
10339,0.004769734,-2.321505873
10340,0.003896384,-2.409338219
10341,0.057782903,-1.238200641
10342,0.007595114,-2.119465706
10343,0.637954593,-0.195210232
10344,0.037742652,-1.423167587
10345,0.168594033,-0.773157802
10346,0.000720956,-3.142091091
10347,0.085710295,-1.066967012
10348,0.127863988,-0.893251753
10349,0.033358488,-1.476793639
10350,0.018675914,-1.728718134
10351,0.019432407,-1.711473405
10352,0.009587434,-2.018297607
10353,0.015691031,-1.804348526
10354,0.028068937,-1.551774029
10355,0.118095472,-0.927766752
10356,0.000836857,-3.077348952
10357,0.000823993,-3.08407666
10358,0.055815872,-1.253242287
10359,0.013693678,-1.863479882
10360,2.330335379,0.367418429
10361,0.699803591,-0.155023833
10362,0.038152266,-1.418479659
10363,0.073098093,-1.136093951
10364,0.016233057,-1.789599692
10365,0.025314726,-1.59662677
10366,0.064093113,-1.193188635
10367,0.019102534,-1.718909012
10368,0.00282829,-2.548476028
10369,0.006231284,-2.205422438
10370,0.018127367,-1.741665275
10371,0.73946625,-0.131081643
10372,0.021900011,-1.659555663
10373,0.27392301,-0.562371485
10374,0.08597669,-1.065619278
10375,2.81127286,0.448903
10376,0.153084248,-0.815069494
10377,0.094421588,-1.0249287
10378,0.023564525,-1.627741311
10379,0.089645617,-1.047470941
10380,1.056609511,0.023914516
10381,0.20416519,-0.690018302
10382,0.128650546,-0.890588366
10383,0.082033463,-1.086008955
10384,0.535843849,-0.27096175
10385,0.622368813,-0.205952178
10386,0.586011887,-0.232093575
10387,0.414109796,-0.382884496
10388,0.221354678,-0.654911295
10389,0.030635361,-1.513777003
10390,0.178514764,-0.748325861
10391,0.02700316,-1.568585414
10392,0.024037829,-1.619104765
10393,0.044577256,-1.35088667
10394,0.026119988,-1.58302702
10395,0.847013593,-0.07210962
10396,0.025506835,-1.59334342
10397,0.018346377,-1.736449693
10398,0.062518731,-1.203989848
10399,0.00259884,-2.585220528
10400,0.022930812,-1.639580565
10401,0.071581997,-1.14519619
10402,0.298441082,-0.525141394
10403,0.449130118,-0.347627821
10404,0.157247499,-0.803416254
10405,0.259475827,-0.585903095
10406,0.200787336,-0.697263683
10407,0.078022361,-1.107780913
10408,0.002246239,-2.648543949
10409,0.034263749,-1.465165124
10410,0.15000461,-0.823895393
10411,0.006420579,-2.192425788
10412,0.039006077,-1.408867729
10413,0.17426306,-0.758794664
10414,0.106817231,-0.971358686
10415,0.576889873,-0.238907085
10416,0.471184909,-0.326808627
10417,0.047868375,-1.319951318
10418,0.168341219,-0.773809531
10419,0.138489619,-0.85858278
10420,0.023242651,-1.633714347
10421,0.003025599,-2.51918859
10422,0.232746765,-0.633116347
10423,0.001141016,-2.942708213
10424,0.051833041,-1.285393311
10425,0.031472161,-1.50207343
10426,0.450600684,-0.346208154
10427,0.067931056,-1.167931634
10428,0.245558426,-0.609845159
10429,0.055503201,-1.255681971
10430,0.073128894,-1.135910995
10431,0.039407268,-1.404423671
10432,0.061370678,-1.212039077
10433,0.020736329,-1.68326812
10434,0.056587942,-1.247276101
10435,0.368058056,-0.434083672
10436,0.055179492,-1.258222305
10437,0.093050584,-1.031280896
10438,0.227537766,-0.64294651
10439,0.217853472,-0.661835515
10440,0.252865583,-0.597110278
10441,0.005670414,-2.246385208
10442,0.001522811,-2.817353858
10443,0.008385804,-2.076455268
10444,0.002109923,-2.675733455
10445,0.117298558,-0.930707326
10446,0.000965368,-3.01530731
10447,0.295369536,-0.5296343
10448,0.217489183,-0.662562338
10449,0.045487002,-1.342112691
10450,0.000908915,-3.041476612
10451,0.009959999,-2.001740685
10452,0.010207827,-1.99106669
10453,0.005062025,-2.295675711
10454,0.005049215,-2.296776122
10455,0.002130502,-2.671517979
10456,0.05501771,-1.259497492
10457,0.024313606,-1.61415062
10458,0.539431393,-0.268063783
10459,0.027122552,-1.566669456
10460,0.154664993,-0.810607973
10461,0.091259293,-1.039722899
10462,0.000400582,-3.397308371
10463,0.108350076,-0.965170781
10464,0.020681098,-1.684426405
10465,0.001071594,-2.969969744
10466,0.009579877,-2.01864005
10467,1.424603701,0.153694068
10468,0.062871642,-1.201545194
10469,0.022816511,-1.641750768
10470,0.004200683,-2.376680093
10471,0.010953536,-1.96044565
10472,0.006683614,-2.174988633
10473,0.016075406,-1.793838044
10474,0.006191596,-2.208197362
10475,0.036026847,-1.443373749
10476,0.043392312,-1.362587212
10477,0.004297308,-2.366803502
10478,0.443628699,-0.352980367
10479,0.038127825,-1.418757972
10480,0.006865839,-2.163306414
10481,0.030807724,-1.511340382
10482,6.04E-05,-4.218695064
10483,0.017583089,-1.754904827
10484,0.07656651,-1.115961149
10485,0.117291242,-0.930734415
10486,0.030036423,-1.522351783
10487,0.01665568,-1.778437637
10488,0.035226304,-1.45313292
10489,0.793999255,-0.100179905
10490,0.018001629,-1.744688192
10491,0.339906514,-0.468640513
10492,0.005857564,-2.232282954
10493,0.279365033,-0.553827954
10494,0.078102522,-1.107334944
10495,0.019431939,-1.711483854
10496,0.057014909,-1.244011567
10497,0.555101037,-0.255627961
10498,0.002080421,-2.681848827
10499,0.002287392,-2.640659351
10500,0.336748928,-0.472693778
10501,0.263051093,-0.57995989
10502,0.04813005,-1.317583684
10503,0.026546812,-1.575987631
10504,0.331897914,-0.478995477
10505,0.000676999,-3.169412132
10506,0.366850138,-0.435511314
10507,0.03940016,-1.404502011
10508,0.060542267,-1.217941322
10509,0.018555978,-1.731516144
10510,0.602037847,-0.220376206
10511,0.011174005,-1.951791121
10512,0.127623945,-0.894067833
10513,0.071533285,-1.14549183
10514,0.179335222,-0.746334406
10515,0.136562511,-0.864668505
10516,0.280615598,-0.551888192
10517,0.761162341,-0.118522707
10518,0.184905887,-0.733049262
10519,0.038718268,-1.412084075
10520,0.051297292,-1.28990556
10521,0.026735203,-1.572916508
10522,0.705150723,-0.151718044
10523,0.023333261,-1.632024565
10524,0.007330307,-2.13487782
10525,0.000296668,-3.527729418
10526,0.148687139,-0.827726595
10527,0.097328,-1.011762202
10528,0.63857007,-0.194791441
10529,0.033111259,-1.480024301
10530,0.139539331,-0.855303363
10531,0.014994766,-1.824060318
10532,0.255592257,-0.592452307
10533,1.240909815,0.09374022
10534,0.764509737,-0.116616979
10535,0.004892639,-2.310456796
10536,0.019001365,-1.721215206
10537,0.023543334,-1.628132043
10538,0.02380912,-1.623256655
10539,0.006925033,-2.159578127
10540,0.311188132,-0.506976975
10541,0.08959984,-1.047692764
10542,0.243339047,-0.613788197
10543,0.568571329,-0.245215044
10544,0.081103183,-1.090962099
10545,0.297601879,-0.526364332
10546,0.076105274,-1.118585245
10547,1.093167782,0.038686824
10548,0.229882821,-0.638493481
10549,0.028473496,-1.5455592
10550,0.139615029,-0.855067829
10551,0.022784235,-1.642365549
10552,0.078352764,-1.105945677
10553,0.444392085,-0.352233685
10554,0.027523549,-1.560295563
10555,0.31337285,-0.503938632
10556,0.001266273,-2.897472503
10557,0.036900513,-1.432967598
10558,0.717007875,-0.144476074
10559,0.001715023,-2.765730033
10560,0.085932828,-1.065840893
10561,0.004844476,-2.314753233
10562,0.149919868,-0.82414081
10563,0.079803273,-1.097979296
10564,1.381663799,0.140402379
10565,0.005616954,-2.250499164
10566,0.050461851,-1.297036823
10567,0.216179088,-0.66518632
10568,0.082352005,-1.084325823
10569,0.349264652,-0.456845366
10570,0.080268517,-1.09545476
10571,0.136228025,-0.86573354
10572,0.074815109,-1.126010685
10573,0.288717061,-0.539527551
10574,0.010612481,-1.974183063
10575,0.495763242,-0.304725677
10576,0.180787787,-0.742830912
10577,0.018148322,-1.741163532
10578,1.209481239,0.082599136
10579,0.03754909,-1.425400588
10580,0.047265574,-1.325455061
10581,0.188075736,-0.72566723
10582,0.11606919,-0.935283046
10583,0.208321825,-0.681265229
10584,0.005489395,-2.260475554
10585,0.047155388,-1.32646868
10586,0.016934086,-1.771238248
10587,0.002365174,-2.626136903
10588,0.001880902,-2.725633755
10589,0.023495477,-1.629015739
10590,0.014992417,-1.824128352
10591,0.051784031,-1.285804145
10592,0.113223419,-0.946063736
10593,0.07612925,-1.118448447
10594,0.348289907,-0.458059111
10595,0.140528396,-0.852235911
10596,0.892929912,-0.049182629
10597,0.595204413,-0.225333858
10598,0.724323571,-0.140067382
10599,0.084203906,-1.07466776
10600,0.025155479,-1.599367407
10601,0.001598748,-2.796219883
10602,0.042975932,-1.366774693
10603,0.003568474,-2.447517523
10604,0.27630794,-0.558606634
10605,0.006442373,-2.190954124
10606,0.015630005,-1.806040885
10607,0.13653028,-0.864771019
10608,0.003653995,-2.437232052
10609,0.008755863,-2.057701057
10610,0.241732106,-0.616665665
10611,0.159924254,-0.796085667
10612,0.045207657,-1.344788002
10613,0.408022135,-0.389316275
10614,0.192874938,-0.7147242
10615,0.329582691,-0.482035604
10616,0.036807101,-1.434068385
10617,0.045876149,-1.338413045
10618,0.621483445,-0.206570435
10619,0.028068937,-1.551774029
10620,0.076689184,-1.115265885
10621,0.223641634,-0.650447343
10622,0.091466561,-1.03873765
10623,0.12593542,-0.899852104
10624,0.038011003,-1.420090667
10625,0.063306123,-1.198554283
10626,0.11341735,-0.945320505
10627,0.018554222,-1.731557255
10628,0.069998145,-1.154913468
10629,0.658810854,-0.181239254
10630,0.004075674,-2.389800525
10631,0.002245407,-2.648704956
10632,0.037357215,-1.42762551
10633,0.000787544,-3.10372517
10634,0.626811743,-0.202862876
10635,0.04948901,-1.305491233
10636,0.027630471,-1.558611717
10637,0.040874939,-1.388542878
10638,0.016904432,-1.771999409
10639,0.314204603,-0.502787456
10640,0.199776381,-0.699455858
10641,0.107797332,-0.967391987
10642,0.114027523,-0.942990312
10643,0.029841132,-1.5251847
10644,0.344358832,-0.462988774
10645,0.749526381,-0.125213076
10646,0.225791544,-0.646292327
10647,0.024617804,-1.608750687
10648,0.012956011,-1.887528688
10649,0.00115983,-2.935605829
10650,0.049267411,-1.307440257
10651,1.428317308,0.154824699
10652,0.37849158,-0.421943777
10653,0.206086636,-0.685950171
10654,0.802875876,-0.095351591
10655,0.882987857,-0.054045269
10656,0.365692556,-0.43688388
10657,0.966333151,-0.014873121
10658,0.160970896,-0.793252637
10659,0.207278252,-0.683446263
10660,0.021545868,-1.666635998
10661,0.001452106,-2.83800156
10662,0.178328663,-0.748778846
10663,0.119674079,-0.921999906
10664,0.245340288,-0.61023113
10665,0.038065743,-1.419465692
10666,0.343575656,-0.463977615
10667,0.211244226,-0.675215154
10668,0.02210257,-1.655557222
10669,5.03E-05,-4.298388379
10670,0.018562179,-1.731371042
10671,0.826418459,-0.082799991
10672,0.01,-2
10673,0.131321311,-0.88166479
10674,0.254249364,-0.594740125
10675,1.099552989,0.041216163
10676,0.12566632,-0.900781101
10677,0.011323944,-1.946002297
10678,0.383033633,-0.41676309
10679,0.100824006,-0.996436051
10680,0.059574243,-1.22494147
10681,0.014673411,-1.83346892
10682,0.018095642,-1.742425996
10683,0.001630169,-2.787767403
10684,0.243949726,-0.612699665
10685,0.108720653,-0.963687949
10686,0.037546564,-1.425429802
10687,0.000744662,-3.128041071
10688,0.502573431,-0.298800475
10689,0.057901487,-1.237310285
10690,0.006203562,-2.207358871
10691,1.147294402,0.059674875
10692,0.00481885,-2.317056574
10693,0.011889781,-1.924826149
10694,0.183244243,-0.73696966
10695,0.140131399,-0.853464542
10696,0.071581334,-1.145200213
10697,0.000553216,-3.25710488
10698,0.102245212,-0.990357022
10699,0.077471346,-1.1108589
10700,0.216424808,-0.664692959
10701,1.337128639,0.126173191
10702,0.167203009,-0.776755911
10703,0.064149238,-1.192808497
10704,0.604121387,-0.218875789
10705,0.293736249,-0.532042455
10706,0.006134253,-2.212238283
10707,0.01042846,-1.981779807
10708,0.108396612,-0.964984291
10709,0.112816386,-0.947627817
10710,0.164747924,-0.78318005
10711,0.076922886,-1.11394443
10712,0.203513399,-0.691406993
10713,0.036826059,-1.433844753
10714,0.074103817,-1.130159419
10715,0.001762743,-2.753811003
10716,0.050801255,-1.29412556
10717,0.002918986,-2.534768002
10718,0.022262538,-1.652425329
10719,0.012246416,-1.911990994
10720,0.154883012,-0.809996214
10721,0.5264135,-0.278672981
10722,0.025268583,-1.597419118
10723,0.423306942,-0.373344609
10724,0.617495835,-0.209365967
10725,0.019721612,-1.705057582
10726,0.063530222,-1.19701963
10727,0.016230593,-1.789665626
10728,0.656826258,-0.182549494
10729,0.107668355,-0.967911922
10730,0.00769567,-2.11375355
10731,0.005896673,-2.229392984
10732,0.003003612,-2.52235618
10733,0.034282062,-1.464933061
10734,0.048378479,-1.315347792
10735,0.031142078,-1.506652407
10736,0.002699067,-2.568786278
10737,0.029520581,-1.529875106
10738,0.021261973,-1.672396431
10739,0.080578491,-1.093780869
10740,0.038523976,-1.414268899
10741,0.004076743,-2.389686712
10742,0.070611611,-1.15112388
10743,0.179890051,-0.744992854
10744,0.10511978,-0.978315558
10745,0.115390055,-0.93783162
10746,0.196557477,-0.706510431
10747,0.706981599,-0.150591889
10748,0.377243012,-0.423378796
10749,0.203713536,-0.690980112
10750,0.184143648,-0.734843259
10751,0.587256551,-0.23117213
10752,0.010565418,-1.976113324
10753,0.407193035,-0.390199659
10754,1.321801066,0.121166098
10755,0.180225983,-0.744182596
10756,0.325408489,-0.487571122
10757,0.05432222,-1.265022487
10758,0.490037769,-0.309770446
10759,0.080301851,-1.095274444
10760,0.011479397,-1.940080913
10761,0.251209646,-0.599963688
10762,0.082272731,-1.084744088
10763,1.172366023,0.069063223
10764,0.805586278,-0.09388794
10765,0.282073379,-0.5496379
10766,0.193633527,-0.713019445
10767,0.135083377,-0.86939809
10768,0.021082237,-1.676083301
10769,0.111992441,-0.950811289
10770,0.176643565,-0.752902178
10771,0.30946663,-0.509386174
10772,0.171234295,-0.766409251
10773,0.092405841,-1.034300577
10774,0.001166378,-2.933160495
10775,0.440669179,-0.355887324
10776,0.000966678,-3.014718363
10777,0.167627826,-0.775653887
10778,0.000673901,-3.171403637
10779,0.111518264,-0.952654001
10780,0.324204475,-0.489180995
10781,0.072677158,-1.138602065
10782,0.029482037,-1.530442516
10783,0.041983999,-1.376916194
10784,0.210962385,-0.675794973
10785,0.063291237,-1.198656418
10786,0.010353191,-1.984925781
10787,0.531112492,-0.274813484
10788,0.066772923,-1.175399613
10789,0.108586662,-0.964223519
10790,0.331118524,-0.480016522
10791,0.00094,-3.026872067
10792,0.04625456,-1.334845443
10793,0.03950502,-1.403347716
10794,0.000497813,-3.302933523
10795,0.046544649,-1.332130243
10796,0.019635469,-1.706958727
10797,0.023230305,-1.633945089
10798,0.002598721,-2.585240372
10799,0.02972091,-1.526937899
10800,0.314584732,-0.502262359
10801,0.039127138,-1.407521923
10802,0.022439614,-1.648984619
10803,0.249169767,-0.603504654
10804,0.002001546,-2.698634405
10805,0.236425847,-0.626305047
10806,0.004330662,-2.36344575
10807,0.280878305,-0.551481804
10808,0.11475265,-0.940237275
10809,0.083794199,-1.076786047
10810,0.000347554,-3.458977836
10811,0.075111628,-1.124292827
10812,0.085211881,-1.06949985
10813,0.176219568,-0.753945869
10814,0.182868615,-0.737860825
10815,0.365546495,-0.437057376
10816,0.214419827,-0.668735059
10817,0.017007221,-1.769366657
10818,0.004039819,-2.393638105
10819,0.021802273,-1.661498234
10820,0.178603515,-0.748109998
10821,0.028348126,-1.547475653
10822,0.007162489,-2.144936032
10823,0.278265834,-0.555540114
10824,0.517305672,-0.28625276
10825,0.276661634,-0.558051062
10826,0.087395869,-1.058509094
10827,0.016647708,-1.778645559
10828,8.71E-05,-4.059791452
10829,0.613447368,-0.212222692
10830,0.193773285,-0.712706099
10831,0.014473805,-1.839417277
10832,0.136964783,-0.863391086
10833,0.095789738,-1.018681015
10834,0.021746634,-1.662607963
10835,0.198452234,-0.702344007
10836,0.589745462,-0.229335392
10837,0.005975122,-2.223653216
10838,0.098745108,-1.005484412
10839,0.503946483,-0.297615581
10840,0.001641832,-2.784671207
10841,0.690542996,-0.160809275
10842,0.517324924,-0.286236597
10843,0.006269667,-2.202755505
10844,0.285272986,-0.544739352
10845,0.006742228,-2.171196577
10846,0.07310053,-1.136079477
10847,0.011453471,-1.941062874
10848,0.564334929,-0.248463069
10849,0.010491574,-1.979159344
10850,0.027415341,-1.562006352
10851,0.371617109,-0.4299043
10852,0.016261088,-1.788850407
10853,0.100634515,-0.997253041
10854,0.105269581,-0.977697105
10855,0.007368175,-2.132640077
10856,0.003014546,-2.520778067
10857,0.041442264,-1.382556528
10858,0.009961062,-2.001694352
10859,0.035803739,-1.446071618
10860,0.020882739,-1.680212545
10861,0.10623876,-0.973717007
10862,0.052519854,-1.279676489
10863,0.195579305,-0.708677101
10864,0.098706447,-1.005654482
10865,0.535278082,-0.271420539
10866,0.001434846,-2.843194719
10867,0.716020226,-0.145074709
10868,0.004622725,-2.335101913
10869,0.005196398,-2.284297583
10870,0.000337663,-3.47151665
10871,0.038327355,-1.416491151
10872,0.002388127,-2.621942597
10873,0.031352479,-1.503728114
10874,0.014771966,-1.830561693
10875,0.004321048,-2.364410953
10876,0.000182731,-3.738187413
10877,0.020929202,-1.679247321
10878,0.284794658,-0.545468161
10879,0.34742415,-0.459139997
10880,0.112229124,-0.949894428
10881,0.01074151,-1.968934646
10882,0.174341962,-0.758598072
10883,0.278928071,-0.554507776
10884,0.022224763,-1.653162854
10885,0.093000509,-1.031514675
10886,0.469745696,-0.328137191
10887,0.366335571,-0.43612091
10888,0.004017141,-2.396082905
10889,0.00128949,-2.889582169
10890,0.205505684,-0.687176162
10891,0.024850747,-1.604660559
10892,0.141772464,-0.848408113
10893,0.132388085,-0.878151099
10894,0.802281857,-0.095673029
10895,0.558262825,-0.253161291
10896,0.350806862,-0.45493192
10897,0.046533838,-1.332231127
10898,0.034757808,-1.458947622
10899,0.30281651,-0.51882045
10900,0.373909503,-0.427233497
10901,0.076659039,-1.115436631
10902,0.62589097,-0.203501314
10903,0.023821225,-1.623035902
10904,0.001590298,-2.798521481
10905,0.095160745,-1.021542166
10906,0.031614583,-1.500112542
10907,0.01713367,-1.766149604
10908,0.499413848,-0.30153942
10909,0.034597062,-1.460960785
10910,0.1427802,-0.845332015
10911,0.172908679,-0.762183208
10912,0.774497747,-0.110979841
10913,0.027462661,-1.56125738
10914,0.022847855,-1.641154557
10915,0.486641884,-0.312790515
10916,0.032978971,-1.481762905
10917,0.29353112,-0.532345849
10918,0.071993187,-1.1427086
10919,1.494633198,0.174534624
10920,0.153178036,-0.814803503
10921,0.013263801,-1.877331999
10922,0.122246325,-0.912764188
10923,0.01,-2
10924,0.039331742,-1.405256822
10925,0.212070972,-0.673518774
10926,0.297195733,-0.526957431
10927,0.000977277,-3.009982348
10928,0.004407573,-2.355800529
10929,0.137768105,-0.860851316
10930,0.042393826,-1.372697388
10931,0.141180962,-0.850223862
10932,0.087812513,-1.056443594
10933,0.101479284,-0.993622604
10934,0.100277431,-0.998796799
10935,0.016876301,-1.772722743
10936,0.000787425,-3.103790849
10937,0.181278765,-0.741653066
10938,0.091439471,-1.038866297
10939,0.005432604,-2.264991923
10940,0.40091306,-0.396949796
10941,0.003870379,-2.412246537
10942,0.033207782,-1.478760136
10943,0.188422561,-0.724867098
10944,0.33158952,-0.479399204
10945,0.023018187,-1.637928888
10946,0.004434395,-2.353165613
10947,0.161855057,-0.790873727
10948,0.093215451,-1.030512097
10949,0.236948863,-0.625345372
10950,0.008672549,-2.061853218
10951,0.049799029,-1.302779127
10952,0.01974347,-1.704576505
10953,0.016482148,-1.782986182
10954,0.047559574,-1.322762042
10955,0.01,-2
10956,0.008645368,-2.063216525
10957,0.089991264,-1.045799648
10958,0.0323954,-1.489516652
10959,0.179514259,-0.745901049
10960,0.187634423,-0.726687483
10961,0.026577923,-1.575478954
10962,0.372318834,-0.429084994
10963,0.079769701,-1.098162037
10964,0.39266485,-0.405977974
10965,0.079014227,-1.102294705
10966,0.001677893,-2.775235772
10967,0.01,-2
10968,0.109191351,-0.961811762
10969,0.685248792,-0.164151721
10970,0.066438787,-1.177578307
10971,0.000509013,-3.293270865
10972,0.226373672,-0.645174083
10973,0.000983351,-3.00729163
10974,0.2032388,-0.691993378
10975,1.57265985,0.196634799
10976,0.050240807,-1.298943391
10977,0.002853847,-2.544569262
10978,0.286911041,-0.542252739
10979,0.03068565,-1.51306467
10980,0.0150051,-1.823761118
10981,0.108742364,-0.963601231
10982,0.04959463,-1.304565349
10983,0.159532338,-0.797151269
10984,0.163522229,-0.786423203
10985,0.010169005,-1.992721538
10986,0.030181363,-1.520261148
10987,0.27328077,-0.563390928
10988,0.755250692,-0.121908868
10989,0.091356136,-1.039262278
10990,0.002796669,-2.553358855
10991,0.073573336,-1.133279551
10992,0.067114308,-1.17318488
10993,0.039888941,-1.399147496
10994,0.00066592,-3.176578112
10995,0.015282909,-1.815793962
10996,0.135364532,-0.868495112
10997,0.017604992,-1.754364173
10998,0.005587673,-2.252768996
10999,0.273955464,-0.562320033
11000,0.035828352,-1.445773168
11001,0.106248513,-0.97367714
11002,0.031468235,-1.502127616
11003,0.171395004,-0.766001842
11004,0.061887499,-1.208397068
11005,0.341642231,-0.466428451
11006,0.144114256,-0.841293056
11007,0.007444261,-2.12817843
11008,0.381820768,-0.418140453
11009,1.041183949,0.017527464
11010,0.00526091,-2.278939135
11011,0.029697997,-1.527272834
11012,0.05831575,-1.234214133
11013,0.051945206,-1.284454529
11014,0.031070316,-1.507654327
11015,0.01769951,-1.75203876
11016,0.032130502,-1.493082487
11017,1.047229409,0.02004183
11018,0.196619958,-0.706372402
11019,0.039427552,-1.404200183
11020,0.127058864,-0.895995033
11021,0.031468119,-1.50212921
11022,0.637792289,-0.195320736
11023,1.785498857,0.251759577
11024,0.005005566,-2.300546773
11025,0.056105793,-1.250992299
11026,0.003290598,-2.482725226
11027,0.190199822,-0.720789893
11028,0.027427172,-1.561818965
11029,0.491735339,-0.308268579
11030,0.181394815,-0.74137513
11031,0.759049952,-0.119729643
11032,0.581219852,-0.23565956
11033,0.002257777,-2.646319017
11034,0.258399814,-0.587707803
11035,0.118983097,-0.92451473
11036,0.010464205,-1.980293744
11037,0.348453403,-0.45785529
11038,0.029407494,-1.531541986
11039,0.357346892,-0.44690999
11040,0.206375286,-0.685342312
11041,0.052085191,-1.283285739
11042,0.245507702,-0.609934878
11043,0.241189957,-0.617640781
11044,0.010204052,-1.991227353
11045,0.015008035,-1.823676163
11046,0.165029362,-0.78243878
11047,0.069006637,-1.161109139
11048,0.853670418,-0.068709768
11049,0.185052618,-0.732704766
11050,0.054964676,-1.259916324
11051,0.006220504,-2.206174447
11052,0.030335533,-1.518048377
11053,0.054628942,-1.262577209
11054,0.013415309,-1.87239933
11055,0.016788973,-1.774975881
11056,0.586976826,-0.231379044
11057,0.007574174,-2.120664744
11058,0.069514297,-1.157925865
11059,0.000471362,-3.326645781
11060,0.009686964,-2.013812331
11061,0.216618344,-0.664304768
11062,0.088253424,-1.054268438
11063,0.095095061,-1.02184204
11064,0.022350555,-1.650711683
11065,0.642419457,-0.192181314
11066,0.567835629,-0.245777361
11067,0.234044775,-0.630701049
11068,0.05645185,-1.248321824
11069,0.703924537,-0.152473896
11070,0.336744249,-0.472699813
11071,0.027298421,-1.563862478
11072,0.009623682,-2.01665873
11073,0.125106961,-0.902718527
11074,0.058923729,-1.229709778
11075,0.001779284,-2.749754789
11076,0.094782829,-1.023270332
11077,0.181552693,-0.740997304
11078,0.260150641,-0.584775099
11079,0.00659468,-2.180806257
11080,0.510082841,-0.292359286
11081,0.025658125,-1.590775082
11082,0.000532962,-3.273303823
11083,0.141589954,-0.848967558
11084,0.072892301,-1.137318341
11085,0.092729025,-1.032784309
11086,0.032571267,-1.487165343
11087,0.133252472,-0.875324727
11088,0.00081637,-3.088113205
11089,0.259288132,-0.586217361
11090,0.059300944,-1.226938392
11091,0.086780041,-1.061580147
11092,0.018964052,-1.722068858
11093,0.319530368,-0.495487861
11094,0.008389941,-2.076241072
11095,0.353660524,-0.451413414
11096,0.732831776,-0.134995708
11097,0.011160095,-1.9523321
11098,0.555088341,-0.255637894
11099,0.229108796,-0.639958238
11100,0.027930532,-1.553920798
11101,0.003157869,-2.500605829
11102,0.153653324,-0.813458041
11103,0.004929176,-2.307225669
11104,0.017676907,-1.752593731
11105,0.001986318,-2.701951265
11106,0.000138035,-3.860011329
11107,0.163645908,-0.786094849
11108,0.042395197,-1.372683344
11109,0.069651291,-1.157070831
11110,0.130888119,-0.883099772
11111,0.143538594,-0.843031311
11112,0.356144428,-0.448373846
11113,0.082760982,-1.082174364
11114,0.050482254,-1.296861258
11115,0.142621443,-0.845815175
11116,0.021931034,-1.6589409
11117,0.179708391,-0.745431643
11118,0.038164314,-1.418342541
11119,0.060357895,-1.219265917
11120,0.033765178,-1.471530954
11121,0.005326722,-2.273539983
11122,0.112791039,-0.947725403
11123,0.068195105,-1.1662468
11124,0.023736831,-1.624577266
11125,2.761986971,0.441221626
11126,0.010203579,-1.99124745
11127,0.041465137,-1.382316894
11128,0.061854776,-1.208626762
11129,0.050929509,-1.29303051
11130,0.580610335,-0.236115238
11131,0.158176169,-0.800858948
11132,0.00797883,-2.098060812
11133,0.018057007,-1.743354225
11134,0.045825932,-1.338888692
11135,0.292595893,-0.533731774
11136,0.033156119,-1.479436307
11137,0.226091966,-0.64571487
11138,0.038153183,-1.418469228
11139,0.138936132,-0.857184796
11140,0.020083178,-1.697167566
11141,0.078068234,-1.107525645
11142,0.601154327,-0.221014022
11143,0.034407154,-1.463351252
11144,0.019102769,-1.718903677
11145,0.049147114,-1.308501978
11146,0.123356745,-0.9088371
11147,0.034522325,-1.461899966
11148,0.077397205,-1.111274723
11149,1.482562304,0.171012953
11150,0.010556689,-1.976472292
11151,0.03170386,-1.498887864
11152,0.927653551,-0.032614189
11153,0.000429538,-3.366998389
11154,0.210154533,-0.677461237
11155,0.00755832,-2.121574741
11156,0.000414643,-3.382325509
11157,0.032164209,-1.49262713
11158,0.064188704,-1.192541394
11159,0.066997923,-1.173938661
11160,0.161014438,-0.79313518
11161,0.538482606,-0.26882832
11162,0.459159136,-0.33803677
11163,0.070795663,-1.149993349
11164,0.310597956,-0.507801406
11165,0.150766984,-0.821693754
11166,0.073999427,-1.130771642
11167,0.013695089,-1.863435136
11168,0.002276688,-2.642696504
11169,0.042791832,-1.368639118
11170,0.148875847,-0.827175753
11171,0.34601295,-0.460907647
11172,0.164291143,-0.784385848
11173,0.097151369,-1.012551076
11174,0.036461763,-1.438162335
11175,0.292318523,-0.534143664
11176,0.425804794,-0.370789453
11177,0.082985267,-1.080999004
11178,0.015839707,-1.800252853
11179,0.049076974,-1.309122219
11180,0.030270305,-1.51898321
11181,0.045404412,-1.342901946
11182,1.598093748,0.203602253
11183,0.021599883,-1.665548597
11184,0.264105648,-0.578222311
11185,0.049309622,-1.307068322
11186,0.032749299,-1.484797992
11187,0.036032598,-1.443304418
11188,0.013122272,-1.881990973
11189,0.157108352,-0.803800728
11190,0.067744702,-1.169124663
11191,0.007114198,-2.147874077
11192,0.004869032,-2.312557355
11193,0.281197906,-0.550987918
11194,0.158331558,-0.800432514
11195,0.050807603,-1.294071296
11196,0.070659824,-1.15082745
11197,0.130280614,-0.885120204
11198,0.069217674,-1.159782996
11199,1.596147299,0.203072967
11200,0.002997788,-2.523199064
11201,0.111555368,-0.952509528
11202,0.222634733,-0.652407081
11203,0.139343455,-0.855913424
11204,0.042675324,-1.369823175
11205,0.208579347,-0.680728697
11206,0.186440825,-0.729458983
11207,0.002082562,-2.681402045
11208,0.014043558,-1.852522836
11209,0.027400147,-1.562247105
11210,0.181975827,-0.739986299
11211,0.472362101,-0.325724954
11212,0.009863212,-2.005981642
11213,0.117730051,-0.929112667
11214,0.10207849,-0.991065763
11215,0.01375494,-1.86154131
11216,0.011687379,-1.93228286
11217,0.089931451,-1.0460884
11218,0.04423197,-1.354263719
11219,0.003520602,-2.453383053
11220,0.010293373,-1.987442293
11221,0.001614578,-2.791941014
11222,0.392954111,-0.405658163
11223,0.02504248,-1.601322667
11224,0.076091141,-1.118665906
11225,0.035130091,-1.454320725
11226,0.022156557,-1.654497724
11227,0.0200972,-1.696864449
11228,0.100686155,-0.997030243
11229,0.01597123,-1.796661627
11230,0.018536903,-1.731962823
11231,0.204133704,-0.690085283
11232,0.01,-2
11233,0.294850111,-0.530398704
11234,0.00272546,-2.564560171
11235,0.002150962,-2.667367189
11236,0.120344393,-0.919574139
11237,0.234253421,-0.630314057
11238,0.203619599,-0.691180421
11239,0.057375059,-1.241276858
11240,0.136296466,-0.865515405
11241,0.000560246,-3.251621325
11242,0.010003433,-1.999850948
11243,0.214490443,-0.668592053
11244,0.145141393,-0.838208713
11245,0.417119324,-0.37973969
11246,0.549115896,-0.260335984
11247,0.088793516,-1.051618746
11248,0.008609912,-2.065001269
11249,0.042572055,-1.370875385
11250,0.022970073,-1.638837626
11251,0.007183912,-2.143639012
11252,0.029707255,-1.527137478
11253,0.683514535,-0.165252245
11254,0.39290157,-0.405716236
11255,0.184095144,-0.734957666
11256,0.322031915,-0.492101085
11257,0.696349382,-0.157172805
11258,1.144288898,0.058535684
11259,0.001319134,-2.879711077
11260,0.066013262,-1.180368808
11261,0.209436044,-0.678948574
11262,0.050278671,-1.29861621
11263,0.060425788,-1.218777676
11264,0.113315277,-0.945711536
11265,0.262526512,-0.580826831
11266,0.430567801,-0.365958451
11267,0.052625496,-1.278803798
11268,0.188392043,-0.724937444
11269,0.34929046,-0.456813275
11270,0.132774189,-0.876886342
11271,0.266688406,-0.573995864
11272,0.064824075,-1.188263675
11273,0.170307726,-0.768765651
11274,0.000491737,-3.308267438
11275,0.001821765,-2.739507679
11276,0.282055736,-0.549665064
11277,0.009064712,-2.042646007
11278,0.380979419,-0.419098485
11279,0.26431334,-0.577880917
11280,0.863366246,-0.063804934
11281,0.096439451,-1.015745271
11282,1.037068963,0.015807637
11283,1.457758904,0.163685703
11284,0.53739506,-0.26970633
11285,0.01296519,-1.887221107
11286,0.003700197,-2.431775129
11287,0.147138074,-0.832274933
11288,0.045919415,-1.338003657
11289,0.023805628,-1.623320365
11290,0.162674904,-0.788679441
11291,0.318755835,-0.496541856
11292,0.394246012,-0.404232691
11293,0.012727225,-1.895266271
11294,0.014532904,-1.837647591
11295,1.845962524,0.26622288
11296,0.001835449,-2.736257702
11297,0.074109793,-1.130124401
11298,0.045829464,-1.338855224
11299,0.001414609,-2.849363504
11300,0.522408545,-0.281989728
11301,0.062969141,-1.200872233
11302,0.068654545,-1.163330709
11303,0.049074024,-1.309148329
11304,0.011948207,-1.922697248
11305,0.524885178,-0.279935691
11306,0.173643559,-0.760341321
11307,0.005617309,-2.250471694
11308,0.558100104,-0.253287896
11309,0.05113171,-1.291309679
11310,0.029537942,-1.529619763
11311,0.040391106,-1.393714253
11312,0.002394549,-2.620776299
11313,0.03550661,-1.449690792
11314,0.246807903,-0.607640938
11315,0.321372837,-0.492990834
11316,0.823299766,-0.084442008
11317,0.006933439,-2.159051297
11318,0.026602069,-1.575084586
11319,0.043466162,-1.361848706
11320,0.019824114,-1.70280622
11321,0.183219239,-0.737028925
11322,0.011450406,-1.941179108
11323,0.020103626,-1.696725605
11324,0.060261823,-1.219957733
11325,0.00444294,-2.352329552
11326,0.058849886,-1.230254374
11327,0.003548993,-2.449894882
11328,0.075292856,-1.123246232
11329,0.009788608,-2.009279055
11330,0.004626404,-2.334756443
11331,0.171295762,-0.766253382
11332,0.450437546,-0.346365416
11333,0.081930339,-1.086555246
11334,0.782746494,-0.106378869
11335,0.571964264,-0.242631105
11336,0.215096205,-0.667367251
11337,0.086388126,-1.063545947
11338,0.252211422,-0.59823525
11339,0.359456956,-0.444353107
11340,0.588775575,-0.230050215
11341,0.350893974,-0.45482409
11342,0.247481421,-0.6064574
11343,0.044428002,-1.352343216
11344,0.133141354,-0.875687032
11345,0.046778228,-1.329956232
11346,0.058967222,-1.229389335
11347,0.020760149,-1.682769539
11348,0.353297025,-0.45186002
11349,0.473420084,-0.324753322
11350,0.141747326,-0.848485126
11351,0.037345614,-1.427760393
11352,0.04788531,-1.319797698
11353,0.006942673,-2.158473282
11354,0.016894352,-1.772258469
11355,0.086279541,-1.064092173
11356,0.240590155,-0.618722148
11357,0.031117696,-1.506992562
11358,0.004370305,-2.359488277
11359,0.013940112,-1.855733745
11360,0.021278778,-1.672053315
11361,0.095015816,-1.022204096
11362,0.522404611,-0.281992998
11363,0.073997319,-1.130784016
11364,0.016399359,-1.785173118
11365,0.009441605,-2.02495418
11366,0.069235921,-1.159668527
11367,0.424864203,-0.371749859
11368,0.111379959,-0.953192948
11369,0.029039212,-1.537015179
11370,0.005135203,-2.289442363
11371,0.319571167,-0.495432411
11372,0.376600415,-0.424119206
11373,0.005342611,-2.272246475
11374,0.190012932,-0.721216841
11375,0.715772212,-0.145225166
11376,0.01485583,-1.828103079
11377,0.018180631,-1.740391045
11378,0.002128718,-2.671881877
11379,0.021137096,-1.67495468
11380,0.112757489,-0.947854604
11381,0.020585693,-1.686434499
11382,0.02655993,-1.575773069
11383,0.004625455,-2.334845583
11384,0.004315469,-2.364972004
11385,0.00973159,-2.011816205
11386,1.364574909,0.134997382
11387,1.18E-05,-4.928057283
11388,0.117989324,-0.928157287
11389,0.382597834,-0.417257493
11390,0.069286861,-1.159349117
11391,0.013231097,-1.878404154
11392,0.006758805,-2.17013009
11393,0.025458492,-1.594167319
11394,0.004476764,-2.349035822
11395,0.019265905,-1.715210585
11396,0.092853755,-1.03220053
11397,0.110228598,-0.957705716
11398,0.500979543,-0.300180008
11399,0.004727496,-2.325368802
11400,0.357320815,-0.446941684
11401,0.258286297,-0.587898634
11402,0.073123686,-1.135941925
11403,0.024042483,-1.619020675
11404,0.250896633,-0.600505167
11405,0.174281582,-0.758748506
11406,0.009916801,-2.003628401
11407,0.010624983,-1.973671742
11408,0.075491741,-1.122100557
11409,0.205252796,-0.687710917
11410,0.028016893,-1.552580026
11411,0.005018258,-2.299447014
11412,0.067424372,-1.171183091
11413,1.15558362,0.062801377
11414,0.457553744,-0.339557886
11415,0.23148489,-0.635477352
11416,0.10920877,-0.961742484
11417,0.460444093,-0.336823094
11418,0.004575617,-2.339550365
11419,0.005295299,-2.276109551
11420,0.077063173,-1.113153113
11421,0.000105018,-3.978736799
11422,0.08218687,-1.085197557
11423,1.063578129,0.026769398
11424,0.010581931,-1.975435071
11425,0.011034892,-1.957231915
11426,0.048915565,-1.310552926
11427,0.261250287,-0.582943223
11428,0.037991147,-1.420317589
11429,0.056389093,-1.248804888
11430,0.018017435,-1.744307025
11431,0.212148592,-0.673359846
11432,0.14544189,-0.837310491
11433,0.409967422,-0.387250653
11434,0.086231425,-1.064334435
11435,0.021088308,-1.67595827
11436,0.007723588,-2.112180925
11437,0.003255308,-2.487407896
11438,0.070280202,-1.153167001
11439,0.004375765,-2.358946046
11440,0.043492984,-1.361580795
11441,0.094816551,-1.023115848
11442,0.03688075,-1.433200253
11443,0.01,-2
11444,0.003462631,-2.460593814
11445,0.005222251,-2.282142283
11446,0.264684379,-0.577271689
11447,0.01289376,-1.88962043
11448,0.001003239,-2.998595663
11449,0.35619086,-0.448317229
11450,0.002006781,-2.697500058
11451,0.209845603,-0.678100127
11452,0.01875875,-1.726796114
11453,0.006843107,-2.164746681
11454,0.005414938,-2.266406505
11455,0.138560504,-0.858360546
11456,0.006357445,-2.196717362
11457,0.002484452,-2.604769474
11458,1.285144567,0.108951985
11459,0.002604547,-2.584267808
11460,1.655833244,0.219016598
11461,0.100164093,-0.999287937
11462,0.018146098,-1.741216756
11463,0.112919673,-0.947230387
11464,2.04E-05,-4.690698208
11465,0.104760215,-0.97980362
11466,0.12413127,-0.906118802
11467,0.571871758,-0.242701351
11468,0.01,-2
11469,0.029136244,-1.535566431
11470,0.016413784,-1.784791295
11471,0.698425174,-0.155880115
11472,0.006862405,-2.163523641
11473,0.471711636,-0.326323411
11474,0.009670908,-2.014532765
11475,0.101929933,-0.991698262
11476,0.045112286,-1.345705167
11477,0.002308563,-2.636658295
11478,0.003822047,-2.417704026
11479,0.164716184,-0.783263727
11480,0.165813997,-0.780378811
11481,0.016348345,-1.7865262
11482,0.010574736,-1.975730478
11483,0.054067925,-1.2670603
11484,0.266998798,-0.573490694
11485,0.001066473,-2.97204996
11486,0.006753003,-2.170503043
11487,1.085714459,0.035715622
11488,0.402896017,-0.394807026
11489,0.008973154,-2.047054867
11490,0.265883148,-0.575309188
11491,0.069761917,-1.156381594
11492,0.101116471,-0.995178096
11493,0.011809555,-1.927766471
11494,0.07284753,-1.137585168
11495,0.159802839,-0.796415509
11496,0.035011768,-1.455785954
11497,0.005964338,-2.22443773
11498,0.011683962,-1.932409853
11499,0.018532107,-1.732075209
11500,0.289672464,-0.538092786
11501,0.054771263,-1.261447243
11502,0.038338941,-1.416359892
11503,0.32393074,-0.489547836
11504,0.055767845,-1.253616135
11505,0.085483558,-1.068117407
11506,0.011509095,-1.938958813
11507,0.17631112,-0.753720295
11508,0.212126896,-0.673404263
11509,0.126631275,-0.897459021
11510,0.150650606,-0.822029118
11511,5.16E-05,-4.287213207
11512,0.044095438,-1.355606339
11513,1.144748449,0.058710064
11514,0.019872729,-1.701742496
11515,0.014554169,-1.837012586
11516,0.000348507,-3.457788217
11517,0.094776541,-1.023299146
11518,0.306726992,-0.513248004
11519,0.024657814,-1.608045431
11520,0.001192336,-2.923601524
11521,0.28696686,-0.542168254
11522,0.002279661,-2.642129661
11523,0.304917961,-0.515816993
11524,0.016717697,-1.776823562
11525,0.250872523,-0.600546903
11526,0.070154965,-1.153941588
11527,0.006703745,-2.173682537
11528,1.518099189,0.181300148
11529,0.083593786,-1.077826006
11530,0.478371799,-0.320234431
11531,0.061344218,-1.212226369
11532,0.020401748,-1.690332623
11533,0.159331799,-0.797697541
11534,0.18385078,-0.735534523
11535,0.188567892,-0.724532255
11536,0.137079954,-0.86302605
11537,0.108112045,-0.966125919
11538,0.001442822,-2.840787371
11539,0.257434428,-0.589333374
11540,0.06523928,-1.185490838
11541,0.152693942,-0.816178192
11542,0.398383945,-0.399698172
11543,0.225495309,-0.646862489
11544,0.537251353,-0.269822482
11545,0.026123704,-1.582965239
11546,0.030254576,-1.519208924
11547,0.018965105,-1.722044758
11548,0.010838449,-1.965032862
11549,0.018074451,-1.742934885
11550,0.011252513,-1.948750471
11551,0.15470624,-0.81049217
11552,0.021871787,-1.660115741
11553,0.00329939,-2.48156632
11554,0.003326955,-2.47795304
11555,0.156394333,-0.805778989
11556,0.004181215,-2.378697541
11557,0.63534838,-0.196988073
11558,0.204627931,-0.689035087
11559,0.250452608,-0.601274442
11560,0.063865222,-1.194735574
11561,0.004226205,-2.374049399
11562,0.007418702,-2.129672053
11563,0.053653255,-1.270403925
11564,0.450574696,-0.346233202
11565,0.161656603,-0.791406551
11566,0.031279348,-1.50474231
11567,0.426625162,-0.369953533
11568,0.181507468,-0.741105501
11569,0.275959462,-0.559154711
11570,0.586399794,-0.231806191
11571,0.029705403,-1.527164546
11572,0.007802012,-2.107793365
11573,0.018492786,-1.732997651
11574,0.019693561,-1.70567575
11575,0.444838524,-0.351797609
11576,0.0115362,-1.937937238
11577,0.229222551,-0.639742659
11578,0.62017709,-0.207484281
11579,0.087935232,-1.055837088
11580,0.035216637,-1.45325212
11581,0.061282776,-1.212661568
11582,0.191475376,-0.717887068
11583,0.084380426,-1.073758289
11584,0.085682504,-1.067107851
11585,0.43161875,-0.364899697
11586,0.000294999,-3.530178747
11587,0.033172611,-1.479220342
11588,0.520335674,-0.283716398
11589,0.004572887,-2.339809533
11590,0.279236645,-0.554027589
11591,0.036754131,-1.434693837
11592,0.037315872,-1.42810641
11593,0.002926593,-2.533637678
11594,0.07515984,-1.124014151
11595,1.310815692,0.117541632
11596,0.012906116,-1.889204421
11597,0.090008266,-1.045717604
11598,0.603695869,-0.219181796
11599,0.017077303,-1.767580727
11600,0.06487368,-1.187931463
11601,0.035363361,-1.451446463
11602,0.603871882,-0.219055192
11603,0.033527043,-1.474604752
11604,0.004784564,-2.32015763
11605,0.251309872,-0.599790452
11606,0.005223437,-2.28204366
11607,0.247126564,-0.607080568
11608,0.010523424,-1.97784295
11609,1.359244347,0.133297535
11610,0.041649938,-1.380385645
11611,0.058992844,-1.229200666
11612,0.13389343,-0.873240732
11613,0.860579133,-0.065209189
11614,0.106861793,-0.971177545
11615,0.233802408,-0.63115102
11616,0.002183555,-2.660835833
11617,0.00359805,-2.443932752
11618,0.020588147,-1.68638275
11619,0.08868508,-1.052149436
11620,0.266336918,-0.57456863
11621,0.088077255,-1.055136231
11622,0.005106027,-2.291916873
11623,1.699109793,0.230221443
11624,0.000327295,-3.485060458
11625,0.513936162,-0.289090823
11626,0.121615492,-0.9150111
11627,0.481128216,-0.317739173
11628,0.295063496,-0.530084517
11629,0.201507181,-0.695709473
11630,0.001776071,-2.750539726
11631,0.036200125,-1.441289933
11632,0.407047838,-0.390354548
11633,0.001091838,-2.961841934
11634,0.097515196,-1.010927704
11635,0.024355374,-1.613405192
11636,0.085250854,-1.069301259
11637,0.565119803,-0.247859474
11638,0.04745499,-1.32371811
11639,0.026571423,-1.57558519
11640,0.014618549,-1.835095717
11641,0.337004513,-0.472364284
11642,0.014497891,-1.838695168
11643,0.002500861,-2.601910374
11644,0.001456987,-2.836544359
11645,0.122272275,-0.912672006
11646,0.126320973,-0.898524538
11647,0.091378003,-1.039158336
11648,0.15556024,-0.808101395
11649,0.013579964,-1.867101391
11650,0.01942399,-1.711661564
11651,0.2971102,-0.527082438
11652,0.115367964,-0.937914772
11653,0.01726608,-1.762806257
11654,0.066222809,-1.1789924
11655,0.010999992,-1.958607611
11656,0.640950739,-0.193175347
11657,0.003037009,-2.517553965
11658,0.000356968,-3.447370575
11659,0.14697434,-0.832758481
11660,0.033477817,-1.475242872
11661,0.194112048,-0.711947509
11662,0.034757577,-1.458950508
11663,0.342882037,-0.464855266
11664,0.008594666,-2.065771012
11665,0.191948354,-0.716815607
11666,0.017944373,-1.746071707
11667,0.483295321,-0.315787409
11668,0.012398666,-1.906625047
11669,0.067499928,-1.170696689
11670,0.025960289,-1.585690478
11671,0.031437621,-1.502550333
11672,0.074562542,-1.127479294
11673,0.094319947,-1.025396452
11674,0.265179664,-0.576459784
11675,0.027150976,-1.566214562
11676,0.043564774,-1.360864534
11677,0.0057522,-2.240166003
11678,0.000193935,-3.712344448
11679,0.118352115,-0.926823976
11680,0.095825702,-1.018517991
11681,0.010011577,-1.999497506
11682,0.536453724,-0.270467736
11683,0.005770216,-2.238807947
11684,0.081968777,-1.086351545
11685,0.157388166,-0.803027926
11686,0.012855042,-1.890926508
11687,0.008910299,-2.050107709
11688,0.014876031,-1.827512916
11689,0.07104174,-1.148486407
11690,0.132011563,-0.879388028
11691,0.006504673,-2.186774559
11692,0.025843197,-1.587653754
11693,0.123439044,-0.908547451
11694,0.319107115,-0.496063512
11695,0.04334471,-1.363063898
11696,0.244944543,-0.610932232
11697,0.282830119,-0.548474344
11698,0.074229114,-1.129425725
11699,0.014345256,-1.843291707
11700,0.00141199,-2.850168262
11701,0.001909696,-2.719035675
11702,0.042244818,-1.374226556
11703,0.018808002,-1.725657346
11704,2.960749149,0.471401613
11705,0.018618815,-1.730047972
11706,0.025128858,-1.599827245
11707,0.040509712,-1.392440845
11708,0.009860734,-2.006090777
11709,0.263512552,-0.579198693
11710,0.473073542,-0.32507134
11711,0.188506976,-0.724672574
11712,0.060404915,-1.21892772
11713,0.119664982,-0.92203292
11714,0.259144247,-0.586458429
11715,0.125992909,-0.899653896
11716,0.013764934,-1.861225877
11717,0.318933398,-0.496300001
11718,0.047237944,-1.325709014
11719,0.00699192,-2.155403575
11720,0.072737239,-1.138243186
11721,0.312703133,-0.504867768
11722,0.101029083,-0.995553588
11723,0.030978208,-1.508943703
11724,0.006919588,-2.159919766
11725,0.104572326,-0.980583232
11726,0.059993088,-1.221898781
11727,0.084203683,-1.074668913
11728,0.536053836,-0.270791592
11729,0.100549787,-0.997618844
11730,0.307688653,-0.511888519
11731,0.14510262,-0.838324745
11732,0.139463648,-0.855538978
11733,0.016988587,-1.769842751
11734,0.01,-2
11735,0.03163179,-1.49987623
11736,0.050789472,-1.294226304
11737,0.002589565,-2.586773105
11738,0.026765378,-1.572426616
11739,0.603607476,-0.21924539
11740,0.263945907,-0.578485068
11741,4.77E-05,-4.321640247
11742,0.191277504,-0.718336104
11743,0.070661932,-1.150814491
11744,0.005956043,-2.22504214
11745,0.368751645,-0.433266034
11746,0.010383866,-1.983640933
11747,0.248515233,-0.604646985
11748,0.003079318,-2.511545528
11749,0.050379559,-1.297745635
11750,0.590006828,-0.229142962
11751,0.001620052,-2.790470912
11752,0.139448509,-0.855586126
11753,0.155990526,-0.806901777
11754,0.01,-2
11755,0.012000742,-1.920791888
11756,0.204934388,-0.68838516
11757,0.027218379,-1.565137742
11758,0.016486956,-1.782859526
11759,0.022115048,-1.655312113
11760,0.009904525,-2.004166337
11761,0.062260125,-1.205790013
11762,0.039361767,-1.404925409
11763,0.320591748,-0.494047661
11764,0.002330803,-2.632494373
11765,0.778999567,-0.108462784
11766,0.030639522,-1.513718017
11767,0.102545649,-0.989082763
11768,0.126524135,-0.897826622
11769,0.105996475,-0.974708579
11770,0.006326055,-2.198867058
11771,0.437547237,-0.358975055
11772,0.079349808,-1.100454118
11773,0.114379518,-0.941651739
11774,0.671944201,-0.17266679
11775,0.40917635,-0.388089476
11776,0.069976024,-1.155050735
11777,0.050830714,-1.293873786
11778,0.2248386,-0.648129128
11779,0.000125877,-3.900053293
11780,0.126074046,-0.89937431
11781,0.011473152,-1.940317258
11782,0.120013624,-0.920769448
11783,1.16E-05,-4.936920694
11784,0.004098469,-2.387378353
11785,0.010440611,-1.981274073
11786,0.003309133,-2.480285778
11787,0.002078279,-2.68229607
11788,0.106957667,-0.97078808
11789,0.018394597,-1.735309725
11790,0.00240989,-2.618002811
11791,0.125038907,-0.902954831
11792,0.002361725,-2.626770658
11793,0.180245206,-0.744136278
11794,0.915649891,-0.038270552
11795,1.095823288,0.039740526
11796,0.025728185,-1.589590855
11797,0.133760989,-0.87367053
11798,0.051627133,-1.287121992
11799,0.070410535,-1.152362357
11800,0.396133482,-0.402158448
11801,0.017877866,-1.747684332
11802,0.299862713,-0.523077535
11803,0.772756279,-0.111957458
11804,0.006859327,-2.16371851
11805,0.164026916,-0.78508488
11806,0.006833161,-2.165378332
11807,0.025906624,-1.586589173
11808,0.006142547,-2.211651487
11809,0.347756863,-0.458724291
11810,0.062774472,-1.202216932
11811,0.272164851,-0.565167962
11812,0.079315446,-1.100642228
11813,0.017081873,-1.767464499
11814,0.010416074,-1.982295955
11815,0.021866305,-1.660224602
11816,0.432101876,-0.364413849
11817,0.002491229,-2.603586271
11818,0.073562928,-1.133340996
11819,0.256677568,-0.590612084
11820,0.183399171,-0.736602633
11821,5.04E-05,-4.297360468
11822,0.013877098,-1.857701331
11823,0.036779296,-1.434396592
11824,0.137540713,-0.861568729
11825,0.006617181,-2.179326986
11826,0.437242031,-0.359278097
11827,0.16140689,-0.792077932
11828,0.000209786,-3.678222779
11829,0.161315888,-0.792322856
11830,0.016514042,-1.782146605
11831,0.577212453,-0.238664308
11832,0.001645046,-2.783822032
11833,0.01,-2
11834,0.077627219,-1.109985971
11835,0.192195669,-0.716256404
11836,0.004257069,-2.370889361
11837,0.000973585,-3.011626124
11838,0.087621301,-1.057390301
11839,0.051522065,-1.288006739
11840,0.136621997,-0.864479372
11841,0.001587918,-2.799172016
11842,0.534702778,-0.27188756
11843,0.068871334,-1.161961504
11844,0.013040263,-1.884713643
11845,0.001496982,-2.824783404
11846,0.06577263,-1.18195479
11847,0.076970242,-1.113677148
11848,0.034195665,-1.466028943
11849,0.051335685,-1.289580639
11850,0.413811862,-0.383197064
11851,0.306937933,-0.512949436
11852,0.075513959,-1.121972761
11853,0.01738371,-1.759857543
11854,0.00748106,-2.12603689
11855,0.154772013,-0.810307568
11856,1.82400012,0.261024863
11857,0.004459318,-2.350731578
11858,0.109297685,-0.961389035
11859,0.03935558,-1.404993685
11860,0.204292133,-0.689748356
11861,0.000954411,-3.020264647
11862,0.001710977,-2.766755844
11863,0.087035231,-1.060304912
11864,0.010223167,-1.990414544
11865,0.717682421,-0.144067691
11866,0.038520996,-1.414302498
11867,0.000372102,-3.429337804
11868,0.382633865,-0.417216596
11869,0.060261488,-1.219960149
11870,0.292641252,-0.533664453
11871,0.177289456,-0.751317092
11872,0.016751694,-1.77594128
11873,0.037790634,-1.422615825
11874,1.400359869,0.146239656
11875,0.284972996,-0.545196292
11876,0.04615223,-1.335807306
11877,0.054354288,-1.264766191
11878,0.072531819,-1.139471429
11879,0.011101386,-1.954622813
11880,0.122247271,-0.912760826
11881,0.527458429,-0.277811763
11882,0.148390487,-0.82859394
11883,0.028967993,-1.538081588
11884,0.317468524,-0.498299327
11885,0.000749784,-3.125064001
11886,0.624249041,-0.204642116
11887,0.027684275,-1.557766844
11888,0.083725683,-1.077141299
11889,0.053489868,-1.271728477
11890,0.052612714,-1.278909291
11891,0.198851183,-0.701471821
11892,0.093892559,-1.027368822
11893,0.610817552,-0.214088492
11894,0.131176203,-0.882144943
11895,0.001785948,-2.748131289
11896,0.009543511,-2.020291818
11897,0.002128718,-2.671881877
11898,0.183142111,-0.737211785
11899,0.013360377,-1.874181274
11900,1.11894846,0.048810083
11901,0.003848172,-2.414745496
11902,0.181301937,-0.741597557
11903,0.110782996,-0.955526895
11904,0.059401825,-1.226200211
11905,0.019433692,-1.711444682
11906,0.001037893,-2.98384727
11907,0.026602415,-1.57507893
11908,0.296209216,-0.528401433
11909,0.579481661,-0.236960303
11910,0.000439905,-3.356641381
11911,0.010939505,-1.961002331
11912,0.017471924,-1.757659258
11913,0.312634677,-0.504962853
11914,0.029368831,-1.532113342
11915,0.140982509,-0.850834766
11916,0.272736281,-0.564257086
11917,0.035517998,-1.449551521
11918,0.074707367,-1.126636572
11919,0.194778934,-0.710458015
11920,0.006512727,-2.186237149
11921,0.105552271,-0.976532418
11922,0.02165308,-1.664480312
11923,0.032247204,-1.49150793
11924,0.014356302,-1.842957411
11925,0.022648009,-1.64496998
11926,0.000314067,-3.502977491
11927,1.78313899,0.251185196
11928,0.704819143,-0.151922309
11929,0.049663484,-1.303962816
11930,0.438195229,-0.358332356
11931,0.013816315,-1.859607782
11932,0.742994845,-0.129014199
11933,0.00019751,-3.704410266
11934,0.003865035,-2.412846593
11935,0.068388835,-1.165014797
11936,0.119057283,-0.924244033
11937,0.037858587,-1.421835602
11938,0.033422247,-1.475964361
11939,0.126716346,-0.89716736
11940,0.205979824,-0.686175317
11941,0.150271147,-0.823124397
11942,1.462945223,0.165228065
11943,0.021673728,-1.664066386
11944,0.339461684,-0.469209238
11945,1.563426614,0.194077501
11946,0.296138912,-0.528504523
11947,0.010346348,-1.985212901
11948,0.787460387,-0.103771284
11949,0.270230263,-0.568266015
11950,0.068716869,-1.162936638
11951,0.039728332,-1.400899665
11952,0.069197431,-1.159910027
11953,0.004640999,-2.333388545
11954,0.003469521,-2.459730457
11955,0.066210985,-1.17906995
11956,0.018043075,-1.743689451
11957,0.132141396,-0.878961108
11958,0.005888258,-2.230013161
11959,0.055122972,-1.258667379
11960,0.00323701,-2.489856024
11961,0.186780408,-0.72866868
11962,0.120957755,-0.917366284
11963,0.052069802,-1.283414075
11964,0.162970394,-0.787891285
11965,0.102434397,-0.989554186
11966,0.049918111,-1.301741854
11967,0.352519572,-0.452816766
11968,0.26787436,-0.572068853
11969,0.000404753,-3.392810117
11970,0.244319811,-0.612041315
11971,0.560958982,-0.251068894
11972,1.066721916,0.028051218
11973,0.047008,-1.327828223
11974,0.137857318,-0.860570175
11975,0.040267453,-1.395045844
11976,0.061609786,-1.2103503
11977,0.141091108,-0.850500355
11978,0.073302172,-1.134883156
11979,0.00053046,-3.275347521
11980,0.161095008,-0.792917917
11981,0.001565065,-2.805467491
11982,0.001878523,-2.726183583
11983,0.226997256,-0.643979392
11984,0.109871715,-0.959114095
11985,0.153364584,-0.814274919
11986,0.003671573,-2.435147804
11987,0.003750673,-2.425890848
11988,0.000602541,-3.220013671
11989,0.478016794,-0.320556845
11990,0.03632785,-1.439760303
11991,0.098781936,-1.005322467
11992,0.018123738,-1.741752213
11993,0.009002335,-2.045644812
11994,0.13133125,-0.881631922
11995,0.071548596,-1.145398884
11996,0.304017335,-0.517101652
11997,0.036533829,-1.43730481
11998,0.272862703,-0.564055824
11999,0.260703087,-0.583853827
12000,0.174484849,-0.758242278
12001,0.537706316,-0.269454863
12002,0.007396101,-2.130997138
12003,0.096148327,-1.017058268
12004,0.427202493,-0.369366222
12005,0.381759882,-0.418209712
12006,0.047649942,-1.321937621
12007,0.129251495,-0.888564425
12008,0.134255603,-0.872067581
12009,0.036942102,-1.432478397
12010,0.907112539,-0.04233883
12011,0.052614525,-1.278894346
12012,0.003797345,-2.420519906
12013,0.081286296,-1.089982664
12014,1.548402071,0.189883744
12015,0.043548908,-1.36102273
12016,0.015792066,-1.801561043
12017,0.035543654,-1.449237926
12018,0.389795154,-0.409163564
12019,0.070370868,-1.152607093
12020,0.009515526,-2.02156721
12021,1.039914012,0.01699743
12022,0.553780138,-0.256662624
12023,0.085950434,-1.065751925
12024,0.096195646,-1.016844586
12025,0.125979871,-0.899698842
12026,0.200441748,-0.698011819
12027,0.333566874,-0.476817085
12028,1.618406534,0.209087623
12029,0.083823361,-1.076634932
12030,0.02631798,-1.579747445
12031,0.057197984,-1.242619276
12032,0.12081071,-0.917894564
12033,0.09826839,-1.007586161
12034,0.047110129,-1.326885705
12035,0.000320026,-3.494815117
12036,0.011750295,-1.929951236
12037,0.118696451,-0.925562265
12038,0.595599055,-0.225046
12039,0.278372675,-0.555373397
12040,0.01,-2
12041,0.180860221,-0.742656942
12042,0.138878867,-0.857363835
12043,0.011595001,-1.935729228
12044,0.003954568,-2.402900958
12045,0.260924876,-0.583484515
12046,0.090214483,-1.044723733
12047,0.000290113,-3.537432321
12048,0.435369104,-0.361142394
12049,0.008584502,-2.066284886
12050,0.026743328,-1.572784546
12051,0.597648978,-0.223553819
12052,0.035361979,-1.451463436
12053,0.340034217,-0.468477379
12054,0.086462148,-1.063173982
12055,2.07010293,0.31599194
12056,0.329181522,-0.482564551
12057,0.01,-2
12058,0.015504422,-1.809544429
12059,0.177318603,-0.751245699
12060,0.025619434,-1.591430466
12061,0.182743907,-0.738157094
12062,0.047920648,-1.319477318
12063,0.400469393,-0.397430671
12064,0.336875647,-0.472530383
12065,0.02314947,-1.63545895
12066,0.08370924,-1.077226601
12067,0.160578176,-0.794313478
12068,0.005069616,-2.295024954
12069,0.137193143,-0.862667593
12070,0.452020288,-0.344842073
12071,0.050610773,-1.295757027
12072,0.149951473,-0.824049264
12073,0.305487454,-0.515006621
12074,0.002330566,-2.63253867
12075,0.058744229,-1.231034789
12076,0.252132684,-0.598370853
12077,0.06758149,-1.170172239
12078,0.651982903,-0.185763792
12079,0.065384008,-1.184528461
12080,0.056785736,-1.245760739
12081,0.085268483,-1.069211466
12082,0.009822842,-2.007762853
12083,0.083215095,-1.079797886
12084,0.172844693,-0.76234395
12085,0.146483526,-0.834211216
12086,0.114760622,-0.940207105
12087,0.597883344,-0.223383545
12088,0.172627255,-0.762890634
12089,0.316922247,-0.499047273
12090,0.049549136,-1.304963911
12091,0.713446379,-0.146638662
12092,0.001057185,-2.975849008
12093,0.595793605,-0.224904163
12094,0.446267426,-0.350404812
12095,0.011521469,-1.938492149
12096,0.027462779,-1.561255524
12097,0.005920137,-2.227668257
12098,0.526538074,-0.278570219
12099,0.039358903,-1.404957018
12100,0.014380861,-1.842215109
12101,0.338368237,-0.470610411
12102,0.092423774,-1.0342163
12103,0.053469528,-1.271893654
12104,0.075047933,-1.124661267
12105,0.077563569,-1.110342216
12106,0.01,-2
12107,0.063266955,-1.198823065
12108,0.061620995,-1.210271291
12109,0.082382411,-1.084165503
12110,0.000988233,-3.005140486
12111,0.007479758,-2.126112453
12112,0.020115076,-1.69647833
12113,0.320950001,-0.493562618
12114,0.161721706,-0.791231685
12115,0.350898921,-0.454817967
12116,0.000120156,-3.920255455
12117,0.131340548,-0.881601175
12118,0.003076703,-2.511914417
12119,0.070786439,-1.150049936
12120,0.002119082,-2.673852137
12121,0.010017006,-1.999262078
12122,0.000501149,-3.300032742
12123,0.022284573,-1.651995684
12124,0.112049989,-0.95058818
12125,0.534875631,-0.271747188
12126,1.024400711,0.010469871
12127,0.154284492,-0.811677725
12128,0.005461415,-2.262694836
12129,0.091292918,-1.039562913
12130,0.319579214,-0.495421476
12131,0.15289551,-0.815605268
12132,0.250388294,-0.601385978
12133,0.466648012,-0.33101058
12134,0.003176407,-2.498063798
12135,0.050166208,-1.299588723
12136,0.388656139,-0.410434468
12137,0.155741647,-0.807595237
12138,0.040174354,-1.396051099
12139,0.519862175,-0.284111781
12140,0.008467132,-2.072263658
12141,0.127643988,-0.893999637
12142,0.18042019,-0.743714864
12143,0.237278208,-0.624742146
12144,0.224021792,-0.649709732
12145,0.058478571,-1.233003245
12146,0.119027443,-0.924352895
12147,0.01,-2
12148,0.100814953,-0.996475046
12149,0.021793291,-1.661677183
12150,0.043376561,-1.36274488
12151,0.021239683,-1.672851969
12152,0.067544609,-1.170409306
12153,0.064447261,-1.190795533
12154,0.06252937,-1.203915946
12155,0.002456388,-2.60970312
12156,0.015616743,-1.80640954
12157,0.19173187,-0.717305692
12158,0.779931247,-0.10794368
12159,0.000958103,-3.018587911
12160,0.006566495,-2.182666402
12161,0.01,-2
12162,0.316625088,-0.499454676
12163,0.051087536,-1.291685044
12164,0.108529665,-0.964451539
12165,0.237147868,-0.624980776
12166,0.573748887,-0.241278144
12167,0.275264561,-0.560249698
12168,0.01501696,-1.823417977
12169,0.455054939,-0.341936168
12170,0.192563102,-0.715426927
12171,0.000433351,-3.363160138
12172,0.008736365,-2.058669252
12173,0.120845675,-0.917768886
12174,0.120469101,-0.919124331
12175,0.857018948,-0.067009576
12176,0.896911263,-0.047250522
12177,0.00623543,-2.205133558
12178,0.36814037,-0.433986556
12179,0.337428421,-0.471818341
12180,0.029166233,-1.535119662
12181,0.353683531,-0.451385162
12182,0.028631752,-1.543152071
12183,0.245437294,-0.610059445
12184,0.164325237,-0.784295732
12185,0.033314098,-1.477371945
12186,0.072751097,-1.138160451
12187,0.02093469,-1.67913347
12188,0.004763802,-2.322046336
12189,0.021608634,-1.665372688
12190,0.076929845,-1.113905143
12191,0.021250071,-1.672639614
12192,0.02937381,-1.532039723
12193,0.415757984,-0.381159402
12194,0.271182299,-0.566738662
12195,0.260650992,-0.583940617
12196,0.206500202,-0.685079518
12197,0.191684037,-0.717414052
12198,0.02987677,-1.52466635
12199,0.342583686,-0.465233322
12200,0.019258188,-1.715384576
12201,0.004727496,-2.325368802
12202,0.142677978,-0.845643055
12203,0.032328345,-1.490416529
12204,0.124169387,-0.905985463
12205,0.884902596,-0.053104531
12206,0.272857815,-0.564063603
12207,0.229130223,-0.639917621
12208,0.441281915,-0.355283871
12209,0.275049359,-0.560589363
12210,0.053782608,-1.269358139
12211,0.416518539,-0.380365663
12212,0.003414992,-2.466610308
12213,0.052146975,-1.28277088
12214,0.064922839,-1.187602495
12215,0.615228832,-0.21096332
12216,0.001881497,-2.725496421
12217,0.035719085,-1.447099669
12218,0.384242445,-0.415394663
12219,0.103629038,-0.984518535
12220,0.08042264,-1.094621675
12221,0.235286668,-0.628402681
12222,0.082783148,-1.082058064
12223,0.007493838,-2.125295715
12224,0.322991222,-0.49080928
12225,0.047973827,-1.31899564
12226,0.153617948,-0.81355804
12227,0.039301254,-1.405593594
12228,0.00765261,-2.116190441
12229,0.201632306,-0.695439883
12230,0.00654269,-2.18424365
12231,0.07307604,-1.136224998
12232,0.00693853,-2.15873255
12233,0.046850577,-1.329285056
12234,0.636152864,-0.196438514
12235,0.034729138,-1.459305996
12236,0.12511465,-0.902691836
12237,0.010177855,-1.992343724
12238,0.017178318,-1.765019374
12239,0.002503478,-2.601456307
12240,0.109293416,-0.961405999
12241,0.009259732,-2.033401606
12242,0.01,-2
12243,0.081005014,-1.091488096
12244,0.390414685,-0.408473855
12245,0.024167232,-1.616773085
12246,0.490465164,-0.309391833
12247,0.255629927,-0.592388304
12248,0.848789573,-0.071199964
12249,0.731572509,-0.135742623
12250,0.144196928,-0.841043993
12251,0.081047885,-1.091258313
12252,0.196668237,-0.706265774
12253,0.133029073,-0.876053434
12254,0.013342028,-1.874778167
12255,0.02041191,-1.690116345
12256,0.012063757,-1.918517434
12257,0.085332409,-1.068885996
12258,0.037100516,-1.430620047
12259,0.229873821,-0.638510485
12260,0.019672638,-1.706137404
12261,0.156470701,-0.805566971
12262,0.15324308,-0.814619128
12263,0.027793383,-1.556058584
12264,0.01941826,-1.711789686
12265,0.240060404,-0.619679467
12266,0.080438919,-1.094533772
12267,0.097739227,-1.0099311
12268,0.404714376,-0.392851369
12269,0.011567191,-1.936772085
12270,0.001174713,-2.930068089
12271,0.301106274,-0.521280195
12272,0.386063308,-0.413341473
12273,0.018338535,-1.736635362
12274,0.475925535,-0.322460993
12275,0.02010935,-1.69660197
12276,0.107909597,-0.966939928
12277,0.15190509,-0.818427675
12278,0.46565491,-0.331935814
12279,0.892649531,-0.049319019
12280,0.500129342,-0.300917665
12281,0.024828536,-1.60504888
12282,0.134402558,-0.871592465
12283,0.174672961,-0.757774317
12284,0.162179768,-0.790003325
12285,0.013767873,-1.861133151
12286,0.001133038,-2.945755449
12287,0.256362587,-0.591145354
12288,0.001380206,-2.860056135
12289,0.067737013,-1.169173958
12290,0.008431434,-2.074098571
12291,0.009200202,-2.036202623
12292,0.047842238,-1.320188512
12293,0.119562283,-0.9224058
12294,0.0261863,-1.581925854
12295,0.011891901,-1.924748731
12296,0.010165701,-1.992862681
12297,0.331413239,-0.479630146
12298,0.378667682,-0.421741758
12299,0.031970374,-1.495252279
12300,0.283774823,-0.547026139
12301,0.355902553,-0.448668897
12302,0.326427788,-0.486212879
12303,0.038255073,-1.417310963
12304,0.006346074,-2.197494873
12305,0.088201143,-1.054525788
12306,0.131899774,-0.879755948
12307,0.066162229,-1.179389875
12308,0.026318444,-1.579739792
12309,0.488827318,-0.310844532
12310,0.416548103,-0.380334839
12311,0.633504748,-0.198250126
12312,0.458024144,-0.339111628
12313,0.004620827,-2.335280309
12314,0.136321962,-0.865434172
12315,0.047393031,-1.324285511
12316,0.151142359,-0.820613804
12317,0.520728111,-0.283388977
12318,0.04157149,-1.381204404
12319,1.532743454,0.18546947
12320,0.102512188,-0.989224496
12321,0.237935439,-0.623540868
12322,0.086466737,-1.063150929
12323,0.021645147,-1.664639453
12324,0.258778304,-0.587072138
12325,0.018051505,-1.743486582
12326,0.001735849,-2.760488125
12327,0.177261695,-0.751385102
12328,0.04139331,-1.383069846
12329,0.578518271,-0.23768292
12330,0.000498409,-3.302414095
12331,0.014580956,-1.836214009
12332,0.332219779,-0.478574514
12333,0.042155333,-1.375147477
12334,0.177158445,-0.75163814
12335,0.11230424,-0.949603845
12336,0.039259877,-1.406051065
12337,0.000902484,-3.044560575
12338,0.112231471,-0.949885346
12339,0.008421267,-2.074622543
12340,0.029547779,-1.52947516
12341,0.01,-2
12342,0.078635342,-1.104382218
12343,0.039888941,-1.399147496
12344,0.297320157,-0.526775646
12345,0.112989098,-0.946963459
12346,0.038437143,-1.415248901
12347,0.285459578,-0.544455381
12348,0.089314789,-1.049076625
12349,0.163922489,-0.785361461
12350,0.310510933,-0.507923103
12351,0.454586744,-0.342383232
12352,0.552434981,-0.257718829
12353,0.17884469,-0.747523949
12354,0.156871244,-0.804456659
12355,0.372096509,-0.429344405
12356,0.172299296,-0.763716498
12357,0.003037841,-2.517435019
12358,0.058066852,-1.236071715
12359,0.051825456,-1.285456865
12360,0.175312221,-0.756187808
12361,0.004025215,-2.395210937
12362,0.217349052,-0.662842249
12363,0.071632825,-1.144887922
12364,0.336514115,-0.472996714
12365,0.130204946,-0.885372519
12366,0.604230404,-0.218797426
12367,0.084935866,-1.070908879
12368,0.006999022,-2.154962621
12369,0.017291153,-1.76217605
12370,0.029260939,-1.533711741
12371,0.018593306,-1.73064339
12372,0.002019273,-2.694805037
12373,0.085802309,-1.066501024
12374,0.001715618,-2.765579388
12375,0.03039266,-1.517231291
12376,0.028512195,-1.544969351
12377,0.019465493,-1.710734592
12378,0.304408938,-0.5165426
12379,0.002687773,-2.570607456
12380,0.581085145,-0.235760226
12381,0.08328332,-1.07944197
12382,0.247044161,-0.607225406
12383,0.070051491,-1.154582615
12384,0.189070061,-0.723377236
12385,1.399210215,0.145882967
12386,0.009446447,-2.024731518
12387,0.399059147,-0.39896273
12388,0.005447069,-2.263837109
12389,0.180308312,-0.743984252
12390,0.003184369,-2.496976604
12391,0.017327592,-1.761261792
12392,0.152169779,-0.81767159
12393,0.140734613,-0.851599077
12394,0.152471557,-0.816811164
12395,0.10785491,-0.967160078
12396,0.00997015,-2.00129831
12397,0.019251639,-1.71553229
12398,0.153061122,-0.815135108
12399,0.017585313,-1.754849899
12400,0.000327891,-3.484270503
12401,0.014954367,-1.825231973
12402,0.085702524,-1.06700639
12403,0.891620994,-0.049819714
12404,0.01749137,-1.757176162
12405,0.060263619,-1.219944793
12406,0.0208504,-1.680885619
12407,0.005328737,-2.273375698
12408,0.124956325,-0.903241757
12409,0.062468112,-1.204341623
12410,0.061817572,-1.20888806
12411,0.00456197,-2.340847574
12412,0.004172549,-2.379598591
12413,0.657060325,-0.182394756
12414,0.364961982,-0.437752374
12415,0.192509204,-0.715548501
12416,0.083631389,-1.077630691
12417,0.498162329,-0.302629117
12418,0.101515904,-0.993465913
12419,0.19058542,-0.719910328
12420,0.241224423,-0.617578724
12421,0.015691618,-1.804332287
12422,0.00025007,-3.601938698
12423,0.028155288,-1.55044003
12424,0.186301515,-0.729783615
12425,0.224151552,-0.64945825
12426,0.009301306,-2.031456079
12427,0.1295477,-0.887570292
12428,0.431100041,-0.365421936
12429,0.01,-2
12430,0.171916515,-0.764682402
12431,0.226899683,-0.64416611
12432,0.05117226,-1.290965401
12433,0.119489394,-0.922670641
12434,0.251404822,-0.599626397
12435,0.336183101,-0.473424121
12436,0.025747122,-1.589271305
12437,0.028892137,-1.539220333
12438,0.586674809,-0.231602559
12439,0.012998962,-1.886091331
12440,0.144230977,-0.840941456
12441,0.197488621,-0.704457923
12442,1.794301748,0.25389548
12443,0.095742621,-1.01889469
12444,0.153127611,-0.814946494
12445,0.005861119,-2.232019434
12446,0.065465406,-1.183988137
12447,0.006716533,-2.172854841
12448,0.033508137,-1.474849719
12449,0.018347079,-1.736433071
12450,0.023915509,-1.621320376
12451,0.01,-2
12452,0.03794134,-1.420887331
12453,0.076396555,-1.116926227
12454,0.077916615,-1.108369925
12455,0.937103629,-0.02821238
12456,0.02806743,-1.551797344
12457,0.104449056,-0.98109548
12458,0.151957929,-0.818276634
12459,0.314076066,-0.502965157
12460,0.113273874,-0.945870247
12461,0.015398895,-1.812510432
12462,0.009548824,-2.020050099
12463,0.075203188,-1.12376375
12464,0.582795441,-0.234483854
12465,0.028177075,-1.550104091
12466,0.021118188,-1.675343343
12467,0.300884128,-0.521600722
12468,0.583069563,-0.234279629
12469,0.000856748,-3.067147065
12470,0.315581828,-0.500888012
12471,0.886837363,-0.052156018
12472,0.057026394,-1.243924092
12473,0.389557213,-0.40942875
12474,0.485344142,-0.313950208
12475,0.005535275,-2.256860781
12476,0.099211343,-1.003438673
12477,0.009484825,-2.02297069
12478,0.386888921,-0.412413706
12479,1.648960352,0.217210213
12480,0.001238532,-2.907092599
12481,0.039704043,-1.401165263
12482,0.212192267,-0.673270447
12483,1.841855049,0.265255449
12484,0.404804885,-0.392754255
12485,0.006653655,-2.176939731
12486,0.075207278,-1.123740129
12487,0.085919261,-1.065909467
12488,0.219192028,-0.659175245
12489,0.321007013,-0.493485479
12490,0.311002105,-0.507236671
12491,0.990997553,-0.003927418
12492,0.31170702,-0.506253417
12493,0.067813545,-1.168683549
12494,0.203329369,-0.691799886
12495,0.292014122,-0.534596145
12496,0.000833283,-3.079207325
12497,0.084843002,-1.071383972
12498,0.000150669,-3.821975542
12499,0.368859231,-0.433139343
12500,0.009154489,-2.03836588
12501,0.032173906,-1.492496218
12502,0.010706483,-1.970353153
12503,0.086444981,-1.063260215
12504,0.047867581,-1.319958517
12505,0.01,-2
12506,0.056170255,-1.250493605
12507,0.051698454,-1.286522446
12508,0.030270999,-1.518973242
12509,0.00454417,-2.342545464
12510,0.333540499,-0.476851426
12511,0.001499006,-2.824196747
12512,0.426438957,-0.370143127
12513,0.133002877,-0.876138964
12514,0.035595652,-1.448603051
12515,0.024227042,-1.615699612
12516,0.232171834,-0.634190469
12517,0.814759731,-0.088970444
12518,0.31913045,-0.496031755
12519,0.025481269,-1.593778951
12520,0.02138287,-1.669934001
12521,0.71303302,-0.146890358
12522,0.025845638,-1.58761275
12523,0.000599324,-3.222338412
12524,0.152204588,-0.817572256
12525,0.25748235,-0.589252536
12526,0.463896215,-0.333579171
12527,1.01984787,0.008535393
12528,0.027242508,-1.564752916
12529,0.156332657,-0.805950292
12530,0.000962867,-3.016433884
12531,0.014203292,-1.847610975
12532,0.108399175,-0.964974023
12533,0.022531463,-1.647210611
12534,0.098512664,-1.006507935
12535,0.153617129,-0.813560357
12536,0.769625366,-0.113720627
12537,0.005422408,-2.265807827
12538,0.561884463,-0.250352977
12539,0.000660559,-3.18008847
12540,0.006137571,-2.21200345
12541,0.332186401,-0.478618151
12542,0.029916454,-1.524089883
12543,0.095945925,-1.017973468
12544,0.024779696,-1.605904026
12545,0.030546336,-1.515040883
12546,0.042598333,-1.370607394
12547,0.270170331,-0.568362345
12548,0.272071302,-0.565317265
12549,0.01617183,-1.791240839
12550,0.080388427,-1.09480647
12551,0.183935985,-0.735333298
12552,0.035082325,-1.454911628
12553,0.008474815,-2.071869788
12554,0.344848871,-0.462371191
12555,0.059287239,-1.227038775
12556,0.041719455,-1.379661371
12557,0.0113936,-1.943339026
12558,0.102042966,-0.991216928
12559,0.085747167,-1.066780217
12560,0.001536619,-2.81343389
12561,0.01,-2
12562,0.012803729,-1.892663537
12563,0.004368525,-2.359665221
12564,0.01,-2
12565,0.071900003,-1.143271094
12566,0.013113447,-1.882283119
12567,0.921160519,-0.035664684
12568,1.92E-05,-4.716868181
12569,0.006150959,-2.211057164
12570,0.06767296,-1.169584824
12571,0.014970103,-1.824775203
12572,0.000593486,-3.226589429
12573,1.032986879,0.014094805
12574,0.341739297,-0.466305078
12575,0.092148326,-1.035512548
12576,0.084959738,-1.070786836
12577,0.053762276,-1.269522356
12578,0.000676761,-3.169564992
12579,0.033166155,-1.479304871
12580,0.01,-2
12581,0.153778642,-0.813103977
12582,0.111450016,-0.952919863
12583,0.002528211,-2.597186746
12584,0.005709412,-2.243408649
12585,0.573007286,-0.241839856
12586,0.068967357,-1.161356415
12587,0.550075591,-0.259577626
12588,0.028452409,-1.54588095
12589,0.006925033,-2.159578127
12590,0.018717684,-1.727747892
12591,0.19680503,-0.705963806
12592,0.012127944,-1.916212807
12593,0.062693968,-1.202774239
12594,0.092170618,-1.035407498
12595,0.785314977,-0.10495612
12596,0.001224364,-2.912089435
12597,0.25334993,-0.596279211
12598,0.000751571,-3.124030271
12599,0.696730971,-0.156934884
12600,0.007578787,-2.120400276
12601,0.338641852,-0.470259369
12602,0.01885503,-1.724572779
12603,0.118425392,-0.92655517
12604,0.132785872,-0.876848131
12605,0.057789315,-1.238152457
12606,0.09196654,-1.036370154
12607,0.192142352,-0.716376896
12608,0.022964714,-1.638938957
12609,0.344378501,-0.462963968
12610,0.091895863,-1.036704037
12611,0.09013322,-1.045115114
12612,0.176611394,-0.752981282
12613,1.103770018,0.042878593
12614,0.028210105,-1.549595292
12615,0.016056636,-1.794345428
12616,0.085843667,-1.066291737
12617,0.288219392,-0.540276802
12618,0.001571136,-2.803786332
12619,0.095885061,-1.018249052
12620,0.197856843,-0.703648924
12621,0.009756853,-2.010690244
12622,0.171897635,-0.764730099
12623,0.056437541,-1.248431918
12624,0.071155213,-1.147793278
12625,0.678867638,-0.168214894
12626,0.210707396,-0.676320219
12627,0.064217664,-1.192345494
12628,0.195218667,-0.709478656
12629,0.01,-2
12630,0.161869958,-0.790833746
12631,0.017634157,-1.753645295
12632,0.464235872,-0.333261304
12633,0.036829162,-1.433808158
12634,0.007415507,-2.129859124
12635,0.004989672,-2.301928003
12636,0.18853116,-0.72461686
12637,0.004616199,-2.335715472
12638,0.160720915,-0.793927605
12639,0.104872927,-0.97933661
12640,0.002002022,-2.698531155
12641,0.106991835,-0.970649364
12642,1.357052565,0.13259667
12643,0.000101084,-3.995315992
12644,0.067194231,-1.172668013
12645,0.065388136,-1.184501045
12646,0.002963558,-2.528186558
12647,0.003493161,-2.456781376
12648,0.438929468,-0.357605261
12649,0.007410893,-2.130129472
12650,1.257901549,0.099646652
12651,0.035624415,-1.448252262
12652,0.53021884,-0.275544845
12653,0.012598098,-1.899695009
12654,0.02026473,-1.693259181
12655,0.009140196,-2.039044479
12656,0.04022852,-1.395465949
12657,0.01,-2
12658,0.021752583,-1.662489168
12659,0.117441565,-0.930178171
12660,0.061458796,-1.21141595
12661,0.005433672,-2.26490661
12662,0.022165885,-1.65431492
12663,0.079689018,-1.098601523
12664,0.444402635,-0.352223375
12665,0.024298597,-1.6144188
12666,0.000300601,-3.522010114
12667,0.119069137,-0.924200795
12668,0.003228216,-2.491037356
12669,0.045177691,-1.345075972
12670,0.143335238,-0.843647028
12671,0.534247518,-0.272257487
12672,0.070041493,-1.154644608
12673,0.372137696,-0.429296336
12674,0.014343258,-1.84335219
12675,0.044052094,-1.356033441
12676,0.074092634,-1.130224966
12677,0.026528006,-1.576295386
12678,0.267588258,-0.572532948
12679,0.014412117,-1.841272215
12680,0.112363264,-0.949375654
12681,0.193214893,-0.7139594
12682,0.297243208,-0.526888061
12683,0.003824065,-2.417474684
12684,0.293784052,-0.531971783
12685,0.007931287,-2.100656313
12686,0.977600515,-0.009838578
12687,0.001016696,-2.992808942
12688,0.03028187,-1.518817314
12689,0.003867291,-2.412593131
12690,0.020822613,-1.681464781
12691,0.099927232,-1.000316144
12692,0.122579306,-0.911582841
12693,0.28389284,-0.54684556
12694,0.314856946,-0.501886721
12695,0.149433568,-0.825551833
12696,0.042404223,-1.372590888
12697,0.008931566,-2.049072387
12698,0.258393735,-0.587718021
12699,0.086008742,-1.065457402
12700,0.590637565,-0.228678935
12701,0.01,-2
12702,0.013919774,-1.856367831
12703,0.003678225,-2.434361765
12704,0.154625267,-0.810719538
12705,0.009364136,-2.028532308
12706,1.909893274,0.281009099
12707,0.045347795,-1.343443826
12708,0.095356584,-1.020649317
12709,0.264767259,-0.57713572
12710,0.074756041,-1.126353705
12711,0.068869889,-1.161970618
12712,0.000951553,-3.021567231
12713,0.103025392,-0.987055726
12714,0.049892366,-1.301965901
12715,0.451806724,-0.34504731
12716,0.011932895,-1.923254196
12717,0.039110631,-1.40770518
12718,0.004004318,-2.397471412
12719,0.461393237,-0.335928775
12720,0.032285295,-1.490995235
12721,0.16249162,-0.789169033
12722,0.375965297,-0.42485224
12723,0.008804902,-2.055275452
12724,0.002277045,-2.642628422
12725,0.076214857,-1.117960359
12726,0.641945481,-0.192501854
12727,0.052614298,-1.278896222
12728,0.001564708,-2.80556658
12729,1.17E-05,-4.93246636
12730,0.084915608,-1.071012476
12731,0.102114007,-0.990914682
12732,0.020614771,-1.685821482
12733,0.2030157,-0.692470375
12734,0.10815645,-0.965947576
12735,0.027670709,-1.557979706
12736,0.003380657,-2.470998838
12737,0.011878236,-1.925248043
12738,0.207945913,-0.682049611
12739,0.012441169,-1.905138794
12740,0.019018091,-1.720833073
12741,0.01,-2
12742,0.091690749,-1.03767448
12743,0.018660469,-1.729077446
12744,0.022792159,-1.642214541
12745,0.055403955,-1.25645923
12746,0.453433573,-0.343486327
12747,0.01,-2
12748,0.524261236,-0.280452253
12749,0.192208365,-0.716227716
12750,0.356990337,-0.447343539
12751,0.025848193,-1.587569811
12752,0.066295326,-1.178517091
12753,0.075855799,-1.120011213
12754,0.117953196,-0.928290287
12755,4.91E-05,-4.308803364
12756,0.068112589,-1.166772609
12757,0.140161768,-0.853370434
12758,0.209054068,-0.679741378
12759,0.851120472,-0.070008963
12760,0.133880496,-0.873282687
12761,0.020818176,-1.681557329
12762,0.241467714,-0.617140929
12763,0.003904578,-2.408425944
12764,0.127011418,-0.896157234
12765,0.101628661,-0.992983796
12766,0.099549279,-1.001961883
12767,0.025263002,-1.597515041
12768,0.191261753,-0.718371867
12769,0.116939843,-0.932037495
12770,0.018382074,-1.735605483
12771,0.162055284,-0.790336804
12772,0.326459169,-0.486171129
12773,0.03244064,-1.488910586
12774,0.623619735,-0.205080149
12775,0.058953848,-1.229487845
12776,0.002084941,-2.680906202
12777,0.214592591,-0.668385277
12778,0.139613882,-0.855071398
12779,1.712760687,0.233696686
12780,0.000976801,-3.010194096
12781,0.129004881,-0.889393858
12782,0.101188764,-0.994867709
12783,0.090225376,-1.044671299
12784,0.390482217,-0.40839874
12785,0.067433849,-1.171122051
12786,0.649048924,-0.187722565
12787,0.089847334,-1.046494806
12788,0.260001838,-0.585023582
12789,0.189372748,-0.722682518
12790,0.063069992,-1.200177226
12791,0.064135045,-1.192904597
12792,0.029776683,-1.526123681
12793,0.287266999,-0.541714262
12794,0.041275956,-1.384302862
12795,0.01,-2
12796,0.141951114,-0.847861195
12797,0.084722318,-1.072002172
12798,0.438460231,-0.358069792
12799,0.120336466,-0.919602749
12800,0.389774561,-0.409186509
12801,1.673273563,0.22356695
12802,1.707164407,0.232275347
12803,0.936681569,-0.028408025
12804,0.008824872,-2.054291592
12805,0.071673997,-1.144638377
12806,0.030686229,-1.513056472
12807,0.003522859,-2.453104716
12808,0.027792919,-1.556065832
12809,0.004085766,-2.388726543
12810,0.393842071,-0.404677893
12811,0.323437423,-0.490209733
12812,0.06842424,-1.164790019
12813,0.274246544,-0.561858837
12814,0.04884427,-1.311186373
12815,0.016814528,-1.774315318
12816,0.115769602,-0.936405458
12817,0.213604078,-0.670390461
12818,0.153379202,-0.814233526
12819,0.03838288,-1.415862437
12820,0.051908422,-1.284762171
12821,0.297532737,-0.526465242
12822,0.006100368,-2.214643983
12823,0.011151018,-1.952685498
12824,0.411008835,-0.386148843
12825,0.380579293,-0.419554845
12826,0.088666759,-1.052239164
12827,0.023538094,-1.628228707
12828,0.062169839,-1.206420259
12829,0.016904432,-1.771999409
12830,0.005708938,-2.243444709
12831,0.100919276,-0.996025872
12832,0.004408285,-2.355730379
12833,0.037326436,-1.42798347
12834,0.01292871,-1.888444795
12835,0.209441751,-0.678936739
12836,0.021886365,-1.659826353
12837,0.400357723,-0.397551789
12838,0.201754779,-0.69517617
12839,0.079010591,-1.10231469
12840,0.185444176,-0.731786801
12841,0.015308033,-1.815080617
12842,0.009257251,-2.033517942
12843,1.162599564,0.065430156
12844,0.03663956,-1.43604975
12845,0.359294504,-0.444549426
12846,0.005054434,-2.296327445
12847,0.802959204,-0.09530652
12848,0.064657256,-1.18938273
12849,0.169623911,-0.770512927
12850,0.321715862,-0.492527527
12851,0.000231716,-3.635043957
12852,0.016653804,-1.778486548
12853,0.000439309,-3.357229966
12854,0.138635233,-0.858126383
12855,0.06640064,-1.177827737
12856,0.260352254,-0.584438658
12857,0.016863642,-1.773048619
12858,0.022816163,-1.641757398
12859,0.15226683,-0.817394693
12860,0.159271002,-0.797863288
12861,0.082923494,-1.081322406
12862,0.157092661,-0.803844105
12863,0.00683032,-2.165558964
12864,0.347619444,-0.458895939
12865,0.191631094,-0.717534022
12866,0.004912924,-2.308659911
12867,0.110608086,-0.956213123
12868,0.070619725,-1.15107398
12869,0.306734622,-0.513237202
12870,1.52687645,0.183803897
12871,0.660764337,-0.179953405
12872,0.14787969,-0.830091469
12873,0.052935109,-1.276256192
12874,0.291622192,-0.53517943
12875,0.00429256,-2.367283598
12876,0.230162606,-0.637965234
12877,0.01,-2
12878,0.01672391,-1.776662169
12879,0.129436061,-0.887944713
12880,0.506801367,-0.295162223
12881,0.021355214,-1.67049608
12882,0.018272053,-1.738212643
12883,0.10315948,-0.986490857
12884,0.001880069,-2.725826124
12885,0.027086932,-1.567240179
12886,0.028634649,-1.54310814
12887,0.005875222,-2.23097569
12888,0.638907075,-0.194562303
12889,0.049788479,-1.302871143
12890,0.088833109,-1.05142514
12891,0.000665205,-3.177044529
12892,0.036872823,-1.433293614
12893,0.19174397,-0.717278285
12894,0.010483199,-1.979506178
12895,0.167548284,-0.775860016
12896,1.794593334,0.25396605
12897,0.006402812,-2.19362922
12898,0.239737511,-0.620264008
12899,1.443555355,0.159433442
12900,0.001100292,-2.958491967
12901,0.417496711,-0.379346941
12902,0.01,-2
12903,0.01,-2
12904,0.00510579,-2.291937033
12905,0.033606466,-1.473577156
12906,0.010577803,-1.975604544
12907,0.107051179,-0.970408546
12908,0.054187514,-1.266100774
12909,0.198316455,-0.70264125
12910,1.022375703,0.00961052
12911,0.026450457,-1.577566819
12912,0.198388696,-0.702483078
12913,0.05271608,-1.278056891
12914,0.032923028,-1.48250023
12915,0.064308658,-1.191730552
12916,0.013066031,-1.883856314
12917,0.047005609,-1.327850319
12918,0.005349369,-2.271697423
12919,0.061703488,-1.209690284
12920,0.018653449,-1.729240864
12921,0.058816731,-1.230499117
12922,0.010057368,-1.997515645
12923,0.027094938,-1.567111841
12924,0.409258693,-0.388002087
12925,0.165138513,-0.782151631
12926,0.012262431,-1.911423424
12927,0.101477884,-0.993628598
12928,0.009522138,-2.021265521
12929,0.010448162,-1.980960122
12930,0.040693086,-1.390479378
12931,0.142878279,-0.845033789
12932,0.44789356,-0.348825182
12933,0.811512411,-0.090704834
12934,0.01225042,-1.911849032
12935,0.047546845,-1.322878296
12936,0.273140788,-0.563613442
12937,0.09032242,-1.044204435
12938,0.039318446,-1.405403655
12939,0.020994108,-1.677902569
12940,0.017140232,-1.765983303
12941,0.008502356,-2.070460726
12942,0.12341249,-0.908640886
12943,0.06250339,-1.204096427
12944,0.005471611,-2.261884792
12945,0.01,-2
12946,0.020437839,-1.689565037
12947,0.198194429,-0.702908557
12948,0.06886588,-1.161995896
12949,0.051368751,-1.289300997
12950,0.016552854,-1.781127107
12951,0.223817661,-0.650105646
12952,0.013330971,-1.87513822
12953,1.869250774,0.271667569
12954,0.107003726,-0.970601099
12955,0.462219298,-0.335151926
12956,0.11650122,-0.933669528
12957,0.947841048,-0.023264487
12958,0.179479495,-0.745985162
12959,0.021549834,-1.666556072
12960,0.218296319,-0.660953587
12961,0.005200549,-2.283950844
12962,0.088420719,-1.053445958
12963,0.40235734,-0.395388072
12964,0.564023972,-0.248702438
12965,0.177155152,-0.751646213
12966,0.019866653,-1.701875298
12967,0.030564602,-1.514781248
12968,0.494810134,-0.305561414
12969,0.206217587,-0.685674299
12970,0.018332098,-1.736787837
12971,0.124652646,-0.904298497
12972,0.074875176,-1.125662144
12973,0.01830272,-1.737484363
12974,0.006690364,-2.174550262
12975,0.140849039,-0.851246112
12976,0.043879714,-1.357736213
12977,0.240429133,-0.619012909
12978,0.153480127,-0.813947849
12979,0.066946752,-1.174270486
12980,0.048879351,-1.310874565
12981,0.23628138,-0.626570501
12982,0.024743179,-1.606544505
12983,0.04743794,-1.32387418
12984,0.022811035,-1.641855015
12985,0.697982669,-0.156155361
12986,0.217276245,-0.662987752
12987,0.033258867,-1.478092556
12988,0.00047434,-3.323909832
12989,0.032379936,-1.489724008
12990,0.239857748,-0.620046248
12991,0.02140959,-1.669391654
12992,0.39717257,-0.401020753
12993,0.135880828,-0.866841816
12994,0.058499038,-1.232851274
12995,0.001038608,-2.983548424
12996,0.00573857,-2.241196325
12997,4.63E-05,-4.334868217
12998,0.01,-2
12999,0.256325215,-0.59120867
13000,0.007527085,-2.123373178
13001,0.009524737,-2.021147028
13002,0.206077233,-0.685969986
13003,0.002392646,-2.621121566
13004,0.015013202,-1.823526669
13005,0.004926922,-2.30742429
13006,0.156001031,-0.80687253
13007,0.053582978,-1.270973157
13008,0.226081133,-0.645735679
13009,0.046007767,-1.337168842
13010,0.437156022,-0.359363535
13011,0.218634725,-0.66028086
13012,0.63031745,-0.20044067
13013,0.0459316,-1.337888426
13014,0.374007285,-0.427119939
13015,0.599373698,-0.222302319
13016,0.002049252,-2.68840455
13017,0.059227467,-1.227476844
13018,0.47425884,-0.323984565
13019,0.103164643,-0.98646912
13020,0.00383606,-2.416114641
13021,0.248261645,-0.605090371
13022,0.806782782,-0.093243379
13023,0.298180938,-0.525520124
13024,0.058004536,-1.236538045
13025,0.071786836,-1.143955189
13026,0.021046286,-1.676824523
13027,0.031285007,-1.50466375
13028,0.000950362,-3.022111146
13029,0.007561041,-2.121418405
13030,0.004378376,-2.358686985
13031,0.01,-2
13032,0.01550313,-1.809580613
13033,0.220179439,-0.65722324
13034,0.169140264,-0.771752995
13035,0.0645312,-1.190230261
13036,0.017643174,-1.753423279
13037,0.082143717,-1.085425652
13038,0.027952673,-1.553576657
13039,0.021339927,-1.670807073
13040,0.290019602,-0.537572648
13041,0.037581813,-1.425022277
13042,0.005325892,-2.273607682
13043,0.187093362,-0.72794162
13044,0.016886968,-1.772448315
13045,0.007617829,-2.118168786
13046,0.169261649,-0.771441432
13047,0.012888229,-1.889806772
13048,0.037556782,-1.425311623
13049,2.31E-05,-4.635893192
13050,0.098300479,-1.007444364
13051,0.007827561,-2.10637352
13052,0.00338434,-2.470525972
13053,0.282520026,-0.548950763
13054,0.060808383,-1.216036546
13055,0.077604383,-1.110113748
13056,0.018807534,-1.725668141
13057,2.545500278,0.405773149
13058,1.853978395,0.268104669
13059,0.097329624,-1.011754954
13060,0.082563207,-1.083213448
13061,0.095366225,-1.02060541
13062,0.016623672,-1.779273036
13063,0.140695572,-0.851719571
13064,0.0697418,-1.156506845
13065,0.311228663,-0.506920413
13066,0.250600517,-0.601018038
13067,0.072029792,-1.142487841
13068,0.167639822,-0.77562281
13069,0.320793033,-0.493775073
13070,0.01,-2
13071,0.055313047,-1.257172417
13072,0.648758233,-0.187917118
13073,0.380741417,-0.419369878
13074,0.121887162,-0.914042034
13075,0.316133618,-0.500129318
13076,0.103249475,-0.986112146
13077,1.160989523,0.064828301
13078,0.141780525,-0.848383418
13079,0.014440788,-1.840409109
13080,0.001240914,-2.906258401
13081,0.03957675,-1.40255987
13082,0.000912131,-3.039942791
13083,0.198602661,-0.702014936
13084,0.063386016,-1.198006547
13085,0.013794681,-1.860288336
13086,0.155010939,-0.809637654
13087,0.3541466,-0.450816924
13088,0.048981402,-1.309968788
13089,0.052979767,-1.275889953
13090,0.11668168,-0.932997326
13091,0.363757551,-0.439187983
13092,0.032354429,-1.490066255
13093,1.351537228,0.130828013
13094,0.035093144,-1.454777727
13095,0.002286917,-2.640749673
13096,0.79391849,-0.100224083
13097,0.00289557,-2.538265982
13098,0.228842646,-0.64046304
13099,0.176203981,-0.753984284
13100,0.007957661,-2.099214588
13101,0.223641053,-0.650448472
13102,0.123380981,-0.90875178
13103,0.000341238,-3.466942664
13104,0.359100312,-0.444784218
13105,0.070999324,-1.148745784
13106,0.068342522,-1.165309
13107,0.007213027,-2.141882457
13108,0.033305105,-1.477489195
13109,0.012512633,-1.902651306
13110,0.036479693,-1.437948826
13111,0.013197215,-1.879517699
13112,0.470696449,-0.327259078
13113,0.138863504,-0.85741188
13114,0.205988169,-0.686157723
13115,0.01425371,-1.846072069
13116,0.195135996,-0.709662611
13117,0.024288824,-1.614593515
13118,0.058336217,-1.234061738
13119,0.099330731,-1.00291637
13120,0.014381566,-1.842193819
13121,0.147598013,-0.830919488
13122,0.042695086,-1.369622103
13123,0.002846953,-2.545619704
13124,0.004894419,-2.310298886
13125,0.013128038,-1.881800189
13126,0.012303409,-1.909974533
13127,0.560376942,-0.251519743
13128,0.011440978,-1.941536835
13129,0.009161223,-2.038046558
13130,0.031920146,-1.495935128
13131,0.109973289,-0.958712786
13132,0.267448843,-0.572759277
13133,0.148309812,-0.828830116
13134,0.275231987,-0.560301094
13135,0.056197867,-1.250280169
13136,0.034913804,-1.457002826
13137,0.065078668,-1.186561343
13138,0.049543012,-1.305017594
13139,0.089002602,-1.050597297
13140,0.005870126,-2.231352563
13141,0.008206221,-2.085856777
13142,0.001434132,-2.843410947
13143,0.018493606,-1.732978404
13144,0.015437163,-1.811432499
13145,0.01,-2
13146,0.223851889,-0.650039236
13147,0.042975247,-1.366781619
13148,0.054882191,-1.260568558
13149,0.014569912,-1.836543068
13150,0.041781425,-1.379016747
13151,0.040804788,-1.389288869
13152,0.137803629,-0.860739345
13153,0.074536316,-1.127632076
13154,0.27392292,-0.562371627
13155,0.001292823,-2.888460891
13156,0.041963425,-1.377129077
13157,0.441151172,-0.355412563
13158,0.001041942,-2.98215634
13159,0.001098268,-2.959291683
13160,1.580856085,0.198892335
13161,0.0772819,-1.111922211
13162,0.058926426,-1.2296899
13163,0.07300213,-1.136664469
13164,0.425511718,-0.371088476
13165,0.012383595,-1.907153256
13166,0.057447996,-1.240725117
13167,0.01,-2
13168,0.017089257,-1.767276819
13169,0.050066207,-1.300455313
13170,0.034956168,-1.456476177
13171,0.002677073,-2.572339823
13172,0.000605876,-3.217615934
13173,0.056933157,-1.244634732
13174,0.025180938,-1.598928101
13175,0.004114378,-2.385695834
13176,0.031119313,-1.506969998
13177,0.002923621,-2.534078878
13178,0.258045882,-0.588303067
13179,0.143771023,-0.842328638
13180,0.226238012,-0.645434423
13181,0.282134145,-0.54954435
13182,0.018414611,-1.734837451
13183,0.029686887,-1.527435343
13184,0.030589808,-1.514423252
13185,0.006392626,-2.194320729
13186,0.056198545,-1.25027493
13187,0.356182426,-0.448327512
13188,1.75E-05,-4.756376352
13189,0.041240837,-1.384672525
13190,0.048270117,-1.316321644
13191,0.129615039,-0.887344606
13192,0.215001211,-0.667559095
13193,0.647308588,-0.188888631
13194,0.21890609,-0.659742157
13195,0.098384321,-1.007074108
13196,0.964880347,-0.015526539
13197,0.028938925,-1.538517607
13198,0.25596121,-0.591825846
13199,0.04049689,-1.392578333
13200,0.600676894,-0.221359073
13201,0.134665981,-0.870742101
13202,0.08167956,-1.087886609
13203,0.59738344,-0.223746821
13204,0.009500294,-2.022262955
13205,0.059183087,-1.227802384
13206,0.047441009,-1.323846079
13207,0.568276644,-0.245440193
13208,0.042716675,-1.369402564
13209,0.184587583,-0.733797517
13210,0.394355059,-0.404112584
13211,0.008464531,-2.072397098
13212,0.004920872,-2.307957897
13213,0.220684052,-0.656229051
13214,0.030856157,-1.510658168
13215,0.036585432,-1.436691818
13216,0.062257774,-1.20580641
13217,0.257129192,-0.589848614
13218,0.088361248,-1.053738157
13219,0.105755411,-0.975697402
13220,0.000476247,-3.322167835
13221,0.032510918,-1.487970772
13222,0.121880725,-0.914064971
13223,0.065204434,-1.18572287
13224,0.137189716,-0.862678443
13225,0.049156535,-1.308418734
13226,0.204956532,-0.688338237
13227,0.082677357,-1.082613416
13228,0.101193614,-0.994846892
13229,0.044359699,-1.35301141
13230,0.119597182,-0.922279054
13231,0.272019714,-0.56539962
13232,0.088090897,-1.05506897
13233,0.644247353,-0.190947357
13234,0.04691473,-1.328690777
13235,0.103089802,-0.986784295
13236,0.162917718,-0.788031681
13237,0.018111914,-1.742035643
13238,0.028817203,-1.540348176
13239,0.012881286,-1.890040794
13240,0.320512682,-0.494154781
13241,0.00639535,-2.194135669
13242,0.120396182,-0.919387285
13243,0.394633383,-0.40380618
13244,1.012656689,0.005462236
13245,0.132561535,-0.877582477
13246,0.016843833,-1.773559072
13247,4.04E-05,-4.39349896
13248,0.015740788,-1.802973541
13249,0.017409602,-1.759211153
13250,0.016849693,-1.77340801
13251,0.044168781,-1.354884582
13252,0.175691098,-0.755250243
13253,0.059384525,-1.226326714
13254,0.22509867,-0.647627072
13255,2.619240284,0.418175342
13256,0.054331142,-1.264951163
13257,0.005700759,-2.244067344
13258,0.017197534,-1.764533812
13259,0.041942392,-1.37734681
13260,0.080450244,-1.094472633
13261,0.01115255,-1.952625835
13262,0.267888516,-0.572045903
13263,0.27185142,-0.565668394
13264,0.039379876,-1.404725655
13265,0.0027383,-2.562519045
13266,0.05596118,-1.252113133
13267,0.242291182,-0.615662391
13268,0.220336288,-0.656913971
13269,0.018381489,-1.735619301
13270,0.013544212,-1.868246254
13271,0.073179416,-1.135611059
13272,0.003277884,-2.484406407
13273,1.006687164,0.002894531
13274,0.303914249,-0.517248938
13275,0.01355068,-1.868038906
13276,0.112083562,-0.950458077
13277,0.553135872,-0.257168176
13278,0.085138097,-1.069876059
13279,0.127041131,-0.896055648
13280,0.000325388,-3.487597906
13281,0.021916572,-1.659227373
13282,0.044395845,-1.35265767
13283,0.008517013,-2.069712693
13284,0.018381137,-1.735627619
13285,0.600344181,-0.221599694
13286,0.121357895,-0.915931964
13287,0.003047111,-2.516111761
13288,0.096072309,-1.017401773
13289,0.042727411,-1.369293424
13290,0.003612067,-2.442244248
13291,0.01,-2
13292,0.260918081,-0.583495825
13293,0.107781276,-0.967456679
13294,0.199614406,-0.69980812
13295,0.107809424,-0.967343273
13296,0.091153853,-1.040224971
13297,0.124259084,-0.905671851
13298,0.001755008,-2.755720897
13299,0.010046039,-1.99800515
13300,0.0265157,-1.576496905
13301,0.561509907,-0.250642577
13302,0.232456177,-0.633658908
13303,0.088698283,-1.052084788
13304,0.007409472,-2.13021271
13305,0.640574455,-0.193430384
13306,0.01,-2
13307,0.007814077,-2.107122329
13308,0.272661507,-0.564376169
13309,0.023245331,-1.633664267
13310,0.503926396,-0.297632892
13311,0.002485997,-2.604499352
13312,0.000130168,-3.885495518
13313,0.046442121,-1.333087952
13314,0.322786659,-0.491084423
13315,0.009153662,-2.038405116
13316,0.090404212,-1.043811333
13317,0.220709294,-0.656179378
13318,0.04383716,-1.358157591
13319,0.15479295,-0.810248824
13320,0.012417622,-1.905961568
13321,0.585468113,-0.232496753
13322,0.075479142,-1.122173043
13323,0.227002293,-0.643969756
13324,0.530493498,-0.275319935
13325,0.0986856,-1.005746215
13326,0.143374175,-0.843529069
13327,0.418688923,-0.378108529
13328,0.003676205,-2.43460023
13329,0.021446463,-1.668644328
13330,0.081295528,-1.089933347
13331,0.88285625,-0.054110004
13332,0.001005501,-2.997617283
13333,0.64903295,-0.187733254
13334,0.009609277,-2.017309271
13335,0.541743517,-0.266206277
13336,0.020280851,-1.692913825
13337,0.858863473,-0.066075867
13338,0.105941579,-0.974933559
13339,0.006052025,-2.218099277
13340,0.245942369,-0.609166648
13341,0.072361737,-1.140491014
13342,0.00778285,-2.108861343
13343,0.175283909,-0.756257951
13344,0.11285653,-0.947473308
13345,0.212694004,-0.672244753
13346,0.009317132,-2.030717765
13347,0.000660559,-3.18008847
13348,0.341743946,-0.46629917
13349,0.227427334,-0.64315734
13350,0.051352672,-1.289436952
13351,0.241817102,-0.616512988
13352,0.072629601,-1.138886343
13353,0.068195552,-1.166243953
13354,0.20274885,-0.6930416
13355,0.002083514,-2.681203649
13356,0.044820983,-1.348518623
13357,0.365757138,-0.43680719
13358,0.152446985,-0.81688116
13359,0.003801383,-2.420058363
13360,0.039630376,-1.401971809
13361,0.00412898,-2.384157222
13362,0.250643849,-0.600942948
13363,0.071329504,-1.146730794
13364,0.012995078,-1.886221102
13365,0.074336357,-1.128798724
13366,0.083192825,-1.079914126
13367,0.033568196,-1.474071998
13368,0.173268422,-0.761280579
13369,0.173501462,-0.760696862
13370,0.804731667,-0.094348908
13371,0.000612548,-3.212859812
13372,0.147236332,-0.83198501
13373,0.436464012,-0.36005156
13374,0.077115707,-1.112857155
13375,0.208702534,-0.680472277
13376,0.732559741,-0.135156953
13377,0.10203328,-0.991258153
13378,0.013965504,-1.854943379
13379,0.176114321,-0.754205328
13380,0.136701241,-0.864227542
13381,0.25077939,-0.600708158
13382,0.064945295,-1.187452303
13383,0.374866724,-0.426123109
13384,0.033684269,-1.472572878
13385,0.049508069,-1.305324015
13386,0.023446919,-1.62991421
13387,0.259677321,-0.585565978
13388,0.037487775,-1.426110334
13389,0.019138673,-1.718088171
13390,0.022053247,-1.656527452
13391,0.314168006,-0.502838044
13392,0.072173655,-1.141621301
13393,0.216929495,-0.663681394
13394,0.018661756,-1.729047492
13395,0.025455238,-1.594222833
13396,0.201373667,-0.695997322
13397,0.058724556,-1.231180257
13398,0.372874022,-0.428437873
13399,0.033593208,-1.473748526
13400,0.169168144,-0.771681414
13401,0.005176237,-2.28598582
13402,0.370118469,-0.431659243
13403,0.15314275,-0.814903558
13404,0.17750369,-0.750792614
13405,0.339522898,-0.469130931
13406,0.663537204,-0.178134721
13407,0.485350668,-0.313944368
13408,0.004845425,-2.314668164
13409,0.081373118,-1.089519043
13410,0.044934276,-1.347422247
13411,0.004533845,-2.343533287
13412,0.066570289,-1.176719555
13413,1.57538712,0.197387291
13414,0.072838441,-1.137639361
13415,0.010384456,-1.983616239
13416,0.109073244,-0.96228177
13417,0.021847293,-1.660602371
13418,0.049421616,-1.306083059
13419,1.832545757,0.263054827
13420,0.110045262,-0.958428653
13421,0.004725717,-2.325532332
13422,0.024559531,-1.609779925
13423,0.038956545,-1.409419564
13424,0.010383866,-1.983640933
13425,0.013927298,-1.856133142
13426,0.828865767,-0.081515797
13427,0.119672388,-0.922006043
13428,0.007538325,-2.122725134
13429,0.027127191,-1.566595168
13430,0.136863634,-0.863711933
13431,0.083677329,-1.07739219
13432,0.01852216,-1.732308366
13433,0.382352084,-0.417536538
13434,0.006057002,-2.217742308
13435,0.230155498,-0.637978647
13436,0.035755549,-1.446656554
13437,0.278622806,-0.554983338
13438,0.224449426,-0.648881501
13439,0.029031105,-1.537136428
13440,0.008706349,-2.06016393
13441,0.124489307,-0.904867949
13442,0.072394006,-1.140297391
13443,1.084561825,0.035254314
13444,0.011153611,-1.952584492
13445,0.157658741,-0.802281946
13446,0.761196733,-0.118503085
13447,0.557126999,-0.254045795
13448,0.061258335,-1.212834814
13449,0.040998522,-1.387231797
13450,0.137630165,-0.861286371
13451,0.04729946,-1.325143821
13452,0.061448593,-1.211488059
13453,0.151019886,-0.820965862
13454,0.088226028,-1.054403274
13455,0.074489295,-1.127906133
13456,0.017951399,-1.745901698
13457,0.01,-2
13458,0.036697481,-1.435363748
13459,0.217131004,-0.66327816
13460,0.010444387,-1.98111705
13461,0.669553697,-0.174214588
13462,0.39581126,-0.402511855
13463,0.000927614,-3.032632737
13464,0.055720828,-1.253982435
13465,0.036376014,-1.439184887
13466,0.030049957,-1.52215614
13467,0.01369991,-1.863282296
13468,0.039654322,-1.401709472
13469,0.04064719,-1.390969472
13470,0.096609712,-1.014979214
13471,0.100275815,-0.998803802
13472,0.144741684,-0.839406378
13473,0.079100251,-1.101822137
13474,0.146610364,-0.833835327
13475,0.05085383,-1.293676335
13476,0.136696145,-0.864243733
13477,0.004110697,-2.386084514
13478,0.039182048,-1.406912864
13479,0.309535891,-0.509288987
13480,0.096719235,-1.014487146
13481,0.084436305,-1.073470781
13482,0.146932453,-0.832882271
13483,0.85733211,-0.06685091
13484,0.332760155,-0.477868682
13485,0.01266343,-1.89744866
13486,0.465313494,-0.332254353
13487,0.134569183,-0.871054384
13488,0.32554245,-0.487392372
13489,0.058313612,-1.234230058
13490,0.030559862,-1.514848611
13491,0.719005108,-0.143268024
13492,0.308026254,-0.511412265
13493,0.042341378,-1.373235016
13494,0.1114337,-0.95298345
13495,0.177462772,-0.75089274
13496,0.002047587,-2.688757696
13497,0.158970863,-0.798682469
13498,0.037064563,-1.43104111
13499,0.09968783,-1.001357859
13500,0.239479065,-0.620732446
13501,0.012401374,-1.906530193
13502,0.014530084,-1.837731872
13503,0.042826209,-1.368290366
13504,0.26675266,-0.573891241
13505,0.001511147,-2.820693383
13506,0.000515209,-3.28801657
13507,0.002579221,-2.588511438
13508,0.32007131,-0.494753253
13509,0.067100711,-1.173272877
13510,0.323541284,-0.490070296
13511,0.002378494,-2.623697937
13512,0.038863443,-1.410458729
13513,0.060490649,-1.218311755
13514,0.340115756,-0.468373249
13515,0.003632259,-2.439823209
13516,0.037287388,-1.428438038
13517,0.058266379,-1.234581971
13518,0.091788635,-1.03721109
13519,0.046662297,-1.331033885
13520,0.081023596,-1.091388485
13521,0.001930161,-2.714406457
13522,0.953993261,-0.020454693
13523,0.031862877,-1.496715009
13524,0.471308231,-0.326694975
13525,0.009821662,-2.007815027
13526,0.183223307,-0.737019282
13527,0.087181203,-1.059577142
13528,0.026467986,-1.577279097
13529,0.068738461,-1.162800199
13530,0.004363183,-2.360196532
13531,0.069748245,-1.156466714
13532,0.074381404,-1.12853563
13533,0.190540195,-0.720013396
13534,0.01,-2
13535,0.005117888,-2.290909254
13536,0.012049505,-1.91903081
13537,0.109609373,-0.960152307
13538,0.01,-2
13539,0.01,-2
13540,0.00029202,-3.534587222
13541,0.354003966,-0.450991873
13542,0.017816739,-1.749171778
13543,1.412467718,0.149978531
13544,0.040981818,-1.38740878
13545,0.001596368,-2.796866977
13546,0.065218508,-1.185629139
13547,0.118448265,-0.926471297
13548,0.003908021,-2.40804307
13549,0.01,-2
13550,0.050848614,-1.293720877
13551,0.093781635,-1.027882199
13552,0.101024128,-0.995574887
13553,0.036414865,-1.438721291
13554,0.623410583,-0.20522583
13555,0.020894997,-1.679957691
13556,0.013924358,-1.856224807
13557,0.028331671,-1.547727811
13558,0.026345383,-1.579295477
13559,0.042922601,-1.367313968
13560,0.124755248,-0.903941175
13561,0.52803576,-0.277336665
13562,0.314083219,-0.502955267
13563,0.103993848,-0.982992352
13564,0.855572939,-0.06774296
13565,0.004334816,-2.363029308
13566,0.028192142,-1.549871925
13567,0.068994507,-1.161185483
13568,0.008697958,-2.060582707
13569,0.004740073,-2.324214981
13570,0.170244083,-0.768927974
13571,0.63154465,-0.19959594
13572,1.599995375,0.204118727
13573,0.000688316,-3.162212203
13574,0.004978759,-2.302878877
13575,0.060893185,-1.215431307
13576,0.040342793,-1.39423404
13577,0.127424464,-0.894747186
13578,0.218079433,-0.661385291
13579,0.036733102,-1.434942395
13580,0.007481887,-2.125988828
13581,0.013732129,-1.862262133
13582,0.001394491,-2.855584229
13583,0.012637886,-1.898325559
13584,0.036069624,-1.442858383
13585,0.03499312,-1.45601734
13586,0.202224091,-0.694167109
13587,0.016708905,-1.777052013
13588,0.245087579,-0.610678698
13589,0.01922264,-1.716186979
13590,0.377198547,-0.423429989
13591,0.01,-2
13592,0.242257223,-0.615723266
13593,0.000100608,-3.997369313
13594,0.01828528,-1.737898383
13595,0.003192687,-2.495843632
13596,0.570110619,-0.24404087
13597,0.027509749,-1.560513373
13598,0.01,-2
13599,0.325327456,-0.487679283
13600,0.00422217,-2.374464334
13601,0.002664114,-2.574447252
13602,0.002152866,-2.666983051
13603,0.001525192,-2.816675465
13604,0.048021093,-1.318567959
13605,0.114336029,-0.941816896
13606,0.026986219,-1.56885796
13607,0.545557737,-0.26315928
13608,0.207825452,-0.682301266
13609,0.204370737,-0.689581289
13610,0.435415089,-0.361096525
13611,0.01,-2
13612,0.04981003,-1.3026832
13613,0.086093836,-1.065027944
13614,0.748911083,-0.125569742
13615,0.272884041,-0.564021862
13616,0.041598707,-1.380920164
13617,0.05426972,-1.26544242
13618,0.024890166,-1.603972211
13619,1.626210093,0.211176652
13620,0.035672382,-1.447667896
13621,0.172587931,-0.762989577
13622,0.001214363,-2.915651588
13623,0.01,-2
13624,0.599669516,-0.222088028
13625,0.304296136,-0.516703562
13626,1.005164385,0.002237092
13627,0.016015226,-1.795466928
13628,0.01407459,-1.851564246
13629,0.012238997,-1.91225417
13630,0.019776313,-1.703854681
13631,0.075417563,-1.122527503
13632,0.189541012,-0.722296805
13633,0.036063988,-1.442926253
13634,0.096490003,-1.015517679
13635,0.006584377,-2.181485278
13636,0.042176362,-1.374930883
13637,0.221181631,-0.655250944
13638,0.50041604,-0.300668778
13639,0.742012024,-0.129589057
13640,0.008050021,-2.094202998
13641,0.045997519,-1.337265592
13642,0.01,-2
13643,2.448206663,0.388848076
13644,0.001097196,-2.959715686
13645,0.556779504,-0.25431676
13646,0.168607339,-0.773123525
13647,0.261966258,-0.581754643
13648,0.106093608,-0.974310782
13649,0.01,-2
13650,0.045678463,-1.340288519
13651,0.09089449,-1.041462441
13652,0.042791262,-1.368644902
13653,0.01,-2
13654,0.148498386,-0.828278266
13655,0.237133577,-0.625006947
13656,0.029591991,-1.528825819
13657,0.118545048,-0.926116583
13658,0.39968282,-0.398284519
13659,0.273074031,-0.563719599
13660,0.004839967,-2.315157557
13661,0.068636961,-1.163441952
13662,0.01,-2
13663,0.007160713,-2.145043706
13664,0.064836033,-1.188183567
13665,0.519016027,-0.284819231
13666,0.459443808,-0.337767598
13667,0.709065974,-0.149313355
13668,0.09207081,-1.035878034
13669,0.166195467,-0.779380826
13670,0.011716599,-1.931198447
13671,0.011901679,-1.924391785
13672,0.285395771,-0.544552466
13673,0.750141919,-0.124856565
13674,0.232886076,-0.632856477
13675,0.001897203,-2.721886162
13676,0.087338962,-1.058791976
13677,0.026085727,-1.583597057
13678,0.393470317,-0.405088025
13679,0.002929446,-2.533214564
13680,0.034080919,-1.467488704
13681,0.045286957,-1.344026859
13682,0.175259292,-0.756318947
13683,0.033625484,-1.473331462
13684,0.000258412,-3.587686722
13685,0.01121939,-1.950030765
13686,0.374764621,-0.426241414
13687,0.043521177,-1.361299368
13688,0.075721748,-1.120779368
13689,0.049177758,-1.308231271
13690,0.190133885,-0.720940479
13691,0.086262591,-1.064177501
13692,0.045890838,-1.338274013
13693,0.031338271,-1.503924972
13694,0.00355125,-2.449618799
13695,0.000408566,-3.388737804
13696,0.21869269,-0.660165733
13697,0.064781174,-1.188551185
13698,0.001824383,-2.738884056
13699,0.126179025,-0.899012834
13700,0.008005557,-2.096608465
13701,0.356473744,-0.447972453
13702,0.305349618,-0.515202619
13703,0.006932137,-2.159132888
13704,0.000397007,-3.401201474
13705,1.362450719,0.134320802
13706,0.01322145,-1.878720908
13707,0.01,-2
13708,0.247299358,-0.606777011
13709,0.141750112,-0.848476589
13710,0.222152665,-0.653348472
13711,1.636878967,0.214016568
13712,0.209868714,-0.678052298
13713,0.08607579,-1.065118982
13714,0.290158004,-0.537365446
13715,0.000713332,-3.146708096
13716,0.002015228,-2.695675879
13717,0.33564347,-0.474121797
13718,2.561924458,0.40856632
13719,0.031500116,-1.501687847
13720,0.174665049,-0.757793991
13721,0.023534134,-1.628301778
13722,0.005380554,-2.269173033
13723,0.182135418,-0.739605593
13724,0.027757091,-1.556626044
13725,0.070831753,-1.149772008
13726,0.157802507,-0.801886101
13727,0.281761616,-0.55011817
13728,0.035739902,-1.446846638
13729,0.094889522,-1.022781743
13730,0.764695227,-0.11651162
13731,0.167740524,-0.775362005
13732,0.078891069,-1.102972161
13733,0.010760852,-1.968153336
13734,0.995909929,-0.001779938
13735,0.34344393,-0.464144155
13736,0.496484458,-0.304094342
13737,0.012481906,-1.903719109
13738,0.00433446,-2.363064999
13739,0.01078149,-1.967321206
13740,0.079516068,-1.099545103
13741,0.179454282,-0.746046175
13742,0.070910268,-1.149290876
13743,0.016629886,-1.779110731
13744,0.19049339,-0.72012009
13745,0.122090921,-0.913316631
13746,0.02657444,-1.575535874
13747,0.039117739,-1.40762626
13748,0.722897708,-0.140923152
13749,0.114244372,-0.942165187
13750,0.734620869,-0.133936738
13751,0.025788598,-1.588572272
13752,0.171178147,-0.766551679
13753,0.1469872,-0.832720484
13754,0.068945885,-1.161491651
13755,0.283007711,-0.548201731
13756,0.068827048,-1.162240857
13757,0.001304729,-2.884479831
13758,0.027692972,-1.557630437
13759,0.067843288,-1.168493111
13760,0.161117747,-0.792856619
13761,0.456803143,-0.340270917
13762,0.012500977,-1.903056039
13763,0.031512592,-1.501515874
13764,0.416601151,-0.380279534
13765,0.070312761,-1.15296585
13766,0.050357912,-1.297932288
13767,0.066193469,-1.179184859
13768,0.001510432,-2.820898691
13769,0.239301533,-0.62105452
13770,0.351747274,-0.453769259
13771,0.182541013,-0.738639544
13772,0.076677695,-1.115330951
13773,0.098673932,-1.005797564
13774,0.000453846,-3.343091511
13775,0.002800236,-2.552805403
13776,0.091866717,-1.036841805
13777,0.165301308,-0.78172371
13778,0.063212462,-1.199197296
13779,0.195460275,-0.708941495
13780,0.304607004,-0.516260115
13781,0.005467106,-2.262242533
13782,0.005979506,-2.223334672
13783,0.040372789,-1.393911249
13784,0.000886881,-3.052134466
13785,0.026942009,-1.569570021
13786,0.012182118,-1.914277185
13787,0.049081288,-1.309084047
13788,0.314349651,-0.502587017
13789,0.044402689,-1.352590731
13790,0.062546842,-1.203794614
13791,0.326883435,-0.485607087
13792,0.020637427,-1.68534446
13793,0.00281676,-2.55025023
13794,0.003401686,-2.468305781
13795,0.020577986,-1.686597137
13796,0.367909789,-0.434258657
13797,0.626467288,-0.203101602
13798,0.176478207,-0.753308917
13799,0.133100241,-0.875821157
13800,5.156142712,0.712324929
13801,0.080388099,-1.094808242
13802,0.067703374,-1.169389689
13803,0.005778512,-2.238183947
13804,0.039139632,-1.40738326
13805,0.034938786,-1.456692187
13806,0.000917848,-3.037229332
13807,0.029552871,-1.529400317
13808,0.044654325,-1.350136474
13809,0.068221048,-1.166081616
13810,0.122141249,-0.913137642
13811,0.701111436,-0.154212949
13812,0.002804159,-2.552197408
13813,0.001023127,-2.990070603
13814,0.015309911,-1.815027328
13815,0.166978389,-0.777339733
13816,1.807376862,0.257048718
13817,0.301374584,-0.520893375
13818,0.05860753,-1.232046583
13819,0.037783977,-1.422692336
13820,0.318434924,-0.496979308
13821,0.163392544,-0.786767766
13822,0.030615821,-1.514054083
13823,0.206131741,-0.685855128
13824,0.184386551,-0.734270758
13825,0.187992364,-0.72585979
13826,1.156480432,0.063138289
13827,0.001734302,-2.760875355
13828,0.194024771,-0.712142819
13829,0.207860887,-0.682227224
13830,0.097469889,-1.01112953
13831,0.016480742,-1.783023239
13832,0.187272504,-0.727525983
13833,0.013276506,-1.876916197
13834,1.238179684,0.092783674
13835,0.056771092,-1.245872751
13836,0.701075256,-0.154235361
13837,0.774223685,-0.111133547
13838,0.010192133,-1.991734897
13839,0.029693715,-1.52733546
13840,0.019510269,-1.709736739
13841,0.006654602,-2.176877913
13842,0.004648593,-2.332678496
13843,0.02305232,-1.637285363
13844,0.06210576,-1.206868119
13845,0.116662368,-0.933069212
13846,0.001757388,-2.755132343
13847,0.358885348,-0.445044272
13848,0.000527243,-3.277989262
13849,0.070607841,-1.151147068
13850,0.030933365,-1.509572831
13851,0.01166947,-1.932948868
13852,0.077528708,-1.110537455
13853,0.096492819,-1.015505003
13854,0.15684475,-0.804530014
13855,0.12447615,-0.904913854
13856,0.072595127,-1.139092531
13857,0.043458629,-1.361923975
13858,0.123837039,-0.907149441
13859,0.01,-2
13860,0.016495869,-1.782624812
13861,0.029872837,-1.524723537
13862,0.04765426,-1.32189827
13863,0.019186504,-1.717004147
13864,0.160389423,-0.794824274
13865,0.139670908,-0.854894042
13866,0.121228233,-0.916396225
13867,0.065497674,-1.183774122
13868,0.081395313,-1.089400602
13869,0.166595683,-0.778336258
13870,0.459948719,-0.337290587
13871,0.037311621,-1.428155883
13872,0.005920493,-2.227642159
13873,0.05272739,-1.277963725
13874,0.11659193,-0.933331507
13875,3.379708767,0.528879278
13876,0.025595613,-1.591834468
13877,0.034280796,-1.464949107
13878,0.005022291,-2.299098159
13879,0.191978753,-0.716746834
13880,0.157231823,-0.803459551
13881,0.003495656,-2.456471318
13882,0.053763971,-1.269508664
13883,0.028795311,-1.540678223
13884,0.338378847,-0.470596794
13885,0.144398049,-0.840438676
13886,0.42727837,-0.369289092
13887,0.347182155,-0.459442606
13888,0.008927195,-2.049284962
13889,0.006975939,-2.156397353
13890,0.164780691,-0.78309368
13891,0.010363691,-1.984485524
13892,0.023615172,-1.626808884
13893,0.131147027,-0.88224155
13894,0.113526113,-0.94490423
13895,0.278705806,-0.554853985
13896,0.163020313,-0.787758278
13897,0.063272104,-1.198787726
13898,0.004377664,-2.358757615
13899,0.024680028,-1.607654357
13900,0.040390421,-1.393721623
13901,0.000142326,-3.846716477
13902,0.026975427,-1.569031675
13903,0.373372048,-0.427858198
13904,0.136889935,-0.863628484
13905,0.034613531,-1.460754094
13906,0.037554715,-1.425335531
13907,0.448252082,-0.348477685
13908,0.021635232,-1.664838433
13909,0.057748135,-1.238462036
13910,0.013535627,-1.868521617
13911,0.003090251,-2.510006244
13912,0.113499403,-0.945006423
13913,0.008371855,-2.077178295
13914,0.449656427,-0.347119195
13915,0.048320323,-1.315870169
13916,0.058967896,-1.229384369
13917,0.071657017,-1.144741276
13918,0.002708341,-2.567296731
13919,0.01,-2
13920,0.028361335,-1.547273324
13921,0.020777078,-1.682415523
13922,0.290057242,-0.537516287
13923,0.039569419,-1.402640328
13924,0.025907321,-1.586577495
13925,0.063844867,-1.194874013
13926,0.016401,-1.785129663
13927,0.073317796,-1.134790599
13928,0.173688054,-0.76023005
13929,0.133612901,-0.874151607
13930,0.01,-2
13931,0.00564161,-2.248596948
13932,0.014565448,-1.836676145
13933,0.105831876,-0.975383504
13934,0.019612791,-1.707460599
13935,0.049430463,-1.306005318
13936,0.160759076,-0.793824497
13937,0.194743127,-0.710537862
13938,0.391892433,-0.406833122
13939,0.077172101,-1.112539679
13940,0.335459203,-0.47436029
13941,0.25405854,-0.595066202
13942,0.489786595,-0.309993105
13943,0.482583404,-0.316427618
13944,0.038517553,-1.414341307
13945,0.004975912,-2.303127295
13946,0.168172061,-0.774246152
13947,0.136903137,-0.8635866
13948,0.007647641,-2.116472507
13949,0.332821578,-0.477788525
13950,0.956076026,-0.019507572
13951,0.026679141,-1.57382815
13952,0.325035602,-0.488069067
13953,0.005289369,-2.276596113
13954,0.48062852,-0.318190462
13955,0.182470098,-0.738808294
13956,0.029069202,-1.53656689
13957,0.011007774,-1.958300508
13958,0.179607689,-0.745675074
13959,0.051049702,-1.29200679
13960,1.036475897,0.015559207
13961,0.174725413,-0.757643924
13962,0.008112338,-2.090853943
13963,0.000635779,-3.196693545
13964,0.038638905,-1.412975193
13965,0.043877777,-1.357755386
13966,0.274103552,-0.562085336
13967,0.171258599,-0.766347614
13968,0.051020022,-1.292259354
13969,0.138059616,-0.859933339
13970,0.011608434,-1.935226367
13971,0.723482251,-0.140572119
13972,0.271477491,-0.566266174
13973,0.101120673,-0.995160048
13974,0.192641452,-0.715250257
13975,0.015816005,-1.800903208
13976,0.15751639,-0.80267425
13977,0.056062173,-1.251330072
13978,0.044574291,-1.350915561
13979,0.004198309,-2.376925597
13980,0.058178093,-1.235240516
13981,0.052246206,-1.281945246
13982,0.068153352,-1.166512782
13983,0.016572084,-1.780622867
13984,0.009696526,-2.013383813
13985,0.019695198,-1.705639645
13986,0.721675873,-0.141657814
13987,0.452315331,-0.344558692
13988,0.010761796,-1.968115262
13989,0.141753629,-0.848465814
13990,0.165883377,-0.780197131
13991,0.244420558,-0.611862268
13992,0.131575212,-0.880825922
13993,0.005909234,-2.228468791
13994,2.070598125,0.316095817
13995,0.147073552,-0.832465419
13996,0.3026025,-0.519127489
13997,0.007636047,-2.117131382
13998,0.01,-2
13999,0.004346567,-2.361853648
14000,0.166883558,-0.777586449
14001,0.156013578,-0.806837602
14002,0.003751979,-2.425739604
14003,0.062976643,-1.20082049
14004,0.064389028,-1.191188133
14005,0.044624913,-1.350422613
14006,0.086854257,-1.061208892
14007,0.163583666,-0.786260063
14008,0.043371081,-1.36279975
14009,0.504773557,-0.296903404
14010,0.01719437,-1.764613737
14011,0.009729229,-2.011921578
14012,0.000193816,-3.712611453
14013,0.005829713,-2.234352837
14014,0.029701816,-1.527216998
14015,0.450478733,-0.346325708
14016,0.050687946,-1.295095304
14017,0.005228773,-2.281600193
14018,0.423533708,-0.37311202
14019,0.014135711,-1.849682346
14020,0.38989985,-0.409046932
14021,0.01,-2
14022,0.041697159,-1.37989353
14023,0.353999436,-0.45099743
14024,0.005215254,-2.282724523
14025,0.005499591,-2.259669635
14026,0.256762147,-0.590469002
14027,0.138890281,-0.857328142
14028,0.054469667,-1.263845277
14029,0.103815489,-0.983737848
14030,0.007650244,-2.116324737
14031,0.011938784,-1.923039895
14032,0.01,-2
14033,0.022252979,-1.652611847
14034,0.011873288,-1.925428995
14035,0.168039456,-0.774588733
14036,0.216947734,-0.663644881
14037,0.01,-2
14038,0.586195767,-0.231957322
14039,0.338775158,-0.470088444
14040,0.099708222,-1.001269029
14041,0.013634529,-1.865359861
14042,0.531769395,-0.274276661
14043,0.182822347,-0.737970721
14044,0.023004441,-1.638188323
14045,0.010128058,-1.994473839
14046,0.050432947,-1.297285658
14047,0.460054427,-0.337190785
14048,0.104195379,-0.982151542
14049,0.000943454,-3.025279278
14050,0.101197921,-0.994828411
14051,0.00189173,-2.723140875
14052,0.121427372,-0.915683404
14053,0.392912269,-0.40570441
14054,0.017682645,-1.75245276
14055,0.017673392,-1.752680093
14056,0.013634999,-1.865344881
14057,0.019169079,-1.71739875
14058,0.001787851,-2.747668569
14059,0.195813775,-0.70815676
14060,0.145012394,-0.838594879
14061,0.127346277,-0.895013746
14062,0.017772941,-1.750240703
14063,0.091267236,-1.039685104
14064,0.008888795,-2.051157108
14065,0.132633463,-0.877346892
14066,0.316717416,-0.499328054
14067,0.725535452,-0.139341361
14068,0.277392417,-0.556905415
14069,0.493495792,-0.306716546
14070,0.070469417,-1.151999323
14071,0.347468555,-0.459084492
14072,0.001018482,-2.992046581
14073,0.29138875,-0.535527219
14074,0.0357062,-1.44725637
14075,0.568018556,-0.245637477
14076,0.001487102,-2.827659103
14077,0.206966013,-0.684100967
14078,0.0363121,-1.43994864
14079,0.011900382,-1.924439093
14080,0.005941942,-2.226071601
14081,0.163908929,-0.785397388
14082,0.006484183,-2.188144736
14083,0.118724398,-0.925460023
14084,0.023794221,-1.623528513
14085,0.130114108,-0.88567561
14086,0.030480774,-1.515974007
14087,0.04425649,-1.354023036
14088,0.059292968,-1.226996807
14089,0.166976765,-0.777343958
14090,0.097662143,-1.010273748
14091,0.003428417,-2.464906386
14092,0.070436202,-1.15220407
14093,0.439802438,-0.356742367
14094,0.107698642,-0.967789774
14095,0.378803015,-0.421586573
14096,0.006245263,-2.204449241
14097,0.019855667,-1.702115521
14098,0.159095332,-0.798342563
14099,0.514347434,-0.288743422
14100,0.004601604,-2.337090773
14101,0.197169304,-0.705160697
14102,0.083009072,-1.080874443
14103,0.160638899,-0.794149282
14104,0.024497764,-1.61087355
14105,0.025896518,-1.586758634
14106,0.064559251,-1.190041516
14107,0.015730226,-1.803265026
14108,0.336523741,-0.472984291
14109,0.029750533,-1.526505243
14110,0.000759194,-3.119647153
14111,0.046157807,-1.335754832
14112,0.237000689,-0.625250392
14113,0.00696197,-2.157267874
14114,0.016256278,-1.788978872
14115,0.247568265,-0.606305028
14116,0.06761346,-1.169966838
14117,0.020024991,-1.698427678
14118,0.027440278,-1.561611495
14119,0.030581253,-1.514544729
14120,0.061109979,-1.213887868
14121,0.003949699,-2.40343595
14122,0.076703757,-1.115183363
14123,0.022291102,-1.65186847
14124,0.460908771,-0.336385028
14125,0.043315832,-1.363353344
14126,0.109570481,-0.960306432
14127,0.017946012,-1.746032038
14128,0.205390558,-0.687419526
14129,0.039895128,-1.399080132
14130,0.033743974,-1.471803775
14131,0.022555705,-1.646743591
14132,0.098292269,-1.00748064
14133,0.011943967,-1.922851402
14134,0.984492421,-0.006787623
14135,0.100391515,-0.998302994
14136,0.0016529,-2.781753295
14137,0.010933256,-1.961250492
14138,0.060688909,-1.216890669
14139,0.03948978,-1.40351529
14140,0.005995385,-2.222182931
14141,0.056312021,-1.249398887
14142,0.025986191,-1.585257376
14143,0.091582634,-1.038186872
14144,0.080232546,-1.095649428
14145,0.12217205,-0.913028138
14146,0.058315411,-1.234216658
14147,0.0068495,-2.164341137
14148,0.01525532,-1.816578681
14149,0.077400625,-1.111255534
14150,0.002055914,-2.686994977
14151,0.002184031,-2.660741235
14152,0.009604555,-2.017522769
14153,0.146416903,-0.834408785
14154,0.660406649,-0.180188563
14155,0.305259407,-0.515330944
14156,0.02346823,-1.629519666
14157,0.066200383,-1.179139498
14158,0.000996927,-3.001336628
14159,0.010173608,-1.992525017
14160,0.002501337,-2.601827777
14161,0.102112934,-0.990919245
14162,0.139750108,-0.854647847
14163,0.089216113,-1.049556702
14164,0.138496876,-0.858560023
14165,0.015150825,-1.819563731
14166,0.168328121,-0.773843324
14167,1.396243572,0.144961187
14168,0.306221247,-0.51396468
14169,0.875481129,-0.057753211
14170,0.197444111,-0.704555815
14171,0.008357196,-2.077939406
14172,0.247559324,-0.606320712
14173,0.631611824,-0.199549748
14174,0.062970266,-1.200864474
14175,0.265653402,-0.575684619
14176,0.001675751,-2.775790618
14177,0.056658681,-1.246733536
14178,0.03121938,-1.505575726
14179,0.304570079,-0.516312764
14180,0.013318501,-1.875544639
14181,0.013984313,-1.854358857
14182,0.00927544,-2.032665474
14183,0.235011607,-0.628910687
14184,0.021211792,-1.673422645
14185,0.044590823,-1.350754508
14186,0.142792702,-0.845293989
14187,0.002808319,-2.551553499
14188,0.009034942,-2.044074636
14189,0.019041132,-1.720307232
14190,0.01,-2
14191,0.006344771,-2.197584047
14192,0.02672174,-1.573135264
14193,0.000274978,-3.560702011
14194,0.1009987,-0.995684218
14195,0.025812065,-1.588177246
14196,0.177591935,-0.750576761
14197,0.000662108,-3.179071463
14198,0.025963541,-1.585636075
14199,0.011066725,-1.9559809
14200,0.496156871,-0.30438099
14201,0.038974777,-1.409216363
14202,0.241093948,-0.61781369
14203,0.056101959,-1.251021972
14204,0.120912544,-0.91752864
14205,0.031135377,-1.506745878
14206,0.000810176,-3.091420804
14207,0.023425378,-1.630313394
14208,0.013660165,-1.864544069
14209,0.050642505,-1.295484818
14210,0.003842829,-2.41534899
14211,0.071051627,-1.14842597
14212,0.009450462,-2.024546973
14213,0.124676324,-0.90421601
14214,0.008036067,-2.094956463
14215,0.21085909,-0.676007672
14216,0.059185445,-1.22778508
14217,0.040239513,-1.395347285
14218,0.029376471,-1.532000371
14219,0.004866778,-2.312758429
14220,0.177960262,-0.749676964
14221,0.166908368,-0.777521888
14222,0.434989393,-0.361521333
14223,0.237386703,-0.62454361
14224,0.012011343,-1.920408442
14225,0.132594004,-0.877476114
14226,0.043527339,-1.361237886
14227,0.080540001,-1.093988367
14228,0.273100525,-0.563677465
14229,0.00119817,-2.92148164
14230,0.21024853,-0.677267032
14231,0.106015883,-0.974629064
14232,0.017314587,-1.761587868
14233,0.00413824,-2.383184313
14234,0.030735129,-1.512364953
14235,0.022731215,-1.643377355
14236,0.00255116,-2.593262373
14237,0.000904628,-3.043530161
14238,0.021604666,-1.665452434
14239,0.019023823,-1.720702212
14240,0.167190507,-0.776788385
14241,0.165370524,-0.781541898
14242,0.035175435,-1.45376052
14243,0.049362842,-1.306599844
14244,0.0100733,-1.996828212
14245,0.137159258,-0.862774873
14246,0.404206663,-0.393396531
14247,0.328267008,-0.483772763
14248,0.020727221,-1.683458924
14249,0.016733993,-1.776400421
14250,0.314772189,-0.502003646
14251,0.315789521,-0.500602286
14252,0.286585987,-0.542745049
14253,0.083090588,-1.080448165
14254,0.001113153,-2.953445296
14255,0.266946584,-0.573575632
14256,0.707456589,-0.150300204
14257,0.323508054,-0.490114903
14258,0.066789091,-1.17529447
14259,0.034964457,-1.45637321
14260,0.085038796,-1.070382897
14261,0.004785394,-2.320082272
14262,0.032170556,-1.492541427
14263,0.097173654,-1.012451468
14264,0.107419662,-0.968916218
14265,0.485847414,-0.313500105
14266,0.224024832,-0.649703839
14267,0.476388872,-0.322038392
14268,0.099939205,-1.000264111
14269,0.011736039,-1.930478453
14270,0.048832353,-1.311292347
14271,0.002308444,-2.636680678
14272,0.000599562,-3.222165762
14273,0.046961706,-1.328256133
14274,0.617235303,-0.209549242
14275,0.051916119,-1.284697783
14276,0.058807064,-1.230570504
14277,0.189746335,-0.721826604
14278,0.021400021,-1.669585793
14279,0.000591461,-3.228074084
14280,0.042448554,-1.372137097
14281,1.342347383,0.127864921
14282,0.044603705,-1.350629061
14283,0.029619766,-1.528418371
14284,0.327674031,-0.484557976
14285,0.002729621,-2.563897647
14286,0.00619598,-2.207889984
14287,0.007130887,-2.146856452
14288,0.016371215,-1.785919094
14289,0.631271243,-0.199783994
14290,0.005214187,-2.28281341
14291,0.111317672,-0.953435885
14292,0.198718175,-0.701762409
14293,0.351455063,-0.454130196
14294,0.986425936,-0.005935517
14295,0.01,-2
14296,0.303843617,-0.517349882
14297,0.245533898,-0.609888541
14298,0.040675119,-1.390671172
14299,0.504847527,-0.296839767
14300,0.079287373,-1.100795974
14301,0.152410865,-0.816984073
14302,0.15344198,-0.814055805
14303,0.021411108,-1.669360861
14304,0.01896335,-1.72208494
14305,0.010991267,-1.958952245
14306,1.517799616,0.181214439
14307,1.02760303,0.011825376
14308,0.036516014,-1.437516629
14309,0.050388176,-1.297671362
14310,0.075268313,-1.123387816
14311,0.070274092,-1.153204756
14312,0.374801427,-0.426198764
14313,0.211794376,-0.674085576
14314,0.458900243,-0.338281712
14315,0.011527479,-1.938265672
14316,0.052948788,-1.276143978
14317,0.080293931,-1.095317279
14318,0.041407492,-1.382921073
14319,0.141274527,-0.849936139
14320,0.01559867,-1.806912439
14321,0.240388736,-0.619085886
14322,0.00437434,-2.359087446
14323,0.208462447,-0.680972169
14324,0.325189412,-0.487863604
14325,0.894256294,-0.048537995
14326,0.009672324,-2.014469156
14327,0.78943193,-0.102685312
14328,0.094128355,-1.026279529
14329,0.085914776,-1.065932139
14330,0.104757741,-0.979813875
14331,0.021890797,-1.659738432
14332,0.040072203,-1.397156785
14333,0.088575877,-1.052684538
14334,0.125305861,-0.902028614
14335,0.12923485,-0.888620356
14336,0.014820359,-1.829141284
14337,0.040677179,-1.390649177
14338,0.061578963,-1.210567629
14339,0.339260221,-0.46946706
14340,0.114128985,-0.942604047
14341,0.145421386,-0.837371721
14342,0.076783352,-1.114732935
14343,0.052492369,-1.279903827
14344,0.01,-2
14345,0.012102623,-1.917120511
14346,0.051362861,-1.289350794
14347,0.079611629,-1.099023488
14348,0.012267377,-1.91124828
14349,0.014098922,-1.850814099
14350,0.018309275,-1.73732886
14351,0.037143134,-1.43012146
14352,0.015237239,-1.817093715
14353,0.239034995,-0.621538512
14354,0.236085862,-0.62693002
14355,0.117376901,-0.93041736
14356,0.030596977,-1.514321479
14357,0.0028504,-2.545094147
14358,0.079850599,-1.097721821
14359,0.087858915,-1.056214163
14360,0.036832497,-1.433768843
14361,0.025312867,-1.596658662
14362,1.466466665,0.166272195
14363,0.24510549,-0.610646961
14364,0.23577854,-0.627495725
14365,0.047022328,-1.327695875
14366,0.139304265,-0.856035586
14367,0.151792943,-0.818748417
14368,0.01,-2
14369,0.014616553,-1.835155042
14370,0.005775431,-2.238415588
14371,0.124768093,-0.903896462
14372,0.067240149,-1.172371334
14373,0.014412353,-1.841265115
14374,0.288090706,-0.540470752
14375,0.139375299,-0.855814187
14376,0.276586175,-0.558169532
14377,0.031066503,-1.507707625
14378,0.003477956,-2.458675954
14379,0.090818077,-1.041827697
14380,0.081655718,-1.088013396
14381,0.110637009,-0.956099573
14382,0.020500557,-1.688234328
14383,0.004693444,-2.32850837
14384,0.270319253,-0.568123021
14385,0.028761491,-1.541188601
14386,0.256323367,-0.5912118
14387,0.005770453,-2.238790073
14388,0.023784094,-1.623713395
14389,0.077325486,-1.111677344
14390,0.06875293,-1.162708792
14391,0.236497372,-0.62617368
14392,0.042478833,-1.371827419
14393,0.304862261,-0.515896334
14394,0.010567186,-1.976040632
14395,0.865414143,-0.062776012
14396,0.277408421,-0.55688036
14397,0.087349884,-1.058737666
14398,0.299191833,-0.524050266
14399,0.011258289,-1.948527599
14400,0.290372312,-0.537044797
14401,0.052343953,-1.281133479
14402,0.252306193,-0.598072089
14403,0.002317245,-2.635028024
14404,0.07069359,-1.150619965
14405,0.13493371,-0.869879538
14406,0.651221693,-0.186271141
14407,0.01,-2
14408,0.044610661,-1.350561346
14409,0.352446139,-0.452907243
14410,0.01,-2
14411,0.016066961,-1.794066261
14412,0.015010854,-1.823594592
14413,0.38702938,-0.412256066
14414,0.125767246,-0.900432449
14415,0.166885674,-0.777580943
14416,0.013741065,-1.861979612
14417,0.207978636,-0.681981274
14418,0.016192826,-1.790677364
14419,0.013444948,-1.871440873
14420,0.022282939,-1.652027521
14421,0.085440874,-1.068334317
14422,0.00067414,-3.171250129
14423,0.186477423,-0.729373742
14424,0.044998214,-1.346804727
14425,0.01,-2
14426,0.029807115,-1.525680057
14427,0.516229808,-0.287156922
14428,0.01,-2
14429,0.288349479,-0.540080828
14430,0.004602316,-2.337023581
14431,0.00334549,-2.475540268
14432,0.309576124,-0.509232542
14433,0.058701288,-1.23135237
14434,0.019945767,-1.700149263
14435,0.152369708,-0.817101365
14436,0.01,-2
14437,0.002308087,-2.636747789
14438,0.014575904,-1.836364494
14439,0.401969045,-0.39580739
14440,0.036025353,-1.443391758
14441,0.001469486,-2.832834672
14442,0.100153953,-0.999331905
14443,0.000695583,-3.157651257
14444,0.033670321,-1.472752742
14445,0.578269839,-0.237869459
14446,0.254009157,-0.595150626
14447,0.013068267,-1.883781996
14448,0.097410738,-1.011393164
14449,0.033608656,-1.47354885
14450,1.079286218,0.033136631
14451,0.154509127,-0.811045861
14452,0.181341022,-0.74150394
14453,0.064456984,-1.190730017
14454,0.000102276,-3.990224826
14455,0.024664095,-1.607934821
14456,0.005599291,-2.251866992
14457,0.321881503,-0.49230398
14458,0.556500077,-0.254534771
14459,0.181297362,-0.741608515
14460,0.05231126,-1.281404817
14461,0.034103844,-1.467196663
14462,0.004149518,-2.38200235
14463,0.066758879,-1.175490968
14464,0.189269751,-0.722918789
14465,8.70E-05,-4.060385922
14466,0.002683136,-2.57135729
14467,0.00559443,-2.252244118
14468,0.005740466,-2.241052846
14469,0.01,-2
14470,0.098214358,-1.007825017
14471,0.105325587,-0.977466111
14472,0.003013833,-2.520880822
14473,0.000760981,-3.118626254
14474,0.012338499,-1.908737684
14475,0.134648681,-0.870797898
14476,0.0081607,-2.088272582
14477,0.329413682,-0.482258366
14478,0.17499885,-0.756964806
14479,0.008715685,-2.059698498
14480,0.048818387,-1.311416573
14481,0.156307161,-0.806021125
14482,0.050286833,-1.298545713
14483,0.054804668,-1.26118245
14484,0.030303035,-1.518513874
14485,0.012301879,-1.910028549
14486,1.183069825,0.073010378
14487,0.010724057,-1.969640906
14488,0.004029133,-2.394788358
14489,0.314129025,-0.502891934
14490,0.97897017,-0.009230541
14491,0.044262875,-1.353960382
14492,0.044128634,-1.355279516
14493,0.143910497,-0.841907526
14494,0.014163096,-1.848841788
14495,0.18898797,-0.723565839
14496,0.112427294,-0.949128241
14497,0.125718981,-0.900599148
14498,1.097988725,0.04059788
14499,0.019384822,-1.712538185
14500,0.007043176,-2.152231439
14501,0.012703096,-1.896090403
14502,0.355410218,-0.44927009
14503,0.032805596,-1.484052074
14504,0.405114084,-0.392422658
14505,0.040935248,-1.387902573
14506,0.725390315,-0.139428247
14507,0.095116958,-1.021742048
14508,0.007220365,-2.141440869
14509,0.020171739,-1.695256656
14510,0.345840633,-0.461123983
14511,0.057464316,-1.240601755
14512,0.05916084,-1.22796567
14513,1.032383204,0.01384093
14514,0.079901554,-1.097444776
14515,0.434271216,-0.362238955
14516,0.026275249,-1.580453156
14517,0.223834157,-0.65007364
14518,0.069214672,-1.159801836
14519,0.003860522,-2.413353935
14520,0.189120293,-0.723261869
14521,0.179483473,-0.745975535
14522,0.001533167,-2.814410578
14523,0.221240491,-0.655135387
14524,0.061254073,-1.212865029
14525,0.002601455,-2.58478361
14526,0.031031488,-1.508197406
14527,0.001818433,-2.740302683
14528,0.013685212,-1.863748485
14529,0.001830451,-2.73744182
14530,0.024583375,-1.609358493
14531,0.002229468,-2.651798673
14532,0.01,-2
14533,0.426653326,-0.369924865
14534,0.12573728,-0.90053594
14535,0.039630834,-1.401966788
14536,0.006786867,-2.168330659
14537,0.036807217,-1.434067022
14538,0.012598098,-1.899695009
14539,0.023843924,-1.622622279
14540,0.05128495,-1.290010062
14541,0.030546797,-1.515034315
14542,1.086710095,0.036113702
14543,0.048380863,-1.31532639
14544,0.379688531,-0.420572521
14545,0.00100181,-2.999214757
14546,0.582259059,-0.234883746
14547,0.026723132,-1.573112651
14548,0.044451494,-1.35211364
14549,0.480376452,-0.31841829
14550,0.186835989,-0.728539464
14551,0.025692401,-1.590195301
14552,0.011945969,-1.922778601
14553,0.003576432,-2.446550013
14554,0.021317173,-1.671270394
14555,0.101195656,-0.994838131
14556,0.568032146,-0.245627086
14557,0.036047317,-1.443127053
14558,0.643270075,-0.191606651
14559,0.560637593,-0.251317784
14560,0.09850543,-1.006539829
14561,0.038697395,-1.412318264
14562,0.117634572,-0.929465023
14563,0.010780782,-1.967349718
14564,0.019273506,-1.715039266
14565,0.01,-2
14566,0.324245572,-0.489125946
14567,0.018828006,-1.725195661
14568,0.13865526,-0.85806365
14569,0.045902565,-1.338163045
14570,0.098788418,-1.00529397
14571,0.072272576,-1.141026463
14572,0.066144593,-1.179505651
14573,0.267149925,-0.573244943
14574,0.034708641,-1.459562385
14575,0.008008394,-2.096454547
14576,0.09219116,-1.035310722
14577,0.004136222,-2.383396165
14578,0.208970696,-0.679914611
14579,0.010924412,-1.961601932
14580,0.01,-2
14581,0.064096697,-1.193164352
14582,0.218587115,-0.660375441
14583,0.01155199,-1.937343189
14584,0.001778332,-2.749987229
14585,0.018739795,-1.727235157
14586,0.074278146,-1.129138945
14587,0.068452403,-1.164611302
14588,0.017556265,-1.755567872
14589,0.012925062,-1.888567354
14590,0.01,-2
14591,0.143656313,-0.842675283
14592,0.200444773,-0.698005265
14593,0.659410715,-0.180844
14594,0.031024553,-1.508294469
14595,0.085452147,-1.068277022
14596,0.110045366,-0.958428241
14597,0.088402279,-1.05353654
14598,0.037281532,-1.428506251
14599,8.55E-05,-4.068189304
14600,0.0041253,-2.384544478
14601,0.031062573,-1.507762571
14602,0.125549197,-0.90118606
14603,0.057509225,-1.240262486
14604,0.01,-2
14605,0.017985238,-1.745083816
14606,0.069173954,-1.160057397
14607,0.001872097,-2.727671566
14608,0.337509394,-0.471714135
14609,0.025605723,-1.591662953
14610,0.135748342,-0.867265467
14611,0.346841753,-0.459868628
14612,0.110300347,-0.95742312
14613,0.033218507,-1.478619894
14614,0.354225904,-0.450719683
14615,0.205062285,-0.688114207
14616,0.099139877,-1.003751626
14617,0.012992372,-1.88631156
14618,0.008462994,-2.072475949
14619,0.144374833,-0.840508507
14620,0.024172701,-1.616674821
14621,0.01,-2
14622,0.180121854,-0.744433592
14623,0.339181244,-0.469568171
14624,0.050617799,-1.295696742
14625,0.620485365,-0.207268457
14626,0.169810325,-0.770035907
14627,0.301386833,-0.520875725
14628,0.130240634,-0.885253498
14629,0.791785061,-0.101392696
14630,0.133821368,-0.873474534
14631,0.521779776,-0.282512758
14632,0.089045681,-1.05038714
14633,0.58123064,-0.235651499
14634,1.544907331,0.188902434
14635,0.10501042,-0.978767604
14636,0.00921662,-2.035428334
14637,0.145922825,-0.835876772
14638,0.000436926,-3.359592315
14639,0.190828845,-0.719355978
14640,0.011327597,-1.945862198
14641,0.009106294,-2.04065832
14642,0.316162646,-0.500089443
14643,0.435824066,-0.360688791
14644,0.020446599,-1.68937893
14645,0.012966719,-1.887169885
14646,0.070544854,-1.151534662
14647,0.042121388,-1.375497326
14648,0.036239788,-1.440814352
14649,0.04668346,-1.330836959
14650,0.137414172,-0.861968474
14651,0.096010037,-1.017683364
14652,0.000544162,-3.26427216
14653,0.073877528,-1.131487643
14654,0.022274897,-1.652184305
14655,0.011311803,-1.946468166
14656,0.010614014,-1.974120334
14657,0.046068788,-1.336593217
14658,0.003477362,-2.458750156
14659,0.01106755,-1.955948519
14660,0.507814229,-0.294295135
14661,0.037924469,-1.421080497
14662,0.182398379,-0.738979026
14663,0.009858491,-2.00618956
14664,0.006632339,-2.17833327
14665,0.006276657,-2.202271612
14666,0.025480457,-1.593792793
14667,0.007943941,-2.099963975
14668,0.000873065,-3.05895332
14669,0.0512794,-1.290057069
14670,0.000920587,-3.035935114
14671,0.053639356,-1.270516445
14672,0.066610329,-1.176458422
14673,0.004595908,-2.337628686
14674,0.000424176,-3.372454038
14675,0.393925756,-0.404585623
14676,0.016735282,-1.77636697
14677,0.060376409,-1.219132718
14678,0.101284862,-0.994455461
14679,0.01,-2
14680,0.018810926,-1.725589825
14681,0.309894055,-0.508786755
14682,0.011986961,-1.92129092
14683,0.000960723,-3.017401877
14684,0.139746055,-0.854660443
14685,0.008973036,-2.047060592
14686,0.002466376,-2.607940643
14687,0.033931587,-1.469395829
14688,0.093909375,-1.027291048
14689,0.310764849,-0.50756811
14690,0.417705178,-0.379130141
14691,0.176483899,-0.753294909
14692,0.020824365,-1.681428226
14693,0.088874564,-1.051222519
14694,0.10835842,-0.965137334
14695,0.026018597,-1.584716122
14696,0.40023765,-0.39768206
14697,0.363703102,-0.439252995
14698,0.016213117,-1.790133479
14699,0.028773768,-1.541003264
14700,0.01,-2
14701,0.632005394,-0.199279215
14702,1.081957579,0.034210233
14703,0.039449096,-1.403962947
14704,0.007798582,-2.107984365
14705,0.008440181,-2.073648256
14706,0.26045689,-0.58426415
14707,0.002121937,-2.67326742
14708,0.114936829,-0.93954079
14709,0.015681056,-1.804624686
14710,0.073010437,-1.136615051
14711,0.783297598,-0.106073205
14712,0.26585719,-0.57535159
14713,0.605219543,-0.218087057
14714,0.00245282,-2.610334349
14715,0.027302248,-1.563801586
14716,0.003313173,-2.479755907
14717,0.01,-2
14718,0.000132075,-3.879178801
14719,0.024743412,-1.606540419
14720,0.139882267,-0.854237339
14721,0.113753073,-0.944036863
14722,0.597811222,-0.223435937
14723,0.12457677,-0.904562934
14724,0.093750052,-1.028028482
14725,0.404929489,-0.392620595
14726,0.026776636,-1.572243985
14727,0.168032497,-0.774606718
14728,0.146750376,-0.833420778
14729,0.830916345,-0.080442698
14730,0.01,-2
14731,0.155557275,-0.808109674
14732,0.178185329,-0.749128057
14733,0.089437537,-1.04848017
14734,0.014861233,-1.827945168
14735,0.004614182,-2.335905297
14736,0.010473879,-1.979892445
14737,0.310684919,-0.507679827
14738,0.439737082,-0.35680691
14739,0.175333828,-0.756134286
14740,0.054095481,-1.266839017
14741,0.191961735,-0.716785332
14742,0.619034052,-0.208285461
14743,0.084147356,-1.074959523
14744,0.218899772,-0.659754692
14745,0.233024523,-0.632598373
14746,0.240853831,-0.618246441
14747,0.056717481,-1.246283062
14748,0.062700912,-1.20272614
14749,0.009278983,-2.032499627
14750,0.004342531,-2.362257087
14751,0.507239699,-0.294786764
14752,0.035261404,-1.452700402
14753,0.069964461,-1.155122507
14754,0.052331623,-1.281235799
14755,0.013995598,-1.854008538
14756,0.039861105,-1.399450662
14757,0.000593248,-3.226763847
14758,0.030220456,-1.519698981
14759,0.839236259,-0.076115761
14760,1.056818008,0.024000205
14761,0.704967916,-0.151830648
14762,0.089677006,-1.0473189
14763,0.465237558,-0.332325233
14764,0.00593815,-2.226348871
14765,0.017854679,-1.748247944
14766,0.031074593,-1.507594553
14767,0.161651939,-0.791419081
14768,0.338863254,-0.469975524
14769,0.024834119,-1.604951246
14770,0.280053049,-0.552759694
14771,0.01,-2
14772,0.046940211,-1.328454961
14773,0.026955584,-1.569351254
14774,0.116107613,-0.935139304
14775,0.020693243,-1.684171452
14776,0.197079346,-0.705358889
14777,0.044166386,-1.354908135
14778,0.026643276,-1.574412373
14779,0.001944914,-2.711099521
14780,0.052320082,-1.281331586
14781,0.004266327,-2.369945835
14782,0.052561704,-1.279330563
14783,0.000658653,-3.181343455
14784,0.02305465,-1.637241466
14785,0.099131458,-1.003788508
14786,0.432873726,-0.363638774
14787,0.002447825,-2.611219565
14788,0.04775212,-1.321007346
14789,0.214340076,-0.66889662
14790,0.002273477,-2.643309496
14791,0.000642213,-3.192321196
14792,0.008725138,-2.059227676
14793,0.748552799,-0.125777561
14794,0.071180083,-1.147641511
14795,0.034561019,-1.461413456
14796,0.081840381,-1.087032357
14797,0.69390136,-0.158702261
14798,0.021626716,-1.665009413
14799,0.291564465,-0.535265408
14800,0.01,-2
14801,0.119014315,-0.924400798
14802,0.164809391,-0.783018046
14803,0.002591111,-2.586513943
14804,0.117267601,-0.930821959
14805,0.01,-2
14806,1.40307045,0.147079478
14807,0.314185083,-0.502814439
14808,0.144240677,-0.840912247
14809,0.045762394,-1.339491268
14810,0.177917764,-0.749780689
14811,0.001711096,-2.766725645
14812,0.062769324,-1.202252551
14813,0.065597817,-1.183110611
14814,0.634831667,-0.197341418
14815,0.479011834,-0.319653757
14816,0.162936255,-0.787982269
14817,0.008730575,-2.058957177
14818,0.001688604,-2.772472273
14819,0.020975547,-1.678286707
14820,0.366798013,-0.435573025
14821,0.609459937,-0.215054838
14822,0.001274369,-2.894704657
14823,0.164203137,-0.78461855
14824,0.009041085,-2.043779452
14825,0.411366791,-0.385770772
14826,0.353556037,-0.451541743
14827,0.035623606,-1.448262118
14828,0.284544557,-0.545849717
14829,0.01393012,-1.856045156
14830,0.008356368,-2.077982434
14831,0.007500582,-2.124905042
14832,0.077671118,-1.109740443
14833,0.23496826,-0.628990799
14834,0.09514904,-1.021595588
14835,0.009116807,-2.040157238
14836,0.057660364,-1.239122623
14837,0.449987531,-0.34679952
14838,0.033560358,-1.474173415
14839,0.04398901,-1.35665581
14840,0.104716733,-0.979983915
14841,0.003690577,-2.432905771
14842,0.032008819,-1.494730345
14843,0.235902175,-0.627268054
14844,0.187184528,-0.727730052
14845,0.08073201,-1.092954233
14846,0.511721492,-0.290966343
14847,0.003016091,-2.520555533
14848,0.680346966,-0.167269548
14849,0.000294642,-3.530705433
14850,0.057704251,-1.23879219
14851,0.590140224,-0.229044783
14852,0.027491309,-1.560804585
14853,0.046950333,-1.328361325
14854,0.270727545,-0.567467555
14855,0.106625229,-0.972140023
14856,0.001874834,-2.727037164
14857,0.348154277,-0.458228266
14858,0.00340228,-2.468229928
14859,0.368261814,-0.433843312
14860,0.027200861,-1.56541735
14861,0.14136447,-0.84965973
14862,1.022661209,0.009731783
14863,0.647364318,-0.188851242
14864,0.010506909,-1.978525015
14865,0.032629076,-1.486395219
14866,0.070658825,-1.150833587
14867,0.309125036,-0.50986582
14868,0.400318503,-0.397594336
14869,0.074972726,-1.125096696
14870,0.248533547,-0.604614982
14871,0.000338616,-3.470292195
14872,0.000734298,-3.134127675
14873,0.027808223,-1.555826764
14874,0.01,-2
14875,0.000114554,-3.940991393
14876,0.013564558,-1.867594361
14877,0.01,-2
14878,1.029666424,0.012696551
14879,0.87220192,-0.059382962
14880,0.01,-2
14881,0.01,-2
14882,0.025743753,-1.589328145
14883,0.337051839,-0.472303299
14884,0.278837234,-0.554649234
14885,0.343738735,-0.463771526
14886,0.11874187,-0.925396116
14887,0.208428875,-0.681042116
14888,0.072252057,-1.141149781
14889,0.569800198,-0.244277404
14890,0.744032502,-0.128408092
14891,0.141404837,-0.849535733
14892,0.003140757,-2.502965619
14893,0.184793517,-0.733313269
14894,0.1739797,-0.759501423
14895,0.173184305,-0.761491468
14896,0.04422079,-1.3543735
14897,0.428559095,-0.367989284
14898,0.168104246,-0.774421316
14899,0.019695781,-1.70562679
14900,0.009725451,-2.012090271
14901,0.018114256,-1.741979505
14902,0.034012131,-1.468366152
14903,0.144577667,-0.839898787
14904,0.001092671,-2.96151051
14905,0.040388819,-1.393738848
14906,0.015937677,-1.797574988
14907,0.66515857,-0.177074809
14908,0.013760465,-1.861366884
14909,0.047119111,-1.326802914
14910,0.07575579,-1.120584169
14911,0.707982838,-0.14997727
14912,2.005928993,0.302315556
14913,0.01,-2
14914,0.401986659,-0.39578836
14915,0.087290674,-1.059032151
14916,0.045661263,-1.340452078
14917,0.015148711,-1.819624308
14918,1.090980768,0.037817095
14919,0.160780087,-0.79376774
14920,0.00566591,-2.246730331
14921,0.058190465,-1.235148173
14922,0.000405944,-3.391533395
14923,0.001850442,-2.732724625
14924,0.093415797,-1.029579678
14925,0.265309393,-0.576247373
14926,0.055534214,-1.255439372
14927,0.02477609,-1.605967231
14928,0.391530991,-0.407233857
14929,0.066753857,-1.175523637
14930,0.117469549,-0.930074698
14931,0.47557795,-0.322778289
14932,0.074265532,-1.129212702
14933,0.347750366,-0.458732405
14934,0.012003098,-1.92070666
14935,0.185648948,-0.731307508
14936,0.01041277,-1.982433711
14937,0.685873091,-0.163756235
14938,0.095269889,-1.021044342
14939,0.134850904,-0.870146137
14940,0.107856944,-0.967151888
14941,0.000348031,-3.458382619
14942,0.164690912,-0.783330366
14943,0.01,-2
14944,0.216383621,-0.664775616
14945,0.000107998,-3.966585168
14946,0.018967094,-1.721999206
14947,0.082291178,-1.084646719
14948,0.122745283,-0.910995189
14949,0.100884251,-0.996176625
14950,0.183357283,-0.736701834
14951,0.074424334,-1.128285044
14952,0.011952095,-1.922555973
14953,1.846309662,0.266304542
14954,0.035285685,-1.452401445
14955,0.571701944,-0.242830331
14956,0.127346382,-0.895013391
14957,0.355326802,-0.449372033
14958,0.024976442,-1.602469435
14959,0.000417265,-3.379588413
14960,0.000155556,-3.808113149
14961,0.152141005,-0.81775372
14962,0.930413365,-0.03132406
14963,0.053665567,-1.270304276
14964,0.039497457,-1.40343086
14965,5.63E-05,-4.249760116
14966,0.050567936,-1.296124771
14967,0.512539446,-0.290272705
14968,0.008928968,-2.049198751
14969,0.206943914,-0.684147341
14970,0.381630659,-0.418356743
14971,0.162763149,-0.788443918
14972,0.364344269,-0.438488057
14973,0.108715735,-0.963707592
14974,0.114176527,-0.942423173
14975,0.006205813,-2.207201313
14976,0.000436568,-3.35994779
14977,0.166448742,-0.778719482
14978,0.007803432,-2.107714366
14979,0.040607356,-1.391395292
14980,0.123931505,-0.906818277
14981,0.133764431,-0.873659354
14982,0.237527356,-0.624286366
14983,0.381946653,-0.417997291
14984,0.020629369,-1.685514062
14985,0.031455297,-1.50230621
14986,0.134549901,-0.871116618
14987,0.004027708,-2.394941976
14988,0.003010149,-2.521412057
14989,0.151332244,-0.820068527
14990,0.443800956,-0.352811767
14991,0.030749926,-1.51215592
14992,0.26323691,-0.579653216
14993,1.429844499,0.155288809
14994,0.135764375,-0.867214174
14995,0.01,-2
14996,0.025314029,-1.596638721
14997,0.03361465,-1.473471402
14998,0.003325529,-2.478139209
14999,0.073857822,-1.131603506

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_0_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.004474503,-2.349255198
1,0.004482585,-2.348471421
2,0.004476419,-2.349069297
3,0.004475221,-2.349185509
4,0.004474503,-2.349255198
5,0.004470491,-2.349644744
6,0.004477377,-2.348976376
7,0.004474503,-2.349255198
8,0.004477377,-2.348976376
9,0.004477377,-2.348976376

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_0_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.004474503,-2.349255198
1,0.004482585,-2.348471421
2,0.004476419,-2.349069297
3,0.004475221,-2.349185509
4,0.004474503,-2.349255198
5,0.004470491,-2.349644744
6,0.004477377,-2.348976376
7,0.004474503,-2.349255198
8,0.004477377,-2.348976376
9,0.004477377,-2.348976376

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_1_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.07419093,-1.129649188
1,0.127273232,-0.895262928
2,0.004778988,-2.320664085
3,0.050585501,-1.295973945
4,0.052925725,-1.276333188
5,0.002752803,-2.560224825
6,0.237826899,-0.623739027
7,0.00070821,-3.149837951
8,0.032911263,-1.482655446
9,0.320991874,-0.493505962
10,0.010980892,-1.95936238
11,0.078782991,-1.103567538
12,0.022391822,-1.649910563
13,0.215065718,-0.667428812
14,9.87E-05,-4.005680981
15,0.002081135,-2.681699833
16,0.014051082,-1.852290244
17,0.000506988,-3.295002495
18,0.015927,-1.797866021
19,3.02E-05,-4.520575927
20,0.000954649,-3.020156276
21,0.024108468,-1.617830393
22,0.020157019,-1.695573702
23,0.003500764,-2.455837163
24,0.055900984,-1.252580551
25,0.008529187,-2.069092355
26,0.001343539,-2.871749577
27,0.021373767,-1.670118921
28,0.006936044,-2.158888192
29,0.016969599,-1.770328425
30,0.026601952,-1.575086502
31,0.045123111,-1.345600961
32,0.275474757,-0.559918191
33,0.008037485,-2.094879815
34,0.006806995,-2.167044552
35,8.13E-05,-4.089923172
36,0.001381515,-2.859644267
37,0.033403456,-1.476208595
38,0.861099541,-0.064946642
39,0.444074571,-0.352544095
40,0.109500714,-0.96058305
41,0.001820813,-2.739734671
42,0.032754835,-1.484724587
43,0.002690388,-2.570185025
44,0.160349116,-0.794933431
45,0.058143225,-1.235500886
46,0.008183519,-2.087059886
47,0.008788123,-2.056103883
48,0.019971708,-1.699584796
49,0.02953204,-1.529706559
50,0.000425248,-3.371357394
51,0.006904908,-2.160842133
52,0.008290046,-2.081443065
53,0.113507383,-0.944975891
54,0.005963864,-2.224472249
55,0.020474747,-1.68878146
56,0.046732608,-1.33037998
57,0.378019392,-0.42248592
58,0.001874596,-2.727092288
59,0.316013247,-0.500294712
60,0.03412205,-1.466964887
61,0.020474747,-1.68878146
62,0.045123111,-1.345600961
63,0.017676555,-1.75260238
64,0.000169978,-3.769607293
65,0.024496136,-1.610902411
66,0.467581958,-0.330142255
67,0.001147089,-2.94040295
68,0.006231995,-2.205372883
69,0.771804929,-0.112492452
70,0.008958977,-2.047741592
71,0.009175633,-2.037363962
72,0.000139704,-3.854792642
73,0.00156447,-2.805632663
74,0.091738716,-1.037447344
75,0.12300431,-0.910079671
76,0.024108468,-1.617830393
77,0.013298621,-1.876193378
78,0.034827348,-1.458079596
79,0.045123111,-1.345600961
80,0.058854833,-1.230217866
81,0.096340075,-1.016193019
82,0.05463447,-1.262533262
83,0.000163899,-3.785422791
84,0.09566506,-1.019246652
85,0.0023999,-2.619806771
86,0.001117439,-2.951776036
87,0.017576881,-1.755058194
88,0.001089099,-2.962932695
89,0.091738716,-1.037447344
90,0.00033087,-3.480342289
91,0.082201697,-1.085119217
92,0.056251846,-1.249863219
93,0.024363751,-1.613255855
94,0.005219879,-2.282339556
95,0.108396821,-0.964983455
96,0.093512863,-1.029128647
97,5.61E-05,-4.250681178
98,0.021373767,-1.670118921
99,0.000677952,-3.168801191
100,0.00869654,-2.060653488
101,0.016053,-1.794443782
102,0.118013479,-0.928068387
103,0.082201697,-1.085119217
104,0.021235365,-1.672940261
105,6.46E-05,-4.18970465
106,0.250770181,-0.600724106
107,0.001820813,-2.739734671
108,0.378019392,-0.42248592
109,0.004796665,-2.319060597
110,0.087734655,-1.05682883
111,0.016053,-1.794443782
112,0.188951641,-0.723649331
113,0.011152078,-1.952644186
114,0.096967787,-1.013372518
115,0.00923351,-2.03463317
116,0.014650856,-1.834136996
117,1.292693853,0.111495684
118,0.861099541,-0.064946642
119,0.117072187,-0.931546267
120,1.199888945,0.079141052
121,0.008639695,-2.063501583
122,0.005888851,-2.229969442
123,0.115172394,-0.938651607
124,0.004778988,-2.320664085
125,0.172743008,-0.762599523
126,0.333485305,-0.476923298
127,0.057914313,-1.237214092
128,0.002365412,-2.626093212
129,0.004698664,-2.328025572
130,0.001820813,-2.739734671
131,0.118013479,-0.928068387
132,0.002333896,-2.631918587
133,0.006399259,-2.193870314
134,1.42E-05,-4.84814603
135,0.022417234,-1.64941797
136,7.86E-05,-4.104821541
137,0.008308135,-2.080496457
138,0.261322081,-0.582823892
139,0.008234715,-2.084351422
140,0.024108468,-1.617830393
141,0.003227622,-2.4911173
142,0.004778988,-2.320664085
143,0.007094549,-2.149075206
144,0.036488429,-1.437844838
145,0.082201697,-1.085119217
146,0.050585501,-1.295973945
147,0.001690151,-2.772074569
148,0.015020131,-1.823326276
149,7.59E-05,-4.119566947
150,0.011320997,-1.946115324
151,0.024320588,-1.614025938
152,0.574579477,-0.24064989
153,0.019971708,-1.699584796
154,0.12300431,-0.910079671
155,0.008183519,-2.087059886
156,0.462474197,-0.334912493
157,0.089136407,-1.049944877
158,0.002081135,-2.681699833
159,0.297072023,-0.527138246
160,0.012936948,-1.888168172
161,3.02E-05,-4.520575927
162,0.006487618,-2.187914748
163,0.03412205,-1.466964887
164,0.000977753,-3.009770704
165,9.12E-05,-4.040048251
166,0.010086046,-1.996279073
167,0.003079318,-2.511545528
168,1.154266357,0.062306038
169,0.012766537,-1.893926883
170,0.316013247,-0.500294712
171,0.108396821,-0.964983455
172,0.009330477,-2.03009617
173,7.57E-05,-4.120932622
174,0.041946735,-1.377301835
175,0.052104089,-1.28312819
176,0.275474757,-0.559918191
177,0.000677952,-3.168801191
178,0.041946735,-1.377301835
179,0.004210061,-2.375711571
180,0.160349116,-0.794933431
181,0.087734655,-1.05682883
182,0.006904908,-2.160842133
183,0.861099541,-0.064946642
184,0.001956931,-2.708424469
185,0.037172191,-1.429781842
186,0.049969483,-1.301295142
187,0.160926253,-0.793373102
188,0.00923351,-2.03463317
189,8.19E-05,-4.086750951
190,0.034425814,-1.463115786
191,0.003500764,-2.455837163
192,0.000704755,-3.151961609
193,0.539828897,-0.267743872
194,0.002690388,-2.570185025
195,0.302273989,-0.519599223
196,0.015949644,-1.797249002
197,0.237826899,-0.623739027
198,5.64E-05,-4.248841005
199,0.002554965,-2.592615089
200,0.000677952,-3.168801191
201,0.264902085,-0.576914623
202,0.091263324,-1.039703717
203,0.106702164,-0.971826773
204,0.00076384,-3.116997744
205,0.250770181,-0.600724106
206,0.791261554,-0.101679935
207,0.07793878,-1.108246396
208,0.015020131,-1.823326276
209,0.059178591,-1.227835381
210,0.052925725,-1.276333188
211,0.064638145,-1.189511114
212,0.003037841,-2.517435019
213,0.791261554,-0.101679935
214,0.028863646,-1.539648809
215,0.00033087,-3.480342289
216,0.005963864,-2.224472249
217,0.008622204,-2.064381708
218,0.034425814,-1.463115786
219,0.059088025,-1.228500524
220,0.004797614,-2.318974681
221,0.003992564,-2.398748159
222,0.005530652,-2.257223694
223,0.033586524,-1.473834935
224,0.23105514,-0.636284365
225,0.004698664,-2.328025572
226,0.017985238,-1.745083816
227,6.56E-06,-5.183328627
228,0.058854833,-1.230217866
229,0.387674987,-0.411532219
230,0.005455368,-2.263175932
231,0.096967787,-1.013372518
232,0.013298621,-1.876193378
233,0.048036888,-1.318425133
234,0.03412205,-1.466964887
235,0.003359985,-2.473662682
236,0.10752105,-0.968506504
237,0.083831802,-1.076591198
238,0.026258877,-1.580723859
239,0.051722564,-1.286319956
240,0.404051483,-0.393563295
241,0.012377944,-1.907351492
242,0.115172394,-0.938651607
243,0.495900899,-0.304605104
244,0.019259123,-1.71536349
245,0.083831802,-1.076591198
246,0.125710577,-0.900628181
247,0.036488429,-1.437844838
248,0.017328646,-1.761235369
249,0.147390753,-0.831529762
250,0.000375081,-3.425874599
251,0.011320997,-1.946115324
252,0.125795096,-0.900336289
253,0.205134541,-0.687961206
254,0.168759197,-0.77273255
255,1.154266357,0.062306038
256,0.001956931,-2.708424469
257,0.559785664,-0.251978228
258,0.013080621,-1.883371633
259,0.013080621,-1.883371633
260,0.008183519,-2.087059886
261,0.051722564,-1.286319956
262,0.008958977,-2.047741592
263,0.065944292,-1.180822792
264,0.004634354,-2.334010814
265,0.22717917,-0.643631492
266,0.036004771,-1.443639952
267,0.050585501,-1.295973945
268,0.320991874,-0.493505962
269,0.001374254,-2.8619331
270,0.004796665,-2.319060597
271,0.053289499,-1.273358362
272,0.024320588,-1.614025938
273,0.000390096,-3.408828616
274,0.030175811,-1.520341054
275,0.044193875,-1.354637917
276,0.000815178,-3.088747345
277,0.009330477,-2.03009617
278,0.135879055,-0.866847483
279,0.001089099,-2.962932695
280,0.318410456,-0.497012679
281,4.66E-05,-4.331523278
282,0.106926821,-0.970913344
283,0.014320343,-1.844046586
284,0.009405233,-2.026630443
285,0.009734069,-2.01170558
286,7.86E-05,-4.104821541
287,0.128649294,-0.890592591
288,0.147390753,-0.831529762
289,0.09260907,-1.033346476
290,0.009330477,-2.03009617
291,0.009718485,-2.012401423
292,0.060160916,-1.220685558
293,0.00623543,-2.205133558
294,0.001561614,-2.806426342
295,0.001864125,-2.72952491
296,0.00623081,-2.205455478
297,0.083275311,-1.079483738
298,0.055900984,-1.252580551
299,0.033586524,-1.473834935
300,0.000425248,-3.371357394
301,3.02E-05,-4.520575927
302,0.262071401,-0.58158037
303,0.009975697,-2.001056754
304,0.058854833,-1.230217866
305,0.011320997,-1.946115324
306,0.001956931,-2.708424469
307,0.058423251,-1.233414281
308,0.033403456,-1.476208595
309,0.064638145,-1.189511114
310,0.297072023,-0.527138246
311,0.067376457,-1.171491829
312,0.002554965,-2.592615089
313,0.005219879,-2.282339556
314,0.318410456,-0.497012679
315,0.001723472,-2.763595673
316,0.009977586,-2.000974536
317,0.00623543,-2.205133558
318,0.006882058,-2.162281643
319,0.022417234,-1.64941797
320,0.116739281,-0.932782988
321,0.024276143,-1.614820314
322,0.897326946,-0.04704929
323,0.271390796,-0.566404886
324,0.013365083,-1.874028328
325,0.010418668,-1.982187785
326,0.006023587,-2.220144832
327,0.005693765,-2.244600434
328,0.004634354,-2.334010814
329,0.000496383,-3.304182693
330,0.021356031,-1.670479451
331,0.021401305,-1.669559749
332,0.707686543,-0.150159062
333,0.000411545,-3.385582687
334,0.000425248,-3.371357394
335,0.022581229,-1.646252425
336,0.008788123,-2.056103883
337,0.275474757,-0.559918191
338,0.205735013,-0.686691792
339,0.003355945,-2.474185136
340,0.044193875,-1.354637917
341,0.018154293,-1.741020652
342,1.626395702,0.211226218
343,0.000542136,-3.265891686
344,0.006806995,-2.167044552
345,0.495900899,-0.304605104
346,0.06010288,-1.221104717
347,0.006882058,-2.162281643
348,0.000573232,-3.241669299
349,0.06010288,-1.221104717
350,0.014320343,-1.844046586
351,0.002468992,-2.607480231
352,0.000335518,-3.474284353
353,0.467581958,-0.330142255
354,3.29E-05,-4.482787973
355,0.022581229,-1.646252425
356,0.183437169,-0.736512662
357,3.02E-05,-4.520575927
358,0.00801679,-2.095999478
359,0.000542136,-3.265891686
360,0.015020131,-1.823326276
361,0.006796221,-2.167732521
362,0.014051082,-1.852290244
363,0.000573232,-3.241669299
364,0.09153749,-1.038400998
365,0.011320997,-1.946115324
366,0.147390753,-0.831529762
367,0.003500764,-2.455837163
368,0.105589598,-0.976378862
369,0.00623081,-2.205455478
370,0.006963153,-2.157194039
371,0.021389987,-1.669789473
372,0.10752105,-0.968506504
373,0.015949644,-1.797249002
374,0.001496863,-2.824817922
375,0.000520094,-3.283918102
376,0.003992564,-2.398748159
377,0.00923351,-2.03463317
378,0.278921306,-0.55451831
379,0.032577846,-1.487077631
380,0.001874596,-2.727092288
381,0.129797757,-0.886732813
382,7.57E-05,-4.120932622
383,0.008183519,-2.087059886
384,0.003227622,-2.4911173
385,0.010986315,-1.95914795
386,0.008382967,-2.076602257
387,0.025454424,-1.594236721
388,0.038550358,-1.413971582
389,0.015927,-1.797866021
390,0.495900899,-0.304605104
391,0.08455845,-1.072842988
392,0.000185592,-3.731441604
393,0.183437169,-0.736512662
394,0.009490965,-2.022689631
395,0.015256846,-1.816535228
396,0.023106255,-1.636270445
397,0.032754835,-1.484724587
398,0.054667655,-1.262269552
399,0.23105514,-0.636284365
400,0.08455845,-1.072842988
401,0.041791487,-1.378912171
402,0.024108468,-1.617830393
403,0.004778988,-2.320664085
404,6.56E-06,-5.183328627
405,0.003430674,-2.464620568
406,5.64E-05,-4.248841005
407,0.009977586,-2.000974536
408,0.008308135,-2.080496457
409,7.95E-05,-4.099581314
410,0.018283524,-1.737940103
411,0.045123111,-1.345600961
412,0.271390796,-0.566404886
413,0.107301347,-0.969394826
414,0.00043347,-3.363040744
415,0.007106622,-2.148336771
416,0.000895695,-3.047839876
417,0.085626587,-1.067391365
418,0.105589598,-0.976378862
419,0.03099774,-1.508669967
420,0.006806995,-2.167044552
421,0.067355618,-1.171626176
422,0.033586524,-1.473834935
423,0.022391822,-1.649910563
424,0.771804929,-0.112492452
425,0.03396051,-1.469025796
426,0.118013479,-0.928068387
427,0.017576881,-1.755058194
428,0.005075428,-2.294527354
429,0.004796665,-2.319060597
430,7.57E-05,-4.120932622
431,0.095878124,-1.018280471
432,0.09153749,-1.038400998
433,0.000277838,-3.556207946
434,0.032281138,-1.491051164
435,0.274540842,-0.561393039
436,0.285722077,-0.544056202
437,0.008639695,-2.063501583
438,0.495900899,-0.304605104
439,0.014388734,-1.841977402
440,0.005883992,-2.230327913
441,0.001883877,-2.724947462
442,0.001117439,-2.951776036
443,0.001561614,-2.806426342
444,2.73E-05,-4.56386035
445,0.574579477,-0.24064989
446,0.050585501,-1.295973945
447,0.250770181,-0.600724106
448,0.08864177,-1.05236158
449,0.024320588,-1.614025938
450,0.000573232,-3.241669299
451,0.003079318,-2.511545528
452,9.12E-05,-4.040048251
453,0.101668291,-0.992814478
454,0.001461748,-2.835127412
455,0.003946731,-2.403762436
456,0.593436658,-0.22662563
457,0.008958977,-2.047741592
458,0.024079142,-1.61835899
459,0.082201697,-1.085119217
460,0.003079318,-2.511545528

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_1_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.001426513,-2.845724173
1,0.128415406,-0.891382872
2,0.053086374,-1.275016938
3,0.004482697,-2.348460593
4,0.01,-2
5,0.002462095,-2.608695132
6,0.000886286,-3.052426183
7,0.000476247,-3.322167835
8,0.000416907,-3.379960614
9,0.003108552,-2.507441804
10,0.016452013,-1.783780967
11,0.001282227,-2.892035006
12,0.269403458,-0.569596835
13,0.174404547,-0.758442197
14,0.026603926,-1.575054269
15,0.367888153,-0.434284198
16,0.012079774,-1.917941176
17,0.000177487,-3.750833728
18,0.003910515,-2.407766045
19,0.000230405,-3.637508074
20,0.00679847,-2.167588789
21,0.003397647,-2.468821796
22,0.027307816,-1.563713034
23,0.087702878,-1.056986156
24,0.048428338,-1.314900435
25,0.017302871,-1.761881836
26,0.504270315,-0.297336597
27,1.170756578,0.068466607
28,0.021034263,-1.677072699
29,0.012496386,-1.903215578
30,0.00934583,-2.029382104
31,0.057197873,-1.242620124
32,0.053802039,-1.269201261
33,0.014767033,-1.830706753
34,0.038525008,-1.414257266
35,1.507007003,0.17811527
36,0.01,-2
37,0.383582503,-0.416141212
38,0.007410419,-2.130157225
39,0.01,-2
40,0.476871848,-0.321598315
41,0.00261608,-2.582348981
42,0.17839399,-0.748619781
43,0.006827005,-2.165769797
44,0.179773629,-0.745274015
45,0.000965963,-3.015039508
46,0.1848405,-0.733202865
47,0.011302492,-1.946825805
48,0.012340501,-1.90866721
49,0.014139473,-1.849566792
50,0.065022931,-1.186933461
51,0.010850006,-1.96457003
52,0.049403008,-1.306246607
53,0.116857752,-0.932342472
54,0.004940326,-2.306244363
55,0.021056674,-1.676610218
56,0.02087515,-1.680370388
57,0.01406695,-1.851800043
58,0.000958936,-3.018210167
59,0.019392187,-1.712373215
60,0.170250922,-0.768910526
61,0.014304713,-1.844520841
62,0.002287155,-2.640704487
63,0.001297585,-2.886864077
64,0.129441723,-0.887925714
65,0.001545784,-2.810851305
66,0.47604841,-0.322348881
67,0.005645877,-2.248268571
68,0.020857755,-1.680732436
69,0.001224483,-2.912047194
70,0.003460611,-2.460847189
71,0.28685841,-0.542332414
72,0.002244455,-2.648889044
73,0.087692179,-1.057039139
74,0.000783613,-3.105898266
75,0.000228975,-3.640212269
76,0.122716077,-0.911098538
77,0.001190788,-2.924165722
78,0.0037211,-2.429328626
79,0.198238924,-0.702811068
80,0.015139435,-1.81989032
81,0.010498062,-1.978890876
82,0.028603371,-1.543582777
83,0.001054208,-2.977073729
84,0.000675569,-3.170330139
85,0.097339682,-1.011710076
86,0.014570029,-1.83653957
87,0.002882495,-2.540231499
88,0.033309948,-1.477426049
89,0.001346516,-2.870788608
90,0.000117772,-3.928958525
91,0.012496386,-1.903215578
92,0.050714687,-1.294866255
93,0.198238924,-0.702811068
94,0.017046716,-1.768359273
95,0.08288531,-1.081522434
96,0.002140732,-2.669437601
97,0.131701037,-0.880410804
98,0.007530043,-2.123202549
99,0.002751852,-2.560374903
100,0.227511078,-0.642997452
101,0.499403,-0.301548853
102,0.01883374,-1.725063437
103,0.122716077,-0.911098538
104,0.002657575,-2.575514535
105,0.207799599,-0.682355296
106,0.102212712,-0.990495088
107,0.223086134,-0.651527423
108,0.017626895,-1.753824191
109,0.005217389,-2.282546804
110,0.399843961,-0.398109459
111,0.232598364,-0.633393344
112,0.103151739,-0.986523448
113,0.053086374,-1.275016938
114,0.041927416,-1.377501904
115,1.920200586,0.283346598
116,0.179773629,-0.745274015
117,0.310950309,-0.507309007
118,0.001783925,-2.748623495
119,0.000818394,-3.087037343
120,0.011379811,-1.943864952
121,0.01,-2
122,0.034050155,-1.467880901
123,0.114440016,-0.941422088
124,0.0080758,-2.092814456
125,0.004079473,-2.389395915
126,0.631206214,-0.199828734
127,0.014570029,-1.83653957
128,0.47604841,-0.322348881
129,0.003195777,-2.495423587
130,0.005601187,-2.251719909
131,0.000704994,-3.151814819
132,0.015696429,-1.804199148
133,1.29234004,0.1113768
134,0.005862541,-2.23191407
135,0.010912385,-1.962080327
136,0.116552144,-0.933479732
137,0.01,-2
138,7.71E-05,-4.112802376
139,0.087089427,-1.060034568
140,0.041656226,-1.38032008
141,0.367888153,-0.434284198
142,0.000382231,-3.417673933
143,0.022219401,-1.653267656
144,0.039439585,-1.404067663
145,0.016671037,-1.778037377
146,0.231642336,-0.635182065
147,0.000802314,-3.095655521
148,0.013979141,-1.854519525
149,0.000635899,-3.196612161
150,0.000322528,-3.491432133
151,0.003195777,-2.495423587
152,0.156313688,-0.806002991
153,0.216801777,-0.663937161
154,0.121816881,-0.914292524
155,0.057220161,-1.242450925
156,0.007521642,-2.12368732
157,0.010266117,-1.988593798
158,0.000189882,-3.72151536
159,0.000637328,-3.195636909
160,0.001317348,-2.880299413
161,0.039439585,-1.404067663
162,0.353416085,-0.451713688
163,0.060165294,-1.22065396
164,0.034653604,-1.460251591
165,0.692446232,-0.159613944
166,0.009736194,-2.011610769
167,0.0037173,-2.429772414
168,0.018529648,-1.732132832
169,0.00488481,-2.311152349
170,0.006920535,-2.159860323
171,0.193226889,-0.713932439
172,0.091845728,-1.036941037
173,0.286399812,-0.543027272
174,0.017591521,-1.754696605
175,0.000439309,-3.357229966
176,0.002090532,-2.679743111
177,0.001127323,-2.947951759
178,0.012591859,-1.899910137
179,0.003194826,-2.495552796
180,0.383582503,-0.416141212
181,0.222357512,-0.652948195
182,0.079642452,-1.098855376
183,0.0324868,-1.488293064
184,0.083305255,-1.079327604
185,0.001033368,-2.985744968
186,0.035962682,-1.444147925
187,0.008457202,-2.072773272
188,0.019748963,-1.704455695
189,0.000222062,-3.653525253
190,9.38E-05,-4.027735546
191,0.134259552,-0.872054807
192,0.001786305,-2.748044503
193,0.01,-2
194,0.089802332,-1.046712384
195,0.002462095,-2.608695132
196,0.036420498,-1.43865412
197,0.010910145,-1.962169477
198,0.075171784,-1.123945145
199,0.142560452,-0.846000936
200,0.001033368,-2.985744968
201,0.855669022,-0.067694191
202,0.026072139,-1.583823338
203,0.034279991,-1.464959302
204,0.005209799,-2.283179038
205,0.009286069,-2.032168079
206,2.244806528,0.351178917
207,1.591031075,0.201678662
208,0.016452013,-1.783780967
209,0.111952156,-0.950967539
210,0.275651306,-0.559639946
211,0.160085261,-0.795648652
212,0.086056978,-1.065213911
213,0.002612156,-2.583000836
214,0.000459923,-3.337315008
215,0.034769207,-1.458805211
216,0.014347371,-1.84322768
217,0.000866991,-3.061985497
218,0.104594551,-0.98049094
219,0.000503652,-3.297869762
220,0.755539,-0.121743113
221,0.013114153,-1.88225974
222,0.083437741,-1.078637464
223,0.006775737,-2.169043472
224,0.002392289,-2.621186315
225,3.79E-05,-4.421271033
226,0.000206568,-3.684936186
227,0.000280937,-3.551391321
228,0.061935905,-1.20805751
229,0.004692732,-2.328574258
230,0.286893755,-0.542278905
231,0.00818151,-2.087166558
232,0.00390624,-2.408241078
233,0.085653618,-1.067254288
234,0.273964971,-0.562304962
235,0.003658271,-2.436724162
236,0.039368533,-1.404850773
237,0.024568953,-1.609613357
238,0.001492697,-2.82602836
239,0.086056978,-1.065213911
240,0.799852431,-0.096990131
241,0.166250393,-0.77923732
242,0.013979141,-1.854519525
243,0.00934583,-2.029382104
244,0.154452026,-0.811206391
245,0.000471123,-3.326865399
246,0.026926458,-1.569820773
247,0.224036172,-0.649681856
248,1.43E-06,-5.844508965
249,0.01,-2
250,2.033014297,0.308140433
251,0.002269552,-2.644059934
252,0.24672249,-0.607791261
253,0.0016842,-2.773606272
254,0.017188277,-1.764767654
255,0.012591859,-1.899910137
256,0.156313688,-0.806002991
257,0.001020149,-2.991336203
258,0.016452013,-1.783780967
259,0.001422585,-2.846921779
260,0.003074445,-2.512233263
261,0.000124685,-3.904185281
262,0.004843052,-2.314880867
263,0.002694193,-2.569571328
264,0.000150192,-3.823351964
265,0.006688706,-2.174657886
266,0.007286403,-2.13748682
267,0.043576643,-1.360746231
268,0.131382465,-0.881462593
269,0.015224911,-1.81744523
270,0.037228815,-1.429120784
271,0.063106366,-1.199926832
272,0.004115446,-2.385583092
273,0.000145544,-3.837005846
274,0.000280937,-3.551391321
275,0.016910996,-1.771830806
276,0.000222062,-3.653525253
277,0.01,-2
278,0.582708478,-0.234548663
279,0.00261608,-2.582348981
280,0.015139435,-1.81989032
281,0.042961884,-1.366916679
282,0.056035463,-1.251537037
283,0.002612156,-2.583000836
284,0.000233146,-3.632371682
285,0.00197906,-2.703540987
286,0.166193962,-0.779384758
287,0.175035268,-0.756874436
288,8.13E-05,-4.089923172
289,0.002667918,-2.573827506
290,0.110627405,-0.956137273
291,0.003194826,-2.495552796
292,0.509761393,-0.292633059
293,0.002423328,-2.615587779
294,0.02693342,-1.569708489
295,0.001653615,-2.78156571
296,0.196140975,-0.707431671
297,0.000196199,-3.707302683
298,0.000177487,-3.750833728
299,0.048707806,-1.312401436
300,0.354737639,-0.450092728
301,0.040015966,-1.397766698
302,1.920200586,0.283346598
303,0.000783613,-3.105898266
304,0.106136926,-0.974133497
305,0.046558984,-1.331996509
306,0.112194389,-0.950028862
307,0.012894701,-1.889588717
308,0.042493798,-1.371674453
309,0.000546544,-3.262374519
310,0.223086134,-0.651527423
311,0.17839399,-0.748619781
312,0.003443623,-2.462984376
313,0.010611891,-1.974207227
314,0.027631516,-1.558595293
315,0.001033368,-2.985744968
316,0.060709216,-1.216745378
317,0.050283432,-1.298575088
318,0.039537333,-1.40299263
319,0.35165444,-0.453883895
320,0.512249947,-0.290518078
321,0.000720837,-3.142162837
322,0.000145544,-3.837005846
323,3.47E-05,-4.459804426
324,0.025784532,-1.588640753
325,0.021034263,-1.677072699
326,0.01,-2
327,0.051148586,-1.291166368
328,0.040962938,-1.3876089
329,0.056395628,-1.248754566
330,0.000965963,-3.015039508
331,0.064030498,-1.193613119
332,0.01132689,-1.945889336
333,0.113172643,-0.946258542
334,0.015095285,-1.821158679
335,0.13200143,-0.879421365
336,0.003694853,-2.432402885
337,0.031285122,-1.504662147
338,1.772654295,0.248624047
339,0.248293445,-0.605034747
340,0.000843646,-3.073839866
341,0.031962521,-1.495358969
342,4.82E-05,-4.317319
343,0.045188744,-1.344969733
344,0.009977822,-2.00096424
345,0.014304713,-1.844520841
346,0.207799599,-0.682355296
347,0.380838335,-0.419259343
348,0.472235799,-0.325841093
349,0.017490666,-1.757193644
350,0.149208814,-0.826205522
351,0.148938298,-0.826993613
352,0.008412284,-2.075086082
353,0.2353414,-0.628301668
354,0.085501179,-1.068027896
355,0.010910145,-1.962169477
356,0.002255636,-2.646731021
357,0.00051926,-3.284615125
358,0.004519724,-2.344888102
359,0.421374619,-0.375331627
360,0.00159125,-2.798261533
361,0.085854389,-1.066237499
362,0.012591859,-1.899910137
363,0.003061016,-2.514134454
364,0.00931914,-2.03062418
365,0.023586413,-1.627338103
366,0.283936352,-0.546779002
367,5.85E-05,-4.232621122
368,0.068916507,-1.161676742
369,0.004924193,-2.30766489
370,0.001041942,-2.98215634
371,0.000143041,-3.844539713
372,0.001835687,-2.736201402
373,0.116552144,-0.933479732
374,0.324433744,-0.488873982
375,0.026345614,-1.57929167
376,0.020975081,-1.678296348
377,0.217312887,-0.662914518
378,0.000478034,-3.320541059
379,0.000495669,-3.304808628
380,0.838340878,-0.076579357
381,0.07511948,-1.124247424
382,0.000996689,-3.001440402
383,0.004360216,-2.360491975
384,0.096594021,-1.015049756
385,0.028838167,-1.540032348
386,0.024874933,-1.604238079
387,0.050848842,-1.293718936
388,0.000802314,-3.095655521
389,0.002134428,-2.670718512
390,0.00144425,-2.840357625
391,0.035105344,-1.454626768
392,0.002287274,-2.640681896
393,0.582708478,-0.234548663
394,0.00805546,-2.09390967
395,0.073707893,-1.132486
396,0.166250393,-0.77923732
397,0.012495091,-1.90326057
398,0.008099095,-2.091563509
399,0.01275359,-1.894367548
400,0.000637328,-3.195636909
401,0.01325886,-1.8774938
402,0.097098477,-1.012787581
403,0.000360662,-3.442899296
404,0.921554208,-0.035479114
405,0.001737753,-2.760012
406,0.022882577,-1.640495067
407,0.012079774,-1.917941176
408,0.011872228,-1.925467763
409,0.013408368,-1.872624064
410,0.007840217,-2.105671912
411,0.224036172,-0.649681856
412,0.005466394,-2.262299059
413,0.017188277,-1.764767654
414,0.296450138,-0.528048343
415,0.028020371,-1.552526123
416,0.033309948,-1.477426049
417,0.017283656,-1.762364394
418,0.131382465,-0.881462593
419,0.004053354,-2.392185487
420,0.01,-2
421,0.243119389,-0.614180405
422,0.01,-2
423,0.003677156,-2.434487994
424,0.064995565,-1.18711628
425,0.076741844,-1.114967767
426,0.801033318,-0.09634942
427,0.000140776,-3.851470573
428,0.302303493,-0.519556835
429,0.073482513,-1.133815997
430,0.000503652,-3.297869762
431,0.12358886,-0.908020674
432,0.05681986,-1.245499842
433,0.004684545,-2.329332576
434,0.029621964,-1.528386146
435,0.021327324,-1.671063629
436,3.86E-05,-4.413153276
437,0.000981922,-3.007923203
438,0.011872228,-1.925467763
439,0.031178361,-1.506146721
440,0.137849122,-0.860595995
441,0.001516979,-2.819020411
442,0.00582438,-2.234750326
443,0.000839477,-3.075991199
444,0.103597224,-0.984651883
445,0.000294284,-3.531232716
446,0.37395224,-0.427183861
447,0.035666745,-1.447736521
448,0.277438581,-0.556833145
449,0.00855649,-2.067704361
450,0.046057858,-1.336696268
451,0.000421912,-3.37477827
452,0.008612749,-2.064858201
453,0.216801777,-0.663937161
454,0.002444139,-2.611874102
455,0.156073749,-0.806670137
456,0.003658271,-2.436724162
457,0.007085671,-2.149619005
458,0.260015607,-0.585000584
459,0.017778445,-1.750106227
460,0.047152091,-1.326499045
461,0.000453012,-3.3438904
462,0.654955804,-0.183788005
463,0.002423328,-2.615587779
464,0.060165294,-1.22065396
465,8.09E-05,-4.091837694
466,0.112194389,-0.950028862
467,0.003283112,-2.483714291
468,0.043576643,-1.360746231

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_2_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.006342994,-2.197705696
1,0.003982946,-2.399795551
2,0.010891985,-1.96289296
3,0.00720486,-2.142374427
4,0.018058764,-1.743311982
5,0.014564743,-1.836697166
6,0.005480147,-2.261207794
7,0.003633684,-2.439652814
8,0.003960861,-2.40221041
9,0.001958954,-2.707975832

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_2_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.006342994,-2.197705696
1,0.003982946,-2.399795551
2,0.010891985,-1.96289296
3,0.00720486,-2.142374427
4,0.018058764,-1.743311982
5,0.014564743,-1.836697166
6,0.005480147,-2.261207794
7,0.003633684,-2.439652814
8,0.003960861,-2.40221041
9,0.001958954,-2.707975832

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_3_test_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.493590683,-0.306633047
1,0.582838774,-0.234451564
2,0.003501596,-2.455734
3,0.441471219,-0.355097604
4,0.349652201,-0.456363734
5,0.066079542,-1.179932976
6,1.577741146,0.198035752
7,0.003930463,-2.405556237
8,0.498396516,-0.302425002
9,5.356784821,0.728904201
10,0.581399083,-0.235525657
11,0.852976799,-0.069062781
12,0.057405449,-1.241046878
13,0.115028635,-0.939194035
14,0.017625256,-1.753864578
15,0.04686673,-1.329135348
16,0.132751957,-0.876959069
17,0.027513228,-1.560458447
18,0.335515946,-0.474286834
19,0.004221813,-2.374500978
20,0.014341026,-1.843419789
21,0.215860114,-0.665827599
22,1.133843422,0.054553085
23,0.073386811,-1.134381986
24,0.692848742,-0.159361567
25,0.125202894,-0.902385632
26,0.126499042,-0.897912764
27,0.081078559,-1.091093978
28,0.028107071,-1.551184405
29,0.103945285,-0.983195205
30,0.132246271,-0.878616566
31,0.468931735,-0.328890376
32,1.639676571,0.214758191
33,0.503300965,-0.298172237
34,0.255098492,-0.593292109
35,0.011236128,-1.949383307
36,0.238345891,-0.62279233
37,0.989389777,-0.004632581
38,1.574623108,0.197176621
39,3.181633711,0.50265018
40,0.84959197,-0.070789601
41,0.039914716,-1.398866956
42,1.856576681,0.268712891
43,0.031106256,-1.507152259
44,1.947070837,0.289381752
45,0.893157542,-0.04907193
46,0.068014592,-1.167397903
47,0.233972892,-0.630834457
48,1.128431559,0.052475223
49,0.560654521,-0.251304671
50,0.043843891,-1.358090906
51,0.150692642,-0.821907954
52,0.018287972,-1.737834461
53,0.282646745,-0.548756011
54,0.054965127,-1.259912762
55,0.037183449,-1.429650333
56,0.158851683,-0.799008179
57,0.419989973,-0.376761078
58,0.364599347,-0.438184113
59,0.485368133,-0.313928741
60,0.339311242,-0.469401751
61,0.037183449,-1.429650333
62,0.332795858,-0.477822087
63,0.880877078,-0.055084691
64,0.002794886,-2.553635828
65,0.044979524,-1.346985146
66,1.407737732,0.148521751
67,0.04448935,-1.351743938
68,0.061069161,-1.214178049
69,1.694198132,0.228964198
70,0.171087235,-0.766782392
71,0.157151744,-0.803680796
72,0.003572275,-2.447055152
73,0.009620612,-2.016797278
74,0.120165758,-0.92021927
75,0.029883249,-1.52457219
76,0.732682586,-0.135084131
77,0.022849252,-1.641128004
78,0.237829819,-0.623733694
79,0.332795858,-0.477822087
80,0.553132653,-0.257170703
81,0.420953959,-0.375765401
82,0.305605412,-0.51483896
83,0.01681816,-1.774221515
84,0.300871223,-0.521619348
85,0.014432093,-1.840670677
86,0.005046132,-2.297041431
87,0.113219477,-0.946078855
88,0.009448218,-2.024650087
89,0.120165758,-0.92021927
90,0.036974959,-1.432092298
91,0.269037813,-0.570186676
92,0.290944517,-0.536189823
93,0.050406199,-1.297516051
94,0.099866927,-1.000578315
95,0.69863987,-0.155746634
96,0.347444803,-0.459114181
97,0.011671472,-1.932874355
98,0.120436765,-0.919240917
99,0.089820743,-1.046623359
100,0.278010368,-0.555939007
101,0.079508804,-1.09958478
102,1.233598709,0.091173906
103,1.277317524,0.10629887
104,1.053199887,0.022510804
105,0.045872506,-1.338447536
106,0.825319052,-0.083378129
107,0.125775859,-0.900402709
108,3.839941978,0.584324662
109,0.377850294,-0.422680235
110,2.211066723,0.344601848
111,0.079508804,-1.09958478
112,0.129323468,-0.888322659
113,0.386131048,-0.413265276
114,0.779598296,-0.108129119
115,0.394080102,-0.404415493
116,0.272006929,-0.565420033
117,3.083983898,0.489112102
118,0.710956872,-0.148156744
119,0.736985147,-0.132541265
120,0.748919189,-0.125565042
121,0.184425816,-0.734178286
122,0.369871199,-0.431949485
123,1.472420692,0.168031912
124,0.916928828,-0.037664373
125,0.408015937,-0.389322874
126,3.197704077,0.504838271
127,0.194315061,-0.711493537
128,0.054139521,-1.266485591
129,0.187836379,-0.726220293
130,0.125775859,-0.900402709
131,1.233598709,0.091173906
132,0.029863348,-1.524861501
133,0.215341806,-0.666871648
134,0.002536772,-2.595718556
135,0.292061478,-0.534525721
136,0.042876691,-1.367778742
137,0.452973306,-0.34392739
138,2.280866385,0.358099845
139,0.094264843,-1.025650253
140,1.797100782,0.254572433
141,0.23405318,-0.630685455
142,0.916928828,-0.037664373
143,0.124613293,-0.904435629
144,0.419050872,-0.377733251
145,1.277317524,0.10629887
146,0.88580513,-0.052661809
147,0.062215094,-1.206104242

==> data/rebuttal_histograms/models_10_10_10_3_0_1_class_62_attack_3_train_thr_data.csv <==
,attack_thresholds,attack_thresholds_log
0,0.214173421,-0.669234426
1,0.098515362,-1.006496044
2,0.445312738,-0.351334881
3,0.056344133,-1.2491513
4,0.01,-2
5,0.100635596,-0.997248379
6,0.010525665,-1.977750446
7,0.012123705,-1.916364644
8,0.005786453,-2.237587542
9,0.121518165,-0.915358798
10,0.028189246,-1.549916546
11,0.071913429,-1.143190005
12,0.618658423,-0.20854907
13,0.170840457,-0.767409275
14,0.17512463,-0.756652768
15,0.295061976,-0.530086754
16,0.117866106,-0.928611063
17,0.014587653,-1.83601458
18,0.01092854,-1.961437871
19,0.061622899,-1.210257874
20,0.07014963,-1.153974613
21,0.070323646,-1.15289862
22,0.160723448,-0.79392076
23,1.073209524,0.030684518
24,0.181747541,-0.740531457
25,0.079728529,-1.098386249
26,0.30657059,-0.513469511
27,0.970131576,-0.01316936
28,0.106758088,-0.971599213
29,0.095110558,-1.02177127
30,0.031462573,-1.50220577
31,0.087674595,-1.05712623
32,0.249397486,-0.603107928
33,0.147459671,-0.83132674
34,0.253448635,-0.596110043
35,0.933916211,-0.029692086
36,0.01,-2
37,0.814420283,-0.089151419
38,0.051961839,-1.284315485
39,0.01,-2
40,0.817569256,-0.087475448
41,0.009403934,-2.026690438
42,0.361110896,-0.442359407
43,0.023492916,-1.629063082
44,0.406233966,-0.391223767
45,0.025451636,-1.594284298
46,0.731885493,-0.135556861
47,0.139969841,-0.853965532
48,0.07664711,-1.115504214
49,0.235827699,-0.627405186
50,0.179530501,-0.745861756
51,0.040433813,-1.393255303
52,0.019524766,-1.709414159
53,0.34143135,-0.466696605
54,0.145244896,-0.837899119
55,0.122769006,-0.910911262
56,0.016558131,-1.78098868
57,0.079069301,-1.101992098
58,0.003364618,-2.473064184
59,0.061601266,-1.21041036
60,0.335182577,-0.474718564
61,0.02890534,-1.539021925
62,0.010554094,-1.976579048
63,0.003327787,-2.477844489
64,0.78052634,-0.107612436
65,0.058698926,-1.231369844
66,0.082898363,-1.081454043
67,0.02281593,-1.641761829
68,0.075199425,-1.123785479
69,0.025910689,-1.586521046
70,0.019522311,-1.709468769
71,0.092239536,-1.035082889
72,0.030890023,-1.510181764
73,0.166524231,-0.778522562
74,0.0134286,-1.871969276
75,0.019453218,-1.711008542
76,0.236501604,-0.626165909
77,0.023724606,-1.624800986
78,0.014260408,-1.845868035
79,0.795170426,-0.09953978
80,0.025332626,-1.596319789
81,0.048604928,-1.313319696
82,0.042398967,-1.372644726
83,0.014050258,-1.852315691
84,0.011816388,-1.927515257
85,0.044256032,-1.354027532
86,0.122163087,-0.913060001
87,0.144409284,-0.840404885
88,0.077037126,-1.113299929
89,0.086581208,-1.06257636
90,0.011048568,-1.956693991
91,0.144977748,-0.838698649
92,0.445757031,-0.350901797
93,0.336748928,-0.472693778
94,0.167203009,-0.776755911
95,0.280878305,-0.551481804
96,0.193773285,-0.712706099
97,0.685248792,-0.164151721
98,0.252211422,-0.59823525
99,0.073123686,-1.135941925
100,0.586399794,-0.231806191
101,1.359244347,0.133297535
102,0.704819143,-0.151922309
103,0.339461684,-0.469209238
104,0.161095008,-0.792917917
105,0.137193143,-0.862667593
106,0.651982903,-0.185763792
107,0.386063308,-0.413341473
108,0.604230404,-0.218797426
109,0.232171834,-0.634190469
110,0.71303302,-0.146890358
111,0.769625366,-0.113720627
112,0.785314977,-0.10495612
113,0.314856946,-0.501886721
114,0.139613882,-0.855071398
115,1.712760687,0.233696686
116,0.462219298,-0.335151926
117,0.564023972,-0.248702438
118,0.135880828,-0.866841816
119,0.060808383,-1.216036546
120,0.063386016,-1.198006547
121,0.01,-2
122,0.215001211,-0.667559095
123,0.640574455,-0.193430384
124,0.072629601,-1.138886343
125,0.339522898,-0.469130931
126,1.626210093,0.211176652
127,0.187992364,-0.72585979
128,0.701075256,-0.154235361
129,0.030933365,-1.509572831
130,0.081395313,-1.089400602
131,0.156013578,-0.806837602
132,0.316717416,-0.499328054
133,0.660406649,-0.180188563
134,0.043527339,-1.361237886
135,0.352446139,-0.452907243
136,0.516229808,-0.287156922
137,0.01,-2
138,0.024583375,-1.609358493
139,0.426653326,-0.369924865
140,0.098788418,-1.00529397
141,0.435824066,-0.360688791
142,0.039861105,-1.399450662
143,0.280053049,-0.552759694
144,0.348154277,-0.458228266
145,0.134549901,-0.871116618

==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_D_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,6.666666666666667e-05,0.0032999999999999995
2,6.666666666666667e-05,0.0032999999999999995
3,0.0055000000000000005,0.026066666666666665
4,0.0122,0.051833333333333335
5,0.0202,0.07766666666666668
6,0.0273,0.10123333333333333
7,0.0329,0.12423333333333332
8,0.038599999999999995,0.1461
9,0.04343333333333333,0.16580000000000003
10,0.048666666666666664,0.18516666666666667
11,0.05346666666666666,0.20276666666666665
12,0.05886666666666667,0.22223333333333337
13,0.10289999999999999,0.36786666666666673
14,0.13986666666666667,0.4757
15,0.1711,0.5578
16,0.19946666666666665,0.6180666666666667
17,0.2266,0.6683666666666667
18,0.2537,0.7082333333333333
19,0.2784666666666667,0.7398333333333333
20,0.3014,0.7657666666666666
21,0.3229333333333333,0.7887666666666666
22,0.3229333333333333,0.8001666666666667
23,0.3229333333333333,0.8069000000000001
24,0.3229333333333333,0.8114333333333335
25,0.3229333333333333,0.8144
26,0.3229333333333333,0.8163999999999999
27,0.3229333333333333,0.8180333333333333
28,0.3229333333333333,0.8195333333333333
29,0.3229333333333333,0.8204333333333333
30,0.3229333333333333,0.8211666666666666
31,0.3229333333333333,0.8250666666666667
32,0.3229333333333333,0.8258333333333333
33,0.3972333333333333,0.8398666666666667
34,0.3972333333333333,0.8907333333333334
35,0.3972333333333333,0.8946666666666667
36,0.3972333333333333,0.8948666666666667
37,0.44706666666666667,0.9011666666666667
38,0.44706666666666667,0.9110666666666667
39,0.44706666666666667,0.9219666666666666
40,0.5109,0.9414666666666666
41,0.5381666666666667,0.9556
42,0.5825666666666667,0.9649666666666666
43,0.6013333333333333,0.9716
44,0.621,0.9775999999999999
45,0.6563,0.9815666666666667
46,0.6715666666666668,0.9851333333333333
47,0.7010333333333333,0.9888
48,0.7174333333333333,0.9909
49,0.7311333333333333,0.9925
50,0.7597,0.9940666666666665
51,0.7751,0.9952666666666666
52,0.8039666666666667,0.9965666666666667
53,0.8176,0.9973666666666666
54,0.8330000000000001,0.9977666666666667
55,0.8656333333333333,0.9984000000000001
56,0.8863666666666666,0.9987333333333334
57,0.9368666666666666,0.9996333333333333
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_D_linear_itp_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,6.666666666666667e-05,0.0032999999999999995
2,6.666666666666667e-05,0.0032999999999999995
3,0.005600000000000001,0.02633333333333333
4,0.012433333333333333,0.05223333333333333
5,0.020266666666666665,0.07856666666666666
6,0.027566666666666666,0.10193333333333333
7,0.03333333333333333,0.12539999999999998
8,0.039066666666666666,0.14723333333333335
9,0.04393333333333333,0.1676
10,0.04926666666666666,0.1864333333333333
11,0.0541,0.20436666666666667
12,0.06003333333333333,0.22376666666666667
13,0.10353333333333332,0.3705666666666667
14,0.14076666666666665,0.4785333333333333
15,0.17246666666666666,0.5607666666666667
16,0.20163333333333333,0.6214666666666667
17,0.22866666666666666,0.6709666666666667
18,0.2566333333333333,0.7113666666666667
19,0.28140000000000004,0.7423666666666667
20,0.3040333333333333,0.7688
21,0.32526666666666665,0.7919
22,0.3278666666666667,0.8054
23,0.33016666666666666,0.8149333333333333
24,0.33240000000000003,0.8215666666666667
25,0.3356333333333333,0.8269000000000001
26,0.3378333333333334,0.8312333333333334
27,0.3398666666666667,0.8348999999999999
28,0.3417666666666667,0.8386999999999999
29,0.34393333333333337,0.8416333333333332
30,0.3461,0.8446333333333333
31,0.3684,0.8655333333333334
32,0.38789999999999997,0.8792666666666668
33,0.40343333333333337,0.8908666666666667
34,0.41900000000000004,0.9003333333333333
35,0.43163333333333337,0.9085333333333333
36,0.4451,0.9148666666666667
37,0.4561333333333333,0.9192666666666667
38,0.467,0.9251333333333333
39,0.4761666666666667,0.9298666666666667
40,0.5176666666666667,0.9475333333333333
41,0.5513666666666667,0.9591333333333334
42,0.5825666666666667,0.9681666666666667
43,0.6096666666666667,0.9742333333333333
44,0.6358666666666667,0.979
45,0.6591666666666667,0.9832666666666666
46,0.6801333333333334,0.9863666666666666
47,0.7010333333333333,0.9895999999999999
48,0.7233666666666666,0.9914999999999999
49,0.7427666666666667,0.9930666666666667
50,0.7627666666666667,0.9946
51,0.7825333333333333,0.9959666666666666
52,0.8039666666666667,0.9969333333333333
53,0.8238333333333333,0.9975666666666667
54,0.8453666666666666,0.9981666666666666
55,0.8695666666666666,0.9986666666666667
56,0.9009333333333333,0.9993
57,0.9368666666666666,0.9996333333333333
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_P_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,1e-05
4,1e-05,1e-05
5,2e-05,1e-05
6,2e-05,3.0000000000000004e-05
7,3.0000000000000004e-05,3.0000000000000004e-05
8,5e-05,3.0000000000000004e-05
9,6.000000000000001e-05,3.0000000000000004e-05
10,6.000000000000001e-05,4e-05
11,6.000000000000001e-05,9e-05
12,6.000000000000001e-05,0.0001
13,0.00021000000000000004,0.00032
14,0.0003599999999999999,0.00057
15,0.00048000000000000007,0.0007800000000000001
16,0.00054,0.0011
17,0.0006100000000000001,0.0013200000000000002
18,0.0008599999999999999,0.00165
19,0.0009400000000000001,0.00208
20,0.00117,0.0023799999999999997
21,0.00159,0.0028399999999999996
22,0.00159,0.0028399999999999996
23,0.0035900000000000003,0.006110000000000001
24,0.0035900000000000003,0.006110000000000001
25,0.00434,0.00756
26,0.00566,0.009670000000000002
27,0.00566,0.009670000000000002
28,0.007639999999999998,0.013239999999999998
29,0.007639999999999998,0.013239999999999998
30,0.00877,0.014770000000000002
31,0.018060000000000003,0.031360000000000006
32,0.02708,0.04637
33,0.035910000000000004,0.06438999999999999
34,0.04659,0.08353000000000001
35,0.05641,0.10121
36,0.06600999999999999,0.12018
37,0.07585,0.13879
38,0.08478,0.15658
39,0.09419,0.17753999999999998
40,0.1457,0.27761
41,0.19406,0.37129
42,0.24304,0.46131
43,0.29272,0.54715
44,0.34283,0.63151
45,0.39169,0.70482
46,0.44165,0.77389
47,0.49144999999999994,0.8321900000000001
48,0.5418000000000001,0.88149
49,0.5922700000000001,0.92066
50,0.64204,0.9503199999999999
51,0.69308,0.9720700000000001
52,0.7471599999999999,0.98633
53,0.79417,0.9936
54,0.84372,0.9974700000000001
55,0.89573,0.9993700000000001
56,0.9480100000000002,0.9998900000000001
57,0.9977200000000002,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_P_linear_itp_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,1e-05
4,1e-05,1e-05
5,2e-05,1e-05
6,2e-05,3.0000000000000004e-05
7,3.0000000000000004e-05,3.0000000000000004e-05
8,5e-05,3.0000000000000004e-05
9,6.000000000000001e-05,3.0000000000000004e-05
10,6.000000000000001e-05,4e-05
11,6.000000000000001e-05,9e-05
12,6.000000000000001e-05,0.0001
13,0.00021000000000000004,0.00032
14,0.0003599999999999999,0.00057
15,0.00048000000000000007,0.0007800000000000001
16,0.00054,0.0011
17,0.0006100000000000001,0.0013200000000000002
18,0.0008599999999999999,0.00165
19,0.0009400000000000001,0.00208
20,0.00117,0.0023799999999999997
21,0.00159,0.0028399999999999996
22,0.00159,0.0028399999999999996
23,0.0035900000000000003,0.006110000000000001
24,0.0035900000000000003,0.006110000000000001
25,0.00434,0.00756
26,0.00566,0.009670000000000002
27,0.00566,0.009670000000000002
28,0.007639999999999998,0.013239999999999998
29,0.007639999999999998,0.013239999999999998
30,0.00877,0.014770000000000002
31,0.018060000000000003,0.031360000000000006
32,0.02708,0.04637
33,0.035910000000000004,0.06438999999999999
34,0.04659,0.08353000000000001
35,0.05641,0.10121
36,0.06600999999999999,0.12018
37,0.07585,0.13879
38,0.08478,0.15658
39,0.09419,0.17753999999999998
40,0.1457,0.27761
41,0.19406,0.37129
42,0.24304,0.46131
43,0.29272,0.54715
44,0.34283,0.63151
45,0.39169,0.70482
46,0.44165,0.77389
47,0.49144999999999994,0.8321900000000001
48,0.5418000000000001,0.88149
49,0.5922700000000001,0.92066
50,0.64204,0.9503199999999999
51,0.69308,0.9720700000000001
52,0.7471599999999999,0.98633
53,0.79417,0.9936
54,0.84372,0.9974700000000001
55,0.89573,0.9993700000000001
56,0.9480100000000002,0.9998900000000001
57,0.9977200000000002,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_R_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.00229
2,0.0,0.00229
3,3.9999999999999996e-05,0.00944
4,6.000000000000001e-05,0.01579
5,0.00020999999999999998,0.02186
6,0.00037999999999999997,0.027800000000000002
7,0.0006,0.033049999999999996
8,0.0007599999999999999,0.0379
9,0.00101,0.042589999999999996
10,0.00131,0.04711
11,0.0015800000000000002,0.05167000000000001
12,0.00179,0.05588
13,0.0041,0.09459000000000001
14,0.006939999999999999,0.12779
15,0.01013,0.15705
16,0.01308,0.18209
17,0.01584,0.20438
18,0.0192,0.22463000000000002
19,0.022509999999999995,0.24337
20,0.026250000000000002,0.26098
21,0.02964,0.27703
22,0.02964,0.28917000000000004
23,0.02964,0.29603
24,0.02964,0.30060999999999993
25,0.02964,0.30381
26,0.02964,0.30589999999999995
27,0.02964,0.30779
28,0.02964,0.30916
29,0.02964,0.31018
30,0.02964,0.31113999999999997
31,0.02964,0.31483
32,0.02964,0.31571
33,0.06017999999999999,0.33676999999999996
34,0.06017999999999999,0.41766999999999993
35,0.06017999999999999,0.42510000000000003
36,0.06017999999999999,0.42545
37,0.09245,0.44045000000000006
38,0.09245,0.46854000000000007
39,0.09245,0.49883999999999995
40,0.15608,0.56227
41,0.18902999999999998,0.6228400000000001
42,0.25573999999999997,0.67271
43,0.2888,0.7122200000000001
44,0.32084999999999997,0.75395
45,0.38850999999999997,0.78694
46,0.4226099999999999,0.81465
47,0.48925,0.8472700000000002
48,0.5229100000000001,0.86833
49,0.5574999999999999,0.8895099999999999
50,0.6259999999999999,0.9068600000000002
51,0.65986,0.9251099999999999
52,0.72628,0.94194
53,0.7600200000000001,0.95501
54,0.79408,0.9664400000000001
55,0.8633900000000001,0.9760899999999999
56,0.8982699999999999,0.9843500000000001
57,0.96662,0.9963799999999999
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_R_linear_itp_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0023
2,0.0,0.0023
3,3.9999999999999996e-05,0.00949
4,6.000000000000001e-05,0.01589
5,0.00020999999999999998,0.02201
6,0.00039,0.02804
7,0.00061,0.03336
8,0.00081,0.03841
9,0.00108,0.04299
10,0.00131,0.04754
11,0.00159,0.05222
12,0.0018000000000000002,0.05663
13,0.0043,0.09598999999999999
14,0.0072499999999999995,0.12969000000000003
15,0.010669999999999997,0.15930000000000002
16,0.013499999999999998,0.18458000000000002
17,0.01633,0.20701999999999998
18,0.01975,0.22758000000000003
19,0.02331,0.24664000000000003
20,0.02693,0.26485
21,0.030390000000000007,0.28097000000000005
22,0.031380000000000005,0.29698
23,0.03210999999999999,0.30727
24,0.03284,0.31524
25,0.033639999999999996,0.32188
26,0.03462,0.3275
27,0.03548,0.33285
28,0.0364,0.3372
29,0.037270000000000005,0.34116
30,0.03836,0.34502
31,0.04679,0.37525
32,0.05591,0.39832999999999996
33,0.06423999999999999,0.41787
34,0.07384,0.43922
35,0.08209999999999999,0.4600299999999999
36,0.09108000000000001,0.47765
37,0.10055999999999998,0.49276
38,0.10885,0.50831
39,0.11777,0.52329
40,0.16292,0.5886899999999999
41,0.20964,0.64333
42,0.25573999999999997,0.6891700000000001
43,0.30243000000000003,0.7305200000000001
44,0.34818,0.76678
45,0.3956,0.79916
46,0.44356,0.8275300000000001
47,0.48925,0.8536900000000001
48,0.53819,0.8769500000000001
49,0.58607,0.89741
50,0.63385,0.9157499999999998
51,0.68133,0.9322399999999998
52,0.72628,0.94737
53,0.7759,0.96065
54,0.8228500000000001,0.9720799999999998
55,0.87217,0.98164
56,0.922,0.9899000000000001
57,0.96662,0.9963799999999999
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_S_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,2e-05
5,1e-05,3.0000000000000004e-05
6,1e-05,3.0000000000000004e-05
7,1e-05,3.0000000000000004e-05
8,2e-05,3.0000000000000004e-05
9,2e-05,6.000000000000001e-05
10,2e-05,7e-05
11,2e-05,8.999999999999999e-05
12,3.0000000000000004e-05,0.0001
13,8.999999999999999e-05,0.00022
14,8.999999999999999e-05,0.00031000000000000005
15,0.00012000000000000002,0.00045
16,0.00017999999999999998,0.0005099999999999999
17,0.00026,0.00062
18,0.00029,0.00071
19,0.00031999999999999997,0.00078
20,0.00042000000000000007,0.0009000000000000001
21,0.0005,0.00099
22,0.0013000000000000002,0.00236
23,0.0022200000000000006,0.00383
24,0.0030999999999999995,0.00533
25,0.0038000000000000004,0.0066
26,0.00455,0.00782
27,0.00506,0.00937
28,0.00596,0.01093
29,0.007400000000000001,0.013539999999999996
30,0.00897,0.01602
31,0.020469999999999995,0.0347
32,0.030189999999999995,0.05322
33,0.04037,0.07192000000000001
34,0.050390000000000004,0.08917
35,0.06007999999999999,0.10859999999999999
36,0.06982,0.12799
37,0.07985,0.14877999999999997
38,0.08961000000000001,0.16858
39,0.09947999999999999,0.18861
40,0.14983000000000002,0.28435
41,0.19952,0.38199999999999995
42,0.24886,0.46963
43,0.29832,0.55475
44,0.34795,0.6337700000000001
45,0.39808999999999994,0.70777
46,0.44788000000000006,0.7740600000000001
47,0.49787,0.83307
48,0.54765,0.8810499999999999
49,0.5980000000000001,0.9194199999999999
50,0.64806,0.95017
51,0.69729,0.9725699999999999
52,0.7479000000000001,0.9855499999999999
53,0.79878,0.9933099999999999
54,0.8492,0.9975400000000001
55,0.8990499999999999,0.99938
56,0.9491900000000001,0.9999
57,0.9997800000000001,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/cifar10_vgg_ccs/attack_S_linear_itp_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,1e-05
5,0.0,3.0000000000000004e-05
6,1e-05,3.0000000000000004e-05
7,1e-05,3.0000000000000004e-05
8,1e-05,3.0000000000000004e-05
9,1e-05,3.0000000000000004e-05
10,2e-05,5e-05
11,2e-05,5.9999999999999995e-05
12,4e-05,7e-05
13,8.999999999999999e-05,0.0002
14,8.999999999999999e-05,0.00026
15,0.0001,0.00033
16,0.00017,0.00044
17,0.00023999999999999998,0.0005600000000000001
18,0.00033,0.00068
19,0.00041999999999999996,0.00074
20,0.00049,0.00083
21,0.0005,0.00098
22,0.00112,0.00184
23,0.00146,0.00273
24,0.00206,0.00385
25,0.00249,0.00475
26,0.0032200000000000006,0.00587
27,0.00414,0.007730000000000001
28,0.00471,0.00897
29,0.0067599999999999995,0.011600000000000003
30,0.008119999999999999,0.01358
31,0.01804,0.03123
32,0.0267,0.04776999999999999
33,0.03582,0.06498
34,0.045799999999999993,0.08313999999999999
35,0.055790000000000006,0.10063
36,0.06547,0.12014
37,0.07522000000000001,0.14023
38,0.08444999999999998,0.1595
39,0.09434000000000001,0.17864
40,0.14448999999999998,0.27377
41,0.19354,0.3704299999999999
42,0.24433,0.46153000000000005
43,0.29391999999999996,0.5483
44,0.34337,0.6261099999999999
45,0.39262,0.70079
46,0.44345,0.7677599999999999
47,0.49321000000000004,0.8289399999999999
48,0.5431400000000001,0.87826
49,0.59425,0.91806
50,0.6447700000000001,0.94891
51,0.6952200000000001,0.9721400000000001
52,0.74741,0.98572
53,0.7991600000000001,0.9934
54,0.8491500000000001,0.9976
55,0.9,0.99939
56,0.9516199999999999,0.9999100000000001
57,0.9999300000000002,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/attack_D_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0204,0.1758666666666667
2,0.1104,0.5929333333333333
3,0.1788,0.7768
4,0.22373333333333334,0.8525333333333333
5,0.2570666666666666,0.8881333333333333
6,0.2846666666666667,0.9085333333333333
7,0.3068,0.9233333333333333
8,0.3254666666666667,0.9331999999999999
9,0.34359999999999996,0.9425333333333334
10,0.35799999999999993,0.9491999999999999
11,0.37346666666666667,0.9548
12,0.38520000000000004,0.9602666666666666
13,0.3982666666666666,0.9637333333333333
14,0.41053333333333336,0.9661333333333332
15,0.42133333333333334,0.9698666666666665
16,0.43039999999999995,0.972
17,0.4406666666666667,0.9735999999999999
18,0.4494666666666667,0.9758666666666667
19,0.4573333333333333,0.9767999999999999
20,0.46693333333333337,0.9780000000000001
21,0.4781333333333333,0.9794666666666667
22,0.5445333333333333,0.9874666666666666
23,0.604,0.9917333333333334
24,0.6605333333333334,0.9935999999999999
25,0.7124,0.9940000000000001
26,0.7688,0.9944000000000001
27,0.8261333333333333,0.9945333333333334
28,0.8956,0.9945333333333334
29,0.9957333333333334,0.9945333333333334
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/attack_P_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0014,0.006920000000000001
2,0.00984,0.04651999999999999
3,0.02092,0.08523999999999998
4,0.02944,0.12344
5,0.04007999999999999,0.15951999999999997
6,0.05144,0.19368
7,0.060999999999999985,0.22808
8,0.07004,0.26376
9,0.07996,0.2964399999999999
10,0.08964,0.32868
11,0.09996000000000002,0.36275999999999997
12,0.10912,0.39712000000000003
13,0.11940000000000002,0.42664
14,0.12968000000000002,0.45655999999999997
15,0.13943999999999998,0.48511999999999994
16,0.1516,0.5134
17,0.16108,0.54048
18,0.17224,0.5664
19,0.18272,0.59476
20,0.19304000000000002,0.61844
21,0.20248,0.641
22,0.30311999999999995,0.82596
23,0.40456000000000003,0.92656
24,0.5044,0.9738800000000001
25,0.6010800000000001,0.9892000000000001
26,0.69948,0.9959999999999999
27,0.7972799999999999,0.99868
28,0.89808,0.9996
29,0.9991200000000001,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/attack_R_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00028,0.0047599999999999995
2,0.0086,0.08435999999999999
3,0.01928,0.16752
4,0.0304,0.23728000000000002
5,0.04104000000000001,0.30004
6,0.051879999999999996,0.35344000000000003
7,0.06147999999999999,0.39771999999999996
8,0.07196,0.44004000000000004
9,0.08244,0.47736
10,0.09336,0.51352
11,0.10336000000000001,0.5413600000000001
12,0.11356,0.56884
13,0.12376000000000001,0.59364
14,0.13340000000000002,0.61592
15,0.1436,0.63744
16,0.15447999999999998,0.6573599999999999
17,0.16387999999999997,0.6762
18,0.17556000000000002,0.69364
19,0.1852,0.70836
20,0.19508,0.7221599999999999
21,0.20632,0.7362
22,0.30616,0.84168
23,0.4114,0.90244
24,0.5131600000000001,0.9383600000000001
25,0.6115600000000001,0.961
26,0.7138800000000001,0.9737199999999999
27,0.8164800000000001,0.9827199999999999
28,0.9132,0.9872799999999998
29,0.99956,0.9937199999999999
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/attack_S_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00011999999999999999,0.00024000000000000003
2,0.009,0.031760000000000004
3,0.018639999999999997,0.06820000000000001
4,0.03004,0.10468
5,0.040760000000000005,0.14292
6,0.05092,0.18024
7,0.06076,0.21568000000000004
8,0.07092,0.25392000000000003
9,0.08156,0.28964
10,0.09264,0.32404
11,0.1032,0.35940000000000005
12,0.11352,0.39287999999999995
13,0.12508000000000002,0.42464
14,0.13588,0.4568
15,0.1466,0.48751999999999995
16,0.15648,0.5140800000000001
17,0.16643999999999998,0.5415599999999999
18,0.17712,0.5669200000000001
19,0.18916,0.59128
20,0.19908,0.61528
21,0.21008,0.63924
22,0.31144,0.8154
23,0.4143199999999999,0.9128400000000001
24,0.5163599999999999,0.9598000000000001
25,0.6159600000000001,0.9792799999999999
26,0.71592,0.98756
27,0.81264,0.9925200000000001
28,0.91076,0.9953999999999998
29,0.99992,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/new/attack_D_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.02426666666666667,0.13720000000000002
2,0.02426666666666667,0.13720000000000002
3,0.02426666666666667,0.13720000000000002
4,0.02426666666666667,0.13720000000000002
5,0.02426666666666667,0.13720000000000002
6,0.02426666666666667,0.13720000000000002
7,0.02426666666666667,0.13720000000000002
8,0.02426666666666667,0.13720000000000002
9,0.02426666666666667,0.13720000000000002
10,0.02426666666666667,0.13720000000000002
11,0.02426666666666667,0.13720000000000002
12,0.03933333333333333,0.21960000000000002
13,0.05146666666666667,0.2842666666666666
14,0.06346666666666667,0.34093333333333337
15,0.07293333333333334,0.3854666666666667
16,0.08360000000000001,0.42440000000000005
17,0.08973333333333333,0.45813333333333334
18,0.10013333333333334,0.48466666666666663
19,0.10866666666666668,0.5105333333333334
20,0.11853333333333334,0.5334666666666666
21,0.17746666666666666,0.6816
22,0.2184,0.7413333333333333
23,0.248,0.7798666666666666
24,0.2702666666666667,0.8034666666666667
25,0.2913333333333334,0.8202666666666666
26,0.3073333333333333,0.8350666666666666
27,0.32159999999999994,0.8481333333333333
28,0.33640000000000003,0.8584
29,0.34826666666666667,0.8676
30,0.3596,0.8742666666666666
31,0.3698666666666666,0.8801333333333333
32,0.3786666666666667,0.8861333333333333
33,0.38986666666666664,0.8901333333333333
34,0.39893333333333336,0.8938666666666667
35,0.4073333333333333,0.8982666666666667
36,0.4150666666666667,0.9034666666666666
37,0.4246666666666667,0.9076
38,0.4328,0.9119999999999999
39,0.44120000000000004,0.9158666666666667
40,0.5117333333333334,0.9388
41,0.5697333333333333,0.9544
42,0.6289333333333333,0.9672000000000001
43,0.6805333333333333,0.9738666666666665
44,0.7334666666666667,0.9814666666666666
45,0.7930666666666667,0.9875999999999999
46,0.8638666666666666,0.9905333333333334
47,0.9961333333333333,0.9940000000000001
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/new/attack_P_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00136,0.007680000000000001
2,0.00136,0.007680000000000001
3,0.00136,0.007680000000000001
4,0.00136,0.007680000000000001
5,0.00136,0.007680000000000001
6,0.0014,0.00776
7,0.0014,0.007840000000000001
8,0.0014399999999999999,0.00792
9,0.00148,0.0084
10,0.0016,0.00872
11,0.0016800000000000003,0.00904
12,0.00304,0.014400000000000001
13,0.0037199999999999998,0.01892
14,0.004359999999999999,0.02416
15,0.00552,0.029199999999999997
16,0.006279999999999999,0.03304
17,0.007240000000000001,0.03776
18,0.00808,0.0428
19,0.00912,0.046720000000000005
20,0.010479999999999998,0.051239999999999994
21,0.021439999999999997,0.09332000000000001
22,0.030960000000000005,0.13264
23,0.04052000000000001,0.17052
24,0.05195999999999999,0.20536
25,0.06304000000000001,0.23987999999999995
26,0.0744,0.27572
27,0.08456,0.3090399999999999
28,0.0944,0.34212000000000004
29,0.10395999999999998,0.37307999999999997
30,0.11404,0.40432000000000007
31,0.12396,0.43548
32,0.13440000000000002,0.4664400000000001
33,0.14511999999999997,0.49688
34,0.15388000000000002,0.5242800000000001
35,0.16412,0.54872
36,0.17343999999999998,0.57496
37,0.18356,0.59968
38,0.19340000000000002,0.6226
39,0.20383999999999997,0.64528
40,0.30272,0.82068
41,0.39719999999999994,0.91404
42,0.5001999999999999,0.95892
43,0.6006799999999999,0.9810000000000001
44,0.70188,0.99184
45,0.7989200000000002,0.9970800000000001
46,0.8992800000000001,0.9995200000000001
47,0.9990400000000002,1.0
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/new/attack_R_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0006000000000000001,0.006560000000000001
2,0.0006000000000000001,0.006560000000000001
3,0.0006000000000000001,0.006560000000000001
4,0.0006000000000000001,0.006560000000000001
5,0.0006000000000000001,0.006560000000000001
6,0.0006000000000000001,0.006560000000000001
7,0.0006000000000000001,0.006560000000000001
8,0.0006000000000000001,0.006560000000000001
9,0.0006000000000000001,0.006560000000000001
10,0.0006000000000000001,0.006560000000000001
11,0.0006000000000000001,0.006560000000000001
12,0.0016799999999999999,0.0126
13,0.00292,0.020079999999999997
14,0.004239999999999999,0.028000000000000004
15,0.00552,0.038040000000000004
16,0.006279999999999999,0.04708
17,0.007520000000000001,0.055959999999999996
18,0.00868,0.06452
19,0.01004,0.07431999999999998
20,0.011000000000000001,0.08328
21,0.02204,0.16436
22,0.03128,0.22804000000000002
23,0.0414,0.28196000000000004
24,0.0512,0.32992000000000005
25,0.06108,0.3710800000000001
26,0.07072,0.40884
27,0.08112,0.44483999999999996
28,0.09115999999999999,0.47544
29,0.10128,0.5027200000000001
30,0.1106,0.52756
31,0.11847999999999999,0.55212
32,0.1278,0.57388
33,0.13643999999999998,0.5953999999999999
34,0.1466,0.6145200000000001
35,0.15584,0.6339199999999999
36,0.16463999999999998,0.65
37,0.17419999999999997,0.66568
38,0.18268,0.68056
39,0.19088,0.69468
40,0.28856000000000004,0.79672
41,0.3846,0.8583599999999999
42,0.48112000000000005,0.89792
43,0.58076,0.9254000000000001
44,0.6779999999999999,0.94636
45,0.7810400000000001,0.9617599999999997
46,0.8872800000000002,0.97456
47,0.9998000000000001,0.9936000000000001
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a/new/attack_S_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,4e-05,0.00028000000000000003
2,4e-05,0.00048000000000000007
3,0.0002,0.00072
4,0.0004,0.00108
5,0.00048000000000000007,0.00124
6,0.0005200000000000001,0.0014399999999999999
7,0.00064,0.0018000000000000002
8,0.00068,0.0018800000000000004
9,0.0008,0.0020000000000000005
10,0.0009999999999999996,0.00232
11,0.0010799999999999998,0.0026000000000000003
12,0.0018799999999999997,0.0054800000000000005
13,0.0031200000000000004,0.00848
14,0.00428,0.012120000000000002
15,0.00524,0.015359999999999999
16,0.006240000000000001,0.0186
17,0.007560000000000002,0.022119999999999997
18,0.008480000000000001,0.025480000000000003
19,0.009519999999999999,0.028960000000000003
20,0.010519999999999998,0.03268
21,0.020479999999999998,0.06408
22,0.029919999999999995,0.0982
23,0.039400000000000004,0.1336
24,0.048960000000000004,0.17068
25,0.05832,0.20576
26,0.06896,0.23852
27,0.07896,0.27276
28,0.08884,0.30408
29,0.098,0.33608000000000005
30,0.10808,0.3658
31,0.11684000000000001,0.39268000000000003
32,0.1266,0.42196000000000006
33,0.13656,0.4514
34,0.14567999999999998,0.47736
35,0.15504,0.50488
36,0.1646,0.52956
37,0.17436000000000001,0.5539599999999999
38,0.18428,0.5782
39,0.19368,0.60272
40,0.28956,0.7771600000000001
41,0.38788,0.87224
42,0.48656000000000005,0.9213999999999999
43,0.5878400000000001,0.9462799999999998
44,0.6894,0.9621600000000001
45,0.7867600000000001,0.9748800000000001
46,0.8932800000000001,0.98612
47,1.0,1.0
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a_smooth/attack_D_KDE_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.02426666666666667,0.13720000000000002
2,0.024533333333333334,0.13946666666666666
3,0.024800000000000003,0.14226666666666665
4,0.025333333333333333,0.1446666666666667
5,0.025733333333333334,0.14933333333333335
6,0.02613333333333333,0.15253333333333333
7,0.026933333333333337,0.15493333333333334
8,0.027466666666666667,0.1577333333333333
9,0.027733333333333332,0.16013333333333335
10,0.028266666666666666,0.16333333333333336
11,0.029066666666666668,0.1669333333333333
12,0.043333333333333335,0.24386666666666668
13,0.05559999999999999,0.30466666666666664
14,0.06706666666666668,0.35546666666666665
15,0.07613333333333333,0.3986666666666667
16,0.0856,0.4361333333333333
17,0.09413333333333333,0.4673333333333334
18,0.10333333333333333,0.49239999999999995
19,0.11293333333333333,0.5177333333333333
20,0.12133333333333333,0.5374666666666666
21,0.17933333333333334,0.6824
22,0.22013333333333338,0.7410666666666667
23,0.2492,0.7789333333333333
24,0.2708,0.8037333333333333
25,0.29173333333333334,0.8201333333333333
26,0.30760000000000004,0.8351999999999999
27,0.3221333333333333,0.8481333333333333
28,0.3368,0.8585333333333334
29,0.3484,0.8676
30,0.3597333333333333,0.8742666666666666
31,0.37013333333333337,0.8798666666666667
32,0.3786666666666667,0.886
33,0.3902666666666666,0.89
34,0.3992,0.8938666666666667
35,0.40746666666666664,0.8984
36,0.41559999999999997,0.9034666666666666
37,0.42519999999999997,0.9076
38,0.43293333333333334,0.9119999999999999
39,0.44120000000000004,0.9158666666666667
40,0.5118666666666667,0.9388
41,0.5698666666666666,0.9545333333333333
42,0.6290666666666667,0.9672000000000001
43,0.6808,0.9738666666666665
44,0.7346666666666667,0.9814666666666666
45,0.7932,0.9875999999999999
46,0.8641333333333333,0.9906666666666668
47,0.9961333333333333,0.9940000000000001
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a_smooth/attack_P_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00136,0.007680000000000001
2,0.00136,0.007680000000000001
3,0.00136,0.007680000000000001
4,0.00136,0.007680000000000001
5,0.00136,0.007680000000000001
6,0.0014,0.00776
7,0.0014,0.007840000000000001
8,0.0014399999999999999,0.00792
9,0.00148,0.0084
10,0.0016,0.00872
11,0.0016800000000000003,0.00904
12,0.00304,0.014400000000000001
13,0.0037199999999999998,0.01892
14,0.004359999999999999,0.02416
15,0.00552,0.029199999999999997
16,0.006279999999999999,0.03304
17,0.007240000000000001,0.03776
18,0.00808,0.0428
19,0.00912,0.046720000000000005
20,0.010479999999999998,0.051239999999999994
21,0.021439999999999997,0.09332000000000001
22,0.030960000000000005,0.13264
23,0.04052000000000001,0.17052
24,0.05195999999999999,0.20536
25,0.06304000000000001,0.23987999999999995
26,0.0744,0.27572
27,0.08456,0.3090399999999999
28,0.0944,0.34212000000000004
29,0.10395999999999998,0.37307999999999997
30,0.11404,0.40432000000000007
31,0.12396,0.43548
32,0.13440000000000002,0.4664400000000001
33,0.14511999999999997,0.49688
34,0.15388000000000002,0.5242800000000001
35,0.16412,0.54872
36,0.17343999999999998,0.57496
37,0.18356,0.59968
38,0.19340000000000002,0.6226
39,0.20383999999999997,0.64528
40,0.30272,0.82068
41,0.39719999999999994,0.91404
42,0.5001999999999999,0.95892
43,0.6006799999999999,0.9810000000000001
44,0.70188,0.99184
45,0.7989200000000002,0.9970800000000001
46,0.8992800000000001,0.9995200000000001
47,0.9990400000000002,1.0
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a_smooth/attack_R_LIRA_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,4e-05,0.0026799999999999997
2,0.00056,0.00392
3,0.0008799999999999999,0.00436
4,0.0009599999999999999,0.00456
5,0.00104,0.004920000000000001
6,0.0012799999999999999,0.00528
7,0.0012799999999999999,0.00572
8,0.0012799999999999999,0.006
9,0.0013599999999999997,0.006440000000000001
10,0.0013599999999999997,0.0068000000000000005
11,0.0013599999999999997,0.00704
12,0.0016400000000000002,0.00928
13,0.0020399999999999997,0.01104
14,0.00252,0.013239999999999998
15,0.00296,0.01572
16,0.0032799999999999995,0.01856
17,0.003919999999999999,0.02136
18,0.004440000000000001,0.0246
19,0.004680000000000001,0.027719999999999995
20,0.00492,0.030360000000000005
21,0.00892,0.06728
22,0.014119999999999999,0.10939999999999998
23,0.019719999999999998,0.15048
24,0.02516,0.19044
25,0.032119999999999996,0.22984
26,0.03936,0.26888
27,0.04708,0.30624
28,0.05508,0.34292
29,0.06348,0.379
30,0.07248,0.4116000000000001
31,0.08159999999999998,0.44315999999999994
32,0.0914,0.47124000000000005
33,0.10115999999999999,0.49916
34,0.10991999999999999,0.5252399999999999
35,0.11907999999999999,0.55116
36,0.13000000000000003,0.57576
37,0.13996,0.59832
38,0.14908000000000002,0.6202399999999999
39,0.15960000000000002,0.6398400000000001
40,0.27812000000000003,0.78472
41,0.40024,0.8651599999999998
42,0.52208,0.91136
43,0.6332,0.9388799999999999
44,0.7380799999999998,0.9566000000000001
45,0.83144,0.9687200000000002
46,0.9117600000000001,0.9796400000000001
47,1.0,0.9937600000000002
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_1a_smooth/attack_S_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,4e-05,0.00028000000000000003
2,4e-05,0.00048000000000000007
3,0.0002,0.00072
4,0.0004,0.00108
5,0.00048000000000000007,0.00124
6,0.0005200000000000001,0.0014399999999999999
7,0.00064,0.0018000000000000002
8,0.00068,0.0018800000000000004
9,0.0008,0.0020000000000000005
10,0.0009999999999999996,0.00232
11,0.0010799999999999998,0.0026000000000000003
12,0.0018799999999999997,0.0054800000000000005
13,0.0031200000000000004,0.00848
14,0.00428,0.012120000000000002
15,0.00524,0.015359999999999999
16,0.006240000000000001,0.0186
17,0.007560000000000002,0.022119999999999997
18,0.008480000000000001,0.025480000000000003
19,0.009519999999999999,0.028960000000000003
20,0.010519999999999998,0.03268
21,0.020479999999999998,0.06408
22,0.029919999999999995,0.0982
23,0.039400000000000004,0.1336
24,0.048960000000000004,0.17068
25,0.05832,0.20576
26,0.06896,0.23852
27,0.07896,0.27276
28,0.08884,0.30408
29,0.098,0.33608000000000005
30,0.10808,0.3658
31,0.11684000000000001,0.39268000000000003
32,0.1266,0.42196000000000006
33,0.13656,0.4514
34,0.14567999999999998,0.47736
35,0.15504,0.50488
36,0.1646,0.52956
37,0.17436000000000001,0.5539599999999999
38,0.18428,0.5782
39,0.19368,0.60272
40,0.28956,0.7771600000000001
41,0.38788,0.87224
42,0.48656000000000005,0.9213999999999999
43,0.5878400000000001,0.9462799999999998
44,0.6894,0.9621600000000001
45,0.7867600000000001,0.9748800000000001
46,0.8932800000000001,0.98612
47,1.0,1.0
48,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a/attack_D_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.04546666666666666,0.17313333333333333
2,0.17173333333333332,0.5841333333333333
3,0.22993333333333332,0.7167333333333333
4,0.26940000000000003,0.7827333333333334
5,0.2971333333333333,0.8255333333333333
6,0.3204,0.8538666666666667
7,0.33959999999999996,0.8744000000000001
8,0.3576,0.8926
9,0.3751333333333333,0.9069333333333334
10,0.38820000000000005,0.9184666666666667
11,0.40006666666666674,0.9262
12,0.4126,0.9341333333333334
13,0.4226666666666667,0.9404666666666666
14,0.43273333333333336,0.9458666666666667
15,0.44293333333333335,0.9502666666666667
16,0.45313333333333333,0.9539333333333332
17,0.46326666666666666,0.9571999999999999
18,0.4747333333333333,0.9601333333333333
19,0.48313333333333336,0.9637333333333333
20,0.4929333333333333,0.9662000000000001
21,0.503,0.9683333333333333
22,0.5787333333333334,0.9819333333333334
23,0.6442,0.9879333333333333
24,0.6994000000000001,0.9902666666666667
25,0.7507333333333334,0.9917999999999999
26,0.8028666666666666,0.9925999999999999
27,0.8527999999999999,0.9927333333333332
28,0.9091999999999999,0.9927333333333332
29,0.9970666666666667,0.9927333333333332
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a/attack_P_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0024799999999999996,0.00324
2,0.01138,0.018500000000000003
3,0.0214,0.034460000000000005
4,0.030699999999999998,0.05172
5,0.039880000000000006,0.06736
6,0.049280000000000004,0.08504
7,0.0591,0.10336000000000001
8,0.06828,0.12254000000000001
9,0.07742,0.14222000000000004
10,0.08596,0.16286
11,0.09644000000000001,0.18332
12,0.10682,0.20526
13,0.11634000000000003,0.22600000000000003
14,0.12684,0.2475
15,0.13679999999999998,0.2697
16,0.14723999999999998,0.293
17,0.1569,0.31595999999999996
18,0.16692,0.33930000000000005
19,0.17795999999999998,0.36292
20,0.18764,0.38658000000000003
21,0.19744,0.41150000000000003
22,0.29710000000000003,0.6454199999999999
23,0.39607999999999993,0.84436
24,0.4970199999999999,0.95312
25,0.59728,0.99214
26,0.6984,0.99918
27,0.7981199999999999,0.9999
28,0.89984,1.0
29,0.9986599999999999,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a/attack_R_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00232,0.01644
2,0.01046,0.07122000000000002
3,0.01976,0.12472000000000001
4,0.02898,0.17156
5,0.037919999999999995,0.21576
6,0.04814,0.25734
7,0.05778,0.29312000000000005
8,0.06736,0.32764000000000004
9,0.07658000000000001,0.35932
10,0.08608,0.38892000000000004
11,0.09634000000000001,0.4164
12,0.10588,0.4423
13,0.11504,0.46732000000000007
14,0.12511999999999998,0.49042
15,0.13506,0.51302
16,0.14414,0.53452
17,0.15398,0.55462
18,0.16384,0.57432
19,0.17379999999999998,0.59254
20,0.1832,0.6104999999999999
21,0.19296,0.62708
22,0.29178,0.7558800000000001
23,0.39302,0.83934
24,0.49411999999999995,0.8985
25,0.5928,0.9387000000000001
26,0.6946,0.9638599999999998
27,0.7990600000000001,0.9808
28,0.8990199999999999,0.98962
29,0.9993799999999998,0.993
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a/attack_S_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00232,0.0027400000000000002
2,0.010760000000000002,0.015899999999999997
3,0.0196,0.0321
4,0.028459999999999996,0.0479
5,0.03835999999999999,0.06460000000000002
6,0.04808,0.0807
7,0.057519999999999995,0.09896
8,0.06664,0.11826
9,0.07633999999999999,0.13773999999999997
10,0.08582,0.15686
11,0.09553999999999999,0.17670000000000002
12,0.10534000000000002,0.1983
13,0.11491999999999998,0.22054
14,0.12532,0.24231999999999995
15,0.13459999999999997,0.26478000000000007
16,0.1449,0.28762
17,0.15436,0.31032000000000004
18,0.16414,0.33492
19,0.1744,0.3573
20,0.18356,0.38176
21,0.19362000000000001,0.40564
22,0.29398,0.63584
23,0.39286,0.8308800000000002
24,0.49554,0.9437599999999999
25,0.5962999999999999,0.98698
26,0.69798,0.9974999999999999
27,0.8004200000000001,0.99936
28,0.9006000000000001,0.99992
29,0.9995799999999999,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_ccs/attack_D_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.00046666666666666666
2,0.0001,0.0017499999999999998
3,0.00013333333333333334,0.0019333333333333331
4,0.0002666666666666667,0.002533333333333333
5,0.0002666666666666667,0.0034666666666666665
6,0.00039999999999999996,0.004666666666666666
7,0.0008666666666666666,0.005733333333333333
8,0.0010666666666666665,0.006933333333333333
9,0.0012,0.008133333333333333
10,0.0014,0.009533333333333333
11,0.0018000000000000002,0.010133333333333334
12,0.002266666666666667,0.0118
13,0.006933333333333333,0.027066666666666666
14,0.010533333333333334,0.04373333333333334
15,0.014533333333333334,0.06333333333333334
16,0.019066666666666666,0.0818
17,0.024733333333333333,0.10006666666666668
18,0.02946666666666667,0.11846666666666668
19,0.03453333333333333,0.13626666666666667
20,0.0396,0.15480000000000002
21,0.0436,0.17333333333333334
22,0.07133333333333333,0.27986666666666665
23,0.0926,0.35126666666666667
24,0.10986666666666667,0.4068
25,0.12333333333333334,0.45093333333333335
26,0.1336,0.4881333333333333
27,0.14306666666666668,0.5164000000000001
28,0.15333333333333332,0.5460666666666667
29,0.16193333333333335,0.5692666666666666
30,0.17053333333333334,0.5903999999999999
31,0.22913333333333333,0.7234666666666666
32,0.2690000000000001,0.7896000000000001
33,0.297,0.8325333333333335
34,0.3202666666666667,0.8610000000000001
35,0.3395333333333333,0.8815333333333334
36,0.3576,0.8998
37,0.3751333333333333,0.9142
38,0.38820000000000005,0.9257333333333332
39,0.40006666666666674,0.9334666666666666
40,0.45313333333333333,0.9611999999999999
41,0.503,0.9756
42,0.5435333333333333,0.9842
43,0.5787333333333334,0.9892
44,0.6112000000000001,0.9927333333333334
45,0.6442,0.9952000000000001
46,0.6719333333333334,0.9966666666666667
47,0.6994000000000001,0.9975333333333333
48,0.7261333333333333,0.9985333333333334
49,0.7507333333333334,0.9990666666666668
50,0.7769333333333334,0.9996
51,0.8028666666666666,0.9998666666666667
52,0.8296666666666667,1.0
53,0.8527999999999999,1.0
54,0.8812666666666668,1.0
55,0.9091999999999999,1.0
56,0.9428666666666666,1.0
57,0.9970666666666667,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_ccs/attack_P_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,2e-05,4e-05
6,2e-05,6.000000000000001e-05
7,2e-05,6.000000000000001e-05
8,2e-05,8e-05
9,4e-05,8e-05
10,4e-05,8e-05
11,4e-05,0.0001
12,4e-05,0.0001
13,8e-05,0.00026
14,0.00018,0.0004
15,0.00022,0.0005399999999999999
16,0.00038,0.0007199999999999999
17,0.00046,0.0010000000000000002
18,0.00054,0.00126
19,0.0006000000000000001,0.0015000000000000002
20,0.00068,0.00178
21,0.0008200000000000001,0.00208
22,0.0014,0.0032
23,0.0024000000000000002,0.00452
24,0.00332,0.0060399999999999985
25,0.00424,0.007300000000000001
26,0.00498,0.00886
27,0.00606,0.01046
28,0.006839999999999999,0.012
29,0.007940000000000001,0.01356
30,0.00896,0.01558
31,0.01942,0.03198
32,0.029160000000000002,0.0498
33,0.038900000000000004,0.06594000000000001
34,0.04834000000000001,0.08412000000000001
35,0.058440000000000006,0.10242000000000002
36,0.06756,0.12172000000000001
37,0.07668,0.14132
38,0.08526,0.1619
39,0.09576,0.18246
40,0.14681999999999998,0.29244
41,0.19762,0.41134000000000004
42,0.24738000000000002,0.5293400000000001
43,0.29719999999999996,0.6456
44,0.34666,0.7522000000000001
45,0.39614,0.84432
46,0.44575999999999993,0.91012
47,0.4970199999999999,0.9530799999999999
48,0.5471999999999999,0.9788599999999998
49,0.5972200000000001,0.9921800000000001
50,0.6483200000000001,0.9974000000000001
51,0.69836,0.99918
52,0.7485999999999999,0.9996599999999999
53,0.7980599999999999,0.9999
54,0.8485000000000001,1.0
55,0.8998800000000001,1.0
56,0.94878,1.0
57,0.99868,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_ccs/attack_R_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0004999999999999999
2,0.0,0.00122
3,0.0,0.0018199999999999998
4,0.0,0.00232
5,0.0,0.0027999999999999995
6,2e-05,0.0031999999999999993
7,2e-05,0.0036199999999999995
8,2e-05,0.00404
9,4e-05,0.0043
10,6.000000000000001e-05,0.00468
11,6.000000000000001e-05,0.00502
12,6.000000000000001e-05,0.0053
13,0.00016,0.00776
14,0.00022,0.00952
15,0.00028000000000000003,0.011059999999999999
16,0.0004000000000000001,0.0123
17,0.00048000000000000007,0.013300000000000001
18,0.0005,0.014240000000000003
19,0.0006,0.015180000000000003
20,0.0006599999999999999,0.016139999999999998
21,0.0007599999999999999,0.01728
22,0.0015799999999999998,0.02566
23,0.0024199999999999994,0.032380000000000006
24,0.0035199999999999997,0.03896
25,0.0041600000000000005,0.04562000000000001
26,0.00506,0.0526
27,0.0059,0.05888
28,0.006840000000000001,0.06514
29,0.00776,0.07066
30,0.00872,0.0763
31,0.01786,0.12964
32,0.026840000000000003,0.17644
33,0.03572,0.22047999999999995
34,0.04594,0.26194
35,0.05552,0.29754
36,0.06508,0.3321599999999999
37,0.07438,0.36388
38,0.0839,0.39343999999999996
39,0.09401999999999999,0.42096
40,0.14196,0.53926
41,0.19096,0.63216
42,0.23991999999999997,0.70468
43,0.29009999999999997,0.7610600000000001
44,0.34056000000000003,0.8072799999999999
45,0.39172,0.8448799999999999
46,0.4412,0.8765000000000001
47,0.49306,0.9043599999999999
48,0.54348,0.9278199999999999
49,0.5919399999999999,0.9446399999999999
50,0.64322,0.9585800000000001
51,0.6937399999999999,0.96972
52,0.7451000000000001,0.9792400000000001
53,0.7983,0.98694
54,0.8477,0.9924200000000003
55,0.89886,0.9964999999999999
56,0.9511000000000001,0.9990000000000002
57,0.9993799999999998,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_ccs/attack_S_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,2e-05,0.0
5,2e-05,0.0
6,4e-05,2e-05
7,8e-05,2e-05
8,8e-05,4e-05
9,8e-05,4e-05
10,8e-05,4e-05
11,8e-05,4e-05
12,8e-05,4e-05
13,0.0001,8e-05
14,0.00022,0.00014
15,0.00024000000000000003,0.0003200000000000001
16,0.00028000000000000003,0.00041999999999999996
17,0.0003200000000000001,0.0005399999999999999
18,0.0003400000000000001,0.0006599999999999999
19,0.0003600000000000001,0.0008
20,0.0004000000000000001,0.0009600000000000001
21,0.00044,0.00116
22,0.0010000000000000002,0.00228
23,0.0018800000000000002,0.00352
24,0.00284,0.004659999999999999
25,0.0038,0.0056
26,0.0045,0.0067599999999999995
27,0.005220000000000001,0.00842
28,0.00598,0.00956
29,0.007020000000000001,0.011139999999999999
30,0.007880000000000002,0.012639999999999998
31,0.01774,0.029960000000000004
32,0.02694,0.04618
33,0.0376,0.06380000000000001
34,0.04732,0.0799
35,0.05676,0.09816000000000001
36,0.06588,0.11746000000000001
37,0.07558000000000001,0.13694
38,0.08506,0.15605999999999998
39,0.09478,0.1759
40,0.1449,0.28762
41,0.19362000000000001,0.40564
42,0.24352000000000001,0.52452
43,0.29398,0.63584
44,0.34400000000000003,0.74168
45,0.39286,0.8308800000000002
46,0.44286000000000003,0.8988800000000001
47,0.49554,0.9437599999999999
48,0.54544,0.97204
49,0.5962999999999999,0.98698
50,0.6468800000000001,0.9939600000000002
51,0.69798,0.9974999999999999
52,0.7489999999999999,0.9986599999999999
53,0.8004200000000001,0.99936
54,0.8503000000000001,0.99968
55,0.9006000000000001,0.99992
56,0.9504400000000001,1.0
57,0.9995799999999999,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_smooth/attack_D_KDE_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.04546666666666666,0.17313333333333333
2,0.1743333333333333,0.5853333333333334
3,0.23199999999999998,0.7144666666666666
4,0.2702,0.7826
5,0.2985333333333333,0.8253333333333334
6,0.3212666666666667,0.8534
7,0.34026666666666666,0.8744666666666667
8,0.3585333333333333,0.8928666666666668
9,0.3756,0.9069333333333334
10,0.38866666666666666,0.9184666666666667
11,0.40040000000000003,0.9264
12,0.4128666666666667,0.9341333333333334
13,0.4232666666666667,0.9404
14,0.433,0.9457999999999999
15,0.4432,0.9502666666666667
16,0.45333333333333337,0.9540000000000001
17,0.4636,0.9571999999999999
18,0.47500000000000003,0.9601333333333333
19,0.4832,0.9637333333333333
20,0.49313333333333337,0.9662000000000001
21,0.5032666666666666,0.9682666666666666
22,0.5788666666666668,0.9819333333333334
23,0.6443333333333333,0.9879333333333333
24,0.6994000000000001,0.9903333333333334
25,0.7511333333333333,0.9917999999999999
26,0.8034666666666666,0.9925999999999999
27,0.8529333333333332,0.9927333333333332
28,0.9095333333333334,0.9927333333333332
29,0.9970666666666667,0.9927333333333332
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_smooth/attack_P_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0024799999999999996,0.00324
2,0.01138,0.018500000000000003
3,0.0214,0.034460000000000005
4,0.030699999999999998,0.05172
5,0.039880000000000006,0.06736
6,0.049280000000000004,0.08504
7,0.0591,0.10336000000000001
8,0.06828,0.12254000000000001
9,0.07742,0.14222000000000004
10,0.08596,0.16286
11,0.09644000000000001,0.18332
12,0.10682,0.20526
13,0.11634000000000003,0.22600000000000003
14,0.12684,0.2475
15,0.13679999999999998,0.2697
16,0.14723999999999998,0.293
17,0.1569,0.31595999999999996
18,0.16692,0.33930000000000005
19,0.17795999999999998,0.36292
20,0.18764,0.38658000000000003
21,0.19744,0.41150000000000003
22,0.29710000000000003,0.6454199999999999
23,0.39607999999999993,0.84436
24,0.4970199999999999,0.95312
25,0.59728,0.99214
26,0.6984,0.99918
27,0.7981199999999999,0.9999
28,0.89984,1.0
29,0.9986599999999999,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_smooth/attack_R_LiRA_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00152,0.011700000000000002
2,0.007180000000000001,0.04514
3,0.014000000000000002,0.08856
4,0.0225,0.13263999999999998
5,0.0306,0.17597999999999997
6,0.03934,0.21804
7,0.0491,0.25776000000000004
8,0.05835999999999999,0.29488
9,0.06821999999999999,0.32877999999999996
10,0.07768,0.36226
11,0.08788000000000001,0.39239999999999997
12,0.09840000000000002,0.42040000000000005
13,0.10864,0.44838000000000006
14,0.11850000000000001,0.4747
15,0.12919999999999998,0.49958
16,0.13957999999999998,0.52348
17,0.1497,0.5458999999999999
18,0.16051999999999997,0.56744
19,0.17134,0.58758
20,0.18153999999999998,0.60692
21,0.1917,0.6255399999999999
22,0.29906,0.76314
23,0.40542,0.8490399999999999
24,0.51194,0.90794
25,0.61084,0.9445399999999999
26,0.71018,0.9669200000000002
27,0.8082,0.9821799999999999
28,0.8991800000000001,0.98962
29,1.0,0.993
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_2a_smooth/attack_S_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.00232,0.0027400000000000002
2,0.010760000000000002,0.015899999999999997
3,0.0196,0.0321
4,0.028459999999999996,0.0479
5,0.03835999999999999,0.06460000000000002
6,0.04808,0.0807
7,0.057519999999999995,0.09896
8,0.06664,0.11826
9,0.07633999999999999,0.13773999999999997
10,0.08582,0.15686
11,0.09553999999999999,0.17670000000000002
12,0.10534000000000002,0.1983
13,0.11491999999999998,0.22054
14,0.12532,0.24231999999999995
15,0.13459999999999997,0.26478000000000007
16,0.1449,0.28762
17,0.15436,0.31032000000000004
18,0.16414,0.33492
19,0.1744,0.3573
20,0.18356,0.38176
21,0.19362000000000001,0.40564
22,0.29398,0.63584
23,0.39286,0.8308800000000002
24,0.49554,0.9437599999999999
25,0.5962999999999999,0.98698
26,0.69798,0.9974999999999999
27,0.8004200000000001,0.99936
28,0.9006000000000001,0.99992
29,0.9995799999999999,1.0
30,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_4_ccs/attack_D_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0017333333333333333
2,0.0,0.0017333333333333333
3,0.0007666666666666667,0.004900000000000001
4,0.0022333333333333333,0.008766666666666666
5,0.0037999999999999996,0.012566666666666669
6,0.0059,0.016733333333333333
7,0.008066666666666666,0.021266666666666666
8,0.010433333333333334,0.025599999999999998
9,0.0128,0.030799999999999998
10,0.01576666666666667,0.037
11,0.01863333333333333,0.0428
12,0.02153333333333333,0.04783333333333333
13,0.05096666666666667,0.10266666666666667
14,0.07756666666666666,0.15830000000000002
15,0.10003333333333335,0.2109
16,0.12006666666666665,0.25726666666666664
17,0.14006666666666664,0.30036666666666667
18,0.15946666666666667,0.34253333333333336
19,0.17813333333333334,0.37810000000000005
20,0.19623333333333334,0.41206666666666664
21,0.21519999999999997,0.4444333333333333
22,0.21519999999999997,0.44753333333333334
23,0.21519999999999997,0.4501
24,0.21519999999999997,0.4517333333333333
25,0.21519999999999997,0.4529666666666667
26,0.21519999999999997,0.45376666666666665
27,0.21519999999999997,0.45413333333333333
28,0.21519999999999997,0.4546333333333334
29,0.21519999999999997,0.4549666666666667
30,0.21519999999999997,0.45533333333333337
31,0.21519999999999997,0.45713333333333334
32,0.21519999999999997,0.45780000000000004
33,0.30383333333333334,0.5915666666666667
34,0.30383333333333334,0.6095
35,0.30383333333333334,0.6096666666666667
36,0.30383333333333334,0.6097666666666667
37,0.36576666666666663,0.6899666666666667
38,0.36576666666666663,0.6998333333333333
39,0.36576666666666663,0.7012
40,0.4595666666666666,0.7857666666666666
41,0.4979,0.8445666666666666
42,0.5628666666666667,0.8779
43,0.5900333333333333,0.9057666666666666
44,0.618,0.9274333333333334
45,0.6650666666666667,0.9445
46,0.6893000000000001,0.9571333333333333
47,0.7323,0.9690333333333333
48,0.7532333333333333,0.9750666666666666
49,0.7737666666666666,0.9824999999999999
50,0.8111666666666667,0.9867666666666667
51,0.8292333333333334,0.9904333333333334
52,0.8633333333333333,0.9936999999999999
53,0.8803000000000001,0.9960666666666667
54,0.8954333333333334,0.9975333333333333
55,0.9310333333333333,0.9985
56,0.9480666666666666,0.9991666666666665
57,0.9825333333333334,0.9999333333333333
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_4_ccs/attack_P_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,1e-05,0.0
8,1e-05,0.0
9,1e-05,0.0
10,1e-05,0.0
11,1e-05,0.0
12,1e-05,1e-05
13,1e-05,7.000000000000001e-05
14,5e-05,0.00016000000000000004
15,0.00016,0.00031
16,0.00026,0.00049
17,0.00036,0.00057
18,0.00046,0.00072
19,0.0005400000000000001,0.00083
20,0.0007099999999999999,0.0009399999999999999
21,0.0008,0.00107
22,0.0016399999999999997,0.001960000000000001
23,0.00244,0.00283
24,0.0032099999999999997,0.00381
25,0.0039299999999999995,0.00462
26,0.00473,0.00548
27,0.0055000000000000005,0.00659
28,0.00629,0.0077399999999999995
29,0.00707,0.00879
30,0.007840000000000001,0.00996
31,0.01753,0.02167
32,0.02733,0.03354
33,0.03712,0.04646
34,0.04835,0.05976
35,0.05832,0.07249
36,0.06887000000000001,0.08515999999999999
37,0.07893,0.09847000000000002
38,0.08911,0.11216000000000001
39,0.09957000000000002,0.12597999999999998
40,0.14856,0.19585
41,0.19956999999999997,0.27256
42,0.25231000000000003,0.35301999999999994
43,0.3020900000000001,0.43534999999999996
44,0.35076,0.52257
45,0.40159,0.6101099999999999
46,0.45135000000000003,0.69201
47,0.50212,0.76989
48,0.54963,0.8354999999999999
49,0.59992,0.8909100000000001
50,0.6473000000000001,0.9336699999999999
51,0.69772,0.96322
52,0.7473799999999999,0.9824800000000001
53,0.7971100000000001,0.99284
54,0.84734,0.99778
55,0.89725,0.9995400000000002
56,0.9475999999999999,0.99993
57,0.9990400000000002,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_4_ccs/attack_R_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,2e-05,0.0015699999999999998
2,2e-05,0.0015699999999999998
3,0.00037,0.0046300000000000004
4,0.00075,0.006870000000000001
5,0.0012499999999999998,0.00889
6,0.0016300000000000002,0.011090000000000001
7,0.00206,0.012920000000000001
8,0.00237,0.014640000000000004
9,0.00292,0.016350000000000003
10,0.00338,0.01828
11,0.0037700000000000003,0.019840000000000003
12,0.0041400000000000005,0.02156
13,0.00835,0.03649
14,0.012280000000000001,0.04979
15,0.01623,0.06128
16,0.019679999999999996,0.07176000000000002
17,0.022869999999999998,0.08170000000000001
18,0.025770000000000005,0.09138000000000002
19,0.028909999999999998,0.10018999999999997
20,0.03200000000000001,0.10836000000000001
21,0.03503,0.11659000000000001
22,0.03503,0.11995
23,0.03503,0.12226
24,0.03503,0.12382999999999997
25,0.03503,0.12486000000000001
26,0.03503,0.12564999999999998
27,0.03503,0.12617
28,0.03503,0.12656
29,0.03503,0.12689
30,0.03503,0.12721
31,0.03503,0.1291
32,0.03503,0.12982
33,0.06986,0.20511
34,0.06986,0.21600999999999998
35,0.06986,0.21617000000000003
36,0.06986,0.21625999999999998
37,0.10384,0.27969
38,0.10384,0.28778000000000004
39,0.10384,0.28863
40,0.17174,0.3822400000000001
41,0.20553,0.46884
42,0.27358999999999994,0.5314800000000001
43,0.30652999999999997,0.5911700000000001
44,0.33932999999999996,0.6473500000000001
45,0.40780000000000005,0.6961499999999999
46,0.4419500000000001,0.7396499999999999
47,0.5093799999999999,0.78428
48,0.54254,0.81089
49,0.5749099999999999,0.84609
50,0.64072,0.8711200000000001
51,0.67413,0.89702
52,0.7403000000000001,0.9229999999999998
53,0.77206,0.94015
54,0.8038000000000001,0.9572800000000001
55,0.8682399999999999,0.9734100000000001
56,0.90134,0.98225
57,0.9671199999999999,0.9962399999999999
58,1.0,1.0


==> data/tpr_vs_fpr_curves/purchase100_4_ccs/attack_S_linear_all_models_tpr_vs_fpr_data.csv <==
,x,y
0,0.0,0.0
1,0.0,0.0
2,0.0,0.0
3,0.0,0.0
4,0.0,0.0
5,0.0,0.0
6,0.0,0.0
7,0.0,0.0
8,0.0,0.0
9,0.0,1e-05
10,0.0,3.9999999999999996e-05
11,1e-05,5e-05
12,1e-05,6.000000000000001e-05
13,8e-05,0.00016
14,0.00018,0.00033000000000000005
15,0.00030000000000000003,0.00053
16,0.00039000000000000005,0.00069
17,0.00042000000000000007,0.0008499999999999998
18,0.0005600000000000001,0.00103
19,0.00067,0.00121
20,0.00076,0.00135
21,0.0009000000000000001,0.0015199999999999999
22,0.0016899999999999999,0.0025700000000000002
23,0.0025,0.0035100000000000005
24,0.00349,0.00464
25,0.004399999999999999,0.005600000000000001
26,0.005210000000000001,0.006500000000000001
27,0.006010000000000001,0.007949999999999999
28,0.00679,0.00901
29,0.00784,0.01018
30,0.009130000000000001,0.01175
31,0.02021,0.02484
32,0.031920000000000004,0.03926
33,0.04374000000000001,0.054479999999999994
34,0.055569999999999994,0.06998
35,0.06610000000000002,0.08355
36,0.07585000000000001,0.09731
37,0.08602999999999998,0.11098000000000001
38,0.09620999999999999,0.12490000000000001
39,0.10633,0.13842000000000002
40,0.15683000000000002,0.21302
41,0.20888,0.29189999999999994
42,0.25849,0.37083000000000005
43,0.30881,0.45338
44,0.35938,0.53282
45,0.40944,0.6104799999999999
46,0.45832999999999996,0.68535
47,0.50648,0.75431
48,0.5547099999999999,0.81576
49,0.6035799999999999,0.8698699999999999
50,0.6523199999999999,0.91279
51,0.7013399999999999,0.94528
52,0.7509999999999999,0.9684899999999999
53,0.7981499999999999,0.9843900000000001
54,0.84765,0.9934200000000001
55,0.89772,0.99779
56,0.9480900000000002,0.99964
57,0.9996300000000001,1.0
58,1.0,1.0


==> data/tpr_vs_fpr_curves/related_work/16_models/attack_D_mean_linear_logit_fpr_tpr_data.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,4.0290088638195005e-05
2,0.0,0.00024174053182917003
3,3.971405877680699e-05,0.00024174053182917003
4,3.971405877680699e-05,0.00044319097502014507
5,7.942811755361398e-05,0.00044319097502014507
6,7.942811755361398e-05,0.000523771152296535
7,0.00011914217633042097,0.000523771152296535
8,0.00011914217633042097,0.0007655116841257051
9,0.00015885623510722796,0.0007655116841257051
10,0.00015885623510722796,0.0012489927477840452
11,0.00023828435266084195,0.0012489927477840452
12,0.00023828435266084195,0.001651893634165995
13,0.0003177124702144559,0.001651893634165995
14,0.0003177124702144559,0.001732473811442385
15,0.0003574265289912629,0.001732473811442385
16,0.0003574265289912629,0.0018130539887187753
17,0.0003971405877680699,0.0018130539887187753
18,0.0003971405877680699,0.0018533440773569703
19,0.0004368546465448769,0.0018533440773569703
20,0.0004368546465448769,0.002054794520547945
21,0.0004765687053216839,0.002054794520547945
22,0.0004765687053216839,0.0022159548751007254
23,0.0005162827640984908,0.0022159548751007254
24,0.0005162827640984908,0.0023368251410153104
25,0.0005559968228752979,0.0023368251410153104
26,0.0005559968228752979,0.0024174053182917004
27,0.0006354249404289118,0.0024174053182917004
28,0.0006354249404289118,0.0025382755842062853
29,0.0006751389992057189,0.0025382755842062853
30,0.0006751389992057189,0.0025785656728444803
31,0.0007148530579825258,0.0025785656728444803
32,0.0007148530579825258,0.0028203062046736503
33,0.0007545671167593328,0.0028203062046736503
34,0.0007545671167593328,0.0029814665592264302
35,0.0008339952343129468,0.0029814665592264302
36,0.0008339952343129468,0.0032232070910556
37,0.0008737092930897538,0.0032232070910556
38,0.0008737092930897538,0.0036663980660757455
39,0.0009134233518665607,0.0036663980660757455
40,0.0009134233518665607,0.004311039484286866
41,0.0009531374106433678,0.004311039484286866
42,0.0009531374106433678,0.004995970991136181
43,0.0009928514694201747,0.004995970991136181
44,0.0009928514694201747,0.005157131345688961
45,0.0010325655281969816,0.005157131345688961
46,0.0010325655281969816,0.005237711522965351
47,0.0010722795869737888,0.005237711522965351
48,0.0010722795869737888,0.005358581788879936
49,0.0011119936457505957,0.005358581788879936
50,0.0011119936457505957,0.0056809024979854955
51,0.0011517077045274026,0.0056809024979854955
52,0.0011517077045274026,0.00660757453666398
53,0.0011914217633042098,0.00660757453666398
54,0.0011914217633042098,0.007171635777598711
55,0.0012311358220810167,0.007171635777598711
56,0.0012311358220810167,0.007655116841257051
57,0.0013105639396346306,0.007655116841257051
58,0.0013105639396346306,0.007937147461724416
59,0.0013502779984114377,0.007937147461724416
60,0.0013502779984114377,0.00813859790491539
61,0.0013899920571882446,0.00813859790491539
62,0.0013899920571882446,0.008178887993553586
63,0.0014297061159650516,0.008178887993553586
64,0.0014297061159650516,0.008501208702659146
65,0.0015091342335186656,0.008501208702659146
66,0.0015091342335186656,0.009307010475423046
67,0.0015488482922954726,0.009307010475423046
68,0.0015488482922954726,0.009508460918614021
69,0.0015885623510722795,0.009508460918614021
70,0.0015885623510722795,0.010596293311845285
71,0.0016282764098490866,0.010596293311845285
72,0.0016282764098490866,0.011281224818694601
73,0.0016679904686258936,0.011281224818694601
74,0.0016679904686258936,0.011442385173247381
75,0.0017077045274027005,0.011442385173247381
76,0.0017077045274027005,0.011482675261885577
77,0.0017474185861795076,0.011482675261885577
78,0.0017474185861795076,0.011966156325543917
79,0.0017871326449563146,0.011966156325543917
80,0.0017871326449563146,0.012288477034649477
81,0.0018268467037331215,0.012288477034649477
82,0.0018268467037331215,0.01337630942788074
83,0.0018665607625099284,0.01337630942788074
84,0.0018665607625099284,0.013577759871071717
85,0.0019062748212867356,0.013577759871071717
86,0.0019062748212867356,0.01402095084609186
87,0.0019459888800635425,0.01402095084609186
88,0.0019459888800635425,0.014182111200644642
89,0.0019857029388403494,0.014182111200644642
90,0.0019857029388403494,0.015269943593875906
91,0.0020254169976171564,0.015269943593875906
92,0.0020254169976171564,0.015310233682514102
93,0.0020651310563939633,0.015310233682514102
94,0.0020651310563939633,0.01563255439161966
95,0.0021048451151707706,0.01563255439161966
96,0.0021048451151707706,0.015753424657534248
97,0.0021445591739475776,0.015753424657534248
98,0.0021445591739475776,0.016116035455278
99,0.0021842732327243845,0.016116035455278
100,0.0021842732327243845,0.01659951651893634
101,0.0022637013502779984,0.01659951651893634
102,0.0022637013502779984,0.016639806607574536
103,0.0023034154090548053,0.016639806607574536
104,0.0023034154090548053,0.016881547139403708
105,0.002343129467831612,0.016881547139403708
106,0.002343129467831612,0.017365028203062047
107,0.0023828435266084196,0.017365028203062047
108,0.0023828435266084196,0.01748589846897663
109,0.0024225575853852265,0.01748589846897663
110,0.0024225575853852265,0.017687348912167607
111,0.0024622716441620334,0.017687348912167607
112,0.0024622716441620334,0.017848509266720387
113,0.0025019857029388404,0.017848509266720387
114,0.0025019857029388404,0.018412570507655115
115,0.0025416997617156473,0.018412570507655115
116,0.0025416997617156473,0.01893634165995165
117,0.002621127879269261,0.01893634165995165
118,0.002621127879269261,0.019016921837228043
119,0.0026608419380460685,0.019016921837228043
120,0.0026608419380460685,0.01909750201450443
121,0.0027005559968228754,0.01909750201450443
122,0.0027005559968228754,0.019379532634971795
123,0.0027402700555996824,0.019379532634971795
124,0.0027402700555996824,0.02038678485092667
125,0.0027799841143764893,0.02038678485092667
126,0.0027799841143764893,0.02066881547139404
127,0.002819698173153296,0.02066881547139404
128,0.002819698173153296,0.020789685737308623
129,0.002859412231930103,0.020789685737308623
130,0.002859412231930103,0.02135374697824335
131,0.00289912629070691,0.02135374697824335
132,0.00289912629070691,0.021958098307816278
133,0.0029388403494837174,0.021958098307816278
134,0.0029388403494837174,0.022038678485092666
135,0.0029785544082605244,0.022038678485092666
136,0.0029785544082605244,0.022602739726027398
137,0.0030182684670373313,0.022602739726027398
138,0.0030182684670373313,0.022643029814665594
139,0.003057982525814138,0.022643029814665594
140,0.003057982525814138,0.023448831587429494
141,0.003097696584590945,0.023448831587429494
142,0.003097696584590945,0.023569701853344078
143,0.003177124702144559,0.023569701853344078
144,0.003177124702144559,0.023730862207896858
145,0.0032168387609213664,0.023730862207896858
146,0.0032168387609213664,0.024939564867042706
147,0.0032565528196981733,0.024939564867042706
148,0.0032565528196981733,0.025020145044319098
149,0.00329626687847498,0.025020145044319098
150,0.00329626687847498,0.025100725221595486
151,0.003335980937251787,0.025100725221595486
152,0.003335980937251787,0.025503626107977437
153,0.003375694996028594,0.025503626107977437
154,0.003375694996028594,0.026148267526188557
155,0.003415409054805401,0.026148267526188557
156,0.003415409054805401,0.026349717969379533
157,0.0034948371723590153,0.026349717969379533
158,0.0034948371723590153,0.02687348912167607
159,0.003534551231135822,0.02687348912167607
160,0.003534551231135822,0.02703464947622885
161,0.003574265289912629,0.02703464947622885
162,0.003574265289912629,0.02719580983078163
163,0.003613979348689436,0.02719580983078163
164,0.003613979348689436,0.02788074133763094
165,0.003653693407466243,0.02788074133763094
166,0.003653693407466243,0.02832393231265109
167,0.00369340746624305,0.02832393231265109
168,0.00369340746624305,0.028404512489927477
169,0.003733121525019857,0.028404512489927477
170,0.003733121525019857,0.028686543110394844
171,0.003812549642573471,0.028686543110394844
172,0.003812549642573471,0.029008863819500404
173,0.003852263701350278,0.029008863819500404
174,0.003852263701350278,0.029170024174053184
175,0.003891977760127085,0.029170024174053184
176,0.003891977760127085,0.029210314262691377
177,0.003931691818903892,0.029210314262691377
178,0.003931691818903892,0.02945205479452055
179,0.003971405877680699,0.02945205479452055
180,0.003971405877680699,0.029532634971796937
181,0.004011119936457506,0.029532634971796937
182,0.004011119936457506,0.029572925060435132
183,0.004050833995234313,0.029572925060435132
184,0.004050833995234313,0.029653505237711524
185,0.00409054805401112,0.029653505237711524
186,0.00409054805401112,0.029814665592264304
187,0.0041699761715647335,0.029814665592264304
188,0.0041699761715647335,0.029854955680902497
189,0.004209690230341541,0.029854955680902497
190,0.004209690230341541,0.029895245769540692
191,0.004249404289118348,0.029895245769540692
192,0.004249404289118348,0.030217566478646252
193,0.004328832406671962,0.030217566478646252
194,0.004328832406671962,0.03130539887187752
195,0.004368546465448769,0.03130539887187752
196,0.004368546465448769,0.031748589846897664
197,0.004408260524225576,0.031748589846897664
198,0.004408260524225576,0.03190975020145044
199,0.004447974583002383,0.03190975020145044
200,0.004447974583002383,0.03315874294923449
201,0.00448768864177919,0.03315874294923449
202,0.00448768864177919,0.03327961321514907
203,0.004527402700555997,0.03327961321514907
204,0.004527402700555997,0.03331990330378727
205,0.004567116759332804,0.03331990330378727
206,0.004567116759332804,0.033763094278807415
207,0.0046068308181096106,0.033763094278807415
208,0.0046068308181096106,0.03380338436744561
209,0.0046465448768864175,0.03380338436744561
210,0.0046465448768864175,0.03400483481063658
211,0.004686258935663224,0.03400483481063658
212,0.004686258935663224,0.034085414987912975
213,0.004725972994440031,0.034085414987912975
214,0.004725972994440031,0.0346494762288477
215,0.004765687053216839,0.0346494762288477
216,0.004765687053216839,0.034730056406124095
217,0.004805401111993646,0.034730056406124095
218,0.004805401111993646,0.03477034649476229
219,0.004845115170770453,0.03477034649476229
220,0.004845115170770453,0.03485092667203868
221,0.00488482922954726,0.03485092667203868
222,0.00488482922954726,0.03497179693795326
223,0.004924543288324067,0.03497179693795326
224,0.004924543288324067,0.035012087026591455
225,0.004964257347100874,0.035012087026591455
226,0.004964257347100874,0.035052377115229655
227,0.005003971405877681,0.035052377115229655
228,0.005003971405877681,0.03521353746978243
229,0.005043685464654488,0.03521353746978243
230,0.005043685464654488,0.035455278001611606
231,0.0050833995234312946,0.035455278001611606
232,0.0050833995234312946,0.035777598710717166
233,0.0051231135822081015,0.035777598710717166
234,0.0051231135822081015,0.035979049153908135
235,0.005162827640984908,0.035979049153908135
236,0.005162827640984908,0.03618049959709911
237,0.005202541699761715,0.03618049959709911
238,0.005202541699761715,0.036301369863013695
239,0.005242255758538522,0.036301369863013695
240,0.005242255758538522,0.036663980660757454
241,0.005281969817315329,0.036663980660757454
242,0.005281969817315329,0.03702659145850121
243,0.005361397934868944,0.03702659145850121
244,0.005361397934868944,0.037066881547139406
245,0.005401111993645751,0.037066881547139406
246,0.005401111993645751,0.037308622078968574
247,0.005440826052422558,0.037308622078968574
248,0.005440826052422558,0.037389202256244966
249,0.005480540111199365,0.037389202256244966
250,0.005480540111199365,0.03751007252215955
251,0.005520254169976172,0.03751007252215955
252,0.005520254169976172,0.03807413376309428
253,0.005559968228752979,0.03807413376309428
254,0.005559968228752979,0.03815471394037067
255,0.0055996822875297855,0.03815471394037067
256,0.0055996822875297855,0.038678485092667206
257,0.005639396346306592,0.038678485092667206
258,0.005639396346306592,0.03883964544721998
259,0.005718824463860206,0.03883964544721998
260,0.005718824463860206,0.03920225624496374
261,0.005758538522637013,0.03920225624496374
262,0.005758538522637013,0.039242546333601934
263,0.00579825258141382,0.039242546333601934
264,0.00579825258141382,0.03940370668815472
265,0.005837966640190627,0.03940370668815472
266,0.005837966640190627,0.0395245769540693
267,0.005917394757744242,0.0395245769540693
268,0.005917394757744242,0.03980660757453666
269,0.005996822875297856,0.03980660757453666
270,0.005996822875297856,0.04008863819500403
271,0.006036536934074663,0.04008863819500403
272,0.006036536934074663,0.040209508460918614
273,0.0060762509928514695,0.040209508460918614
274,0.0060762509928514695,0.04041095890410959
275,0.006155679110405083,0.04041095890410959
276,0.006155679110405083,0.040612409347300565
277,0.00619539316918189,0.040612409347300565
278,0.00619539316918189,0.040894439967767926
279,0.006235107227958697,0.040894439967767926
280,0.006235107227958697,0.0411361804995971
281,0.006314535345512311,0.0411361804995971
282,0.006314535345512311,0.041216760676873486
283,0.006354249404289118,0.041216760676873486
284,0.006354249404289118,0.041498791297340853
285,0.006393963463065925,0.041498791297340853
286,0.006393963463065925,0.04174053182917002
287,0.006433677521842733,0.04174053182917002
288,0.006433677521842733,0.041941982272361
289,0.006513105639396347,0.041941982272361
290,0.006513105639396347,0.04218372280419017
291,0.0065528196981731535,0.04218372280419017
292,0.0065528196981731535,0.042546333601933925
293,0.006632247815726767,0.042546333601933925
294,0.006632247815726767,0.04278807413376309
295,0.006671961874503574,0.04278807413376309
296,0.006671961874503574,0.04323126510878324
297,0.006751389992057188,0.04323126510878324
298,0.006751389992057188,0.04327155519742144
299,0.006791104050833995,0.04327155519742144
300,0.006791104050833995,0.04331184528605963
301,0.006830818109610802,0.04331184528605963
302,0.006830818109610802,0.04375503626107977
303,0.006870532168387609,0.04375503626107977
304,0.006870532168387609,0.04379532634971797
305,0.006989674344718031,0.04379532634971797
306,0.006989674344718031,0.04411764705882353
307,0.0070293884034948375,0.04411764705882353
308,0.0070293884034948375,0.044157937147461725
309,0.007069102462271644,0.044157937147461725
310,0.007069102462271644,0.044238517324738116
311,0.007108816521048451,0.044238517324738116
312,0.007108816521048451,0.04439967767929089
313,0.007148530579825258,0.04439967767929089
314,0.007148530579825258,0.044883158742949236
315,0.007227958697378872,0.044883158742949236
316,0.007227958697378872,0.04500402900886382
317,0.007267672756155679,0.04500402900886382
318,0.007267672756155679,0.04504431909750201
319,0.007307386814932486,0.04504431909750201
320,0.007307386814932486,0.04508460918614021
321,0.0073868149324861,0.04508460918614021
322,0.0073868149324861,0.04556809024979855
323,0.007466243050039714,0.04556809024979855
324,0.007466243050039714,0.045769540692989524
325,0.007505957108816521,0.045769540692989524
326,0.007505957108816521,0.04613215149073328
327,0.007545671167593328,0.04613215149073328
328,0.007545671167593328,0.047058823529411764
329,0.007585385226370135,0.047058823529411764
330,0.007585385226370135,0.04734085414987913
331,0.007625099285146942,0.04734085414987913
332,0.007625099285146942,0.047461724415793716
333,0.007664813343923749,0.047461724415793716
334,0.007664813343923749,0.04750201450443191
335,0.007744241461477363,0.04750201450443191
336,0.007744241461477363,0.047703464947622884
337,0.00778395552025417,0.047703464947622884
338,0.00778395552025417,0.04786462530217567
339,0.007823669579030978,0.04786462530217567
340,0.007823669579030978,0.04814665592264303
341,0.007863383637807784,0.04814665592264303
342,0.007863383637807784,0.04850926672038679
343,0.007903097696584592,0.04850926672038679
344,0.007903097696584592,0.04854955680902498
345,0.007982525814138205,0.04854955680902498
346,0.007982525814138205,0.04863013698630137
347,0.008022239872915012,0.04863013698630137
348,0.008022239872915012,0.04915390813859791
349,0.008101667990468625,0.04915390813859791
350,0.008101667990468625,0.04927477840451249
351,0.008141382049245433,0.04927477840451249
352,0.008141382049245433,0.049395648670427075
353,0.00818109610802224,0.049395648670427075
354,0.00818109610802224,0.04943593875906527
355,0.008220810166799047,0.04943593875906527
356,0.008220810166799047,0.050040290088638195
357,0.008300238284352661,0.050040290088638195
358,0.008300238284352661,0.05008058017727639
359,0.008419380460683083,0.05008058017727639
360,0.008419380460683083,0.05020145044319097
361,0.008498808578236696,0.05020145044319097
362,0.008498808578236696,0.050362610797743755
363,0.008617950754567116,0.050362610797743755
364,0.008617950754567116,0.05092667203867848
365,0.008657664813343924,0.05092667203867848
366,0.008657664813343924,0.05104754230459307
367,0.00869737887212073,0.05104754230459307
368,0.00869737887212073,0.05112812248186946
369,0.008776806989674344,0.05112812248186946
370,0.008776806989674344,0.05120870265914585
371,0.008816521048451152,0.05120870265914585
372,0.008816521048451152,0.05177276390008058
373,0.008856235107227958,0.05177276390008058
374,0.008856235107227958,0.052054794520547946
375,0.008895949166004766,0.052054794520547946
376,0.008895949166004766,0.05217566478646253
377,0.008935663224781574,0.05217566478646253
378,0.008935663224781574,0.05225624496373892
379,0.009015091342335187,0.05225624496373892
380,0.009015091342335187,0.05233682514101531
381,0.009054805401111993,0.05233682514101531
382,0.009054805401111993,0.052941176470588235
383,0.009134233518665607,0.052941176470588235
384,0.009134233518665607,0.0532232070910556
385,0.009173947577442415,0.0532232070910556
386,0.009173947577442415,0.053666398066075746
387,0.009213661636219221,0.053666398066075746
388,0.009213661636219221,0.05378726833199033
389,0.009253375694996029,0.05378726833199033
390,0.009253375694996029,0.05386784850926672
391,0.009293089753772835,0.05386784850926672
392,0.009293089753772835,0.0540692989524577
393,0.009332803812549643,0.0540692989524577
394,0.009332803812549643,0.054270749395648674
395,0.009372517871326449,0.054270749395648674
396,0.009372517871326449,0.05435132957292506
397,0.009412231930103257,0.05435132957292506
398,0.009412231930103257,0.05439161966156326
399,0.009451945988880063,0.05439161966156326
400,0.009451945988880063,0.05467365028203062
401,0.00949166004765687,0.05467365028203062
402,0.00949166004765687,0.05523771152296535
403,0.009531374106433678,0.05523771152296535
404,0.009531374106433678,0.0556809024979855
405,0.009650516282764098,0.0556809024979855
406,0.009650516282764098,0.056164383561643834
407,0.009690230341540906,0.056164383561643834
408,0.009690230341540906,0.05620467365028203
409,0.009729944400317712,0.05620467365028203
410,0.009729944400317712,0.05628525382755842
411,0.00976965845909452,0.05628525382755842
412,0.00976965845909452,0.056567284448025786
413,0.009809372517871326,0.056567284448025786
414,0.009809372517871326,0.05676873489121676
415,0.009849086576648134,0.05676873489121676
416,0.009849086576648134,0.056809024979854954
417,0.00988880063542494,0.056809024979854954
418,0.00988880063542494,0.057856567284448025
419,0.009928514694201748,0.057856567284448025
420,0.009928514694201748,0.05789685737308622
421,0.009968228752978554,0.05789685737308622
422,0.009968228752978554,0.058098307816277193
423,0.010007942811755361,0.058098307816277193
424,0.010007942811755361,0.05829975825946817
425,0.01004765687053217,0.05829975825946817
426,0.01004765687053217,0.05834004834810637
427,0.010087370929308975,0.05834004834810637
428,0.010087370929308975,0.05838033843674456
429,0.010127084988085783,0.05838033843674456
430,0.010127084988085783,0.05866236905721193
431,0.010166799046862589,0.05866236905721193
432,0.010166799046862589,0.0588638195004029
433,0.010206513105639397,0.0588638195004029
434,0.010206513105639397,0.05922643029814666
435,0.010365369340746625,0.05922643029814666
436,0.010365369340746625,0.05942788074133763
437,0.01040508339952343,0.05942788074133763
438,0.01040508339952343,0.059468170829975825
439,0.010444797458300238,0.059468170829975825
440,0.010444797458300238,0.05958904109589041
441,0.010484511517077045,0.05958904109589041
442,0.010484511517077045,0.059830781627719584
443,0.010603653693407466,0.059830781627719584
444,0.010603653693407466,0.05987107171635778
445,0.01068308181096108,0.05987107171635778
446,0.01068308181096108,0.05999194198227236
447,0.010722795869737888,0.05999194198227236
448,0.010722795869737888,0.06003223207091055
449,0.010762509928514694,0.06003223207091055
450,0.010762509928514694,0.06023368251410153
451,0.010802223987291502,0.06023368251410153
452,0.010802223987291502,0.06027397260273973
453,0.010841938046068308,0.06027397260273973
454,0.010841938046068308,0.06031426269137792
455,0.010881652104845116,0.06031426269137792
456,0.010881652104845116,0.060435132957292505
457,0.011000794281175535,0.060435132957292505
458,0.011000794281175535,0.06067687348912167
459,0.011040508339952343,0.06067687348912167
460,0.011040508339952343,0.061120064464141824
461,0.01108022239872915,0.061120064464141824
462,0.01108022239872915,0.06152296535052377
463,0.011159650516282765,0.06152296535052377
464,0.011159650516282765,0.06156325543916197
465,0.011199364575059571,0.06156325543916197
466,0.011199364575059571,0.06200644641418211
467,0.011239078633836379,0.06200644641418211
468,0.011239078633836379,0.06277195809830782
469,0.011278792692613185,0.06277195809830782
470,0.011278792692613185,0.06281224818694602
471,0.011318506751389993,0.06281224818694602
472,0.011318506751389993,0.06301369863013699
473,0.011358220810166799,0.06301369863013699
474,0.011358220810166799,0.06305398871877518
475,0.011397934868943606,0.06305398871877518
476,0.011397934868943606,0.06406124093473006
477,0.011437648927720413,0.06406124093473006
478,0.011437648927720413,0.06410153102336826
479,0.01147736298649722,0.06410153102336826
480,0.01147736298649722,0.06414182111200645
481,0.011517077045274026,0.06414182111200645
482,0.011517077045274026,0.06418211120064464
483,0.011556791104050834,0.06418211120064464
484,0.011556791104050834,0.06422240128928283
485,0.011636219221604448,0.06422240128928283
486,0.011636219221604448,0.06426269137792102
487,0.011675933280381254,0.06426269137792102
488,0.011675933280381254,0.06438356164383562
489,0.011715647339158062,0.06438356164383562
490,0.011715647339158062,0.0645447219983884
491,0.01175536139793487,0.0645447219983884
492,0.01175536139793487,0.06486704270749395
493,0.011795075456711676,0.06486704270749395
494,0.011795075456711676,0.06494762288477035
495,0.011834789515488484,0.06494762288477035
496,0.011834789515488484,0.0653908138597905
497,0.011914217633042097,0.0653908138597905
498,0.011914217633042097,0.06543110394842869
499,0.012033359809372517,0.06543110394842869
500,0.012033359809372517,0.06555197421434328
501,0.012073073868149325,0.06555197421434328
502,0.012073073868149325,0.06583400483481064
503,0.012112787926926131,0.06583400483481064
504,0.012112787926926131,0.0661966156325544
505,0.012152501985702939,0.0661966156325544
506,0.012152501985702939,0.06627719580983078
507,0.012192216044479745,0.06627719580983078
508,0.012192216044479745,0.06651893634165995
509,0.012231930103256553,0.06651893634165995
510,0.012231930103256553,0.06676067687348912
511,0.012351072279586974,0.06676067687348912
512,0.012351072279586974,0.0669621273166801
513,0.01239078633836378,0.0669621273166801
514,0.01239078633836378,0.06700241740531829
515,0.012430500397140588,0.06700241740531829
516,0.012430500397140588,0.06720386784850926
517,0.012470214455917394,0.06720386784850926
518,0.012470214455917394,0.06732473811442385
519,0.012509928514694202,0.06732473811442385
520,0.012509928514694202,0.06740531829170024
521,0.012549642573471008,0.06740531829170024
522,0.012549642573471008,0.06752618855761483
523,0.012589356632247816,0.06752618855761483
524,0.012589356632247816,0.0677276390008058
525,0.012629070691024622,0.0677276390008058
526,0.012629070691024622,0.06788879935535858
527,0.01266878474980143,0.06788879935535858
528,0.01266878474980143,0.06792908944399678
529,0.012708498808578236,0.06792908944399678
530,0.012708498808578236,0.06813053988718776
531,0.01278792692613185,0.06813053988718776
532,0.01278792692613185,0.06821112006446414
533,0.012827640984908658,0.06821112006446414
534,0.012827640984908658,0.06837228041901693
535,0.012867355043685465,0.06837228041901693
536,0.012867355043685465,0.06869460112812248
537,0.012907069102462271,0.06869460112812248
538,0.012907069102462271,0.06885576148267526
539,0.01294678316123908,0.06885576148267526
540,0.01294678316123908,0.06913779210314262
541,0.013026211278792693,0.06913779210314262
542,0.013026211278792693,0.06925866236905721
543,0.0130659253375695,0.06925866236905721
544,0.0130659253375695,0.06937953263497179
545,0.013105639396346307,0.06937953263497179
546,0.013105639396346307,0.06941982272361
547,0.013145353455123113,0.06941982272361
548,0.013145353455123113,0.06954069298952457
549,0.01318506751389992,0.06954069298952457
550,0.01318506751389992,0.0701853344077357
551,0.013224781572676727,0.0701853344077357
552,0.013224781572676727,0.0702659145850121
553,0.013264495631453535,0.0702659145850121
554,0.013264495631453535,0.07034649476228848
555,0.01330420969023034,0.07034649476228848
556,0.01330420969023034,0.07050765511684126
557,0.013343923749007149,0.07050765511684126
558,0.013343923749007149,0.07058823529411765
559,0.013383637807783956,0.07058823529411765
560,0.013383637807783956,0.07062852538275584
561,0.013423351866560762,0.07062852538275584
562,0.013423351866560762,0.07070910556003224
563,0.01346306592533757,0.07070910556003224
564,0.01346306592533757,0.07074939564867043
565,0.013502779984114376,0.07074939564867043
566,0.013502779984114376,0.07078968573730862
567,0.013542494042891184,0.07078968573730862
568,0.013542494042891184,0.07082997582594681
569,0.01358220810166799,0.07082997582594681
570,0.01358220810166799,0.0709911361804996
571,0.013621922160444798,0.0709911361804996
572,0.013621922160444798,0.07103142626913779
573,0.013661636219221604,0.07103142626913779
574,0.013661636219221604,0.07111200644641419
575,0.013701350277998412,0.07111200644641419
576,0.013701350277998412,0.07119258662369057
577,0.013741064336775218,0.07119258662369057
578,0.013741064336775218,0.07123287671232877
579,0.013780778395552026,0.07123287671232877
580,0.013780778395552026,0.0717163577759871
581,0.013820492454328832,0.0717163577759871
582,0.013820492454328832,0.07187751813053989
583,0.01386020651310564,0.07187751813053989
584,0.01386020651310564,0.07195809830781627
585,0.013899920571882446,0.07195809830781627
586,0.013899920571882446,0.07203867848509267
587,0.013979348689436061,0.07203867848509267
588,0.013979348689436061,0.07211925866236905
589,0.014019062748212867,0.07211925866236905
590,0.014019062748212867,0.07224012892828365
591,0.014098490865766481,0.07224012892828365
592,0.014098490865766481,0.07228041901692184
593,0.014138204924543289,0.07228041901692184
594,0.014138204924543289,0.07300564061240934
595,0.014177918983320095,0.07300564061240934
596,0.014177918983320095,0.07316680096696213
597,0.014217633042096903,0.07316680096696213
598,0.014217633042096903,0.0734085414987913
599,0.014257347100873709,0.0734085414987913
600,0.014257347100873709,0.07369057211925867
601,0.014297061159650517,0.07369057211925867
602,0.014297061159650517,0.07373086220789686
603,0.014336775218427323,0.07373086220789686
604,0.014336775218427323,0.07377115229653505
605,0.01437648927720413,0.07377115229653505
606,0.01437648927720413,0.07381144238517325
607,0.014455917394757744,0.07381144238517325
608,0.014455917394757744,0.07401289282836422
609,0.014495631453534552,0.07401289282836422
610,0.014495631453534552,0.0742143432715552
611,0.014535345512311358,0.0742143432715552
612,0.014535345512311358,0.07489927477840451
613,0.014575059571088166,0.07489927477840451
614,0.014575059571088166,0.07497985495568091
615,0.014614773629864972,0.07497985495568091
616,0.014614773629864972,0.07510072522159549
617,0.01465448768864178,0.07510072522159549
618,0.01465448768864178,0.07526188557614827
619,0.014694201747418586,0.07526188557614827
620,0.014694201747418586,0.07558420628525382
621,0.014733915806195394,0.07558420628525382
622,0.014733915806195394,0.0757453666398066
623,0.0147736298649722,0.0757453666398066
624,0.0147736298649722,0.07606768734891217
625,0.014813343923749007,0.07606768734891217
626,0.014813343923749007,0.07618855761482675
627,0.014853057982525814,0.07618855761482675
628,0.014853057982525814,0.07634971796937953
629,0.014892772041302621,0.07634971796937953
630,0.014892772041302621,0.0765914585012087
631,0.014932486100079427,0.0765914585012087
632,0.014932486100079427,0.07671232876712329
633,0.014972200158856235,0.07671232876712329
634,0.014972200158856235,0.07675261885576148
635,0.015011914217633041,0.07675261885576148
636,0.015011914217633041,0.07679290894439968
637,0.015051628276409849,0.07679290894439968
638,0.015051628276409849,0.07695406929895246
639,0.015091342335186657,0.07695406929895246
640,0.015091342335186657,0.07703464947622884
641,0.015210484511517077,0.07703464947622884
642,0.015210484511517077,0.07715551974214344
643,0.015250198570293885,0.07715551974214344
644,0.015250198570293885,0.07719580983078163
645,0.01528991262907069,0.07719580983078163
646,0.01528991262907069,0.07723609991941982
647,0.015329626687847498,0.07723609991941982
648,0.015329626687847498,0.0774375503626108
649,0.015369340746624304,0.0774375503626108
650,0.015369340746624304,0.07755842062852539
651,0.015448768864177918,0.07755842062852539
652,0.015448768864177918,0.07804190169218372
653,0.015488482922954726,0.07804190169218372
654,0.015488482922954726,0.07820306204673651
655,0.015528196981731532,0.07820306204673651
656,0.015528196981731532,0.07852538275584206
657,0.01556791104050834,0.07852538275584206
658,0.01556791104050834,0.07860596293311846
659,0.015607625099285148,0.07860596293311846
660,0.015607625099285148,0.07868654311039484
661,0.015647339158061956,0.07868654311039484
662,0.015647339158061956,0.0790491539081386
663,0.01568705321683876,0.0790491539081386
664,0.01568705321683876,0.07941176470588235
665,0.015726767275615568,0.07941176470588235
666,0.015726767275615568,0.07957292506043513
667,0.015766481334392374,0.07957292506043513
668,0.015766481334392374,0.07969379532634972
669,0.015806195393169183,0.07969379532634972
670,0.015806195393169183,0.08005640612409347
671,0.01584590945194599,0.08005640612409347
672,0.01584590945194599,0.08009669621273167
673,0.015885623510722795,0.08009669621273167
674,0.015885623510722795,0.08033843674456084
675,0.01596505162827641,0.08033843674456084
676,0.01596505162827641,0.08049959709911361
677,0.016044479745830023,0.08049959709911361
678,0.016044479745830023,0.08058017727639001
679,0.01612390786338364,0.08058017727639001
680,0.01612390786338364,0.08070104754230459
681,0.016163621922160445,0.08070104754230459
682,0.016163621922160445,0.08094278807413376
683,0.01620333598093725,0.08094278807413376
684,0.01620333598093725,0.08110394842868654
685,0.016322478157267672,0.08110394842868654
686,0.016322478157267672,0.08118452860596294
687,0.01636219221604448,0.08118452860596294
688,0.01636219221604448,0.0814665592264303
689,0.016401906274821288,0.0814665592264303
690,0.016401906274821288,0.08170829975825947
691,0.016441620333598094,0.08170829975825947
692,0.016441620333598094,0.08186946011281225
693,0.0164813343923749,0.08186946011281225
694,0.0164813343923749,0.08199033037872683
695,0.016560762509928516,0.08199033037872683
696,0.016560762509928516,0.0821917808219178
697,0.016600476568705322,0.0821917808219178
698,0.016600476568705322,0.0822723609991942
699,0.01675933280381255,0.0822723609991942
700,0.01675933280381255,0.08235294117647059
701,0.016799046862589356,0.08235294117647059
702,0.016799046862589356,0.08239323126510878
703,0.016838760921366165,0.08239323126510878
704,0.016838760921366165,0.08267526188557615
705,0.01687847498014297,0.08267526188557615
706,0.01687847498014297,0.08279613215149073
707,0.016957903097696583,0.08279613215149073
708,0.016957903097696583,0.0830378726833199
709,0.0170373312152502,0.0830378726833199
710,0.0170373312152502,0.08315874294923449
711,0.017077045274027005,0.08315874294923449
712,0.017077045274027005,0.08336019339242547
713,0.01711675933280381,0.08336019339242547
714,0.01711675933280381,0.08344077356970185
715,0.017235901509134233,0.08344077356970185
716,0.017235901509134233,0.08348106365834004
717,0.01731532962668785,0.08348106365834004
718,0.01731532962668785,0.08392425463336019
719,0.017355043685464654,0.08392425463336019
720,0.017355043685464654,0.08404512489927478
721,0.01739475774424146,0.08404512489927478
722,0.01739475774424146,0.08412570507655116
723,0.017474185861795076,0.08412570507655116
724,0.017474185861795076,0.08428686543110395
725,0.017553613979348688,0.08428686543110395
726,0.017553613979348688,0.08436744560838035
727,0.017593328038125498,0.08436744560838035
728,0.017593328038125498,0.08440773569701854
729,0.017633042096902304,0.08440773569701854
730,0.017633042096902304,0.08456889605157131
731,0.017712470214455916,0.08456889605157131
732,0.017712470214455916,0.0846897663174859
733,0.01779189833200953,0.0846897663174859
734,0.01779189833200953,0.08473005640612409
735,0.017831612390786337,0.08473005640612409
736,0.017831612390786337,0.08477034649476228
737,0.017871326449563147,0.08477034649476228
738,0.017871326449563147,0.08493150684931507
739,0.017911040508339953,0.08493150684931507
740,0.017911040508339953,0.08505237711522966
741,0.01795075456711676,0.08505237711522966
742,0.01795075456711676,0.08557614826752619
743,0.018030182684670375,0.08557614826752619
744,0.018030182684670375,0.08573730862207897
745,0.018109610802223987,0.08573730862207897
746,0.018109610802223987,0.08585817888799355
747,0.018149324861000793,0.08585817888799355
748,0.018149324861000793,0.08589846897663175
749,0.018189038919777602,0.08589846897663175
750,0.018189038919777602,0.08597904915390814
751,0.01822875297855441,0.08597904915390814
752,0.01822875297855441,0.08609991941982273
753,0.01830818109610802,0.08609991941982273
754,0.01830818109610802,0.08614020950846092
755,0.01834789515488483,0.08614020950846092
756,0.01834789515488483,0.0862610797743755
757,0.018387609213661636,0.0862610797743755
758,0.018387609213661636,0.0863013698630137
759,0.018427323272438442,0.0863013698630137
760,0.018427323272438442,0.08670427074939564
761,0.018467037331215252,0.08670427074939564
762,0.018467037331215252,0.08678485092667204
763,0.018506751389992058,0.08678485092667204
764,0.018506751389992058,0.08682514101531023
765,0.018546465448768864,0.08682514101531023
766,0.018546465448768864,0.08690572119258662
767,0.01858617950754567,0.08690572119258662
768,0.01858617950754567,0.0871474617244158
769,0.01870532168387609,0.0871474617244158
770,0.01870532168387609,0.08759065269943594
771,0.018745035742652898,0.08759065269943594
772,0.018745035742652898,0.0879129734085415
773,0.018784749801429707,0.0879129734085415
774,0.018784749801429707,0.08807413376309428
775,0.018824463860206513,0.08807413376309428
776,0.018824463860206513,0.08839645447219983
777,0.01886417791898332,0.08839645447219983
778,0.01886417791898332,0.08855761482675262
779,0.018903891977760125,0.08855761482675262
780,0.018903891977760125,0.088638195004029
781,0.018943606036536935,0.088638195004029
782,0.018943606036536935,0.08883964544721998
783,0.01898332009531374,0.08883964544721998
784,0.01898332009531374,0.08908138597904916
785,0.019102462271644163,0.08908138597904916
786,0.019102462271644163,0.08924254633360193
787,0.01914217633042097,0.08924254633360193
788,0.01914217633042097,0.08964544721998388
789,0.019181890389197775,0.08964544721998388
790,0.019181890389197775,0.09000805801772764
791,0.019221604447974584,0.09000805801772764
792,0.019221604447974584,0.09008863819500403
793,0.01926131850675139,0.09008863819500403
794,0.01926131850675139,0.09016921837228042
795,0.019301032565528196,0.09016921837228042
796,0.019301032565528196,0.09020950846091862
797,0.019340746624305002,0.09020950846091862
798,0.019340746624305002,0.090290088638195
799,0.019420174741858618,0.090290088638195
800,0.019420174741858618,0.09049153908138598
801,0.019459888800635424,0.09049153908138598
802,0.019459888800635424,0.09069298952457695
803,0.019499602859412234,0.09069298952457695
804,0.019499602859412234,0.09077356970185334
805,0.019579030976965846,0.09077356970185334
806,0.019579030976965846,0.0910958904109589
807,0.019618745035742652,0.0910958904109589
808,0.019618745035742652,0.09145850120870266
809,0.019698173153296267,0.09145850120870266
810,0.019698173153296267,0.09149879129734086
811,0.019737887212073073,0.09149879129734086
812,0.019737887212073073,0.09153908138597905
813,0.01981731532962669,0.09153908138597905
814,0.01981731532962669,0.09170024174053183
815,0.019857029388403495,0.09170024174053183
816,0.019857029388403495,0.09214343271555198
817,0.0198967434471803,0.09214343271555198
818,0.0198967434471803,0.09222401289282836
819,0.019936457505957107,0.09222401289282836
820,0.019936457505957107,0.09234488315874295
821,0.020015885623510723,0.09234488315874295
822,0.020015885623510723,0.09262691377921031
823,0.02005559968228753,0.09262691377921031
824,0.02005559968228753,0.0926672038678485
825,0.02009531374106434,0.0926672038678485
826,0.02009531374106434,0.09270749395648671
827,0.020135027799841144,0.09270749395648671
828,0.020135027799841144,0.0927477840451249
829,0.020214455917394757,0.0927477840451249
830,0.020214455917394757,0.09286865431103948
831,0.020254169976171566,0.09286865431103948
832,0.020254169976171566,0.09319097502014505
833,0.020293884034948372,0.09319097502014505
834,0.020293884034948372,0.09331184528605962
835,0.020333598093725178,0.09331184528605962
836,0.020333598093725178,0.09371474617244158
837,0.020413026211278794,0.09371474617244158
838,0.020413026211278794,0.09383561643835617
839,0.0204527402700556,0.09383561643835617
840,0.0204527402700556,0.09387590652699436
841,0.020492454328832406,0.09387590652699436
842,0.020492454328832406,0.09423851732473812
843,0.020532168387609212,0.09423851732473812
844,0.020532168387609212,0.09468170829975826
845,0.02057188244638602,0.09468170829975826
846,0.02057188244638602,0.09476228847703465
847,0.020611596505162828,0.09476228847703465
848,0.020611596505162828,0.09484286865431103
849,0.020651310563939634,0.09484286865431103
850,0.020651310563939634,0.09500402900886382
851,0.020691024622716443,0.09500402900886382
852,0.020691024622716443,0.09512489927477841
853,0.02073073868149325,0.09512489927477841
854,0.02073073868149325,0.09536663980660758
855,0.020770452740270055,0.09536663980660758
856,0.020770452740270055,0.09540692989524577
857,0.02081016679904686,0.09540692989524577
858,0.02081016679904686,0.09548751007252215
859,0.02084988085782367,0.09548751007252215
860,0.02084988085782367,0.09552780016116036
861,0.020929308975377283,0.09552780016116036
862,0.020929308975377283,0.09556809024979855
863,0.02096902303415409,0.09556809024979855
864,0.02096902303415409,0.09605157131345689
865,0.021048451151707705,0.09605157131345689
866,0.021048451151707705,0.09613215149073329
867,0.02108816521048451,0.09613215149073329
868,0.02108816521048451,0.09621273166800967
869,0.021127879269261317,0.09621273166800967
870,0.021127879269261317,0.09625302175664786
871,0.021167593328038126,0.09625302175664786
872,0.021167593328038126,0.09629331184528606
873,0.021207307386814932,0.09629331184528606
874,0.021207307386814932,0.0967365028203062
875,0.021286735504368548,0.0967365028203062
876,0.021286735504368548,0.0967767929089444
877,0.021326449563145354,0.0967767929089444
878,0.021326449563145354,0.09685737308622079
879,0.02136616362192216,0.09685737308622079
880,0.02136616362192216,0.09709911361804996
881,0.021405877680698966,0.09709911361804996
882,0.021405877680698966,0.09726027397260274
883,0.021445591739475776,0.09726027397260274
884,0.021445591739475776,0.09730056406124094
885,0.021485305798252582,0.09730056406124094
886,0.021485305798252582,0.09750201450443191
887,0.021525019857029388,0.09750201450443191
888,0.021525019857029388,0.09770346494762289
889,0.021723590150913425,0.09770346494762289
890,0.021723590150913425,0.09802578565672844
891,0.02176330420969023,0.09802578565672844
892,0.02176330420969023,0.09830781627719581
893,0.021842732327243843,0.09830781627719581
894,0.021842732327243843,0.09858984689766317
895,0.02192216044479746,0.09858984689766317
896,0.02192216044479746,0.09863013698630137
897,0.02200158856235107,0.09863013698630137
898,0.02200158856235107,0.09871071716357777
899,0.022200158856235108,0.09871071716357777
900,0.022200158856235108,0.09875100725221596
901,0.022239872915011914,0.09875100725221596
902,0.022239872915011914,0.09879129734085415
903,0.02231930103256553,0.09879129734085415
904,0.02231930103256553,0.0991136180499597
905,0.022359015091342336,0.0991136180499597
906,0.022359015091342336,0.09915390813859791
907,0.022398729150119142,0.09915390813859791
908,0.022398729150119142,0.09931506849315068
909,0.022438443208895948,0.09931506849315068
910,0.022438443208895948,0.09939564867042708
911,0.022478157267672758,0.09939564867042708
912,0.022478157267672758,0.09951651893634166
913,0.022517871326449564,0.09951651893634166
914,0.022517871326449564,0.09979854955680903
915,0.022597299444003176,0.09979854955680903
916,0.022597299444003176,0.09983883964544722
917,0.022637013502779985,0.09983883964544722
918,0.022637013502779985,0.1000402900886382
919,0.02267672756155679,0.1000402900886382
920,0.02267672756155679,0.10012087026591458
921,0.022716441620333597,0.10012087026591458
922,0.022716441620333597,0.10016116035455278
923,0.02283558379666402,0.10016116035455278
924,0.02283558379666402,0.10024174053182917
925,0.022875297855440825,0.10024174053182917
926,0.022875297855440825,0.10048348106365834
927,0.02295472597299444,0.10048348106365834
928,0.02295472597299444,0.10052377115229653
929,0.022994440031771247,0.10052377115229653
930,0.022994440031771247,0.10056406124093473
931,0.023034154090548053,0.10056406124093473
932,0.023034154090548053,0.10072522159548751
933,0.023073868149324862,0.10072522159548751
934,0.023073868149324862,0.1007655116841257
935,0.02311358220810167,0.1007655116841257
936,0.02311358220810167,0.10141015310233682
937,0.02319301032565528,0.10141015310233682
938,0.02319301032565528,0.10153102336825141
939,0.02323272438443209,0.10153102336825141
940,0.02323272438443209,0.1015713134568896
941,0.023272438443208896,0.1015713134568896
942,0.023272438443208896,0.10165189363416599
943,0.023312152501985702,0.10165189363416599
944,0.023312152501985702,0.1016921837228042
945,0.023351866560762508,0.1016921837228042
946,0.023351866560762508,0.10185334407735697
947,0.023391580619539318,0.10185334407735697
948,0.023391580619539318,0.10189363416599516
949,0.023431294678316124,0.10189363416599516
950,0.023431294678316124,0.10205479452054794
951,0.02347100873709293,0.10205479452054794
952,0.02347100873709293,0.10209508460918613
953,0.02351072279586974,0.10209508460918613
954,0.02351072279586974,0.10213537469782434
955,0.023550436854646545,0.10213537469782434
956,0.023550436854646545,0.10217566478646253
957,0.02359015091342335,0.10217566478646253
958,0.02359015091342335,0.10225624496373892
959,0.023629864972200158,0.10225624496373892
960,0.023629864972200158,0.10237711522965351
961,0.023669579030976967,0.10237711522965351
962,0.023669579030976967,0.1024174053182917
963,0.023709293089753773,0.1024174053182917
964,0.023709293089753773,0.10286059629331185
965,0.02374900714853058,0.10286059629331185
966,0.02374900714853058,0.1032634971796938
967,0.023788721207307385,0.1032634971796938
968,0.023788721207307385,0.10346494762288477
969,0.023828435266084195,0.10346494762288477
970,0.023828435266084195,0.10362610797743756
971,0.023868149324861,0.10362610797743756
972,0.023868149324861,0.10394842868654311
973,0.023947577442414616,0.10394842868654311
974,0.023947577442414616,0.1039887187751813
975,0.023987291501191423,0.1039887187751813
976,0.023987291501191423,0.10427074939564868
977,0.02402700555996823,0.10427074939564868
978,0.02402700555996823,0.10439161966156325
979,0.024066719618745035,0.10439161966156325
980,0.024066719618745035,0.10451248992747784
981,0.024106433677521844,0.10451248992747784
982,0.024106433677521844,0.10463336019339242
983,0.02414614773629865,0.10463336019339242
984,0.02414614773629865,0.10467365028203061
985,0.024185861795075456,0.10467365028203061
986,0.024185861795075456,0.10475423045930701
987,0.024225575853852262,0.10475423045930701
988,0.024225575853852262,0.10487510072522159
989,0.024265289912629072,0.10487510072522159
990,0.024265289912629072,0.1049153908138598
991,0.024344718030182684,0.1049153908138598
992,0.024344718030182684,0.10511684125705077
993,0.02438443208895949,0.10511684125705077
994,0.02438443208895949,0.10515713134568896
995,0.0244241461477363,0.10515713134568896
996,0.0244241461477363,0.10543916196615633
997,0.024463860206513106,0.10543916196615633
998,0.024463860206513106,0.10580177276390008
999,0.024503574265289912,0.10580177276390008
1000,0.024503574265289912,0.10596293311845285
1001,0.02454328832406672,0.10596293311845285
1002,0.02454328832406672,0.10616438356164383
1003,0.02466243050039714,0.10616438356164383
1004,0.02466243050039714,0.10620467365028204
1005,0.02470214455917395,0.10620467365028204
1006,0.02470214455917395,0.10660757453666397
1007,0.024741858617950755,0.10660757453666397
1008,0.024741858617950755,0.10664786462530218
1009,0.02478157267672756,0.10664786462530218
1010,0.02478157267672756,0.10692989524576954
1011,0.024900714853057983,0.10692989524576954
1012,0.024900714853057983,0.10749395648670428
1013,0.024980142970611595,0.10749395648670428
1014,0.024980142970611595,0.10765511684125705
1015,0.025099285146942017,0.10765511684125705
1016,0.025099285146942017,0.10769540692989525
1017,0.025138999205718826,0.10769540692989525
1018,0.025138999205718826,0.10797743755036261
1019,0.025178713264495632,0.10797743755036261
1020,0.025178713264495632,0.10809830781627719
1021,0.02533756949960286,0.10809830781627719
1022,0.02533756949960286,0.1081385979049154
1023,0.025377283558379666,0.1081385979049154
1024,0.025377283558379666,0.10854149879129735
1025,0.02545671167593328,0.10854149879129735
1026,0.02545671167593328,0.10870265914585012
1027,0.025496425734710088,0.10870265914585012
1028,0.025496425734710088,0.10894439967767929
1029,0.0255758538522637,0.10894439967767929
1030,0.0255758538522637,0.10898468976631749
1031,0.025655281969817315,0.10898468976631749
1032,0.025655281969817315,0.10922643029814666
1033,0.02573471008737093,0.10922643029814666
1034,0.02573471008737093,0.1095890410958904
1035,0.025774424146147737,0.1095890410958904
1036,0.025774424146147737,0.10962933118452861
1037,0.025814138204924543,0.10962933118452861
1038,0.025814138204924543,0.109709911361805
1039,0.02585385226370135,0.109709911361805
1040,0.02585385226370135,0.10979049153908138
1041,0.025933280381254965,0.10979049153908138
1042,0.025933280381254965,0.10983078162771959
1043,0.02597299444003177,0.10983078162771959
1044,0.02597299444003177,0.10991136180499597
1045,0.026012708498808577,0.10991136180499597
1046,0.026012708498808577,0.11007252215954876
1047,0.026052422557585386,0.11007252215954876
1048,0.026052422557585386,0.11011281224818695
1049,0.026131850675139,0.11011281224818695
1050,0.026131850675139,0.11015310233682514
1051,0.026171564733915808,0.11015310233682514
1052,0.026171564733915808,0.11019339242546333
1053,0.02625099285146942,0.11019339242546333
1054,0.02625099285146942,0.11023368251410152
1055,0.026330420969023036,0.11023368251410152
1056,0.026330420969023036,0.11031426269137792
1057,0.02637013502779984,0.11031426269137792
1058,0.02637013502779984,0.1105157131345689
1059,0.026449563145353454,0.1105157131345689
1060,0.026449563145353454,0.11059629331184528
1061,0.026489277204130263,0.11059629331184528
1062,0.026489277204130263,0.11063658340048348
1063,0.026568705321683875,0.11063658340048348
1064,0.026568705321683875,0.11067687348912168
1065,0.02660841938046068,0.11067687348912168
1066,0.02660841938046068,0.11079774375503626
1067,0.02664813343923749,0.11079774375503626
1068,0.02664813343923749,0.11083803384367445
1069,0.026687847498014297,0.11083803384367445
1070,0.026687847498014297,0.11095890410958904
1071,0.026727561556791103,0.11095890410958904
1072,0.026727561556791103,0.11120064464141821
1073,0.026846703733121525,0.11120064464141821
1074,0.026846703733121525,0.1112409347300564
1075,0.02688641779189833,0.1112409347300564
1076,0.02688641779189833,0.11140209508460919
1077,0.026965845909451946,0.11140209508460919
1078,0.026965845909451946,0.11152296535052376
1079,0.027005559968228753,0.11152296535052376
1080,0.027005559968228753,0.11172441579371474
1081,0.027084988085782368,0.11172441579371474
1082,0.027084988085782368,0.11184528605962933
1083,0.027362986497220017,0.11184528605962933
1084,0.027362986497220017,0.11188557614826752
1085,0.027402700555996824,0.11188557614826752
1086,0.027402700555996824,0.11204673650282031
1087,0.027482128673550436,0.11204673650282031
1088,0.027482128673550436,0.11216760676873488
1089,0.027521842732327245,0.11216760676873488
1090,0.027521842732327245,0.11220789685737309
1091,0.027601270849880857,0.11220789685737309
1092,0.027601270849880857,0.11228847703464948
1093,0.027680698967434473,0.11228847703464948
1094,0.027680698967434473,0.11232876712328767
1095,0.027760127084988085,0.11232876712328767
1096,0.027760127084988085,0.11248992747784045
1097,0.02779984114376489,0.11248992747784045
1098,0.02779984114376489,0.11253021756647864
1099,0.027879269261318507,0.11253021756647864
1100,0.027879269261318507,0.11261079774375504
1101,0.027918983320095313,0.11261079774375504
1102,0.027918983320095313,0.11277195809830781
1103,0.027958697378872122,0.11277195809830781
1104,0.027958697378872122,0.11313456889605157
1105,0.02799841143764893,0.11313456889605157
1106,0.02799841143764893,0.11329572925060435
1107,0.028038125496425734,0.11329572925060435
1108,0.028038125496425734,0.11333601933924255
1109,0.02807783955520254,0.11333601933924255
1110,0.02807783955520254,0.11337630942788074
1111,0.028157267672756156,0.11337630942788074
1112,0.028157267672756156,0.11345688960515714
1113,0.028196981731532962,0.11345688960515714
1114,0.028196981731532962,0.1136583400483481
1115,0.028236695790309768,0.1136583400483481
1116,0.028236695790309768,0.1136986301369863
1117,0.028276409849086578,0.1136986301369863
1118,0.028276409849086578,0.11381950040290088
1119,0.028316123907863384,0.11381950040290088
1120,0.028316123907863384,0.11426269137792103
1121,0.028395552025416996,0.11426269137792103
1122,0.028395552025416996,0.11430298146655922
1123,0.02847498014297061,0.11430298146655922
1124,0.02847498014297061,0.11434327155519743
1125,0.028514694201747418,0.11434327155519743
1126,0.028514694201747418,0.11442385173247381
1127,0.02863383637807784,0.11442385173247381
1128,0.02863383637807784,0.1145850120870266
1129,0.028792692613185067,0.1145850120870266
1130,0.028792692613185067,0.11466559226430298
1131,0.028832406671961873,0.11466559226430298
1132,0.028832406671961873,0.11474617244157938
1133,0.028872120730738682,0.11474617244157938
1134,0.028872120730738682,0.11478646253021757
1135,0.02891183478951549,0.11478646253021757
1136,0.02891183478951549,0.11486704270749395
1137,0.028951548848292295,0.11486704270749395
1138,0.028951548848292295,0.11498791297340855
1139,0.028991262907069104,0.11498791297340855
1140,0.028991262907069104,0.11506849315068493
1141,0.029070691024622716,0.11506849315068493
1142,0.029070691024622716,0.11518936341659952
1143,0.029110405083399522,0.11518936341659952
1144,0.029110405083399522,0.11535052377115229
1145,0.029150119142176332,0.11535052377115229
1146,0.029150119142176332,0.11547139403706688
1147,0.029189833200953138,0.11547139403706688
1148,0.029189833200953138,0.11555197421434327
1149,0.029229547259729944,0.11555197421434327
1150,0.029229547259729944,0.11563255439161967
1151,0.02926926131850675,0.11563255439161967
1152,0.02926926131850675,0.11567284448025786
1153,0.029348689436060366,0.11567284448025786
1154,0.029348689436060366,0.11571313456889605
1155,0.02938840349483717,0.11571313456889605
1156,0.02938840349483717,0.11583400483481064
1157,0.029428117553613978,0.11583400483481064
1158,0.029428117553613978,0.1161563255439162
1159,0.029467831612390787,0.1161563255439162
1160,0.029467831612390787,0.11619661563255439
1161,0.029507545671167593,0.11619661563255439
1162,0.029507545671167593,0.11635777598710717
1163,0.0295472597299444,0.11635777598710717
1164,0.0295472597299444,0.11643835616438356
1165,0.02958697378872121,0.11643835616438356
1166,0.02958697378872121,0.11651893634165995
1167,0.029626687847498015,0.11651893634165995
1168,0.029626687847498015,0.11668009669621274
1169,0.02966640190627482,0.11668009669621274
1170,0.02966640190627482,0.11688154713940371
1171,0.029706115965051627,0.11688154713940371
1172,0.029706115965051627,0.11704270749395648
1173,0.029785544082605243,0.11704270749395648
1174,0.029785544082605243,0.11728444802578565
1175,0.029864972200158855,0.11728444802578565
1176,0.029864972200158855,0.11764705882352941
1177,0.029984114376489276,0.11764705882352941
1178,0.029984114376489276,0.1176873489121676
1179,0.030023828435266083,0.1176873489121676
1180,0.030023828435266083,0.117767929089444
1181,0.030063542494042892,0.117767929089444
1182,0.030063542494042892,0.11817082997582595
1183,0.030103256552819698,0.11817082997582595
1184,0.030103256552819698,0.11825141015310234
1185,0.030262112787926926,0.11825141015310234
1186,0.030262112787926926,0.11841257050765512
1187,0.030381254964257347,0.11841257050765512
1188,0.030381254964257347,0.11845286059629331
1189,0.03046068308181096,0.11845286059629331
1190,0.03046068308181096,0.1184931506849315
1191,0.03050039714058777,0.1184931506849315
1192,0.03050039714058777,0.11865431103948429
1193,0.03057982525814138,0.11865431103948429
1194,0.03057982525814138,0.11873489121676067
1195,0.030619539316918187,0.11873489121676067
1196,0.030619539316918187,0.11909750201450443
1197,0.030659253375694997,0.11909750201450443
1198,0.030659253375694997,0.11913779210314263
1199,0.030698967434471803,0.11913779210314263
1200,0.030698967434471803,0.11917808219178082
1201,0.03073868149324861,0.11917808219178082
1202,0.03073868149324861,0.11941982272360999
1203,0.03077839555202542,0.11941982272360999
1204,0.03077839555202542,0.11990330378726834
1205,0.030818109610802225,0.11990330378726834
1206,0.030818109610802225,0.12002417405318291
1207,0.03085782366957903,0.12002417405318291
1208,0.03085782366957903,0.12026591458501208
1209,0.03101667990468626,0.12026591458501208
1210,0.03101667990468626,0.12030620467365029
1211,0.031056393963463064,0.12030620467365029
1212,0.031056393963463064,0.12054794520547946
1213,0.031096108022239874,0.12054794520547946
1214,0.031096108022239874,0.12074939564867043
1215,0.03113582208101668,0.12074939564867043
1216,0.03113582208101668,0.12087026591458501
1217,0.03129467831612391,0.12087026591458501
1218,0.03129467831612391,0.12095084609186141
1219,0.03133439237490072,0.12095084609186141
1220,0.03133439237490072,0.12103142626913779
1221,0.03137410643367752,0.12103142626913779
1222,0.03137410643367752,0.12115229653505238
1223,0.031453534551231135,0.12115229653505238
1224,0.031453534551231135,0.12123287671232877
1225,0.03149324861000794,0.12123287671232877
1226,0.03149324861000794,0.12127316680096696
1227,0.03153296266878475,0.12127316680096696
1228,0.03153296266878475,0.12131345688960515
1229,0.031572676727561554,0.12131345688960515
1230,0.031572676727561554,0.12143432715551974
1231,0.03161239078633837,0.12143432715551974
1232,0.03161239078633837,0.12155519742143432
1233,0.03165210484511517,0.12155519742143432
1234,0.03165210484511517,0.1217566478646253
1235,0.03169181890389198,0.1217566478646253
1236,0.03169181890389198,0.1217969379532635
1237,0.031731532962668785,0.1217969379532635
1238,0.031731532962668785,0.1218372280419017
1239,0.0318109610802224,0.1218372280419017
1240,0.0318109610802224,0.12195809830781627
1241,0.0318506751389992,0.12195809830781627
1242,0.0318506751389992,0.12236099919419823
1243,0.031890389197776016,0.12236099919419823
1244,0.031890389197776016,0.1225624496373892
1245,0.03193010325655282,0.1225624496373892
1246,0.03193010325655282,0.12280419016921837
1247,0.03196981731532963,0.12280419016921837
1248,0.03196981731532963,0.12284448025785656
1249,0.032009531374106434,0.12284448025785656
1250,0.032009531374106434,0.12288477034649477
1251,0.03204924543288324,0.12288477034649477
1252,0.03204924543288324,0.12296535052377115
1253,0.032088959491660046,0.12296535052377115
1254,0.032088959491660046,0.12300564061240934
1255,0.03212867355043685,0.12300564061240934
1256,0.03212867355043685,0.12308622078968574
1257,0.03216838760921366,0.12308622078968574
1258,0.03216838760921366,0.12312651087832394
1259,0.03220810166799047,0.12312651087832394
1260,0.03220810166799047,0.12385173247381144
1261,0.03224781572676728,0.12385173247381144
1262,0.03224781572676728,0.12389202256244963
1263,0.0324066719618745,0.12389202256244963
1264,0.0324066719618745,0.12397260273972603
1265,0.03248610007942812,0.12397260273972603
1266,0.03248610007942812,0.1241337630942788
1267,0.03252581413820493,0.1241337630942788
1268,0.03252581413820493,0.12441579371474618
1269,0.03256552819698173,0.12441579371474618
1270,0.03256552819698173,0.12449637389202256
1271,0.03260524225575854,0.12449637389202256
1272,0.03260524225575854,0.12457695406929896
1273,0.032644956314535345,0.12457695406929896
1274,0.032644956314535345,0.12461724415793715
1275,0.032803812549642576,0.12461724415793715
1276,0.032803812549642576,0.12473811442385173
1277,0.03288324066719619,0.12473811442385173
1278,0.03288324066719619,0.12481869460112813
1279,0.032922954725972994,0.12481869460112813
1280,0.032922954725972994,0.12489927477840451
1281,0.033002382843526606,0.12489927477840451
1282,0.033002382843526606,0.1249395648670427
1283,0.03304209690230341,0.1249395648670427
1284,0.03304209690230341,0.12522159548751008
1285,0.033081810961080226,0.12522159548751008
1286,0.033081810961080226,0.12530217566478646
1287,0.03316123907863384,0.12530217566478646
1288,0.03316123907863384,0.12538275584206285
1289,0.033200953137410644,0.12538275584206285
1290,0.033200953137410644,0.12546333601933923
1291,0.03324066719618745,0.12546333601933923
1292,0.03324066719618745,0.12550362610797744
1293,0.033280381254964256,0.12550362610797744
1294,0.033280381254964256,0.12558420628525382
1295,0.03332009531374106,0.12558420628525382
1296,0.03332009531374106,0.12570507655116842
1297,0.03335980937251787,0.12570507655116842
1298,0.03335980937251787,0.12594681708299757
1299,0.03339952343129468,0.12594681708299757
1300,0.03339952343129468,0.12622884770346496
1301,0.0335186656076251,0.12622884770346496
1302,0.0335186656076251,0.12626913779210314
1303,0.033558379666401905,0.12626913779210314
1304,0.033558379666401905,0.12634971796937952
1305,0.03359809372517871,0.12634971796937952
1306,0.03359809372517871,0.1265914585012087
1307,0.03363780778395552,0.1265914585012087
1308,0.03363780778395552,0.1267123287671233
1309,0.03367752184273233,0.1267123287671233
1310,0.03367752184273233,0.12675261885576147
1311,0.03375694996028594,0.12675261885576147
1312,0.03375694996028594,0.12687348912167606
1313,0.03379666401906275,0.12687348912167606
1314,0.03379666401906275,0.12703464947622886
1315,0.033836378077839555,0.12703464947622886
1316,0.033836378077839555,0.12715551974214342
1317,0.03387609213661636,0.12715551974214342
1318,0.03387609213661636,0.12743755036261079
1319,0.03395552025416997,0.12743755036261079
1320,0.03395552025416997,0.12755842062852538
1321,0.03403494837172359,0.12755842062852538
1322,0.03403494837172359,0.12763900080580176
1323,0.0340746624305004,0.12763900080580176
1324,0.0340746624305004,0.12792103142626915
1325,0.034114376489277204,0.12792103142626915
1326,0.034114376489277204,0.12796132151490733
1327,0.03415409054805401,0.12796132151490733
1328,0.03415409054805401,0.12812248186946013
1329,0.034193804606830816,0.12812248186946013
1330,0.034193804606830816,0.1281627719580983
1331,0.034273232724384435,0.1281627719580983
1332,0.034273232724384435,0.12840451248992749
1333,0.03439237490071485,0.12840451248992749
1334,0.03439237490071485,0.12864625302175664
1335,0.034551231135822084,0.12864625302175664
1336,0.034551231135822084,0.12868654311039485
1337,0.03459094519459889,0.12868654311039485
1338,0.03459094519459889,0.12872683319903303
1339,0.0346306592533757,0.12872683319903303
1340,0.0346306592533757,0.12953263497179693
1341,0.0346703733121525,0.12953263497179693
1342,0.0346703733121525,0.12993553585817888
1343,0.03478951548848292,0.12993553585817888
1344,0.03478951548848292,0.1299758259468171
1345,0.03482922954725973,0.1299758259468171
1346,0.03482922954725973,0.13009669621273168
1347,0.03498808578236696,0.13009669621273168
1348,0.03498808578236696,0.13025785656728445
1349,0.035027799841143764,0.13025785656728445
1350,0.035027799841143764,0.13029814665592265
1351,0.03506751389992057,0.13029814665592265
1352,0.03506751389992057,0.13033843674456083
1353,0.035107227958697376,0.13033843674456083
1354,0.035107227958697376,0.13037872683319904
1355,0.035186656076250995,0.13037872683319904
1356,0.035186656076250995,0.13049959709911363
1357,0.0352263701350278,0.13049959709911363
1358,0.0352263701350278,0.1307010475423046
1359,0.03526608419380461,0.1307010475423046
1360,0.03526608419380461,0.13074133763094278
1361,0.03530579825258141,0.13074133763094278
1362,0.03530579825258141,0.130781627719581
1363,0.035385226370135026,0.130781627719581
1364,0.035385226370135026,0.13094278807413376
1365,0.03542494042891183,0.13094278807413376
1366,0.03542494042891183,0.13098307816277197
1367,0.03550436854646545,0.13098307816277197
1368,0.03550436854646545,0.13110394842868656
1369,0.03554408260524226,0.13110394842868656
1370,0.03554408260524226,0.13114423851732473
1371,0.03558379666401906,0.13114423851732473
1372,0.03558379666401906,0.13138597904915392
1373,0.03562351072279587,0.13138597904915392
1374,0.03562351072279587,0.1315874294923449
1375,0.03570293884034948,0.1315874294923449
1376,0.03570293884034948,0.13166800966962128
1377,0.035742652899126294,0.13166800966962128
1378,0.035742652899126294,0.13178887993553587
1379,0.0357823669579031,0.13178887993553587
1380,0.0357823669579031,0.13199033037872684
1381,0.03586179507545671,0.13199033037872684
1382,0.03586179507545671,0.13219178082191782
1383,0.03590150913423352,0.13219178082191782
1384,0.03590150913423352,0.13231265108783238
1385,0.036020651310563936,0.13231265108783238
1386,0.036020651310563936,0.13243352135374697
1387,0.036219221604447974,0.13243352135374697
1388,0.036219221604447974,0.13247381144238518
1389,0.03625893566322478,0.13247381144238518
1390,0.03625893566322478,0.13255439161966157
1391,0.036298649722001586,0.13255439161966157
1392,0.036298649722001586,0.13259468170829977
1393,0.0363383637807784,0.13259468170829977
1394,0.0363383637807784,0.13267526188557616
1395,0.036378077839555205,0.13267526188557616
1396,0.036378077839555205,0.13279613215149072
1397,0.03641779189833201,0.13279613215149072
1398,0.03641779189833201,0.13283642224012893
1399,0.03649722001588562,0.13283642224012893
1400,0.03649722001588562,0.13295729250604352
1401,0.03653693407466243,0.13295729250604352
1402,0.03653693407466243,0.1329975825946817
1403,0.03661636219221604,0.1329975825946817
1404,0.03661636219221604,0.1330378726833199
1405,0.03677521842732327,0.1330378726833199
1406,0.03677521842732327,0.1331587429492345
1407,0.036854646544876885,0.1331587429492345
1408,0.036854646544876885,0.13340048348106365
1409,0.03697378872120731,0.13340048348106365
1410,0.03697378872120731,0.13360193392425462
1411,0.037013502779984116,0.13360193392425462
1412,0.037013502779984116,0.13364222401289283
1413,0.03709293089753773,0.13364222401289283
1414,0.03709293089753773,0.13376309427880742
1415,0.03717235901509134,0.13376309427880742
1416,0.03717235901509134,0.1338033843674456
1417,0.037212073073868146,0.1338033843674456
1418,0.037212073073868146,0.133883964544722
1419,0.03725178713264496,0.133883964544722
1420,0.03725178713264496,0.1339242546333602
1421,0.037291501191421765,0.1339242546333602
1422,0.037291501191421765,0.1339645447219984
1423,0.03733121525019857,0.1339645447219984
1424,0.03733121525019857,0.13412570507655117
1425,0.03737092930897538,0.13412570507655117
1426,0.03737092930897538,0.13424657534246576
1427,0.037490071485305795,0.13424657534246576
1428,0.037490071485305795,0.13436744560838035
1429,0.03764892772041303,0.13436744560838035
1430,0.03764892772041303,0.13444802578565673
1431,0.03768864177918983,0.13444802578565673
1432,0.03768864177918983,0.1344883158742949
1433,0.03772835583796664,0.1344883158742949
1434,0.03772835583796664,0.13452860596293312
1435,0.03780778395552025,0.13452860596293312
1436,0.03780778395552025,0.1346897663174859
1437,0.03788721207307387,0.1346897663174859
1438,0.03788721207307387,0.13533440773569702
1439,0.037926926131850676,0.13533440773569702
1440,0.037926926131850676,0.1354552780016116
1441,0.03796664019062748,0.1354552780016116
1442,0.03796664019062748,0.13581788879935536
1443,0.03800635424940429,0.13581788879935536
1444,0.03800635424940429,0.13593875906526995
1445,0.0380857823669579,0.13593875906526995
1446,0.0380857823669579,0.13597904915390813
1447,0.03816521048451152,0.13597904915390813
1448,0.03816521048451152,0.1362207896857373
1449,0.03828435266084194,0.1362207896857373
1450,0.03828435266084194,0.13650282030620467
1451,0.03832406671961874,0.13650282030620467
1452,0.03832406671961874,0.13654311039484288
1453,0.03836378077839555,0.13654311039484288
1454,0.03836378077839555,0.13670427074939565
1455,0.038403494837172356,0.13670427074939565
1456,0.038403494837172356,0.13690572119258662
1457,0.038482922954725975,0.13690572119258662
1458,0.038482922954725975,0.13694601128122483
1459,0.03860206513105639,0.13694601128122483
1460,0.03860206513105639,0.1370668815471394
1461,0.0386417791898332,0.1370668815471394
1462,0.0386417791898332,0.1371071716357776
1463,0.038681493248610005,0.1371071716357776
1464,0.038681493248610005,0.1372280419016922
1465,0.03872120730738682,0.1372280419016922
1466,0.03872120730738682,0.13730862207896857
1467,0.03880063542494043,0.13730862207896857
1468,0.03880063542494043,0.13751007252215955
1469,0.038840349483717236,0.13751007252215955
1470,0.038840349483717236,0.13755036261079776
1471,0.03888006354249404,0.13755036261079776
1472,0.03888006354249404,0.13783239323126512
1473,0.03891977760127085,0.13783239323126512
1474,0.03891977760127085,0.1379129734085415
1475,0.038959491660047654,0.1379129734085415
1476,0.038959491660047654,0.13799355358581789
1477,0.03899920571882447,0.13799355358581789
1478,0.03899920571882447,0.13807413376309427
1479,0.03903891977760127,0.13807413376309427
1480,0.03903891977760127,0.13823529411764707
1481,0.039118347895154885,0.13823529411764707
1482,0.039118347895154885,0.13843674456083804
1483,0.03915806195393169,0.13843674456083804
1484,0.03915806195393169,0.1387187751813054
1485,0.0391977760127085,0.1387187751813054
1486,0.0391977760127085,0.13875906526994358
1487,0.03927720413026211,0.13875906526994358
1488,0.03927720413026211,0.13883964544722
1489,0.03931691818903892,0.13883964544722
1490,0.03931691818903892,0.13896051571313456
1491,0.03935663224781573,0.13896051571313456
1492,0.03935663224781573,0.13908138597904915
1493,0.039396346306592535,0.13908138597904915
1494,0.039396346306592535,0.13916196615632553
1495,0.03943606036536934,0.13916196615632553
1496,0.03943606036536934,0.13924254633360195
1497,0.03947577442414615,0.13924254633360195
1498,0.03947577442414615,0.13932312651087833
1499,0.03959491660047657,0.13932312651087833
1500,0.03959491660047657,0.1396051571313457
1501,0.03963463065925338,0.1396051571313457
1502,0.03963463065925338,0.13964544721998387
1503,0.039674344718030184,0.13964544721998387
1504,0.039674344718030184,0.13972602739726028
1505,0.03971405877680699,0.13972602739726028
1506,0.03971405877680699,0.13984689766317485
1507,0.039753772835583796,0.13984689766317485
1508,0.039753772835583796,0.13988718775181305
1509,0.0397934868943606,0.13988718775181305
1510,0.0397934868943606,0.14004834810636582
1511,0.03983320095313741,0.14004834810636582
1512,0.03983320095313741,0.14012892828364223
1513,0.039872915011914215,0.14012892828364223
1514,0.039872915011914215,0.140290088638195
1515,0.03991262907069103,0.140290088638195
1516,0.03991262907069103,0.1403706688154714
1517,0.03999205718824464,0.1403706688154714
1518,0.03999205718824464,0.14057211925866236
1519,0.040031771247021446,0.14057211925866236
1520,0.040031771247021446,0.14065269943593875
1521,0.04007148530579825,0.14065269943593875
1522,0.04007148530579825,0.14073327961321516
1523,0.040150913423351864,0.14073327961321516
1524,0.040150913423351864,0.14097502014504432
1525,0.04019062748212868,0.14097502014504432
1526,0.04019062748212868,0.14101531023368252
1527,0.04023034154090548,0.14101531023368252
1528,0.04023034154090548,0.1411764705882353
1529,0.04027005559968229,0.1411764705882353
1530,0.04027005559968229,0.14133763094278806
1531,0.040309769658459095,0.14133763094278806
1532,0.040309769658459095,0.14149879129734086
1533,0.04038919777601271,0.14149879129734086
1534,0.04038919777601271,0.14170024174053183
1535,0.04046862589356632,0.14170024174053183
1536,0.04046862589356632,0.1420225624496374
1537,0.04050833995234313,0.1420225624496374
1538,0.04050833995234313,0.14214343271555197
1539,0.04054805401111994,0.14214343271555197
1540,0.04054805401111994,0.14218372280419017
1541,0.040587768069896744,0.14218372280419017
1542,0.040587768069896744,0.14242546333601933
1543,0.040667196187450357,0.14242546333601933
1544,0.040667196187450357,0.14246575342465753
1545,0.04070691024622716,0.14246575342465753
1546,0.04070691024622716,0.14250604351329574
1547,0.04078633836378078,0.14250604351329574
1548,0.04078633836378078,0.14254633360193392
1549,0.04082605242255759,0.14254633360193392
1550,0.04082605242255759,0.1426672038678485
1551,0.040865766481334394,0.1426672038678485
1552,0.040865766481334394,0.14286865431103948
1553,0.040945194598888006,0.14286865431103948
1554,0.040945194598888006,0.1429089443996777
1555,0.041064336775218424,0.1429089443996777
1556,0.041064336775218424,0.14311039484286867
1557,0.04110405083399524,0.14311039484286867
1558,0.04110405083399524,0.14327155519742144
1559,0.04114376489277204,0.14327155519742144
1560,0.04114376489277204,0.14335213537469782
1561,0.04118347895154885,0.14335213537469782
1562,0.04118347895154885,0.14339242546333603
1563,0.04130262112787927,0.14339242546333603
1564,0.04130262112787927,0.14363416599516518
1565,0.04134233518665607,0.14363416599516518
1566,0.04134233518665607,0.14403706688154713
1567,0.041382049245432886,0.14403706688154713
1568,0.041382049245432886,0.14407735697018534
1569,0.04142176330420969,0.14407735697018534
1570,0.04142176330420969,0.14411764705882352
1571,0.0414614773629865,0.14411764705882352
1572,0.0414614773629865,0.14419822723609993
1573,0.041501191421763305,0.14419822723609993
1574,0.041501191421763305,0.14427880741337631
1575,0.04154090548054011,0.14427880741337631
1576,0.04154090548054011,0.14472199838839644
1577,0.04162033359809372,0.14472199838839644
1578,0.04162033359809372,0.14480257856567286
1579,0.04166004765687053,0.14480257856567286
1580,0.04166004765687053,0.14484286865431104
1581,0.04169976171564734,0.14484286865431104
1582,0.04169976171564734,0.14536663980660758
1583,0.04173947577442415,0.14536663980660758
1584,0.04173947577442415,0.14544721998388396
1585,0.04181890389197776,0.14544721998388396
1586,0.04181890389197776,0.14548751007252217
1587,0.041858617950754566,0.14548751007252217
1588,0.041858617950754566,0.14560838033843673
1589,0.04193804606830818,0.14560838033843673
1590,0.04193804606830818,0.14564867042707494
1591,0.04197776012708499,0.14564867042707494
1592,0.04197776012708499,0.1458098307816277
1593,0.0420174741858618,0.1458098307816277
1594,0.0420174741858618,0.14589041095890412
1595,0.0420571882446386,0.14589041095890412
1596,0.0420571882446386,0.1459709911361805
1597,0.042136616362192215,0.1459709911361805
1598,0.042136616362192215,0.14621273166800966
1599,0.04217633042096902,0.14621273166800966
1600,0.04217633042096902,0.14633360193392425
1601,0.04221604447974583,0.14633360193392425
1602,0.04221604447974583,0.14649476228847705
1603,0.042255758538522634,0.14649476228847705
1604,0.042255758538522634,0.14665592264302982
1605,0.04233518665607625,0.14665592264302982
1606,0.04233518665607625,0.146696212731668
1607,0.04237490071485306,0.146696212731668
1608,0.04237490071485306,0.1467365028203062
1609,0.04245432883240667,0.1467365028203062
1610,0.04245432883240667,0.14701853344077356
1611,0.04249404289118348,0.14701853344077356
1612,0.04249404289118348,0.1475423045930701
1613,0.04253375694996028,0.1475423045930701
1614,0.04253375694996028,0.1476228847703465
1615,0.042573471008737096,0.1476228847703465
1616,0.042573471008737096,0.1477840451248993
1617,0.0426131850675139,0.1477840451248993
1618,0.0426131850675139,0.14786462530217567
1619,0.04273232724384432,0.14786462530217567
1620,0.04273232724384432,0.14802578565672844
1621,0.042772041302621126,0.14802578565672844
1622,0.042772041302621126,0.14810636583400483
1623,0.04281175536139793,0.14810636583400483
1624,0.04281175536139793,0.14854955680902499
1625,0.04285146942017474,0.14854955680902499
1626,0.04285146942017474,0.14883158742949235
1627,0.04289118347895155,0.14883158742949235
1628,0.04289118347895155,0.14887187751813055
1629,0.042970611596505164,0.14887187751813055
1630,0.042970611596505164,0.14899274778404512
1631,0.04301032565528197,0.14899274778404512
1632,0.04301032565528197,0.14907332796132153
1633,0.04312946783161239,0.14907332796132153
1634,0.04312946783161239,0.1491136180499597
1635,0.04320889594916601,0.1491136180499597
1636,0.04320889594916601,0.1491539081385979
1637,0.04324861000794281,0.1491539081385979
1638,0.04324861000794281,0.1492344883158743
1639,0.043328038125496425,0.1492344883158743
1640,0.043328038125496425,0.1492747784045125
1641,0.04344718030182685,0.1492747784045125
1642,0.04344718030182685,0.14955680902497986
1643,0.04356632247815727,0.14955680902497986
1644,0.04356632247815727,0.14967767929089443
1645,0.043606036536934074,0.14967767929089443
1646,0.043606036536934074,0.14979854955680902
1647,0.04364575059571088,0.14979854955680902
1648,0.04364575059571088,0.14983883964544722
1649,0.043685464654487687,0.14983883964544722
1650,0.043685464654487687,0.1500402900886382
1651,0.04380460683081811,0.1500402900886382
1652,0.04380460683081811,0.15024174053182918
1653,0.04384432088959492,0.15024174053182918
1654,0.04384432088959492,0.15028203062046736
1655,0.043884034948371724,0.15028203062046736
1656,0.043884034948371724,0.15032232070910556
1657,0.04408260524225576,0.15032232070910556
1658,0.04408260524225576,0.15052377115229654
1659,0.04420174741858618,0.15052377115229654
1660,0.04420174741858618,0.15060435132957292
1661,0.04428117553613979,0.15060435132957292
1662,0.04428117553613979,0.1506849315068493
1663,0.0443208895949166,0.1506849315068493
1664,0.0443208895949166,0.1507252215954875
1665,0.044400317712470216,0.1507252215954875
1666,0.044400317712470216,0.1508058017727639
1667,0.04447974583002383,0.1508058017727639
1668,0.04447974583002383,0.15088638195004028
1669,0.044519459888800635,0.15088638195004028
1670,0.044519459888800635,0.15120870265914585
1671,0.04459888800635425,0.15120870265914585
1672,0.04459888800635425,0.15132957292506044
1673,0.044797458300238284,0.15132957292506044
1674,0.044797458300238284,0.151651893634166
1675,0.044876886417791896,0.151651893634166
1676,0.044876886417791896,0.15177276390008057
1677,0.0449166004765687,0.15177276390008057
1678,0.0449166004765687,0.15181305398871878
1679,0.044956314535345515,0.15181305398871878
1680,0.044956314535345515,0.15189363416599516
1681,0.04499602859412232,0.15189363416599516
1682,0.04499602859412232,0.15201450443190975
1683,0.04503574265289913,0.15201450443190975
1684,0.04503574265289913,0.15205479452054796
1685,0.04511517077045274,0.15205479452054796
1686,0.04511517077045274,0.15221595487510073
1687,0.045154884829229545,0.15221595487510073
1688,0.045154884829229545,0.15233682514101532
1689,0.04519459888800635,0.15233682514101532
1690,0.04519459888800635,0.1524174053182917
1691,0.045234312946783164,0.1524174053182917
1692,0.045234312946783164,0.15245769540692988
1693,0.04531374106433678,0.15245769540692988
1694,0.04531374106433678,0.15269943593875906
1695,0.04535345512311358,0.15269943593875906
1696,0.04535345512311358,0.15298146655922643
1697,0.04539316918189039,0.15298146655922643
1698,0.04539316918189039,0.15350523771152297
1699,0.045591739475774426,0.15350523771152297
1700,0.045591739475774426,0.15358581788879935
1701,0.04563145353455123,0.15358581788879935
1702,0.04563145353455123,0.15366639806607574
1703,0.04567116759332804,0.15366639806607574
1704,0.04567116759332804,0.15378726833199033
1705,0.04575059571088165,0.15378726833199033
1706,0.04575059571088165,0.15382755842062854
1707,0.045790309769658456,0.15382755842062854
1708,0.045790309769658456,0.15390813859790492
1709,0.04590945194598888,0.15390813859790492
1710,0.04590945194598888,0.1539484286865431
1711,0.04594916600476569,0.1539484286865431
1712,0.04594916600476569,0.1541095890410959
1713,0.045988880063542494,0.1541095890410959
1714,0.045988880063542494,0.15419016921837228
1715,0.0460285941223193,0.15419016921837228
1716,0.0460285941223193,0.15431103948428687
1717,0.046068308181096106,0.15431103948428687
1718,0.046068308181096106,0.15439161966156326
1719,0.04610802223987291,0.15439161966156326
1720,0.04610802223987291,0.15443190975020146
1721,0.046147736298649725,0.15443190975020146
1722,0.046147736298649725,0.154754230459307
1723,0.04622716441620334,0.154754230459307
1724,0.04622716441620334,0.15511684125705077
1725,0.04626687847498014,0.15511684125705077
1726,0.04626687847498014,0.15539887187751814
1727,0.04630659253375695,0.15539887187751814
1728,0.04630659253375695,0.1555600322320709
1729,0.046346306592533755,0.1555600322320709
1730,0.046346306592533755,0.1556003223207091
1731,0.04638602065131056,0.1556003223207091
1732,0.04638602065131056,0.1556809024979855
1733,0.046425734710087374,0.1556809024979855
1734,0.046425734710087374,0.1557211925866237
1735,0.046505162827640986,0.1557211925866237
1736,0.046505162827640986,0.15576148267526188
1737,0.046624305003971404,0.15576148267526188
1738,0.046624305003971404,0.15588235294117647
1739,0.04666401906274821,0.15588235294117647
1740,0.04666401906274821,0.15600322320709106
1741,0.046703733121525016,0.15600322320709106
1742,0.046703733121525016,0.15628525382755842
1743,0.04674344718030183,0.15628525382755842
1744,0.04674344718030183,0.1563658340048348
1745,0.046783161239078636,0.1563658340048348
1746,0.046783161239078636,0.1564464141821112
1747,0.046902303415409054,0.1564464141821112
1748,0.046902303415409054,0.15664786462530217
1749,0.04694201747418586,0.15664786462530217
1750,0.04694201747418586,0.15668815471394038
1751,0.046981731532962666,0.15668815471394038
1752,0.046981731532962666,0.15672844480257855
1753,0.04702144559173948,0.15672844480257855
1754,0.04702144559173948,0.15676873489121676
1755,0.047061159650516285,0.15676873489121676
1756,0.047061159650516285,0.15680902497985497
1757,0.0471405877680699,0.15680902497985497
1758,0.0471405877680699,0.15684931506849314
1759,0.0471803018268467,0.15684931506849314
1760,0.0471803018268467,0.15692989524576953
1761,0.047259729944400315,0.15692989524576953
1762,0.047259729944400315,0.15701047542304594
1763,0.04729944400317712,0.15701047542304594
1764,0.04729944400317712,0.1571716357775987
1765,0.04737887212073074,0.1571716357775987
1766,0.04737887212073074,0.1572522159548751
1767,0.04745830023828435,0.1572522159548751
1768,0.04745830023828435,0.15733279613215148
1769,0.04749801429706116,0.15733279613215148
1770,0.04749801429706116,0.1573730862207897
1771,0.047617156473391584,0.1573730862207897
1772,0.047617156473391584,0.15745366639806607
1773,0.04765687053216839,0.15745366639806607
1774,0.04765687053216839,0.15749395648670428
1775,0.047696584590945196,0.15749395648670428
1776,0.047696584590945196,0.15777598710717164
1777,0.047736298649722,0.15777598710717164
1778,0.047736298649722,0.15825946817082998
1779,0.04777601270849881,0.15825946817082998
1780,0.04777601270849881,0.15829975825946818
1781,0.04785544082605242,0.15829975825946818
1782,0.04785544082605242,0.15838033843674457
1783,0.04793486894360604,0.15838033843674457
1784,0.04793486894360604,0.15850120870265916
1785,0.047974583002382845,0.15850120870265916
1786,0.047974583002382845,0.15866236905721193
1787,0.04801429706115965,0.15866236905721193
1788,0.04801429706115965,0.1589846897663175
1789,0.04805401111993646,0.1589846897663175
1790,0.04805401111993646,0.15914585012087026
1791,0.04813343923749007,0.15914585012087026
1792,0.04813343923749007,0.15922643029814665
1793,0.048173153296266875,0.15922643029814665
1794,0.048173153296266875,0.15926672038678485
1795,0.04821286735504369,0.15926672038678485
1796,0.04821286735504369,0.15930701047542303
1797,0.0482922954725973,0.15930701047542303
1798,0.0482922954725973,0.15934730056406124
1799,0.04833200953137411,0.15934730056406124
1800,0.04833200953137411,0.15954875100725222
1801,0.04837172359015091,0.15954875100725222
1802,0.04837172359015091,0.15958904109589042
1803,0.04841143764892772,0.15958904109589042
1804,0.04841143764892772,0.1597904915390814
1805,0.04849086576648134,0.1597904915390814
1806,0.04849086576648134,0.16003223207091055
1807,0.048530579825258144,0.16003223207091055
1808,0.048530579825258144,0.16007252215954876
1809,0.04857029388403495,0.16007252215954876
1810,0.04857029388403495,0.16023368251410153
1811,0.048610007942811756,0.16023368251410153
1812,0.048610007942811756,0.1603142626913779
1813,0.04864972200158856,0.1603142626913779
1814,0.04864972200158856,0.1604754230459307
1815,0.04868943606036537,0.1604754230459307
1816,0.04868943606036537,0.1605560032232071
1817,0.048729150119142174,0.1605560032232071
1818,0.048729150119142174,0.16059629331184527
1819,0.04876886417791898,0.16059629331184527
1820,0.04876886417791898,0.16071716357775986
1821,0.048888006354249405,0.16071716357775986
1822,0.048888006354249405,0.16079774375503625
1823,0.04892772041302621,0.16079774375503625
1824,0.04892772041302621,0.16083803384367445
1825,0.049007148530579824,0.16083803384367445
1826,0.049007148530579824,0.16087832393231266
1827,0.04908657664813344,0.16087832393231266
1828,0.04908657664813344,0.16095890410958905
1829,0.04912629070691025,0.16095890410958905
1830,0.04912629070691025,0.16107977437550364
1831,0.049166004765687055,0.16107977437550364
1832,0.049166004765687055,0.16112006446414182
1833,0.04920571882446386,0.16112006446414182
1834,0.04920571882446386,0.16116035455278002
1835,0.04924543288324067,0.16116035455278002
1836,0.04924543288324067,0.1612812248186946
1837,0.04928514694201747,0.1612812248186946
1838,0.04928514694201747,0.1613215149073328
1839,0.049364575059571085,0.1613215149073328
1840,0.049364575059571085,0.1614826752618856
1841,0.0494042891183479,0.1614826752618856
1842,0.0494042891183479,0.16164383561643836
1843,0.04948371723590151,0.16164383561643836
1844,0.04948371723590151,0.16168412570507656
1845,0.049523431294678316,0.16168412570507656
1846,0.049523431294678316,0.16176470588235295
1847,0.04956314535345512,0.16176470588235295
1848,0.04956314535345512,0.1618855761482675
1849,0.049642573471008734,0.1618855761482675
1850,0.049642573471008734,0.1620064464141821
1851,0.04968228752978555,0.1620064464141821
1852,0.04968228752978555,0.1620870265914585
1853,0.049801429706115966,0.1620870265914585
1854,0.049801429706115966,0.16224818694601129
1855,0.049920571882446384,0.16224818694601129
1856,0.049920571882446384,0.16232876712328767
1857,0.04996028594122319,0.16232876712328767
1858,0.04996028594122319,0.16236905721192588
1859,0.05003971405877681,0.16236905721192588
1860,0.05003971405877681,0.16240934730056406
1861,0.05011914217633042,0.16240934730056406
1862,0.05011914217633042,0.16257050765511685
1863,0.05015885623510723,0.16257050765511685
1864,0.05015885623510723,0.16269137792103142
1865,0.05019857029388403,0.16269137792103142
1866,0.05019857029388403,0.16301369863013698
1867,0.05023828435266084,0.16301369863013698
1868,0.05023828435266084,0.1630539887187752
1869,0.05027799841143765,0.1630539887187752
1870,0.05027799841143765,0.16309427880741337
1871,0.05031771247021446,0.16309427880741337
1872,0.05031771247021446,0.16329572925060434
1873,0.050357426528991264,0.16329572925060434
1874,0.050357426528991264,0.16333601933924255
1875,0.05039714058776807,0.16333601933924255
1876,0.05039714058776807,0.16345688960515714
1877,0.05047656870532168,0.16345688960515714
1878,0.05047656870532168,0.16365834004834812
1879,0.05051628276409849,0.16365834004834812
1880,0.05051628276409849,0.16398066075745366
1881,0.05059571088165211,0.16398066075745366
1882,0.05059571088165211,0.16426269137792104
1883,0.050635424940428914,0.16426269137792104
1884,0.050635424940428914,0.16430298146655922
1885,0.05067513899920572,0.16430298146655922
1886,0.05067513899920572,0.16434327155519743
1887,0.050714853057982526,0.16434327155519743
1888,0.050714853057982526,0.1645447219983884
1889,0.050833995234312944,0.1645447219983884
1890,0.050833995234312944,0.1646253021756648
1891,0.05087370929308976,0.1646253021756648
1892,0.05087370929308976,0.16470588235294117
1893,0.05091342335186656,0.16470588235294117
1894,0.05091342335186656,0.16474617244157938
1895,0.05103256552819698,0.16474617244157938
1896,0.05103256552819698,0.16482675261885577
1897,0.05107227958697379,0.16482675261885577
1898,0.05107227958697379,0.1651893634165995
1899,0.05111199364575059,0.1651893634165995
1900,0.05111199364575059,0.1654311039484287
1901,0.0511517077045274,0.1654311039484287
1902,0.0511517077045274,0.16559226430298146
1903,0.05119142176330421,0.16559226430298146
1904,0.05119142176330421,0.16567284448025785
1905,0.05123113582208102,0.16567284448025785
1906,0.05123113582208102,0.16579371474617244
1907,0.051270849880857824,0.16579371474617244
1908,0.051270849880857824,0.16587429492344882
1909,0.05135027799841144,0.16587429492344882
1910,0.05135027799841144,0.16603545527800162
1911,0.05138999205718824,0.16603545527800162
1912,0.05138999205718824,0.166116035455278
1913,0.05146942017474186,0.166116035455278
1914,0.05146942017474186,0.16655922643029814
1915,0.05150913423351867,0.16655922643029814
1916,0.05150913423351867,0.16659951651893634
1917,0.051548848292295474,0.16659951651893634
1918,0.051548848292295474,0.16663980660757455
1919,0.05158856235107228,0.16663980660757455
1920,0.05158856235107228,0.16672038678485093
1921,0.051628276409849086,0.16672038678485093
1922,0.051628276409849086,0.1667606768734891
1923,0.051747418586179504,0.1667606768734891
1924,0.051747418586179504,0.1669621273166801
1925,0.05178713264495632,0.1669621273166801
1926,0.05178713264495632,0.16732473811442386
1927,0.05186656076250993,0.16732473811442386
1928,0.05186656076250993,0.16736502820306204
1929,0.051906274821286735,0.16736502820306204
1930,0.051906274821286735,0.16752618855761484
1931,0.05194598888006354,0.16752618855761484
1932,0.05194598888006354,0.16788879935535858
1933,0.05198570293884035,0.16788879935535858
1934,0.05198570293884035,0.1679290894439968
1935,0.052065131056393966,0.1679290894439968
1936,0.052065131056393966,0.16821112006446415
1937,0.05210484511517077,0.16821112006446415
1938,0.05210484511517077,0.16825141015310233
1939,0.05214455917394758,0.16825141015310233
1940,0.05214455917394758,0.16837228041901692
1941,0.052184273232724385,0.16837228041901692
1942,0.052184273232724385,0.1684528605962933
1943,0.05222398729150119,0.1684528605962933
1944,0.05222398729150119,0.1685737308622079
1945,0.0523034154090548,0.1685737308622079
1946,0.0523034154090548,0.16869460112812248
1947,0.05238284352660842,0.16869460112812248
1948,0.05238284352660842,0.1687348912167607
1949,0.05242255758538523,0.1687348912167607
1950,0.05242255758538523,0.16881547139403708
1951,0.052462271644162034,0.16881547139403708
1952,0.052462271644162034,0.16885576148267525
1953,0.05250198570293884,0.16885576148267525
1954,0.05250198570293884,0.16897663174858985
1955,0.052541699761715646,0.16897663174858985
1956,0.052541699761715646,0.16901692183722805
1957,0.05266084193804607,0.16901692183722805
1958,0.05266084193804607,0.16917808219178082
1959,0.05270055599682288,0.16917808219178082
1960,0.05270055599682288,0.1692586623690572
1961,0.0528594122319301,0.1692586623690572
1962,0.0528594122319301,0.1693795326349718
1963,0.05301826846703733,0.1693795326349718
1964,0.05301826846703733,0.16990330378726834
1965,0.05305798252581414,0.16990330378726834
1966,0.05305798252581414,0.16994359387590652
1967,0.053097696584590945,0.16994359387590652
1968,0.053097696584590945,0.1701853344077357
1969,0.05313741064336775,0.1701853344077357
1970,0.05313741064336775,0.17054794520547945
1971,0.05317712470214456,0.17054794520547945
1972,0.05317712470214456,0.17058823529411765
1973,0.05321683876092136,0.17058823529411765
1974,0.05321683876092136,0.17070910556003224
1975,0.053256552819698176,0.17070910556003224
1976,0.053256552819698176,0.170870265914585
1977,0.05329626687847498,0.170870265914585
1978,0.05329626687847498,0.17103142626913778
1979,0.053375694996028594,0.17103142626913778
1980,0.053375694996028594,0.17115229653505237
1981,0.053455123113582206,0.17115229653505237
1982,0.053455123113582206,0.17123287671232876
1983,0.053534551231135825,0.17123287671232876
1984,0.053534551231135825,0.17139403706688155
1985,0.05357426528991263,0.17139403706688155
1986,0.05357426528991263,0.17143432715551973
1987,0.05361397934868944,0.17143432715551973
1988,0.05361397934868944,0.17155519742143432
1989,0.05381254964257347,0.17155519742143432
1990,0.05381254964257347,0.17159548751007253
1991,0.05385226370135028,0.17159548751007253
1992,0.05385226370135028,0.1717163577759871
1993,0.05389197776012709,0.1717163577759871
1994,0.05389197776012709,0.1717969379532635
1995,0.05393169181890389,0.1717969379532635
1996,0.05393169181890389,0.17183722804190169
1997,0.05405083399523431,0.17183722804190169
1998,0.05405083399523431,0.17191780821917807
1999,0.05409054805401112,0.17191780821917807
2000,0.05409054805401112,0.17207896857373087
2001,0.05413026211278793,0.17207896857373087
2002,0.05413026211278793,0.17228041901692184
2003,0.05420969023034154,0.17228041901692184
2004,0.05420969023034154,0.17232070910556002
2005,0.05424940428911835,0.17232070910556002
2006,0.05424940428911835,0.17240128928283643
2007,0.054289118347895154,0.17240128928283643
2008,0.054289118347895154,0.1724415793714746
2009,0.05436854646544877,0.1724415793714746
2010,0.05436854646544877,0.1726833199033038
2011,0.05440826052422557,0.1726833199033038
2012,0.05440826052422557,0.17272360999194197
2013,0.054447974583002386,0.17272360999194197
2014,0.054447974583002386,0.17276390008058018
2015,0.054527402700556,0.17276390008058018
2016,0.054527402700556,0.17288477034649477
2017,0.054646544876886416,0.17288477034649477
2018,0.054646544876886416,0.17292506043513295
2019,0.054725972994440035,0.17292506043513295
2020,0.054725972994440035,0.17296535052377116
2021,0.05476568705321684,0.17296535052377116
2022,0.05476568705321684,0.17300564061240933
2023,0.054924543288324065,0.17300564061240933
2024,0.054924543288324065,0.17304593070104754
2025,0.05500397140587768,0.17304593070104754
2026,0.05500397140587768,0.17312651087832392
2027,0.055083399523431296,0.17312651087832392
2028,0.055083399523431296,0.1732070910556003
2029,0.0551231135822081,0.1732070910556003
2030,0.0551231135822081,0.1733682514101531
2031,0.05516282764098491,0.1733682514101531
2032,0.05516282764098491,0.1734488315874295
2033,0.055202541699761715,0.1734488315874295
2034,0.055202541699761715,0.17360999194198226
2035,0.05524225575853852,0.17360999194198226
2036,0.05524225575853852,0.17365028203062047
2037,0.05528196981731533,0.17365028203062047
2038,0.05528196981731533,0.17369057211925867
2039,0.05532168387609214,0.17369057211925867
2040,0.05532168387609214,0.17373086220789685
2041,0.055361397934868946,0.17373086220789685
2042,0.055361397934868946,0.17377115229653506
2043,0.05540111199364575,0.17377115229653506
2044,0.05540111199364575,0.17381144238517324
2045,0.055480540111199364,0.17381144238517324
2046,0.055480540111199364,0.17393231265108783
2047,0.05552025416997617,0.17393231265108783
2048,0.05552025416997617,0.174174053182917
2049,0.05559968228752978,0.174174053182917
2050,0.05559968228752978,0.17433521353746978
2051,0.055639396346306595,0.17433521353746978
2052,0.055639396346306595,0.17437550362610799
2053,0.0556791104050834,0.17437550362610799
2054,0.0556791104050834,0.17441579371474616
2055,0.05571882446386021,0.17441579371474616
2056,0.05571882446386021,0.17445608380338437
2057,0.05575853852263701,0.17445608380338437
2058,0.05575853852263701,0.17449637389202255
2059,0.05579825258141382,0.17449637389202255
2060,0.05579825258141382,0.17453666398066076
2061,0.055837966640190626,0.17453666398066076
2062,0.055837966640190626,0.17473811442385173
2063,0.055917394757744245,0.17473811442385173
2064,0.055917394757744245,0.17481869460112812
2065,0.05599682287529786,0.17481869460112812
2066,0.05599682287529786,0.1749395648670427
2067,0.05607625099285147,0.1749395648670427
2068,0.05607625099285147,0.1750201450443191
2069,0.05615567911040508,0.1750201450443191
2070,0.05615567911040508,0.17526188557614827
2071,0.0562351072279587,0.17526188557614827
2072,0.0562351072279587,0.17538275584206287
2073,0.056274821286735506,0.17538275584206287
2074,0.056274821286735506,0.17546333601933925
2075,0.05631453534551231,0.17546333601933925
2076,0.05631453534551231,0.17558420628525384
2077,0.056393963463065924,0.17558420628525384
2078,0.056393963463065924,0.17562449637389202
2079,0.05643367752184273,0.17562449637389202
2080,0.05643367752184273,0.1757050765511684
2081,0.056473391580619536,0.1757050765511684
2082,0.056473391580619536,0.1757856567284448
2083,0.056552819698173155,0.1757856567284448
2084,0.056552819698173155,0.175825946817083
2085,0.05659253375694996,0.175825946817083
2086,0.05659253375694996,0.17606768734891218
2087,0.05663224781572677,0.17606768734891218
2088,0.05663224781572677,0.17610797743755036
2089,0.056830818109610805,0.17610797743755036
2090,0.056830818109610805,0.17614826752618856
2091,0.05687053216838761,0.17614826752618856
2092,0.05687053216838761,0.17622884770346495
2093,0.05691024622716442,0.17622884770346495
2094,0.05691024622716442,0.17626913779210315
2095,0.057029388403494835,0.17626913779210315
2096,0.057029388403494835,0.1766317485898469
2097,0.05706910246227164,0.1766317485898469
2098,0.05706910246227164,0.17671232876712328
2099,0.057108816521048454,0.17671232876712328
2100,0.057108816521048454,0.17687348912167608
2101,0.05726767275615568,0.17687348912167608
2102,0.05726767275615568,0.17707493956486706
2103,0.057307386814932484,0.17707493956486706
2104,0.057307386814932484,0.17759871071716357
2105,0.05734710087370929,0.17759871071716357
2106,0.05734710087370929,0.17763900080580178
2107,0.057386814932486103,0.17763900080580178
2108,0.057386814932486103,0.17788074133763093
2109,0.05742652899126291,0.17788074133763093
2110,0.05742652899126291,0.17792103142626914
2111,0.057466243050039716,0.17792103142626914
2112,0.057466243050039716,0.17800161160354552
2113,0.05762509928514694,0.17800161160354552
2114,0.05762509928514694,0.1782030620467365
2115,0.05770452740270056,0.1782030620467365
2116,0.05770452740270056,0.17828364222401288
2117,0.057744241461477365,0.17828364222401288
2118,0.057744241461477365,0.1783239323126511
2119,0.05786338363780778,0.1783239323126511
2120,0.05786338363780778,0.17848509266720386
2121,0.05790309769658459,0.17848509266720386
2122,0.05790309769658459,0.17856567284448024
2123,0.057942811755361395,0.17856567284448024
2124,0.057942811755361395,0.17868654311039484
2125,0.058022239872915014,0.17868654311039484
2126,0.058022239872915014,0.17884770346494763
2127,0.05806195393169182,0.17884770346494763
2128,0.05806195393169182,0.17892828364222402
2129,0.058101667990468626,0.17892828364222402
2130,0.058101667990468626,0.1789685737308622
2131,0.05818109610802224,0.1789685737308622
2132,0.05818109610802224,0.1790894439967768
2133,0.058220810166799045,0.1790894439967768
2134,0.058220810166799045,0.17921031426269138
2135,0.058300238284352664,0.17921031426269138
2136,0.058300238284352664,0.17937147461724415
2137,0.05833995234312947,0.17937147461724415
2138,0.05833995234312947,0.1798146655922643
2139,0.058379666401906276,0.1798146655922643
2140,0.058379666401906276,0.1799355358581789
2141,0.05841938046068308,0.1799355358581789
2142,0.05841938046068308,0.18001611603545528
2143,0.05845909451945989,0.18001611603545528
2144,0.05845909451945989,0.18013698630136987
2145,0.058498808578236694,0.18013698630136987
2146,0.058498808578236694,0.18017727639000805
2147,0.0585385226370135,0.18017727639000805
2148,0.0585385226370135,0.18029814665592264
2149,0.05857823669579031,0.18029814665592264
2150,0.05857823669579031,0.18058017727639
2151,0.05861795075456712,0.18058017727639
2152,0.05861795075456712,0.1806204673650282
2153,0.058657664813343925,0.1806204673650282
2154,0.058657664813343925,0.1807413376309428
2155,0.05869737887212073,0.1807413376309428
2156,0.05869737887212073,0.1813456889605157
2157,0.05873709293089754,0.1813456889605157
2158,0.05873709293089754,0.1814665592264303
2159,0.05877680698967434,0.1814665592264303
2160,0.05877680698967434,0.1815068493150685
2161,0.05881652104845115,0.1815068493150685
2162,0.05881652104845115,0.18174858984689765
2163,0.05889594916600477,0.18174858984689765
2164,0.05889594916600477,0.18195004029008863
2165,0.058935663224781575,0.18195004029008863
2166,0.058935663224781575,0.18199033037872683
2167,0.05897537728355838,0.18199033037872683
2168,0.05897537728355838,0.18203062046736504
2169,0.05905480540111199,0.18203062046736504
2170,0.05905480540111199,0.18211120064464142
2171,0.059134233518665605,0.18211120064464142
2172,0.059134233518665605,0.18239323126510879
2173,0.05917394757744242,0.18239323126510879
2174,0.05917394757744242,0.18267526188557615
2175,0.059213661636219224,0.18267526188557615
2176,0.059213661636219224,0.18271555197421435
2177,0.05925337569499603,0.18271555197421435
2178,0.05925337569499603,0.18275584206285253
2179,0.05933280381254964,0.18275584206285253
2180,0.05933280381254964,0.18291700241740533
2181,0.05937251787132645,0.18291700241740533
2182,0.05937251787132645,0.18348106365834005
2183,0.05945194598888006,0.18348106365834005
2184,0.05945194598888006,0.18356164383561643
2185,0.05949166004765687,0.18356164383561643
2186,0.05949166004765687,0.1837630942788074
2187,0.059571088165210485,0.1837630942788074
2188,0.059571088165210485,0.18380338436744562
2189,0.0596505162827641,0.18380338436744562
2190,0.0596505162827641,0.183883964544722
2191,0.059690230341540904,0.183883964544722
2192,0.059690230341540904,0.18448831587429493
2193,0.05980937251787133,0.18448831587429493
2194,0.05980937251787133,0.1845286059629331
2195,0.059849086576648135,0.1845286059629331
2196,0.059849086576648135,0.1846494762288477
2197,0.05988880063542494,0.1846494762288477
2198,0.05988880063542494,0.1846897663174859
2199,0.05992851469420175,0.1846897663174859
2200,0.05992851469420175,0.18473005640612408
2201,0.06000794281175536,0.18473005640612408
2202,0.06000794281175536,0.18489121676067688
2203,0.060047656870532165,0.18489121676067688
2204,0.060047656870532165,0.18509266720386786
2205,0.06008737092930898,0.18509266720386786
2206,0.06008737092930898,0.18521353746978245
2207,0.060206513105639396,0.18521353746978245
2208,0.060206513105639396,0.18529411764705883
2209,0.06028594122319301,0.18529411764705883
2210,0.06028594122319301,0.18541498791297342
2211,0.060325655281969814,0.18541498791297342
2212,0.060325655281969814,0.18553585817888799
2213,0.06036536934074663,0.18553585817888799
2214,0.06036536934074663,0.18565672844480258
2215,0.06044479745830024,0.18565672844480258
2216,0.06044479745830024,0.18585817888799355
2217,0.060484511517077046,0.18585817888799355
2218,0.060484511517077046,0.18605962933118453
2219,0.06056393963463066,0.18605962933118453
2220,0.06056393963463066,0.18618049959709912
2221,0.060603653693407464,0.18618049959709912
2222,0.060603653693407464,0.1863819500402901
2223,0.06064336775218427,0.1863819500402901
2224,0.06064336775218427,0.1865028203062047
2225,0.06068308181096108,0.1865028203062047
2226,0.06068308181096108,0.18654311039484286
2227,0.060762509928514695,0.18654311039484286
2228,0.060762509928514695,0.18686543110394843
2229,0.0608022239872915,0.18686543110394843
2230,0.0608022239872915,0.18694601128122482
2231,0.06084193804606831,0.18694601128122482
2232,0.06084193804606831,0.18698630136986302
2233,0.06088165210484511,0.18698630136986302
2234,0.06088165210484511,0.1870265914585012
2235,0.06108022239872915,0.1870265914585012
2236,0.06108022239872915,0.1870668815471394
2237,0.061119936457505956,0.1870668815471394
2238,0.061119936457505956,0.187187751813054
2239,0.06119936457505957,0.187187751813054
2240,0.06119936457505957,0.18726833199033038
2241,0.061239078633836375,0.18726833199033038
2242,0.061239078633836375,0.18763094278807413
2243,0.061318506751389994,0.18763094278807413
2244,0.061318506751389994,0.1877115229653505
2245,0.0613582208101668,0.1877115229653505
2246,0.0613582208101668,0.18775181305398872
2247,0.06147736298649722,0.18775181305398872
2248,0.06147736298649722,0.18779210314262693
2249,0.06155679110405084,0.18779210314262693
2250,0.06155679110405084,0.1879532634971797
2251,0.06163621922160445,0.1879532634971797
2252,0.06163621922160445,0.18819500402900885
2253,0.061675933280381255,0.18819500402900885
2254,0.061675933280381255,0.18839645447219983
2255,0.06171564733915806,0.18839645447219983
2256,0.06171564733915806,0.18851732473811442
2257,0.06175536139793487,0.18851732473811442
2258,0.06175536139793487,0.18855761482675262
2259,0.06179507545671167,0.18855761482675262
2260,0.06179507545671167,0.1887187751813054
2261,0.061834789515488486,0.1887187751813054
2262,0.061834789515488486,0.18883964544721998
2263,0.06187450357426529,0.18883964544721998
2264,0.06187450357426529,0.18936341659951653
2265,0.0619142176330421,0.18936341659951653
2266,0.0619142176330421,0.1894037066881547
2267,0.06199364575059571,0.1894037066881547
2268,0.06199364575059571,0.1895245769540693
2269,0.06211278792692613,0.1895245769540693
2270,0.06211278792692613,0.1896454472199839
2271,0.06215250198570294,0.1896454472199839
2272,0.06215250198570294,0.18980660757453666
2273,0.062231930103256554,0.18980660757453666
2274,0.062231930103256554,0.18984689766317486
2275,0.06227164416203336,0.18984689766317486
2276,0.06227164416203336,0.18992747784045125
2277,0.06243050039714059,0.18992747784045125
2278,0.06243050039714059,0.19008863819500402
2279,0.0624702144559174,0.19008863819500402
2280,0.0624702144559174,0.19041095890410958
2281,0.06266878474980143,0.19041095890410958
2282,0.06266878474980143,0.19061240934730056
2283,0.06270849880857823,0.19061240934730056
2284,0.06270849880857823,0.19069298952457694
2285,0.06274821286735505,0.19069298952457694
2286,0.06274821286735505,0.1910153102336825
2287,0.06278792692613185,0.1910153102336825
2288,0.06278792692613185,0.1910958904109589
2289,0.06282764098490866,0.1910958904109589
2290,0.06282764098490866,0.1912570507655117
2291,0.06290706910246227,0.1912570507655117
2292,0.06290706910246227,0.19145850120870267
2293,0.06294678316123908,0.19145850120870267
2294,0.06294678316123908,0.19153908138597905
2295,0.0630262112787927,0.19153908138597905
2296,0.0630262112787927,0.191941982272361
2297,0.06310563939634631,0.191941982272361
2298,0.06310563939634631,0.19222401289282837
2299,0.06326449563145353,0.19222401289282837
2300,0.06326449563145353,0.19226430298146657
2301,0.06330420969023035,0.19226430298146657
2302,0.06330420969023035,0.19234488315874296
2303,0.06334392374900714,0.19234488315874296
2304,0.06334392374900714,0.19238517324738114
2305,0.06338363780778396,0.19238517324738114
2306,0.06338363780778396,0.19242546333601934
2307,0.06346306592533757,0.19242546333601934
2308,0.06346306592533757,0.19262691377921032
2309,0.06354249404289118,0.19262691377921032
2310,0.06354249404289118,0.19302981466559227
2311,0.0636219221604448,0.19302981466559227
2312,0.0636219221604448,0.19311039484286865
2313,0.0637013502779984,0.19311039484286865
2314,0.0637013502779984,0.19319097502014504
2315,0.06374106433677522,0.19319097502014504
2316,0.06374106433677522,0.19339242546333602
2317,0.06378077839555203,0.19339242546333602
2318,0.06378077839555203,0.19343271555197422
2319,0.06382049245432883,0.19343271555197422
2320,0.06382049245432883,0.1934730056406124
2321,0.06386020651310564,0.1934730056406124
2322,0.06386020651310564,0.1935535858178888
2323,0.06389992057188244,0.1935535858178888
2324,0.06389992057188244,0.19387590652699435
2325,0.06393963463065926,0.19387590652699435
2326,0.06393963463065926,0.19391619661563256
2327,0.06397934868943606,0.19391619661563256
2328,0.06397934868943606,0.19395648670427074
2329,0.06401906274821287,0.19395648670427074
2330,0.06401906274821287,0.19411764705882353
2331,0.06405877680698968,0.19411764705882353
2332,0.06405877680698968,0.19419822723609992
2333,0.06409849086576648,0.19419822723609992
2334,0.06409849086576648,0.1942788074133763
2335,0.0641382049245433,0.1942788074133763
2336,0.0641382049245433,0.1943190975020145
2337,0.06417791898332009,0.1943190975020145
2338,0.06417791898332009,0.1943593875906527
2339,0.0642176330420969,0.1943593875906527
2340,0.0642176330420969,0.19460112812248187
2341,0.0642573471008737,0.19460112812248187
2342,0.0642573471008737,0.19464141821112008
2343,0.06429706115965052,0.19464141821112008
2344,0.06429706115965052,0.19468170829975825
2345,0.06433677521842732,0.19468170829975825
2346,0.06433677521842732,0.19480257856567285
2347,0.06437648927720413,0.19480257856567285
2348,0.06437648927720413,0.19492344883158744
2349,0.06445591739475774,0.19492344883158744
2350,0.06445591739475774,0.19504431909750203
2351,0.06449563145353455,0.19504431909750203
2352,0.06449563145353455,0.1951248992747784
2353,0.06453534551231135,0.1951248992747784
2354,0.06453534551231135,0.1951651893634166
2355,0.06461477362986497,0.1951651893634166
2356,0.06461477362986497,0.1952054794520548
2357,0.06465448768864178,0.1952054794520548
2358,0.06465448768864178,0.19528605962933118
2359,0.0647736298649722,0.19528605962933118
2360,0.0647736298649722,0.19540692989524577
2361,0.064813343923749,0.19540692989524577
2362,0.064813343923749,0.19552780016116036
2363,0.06485305798252582,0.19552780016116036
2364,0.06485305798252582,0.1958904109589041
2365,0.06489277204130262,0.1958904109589041
2366,0.06489277204130262,0.19609186140209509
2367,0.06493248610007943,0.19609186140209509
2368,0.06493248610007943,0.19621273166800968
2369,0.06497220015885624,0.19621273166800968
2370,0.06497220015885624,0.19625302175664786
2371,0.06501191421763304,0.19625302175664786
2372,0.06501191421763304,0.19637389202256245
2373,0.06505162827640985,0.19637389202256245
2374,0.06505162827640985,0.19645447219983883
2375,0.06517077045274026,0.19645447219983883
2376,0.06517077045274026,0.19653505237711522
2377,0.06521048451151708,0.19653505237711522
2378,0.06521048451151708,0.19661563255439163
2379,0.06525019857029389,0.19661563255439163
2380,0.06525019857029389,0.1968170829975826
2381,0.06528991262907069,0.1968170829975826
2382,0.06528991262907069,0.19693795326349717
2383,0.0653296266878475,0.19693795326349717
2384,0.0653296266878475,0.19726027397260273
2385,0.06540905480540112,0.19726027397260273
2386,0.06540905480540112,0.19734085414987912
2387,0.06544876886417791,0.19734085414987912
2388,0.06544876886417791,0.19738114423851733
2389,0.06552819698173153,0.19738114423851733
2390,0.06552819698173153,0.1975825946817083
2391,0.06556791104050834,0.1975825946817083
2392,0.06556791104050834,0.1977034649476229
2393,0.06560762509928515,0.1977034649476229
2394,0.06560762509928515,0.19778404512489928
2395,0.06568705321683876,0.19778404512489928
2396,0.06568705321683876,0.19782433521353748
2397,0.06572676727561556,0.19782433521353748
2398,0.06572676727561556,0.19794520547945205
2399,0.06576648133439238,0.19794520547945205
2400,0.06576648133439238,0.19810636583400484
2401,0.06584590945194599,0.19810636583400484
2402,0.06584590945194599,0.1982272360999194
2403,0.0658856235107228,0.1982272360999194
2404,0.0658856235107228,0.1985092667203868
2405,0.0659253375694996,0.1985092667203868
2406,0.0659253375694996,0.19854955680902497
2407,0.06596505162827641,0.19854955680902497
2408,0.06596505162827641,0.19863013698630136
2409,0.06600476568705321,0.19863013698630136
2410,0.06600476568705321,0.19871071716357777
2411,0.06604447974583003,0.19871071716357777
2412,0.06604447974583003,0.19875100725221595
2413,0.06612390786338364,0.19875100725221595
2414,0.06612390786338364,0.1992747784045125
2415,0.06616362192216045,0.1992747784045125
2416,0.06616362192216045,0.19935535858178888
2417,0.06620333598093725,0.19935535858178888
2418,0.06620333598093725,0.19979854955680904
2419,0.06624305003971406,0.19979854955680904
2420,0.06624305003971406,0.1999597099113618
2421,0.06628276409849086,0.1999597099113618
2422,0.06628276409849086,0.2
2423,0.06632247815726768,0.2
2424,0.06632247815726768,0.20016116035455278
2425,0.06636219221604447,0.20016116035455278
2426,0.06636219221604447,0.20028203062046737
2427,0.06640190627482129,0.20028203062046737
2428,0.06640190627482129,0.20032232070910555
2429,0.0664416203335981,0.20032232070910555
2430,0.0664416203335981,0.20044319097502014
2431,0.0664813343923749,0.20044319097502014
2432,0.0664813343923749,0.20064464141821112
2433,0.06656076250992851,0.20064464141821112
2434,0.06656076250992851,0.2007252215954875
2435,0.06660047656870532,0.2007252215954875
2436,0.06660047656870532,0.2008058017727639
2437,0.06664019062748212,0.2008058017727639
2438,0.06664019062748212,0.2008460918614021
2439,0.06667990468625894,0.2008460918614021
2440,0.06667990468625894,0.20092667203867848
2441,0.06671961874503574,0.20092667203867848
2442,0.06671961874503574,0.20096696212731668
2443,0.06679904686258936,0.20096696212731668
2444,0.06679904686258936,0.20136986301369864
2445,0.06691818903891977,0.20136986301369864
2446,0.06691818903891977,0.2016116035455278
2447,0.06699761715647339,0.2016116035455278
2448,0.06699761715647339,0.201651893634166
2449,0.0670373312152502,0.201651893634166
2450,0.0670373312152502,0.2017727639000806
2451,0.06707704527402701,0.2017727639000806
2452,0.06707704527402701,0.20181305398871877
2453,0.06711675933280381,0.20181305398871877
2454,0.06711675933280381,0.20193392425463336
2455,0.06715647339158062,0.20193392425463336
2456,0.06715647339158062,0.20197421434327156
2457,0.06723590150913424,0.20197421434327156
2458,0.06723590150913424,0.20213537469782433
2459,0.06727561556791103,0.20213537469782433
2460,0.06727561556791103,0.20225624496373892
2461,0.06731532962668785,0.20225624496373892
2462,0.06731532962668785,0.20261885576148267
2463,0.06743447180301827,0.20261885576148267
2464,0.06743447180301827,0.20306204673650283
2465,0.06751389992057188,0.20306204673650283
2466,0.06751389992057188,0.203102336825141
2467,0.0675933280381255,0.203102336825141
2468,0.0675933280381255,0.20318291700241742
2469,0.06763304209690231,0.20318291700241742
2470,0.06763304209690231,0.2032232070910556
2471,0.06767275615567911,0.2032232070910556
2472,0.06767275615567911,0.20330378726833198
2473,0.06775218427323272,0.20330378726833198
2474,0.06775218427323272,0.2033440773569702
2475,0.06783161239078633,0.2033440773569702
2476,0.06783161239078633,0.2033843674456084
2477,0.06787132644956315,0.2033843674456084
2478,0.06787132644956315,0.20342465753424657
2479,0.06791104050833995,0.20342465753424657
2480,0.06791104050833995,0.20350523771152296
2481,0.06795075456711676,0.20350523771152296
2482,0.06795075456711676,0.20382755842062852
2483,0.06806989674344718,0.20382755842062852
2484,0.06806989674344718,0.20386784850926673
2485,0.06810961080222398,0.20386784850926673
2486,0.06810961080222398,0.2040290088638195
2487,0.0681493248610008,0.2040290088638195
2488,0.0681493248610008,0.20423045930701048
2489,0.0681890389197776,0.20423045930701048
2490,0.0681890389197776,0.20435132957292507
2491,0.06822875297855441,0.20435132957292507
2492,0.06822875297855441,0.20443190975020145
2493,0.06826846703733122,0.20443190975020145
2494,0.06826846703733122,0.20463336019339243
2495,0.06830818109610802,0.20463336019339243
2496,0.06830818109610802,0.20467365028203063
2497,0.06838760921366163,0.20467365028203063
2498,0.06838760921366163,0.2047139403706688
2499,0.06842732327243845,0.2047139403706688
2500,0.06842732327243845,0.2047945205479452
2501,0.06846703733121524,0.2047945205479452
2502,0.06846703733121524,0.20499597099113617
2503,0.06850675138999206,0.20499597099113617
2504,0.06850675138999206,0.20507655116841256
2505,0.06858617950754567,0.20507655116841256
2506,0.06858617950754567,0.20515713134568897
2507,0.06862589356632248,0.20515713134568897
2508,0.06862589356632248,0.20519742143432715
2509,0.06894360603653693,0.20519742143432715
2510,0.06894360603653693,0.20543916196615633
2511,0.06902303415409054,0.20543916196615633
2512,0.06902303415409054,0.20556003223207092
2513,0.06906274821286736,0.20556003223207092
2514,0.06906274821286736,0.2057211925866237
2515,0.06910246227164417,0.2057211925866237
2516,0.06910246227164417,0.20580177276390008
2517,0.06930103256552819,0.20580177276390008
2518,0.06930103256552819,0.20584206285253828
2519,0.0693804606830818,0.20584206285253828
2520,0.0693804606830818,0.20596293311845287
2521,0.06942017474185862,0.20596293311845287
2522,0.06942017474185862,0.2062852538275584
2523,0.06945988880063543,0.2062852538275584
2524,0.06945988880063543,0.20632554391619662
2525,0.06949960285941223,0.20632554391619662
2526,0.06949960285941223,0.20664786462530219
2527,0.06957903097696584,0.20664786462530219
2528,0.06957903097696584,0.20672844480257857
2529,0.06961874503574265,0.20672844480257857
2530,0.06961874503574265,0.20676873489121675
2531,0.06969817315329627,0.20676873489121675
2532,0.06969817315329627,0.20680902497985496
2533,0.06977760127084988,0.20680902497985496
2534,0.06977760127084988,0.20684931506849316
2535,0.06981731532962669,0.20684931506849316
2536,0.06981731532962669,0.20692989524576955
2537,0.0698967434471803,0.20692989524576955
2538,0.0698967434471803,0.20697018533440772
2539,0.0699364575059571,0.20697018533440772
2540,0.0699364575059571,0.2072119258662369
2541,0.06997617156473392,0.2072119258662369
2542,0.06997617156473392,0.20741337630942788
2543,0.07001588562351073,0.20741337630942788
2544,0.07001588562351073,0.2074536663980661
2545,0.07005559968228753,0.2074536663980661
2546,0.07005559968228753,0.20749395648670427
2547,0.07021445591739475,0.20749395648670427
2548,0.07021445591739475,0.20765511684125704
2549,0.07025416997617157,0.20765511684125704
2550,0.07025416997617157,0.20773569701853345
2551,0.07033359809372518,0.20773569701853345
2552,0.07033359809372518,0.20781627719580983
2553,0.07041302621127879,0.20781627719580983
2554,0.07041302621127879,0.207856567284448
2555,0.0704924543288324,0.207856567284448
2556,0.0704924543288324,0.208058017727639
2557,0.07057188244638601,0.208058017727639
2558,0.07057188244638601,0.2080983078162772
2559,0.07061159650516283,0.2080983078162772
2560,0.07061159650516283,0.20825946817082996
2561,0.07065131056393964,0.20825946817082996
2562,0.07065131056393964,0.20829975825946817
2563,0.07069102462271644,0.20829975825946817
2564,0.07069102462271644,0.20846091861402094
2565,0.07077045274027005,0.20846091861402094
2566,0.07077045274027005,0.20850120870265915
2567,0.07088959491660048,0.20850120870265915
2568,0.07088959491660048,0.20858178887993553
2569,0.07092930897537729,0.20858178887993553
2570,0.07092930897537729,0.20866236905721192
2571,0.07096902303415409,0.20866236905721192
2572,0.07096902303415409,0.20870265914585012
2573,0.07108816521048451,0.20870265914585012
2574,0.07108816521048451,0.20874294923448833
2575,0.07112787926926131,0.20874294923448833
2576,0.07112787926926131,0.2087832393231265
2577,0.07116759332803813,0.2087832393231265
2578,0.07116759332803813,0.2088638195004029
2579,0.07120730738681494,0.2088638195004029
2580,0.07120730738681494,0.2089041095890411
2581,0.07128673550436855,0.2089041095890411
2582,0.07128673550436855,0.20918614020950846
2583,0.07132644956314535,0.20918614020950846
2584,0.07132644956314535,0.20930701047542305
2585,0.07140587768069896,0.20930701047542305
2586,0.07140587768069896,0.20942788074133764
2587,0.07148530579825259,0.20942788074133764
2588,0.07148530579825259,0.2095890410958904
2589,0.07152501985702939,0.2095890410958904
2590,0.07152501985702939,0.209709911361805
2591,0.0715647339158062,0.209709911361805
2592,0.0715647339158062,0.20975020145044318
2593,0.07164416203335981,0.20975020145044318
2594,0.07164416203335981,0.20987107171635777
2595,0.07168387609213661,0.20987107171635777
2596,0.07168387609213661,0.20995165189363416
2597,0.07172359015091342,0.20995165189363416
2598,0.07172359015091342,0.21003223207091057
2599,0.07176330420969022,0.21003223207091057
2600,0.07176330420969022,0.21011281224818695
2601,0.07188244638602065,0.21011281224818695
2602,0.07188244638602065,0.21023368251410154
2603,0.07192216044479746,0.21023368251410154
2604,0.07192216044479746,0.21027397260273972
2605,0.07208101667990469,0.21027397260273972
2606,0.07208101667990469,0.2103545527800161
2607,0.0721207307386815,0.2103545527800161
2608,0.0721207307386815,0.2104351329572925
2609,0.07220015885623511,0.2104351329572925
2610,0.07220015885623511,0.21095890410958903
2611,0.07239872915011915,0.21095890410958903
2612,0.07239872915011915,0.21103948428686542
2613,0.07243844320889595,0.21103948428686542
2614,0.07243844320889595,0.21112006446414183
2615,0.07251787132644956,0.21112006446414183
2616,0.07251787132644956,0.21120064464141822
2617,0.07255758538522637,0.21120064464141822
2618,0.07255758538522637,0.21144238517324737
2619,0.0726767275615568,0.21144238517324737
2620,0.0726767275615568,0.21148267526188558
2621,0.0727164416203336,0.21148267526188558
2622,0.0727164416203336,0.21152296535052378
2623,0.07275615567911041,0.21152296535052378
2624,0.07275615567911041,0.21160354552780017
2625,0.07279586973788721,0.21160354552780017
2626,0.07279586973788721,0.21172441579371476
2627,0.07283558379666402,0.21172441579371476
2628,0.07283558379666402,0.21180499597099114
2629,0.07295472597299445,0.21180499597099114
2630,0.07295472597299445,0.21184528605962932
2631,0.07299444003177125,0.21184528605962932
2632,0.07299444003177125,0.21196615632554391
2633,0.07303415409054806,0.21196615632554391
2634,0.07303415409054806,0.21200644641418212
2635,0.07311358220810167,0.21200644641418212
2636,0.07311358220810167,0.21212731668009668
2637,0.07319301032565528,0.21212731668009668
2638,0.07319301032565528,0.2121676067687349
2639,0.07323272438443208,0.2121676067687349
2640,0.07323272438443208,0.2122078968573731
2641,0.0732724384432089,0.2122078968573731
2642,0.0732724384432089,0.21232876712328766
2643,0.07331215250198571,0.21232876712328766
2644,0.07331215250198571,0.21257050765511684
2645,0.07339158061953932,0.21257050765511684
2646,0.07339158061953932,0.21269137792103143
2647,0.07343129467831612,0.21269137792103143
2648,0.07343129467831612,0.21277195809830782
2649,0.07347100873709293,0.21277195809830782
2650,0.07347100873709293,0.21317485898468977
2651,0.07362986497220016,0.21317485898468977
2652,0.07362986497220016,0.21321514907332795
2653,0.07366957903097697,0.21321514907332795
2654,0.07366957903097697,0.21333601933924254
2655,0.07370929308975377,0.21333601933924254
2656,0.07370929308975377,0.21345688960515713
2657,0.07374900714853058,0.21345688960515713
2658,0.07374900714853058,0.21349717969379534
2659,0.07378872120730738,0.21349717969379534
2660,0.07378872120730738,0.2136180499597099
2661,0.07386814932486101,0.2136180499597099
2662,0.07386814932486101,0.2136986301369863
2663,0.0739078633836378,0.2136986301369863
2664,0.0739078633836378,0.21381950040290088
2665,0.07406671961874503,0.21381950040290088
2666,0.07406671961874503,0.21398066075745367
2667,0.07410643367752184,0.21398066075745367
2668,0.07410643367752184,0.21402095084609185
2669,0.07422557585385227,0.21402095084609185
2670,0.07422557585385227,0.21414182111200644
2671,0.07426528991262907,0.21414182111200644
2672,0.07426528991262907,0.21422240128928283
2673,0.07434471803018268,0.21422240128928283
2674,0.07434471803018268,0.21434327155519742
2675,0.07438443208895949,0.21434327155519742
2676,0.07438443208895949,0.214464141821112
2677,0.0744638602065131,0.214464141821112
2678,0.0744638602065131,0.2145447219983884
2679,0.07450357426528992,0.2145447219983884
2680,0.07450357426528992,0.21462530217566478
2681,0.07470214455917394,0.21462530217566478
2682,0.07470214455917394,0.21470588235294116
2683,0.07478157267672757,0.21470588235294116
2684,0.07478157267672757,0.21478646253021758
2685,0.07482128673550437,0.21478646253021758
2686,0.07482128673550437,0.21514907332796132
2687,0.07486100079428118,0.21514907332796132
2688,0.07486100079428118,0.2152296535052377
2689,0.07490071485305798,0.2152296535052377
2690,0.07490071485305798,0.2152699435938759
2691,0.07494042891183479,0.2152699435938759
2692,0.07494042891183479,0.2153102336825141
2693,0.07498014297061159,0.2153102336825141
2694,0.07498014297061159,0.2153505237711523
2695,0.07517871326449563,0.2153505237711523
2696,0.07517871326449563,0.21563255439161966
2697,0.07521842732327244,0.21563255439161966
2698,0.07521842732327244,0.21567284448025786
2699,0.07525814138204924,0.21567284448025786
2700,0.07525814138204924,0.21575342465753425
2701,0.07529785544082605,0.21575342465753425
2702,0.07529785544082605,0.21579371474617245
2703,0.07553613979348689,0.21579371474617245
2704,0.07553613979348689,0.21587429492344884
2705,0.0755758538522637,0.21587429492344884
2706,0.0755758538522637,0.21595487510072522
2707,0.07565528196981731,0.21595487510072522
2708,0.07565528196981731,0.2159951651893634
2709,0.07569499602859413,0.2159951651893634
2710,0.07569499602859413,0.216116035455278
2711,0.07573471008737093,0.216116035455278
2712,0.07573471008737093,0.2161563255439162
2713,0.07581413820492454,0.2161563255439162
2714,0.07581413820492454,0.21619661563255438
2715,0.07585385226370135,0.21619661563255438
2716,0.07585385226370135,0.21623690572119258
2717,0.07589356632247815,0.21623690572119258
2718,0.07589356632247815,0.2162771958098308
2719,0.07593328038125496,0.2162771958098308
2720,0.07593328038125496,0.21635777598710718
2721,0.07601270849880858,0.21635777598710718
2722,0.07601270849880858,0.21643835616438356
2723,0.076131850675139,0.21643835616438356
2724,0.076131850675139,0.21668009669621274
2725,0.0761715647339158,0.21668009669621274
2726,0.0761715647339158,0.21672038678485092
2727,0.07625099285146943,0.21672038678485092
2728,0.07625099285146943,0.2168009669621273
2729,0.07629070691024623,0.2168009669621273
2730,0.07629070691024623,0.21688154713940372
2731,0.07633042096902304,0.21688154713940372
2732,0.07633042096902304,0.2169621273166801
2733,0.07637013502779984,0.2169621273166801
2734,0.07637013502779984,0.21700241740531828
2735,0.07644956314535345,0.21700241740531828
2736,0.07644956314535345,0.2170427074939565
2737,0.07652899126290708,0.2170427074939565
2738,0.07652899126290708,0.21744560838033844
2739,0.07656870532168387,0.21744560838033844
2740,0.07656870532168387,0.21752618855761482
2741,0.07660841938046069,0.21752618855761482
2742,0.07660841938046069,0.2176067687348912
2743,0.07664813343923749,0.2176067687348912
2744,0.07664813343923749,0.217767929089444
2745,0.0766878474980143,0.217767929089444
2746,0.0766878474980143,0.21796937953263498
2747,0.07676727561556791,0.21796937953263498
2748,0.07676727561556791,0.21804995970991137
2749,0.07692613185067514,0.21804995970991137
2750,0.07692613185067514,0.21813053988718775
2751,0.07696584590945195,0.21813053988718775
2752,0.07696584590945195,0.21837228041901693
2753,0.07700555996822875,0.21837228041901693
2754,0.07700555996822875,0.21845286059629332
2755,0.07704527402700556,0.21845286059629332
2756,0.07704527402700556,0.21893634165995166
2757,0.07712470214455917,0.21893634165995166
2758,0.07712470214455917,0.21901692183722804
2759,0.0772438443208896,0.21901692183722804
2760,0.0772438443208896,0.21905721192586625
2761,0.07732327243844321,0.21905721192586625
2762,0.07732327243844321,0.21913779210314263
2763,0.07736298649722001,0.21913779210314263
2764,0.07736298649722001,0.2191780821917808
2765,0.07740270055599682,0.2191780821917808
2766,0.07740270055599682,0.2194601128122482
2767,0.07744241461477364,0.2194601128122482
2768,0.07744241461477364,0.21950040290088638
2769,0.07748212867355043,0.21950040290088638
2770,0.07748212867355043,0.21958098307816276
2771,0.07752184273232725,0.21958098307816276
2772,0.07752184273232725,0.21962127316680097
2773,0.07756155679110405,0.21962127316680097
2774,0.07756155679110405,0.21966156325543917
2775,0.07768069896743447,0.21966156325543917
2776,0.07768069896743447,0.21970185334407735
2777,0.07772041302621129,0.21970185334407735
2778,0.07772041302621129,0.21982272360999194
2779,0.07776012708498808,0.21982272360999194
2780,0.07776012708498808,0.21994359387590653
2781,0.0778395552025417,0.21994359387590653
2782,0.0778395552025417,0.2201047542304593
2783,0.07791898332009531,0.2201047542304593
2784,0.07791898332009531,0.2201450443190975
2785,0.07795869737887212,0.2201450443190975
2786,0.07795869737887212,0.22026591458501207
2787,0.07803812549642573,0.22026591458501207
2788,0.07803812549642573,0.22038678485092666
2789,0.07807783955520255,0.22038678485092666
2790,0.07807783955520255,0.22042707493956487
2791,0.07811755361397935,0.22042707493956487
2792,0.07811755361397935,0.22046736502820305
2793,0.07815726767275616,0.22046736502820305
2794,0.07815726767275616,0.22058823529411764
2795,0.07819698173153296,0.22058823529411764
2796,0.07819698173153296,0.22066881547139403
2797,0.07823669579030977,0.22066881547139403
2798,0.07823669579030977,0.22070910556003223
2799,0.07827640984908657,0.22070910556003223
2800,0.07827640984908657,0.22074939564867044
2801,0.07831612390786338,0.22074939564867044
2802,0.07831612390786338,0.22082997582594682
2803,0.0783558379666402,0.22082997582594682
2804,0.0783558379666402,0.2209911361804996
2805,0.078395552025417,0.2209911361804996
2806,0.078395552025417,0.22111200644641418
2807,0.07847498014297061,0.22111200644641418
2808,0.07847498014297061,0.22119258662369057
2809,0.07851469420174742,0.22119258662369057
2810,0.07851469420174742,0.22127316680096695
2811,0.07859412231930103,0.22127316680096695
2812,0.07859412231930103,0.22151490733279613
2813,0.07867355043685464,0.22151490733279613
2814,0.07867355043685464,0.2216760676873489
2815,0.07871326449563146,0.2216760676873489
2816,0.07871326449563146,0.2217163577759871
2817,0.07875297855440826,0.2217163577759871
2818,0.07875297855440826,0.2218372280419017
2819,0.07887212073073868,0.2218372280419017
2820,0.07887212073073868,0.22195809830781627
2821,0.0789912629070691,0.22195809830781627
2822,0.0789912629070691,0.22211925866236906
2823,0.07907069102462272,0.22211925866236906
2824,0.07907069102462272,0.22215954875100724
2825,0.07915011914217633,0.22215954875100724
2826,0.07915011914217633,0.22219983883964545
2827,0.07922954725972994,0.22219983883964545
2828,0.07922954725972994,0.22228041901692183
2829,0.07926926131850676,0.22228041901692183
2830,0.07926926131850676,0.22236099919419822
2831,0.07930897537728356,0.22236099919419822
2832,0.07930897537728356,0.22240128928283642
2833,0.07934868943606037,0.22240128928283642
2834,0.07934868943606037,0.2224818694601128
2835,0.07938840349483717,0.2224818694601128
2836,0.07938840349483717,0.2225624496373892
2837,0.07942811755361398,0.2225624496373892
2838,0.07942811755361398,0.2226027397260274
2839,0.07946783161239078,0.2226027397260274
2840,0.07946783161239078,0.22296535052377114
2841,0.07950754567116759,0.22296535052377114
2842,0.07950754567116759,0.22300564061240935
2843,0.0795472597299444,0.22300564061240935
2844,0.0795472597299444,0.22304593070104753
2845,0.07962668784749802,0.22304593070104753
2846,0.07962668784749802,0.22308622078968574
2847,0.07970611596505163,0.22308622078968574
2848,0.07970611596505163,0.22320709105560033
2849,0.07982525814138205,0.22320709105560033
2850,0.07982525814138205,0.2232473811442385
2851,0.07986497220015885,0.2232473811442385
2852,0.07986497220015885,0.2232876712328767
2853,0.07990468625893567,0.2232876712328767
2854,0.07990468625893567,0.2233682514101531
2855,0.07994440031771247,0.2233682514101531
2856,0.07994440031771247,0.2234891216760677
2857,0.07998411437648928,0.2234891216760677
2858,0.07998411437648928,0.22381144238517325
2859,0.08002382843526608,0.22381144238517325
2860,0.08002382843526608,0.22401289282836423
2861,0.08006354249404289,0.22401289282836423
2862,0.08006354249404289,0.22413376309427882
2863,0.0801032565528197,0.22413376309427882
2864,0.0801032565528197,0.224174053182917
2865,0.08018268467037332,0.224174053182917
2866,0.08018268467037332,0.2242143432715552
2867,0.08026211278792693,0.2242143432715552
2868,0.08026211278792693,0.2242949234488316
2869,0.08030182684670373,0.2242949234488316
2870,0.08030182684670373,0.22433521353746977
2871,0.08042096902303415,0.22433521353746977
2872,0.08042096902303415,0.22437550362610797
2873,0.08046068308181097,0.22437550362610797
2874,0.08046068308181097,0.22449637389202257
2875,0.08050039714058776,0.22449637389202257
2876,0.08050039714058776,0.22453666398066074
2877,0.08054011119936458,0.22453666398066074
2878,0.08054011119936458,0.22461724415793716
2879,0.08057982525814138,0.22461724415793716
2880,0.08057982525814138,0.22465753424657534
2881,0.08061953931691819,0.22465753424657534
2882,0.08061953931691819,0.22469782433521354
2883,0.08065925337569499,0.22469782433521354
2884,0.08065925337569499,0.22481869460112813
2885,0.08073868149324862,0.22481869460112813
2886,0.08073868149324862,0.22489927477840452
2887,0.08077839555202541,0.22489927477840452
2888,0.08077839555202541,0.2249798549556809
2889,0.08081810961080223,0.2249798549556809
2890,0.08081810961080223,0.22530217566478647
2891,0.08097696584590945,0.22530217566478647
2892,0.08097696584590945,0.22546333601933924
2893,0.08109610802223988,0.22546333601933924
2894,0.08109610802223988,0.22558420628525383
2895,0.08117553613979349,0.22558420628525383
2896,0.08117553613979349,0.22566478646253021
2897,0.08121525019857029,0.22566478646253021
2898,0.08121525019857029,0.2257453666398066
2899,0.08129467831612391,0.2257453666398066
2900,0.08129467831612391,0.2257856567284448
2901,0.08137410643367753,0.2257856567284448
2902,0.08137410643367753,0.22598710717163578
2903,0.08141382049245433,0.22598710717163578
2904,0.08141382049245433,0.22602739726027396
2905,0.08145353455123114,0.22602739726027396
2906,0.08145353455123114,0.22610797743755037
2907,0.08153296266878475,0.22610797743755037
2908,0.08153296266878475,0.22614826752618855
2909,0.08169181890389197,0.22614826752618855
2910,0.08169181890389197,0.22622884770346494
2911,0.08173153296266879,0.22622884770346494
2912,0.08173153296266879,0.22626913779210314
2913,0.0818109610802224,0.22626913779210314
2914,0.0818109610802224,0.2264302981466559
2915,0.08185067513899921,0.2264302981466559
2916,0.08185067513899921,0.2266317485898469
2917,0.08189038919777601,0.2266317485898469
2918,0.08189038919777601,0.2267123287671233
2919,0.08193010325655282,0.2267123287671233
2920,0.08193010325655282,0.22683319903303786
2921,0.08200953137410644,0.22683319903303786
2922,0.08200953137410644,0.22687348912167607
2923,0.08204924543288324,0.22687348912167607
2924,0.08204924543288324,0.22691377921031428
2925,0.08208895949166005,0.22691377921031428
2926,0.08208895949166005,0.22695406929895245
2927,0.08224781572676727,0.22695406929895245
2928,0.08224781572676727,0.22703464947622884
2929,0.08232724384432089,0.22703464947622884
2930,0.08232724384432089,0.22707493956486705
2931,0.0823669579030977,0.22707493956486705
2932,0.0823669579030977,0.22723609991941982
2933,0.0824066719618745,0.22723609991941982
2934,0.0824066719618745,0.2273166800966962
2935,0.08252581413820492,0.2273166800966962
2936,0.08252581413820492,0.2273972602739726
2937,0.08260524225575853,0.2273972602739726
2938,0.08260524225575853,0.2275987107171636
2939,0.08268467037331215,0.2275987107171636
2940,0.08268467037331215,0.22775987107171636
2941,0.08272438443208896,0.22775987107171636
2942,0.08272438443208896,0.22780016116035456
2943,0.08276409849086577,0.22780016116035456
2944,0.08276409849086577,0.22784045124899274
2945,0.08280381254964257,0.22784045124899274
2946,0.08280381254964257,0.22788074133763095
2947,0.08284352660841938,0.22788074133763095
2948,0.08284352660841938,0.2281627719580983
2949,0.08288324066719618,0.2281627719580983
2950,0.08288324066719618,0.22820306204673652
2951,0.082922954725973,0.22820306204673652
2952,0.082922954725973,0.22832393231265108
2953,0.0829626687847498,0.22832393231265108
2954,0.0829626687847498,0.2284045124899275
2955,0.08300238284352661,0.2284045124899275
2956,0.08300238284352661,0.22848509266720388
2957,0.08304209690230342,0.22848509266720388
2958,0.08304209690230342,0.22852538275584205
2959,0.08312152501985703,0.22852538275584205
2960,0.08312152501985703,0.22856567284448026
2961,0.08316123907863383,0.22856567284448026
2962,0.08316123907863383,0.22860596293311844
2963,0.08324066719618745,0.22860596293311844
2964,0.08324066719618745,0.22864625302175665
2965,0.08332009531374106,0.22864625302175665
2966,0.08332009531374106,0.22868654311039485
2967,0.08339952343129468,0.22868654311039485
2968,0.08339952343129468,0.22876712328767124
2969,0.08343923749007148,0.22876712328767124
2970,0.08343923749007148,0.22884770346494762
2971,0.0834789515488483,0.22884770346494762
2972,0.0834789515488483,0.228928283642224
2973,0.0835186656076251,0.228928283642224
2974,0.0835186656076251,0.2290491539081386
2975,0.08359809372517871,0.2290491539081386
2976,0.08359809372517871,0.22925060435132957
2977,0.08363780778395552,0.22925060435132957
2978,0.08363780778395552,0.22929089443996778
2979,0.08367752184273233,0.22929089443996778
2980,0.08367752184273233,0.22933118452860596
2981,0.08371723590150913,0.22933118452860596
2982,0.08371723590150913,0.22937147461724416
2983,0.08383637807783956,0.22937147461724416
2984,0.08383637807783956,0.22945205479452055
2985,0.08387609213661636,0.22945205479452055
2986,0.08387609213661636,0.22977437550362612
2987,0.08391580619539317,0.22977437550362612
2988,0.08391580619539317,0.2298146655922643
2989,0.08395552025416998,0.2298146655922643
2990,0.08395552025416998,0.22993553585817889
2991,0.08399523431294678,0.22993553585817889
2992,0.08399523431294678,0.23009669621273166
2993,0.0840349483717236,0.23009669621273166
2994,0.0840349483717236,0.23017727639000807
2995,0.0840746624305004,0.23017727639000807
2996,0.0840746624305004,0.23021756647864625
2997,0.0841143764892772,0.23021756647864625
2998,0.0841143764892772,0.23029814665592263
2999,0.08419380460683082,0.23029814665592263
3000,0.08419380460683082,0.23033843674456084
3001,0.08423351866560763,0.23033843674456084
3002,0.08423351866560763,0.23041901692183722
3003,0.08427323272438443,0.23041901692183722
3004,0.08427323272438443,0.23045930701047543
3005,0.08435266084193804,0.23045930701047543
3006,0.08435266084193804,0.2306204673650282
3007,0.08439237490071486,0.2306204673650282
3008,0.08439237490071486,0.2306607574536664
3009,0.08443208895949166,0.2306607574536664
3010,0.08443208895949166,0.23094278807413376
3011,0.08447180301826847,0.23094278807413376
3012,0.08447180301826847,0.23114423851732474
3013,0.08455123113582208,0.23114423851732474
3014,0.08455123113582208,0.23122481869460113
3015,0.0845909451945989,0.23122481869460113
3016,0.0845909451945989,0.2313053988718775
3017,0.08463065925337569,0.2313053988718775
3018,0.08463065925337569,0.23150684931506849
3019,0.0846703733121525,0.23150684931506849
3020,0.0846703733121525,0.23162771958098308
3021,0.0847100873709293,0.23162771958098308
3022,0.0847100873709293,0.23182917002417405
3023,0.08474980142970612,0.23182917002417405
3024,0.08474980142970612,0.23215149073327962
3025,0.08482922954725973,0.23215149073327962
3026,0.08482922954725973,0.2323126510878324
3027,0.08486894360603654,0.2323126510878324
3028,0.08486894360603654,0.23251410153102336
3029,0.08494837172359015,0.23251410153102336
3030,0.08494837172359015,0.23255439161966157
3031,0.08498808578236695,0.23255439161966157
3032,0.08498808578236695,0.23259468170829975
3033,0.08502779984114377,0.23259468170829975
3034,0.08502779984114377,0.23263497179693796
3035,0.08506751389992057,0.23263497179693796
3036,0.08506751389992057,0.23271555197421434
3037,0.08510722795869738,0.23271555197421434
3038,0.08510722795869738,0.23275584206285255
3039,0.08514694201747419,0.23275584206285255
3040,0.08514694201747419,0.23283642224012893
3041,0.08518665607625099,0.23283642224012893
3042,0.08518665607625099,0.23295729250604352
3043,0.0852660841938046,0.23295729250604352
3044,0.0852660841938046,0.2329975825946817
3045,0.08530579825258142,0.2329975825946817
3046,0.08530579825258142,0.23319903303787268
3047,0.08538522637013503,0.23319903303787268
3048,0.08538522637013503,0.23336019339242547
3049,0.08542494042891184,0.23336019339242547
3050,0.08542494042891184,0.23348106365834004
3051,0.08546465448768864,0.23348106365834004
3052,0.08546465448768864,0.233682514101531
3053,0.08550436854646545,0.233682514101531
3054,0.08550436854646545,0.2338436744560838
3055,0.08554408260524225,0.2338436744560838
3056,0.08554408260524225,0.2339645447219984
3057,0.08570293884034948,0.2339645447219984
3058,0.08570293884034948,0.23408541498791297
3059,0.08574265289912629,0.23408541498791297
3060,0.08574265289912629,0.23412570507655117
3061,0.0857823669579031,0.23412570507655117
3062,0.0857823669579031,0.23416599516518935
3063,0.0858220810166799,0.23416599516518935
3064,0.0858220810166799,0.23420628525382756
3065,0.08586179507545671,0.23420628525382756
3066,0.08586179507545671,0.23424657534246576
3067,0.08590150913423351,0.23424657534246576
3068,0.08590150913423351,0.23448831587429492
3069,0.08594122319301033,0.23448831587429492
3070,0.08594122319301033,0.2345688960515713
3071,0.08613979348689436,0.2345688960515713
3072,0.08613979348689436,0.2346091861402095
3073,0.08621922160444798,0.2346091861402095
3074,0.08621922160444798,0.2348509266720387
3075,0.08629864972200159,0.2348509266720387
3076,0.08629864972200159,0.23489121676067687
3077,0.0863383637807784,0.23489121676067687
3078,0.0863383637807784,0.23509266720386784
3079,0.08641779189833201,0.23509266720386784
3080,0.08641779189833201,0.23521353746978244
3081,0.08645750595710881,0.23521353746978244
3082,0.08645750595710881,0.2354552780016116
3083,0.08653693407466242,0.2354552780016116
3084,0.08653693407466242,0.235535858178888
3085,0.08657664813343924,0.235535858178888
3086,0.08657664813343924,0.23557614826752618
3087,0.08661636219221605,0.23557614826752618
3088,0.08661636219221605,0.23565672844480257
3089,0.08673550436854646,0.23565672844480257
3090,0.08673550436854646,0.23573730862207898
3091,0.08677521842732328,0.23573730862207898
3092,0.08677521842732328,0.2362610797743755
3093,0.08681493248610007,0.2362610797743755
3094,0.08681493248610007,0.2363416599516519
3095,0.08685464654487689,0.2363416599516519
3096,0.08685464654487689,0.23638195004029008
3097,0.0868943606036537,0.23638195004029008
3098,0.0868943606036537,0.2364222401289283
3099,0.08697378872120731,0.2364222401289283
3100,0.08697378872120731,0.23646253021756647
3101,0.08701350277998411,0.23646253021756647
3102,0.08701350277998411,0.23658340048348106
3103,0.08705321683876092,0.23658340048348106
3104,0.08705321683876092,0.23662369057211927
3105,0.08709293089753772,0.23662369057211927
3106,0.08709293089753772,0.23666398066075744
3107,0.08713264495631454,0.23666398066075744
3108,0.08713264495631454,0.23690572119258663
3109,0.08721207307386815,0.23690572119258663
3110,0.08721207307386815,0.2369460112812248
3111,0.08725178713264496,0.2369460112812248
3112,0.08725178713264496,0.23702659145850122
3113,0.08729150119142176,0.23702659145850122
3114,0.08729150119142176,0.2371071716357776
3115,0.08733121525019857,0.2371071716357776
3116,0.08733121525019857,0.2372280419016922
3117,0.08741064336775219,0.2372280419016922
3118,0.08741064336775219,0.23734891216760676
3119,0.08745035742652899,0.23734891216760676
3120,0.08745035742652899,0.23738920225624496
3121,0.08756949960285941,0.23738920225624496
3122,0.08756949960285941,0.23767123287671232
3123,0.08760921366163622,0.23767123287671232
3124,0.08760921366163622,0.23771152296535053
3125,0.08768864177918984,0.23771152296535053
3126,0.08768864177918984,0.2377518130539887
3127,0.08776806989674345,0.2377518130539887
3128,0.08776806989674345,0.23783239323126512
3129,0.08788721207307387,0.23783239323126512
3130,0.08788721207307387,0.2380338436744561
3131,0.08800635424940428,0.2380338436744561
3132,0.08800635424940428,0.23807413376309428
3133,0.0880460683081811,0.23807413376309428
3134,0.0880460683081811,0.23811442385173248
3135,0.08808578236695791,0.23811442385173248
3136,0.08808578236695791,0.23835616438356164
3137,0.08812549642573471,0.23835616438356164
3138,0.08812549642573471,0.2385576148267526
3139,0.08828435266084193,0.2385576148267526
3140,0.08828435266084193,0.23859790491539082
3141,0.08832406671961875,0.23859790491539082
3142,0.08832406671961875,0.238638195004029
3143,0.08836378077839555,0.238638195004029
3144,0.08836378077839555,0.2387993553585818
3145,0.08844320889594917,0.2387993553585818
3146,0.08844320889594917,0.23887993553585818
3147,0.08848292295472597,0.23887993553585818
3148,0.08848292295472597,0.23896051571313456
3149,0.08852263701350278,0.23896051571313456
3150,0.08852263701350278,0.23904109589041095
3151,0.08856235107227958,0.23904109589041095
3152,0.08856235107227958,0.23908138597904915
3153,0.0886020651310564,0.23908138597904915
3154,0.0886020651310564,0.23924254633360192
3155,0.08876092136616362,0.23924254633360192
3156,0.08876092136616362,0.2395245769540693
3157,0.08884034948371723,0.2395245769540693
3158,0.08884034948371723,0.2395648670427075
3159,0.08888006354249404,0.2395648670427075
3160,0.08888006354249404,0.23968573730862208
3161,0.08891977760127084,0.23968573730862208
3162,0.08891977760127084,0.23984689766317485
3163,0.08895949166004766,0.23984689766317485
3164,0.08895949166004766,0.23988718775181306
3165,0.08903891977760127,0.23988718775181306
3166,0.08903891977760127,0.23992747784045124
3167,0.08907863383637808,0.23992747784045124
3168,0.08907863383637808,0.24004834810636583
3169,0.0891580619539317,0.24004834810636583
3170,0.0891580619539317,0.2404109589041096
3171,0.0891977760127085,0.2404109589041096
3172,0.0891977760127085,0.24045124899274778
3173,0.0892374900714853,0.24045124899274778
3174,0.0892374900714853,0.24061240934730058
3175,0.08931691818903892,0.24061240934730058
3176,0.08931691818903892,0.24085414987912973
3177,0.08935663224781573,0.24085414987912973
3178,0.08935663224781573,0.24097502014504432
3179,0.08939634630659253,0.24097502014504432
3180,0.08939634630659253,0.2410153102336825
3181,0.08943606036536934,0.2410153102336825
3182,0.08943606036536934,0.2411764705882353
3183,0.08951548848292296,0.2411764705882353
3184,0.08951548848292296,0.24137792103142627
3185,0.08955520254169975,0.24137792103142627
3186,0.08955520254169975,0.24141821112006445
3187,0.08975377283558379,0.24141821112006445
3188,0.08975377283558379,0.24145850120870266
3189,0.0897934868943606,0.24145850120870266
3190,0.0897934868943606,0.24161966156325543
3191,0.08987291501191422,0.24161966156325543
3192,0.08987291501191422,0.24178082191780823
3193,0.08991262907069103,0.24178082191780823
3194,0.08991262907069103,0.2418614020950846
3195,0.08999205718824464,0.2418614020950846
3196,0.08999205718824464,0.241941982272361
3197,0.09003177124702144,0.241941982272361
3198,0.09003177124702144,0.24254633360193392
3199,0.09007148530579825,0.24254633360193392
3200,0.09007148530579825,0.24258662369057213
3201,0.09015091342335187,0.24258662369057213
3202,0.09015091342335187,0.2427477840451249
3203,0.09019062748212868,0.2427477840451249
3204,0.09019062748212868,0.2427880741337631
3205,0.09023034154090548,0.2427880741337631
3206,0.09023034154090548,0.24282836422240128
3207,0.09027005559968229,0.24282836422240128
3208,0.09027005559968229,0.24290894439967767
3209,0.09030976965845909,0.24290894439967767
3210,0.09030976965845909,0.24302981466559226
3211,0.0903494837172359,0.24302981466559226
3212,0.0903494837172359,0.24323126510878323
3213,0.0903891977760127,0.24323126510878323
3214,0.0903891977760127,0.24327155519742144
3215,0.09054805401111994,0.24327155519742144
3216,0.09054805401111994,0.24331184528605962
3217,0.09058776806989674,0.24331184528605962
3218,0.09058776806989674,0.24339242546333603
3219,0.09062748212867355,0.24339242546333603
3220,0.09062748212867355,0.24347300564061242
3221,0.09066719618745035,0.24347300564061242
3222,0.09066719618745035,0.243593875906527
3223,0.09070691024622717,0.243593875906527
3224,0.09070691024622717,0.2436744560838034
3225,0.09082605242255759,0.2436744560838034
3226,0.09082605242255759,0.24375503626107978
3227,0.09086576648133439,0.24375503626107978
3228,0.09086576648133439,0.24383561643835616
3229,0.0909054805401112,0.24383561643835616
3230,0.0909054805401112,0.24387590652699437
3231,0.09098490865766481,0.24387590652699437
3232,0.09098490865766481,0.24399677679290893
3233,0.09110405083399524,0.24399677679290893
3234,0.09110405083399524,0.24411764705882352
3235,0.09130262112787926,0.24411764705882352
3236,0.09130262112787926,0.2443593875906527
3237,0.09138204924543289,0.2443593875906527
3238,0.09138204924543289,0.24452054794520547
3239,0.09142176330420969,0.24452054794520547
3240,0.09142176330420969,0.24456083803384368
3241,0.0914614773629865,0.24456083803384368
3242,0.0914614773629865,0.24460112812248186
3243,0.0915011914217633,0.24460112812248186
3244,0.0915011914217633,0.24492344883158743
3245,0.09154090548054011,0.24492344883158743
3246,0.09154090548054011,0.24508460918614022
3247,0.09162033359809373,0.24508460918614022
3248,0.09162033359809373,0.2451248992747784
3249,0.09166004765687054,0.2451248992747784
3250,0.09166004765687054,0.2451651893634166
3251,0.09169976171564734,0.2451651893634166
3252,0.09169976171564734,0.24564867042707494
3253,0.09173947577442415,0.24564867042707494
3254,0.09173947577442415,0.24568896051571312
3255,0.09177918983320095,0.24568896051571312
3256,0.09177918983320095,0.24572925060435133
3257,0.09181890389197776,0.24572925060435133
3258,0.09181890389197776,0.24576954069298954
3259,0.09185861795075456,0.24576954069298954
3260,0.09185861795075456,0.24580983078162771
3261,0.09189833200953137,0.24580983078162771
3262,0.09189833200953137,0.2458904109589041
3263,0.09193804606830819,0.2458904109589041
3264,0.09193804606830819,0.2459709911361805
3265,0.09217633042096902,0.2459709911361805
3266,0.09217633042096902,0.24609186140209507
3267,0.09221604447974582,0.24609186140209507
3268,0.09221604447974582,0.24621273166800967
3269,0.09233518665607625,0.24621273166800967
3270,0.09233518665607625,0.24625302175664787
3271,0.09237490071485306,0.24625302175664787
3272,0.09237490071485306,0.24645447219983885
3273,0.09241461477362986,0.24645447219983885
3274,0.09241461477362986,0.24649476228847703
3275,0.0925734710087371,0.24649476228847703
3276,0.0925734710087371,0.2465753424657534
3277,0.09269261318506751,0.2465753424657534
3278,0.09269261318506751,0.2468170829975826
3279,0.09273232724384432,0.2468170829975826
3280,0.09273232724384432,0.24689766317485898
3281,0.09281175536139794,0.24689766317485898
3282,0.09281175536139794,0.24693795326349718
3283,0.09289118347895155,0.24693795326349718
3284,0.09289118347895155,0.24697824335213536
3285,0.09293089753772836,0.24697824335213536
3286,0.09293089753772836,0.24701853344077357
3287,0.09305003971405877,0.24701853344077357
3288,0.09305003971405877,0.24705882352941178
3289,0.09308975377283558,0.24705882352941178
3290,0.09308975377283558,0.24721998388396454
3291,0.0931691818903892,0.24721998388396454
3292,0.0931691818903892,0.24738114423851731
3293,0.09320889594916601,0.24738114423851731
3294,0.09320889594916601,0.24746172441579373
3295,0.09324861000794281,0.24746172441579373
3296,0.09324861000794281,0.2475423045930701
3297,0.09328832406671962,0.2475423045930701
3298,0.09328832406671962,0.2475825946817083
3299,0.09332803812549642,0.2475825946817083
3300,0.09332803812549642,0.2476228847703465
3301,0.09336775218427323,0.2476228847703465
3302,0.09336775218427323,0.24786462530217568
3303,0.09340746624305003,0.24786462530217568
3304,0.09340746624305003,0.24790491539081386
3305,0.09348689436060366,0.24790491539081386
3306,0.09348689436060366,0.2484286865431104
3307,0.09352660841938046,0.2484286865431104
3308,0.09352660841938046,0.24850926672038678
3309,0.09360603653693407,0.24850926672038678
3310,0.09360603653693407,0.24858984689766317
3311,0.09368546465448768,0.24858984689766317
3312,0.09368546465448768,0.24863013698630138
3313,0.09376489277204131,0.24863013698630138
3314,0.09376489277204131,0.24871071716357776
3315,0.09384432088959492,0.24871071716357776
3316,0.09384432088959492,0.24875100725221597
3317,0.09388403494837172,0.24875100725221597
3318,0.09388403494837172,0.24879129734085415
3319,0.09396346306592533,0.24879129734085415
3320,0.09396346306592533,0.24891216760676874
3321,0.09408260524225576,0.24891216760676874
3322,0.09408260524225576,0.24899274778404512
3323,0.09420174741858618,0.24899274778404512
3324,0.09420174741858618,0.24915390813859792
3325,0.0942811755361398,0.24915390813859792
3326,0.0942811755361398,0.24935535858178887
3327,0.09432088959491661,0.24935535858178887
3328,0.09432088959491661,0.24951651893634166
3329,0.09440031771247022,0.24951651893634166
3330,0.09440031771247022,0.24955680902497984
3331,0.09444003177124702,0.24955680902497984
3332,0.09444003177124702,0.24959709911361805
3333,0.09447974583002383,0.24959709911361805
3334,0.09447974583002383,0.24991941982272362
3335,0.09451945988880063,0.24991941982272362
3336,0.09451945988880063,0.2499597099113618
3337,0.09459888800635424,0.2499597099113618
3338,0.09459888800635424,0.25016116035455277
3339,0.09463860206513106,0.25016116035455277
3340,0.09463860206513106,0.2502417405318292
3341,0.09467831612390787,0.2502417405318292
3342,0.09467831612390787,0.2502820306204674
3343,0.09475774424146148,0.2502820306204674
3344,0.09475774424146148,0.2507252215954875
3345,0.09479745830023828,0.2507252215954875
3346,0.09479745830023828,0.2507655116841257
3347,0.09483717235901509,0.2507655116841257
3348,0.09483717235901509,0.2508460918614021
3349,0.09487688641779189,0.2508460918614021
3350,0.09487688641779189,0.25116841257050765
3351,0.0949166004765687,0.25116841257050765
3352,0.0949166004765687,0.25120870265914585
3353,0.09499602859412232,0.25120870265914585
3354,0.09499602859412232,0.25128928283642227
3355,0.09515488482922954,0.25128928283642227
3356,0.09515488482922954,0.2513698630136986
3357,0.09519459888800635,0.2513698630136986
3358,0.09519459888800635,0.2515310233682514
3359,0.09523431294678317,0.2515310233682514
3360,0.09523431294678317,0.2515713134568896
3361,0.09527402700555997,0.2515713134568896
3362,0.09527402700555997,0.251651893634166
3363,0.09531374106433678,0.251651893634166
3364,0.09531374106433678,0.2517727639000806
3365,0.09543288324066719,0.2517727639000806
3366,0.09543288324066719,0.2518130539887188
3367,0.09555202541699762,0.2518130539887188
3368,0.09555202541699762,0.25189363416599514
3369,0.09563145353455123,0.25189363416599514
3370,0.09563145353455123,0.25197421434327155
3371,0.09575059571088165,0.25197421434327155
3372,0.09575059571088165,0.25217566478646253
3373,0.09579030976965847,0.25217566478646253
3374,0.09579030976965847,0.25221595487510073
3375,0.09583002382843527,0.25221595487510073
3376,0.09583002382843527,0.25225624496373894
3377,0.09586973788721208,0.25225624496373894
3378,0.09586973788721208,0.2522965350523771
3379,0.09590945194598888,0.2522965350523771
3380,0.09590945194598888,0.2524174053182917
3381,0.09598888006354249,0.2524174053182917
3382,0.09598888006354249,0.25249798549556807
3383,0.0960285941223193,0.25249798549556807
3384,0.0960285941223193,0.2526591458501209
3385,0.09610802223987291,0.2526591458501209
3386,0.09610802223987291,0.25282030620467366
3387,0.09614773629864973,0.25282030620467366
3388,0.09614773629864973,0.25306204673650284
3389,0.09622716441620334,0.25306204673650284
3390,0.09622716441620334,0.2531426269137792
3391,0.09626687847498014,0.2531426269137792
3392,0.09626687847498014,0.2532634971796938
3393,0.09630659253375695,0.2532634971796938
3394,0.09630659253375695,0.2534649476228848
3395,0.09634630659253375,0.2534649476228848
3396,0.09634630659253375,0.25362610797743756
3397,0.09638602065131056,0.25362610797743756
3398,0.09638602065131056,0.2537066881547139
3399,0.09642573471008738,0.2537066881547139
3400,0.09642573471008738,0.25378726833199033
3401,0.0966243050039714,0.25378726833199033
3402,0.0966243050039714,0.2541095890410959
3403,0.09674344718030183,0.2541095890410959
3404,0.09674344718030183,0.25427074939564864
3405,0.09682287529785544,0.25427074939564864
3406,0.09682287529785544,0.25435132957292506
3407,0.09690230341540905,0.25435132957292506
3408,0.09690230341540905,0.25439161966156326
3409,0.09694201747418586,0.25439161966156326
3410,0.09694201747418586,0.254754230459307
3411,0.09698173153296268,0.254754230459307
3412,0.09698173153296268,0.2547945205479452
3413,0.09710087370929309,0.2547945205479452
3414,0.09710087370929309,0.2548348106365834
3415,0.0971405877680699,0.2548348106365834
3416,0.0971405877680699,0.2549959709911362
3417,0.0971803018268467,0.2549959709911362
3418,0.0971803018268467,0.25511684125705075
3419,0.09725972994440031,0.25511684125705075
3420,0.09725972994440031,0.25519742143432717
3421,0.09737887212073074,0.25519742143432717
3422,0.09737887212073074,0.2552780016116035
3423,0.09741858617950755,0.2552780016116035
3424,0.09741858617950755,0.25531829170024173
3425,0.09745830023828435,0.25531829170024173
3426,0.09745830023828435,0.25535858178887993
3427,0.0976965845909452,0.25535858178887993
3428,0.0976965845909452,0.25543916196615635
3429,0.097736298649722,0.25543916196615635
3430,0.097736298649722,0.2557211925866237
3431,0.09777601270849881,0.2557211925866237
3432,0.09777601270849881,0.2557614826752619
3433,0.09781572676727561,0.2557614826752619
3434,0.09781572676727561,0.2558017727639001
3435,0.09809372517871326,0.2558017727639001
3436,0.09809372517871326,0.25588235294117645
3437,0.09817315329626689,0.25588235294117645
3438,0.09817315329626689,0.25600322320709107
3439,0.09821286735504368,0.25600322320709107
3440,0.09821286735504368,0.2560435132957293
3441,0.09833200953137411,0.2560435132957293
3442,0.09833200953137411,0.2560838033843674
3443,0.09837172359015091,0.2560838033843674
3444,0.09837172359015091,0.25620467365028204
3445,0.09841143764892772,0.25620467365028204
3446,0.09841143764892772,0.25624496373892025
3447,0.09849086576648133,0.25624496373892025
3448,0.09849086576648133,0.2563255439161966
3449,0.09853057982525815,0.2563255439161966
3450,0.09853057982525815,0.2565672844480258
3451,0.09868943606036537,0.2565672844480258
3452,0.09868943606036537,0.2566478646253022
3453,0.09872915011914217,0.2566478646253022
3454,0.09872915011914217,0.25680902497985497
3455,0.09876886417791898,0.25680902497985497
3456,0.09876886417791898,0.25701047542304595
3457,0.0988482922954726,0.25701047542304595
3458,0.0988482922954726,0.2570910556003223
3459,0.09892772041302621,0.2570910556003223
3460,0.09892772041302621,0.2573730862207897
3461,0.09904686258935663,0.2573730862207897
3462,0.09904686258935663,0.25769540692989523
3463,0.09908657664813345,0.25769540692989523
3464,0.09908657664813345,0.25777598710717164
3465,0.09912629070691024,0.25777598710717164
3466,0.09912629070691024,0.2578968573730862
3467,0.09920571882446386,0.2578968573730862
3468,0.09920571882446386,0.2579371474617244
3469,0.09924543288324067,0.2579371474617244
3470,0.09924543288324067,0.258058017727639
3471,0.09928514694201747,0.258058017727639
3472,0.09928514694201747,0.2581385979049154
3473,0.09932486100079428,0.2581385979049154
3474,0.09932486100079428,0.2581788879935536
3475,0.0994042891183479,0.2581788879935536
3476,0.0994042891183479,0.25838033843674457
3477,0.0994440031771247,0.25838033843674457
3478,0.0994440031771247,0.25846091861402093
3479,0.09952343129467832,0.25846091861402093
3480,0.09952343129467832,0.25862207896857375
3481,0.09956314535345512,0.25862207896857375
3482,0.09956314535345512,0.2587832393231265
3483,0.09972200158856236,0.2587832393231265
3484,0.09972200158856236,0.2588638195004029
3485,0.09976171564733916,0.2588638195004029
3486,0.09976171564733916,0.2589041095890411
3487,0.09980142970611597,0.2589041095890411
3488,0.09980142970611597,0.2589443996776793
3489,0.09992057188244638,0.2589443996776793
3490,0.09992057188244638,0.2590249798549557
3491,0.09996028594122319,0.2590249798549557
3492,0.09996028594122319,0.25906526994359386
3493,0.1000397140587768,0.25906526994359386
3494,0.1000397140587768,0.25910556003223206
3495,0.10007942811755362,0.25910556003223206
3496,0.10007942811755362,0.2591861402095085
3497,0.10011914217633042,0.2591861402095085
3498,0.10011914217633042,0.2592264302981467
3499,0.10015885623510723,0.2592264302981467
3500,0.10015885623510723,0.25930701047542304
3501,0.10019857029388403,0.25930701047542304
3502,0.10019857029388403,0.259508460918614
3503,0.10027799841143765,0.259508460918614
3504,0.10027799841143765,0.259709911361805
3505,0.10039714058776807,0.259709911361805
3506,0.10039714058776807,0.2599919419822724
3507,0.10043685464654488,0.2599919419822724
3508,0.10043685464654488,0.26007252215954874
3509,0.10047656870532168,0.26007252215954874
3510,0.10047656870532168,0.26015310233682515
3511,0.10051628276409849,0.26015310233682515
3512,0.10051628276409849,0.2604351329572925
3513,0.1005957108816521,0.2604351329572925
3514,0.1005957108816521,0.2605560032232071
3515,0.10063542494042892,0.2605560032232071
3516,0.10063542494042892,0.26091861402095085
3517,0.10067513899920572,0.26091861402095085
3518,0.10067513899920572,0.26099919419822726
3519,0.10087370929308975,0.26099919419822726
3520,0.10087370929308975,0.2610394842868654
3521,0.10091342335186657,0.2610394842868654
3522,0.10091342335186657,0.2610797743755036
3523,0.10099285146942018,0.2610797743755036
3524,0.10099285146942018,0.2611200644641418
3525,0.10103256552819698,0.2611200644641418
3526,0.10103256552819698,0.2612812248186946
3527,0.10107227958697379,0.2612812248186946
3528,0.10107227958697379,0.2613215149073328
3529,0.10119142176330422,0.2613215149073328
3530,0.10119142176330422,0.26144238517324736
3531,0.10123113582208101,0.26144238517324736
3532,0.10123113582208101,0.26164383561643834
3533,0.10127084988085783,0.26164383561643834
3534,0.10127084988085783,0.26172441579371475
3535,0.10131056393963463,0.26172441579371475
3536,0.10131056393963463,0.2619258662369057
3537,0.10135027799841144,0.2619258662369057
3538,0.10135027799841144,0.26200644641418214
3539,0.10142970611596505,0.26200644641418214
3540,0.10142970611596505,0.2620467365028203
3541,0.10146942017474186,0.2620467365028203
3542,0.10146942017474186,0.2620870265914585
3543,0.10154884829229548,0.2620870265914585
3544,0.10154884829229548,0.2621676067687349
3545,0.10158856235107228,0.2621676067687349
3546,0.10158856235107228,0.26253021756647865
3547,0.10166799046862589,0.26253021756647865
3548,0.10166799046862589,0.262610797743755
3549,0.1017077045274027,0.262610797743755
3550,0.1017077045274027,0.2626913779210314
3551,0.10174741858617951,0.2626913779210314
3552,0.10174741858617951,0.2628525382755842
3553,0.10178713264495631,0.2628525382755842
3554,0.10178713264495631,0.2628928283642224
3555,0.10182684670373313,0.2628928283642224
3556,0.10182684670373313,0.26301369863013696
3557,0.10186656076250993,0.26301369863013696
3558,0.10186656076250993,0.2630942788074134
3559,0.10190627482128674,0.2630942788074134
3560,0.10190627482128674,0.26325543916196614
3561,0.10202541699761716,0.26325543916196614
3562,0.10202541699761716,0.26329572925060435
3563,0.10210484511517078,0.26329572925060435
3564,0.10210484511517078,0.2634165995165189
3565,0.10214455917394757,0.2634165995165189
3566,0.10214455917394757,0.26381950040290086
3567,0.10218427323272439,0.26381950040290086
3568,0.10218427323272439,0.2639806607574537
3569,0.10222398729150119,0.2639806607574537
3570,0.10222398729150119,0.26418211120064466
3571,0.102263701350278,0.26418211120064466
3572,0.102263701350278,0.2642224012892828
3573,0.1023034154090548,0.2642224012892828
3574,0.1023034154090548,0.264262691377921
3575,0.10242255758538522,0.264262691377921
3576,0.10242255758538522,0.2644238517324738
3577,0.10250198570293884,0.2644238517324738
3578,0.10250198570293884,0.264464141821112
3579,0.10258141382049245,0.264464141821112
3580,0.10258141382049245,0.2645044319097502
3581,0.10262112787926926,0.2645044319097502
3582,0.10262112787926926,0.26462530217566477
3583,0.10270055599682287,0.26462530217566477
3584,0.10270055599682287,0.264665592264303
3585,0.10277998411437649,0.264665592264303
3586,0.10277998411437649,0.2647461724415794
3587,0.1028594122319301,0.2647461724415794
3588,0.1028594122319301,0.26486704270749395
3589,0.10289912629070691,0.26486704270749395
3590,0.10289912629070691,0.2652296535052377
3591,0.10293884034948372,0.2652296535052377
3592,0.10293884034948372,0.2652699435938759
3593,0.10297855440826052,0.2652699435938759
3594,0.10297855440826052,0.26543110394842867
3595,0.10301826846703734,0.26543110394842867
3596,0.10301826846703734,0.2655116841257051
3597,0.10305798252581413,0.2655116841257051
3598,0.10305798252581413,0.2655519742143433
3599,0.10309769658459095,0.2655519742143433
3600,0.10309769658459095,0.26559226430298144
3601,0.10313741064336775,0.26559226430298144
3602,0.10313741064336775,0.26563255439161965
3603,0.10317712470214456,0.26563255439161965
3604,0.10317712470214456,0.26571313456889606
3605,0.10325655281969817,0.26571313456889606
3606,0.10325655281969817,0.26591458501208703
3607,0.10329626687847498,0.26591458501208703
3608,0.10329626687847498,0.26595487510072524
3609,0.10333598093725178,0.26595487510072524
3610,0.10333598093725178,0.2660354552780016
3611,0.10345512311358221,0.2660354552780016
3612,0.10345512311358221,0.2660757453666398
3613,0.10349483717235901,0.2660757453666398
3614,0.10349483717235901,0.26619661563255437
3615,0.10357426528991263,0.26619661563255437
3616,0.10357426528991263,0.2666398066075745
3617,0.10365369340746625,0.2666398066075745
3618,0.10365369340746625,0.26672038678485094
3619,0.10385226370135028,0.26672038678485094
3620,0.10385226370135028,0.2668815471394037
3621,0.10389197776012708,0.2668815471394037
3622,0.10389197776012708,0.2669218372280419
3623,0.1039316918189039,0.2669218372280419
3624,0.1039316918189039,0.26724415793714745
3625,0.10405083399523431,0.26724415793714745
3626,0.10405083399523431,0.26736502820306207
3627,0.10413026211278793,0.26736502820306207
3628,0.10413026211278793,0.26744560838033843
3629,0.10416997617156473,0.26744560838033843
3630,0.10416997617156473,0.26752618855761484
3631,0.10420969023034155,0.26752618855761484
3632,0.10420969023034155,0.2678485092667204
3633,0.10424940428911834,0.2678485092667204
3634,0.10424940428911834,0.2682111200644641
3635,0.10428911834789516,0.2682111200644641
3636,0.10428911834789516,0.26825141015310233
3637,0.10432883240667196,0.26825141015310233
3638,0.10432883240667196,0.2684528605962933
3639,0.10440826052422558,0.2684528605962933
3640,0.10440826052422558,0.2684931506849315
3641,0.104527402700556,0.2684931506849315
3642,0.104527402700556,0.2685334407735697
3643,0.1045671167593328,0.2685334407735697
3644,0.1045671167593328,0.2686543110394843
3645,0.1046068308181096,0.2686543110394843
3646,0.1046068308181096,0.2686946011281225
3647,0.10464654487688642,0.2686946011281225
3648,0.10464654487688642,0.26885576148267526
3649,0.10468625893566323,0.26885576148267526
3650,0.10468625893566323,0.26905721192586624
3651,0.10476568705321684,0.26905721192586624
3652,0.10476568705321684,0.26909750201450444
3653,0.10480540111199364,0.26909750201450444
3654,0.10480540111199364,0.2693392425463336
3655,0.10484511517077046,0.2693392425463336
3656,0.10484511517077046,0.2693795326349718
3657,0.10488482922954726,0.2693795326349718
3658,0.10488482922954726,0.2694601128122482
3659,0.10496425734710087,0.2694601128122482
3660,0.10496425734710087,0.26958098307816275
3661,0.1050436854646545,0.26958098307816275
3662,0.1050436854646545,0.26966156325543916
3663,0.1051628276409849,0.26966156325543916
3664,0.1051628276409849,0.2697824335213537
3665,0.10520254169976172,0.2697824335213537
3666,0.10520254169976172,0.26990330378726834
3667,0.10524225575853852,0.26990330378726834
3668,0.10524225575853852,0.26994359387590655
3669,0.10528196981731533,0.26994359387590655
3670,0.10528196981731533,0.2701047542304593
3671,0.10536139793486894,0.2701047542304593
3672,0.10536139793486894,0.2702256244963739
3673,0.10540111199364575,0.2702256244963739
3674,0.10540111199364575,0.2703464947622885
3675,0.10544082605242255,0.2703464947622885
3676,0.10544082605242255,0.27038678485092665
3677,0.10552025416997617,0.27038678485092665
3678,0.10552025416997617,0.27042707493956486
3679,0.10555996822875298,0.27042707493956486
3680,0.10555996822875298,0.2705479452054795
3681,0.1057188244638602,0.2705479452054795
3682,0.1057188244638602,0.27062852538275584
3683,0.10575853852263702,0.27062852538275584
3684,0.10575853852263702,0.27066881547139404
3685,0.10583796664019063,0.27066881547139404
3686,0.10583796664019063,0.27074939564867045
3687,0.10587768069896744,0.27074939564867045
3688,0.10587768069896744,0.2707896857373086
3689,0.10591739475774424,0.2707896857373086
3690,0.10591739475774424,0.2708299758259468
3691,0.10599682287529785,0.2708299758259468
3692,0.10599682287529785,0.2709508460918614
3693,0.10603653693407467,0.2709508460918614
3694,0.10603653693407467,0.2710314262691378
3695,0.10607625099285146,0.2710314262691378
3696,0.10607625099285146,0.271071716357776
3697,0.10611596505162828,0.271071716357776
3698,0.10611596505162828,0.2711120064464142
3699,0.10615567911040508,0.2711120064464142
3700,0.10615567911040508,0.27119258662369056
3701,0.1062351072279587,0.27119258662369056
3702,0.1062351072279587,0.27123287671232876
3703,0.1062748212867355,0.27123287671232876
3704,0.1062748212867355,0.2713134568896052
3705,0.10631453534551231,0.2713134568896052
3706,0.10631453534551231,0.2713537469782433
3707,0.10635424940428911,0.2713537469782433
3708,0.10635424940428911,0.27143432715551974
3709,0.10639396346306593,0.27143432715551974
3710,0.10639396346306593,0.2715551974214343
3711,0.10643367752184273,0.2715551974214343
3712,0.10643367752184273,0.2717163577759871
3713,0.10655281969817315,0.2717163577759871
3714,0.10655281969817315,0.2717969379532635
3715,0.10659253375694996,0.2717969379532635
3716,0.10659253375694996,0.2718775181305399
3717,0.10667196187450358,0.2718775181305399
3718,0.10667196187450358,0.27199838839645446
3719,0.10671167593328038,0.27199838839645446
3720,0.10671167593328038,0.2720789685737309
3721,0.10675138999205719,0.2720789685737309
3722,0.10675138999205719,0.27219983883964544
3723,0.106791104050834,0.27219983883964544
3724,0.106791104050834,0.27224012892828364
3725,0.10687053216838761,0.27224012892828364
3726,0.10687053216838761,0.2724012892828364
3727,0.10691024622716441,0.2724012892828364
3728,0.10691024622716441,0.2724818694601128
3729,0.10694996028594123,0.2724818694601128
3730,0.10694996028594123,0.27252215954875103
3731,0.10702938840349484,0.27252215954875103
3732,0.10702938840349484,0.2726430298146656
3733,0.10706910246227165,0.2726430298146656
3734,0.10706910246227165,0.27304593070104755
3735,0.10710881652104845,0.27304593070104755
3736,0.10710881652104845,0.27308622078968575
3737,0.10722795869737888,0.27308622078968575
3738,0.10722795869737888,0.2731668009669621
3739,0.10726767275615567,0.2731668009669621
3740,0.10726767275615567,0.2734085414987913
3741,0.10734710087370929,0.2734085414987913
3742,0.10734710087370929,0.2734891216760677
3743,0.1073868149324861,0.2734891216760677
3744,0.1073868149324861,0.27373086220789683
3745,0.10742652899126291,0.27373086220789683
3746,0.10742652899126291,0.2739323126510878
3747,0.10754567116759332,0.2739323126510878
3748,0.10754567116759332,0.273972602739726
3749,0.10758538522637014,0.273972602739726
3750,0.10758538522637014,0.27409347300564063
3751,0.10770452740270056,0.27409347300564063
3752,0.10770452740270056,0.2741337630942788
3753,0.10778395552025417,0.2741337630942788
3754,0.10778395552025417,0.2742143432715552
3755,0.10782366957903097,0.2742143432715552
3756,0.10782366957903097,0.2742949234488316
3757,0.10786338363780779,0.2742949234488316
3758,0.10786338363780779,0.27433521353746976
3759,0.10790309769658459,0.27433521353746976
3760,0.10790309769658459,0.27453666398066073
3761,0.10806195393169182,0.27453666398066073
3762,0.10806195393169182,0.27465753424657535
3763,0.10814138204924544,0.27465753424657535
3764,0.10814138204924544,0.27469782433521356
3765,0.10822081016679905,0.27469782433521356
3766,0.10822081016679905,0.2747784045124899
3767,0.10826052422557586,0.2747784045124899
3768,0.10826052422557586,0.2749798549556809
3769,0.10830023828435266,0.2749798549556809
3770,0.10830023828435266,0.2750604351329573
3771,0.10837966640190627,0.2750604351329573
3772,0.10837966640190627,0.27518130539887187
3773,0.10841938046068308,0.27518130539887187
3774,0.10841938046068308,0.27534246575342464
3775,0.1085385226370135,0.27534246575342464
3776,0.1085385226370135,0.27542304593070105
3777,0.10869737887212073,0.27542304593070105
3778,0.10869737887212073,0.2755842062852538
3779,0.10885623510722796,0.2755842062852538
3780,0.10885623510722796,0.275624496373892
3781,0.10889594916600477,0.275624496373892
3782,0.10889594916600477,0.27566478646253023
3783,0.10897537728355838,0.27566478646253023
3784,0.10897537728355838,0.27570507655116844
3785,0.109054805401112,0.27570507655116844
3786,0.109054805401112,0.2757453666398066
3787,0.1090945194598888,0.2757453666398066
3788,0.1090945194598888,0.2757856567284448
3789,0.10913423351866561,0.2757856567284448
3790,0.10913423351866561,0.2759065269943594
3791,0.10917394757744242,0.2759065269943594
3792,0.10917394757744242,0.27594681708299756
3793,0.10921366163621922,0.27594681708299756
3794,0.10921366163621922,0.27598710717163577
3795,0.10925337569499603,0.27598710717163577
3796,0.10925337569499603,0.27622884770346495
3797,0.10937251787132644,0.27622884770346495
3798,0.10937251787132644,0.27630942788074137
3799,0.10945194598888007,0.27630942788074137
3800,0.10945194598888007,0.2763497179693795
3801,0.10957108816521048,0.2763497179693795
3802,0.10957108816521048,0.2763900080580177
3803,0.10972994440031772,0.2763900080580177
3804,0.10972994440031772,0.2766317485898469
3805,0.10980937251787133,0.2766317485898469
3806,0.10980937251787133,0.2766720386784851
3807,0.10984908657664813,0.2766720386784851
3808,0.10984908657664813,0.2767929089443997
3809,0.10992851469420174,0.2767929089443997
3810,0.10992851469420174,0.27703464947622886
3811,0.11004765687053217,0.27703464947622886
3812,0.11004765687053217,0.27707493956486706
3813,0.1102462271644162,0.27707493956486706
3814,0.1102462271644162,0.2771555197421434
3815,0.11032565528196982,0.2771555197421434
3816,0.11032565528196982,0.27727639000805804
3817,0.11036536934074663,0.27727639000805804
3818,0.11036536934074663,0.2773166800966962
3819,0.11040508339952343,0.2773166800966962
3820,0.11040508339952343,0.2773569701853344
3821,0.11044479745830024,0.2773569701853344
3822,0.11044479745830024,0.27751813053988716
3823,0.11048451151707704,0.27751813053988716
3824,0.11048451151707704,0.27755842062852537
3825,0.11052422557585385,0.27755842062852537
3826,0.11052422557585385,0.2775987107171636
3827,0.11064336775218428,0.2775987107171636
3828,0.11064336775218428,0.27767929089444
3829,0.11068308181096108,0.27767929089444
3830,0.11068308181096108,0.27771958098307814
3831,0.11072279586973789,0.27771958098307814
3832,0.11072279586973789,0.27784045124899276
3833,0.11088165210484512,0.27784045124899276
3834,0.11088165210484512,0.27788074133763097
3835,0.11092136616362193,0.27788074133763097
3836,0.11092136616362193,0.27804190169218373
3837,0.11100079428117554,0.27804190169218373
3838,0.11100079428117554,0.2781627719580983
3839,0.11104050833995234,0.2781627719580983
3840,0.11104050833995234,0.2782030620467365
3841,0.11111993645750595,0.2782030620467365
3842,0.11111993645750595,0.2783642224012893
3843,0.11115965051628277,0.2783642224012893
3844,0.11115965051628277,0.2784850926672039
3845,0.11123907863383638,0.2784850926672039
3846,0.11123907863383638,0.27852538275584204
3847,0.1113979348689436,0.27852538275584204
3848,0.1113979348689436,0.27868654311039487
3849,0.11151707704527403,0.27868654311039487
3850,0.11151707704527403,0.278928283642224
3851,0.11155679110405084,0.278928283642224
3852,0.11155679110405084,0.2790491539081386
3853,0.11159650516282764,0.2790491539081386
3854,0.11159650516282764,0.2792103142626914
3855,0.11167593328038125,0.2792103142626914
3856,0.11167593328038125,0.27929089443996774
3857,0.11175536139793486,0.27929089443996774
3858,0.11175536139793486,0.27957292506043513
3859,0.11183478951548849,0.27957292506043513
3860,0.11183478951548849,0.27965350523771154
3861,0.1119539316918189,0.27965350523771154
3862,0.1119539316918189,0.2797340854149879
3863,0.11203335980937251,0.2797340854149879
3864,0.11203335980937251,0.2797743755036261
3865,0.11207307386814933,0.2797743755036261
3866,0.11207307386814933,0.27989524576954067
3867,0.11215250198570294,0.27989524576954067
3868,0.11215250198570294,0.2799355358581789
3869,0.11219221604447975,0.2799355358581789
3870,0.11219221604447975,0.28009669621273164
3871,0.11223193010325655,0.28009669621273164
3872,0.11223193010325655,0.28013698630136985
3873,0.11231135822081016,0.28013698630136985
3874,0.11231135822081016,0.28037872683319903
3875,0.11235107227958697,0.28037872683319903
3876,0.11235107227958697,0.2805398871877518
3877,0.11254964257347101,0.2805398871877518
3878,0.11254964257347101,0.280781627719581
3879,0.11258935663224781,0.280781627719581
3880,0.11258935663224781,0.2808622078968574
3881,0.11262907069102462,0.2808622078968574
3882,0.11262907069102462,0.28094278807413375
3883,0.11266878474980142,0.28094278807413375
3884,0.11266878474980142,0.2810636583400484
3885,0.11270849880857824,0.2810636583400484
3886,0.11270849880857824,0.28122481869460114
3887,0.11282764098490866,0.28122481869460114
3888,0.11282764098490866,0.28126510878323935
3889,0.11286735504368546,0.28126510878323935
3890,0.11286735504368546,0.2814665592264303
3891,0.11290706910246227,0.2814665592264303
3892,0.11290706910246227,0.2815068493150685
3893,0.11294678316123907,0.2815068493150685
3894,0.11294678316123907,0.28178887993553586
3895,0.11298649722001589,0.28178887993553586
3896,0.11298649722001589,0.28195004029008863
3897,0.1130262112787927,0.28195004029008863
3898,0.1130262112787927,0.282232070910556
3899,0.1130659253375695,0.282232070910556
3900,0.1130659253375695,0.2823126510878324
3901,0.11310563939634631,0.2823126510878324
3902,0.11310563939634631,0.282433521353747
3903,0.11314535345512311,0.282433521353747
3904,0.11314535345512311,0.28279613215149074
3905,0.11318506751389992,0.28279613215149074
3906,0.11318506751389992,0.2829572925060435
3907,0.11322478157267672,0.2829572925060435
3908,0.11322478157267672,0.2831990330378727
3909,0.11326449563145354,0.2831990330378727
3910,0.11326449563145354,0.28327961321514905
3911,0.11330420969023035,0.28327961321514905
3912,0.11330420969023035,0.28331990330378726
3913,0.11338363780778396,0.28331990330378726
3914,0.11338363780778396,0.28336019339242546
3915,0.11342335186656076,0.28336019339242546
3916,0.11342335186656076,0.28340048348106367
3917,0.11346306592533757,0.28340048348106367
3918,0.11346306592533757,0.2834407735697019
3919,0.11350277998411437,0.2834407735697019
3920,0.11350277998411437,0.28352135374697823
3921,0.11354249404289118,0.28352135374697823
3922,0.11354249404289118,0.28364222401289285
3923,0.11386020651310563,0.28364222401289285
3924,0.11386020651310563,0.283682514101531
3925,0.11389992057188245,0.283682514101531
3926,0.11389992057188245,0.2837630942788074
3927,0.11393963463065926,0.2837630942788074
3928,0.11393963463065926,0.2838436744560838
3929,0.11397934868943606,0.2838436744560838
3930,0.11397934868943606,0.2839242546333602
3931,0.11409849086576648,0.2839242546333602
3932,0.11409849086576648,0.28408541498791295
3933,0.11425734710087371,0.28408541498791295
3934,0.11425734710087371,0.28412570507655116
3935,0.11437648927720413,0.28412570507655116
3936,0.11437648927720413,0.2842062852538276
3937,0.11441620333598093,0.2842062852538276
3938,0.11441620333598093,0.28440773569701855
3939,0.11445591739475774,0.28440773569701855
3940,0.11445591739475774,0.28464947622884773
3941,0.11449563145353456,0.28464947622884773
3942,0.11449563145353456,0.2846897663174859
3943,0.11453534551231136,0.2846897663174859
3944,0.11453534551231136,0.2847300564061241
3945,0.11457505957108817,0.2847300564061241
3946,0.11457505957108817,0.2847703464947623
3947,0.11461477362986497,0.2847703464947623
3948,0.11461477362986497,0.2848106365834005
3949,0.11465448768864178,0.2848106365834005
3950,0.11465448768864178,0.28497179693795327
3951,0.11469420174741858,0.28497179693795327
3952,0.11469420174741858,0.285535858178888
3953,0.1147339158061954,0.285535858178888
3954,0.1147339158061954,0.2856164383561644
3955,0.11477362986497221,0.2856164383561644
3956,0.11477362986497221,0.28565672844480255
3957,0.11485305798252582,0.28565672844480255
3958,0.11485305798252582,0.28585817888799353
3959,0.11493248610007943,0.28585817888799353
3960,0.11493248610007943,0.2861402095084609
3961,0.11505162827640984,0.2861402095084609
3962,0.11505162827640984,0.2861804995970991
3963,0.11509134233518666,0.2861804995970991
3964,0.11509134233518666,0.2863013698630137
3965,0.11517077045274027,0.2863013698630137
3966,0.11517077045274027,0.2864222401289283
3967,0.11528991262907069,0.2864222401289283
3968,0.11528991262907069,0.28646253021756646
3969,0.11532962668784749,0.28646253021756646
3970,0.11532962668784749,0.28654311039484287
3971,0.1153693407466243,0.28654311039484287
3972,0.1153693407466243,0.28670427074939564
3973,0.11540905480540112,0.28670427074939564
3974,0.11540905480540112,0.28674456083803385
3975,0.11544876886417792,0.28674456083803385
3976,0.11544876886417792,0.28678485092667205
3977,0.11548848292295473,0.28678485092667205
3978,0.11548848292295473,0.28702659145850123
3979,0.11556791104050834,0.28702659145850123
3980,0.11556791104050834,0.2870668815471394
3981,0.11564733915806195,0.2870668815471394
3982,0.11564733915806195,0.2871071716357776
3983,0.11568705321683877,0.2871071716357776
3984,0.11568705321683877,0.2871474617244158
3985,0.11580619539316918,0.2871474617244158
3986,0.11580619539316918,0.28726833199033036
3987,0.11588562351072279,0.28726833199033036
3988,0.11588562351072279,0.28730862207896857
3989,0.1159253375694996,0.28730862207896857
3990,0.1159253375694996,0.287389202256245
3991,0.11596505162827642,0.287389202256245
3992,0.11596505162827642,0.2874294923448832
3993,0.11600476568705322,0.2874294923448832
3994,0.11600476568705322,0.28746978243352134
3995,0.11604447974583003,0.28746978243352134
3996,0.11604447974583003,0.28755036261079775
3997,0.11612390786338364,0.28755036261079775
3998,0.11612390786338364,0.2876712328767123
3999,0.11620333598093725,0.2876712328767123
4000,0.11620333598093725,0.28803384367445606
4001,0.11624305003971405,0.28803384367445606
4002,0.11624305003971405,0.28807413376309426
4003,0.11628276409849087,0.28807413376309426
4004,0.11628276409849087,0.28859790491539083
4005,0.11632247815726768,0.28859790491539083
4006,0.11632247815726768,0.28887993553585817
4007,0.11636219221604448,0.28887993553585817
4008,0.11636219221604448,0.2889202256244964
4009,0.11640190627482129,0.2889202256244964
4010,0.11640190627482129,0.2889605157131346
4011,0.11644162033359809,0.2889605157131346
4012,0.11644162033359809,0.28912167606768735
4013,0.1164813343923749,0.28912167606768735
4014,0.1164813343923749,0.2892425463336019
4015,0.1165210484511517,0.2892425463336019
4016,0.1165210484511517,0.2893231265108783
4017,0.11664019062748213,0.2893231265108783
4018,0.11664019062748213,0.28940370668815474
4019,0.11667990468625894,0.28940370668815474
4020,0.11667990468625894,0.2894439967767929
4021,0.11675933280381255,0.2894439967767929
4022,0.11675933280381255,0.2896051571313457
4023,0.11679904686258935,0.2896051571313457
4024,0.11679904686258935,0.28996776792908946
4025,0.11683876092136616,0.28996776792908946
4026,0.11683876092136616,0.2902497985495568
4027,0.11691818903891978,0.2902497985495568
4028,0.11691818903891978,0.290290088638195
4029,0.11699761715647339,0.290290088638195
4030,0.11699761715647339,0.290491539081386
4031,0.117077045274027,0.290491539081386
4032,0.117077045274027,0.29065269943593874
4033,0.11711675933280381,0.29065269943593874
4034,0.11711675933280381,0.2908944399677679
4035,0.11715647339158063,0.2908944399677679
4036,0.11715647339158063,0.29097502014504434
4037,0.11719618745035743,0.29097502014504434
4038,0.11719618745035743,0.2910556003223207
4039,0.11723590150913424,0.2910556003223207
4040,0.11723590150913424,0.2911361804995971
4041,0.11731532962668785,0.2911361804995971
4042,0.11731532962668785,0.29121676067687347
4043,0.11735504368546465,0.29121676067687347
4044,0.11735504368546465,0.2912973408541499
4045,0.11739475774424146,0.2912973408541499
4046,0.11739475774424146,0.2916196615632554
4047,0.11743447180301826,0.2916196615632554
4048,0.11743447180301826,0.2916599516518936
4049,0.11747418586179507,0.2916599516518936
4050,0.11747418586179507,0.29170024174053183
4051,0.11751389992057189,0.29170024174053183
4052,0.11751389992057189,0.29174053182917004
4053,0.1175933280381255,0.29174053182917004
4054,0.1175933280381255,0.29178082191780824
4055,0.11771247021445591,0.29178082191780824
4056,0.11771247021445591,0.2919016921837228
4057,0.11775218427323272,0.2919016921837228
4058,0.11775218427323272,0.2919822723609992
4059,0.11783161239078634,0.2919822723609992
4060,0.11783161239078634,0.29202256244963737
4061,0.11787132644956315,0.29202256244963737
4062,0.11787132644956315,0.292143432715552
4063,0.11799046862589356,0.292143432715552
4064,0.11799046862589356,0.29226430298146655
4065,0.11803018268467037,0.29226430298146655
4066,0.11803018268467037,0.29234488315874296
4067,0.11806989674344719,0.29234488315874296
4068,0.11806989674344719,0.2924254633360193
4069,0.11810961080222399,0.2924254633360193
4070,0.11810961080222399,0.29254633360193394
4071,0.1181493248610008,0.29254633360193394
4072,0.1181493248610008,0.29282836422240127
4073,0.11830818109610802,0.29282836422240127
4074,0.11830818109610802,0.2928686543110395
4075,0.11834789515488484,0.2928686543110395
4076,0.11834789515488484,0.2929492344883159
4077,0.11838760921366163,0.2929492344883159
4078,0.11838760921366163,0.2929895245769541
4079,0.11842732327243845,0.2929895245769541
4080,0.11842732327243845,0.29307010475423045
4081,0.11850675138999206,0.29307010475423045
4082,0.11850675138999206,0.29311039484286866
4083,0.11858617950754567,0.29311039484286866
4084,0.11858617950754567,0.29315068493150687
4085,0.11862589356632249,0.29315068493150687
4086,0.11862589356632249,0.293190975020145
4087,0.1187053216838761,0.293190975020145
4088,0.1187053216838761,0.29327155519742143
4089,0.11886417791898332,0.29327155519742143
4090,0.11886417791898332,0.2935132957292506
4091,0.11902303415409055,0.2935132957292506
4092,0.11902303415409055,0.2937147461724416
4093,0.11910246227164416,0.2937147461724416
4094,0.11910246227164416,0.29379532634971794
4095,0.11914217633042097,0.29379532634971794
4096,0.11914217633042097,0.29391619661563256
4097,0.11918189038919777,0.29391619661563256
4098,0.11918189038919777,0.2940370668815471
4099,0.11922160444797458,0.2940370668815471
4100,0.11922160444797458,0.2942788074133763
4101,0.1192613185067514,0.2942788074133763
4102,0.1192613185067514,0.2943190975020145
4103,0.1193010325655282,0.2943190975020145
4104,0.1193010325655282,0.2943593875906527
4105,0.11934074662430501,0.2943593875906527
4106,0.11934074662430501,0.29464141821112005
4107,0.11945988880063542,0.29464141821112005
4108,0.11945988880063542,0.2947622884770347
4109,0.11953931691818905,0.2947622884770347
4110,0.11953931691818905,0.2948025785656728
4111,0.11957903097696584,0.2948025785656728
4112,0.11957903097696584,0.29488315874294924
4113,0.11961874503574266,0.29488315874294924
4114,0.11961874503574266,0.2950040290088638
4115,0.11965845909451946,0.2950040290088638
4116,0.11965845909451946,0.2950846091861402
4117,0.11973788721207307,0.2950846091861402
4118,0.11973788721207307,0.2953263497179694
4119,0.11977760127084988,0.2953263497179694
4120,0.11977760127084988,0.29544721998388396
4121,0.1198173153296267,0.29544721998388396
4122,0.1198173153296267,0.2956083803384367
4123,0.1198967434471803,0.2956083803384367
4124,0.1198967434471803,0.29572925060435135
4125,0.11997617156473392,0.29572925060435135
4126,0.11997617156473392,0.29576954069298955
4127,0.12001588562351072,0.29576954069298955
4128,0.12001588562351072,0.2958098307816277
4129,0.12005559968228753,0.2958098307816277
4130,0.12005559968228753,0.2958904109589041
4131,0.12017474185861796,0.2958904109589041
4132,0.12017474185861796,0.2960112812248187
4133,0.12025416997617157,0.2960112812248187
4134,0.12025416997617157,0.2960515713134569
4135,0.12029388403494837,0.2960515713134569
4136,0.12029388403494837,0.2963336019339243
4137,0.12037331215250198,0.2963336019339243
4138,0.12037331215250198,0.2963738920225624
4139,0.12041302621127879,0.2963738920225624
4140,0.12041302621127879,0.29641418211120063
4141,0.1204924543288324,0.29641418211120063
4142,0.1204924543288324,0.29645447219983884
4143,0.12069102462271644,0.29645447219983884
4144,0.12069102462271644,0.29653505237711525
4145,0.12073073868149325,0.29653505237711525
4146,0.12073073868149325,0.2965753424657534
4147,0.12077045274027005,0.2965753424657534
4148,0.12077045274027005,0.2966156325543916
4149,0.12081016679904687,0.2966156325543916
4150,0.12081016679904687,0.2968170829975826
4151,0.12084988085782367,0.2968170829975826
4152,0.12084988085782367,0.29705882352941176
4153,0.12092930897537728,0.29705882352941176
4154,0.12092930897537728,0.2971394037066882
4155,0.1210087370929309,0.2971394037066882
4156,0.1210087370929309,0.2971796937953263
4157,0.1210484511517077,0.2971796937953263
4158,0.1210484511517077,0.29721998388396453
4159,0.12112787926926132,0.29721998388396453
4160,0.12112787926926132,0.29726027397260274
4161,0.12120730738681493,0.29726027397260274
4162,0.12120730738681493,0.2975020145044319
4163,0.12128673550436854,0.2975020145044319
4164,0.12128673550436854,0.29754230459307013
4165,0.12136616362192217,0.29754230459307013
4166,0.12136616362192217,0.2977034649476229
4167,0.12148530579825258,0.2977034649476229
4168,0.12148530579825258,0.29778404512489925
4169,0.12152501985702939,0.29778404512489925
4170,0.12152501985702939,0.29782433521353746
4171,0.12164416203335982,0.29782433521353746
4172,0.12164416203335982,0.29786462530217567
4173,0.12172359015091343,0.29786462530217567
4174,0.12172359015091343,0.2979049153908139
4175,0.12176330420969023,0.2979049153908139
4176,0.12176330420969023,0.29814665592264306
4177,0.12184273232724384,0.29814665592264306
4178,0.12184273232724384,0.2982675261885576
4179,0.12192216044479746,0.2982675261885576
4180,0.12192216044479746,0.2983078162771958
4181,0.12196187450357426,0.2983078162771958
4182,0.12196187450357426,0.29834810636583403
4183,0.12200158856235108,0.29834810636583403
4184,0.12200158856235108,0.2983883964544722
4185,0.12204130262112788,0.2983883964544722
4186,0.12204130262112788,0.2984689766317486
4187,0.12208101667990469,0.2984689766317486
4188,0.12208101667990469,0.2989927477840451
4189,0.12212073073868149,0.2989927477840451
4190,0.12212073073868149,0.2991941982272361
4191,0.12223987291501191,0.2991941982272361
4192,0.12223987291501191,0.29939564867042706
4193,0.12227958697378873,0.29939564867042706
4194,0.12227958697378873,0.29967767929089445
4195,0.12231930103256553,0.29967767929089445
4196,0.12231930103256553,0.299798549556809
4197,0.12235901509134234,0.299798549556809
4198,0.12235901509134234,0.2998791297340854
4199,0.12239872915011914,0.2998791297340854
4200,0.12239872915011914,0.29991941982272363
4201,0.12243844320889595,0.29991941982272363
4202,0.12243844320889595,0.2999597099113618
4203,0.12247815726767275,0.2999597099113618
4204,0.12247815726767275,0.3001208702659146
4205,0.12251787132644956,0.3001208702659146
4206,0.12251787132644956,0.30016116035455276
4207,0.12255758538522638,0.30016116035455276
4208,0.12255758538522638,0.30024174053182917
4209,0.12259729944400317,0.30024174053182917
4210,0.12259729944400317,0.3003223207091056
4211,0.12263701350277999,0.3003223207091056
4212,0.12263701350277999,0.30036261079774373
4213,0.12267672756155679,0.30036261079774373
4214,0.12267672756155679,0.30040290088638194
4215,0.1227164416203336,0.30040290088638194
4216,0.1227164416203336,0.30048348106365835
4217,0.1227561556791104,0.30048348106365835
4218,0.1227561556791104,0.30052377115229656
4219,0.12279586973788721,0.30052377115229656
4220,0.12279586973788721,0.3006043513295729
4221,0.12283558379666402,0.3006043513295729
4222,0.12283558379666402,0.3007655116841257
4223,0.12291501191421764,0.3007655116841257
4224,0.12291501191421764,0.3009266720386785
4225,0.12295472597299444,0.3009266720386785
4226,0.12295472597299444,0.30120870265914584
4227,0.12299444003177125,0.30120870265914584
4228,0.12299444003177125,0.30128928283642226
4229,0.12303415409054805,0.30128928283642226
4230,0.12303415409054805,0.3014101531023368
4231,0.12311358220810167,0.3014101531023368
4232,0.12311358220810167,0.30149073327961323
4233,0.12315329626687847,0.30149073327961323
4234,0.12315329626687847,0.3015713134568896
4235,0.12319301032565529,0.3015713134568896
4236,0.12319301032565529,0.30173247381144236
4237,0.1232724384432089,0.30173247381144236
4238,0.1232724384432089,0.30177276390008057
4239,0.1233121525019857,0.30177276390008057
4240,0.1233121525019857,0.301853344077357
4241,0.12335186656076251,0.301853344077357
4242,0.12335186656076251,0.3018936341659952
4243,0.12347100873709294,0.3018936341659952
4244,0.12347100873709294,0.30193392425463333
4245,0.12351072279586973,0.30193392425463333
4246,0.12351072279586973,0.30197421434327154
4247,0.12362986497220016,0.30197421434327154
4248,0.12362986497220016,0.30201450443190975
4249,0.123868149324861,0.30201450443190975
4250,0.123868149324861,0.30205479452054795
4251,0.12402700555996823,0.30205479452054795
4252,0.12402700555996823,0.3021353746978243
4253,0.12410643367752185,0.3021353746978243
4254,0.12410643367752185,0.3021756647864625
4255,0.12414614773629865,0.3021756647864625
4256,0.12414614773629865,0.3024174053182917
4257,0.12418586179507546,0.3024174053182917
4258,0.12418586179507546,0.30253827558420626
4259,0.12422557585385226,0.30253827558420626
4260,0.12422557585385226,0.30257856567284447
4261,0.1243844320889595,0.30257856567284447
4262,0.1243844320889595,0.3026591458501209
4263,0.12446386020651311,0.3026591458501209
4264,0.12446386020651311,0.3026994359387591
4265,0.12482128673550437,0.3026994359387591
4266,0.12482128673550437,0.30273972602739724
4267,0.12486100079428118,0.30273972602739724
4268,0.12486100079428118,0.30282030620467365
4269,0.1249404289118348,0.30282030620467365
4270,0.1249404289118348,0.30290088638195006
4271,0.1250595710881652,0.30290088638195006
4272,0.1250595710881652,0.3029411764705882
4273,0.12509928514694202,0.3029411764705882
4274,0.12509928514694202,0.3031426269137792
4275,0.12513899920571883,0.3031426269137792
4276,0.12513899920571883,0.3031829170024174
4277,0.12529785544082606,0.3031829170024174
4278,0.12529785544082606,0.3032634971796938
4279,0.12545671167593328,0.3032634971796938
4280,0.12545671167593328,0.303303787268332
4281,0.1254964257347101,0.303303787268332
4282,0.1254964257347101,0.30334407735697017
4283,0.1255758538522637,0.30334407735697017
4284,0.1255758538522637,0.30338436744560837
4285,0.12569499602859413,0.30338436744560837
4286,0.12569499602859413,0.3034649476228848
4287,0.12573471008737092,0.3034649476228848
4288,0.12573471008737092,0.30354552780016114
4289,0.12577442414614773,0.30354552780016114
4290,0.12577442414614773,0.30358581788879935
4291,0.12589356632247817,0.30358581788879935
4292,0.12589356632247817,0.30362610797743755
4293,0.12593328038125495,0.30362610797743755
4294,0.12593328038125495,0.30366639806607576
4295,0.12601270849880858,0.30366639806607576
4296,0.12601270849880858,0.3040290088638195
4297,0.1260524225575854,0.3040290088638195
4298,0.1260524225575854,0.3041095890410959
4299,0.126131850675139,0.3041095890410959
4300,0.126131850675139,0.30414987912973407
4301,0.1261715647339158,0.30414987912973407
4302,0.1261715647339158,0.3041901692183723
4303,0.12629070691024621,0.3041901692183723
4304,0.12629070691024621,0.3042304593070105
4305,0.12633042096902303,0.3042304593070105
4306,0.12633042096902303,0.30439161966156325
4307,0.12640984908657665,0.30439161966156325
4308,0.12640984908657665,0.3045930701047542
4309,0.12644956314535347,0.3045930701047542
4310,0.12644956314535347,0.30463336019339243
4311,0.12648927720413025,0.30463336019339243
4312,0.12648927720413025,0.30467365028203064
4313,0.12652899126290706,0.30467365028203064
4314,0.12652899126290706,0.3047945205479452
4315,0.12656870532168388,0.3047945205479452
4316,0.12656870532168388,0.3048348106365834
4317,0.1266084193804607,0.3048348106365834
4318,0.1266084193804607,0.30495568090249797
4319,0.1266878474980143,0.30495568090249797
4320,0.1266878474980143,0.30515713134568895
4321,0.1267275615567911,0.30515713134568895
4322,0.1267275615567911,0.30519742143432715
4323,0.12676727561556791,0.30519742143432715
4324,0.12676727561556791,0.30523771152296536
4325,0.12680698967434473,0.30523771152296536
4326,0.12680698967434473,0.30543916196615634
4327,0.12700555996822877,0.30543916196615634
4328,0.12700555996822877,0.3055197421434327
4329,0.12704527402700555,0.3055197421434327
4330,0.12704527402700555,0.3056003223207091
4331,0.12708498808578236,0.3056003223207091
4332,0.12708498808578236,0.30572119258662367
4333,0.12712470214455918,0.30572119258662367
4334,0.12712470214455918,0.3058017727639001
4335,0.127164416203336,0.3058017727639001
4336,0.127164416203336,0.3058823529411765
4337,0.12720413026211277,0.3058823529411765
4338,0.12720413026211277,0.30592264302981464
4339,0.1272438443208896,0.30592264302981464
4340,0.1272438443208896,0.3061240934730056
4341,0.1272835583796664,0.3061240934730056
4342,0.1272835583796664,0.30624496373892024
4343,0.1273232724384432,0.30624496373892024
4344,0.1273232724384432,0.30628525382755845
4345,0.1274027005559968,0.30628525382755845
4346,0.1274027005559968,0.306406124093473
4347,0.12744241461477362,0.306406124093473
4348,0.12744241461477362,0.3064464141821112
4349,0.12756155679110406,0.3064464141821112
4350,0.12756155679110406,0.30676873489121675
4351,0.12764098490865766,0.30676873489121675
4352,0.12764098490865766,0.3069298952457695
4353,0.12768069896743447,0.3069298952457695
4354,0.12768069896743447,0.30697018533440773
4355,0.1278395552025417,0.30697018533440773
4356,0.1278395552025417,0.30701047542304594
4357,0.1278792692613185,0.30701047542304594
4358,0.1278792692613185,0.30705076551168414
4359,0.12791898332009533,0.30705076551168414
4360,0.12791898332009533,0.3072119258662369
4361,0.1279586973788721,0.3072119258662369
4362,0.1279586973788721,0.3073327961321515
4363,0.12807783955520255,0.3073327961321515
4364,0.12807783955520255,0.3073730862207897
4365,0.12819698173153296,0.3073730862207897
4366,0.12819698173153296,0.30757453666398066
4367,0.12835583796664018,0.30757453666398066
4368,0.12835583796664018,0.30761482675261886
4369,0.128395552025417,0.30761482675261886
4370,0.128395552025417,0.3080983078162772
4371,0.1284352660841938,0.3080983078162772
4372,0.1284352660841938,0.3081385979049154
4373,0.12847498014297062,0.3081385979049154
4374,0.12847498014297062,0.3081788879935536
4375,0.1285146942017474,0.3081788879935536
4376,0.1285146942017474,0.30825946817083
4377,0.12867355043685463,0.30825946817083
4378,0.12867355043685463,0.308460918614021
4379,0.12871326449563145,0.308460918614021
4380,0.12871326449563145,0.3085012087026591
4381,0.12875297855440826,0.3085012087026591
4382,0.12875297855440826,0.30858178887993554
4383,0.12879269261318507,0.30858178887993554
4384,0.12879269261318507,0.3087429492344883
4385,0.12883240667196189,0.3087429492344883
4386,0.12883240667196189,0.3088235294117647
4387,0.12887212073073867,0.3088235294117647
4388,0.12887212073073867,0.3088638195004029
4389,0.1289515488482923,0.3088638195004029
4390,0.1289515488482923,0.3089443996776793
4391,0.12903097696584592,0.3089443996776793
4392,0.12903097696584592,0.3090652699435939
4393,0.1290706910246227,0.3090652699435939
4394,0.1290706910246227,0.30910556003223205
4395,0.12911040508339952,0.30910556003223205
4396,0.12911040508339952,0.30914585012087026
4397,0.12918983320095315,0.30914585012087026
4398,0.12918983320095315,0.30922643029814667
4399,0.12926926131850675,0.30922643029814667
4400,0.12926926131850675,0.3092667203867849
4401,0.12930897537728356,0.3092667203867849
4402,0.12930897537728356,0.30938759065269944
4403,0.12938840349483718,0.30938759065269944
4404,0.12938840349483718,0.30942788074133765
4405,0.12942811755361397,0.30942788074133765
4406,0.12942811755361397,0.30946817082997585
4407,0.1295075456711676,0.30946817082997585
4408,0.1295075456711676,0.309508460918614
4409,0.1295472597299444,0.309508460918614
4410,0.1295472597299444,0.3095487510072522
4411,0.1295869737887212,0.3095487510072522
4412,0.1295869737887212,0.3096293311845286
4413,0.129626687847498,0.3096293311845286
4414,0.129626687847498,0.309709911361805
4415,0.12966640190627482,0.309709911361805
4416,0.12966640190627482,0.30995165189363416
4417,0.12978554408260523,0.30995165189363416
4418,0.12978554408260523,0.31011281224818693
4419,0.12994440031771248,0.31011281224818693
4420,0.12994440031771248,0.31019339242546334
4421,0.12998411437648927,0.31019339242546334
4422,0.12998411437648927,0.3102739726027397
4423,0.13002382843526608,0.3102739726027397
4424,0.13002382843526608,0.3103142626913779
4425,0.1300635424940429,0.3103142626913779
4426,0.1300635424940429,0.3103948428686543
4427,0.1301032565528197,0.3103948428686543
4428,0.1301032565528197,0.3105560032232071
4429,0.1301826846703733,0.3105560032232071
4430,0.1301826846703733,0.31071716357775986
4431,0.13022239872915012,0.31071716357775986
4432,0.13022239872915012,0.31091861402095083
4433,0.13026211278792693,0.31091861402095083
4434,0.13026211278792693,0.31095890410958904
4435,0.13030182684670374,0.31095890410958904
4436,0.13030182684670374,0.3111200644641418
4437,0.13034154090548053,0.3111200644641418
4438,0.13034154090548053,0.31116035455278
4439,0.13038125496425734,0.31116035455278
4440,0.13038125496425734,0.3112812248186946
4441,0.13046068308181097,0.3112812248186946
4442,0.13046068308181097,0.311361804995971
4443,0.13057982525814138,0.311361804995971
4444,0.13057982525814138,0.31180499597099115
4445,0.1306195393169182,0.31180499597099115
4446,0.1306195393169182,0.31184528605962936
4447,0.13081810961080223,0.31184528605962936
4448,0.13081810961080223,0.31204673650282033
4449,0.13085782366957904,0.31204673650282033
4450,0.13085782366957904,0.3122078968573731
4451,0.13093725178713264,0.3122078968573731
4452,0.13093725178713264,0.31236905721192587
4453,0.13097696584590945,0.31236905721192587
4454,0.13097696584590945,0.3124496373892023
4455,0.13101667990468627,0.3124496373892023
4456,0.13101667990468627,0.31248992747784043
4457,0.13105639396346305,0.31248992747784043
4458,0.13105639396346305,0.31253021756647864
4459,0.13113582208101668,0.31253021756647864
4460,0.13113582208101668,0.31257050765511685
4461,0.1311755361397935,0.31257050765511685
4462,0.1311755361397935,0.31261079774375505
4463,0.1312549642573471,0.31261079774375505
4464,0.1312549642573471,0.3127719580983078
4465,0.13137410643367753,0.3127719580983078
4466,0.13137410643367753,0.3129734085414988
4467,0.13141382049245434,0.3129734085414988
4468,0.13141382049245434,0.313013698630137
4469,0.13161239078633835,0.313013698630137
4470,0.13161239078633835,0.31309427880741336
4471,0.13165210484511516,0.31309427880741336
4472,0.13165210484511516,0.31313456889605157
4473,0.1317315329626688,0.31313456889605157
4474,0.1317315329626688,0.313215149073328
4475,0.1318506751389992,0.313215149073328
4476,0.1318506751389992,0.31329572925060434
4477,0.13189038919777601,0.31329572925060434
4478,0.13189038919777601,0.31333601933924254
4479,0.13193010325655283,0.31333601933924254
4480,0.13193010325655283,0.31341659951651896
4481,0.13196981731532964,0.31341659951651896
4482,0.13196981731532964,0.3134971796937953
4483,0.13200953137410643,0.3134971796937953
4484,0.13200953137410643,0.31390008058017727
4485,0.13208895949166005,0.31390008058017727
4486,0.13208895949166005,0.31394037066881547
4487,0.13212867355043686,0.31394037066881547
4488,0.13212867355043686,0.31414182111200645
4489,0.13220810166799046,0.31414182111200645
4490,0.13220810166799046,0.31422240128928286
4491,0.13224781572676728,0.31422240128928286
4492,0.13224781572676728,0.3143029814665592
4493,0.1323272438443209,0.3143029814665592
4494,0.1323272438443209,0.3143432715551974
4495,0.1323669579030977,0.3143432715551974
4496,0.1323669579030977,0.3145044319097502
4497,0.1324066719618745,0.3145044319097502
4498,0.1324066719618745,0.31470588235294117
4499,0.1324463860206513,0.31470588235294117
4500,0.1324463860206513,0.3147461724415794
4501,0.1325258141382049,0.3147461724415794
4502,0.1325258141382049,0.3147864625302176
4503,0.13256552819698172,0.3147864625302176
4504,0.13256552819698172,0.31498791297340856
4505,0.13260524225575854,0.31498791297340856
4506,0.13260524225575854,0.3150684931506849
4507,0.13264495631453535,0.3150684931506849
4508,0.13264495631453535,0.3151490733279613
4509,0.13268467037331216,0.3151490733279613
4510,0.13268467037331216,0.31518936341659953
4511,0.13276409849086576,0.31518936341659953
4512,0.13276409849086576,0.31522965350523774
4513,0.13280381254964257,0.31522965350523774
4514,0.13280381254964257,0.3152699435938759
4515,0.1328832406671962,0.3152699435938759
4516,0.1328832406671962,0.3153505237711523
4517,0.13292295472597299,0.3153505237711523
4518,0.13292295472597299,0.31547139403706687
4519,0.1329626687847498,0.31547139403706687
4520,0.1329626687847498,0.3155519742143433
4521,0.13304209690230342,0.3155519742143433
4522,0.13304209690230342,0.31571313456889605
4523,0.13312152501985702,0.31571313456889605
4524,0.13312152501985702,0.3158742949234488
4525,0.13320095313741065,0.3158742949234488
4526,0.13320095313741065,0.31599516518936344
4527,0.13324066719618746,0.31599516518936344
4528,0.13324066719618746,0.3161563255439162
4529,0.13328038125496425,0.3161563255439162
4530,0.13328038125496425,0.31623690572119256
4531,0.13332009531374106,0.31623690572119256
4532,0.13332009531374106,0.31627719580983077
4533,0.13343923749007147,0.31627719580983077
4534,0.13343923749007147,0.31647864625302174
4535,0.1335186656076251,0.31647864625302174
4536,0.1335186656076251,0.31651893634165995
4537,0.1335583796664019,0.31651893634165995
4538,0.1335583796664019,0.31655922643029816
4539,0.13359809372517872,0.31655922643029816
4540,0.13359809372517872,0.3166398066075745
4541,0.1336378077839555,0.3166398066075745
4542,0.1336378077839555,0.3166800966962127
4543,0.13367752184273232,0.3166800966962127
4544,0.13367752184273232,0.31676067687348913
4545,0.13375694996028595,0.31676067687348913
4546,0.13375694996028595,0.3169218372280419
4547,0.13379666401906276,0.3169218372280419
4548,0.13379666401906276,0.3169621273166801
4549,0.13383637807783955,0.3169621273166801
4550,0.13383637807783955,0.3170024174053183
4551,0.13387609213661636,0.3170024174053183
4552,0.13387609213661636,0.31704270749395647
4553,0.13399523431294677,0.31704270749395647
4554,0.13399523431294677,0.3171635777598711
4555,0.13403494837172358,0.3171635777598711
4556,0.13403494837172358,0.3172038678485093
4557,0.1340746624305004,0.3172038678485093
4558,0.1340746624305004,0.31736502820306206
4559,0.13415409054805402,0.31736502820306206
4560,0.13415409054805402,0.3174456083803384
4561,0.13423351866560762,0.3174456083803384
4562,0.13423351866560762,0.3174858984689766
4563,0.13431294678316125,0.3174858984689766
4564,0.13431294678316125,0.31756647864625304
4565,0.13435266084193806,0.31756647864625304
4566,0.13435266084193806,0.3176470588235294
4567,0.13439237490071484,0.3176470588235294
4568,0.13439237490071484,0.3176873489121676
4569,0.13447180301826847,0.3176873489121676
4570,0.13447180301826847,0.3177276390008058
4571,0.13455123113582207,0.3177276390008058
4572,0.13455123113582207,0.317767929089444
4573,0.13459094519459888,0.317767929089444
4574,0.13459094519459888,0.31784850926672037
4575,0.13471008737092932,0.31784850926672037
4576,0.13471008737092932,0.3178887993553586
4577,0.1347498014297061,0.3178887993553586
4578,0.1347498014297061,0.3179290894439968
4579,0.13478951548848292,0.3179290894439968
4580,0.13478951548848292,0.317969379532635
4581,0.13482922954725973,0.317969379532635
4582,0.13482922954725973,0.3180096696212732
4583,0.13486894360603655,0.3180096696212732
4584,0.13486894360603655,0.31813053988718776
4585,0.13490865766481333,0.31813053988718776
4586,0.13490865766481333,0.3182111200644641
4587,0.13494837172359014,0.3182111200644641
4588,0.13494837172359014,0.3182917002417405
4589,0.13514694201747418,0.3182917002417405
4590,0.13514694201747418,0.3184125705076551
4591,0.1352263701350278,0.3184125705076551
4592,0.1352263701350278,0.3185334407735697
4593,0.1353057982525814,0.3185334407735697
4594,0.1353057982525814,0.31861402095084607
4595,0.13538522637013503,0.31861402095084607
4596,0.13538522637013503,0.3187751813053989
4597,0.13546465448768863,0.3187751813053989
4598,0.13546465448768863,0.31881547139403704
4599,0.13554408260524226,0.31881547139403704
4600,0.13554408260524226,0.319016921837228
4601,0.13566322478157267,0.319016921837228
4602,0.13566322478157267,0.3190572119258662
4603,0.13570293884034948,0.3190572119258662
4604,0.13570293884034948,0.3192989524576954
4605,0.1357426528991263,0.3192989524576954
4606,0.1357426528991263,0.31974214343271556
4607,0.1357823669579031,0.31974214343271556
4608,0.1357823669579031,0.31978243352135377
4609,0.1358220810166799,0.31978243352135377
4610,0.1358220810166799,0.3198227236099919
4611,0.1358617950754567,0.3198227236099919
4612,0.1358617950754567,0.3198630136986301
4613,0.13590150913423352,0.3198630136986301
4614,0.13590150913423352,0.31990330378726833
4615,0.13594122319301033,0.31990330378726833
4616,0.13594122319301033,0.3200644641418211
4617,0.13598093725178714,0.3200644641418211
4618,0.13598093725178714,0.32050765511684126
4619,0.13602065131056393,0.32050765511684126
4620,0.13602065131056393,0.3205882352941177
4621,0.13610007942811755,0.3205882352941177
4622,0.13610007942811755,0.3206285253827558
4623,0.13613979348689437,0.3206285253827558
4624,0.13613979348689437,0.32070910556003224
4625,0.13621922160444797,0.32070910556003224
4626,0.13621922160444797,0.3208299758259468
4627,0.1363780778395552,0.3208299758259468
4628,0.1363780778395552,0.32099113618049957
4629,0.136417791898332,0.32099113618049957
4630,0.136417791898332,0.3210314262691378
4631,0.13645750595710882,0.3210314262691378
4632,0.13645750595710882,0.32119258662369055
4633,0.13649722001588563,0.32119258662369055
4634,0.13649722001588563,0.32131345688960516
4635,0.13653693407466244,0.32131345688960516
4636,0.13653693407466244,0.32143432715551973
4637,0.13657664813343923,0.32143432715551973
4638,0.13657664813343923,0.32147461724415793
4639,0.13669579030976967,0.32147461724415793
4640,0.13669579030976967,0.32151490733279614
4641,0.13677521842732326,0.32151490733279614
4642,0.13677521842732326,0.3215954875100725
4643,0.1368546465448769,0.3215954875100725
4644,0.1368546465448769,0.3216760676873489
4645,0.1369340746624305,0.3216760676873489
4646,0.1369340746624305,0.3217163577759871
4647,0.1369737887212073,0.3217163577759871
4648,0.1369737887212073,0.3217566478646253
4649,0.13701350277998411,0.3217566478646253
4650,0.13701350277998411,0.3218372280419017
4651,0.13705321683876093,0.3218372280419017
4652,0.13705321683876093,0.3219580983078163
4653,0.13709293089753774,0.3219580983078163
4654,0.13709293089753774,0.32203867848509266
4655,0.13717235901509134,0.32203867848509266
4656,0.13717235901509134,0.32211925866236907
4657,0.13721207307386815,0.32211925866236907
4658,0.13721207307386815,0.32228041901692184
4659,0.13725178713264496,0.32228041901692184
4660,0.13725178713264496,0.32232070910556004
4661,0.1374106433677522,0.32232070910556004
4662,0.1374106433677522,0.3224012892828364
4663,0.137450357426529,0.3224012892828364
4664,0.137450357426529,0.3224818694601128
4665,0.1374900714853058,0.3224818694601128
4666,0.1374900714853058,0.3226430298146656
4667,0.1375297855440826,0.3226430298146656
4668,0.1375297855440826,0.3226833199033038
4669,0.1375694996028594,0.3226833199033038
4670,0.1375694996028594,0.3227639000805802
4671,0.13760921366163623,0.3227639000805802
4672,0.13760921366163623,0.32284448025785656
4673,0.13764892772041304,0.32284448025785656
4674,0.13764892772041304,0.32300564061240933
4675,0.13768864177918982,0.32300564061240933
4676,0.13768864177918982,0.32312651087832395
4677,0.13776806989674345,0.32312651087832395
4678,0.13776806989674345,0.3232070910556003
4679,0.13780778395552026,0.3232070910556003
4680,0.13780778395552026,0.3232876712328767
4681,0.13784749801429705,0.3232876712328767
4682,0.13784749801429705,0.3233279613215149
4683,0.1380063542494043,0.3233279613215149
4684,0.1380063542494043,0.32336825141015313
4685,0.1380857823669579,0.32336825141015313
4686,0.1380857823669579,0.3234488315874295
4687,0.1381254964257347,0.3234488315874295
4688,0.1381254964257347,0.3235697018533441
4689,0.13820492454328834,0.3235697018533441
4690,0.13820492454328834,0.32365028203062046
4691,0.13824463860206512,0.32365028203062046
4692,0.13824463860206512,0.32393231265108785
4693,0.13828435266084194,0.32393231265108785
4694,0.13828435266084194,0.3242143432715552
4695,0.13840349483717235,0.3242143432715552
4696,0.13840349483717235,0.32441579371474616
4697,0.13844320889594916,0.32441579371474616
4698,0.13844320889594916,0.3245366639806608
4699,0.1385226370135028,0.3245366639806608
4700,0.1385226370135028,0.32469782433521355
4701,0.1386417791898332,0.32469782433521355
4702,0.1386417791898332,0.3248992747784045
4703,0.13872120730738682,0.3248992747784045
4704,0.13872120730738682,0.32493956486704273
4705,0.1387609213661636,0.32493956486704273
4706,0.1387609213661636,0.3250201450443191
4707,0.13884034948371723,0.3250201450443191
4708,0.13884034948371723,0.3250604351329573
4709,0.13888006354249405,0.3250604351329573
4710,0.13888006354249405,0.3251007252215955
4711,0.13891977760127086,0.3251007252215955
4712,0.13891977760127086,0.3255842062852538
4713,0.13907863383637808,0.3255842062852538
4714,0.13907863383637808,0.325825946817083
4715,0.1391183478951549,0.325825946817083
4716,0.1391183478951549,0.3259468170829976
4717,0.1391977760127085,0.3259468170829976
4718,0.1391977760127085,0.32598710717163576
4719,0.1392374900714853,0.32598710717163576
4720,0.1392374900714853,0.32602739726027397
4721,0.13927720413026212,0.32602739726027397
4722,0.13927720413026212,0.32606768734891217
4723,0.1393169181890389,0.32606768734891217
4724,0.1393169181890389,0.3261482675261886
4725,0.13951548848292294,0.3261482675261886
4726,0.13951548848292294,0.32622884770346494
4727,0.13955520254169976,0.32622884770346494
4728,0.13955520254169976,0.3263900080580177
4729,0.13963463065925338,0.3263900080580177
4730,0.13963463065925338,0.3264705882352941
4731,0.13971405877680698,0.3264705882352941
4732,0.13971405877680698,0.3266720386784851
4733,0.1397934868943606,0.3266720386784851
4734,0.1397934868943606,0.32679290894439966
4735,0.13983320095313742,0.32679290894439966
4736,0.13983320095313742,0.32683319903303787
4737,0.1398729150119142,0.32683319903303787
4738,0.1398729150119142,0.3268734891216761
4739,0.13991262907069102,0.3268734891216761
4740,0.13991262907069102,0.32707493956486705
4741,0.13995234312946783,0.32707493956486705
4742,0.13995234312946783,0.3273569701853344
4743,0.14007148530579824,0.3273569701853344
4744,0.14007148530579824,0.32767929089444
4745,0.14027005559968228,0.32767929089444
4746,0.14027005559968228,0.32775987107171634
4747,0.14038919777601272,0.32775987107171634
4748,0.14038919777601272,0.32788074133763095
4749,0.1404289118347895,0.32788074133763095
4750,0.1404289118347895,0.3280016116035455
4751,0.14054805401111994,0.3280016116035455
4752,0.14054805401111994,0.3281627719580983
4753,0.14058776806989676,0.3281627719580983
4754,0.14058776806989676,0.3282433521353747
4755,0.14062748212867354,0.3282433521353747
4756,0.14062748212867354,0.32836422240128926
4757,0.14070691024622717,0.32836422240128926
4758,0.14070691024622717,0.3284448025785657
4759,0.14078633836378077,0.3284448025785657
4760,0.14078633836378077,0.3285253827558421
4761,0.1408657664813344,0.3285253827558421
4762,0.1408657664813344,0.32888799355358583
4763,0.1409849086576648,0.32888799355358583
4764,0.1409849086576648,0.32892828364222404
4765,0.14106433677521843,0.32892828364222404
4766,0.14106433677521843,0.3289685737308622
4767,0.14118347895154884,0.3289685737308622
4768,0.14118347895154884,0.3292908944399678
4769,0.14122319301032565,0.3292908944399678
4770,0.14122319301032565,0.32941176470588235
4771,0.14126290706910247,0.32941176470588235
4772,0.14126290706910247,0.3296132151490733
4773,0.14130262112787928,0.3296132151490733
4774,0.14130262112787928,0.3297340854149879
4775,0.14134233518665607,0.3297340854149879
4776,0.14134233518665607,0.32997582594681707
4777,0.14138204924543288,0.32997582594681707
4778,0.14138204924543288,0.3300564061240935
4779,0.1414217633042097,0.3300564061240935
4780,0.1414217633042097,0.3300966962127317
4781,0.14150119142176332,0.3300966962127317
4782,0.14150119142176332,0.33017727639000805
4783,0.14158061953931692,0.33017727639000805
4784,0.14158061953931692,0.33029814665592266
4785,0.14166004765687054,0.33029814665592266
4786,0.14166004765687054,0.3303384367445608
4787,0.14169976171564733,0.3303384367445608
4788,0.14169976171564733,0.3305398871877518
4789,0.14181890389197777,0.3305398871877518
4790,0.14181890389197777,0.33058017727639
4791,0.14185861795075458,0.33058017727639
4792,0.14185861795075458,0.3306204673650282
4793,0.14193804606830818,0.3306204673650282
4794,0.14193804606830818,0.3306607574536664
4795,0.14205718824463862,0.3306607574536664
4796,0.14205718824463862,0.33074133763094277
4797,0.1420969023034154,0.33074133763094277
4798,0.1420969023034154,0.3309024979854956
4799,0.14225575853852263,0.3309024979854956
4800,0.14225575853852263,0.33102336825141015
4801,0.14229547259729944,0.33102336825141015
4802,0.14229547259729944,0.33106365834004836
4803,0.14237490071485306,0.33106365834004836
4804,0.14237490071485306,0.3311845286059629
4805,0.14245432883240666,0.3311845286059629
4806,0.14245432883240666,0.33122481869460113
4807,0.1425337569499603,0.33122481869460113
4808,0.1425337569499603,0.33126510878323934
4809,0.1426131850675139,0.33126510878323934
4810,0.1426131850675139,0.3313859790491539
4811,0.14277204130262114,0.3313859790491539
4812,0.14277204130262114,0.3314665592264303
4813,0.14285146942017474,0.3314665592264303
4814,0.14285146942017474,0.3316277195809831
4815,0.14289118347895155,0.3316277195809831
4816,0.14289118347895155,0.3316680096696213
4817,0.14293089753772836,0.3316680096696213
4818,0.14293089753772836,0.33174858984689765
4819,0.14305003971405877,0.33174858984689765
4820,0.14305003971405877,0.33178887993553585
4821,0.14316918189038919,0.33178887993553585
4822,0.14316918189038919,0.3319500402900886
4823,0.143208895949166,0.3319500402900886
4824,0.143208895949166,0.3321514907332796
4825,0.1432486100079428,0.3321514907332796
4826,0.1432486100079428,0.33231265108783237
4827,0.14328832406671962,0.33231265108783237
4828,0.14328832406671962,0.3323932312651088
4829,0.14332803812549644,0.3323932312651088
4830,0.14332803812549644,0.3324738114423852
4831,0.14336775218427322,0.3324738114423852
4832,0.14336775218427322,0.33251410153102334
4833,0.14340746624305004,0.33251410153102334
4834,0.14340746624305004,0.33283642224012894
4835,0.14344718030182685,0.33283642224012894
4836,0.14344718030182685,0.3329170024174053
4837,0.14348689436060366,0.3329170024174053
4838,0.14348689436060366,0.3329975825946817
4839,0.14352660841938045,0.3329975825946817
4840,0.14352660841938045,0.3330378726833199
4841,0.14364575059571089,0.3330378726833199
4842,0.14364575059571089,0.3332393231265109
4843,0.1436854646544877,0.3332393231265109
4844,0.1436854646544877,0.3332796132151491
4845,0.14372517871326448,0.3332796132151491
4846,0.14372517871326448,0.3335213537469782
4847,0.1437648927720413,0.3335213537469782
4848,0.1437648927720413,0.33368251410153105
4849,0.1438046068308181,0.33368251410153105
4850,0.1438046068308181,0.3337228041901692
4851,0.14388403494837174,0.3337228041901692
4852,0.14388403494837174,0.3337630942788074
4853,0.14396346306592533,0.3337630942788074
4854,0.14396346306592533,0.3338033843674456
4855,0.14412231930103256,0.3338033843674456
4856,0.14412231930103256,0.3338436744560838
4857,0.14416203335980937,0.3338436744560838
4858,0.14416203335980937,0.3339242546333602
4859,0.14420174741858618,0.3339242546333602
4860,0.14420174741858618,0.3339645447219984
4861,0.144241461477363,0.3339645447219984
4862,0.144241461477363,0.3340048348106366
4863,0.1443606036536934,0.3340048348106366
4864,0.1443606036536934,0.33412570507655115
4865,0.14440031771247022,0.33412570507655115
4866,0.14440031771247022,0.33416599516518936
4867,0.14447974583002382,0.33416599516518936
4868,0.14447974583002382,0.33436744560838033
4869,0.14451945988880063,0.33436744560838033
4870,0.14451945988880063,0.3345286059629331
4871,0.14455917394757745,0.3345286059629331
4872,0.14455917394757745,0.3346494762288477
4873,0.14459888800635426,0.3346494762288477
4874,0.14459888800635426,0.3346897663174859
4875,0.14463860206513104,0.3346897663174859
4876,0.14463860206513104,0.33489121676067685
4877,0.14475774424146148,0.33489121676067685
4878,0.14475774424146148,0.33513295729250603
4879,0.1447974583002383,0.33513295729250603
4880,0.1447974583002383,0.33521353746978244
4881,0.14483717235901508,0.33521353746978244
4882,0.14483717235901508,0.3352941176470588
4883,0.1448768864177919,0.3352941176470588
4884,0.1448768864177919,0.3354552780016116
4885,0.14495631453534552,0.3354552780016116
4886,0.14495631453534552,0.3356164383561644
4887,0.1449960285941223,0.3356164383561644
4888,0.1449960285941223,0.33573730862207896
4889,0.14519459888800634,0.33573730862207896
4890,0.14519459888800634,0.33581788879935537
4891,0.14527402700555997,0.33581788879935537
4892,0.14527402700555997,0.3358984689766317
4893,0.14539316918189038,0.3358984689766317
4894,0.14539316918189038,0.33597904915390814
4895,0.1454328832406672,0.33597904915390814
4896,0.1454328832406672,0.3360999194198227
4897,0.14551231135822082,0.3360999194198227
4898,0.14551231135822082,0.3362207896857373
4899,0.14559173947577442,0.3362207896857373
4900,0.14559173947577442,0.33654311039484286
4901,0.14563145353455123,0.33654311039484286
4902,0.14563145353455123,0.33678485092667204
4903,0.14567116759332804,0.33678485092667204
4904,0.14567116759332804,0.33686543110394845
4905,0.14571088165210486,0.33686543110394845
4906,0.14571088165210486,0.3369057211925866
4907,0.14575059571088164,0.3369057211925866
4908,0.14575059571088164,0.3370265914585012
4909,0.14579030976965845,0.3370265914585012
4910,0.14579030976965845,0.3372683319903304
4911,0.14583002382843527,0.3372683319903304
4912,0.14583002382843527,0.33730862207896856
4913,0.14586973788721208,0.33730862207896856
4914,0.14586973788721208,0.3376712328767123
4915,0.1459094519459889,0.3376712328767123
4916,0.1459094519459889,0.3377518130539887
4917,0.1460285941223193,0.3377518130539887
4918,0.1460285941223193,0.3378323932312651
4919,0.14606830818109612,0.3378323932312651
4920,0.14606830818109612,0.3380338436744561
4921,0.1461080222398729,0.3380338436744561
4922,0.1461080222398729,0.33807413376309425
4923,0.14614773629864972,0.33807413376309425
4924,0.14614773629864972,0.33811442385173246
4925,0.14618745035742653,0.33811442385173246
4926,0.14618745035742653,0.33815471394037067
4927,0.14622716441620334,0.33815471394037067
4928,0.14622716441620334,0.3384770346494762
4929,0.14626687847498016,0.3384770346494762
4930,0.14626687847498016,0.3385173247381144
4931,0.14634630659253375,0.3385173247381144
4932,0.14634630659253375,0.3385576148267526
4933,0.14638602065131057,0.3385576148267526
4934,0.14638602065131057,0.3386784850926672
4935,0.14642573471008738,0.3386784850926672
4936,0.14642573471008738,0.33887993553585816
4937,0.14646544876886416,0.33887993553585816
4938,0.14646544876886416,0.33908138597904913
4939,0.14650516282764098,0.33908138597904913
4940,0.14650516282764098,0.33912167606768734
4941,0.1465448768864178,0.33912167606768734
4942,0.1465448768864178,0.33916196615632555
4943,0.1465845909451946,0.33916196615632555
4944,0.1465845909451946,0.3393634165995165
4945,0.1466640190627482,0.3393634165995165
4946,0.1466640190627482,0.3394842868654311
4947,0.14670373312152502,0.3394842868654311
4948,0.14670373312152502,0.3395245769540693
4949,0.14686258935663224,0.3395245769540693
4950,0.14686258935663224,0.3396051571313457
4951,0.14694201747418587,0.3396051571313457
4952,0.14694201747418587,0.3397663174858985
4953,0.14698173153296268,0.3397663174858985
4954,0.14698173153296268,0.33996776792908945
4955,0.14702144559173946,0.33996776792908945
4956,0.14702144559173946,0.34000805801772765
4957,0.1471008737092931,0.34000805801772765
4958,0.1471008737092931,0.34024979854955684
4959,0.1471405877680699,0.34024979854955684
4960,0.1471405877680699,0.3404109589041096
4961,0.14729944400317713,0.3404109589041096
4962,0.14729944400317713,0.3406124093473006
4963,0.14733915806195394,0.3406124093473006
4964,0.14733915806195394,0.34069298952457694
4965,0.14737887212073073,0.34069298952457694
4966,0.14737887212073073,0.34073327961321515
4967,0.14741858617950754,0.34073327961321515
4968,0.14741858617950754,0.3408541498791297
4969,0.14745830023828435,0.3408541498791297
4970,0.14745830023828435,0.3410556003223207
4971,0.14749801429706116,0.3410556003223207
4972,0.14749801429706116,0.3410958904109589
4973,0.1476568705321684,0.3410958904109589
4974,0.1476568705321684,0.3411361804995971
4975,0.1476965845909452,0.3411361804995971
4976,0.1476965845909452,0.3413376309427881
4977,0.14773629864972201,0.3413376309427881
4978,0.14773629864972201,0.3413779210314263
4979,0.14793486894360602,0.3413779210314263
4980,0.14793486894360602,0.3414182111200645
4981,0.14797458300238284,0.3414182111200645
4982,0.14797458300238284,0.34145850120870264
4983,0.14801429706115965,0.34145850120870264
4984,0.14801429706115965,0.34149879129734084
4985,0.14809372517871328,0.34149879129734084
4986,0.14809372517871328,0.34153908138597905
4987,0.14813343923749006,0.34153908138597905
4988,0.14813343923749006,0.34157937147461725
4989,0.14817315329626687,0.34157937147461725
4990,0.14817315329626687,0.34161966156325546
4991,0.1482525814138205,0.34161966156325546
4992,0.1482525814138205,0.3416599516518936
4993,0.1483320095313741,0.3416599516518936
4994,0.1483320095313741,0.34174053182917
4995,0.14841143764892772,0.34174053182917
4996,0.14841143764892772,0.34178082191780823
4997,0.14849086576648132,0.34178082191780823
4998,0.14849086576648132,0.341941982272361
4999,0.14857029388403495,0.341941982272361
5000,0.14857029388403495,0.3420225624496374
5001,0.14861000794281176,0.3420225624496374
5002,0.14861000794281176,0.342143432715552
5003,0.14864972200158857,0.342143432715552
5004,0.14864972200158857,0.3422240128928284
5005,0.14868943606036536,0.3422240128928284
5006,0.14868943606036536,0.34242546333601936
5007,0.14872915011914217,0.34242546333601936
5008,0.14872915011914217,0.34254633360193393
5009,0.14876886417791899,0.34254633360193393
5010,0.14876886417791899,0.34258662369057213
5011,0.1488085782366958,0.34258662369057213
5012,0.1488085782366958,0.34262691377921034
5013,0.14884829229547258,0.34262691377921034
5014,0.14884829229547258,0.3427477840451249
5015,0.1488880063542494,0.3427477840451249
5016,0.1488880063542494,0.3428283642224013
5017,0.14896743447180302,0.3428283642224013
5018,0.14896743447180302,0.3429895245769541
5019,0.14904686258935662,0.3429895245769541
5020,0.14904686258935662,0.3430298146655923
5021,0.14908657664813343,0.3430298146655923
5022,0.14908657664813343,0.34307010475423044
5023,0.14924543288324066,0.34307010475423044
5024,0.14924543288324066,0.34315068493150686
5025,0.1493645750595711,0.34315068493150686
5026,0.1493645750595711,0.34319097502014506
5027,0.1494440031771247,0.34319097502014506
5028,0.1494440031771247,0.3432312651087832
5029,0.1494837172359015,0.3432312651087832
5030,0.1494837172359015,0.3432715551974214
5031,0.14952343129467832,0.3432715551974214
5032,0.14952343129467832,0.3433118452860596
5033,0.14960285941223192,0.3433118452860596
5034,0.14960285941223192,0.34335213537469783
5035,0.14964257347100873,0.34335213537469783
5036,0.14964257347100873,0.34339242546333604
5037,0.14968228752978555,0.34339242546333604
5038,0.14968228752978555,0.3434730056406124
5039,0.14984114376489277,0.3434730056406124
5040,0.14984114376489277,0.34363416599516516
5041,0.14988085782366958,0.34363416599516516
5042,0.14988085782366958,0.3437147461724416
5043,0.1499205718824464,0.3437147461724416
5044,0.1499205718824464,0.34383561643835614
5045,0.14996028594122318,0.34383561643835614
5046,0.14996028594122318,0.34391619661563255
5047,0.15,0.34391619661563255
5048,0.15,0.3440773569701853
5049,0.1500397140587768,0.3440773569701853
5050,0.1500397140587768,0.34411764705882353
5051,0.15011914217633043,0.34411764705882353
5052,0.15011914217633043,0.3442385173247381
5053,0.15015885623510722,0.3442385173247381
5054,0.15015885623510722,0.3445205479452055
5055,0.15019857029388403,0.3445205479452055
5056,0.15019857029388403,0.3445608380338437
5057,0.15031771247021444,0.3445608380338437
5058,0.15031771247021444,0.34472199838839646
5059,0.15035742652899126,0.34472199838839646
5060,0.15035742652899126,0.34480257856567287
5061,0.15039714058776807,0.34480257856567287
5062,0.15039714058776807,0.344842868654311
5063,0.15051628276409848,0.344842868654311
5064,0.15051628276409848,0.3448831587429492
5065,0.1505559968228753,0.3448831587429492
5066,0.1505559968228753,0.34492344883158743
5067,0.1505957108816521,0.34492344883158743
5068,0.1505957108816521,0.34496373892022564
5069,0.15067513899920573,0.34496373892022564
5070,0.15067513899920573,0.3450846091861402
5071,0.15075456711675933,0.3450846091861402
5072,0.15075456711675933,0.3452860596293312
5073,0.15087370929308974,0.3452860596293312
5074,0.15087370929308974,0.34548751007252215
5075,0.15091342335186655,0.34548751007252215
5076,0.15091342335186655,0.34552780016116036
5077,0.15099285146942018,0.34552780016116036
5078,0.15099285146942018,0.34556809024979857
5079,0.151032565528197,0.34556809024979857
5080,0.151032565528197,0.34576954069298954
5081,0.1511517077045274,0.34576954069298954
5082,0.1511517077045274,0.3458501208702659
5083,0.15131056393963463,0.3458501208702659
5084,0.15131056393963463,0.3460515713134569
5085,0.15138999205718826,0.3460515713134569
5086,0.15138999205718826,0.3461321514907333
5087,0.15142970611596504,0.3461321514907333
5088,0.15142970611596504,0.34621273166800964
5089,0.15150913423351867,0.34621273166800964
5090,0.15150913423351867,0.34629331184528606
5091,0.15154884829229548,0.34629331184528606
5092,0.15154884829229548,0.34633360193392426
5093,0.1517077045274027,0.34633360193392426
5094,0.1517077045274027,0.34657534246575344
5095,0.15182684670373311,0.34657534246575344
5096,0.15182684670373311,0.3466559226430298
5097,0.15186656076250993,0.3466559226430298
5098,0.15186656076250993,0.346696212731668
5099,0.15190627482128674,0.346696212731668
5100,0.15190627482128674,0.3472199838839645
5101,0.15210484511517078,0.3472199838839645
5102,0.15210484511517078,0.34738114423851735
5103,0.1521445591739476,0.34738114423851735
5104,0.1521445591739476,0.3475020145044319
5105,0.152263701350278,0.3475020145044319
5106,0.152263701350278,0.3476228847703465
5107,0.1523828435266084,0.3476228847703465
5108,0.1523828435266084,0.3476631748589847
5109,0.15242255758538523,0.3476631748589847
5110,0.15242255758538523,0.3477437550362611
5111,0.15246227164416204,0.3477437550362611
5112,0.15246227164416204,0.3479854955680903
5113,0.15254169976171564,0.3479854955680903
5114,0.15254169976171564,0.3480257856567284
5115,0.15266084193804608,0.3480257856567284
5116,0.15266084193804608,0.34806607574536663
5117,0.1527799841143765,0.34806607574536663
5118,0.1527799841143765,0.3482272360999194
5119,0.1528991262907069,0.3482272360999194
5120,0.1528991262907069,0.3483883964544722
5121,0.15297855440826053,0.3483883964544722
5122,0.15297855440826053,0.3484286865431104
5123,0.15301826846703734,0.3484286865431104
5124,0.15301826846703734,0.3485092667203868
5125,0.15317712470214456,0.3485092667203868
5126,0.15317712470214456,0.3485898468976632
5127,0.15329626687847497,0.3485898468976632
5128,0.15329626687847497,0.34867042707493956
5129,0.1533359809372518,0.34867042707493956
5130,0.1533359809372518,0.34875100725221597
5131,0.1533756949960286,0.34875100725221597
5132,0.1533756949960286,0.34895245769540695
5133,0.1534154090548054,0.34895245769540695
5134,0.1534154090548054,0.3490733279613215
5135,0.153494837172359,0.3490733279613215
5136,0.153494837172359,0.3491136180499597
5137,0.15353455123113582,0.3491136180499597
5138,0.15353455123113582,0.3492344883158743
5139,0.15357426528991264,0.3492344883158743
5140,0.15357426528991264,0.3493150684931507
5141,0.15361397934868942,0.3493150684931507
5142,0.15361397934868942,0.34939564867042705
5143,0.15365369340746624,0.34939564867042705
5144,0.15365369340746624,0.34947622884770346
5145,0.15369340746624305,0.34947622884770346
5146,0.15369340746624305,0.34963738920225623
5147,0.15373312152501986,0.34963738920225623
5148,0.15373312152501986,0.34971796937953264
5149,0.15385226370135027,0.34971796937953264
5150,0.15385226370135027,0.349798549556809
5151,0.1539714058776807,0.349798549556809
5152,0.1539714058776807,0.3498388396454472
5153,0.15413026211278794,0.3498388396454472
5154,0.15413026211278794,0.3499597099113618
5155,0.15416997617156472,0.3499597099113618
5156,0.15416997617156472,0.35
5157,0.15420969023034153,0.35
5158,0.15420969023034153,0.3501611603545528
5159,0.15424940428911835,0.3501611603545528
5160,0.15424940428911835,0.35020145044319095
5161,0.15436854646544876,0.35020145044319095
5162,0.15436854646544876,0.3503626107977438
5163,0.15440826052422557,0.3503626107977438
5164,0.15440826052422557,0.35040290088638193
5165,0.154527402700556,0.35040290088638193
5166,0.154527402700556,0.35048348106365834
5167,0.1545671167593328,0.35048348106365834
5168,0.1545671167593328,0.3506043513295729
5169,0.1546068308181096,0.3506043513295729
5170,0.1546068308181096,0.3506446414182111
5171,0.15464654487688642,0.3506446414182111
5172,0.15464654487688642,0.3506849315068493
5173,0.15468625893566323,0.3506849315068493
5174,0.15468625893566323,0.3507252215954875
5175,0.15476568705321683,0.3507252215954875
5176,0.15476568705321683,0.3508460918614021
5177,0.15480540111199365,0.3508460918614021
5178,0.15480540111199365,0.3508863819500403
5179,0.15484511517077046,0.3508863819500403
5180,0.15484511517077046,0.35108783239323127
5181,0.15488482922954727,0.35108783239323127
5182,0.15488482922954727,0.3511684125705077
5183,0.1551628276409849,0.3511684125705077
5184,0.1551628276409849,0.35120870265914583
5185,0.15520254169976172,0.35120870265914583
5186,0.15520254169976172,0.35128928283642225
5187,0.15524225575853853,0.35128928283642225
5188,0.15524225575853853,0.35136986301369866
5189,0.15532168387609213,0.35136986301369866
5190,0.15532168387609213,0.3514101531023368
5191,0.15536139793486894,0.3514101531023368
5192,0.15536139793486894,0.3515310233682514
5193,0.15540111199364576,0.3515310233682514
5194,0.15540111199364576,0.3516116035455278
5195,0.15544082605242257,0.3516116035455278
5196,0.15544082605242257,0.351651893634166
5197,0.15548054011119936,0.351651893634166
5198,0.15548054011119936,0.3516921837228042
5199,0.15552025416997617,0.3516921837228042
5200,0.15552025416997617,0.35177276390008055
5201,0.1555996822875298,0.35177276390008055
5202,0.1555996822875298,0.3518936341659952
5203,0.1556791104050834,0.3518936341659952
5204,0.1556791104050834,0.3519339242546334
5205,0.15575853852263702,0.3519339242546334
5206,0.15575853852263702,0.35201450443190974
5207,0.15579825258141383,0.35201450443190974
5208,0.15579825258141383,0.35209508460918615
5209,0.15583796664019062,0.35209508460918615
5210,0.15583796664019062,0.3522965350523771
5211,0.15591739475774424,0.3522965350523771
5212,0.15591739475774424,0.35233682514101533
5213,0.15595710881652106,0.35233682514101533
5214,0.15595710881652106,0.3524576954069299
5215,0.15599682287529787,0.3524576954069299
5216,0.15599682287529787,0.3524979854955681
5217,0.15603653693407465,0.3524979854955681
5218,0.15603653693407465,0.35265914585012087
5219,0.15611596505162828,0.35265914585012087
5220,0.15611596505162828,0.3527397260273973
5221,0.1561556791104051,0.3527397260273973
5222,0.1561556791104051,0.35278001611603543
5223,0.15619539316918188,0.35278001611603543
5224,0.15619539316918188,0.35286059629331185
5225,0.15631453534551232,0.35286059629331185
5226,0.15631453534551232,0.3530217566478646
5227,0.15643367752184273,0.3530217566478646
5228,0.15643367752184273,0.3530620467365028
5229,0.15659253375694995,0.3530620467365028
5230,0.15659253375694995,0.353102336825141
5231,0.15663224781572677,0.353102336825141
5232,0.15663224781572677,0.3532232070910556
5233,0.15667196187450358,0.3532232070910556
5234,0.15667196187450358,0.3535455278001612
5235,0.156791104050834,0.3535455278001612
5236,0.156791104050834,0.35370668815471396
5237,0.15687053216838762,0.35370668815471396
5238,0.15687053216838762,0.3537872683319903
5239,0.15694996028594121,0.3537872683319903
5240,0.15694996028594121,0.3538678485092667
5241,0.15698967434471803,0.3538678485092667
5242,0.15698967434471803,0.35394842868654314
5243,0.15706910246227165,0.35394842868654314
5244,0.15706910246227165,0.3539887187751813
5245,0.15710881652104844,0.3539887187751813
5246,0.15710881652104844,0.3540692989524577
5247,0.15714853057982525,0.3540692989524577
5248,0.15714853057982525,0.3541095890410959
5249,0.15722795869737888,0.3541095890410959
5250,0.15722795869737888,0.35419016921837226
5251,0.1573471008737093,0.35419016921837226
5252,0.1573471008737093,0.3542707493956487
5253,0.15742652899126292,0.3542707493956487
5254,0.15742652899126292,0.35435132957292503
5255,0.1575059571088165,0.35435132957292503
5256,0.1575059571088165,0.35439161966156324
5257,0.15758538522637014,0.35439161966156324
5258,0.15758538522637014,0.35443190975020145
5259,0.15762509928514695,0.35443190975020145
5260,0.15762509928514695,0.35471394037066883
5261,0.15766481334392374,0.35471394037066883
5262,0.15766481334392374,0.354754230459307
5263,0.15770452740270055,0.354754230459307
5264,0.15770452740270055,0.35519742143432714
5265,0.15774424146147736,0.35519742143432714
5266,0.15774424146147736,0.35523771152296535
5267,0.158022239872915,0.35523771152296535
5268,0.158022239872915,0.3553585817888799
5269,0.15810166799046863,0.3553585817888799
5270,0.15810166799046863,0.3556003223207091
5271,0.15822081016679904,0.3556003223207091
5272,0.15822081016679904,0.3558420628525383
5273,0.15826052422557585,0.3558420628525383
5274,0.15826052422557585,0.3558823529411765
5275,0.15830023828435266,0.3558823529411765
5276,0.15830023828435266,0.3559226430298147
5277,0.15833995234312948,0.3559226430298147
5278,0.15833995234312948,0.35596293311845284
5279,0.15841938046068307,0.35596293311845284
5280,0.15841938046068307,0.35612409347300567
5281,0.15869737887212074,0.35612409347300567
5282,0.15869737887212074,0.3561643835616438
5283,0.15877680698967434,0.3561643835616438
5284,0.15877680698967434,0.35624496373892023
5285,0.15889594916600477,0.35624496373892023
5286,0.15889594916600477,0.356406124093473
5287,0.15897537728355837,0.356406124093473
5288,0.15897537728355837,0.3564867042707494
5289,0.15901509134233519,0.3564867042707494
5290,0.15901509134233519,0.35676873489121674
5291,0.159054805401112,0.35676873489121674
5292,0.159054805401112,0.3569701853344077
5293,0.1591342335186656,0.3569701853344077
5294,0.1591342335186656,0.3570104754230459
5295,0.1591739475774424,0.3570104754230459
5296,0.1591739475774424,0.35709105560032234
5297,0.15921366163621922,0.35709105560032234
5298,0.15921366163621922,0.3571313456889605
5299,0.15925337569499604,0.3571313456889605
5300,0.15925337569499604,0.3572119258662369
5301,0.15933280381254963,0.3572119258662369
5302,0.15933280381254963,0.3572925060435133
5303,0.15937251787132645,0.3572925060435133
5304,0.15937251787132645,0.35733279613215146
5305,0.15945194598888007,0.35733279613215146
5306,0.15945194598888007,0.35737308622078967
5307,0.15949166004765686,0.35737308622078967
5308,0.15949166004765686,0.35769540692989527
5309,0.15957108816521048,0.35769540692989527
5310,0.15957108816521048,0.3577356970185334
5311,0.1596505162827641,0.3577356970185334
5312,0.1596505162827641,0.35813859790491537
5313,0.1596902303415409,0.35813859790491537
5314,0.1596902303415409,0.3581788879935536
5315,0.15976965845909452,0.3581788879935536
5316,0.15976965845909452,0.35842062852538276
5317,0.15980937251787133,0.35842062852538276
5318,0.15980937251787133,0.35850120870265917
5319,0.15988880063542493,0.35850120870265917
5320,0.15988880063542493,0.3585817888799355
5321,0.15996822875297856,0.3585817888799355
5322,0.15996822875297856,0.35894439967767927
5323,0.16004765687053216,0.35894439967767927
5324,0.16004765687053216,0.3589846897663175
5325,0.16012708498808578,0.3589846897663175
5326,0.16012708498808578,0.3590652699435939
5327,0.1602065131056394,0.3590652699435939
5328,0.1602065131056394,0.3591055600322321
5329,0.1602462271644162,0.3591055600322321
5330,0.1602462271644162,0.35914585012087025
5331,0.160285941223193,0.35914585012087025
5332,0.160285941223193,0.35918614020950845
5333,0.16040508339952342,0.35918614020950845
5334,0.16040508339952342,0.35926672038678487
5335,0.16044479745830023,0.35926672038678487
5336,0.16044479745830023,0.35938759065269943
5337,0.16056393963463067,0.35938759065269943
5338,0.16056393963463067,0.35950846091861405
5339,0.16060365369340746,0.35950846091861405
5340,0.16060365369340746,0.3595890410958904
5341,0.16068308181096108,0.3595890410958904
5342,0.16068308181096108,0.3596696212731668
5343,0.1607625099285147,0.3596696212731668
5344,0.1607625099285147,0.3597502014504432
5345,0.1608022239872915,0.3597502014504432
5346,0.1608022239872915,0.3597904915390814
5347,0.1608419380460683,0.3597904915390814
5348,0.1608419380460683,0.3598307816277196
5349,0.16088165210484512,0.3598307816277196
5350,0.16088165210484512,0.3598710717163578
5351,0.16096108022239872,0.3598710717163578
5352,0.16096108022239872,0.35991136180499594
5353,0.16104050833995234,0.35991136180499594
5354,0.16104050833995234,0.35995165189363415
5355,0.16108022239872916,0.35995165189363415
5356,0.16108022239872916,0.35999194198227236
5357,0.16111993645750597,0.35999194198227236
5358,0.16111993645750597,0.3601531023368251
5359,0.16123907863383638,0.3601531023368251
5360,0.16123907863383638,0.3603142626913779
5361,0.1612787926926132,0.3603142626913779
5362,0.1612787926926132,0.36051571313456887
5363,0.16131850675138998,0.36051571313456887
5364,0.16131850675138998,0.3606365834004835
5365,0.1613979348689436,0.3606365834004835
5366,0.1613979348689436,0.36083803384367447
5367,0.16143764892772042,0.36083803384367447
5368,0.16143764892772042,0.3609186140209508
5369,0.16147736298649723,0.3609186140209508
5370,0.16147736298649723,0.36103948428686544
5371,0.16151707704527402,0.36103948428686544
5372,0.16151707704527402,0.3612006446414182
5373,0.16167593328038127,0.3612006446414182
5374,0.16167593328038127,0.3612812248186946
5375,0.16175536139793487,0.3612812248186946
5376,0.16175536139793487,0.36184528605962935
5377,0.16187450357426528,0.36184528605962935
5378,0.16187450357426528,0.36188557614826755
5379,0.1619142176330421,0.36188557614826755
5380,0.1619142176330421,0.3619258662369057
5381,0.1619539316918189,0.3619258662369057
5382,0.1619539316918189,0.3619661563255439
5383,0.16219221604447975,0.3619661563255439
5384,0.16219221604447975,0.3620870265914585
5385,0.16223193010325657,0.3620870265914585
5386,0.16223193010325657,0.3621676067687349
5387,0.16227164416203335,0.3621676067687349
5388,0.16227164416203335,0.3622078968573731
5389,0.16231135822081016,0.3622078968573731
5390,0.16231135822081016,0.3622481869460113
5391,0.1623907863383638,0.3622481869460113
5392,0.1623907863383638,0.3622884770346495
5393,0.16243050039714058,0.3622884770346495
5394,0.16243050039714058,0.36240934730056407
5395,0.1624702144559174,0.36240934730056407
5396,0.1624702144559174,0.3624496373892023
5397,0.1625099285146942,0.3624496373892023
5398,0.1625099285146942,0.3624899274778405
5399,0.16258935663224783,0.3624899274778405
5400,0.16258935663224783,0.36265108783239325
5401,0.1626290706910246,0.36265108783239325
5402,0.1626290706910246,0.3626913779210314
5403,0.16266878474980143,0.3626913779210314
5404,0.16266878474980143,0.3628928283642224
5405,0.16270849880857824,0.3628928283642224
5406,0.16270849880857824,0.3629734085414988
5407,0.16278792692613184,0.3629734085414988
5408,0.16278792692613184,0.363013698630137
5409,0.16290706910246228,0.363013698630137
5410,0.16290706910246228,0.36313456889605156
5411,0.16298649722001587,0.36313456889605156
5412,0.16298649722001587,0.3632957292506043
5413,0.1630262112787927,0.3632957292506043
5414,0.1630262112787927,0.36333601933924253
5415,0.1630659253375695,0.36333601933924253
5416,0.1630659253375695,0.36337630942788074
5417,0.1631056393963463,0.36337630942788074
5418,0.1631056393963463,0.36341659951651895
5419,0.1631850675138999,0.36341659951651895
5420,0.1631850675138999,0.3634971796937953
5421,0.16330420969023035,0.3634971796937953
5422,0.16330420969023035,0.3636986301369863
5423,0.16342335186656076,0.3636986301369863
5424,0.16342335186656076,0.3638195004029009
5425,0.16346306592533758,0.3638195004029009
5426,0.16346306592533758,0.3638597904915391
5427,0.16354249404289117,0.3638597904915391
5428,0.16354249404289117,0.36394037066881546
5429,0.163582208101668,0.36394037066881546
5430,0.163582208101668,0.3640612409347301
5431,0.1636219221604448,0.3640612409347301
5432,0.1636219221604448,0.36410153102336823
5433,0.1636616362192216,0.36410153102336823
5434,0.1636616362192216,0.3645044319097502
5435,0.16370135027799843,0.3645044319097502
5436,0.16370135027799843,0.364665592264303
5437,0.1637410643367752,0.364665592264303
5438,0.1637410643367752,0.36474617244157936
5439,0.16378077839555202,0.36474617244157936
5440,0.16378077839555202,0.36494762288477034
5441,0.16382049245432884,0.36494762288477034
5442,0.16382049245432884,0.36502820306204675
5443,0.16389992057188243,0.36502820306204675
5444,0.16389992057188243,0.3653908138597905
5445,0.16401906274821287,0.3653908138597905
5446,0.16401906274821287,0.36547139403706685
5447,0.1640587768069897,0.36547139403706685
5448,0.1640587768069897,0.36551168412570506
5449,0.16409849086576647,0.36551168412570506
5450,0.16409849086576647,0.3655922643029815
5451,0.16413820492454329,0.3655922643029815
5452,0.16413820492454329,0.36567284448025783
5453,0.1641779189833201,0.36567284448025783
5454,0.1641779189833201,0.36571313456889604
5455,0.1642176330420969,0.36571313456889604
5456,0.1642176330420969,0.36579371474617245
5457,0.1642573471008737,0.36579371474617245
5458,0.1642573471008737,0.36583400483481066
5459,0.1642970611596505,0.36583400483481066
5460,0.1642970611596505,0.3658742949234488
5461,0.16441620333598095,0.3658742949234488
5462,0.16441620333598095,0.3660757453666398
5463,0.16449563145353455,0.3660757453666398
5464,0.16449563145353455,0.366116035455278
5465,0.16461477362986499,0.366116035455278
5466,0.16461477362986499,0.3661966156325544
5467,0.16465448768864177,0.3661966156325544
5468,0.16465448768864177,0.3662369057211926
5469,0.16469420174741858,0.3662369057211926
5470,0.16469420174741858,0.36627719580983076
5471,0.1647339158061954,0.36627719580983076
5472,0.1647339158061954,0.36631748589846896
5473,0.164813343923749,0.36631748589846896
5474,0.164813343923749,0.3667606768734891
5475,0.1648530579825258,0.3667606768734891
5476,0.1648530579825258,0.36680096696212733
5477,0.16489277204130262,0.36680096696212733
5478,0.16489277204130262,0.3670427074939565
5479,0.16493248610007943,0.3670427074939565
5480,0.16493248610007943,0.36708299758259466
5481,0.16501191421763303,0.36708299758259466
5482,0.16501191421763303,0.3671635777598711
5483,0.16505162827640985,0.3671635777598711
5484,0.16505162827640985,0.3672441579371475
5485,0.16509134233518666,0.3672441579371475
5486,0.16509134233518666,0.36728444802578564
5487,0.16517077045274026,0.36728444802578564
5488,0.16517077045274026,0.3675261885576148
5489,0.16521048451151707,0.3675261885576148
5490,0.16521048451151707,0.36764705882352944
5491,0.1652899126290707,0.36764705882352944
5492,0.1652899126290707,0.3676873489121676
5493,0.1653693407466243,0.3676873489121676
5494,0.1653693407466243,0.3677276390008058
5495,0.16544876886417792,0.3677276390008058
5496,0.16544876886417792,0.367767929089444
5497,0.16552819698173155,0.367767929089444
5498,0.16552819698173155,0.3678485092667204
5499,0.16556791104050833,0.3678485092667204
5500,0.16556791104050833,0.367969379532635
5501,0.16572676727561556,0.367969379532635
5502,0.16572676727561556,0.3680096696212732
5503,0.16576648133439237,0.3680096696212732
5504,0.16576648133439237,0.36809024979854954
5505,0.1659253375694996,0.36809024979854954
5506,0.1659253375694996,0.36821112006446416
5507,0.1659650516282764,0.36821112006446416
5508,0.1659650516282764,0.3682514101531023
5509,0.16604447974583003,0.3682514101531023
5510,0.16604447974583003,0.3682917002417405
5511,0.16616362192216044,0.3682917002417405
5512,0.16616362192216044,0.3683319903303787
5513,0.16620333598093726,0.3683319903303787
5514,0.16620333598093726,0.3684528605962933
5515,0.16628276409849085,0.3684528605962933
5516,0.16628276409849085,0.3684931506849315
5517,0.16636219221604448,0.3684931506849315
5518,0.16636219221604448,0.3685334407735697
5519,0.1664813343923749,0.3685334407735697
5520,0.1664813343923749,0.3685737308622079
5521,0.1665210484511517,0.3685737308622079
5522,0.1665210484511517,0.3686140209508461
5523,0.16664019062748212,0.3686140209508461
5524,0.16664019062748212,0.36869460112812247
5525,0.16667990468625893,0.36869460112812247
5526,0.16667990468625893,0.3687348912167607
5527,0.16671961874503574,0.3687348912167607
5528,0.16671961874503574,0.3688154713940371
5529,0.16679904686258937,0.3688154713940371
5530,0.16679904686258937,0.36885576148267524
5531,0.16683876092136615,0.36885576148267524
5532,0.16683876092136615,0.36889605157131344
5533,0.16687847498014297,0.36889605157131344
5534,0.16687847498014297,0.36901692183722806
5535,0.1669579030976966,0.36901692183722806
5536,0.1669579030976966,0.3690975020145044
5537,0.1669976171564734,0.3690975020145044
5538,0.1669976171564734,0.36941982272361
5539,0.16711675933280382,0.36941982272361
5540,0.16711675933280382,0.3695809830781628
5541,0.16715647339158063,0.3695809830781628
5542,0.16715647339158063,0.369621273166801
5543,0.16719618745035741,0.369621273166801
5544,0.16719618745035741,0.36974214343271555
5545,0.16727561556791104,0.36974214343271555
5546,0.16727561556791104,0.3698630136986301
5547,0.16731532962668785,0.3698630136986301
5548,0.16731532962668785,0.3699033037872683
5549,0.16743447180301826,0.3699033037872683
5550,0.16743447180301826,0.37002417405318294
5551,0.16747418586179508,0.37002417405318294
5552,0.16747418586179508,0.3701047542304593
5553,0.1675138999205719,0.3701047542304593
5554,0.1675138999205719,0.3701853344077357
5555,0.16755361397934868,0.3701853344077357
5556,0.16755361397934868,0.37046736502820304
5557,0.1675933280381255,0.37046736502820304
5558,0.1675933280381255,0.37050765511684125
5559,0.16767275615567911,0.37050765511684125
5560,0.16767275615567911,0.370668815471394
5561,0.16771247021445593,0.370668815471394
5562,0.16771247021445593,0.37078968573730864
5563,0.1677521842732327,0.37078968573730864
5564,0.1677521842732327,0.370870265914585
5565,0.16783161239078634,0.370870265914585
5566,0.16783161239078634,0.37103142626913777
5567,0.16791104050833996,0.37103142626913777
5568,0.16791104050833996,0.37107171635777597
5569,0.16799046862589356,0.37107171635777597
5570,0.16799046862589356,0.3711925866236906
5571,0.16803018268467038,0.3711925866236906
5572,0.16803018268467038,0.37123287671232874
5573,0.1681493248610008,0.37123287671232874
5574,0.1681493248610008,0.37127316680096695
5575,0.1682287529785544,0.37127316680096695
5576,0.1682287529785544,0.37135374697824336
5577,0.16826846703733123,0.37135374697824336
5578,0.16826846703733123,0.3714343271555197
5579,0.168308181096108,0.3714343271555197
5580,0.168308181096108,0.3717163577759871
5581,0.16838760921366164,0.3717163577759871
5582,0.16838760921366164,0.3717566478646253
5583,0.16842732327243845,0.3717566478646253
5584,0.16842732327243845,0.3717969379532635
5585,0.16846703733121526,0.3717969379532635
5586,0.16846703733121526,0.37183722804190167
5587,0.16850675138999205,0.37183722804190167
5588,0.16850675138999205,0.37203867848509264
5589,0.16854646544876886,0.37203867848509264
5590,0.16854646544876886,0.37215954875100726
5591,0.1686258935663225,0.37215954875100726
5592,0.1686258935663225,0.3722804190169218
5593,0.16866560762509927,0.3722804190169218
5594,0.16866560762509927,0.37236099919419824
5595,0.16870532168387609,0.37236099919419824
5596,0.16870532168387609,0.37240128928283645
5597,0.1687450357426529,0.37240128928283645
5598,0.1687450357426529,0.372522159548751
5599,0.16882446386020653,0.372522159548751
5600,0.16882446386020653,0.3727639000805802
5601,0.16910246227164416,0.3727639000805802
5602,0.16910246227164416,0.37292506043513296
5603,0.16914217633042097,0.37292506043513296
5604,0.16914217633042097,0.3730459307010475
5605,0.1691818903891978,0.3730459307010475
5606,0.1691818903891978,0.37308622078968573
5607,0.16926131850675138,0.37308622078968573
5608,0.16926131850675138,0.37312651087832394
5609,0.1694201747418586,0.37312651087832394
5610,0.1694201747418586,0.3732473811442385
5611,0.16945988880063542,0.3732473811442385
5612,0.16945988880063542,0.3733279613215149
5613,0.16949960285941224,0.3733279613215149
5614,0.16949960285941224,0.3733682514101531
5615,0.16957903097696583,0.3733682514101531
5616,0.16957903097696583,0.3734891216760677
5617,0.16965845909451946,0.3734891216760677
5618,0.16965845909451946,0.3735294117647059
5619,0.16969817315329627,0.3735294117647059
5620,0.16969817315329627,0.37389202256244963
5621,0.16973788721207309,0.37389202256244963
5622,0.16973788721207309,0.37397260273972605
5623,0.16977760127084987,0.37397260273972605
5624,0.16977760127084987,0.3740128928283642
5625,0.16981731532962668,0.3740128928283642
5626,0.16981731532962668,0.3741337630942788
5627,0.1698967434471803,0.3741337630942788
5628,0.1698967434471803,0.374174053182917
5629,0.16993645750595712,0.374174053182917
5630,0.16993645750595712,0.37421434327155517
5631,0.17001588562351072,0.37421434327155517
5632,0.17001588562351072,0.3742949234488316
5633,0.17013502779984113,0.3742949234488316
5634,0.17013502779984113,0.374375503626108
5635,0.17021445591739476,0.374375503626108
5636,0.17021445591739476,0.37449637389202256
5637,0.17025416997617157,0.37449637389202256
5638,0.17025416997617157,0.37453666398066077
5639,0.17029388403494838,0.37453666398066077
5640,0.17029388403494838,0.3746172441579371
5641,0.17033359809372517,0.3746172441579371
5642,0.17033359809372517,0.37469782433521354
5643,0.1704527402700556,0.37469782433521354
5644,0.1704527402700556,0.37477840451248995
5645,0.1704924543288324,0.37477840451248995
5646,0.1704924543288324,0.3748992747784045
5647,0.1705321683876092,0.3748992747784045
5648,0.1705321683876092,0.3749395648670427
5649,0.17057188244638602,0.3749395648670427
5650,0.17057188244638602,0.3749798549556809
5651,0.17061159650516283,0.3749798549556809
5652,0.17061159650516283,0.37522159548751005
5653,0.17069102462271643,0.37522159548751005
5654,0.17069102462271643,0.37558420628525385
5655,0.17073073868149324,0.37558420628525385
5656,0.17073073868149324,0.375624496373892
5657,0.17077045274027006,0.375624496373892
5658,0.17077045274027006,0.37622884770346493
5659,0.17081016679904687,0.37622884770346493
5660,0.17081016679904687,0.37626913779210314
5661,0.17084988085782368,0.37626913779210314
5662,0.17084988085782368,0.3765108783239323
5663,0.17088959491660047,0.3765108783239323
5664,0.17088959491660047,0.3765914585012087
5665,0.17092930897537728,0.3765914585012087
5666,0.17092930897537728,0.3766317485898469
5667,0.1710087370929309,0.3766317485898469
5668,0.1710087370929309,0.3767526188557615
5669,0.1710484511517077,0.3767526188557615
5670,0.1710484511517077,0.37683319903303786
5671,0.1710881652104845,0.37683319903303786
5672,0.1710881652104845,0.37691377921031427
5673,0.17112787926926132,0.37691377921031427
5674,0.17112787926926132,0.37707493956486704
5675,0.17116759332803813,0.37707493956486704
5676,0.17116759332803813,0.3772360999194198
5677,0.17124702144559173,0.3772360999194198
5678,0.17124702144559173,0.377276390008058
5679,0.17128673550436854,0.377276390008058
5680,0.17128673550436854,0.3774375503626108
5681,0.17144559173947577,0.3774375503626108
5682,0.17144559173947577,0.377477840451249
5683,0.17148530579825258,0.377477840451249
5684,0.17148530579825258,0.3775584206285254
5685,0.1715250198570294,0.3775584206285254
5686,0.1715250198570294,0.37759871071716355
5687,0.1715647339158062,0.37759871071716355
5688,0.1715647339158062,0.37763900080580176
5689,0.171604447974583,0.37763900080580176
5690,0.171604447974583,0.37767929089443997
5691,0.1716441620333598,0.37767929089443997
5692,0.1716441620333598,0.37784045124899274
5693,0.17172359015091343,0.37784045124899274
5694,0.17172359015091343,0.37788074133763094
5695,0.17196187450357425,0.37788074133763094
5696,0.17196187450357425,0.37796132151490736
5697,0.17204130262112788,0.37796132151490736
5698,0.17204130262112788,0.3781224818694601
5699,0.1721604447974583,0.3781224818694601
5700,0.1721604447974583,0.3782030620467365
5701,0.17223987291501192,0.3782030620467365
5702,0.17223987291501192,0.3782433521353747
5703,0.17227958697378873,0.3782433521353747
5704,0.17227958697378873,0.3783642224012893
5705,0.17231930103256554,0.3783642224012893
5706,0.17231930103256554,0.37848509266720387
5707,0.17235901509134233,0.37848509266720387
5708,0.17235901509134233,0.3785656728444803
5709,0.17247815726767277,0.3785656728444803
5710,0.17247815726767277,0.3788879935535858
5711,0.17259729944400318,0.3788879935535858
5712,0.17259729944400318,0.3790491539081386
5713,0.17263701350278,0.3790491539081386
5714,0.17263701350278,0.3790894439967768
5715,0.1726767275615568,0.3790894439967768
5716,0.1726767275615568,0.379129734085415
5717,0.1727164416203336,0.379129734085415
5718,0.1727164416203336,0.37917002417405316
5719,0.1727561556791104,0.37917002417405316
5720,0.1727561556791104,0.37921031426269136
5721,0.17279586973788721,0.37921031426269136
5722,0.17279586973788721,0.3792908944399678
5723,0.1728752978554408,0.3792908944399678
5724,0.1728752978554408,0.379331184528606
5725,0.17295472597299444,0.379331184528606
5726,0.17295472597299444,0.37937147461724413
5727,0.17299444003177125,0.37937147461724413
5728,0.17299444003177125,0.3796132151490733
5729,0.17307386814932485,0.3796132151490733
5730,0.17307386814932485,0.3796937953263497
5731,0.17311358220810166,0.3796937953263497
5732,0.17311358220810166,0.38005640612409347
5733,0.17315329626687848,0.38005640612409347
5734,0.17315329626687848,0.3800966962127317
5735,0.1732724384432089,0.3800966962127317
5736,0.1732724384432089,0.3801369863013699
5737,0.1733121525019857,0.3801369863013699
5738,0.1733121525019857,0.38021756647864624
5739,0.1734312946783161,0.38021756647864624
5740,0.1734312946783161,0.38033843674456086
5741,0.17347100873709292,0.38033843674456086
5742,0.17347100873709292,0.3804190169218372
5743,0.17355043685464655,0.3804190169218372
5744,0.17355043685464655,0.38053988718775184
5745,0.17359015091342336,0.38053988718775184
5746,0.17359015091342336,0.38058017727639
5747,0.17366957903097696,0.38058017727639
5748,0.17366957903097696,0.3806204673650282
5749,0.17370929308975377,0.3806204673650282
5750,0.17370929308975377,0.3806607574536664
5751,0.1737887212073074,0.3806607574536664
5752,0.1737887212073074,0.3807010475423046
5753,0.17382843526608419,0.3807010475423046
5754,0.17382843526608419,0.38078162771958096
5755,0.173868149324861,0.38078162771958096
5756,0.173868149324861,0.3808622078968574
5757,0.1739078633836378,0.3808622078968574
5758,0.1739078633836378,0.3809024979854956
5759,0.1739872915011914,0.3809024979854956
5760,0.1739872915011914,0.38102336825141014
5761,0.17410643367752185,0.38102336825141014
5762,0.17410643367752185,0.3811845286059629
5763,0.1743050039714059,0.3811845286059629
5764,0.1743050039714059,0.3812248186946011
5765,0.1744638602065131,0.3812248186946011
5766,0.1744638602065131,0.3812651087832393
5767,0.17458300238284352,0.3812651087832393
5768,0.17458300238284352,0.3813859790491539
5769,0.17466243050039715,0.3813859790491539
5770,0.17466243050039715,0.3814262691377921
5771,0.17470214455917396,0.3814262691377921
5772,0.17470214455917396,0.3815471394037067
5773,0.17474185861795075,0.3815471394037067
5774,0.17474185861795075,0.38158742949234487
5775,0.17478157267672756,0.38158742949234487
5776,0.17478157267672756,0.3816680096696213
5777,0.17482128673550437,0.3816680096696213
5778,0.17482128673550437,0.38178887993553584
5779,0.17486100079428119,0.38178887993553584
5780,0.17486100079428119,0.38182917002417405
5781,0.17490071485305797,0.38182917002417405
5782,0.17490071485305797,0.3819500402900886
5783,0.17494042891183478,0.3819500402900886
5784,0.17494042891183478,0.38207091055600323
5785,0.1749801429706116,0.38207091055600323
5786,0.1749801429706116,0.382232070910556
5787,0.1750198570293884,0.382232070910556
5788,0.1750198570293884,0.3822723609991942
5789,0.17505957108816522,0.3822723609991942
5790,0.17505957108816522,0.38235294117647056
5791,0.17513899920571882,0.38235294117647056
5792,0.17513899920571882,0.38239323126510877
5793,0.17517871326449563,0.38239323126510877
5794,0.17517871326449563,0.382433521353747
5795,0.17521842732327245,0.382433521353747
5796,0.17521842732327245,0.3825141015310234
5797,0.17529785544082604,0.3825141015310234
5798,0.17529785544082604,0.38255439161966154
5799,0.17537728355837967,0.38255439161966154
5800,0.17537728355837967,0.3828364222401289
5801,0.17545671167593327,0.3828364222401289
5802,0.17545671167593327,0.3829572925060435
5803,0.17549642573471008,0.3829572925060435
5804,0.17549642573471008,0.3831184528605963
5805,0.17561556791104052,0.3831184528605963
5806,0.17561556791104052,0.38315874294923447
5807,0.1756552819698173,0.38315874294923447
5808,0.1756552819698173,0.38319903303787267
5809,0.17569499602859412,0.38319903303787267
5810,0.17569499602859412,0.3832393231265109
5811,0.17585385226370134,0.3832393231265109
5812,0.17585385226370134,0.3832796132151491
5813,0.17589356632247816,0.3832796132151491
5814,0.17589356632247816,0.38344077356970185
5815,0.17593328038125497,0.38344077356970185
5816,0.17593328038125497,0.38348106365834006
5817,0.17597299444003178,0.38348106365834006
5818,0.17597299444003178,0.3835616438356164
5819,0.17605242255758538,0.3835616438356164
5820,0.17605242255758538,0.3836019339242546
5821,0.1760921366163622,0.3836019339242546
5822,0.1760921366163622,0.38364222401289283
5823,0.176131850675139,0.38364222401289283
5824,0.176131850675139,0.38368251410153104
5825,0.17617156473391582,0.38368251410153104
5826,0.17617156473391582,0.3837630942788074
5827,0.1762112787926926,0.3837630942788074
5828,0.1762112787926926,0.3838033843674456
5829,0.17629070691024623,0.3838033843674456
5830,0.17629070691024623,0.383883964544722
5831,0.17637013502779983,0.383883964544722
5832,0.17637013502779983,0.3839242546333602
5833,0.17640984908657664,0.3839242546333602
5834,0.17640984908657664,0.3840048348106366
5835,0.17652899126290708,0.3840048348106366
5836,0.17652899126290708,0.38420628525382755
5837,0.17660841938046068,0.38420628525382755
5838,0.17660841938046068,0.3843674456083803
5839,0.1766878474980143,0.3843674456083803
5840,0.1766878474980143,0.3844077356970185
5841,0.1767275615567911,0.3844077356970185
5842,0.1767275615567911,0.38444802578565673
5843,0.1767672756155679,0.38444802578565673
5844,0.1767672756155679,0.38448831587429494
5845,0.17680698967434472,0.38448831587429494
5846,0.17680698967434472,0.38452860596293315
5847,0.17684670373312153,0.38452860596293315
5848,0.17684670373312153,0.385132957292506
5849,0.17688641779189834,0.385132957292506
5850,0.17688641779189834,0.38525382755842064
5851,0.17696584590945194,0.38525382755842064
5852,0.17696584590945194,0.3853746978243352
5853,0.17700555996822875,0.3853746978243352
5854,0.17700555996822875,0.3854149879129734
5855,0.17704527402700557,0.3854149879129734
5856,0.17704527402700557,0.3856164383561644
5857,0.1772438443208896,0.3856164383561644
5858,0.1772438443208896,0.3856970185334408
5859,0.1772835583796664,0.3856970185334408
5860,0.1772835583796664,0.38577759871071715
5861,0.17740270055599683,0.38577759871071715
5862,0.17740270055599683,0.38581788879935536
5863,0.17744241461477364,0.38581788879935536
5864,0.17744241461477364,0.38585817888799356
5865,0.17748212867355043,0.38585817888799356
5866,0.17748212867355043,0.38589846897663177
5867,0.17752184273232724,0.38589846897663177
5868,0.17752184273232724,0.3859790491539081
5869,0.17756155679110405,0.3859790491539081
5870,0.17756155679110405,0.38601933924254633
5871,0.17760127084988087,0.38601933924254633
5872,0.17760127084988087,0.38605962933118454
5873,0.1778395552025417,0.38605962933118454
5874,0.1778395552025417,0.3861402095084609
5875,0.17807783955520254,0.3861402095084609
5876,0.17807783955520254,0.3862610797743755
5877,0.17811755361397935,0.3862610797743755
5878,0.17811755361397935,0.3863013698630137
5879,0.17823669579030976,0.3863013698630137
5880,0.17823669579030976,0.3864222401289283
5881,0.17827640984908658,0.3864222401289283
5882,0.17827640984908658,0.3864625302175665
5883,0.178395552025417,0.3864625302175665
5884,0.178395552025417,0.38654311039484285
5885,0.1784352660841938,0.38654311039484285
5886,0.1784352660841938,0.38658340048348105
5887,0.1784749801429706,0.38658340048348105
5888,0.1784749801429706,0.38686543110394844
5889,0.17855440826052424,0.38686543110394844
5890,0.17855440826052424,0.38690572119258665
5891,0.17859412231930102,0.38690572119258665
5892,0.17859412231930102,0.3870668815471394
5893,0.17863383637807784,0.3870668815471394
5894,0.17863383637807784,0.3872683319903304
5895,0.17867355043685465,0.3872683319903304
5896,0.17867355043685465,0.38746978243352137
5897,0.17875297855440825,0.38746978243352137
5898,0.17875297855440825,0.38759065269943593
5899,0.17879269261318506,0.38759065269943593
5900,0.17879269261318506,0.38767123287671235
5901,0.17883240667196187,0.38767123287671235
5902,0.17883240667196187,0.3878726833199033
5903,0.1789118347895155,0.3878726833199033
5904,0.1789118347895155,0.3879129734085415
5905,0.1789912629070691,0.3879129734085415
5906,0.1789912629070691,0.3879532634971797
5907,0.1790309769658459,0.3879532634971797
5908,0.1790309769658459,0.3880741337630943
5909,0.17907069102462272,0.3880741337630943
5910,0.17907069102462272,0.38815471394037065
5911,0.17915011914217632,0.38815471394037065
5912,0.17915011914217632,0.38843674456083804
5913,0.17918983320095314,0.38843674456083804
5914,0.17918983320095314,0.3885576148267526
5915,0.17926926131850676,0.3885576148267526
5916,0.17926926131850676,0.388638195004029
5917,0.17930897537728355,0.388638195004029
5918,0.17930897537728355,0.3886784850926672
5919,0.17934868943606036,0.3886784850926672
5920,0.17934868943606036,0.3887590652699436
5921,0.17938840349483717,0.3887590652699436
5922,0.17938840349483717,0.3887993553585818
5923,0.17942811755361399,0.3887993553585818
5924,0.17942811755361399,0.3888799355358582
5925,0.1794678316123908,0.3888799355358582
5926,0.1794678316123908,0.38896051571313456
5927,0.1795472597299444,0.38896051571313456
5928,0.1795472597299444,0.38904109589041097
5929,0.1796664019062748,0.38904109589041097
5930,0.1796664019062748,0.3891216760676873
5931,0.17970611596505162,0.3891216760676873
5932,0.17970611596505162,0.38916196615632553
5933,0.17986497220015885,0.38916196615632553
5934,0.17986497220015885,0.38928283642224015
5935,0.17990468625893566,0.38928283642224015
5936,0.17990468625893566,0.3894037066881547
5937,0.17994440031771247,0.3894037066881547
5938,0.17994440031771247,0.38948428686543113
5939,0.1800238284352661,0.38948428686543113
5940,0.1800238284352661,0.3896051571313457
5941,0.18006354249404288,0.3896051571313457
5942,0.18006354249404288,0.3896454472199839
5943,0.1801032565528197,0.3896454472199839
5944,0.1801032565528197,0.39004834810636585
5945,0.1801429706115965,0.39004834810636585
5946,0.1801429706115965,0.39008863819500406
5947,0.18018268467037332,0.39008863819500406
5948,0.18018268467037332,0.3901289282836422
5949,0.1802223987291501,0.3901289282836422
5950,0.1802223987291501,0.3902497985495568
5951,0.18026211278792692,0.3902497985495568
5952,0.18026211278792692,0.3903303787268332
5953,0.18034154090548055,0.3903303787268332
5954,0.18034154090548055,0.3904512489927478
5955,0.18042096902303414,0.3904512489927478
5956,0.18042096902303414,0.39057211925866236
5957,0.18046068308181096,0.39057211925866236
5958,0.18046068308181096,0.39061240934730057
5959,0.18050039714058777,0.39061240934730057
5960,0.18050039714058777,0.39069298952457693
5961,0.18054011119936458,0.39069298952457693
5962,0.18054011119936458,0.39073327961321513
5963,0.18061953931691818,0.39073327961321513
5964,0.18061953931691818,0.3908944399677679
5965,0.180659253375695,0.3908944399677679
5966,0.180659253375695,0.3909347300564061
5967,0.18073868149324862,0.3909347300564061
5968,0.18073868149324862,0.3909750201450443
5969,0.1807783955520254,0.3909750201450443
5970,0.1807783955520254,0.39105560032232073
5971,0.18089753772835584,0.39105560032232073
5972,0.18089753772835584,0.3911764705882353
5973,0.18093725178713266,0.3911764705882353
5974,0.18093725178713266,0.3912570507655117
5975,0.18097696584590944,0.3912570507655117
5976,0.18097696584590944,0.39129734085414986
5977,0.18101667990468626,0.39129734085414986
5978,0.18101667990468626,0.39133763094278806
5979,0.18105639396346307,0.39133763094278806
5980,0.18105639396346307,0.39137792103142627
5981,0.18117553613979348,0.39137792103142627
5982,0.18117553613979348,0.3914585012087027
5983,0.1812549642573471,0.3914585012087027
5984,0.1812549642573471,0.39149879129734083
5985,0.1813343923749007,0.39149879129734083
5986,0.1813343923749007,0.39157937147461724
5987,0.18137410643367752,0.39157937147461724
5988,0.18137410643367752,0.39161966156325545
5989,0.18141382049245433,0.39161966156325545
5990,0.18141382049245433,0.3917002417405318
5991,0.18145353455123114,0.3917002417405318
5992,0.18145353455123114,0.3920225624496374
5993,0.18149324861000793,0.3920225624496374
5994,0.18149324861000793,0.39210314262691376
5995,0.18153296266878474,0.39210314262691376
5996,0.18153296266878474,0.3922643029814666
5997,0.18161239078633837,0.3922643029814666
5998,0.18161239078633837,0.39242546333601935
5999,0.18169181890389197,0.39242546333601935
6000,0.18169181890389197,0.3925866236905721
6001,0.18185067513899922,0.3925866236905721
6002,0.18185067513899922,0.3927074939564867
6003,0.181890389197776,0.3927074939564867
6004,0.181890389197776,0.39294923448831587
6005,0.18193010325655282,0.39294923448831587
6006,0.18193010325655282,0.3930298146655923
6007,0.18200953137410644,0.3930298146655923
6008,0.18200953137410644,0.39307010475423043
6009,0.18212867355043685,0.39307010475423043
6010,0.18212867355043685,0.39315068493150684
6011,0.18216838760921367,0.39315068493150684
6012,0.18216838760921367,0.39323126510878326
6013,0.18220810166799048,0.39323126510878326
6014,0.18220810166799048,0.3932715551974214
6015,0.18224781572676726,0.3932715551974214
6016,0.18224781572676726,0.3933521353746978
6017,0.18228752978554408,0.3933521353746978
6018,0.18228752978554408,0.3935535858178888
6019,0.1823272438443209,0.3935535858178888
6020,0.1823272438443209,0.393795326349718
6021,0.18240667196187452,0.393795326349718
6022,0.18240667196187452,0.3938356164383562
6023,0.1824463860206513,0.3938356164383562
6024,0.1824463860206513,0.39391619661563254
6025,0.18252581413820493,0.39391619661563254
6026,0.18252581413820493,0.39395648670427075
6027,0.18256552819698174,0.39395648670427075
6028,0.18256552819698174,0.3940773569701853
6029,0.18260524225575853,0.3940773569701853
6030,0.18260524225575853,0.3941579371474617
6031,0.18268467037331215,0.3941579371474617
6032,0.18268467037331215,0.39423851732473814
6033,0.18272438443208897,0.39423851732473814
6034,0.18272438443208897,0.3943190975020145
6035,0.18276409849086578,0.3943190975020145
6036,0.18276409849086578,0.3943996776792909
6037,0.18280381254964256,0.3943996776792909
6038,0.18280381254964256,0.3944399677679291
6039,0.18284352660841938,0.3944399677679291
6040,0.18284352660841938,0.39452054794520547
6041,0.1829626687847498,0.39452054794520547
6042,0.1829626687847498,0.39472199838839644
6043,0.1830023828435266,0.39472199838839644
6044,0.1830023828435266,0.39476228847703465
6045,0.18304209690230341,0.39476228847703465
6046,0.18304209690230341,0.39484286865431106
6047,0.18308181096108023,0.39484286865431106
6048,0.18308181096108023,0.3948831587429492
6049,0.18312152501985704,0.3948831587429492
6050,0.18312152501985704,0.3950846091861402
6051,0.18316123907863383,0.3950846091861402
6052,0.18316123907863383,0.3951248992747784
6053,0.18320095313741064,0.3951248992747784
6054,0.18320095313741064,0.395245769540693
6055,0.18324066719618745,0.395245769540693
6056,0.18324066719618745,0.39528605962933117
6057,0.18332009531374108,0.39528605962933117
6058,0.18332009531374108,0.3954069298952458
6059,0.1834392374900715,0.3954069298952458
6060,0.1834392374900715,0.395447219983884
6061,0.1834789515488483,0.395447219983884
6062,0.1834789515488483,0.39560838033843676
6063,0.1835583796664019,0.39560838033843676
6064,0.1835583796664019,0.3956889605157131
6065,0.18363780778395553,0.3956889605157131
6066,0.18363780778395553,0.3957292506043513
6067,0.18367752184273234,0.3957292506043513
6068,0.18367752184273234,0.39580983078162774
6069,0.18371723590150912,0.39580983078162774
6070,0.18371723590150912,0.3959709911361805
6071,0.18379666401906275,0.3959709911361805
6072,0.18379666401906275,0.3960112812248187
6073,0.18395552025416997,0.3960112812248187
6074,0.18395552025416997,0.3961724415793715
6075,0.1839952343129468,0.3961724415793715
6076,0.1839952343129468,0.39625302175664784
6077,0.1840349483717236,0.39625302175664784
6078,0.1840349483717236,0.39637389202256246
6079,0.18407466243050039,0.39637389202256246
6080,0.18407466243050039,0.396494762288477
6081,0.184154090548054,0.396494762288477
6082,0.184154090548054,0.3965350523771152
6083,0.18423351866560764,0.3965350523771152
6084,0.18423351866560764,0.396696212731668
6085,0.18427323272438442,0.396696212731668
6086,0.18427323272438442,0.39685737308622077
6087,0.18451151707704527,0.39685737308622077
6088,0.18451151707704527,0.3969379532634972
6089,0.18455123113582209,0.3969379532634972
6090,0.18455123113582209,0.3970185334407736
6091,0.1845909451945989,0.3970185334407736
6092,0.1845909451945989,0.39717969379532636
6093,0.1847100873709293,0.39717969379532636
6094,0.1847100873709293,0.3972602739726027
6095,0.18474980142970612,0.3972602739726027
6096,0.18474980142970612,0.3973005640612409
6097,0.18478951548848294,0.3973005640612409
6098,0.18478951548848294,0.39734085414987913
6099,0.18482922954725972,0.39734085414987913
6100,0.18482922954725972,0.39738114423851734
6101,0.18494837172359016,0.39738114423851734
6102,0.18494837172359016,0.39766317485898467
6103,0.18498808578236695,0.39766317485898467
6104,0.18498808578236695,0.3978243352135375
6105,0.18518665607625098,0.3978243352135375
6106,0.18518665607625098,0.39790491539081385
6107,0.1852660841938046,0.39790491539081385
6108,0.1852660841938046,0.39794520547945206
6109,0.18530579825258142,0.39794520547945206
6110,0.18530579825258142,0.39798549556809026
6111,0.1853455123113582,0.39798549556809026
6112,0.1853455123113582,0.39802578565672847
6113,0.18538522637013502,0.39802578565672847
6114,0.18538522637013502,0.39818694601128124
6115,0.18546465448768865,0.39818694601128124
6116,0.18546465448768865,0.3984286865431104
6117,0.18554408260524224,0.3984286865431104
6118,0.18554408260524224,0.3984689766317486
6119,0.18558379666401906,0.3984689766317486
6120,0.18558379666401906,0.3985092667203868
6121,0.18562351072279587,0.3985092667203868
6122,0.18562351072279587,0.39891216760676873
6123,0.18566322478157268,0.39891216760676873
6124,0.18566322478157268,0.3990330378726833
6125,0.1857029388403495,0.3990330378726833
6126,0.1857029388403495,0.3990733279613215
6127,0.18574265289912628,0.3990733279613215
6128,0.18574265289912628,0.3991941982272361
6129,0.1858220810166799,0.3991941982272361
6130,0.1858220810166799,0.3992747784045125
6131,0.18586179507545672,0.3992747784045125
6132,0.18586179507545672,0.3993150684931507
6133,0.18606036536934076,0.3993150684931507
6134,0.18606036536934076,0.39951651893634166
6135,0.18621922160444798,0.39951651893634166
6136,0.18621922160444798,0.39955680902497986
6137,0.1862589356632248,0.39955680902497986
6138,0.1862589356632248,0.39959709911361807
6139,0.18629864972200158,0.39959709911361807
6140,0.18629864972200158,0.39971796937953263
6141,0.1863383637807784,0.39971796937953263
6142,0.1863383637807784,0.3998388396454472
6143,0.18641779189833202,0.3998388396454472
6144,0.18641779189833202,0.3998791297340854
6145,0.18649722001588562,0.3998791297340854
6146,0.18649722001588562,0.3999597099113618
6147,0.18653693407466243,0.3999597099113618
6148,0.18653693407466243,0.4
6149,0.18657664813343924,0.4
6150,0.18657664813343924,0.4000805801772764
6151,0.18665607625099284,0.4000805801772764
6152,0.18665607625099284,0.4001611603545528
6153,0.18669579030976965,0.4001611603545528
6154,0.18669579030976965,0.40024174053182915
6155,0.18673550436854647,0.40024174053182915
6156,0.18673550436854647,0.40032232070910556
6157,0.18685464654487688,0.40032232070910556
6158,0.18685464654487688,0.40036261079774377
6159,0.18697378872120732,0.40036261079774377
6160,0.18697378872120732,0.40060435132957295
6161,0.1870135027799841,0.40060435132957295
6162,0.1870135027799841,0.4006446414182111
6163,0.18713264495631454,0.4006446414182111
6164,0.18713264495631454,0.4006849315068493
6165,0.18721207307386814,0.4006849315068493
6166,0.18721207307386814,0.4007252215954875
6167,0.18725178713264495,0.4007252215954875
6168,0.18725178713264495,0.4008058017727639
6169,0.18733121525019858,0.4008058017727639
6170,0.18733121525019858,0.40112812248186946
6171,0.18737092930897536,0.40112812248186946
6172,0.18737092930897536,0.40124899274778403
6173,0.1875694996028594,0.40124899274778403
6174,0.1875694996028594,0.40128928283642223
6175,0.18760921366163621,0.40128928283642223
6176,0.18760921366163621,0.40136986301369865
6177,0.18764892772041303,0.40136986301369865
6178,0.18764892772041303,0.4015310233682514
6179,0.18772835583796665,0.4015310233682514
6180,0.18772835583796665,0.4015713134568896
6181,0.18776806989674344,0.4015713134568896
6182,0.18776806989674344,0.4016116035455278
6183,0.18780778395552025,0.4016116035455278
6184,0.18780778395552025,0.4017727639000806
6185,0.18784749801429707,0.4017727639000806
6186,0.18784749801429707,0.40185334407735696
6187,0.18788721207307388,0.40185334407735696
6188,0.18788721207307388,0.40193392425463337
6189,0.18796664019062748,0.40193392425463337
6190,0.18796664019062748,0.4020145044319097
6191,0.1880063542494043,0.4020145044319097
6192,0.1880063542494043,0.40205479452054793
6193,0.1880460683081811,0.40205479452054793
6194,0.1880460683081811,0.40209508460918614
6195,0.18820492454328833,0.40209508460918614
6196,0.18820492454328833,0.40217566478646255
6197,0.18824463860206514,0.40217566478646255
6198,0.18824463860206514,0.4023771152296535
6199,0.18840349483717236,0.4023771152296535
6200,0.18840349483717236,0.4025382755842063
6201,0.18864177918983321,0.4025382755842063
6202,0.18864177918983321,0.40265914585012086
6203,0.1887212073073868,0.40265914585012086
6204,0.1887212073073868,0.40273972602739727
6205,0.18880063542494044,0.40273972602739727
6206,0.18880063542494044,0.4027800161160355
6207,0.18884034948371722,0.4027800161160355
6208,0.18884034948371722,0.40282030620467363
6209,0.18899920571882448,0.40282030620467363
6210,0.18899920571882448,0.40294117647058825
6211,0.18903891977760126,0.40294117647058825
6212,0.18903891977760126,0.4030620467365028
6213,0.1891183478951549,0.4030620467365028
6214,0.1891183478951549,0.4031426269137792
6215,0.1891580619539317,0.4031426269137792
6216,0.1891580619539317,0.4032634971796938
6217,0.1892374900714853,0.4032634971796938
6218,0.1892374900714853,0.4033440773569702
6219,0.18931691818903892,0.4033440773569702
6220,0.18931691818903892,0.40342465753424656
6221,0.18935663224781574,0.40342465753424656
6222,0.18935663224781574,0.4035455278001612
6223,0.18939634630659252,0.4035455278001612
6224,0.18939634630659252,0.4035858178887994
6225,0.18943606036536934,0.4035858178887994
6226,0.18943606036536934,0.40362610797743753
6227,0.18951548848292296,0.40362610797743753
6228,0.18951548848292296,0.40366639806607574
6229,0.18955520254169977,0.40366639806607574
6230,0.18955520254169977,0.40370668815471394
6231,0.18963463065925337,0.40370668815471394
6232,0.18963463065925337,0.40374697824335215
6233,0.18967434471803019,0.40374697824335215
6234,0.18967434471803019,0.40378726833199036
6235,0.189714058776807,0.40378726833199036
6236,0.189714058776807,0.4038678485092667
6237,0.18975377283558378,0.4038678485092667
6238,0.18975377283558378,0.4039484286865431
6239,0.1897934868943606,0.4039484286865431
6240,0.1897934868943606,0.40398871877518133
6241,0.18995234312946782,0.40398871877518133
6242,0.18995234312946782,0.4040290088638195
6243,0.18999205718824463,0.4040290088638195
6244,0.18999205718824463,0.4040692989524577
6245,0.19003177124702145,0.4040692989524577
6246,0.19003177124702145,0.40419016921837225
6247,0.19011119936457507,0.40419016921837225
6248,0.19011119936457507,0.40423045930701046
6249,0.19015091342335186,0.40423045930701046
6250,0.19015091342335186,0.40431103948428687
6251,0.19019062748212867,0.40431103948428687
6252,0.19019062748212867,0.40443190975020143
6253,0.19030976965845908,0.40443190975020143
6254,0.19030976965845908,0.40447219983883964
6255,0.1903494837172359,0.40447219983883964
6256,0.1903494837172359,0.40451248992747785
6257,0.19042891183478952,0.40451248992747785
6258,0.19042891183478952,0.40455278001611605
6259,0.19046862589356633,0.40455278001611605
6260,0.19046862589356633,0.4045930701047542
6261,0.19050833995234312,0.4045930701047542
6262,0.19050833995234312,0.4046333601933924
6263,0.19054805401111993,0.4046333601933924
6264,0.19054805401111993,0.4047139403706688
6265,0.19058776806989675,0.4047139403706688
6266,0.19058776806989675,0.4047945205479452
6267,0.19062748212867356,0.4047945205479452
6268,0.19062748212867356,0.4048348106365834
6269,0.19070691024622716,0.4048348106365834
6270,0.19070691024622716,0.4049153908138598
6271,0.19078633836378078,0.4049153908138598
6272,0.19078633836378078,0.40503626107977436
6273,0.1908260524225576,0.40503626107977436
6274,0.1908260524225576,0.40507655116841257
6275,0.19086576648133438,0.40507655116841257
6276,0.19086576648133438,0.4051168412570508
6277,0.190945194598888,0.4051168412570508
6278,0.190945194598888,0.40531829170024175
6279,0.19098490865766482,0.40531829170024175
6280,0.19098490865766482,0.4054391619661563
6281,0.19102462271644163,0.4054391619661563
6282,0.19102462271644163,0.4054794520547945
6283,0.19118347895154886,0.4054794520547945
6284,0.19118347895154886,0.4055197421434327
6285,0.19122319301032564,0.4055197421434327
6286,0.19122319301032564,0.40556003223207093
6287,0.19130262112787927,0.40556003223207093
6288,0.19130262112787927,0.4056003223207091
6289,0.19142176330420968,0.4056003223207091
6290,0.19142176330420968,0.4056809024979855
6291,0.19154090548054012,0.4056809024979855
6292,0.19154090548054012,0.4057614826752619
6293,0.19166004765687053,0.4057614826752619
6294,0.19166004765687053,0.40588235294117647
6295,0.19169976171564734,0.40588235294117647
6296,0.19169976171564734,0.4059226430298147
6297,0.19173947577442416,0.4059226430298147
6298,0.19173947577442416,0.4059629331184529
6299,0.19185861795075457,0.4059629331184529
6300,0.19185861795075457,0.40608380338436745
6301,0.19189833200953138,0.40608380338436745
6302,0.19189833200953138,0.40612409347300565
6303,0.1919380460683082,0.40612409347300565
6304,0.1919380460683082,0.40616438356164386
6305,0.1920571882446386,0.40616438356164386
6306,0.1920571882446386,0.4062449637389202
6307,0.19209690230341542,0.4062449637389202
6308,0.19209690230341542,0.40632554391619663
6309,0.19233518665607624,0.40632554391619663
6310,0.19233518665607624,0.4064867042707494
6311,0.19241461477362987,0.4064867042707494
6312,0.19241461477362987,0.4065269943593876
6313,0.19265289912629072,0.4065269943593876
6314,0.19265289912629072,0.40660757453666396
6315,0.1926926131850675,0.40660757453666396
6316,0.1926926131850675,0.4067284448025786
6317,0.19281175536139794,0.4067284448025786
6318,0.19281175536139794,0.4067687348912168
6319,0.19289118347895154,0.4067687348912168
6320,0.19289118347895154,0.40680902497985494
6321,0.19297061159650516,0.40680902497985494
6322,0.19297061159650516,0.40688960515713135
6323,0.19301032565528198,0.40688960515713135
6324,0.19301032565528198,0.40692989524576956
6325,0.19305003971405876,0.40692989524576956
6326,0.19305003971405876,0.4070104754230459
6327,0.1931294678316124,0.4070104754230459
6328,0.1931294678316124,0.4070910556003223
6329,0.1931691818903892,0.4070910556003223
6330,0.1931691818903892,0.40713134568896053
6331,0.19320889594916602,0.40713134568896053
6332,0.19320889594916602,0.4071716357775987
6333,0.1932883240667196,0.4071716357775987
6334,0.1932883240667196,0.40737308622078966
6335,0.19332803812549643,0.40737308622078966
6336,0.19332803812549643,0.40741337630942787
6337,0.19340746624305005,0.40741337630942787
6338,0.19340746624305005,0.4074939564867043
6339,0.19344718030182684,0.4074939564867043
6340,0.19344718030182684,0.4075342465753425
6341,0.19352660841938046,0.4075342465753425
6342,0.19352660841938046,0.40757453666398064
6343,0.19360603653693406,0.40757453666398064
6344,0.19360603653693406,0.40761482675261884
6345,0.1936854646544877,0.40761482675261884
6346,0.1936854646544877,0.40773569701853346
6347,0.1937251787132645,0.40773569701853346
6348,0.1937251787132645,0.4081385979049154
6349,0.19376489277204131,0.4081385979049154
6350,0.19376489277204131,0.4082997582594682
6351,0.1938046068308181,0.4082997582594682
6352,0.1938046068308181,0.40838033843674454
6353,0.1938443208895949,0.40838033843674454
6354,0.1938443208895949,0.40846091861402095
6355,0.19388403494837173,0.40846091861402095
6356,0.19388403494837173,0.40854149879129736
6357,0.19396346306592535,0.40854149879129736
6358,0.19396346306592535,0.4085817888799355
6359,0.19400317712470214,0.4085817888799355
6360,0.19400317712470214,0.40874294923448834
6361,0.19404289118347895,0.40874294923448834
6362,0.19404289118347895,0.4087832393231265
6363,0.19416203335980936,0.4087832393231265
6364,0.19416203335980936,0.4089443996776793
6365,0.1942811755361398,0.4089443996776793
6366,0.1942811755361398,0.4090249798549557
6367,0.1943606036536934,0.4090249798549557
6368,0.1943606036536934,0.4091055600322321
6369,0.1944003177124702,0.4091055600322321
6370,0.1944003177124702,0.40926672038678485
6371,0.19444003177124702,0.40926672038678485
6372,0.19444003177124702,0.40975020145044316
6373,0.19447974583002384,0.40975020145044316
6374,0.19447974583002384,0.40979049153908137
6375,0.19455917394757744,0.40979049153908137
6376,0.19455917394757744,0.409911361804996
6377,0.19463860206513106,0.409911361804996
6378,0.19463860206513106,0.41003223207091055
6379,0.19467831612390787,0.41003223207091055
6380,0.19467831612390787,0.41007252215954876
6381,0.19475774424146147,0.41007252215954876
6382,0.19475774424146147,0.4101531023368251
6383,0.19479745830023829,0.4101531023368251
6384,0.19479745830023829,0.4101933924254633
6385,0.1948768864177919,0.4101933924254633
6386,0.1948768864177919,0.41027397260273973
6387,0.1949166004765687,0.41027397260273973
6388,0.1949166004765687,0.4103948428686543
6389,0.19499602859412232,0.4103948428686543
6390,0.19499602859412232,0.4104351329572925
6391,0.19511517077045273,0.4104351329572925
6392,0.19511517077045273,0.4106365834004835
6393,0.19515488482922955,0.4106365834004835
6394,0.19515488482922955,0.4106768734891217
6395,0.19519459888800636,0.4106768734891217
6396,0.19519459888800636,0.41091861402095087
6397,0.19523431294678317,0.41091861402095087
6398,0.19523431294678317,0.410958904109589
6399,0.19527402700555996,0.410958904109589
6400,0.19527402700555996,0.4112409347300564
6401,0.1953931691818904,0.4112409347300564
6402,0.1953931691818904,0.4112812248186946
6403,0.19543288324066718,0.4112812248186946
6404,0.19543288324066718,0.4113215149073328
6405,0.1955123113582208,0.4113215149073328
6406,0.1955123113582208,0.4114020950846092
6407,0.19555202541699762,0.4114020950846092
6408,0.19555202541699762,0.41156325543916195
6409,0.19567116759332803,0.41156325543916195
6410,0.19567116759332803,0.41168412570507656
6411,0.19575059571088166,0.41168412570507656
6412,0.19575059571088166,0.41172441579371477
6413,0.19579030976965847,0.41172441579371477
6414,0.19579030976965847,0.41188557614826754
6415,0.19583002382843526,0.41188557614826754
6416,0.19583002382843526,0.4120064464141821
6417,0.19598888006354248,0.4120064464141821
6418,0.19598888006354248,0.4120467365028203
6419,0.1960683081810961,0.4120467365028203
6420,0.1960683081810961,0.4120870265914585
6421,0.19618745035742652,0.4120870265914585
6422,0.19618745035742652,0.4122078968573731
6423,0.19622716441620333,0.4122078968573731
6424,0.19622716441620333,0.4122884770346495
6425,0.19626687847498014,0.4122884770346495
6426,0.19626687847498014,0.4123287671232877
6427,0.19630659253375696,0.4123287671232877
6428,0.19630659253375696,0.41236905721192585
6429,0.19634630659253377,0.41236905721192585
6430,0.19634630659253377,0.41244963738920226
6431,0.19642573471008737,0.41244963738920226
6432,0.19642573471008737,0.4125705076551168
6433,0.19646544876886418,0.4125705076551168
6434,0.19646544876886418,0.41261079774375503
6435,0.196505162827641,0.41261079774375503
6436,0.196505162827641,0.41265108783239324
6437,0.19654487688641778,0.41265108783239324
6438,0.19654487688641778,0.4127316680096696
6439,0.19666401906274822,0.4127316680096696
6440,0.19666401906274822,0.412812248186946
6441,0.19670373312152503,0.412812248186946
6442,0.19670373312152503,0.4128525382755842
6443,0.19674344718030182,0.4128525382755842
6444,0.19674344718030182,0.41293311845286057
6445,0.19678316123907863,0.41293311845286057
6446,0.19678316123907863,0.41317485898468975
6447,0.19682287529785544,0.41317485898468975
6448,0.19682287529785544,0.41321514907332796
6449,0.19690230341540904,0.41321514907332796
6450,0.19690230341540904,0.41325543916196616
6451,0.19698173153296267,0.41325543916196616
6452,0.19698173153296267,0.4135777598710717
6453,0.19702144559173948,0.4135777598710717
6454,0.19702144559173948,0.4136583400483481
6455,0.19710087370929308,0.4136583400483481
6456,0.19710087370929308,0.4138597904915391
6457,0.1971803018268467,0.4138597904915391
6458,0.1971803018268467,0.4139000805801773
6459,0.19733915806195393,0.4139000805801773
6460,0.19733915806195393,0.41402095084609186
6461,0.19737887212073074,0.41402095084609186
6462,0.19737887212073074,0.4141015310233683
6463,0.19741858617950755,0.4141015310233683
6464,0.19741858617950755,0.41422240128928284
6465,0.19757744241461478,0.41422240128928284
6466,0.19757744241461478,0.4143835616438356
6467,0.1976171564733916,0.4143835616438356
6468,0.1976171564733916,0.4145850120870266
6469,0.19765687053216838,0.4145850120870266
6470,0.19765687053216838,0.4146253021756648
6471,0.197736298649722,0.4146253021756648
6472,0.197736298649722,0.414665592264303
6473,0.19777601270849882,0.414665592264303
6474,0.19777601270849882,0.4147058823529412
6475,0.19781572676727563,0.4147058823529412
6476,0.19781572676727563,0.41474617244157935
6477,0.19785544082605241,0.41474617244157935
6478,0.19785544082605241,0.41486704270749397
6479,0.19789515488482923,0.41486704270749397
6480,0.19789515488482923,0.4149073327961322
6481,0.19793486894360604,0.4149073327961322
6482,0.19793486894360604,0.41502820306204674
6483,0.19797458300238285,0.41502820306204674
6484,0.19797458300238285,0.4151893634165995
6485,0.19801429706115964,0.4151893634165995
6486,0.19801429706115964,0.4153505237711523
6487,0.19805401111993645,0.4153505237711523
6488,0.19805401111993645,0.4154311039484287
6489,0.19809372517871326,0.4154311039484287
6490,0.19809372517871326,0.41551168412570505
6491,0.19813343923749008,0.41551168412570505
6492,0.19813343923749008,0.4156728444802579
6493,0.1982922954725973,0.4156728444802579
6494,0.1982922954725973,0.415713134568896
6495,0.1983717235901509,0.415713134568896
6496,0.1983717235901509,0.41587429492344885
6497,0.1984114376489277,0.41587429492344885
6498,0.1984114376489277,0.415914585012087
6499,0.19849086576648134,0.415914585012087
6500,0.19849086576648134,0.4159548751007252
6501,0.19861000794281175,0.4159548751007252
6502,0.19861000794281175,0.4159951651893634
6503,0.19864972200158856,0.4159951651893634
6504,0.19864972200158856,0.4160354552780016
6505,0.1987291501191422,0.4160354552780016
6506,0.1987291501191422,0.4160757453666398
6507,0.19876886417791897,0.4160757453666398
6508,0.19876886417791897,0.4162771958098308
6509,0.1988482922954726,0.4162771958098308
6510,0.1988482922954726,0.4164786462530218
6511,0.1989277204130262,0.4164786462530218
6512,0.1989277204130262,0.41655922643029814
6513,0.198967434471803,0.41655922643029814
6514,0.198967434471803,0.41668009669621275
6515,0.19900714853057982,0.41668009669621275
6516,0.19900714853057982,0.4167606768734891
6517,0.19904686258935664,0.4167606768734891
6518,0.19904686258935664,0.4168412570507655
6519,0.19908657664813345,0.4168412570507655
6520,0.19908657664813345,0.41688154713940373
6521,0.19920571882446386,0.41688154713940373
6522,0.19920571882446386,0.4169621273166801
6523,0.1994042891183479,0.4169621273166801
6524,0.1994042891183479,0.4170024174053183
6525,0.1994440031771247,0.4170024174053183
6526,0.1994440031771247,0.4170427074939565
6527,0.1994837172359015,0.4170427074939565
6528,0.1994837172359015,0.4170829975825947
6529,0.1995234312946783,0.4170829975825947
6530,0.1995234312946783,0.41720386784850927
6531,0.19960285941223194,0.41720386784850927
6532,0.19960285941223194,0.41740531829170024
6533,0.19968228752978553,0.41740531829170024
6534,0.19968228752978553,0.417566478646253
6535,0.19972200158856235,0.417566478646253
6536,0.19972200158856235,0.4176067687348912
6537,0.19980142970611597,0.4176067687348912
6538,0.19980142970611597,0.4177276390008058
6539,0.19984114376489276,0.4177276390008058
6540,0.19984114376489276,0.4178082191780822
6541,0.19992057188244639,0.4178082191780822
6542,0.19992057188244639,0.4178485092667204
6543,0.2000397140587768,0.4178485092667204
6544,0.2000397140587768,0.41792908944399676
6545,0.2000794281175536,0.41792908944399676
6546,0.2000794281175536,0.4180499597099114
6547,0.20011914217633042,0.4180499597099114
6548,0.20011914217633042,0.41809024979854953
6549,0.20019857029388405,0.41809024979854953
6550,0.20019857029388405,0.41817082997582594
6551,0.20027799841143765,0.41817082997582594
6552,0.20027799841143765,0.41821112006446415
6553,0.20031771247021446,0.41821112006446415
6554,0.20031771247021446,0.4182917002417405
6555,0.20043685464654487,0.4182917002417405
6556,0.20043685464654487,0.4183319903303787
6557,0.2005559968228753,0.4183319903303787
6558,0.2005559968228753,0.4184125705076551
6559,0.2005957108816521,0.4184125705076551
6560,0.2005957108816521,0.4184931506849315
6561,0.20075456711675932,0.4184931506849315
6562,0.20075456711675932,0.4185334407735697
6563,0.20087370929308976,0.4185334407735697
6564,0.20087370929308976,0.4185737308622079
6565,0.20091342335186657,0.4185737308622079
6566,0.20091342335186657,0.4186543110394843
6567,0.20095313741064336,0.4186543110394843
6568,0.20095313741064336,0.41869460112812246
6569,0.20099285146942017,0.41869460112812246
6570,0.20099285146942017,0.41873489121676066
6571,0.2010722795869738,0.41873489121676066
6572,0.2010722795869738,0.4188557614826753
6573,0.2011119936457506,0.4188557614826753
6574,0.2011119936457506,0.41893634165995164
6575,0.2011517077045274,0.41893634165995164
6576,0.2011517077045274,0.41901692183722805
6577,0.2011914217633042,0.41901692183722805
6578,0.2011914217633042,0.4191377921031426
6579,0.20127084988085783,0.4191377921031426
6580,0.20127084988085783,0.4191780821917808
6581,0.20131056393963462,0.4191780821917808
6582,0.20131056393963462,0.4193795326349718
6583,0.20138999205718824,0.4193795326349718
6584,0.20138999205718824,0.41954069298952457
6585,0.20142970611596506,0.41954069298952457
6586,0.20142970611596506,0.4195809830781628
6587,0.20146942017474187,0.4195809830781628
6588,0.20146942017474187,0.4196615632554392
6589,0.20150913423351866,0.4196615632554392
6590,0.20150913423351866,0.41970185334407734
6591,0.20154884829229547,0.41970185334407734
6592,0.20154884829229547,0.41974214343271554
6593,0.20158856235107228,0.41974214343271554
6594,0.20158856235107228,0.41978243352135375
6595,0.2016282764098491,0.41978243352135375
6596,0.2016282764098491,0.41982272360999195
6597,0.2016679904686259,0.41982272360999195
6598,0.2016679904686259,0.4199033037872683
6599,0.2017077045274027,0.4199033037872683
6600,0.2017077045274027,0.4199435938759065
6601,0.2017474185861795,0.4199435938759065
6602,0.2017474185861795,0.42006446414182114
6603,0.20178713264495632,0.42006446414182114
6604,0.20178713264495632,0.4202256244963739
6605,0.20182684670373313,0.4202256244963739
6606,0.20182684670373313,0.4204673650282031
6607,0.20186656076250992,0.4204673650282031
6608,0.20186656076250992,0.42054794520547945
6609,0.20190627482128673,0.42054794520547945
6610,0.20190627482128673,0.42058823529411765
6611,0.20198570293884036,0.42058823529411765
6612,0.20198570293884036,0.42066881547139406
6613,0.20202541699761717,0.42066881547139406
6614,0.20202541699761717,0.4207896857373086
6615,0.2021842732327244,0.4207896857373086
6616,0.2021842732327244,0.42107171635777596
6617,0.202263701350278,0.42107171635777596
6618,0.202263701350278,0.4211522965350524
6619,0.20234312946783162,0.4211522965350524
6620,0.20234312946783162,0.4211925866236906
6621,0.20238284352660843,0.4211925866236906
6622,0.20238284352660843,0.42131345688960514
6623,0.20242255758538522,0.42131345688960514
6624,0.20242255758538522,0.4215551974214343
6625,0.20250198570293884,0.4215551974214343
6626,0.20250198570293884,0.4217566478646253
6627,0.20266084193804607,0.4217566478646253
6628,0.20266084193804607,0.4217969379532635
6629,0.2027402700555997,0.4217969379532635
6630,0.2027402700555997,0.4220386784850927
6631,0.2028196981731533,0.4220386784850927
6632,0.2028196981731533,0.42215954875100725
6633,0.20289912629070692,0.42215954875100725
6634,0.20289912629070692,0.42219983883964546
6635,0.20301826846703733,0.42219983883964546
6636,0.20301826846703733,0.4222804190169218
6637,0.20305798252581414,0.4222804190169218
6638,0.20305798252581414,0.42236099919419823
6639,0.20313741064336774,0.42236099919419823
6640,0.20313741064336774,0.4225624496373892
6641,0.20317712470214455,0.4225624496373892
6642,0.20317712470214455,0.4226027397260274
6643,0.20325655281969818,0.4226027397260274
6644,0.20325655281969818,0.42268331990330377
6645,0.203296266878475,0.42268331990330377
6646,0.203296266878475,0.4227639000805802
6647,0.2034154090548054,0.4227639000805802
6648,0.2034154090548054,0.4228444802578566
6649,0.20345512311358221,0.4228444802578566
6650,0.20345512311358221,0.42292506043513295
6651,0.2035345512311358,0.42292506043513295
6652,0.2035345512311358,0.42300564061240936
6653,0.20357426528991263,0.42300564061240936
6654,0.20357426528991263,0.4231265108783239
6655,0.20361397934868944,0.4231265108783239
6656,0.20361397934868944,0.42320709105560034
6657,0.20369340746624304,0.42320709105560034
6658,0.20369340746624304,0.4233279613215149
6659,0.20377283558379666,0.4233279613215149
6660,0.20377283558379666,0.4235294117647059
6661,0.20381254964257348,0.4235294117647059
6662,0.20381254964257348,0.42369057211925865
6663,0.20389197776012707,0.42369057211925865
6664,0.20389197776012707,0.42373086220789685
6665,0.2039316918189039,0.42373086220789685
6666,0.2039316918189039,0.42377115229653506
6667,0.2040905480540111,0.42377115229653506
6668,0.2040905480540111,0.42381144238517326
6669,0.20413026211278792,0.42381144238517326
6670,0.20413026211278792,0.4238920225624496
6671,0.20424940428911834,0.4238920225624496
6672,0.20424940428911834,0.42393231265108783
6673,0.20428911834789515,0.42393231265108783
6674,0.20428911834789515,0.42397260273972603
6675,0.2044082605242256,0.42397260273972603
6676,0.2044082605242256,0.42401289282836424
6677,0.2044876886417792,0.42401289282836424
6678,0.2044876886417792,0.4240531829170024
6679,0.204527402700556,0.4240531829170024
6680,0.204527402700556,0.4241337630942788
6681,0.2045671167593328,0.4241337630942788
6682,0.2045671167593328,0.42425463336019337
6683,0.2046068308181096,0.42425463336019337
6684,0.2046068308181096,0.4242949234488316
6685,0.2046465448768864,0.4242949234488316
6686,0.2046465448768864,0.42445608380338434
6687,0.20472597299444004,0.42445608380338434
6688,0.20472597299444004,0.42461724415793717
6689,0.20476568705321685,0.42461724415793717
6690,0.20476568705321685,0.4246978243352135
6691,0.20504368546465448,0.4246978243352135
6692,0.20504368546465448,0.42481869460112814
6693,0.2050833995234313,0.42481869460112814
6694,0.2050833995234313,0.4248589846897663
6695,0.2051231135822081,0.4248589846897663
6696,0.2051231135822081,0.4250201450443191
6697,0.20524225575853852,0.4250201450443191
6698,0.20524225575853852,0.42534246575342466
6699,0.20528196981731534,0.42534246575342466
6700,0.20528196981731534,0.42542304593070107
6701,0.20540111199364575,0.42542304593070107
6702,0.20540111199364575,0.4254633360193392
6703,0.20544082605242256,0.4254633360193392
6704,0.20544082605242256,0.42558420628525384
6705,0.20548054011119937,0.42558420628525384
6706,0.20548054011119937,0.42562449637389205
6707,0.20555996822875297,0.42562449637389205
6708,0.20555996822875297,0.4257856567284448
6709,0.20559968228752978,0.4257856567284448
6710,0.20559968228752978,0.425825946817083
6711,0.2056393963463066,0.425825946817083
6712,0.2056393963463066,0.4258662369057212
6713,0.2056791104050834,0.4258662369057212
6714,0.2056791104050834,0.4259468170829976
6715,0.2057188244638602,0.4259468170829976
6716,0.2057188244638602,0.42606768734891215
6717,0.205758538522637,0.42606768734891215
6718,0.205758538522637,0.426228847703465
6719,0.20579825258141382,0.426228847703465
6720,0.20579825258141382,0.4264302981466559
6721,0.20583796664019063,0.4264302981466559
6722,0.20583796664019063,0.4264705882352941
6723,0.20591739475774423,0.4264705882352941
6724,0.20591739475774423,0.4265108783239323
6725,0.20595710881652105,0.4265108783239323
6726,0.20595710881652105,0.4266720386784851
6727,0.20603653693407467,0.4266720386784851
6728,0.20603653693407467,0.4267929089443997
6729,0.20615567911040508,0.4267929089443997
6730,0.20615567911040508,0.42683319903303785
6731,0.2062351072279587,0.42683319903303785
6732,0.2062351072279587,0.42695406929895247
6733,0.2062748212867355,0.42695406929895247
6734,0.2062748212867355,0.42699435938759067
6735,0.20635424940428912,0.42699435938759067
6736,0.20635424940428912,0.42711522965350524
6737,0.20643367752184275,0.42711522965350524
6738,0.20643367752184275,0.42715551974214344
6739,0.20647339158061953,0.42715551974214344
6740,0.20647339158061953,0.427276390008058
6741,0.20651310563939634,0.427276390008058
6742,0.20651310563939634,0.4273166800966962
6743,0.20655281969817316,0.4273166800966962
6744,0.20655281969817316,0.42771958098307816
6745,0.20659253375694997,0.42771958098307816
6746,0.20659253375694997,0.4278404512489927
6747,0.20663224781572676,0.4278404512489927
6748,0.20663224781572676,0.42788074133763093
6749,0.20667196187450357,0.42788074133763093
6750,0.20667196187450357,0.42800161160354555
6751,0.20671167593328038,0.42800161160354555
6752,0.20671167593328038,0.4280821917808219
6753,0.206791104050834,0.4280821917808219
6754,0.206791104050834,0.4282030620467365
6755,0.2068308181096108,0.4282030620467365
6756,0.2068308181096108,0.4282836422240129
6757,0.2068705321683876,0.4282836422240129
6758,0.2068705321683876,0.4283239323126511
6759,0.20694996028594123,0.4283239323126511
6760,0.20694996028594123,0.4286059629331185
6761,0.20698967434471802,0.4286059629331185
6762,0.20698967434471802,0.42872683319903304
6763,0.20702938840349483,0.42872683319903304
6764,0.20702938840349483,0.42876712328767125
6765,0.20706910246227164,0.42876712328767125
6766,0.20706910246227164,0.4288879935535858
6767,0.20710881652104846,0.4288879935535858
6768,0.20710881652104846,0.4289685737308622
6769,0.20722795869737887,0.4289685737308622
6770,0.20722795869737887,0.4290491539081386
6771,0.2073073868149325,0.4290491539081386
6772,0.2073073868149325,0.429129734085415
6773,0.20746624305003972,0.429129734085415
6774,0.20746624305003972,0.4291700241740532
6775,0.20754567116759332,0.4291700241740532
6776,0.20754567116759332,0.42921031426269135
6777,0.20758538522637013,0.42921031426269135
6778,0.20758538522637013,0.42933118452860597
6779,0.20762509928514694,0.42933118452860597
6780,0.20762509928514694,0.42945205479452053
6781,0.20774424146147735,0.42945205479452053
6782,0.20774424146147735,0.42949234488315874
6783,0.20778395552025417,0.42949234488315874
6784,0.20778395552025417,0.4296132151490733
6785,0.20782366957903098,0.4296132151490733
6786,0.20782366957903098,0.4296937953263497
6787,0.2079030976965846,0.4296937953263497
6788,0.2079030976965846,0.4297743755036261
6789,0.2079428117553614,0.4297743755036261
6790,0.2079428117553614,0.4298146655922643
6791,0.2079825258141382,0.4298146655922643
6792,0.2079825258141382,0.4298952457695407
6793,0.20802223987291502,0.4298952457695407
6794,0.20802223987291502,0.4301369863013699
6795,0.20806195393169183,0.4301369863013699
6796,0.20806195393169183,0.43021756647864623
6797,0.20810166799046861,0.43021756647864623
6798,0.20810166799046861,0.43037872683319905
6799,0.20818109610802224,0.43037872683319905
6800,0.20818109610802224,0.43082191780821916
6801,0.20822081016679905,0.43082191780821916
6802,0.20822081016679905,0.4309427880741338
6803,0.20826052422557587,0.4309427880741338
6804,0.20826052422557587,0.43110394842868655
6805,0.20833995234312946,0.43110394842868655
6806,0.20833995234312946,0.43118452860596296
6807,0.2084193804606831,0.43118452860596296
6808,0.2084193804606831,0.4312248186946011
6809,0.20845909451945988,0.4312248186946011
6810,0.20845909451945988,0.4312651087832393
6811,0.20857823669579031,0.4312651087832393
6812,0.20857823669579031,0.4314262691377921
6813,0.20869737887212073,0.4314262691377921
6814,0.20869737887212073,0.4314665592264303
6815,0.20877680698967435,0.4314665592264303
6816,0.20877680698967435,0.4315471394037067
6817,0.20881652104845116,0.4315471394037067
6818,0.20881652104845116,0.4315874294923449
6819,0.20885623510722795,0.4315874294923449
6820,0.20885623510722795,0.43166800966962127
6821,0.20889594916600476,0.43166800966962127
6822,0.20889594916600476,0.43186946011281224
6823,0.2089753772835584,0.43186946011281224
6824,0.2089753772835584,0.43190975020145045
6825,0.20901509134233517,0.43190975020145045
6826,0.20901509134233517,0.43195004029008865
6827,0.209054805401112,0.43195004029008865
6828,0.209054805401112,0.4320709105560032
6829,0.2090945194598888,0.4320709105560032
6830,0.2090945194598888,0.4321112006446414
6831,0.2092136616362192,0.4321112006446414
6832,0.2092136616362192,0.4321917808219178
6833,0.20925337569499602,0.4321917808219178
6834,0.20925337569499602,0.432232070910556
6835,0.20929308975377284,0.432232070910556
6836,0.20929308975377284,0.4323126510878324
6837,0.20933280381254965,0.4323126510878324
6838,0.20933280381254965,0.4323529411764706
6839,0.20937251787132646,0.4323529411764706
6840,0.20937251787132646,0.43243352135374696
6841,0.20945194598888006,0.43243352135374696
6842,0.20945194598888006,0.4330781627719581
6843,0.20949166004765687,0.4330781627719581
6844,0.20949166004765687,0.43319903303787266
6845,0.2096505162827641,0.43319903303787266
6846,0.2096505162827641,0.4332796132151491
6847,0.2096902303415409,0.4332796132151491
6848,0.2096902303415409,0.43340048348106364
6849,0.20972994440031772,0.43340048348106364
6850,0.20972994440031772,0.43348106365834005
6851,0.2097696584590945,0.43348106365834005
6852,0.2097696584590945,0.43352135374697826
6853,0.20980937251787132,0.43352135374697826
6854,0.20980937251787132,0.4336422240128928
6855,0.20988880063542495,0.4336422240128928
6856,0.20988880063542495,0.433682514101531
6857,0.20992851469420173,0.433682514101531
6858,0.20992851469420173,0.4338033843674456
6859,0.20996822875297855,0.4338033843674456
6860,0.20996822875297855,0.433883964544722
6861,0.21004765687053217,0.433883964544722
6862,0.21004765687053217,0.434085414987913
6863,0.2102065131056394,0.434085414987913
6864,0.2102065131056394,0.4341659951651894
6865,0.2103256552819698,0.4341659951651894
6866,0.2103256552819698,0.43424657534246575
6867,0.21036536934074662,0.43424657534246575
6868,0.21036536934074662,0.43428686543110395
6869,0.21040508339952343,0.43428686543110395
6870,0.21040508339952343,0.4344077356970185
6871,0.21044479745830025,0.4344077356970185
6872,0.21044479745830025,0.4346091861402095
6873,0.21056393963463066,0.4346091861402095
6874,0.21056393963463066,0.4348509266720387
6875,0.21068308181096107,0.4348509266720387
6876,0.21068308181096107,0.4353746978243352
6877,0.21072279586973788,0.4353746978243352
6878,0.21072279586973788,0.4354149879129734
6879,0.2107625099285147,0.4354149879129734
6880,0.2107625099285147,0.4356567284448026
6881,0.2108022239872915,0.4356567284448026
6882,0.2108022239872915,0.4356970185334408
6883,0.2108419380460683,0.4356970185334408
6884,0.2108419380460683,0.43589846897663176
6885,0.2108816521048451,0.43589846897663176
6886,0.2108816521048451,0.43593875906526997
6887,0.21092136616362192,0.43593875906526997
6888,0.21092136616362192,0.4360193392425463
6889,0.21096108022239873,0.4360193392425463
6890,0.21096108022239873,0.43609991941982273
6891,0.21108022239872914,0.43609991941982273
6892,0.21108022239872914,0.4362207896857373
6893,0.21111993645750596,0.4362207896857373
6894,0.21111993645750596,0.4363416599516519
6895,0.21115965051628277,0.4363416599516519
6896,0.21115965051628277,0.43638195004029007
6897,0.21127879269261318,0.43638195004029007
6898,0.21127879269261318,0.43662369057211925
6899,0.21131850675139,0.43662369057211925
6900,0.21131850675139,0.43690572119258664
6901,0.2113582208101668,0.43690572119258664
6902,0.2113582208101668,0.43694601128122484
6903,0.2113979348689436,0.43694601128122484
6904,0.2113979348689436,0.436986301369863
6905,0.2114376489277204,0.436986301369863
6906,0.2114376489277204,0.4371071716357776
6907,0.21147736298649722,0.4371071716357776
6908,0.21147736298649722,0.4371474617244158
6909,0.21167593328038126,0.4371474617244158
6910,0.21167593328038126,0.4372280419016922
6911,0.2119936457505957,0.4372280419016922
6912,0.2119936457505957,0.4372683319903304
6913,0.21203335980937252,0.4372683319903304
6914,0.21203335980937252,0.4373086220789686
6915,0.21207307386814933,0.4373086220789686
6916,0.21207307386814933,0.43742949234488315
6917,0.21215250198570293,0.43742949234488315
6918,0.21215250198570293,0.43746978243352136
6919,0.21219221604447974,0.43746978243352136
6920,0.21219221604447974,0.43751007252215957
6921,0.21223193010325656,0.43751007252215957
6922,0.21223193010325656,0.43767123287671234
6923,0.21227164416203337,0.43767123287671234
6924,0.21227164416203337,0.43771152296535054
6925,0.21231135822081015,0.43771152296535054
6926,0.21231135822081015,0.4377518130539887
6927,0.2124702144559174,0.4377518130539887
6928,0.2124702144559174,0.4378726833199033
6929,0.212549642573471,0.4378726833199033
6930,0.212549642573471,0.4379129734085415
6931,0.21258935663224782,0.4379129734085415
6932,0.21258935663224782,0.4379935535858179
6933,0.21270849880857823,0.4379935535858179
6934,0.21270849880857823,0.43823529411764706
6935,0.21274821286735504,0.43823529411764706
6936,0.21274821286735504,0.4383561643835616
6937,0.21282764098490867,0.4383561643835616
6938,0.21282764098490867,0.43851732473811444
6939,0.21286735504368545,0.43851732473811444
6940,0.21286735504368545,0.4385979049153908
6941,0.21290706910246227,0.4385979049153908
6942,0.21290706910246227,0.438638195004029
6943,0.21294678316123908,0.438638195004029
6944,0.21294678316123908,0.4387187751813054
6945,0.2129864972200159,0.4387187751813054
6946,0.2129864972200159,0.4387993553585818
6947,0.2130262112787927,0.4387993553585818
6948,0.2130262112787927,0.43883964544722
6949,0.2131056393963463,0.43883964544722
6950,0.2131056393963463,0.4389202256244964
6951,0.21318506751389993,0.4389202256244964
6952,0.21318506751389993,0.43896051571313455
6953,0.2132247815726767,0.43896051571313455
6954,0.2132247815726767,0.43904109589041096
6955,0.21326449563145353,0.43904109589041096
6956,0.21326449563145353,0.43924254633360194
6957,0.21330420969023034,0.43924254633360194
6958,0.21330420969023034,0.43932312651087835
6959,0.21334392374900715,0.43932312651087835
6960,0.21334392374900715,0.4394037066881547
6961,0.21350277998411438,0.4394037066881547
6962,0.21350277998411438,0.4394842868654311
6963,0.2135424940428912,0.4394842868654311
6964,0.2135424940428912,0.4396454472199839
6965,0.2136219221604448,0.4396454472199839
6966,0.2136219221604448,0.43980660757453666
6967,0.2136616362192216,0.43980660757453666
6968,0.2136616362192216,0.43988718775181307
6969,0.21382049245432883,0.43988718775181307
6970,0.21382049245432883,0.44012892828364225
6971,0.21386020651310564,0.44012892828364225
6972,0.21386020651310564,0.4401692183722804
6973,0.21393963463065926,0.4401692183722804
6974,0.21393963463065926,0.4402497985495568
6975,0.21397934868943605,0.4402497985495568
6976,0.21397934868943605,0.4403706688154714
6977,0.2140984908657665,0.4403706688154714
6978,0.2140984908657665,0.4404109589041096
6979,0.2141382049245433,0.4404109589041096
6980,0.2141382049245433,0.4404512489927478
6981,0.2142176330420969,0.4404512489927478
6982,0.2142176330420969,0.440491539081386
6983,0.2142573471008737,0.440491539081386
6984,0.2142573471008737,0.44089443996776795
6985,0.21429706115965053,0.44089443996776795
6986,0.21429706115965053,0.4409347300564061
6987,0.21437648927720412,0.4409347300564061
6988,0.21437648927720412,0.4409750201450443
6989,0.21449563145353456,0.4409750201450443
6990,0.21449563145353456,0.4410153102336825
6991,0.21453534551231135,0.4410153102336825
6992,0.21453534551231135,0.4412167606768735
6993,0.21461477362986497,0.4412167606768735
6994,0.21461477362986497,0.4412570507655117
6995,0.2146544876886418,0.4412570507655117
6996,0.2146544876886418,0.44133763094278805
6997,0.21473391580619539,0.44133763094278805
6998,0.21473391580619539,0.44137792103142626
6999,0.2147736298649722,0.44137792103142626
7000,0.2147736298649722,0.4414987912973409
7001,0.214813343923749,0.4414987912973409
7002,0.214813343923749,0.441539081385979
7003,0.2148927720413026,0.441539081385979
7004,0.2148927720413026,0.44157937147461723
7005,0.21493248610007942,0.44157937147461723
7006,0.21493248610007942,0.44161966156325544
7007,0.21497220015885624,0.44161966156325544
7008,0.21497220015885624,0.44165995165189365
7009,0.21501191421763305,0.44165995165189365
7010,0.21501191421763305,0.44170024174053185
7011,0.21509134233518665,0.44170024174053185
7012,0.21509134233518665,0.4417808219178082
7013,0.21513105639396346,0.4417808219178082
7014,0.21513105639396346,0.4420628525382756
7015,0.21517077045274027,0.4420628525382756
7016,0.21517077045274027,0.4421031426269138
7017,0.2153693407466243,0.4421031426269138
7018,0.2153693407466243,0.44214343271555195
7019,0.21540905480540112,0.44214343271555195
7020,0.21540905480540112,0.44238517324738114
7021,0.2154487688641779,0.44238517324738114
7022,0.2154487688641779,0.44242546333601934
7023,0.21548848292295472,0.44242546333601934
7024,0.21548848292295472,0.44250604351329575
7025,0.21552819698173153,0.44250604351329575
7026,0.21552819698173153,0.4427880741337631
7027,0.21568705321683876,0.4427880741337631
7028,0.21568705321683876,0.4428283642224013
7029,0.21576648133439238,0.4428283642224013
7030,0.21576648133439238,0.4428686543110395
7031,0.21580619539316917,0.4428686543110395
7032,0.21580619539316917,0.44298952457695406
7033,0.2159253375694996,0.44298952457695406
7034,0.2159253375694996,0.4433118452860596
7035,0.21596505162827642,0.4433118452860596
7036,0.21596505162827642,0.443392425463336
7037,0.2160047656870532,0.443392425463336
7038,0.2160047656870532,0.4434327155519742
7039,0.21604447974583002,0.4434327155519742
7040,0.21604447974583002,0.4434730056406124
7041,0.21608419380460683,0.4434730056406124
7042,0.21608419380460683,0.4435132957292506
7043,0.21612390786338365,0.4435132957292506
7044,0.21612390786338365,0.44379532634971797
7045,0.21616362192216043,0.44379532634971797
7046,0.21616362192216043,0.44395648670427074
7047,0.21620333598093724,0.44395648670427074
7048,0.21620333598093724,0.44403706688154715
7049,0.21632247815726768,0.44403706688154715
7050,0.21632247815726768,0.4442385173247381
7051,0.21636219221604447,0.4442385173247381
7052,0.21636219221604447,0.44427880741337633
7053,0.2164813343923749,0.44427880741337633
7054,0.2164813343923749,0.4443190975020145
7055,0.2165607625099285,0.4443190975020145
7056,0.2165607625099285,0.4443996776792909
7057,0.21660047656870532,0.4443996776792909
7058,0.21660047656870532,0.4444399677679291
7059,0.21667990468625895,0.4444399677679291
7060,0.21667990468625895,0.4444802578565673
7061,0.21671961874503573,0.4444802578565673
7062,0.21671961874503573,0.44456083803384366
7063,0.21675933280381254,0.44456083803384366
7064,0.21675933280381254,0.4446817082997583
7065,0.21695790309769658,0.4446817082997583
7066,0.21695790309769658,0.44480257856567285
7067,0.2170373312152502,0.44480257856567285
7068,0.2170373312152502,0.44484286865431105
7069,0.217077045274027,0.44484286865431105
7070,0.217077045274027,0.4450040290088638
7071,0.2171167593328038,0.4450040290088638
7072,0.2171167593328038,0.44504431909750203
7073,0.21715647339158062,0.44504431909750203
7074,0.21715647339158062,0.4451248992747784
7075,0.21719618745035743,0.4451248992747784
7076,0.21719618745035743,0.4451651893634166
7077,0.21723590150913424,0.4451651893634166
7078,0.21723590150913424,0.4452054794520548
7079,0.21731532962668784,0.4452054794520548
7080,0.21731532962668784,0.445245769540693
7081,0.21743447180301828,0.445245769540693
7082,0.21743447180301828,0.44532634971796936
7083,0.21747418586179507,0.44532634971796936
7084,0.21747418586179507,0.4454875100725222
7085,0.2175536139793487,0.4454875100725222
7086,0.2175536139793487,0.44560838033843675
7087,0.2175933280381255,0.44560838033843675
7088,0.2175933280381255,0.44568896051571316
7089,0.2176727561556791,0.44568896051571316
7090,0.2176727561556791,0.4457292506043513
7091,0.21779189833200954,0.4457292506043513
7092,0.21779189833200954,0.4458098307816277
7093,0.21795075456711677,0.4458098307816277
7094,0.21795075456711677,0.4458904109589041
7095,0.21799046862589358,0.4458904109589041
7096,0.21799046862589358,0.4459307010475423
7097,0.21803018268467037,0.4459307010475423
7098,0.21803018268467037,0.44609186140209506
7099,0.21806989674344718,0.44609186140209506
7100,0.21806989674344718,0.44617244157937147
7101,0.218109610802224,0.44617244157937147
7102,0.218109610802224,0.44633360193392424
7103,0.2181493248610008,0.44633360193392424
7104,0.2181493248610008,0.44645447219983886
7105,0.2181890389197776,0.44645447219983886
7106,0.2181890389197776,0.446494762288477
7107,0.2182287529785544,0.446494762288477
7108,0.2182287529785544,0.4465350523771152
7109,0.21842732327243844,0.4465350523771152
7110,0.21842732327243844,0.44661563255439163
7111,0.21846703733121525,0.44661563255439163
7112,0.21846703733121525,0.4468170829975826
7113,0.21850675138999207,0.4468170829975826
7114,0.21850675138999207,0.44689766317485896
7115,0.21854646544876885,0.44689766317485896
7116,0.21854646544876885,0.4470185334407736
7117,0.2187847498014297,0.4470185334407736
7118,0.2187847498014297,0.44709911361804994
7119,0.21886417791898333,0.44709911361804994
7120,0.21886417791898333,0.44713940370668814
7121,0.21890389197776014,0.44713940370668814
7122,0.21890389197776014,0.44717969379532635
7123,0.21894360603653693,0.44717969379532635
7124,0.21894360603653693,0.44721998388396456
7125,0.21902303415409055,0.44721998388396456
7126,0.21902303415409055,0.44726027397260276
7127,0.21910246227164415,0.44726027397260276
7128,0.21910246227164415,0.4473408541498791
7129,0.21914217633042096,0.4473408541498791
7130,0.21914217633042096,0.4473811442385173
7131,0.21918189038919778,0.4473811442385173
7132,0.21918189038919778,0.44742143432715553
7133,0.21942017474185863,0.44742143432715553
7134,0.21942017474185863,0.44746172441579374
7135,0.21945988880063544,0.44746172441579374
7136,0.21945988880063544,0.4475020145044319
7137,0.21961874503574266,0.4475020145044319
7138,0.21961874503574266,0.44770346494762286
7139,0.21969817315329626,0.44770346494762286
7140,0.21969817315329626,0.4478646253021757
7141,0.21973788721207307,0.4478646253021757
7142,0.21973788721207307,0.44790491539081384
7143,0.2197776012708499,0.44790491539081384
7144,0.2197776012708499,0.44818694601128123
7145,0.21985702938840349,0.44818694601128123
7146,0.21985702938840349,0.44822723609991943
7147,0.2199364575059571,0.44822723609991943
7148,0.2199364575059571,0.4483883964544722
7149,0.21997617156473392,0.4483883964544722
7150,0.21997617156473392,0.4484689766317486
7151,0.22017474185861796,0.4484689766317486
7152,0.22017474185861796,0.4485898468976632
7153,0.22021445591739475,0.4485898468976632
7154,0.22021445591739475,0.4486301369863014
7155,0.22029388403494837,0.4486301369863014
7156,0.22029388403494837,0.44883158742949236
7157,0.220373312152502,0.44883158742949236
7158,0.220373312152502,0.4489121676067687
7159,0.22053216838760922,0.4489121676067687
7160,0.22053216838760922,0.4491539081385979
7161,0.22065131056393963,0.4491539081385979
7162,0.22065131056393963,0.4492344883158743
7163,0.22069102462271645,0.4492344883158743
7164,0.22069102462271645,0.44927477840451246
7165,0.22073073868149326,0.44927477840451246
7166,0.22073073868149326,0.4493553585817889
7167,0.22077045274027005,0.4493553585817889
7168,0.22077045274027005,0.4493956486704271
7169,0.22081016679904686,0.4493956486704271
7170,0.22081016679904686,0.44951651893634165
7171,0.22084988085782367,0.44951651893634165
7172,0.22084988085782367,0.44955680902497985
7173,0.22088959491660048,0.44955680902497985
7174,0.22088959491660048,0.4496776792908944
7175,0.22092930897537727,0.4496776792908944
7176,0.22092930897537727,0.44975825946817083
7177,0.22096902303415408,0.44975825946817083
7178,0.22096902303415408,0.44983883964544724
7179,0.2210484511517077,0.44983883964544724
7180,0.2210484511517077,0.45
7181,0.22108816521048452,0.45
7182,0.22108816521048452,0.4500402900886382
7183,0.2211278792692613,0.4500402900886382
7184,0.2211278792692613,0.4501208702659146
7185,0.22116759332803812,0.4501208702659146
7186,0.22116759332803812,0.450201450443191
7187,0.22120730738681493,0.450201450443191
7188,0.22120730738681493,0.4502417405318292
7189,0.22124702144559175,0.4502417405318292
7190,0.22124702144559175,0.45028203062046734
7191,0.22128673550436856,0.45028203062046734
7192,0.22128673550436856,0.45032232070910555
7193,0.22140587768069897,0.45032232070910555
7194,0.22140587768069897,0.45040290088638196
7195,0.22148530579825257,0.45040290088638196
7196,0.22148530579825257,0.4505237711522965
7197,0.22152501985702938,0.4505237711522965
7198,0.22152501985702938,0.4507655116841257
7199,0.2215647339158062,0.4507655116841257
7200,0.2215647339158062,0.45088638195004027
7201,0.221604447974583,0.45088638195004027
7202,0.221604447974583,0.4512892828364222
7203,0.2216838760921366,0.4512892828364222
7204,0.2216838760921366,0.45132957292506043
7205,0.22172359015091342,0.45132957292506043
7206,0.22172359015091342,0.45141015310233684
7207,0.22176330420969023,0.45141015310233684
7208,0.22176330420969023,0.451450443190975
7209,0.22180301826846704,0.451450443190975
7210,0.22180301826846704,0.4514907332796132
7211,0.22184273232724386,0.4514907332796132
7212,0.22184273232724386,0.4515310233682514
7213,0.22192216044479746,0.4515310233682514
7214,0.22192216044479746,0.4515713134568896
7215,0.22208101667990468,0.4515713134568896
7216,0.22208101667990468,0.4516921837228042
7217,0.2221604447974583,0.4516921837228042
7218,0.2221604447974583,0.4517324738114424
7219,0.22220015885623512,0.4517324738114424
7220,0.22220015885623512,0.45185334407735694
7221,0.22231930103256553,0.45185334407735694
7222,0.22231930103256553,0.4520950846091861
7223,0.22235901509134234,0.4520950846091861
7224,0.22235901509134234,0.45213537469782433
7225,0.22243844320889594,0.45213537469782433
7226,0.22243844320889594,0.45221595487510075
7227,0.22255758538522638,0.45221595487510075
7228,0.22255758538522638,0.4522965350523771
7229,0.22263701350277998,0.4522965350523771
7230,0.22263701350277998,0.4523771152296535
7231,0.2226767275615568,0.4523771152296535
7232,0.2226767275615568,0.45245769540692987
7233,0.2227164416203336,0.45245769540692987
7234,0.2227164416203336,0.45265914585012085
7235,0.2227958697378872,0.45265914585012085
7236,0.2227958697378872,0.45269943593875905
7237,0.22291501191421764,0.45269943593875905
7238,0.22291501191421764,0.45278001611603547
7239,0.22295472597299443,0.45278001611603547
7240,0.22295472597299443,0.4528203062046737
7241,0.22299444003177124,0.4528203062046737
7242,0.22299444003177124,0.4528605962933118
7243,0.22303415409054805,0.4528605962933118
7244,0.22303415409054805,0.453102336825141
7245,0.22311358220810168,0.453102336825141
7246,0.22311358220810168,0.4532232070910556
7247,0.2233518665607625,0.4532232070910556
7248,0.2233518665607625,0.4533843674456084
7249,0.22339158061953932,0.4533843674456084
7250,0.22339158061953932,0.4534246575342466
7251,0.22351072279586973,0.4534246575342466
7252,0.22351072279586973,0.45350523771152296
7253,0.22362986497220017,0.45350523771152296
7254,0.22362986497220017,0.4536663980660757
7255,0.22366957903097698,0.4536663980660757
7256,0.22366957903097698,0.45374697824335214
7257,0.22370929308975376,0.45374697824335214
7258,0.22370929308975376,0.4539484286865431
7259,0.22374900714853058,0.4539484286865431
7260,0.22374900714853058,0.4539887187751813
7261,0.2237887212073074,0.4539887187751813
7262,0.2237887212073074,0.4541095890410959
7263,0.2239078633836378,0.4541095890410959
7264,0.2239078633836378,0.4543916196615633
7265,0.2239475774424146,0.4543916196615633
7266,0.2239475774424146,0.4544319097502014
7267,0.22398729150119143,0.4544319097502014
7268,0.22398729150119143,0.45455278001611604
7269,0.22402700555996824,0.45455278001611604
7270,0.22402700555996824,0.4546333601933924
7271,0.22410643367752184,0.4546333601933924
7272,0.22410643367752184,0.4547139403706688
7273,0.22414614773629865,0.4547139403706688
7274,0.22414614773629865,0.4548348106365834
7275,0.22418586179507546,0.4548348106365834
7276,0.22418586179507546,0.4549153908138598
7277,0.22422557585385228,0.4549153908138598
7278,0.22422557585385228,0.45503626107977435
7279,0.2243447180301827,0.45503626107977435
7280,0.2243447180301827,0.45507655116841256
7281,0.2243844320889595,0.45507655116841256
7282,0.2243844320889595,0.4552377115229653
7283,0.2244638602065131,0.4552377115229653
7284,0.2244638602065131,0.45527800161160353
7285,0.22454328832406673,0.45527800161160353
7286,0.22454328832406673,0.45539887187751815
7287,0.22462271644162032,0.45539887187751815
7288,0.22462271644162032,0.4555197421434327
7289,0.22466243050039714,0.4555197421434327
7290,0.22466243050039714,0.4555600322320709
7291,0.22470214455917395,0.4555600322320709
7292,0.22470214455917395,0.4556406124093473
7293,0.224900714853058,0.4556406124093473
7294,0.224900714853058,0.4556809024979855
7295,0.2250198570293884,0.4556809024979855
7296,0.2250198570293884,0.4557211925866237
7297,0.22509928514694202,0.4557211925866237
7298,0.22509928514694202,0.4557614826752619
7299,0.22521842732327244,0.4557614826752619
7300,0.22521842732327244,0.45584206285253825
7301,0.22525814138204925,0.45584206285253825
7302,0.22525814138204925,0.45608380338436744
7303,0.22529785544082606,0.45608380338436744
7304,0.22529785544082606,0.45612409347300564
7305,0.22541699761715647,0.45612409347300564
7306,0.22541699761715647,0.45616438356164385
7307,0.22545671167593329,0.45616438356164385
7308,0.22545671167593329,0.4563255439161966
7309,0.22553613979348688,0.4563255439161966
7310,0.22553613979348688,0.4563658340048348
7311,0.22565528196981732,0.4563658340048348
7312,0.22565528196981732,0.45640612409347303
7313,0.22577442414614773,0.45640612409347303
7314,0.22577442414614773,0.45668815471394036
7315,0.22581413820492455,0.45668815471394036
7316,0.22581413820492455,0.45672844480257857
7317,0.22585385226370136,0.45672844480257857
7318,0.22585385226370136,0.456809024979855
7319,0.22589356632247815,0.456809024979855
7320,0.22589356632247815,0.45697018533440775
7321,0.22593328038125496,0.45697018533440775
7322,0.22593328038125496,0.4570507655116841
7323,0.2260524225575854,0.4570507655116841
7324,0.2260524225575854,0.4570910556003223
7325,0.22609213661636218,0.4570910556003223
7326,0.22609213661636218,0.4571313456889605
7327,0.226131850675139,0.4571313456889605
7328,0.226131850675139,0.4572119258662369
7329,0.2261715647339158,0.4572119258662369
7330,0.2261715647339158,0.4573730862207897
7331,0.22633042096902303,0.4573730862207897
7332,0.22633042096902303,0.45745366639806606
7333,0.22644956314535344,0.45745366639806606
7334,0.22644956314535344,0.45749395648670427
7335,0.22648927720413026,0.45749395648670427
7336,0.22648927720413026,0.45765511684125704
7337,0.22652899126290707,0.45765511684125704
7338,0.22652899126290707,0.4578162771958098
7339,0.2266084193804607,0.4578162771958098
7340,0.2266084193804607,0.457856567284448
7341,0.2267275615567911,0.457856567284448
7342,0.2267275615567911,0.458058017727639
7343,0.22676727561556792,0.458058017727639
7344,0.22676727561556792,0.4580983078162772
7345,0.22684670373312152,0.4580983078162772
7346,0.22684670373312152,0.4581385979049154
7347,0.22692613185067514,0.4581385979049154
7348,0.22692613185067514,0.45821917808219176
7349,0.22708498808578237,0.45821917808219176
7350,0.22708498808578237,0.4583400483481064
7351,0.22712470214455918,0.4583400483481064
7352,0.22712470214455918,0.4583803384367446
7353,0.22716441620333597,0.4583803384367446
7354,0.22716441620333597,0.45858178887993556
7355,0.22720413026211278,0.45858178887993556
7356,0.22720413026211278,0.4586623690572119
7357,0.22752184273232726,0.4586623690572119
7358,0.22752184273232726,0.4587026591458501
7359,0.22768069896743448,0.4587026591458501
7360,0.22768069896743448,0.45874294923448833
7361,0.22772041302621127,0.45874294923448833
7362,0.22772041302621127,0.45878323932312653
7363,0.22776012708498808,0.45878323932312653
7364,0.22776012708498808,0.4589041095890411
7365,0.2278395552025417,0.4589041095890411
7366,0.2278395552025417,0.4589846897663175
7367,0.22787926926131852,0.4589846897663175
7368,0.22787926926131852,0.45902497985495566
7369,0.22799841143764893,0.45902497985495566
7370,0.22799841143764893,0.4591055600322321
7371,0.22811755361397934,0.4591055600322321
7372,0.22811755361397934,0.4591458501208703
7373,0.22819698173153297,0.4591458501208703
7374,0.22819698173153297,0.45926672038678484
7375,0.228395552025417,0.45926672038678484
7376,0.228395552025417,0.4594278807413376
7377,0.22843526608419382,0.4594278807413376
7378,0.22843526608419382,0.4596293311845286
7379,0.2284749801429706,0.4596293311845286
7380,0.2284749801429706,0.4597502014504432
7381,0.22851469420174741,0.4597502014504432
7382,0.22851469420174741,0.46007252215954875
7383,0.22855440826052423,0.46007252215954875
7384,0.22855440826052423,0.4601933924254633
7385,0.22863383637807783,0.4601933924254633
7386,0.22863383637807783,0.4602739726027397
7387,0.22867355043685464,0.4602739726027397
7388,0.22867355043685464,0.46035455278001614
7389,0.22871326449563145,0.46035455278001614
7390,0.22871326449563145,0.4603948428686543
7391,0.22875297855440826,0.4603948428686543
7392,0.22875297855440826,0.4605560032232071
7393,0.2289118347895155,0.4605560032232071
7394,0.2289118347895155,0.46059629331184526
7395,0.2289515488482923,0.46059629331184526
7396,0.2289515488482923,0.4607171635777599
7397,0.22911040508339953,0.4607171635777599
7398,0.22911040508339953,0.4609991941982272
7399,0.22930897537728356,0.4609991941982272
7400,0.22930897537728356,0.4612812248186946
7401,0.22934868943606038,0.4612812248186946
7402,0.22934868943606038,0.4613215149073328
7403,0.22938840349483716,0.4613215149073328
7404,0.22938840349483716,0.461361804995971
7405,0.2295869737887212,0.461361804995971
7406,0.2295869737887212,0.46160354552780014
7407,0.229626687847498,0.46160354552780014
7408,0.229626687847498,0.46168412570507655
7409,0.22966640190627483,0.46168412570507655
7410,0.22966640190627483,0.46172441579371476
7411,0.22970611596505164,0.46172441579371476
7412,0.22970611596505164,0.46176470588235297
7413,0.22974583002382842,0.46176470588235297
7414,0.22974583002382842,0.4618049959709911
7415,0.22978554408260524,0.4618049959709911
7416,0.22978554408260524,0.4620064464141821
7417,0.22982525814138205,0.4620064464141821
7418,0.22982525814138205,0.4621676067687349
7419,0.22994440031771246,0.4621676067687349
7420,0.22994440031771246,0.4622481869460113
7421,0.2300238284352661,0.4622481869460113
7422,0.2300238284352661,0.4623690572119259
7423,0.2301429706115965,0.4623690572119259
7424,0.2301429706115965,0.46240934730056404
7425,0.23022239872915012,0.46240934730056404
7426,0.23022239872915012,0.46244963738920225
7427,0.23030182684670372,0.46244963738920225
7428,0.23030182684670372,0.462610797743755
7429,0.23038125496425735,0.462610797743755
7430,0.23038125496425735,0.4626510878323932
7431,0.23046068308181097,0.4626510878323932
7432,0.23046068308181097,0.46269137792103143
7433,0.23054011119936457,0.46269137792103143
7434,0.23054011119936457,0.4627719580983078
7435,0.23057982525814139,0.4627719580983078
7436,0.23057982525814139,0.462812248186946
7437,0.23065925337569498,0.462812248186946
7438,0.23065925337569498,0.4629331184528606
7439,0.2306989674344718,0.4629331184528606
7440,0.2306989674344718,0.46297340854149877
7441,0.23077839555202542,0.46297340854149877
7442,0.23077839555202542,0.4630539887187752
7443,0.23081810961080224,0.4630539887187752
7444,0.23081810961080224,0.4630942788074134
7445,0.23093725178713265,0.4630942788074134
7446,0.23093725178713265,0.46317485898468974
7447,0.23097696584590946,0.46317485898468974
7448,0.23097696584590946,0.46321514907332795
7449,0.23105639396346306,0.46321514907332795
7450,0.23105639396346306,0.46329572925060436
7451,0.23109610802223987,0.46329572925060436
7452,0.23109610802223987,0.46333601933924257
7453,0.23113582208101668,0.46333601933924257
7454,0.23113582208101668,0.4634165995165189
7455,0.23133439237490072,0.4634165995165189
7456,0.23133439237490072,0.46353746978243354
7457,0.23153296266878476,0.46353746978243354
7458,0.23153296266878476,0.4636583400483481
7459,0.23161239078633836,0.4636583400483481
7460,0.23161239078633836,0.4639000805801773
7461,0.2317315329626688,0.4639000805801773
7462,0.2317315329626688,0.4639403706688155
7463,0.2318109610802224,0.4639403706688155
7464,0.2318109610802224,0.46398066075745364
7465,0.23193010325655283,0.46398066075745364
7466,0.23193010325655283,0.46402095084609185
7467,0.23196981731532962,0.46402095084609185
7468,0.23196981731532962,0.46410153102336826
7469,0.23200953137410643,0.46410153102336826
7470,0.23200953137410643,0.46426269137792103
7471,0.23204924543288324,0.46426269137792103
7472,0.23204924543288324,0.46434327155519745
7473,0.23208895949166006,0.46434327155519745
7474,0.23208895949166006,0.4643835616438356
7475,0.23224781572676728,0.4643835616438356
7476,0.23224781572676728,0.4645044319097502
7477,0.23232724384432088,0.4645044319097502
7478,0.23232724384432088,0.4646253021756648
7479,0.2323669579030977,0.4646253021756648
7480,0.2323669579030977,0.46478646253021755
7481,0.2324066719618745,0.46478646253021755
7482,0.2324066719618745,0.46482675261885575
7483,0.23252581413820492,0.46482675261885575
7484,0.23252581413820492,0.46490733279613217
7485,0.23264495631453536,0.46490733279613217
7486,0.23264495631453536,0.4649476228847704
7487,0.23268467037331214,0.4649476228847704
7488,0.23268467037331214,0.4649879129734085
7489,0.23272438443208895,0.4649879129734085
7490,0.23272438443208895,0.46502820306204673
7491,0.23276409849086577,0.46502820306204673
7492,0.23276409849086577,0.4652699435938759
7493,0.2328435266084194,0.4652699435938759
7494,0.2328435266084194,0.4653908138597905
7495,0.23288324066719618,0.4653908138597905
7496,0.23288324066719618,0.46555197421434324
7497,0.232922954725973,0.46555197421434324
7498,0.232922954725973,0.4657534246575342
7499,0.2330420969023034,0.4657534246575342
7500,0.2330420969023034,0.46587429492344884
7501,0.23312152501985703,0.46587429492344884
7502,0.23312152501985703,0.46591458501208705
7503,0.23316123907863384,0.46591458501208705
7504,0.23316123907863384,0.4659951651893634
7505,0.23324066719618744,0.4659951651893634
7506,0.23324066719618744,0.4660354552780016
7507,0.23332009531374107,0.4660354552780016
7508,0.23332009531374107,0.466116035455278
7509,0.2333995234312947,0.466116035455278
7510,0.2333995234312947,0.4661563255439162
7511,0.23343923749007148,0.4661563255439162
7512,0.23343923749007148,0.4662771958098308
7513,0.2334789515488483,0.4662771958098308
7514,0.2334789515488483,0.466317485898469
7515,0.23363780778395551,0.466317485898469
7516,0.23363780778395551,0.46639806607574535
7517,0.23371723590150914,0.46639806607574535
7518,0.23371723590150914,0.46647864625302177
7519,0.23379666401906274,0.46647864625302177
7520,0.23379666401906274,0.46651893634166
7521,0.23383637807783955,0.46651893634166
7522,0.23383637807783955,0.4665592264302981
7523,0.23387609213661636,0.4665592264302981
7524,0.23387609213661636,0.46663980660757454
7525,0.23395552025416996,0.46663980660757454
7526,0.23395552025416996,0.4669218372280419
7527,0.2340349483717236,0.4669218372280419
7528,0.2340349483717236,0.4670427074939565
7529,0.234154090548054,0.4670427074939565
7530,0.234154090548054,0.46720386784850926
7531,0.23427323272438444,0.46720386784850926
7532,0.23427323272438444,0.46724415793714746
7533,0.23431294678316125,0.46724415793714746
7534,0.23431294678316125,0.46740531829170023
7535,0.23435266084193804,0.46740531829170023
7536,0.23435266084193804,0.46744560838033844
7537,0.23439237490071485,0.46744560838033844
7538,0.23439237490071485,0.46748589846897665
7539,0.2345909451945989,0.46748589846897665
7540,0.2345909451945989,0.4676470588235294
7541,0.23478951548848292,0.4676470588235294
7542,0.23478951548848292,0.4676873489121676
7543,0.23482922954725974,0.4676873489121676
7544,0.23482922954725974,0.46772763900080583
7545,0.23486894360603652,0.46772763900080583
7546,0.23486894360603652,0.467767929089444
7547,0.23494837172359015,0.467767929089444
7548,0.23494837172359015,0.4678082191780822
7549,0.23498808578236696,0.4678082191780822
7550,0.23498808578236696,0.4678485092667204
7551,0.23502779984114378,0.4678485092667204
7552,0.23502779984114378,0.46796937953263495
7553,0.23506751389992056,0.46796937953263495
7554,0.23506751389992056,0.46804995970991137
7555,0.23510722795869737,0.46804995970991137
7556,0.23510722795869737,0.4680902497985496
7557,0.2351469420174742,0.4680902497985496
7558,0.2351469420174742,0.46825141015310234
7559,0.235186656076251,0.46825141015310234
7560,0.235186656076251,0.4683722804190169
7561,0.2352660841938046,0.4683722804190169
7562,0.2352660841938046,0.4684528605962933
7563,0.2353057982525814,0.4684528605962933
7564,0.2353057982525814,0.4684931506849315
7565,0.23538522637013504,0.4684931506849315
7566,0.23538522637013504,0.4685334407735697
7567,0.23542494042891182,0.4685334407735697
7568,0.23542494042891182,0.4686140209508461
7569,0.23546465448768863,0.4686140209508461
7570,0.23546465448768863,0.46877518130539886
7571,0.23570293884034949,0.46877518130539886
7572,0.23570293884034949,0.46885576148267527
7573,0.2357426528991263,0.46885576148267527
7574,0.2357426528991263,0.4689363416599516
7575,0.2357823669579031,0.4689363416599516
7576,0.2357823669579031,0.46897663174858983
7577,0.2358617950754567,0.46897663174858983
7578,0.2358617950754567,0.46905721192586625
7579,0.23590150913423352,0.46905721192586625
7580,0.23590150913423352,0.46929895245769543
7581,0.23617950754567116,0.46929895245769543
7582,0.23617950754567116,0.4695004029008864
7583,0.23621922160444797,0.4695004029008864
7584,0.23621922160444797,0.46954069298952456
7585,0.23625893566322478,0.46954069298952456
7586,0.23625893566322478,0.46962127316680097
7587,0.23633836378077838,0.46962127316680097
7588,0.23633836378077838,0.4697018533440774
7589,0.2363780778395552,0.4697018533440774
7590,0.2363780778395552,0.46974214343271553
7591,0.236417791898332,0.46974214343271553
7592,0.236417791898332,0.46982272360999194
7593,0.23649722001588563,0.46982272360999194
7594,0.23649722001588563,0.46990330378726836
7595,0.23653693407466242,0.46990330378726836
7596,0.23653693407466242,0.4699435938759065
7597,0.23661636219221605,0.4699435938759065
7598,0.23661636219221605,0.4699838839645447
7599,0.23665607625099286,0.4699838839645447
7600,0.23665607625099286,0.4701450443190975
7601,0.23677521842732327,0.4701450443190975
7602,0.23677521842732327,0.4701853344077357
7603,0.23681493248610008,0.4701853344077357
7604,0.23681493248610008,0.4702256244963739
7605,0.2368546465448769,0.4702256244963739
7606,0.2368546465448769,0.4702659145850121
7607,0.23713264495631453,0.4702659145850121
7608,0.23713264495631453,0.47054794520547943
7609,0.23717235901509134,0.47054794520547943
7610,0.23717235901509134,0.47058823529411764
7611,0.23725178713264497,0.47058823529411764
7612,0.23725178713264497,0.47066881547139405
7613,0.23729150119142176,0.47066881547139405
7614,0.23729150119142176,0.47070910556003226
7615,0.23737092930897538,0.47070910556003226
7616,0.23737092930897538,0.4708299758259468
7617,0.2374106433677522,0.4708299758259468
7618,0.2374106433677522,0.47087026591458503
7619,0.2375297855440826,0.47087026591458503
7620,0.2375297855440826,0.4710314262691378
7621,0.23760921366163623,0.4710314262691378
7622,0.23760921366163623,0.47111200644641416
7623,0.23764892772041302,0.47111200644641416
7624,0.23764892772041302,0.47115229653505236
7625,0.23768864177918983,0.47115229653505236
7626,0.23768864177918983,0.471273166800967
7627,0.23772835583796664,0.471273166800967
7628,0.23772835583796664,0.47139403706688154
7629,0.23784749801429705,0.47139403706688154
7630,0.23784749801429705,0.4715149073327961
7631,0.23788721207307387,0.4715149073327961
7632,0.23788721207307387,0.47167606768734893
7633,0.23792692613185068,0.47167606768734893
7634,0.23792692613185068,0.4717163577759871
7635,0.2379666401906275,0.4717163577759871
7636,0.2379666401906275,0.4717566478646253
7637,0.2380460683081811,0.4717566478646253
7638,0.2380460683081811,0.47191780821917806
7639,0.2380857823669579,0.47191780821917806
7640,0.2380857823669579,0.47195809830781627
7641,0.23812549642573472,0.47195809830781627
7642,0.23812549642573472,0.47199838839645447
7643,0.23824463860206513,0.47199838839645447
7644,0.23824463860206513,0.4720386784850927
7645,0.23836378077839554,0.4720386784850927
7646,0.23836378077839554,0.47215954875100724
7647,0.23840349483717235,0.47215954875100724
7648,0.23840349483717235,0.47224012892828365
7649,0.2386020651310564,0.47224012892828365
7650,0.2386020651310564,0.47228041901692186
7651,0.23876092136616361,0.47228041901692186
7652,0.23876092136616361,0.47232070910556
7653,0.23884034948371724,0.47232070910556
7654,0.23884034948371724,0.4723609991941982
7655,0.23888006354249405,0.4723609991941982
7656,0.23888006354249405,0.47296535052377114
7657,0.23891977760127084,0.47296535052377114
7658,0.23891977760127084,0.47300564061240935
7659,0.23895949166004765,0.47300564061240935
7660,0.23895949166004765,0.47308622078968576
7661,0.23899920571882446,0.47308622078968576
7662,0.23899920571882446,0.4731265108783239
7663,0.23911834789515488,0.4731265108783239
7664,0.23911834789515488,0.4732070910556003
7665,0.2391977760127085,0.4732070910556003
7666,0.2391977760127085,0.47324738114423853
7667,0.23923749007148531,0.47324738114423853
7668,0.23923749007148531,0.4734488315874295
7669,0.2392772041302621,0.4734488315874295
7670,0.2392772041302621,0.47352941176470587
7671,0.2393169181890389,0.47352941176470587
7672,0.2393169181890389,0.4736502820306205
7673,0.23935663224781573,0.4736502820306205
7674,0.23935663224781573,0.47373086220789684
7675,0.23943606036536935,0.47373086220789684
7676,0.23943606036536935,0.47377115229653505
7677,0.23951548848292295,0.47377115229653505
7678,0.23951548848292295,0.473972602739726
7679,0.23955520254169976,0.473972602739726
7680,0.23955520254169976,0.47401289282836423
7681,0.23959491660047658,0.47401289282836423
7682,0.23959491660047658,0.47405318291700244
7683,0.2396346306592534,0.47405318291700244
7684,0.2396346306592534,0.4740934730056406
7685,0.23967434471803017,0.4740934730056406
7686,0.23967434471803017,0.474174053182917
7687,0.239714058776807,0.474174053182917
7688,0.239714058776807,0.47433521353746977
7689,0.2397537728355838,0.47433521353746977
7690,0.2397537728355838,0.4744157937147462
7691,0.2397934868943606,0.4744157937147462
7692,0.2397934868943606,0.47461724415793716
7693,0.2398729150119142,0.47461724415793716
7694,0.2398729150119142,0.4746978243352135
7695,0.23999205718824465,0.4746978243352135
7696,0.23999205718824465,0.4747784045124899
7697,0.24003177124702144,0.4747784045124899
7698,0.24003177124702144,0.47481869460112813
7699,0.24015091342335187,0.47481869460112813
7700,0.24015091342335187,0.4748992747784045
7701,0.24019062748212866,0.4748992747784045
7702,0.24019062748212866,0.4750604351329573
7703,0.24023034154090547,0.4750604351329573
7704,0.24023034154090547,0.47510072522159547
7705,0.2402700555996823,0.47510072522159547
7706,0.2402700555996823,0.47514101531023367
7707,0.2403891977760127,0.47514101531023367
7708,0.2403891977760127,0.47542304593070106
7709,0.24046862589356632,0.47542304593070106
7710,0.24046862589356632,0.4755036261079774
7711,0.24062748212867355,0.4755036261079774
7712,0.24062748212867355,0.47558420628525383
7713,0.24066719618745036,0.47558420628525383
7714,0.24066719618745036,0.47566478646253024
7715,0.24070691024622717,0.47566478646253024
7716,0.24070691024622717,0.4757050765511684
7717,0.24078633836378077,0.4757050765511684
7718,0.24078633836378077,0.475825946817083
7719,0.2409054805401112,0.475825946817083
7720,0.2409054805401112,0.4758662369057212
7721,0.240945194598888,0.4758662369057212
7722,0.240945194598888,0.47590652699435937
7723,0.24110405083399525,0.47590652699435937
7724,0.24110405083399525,0.476027397260274
7725,0.24130262112787926,0.476027397260274
7726,0.24130262112787926,0.4760676873489122
7727,0.2415011914217633,0.4760676873489122
7728,0.2415011914217633,0.47610797743755034
7729,0.24166004765687052,0.47610797743755034
7730,0.24166004765687052,0.47618855761482676
7731,0.24169976171564733,0.47618855761482676
7732,0.24169976171564733,0.47626913779210317
7733,0.24173947577442415,0.47626913779210317
7734,0.24173947577442415,0.47639000805801773
7735,0.24177918983320096,0.47639000805801773
7736,0.24177918983320096,0.4764705882352941
7737,0.24189833200953137,0.4764705882352941
7738,0.24189833200953137,0.4765108783239323
7739,0.24193804606830818,0.4765108783239323
7740,0.24193804606830818,0.4765511684125705
7741,0.2420174741858618,0.4765511684125705
7742,0.2420174741858618,0.4766317485898469
7743,0.2420571882446386,0.4766317485898469
7744,0.2420571882446386,0.47667203867848507
7745,0.2420969023034154,0.47667203867848507
7746,0.2420969023034154,0.47703464947622887
7747,0.24229547259729944,0.47703464947622887
7748,0.24229547259729944,0.4773166800966962
7749,0.24233518665607626,0.4773166800966962
7750,0.24233518665607626,0.4775181305398872
7751,0.24237490071485307,0.4775181305398872
7752,0.24237490071485307,0.4775584206285254
7753,0.2425337569499603,0.4775584206285254
7754,0.2425337569499603,0.4775987107171636
7755,0.24257347100873708,0.4775987107171636
7756,0.24257347100873708,0.4779210314262691
7757,0.2426528991262907,0.4779210314262691
7758,0.2426528991262907,0.4780821917808219
7759,0.24269261318506752,0.4780821917808219
7760,0.24269261318506752,0.4781627719580983
7761,0.24277204130262112,0.4781627719580983
7762,0.24277204130262112,0.4782030620467365
7763,0.24281175536139793,0.4782030620467365
7764,0.24281175536139793,0.4782836422240129
7765,0.24285146942017474,0.4782836422240129
7766,0.24285146942017474,0.4783642224012893
7767,0.24297061159650515,0.4783642224012893
7768,0.24297061159650515,0.47852538275584205
7769,0.24301032565528197,0.47852538275584205
7770,0.24301032565528197,0.47860596293311847
7771,0.24312946783161238,0.47860596293311847
7772,0.24312946783161238,0.4786865431103948
7773,0.2431691818903892,0.4786865431103948
7774,0.2431691818903892,0.4788879935535858
7775,0.24324861000794282,0.4788879935535858
7776,0.24324861000794282,0.4790894439967768
7777,0.24328832406671963,0.4790894439967768
7778,0.24328832406671963,0.4791700241740532
7779,0.24332803812549642,0.4791700241740532
7780,0.24332803812549642,0.4792103142626914
7781,0.24336775218427323,0.4792103142626914
7782,0.24336775218427323,0.47925060435132955
7783,0.24340746624305004,0.47925060435132955
7784,0.24340746624305004,0.47937147461724416
7785,0.24348689436060367,0.47937147461724416
7786,0.24348689436060367,0.4794923448831587
7787,0.24352660841938045,0.4794923448831587
7788,0.24352660841938045,0.47961321514907335
7789,0.24360603653693408,0.47961321514907335
7790,0.24360603653693408,0.4797743755036261
7791,0.24368546465448768,0.4797743755036261
7792,0.24368546465448768,0.4798549556809025
7793,0.24384432088959493,0.4798549556809025
7794,0.24384432088959493,0.4798952457695407
7795,0.24392374900714853,0.4798952457695407
7796,0.24392374900714853,0.4799355358581789
7797,0.24400317712470215,0.4799355358581789
7798,0.24400317712470215,0.48017727639000807
7799,0.24404289118347894,0.48017727639000807
7800,0.24404289118347894,0.48029814665592263
7801,0.24416203335980938,0.48029814665592263
7802,0.24416203335980938,0.48037872683319904
7803,0.2442017474185862,0.48037872683319904
7804,0.2442017474185862,0.4804995970991136
7805,0.24424146147736298,0.4804995970991136
7806,0.24424146147736298,0.48058017727639
7807,0.24440031771247023,0.48058017727639
7808,0.24440031771247023,0.4806204673650282
7809,0.244440031771247,0.4806204673650282
7810,0.244440031771247,0.480781627719581
7811,0.24451945988880064,0.480781627719581
7812,0.24451945988880064,0.4808219178082192
7813,0.24459888800635424,0.4808219178082192
7814,0.24459888800635424,0.48086220789685735
7815,0.24463860206513105,0.48086220789685735
7816,0.24463860206513105,0.48106365834004833
7817,0.24467831612390786,0.48106365834004833
7818,0.24467831612390786,0.48110394842868653
7819,0.24471803018268468,0.48110394842868653
7820,0.24471803018268468,0.48114423851732474
7821,0.2447577442414615,0.48114423851732474
7822,0.2447577442414615,0.48118452860596295
7823,0.24479745830023827,0.48118452860596295
7824,0.24479745830023827,0.4812651087832393
7825,0.2449166004765687,0.4812651087832393
7826,0.2449166004765687,0.4813456889605157
7827,0.2449563145353455,0.4813456889605157
7828,0.2449563145353455,0.4813859790491539
7829,0.2449960285941223,0.4813859790491539
7830,0.2449960285941223,0.4814665592264303
7831,0.24503574265289912,0.4814665592264303
7832,0.24503574265289912,0.4815068493150685
7833,0.24511517077045275,0.4815068493150685
7834,0.24511517077045275,0.4815874294923449
7835,0.24515488482922954,0.4815874294923449
7836,0.24515488482922954,0.48170829975825946
7837,0.24519459888800635,0.48170829975825946
7838,0.24519459888800635,0.48174858984689767
7839,0.24523431294678316,0.48174858984689767
7840,0.24523431294678316,0.48186946011281223
7841,0.24535345512311357,0.48186946011281223
7842,0.24535345512311357,0.48199033037872685
7843,0.24539316918189039,0.48199033037872685
7844,0.24539316918189039,0.482030620467365
7845,0.2454328832406672,0.482030620467365
7846,0.2454328832406672,0.4821112006446414
7847,0.245472597299444,0.4821112006446414
7848,0.245472597299444,0.4822723609991942
7849,0.2455123113582208,0.4822723609991942
7850,0.2455123113582208,0.4823529411764706
7851,0.2455520254169976,0.4823529411764706
7852,0.2455520254169976,0.48267526188557613
7853,0.24567116759332805,0.48267526188557613
7854,0.24567116759332805,0.4828364222401289
7855,0.24571088165210483,0.4828364222401289
7856,0.24571088165210483,0.4828767123287671
7857,0.24583002382843527,0.4828767123287671
7858,0.24583002382843527,0.4829572925060435
7859,0.2458697378872121,0.4829572925060435
7860,0.2458697378872121,0.48299758259468173
7861,0.24594916600476568,0.48299758259468173
7862,0.24594916600476568,0.4830781627719581
7863,0.2459888800635425,0.4830781627719581
7864,0.2459888800635425,0.48323932312651086
7865,0.24614773629864972,0.48323932312651086
7866,0.24614773629864972,0.48327961321514906
7867,0.24626687847498013,0.48327961321514906
7868,0.24626687847498013,0.48331990330378727
7869,0.24630659253375695,0.48331990330378727
7870,0.24630659253375695,0.48344077356970183
7871,0.24634630659253376,0.48344077356970183
7872,0.24634630659253376,0.48348106365834004
7873,0.24646544876886417,0.48348106365834004
7874,0.24646544876886417,0.48352135374697824
7875,0.24650516282764098,0.48352135374697824
7876,0.24650516282764098,0.48360193392425466
7877,0.2466243050039714,0.48360193392425466
7878,0.2466243050039714,0.4836422240128928
7879,0.2466640190627482,0.4836422240128928
7880,0.2466640190627482,0.483682514101531
7881,0.24682287529785543,0.483682514101531
7882,0.24682287529785543,0.48380338436744563
7883,0.24686258935663224,0.48380338436744563
7884,0.24686258935663224,0.4838436744560838
7885,0.24690230341540906,0.4838436744560838
7886,0.24690230341540906,0.483883964544722
7887,0.24698173153296266,0.483883964544722
7888,0.24698173153296266,0.4839242546333602
7889,0.24706115965051628,0.4839242546333602
7890,0.24706115965051628,0.4839645447219984
7891,0.2471008737092931,0.4839645447219984
7892,0.2471008737092931,0.4840048348106366
7893,0.2471405877680699,0.4840048348106366
7894,0.2471405877680699,0.48408541498791297
7895,0.2472200158856235,0.48408541498791297
7896,0.2472200158856235,0.4842062852538276
7897,0.24725972994440032,0.4842062852538276
7898,0.24725972994440032,0.48424657534246573
7899,0.24737887212073073,0.48424657534246573
7900,0.24737887212073073,0.48436744560838035
7901,0.24741858617950754,0.48436744560838035
7902,0.24741858617950754,0.4844480257856567
7903,0.24749801429706117,0.4844480257856567
7904,0.24749801429706117,0.4845286059629331
7905,0.2476568705321684,0.4845286059629331
7906,0.2476568705321684,0.48460918614020954
7907,0.247736298649722,0.48460918614020954
7908,0.247736298649722,0.4846494762288477
7909,0.24781572676727562,0.4846494762288477
7910,0.24781572676727562,0.48485092667203866
7911,0.24785544082605243,0.48485092667203866
7912,0.24785544082605243,0.4849315068493151
7913,0.24793486894360603,0.4849315068493151
7914,0.24793486894360603,0.48505237711522964
7915,0.24797458300238284,0.48505237711522964
7916,0.24797458300238284,0.48509266720386784
7917,0.24801429706115966,0.48509266720386784
7918,0.24801429706115966,0.4852135374697824
7919,0.24805401111993647,0.4852135374697824
7920,0.24805401111993647,0.48569701853344077
7921,0.2482128673550437,0.48569701853344077
7922,0.2482128673550437,0.48581788879935534
7923,0.2482525814138205,0.48581788879935534
7924,0.2482525814138205,0.48585817888799354
7925,0.24837172359015092,0.48585817888799354
7926,0.24837172359015092,0.4860596293311845
7927,0.24841143764892773,0.4860596293311845
7928,0.24841143764892773,0.48618049959709914
7929,0.24845115170770452,0.48618049959709914
7930,0.24845115170770452,0.4863013698630137
7931,0.24861000794281177,0.4863013698630137
7932,0.24861000794281177,0.4863416599516519
7933,0.248768864177919,0.4863416599516519
7934,0.248768864177919,0.48646253021756647
7935,0.24880857823669578,0.48646253021756647
7936,0.24880857823669578,0.4865834004834811
7937,0.2488482922954726,0.4865834004834811
7938,0.2488482922954726,0.48666398066075744
7939,0.24892772041302622,0.48666398066075744
7940,0.24892772041302622,0.4868251410153102
7941,0.24896743447180303,0.4868251410153102
7942,0.24896743447180303,0.4871071716357776
7943,0.2494042891183479,0.4871071716357776
7944,0.2494042891183479,0.4873086220789686
7945,0.24948371723590151,0.4873086220789686
7946,0.24948371723590151,0.4873489121676068
7947,0.24952343129467833,0.4873489121676068
7948,0.24952343129467833,0.48742949234488314
7949,0.24972200158856236,0.48742949234488314
7950,0.24972200158856236,0.48755036261079776
7951,0.24976171564733915,0.48755036261079776
7952,0.24976171564733915,0.4876309427880741
7953,0.24992057188244637,0.4876309427880741
7954,0.24992057188244637,0.48775181305398874
7955,0.25,0.48775181305398874
7956,0.25,0.4879129734085415
7957,0.2500397140587768,0.4879129734085415
7958,0.2500397140587768,0.48803384367445607
7959,0.2500794281175536,0.48803384367445607
7960,0.2500794281175536,0.4881547139403707
7961,0.25027799841143766,0.4881547139403707
7962,0.25027799841143766,0.48819500402900884
7963,0.25031771247021445,0.48819500402900884
7964,0.25031771247021445,0.48827558420628525
7965,0.2503971405877681,0.48827558420628525
7966,0.2503971405877681,0.48835616438356166
7967,0.2505162827640985,0.48835616438356166
7968,0.2505162827640985,0.4883964544721998
7969,0.2505957108816521,0.4883964544721998
7970,0.2505957108816521,0.4884770346494762
7971,0.2508737092930898,0.4884770346494762
7972,0.2508737092930898,0.48851732473811443
7973,0.25091342335186656,0.48851732473811443
7974,0.25091342335186656,0.488638195004029
7975,0.2509928514694202,0.488638195004029
7976,0.2509928514694202,0.4887590652699436
7977,0.25103256552819697,0.4887590652699436
7978,0.25103256552819697,0.48879935535858177
7979,0.2510722795869738,0.48879935535858177
7980,0.2510722795869738,0.4889202256244964
7981,0.2511119936457506,0.4889202256244964
7982,0.2511119936457506,0.48900080580177274
7983,0.25127084988085785,0.48900080580177274
7984,0.25127084988085785,0.48916196615632557
7985,0.25131056393963463,0.48916196615632557
7986,0.25131056393963463,0.4892022562449637
7987,0.2513502779984114,0.4892022562449637
7988,0.2513502779984114,0.4892425463336019
7989,0.25142970611596505,0.4892425463336019
7990,0.25142970611596505,0.48928283642224013
7991,0.25146942017474183,0.48928283642224013
7992,0.25146942017474183,0.48932312651087834
7993,0.25150913423351867,0.48932312651087834
7994,0.25150913423351867,0.48960515713134567
7995,0.2516282764098491,0.48960515713134567
7996,0.2516282764098491,0.4896857373086221
7997,0.25166799046862587,0.4896857373086221
7998,0.25166799046862587,0.4897663174858985
7999,0.2517474185861795,0.4897663174858985
8000,0.2517474185861795,0.48992747784045126
8001,0.2518268467037331,0.48992747784045126
8002,0.2518268467037331,0.48996776792908947
8003,0.2518665607625099,0.48996776792908947
8004,0.2518665607625099,0.4900483481063658
8005,0.2519857029388404,0.4900483481063658
8006,0.2519857029388404,0.49012892828364224
8007,0.25202541699761716,0.49012892828364224
8008,0.25202541699761716,0.4905318291700242
8009,0.2521048451151708,0.4905318291700242
8010,0.2521048451151708,0.49065269943593876
8011,0.25214455917394757,0.49065269943593876
8012,0.25214455917394757,0.49073327961321517
8013,0.2521842732327244,0.49073327961321517
8014,0.2521842732327244,0.4908138597904915
8015,0.2523034154090548,0.4908138597904915
8016,0.2523034154090548,0.4909750201450443
8017,0.25238284352660845,0.4909750201450443
8018,0.25238284352660845,0.4910556003223207
8019,0.25242255758538523,0.4910556003223207
8020,0.25242255758538523,0.4911361804995971
8021,0.252462271644162,0.4911361804995971
8022,0.252462271644162,0.4912167606768735
8023,0.25258141382049243,0.4912167606768735
8024,0.25258141382049243,0.4912570507655117
8025,0.25262112787926927,0.4912570507655117
8026,0.25262112787926927,0.4912973408541499
8027,0.25266084193804605,0.4912973408541499
8028,0.25266084193804605,0.4913376309427881
8029,0.2527005559968229,0.4913376309427881
8030,0.2527005559968229,0.49137792103142625
8031,0.2528196981731533,0.49137792103142625
8032,0.2528196981731533,0.49141821112006445
8033,0.2528594122319301,0.49141821112006445
8034,0.2528594122319301,0.49153908138597907
8035,0.2529388403494837,0.49153908138597907
8036,0.2529388403494837,0.4915793714746172
8037,0.25301826846703734,0.4915793714746172
8038,0.25301826846703734,0.49161966156325543
8039,0.25309769658459097,0.49161966156325543
8040,0.25309769658459097,0.49165995165189363
8041,0.25313741064336776,0.49165995165189363
8042,0.25313741064336776,0.49170024174053184
8043,0.2532168387609214,0.49170024174053184
8044,0.2532168387609214,0.4921031426269138
8045,0.25325655281969817,0.4921031426269138
8046,0.25325655281969817,0.492143432715552
8047,0.2533756949960286,0.492143432715552
8048,0.2533756949960286,0.49218372280419015
8049,0.2534551231135822,0.49218372280419015
8050,0.2534551231135822,0.49222401289282836
8051,0.253494837172359,0.49222401289282836
8052,0.253494837172359,0.4927477840451249
8053,0.25361397934868946,0.4927477840451249
8054,0.25361397934868946,0.4927880741337631
8055,0.25365369340746624,0.4927880741337631
8056,0.25365369340746624,0.4929089443996777
8057,0.253693407466243,0.4929089443996777
8058,0.253693407466243,0.4929492344883159
8059,0.25373312152501987,0.4929492344883159
8060,0.25373312152501987,0.49298952457695405
8061,0.25377283558379665,0.49298952457695405
8062,0.25377283558379665,0.49311039484286867
8063,0.2538125496425735,0.49311039484286867
8064,0.2538125496425735,0.49319097502014503
8065,0.2538522637013503,0.49319097502014503
8066,0.2538522637013503,0.4933521353746978
8067,0.25401111993645753,0.4933521353746978
8068,0.25401111993645753,0.4934327155519742
8069,0.25413026211278794,0.4934327155519742
8070,0.25413026211278794,0.4935132957292506
8071,0.25420969023034157,0.4935132957292506
8072,0.25420969023034157,0.4936341659951652
8073,0.25424940428911835,0.4936341659951652
8074,0.25424940428911835,0.4937147461724416
8075,0.25428911834789514,0.4937147461724416
8076,0.25428911834789514,0.49387590652699437
8077,0.254328832406672,0.49387590652699437
8078,0.254328832406672,0.49407735697018534
8079,0.25436854646544876,0.49407735697018534
8080,0.25436854646544876,0.4941982272360999
8081,0.2544479745830024,0.4941982272360999
8082,0.2544479745830024,0.4942385173247381
8083,0.2544876886417792,0.4942385173247381
8084,0.2544876886417792,0.4943593875906527
8085,0.2545671167593328,0.4943593875906527
8086,0.2545671167593328,0.4945205479452055
8087,0.2546068308181096,0.4945205479452055
8088,0.2546068308181096,0.49456083803384365
8089,0.2546465448768864,0.49456083803384365
8090,0.2546465448768864,0.49460112812248186
8091,0.25472597299444005,0.49460112812248186
8092,0.25472597299444005,0.49464141821112007
8093,0.2548054011119936,0.49464141821112007
8094,0.2548054011119936,0.49468170829975827
8095,0.2549245432883241,0.49468170829975827
8096,0.2549245432883241,0.4947219983883965
8097,0.2550436854646545,0.4947219983883965
8098,0.2550436854646545,0.49480257856567283
8099,0.2550833995234313,0.49480257856567283
8100,0.2550833995234313,0.49484286865431104
8101,0.2551231135822081,0.49484286865431104
8102,0.2551231135822081,0.49488315874294925
8103,0.2552025416997617,0.49488315874294925
8104,0.2552025416997617,0.495044319097502
8105,0.25524225575853854,0.495044319097502
8106,0.25524225575853854,0.4950846091861402
8107,0.2552819698173153,0.4950846091861402
8108,0.2552819698173153,0.49544721998388397
8109,0.2553216838760921,0.49544721998388397
8110,0.2553216838760921,0.49560838033843674
8111,0.25548054011119936,0.49560838033843674
8112,0.25548054011119936,0.49568896051571315
8113,0.25552025416997615,0.49568896051571315
8114,0.25552025416997615,0.4957695406929895
8115,0.255559968228753,0.4957695406929895
8116,0.255559968228753,0.4958904109589041
8117,0.2555996822875298,0.4958904109589041
8118,0.2555996822875298,0.4959307010475423
8119,0.2556393963463066,0.4959307010475423
8120,0.2556393963463066,0.4959709911361805
8121,0.2556791104050834,0.4959709911361805
8122,0.2556791104050834,0.4960918614020951
8123,0.255758538522637,0.4960918614020951
8124,0.255758538522637,0.49621273166800967
8125,0.2557982525814138,0.49621273166800967
8126,0.2557982525814138,0.49625302175664787
8127,0.25583796664019065,0.49625302175664787
8128,0.25583796664019065,0.49633360193392423
8129,0.25587768069896744,0.49633360193392423
8130,0.25587768069896744,0.49637389202256244
8131,0.25595710881652106,0.49637389202256244
8132,0.25595710881652106,0.49641418211120064
8133,0.25599682287529785,0.49641418211120064
8134,0.25599682287529785,0.49645447219983885
8135,0.25611596505162826,0.49645447219983885
8136,0.25611596505162826,0.4965753424657534
8137,0.2561953931691819,0.4965753424657534
8138,0.2561953931691819,0.4966559226430298
8139,0.2562748212867355,0.4966559226430298
8140,0.2562748212867355,0.49669621273166803
8141,0.2563145353455123,0.49669621273166803
8142,0.2563145353455123,0.4968170829975826
8143,0.2563939634630659,0.4968170829975826
8144,0.2563939634630659,0.49697824335213536
8145,0.2564336775218427,0.49697824335213536
8146,0.2564336775218427,0.49709911361805
8147,0.25659253375694996,0.49709911361805
8148,0.25659253375694996,0.49717969379532634
8149,0.256791104050834,0.49717969379532634
8150,0.256791104050834,0.49726027397260275
8151,0.2568705321683876,0.49726027397260275
8152,0.2568705321683876,0.4974617244157937
8153,0.25694996028594125,0.4974617244157937
8154,0.25694996028594125,0.49750201450443193
8155,0.25698967434471803,0.49750201450443193
8156,0.25698967434471803,0.4975825946817083
8157,0.2570293884034948,0.4975825946817083
8158,0.2570293884034948,0.4976228847703465
8159,0.25710881652104844,0.4976228847703465
8160,0.25710881652104844,0.4977034649476229
8161,0.2571485305798253,0.4977034649476229
8162,0.2571485305798253,0.49782433521353747
8163,0.25722795869737886,0.49782433521353747
8164,0.25722795869737886,0.4978646253021757
8165,0.2572676727561557,0.4978646253021757
8166,0.2572676727561557,0.4979049153908139
8167,0.2573073868149325,0.4979049153908139
8168,0.2573073868149325,0.49810636583400486
8169,0.25734710087370927,0.49810636583400486
8170,0.25734710087370927,0.49826752618855763
8171,0.2573868149324861,0.49826752618855763
8172,0.2573868149324861,0.498348106365834
8173,0.2574265289912629,0.498348106365834
8174,0.2574265289912629,0.4984286865431104
8175,0.25746624305003973,0.4984286865431104
8176,0.25746624305003973,0.49854955680902496
8177,0.2575059571088165,0.49854955680902496
8178,0.2575059571088165,0.49871071716357773
8179,0.25758538522637014,0.49871071716357773
8180,0.25758538522637014,0.49875100725221594
8181,0.25762509928514693,0.49875100725221594
8182,0.25762509928514693,0.49883158742949235
8183,0.25770452740270056,0.49883158742949235
8184,0.25770452740270056,0.4989524576954069
8185,0.25774424146147734,0.4989524576954069
8186,0.25774424146147734,0.4990330378726833
8187,0.25782366957903097,0.4990330378726833
8188,0.25782366957903097,0.49907332796132153
8189,0.2578633836378078,0.49907332796132153
8190,0.2578633836378078,0.49931506849315066
8191,0.2579428117553614,0.49931506849315066
8192,0.2579428117553614,0.49935535858178887
8193,0.258022239872915,0.49935535858178887
8194,0.258022239872915,0.4994762288477035
8195,0.25810166799046863,0.4994762288477035
8196,0.25810166799046863,0.49955680902497984
8197,0.25818109610802226,0.49955680902497984
8198,0.25818109610802226,0.49959709911361805
8199,0.25822081016679904,0.49959709911361805
8200,0.25822081016679904,0.4997179693795326
8201,0.2582605242255758,0.4997179693795326
8202,0.2582605242255758,0.499798549556809
8203,0.25830023828435267,0.499798549556809
8204,0.25830023828435267,0.49983883964544723
8205,0.25833995234312945,0.49983883964544723
8206,0.25833995234312945,0.4999194198227236
8207,0.2584193804606831,0.4999194198227236
8208,0.2584193804606831,0.4999597099113618
8209,0.2584988085782367,0.4999597099113618
8210,0.2584988085782367,0.5
8211,0.2586179507545671,0.5
8212,0.2586179507545671,0.5000402900886382
8213,0.25881652104845115,0.5000402900886382
8214,0.25881652104845115,0.500201450443191
8215,0.25885623510722794,0.500201450443191
8216,0.25885623510722794,0.5002417405318291
8217,0.2590150913423352,0.5002417405318291
8218,0.2590150913423352,0.5002820306204674
8219,0.259054805401112,0.5002820306204674
8220,0.259054805401112,0.5003626107977438
8221,0.2590945194598888,0.5003626107977438
8222,0.2590945194598888,0.500402900886382
8223,0.25921366163621923,0.500402900886382
8224,0.25921366163621923,0.5004431909750201
8225,0.25945194598888005,0.5004431909750201
8226,0.25945194598888005,0.5005640612409348
8227,0.2594916600476569,0.5005640612409348
8228,0.2594916600476569,0.5006043513295729
8229,0.25957108816521046,0.5006043513295729
8230,0.25957108816521046,0.5007252215954875
8231,0.2596108022239873,0.5007252215954875
8232,0.2596108022239873,0.5008058017727639
8233,0.25969023034154093,0.5008058017727639
8234,0.25969023034154093,0.500846091861402
8235,0.2597299444003177,0.500846091861402
8236,0.2597299444003177,0.5008863819500403
8237,0.2597696584590945,0.5008863819500403
8238,0.2597696584590945,0.5010072522159549
8239,0.25980937251787134,0.5010072522159549
8240,0.25980937251787134,0.501047542304593
8241,0.2598490865766481,0.501047542304593
8242,0.2598490865766481,0.5010878323932313
8243,0.25996822875297854,0.5010878323932313
8244,0.25996822875297854,0.5011684125705077
8245,0.26004765687053216,0.5011684125705077
8246,0.26004765687053216,0.5015310233682514
8247,0.2601270849880858,0.5015310233682514
8248,0.2601270849880858,0.5015713134568897
8249,0.2602462271644162,0.5015713134568897
8250,0.2602462271644162,0.5016116035455278
8251,0.2603256552819698,0.5016116035455278
8252,0.2603256552819698,0.501651893634166
8253,0.26044479745830024,0.501651893634166
8254,0.26044479745830024,0.5018130539887188
8255,0.2606036536934075,0.5018130539887188
8256,0.2606036536934075,0.5019742143432716
8257,0.2607227958697379,0.5019742143432716
8258,0.2607227958697379,0.5020145044319098
8259,0.2608022239872915,0.5020145044319098
8260,0.2608022239872915,0.5020950846091862
8261,0.26100079428117556,0.5020950846091862
8262,0.26100079428117556,0.5022965350523771
8263,0.26108022239872913,0.5022965350523771
8264,0.26108022239872913,0.5023771152296536
8265,0.261119936457506,0.5023771152296536
8266,0.261119936457506,0.5024174053182917
8267,0.26119936457505954,0.5024174053182917
8268,0.26119936457505954,0.5024576954069299
8269,0.26127879269261317,0.5024576954069299
8270,0.26127879269261317,0.5026591458501208
8271,0.26131850675139,0.5026591458501208
8272,0.26131850675139,0.5027397260273972
8273,0.2613979348689436,0.5027397260273972
8274,0.2613979348689436,0.5028605962933118
8275,0.2614773629864972,0.5028605962933118
8276,0.2614773629864972,0.5029411764705882
8277,0.26155679110405083,0.5029411764705882
8278,0.26155679110405083,0.5030217566478646
8279,0.2615965051628276,0.5030217566478646
8280,0.2615965051628276,0.503102336825141
8281,0.26163621922160446,0.503102336825141
8282,0.26163621922160446,0.5031426269137792
8283,0.26167593328038125,0.5031426269137792
8284,0.26167593328038125,0.5031829170024174
8285,0.26175536139793487,0.5031829170024174
8286,0.26175536139793487,0.5032634971796938
8287,0.26179507545671166,0.5032634971796938
8288,0.26179507545671166,0.5033843674456083
8289,0.2618745035742653,0.5033843674456083
8290,0.2618745035742653,0.503505237711523
8291,0.2619142176330421,0.503505237711523
8292,0.2619142176330421,0.5035455278001612
8293,0.2619936457505957,0.5035455278001612
8294,0.2619936457505957,0.5036261079774376
8295,0.2620730738681493,0.5036261079774376
8296,0.2620730738681493,0.5038275584206285
8297,0.26215250198570295,0.5038275584206285
8298,0.26215250198570295,0.5039484286865431
8299,0.26223193010325657,0.5039484286865431
8300,0.26223193010325657,0.5040692989524577
8301,0.26231135822081014,0.5040692989524577
8302,0.26231135822081014,0.5041901692183722
8303,0.26239078633836377,0.5041901692183722
8304,0.26239078633836377,0.5042304593070105
8305,0.2624305003971406,0.5042304593070105
8306,0.2624305003971406,0.5042707493956486
8307,0.2624702144559174,0.5042707493956486
8308,0.2624702144559174,0.5043513295729251
8309,0.2625099285146942,0.5043513295729251
8310,0.2625099285146942,0.5043916196615632
8311,0.262549642573471,0.5043916196615632
8312,0.262549642573471,0.5044319097502015
8313,0.2625893566322478,0.5044319097502015
8314,0.2625893566322478,0.5048348106365834
8315,0.26266878474980143,0.5048348106365834
8316,0.26266878474980143,0.5048751007252216
8317,0.2627084988085782,0.5048751007252216
8318,0.2627084988085782,0.5049153908138598
8319,0.26278792692613184,0.5049153908138598
8320,0.26278792692613184,0.5049959709911361
8321,0.26302621127879267,0.5049959709911361
8322,0.26302621127879267,0.5051168412570508
8323,0.2630659253375695,0.5051168412570508
8324,0.2630659253375695,0.5052377115229654
8325,0.2631056393963463,0.5052377115229654
8326,0.2631056393963463,0.5053585817888799
8327,0.26314535345512313,0.5053585817888799
8328,0.26314535345512313,0.5054391619661563
8329,0.2632247815726767,0.5054391619661563
8330,0.2632247815726767,0.5056003223207091
8331,0.26326449563145354,0.5056003223207091
8332,0.26326449563145354,0.5057211925866237
8333,0.26334392374900717,0.5057211925866237
8334,0.26334392374900717,0.5058017727639
8335,0.26338363780778395,0.5058017727639
8336,0.26338363780778395,0.5058823529411764
8337,0.2634630659253376,0.5058823529411764
8338,0.2634630659253376,0.5059226430298147
8339,0.26350277998411437,0.5059226430298147
8340,0.26350277998411437,0.506003223207091
8341,0.263582208101668,0.506003223207091
8342,0.263582208101668,0.5060435132957293
8343,0.2636219221604448,0.5060435132957293
8344,0.2636219221604448,0.5063658340048348
8345,0.2636616362192216,0.5063658340048348
8346,0.2636616362192216,0.5064464141821112
8347,0.2637013502779984,0.5064464141821112
8348,0.2637013502779984,0.5064867042707494
8349,0.26374106433677524,0.5064867042707494
8350,0.26374106433677524,0.5069701853344077
8351,0.26378077839555203,0.5069701853344077
8352,0.26378077839555203,0.5070104754230459
8353,0.26389992057188244,0.5070104754230459
8354,0.26389992057188244,0.5072119258662369
8355,0.26397934868943607,0.5072119258662369
8356,0.26397934868943607,0.5072925060435133
8357,0.2641779189833201,0.5072925060435133
8358,0.2641779189833201,0.5074133763094278
8359,0.2642176330420969,0.5074133763094278
8360,0.2642176330420969,0.5074536663980661
8361,0.2642970611596505,0.5074536663980661
8362,0.2642970611596505,0.5075342465753425
8363,0.2643367752184273,0.5075342465753425
8364,0.2643367752184273,0.5076551168412571
8365,0.26445591739475777,0.5076551168412571
8366,0.26445591739475777,0.5077356970185335
8367,0.26449563145353455,0.5077356970185335
8368,0.26449563145353455,0.5080177276390008
8369,0.2646544876886418,0.5080177276390008
8370,0.2646544876886418,0.5080983078162772
8371,0.2648927720413026,0.5080983078162772
8372,0.2648927720413026,0.5081385979049154
8373,0.2649324861000794,0.5081385979049154
8374,0.2649324861000794,0.5083400483481063
8375,0.26497220015885625,0.5083400483481063
8376,0.26497220015885625,0.5085414987912973
8377,0.26501191421763304,0.5085414987912973
8378,0.26501191421763304,0.5085817888799355
8379,0.2650516282764098,0.5085817888799355
8380,0.2650516282764098,0.5086220789685737
8381,0.26525019857029386,0.5086220789685737
8382,0.26525019857029386,0.508662369057212
8383,0.2652899126290707,0.508662369057212
8384,0.2652899126290707,0.5087429492344883
8385,0.2654090548054011,0.5087429492344883
8386,0.2654090548054011,0.5088235294117647
8387,0.26548848292295474,0.5088235294117647
8388,0.26548848292295474,0.5089443996776792
8389,0.26560762509928515,0.5089443996776792
8390,0.26560762509928515,0.5090249798549557
8391,0.2656870532168388,0.5090249798549557
8392,0.2656870532168388,0.5091458501208702
8393,0.26572676727561556,0.5091458501208702
8394,0.26572676727561556,0.5091861402095085
8395,0.26584590945194597,0.5091861402095085
8396,0.26584590945194597,0.5093473005640612
8397,0.2659253375694996,0.5093473005640612
8398,0.2659253375694996,0.5094681708299759
8399,0.2659650516282764,0.5094681708299759
8400,0.2659650516282764,0.509508460918614
8401,0.26612390786338364,0.509508460918614
8402,0.26612390786338364,0.5096696212731668
8403,0.2661636219221604,0.5096696212731668
8404,0.2661636219221604,0.509709911361805
8405,0.26620333598093726,0.509709911361805
8406,0.26620333598093726,0.5097904915390814
8407,0.26624305003971405,0.5097904915390814
8408,0.26624305003971405,0.5098307816277196
8409,0.2662827640984909,0.5098307816277196
8410,0.2662827640984909,0.5098710717163578
8411,0.2663224781572677,0.5098710717163578
8412,0.2663224781572677,0.5099516518936341
8413,0.26636219221604446,0.5099516518936341
8414,0.26636219221604446,0.5099919419822724
8415,0.2664019062748213,0.5099919419822724
8416,0.2664019062748213,0.5101128122481869
8417,0.2664416203335981,0.5101128122481869
8418,0.2664416203335981,0.5102739726027398
8419,0.2665210484511517,0.5102739726027398
8420,0.2665210484511517,0.5104351329572925
8421,0.2665607625099285,0.5104351329572925
8422,0.2665607625099285,0.5105157131345689
8423,0.2666401906274821,0.5105157131345689
8424,0.2666401906274821,0.5106365834004835
8425,0.26671961874503575,0.5106365834004835
8426,0.26671961874503575,0.510757453666398
8427,0.26675933280381253,0.510757453666398
8428,0.26675933280381253,0.510958904109589
8429,0.26683876092136616,0.510958904109589
8430,0.26683876092136616,0.5112812248186946
8431,0.26687847498014294,0.5112812248186946
8432,0.26687847498014294,0.511361804995971
8433,0.2669181890389198,0.511361804995971
8434,0.2669181890389198,0.5114423851732474
8435,0.26695790309769657,0.5114423851732474
8436,0.26695790309769657,0.5114826752618856
8437,0.267077045274027,0.5114826752618856
8438,0.267077045274027,0.5115229653505238
8439,0.2671564733915806,0.5115229653505238
8440,0.2671564733915806,0.5116035455278002
8441,0.26719618745035745,0.5116035455278002
8442,0.26719618745035745,0.5116841257050766
8443,0.26723590150913423,0.5116841257050766
8444,0.26723590150913423,0.5118049959709912
8445,0.2673947577442415,0.5118049959709912
8446,0.2673947577442415,0.5118452860596293
8447,0.26747418586179506,0.5118452860596293
8448,0.26747418586179506,0.5119258662369057
8449,0.2675933280381255,0.5119258662369057
8450,0.2675933280381255,0.5120064464141821
8451,0.2676330420969023,0.5120064464141821
8452,0.2676330420969023,0.5120870265914585
8453,0.26771247021445593,0.5120870265914585
8454,0.26771247021445593,0.5125302175664787
8455,0.2677521842732327,0.5125302175664787
8456,0.2677521842732327,0.5125705076551168
8457,0.26791104050833997,0.5125705076551168
8458,0.26791104050833997,0.5126107977437551
8459,0.26799046862589354,0.5126107977437551
8460,0.26799046862589354,0.5126913779210315
8461,0.2680301826846704,0.5126913779210315
8462,0.2680301826846704,0.5128525382755842
8463,0.26806989674344717,0.5128525382755842
8464,0.26806989674344717,0.513013698630137
8465,0.268109610802224,0.513013698630137
8466,0.268109610802224,0.5130539887187752
8467,0.2681493248610008,0.5130539887187752
8468,0.2681493248610008,0.5131748589846897
8469,0.2682684670373312,0.5131748589846897
8470,0.2682684670373312,0.513215149073328
8471,0.26830818109610804,0.513215149073328
8472,0.26830818109610804,0.5132554391619661
8473,0.26834789515488483,0.5132554391619661
8474,0.26834789515488483,0.5132957292506044
8475,0.26854646544876887,0.5132957292506044
8476,0.26854646544876887,0.5135777598710717
8477,0.26858617950754565,0.5135777598710717
8478,0.26858617950754565,0.5136583400483481
8479,0.2686258935663225,0.5136583400483481
8480,0.2686258935663225,0.5138195004029009
8481,0.2686656076250993,0.5138195004029009
8482,0.2686656076250993,0.5138597904915391
8483,0.2687053216838761,0.5138597904915391
8484,0.2687053216838761,0.5140209508460919
8485,0.2687450357426529,0.5140209508460919
8486,0.2687450357426529,0.5141418211120065
8487,0.26882446386020653,0.5141418211120065
8488,0.26882446386020653,0.5143835616438356
8489,0.2688641779189833,0.5143835616438356
8490,0.2688641779189833,0.5144238517324738
8491,0.2689833200953137,0.5144238517324738
8492,0.2689833200953137,0.514464141821112
8493,0.26902303415409057,0.514464141821112
8494,0.26902303415409057,0.5145447219983884
8495,0.26910246227164414,0.5145447219983884
8496,0.26910246227164414,0.5146253021756648
8497,0.269142176330421,0.5146253021756648
8498,0.269142176330421,0.514867042707494
8499,0.26918189038919776,0.514867042707494
8500,0.26918189038919776,0.5149073327961321
8501,0.2692613185067514,0.5149073327961321
8502,0.2692613185067514,0.5149476228847704
8503,0.26957903097696584,0.5149476228847704
8504,0.26957903097696584,0.5151490733279613
8505,0.2696187450357427,0.5151490733279613
8506,0.2696187450357427,0.5151893634165995
8507,0.26965845909451946,0.5151893634165995
8508,0.26965845909451946,0.5152699435938759
8509,0.26969817315329625,0.5152699435938759
8510,0.26969817315329625,0.515310233682514
8511,0.2697378872120731,0.515310233682514
8512,0.2697378872120731,0.5153908138597905
8513,0.2697776012708499,0.5153908138597905
8514,0.2697776012708499,0.5156325543916197
8515,0.26981731532962666,0.5156325543916197
8516,0.26981731532962666,0.5157534246575343
8517,0.2698570293884035,0.5157534246575343
8518,0.2698570293884035,0.5157937147461724
8519,0.2699761715647339,0.5157937147461724
8520,0.2699761715647339,0.5159951651893634
8521,0.27005559968228754,0.5159951651893634
8522,0.27005559968228754,0.5160354552780017
8523,0.27013502779984117,0.5160354552780017
8524,0.27013502779984117,0.5161563255439162
8525,0.27029388403494836,0.5161563255439162
8526,0.27029388403494836,0.5161966156325544
8527,0.2703335980937252,0.5161966156325544
8528,0.2703335980937252,0.5162369057211926
8529,0.2704924543288324,0.5162369057211926
8530,0.2704924543288324,0.5162771958098308
8531,0.27053216838760924,0.5162771958098308
8532,0.27053216838760924,0.5163174858984689
8533,0.2706115965051628,0.5163174858984689
8534,0.2706115965051628,0.5164383561643836
8535,0.27065131056393965,0.5164383561643836
8536,0.27065131056393965,0.5164786462530218
8537,0.27069102462271644,0.5164786462530218
8538,0.27069102462271644,0.5165592264302982
8539,0.2707307386814932,0.5165592264302982
8540,0.2707307386814932,0.5166800966962127
8541,0.27081016679904685,0.5166800966962127
8542,0.27081016679904685,0.5170427074939565
8543,0.2708498808578237,0.5170427074939565
8544,0.2708498808578237,0.5170829975825947
8545,0.27092930897537726,0.5170829975825947
8546,0.27092930897537726,0.5171232876712328
8547,0.2709690230341541,0.5171232876712328
8548,0.2709690230341541,0.5171635777598711
8549,0.2710484511517077,0.5171635777598711
8550,0.2710484511517077,0.5172441579371475
8551,0.2710881652104845,0.5172441579371475
8552,0.2710881652104845,0.5173247381144238
8553,0.2711278792692613,0.5173247381144238
8554,0.2711278792692613,0.5174053182917002
8555,0.27116759332803814,0.5174053182917002
8556,0.27116759332803814,0.5174456083803385
8557,0.27132644956314533,0.5174456083803385
8558,0.27132644956314533,0.5175261885576148
8559,0.27140587768069896,0.5175261885576148
8560,0.27140587768069896,0.517566478646253
8561,0.2714455917394758,0.517566478646253
8562,0.2714455917394758,0.5176873489121676
8563,0.2714853057982526,0.5176873489121676
8564,0.2714853057982526,0.5177276390008058
8565,0.27152501985702937,0.5177276390008058
8566,0.27152501985702937,0.517767929089444
8567,0.271604447974583,0.517767929089444
8568,0.271604447974583,0.5178485092667204
8569,0.2716441620333598,0.5178485092667204
8570,0.2716441620333598,0.5180096696212731
8571,0.2716838760921366,0.5180096696212731
8572,0.2716838760921366,0.5181305398871877
8573,0.2717235901509134,0.5181305398871877
8574,0.2717235901509134,0.518170829975826
8575,0.27176330420969025,0.518170829975826
8576,0.27176330420969025,0.5182111200644641
8577,0.2718427323272438,0.5182111200644641
8578,0.2718427323272438,0.5182514101531024
8579,0.27188244638602066,0.5182514101531024
8580,0.27188244638602066,0.5183319903303787
8581,0.27200158856235107,0.5183319903303787
8582,0.27200158856235107,0.5184125705076551
8583,0.27204130262112786,0.5184125705076551
8584,0.27204130262112786,0.5185737308622079
8585,0.2721207307386815,0.5185737308622079
8586,0.2721207307386815,0.5186140209508461
8587,0.2721604447974583,0.5186140209508461
8588,0.2721604447974583,0.518815471394037
8589,0.2722398729150119,0.518815471394037
8590,0.2722398729150119,0.5188557614826753
8591,0.27227958697378873,0.5188557614826753
8592,0.27227958697378873,0.5189363416599516
8593,0.27235901509134236,0.5189363416599516
8594,0.27235901509134236,0.519016921837228
8595,0.27239872915011915,0.519016921837228
8596,0.27239872915011915,0.5190572119258663
8597,0.27247815726767277,0.5190572119258663
8598,0.27247815726767277,0.5191377921031426
8599,0.2725575853852264,0.5191377921031426
8600,0.2725575853852264,0.519218372280419
8601,0.2727164416203336,0.519218372280419
8602,0.2727164416203336,0.5193795326349718
8603,0.2727561556791104,0.5193795326349718
8604,0.2727561556791104,0.5194601128122481
8605,0.2727958697378872,0.5194601128122481
8606,0.2727958697378872,0.5195809830781628
8607,0.27287529785544085,0.5195809830781628
8608,0.27287529785544085,0.5197421434327155
8609,0.27291501191421763,0.5197421434327155
8610,0.27291501191421763,0.5197824335213538
8611,0.27303415409054804,0.5197824335213538
8612,0.27303415409054804,0.5198227236099919
8613,0.27311358220810167,0.5198227236099919
8614,0.27311358220810167,0.5199033037872683
8615,0.27315329626687845,0.5199033037872683
8616,0.27315329626687845,0.5199435938759065
8617,0.2731930103256553,0.5199435938759065
8618,0.2731930103256553,0.5200241740531829
8619,0.2732327243844321,0.5200241740531829
8620,0.2732327243844321,0.5202256244963739
8621,0.2732724384432089,0.5202256244963739
8622,0.2732724384432089,0.520265914585012
8623,0.2733518665607625,0.520265914585012
8624,0.2733518665607625,0.5205076551168413
8625,0.27339158061953933,0.5205076551168413
8626,0.27339158061953933,0.5205479452054794
8627,0.2734312946783161,0.5205479452054794
8628,0.2734312946783161,0.5205882352941177
8629,0.27351072279586974,0.5205882352941177
8630,0.27351072279586974,0.5206285253827558
8631,0.27359015091342337,0.5206285253827558
8632,0.27359015091342337,0.520668815471394
8633,0.27366957903097694,0.520668815471394
8634,0.27366957903097694,0.5207493956486704
8635,0.2737092930897538,0.5207493956486704
8636,0.2737092930897538,0.5208299758259468
8637,0.27374900714853057,0.5208299758259468
8638,0.27374900714853057,0.5211522965350524
8639,0.2737887212073074,0.5211522965350524
8640,0.2737887212073074,0.5211925866236906
8641,0.2739078633836378,0.5211925866236906
8642,0.2739078633836378,0.5213940370668816
8643,0.2739475774424146,0.5213940370668816
8644,0.2739475774424146,0.5216357775987107
8645,0.274066719618745,0.5216357775987107
8646,0.274066719618745,0.5217163577759871
8647,0.2741858617950755,0.5217163577759871
8648,0.2741858617950755,0.5219178082191781
8649,0.27422557585385227,0.5219178082191781
8650,0.27422557585385227,0.5220386784850927
8651,0.2743447180301827,0.5220386784850927
8652,0.2743447180301827,0.5221595487510072
8653,0.2743844320889595,0.5221595487510072
8654,0.2743844320889595,0.5221998388396455
8655,0.2745830023828435,0.5221998388396455
8656,0.2745830023828435,0.522522159548751
8657,0.27462271644162034,0.522522159548751
8658,0.27462271644162034,0.5226027397260274
8659,0.2746624305003971,0.5226027397260274
8660,0.2746624305003971,0.5226833199033037
8661,0.27474185861795075,0.5226833199033037
8662,0.27474185861795075,0.5228444802578566
8663,0.27478157267672754,0.5228444802578566
8664,0.27478157267672754,0.5228847703464947
8665,0.27486100079428116,0.5228847703464947
8666,0.27486100079428116,0.5229653505237711
8667,0.274900714853058,0.5229653505237711
8668,0.274900714853058,0.5230056406124094
8669,0.2749404289118348,0.5230056406124094
8670,0.2749404289118348,0.5230862207896857
8671,0.2750198570293884,0.5230862207896857
8672,0.2750198570293884,0.523126510878324
8673,0.2750595710881652,0.523126510878324
8674,0.2750595710881652,0.5231668009669621
8675,0.2751787132644956,0.5231668009669621
8676,0.2751787132644956,0.5233279613215149
8677,0.2752978554408261,0.5233279613215149
8678,0.2752978554408261,0.5234085414987913
8679,0.27533756949960286,0.5234085414987913
8680,0.27533756949960286,0.5234891216760676
8681,0.27537728355837965,0.5234891216760676
8682,0.27537728355837965,0.5235294117647059
8683,0.2754567116759333,0.5235294117647059
8684,0.2754567116759333,0.5235697018533441
8685,0.2755758538522637,0.5235697018533441
8686,0.2755758538522637,0.5236502820306205
8687,0.2756155679110405,0.5236502820306205
8688,0.2756155679110405,0.5237308622078969
8689,0.2756552819698173,0.5237308622078969
8690,0.2756552819698173,0.523771152296535
8691,0.2756949960285941,0.523771152296535
8692,0.2756949960285941,0.5238517324738114
8693,0.27573471008737094,0.5238517324738114
8694,0.27573471008737094,0.5241337630942788
8695,0.27585385226370135,0.5241337630942788
8696,0.27585385226370135,0.524174053182917
8697,0.27589356632247813,0.524174053182917
8698,0.27589356632247813,0.5242949234488316
8699,0.27609213661636217,0.5242949234488316
8700,0.27609213661636217,0.524375503626108
8701,0.276131850675139,0.524375503626108
8702,0.276131850675139,0.5244963738920225
8703,0.27621127879269264,0.5244963738920225
8704,0.27621127879269264,0.5245769540692989
8705,0.2762509928514694,0.5245769540692989
8706,0.2762509928514694,0.5246978243352135
8707,0.27633042096902305,0.5246978243352135
8708,0.27633042096902305,0.5250604351329573
8709,0.27637013502779983,0.5250604351329573
8710,0.27637013502779983,0.5251007252215955
8711,0.2764098490865767,0.5251007252215955
8712,0.2764098490865767,0.5253827558420628
8713,0.27644956314535346,0.5253827558420628
8714,0.27644956314535346,0.5255036261079774
8715,0.27648927720413025,0.5255036261079774
8716,0.27648927720413025,0.5255842062852538
8717,0.27656870532168387,0.5255842062852538
8718,0.27656870532168387,0.525624496373892
8719,0.27660841938046066,0.525624496373892
8720,0.27660841938046066,0.5256647864625302
8721,0.2766481334392375,0.5256647864625302
8722,0.2766481334392375,0.5257050765511684
8723,0.2766878474980143,0.5257050765511684
8724,0.2766878474980143,0.5258662369057212
8725,0.2767275615567911,0.5258662369057212
8726,0.2767275615567911,0.5259468170829976
8727,0.2767672756155679,0.5259468170829976
8728,0.2767672756155679,0.5259871071716358
8729,0.2768069896743447,0.5259871071716358
8730,0.2768069896743447,0.5260273972602739
8731,0.27684670373312154,0.5260273972602739
8732,0.27684670373312154,0.5261482675261886
8733,0.2768864177918983,0.5261482675261886
8734,0.2768864177918983,0.5262288477034649
8735,0.27692613185067516,0.5262288477034649
8736,0.27692613185067516,0.5264705882352941
8737,0.27696584590945195,0.5264705882352941
8738,0.27696584590945195,0.5267526188557615
8739,0.27700555996822873,0.5267526188557615
8740,0.27700555996822873,0.5271152296535052
8741,0.2770452740270056,0.5271152296535052
8742,0.2770452740270056,0.5272360999194198
8743,0.27708498808578236,0.5272360999194198
8744,0.27708498808578236,0.527276390008058
8745,0.2771247021445592,0.527276390008058
8746,0.2771247021445592,0.5273166800966962
8747,0.277164416203336,0.5273166800966962
8748,0.277164416203336,0.5273569701853345
8749,0.27720413026211277,0.5273569701853345
8750,0.27720413026211277,0.5274375503626108
8751,0.27732327243844324,0.5274375503626108
8752,0.27732327243844324,0.5275181305398872
8753,0.2774027005559968,0.5275181305398872
8754,0.2774027005559968,0.52767929089444
8755,0.27744241461477365,0.52767929089444
8756,0.27744241461477365,0.5277195809830781
8757,0.2775218427323272,0.5277195809830781
8758,0.2775218427323272,0.5277598710717164
8759,0.27768069896743447,0.5277598710717164
8760,0.27768069896743447,0.5280419016921837
8761,0.2777998411437649,0.5280419016921837
8762,0.2777998411437649,0.5281627719580984
8763,0.2778395552025417,0.5281627719580984
8764,0.2778395552025417,0.5282433521353747
8765,0.2778792692613185,0.5282433521353747
8766,0.2778792692613185,0.5282836422240129
8767,0.27819698173153296,0.5282836422240129
8768,0.27819698173153296,0.5283239323126511
8769,0.2782366957903098,0.5283239323126511
8770,0.2782366957903098,0.5284045124899275
8771,0.2782764098490866,0.5284045124899275
8772,0.2782764098490866,0.5284448025785656
8773,0.27831612390786337,0.5284448025785656
8774,0.27831612390786337,0.5285656728444803
8775,0.2784352660841938,0.5285656728444803
8776,0.2784352660841938,0.5286059629331185
8777,0.2784749801429706,0.5286059629331185
8778,0.2784749801429706,0.5286865431103949
8779,0.27855440826052424,0.5286865431103949
8780,0.27855440826052424,0.5288477034649476
8781,0.2786338363780778,0.5288477034649476
8782,0.2786338363780778,0.5288879935535858
8783,0.27867355043685466,0.5288879935535858
8784,0.27867355043685466,0.5289685737308623
8785,0.2787529785544083,0.5289685737308623
8786,0.2787529785544083,0.5290088638195004
8787,0.27879269261318507,0.5290088638195004
8788,0.27879269261318507,0.5292103142626914
8789,0.27883240667196185,0.5292103142626914
8790,0.27883240667196185,0.5292506043513295
8791,0.2789515488482923,0.5292506043513295
8792,0.2789515488482923,0.5294117647058824
8793,0.2789912629070691,0.5294117647058824
8794,0.2789912629070691,0.5294520547945205
8795,0.2790309769658459,0.5294520547945205
8796,0.2790309769658459,0.5294923448831588
8797,0.2791104050833995,0.5294923448831588
8798,0.2791104050833995,0.5296535052377115
8799,0.27915011914217636,0.5296535052377115
8800,0.27915011914217636,0.5297743755036262
8801,0.27918983320095314,0.5297743755036262
8802,0.27918983320095314,0.5298146655922643
8803,0.2792295472597299,0.5298146655922643
8804,0.2792295472597299,0.5299355358581789
8805,0.27934868943606034,0.5299355358581789
8806,0.27934868943606034,0.5301772763900081
8807,0.27942811755361396,0.5301772763900081
8808,0.27942811755361396,0.5302578565672844
8809,0.2794678316123908,0.5302578565672844
8810,0.2794678316123908,0.5303787268331991
8811,0.2795869737887212,0.5303787268331991
8812,0.2795869737887212,0.5304190169218372
8813,0.279626687847498,0.5304190169218372
8814,0.279626687847498,0.5307413376309428
8815,0.27966640190627484,0.5307413376309428
8816,0.27966640190627484,0.5308219178082192
8817,0.2797458300238284,0.5308219178082192
8818,0.2797458300238284,0.5308622078968573
8819,0.27978554408260525,0.5308622078968573
8820,0.27978554408260525,0.5310233682514102
8821,0.2798649722001589,0.5310233682514102
8822,0.2798649722001589,0.5310636583400483
8823,0.27990468625893566,0.5310636583400483
8824,0.27990468625893566,0.5313456889605157
8825,0.2799841143764893,0.5313456889605157
8826,0.2799841143764893,0.5314262691377921
8827,0.2800635424940429,0.5314262691377921
8828,0.2800635424940429,0.5315068493150685
8829,0.2802223987291501,0.5315068493150685
8830,0.2802223987291501,0.5315874294923448
8831,0.28026211278792695,0.5315874294923448
8832,0.28026211278792695,0.5316680096696212
8833,0.28030182684670374,0.5316680096696212
8834,0.28030182684670374,0.5317888799355358
8835,0.2803415409054805,0.5317888799355358
8836,0.2803415409054805,0.5318291700241741
8837,0.28046068308181094,0.5318291700241741
8838,0.28046068308181094,0.5318694601128122
8839,0.2805003971405878,0.5318694601128122
8840,0.2805003971405878,0.5319097502014505
8841,0.280659253375695,0.5319097502014505
8842,0.280659253375695,0.5323529411764706
8843,0.2806989674344718,0.5323529411764706
8844,0.2806989674344718,0.5323932312651087
8845,0.2808181096108022,0.5323932312651087
8846,0.2808181096108022,0.5324738114423851
8847,0.280857823669579,0.5324738114423851
8848,0.280857823669579,0.5325141015310234
8849,0.28089753772835585,0.5325141015310234
8850,0.28089753772835585,0.5326752618855761
8851,0.2809769658459095,0.5326752618855761
8852,0.2809769658459095,0.5327155519742144
8853,0.2810961080222399,0.5327155519742144
8854,0.2810961080222399,0.532836422240129
8855,0.2811358220810167,0.532836422240129
8856,0.2811358220810167,0.5329170024174054
8857,0.2812946783161239,0.5329170024174054
8858,0.2812946783161239,0.5329572925060435
8859,0.2813741064336775,0.5329572925060435
8860,0.2813741064336775,0.5329975825946817
8861,0.2814535345512311,0.5329975825946817
8862,0.2814535345512311,0.5330781627719581
8863,0.28149324861000796,0.5330781627719581
8864,0.28149324861000796,0.5331587429492345
8865,0.28153296266878475,0.5331587429492345
8866,0.28153296266878475,0.5331990330378726
8867,0.28157267672756153,0.5331990330378726
8868,0.28157267672756153,0.5333601933924255
8869,0.2816123907863384,0.5333601933924255
8870,0.2816123907863384,0.5334407735697019
8871,0.281691818903892,0.5334407735697019
8872,0.281691818903892,0.5335616438356164
8873,0.2818109610802224,0.5335616438356164
8874,0.2818109610802224,0.5336019339242546
8875,0.28189038919777604,0.5336019339242546
8876,0.28189038919777604,0.533682514101531
8877,0.2819301032565528,0.533682514101531
8878,0.2819301032565528,0.5337228041901693
8879,0.2819698173153296,0.5337228041901693
8880,0.2819698173153296,0.5337630942788074
8881,0.28200953137410645,0.5337630942788074
8882,0.28200953137410645,0.5338033843674456
8883,0.28204924543288323,0.5338033843674456
8884,0.28204924543288323,0.533883964544722
8885,0.2820889594916601,0.533883964544722
8886,0.2820889594916601,0.5339645447219984
8887,0.28216838760921364,0.5339645447219984
8888,0.28216838760921364,0.5340048348106365
8889,0.2822081016679905,0.5340048348106365
8890,0.2822081016679905,0.5342868654311039
8891,0.28228752978554406,0.5342868654311039
8892,0.28228752978554406,0.5343271555197422
8893,0.2823272438443209,0.5343271555197422
8894,0.2823272438443209,0.5344077356970185
8895,0.2823669579030977,0.5344077356970185
8896,0.2823669579030977,0.5344480257856568
8897,0.2824066719618745,0.5344480257856568
8898,0.2824066719618745,0.5346494762288477
8899,0.28264495631453534,0.5346494762288477
8900,0.28264495631453534,0.5346897663174859
8901,0.2828038125496426,0.5346897663174859
8902,0.2828038125496426,0.5347300564061241
8903,0.2829626687847498,0.5347300564061241
8904,0.2829626687847498,0.5347703464947623
8905,0.2830420969023034,0.5347703464947623
8906,0.2830420969023034,0.5348509266720387
8907,0.2830818109610802,0.5348509266720387
8908,0.2830818109610802,0.5349315068493151
8909,0.28312152501985705,0.5349315068493151
8910,0.28312152501985705,0.5351329572925061
8911,0.28316123907863383,0.5351329572925061
8912,0.28316123907863383,0.5351732473811442
8913,0.28324066719618746,0.5351732473811442
8914,0.28324066719618746,0.5352135374697824
8915,0.28328038125496424,0.5352135374697824
8916,0.28328038125496424,0.5353344077356971
8917,0.28339952343129465,0.5353344077356971
8918,0.28339952343129465,0.5354955680902498
8919,0.2834392374900715,0.5354955680902498
8920,0.2834392374900715,0.5355761482675262
8921,0.2834789515488483,0.5355761482675262
8922,0.2834789515488483,0.5356164383561643
8923,0.2835980937251787,0.5356164383561643
8924,0.2835980937251787,0.5356567284448026
8925,0.28363780778395553,0.5356567284448026
8926,0.28363780778395553,0.5356970185334408
8927,0.2836775218427323,0.5356970185334408
8928,0.2836775218427323,0.535737308622079
8929,0.28371723590150916,0.535737308622079
8930,0.28371723590150916,0.5358178887993553
8931,0.2837966640190627,0.5358178887993553
8932,0.2837966640190627,0.5361402095084609
8933,0.28383637807783957,0.5361402095084609
8934,0.28383637807783957,0.5362207896857373
8935,0.28387609213661635,0.5362207896857373
8936,0.28387609213661635,0.5363013698630137
8937,0.2839158061953932,0.5363013698630137
8938,0.2839158061953932,0.5364625302175665
8939,0.28399523431294676,0.5364625302175665
8940,0.28399523431294676,0.5365028203062047
8941,0.2840349483717236,0.5365028203062047
8942,0.2840349483717236,0.5365431103948428
8943,0.28411437648927723,0.5365431103948428
8944,0.28411437648927723,0.5365834004834811
8945,0.28435266084193805,0.5365834004834811
8946,0.28435266084193805,0.5366639806607575
8947,0.2844320889594917,0.5366639806607575
8948,0.2844320889594917,0.5367042707493956
8949,0.28447180301826847,0.5367042707493956
8950,0.28447180301826847,0.5367445608380338
8951,0.2846306592533757,0.5367445608380338
8952,0.2846306592533757,0.5368251410153102
8953,0.2847100873709293,0.5368251410153102
8954,0.2847100873709293,0.5369460112812248
8955,0.28474980142970613,0.5369460112812248
8956,0.28474980142970613,0.5370668815471394
8957,0.2847895154884829,0.5370668815471394
8958,0.2847895154884829,0.5371474617244157
8959,0.28486894360603654,0.5371474617244157
8960,0.28486894360603654,0.537187751813054
8961,0.28498808578236695,0.537187751813054
8962,0.28498808578236695,0.5373086220789686
8963,0.2850675138999206,0.5373086220789686
8964,0.2850675138999206,0.5373489121676067
8965,0.2852263701350278,0.5373489121676067
8966,0.2852263701350278,0.537590652699436
8967,0.2852660841938046,0.537590652699436
8968,0.2852660841938046,0.5376309427880741
8969,0.2853057982525814,0.5376309427880741
8970,0.2853057982525814,0.5377518130539887
8971,0.285385226370135,0.5377518130539887
8972,0.285385226370135,0.5377921031426269
8973,0.28550436854646544,0.5377921031426269
8974,0.28550436854646544,0.5378323932312651
8975,0.28558379666401906,0.5378323932312651
8976,0.28558379666401906,0.5379935535858179
8977,0.2857426528991263,0.5379935535858179
8978,0.2857426528991263,0.5380338436744561
8979,0.2858617950754567,0.5380338436744561
8980,0.2858617950754567,0.5380741337630943
8981,0.28594122319301035,0.5380741337630943
8982,0.28594122319301035,0.5381144238517325
8983,0.2860206513105639,0.5381144238517325
8984,0.2860206513105639,0.5381547139403706
8985,0.28610007942811755,0.5381547139403706
8986,0.28610007942811755,0.5383158742949234
8987,0.28613979348689433,0.5383158742949234
8988,0.28613979348689433,0.5383561643835616
8989,0.2861795075456712,0.5383561643835616
8990,0.2861795075456712,0.538436744560838
8991,0.2862589356632248,0.538436744560838
8992,0.2862589356632248,0.5384770346494763
8993,0.2862986497220016,0.5384770346494763
8994,0.2862986497220016,0.5387590652699435
8995,0.2863780778395552,0.5387590652699435
8996,0.2863780778395552,0.53883964544722
8997,0.2864972200158856,0.53883964544722
8998,0.2864972200158856,0.5389605157131345
8999,0.2865369340746624,0.5389605157131345
9000,0.2865369340746624,0.5390008058017728
9001,0.28657664813343925,0.5390008058017728
9002,0.28657664813343925,0.5390410958904109
9003,0.28661636219221603,0.5390410958904109
9004,0.28661636219221603,0.5391619661563255
9005,0.28681493248610007,0.5391619661563255
9006,0.28681493248610007,0.5393231265108783
9007,0.2868546465448769,0.5393231265108783
9008,0.2868546465448769,0.5395245769540693
9009,0.2869340746624305,0.5395245769540693
9010,0.2869340746624305,0.5397260273972603
9011,0.2869737887212073,0.5397260273972603
9012,0.2869737887212073,0.5397663174858984
9013,0.2870135027799841,0.5397663174858984
9014,0.2870135027799841,0.5398066075745367
9015,0.28725178713264493,0.5398066075745367
9016,0.28725178713264493,0.5398871877518131
9017,0.28729150119142177,0.5398871877518131
9018,0.28729150119142177,0.5399274778404513
9019,0.28733121525019856,0.5399274778404513
9020,0.28733121525019856,0.540491539081386
9021,0.28745035742652897,0.540491539081386
9022,0.28745035742652897,0.5405318291700242
9023,0.2876092136616362,0.5405318291700242
9024,0.2876092136616362,0.5405721192586623
9025,0.28768864177918985,0.5405721192586623
9026,0.28768864177918985,0.5406526994359387
9027,0.28772835583796663,0.5406526994359387
9028,0.28772835583796663,0.5407332796132152
9029,0.2877680698967435,0.5407332796132152
9030,0.2877680698967435,0.5407735697018533
9031,0.28780778395552026,0.5407735697018533
9032,0.28780778395552026,0.5409750201450443
9033,0.28792692613185067,0.5409750201450443
9034,0.28792692613185067,0.5410153102336825
9035,0.2880857823669579,0.5410153102336825
9036,0.2880857823669579,0.541095890410959
9037,0.2881254964257347,0.541095890410959
9038,0.2881254964257347,0.5411764705882353
9039,0.2881652104845115,0.5411764705882353
9040,0.2881652104845115,0.5412167606768735
9041,0.28820492454328833,0.5412167606768735
9042,0.28820492454328833,0.5412570507655117
9043,0.2882446386020651,0.5412570507655117
9044,0.2882446386020651,0.5412973408541499
9045,0.28828435266084196,0.5412973408541499
9046,0.28828435266084196,0.5413376309427881
9047,0.28836378077839553,0.5413376309427881
9048,0.28836378077839553,0.5413779210314262
9049,0.28844320889594915,0.5413779210314262
9050,0.28844320889594915,0.5415793714746172
9051,0.288482922954726,0.5415793714746172
9052,0.288482922954726,0.5416196615632555
9053,0.28856235107227957,0.5416196615632555
9054,0.28856235107227957,0.5416599516518936
9055,0.2886020651310564,0.5416599516518936
9056,0.2886020651310564,0.54174053182917
9057,0.2886417791898332,0.54174053182917
9058,0.2886417791898332,0.5418614020950846
9059,0.28868149324861003,0.5418614020950846
9060,0.28868149324861003,0.5419016921837227
9061,0.2887212073073868,0.5419016921837227
9062,0.2887212073073868,0.541941982272361
9063,0.2887609213661636,0.541941982272361
9064,0.2887609213661636,0.5420628525382756
9065,0.28888006354249407,0.5420628525382756
9066,0.28888006354249407,0.5421031426269137
9067,0.28891977760127086,0.5421031426269137
9068,0.28891977760127086,0.5422240128928284
9069,0.28895949166004764,0.5422240128928284
9070,0.28895949166004764,0.5422643029814666
9071,0.2889992057188245,0.5422643029814666
9072,0.2889992057188245,0.5423045930701047
9073,0.28903891977760127,0.5423045930701047
9074,0.28903891977760127,0.5424657534246575
9075,0.28907863383637805,0.5424657534246575
9076,0.28907863383637805,0.5425060435132957
9077,0.2891580619539317,0.5425060435132957
9078,0.2891580619539317,0.5425463336019339
9079,0.2891977760127085,0.5425463336019339
9080,0.2891977760127085,0.5426672038678485
9081,0.2892374900714853,0.5426672038678485
9082,0.2892374900714853,0.5427074939564867
9083,0.2892772041302621,0.5427074939564867
9084,0.2892772041302621,0.5427880741337631
9085,0.28931691818903893,0.5427880741337631
9086,0.28931691818903893,0.5428283642224013
9087,0.2893566322478157,0.5428283642224013
9088,0.2893566322478157,0.5428686543110395
9089,0.28939634630659256,0.5428686543110395
9090,0.28939634630659256,0.5429089443996776
9091,0.28943606036536934,0.5429089443996776
9092,0.28943606036536934,0.5429492344883159
9093,0.2894757744241461,0.5429492344883159
9094,0.2894757744241461,0.542989524576954
9095,0.28951548848292297,0.542989524576954
9096,0.28951548848292297,0.5432715551974214
9097,0.28955520254169975,0.5432715551974214
9098,0.28955520254169975,0.5433521353746978
9099,0.2895949166004766,0.5433521353746978
9100,0.2895949166004766,0.5434327155519743
9101,0.2896346306592534,0.5434327155519743
9102,0.2896346306592534,0.5435132957292506
9103,0.28967434471803016,0.5435132957292506
9104,0.28967434471803016,0.543593875906527
9105,0.289714058776807,0.543593875906527
9106,0.289714058776807,0.5436744560838034
9107,0.2899523431294678,0.5436744560838034
9108,0.2899523431294678,0.5437147461724415
9109,0.29007148530579824,0.5437147461724415
9110,0.29007148530579824,0.5438356164383562
9111,0.2901111993645751,0.5438356164383562
9112,0.2901111993645751,0.5438759065269944
9113,0.29019062748212865,0.5438759065269944
9114,0.29019062748212865,0.5439161966156325
9115,0.2902700555996823,0.5439161966156325
9116,0.2902700555996823,0.5439967767929089
9117,0.2903097696584591,0.5439967767929089
9118,0.2903097696584591,0.5440370668815472
9119,0.2903494837172359,0.5440370668815472
9120,0.2903494837172359,0.5441579371474617
9121,0.2903891977760127,0.5441579371474617
9122,0.2903891977760127,0.5441982272360999
9123,0.29050833995234315,0.5441982272360999
9124,0.29050833995234315,0.5442385173247382
9125,0.2905877680698967,0.5442385173247382
9126,0.2905877680698967,0.5443593875906527
9127,0.290746624305004,0.5443593875906527
9128,0.290746624305004,0.5443996776792909
9129,0.29078633836378076,0.5443996776792909
9130,0.29078633836378076,0.5444802578565673
9131,0.2908260524225576,0.5444802578565673
9132,0.2908260524225576,0.5445205479452054
9133,0.2908657664813344,0.5445205479452054
9134,0.2908657664813344,0.5445608380338437
9135,0.29090548054011117,0.5445608380338437
9136,0.29090548054011117,0.5446011281224818
9137,0.290945194598888,0.5446011281224818
9138,0.290945194598888,0.5447219983883964
9139,0.2910643367752184,0.5447219983883964
9140,0.2910643367752184,0.5447622884770347
9141,0.2911040508339952,0.5447622884770347
9142,0.2911040508339952,0.5449234488315874
9143,0.2912231930103257,0.5449234488315874
9144,0.2912231930103257,0.5450443190975021
9145,0.29126290706910246,0.5450443190975021
9146,0.29126290706910246,0.5450846091861402
9147,0.2914217633042097,0.5450846091861402
9148,0.2914217633042097,0.5452860596293312
9149,0.2915409054805401,0.5452860596293312
9150,0.2915409054805401,0.5453263497179693
9151,0.2915806195393169,0.5453263497179693
9152,0.2915806195393169,0.5453666398066076
9153,0.29162033359809375,0.5453666398066076
9154,0.29162033359809375,0.5454875100725222
9155,0.2916997617156473,0.5454875100725222
9156,0.2916997617156473,0.5456889605157131
9157,0.29173947577442416,0.5456889605157131
9158,0.29173947577442416,0.5457292506043513
9159,0.29177918983320095,0.5457292506043513
9160,0.29177918983320095,0.5457695406929896
9161,0.2918189038919778,0.5457695406929896
9162,0.2918189038919778,0.5458904109589041
9163,0.2918586179507546,0.5458904109589041
9164,0.2918586179507546,0.5459709911361805
9165,0.2919380460683082,0.5459709911361805
9166,0.2919380460683082,0.5460112812248187
9167,0.291977760127085,0.5460112812248187
9168,0.291977760127085,0.5462530217566479
9169,0.2920571882446386,0.5462530217566479
9170,0.2920571882446386,0.5463738920225625
9171,0.2920969023034154,0.5463738920225625
9172,0.2920969023034154,0.5464141821112006
9173,0.29213661636219224,0.5464141821112006
9174,0.29213661636219224,0.546494762288477
9175,0.292176330420969,0.546494762288477
9176,0.292176330420969,0.5467365028203062
9177,0.2922160444797458,0.5467365028203062
9178,0.2922160444797458,0.5468170829975826
9179,0.29225575853852265,0.5468170829975826
9180,0.29225575853852265,0.5470588235294118
9181,0.29229547259729943,0.5470588235294118
9182,0.29229547259729943,0.54709911361805
9183,0.29237490071485306,0.54709911361805
9184,0.29237490071485306,0.5471796937953264
9185,0.2924543288324067,0.5471796937953264
9186,0.2924543288324067,0.5472602739726027
9187,0.2925337569499603,0.5472602739726027
9188,0.2925337569499603,0.5475020145044319
9189,0.2926131850675139,0.5475020145044319
9190,0.2926131850675139,0.5475825946817083
9191,0.2926528991262907,0.5475825946817083
9192,0.2926528991262907,0.5476228847703465
9193,0.29273232724384435,0.5476228847703465
9194,0.29273232724384435,0.5477840451248993
9195,0.29277204130262113,0.5477840451248993
9196,0.29277204130262113,0.5478646253021756
9197,0.2928117553613979,0.5478646253021756
9198,0.2928117553613979,0.548146655922643
9199,0.29297061159650517,0.548146655922643
9200,0.29297061159650517,0.5481869460112813
9201,0.2930897537728356,0.5481869460112813
9202,0.2930897537728356,0.5483883964544722
9203,0.29312946783161237,0.5483883964544722
9204,0.29312946783161237,0.5484286865431104
9205,0.2931691818903892,0.5484286865431104
9206,0.2931691818903892,0.5484689766317485
9207,0.293208895949166,0.5484689766317485
9208,0.293208895949166,0.548549556809025
9209,0.2932883240667196,0.548549556809025
9210,0.2932883240667196,0.5485898468976632
9211,0.2933280381254964,0.5485898468976632
9212,0.2933280381254964,0.5486301369863014
9213,0.29340746624305003,0.5486301369863014
9214,0.29340746624305003,0.5486704270749395
9215,0.29348689436060366,0.5486704270749395
9216,0.29348689436060366,0.5487912973408542
9217,0.29360603653693407,0.5487912973408542
9218,0.29360603653693407,0.5489121676067688
9219,0.2936457505957109,0.5489121676067688
9220,0.2936457505957109,0.5489524576954069
9221,0.2936854646544877,0.5489524576954069
9222,0.2936854646544877,0.5489927477840452
9223,0.2937251787132645,0.5489927477840452
9224,0.2937251787132645,0.5491539081385979
9225,0.2937648927720413,0.5491539081385979
9226,0.2937648927720413,0.5492344883158743
9227,0.2938046068308181,0.5492344883158743
9228,0.2938046068308181,0.5494359387590653
9229,0.2938443208895949,0.5494359387590653
9230,0.2938443208895949,0.5494762288477034
9231,0.29388403494837173,0.5494762288477034
9232,0.29388403494837173,0.5495165189363417
9233,0.2940428911834789,0.5495165189363417
9234,0.2940428911834789,0.5495568090249798
9235,0.29424146147736296,0.5495568090249798
9236,0.29424146147736296,0.5497179693795327
9237,0.2943208895949166,0.5497179693795327
9238,0.2943208895949166,0.5497582594681708
9239,0.29436060365369343,0.5497582594681708
9240,0.29436060365369343,0.5497985495568091
9241,0.2944003177124702,0.5497985495568091
9242,0.2944003177124702,0.5498388396454472
9243,0.294440031771247,0.5498388396454472
9244,0.294440031771247,0.5498791297340854
9245,0.2945194598888006,0.5498791297340854
9246,0.2945194598888006,0.5499597099113618
9247,0.29459888800635425,0.5499597099113618
9248,0.29459888800635425,0.55
9249,0.29475774424146145,0.55
9250,0.29475774424146145,0.5500402900886382
9251,0.2948371723590151,0.5500402900886382
9252,0.2948371723590151,0.5500805801772763
9253,0.2949563145353455,0.5500805801772763
9254,0.2949563145353455,0.5503223207091056
9255,0.29507545671167595,0.5503223207091056
9256,0.29507545671167595,0.5503626107977437
9257,0.29511517077045274,0.5503626107977437
9258,0.29511517077045274,0.550402900886382
9259,0.29519459888800637,0.550402900886382
9260,0.29519459888800637,0.5504834810636583
9261,0.2953137410643368,0.5504834810636583
9262,0.2953137410643368,0.5505237711522966
9263,0.29535345512311356,0.5505237711522966
9264,0.29535345512311356,0.5506446414182111
9265,0.2953931691818904,0.5506446414182111
9266,0.2953931691818904,0.550805801772764
9267,0.29547259729944403,0.550805801772764
9268,0.29547259729944403,0.5508460918614021
9269,0.2955123113582208,0.5508460918614021
9270,0.2955123113582208,0.5509266720386785
9271,0.2955520254169976,0.5509266720386785
9272,0.2955520254169976,0.5509669621273167
9273,0.2956314535345512,0.5509669621273167
9274,0.2956314535345512,0.5510072522159549
9275,0.29567116759332807,0.5510072522159549
9276,0.29567116759332807,0.5510878323932312
9277,0.29571088165210485,0.5510878323932312
9278,0.29571088165210485,0.5511684125705076
9279,0.29575059571088164,0.5511684125705076
9280,0.29575059571088164,0.5512087026591459
9281,0.2957903097696585,0.5512087026591459
9282,0.2957903097696585,0.5512892828364222
9283,0.29583002382843526,0.5512892828364222
9284,0.29583002382843526,0.5514101531023369
9285,0.29586973788721205,0.5514101531023369
9286,0.29586973788721205,0.5515713134568896
9287,0.2959094519459889,0.5515713134568896
9288,0.2959094519459889,0.5516116035455279
9289,0.2959491660047657,0.5516116035455279
9290,0.2959491660047657,0.551651893634166
9291,0.2960285941223193,0.551651893634166
9292,0.2960285941223193,0.5517324738114424
9293,0.2960683081810961,0.5517324738114424
9294,0.2960683081810961,0.5518130539887188
9295,0.2961080222398729,0.5518130539887188
9296,0.2961080222398729,0.5519339242546334
9297,0.29618745035742655,0.5519339242546334
9298,0.29618745035742655,0.5520145044319098
9299,0.29622716441620334,0.5520145044319098
9300,0.29622716441620334,0.552054794520548
9301,0.29630659253375696,0.552054794520548
9302,0.29630659253375696,0.5520950846091861
9303,0.29634630659253375,0.5520950846091861
9304,0.29634630659253375,0.5521756647864625
9305,0.2964257347100874,0.5521756647864625
9306,0.2964257347100874,0.5522965350523771
9307,0.29646544876886416,0.5522965350523771
9308,0.29646544876886416,0.5523368251410153
9309,0.296505162827641,0.5523368251410153
9310,0.296505162827641,0.5524174053182918
9311,0.2965448768864178,0.5524174053182918
9312,0.2965448768864178,0.5527397260273973
9313,0.29670373312152504,0.5527397260273973
9314,0.29670373312152504,0.5527800161160354
9315,0.2967434471803018,0.5527800161160354
9316,0.2967434471803018,0.55290088638195
9317,0.2967831612390786,0.55290088638195
9318,0.2967831612390786,0.5530217566478646
9319,0.29698173153296265,0.5530217566478646
9320,0.29698173153296265,0.5530620467365028
9321,0.29706115965051627,0.5530620467365028
9322,0.29706115965051627,0.5533440773569702
9323,0.2971008737092931,0.5533440773569702
9324,0.2971008737092931,0.5533843674456084
9325,0.2971803018268467,0.5533843674456084
9326,0.2971803018268467,0.5534649476228848
9327,0.2972597299444003,0.5534649476228848
9328,0.2972597299444003,0.5537066881547139
9329,0.29729944400317715,0.5537066881547139
9330,0.29729944400317715,0.5539081385979049
9331,0.2973788721207307,0.5539081385979049
9332,0.2973788721207307,0.5539484286865431
9333,0.29741858617950756,0.5539484286865431
9334,0.29741858617950756,0.5539887187751813
9335,0.29745830023828435,0.5539887187751813
9336,0.29745830023828435,0.5540290088638194
9337,0.29753772835583797,0.5540290088638194
9338,0.29753772835583797,0.5540692989524577
9339,0.29757744241461476,0.5540692989524577
9340,0.29757744241461476,0.5542304593070104
9341,0.2976171564733916,0.5542304593070104
9342,0.2976171564733916,0.5542707493956487
9343,0.2976568705321684,0.5542707493956487
9344,0.2976568705321684,0.5543513295729251
9345,0.297736298649722,0.5543513295729251
9346,0.297736298649722,0.5543916196615633
9347,0.2977760127084988,0.5543916196615633
9348,0.2977760127084988,0.5544319097502014
9349,0.29781572676727563,0.5544319097502014
9350,0.29781572676727563,0.5546333601933924
9351,0.29793486894360605,0.5546333601933924
9352,0.29793486894360605,0.5548751007252216
9353,0.29797458300238283,0.5548751007252216
9354,0.29797458300238283,0.5549153908138598
9355,0.29805401111993646,0.5549153908138598
9356,0.29805401111993646,0.554955680902498
9357,0.29817315329626687,0.554955680902498
9358,0.29817315329626687,0.5551168412570507
9359,0.2982128673550437,0.5551168412570507
9360,0.2982128673550437,0.555157131345689
9361,0.2982525814138205,0.555157131345689
9362,0.2982525814138205,0.5551974214343272
9363,0.2982922954725973,0.5551974214343272
9364,0.2982922954725973,0.5552780016116036
9365,0.2983717235901509,0.5552780016116036
9366,0.2983717235901509,0.5554794520547945
9367,0.29841143764892775,0.5554794520547945
9368,0.29841143764892775,0.555560032232071
9369,0.29845115170770453,0.555560032232071
9370,0.29845115170770453,0.5556003223207091
9371,0.2984908657664813,0.5556003223207091
9372,0.2984908657664813,0.5556809024979855
9373,0.29853057982525816,0.5556809024979855
9374,0.29853057982525816,0.5558420628525382
9375,0.29857029388403494,0.5558420628525382
9376,0.29857029388403494,0.5560032232070911
9377,0.29864972200158857,0.5560032232070911
9378,0.29864972200158857,0.5560435132957292
9379,0.298768864177919,0.5560435132957292
9380,0.298768864177919,0.5560838033843675
9381,0.29880857823669577,0.5560838033843675
9382,0.29880857823669577,0.5561240934730056
9383,0.2988880063542494,0.5561240934730056
9384,0.2988880063542494,0.5561643835616439
9385,0.29904686258935664,0.5561643835616439
9386,0.29904686258935664,0.5562852538275584
9387,0.29908657664813343,0.5562852538275584
9388,0.29908657664813343,0.5563255439161966
9389,0.29916600476568705,0.5563255439161966
9390,0.29916600476568705,0.556406124093473
9391,0.2993248610007943,0.556406124093473
9392,0.2993248610007943,0.5564867042707494
9393,0.2993645750595711,0.5564867042707494
9394,0.2993645750595711,0.5565672844480258
9395,0.2994440031771247,0.5565672844480258
9396,0.2994440031771247,0.5566881547139404
9397,0.2994837172359015,0.5566881547139404
9398,0.2994837172359015,0.5568493150684931
9399,0.29956314535345513,0.5568493150684931
9400,0.29956314535345513,0.5569298952457695
9401,0.29968228752978554,0.5569298952457695
9402,0.29968228752978554,0.5569701853344078
9403,0.2997220015885623,0.5569701853344078
9404,0.2997220015885623,0.5570104754230459
9405,0.29976171564733917,0.5570104754230459
9406,0.29976171564733917,0.5571313456889605
9407,0.29980142970611595,0.5571313456889605
9408,0.29980142970611595,0.5571716357775988
9409,0.3,0.5571716357775988
9410,0.3,0.5573327961321515
9411,0.3000794281175536,0.5573327961321515
9412,0.3000794281175536,0.5574939564867043
9413,0.3001191421763304,0.5574939564867043
9414,0.3001191421763304,0.5575745366639807
9415,0.300198570293884,0.5575745366639807
9416,0.300198570293884,0.5576148267526189
9417,0.30023828435266087,0.5576148267526189
9418,0.30023828435266087,0.557655116841257
9419,0.30039714058776806,0.557655116841257
9420,0.30039714058776806,0.5576954069298953
9421,0.3004368546465449,0.5576954069298953
9422,0.3004368546465449,0.5577356970185334
9423,0.3004765687053217,0.5577356970185334
9424,0.3004765687053217,0.5578162771958098
9425,0.3005162827640985,0.5578162771958098
9426,0.3005162827640985,0.557856567284448
9427,0.3005559968228753,0.557856567284448
9428,0.3005559968228753,0.5579774375503627
9429,0.3005957108816521,0.5579774375503627
9430,0.3005957108816521,0.5580177276390008
9431,0.3007148530579825,0.5580177276390008
9432,0.3007148530579825,0.5580983078162772
9433,0.30079428117553614,0.5580983078162772
9434,0.30079428117553614,0.5582997582594682
9435,0.3009531374106434,0.5582997582594682
9436,0.3009531374106434,0.5583400483481064
9437,0.30103256552819696,0.5583400483481064
9438,0.30103256552819696,0.5583803384367445
9439,0.3010722795869738,0.5583803384367445
9440,0.3010722795869738,0.5584609186140209
9441,0.3011119936457506,0.5584609186140209
9442,0.3011119936457506,0.5585012087026592
9443,0.301231135822081,0.5585012087026592
9444,0.301231135822081,0.5585817888799355
9445,0.30127084988085784,0.5585817888799355
9446,0.30127084988085784,0.5587026591458502
9447,0.3013105639396346,0.5587026591458502
9448,0.3013105639396346,0.5587429492344883
9449,0.30135027799841146,0.5587429492344883
9450,0.30135027799841146,0.5588235294117647
9451,0.30150913423351866,0.5588235294117647
9452,0.30150913423351866,0.5588638195004029
9453,0.3016679904686259,0.5588638195004029
9454,0.3016679904686259,0.5589443996776793
9455,0.3017077045274027,0.5589443996776793
9456,0.3017077045274027,0.5590652699435938
9457,0.3017474185861795,0.5590652699435938
9458,0.3017474185861795,0.5592667203867848
9459,0.30186656076250995,0.5592667203867848
9460,0.30186656076250995,0.5593875906526994
9461,0.30198570293884036,0.5593875906526994
9462,0.30198570293884036,0.5594278807413376
9463,0.30202541699761715,0.5594278807413376
9464,0.30202541699761715,0.5596293311845286
9465,0.3021048451151708,0.5596293311845286
9466,0.3021048451151708,0.5596696212731668
9467,0.3022239872915012,0.5596696212731668
9468,0.3022239872915012,0.5599516518936342
9469,0.3023034154090548,0.5599516518936342
9470,0.3023034154090548,0.5599919419822723
9471,0.3024225575853852,0.5599919419822723
9472,0.3024225575853852,0.5600725221595487
9473,0.302462271644162,0.5600725221595487
9474,0.302462271644162,0.5601531023368251
9475,0.30254169976171563,0.5601531023368251
9476,0.30254169976171563,0.5601933924254633
9477,0.3025814138204925,0.5601933924254633
9478,0.3025814138204925,0.5602739726027397
9479,0.3028196981731533,0.5602739726027397
9480,0.3028196981731533,0.5603545527800161
9481,0.3028594122319301,0.5603545527800161
9482,0.3028594122319301,0.5603948428686543
9483,0.3028991262907069,0.5603948428686543
9484,0.3028991262907069,0.5604351329572925
9485,0.3029388403494837,0.5604351329572925
9486,0.3029388403494837,0.5604754230459307
9487,0.30297855440826055,0.5604754230459307
9488,0.30297855440826055,0.5607171635777599
9489,0.30301826846703733,0.5607171635777599
9490,0.30301826846703733,0.5609186140209509
9491,0.3030579825258141,0.5609186140209509
9492,0.3030579825258141,0.560958904109589
9493,0.30313741064336774,0.560958904109589
9494,0.30313741064336774,0.5611200644641419
9495,0.3031771247021446,0.5611200644641419
9496,0.3031771247021446,0.561361804995971
9497,0.30321683876092137,0.561361804995971
9498,0.30321683876092137,0.5614423851732474
9499,0.3033359809372518,0.5614423851732474
9500,0.3033359809372518,0.5615229653505238
9501,0.30337569499602857,0.5615229653505238
9502,0.30337569499602857,0.5616438356164384
9503,0.3034154090548054,0.5616438356164384
9504,0.3034154090548054,0.5617647058823529
9505,0.30349483717235903,0.5617647058823529
9506,0.30349483717235903,0.5618452860596294
9507,0.3035345512311358,0.5618452860596294
9508,0.3035345512311358,0.5619258662369058
9509,0.3035742652899126,0.5619258662369058
9510,0.3035742652899126,0.5620064464141821
9511,0.30365369340746623,0.5620064464141821
9512,0.30365369340746623,0.5620467365028203
9513,0.30369340746624307,0.5620467365028203
9514,0.30369340746624307,0.5620870265914585
9515,0.30373312152501986,0.5620870265914585
9516,0.30373312152501986,0.5621273166800967
9517,0.3038125496425735,0.5621273166800967
9518,0.3038125496425735,0.562207896857373
9519,0.3039316918189039,0.562207896857373
9520,0.3039316918189039,0.5622884770346495
9521,0.3039714058776807,0.5622884770346495
9522,0.3039714058776807,0.5623690572119259
9523,0.3040508339952343,0.5623690572119259
9524,0.3040508339952343,0.562610797743755
9525,0.30424940428911834,0.562610797743755
9526,0.30424940428911834,0.5627316680096697
9527,0.3042891183478952,0.5627316680096697
9528,0.3042891183478952,0.562812248186946
9529,0.3044479745830024,0.562812248186946
9530,0.3044479745830024,0.563013698630137
9531,0.30448768864177916,0.563013698630137
9532,0.30448768864177916,0.5630539887187752
9533,0.30460683081810963,0.5630539887187752
9534,0.30460683081810963,0.5631345688960516
9535,0.3046465448768864,0.5631345688960516
9536,0.3046465448768864,0.5632151490733279
9537,0.3047656870532168,0.5632151490733279
9538,0.3047656870532168,0.5632554391619662
9539,0.30480540111199367,0.5632554391619662
9540,0.30480540111199367,0.5634165995165189
9541,0.30488482922954724,0.5634165995165189
9542,0.30488482922954724,0.5634971796937953
9543,0.3049245432883241,0.5634971796937953
9544,0.3049245432883241,0.5637792103142627
9545,0.3050039714058777,0.5637792103142627
9546,0.3050039714058777,0.5638195004029009
9547,0.3050436854646545,0.5638195004029009
9548,0.3050436854646545,0.5639000805801773
9549,0.3050833995234313,0.5639000805801773
9550,0.3050833995234313,0.5640209508460918
9551,0.3051628276409849,0.5640209508460918
9552,0.3051628276409849,0.5641418211120064
9553,0.30520254169976174,0.5641418211120064
9554,0.30520254169976174,0.5643029814665592
9555,0.3052819698173153,0.5643029814665592
9556,0.3052819698173153,0.5643432715551974
9557,0.30536139793486894,0.5643432715551974
9558,0.30536139793486894,0.564464141821112
9559,0.3054011119936457,0.564464141821112
9560,0.3054011119936457,0.5645447219983883
9561,0.30544082605242256,0.5645447219983883
9562,0.30544082605242256,0.5645850120870266
9563,0.30548054011119935,0.5645850120870266
9564,0.30548054011119935,0.5647461724415793
9565,0.3055202541699762,0.5647461724415793
9566,0.3055202541699762,0.5647864625302176
9567,0.305559968228753,0.5647864625302176
9568,0.305559968228753,0.564867042707494
9569,0.30559968228752976,0.564867042707494
9570,0.30559968228752976,0.5652296535052377
9571,0.3056393963463066,0.5652296535052377
9572,0.3056393963463066,0.565269943593876
9573,0.305758538522637,0.565269943593876
9574,0.305758538522637,0.5655116841257051
9575,0.30583796664019064,0.5655116841257051
9576,0.30583796664019064,0.5655922643029815
9577,0.30591739475774427,0.5655922643029815
9578,0.30591739475774427,0.5656325543916196
9579,0.30595710881652105,0.5656325543916196
9580,0.30595710881652105,0.5656728444802579
9581,0.3060365369340747,0.5656728444802579
9582,0.3060365369340747,0.5659548751007252
9583,0.30607625099285146,0.5659548751007252
9584,0.30607625099285146,0.5659951651893634
9585,0.3061159650516283,0.5659951651893634
9586,0.3061159650516283,0.5660354552780016
9587,0.3061953931691819,0.5660354552780016
9588,0.3061953931691819,0.5660757453666398
9589,0.3062351072279587,0.5660757453666398
9590,0.3062351072279587,0.5661966156325544
9591,0.3063145353455123,0.5661966156325544
9592,0.3063145353455123,0.566317485898469
9593,0.30643367752184275,0.566317485898469
9594,0.30643367752184275,0.5663577759871071
9595,0.30647339158061954,0.5663577759871071
9596,0.30647339158061954,0.5663980660757454
9597,0.30659253375694995,0.5663980660757454
9598,0.30659253375694995,0.5664383561643835
9599,0.3066322478157268,0.5664383561643835
9600,0.3066322478157268,0.5664786462530218
9601,0.3066719618745036,0.5664786462530218
9602,0.3066719618745036,0.5667203867848509
9603,0.30671167593328036,0.5667203867848509
9604,0.30671167593328036,0.5668009669621273
9605,0.306791104050834,0.5668009669621273
9606,0.306791104050834,0.5668412570507655
9607,0.3068308181096108,0.5668412570507655
9608,0.3068308181096108,0.5669218372280419
9609,0.3068705321683876,0.5669218372280419
9610,0.3068705321683876,0.5670024174053183
9611,0.3071485305798253,0.5670024174053183
9612,0.3071485305798253,0.5670427074939565
9613,0.3072676727561557,0.5670427074939565
9614,0.3072676727561557,0.5670829975825947
9615,0.3073471008737093,0.5670829975825947
9616,0.3073471008737093,0.5674053182917003
9617,0.3073868149324861,0.5674053182917003
9618,0.3073868149324861,0.5674858984689767
9619,0.3074662430500397,0.5674858984689767
9620,0.3074662430500397,0.5678082191780822
9621,0.3075059571088165,0.5678082191780822
9622,0.3075059571088165,0.5678485092667204
9623,0.30766481334392376,0.5678485092667204
9624,0.30766481334392376,0.5680499597099113
9625,0.30778395552025417,0.5680499597099113
9626,0.30778395552025417,0.5681305398871878
9627,0.3079030976965846,0.5681305398871878
9628,0.3079030976965846,0.5682111200644642
9629,0.3079428117553614,0.5682111200644642
9630,0.3079428117553614,0.5682514101531023
9631,0.308022239872915,0.5682514101531023
9632,0.308022239872915,0.5682917002417406
9633,0.3081016679904686,0.5682917002417406
9634,0.3081016679904686,0.5684125705076551
9635,0.30826052422557587,0.5684125705076551
9636,0.30826052422557587,0.5685334407735697
9637,0.3085385226370135,0.5685334407735697
9638,0.3085385226370135,0.5686140209508461
9639,0.3085782366957903,0.5686140209508461
9640,0.3085782366957903,0.5686543110394843
9641,0.30865766481334395,0.5686543110394843
9642,0.30865766481334395,0.5686946011281225
9643,0.30869737887212073,0.5686946011281225
9644,0.30869737887212073,0.5687348912167607
9645,0.3087370929308975,0.5687348912167607
9646,0.3087370929308975,0.5689766317485898
9647,0.30881652104845114,0.5689766317485898
9648,0.30881652104845114,0.5691377921031426
9649,0.30889594916600477,0.5691377921031426
9650,0.30889594916600477,0.569218372280419
9651,0.30893566322478155,0.569218372280419
9652,0.30893566322478155,0.5693392425463336
9653,0.3089753772835584,0.5693392425463336
9654,0.3089753772835584,0.5694601128122482
9655,0.3090150913423352,0.5694601128122482
9656,0.3090150913423352,0.5696615632554392
9657,0.309054805401112,0.5696615632554392
9658,0.309054805401112,0.5697421434327156
9659,0.3090945194598888,0.5697421434327156
9660,0.3090945194598888,0.5697824335213537
9661,0.3091342335186656,0.5697824335213537
9662,0.3091342335186656,0.5699033037872683
9663,0.30929308975377284,0.5699033037872683
9664,0.30929308975377284,0.5699435938759065
9665,0.30933280381254963,0.5699435938759065
9666,0.30933280381254963,0.5699838839645447
9667,0.30945194598888004,0.5699838839645447
9668,0.30945194598888004,0.5700644641418211
9669,0.3094916600476569,0.5700644641418211
9670,0.3094916600476569,0.5701450443190975
9671,0.3096108022239873,0.5701450443190975
9672,0.3096108022239873,0.5702256244963739
9673,0.3096505162827641,0.5702256244963739
9674,0.3096505162827641,0.5703867848509266
9675,0.3096902303415409,0.5703867848509266
9676,0.3096902303415409,0.5704270749395649
9677,0.3097299444003177,0.5704270749395649
9678,0.3097299444003177,0.5706285253827559
9679,0.30980937251787133,0.5706285253827559
9680,0.30980937251787133,0.5707896857373086
9681,0.3098490865766481,0.5707896857373086
9682,0.3098490865766481,0.5708299758259469
9683,0.30992851469420174,0.5708299758259469
9684,0.30992851469420174,0.5709508460918614
9685,0.31000794281175537,0.5709508460918614
9686,0.31000794281175537,0.5710314262691378
9687,0.31004765687053215,0.5710314262691378
9688,0.31004765687053215,0.571071716357776
9689,0.3101270849880858,0.571071716357776
9690,0.3101270849880858,0.5712328767123288
9691,0.3102065131056394,0.5712328767123288
9692,0.3102065131056394,0.5713537469782434
9693,0.3102462271644162,0.5713537469782434
9694,0.3102462271644162,0.5713940370668815
9695,0.31040508339952344,0.5713940370668815
9696,0.31040508339952344,0.5715551974214343
9697,0.31048451151707707,0.5715551974214343
9698,0.31048451151707707,0.5715954875100725
9699,0.31052422557585385,0.5715954875100725
9700,0.31052422557585385,0.5716357775987108
9701,0.31056393963463064,0.5716357775987108
9702,0.31056393963463064,0.5716760676873489
9703,0.3106036536934075,0.5716760676873489
9704,0.3106036536934075,0.5717163577759871
9705,0.3107227958697379,0.5717163577759871
9706,0.3107227958697379,0.5717566478646253
9707,0.3108022239872915,0.5717566478646253
9708,0.3108022239872915,0.5718775181305399
9709,0.31088165210484514,0.5718775181305399
9710,0.31088165210484514,0.5719580983078163
9711,0.3109213661636219,0.5719580983078163
9712,0.3109213661636219,0.5720789685737309
9713,0.31100079428117555,0.5720789685737309
9714,0.31100079428117555,0.572119258662369
9715,0.31104050833995234,0.572119258662369
9716,0.31104050833995234,0.5721595487510073
9717,0.31115965051628275,0.5721595487510073
9718,0.31115965051628275,0.5722804190169218
9719,0.3111993645750596,0.5722804190169218
9720,0.3111993645750596,0.57232070910556
9721,0.3112390786338364,0.57232070910556
9722,0.3112390786338364,0.5723609991941982
9723,0.31127879269261316,0.5723609991941982
9724,0.31127879269261316,0.5724415793714747
9725,0.3114376489277204,0.5724415793714747
9726,0.3114376489277204,0.5726027397260274
9727,0.3114773629864972,0.5726027397260274
9728,0.3114773629864972,0.5726430298146656
9729,0.31159650516282766,0.5726430298146656
9730,0.31159650516282766,0.5726833199033038
9731,0.31163621922160445,0.5726833199033038
9732,0.31163621922160445,0.5728041901692184
9733,0.31167593328038123,0.5728041901692184
9734,0.31167593328038123,0.5728444802578566
9735,0.3117156473391581,0.5728444802578566
9736,0.3117156473391581,0.5728847703464948
9737,0.31175536139793486,0.5728847703464948
9738,0.31175536139793486,0.5729250604351329
9739,0.3118347895154885,0.5729250604351329
9740,0.3118347895154885,0.5730862207896857
9741,0.3119539316918189,0.5730862207896857
9742,0.3119539316918189,0.5731265108783239
9743,0.31199364575059574,0.5731265108783239
9744,0.31199364575059574,0.5731668009669622
9745,0.3120730738681493,0.5731668009669622
9746,0.3120730738681493,0.5732070910556003
9747,0.31211278792692615,0.5732070910556003
9748,0.31211278792692615,0.5732473811442386
9749,0.31215250198570293,0.5732473811442386
9750,0.31215250198570293,0.5732876712328767
9751,0.3121922160444797,0.5732876712328767
9752,0.3121922160444797,0.5733279613215149
9753,0.31227164416203335,0.5733279613215149
9754,0.31227164416203335,0.5735294117647058
9755,0.31235107227958697,0.5735294117647058
9756,0.31235107227958697,0.5736905721192587
9757,0.31239078633836376,0.5736905721192587
9758,0.31239078633836376,0.5737308622078968
9759,0.3124305003971406,0.5737308622078968
9760,0.3124305003971406,0.5738920225624496
9761,0.3124702144559174,0.5738920225624496
9762,0.3124702144559174,0.5739323126510878
9763,0.3125099285146942,0.5739323126510878
9764,0.3125099285146942,0.5739726027397261
9765,0.312549642573471,0.5739726027397261
9766,0.312549642573471,0.5740531829170025
9767,0.3125893566322478,0.5740531829170025
9768,0.3125893566322478,0.5741337630942788
9769,0.31262907069102464,0.5741337630942788
9770,0.31262907069102464,0.5744157937147462
9771,0.31270849880857826,0.5744157937147462
9772,0.31270849880857826,0.5744560838033844
9773,0.31278792692613183,0.5744560838033844
9774,0.31278792692613183,0.5744963738920226
9775,0.3128276409849087,0.5744963738920226
9776,0.3128276409849087,0.5746172441579371
9777,0.31286735504368546,0.5746172441579371
9778,0.31286735504368546,0.5747381144238517
9779,0.3129467831612391,0.5747381144238517
9780,0.3129467831612391,0.5749395648670427
9781,0.3130262112787927,0.5749395648670427
9782,0.3130262112787927,0.5749798549556809
9783,0.3130659253375695,0.5749798549556809
9784,0.3130659253375695,0.5750201450443191
9785,0.31322478157267675,0.5750201450443191
9786,0.31322478157267675,0.5751007252215955
9787,0.3133042096902303,0.5751007252215955
9788,0.3133042096902303,0.5751813053988719
9789,0.31334392374900716,0.5751813053988719
9790,0.31334392374900716,0.5753021756647865
9791,0.31338363780778394,0.5753021756647865
9792,0.31338363780778394,0.5755036261079775
9793,0.31346306592533757,0.5755036261079775
9794,0.31346306592533757,0.5755439161966156
9795,0.3135424940428912,0.5755439161966156
9796,0.3135424940428912,0.5755842062852539
9797,0.313582208101668,0.5755842062852539
9798,0.313582208101668,0.575624496373892
9799,0.3136219221604448,0.575624496373892
9800,0.3136219221604448,0.5756647864625302
9801,0.3136616362192216,0.5756647864625302
9802,0.3136616362192216,0.5757453666398066
9803,0.3137013502779984,0.5757453666398066
9804,0.3137013502779984,0.5757856567284448
9805,0.31386020651310564,0.5757856567284448
9806,0.31386020651310564,0.575825946817083
9807,0.31393963463065927,0.575825946817083
9808,0.31393963463065927,0.5759065269943594
9809,0.31401906274821284,0.5759065269943594
9810,0.31401906274821284,0.576027397260274
9811,0.3140587768069897,0.576027397260274
9812,0.3140587768069897,0.5761079774375504
9813,0.31409849086576647,0.5761079774375504
9814,0.31409849086576647,0.5761885576148268
9815,0.3141382049245433,0.5761885576148268
9816,0.3141382049245433,0.5762691377921031
9817,0.3141779189833201,0.5762691377921031
9818,0.3141779189833201,0.5765108783239323
9819,0.3142176330420969,0.5765108783239323
9820,0.3142176330420969,0.576672038678485
9821,0.31433677521842734,0.576672038678485
9822,0.31433677521842734,0.5767123287671233
9823,0.31437648927720413,0.5767123287671233
9824,0.31437648927720413,0.5768331990330379
9825,0.31445591739475776,0.5768331990330379
9826,0.31445591739475776,0.5769137792103143
9827,0.31449563145353454,0.5769137792103143
9828,0.31449563145353454,0.5769540692989524
9829,0.3145353455123114,0.5769540692989524
9830,0.3145353455123114,0.5769943593875907
9831,0.31457505957108817,0.5769943593875907
9832,0.31457505957108817,0.5771152296535053
9833,0.31461477362986495,0.5771152296535053
9834,0.31461477362986495,0.5771555197421434
9835,0.3146544876886418,0.5771555197421434
9836,0.3146544876886418,0.577276390008058
9837,0.3146942017474186,0.577276390008058
9838,0.3146942017474186,0.5773166800966962
9839,0.3147736298649722,0.5773166800966962
9840,0.3147736298649722,0.5773569701853344
9841,0.31485305798252583,0.5773569701853344
9842,0.31485305798252583,0.5774375503626108
9843,0.3148927720413026,0.5774375503626108
9844,0.3148927720413026,0.5775181305398872
9845,0.31497220015885624,0.5775181305398872
9846,0.31497220015885624,0.5776390008058018
9847,0.31505162827640987,0.5776390008058018
9848,0.31505162827640987,0.5779210314262692
9849,0.31509134233518665,0.5779210314262692
9850,0.31509134233518665,0.5779613215149073
9851,0.3153296266878475,0.5779613215149073
9852,0.3153296266878475,0.5780016116035456
9853,0.3154884829229547,0.5780016116035456
9854,0.3154884829229547,0.5780419016921837
9855,0.3155281969817315,0.5780419016921837
9856,0.3155281969817315,0.5781627719580983
9857,0.315647339158062,0.5781627719580983
9858,0.315647339158062,0.5782030620467365
9859,0.31568705321683876,0.5782030620467365
9860,0.31568705321683876,0.5782433521353747
9861,0.31572676727561555,0.5782433521353747
9862,0.31572676727561555,0.5782836422240129
9863,0.3157664813343924,0.5782836422240129
9864,0.3157664813343924,0.5783239323126511
9865,0.315845909451946,0.5783239323126511
9866,0.315845909451946,0.5783642224012893
9867,0.3159253375694996,0.5783642224012893
9868,0.3159253375694996,0.5784045124899275
9869,0.31604447974583,0.5784045124899275
9870,0.31604447974583,0.5786865431103948
9871,0.31616362192216046,0.5786865431103948
9872,0.31616362192216046,0.578928283642224
9873,0.31620333598093725,0.578928283642224
9874,0.31620333598093725,0.5790491539081386
9875,0.3162827640984909,0.5790491539081386
9876,0.3162827640984909,0.5790894439967768
9877,0.31632247815726766,0.5790894439967768
9878,0.31632247815726766,0.579129734085415
9879,0.3164416203335981,0.579129734085415
9880,0.3164416203335981,0.5791700241740532
9881,0.3164813343923749,0.5791700241740532
9882,0.3164813343923749,0.5792908944399677
9883,0.3165210484511517,0.5792908944399677
9884,0.3165210484511517,0.579331184528606
9885,0.3166004765687053,0.579331184528606
9886,0.3166004765687053,0.5793714746172441
9887,0.31667990468625895,0.5793714746172441
9888,0.31667990468625895,0.5795729250604351
9889,0.31671961874503574,0.5795729250604351
9890,0.31671961874503574,0.5796132151490734
9891,0.3167593328038126,0.5796132151490734
9892,0.3167593328038126,0.5796937953263497
9893,0.31683876092136615,0.5796937953263497
9894,0.31683876092136615,0.5798146655922644
9895,0.3169181890389198,0.5798146655922644
9896,0.3169181890389198,0.5798952457695407
9897,0.31695790309769656,0.5798952457695407
9898,0.31695790309769656,0.5799758259468171
9899,0.3169976171564734,0.5799758259468171
9900,0.3169976171564734,0.5800161160354553
9901,0.317077045274027,0.5800161160354553
9902,0.317077045274027,0.5800966962127316
9903,0.3171167593328038,0.5800966962127316
9904,0.3171167593328038,0.580378726833199
9905,0.31719618745035744,0.580378726833199
9906,0.31719618745035744,0.5804593070104754
9907,0.31727561556791106,0.5804593070104754
9908,0.31727561556791106,0.5804995970991136
9909,0.31731532962668785,0.5804995970991136
9910,0.31731532962668785,0.58058017727639
9911,0.3173947577442415,0.58058017727639
9912,0.3173947577442415,0.5807413376309428
9913,0.3174741858617951,0.5807413376309428
9914,0.3174741858617951,0.580983078162772
9915,0.3175933280381255,0.580983078162772
9916,0.3175933280381255,0.5810233682514101
9917,0.3176330420969023,0.5810233682514101
9918,0.3176330420969023,0.5810636583400484
9919,0.31767275615567914,0.5810636583400484
9920,0.31767275615567914,0.5811442385173248
9921,0.3177124702144559,0.5811442385173248
9922,0.3177124702144559,0.5811845286059629
9923,0.3177521842732327,0.5811845286059629
9924,0.3177521842732327,0.5812651087832393
9925,0.31779189833200955,0.5812651087832393
9926,0.31779189833200955,0.5813859790491539
9927,0.3178713264495631,0.5813859790491539
9928,0.3178713264495631,0.5814665592264303
9929,0.31795075456711674,0.5814665592264303
9930,0.31795075456711674,0.5815068493150685
9931,0.3179904686258936,0.5815068493150685
9932,0.3179904686258936,0.5815471394037067
9933,0.3181493248610008,0.5815471394037067
9934,0.3181493248610008,0.5816680096696213
9935,0.3181890389197776,0.5816680096696213
9936,0.3181890389197776,0.5817888799355359
9937,0.31830818109610803,0.5817888799355359
9938,0.31830818109610803,0.581829170024174
9939,0.31838760921366166,0.581829170024174
9940,0.31838760921366166,0.5819097502014504
9941,0.31842732327243845,0.5819097502014504
9942,0.31842732327243845,0.5820709105560032
9943,0.31846703733121523,0.5820709105560032
9944,0.31846703733121523,0.5821514907332797
9945,0.31850675138999207,0.5821514907332797
9946,0.31850675138999207,0.582232070910556
9947,0.31854646544876886,0.582232070910556
9948,0.31854646544876886,0.5822723609991942
9949,0.31866560762509927,0.5822723609991942
9950,0.31866560762509927,0.5824738114423852
9951,0.3187053216838761,0.5824738114423852
9952,0.3187053216838761,0.5825141015310233
9953,0.3187450357426529,0.5825141015310233
9954,0.3187450357426529,0.5826349717969379
9955,0.3188244638602065,0.5826349717969379
9956,0.3188244638602065,0.5827558420628526
9957,0.3188641779189833,0.5827558420628526
9958,0.3188641779189833,0.5828767123287671
9959,0.31890389197776015,0.5828767123287671
9960,0.31890389197776015,0.5829170024174053
9961,0.3192216044479746,0.5829170024174053
9962,0.3192216044479746,0.5829572925060436
9963,0.3193010325655282,0.5829572925060436
9964,0.3193010325655282,0.5829975825946817
9965,0.319340746624305,0.5829975825946817
9966,0.319340746624305,0.5830378726833199
9967,0.3193804606830818,0.5830378726833199
9968,0.3193804606830818,0.5831990330378727
9969,0.31953931691818904,0.5831990330378727
9970,0.31953931691818904,0.5832796132151491
9971,0.3195790309769658,0.5832796132151491
9972,0.3195790309769658,0.5833199033037872
9973,0.31961874503574267,0.5833199033037872
9974,0.31961874503574267,0.5833601933924255
9975,0.31965845909451945,0.5833601933924255
9976,0.31965845909451945,0.5834407735697018
9977,0.3197378872120731,0.5834407735697018
9978,0.3197378872120731,0.5834810636583401
9979,0.31977760127084986,0.5834810636583401
9980,0.31977760127084986,0.5835616438356165
9981,0.3198173153296267,0.5835616438356165
9982,0.3198173153296267,0.5836019339242546
9983,0.3198570293884035,0.5836019339242546
9984,0.3198570293884035,0.583682514101531
9985,0.3198967434471803,0.583682514101531
9986,0.3198967434471803,0.583883964544722
9987,0.3199364575059571,0.583883964544722
9988,0.3199364575059571,0.5839242546333602
9989,0.32005559968228753,0.5839242546333602
9990,0.32005559968228753,0.5840451248992747
9991,0.32013502779984115,0.5840451248992747
9992,0.32013502779984115,0.584085414987913
9993,0.32017474185861794,0.584085414987913
9994,0.32017474185861794,0.5841257050765511
9995,0.3202144559173948,0.5841257050765511
9996,0.3202144559173948,0.5842465753424657
9997,0.32029388403494835,0.5842465753424657
9998,0.32029388403494835,0.5843271555197421
9999,0.3203335980937252,0.5843271555197421
10000,0.3203335980937252,0.5844077356970185
10001,0.320373312152502,0.5844077356970185
10002,0.320373312152502,0.5844480257856567
10003,0.32061159650516285,0.5844480257856567
10004,0.32061159650516285,0.584488315874295
10005,0.3206910246227164,0.584488315874295
10006,0.3206910246227164,0.5845688960515714
10007,0.32073073868149327,0.5845688960515714
10008,0.32073073868149327,0.5846494762288477
10009,0.32077045274027005,0.5846494762288477
10010,0.32077045274027005,0.5848912167606769
10011,0.3210087370929309,0.5848912167606769
10012,0.3210087370929309,0.5850120870265915
10013,0.3210484511517077,0.5850120870265915
10014,0.3210484511517077,0.5852135374697824
10015,0.3210881652104845,0.5852135374697824
10016,0.3210881652104845,0.5854149879129734
10017,0.32112787926926134,0.5854149879129734
10018,0.32112787926926134,0.5855761482675262
10019,0.3211675933280381,0.5855761482675262
10020,0.3211675933280381,0.5856970185334408
10021,0.32124702144559175,0.5856970185334408
10022,0.32124702144559175,0.5858178887993554
10023,0.32128673550436854,0.5858178887993554
10024,0.32128673550436854,0.5860193392425463
10025,0.3213264495631454,0.5860193392425463
10026,0.3213264495631454,0.5862207896857373
10027,0.32136616362192216,0.5862207896857373
10028,0.32136616362192216,0.5862610797743755
10029,0.32140587768069895,0.5862610797743755
10030,0.32140587768069895,0.5863416599516519
10031,0.3214853057982526,0.5863416599516519
10032,0.3214853057982526,0.5866236905721193
10033,0.3215250198570294,0.5866236905721193
10034,0.3215250198570294,0.5867042707493957
10035,0.321604447974583,0.5867042707493957
10036,0.321604447974583,0.5867445608380338
10037,0.3216838760921366,0.5867445608380338
10038,0.3216838760921366,0.5868251410153102
10039,0.321803018268467,0.5868251410153102
10040,0.321803018268467,0.5868654311039484
10041,0.32192216044479743,0.5868654311039484
10042,0.32192216044479743,0.5869460112812248
10043,0.32200158856235106,0.5869460112812248
10044,0.32200158856235106,0.5870265914585012
10045,0.3220810166799047,0.5870265914585012
10046,0.3220810166799047,0.5870668815471394
10047,0.32212073073868147,0.5870668815471394
10048,0.32212073073868147,0.5872280419016922
10049,0.3221604447974583,0.5872280419016922
10050,0.3221604447974583,0.5874294923448832
10051,0.32223987291501194,0.5874294923448832
10052,0.32223987291501194,0.5875100725221596
10053,0.32247815726767276,0.5875100725221596
10054,0.32247815726767276,0.5875503626107977
10055,0.32251787132644955,0.5875503626107977
10056,0.32251787132644955,0.5875906526994359
10057,0.3227164416203336,0.5875906526994359
10058,0.3227164416203336,0.5876712328767123
10059,0.3227958697378872,0.5876712328767123
10060,0.3227958697378872,0.5877921031426269
10061,0.322835583796664,0.5877921031426269
10062,0.322835583796664,0.5878323932312651
10063,0.3229150119142176,0.5878323932312651
10064,0.3229150119142176,0.5879129734085415
10065,0.32299444003177125,0.5879129734085415
10066,0.32299444003177125,0.5880741337630943
10067,0.32307386814932487,0.5880741337630943
10068,0.32307386814932487,0.5881950040290088
10069,0.3231930103256553,0.5881950040290088
10070,0.3231930103256553,0.5882352941176471
10071,0.32323272438443207,0.5882352941176471
10072,0.32323272438443207,0.5882755842062852
10073,0.3232724384432089,0.5882755842062852
10074,0.3232724384432089,0.5884770346494762
10075,0.3233121525019857,0.5884770346494762
10076,0.3233121525019857,0.5885173247381145
10077,0.32335186656076254,0.5885173247381145
10078,0.32335186656076254,0.588638195004029
10079,0.3234312946783161,0.588638195004029
10080,0.3234312946783161,0.5887187751813054
10081,0.32347100873709295,0.5887187751813054
10082,0.32347100873709295,0.5887590652699436
10083,0.32351072279586973,0.5887590652699436
10084,0.32351072279586973,0.5887993553585817
10085,0.32359015091342336,0.5887993553585817
10086,0.32359015091342336,0.58883964544722
10087,0.32362986497220014,0.58883964544722
10088,0.32362986497220014,0.5888799355358582
10089,0.323669579030977,0.5888799355358582
10090,0.323669579030977,0.5889605157131346
10091,0.32374900714853055,0.5889605157131346
10092,0.32374900714853055,0.589041095890411
10093,0.3237887212073074,0.589041095890411
10094,0.3237887212073074,0.5891216760676874
10095,0.3238284352660842,0.5891216760676874
10096,0.3238284352660842,0.5894842868654311
10097,0.323868149324861,0.5894842868654311
10098,0.323868149324861,0.5895648670427075
10099,0.3240270055599682,0.5895648670427075
10100,0.3240270055599682,0.5896454472199839
10101,0.32406671961874506,0.5896454472199839
10102,0.32406671961874506,0.5896857373086221
10103,0.32414614773629863,0.5896857373086221
10104,0.32414614773629863,0.5898066075745366
10105,0.32418586179507547,0.5898066075745366
10106,0.32418586179507547,0.589887187751813
10107,0.3245035742652899,0.589887187751813
10108,0.3245035742652899,0.5900080580177276
10109,0.3245432883240667,0.5900080580177276
10110,0.3245432883240667,0.5901289282836423
10111,0.3246624305003971,0.5901289282836423
10112,0.3246624305003971,0.5902095084609186
10113,0.32470214455917396,0.5902095084609186
10114,0.32470214455917396,0.5902497985495568
10115,0.32474185861795074,0.5902497985495568
10116,0.32474185861795074,0.5903303787268332
10117,0.324900714853058,0.5903303787268332
10118,0.324900714853058,0.5904512489927478
10119,0.3249404289118348,0.5904512489927478
10120,0.3249404289118348,0.5905318291700242
10121,0.3249801429706116,0.5905318291700242
10122,0.3249801429706116,0.5905721192586624
10123,0.3250595710881652,0.5905721192586624
10124,0.3250595710881652,0.5906124093473005
10125,0.32509928514694203,0.5906124093473005
10126,0.32509928514694203,0.5906929895245769
10127,0.3251389992057188,0.5906929895245769
10128,0.3251389992057188,0.5908541498791298
10129,0.32517871326449566,0.5908541498791298
10130,0.32517871326449566,0.5908944399677679
10131,0.32521842732327244,0.5908944399677679
10132,0.32521842732327244,0.5909750201450443
10133,0.3252581413820492,0.5909750201450443
10134,0.3252581413820492,0.5910958904109589
10135,0.32529785544082607,0.5910958904109589
10136,0.32529785544082607,0.5911361804995972
10137,0.32533756949960285,0.5911361804995972
10138,0.32533756949960285,0.5912167606768735
10139,0.3253772835583797,0.5912167606768735
10140,0.3253772835583797,0.5912973408541499
10141,0.3254169976171565,0.5912973408541499
10142,0.3254169976171565,0.5913376309427881
10143,0.3254964257347101,0.5913376309427881
10144,0.3254964257347101,0.5913779210314263
10145,0.3255758538522637,0.5913779210314263
10146,0.3255758538522637,0.5914987912973408
10147,0.3256155679110405,0.5914987912973408
10148,0.3256155679110405,0.5915390813859791
10149,0.3256552819698173,0.5915390813859791
10150,0.3256552819698173,0.5916599516518937
10151,0.32581413820492455,0.5916599516518937
10152,0.32581413820492455,0.5917002417405318
10153,0.3258935663224782,0.5917002417405318
10154,0.3258935663224782,0.5918211120064464
10155,0.3260524225575854,0.5918211120064464
10156,0.3260524225575854,0.5918614020950846
10157,0.3260921366163622,0.5918614020950846
10158,0.3260921366163622,0.5919016921837228
10159,0.32629070691024625,0.5919016921837228
10160,0.32629070691024625,0.591941982272361
10161,0.32633042096902304,0.591941982272361
10162,0.32633042096902304,0.5919822723609992
10163,0.3263701350277998,0.5919822723609992
10164,0.3263701350277998,0.5920628525382756
10165,0.32640984908657666,0.5920628525382756
10166,0.32640984908657666,0.5922240128928283
10167,0.32644956314535345,0.5922240128928283
10168,0.32644956314535345,0.5922643029814666
10169,0.32648927720413023,0.5922643029814666
10170,0.32648927720413023,0.5923851732473812
10171,0.3265289912629071,0.5923851732473812
10172,0.3265289912629071,0.5924657534246576
10173,0.3266084193804607,0.5924657534246576
10174,0.3266084193804607,0.5925060435132957
10175,0.32668784749801427,0.5925060435132957
10176,0.32668784749801427,0.5925866236905721
10177,0.3267275615567911,0.5925866236905721
10178,0.3267275615567911,0.5926672038678485
10179,0.3267672756155679,0.5926672038678485
10180,0.3267672756155679,0.5927074939564867
10181,0.32680698967434474,0.5927074939564867
10182,0.32680698967434474,0.5927880741337631
10183,0.3268467037331215,0.5927880741337631
10184,0.3268467037331215,0.5928283642224013
10185,0.32692613185067515,0.5928283642224013
10186,0.32692613185067515,0.5929089443996777
10187,0.3270055599682288,0.5929089443996777
10188,0.3270055599682288,0.5929492344883158
10189,0.32704527402700556,0.5929492344883158
10190,0.32704527402700556,0.5930298146655922
10191,0.32708498808578235,0.5930298146655922
10192,0.32708498808578235,0.5931103948428686
10193,0.327164416203336,0.5931103948428686
10194,0.327164416203336,0.5931506849315068
10195,0.3272438443208896,0.5931506849315068
10196,0.3272438443208896,0.5932312651087832
10197,0.3272835583796664,0.5932312651087832
10198,0.3272835583796664,0.5932715551974215
10199,0.32736298649722,0.5932715551974215
10200,0.32736298649722,0.5933118452860596
10201,0.3276409849086577,0.5933118452860596
10202,0.3276409849086577,0.5934327155519742
10203,0.32768069896743446,0.5934327155519742
10204,0.32768069896743446,0.5935535858178888
10205,0.32779984114376487,0.5935535858178888
10206,0.32779984114376487,0.5936341659951652
10207,0.3278792692613185,0.5936341659951652
10208,0.3278792692613185,0.5936744560838034
10209,0.32791898332009534,0.5936744560838034
10210,0.32791898332009534,0.593795326349718
10211,0.3279586973788721,0.593795326349718
10212,0.3279586973788721,0.5938759065269944
10213,0.3279984114376489,0.5938759065269944
10214,0.3279984114376489,0.593996776792909
10215,0.32803812549642575,0.593996776792909
10216,0.32803812549642575,0.5940773569701854
10217,0.32815726767275616,0.5940773569701854
10218,0.32815726767275616,0.5941579371474617
10219,0.3282366957903098,0.5941579371474617
10220,0.3282366957903098,0.5942385173247381
10221,0.3283558379666402,0.5942385173247381
10222,0.3283558379666402,0.5945205479452055
10223,0.3284749801429706,0.5945205479452055
10224,0.3284749801429706,0.5945608380338436
10225,0.32855440826052423,0.5945608380338436
10226,0.32855440826052423,0.5946011281224819
10227,0.328594122319301,0.5946011281224819
10228,0.328594122319301,0.5947622884770346
10229,0.32863383637807786,0.5947622884770346
10230,0.32863383637807786,0.5948025785656729
10231,0.32879269261318506,0.5948025785656729
10232,0.32879269261318506,0.5949637389202256
10233,0.3288324066719619,0.5949637389202256
10234,0.3288324066719619,0.595044319097502
10235,0.3288721207307387,0.595044319097502
10236,0.3288721207307387,0.5950846091861403
10237,0.32891183478951547,0.5950846091861403
10238,0.32891183478951547,0.5951651893634166
10239,0.3291104050833995,0.5951651893634166
10240,0.3291104050833995,0.5952054794520548
10241,0.32926926131850676,0.5952054794520548
10242,0.32926926131850676,0.5952860596293312
10243,0.32930897537728354,0.5952860596293312
10244,0.32930897537728354,0.5953666398066075
10245,0.32942811755361395,0.5953666398066075
10246,0.32942811755361395,0.5954069298952458
10247,0.3294678316123908,0.5954069298952458
10248,0.3294678316123908,0.5958098307816277
10249,0.3295075456711676,0.5958098307816277
10250,0.3295075456711676,0.5958904109589042
10251,0.329626687847498,0.5958904109589042
10252,0.329626687847498,0.5959709911361805
10253,0.32966640190627483,0.5959709911361805
10254,0.32966640190627483,0.5960112812248187
10255,0.32978554408260524,0.5960112812248187
10256,0.32978554408260524,0.5960515713134569
10257,0.329825258141382,0.5960515713134569
10258,0.329825258141382,0.5960918614020951
10259,0.32986497220015887,0.5960918614020951
10260,0.32986497220015887,0.5961724415793714
10261,0.32990468625893565,0.5961724415793714
10262,0.32990468625893565,0.5962530217566478
10263,0.3299444003177125,0.5962530217566478
10264,0.3299444003177125,0.5963738920225624
10265,0.3301032565528197,0.5963738920225624
10266,0.3301032565528197,0.5964141821112007
10267,0.33014297061159653,0.5964141821112007
10268,0.33014297061159653,0.5964544721998388
10269,0.3301826846703733,0.5964544721998388
10270,0.3301826846703733,0.5966156325543917
10271,0.3303018268467037,0.5966156325543917
10272,0.3303018268467037,0.5967767929089444
10273,0.3303415409054805,0.5967767929089444
10274,0.3303415409054805,0.5968573730862208
10275,0.33038125496425735,0.5968573730862208
10276,0.33038125496425735,0.5969379532634972
10277,0.330460683081811,0.5969379532634972
10278,0.330460683081811,0.5969782433521353
10279,0.33050039714058776,0.5969782433521353
10280,0.33050039714058776,0.5972602739726027
10281,0.33054011119936455,0.5972602739726027
10282,0.33054011119936455,0.5973408541498791
10283,0.3305798252581414,0.5973408541498791
10284,0.3305798252581414,0.5974214343271556
10285,0.3306195393169182,0.5974214343271556
10286,0.3306195393169182,0.5974617244157937
10287,0.3307386814932486,0.5974617244157937
10288,0.3307386814932486,0.5975423045930701
10289,0.3308181096108022,0.5975423045930701
10290,0.3308181096108022,0.5976631748589847
10291,0.33089753772835584,0.5976631748589847
10292,0.33089753772835584,0.5977034649476228
10293,0.33101667990468625,0.5977034649476228
10294,0.33101667990468625,0.5978243352135375
10295,0.33113582208101666,0.5978243352135375
10296,0.33113582208101666,0.5978646253021757
10297,0.3312152501985703,0.5978646253021757
10298,0.3312152501985703,0.5979854955680902
10299,0.3312946783161239,0.5979854955680902
10300,0.3312946783161239,0.5982675261885576
10301,0.3313343923749007,0.5982675261885576
10302,0.3313343923749007,0.5984286865431104
10303,0.33153296266878474,0.5984286865431104
10304,0.33153296266878474,0.5985092667203867
10305,0.3315726767275616,0.5985092667203867
10306,0.3315726767275616,0.5986704270749396
10307,0.33161239078633836,0.5986704270749396
10308,0.33161239078633836,0.598751007252216
10309,0.331691818903892,0.598751007252216
10310,0.331691818903892,0.5988315874294924
10311,0.3317315329626688,0.5988315874294924
10312,0.3317315329626688,0.5989121676067687
10313,0.3317712470214456,0.5989121676067687
10314,0.3317712470214456,0.5989927477840451
10315,0.3318506751389992,0.5989927477840451
10316,0.3318506751389992,0.5990330378726834
10317,0.331890389197776,0.5990330378726834
10318,0.331890389197776,0.5991136180499597
10319,0.3320492454328832,0.5991136180499597
10320,0.3320492454328832,0.5991539081385979
10321,0.3321683876092137,0.5991539081385979
10322,0.3321683876092137,0.5995568090249799
10323,0.3322081016679905,0.5995568090249799
10324,0.3322081016679905,0.5996373892022563
10325,0.3322875297855441,0.5996373892022563
10326,0.3322875297855441,0.5997179693795326
10327,0.3323272438443209,0.5997179693795326
10328,0.3323272438443209,0.5997582594681709
10329,0.3324463860206513,0.5997582594681709
10330,0.3324463860206513,0.5998388396454473
10331,0.33248610007942814,0.5998388396454473
10332,0.33248610007942814,0.5999597099113618
10333,0.3325258141382049,0.5999597099113618
10334,0.3325258141382049,0.6000402900886382
10335,0.3325655281969817,0.6000402900886382
10336,0.3325655281969817,0.6001208702659145
10337,0.3326846703733122,0.6001208702659145
10338,0.3326846703733122,0.6002820306204674
10339,0.33272438443208896,0.6002820306204674
10340,0.33272438443208896,0.6003223207091055
10341,0.3328038125496426,0.6003223207091055
10342,0.3328038125496426,0.6003626107977438
10343,0.33284352660841937,0.6003626107977438
10344,0.33284352660841937,0.6004431909750202
10345,0.3328832406671962,0.6004431909750202
10346,0.3328832406671962,0.6006043513295729
10347,0.332922954725973,0.6006043513295729
10348,0.332922954725973,0.6006446414182112
10349,0.3330420969023034,0.6006446414182112
10350,0.3330420969023034,0.6007252215954875
10351,0.33308181096108025,0.6007252215954875
10352,0.33308181096108025,0.6009266720386784
10353,0.33312152501985703,0.6009266720386784
10354,0.33312152501985703,0.6009669621273167
10355,0.3331612390786338,0.6009669621273167
10356,0.3331612390786338,0.6011281224818694
10357,0.33324066719618745,0.6011281224818694
10358,0.33324066719618745,0.6012892828364222
10359,0.33332009531374107,0.6012892828364222
10360,0.33332009531374107,0.6013698630136987
10361,0.33335980937251786,0.6013698630136987
10362,0.33335980937251786,0.6014504431909751
10363,0.33375694996028593,0.6014504431909751
10364,0.33375694996028593,0.6015310233682514
10365,0.33387609213661634,0.6015310233682514
10366,0.33387609213661634,0.6015713134568896
10367,0.3339952343129468,0.6015713134568896
10368,0.3339952343129468,0.6019742143432716
10369,0.3340746624305004,0.6019742143432716
10370,0.3340746624305004,0.602054794520548
10371,0.334154090548054,0.602054794520548
10372,0.334154090548054,0.6021353746978243
10373,0.3341938046068308,0.6021353746978243
10374,0.3341938046068308,0.602256244963739
10375,0.33423351866560763,0.602256244963739
10376,0.33423351866560763,0.6022965350523771
10377,0.33431294678316126,0.6022965350523771
10378,0.33431294678316126,0.6023771152296535
10379,0.33439237490071483,0.6023771152296535
10380,0.33439237490071483,0.6024979854955681
10381,0.33447180301826845,0.6024979854955681
10382,0.33447180301826845,0.6025785656728445
10383,0.33459094519459887,0.6025785656728445
10384,0.33459094519459887,0.6026591458501209
10385,0.3346306592533757,0.6026591458501209
10386,0.3346306592533757,0.6027800161160355
10387,0.33471008737092933,0.6027800161160355
10388,0.33471008737092933,0.6028203062046736
10389,0.3347498014297061,0.6028203062046736
10390,0.3347498014297061,0.60290088638195
10391,0.33482922954725974,0.60290088638195
10392,0.33482922954725974,0.6030217566478646
10393,0.33490865766481337,0.6030217566478646
10394,0.33490865766481337,0.6031426269137792
10395,0.33498808578236694,0.6031426269137792
10396,0.33498808578236694,0.6031829170024174
10397,0.3350277998411438,0.6031829170024174
10398,0.3350277998411438,0.6032634971796937
10399,0.33510722795869735,0.6032634971796937
10400,0.33510722795869735,0.6033440773569702
10401,0.3351469420174742,0.6033440773569702
10402,0.3351469420174742,0.6034246575342466
10403,0.335186656076251,0.6034246575342466
10404,0.335186656076251,0.6034649476228847
10405,0.3353057982525814,0.6034649476228847
10406,0.3353057982525814,0.6035455278001611
10407,0.33534551231135823,0.6035455278001611
10408,0.33534551231135823,0.6035858178887994
10409,0.335385226370135,0.6035858178887994
10410,0.335385226370135,0.6036261079774375
10411,0.33546465448768864,0.6036261079774375
10412,0.33546465448768864,0.6037872683319904
10413,0.33558379666401905,0.6037872683319904
10414,0.33558379666401905,0.6038678485092667
10415,0.3356632247815727,0.6038678485092667
10416,0.3356632247815727,0.6039484286865431
10417,0.3357823669579031,0.6039484286865431
10418,0.3357823669579031,0.6039887187751813
10419,0.33582208101667993,0.6039887187751813
10420,0.33582208101667993,0.6041095890410959
10421,0.33594122319301034,0.6041095890410959
10422,0.33594122319301034,0.6041498791297341
10423,0.3359809372517871,0.6041498791297341
10424,0.3359809372517871,0.6042304593070105
10425,0.33602065131056397,0.6042304593070105
10426,0.33602065131056397,0.6043110394842869
10427,0.33606036536934075,0.6043110394842869
10428,0.33606036536934075,0.6044319097502014
10429,0.33610007942811754,0.6044319097502014
10430,0.33610007942811754,0.6046333601933924
10431,0.33621922160444795,0.6046333601933924
10432,0.33621922160444795,0.6047139403706688
10433,0.3363780778395552,0.6047139403706688
10434,0.3363780778395552,0.6049959709911362
10435,0.336417791898332,0.6049959709911362
10436,0.336417791898332,0.6050765511684125
10437,0.33657664813343924,0.6050765511684125
10438,0.33657664813343924,0.6051168412570508
10439,0.33665607625099286,0.6051168412570508
10440,0.33665607625099286,0.6052377115229653
10441,0.3367355043685465,0.6052377115229653
10442,0.3367355043685465,0.6052780016116035
10443,0.33681493248610006,0.6052780016116035
10444,0.33681493248610006,0.6053585817888799
10445,0.3368546465448769,0.6053585817888799
10446,0.3368546465448769,0.6053988718775182
10447,0.3369340746624305,0.6053988718775182
10448,0.3369340746624305,0.6055197421434327
10449,0.3369737887212073,0.6055197421434327
10450,0.3369737887212073,0.6055600322320709
10451,0.3370135027799841,0.6055600322320709
10452,0.3370135027799841,0.6056003223207092
10453,0.33705321683876094,0.6056003223207092
10454,0.33705321683876094,0.6057614826752619
10455,0.3370929308975377,0.6057614826752619
10456,0.3370929308975377,0.6058017727639001
10457,0.33733121525019855,0.6058017727639001
10458,0.33733121525019855,0.6060032232070911
10459,0.3374900714853058,0.6060032232070911
10460,0.3374900714853058,0.6060435132957293
10461,0.3375297855440826,0.6060435132957293
10462,0.3375297855440826,0.6060838033843674
10463,0.3375694996028594,0.6060838033843674
10464,0.3375694996028594,0.6061643835616438
10465,0.33768864177918984,0.6061643835616438
10466,0.33768864177918984,0.6062449637389202
10467,0.33780778395552025,0.6062449637389202
10468,0.33780778395552025,0.6063255439161966
10469,0.3378474980142971,0.6063255439161966
10470,0.3378474980142971,0.6063658340048348
10471,0.3378872120730739,0.6063658340048348
10472,0.3378872120730739,0.606406124093473
10473,0.3380063542494043,0.606406124093473
10474,0.3380063542494043,0.6064464141821112
10475,0.3381254964257347,0.6064464141821112
10476,0.3381254964257347,0.6065269943593876
10477,0.33816521048451154,0.6065269943593876
10478,0.33816521048451154,0.6066881547139403
10479,0.33828435266084195,0.6066881547139403
10480,0.33828435266084195,0.6067284448025786
10481,0.33832406671961873,0.6067284448025786
10482,0.33832406671961873,0.6067687348912167
10483,0.33852263701350277,0.6067687348912167
10484,0.33852263701350277,0.6068896051571313
10485,0.3386020651310564,0.6068896051571313
10486,0.3386020651310564,0.6069298952457696
10487,0.3386417791898332,0.6069298952457696
10488,0.3386417791898332,0.6070910556003223
10489,0.33876092136616365,0.6070910556003223
10490,0.33876092136616365,0.6073327961321515
10491,0.33888006354249406,0.6073327961321515
10492,0.33888006354249406,0.6074536663980661
10493,0.33891977760127084,0.6074536663980661
10494,0.33891977760127084,0.6074939564867042
10495,0.33895949166004763,0.6074939564867042
10496,0.33895949166004763,0.6076954069298952
10497,0.33899920571882447,0.6076954069298952
10498,0.33899920571882447,0.6080983078162772
10499,0.3391183478951549,0.6080983078162772
10500,0.3391183478951549,0.6081385979049154
10501,0.33915806195393167,0.6081385979049154
10502,0.33915806195393167,0.6081788879935536
10503,0.3391977760127085,0.6081788879935536
10504,0.3391977760127085,0.6082191780821918
10505,0.3393169181890389,0.6082191780821918
10506,0.3393169181890389,0.60825946817083
10507,0.33939634630659254,0.60825946817083
10508,0.33939634630659254,0.6085414987912974
10509,0.33943606036536933,0.6085414987912974
10510,0.33943606036536933,0.6087026591458501
10511,0.33947577442414617,0.6087026591458501
10512,0.33947577442414617,0.6087429492344884
10513,0.33951548848292296,0.6087429492344884
10514,0.33951548848292296,0.6088235294117647
10515,0.3395949166004766,0.6088235294117647
10516,0.3395949166004766,0.6088638195004029
10517,0.33963463065925337,0.6088638195004029
10518,0.33963463065925337,0.6089041095890411
10519,0.3396743447180302,0.6089041095890411
10520,0.3396743447180302,0.6090249798549556
10521,0.339714058776807,0.6090249798549556
10522,0.339714058776807,0.6090652699435939
10523,0.3397537728355838,0.6090652699435939
10524,0.3397537728355838,0.609105560032232
10525,0.3397934868943606,0.609105560032232
10526,0.3397934868943606,0.6092667203867849
10527,0.3398332009531374,0.6092667203867849
10528,0.3398332009531374,0.609307010475423
10529,0.33987291501191425,0.609307010475423
10530,0.33987291501191425,0.6093875906526994
10531,0.3399523431294678,0.6093875906526994
10532,0.3399523431294678,0.6094681708299758
10533,0.33999205718824466,0.6094681708299758
10534,0.33999205718824466,0.609508460918614
10535,0.3400714853057982,0.609508460918614
10536,0.3400714853057982,0.6095487510072523
10537,0.34015091342335185,0.6095487510072523
10538,0.34015091342335185,0.6095890410958904
10539,0.3401906274821287,0.6095890410958904
10540,0.3401906274821287,0.6096696212731668
10541,0.34027005559968226,0.6096696212731668
10542,0.34027005559968226,0.6097502014504432
10543,0.3404289118347895,0.6097502014504432
10544,0.3404289118347895,0.6099113618049959
10545,0.34050833995234314,0.6099113618049959
10546,0.34050833995234314,0.6099919419822724
10547,0.3405480540111199,0.6099919419822724
10548,0.3405480540111199,0.6103948428686543
10549,0.34066719618745034,0.6103948428686543
10550,0.34066719618745034,0.6105560032232071
10551,0.3407069102462272,0.6105560032232071
10552,0.3407069102462272,0.6105962933118453
10553,0.3407863383637808,0.6105962933118453
10554,0.3407863383637808,0.6106365834004834
10555,0.3410246227164416,0.6106365834004834
10556,0.3410246227164416,0.6106768734891217
10557,0.3410643367752184,0.6106768734891217
10558,0.3410643367752184,0.6107171635777598
10559,0.34110405083399525,0.6107171635777598
10560,0.34110405083399525,0.6107977437550363
10561,0.34114376489277204,0.6107977437550363
10562,0.34114376489277204,0.6108380338436744
10563,0.34122319301032566,0.6108380338436744
10564,0.34122319301032566,0.6108783239323127
10565,0.34126290706910245,0.6108783239323127
10566,0.34126290706910245,0.6109589041095891
10567,0.3413026211278793,0.6109589041095891
10568,0.3413026211278793,0.6110394842868654
10569,0.34138204924543286,0.6110394842868654
10570,0.34138204924543286,0.6112409347300564
10571,0.3415409054805401,0.6112409347300564
10572,0.3415409054805401,0.6112812248186946
10573,0.3415806195393169,0.6112812248186946
10574,0.3415806195393169,0.6114826752618856
10575,0.34162033359809374,0.6114826752618856
10576,0.34162033359809374,0.6116035455278002
10577,0.34169976171564737,0.6116035455278002
10578,0.34169976171564737,0.6117244157937147
10579,0.34173947577442415,0.6117244157937147
10580,0.34173947577442415,0.611764705882353
10581,0.34177918983320094,0.611764705882353
10582,0.34177918983320094,0.6118452860596293
10583,0.34185861795075456,0.6118452860596293
10584,0.34185861795075456,0.6120467365028203
10585,0.3419380460683082,0.6120467365028203
10586,0.3419380460683082,0.6120870265914585
10587,0.3420571882446386,0.6120870265914585
10588,0.3420571882446386,0.6121676067687349
10589,0.342176330420969,0.6121676067687349
10590,0.342176330420969,0.6122884770346495
10591,0.34221604447974585,0.6122884770346495
10592,0.34221604447974585,0.6123287671232877
10593,0.3422954725972994,0.6123287671232877
10594,0.3422954725972994,0.6123690572119259
10595,0.34233518665607626,0.6123690572119259
10596,0.34233518665607626,0.6124093473005641
10597,0.34237490071485305,0.6124093473005641
10598,0.34237490071485305,0.6124496373892022
10599,0.3424543288324067,0.6124496373892022
10600,0.3424543288324067,0.612610797743755
10601,0.34249404289118346,0.612610797743755
10602,0.34249404289118346,0.612812248186946
10603,0.3426131850675139,0.612812248186946
10604,0.3426131850675139,0.6128525382755842
10605,0.3426926131850675,0.6128525382755842
10606,0.3426926131850675,0.6128928283642224
10607,0.34285146942017475,0.6128928283642224
10608,0.34285146942017475,0.6129331184528606
10609,0.34297061159650516,0.6129331184528606
10610,0.34297061159650516,0.6129734085414988
10611,0.3430500397140588,0.6129734085414988
10612,0.3430500397140588,0.6130539887187751
10613,0.3431294678316124,0.6130539887187751
10614,0.3431294678316124,0.6130942788074134
10615,0.3432486100079428,0.6130942788074134
10616,0.3432486100079428,0.6131345688960516
10617,0.3432883240667196,0.6131345688960516
10618,0.3432883240667196,0.6131748589846898
10619,0.34332803812549645,0.6131748589846898
10620,0.34332803812549645,0.6133360193392425
10621,0.34344718030182686,0.6133360193392425
10622,0.34344718030182686,0.6134568896051571
10623,0.34348689436060365,0.6134568896051571
10624,0.34348689436060365,0.6135777598710718
10625,0.3435266084193805,0.6135777598710718
10626,0.3435266084193805,0.6136583400483481
10627,0.34360603653693406,0.6136583400483481
10628,0.34360603653693406,0.6137389202256245
10629,0.3436457505957109,0.6137389202256245
10630,0.3436457505957109,0.613859790491539
10631,0.3436854646544877,0.613859790491539
10632,0.3436854646544877,0.6139000805801773
10633,0.3437251787132645,0.6139000805801773
10634,0.3437251787132645,0.6139403706688155
10635,0.3437648927720413,0.6139403706688155
10636,0.3437648927720413,0.6140209508460919
10637,0.3438046068308181,0.6140209508460919
10638,0.3438046068308181,0.61406124093473
10639,0.34384432088959493,0.61406124093473
10640,0.34384432088959493,0.6141015310233683
10641,0.3439237490071485,0.6141015310233683
10642,0.3439237490071485,0.6141821112006446
10643,0.3442811755361398,0.6141821112006446
10644,0.3442811755361398,0.6142224012892828
10645,0.3443606036536934,0.6142224012892828
10646,0.3443606036536934,0.614262691377921
10647,0.3444003177124702,0.614262691377921
10648,0.3444003177124702,0.614464141821112
10649,0.34444003177124705,0.614464141821112
10650,0.34444003177124705,0.6145850120870265
10651,0.3445194598888006,0.6145850120870265
10652,0.3445194598888006,0.614665592264303
10653,0.34459888800635424,0.614665592264303
10654,0.34459888800635424,0.6147461724415794
10655,0.34467831612390787,0.6147461724415794
10656,0.34467831612390787,0.6148267526188558
10657,0.3447974583002383,0.6148267526188558
10658,0.3447974583002383,0.6148670427074939
10659,0.3448768864177919,0.6148670427074939
10660,0.3448768864177919,0.6149476228847703
10661,0.3449166004765687,0.6149476228847703
10662,0.3449166004765687,0.6149879129734085
10663,0.34495631453534553,0.6149879129734085
10664,0.34495631453534553,0.6150282030620468
10665,0.3449960285941223,0.6150282030620468
10666,0.3449960285941223,0.6151087832393232
10667,0.3450357426528991,0.6151087832393232
10668,0.3450357426528991,0.6151490733279613
10669,0.34507545671167594,0.6151490733279613
10670,0.34507545671167594,0.6151893634165995
10671,0.3454328832406672,0.6151893634165995
10672,0.3454328832406672,0.6152296535052377
10673,0.345472597299444,0.6152296535052377
10674,0.345472597299444,0.6152699435938759
10675,0.3455123113582208,0.6152699435938759
10676,0.3455123113582208,0.6153102336825141
10677,0.34559173947577443,0.6153102336825141
10678,0.34559173947577443,0.6153908138597904
10679,0.34567116759332805,0.6153908138597904
10680,0.34567116759332805,0.6154311039484287
10681,0.34583002382843525,0.6154311039484287
10682,0.34583002382843525,0.6154713940370669
10683,0.34594916600476566,0.6154713940370669
10684,0.34594916600476566,0.6156325543916197
10685,0.3460285941223193,0.6156325543916197
10686,0.3460285941223193,0.6157937147461724
10687,0.3461477362986497,0.6157937147461724
10688,0.3461477362986497,0.6160354552780016
10689,0.34618745035742654,0.6160354552780016
10690,0.34618745035742654,0.6160757453666398
10691,0.3462271644162033,0.6160757453666398
10692,0.3462271644162033,0.6163577759871072
10693,0.34634630659253374,0.6163577759871072
10694,0.34634630659253374,0.6164383561643836
10695,0.34642573471008736,0.6164383561643836
10696,0.34642573471008736,0.6164786462530217
10697,0.346505162827641,0.6164786462530217
10698,0.346505162827641,0.61651893634166
10699,0.3465448768864178,0.61651893634166
10700,0.3465448768864178,0.6167606768734891
10701,0.3465845909451946,0.6167606768734891
10702,0.3465845909451946,0.6170024174053182
10703,0.3466243050039714,0.6170024174053182
10704,0.3466243050039714,0.6170427074939565
10705,0.346703733121525,0.6170427074939565
10706,0.346703733121525,0.6170829975825947
10707,0.3468625893566322,0.6170829975825947
10708,0.3468625893566322,0.6171232876712329
10709,0.34690230341540906,0.6171232876712329
10710,0.34690230341540906,0.6171635777598711
10711,0.34694201747418585,0.6171635777598711
10712,0.34694201747418585,0.6172844480257856
10713,0.3470214455917395,0.6172844480257856
10714,0.3470214455917395,0.6175261885576149
10715,0.3471008737092931,0.6175261885576149
10716,0.3471008737092931,0.617566478646253
10717,0.3471405877680699,0.617566478646253
10718,0.3471405877680699,0.6176470588235294
10719,0.3471803018268467,0.6176470588235294
10720,0.3471803018268467,0.6176873489121676
10721,0.3472597299444003,0.6176873489121676
10722,0.3472597299444003,0.617767929089444
10723,0.34729944400317714,0.617767929089444
10724,0.34729944400317714,0.6178082191780822
10725,0.3473391580619539,0.6178082191780822
10726,0.3473391580619539,0.6180902497985495
10727,0.3474980142970612,0.6180902497985495
10728,0.3474980142970612,0.6182917002417405
10729,0.34765687053216837,0.6182917002417405
10730,0.34765687053216837,0.6183722804190169
10731,0.3476965845909452,0.6183722804190169
10732,0.3476965845909452,0.6184528605962933
10733,0.347736298649722,0.6184528605962933
10734,0.347736298649722,0.6185334407735698
10735,0.34793486894360603,0.6185334407735698
10736,0.34793486894360603,0.6185737308622079
10737,0.34801429706115966,0.6185737308622079
10738,0.34801429706115966,0.618614020950846
10739,0.3480937251787133,0.618614020950846
10740,0.3480937251787133,0.6186543110394843
10741,0.34813343923749007,0.6186543110394843
10742,0.34813343923749007,0.6187348912167607
10743,0.34817315329626686,0.6187348912167607
10744,0.34817315329626686,0.6187751813053989
10745,0.3482128673550437,0.6187751813053989
10746,0.3482128673550437,0.618815471394037
10747,0.3482922954725973,0.618815471394037
10748,0.3482922954725973,0.6188557614826753
10749,0.3483320095313741,0.6188557614826753
10750,0.3483320095313741,0.6188960515713134
10751,0.3483717235901509,0.6188960515713134
10752,0.3483717235901509,0.6189363416599517
10753,0.34841143764892774,0.6189363416599517
10754,0.34841143764892774,0.6190975020145044
10755,0.3484511517077045,0.6190975020145044
10756,0.3484511517077045,0.6191377921031427
10757,0.34853057982525815,0.6191377921031427
10758,0.34853057982525815,0.619218372280419
10759,0.3486100079428118,0.619218372280419
10760,0.3486100079428118,0.6192586623690572
10761,0.34868943606036534,0.6192586623690572
10762,0.34868943606036534,0.6193392425463337
10763,0.34876886417791897,0.6193392425463337
10764,0.34876886417791897,0.6193795326349718
10765,0.348967434471803,0.6193795326349718
10766,0.348967434471803,0.61941982272361
10767,0.34900714853057985,0.61941982272361
10768,0.34900714853057985,0.6194601128122482
10769,0.34904686258935663,0.6194601128122482
10770,0.34904686258935663,0.6195809830781628
10771,0.34916600476568704,0.6195809830781628
10772,0.34916600476568704,0.6197018533440773
10773,0.34928514694201745,0.6197018533440773
10774,0.34928514694201745,0.6199838839645447
10775,0.3493645750595711,0.6199838839645447
10776,0.3493645750595711,0.6200241740531829
10777,0.3494042891183479,0.6200241740531829
10778,0.3494042891183479,0.6201450443190974
10779,0.3494440031771247,0.6201450443190974
10780,0.3494440031771247,0.6201853344077357
10781,0.3495631453534551,0.6201853344077357
10782,0.3495631453534551,0.6203062046736503
10783,0.3496028594122319,0.6203062046736503
10784,0.3496028594122319,0.6204673650282031
10785,0.34964257347100874,0.6204673650282031
10786,0.34964257347100874,0.6205882352941177
10787,0.34968228752978553,0.6205882352941177
10788,0.34968228752978553,0.6206285253827558
10789,0.34972200158856237,0.6206285253827558
10790,0.34972200158856237,0.6207091055600322
10791,0.34980142970611594,0.6207091055600322
10792,0.34980142970611594,0.6207896857373086
10793,0.34988085782366957,0.6207896857373086
10794,0.34988085782366957,0.620870265914585
10795,0.3499205718824464,0.620870265914585
10796,0.3499205718824464,0.6209508460918614
10797,0.35,0.6209508460918614
10798,0.35,0.621071716357776
10799,0.3500397140587768,0.621071716357776
10800,0.3500397140587768,0.6211120064464142
10801,0.3500794281175536,0.6211120064464142
10802,0.3500794281175536,0.6211925866236906
10803,0.35023828435266086,0.6211925866236906
10804,0.35023828435266086,0.6213134568896052
10805,0.3503177124702145,0.6213134568896052
10806,0.3503177124702145,0.6213537469782433
10807,0.35035742652899127,0.6213537469782433
10808,0.35035742652899127,0.621474617244158
10809,0.35039714058776805,0.621474617244158
10810,0.35039714058776805,0.6215149073327961
10811,0.3504368546465449,0.6215149073327961
10812,0.3504368546465449,0.6217163577759871
10813,0.3504765687053217,0.6217163577759871
10814,0.3504765687053217,0.6217969379532635
10815,0.35051628276409846,0.6217969379532635
10816,0.35051628276409846,0.6220386784850926
10817,0.3505559968228753,0.6220386784850926
10818,0.3505559968228753,0.6220789685737309
10819,0.3505957108816521,0.6220789685737309
10820,0.3505957108816521,0.6221192586623691
10821,0.35063542494042893,0.6221192586623691
10822,0.35063542494042893,0.6221595487510072
10823,0.3507148530579825,0.6221595487510072
10824,0.3507148530579825,0.6221998388396455
10825,0.35075456711675934,0.6221998388396455
10826,0.35075456711675934,0.6222804190169219
10827,0.35083399523431297,0.6222804190169219
10828,0.35083399523431297,0.6223609991941982
10829,0.35087370929308975,0.6223609991941982
10830,0.35087370929308975,0.6224415793714746
10831,0.35091342335186654,0.6224415793714746
10832,0.35091342335186654,0.6224818694601129
10833,0.3509531374106434,0.6224818694601129
10834,0.3509531374106434,0.6225624496373892
10835,0.35099285146942016,0.6225624496373892
10836,0.35099285146942016,0.6226027397260274
10837,0.3511119936457506,0.6226027397260274
10838,0.3511119936457506,0.6226430298146656
10839,0.3511517077045274,0.6226430298146656
10840,0.3511517077045274,0.6228444802578565
10841,0.3511914217633042,0.6228444802578565
10842,0.3511914217633042,0.6230056406124094
10843,0.35123113582208104,0.6230056406124094
10844,0.35123113582208104,0.6230459307010475
10845,0.3512708498808578,0.6230459307010475
10846,0.3512708498808578,0.6231265108783239
10847,0.3513105639396346,0.6231265108783239
10848,0.3513105639396346,0.6231668009669621
10849,0.35135027799841145,0.6231668009669621
10850,0.35135027799841145,0.6234891216760677
10851,0.35150913423351865,0.6234891216760677
10852,0.35150913423351865,0.623569701853344
10853,0.35162827640984906,0.623569701853344
10854,0.35162827640984906,0.6236099919419823
10855,0.3516679904686259,0.6236099919419823
10856,0.3516679904686259,0.6237308622078969
10857,0.3518268467037331,0.6237308622078969
10858,0.3518268467037331,0.623972602739726
10859,0.35186656076250994,0.623972602739726
10860,0.35186656076250994,0.6240128928283643
10861,0.35194598888006356,0.6240128928283643
10862,0.35194598888006356,0.6240531829170024
10863,0.35202541699761714,0.6240531829170024
10864,0.35202541699761714,0.6240934730056407
10865,0.352065131056394,0.6240934730056407
10866,0.352065131056394,0.624174053182917
10867,0.35210484511517076,0.624174053182917
10868,0.35210484511517076,0.6242949234488316
10869,0.3521445591739476,0.6242949234488316
10870,0.3521445591739476,0.6244157937147462
10871,0.3521842732327244,0.6244157937147462
10872,0.3521842732327244,0.6244560838033844
10873,0.352263701350278,0.6244560838033844
10874,0.352263701350278,0.6244963738920226
10875,0.3523828435266084,0.6244963738920226
10876,0.3523828435266084,0.6246172441579372
10877,0.35246227164416205,0.6246172441579372
10878,0.35246227164416205,0.6247784045124899
10879,0.3525416997617156,0.6247784045124899
10880,0.3525416997617156,0.6250201450443191
10881,0.3526608419380461,0.6250201450443191
10882,0.3526608419380461,0.6251813053988718
10883,0.3527005559968229,0.6251813053988718
10884,0.3527005559968229,0.6252215954875101
10885,0.35274027005559966,0.6252215954875101
10886,0.35274027005559966,0.6252618855761483
10887,0.3527799841143765,0.6252618855761483
10888,0.3527799841143765,0.6253827558420628
10889,0.3529388403494837,0.6253827558420628
10890,0.3529388403494837,0.6256244963738921
10891,0.35297855440826054,0.6256244963738921
10892,0.35297855440826054,0.6256647864625302
10893,0.35305798252581416,0.6256647864625302
10894,0.35305798252581416,0.6257453666398066
10895,0.35309769658459095,0.6257453666398066
10896,0.35309769658459095,0.6257856567284448
10897,0.3532565528196982,0.6257856567284448
10898,0.3532565528196982,0.6259065269943593
10899,0.353296266878475,0.6259065269943593
10900,0.353296266878475,0.6259871071716357
10901,0.3533756949960286,0.6259871071716357
10902,0.3533756949960286,0.6261482675261886
10903,0.3534551231135822,0.6261482675261886
10904,0.3534551231135822,0.626228847703465
10905,0.353494837172359,0.626228847703465
10906,0.353494837172359,0.6265914585012087
10907,0.35357426528991265,0.6265914585012087
10908,0.35357426528991265,0.6266720386784851
10909,0.35361397934868943,0.6266720386784851
10910,0.35361397934868943,0.6267526188557615
10911,0.3536536934074662,0.6267526188557615
10912,0.3536536934074662,0.6269540692989525
10913,0.35369340746624306,0.6269540692989525
10914,0.35369340746624306,0.6269943593875906
10915,0.3539316918189039,0.6269943593875906
10916,0.3539316918189039,0.627074939564867
10917,0.3540111199364575,0.627074939564867
10918,0.3540111199364575,0.6271152296535052
10919,0.35409054805401113,0.6271152296535052
10920,0.35409054805401113,0.6272360999194199
10921,0.3541302621127879,0.6272360999194199
10922,0.3541302621127879,0.627276390008058
10923,0.35420969023034155,0.627276390008058
10924,0.35420969023034155,0.627477840451249
10925,0.35428911834789517,0.627477840451249
10926,0.35428911834789517,0.6275181305398871
10927,0.35436854646544874,0.6275181305398871
10928,0.35436854646544874,0.6275987107171636
10929,0.3544082605242256,0.6275987107171636
10930,0.3544082605242256,0.62767929089444
10931,0.3544876886417792,0.62767929089444
10932,0.3544876886417792,0.6278001611603545
10933,0.3546068308181096,0.6278001611603545
10934,0.3546068308181096,0.6279613215149074
10935,0.3546465448768864,0.6279613215149074
10936,0.3546465448768864,0.6280016116035455
10937,0.3547656870532168,0.6280016116035455
10938,0.3547656870532168,0.6280419016921838
10939,0.35484511517077044,0.6280419016921838
10940,0.35484511517077044,0.6280821917808219
10941,0.3548848292295473,0.6280821917808219
10942,0.3548848292295473,0.6281224818694601
10943,0.3550833995234313,0.6281224818694601
10944,0.3550833995234313,0.6282030620467365
10945,0.35520254169976173,0.6282030620467365
10946,0.35520254169976173,0.6282433521353747
10947,0.3552422557585385,0.6282433521353747
10948,0.3552422557585385,0.6282836422240129
10949,0.35532168387609214,0.6282836422240129
10950,0.35532168387609214,0.6284045124899275
10951,0.35536139793486893,0.6284045124899275
10952,0.35536139793486893,0.6284850926672039
10953,0.35540111199364577,0.6284850926672039
10954,0.35540111199364577,0.628525382755842
10955,0.35544082605242255,0.628525382755842
10956,0.35544082605242255,0.6286059629331184
10957,0.35548054011119934,0.6286059629331184
10958,0.35548054011119934,0.6286462530217567
10959,0.35555996822875297,0.6286462530217567
10960,0.35555996822875297,0.6287671232876713
10961,0.3556393963463066,0.6287671232876713
10962,0.3556393963463066,0.628928283642224
10963,0.3557188244638602,0.628928283642224
10964,0.3557188244638602,0.6290088638195004
10965,0.3558776806989674,0.6290088638195004
10966,0.3558776806989674,0.6290491539081386
10967,0.35591739475774425,0.6290491539081386
10968,0.35591739475774425,0.6290894439967768
10969,0.35595710881652104,0.6290894439967768
10970,0.35595710881652104,0.6292103142626914
10971,0.3561159650516283,0.6292103142626914
10972,0.3561159650516283,0.6292506043513296
10973,0.3561556791104051,0.6292506043513296
10974,0.3561556791104051,0.6292908944399678
10975,0.3561953931691819,0.6292908944399678
10976,0.3561953931691819,0.6293311845286059
10977,0.3562748212867355,0.6293311845286059
10978,0.3562748212867355,0.6293714746172442
10979,0.3563542494042891,0.6293714746172442
10980,0.3563542494042891,0.6294117647058823
10981,0.35643367752184274,0.6294117647058823
10982,0.35643367752184274,0.6294923448831587
10983,0.3564733915806195,0.6294923448831587
10984,0.3564733915806195,0.6295326349717969
10985,0.35651310563939637,0.6295326349717969
10986,0.35651310563939637,0.6295729250604352
10987,0.35655281969817315,0.6295729250604352
10988,0.35655281969817315,0.6296535052377116
10989,0.35659253375694994,0.6296535052377116
10990,0.35659253375694994,0.6296937953263497
10991,0.35667196187450356,0.6296937953263497
10992,0.35667196187450356,0.6298549556809026
10993,0.3567513899920572,0.6298549556809026
10994,0.3567513899920572,0.6300966962127317
10995,0.356791104050834,0.6300966962127317
10996,0.356791104050834,0.6301772763900081
10997,0.3568705321683876,0.6301772763900081
10998,0.3568705321683876,0.6302175664786462
10999,0.35691024622716444,0.6302175664786462
11000,0.35691024622716444,0.6302981466559227
11001,0.356989674344718,0.6302981466559227
11002,0.356989674344718,0.6304190169218372
11003,0.35702938840349485,0.6304190169218372
11004,0.35702938840349485,0.6304995970991136
11005,0.35706910246227164,0.6304995970991136
11006,0.35706910246227164,0.6305398871877518
11007,0.35714853057982526,0.6305398871877518
11008,0.35714853057982526,0.63058017727639
11009,0.3572676727561557,0.63058017727639
11010,0.3572676727561557,0.6306204673650282
11011,0.3573471008737093,0.6306204673650282
11012,0.3573471008737093,0.630781627719581
11013,0.3574265289912629,0.630781627719581
11014,0.3574265289912629,0.6309024979854956
11015,0.3574662430500397,0.6309024979854956
11016,0.3574662430500397,0.630983078162772
11017,0.35754567116759334,0.630983078162772
11018,0.35754567116759334,0.6310636583400483
11019,0.3575853852263701,0.6310636583400483
11020,0.3575853852263701,0.6312248186946011
11021,0.35762509928514696,0.6312248186946011
11022,0.35762509928514696,0.6312651087832393
11023,0.35770452740270053,0.6312651087832393
11024,0.35770452740270053,0.6313053988718775
11025,0.3577442414614774,0.6313053988718775
11026,0.3577442414614774,0.6314262691377921
11027,0.3579428117553614,0.6314262691377921
11028,0.3579428117553614,0.6314665592264302
11029,0.3579825258141382,0.6314665592264302
11030,0.3579825258141382,0.6315471394037067
11031,0.35802223987291504,0.6315471394037067
11032,0.35802223987291504,0.6316277195809831
11033,0.35814138204924545,0.6316277195809831
11034,0.35814138204924545,0.6316680096696212
11035,0.35818109610802223,0.6316680096696212
11036,0.35818109610802223,0.6317485898468976
11037,0.35826052422557586,0.6317485898468976
11038,0.35826052422557586,0.632030620467365
11039,0.35841938046068306,0.632030620467365
11040,0.35841938046068306,0.6320709105560032
11041,0.3584988085782367,0.6320709105560032
11042,0.3584988085782367,0.6321112006446414
11043,0.3585782366957903,0.6321112006446414
11044,0.3585782366957903,0.6321514907332796
11045,0.3586179507545671,0.6321514907332796
11046,0.3586179507545671,0.6321917808219178
11047,0.35865766481334393,0.6321917808219178
11048,0.35865766481334393,0.632232070910556
11049,0.3586973788721207,0.632232070910556
11050,0.3586973788721207,0.6322723609991941
11051,0.35877680698967435,0.6322723609991941
11052,0.35877680698967435,0.6323126510878324
11053,0.35881652104845113,0.6323126510878324
11054,0.35881652104845113,0.6323529411764706
11055,0.35885623510722797,0.6323529411764706
11056,0.35885623510722797,0.632433521353747
11057,0.35889594916600476,0.632433521353747
11058,0.35889594916600476,0.6324738114423851
11059,0.3589356632247816,0.6324738114423851
11060,0.3589356632247816,0.6327155519742144
11061,0.35901509134233517,0.6327155519742144
11062,0.35901509134233517,0.6327961321514908
11063,0.35913423351866564,0.6327961321514908
11064,0.35913423351866564,0.6330378726833199
11065,0.3591739475774424,0.6330378726833199
11066,0.3591739475774424,0.6332393231265109
11067,0.35925337569499605,0.6332393231265109
11068,0.35925337569499605,0.6334407735697019
11069,0.3593328038125496,0.6334407735697019
11070,0.3593328038125496,0.633682514101531
11071,0.35937251787132646,0.633682514101531
11072,0.35937251787132646,0.6338436744560838
11073,0.3594519459888801,0.6338436744560838
11074,0.3594519459888801,0.6340451248992748
11075,0.35949166004765687,0.6340451248992748
11076,0.35949166004765687,0.6342868654311039
11077,0.35953137410643365,0.6342868654311039
11078,0.35953137410643365,0.6344480257856567
11079,0.3595710881652105,0.6344480257856567
11080,0.3595710881652105,0.6344883158742949
11081,0.3596902303415409,0.6344883158742949
11082,0.3596902303415409,0.6345688960515713
11083,0.35976965845909453,0.6345688960515713
11084,0.35976965845909453,0.6346897663174859
11085,0.3598093725178713,0.6346897663174859
11086,0.3598093725178713,0.6347703464947623
11087,0.35984908657664816,0.6347703464947623
11088,0.35984908657664816,0.6349717969379532
11089,0.35988880063542494,0.6349717969379532
11090,0.35988880063542494,0.6350120870265915
11091,0.35992851469420173,0.6350120870265915
11092,0.35992851469420173,0.6350523771152297
11093,0.35996822875297857,0.6350523771152297
11094,0.35996822875297857,0.6351732473811442
11095,0.36000794281175535,0.6351732473811442
11096,0.36000794281175535,0.6352135374697825
11097,0.3600476568705322,0.6352135374697825
11098,0.3600476568705322,0.6352538275584206
11099,0.360087370929309,0.6352538275584206
11100,0.360087370929309,0.6352941176470588
11101,0.36012708498808577,0.6352941176470588
11102,0.36012708498808577,0.6354149879129735
11103,0.360285941223193,0.6354149879129735
11104,0.360285941223193,0.6354552780016116
11105,0.36040508339952343,0.6354552780016116
11106,0.36040508339952343,0.635535858178888
11107,0.3605639396346307,0.635535858178888
11108,0.3605639396346307,0.6355761482675262
11109,0.36064336775218425,0.6355761482675262
11110,0.36064336775218425,0.635737308622079
11111,0.3608022239872915,0.635737308622079
11112,0.3608022239872915,0.6358178887993554
11113,0.3608419380460683,0.6358178887993554
11114,0.3608419380460683,0.6360999194198227
11115,0.3609213661636219,0.6360999194198227
11116,0.3609213661636219,0.6361804995970991
11117,0.36096108022239876,0.6361804995970991
11118,0.36096108022239876,0.6362207896857373
11119,0.3610405083399523,0.6362207896857373
11120,0.3610405083399523,0.6363013698630137
11121,0.36108022239872917,0.6363013698630137
11122,0.36108022239872917,0.6363416599516519
11123,0.36123907863383636,0.6363416599516519
11124,0.36123907863383636,0.6364222401289282
11125,0.3612787926926132,0.6364222401289282
11126,0.3612787926926132,0.6365431103948429
11127,0.36131850675139,0.6365431103948429
11128,0.36131850675139,0.636583400483481
11129,0.3613979348689436,0.636583400483481
11130,0.3613979348689436,0.6366236905721192
11131,0.36147736298649724,0.6366236905721192
11132,0.36147736298649724,0.6366639806607575
11133,0.361517077045274,0.6366639806607575
11134,0.361517077045274,0.6367042707493956
11135,0.3615567911040508,0.6367042707493956
11136,0.3615567911040508,0.6367445608380339
11137,0.36159650516282765,0.6367445608380339
11138,0.36159650516282765,0.6368251410153102
11139,0.36163621922160444,0.6368251410153102
11140,0.36163621922160444,0.6369460112812249
11141,0.3616759332803813,0.6369460112812249
11142,0.3616759332803813,0.636986301369863
11143,0.36171564733915806,0.636986301369863
11144,0.36171564733915806,0.6370265914585012
11145,0.36175536139793485,0.6370265914585012
11146,0.36175536139793485,0.6371071716357776
11147,0.3617950754567117,0.6371071716357776
11148,0.3617950754567117,0.6372280419016921
11149,0.3620333598093725,0.6372280419016921
11150,0.3620333598093725,0.6372683319903304
11151,0.3620730738681493,0.6372683319903304
11152,0.3620730738681493,0.6373086220789685
11153,0.36223193010325655,0.6373086220789685
11154,0.36223193010325655,0.6375100725221595
11155,0.3623113582208102,0.6375100725221595
11156,0.3623113582208102,0.6375906526994359
11157,0.36235107227958696,0.6375906526994359
11158,0.36235107227958696,0.6377921031426269
11159,0.3623907863383638,0.6377921031426269
11160,0.3623907863383638,0.6378323932312651
11161,0.36247021445591737,0.6378323932312651
11162,0.36247021445591737,0.6378726833199033
11163,0.3625099285146942,0.6378726833199033
11164,0.3625099285146942,0.6379129734085415
11165,0.36274821286735504,0.6379129734085415
11166,0.36274821286735504,0.6379935535858179
11167,0.36282764098490866,0.6379935535858179
11168,0.36282764098490866,0.638033843674456
11169,0.3629070691024623,0.638033843674456
11170,0.3629070691024623,0.6381547139403707
11171,0.36298649722001586,0.6381547139403707
11172,0.36298649722001586,0.6381950040290089
11173,0.3630262112787927,0.6381950040290089
11174,0.3630262112787927,0.638235294117647
11175,0.3630659253375695,0.638235294117647
11176,0.3630659253375695,0.6382755842062853
11177,0.36322478157267674,0.6382755842062853
11178,0.36322478157267674,0.6385173247381144
11179,0.3632644956314535,0.6385173247381144
11180,0.3632644956314535,0.638638195004029
11181,0.36334392374900715,0.638638195004029
11182,0.36334392374900715,0.6387187751813054
11183,0.36346306592533756,0.6387187751813054
11184,0.36346306592533756,0.6388799355358582
11185,0.3635424940428912,0.6388799355358582
11186,0.3635424940428912,0.6389605157131346
11187,0.36358220810166797,0.6389605157131346
11188,0.36358220810166797,0.6392022562449637
11189,0.3636219221604448,0.6392022562449637
11190,0.3636219221604448,0.6392828364222402
11191,0.3636616362192216,0.6392828364222402
11192,0.3636616362192216,0.6395245769540693
11193,0.36370135027799844,0.6395245769540693
11194,0.36370135027799844,0.6395648670427075
11195,0.36386020651310563,0.6395648670427075
11196,0.36386020651310563,0.6396051571313457
11197,0.3638999205718825,0.6396051571313457
11198,0.3638999205718825,0.6396454472199838
11199,0.36393963463065926,0.6396454472199838
11200,0.36393963463065926,0.6397260273972603
11201,0.36397934868943604,0.6397260273972603
11202,0.36397934868943604,0.6397663174858985
11203,0.36405877680698967,0.6397663174858985
11204,0.36405877680698967,0.6398871877518131
11205,0.3641779189833201,0.6398871877518131
11206,0.3641779189833201,0.6399274778404512
11207,0.3642573471008737,0.6399274778404512
11208,0.3642573471008737,0.6400080580177276
11209,0.3642970611596505,0.6400080580177276
11210,0.3642970611596505,0.6400483481063658
11211,0.3643764892772041,0.6400483481063658
11212,0.3643764892772041,0.6400886381950041
11213,0.36441620333598096,0.6400886381950041
11214,0.36441620333598096,0.6402095084609186
11215,0.36445591739475774,0.6402095084609186
11216,0.36445591739475774,0.6402497985495568
11217,0.36453534551231137,0.6402497985495568
11218,0.36453534551231137,0.640290088638195
11219,0.36457505957108816,0.640290088638195
11220,0.36457505957108816,0.6403706688154714
11221,0.364614773629865,0.6403706688154714
11222,0.364614773629865,0.6404109589041096
11223,0.3646544876886418,0.6404109589041096
11224,0.3646544876886418,0.640491539081386
11225,0.36469420174741857,0.640491539081386
11226,0.36469420174741857,0.6405721192586624
11227,0.3647339158061954,0.6405721192586624
11228,0.3647339158061954,0.6406124093473006
11229,0.3647736298649722,0.6406124093473006
11230,0.3647736298649722,0.6406526994359387
11231,0.3648530579825258,0.6406526994359387
11232,0.3648530579825258,0.640692989524577
11233,0.3648927720413026,0.640692989524577
11234,0.3648927720413026,0.6408138597904915
11235,0.36493248610007945,0.6408138597904915
11236,0.36493248610007945,0.640894439967768
11237,0.36497220015885623,0.640894439967768
11238,0.36497220015885623,0.6410958904109589
11239,0.365011914217633,0.6410958904109589
11240,0.365011914217633,0.6411361804995971
11241,0.36509134233518664,0.6411361804995971
11242,0.36509134233518664,0.6412973408541499
11243,0.3651310563939635,0.6412973408541499
11244,0.3651310563939635,0.6413779210314263
11245,0.36517077045274027,0.6413779210314263
11246,0.36517077045274027,0.6414182111200645
11247,0.36521048451151705,0.6414182111200645
11248,0.36521048451151705,0.641539081385979
11249,0.3652501985702939,0.641539081385979
11250,0.3652501985702939,0.6415793714746173
11251,0.3653693407466243,0.6415793714746173
11252,0.3653693407466243,0.6418211120064464
11253,0.3654090548054011,0.6418211120064464
11254,0.3654090548054011,0.6418614020950846
11255,0.3654884829229547,0.6418614020950846
11256,0.3654884829229547,0.641941982272361
11257,0.36556791104050834,0.641941982272361
11258,0.36556791104050834,0.6419822723609991
11259,0.36564733915806197,0.6419822723609991
11260,0.36564733915806197,0.6420225624496374
11261,0.3657267672756156,0.6420225624496374
11262,0.3657267672756156,0.6420628525382756
11263,0.3657664813343924,0.6420628525382756
11264,0.3657664813343924,0.6421031426269138
11265,0.36580619539316916,0.6421031426269138
11266,0.36580619539316916,0.6425060435132958
11267,0.365845909451946,0.6425060435132958
11268,0.365845909451946,0.6425866236905721
11269,0.3659253375694996,0.6425866236905721
11270,0.3659253375694996,0.6426269137792103
11271,0.36620333598093724,0.6426269137792103
11272,0.36620333598093724,0.6426672038678485
11273,0.3662430500397141,0.6426672038678485
11274,0.3662430500397141,0.6428686543110395
11275,0.36656076250992853,0.6428686543110395
11276,0.36656076250992853,0.642989524576954
11277,0.36664019062748215,0.642989524576954
11278,0.36664019062748215,0.6431506849315068
11279,0.36675933280381257,0.6431506849315068
11280,0.36675933280381257,0.643190975020145
11281,0.36683876092136614,0.643190975020145
11282,0.36683876092136614,0.6432715551974214
11283,0.3669579030976966,0.6432715551974214
11284,0.3669579030976966,0.6433118452860597
11285,0.3671167593328038,0.6433118452860597
11286,0.3671167593328038,0.6435132957292506
11287,0.36715647339158064,0.6435132957292506
11288,0.36715647339158064,0.6436341659951652
11289,0.3672359015091342,0.6436341659951652
11290,0.3672359015091342,0.6437550362610798
11291,0.36727561556791105,0.6437550362610798
11292,0.36727561556791105,0.6438759065269943
11293,0.36731532962668784,0.6438759065269943
11294,0.36731532962668784,0.6439161966156326
11295,0.3673550436854647,0.6439161966156326
11296,0.3673550436854647,0.6440773569701853
11297,0.36739475774424146,0.6440773569701853
11298,0.36739475774424146,0.6441176470588236
11299,0.36743447180301825,0.6441176470588236
11300,0.36743447180301825,0.6442788074133763
11301,0.3675933280381255,0.6442788074133763
11302,0.3675933280381255,0.6443190975020145
11303,0.3677124702144559,0.6443190975020145
11304,0.3677124702144559,0.6443593875906527
11305,0.36775218427323275,0.6443593875906527
11306,0.36775218427323275,0.6443996776792908
11307,0.36779189833200954,0.6443996776792908
11308,0.36779189833200954,0.6446011281224818
11309,0.3678316123907863,0.6446011281224818
11310,0.3678316123907863,0.6446414182111201
11311,0.36787132644956316,0.6446414182111201
11312,0.36787132644956316,0.6446817082997582
11313,0.36791104050833995,0.6446817082997582
11314,0.36791104050833995,0.6447219983883965
11315,0.36795075456711673,0.6447219983883965
11316,0.36795075456711673,0.6449637389202256
11317,0.36803018268467036,0.6449637389202256
11318,0.36803018268467036,0.645044319097502
11319,0.3680698967434472,0.645044319097502
11320,0.3680698967434472,0.6450846091861402
11321,0.368109610802224,0.6450846091861402
11322,0.368109610802224,0.6451248992747785
11323,0.3681890389197776,0.6451248992747785
11324,0.3681890389197776,0.6451651893634166
11325,0.36826846703733124,0.6451651893634166
11326,0.36826846703733124,0.6452054794520548
11327,0.3683478951548848,0.6452054794520548
11328,0.3683478951548848,0.6452860596293312
11329,0.36838760921366165,0.6452860596293312
11330,0.36838760921366165,0.6455278001611604
11331,0.36842732327243843,0.6455278001611604
11332,0.36842732327243843,0.6455680902497986
11333,0.3684670373312153,0.6455680902497986
11334,0.3684670373312153,0.6456083803384367
11335,0.36862589356632247,0.6456083803384367
11336,0.36862589356632247,0.645648670427075
11337,0.3686656076250993,0.645648670427075
11338,0.3686656076250993,0.6457695406929895
11339,0.3688244638602065,0.6457695406929895
11340,0.3688244638602065,0.6458098307816277
11341,0.3688641779189833,0.6458098307816277
11342,0.3688641779189833,0.6458501208702659
11343,0.36890389197776013,0.6458501208702659
11344,0.36890389197776013,0.6458904109589041
11345,0.3689436060365369,0.6458904109589041
11346,0.3689436060365369,0.6459307010475424
11347,0.36902303415409055,0.6459307010475424
11348,0.36902303415409055,0.6460112812248187
11349,0.36910246227164417,0.6460112812248187
11350,0.36910246227164417,0.6460918614020951
11351,0.3691818903891978,0.6460918614020951
11352,0.3691818903891978,0.6461321514907333
11353,0.36926131850675137,0.6461321514907333
11354,0.36926131850675137,0.646293311845286
11355,0.369340746624305,0.646293311845286
11356,0.369340746624305,0.6463336019339243
11357,0.3694201747418586,0.6463336019339243
11358,0.3694201747418586,0.6464141821112006
11359,0.3694598888006354,0.6464141821112006
11360,0.3694598888006354,0.6464544721998389
11361,0.36953931691818903,0.6464544721998389
11362,0.36953931691818903,0.6465350523771153
11363,0.36957903097696587,0.6465350523771153
11364,0.36957903097696587,0.6466156325543916
11365,0.36961874503574266,0.6466156325543916
11366,0.36961874503574266,0.646696212731668
11367,0.36965845909451944,0.646696212731668
11368,0.36965845909451944,0.6467767929089444
11369,0.3696981731532963,0.6467767929089444
11370,0.3696981731532963,0.6468170829975826
11371,0.36977760127084985,0.6468170829975826
11372,0.36977760127084985,0.646897663174859
11373,0.3698173153296267,0.646897663174859
11374,0.3698173153296267,0.6469379532634972
11375,0.3698570293884035,0.6469379532634972
11376,0.3698570293884035,0.6469782433521354
11377,0.3698967434471803,0.6469782433521354
11378,0.3698967434471803,0.6470185334407735
11379,0.3699761715647339,0.6470185334407735
11380,0.3699761715647339,0.6470588235294118
11381,0.3700555996822875,0.6470588235294118
11382,0.3700555996822875,0.64709911361805
11383,0.37009531374106436,0.64709911361805
11384,0.37009531374106436,0.6472199838839645
11385,0.37013502779984114,0.6472199838839645
11386,0.37013502779984114,0.6473005640612409
11387,0.37021445591739477,0.6473005640612409
11388,0.37021445591739477,0.6473811442385173
11389,0.37025416997617155,0.6473811442385173
11390,0.37025416997617155,0.6477034649476229
11391,0.3702938840349484,0.6477034649476229
11392,0.3702938840349484,0.647743755036261
11393,0.3703335980937252,0.647743755036261
11394,0.3703335980937252,0.6477840451248993
11395,0.370571882446386,0.6477840451248993
11396,0.370571882446386,0.6478243352135374
11397,0.37065131056393963,0.6478243352135374
11398,0.37065131056393963,0.6479049153908139
11399,0.37073073868149325,0.6479049153908139
11400,0.37073073868149325,0.647945205479452
11401,0.3708101667990469,0.647945205479452
11402,0.3708101667990469,0.6481063658340048
11403,0.37084988085782367,0.6481063658340048
11404,0.37084988085782367,0.6481869460112812
11405,0.37088959491660045,0.6481869460112812
11406,0.37088959491660045,0.6482675261885577
11407,0.3710087370929309,0.6482675261885577
11408,0.3710087370929309,0.648348106365834
11409,0.3710881652104845,0.648348106365834
11410,0.3710881652104845,0.6483883964544722
11411,0.37112787926926133,0.6483883964544722
11412,0.37112787926926133,0.6484286865431104
11413,0.3711675933280381,0.6484286865431104
11414,0.3711675933280381,0.6484689766317486
11415,0.37120730738681496,0.6484689766317486
11416,0.37120730738681496,0.6486301369863013
11417,0.3712867355043685,0.6486301369863013
11418,0.3712867355043685,0.6486704270749396
11419,0.37132644956314537,0.6486704270749396
11420,0.37132644956314537,0.6487912973408542
11421,0.37136616362192215,0.6487912973408542
11422,0.37136616362192215,0.6488315874294923
11423,0.3714455917394758,0.6488315874294923
11424,0.3714455917394758,0.6489524576954069
11425,0.3715250198570294,0.6489524576954069
11426,0.3715250198570294,0.6489927477840451
11427,0.3716441620333598,0.6489927477840451
11428,0.3716441620333598,0.6490330378726833
11429,0.3716838760921366,0.6490330378726833
11430,0.3716838760921366,0.6493150684931507
11431,0.37184273232724385,0.6493150684931507
11432,0.37184273232724385,0.6493553585817888
11433,0.37188244638602064,0.6493553585817888
11434,0.37188244638602064,0.6493956486704271
11435,0.3720413026211279,0.6493956486704271
11436,0.3720413026211279,0.6494762288477035
11437,0.3720810166799047,0.6494762288477035
11438,0.3720810166799047,0.6495568090249798
11439,0.3721604447974583,0.6495568090249798
11440,0.3721604447974583,0.6495970991136181
11441,0.3722001588562351,0.6495970991136181
11442,0.3722001588562351,0.6496373892022562
11443,0.3723987291501191,0.6496373892022562
11444,0.3723987291501191,0.6496776792908945
11445,0.37247815726767275,0.6496776792908945
11446,0.37247815726767275,0.6497179693795326
11447,0.37259729944400316,0.6497179693795326
11448,0.37259729944400316,0.649798549556809
11449,0.37271644162033357,0.649798549556809
11450,0.37271644162033357,0.6498388396454472
11451,0.3727561556791104,0.6498388396454472
11452,0.3727561556791104,0.6499194198227236
11453,0.37299444003177123,0.6499194198227236
11454,0.37299444003177123,0.65
11455,0.37311358220810165,0.65
11456,0.37311358220810165,0.6500805801772764
11457,0.3731532962668785,0.6500805801772764
11458,0.3731532962668785,0.6501208702659146
11459,0.3732327243844321,0.6501208702659146
11460,0.3732327243844321,0.650201450443191
11461,0.3732724384432089,0.650201450443191
11462,0.3732724384432089,0.6502417405318291
11463,0.3733121525019857,0.6502417405318291
11464,0.3733121525019857,0.6502820306204674
11465,0.3733518665607625,0.6502820306204674
11466,0.3733518665607625,0.6503223207091056
11467,0.37343129467831615,0.6503223207091056
11468,0.37343129467831615,0.6503626107977437
11469,0.3735107227958697,0.6503626107977437
11470,0.3735107227958697,0.6504431909750201
11471,0.37355043685464656,0.6504431909750201
11472,0.37355043685464656,0.6504834810636584
11473,0.37362986497220013,0.6504834810636584
11474,0.37362986497220013,0.6505237711522965
11475,0.373669579030977,0.6505237711522965
11476,0.373669579030977,0.6505640612409347
11477,0.3737887212073074,0.6505640612409347
11478,0.3737887212073074,0.650604351329573
11479,0.37382843526608417,0.650604351329573
11480,0.37382843526608417,0.6506446414182111
11481,0.373868149324861,0.6506446414182111
11482,0.373868149324861,0.6506849315068494
11483,0.3739078633836378,0.6506849315068494
11484,0.3739078633836378,0.6508058017727639
11485,0.37394757744241464,0.6508058017727639
11486,0.37394757744241464,0.6508460918614021
11487,0.37406671961874505,0.6508460918614021
11488,0.37406671961874505,0.6510072522159549
11489,0.37410643367752183,0.6510072522159549
11490,0.37410643367752183,0.6510878323932313
11491,0.3742652899126291,0.6510878323932313
11492,0.3742652899126291,0.6511281224818695
11493,0.37430500397140587,0.6511281224818695
11494,0.37430500397140587,0.6511684125705076
11495,0.3743447180301827,0.6511684125705076
11496,0.3743447180301827,0.6512087026591459
11497,0.3743844320889595,0.6512087026591459
11498,0.3743844320889595,0.6514101531023369
11499,0.3745035742652899,0.6514101531023369
11500,0.3745035742652899,0.6515310233682514
11501,0.37466243050039716,0.6515310233682514
11502,0.37466243050039716,0.651651893634166
11503,0.37470214455917394,0.651651893634166
11504,0.37470214455917394,0.6516921837228042
11505,0.37482128673550436,0.6516921837228042
11506,0.37482128673550436,0.6517324738114424
11507,0.374900714853058,0.6517324738114424
11508,0.374900714853058,0.6517727639000805
11509,0.3749801429706116,0.6517727639000805
11510,0.3749801429706116,0.6520145044319098
11511,0.3750198570293884,0.6520145044319098
11512,0.3750198570293884,0.6520547945205479
11513,0.375099285146942,0.6520547945205479
11514,0.375099285146942,0.6520950846091862
11515,0.3751389992057188,0.6520950846091862
11516,0.3751389992057188,0.6521353746978243
11517,0.37525814138204927,0.6521353746978243
11518,0.37525814138204927,0.6522562449637389
11519,0.37529785544082606,0.6522562449637389
11520,0.37529785544082606,0.6522965350523772
11521,0.37533756949960284,0.6522965350523772
11522,0.37533756949960284,0.6525382755842063
11523,0.3753772835583797,0.6525382755842063
11524,0.3753772835583797,0.6525785656728444
11525,0.37541699761715647,0.6525785656728444
11526,0.37541699761715647,0.6526188557614827
11527,0.3754567116759333,0.6526188557614827
11528,0.3754567116759333,0.6527397260273973
11529,0.3755758538522637,0.6527397260273973
11530,0.3755758538522637,0.6528203062046737
11531,0.3756552819698173,0.6528203062046737
11532,0.3756552819698173,0.6529411764705882
11533,0.37569499602859413,0.6529411764705882
11534,0.37569499602859413,0.6529814665592264
11535,0.3757347100873709,0.6529814665592264
11536,0.3757347100873709,0.6530217566478647
11537,0.37577442414614776,0.6530217566478647
11538,0.37577442414614776,0.6530620467365028
11539,0.3758538522637013,0.6530620467365028
11540,0.3758538522637013,0.653102336825141
11541,0.37589356632247817,0.653102336825141
11542,0.37589356632247817,0.6531426269137792
11543,0.37593328038125495,0.6531426269137792
11544,0.37593328038125495,0.6531829170024174
11545,0.37605242255758536,0.6531829170024174
11546,0.37605242255758536,0.6532232070910556
11547,0.3760921366163622,0.6532232070910556
11548,0.3760921366163622,0.6532634971796938
11549,0.376131850675139,0.6532634971796938
11550,0.376131850675139,0.6533037872683319
11551,0.3762509928514694,0.6533037872683319
11552,0.3762509928514694,0.6533440773569702
11553,0.376330420969023,0.6533440773569702
11554,0.376330420969023,0.6534246575342466
11555,0.37640984908657665,0.6534246575342466
11556,0.37640984908657665,0.6535455278001612
11557,0.37652899126290706,0.6535455278001612
11558,0.37652899126290706,0.6536261079774376
11559,0.37656870532168385,0.6536261079774376
11560,0.37656870532168385,0.6536663980660757
11561,0.3766084193804607,0.6536663980660757
11562,0.3766084193804607,0.6537066881547139
11563,0.3766481334392375,0.6537066881547139
11564,0.3766481334392375,0.6537469782433522
11565,0.3767275615567911,0.6537469782433522
11566,0.3767275615567911,0.6538275584206286
11567,0.3767672756155679,0.6538275584206286
11568,0.3767672756155679,0.6538678485092667
11569,0.37680698967434473,0.6538678485092667
11570,0.37680698967434473,0.6539081385979049
11571,0.37692613185067514,0.6539081385979049
11572,0.37692613185067514,0.6539484286865431
11573,0.37704527402700555,0.6539484286865431
11574,0.37704527402700555,0.6540290088638195
11575,0.3770849880857824,0.6540290088638195
11576,0.3770849880857824,0.6540692989524577
11577,0.3771247021445592,0.6540692989524577
11578,0.3771247021445592,0.6541498791297341
11579,0.37716441620333596,0.6541498791297341
11580,0.37716441620333596,0.6542304593070105
11581,0.3772041302621128,0.6542304593070105
11582,0.3772041302621128,0.6542707493956487
11583,0.3772438443208896,0.6542707493956487
11584,0.3772438443208896,0.6543513295729251
11585,0.37728355837966643,0.6543513295729251
11586,0.37728355837966643,0.6544721998388396
11587,0.3773232724384432,0.6544721998388396
11588,0.3773232724384432,0.6545124899274778
11589,0.37736298649722,0.6545124899274778
11590,0.37736298649722,0.6547139403706688
11591,0.37740270055599684,0.6547139403706688
11592,0.37740270055599684,0.654754230459307
11593,0.3774821286735504,0.654754230459307
11594,0.3774821286735504,0.6548751007252216
11595,0.37752184273232725,0.6548751007252216
11596,0.37752184273232725,0.6549153908138597
11597,0.37756155679110404,0.6549153908138597
11598,0.37756155679110404,0.6549959709911362
11599,0.3776012708498809,0.6549959709911362
11600,0.3776012708498809,0.6550765511684126
11601,0.37764098490865766,0.6550765511684126
11602,0.37764098490865766,0.6551974214343271
11603,0.37768069896743445,0.6551974214343271
11604,0.37768069896743445,0.6553988718775181
11605,0.3777601270849881,0.6553988718775181
11606,0.3777601270849881,0.6554794520547945
11607,0.3778395552025417,0.6554794520547945
11608,0.3778395552025417,0.6556406124093473
11609,0.3779586973788721,0.6556406124093473
11610,0.3779586973788721,0.6556809024979855
11611,0.37803812549642574,0.6556809024979855
11612,0.37803812549642574,0.6558823529411765
11613,0.3780778395552025,0.6558823529411765
11614,0.3780778395552025,0.6559629331184529
11615,0.37815726767275615,0.6559629331184529
11616,0.37815726767275615,0.656003223207091
11617,0.378196981731533,0.656003223207091
11618,0.378196981731533,0.6560435132957293
11619,0.3782366957903098,0.6560435132957293
11620,0.3782366957903098,0.6560838033843674
11621,0.37827640984908656,0.6560838033843674
11622,0.37827640984908656,0.6562449637389203
11623,0.37839555202541697,0.6562449637389203
11624,0.37839555202541697,0.6565269943593876
11625,0.3784352660841938,0.6565269943593876
11626,0.3784352660841938,0.6565672844480258
11627,0.3784749801429706,0.6565672844480258
11628,0.3784749801429706,0.656607574536664
11629,0.37851469420174744,0.656607574536664
11630,0.37851469420174744,0.6566478646253022
11631,0.3785544082605242,0.6566478646253022
11632,0.3785544082605242,0.6566881547139404
11633,0.37863383637807785,0.6566881547139404
11634,0.37863383637807785,0.6567687348912168
11635,0.3788324066719619,0.6567687348912168
11636,0.3788324066719619,0.6568493150684932
11637,0.37887212073073867,0.6568493150684932
11638,0.37887212073073867,0.6568896051571314
11639,0.3789912629070691,0.6568896051571314
11640,0.3789912629070691,0.6569298952457695
11641,0.3790309769658459,0.6569298952457695
11642,0.3790309769658459,0.6570104754230459
11643,0.3791898332009531,0.6570104754230459
11644,0.3791898332009531,0.6571313456889605
11645,0.37922954725972996,0.6571313456889605
11646,0.37922954725972996,0.6572119258662369
11647,0.3793089753772836,0.6572119258662369
11648,0.3793089753772836,0.6572925060435133
11649,0.37938840349483716,0.6572925060435133
11650,0.37938840349483716,0.6573327961321515
11651,0.379428117553614,0.6573327961321515
11652,0.379428117553614,0.6574536663980661
11653,0.37950754567116757,0.6574536663980661
11654,0.37950754567116757,0.6576148267526188
11655,0.3795472597299444,0.6576148267526188
11656,0.3795472597299444,0.6576551168412571
11657,0.3795869737887212,0.6576551168412571
11658,0.3795869737887212,0.6576954069298953
11659,0.3797061159650516,0.6576954069298953
11660,0.3797061159650516,0.6577356970185334
11661,0.37974583002382845,0.6577356970185334
11662,0.37974583002382845,0.6579371474617244
11663,0.37982525814138207,0.6579371474617244
11664,0.37982525814138207,0.6579774375503626
11665,0.37986497220015886,0.6579774375503626
11666,0.37986497220015886,0.658058017727639
11667,0.3799444003177125,0.658058017727639
11668,0.3799444003177125,0.6581788879935536
11669,0.37998411437648927,0.6581788879935536
11670,0.37998411437648927,0.6582191780821918
11671,0.3801032565528197,0.6582191780821918
11672,0.3801032565528197,0.6582997582594682
11673,0.3801429706115965,0.6582997582594682
11674,0.3801429706115965,0.6583803384367446
11675,0.3801826846703733,0.6583803384367446
11676,0.3801826846703733,0.6584609186140209
11677,0.38042096902303413,0.6584609186140209
11678,0.38042096902303413,0.6585012087026592
11679,0.38050039714058775,0.6585012087026592
11680,0.38050039714058775,0.6585414987912973
11681,0.3805401111993646,0.6585414987912973
11682,0.3805401111993646,0.6586623690572119
11683,0.3805798252581414,0.6586623690572119
11684,0.3805798252581414,0.6587026591458501
11685,0.38061953931691817,0.6587026591458501
11686,0.38061953931691817,0.6588638195004028
11687,0.3806989674344718,0.6588638195004028
11688,0.3806989674344718,0.6589846897663175
11689,0.38073868149324863,0.6589846897663175
11690,0.38073868149324863,0.6591055600322321
11691,0.3807783955520254,0.6591055600322321
11692,0.3807783955520254,0.6591861402095085
11693,0.3808181096108022,0.6591861402095085
11694,0.3808181096108022,0.6593875906526995
11695,0.38093725178713267,0.6593875906526995
11696,0.38093725178713267,0.6594681708299758
11697,0.38097696584590945,0.6594681708299758
11698,0.38097696584590945,0.6596293311845286
11699,0.3810563939634631,0.6596293311845286
11700,0.3810563939634631,0.660112812248187
11701,0.38109610802223987,0.660112812248187
11702,0.38109610802223987,0.6601933924254634
11703,0.3811358220810167,0.6601933924254634
11704,0.3811358220810167,0.6602336825141015
11705,0.3811755361397935,0.6602336825141015
11706,0.3811755361397935,0.6603545527800161
11707,0.3812152501985703,0.6603545527800161
11708,0.3812152501985703,0.6603948428686544
11709,0.3812946783161239,0.6603948428686544
11710,0.3812946783161239,0.6606365834004835
11711,0.38145353455123115,0.6606365834004835
11712,0.38145353455123115,0.6606768734891216
11713,0.3815329626687847,0.6606768734891216
11714,0.3815329626687847,0.6607171635777599
11715,0.38161239078633835,0.6607171635777599
11716,0.38161239078633835,0.660757453666398
11717,0.3816521048451152,0.660757453666398
11718,0.3816521048451152,0.6607977437550363
11719,0.38173153296266876,0.6607977437550363
11720,0.38173153296266876,0.6608783239323126
11721,0.3817712470214456,0.6608783239323126
11722,0.3817712470214456,0.6609186140209509
11723,0.3818109610802224,0.6609186140209509
11724,0.3818109610802224,0.660958904109589
11725,0.38185067513899923,0.660958904109589
11726,0.38185067513899923,0.6610394842868654
11727,0.3819301032565528,0.6610394842868654
11728,0.3819301032565528,0.6611200644641418
11729,0.3820095313741064,0.6611200644641418
11730,0.3820095313741064,0.6612006446414183
11731,0.38208895949166005,0.6612006446414183
11732,0.38208895949166005,0.6612409347300564
11733,0.38212867355043684,0.6612409347300564
11734,0.38212867355043684,0.6614020950846092
11735,0.3823669579030977,0.6614020950846092
11736,0.3823669579030977,0.6614423851732474
11737,0.3824463860206513,0.6614423851732474
11738,0.3824463860206513,0.6614826752618855
11739,0.3824861000794281,0.6614826752618855
11740,0.3824861000794281,0.661563255439162
11741,0.3825258141382049,0.661563255439162
11742,0.3825258141382049,0.6617244157937148
11743,0.38256552819698175,0.6617244157937148
11744,0.38256552819698175,0.6618452860596293
11745,0.38260524225575854,0.6618452860596293
11746,0.38260524225575854,0.6618855761482675
11747,0.3826449563145353,0.6618855761482675
11748,0.3826449563145353,0.6619258662369057
11749,0.38268467037331216,0.6619258662369057
11750,0.38268467037331216,0.6619661563255439
11751,0.3828038125496426,0.6619661563255439
11752,0.3828038125496426,0.6620064464141822
11753,0.38284352660841936,0.6620064464141822
11754,0.38284352660841936,0.6621676067687349
11755,0.382922954725973,0.6621676067687349
11756,0.382922954725973,0.6622078968573731
11757,0.38308181096108024,0.6622078968573731
11758,0.38308181096108024,0.6623690572119258
11759,0.38316123907863386,0.6623690572119258
11760,0.38316123907863386,0.6624093473005641
11761,0.38320095313741065,0.6624093473005641
11762,0.38320095313741065,0.6626107977437551
11763,0.3832803812549643,0.6626107977437551
11764,0.3832803812549643,0.6626510878323932
11765,0.38332009531374106,0.6626510878323932
11766,0.38332009531374106,0.6626913779210314
11767,0.38335980937251785,0.6626913779210314
11768,0.38335980937251785,0.6627316680096696
11769,0.38343923749007147,0.6627316680096696
11770,0.38343923749007147,0.6628122481869461
11771,0.3835583796664019,0.6628122481869461
11772,0.3835583796664019,0.6628525382755842
11773,0.3835980937251787,0.6628525382755842
11774,0.3835980937251787,0.6629734085414988
11775,0.3836378077839555,0.6629734085414988
11776,0.3836378077839555,0.663013698630137
11777,0.38367752184273235,0.663013698630137
11778,0.38367752184273235,0.6630539887187752
11779,0.38371723590150913,0.6630539887187752
11780,0.38371723590150913,0.6630942788074133
11781,0.38383637807783955,0.6630942788074133
11782,0.38383637807783955,0.6633360193392426
11783,0.3838760921366164,0.6633360193392426
11784,0.3838760921366164,0.6633763094278807
11785,0.38391580619539317,0.6633763094278807
11786,0.38391580619539317,0.6636986301369863
11787,0.38395552025416996,0.6636986301369863
11788,0.38395552025416996,0.6637389202256245
11789,0.3839952343129468,0.6637389202256245
11790,0.3839952343129468,0.6637792103142627
11791,0.3840349483717236,0.6637792103142627
11792,0.3840349483717236,0.6639000805801772
11793,0.3840746624305004,0.6639000805801772
11794,0.3840746624305004,0.6639403706688155
11795,0.384154090548054,0.6639403706688155
11796,0.384154090548054,0.6640209508460918
11797,0.38419380460683084,0.6640209508460918
11798,0.38419380460683084,0.6640612409347301
11799,0.3842732327243844,0.6640612409347301
11800,0.3842732327243844,0.664262691377921
11801,0.38431294678316125,0.664262691377921
11802,0.38431294678316125,0.6643029814665592
11803,0.38447180301826844,0.6643029814665592
11804,0.38447180301826844,0.6643835616438356
11805,0.3845115170770453,0.6643835616438356
11806,0.3845115170770453,0.6644238517324738
11807,0.3846703733121525,0.6644238517324738
11808,0.3846703733121525,0.664464141821112
11809,0.3847100873709293,0.664464141821112
11810,0.3847100873709293,0.6645850120870266
11811,0.38482922954725973,0.6645850120870266
11812,0.38482922954725973,0.664665592264303
11813,0.38490865766481336,0.664665592264303
11814,0.38490865766481336,0.6647058823529411
11815,0.38502779984114377,0.6647058823529411
11816,0.38502779984114377,0.6648267526188557
11817,0.3851469420174742,0.6648267526188557
11818,0.3851469420174742,0.665068493150685
11819,0.38518665607625097,0.665068493150685
11820,0.38518665607625097,0.6651490733279614
11821,0.3852263701350278,0.6651490733279614
11822,0.3852263701350278,0.6651893634165995
11823,0.3852660841938046,0.6651893634165995
11824,0.3852660841938046,0.6652296535052377
11825,0.3853455123113582,0.6652296535052377
11826,0.3853455123113582,0.6652699435938759
11827,0.385385226370135,0.6652699435938759
11828,0.385385226370135,0.6653102336825141
11829,0.38542494042891184,0.6653102336825141
11830,0.38542494042891184,0.6653908138597905
11831,0.38546465448768863,0.6653908138597905
11832,0.38546465448768863,0.6654713940370669
11833,0.38550436854646547,0.6654713940370669
11834,0.38550436854646547,0.665511684125705
11835,0.3856235107227959,0.665511684125705
11836,0.3856235107227959,0.6656325543916196
11837,0.3857426528991263,0.6656325543916196
11838,0.3857426528991263,0.6656728444802579
11839,0.3858220810166799,0.6656728444802579
11840,0.3858220810166799,0.6657534246575343
11841,0.38590150913423354,0.6657534246575343
11842,0.38590150913423354,0.6657937147461724
11843,0.38594122319301033,0.6657937147461724
11844,0.38594122319301033,0.665914585012087
11845,0.3859809372517871,0.665914585012087
11846,0.3859809372517871,0.6659951651893634
11847,0.38602065131056396,0.6659951651893634
11848,0.38602065131056396,0.6660354552780016
11849,0.3861000794281175,0.6660354552780016
11850,0.3861000794281175,0.666116035455278
11851,0.38613979348689437,0.666116035455278
11852,0.38613979348689437,0.6661563255439162
11853,0.386219221604448,0.6661563255439162
11854,0.386219221604448,0.666317485898469
11855,0.38629864972200156,0.666317485898469
11856,0.38629864972200156,0.6665189363416599
11857,0.3863383637807784,0.6665189363416599
11858,0.3863383637807784,0.6665995165189363
11859,0.3863780778395552,0.6665995165189363
11860,0.3863780778395552,0.6667606768734892
11861,0.38641779189833203,0.6667606768734892
11862,0.38641779189833203,0.6669218372280419
11863,0.3864575059571088,0.6669218372280419
11864,0.3864575059571088,0.6670427074939564
11865,0.3864972200158856,0.6670427074939564
11866,0.3864972200158856,0.6671232876712329
11867,0.38653693407466244,0.6671232876712329
11868,0.38653693407466244,0.6671635777598711
11869,0.3867355043685465,0.6671635777598711
11870,0.3867355043685465,0.6674053182917002
11871,0.38677521842732326,0.6674053182917002
11872,0.38677521842732326,0.6674456083803384
11873,0.3868546465448769,0.6674456083803384
11874,0.3868546465448769,0.6676067687348912
11875,0.3868943606036537,0.6676067687348912
11876,0.3868943606036537,0.6677276390008058
11877,0.3869340746624305,0.6677276390008058
11878,0.3869340746624305,0.667767929089444
11879,0.38701350277998414,0.667767929089444
11880,0.38701350277998414,0.6678082191780822
11881,0.38713264495631455,0.6678082191780822
11882,0.38713264495631455,0.6678485092667203
11883,0.38717235901509134,0.6678485092667203
11884,0.38717235901509134,0.6678887993553586
11885,0.3872120730738681,0.6678887993553586
11886,0.3872120730738681,0.6680499597099113
11887,0.38729150119142175,0.6680499597099113
11888,0.38729150119142175,0.6682917002417406
11889,0.387450357426529,0.6682917002417406
11890,0.387450357426529,0.668372280419017
11891,0.3874900714853058,0.668372280419017
11892,0.3874900714853058,0.6684931506849315
11893,0.38752978554408263,0.6684931506849315
11894,0.38752978554408263,0.6685334407735697
11895,0.38776806989674345,0.6685334407735697
11896,0.38776806989674345,0.6686946011281225
11897,0.3878474980142971,0.6686946011281225
11898,0.3878474980142971,0.6688154713940371
11899,0.38788721207307386,0.6688154713940371
11900,0.38788721207307386,0.6688557614826752
11901,0.3879666401906275,0.6688557614826752
11902,0.3879666401906275,0.6689363416599516
11903,0.3880063542494043,0.6689363416599516
11904,0.3880063542494043,0.669016921837228
11905,0.3880460683081811,0.669016921837228
11906,0.3880460683081811,0.6690572119258662
11907,0.38824463860206515,0.6690572119258662
11908,0.38824463860206515,0.669218372280419
11909,0.3883240667196187,0.669218372280419
11910,0.3883240667196187,0.6693392425463336
11911,0.38836378077839556,0.6693392425463336
11912,0.38836378077839556,0.6693795326349719
11913,0.3884432088959492,0.6693795326349719
11914,0.3884432088959492,0.6695004029008864
11915,0.3885623510722796,0.6695004029008864
11916,0.3885623510722796,0.6695809830781627
11917,0.3886417791898332,0.6695809830781627
11918,0.3886417791898332,0.6696615632554391
11919,0.38868149324861,0.6696615632554391
11920,0.38868149324861,0.6697824335213537
11921,0.38884034948371726,0.6697824335213537
11922,0.38884034948371726,0.6699838839645447
11923,0.38891977760127083,0.6699838839645447
11924,0.38891977760127083,0.6700644641418211
11925,0.3889594916600477,0.6700644641418211
11926,0.3889594916600477,0.6701450443190975
11927,0.38911834789515487,0.6701450443190975
11928,0.38911834789515487,0.6702659145850121
11929,0.3892772041302621,0.6702659145850121
11930,0.3892772041302621,0.670467365028203
11931,0.3893169181890389,0.670467365028203
11932,0.3893169181890389,0.6705882352941176
11933,0.38939634630659253,0.6705882352941176
11934,0.38939634630659253,0.6706285253827559
11935,0.3894360603653693,0.6706285253827559
11936,0.3894360603653693,0.670668815471394
11937,0.38947577442414616,0.670668815471394
11938,0.38947577442414616,0.6707091055600323
11939,0.38951548848292294,0.6707091055600323
11940,0.38951548848292294,0.6707896857373086
11941,0.3895552025416998,0.6707896857373086
11942,0.3895552025416998,0.670870265914585
11943,0.38963463065925336,0.670870265914585
11944,0.38963463065925336,0.6709508460918614
11945,0.3897537728355838,0.6709508460918614
11946,0.3897537728355838,0.6709911361804995
11947,0.3898332009531374,0.6709911361804995
11948,0.3898332009531374,0.6710314262691378
11949,0.389912629070691,0.6710314262691378
11950,0.389912629070691,0.671071716357776
11951,0.3899523431294678,0.671071716357776
11952,0.3899523431294678,0.6711925866236905
11953,0.38999205718824465,0.6711925866236905
11954,0.38999205718824465,0.6712328767123288
11955,0.39007148530579827,0.6712328767123288
11956,0.39007148530579827,0.6713537469782433
11957,0.39011119936457506,0.6713537469782433
11958,0.39011119936457506,0.6713940370668815
11959,0.3903097696584591,0.6713940370668815
11960,0.3903097696584591,0.6714746172441579
11961,0.3904289118347895,0.6714746172441579
11962,0.3904289118347895,0.6715149073327962
11963,0.39046862589356635,0.6715149073327962
11964,0.39046862589356635,0.6715551974214343
11965,0.39050833995234313,0.6715551974214343
11966,0.39050833995234313,0.6715954875100725
11967,0.3905480540111199,0.6715954875100725
11968,0.3905480540111199,0.6716357775987107
11969,0.39058776806989676,0.6716357775987107
11970,0.39058776806989676,0.6716760676873489
11971,0.39086576648133436,0.6716760676873489
11972,0.39086576648133436,0.6717566478646253
11973,0.3909054805401112,0.6717566478646253
11974,0.3909054805401112,0.6718372280419017
11975,0.39098490865766483,0.6718372280419017
11976,0.39098490865766483,0.6719178082191781
11977,0.39110405083399524,0.6719178082191781
11978,0.39110405083399524,0.6719983883964544
11979,0.3913026211278793,0.6719983883964544
11980,0.3913026211278793,0.6721192586623691
11981,0.3913820492454329,0.6721192586623691
11982,0.3913820492454329,0.6722401289282837
11983,0.3914217633042097,0.6722401289282837
11984,0.3914217633042097,0.6724012892828364
11985,0.3915409054805401,0.6724012892828364
11986,0.3915409054805401,0.6724415793714746
11987,0.39158061953931694,0.6724415793714746
11988,0.39158061953931694,0.6724818694601128
11989,0.391779189833201,0.6724818694601128
11990,0.391779189833201,0.6726027397260274
11991,0.39181890389197777,0.6726027397260274
11992,0.39181890389197777,0.6726430298146656
11993,0.3918983320095314,0.6726430298146656
11994,0.3918983320095314,0.6726833199033038
11995,0.3919380460683082,0.6726833199033038
11996,0.3919380460683082,0.672723609991942
11997,0.39197776012708496,0.672723609991942
11998,0.39197776012708496,0.6728847703464947
11999,0.3920174741858618,0.6728847703464947
12000,0.3920174741858618,0.6730459307010476
12001,0.39209690230341543,0.6730459307010476
12002,0.39209690230341543,0.6730862207896857
12003,0.392176330420969,0.6730862207896857
12004,0.392176330420969,0.673126510878324
12005,0.39221604447974584,0.673126510878324
12006,0.39221604447974584,0.6733682514101531
12007,0.39229547259729947,0.6733682514101531
12008,0.39229547259729947,0.6734488315874295
12009,0.39233518665607625,0.6734488315874295
12010,0.39233518665607625,0.6734891216760677
12011,0.3924146147736299,0.6734891216760677
12012,0.3924146147736299,0.6735697018533441
12013,0.39245432883240666,0.6735697018533441
12014,0.39245432883240666,0.6736905721192586
12015,0.3924940428911835,0.6736905721192586
12016,0.3924940428911835,0.6737308622078969
12017,0.3925337569499603,0.6737308622078969
12018,0.3925337569499603,0.6737711522965351
12019,0.3925734710087371,0.6737711522965351
12020,0.3925734710087371,0.6738114423851732
12021,0.3926528991262907,0.6738114423851732
12022,0.3926528991262907,0.6738517324738115
12023,0.39269261318506754,0.6738517324738115
12024,0.39269261318506754,0.6739323126510879
12025,0.3927323272438443,0.6739323126510879
12026,0.3927323272438443,0.673972602739726
12027,0.3927720413026211,0.673972602739726
12028,0.3927720413026211,0.6740128928283642
12029,0.39281175536139795,0.6740128928283642
12030,0.39281175536139795,0.6740934730056406
12031,0.39285146942017474,0.6740934730056406
12032,0.39285146942017474,0.6741337630942789
12033,0.3930500397140588,0.6741337630942789
12034,0.3930500397140588,0.6742949234488316
12035,0.3931294678316124,0.6742949234488316
12036,0.3931294678316124,0.674375503626108
12037,0.3931691818903892,0.674375503626108
12038,0.3931691818903892,0.6744157937147461
12039,0.3932486100079428,0.6744157937147461
12040,0.3932486100079428,0.6744963738920225
12041,0.39340746624305006,0.6744963738920225
12042,0.39340746624305006,0.6747381144238518
12043,0.39348689436060363,0.6747381144238518
12044,0.39348689436060363,0.6748186946011281
12045,0.39356632247815726,0.6748186946011281
12046,0.39356632247815726,0.6750604351329573
12047,0.3936457505957109,0.6750604351329573
12048,0.3936457505957109,0.6751813053988719
12049,0.39368546465448767,0.6751813053988719
12050,0.39368546465448767,0.67522159548751
12051,0.3937251787132645,0.67522159548751
12052,0.3937251787132645,0.6752618855761483
12053,0.3937648927720413,0.6752618855761483
12054,0.3937648927720413,0.6753021756647865
12055,0.3938046068308181,0.6753021756647865
12056,0.3938046068308181,0.675423045930701
12057,0.39404289118347896,0.675423045930701
12058,0.39404289118347896,0.6754633360193393
12059,0.39408260524225575,0.6754633360193393
12060,0.39408260524225575,0.6755439161966156
12061,0.3941223193010326,0.6755439161966156
12062,0.3941223193010326,0.6755842062852538
12063,0.39416203335980937,0.6755842062852538
12064,0.39416203335980937,0.675624496373892
12065,0.3942811755361398,0.675624496373892
12066,0.3942811755361398,0.6757050765511684
12067,0.3943606036536934,0.6757050765511684
12068,0.3943606036536934,0.6759065269943594
12069,0.39444003177124703,0.6759065269943594
12070,0.39444003177124703,0.6759871071716358
12071,0.3944797458300238,0.6759871071716358
12072,0.3944797458300238,0.6761079774375504
12073,0.39459888800635423,0.6761079774375504
12074,0.39459888800635423,0.6761885576148268
12075,0.3947577442414615,0.6761885576148268
12076,0.3947577442414615,0.6763900080580177
12077,0.3948371723590151,0.6763900080580177
12078,0.3948371723590151,0.6766317485898469
12079,0.3948768864177919,0.6766317485898469
12080,0.3948768864177919,0.6767123287671233
12081,0.3949166004765687,0.6767123287671233
12082,0.3949166004765687,0.6767526188557614
12083,0.3949960285941223,0.6767526188557614
12084,0.3949960285941223,0.6767929089443997
12085,0.39507545671167593,0.6767929089443997
12086,0.39507545671167593,0.6769137792103143
12087,0.39531374106433675,0.6769137792103143
12088,0.39531374106433675,0.6770346494762288
12089,0.3953534551231136,0.6770346494762288
12090,0.3953534551231136,0.6770749395648671
12091,0.3954328832406672,0.6770749395648671
12092,0.3954328832406672,0.6771555197421434
12093,0.3955123113582208,0.6771555197421434
12094,0.3955123113582208,0.6772360999194198
12095,0.3955917394757744,0.6772360999194198
12096,0.3955917394757744,0.6772763900080581
12097,0.39567116759332804,0.6772763900080581
12098,0.39567116759332804,0.6773166800966962
12099,0.39571088165210483,0.6773166800966962
12100,0.39571088165210483,0.6773972602739726
12101,0.39575059571088167,0.6773972602739726
12102,0.39575059571088167,0.6774375503626108
12103,0.39579030976965845,0.6774375503626108
12104,0.39579030976965845,0.6775987107171636
12105,0.39583002382843524,0.6775987107171636
12106,0.39583002382843524,0.6776390008058018
12107,0.3958697378872121,0.6776390008058018
12108,0.3958697378872121,0.67767929089444
12109,0.3959491660047657,0.67767929089444
12110,0.3959491660047657,0.6777598710717163
12111,0.3959888800635425,0.6777598710717163
12112,0.3959888800635425,0.6778001611603546
12113,0.3960285941223193,0.6778001611603546
12114,0.3960285941223193,0.6778404512489927
12115,0.3960683081810961,0.6778404512489927
12116,0.3960683081810961,0.677880741337631
12117,0.3961080222398729,0.677880741337631
12118,0.3961080222398729,0.6780016116035456
12119,0.39618745035742653,0.6780016116035456
12120,0.39618745035742653,0.678082191780822
12121,0.3962271644162033,0.678082191780822
12122,0.3962271644162033,0.6782433521353747
12123,0.39638602065131057,0.6782433521353747
12124,0.39638602065131057,0.6784448025785657
12125,0.39642573471008735,0.6784448025785657
12126,0.39642573471008735,0.6784850926672039
12127,0.3964654487688642,0.6784850926672039
12128,0.3964654487688642,0.6785253827558421
12129,0.396505162827641,0.6785253827558421
12130,0.396505162827641,0.6785656728444802
12131,0.3965448768864178,0.6785656728444802
12132,0.3965448768864178,0.6786462530217566
12133,0.39666401906274823,0.6786462530217566
12134,0.39666401906274823,0.6786865431103949
12135,0.396703733121525,0.6786865431103949
12136,0.396703733121525,0.6787671232876712
12137,0.3968228752978554,0.6787671232876712
12138,0.3968228752978554,0.6788074133763095
12139,0.39686258935663227,0.6788074133763095
12140,0.39686258935663227,0.6788477034649476
12141,0.39702144559173946,0.6788477034649476
12142,0.39702144559173946,0.6790088638195004
12143,0.3970611596505163,0.6790088638195004
12144,0.3970611596505163,0.6791700241740531
12145,0.3971405877680699,0.6791700241740531
12146,0.3971405877680699,0.6792103142626914
12147,0.39741858617950754,0.6792103142626914
12148,0.39741858617950754,0.6792506043513296
12149,0.3974583002382844,0.6792506043513296
12150,0.3974583002382844,0.6792908944399678
12151,0.39753772835583795,0.6792908944399678
12152,0.39753772835583795,0.6793714746172441
12153,0.3975774424146148,0.6793714746172441
12154,0.3975774424146148,0.6794117647058824
12155,0.3976965845909452,0.6794117647058824
12156,0.3976965845909452,0.6794520547945205
12157,0.397736298649722,0.6794520547945205
12158,0.397736298649722,0.6795729250604351
12159,0.3977760127084988,0.6795729250604351
12160,0.3977760127084988,0.6796937953263498
12161,0.397934868943606,0.6796937953263498
12162,0.397934868943606,0.6798146655922643
12163,0.39797458300238286,0.6798146655922643
12164,0.39797458300238286,0.6798549556809025
12165,0.39805401111993644,0.6798549556809025
12166,0.39805401111993644,0.679975825946817
12167,0.3980937251787133,0.679975825946817
12168,0.3980937251787133,0.6800966962127317
12169,0.3981731532962669,0.6800966962127317
12170,0.3981731532962669,0.6801369863013699
12171,0.3982128673550437,0.6801369863013699
12172,0.3982128673550437,0.680177276390008
12173,0.3982525814138205,0.680177276390008
12174,0.3982525814138205,0.6802175664786463
12175,0.3984114376489277,0.6802175664786463
12176,0.3984114376489277,0.6803384367445608
12177,0.3984511517077045,0.6803384367445608
12178,0.3984511517077045,0.6805398871877518
12179,0.39849086576648135,0.6805398871877518
12180,0.39849086576648135,0.68058017727639
12181,0.3985702938840349,0.68058017727639
12182,0.3985702938840349,0.6806204673650282
12183,0.39861000794281176,0.6806204673650282
12184,0.39861000794281176,0.6806607574536664
12185,0.39864972200158855,0.6806607574536664
12186,0.39864972200158855,0.6807010475423045
12187,0.3986894360603654,0.6807010475423045
12188,0.3986894360603654,0.6807413376309428
12189,0.3987291501191422,0.6807413376309428
12190,0.3987291501191422,0.6809024979854955
12191,0.3988085782366958,0.6809024979854955
12192,0.3988085782366958,0.6809427880741338
12193,0.3988482922954726,0.6809427880741338
12194,0.3988482922954726,0.6809830781627719
12195,0.3988880063542494,0.6809830781627719
12196,0.3988880063542494,0.6811442385173248
12197,0.398967434471803,0.6811442385173248
12198,0.398967434471803,0.6813053988718775
12199,0.39900714853057984,0.6813053988718775
12200,0.39900714853057984,0.6813456889605157
12201,0.3990468625893566,0.6813456889605157
12202,0.3990468625893566,0.6813859790491539
12203,0.39912629070691025,0.6813859790491539
12204,0.39912629070691025,0.6814262691377921
12205,0.39916600476568703,0.6814262691377921
12206,0.39916600476568703,0.6815874294923449
12207,0.3992057188244639,0.6815874294923449
12208,0.3992057188244639,0.6816277195809831
12209,0.3992851469420175,0.6816277195809831
12210,0.3992851469420175,0.6816680096696213
12211,0.3994440031771247,0.6816680096696213
12212,0.3994440031771247,0.6817082997582594
12213,0.3995234312946783,0.6817082997582594
12214,0.3995234312946783,0.6817485898468977
12215,0.3996822875297855,0.6817485898468977
12216,0.3996822875297855,0.6818291700241741
12217,0.39972200158856236,0.6818291700241741
12218,0.39972200158856236,0.6819903303787268
12219,0.39976171564733914,0.6819903303787268
12220,0.39976171564733914,0.6820306204673651
12221,0.399801429706116,0.6820306204673651
12222,0.399801429706116,0.6821112006446414
12223,0.39988085782366956,0.6821112006446414
12224,0.39988085782366956,0.6821514907332796
12225,0.3999602859412232,0.6821514907332796
12226,0.3999602859412232,0.6821917808219178
12227,0.4000794281175536,0.6821917808219178
12228,0.4000794281175536,0.6823529411764706
12229,0.40011914217633043,0.6823529411764706
12230,0.40011914217633043,0.6823932312651088
12231,0.40023828435266084,0.6823932312651088
12232,0.40023828435266084,0.682433521353747
12233,0.40027799841143763,0.682433521353747
12234,0.40027799841143763,0.6825543916196616
12235,0.40031771247021447,0.6825543916196616
12236,0.40031771247021447,0.6826752618855761
12237,0.4003971405877681,0.6826752618855761
12238,0.4003971405877681,0.6827155519742143
12239,0.4005162827640985,0.6827155519742143
12240,0.4005162827640985,0.6827961321514907
12241,0.4005559968228753,0.6827961321514907
12242,0.4005559968228753,0.682836422240129
12243,0.4005957108816521,0.682836422240129
12244,0.4005957108816521,0.6829170024174053
12245,0.4006751389992057,0.6829170024174053
12246,0.4006751389992057,0.6829975825946817
12247,0.40071485305798255,0.6829975825946817
12248,0.40071485305798255,0.6831587429492345
12249,0.40083399523431296,0.6831587429492345
12250,0.40083399523431296,0.6832393231265109
12251,0.4009134233518666,0.6832393231265109
12252,0.4009134233518666,0.6833601933924255
12253,0.40099285146942015,0.6833601933924255
12254,0.40099285146942015,0.6834407735697019
12255,0.4010722795869738,0.6834407735697019
12256,0.4010722795869738,0.6835213537469782
12257,0.4011119936457506,0.6835213537469782
12258,0.4011119936457506,0.6835616438356165
12259,0.4011914217633042,0.6835616438356165
12260,0.4011914217633042,0.6838436744560838
12261,0.40123113582208103,0.6838436744560838
12262,0.40123113582208103,0.683883964544722
12263,0.4012708498808578,0.683883964544722
12264,0.4012708498808578,0.6839242546333602
12265,0.40131056393963466,0.6839242546333602
12266,0.40131056393963466,0.6839645447219984
12267,0.40135027799841144,0.6839645447219984
12268,0.40135027799841144,0.684085414987913
12269,0.4013899920571882,0.684085414987913
12270,0.4013899920571882,0.6841257050765511
12271,0.40142970611596507,0.6841257050765511
12272,0.40142970611596507,0.6841659951651894
12273,0.40146942017474185,0.6841659951651894
12274,0.40146942017474185,0.684286865431104
12275,0.40150913423351864,0.684286865431104
12276,0.40150913423351864,0.6843271555197421
12277,0.4015488482922955,0.6843271555197421
12278,0.4015488482922955,0.6843674456083804
12279,0.4016282764098491,0.6843674456083804
12280,0.4016282764098491,0.6844480257856568
12281,0.4016679904686259,0.6844480257856568
12282,0.4016679904686259,0.6845286059629331
12283,0.4017077045274027,0.6845286059629331
12284,0.4017077045274027,0.6846091861402095
12285,0.4017474185861795,0.6846091861402095
12286,0.4017474185861795,0.6846494762288478
12287,0.40186656076250993,0.6846494762288478
12288,0.40186656076250993,0.6846897663174859
12289,0.4020254169976172,0.6846897663174859
12290,0.4020254169976172,0.684730056406124
12291,0.4021445591739476,0.684730056406124
12292,0.4021445591739476,0.6847703464947623
12293,0.4021842732327244,0.6847703464947623
12294,0.4021842732327244,0.6848106365834005
12295,0.40234312946783163,0.6848106365834005
12296,0.40234312946783163,0.6854149879129734
12297,0.4023828435266084,0.6854149879129734
12298,0.4023828435266084,0.6854552780016117
12299,0.40254169976171567,0.6854552780016117
12300,0.40254169976171567,0.6854955680902498
12301,0.40258141382049245,0.6854955680902498
12302,0.40258141382049245,0.6856164383561644
12303,0.40262112787926924,0.6856164383561644
12304,0.40262112787926924,0.6856567284448026
12305,0.4026608419380461,0.6856567284448026
12306,0.4026608419380461,0.6856970185334408
12307,0.40270055599682286,0.6856970185334408
12308,0.40270055599682286,0.6858581788879936
12309,0.4027402700555997,0.6858581788879936
12310,0.4027402700555997,0.6858984689766318
12311,0.4028594122319301,0.6858984689766318
12312,0.4028594122319301,0.6859387590652699
12313,0.4030182684670373,0.6859387590652699
12314,0.4030182684670373,0.6859790491539082
12315,0.40305798252581415,0.6859790491539082
12316,0.40305798252581415,0.6860193392425463
12317,0.40309769658459094,0.6860193392425463
12318,0.40309769658459094,0.6862207896857373
12319,0.4031374106433678,0.6862207896857373
12320,0.4031374106433678,0.6862610797743754
12321,0.40321683876092135,0.6862610797743754
12322,0.40321683876092135,0.6863819500402901
12323,0.4032565528196982,0.6863819500402901
12324,0.4032565528196982,0.6864222401289283
12325,0.4033359809372518,0.6864222401289283
12326,0.4033359809372518,0.6865028203062047
12327,0.4033756949960286,0.6865028203062047
12328,0.4033756949960286,0.6866639806607574
12329,0.4034154090548054,0.6866639806607574
12330,0.4034154090548054,0.6867042707493957
12331,0.4034551231135822,0.6867042707493957
12332,0.4034551231135822,0.6868654311039484
12333,0.403494837172359,0.6868654311039484
12334,0.403494837172359,0.6869057211925866
12335,0.4035345512311358,0.6869057211925866
12336,0.4035345512311358,0.6870265914585012
12337,0.40365369340746626,0.6870265914585012
12338,0.40365369340746626,0.6870668815471394
12339,0.4040111199364575,0.6870668815471394
12340,0.4040111199364575,0.6871071716357776
12341,0.4041302621127879,0.6871071716357776
12342,0.4041302621127879,0.6871474617244158
12343,0.40420969023034153,0.6871474617244158
12344,0.40420969023034153,0.687187751813054
12345,0.40428911834789516,0.687187751813054
12346,0.40428911834789516,0.6874294923448832
12347,0.40432883240667195,0.6874294923448832
12348,0.40432883240667195,0.6874697824335213
12349,0.40440826052422557,0.6874697824335213
12350,0.40440826052422557,0.6876309427880741
12351,0.4045671167593328,0.6876309427880741
12352,0.4045671167593328,0.6876712328767123
12353,0.4046465448768864,0.6876712328767123
12354,0.4046465448768864,0.6877115229653505
12355,0.40476568705321686,0.6877115229653505
12356,0.40476568705321686,0.687792103142627
12357,0.40484511517077043,0.687792103142627
12358,0.40484511517077043,0.6878726833199033
12359,0.40488482922954727,0.6878726833199033
12360,0.40488482922954727,0.6879129734085415
12361,0.4049642573471009,0.6879129734085415
12362,0.4049642573471009,0.6879532634971797
12363,0.4050039714058777,0.6879532634971797
12364,0.4050039714058777,0.6881144238517325
12365,0.4050833995234313,0.6881144238517325
12366,0.4050833995234313,0.6881950040290089
12367,0.4051231135822081,0.6881950040290089
12368,0.4051231135822081,0.6882755842062852
12369,0.40516282764098493,0.6882755842062852
12370,0.40516282764098493,0.6883561643835616
12371,0.4052025416997617,0.6883561643835616
12372,0.4052025416997617,0.688436744560838
12373,0.4052422557585385,0.688436744560838
12374,0.4052422557585385,0.6885173247381144
12375,0.40532168387609213,0.6885173247381144
12376,0.40532168387609213,0.6885576148267526
12377,0.4053613979348689,0.6885576148267526
12378,0.4053613979348689,0.6885979049153909
12379,0.40540111199364576,0.6885979049153909
12380,0.40540111199364576,0.6886784850926672
12381,0.40544082605242254,0.6886784850926672
12382,0.40544082605242254,0.6888799355358581
12383,0.4054805401111994,0.6888799355358581
12384,0.4054805401111994,0.6891216760676874
12385,0.40552025416997617,0.6891216760676874
12386,0.40552025416997617,0.6891619661563255
12387,0.40555996822875295,0.6891619661563255
12388,0.40555996822875295,0.6892425463336019
12389,0.4056393963463066,0.6892425463336019
12390,0.4056393963463066,0.6893231265108783
12391,0.4056791104050834,0.6893231265108783
12392,0.4056791104050834,0.6894842868654311
12393,0.40579825258141383,0.6894842868654311
12394,0.40579825258141383,0.6895245769540693
12395,0.4058379666401906,0.6895245769540693
12396,0.4058379666401906,0.6895648670427075
12397,0.40591739475774424,0.6895648670427075
12398,0.40591739475774424,0.6896454472199839
12399,0.40595710881652103,0.6896454472199839
12400,0.40595710881652103,0.6897260273972603
12401,0.40599682287529787,0.6897260273972603
12402,0.40599682287529787,0.689887187751813
12403,0.40603653693407465,0.689887187751813
12404,0.40603653693407465,0.6899274778404513
12405,0.4062748212867355,0.6899274778404513
12406,0.4062748212867355,0.6899677679290894
12407,0.4063145353455123,0.6899677679290894
12408,0.4063145353455123,0.6900080580177277
12409,0.4063542494042891,0.6900080580177277
12410,0.4063542494042891,0.690088638195004
12411,0.40639396346306594,0.690088638195004
12412,0.40639396346306594,0.6901289282836423
12413,0.40643367752184273,0.6901289282836423
12414,0.40643367752184273,0.6902095084609187
12415,0.4064733915806195,0.6902095084609187
12416,0.4064733915806195,0.6902497985495568
12417,0.40651310563939635,0.6902497985495568
12418,0.40651310563939635,0.690290088638195
12419,0.40659253375695,0.690290088638195
12420,0.40659253375695,0.6904109589041096
12421,0.40663224781572677,0.6904109589041096
12422,0.40663224781572677,0.6904512489927478
12423,0.406791104050834,0.6904512489927478
12424,0.406791104050834,0.6906526994359388
12425,0.4068308181096108,0.6906526994359388
12426,0.4068308181096108,0.6906929895245769
12427,0.4068705321683876,0.6906929895245769
12428,0.4068705321683876,0.6907332796132152
12429,0.4069499602859412,0.6907332796132152
12430,0.4069499602859412,0.6908138597904916
12431,0.40702938840349484,0.6908138597904916
12432,0.40702938840349484,0.6909347300564062
12433,0.40710881652104847,0.6909347300564062
12434,0.40710881652104847,0.6909750201450443
12435,0.40714853057982525,0.6909750201450443
12436,0.40714853057982525,0.6910153102336826
12437,0.4071882446386021,0.6910153102336826
12438,0.4071882446386021,0.6911361804995971
12439,0.4073073868149325,0.6911361804995971
12440,0.4073073868149325,0.6912167606768735
12441,0.4074662430500397,0.6912167606768735
12442,0.4074662430500397,0.6912570507655117
12443,0.4075456711675933,0.6912570507655117
12444,0.4075456711675933,0.6913779210314263
12445,0.40766481334392374,0.6913779210314263
12446,0.40766481334392374,0.6914585012087027
12447,0.4079030976965846,0.6914585012087027
12448,0.4079030976965846,0.6915390813859791
12449,0.40810166799046865,0.6915390813859791
12450,0.40810166799046865,0.6916599516518936
12451,0.40814138204924544,0.6916599516518936
12452,0.40814138204924544,0.6917002417405318
12453,0.40822081016679906,0.6917002417405318
12454,0.40822081016679906,0.6918614020950846
12455,0.40826052422557585,0.6918614020950846
12456,0.40826052422557585,0.6919016921837228
12457,0.40830023828435263,0.6919016921837228
12458,0.40830023828435263,0.691941982272361
12459,0.4083399523431295,0.691941982272361
12460,0.4083399523431295,0.6919822723609992
12461,0.40837966640190626,0.6919822723609992
12462,0.40837966640190626,0.6920225624496373
12463,0.4084193804606831,0.6920225624496373
12464,0.4084193804606831,0.692143432715552
12465,0.4085385226370135,0.692143432715552
12466,0.4085385226370135,0.6921837228041902
12467,0.4085782366957903,0.6921837228041902
12468,0.4085782366957903,0.6922240128928283
12469,0.40861795075456714,0.6922240128928283
12470,0.40861795075456714,0.6922643029814666
12471,0.4086973788721207,0.6922643029814666
12472,0.4086973788721207,0.6923851732473811
12473,0.40877680698967434,0.6923851732473811
12474,0.40877680698967434,0.6924657534246575
12475,0.40885623510722796,0.6924657534246575
12476,0.40885623510722796,0.6925060435132957
12477,0.4089356632247816,0.6925060435132957
12478,0.4089356632247816,0.6925866236905721
12479,0.4091342335186656,0.6925866236905721
12480,0.4091342335186656,0.6927074939564867
12481,0.4091739475774424,0.6927074939564867
12482,0.4091739475774424,0.6927477840451249
12483,0.4092930897537728,0.6927477840451249
12484,0.4092930897537728,0.6928686543110395
12485,0.40937251787132645,0.6928686543110395
12486,0.40937251787132645,0.6929089443996777
12487,0.40949166004765686,0.6929089443996777
12488,0.40949166004765686,0.6929895245769541
12489,0.40961080222398727,0.6929895245769541
12490,0.40961080222398727,0.6931506849315069
12491,0.4096505162827641,0.6931506849315069
12492,0.4096505162827641,0.693190975020145
12493,0.40972994440031774,0.693190975020145
12494,0.40972994440031774,0.6932312651087832
12495,0.4098093725178713,0.6932312651087832
12496,0.4098093725178713,0.6932715551974215
12497,0.40996822875297856,0.6932715551974215
12498,0.40996822875297856,0.6933118452860596
12499,0.41008737092930897,0.6933118452860596
12500,0.41008737092930897,0.6934327155519742
12501,0.410285941223193,0.6934327155519742
12502,0.410285941223193,0.6934730056406124
12503,0.41036536934074663,0.6934730056406124
12504,0.41036536934074663,0.6935132957292506
12505,0.4104050833995234,0.6935132957292506
12506,0.4104050833995234,0.6935535858178888
12507,0.41044479745830026,0.6935535858178888
12508,0.41044479745830026,0.693593875906527
12509,0.41052422557585383,0.693593875906527
12510,0.41052422557585383,0.6937147461724416
12511,0.41056393963463067,0.6937147461724416
12512,0.41056393963463067,0.693795326349718
12513,0.41060365369340746,0.693795326349718
12514,0.41060365369340746,0.6941982272360999
12515,0.41072279586973787,0.6941982272360999
12516,0.41072279586973787,0.6943593875906527
12517,0.4108022239872915,0.6943593875906527
12518,0.4108022239872915,0.6945608380338437
12519,0.41096108022239874,0.6945608380338437
12520,0.41096108022239874,0.6946011281224819
12521,0.41100079428117553,0.6946011281224819
12522,0.41100079428117553,0.6946817082997583
12523,0.41104050833995237,0.6946817082997583
12524,0.41104050833995237,0.6947219983883964
12525,0.4111596505162828,0.6947219983883964
12526,0.4111596505162828,0.6948025785656728
12527,0.41123907863383635,0.6948025785656728
12528,0.41123907863383635,0.694842868654311
12529,0.4112787926926132,0.694842868654311
12530,0.4112787926926132,0.695044319097502
12531,0.41131850675139,0.695044319097502
12532,0.41131850675139,0.6951248992747784
12533,0.4113582208101668,0.6951248992747784
12534,0.4113582208101668,0.6952054794520548
12535,0.4117553613979349,0.6952054794520548
12536,0.4117553613979349,0.6953263497179694
12537,0.4117950754567117,0.6953263497179694
12538,0.4117950754567117,0.6953666398066076
12539,0.41183478951548846,0.6953666398066076
12540,0.41183478951548846,0.6954069298952458
12541,0.4119142176330421,0.6954069298952458
12542,0.4119142176330421,0.6954472199838839
12543,0.41195393169181893,0.6954472199838839
12544,0.41195393169181893,0.6955278001611603
12545,0.4120333598093725,0.6955278001611603
12546,0.4120333598093725,0.6955680902497986
12547,0.41207307386814934,0.6955680902497986
12548,0.41207307386814934,0.6956083803384367
12549,0.4121127879269261,0.6956083803384367
12550,0.4121127879269261,0.6956889605157132
12551,0.4121525019857029,0.6956889605157132
12552,0.4121525019857029,0.6957292506043513
12553,0.41223193010325654,0.6957292506043513
12554,0.41223193010325654,0.6957695406929896
12555,0.41235107227958695,0.6957695406929896
12556,0.41235107227958695,0.6960112812248187
12557,0.4123907863383638,0.6960112812248187
12558,0.4123907863383638,0.6960515713134569
12559,0.4124305003971406,0.6960515713134569
12560,0.4124305003971406,0.6960918614020951
12561,0.4124702144559174,0.6960918614020951
12562,0.4124702144559174,0.6963336019339242
12563,0.4126290706910246,0.6963336019339242
12564,0.4126290706910246,0.6964141821112007
12565,0.41270849880857824,0.6964141821112007
12566,0.41270849880857824,0.6964544721998388
12567,0.412748212867355,0.6964544721998388
12568,0.412748212867355,0.6965753424657535
12569,0.41278792692613187,0.6965753424657535
12570,0.41278792692613187,0.6966156325543916
12571,0.4130262112787927,0.6966156325543916
12572,0.4130262112787927,0.6966559226430298
12573,0.4131056393963463,0.6966559226430298
12574,0.4131056393963463,0.6968170829975826
12575,0.4132247815726767,0.6968170829975826
12576,0.4132247815726767,0.6968573730862208
12577,0.4132644956314535,0.6968573730862208
12578,0.4132644956314535,0.696897663174859
12579,0.413383637807784,0.696897663174859
12580,0.413383637807784,0.6969379532634972
12581,0.41346306592533755,0.6969379532634972
12582,0.41346306592533755,0.69709911361805
12583,0.4135027799841144,0.69709911361805
12584,0.4135027799841144,0.6971394037066881
12585,0.4135424940428912,0.6971394037066881
12586,0.4135424940428912,0.6971796937953264
12587,0.4136616362192216,0.6971796937953264
12588,0.4136616362192216,0.6972602739726027
12589,0.4137013502779984,0.6972602739726027
12590,0.4137013502779984,0.6973408541498791
12591,0.41393963463065925,0.6973408541498791
12592,0.41393963463065925,0.6975423045930701
12593,0.41397934868943603,0.6975423045930701
12594,0.41397934868943603,0.6975825946817082
12595,0.4140190627482129,0.6975825946817082
12596,0.4140190627482129,0.6977034649476229
12597,0.4140984908657665,0.6977034649476229
12598,0.4140984908657665,0.6977437550362611
12599,0.4142176330420969,0.6977437550362611
12600,0.4142176330420969,0.6977840451248992
12601,0.41429706115965054,0.6977840451248992
12602,0.41429706115965054,0.6978646253021756
12603,0.4143367752184273,0.6978646253021756
12604,0.4143367752184273,0.697945205479452
12605,0.41441620333598095,0.697945205479452
12606,0.41441620333598095,0.6980257856567285
12607,0.41445591739475773,0.6980257856567285
12608,0.41445591739475773,0.6983078162771958
12609,0.4144956314535346,0.6983078162771958
12610,0.4144956314535346,0.6984286865431104
12611,0.414614773629865,0.6984286865431104
12612,0.414614773629865,0.6984689766317486
12613,0.4147339158061954,0.6984689766317486
12614,0.4147339158061954,0.698549556809025
12615,0.4147736298649722,0.698549556809025
12616,0.4147736298649722,0.6985898468976631
12617,0.41493248610007943,0.6985898468976631
12618,0.41493248610007943,0.6986301369863014
12619,0.4149722001588562,0.6986301369863014
12620,0.4149722001588562,0.6987107171635778
12621,0.41501191421763306,0.6987107171635778
12622,0.41501191421763306,0.6987912973408541
12623,0.41505162827640985,0.6987912973408541
12624,0.41505162827640985,0.6988315874294924
12625,0.41509134233518663,0.6988315874294924
12626,0.41509134233518663,0.6989524576954069
12627,0.4152501985702939,0.6989524576954069
12628,0.4152501985702939,0.6989927477840451
12629,0.41528991262907067,0.6989927477840451
12630,0.41528991262907067,0.6990733279613215
12631,0.41540905480540113,0.6990733279613215
12632,0.41540905480540113,0.6991539081385979
12633,0.4154487688641779,0.6991539081385979
12634,0.4154487688641779,0.699194198227236
12635,0.41552819698173155,0.699194198227236
12636,0.41552819698173155,0.6992344883158743
12637,0.41568705321683874,0.6992344883158743
12638,0.41568705321683874,0.6993150684931507
12639,0.4157267672756156,0.6993150684931507
12640,0.4157267672756156,0.699395648670427
12641,0.4158061953931692,0.699395648670427
12642,0.4158061953931692,0.6994762288477034
12643,0.415845909451946,0.6994762288477034
12644,0.415845909451946,0.6995165189363417
12645,0.4158856235107228,0.6995165189363417
12646,0.4158856235107228,0.6997582594681708
12647,0.4159650516282764,0.6997582594681708
12648,0.4159650516282764,0.7000805801772764
12649,0.4160047656870532,0.7000805801772764
12650,0.4160047656870532,0.7003223207091056
12651,0.41604447974583003,0.7003223207091056
12652,0.41604447974583003,0.7003626107977438
12653,0.4160841938046068,0.7003626107977438
12654,0.4160841938046068,0.7004029008863819
12655,0.41616362192216044,0.7004029008863819
12656,0.41616362192216044,0.7004834810636583
12657,0.41620333598093723,0.7004834810636583
12658,0.41620333598093723,0.7006043513295729
12659,0.41628276409849085,0.7006043513295729
12660,0.41628276409849085,0.7007252215954876
12661,0.4163224781572677,0.7007252215954876
12662,0.4163224781572677,0.7008460918614021
12663,0.41640190627482127,0.7008460918614021
12664,0.41640190627482127,0.7009669621273167
12665,0.4164416203335981,0.7009669621273167
12666,0.4164416203335981,0.7010475423045931
12667,0.4164813343923749,0.7010475423045931
12668,0.4164813343923749,0.7013295729250605
12669,0.41652104845115173,0.7013295729250605
12670,0.41652104845115173,0.7014907332796132
12671,0.41664019062748214,0.7014907332796132
12672,0.41664019062748214,0.7016116035455278
12673,0.41671961874503577,0.7016116035455278
12674,0.41671961874503577,0.7016921837228042
12675,0.41675933280381255,0.7016921837228042
12676,0.41675933280381255,0.7017727639000806
12677,0.41679904686258934,0.7017727639000806
12678,0.41679904686258934,0.701853344077357
12679,0.4168387609213662,0.701853344077357
12680,0.4168387609213662,0.7018936341659952
12681,0.41687847498014297,0.7018936341659952
12682,0.41687847498014297,0.7019339242546334
12683,0.4169976171564734,0.7019339242546334
12684,0.4169976171564734,0.7020950846091861
12685,0.417077045274027,0.7020950846091861
12686,0.417077045274027,0.7021756647864625
12687,0.41715647339158063,0.7021756647864625
12688,0.41715647339158063,0.7022159548751007
12689,0.4171961874503574,0.7022159548751007
12690,0.4171961874503574,0.7023368251410154
12691,0.41723590150913425,0.7023368251410154
12692,0.41723590150913425,0.7024174053182917
12693,0.41727561556791104,0.7024174053182917
12694,0.41727561556791104,0.7025382755842063
12695,0.4173153296266878,0.7025382755842063
12696,0.4173153296266878,0.7025785656728445
12697,0.41739475774424145,0.7025785656728445
12698,0.41739475774424145,0.702699435938759
12699,0.4174344718030183,0.702699435938759
12700,0.4174344718030183,0.7027397260273973
12701,0.4175933280381255,0.7027397260273973
12702,0.4175933280381255,0.7028605962933119
12703,0.41763304209690233,0.7028605962933119
12704,0.41763304209690233,0.70290088638195
12705,0.4176727561556791,0.70290088638195
12706,0.4176727561556791,0.7029814665592264
12707,0.41775218427323274,0.7029814665592264
12708,0.41775218427323274,0.7030620467365029
12709,0.4178316123907863,0.7030620467365029
12710,0.4178316123907863,0.7031426269137792
12711,0.41791104050833994,0.7031426269137792
12712,0.41791104050833994,0.7032634971796938
12713,0.41803018268467035,0.7032634971796938
12714,0.41803018268467035,0.703303787268332
12715,0.4180698967434472,0.703303787268332
12716,0.4180698967434472,0.7033440773569701
12717,0.418109610802224,0.7033440773569701
12718,0.418109610802224,0.7034649476228848
12719,0.41838760921366164,0.7034649476228848
12720,0.41838760921366164,0.703505237711523
12721,0.4184273232724384,0.703505237711523
12722,0.4184273232724384,0.7035858178887994
12723,0.4185464654487689,0.7035858178887994
12724,0.4185464654487689,0.7036663980660758
12725,0.4185861795075457,0.7036663980660758
12726,0.4185861795075457,0.7037066881547139
12727,0.41862589356632246,0.7037066881547139
12728,0.41862589356632246,0.7037469782433521
12729,0.4186656076250993,0.7037469782433521
12730,0.4186656076250993,0.7038275584206285
12731,0.4187053216838761,0.7038275584206285
12732,0.4187053216838761,0.7039887187751813
12733,0.4187847498014297,0.7039887187751813
12734,0.4187847498014297,0.7041095890410959
12735,0.41886417791898334,0.7041095890410959
12736,0.41886417791898334,0.7042304593070104
12737,0.4189038919777601,0.7042304593070104
12738,0.4189038919777601,0.7043916196615633
12739,0.4189436060365369,0.7043916196615633
12740,0.4189436060365369,0.7044319097502014
12741,0.41898332009531375,0.7044319097502014
12742,0.41898332009531375,0.7045124899274778
12743,0.4190627482128674,0.7045124899274778
12744,0.4190627482128674,0.7045930701047542
12745,0.41910246227164416,0.7045930701047542
12746,0.41910246227164416,0.704754230459307
12747,0.4193010325655282,0.704754230459307
12748,0.4193010325655282,0.7048348106365834
12749,0.419340746624305,0.7048348106365834
12750,0.419340746624305,0.7048751007252216
12751,0.4194201747418586,0.7048751007252216
12752,0.4194201747418586,0.7049959709911362
12753,0.41945988880063545,0.7049959709911362
12754,0.41945988880063545,0.7050362610797744
12755,0.4196584590945195,0.7050362610797744
12756,0.4196584590945195,0.7050765511684126
12757,0.4196981731532963,0.7050765511684126
12758,0.4196981731532963,0.7051168412570508
12759,0.4197776012708499,0.7051168412570508
12760,0.4197776012708499,0.7051571313456889
12761,0.4199364575059571,0.7051571313456889
12762,0.4199364575059571,0.7052377115229653
12763,0.41997617156473394,0.7052377115229653
12764,0.41997617156473394,0.7053182917002417
12765,0.4200158856235107,0.7053182917002417
12766,0.4200158856235107,0.7053585817888799
12767,0.4200555996822875,0.7053585817888799
12768,0.4200555996822875,0.7055600322320709
12769,0.42013502779984113,0.7055600322320709
12770,0.42013502779984113,0.7056406124093473
12771,0.420174741858618,0.7056406124093473
12772,0.420174741858618,0.7056809024979855
12773,0.42025416997617154,0.7056809024979855
12774,0.42025416997617154,0.7058017727639001
12775,0.4202938840349484,0.7058017727639001
12776,0.4202938840349484,0.7060032232070911
12777,0.420373312152502,0.7060032232070911
12778,0.420373312152502,0.7060838033843675
12779,0.4204130262112788,0.7060838033843675
12780,0.4204130262112788,0.7061240934730056
12781,0.42057188244638605,0.7061240934730056
12782,0.42057188244638605,0.7062449637389202
12783,0.42061159650516283,0.7062449637389202
12784,0.42061159650516283,0.7062852538275585
12785,0.42077045274027003,0.7062852538275585
12786,0.42077045274027003,0.7063255439161966
12787,0.42084988085782365,0.7063255439161966
12788,0.42084988085782365,0.7063658340048348
12789,0.42096902303415407,0.7063658340048348
12790,0.42096902303415407,0.706406124093473
12791,0.4210087370929309,0.706406124093473
12792,0.4210087370929309,0.7065672844480257
12793,0.4210484511517077,0.7065672844480257
12794,0.4210484511517077,0.7067284448025786
12795,0.42108816521048453,0.7067284448025786
12796,0.42108816521048453,0.7067687348912167
12797,0.4211675933280381,0.7067687348912167
12798,0.4211675933280381,0.7068493150684931
12799,0.42120730738681494,0.7068493150684931
12800,0.42120730738681494,0.7068896051571314
12801,0.42128673550436857,0.7068896051571314
12802,0.42128673550436857,0.707010475423046
12803,0.4214853057982526,0.707010475423046
12804,0.4214853057982526,0.7071313456889605
12805,0.4215250198570294,0.7071313456889605
12806,0.4215250198570294,0.7072925060435133
12807,0.421604447974583,0.7072925060435133
12808,0.421604447974583,0.7073327961321515
12809,0.4216838760921366,0.7073327961321515
12810,0.4216838760921366,0.7073730862207896
12811,0.4217633042096902,0.7073730862207896
12812,0.4217633042096902,0.7074133763094279
12813,0.42180301826846706,0.7074133763094279
12814,0.42180301826846706,0.7074536663980661
12815,0.42184273232724384,0.7074536663980661
12816,0.42184273232724384,0.7074939564867043
12817,0.42192216044479747,0.7074939564867043
12818,0.42192216044479747,0.7075745366639806
12819,0.4220015885623511,0.7075745366639806
12820,0.4220015885623511,0.707655116841257
12821,0.42208101667990466,0.707655116841257
12822,0.42208101667990466,0.7077356970185334
12823,0.4221207307386815,0.7077356970185334
12824,0.4221207307386815,0.7077759871071716
12825,0.4221604447974583,0.7077759871071716
12826,0.4221604447974583,0.7078162771958099
12827,0.4222398729150119,0.7078162771958099
12828,0.4222398729150119,0.707856567284448
12829,0.4222795869737887,0.707856567284448
12830,0.4222795869737887,0.7080177276390008
12831,0.42247815726767274,0.7080177276390008
12832,0.42247815726767274,0.7080983078162773
12833,0.4226767275615568,0.7080983078162773
12834,0.4226767275615568,0.7081385979049154
12835,0.4227164416203336,0.7081385979049154
12836,0.4227164416203336,0.70825946817083
12837,0.4227561556791104,0.70825946817083
12838,0.4227561556791104,0.7083400483481064
12839,0.4227958697378872,0.7083400483481064
12840,0.4227958697378872,0.7083803384367445
12841,0.422835583796664,0.7083803384367445
12842,0.422835583796664,0.7084206285253828
12843,0.4228752978554408,0.7084206285253828
12844,0.4228752978554408,0.7084609186140209
12845,0.42295472597299444,0.7084609186140209
12846,0.42295472597299444,0.7085012087026591
12847,0.42307386814932485,0.7085012087026591
12848,0.42307386814932485,0.7085414987912974
12849,0.4231135822081017,0.7085414987912974
12850,0.4231135822081017,0.7086220789685738
12851,0.4231532962668785,0.7086220789685738
12852,0.4231532962668785,0.7086623690572119
12853,0.42319301032565526,0.7086623690572119
12854,0.42319301032565526,0.7087832393231265
12855,0.42331215250198573,0.7087832393231265
12856,0.42331215250198573,0.7088235294117647
12857,0.42343129467831614,0.7088235294117647
12858,0.42343129467831614,0.7090652699435939
12859,0.42351072279586977,0.7090652699435939
12860,0.42351072279586977,0.7091861402095084
12861,0.42366957903097696,0.7091861402095084
12862,0.42366957903097696,0.7092264302981467
12863,0.4237490071485306,0.7092264302981467
12864,0.4237490071485306,0.7092667203867848
12865,0.4238284352660842,0.7092667203867848
12866,0.4238284352660842,0.709307010475423
12867,0.423868149324861,0.709307010475423
12868,0.423868149324861,0.7093473005640613
12869,0.4239078633836378,0.7093473005640613
12870,0.4239078633836378,0.7093875906526994
12871,0.4239475774424146,0.7093875906526994
12872,0.4239475774424146,0.7094278807413377
12873,0.42406671961874504,0.7094278807413377
12874,0.42406671961874504,0.709508460918614
12875,0.42414614773629866,0.709508460918614
12876,0.42414614773629866,0.7095487510072522
12877,0.42418586179507545,0.7095487510072522
12878,0.42418586179507545,0.7095890410958904
12879,0.4242652899126291,0.7095890410958904
12880,0.4242652899126291,0.7096293311845286
12881,0.4243844320889595,0.7096293311845286
12882,0.4243844320889595,0.709709911361805
12883,0.4244241461477363,0.709709911361805
12884,0.4244241461477363,0.7097904915390814
12885,0.4244638602065131,0.7097904915390814
12886,0.4244638602065131,0.7098307816277196
12887,0.4245035742652899,0.7098307816277196
12888,0.4245035742652899,0.7098710717163578
12889,0.42454328832406674,0.7098710717163578
12890,0.42454328832406674,0.7099113618049959
12891,0.42466243050039715,0.7099113618049959
12892,0.42466243050039715,0.7099516518936342
12893,0.42470214455917393,0.7099516518936342
12894,0.42470214455917393,0.7100725221595487
12895,0.4248610007942812,0.7100725221595487
12896,0.4248610007942812,0.7101933924254633
12897,0.42490071485305797,0.7101933924254633
12898,0.42490071485305797,0.7102336825141016
12899,0.4249801429706116,0.7102336825141016
12900,0.4249801429706116,0.7103948428686543
12901,0.4250595710881652,0.7103948428686543
12902,0.4250595710881652,0.7104351329572925
12903,0.425099285146942,0.7104351329572925
12904,0.425099285146942,0.7105560032232071
12905,0.42513899920571885,0.7105560032232071
12906,0.42513899920571885,0.7105962933118453
12907,0.42525814138204926,0.7105962933118453
12908,0.42525814138204926,0.7106768734891217
12909,0.42529785544082604,0.7106768734891217
12910,0.42529785544082604,0.7107171635777598
12911,0.42537728355837967,0.7107171635777598
12912,0.42537728355837967,0.7108380338436745
12913,0.4254964257347101,0.7108380338436745
12914,0.4254964257347101,0.7108783239323127
12915,0.42565528196981733,0.7108783239323127
12916,0.42565528196981733,0.7109589041095891
12917,0.4256949960285941,0.7109589041095891
12918,0.4256949960285941,0.7109991941982272
12919,0.42577442414614775,0.7109991941982272
12920,0.42577442414614775,0.7111200644641418
12921,0.42589356632247816,0.7111200644641418
12922,0.42589356632247816,0.71116035455278
12923,0.42593328038125494,0.71116035455278
12924,0.42593328038125494,0.7112812248186946
12925,0.4259729944400318,0.7112812248186946
12926,0.4259729944400318,0.7114423851732474
12927,0.4260524225575854,0.7114423851732474
12928,0.4260524225575854,0.7114826752618856
12929,0.4260921366163622,0.7114826752618856
12930,0.4260921366163622,0.7116035455278001
12931,0.4262112787926926,0.7116035455278001
12932,0.4262112787926926,0.7116438356164384
12933,0.42625099285146945,0.7116438356164384
12934,0.42625099285146945,0.7116841257050766
12935,0.42629070691024623,0.7116841257050766
12936,0.42629070691024623,0.7117244157937147
12937,0.426330420969023,0.7117244157937147
12938,0.426330420969023,0.7118049959709911
12939,0.42637013502779986,0.7118049959709911
12940,0.42637013502779986,0.7120064464141821
12941,0.42640984908657664,0.7120064464141821
12942,0.42640984908657664,0.7120467365028204
12943,0.42652899126290705,0.7120467365028204
12944,0.42652899126290705,0.7120870265914585
12945,0.4267275615567911,0.7120870265914585
12946,0.4267275615567911,0.7121273166800967
12947,0.42676727561556793,0.7121273166800967
12948,0.42676727561556793,0.7121676067687349
12949,0.4268467037331215,0.7121676067687349
12950,0.4268467037331215,0.7122078968573731
12951,0.42692613185067513,0.7122078968573731
12952,0.42692613185067513,0.7123287671232876
12953,0.42696584590945197,0.7123287671232876
12954,0.42696584590945197,0.7123690572119259
12955,0.42700555996822875,0.7123690572119259
12956,0.42700555996822875,0.7127316680096696
12957,0.42704527402700554,0.7127316680096696
12958,0.42704527402700554,0.7127719580983078
12959,0.4270849880857824,0.7127719580983078
12960,0.4270849880857824,0.7128525382755843
12961,0.4272041302621128,0.7128525382755843
12962,0.4272041302621128,0.7129331184528606
12963,0.4272438443208896,0.7129331184528606
12964,0.4272438443208896,0.7130539887187752
12965,0.4272835583796664,0.7130539887187752
12966,0.4272835583796664,0.7132957292506044
12967,0.4273232724384432,0.7132957292506044
12968,0.4273232724384432,0.7134165995165189
12969,0.42736298649722004,0.7134165995165189
12970,0.42736298649722004,0.7134568896051572
12971,0.42760127084988087,0.7134568896051572
12972,0.42760127084988087,0.7134971796937953
12973,0.42764098490865765,0.7134971796937953
12974,0.42764098490865765,0.7136180499597099
12975,0.42776012708498806,0.7136180499597099
12976,0.42776012708498806,0.7136583400483482
12977,0.42799841143764894,0.7136583400483482
12978,0.42799841143764894,0.7136986301369863
12979,0.4280381254964257,0.7136986301369863
12980,0.4280381254964257,0.7139000805801773
12981,0.42815726767275614,0.7139000805801773
12982,0.42815726767275614,0.7140209508460919
12983,0.42823669579030976,0.7140209508460919
12984,0.42823669579030976,0.7141418211120064
12985,0.4283161239078634,0.7141418211120064
12986,0.4283161239078634,0.7142224012892828
12987,0.428395552025417,0.7142224012892828
12988,0.428395552025417,0.714262691377921
12989,0.4285146942017474,0.714262691377921
12990,0.4285146942017474,0.7143432715551974
12991,0.42863383637807784,0.7143432715551974
12992,0.42863383637807784,0.7144238517324738
12993,0.4286735504368546,0.7144238517324738
12994,0.4286735504368546,0.7145447219983884
12995,0.42871326449563146,0.7145447219983884
12996,0.42871326449563146,0.7146655922643029
12997,0.42875297855440825,0.7146655922643029
12998,0.42875297855440825,0.7147058823529412
12999,0.4287926926131851,0.7147058823529412
13000,0.4287926926131851,0.7147461724415793
13001,0.42887212073073866,0.7147461724415793
13002,0.42887212073073866,0.7148267526188558
13003,0.4289912629070691,0.7148267526188558
13004,0.4289912629070691,0.7149073327961322
13005,0.42911040508339954,0.7149073327961322
13006,0.42911040508339954,0.7149476228847703
13007,0.4291501191421763,0.7149476228847703
13008,0.4291501191421763,0.7151087832393231
13009,0.42918983320095316,0.7151087832393231
13010,0.42918983320095316,0.7152296535052377
13011,0.42926926131850673,0.7152296535052377
13012,0.42926926131850673,0.7153505237711523
13013,0.4293089753772836,0.7153505237711523
13014,0.4293089753772836,0.7154311039484287
13015,0.42934868943606036,0.7154311039484287
13016,0.42934868943606036,0.7154713940370668
13017,0.429428117553614,0.7154713940370668
13018,0.429428117553614,0.7155116841257051
13019,0.42946783161239077,0.7155116841257051
13020,0.42946783161239077,0.7156728444802578
13021,0.4295075456711676,0.7156728444802578
13022,0.4295075456711676,0.7158340048348106
13023,0.4295472597299444,0.7158340048348106
13024,0.4295472597299444,0.7159951651893635
13025,0.4295869737887212,0.7159951651893635
13026,0.4295869737887212,0.7160354552780016
13027,0.429626687847498,0.7160354552780016
13028,0.429626687847498,0.7160757453666398
13029,0.4296664019062748,0.7160757453666398
13030,0.4296664019062748,0.716116035455278
13031,0.42974583002382843,0.716116035455278
13032,0.42974583002382843,0.7162771958098307
13033,0.4299046862589357,0.7162771958098307
13034,0.4299046862589357,0.7163577759871071
13035,0.4300635424940429,0.7163577759871071
13036,0.4300635424940429,0.7164786462530217
13037,0.4301032565528197,0.7164786462530217
13038,0.4301032565528197,0.71651893634166
13039,0.4301429706115965,0.71651893634166
13040,0.4301429706115965,0.7165995165189364
13041,0.43022239872915014,0.7165995165189364
13042,0.43022239872915014,0.7166398066075745
13043,0.4304209690230342,0.7166398066075745
13044,0.4304209690230342,0.7166800966962127
13045,0.43046068308181096,0.7166800966962127
13046,0.43046068308181096,0.716720386784851
13047,0.43050039714058774,0.716720386784851
13048,0.43050039714058774,0.7167606768734891
13049,0.43057982525814137,0.7167606768734891
13050,0.43057982525814137,0.7168815471394037
13051,0.430659253375695,0.7168815471394037
13052,0.430659253375695,0.7169218372280419
13053,0.4306989674344718,0.7169218372280419
13054,0.4306989674344718,0.7169621273166801
13055,0.4307386814932486,0.7169621273166801
13056,0.4307386814932486,0.7170829975825946
13057,0.43081810961080225,0.7170829975825946
13058,0.43081810961080225,0.7171232876712329
13059,0.43085782366957903,0.7171232876712329
13060,0.43085782366957903,0.7172038678485093
13061,0.4308975377283558,0.7172038678485093
13062,0.4308975377283558,0.7174053182917003
13063,0.4310166799046863,0.7174053182917003
13064,0.4310166799046863,0.7174858984689766
13065,0.43105639396346307,0.7174858984689766
13066,0.43105639396346307,0.7175261885576149
13067,0.4311755361397935,0.7175261885576149
13068,0.4311755361397935,0.7176470588235294
13069,0.4312152501985703,0.7176470588235294
13070,0.4312152501985703,0.7176873489121676
13071,0.43133439237490073,0.7176873489121676
13072,0.43133439237490073,0.7177276390008058
13073,0.4313741064336775,0.7177276390008058
13074,0.4313741064336775,0.717767929089444
13075,0.43145353455123114,0.717767929089444
13076,0.43145353455123114,0.7178485092667204
13077,0.43157267672756155,0.7178485092667204
13078,0.43157267672756155,0.7179290894439968
13079,0.4316521048451152,0.7179290894439968
13080,0.4316521048451152,0.717969379532635
13081,0.4318506751389992,0.717969379532635
13082,0.4318506751389992,0.7181305398871878
13083,0.431890389197776,0.7181305398871878
13084,0.431890389197776,0.7183319903303788
13085,0.43193010325655284,0.7183319903303788
13086,0.43193010325655284,0.7183722804190169
13087,0.4320095313741064,0.7183722804190169
13088,0.4320095313741064,0.7184125705076552
13089,0.43204924543288326,0.7184125705076552
13090,0.43204924543288326,0.7184528605962933
13091,0.43208895949166004,0.7184528605962933
13092,0.43208895949166004,0.7184931506849315
13093,0.4321286735504369,0.7184931506849315
13094,0.4321286735504369,0.7185334407735697
13095,0.43220810166799045,0.7185334407735697
13096,0.43220810166799045,0.7186543110394843
13097,0.4322875297855441,0.7186543110394843
13098,0.4322875297855441,0.7188154713940371
13099,0.43232724384432086,0.7188154713940371
13100,0.43232724384432086,0.7188557614826753
13101,0.4324066719618745,0.7188557614826753
13102,0.4324066719618745,0.7188960515713134
13103,0.43244638602065133,0.7188960515713134
13104,0.43244638602065133,0.7189766317485898
13105,0.43256552819698174,0.7189766317485898
13106,0.43256552819698174,0.7190572119258662
13107,0.4327640984908658,0.7190572119258662
13108,0.4327640984908658,0.7192586623690572
13109,0.43280381254964256,0.7192586623690572
13110,0.43280381254964256,0.7192989524576954
13111,0.4328435266084194,0.7192989524576954
13112,0.4328435266084194,0.7193392425463336
13113,0.4328832406671962,0.7193392425463336
13114,0.4328832406671962,0.7193795326349718
13115,0.432922954725973,0.7193795326349718
13116,0.432922954725973,0.71941982272361
13117,0.4330023828435266,0.71941982272361
13118,0.4330023828435266,0.7194601128122482
13119,0.43316123907863385,0.7194601128122482
13120,0.43316123907863385,0.7195406929895246
13121,0.43320095313741064,0.7195406929895246
13122,0.43320095313741064,0.7196212731668009
13123,0.4332406671961874,0.7196212731668009
13124,0.4332406671961874,0.7196615632554392
13125,0.43332009531374105,0.7196615632554392
13126,0.43332009531374105,0.7197824335213537
13127,0.4333995234312947,0.7197824335213537
13128,0.4333995234312947,0.7198227236099919
13129,0.4335186656076251,0.7198227236099919
13130,0.4335186656076251,0.7198630136986301
13131,0.4335980937251787,0.7198630136986301
13132,0.4335980937251787,0.7199435938759066
13133,0.4336378077839555,0.7199435938759066
13134,0.4336378077839555,0.7199838839645447
13135,0.4338760921366164,0.7199838839645447
13136,0.4338760921366164,0.7200644641418211
13137,0.4339952343129468,0.7200644641418211
13138,0.4339952343129468,0.7202659145850121
13139,0.4340349483717236,0.7202659145850121
13140,0.4340349483717236,0.7203062046736503
13141,0.4341143764892772,0.7203062046736503
13142,0.4341143764892772,0.7203867848509267
13143,0.434154090548054,0.7203867848509267
13144,0.434154090548054,0.7204270749395648
13145,0.4342335186656076,0.7204270749395648
13146,0.4342335186656076,0.7204673650282031
13147,0.43431294678316124,0.7204673650282031
13148,0.43431294678316124,0.720668815471394
13149,0.434352660841938,0.720668815471394
13150,0.434352660841938,0.7209105560032232
13151,0.43439237490071486,0.7209105560032232
13152,0.43439237490071486,0.7209508460918614
13153,0.4344718030182685,0.7209508460918614
13154,0.4344718030182685,0.7209911361804996
13155,0.4345909451945989,0.7209911361804996
13156,0.4345909451945989,0.7210314262691377
13157,0.4346703733121525,0.7210314262691377
13158,0.4346703733121525,0.721071716357776
13159,0.4347498014297061,0.721071716357776
13160,0.4347498014297061,0.7213940370668815
13161,0.4348292295472597,0.7213940370668815
13162,0.4348292295472597,0.7215149073327961
13163,0.43486894360603656,0.7215149073327961
13164,0.43486894360603656,0.7216760676873489
13165,0.43490865766481335,0.7216760676873489
13166,0.43490865766481335,0.7217969379532635
13167,0.43494837172359013,0.7217969379532635
13168,0.43494837172359013,0.7218372280419016
13169,0.434988085782367,0.7218372280419016
13170,0.434988085782367,0.7219580983078163
13171,0.4350675138999206,0.7219580983078163
13172,0.4350675138999206,0.7219983883964545
13173,0.43514694201747417,0.7219983883964545
13174,0.43514694201747417,0.7220386784850926
13175,0.435186656076251,0.7220386784850926
13176,0.435186656076251,0.722119258662369
13177,0.4352263701350278,0.722119258662369
13178,0.4352263701350278,0.7223609991941983
13179,0.4353455123113582,0.7223609991941983
13180,0.4353455123113582,0.7224818694601128
13181,0.43538522637013505,0.7224818694601128
13182,0.43538522637013505,0.7226027397260274
13183,0.43542494042891183,0.7226027397260274
13184,0.43542494042891183,0.7226833199033038
13185,0.4355837966640191,0.7226833199033038
13186,0.4355837966640191,0.7229653505237712
13187,0.4357029388403495,0.7229653505237712
13188,0.4357029388403495,0.7230056406124094
13189,0.4357823669579031,0.7230056406124094
13190,0.4357823669579031,0.7230459307010475
13191,0.4358220810166799,0.7230459307010475
13192,0.4358220810166799,0.7230862207896858
13193,0.43590150913423353,0.7230862207896858
13194,0.43590150913423353,0.7231668009669622
13195,0.4359412231930103,0.7231668009669622
13196,0.4359412231930103,0.7232070910556003
13197,0.43598093725178716,0.7232070910556003
13198,0.43598093725178716,0.7232876712328767
13199,0.43602065131056394,0.7232876712328767
13200,0.43602065131056394,0.7233279613215149
13201,0.43606036536934073,0.7233279613215149
13202,0.43606036536934073,0.7233682514101532
13203,0.43610007942811757,0.7233682514101532
13204,0.43610007942811757,0.7234488315874295
13205,0.43613979348689436,0.7234488315874295
13206,0.43613979348689436,0.7234891216760677
13207,0.4363780778395552,0.7234891216760677
13208,0.4363780778395552,0.7236099919419823
13209,0.436417791898332,0.7236099919419823
13210,0.436417791898332,0.7237308622078968
13211,0.43653693407466243,0.7237308622078968
13212,0.43653693407466243,0.7238517324738114
13213,0.43661636219221606,0.7238517324738114
13214,0.43661636219221606,0.7238920225624497
13215,0.43665607625099284,0.7238920225624497
13216,0.43665607625099284,0.7239323126510878
13217,0.4366957903097697,0.7239323126510878
13218,0.4366957903097697,0.7239726027397261
13219,0.43673550436854647,0.7239726027397261
13220,0.43673550436854647,0.7240531829170024
13221,0.4368546465448769,0.7240531829170024
13222,0.4368546465448769,0.7241337630942788
13223,0.43701350277998413,0.7241337630942788
13224,0.43701350277998413,0.724174053182917
13225,0.4370929308975377,0.724174053182917
13226,0.4370929308975377,0.7242546333601934
13227,0.4371723590150913,0.7242546333601934
13228,0.4371723590150913,0.7242949234488316
13229,0.43729150119142174,0.7242949234488316
13230,0.43729150119142174,0.7243352135374698
13231,0.4374106433677522,0.7243352135374698
13232,0.4374106433677522,0.724375503626108
13233,0.437450357426529,0.724375503626108
13234,0.437450357426529,0.7244560838033843
13235,0.4374900714853058,0.7244560838033843
13236,0.4374900714853058,0.724576954069299
13237,0.4375297855440826,0.724576954069299
13238,0.4375297855440826,0.7247381144238517
13239,0.4375694996028594,0.7247381144238517
13240,0.4375694996028594,0.72477840451249
13241,0.43760921366163624,0.72477840451249
13242,0.43760921366163624,0.7248186946011281
13243,0.43764892772041303,0.7248186946011281
13244,0.43764892772041303,0.7248589846897663
13245,0.43772835583796665,0.7248589846897663
13246,0.43772835583796665,0.7249395648670427
13247,0.43784749801429707,0.7249395648670427
13248,0.43784749801429707,0.724979854955681
13249,0.43788721207307385,0.724979854955681
13250,0.43788721207307385,0.7250604351329573
13251,0.4379666401906275,0.7250604351329573
13252,0.4379666401906275,0.7251007252215955
13253,0.43800635424940426,0.7251007252215955
13254,0.43800635424940426,0.7251813053988718
13255,0.4380460683081811,0.7251813053988718
13256,0.4380460683081811,0.7252215954875101
13257,0.4380857823669579,0.7252215954875101
13258,0.4380857823669579,0.7252618855761482
13259,0.43824463860206514,0.7252618855761482
13260,0.43824463860206514,0.7254633360193392
13261,0.4382843526608419,0.7254633360193392
13262,0.4382843526608419,0.7255439161966156
13263,0.43836378077839555,0.7255439161966156
13264,0.43836378077839555,0.7257453666398066
13265,0.43840349483717234,0.7257453666398066
13266,0.43840349483717234,0.7257856567284448
13267,0.4384432088959492,0.7257856567284448
13268,0.4384432088959492,0.725825946817083
13269,0.43848292295472596,0.725825946817083
13270,0.43848292295472596,0.7259468170829976
13271,0.4385623510722796,0.7259468170829976
13272,0.4385623510722796,0.726027397260274
13273,0.4386020651310564,0.726027397260274
13274,0.4386020651310564,0.7260676873489121
13275,0.43868149324861,0.7260676873489121
13276,0.43868149324861,0.7261885576148267
13277,0.43872120730738684,0.7261885576148267
13278,0.43872120730738684,0.7263094278807414
13279,0.4387609213661636,0.7263094278807414
13280,0.4387609213661636,0.7263900080580177
13281,0.4388006354249404,0.7263900080580177
13282,0.4388006354249404,0.7265108783239324
13283,0.43888006354249404,0.7265108783239324
13284,0.43888006354249404,0.7265511684125705
13285,0.43899920571882445,0.7265511684125705
13286,0.43899920571882445,0.7265914585012087
13287,0.4392374900714853,0.7265914585012087
13288,0.4392374900714853,0.7267526188557615
13289,0.4392772041302621,0.7267526188557615
13290,0.4392772041302621,0.7268331990330379
13291,0.43935663224781574,0.7268331990330379
13292,0.43935663224781574,0.726873489121676
13293,0.4393963463065925,0.726873489121676
13294,0.4393963463065925,0.7269137792103143
13295,0.43947577442414615,0.7269137792103143
13296,0.43947577442414615,0.7269943593875906
13297,0.43951548848292293,0.7269943593875906
13298,0.43951548848292293,0.7270346494762289
13299,0.43959491660047656,0.7270346494762289
13300,0.43959491660047656,0.727074939564867
13301,0.4396346306592534,0.727074939564867
13302,0.4396346306592534,0.7271152296535053
13303,0.4396743447180302,0.7271152296535053
13304,0.4396743447180302,0.7271555197421434
13305,0.43971405877680697,0.7271555197421434
13306,0.43971405877680697,0.7271958098307816
13307,0.4398729150119142,0.7271958098307816
13308,0.4398729150119142,0.7272360999194198
13309,0.43995234312946785,0.7272360999194198
13310,0.43995234312946785,0.727477840451249
13311,0.44007148530579826,0.727477840451249
13312,0.44007148530579826,0.7275987107171635
13313,0.44011119936457505,0.7275987107171635
13314,0.44011119936457505,0.72767929089444
13315,0.4401509134233519,0.72767929089444
13316,0.4401509134233519,0.7277195809830782
13317,0.4403097696584591,0.7277195809830782
13318,0.4403097696584591,0.7278404512489928
13319,0.4403891977760127,0.7278404512489928
13320,0.4403891977760127,0.7279210314262692
13321,0.4404289118347895,0.7279210314262692
13322,0.4404289118347895,0.7280016116035455
13323,0.44046862589356633,0.7280016116035455
13324,0.44046862589356633,0.7280821917808219
13325,0.44054805401111996,0.7280821917808219
13326,0.44054805401111996,0.7282433521353747
13327,0.44058776806989675,0.7282433521353747
13328,0.44058776806989675,0.7283239323126511
13329,0.44062748212867353,0.7283239323126511
13330,0.44062748212867353,0.7284045124899274
13331,0.44066719618745037,0.7284045124899274
13332,0.44066719618745037,0.7284448025785657
13333,0.44070691024622716,0.7284448025785657
13334,0.44070691024622716,0.7284850926672038
13335,0.440746624305004,0.7284850926672038
13336,0.440746624305004,0.7285253827558421
13337,0.4409054805401112,0.7285253827558421
13338,0.4409054805401112,0.7285656728444803
13339,0.4410246227164416,0.7285656728444803
13340,0.4410246227164416,0.7286059629331184
13341,0.44106433677521845,0.7286059629331184
13342,0.44106433677521845,0.7287268331990331
13343,0.44110405083399523,0.7287268331990331
13344,0.44110405083399523,0.7288477034649476
13345,0.44118347895154886,0.7288477034649476
13346,0.44118347895154886,0.7288879935535858
13347,0.44122319301032564,0.7288879935535858
13348,0.44122319301032564,0.7290894439967768
13349,0.44130262112787927,0.7290894439967768
13350,0.44130262112787927,0.729129734085415
13351,0.44134233518665605,0.729129734085415
13352,0.44134233518665605,0.7292506043513296
13353,0.4413820492454329,0.7292506043513296
13354,0.4413820492454329,0.7293714746172442
13355,0.4416203335980937,0.7293714746172442
13356,0.4416203335980937,0.7294520547945206
13357,0.44177918983320097,0.7294520547945206
13358,0.44177918983320097,0.7296132151490733
13359,0.44185861795075454,0.7296132151490733
13360,0.44185861795075454,0.7296937953263497
13361,0.4418983320095314,0.7296937953263497
13362,0.4418983320095314,0.729734085414988
13363,0.44193804606830817,0.729734085414988
13364,0.44193804606830817,0.7298952457695407
13365,0.441977760127085,0.7298952457695407
13366,0.441977760127085,0.7300161160354552
13367,0.4420571882446386,0.7300161160354552
13368,0.4420571882446386,0.7302578565672845
13369,0.4421366163621922,0.7302578565672845
13370,0.4421366163621922,0.7302981466559226
13371,0.44217633042096904,0.7302981466559226
13372,0.44217633042096904,0.7304593070104755
13373,0.44221604447974583,0.7304593070104755
13374,0.44221604447974583,0.7304995970991136
13375,0.4422557585385226,0.7304995970991136
13376,0.4422557585385226,0.7307010475423046
13377,0.44233518665607624,0.7307010475423046
13378,0.44233518665607624,0.7308622078968574
13379,0.44245432883240665,0.7308622078968574
13380,0.44245432883240665,0.7309024979854956
13381,0.4425337569499603,0.7309024979854956
13382,0.4425337569499603,0.7309427880741337
13383,0.4425734710087371,0.7309427880741337
13384,0.4425734710087371,0.7310233682514101
13385,0.4426528991262907,0.7310233682514101
13386,0.4426528991262907,0.7310636583400484
13387,0.44269261318506753,0.7310636583400484
13388,0.44269261318506753,0.7311039484286865
13389,0.4427323272438443,0.7311039484286865
13390,0.4427323272438443,0.7311442385173247
13391,0.44289118347895157,0.7311442385173247
13392,0.44289118347895157,0.7312651087832394
13393,0.44293089753772835,0.7312651087832394
13394,0.44293089753772835,0.7313053988718775
13395,0.443010325655282,0.7313053988718775
13396,0.443010325655282,0.7313859790491539
13397,0.4431294678316124,0.7313859790491539
13398,0.4431294678316124,0.7314262691377921
13399,0.4431691818903892,0.7314262691377921
13400,0.4431691818903892,0.7314665592264303
13401,0.4433280381254964,0.7314665592264303
13402,0.4433280381254964,0.7315068493150685
13403,0.4434868943606037,0.7315068493150685
13404,0.4434868943606037,0.7316680096696213
13405,0.4436457505957109,0.7316680096696213
13406,0.4436457505957109,0.7317082997582595
13407,0.4436854646544877,0.7317082997582595
13408,0.4436854646544877,0.7317485898468976
13409,0.4437251787132645,0.7317485898468976
13410,0.4437251787132645,0.7317888799355359
13411,0.4438443208895949,0.7317888799355359
13412,0.4438443208895949,0.7318694601128123
13413,0.4438840349483717,0.7318694601128123
13414,0.4438840349483717,0.7319097502014504
13415,0.44392374900714854,0.7319097502014504
13416,0.44392374900714854,0.7319500402900886
13417,0.4439634630659253,0.7319500402900886
13418,0.4439634630659253,0.7319903303787269
13419,0.4442017474185862,0.7319903303787269
13420,0.4442017474185862,0.732030620467365
13421,0.444241461477363,0.732030620467365
13422,0.444241461477363,0.7320709105560033
13423,0.44440031771247024,0.7320709105560033
13424,0.44440031771247024,0.7321112006446414
13425,0.444440031771247,0.7321112006446414
13426,0.444440031771247,0.7323529411764705
13427,0.4444797458300238,0.7323529411764705
13428,0.4444797458300238,0.732433521353747
13429,0.44451945988880065,0.732433521353747
13430,0.44451945988880065,0.7324738114423852
13431,0.44455917394757744,0.7324738114423852
13432,0.44455917394757744,0.7325141015310234
13433,0.4445988880063543,0.7325141015310234
13434,0.4445988880063543,0.7325543916196615
13435,0.44463860206513106,0.7325543916196615
13436,0.44463860206513106,0.7327155519742143
13437,0.44467831612390785,0.7327155519742143
13438,0.44467831612390785,0.7327961321514908
13439,0.4447577442414615,0.7327961321514908
13440,0.4447577442414615,0.7328767123287672
13441,0.44479745830023826,0.7328767123287672
13442,0.44479745830023826,0.7329170024174053
13443,0.4449166004765687,0.7329170024174053
13444,0.4449166004765687,0.7330378726833199
13445,0.4449563145353455,0.7330378726833199
13446,0.4449563145353455,0.7331184528605963
13447,0.4449960285941223,0.7331184528605963
13448,0.4449960285941223,0.7334004834810637
13449,0.4450754567116759,0.7334004834810637
13450,0.4450754567116759,0.7334810636583401
13451,0.44515488482922955,0.7334810636583401
13452,0.44515488482922955,0.7336019339242547
13453,0.44519459888800633,0.7336019339242547
13454,0.44519459888800633,0.7336422240128928
13455,0.4452343129467832,0.7336422240128928
13456,0.4452343129467832,0.733883964544722
13457,0.4453137410643368,0.733883964544722
13458,0.4453137410643368,0.7339645447219983
13459,0.4453534551231136,0.7339645447219983
13460,0.4453534551231136,0.7340451248992748
13461,0.44539316918189037,0.7340451248992748
13462,0.44539316918189037,0.734085414987913
13463,0.4454328832406672,0.734085414987913
13464,0.4454328832406672,0.7341659951651893
13465,0.4455917394757744,0.7341659951651893
13466,0.4455917394757744,0.7342062852538276
13467,0.44563145353455125,0.7342062852538276
13468,0.44563145353455125,0.734286865431104
13469,0.44567116759332803,0.734286865431104
13470,0.44567116759332803,0.7344077356970186
13471,0.4457108816521048,0.7344077356970186
13472,0.4457108816521048,0.7345688960515713
13473,0.4459491660047657,0.7345688960515713
13474,0.4459491660047657,0.7346091861402095
13475,0.4460285941223193,0.7346091861402095
13476,0.4460285941223193,0.7347703464947622
13477,0.4461080222398729,0.7347703464947622
13478,0.4461080222398729,0.7348106365834005
13479,0.44630659253375693,0.7348106365834005
13480,0.44630659253375693,0.7348912167606769
13481,0.44634630659253377,0.7348912167606769
13482,0.44634630659253377,0.7349315068493151
13483,0.44638602065131056,0.7349315068493151
13484,0.44638602065131056,0.7349717969379532
13485,0.4464257347100874,0.7349717969379532
13486,0.4464257347100874,0.7350120870265915
13487,0.4464654487688642,0.7350120870265915
13488,0.4464654487688642,0.7350523771152296
13489,0.44650516282764097,0.7350523771152296
13490,0.44650516282764097,0.7350926672038679
13491,0.4465448768864178,0.7350926672038679
13492,0.4465448768864178,0.7352941176470589
13493,0.44674344718030184,0.7352941176470589
13494,0.44674344718030184,0.7353746978243352
13495,0.44678316123907863,0.7353746978243352
13496,0.44678316123907863,0.7354955680902499
13497,0.4468228752978554,0.7354955680902499
13498,0.4468228752978554,0.7355761482675262
13499,0.44690230341540904,0.7355761482675262
13500,0.44690230341540904,0.7356164383561644
13501,0.44702144559173945,0.7356164383561644
13502,0.44702144559173945,0.7356567284448026
13503,0.4470611596505163,0.7356567284448026
13504,0.4470611596505163,0.7356970185334408
13505,0.4471405877680699,0.7356970185334408
13506,0.4471405877680699,0.7358984689766318
13507,0.4471803018268467,0.7358984689766318
13508,0.4471803018268467,0.73593875906527
13509,0.4472200158856235,0.73593875906527
13510,0.4472200158856235,0.7359790491539081
13511,0.44725972994440033,0.7359790491539081
13512,0.44725972994440033,0.7361402095084609
13513,0.4472994440031771,0.7361402095084609
13514,0.4472994440031771,0.7362207896857373
13515,0.44733915806195396,0.7362207896857373
13516,0.44733915806195396,0.7362610797743755
13517,0.44737887212073074,0.7362610797743755
13518,0.44737887212073074,0.7363416599516519
13519,0.44745830023828437,0.7363416599516519
13520,0.44745830023828437,0.7368251410153103
13521,0.447537728355838,0.7368251410153103
13522,0.447537728355838,0.736986301369863
13523,0.44761715647339156,0.736986301369863
13524,0.44761715647339156,0.7371071716357775
13525,0.4476568705321684,0.7371071716357775
13526,0.4476568705321684,0.7371474617244158
13527,0.4476965845909452,0.7371474617244158
13528,0.4476965845909452,0.737187751813054
13529,0.447736298649722,0.737187751813054
13530,0.447736298649722,0.7373086220789685
13531,0.4477760127084988,0.7373086220789685
13532,0.4477760127084988,0.7373489121676068
13533,0.4478157267672756,0.7373489121676068
13534,0.4478157267672756,0.7373892022562449
13535,0.44801429706115964,0.7373892022562449
13536,0.44801429706115964,0.7374294923448832
13537,0.4480540111199365,0.7374294923448832
13538,0.4480540111199365,0.7375100725221595
13539,0.44809372517871326,0.7375100725221595
13540,0.44809372517871326,0.7375906526994359
13541,0.44813343923749005,0.7375906526994359
13542,0.44813343923749005,0.7376309427880742
13543,0.4482128673550437,0.7376309427880742
13544,0.4482128673550437,0.7376712328767123
13545,0.4482525814138205,0.7376712328767123
13546,0.4482525814138205,0.7377921031426269
13547,0.4484114376489277,0.7377921031426269
13548,0.4484114376489277,0.7378726833199033
13549,0.4485305798252581,0.7378726833199033
13550,0.4485305798252581,0.7379129734085415
13551,0.44857029388403497,0.7379129734085415
13552,0.44857029388403497,0.7379532634971797
13553,0.44861000794281175,0.7379532634971797
13554,0.44861000794281175,0.7381547139403707
13555,0.44864972200158854,0.7381547139403707
13556,0.44864972200158854,0.7382352941176471
13557,0.44872915011914216,0.7382352941176471
13558,0.44872915011914216,0.7383158742949234
13559,0.4488880063542494,0.7383158742949234
13560,0.4488880063542494,0.7383561643835617
13561,0.4489277204130262,0.7383561643835617
13562,0.4489277204130262,0.7384367445608381
13563,0.44896743447180304,0.7384367445608381
13564,0.44896743447180304,0.7384770346494762
13565,0.4490071485305798,0.7384770346494762
13566,0.4490071485305798,0.7385576148267526
13567,0.4490468625893566,0.7385576148267526
13568,0.4490468625893566,0.7385979049153908
13569,0.44912629070691024,0.7385979049153908
13570,0.44912629070691024,0.7386784850926672
13571,0.4491660047656871,0.7386784850926672
13572,0.4491660047656871,0.7387590652699436
13573,0.4493248610007943,0.7387590652699436
13574,0.4493248610007943,0.7387993553585818
13575,0.4494440031771247,0.7387993553585818
13576,0.4494440031771247,0.7389202256244963
13577,0.4495631453534551,0.7389202256244963
13578,0.4495631453534551,0.739041095890411
13579,0.4496425734710087,0.739041095890411
13580,0.4496425734710087,0.7390813859790492
13581,0.44968228752978556,0.7390813859790492
13582,0.44968228752978556,0.7391619661563256
13583,0.44972200158856235,0.7391619661563256
13584,0.44972200158856235,0.7392828364222401
13585,0.44976171564733913,0.7392828364222401
13586,0.44976171564733913,0.7394037066881547
13587,0.4499205718824464,0.7394037066881547
13588,0.4499205718824464,0.7394842868654311
13589,0.44996028594122317,0.7394842868654311
13590,0.44996028594122317,0.7395648670427075
13591,0.4501588562351072,0.7395648670427075
13592,0.4501588562351072,0.7396051571313457
13593,0.45019857029388405,0.7396051571313457
13594,0.45019857029388405,0.7396454472199839
13595,0.45031771247021446,0.7396454472199839
13596,0.45031771247021446,0.7397260273972602
13597,0.4503971405877681,0.7397260273972602
13598,0.4503971405877681,0.7399274778404512
13599,0.4504765687053217,0.7399274778404512
13600,0.4504765687053217,0.7399677679290895
13601,0.4505162827640985,0.7399677679290895
13602,0.4505162827640985,0.7401289282836422
13603,0.4506354249404289,0.7401289282836422
13604,0.4506354249404289,0.7401692183722804
13605,0.4507545671167593,0.7401692183722804
13606,0.4507545671167593,0.7402095084609186
13607,0.45079428117553616,0.7402095084609186
13608,0.45079428117553616,0.740290088638195
13609,0.45083399523431295,0.740290088638195
13610,0.45083399523431295,0.7403303787268332
13611,0.45087370929308973,0.7403303787268332
13612,0.45087370929308973,0.740491539081386
13613,0.45091342335186657,0.740491539081386
13614,0.45091342335186657,0.7405318291700241
13615,0.45095313741064336,0.7405318291700241
13616,0.45095313741064336,0.7405721192586624
13617,0.4509928514694202,0.7405721192586624
13618,0.4509928514694202,0.7406124093473005
13619,0.451231135822081,0.7406124093473005
13620,0.451231135822081,0.7407332796132151
13621,0.4512708498808578,0.7407332796132151
13622,0.4512708498808578,0.7408944399677679
13623,0.45135027799841143,0.7408944399677679
13624,0.45135027799841143,0.7409347300564061
13625,0.4515091342335187,0.7409347300564061
13626,0.4515091342335187,0.7409750201450443
13627,0.45154884829229547,0.7409750201450443
13628,0.45154884829229547,0.7411361804995971
13629,0.45158856235107225,0.7411361804995971
13630,0.45158856235107225,0.7411764705882353
13631,0.4516679904686259,0.7411764705882353
13632,0.4516679904686259,0.7412167606768735
13633,0.45202541699761717,0.7412167606768735
13634,0.45202541699761717,0.7412570507655117
13635,0.4521048451151708,0.7412570507655117
13636,0.4521048451151708,0.7412973408541499
13637,0.4521445591739476,0.7412973408541499
13638,0.4521445591739476,0.741337630942788
13639,0.45218427323272437,0.741337630942788
13640,0.45218427323272437,0.7413779210314263
13641,0.452263701350278,0.7413779210314263
13642,0.452263701350278,0.7414182111200645
13643,0.4523431294678316,0.7414182111200645
13644,0.4523431294678316,0.7414987912973409
13645,0.4523828435266084,0.7414987912973409
13646,0.4523828435266084,0.7415793714746173
13647,0.4525019857029388,0.7415793714746173
13648,0.4525019857029388,0.7417002417405318
13649,0.45254169976171565,0.7417002417405318
13650,0.45254169976171565,0.7418614020950846
13651,0.4526211278792693,0.7418614020950846
13652,0.4526211278792693,0.7421031426269138
13653,0.45266084193804607,0.7421031426269138
13654,0.45266084193804607,0.7421434327155519
13655,0.45270055599682285,0.7421434327155519
13656,0.45270055599682285,0.7423045930701048
13657,0.45293884034948373,0.7423045930701048
13658,0.45293884034948373,0.7425060435132957
13659,0.45305798252581414,0.7425060435132957
13660,0.45305798252581414,0.7425463336019339
13661,0.4530976965845909,0.7425463336019339
13662,0.4530976965845909,0.7425866236905722
13663,0.45317712470214455,0.7425866236905722
13664,0.45317712470214455,0.7428283642224013
13665,0.4532168387609214,0.7428283642224013
13666,0.4532168387609214,0.7428686543110394
13667,0.4532565528196982,0.7428686543110394
13668,0.4532565528196982,0.7429089443996777
13669,0.4533359809372518,0.7429089443996777
13670,0.4533359809372518,0.7429895245769541
13671,0.4534154090548054,0.7429895245769541
13672,0.4534154090548054,0.7430298146655923
13673,0.4534551231135822,0.7430298146655923
13674,0.4534551231135822,0.7431103948428687
13675,0.453494837172359,0.7431103948428687
13676,0.453494837172359,0.7432715551974214
13677,0.4536139793486894,0.7432715551974214
13678,0.4536139793486894,0.7433118452860596
13679,0.45369340746624304,0.7433118452860596
13680,0.45369340746624304,0.7433521353746978
13681,0.45381254964257345,0.7433521353746978
13682,0.45381254964257345,0.7433924254633361
13683,0.4538522637013503,0.7433924254633361
13684,0.4538522637013503,0.7434327155519742
13685,0.4538919777601271,0.7434327155519742
13686,0.4538919777601271,0.7436341659951652
13687,0.4540905480540111,0.7436341659951652
13688,0.4540905480540111,0.7436744560838033
13689,0.45428911834789515,0.7436744560838033
13690,0.45428911834789515,0.7438759065269943
13691,0.4544479745830024,0.7438759065269943
13692,0.4544479745830024,0.7439161966156326
13693,0.45452740270055597,0.7439161966156326
13694,0.45452740270055597,0.7440370668815471
13695,0.4545671167593328,0.7440370668815471
13696,0.4545671167593328,0.7441176470588236
13697,0.4546068308181096,0.7441176470588236
13698,0.4546068308181096,0.7441579371474617
13699,0.4546862589356632,0.7441579371474617
13700,0.4546862589356632,0.7441982272361
13701,0.45472597299444,0.7441982272361
13702,0.45472597299444,0.7442385173247381
13703,0.45480540111199363,0.7442385173247381
13704,0.45480540111199363,0.7443593875906527
13705,0.45488482922954726,0.7443593875906527
13706,0.45488482922954726,0.7443996776792909
13707,0.45492454328832405,0.7443996776792909
13708,0.45492454328832405,0.7444399677679291
13709,0.4550833995234313,0.7444399677679291
13710,0.4550833995234313,0.7444802578565672
13711,0.4551231135822081,0.7444802578565672
13712,0.4551231135822081,0.7445205479452055
13713,0.45528196981731534,0.7445205479452055
13714,0.45528196981731534,0.7446817082997582
13715,0.4553216838760921,0.7446817082997582
13716,0.4553216838760921,0.7447622884770346
13717,0.45544082605242253,0.7447622884770346
13718,0.45544082605242253,0.744842868654311
13719,0.45563939634630657,0.744842868654311
13720,0.45563939634630657,0.7448831587429492
13721,0.4556791104050834,0.7448831587429492
13722,0.4556791104050834,0.7449234488315875
13723,0.4557188244638602,0.7449234488315875
13724,0.4557188244638602,0.7450846091861402
13725,0.45575853852263704,0.7450846091861402
13726,0.45575853852263704,0.7452054794520548
13727,0.4557982525814138,0.7452054794520548
13728,0.4557982525814138,0.745245769540693
13729,0.4558379666401906,0.745245769540693
13730,0.4558379666401906,0.7453263497179694
13731,0.45587768069896745,0.7453263497179694
13732,0.45587768069896745,0.7453666398066076
13733,0.45591739475774423,0.7453666398066076
13734,0.45591739475774423,0.7454069298952458
13735,0.45603653693407464,0.7454069298952458
13736,0.45603653693407464,0.7454875100725221
13737,0.4560762509928515,0.7454875100725221
13738,0.4560762509928515,0.7455680902497985
13739,0.45611596505162827,0.7455680902497985
13740,0.45611596505162827,0.7456083803384368
13741,0.4561556791104051,0.7456083803384368
13742,0.4561556791104051,0.7456486704270749
13743,0.4562748212867355,0.7456486704270749
13744,0.4562748212867355,0.7456889605157131
13745,0.4563542494042891,0.7456889605157131
13746,0.4563542494042891,0.7457292506043514
13747,0.45639396346306593,0.7457292506043514
13748,0.45639396346306593,0.7458501208702659
13749,0.45647339158061956,0.7458501208702659
13750,0.45647339158061956,0.7460112812248187
13751,0.4567116759332804,0.7460112812248187
13752,0.4567116759332804,0.746091861402095
13753,0.45675138999205717,0.746091861402095
13754,0.45675138999205717,0.7461321514907333
13755,0.456791104050834,0.7461321514907333
13756,0.456791104050834,0.7462127316680097
13757,0.45687053216838763,0.7462127316680097
13758,0.45687053216838763,0.7462530217566479
13759,0.4569102462271644,0.7462530217566479
13760,0.4569102462271644,0.7463336019339243
13761,0.4569499602859412,0.7463336019339243
13762,0.4569499602859412,0.746494762288477
13763,0.45698967434471804,0.746494762288477
13764,0.45698967434471804,0.7465350523771153
13765,0.45702938840349483,0.7465350523771153
13766,0.45702938840349483,0.7465753424657534
13767,0.45714853057982524,0.7465753424657534
13768,0.45714853057982524,0.746696212731668
13769,0.4571882446386021,0.746696212731668
13770,0.4571882446386021,0.7467365028203062
13771,0.45722795869737887,0.7467365028203062
13772,0.45722795869737887,0.7467767929089444
13773,0.4573073868149325,0.7467767929089444
13774,0.4573073868149325,0.7468170829975826
13775,0.4573471008737093,0.7468170829975826
13776,0.4573471008737093,0.7470991136180499
13777,0.4573868149324861,0.7470991136180499
13778,0.4573868149324861,0.7471796937953263
13779,0.4574265289912629,0.7471796937953263
13780,0.4574265289912629,0.7472602739726028
13781,0.4574662430500397,0.7472602739726028
13782,0.4574662430500397,0.7473005640612409
13783,0.45750595710881653,0.7473005640612409
13784,0.45750595710881653,0.7473408541498792
13785,0.4575456711675933,0.7473408541498792
13786,0.4575456711675933,0.7473811442385173
13787,0.45758538522637016,0.7473811442385173
13788,0.45758538522637016,0.7474214343271555
13789,0.45762509928514694,0.7474214343271555
13790,0.45762509928514694,0.7474617244157937
13791,0.4576648133439237,0.7474617244157937
13792,0.4576648133439237,0.7475423045930701
13793,0.45770452740270057,0.7475423045930701
13794,0.45770452740270057,0.7476631748589847
13795,0.457823669579031,0.7476631748589847
13796,0.457823669579031,0.7477034649476229
13797,0.45798252581413823,0.7477034649476229
13798,0.45798252581413823,0.7478646253021757
13799,0.4581810961080222,0.7478646253021757
13800,0.4581810961080222,0.7479049153908138
13801,0.45822081016679905,0.7479049153908138
13802,0.45822081016679905,0.7479452054794521
13803,0.45833995234312946,0.7479452054794521
13804,0.45833995234312946,0.7480257856567284
13805,0.4584590945194599,0.7480257856567284
13806,0.4584590945194599,0.7481063658340048
13807,0.4584988085782367,0.7481063658340048
13808,0.4584988085782367,0.7481466559226431
13809,0.4585782366957903,0.7481466559226431
13810,0.4585782366957903,0.7481869460112812
13811,0.45869737887212075,0.7481869460112812
13812,0.45869737887212075,0.7482675261885576
13813,0.45881652104845116,0.7482675261885576
13814,0.45881652104845116,0.7483883964544722
13815,0.45885623510722795,0.7483883964544722
13816,0.45885623510722795,0.748549556809025
13817,0.4589356632247816,0.748549556809025
13818,0.4589356632247816,0.7486301369863013
13819,0.4590150913423352,0.7486301369863013
13820,0.4590150913423352,0.7486704270749396
13821,0.459054805401112,0.7486704270749396
13822,0.459054805401112,0.748751007252216
13823,0.4591739475774424,0.748751007252216
13824,0.4591739475774424,0.7487912973408541
13825,0.45921366163621924,0.7487912973408541
13826,0.45921366163621924,0.748952457695407
13827,0.45933280381254965,0.748952457695407
13828,0.45933280381254965,0.7489927477840451
13829,0.45937251787132644,0.7489927477840451
13830,0.45937251787132644,0.7490330378726833
13831,0.4594122319301033,0.7490330378726833
13832,0.4594122319301033,0.7491136180499597
13833,0.4595710881652105,0.7491136180499597
13834,0.4595710881652105,0.7493150684931507
13835,0.4596505162827641,0.7493150684931507
13836,0.4596505162827641,0.7494359387590652
13837,0.4596902303415409,0.7494359387590652
13838,0.4596902303415409,0.7494762288477035
13839,0.45980937251787135,0.7494762288477035
13840,0.45980937251787135,0.7495165189363416
13841,0.45992851469420176,0.7495165189363416
13842,0.45992851469420176,0.749597099113618
13843,0.4600476568705322,0.749597099113618
13844,0.4600476568705322,0.7496373892022562
13845,0.4601667990468626,0.7496373892022562
13846,0.4601667990468626,0.7496776792908945
13847,0.46020651310563937,0.7496776792908945
13848,0.46020651310563937,0.7497179693795326
13849,0.4602462271644162,0.7497179693795326
13850,0.4602462271644162,0.7498388396454472
13851,0.4604050833995234,0.7498388396454472
13852,0.4604050833995234,0.7498791297340854
13853,0.4605242255758539,0.7498791297340854
13854,0.4605242255758539,0.7499597099113618
13855,0.46056393963463066,0.7499597099113618
13856,0.46056393963463066,0.75
13857,0.46060365369340744,0.75
13858,0.46060365369340744,0.7500805801772764
13859,0.4606433677521843,0.7500805801772764
13860,0.4606433677521843,0.7501611603545528
13861,0.4607625099285147,0.7501611603545528
13862,0.4607625099285147,0.7503626107977438
13863,0.4608419380460683,0.7503626107977438
13864,0.4608419380460683,0.7505237711522965
13865,0.4608816521048451,0.7505237711522965
13866,0.4608816521048451,0.7506446414182111
13867,0.46092136616362195,0.7506446414182111
13868,0.46092136616362195,0.7508058017727639
13869,0.46096108022239873,0.7508058017727639
13870,0.46096108022239873,0.7509669621273167
13871,0.4610007942811755,0.7509669621273167
13872,0.4610007942811755,0.7511281224818694
13873,0.46104050833995236,0.7511281224818694
13874,0.46104050833995236,0.7511684125705077
13875,0.46108022239872914,0.7511684125705077
13876,0.46108022239872914,0.7512087026591459
13877,0.46111993645750593,0.7512087026591459
13878,0.46111993645750593,0.7513698630136987
13879,0.46119936457505956,0.7513698630136987
13880,0.46119936457505956,0.7514907332796132
13881,0.4612787926926132,0.7514907332796132
13882,0.4612787926926132,0.7515310233682514
13883,0.4613582208101668,0.7515310233682514
13884,0.4613582208101668,0.751651893634166
13885,0.46143764892772043,0.751651893634166
13886,0.46143764892772043,0.7520950846091862
13887,0.461517077045274,0.7520950846091862
13888,0.461517077045274,0.7522159548751007
13889,0.46159650516282763,0.7522159548751007
13890,0.46159650516282763,0.7522562449637389
13891,0.46163621922160447,0.7522562449637389
13892,0.46163621922160447,0.7522965350523771
13893,0.46167593328038126,0.7522965350523771
13894,0.46167593328038126,0.7523368251410153
13895,0.46179507545671167,0.7523368251410153
13896,0.46179507545671167,0.7523771152296536
13897,0.4618347895154885,0.7523771152296536
13898,0.4618347895154885,0.7524174053182917
13899,0.4618745035742653,0.7524174053182917
13900,0.4618745035742653,0.7526188557614827
13901,0.4619142176330421,0.7526188557614827
13902,0.4619142176330421,0.7530217566478646
13903,0.4620333598093725,0.7530217566478646
13904,0.4620333598093725,0.7530620467365028
13905,0.4621127879269261,0.7530620467365028
13906,0.4621127879269261,0.753102336825141
13907,0.46227164416203337,0.753102336825141
13908,0.46227164416203337,0.7532634971796938
13909,0.46231135822081015,0.7532634971796938
13910,0.46231135822081015,0.7533440773569702
13911,0.46243050039714056,0.7533440773569702
13912,0.46243050039714056,0.7533843674456083
13913,0.4624702144559174,0.7533843674456083
13914,0.4624702144559174,0.753505237711523
13915,0.46266878474980144,0.753505237711523
13916,0.46266878474980144,0.7535455278001612
13917,0.46274821286735507,0.7535455278001612
13918,0.46274821286735507,0.753706688154714
13919,0.46282764098490864,0.753706688154714
13920,0.46282764098490864,0.7537469782433521
13921,0.4628673550436855,0.7537469782433521
13922,0.4628673550436855,0.7537872683319903
13923,0.46290706910246227,0.7537872683319903
13924,0.46290706910246227,0.7538275584206285
13925,0.4629467831612391,0.7538275584206285
13926,0.4629467831612391,0.7538678485092667
13927,0.4630262112787927,0.7538678485092667
13928,0.4630262112787927,0.7539887187751813
13929,0.4631056393963463,0.7539887187751813
13930,0.4631056393963463,0.7540290088638195
13931,0.4631453534551231,0.7540290088638195
13932,0.4631453534551231,0.7540692989524577
13933,0.4632247815726767,0.7540692989524577
13934,0.4632247815726767,0.7541095890410959
13935,0.46338363780778397,0.7541095890410959
13936,0.46338363780778397,0.7541498791297341
13937,0.4635027799841144,0.7541498791297341
13938,0.4635027799841144,0.7541901692183722
13939,0.4636219221604448,0.7541901692183722
13940,0.4636219221604448,0.7542707493956486
13941,0.46366163621922163,0.7542707493956486
13942,0.46366163621922163,0.7543110394842869
13943,0.4637410643367752,0.7543110394842869
13944,0.4637410643367752,0.7543513295729251
13945,0.4639793486894361,0.7543513295729251
13946,0.4639793486894361,0.7543916196615632
13947,0.46405877680698965,0.7543916196615632
13948,0.46405877680698965,0.7544319097502015
13949,0.4641382049245433,0.7544319097502015
13950,0.4641382049245433,0.7544721998388396
13951,0.4641779189833201,0.7544721998388396
13952,0.4641779189833201,0.7545124899274779
13953,0.4642573471008737,0.7545124899274779
13954,0.4642573471008737,0.7545930701047542
13955,0.4642970611596505,0.7545930701047542
13956,0.4642970611596505,0.7546736502820306
13957,0.4643367752184273,0.7546736502820306
13958,0.4643367752184273,0.7547139403706689
13959,0.4644559173947577,0.7547139403706689
13960,0.4644559173947577,0.754754230459307
13961,0.46449563145353456,0.754754230459307
13962,0.46449563145353456,0.7548751007252216
13963,0.46453534551231135,0.7548751007252216
13964,0.46453534551231135,0.7549153908138598
13965,0.4646942017474186,0.7549153908138598
13966,0.4646942017474186,0.7550362610797744
13967,0.464813343923749,0.7550362610797744
13968,0.464813343923749,0.7551168412570508
13969,0.46489277204130264,0.7551168412570508
13970,0.46489277204130264,0.755157131345689
13971,0.4649324861000794,0.755157131345689
13972,0.4649324861000794,0.7552377115229654
13973,0.46501191421763305,0.7552377115229654
13974,0.46501191421763305,0.7553585817888799
13975,0.4650913423351867,0.7553585817888799
13976,0.4650913423351867,0.7554391619661563
13977,0.46513105639396346,0.7554391619661563
13978,0.46513105639396346,0.7556406124093473
13979,0.46517077045274025,0.7556406124093473
13980,0.46517077045274025,0.7556809024979855
13981,0.46525019857029387,0.7556809024979855
13982,0.46525019857029387,0.7557211925866237
13983,0.4652899126290707,0.7557211925866237
13984,0.4652899126290707,0.7558017727639
13985,0.4653296266878475,0.7558017727639
13986,0.4653296266878475,0.7558420628525383
13987,0.4654090548054011,0.7558420628525383
13988,0.4654090548054011,0.7558823529411764
13989,0.4654487688641779,0.7558823529411764
13990,0.4654487688641779,0.7559226430298147
13991,0.4655679110405083,0.7559226430298147
13992,0.4655679110405083,0.7560435132957293
13993,0.4656870532168388,0.7560435132957293
13994,0.4656870532168388,0.7560838033843674
13995,0.46600476568705324,0.7560838033843674
13996,0.46600476568705324,0.756204673650282
13997,0.46604447974583,0.756204673650282
13998,0.46604447974583,0.7562852538275584
13999,0.4660841938046068,0.7562852538275584
14000,0.4660841938046068,0.7563255439161967
14001,0.4662033359809373,0.7563255439161967
14002,0.4662033359809373,0.7563658340048348
14003,0.4663224781572677,0.7563658340048348
14004,0.4663224781572677,0.756406124093473
14005,0.4664019062748213,0.756406124093473
14006,0.4664019062748213,0.7564464141821112
14007,0.4664813343923749,0.7564464141821112
14008,0.4664813343923749,0.7565269943593876
14009,0.4665607625099285,0.7565269943593876
14010,0.4665607625099285,0.7565672844480258
14011,0.46660047656870535,0.7565672844480258
14012,0.46660047656870535,0.7566075745366639
14013,0.4666799046862589,0.7566075745366639
14014,0.4666799046862589,0.7566478646253022
14015,0.46675933280381254,0.7566478646253022
14016,0.46675933280381254,0.7566881547139404
14017,0.4667990468625894,0.7566881547139404
14018,0.4667990468625894,0.7568896051571313
14019,0.46683876092136617,0.7568896051571313
14020,0.46683876092136617,0.7570104754230459
14021,0.46687847498014295,0.7570104754230459
14022,0.46687847498014295,0.7571716357775987
14023,0.4669579030976966,0.7571716357775987
14024,0.4669579030976966,0.7572925060435133
14025,0.46699761715647337,0.7572925060435133
14026,0.46699761715647337,0.7573327961321515
14027,0.4670373312152502,0.7573327961321515
14028,0.4670373312152502,0.7574536663980661
14029,0.467077045274027,0.7574536663980661
14030,0.467077045274027,0.7575745366639807
14031,0.46711675933280383,0.7575745366639807
14032,0.46711675933280383,0.7576148267526188
14033,0.4671564733915806,0.7576148267526188
14034,0.4671564733915806,0.7576551168412571
14035,0.46731532962668787,0.7576551168412571
14036,0.46731532962668787,0.7578968573730862
14037,0.46735504368546466,0.7578968573730862
14038,0.46735504368546466,0.7579371474617245
14039,0.46739475774424144,0.7579371474617245
14040,0.46739475774424144,0.7579774375503626
14041,0.46747418586179507,0.7579774375503626
14042,0.46747418586179507,0.7580983078162772
14043,0.4675536139793487,0.7580983078162772
14044,0.4675536139793487,0.7581385979049154
14045,0.4676330420969023,0.7581385979049154
14046,0.4676330420969023,0.7583400483481063
14047,0.4676727561556791,0.7583400483481063
14048,0.4676727561556791,0.7585012087026591
14049,0.46771247021445594,0.7585012087026591
14050,0.46771247021445594,0.7587026591458501
14051,0.46783161239078636,0.7587026591458501
14052,0.46783161239078636,0.7587429492344883
14053,0.46787132644956314,0.7587429492344883
14054,0.46787132644956314,0.7589041095890411
14055,0.4679110405083399,0.7589041095890411
14056,0.4679110405083399,0.7589443996776792
14057,0.46795075456711677,0.7589443996776792
14058,0.46795075456711677,0.7591055600322321
14059,0.4680301826846704,0.7591055600322321
14060,0.4680301826846704,0.7591458501208702
14061,0.4681890389197776,0.7591458501208702
14062,0.4681890389197776,0.7591861402095085
14063,0.46822875297855443,0.7591861402095085
14064,0.46822875297855443,0.7592667203867849
14065,0.4682684670373312,0.7592667203867849
14066,0.4682684670373312,0.759307010475423
14067,0.468308181096108,0.759307010475423
14068,0.468308181096108,0.7593473005640612
14069,0.46834789515488484,0.7593473005640612
14070,0.46834789515488484,0.7593875906526995
14071,0.46846703733121525,0.7593875906526995
14072,0.46846703733121525,0.7594681708299759
14073,0.46850675138999204,0.7594681708299759
14074,0.46850675138999204,0.759508460918614
14075,0.4685464654487689,0.759508460918614
14076,0.4685464654487689,0.7596696212731668
14077,0.46858617950754566,0.7596696212731668
14078,0.46858617950754566,0.759709911361805
14079,0.4689038919777601,0.759709911361805
14080,0.4689038919777601,0.7597502014504431
14081,0.4690230341540905,0.7597502014504431
14082,0.4690230341540905,0.7597904915390814
14083,0.469142176330421,0.7597904915390814
14084,0.469142176330421,0.7598307816277196
14085,0.4691818903891978,0.7598307816277196
14086,0.4691818903891978,0.7600322320709105
14087,0.4692613185067514,0.7600322320709105
14088,0.4692613185067514,0.7600725221595488
14089,0.4693010325655282,0.7600725221595488
14090,0.4693010325655282,0.7601128122481869
14091,0.469340746624305,0.7601128122481869
14092,0.469340746624305,0.7602336825141015
14093,0.4693804606830818,0.7602336825141015
14094,0.4693804606830818,0.7602739726027398
14095,0.46953931691818906,0.7602739726027398
14096,0.46953931691818906,0.7603948428686543
14097,0.46961874503574264,0.7603948428686543
14098,0.46961874503574264,0.7604351329572925
14099,0.46969817315329626,0.7604351329572925
14100,0.46969817315329626,0.7605157131345689
14101,0.46973788721207305,0.7605157131345689
14102,0.46973788721207305,0.760556003223207
14103,0.4697776012708499,0.760556003223207
14104,0.4697776012708499,0.7605962933118453
14105,0.4699364575059571,0.7605962933118453
14106,0.4699364575059571,0.7606768734891217
14107,0.4699761715647339,0.7606768734891217
14108,0.4699761715647339,0.7607171635777599
14109,0.47009531374106434,0.7607171635777599
14110,0.47009531374106434,0.760757453666398
14111,0.4701350277998411,0.760757453666398
14112,0.4701350277998411,0.7607977437550363
14113,0.47017474185861796,0.7607977437550363
14114,0.47017474185861796,0.7608380338436744
14115,0.47021445591739475,0.7608380338436744
14116,0.47021445591739475,0.7608783239323127
14117,0.4702938840349484,0.7608783239323127
14118,0.4702938840349484,0.7609186140209508
14119,0.47033359809372516,0.7609186140209508
14120,0.47033359809372516,0.7609991941982273
14121,0.470373312152502,0.7609991941982273
14122,0.470373312152502,0.7610394842868654
14123,0.4704130262112788,0.7610394842868654
14124,0.4704130262112788,0.7612006446414182
14125,0.47065131056393966,0.7612006446414182
14126,0.47065131056393966,0.7612812248186946
14127,0.47069102462271645,0.7612812248186946
14128,0.47069102462271645,0.7616035455278002
14129,0.4707704527402701,0.7616035455278002
14130,0.4707704527402701,0.7617244157937147
14131,0.4708895949166005,0.7617244157937147
14132,0.4708895949166005,0.7618855761482676
14133,0.4709690230341541,0.7618855761482676
14134,0.4709690230341541,0.7619258662369057
14135,0.4710087370929309,0.7619258662369057
14136,0.4710087370929309,0.7621273166800967
14137,0.4710484511517077,0.7621273166800967
14138,0.4710484511517077,0.7622078968573731
14139,0.4710881652104845,0.7622078968573731
14140,0.4710881652104845,0.7622481869460113
14141,0.4711278792692613,0.7622481869460113
14142,0.4711278792692613,0.7623690572119258
14143,0.47116759332803815,0.7623690572119258
14144,0.47116759332803815,0.7624093473005641
14145,0.4712470214455917,0.7624093473005641
14146,0.4712470214455917,0.7624496373892022
14147,0.47128673550436856,0.7624496373892022
14148,0.47128673550436856,0.7625705076551168
14149,0.47132644956314534,0.7625705076551168
14150,0.47132644956314534,0.7626913779210315
14151,0.4713661636219222,0.7626913779210315
14152,0.4713661636219222,0.7627719580983078
14153,0.47140587768069897,0.7627719580983078
14154,0.47140587768069897,0.762812248186946
14155,0.4715250198570294,0.762812248186946
14156,0.4715250198570294,0.7629331184528606
14157,0.4715647339158062,0.7629331184528606
14158,0.4715647339158062,0.7629734085414988
14159,0.471604447974583,0.7629734085414988
14160,0.471604447974583,0.7633360193392426
14161,0.47168387609213663,0.7633360193392426
14162,0.47168387609213663,0.7634568896051571
14163,0.4717633042096902,0.7634568896051571
14164,0.4717633042096902,0.7635777598710717
14165,0.47180301826846704,0.7635777598710717
14166,0.47180301826846704,0.7636180499597099
14167,0.47192216044479746,0.7636180499597099
14168,0.47192216044479746,0.7636986301369864
14169,0.47204130262112787,0.7636986301369864
14170,0.47204130262112787,0.7637792103142627
14171,0.4721207307386815,0.7637792103142627
14172,0.4721207307386815,0.7638195004029009
14173,0.4722001588562351,0.7638195004029009
14174,0.4722001588562351,0.7639000805801772
14175,0.4722398729150119,0.7639000805801772
14176,0.4722398729150119,0.7639403706688155
14177,0.47227958697378875,0.7639403706688155
14178,0.47227958697378875,0.7640209508460919
14179,0.4723590150913423,0.7640209508460919
14180,0.4723590150913423,0.7641418211120065
14181,0.47243844320889594,0.7641418211120065
14182,0.47243844320889594,0.7642224012892829
14183,0.4724781572676728,0.7642224012892829
14184,0.4724781572676728,0.764262691377921
14185,0.47255758538522635,0.764262691377921
14186,0.47255758538522635,0.7643432715551974
14187,0.4725972994440032,0.7643432715551974
14188,0.4725972994440032,0.7643835616438356
14189,0.47263701350278,0.7643835616438356
14190,0.47263701350278,0.7645044319097501
14191,0.4727164416203336,0.7645044319097501
14192,0.4727164416203336,0.7645447219983884
14193,0.4727561556791104,0.7645447219983884
14194,0.4727561556791104,0.7649879129734085
14195,0.47279586973788723,0.7649879129734085
14196,0.47279586973788723,0.7650282030620468
14197,0.47291501191421764,0.7650282030620468
14198,0.47291501191421764,0.7650684931506849
14199,0.4729547259729944,0.7650684931506849
14200,0.4729547259729944,0.7651087832393231
14201,0.47307386814932484,0.7651087832393231
14202,0.47307386814932484,0.7651893634165995
14203,0.4731135822081017,0.7651893634165995
14204,0.4731135822081017,0.765310233682514
14205,0.4731930103256553,0.765310233682514
14206,0.4731930103256553,0.7653505237711523
14207,0.4732327243844321,0.7653505237711523
14208,0.4732327243844321,0.7653908138597905
14209,0.4733121525019857,0.7653908138597905
14210,0.4733121525019857,0.7654311039484287
14211,0.4733518665607625,0.7654311039484287
14212,0.4733518665607625,0.765511684125705
14213,0.47343129467831613,0.765511684125705
14214,0.47343129467831613,0.7656728444802579
14215,0.47351072279586975,0.7656728444802579
14216,0.47351072279586975,0.765713134568896
14217,0.47355043685464654,0.765713134568896
14218,0.47355043685464654,0.7657937147461724
14219,0.4735901509134233,0.7657937147461724
14220,0.4735901509134233,0.7658742949234488
14221,0.47366957903097695,0.7658742949234488
14222,0.47366957903097695,0.7660354552780017
14223,0.4737092930897538,0.7660354552780017
14224,0.4737092930897538,0.7662771958098308
14225,0.4737490071485306,0.7662771958098308
14226,0.4737490071485306,0.7663577759871072
14227,0.473868149324861,0.7663577759871072
14228,0.473868149324861,0.7665189363416599
14229,0.47390786338363783,0.7665189363416599
14230,0.47390786338363783,0.7665995165189363
14231,0.4739475774424146,0.7665995165189363
14232,0.4739475774424146,0.7666398066075746
14233,0.4739872915011914,0.7666398066075746
14234,0.4739872915011914,0.7666800966962127
14235,0.47402700555996824,0.7666800966962127
14236,0.47402700555996824,0.7667606768734891
14237,0.474066719618745,0.7667606768734891
14238,0.474066719618745,0.7668815471394037
14239,0.47414614773629865,0.7668815471394037
14240,0.47414614773629865,0.7669218372280419
14241,0.4742255758538523,0.7669218372280419
14242,0.4742255758538523,0.7670024174053183
14243,0.4743050039714059,0.7670024174053183
14244,0.4743050039714059,0.7671232876712328
14245,0.4743844320889595,0.7671232876712328
14246,0.4743844320889595,0.7671635777598711
14247,0.47450357426528994,0.7671635777598711
14248,0.47450357426528994,0.7672441579371475
14249,0.47466243050039714,0.7672441579371475
14250,0.47466243050039714,0.7673247381144238
14251,0.47474185861795076,0.7673247381144238
14252,0.47474185861795076,0.7674858984689766
14253,0.4748212867355044,0.7674858984689766
14254,0.4748212867355044,0.7675261885576148
14255,0.4748610007942812,0.7675261885576148
14256,0.4748610007942812,0.767566478646253
14257,0.47490071485305796,0.767566478646253
14258,0.47490071485305796,0.7676067687348912
14259,0.4749404289118348,0.7676067687348912
14260,0.4749404289118348,0.7676873489121676
14261,0.4750198570293884,0.7676873489121676
14262,0.4750198570293884,0.7677276390008058
14263,0.4750595710881652,0.7677276390008058
14264,0.4750595710881652,0.767767929089444
14265,0.475099285146942,0.767767929089444
14266,0.475099285146942,0.7678485092667204
14267,0.47521842732327246,0.7678485092667204
14268,0.47521842732327246,0.7678887993553586
14269,0.47525814138204925,0.7678887993553586
14270,0.47525814138204925,0.7679290894439967
14271,0.47529785544082603,0.7679290894439967
14272,0.47529785544082603,0.7680902497985496
14273,0.4753375694996029,0.7680902497985496
14274,0.4753375694996029,0.7681305398871877
14275,0.4755361397934869,0.7681305398871877
14276,0.4755361397934869,0.768170829975826
14277,0.4755758538522637,0.768170829975826
14278,0.4755758538522637,0.7683319903303787
14279,0.47573471008737095,0.7683319903303787
14280,0.47573471008737095,0.768372280419017
14281,0.47577442414614773,0.768372280419017
14282,0.47577442414614773,0.7684931506849315
14283,0.4758141382049245,0.7684931506849315
14284,0.4758141382049245,0.7685737308622079
14285,0.47585385226370136,0.7685737308622079
14286,0.47585385226370136,0.7686946011281225
14287,0.475933280381255,0.7686946011281225
14288,0.475933280381255,0.768815471394037
14289,0.47597299444003177,0.768815471394037
14290,0.47597299444003177,0.7688960515713135
14291,0.4760921366163622,0.7688960515713135
14292,0.4760921366163622,0.769016921837228
14293,0.4762112787926926,0.769016921837228
14294,0.4762112787926926,0.7690975020145044
14295,0.47625099285146943,0.7690975020145044
14296,0.47625099285146943,0.7691377921031426
14297,0.47633042096902306,0.7691377921031426
14298,0.47633042096902306,0.7692586623690573
14299,0.47640984908657663,0.7692586623690573
14300,0.47640984908657663,0.7693392425463336
14301,0.47644956314535347,0.7693392425463336
14302,0.47644956314535347,0.7694601128122481
14303,0.4765687053216839,0.7694601128122481
14304,0.4765687053216839,0.7695406929895245
14305,0.47660841938046067,0.7695406929895245
14306,0.47660841938046067,0.769621273166801
14307,0.4766878474980143,0.769621273166801
14308,0.4766878474980143,0.7697018533440774
14309,0.4768069896743447,0.7697018533440774
14310,0.4768069896743447,0.7697824335213538
14311,0.47696584590945196,0.7697824335213538
14312,0.47696584590945196,0.7699033037872683
14313,0.4770452740270056,0.7699033037872683
14314,0.4770452740270056,0.770265914585012
14315,0.47708498808578237,0.770265914585012
14316,0.47708498808578237,0.7703464947622884
14317,0.4772041302621128,0.7703464947622884
14318,0.4772041302621128,0.7704270749395649
14319,0.4773232724384432,0.7704270749395649
14320,0.4773232724384432,0.770467365028203
14321,0.47736298649722003,0.770467365028203
14322,0.47736298649722003,0.7706285253827558
14323,0.4774027005559968,0.7706285253827558
14324,0.4774027005559968,0.7707896857373087
14325,0.4774424146147736,0.7707896857373087
14326,0.4774424146147736,0.7708299758259468
14327,0.47752184273232723,0.7708299758259468
14328,0.47752184273232723,0.7709508460918614
14329,0.47764098490865764,0.7709508460918614
14330,0.47764098490865764,0.7711120064464142
14331,0.47772041302621127,0.7711120064464142
14332,0.47772041302621127,0.7712328767123288
14333,0.4779189833200953,0.7712328767123288
14334,0.4779189833200953,0.7713537469782433
14335,0.47799841143764893,0.7713537469782433
14336,0.47799841143764893,0.7713940370668816
14337,0.4780381254964257,0.7713940370668816
14338,0.4780381254964257,0.7714746172441579
14339,0.47811755361397934,0.7714746172441579
14340,0.47811755361397934,0.7716357775987107
14341,0.4781572676727562,0.7716357775987107
14342,0.4781572676727562,0.7717566478646253
14343,0.47819698173153297,0.7717566478646253
14344,0.47819698173153297,0.7719178082191781
14345,0.4785544082605242,0.7719178082191781
14346,0.4785544082605242,0.7719580983078163
14347,0.47871326449563145,0.7719580983078163
14348,0.47871326449563145,0.7719983883964545
14349,0.47875297855440824,0.7719983883964545
14350,0.47875297855440824,0.7720386784850927
14351,0.4789118347895155,0.7720386784850927
14352,0.4789118347895155,0.7721192586623691
14353,0.4789515488482923,0.7721192586623691
14354,0.4789515488482923,0.7721998388396455
14355,0.4789912629070691,0.7721998388396455
14356,0.4789912629070691,0.7722401289282836
14357,0.4790309769658459,0.7722401289282836
14358,0.4790309769658459,0.7722804190169218
14359,0.47907069102462274,0.7722804190169218
14360,0.47907069102462274,0.7723609991941982
14361,0.47918983320095315,0.7723609991941982
14362,0.47918983320095315,0.7724415793714746
14363,0.4792692613185068,0.7724415793714746
14364,0.4792692613185068,0.7724818694601128
14365,0.479428117553614,0.7724818694601128
14366,0.479428117553614,0.772522159548751
14367,0.4795075456711676,0.772522159548751
14368,0.4795075456711676,0.7725624496373892
14369,0.4795472597299444,0.7725624496373892
14370,0.4795472597299444,0.7727639000805802
14371,0.4795869737887212,0.7727639000805802
14372,0.4795869737887212,0.7728041901692184
14373,0.479626687847498,0.7728041901692184
14374,0.479626687847498,0.772925060435133
14375,0.4796664019062748,0.772925060435133
14376,0.4796664019062748,0.7729653505237711
14377,0.4797458300238284,0.7729653505237711
14378,0.4797458300238284,0.7730459307010475
14379,0.47978554408260526,0.7730459307010475
14380,0.47978554408260526,0.7730862207896857
14381,0.47986497220015883,0.7730862207896857
14382,0.47986497220015883,0.773126510878324
14383,0.4799841143764893,0.773126510878324
14384,0.4799841143764893,0.7731668009669621
14385,0.4802621127879269,0.7731668009669621
14386,0.4802621127879269,0.7732473811442385
14387,0.4805003971405878,0.7732473811442385
14388,0.4805003971405878,0.7734085414987913
14389,0.4805401111993646,0.7734085414987913
14390,0.4805401111993646,0.7734488315874295
14391,0.48057982525814136,0.7734488315874295
14392,0.48057982525814136,0.7734891216760676
14393,0.4806195393169182,0.7734891216760676
14394,0.4806195393169182,0.7735697018533441
14395,0.4807386814932486,0.7735697018533441
14396,0.4807386814932486,0.7736099919419823
14397,0.4807783955520254,0.7736099919419823
14398,0.4807783955520254,0.773972602739726
14399,0.48081810961080224,0.773972602739726
14400,0.48081810961080224,0.7740531829170024
14401,0.480857823669579,0.7740531829170024
14402,0.480857823669579,0.7741337630942788
14403,0.48089753772835586,0.7741337630942788
14404,0.48089753772835586,0.774174053182917
14405,0.48093725178713265,0.774174053182917
14406,0.48093725178713265,0.7742143432715552
14407,0.48105639396346306,0.7742143432715552
14408,0.48105639396346306,0.7742949234488316
14409,0.4810961080222399,0.7742949234488316
14410,0.4810961080222399,0.7743352135374698
14411,0.48117553613979347,0.7743352135374698
14412,0.48117553613979347,0.7745769540692989
14413,0.4812549642573471,0.7745769540692989
14414,0.4812549642573471,0.7746172441579372
14415,0.4812946783161239,0.7746172441579372
14416,0.4812946783161239,0.7747381144238518
14417,0.4813343923749007,0.7747381144238518
14418,0.4813343923749007,0.7747784045124899
14419,0.4813741064336775,0.7747784045124899
14420,0.4813741064336775,0.7748186946011282
14421,0.48145353455123113,0.7748186946011282
14422,0.48145353455123113,0.7748589846897663
14423,0.4814932486100079,0.7748589846897663
14424,0.4814932486100079,0.7748992747784045
14425,0.48157267672756154,0.7748992747784045
14426,0.48157267672756154,0.77522159548751
14427,0.4816123907863384,0.77522159548751
14428,0.4816123907863384,0.7753827558420628
14429,0.4817315329626688,0.7753827558420628
14430,0.4817315329626688,0.775423045930701
14431,0.4817712470214456,0.775423045930701
14432,0.4817712470214456,0.7754633360193393
14433,0.4818109610802224,0.7754633360193393
14434,0.4818109610802224,0.7755439161966157
14435,0.481890389197776,0.7755439161966157
14436,0.481890389197776,0.7757856567284448
14437,0.4819698173153296,0.7757856567284448
14438,0.4819698173153296,0.7759065269943594
14439,0.48200953137410646,0.7759065269943594
14440,0.48200953137410646,0.7760676873489122
14441,0.48204924543288324,0.7760676873489122
14442,0.48204924543288324,0.7761482675261886
14443,0.48208895949166003,0.7761482675261886
14444,0.48208895949166003,0.7761885576148267
14445,0.48212867355043687,0.7761885576148267
14446,0.48212867355043687,0.7762288477034649
14447,0.48216838760921366,0.7762288477034649
14448,0.48216838760921366,0.7763497179693796
14449,0.4822478157267673,0.7763497179693796
14450,0.4822478157267673,0.7763900080580177
14451,0.48228752978554407,0.7763900080580177
14452,0.48228752978554407,0.7764302981466559
14453,0.4823272438443209,0.7764302981466559
14454,0.4823272438443209,0.7764705882352941
14455,0.4823669579030977,0.7764705882352941
14456,0.4823669579030977,0.7765108783239323
14457,0.4824463860206513,0.7765108783239323
14458,0.4824463860206513,0.7765511684125705
14459,0.48256552819698173,0.7765511684125705
14460,0.48256552819698173,0.7766317485898468
14461,0.4826052422557585,0.7766317485898468
14462,0.4826052422557585,0.7767929089443997
14463,0.482724384432089,0.7767929089443997
14464,0.482724384432089,0.7769137792103142
14465,0.48276409849086577,0.7769137792103142
14466,0.48276409849086577,0.7769540692989525
14467,0.48280381254964255,0.7769540692989525
14468,0.48280381254964255,0.7769943593875906
14469,0.4828435266084194,0.7769943593875906
14470,0.4828435266084194,0.7771152296535052
14471,0.4830023828435266,0.7771152296535052
14472,0.4830023828435266,0.7771555197421435
14473,0.48304209690230343,0.7771555197421435
14474,0.48304209690230343,0.7772360999194198
14475,0.48312152501985706,0.7772360999194198
14476,0.48312152501985706,0.777276390008058
14477,0.48316123907863384,0.777276390008058
14478,0.48316123907863384,0.7773569701853345
14479,0.4832009531374106,0.7773569701853345
14480,0.4832009531374106,0.7775181305398872
14481,0.48324066719618747,0.7775181305398872
14482,0.48324066719618747,0.7775987107171636
14483,0.48339952343129466,0.7775987107171636
14484,0.48339952343129466,0.77767929089444
14485,0.4834392374900715,0.77767929089444
14486,0.4834392374900715,0.7777195809830781
14487,0.4834789515488483,0.7777195809830781
14488,0.4834789515488483,0.7778404512489927
14489,0.4835186656076251,0.7778404512489927
14490,0.4835186656076251,0.7779210314262691
14491,0.4836775218427323,0.7779210314262691
14492,0.4836775218427323,0.7782030620467365
14493,0.4837172359015091,0.7782030620467365
14494,0.4837172359015091,0.7782433521353747
14495,0.48375694996028595,0.7782433521353747
14496,0.48375694996028595,0.7782836422240129
14497,0.48387609213661636,0.7782836422240129
14498,0.48387609213661636,0.7783239323126511
14499,0.48415409054805403,0.7783239323126511
14500,0.48415409054805403,0.7783642224012893
14501,0.4841938046068308,0.7783642224012893
14502,0.4841938046068308,0.7784448025785656
14503,0.4842335186656076,0.7784448025785656
14504,0.4842335186656076,0.778525382755842
14505,0.48427323272438444,0.778525382755842
14506,0.48427323272438444,0.7786462530217566
14507,0.48435266084193807,0.7786462530217566
14508,0.48435266084193807,0.778726833199033
14509,0.48443208895949164,0.778726833199033
14510,0.48443208895949164,0.7788074133763094
14511,0.4844718030182685,0.7788074133763094
14512,0.4844718030182685,0.7788477034649476
14513,0.48451151707704526,0.7788477034649476
14514,0.48451151707704526,0.7788879935535858
14515,0.4845512311358221,0.7788879935535858
14516,0.4845512311358221,0.7789685737308623
14517,0.4845909451945989,0.7789685737308623
14518,0.4845909451945989,0.7790088638195004
14519,0.4847100873709293,0.7790088638195004
14520,0.4847100873709293,0.7791700241740532
14521,0.48486894360603655,0.7791700241740532
14522,0.48486894360603655,0.7792103142626914
14523,0.48490865766481334,0.7792103142626914
14524,0.48490865766481334,0.7792908944399678
14525,0.48498808578236696,0.7792908944399678
14526,0.48498808578236696,0.779331184528606
14527,0.48502779984114375,0.779331184528606
14528,0.48502779984114375,0.7793714746172442
14529,0.4851072279586974,0.7793714746172442
14530,0.4851072279586974,0.7794117647058824
14531,0.48514694201747416,0.7794117647058824
14532,0.48514694201747416,0.7795326349717969
14533,0.4852263701350278,0.7795326349717969
14534,0.4852263701350278,0.7796937953263497
14535,0.4853057982525814,0.7796937953263497
14536,0.4853057982525814,0.7797340854149879
14537,0.4853455123113582,0.7797340854149879
14538,0.4853455123113582,0.7797743755036262
14539,0.4854249404289118,0.7797743755036262
14540,0.4854249404289118,0.7798146655922643
14541,0.48550436854646545,0.7798146655922643
14542,0.48550436854646545,0.7798952457695407
14543,0.4855837966640191,0.7798952457695407
14544,0.4855837966640191,0.7799758259468171
14545,0.48574265289912627,0.7799758259468171
14546,0.48574265289912627,0.7800564061240934
14547,0.4857823669579031,0.7800564061240934
14548,0.4857823669579031,0.7801369863013699
14549,0.4858220810166799,0.7801369863013699
14550,0.4858220810166799,0.7801772763900081
14551,0.48586179507545674,0.7801772763900081
14552,0.48586179507545674,0.7802175664786463
14553,0.4859412231930103,0.7802175664786463
14554,0.4859412231930103,0.7802578565672844
14555,0.48598093725178715,0.7802578565672844
14556,0.48598093725178715,0.7802981466559227
14557,0.4860603653693407,0.7802981466559227
14558,0.4860603653693407,0.7804190169218372
14559,0.48610007942811756,0.7804190169218372
14560,0.48610007942811756,0.7804593070104754
14561,0.48613979348689434,0.7804593070104754
14562,0.48613979348689434,0.78058017727639
14563,0.4861795075456712,0.78058017727639
14564,0.4861795075456712,0.7806204673650282
14565,0.48621922160444797,0.7806204673650282
14566,0.48621922160444797,0.7806607574536664
14567,0.4863383637807784,0.7806607574536664
14568,0.4863383637807784,0.7807816277195809
14569,0.4863780778395552,0.7807816277195809
14570,0.4863780778395552,0.7808622078968573
14571,0.4864575059571088,0.7808622078968573
14572,0.4864575059571088,0.7809427880741338
14573,0.48649722001588563,0.7809427880741338
14574,0.48649722001588563,0.7809830781627719
14575,0.4865369340746624,0.7809830781627719
14576,0.4865369340746624,0.7810233682514102
14577,0.48657664813343926,0.7810233682514102
14578,0.48657664813343926,0.7811039484286866
14579,0.48661636219221605,0.7811039484286866
14580,0.48661636219221605,0.7811442385173247
14581,0.48669579030976967,0.7811442385173247
14582,0.48669579030976967,0.7811845286059629
14583,0.4867752184273233,0.7811845286059629
14584,0.4867752184273233,0.7812248186946011
14585,0.4868943606036537,0.7812248186946011
14586,0.4868943606036537,0.7813456889605157
14587,0.48697378872120733,0.7813456889605157
14588,0.48697378872120733,0.7813859790491539
14589,0.4870135027799841,0.7813859790491539
14590,0.4870135027799841,0.7816277195809831
14591,0.4870532168387609,0.7816277195809831
14592,0.4870532168387609,0.7817082997582595
14593,0.48709293089753775,0.7817082997582595
14594,0.48709293089753775,0.7817485898468977
14595,0.48713264495631453,0.7817485898468977
14596,0.48713264495631453,0.7817888799355358
14597,0.4871723590150913,0.7817888799355358
14598,0.4871723590150913,0.7818694601128122
14599,0.4872915011914218,0.7818694601128122
14600,0.4872915011914218,0.7819097502014505
14601,0.4874106433677522,0.7819097502014505
14602,0.4874106433677522,0.7819500402900886
14603,0.487450357426529,0.7819500402900886
14604,0.487450357426529,0.7819903303787268
14605,0.4875297855440826,0.7819903303787268
14606,0.4875297855440826,0.782030620467365
14607,0.48760921366163623,0.782030620467365
14608,0.48760921366163623,0.7821514907332796
14609,0.48768864177918986,0.7821514907332796
14610,0.48768864177918986,0.7821917808219178
14611,0.48772835583796664,0.7821917808219178
14612,0.48772835583796664,0.782232070910556
14613,0.48776806989674343,0.782232070910556
14614,0.48776806989674343,0.7823126510878324
14615,0.48780778395552027,0.7823126510878324
14616,0.48780778395552027,0.7824738114423851
14617,0.48784749801429705,0.7824738114423851
14618,0.48784749801429705,0.7825141015310234
14619,0.4878872120730739,0.7825141015310234
14620,0.4878872120730739,0.7825543916196616
14621,0.4879269261318507,0.7825543916196616
14622,0.4879269261318507,0.7825946817082997
14623,0.48820492454328834,0.7825946817082997
14624,0.48820492454328834,0.7827558420628525
14625,0.4882843526608419,0.7827558420628525
14626,0.4882843526608419,0.7830378726833199
14627,0.48848292295472595,0.7830378726833199
14628,0.48848292295472595,0.7831184528605963
14629,0.4885623510722796,0.7831184528605963
14630,0.4885623510722796,0.7831990330378726
14631,0.4887609213661636,0.7831990330378726
14632,0.4887609213661636,0.783279613215149
14633,0.48884034948371724,0.783279613215149
14634,0.48884034948371724,0.7833199033037873
14635,0.4890389197776013,0.7833199033037873
14636,0.4890389197776013,0.7833601933924255
14637,0.48907863383637806,0.7833601933924255
14638,0.48907863383637806,0.7834004834810636
14639,0.4892772041302621,0.7834004834810636
14640,0.4892772041302621,0.7835616438356164
14641,0.4893566322478157,0.7835616438356164
14642,0.4893566322478157,0.783682514101531
14643,0.48947577442414614,0.783682514101531
14644,0.48947577442414614,0.7838436744560838
14645,0.48955520254169976,0.7838436744560838
14646,0.48955520254169976,0.783883964544722
14647,0.48959491660047655,0.783883964544722
14648,0.48959491660047655,0.7839242546333602
14649,0.4896346306592534,0.7839242546333602
14650,0.4896346306592534,0.7839645447219984
14651,0.4896743447180302,0.7839645447219984
14652,0.4896743447180302,0.7840048348106365
14653,0.489714058776807,0.7840048348106365
14654,0.489714058776807,0.784085414987913
14655,0.4897934868943606,0.784085414987913
14656,0.4897934868943606,0.7841659951651894
14657,0.4898332009531374,0.7841659951651894
14658,0.4898332009531374,0.7842465753424658
14659,0.4899920571882446,0.7842465753424658
14660,0.4899920571882446,0.7843271555197422
14661,0.49011119936457503,0.7843271555197422
14662,0.49011119936457503,0.7843674456083803
14663,0.4901509134233519,0.7843674456083803
14664,0.4901509134233519,0.7844077356970185
14665,0.49019062748212866,0.7844077356970185
14666,0.49019062748212866,0.7844480257856568
14667,0.4903891977760127,0.7844480257856568
14668,0.4903891977760127,0.7844883158742949
14669,0.49042891183478954,0.7844883158742949
14670,0.49042891183478954,0.7845286059629332
14671,0.4905083399523431,0.7845286059629332
14672,0.4905083399523431,0.7845688960515713
14673,0.4906274821286736,0.7845688960515713
14674,0.4906274821286736,0.7846091861402095
14675,0.49070691024622715,0.7846091861402095
14676,0.49070691024622715,0.7846494762288477
14677,0.49078633836378077,0.7846494762288477
14678,0.49078633836378077,0.7847300564061241
14679,0.4909849086576648,0.7847300564061241
14680,0.4909849086576648,0.7850523771152297
14681,0.4910246227164416,0.7850523771152297
14682,0.4910246227164416,0.7851732473811442
14683,0.49106433677521844,0.7851732473811442
14684,0.49106433677521844,0.7852538275584207
14685,0.49114376489277206,0.7852538275584207
14686,0.49114376489277206,0.7853344077356971
14687,0.49122319301032563,0.7853344077356971
14688,0.49122319301032563,0.7853746978243352
14689,0.4912629070691025,0.7853746978243352
14690,0.4912629070691025,0.7854149879129734
14691,0.4913820492454329,0.7854149879129734
14692,0.4913820492454329,0.7854552780016116
14693,0.4915011914217633,0.7854552780016116
14694,0.4915011914217633,0.7854955680902498
14695,0.49154090548054014,0.7854955680902498
14696,0.49154090548054014,0.7856164383561643
14697,0.49169976171564733,0.7856164383561643
14698,0.49169976171564733,0.7858178887993553
14699,0.4917394757744242,0.7858178887993553
14700,0.4917394757744242,0.7858581788879936
14701,0.49193804606830815,0.7858581788879936
14702,0.49193804606830815,0.7858984689766317
14703,0.491977760127085,0.7858984689766317
14704,0.491977760127085,0.78593875906527
14705,0.4920571882446386,0.78593875906527
14706,0.4920571882446386,0.7859790491539081
14707,0.4920969023034154,0.7859790491539081
14708,0.4920969023034154,0.7861804995970991
14709,0.49225575853852266,0.7861804995970991
14710,0.49225575853852266,0.7862610797743755
14711,0.49229547259729944,0.7862610797743755
14712,0.49229547259729944,0.7863819500402901
14713,0.49237490071485307,0.7863819500402901
14714,0.49237490071485307,0.7864625302175665
14715,0.49241461477362986,0.7864625302175665
14716,0.49241461477362986,0.7865834004834811
14717,0.4924940428911835,0.7865834004834811
14718,0.4924940428911835,0.7866639806607575
14719,0.49253375694996027,0.7866639806607575
14720,0.49253375694996027,0.7867445608380338
14721,0.4925734710087371,0.7867445608380338
14722,0.4925734710087371,0.7868251410153102
14723,0.49265289912629073,0.7868251410153102
14724,0.49265289912629073,0.7869057211925866
14725,0.49281175536139793,0.7869057211925866
14726,0.49281175536139793,0.786986301369863
14727,0.4928514694201747,0.786986301369863
14728,0.4928514694201747,0.7871071716357776
14729,0.49293089753772834,0.7871071716357776
14730,0.49293089753772834,0.7872280419016922
14731,0.4929706115965052,0.7872280419016922
14732,0.4929706115965052,0.7872683319903304
14733,0.4930897537728356,0.7872683319903304
14734,0.4930897537728356,0.787389202256245
14735,0.4931294678316124,0.787389202256245
14736,0.4931294678316124,0.7874294923448831
14737,0.4931691818903892,0.7874294923448831
14738,0.4931691818903892,0.7875100725221595
14739,0.49328832406671963,0.7875100725221595
14740,0.49328832406671963,0.7875503626107977
14741,0.49336775218427326,0.7875503626107977
14742,0.49336775218427326,0.787590652699436
14743,0.49340746624305004,0.787590652699436
14744,0.49340746624305004,0.7876309427880741
14745,0.4936060365369341,0.7876309427880741
14746,0.4936060365369341,0.7876712328767124
14747,0.49364575059571086,0.7876712328767124
14748,0.49364575059571086,0.7878323932312651
14749,0.4937251787132645,0.7878323932312651
14750,0.4937251787132645,0.7878726833199033
14751,0.4937648927720413,0.7878726833199033
14752,0.4937648927720413,0.7879129734085415
14753,0.4938046068308181,0.7879129734085415
14754,0.4938046068308181,0.7879532634971796
14755,0.4938443208895949,0.7879532634971796
14756,0.4938443208895949,0.7880741337630943
14757,0.49388403494837174,0.7880741337630943
14758,0.49388403494837174,0.7881144238517325
14759,0.49404289118347894,0.7881144238517325
14760,0.49404289118347894,0.7881950040290089
14761,0.49416203335980935,0.7881950040290089
14762,0.49416203335980935,0.7882755842062853
14763,0.494241461477363,0.7882755842062853
14764,0.494241461477363,0.7883158742949234
14765,0.4942811755361398,0.7883158742949234
14766,0.4942811755361398,0.7883561643835616
14767,0.4943208895949166,0.7883561643835616
14768,0.4943208895949166,0.7883964544721999
14769,0.4943606036536934,0.7883964544721999
14770,0.4943606036536934,0.7885173247381144
14771,0.49451945988880064,0.7885173247381144
14772,0.49451945988880064,0.7885979049153908
14773,0.49463860206513105,0.7885979049153908
14774,0.49463860206513105,0.788638195004029
14775,0.4946783161239079,0.788638195004029
14776,0.4946783161239079,0.7886784850926672
14777,0.4947180301826847,0.7886784850926672
14778,0.4947180301826847,0.7887590652699435
14779,0.4947974583002383,0.7887590652699435
14780,0.4947974583002383,0.7888799355358582
14781,0.4948768864177919,0.7888799355358582
14782,0.4948768864177919,0.7889605157131345
14783,0.4949166004765687,0.7889605157131345
14784,0.4949166004765687,0.7894439967767929
14785,0.49499602859412234,0.7894439967767929
14786,0.49499602859412234,0.7895648670427075
14787,0.4950357426528991,0.7895648670427075
14788,0.4950357426528991,0.7898066075745367
14789,0.4950754567116759,0.7898066075745367
14790,0.4950754567116759,0.7898871877518131
14791,0.49515488482922954,0.7898871877518131
14792,0.49515488482922954,0.7899677679290894
14793,0.4951945988880064,0.7899677679290894
14794,0.4951945988880064,0.7900886381950041
14795,0.4954328832406672,0.7900886381950041
14796,0.4954328832406672,0.7901289282836422
14797,0.4955123113582208,0.7901289282836422
14798,0.4955123113582208,0.7901692183722804
14799,0.49559173947577445,0.7901692183722804
14800,0.49559173947577445,0.7902095084609186
14801,0.49563145353455124,0.7902095084609186
14802,0.49563145353455124,0.790290088638195
14803,0.495671167593328,0.790290088638195
14804,0.495671167593328,0.7903706688154714
14805,0.49571088165210486,0.7903706688154714
14806,0.49571088165210486,0.7904109589041096
14807,0.4959094519459889,0.7904109589041096
14808,0.4959094519459889,0.7904512489927478
14809,0.4959491660047657,0.7904512489927478
14810,0.4959491660047657,0.7905318291700242
14811,0.49598888006354247,0.7905318291700242
14812,0.49598888006354247,0.7905721192586623
14813,0.4960285941223193,0.7905721192586623
14814,0.4960285941223193,0.7906124093473006
14815,0.4960683081810961,0.7906124093473006
14816,0.4960683081810961,0.7906526994359387
14817,0.4961477362986497,0.7906526994359387
14818,0.4961477362986497,0.790692989524577
14819,0.4961874503574265,0.790692989524577
14820,0.4961874503574265,0.7907332796132152
14821,0.49622716441620335,0.7907332796132152
14822,0.49622716441620335,0.7907735697018533
14823,0.49634630659253376,0.7907735697018533
14824,0.49634630659253376,0.7908138597904916
14825,0.4964257347100874,0.7908138597904916
14826,0.4964257347100874,0.7908541498791297
14827,0.496505162827641,0.7908541498791297
14828,0.496505162827641,0.790894439967768
14829,0.4965845909451946,0.790894439967768
14830,0.4965845909451946,0.7909347300564061
14831,0.496703733121525,0.7909347300564061
14832,0.496703733121525,0.7910153102336825
14833,0.49674344718030183,0.7910153102336825
14834,0.49674344718030183,0.7910556003223207
14835,0.49686258935663224,0.7910556003223207
14836,0.49686258935663224,0.7912570507655117
14837,0.49690230341540903,0.7912570507655117
14838,0.49690230341540903,0.7913376309427881
14839,0.49694201747418587,0.7913376309427881
14840,0.49694201747418587,0.7913779210314262
14841,0.49698173153296266,0.7913779210314262
14842,0.49698173153296266,0.7914585012087026
14843,0.49710087370929307,0.7914585012087026
14844,0.49710087370929307,0.7916196615632555
14845,0.49722001588562353,0.7916196615632555
14846,0.49722001588562353,0.7916599516518936
14847,0.4972994440031771,0.7916599516518936
14848,0.4972994440031771,0.7917002417405318
14849,0.49733915806195395,0.7917002417405318
14850,0.49733915806195395,0.79174053182917
14851,0.49745830023828436,0.79174053182917
14852,0.49745830023828436,0.7917808219178082
14853,0.49749801429706114,0.7917808219178082
14854,0.49749801429706114,0.7918211120064464
14855,0.497537728355838,0.7918211120064464
14856,0.497537728355838,0.7918614020950846
14857,0.49757744241461477,0.7918614020950846
14858,0.49757744241461477,0.7919016921837227
14859,0.4976568705321684,0.7919016921837227
14860,0.4976568705321684,0.791941982272361
14861,0.4978157267672756,0.791941982272361
14862,0.4978157267672756,0.7919822723609992
14863,0.49785544082605243,0.7919822723609992
14864,0.49785544082605243,0.7920628525382756
14865,0.4978951548848292,0.7920628525382756
14866,0.4978951548848292,0.792143432715552
14867,0.49793486894360606,0.792143432715552
14868,0.49793486894360606,0.7922240128928284
14869,0.4980142970611596,0.7922240128928284
14870,0.4980142970611596,0.7922643029814666
14871,0.49805401111993647,0.7922643029814666
14872,0.49805401111993647,0.7923045930701047
14873,0.4982922954725973,0.7923045930701047
14874,0.4982922954725973,0.792344883158743
14875,0.49833200953137413,0.792344883158743
14876,0.49833200953137413,0.7923851732473811
14877,0.4984114376489277,0.7923851732473811
14878,0.4984114376489277,0.7924254633360194
14879,0.49845115170770454,0.7924254633360194
14880,0.49845115170770454,0.7925060435132957
14881,0.49849086576648133,0.7925060435132957
14882,0.49849086576648133,0.7927074939564867
14883,0.49853057982525817,0.7927074939564867
14884,0.49853057982525817,0.7929492344883159
14885,0.49861000794281174,0.7929492344883159
14886,0.49861000794281174,0.7930701047542305
14887,0.4986497220015886,0.7930701047542305
14888,0.4986497220015886,0.793190975020145
14889,0.49872915011914215,0.793190975020145
14890,0.49872915011914215,0.7932312651087833
14891,0.4988085782366958,0.7932312651087833
14892,0.4988085782366958,0.7932715551974214
14893,0.4988482922954726,0.7932715551974214
14894,0.4988482922954726,0.7933521353746978
14895,0.4988880063542494,0.7933521353746978
14896,0.4988880063542494,0.793392425463336
14897,0.4989277204130262,0.793392425463336
14898,0.4989277204130262,0.7934327155519743
14899,0.49896743447180303,0.7934327155519743
14900,0.49896743447180303,0.7935535858178888
14901,0.49904686258935665,0.7935535858178888
14902,0.49904686258935665,0.7938356164383562
14903,0.49908657664813344,0.7938356164383562
14904,0.49908657664813344,0.7938759065269944
14905,0.49916600476568707,0.7938759065269944
14906,0.49916600476568707,0.7940370668815472
14907,0.4992454328832407,0.7940370668815472
14908,0.4992454328832407,0.7941176470588235
14909,0.49944400317712473,0.7941176470588235
14910,0.49944400317712473,0.7941579371474617
14911,0.4996028594122319,0.7941579371474617
14912,0.4996028594122319,0.7942788074133763
14913,0.4996425734710087,0.7942788074133763
14914,0.4996425734710087,0.7943593875906527
14915,0.49968228752978555,0.7943593875906527
14916,0.49968228752978555,0.7943996776792909
14917,0.4997617156473392,0.7943996776792909
14918,0.4997617156473392,0.7944399677679291
14919,0.4998808578236696,0.7944399677679291
14920,0.4998808578236696,0.7944802578565673
14921,0.4999205718824464,0.7944802578565673
14922,0.4999205718824464,0.7946011281224818
14923,0.4999602859412232,0.7946011281224818
14924,0.4999602859412232,0.7946414182111201
14925,0.5001191421763305,0.7946414182111201
14926,0.5001191421763305,0.7946817082997583
14927,0.5002779984114376,0.7946817082997583
14928,0.5002779984114376,0.7947219983883964
14929,0.5004368546465449,0.7947219983883964
14930,0.5004368546465449,0.7948831587429492
14931,0.5005559968228753,0.7948831587429492
14932,0.5005559968228753,0.7950040290088638
14933,0.5007148530579826,0.7950040290088638
14934,0.5007148530579826,0.7951248992747784
14935,0.5008737092930897,0.7951248992747784
14936,0.5008737092930897,0.7951651893634166
14937,0.5009531374106434,0.7951651893634166
14938,0.5009531374106434,0.7952054794520548
14939,0.5011119936457505,0.7952054794520548
14940,0.5011119936457505,0.795245769540693
14941,0.5011914217633042,0.795245769540693
14942,0.5011914217633042,0.7953263497179693
14943,0.501231135822081,0.7953263497179693
14944,0.501231135822081,0.795447219983884
14945,0.5012708498808578,0.795447219983884
14946,0.5012708498808578,0.7955680902497986
14947,0.5013105639396346,0.7955680902497986
14948,0.5013105639396346,0.7956083803384367
14949,0.5013502779984115,0.7956083803384367
14950,0.5013502779984115,0.7956889605157131
14951,0.5014694201747418,0.7956889605157131
14952,0.5014694201747418,0.7957292506043513
14953,0.5016679904686259,0.7957292506043513
14954,0.5016679904686259,0.7957695406929896
14955,0.5017077045274027,0.7957695406929896
14956,0.5017077045274027,0.7958098307816277
14957,0.5018665607625099,0.7958098307816277
14958,0.5018665607625099,0.795850120870266
14959,0.5019062748212867,0.795850120870266
14960,0.5019062748212867,0.7958904109589041
14961,0.5019857029388404,0.7958904109589041
14962,0.5019857029388404,0.7960112812248187
14963,0.5021445591739476,0.7960112812248187
14964,0.5021445591739476,0.7960918614020951
14965,0.5021842732327244,0.7960918614020951
14966,0.5021842732327244,0.7962127316680097
14967,0.5022239872915012,0.7962127316680097
14968,0.5022239872915012,0.7962933118452861
14969,0.5023034154090548,0.7962933118452861
14970,0.5023034154090548,0.7966156325543916
14971,0.5024225575853852,0.7966156325543916
14972,0.5024225575853852,0.796696212731668
14973,0.502462271644162,0.796696212731668
14974,0.502462271644162,0.7967365028203062
14975,0.5025416997617157,0.7967365028203062
14976,0.5025416997617157,0.796897663174859
14977,0.5025814138204925,0.796897663174859
14978,0.5025814138204925,0.7969782433521354
14979,0.5027799841143765,0.7969782433521354
14980,0.5027799841143765,0.7970185334407736
14981,0.5028991262907069,0.7970185334407736
14982,0.5028991262907069,0.79709911361805
14983,0.5029388403494837,0.79709911361805
14984,0.5029388403494837,0.7971394037066881
14985,0.5030182684670373,0.7971394037066881
14986,0.5030182684670373,0.7971796937953264
14987,0.5031374106433677,0.7971796937953264
14988,0.5031374106433677,0.7972199838839645
14989,0.5033756949960286,0.7972199838839645
14990,0.5033756949960286,0.7972602739726027
14991,0.503494837172359,0.7972602739726027
14992,0.503494837172359,0.797300564061241
14993,0.5035345512311358,0.797300564061241
14994,0.5035345512311358,0.7975020145044319
14995,0.503693407466243,0.7975020145044319
14996,0.503693407466243,0.7975825946817083
14997,0.5037331215250198,0.7975825946817083
14998,0.5037331215250198,0.7977034649476229
14999,0.5038125496425735,0.7977034649476229
15000,0.5038125496425735,0.7980257856567284
15001,0.5038522637013503,0.7980257856567284
15002,0.5038522637013503,0.7980660757453666
15003,0.5038919777601271,0.7980660757453666
15004,0.5038919777601271,0.7981063658340048
15005,0.5039316918189038,0.7981063658340048
15006,0.5039316918189038,0.7981869460112813
15007,0.5039714058776807,0.7981869460112813
15008,0.5039714058776807,0.7982272360999194
15009,0.5040111199364575,0.7982272360999194
15010,0.5040111199364575,0.7983883964544722
15011,0.5042096902303416,0.7983883964544722
15012,0.5042096902303416,0.7984286865431104
15013,0.5042891183478951,0.7984286865431104
15014,0.5042891183478951,0.7985092667203868
15015,0.5043685464654488,0.7985092667203868
15016,0.5043685464654488,0.798549556809025
15017,0.5044876886417792,0.798549556809025
15018,0.5044876886417792,0.7989927477840452
15019,0.5046068308181096,0.7989927477840452
15020,0.5046068308181096,0.7990330378726833
15021,0.5046465448768864,0.7990330378726833
15022,0.5046465448768864,0.7990733279613215
15023,0.50472597299444,0.7990733279613215
15024,0.50472597299444,0.7991136180499597
15025,0.5047656870532169,0.7991136180499597
15026,0.5047656870532169,0.7991539081385979
15027,0.5048451151707705,0.7991539081385979
15028,0.5048451151707705,0.7991941982272361
15029,0.5048848292295472,0.7991941982272361
15030,0.5048848292295472,0.7992344883158743
15031,0.5050039714058777,0.7992344883158743
15032,0.5050039714058777,0.7992747784045124
15033,0.5051628276409849,0.7992747784045124
15034,0.5051628276409849,0.7993150684931507
15035,0.5056393963463066,0.7993150684931507
15036,0.5056393963463066,0.7993553585817889
15037,0.5056791104050834,0.7993553585817889
15038,0.5056791104050834,0.7993956486704271
15039,0.5057188244638602,0.7993956486704271
15040,0.5057188244638602,0.7994359387590653
15041,0.505758538522637,0.7994359387590653
15042,0.505758538522637,0.7995568090249798
15043,0.5059173947577442,0.7995568090249798
15044,0.5059173947577442,0.7996373892022562
15045,0.505957108816521,0.7996373892022562
15046,0.505957108816521,0.7997179693795327
15047,0.5060365369340747,0.7997179693795327
15048,0.5060365369340747,0.7997582594681708
15049,0.5061159650516283,0.7997582594681708
15050,0.5061159650516283,0.7997985495568091
15051,0.506393963463066,0.7997985495568091
15052,0.506393963463066,0.7998388396454472
15053,0.5065131056393963,0.7998388396454472
15054,0.5065131056393963,0.7998791297340854
15055,0.5065528196981731,0.7998791297340854
15056,0.5065528196981731,0.7999194198227236
15057,0.50659253375695,0.7999194198227236
15058,0.50659253375695,0.8
15059,0.5066719618745036,0.8
15060,0.5066719618745036,0.8000805801772763
15061,0.5067513899920572,0.8000805801772763
15062,0.5067513899920572,0.8001208702659146
15063,0.5067911040508339,0.8001208702659146
15064,0.5067911040508339,0.800201450443191
15065,0.5068308181096108,0.800201450443191
15066,0.5068308181096108,0.8002417405318292
15067,0.5068705321683876,0.8002417405318292
15068,0.5068705321683876,0.8003223207091056
15069,0.5069102462271644,0.8003223207091056
15070,0.5069102462271644,0.8003626107977437
15071,0.5070691024622717,0.8003626107977437
15072,0.5070691024622717,0.8006446414182111
15073,0.507188244638602,0.8006446414182111
15074,0.507188244638602,0.8006849315068493
15075,0.5072279586973789,0.8006849315068493
15076,0.5072279586973789,0.8008460918614021
15077,0.5073073868149325,0.8008460918614021
15078,0.5073073868149325,0.8010878323932312
15079,0.5073471008737093,0.8010878323932312
15080,0.5073471008737093,0.8011281224818695
15081,0.5074662430500397,0.8011281224818695
15082,0.5074662430500397,0.8012087026591459
15083,0.5075456711675933,0.8012087026591459
15084,0.5075456711675933,0.801248992747784
15085,0.5076648133439238,0.801248992747784
15086,0.5076648133439238,0.8012892828364222
15087,0.507823669579031,0.8012892828364222
15088,0.507823669579031,0.8013698630136986
15089,0.5078633836378078,0.8013698630136986
15090,0.5078633836378078,0.801450443190975
15091,0.5079428117553614,0.801450443190975
15092,0.5079428117553614,0.801651893634166
15093,0.5079825258141382,0.801651893634166
15094,0.5079825258141382,0.8016921837228042
15095,0.5081413820492454,0.8016921837228042
15096,0.5081413820492454,0.8017324738114424
15097,0.5082208101667991,0.8017324738114424
15098,0.5082208101667991,0.801853344077357
15099,0.5082605242255759,0.801853344077357
15100,0.5082605242255759,0.8019339242546334
15101,0.5083002382843527,0.8019339242546334
15102,0.5083002382843527,0.8020145044319098
15103,0.5084590945194599,0.8020145044319098
15104,0.5084590945194599,0.802054794520548
15105,0.5085385226370135,0.802054794520548
15106,0.5085385226370135,0.8020950846091861
15107,0.5085782366957903,0.8020950846091861
15108,0.5085782366957903,0.8021353746978244
15109,0.5086179507545672,0.8021353746978244
15110,0.5086179507545672,0.8021756647864625
15111,0.508657664813344,0.8021756647864625
15112,0.508657664813344,0.8022159548751008
15113,0.5087370929308975,0.8022159548751008
15114,0.5087370929308975,0.8022562449637389
15115,0.5088165210484511,0.8022562449637389
15116,0.5088165210484511,0.8023368251410153
15117,0.5088959491660048,0.8023368251410153
15118,0.5088959491660048,0.8023771152296535
15119,0.5090150913423351,0.8023771152296535
15120,0.5090150913423351,0.8024979854955681
15121,0.509054805401112,0.8024979854955681
15122,0.509054805401112,0.8025785656728445
15123,0.5090945194598888,0.8025785656728445
15124,0.5090945194598888,0.8026188557614827
15125,0.5091342335186656,0.8026188557614827
15126,0.5091342335186656,0.802699435938759
15127,0.5091739475774424,0.802699435938759
15128,0.5091739475774424,0.8028605962933119
15129,0.5092136616362192,0.8028605962933119
15130,0.5092136616362192,0.8029411764705883
15131,0.5093725178713264,0.8029411764705883
15132,0.5093725178713264,0.8029814665592264
15133,0.5094519459888801,0.8029814665592264
15134,0.5094519459888801,0.8030620467365028
15135,0.5094916600476569,0.8030620467365028
15136,0.5094916600476569,0.8034246575342465
15137,0.5095313741064337,0.8034246575342465
15138,0.5095313741064337,0.8035052377115229
15139,0.5096108022239872,0.8035052377115229
15140,0.5096108022239872,0.8037872683319903
15141,0.5096902303415409,0.8037872683319903
15142,0.5096902303415409,0.8038275584206285
15143,0.5098490865766482,0.8038275584206285
15144,0.5098490865766482,0.8038678485092667
15145,0.509888800635425,0.8038678485092667
15146,0.509888800635425,0.8039887187751813
15147,0.5099285146942018,0.8039887187751813
15148,0.5099285146942018,0.8040692989524577
15149,0.5101667990468626,0.8040692989524577
15150,0.5101667990468626,0.8041095890410959
15151,0.510285941223193,0.8041095890410959
15152,0.510285941223193,0.8041498791297341
15153,0.5106433677521842,0.8041498791297341
15154,0.5106433677521842,0.8041901692183723
15155,0.5108022239872915,0.8041901692183723
15156,0.5108022239872915,0.8043110394842868
15157,0.5108419380460683,0.8043110394842868
15158,0.5108419380460683,0.8043513295729251
15159,0.5109213661636219,0.8043513295729251
15160,0.5109213661636219,0.8043916196615633
15161,0.5110007942811755,0.8043916196615633
15162,0.5110007942811755,0.8045527800161161
15163,0.5110405083399523,0.8045527800161161
15164,0.5110405083399523,0.8046333601933924
15165,0.5110802223987292,0.8046333601933924
15166,0.5110802223987292,0.8046736502820306
15167,0.511119936457506,0.8046736502820306
15168,0.511119936457506,0.804754230459307
15169,0.5111993645750595,0.804754230459307
15170,0.5111993645750595,0.8047945205479452
15171,0.5112390786338363,0.8047945205479452
15172,0.5112390786338363,0.8048348106365834
15173,0.51131850675139,0.8048348106365834
15174,0.51131850675139,0.8048751007252216
15175,0.5113582208101668,0.8048751007252216
15176,0.5113582208101668,0.8049153908138598
15177,0.5114376489277204,0.8049153908138598
15178,0.5114376489277204,0.804955680902498
15179,0.511517077045274,0.804955680902498
15180,0.511517077045274,0.8049959709911362
15181,0.5115567911040508,0.8049959709911362
15182,0.5115567911040508,0.8050362610797743
15183,0.5117156473391581,0.8050362610797743
15184,0.5117156473391581,0.8051168412570507
15185,0.5117950754567117,0.8051168412570507
15186,0.5117950754567117,0.805157131345689
15187,0.5118745035742653,0.805157131345689
15188,0.5118745035742653,0.8052377115229653
15189,0.5119142176330421,0.8052377115229653
15190,0.5119142176330421,0.80535858178888
15191,0.5120333598093725,0.80535858178888
15192,0.5120333598093725,0.8054391619661563
15193,0.5120730738681494,0.8054391619661563
15194,0.5120730738681494,0.8054794520547945
15195,0.512152501985703,0.8054794520547945
15196,0.512152501985703,0.805560032232071
15197,0.5122716441620334,0.805560032232071
15198,0.5122716441620334,0.8057614826752619
15199,0.5123113582208102,0.8057614826752619
15200,0.5123113582208102,0.8058017727639001
15201,0.512351072279587,0.8058017727639001
15202,0.512351072279587,0.8058420628525382
15203,0.5123907863383638,0.8058420628525382
15204,0.5123907863383638,0.8060032232070911
15205,0.5125099285146942,0.8060032232070911
15206,0.5125099285146942,0.8060435132957292
15207,0.5125893566322478,0.8060435132957292
15208,0.5125893566322478,0.8061643835616439
15209,0.5126687847498014,0.8061643835616439
15210,0.5126687847498014,0.806204673650282
15211,0.5127084988085783,0.806204673650282
15212,0.5127084988085783,0.8062852538275584
15213,0.5127482128673551,0.8062852538275584
15214,0.5127482128673551,0.8063255439161966
15215,0.5128673550436854,0.8063255439161966
15216,0.5128673550436854,0.806406124093473
15217,0.5129070691024623,0.806406124093473
15218,0.5129070691024623,0.8064464141821112
15219,0.5131056393963463,0.8064464141821112
15220,0.5131056393963463,0.8064867042707494
15221,0.5132247815726767,0.8064867042707494
15222,0.5132247815726767,0.806607574536664
15223,0.5133042096902304,0.806607574536664
15224,0.5133042096902304,0.8066478646253021
15225,0.5133439237490072,0.8066478646253021
15226,0.5133439237490072,0.8066881547139404
15227,0.5136219221604448,0.8066881547139404
15228,0.5136219221604448,0.8068896051571314
15229,0.5136616362192216,0.8068896051571314
15230,0.5136616362192216,0.8069298952457695
15231,0.5137013502779985,0.8069298952457695
15232,0.5137013502779985,0.8069701853344078
15233,0.5137410643367752,0.8069701853344078
15234,0.5137410643367752,0.8070104754230459
15235,0.5138999205718825,0.8070104754230459
15236,0.5138999205718825,0.8070910556003223
15237,0.5139793486894361,0.8070910556003223
15238,0.5139793486894361,0.8071313456889605
15239,0.5140587768069896,0.8071313456889605
15240,0.5140587768069896,0.8072119258662369
15241,0.5141382049245433,0.8072119258662369
15242,0.5141382049245433,0.8072925060435133
15243,0.5141779189833201,0.8072925060435133
15244,0.5141779189833201,0.8073730862207897
15245,0.5142176330420969,0.8073730862207897
15246,0.5142176330420969,0.8074133763094279
15247,0.5142573471008737,0.8074133763094279
15248,0.5142573471008737,0.807453666398066
15249,0.5142970611596506,0.807453666398066
15250,0.5142970611596506,0.8076148267526189
15251,0.5143367752184274,0.8076148267526189
15252,0.5143367752184274,0.8076954069298953
15253,0.5145750595710882,0.8076954069298953
15254,0.5145750595710882,0.8078162771958098
15255,0.514614773629865,0.8078162771958098
15256,0.514614773629865,0.807856567284448
15257,0.5146544876886417,0.807856567284448
15258,0.5146544876886417,0.8079774375503627
15259,0.5147736298649722,0.8079774375503627
15260,0.5147736298649722,0.8080983078162772
15261,0.514813343923749,0.8080983078162772
15262,0.514813343923749,0.8081385979049154
15263,0.5148530579825258,0.8081385979049154
15264,0.5148530579825258,0.8082191780821918
15265,0.515011914217633,0.8082191780821918
15266,0.515011914217633,0.8082594681708299
15267,0.5150913423351866,0.8082594681708299
15268,0.5150913423351866,0.8083400483481064
15269,0.5151707704527403,0.8083400483481064
15270,0.5151707704527403,0.8083803384367445
15271,0.5152104845115171,0.8083803384367445
15272,0.5152104845115171,0.8084609186140209
15273,0.5152501985702939,0.8084609186140209
15274,0.5152501985702939,0.8085817888799355
15275,0.5152899126290706,0.8085817888799355
15276,0.5152899126290706,0.8086220789685737
15277,0.5153296266878475,0.8086220789685737
15278,0.5153296266878475,0.8086623690572119
15279,0.5153693407466243,0.8086623690572119
15280,0.5153693407466243,0.8087429492344883
15281,0.5154487688641779,0.8087429492344883
15282,0.5154487688641779,0.8087832393231265
15283,0.5154884829229547,0.8087832393231265
15284,0.5154884829229547,0.8088235294117647
15285,0.5155281969817316,0.8088235294117647
15286,0.5155281969817316,0.8088638195004029
15287,0.5155679110405084,0.8088638195004029
15288,0.5155679110405084,0.8089041095890411
15289,0.5156870532168387,0.8089041095890411
15290,0.5156870532168387,0.8089443996776793
15291,0.5158061953931692,0.8089443996776793
15292,0.5158061953931692,0.8091055600322321
15293,0.515845909451946,0.8091055600322321
15294,0.515845909451946,0.8091861402095084
15295,0.5159650516282764,0.8091861402095084
15296,0.5159650516282764,0.8092264302981467
15297,0.5160047656870532,0.8092264302981467
15298,0.5160047656870532,0.8092667203867848
15299,0.5160841938046068,0.8092667203867848
15300,0.5160841938046068,0.8093473005640612
15301,0.5161239078633837,0.8093473005640612
15302,0.5161239078633837,0.8093875906526994
15303,0.5161636219221605,0.8093875906526994
15304,0.5161636219221605,0.8094681708299758
15305,0.5162827640984908,0.8094681708299758
15306,0.5162827640984908,0.8095487510072522
15307,0.5163224781572677,0.8095487510072522
15308,0.5163224781572677,0.8096293311845286
15309,0.5163621922160445,0.8096293311845286
15310,0.5163621922160445,0.8096696212731668
15311,0.5164416203335981,0.8096696212731668
15312,0.5164416203335981,0.8097502014504432
15313,0.5164813343923749,0.8097502014504432
15314,0.5164813343923749,0.8097904915390813
15315,0.5165210484511517,0.8097904915390813
15316,0.5165210484511517,0.8098307816277196
15317,0.5165607625099286,0.8098307816277196
15318,0.5165607625099286,0.8098710717163577
15319,0.5166004765687053,0.8098710717163577
15320,0.5166004765687053,0.809911361804996
15321,0.5166401906274821,0.809911361804996
15322,0.5166401906274821,0.8099516518936342
15323,0.5166799046862589,0.8099516518936342
15324,0.5166799046862589,0.8100322320709106
15325,0.5167990468625894,0.8100322320709106
15326,0.5167990468625894,0.810112812248187
15327,0.5168387609213662,0.810112812248187
15328,0.5168387609213662,0.8104351329572925
15329,0.5169976171564734,0.8104351329572925
15330,0.5169976171564734,0.8105157131345689
15331,0.5171167593328038,0.8105157131345689
15332,0.5171167593328038,0.8106365834004835
15333,0.5171961874503574,0.8106365834004835
15334,0.5171961874503574,0.8106768734891217
15335,0.5172359015091342,0.8106768734891217
15336,0.5172359015091342,0.8107574536663981
15337,0.517275615567911,0.8107574536663981
15338,0.517275615567911,0.8107977437550362
15339,0.5173153296266878,0.8107977437550362
15340,0.5173153296266878,0.8108380338436745
15341,0.5175138999205718,0.8108380338436745
15342,0.5175138999205718,0.8108783239323126
15343,0.5176727561556791,0.8108783239323126
15344,0.5176727561556791,0.810958904109589
15345,0.5177521842732328,0.810958904109589
15346,0.5177521842732328,0.8110797743755036
15347,0.5177918983320096,0.8110797743755036
15348,0.5177918983320096,0.81116035455278
15349,0.5178316123907863,0.81116035455278
15350,0.5178316123907863,0.8112006446414182
15351,0.5178713264495631,0.8112006446414182
15352,0.5178713264495631,0.8112812248186946
15353,0.5179110405083399,0.8112812248186946
15354,0.5179110405083399,0.8113215149073328
15355,0.5180301826846704,0.8113215149073328
15356,0.5180301826846704,0.8114020950846091
15357,0.5181493248610008,0.8114020950846091
15358,0.5181493248610008,0.8114423851732474
15359,0.5181890389197776,0.8114423851732474
15360,0.5181890389197776,0.8114826752618856
15361,0.5182684670373312,0.8114826752618856
15362,0.5182684670373312,0.8116035455278001
15363,0.5183478951548848,0.8116035455278001
15364,0.5183478951548848,0.8116438356164384
15365,0.5183876092136617,0.8116438356164384
15366,0.5183876092136617,0.8117244157937148
15367,0.5184273232724385,0.8117244157937148
15368,0.5184273232724385,0.8117647058823529
15369,0.5184670373312152,0.8117647058823529
15370,0.5184670373312152,0.8118452860596294
15371,0.5186258935663225,0.8118452860596294
15372,0.5186258935663225,0.8119258662369058
15373,0.5187053216838761,0.8119258662369058
15374,0.5187053216838761,0.8120467365028203
15375,0.5188244638602065,0.8120467365028203
15376,0.5188244638602065,0.8121273166800967
15377,0.5188641779189833,0.8121273166800967
15378,0.5188641779189833,0.8121676067687349
15379,0.5189038919777601,0.8121676067687349
15380,0.5189038919777601,0.8122481869460113
15381,0.5189833200953138,0.8122481869460113
15382,0.5189833200953138,0.8123287671232877
15383,0.5190230341540906,0.8123287671232877
15384,0.5190230341540906,0.8123690572119259
15385,0.5193010325655282,0.8123690572119259
15386,0.5193010325655282,0.8124496373892023
15387,0.519340746624305,0.8124496373892023
15388,0.519340746624305,0.8124899274778404
15389,0.5193804606830819,0.8124899274778404
15390,0.5193804606830819,0.8125302175664787
15391,0.5194201747418586,0.8125302175664787
15392,0.5194201747418586,0.812610797743755
15393,0.5194996028594122,0.812610797743755
15394,0.5194996028594122,0.8126510878323933
15395,0.519539316918189,0.8126510878323933
15396,0.519539316918189,0.8126913779210314
15397,0.5196187450357427,0.8126913779210314
15398,0.5196187450357427,0.8127316680096697
15399,0.5196584590945195,0.8127316680096697
15400,0.5196584590945195,0.812812248186946
15401,0.5196981731532963,0.812812248186946
15402,0.5196981731532963,0.8129734085414988
15403,0.519737887212073,0.8129734085414988
15404,0.519737887212073,0.813013698630137
15405,0.5197776012708499,0.813013698630137
15406,0.5197776012708499,0.8130942788074134
15407,0.5198173153296267,0.8130942788074134
15408,0.5198173153296267,0.8131345688960516
15409,0.5199364575059571,0.8131345688960516
15410,0.5199364575059571,0.8132957292506043
15411,0.5200555996822875,0.8132957292506043
15412,0.5200555996822875,0.8134971796937953
15413,0.5202541699761716,0.8134971796937953
15414,0.5202541699761716,0.8135374697824336
15415,0.5203335980937251,0.8135374697824336
15416,0.5203335980937251,0.8136180499597099
15417,0.5203733121525019,0.8136180499597099
15418,0.5203733121525019,0.8136583400483481
15419,0.5204527402700556,0.8136583400483481
15420,0.5204527402700556,0.8137792103142627
15421,0.5205321683876092,0.8137792103142627
15422,0.5205321683876092,0.8138195004029009
15423,0.520571882446386,0.8138195004029009
15424,0.520571882446386,0.8138597904915391
15425,0.5206910246227164,0.8138597904915391
15426,0.5206910246227164,0.8139000805801773
15427,0.5207307386814932,0.8139000805801773
15428,0.5207307386814932,0.8139806607574537
15429,0.52077045274027,0.8139806607574537
15430,0.52077045274027,0.8140612409347301
15431,0.5208101667990469,0.8140612409347301
15432,0.5208101667990469,0.8142224012892828
15433,0.5208895949166005,0.8142224012892828
15434,0.5208895949166005,0.8142626913779211
15435,0.5210087370929309,0.8142626913779211
15436,0.5210087370929309,0.8143835616438356
15437,0.5211675933280381,0.8143835616438356
15438,0.5211675933280381,0.814464141821112
15439,0.521207307386815,0.814464141821112
15440,0.521207307386815,0.8145044319097502
15441,0.5212470214455918,0.8145044319097502
15442,0.5212470214455918,0.8145447219983883
15443,0.5213661636219221,0.8145447219983883
15444,0.5213661636219221,0.8146253021756648
15445,0.521405877680699,0.8146253021756648
15446,0.521405877680699,0.8147058823529412
15447,0.5214455917394758,0.8147058823529412
15448,0.5214455917394758,0.8147864625302176
15449,0.5217633042096902,0.8147864625302176
15450,0.5217633042096902,0.814867042707494
15451,0.5218030182684671,0.814867042707494
15452,0.5218030182684671,0.815068493150685
15453,0.5218427323272439,0.815068493150685
15454,0.5218427323272439,0.8151893634165995
15455,0.5219221604447974,0.8151893634165995
15456,0.5219221604447974,0.8152296535052377
15457,0.5220413026211279,0.8152296535052377
15458,0.5220413026211279,0.8153505237711522
15459,0.5220810166799047,0.8153505237711522
15460,0.5220810166799047,0.8155519742143432
15461,0.5221207307386815,0.8155519742143432
15462,0.5221207307386815,0.8155922643029815
15463,0.522239872915012,0.8155922643029815
15464,0.522239872915012,0.8156325543916196
15465,0.522438443208896,0.8156325543916196
15466,0.522438443208896,0.8156728444802579
15467,0.5225178713264496,0.8156728444802579
15468,0.5225178713264496,0.8157534246575342
15469,0.5225972994440031,0.8157534246575342
15470,0.5225972994440031,0.8157937147461725
15471,0.52263701350278,0.8157937147461725
15472,0.52263701350278,0.8159951651893634
15473,0.5228355837966641,0.8159951651893634
15474,0.5228355837966641,0.8160354552780016
15475,0.5229150119142176,0.8160354552780016
15476,0.5229150119142176,0.8161563255439162
15477,0.5229944400317712,0.8161563255439162
15478,0.5229944400317712,0.8161966156325544
15479,0.5231930103256552,0.8161966156325544
15480,0.5231930103256552,0.8162771958098308
15481,0.5232327243844321,0.8162771958098308
15482,0.5232327243844321,0.816317485898469
15483,0.5232724384432089,0.816317485898469
15484,0.5232724384432089,0.8163980660757454
15485,0.5233121525019857,0.8163980660757454
15486,0.5233121525019857,0.8164786462530218
15487,0.5233518665607625,0.8164786462530218
15488,0.5233518665607625,0.8167203867848509
15489,0.5234312946783162,0.8167203867848509
15490,0.5234312946783162,0.8167606768734891
15491,0.523471008737093,0.8167606768734891
15492,0.523471008737093,0.8168412570507655
15493,0.5235107227958697,0.8168412570507655
15494,0.5235107227958697,0.8168815471394038
15495,0.5235504368546465,0.8168815471394038
15496,0.5235504368546465,0.8169218372280419
15497,0.523669579030977,0.8169218372280419
15498,0.523669579030977,0.81696212731668
15499,0.5237092930897538,0.81696212731668
15500,0.5237092930897538,0.8170024174053183
15501,0.5237887212073074,0.8170024174053183
15502,0.5237887212073074,0.8170427074939565
15503,0.5238284352660842,0.8170427074939565
15504,0.5238284352660842,0.8170829975825947
15505,0.5240270055599683,0.8170829975825947
15506,0.5240270055599683,0.8171232876712329
15507,0.5240667196187451,0.8171232876712329
15508,0.5240667196187451,0.8172038678485093
15509,0.5241064336775219,0.8172038678485093
15510,0.5241064336775219,0.8172441579371474
15511,0.5241461477362986,0.8172441579371474
15512,0.5241461477362986,0.8172844480257857
15513,0.5241858617950754,0.8172844480257857
15514,0.5241858617950754,0.817365028203062
15515,0.5245035742652899,0.817365028203062
15516,0.5245035742652899,0.8174456083803384
15517,0.5245830023828435,0.8174456083803384
15518,0.5245830023828435,0.8174858984689767
15519,0.5246624305003972,0.8174858984689767
15520,0.5246624305003972,0.817566478646253
15521,0.524702144559174,0.817566478646253
15522,0.524702144559174,0.8176470588235294
15523,0.5248212867355043,0.8176470588235294
15524,0.5248212867355043,0.8176873489121677
15525,0.5248610007942812,0.8176873489121677
15526,0.5248610007942812,0.8178887993553586
15527,0.5250198570293884,0.8178887993553586
15528,0.5250198570293884,0.8179290894439968
15529,0.5251389992057188,0.8179290894439968
15530,0.5251389992057188,0.8179693795326349
15531,0.5252184273232724,0.8179693795326349
15532,0.5252184273232724,0.8180096696212732
15533,0.5252978554408261,0.8180096696212732
15534,0.5252978554408261,0.8181305398871878
15535,0.5253375694996029,0.8181305398871878
15536,0.5253375694996029,0.8182514101531023
15537,0.5255361397934869,0.8182514101531023
15538,0.5255361397934869,0.8182917002417406
15539,0.5256155679110405,0.8182917002417406
15540,0.5256155679110405,0.8183722804190169
15541,0.5256552819698174,0.8183722804190169
15542,0.5256552819698174,0.8184125705076551
15543,0.5258538522637014,0.8184125705076551
15544,0.5258538522637014,0.8184528605962933
15545,0.5258935663224782,0.8184528605962933
15546,0.5258935663224782,0.8186140209508461
15547,0.525933280381255,0.8186140209508461
15548,0.525933280381255,0.8186946011281225
15549,0.5260921366163622,0.8186946011281225
15550,0.5260921366163622,0.8187348912167607
15551,0.526131850675139,0.8187348912167607
15552,0.526131850675139,0.8188154713940371
15553,0.5262112787926926,0.8188154713940371
15554,0.5262112787926926,0.8189766317485898
15555,0.5264098490865766,0.8189766317485898
15556,0.5264098490865766,0.8190169218372281
15557,0.5265289912629071,0.8190169218372281
15558,0.5265289912629071,0.8190572119258662
15559,0.5266084193804607,0.8190572119258662
15560,0.5266084193804607,0.8190975020145045
15561,0.5267275615567911,0.8190975020145045
15562,0.5267275615567911,0.8191377921031426
15563,0.5269261318506752,0.8191377921031426
15564,0.5269261318506752,0.819218372280419
15565,0.526965845909452,0.819218372280419
15566,0.526965845909452,0.8192989524576955
15567,0.5271247021445592,0.8192989524576955
15568,0.5271247021445592,0.8193392425463336
15569,0.5273232724384432,0.8193392425463336
15570,0.5273232724384432,0.8193795326349718
15571,0.52736298649722,0.8193795326349718
15572,0.52736298649722,0.81941982272361
15573,0.5274027005559968,0.81941982272361
15574,0.5274027005559968,0.8195004029008863
15575,0.5276012708498808,0.8195004029008863
15576,0.5276012708498808,0.8195809830781627
15577,0.5276806989674345,0.8195809830781627
15578,0.5276806989674345,0.8196615632554392
15579,0.5277204130262113,0.8196615632554392
15580,0.5277204130262113,0.8197824335213537
15581,0.5278395552025417,0.8197824335213537
15582,0.5278395552025417,0.8199435938759065
15583,0.5279984114376489,0.8199435938759065
15584,0.5279984114376489,0.820024174053183
15585,0.5280778395552025,0.820024174053183
15586,0.5280778395552025,0.8200644641418211
15587,0.5281175536139794,0.8200644641418211
15588,0.5281175536139794,0.8201047542304593
15589,0.528196981731533,0.8201047542304593
15590,0.528196981731533,0.8202256244963739
15591,0.5282366957903097,0.8202256244963739
15592,0.5282366957903097,0.8202659145850121
15593,0.5283161239078634,0.8202659145850121
15594,0.5283161239078634,0.8203062046736502
15595,0.5283558379666402,0.8203062046736502
15596,0.5283558379666402,0.8205076551168412
15597,0.5284352660841938,0.8205076551168412
15598,0.5284352660841938,0.8206285253827559
15599,0.5284749801429706,0.8206285253827559
15600,0.5284749801429706,0.8207493956486704
15601,0.5285146942017475,0.8207493956486704
15602,0.5285146942017475,0.8207896857373086
15603,0.528594122319301,0.8207896857373086
15604,0.528594122319301,0.820870265914585
15605,0.5286338363780778,0.820870265914585
15606,0.5286338363780778,0.8209508460918614
15607,0.5287926926131851,0.8209508460918614
15608,0.5287926926131851,0.8210314262691378
15609,0.5289515488482923,0.8210314262691378
15610,0.5289515488482923,0.8211120064464141
15611,0.5290706910246227,0.8211120064464141
15612,0.5290706910246227,0.8211522965350524
15613,0.5291104050833996,0.8211522965350524
15614,0.5291104050833996,0.8211925866236905
15615,0.5292295472597299,0.8211925866236905
15616,0.5292295472597299,0.8212328767123288
15617,0.5295075456711676,0.8212328767123288
15618,0.5295075456711676,0.8214343271555198
15619,0.5295472597299444,0.8214343271555198
15620,0.5295472597299444,0.8214746172441579
15621,0.5296664019062748,0.8214746172441579
15622,0.5296664019062748,0.8215149073327961
15623,0.5297458300238285,0.8215149073327961
15624,0.5297458300238285,0.8215954875100725
15625,0.5297855440826053,0.8215954875100725
15626,0.5297855440826053,0.8216357775987108
15627,0.5298649722001588,0.8216357775987108
15628,0.5298649722001588,0.8216760676873489
15629,0.5299046862589356,0.8216760676873489
15630,0.5299046862589356,0.8217566478646253
15631,0.5299444003177125,0.8217566478646253
15632,0.5299444003177125,0.821917808219178
15633,0.5299841143764893,0.821917808219178
15634,0.5299841143764893,0.8220386784850927
15635,0.5300635424940429,0.8220386784850927
15636,0.5300635424940429,0.8220789685737309
15637,0.5301032565528196,0.8220789685737309
15638,0.5301032565528196,0.8221998388396454
15639,0.5301826846703733,0.8221998388396454
15640,0.5301826846703733,0.8222401289282837
15641,0.5303018268467037,0.8222401289282837
15642,0.5303018268467037,0.8223609991941982
15643,0.5303415409054806,0.8223609991941982
15644,0.5303415409054806,0.8224012892828364
15645,0.5303812549642574,0.8224012892828364
15646,0.5303812549642574,0.8226430298146656
15647,0.5304606830818109,0.8226430298146656
15648,0.5304606830818109,0.8227236099919419
15649,0.5305003971405877,0.8227236099919419
15650,0.5305003971405877,0.8227639000805802
15651,0.5305401111993646,0.8227639000805802
15652,0.5305401111993646,0.8230056406124093
15653,0.530659253375695,0.8230056406124093
15654,0.530659253375695,0.8231265108783239
15655,0.5306989674344718,0.8231265108783239
15656,0.5306989674344718,0.8232876712328767
15657,0.5308181096108022,0.8232876712328767
15658,0.5308181096108022,0.8233279613215149
15659,0.5308975377283558,0.8233279613215149
15660,0.5308975377283558,0.8234488315874295
15661,0.5309769658459095,0.8234488315874295
15662,0.5309769658459095,0.8234891216760677
15663,0.5310166799046863,0.8234891216760677
15664,0.5310166799046863,0.8235294117647058
15665,0.5311358220810167,0.8235294117647058
15666,0.5311358220810167,0.8235697018533441
15667,0.5311755361397935,0.8235697018533441
15668,0.5311755361397935,0.8236099919419823
15669,0.5312152501985703,0.8236099919419823
15670,0.5312152501985703,0.8236502820306205
15671,0.5312946783161239,0.8236502820306205
15672,0.5312946783161239,0.8237711522965351
15673,0.5313741064336776,0.8237711522965351
15674,0.5313741064336776,0.8238114423851732
15675,0.5314138204924543,0.8238114423851732
15676,0.5314138204924543,0.8238517324738115
15677,0.5314535345512311,0.8238517324738115
15678,0.5314535345512311,0.8239726027397261
15679,0.5314932486100079,0.8239726027397261
15680,0.5314932486100079,0.8240531829170025
15681,0.5315726767275616,0.8240531829170025
15682,0.5315726767275616,0.8240934730056406
15683,0.5316123907863384,0.8240934730056406
15684,0.5316123907863384,0.8242546333601934
15685,0.5316521048451152,0.8242546333601934
15686,0.5316521048451152,0.8242949234488316
15687,0.5318506751389992,0.8242949234488316
15688,0.5318506751389992,0.8244157937147462
15689,0.5319698173153297,0.8244157937147462
15690,0.5319698173153297,0.8244560838033844
15691,0.5320095313741064,0.8244560838033844
15692,0.5320095313741064,0.8244963738920226
15693,0.5321286735504368,0.8244963738920226
15694,0.5321286735504368,0.824576954069299
15695,0.5321683876092137,0.824576954069299
15696,0.5321683876092137,0.8246172441579371
15697,0.5322875297855441,0.8246172441579371
15698,0.5322875297855441,0.8246575342465754
15699,0.5323272438443208,0.8246575342465754
15700,0.5323272438443208,0.8246978243352135
15701,0.5323669579030977,0.8246978243352135
15702,0.5323669579030977,0.8249395648670427
15703,0.5324066719618745,0.8249395648670427
15704,0.5324066719618745,0.8249798549556809
15705,0.5324463860206513,0.8249798549556809
15706,0.5324463860206513,0.8250201450443191
15707,0.5324861000794281,0.8250201450443191
15708,0.5324861000794281,0.8250604351329572
15709,0.5325258141382049,0.8250604351329572
15710,0.5325258141382049,0.8251410153102336
15711,0.5326846703733121,0.8251410153102336
15712,0.5326846703733121,0.8251813053988719
15713,0.5327243844320889,0.8251813053988719
15714,0.5327243844320889,0.8253021756647865
15715,0.5328435266084194,0.8253021756647865
15716,0.5328435266084194,0.825423045930701
15717,0.5328832406671962,0.825423045930701
15718,0.5328832406671962,0.8255439161966156
15719,0.5330023828435266,0.8255439161966156
15720,0.5330023828435266,0.8255842062852539
15721,0.5330818109610802,0.8255842062852539
15722,0.5330818109610802,0.825624496373892
15723,0.533121525019857,0.825624496373892
15724,0.533121525019857,0.8256647864625302
15725,0.5331612390786339,0.8256647864625302
15726,0.5331612390786339,0.8257453666398066
15727,0.5332803812549642,0.8257453666398066
15728,0.5332803812549642,0.8259065269943594
15729,0.533320095313741,0.8259065269943594
15730,0.533320095313741,0.8259871071716358
15731,0.5333995234312947,0.8259871071716358
15732,0.5333995234312947,0.8262691377921031
15733,0.5335980937251787,0.8262691377921031
15734,0.5335980937251787,0.8263094278807414
15735,0.5336378077839555,0.8263094278807414
15736,0.5336378077839555,0.8264705882352941
15737,0.5337569499602859,0.8264705882352941
15738,0.5337569499602859,0.8265914585012087
15739,0.5338363780778396,0.8265914585012087
15740,0.5338363780778396,0.826672038678485
15741,0.5338760921366164,0.826672038678485
15742,0.5338760921366164,0.8267929089443997
15743,0.5339158061953931,0.8267929089443997
15744,0.5339158061953931,0.8268331990330379
15745,0.5339555202541699,0.8268331990330379
15746,0.5339555202541699,0.826873489121676
15747,0.5340746624305004,0.826873489121676
15748,0.5340746624305004,0.8269137792103143
15749,0.534154090548054,0.8269137792103143
15750,0.534154090548054,0.8269540692989524
15751,0.5342335186656076,0.8269540692989524
15752,0.5342335186656076,0.8269943593875907
15753,0.534352660841938,0.8269943593875907
15754,0.534352660841938,0.8271555197421434
15755,0.5344320889594917,0.8271555197421434
15756,0.5344320889594917,0.8272360999194198
15757,0.5346306592533757,0.8272360999194198
15758,0.5346306592533757,0.827276390008058
15759,0.5346703733121525,0.827276390008058
15760,0.5346703733121525,0.8273166800966962
15761,0.534789515488483,0.8273166800966962
15762,0.534789515488483,0.8273569701853344
15763,0.5348689436060365,0.8273569701853344
15764,0.5348689436060365,0.8274375503626108
15765,0.5349483717235901,0.8274375503626108
15766,0.5349483717235901,0.8275181305398872
15767,0.534988085782367,0.8275181305398872
15768,0.534988085782367,0.8275987107171636
15769,0.5350675138999206,0.8275987107171636
15770,0.5350675138999206,0.8276390008058018
15771,0.5351072279586974,0.8276390008058018
15772,0.5351072279586974,0.8277195809830782
15773,0.535186656076251,0.8277195809830782
15774,0.535186656076251,0.8278404512489927
15775,0.5353057982525814,0.8278404512489927
15776,0.5353057982525814,0.8278807413376309
15777,0.5353455123113582,0.8278807413376309
15778,0.5353455123113582,0.8279210314262692
15779,0.5354249404289119,0.8279210314262692
15780,0.5354249404289119,0.8280419016921837
15781,0.5355043685464654,0.8280419016921837
15782,0.5355043685464654,0.8281224818694601
15783,0.5355440826052422,0.8281224818694601
15784,0.5355440826052422,0.8281627719580983
15785,0.535583796664019,0.8281627719580983
15786,0.535583796664019,0.8282433521353747
15787,0.5356235107227959,0.8282433521353747
15788,0.5356235107227959,0.8284045124899275
15789,0.5358617950754567,0.8284045124899275
15790,0.5358617950754567,0.8284448025785657
15791,0.5359015091342335,0.8284448025785657
15792,0.5359015091342335,0.8285656728444802
15793,0.5359412231930103,0.8285656728444802
15794,0.5359412231930103,0.828928283642224
15795,0.536020651310564,0.828928283642224
15796,0.536020651310564,0.8289685737308622
15797,0.5360603653693408,0.8289685737308622
15798,0.5360603653693408,0.8290894439967768
15799,0.5361000794281175,0.8290894439967768
15800,0.5361000794281175,0.8291700241740532
15801,0.5361397934868943,0.8291700241740532
15802,0.5361397934868943,0.8292103142626914
15803,0.5363383637807784,0.8292103142626914
15804,0.5363383637807784,0.8292506043513296
15805,0.5363780778395552,0.8292506043513296
15806,0.5363780778395552,0.8294117647058824
15807,0.5364575059571088,0.8294117647058824
15808,0.5364575059571088,0.8294520547945206
15809,0.5364972200158856,0.8294520547945206
15810,0.5364972200158856,0.8294923448831587
15811,0.5365766481334392,0.8294923448831587
15812,0.5365766481334392,0.8296535052377115
15813,0.5366163621922161,0.8296535052377115
15814,0.5366163621922161,0.8296937953263497
15815,0.5366560762509929,0.8296937953263497
15816,0.5366560762509929,0.8297743755036261
15817,0.5368149324861001,0.8297743755036261
15818,0.5368149324861001,0.8299355358581789
15819,0.5368943606036537,0.8299355358581789
15820,0.5368943606036537,0.8300966962127316
15821,0.5369737887212073,0.8300966962127316
15822,0.5369737887212073,0.8301369863013699
15823,0.5370929308975377,0.8301369863013699
15824,0.5370929308975377,0.8303384367445609
15825,0.5371326449563145,0.8303384367445609
15826,0.5371326449563145,0.8304190169218373
15827,0.5371723590150913,0.8304190169218373
15828,0.5371723590150913,0.8306204673650281
15829,0.5374106433677522,0.8306204673650281
15830,0.5374106433677522,0.8306607574536664
15831,0.5375694996028594,0.8306607574536664
15832,0.5375694996028594,0.830781627719581
15833,0.5376092136616362,0.830781627719581
15834,0.5376092136616362,0.8309024979854955
15835,0.5376489277204131,0.8309024979854955
15836,0.5376489277204131,0.8309427880741338
15837,0.5378872120730739,0.8309427880741338
15838,0.5378872120730739,0.830983078162772
15839,0.5380063542494042,0.830983078162772
15840,0.5380063542494042,0.8310636583400484
15841,0.5380857823669579,0.8310636583400484
15842,0.5380857823669579,0.8311039484286865
15843,0.5381254964257347,0.8311039484286865
15844,0.5381254964257347,0.8311442385173248
15845,0.5381652104845115,0.8311442385173248
15846,0.5381652104845115,0.8312248186946011
15847,0.538284352660842,0.8312248186946011
15848,0.538284352660842,0.8312651087832393
15849,0.5384034948371723,0.8312651087832393
15850,0.5384034948371723,0.831426269137792
15851,0.538482922954726,0.831426269137792
15852,0.538482922954726,0.8314665592264303
15853,0.5385226370135028,0.8314665592264303
15854,0.5385226370135028,0.8315068493150685
15855,0.5386020651310564,0.8315068493150685
15856,0.5386020651310564,0.8315471394037067
15857,0.53868149324861,0.8315471394037067
15858,0.53868149324861,0.8315874294923449
15859,0.5387609213661636,0.8315874294923449
15860,0.5387609213661636,0.831627719580983
15861,0.5388403494837173,0.831627719580983
15862,0.5388403494837173,0.831829170024174
15863,0.5388800635424941,0.831829170024174
15864,0.5388800635424941,0.8318694601128123
15865,0.5390389197776013,0.8318694601128123
15866,0.5390389197776013,0.8319903303787268
15867,0.5390786338363781,0.8319903303787268
15868,0.5390786338363781,0.8320709105560032
15869,0.5391580619539317,0.8320709105560032
15870,0.5391580619539317,0.8321112006446414
15871,0.5393169181890389,0.8321112006446414
15872,0.5393169181890389,0.8321514907332797
15873,0.5393963463065925,0.8321514907332797
15874,0.5393963463065925,0.8321917808219178
15875,0.539515488482923,0.8321917808219178
15876,0.539515488482923,0.832232070910556
15877,0.5395949166004765,0.832232070910556
15878,0.5395949166004765,0.8322723609991942
15879,0.5396346306592533,0.8322723609991942
15880,0.5396346306592533,0.8323126510878324
15881,0.5397537728355838,0.8323126510878324
15882,0.5397537728355838,0.8323932312651088
15883,0.5397934868943606,0.8323932312651088
15884,0.5397934868943606,0.8324738114423852
15885,0.5399523431294678,0.8324738114423852
15886,0.5399523431294678,0.8325543916196616
15887,0.5399920571882446,0.8325543916196616
15888,0.5399920571882446,0.8326349717969379
15889,0.5400317712470214,0.8326349717969379
15890,0.5400317712470214,0.8327155519742143
15891,0.5401509134233519,0.8327155519742143
15892,0.5401509134233519,0.8327961321514907
15893,0.5402303415409054,0.8327961321514907
15894,0.5402303415409054,0.8329572925060436
15895,0.5403097696584591,0.8329572925060436
15896,0.5403097696584591,0.8329975825946817
15897,0.5405083399523432,0.8329975825946817
15898,0.5405083399523432,0.8330378726833199
15899,0.5405480540111199,0.8330378726833199
15900,0.5405480540111199,0.8330781627719581
15901,0.5407863383637808,0.8330781627719581
15902,0.5407863383637808,0.8331184528605963
15903,0.5410246227164416,0.8331184528605963
15904,0.5410246227164416,0.8331587429492345
15905,0.5411040508339953,0.8331587429492345
15906,0.5411040508339953,0.8331990330378727
15907,0.5411834789515488,0.8331990330378727
15908,0.5411834789515488,0.8332796132151491
15909,0.5412231930103256,0.8332796132151491
15910,0.5412231930103256,0.8333601933924255
15911,0.5413423351866561,0.8333601933924255
15912,0.5413423351866561,0.8334004834810637
15913,0.5413820492454329,0.8334004834810637
15914,0.5413820492454329,0.8334407735697018
15915,0.5414217633042097,0.8334407735697018
15916,0.5414217633042097,0.8335616438356165
15917,0.5415011914217633,0.8335616438356165
15918,0.5415011914217633,0.8336019339242546
15919,0.5415409054805401,0.8336019339242546
15920,0.5415409054805401,0.8336422240128928
15921,0.5415806195393169,0.8336422240128928
15922,0.5415806195393169,0.833682514101531
15923,0.5416600476568705,0.833682514101531
15924,0.5416600476568705,0.8337228041901692
15925,0.5417394757744242,0.8337228041901692
15926,0.5417394757744242,0.8337630942788075
15927,0.541779189833201,0.8337630942788075
15928,0.541779189833201,0.8338033843674456
15929,0.5418586179507545,0.8338033843674456
15930,0.5418586179507545,0.8338436744560838
15931,0.541977760127085,0.8338436744560838
15932,0.541977760127085,0.833883964544722
15933,0.5420174741858618,0.833883964544722
15934,0.5420174741858618,0.8339645447219984
15935,0.5421366163621922,0.8339645447219984
15936,0.5421366163621922,0.8342062852538276
15937,0.542176330420969,0.8342062852538276
15938,0.542176330420969,0.8342465753424657
15939,0.5422557585385226,0.8342465753424657
15940,0.5422557585385226,0.834286865431104
15941,0.5423749007148531,0.834286865431104
15942,0.5423749007148531,0.8343271555197421
15943,0.5425337569499603,0.8343271555197421
15944,0.5425337569499603,0.8344077356970185
15945,0.5426131850675139,0.8344077356970185
15946,0.5426131850675139,0.8345286059629331
15947,0.5426528991262907,0.8345286059629331
15948,0.5426528991262907,0.8345688960515714
15949,0.5426926131850676,0.8345688960515714
15950,0.5426926131850676,0.8346897663174859
15951,0.5427323272438443,0.8346897663174859
15952,0.5427323272438443,0.8347703464947623
15953,0.5427720413026211,0.8347703464947623
15954,0.5427720413026211,0.8348509266720386
15955,0.5428514694201747,0.8348509266720386
15956,0.5428514694201747,0.8348912167606769
15957,0.5430897537728356,0.8348912167606769
15958,0.5430897537728356,0.8349717969379533
15959,0.5431294678316124,0.8349717969379533
15960,0.5431294678316124,0.8350523771152296
15961,0.543208895949166,0.8350523771152296
15962,0.543208895949166,0.8350926672038679
15963,0.5432486100079428,0.8350926672038679
15964,0.5432486100079428,0.835132957292506
15965,0.5433280381254965,0.835132957292506
15966,0.5433280381254965,0.8352135374697824
15967,0.5433677521842732,0.8352135374697824
15968,0.5433677521842732,0.8352538275584206
15969,0.54340746624305,0.8352538275584206
15970,0.54340746624305,0.835334407735697
15971,0.5434471803018268,0.835334407735697
15972,0.5434471803018268,0.8354955680902498
15973,0.5434868943606036,0.8354955680902498
15974,0.5434868943606036,0.835535858178888
15975,0.5435266084193805,0.835535858178888
15976,0.5435266084193805,0.8356567284448025
15977,0.5435663224781573,0.8356567284448025
15978,0.5435663224781573,0.8356970185334408
15979,0.5436854646544876,0.8356970185334408
15980,0.5436854646544876,0.8357775987107172
15981,0.5437251787132645,0.8357775987107172
15982,0.5437251787132645,0.8358178887993554
15983,0.5439237490071486,0.8358178887993554
15984,0.5439237490071486,0.8358984689766318
15985,0.5439634630659254,0.8358984689766318
15986,0.5439634630659254,0.8361402095084609
15987,0.5440428911834789,0.8361402095084609
15988,0.5440428911834789,0.8362207896857373
15989,0.5440826052422557,0.8362207896857373
15990,0.5440826052422557,0.83638195004029
15991,0.5441620333598094,0.83638195004029
15992,0.5441620333598094,0.8364625302175664
15993,0.5442017474185862,0.8364625302175664
15994,0.5442017474185862,0.8366236905721193
15995,0.5442811755361397,0.8366236905721193
15996,0.5442811755361397,0.8366639806607574
15997,0.5443208895949166,0.8366639806607574
15998,0.5443208895949166,0.8367445608380338
15999,0.5443606036536934,0.8367445608380338
16000,0.5443606036536934,0.836784850926672
16001,0.5444003177124702,0.836784850926672
16002,0.5444003177124702,0.8368654311039484
16003,0.5444797458300238,0.8368654311039484
16004,0.5444797458300238,0.8369057211925867
16005,0.5445194598888007,0.8369057211925867
16006,0.5445194598888007,0.836986301369863
16007,0.5445591739475775,0.836986301369863
16008,0.5445591739475775,0.8370668815471394
16009,0.5446783161239078,0.8370668815471394
16010,0.5446783161239078,0.8371071716357776
16011,0.5447577442414615,0.8371071716357776
16012,0.5447577442414615,0.8372683319903304
16013,0.5447974583002383,0.8372683319903304
16014,0.5447974583002383,0.8375503626107977
16015,0.5448768864177919,0.8375503626107977
16016,0.5448768864177919,0.8376309427880742
16017,0.5449563145353455,0.8376309427880742
16018,0.5449563145353455,0.8376712328767123
16019,0.5449960285941223,0.8376712328767123
16020,0.5449960285941223,0.8377921031426269
16021,0.5450357426528991,0.8377921031426269
16022,0.5450357426528991,0.8378323932312651
16023,0.5450754567116759,0.8378323932312651
16024,0.5450754567116759,0.8379129734085415
16025,0.5451151707704528,0.8379129734085415
16026,0.5451151707704528,0.8379532634971797
16027,0.5452343129467832,0.8379532634971797
16028,0.5452343129467832,0.8380338436744561
16029,0.5452740270055599,0.8380338436744561
16030,0.5452740270055599,0.8380741337630943
16031,0.5453137410643367,0.8380741337630943
16032,0.5453137410643367,0.8381547139403707
16033,0.5453931691818904,0.8381547139403707
16034,0.5453931691818904,0.8381950040290088
16035,0.545472597299444,0.8381950040290088
16036,0.545472597299444,0.8382352941176471
16037,0.5455520254169977,0.8382352941176471
16038,0.5455520254169977,0.838436744560838
16039,0.5456314535345512,0.838436744560838
16040,0.5456314535345512,0.8384770346494762
16041,0.5457903097696585,0.8384770346494762
16042,0.5457903097696585,0.8385576148267526
16043,0.5458300238284353,0.8385576148267526
16044,0.5458300238284353,0.8385979049153908
16045,0.5459094519459888,0.8385979049153908
16046,0.5459094519459888,0.8389202256244964
16047,0.5459491660047657,0.8389202256244964
16048,0.5459491660047657,0.8390008058017727
16049,0.5460683081810961,0.8390008058017727
16050,0.5460683081810961,0.839041095890411
16051,0.5461080222398729,0.839041095890411
16052,0.5461080222398729,0.8390813859790491
16053,0.5461874503574266,0.8390813859790491
16054,0.5461874503574266,0.8391216760676874
16055,0.5462271644162033,0.8391216760676874
16056,0.5462271644162033,0.8392828364222401
16057,0.5462668784749801,0.8392828364222401
16058,0.5462668784749801,0.8393231265108784
16059,0.5463463065925338,0.8393231265108784
16060,0.5463463065925338,0.8394037066881547
16061,0.5464257347100874,0.8394037066881547
16062,0.5464257347100874,0.8394439967767929
16063,0.546505162827641,0.8394439967767929
16064,0.546505162827641,0.8394842868654311
16065,0.5465448768864178,0.8394842868654311
16066,0.5465448768864178,0.8395245769540693
16067,0.5465845909451946,0.8395245769540693
16068,0.5465845909451946,0.8396051571313456
16069,0.5466640190627482,0.8396051571313456
16070,0.5466640190627482,0.8396454472199839
16071,0.5467434471803019,0.8396454472199839
16072,0.5467434471803019,0.8397663174858985
16073,0.5467831612390787,0.8397663174858985
16074,0.5467831612390787,0.839887187751813
16075,0.5468625893566322,0.839887187751813
16076,0.5468625893566322,0.8399274778404513
16077,0.5469420174741859,0.8399274778404513
16078,0.5469420174741859,0.8399677679290894
16079,0.5469817315329627,0.8399677679290894
16080,0.5469817315329627,0.8401289282836423
16081,0.5470214455917395,0.8401289282836423
16082,0.5470214455917395,0.8401692183722804
16083,0.5471405877680698,0.8401692183722804
16084,0.5471405877680698,0.840290088638195
16085,0.5471803018268467,0.840290088638195
16086,0.5471803018268467,0.8404512489927478
16087,0.5472597299444003,0.8404512489927478
16088,0.5472597299444003,0.8405318291700242
16089,0.5472994440031771,0.8405318291700242
16090,0.5472994440031771,0.8406124093473005
16091,0.5473391580619539,0.8406124093473005
16092,0.5473391580619539,0.8406929895245769
16093,0.5473788721207308,0.8406929895245769
16094,0.5473788721207308,0.8407735697018534
16095,0.5474185861795076,0.8407735697018534
16096,0.5474185861795076,0.8408944399677679
16097,0.54813343923749,0.8408944399677679
16098,0.54813343923749,0.8409347300564062
16099,0.5481731532962669,0.8409347300564062
16100,0.5481731532962669,0.8410153102336825
16101,0.5484114376489277,0.8410153102336825
16102,0.5484114376489277,0.8410958904109589
16103,0.5484511517077045,0.8410958904109589
16104,0.5484511517077045,0.8411361804995972
16105,0.5484908657664813,0.8411361804995972
16106,0.5484908657664813,0.8412167606768735
16107,0.5486100079428118,0.8412167606768735
16108,0.5486100079428118,0.8412570507655117
16109,0.5486497220015886,0.8412570507655117
16110,0.5486497220015886,0.8413779210314263
16111,0.5486894360603654,0.8413779210314263
16112,0.5486894360603654,0.8414585012087027
16113,0.548768864177919,0.8414585012087027
16114,0.548768864177919,0.8414987912973408
16115,0.5488880063542494,0.8414987912973408
16116,0.5488880063542494,0.8415793714746173
16117,0.5489277204130262,0.8415793714746173
16118,0.5489277204130262,0.8417002417405318
16119,0.5490468625893566,0.8417002417405318
16120,0.5490468625893566,0.8418211120064464
16121,0.5492851469420175,0.8418211120064464
16122,0.5492851469420175,0.8418614020950846
16123,0.549364575059571,0.8418614020950846
16124,0.549364575059571,0.8419016921837228
16125,0.5494440031771247,0.8419016921837228
16126,0.5494440031771247,0.841941982272361
16127,0.5494837172359015,0.841941982272361
16128,0.5494837172359015,0.8419822723609992
16129,0.5495234312946783,0.8419822723609992
16130,0.5495234312946783,0.8421434327155519
16131,0.5497220015885623,0.8421434327155519
16132,0.5497220015885623,0.8422643029814666
16133,0.549801429706116,0.8422643029814666
16134,0.549801429706116,0.8423045930701047
16135,0.55,0.8423045930701047
16136,0.55,0.8423448831587429
16137,0.5500397140587768,0.8423448831587429
16138,0.5500397140587768,0.8424254633360193
16139,0.5500794281175536,0.8424254633360193
16140,0.5500794281175536,0.8424657534246576
16141,0.5502779984114377,0.8424657534246576
16142,0.5502779984114377,0.8425060435132957
16143,0.5503574265289912,0.8425060435132957
16144,0.5503574265289912,0.8427880741337631
16145,0.5505957108816522,0.8427880741337631
16146,0.5505957108816522,0.8428283642224013
16147,0.5507545671167593,0.8428283642224013
16148,0.5507545671167593,0.8429089443996777
16149,0.5511119936457506,0.8429089443996777
16150,0.5511119936457506,0.8429895245769541
16151,0.5513105639396346,0.8429895245769541
16152,0.5513105639396346,0.8432312651087832
16153,0.5513899920571882,0.8432312651087832
16154,0.5513899920571882,0.8434730056406124
16155,0.5514694201747419,0.8434730056406124
16156,0.5514694201747419,0.8435535858178888
16157,0.5515091342335187,0.8435535858178888
16158,0.5515091342335187,0.8436341659951652
16159,0.5515488482922954,0.8436341659951652
16160,0.5515488482922954,0.8436744560838034
16161,0.5516282764098491,0.8436744560838034
16162,0.5516282764098491,0.8437147461724416
16163,0.5517474185861795,0.8437147461724416
16164,0.5517474185861795,0.8438356164383561
16165,0.5517871326449563,0.8438356164383561
16166,0.5517871326449563,0.8438759065269944
16167,0.55186656076251,0.8438759065269944
16168,0.55186656076251,0.843996776792909
16169,0.5519062748212867,0.843996776792909
16170,0.5519062748212867,0.8442385173247381
16171,0.5519459888800635,0.8442385173247381
16172,0.5519459888800635,0.8442788074133764
16173,0.5519857029388403,0.8442788074133764
16174,0.5519857029388403,0.8443190975020145
16175,0.552065131056394,0.8443190975020145
16176,0.552065131056394,0.8443996776792909
16177,0.5521048451151708,0.8443996776792909
16178,0.5521048451151708,0.8445205479452055
16179,0.5521445591739476,0.8445205479452055
16180,0.5521445591739476,0.8447622884770346
16181,0.5521842732327243,0.8447622884770346
16182,0.5521842732327243,0.8448025785656729
16183,0.5523828435266084,0.8448025785656729
16184,0.5523828435266084,0.8448831587429493
16185,0.5524225575853853,0.8448831587429493
16186,0.5524225575853853,0.8449234488315874
16187,0.5524622716441621,0.8449234488315874
16188,0.5524622716441621,0.8450040290088638
16189,0.5525416997617156,0.8450040290088638
16190,0.5525416997617156,0.845044319097502
16191,0.5526211278792693,0.845044319097502
16192,0.5526211278792693,0.8450846091861403
16193,0.5527402700555997,0.8450846091861403
16194,0.5527402700555997,0.8451248992747784
16195,0.5527799841143765,0.8451248992747784
16196,0.5527799841143765,0.8451651893634166
16197,0.5528991262907069,0.8451651893634166
16198,0.5528991262907069,0.8452054794520548
16199,0.5529388403494837,0.8452054794520548
16200,0.5529388403494837,0.845245769540693
16201,0.5529785544082605,0.845245769540693
16202,0.5529785544082605,0.8452860596293312
16203,0.5530182684670373,0.8452860596293312
16204,0.5530182684670373,0.8453263497179694
16205,0.553097696584591,0.8453263497179694
16206,0.553097696584591,0.8453666398066075
16207,0.5531374106433677,0.8453666398066075
16208,0.5531374106433677,0.845447219983884
16209,0.5532168387609213,0.845447219983884
16210,0.5532168387609213,0.8455278001611604
16211,0.5532565528196982,0.8455278001611604
16212,0.5532565528196982,0.8456083803384368
16213,0.5533359809372518,0.8456083803384368
16214,0.5533359809372518,0.8457292506043513
16215,0.5533756949960286,0.8457292506043513
16216,0.5533756949960286,0.8458501208702659
16217,0.5534154090548054,0.8458501208702659
16218,0.5534154090548054,0.8458904109589042
16219,0.553494837172359,0.8458904109589042
16220,0.553494837172359,0.8460112812248187
16221,0.5535345512311358,0.8460112812248187
16222,0.5535345512311358,0.8460515713134569
16223,0.5535742652899126,0.8460515713134569
16224,0.5535742652899126,0.8461724415793714
16225,0.5536934074662431,0.8461724415793714
16226,0.5536934074662431,0.8462127316680097
16227,0.5537331215250199,0.8462127316680097
16228,0.5537331215250199,0.8463336019339243
16229,0.5538919777601271,0.8463336019339243
16230,0.5538919777601271,0.8463738920225624
16231,0.5540508339952344,0.8463738920225624
16232,0.5540508339952344,0.8464544721998388
16233,0.5540905480540111,0.8464544721998388
16234,0.5540905480540111,0.8464947622884771
16235,0.5543685464654488,0.8464947622884771
16236,0.5543685464654488,0.8465350523771152
16237,0.5544082605242255,0.8465350523771152
16238,0.5544082605242255,0.8465753424657534
16239,0.5544479745830024,0.8465753424657534
16240,0.5544479745830024,0.8468170829975826
16241,0.5545671167593328,0.8468170829975826
16242,0.5545671167593328,0.846897663174859
16243,0.5546068308181096,0.846897663174859
16244,0.5546068308181096,0.8469782433521353
16245,0.5546862589356633,0.8469782433521353
16246,0.5546862589356633,0.8470588235294118
16247,0.55472597299444,0.8470588235294118
16248,0.55472597299444,0.84709911361805
16249,0.5547656870532168,0.84709911361805
16250,0.5547656870532168,0.8471796937953263
16251,0.5548054011119936,0.8471796937953263
16252,0.5548054011119936,0.8472199838839646
16253,0.5548451151707704,0.8472199838839646
16254,0.5548451151707704,0.8473005640612409
16255,0.5549245432883241,0.8473005640612409
16256,0.5549245432883241,0.8473811442385173
16257,0.5551231135822081,0.8473811442385173
16258,0.5551231135822081,0.8475020145044319
16259,0.5552025416997617,0.8475020145044319
16260,0.5552025416997617,0.8476228847703465
16261,0.5552422557585385,0.8476228847703465
16262,0.5552422557585385,0.8477034649476228
16263,0.5553216838760922,0.8477034649476228
16264,0.5553216838760922,0.8477437550362611
16265,0.5554011119936457,0.8477437550362611
16266,0.5554011119936457,0.8478243352135375
16267,0.5555996822875298,0.8478243352135375
16268,0.5555996822875298,0.8479049153908138
16269,0.5556393963463065,0.8479049153908138
16270,0.5556393963463065,0.8480660757453666
16271,0.5557188244638602,0.8480660757453666
16272,0.5557188244638602,0.848146655922643
16273,0.555758538522637,0.848146655922643
16274,0.555758538522637,0.8481869460112812
16275,0.5557982525814138,0.8481869460112812
16276,0.5557982525814138,0.8482272360999195
16277,0.5559173947577443,0.8482272360999195
16278,0.5559173947577443,0.8482675261885576
16279,0.5559968228752978,0.8482675261885576
16280,0.5559968228752978,0.8483883964544722
16281,0.5560365369340746,0.8483883964544722
16282,0.5560365369340746,0.8484286865431104
16283,0.5562351072279587,0.8484286865431104
16284,0.5562351072279587,0.8484689766317486
16285,0.5562748212867356,0.8484689766317486
16286,0.5562748212867356,0.8485092667203867
16287,0.5563939634630659,0.8485092667203867
16288,0.5563939634630659,0.848549556809025
16289,0.55659253375695,0.848549556809025
16290,0.55659253375695,0.8485898468976631
16291,0.5566719618745036,0.8485898468976631
16292,0.5566719618745036,0.8487107171635777
16293,0.556791104050834,0.8487107171635777
16294,0.556791104050834,0.8488315874294924
16295,0.5568705321683876,0.8488315874294924
16296,0.5568705321683876,0.8489121676067687
16297,0.5569102462271645,0.8489121676067687
16298,0.5569102462271645,0.848952457695407
16299,0.556989674344718,0.848952457695407
16300,0.556989674344718,0.8489927477840451
16301,0.5570691024622716,0.8489927477840451
16302,0.5570691024622716,0.8490330378726834
16303,0.5571088165210485,0.8490330378726834
16304,0.5571088165210485,0.8491136180499597
16305,0.5571485305798253,0.8491136180499597
16306,0.5571485305798253,0.8491941982272361
16307,0.5573073868149325,0.8491941982272361
16308,0.5573073868149325,0.849395648670427
16309,0.5573868149324861,0.849395648670427
16310,0.5573868149324861,0.8494359387590653
16311,0.5574265289912629,0.8494359387590653
16312,0.5574265289912629,0.8494762288477035
16313,0.5575456711675933,0.8494762288477035
16314,0.5575456711675933,0.8495568090249799
16315,0.5575853852263701,0.8495568090249799
16316,0.5575853852263701,0.849597099113618
16317,0.5577442414614774,0.849597099113618
16318,0.5577442414614774,0.8496373892022563
16319,0.557823669579031,0.8496373892022563
16320,0.557823669579031,0.8496776792908944
16321,0.5578633836378077,0.8496776792908944
16322,0.5578633836378077,0.8497582594681709
16323,0.5579030976965846,0.8497582594681709
16324,0.5579030976965846,0.8499194198227236
16325,0.5579428117553614,0.8499194198227236
16326,0.5579428117553614,0.8499597099113618
16327,0.558022239872915,0.8499597099113618
16328,0.558022239872915,0.8500805801772764
16329,0.5580619539316918,0.8500805801772764
16330,0.5580619539316918,0.8501208702659145
16331,0.5581810961080222,0.8501208702659145
16332,0.5581810961080222,0.850201450443191
16333,0.558220810166799,0.850201450443191
16334,0.558220810166799,0.8502417405318292
16335,0.5582605242255758,0.8502417405318292
16336,0.5582605242255758,0.8503626107977438
16337,0.5583002382843527,0.8503626107977438
16338,0.5583002382843527,0.8504431909750202
16339,0.5583796664019063,0.8504431909750202
16340,0.5583796664019063,0.8505640612409348
16341,0.5585385226370135,0.8505640612409348
16342,0.5585385226370135,0.8506043513295729
16343,0.5586576648133439,0.8506043513295729
16344,0.5586576648133439,0.8506849315068493
16345,0.5587768069896744,0.8506849315068493
16346,0.5587768069896744,0.8507252215954875
16347,0.5588165210484511,0.8507252215954875
16348,0.5588165210484511,0.8508058017727639
16349,0.5588562351072279,0.8508058017727639
16350,0.5588562351072279,0.8508460918614021
16351,0.5588959491660047,0.8508460918614021
16352,0.5588959491660047,0.8509266720386784
16353,0.5589356632247816,0.8509266720386784
16354,0.5589356632247816,0.8509669621273167
16355,0.5589753772835584,0.8509669621273167
16356,0.5589753772835584,0.8510475423045931
16357,0.5591342335186656,0.8510475423045931
16358,0.5591342335186656,0.8510878323932313
16359,0.5591739475774424,0.8510878323932313
16360,0.5591739475774424,0.8511281224818694
16361,0.559253375694996,0.8511281224818694
16362,0.559253375694996,0.8512087026591458
16363,0.5592930897537728,0.8512087026591458
16364,0.5592930897537728,0.8513295729250604
16365,0.5593328038125497,0.8513295729250604
16366,0.5593328038125497,0.8513698630136987
16367,0.5594122319301033,0.8513698630136987
16368,0.5594122319301033,0.8514101531023368
16369,0.5595710881652105,0.8514101531023368
16370,0.5595710881652105,0.8514504431909751
16371,0.5596505162827641,0.8514504431909751
16372,0.5596505162827641,0.8514907332796132
16373,0.5596902303415409,0.8514907332796132
16374,0.5596902303415409,0.8515713134568896
16375,0.5597299444003178,0.8515713134568896
16376,0.5597299444003178,0.8516116035455278
16377,0.5598093725178713,0.8516116035455278
16378,0.5598093725178713,0.851651893634166
16379,0.5598490865766481,0.851651893634166
16380,0.5598490865766481,0.8517727639000806
16381,0.5598888006354249,0.8517727639000806
16382,0.5598888006354249,0.8518130539887188
16383,0.5599285146942018,0.8518130539887188
16384,0.5599285146942018,0.851853344077357
16385,0.5600476568705322,0.851853344077357
16386,0.5600476568705322,0.8518936341659952
16387,0.5600873709293089,0.8518936341659952
16388,0.5600873709293089,0.8519339242546333
16389,0.5602462271644162,0.8519339242546333
16390,0.5602462271644162,0.8520145044319097
16391,0.560285941223193,0.8520145044319097
16392,0.560285941223193,0.8522159548751007
16393,0.5604050833995234,0.8522159548751007
16394,0.5604050833995234,0.8522965350523771
16395,0.5605639396346307,0.8522965350523771
16396,0.5605639396346307,0.8523771152296535
16397,0.5606036536934075,0.8523771152296535
16398,0.5606036536934075,0.85245769540693
16399,0.5607227958697378,0.85245769540693
16400,0.5607227958697378,0.8525785656728445
16401,0.5608022239872915,0.8525785656728445
16402,0.5608022239872915,0.8526994359387591
16403,0.5608419380460683,0.8526994359387591
16404,0.5608419380460683,0.8527397260273972
16405,0.5608816521048451,0.8527397260273972
16406,0.5608816521048451,0.8528203062046736
16407,0.5611596505162828,0.8528203062046736
16408,0.5611596505162828,0.8529814665592265
16409,0.5612787926926132,0.8529814665592265
16410,0.5612787926926132,0.8530620467365028
16411,0.56131850675139,0.8530620467365028
16412,0.56131850675139,0.853102336825141
16413,0.5614376489277204,0.853102336825141
16414,0.5614376489277204,0.8531829170024174
16415,0.5614773629864972,0.8531829170024174
16416,0.5614773629864972,0.8532232070910556
16417,0.561517077045274,0.8532232070910556
16418,0.561517077045274,0.8532634971796937
16419,0.5616759332803812,0.8532634971796937
16420,0.5616759332803812,0.8533843674456084
16421,0.561715647339158,0.8533843674456084
16422,0.561715647339158,0.8534246575342466
16423,0.5617950754567117,0.8534246575342466
16424,0.5617950754567117,0.853505237711523
16425,0.5618745035742653,0.853505237711523
16426,0.5618745035742653,0.8536663980660757
16427,0.5619142176330421,0.8536663980660757
16428,0.5619142176330421,0.8537872683319904
16429,0.5619936457505957,0.8537872683319904
16430,0.5619936457505957,0.8542304593070105
16431,0.5620333598093725,0.8542304593070105
16432,0.5620333598093725,0.8542707493956486
16433,0.5622319301032566,0.8542707493956486
16434,0.5622319301032566,0.854351329572925
16435,0.5623113582208101,0.854351329572925
16436,0.5623113582208101,0.8543916196615633
16437,0.5624702144559174,0.8543916196615633
16438,0.5624702144559174,0.8544319097502014
16439,0.5625099285146942,0.8544319097502014
16440,0.5625099285146942,0.8545124899274779
16441,0.5625893566322479,0.8545124899274779
16442,0.5625893566322479,0.8545930701047543
16443,0.5626290706910246,0.8545930701047543
16444,0.5626290706910246,0.8546333601933924
16445,0.562748212867355,0.8546333601933924
16446,0.562748212867355,0.8547139403706688
16447,0.5627879269261319,0.8547139403706688
16448,0.5627879269261319,0.8548348106365834
16449,0.5628673550436855,0.8548348106365834
16450,0.5628673550436855,0.8549153908138598
16451,0.562946783161239,0.8549153908138598
16452,0.562946783161239,0.854955680902498
16453,0.5629864972200159,0.854955680902498
16454,0.5629864972200159,0.8549959709911362
16455,0.5630262112787927,0.8549959709911362
16456,0.5630262112787927,0.8550362610797744
16457,0.5631056393963463,0.8550362610797744
16458,0.5631056393963463,0.8550765511684125
16459,0.5631453534551231,0.8550765511684125
16460,0.5631453534551231,0.8551168412570508
16461,0.5632247815726767,0.8551168412570508
16462,0.5632247815726767,0.8551974214343272
16463,0.5633042096902303,0.8551974214343272
16464,0.5633042096902303,0.8552377115229653
16465,0.5633439237490071,0.8552377115229653
16466,0.5633439237490071,0.8552780016116035
16467,0.563383637807784,0.8552780016116035
16468,0.563383637807784,0.8553585817888799
16469,0.5634233518665608,0.8553585817888799
16470,0.5634233518665608,0.8553988718775182
16471,0.5635027799841144,0.8553988718775182
16472,0.5635027799841144,0.8554391619661563
16473,0.563582208101668,0.8554391619661563
16474,0.563582208101668,0.8554794520547945
16475,0.5636219221604448,0.8554794520547945
16476,0.5636219221604448,0.8556003223207092
16477,0.5636616362192216,0.8556003223207092
16478,0.5636616362192216,0.8556406124093473
16479,0.5637807783955521,0.8556406124093473
16480,0.5637807783955521,0.8556809024979855
16481,0.5638999205718824,0.8556809024979855
16482,0.5638999205718824,0.8557211925866237
16483,0.5639396346306592,0.8557211925866237
16484,0.5639396346306592,0.8558420628525383
16485,0.5639793486894361,0.8558420628525383
16486,0.5639793486894361,0.8558823529411764
16487,0.5641779189833201,0.8558823529411764
16488,0.5641779189833201,0.8560435132957293
16489,0.5642176330420969,0.8560435132957293
16490,0.5642176330420969,0.8560838033843674
16491,0.5642573471008737,0.8560838033843674
16492,0.5642573471008737,0.8561643835616438
16493,0.564416203335981,0.8561643835616438
16494,0.564416203335981,0.8562046736502821
16495,0.5644559173947578,0.8562046736502821
16496,0.5644559173947578,0.8562449637389202
16497,0.5645353455123113,0.8562449637389202
16498,0.5645353455123113,0.8562852538275584
16499,0.5645750595710881,0.8562852538275584
16500,0.5645750595710881,0.8563255439161966
16501,0.564614773629865,0.8563255439161966
16502,0.564614773629865,0.8563658340048348
16503,0.564813343923749,0.8563658340048348
16504,0.564813343923749,0.856406124093473
16505,0.5648530579825258,0.856406124093473
16506,0.5648530579825258,0.8564464141821112
16507,0.5648927720413026,0.8564464141821112
16508,0.5648927720413026,0.8564867042707494
16509,0.5649722001588562,0.8564867042707494
16510,0.5649722001588562,0.8565269943593876
16511,0.5650516282764099,0.8565269943593876
16512,0.5650516282764099,0.8566478646253022
16513,0.5650913423351867,0.8566478646253022
16514,0.5650913423351867,0.8568896051571313
16515,0.5652104845115171,0.8568896051571313
16516,0.5652104845115171,0.8569701853344077
16517,0.5653296266878475,0.8569701853344077
16518,0.5653296266878475,0.8570507655116841
16519,0.5653693407466243,0.8570507655116841
16520,0.5653693407466243,0.8570910556003223
16521,0.5654090548054012,0.8570910556003223
16522,0.5654090548054012,0.8571313456889605
16523,0.5654884829229547,0.8571313456889605
16524,0.5654884829229547,0.8571716357775987
16525,0.5655679110405083,0.8571716357775987
16526,0.5655679110405083,0.8573327961321515
16527,0.5656076250992852,0.8573327961321515
16528,0.5656076250992852,0.8574133763094279
16529,0.5657267672756155,0.8574133763094279
16530,0.5657267672756155,0.8575342465753425
16531,0.5657664813343923,0.8575342465753425
16532,0.5657664813343923,0.8576954069298952
16533,0.565845909451946,0.8576954069298952
16534,0.565845909451946,0.8577356970185335
16535,0.5658856235107228,0.8577356970185335
16536,0.5658856235107228,0.8577759871071716
16537,0.5659650516282764,0.8577759871071716
16538,0.5659650516282764,0.8578162771958099
16539,0.56604447974583,0.8578162771958099
16540,0.56604447974583,0.857856567284448
16541,0.5660841938046068,0.857856567284448
16542,0.5660841938046068,0.8578968573730862
16543,0.5661636219221604,0.8578968573730862
16544,0.5661636219221604,0.8579774375503626
16545,0.5662033359809373,0.8579774375503626
16546,0.5662033359809373,0.8580177276390009
16547,0.5663621922160444,0.8580177276390009
16548,0.5663621922160444,0.858058017727639
16549,0.5664019062748212,0.858058017727639
16550,0.5664019062748212,0.8582191780821918
16551,0.5665210484511517,0.8582191780821918
16552,0.5665210484511517,0.85825946817083
16553,0.5666401906274822,0.85825946817083
16554,0.5666401906274822,0.8582997582594681
16555,0.566878474980143,0.8582997582594681
16556,0.566878474980143,0.8583803384367445
16557,0.5670373312152502,0.8583803384367445
16558,0.5670373312152502,0.8585414987912974
16559,0.567077045274027,0.8585414987912974
16560,0.567077045274027,0.8586220789685737
16561,0.5672359015091343,0.8586220789685737
16562,0.5672359015091343,0.8587026591458501
16563,0.5673153296266878,0.8587026591458501
16564,0.5673153296266878,0.8588235294117647
16565,0.5673947577442414,0.8588235294117647
16566,0.5673947577442414,0.8589041095890411
16567,0.5674344718030183,0.8589041095890411
16568,0.5674344718030183,0.8589443996776793
16569,0.5674741858617951,0.8589443996776793
16570,0.5674741858617951,0.8589846897663175
16571,0.5675138999205719,0.8589846897663175
16572,0.5675138999205719,0.8590652699435939
16573,0.5676330420969024,0.8590652699435939
16574,0.5676330420969024,0.859105560032232
16575,0.5677521842732327,0.859105560032232
16576,0.5677521842732327,0.8592264302981466
16577,0.5678713264495632,0.8592264302981466
16578,0.5678713264495632,0.8592667203867849
16579,0.5679507545671167,0.8592667203867849
16580,0.5679507545671167,0.859307010475423
16581,0.5679904686258935,0.859307010475423
16582,0.5679904686258935,0.8593473005640613
16583,0.5682287529785545,0.8593473005640613
16584,0.5682287529785545,0.859508460918614
16585,0.5682684670373312,0.859508460918614
16586,0.5682684670373312,0.8596696212731668
16587,0.568308181096108,0.8596696212731668
16588,0.568308181096108,0.8597904915390814
16589,0.5683876092136616,0.8597904915390814
16590,0.5683876092136616,0.8599919419822724
16591,0.5684273232724384,0.8599919419822724
16592,0.5684273232724384,0.8600725221595488
16593,0.5685464654487689,0.8600725221595488
16594,0.5685464654487689,0.8601531023368252
16595,0.5685861795075456,0.8601531023368252
16596,0.5685861795075456,0.8602336825141015
16597,0.5687847498014297,0.8602336825141015
16598,0.5687847498014297,0.8603142626913779
16599,0.5688244638602065,0.8603142626913779
16600,0.5688244638602065,0.8605560032232071
16601,0.5689436060365369,0.8605560032232071
16602,0.5689436060365369,0.8607574536663981
16603,0.5691024622716442,0.8607574536663981
16604,0.5691024622716442,0.8609991941982272
16605,0.5693010325655282,0.8609991941982272
16606,0.5693010325655282,0.8610797743755036
16607,0.5693804606830818,0.8610797743755036
16608,0.5693804606830818,0.8611603545527801
16609,0.5694201747418586,0.8611603545527801
16610,0.5694201747418586,0.8612409347300564
16611,0.5694598888006355,0.8612409347300564
16612,0.5694598888006355,0.8612812248186946
16613,0.5695790309769658,0.8612812248186946
16614,0.5695790309769658,0.8613215149073328
16615,0.5696584590945195,0.8613215149073328
16616,0.5696584590945195,0.861361804995971
16617,0.5696981731532963,0.861361804995971
16618,0.5696981731532963,0.8614423851732473
16619,0.5697378872120731,0.8614423851732473
16620,0.5697378872120731,0.8615229653505238
16621,0.5698173153296267,0.8615229653505238
16622,0.5698173153296267,0.861563255439162
16623,0.5698570293884035,0.861563255439162
16624,0.5698570293884035,0.8616035455278002
16625,0.5699364575059571,0.8616035455278002
16626,0.5699364575059571,0.8616438356164383
16627,0.5699761715647339,0.8616438356164383
16628,0.5699761715647339,0.861764705882353
16629,0.5700555996822876,0.861764705882353
16630,0.5700555996822876,0.8618049959709911
16631,0.5701747418586179,0.8618049959709911
16632,0.5701747418586179,0.861966156325544
16633,0.5702938840349484,0.861966156325544
16634,0.5702938840349484,0.8620467365028203
16635,0.5703335980937252,0.8620467365028203
16636,0.5703335980937252,0.8620870265914585
16637,0.570373312152502,0.8620870265914585
16638,0.570373312152502,0.8621273166800967
16639,0.5704527402700555,0.8621273166800967
16640,0.5704527402700555,0.8622078968573731
16641,0.5704924543288324,0.8622078968573731
16642,0.5704924543288324,0.8622884770346495
16643,0.5705321683876092,0.8622884770346495
16644,0.5705321683876092,0.8623690572119259
16645,0.570571882446386,0.8623690572119259
16646,0.570571882446386,0.8624496373892022
16647,0.5706513105639396,0.8624496373892022
16648,0.5706513105639396,0.8624899274778405
16649,0.5706910246227165,0.8624899274778405
16650,0.5706910246227165,0.8625302175664786
16651,0.57077045274027,0.8625302175664786
16652,0.57077045274027,0.8625705076551169
16653,0.5708101667990468,0.8625705076551169
16654,0.5708101667990468,0.8626510878323932
16655,0.5710087370929309,0.8626510878323932
16656,0.5710087370929309,0.8627316680096696
16657,0.5711675933280381,0.8627316680096696
16658,0.5711675933280381,0.8627719580983079
16659,0.5712470214455917,0.8627719580983079
16660,0.5712470214455917,0.862812248186946
16661,0.5712867355043686,0.862812248186946
16662,0.5712867355043686,0.8628525382755842
16663,0.5713264495631454,0.8628525382755842
16664,0.5713264495631454,0.8628928283642224
16665,0.571405877680699,0.8628928283642224
16666,0.571405877680699,0.8630942788074134
16667,0.5714455917394757,0.8630942788074134
16668,0.5714455917394757,0.8631345688960516
16669,0.5714853057982526,0.8631345688960516
16670,0.5714853057982526,0.8631748589846898
16671,0.5715250198570294,0.8631748589846898
16672,0.5715250198570294,0.8632554391619661
16673,0.5716838760921367,0.8632554391619661
16674,0.5716838760921367,0.8633360193392425
16675,0.571803018268467,0.8633360193392425
16676,0.571803018268467,0.8633763094278808
16677,0.5718427323272438,0.8633763094278808
16678,0.5718427323272438,0.863416599516519
16679,0.5718824463860207,0.863416599516519
16680,0.5718824463860207,0.8636180499597099
16681,0.5720015885623511,0.8636180499597099
16682,0.5720015885623511,0.8636583400483481
16683,0.5720413026211278,0.8636583400483481
16684,0.5720413026211278,0.8636986301369863
16685,0.5720810166799047,0.8636986301369863
16686,0.5720810166799047,0.8637389202256245
16687,0.5722001588562351,0.8637389202256245
16688,0.5722001588562351,0.8638195004029009
16689,0.5723590150913423,0.8638195004029009
16690,0.5723590150913423,0.8640209508460919
16691,0.5725972994440032,0.8640209508460919
16692,0.5725972994440032,0.8641015310233683
16693,0.5726767275615567,0.8641015310233683
16694,0.5726767275615567,0.8641418211120064
16695,0.5727164416203336,0.8641418211120064
16696,0.5727164416203336,0.8642224012892828
16697,0.5727561556791104,0.8642224012892828
16698,0.5727561556791104,0.864262691377921
16699,0.572835583796664,0.864262691377921
16700,0.572835583796664,0.8643432715551974
16701,0.5729150119142177,0.8643432715551974
16702,0.5729150119142177,0.8643835616438356
16703,0.5731930103256553,0.8643835616438356
16704,0.5731930103256553,0.8644238517324738
16705,0.5732327243844321,0.8644238517324738
16706,0.5732327243844321,0.864464141821112
16707,0.5733518665607625,0.864464141821112
16708,0.5733518665607625,0.8645044319097502
16709,0.5733915806195393,0.8645044319097502
16710,0.5733915806195393,0.8645447219983884
16711,0.5734710087370929,0.8645447219983884
16712,0.5734710087370929,0.8645850120870265
16713,0.5735107227958698,0.8645850120870265
16714,0.5735107227958698,0.8646253021756648
16715,0.5735504368546466,0.8646253021756648
16716,0.5735504368546466,0.8647461724415794
16717,0.5735901509134234,0.8647461724415794
16718,0.5735901509134234,0.8648267526188558
16719,0.5736695790309769,0.8648267526188558
16720,0.5736695790309769,0.8648670427074939
16721,0.5737092930897538,0.8648670427074939
16722,0.5737092930897538,0.8649879129734085
16723,0.5737490071485306,0.8649879129734085
16724,0.5737490071485306,0.8650282030620468
16725,0.5737887212073074,0.8650282030620468
16726,0.5737887212073074,0.8650684931506849
16727,0.573868149324861,0.8650684931506849
16728,0.573868149324861,0.8651087832393232
16729,0.5739078633836379,0.8651087832393232
16730,0.5739078633836379,0.8651490733279613
16731,0.5740270055599682,0.8651490733279613
16732,0.5740270055599682,0.8651893634165995
16733,0.574066719618745,0.8651893634165995
16734,0.574066719618745,0.8652296535052377
16735,0.5741461477362987,0.8652296535052377
16736,0.5741461477362987,0.8652699435938759
16737,0.5741858617950755,0.8652699435938759
16738,0.5741858617950755,0.8653102336825141
16739,0.5744241461477363,0.8653102336825141
16740,0.5744241461477363,0.8653908138597904
16741,0.5745035742652899,0.8653908138597904
16742,0.5745035742652899,0.8654713940370669
16743,0.5745432883240668,0.8654713940370669
16744,0.5745432883240668,0.8656728444802578
16745,0.5746227164416203,0.8656728444802578
16746,0.5746227164416203,0.8657131345688961
16747,0.5746624305003971,0.8657131345688961
16748,0.5746624305003971,0.8657534246575342
16749,0.5747815726767276,0.8657534246575342
16750,0.5747815726767276,0.8657937147461724
16751,0.5748212867355044,0.8657937147461724
16752,0.5748212867355044,0.8658340048348107
16753,0.5749007148530579,0.8658340048348107
16754,0.5749007148530579,0.8659548751007252
16755,0.575099285146942,0.8659548751007252
16756,0.575099285146942,0.8660757453666398
16757,0.5751389992057189,0.8660757453666398
16758,0.5751389992057189,0.866116035455278
16759,0.5751787132644957,0.866116035455278
16760,0.5751787132644957,0.8661563255439162
16761,0.575297855440826,0.8661563255439162
16762,0.575297855440826,0.8661966156325543
16763,0.57549642573471,0.8661966156325543
16764,0.57549642573471,0.8662369057211926
16765,0.5755758538522637,0.8662369057211926
16766,0.5755758538522637,0.866317485898469
16767,0.575734710087371,0.866317485898469
16768,0.575734710087371,0.8664383561643836
16769,0.5758141382049246,0.8664383561643836
16770,0.5758141382049246,0.86651893634166
16771,0.575933280381255,0.86651893634166
16772,0.575933280381255,0.8665592264302981
16773,0.5759729944400318,0.8665592264302981
16774,0.5759729944400318,0.8666398066075746
16775,0.5760127084988086,0.8666398066075746
16776,0.5760127084988086,0.8666800966962127
16777,0.5760524225575854,0.8666800966962127
16778,0.5760524225575854,0.8667606768734891
16779,0.5760921366163622,0.8667606768734891
16780,0.5760921366163622,0.8668009669621273
16781,0.5761715647339158,0.8668009669621273
16782,0.5761715647339158,0.8668412570507655
16783,0.5766084193804607,0.8668412570507655
16784,0.5766084193804607,0.866921837228042
16785,0.5766878474980143,0.866921837228042
16786,0.5766878474980143,0.8669621273166801
16787,0.5768069896743447,0.8669621273166801
16788,0.5768069896743447,0.8670024174053182
16789,0.5768467037331215,0.8670024174053182
16790,0.5768467037331215,0.8670427074939565
16791,0.5769261318506751,0.8670427074939565
16792,0.5769261318506751,0.8672038678485092
16793,0.5770055599682288,0.8672038678485092
16794,0.5770055599682288,0.8672441579371475
16795,0.5770849880857823,0.8672441579371475
16796,0.5770849880857823,0.8673247381144239
16797,0.5771247021445591,0.8673247381144239
16798,0.5771247021445591,0.867365028203062
16799,0.577164416203336,0.867365028203062
16800,0.577164416203336,0.8674053182917002
16801,0.5772438443208896,0.8674053182917002
16802,0.5772438443208896,0.867566478646253
16803,0.5772835583796664,0.867566478646253
16804,0.5772835583796664,0.8676470588235294
16805,0.5774027005559969,0.8676470588235294
16806,0.5774027005559969,0.8676873489121676
16807,0.5776409849086577,0.8676873489121676
16808,0.5776409849086577,0.867767929089444
16809,0.5780381254964257,0.867767929089444
16810,0.5780381254964257,0.8678082191780822
16811,0.5780778395552025,0.8678082191780822
16812,0.5780778395552025,0.8678485092667204
16813,0.578196981731533,0.8678485092667204
16814,0.578196981731533,0.867969379532635
16815,0.5782366957903098,0.867969379532635
16816,0.5782366957903098,0.8680499597099114
16817,0.5782764098490866,0.8680499597099114
16818,0.5782764098490866,0.8680902497985495
16819,0.5783161239078634,0.8680902497985495
16820,0.5783161239078634,0.868170829975826
16821,0.5785146942017474,0.868170829975826
16822,0.5785146942017474,0.8682111200644641
16823,0.5785544082605242,0.8682111200644641
16824,0.5785544082605242,0.8682514101531024
16825,0.5788324066719619,0.8682514101531024
16826,0.5788324066719619,0.8682917002417405
16827,0.5789118347895155,0.8682917002417405
16828,0.5789118347895155,0.8683319903303788
16829,0.5792692613185068,0.8683319903303788
16830,0.5792692613185068,0.8683722804190169
16831,0.5793486894360603,0.8683722804190169
16832,0.5793486894360603,0.8684125705076551
16833,0.5793884034948372,0.8684125705076551
16834,0.5793884034948372,0.8684528605962933
16835,0.5794678316123908,0.8684528605962933
16836,0.5794678316123908,0.8684931506849315
16837,0.5795075456711676,0.8684931506849315
16838,0.5795075456711676,0.8685334407735698
16839,0.5795869737887213,0.8685334407735698
16840,0.5795869737887213,0.8685737308622079
16841,0.579626687847498,0.8685737308622079
16842,0.579626687847498,0.868614020950846
16843,0.5797458300238284,0.868614020950846
16844,0.5797458300238284,0.8686946011281225
16845,0.5799841143764892,0.8686946011281225
16846,0.5799841143764892,0.8687348912167607
16847,0.5800635424940429,0.8687348912167607
16848,0.5800635424940429,0.868815471394037
16849,0.5801429706115965,0.868815471394037
16850,0.5801429706115965,0.8688557614826753
16851,0.5801826846703733,0.8688557614826753
16852,0.5801826846703733,0.8688960515713134
16853,0.5802621127879269,0.8688960515713134
16854,0.5802621127879269,0.8691780821917808
16855,0.580460683081811,0.8691780821917808
16856,0.580460683081811,0.869218372280419
16857,0.5805003971405878,0.869218372280419
16858,0.5805003971405878,0.8693392425463337
16859,0.5805401111993646,0.8693392425463337
16860,0.5805401111993646,0.86941982272361
16861,0.5805798252581413,0.86941982272361
16862,0.5805798252581413,0.8695004029008864
16863,0.5806195393169182,0.8695004029008864
16864,0.5806195393169182,0.8695406929895245
16865,0.5806989674344718,0.8695406929895245
16866,0.5806989674344718,0.8695809830781628
16867,0.5807386814932486,0.8695809830781628
16868,0.5807386814932486,0.8696212731668009
16869,0.580857823669579,0.8696212731668009
16870,0.580857823669579,0.8697018533440773
16871,0.5808975377283558,0.8697018533440773
16872,0.5808975377283558,0.8698630136986302
16873,0.5809372517871326,0.8698630136986302
16874,0.5809372517871326,0.8699033037872683
16875,0.5809769658459094,0.8699033037872683
16876,0.5809769658459094,0.8699435938759065
16877,0.5810166799046863,0.8699435938759065
16878,0.5810166799046863,0.8699838839645447
16879,0.5810563939634631,0.8699838839645447
16880,0.5810563939634631,0.8700241740531829
16881,0.5810961080222399,0.8700241740531829
16882,0.5810961080222399,0.8700644641418211
16883,0.5811358220810167,0.8700644641418211
16884,0.5811358220810167,0.8701047542304593
16885,0.5811755361397934,0.8701047542304593
16886,0.5811755361397934,0.8701450443190974
16887,0.5812152501985703,0.8701450443190974
16888,0.5812152501985703,0.8702256244963739
16889,0.5813741064336775,0.8702256244963739
16890,0.5813741064336775,0.8702659145850121
16891,0.5814138204924544,0.8702659145850121
16892,0.5814138204924544,0.8703062046736503
16893,0.581493248610008,0.8703062046736503
16894,0.581493248610008,0.8703464947622884
16895,0.5815329626687847,0.8703464947622884
16896,0.5815329626687847,0.8703867848509267
16897,0.5816123907863384,0.8703867848509267
16898,0.5816123907863384,0.8704270749395648
16899,0.5816521048451152,0.8704270749395648
16900,0.5816521048451152,0.8704673650282031
16901,0.5817712470214456,0.8704673650282031
16902,0.5817712470214456,0.8706688154713941
16903,0.5818109610802223,0.8706688154713941
16904,0.5818109610802223,0.8707493956486704
16905,0.581890389197776,0.8707493956486704
16906,0.581890389197776,0.8707896857373086
16907,0.5819301032565528,0.8707896857373086
16908,0.5819301032565528,0.8710314262691378
16909,0.5820095313741064,0.8710314262691378
16910,0.5820095313741064,0.871071716357776
16911,0.5820492454328833,0.871071716357776
16912,0.5820492454328833,0.8711120064464142
16913,0.5821683876092136,0.8711120064464142
16914,0.5821683876092136,0.8711522965350523
16915,0.5822081016679904,0.8711522965350523
16916,0.5822081016679904,0.8711925866236906
16917,0.5823272438443209,0.8711925866236906
16918,0.5823272438443209,0.8712328767123287
16919,0.5824066719618745,0.8712328767123287
16920,0.5824066719618745,0.8714343271555197
16921,0.5824861000794281,0.8714343271555197
16922,0.5824861000794281,0.871474617244158
16923,0.5825258141382049,0.871474617244158
16924,0.5825258141382049,0.8716357775987107
16925,0.5826052422557585,0.8716357775987107
16926,0.5826052422557585,0.8717163577759871
16927,0.5826449563145354,0.8717163577759871
16928,0.5826449563145354,0.8717566478646253
16929,0.582724384432089,0.8717566478646253
16930,0.582724384432089,0.8717969379532635
16931,0.5828038125496425,0.8717969379532635
16932,0.5828038125496425,0.8719178082191781
16933,0.5829626687847498,0.8719178082191781
16934,0.5829626687847498,0.8719983883964545
16935,0.5830818109610802,0.8719983883964545
16936,0.5830818109610802,0.8720386784850926
16937,0.5831612390786338,0.8720386784850926
16938,0.5831612390786338,0.8721192586623691
16939,0.5833995234312946,0.8721192586623691
16940,0.5833995234312946,0.8721595487510072
16941,0.5834392374900715,0.8721595487510072
16942,0.5834392374900715,0.8721998388396455
16943,0.5835583796664019,0.8721998388396455
16944,0.5835583796664019,0.87232070910556
16945,0.5835980937251787,0.87232070910556
16946,0.5835980937251787,0.8724012892828364
16947,0.5839952343129468,0.8724012892828364
16948,0.5839952343129468,0.872522159548751
16949,0.5840349483717235,0.872522159548751
16950,0.5840349483717235,0.8725624496373892
16951,0.584154090548054,0.8725624496373892
16952,0.584154090548054,0.8726027397260274
16953,0.584352660841938,0.8726027397260274
16954,0.584352660841938,0.8726833199033038
16955,0.5844320889594916,0.8726833199033038
16956,0.5844320889594916,0.8728041901692184
16957,0.5844718030182685,0.8728041901692184
16958,0.5844718030182685,0.8728444802578565
16959,0.5845115170770453,0.8728444802578565
16960,0.5845115170770453,0.8728847703464948
16961,0.5845909451945989,0.8728847703464948
16962,0.5845909451945989,0.872925060435133
16963,0.5846306592533757,0.872925060435133
16964,0.5846306592533757,0.8729653505237711
16965,0.5846703733121525,0.8729653505237711
16966,0.5846703733121525,0.8730862207896858
16967,0.5847100873709293,0.8730862207896858
16968,0.5847100873709293,0.8731668009669621
16969,0.5847498014297061,0.8731668009669621
16970,0.5847498014297061,0.8732070910556003
16971,0.5848292295472597,0.8732070910556003
16972,0.5848292295472597,0.8732876712328768
16973,0.5849086576648134,0.8732876712328768
16974,0.5849086576648134,0.8733682514101531
16975,0.5849483717235902,0.8733682514101531
16976,0.5849483717235902,0.8734488315874295
16977,0.5850277998411437,0.8734488315874295
16978,0.5850277998411437,0.8735294117647059
16979,0.585186656076251,0.8735294117647059
16980,0.585186656076251,0.873569701853344
16981,0.5852660841938047,0.873569701853344
16982,0.5852660841938047,0.8736502820306205
16983,0.5853057982525814,0.8736502820306205
16984,0.5853057982525814,0.8736905721192587
16985,0.585385226370135,0.8736905721192587
16986,0.585385226370135,0.873771152296535
16987,0.5854249404289118,0.873771152296535
16988,0.5854249404289118,0.8738114423851733
16989,0.5856235107227958,0.8738114423851733
16990,0.5856235107227958,0.8739323126510878
16991,0.5857029388403495,0.8739323126510878
16992,0.5857029388403495,0.8740531829170024
16993,0.5857426528991263,0.8740531829170024
16994,0.5857426528991263,0.8740934730056407
16995,0.5858220810166799,0.8740934730056407
16996,0.5858220810166799,0.8741337630942788
16997,0.5858617950754567,0.8741337630942788
16998,0.5858617950754567,0.874174053182917
16999,0.5859015091342336,0.874174053182917
17000,0.5859015091342336,0.8742949234488316
17001,0.5859412231930103,0.8742949234488316
17002,0.5859412231930103,0.8743755036261079
17003,0.5860603653693407,0.8743755036261079
17004,0.5860603653693407,0.8744157937147462
17005,0.5861397934868944,0.8744157937147462
17006,0.5861397934868944,0.8744560838033844
17007,0.586219221604448,0.8744560838033844
17008,0.586219221604448,0.8744963738920226
17009,0.5862986497220016,0.8744963738920226
17010,0.5862986497220016,0.8745769540692989
17011,0.5863383637807784,0.8745769540692989
17012,0.5863383637807784,0.8746172441579372
17013,0.5863780778395552,0.8746172441579372
17014,0.5863780778395552,0.8747381144238517
17015,0.5864575059571088,0.8747381144238517
17016,0.5864575059571088,0.8749395648670427
17017,0.5865369340746625,0.8749395648670427
17018,0.5865369340746625,0.8749798549556809
17019,0.5866560762509928,0.8749798549556809
17020,0.5866560762509928,0.8750201450443191
17021,0.5866957903097697,0.8750201450443191
17022,0.5866957903097697,0.8754230459307011
17023,0.5867752184273233,0.8754230459307011
17024,0.5867752184273233,0.8755036261079774
17025,0.5868546465448768,0.8755036261079774
17026,0.5868546465448768,0.8755842062852538
17027,0.5869737887212073,0.8755842062852538
17028,0.5869737887212073,0.8756244963738921
17029,0.5870929308975378,0.8756244963738921
17030,0.5870929308975378,0.8757050765511684
17031,0.5871723590150913,0.8757050765511684
17032,0.5871723590150913,0.8757453666398066
17033,0.5872120730738681,0.8757453666398066
17034,0.5872120730738681,0.875825946817083
17035,0.5872517871326449,0.875825946817083
17036,0.5872517871326449,0.8759065269943593
17037,0.5872915011914218,0.8759065269943593
17038,0.5872915011914218,0.8759468170829976
17039,0.5874900714853059,0.8759468170829976
17040,0.5874900714853059,0.8760676873489122
17041,0.5875694996028594,0.8760676873489122
17042,0.5875694996028594,0.8763094278807413
17043,0.5876092136616362,0.8763094278807413
17044,0.5876092136616362,0.876430298146656
17045,0.587648927720413,0.876430298146656
17046,0.587648927720413,0.8764705882352941
17047,0.5876886417791898,0.8764705882352941
17048,0.5876886417791898,0.8765511684125705
17049,0.5877680698967435,0.8765511684125705
17050,0.5877680698967435,0.8765914585012087
17051,0.587847498014297,0.8765914585012087
17052,0.587847498014297,0.8766317485898469
17053,0.5878872120730738,0.8766317485898469
17054,0.5878872120730738,0.8766720386784851
17055,0.5879666401906275,0.8766720386784851
17056,0.5879666401906275,0.8767123287671232
17057,0.5880063542494043,0.8767123287671232
17058,0.5880063542494043,0.8768331990330379
17059,0.5880857823669579,0.8768331990330379
17060,0.5880857823669579,0.8768734891216761
17061,0.5881652104845115,0.8768734891216761
17062,0.5881652104845115,0.8769137792103142
17063,0.5882049245432883,0.8769137792103142
17064,0.5882049245432883,0.8769540692989525
17065,0.5882446386020651,0.8769540692989525
17066,0.5882446386020651,0.8769943593875906
17067,0.5882843526608419,0.8769943593875906
17068,0.5882843526608419,0.8770346494762289
17069,0.5884034948371724,0.8770346494762289
17070,0.5884034948371724,0.877074939564867
17071,0.5884829229547259,0.877074939564867
17072,0.5884829229547259,0.8771152296535052
17073,0.5885226370135028,0.8771152296535052
17074,0.5885226370135028,0.877276390008058
17075,0.5885623510722796,0.877276390008058
17076,0.5885623510722796,0.8774375503626108
17077,0.5886020651310564,0.8774375503626108
17078,0.5886020651310564,0.877477840451249
17079,0.58868149324861,0.877477840451249
17080,0.58868149324861,0.8775584206285254
17081,0.5887609213661636,0.8775584206285254
17082,0.5887609213661636,0.8776390008058018
17083,0.5888006354249404,0.8776390008058018
17084,0.5888006354249404,0.8777195809830781
17085,0.5888403494837172,0.8777195809830781
17086,0.5888403494837172,0.8778404512489928
17087,0.5889197776012709,0.8778404512489928
17088,0.5889197776012709,0.8779210314262691
17089,0.5889594916600477,0.8779210314262691
17090,0.5889594916600477,0.8779613215149074
17091,0.5890389197776013,0.8779613215149074
17092,0.5890389197776013,0.8780016116035455
17093,0.589078633836378,0.8780016116035455
17094,0.589078633836378,0.8781224818694601
17095,0.5891580619539317,0.8781224818694601
17096,0.5891580619539317,0.8782030620467365
17097,0.5893566322478158,0.8782030620467365
17098,0.5893566322478158,0.8782836422240129
17099,0.5894360603653693,0.8782836422240129
17100,0.5894360603653693,0.8783642224012893
17101,0.5894757744241461,0.8783642224012893
17102,0.5894757744241461,0.8784045124899275
17103,0.5895552025416998,0.8784045124899275
17104,0.5895552025416998,0.8784448025785657
17105,0.5895949166004766,0.8784448025785657
17106,0.5895949166004766,0.8784850926672039
17107,0.5896346306592534,0.8784850926672039
17108,0.5896346306592534,0.8785656728444803
17109,0.5897140587768069,0.8785656728444803
17110,0.5897140587768069,0.8786059629331184
17111,0.5897934868943606,0.8786059629331184
17112,0.5897934868943606,0.8786462530217567
17113,0.5898729150119142,0.8786462530217567
17114,0.5898729150119142,0.8786865431103948
17115,0.589912629070691,0.8786865431103948
17116,0.589912629070691,0.8787671232876713
17117,0.5900714853057982,0.8787671232876713
17118,0.5900714853057982,0.8788074133763094
17119,0.5901509134233519,0.8788074133763094
17120,0.5901509134233519,0.8788477034649477
17121,0.5902303415409055,0.8788477034649477
17122,0.5902303415409055,0.8788879935535858
17123,0.5906274821286736,0.8788879935535858
17124,0.5906274821286736,0.8789685737308622
17125,0.5906671961874503,0.8789685737308622
17126,0.5906671961874503,0.8790088638195004
17127,0.590746624305004,0.8790088638195004
17128,0.590746624305004,0.8790894439967768
17129,0.5907863383637808,0.8790894439967768
17130,0.5907863383637808,0.879129734085415
17131,0.5908260524225576,0.879129734085415
17132,0.5908260524225576,0.8791700241740532
17133,0.5909054805401112,0.8791700241740532
17134,0.5909054805401112,0.8792506043513296
17135,0.5910643367752184,0.8792506043513296
17136,0.5910643367752184,0.8792908944399678
17137,0.5911040508339952,0.8792908944399678
17138,0.5911040508339952,0.8793311845286059
17139,0.5911834789515489,0.8793311845286059
17140,0.5911834789515489,0.8793714746172442
17141,0.5912629070691025,0.8793714746172442
17142,0.5912629070691025,0.8794117647058823
17143,0.5915409054805401,0.8794117647058823
17144,0.5915409054805401,0.8794520547945206
17145,0.591580619539317,0.8794520547945206
17146,0.591580619539317,0.8795729250604352
17147,0.5916203335980937,0.8795729250604352
17148,0.5916203335980937,0.8796132151490733
17149,0.5918189038919778,0.8796132151490733
17150,0.5918189038919778,0.8796535052377116
17151,0.5919380460683081,0.8796535052377116
17152,0.5919380460683081,0.8796937953263497
17153,0.591977760127085,0.8796937953263497
17154,0.591977760127085,0.8798549556809026
17155,0.5920174741858618,0.8798549556809026
17156,0.5920174741858618,0.8799355358581789
17157,0.5920969023034154,0.8799355358581789
17158,0.5920969023034154,0.8799758259468171
17159,0.5922954725972994,0.8799758259468171
17160,0.5922954725972994,0.8800966962127317
17161,0.5923749007148531,0.8800966962127317
17162,0.5923749007148531,0.8801369863013698
17163,0.5925734710087371,0.8801369863013698
17164,0.5925734710087371,0.8802578565672845
17165,0.5926131850675139,0.8802578565672845
17166,0.5926131850675139,0.8803384367445608
17167,0.5926528991262907,0.8803384367445608
17168,0.5926528991262907,0.8804190169218372
17169,0.5926926131850675,0.8804190169218372
17170,0.5926926131850675,0.8804995970991136
17171,0.593010325655282,0.8804995970991136
17172,0.593010325655282,0.8805398871877518
17173,0.5930500397140588,0.8805398871877518
17174,0.5930500397140588,0.88058017727639
17175,0.5930897537728356,0.88058017727639
17176,0.5930897537728356,0.880781627719581
17177,0.5931691818903893,0.880781627719581
17178,0.5931691818903893,0.8808219178082192
17179,0.593208895949166,0.8808219178082192
17180,0.593208895949166,0.8809024979854956
17181,0.5932486100079428,0.8809024979854956
17182,0.5932486100079428,0.8809427880741337
17183,0.5932883240667196,0.8809427880741337
17184,0.5932883240667196,0.8810233682514101
17185,0.5934471803018269,0.8810233682514101
17186,0.5934471803018269,0.8811039484286866
17187,0.5938046068308181,0.8811039484286866
17188,0.5938046068308181,0.881184528605963
17189,0.5938443208895949,0.881184528605963
17190,0.5938443208895949,0.8812248186946011
17191,0.5939237490071485,0.8812248186946011
17192,0.5939237490071485,0.8812651087832393
17193,0.5940031771247022,0.8812651087832393
17194,0.5940031771247022,0.8813053988718775
17195,0.594042891183479,0.8813053988718775
17196,0.594042891183479,0.8813456889605157
17197,0.5941620333598093,0.8813456889605157
17198,0.5941620333598093,0.8814262691377921
17199,0.5942811755361398,0.8814262691377921
17200,0.5942811755361398,0.8814665592264302
17201,0.5943208895949166,0.8814665592264302
17202,0.5943208895949166,0.8815471394037067
17203,0.5945194598888006,0.8815471394037067
17204,0.5945194598888006,0.8815874294923449
17205,0.5945988880063543,0.8815874294923449
17206,0.5945988880063543,0.8816680096696212
17207,0.5947577442414614,0.8816680096696212
17208,0.5947577442414614,0.8817082997582595
17209,0.5949166004765687,0.8817082997582595
17210,0.5949166004765687,0.8817485898468976
17211,0.5950754567116759,0.8817485898468976
17212,0.5950754567116759,0.881829170024174
17213,0.5951548848292295,0.881829170024174
17214,0.5951548848292295,0.8819097502014505
17215,0.5951945988880063,0.8819097502014505
17216,0.5951945988880063,0.882030620467365
17217,0.5953534551231136,0.882030620467365
17218,0.5953534551231136,0.8821112006446414
17219,0.5954328832406672,0.8821112006446414
17220,0.5954328832406672,0.8821514907332796
17221,0.5955520254169976,0.8821514907332796
17222,0.5955520254169976,0.8821917808219178
17223,0.5957505957108816,0.8821917808219178
17224,0.5957505957108816,0.882232070910556
17225,0.5957903097696584,0.882232070910556
17226,0.5957903097696584,0.8822723609991941
17227,0.5960285941223193,0.8822723609991941
17228,0.5960285941223193,0.8823529411764706
17229,0.5961477362986497,0.8823529411764706
17230,0.5961477362986497,0.8823932312651088
17231,0.5961874503574265,0.8823932312651088
17232,0.5961874503574265,0.882433521353747
17233,0.5962271644162034,0.882433521353747
17234,0.5962271644162034,0.8824738114423851
17235,0.5962668784749802,0.8824738114423851
17236,0.5962668784749802,0.8825141015310234
17237,0.596306592533757,0.8825141015310234
17238,0.596306592533757,0.8825543916196615
17239,0.5964257347100874,0.8825543916196615
17240,0.5964257347100874,0.8826752618855761
17241,0.5964654487688642,0.8826752618855761
17242,0.5964654487688642,0.8827961321514908
17243,0.5965448768864178,0.8827961321514908
17244,0.5965448768864178,0.8828767123287671
17245,0.5966243050039715,0.8828767123287671
17246,0.5966243050039715,0.8829170024174053
17247,0.596703733121525,0.8829170024174053
17248,0.596703733121525,0.8829572925060435
17249,0.5967434471803018,0.8829572925060435
17250,0.5967434471803018,0.8830378726833199
17251,0.5968228752978555,0.8830378726833199
17252,0.5968228752978555,0.8831587429492345
17253,0.5968625893566323,0.8831587429492345
17254,0.5968625893566323,0.8831990330378727
17255,0.5969023034154091,0.8831990330378727
17256,0.5969023034154091,0.883279613215149
17257,0.5970214455917395,0.883279613215149
17258,0.5970214455917395,0.8833199033037873
17259,0.5971008737092931,0.8833199033037873
17260,0.5971008737092931,0.88348106365834
17261,0.5971405877680699,0.88348106365834
17262,0.5971405877680699,0.8836019339242547
17263,0.5972200158856235,0.8836019339242547
17264,0.5972200158856235,0.8836422240128928
17265,0.5972994440031771,0.8836422240128928
17266,0.5972994440031771,0.883682514101531
17267,0.5973391580619539,0.883682514101531
17268,0.5973391580619539,0.8837228041901692
17269,0.5974583002382844,0.8837228041901692
17270,0.5974583002382844,0.8837630942788074
17271,0.5974980142970612,0.8837630942788074
17272,0.5974980142970612,0.8838436744560838
17273,0.5976171564733915,0.8838436744560838
17274,0.5976171564733915,0.883883964544722
17275,0.5976568705321684,0.883883964544722
17276,0.5976568705321684,0.8839242546333602
17277,0.5978951548848292,0.8839242546333602
17278,0.5978951548848292,0.8839645447219984
17279,0.5980937251787133,0.8839645447219984
17280,0.5980937251787133,0.8840048348106366
17281,0.5981334392374901,0.8840048348106366
17282,0.5981334392374901,0.8840451248992748
17283,0.5981731532962669,0.8840451248992748
17284,0.5981731532962669,0.8840854149879129
17285,0.5982128673550436,0.8840854149879129
17286,0.5982128673550436,0.8841257050765512
17287,0.5982525814138205,0.8841257050765512
17288,0.5982525814138205,0.8842062852538276
17289,0.5982922954725973,0.8842062852538276
17290,0.5982922954725973,0.8842868654311039
17291,0.5983320095313741,0.8842868654311039
17292,0.5983320095313741,0.8843271555197422
17293,0.5984114376489277,0.8843271555197422
17294,0.5984114376489277,0.8843674456083803
17295,0.5984908657664814,0.8843674456083803
17296,0.5984908657664814,0.8844480257856567
17297,0.5985305798252581,0.8844480257856567
17298,0.5985305798252581,0.8844883158742949
17299,0.5986100079428117,0.8844883158742949
17300,0.5986100079428117,0.8845688960515713
17301,0.5986497220015886,0.8845688960515713
17302,0.5986497220015886,0.8846897663174859
17303,0.5987291501191422,0.8846897663174859
17304,0.5987291501191422,0.8847300564061241
17305,0.598768864177919,0.8847300564061241
17306,0.598768864177919,0.8847703464947623
17307,0.5988880063542494,0.8847703464947623
17308,0.5988880063542494,0.8848912167606768
17309,0.5989277204130262,0.8848912167606768
17310,0.5989277204130262,0.8849315068493151
17311,0.5990865766481335,0.8849315068493151
17312,0.5990865766481335,0.8850120870265915
17313,0.5991262907069103,0.8850120870265915
17314,0.5991262907069103,0.8850926672038678
17315,0.5992851469420175,0.8850926672038678
17316,0.5992851469420175,0.8851329572925061
17317,0.5994042891183479,0.8851329572925061
17318,0.5994042891183479,0.8851732473811442
17319,0.5994440031771247,0.8851732473811442
17320,0.5994440031771247,0.8852135374697825
17321,0.5994837172359015,0.8852135374697825
17322,0.5994837172359015,0.8852538275584206
17323,0.5996822875297856,0.8852538275584206
17324,0.5996822875297856,0.885334407735697
17325,0.5997617156473392,0.885334407735697
17326,0.5997617156473392,0.8853746978243352
17327,0.5998808578236696,0.8853746978243352
17328,0.5998808578236696,0.8855761482675262
17329,0.5999205718824464,0.8855761482675262
17330,0.5999205718824464,0.8856970185334407
17331,0.6000397140587768,0.8856970185334407
17332,0.6000397140587768,0.885737308622079
17333,0.600397140587768,0.885737308622079
17334,0.600397140587768,0.8857775987107172
17335,0.6006751389992058,0.8857775987107172
17336,0.6006751389992058,0.8858984689766317
17337,0.6007148530579826,0.8858984689766317
17338,0.6007148530579826,0.88593875906527
17339,0.6007545671167593,0.88593875906527
17340,0.6007545671167593,0.8859790491539081
17341,0.6007942811755361,0.8859790491539081
17342,0.6007942811755361,0.8860999194198227
17343,0.6008737092930898,0.8860999194198227
17344,0.6008737092930898,0.8862207896857373
17345,0.6009531374106434,0.8862207896857373
17346,0.6009531374106434,0.8863013698630137
17347,0.6011119936457506,0.8863013698630137
17348,0.6011119936457506,0.8864625302175665
17349,0.601231135822081,0.8864625302175665
17350,0.601231135822081,0.8865028203062046
17351,0.6012708498808578,0.8865028203062046
17352,0.6012708498808578,0.8865431103948429
17353,0.6013105639396347,0.8865431103948429
17354,0.6013105639396347,0.886583400483481
17355,0.6013502779984115,0.886583400483481
17356,0.6013502779984115,0.8866639806607575
17357,0.6015091342335187,0.8866639806607575
17358,0.6015091342335187,0.8867042707493956
17359,0.6015488482922955,0.8867042707493956
17360,0.6015488482922955,0.8867445608380339
17361,0.6015885623510723,0.8867445608380339
17362,0.6015885623510723,0.8868251410153102
17363,0.6018268467037331,0.8868251410153102
17364,0.6018268467037331,0.8868654311039484
17365,0.6021842732327244,0.8868654311039484
17366,0.6021842732327244,0.8869057211925866
17367,0.6023034154090549,0.8869057211925866
17368,0.6023034154090549,0.8869460112812249
17369,0.6024225575853852,0.8869460112812249
17370,0.6024225575853852,0.886986301369863
17371,0.6025416997617157,0.886986301369863
17372,0.6025416997617157,0.8870265914585012
17373,0.6026211278792692,0.8870265914585012
17374,0.6026211278792692,0.8870668815471394
17375,0.6027005559968229,0.8870668815471394
17376,0.6027005559968229,0.8871474617244158
17377,0.6028594122319301,0.8871474617244158
17378,0.6028594122319301,0.8872280419016921
17379,0.6028991262907069,0.8872280419016921
17380,0.6028991262907069,0.8873489121676068
17381,0.6031374106433678,0.8873489121676068
17382,0.6031374106433678,0.8874697824335214
17383,0.6032962668784749,0.8874697824335214
17384,0.6032962668784749,0.8875503626107978
17385,0.6035345512311359,0.8875503626107978
17386,0.6035345512311359,0.8875906526994359
17387,0.6035742652899126,0.8875906526994359
17388,0.6035742652899126,0.8876309427880741
17389,0.6036139793486894,0.8876309427880741
17390,0.6036139793486894,0.8876712328767123
17391,0.603693407466243,0.8876712328767123
17392,0.603693407466243,0.8877115229653505
17393,0.6038125496425735,0.8877115229653505
17394,0.6038125496425735,0.8877518130539888
17395,0.6039316918189039,0.8877518130539888
17396,0.6039316918189039,0.8877921031426269
17397,0.6044082605242256,0.8877921031426269
17398,0.6044082605242256,0.8878323932312651
17399,0.6044876886417792,0.8878323932312651
17400,0.6044876886417792,0.888033843674456
17401,0.6045671167593328,0.888033843674456
17402,0.6045671167593328,0.8880741337630943
17403,0.6046068308181096,0.8880741337630943
17404,0.6046068308181096,0.8881144238517324
17405,0.6046465448768864,0.8881144238517324
17406,0.6046465448768864,0.8881547139403707
17407,0.6047656870532169,0.8881547139403707
17408,0.6047656870532169,0.888235294117647
17409,0.6048054011119937,0.888235294117647
17410,0.6048054011119937,0.8882755842062853
17411,0.6048848292295472,0.8882755842062853
17412,0.6048848292295472,0.8883964544721998
17413,0.604924543288324,0.8883964544721998
17414,0.604924543288324,0.888436744560838
17415,0.605123113582208,0.888436744560838
17416,0.605123113582208,0.8884770346494762
17417,0.6052422557585385,0.8884770346494762
17418,0.6052422557585385,0.8885173247381144
17419,0.6053216838760921,0.8885173247381144
17420,0.6053216838760921,0.8885576148267527
17421,0.6054408260524226,0.8885576148267527
17422,0.6054408260524226,0.8886784850926672
17423,0.6056393963463066,0.8886784850926672
17424,0.6056393963463066,0.8887187751813054
17425,0.6056791104050834,0.8887187751813054
17426,0.6056791104050834,0.8887993553585818
17427,0.6058379666401906,0.8887993553585818
17428,0.6058379666401906,0.8888396454472199
17429,0.6058776806989674,0.8888396454472199
17430,0.6058776806989674,0.8888799355358582
17431,0.6059571088165211,0.8888799355358582
17432,0.6059571088165211,0.8889202256244964
17433,0.6060762509928515,0.8889202256244964
17434,0.6060762509928515,0.8891619661563256
17435,0.6062748212867355,0.8891619661563256
17436,0.6062748212867355,0.8892425463336019
17437,0.606393963463066,0.8892425463336019
17438,0.606393963463066,0.8893231265108783
17439,0.6064733915806195,0.8893231265108783
17440,0.6064733915806195,0.8893634165995166
17441,0.6065131056393963,0.8893634165995166
17442,0.6065131056393963,0.8894842868654311
17443,0.6065528196981732,0.8894842868654311
17444,0.6065528196981732,0.8896454472199838
17445,0.6067116759332803,0.8896454472199838
17446,0.6067116759332803,0.8896857373086221
17447,0.6067513899920571,0.8896857373086221
17448,0.6067513899920571,0.8897260273972603
17449,0.6069102462271644,0.8897260273972603
17450,0.6069102462271644,0.8897663174858985
17451,0.6069499602859412,0.8897663174858985
17452,0.6069499602859412,0.8898871877518131
17453,0.6070691024622716,0.8898871877518131
17454,0.6070691024622716,0.8899677679290895
17455,0.6071485305798252,0.8899677679290895
17456,0.6071485305798252,0.8900080580177276
17457,0.6071882446386021,0.8900080580177276
17458,0.6071882446386021,0.8900483481063658
17459,0.6072279586973789,0.8900483481063658
17460,0.6072279586973789,0.8900886381950041
17461,0.6073471008737092,0.8900886381950041
17462,0.6073471008737092,0.8902095084609186
17463,0.6074662430500397,0.8902095084609186
17464,0.6074662430500397,0.8902497985495568
17465,0.607625099285147,0.8902497985495568
17466,0.607625099285147,0.8903303787268332
17467,0.6078633836378078,0.8903303787268332
17468,0.6078633836378078,0.8904109589041096
17469,0.6079030976965846,0.8904109589041096
17470,0.6079030976965846,0.890491539081386
17471,0.6082208101667991,0.890491539081386
17472,0.6082208101667991,0.8905318291700242
17473,0.6083399523431294,0.8905318291700242
17474,0.6083399523431294,0.8905721192586624
17475,0.6084193804606831,0.8905721192586624
17476,0.6084193804606831,0.8906124093473006
17477,0.6084590945194599,0.8906124093473006
17478,0.6084590945194599,0.890692989524577
17479,0.6084988085782367,0.890692989524577
17480,0.6084988085782367,0.8907332796132151
17481,0.6086179507545671,0.8907332796132151
17482,0.6086179507545671,0.8908138597904915
17483,0.6087768069896743,0.8908138597904915
17484,0.6087768069896743,0.8908541498791297
17485,0.608856235107228,0.8908541498791297
17486,0.608856235107228,0.8910556003223207
17487,0.6089753772835583,0.8910556003223207
17488,0.6089753772835583,0.8910958904109589
17489,0.609054805401112,0.8910958904109589
17490,0.609054805401112,0.8911361804995971
17491,0.6090945194598888,0.8911361804995971
17492,0.6090945194598888,0.8911764705882353
17493,0.6091342335186656,0.8911764705882353
17494,0.6091342335186656,0.8912570507655116
17495,0.6091739475774424,0.8912570507655116
17496,0.6091739475774424,0.8912973408541499
17497,0.6092136616362193,0.8912973408541499
17498,0.6092136616362193,0.8914182111200645
17499,0.609253375694996,0.8914182111200645
17500,0.609253375694996,0.891539081385979
17501,0.6092930897537728,0.891539081385979
17502,0.6092930897537728,0.8915793714746173
17503,0.6098490865766482,0.8915793714746173
17504,0.6098490865766482,0.8916599516518936
17505,0.6099682287529785,0.8916599516518936
17506,0.6099682287529785,0.89174053182917
17507,0.6102065131056394,0.89174053182917
17508,0.6102065131056394,0.8918211120064464
17509,0.6103256552819698,0.8918211120064464
17510,0.6103256552819698,0.8918614020950846
17511,0.6105242255758538,0.8918614020950846
17512,0.6105242255758538,0.8919016921837228
17513,0.6106433677521843,0.8919016921837228
17514,0.6106433677521843,0.891941982272361
17515,0.611119936457506,0.891941982272361
17516,0.611119936457506,0.8919822723609991
17517,0.6114376489277205,0.8919822723609991
17518,0.6114376489277205,0.8920225624496374
17519,0.611517077045274,0.8920225624496374
17520,0.611517077045274,0.892143432715552
17521,0.6115965051628276,0.892143432715552
17522,0.6115965051628276,0.8921837228041901
17523,0.6117156473391581,0.8921837228041901
17524,0.6117156473391581,0.8924657534246575
17525,0.6117553613979348,0.8924657534246575
17526,0.6117553613979348,0.8925463336019339
17527,0.6119936457505957,0.8925463336019339
17528,0.6119936457505957,0.8925866236905721
17529,0.6120333598093726,0.8925866236905721
17530,0.6120333598093726,0.892788074133763
17531,0.6121525019857029,0.892788074133763
17532,0.6121525019857029,0.8928283642224013
17533,0.6121922160444797,0.8928283642224013
17534,0.6121922160444797,0.8929492344883159
17535,0.6123113582208102,0.8929492344883159
17536,0.6123113582208102,0.892989524576954
17537,0.612351072279587,0.892989524576954
17538,0.612351072279587,0.8930298146655923
17539,0.6124702144559174,0.8930298146655923
17540,0.6124702144559174,0.8931103948428687
17541,0.612549642573471,0.8931103948428687
17542,0.612549642573471,0.8931506849315068
17543,0.6126290706910246,0.8931506849315068
17544,0.6126290706910246,0.893190975020145
17545,0.6130262112787926,0.893190975020145
17546,0.6130262112787926,0.8932312651087833
17547,0.6133439237490071,0.8932312651087833
17548,0.6133439237490071,0.8932715551974214
17549,0.6134233518665607,0.8932715551974214
17550,0.6134233518665607,0.8933118452860597
17551,0.6134630659253376,0.8933118452860597
17552,0.6134630659253376,0.8933521353746978
17553,0.6135424940428912,0.8933521353746978
17554,0.6135424940428912,0.8934327155519742
17555,0.6136219221604448,0.8934327155519742
17556,0.6136219221604448,0.8935132957292506
17557,0.6137410643367752,0.8935132957292506
17558,0.6137410643367752,0.893593875906527
17559,0.613780778395552,0.893593875906527
17560,0.613780778395552,0.8936744560838034
17561,0.6138602065131057,0.8936744560838034
17562,0.6138602065131057,0.8937550362610798
17563,0.6138999205718825,0.8937550362610798
17564,0.6138999205718825,0.8937953263497179
17565,0.6139396346306593,0.8937953263497179
17566,0.6139396346306593,0.8938356164383562
17567,0.613979348689436,0.8938356164383562
17568,0.613979348689436,0.8938759065269943
17569,0.6141382049245433,0.8938759065269943
17570,0.6141382049245433,0.8939161966156326
17571,0.6142970611596505,0.8939161966156326
17572,0.6142970611596505,0.8940370668815472
17573,0.6145750595710882,0.8940370668815472
17574,0.6145750595710882,0.8940773569701853
17575,0.6147339158061954,0.8940773569701853
17576,0.6147339158061954,0.8941579371474617
17577,0.6147736298649722,0.8941579371474617
17578,0.6147736298649722,0.8942788074133763
17579,0.614813343923749,0.8942788074133763
17580,0.614813343923749,0.8944399677679291
17581,0.6148927720413027,0.8944399677679291
17582,0.6148927720413027,0.8945608380338437
17583,0.6150913423351867,0.8945608380338437
17584,0.6150913423351867,0.8946011281224818
17585,0.6154884829229548,0.8946011281224818
17586,0.6154884829229548,0.8946414182111201
17587,0.6155281969817316,0.8946414182111201
17588,0.6155281969817316,0.8946817082997582
17589,0.6156076250992851,0.8946817082997582
17590,0.6156076250992851,0.8948428686543111
17591,0.6157267672756156,0.8948428686543111
17592,0.6157267672756156,0.8948831587429492
17593,0.6157664813343924,0.8948831587429492
17594,0.6157664813343924,0.8949234488315875
17595,0.6158061953931692,0.8949234488315875
17596,0.6158061953931692,0.8949637389202256
17597,0.6158856235107228,0.8949637389202256
17598,0.6158856235107228,0.8950040290088638
17599,0.6159650516282764,0.8950040290088638
17600,0.6159650516282764,0.8950846091861402
17601,0.61604447974583,0.8950846091861402
17602,0.61604447974583,0.8952860596293312
17603,0.6160841938046069,0.8952860596293312
17604,0.6160841938046069,0.8953263497179694
17605,0.6162827640984909,0.8953263497179694
17606,0.6162827640984909,0.8953666398066076
17607,0.6163224781572677,0.8953666398066076
17608,0.6163224781572677,0.8954875100725221
17609,0.6165210484511517,0.8954875100725221
17610,0.6165210484511517,0.8955278001611604
17611,0.6166004765687053,0.8955278001611604
17612,0.6166004765687053,0.8956083803384367
17613,0.6167196187450358,0.8956083803384367
17614,0.6167196187450358,0.895648670427075
17615,0.6169181890389198,0.895648670427075
17616,0.6169181890389198,0.8956889605157131
17617,0.6170373312152502,0.8956889605157131
17618,0.6170373312152502,0.8957695406929895
17619,0.617077045274027,0.8957695406929895
17620,0.617077045274027,0.8958098307816277
17621,0.6171167593328039,0.8958098307816277
17622,0.6171167593328039,0.8958501208702659
17623,0.6173153296266879,0.8958501208702659
17624,0.6173153296266879,0.8959307010475424
17625,0.6180301826846704,0.8959307010475424
17626,0.6180301826846704,0.8959709911361805
17627,0.618109610802224,0.8959709911361805
17628,0.618109610802224,0.8960112812248187
17629,0.6183478951548849,0.8960112812248187
17630,0.6183478951548849,0.8960515713134569
17631,0.6183876092136616,0.8960515713134569
17632,0.6183876092136616,0.8960918614020951
17633,0.618506751389992,0.8960918614020951
17634,0.618506751389992,0.8961321514907333
17635,0.6185861795075457,0.8961321514907333
17636,0.6185861795075457,0.8961724415793715
17637,0.618705321683876,0.8961724415793715
17638,0.618705321683876,0.896293311845286
17639,0.6187450357426529,0.896293311845286
17640,0.6187450357426529,0.8963336019339243
17641,0.6190627482128673,0.8963336019339243
17642,0.6190627482128673,0.8964141821112006
17643,0.619142176330421,0.8964141821112006
17644,0.619142176330421,0.896494762288477
17645,0.6194201747418586,0.896494762288477
17646,0.6194201747418586,0.8965350523771153
17647,0.6194598888006354,0.8965350523771153
17648,0.6194598888006354,0.8966559226430298
17649,0.6195393169181891,0.8966559226430298
17650,0.6195393169181891,0.896696212731668
17651,0.6195790309769659,0.896696212731668
17652,0.6195790309769659,0.8967365028203063
17653,0.6196981731532962,0.8967365028203063
17654,0.6196981731532962,0.8967767929089444
17655,0.6198967434471803,0.8967767929089444
17656,0.6198967434471803,0.8968170829975826
17657,0.6199364575059572,0.8968170829975826
17658,0.6199364575059572,0.896897663174859
17659,0.6200555996822875,0.896897663174859
17660,0.6200555996822875,0.8969379532634972
17661,0.6202541699761716,0.8969379532634972
17662,0.6202541699761716,0.8969782433521354
17663,0.6202938840349483,0.8969782433521354
17664,0.6202938840349483,0.8970588235294118
17665,0.620373312152502,0.8970588235294118
17666,0.620373312152502,0.89709911361805
17667,0.6204130262112788,0.89709911361805
17668,0.6204130262112788,0.8971394037066882
17669,0.6204527402700556,0.8971394037066882
17670,0.6204527402700556,0.8973005640612409
17671,0.6204924543288324,0.8973005640612409
17672,0.6204924543288324,0.89754230459307
17673,0.6205321683876092,0.89754230459307
17674,0.6205321683876092,0.8976228847703465
17675,0.6206115965051628,0.8976228847703465
17676,0.6206115965051628,0.8978243352135374
17677,0.6206910246227164,0.8978243352135374
17678,0.6206910246227164,0.8979049153908139
17679,0.6208101667990469,0.8979049153908139
17680,0.6208101667990469,0.897945205479452
17681,0.6208895949166005,0.897945205479452
17682,0.6208895949166005,0.8979854955680903
17683,0.6211675933280382,0.8979854955680903
17684,0.6211675933280382,0.8980257856567284
17685,0.621207307386815,0.8980257856567284
17686,0.621207307386815,0.8980660757453667
17687,0.6212867355043685,0.8980660757453667
17688,0.6212867355043685,0.8981063658340048
17689,0.6214455917394758,0.8981063658340048
17690,0.6214455917394758,0.8981869460112812
17691,0.6214853057982526,0.8981869460112812
17692,0.6214853057982526,0.8982675261885577
17693,0.6218427323272439,0.8982675261885577
17694,0.6218427323272439,0.8983883964544722
17695,0.6219221604447974,0.8983883964544722
17696,0.6219221604447974,0.8984286865431104
17697,0.6220015885623511,0.8984286865431104
17698,0.6220015885623511,0.8985092667203868
17699,0.6222001588562351,0.8985092667203868
17700,0.6222001588562351,0.8985495568090249
17701,0.6222398729150119,0.8985495568090249
17702,0.6222398729150119,0.8986704270749396
17703,0.6223590150913423,0.8986704270749396
17704,0.6223590150913423,0.8987510072522159
17705,0.6224781572676727,0.8987510072522159
17706,0.6224781572676727,0.8987912973408542
17707,0.6225178713264495,0.8987912973408542
17708,0.6225178713264495,0.8988315874294923
17709,0.6225575853852263,0.8988315874294923
17710,0.6225575853852263,0.8989121676067687
17711,0.6225972994440032,0.8989121676067687
17712,0.6225972994440032,0.8990330378726833
17713,0.6226767275615568,0.8990330378726833
17714,0.6226767275615568,0.8991136180499597
17715,0.6227958697378873,0.8991136180499597
17716,0.6227958697378873,0.8991539081385979
17717,0.6229944400317713,0.8991539081385979
17718,0.6229944400317713,0.8991941982272361
17719,0.6231135822081016,0.8991941982272361
17720,0.6231135822081016,0.8992747784045125
17721,0.6231930103256553,0.8992747784045125
17722,0.6231930103256553,0.8993553585817888
17723,0.6233121525019857,0.8993553585817888
17724,0.6233121525019857,0.8993956486704271
17725,0.6233518665607625,0.8993956486704271
17726,0.6233518665607625,0.8994359387590652
17727,0.6235504368546465,0.8994359387590652
17728,0.6235504368546465,0.8994762288477035
17729,0.623669579030977,0.8994762288477035
17730,0.623669579030977,0.8995165189363417
17731,0.6237092930897538,0.8995165189363417
17732,0.6237092930897538,0.8995970991136181
17733,0.6237490071485305,0.8995970991136181
17734,0.6237490071485305,0.8997179693795326
17735,0.6238284352660842,0.8997179693795326
17736,0.6238284352660842,0.8998791297340855
17737,0.623868149324861,0.8998791297340855
17738,0.623868149324861,0.8999194198227236
17739,0.6239078633836378,0.8999194198227236
17740,0.6239078633836378,0.8999597099113618
17741,0.6239475774424146,0.8999597099113618
17742,0.6239475774424146,0.9
17743,0.6239872915011915,0.9
17744,0.6239872915011915,0.9000402900886382
17745,0.6242255758538523,0.9000402900886382
17746,0.6242255758538523,0.9000805801772764
17747,0.6243447180301827,0.9000805801772764
17748,0.6243447180301827,0.9001208702659146
17749,0.6244241461477363,0.9001208702659146
17750,0.6244241461477363,0.900201450443191
17751,0.6244638602065131,0.900201450443191
17752,0.6244638602065131,0.9002417405318291
17753,0.6247418586179507,0.9002417405318291
17754,0.6247418586179507,0.9002820306204674
17755,0.6250595710881652,0.9002820306204674
17756,0.6250595710881652,0.9003223207091056
17757,0.625099285146942,0.9003223207091056
17758,0.625099285146942,0.9004431909750201
17759,0.6252581413820493,0.9004431909750201
17760,0.6252581413820493,0.9004834810636584
17761,0.6253375694996028,0.9004834810636584
17762,0.6253375694996028,0.9005237711522965
17763,0.6253772835583796,0.9005237711522965
17764,0.6253772835583796,0.9005640612409347
17765,0.6254169976171565,0.9005640612409347
17766,0.6254169976171565,0.9006446414182111
17767,0.6262112787926926,0.9006446414182111
17768,0.6262112787926926,0.9006849315068494
17769,0.6262907069102462,0.9006849315068494
17770,0.6262907069102462,0.9008058017727639
17771,0.6264892772041303,0.9008058017727639
17772,0.6264892772041303,0.9008460918614021
17773,0.6265289912629071,0.9008460918614021
17774,0.6265289912629071,0.9008863819500403
17775,0.6267275615567911,0.9008863819500403
17776,0.6267275615567911,0.901047542304593
17777,0.6267672756155679,0.901047542304593
17778,0.6267672756155679,0.9011281224818695
17779,0.6268069896743447,0.9011281224818695
17780,0.6268069896743447,0.9012087026591459
17781,0.6270055599682287,0.9012087026591459
17782,0.6270055599682287,0.9013295729250604
17783,0.6270849880857824,0.9013295729250604
17784,0.6270849880857824,0.9014101531023369
17785,0.6271247021445592,0.9014101531023369
17786,0.6271247021445592,0.901450443190975
17787,0.6272041302621127,0.901450443190975
17788,0.6272041302621127,0.9015713134568896
17789,0.6272835583796664,0.9015713134568896
17790,0.6272835583796664,0.901651893634166
17791,0.6273232724384432,0.901651893634166
17792,0.6273232724384432,0.9017324738114424
17793,0.6276806989674345,0.9017324738114424
17794,0.6276806989674345,0.9017727639000805
17795,0.6278792692613185,0.9017727639000805
17796,0.6278792692613185,0.901853344077357
17797,0.6279586973788721,0.901853344077357
17798,0.6279586973788721,0.9018936341659952
17799,0.6280778395552026,0.9018936341659952
17800,0.6280778395552026,0.9019742143432715
17801,0.6281969817315329,0.9019742143432715
17802,0.6281969817315329,0.9020145044319098
17803,0.6282366957903097,0.9020145044319098
17804,0.6282366957903097,0.9020547945205479
17805,0.6283558379666402,0.9020547945205479
17806,0.6283558379666402,0.9020950846091862
17807,0.628395552025417,0.9020950846091862
17808,0.628395552025417,0.9021353746978243
17809,0.6284749801429707,0.9021353746978243
17810,0.6284749801429707,0.9022159548751008
17811,0.6285146942017474,0.9022159548751008
17812,0.6285146942017474,0.9022562449637389
17813,0.6285544082605242,0.9022562449637389
17814,0.6285544082605242,0.9022965350523772
17815,0.6287529785544083,0.9022965350523772
17816,0.6287529785544083,0.9023771152296535
17817,0.6288324066719618,0.9023771152296535
17818,0.6288324066719618,0.9024174053182917
17819,0.6289118347895155,0.9024174053182917
17820,0.6289118347895155,0.9024576954069299
17821,0.6290309769658459,0.9024576954069299
17822,0.6290309769658459,0.9024979854955681
17823,0.6290706910246228,0.9024979854955681
17824,0.6290706910246228,0.9026188557614827
17825,0.6291501191421763,0.9026188557614827
17826,0.6291501191421763,0.9026591458501209
17827,0.6293089753772836,0.9026591458501209
17828,0.6293089753772836,0.9026994359387591
17829,0.6294281175536139,0.9026994359387591
17830,0.6294281175536139,0.9027397260273973
17831,0.6295472597299444,0.9027397260273973
17832,0.6295472597299444,0.9028203062046737
17833,0.6295869737887212,0.9028203062046737
17834,0.6295869737887212,0.90290088638195
17835,0.6297458300238284,0.90290088638195
17836,0.6297458300238284,0.9029814665592264
17837,0.6297855440826052,0.9029814665592264
17838,0.6297855440826052,0.9030217566478647
17839,0.629825258141382,0.9030217566478647
17840,0.629825258141382,0.9030620467365028
17841,0.6299444003177125,0.9030620467365028
17842,0.6299444003177125,0.903102336825141
17843,0.6301032565528197,0.903102336825141
17844,0.6301032565528197,0.9031426269137792
17845,0.6301826846703733,0.9031426269137792
17846,0.6301826846703733,0.9031829170024174
17847,0.6302621127879269,0.9031829170024174
17848,0.6302621127879269,0.9032232070910556
17849,0.6303018268467038,0.9032232070910556
17850,0.6303018268467038,0.9033440773569702
17851,0.6305401111993646,0.9033440773569702
17852,0.6305401111993646,0.9033843674456083
17853,0.6306195393169182,0.9033843674456083
17854,0.6306195393169182,0.9034246575342466
17855,0.630659253375695,0.9034246575342466
17856,0.630659253375695,0.9034649476228848
17857,0.6308975377283559,0.9034649476228848
17858,0.6308975377283559,0.9035455278001612
17859,0.6309372517871327,0.9035455278001612
17860,0.6309372517871327,0.9035858178887993
17861,0.6309769658459095,0.9035858178887993
17862,0.6309769658459095,0.9036261079774376
17863,0.631056393963463,0.9036261079774376
17864,0.631056393963463,0.9036663980660757
17865,0.6311755361397935,0.9036663980660757
17866,0.6311755361397935,0.9037066881547139
17867,0.6312152501985703,0.9037066881547139
17868,0.6312152501985703,0.9037469782433522
17869,0.631294678316124,0.9037469782433522
17870,0.631294678316124,0.9038275584206286
17871,0.6313741064336775,0.9038275584206286
17872,0.6313741064336775,0.9038678485092667
17873,0.6314535345512311,0.9038678485092667
17874,0.6314535345512311,0.9039081385979049
17875,0.631493248610008,0.9039081385979049
17876,0.631493248610008,0.9039887187751813
17877,0.6315726767275616,0.9039887187751813
17878,0.6315726767275616,0.9040290088638195
17879,0.6316123907863384,0.9040290088638195
17880,0.6316123907863384,0.9041095890410958
17881,0.6317712470214456,0.9041095890410958
17882,0.6317712470214456,0.9043110394842868
17883,0.6318109610802224,0.9043110394842868
17884,0.6318109610802224,0.9043916196615632
17885,0.631890389197776,0.9043916196615632
17886,0.631890389197776,0.9044319097502015
17887,0.6319301032565529,0.9044319097502015
17888,0.6319301032565529,0.9046333601933925
17889,0.6320095313741064,0.9046333601933925
17890,0.6320095313741064,0.9046736502820306
17891,0.6320492454328832,0.9046736502820306
17892,0.6320492454328832,0.9047139403706688
17893,0.63208895949166,0.9047139403706688
17894,0.63208895949166,0.904754230459307
17895,0.6321683876092137,0.904754230459307
17896,0.6321683876092137,0.9048751007252216
17897,0.6322081016679905,0.9048751007252216
17898,0.6322081016679905,0.9049959709911362
17899,0.6322478157267672,0.9049959709911362
17900,0.6322478157267672,0.9050765511684126
17901,0.632287529785544,0.9050765511684126
17902,0.632287529785544,0.9051168412570507
17903,0.632525814138205,0.9051168412570507
17904,0.632525814138205,0.905157131345689
17905,0.6325655281969818,0.905157131345689
17906,0.6325655281969818,0.9052780016116035
17907,0.6326846703733121,0.9052780016116035
17908,0.6326846703733121,0.9054391619661564
17909,0.632724384432089,0.9054391619661564
17910,0.632724384432089,0.9054794520547945
17911,0.6328038125496426,0.9054794520547945
17912,0.6328038125496426,0.9055197421434327
17913,0.6328435266084194,0.9055197421434327
17914,0.6328435266084194,0.9055600322320709
17915,0.6328832406671961,0.9055600322320709
17916,0.6328832406671961,0.9056003223207091
17917,0.632922954725973,0.9056003223207091
17918,0.632922954725973,0.9056406124093473
17919,0.6329626687847498,0.9056406124093473
17920,0.6329626687847498,0.9056809024979855
17921,0.6330818109610802,0.9056809024979855
17922,0.6330818109610802,0.9057211925866236
17923,0.6331215250198571,0.9057211925866236
17924,0.6331215250198571,0.9059226430298146
17925,0.6332406671961874,0.9059226430298146
17926,0.6332406671961874,0.9060435132957293
17927,0.6333995234312947,0.9060435132957293
17928,0.6333995234312947,0.9060838033843674
17929,0.6334392374900715,0.9060838033843674
17930,0.6334392374900715,0.9061240934730056
17931,0.6334789515488483,0.9061240934730056
17932,0.6334789515488483,0.9061643835616439
17933,0.6335186656076252,0.9061643835616439
17934,0.6335186656076252,0.906204673650282
17935,0.6335583796664019,0.906204673650282
17936,0.6335583796664019,0.9062449637389203
17937,0.6337172359015091,0.9062449637389203
17938,0.6337172359015091,0.9063658340048348
17939,0.633756949960286,0.9063658340048348
17940,0.633756949960286,0.906406124093473
17941,0.6337966640190628,0.906406124093473
17942,0.6337966640190628,0.9064464141821112
17943,0.6340746624305004,0.9064464141821112
17944,0.6340746624305004,0.9064867042707494
17945,0.6341938046068308,0.9064867042707494
17946,0.6341938046068308,0.9065672844480258
17947,0.6343923749007149,0.9065672844480258
17948,0.6343923749007149,0.9066478646253022
17949,0.6345512311358221,0.9066478646253022
17950,0.6345512311358221,0.9066881547139404
17951,0.634789515488483,0.9066881547139404
17952,0.634789515488483,0.9067284448025785
17953,0.6349483717235902,0.9067284448025785
17954,0.6349483717235902,0.9067687348912168
17955,0.634988085782367,0.9067687348912168
17956,0.634988085782367,0.9068090249798549
17957,0.6351469420174742,0.9068090249798549
17958,0.6351469420174742,0.9068493150684932
17959,0.6352263701350278,0.9068493150684932
17960,0.6352263701350278,0.9068896051571314
17961,0.6353852263701351,0.9068896051571314
17962,0.6353852263701351,0.9069298952457695
17963,0.6354646544876886,0.9069298952457695
17964,0.6354646544876886,0.9070910556003223
17965,0.6355043685464654,0.9070910556003223
17966,0.6355043685464654,0.9071313456889605
17967,0.6355440826052423,0.9071313456889605
17968,0.6355440826052423,0.9072119258662369
17969,0.6356632247815727,0.9072119258662369
17970,0.6356632247815727,0.9072522159548752
17971,0.6359015091342335,0.9072522159548752
17972,0.6359015091342335,0.9072925060435133
17973,0.6361000794281175,0.9072925060435133
17974,0.6361000794281175,0.9073730862207897
17975,0.6362986497220016,0.9073730862207897
17976,0.6362986497220016,0.9074133763094279
17977,0.6363780778395552,0.9074133763094279
17978,0.6363780778395552,0.9074939564867043
17979,0.636417791898332,0.9074939564867043
17980,0.636417791898332,0.9075342465753424
17981,0.6365766481334393,0.9075342465753424
17982,0.6365766481334393,0.9075745366639807
17983,0.6366163621922161,0.9075745366639807
17984,0.6366163621922161,0.9076148267526188
17985,0.6369340746624305,0.9076148267526188
17986,0.6369340746624305,0.9076551168412571
17987,0.6370929308975377,0.9076551168412571
17988,0.6370929308975377,0.9076954069298953
17989,0.6373312152501985,0.9076954069298953
17990,0.6373312152501985,0.9077759871071717
17991,0.6374106433677522,0.9077759871071717
17992,0.6374106433677522,0.9078162771958098
17993,0.6376092136616363,0.9078162771958098
17994,0.6376092136616363,0.9078565672844481
17995,0.637648927720413,0.9078565672844481
17996,0.637648927720413,0.9078968573730862
17997,0.6377680698967434,0.9078968573730862
17998,0.6377680698967434,0.9079774375503626
17999,0.6378077839555203,0.9079774375503626
18000,0.6378077839555203,0.9080177276390008
18001,0.6378474980142971,0.9080177276390008
18002,0.6378474980142971,0.908058017727639
18003,0.6379666401906274,0.908058017727639
18004,0.6379666401906274,0.9081385979049154
18005,0.6380063542494043,0.9081385979049154
18006,0.6380063542494043,0.9081788879935536
18007,0.6380857823669579,0.9081788879935536
18008,0.6380857823669579,0.9082997582594682
18009,0.6382049245432884,0.9082997582594682
18010,0.6382049245432884,0.9083400483481063
18011,0.6382843526608419,0.9083400483481063
18012,0.6382843526608419,0.9084206285253827
18013,0.6383240667196187,0.9084206285253827
18014,0.6383240667196187,0.9084609186140209
18015,0.6384432088959492,0.9084609186140209
18016,0.6384432088959492,0.9085414987912973
18017,0.638482922954726,0.9085414987912973
18018,0.638482922954726,0.9085817888799356
18019,0.6385226370135028,0.9085817888799356
18020,0.6385226370135028,0.9087832393231265
18021,0.6385623510722795,0.9087832393231265
18022,0.6385623510722795,0.9089041095890411
18023,0.6386417791898332,0.9089041095890411
18024,0.6386417791898332,0.9089443996776793
18025,0.63868149324861,0.9089443996776793
18026,0.63868149324861,0.9089846897663175
18027,0.6387212073073868,0.9089846897663175
18028,0.6387212073073868,0.9090249798549557
18029,0.6388006354249405,0.9090249798549557
18030,0.6388006354249405,0.9090652699435938
18031,0.6388403494837173,0.9090652699435938
18032,0.6388403494837173,0.9091055600322321
18033,0.638880063542494,0.9091055600322321
18034,0.638880063542494,0.9091458501208702
18035,0.6389992057188245,0.9091458501208702
18036,0.6389992057188245,0.9091861402095085
18037,0.6390786338363781,0.9091861402095085
18038,0.6390786338363781,0.9092264302981466
18039,0.6393169181890389,0.9092264302981466
18040,0.6393169181890389,0.9092667203867848
18041,0.6393963463065926,0.9092667203867848
18042,0.6393963463065926,0.9093070104754231
18043,0.6394360603653694,0.9093070104754231
18044,0.6394360603653694,0.9093473005640612
18045,0.6394757744241462,0.9093473005640612
18046,0.6394757744241462,0.9093875906526995
18047,0.6397934868943606,0.9093875906526995
18048,0.6397934868943606,0.9094278807413376
18049,0.6398332009531374,0.9094278807413376
18050,0.6398332009531374,0.9094681708299758
18051,0.6398729150119142,0.9094681708299758
18052,0.6398729150119142,0.9095890410958904
18053,0.6399523431294678,0.9095890410958904
18054,0.6399523431294678,0.9096293311845286
18055,0.6399920571882446,0.9096293311845286
18056,0.6399920571882446,0.909709911361805
18057,0.6401906274821286,0.909709911361805
18058,0.6401906274821286,0.9097502014504432
18059,0.6402700555996823,0.9097502014504432
18060,0.6402700555996823,0.9097904915390814
18061,0.6405083399523431,0.9097904915390814
18062,0.6405083399523431,0.9098710717163577
18063,0.6405877680698967,0.9098710717163577
18064,0.6405877680698967,0.909911361804996
18065,0.6406274821286736,0.909911361804996
18066,0.6406274821286736,0.9099516518936341
18067,0.6408260524225576,0.9099516518936341
18068,0.6408260524225576,0.9100322320709106
18069,0.6409054805401112,0.9100322320709106
18070,0.6409054805401112,0.9100725221595487
18071,0.6409849086576648,0.9100725221595487
18072,0.6409849086576648,0.910112812248187
18073,0.6411834789515488,0.910112812248187
18074,0.6411834789515488,0.9101933924254634
18075,0.6412231930103257,0.9101933924254634
18076,0.6412231930103257,0.9102336825141015
18077,0.6413423351866561,0.9102336825141015
18078,0.6413423351866561,0.9102739726027397
18079,0.6414217633042096,0.9102739726027397
18080,0.6414217633042096,0.9103142626913779
18081,0.6415409054805401,0.9103142626913779
18082,0.6415409054805401,0.9103545527800161
18083,0.6418983320095314,0.9103545527800161
18084,0.6418983320095314,0.9103948428686544
18085,0.641977760127085,0.9103948428686544
18086,0.641977760127085,0.9104754230459307
18087,0.6420174741858617,0.9104754230459307
18088,0.6420174741858617,0.9105157131345689
18089,0.6422160444797458,0.9105157131345689
18090,0.6422160444797458,0.9105560032232071
18091,0.6422954725972995,0.9105560032232071
18092,0.6422954725972995,0.9105962933118453
18093,0.6423351866560763,0.9105962933118453
18094,0.6423351866560763,0.9106768734891216
18095,0.642374900714853,0.9106768734891216
18096,0.642374900714853,0.9107171635777599
18097,0.6425734710087371,0.9107171635777599
18098,0.6425734710087371,0.910757453666398
18099,0.6426131850675139,0.910757453666398
18100,0.6426131850675139,0.9108380338436745
18101,0.6426528991262908,0.9108380338436745
18102,0.6426528991262908,0.9108783239323126
18103,0.6426926131850675,0.9108783239323126
18104,0.6426926131850675,0.910958904109589
18105,0.6427323272438443,0.910958904109589
18106,0.6427323272438443,0.9110394842868654
18107,0.6427720413026211,0.9110394842868654
18108,0.6427720413026211,0.9110797743755036
18109,0.6428514694201748,0.9110797743755036
18110,0.6428514694201748,0.91116035455278
18111,0.6429308975377284,0.91116035455278
18112,0.6429308975377284,0.9112409347300564
18113,0.6430103256552819,0.9112409347300564
18114,0.6430103256552819,0.911361804995971
18115,0.6431294678316124,0.911361804995971
18116,0.6431294678316124,0.9114020950846092
18117,0.6431691818903892,0.9114020950846092
18118,0.6431691818903892,0.9114826752618855
18119,0.64340746624305,0.9114826752618855
18120,0.64340746624305,0.9115229653505238
18121,0.6434868943606037,0.9115229653505238
18122,0.6434868943606037,0.911563255439162
18123,0.6435266084193805,0.911563255439162
18124,0.6435266084193805,0.9116035455278002
18125,0.6435663224781573,0.9116035455278002
18126,0.6435663224781573,0.9116438356164384
18127,0.6436854646544877,0.9116438356164384
18128,0.6436854646544877,0.9118049959709912
18129,0.6437251787132645,0.9118049959709912
18130,0.6437251787132645,0.9118855761482675
18131,0.6438840349483718,0.9118855761482675
18132,0.6438840349483718,0.9119258662369057
18133,0.6442414614773629,0.9119258662369057
18134,0.6442414614773629,0.9119661563255439
18135,0.644440031771247,0.9119661563255439
18136,0.644440031771247,0.9120064464141822
18137,0.6444797458300239,0.9120064464141822
18138,0.6444797458300239,0.9121273166800967
18139,0.6445194598888007,0.9121273166800967
18140,0.6445194598888007,0.9121676067687349
18141,0.6445591739475774,0.9121676067687349
18142,0.6445591739475774,0.9122078968573731
18143,0.6446783161239079,0.9122078968573731
18144,0.6446783161239079,0.9122481869460113
18145,0.6447974583002383,0.9122481869460113
18146,0.6447974583002383,0.9122884770346494
18147,0.6449563145353455,0.9122884770346494
18148,0.6449563145353455,0.9123287671232877
18149,0.6449960285941223,0.9123287671232877
18150,0.6449960285941223,0.9124093473005641
18151,0.6451548848292296,0.9124093473005641
18152,0.6451548848292296,0.9124899274778404
18153,0.6451945988880063,0.9124899274778404
18154,0.6451945988880063,0.9126107977437551
18155,0.6455917394757744,0.9126107977437551
18156,0.6455917394757744,0.9126913779210314
18157,0.645671167593328,0.9126913779210314
18158,0.645671167593328,0.9127719580983078
18159,0.6457108816521049,0.9127719580983078
18160,0.6457108816521049,0.9128122481869461
18161,0.6457505957108817,0.9128122481869461
18162,0.6457505957108817,0.9128928283642224
18163,0.6460285941223193,0.9128928283642224
18164,0.6460285941223193,0.9129331184528606
18165,0.646108022239873,0.9129331184528606
18166,0.646108022239873,0.9130942788074133
18167,0.6461477362986497,0.9130942788074133
18168,0.6461477362986497,0.913215149073328
18169,0.6462668784749801,0.913215149073328
18170,0.6462668784749801,0.9132554391619662
18171,0.6464257347100874,0.9132554391619662
18172,0.6464257347100874,0.9132957292506043
18173,0.646505162827641,0.9132957292506043
18174,0.646505162827641,0.9133763094278807
18175,0.6465448768864178,0.9133763094278807
18176,0.6465448768864178,0.913416599516519
18177,0.6465845909451946,0.913416599516519
18178,0.6465845909451946,0.9134971796937953
18179,0.6469023034154091,0.9134971796937953
18180,0.6469023034154091,0.9135374697824336
18181,0.6470214455917395,0.9135374697824336
18182,0.6470214455917395,0.9135777598710717
18183,0.6470611596505162,0.9135777598710717
18184,0.6470611596505162,0.9136583400483481
18185,0.6471008737092931,0.9136583400483481
18186,0.6471008737092931,0.9136986301369863
18187,0.647537728355838,0.9136986301369863
18188,0.647537728355838,0.9137389202256245
18189,0.6476568705321684,0.9137389202256245
18190,0.6476568705321684,0.9137792103142627
18191,0.647736298649722,0.9137792103142627
18192,0.647736298649722,0.9138195004029009
18193,0.6478157267672756,0.9138195004029009
18194,0.6478157267672756,0.9139000805801772
18195,0.6478554408260524,0.9139000805801772
18196,0.6478554408260524,0.9140209508460918
18197,0.6478951548848292,0.9140209508460918
18198,0.6478951548848292,0.9140612409347301
18199,0.6479348689436061,0.9140612409347301
18200,0.6479348689436061,0.914262691377921
18201,0.6480142970611596,0.914262691377921
18202,0.6480142970611596,0.9143029814665592
18203,0.6480540111199364,0.9143029814665592
18204,0.6480540111199364,0.9143432715551975
18205,0.6480937251787132,0.9143432715551975
18206,0.6480937251787132,0.9143835616438356
18207,0.6481731532962669,0.9143835616438356
18208,0.6481731532962669,0.914464141821112
18209,0.6482525814138205,0.914464141821112
18210,0.6482525814138205,0.9145044319097502
18211,0.6484114376489277,0.9145044319097502
18212,0.6484114376489277,0.9145447219983884
18213,0.6484908657664813,0.9145447219983884
18214,0.6484908657664813,0.9145850120870266
18215,0.648768864177919,0.9145850120870266
18216,0.648768864177919,0.9147058823529411
18217,0.6488085782366958,0.9147058823529411
18218,0.6488085782366958,0.9147461724415794
18219,0.6488880063542494,0.9147461724415794
18220,0.6488880063542494,0.9149073327961321
18221,0.648967434471803,0.9149073327961321
18222,0.648967434471803,0.9149476228847704
18223,0.6490071485305798,0.9149476228847704
18224,0.6490071485305798,0.9149879129734085
18225,0.6490865766481334,0.9149879129734085
18226,0.6490865766481334,0.915068493150685
18227,0.6491660047656871,0.915068493150685
18228,0.6491660047656871,0.9151087832393231
18229,0.6493645750595711,0.9151087832393231
18230,0.6493645750595711,0.9152699435938759
18231,0.6494440031771247,0.9152699435938759
18232,0.6494440031771247,0.9153505237711523
18233,0.6496822875297855,0.9153505237711523
18234,0.6496822875297855,0.9153908138597905
18235,0.649801429706116,0.9153908138597905
18236,0.649801429706116,0.9154311039484286
18237,0.6499205718824463,0.9154311039484286
18238,0.6499205718824463,0.9154713940370669
18239,0.6499602859412232,0.9154713940370669
18240,0.6499602859412232,0.9155519742143433
18241,0.6500397140587768,0.9155519742143433
18242,0.6500397140587768,0.9155922643029815
18243,0.6502382843526608,0.9155922643029815
18244,0.6502382843526608,0.9156325543916196
18245,0.6503177124702144,0.9156325543916196
18246,0.6503177124702144,0.9156728444802579
18247,0.6503574265289913,0.9156728444802579
18248,0.6503574265289913,0.9157534246575343
18249,0.6503971405877681,0.9157534246575343
18250,0.6503971405877681,0.9157937147461724
18251,0.6504765687053217,0.9157937147461724
18252,0.6504765687053217,0.9158340048348106
18253,0.6505559968228753,0.9158340048348106
18254,0.6505559968228753,0.915914585012087
18255,0.6507148530579825,0.915914585012087
18256,0.6507148530579825,0.9159548751007253
18257,0.6508737092930897,0.9159548751007253
18258,0.6508737092930897,0.9159951651893634
18259,0.6509134233518665,0.9159951651893634
18260,0.6509134233518665,0.9160354552780016
18261,0.651032565528197,0.9160354552780016
18262,0.651032565528197,0.9160757453666398
18263,0.6511914217633042,0.9160757453666398
18264,0.6511914217633042,0.9161563255439162
18265,0.651231135822081,0.9161563255439162
18266,0.651231135822081,0.9161966156325544
18267,0.6513899920571883,0.9161966156325544
18268,0.6513899920571883,0.9162369057211925
18269,0.6514297061159651,0.9162369057211925
18270,0.6514297061159651,0.9163577759871072
18271,0.6514694201747419,0.9163577759871072
18272,0.6514694201747419,0.9164383561643835
18273,0.6516282764098491,0.9164383561643835
18274,0.6516282764098491,0.9165189363416599
18275,0.6517474185861795,0.9165189363416599
18276,0.6517474185861795,0.9165592264302982
18277,0.6520254169976172,0.9165592264302982
18278,0.6520254169976172,0.9166800966962128
18279,0.6521842732327244,0.9166800966962128
18280,0.6521842732327244,0.9167203867848509
18281,0.652263701350278,0.9167203867848509
18282,0.652263701350278,0.9167606768734892
18283,0.6523034154090548,0.9167606768734892
18284,0.6523034154090548,0.9168412570507655
18285,0.6523828435266085,0.9168412570507655
18286,0.6523828435266085,0.9169218372280419
18287,0.6527005559968229,0.9169218372280419
18288,0.6527005559968229,0.9169621273166801
18289,0.6528594122319301,0.9169621273166801
18290,0.6528594122319301,0.9170024174053183
18291,0.6528991262907069,0.9170024174053183
18292,0.6528991262907069,0.9170427074939564
18293,0.6529388403494837,0.9170427074939564
18294,0.6529388403494837,0.9170829975825947
18295,0.6529785544082605,0.9170829975825947
18296,0.6529785544082605,0.9171232876712329
18297,0.6530182684670374,0.9171232876712329
18298,0.6530182684670374,0.9171635777598711
18299,0.6530976965845909,0.9171635777598711
18300,0.6530976965845909,0.9172844480257857
18301,0.6531771247021445,0.9172844480257857
18302,0.6531771247021445,0.9173247381144238
18303,0.6532565528196982,0.9173247381144238
18304,0.6532565528196982,0.9173650282030621
18305,0.653296266878475,0.9173650282030621
18306,0.653296266878475,0.9174053182917002
18307,0.6533359809372518,0.9174053182917002
18308,0.6533359809372518,0.9174858984689767
18309,0.6534551231135822,0.9174858984689767
18310,0.6534551231135822,0.9175261885576148
18311,0.6535345512311358,0.9175261885576148
18312,0.6535345512311358,0.9176470588235294
18313,0.6536139793486895,0.9176470588235294
18314,0.6536139793486895,0.9176873489121676
18315,0.6536536934074663,0.9176873489121676
18316,0.6536536934074663,0.917767929089444
18317,0.6538125496425735,0.917767929089444
18318,0.6538125496425735,0.9178082191780822
18319,0.6538919777601271,0.9178082191780822
18320,0.6538919777601271,0.9178485092667203
18321,0.6539714058776807,0.9178485092667203
18322,0.6539714058776807,0.9178887993553586
18323,0.6540111199364576,0.9178887993553586
18324,0.6540111199364576,0.9179290894439968
18325,0.6542891183478952,0.9179290894439968
18326,0.6542891183478952,0.9180096696212732
18327,0.6544479745830024,0.9180096696212732
18328,0.6544479745830024,0.9180499597099113
18329,0.6548054011119937,0.9180499597099113
18330,0.6548054011119937,0.9180902497985496
18331,0.6548848292295473,0.9180902497985496
18332,0.6548848292295473,0.9181305398871877
18333,0.6550039714058776,0.9181305398871877
18334,0.6550039714058776,0.9182111200644641
18335,0.6550833995234313,0.9182111200644641
18336,0.6550833995234313,0.9182514101531023
18337,0.6551231135822081,0.9182514101531023
18338,0.6551231135822081,0.9183319903303787
18339,0.6551628276409849,0.9183319903303787
18340,0.6551628276409849,0.9184931506849315
18341,0.6552025416997617,0.9184931506849315
18342,0.6552025416997617,0.9185334407735697
18343,0.6554805401111994,0.9185334407735697
18344,0.6554805401111994,0.918573730862208
18345,0.6555996822875297,0.918573730862208
18346,0.6555996822875297,0.9188154713940371
18347,0.6556791104050834,0.9188154713940371
18348,0.6556791104050834,0.9188557614826752
18349,0.6558776806989675,0.9188557614826752
18350,0.6558776806989675,0.9189766317485899
18351,0.6559173947577442,0.9189766317485899
18352,0.6559173947577442,0.919016921837228
18353,0.6560365369340747,0.919016921837228
18354,0.6560365369340747,0.9190572119258662
18355,0.6561953931691819,0.9190572119258662
18356,0.6561953931691819,0.9190975020145045
18357,0.6562748212867355,0.9190975020145045
18358,0.6562748212867355,0.9191377921031426
18359,0.6563145353455123,0.9191377921031426
18360,0.6563145353455123,0.9191780821917809
18361,0.6563939634630659,0.9191780821917809
18362,0.6563939634630659,0.919218372280419
18363,0.6564336775218428,0.919218372280419
18364,0.6564336775218428,0.9192989524576954
18365,0.6569499602859412,0.9192989524576954
18366,0.6569499602859412,0.9193795326349719
18367,0.6570293884034948,0.9193795326349719
18368,0.6570293884034948,0.9194601128122482
18369,0.6573073868149325,0.9194601128122482
18370,0.6573073868149325,0.9195004029008864
18371,0.6573471008737093,0.9195004029008864
18372,0.6573471008737093,0.9195406929895246
18373,0.6573868149324861,0.9195406929895246
18374,0.6573868149324861,0.9195809830781627
18375,0.6574662430500398,0.9195809830781627
18376,0.6574662430500398,0.9196615632554391
18377,0.6575456711675933,0.9196615632554391
18378,0.6575456711675933,0.9197421434327155
18379,0.6575853852263701,0.9197421434327155
18380,0.6575853852263701,0.9197824335213537
18381,0.6577045274027006,0.9197824335213537
18382,0.6577045274027006,0.919822723609992
18383,0.6577442414614774,0.919822723609992
18384,0.6577442414614774,0.9198630136986301
18385,0.6579825258141382,0.9198630136986301
18386,0.6579825258141382,0.9199838839645447
18387,0.6580619539316919,0.9199838839645447
18388,0.6580619539316919,0.9200644641418211
18389,0.6581016679904687,0.9200644641418211
18390,0.6581016679904687,0.9202256244963739
18391,0.6581413820492454,0.9202256244963739
18392,0.6581413820492454,0.9202659145850121
18393,0.6581810961080222,0.9202659145850121
18394,0.6581810961080222,0.9203062046736503
18395,0.658220810166799,0.9203062046736503
18396,0.658220810166799,0.9204270749395649
18397,0.6582605242255759,0.9204270749395649
18398,0.6582605242255759,0.9205076551168413
18399,0.6583796664019063,0.9205076551168413
18400,0.6583796664019063,0.9205479452054794
18401,0.6585385226370135,0.9205479452054794
18402,0.6585385226370135,0.9205882352941176
18403,0.6585782366957903,0.9205882352941176
18404,0.6585782366957903,0.9206285253827559
18405,0.6586973788721208,0.9206285253827559
18406,0.6586973788721208,0.920668815471394
18407,0.6587370929308975,0.920668815471394
18408,0.6587370929308975,0.9207091055600323
18409,0.6589753772835584,0.9207091055600323
18410,0.6589753772835584,0.9207493956486704
18411,0.6590150913423352,0.9207493956486704
18412,0.6590150913423352,0.9207896857373086
18413,0.6591739475774424,0.9207896857373086
18414,0.6591739475774424,0.920870265914585
18415,0.6592930897537729,0.920870265914585
18416,0.6592930897537729,0.9209105560032232
18417,0.6593725178713264,0.9209105560032232
18418,0.6593725178713264,0.9209508460918614
18419,0.6594122319301032,0.9209508460918614
18420,0.6594122319301032,0.9209911361804995
18421,0.65945194598888,0.9209911361804995
18422,0.65945194598888,0.9210314262691378
18423,0.6594916600476569,0.9210314262691378
18424,0.6594916600476569,0.9211120064464142
18425,0.6598093725178713,0.9211120064464142
18426,0.6598093725178713,0.9211522965350524
18427,0.6599285146942018,0.9211522965350524
18428,0.6599285146942018,0.9211925866236905
18429,0.6600079428117553,0.9211925866236905
18430,0.6600079428117553,0.9212328767123288
18431,0.6600476568705321,0.9212328767123288
18432,0.6600476568705321,0.9212731668009669
18433,0.6602065131056394,0.9212731668009669
18434,0.6602065131056394,0.9213134568896052
18435,0.6604447974583002,0.9213134568896052
18436,0.6604447974583002,0.9213537469782433
18437,0.6604845115170771,0.9213537469782433
18438,0.6604845115170771,0.9214343271555198
18439,0.6606036536934075,0.9214343271555198
18440,0.6606036536934075,0.9215551974214343
18441,0.6608419380460683,0.9215551974214343
18442,0.6608419380460683,0.9216357775987107
18443,0.6613582208101668,0.9216357775987107
18444,0.6613582208101668,0.9216760676873489
18445,0.6615567911040509,0.9216760676873489
18446,0.6615567911040509,0.9217163577759871
18447,0.6615965051628276,0.9217163577759871
18448,0.6615965051628276,0.9217566478646253
18449,0.6616759332803812,0.9217566478646253
18450,0.6616759332803812,0.9218372280419017
18451,0.6617950754567117,0.9218372280419017
18452,0.6617950754567117,0.9218775181305399
18453,0.6619539316918189,0.9218775181305399
18454,0.6619539316918189,0.9219983883964544
18455,0.6619936457505957,0.9219983883964544
18456,0.6619936457505957,0.9220386784850927
18457,0.6620333598093725,0.9220386784850927
18458,0.6620333598093725,0.9220789685737308
18459,0.6620730738681493,0.9220789685737308
18460,0.6620730738681493,0.9221192586623691
18461,0.6621922160444798,0.9221192586623691
18462,0.6621922160444798,0.9221595487510073
18463,0.6622716441620333,0.9221595487510073
18464,0.6622716441620333,0.9221998388396454
18465,0.662351072279587,0.9221998388396454
18466,0.662351072279587,0.9222401289282837
18467,0.6624305003971406,0.9222401289282837
18468,0.6624305003971406,0.9222804190169218
18469,0.662549642573471,0.9222804190169218
18470,0.662549642573471,0.9223609991941982
18471,0.6625893566322478,0.9223609991941982
18472,0.6625893566322478,0.9224415793714746
18473,0.6627482128673551,0.9224415793714746
18474,0.6627482128673551,0.9225624496373892
18475,0.6627879269261319,0.9225624496373892
18476,0.6627879269261319,0.9226430298146656
18477,0.6628276409849087,0.9226430298146656
18478,0.6628276409849087,0.9226833199033038
18479,0.6629864972200159,0.9226833199033038
18480,0.6629864972200159,0.922723609991942
18481,0.6630262112787927,0.922723609991942
18482,0.6630262112787927,0.9227639000805802
18483,0.6631453534551232,0.9227639000805802
18484,0.6631453534551232,0.9228041901692183
18485,0.6632247815726767,0.9228041901692183
18486,0.6632247815726767,0.9228444802578566
18487,0.6633042096902303,0.9228444802578566
18488,0.6633042096902303,0.922925060435133
18489,0.6634233518665608,0.922925060435133
18490,0.6634233518665608,0.9230056406124093
18491,0.6635027799841143,0.9230056406124093
18492,0.6635027799841143,0.923126510878324
18493,0.6635424940428912,0.923126510878324
18494,0.6635424940428912,0.9232070910556003
18495,0.6636219221604448,0.9232070910556003
18496,0.6636219221604448,0.9232473811442385
18497,0.663780778395552,0.9232473811442385
18498,0.663780778395552,0.9233682514101531
18499,0.6638999205718824,0.9233682514101531
18500,0.6638999205718824,0.9234085414987913
18501,0.6639793486894361,0.9234085414987913
18502,0.6639793486894361,0.9235294117647059
18503,0.6640587768069897,0.9235294117647059
18504,0.6640587768069897,0.9235697018533441
18505,0.6640984908657664,0.9235697018533441
18506,0.6640984908657664,0.9236099919419822
18507,0.6641779189833201,0.9236099919419822
18508,0.6641779189833201,0.9236502820306205
18509,0.6645750595710882,0.9236502820306205
18510,0.6645750595710882,0.9236905721192586
18511,0.6647339158061953,0.9236905721192586
18512,0.6647339158061953,0.9238517324738115
18513,0.6647736298649722,0.9238517324738115
18514,0.6647736298649722,0.9238920225624496
18515,0.6648530579825258,0.9238920225624496
18516,0.6648530579825258,0.9239323126510879
18517,0.6649324861000794,0.9239323126510879
18518,0.6649324861000794,0.9240128928283642
18519,0.6649722001588563,0.9240128928283642
18520,0.6649722001588563,0.9240531829170024
18521,0.6650119142176331,0.9240531829170024
18522,0.6650119142176331,0.9240934730056406
18523,0.6650516282764098,0.9240934730056406
18524,0.6650516282764098,0.9241337630942789
18525,0.6652104845115171,0.9241337630942789
18526,0.6652104845115171,0.924174053182917
18527,0.6652899126290707,0.924174053182917
18528,0.6652899126290707,0.9242546333601934
18529,0.6653693407466243,0.9242546333601934
18530,0.6653693407466243,0.9242949234488316
18531,0.6654090548054011,0.9242949234488316
18532,0.6654090548054011,0.924375503626108
18533,0.6654487688641779,0.924375503626108
18534,0.6654487688641779,0.9244157937147461
18535,0.6656870532168387,0.9244157937147461
18536,0.6656870532168387,0.9244963738920225
18537,0.6660047656870532,0.9244963738920225
18538,0.6660047656870532,0.924576954069299
18539,0.6661239078633836,0.924576954069299
18540,0.6661239078633836,0.9246172441579371
18541,0.6662430500397141,0.9246172441579371
18542,0.6662430500397141,0.9246978243352135
18543,0.6664019062748213,0.9246978243352135
18544,0.6664019062748213,0.9247784045124899
18545,0.6664813343923749,0.9247784045124899
18546,0.6664813343923749,0.9248186946011281
18547,0.6666004765687054,0.9248186946011281
18548,0.6666004765687054,0.9249395648670428
18549,0.6666401906274821,0.9249395648670428
18550,0.6666401906274821,0.9249798549556809
18551,0.6667196187450357,0.9249798549556809
18552,0.6667196187450357,0.9250201450443191
18553,0.6668387609213662,0.9250201450443191
18554,0.6668387609213662,0.9251007252215955
18555,0.6670373312152502,0.9251007252215955
18556,0.6670373312152502,0.9251813053988719
18557,0.6672359015091343,0.9251813053988719
18558,0.6672359015091343,0.92522159548751
18559,0.667275615567911,0.92522159548751
18560,0.667275615567911,0.9252618855761483
18561,0.6674344718030183,0.9252618855761483
18562,0.6674344718030183,0.9253021756647865
18563,0.6674741858617951,0.9253021756647865
18564,0.6674741858617951,0.9253827558420629
18565,0.6675536139793486,0.9253827558420629
18566,0.6675536139793486,0.925423045930701
18567,0.6676727561556791,0.925423045930701
18568,0.6676727561556791,0.9254633360193393
18569,0.6677124702144559,0.9254633360193393
18570,0.6677124702144559,0.9255036261079774
18571,0.6677521842732327,0.9255036261079774
18572,0.6677521842732327,0.9255439161966156
18573,0.6680301826846704,0.9255439161966156
18574,0.6680301826846704,0.9255842062852538
18575,0.6682684670373312,0.9255842062852538
18576,0.6682684670373312,0.9256647864625303
18577,0.668308181096108,0.9256647864625303
18578,0.668308181096108,0.9257453666398066
18579,0.6683478951548848,0.9257453666398066
18580,0.6683478951548848,0.925825946817083
18581,0.6685861795075456,0.925825946817083
18582,0.6685861795075456,0.9258662369057212
18583,0.6686656076250993,0.9258662369057212
18584,0.6686656076250993,0.9259065269943594
18585,0.6687053216838761,0.9259065269943594
18586,0.6687053216838761,0.9259468170829975
18587,0.6688244638602066,0.9259468170829975
18588,0.6688244638602066,0.9260676873489122
18589,0.6690230341540906,0.9260676873489122
18590,0.6690230341540906,0.9261079774375504
18591,0.6691024622716442,0.9261079774375504
18592,0.6691024622716442,0.9261482675261885
18593,0.6692216044479746,0.9261482675261885
18594,0.6692216044479746,0.9261885576148268
18595,0.6693010325655282,0.9261885576148268
18596,0.6693010325655282,0.9262288477034649
18597,0.6694996028594122,0.9262288477034649
18598,0.6694996028594122,0.9262691377921032
18599,0.6695790309769658,0.9262691377921032
18600,0.6695790309769658,0.9263094278807413
18601,0.6698570293884035,0.9263094278807413
18602,0.6698570293884035,0.9263497179693795
18603,0.6702144559173947,0.9263497179693795
18604,0.6702144559173947,0.9263900080580177
18605,0.6702541699761716,0.9263900080580177
18606,0.6702541699761716,0.9264705882352942
18607,0.6702938840349484,0.9264705882352942
18608,0.6702938840349484,0.9265108783239323
18609,0.670373312152502,0.9265108783239323
18610,0.670373312152502,0.9266317485898469
18611,0.6704527402700556,0.9266317485898469
18612,0.6704527402700556,0.9266720386784851
18613,0.67077045274027,0.9266720386784851
18614,0.67077045274027,0.9267123287671233
18615,0.6708101667990468,0.9267123287671233
18616,0.6708101667990468,0.9267526188557614
18617,0.6708498808578237,0.9267526188557614
18618,0.6708498808578237,0.9267929089443997
18619,0.6711278792692613,0.9267929089443997
18620,0.6711278792692613,0.9268331990330378
18621,0.6711675933280381,0.9268331990330378
18622,0.6711675933280381,0.9268734891216761
18623,0.6712073073868149,0.9268734891216761
18624,0.6712073073868149,0.9269137792103143
18625,0.6712470214455918,0.9269137792103143
18626,0.6712470214455918,0.9270749395648671
18627,0.6713661636219221,0.9270749395648671
18628,0.6713661636219221,0.9271152296535052
18629,0.6715250198570294,0.9271152296535052
18630,0.6715250198570294,0.9271555197421434
18631,0.671604447974583,0.9271555197421434
18632,0.671604447974583,0.9271958098307816
18633,0.6717235901509134,0.9271958098307816
18634,0.6717235901509134,0.9272763900080581
18635,0.6718824463860207,0.9272763900080581
18636,0.6718824463860207,0.9273166800966962
18637,0.6724781572676728,0.9273166800966962
18638,0.6724781572676728,0.9273972602739726
18639,0.6725972994440031,0.9273972602739726
18640,0.6725972994440031,0.9274375503626108
18641,0.6727561556791104,0.9274375503626108
18642,0.6727561556791104,0.927477840451249
18643,0.672835583796664,0.927477840451249
18644,0.672835583796664,0.9275987107171636
18645,0.6728752978554409,0.9275987107171636
18646,0.6728752978554409,0.92767929089444
18647,0.6729150119142177,0.92767929089444
18648,0.6729150119142177,0.9277195809830782
18649,0.673034154090548,0.9277195809830782
18650,0.673034154090548,0.9278001611603546
18651,0.6731930103256553,0.9278001611603546
18652,0.6731930103256553,0.9278404512489927
18653,0.6733915806195393,0.9278404512489927
18654,0.6733915806195393,0.9279613215149073
18655,0.673669579030977,0.9279613215149073
18656,0.673669579030977,0.9280016116035456
18657,0.6737490071485306,0.9280016116035456
18658,0.6737490071485306,0.928082191780822
18659,0.6738284352660842,0.928082191780822
18660,0.6738284352660842,0.9281627719580983
18661,0.673868149324861,0.9281627719580983
18662,0.673868149324861,0.9282433521353747
18663,0.6739078633836378,0.9282433521353747
18664,0.6739078633836378,0.9282836422240129
18665,0.6739872915011914,0.9282836422240129
18666,0.6739872915011914,0.9284045124899275
18667,0.674066719618745,0.9284045124899275
18668,0.674066719618745,0.9284850926672039
18669,0.6741461477362987,0.9284850926672039
18670,0.6741461477362987,0.9285253827558421
18671,0.6743844320889595,0.9285253827558421
18672,0.6743844320889595,0.9285656728444802
18673,0.674463860206513,0.9285656728444802
18674,0.674463860206513,0.9286059629331185
18675,0.67450357426529,0.9286059629331185
18676,0.67450357426529,0.9286462530217566
18677,0.6745432883240667,0.9286462530217566
18678,0.6745432883240667,0.9286865431103949
18679,0.6747418586179508,0.9286865431103949
18680,0.6747418586179508,0.928726833199033
18681,0.674900714853058,0.928726833199033
18682,0.674900714853058,0.9288074133763095
18683,0.6749404289118348,0.9288074133763095
18684,0.6749404289118348,0.928928283642224
18685,0.6753375694996029,0.928928283642224
18686,0.6753375694996029,0.9290894439967768
18687,0.6753772835583797,0.9290894439967768
18688,0.6753772835583797,0.929129734085415
18689,0.6754567116759332,0.929129734085415
18690,0.6754567116759332,0.9292506043513296
18691,0.6756155679110405,0.9292506043513296
18692,0.6756155679110405,0.929331184528606
18693,0.675734710087371,0.929331184528606
18694,0.675734710087371,0.9293714746172441
18695,0.6758935663224782,0.9293714746172441
18696,0.6758935663224782,0.9294520547945205
18697,0.6759729944400318,0.9294520547945205
18698,0.6759729944400318,0.9294923448831588
18699,0.676131850675139,0.9294923448831588
18700,0.676131850675139,0.929532634971797
18701,0.6762509928514694,0.929532634971797
18702,0.6762509928514694,0.9296132151490734
18703,0.6763304209690231,0.9296132151490734
18704,0.6763304209690231,0.9296535052377115
18705,0.6763701350277999,0.9296535052377115
18706,0.6763701350277999,0.9297340854149879
18707,0.6764892772041302,0.9297340854149879
18708,0.6764892772041302,0.9297743755036261
18709,0.6766481334392375,0.9297743755036261
18710,0.6766481334392375,0.9298146655922643
18711,0.6766878474980142,0.9298146655922643
18712,0.6766878474980142,0.9298549556809025
18713,0.6768467037331215,0.9298549556809025
18714,0.6768467037331215,0.9298952457695407
18715,0.6770055599682288,0.9298952457695407
18716,0.6770055599682288,0.929975825946817
18717,0.6772835583796664,0.929975825946817
18718,0.6772835583796664,0.9300161160354553
18719,0.67736298649722,0.9300161160354553
18720,0.67736298649722,0.9300564061240935
18721,0.6774821286735504,0.9300564061240935
18722,0.6774821286735504,0.9301369863013699
18723,0.6776409849086577,0.9301369863013699
18724,0.6776409849086577,0.930177276390008
18725,0.6777204130262113,0.930177276390008
18726,0.6777204130262113,0.9302175664786463
18727,0.6778792692613185,0.9302175664786463
18728,0.6778792692613185,0.9302578565672844
18729,0.6779189833200953,0.9302578565672844
18730,0.6779189833200953,0.9302981466559227
18731,0.6779586973788722,0.9302981466559227
18732,0.6779586973788722,0.9304190169218373
18733,0.6779984114376489,0.9304190169218373
18734,0.6779984114376489,0.9304593070104754
18735,0.6780381254964257,0.9304593070104754
18736,0.6780381254964257,0.9305398871877518
18737,0.6780778395552025,0.9305398871877518
18738,0.6780778395552025,0.93058017727639
18739,0.6781175536139793,0.93058017727639
18740,0.6781175536139793,0.9306204673650282
18741,0.6783558379666402,0.9306204673650282
18742,0.6783558379666402,0.9306607574536664
18743,0.678594122319301,0.9306607574536664
18744,0.678594122319301,0.9307010475423045
18745,0.6787132644956314,0.9307010475423045
18746,0.6787132644956314,0.9307413376309428
18747,0.6790309769658459,0.9307413376309428
18748,0.6790309769658459,0.9308219178082192
18749,0.6793486894360604,0.9308219178082192
18750,0.6793486894360604,0.9309024979854955
18751,0.679626687847498,0.9309024979854955
18752,0.679626687847498,0.9309427880741338
18753,0.6797855440826053,0.9309427880741338
18754,0.6797855440826053,0.9310636583400483
18755,0.6798252581413821,0.9310636583400483
18756,0.6798252581413821,0.9311039484286865
18757,0.6799841143764893,0.9311039484286865
18758,0.6799841143764893,0.9311845286059629
18759,0.6801032565528197,0.9311845286059629
18760,0.6801032565528197,0.9313053988718775
18761,0.6801429706115965,0.9313053988718775
18762,0.6801429706115965,0.9313456889605157
18763,0.6802621127879269,0.9313456889605157
18764,0.6802621127879269,0.9313859790491539
18765,0.6803018268467037,0.9313859790491539
18766,0.6803018268467037,0.9314665592264303
18767,0.6803415409054805,0.9314665592264303
18768,0.6803415409054805,0.9315068493150684
18769,0.6806989674344718,0.9315068493150684
18770,0.6806989674344718,0.9315471394037067
18771,0.6808181096108022,0.9315471394037067
18772,0.6808181096108022,0.9316277195809831
18773,0.680857823669579,0.9316277195809831
18774,0.680857823669579,0.9316680096696213
18775,0.6809769658459095,0.9316680096696213
18776,0.6809769658459095,0.9317082997582594
18777,0.6812152501985703,0.9317082997582594
18778,0.6812152501985703,0.9317485898468977
18779,0.6812549642573471,0.9317485898468977
18780,0.6812549642573471,0.9317888799355358
18781,0.6813741064336776,0.9317888799355358
18782,0.6813741064336776,0.9318694601128122
18783,0.6814138204924544,0.9318694601128122
18784,0.6814138204924544,0.9319097502014504
18785,0.6815726767275616,0.9319097502014504
18786,0.6815726767275616,0.9320709105560032
18787,0.6817315329626688,0.9320709105560032
18788,0.6817315329626688,0.9321514907332796
18789,0.6817712470214455,0.9321514907332796
18790,0.6817712470214455,0.9321917808219178
18791,0.6818506751389992,0.9321917808219178
18792,0.6818506751389992,0.932232070910556
18793,0.6819301032565528,0.932232070910556
18794,0.6819301032565528,0.9322723609991942
18795,0.6819698173153296,0.9322723609991942
18796,0.6819698173153296,0.9323126510878323
18797,0.6820492454328833,0.9323126510878323
18798,0.6820492454328833,0.9323529411764706
18799,0.6821286735504368,0.9323529411764706
18800,0.6821286735504368,0.9323932312651088
18801,0.6822081016679905,0.9323932312651088
18802,0.6822081016679905,0.9324738114423852
18803,0.6822875297855441,0.9324738114423852
18804,0.6822875297855441,0.9325946817082997
18805,0.6823272438443209,0.9325946817082997
18806,0.6823272438443209,0.932634971796938
18807,0.6823669579030976,0.932634971796938
18808,0.6823669579030976,0.9326752618855761
18809,0.6824066719618745,0.9326752618855761
18810,0.6824066719618745,0.9327558420628526
18811,0.6825655281969817,0.9327558420628526
18812,0.6825655281969817,0.9327961321514907
18813,0.6828832406671962,0.9327961321514907
18814,0.6828832406671962,0.9329170024174053
18815,0.6830420969023034,0.9329170024174053
18816,0.6830420969023034,0.9329572925060435
18817,0.6832009531374107,0.9329572925060435
18818,0.6832009531374107,0.93303787268332
18819,0.6833598093725178,0.93303787268332
18820,0.6833598093725178,0.9330781627719581
18821,0.6834392374900715,0.9330781627719581
18822,0.6834392374900715,0.9331184528605962
18823,0.6836775218427323,0.9331184528605962
18824,0.6836775218427323,0.9332393231265109
18825,0.6839158061953932,0.9332393231265109
18826,0.6839158061953932,0.9332796132151491
18827,0.68395552025417,0.9332796132151491
18828,0.68395552025417,0.9333199033037872
18829,0.6841938046068308,0.9333199033037872
18830,0.6841938046068308,0.9333601933924255
18831,0.6843129467831612,0.9333601933924255
18832,0.6843129467831612,0.9334004834810636
18833,0.6845115170770453,0.9334004834810636
18834,0.6845115170770453,0.9334407735697019
18835,0.6846306592533757,0.9334407735697019
18836,0.6846306592533757,0.93348106365834
18837,0.6847498014297061,0.93348106365834
18838,0.6847498014297061,0.9335213537469782
18839,0.6848292295472598,0.9335213537469782
18840,0.6848292295472598,0.9336422240128929
18841,0.6849086576648133,0.9336422240128929
18842,0.6849086576648133,0.933682514101531
18843,0.6849483717235901,0.933682514101531
18844,0.6849483717235901,0.9337228041901692
18845,0.6849880857823669,0.9337228041901692
18846,0.6849880857823669,0.9337630942788074
18847,0.6850277998411438,0.9337630942788074
18848,0.6850277998411438,0.9338436744560838
18849,0.6851469420174742,0.9338436744560838
18850,0.6851469420174742,0.9339645447219984
18851,0.6852660841938046,0.9339645447219984
18852,0.6852660841938046,0.934085414987913
18853,0.6854249404289119,0.934085414987913
18854,0.6854249404289119,0.9341257050765511
18855,0.6855043685464655,0.9341257050765511
18856,0.6855043685464655,0.9342062852538275
18857,0.685583796664019,0.9342062852538275
18858,0.685583796664019,0.934286865431104
18859,0.6856235107227958,0.934286865431104
18860,0.6856235107227958,0.9343271555197421
18861,0.6857823669579031,0.9343271555197421
18862,0.6857823669579031,0.9343674456083804
18863,0.6859412231930103,0.9343674456083804
18864,0.6859412231930103,0.9344480257856568
18865,0.6859809372517871,0.9344480257856568
18866,0.6859809372517871,0.9345286059629331
18867,0.6862589356632248,0.9345286059629331
18868,0.6862589356632248,0.9345688960515713
18869,0.6864575059571089,0.9345688960515713
18870,0.6864575059571089,0.9346091861402095
18871,0.6865766481334392,0.9346091861402095
18872,0.6865766481334392,0.9346494762288478
18873,0.6867752184273233,0.9346494762288478
18874,0.6867752184273233,0.9346897663174859
18875,0.6868149324861,0.9346897663174859
18876,0.6868149324861,0.934730056406124
18877,0.6869737887212073,0.934730056406124
18878,0.6869737887212073,0.9347703464947623
18879,0.6871326449563145,0.9347703464947623
18880,0.6871326449563145,0.9348106365834005
18881,0.687251787132645,0.9348106365834005
18882,0.687251787132645,0.9348509266720387
18883,0.687450357426529,0.9348509266720387
18884,0.687450357426529,0.9348912167606769
18885,0.6875297855440826,0.9348912167606769
18886,0.6875297855440826,0.935132957292506
18887,0.6876886417791899,0.935132957292506
18888,0.6876886417791899,0.9351732473811443
18889,0.6879269261318507,0.9351732473811443
18890,0.6879269261318507,0.9352135374697824
18891,0.6879666401906275,0.9352135374697824
18892,0.6879666401906275,0.9352941176470588
18893,0.6880063542494043,0.9352941176470588
18894,0.6880063542494043,0.935334407735697
18895,0.6881652104845115,0.935334407735697
18896,0.6881652104845115,0.9354149879129734
18897,0.6882049245432883,0.9354149879129734
18898,0.6882049245432883,0.9354955680902498
18899,0.6883637807783956,0.9354955680902498
18900,0.6883637807783956,0.9356164383561644
18901,0.6886020651310564,0.9356164383561644
18902,0.6886020651310564,0.9357373086220789
18903,0.6888800635424941,0.9357373086220789
18904,0.6888800635424941,0.9357775987107172
18905,0.6889594916600477,0.9357775987107172
18906,0.6889594916600477,0.9358178887993553
18907,0.6891977760127085,0.9358178887993553
18908,0.6891977760127085,0.9358581788879936
18909,0.6892374900714853,0.9358581788879936
18910,0.6892374900714853,0.9359790491539082
18911,0.6892772041302622,0.9359790491539082
18912,0.6892772041302622,0.9360193392425463
18913,0.689316918189039,0.9360193392425463
18914,0.689316918189039,0.9360596293311846
18915,0.6894360603653693,0.9360596293311846
18916,0.6894360603653693,0.9361402095084609
18917,0.6894757744241461,0.9361402095084609
18918,0.6894757744241461,0.9361804995970991
18919,0.689515488482923,0.9361804995970991
18920,0.689515488482923,0.9362610797743754
18921,0.6895552025416998,0.9362610797743754
18922,0.6895552025416998,0.9363416599516519
18923,0.689714058776807,0.9363416599516519
18924,0.689714058776807,0.9364222401289283
18925,0.6899523431294678,0.9364222401289283
18926,0.6899523431294678,0.9364625302175664
18927,0.6900317712470214,0.9364625302175664
18928,0.6900317712470214,0.9365028203062047
18929,0.6900714853057982,0.9365028203062047
18930,0.6900714853057982,0.9365431103948428
18931,0.6901111993645751,0.9365431103948428
18932,0.6901111993645751,0.9365834004834811
18933,0.6901509134233519,0.9365834004834811
18934,0.6901509134233519,0.9366236905721192
18935,0.6901906274821287,0.9366236905721192
18936,0.6901906274821287,0.9366639806607574
18937,0.6902700555996822,0.9366639806607574
18938,0.6902700555996822,0.9367042707493957
18939,0.6903097696584591,0.9367042707493957
18940,0.6903097696584591,0.9367445608380338
18941,0.6903494837172359,0.9367445608380338
18942,0.6903494837172359,0.9367848509266721
18943,0.6904289118347895,0.9367848509266721
18944,0.6904289118347895,0.9369057211925866
18945,0.69054805401112,0.9369057211925866
18946,0.69054805401112,0.9369460112812248
18947,0.6906671961874503,0.9369460112812248
18948,0.6906671961874503,0.936986301369863
18949,0.6907863383637808,0.936986301369863
18950,0.6907863383637808,0.9370265914585012
18951,0.6908260524225576,0.9370265914585012
18952,0.6908260524225576,0.9370668815471394
18953,0.690945194598888,0.9370668815471394
18954,0.690945194598888,0.9371071716357776
18955,0.6909849086576648,0.9371071716357776
18956,0.6909849086576648,0.937187751813054
18957,0.6910246227164416,0.937187751813054
18958,0.6910246227164416,0.9372280419016922
18959,0.6915806195393169,0.9372280419016922
18960,0.6915806195393169,0.9372683319903303
18961,0.6916997617156473,0.9372683319903303
18962,0.6916997617156473,0.9373086220789686
18963,0.6917394757744242,0.9373086220789686
18964,0.6917394757744242,0.9373489121676067
18965,0.691779189833201,0.9373489121676067
18966,0.691779189833201,0.937389202256245
18967,0.6918983320095313,0.937389202256245
18968,0.6918983320095313,0.9374294923448832
18969,0.691977760127085,0.9374294923448832
18970,0.691977760127085,0.9374697824335213
18971,0.6920969023034154,0.9374697824335213
18972,0.6920969023034154,0.9375100725221596
18973,0.6922954725972994,0.9375100725221596
18974,0.6922954725972994,0.9375503626107977
18975,0.6924146147736299,0.9375503626107977
18976,0.6924146147736299,0.937590652699436
18977,0.6926926131850675,0.937590652699436
18978,0.6926926131850675,0.9376712328767123
18979,0.6928117553613979,0.9376712328767123
18980,0.6928117553613979,0.9377115229653505
18981,0.6930500397140588,0.9377115229653505
18982,0.6930500397140588,0.937792103142627
18983,0.6930897537728355,0.937792103142627
18984,0.6930897537728355,0.9378323932312651
18985,0.693208895949166,0.9378323932312651
18986,0.693208895949166,0.9378726833199033
18987,0.69340746624305,0.9378726833199033
18988,0.69340746624305,0.9379129734085415
18989,0.6937251787132644,0.9379129734085415
18990,0.6937251787132644,0.9379532634971797
18991,0.6938443208895949,0.9379532634971797
18992,0.6938443208895949,0.9379935535858179
18993,0.6940826052422557,0.9379935535858179
18994,0.6940826052422557,0.9380338436744561
18995,0.6941620333598094,0.9380338436744561
18996,0.6941620333598094,0.9381144238517325
18997,0.6944003177124702,0.9381144238517325
18998,0.6944003177124702,0.9381950040290089
18999,0.6945988880063543,0.9381950040290089
19000,0.6945988880063543,0.9382755842062852
19001,0.6948371723590151,0.9382755842062852
19002,0.6948371723590151,0.9383158742949235
19003,0.6950754567116759,0.9383158742949235
19004,0.6950754567116759,0.9383561643835616
19005,0.6951945988880064,0.9383561643835616
19006,0.6951945988880064,0.9383964544721999
19007,0.69527402700556,0.9383964544721999
19008,0.69527402700556,0.938436744560838
19009,0.6953534551231135,0.938436744560838
19010,0.6953534551231135,0.9384770346494762
19011,0.6954328832406672,0.9384770346494762
19012,0.6954328832406672,0.9385173247381144
19013,0.6955123113582208,0.9385173247381144
19014,0.6955123113582208,0.9385576148267526
19015,0.6955520254169976,0.9385576148267526
19016,0.6955520254169976,0.938638195004029
19017,0.6955917394757745,0.938638195004029
19018,0.6955917394757745,0.9386784850926672
19019,0.695671167593328,0.9386784850926672
19020,0.695671167593328,0.9387187751813054
19021,0.6958300238284353,0.9387187751813054
19022,0.6958300238284353,0.9387590652699436
19023,0.6959094519459889,0.9387590652699436
19024,0.6959094519459889,0.93883964544722
19025,0.6962271644162034,0.93883964544722
19026,0.6962271644162034,0.9388799355358581
19027,0.696505162827641,0.9388799355358581
19028,0.696505162827641,0.9389202256244964
19029,0.6966243050039714,0.9389202256244964
19030,0.6966243050039714,0.9390008058017728
19031,0.6966640190627482,0.9390008058017728
19032,0.6966640190627482,0.939041095890411
19033,0.696902303415409,0.939041095890411
19034,0.696902303415409,0.9391619661563255
19035,0.6969817315329627,0.9391619661563255
19036,0.6969817315329627,0.9392022562449638
19037,0.6972597299444003,0.9392022562449638
19038,0.6972597299444003,0.9392425463336019
19039,0.6973788721207307,0.9392425463336019
19040,0.6973788721207307,0.9392828364222401
19041,0.6974185861795076,0.9392828364222401
19042,0.6974185861795076,0.9393231265108783
19043,0.6974583002382844,0.9393231265108783
19044,0.6974583002382844,0.9393634165995165
19045,0.6974980142970612,0.9393634165995165
19046,0.6974980142970612,0.9394037066881548
19047,0.6975774424146147,0.9394037066881548
19048,0.6975774424146147,0.9394842868654311
19049,0.6978554408260524,0.9394842868654311
19050,0.6978554408260524,0.9395245769540693
19051,0.6978951548848292,0.9395245769540693
19052,0.6978951548848292,0.9395648670427075
19053,0.6980937251787133,0.9395648670427075
19054,0.6980937251787133,0.9396051571313457
19055,0.69813343923749,0.9396051571313457
19056,0.69813343923749,0.9396454472199839
19057,0.6982525814138205,0.9396454472199839
19058,0.6982525814138205,0.939685737308622
19059,0.6982922954725973,0.939685737308622
19060,0.6982922954725973,0.9398468976631749
19061,0.6983320095313741,0.9398468976631749
19062,0.6983320095313741,0.939887187751813
19063,0.6983717235901509,0.939887187751813
19064,0.6983717235901509,0.9399274778404513
19065,0.6984114376489278,0.9399274778404513
19066,0.6984114376489278,0.9399677679290894
19067,0.6984511517077046,0.9399677679290894
19068,0.6984511517077046,0.9400080580177277
19069,0.6984908657664813,0.9400080580177277
19070,0.6984908657664813,0.9400483481063658
19071,0.6985305798252581,0.9400483481063658
19072,0.6985305798252581,0.9401692183722804
19073,0.6986894360603654,0.9401692183722804
19074,0.6986894360603654,0.9402095084609187
19075,0.6988880063542494,0.9402095084609187
19076,0.6988880063542494,0.9402497985495568
19077,0.6989277204130262,0.9402497985495568
19078,0.6989277204130262,0.940290088638195
19079,0.698967434471803,0.940290088638195
19080,0.698967434471803,0.9403303787268332
19081,0.6990468625893567,0.9403303787268332
19082,0.6990468625893567,0.9403706688154714
19083,0.6990865766481335,0.9403706688154714
19084,0.6990865766481335,0.9404512489927478
19085,0.6993645750595711,0.9404512489927478
19086,0.6993645750595711,0.9404915390813859
19087,0.6995631453534551,0.9404915390813859
19088,0.6995631453534551,0.9405318291700242
19089,0.6996822875297856,0.9405318291700242
19090,0.6996822875297856,0.9406124093473006
19091,0.6997220015885623,0.9406124093473006
19092,0.6997220015885623,0.9406526994359388
19093,0.6998808578236696,0.9406526994359388
19094,0.6998808578236696,0.9408138597904916
19095,0.6999205718824464,0.9408138597904916
19096,0.6999205718824464,0.9408541498791297
19097,0.6999602859412232,0.9408541498791297
19098,0.6999602859412232,0.9408944399677679
19099,0.700198570293884,0.9408944399677679
19100,0.700198570293884,0.9409347300564062
19101,0.7002382843526609,0.9409347300564062
19102,0.7002382843526609,0.9409750201450443
19103,0.7004368546465449,0.9409750201450443
19104,0.7004368546465449,0.9410153102336826
19105,0.7005559968228753,0.9410153102336826
19106,0.7005559968228753,0.9410958904109589
19107,0.7005957108816521,0.9410958904109589
19108,0.7005957108816521,0.9411361804995971
19109,0.7006751389992057,0.9411361804995971
19110,0.7006751389992057,0.9411764705882353
19111,0.7007148530579825,0.9411764705882353
19112,0.7007148530579825,0.9412167606768735
19113,0.700833995234313,0.9412167606768735
19114,0.700833995234313,0.9412570507655117
19115,0.7008737092930898,0.9412570507655117
19116,0.7008737092930898,0.9412973408541498
19117,0.7009928514694201,0.9412973408541498
19118,0.7009928514694201,0.9413779210314263
19119,0.7011119936457506,0.9413779210314263
19120,0.7011119936457506,0.9414585012087027
19121,0.701231135822081,0.9414585012087027
19122,0.701231135822081,0.9414987912973408
19123,0.7012708498808579,0.9414987912973408
19124,0.7012708498808579,0.9416196615632555
19125,0.7016679904686259,0.9416196615632555
19126,0.7016679904686259,0.9416599516518936
19127,0.70186656076251,0.9416599516518936
19128,0.70186656076251,0.9417002417405318
19129,0.7020254169976171,0.9417002417405318
19130,0.7020254169976171,0.9417405318291701
19131,0.702065131056394,0.9417405318291701
19132,0.702065131056394,0.9417808219178082
19133,0.7021445591739476,0.9417808219178082
19134,0.7021445591739476,0.9418211120064464
19135,0.7021842732327244,0.9418211120064464
19136,0.7021842732327244,0.9419016921837228
19137,0.702263701350278,0.9419016921837228
19138,0.702263701350278,0.941941982272361
19139,0.7026211278792692,0.941941982272361
19140,0.7026211278792692,0.9419822723609992
19141,0.7027799841143765,0.9419822723609992
19142,0.7027799841143765,0.9420225624496373
19143,0.7028594122319302,0.9420225624496373
19144,0.7028594122319302,0.9420628525382756
19145,0.7028991262907069,0.9420628525382756
19146,0.7028991262907069,0.9421031426269137
19147,0.703097696584591,0.9421031426269137
19148,0.703097696584591,0.9422240128928283
19149,0.7032565528196981,0.9422240128928283
19150,0.7032565528196981,0.9422643029814666
19151,0.7034154090548054,0.9422643029814666
19152,0.7034154090548054,0.9423045930701047
19153,0.7035742652899126,0.9423045930701047
19154,0.7035742652899126,0.942344883158743
19155,0.7036536934074662,0.942344883158743
19156,0.7036536934074662,0.9424254633360193
19157,0.7037331215250199,0.9424254633360193
19158,0.7037331215250199,0.9424657534246575
19159,0.7037728355837967,0.9424657534246575
19160,0.7037728355837967,0.9425060435132957
19161,0.7038522637013502,0.9425060435132957
19162,0.7038522637013502,0.9425866236905721
19163,0.7040508339952343,0.9425866236905721
19164,0.7040508339952343,0.9427074939564867
19165,0.7042096902303415,0.9427074939564867
19166,0.7042096902303415,0.9427477840451249
19167,0.7044479745830023,0.9427477840451249
19168,0.7044479745830023,0.9427880741337631
19169,0.7044876886417792,0.9427880741337631
19170,0.7044876886417792,0.9428283642224012
19171,0.7046068308181096,0.9428283642224012
19172,0.7046068308181096,0.9428686543110395
19173,0.7047259729944401,0.9428686543110395
19174,0.7047259729944401,0.9429089443996777
19175,0.7048054011119936,0.9429089443996777
19176,0.7048054011119936,0.9429492344883159
19177,0.7054408260524225,0.9429492344883159
19178,0.7054408260524225,0.9429895245769541
19179,0.7054805401111993,0.9429895245769541
19180,0.7054805401111993,0.9431506849315069
19181,0.7055996822875298,0.9431506849315069
19182,0.7055996822875298,0.9432312651087832
19183,0.7056393963463066,0.9432312651087832
19184,0.7056393963463066,0.9432715551974215
19185,0.7058776806989674,0.9432715551974215
19186,0.7058776806989674,0.9433118452860596
19187,0.7059173947577443,0.9433118452860596
19188,0.7059173947577443,0.9433521353746979
19189,0.7060365369340746,0.9433521353746979
19190,0.7060365369340746,0.9435132957292506
19191,0.7060762509928514,0.9435132957292506
19192,0.7060762509928514,0.9435535858178888
19193,0.7061159650516283,0.9435535858178888
19194,0.7061159650516283,0.943593875906527
19195,0.7063542494042891,0.943593875906527
19196,0.7063542494042891,0.9436341659951651
19197,0.7064336775218427,0.9436341659951651
19198,0.7064336775218427,0.9437550362610798
19199,0.7064733915806195,0.9437550362610798
19200,0.7064733915806195,0.943795326349718
19201,0.7066322478157268,0.943795326349718
19202,0.7066322478157268,0.9438759065269944
19203,0.7070293884034948,0.9438759065269944
19204,0.7070293884034948,0.9439161966156325
19205,0.7073471008737093,0.9439161966156325
19206,0.7073471008737093,0.9439564867042708
19207,0.7075456711675934,0.9439564867042708
19208,0.7075456711675934,0.9439967767929089
19209,0.7075853852263702,0.9439967767929089
19210,0.7075853852263702,0.9440370668815471
19211,0.7076250992851469,0.9440370668815471
19212,0.7076250992851469,0.9440773569701854
19213,0.7079030976965845,0.9440773569701854
19214,0.7079030976965845,0.9441176470588235
19215,0.7080619539316918,0.9441176470588235
19216,0.7080619539316918,0.9441982272360999
19217,0.7081413820492455,0.9441982272360999
19218,0.7081413820492455,0.9442385173247381
19219,0.7081810961080223,0.9442385173247381
19220,0.7081810961080223,0.9442788074133763
19221,0.7083002382843526,0.9442788074133763
19222,0.7083002382843526,0.9443190975020145
19223,0.7083399523431295,0.9443190975020145
19224,0.7083399523431295,0.9443593875906527
19225,0.7083796664019063,0.9443593875906527
19226,0.7083796664019063,0.9443996776792909
19227,0.7086179507545671,0.9443996776792909
19228,0.7086179507545671,0.9444802578565673
19229,0.7090150913423352,0.9444802578565673
19230,0.7090150913423352,0.9445608380338437
19231,0.7094122319301033,0.9445608380338437
19232,0.7094122319301033,0.9446011281224819
19233,0.7099682287529786,0.9446011281224819
19234,0.7099682287529786,0.94464141821112
19235,0.7100476568705322,0.94464141821112
19236,0.7100476568705322,0.9446817082997583
19237,0.7102065131056394,0.9446817082997583
19238,0.7102065131056394,0.9447219983883964
19239,0.7103653693407467,0.9447219983883964
19240,0.7103653693407467,0.9447622884770347
19241,0.7107227958697379,0.9447622884770347
19242,0.7107227958697379,0.9448025785656728
19243,0.7108022239872915,0.9448025785656728
19244,0.7108022239872915,0.9449234488315874
19245,0.7108419380460683,0.9449234488315874
19246,0.7108419380460683,0.9449637389202257
19247,0.7108816521048451,0.9449637389202257
19248,0.7108816521048451,0.9450040290088638
19249,0.7109213661636219,0.9450040290088638
19250,0.7109213661636219,0.9451248992747784
19251,0.7110007942811756,0.9451248992747784
19252,0.7110007942811756,0.9451651893634166
19253,0.7111993645750596,0.9451651893634166
19254,0.7111993645750596,0.945245769540693
19255,0.7112787926926132,0.945245769540693
19256,0.7112787926926132,0.9453263497179694
19257,0.7114376489277204,0.9453263497179694
19258,0.7114376489277204,0.9454069298952458
19259,0.711517077045274,0.9454069298952458
19260,0.711517077045274,0.9454472199838839
19261,0.7116362192216045,0.9454472199838839
19262,0.7116362192216045,0.9455278001611603
19263,0.7120333598093725,0.9455278001611603
19264,0.7120333598093725,0.9455680902497986
19265,0.7121127879269261,0.9455680902497986
19266,0.7121127879269261,0.9456083803384367
19267,0.7121922160444798,0.9456083803384367
19268,0.7121922160444798,0.9456889605157132
19269,0.712549642573471,0.9456889605157132
19270,0.712549642573471,0.9457695406929896
19271,0.7126290706910247,0.9457695406929896
19272,0.7126290706910247,0.9458501208702659
19273,0.7128276409849087,0.9458501208702659
19274,0.7128276409849087,0.9459307010475423
19275,0.7131056393963463,0.9459307010475423
19276,0.7131056393963463,0.9459709911361806
19277,0.7131453534551231,0.9459709911361806
19278,0.7131453534551231,0.9460515713134569
19279,0.7133042096902303,0.9460515713134569
19280,0.7133042096902303,0.9460918614020951
19281,0.7133439237490071,0.9460918614020951
19282,0.7133439237490071,0.9461724415793715
19283,0.7135424940428912,0.9461724415793715
19284,0.7135424940428912,0.9462127316680097
19285,0.7138999205718825,0.9462127316680097
19286,0.7138999205718825,0.9462530217566478
19287,0.7139396346306592,0.9462530217566478
19288,0.7139396346306592,0.9463738920225625
19289,0.7140190627482129,0.9463738920225625
19290,0.7140190627482129,0.9464141821112007
19291,0.7140984908657665,0.9464141821112007
19292,0.7140984908657665,0.9464544721998388
19293,0.7143764892772041,0.9464544721998388
19294,0.7143764892772041,0.9464947622884771
19295,0.7147339158061954,0.9464947622884771
19296,0.7147339158061954,0.9465753424657535
19297,0.714813343923749,0.9465753424657535
19298,0.714813343923749,0.9466156325543916
19299,0.7148927720413026,0.9466156325543916
19300,0.7148927720413026,0.9466559226430298
19301,0.715011914217633,0.9466559226430298
19302,0.715011914217633,0.946696212731668
19303,0.7150516282764099,0.946696212731668
19304,0.7150516282764099,0.9467365028203062
19305,0.7151310563939635,0.9467365028203062
19306,0.7151310563939635,0.9468170829975826
19307,0.7151707704527402,0.9468170829975826
19308,0.7151707704527402,0.9469379532634972
19309,0.7155281969817315,0.9469379532634972
19310,0.7155281969817315,0.9470185334407736
19311,0.7156076250992851,0.9470185334407736
19312,0.7156076250992851,0.9471796937953264
19313,0.7159253375694996,0.9471796937953264
19314,0.7159253375694996,0.9472199838839646
19315,0.7160047656870532,0.9472199838839646
19316,0.7160047656870532,0.947300564061241
19317,0.7162033359809372,0.947300564061241
19318,0.7162033359809372,0.9473811442385173
19319,0.7162430500397141,0.9473811442385173
19320,0.7162430500397141,0.9474214343271555
19321,0.7163621922160445,0.9474214343271555
19322,0.7163621922160445,0.9474617244157937
19323,0.716441620333598,0.9474617244157937
19324,0.716441620333598,0.9475020145044319
19325,0.7165607625099285,0.9475020145044319
19326,0.7165607625099285,0.9475423045930701
19327,0.716679904686259,0.9475423045930701
19328,0.716679904686259,0.9475825946817082
19329,0.7167196187450358,0.9475825946817082
19330,0.7167196187450358,0.9476228847703465
19331,0.7173550436854647,0.9476228847703465
19332,0.7173550436854647,0.9476631748589847
19333,0.7174344718030182,0.9476631748589847
19334,0.7174344718030182,0.9477437550362611
19335,0.7175138999205719,0.9477437550362611
19336,0.7175138999205719,0.9479049153908139
19337,0.7175933280381255,0.9479049153908139
19338,0.7175933280381255,0.9479854955680902
19339,0.7176330420969023,0.9479854955680902
19340,0.7176330420969023,0.9480660757453666
19341,0.7176727561556792,0.9480660757453666
19342,0.7176727561556792,0.9481063658340049
19343,0.7177918983320095,0.9481063658340049
19344,0.7177918983320095,0.948146655922643
19345,0.71791104050834,0.948146655922643
19346,0.71791104050834,0.9481869460112812
19347,0.7179507545671168,0.9481869460112812
19348,0.7179507545671168,0.9482675261885576
19349,0.7180301826846703,0.9482675261885576
19350,0.7180301826846703,0.9483078162771958
19351,0.718109610802224,0.9483078162771958
19352,0.718109610802224,0.948348106365834
19353,0.7183478951548848,0.948348106365834
19354,0.7183478951548848,0.9483883964544721
19355,0.7185464654487689,0.9483883964544721
19356,0.7185464654487689,0.9484286865431104
19357,0.7187053216838761,0.9484286865431104
19358,0.7187053216838761,0.9485092667203868
19359,0.7188244638602065,0.9485092667203868
19360,0.7188244638602065,0.948549556809025
19361,0.7192216044479746,0.948549556809025
19362,0.7192216044479746,0.9486301369863014
19363,0.7193010325655282,0.9486301369863014
19364,0.7193010325655282,0.9486704270749395
19365,0.719340746624305,0.9486704270749395
19366,0.719340746624305,0.9487107171635778
19367,0.7194201747418586,0.9487107171635778
19368,0.7194201747418586,0.948751007252216
19369,0.7195790309769658,0.948751007252216
19370,0.7195790309769658,0.9487912973408541
19371,0.7196981731532963,0.9487912973408541
19372,0.7196981731532963,0.9489121676067688
19373,0.7199364575059571,0.9489121676067688
19374,0.7199364575059571,0.9489927477840451
19375,0.7201350277998412,0.9489927477840451
19376,0.7201350277998412,0.9490733279613215
19377,0.7202541699761715,0.9490733279613215
19378,0.7202541699761715,0.9491136180499598
19379,0.7206513105639396,0.9491136180499598
19380,0.7206513105639396,0.9491539081385979
19381,0.7207704527402701,0.9491539081385979
19382,0.7207704527402701,0.949194198227236
19383,0.7208101667990469,0.949194198227236
19384,0.7208101667990469,0.9492344883158743
19385,0.7208895949166004,0.9492344883158743
19386,0.7208895949166004,0.9492747784045125
19387,0.7209293089753773,0.9492747784045125
19388,0.7209293089753773,0.9493150684931507
19389,0.721405877680699,0.9493150684931507
19390,0.721405877680699,0.949395648670427
19391,0.7215647339158062,0.949395648670427
19392,0.7215647339158062,0.9494762288477034
19393,0.7216441620333598,0.9494762288477034
19394,0.7216441620333598,0.9495165189363417
19395,0.721803018268467,0.9495165189363417
19396,0.721803018268467,0.9495568090249799
19397,0.7218824463860206,0.9495568090249799
19398,0.7218824463860206,0.949597099113618
19399,0.7219221604447975,0.949597099113618
19400,0.7219221604447975,0.9496373892022563
19401,0.7219618745035743,0.9496373892022563
19402,0.7219618745035743,0.9496776792908944
19403,0.7220015885623511,0.9496776792908944
19404,0.7220015885623511,0.9497179693795327
19405,0.7221207307386814,0.9497179693795327
19406,0.7221207307386814,0.9497582594681708
19407,0.7222001588562351,0.9497582594681708
19408,0.7222001588562351,0.949798549556809
19409,0.7222398729150119,0.949798549556809
19410,0.7222398729150119,0.9498388396454472
19411,0.7224384432088959,0.9498388396454472
19412,0.7224384432088959,0.9498791297340854
19413,0.7225972994440032,0.9498791297340854
19414,0.7225972994440032,0.9499194198227237
19415,0.72263701350278,0.9499194198227237
19416,0.72263701350278,0.9499597099113618
19417,0.7226767275615568,0.9499597099113618
19418,0.7226767275615568,0.95
19419,0.7229944400317713,0.95
19420,0.7229944400317713,0.9500402900886382
19421,0.7230738681493248,0.9500402900886382
19422,0.7230738681493248,0.9500805801772764
19423,0.7233121525019857,0.9500805801772764
19424,0.7233121525019857,0.9501208702659146
19425,0.7235107227958697,0.9501208702659146
19426,0.7235107227958697,0.9501611603545528
19427,0.7235504368546466,0.9501611603545528
19428,0.7235504368546466,0.9502014504431909
19429,0.7236298649722002,0.9502014504431909
19430,0.7236298649722002,0.9503223207091056
19431,0.7237092930897537,0.9503223207091056
19432,0.7237092930897537,0.9503626107977438
19433,0.7237887212073074,0.9503626107977438
19434,0.7237887212073074,0.9504029008863819
19435,0.7238284352660842,0.9504029008863819
19436,0.7238284352660842,0.9504834810636583
19437,0.7239078633836378,0.9504834810636583
19438,0.7239078633836378,0.9505237711522966
19439,0.7239872915011915,0.9505237711522966
19440,0.7239872915011915,0.9506043513295729
19441,0.7240270055599682,0.9506043513295729
19442,0.7240270055599682,0.9506446414182111
19443,0.7241858617950755,0.9506446414182111
19444,0.7241858617950755,0.9506849315068493
19445,0.7242255758538523,0.9506849315068493
19446,0.7242255758538523,0.9507252215954876
19447,0.7243447180301826,0.9507252215954876
19448,0.7243447180301826,0.9507655116841257
19449,0.7244241461477363,0.9507655116841257
19450,0.7244241461477363,0.9508058017727639
19451,0.7244638602065131,0.9508058017727639
19452,0.7244638602065131,0.9508460918614021
19453,0.7249404289118347,0.9508460918614021
19454,0.7249404289118347,0.9508863819500403
19455,0.7251787132644957,0.9508863819500403
19456,0.7251787132644957,0.9510072522159548
19457,0.725297855440826,0.9510072522159548
19458,0.725297855440826,0.9510878323932312
19459,0.7254169976171565,0.9510878323932312
19460,0.7254169976171565,0.9511684125705077
19461,0.7261715647339158,0.9511684125705077
19462,0.7261715647339158,0.9512087026591458
19463,0.726330420969023,0.9512087026591458
19464,0.726330420969023,0.9512892828364222
19465,0.7263701350277998,0.9512892828364222
19466,0.7263701350277998,0.9513295729250605
19467,0.7265687053216838,0.9513295729250605
19468,0.7265687053216838,0.9514101531023368
19469,0.7268069896743448,0.9514101531023368
19470,0.7268069896743448,0.951450443190975
19471,0.7268864177918983,0.951450443190975
19472,0.7268864177918983,0.9514907332796132
19473,0.7270452740270056,0.9514907332796132
19474,0.7270452740270056,0.9516116035455278
19475,0.7271247021445592,0.9516116035455278
19476,0.7271247021445592,0.951651893634166
19477,0.7273232724384432,0.951651893634166
19478,0.7273232724384432,0.9516921837228042
19479,0.7274027005559969,0.9516921837228042
19480,0.7274027005559969,0.9517324738114424
19481,0.7274424146147737,0.9517324738114424
19482,0.7274424146147737,0.9517727639000806
19483,0.7274821286735504,0.9517727639000806
19484,0.7274821286735504,0.9518130539887187
19485,0.7276409849086577,0.9518130539887187
19486,0.7276409849086577,0.951853344077357
19487,0.7277204130262113,0.951853344077357
19488,0.7277204130262113,0.9518936341659952
19489,0.7279189833200953,0.9518936341659952
19490,0.7279189833200953,0.9520145044319097
19491,0.7279586973788721,0.9520145044319097
19492,0.7279586973788721,0.952054794520548
19493,0.7279984114376489,0.952054794520548
19494,0.7279984114376489,0.9520950846091861
19495,0.7281175536139793,0.9520950846091861
19496,0.7281175536139793,0.9522159548751007
19497,0.7282764098490866,0.9522159548751007
19498,0.7282764098490866,0.9522965350523771
19499,0.7283161239078634,0.9522965350523771
19500,0.7283161239078634,0.9523368251410154
19501,0.7283558379666402,0.9523368251410154
19502,0.7283558379666402,0.9523771152296535
19503,0.728594122319301,0.9523771152296535
19504,0.728594122319301,0.9524174053182917
19505,0.7287529785544082,0.9524174053182917
19506,0.7287529785544082,0.9524576954069299
19507,0.7288721207307387,0.9524576954069299
19508,0.7288721207307387,0.9525785656728445
19509,0.7289912629070691,0.9525785656728445
19510,0.7289912629070691,0.9526188557614826
19511,0.729030976965846,0.9526188557614826
19512,0.729030976965846,0.9526591458501209
19513,0.7291501191421763,0.9526591458501209
19514,0.7291501191421763,0.952699435938759
19515,0.7291898332009531,0.952699435938759
19516,0.7291898332009531,0.9527397260273973
19517,0.7293486894360603,0.9527397260273973
19518,0.7293486894360603,0.9527800161160355
19519,0.7294678316123908,0.9527800161160355
19520,0.7294678316123908,0.9528605962933119
19521,0.7295472597299444,0.9528605962933119
19522,0.7295472597299444,0.95290088638195
19523,0.7296664019062749,0.95290088638195
19524,0.7296664019062749,0.9530217566478646
19525,0.7297458300238284,0.9530217566478646
19526,0.7297458300238284,0.9530620467365029
19527,0.7297855440826052,0.9530620467365029
19528,0.7297855440826052,0.953102336825141
19529,0.7299841143764892,0.953102336825141
19530,0.7299841143764892,0.9531829170024174
19531,0.7301429706115965,0.9531829170024174
19532,0.7301429706115965,0.953303787268332
19533,0.7302223987291501,0.953303787268332
19534,0.7302223987291501,0.9534246575342465
19535,0.7303415409054805,0.9534246575342465
19536,0.7303415409054805,0.953505237711523
19537,0.7303812549642573,0.953505237711523
19538,0.7303812549642573,0.9535455278001611
19539,0.730659253375695,0.9535455278001611
19540,0.730659253375695,0.9535858178887994
19541,0.7306989674344718,0.9535858178887994
19542,0.7306989674344718,0.9536261079774375
19543,0.7310961080222399,0.9536261079774375
19544,0.7310961080222399,0.9536663980660758
19545,0.7311358220810167,0.9536663980660758
19546,0.7311358220810167,0.9537066881547139
19547,0.7312946783161239,0.9537066881547139
19548,0.7312946783161239,0.9537872683319903
19549,0.7313741064336775,0.9537872683319903
19550,0.7313741064336775,0.9538275584206285
19551,0.731493248610008,0.9538275584206285
19552,0.731493248610008,0.9538678485092668
19553,0.7318506751389992,0.9538678485092668
19554,0.7318506751389992,0.9539484286865431
19555,0.7321286735504369,0.9539484286865431
19556,0.7321286735504369,0.9539887187751813
19557,0.7321683876092137,0.9539887187751813
19558,0.7321683876092137,0.9540290088638195
19559,0.7326052422557585,0.9540290088638195
19560,0.7326052422557585,0.9540692989524577
19561,0.7326449563145353,0.9540692989524577
19562,0.7326449563145353,0.954149879129734
19563,0.7327640984908658,0.954149879129734
19564,0.7327640984908658,0.9541901692183723
19565,0.732922954725973,0.9541901692183723
19566,0.732922954725973,0.9542707493956487
19567,0.7331215250198571,0.9542707493956487
19568,0.7331215250198571,0.9543110394842869
19569,0.7333200953137411,0.9543110394842869
19570,0.7333200953137411,0.954351329572925
19571,0.7337172359015092,0.954351329572925
19572,0.7337172359015092,0.9545124899274778
19573,0.7337966640190627,0.9545124899274778
19574,0.7337966640190627,0.954552780016116
19575,0.73395552025417,0.954552780016116
19576,0.73395552025417,0.9545930701047542
19577,0.7339952343129468,0.9545930701047542
19578,0.7339952343129468,0.9546333601933924
19579,0.7340349483717236,0.9546333601933924
19580,0.7340349483717236,0.9547139403706688
19581,0.7342335186656076,0.9547139403706688
19582,0.7342335186656076,0.954754230459307
19583,0.7343526608419381,0.954754230459307
19584,0.7343526608419381,0.9547945205479452
19585,0.7343923749007149,0.9547945205479452
19586,0.7343923749007149,0.9548348106365834
19587,0.7349483717235902,0.9548348106365834
19588,0.7349483717235902,0.9548751007252216
19589,0.734988085782367,0.9548751007252216
19590,0.734988085782367,0.9549153908138598
19591,0.735186656076251,0.9549153908138598
19592,0.735186656076251,0.9549556809024979
19593,0.7352263701350278,0.9549556809024979
19594,0.7352263701350278,0.9549959709911362
19595,0.7353057982525815,0.9549959709911362
19596,0.7353057982525815,0.9550362610797744
19597,0.735385226370135,0.9550362610797744
19598,0.735385226370135,0.9550765511684126
19599,0.7354249404289118,0.9550765511684126
19600,0.7354249404289118,0.9552377115229653
19601,0.7356632247815726,0.9552377115229653
19602,0.7356632247815726,0.9552780016116036
19603,0.7357823669579031,0.9552780016116036
19604,0.7357823669579031,0.9553585817888799
19605,0.7359412231930104,0.9553585817888799
19606,0.7359412231930104,0.9553988718775182
19607,0.7360603653693407,0.9553988718775182
19608,0.7360603653693407,0.9554391619661563
19609,0.7361000794281175,0.9554391619661563
19610,0.7361000794281175,0.9554794520547946
19611,0.736219221604448,0.9554794520547946
19612,0.736219221604448,0.9555197421434327
19613,0.7363780778395552,0.9555197421434327
19614,0.7363780778395552,0.9555600322320709
19615,0.736417791898332,0.9555600322320709
19616,0.736417791898332,0.9556003223207091
19617,0.7364972200158856,0.9556003223207091
19618,0.7364972200158856,0.9556406124093473
19619,0.7366560762509928,0.9556406124093473
19620,0.7366560762509928,0.9556809024979855
19621,0.7366957903097696,0.9556809024979855
19622,0.7366957903097696,0.9557211925866237
19623,0.7368149324861001,0.9557211925866237
19624,0.7368149324861001,0.9557614826752618
19625,0.7368546465448769,0.9557614826752618
19626,0.7368546465448769,0.9558017727639001
19627,0.7369737887212073,0.9558017727639001
19628,0.7369737887212073,0.9558420628525383
19629,0.7370532168387609,0.9558420628525383
19630,0.7370532168387609,0.9558823529411765
19631,0.7371723590150914,0.9558823529411765
19632,0.7371723590150914,0.9559629331184528
19633,0.7372120730738682,0.9559629331184528
19634,0.7372120730738682,0.9560032232070911
19635,0.7372915011914217,0.9560032232070911
19636,0.7372915011914217,0.9560838033843675
19637,0.7373709293089754,0.9560838033843675
19638,0.7373709293089754,0.9561240934730056
19639,0.7374106433677522,0.9561240934730056
19640,0.7374106433677522,0.9561643835616438
19641,0.7377680698967435,0.9561643835616438
19642,0.7377680698967435,0.956204673650282
19643,0.7380063542494043,0.956204673650282
19644,0.7380063542494043,0.9562449637389202
19645,0.7380460683081811,0.9562449637389202
19646,0.7380460683081811,0.9562852538275585
19647,0.7381254964257347,0.9562852538275585
19648,0.7381254964257347,0.9563255439161966
19649,0.7382049245432883,0.9563255439161966
19650,0.7382049245432883,0.9564867042707494
19651,0.7382446386020651,0.9564867042707494
19652,0.7382446386020651,0.9565269943593876
19653,0.7382843526608419,0.9565269943593876
19654,0.7382843526608419,0.9565672844480257
19655,0.7383637807783956,0.9565672844480257
19656,0.7383637807783956,0.956607574536664
19657,0.7387212073073868,0.956607574536664
19658,0.7387212073073868,0.9566478646253022
19659,0.7390389197776013,0.9566478646253022
19660,0.7390389197776013,0.9566881547139404
19661,0.7392374900714853,0.9566881547139404
19662,0.7392374900714853,0.9567284448025786
19663,0.7393169181890389,0.9567284448025786
19664,0.7393169181890389,0.9567687348912167
19665,0.7394757744241461,0.9567687348912167
19666,0.7394757744241461,0.956809024979855
19667,0.7395154884829229,0.956809024979855
19668,0.7395154884829229,0.9568493150684931
19669,0.7395552025416997,0.9568493150684931
19670,0.7395552025416997,0.9568896051571314
19671,0.7399523431294678,0.9568896051571314
19672,0.7399523431294678,0.9569701853344077
19673,0.7399920571882447,0.9569701853344077
19674,0.7399920571882447,0.957010475423046
19675,0.7402303415409055,0.957010475423046
19676,0.7402303415409055,0.9570507655116841
19677,0.7405083399523431,0.9570507655116841
19678,0.7405083399523431,0.9570910556003224
19679,0.7407069102462271,0.9570910556003224
19680,0.7407069102462271,0.9572119258662369
19681,0.7408657664813344,0.9572119258662369
19682,0.7408657664813344,0.9572522159548751
19683,0.7409849086576649,0.9572522159548751
19684,0.7409849086576649,0.9572925060435133
19685,0.7415011914217633,0.9572925060435133
19686,0.7415011914217633,0.9574133763094279
19687,0.7418189038919778,0.9574133763094279
19688,0.7418189038919778,0.9574536663980661
19689,0.7418586179507546,0.9574536663980661
19690,0.7418586179507546,0.9574939564867043
19691,0.7419777601270849,0.9574939564867043
19692,0.7419777601270849,0.9575342465753425
19693,0.7420174741858618,0.9575342465753425
19694,0.7420174741858618,0.9575745366639806
19695,0.7422160444797459,0.9575745366639806
19696,0.7422160444797459,0.9576148267526189
19697,0.742374900714853,0.9576148267526189
19698,0.742374900714853,0.957655116841257
19699,0.7424146147736299,0.957655116841257
19700,0.7424146147736299,0.9576954069298953
19701,0.7426528991262907,0.9576954069298953
19702,0.7426528991262907,0.9577356970185334
19703,0.742811755361398,0.9577356970185334
19704,0.742811755361398,0.9577759871071716
19705,0.7429706115965051,0.9577759871071716
19706,0.7429706115965051,0.9578968573730863
19707,0.7430897537728356,0.9578968573730863
19708,0.7430897537728356,0.9579371474617244
19709,0.7431294678316124,0.9579371474617244
19710,0.7431294678316124,0.9579774375503626
19711,0.7432883240667196,0.9579774375503626
19712,0.7432883240667196,0.9580177276390008
19713,0.7433677521842732,0.9580177276390008
19714,0.7433677521842732,0.958058017727639
19715,0.7434868943606037,0.958058017727639
19716,0.7434868943606037,0.9581385979049154
19717,0.7436457505957109,0.9581385979049154
19718,0.7436457505957109,0.9582191780821918
19719,0.7436854646544877,0.9582191780821918
19720,0.7436854646544877,0.95825946817083
19721,0.7438840349483717,0.95825946817083
19722,0.7438840349483717,0.9583400483481064
19723,0.7439237490071485,0.9583400483481064
19724,0.7439237490071485,0.9583803384367445
19725,0.7440826052422558,0.9583803384367445
19726,0.7440826052422558,0.9584206285253828
19727,0.7441620333598093,0.9584206285253828
19728,0.7441620333598093,0.9585414987912974
19729,0.7442811755361398,0.9585414987912974
19730,0.7442811755361398,0.9585817888799355
19731,0.7443606036536934,0.9585817888799355
19732,0.7443606036536934,0.9586220789685738
19733,0.7444400317712471,0.9586220789685738
19734,0.7444400317712471,0.9586623690572119
19735,0.7447180301826847,0.9586623690572119
19736,0.7447180301826847,0.9587026591458501
19737,0.7448768864177919,0.9587026591458501
19738,0.7448768864177919,0.9587429492344883
19739,0.745075456711676,0.9587429492344883
19740,0.745075456711676,0.9587832393231265
19741,0.7451548848292295,0.9587832393231265
19742,0.7451548848292295,0.9588638195004029
19743,0.7451945988880063,0.9588638195004029
19744,0.7451945988880063,0.958904109589041
19745,0.7452343129467831,0.958904109589041
19746,0.7452343129467831,0.9589443996776793
19747,0.7454328832406671,0.9589443996776793
19748,0.7454328832406671,0.9590652699435939
19749,0.7455520254169976,0.9590652699435939
19750,0.7455520254169976,0.9591458501208703
19751,0.7456314535345512,0.9591458501208703
19752,0.7456314535345512,0.9591861402095084
19753,0.7458300238284352,0.9591861402095084
19754,0.7458300238284352,0.9592264302981467
19755,0.7459491660047657,0.9592264302981467
19756,0.7459491660047657,0.9592667203867848
19757,0.7460683081810962,0.9592667203867848
19758,0.7460683081810962,0.9593473005640613
19759,0.7461080222398729,0.9593473005640613
19760,0.7461080222398729,0.9593875906526994
19761,0.7462668784749802,0.9593875906526994
19762,0.7462668784749802,0.9594278807413377
19763,0.7463860206513105,0.9594278807413377
19764,0.7463860206513105,0.9594681708299758
19765,0.746505162827641,0.9594681708299758
19766,0.746505162827641,0.9595487510072522
19767,0.7465845909451946,0.9595487510072522
19768,0.7465845909451946,0.9595890410958904
19769,0.7470214455917394,0.9595890410958904
19770,0.7470214455917394,0.9596293311845286
19771,0.7470611596505163,0.9596293311845286
19772,0.7470611596505163,0.9596696212731668
19773,0.7471405877680699,0.9596696212731668
19774,0.7471405877680699,0.959709911361805
19775,0.7472200158856235,0.959709911361805
19776,0.7472200158856235,0.9597502014504432
19777,0.747339158061954,0.9597502014504432
19778,0.747339158061954,0.9597904915390814
19779,0.7474185861795075,0.9597904915390814
19780,0.7474185861795075,0.9598307816277196
19781,0.7476568705321683,0.9598307816277196
19782,0.7476568705321683,0.9599516518936342
19783,0.7478157267672756,0.9599516518936342
19784,0.7478157267672756,0.9599919419822723
19785,0.7479348689436061,0.9599919419822723
19786,0.7479348689436061,0.9600322320709106
19787,0.7480142970611596,0.9600322320709106
19788,0.7480142970611596,0.9600725221595487
19789,0.7484114376489277,0.9600725221595487
19790,0.7484114376489277,0.9601933924254633
19791,0.7485305798252582,0.9601933924254633
19792,0.7485305798252582,0.9602336825141016
19793,0.7490071485305798,0.9602336825141016
19794,0.7490071485305798,0.9602739726027397
19795,0.7490865766481334,0.9602739726027397
19796,0.7490865766481334,0.9603545527800161
19797,0.7492851469420174,0.9603545527800161
19798,0.7492851469420174,0.9603948428686543
19799,0.7494042891183479,0.9603948428686543
19800,0.7494042891183479,0.9604351329572925
19801,0.7494440031771247,0.9604351329572925
19802,0.7494440031771247,0.9604754230459307
19803,0.7495631453534551,0.9604754230459307
19804,0.7495631453534551,0.9605157131345688
19805,0.75,0.9605157131345688
19806,0.75,0.9605560032232071
19807,0.750198570293884,0.9605560032232071
19808,0.750198570293884,0.9606365834004835
19809,0.7503177124702145,0.9606365834004835
19810,0.7503177124702145,0.9607171635777598
19811,0.7503574265289913,0.9607171635777598
19812,0.7503574265289913,0.9607977437550362
19813,0.7504368546465449,0.9607977437550362
19814,0.7504368546465449,0.9608380338436745
19815,0.7507545671167594,0.9608380338436745
19816,0.7507545671167594,0.9608783239323127
19817,0.7509134233518666,0.9608783239323127
19818,0.7509134233518666,0.9609589041095891
19819,0.751032565528197,0.9609589041095891
19820,0.751032565528197,0.9609991941982272
19821,0.7510722795869738,0.9609991941982272
19822,0.7510722795869738,0.9610394842868655
19823,0.7511119936457505,0.9610394842868655
19824,0.7511119936457505,0.9610797743755036
19825,0.751231135822081,0.9610797743755036
19826,0.751231135822081,0.9611200644641418
19827,0.7513105639396346,0.9611200644641418
19828,0.7513105639396346,0.96116035455278
19829,0.751429706115965,0.96116035455278
19830,0.751429706115965,0.9612006446414182
19831,0.7517871326449563,0.9612006446414182
19832,0.7517871326449563,0.9612409347300565
19833,0.7518268467037331,0.9612409347300565
19834,0.7518268467037331,0.9612812248186946
19835,0.7518665607625099,0.9612812248186946
19836,0.7518665607625099,0.9613215149073328
19837,0.7521445591739476,0.9613215149073328
19838,0.7521445591739476,0.961361804995971
19839,0.7523431294678317,0.961361804995971
19840,0.7523431294678317,0.9614020950846092
19841,0.7524225575853852,0.9614020950846092
19842,0.7524225575853852,0.961563255439162
19843,0.7527402700555997,0.961563255439162
19844,0.7527402700555997,0.9616035455278001
19845,0.7528196981731533,0.9616035455278001
19846,0.7528196981731533,0.9616438356164384
19847,0.7528594122319301,0.9616438356164384
19848,0.7528594122319301,0.9616841257050766
19849,0.7535742652899127,0.9616841257050766
19850,0.7535742652899127,0.9617244157937147
19851,0.7536536934074662,0.9617244157937147
19852,0.7536536934074662,0.961764705882353
19853,0.7540111199364575,0.961764705882353
19854,0.7540111199364575,0.9618049959709911
19855,0.7544479745830024,0.9618049959709911
19856,0.7544479745830024,0.9618452860596294
19857,0.7544876886417792,0.9618452860596294
19858,0.7544876886417792,0.9619258662369057
19859,0.754924543288324,0.9619258662369057
19860,0.754924543288324,0.9619661563255439
19861,0.7550436854646545,0.9619661563255439
19862,0.7550436854646545,0.9620064464141821
19863,0.7552422557585385,0.9620064464141821
19864,0.7552422557585385,0.9620870265914585
19865,0.7553216838760921,0.9620870265914585
19866,0.7553216838760921,0.9621273166800967
19867,0.7553613979348689,0.9621273166800967
19868,0.7553613979348689,0.9621676067687349
19869,0.7554011119936458,0.9621676067687349
19870,0.7554011119936458,0.9622078968573731
19871,0.7555599682287529,0.9622078968573731
19872,0.7555599682287529,0.9622481869460113
19873,0.7558776806989674,0.9622481869460113
19874,0.7558776806989674,0.9622884770346495
19875,0.7561159650516283,0.9622884770346495
19876,0.7561159650516283,0.9623690572119259
19877,0.7561953931691819,0.9623690572119259
19878,0.7561953931691819,0.962409347300564
19879,0.7563145353455123,0.962409347300564
19880,0.7563145353455123,0.9624496373892023
19881,0.7567911040508339,0.9624496373892023
19882,0.7567911040508339,0.9624899274778405
19883,0.7568308181096108,0.9624899274778405
19884,0.7568308181096108,0.9625705076551169
19885,0.7570691024622717,0.9625705076551169
19886,0.7570691024622717,0.962610797743755
19887,0.757188244638602,0.962610797743755
19888,0.757188244638602,0.9626510878323933
19889,0.7572279586973789,0.9626510878323933
19890,0.7572279586973789,0.9626913779210314
19891,0.757386814932486,0.9626913779210314
19892,0.757386814932486,0.9627316680096696
19893,0.757426528991263,0.9627316680096696
19894,0.757426528991263,0.9627719580983078
19895,0.757625099285147,0.9627719580983078
19896,0.757625099285147,0.9629331184528606
19897,0.7577045274027006,0.9629331184528606
19898,0.7577045274027006,0.9629734085414988
19899,0.7577839555202541,0.9629734085414988
19900,0.7577839555202541,0.9630539887187752
19901,0.7580222398729151,0.9630539887187752
19902,0.7580222398729151,0.9630942788074134
19903,0.7586179507545672,0.9630942788074134
19904,0.7586179507545672,0.9631345688960515
19905,0.7587370929308975,0.9631345688960515
19906,0.7587370929308975,0.9631748589846898
19907,0.7589753772835584,0.9631748589846898
19908,0.7589753772835584,0.963215149073328
19909,0.7591739475774424,0.963215149073328
19910,0.7591739475774424,0.9633360193392425
19911,0.7594519459888801,0.9633360193392425
19912,0.7594519459888801,0.9633763094278808
19913,0.7596108022239872,0.9633763094278808
19914,0.7596108022239872,0.9634165995165189
19915,0.7596902303415409,0.9634165995165189
19916,0.7596902303415409,0.9634568896051572
19917,0.7597299444003177,0.9634568896051572
19918,0.7597299444003177,0.9634971796937953
19919,0.7598490865766482,0.9634971796937953
19920,0.7598490865766482,0.9636180499597099
19921,0.760087370929309,0.9636180499597099
19922,0.760087370929309,0.9636986301369863
19923,0.760285941223193,0.9636986301369863
19924,0.760285941223193,0.9637792103142627
19925,0.7604050833995234,0.9637792103142627
19926,0.7604050833995234,0.9638195004029009
19927,0.7604845115170771,0.9638195004029009
19928,0.7604845115170771,0.9638597904915391
19929,0.7605242255758539,0.9638597904915391
19930,0.7605242255758539,0.9639000805801773
19931,0.7605639396346306,0.9639000805801773
19932,0.7605639396346306,0.9639806607574537
19933,0.7606036536934074,0.9639806607574537
19934,0.7606036536934074,0.9640209508460919
19935,0.7606433677521842,0.9640209508460919
19936,0.7606433677521842,0.96406124093473
19937,0.7608022239872915,0.96406124093473
19938,0.7608022239872915,0.9641015310233683
19939,0.7608816521048452,0.9641015310233683
19940,0.7608816521048452,0.9641821112006447
19941,0.7610802223987292,0.9641821112006447
19942,0.7610802223987292,0.9642224012892828
19943,0.7612787926926132,0.9642224012892828
19944,0.7612787926926132,0.964262691377921
19945,0.76131850675139,0.964262691377921
19946,0.76131850675139,0.9643029814665592
19947,0.7615567911040508,0.9643029814665592
19948,0.7615567911040508,0.9643432715551974
19949,0.7615965051628276,0.9643432715551974
19950,0.7615965051628276,0.9643835616438357
19951,0.7619539316918189,0.9643835616438357
19952,0.7619539316918189,0.964464141821112
19953,0.7623113582208102,0.964464141821112
19954,0.7623113582208102,0.9645044319097502
19955,0.7623907863383638,0.9645044319097502
19956,0.7623907863383638,0.9645850120870266
19957,0.7625893566322478,0.9645850120870266
19958,0.7625893566322478,0.9646253021756648
19959,0.7630659253375695,0.9646253021756648
19960,0.7630659253375695,0.9646655922643029
19961,0.7631850675138999,0.9646655922643029
19962,0.7631850675138999,0.9647461724415793
19963,0.7634233518665607,0.9647461724415793
19964,0.7634233518665607,0.9647864625302176
19965,0.7634630659253375,0.9647864625302176
19966,0.7634630659253375,0.9648670427074939
19967,0.7635027799841144,0.9648670427074939
19968,0.7635027799841144,0.9649073327961322
19969,0.763582208101668,0.9649073327961322
19970,0.763582208101668,0.9649476228847703
19971,0.7636616362192216,0.9649476228847703
19972,0.7636616362192216,0.9649879129734086
19973,0.7638602065131056,0.9649879129734086
19974,0.7638602065131056,0.9650282030620467
19975,0.7640190627482129,0.9650282030620467
19976,0.7640190627482129,0.9651087832393231
19977,0.7641382049245433,0.9651087832393231
19978,0.7641382049245433,0.9651490733279613
19979,0.7641779189833201,0.9651490733279613
19980,0.7641779189833201,0.9651893634165996
19981,0.7642176330420969,0.9651893634165996
19982,0.7642176330420969,0.9652296535052377
19983,0.7644559173947577,0.9652296535052377
19984,0.7644559173947577,0.9652699435938759
19985,0.7644956314535345,0.9652699435938759
19986,0.7644956314535345,0.9653102336825141
19987,0.7646942017474185,0.9653102336825141
19988,0.7646942017474185,0.9654311039484287
19989,0.7647736298649722,0.9654311039484287
19990,0.7647736298649722,0.9654713940370668
19991,0.764813343923749,0.9654713940370668
19992,0.764813343923749,0.9655116841257051
19993,0.7648530579825258,0.9655116841257051
19994,0.7648530579825258,0.9655519742143432
19995,0.7649722001588563,0.9655519742143432
19996,0.7649722001588563,0.9655922643029815
19997,0.7650913423351866,0.9655922643029815
19998,0.7650913423351866,0.9656728444802578
19999,0.7654487688641779,0.9656728444802578
20000,0.7654487688641779,0.9657131345688961
20001,0.7656473391580619,0.9657131345688961
20002,0.7656473391580619,0.9657534246575342
20003,0.7656870532168387,0.9657534246575342
20004,0.7656870532168387,0.9657937147461725
20005,0.76604447974583,0.9657937147461725
20006,0.76604447974583,0.9658340048348106
20007,0.7664416203335981,0.9658340048348106
20008,0.7664416203335981,0.9658742949234488
20009,0.7665210484511517,0.9658742949234488
20010,0.7665210484511517,0.965914585012087
20011,0.7665607625099286,0.965914585012087
20012,0.7665607625099286,0.9659548751007252
20013,0.7668387609213662,0.9659548751007252
20014,0.7668387609213662,0.9659951651893635
20015,0.7669181890389197,0.9659951651893635
20016,0.7669181890389197,0.9660354552780016
20017,0.7669976171564734,0.9660354552780016
20018,0.7669976171564734,0.966116035455278
20019,0.7671564733915807,0.966116035455278
20020,0.7671564733915807,0.9661966156325544
20021,0.7673153296266878,0.9661966156325544
20022,0.7673153296266878,0.966317485898469
20023,0.7673550436854647,0.966317485898469
20024,0.7673550436854647,0.9663577759871071
20025,0.767474185861795,0.9663577759871071
20026,0.767474185861795,0.9663980660757454
20027,0.7675536139793487,0.9663980660757454
20028,0.7675536139793487,0.9664383561643836
20029,0.7679507545671168,0.9664383561643836
20030,0.7679507545671168,0.96651893634166
20031,0.7680301826846704,0.96651893634166
20032,0.7680301826846704,0.9665592264302981
20033,0.7685464654487688,0.9665592264302981
20034,0.7685464654487688,0.9665995165189364
20035,0.7686656076250993,0.9665995165189364
20036,0.7686656076250993,0.9666398066075745
20037,0.7687847498014297,0.9666398066075745
20038,0.7687847498014297,0.9666800966962127
20039,0.7689833200953138,0.9666800966962127
20040,0.7689833200953138,0.966720386784851
20041,0.7690230341540906,0.966720386784851
20042,0.7690230341540906,0.9667606768734891
20043,0.7693010325655282,0.9667606768734891
20044,0.7693010325655282,0.9668412570507655
20045,0.769340746624305,0.9668412570507655
20046,0.769340746624305,0.9668815471394037
20047,0.7699364575059571,0.9668815471394037
20048,0.7699364575059571,0.9669218372280419
20049,0.769976171564734,0.9669218372280419
20050,0.769976171564734,0.9669621273166801
20051,0.7701350277998411,0.9669621273166801
20052,0.7701350277998411,0.9670024174053183
20053,0.7702144559173948,0.9670024174053183
20054,0.7702144559173948,0.9670427074939565
20055,0.7702541699761716,0.9670427074939565
20056,0.7702541699761716,0.9671232876712329
20057,0.7703733121525019,0.9671232876712329
20058,0.7703733121525019,0.967163577759871
20059,0.7708895949166005,0.967163577759871
20060,0.7708895949166005,0.9672038678485093
20061,0.771207307386815,0.9672038678485093
20062,0.771207307386815,0.9672844480257856
20063,0.7714455917394758,0.9672844480257856
20064,0.7714455917394758,0.9673247381144239
20065,0.7715250198570294,0.9673247381144239
20066,0.7715250198570294,0.967365028203062
20067,0.7717235901509134,0.967365028203062
20068,0.7717235901509134,0.9674053182917003
20069,0.7717633042096902,0.9674053182917003
20070,0.7717633042096902,0.9674456083803384
20071,0.7718427323272439,0.9674456083803384
20072,0.7718427323272439,0.9674858984689766
20073,0.7720015885623511,0.9674858984689766
20074,0.7720015885623511,0.9675261885576149
20075,0.7721604447974583,0.9675261885576149
20076,0.7721604447974583,0.967566478646253
20077,0.7722795869737887,0.967566478646253
20078,0.7722795869737887,0.9676067687348913
20079,0.7723987291501191,0.9676067687348913
20080,0.7723987291501191,0.9676470588235294
20081,0.772438443208896,0.9676470588235294
20082,0.772438443208896,0.9676873489121676
20083,0.7726767275615568,0.9676873489121676
20084,0.7726767275615568,0.9677276390008058
20085,0.7727958697378872,0.9677276390008058
20086,0.7727958697378872,0.9678887993553585
20087,0.7729150119142176,0.9678887993553585
20088,0.7729150119142176,0.9679290894439968
20089,0.7736298649722002,0.9679290894439968
20090,0.7736298649722002,0.9680096696212732
20091,0.7739078633836378,0.9680096696212732
20092,0.7739078633836378,0.9680499597099114
20093,0.7741064336775219,0.9680499597099114
20094,0.7741064336775219,0.9680902497985495
20095,0.7742652899126291,0.9680902497985495
20096,0.7742652899126291,0.9681305398871878
20097,0.7743844320889595,0.9681305398871878
20098,0.7743844320889595,0.9682514101531023
20099,0.7745432883240667,0.9682514101531023
20100,0.7745432883240667,0.9682917002417405
20101,0.7745830023828435,0.9682917002417405
20102,0.7745830023828435,0.9683722804190169
20103,0.7747418586179508,0.9683722804190169
20104,0.7747418586179508,0.9684125705076552
20105,0.7754169976171564,0.9684125705076552
20106,0.7754169976171564,0.9684931506849315
20107,0.7754964257347101,0.9684931506849315
20108,0.7754964257347101,0.9685737308622079
20109,0.7756949960285942,0.9685737308622079
20110,0.7756949960285942,0.9686140209508461
20111,0.7758935663224782,0.9686140209508461
20112,0.7758935663224782,0.9686543110394843
20113,0.7761715647339158,0.9686543110394843
20114,0.7761715647339158,0.9687348912167607
20115,0.776330420969023,0.9687348912167607
20116,0.776330420969023,0.9687751813053989
20117,0.7764098490865766,0.9687751813053989
20118,0.7764098490865766,0.9688154713940371
20119,0.7766878474980143,0.9688154713940371
20120,0.7766878474980143,0.9688557614826753
20121,0.7772438443208896,0.9688557614826753
20122,0.7772438443208896,0.9688960515713134
20123,0.7772835583796665,0.9688960515713134
20124,0.7772835583796665,0.9689363416599517
20125,0.7774027005559968,0.9689363416599517
20126,0.7774027005559968,0.9689766317485898
20127,0.7774821286735505,0.9689766317485898
20128,0.7774821286735505,0.9690169218372281
20129,0.7779586973788721,0.9690169218372281
20130,0.7779586973788721,0.9690975020145044
20131,0.7780778395552025,0.9690975020145044
20132,0.7780778395552025,0.9691377921031427
20133,0.7783558379666402,0.9691377921031427
20134,0.7783558379666402,0.9692183722804191
20135,0.7784749801429706,0.9692183722804191
20136,0.7784749801429706,0.9692586623690572
20137,0.7785146942017475,0.9692586623690572
20138,0.7785146942017475,0.9692989524576954
20139,0.7787132644956315,0.9692989524576954
20140,0.7787132644956315,0.9693392425463336
20141,0.7788721207307386,0.9693392425463336
20142,0.7788721207307386,0.9693795326349718
20143,0.7789912629070691,0.9693795326349718
20144,0.7789912629070691,0.96941982272361
20145,0.7793884034948372,0.96941982272361
20146,0.7793884034948372,0.9694601128122482
20147,0.779428117553614,0.9694601128122482
20148,0.779428117553614,0.9695004029008863
20149,0.7798649722001588,0.9695004029008863
20150,0.7798649722001588,0.9695809830781628
20151,0.7800238284352661,0.9695809830781628
20152,0.7800238284352661,0.9696212731668009
20153,0.7801032565528196,0.9696212731668009
20154,0.7801032565528196,0.9696615632554392
20155,0.7804606830818109,0.9696615632554392
20156,0.7804606830818109,0.9697018533440773
20157,0.7805798252581414,0.9697018533440773
20158,0.7805798252581414,0.9697421434327156
20159,0.7808181096108022,0.9697421434327156
20160,0.7808181096108022,0.9697824335213537
20161,0.7810166799046863,0.9697824335213537
20162,0.7810166799046863,0.9698227236099919
20163,0.7811755361397935,0.9698227236099919
20164,0.7811755361397935,0.9698630136986301
20165,0.7812946783161239,0.9698630136986301
20166,0.7812946783161239,0.9699033037872683
20167,0.7814932486100079,0.9699033037872683
20168,0.7814932486100079,0.9699435938759066
20169,0.781890389197776,0.9699435938759066
20170,0.781890389197776,0.9700241740531829
20171,0.78208895949166,0.9700241740531829
20172,0.78208895949166,0.9700644641418211
20173,0.7821286735504368,0.9700644641418211
20174,0.7821286735504368,0.9701047542304593
20175,0.7824861000794281,0.9701047542304593
20176,0.7824861000794281,0.9701853344077357
20177,0.7825655281969818,0.9701853344077357
20178,0.7825655281969818,0.9702256244963738
20179,0.7826846703733121,0.9702256244963738
20180,0.7826846703733121,0.9702659145850121
20181,0.782922954725973,0.9702659145850121
20182,0.782922954725973,0.9703464947622885
20183,0.7830023828435266,0.9703464947622885
20184,0.7830023828435266,0.9704270749395648
20185,0.7830818109610802,0.9704270749395648
20186,0.7830818109610802,0.9704673650282031
20187,0.783121525019857,0.9704673650282031
20188,0.783121525019857,0.9705076551168412
20189,0.7831612390786339,0.9705076551168412
20190,0.7831612390786339,0.9705882352941176
20191,0.7834392374900715,0.9705882352941176
20192,0.7834392374900715,0.9706285253827558
20193,0.7839555202541699,0.9706285253827558
20194,0.7839555202541699,0.970668815471394
20195,0.7842335186656076,0.970668815471394
20196,0.7842335186656076,0.9707091055600322
20197,0.784352660841938,0.9707091055600322
20198,0.784352660841938,0.9707493956486705
20199,0.784551231135822,0.9707493956486705
20200,0.784551231135822,0.9707896857373086
20201,0.7847100873709293,0.9707896857373086
20202,0.7847100873709293,0.9708299758259468
20203,0.7853057982525814,0.9708299758259468
20204,0.7853057982525814,0.9709508460918614
20205,0.785782366957903,0.9709508460918614
20206,0.785782366957903,0.9709911361804996
20207,0.7861000794281175,0.9709911361804996
20208,0.7861000794281175,0.971071716357776
20209,0.7866163621922161,0.971071716357776
20210,0.7866163621922161,0.9711925866236906
20211,0.7867752184273232,0.9711925866236906
20212,0.7867752184273232,0.9712328767123287
20213,0.7869340746624305,0.9712328767123287
20214,0.7869340746624305,0.971273166800967
20215,0.7870135027799842,0.971273166800967
20216,0.7870135027799842,0.9713134568896051
20217,0.7871723590150913,0.9713134568896051
20218,0.7871723590150913,0.9713537469782434
20219,0.7872915011914218,0.9713537469782434
20220,0.7872915011914218,0.9714343271555197
20221,0.7877283558379666,0.9714343271555197
20222,0.7877283558379666,0.971474617244158
20223,0.7877680698967434,0.971474617244158
20224,0.7877680698967434,0.9715149073327961
20225,0.7878474980142971,0.9715149073327961
20226,0.7878474980142971,0.9715551974214344
20227,0.7885623510722796,0.9715551974214344
20228,0.7885623510722796,0.9715954875100725
20229,0.7889992057188244,0.9715954875100725
20230,0.7889992057188244,0.9716357775987107
20231,0.7890786338363781,0.9716357775987107
20232,0.7890786338363781,0.9716760676873489
20233,0.7892374900714854,0.9716760676873489
20234,0.7892374900714854,0.9717163577759871
20235,0.7892772041302621,0.9717163577759871
20236,0.7892772041302621,0.9717969379532635
20237,0.7893963463065925,0.9717969379532635
20238,0.7893963463065925,0.9718775181305399
20239,0.7894757744241462,0.9718775181305399
20240,0.7894757744241462,0.9719178082191781
20241,0.789515488482923,0.9719178082191781
20242,0.789515488482923,0.9719580983078163
20243,0.789714058776807,0.9719580983078163
20244,0.789714058776807,0.9719983883964545
20245,0.7897934868943606,0.9719983883964545
20246,0.7897934868943606,0.9720386784850926
20247,0.7903097696584591,0.9720386784850926
20248,0.7903097696584591,0.9720789685737309
20249,0.7903494837172359,0.9720789685737309
20250,0.7903494837172359,0.9721595487510073
20251,0.7903891977760127,0.9721595487510073
20252,0.7903891977760127,0.9721998388396454
20253,0.7904289118347895,0.9721998388396454
20254,0.7904289118347895,0.9722401289282836
20255,0.7905083399523432,0.9722401289282836
20256,0.7905083399523432,0.9722804190169219
20257,0.7908260524225575,0.9722804190169219
20258,0.7908260524225575,0.97232070910556
20259,0.7909054805401112,0.97232070910556
20260,0.7909054805401112,0.9723609991941983
20261,0.7910246227164416,0.9723609991941983
20262,0.7910246227164416,0.9724415793714746
20263,0.7911834789515488,0.9724415793714746
20264,0.7911834789515488,0.9724818694601128
20265,0.7912231930103256,0.9724818694601128
20266,0.7912231930103256,0.972522159548751
20267,0.7912629070691025,0.972522159548751
20268,0.7912629070691025,0.9726833199033038
20269,0.7913026211278793,0.9726833199033038
20270,0.7913026211278793,0.972723609991942
20271,0.7915011914217633,0.972723609991942
20272,0.7915011914217633,0.9727639000805802
20273,0.7918189038919777,0.9727639000805802
20274,0.7918189038919777,0.9728444802578565
20275,0.7918983320095314,0.9728444802578565
20276,0.7918983320095314,0.9728847703464948
20277,0.7920174741858618,0.9728847703464948
20278,0.7920174741858618,0.9729250604351329
20279,0.7923749007148531,0.9729250604351329
20280,0.7923749007148531,0.9730056406124094
20281,0.7926131850675139,0.9730056406124094
20282,0.7926131850675139,0.9730459307010475
20283,0.7926926131850676,0.9730459307010475
20284,0.7926926131850676,0.9731265108783239
20285,0.7927323272438443,0.9731265108783239
20286,0.7927323272438443,0.9731668009669622
20287,0.7927720413026211,0.9731668009669622
20288,0.7927720413026211,0.9732070910556003
20289,0.7928117553613979,0.9732070910556003
20290,0.7928117553613979,0.9732876712328767
20291,0.793010325655282,0.9732876712328767
20292,0.793010325655282,0.9733279613215149
20293,0.7930500397140587,0.9733279613215149
20294,0.7930500397140587,0.9733682514101532
20295,0.7930897537728356,0.9733682514101532
20296,0.7930897537728356,0.9734085414987913
20297,0.7933677521842732,0.9734085414987913
20298,0.7933677521842732,0.9734891216760677
20299,0.7936060365369341,0.9734891216760677
20300,0.7936060365369341,0.9735294117647059
20301,0.7937251787132645,0.9735294117647059
20302,0.7937251787132645,0.9735697018533441
20303,0.7937648927720413,0.9735697018533441
20304,0.7937648927720413,0.9736502820306204
20305,0.7941223193010326,0.9736502820306204
20306,0.7941223193010326,0.9737711522965351
20307,0.7942017474185862,0.9737711522965351
20308,0.7942017474185862,0.9738114423851733
20309,0.7949166004765688,0.9738114423851733
20310,0.7949166004765688,0.9738517324738114
20311,0.7951945988880064,0.9738517324738114
20312,0.7951945988880064,0.9739323126510878
20313,0.7953534551231136,0.9739323126510878
20314,0.7953534551231136,0.9740128928283642
20315,0.7954328832406672,0.9740128928283642
20316,0.7954328832406672,0.9740531829170024
20317,0.7957903097696585,0.9740531829170024
20318,0.7957903097696585,0.9741337630942788
20319,0.7962668784749801,0.9741337630942788
20320,0.7962668784749801,0.9742546333601934
20321,0.7967434471803019,0.9742546333601934
20322,0.7967434471803019,0.9743352135374698
20323,0.7969420174741859,0.9743352135374698
20324,0.7969420174741859,0.974375503626108
20325,0.7970214455917395,0.974375503626108
20326,0.7970214455917395,0.9744157937147462
20327,0.7971405877680698,0.9744157937147462
20328,0.7971405877680698,0.9744560838033843
20329,0.7971803018268467,0.9744560838033843
20330,0.7971803018268467,0.9744963738920226
20331,0.7976171564733916,0.9744963738920226
20332,0.7976171564733916,0.9745366639806607
20333,0.7976965845909452,0.9745366639806607
20334,0.7976965845909452,0.974576954069299
20335,0.797736298649722,0.974576954069299
20336,0.797736298649722,0.9746172441579372
20337,0.7978554408260524,0.9746172441579372
20338,0.7978554408260524,0.9746575342465753
20339,0.7980540111199365,0.9746575342465753
20340,0.7980540111199365,0.9746978243352136
20341,0.7984511517077045,0.9746978243352136
20342,0.7984511517077045,0.9747381144238517
20343,0.7986497220015886,0.9747381144238517
20344,0.7986497220015886,0.97477840451249
20345,0.7988085782366958,0.97477840451249
20346,0.7988085782366958,0.9748186946011281
20347,0.7989674344718031,0.9748186946011281
20348,0.7989674344718031,0.9748589846897663
20349,0.7990468625893566,0.9748589846897663
20350,0.7990468625893566,0.9748992747784045
20351,0.7994837172359015,0.9748992747784045
20352,0.7994837172359015,0.9749395648670427
20353,0.7998411437648928,0.9749395648670427
20354,0.7998411437648928,0.974979854955681
20355,0.7999205718824464,0.974979854955681
20356,0.7999205718824464,0.9750201450443191
20357,0.8005162827640985,0.9750201450443191
20358,0.8005162827640985,0.9750604351329573
20359,0.8005559968228753,0.9750604351329573
20360,0.8005559968228753,0.9751007252215955
20361,0.8007545671167593,0.9751007252215955
20362,0.8007545671167593,0.9751410153102337
20363,0.8008737092930898,0.9751410153102337
20364,0.8008737092930898,0.9751813053988718
20365,0.8009134233518665,0.9751813053988718
20366,0.8009134233518665,0.9752215954875101
20367,0.8011914217633042,0.9752215954875101
20368,0.8011914217633042,0.9752618855761482
20369,0.8015091342335187,0.9752618855761482
20370,0.8015091342335187,0.9753021756647865
20371,0.8018268467037332,0.9753021756647865
20372,0.8018268467037332,0.9753424657534246
20373,0.80186656076251,0.9753424657534246
20374,0.80186656076251,0.9754230459307011
20375,0.8019062748212867,0.9754230459307011
20376,0.8019062748212867,0.9754633360193392
20377,0.8019459888800635,0.9754633360193392
20378,0.8019459888800635,0.9755036261079775
20379,0.8019857029388403,0.9755036261079775
20380,0.8019857029388403,0.9755439161966156
20381,0.8021842732327243,0.9755439161966156
20382,0.8021842732327243,0.9755842062852538
20383,0.8023034154090548,0.9755842062852538
20384,0.8023034154090548,0.975624496373892
20385,0.8023828435266084,0.975624496373892
20386,0.8023828435266084,0.9756647864625302
20387,0.8024622716441621,0.9756647864625302
20388,0.8024622716441621,0.9757050765511684
20389,0.8027005559968229,0.9757050765511684
20390,0.8027005559968229,0.9757453666398066
20391,0.8034551231135822,0.9757453666398066
20392,0.8034551231135822,0.9757856567284448
20393,0.8038125496425734,0.9757856567284448
20394,0.8038125496425734,0.975825946817083
20395,0.8040111199364575,0.975825946817083
20396,0.8040111199364575,0.9758662369057212
20397,0.8041699761715647,0.9758662369057212
20398,0.8041699761715647,0.9759065269943594
20399,0.804328832406672,0.9759065269943594
20400,0.804328832406672,0.9759468170829976
20401,0.8045671167593328,0.9759468170829976
20402,0.8045671167593328,0.9759871071716357
20403,0.8054408260524225,0.9759871071716357
20404,0.8054408260524225,0.9760676873489121
20405,0.8055996822875298,0.9760676873489121
20406,0.8055996822875298,0.9761079774375504
20407,0.8057982525814138,0.9761079774375504
20408,0.8057982525814138,0.9761482675261886
20409,0.8059968228752978,0.9761482675261886
20410,0.8059968228752978,0.9761885576148267
20411,0.8063145353455123,0.9761885576148267
20412,0.8063145353455123,0.9762691377921031
20413,0.8063939634630659,0.9762691377921031
20414,0.8063939634630659,0.9763094278807414
20415,0.8064733915806196,0.9763094278807414
20416,0.8064733915806196,0.9763497179693795
20417,0.8065131056393964,0.9763497179693795
20418,0.8065131056393964,0.9763900080580177
20419,0.8065528196981732,0.9763900080580177
20420,0.8065528196981732,0.9764302981466559
20421,0.8069499602859412,0.9764302981466559
20422,0.8069499602859412,0.9764705882352941
20423,0.806989674344718,0.9764705882352941
20424,0.806989674344718,0.9765108783239324
20425,0.8074265289912629,0.9765108783239324
20426,0.8074265289912629,0.9766317485898469
20427,0.8075456711675933,0.9766317485898469
20428,0.8075456711675933,0.9766720386784851
20429,0.8076250992851469,0.9766720386784851
20430,0.8076250992851469,0.9767123287671233
20431,0.8081413820492455,0.9767123287671233
20432,0.8081413820492455,0.9767526188557615
20433,0.8081810961080222,0.9767526188557615
20434,0.8081810961080222,0.9767929089443996
20435,0.8082605242255758,0.9767929089443996
20436,0.8082605242255758,0.9768331990330379
20437,0.8084590945194599,0.9768331990330379
20438,0.8084590945194599,0.976873489121676
20439,0.8085782366957903,0.976873489121676
20440,0.8085782366957903,0.9769540692989525
20441,0.8089356632247816,0.9769540692989525
20442,0.8089356632247816,0.9769943593875906
20443,0.8089753772835584,0.9769943593875906
20444,0.8089753772835584,0.9770346494762289
20445,0.8090150913423352,0.9770346494762289
20446,0.8090150913423352,0.977074939564867
20447,0.8090945194598888,0.977074939564867
20448,0.8090945194598888,0.9771152296535053
20449,0.8091739475774424,0.9771152296535053
20450,0.8091739475774424,0.9771555197421434
20451,0.809253375694996,0.9771555197421434
20452,0.809253375694996,0.9771958098307816
20453,0.80945194598888,0.9771958098307816
20454,0.80945194598888,0.977276390008058
20455,0.810285941223193,0.977276390008058
20456,0.810285941223193,0.9773569701853344
20457,0.8103256552819699,0.9773569701853344
20458,0.8103256552819699,0.9773972602739726
20459,0.810484511517077,0.9773972602739726
20460,0.810484511517077,0.9774375503626108
20461,0.8106433677521843,0.9774375503626108
20462,0.8106433677521843,0.977477840451249
20463,0.8107625099285147,0.977477840451249
20464,0.8107625099285147,0.9775181305398872
20465,0.8108419380460683,0.9775181305398872
20466,0.8108419380460683,0.9775584206285254
20467,0.8111596505162828,0.9775584206285254
20468,0.8111596505162828,0.9775987107171635
20469,0.8111993645750596,0.9775987107171635
20470,0.8111993645750596,0.9776390008058018
20471,0.8115567911040509,0.9776390008058018
20472,0.8115567911040509,0.97767929089444
20473,0.8118347895154885,0.97767929089444
20474,0.8118347895154885,0.9777195809830782
20475,0.8118745035742653,0.9777195809830782
20476,0.8118745035742653,0.9777598710717164
20477,0.811953931691819,0.9777598710717164
20478,0.811953931691819,0.9778807413376309
20479,0.8119936457505957,0.9778807413376309
20480,0.8119936457505957,0.9779210314262692
20481,0.8121922160444798,0.9779210314262692
20482,0.8121922160444798,0.9780016116035455
20483,0.8125099285146942,0.9780016116035455
20484,0.8125099285146942,0.9780419016921837
20485,0.812748212867355,0.9780419016921837
20486,0.812748212867355,0.9780821917808219
20487,0.8138204924543289,0.9780821917808219
20488,0.8138204924543289,0.9781224818694602
20489,0.8142970611596505,0.9781224818694602
20490,0.8142970611596505,0.9781627719580983
20491,0.814614773629865,0.9781627719580983
20492,0.814614773629865,0.9782030620467365
20493,0.8147736298649721,0.9782030620467365
20494,0.8147736298649721,0.9782433521353747
20495,0.814813343923749,0.9782433521353747
20496,0.814813343923749,0.9782836422240129
20497,0.8152899126290707,0.9782836422240129
20498,0.8152899126290707,0.9783642224012893
20499,0.8158061953931692,0.9783642224012893
20500,0.8158061953931692,0.9784045124899274
20501,0.8158856235107228,0.9784045124899274
20502,0.8158856235107228,0.9784448025785657
20503,0.8163621922160444,0.9784448025785657
20504,0.8163621922160444,0.9784850926672038
20505,0.8164416203335981,0.9784850926672038
20506,0.8164416203335981,0.9785253827558421
20507,0.816679904686259,0.9785253827558421
20508,0.816679904686259,0.9785656728444803
20509,0.8167196187450357,0.9785656728444803
20510,0.8167196187450357,0.9786059629331184
20511,0.8167593328038125,0.9786059629331184
20512,0.8167593328038125,0.9786462530217567
20513,0.8169181890389198,0.9786462530217567
20514,0.8169181890389198,0.9786865431103948
20515,0.817077045274027,0.9786865431103948
20516,0.817077045274027,0.9787671232876712
20517,0.8172359015091343,0.9787671232876712
20518,0.8172359015091343,0.9788074133763094
20519,0.8173550436854646,0.9788074133763094
20520,0.8173550436854646,0.9788477034649476
20521,0.8177918983320095,0.9788477034649476
20522,0.8177918983320095,0.9789282836422241
20523,0.8179904686258935,0.9789282836422241
20524,0.8179904686258935,0.9789685737308622
20525,0.8184670373312153,0.9789685737308622
20526,0.8184670373312153,0.9790088638195004
20527,0.8190230341540905,0.9790088638195004
20528,0.8190230341540905,0.979129734085415
20529,0.8193010325655282,0.979129734085415
20530,0.8193010325655282,0.9791700241740532
20531,0.819340746624305,0.9791700241740532
20532,0.819340746624305,0.9792103142626913
20533,0.8194996028594123,0.9792103142626913
20534,0.8194996028594123,0.9792506043513296
20535,0.8197776012708499,0.9792506043513296
20536,0.8197776012708499,0.9792908944399678
20537,0.8199364575059571,0.9792908944399678
20538,0.8199364575059571,0.9793714746172442
20539,0.8201350277998412,0.9793714746172442
20540,0.8201350277998412,0.9794117647058823
20541,0.8202541699761715,0.9794117647058823
20542,0.8202541699761715,0.9794923448831587
20543,0.8202938840349484,0.9794923448831587
20544,0.8202938840349484,0.979532634971797
20545,0.820373312152502,0.979532634971797
20546,0.820373312152502,0.9795729250604351
20547,0.8207307386814933,0.9795729250604351
20548,0.8207307386814933,0.9796132151490733
20549,0.8208498808578236,0.9796132151490733
20550,0.8208498808578236,0.9796535052377116
20551,0.8209293089753773,0.9796535052377116
20552,0.8209293089753773,0.9797743755036261
20553,0.8209690230341541,0.9797743755036261
20554,0.8209690230341541,0.9798549556809025
20555,0.8214455917394757,0.9798549556809025
20556,0.8214455917394757,0.9798952457695407
20557,0.8217235901509135,0.9798952457695407
20558,0.8217235901509135,0.9800161160354552
20559,0.8218427323272438,0.9800161160354552
20560,0.8218427323272438,0.9800564061240935
20561,0.8223193010325656,0.9800564061240935
20562,0.8223193010325656,0.9800966962127317
20563,0.8224781572676727,0.9800966962127317
20564,0.8224781572676727,0.9801369863013699
20565,0.8227164416203336,0.9801369863013699
20566,0.8227164416203336,0.9801772763900081
20567,0.823034154090548,0.9801772763900081
20568,0.823034154090548,0.9802175664786462
20569,0.8231135822081017,0.9802175664786462
20570,0.8231135822081017,0.9802578565672845
20571,0.8234312946783161,0.9802578565672845
20572,0.8234312946783161,0.9802981466559226
20573,0.8236298649722001,0.9802981466559226
20574,0.8236298649722001,0.9804190169218372
20575,0.8236695790309769,0.9804190169218372
20576,0.8236695790309769,0.9804593070104755
20577,0.8242255758538523,0.9804593070104755
20578,0.8242255758538523,0.9804995970991136
20579,0.8243447180301827,0.9804995970991136
20580,0.8243447180301827,0.98058017727639
20581,0.8245432883240668,0.98058017727639
20582,0.8245432883240668,0.9806204673650282
20583,0.8246227164416203,0.9806204673650282
20584,0.8246227164416203,0.9806607574536664
20585,0.8247021445591739,0.9806607574536664
20586,0.8247021445591739,0.9807413376309427
20587,0.8247815726767276,0.9807413376309427
20588,0.8247815726767276,0.980781627719581
20589,0.8248212867355044,0.980781627719581
20590,0.8248212867355044,0.9808219178082191
20591,0.8250198570293884,0.9808219178082191
20592,0.8250198570293884,0.9808622078968574
20593,0.8251389992057189,0.9808622078968574
20594,0.8251389992057189,0.980983078162772
20595,0.8251787132644957,0.980983078162772
20596,0.8251787132644957,0.9810233682514101
20597,0.8253375694996029,0.9810233682514101
20598,0.8253375694996029,0.9811442385173247
20599,0.82549642573471,0.9811442385173247
20600,0.82549642573471,0.981184528605963
20601,0.8256552819698173,0.981184528605963
20602,0.8256552819698173,0.9812651087832394
20603,0.8260127084988086,0.9812651087832394
20604,0.8260127084988086,0.9813053988718775
20605,0.826131850675139,0.9813053988718775
20606,0.826131850675139,0.9813456889605157
20607,0.8264495631453534,0.9813456889605157
20608,0.8264495631453534,0.9814262691377921
20609,0.8266481334392375,0.9814262691377921
20610,0.8266481334392375,0.9814665592264303
20611,0.8272438443208896,0.9814665592264303
20612,0.8272438443208896,0.9815068493150685
20613,0.8278395552025417,0.9815068493150685
20614,0.8278395552025417,0.9815471394037066
20615,0.8278792692613185,0.9815471394037066
20616,0.8278792692613185,0.9815874294923449
20617,0.8280381254964257,0.9815874294923449
20618,0.8280381254964257,0.9816680096696213
20619,0.8286338363780779,0.9816680096696213
20620,0.8286338363780779,0.9817082997582595
20621,0.8293884034948372,0.9817082997582595
20622,0.8293884034948372,0.9817485898468976
20623,0.8295472597299444,0.9817485898468976
20624,0.8295472597299444,0.9817888799355359
20625,0.8296664019062748,0.9817888799355359
20626,0.8296664019062748,0.9819097502014504
20627,0.8299841143764892,0.9819097502014504
20628,0.8299841143764892,0.9819500402900886
20629,0.8301429706115965,0.9819500402900886
20630,0.8301429706115965,0.9819903303787269
20631,0.8305798252581413,0.9819903303787269
20632,0.8305798252581413,0.982030620467365
20633,0.8306195393169182,0.982030620467365
20634,0.8306195393169182,0.9820709105560033
20635,0.830857823669579,0.9820709105560033
20636,0.830857823669579,0.9821112006446414
20637,0.8310563939634631,0.9821112006446414
20638,0.8310563939634631,0.9821514907332796
20639,0.8312549642573471,0.9821514907332796
20640,0.8312549642573471,0.9821917808219178
20641,0.8320889594916601,0.9821917808219178
20642,0.8320889594916601,0.9822723609991942
20643,0.8324066719618745,0.9822723609991942
20644,0.8324066719618745,0.982433521353747
20645,0.8326846703733122,0.982433521353747
20646,0.8326846703733122,0.9825141015310234
20647,0.8328435266084194,0.9825141015310234
20648,0.8328435266084194,0.9825543916196615
20649,0.832922954725973,0.9825543916196615
20650,0.832922954725973,0.9825946817082998
20651,0.8330818109610802,0.9825946817082998
20652,0.8330818109610802,0.9826349717969379
20653,0.8333598093725179,0.9826349717969379
20654,0.8333598093725179,0.9826752618855762
20655,0.8335583796664019,0.9826752618855762
20656,0.8335583796664019,0.9827155519742143
20657,0.8337569499602859,0.9827155519742143
20658,0.8337569499602859,0.9827558420628525
20659,0.8339158061953932,0.9827558420628525
20660,0.8339158061953932,0.9827961321514908
20661,0.8341143764892772,0.9827961321514908
20662,0.8341143764892772,0.9828364222401289
20663,0.8342335186656076,0.9828364222401289
20664,0.8342335186656076,0.9828767123287672
20665,0.8346306592533757,0.9828767123287672
20666,0.8346306592533757,0.9829572925060435
20667,0.8346703733121525,0.9829572925060435
20668,0.8346703733121525,0.9829975825946817
20669,0.8347498014297061,0.9829975825946817
20670,0.8347498014297061,0.9830378726833199
20671,0.835186656076251,0.9830378726833199
20672,0.835186656076251,0.9830781627719581
20673,0.8352263701350278,0.9830781627719581
20674,0.8352263701350278,0.9831184528605963
20675,0.8357029388403495,0.9831184528605963
20676,0.8357029388403495,0.9831990330378727
20677,0.8363780778395552,0.9831990330378727
20678,0.8363780778395552,0.9833199033037873
20679,0.8372120730738681,0.9833199033037873
20680,0.8372120730738681,0.9833601933924254
20681,0.8374106433677522,0.9833601933924254
20682,0.8374106433677522,0.9834004834810637
20683,0.8374900714853059,0.9834004834810637
20684,0.8374900714853059,0.9834407735697018
20685,0.837648927720413,0.9834407735697018
20686,0.837648927720413,0.9834810636583401
20687,0.8379269261318507,0.9834810636583401
20688,0.8379269261318507,0.9835213537469782
20689,0.8380460683081811,0.9835213537469782
20690,0.8380460683081811,0.9835616438356164
20691,0.8384829229547259,0.9835616438356164
20692,0.8384829229547259,0.9836019339242547
20693,0.8386417791898332,0.9836019339242547
20694,0.8386417791898332,0.9836422240128928
20695,0.8387212073073869,0.9836422240128928
20696,0.8387212073073869,0.9837228041901692
20697,0.838880063542494,0.9837228041901692
20698,0.838880063542494,0.9837630942788074
20699,0.8389594916600477,0.9837630942788074
20700,0.8389594916600477,0.9838436744560838
20701,0.8390389197776013,0.9838436744560838
20702,0.8390389197776013,0.983883964544722
20703,0.8391977760127085,0.983883964544722
20704,0.8391977760127085,0.9839645447219983
20705,0.8393963463065925,0.9839645447219983
20706,0.8393963463065925,0.9840048348106366
20707,0.8395154884829229,0.9840048348106366
20708,0.8395154884829229,0.9840451248992748
20709,0.8403891977760127,0.9840451248992748
20710,0.8403891977760127,0.984085414987913
20711,0.84054805401112,0.984085414987913
20712,0.84054805401112,0.9841257050765512
20713,0.8406671961874503,0.9841257050765512
20714,0.8406671961874503,0.9841659951651893
20715,0.840746624305004,0.9841659951651893
20716,0.840746624305004,0.9842062852538276
20717,0.8411834789515489,0.9842062852538276
20718,0.8411834789515489,0.9842465753424657
20719,0.8417394757744241,0.9842465753424657
20720,0.8417394757744241,0.984286865431104
20721,0.8422160444797459,0.984286865431104
20722,0.8422160444797459,0.9843271555197421
20723,0.8426528991262907,0.9843271555197421
20724,0.8426528991262907,0.9843674456083803
20725,0.8426926131850675,0.9843674456083803
20726,0.8426926131850675,0.9844077356970186
20727,0.8427720413026212,0.9844077356970186
20728,0.8427720413026212,0.9844480257856567
20729,0.843208895949166,0.9844480257856567
20730,0.843208895949166,0.984488315874295
20731,0.8434471803018269,0.984488315874295
20732,0.8434471803018269,0.9845286059629331
20733,0.8436854646544877,0.9845286059629331
20734,0.8436854646544877,0.9846091861402095
20735,0.8439634630659253,0.9846091861402095
20736,0.8439634630659253,0.9846494762288477
20737,0.8442017474185862,0.9846494762288477
20738,0.8442017474185862,0.984689766317486
20739,0.8442811755361398,0.984689766317486
20740,0.8442811755361398,0.9847300564061241
20741,0.8444797458300238,0.9847300564061241
20742,0.8444797458300238,0.9847703464947622
20743,0.8445194598888006,0.9847703464947622
20744,0.8445194598888006,0.9848106365834005
20745,0.8445591739475774,0.9848106365834005
20746,0.8445591739475774,0.9848509266720387
20747,0.8447974583002383,0.9848509266720387
20748,0.8447974583002383,0.9848912167606769
20749,0.8448371723590151,0.9848912167606769
20750,0.8448371723590151,0.9849315068493151
20751,0.8450357426528992,0.9849315068493151
20752,0.8450357426528992,0.9849717969379532
20753,0.8451151707704527,0.9849717969379532
20754,0.8451151707704527,0.9850120870265915
20755,0.8454328832406672,0.9850120870265915
20756,0.8454328832406672,0.9850523771152296
20757,0.8457108816521048,0.9850523771152296
20758,0.8457108816521048,0.9850926672038679
20759,0.8457505957108816,0.9850926672038679
20760,0.8457505957108816,0.985132957292506
20761,0.8457903097696584,0.985132957292506
20762,0.8457903097696584,0.9851732473811442
20763,0.8458300238284353,0.9851732473811442
20764,0.8458300238284353,0.9852135374697825
20765,0.8462668784749802,0.9852135374697825
20766,0.8462668784749802,0.9852538275584206
20767,0.8465448768864178,0.9852538275584206
20768,0.8465448768864178,0.9852941176470589
20769,0.846703733121525,0.9852941176470589
20770,0.846703733121525,0.985334407735697
20771,0.8468228752978555,0.985334407735697
20772,0.8468228752978555,0.9853746978243352
20773,0.8468625893566323,0.9853746978243352
20774,0.8468625893566323,0.9854149879129734
20775,0.8472200158856235,0.9854149879129734
20776,0.8472200158856235,0.9854552780016116
20777,0.8472994440031771,0.9854552780016116
20778,0.8472994440031771,0.9854955680902499
20779,0.8476171564733915,0.9854955680902499
20780,0.8476171564733915,0.985535858178888
20781,0.8478554408260525,0.985535858178888
20782,0.8478554408260525,0.9855761482675262
20783,0.8480540111199365,0.9855761482675262
20784,0.8480540111199365,0.9856164383561644
20785,0.8486100079428117,0.9856164383561644
20786,0.8486100079428117,0.9856567284448026
20787,0.8486497220015886,0.9856567284448026
20788,0.8486497220015886,0.9856970185334408
20789,0.8486894360603654,0.9856970185334408
20790,0.8486894360603654,0.985737308622079
20791,0.8498808578236696,0.985737308622079
20792,0.8498808578236696,0.9857775987107171
20793,0.8499205718824464,0.9857775987107171
20794,0.8499205718824464,0.9858178887993554
20795,0.8505957108816521,0.9858178887993554
20796,0.8505957108816521,0.9858581788879935
20797,0.8508339952343129,0.9858581788879935
20798,0.8508339952343129,0.9858984689766318
20799,0.8509928514694202,0.9858984689766318
20800,0.8509928514694202,0.98593875906527
20801,0.8510722795869737,0.98593875906527
20802,0.8510722795869737,0.9859790491539081
20803,0.8513105639396347,0.9859790491539081
20804,0.8513105639396347,0.9860193392425464
20805,0.8513502779984115,0.9860193392425464
20806,0.8513502779984115,0.9860596293311845
20807,0.8516679904686258,0.9860596293311845
20808,0.8516679904686258,0.9860999194198228
20809,0.8517871326449563,0.9860999194198228
20810,0.8517871326449563,0.9861402095084609
20811,0.8523431294678316,0.9861402095084609
20812,0.8523431294678316,0.9861804995970991
20813,0.8528594122319301,0.9861804995970991
20814,0.8528594122319301,0.9862207896857373
20815,0.8528991262907069,0.9862207896857373
20816,0.8528991262907069,0.9862610797743755
20817,0.8532565528196981,0.9862610797743755
20818,0.8532565528196981,0.9863013698630136
20819,0.8534551231135822,0.9863013698630136
20820,0.8534551231135822,0.9863416599516519
20821,0.8538125496425735,0.9863416599516519
20822,0.8538125496425735,0.9863819500402901
20823,0.8540508339952343,0.9863819500402901
20824,0.8540508339952343,0.9864222401289283
20825,0.8543685464654488,0.9864222401289283
20826,0.8543685464654488,0.9864625302175665
20827,0.8550833995234313,0.9864625302175665
20828,0.8550833995234313,0.9865028203062046
20829,0.855361397934869,0.9865028203062046
20830,0.855361397934869,0.9865431103948429
20831,0.8554805401111993,0.9865431103948429
20832,0.8554805401111993,0.986583400483481
20833,0.8555202541699761,0.986583400483481
20834,0.8555202541699761,0.9866236905721193
20835,0.8557585385226371,0.9866236905721193
20836,0.8557585385226371,0.9866639806607574
20837,0.8559173947577442,0.9866639806607574
20838,0.8559173947577442,0.9867445608380339
20839,0.8562748212867355,0.9867445608380339
20840,0.8562748212867355,0.986784850926672
20841,0.8563542494042892,0.986784850926672
20842,0.8563542494042892,0.9868251410153103
20843,0.8565528196981732,0.9868251410153103
20844,0.8565528196981732,0.9868654311039484
20845,0.8568308181096108,0.9868654311039484
20846,0.8568308181096108,0.9869057211925866
20847,0.8575059571088165,0.9869057211925866
20848,0.8575059571088165,0.9869460112812248
20849,0.8575456711675933,0.9869460112812248
20850,0.8575456711675933,0.986986301369863
20851,0.8577045274027005,0.986986301369863
20852,0.8577045274027005,0.9870265914585012
20853,0.8578633836378078,0.9870265914585012
20854,0.8578633836378078,0.9870668815471394
20855,0.8581016679904686,0.9870668815471394
20856,0.8581016679904686,0.9871071716357775
20857,0.8581810961080223,0.9871071716357775
20858,0.8581810961080223,0.9871474617244158
20859,0.8583002382843526,0.9871474617244158
20860,0.8583002382843526,0.987187751813054
20861,0.8584193804606831,0.987187751813054
20862,0.8584193804606831,0.9872280419016922
20863,0.8586179507545671,0.9872280419016922
20864,0.8586179507545671,0.9872683319903304
20865,0.8591342335186656,0.9872683319903304
20866,0.8591342335186656,0.9873489121676068
20867,0.8595710881652104,0.9873489121676068
20868,0.8595710881652104,0.9873892022562449
20869,0.8602065131056394,0.9873892022562449
20870,0.8602065131056394,0.9874294923448832
20871,0.8604447974583003,0.9874294923448832
20872,0.8604447974583003,0.9874697824335213
20873,0.8605242255758538,0.9874697824335213
20874,0.8605242255758538,0.9875100725221595
20875,0.8606433677521843,0.9875100725221595
20876,0.8606433677521843,0.9875503626107978
20877,0.8609213661636219,0.9875503626107978
20878,0.8609213661636219,0.9876309427880742
20879,0.8613979348689436,0.9876309427880742
20880,0.8613979348689436,0.9876712328767123
20881,0.8620333598093726,0.9876712328767123
20882,0.8620333598093726,0.9877115229653505
20883,0.862351072279587,0.9877115229653505
20884,0.862351072279587,0.9877518130539887
20885,0.8628276409849086,0.9877518130539887
20886,0.8628276409849086,0.9877921031426269
20887,0.8633439237490071,0.9877921031426269
20888,0.8633439237490071,0.9878323932312651
20889,0.8634233518665607,0.9878323932312651
20890,0.8634233518665607,0.9879129734085415
20891,0.8638204924543288,0.9879129734085415
20892,0.8638204924543288,0.9879532634971797
20893,0.8638602065131057,0.9879532634971797
20894,0.8638602065131057,0.9879935535858179
20895,0.8642573471008738,0.9879935535858179
20896,0.8642573471008738,0.9880338436744561
20897,0.8646147736298649,0.9880338436744561
20898,0.8646147736298649,0.9880741337630943
20899,0.8652899126290707,0.9880741337630943
20900,0.8652899126290707,0.9881144238517324
20901,0.86604447974583,0.9881144238517324
20902,0.86604447974583,0.9881547139403707
20903,0.8661239078633837,0.9881547139403707
20904,0.8661239078633837,0.9881950040290088
20905,0.866243050039714,0.9881950040290088
20906,0.866243050039714,0.9882352941176471
20907,0.8664813343923748,0.9882352941176471
20908,0.8664813343923748,0.9882755842062853
20909,0.8665210484511517,0.9882755842062853
20910,0.8665210484511517,0.9883158742949234
20911,0.8666401906274821,0.9883158742949234
20912,0.8666401906274821,0.9883561643835617
20913,0.8667593328038126,0.9883561643835617
20914,0.8667593328038126,0.9883964544721998
20915,0.8671564733915806,0.9883964544721998
20916,0.8671564733915806,0.9884367445608381
20917,0.8682287529785544,0.9884367445608381
20918,0.8682287529785544,0.9884770346494762
20919,0.8692216044479746,0.9884770346494762
20920,0.8692216044479746,0.9885173247381144
20921,0.8694201747418586,0.9885173247381144
20922,0.8694201747418586,0.9885979049153908
20923,0.8694996028594122,0.9885979049153908
20924,0.8694996028594122,0.988638195004029
20925,0.8697776012708499,0.988638195004029
20926,0.8697776012708499,0.9886784850926672
20927,0.870174741858618,0.9886784850926672
20928,0.870174741858618,0.9887187751813054
20929,0.8702541699761716,0.9887187751813054
20930,0.8702541699761716,0.9887590652699436
20931,0.8708895949166005,0.9887590652699436
20932,0.8708895949166005,0.9887993553585818
20933,0.8715250198570293,0.9887993553585818
20934,0.8715250198570293,0.9888799355358582
20935,0.8718427323272439,0.9888799355358582
20936,0.8718427323272439,0.9889202256244963
20937,0.8721604447974582,0.9889202256244963
20938,0.8721604447974582,0.9889605157131346
20939,0.8725972994440032,0.9889605157131346
20940,0.8725972994440032,0.9890008058017727
20941,0.8727164416203336,0.9890008058017727
20942,0.8727164416203336,0.989041095890411
20943,0.8733518665607625,0.989041095890411
20944,0.8733518665607625,0.9890813859790492
20945,0.8741858617950754,0.9890813859790492
20946,0.8741858617950754,0.9891216760676873
20947,0.8744241461477363,0.9891216760676873
20948,0.8744241461477363,0.9891619661563256
20949,0.8745035742652899,0.9891619661563256
20950,0.8745035742652899,0.9892022562449637
20951,0.8747815726767275,0.9892022562449637
20952,0.8747815726767275,0.989242546333602
20953,0.8749404289118348,0.989242546333602
20954,0.8749404289118348,0.9892828364222401
20955,0.8750198570293884,0.9892828364222401
20956,0.8750198570293884,0.9893231265108783
20957,0.8751389992057188,0.9893231265108783
20958,0.8751389992057188,0.9894037066881547
20959,0.8756552819698173,0.9894037066881547
20960,0.8756552819698173,0.989443996776793
20961,0.8757347100873709,0.989443996776793
20962,0.8757347100873709,0.9894842868654311
20963,0.8758538522637014,0.9894842868654311
20964,0.8758538522637014,0.9895245769540693
20965,0.8764892772041303,0.9895245769540693
20966,0.8764892772041303,0.9896051571313457
20967,0.8767672756155679,0.9896051571313457
20968,0.8767672756155679,0.9896454472199839
20969,0.8770055599682287,0.9896454472199839
20970,0.8770055599682287,0.9896857373086221
20971,0.8771247021445592,0.9896857373086221
20972,0.8771247021445592,0.9897260273972602
20973,0.8772438443208896,0.9897260273972602
20974,0.8772438443208896,0.9898066075745366
20975,0.8775218427323273,0.9898066075745366
20976,0.8775218427323273,0.9898871877518131
20977,0.8776012708498808,0.9898871877518131
20978,0.8776012708498808,0.9899274778404512
20979,0.8777998411437649,0.9899274778404512
20980,0.8777998411437649,0.9899677679290895
20981,0.8779189833200953,0.9899677679290895
20982,0.8779189833200953,0.9900080580177276
20983,0.8782366957903097,0.9900080580177276
20984,0.8782366957903097,0.9900483481063659
20985,0.8787529785544083,0.9900483481063659
20986,0.8787529785544083,0.990088638195004
20987,0.8793884034948372,0.990088638195004
20988,0.8793884034948372,0.9901289282836422
20989,0.8795869737887212,0.9901289282836422
20990,0.8795869737887212,0.9901692183722804
20991,0.880023828435266,0.9901692183722804
20992,0.880023828435266,0.9902497985495569
20993,0.8801826846703733,0.9902497985495569
20994,0.8801826846703733,0.990290088638195
20995,0.8811755361397935,0.990290088638195
20996,0.8811755361397935,0.9903303787268332
20997,0.8813343923749007,0.9903303787268332
20998,0.8813343923749007,0.9903706688154714
20999,0.8814138204924543,0.9903706688154714
21000,0.8814138204924543,0.9904109589041096
21001,0.8816123907863384,0.9904109589041096
21002,0.8816123907863384,0.9904512489927478
21003,0.88208895949166,0.9904512489927478
21004,0.88208895949166,0.990491539081386
21005,0.882525814138205,0.990491539081386
21006,0.882525814138205,0.9905318291700241
21007,0.8826846703733121,0.9905318291700241
21008,0.8826846703733121,0.9906124093473005
21009,0.8830818109610802,0.9906124093473005
21010,0.8830818109610802,0.9906526994359388
21011,0.8833200953137411,0.9906526994359388
21012,0.8833200953137411,0.990692989524577
21013,0.8841143764892772,0.990692989524577
21014,0.8841143764892772,0.9907332796132151
21015,0.884789515488483,0.9907332796132151
21016,0.884789515488483,0.9907735697018534
21017,0.8848292295472597,0.9907735697018534
21018,0.8848292295472597,0.9908138597904915
21019,0.8851469420174742,0.9908138597904915
21020,0.8851469420174742,0.9908541498791298
21021,0.8856235107227959,0.9908541498791298
21022,0.8856235107227959,0.9909347300564061
21023,0.8857823669579031,0.9909347300564061
21024,0.8857823669579031,0.9909750201450443
21025,0.886417791898332,0.9909750201450443
21026,0.886417791898332,0.9910153102336825
21027,0.8871326449563145,0.9910153102336825
21028,0.8871326449563145,0.9910556003223208
21029,0.887450357426529,0.9910556003223208
21030,0.887450357426529,0.9910958904109589
21031,0.8875694996028594,0.9910958904109589
21032,0.8875694996028594,0.9911361804995971
21033,0.8879269261318506,0.9911361804995971
21034,0.8879269261318506,0.9911764705882353
21035,0.8885623510722795,0.9911764705882353
21036,0.8885623510722795,0.9912167606768735
21037,0.8892374900714853,0.9912167606768735
21038,0.8892374900714853,0.9912570507655117
21039,0.889515488482923,0.9912570507655117
21040,0.889515488482923,0.9912973408541499
21041,0.8902700555996823,0.9912973408541499
21042,0.8902700555996823,0.991337630942788
21043,0.8903097696584591,0.991337630942788
21044,0.8903097696584591,0.9913779210314263
21045,0.8905083399523431,0.9913779210314263
21046,0.8905083399523431,0.9914182111200645
21047,0.8906671961874504,0.9914182111200645
21048,0.8906671961874504,0.9914585012087027
21049,0.8907069102462272,0.9914585012087027
21050,0.8907069102462272,0.9914987912973409
21051,0.891143764892772,0.9914987912973409
21052,0.891143764892772,0.991539081385979
21053,0.8915806195393169,0.991539081385979
21054,0.8915806195393169,0.9915793714746173
21055,0.8920174741858617,0.9915793714746173
21056,0.8920174741858617,0.9916599516518937
21057,0.8935266084193805,0.9916599516518937
21058,0.8935266084193805,0.9917002417405318
21059,0.8940428911834789,0.9917002417405318
21060,0.8940428911834789,0.99174053182917
21061,0.8940826052422558,0.99174053182917
21062,0.8940826052422558,0.9918211120064464
21063,0.8953534551231136,0.9918211120064464
21064,0.8953534551231136,0.9918614020950846
21065,0.895472597299444,0.9918614020950846
21066,0.895472597299444,0.9919016921837228
21067,0.8955123113582208,0.9919016921837228
21068,0.8955123113582208,0.991941982272361
21069,0.8957903097696585,0.991941982272361
21070,0.8957903097696585,0.9919822723609992
21071,0.8963463065925338,0.9919822723609992
21072,0.8963463065925338,0.9920225624496374
21073,0.8970214455917395,0.9920225624496374
21074,0.8970214455917395,0.9921031426269138
21075,0.8974980142970611,0.9921031426269138
21076,0.8974980142970611,0.9921434327155519
21077,0.8976171564733916,0.9921434327155519
21078,0.8976171564733916,0.9921837228041902
21079,0.898967434471803,0.9921837228041902
21080,0.898967434471803,0.9922240128928284
21081,0.8990865766481334,0.9922240128928284
21082,0.8990865766481334,0.9922643029814665
21083,0.9017871326449564,0.9922643029814665
21084,0.9017871326449564,0.9923045930701048
21085,0.9022239872915012,0.9923045930701048
21086,0.9022239872915012,0.9923448831587429
21087,0.9024225575853853,0.9923448831587429
21088,0.9024225575853853,0.9923851732473812
21089,0.9029388403494837,0.9923851732473812
21090,0.9029388403494837,0.9924657534246575
21091,0.9030579825258142,0.9924657534246575
21092,0.9030579825258142,0.9925060435132957
21093,0.9034154090548054,0.9925060435132957
21094,0.9034154090548054,0.9925463336019339
21095,0.9040905480540111,0.9925463336019339
21096,0.9040905480540111,0.9925866236905722
21097,0.9042096902303416,0.9925866236905722
21098,0.9042096902303416,0.9926269137792103
21099,0.9042891183478952,0.9926269137792103
21100,0.9042891183478952,0.9926672038678485
21101,0.9044479745830024,0.9926672038678485
21102,0.9044479745830024,0.9927477840451249
21103,0.9048848292295473,0.9927477840451249
21104,0.9048848292295473,0.9927880741337631
21105,0.9050436854646545,0.9927880741337631
21106,0.9050436854646545,0.9928283642224013
21107,0.9051628276409849,0.9928283642224013
21108,0.9051628276409849,0.9928686543110394
21109,0.9052422557585386,0.9928686543110394
21110,0.9052422557585386,0.9929089443996777
21111,0.9054011119936457,0.9929089443996777
21112,0.9054011119936457,0.9929492344883158
21113,0.9056791104050834,0.9929492344883158
21114,0.9056791104050834,0.9929895245769541
21115,0.9058776806989675,0.9929895245769541
21116,0.9058776806989675,0.9930298146655923
21117,0.9059173947577442,0.9930298146655923
21118,0.9059173947577442,0.9930701047542304
21119,0.9061159650516283,0.9930701047542304
21120,0.9061159650516283,0.9931103948428687
21121,0.908220810166799,0.9931103948428687
21122,0.908220810166799,0.9931506849315068
21123,0.9083796664019063,0.9931506849315068
21124,0.9083796664019063,0.9931909750201451
21125,0.9084988085782367,0.9931909750201451
21126,0.9084988085782367,0.9932312651087832
21127,0.9089356632247816,0.9932312651087832
21128,0.9089356632247816,0.9932715551974214
21129,0.912351072279587,0.9932715551974214
21130,0.912351072279587,0.9933118452860596
21131,0.9124702144559174,0.9933118452860596
21132,0.9124702144559174,0.9933521353746978
21133,0.9131453534551232,0.9933521353746978
21134,0.9131453534551232,0.9933924254633361
21135,0.9139396346306593,0.9933924254633361
21136,0.9139396346306593,0.9934327155519742
21137,0.9141779189833201,0.9934327155519742
21138,0.9141779189833201,0.9934730056406124
21139,0.9154884829229547,0.9934730056406124
21140,0.9154884829229547,0.9935132957292506
21141,0.9155679110405084,0.9935132957292506
21142,0.9155679110405084,0.9935535858178888
21143,0.915647339158062,0.9935535858178888
21144,0.915647339158062,0.993593875906527
21145,0.9163224781572676,0.993593875906527
21146,0.9163224781572676,0.9936341659951652
21147,0.9169579030976965,0.9936341659951652
21148,0.9169579030976965,0.9936744560838033
21149,0.9176330420969023,0.9936744560838033
21150,0.9176330420969023,0.9937147461724416
21151,0.9184670373312153,0.9937147461724416
21152,0.9184670373312153,0.9937550362610797
21153,0.918506751389992,0.9937550362610797
21154,0.918506751389992,0.993795326349718
21155,0.919142176330421,0.993795326349718
21156,0.919142176330421,0.9938356164383562
21157,0.9193010325655282,0.9938356164383562
21158,0.9193010325655282,0.9938759065269943
21159,0.9194201747418587,0.9938759065269943
21160,0.9194201747418587,0.9939161966156326
21161,0.9197378872120731,0.9939161966156326
21162,0.9197378872120731,0.9939564867042707
21163,0.9198173153296267,0.9939564867042707
21164,0.9198173153296267,0.993996776792909
21165,0.9200555996822876,0.993996776792909
21166,0.9200555996822876,0.9940370668815471
21167,0.9204527402700556,0.9940370668815471
21168,0.9204527402700556,0.9940773569701853
21169,0.9205321683876092,0.9940773569701853
21170,0.9205321683876092,0.9941176470588236
21171,0.9217235901509134,0.9941176470588236
21172,0.9217235901509134,0.9941579371474617
21173,0.9223987291501191,0.9941579371474617
21174,0.9223987291501191,0.9941982272361
21175,0.922835583796664,0.9941982272361
21176,0.922835583796664,0.9942385173247381
21177,0.9230738681493249,0.9942385173247381
21178,0.9230738681493249,0.9942788074133763
21179,0.9235107227958698,0.9942788074133763
21180,0.9235107227958698,0.9943190975020145
21181,0.923669579030977,0.9943190975020145
21182,0.923669579030977,0.9943593875906527
21183,0.923868149324861,0.9943593875906527
21184,0.923868149324861,0.9943996776792909
21185,0.92450357426529,0.9943996776792909
21186,0.92450357426529,0.9944399677679291
21187,0.9247418586179508,0.9944399677679291
21188,0.9247418586179508,0.9944802578565672
21189,0.9256552819698173,0.9944802578565672
21190,0.9256552819698173,0.9945205479452055
21191,0.9260524225575854,0.9945205479452055
21192,0.9260524225575854,0.9945608380338437
21193,0.9280778395552025,0.9945608380338437
21194,0.9280778395552025,0.9946011281224819
21195,0.9282764098490865,0.9946011281224819
21196,0.9282764098490865,0.9946414182111201
21197,0.928594122319301,0.9946414182111201
21198,0.928594122319301,0.9946817082997582
21199,0.9289912629070691,0.9946817082997582
21200,0.9289912629070691,0.9947219983883965
21201,0.9290309769658459,0.9947219983883965
21202,0.9290309769658459,0.9947622884770346
21203,0.9291898332009532,0.9947622884770346
21204,0.9291898332009532,0.9948025785656729
21205,0.930659253375695,0.9948025785656729
21206,0.930659253375695,0.994842868654311
21207,0.9312152501985703,0.994842868654311
21208,0.9312152501985703,0.9948831587429492
21209,0.9334789515488483,0.9948831587429492
21210,0.9334789515488483,0.9949234488315875
21211,0.9345115170770453,0.9949234488315875
21212,0.9345115170770453,0.9949637389202256
21213,0.9346306592533757,0.9949637389202256
21214,0.9346306592533757,0.9950040290088639
21215,0.9366560762509929,0.9950040290088639
21216,0.9366560762509929,0.995044319097502
21217,0.9370135027799841,0.995044319097502
21218,0.9370135027799841,0.9950846091861402
21219,0.937053216838761,0.9950846091861402
21220,0.937053216838761,0.9951248992747784
21221,0.9372915011914218,0.9951248992747784
21222,0.9372915011914218,0.9951651893634166
21223,0.9376092136616362,0.9951651893634166
21224,0.9376092136616362,0.9952054794520548
21225,0.9382446386020651,0.9952054794520548
21226,0.9382446386020651,0.995245769540693
21227,0.9384034948371723,0.995245769540693
21228,0.9384034948371723,0.9952860596293311
21229,0.9400317712470214,0.9952860596293311
21230,0.9400317712470214,0.9953263497179694
21231,0.9416997617156473,0.9953263497179694
21232,0.9416997617156473,0.9953666398066076
21233,0.941977760127085,0.9953666398066076
21234,0.941977760127085,0.9954069298952458
21235,0.9427720413026212,0.9954069298952458
21236,0.9427720413026212,0.995447219983884
21237,0.943010325655282,0.995447219983884
21238,0.943010325655282,0.9954875100725221
21239,0.9431691818903892,0.9954875100725221
21240,0.9431691818903892,0.9955680902497985
21241,0.9434471803018268,0.9955680902497985
21242,0.9434471803018268,0.9956083803384368
21243,0.9436457505957109,0.9956083803384368
21244,0.9436457505957109,0.9956486704270749
21245,0.9443606036536935,0.9956486704270749
21246,0.9443606036536935,0.9956889605157131
21247,0.9449166004765687,0.9956889605157131
21248,0.9449166004765687,0.9957292506043514
21249,0.9453137410643367,0.9957292506043514
21250,0.9453137410643367,0.9957695406929895
21251,0.9455917394757745,0.9957695406929895
21252,0.9455917394757745,0.9958098307816278
21253,0.946505162827641,0.9958098307816278
21254,0.946505162827641,0.9958501208702659
21255,0.9473788721207307,0.9958501208702659
21256,0.9473788721207307,0.9958904109589041
21257,0.9484511517077046,0.9958904109589041
21258,0.9484511517077046,0.9959307010475423
21259,0.9489277204130262,0.9959307010475423
21260,0.9489277204130262,0.9959709911361805
21261,0.9495631453534551,0.9959709911361805
21262,0.9495631453534551,0.9960112812248187
21263,0.9496822875297856,0.9960112812248187
21264,0.9496822875297856,0.9960515713134569
21265,0.9503177124702145,0.9960515713134569
21266,0.9503177124702145,0.9961321514907333
21267,0.9510722795869738,0.9961321514907333
21268,0.9510722795869738,0.9961724415793715
21269,0.9518268467037331,0.9961724415793715
21270,0.9518268467037331,0.9962127316680097
21271,0.9521445591739476,0.9962127316680097
21272,0.9521445591739476,0.9962530217566479
21273,0.9523034154090548,0.9962530217566479
21274,0.9523034154090548,0.996293311845286
21275,0.953494837172359,0.996293311845286
21276,0.953494837172359,0.9963738920225624
21277,0.9562351072279587,0.9963738920225624
21278,0.9562351072279587,0.9964141821112007
21279,0.9566719618745035,0.9964141821112007
21280,0.9566719618745035,0.9964544721998388
21281,0.9598888006354249,0.9964544721998388
21282,0.9598888006354249,0.996494762288477
21283,0.9607625099285146,0.996494762288477
21284,0.9607625099285146,0.9965350523771153
21285,0.9615567911040508,0.9965350523771153
21286,0.9615567911040508,0.9965753424657534
21287,0.9619142176330421,0.9965753424657534
21288,0.9619142176330421,0.9966559226430298
21289,0.962549642573471,0.9966559226430298
21290,0.962549642573471,0.996696212731668
21291,0.9625893566322478,0.996696212731668
21292,0.9625893566322478,0.9967365028203062
21293,0.9638204924543289,0.9967365028203062
21294,0.9638204924543289,0.9967767929089444
21295,0.9646147736298649,0.9967767929089444
21296,0.9646147736298649,0.9968170829975826
21297,0.9654090548054011,0.9968170829975826
21298,0.9654090548054011,0.9968573730862208
21299,0.9665210484511517,0.9968573730862208
21300,0.9665210484511517,0.996897663174859
21301,0.9667593328038125,0.996897663174859
21302,0.9667593328038125,0.9969379532634972
21303,0.9671961874503574,0.9969379532634972
21304,0.9671961874503574,0.9969782433521354
21305,0.9675138999205719,0.9969782433521354
21306,0.9675138999205719,0.9970185334407736
21307,0.9687450357426529,0.9970185334407736
21308,0.9687450357426529,0.9970588235294118
21309,0.9690627482128673,0.9970588235294118
21310,0.9690627482128673,0.9970991136180499
21311,0.9697378872120731,0.9970991136180499
21312,0.9697378872120731,0.9971394037066882
21313,0.9700555996822875,0.9971394037066882
21314,0.9700555996822875,0.9971796937953263
21315,0.9704924543288324,0.9971796937953263
21316,0.9704924543288324,0.9972199838839646
21317,0.9707307386814933,0.9972199838839646
21318,0.9707307386814933,0.9972602739726028
21319,0.9709293089753773,0.9972602739726028
21320,0.9709293089753773,0.9973005640612409
21321,0.9710087370929309,0.9973005640612409
21322,0.9710087370929309,0.9973408541498792
21323,0.9710484511517077,0.9973408541498792
21324,0.9710484511517077,0.9973811442385173
21325,0.9712073073868149,0.9973811442385173
21326,0.9712073073868149,0.9974214343271555
21327,0.9728752978554408,0.9974214343271555
21328,0.9728752978554408,0.9974617244157937
21329,0.9737490071485306,0.9974617244157937
21330,0.9737490071485306,0.9975020145044319
21331,0.9770055599682288,0.9975020145044319
21332,0.9770055599682288,0.9975423045930701
21333,0.977760127084988,0.9975423045930701
21334,0.977760127084988,0.9975825946817083
21335,0.9810961080222399,0.9975825946817083
21336,0.9810961080222399,0.9976228847703464
21337,0.981493248610008,0.9976228847703464
21338,0.981493248610008,0.9976631748589847
21339,0.9831215250198571,0.9976631748589847
21340,0.9831215250198571,0.9977034649476229
21341,0.9843923749007149,0.9977034649476229
21342,0.9843923749007149,0.9977437550362611
21343,0.9861000794281175,0.9977437550362611
21344,0.9861000794281175,0.9977840451248993
21345,0.9862589356632248,0.9977840451248993
21346,0.9862589356632248,0.9978243352135374
21347,0.9864972200158856,0.9978243352135374
21348,0.9864972200158856,0.9978646253021757
21349,0.9866957903097696,0.9978646253021757
21350,0.9866957903097696,0.9979049153908138
21351,0.9871326449563146,0.9979049153908138
21352,0.9871326449563146,0.9979452054794521
21353,0.9872915011914217,0.9979452054794521
21354,0.9872915011914217,0.9980257856567284
21355,0.9887212073073868,0.9980257856567284
21356,0.9887212073073868,0.9980660757453667
21357,0.9889992057188245,0.9980660757453667
21358,0.9889992057188245,0.9981063658340048
21359,0.9893169181890389,0.9981063658340048
21360,0.9893169181890389,0.9981466559226431
21361,0.9895552025416997,0.9981466559226431
21362,0.9895552025416997,0.9981869460112812
21363,0.9897934868943606,0.9981869460112812
21364,0.9897934868943606,0.9982272360999194
21365,0.9901509134233518,0.9982272360999194
21366,0.9901509134233518,0.9982675261885576
21367,0.9903891977760128,0.9982675261885576
21368,0.9903891977760128,0.9983078162771958
21369,0.990945194598888,0.9983078162771958
21370,0.990945194598888,0.998348106365834
21371,0.991342335186656,0.998348106365834
21372,0.991342335186656,0.9983883964544722
21373,0.9916600476568705,0.9983883964544722
21374,0.9916600476568705,0.9984286865431103
21375,0.9918189038919778,0.9984286865431103
21376,0.9918189038919778,0.9985092667203868
21377,0.9930500397140588,0.9985092667203868
21378,0.9930500397140588,0.998549556809025
21379,0.9932088959491661,0.998549556809025
21380,0.9932088959491661,0.9985898468976632
21381,0.9934868943606037,0.9985898468976632
21382,0.9934868943606037,0.9986301369863013
21383,0.9936854646544877,0.9986301369863013
21384,0.9936854646544877,0.9986704270749396
21385,0.9946783161239079,0.9986704270749396
21386,0.9946783161239079,0.9987107171635777
21387,0.9947180301826847,0.9987107171635777
21388,0.9947180301826847,0.998751007252216
21389,0.9947577442414615,0.998751007252216
21390,0.9947577442414615,0.9987912973408541
21391,0.9959094519459889,0.9987912973408541
21392,0.9959094519459889,0.9988315874294923
21393,0.9961080222398729,0.9988315874294923
21394,0.9961080222398729,0.9988718775181306
21395,0.9962668784749802,0.9988718775181306
21396,0.9962668784749802,0.9989121676067687
21397,0.9963463065925338,0.9989121676067687
21398,0.9963463065925338,0.998952457695407
21399,0.996505162827641,0.998952457695407
21400,0.996505162827641,0.9989927477840451
21401,0.9966640190627483,0.9989927477840451
21402,0.9966640190627483,0.9990330378726833
21403,0.9972200158856235,0.9990330378726833
21404,0.9972200158856235,0.9990733279613215
21405,0.997537728355838,0.9990733279613215
21406,0.997537728355838,0.9991136180499597
21407,0.9976568705321683,0.9991136180499597
21408,0.9976568705321683,0.999153908138598
21409,0.9978554408260524,0.999153908138598
21410,0.9978554408260524,0.9991941982272361
21411,0.9979745830023828,0.9991941982272361
21412,0.9979745830023828,0.9992344883158742
21413,0.9980142970611596,0.9992344883158742
21414,0.9980142970611596,0.9993150684931507
21415,0.9981334392374901,0.9993150684931507
21416,0.9981334392374901,0.9993553585817889
21417,0.9984511517077045,0.9993553585817889
21418,0.9984511517077045,0.9994359387590652
21419,0.9986894360603654,0.9994359387590652
21420,0.9986894360603654,0.9994762288477035
21421,0.9987291501191422,0.9994762288477035
21422,0.9987291501191422,0.9995165189363416
21423,0.998967434471803,0.9995165189363416
21424,0.998967434471803,0.9995568090249799
21425,0.9990865766481334,0.9995568090249799
21426,0.9990865766481334,0.999597099113618
21427,0.9992057188244639,0.999597099113618
21428,0.9992057188244639,0.9996373892022562
21429,0.9993248610007943,0.9996373892022562
21430,0.9993248610007943,0.9996776792908945
21431,0.9993645750595711,0.9996776792908945
21432,0.9993645750595711,0.9997582594681709
21433,0.9994440031771247,0.9997582594681709
21434,0.9994440031771247,0.9998388396454472
21435,0.9995234312946784,0.9998388396454472
21436,0.9995234312946784,0.9998791297340854
21437,0.9996028594122319,0.9998791297340854
21438,0.9996028594122319,0.9999194198227236
21439,0.9996425734710087,0.9999194198227236
21440,0.9996425734710087,0.9999597099113618
21441,0.9999205718824464,0.9999597099113618
21442,0.9999205718824464,1.0
21443,1.0,1.0


==> data/tpr_vs_fpr_curves/related_work/16_models/attack_R_logit_fpr_tpr_data.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,4.0290088638195005e-05
2,3.971405877680699e-05,4.0290088638195005e-05
3,3.971405877680699e-05,0.0022562449637389204
4,7.942811755361398e-05,0.0022562449637389204
5,7.942811755361398e-05,0.004069298952457695
6,0.00011914217633042097,0.004069298952457695
7,0.00011914217633042097,0.004875100725221596
8,0.00015885623510722796,0.004875100725221596
9,0.00015885623510722796,0.006567284448025785
10,0.00019857029388403494,0.006567284448025785
11,0.00019857029388403494,0.007735697018533441
12,0.00023828435266084195,0.007735697018533441
13,0.00023828435266084195,0.008058017727639
14,0.00027799841143764893,0.008058017727639
15,0.00027799841143764893,0.00813859790491539
16,0.0003177124702144559,0.00813859790491539
17,0.0003177124702144559,0.008702659145850122
18,0.0003574265289912629,0.008702659145850122
19,0.0003574265289912629,0.008863819500402902
20,0.0003971405877680699,0.008863819500402902
21,0.0003971405877680699,0.009427880741337632
22,0.0004368546465448769,0.009427880741337632
23,0.0004368546465448769,0.009468170829975826
24,0.0004765687053216839,0.009468170829975826
25,0.0004765687053216839,0.011039484286865431
26,0.0005559968228752979,0.011039484286865431
27,0.0005559968228752979,0.012328767123287671
28,0.0005957108816521049,0.012328767123287671
29,0.0005957108816521049,0.012449637389202257
30,0.0006354249404289118,0.012449637389202257
31,0.0006354249404289118,0.01265108783239323
32,0.0006751389992057189,0.01265108783239323
33,0.0006751389992057189,0.01273166800966962
34,0.0007148530579825258,0.01273166800966962
35,0.0007148530579825258,0.013174858984689767
36,0.0007545671167593328,0.013174858984689767
37,0.0007545671167593328,0.01321514907332796
38,0.0007942811755361397,0.01321514907332796
39,0.0007942811755361397,0.01345688960515713
40,0.0008339952343129468,0.01345688960515713
41,0.0008339952343129468,0.014423851732473812
42,0.0008737092930897538,0.014423851732473812
43,0.0008737092930897538,0.014625302175664786
44,0.0009134233518665607,0.014625302175664786
45,0.0009134233518665607,0.014867042707493956
46,0.0009531374106433678,0.014867042707493956
47,0.0009531374106433678,0.015431103948428686
48,0.0009928514694201747,0.015431103948428686
49,0.0009928514694201747,0.015995165189363416
50,0.0010325655281969816,0.015995165189363416
51,0.0010325655281969816,0.01659951651893634
52,0.0010722795869737888,0.01659951651893634
53,0.0010722795869737888,0.017365028203062047
54,0.0011119936457505957,0.017365028203062047
55,0.0011119936457505957,0.018372280419016923
56,0.0011517077045274026,0.018372280419016923
57,0.0011517077045274026,0.018493150684931507
58,0.0011914217633042098,0.018493150684931507
59,0.0011914217633042098,0.018734891216760675
60,0.0012311358220810167,0.018734891216760675
61,0.0012311358220810167,0.019016921837228043
62,0.0012708498808578236,0.019016921837228043
63,0.0012708498808578236,0.019500402900886383
64,0.0013105639396346306,0.019500402900886383
65,0.0013105639396346306,0.019661563255439163
66,0.0013502779984114377,0.019661563255439163
67,0.0013502779984114377,0.019983883964544723
68,0.0013899920571882446,0.019983883964544723
69,0.0013899920571882446,0.02087026591458501
70,0.0014297061159650516,0.02087026591458501
71,0.0014297061159650516,0.02135374697824335
72,0.0014694201747418587,0.02135374697824335
73,0.0014694201747418587,0.022522159548751006
74,0.0015091342335186656,0.022522159548751006
75,0.0015091342335186656,0.022683319903303786
76,0.0015488482922954726,0.022683319903303786
77,0.0015488482922954726,0.022925060435132958
78,0.0015885623510722795,0.022925060435132958
79,0.0015885623510722795,0.023368251410153102
80,0.0016282764098490866,0.023368251410153102
81,0.0016282764098490866,0.023851732473811442
82,0.0016679904686258936,0.023851732473811442
83,0.0016679904686258936,0.024012892828364222
84,0.0017077045274027005,0.024012892828364222
85,0.0017077045274027005,0.024254633360193394
86,0.0017474185861795076,0.024254633360193394
87,0.0017474185861795076,0.024294923448831586
88,0.0017871326449563146,0.024294923448831586
89,0.0017871326449563146,0.025221595487510073
90,0.0018268467037331215,0.025221595487510073
91,0.0018268467037331215,0.02542304593070105
92,0.0018665607625099284,0.02542304593070105
93,0.0018665607625099284,0.025543916196615633
94,0.0019062748212867356,0.025543916196615633
95,0.0019062748212867356,0.026188557614826753
96,0.0019459888800635425,0.026188557614826753
97,0.0019459888800635425,0.026349717969379533
98,0.0019857029388403494,0.026349717969379533
99,0.0019857029388403494,0.026470588235294117
100,0.0020254169976171564,0.026470588235294117
101,0.0020254169976171564,0.02719580983078163
102,0.0020651310563939633,0.02719580983078163
103,0.0020651310563939633,0.027276390008058017
104,0.0021048451151707706,0.027276390008058017
105,0.0021048451151707706,0.02755842062852538
106,0.0021842732327243845,0.02755842062852538
107,0.0021842732327243845,0.028283642224012893
108,0.0022239872915011914,0.028283642224012893
109,0.0022239872915011914,0.028444802578565673
110,0.0022637013502779984,0.028444802578565673
111,0.0022637013502779984,0.029089443996776793
112,0.0023034154090548053,0.029089443996776793
113,0.0023034154090548053,0.02929089443996777
114,0.002343129467831612,0.02929089443996777
115,0.002343129467831612,0.029411764705882353
116,0.0023828435266084196,0.029411764705882353
117,0.0023828435266084196,0.029693795326349717
118,0.0024225575853852265,0.029693795326349717
119,0.0024225575853852265,0.029895245769540692
120,0.0024622716441620334,0.029895245769540692
121,0.0024622716441620334,0.030177276390008057
122,0.0025019857029388404,0.030177276390008057
123,0.0025019857029388404,0.030338436744560836
124,0.002581413820492454,0.030338436744560836
125,0.002581413820492454,0.030580177276390008
126,0.0026608419380460685,0.030580177276390008
127,0.0026608419380460685,0.030942788074133764
128,0.0027005559968228754,0.030942788074133764
129,0.0027005559968228754,0.033440773569701855
130,0.0027402700555996824,0.033440773569701855
131,0.0027402700555996824,0.03384367445608381
132,0.0027799841143764893,0.03384367445608381
133,0.0027799841143764893,0.03416599516518937
134,0.002819698173153296,0.03416599516518937
135,0.002819698173153296,0.03650282030620467
136,0.002859412231930103,0.03650282030620467
137,0.002859412231930103,0.03678485092667204
138,0.0029388403494837174,0.03678485092667204
139,0.0029388403494837174,0.03718775181305399
140,0.0029785544082605244,0.03718775181305399
141,0.0029785544082605244,0.03742949234488316
142,0.0030182684670373313,0.03742949234488316
143,0.0030182684670373313,0.037630942788074134
144,0.003057982525814138,0.037630942788074134
145,0.003057982525814138,0.03783239323126511
146,0.003097696584590945,0.03783239323126511
147,0.003097696584590945,0.03831587429492345
148,0.003137410643367752,0.03831587429492345
149,0.003137410643367752,0.038356164383561646
150,0.003177124702144559,0.038356164383561646
151,0.003177124702144559,0.03912167606768735
152,0.0032168387609213664,0.03912167606768735
153,0.0032168387609213664,0.03920225624496374
154,0.0032565528196981733,0.03920225624496374
155,0.0032565528196981733,0.039927477840451246
156,0.00329626687847498,0.039927477840451246
157,0.00329626687847498,0.04000805801772764
158,0.003335980937251787,0.04000805801772764
159,0.003335980937251787,0.04041095890410959
160,0.003375694996028594,0.04041095890410959
161,0.003375694996028594,0.040531829170024174
162,0.003415409054805401,0.040531829170024174
163,0.003415409054805401,0.040572119258662366
164,0.003455123113582208,0.040572119258662366
165,0.003455123113582208,0.040612409347300565
166,0.0034948371723590153,0.040612409347300565
167,0.0034948371723590153,0.04137792103142627
168,0.003534551231135822,0.04137792103142627
169,0.003534551231135822,0.04226430298146656
170,0.003574265289912629,0.04226430298146656
171,0.003574265289912629,0.04234488315874295
172,0.003613979348689436,0.04234488315874295
173,0.003613979348689436,0.0427074939564867
174,0.003653693407466243,0.0427074939564867
175,0.003653693407466243,0.04278807413376309
176,0.00369340746624305,0.04278807413376309
177,0.00369340746624305,0.04315068493150685
178,0.003733121525019857,0.04315068493150685
179,0.003733121525019857,0.04403706688154714
180,0.003772835583796664,0.04403706688154714
181,0.003772835583796664,0.04419822723609992
182,0.003812549642573471,0.04419822723609992
183,0.003812549642573471,0.0443190975020145
184,0.003852263701350278,0.0443190975020145
185,0.003852263701350278,0.04439967767929089
186,0.003891977760127085,0.04439967767929089
187,0.003891977760127085,0.04468170829975826
188,0.003931691818903892,0.04468170829975826
189,0.003931691818903892,0.04476228847703465
190,0.003971405877680699,0.04476228847703465
191,0.003971405877680699,0.045447219983883964
192,0.004011119936457506,0.045447219983883964
193,0.004011119936457506,0.045527800161160356
194,0.004050833995234313,0.045527800161160356
195,0.004050833995234313,0.04572925060435133
196,0.00409054805401112,0.04572925060435133
197,0.00409054805401112,0.045850120870265916
198,0.0041302621127879266,0.045850120870265916
199,0.0041302621127879266,0.04637389202256245
200,0.0041699761715647335,0.04637389202256245
201,0.0041699761715647335,0.04657534246575343
202,0.004209690230341541,0.04657534246575343
203,0.004209690230341541,0.04665592264302981
204,0.004249404289118348,0.04665592264302981
205,0.004249404289118348,0.04794520547945205
206,0.004328832406671962,0.04794520547945205
207,0.004328832406671962,0.048025785656728444
208,0.004408260524225576,0.048025785656728444
209,0.004408260524225576,0.04826752618855761
210,0.004447974583002383,0.04826752618855761
211,0.004447974583002383,0.04854955680902498
212,0.00448768864177919,0.04854955680902498
213,0.00448768864177919,0.048670427074939564
214,0.004527402700555997,0.048670427074939564
215,0.004527402700555997,0.04871071716357776
216,0.004567116759332804,0.04871071716357776
217,0.004567116759332804,0.048751007252215955
218,0.0046068308181096106,0.048751007252215955
219,0.0046068308181096106,0.0491941982272361
220,0.0046465448768864175,0.0491941982272361
221,0.0046465448768864175,0.04927477840451249
222,0.004686258935663224,0.04927477840451249
223,0.004686258935663224,0.04935535858178888
224,0.004725972994440031,0.04935535858178888
225,0.004725972994440031,0.050040290088638195
226,0.004805401111993646,0.050040290088638195
227,0.004805401111993646,0.050362610797743755
228,0.004845115170770453,0.050362610797743755
229,0.004845115170770453,0.05040290088638195
230,0.00488482922954726,0.05040290088638195
231,0.00488482922954726,0.0508460918614021
232,0.004924543288324067,0.0508460918614021
233,0.004924543288324067,0.05116841257050766
234,0.004964257347100874,0.05116841257050766
235,0.004964257347100874,0.05153102336825141
236,0.005003971405877681,0.05153102336825141
237,0.005003971405877681,0.05249798549556809
238,0.005043685464654488,0.05249798549556809
239,0.005043685464654488,0.05286059629331184
240,0.0050833995234312946,0.05286059629331184
241,0.0050833995234312946,0.053585817888799354
242,0.0051231135822081015,0.053585817888799354
243,0.0051231135822081015,0.054270749395648674
244,0.005162827640984908,0.054270749395648674
245,0.005162827640984908,0.054311039484286866
246,0.005202541699761715,0.054311039484286866
247,0.005202541699761715,0.05467365028203062
248,0.005242255758538522,0.05467365028203062
249,0.005242255758538522,0.054955680902497986
250,0.005281969817315329,0.054955680902497986
251,0.005281969817315329,0.05507655116841257
252,0.005321683876092137,0.05507655116841257
253,0.005321683876092137,0.05515713134568896
254,0.005401111993645751,0.05515713134568896
255,0.005401111993645751,0.055197421434327154
256,0.005440826052422558,0.055197421434327154
257,0.005440826052422558,0.05523771152296535
258,0.005480540111199365,0.05523771152296535
259,0.005480540111199365,0.05612409347300564
260,0.005520254169976172,0.05612409347300564
261,0.005520254169976172,0.05632554391619662
262,0.005559968228752979,0.05632554391619662
263,0.005559968228752979,0.05741337630942788
264,0.0055996822875297855,0.05741337630942788
265,0.0055996822875297855,0.05769540692989525
266,0.005679110405083399,0.05769540692989525
267,0.005679110405083399,0.057775987107171634
268,0.005758538522637013,0.057775987107171634
269,0.005758538522637013,0.05797743755036261
270,0.005837966640190627,0.05797743755036261
271,0.005837966640190627,0.05834004834810637
272,0.005877680698967435,0.05834004834810637
273,0.005877680698967435,0.05862207896857373
274,0.005957108816521049,0.05862207896857373
275,0.005957108816521049,0.05874294923448831
276,0.005996822875297856,0.05874294923448831
277,0.005996822875297856,0.05898468976631749
278,0.006036536934074663,0.05898468976631749
279,0.006036536934074663,0.05906526994359387
280,0.0060762509928514695,0.05906526994359387
281,0.0060762509928514695,0.05910556003223207
282,0.006115965051628276,0.05910556003223207
283,0.006115965051628276,0.059186140209508464
284,0.00619539316918189,0.059186140209508464
285,0.00619539316918189,0.059508460918614024
286,0.006235107227958697,0.059508460918614024
287,0.006235107227958697,0.0596696212731668
288,0.006314535345512311,0.0596696212731668
289,0.006314535345512311,0.05970991136180499
290,0.006354249404289118,0.05970991136180499
291,0.006354249404289118,0.05995165189363417
292,0.006393963463065925,0.05995165189363417
293,0.006393963463065925,0.06027397260273973
294,0.00647339158061954,0.06027397260273973
295,0.00647339158061954,0.06039484286865431
296,0.0065528196981731535,0.06039484286865431
297,0.0065528196981731535,0.06055600322320709
298,0.00659253375694996,0.06055600322320709
299,0.00659253375694996,0.06160354552780016
300,0.006632247815726767,0.06160354552780016
301,0.006632247815726767,0.06164383561643835
302,0.006671961874503574,0.06164383561643835
303,0.006671961874503574,0.06192586623690572
304,0.006711675933280381,0.06192586623690572
305,0.006711675933280381,0.062046736502820304
306,0.006751389992057188,0.062046736502820304
307,0.006751389992057188,0.062449637389202256
308,0.006791104050833995,0.062449637389202256
309,0.006791104050833995,0.06248992747784045
310,0.006830818109610802,0.06248992747784045
311,0.006830818109610802,0.06257050765511685
312,0.006870532168387609,0.06257050765511685
313,0.006870532168387609,0.06269137792103142
314,0.006949960285941223,0.06269137792103142
315,0.006949960285941223,0.06313456889605157
316,0.006989674344718031,0.06313456889605157
317,0.006989674344718031,0.06325543916196616
318,0.0070293884034948375,0.06325543916196616
319,0.0070293884034948375,0.06341659951651894
320,0.007069102462271644,0.06341659951651894
321,0.007069102462271644,0.06345688960515714
322,0.007108816521048451,0.06345688960515714
323,0.007108816521048451,0.0636180499597099
324,0.007188244638602065,0.0636180499597099
325,0.007188244638602065,0.0637389202256245
326,0.007227958697378872,0.0637389202256245
327,0.007227958697378872,0.06385979049153909
328,0.007307386814932486,0.06385979049153909
329,0.007307386814932486,0.06422240128928283
330,0.007347100873709293,0.06422240128928283
331,0.007347100873709293,0.06426269137792102
332,0.0073868149324861,0.06426269137792102
333,0.0073868149324861,0.06430298146655923
334,0.007466243050039714,0.06430298146655923
335,0.007466243050039714,0.06466559226430298
336,0.007505957108816521,0.06466559226430298
337,0.007505957108816521,0.06478646253021757
338,0.007545671167593328,0.06478646253021757
339,0.007545671167593328,0.06502820306204674
340,0.007585385226370135,0.06502820306204674
341,0.007585385226370135,0.06575342465753424
342,0.007625099285146942,0.06575342465753424
343,0.007625099285146942,0.06587429492344883
344,0.007704527402700556,0.06587429492344883
345,0.007704527402700556,0.06607574536663981
346,0.007744241461477363,0.06607574536663981
347,0.007744241461477363,0.06615632554391619
348,0.007863383637807784,0.06615632554391619
349,0.007863383637807784,0.0661966156325544
350,0.007903097696584592,0.0661966156325544
351,0.007903097696584592,0.06635777598710717
352,0.007942811755361398,0.06635777598710717
353,0.007942811755361398,0.06663980660757454
354,0.007982525814138205,0.06663980660757454
355,0.007982525814138205,0.06676067687348912
356,0.008022239872915012,0.06676067687348912
357,0.008022239872915012,0.06712328767123288
358,0.00806195393169182,0.06712328767123288
359,0.00806195393169182,0.06720386784850926
360,0.008101667990468625,0.06720386784850926
361,0.008101667990468625,0.06732473811442385
362,0.008141382049245433,0.06732473811442385
363,0.008141382049245433,0.06736502820306205
364,0.00818109610802224,0.06736502820306205
365,0.00818109610802224,0.06760676873489121
366,0.008220810166799047,0.06760676873489121
367,0.008220810166799047,0.06768734891216761
368,0.008300238284352661,0.06768734891216761
369,0.008300238284352661,0.06784850926672038
370,0.008339952343129467,0.06784850926672038
371,0.008339952343129467,0.06804995970991136
372,0.008379666401906275,0.06804995970991136
373,0.008379666401906275,0.06809024979854955
374,0.008419380460683083,0.06809024979854955
375,0.008419380460683083,0.06817082997582595
376,0.008459094519459889,0.06817082997582595
377,0.008459094519459889,0.0685737308622079
378,0.008498808578236696,0.0685737308622079
379,0.008498808578236696,0.0686140209508461
380,0.008538522637013502,0.0686140209508461
381,0.008538522637013502,0.06901692183722805
382,0.00857823669579031,0.06901692183722805
383,0.00857823669579031,0.06941982272361
384,0.008617950754567116,0.06941982272361
385,0.008617950754567116,0.06958098307816277
386,0.008657664813343924,0.06958098307816277
387,0.008657664813343924,0.07002417405318291
388,0.00869737887212073,0.07002417405318291
389,0.00869737887212073,0.07050765511684126
390,0.008737092930897538,0.07050765511684126
391,0.008737092930897538,0.07066881547139403
392,0.008776806989674344,0.07066881547139403
393,0.008776806989674344,0.07070910556003224
394,0.008816521048451152,0.07070910556003224
395,0.008816521048451152,0.07078968573730862
396,0.008935663224781574,0.07078968573730862
397,0.008935663224781574,0.07123287671232877
398,0.00897537728355838,0.07123287671232877
399,0.00897537728355838,0.07143432715551974
400,0.009015091342335187,0.07143432715551974
401,0.009015091342335187,0.07191780821917808
402,0.009054805401111993,0.07191780821917808
403,0.009054805401111993,0.07236099919419822
404,0.009094519459888801,0.07236099919419822
405,0.009094519459888801,0.07260273972602739
406,0.009134233518665607,0.07260273972602739
407,0.009134233518665607,0.07268331990330379
408,0.009173947577442415,0.07268331990330379
409,0.009173947577442415,0.07276390008058017
410,0.009213661636219221,0.07276390008058017
411,0.009213661636219221,0.07280419016921837
412,0.009253375694996029,0.07280419016921837
413,0.009253375694996029,0.07316680096696213
414,0.009293089753772835,0.07316680096696213
415,0.009293089753772835,0.0740934730056406
416,0.009332803812549643,0.0740934730056406
417,0.009332803812549643,0.07481869460112812
418,0.009372517871326449,0.07481869460112812
419,0.009372517871326449,0.07510072522159549
420,0.009412231930103257,0.07510072522159549
421,0.009412231930103257,0.07550362610797744
422,0.009451945988880063,0.07550362610797744
423,0.009451945988880063,0.07554391619661563
424,0.00949166004765687,0.07554391619661563
425,0.00949166004765687,0.07570507655116841
426,0.009531374106433678,0.07570507655116841
427,0.009531374106433678,0.07651087832393232
428,0.009571088165210484,0.07651087832393232
429,0.009571088165210484,0.07655116841257051
430,0.009610802223987292,0.07655116841257051
431,0.009610802223987292,0.0766317485898469
432,0.009729944400317712,0.0766317485898469
433,0.009729944400317712,0.07671232876712329
434,0.00976965845909452,0.07671232876712329
435,0.00976965845909452,0.07675261885576148
436,0.009849086576648134,0.07675261885576148
437,0.009849086576648134,0.07735697018533441
438,0.009928514694201748,0.07735697018533441
439,0.009928514694201748,0.0773972602739726
440,0.009968228752978554,0.0773972602739726
441,0.009968228752978554,0.07771958098307816
442,0.010007942811755361,0.07771958098307816
443,0.010007942811755361,0.07775987107171636
444,0.01004765687053217,0.07775987107171636
445,0.01004765687053217,0.07796132151490734
446,0.010087370929308975,0.07796132151490734
447,0.010087370929308975,0.07800161160354553
448,0.010127084988085783,0.07800161160354553
449,0.010127084988085783,0.07804190169218372
450,0.010166799046862589,0.07804190169218372
451,0.010166799046862589,0.07820306204673651
452,0.010206513105639397,0.07820306204673651
453,0.010206513105639397,0.07844480257856568
454,0.010246227164416203,0.07844480257856568
455,0.010246227164416203,0.07856567284448025
456,0.01028594122319301,0.07856567284448025
457,0.01028594122319301,0.07884770346494763
458,0.010325655281969817,0.07884770346494763
459,0.010325655281969817,0.07917002417405318
460,0.010563939634630658,0.07917002417405318
461,0.010563939634630658,0.07925060435132958
462,0.010603653693407466,0.07925060435132958
463,0.010603653693407466,0.07945205479452055
464,0.010643367752184274,0.07945205479452055
465,0.010643367752184274,0.07957292506043513
466,0.01068308181096108,0.07957292506043513
467,0.01068308181096108,0.07973408541498792
468,0.010722795869737888,0.07973408541498792
469,0.010722795869737888,0.08021756647864625
470,0.010762509928514694,0.08021756647864625
471,0.010762509928514694,0.08041901692183723
472,0.010802223987291502,0.08041901692183723
473,0.010802223987291502,0.0807413376309428
474,0.010841938046068308,0.0807413376309428
475,0.010841938046068308,0.08086220789685737
476,0.010881652104845116,0.08086220789685737
477,0.010881652104845116,0.08122481869460113
478,0.011000794281175535,0.08122481869460113
479,0.011000794281175535,0.0814262691377921
480,0.011040508339952343,0.0814262691377921
481,0.011040508339952343,0.08199033037872683
482,0.01108022239872915,0.08199033037872683
483,0.01108022239872915,0.08203062046736503
484,0.011119936457505957,0.08203062046736503
485,0.011119936457505957,0.0823126510878324
486,0.011159650516282765,0.0823126510878324
487,0.011159650516282765,0.08251410153102337
488,0.011199364575059571,0.08251410153102337
489,0.011199364575059571,0.08255439161966156
490,0.011239078633836379,0.08255439161966156
491,0.011239078633836379,0.08259468170829976
492,0.011278792692613185,0.08259468170829976
493,0.011278792692613185,0.08307816277195809
494,0.011358220810166799,0.08307816277195809
495,0.011358220810166799,0.08327961321514907
496,0.011397934868943606,0.08327961321514907
497,0.011397934868943606,0.08344077356970185
498,0.011437648927720413,0.08344077356970185
499,0.011437648927720413,0.08348106365834004
500,0.011517077045274026,0.08348106365834004
501,0.011517077045274026,0.083883964544722
502,0.011556791104050834,0.083883964544722
503,0.011556791104050834,0.08416599516518937
504,0.01159650516282764,0.08416599516518937
505,0.01159650516282764,0.08440773569701854
506,0.011675933280381254,0.08440773569701854
507,0.011675933280381254,0.08481063658340049
508,0.011715647339158062,0.08481063658340049
509,0.011715647339158062,0.08497179693795326
510,0.01175536139793487,0.08497179693795326
511,0.01175536139793487,0.08509266720386785
512,0.01187450357426529,0.08509266720386785
513,0.01187450357426529,0.08533440773569702
514,0.011914217633042097,0.08533440773569702
515,0.011914217633042097,0.08561643835616438
516,0.011953931691818903,0.08561643835616438
517,0.011953931691818903,0.08593875906526995
518,0.011993645750595711,0.08593875906526995
519,0.011993645750595711,0.08609991941982273
520,0.012033359809372517,0.08609991941982273
521,0.012033359809372517,0.08666398066075745
522,0.012073073868149325,0.08666398066075745
523,0.012073073868149325,0.0870668815471394
524,0.012112787926926131,0.0870668815471394
525,0.012112787926926131,0.0871474617244158
526,0.012152501985702939,0.0871474617244158
527,0.012152501985702939,0.08722804190169219
528,0.012231930103256553,0.08722804190169219
529,0.012231930103256553,0.08767123287671233
530,0.012311358220810167,0.08767123287671233
531,0.012311358220810167,0.08771152296535052
532,0.012351072279586974,0.08771152296535052
533,0.012351072279586974,0.08779210314262692
534,0.01239078633836378,0.08779210314262692
535,0.01239078633836378,0.08859790491539081
536,0.012430500397140588,0.08859790491539081
537,0.012430500397140588,0.08916196615632555
538,0.012470214455917394,0.08916196615632555
539,0.012470214455917394,0.08960515713134569
540,0.012509928514694202,0.08960515713134569
541,0.012509928514694202,0.08968573730862207
542,0.012589356632247816,0.08968573730862207
543,0.012589356632247816,0.08996776792908945
544,0.01266878474980143,0.08996776792908945
545,0.01266878474980143,0.09041095890410959
546,0.012708498808578236,0.09041095890410959
547,0.012708498808578236,0.09053182917002417
548,0.012748212867355044,0.09053182917002417
549,0.012748212867355044,0.09081385979049154
550,0.01278792692613185,0.09081385979049154
551,0.01278792692613185,0.09093473005640612
552,0.012827640984908658,0.09093473005640612
553,0.012827640984908658,0.09129734085414988
554,0.012867355043685465,0.09129734085414988
555,0.012867355043685465,0.09137792103142627
556,0.012907069102462271,0.09137792103142627
557,0.012907069102462271,0.09141821112006446
558,0.01294678316123908,0.09141821112006446
559,0.01294678316123908,0.09182111200644641
560,0.012986497220015885,0.09182111200644641
561,0.012986497220015885,0.09190169218372281
562,0.013026211278792693,0.09190169218372281
563,0.013026211278792693,0.091941982272361
564,0.0130659253375695,0.091941982272361
565,0.0130659253375695,0.0927880741337631
566,0.013105639396346307,0.0927880741337631
567,0.013105639396346307,0.09298952457695407
568,0.013145353455123113,0.09298952457695407
569,0.013145353455123113,0.09335213537469783
570,0.01318506751389992,0.09335213537469783
571,0.01318506751389992,0.09355358581788879
572,0.013264495631453535,0.09355358581788879
573,0.013264495631453535,0.093593875906527
574,0.01330420969023034,0.093593875906527
575,0.01330420969023034,0.09379532634971798
576,0.013343923749007149,0.09379532634971798
577,0.013343923749007149,0.09387590652699436
578,0.013383637807783956,0.09387590652699436
579,0.013383637807783956,0.09395648670427074
580,0.01346306592533757,0.09395648670427074
581,0.01346306592533757,0.09419822723609991
582,0.013542494042891184,0.09419822723609991
583,0.013542494042891184,0.0943593875906527
584,0.01358220810166799,0.0943593875906527
585,0.01358220810166799,0.09472199838839646
586,0.013621922160444798,0.09472199838839646
587,0.013621922160444798,0.09476228847703465
588,0.013661636219221604,0.09476228847703465
589,0.013661636219221604,0.09488315874294924
590,0.013741064336775218,0.09488315874294924
591,0.013741064336775218,0.09496373892022562
592,0.013820492454328832,0.09496373892022562
593,0.013820492454328832,0.09508460918614021
594,0.01386020651310564,0.09508460918614021
595,0.01386020651310564,0.09520547945205479
596,0.013899920571882446,0.09520547945205479
597,0.013899920571882446,0.09528605962933119
598,0.013979348689436061,0.09528605962933119
599,0.013979348689436061,0.09532634971796938
600,0.014019062748212867,0.09532634971796938
601,0.014019062748212867,0.09552780016116036
602,0.014058776806989675,0.09552780016116036
603,0.014058776806989675,0.0958904109589041
604,0.014098490865766481,0.0958904109589041
605,0.014098490865766481,0.0959709911361805
606,0.014138204924543289,0.0959709911361805
607,0.014138204924543289,0.09641418211120065
608,0.014217633042096903,0.09641418211120065
609,0.014217633042096903,0.09685737308622079
610,0.014257347100873709,0.09685737308622079
611,0.014257347100873709,0.09717969379532634
612,0.014297061159650517,0.09717969379532634
613,0.014297061159650517,0.09730056406124094
614,0.014336775218427323,0.09730056406124094
615,0.014336775218427323,0.09742143432715553
616,0.01437648927720413,0.09742143432715553
617,0.01437648927720413,0.09786462530217567
618,0.014455917394757744,0.09786462530217567
619,0.014455917394757744,0.09794520547945205
620,0.014495631453534552,0.09794520547945205
621,0.014495631453534552,0.0983883964544722
622,0.014535345512311358,0.0983883964544722
623,0.014535345512311358,0.09883158742949234
624,0.014614773629864972,0.09883158742949234
625,0.014614773629864972,0.09891216760676874
626,0.01465448768864178,0.09891216760676874
627,0.01465448768864178,0.09935535858178889
628,0.014694201747418586,0.09935535858178889
629,0.014694201747418586,0.09971796937953263
630,0.014733915806195394,0.09971796937953263
631,0.014733915806195394,0.09987912973408541
632,0.0147736298649722,0.09987912973408541
633,0.0147736298649722,0.0999194198227236
634,0.014892772041302621,0.0999194198227236
635,0.014892772041302621,0.1
636,0.014932486100079427,0.1
637,0.014932486100079427,0.10024174053182917
638,0.014972200158856235,0.10024174053182917
639,0.014972200158856235,0.10064464141821113
640,0.015011914217633041,0.10064464141821113
641,0.015011914217633041,0.1008863819500403
642,0.015051628276409849,0.1008863819500403
643,0.015051628276409849,0.10116841257050765
644,0.015091342335186657,0.10116841257050765
645,0.015091342335186657,0.10132957292506044
646,0.015131056393963463,0.10132957292506044
647,0.015131056393963463,0.10141015310233682
648,0.01517077045274027,0.10141015310233682
649,0.01517077045274027,0.10153102336825141
650,0.015210484511517077,0.10153102336825141
651,0.015210484511517077,0.1024174053182917
652,0.015250198570293885,0.1024174053182917
653,0.015250198570293885,0.10265914585012087
654,0.01528991262907069,0.10265914585012087
655,0.01528991262907069,0.10286059629331185
656,0.015329626687847498,0.10286059629331185
657,0.015329626687847498,0.10290088638195004
658,0.015369340746624304,0.10290088638195004
659,0.015369340746624304,0.10294117647058823
660,0.015409054805401112,0.10294117647058823
661,0.015409054805401112,0.1032232070910556
662,0.015448768864177918,0.1032232070910556
663,0.015448768864177918,0.10330378726833199
664,0.015488482922954726,0.10330378726833199
665,0.015488482922954726,0.10342465753424658
666,0.015528196981731532,0.10342465753424658
667,0.015528196981731532,0.10354552780016116
668,0.01556791104050834,0.10354552780016116
669,0.01556791104050834,0.10358581788879935
670,0.015607625099285148,0.10358581788879935
671,0.015607625099285148,0.10370668815471394
672,0.01568705321683876,0.10370668815471394
673,0.01568705321683876,0.10382755842062852
674,0.015766481334392374,0.10382755842062852
675,0.015766481334392374,0.10386784850926672
676,0.015806195393169183,0.10386784850926672
677,0.015806195393169183,0.10394842868654311
678,0.015885623510722795,0.10394842868654311
679,0.015885623510722795,0.1040692989524577
680,0.016044479745830023,0.1040692989524577
681,0.016044479745830023,0.10414987912973409
682,0.01608419380460683,0.10414987912973409
683,0.01608419380460683,0.10427074939564868
684,0.01612390786338364,0.10427074939564868
685,0.01612390786338364,0.10431103948428687
686,0.016163621922160445,0.10431103948428687
687,0.016163621922160445,0.10443190975020145
688,0.01620333598093725,0.10443190975020145
689,0.01620333598093725,0.10467365028203061
690,0.01624305003971406,0.10467365028203061
691,0.01624305003971406,0.1047945205479452
692,0.016322478157267672,0.1047945205479452
693,0.016322478157267672,0.10495568090249799
694,0.01636219221604448,0.10495568090249799
695,0.01636219221604448,0.10523771152296535
696,0.016401906274821288,0.10523771152296535
697,0.016401906274821288,0.10531829170024173
698,0.016441620333598094,0.10531829170024173
699,0.016441620333598094,0.10543916196615633
700,0.016521048451151706,0.10543916196615633
701,0.016521048451151706,0.10608380338436744
702,0.016560762509928516,0.10608380338436744
703,0.016560762509928516,0.10632554391619661
704,0.016640190627482128,0.10632554391619661
705,0.016640190627482128,0.1064464141821112
706,0.016679904686258934,0.1064464141821112
707,0.016679904686258934,0.10652699435938759
708,0.016719618745035743,0.10652699435938759
709,0.016719618745035743,0.10656728444802578
710,0.016799046862589356,0.10656728444802578
711,0.016799046862589356,0.10672844480257856
712,0.016838760921366165,0.10672844480257856
713,0.016838760921366165,0.10676873489121676
714,0.01687847498014297,0.10676873489121676
715,0.01687847498014297,0.10709105560032232
716,0.016918189038919777,0.10709105560032232
717,0.016918189038919777,0.10713134568896052
718,0.016957903097696583,0.10713134568896052
719,0.016957903097696583,0.10725221595487511
720,0.016997617156473393,0.10725221595487511
721,0.016997617156473393,0.10741337630942788
722,0.0170373312152502,0.10741337630942788
723,0.0170373312152502,0.10769540692989525
724,0.01715647339158062,0.10769540692989525
725,0.01715647339158062,0.10773569701853344
726,0.017196187450357427,0.10773569701853344
727,0.017196187450357427,0.10781627719580983
728,0.017235901509134233,0.10781627719580983
729,0.017235901509134233,0.10797743755036261
730,0.017275615567911042,0.10797743755036261
731,0.017275615567911042,0.10809830781627719
732,0.01731532962668785,0.10809830781627719
733,0.01731532962668785,0.1081385979049154
734,0.017355043685464654,0.1081385979049154
735,0.017355043685464654,0.10817888799355359
736,0.01739475774424146,0.10817888799355359
737,0.01739475774424146,0.10870265914585012
738,0.01743447180301827,0.10870265914585012
739,0.01743447180301827,0.10882352941176471
740,0.017474185861795076,0.10882352941176471
741,0.017474185861795076,0.10902497985495568
742,0.017593328038125498,0.10902497985495568
743,0.017593328038125498,0.10987107171635778
744,0.01767275615567911,0.10987107171635778
745,0.01767275615567911,0.10999194198227236
746,0.017712470214455916,0.10999194198227236
747,0.017712470214455916,0.11059629331184528
748,0.017752184273232725,0.11059629331184528
749,0.017752184273232725,0.11087832393231264
750,0.017871326449563147,0.11087832393231264
751,0.017871326449563147,0.11091861402095085
752,0.01795075456711676,0.11091861402095085
753,0.01795075456711676,0.11120064464141821
754,0.017990468625893565,0.11120064464141821
755,0.017990468625893565,0.1112812248186946
756,0.01806989674344718,0.1112812248186946
757,0.01806989674344718,0.11144238517324738
758,0.018149324861000793,0.11144238517324738
759,0.018149324861000793,0.11164383561643836
760,0.018189038919777602,0.11164383561643836
761,0.018189038919777602,0.11172441579371474
762,0.01822875297855441,0.11172441579371474
763,0.01822875297855441,0.11184528605962933
764,0.018268467037331215,0.11184528605962933
765,0.018268467037331215,0.11204673650282031
766,0.01830818109610802,0.11204673650282031
767,0.01830818109610802,0.1120870265914585
768,0.01834789515488483,0.1120870265914585
769,0.01834789515488483,0.11216760676873488
770,0.018387609213661636,0.11216760676873488
771,0.018387609213661636,0.11220789685737309
772,0.018427323272438442,0.11220789685737309
773,0.018427323272438442,0.11228847703464948
774,0.018467037331215252,0.11228847703464948
775,0.018467037331215252,0.11236905721192586
776,0.018546465448768864,0.11236905721192586
777,0.018546465448768864,0.11261079774375504
778,0.01858617950754567,0.11261079774375504
779,0.01858617950754567,0.11277195809830781
780,0.01862589356632248,0.11277195809830781
781,0.01862589356632248,0.1129331184528606
782,0.018665607625099286,0.1129331184528606
783,0.018665607625099286,0.11337630942788074
784,0.01870532168387609,0.11337630942788074
785,0.01870532168387609,0.11341659951651893
786,0.018745035742652898,0.11341659951651893
787,0.018745035742652898,0.11361804995970991
788,0.018784749801429707,0.11361804995970991
789,0.018784749801429707,0.11406124093473005
790,0.018824463860206513,0.11406124093473005
791,0.018824463860206513,0.11410153102336826
792,0.01886417791898332,0.11410153102336826
793,0.01886417791898332,0.1145044319097502
794,0.018943606036536935,0.1145044319097502
795,0.018943606036536935,0.11486704270749395
796,0.01898332009531374,0.11486704270749395
797,0.01898332009531374,0.11494762288477034
798,0.019023034154090547,0.11494762288477034
799,0.019023034154090547,0.11502820306204674
800,0.019062748212867357,0.11502820306204674
801,0.019062748212867357,0.11510878323932312
802,0.019102462271644163,0.11510878323932312
803,0.019102462271644163,0.11514907332796132
804,0.01914217633042097,0.11514907332796132
805,0.01914217633042097,0.11543110394842869
806,0.019221604447974584,0.11543110394842869
807,0.019221604447974584,0.11547139403706688
808,0.01926131850675139,0.11547139403706688
809,0.01926131850675139,0.11587429492344883
810,0.019301032565528196,0.11587429492344883
811,0.019301032565528196,0.11603545527800162
812,0.019340746624305002,0.11603545527800162
813,0.019340746624305002,0.1162369057211926
814,0.019380460683081812,0.1162369057211926
815,0.019380460683081812,0.11627719580983079
816,0.019420174741858618,0.11627719580983079
817,0.019420174741858618,0.11631748589846898
818,0.019459888800635424,0.11631748589846898
819,0.019459888800635424,0.11639806607574536
820,0.019499602859412234,0.11639806607574536
821,0.019499602859412234,0.1168412570507655
822,0.01953931691818904,0.1168412570507655
823,0.01953931691818904,0.11700241740531829
824,0.019579030976965846,0.11700241740531829
825,0.019579030976965846,0.11708299758259468
826,0.019618745035742652,0.11708299758259468
827,0.019618745035742652,0.11712328767123288
828,0.019698173153296267,0.11712328767123288
829,0.019698173153296267,0.11720386784850927
830,0.019737887212073073,0.11720386784850927
831,0.019737887212073073,0.11748589846897663
832,0.01981731532962669,0.11748589846897663
833,0.01981731532962669,0.1176873489121676
834,0.019857029388403495,0.1176873489121676
835,0.019857029388403495,0.11796937953263498
836,0.0198967434471803,0.11796937953263498
837,0.0198967434471803,0.11804995970991136
838,0.019976171564733917,0.11804995970991136
839,0.019976171564733917,0.11833199033037872
840,0.020015885623510723,0.11833199033037872
841,0.020015885623510723,0.1185334407735697
842,0.02005559968228753,0.1185334407735697
843,0.02005559968228753,0.11865431103948429
844,0.02009531374106434,0.11865431103948429
845,0.02009531374106434,0.11869460112812248
846,0.020135027799841144,0.11869460112812248
847,0.020135027799841144,0.11881547139403707
848,0.020214455917394757,0.11881547139403707
849,0.020214455917394757,0.11889605157131346
850,0.020254169976171566,0.11889605157131346
851,0.020254169976171566,0.11905721192586624
852,0.020333598093725178,0.11905721192586624
853,0.020333598093725178,0.11917808219178082
854,0.0204527402700556,0.11917808219178082
855,0.0204527402700556,0.11929895245769541
856,0.020492454328832406,0.11929895245769541
857,0.020492454328832406,0.11978243352135375
858,0.020532168387609212,0.11978243352135375
859,0.020532168387609212,0.11982272360999194
860,0.02057188244638602,0.11982272360999194
861,0.02057188244638602,0.11990330378726834
862,0.020611596505162828,0.11990330378726834
863,0.020611596505162828,0.1200644641418211
864,0.020651310563939634,0.1200644641418211
865,0.020651310563939634,0.1201853344077357
866,0.02073073868149325,0.1201853344077357
867,0.02073073868149325,0.12066881547139403
868,0.020770452740270055,0.12066881547139403
869,0.020770452740270055,0.12070910556003223
870,0.02081016679904686,0.12070910556003223
871,0.02081016679904686,0.12111200644641418
872,0.02084988085782367,0.12111200644641418
873,0.02084988085782367,0.12115229653505238
874,0.020929308975377283,0.12115229653505238
875,0.020929308975377283,0.12119258662369058
876,0.0210087370929309,0.12119258662369058
877,0.0210087370929309,0.12127316680096696
878,0.021048451151707705,0.12127316680096696
879,0.021048451151707705,0.12131345688960515
880,0.021167593328038126,0.12131345688960515
881,0.021167593328038126,0.12151490733279613
882,0.021207307386814932,0.12151490733279613
883,0.021207307386814932,0.12207896857373086
884,0.02124702144559174,0.12207896857373086
885,0.02124702144559174,0.12232070910556003
886,0.021286735504368548,0.12232070910556003
887,0.021286735504368548,0.12268331990330379
888,0.021326449563145354,0.12268331990330379
889,0.021326449563145354,0.12288477034649477
890,0.021405877680698966,0.12288477034649477
891,0.021405877680698966,0.12296535052377115
892,0.021445591739475776,0.12296535052377115
893,0.021445591739475776,0.12316680096696213
894,0.021485305798252582,0.12316680096696213
895,0.021485305798252582,0.12332796132151491
896,0.021525019857029388,0.12332796132151491
897,0.021525019857029388,0.1234085414987913
898,0.021564733915806194,0.1234085414987913
899,0.021564733915806194,0.12348912167606768
900,0.021604447974583003,0.12348912167606768
901,0.021604447974583003,0.12360999194198227
902,0.021683876092136616,0.12360999194198227
903,0.021683876092136616,0.12385173247381144
904,0.02176330420969023,0.12385173247381144
905,0.02176330420969023,0.12401289282836422
906,0.021803018268467037,0.12401289282836422
907,0.021803018268467037,0.1241337630942788
908,0.021842732327243843,0.1241337630942788
909,0.021842732327243843,0.12457695406929896
910,0.021882446386020653,0.12457695406929896
911,0.021882446386020653,0.12461724415793715
912,0.02192216044479746,0.12461724415793715
913,0.02192216044479746,0.12473811442385173
914,0.02200158856235107,0.12473811442385173
915,0.02200158856235107,0.1249798549556809
916,0.02204130262112788,0.1249798549556809
917,0.02204130262112788,0.1251007252215955
918,0.022081016679904687,0.1251007252215955
919,0.022081016679904687,0.12526188557614826
920,0.022120730738681493,0.12526188557614826
921,0.022120730738681493,0.12550362610797744
922,0.0221604447974583,0.12550362610797744
923,0.0221604447974583,0.1257453666398066
924,0.022200158856235108,0.1257453666398066
925,0.022200158856235108,0.12586623690572118
926,0.022239872915011914,0.12586623690572118
927,0.022239872915011914,0.12606768734891216
928,0.02227958697378872,0.12606768734891216
929,0.02227958697378872,0.12622884770346496
930,0.02231930103256553,0.12622884770346496
931,0.02231930103256553,0.12643029814665593
932,0.022359015091342336,0.12643029814665593
933,0.022359015091342336,0.1265914585012087
934,0.022398729150119142,0.1265914585012087
935,0.022398729150119142,0.1266317485898469
936,0.022438443208895948,0.1266317485898469
937,0.022438443208895948,0.1266720386784851
938,0.022478157267672758,0.1266720386784851
939,0.022478157267672758,0.12679290894439968
940,0.022597299444003176,0.12679290894439968
941,0.022597299444003176,0.12683319903303789
942,0.02267672756155679,0.12683319903303789
943,0.02267672756155679,0.12715551974214342
944,0.022716441620333597,0.12715551974214342
945,0.022716441620333597,0.12743755036261079
946,0.022756155679110403,0.12743755036261079
947,0.022756155679110403,0.1275181305398872
948,0.02295472597299444,0.1275181305398872
949,0.02295472597299444,0.12755842062852538
950,0.023073868149324862,0.12755842062852538
951,0.023073868149324862,0.12808219178082192
952,0.02311358220810167,0.12808219178082192
953,0.02311358220810167,0.1282030620467365
954,0.023153296266878474,0.1282030620467365
955,0.023153296266878474,0.12840451248992749
956,0.02319301032565528,0.12840451248992749
957,0.02319301032565528,0.12848509266720387
958,0.02323272438443209,0.12848509266720387
959,0.02323272438443209,0.12856567284448026
960,0.023312152501985702,0.12856567284448026
961,0.023312152501985702,0.12872683319903303
962,0.023351866560762508,0.12872683319903303
963,0.023351866560762508,0.12876712328767123
964,0.023431294678316124,0.12876712328767123
965,0.023431294678316124,0.12888799355358582
966,0.02347100873709293,0.12888799355358582
967,0.02347100873709293,0.1292103142626914
968,0.02351072279586974,0.1292103142626914
969,0.02351072279586974,0.12933118452860595
970,0.023550436854646545,0.12933118452860595
971,0.023550436854646545,0.12945205479452054
972,0.02359015091342335,0.12945205479452054
973,0.02359015091342335,0.12949234488315875
974,0.023669579030976967,0.12949234488315875
975,0.023669579030976967,0.12969379532634973
976,0.023709293089753773,0.12969379532634973
977,0.023709293089753773,0.1297340854149879
978,0.02374900714853058,0.1297340854149879
979,0.02374900714853058,0.1297743755036261
980,0.023788721207307385,0.1297743755036261
981,0.023788721207307385,0.12981466559226432
982,0.023828435266084195,0.12981466559226432
983,0.023828435266084195,0.1298549556809025
984,0.023868149324861,0.1298549556809025
985,0.023868149324861,0.13001611603545526
986,0.023907863383637807,0.13001611603545526
987,0.023907863383637807,0.13021756647864624
988,0.023947577442414616,0.13021756647864624
989,0.023947577442414616,0.13041901692183722
990,0.02414614773629865,0.13041901692183722
991,0.02414614773629865,0.13094278807413376
992,0.024225575853852262,0.13094278807413376
993,0.024225575853852262,0.13098307816277197
994,0.024265289912629072,0.13098307816277197
995,0.024265289912629072,0.13102336825141014
996,0.024305003971405878,0.13102336825141014
997,0.024305003971405878,0.13118452860596294
998,0.024344718030182684,0.13118452860596294
999,0.024344718030182684,0.13126510878323933
1000,0.02438443208895949,0.13126510878323933
1001,0.02438443208895949,0.1313456889605157
1002,0.0244241461477363,0.1313456889605157
1003,0.0244241461477363,0.13174858984689766
1004,0.024463860206513106,0.13174858984689766
1005,0.024463860206513106,0.13215149073327961
1006,0.024503574265289912,0.13215149073327961
1007,0.024503574265289912,0.1323932312651088
1008,0.02454328832406672,0.1323932312651088
1009,0.02454328832406672,0.13259468170829977
1010,0.024583002382843527,0.13259468170829977
1011,0.024583002382843527,0.13267526188557616
1012,0.02466243050039714,0.13267526188557616
1013,0.02466243050039714,0.1330781627719581
1014,0.02470214455917395,0.1330781627719581
1015,0.02470214455917395,0.13319903303787267
1016,0.024741858617950755,0.13319903303787267
1017,0.024741858617950755,0.13336019339242547
1018,0.02494042891183479,0.13336019339242547
1019,0.02494042891183479,0.13340048348106365
1020,0.024980142970611595,0.13340048348106365
1021,0.024980142970611595,0.13364222401289283
1022,0.025019857029388404,0.13364222401289283
1023,0.025019857029388404,0.13368251410153104
1024,0.02505957108816521,0.13368251410153104
1025,0.02505957108816521,0.13408541498791296
1026,0.025099285146942017,0.13408541498791296
1027,0.025099285146942017,0.13416599516518937
1028,0.025138999205718826,0.13416599516518937
1029,0.025138999205718826,0.13485092667203868
1030,0.025258141382049244,0.13485092667203868
1031,0.025258141382049244,0.13501208702659145
1032,0.025297855440826054,0.13501208702659145
1033,0.025297855440826054,0.13509266720386784
1034,0.025416997617156472,0.13509266720386784
1035,0.025416997617156472,0.13525382755842064
1036,0.025496425734710088,0.13525382755842064
1037,0.025496425734710088,0.1354552780016116
1038,0.025536139793486894,0.1354552780016116
1039,0.025536139793486894,0.13585817888799356
1040,0.0255758538522637,0.13585817888799356
1041,0.0255758538522637,0.13597904915390813
1042,0.02561556791104051,0.13597904915390813
1043,0.02561556791104051,0.13605962933118454
1044,0.025655281969817315,0.13605962933118454
1045,0.025655281969817315,0.13614020950846092
1046,0.02569499602859412,0.13614020950846092
1047,0.02569499602859412,0.1362207896857373
1048,0.02573471008737093,0.1362207896857373
1049,0.02573471008737093,0.13626107977437552
1050,0.025814138204924543,0.13626107977437552
1051,0.025814138204924543,0.13642224012892828
1052,0.02585385226370135,0.13642224012892828
1053,0.02585385226370135,0.13658340048348105
1054,0.025933280381254965,0.13658340048348105
1055,0.025933280381254965,0.13666398066075747
1056,0.02597299444003177,0.13666398066075747
1057,0.02597299444003177,0.13674456083803385
1058,0.026012708498808577,0.13674456083803385
1059,0.026012708498808577,0.13682514101531024
1060,0.026052422557585386,0.13682514101531024
1061,0.026052422557585386,0.1370265914585012
1062,0.026092136616362192,0.1370265914585012
1063,0.026092136616362192,0.1372280419016922
1064,0.026131850675139,0.1372280419016922
1065,0.026131850675139,0.13763094278807414
1066,0.02625099285146942,0.13763094278807414
1067,0.02625099285146942,0.13819500402900886
1068,0.026290706910246226,0.13819500402900886
1069,0.026290706910246226,0.13823529411764707
1070,0.026330420969023036,0.13823529411764707
1071,0.026330420969023036,0.13831587429492345
1072,0.02637013502779984,0.13831587429492345
1073,0.02637013502779984,0.13863819500402902
1074,0.026409849086576648,0.13863819500402902
1075,0.026409849086576648,0.1387187751813054
1076,0.026449563145353454,0.1387187751813054
1077,0.026449563145353454,0.13896051571313456
1078,0.026489277204130263,0.13896051571313456
1079,0.026489277204130263,0.13944399677679292
1080,0.026568705321683875,0.13944399677679292
1081,0.026568705321683875,0.1396051571313457
1082,0.02660841938046068,0.1396051571313457
1083,0.02660841938046068,0.13964544721998387
1084,0.026687847498014297,0.13964544721998387
1085,0.026687847498014297,0.13976631748589846
1086,0.026727561556791103,0.13976631748589846
1087,0.026727561556791103,0.13980660757453667
1088,0.026767275615567913,0.13980660757453667
1089,0.026767275615567913,0.13984689766317485
1090,0.02688641779189833,0.13984689766317485
1091,0.02688641779189833,0.1402497985495568
1092,0.026965845909451946,0.1402497985495568
1093,0.026965845909451946,0.14045124899274777
1094,0.027005559968228753,0.14045124899274777
1095,0.027005559968228753,0.14057211925866236
1096,0.02704527402700556,0.14057211925866236
1097,0.02704527402700556,0.14061240934730057
1098,0.027084988085782368,0.14061240934730057
1099,0.027084988085782368,0.14077356970185334
1100,0.02716441620333598,0.14077356970185334
1101,0.02716441620333598,0.14081385979049155
1102,0.027204130262112786,0.14081385979049155
1103,0.027204130262112786,0.14101531023368252
1104,0.027283558379666402,0.14101531023368252
1105,0.027283558379666402,0.1410958904109589
1106,0.027323272438443208,0.1410958904109589
1107,0.027323272438443208,0.14113618049959709
1108,0.027402700555996824,0.14113618049959709
1109,0.027402700555996824,0.14153908138597904
1110,0.027482128673550436,0.14153908138597904
1111,0.027482128673550436,0.14165995165189363
1112,0.027521842732327245,0.14165995165189363
1113,0.027521842732327245,0.1419016921837228
1114,0.02756155679110405,0.1419016921837228
1115,0.02756155679110405,0.14214343271555197
1116,0.027601270849880857,0.14214343271555197
1117,0.027601270849880857,0.14218372280419017
1118,0.027640984908657663,0.14218372280419017
1119,0.027640984908657663,0.14258662369057212
1120,0.027680698967434473,0.14258662369057212
1121,0.027680698967434473,0.1427880741337631
1122,0.02772041302621128,0.1427880741337631
1123,0.02772041302621128,0.14307010475423046
1124,0.027760127084988085,0.14307010475423046
1125,0.027760127084988085,0.1434730056406124
1126,0.02779984114376489,0.1434730056406124
1127,0.02779984114376489,0.1435535858178888
1128,0.0278395552025417,0.1435535858178888
1129,0.0278395552025417,0.1436744560838034
1130,0.027879269261318507,0.1436744560838034
1131,0.027879269261318507,0.14399677679290895
1132,0.027918983320095313,0.14399677679290895
1133,0.027918983320095313,0.1443996776792909
1134,0.027958697378872122,0.1443996776792909
1135,0.027958697378872122,0.14443996776792908
1136,0.02799841143764893,0.14443996776792908
1137,0.02799841143764893,0.14452054794520547
1138,0.028038125496425734,0.14452054794520547
1139,0.028038125496425734,0.14468170829975827
1140,0.02807783955520254,0.14468170829975827
1141,0.02807783955520254,0.14484286865431104
1142,0.028157267672756156,0.14484286865431104
1143,0.028157267672756156,0.14496373892022563
1144,0.028196981731532962,0.14496373892022563
1145,0.028196981731532962,0.14500402900886383
1146,0.028236695790309768,0.14500402900886383
1147,0.028236695790309768,0.1451651893634166
1148,0.028316123907863384,0.1451651893634166
1149,0.028316123907863384,0.14532634971796937
1150,0.028395552025416996,0.14532634971796937
1151,0.028395552025416996,0.14540692989524576
1152,0.02847498014297061,0.14540692989524576
1153,0.02847498014297061,0.14576954069298953
1154,0.028514694201747418,0.14576954069298953
1155,0.028514694201747418,0.1460515713134569
1156,0.028554408260524227,0.1460515713134569
1157,0.028554408260524227,0.14613215149073328
1158,0.028594122319301033,0.14613215149073328
1159,0.028594122319301033,0.14621273166800966
1160,0.02863383637807784,0.14621273166800966
1161,0.02863383637807784,0.14625302175664787
1162,0.028713264495631455,0.14625302175664787
1163,0.028713264495631455,0.14633360193392425
1164,0.028832406671961873,0.14633360193392425
1165,0.028832406671961873,0.14645447219983884
1166,0.028872120730738682,0.14645447219983884
1167,0.028872120730738682,0.14649476228847705
1168,0.02891183478951549,0.14649476228847705
1169,0.02891183478951549,0.14653505237711523
1170,0.028991262907069104,0.14653505237711523
1171,0.028991262907069104,0.14657534246575343
1172,0.02903097696584591,0.14657534246575343
1173,0.02903097696584591,0.1468573730862208
1174,0.029070691024622716,0.1468573730862208
1175,0.029070691024622716,0.14693795326349718
1176,0.029110405083399522,0.14693795326349718
1177,0.029110405083399522,0.14717969379532636
1178,0.029150119142176332,0.14717969379532636
1179,0.029150119142176332,0.14726027397260275
1180,0.029229547259729944,0.14726027397260275
1181,0.029229547259729944,0.1475423045930701
1182,0.02926926131850675,0.1475423045930701
1183,0.02926926131850675,0.1475825946817083
1184,0.02930897537728356,0.1475825946817083
1185,0.02930897537728356,0.1476228847703465
1186,0.02938840349483717,0.1476228847703465
1187,0.02938840349483717,0.14770346494762288
1188,0.029428117553613978,0.14770346494762288
1189,0.029428117553613978,0.14782433521353747
1190,0.029467831612390787,0.14782433521353747
1191,0.029467831612390787,0.14794520547945206
1192,0.029507545671167593,0.14794520547945206
1193,0.029507545671167593,0.14798549556809024
1194,0.0295472597299444,0.14798549556809024
1195,0.0295472597299444,0.14806607574536665
1196,0.02966640190627482,0.14806607574536665
1197,0.02966640190627482,0.14810636583400483
1198,0.029706115965051627,0.14810636583400483
1199,0.029706115965051627,0.14822723609991942
1200,0.029745830023828437,0.14822723609991942
1201,0.029745830023828437,0.14826752618855762
1202,0.029785544082605243,0.14826752618855762
1203,0.029785544082605243,0.14850926672038678
1204,0.029864972200158855,0.14850926672038678
1205,0.029864972200158855,0.14858984689766316
1206,0.02994440031771247,0.14858984689766316
1207,0.02994440031771247,0.14871071716357775
1208,0.030023828435266083,0.14871071716357775
1209,0.030023828435266083,0.14883158742949235
1210,0.030103256552819698,0.14883158742949235
1211,0.030103256552819698,0.14887187751813055
1212,0.030142970611596504,0.14887187751813055
1213,0.030142970611596504,0.14903303787268332
1214,0.030182684670373314,0.14903303787268332
1215,0.030182684670373314,0.1491136180499597
1216,0.03022239872915012,0.1491136180499597
1217,0.03022239872915012,0.1492747784045125
1218,0.030301826846703732,0.1492747784045125
1219,0.030301826846703732,0.14951651893634166
1220,0.03034154090548054,0.14951651893634166
1221,0.03034154090548054,0.14967767929089443
1222,0.030381254964257347,0.14967767929089443
1223,0.030381254964257347,0.14983883964544722
1224,0.030540111199364575,0.14983883964544722
1225,0.030540111199364575,0.1498791297340854
1226,0.03057982525814138,0.1498791297340854
1227,0.03057982525814138,0.15020145044319097
1228,0.030619539316918187,0.15020145044319097
1229,0.030619539316918187,0.15024174053182918
1230,0.030659253375694997,0.15024174053182918
1231,0.030659253375694997,0.15048348106365833
1232,0.030698967434471803,0.15048348106365833
1233,0.030698967434471803,0.15056406124093474
1234,0.03077839555202542,0.15056406124093474
1235,0.03077839555202542,0.1508058017727639
1236,0.030897537728355837,0.1508058017727639
1237,0.030897537728355837,0.15100725221595487
1238,0.030937251787132646,0.15100725221595487
1239,0.030937251787132646,0.15104754230459308
1240,0.030976965845909452,0.15104754230459308
1241,0.030976965845909452,0.15136986301369862
1242,0.03101667990468626,0.15136986301369862
1243,0.03101667990468626,0.15141015310233683
1244,0.031096108022239874,0.15141015310233683
1245,0.031096108022239874,0.1514907332796132
1246,0.03113582208101668,0.1514907332796132
1247,0.03113582208101668,0.1515713134568896
1248,0.031175536139793486,0.1515713134568896
1249,0.031175536139793486,0.15197421434327155
1250,0.031215250198570296,0.15197421434327155
1251,0.031215250198570296,0.15201450443190975
1252,0.03129467831612391,0.15201450443190975
1253,0.03129467831612391,0.15217566478646252
1254,0.03133439237490072,0.15217566478646252
1255,0.03133439237490072,0.15221595487510073
1256,0.03137410643367752,0.15221595487510073
1257,0.03137410643367752,0.15233682514101532
1258,0.031453534551231135,0.15233682514101532
1259,0.031453534551231135,0.1523771152296535
1260,0.03153296266878475,0.1523771152296535
1261,0.03153296266878475,0.1524174053182917
1262,0.031572676727561554,0.1524174053182917
1263,0.031572676727561554,0.15261885576148268
1264,0.03161239078633837,0.15261885576148268
1265,0.03161239078633837,0.15273972602739727
1266,0.03165210484511517,0.15273972602739727
1267,0.03165210484511517,0.15278001611603545
1268,0.031731532962668785,0.15278001611603545
1269,0.031731532962668785,0.15286059629331183
1270,0.03177124702144559,0.15286059629331183
1271,0.03177124702144559,0.15298146655922643
1272,0.0318506751389992,0.15298146655922643
1273,0.0318506751389992,0.15302175664786463
1274,0.031890389197776016,0.15302175664786463
1275,0.031890389197776016,0.1530620467365028
1276,0.03196981731532963,0.1530620467365028
1277,0.03196981731532963,0.15310233682514102
1278,0.032009531374106434,0.15310233682514102
1279,0.032009531374106434,0.1532232070910556
1280,0.032088959491660046,0.1532232070910556
1281,0.032088959491660046,0.1532634971796938
1282,0.03212867355043685,0.1532634971796938
1283,0.03212867355043685,0.153303787268332
1284,0.03220810166799047,0.153303787268332
1285,0.03220810166799047,0.1533440773569702
1286,0.03224781572676728,0.1533440773569702
1287,0.03224781572676728,0.15350523771152297
1288,0.0324066719618745,0.15350523771152297
1289,0.0324066719618745,0.15362610797743756
1290,0.03252581413820493,0.15362610797743756
1291,0.03252581413820493,0.15382755842062854
1292,0.03256552819698173,0.15382755842062854
1293,0.03256552819698173,0.1538678485092667
1294,0.032644956314535345,0.1538678485092667
1295,0.032644956314535345,0.15390813859790492
1296,0.03268467037331215,0.15390813859790492
1297,0.03268467037331215,0.1539887187751813
1298,0.03276409849086576,0.1539887187751813
1299,0.03276409849086576,0.15431103948428687
1300,0.032803812549642576,0.15431103948428687
1301,0.032803812549642576,0.15451248992747785
1302,0.03284352660841938,0.15451248992747785
1303,0.03284352660841938,0.15463336019339244
1304,0.03288324066719619,0.15463336019339244
1305,0.03288324066719619,0.15483481063658341
1306,0.032922954725972994,0.15483481063658341
1307,0.032922954725972994,0.1549153908138598
1308,0.0329626687847498,0.1549153908138598
1309,0.0329626687847498,0.15511684125705077
1310,0.033002382843526606,0.15511684125705077
1311,0.033002382843526606,0.15515713134568895
1312,0.03312152501985703,0.15515713134568895
1313,0.03312152501985703,0.15527800161160354
1314,0.03316123907863384,0.15527800161160354
1315,0.03316123907863384,0.15531829170024175
1316,0.03324066719618745,0.15531829170024175
1317,0.03324066719618745,0.15551974214343273
1318,0.03332009531374106,0.15551974214343273
1319,0.03332009531374106,0.1558017727639001
1320,0.03335980937251787,0.1558017727639001
1321,0.03335980937251787,0.15584206285253827
1322,0.03339952343129468,0.15584206285253827
1323,0.03339952343129468,0.15592264302981468
1324,0.03343923749007149,0.15592264302981468
1325,0.03343923749007149,0.15596293311845286
1326,0.03347895154884829,0.15596293311845286
1327,0.03347895154884829,0.15608380338436745
1328,0.0335186656076251,0.15608380338436745
1329,0.0335186656076251,0.1564464141821112
1330,0.033558379666401905,0.1564464141821112
1331,0.033558379666401905,0.15676873489121676
1332,0.03359809372517871,0.15676873489121676
1333,0.03359809372517871,0.15680902497985497
1334,0.03363780778395552,0.15680902497985497
1335,0.03363780778395552,0.15701047542304594
1336,0.03367752184273233,0.15701047542304594
1337,0.03367752184273233,0.15753424657534246
1338,0.033717235901509136,0.15753424657534246
1339,0.033717235901509136,0.15765511684125705
1340,0.03375694996028594,0.15765511684125705
1341,0.03375694996028594,0.15777598710717164
1342,0.03379666401906275,0.15777598710717164
1343,0.03379666401906275,0.15789685737308623
1344,0.033836378077839555,0.15789685737308623
1345,0.033836378077839555,0.15797743755036261
1346,0.03387609213661636,0.15797743755036261
1347,0.03387609213661636,0.1580983078162772
1348,0.03395552025416997,0.1580983078162772
1349,0.03395552025416997,0.15825946817082998
1350,0.033995234312946786,0.15825946817082998
1351,0.033995234312946786,0.15846091861402095
1352,0.0340746624305004,0.15846091861402095
1353,0.0340746624305004,0.15862207896857372
1354,0.034114376489277204,0.15862207896857372
1355,0.034114376489277204,0.15870265914585013
1356,0.03415409054805401,0.15870265914585013
1357,0.03415409054805401,0.15878323932312652
1358,0.034193804606830816,0.15878323932312652
1359,0.034193804606830816,0.1589041095890411
1360,0.03431294678316124,0.1589041095890411
1361,0.03431294678316124,0.1589846897663175
1362,0.03435266084193805,0.1589846897663175
1363,0.03435266084193805,0.15906526994359388
1364,0.03439237490071485,0.15906526994359388
1365,0.03439237490071485,0.15922643029814665
1366,0.03443208895949166,0.15922643029814665
1367,0.03443208895949166,0.15930701047542303
1368,0.034471803018268465,0.15930701047542303
1369,0.034471803018268465,0.15938759065269945
1370,0.034551231135822084,0.15938759065269945
1371,0.034551231135822084,0.159508460918614
1372,0.03459094519459889,0.159508460918614
1373,0.03459094519459889,0.15970991136180498
1374,0.03471008737092931,0.15970991136180498
1375,0.03471008737092931,0.15983078162771958
1376,0.034749801429706115,0.15983078162771958
1377,0.034749801429706115,0.15995165189363417
1378,0.03478951548848292,0.15995165189363417
1379,0.03478951548848292,0.15999194198227237
1380,0.03482922954725973,0.15999194198227237
1381,0.03482922954725973,0.16007252215954876
1382,0.03486894360603654,0.16007252215954876
1383,0.03486894360603654,0.16035455278001612
1384,0.03494837172359015,0.16035455278001612
1385,0.03494837172359015,0.1604754230459307
1386,0.03498808578236696,0.1604754230459307
1387,0.03498808578236696,0.16059629331184527
1388,0.03514694201747419,0.16059629331184527
1389,0.03514694201747419,0.16079774375503625
1390,0.035186656076250995,0.16079774375503625
1391,0.035186656076250995,0.16083803384367445
1392,0.0352263701350278,0.16083803384367445
1393,0.0352263701350278,0.16091861402095084
1394,0.03526608419380461,0.16091861402095084
1395,0.03526608419380461,0.1613215149073328
1396,0.03530579825258141,0.1613215149073328
1397,0.03530579825258141,0.16156325543916197
1398,0.03534551231135822,0.16156325543916197
1399,0.03534551231135822,0.16172441579371474
1400,0.03542494042891183,0.16172441579371474
1401,0.03542494042891183,0.16176470588235295
1402,0.035464654487688645,0.16176470588235295
1403,0.035464654487688645,0.16184528605962933
1404,0.03550436854646545,0.16184528605962933
1405,0.03550436854646545,0.1618855761482675
1406,0.03558379666401906,0.1618855761482675
1407,0.03558379666401906,0.1621273166800967
1408,0.035663224781572675,0.1621273166800967
1409,0.035663224781572675,0.16220789685737308
1410,0.035742652899126294,0.16220789685737308
1411,0.035742652899126294,0.16224818694601129
1412,0.035822081016679906,0.16224818694601129
1413,0.035822081016679906,0.16228847703464946
1414,0.03586179507545671,0.16228847703464946
1415,0.03586179507545671,0.16232876712328767
1416,0.03590150913423352,0.16232876712328767
1417,0.03590150913423352,0.16253021756647865
1418,0.035941223193010324,0.16253021756647865
1419,0.035941223193010324,0.16261079774375503
1420,0.03598093725178713,0.16261079774375503
1421,0.03598093725178713,0.16265108783239324
1422,0.036020651310563936,0.16265108783239324
1423,0.036020651310563936,0.16269137792103142
1424,0.036100079428117555,0.16269137792103142
1425,0.036100079428117555,0.162812248186946
1426,0.03613979348689436,0.162812248186946
1427,0.03613979348689436,0.16321514907332796
1428,0.03617950754567117,0.16321514907332796
1429,0.03617950754567117,0.16333601933924255
1430,0.036219221604447974,0.16333601933924255
1431,0.036219221604447974,0.16345688960515714
1432,0.03625893566322478,0.16345688960515714
1433,0.03625893566322478,0.16353746978243353
1434,0.0363383637807784,0.16353746978243353
1435,0.0363383637807784,0.16365834004834812
1436,0.03649722001588562,0.16365834004834812
1437,0.03649722001588562,0.1636986301369863
1438,0.03653693407466243,0.1636986301369863
1439,0.03653693407466243,0.1637389202256245
1440,0.036576648133439235,0.1637389202256245
1441,0.036576648133439235,0.16377921031426268
1442,0.03661636219221604,0.16377921031426268
1443,0.03661636219221604,0.1638597904915391
1444,0.036656076250992854,0.1638597904915391
1445,0.036656076250992854,0.16406124093473007
1446,0.03669579030976966,0.16406124093473007
1447,0.03669579030976966,0.16426269137792104
1448,0.036735504368546466,0.16426269137792104
1449,0.036735504368546466,0.1643835616438356
1450,0.03681493248610008,0.1643835616438356
1451,0.03681493248610008,0.1644238517324738
1452,0.036854646544876885,0.1644238517324738
1453,0.036854646544876885,0.1645044319097502
1454,0.03689436060365369,0.1645044319097502
1455,0.03689436060365369,0.1646253021756648
1456,0.036934074662430504,0.1646253021756648
1457,0.036934074662430504,0.16478646253021756
1458,0.03697378872120731,0.16478646253021756
1459,0.03697378872120731,0.16510878323932313
1460,0.037013502779984116,0.16510878323932313
1461,0.037013502779984116,0.1651893634165995
1462,0.03705321683876092,0.1651893634165995
1463,0.03705321683876092,0.1653102336825141
1464,0.03709293089753773,0.1653102336825141
1465,0.03709293089753773,0.16591458501208703
1466,0.037132644956314534,0.16591458501208703
1467,0.037132644956314534,0.1661966156325544
1468,0.037212073073868146,0.1661966156325544
1469,0.037212073073868146,0.16659951651893634
1470,0.03725178713264496,0.16659951651893634
1471,0.03725178713264496,0.16672038678485093
1472,0.03741064336775218,0.16672038678485093
1473,0.03741064336775218,0.1668815471394037
1474,0.037490071485305795,0.1668815471394037
1475,0.037490071485305795,0.1669218372280419
1476,0.03752978554408261,0.1669218372280419
1477,0.03752978554408261,0.1670024174053183
1478,0.037569499602859414,0.1670024174053183
1479,0.037569499602859414,0.1670427074939565
1480,0.03764892772041303,0.1670427074939565
1481,0.03764892772041303,0.16708299758259468
1482,0.03772835583796664,0.16708299758259468
1483,0.03772835583796664,0.16712328767123288
1484,0.037768069896743445,0.16712328767123288
1485,0.037768069896743445,0.16716357775987106
1486,0.03780778395552025,0.16716357775987106
1487,0.03780778395552025,0.16748589846897663
1488,0.037847498014297064,0.16748589846897663
1489,0.037847498014297064,0.16760676873489122
1490,0.03788721207307387,0.16760676873489122
1491,0.03788721207307387,0.1676873489121676
1492,0.037926926131850676,0.1676873489121676
1493,0.037926926131850676,0.16804995970991135
1494,0.03796664019062748,0.16804995970991135
1495,0.03796664019062748,0.16813053988718776
1496,0.03800635424940429,0.16813053988718776
1497,0.03800635424940429,0.16821112006446415
1498,0.0380857823669579,0.16821112006446415
1499,0.0380857823669579,0.16841257050765512
1500,0.03812549642573471,0.16841257050765512
1501,0.03812549642573471,0.1684528605962933
1502,0.03816521048451152,0.1684528605962933
1503,0.03816521048451152,0.1685737308622079
1504,0.03824463860206513,0.1685737308622079
1505,0.03824463860206513,0.16877518130539887
1506,0.03828435266084194,0.16877518130539887
1507,0.03828435266084194,0.16889605157131346
1508,0.03832406671961874,0.16889605157131346
1509,0.03832406671961874,0.16905721192586623
1510,0.03836378077839555,0.16905721192586623
1511,0.03836378077839555,0.16913779210314261
1512,0.03844320889594917,0.16913779210314261
1513,0.03844320889594917,0.16921837228041903
1514,0.038482922954725975,0.16921837228041903
1515,0.038482922954725975,0.1692989524576954
1516,0.03856235107227959,0.1692989524576954
1517,0.03856235107227959,0.1695004029008864
1518,0.0386417791898332,0.1695004029008864
1519,0.0386417791898332,0.16954069298952457
1520,0.038681493248610005,0.16954069298952457
1521,0.038681493248610005,0.16958098307816277
1522,0.03872120730738682,0.16958098307816277
1523,0.03872120730738682,0.16966156325543916
1524,0.038760921366163624,0.16966156325543916
1525,0.038760921366163624,0.16978243352135375
1526,0.03888006354249404,0.16978243352135375
1527,0.03888006354249404,0.16982272360999195
1528,0.03891977760127085,0.16982272360999195
1529,0.03891977760127085,0.16990330378726834
1530,0.038959491660047654,0.16990330378726834
1531,0.038959491660047654,0.16994359387590652
1532,0.03899920571882447,0.16994359387590652
1533,0.03899920571882447,0.17002417405318293
1534,0.03903891977760127,0.17002417405318293
1535,0.03903891977760127,0.1700644641418211
1536,0.03907863383637808,0.1700644641418211
1537,0.03907863383637808,0.1701450443190975
1538,0.039118347895154885,0.1701450443190975
1539,0.039118347895154885,0.17022562449637388
1540,0.03915806195393169,0.17022562449637388
1541,0.03915806195393169,0.17046736502820306
1542,0.0391977760127085,0.17046736502820306
1543,0.0391977760127085,0.17050765511684127
1544,0.039237490071485304,0.17050765511684127
1545,0.039237490071485304,0.17074939564867042
1546,0.03927720413026211,0.17074939564867042
1547,0.03927720413026211,0.17091055600322322
1548,0.03959491660047657,0.17091055600322322
1549,0.03959491660047657,0.1709508460918614
1550,0.03963463065925338,0.1709508460918614
1551,0.03963463065925338,0.1709911361804996
1552,0.03983320095313741,0.1709911361804996
1553,0.03983320095313741,0.1711120064464142
1554,0.03991262907069103,0.1711120064464142
1555,0.03991262907069103,0.17115229653505237
1556,0.03999205718824464,0.17115229653505237
1557,0.03999205718824464,0.17123287671232876
1558,0.04007148530579825,0.17123287671232876
1559,0.04007148530579825,0.17127316680096696
1560,0.040150913423351864,0.17127316680096696
1561,0.040150913423351864,0.17131345688960517
1562,0.040309769658459095,0.17131345688960517
1563,0.040309769658459095,0.1716357775987107
1564,0.0403494837172359,0.1716357775987107
1565,0.0403494837172359,0.17195809830781628
1566,0.04042891183478951,0.17195809830781628
1567,0.04042891183478951,0.17199838839645448
1568,0.04046862589356632,0.17199838839645448
1569,0.04046862589356632,0.17207896857373087
1570,0.04050833995234313,0.17207896857373087
1571,0.04050833995234313,0.17219983883964546
1572,0.040587768069896744,0.17219983883964546
1573,0.040587768069896744,0.17228041901692184
1574,0.04062748212867355,0.17228041901692184
1575,0.04062748212867355,0.1726027397260274
1576,0.040667196187450357,0.1726027397260274
1577,0.040667196187450357,0.17272360999194197
1578,0.04070691024622716,0.17272360999194197
1579,0.04070691024622716,0.17324738114423852
1580,0.04074662430500397,0.17324738114423852
1581,0.04074662430500397,0.1733682514101531
1582,0.04078633836378078,0.1733682514101531
1583,0.04078633836378078,0.17360999194198226
1584,0.04082605242255759,0.17360999194198226
1585,0.04082605242255759,0.17365028203062047
1586,0.040865766481334394,0.17365028203062047
1587,0.040865766481334394,0.17369057211925867
1588,0.0409054805401112,0.17369057211925867
1589,0.0409054805401112,0.17381144238517324
1590,0.040945194598888006,0.17381144238517324
1591,0.040945194598888006,0.17405318291700242
1592,0.04098490865766481,0.17405318291700242
1593,0.04098490865766481,0.1742546333601934
1594,0.041064336775218424,0.1742546333601934
1595,0.041064336775218424,0.1742949234488316
1596,0.04110405083399524,0.1742949234488316
1597,0.04110405083399524,0.17433521353746978
1598,0.04114376489277204,0.17433521353746978
1599,0.04114376489277204,0.17445608380338437
1600,0.04118347895154885,0.17445608380338437
1601,0.04118347895154885,0.17449637389202255
1602,0.041223193010325655,0.17449637389202255
1603,0.041223193010325655,0.17453666398066076
1604,0.04126290706910246,0.17453666398066076
1605,0.04126290706910246,0.17469782433521353
1606,0.04130262112787927,0.17469782433521353
1607,0.04130262112787927,0.1749395648670427
1608,0.04134233518665607,0.1749395648670427
1609,0.04134233518665607,0.1750604351329573
1610,0.041382049245432886,0.1750604351329573
1611,0.041382049245432886,0.17534246575342466
1612,0.04142176330420969,0.17534246575342466
1613,0.04142176330420969,0.17542304593070104
1614,0.0414614773629865,0.17542304593070104
1615,0.0414614773629865,0.17558420628525384
1616,0.041501191421763305,0.17558420628525384
1617,0.041501191421763305,0.17590652699435938
1618,0.04154090548054011,0.17590652699435938
1619,0.04154090548054011,0.17598710717163576
1620,0.04158061953931692,0.17598710717163576
1621,0.04158061953931692,0.17602739726027397
1622,0.04166004765687053,0.17602739726027397
1623,0.04166004765687053,0.17610797743755036
1624,0.04169976171564734,0.17610797743755036
1625,0.04169976171564734,0.17618855761482674
1626,0.04173947577442415,0.17618855761482674
1627,0.04173947577442415,0.17630942788074133
1628,0.041779189833200954,0.17630942788074133
1629,0.041779189833200954,0.17634971796937954
1630,0.041858617950754566,0.17634971796937954
1631,0.041858617950754566,0.17647058823529413
1632,0.0420174741858618,0.17647058823529413
1633,0.0420174741858618,0.1765914585012087
1634,0.0420571882446386,0.1765914585012087
1635,0.0420571882446386,0.17679290894439967
1636,0.04209690230341541,0.17679290894439967
1637,0.04209690230341541,0.17699435938759064
1638,0.042136616362192215,0.17699435938759064
1639,0.042136616362192215,0.17703464947622885
1640,0.04217633042096902,0.17703464947622885
1641,0.04217633042096902,0.17715551974214344
1642,0.04221604447974583,0.17715551974214344
1643,0.04221604447974583,0.177276390008058
1644,0.04229547259729945,0.177276390008058
1645,0.04229547259729945,0.1773166800966962
1646,0.04233518665607625,0.1773166800966962
1647,0.04233518665607625,0.17735697018533442
1648,0.04237490071485306,0.17735697018533442
1649,0.04237490071485306,0.17747784045124898
1650,0.042414614773629865,0.17747784045124898
1651,0.042414614773629865,0.17771958098307816
1652,0.04249404289118348,0.17771958098307816
1653,0.04249404289118348,0.17775987107171637
1654,0.0426131850675139,0.17775987107171637
1655,0.0426131850675139,0.17784045124899275
1656,0.04285146942017474,0.17784045124899275
1657,0.04285146942017474,0.17796132151490734
1658,0.04289118347895155,0.17796132151490734
1659,0.04289118347895155,0.1782030620467365
1660,0.04301032565528197,0.1782030620467365
1661,0.04301032565528197,0.17856567284448024
1662,0.043050039714058776,0.17856567284448024
1663,0.043050039714058776,0.17864625302175666
1664,0.04308975377283558,0.17864625302175666
1665,0.04308975377283558,0.17868654311039484
1666,0.04312946783161239,0.17868654311039484
1667,0.04312946783161239,0.17880741337630943
1668,0.0431691818903892,0.17880741337630943
1669,0.0431691818903892,0.1788879935535858
1670,0.04320889594916601,0.1788879935535858
1671,0.04320889594916601,0.17892828364222402
1672,0.04328832406671962,0.17892828364222402
1673,0.04328832406671962,0.1789685737308622
1674,0.043328038125496425,0.1789685737308622
1675,0.043328038125496425,0.1790894439967768
1676,0.04340746624305004,0.1790894439967768
1677,0.04340746624305004,0.17917002417405317
1678,0.043486894360603656,0.17917002417405317
1679,0.043486894360603656,0.17921031426269138
1680,0.04352660841938046,0.17921031426269138
1681,0.04352660841938046,0.17929089443996776
1682,0.04356632247815727,0.17929089443996776
1683,0.04356632247815727,0.17937147461724415
1684,0.043606036536934074,0.17937147461724415
1685,0.043606036536934074,0.17945205479452056
1686,0.043685464654487687,0.17945205479452056
1687,0.043685464654487687,0.17949234488315874
1688,0.04372517871326449,0.17949234488315874
1689,0.04372517871326449,0.17957292506043512
1690,0.043764892772041306,0.17957292506043512
1691,0.043764892772041306,0.17961321514907333
1692,0.04384432088959492,0.17961321514907333
1693,0.04384432088959492,0.17965350523771154
1694,0.043884034948371724,0.17965350523771154
1695,0.043884034948371724,0.1797743755036261
1696,0.04392374900714853,0.1797743755036261
1697,0.04392374900714853,0.1798952457695407
1698,0.043963463065925336,0.1798952457695407
1699,0.043963463065925336,0.1799355358581789
1700,0.04400317712470214,0.1799355358581789
1701,0.04400317712470214,0.17997582594681708
1702,0.044042891183478955,0.17997582594681708
1703,0.044042891183478955,0.18053988718775182
1704,0.04412231930103257,0.18053988718775182
1705,0.04412231930103257,0.18058017727639
1706,0.04420174741858618,0.18058017727639
1707,0.04420174741858618,0.1807010475423046
1708,0.044241461477362985,0.1807010475423046
1709,0.044241461477362985,0.18090249798549557
1710,0.04428117553613979,0.18090249798549557
1711,0.04428117553613979,0.18118452860596293
1712,0.0443208895949166,0.18118452860596293
1713,0.0443208895949166,0.18126510878323931
1714,0.04436060365369341,0.18126510878323931
1715,0.04436060365369341,0.18130539887187752
1716,0.044400317712470216,0.18130539887187752
1717,0.044400317712470216,0.1813859790491539
1718,0.04447974583002383,0.1813859790491539
1719,0.04447974583002383,0.1814262691377921
1720,0.04455917394757744,0.1814262691377921
1721,0.04455917394757744,0.1814665592264303
1722,0.044678316123907866,0.1814665592264303
1723,0.044678316123907866,0.18154713940370668
1724,0.04471803018268467,0.18154713940370668
1725,0.04471803018268467,0.18186946011281224
1726,0.04475774424146148,0.18186946011281224
1727,0.04475774424146148,0.18195004029008863
1728,0.044797458300238284,0.18195004029008863
1729,0.044797458300238284,0.18207091055600322
1730,0.04483717235901509,0.18207091055600322
1731,0.04483717235901509,0.18223207091055602
1732,0.044876886417791896,0.18223207091055602
1733,0.044876886417791896,0.1822723609991942
1734,0.0449166004765687,0.1822723609991942
1735,0.0449166004765687,0.18235294117647058
1736,0.044956314535345515,0.18235294117647058
1737,0.044956314535345515,0.18239323126510879
1738,0.04503574265289913,0.18239323126510879
1739,0.04503574265289913,0.18251410153102338
1740,0.04507545671167593,0.18251410153102338
1741,0.04507545671167593,0.18259468170829976
1742,0.04511517077045274,0.18259468170829976
1743,0.04511517077045274,0.18287671232876712
1744,0.04519459888800635,0.18287671232876712
1745,0.04519459888800635,0.18323932312651087
1746,0.04527402700555997,0.18323932312651087
1747,0.04527402700555997,0.18352135374697826
1748,0.04531374106433678,0.18352135374697826
1749,0.04531374106433678,0.18360193392425464
1750,0.04535345512311358,0.18360193392425464
1751,0.04535345512311358,0.1838436744560838
1752,0.045432883240667195,0.1838436744560838
1753,0.045432883240667195,0.18396454472199839
1754,0.045472597299444,0.18396454472199839
1755,0.045472597299444,0.18404512489927477
1756,0.04555202541699762,0.18404512489927477
1757,0.04555202541699762,0.18420628525382757
1758,0.045591739475774426,0.18420628525382757
1759,0.045591739475774426,0.18436744560838034
1760,0.045710881652104844,0.18436744560838034
1761,0.045710881652104844,0.18440773569701854
1762,0.04575059571088165,0.18440773569701854
1763,0.04575059571088165,0.18444802578565672
1764,0.04590945194598888,0.18444802578565672
1765,0.04590945194598888,0.18448831587429493
1766,0.04594916600476569,0.18448831587429493
1767,0.04594916600476569,0.1845688960515713
1768,0.045988880063542494,0.1845688960515713
1769,0.045988880063542494,0.1846494762288477
1770,0.046068308181096106,0.1846494762288477
1771,0.046068308181096106,0.1847703464947623
1772,0.04610802223987291,0.1847703464947623
1773,0.04610802223987291,0.1848106365834005
1774,0.046147736298649725,0.1848106365834005
1775,0.046147736298649725,0.18489121676067688
1776,0.04618745035742653,0.18489121676067688
1777,0.04618745035742653,0.18501208702659147
1778,0.04622716441620334,0.18501208702659147
1779,0.04622716441620334,0.18529411764705883
1780,0.04626687847498014,0.18529411764705883
1781,0.04626687847498014,0.185334407735697
1782,0.046346306592533755,0.185334407735697
1783,0.046346306592533755,0.18541498791297342
1784,0.04646544876886418,0.18541498791297342
1785,0.04646544876886418,0.1854955680902498
1786,0.04654487688641779,0.1854955680902498
1787,0.04654487688641779,0.18553585817888799
1788,0.0465845909451946,0.18553585817888799
1789,0.0465845909451946,0.18561643835616437
1790,0.04666401906274821,0.18561643835616437
1791,0.04666401906274821,0.18569701853344078
1792,0.04674344718030183,0.18569701853344078
1793,0.04674344718030183,0.18585817888799355
1794,0.046783161239078636,0.18585817888799355
1795,0.046783161239078636,0.18609991941982273
1796,0.04686258935663225,0.18609991941982273
1797,0.04686258935663225,0.1863013698630137
1798,0.046902303415409054,0.1863013698630137
1799,0.046902303415409054,0.18642224012892827
1800,0.04694201747418586,0.18642224012892827
1801,0.04694201747418586,0.18646253021756648
1802,0.046981731532962666,0.18646253021756648
1803,0.046981731532962666,0.18658340048348107
1804,0.04702144559173948,0.18658340048348107
1805,0.04702144559173948,0.18666398066075746
1806,0.047061159650516285,0.18666398066075746
1807,0.047061159650516285,0.18678485092667205
1808,0.04710087370929309,0.18678485092667205
1809,0.04710087370929309,0.18710717163577759
1810,0.04729944400317712,0.18710717163577759
1811,0.04729944400317712,0.1871474617244158
1812,0.04737887212073074,0.1871474617244158
1813,0.04737887212073074,0.18726833199033038
1814,0.047418586179507546,0.18726833199033038
1815,0.047418586179507546,0.18730862207896856
1816,0.047537728355837965,0.18730862207896856
1817,0.047537728355837965,0.18738920225624497
1818,0.047617156473391584,0.18738920225624497
1819,0.047617156473391584,0.18763094278807413
1820,0.04765687053216839,0.18763094278807413
1821,0.04765687053216839,0.18767123287671234
1822,0.047696584590945196,0.18767123287671234
1823,0.047696584590945196,0.18775181305398872
1824,0.04777601270849881,0.18775181305398872
1825,0.04777601270849881,0.1878323932312651
1826,0.047815726767275614,0.1878323932312651
1827,0.047815726767275614,0.1878726833199033
1828,0.04785544082605242,0.1878726833199033
1829,0.04785544082605242,0.1880741337630943
1830,0.04789515488482923,0.1880741337630943
1831,0.04789515488482923,0.18811442385173247
1832,0.04793486894360604,0.18811442385173247
1833,0.04793486894360604,0.18835616438356165
1834,0.04801429706115965,0.18835616438356165
1835,0.04801429706115965,0.188638195004029
1836,0.04805401111993646,0.188638195004029
1837,0.04805401111993646,0.18900080580177275
1838,0.04809372517871326,0.18900080580177275
1839,0.04809372517871326,0.18904109589041096
1840,0.048173153296266875,0.18904109589041096
1841,0.048173153296266875,0.18912167606768734
1842,0.048252581413820494,0.18912167606768734
1843,0.048252581413820494,0.1894439967767929
1844,0.04833200953137411,0.1894439967767929
1845,0.04833200953137411,0.1895648670427075
1846,0.04837172359015091,0.1895648670427075
1847,0.04837172359015091,0.18968573730862207
1848,0.04841143764892772,0.18968573730862207
1849,0.04841143764892772,0.18984689766317486
1850,0.048451151707704525,0.18984689766317486
1851,0.048451151707704525,0.18988718775181304
1852,0.04849086576648134,0.18988718775181304
1853,0.04849086576648134,0.18996776792908945
1854,0.048530579825258144,0.18996776792908945
1855,0.048530579825258144,0.19012892828364222
1856,0.04857029388403495,0.19012892828364222
1857,0.04857029388403495,0.1902095084609186
1858,0.04864972200158856,0.1902095084609186
1859,0.04864972200158856,0.1903303787268332
1860,0.04868943606036537,0.1903303787268332
1861,0.04868943606036537,0.19049153908138597
1862,0.048729150119142174,0.19049153908138597
1863,0.048729150119142174,0.19061240934730056
1864,0.04880857823669579,0.19061240934730056
1865,0.04880857823669579,0.19069298952457694
1866,0.04892772041302621,0.19069298952457694
1867,0.04892772041302621,0.1909750201450443
1868,0.049007148530579824,0.1909750201450443
1869,0.049007148530579824,0.19105560032232072
1870,0.04908657664813344,0.19105560032232072
1871,0.04908657664813344,0.1912570507655117
1872,0.04912629070691025,0.1912570507655117
1873,0.04912629070691025,0.19129734085414987
1874,0.049166004765687055,0.19129734085414987
1875,0.049166004765687055,0.19145850120870267
1876,0.04920571882446386,0.19145850120870267
1877,0.04920571882446386,0.19161966156325544
1878,0.04928514694201747,0.19161966156325544
1879,0.04928514694201747,0.19170024174053182
1880,0.049364575059571085,0.19170024174053182
1881,0.049364575059571085,0.19174053182917003
1882,0.04948371723590151,0.19174053182917003
1883,0.04948371723590151,0.19186140209508462
1884,0.04956314535345512,0.19186140209508462
1885,0.04956314535345512,0.1919016921837228
1886,0.049642573471008734,0.1919016921837228
1887,0.049642573471008734,0.19198227236099918
1888,0.04968228752978555,0.19198227236099918
1889,0.04968228752978555,0.1920225624496374
1890,0.04972200158856235,0.1920225624496374
1891,0.04972200158856235,0.19218372280419016
1892,0.04976171564733916,0.19218372280419016
1893,0.04976171564733916,0.19222401289282837
1894,0.049801429706115966,0.19222401289282837
1895,0.049801429706115966,0.19238517324738114
1896,0.04988085782366958,0.19238517324738114
1897,0.04988085782366958,0.19250604351329573
1898,0.05,0.19250604351329573
1899,0.05,0.19262691377921032
1900,0.05003971405877681,0.19262691377921032
1901,0.05003971405877681,0.1927074939564867
1902,0.05011914217633042,0.1927074939564867
1903,0.05011914217633042,0.1927880741337631
1904,0.05019857029388403,0.1927880741337631
1905,0.05019857029388403,0.1928283642224013
1906,0.05023828435266084,0.1928283642224013
1907,0.05023828435266084,0.19290894439967768
1908,0.05027799841143765,0.19290894439967768
1909,0.05027799841143765,0.19307010475423045
1910,0.05031771247021446,0.19307010475423045
1911,0.05031771247021446,0.19315068493150686
1912,0.050357426528991264,0.19315068493150686
1913,0.050357426528991264,0.1934730056406124
1914,0.05039714058776807,0.1934730056406124
1915,0.05039714058776807,0.19367445608380338
1916,0.050436854646544876,0.19367445608380338
1917,0.050436854646544876,0.19395648670427074
1918,0.05047656870532168,0.19395648670427074
1919,0.05047656870532168,0.1941579371474617
1920,0.050555996822875295,0.1941579371474617
1921,0.050555996822875295,0.19423851732473812
1922,0.050635424940428914,0.19423851732473812
1923,0.050635424940428914,0.1943593875906527
1924,0.05075456711675933,0.1943593875906527
1925,0.05075456711675933,0.1943996776792909
1926,0.05079428117553614,0.1943996776792909
1927,0.05079428117553614,0.19448025785656728
1928,0.05095313741064337,0.19448025785656728
1929,0.05095313741064337,0.19460112812248187
1930,0.050992851469420175,0.19460112812248187
1931,0.050992851469420175,0.19464141821112008
1932,0.05107227958697379,0.19464141821112008
1933,0.05107227958697379,0.19468170829975825
1934,0.05111199364575059,0.19468170829975825
1935,0.05111199364575059,0.19472199838839646
1936,0.05123113582208102,0.19472199838839646
1937,0.05123113582208102,0.19480257856567285
1938,0.051270849880857824,0.19480257856567285
1939,0.051270849880857824,0.19484286865431105
1940,0.05131056393963463,0.19484286865431105
1941,0.05131056393963463,0.19488315874294923
1942,0.05135027799841144,0.19488315874294923
1943,0.05135027799841144,0.19496373892022562
1944,0.05138999205718824,0.19496373892022562
1945,0.05138999205718824,0.19500402900886382
1946,0.05142970611596505,0.19500402900886382
1947,0.05142970611596505,0.1952054794520548
1948,0.05146942017474186,0.1952054794520548
1949,0.05146942017474186,0.1953263497179694
1950,0.05150913423351867,0.1953263497179694
1951,0.05150913423351867,0.19536663980660757
1952,0.051548848292295474,0.19536663980660757
1953,0.051548848292295474,0.19548751007252216
1954,0.05158856235107228,0.19548751007252216
1955,0.05158856235107228,0.19556809024979854
1956,0.051628276409849086,0.19556809024979854
1957,0.051628276409849086,0.19564867042707493
1958,0.05166799046862589,0.19564867042707493
1959,0.05166799046862589,0.19572925060435134
1960,0.0517077045274027,0.19572925060435134
1961,0.0517077045274027,0.1959709911361805
1962,0.05182684670373312,0.1959709911361805
1963,0.05182684670373312,0.1960112812248187
1964,0.05186656076250993,0.1960112812248187
1965,0.05186656076250993,0.19633360193392427
1966,0.051906274821286735,0.19633360193392427
1967,0.051906274821286735,0.19645447219983883
1968,0.05198570293884035,0.19645447219983883
1969,0.05198570293884035,0.19657534246575342
1970,0.052025416997617153,0.19657534246575342
1971,0.052025416997617153,0.196696212731668
1972,0.052065131056393966,0.196696212731668
1973,0.052065131056393966,0.1967365028203062
1974,0.05210484511517077,0.1967365028203062
1975,0.05210484511517077,0.19685737308622078
1976,0.05214455917394758,0.19685737308622078
1977,0.05214455917394758,0.19697824335213537
1978,0.052184273232724385,0.19697824335213537
1979,0.052184273232724385,0.19701853344077358
1980,0.052263701350278,0.19701853344077358
1981,0.052263701350278,0.19709911361804996
1982,0.0523034154090548,0.19709911361804996
1983,0.0523034154090548,0.19742143432715553
1984,0.052343129467831616,0.19742143432715553
1985,0.052343129467831616,0.19750201450443192
1986,0.05238284352660842,0.19750201450443192
1987,0.05238284352660842,0.1975423045930701
1988,0.052462271644162034,0.1975423045930701
1989,0.052462271644162034,0.1975825946817083
1990,0.05250198570293884,0.1975825946817083
1991,0.05250198570293884,0.1976228847703465
1992,0.05258141382049245,0.1976228847703465
1993,0.05258141382049245,0.1977034649476229
1994,0.05262112787926926,0.1977034649476229
1995,0.05262112787926926,0.19778404512489928
1996,0.05270055599682288,0.19778404512489928
1997,0.05270055599682288,0.19786462530217566
1998,0.05277998411437649,0.19786462530217566
1999,0.05277998411437649,0.19790491539081387
2000,0.052819698173153296,0.19790491539081387
2001,0.052819698173153296,0.19798549556809025
2002,0.0528594122319301,0.19798549556809025
2003,0.0528594122319301,0.19802578565672843
2004,0.05289912629070691,0.19802578565672843
2005,0.05289912629070691,0.19830781627719582
2006,0.05293884034948372,0.19830781627719582
2007,0.05293884034948372,0.19842868654311038
2008,0.05297855440826053,0.19842868654311038
2009,0.05297855440826053,0.1984689766317486
2010,0.05305798252581414,0.1984689766317486
2011,0.05305798252581414,0.1985092667203868
2012,0.053097696584590945,0.1985092667203868
2013,0.053097696584590945,0.19867042707493957
2014,0.05313741064336775,0.19867042707493957
2015,0.05313741064336775,0.19871071716357777
2016,0.05317712470214456,0.19871071716357777
2017,0.05317712470214456,0.19875100725221595
2018,0.05321683876092136,0.19875100725221595
2019,0.05321683876092136,0.19879129734085416
2020,0.05329626687847498,0.19879129734085416
2021,0.05329626687847498,0.19899274778404513
2022,0.05333598093725179,0.19899274778404513
2023,0.05333598093725179,0.1990330378726833
2024,0.0534154090548054,0.1990330378726833
2025,0.0534154090548054,0.19931506849315067
2026,0.053455123113582206,0.19931506849315067
2027,0.053455123113582206,0.19935535858178888
2028,0.053534551231135825,0.19935535858178888
2029,0.053534551231135825,0.19939564867042708
2030,0.05357426528991263,0.19939564867042708
2031,0.05357426528991263,0.19943593875906526
2032,0.05361397934868944,0.19943593875906526
2033,0.05361397934868944,0.19947622884770347
2034,0.053653693407466244,0.19947622884770347
2035,0.053653693407466244,0.19951651893634165
2036,0.05369340746624305,0.19951651893634165
2037,0.05369340746624305,0.19955680902497985
2038,0.053733121525019856,0.19955680902497985
2039,0.053733121525019856,0.19959709911361806
2040,0.05377283558379666,0.19959709911361806
2041,0.05377283558379666,0.19963738920225624
2042,0.05381254964257347,0.19963738920225624
2043,0.05381254964257347,0.19971796937953262
2044,0.05385226370135028,0.19971796937953262
2045,0.05385226370135028,0.19987912973408542
2046,0.05393169181890389,0.19987912973408542
2047,0.05393169181890389,0.2000805801772764
2048,0.054011119936457505,0.2000805801772764
2049,0.054011119936457505,0.20012087026591457
2050,0.05405083399523431,0.20012087026591457
2051,0.05405083399523431,0.20016116035455278
2052,0.05409054805401112,0.20016116035455278
2053,0.05409054805401112,0.200201450443191
2054,0.05413026211278793,0.200201450443191
2055,0.05413026211278793,0.20024174053182917
2056,0.054169976171564736,0.20024174053182917
2057,0.054169976171564736,0.20032232070910555
2058,0.05420969023034154,0.20032232070910555
2059,0.05420969023034154,0.20048348106365835
2060,0.05424940428911835,0.20048348106365835
2061,0.05424940428911835,0.20060435132957294
2062,0.054289118347895154,0.20060435132957294
2063,0.054289118347895154,0.20068493150684932
2064,0.05432883240667196,0.20068493150684932
2065,0.05432883240667196,0.20116841257050766
2066,0.05436854646544877,0.20116841257050766
2067,0.05436854646544877,0.20141015310233681
2068,0.05440826052422557,0.20141015310233681
2069,0.05440826052422557,0.20149073327961323
2070,0.054447974583002386,0.20149073327961323
2071,0.054447974583002386,0.2015310233682514
2072,0.05448768864177919,0.2015310233682514
2073,0.05448768864177919,0.201651893634166
2074,0.054527402700556,0.201651893634166
2075,0.054527402700556,0.20189363416599518
2076,0.054567116759332804,0.20189363416599518
2077,0.054567116759332804,0.20237711522965351
2078,0.05460683081810961,0.20237711522965351
2079,0.05460683081810961,0.20249798549556808
2080,0.054646544876886416,0.20249798549556808
2081,0.054646544876886416,0.20253827558420628
2082,0.05468625893566322,0.20253827558420628
2083,0.05468625893566322,0.2025785656728445
2084,0.054725972994440035,0.2025785656728445
2085,0.054725972994440035,0.20269943593875905
2086,0.05476568705321684,0.20269943593875905
2087,0.05476568705321684,0.20278001611603547
2088,0.05480540111199365,0.20278001611603547
2089,0.05480540111199365,0.20290088638195003
2090,0.05484511517077045,0.20290088638195003
2091,0.05484511517077045,0.20302175664786462
2092,0.054924543288324065,0.20302175664786462
2093,0.054924543288324065,0.2031426269137792
2094,0.05496425734710087,0.2031426269137792
2095,0.05496425734710087,0.2032232070910556
2096,0.05504368546465449,0.2032232070910556
2097,0.05504368546465449,0.2032634971796938
2098,0.055083399523431296,0.2032634971796938
2099,0.055083399523431296,0.20330378726833198
2100,0.0551231135822081,0.20330378726833198
2101,0.0551231135822081,0.2033843674456084
2102,0.055202541699761715,0.2033843674456084
2103,0.055202541699761715,0.20358581788879934
2104,0.05532168387609214,0.20358581788879934
2105,0.05532168387609214,0.2039887187751813
2106,0.055361397934868946,0.2039887187751813
2107,0.055361397934868946,0.2040692989524577
2108,0.05540111199364575,0.2040692989524577
2109,0.05540111199364575,0.2041498791297341
2110,0.05552025416997617,0.2041498791297341
2111,0.05552025416997617,0.20443190975020145
2112,0.055559968228752976,0.20443190975020145
2113,0.055559968228752976,0.20447219983883966
2114,0.05559968228752978,0.20447219983883966
2115,0.05559968228752978,0.20451248992747784
2116,0.055639396346306595,0.20451248992747784
2117,0.055639396346306595,0.20455278001611604
2118,0.05571882446386021,0.20455278001611604
2119,0.05571882446386021,0.2047139403706688
2120,0.05579825258141382,0.2047139403706688
2121,0.05579825258141382,0.20475423045930702
2122,0.05587768069896743,0.20475423045930702
2123,0.05587768069896743,0.2048348106365834
2124,0.05595710881652105,0.2048348106365834
2125,0.05595710881652105,0.20487510072522158
2126,0.05599682287529786,0.20487510072522158
2127,0.05599682287529786,0.20535858178887995
2128,0.05607625099285147,0.20535858178887995
2129,0.05607625099285147,0.20556003223207092
2130,0.05615567911040508,0.20556003223207092
2131,0.05615567911040508,0.20568090249798548
2132,0.05619539316918189,0.20568090249798548
2133,0.05619539316918189,0.2057211925866237
2134,0.056274821286735506,0.2057211925866237
2135,0.056274821286735506,0.20580177276390008
2136,0.05631453534551231,0.20580177276390008
2137,0.05631453534551231,0.20600322320709105
2138,0.05635424940428912,0.20600322320709105
2139,0.05635424940428912,0.20604351329572926
2140,0.056393963463065924,0.20604351329572926
2141,0.056393963463065924,0.2062852538275584
2142,0.05643367752184273,0.2062852538275584
2143,0.05643367752184273,0.20632554391619662
2144,0.05651310563939635,0.20632554391619662
2145,0.05651310563939635,0.206406124093473
2146,0.056552819698173155,0.206406124093473
2147,0.056552819698173155,0.2064464141821112
2148,0.05671167593328038,0.2064464141821112
2149,0.05671167593328038,0.2065269943593876
2150,0.056751389992057186,0.2065269943593876
2151,0.056751389992057186,0.20656728444802577
2152,0.05687053216838761,0.20656728444802577
2153,0.05687053216838761,0.20664786462530219
2154,0.057029388403494835,0.20664786462530219
2155,0.057029388403494835,0.20701047542304593
2156,0.05706910246227164,0.20701047542304593
2157,0.05706910246227164,0.20705076551168414
2158,0.057108816521048454,0.20705076551168414
2159,0.057108816521048454,0.20713134568896052
2160,0.05714853057982526,0.20713134568896052
2161,0.05714853057982526,0.2072119258662369
2162,0.057188244638602066,0.2072119258662369
2163,0.057188244638602066,0.2072522159548751
2164,0.05722795869737887,0.2072522159548751
2165,0.05722795869737887,0.20737308622078968
2166,0.05726767275615568,0.20737308622078968
2167,0.05726767275615568,0.20741337630942788
2168,0.057307386814932484,0.20741337630942788
2169,0.057307386814932484,0.20753424657534247
2170,0.05734710087370929,0.20753424657534247
2171,0.05734710087370929,0.20781627719580983
2172,0.057386814932486103,0.20781627719580983
2173,0.057386814932486103,0.20789685737308622
2174,0.057466243050039716,0.20789685737308622
2175,0.057466243050039716,0.2080177276390008
2176,0.05750595710881652,0.2080177276390008
2177,0.05750595710881652,0.20821917808219179
2178,0.05754567116759333,0.20821917808219179
2179,0.05754567116759333,0.20829975825946817
2180,0.05762509928514694,0.20829975825946817
2181,0.05762509928514694,0.20842062852538276
2182,0.057664813343923746,0.20842062852538276
2183,0.057664813343923746,0.20846091861402094
2184,0.05770452740270056,0.20846091861402094
2185,0.05770452740270056,0.20870265914585012
2186,0.05782366957903098,0.20870265914585012
2187,0.05782366957903098,0.2089443996776793
2188,0.05786338363780778,0.2089443996776793
2189,0.05786338363780778,0.20898468976631748
2190,0.058022239872915014,0.20898468976631748
2191,0.058022239872915014,0.20910556003223207
2192,0.058101667990468626,0.20910556003223207
2193,0.058101667990468626,0.20918614020950846
2194,0.05814138204924543,0.20918614020950846
2195,0.05814138204924543,0.20942788074133764
2196,0.05826052422557585,0.20942788074133764
2197,0.05826052422557585,0.20950846091861403
2198,0.058300238284352664,0.20950846091861403
2199,0.058300238284352664,0.20975020145044318
2200,0.058498808578236694,0.20975020145044318
2201,0.058498808578236694,0.20995165189363416
2202,0.0585385226370135,0.20995165189363416
2203,0.0585385226370135,0.20999194198227236
2204,0.05857823669579031,0.20999194198227236
2205,0.05857823669579031,0.21007252215954875
2206,0.05877680698967434,0.21007252215954875
2207,0.05877680698967434,0.21031426269137793
2208,0.058856235107227955,0.21031426269137793
2209,0.058856235107227955,0.21099919419822724
2210,0.05889594916600477,0.21099919419822724
2211,0.05889594916600477,0.21112006446414183
2212,0.058935663224781575,0.21112006446414183
2213,0.058935663224781575,0.2112409347300564
2214,0.05901509134233519,0.2112409347300564
2215,0.05901509134233519,0.211361804995971
2216,0.05905480540111199,0.211361804995971
2217,0.05905480540111199,0.21152296535052378
2218,0.0590945194598888,0.21152296535052378
2219,0.0590945194598888,0.21164383561643835
2220,0.059134233518665605,0.21164383561643835
2221,0.059134233518665605,0.21168412570507655
2222,0.05917394757744242,0.21168412570507655
2223,0.05917394757744242,0.2122078968573731
2224,0.059213661636219224,0.2122078968573731
2225,0.059213661636219224,0.21224818694601127
2226,0.05925337569499603,0.21224818694601127
2227,0.05925337569499603,0.21232876712328766
2228,0.05933280381254964,0.21232876712328766
2229,0.05933280381254964,0.21248992747784046
2230,0.05937251787132645,0.21248992747784046
2231,0.05937251787132645,0.21253021756647864
2232,0.05945194598888006,0.21253021756647864
2233,0.05945194598888006,0.21261079774375505
2234,0.05949166004765687,0.21261079774375505
2235,0.05949166004765687,0.21269137792103143
2236,0.05961080222398729,0.21269137792103143
2237,0.05961080222398729,0.21281224818694602
2238,0.059690230341540904,0.21281224818694602
2239,0.059690230341540904,0.2128525382755842
2240,0.05972994440031771,0.2128525382755842
2241,0.05972994440031771,0.2128928283642224
2242,0.05976965845909452,0.2128928283642224
2243,0.05976965845909452,0.2129734085414988
2244,0.05980937251787133,0.2129734085414988
2245,0.05980937251787133,0.21305398871877518
2246,0.059849086576648135,0.21305398871877518
2247,0.059849086576648135,0.21333601933924254
2248,0.05988880063542494,0.21333601933924254
2249,0.05988880063542494,0.21337630942788074
2250,0.05992851469420175,0.21337630942788074
2251,0.05992851469420175,0.21349717969379534
2252,0.05996822875297855,0.21349717969379534
2253,0.05996822875297855,0.21381950040290088
2254,0.06000794281175536,0.21381950040290088
2255,0.06000794281175536,0.21394037066881547
2256,0.060047656870532165,0.21394037066881547
2257,0.060047656870532165,0.21402095084609185
2258,0.06008737092930898,0.21402095084609185
2259,0.06008737092930898,0.21406124093473006
2260,0.060206513105639396,0.21406124093473006
2261,0.060206513105639396,0.21410153102336826
2262,0.060325655281969814,0.21410153102336826
2263,0.060325655281969814,0.21414182111200644
2264,0.06036536934074663,0.21414182111200644
2265,0.06036536934074663,0.2144238517324738
2266,0.060603653693407464,0.2144238517324738
2267,0.060603653693407464,0.21450443190975022
2268,0.06064336775218427,0.21450443190975022
2269,0.06064336775218427,0.2145850120870266
2270,0.06068308181096108,0.2145850120870266
2271,0.06068308181096108,0.21470588235294116
2272,0.060762509928514695,0.21470588235294116
2273,0.060762509928514695,0.21478646253021758
2274,0.06084193804606831,0.21478646253021758
2275,0.06084193804606831,0.21490733279613214
2276,0.06088165210484511,0.21490733279613214
2277,0.06088165210484511,0.21494762288477035
2278,0.06092136616362192,0.21494762288477035
2279,0.06092136616362192,0.21506849315068494
2280,0.06096108022239873,0.21506849315068494
2281,0.06096108022239873,0.21514907332796132
2282,0.06100079428117554,0.21514907332796132
2283,0.06100079428117554,0.21518936341659953
2284,0.061040508339952344,0.21518936341659953
2285,0.061040508339952344,0.2153505237711523
2286,0.061119936457505956,0.2153505237711523
2287,0.061119936457505956,0.2154713940370669
2288,0.061239078633836375,0.2154713940370669
2289,0.061239078633836375,0.21555197421434327
2290,0.06127879269261319,0.21555197421434327
2291,0.06127879269261319,0.21567284448025786
2292,0.061318506751389994,0.21567284448025786
2293,0.061318506751389994,0.21571313456889604
2294,0.0613582208101668,0.21571313456889604
2295,0.0613582208101668,0.21579371474617245
2296,0.061397934868943606,0.21579371474617245
2297,0.061397934868943606,0.21587429492344884
2298,0.06147736298649722,0.21587429492344884
2299,0.06147736298649722,0.2159951651893634
2300,0.06155679110405084,0.2159951651893634
2301,0.06155679110405084,0.2160354552780016
2302,0.06159650516282764,0.2160354552780016
2303,0.06159650516282764,0.2161563255439162
2304,0.06163621922160445,0.2161563255439162
2305,0.06163621922160445,0.21623690572119258
2306,0.061675933280381255,0.21623690572119258
2307,0.061675933280381255,0.2162771958098308
2308,0.06171564733915806,0.2162771958098308
2309,0.06171564733915806,0.21643835616438356
2310,0.061834789515488486,0.21643835616438356
2311,0.061834789515488486,0.21663980660757454
2312,0.06187450357426529,0.21663980660757454
2313,0.06187450357426529,0.21676067687348913
2314,0.061953931691818905,0.21676067687348913
2315,0.061953931691818905,0.2168009669621273
2316,0.06199364575059571,0.2168009669621273
2317,0.06199364575059571,0.21688154713940372
2318,0.06203335980937252,0.21688154713940372
2319,0.06203335980937252,0.2169218372280419
2320,0.06211278792692613,0.2169218372280419
2321,0.06211278792692613,0.2170829975825947
2322,0.06215250198570294,0.2170829975825947
2323,0.06215250198570294,0.21728444802578567
2324,0.06219221604447975,0.21728444802578567
2325,0.06219221604447975,0.21744560838033844
2326,0.062231930103256554,0.21744560838033844
2327,0.062231930103256554,0.21748589846897662
2328,0.062311358220810166,0.21748589846897662
2329,0.062311358220810166,0.2178485092667204
2330,0.0624702144559174,0.2178485092667204
2331,0.0624702144559174,0.21817082997582596
2332,0.0625099285146942,0.21817082997582596
2333,0.0625099285146942,0.21821112006446414
2334,0.06266878474980143,0.21821112006446414
2335,0.06266878474980143,0.21825141015310234
2336,0.06270849880857823,0.21825141015310234
2337,0.06270849880857823,0.21845286059629332
2338,0.06274821286735505,0.21845286059629332
2339,0.06274821286735505,0.21881547139403706
2340,0.06286735504368546,0.21881547139403706
2341,0.06286735504368546,0.21885576148267527
2342,0.06290706910246227,0.21885576148267527
2343,0.06290706910246227,0.21909750201450442
2344,0.0630262112787927,0.21909750201450442
2345,0.0630262112787927,0.21913779210314263
2346,0.0630659253375695,0.21913779210314263
2347,0.0630659253375695,0.2191780821917808
2348,0.06310563939634631,0.2191780821917808
2349,0.06310563939634631,0.2192989524576954
2350,0.06314535345512311,0.2192989524576954
2351,0.06314535345512311,0.21937953263497179
2352,0.06318506751389992,0.21937953263497179
2353,0.06318506751389992,0.21958098307816276
2354,0.06322478157267673,0.21958098307816276
2355,0.06322478157267673,0.21966156325543917
2356,0.06326449563145353,0.21966156325543917
2357,0.06326449563145353,0.21970185334407735
2358,0.06330420969023035,0.21970185334407735
2359,0.06330420969023035,0.21994359387590653
2360,0.06334392374900714,0.21994359387590653
2361,0.06334392374900714,0.2199838839645447
2362,0.06342335186656076,0.2199838839645447
2363,0.06342335186656076,0.22006446414182113
2364,0.06346306592533757,0.22006446414182113
2365,0.06346306592533757,0.22038678485092666
2366,0.063582208101668,0.22038678485092666
2367,0.063582208101668,0.22042707493956487
2368,0.0636219221604448,0.22042707493956487
2369,0.0636219221604448,0.22046736502820305
2370,0.0636616362192216,0.22046736502820305
2371,0.0636616362192216,0.22058823529411764
2372,0.0637013502779984,0.22058823529411764
2373,0.0637013502779984,0.22070910556003223
2374,0.06374106433677522,0.22070910556003223
2375,0.06374106433677522,0.22074939564867044
2376,0.06382049245432883,0.22074939564867044
2377,0.06382049245432883,0.22082997582594682
2378,0.06386020651310564,0.22082997582594682
2379,0.06386020651310564,0.220870265914585
2380,0.06389992057188244,0.220870265914585
2381,0.06389992057188244,0.2209105560032232
2382,0.06397934868943606,0.2209105560032232
2383,0.06397934868943606,0.2209508460918614
2384,0.06401906274821287,0.2209508460918614
2385,0.06401906274821287,0.2210314262691378
2386,0.06405877680698968,0.2210314262691378
2387,0.06405877680698968,0.22107171635777598
2388,0.0642176330420969,0.22107171635777598
2389,0.0642176330420969,0.22111200644641418
2390,0.0642573471008737,0.22111200644641418
2391,0.0642573471008737,0.22127316680096695
2392,0.06429706115965052,0.22127316680096695
2393,0.06429706115965052,0.22143432715551975
2394,0.06433677521842732,0.22143432715551975
2395,0.06433677521842732,0.22159548751007252
2396,0.06437648927720413,0.22159548751007252
2397,0.06437648927720413,0.22163577759871073
2398,0.06441620333598094,0.22163577759871073
2399,0.06441620333598094,0.2217163577759871
2400,0.06445591739475774,0.2217163577759871
2401,0.06445591739475774,0.2218372280419017
2402,0.06449563145353455,0.2218372280419017
2403,0.06449563145353455,0.22187751813053988
2404,0.06457505957108817,0.22187751813053988
2405,0.06457505957108817,0.2219178082191781
2406,0.06461477362986497,0.2219178082191781
2407,0.06461477362986497,0.22203867848509268
2408,0.06465448768864178,0.22203867848509268
2409,0.06465448768864178,0.22215954875100724
2410,0.06473391580619539,0.22215954875100724
2411,0.06473391580619539,0.22232070910556004
2412,0.064813343923749,0.22232070910556004
2413,0.064813343923749,0.2224818694601128
2414,0.06497220015885624,0.2224818694601128
2415,0.06497220015885624,0.22268331990330378
2416,0.06501191421763304,0.22268331990330378
2417,0.06501191421763304,0.22296535052377114
2418,0.06509134233518665,0.22296535052377114
2419,0.06509134233518665,0.22300564061240935
2420,0.06517077045274026,0.22300564061240935
2421,0.06517077045274026,0.22304593070104753
2422,0.06521048451151708,0.22304593070104753
2423,0.06521048451151708,0.22316680096696212
2424,0.06525019857029389,0.22316680096696212
2425,0.06525019857029389,0.22320709105560033
2426,0.0653296266878475,0.22320709105560033
2427,0.0653296266878475,0.2233682514101531
2428,0.06540905480540112,0.2233682514101531
2429,0.06540905480540112,0.22344883158742948
2430,0.06548848292295473,0.22344883158742948
2431,0.06548848292295473,0.22369057211925866
2432,0.06556791104050834,0.22369057211925866
2433,0.06556791104050834,0.22373086220789687
2434,0.06572676727561556,0.22373086220789687
2435,0.06572676727561556,0.22381144238517325
2436,0.06580619539316918,0.22381144238517325
2437,0.06580619539316918,0.22385173247381143
2438,0.06596505162827641,0.22385173247381143
2439,0.06596505162827641,0.22393231265108784
2440,0.06604447974583003,0.22393231265108784
2441,0.06604447974583003,0.22401289282836423
2442,0.06608419380460683,0.22401289282836423
2443,0.06608419380460683,0.2240531829170024
2444,0.06612390786338364,0.2240531829170024
2445,0.06612390786338364,0.22425463336019338
2446,0.06620333598093725,0.22425463336019338
2447,0.06620333598093725,0.2242949234488316
2448,0.06624305003971406,0.2242949234488316
2449,0.06624305003971406,0.22433521353746977
2450,0.06632247815726768,0.22433521353746977
2451,0.06632247815726768,0.22441579371474618
2452,0.06652104845115171,0.22441579371474618
2453,0.06652104845115171,0.22457695406929895
2454,0.06656076250992851,0.22457695406929895
2455,0.06656076250992851,0.22465753424657534
2456,0.06660047656870532,0.22465753424657534
2457,0.06660047656870532,0.2249395648670427
2458,0.06664019062748212,0.2249395648670427
2459,0.06664019062748212,0.2249798549556809
2460,0.06667990468625894,0.2249798549556809
2461,0.06667990468625894,0.2251007252215955
2462,0.06671961874503574,0.2251007252215955
2463,0.06671961874503574,0.22514101531023367
2464,0.06679904686258936,0.22514101531023367
2465,0.06679904686258936,0.22518130539887188
2466,0.06691818903891977,0.22518130539887188
2467,0.06691818903891977,0.22526188557614826
2468,0.06695790309769659,0.22526188557614826
2469,0.06695790309769659,0.22534246575342465
2470,0.06699761715647339,0.22534246575342465
2471,0.06699761715647339,0.22538275584206285
2472,0.06719618745035742,0.22538275584206285
2473,0.06719618745035742,0.22554391619661562
2474,0.06723590150913424,0.22554391619661562
2475,0.06723590150913424,0.22562449637389204
2476,0.06727561556791103,0.22562449637389204
2477,0.06727561556791103,0.2259065269943594
2478,0.06731532962668785,0.2259065269943594
2479,0.06731532962668785,0.22606768734891217
2480,0.06739475774424146,0.22606768734891217
2481,0.06739475774424146,0.22618855761482676
2482,0.06743447180301827,0.22618855761482676
2483,0.06743447180301827,0.22634971796937953
2484,0.06747418586179507,0.22634971796937953
2485,0.06747418586179507,0.22639000805801773
2486,0.06755361397934868,0.22639000805801773
2487,0.06755361397934868,0.22647058823529412
2488,0.0675933280381255,0.22647058823529412
2489,0.0675933280381255,0.2266317485898469
2490,0.06763304209690231,0.2266317485898469
2491,0.06763304209690231,0.22683319903303786
2492,0.06767275615567911,0.22683319903303786
2493,0.06767275615567911,0.2273569701853344
2494,0.06787132644956315,0.2273569701853344
2495,0.06787132644956315,0.227477840451249
2496,0.06795075456711676,0.227477840451249
2497,0.06795075456711676,0.22751813053988718
2498,0.06799046862589357,0.22751813053988718
2499,0.06799046862589357,0.22755842062852538
2500,0.06803018268467037,0.22755842062852538
2501,0.06803018268467037,0.2275987107171636
2502,0.06806989674344718,0.2275987107171636
2503,0.06806989674344718,0.22763900080580177
2504,0.06826846703733122,0.22763900080580177
2505,0.06826846703733122,0.22767929089443997
2506,0.06830818109610802,0.22767929089443997
2507,0.06830818109610802,0.22771958098307815
2508,0.06834789515488483,0.22771958098307815
2509,0.06834789515488483,0.22784045124899274
2510,0.06838760921366163,0.22784045124899274
2511,0.06838760921366163,0.2281224818694601
2512,0.06842732327243845,0.2281224818694601
2513,0.06842732327243845,0.2281627719580983
2514,0.06854646544876887,0.2281627719580983
2515,0.06854646544876887,0.22836422240128929
2516,0.06862589356632248,0.22836422240128929
2517,0.06862589356632248,0.22844480257856567
2518,0.06866560762509928,0.22844480257856567
2519,0.06866560762509928,0.22848509266720388
2520,0.0687450357426529,0.22848509266720388
2521,0.0687450357426529,0.22872683319903303
2522,0.06882446386020652,0.22872683319903303
2523,0.06882446386020652,0.22876712328767124
2524,0.06886417791898332,0.22876712328767124
2525,0.06886417791898332,0.2290491539081386
2526,0.06894360603653693,0.2290491539081386
2527,0.06894360603653693,0.22929089443996778
2528,0.06898332009531374,0.22929089443996778
2529,0.06898332009531374,0.22933118452860596
2530,0.06902303415409054,0.22933118452860596
2531,0.06902303415409054,0.22941176470588234
2532,0.06906274821286736,0.22941176470588234
2533,0.06906274821286736,0.22945205479452055
2534,0.06910246227164417,0.22945205479452055
2535,0.06910246227164417,0.22965350523771152
2536,0.06918189038919778,0.22965350523771152
2537,0.06918189038919778,0.2298146655922643
2538,0.06922160444797458,0.2298146655922643
2539,0.06922160444797458,0.2298549556809025
2540,0.0692613185067514,0.2298549556809025
2541,0.0692613185067514,0.22989524576954068
2542,0.06942017474185862,0.22989524576954068
2543,0.06942017474185862,0.22993553585817889
2544,0.06957903097696584,0.22993553585817889
2545,0.06957903097696584,0.23005640612409348
2546,0.06961874503574265,0.23005640612409348
2547,0.06961874503574265,0.23009669621273166
2548,0.06965845909451945,0.23009669621273166
2549,0.06965845909451945,0.23017727639000807
2550,0.06969817315329627,0.23017727639000807
2551,0.06969817315329627,0.23029814665592263
2552,0.06977760127084988,0.23029814665592263
2553,0.06977760127084988,0.23045930701047543
2554,0.06985702938840349,0.23045930701047543
2555,0.06985702938840349,0.2304995970991136
2556,0.0698967434471803,0.2304995970991136
2557,0.0698967434471803,0.23110394842868653
2558,0.0699364575059571,0.23110394842868653
2559,0.0699364575059571,0.23118452860596295
2560,0.06997617156473392,0.23118452860596295
2561,0.06997617156473392,0.2313053988718775
2562,0.07009531374106434,0.2313053988718775
2563,0.07009531374106434,0.2314665592264303
2564,0.07013502779984114,0.2314665592264303
2565,0.07013502779984114,0.23166800966962128
2566,0.07017474185861795,0.23166800966962128
2567,0.07017474185861795,0.23170829975825946
2568,0.07021445591739475,0.23170829975825946
2569,0.07021445591739475,0.23182917002417405
2570,0.07025416997617157,0.23182917002417405
2571,0.07025416997617157,0.23190975020145044
2572,0.07029388403494838,0.23190975020145044
2573,0.07029388403494838,0.2321112006446414
2574,0.07037331215250199,0.2321112006446414
2575,0.07037331215250199,0.2321917808219178
2576,0.07041302621127879,0.2321917808219178
2577,0.07041302621127879,0.232232070910556
2578,0.0704527402700556,0.232232070910556
2579,0.0704527402700556,0.23251410153102336
2580,0.0704924543288324,0.23251410153102336
2581,0.0704924543288324,0.23263497179693796
2582,0.07053216838760921,0.23263497179693796
2583,0.07053216838760921,0.2328767123287671
2584,0.07061159650516283,0.2328767123287671
2585,0.07061159650516283,0.2330378726833199
2586,0.07065131056393964,0.2330378726833199
2587,0.07065131056393964,0.23323932312651088
2588,0.07069102462271644,0.23323932312651088
2589,0.07069102462271644,0.23331990330378727
2590,0.07073073868149325,0.23331990330378727
2591,0.07073073868149325,0.23340048348106365
2592,0.07077045274027005,0.23340048348106365
2593,0.07077045274027005,0.23352135374697824
2594,0.07084988085782366,0.23352135374697824
2595,0.07084988085782366,0.23364222401289284
2596,0.07092930897537729,0.23364222401289284
2597,0.07092930897537729,0.23372280419016922
2598,0.0710087370929309,0.23372280419016922
2599,0.0710087370929309,0.2338033843674456
2600,0.07112787926926131,0.2338033843674456
2601,0.07112787926926131,0.2339242546333602
2602,0.07124702144559174,0.2339242546333602
2603,0.07124702144559174,0.2339645447219984
2604,0.07128673550436855,0.2339645447219984
2605,0.07128673550436855,0.23400483481063658
2606,0.07132644956314535,0.23400483481063658
2607,0.07132644956314535,0.2340451248992748
2608,0.07136616362192216,0.2340451248992748
2609,0.07136616362192216,0.23420628525382756
2610,0.07144559173947578,0.23420628525382756
2611,0.07144559173947578,0.23428686543110394
2612,0.07152501985702939,0.23428686543110394
2613,0.07152501985702939,0.23444802578565674
2614,0.0715647339158062,0.23444802578565674
2615,0.0715647339158062,0.23452860596293312
2616,0.07164416203335981,0.23452860596293312
2617,0.07164416203335981,0.2348509266720387
2618,0.07168387609213661,0.2348509266720387
2619,0.07168387609213661,0.23489121676067687
2620,0.07172359015091342,0.23489121676067687
2621,0.07172359015091342,0.23497179693795325
2622,0.07176330420969022,0.23497179693795325
2623,0.07176330420969022,0.23505237711522967
2624,0.07184273232724385,0.23505237711522967
2625,0.07184273232724385,0.23517324738114423
2626,0.07188244638602065,0.23517324738114423
2627,0.07188244638602065,0.23521353746978244
2628,0.07192216044479746,0.23521353746978244
2629,0.07192216044479746,0.23525382755842064
2630,0.07196187450357426,0.23525382755842064
2631,0.07196187450357426,0.23529411764705882
2632,0.07200158856235107,0.23529411764705882
2633,0.07200158856235107,0.2353746978243352
2634,0.07208101667990469,0.2353746978243352
2635,0.07208101667990469,0.2354552780016116
2636,0.0721207307386815,0.2354552780016116
2637,0.0721207307386815,0.235535858178888
2638,0.0721604447974583,0.235535858178888
2639,0.0721604447974583,0.23565672844480257
2640,0.07220015885623511,0.23565672844480257
2641,0.07220015885623511,0.23573730862207898
2642,0.07223987291501191,0.23573730862207898
2643,0.07223987291501191,0.23577759871071716
2644,0.07227958697378872,0.23577759871071716
2645,0.07227958697378872,0.23585817888799354
2646,0.07231930103256552,0.23585817888799354
2647,0.07231930103256552,0.23593875906526995
2648,0.07235901509134234,0.23593875906526995
2649,0.07235901509134234,0.23597904915390813
2650,0.07243844320889595,0.23597904915390813
2651,0.07243844320889595,0.23605962933118452
2652,0.07247815726767276,0.23605962933118452
2653,0.07247815726767276,0.23614020950846093
2654,0.07255758538522637,0.23614020950846093
2655,0.07255758538522637,0.23622078968573731
2656,0.0726767275615568,0.23622078968573731
2657,0.0726767275615568,0.23638195004029008
2658,0.0727164416203336,0.23638195004029008
2659,0.0727164416203336,0.23646253021756647
2660,0.07279586973788721,0.23646253021756647
2661,0.07279586973788721,0.23658340048348106
2662,0.07283558379666402,0.23658340048348106
2663,0.07283558379666402,0.23662369057211927
2664,0.07287529785544082,0.23662369057211927
2665,0.07287529785544082,0.23666398066075744
2666,0.07295472597299445,0.23666398066075744
2667,0.07295472597299445,0.23670427074939565
2668,0.07299444003177125,0.23670427074939565
2669,0.07299444003177125,0.2370668815471394
2670,0.07307386814932486,0.2370668815471394
2671,0.07307386814932486,0.23726833199033037
2672,0.07311358220810167,0.23726833199033037
2673,0.07311358220810167,0.23730862207896858
2674,0.07315329626687847,0.23730862207896858
2675,0.07315329626687847,0.23734891216760676
2676,0.0732724384432089,0.23734891216760676
2677,0.0732724384432089,0.23738920225624496
2678,0.07331215250198571,0.23738920225624496
2679,0.07331215250198571,0.23742949234488317
2680,0.07335186656076251,0.23742949234488317
2681,0.07335186656076251,0.23751007252215955
2682,0.07339158061953932,0.23751007252215955
2683,0.07339158061953932,0.23763094278807415
2684,0.07343129467831612,0.23763094278807415
2685,0.07343129467831612,0.23771152296535053
2686,0.07347100873709293,0.23771152296535053
2687,0.07347100873709293,0.23779210314262691
2688,0.07351072279586973,0.23779210314262691
2689,0.07351072279586973,0.23783239323126512
2690,0.07355043685464654,0.23783239323126512
2691,0.07355043685464654,0.2378726833199033
2692,0.07359015091342336,0.2378726833199033
2693,0.07359015091342336,0.2379935535858179
2694,0.07362986497220016,0.2379935535858179
2695,0.07362986497220016,0.23811442385173248
2696,0.07370929308975377,0.23811442385173248
2697,0.07370929308975377,0.23819500402900887
2698,0.07374900714853058,0.23819500402900887
2699,0.07374900714853058,0.23823529411764705
2700,0.07378872120730738,0.23823529411764705
2701,0.07378872120730738,0.2387187751813054
2702,0.0739078633836378,0.2387187751813054
2703,0.0739078633836378,0.2387590652699436
2704,0.07394757744241462,0.2387590652699436
2705,0.07394757744241462,0.23883964544721997
2706,0.07398729150119142,0.23883964544721997
2707,0.07398729150119142,0.23896051571313456
2708,0.07406671961874503,0.23896051571313456
2709,0.07406671961874503,0.23900080580177277
2710,0.07410643367752184,0.23900080580177277
2711,0.07410643367752184,0.23916196615632554
2712,0.07430500397140588,0.23916196615632554
2713,0.07430500397140588,0.2394439967767929
2714,0.07434471803018268,0.2394439967767929
2715,0.07434471803018268,0.2394842868654311
2716,0.07438443208895949,0.2394842868654311
2717,0.07438443208895949,0.2395245769540693
2718,0.07442414614773629,0.2395245769540693
2719,0.07442414614773629,0.2395648670427075
2720,0.07450357426528992,0.2395648670427075
2721,0.07450357426528992,0.2396051571313457
2722,0.07454328832406672,0.2396051571313457
2723,0.07454328832406672,0.23964544721998388
2724,0.07458300238284353,0.23964544721998388
2725,0.07458300238284353,0.23968573730862208
2726,0.07462271644162033,0.23968573730862208
2727,0.07462271644162033,0.23976631748589847
2728,0.07478157267672757,0.23976631748589847
2729,0.07478157267672757,0.23980660757453667
2730,0.07494042891183479,0.23980660757453667
2731,0.07494042891183479,0.23984689766317485
2732,0.0750198570293884,0.23984689766317485
2733,0.0750198570293884,0.23992747784045124
2734,0.07505957108816522,0.23992747784045124
2735,0.07505957108816522,0.23996776792908944
2736,0.07509928514694202,0.23996776792908944
2737,0.07509928514694202,0.24000805801772765
2738,0.07517871326449563,0.24000805801772765
2739,0.07517871326449563,0.24020950846091862
2740,0.07521842732327244,0.24020950846091862
2741,0.07521842732327244,0.2402497985495568
2742,0.07529785544082605,0.2402497985495568
2743,0.07529785544082605,0.2403303787268332
2744,0.07541699761715648,0.2403303787268332
2745,0.07541699761715648,0.2404109589041096
2746,0.07545671167593328,0.2404109589041096
2747,0.07545671167593328,0.24053182917002416
2748,0.07553613979348689,0.24053182917002416
2749,0.07553613979348689,0.24057211925866237
2750,0.0756155679110405,0.24057211925866237
2751,0.0756155679110405,0.24061240934730058
2752,0.07565528196981731,0.24061240934730058
2753,0.07565528196981731,0.24065269943593876
2754,0.07569499602859413,0.24065269943593876
2755,0.07569499602859413,0.24073327961321514
2756,0.07573471008737093,0.24073327961321514
2757,0.07573471008737093,0.24077356970185335
2758,0.07577442414614774,0.24077356970185335
2759,0.07577442414614774,0.24085414987912973
2760,0.07585385226370135,0.24085414987912973
2761,0.07585385226370135,0.24089443996776794
2762,0.07589356632247815,0.24089443996776794
2763,0.07589356632247815,0.2410556003223207
2764,0.07593328038125496,0.2410556003223207
2765,0.07593328038125496,0.2410958904109589
2766,0.07609213661636219,0.2410958904109589
2767,0.07609213661636219,0.2411361804995971
2768,0.0761715647339158,0.2411361804995971
2769,0.0761715647339158,0.24121676067687348
2770,0.07621127879269261,0.24121676067687348
2771,0.07621127879269261,0.2412973408541499
2772,0.07625099285146943,0.2412973408541499
2773,0.07625099285146943,0.24145850120870266
2774,0.07629070691024623,0.24145850120870266
2775,0.07629070691024623,0.24153908138597904
2776,0.07637013502779984,0.24153908138597904
2777,0.07637013502779984,0.24170024174053184
2778,0.07640984908657665,0.24170024174053184
2779,0.07640984908657665,0.24190169218372282
2780,0.07644956314535345,0.24190169218372282
2781,0.07644956314535345,0.241941982272361
2782,0.07648927720413026,0.241941982272361
2783,0.07648927720413026,0.24218372280419018
2784,0.07652899126290708,0.24218372280419018
2785,0.07652899126290708,0.24226430298146656
2786,0.07660841938046069,0.24226430298146656
2787,0.07660841938046069,0.24230459307010477
2788,0.07664813343923749,0.24230459307010477
2789,0.07664813343923749,0.24242546333601933
2790,0.0766878474980143,0.24242546333601933
2791,0.0766878474980143,0.2426672038678485
2792,0.07676727561556791,0.2426672038678485
2793,0.07676727561556791,0.2427880741337631
2794,0.07688641779189834,0.2427880741337631
2795,0.07688641779189834,0.24294923448831587
2796,0.07692613185067514,0.24294923448831587
2797,0.07692613185067514,0.24298952457695408
2798,0.07700555996822875,0.24298952457695408
2799,0.07700555996822875,0.24307010475423046
2800,0.07720413026211279,0.24307010475423046
2801,0.07720413026211279,0.24327155519742144
2802,0.0772835583796664,0.24327155519742144
2803,0.0772835583796664,0.24339242546333603
2804,0.07732327243844321,0.24339242546333603
2805,0.07732327243844321,0.2434327155519742
2806,0.07736298649722001,0.2434327155519742
2807,0.07736298649722001,0.24347300564061242
2808,0.07744241461477364,0.24347300564061242
2809,0.07744241461477364,0.24375503626107978
2810,0.07760127084988086,0.24375503626107978
2811,0.07760127084988086,0.24383561643835616
2812,0.07764098490865766,0.24383561643835616
2813,0.07764098490865766,0.24395648670427075
2814,0.07768069896743447,0.24395648670427075
2815,0.07768069896743447,0.24399677679290893
2816,0.07776012708498808,0.24399677679290893
2817,0.07776012708498808,0.24407735697018534
2818,0.0777998411437649,0.24407735697018534
2819,0.0777998411437649,0.2441982272360999
2820,0.0778395552025417,0.2441982272360999
2821,0.0778395552025417,0.24460112812248186
2822,0.07787926926131851,0.24460112812248186
2823,0.07787926926131851,0.24472199838839645
2824,0.07795869737887212,0.24472199838839645
2825,0.07795869737887212,0.24484286865431104
2826,0.07803812549642573,0.24484286865431104
2827,0.07803812549642573,0.24488315874294925
2828,0.07815726767275616,0.24488315874294925
2829,0.07815726767275616,0.24496373892022563
2830,0.07827640984908657,0.24496373892022563
2831,0.07827640984908657,0.24508460918614022
2832,0.07831612390786338,0.24508460918614022
2833,0.07831612390786338,0.2451651893634166
2834,0.07843526608419381,0.2451651893634166
2835,0.07843526608419381,0.2452054794520548
2836,0.07851469420174742,0.2452054794520548
2837,0.07851469420174742,0.24536663980660758
2838,0.07863383637807785,0.24536663980660758
2839,0.07863383637807785,0.24540692989524576
2840,0.07867355043685464,0.24540692989524576
2841,0.07867355043685464,0.24576954069298954
2842,0.07871326449563146,0.24576954069298954
2843,0.07871326449563146,0.2458904109589041
2844,0.07875297855440826,0.2458904109589041
2845,0.07875297855440826,0.2459307010475423
2846,0.07879269261318507,0.2459307010475423
2847,0.07879269261318507,0.24609186140209507
2848,0.07883240667196187,0.24609186140209507
2849,0.07883240667196187,0.24621273166800967
2850,0.0789118347895155,0.24621273166800967
2851,0.0789118347895155,0.24665592264302982
2852,0.0789515488482923,0.24665592264302982
2853,0.0789515488482923,0.2468170829975826
2854,0.07915011914217633,0.2468170829975826
2855,0.07915011914217633,0.2468573730862208
2856,0.07918983320095314,0.2468573730862208
2857,0.07918983320095314,0.24689766317485898
2858,0.07922954725972994,0.24689766317485898
2859,0.07922954725972994,0.24697824335213536
2860,0.07930897537728356,0.24697824335213536
2861,0.07930897537728356,0.24701853344077357
2862,0.07934868943606037,0.24701853344077357
2863,0.07934868943606037,0.24705882352941178
2864,0.07942811755361398,0.24705882352941178
2865,0.07942811755361398,0.24709911361804995
2866,0.07950754567116759,0.24709911361804995
2867,0.07950754567116759,0.24717969379532634
2868,0.0795869737887212,0.24717969379532634
2869,0.0795869737887212,0.24742143432715552
2870,0.07962668784749802,0.24742143432715552
2871,0.07962668784749802,0.24782433521353747
2872,0.07966640190627482,0.24782433521353747
2873,0.07966640190627482,0.24786462530217568
2874,0.07970611596505163,0.24786462530217568
2875,0.07970611596505163,0.24790491539081386
2876,0.07974583002382843,0.24790491539081386
2877,0.07974583002382843,0.2482675261885576
2878,0.07978554408260524,0.2482675261885576
2879,0.07978554408260524,0.24834810636583401
2880,0.07982525814138205,0.24834810636583401
2881,0.07982525814138205,0.2483883964544722
2882,0.07986497220015885,0.2483883964544722
2883,0.07986497220015885,0.24846897663174858
2884,0.07994440031771247,0.24846897663174858
2885,0.07994440031771247,0.248549556809025
2886,0.08018268467037332,0.248549556809025
2887,0.08018268467037332,0.24858984689766317
2888,0.08022239872915012,0.24858984689766317
2889,0.08022239872915012,0.24879129734085415
2890,0.08026211278792693,0.24879129734085415
2891,0.08026211278792693,0.24895245769540694
2892,0.08030182684670373,0.24895245769540694
2893,0.08030182684670373,0.24903303787268333
2894,0.08034154090548054,0.24903303787268333
2895,0.08034154090548054,0.24927477840451248
2896,0.08042096902303415,0.24927477840451248
2897,0.08042096902303415,0.24939564867042707
2898,0.08046068308181097,0.24939564867042707
2899,0.08046068308181097,0.24947622884770346
2900,0.08050039714058776,0.24947622884770346
2901,0.08050039714058776,0.24959709911361805
2902,0.08054011119936458,0.24959709911361805
2903,0.08054011119936458,0.24975825946817082
2904,0.08061953931691819,0.24975825946817082
2905,0.08061953931691819,0.24991941982272362
2906,0.08073868149324862,0.24991941982272362
2907,0.08073868149324862,0.25
2908,0.08093725178713264,0.25
2909,0.08093725178713264,0.25012087026591456
2910,0.08097696584590945,0.25012087026591456
2911,0.08097696584590945,0.2502417405318292
2912,0.08113582208101668,0.2502417405318292
2913,0.08113582208101668,0.2502820306204674
2914,0.08117553613979349,0.2502820306204674
2915,0.08117553613979349,0.25044319097502016
2916,0.08121525019857029,0.25044319097502016
2917,0.08121525019857029,0.25048348106365836
2918,0.0812549642573471,0.25048348106365836
2919,0.0812549642573471,0.25068493150684934
2920,0.08133439237490071,0.25068493150684934
2921,0.08133439237490071,0.2507252215954875
2922,0.08137410643367753,0.2507252215954875
2923,0.08137410643367753,0.2507655116841257
2924,0.08145353455123114,0.2507655116841257
2925,0.08145353455123114,0.2508460918614021
2926,0.08153296266878475,0.2508460918614021
2927,0.08153296266878475,0.25092667203867847
2928,0.08157267672756156,0.25092667203867847
2929,0.08157267672756156,0.2509669621273167
2930,0.08165210484511518,0.2509669621273167
2931,0.08165210484511518,0.2510475423045931
2932,0.08177124702144559,0.2510475423045931
2933,0.08177124702144559,0.25116841257050765
2934,0.08185067513899921,0.25116841257050765
2935,0.08185067513899921,0.25124899274778406
2936,0.08189038919777601,0.25124899274778406
2937,0.08189038919777601,0.2513698630136986
2938,0.08200953137410644,0.2513698630136986
2939,0.08200953137410644,0.25141015310233683
2940,0.08208895949166005,0.25141015310233683
2941,0.08208895949166005,0.2515310233682514
2942,0.08212867355043685,0.2515310233682514
2943,0.08212867355043685,0.2516116035455278
2944,0.08216838760921366,0.2516116035455278
2945,0.08216838760921366,0.251651893634166
2946,0.08220810166799047,0.251651893634166
2947,0.08220810166799047,0.251853344077357
2948,0.08224781572676727,0.251853344077357
2949,0.08224781572676727,0.25189363416599514
2950,0.08228752978554409,0.25189363416599514
2951,0.08228752978554409,0.25193392425463335
2952,0.08232724384432089,0.25193392425463335
2953,0.08232724384432089,0.25201450443190976
2954,0.08244638602065131,0.25201450443190976
2955,0.08244638602065131,0.25205479452054796
2956,0.08260524225575853,0.25205479452054796
2957,0.08260524225575853,0.25217566478646253
2958,0.08264495631453535,0.25217566478646253
2959,0.08264495631453535,0.2523368251410153
2960,0.08268467037331215,0.2523368251410153
2961,0.08268467037331215,0.25282030620467366
2962,0.08272438443208896,0.25282030620467366
2963,0.08272438443208896,0.25286059629331187
2964,0.08276409849086577,0.25286059629331187
2965,0.08276409849086577,0.25298146655922643
2966,0.08280381254964257,0.25298146655922643
2967,0.08280381254964257,0.253102336825141
2968,0.08288324066719618,0.253102336825141
2969,0.08288324066719618,0.25330378726833197
2970,0.082922954725973,0.25330378726833197
2971,0.082922954725973,0.2533440773569702
2972,0.0829626687847498,0.2533440773569702
2973,0.0829626687847498,0.2534649476228848
2974,0.08300238284352661,0.2534649476228848
2975,0.08300238284352661,0.2537066881547139
2976,0.08304209690230342,0.2537066881547139
2977,0.08304209690230342,0.2539484286865431
2978,0.08308181096108022,0.2539484286865431
2979,0.08308181096108022,0.2540290088638195
2980,0.08312152501985703,0.2540290088638195
2981,0.08312152501985703,0.2540692989524577
2982,0.08320095313741065,0.2540692989524577
2983,0.08320095313741065,0.2541498791297341
2984,0.08324066719618745,0.2541498791297341
2985,0.08324066719618745,0.2541901692183723
2986,0.08328038125496426,0.2541901692183723
2987,0.08328038125496426,0.2542304593070105
2988,0.08332009531374106,0.2542304593070105
2989,0.08332009531374106,0.25439161966156326
2990,0.08339952343129468,0.25439161966156326
2991,0.08339952343129468,0.2545124899274778
2992,0.08343923749007148,0.2545124899274778
2993,0.08343923749007148,0.2546736502820306
2994,0.0835186656076251,0.2546736502820306
2995,0.0835186656076251,0.254754230459307
2996,0.08355837966640191,0.254754230459307
2997,0.08355837966640191,0.2547945205479452
2998,0.08359809372517871,0.2547945205479452
2999,0.08359809372517871,0.2548348106365834
3000,0.08363780778395552,0.2548348106365834
3001,0.08363780778395552,0.2549153908138598
3002,0.08371723590150913,0.2549153908138598
3003,0.08371723590150913,0.254955680902498
3004,0.08375694996028595,0.254955680902498
3005,0.08375694996028595,0.2549959709911362
3006,0.08379666401906274,0.2549959709911362
3007,0.08379666401906274,0.2550362610797744
3008,0.08383637807783956,0.2550362610797744
3009,0.08383637807783956,0.25523771152296537
3010,0.08387609213661636,0.25523771152296537
3011,0.08387609213661636,0.25531829170024173
3012,0.08391580619539317,0.25531829170024173
3013,0.08391580619539317,0.25543916196615635
3014,0.0840746624305004,0.25543916196615635
3015,0.0840746624305004,0.2554794520547945
3016,0.084154090548054,0.2554794520547945
3017,0.084154090548054,0.2555197421434327
3018,0.08431294678316124,0.2555197421434327
3019,0.08431294678316124,0.2555600322320709
3020,0.08435266084193804,0.2555600322320709
3021,0.08435266084193804,0.2558420628525383
3022,0.08443208895949166,0.2558420628525383
3023,0.08443208895949166,0.25588235294117645
3024,0.08447180301826847,0.25588235294117645
3025,0.08447180301826847,0.25600322320709107
3026,0.08451151707704527,0.25600322320709107
3027,0.08451151707704527,0.2560838033843674
3028,0.0845909451945989,0.2560838033843674
3029,0.0845909451945989,0.25612409347300563
3030,0.08463065925337569,0.25612409347300563
3031,0.08463065925337569,0.25620467365028204
3032,0.0846703733121525,0.25620467365028204
3033,0.0846703733121525,0.2562852538275584
3034,0.0847100873709293,0.2562852538275584
3035,0.0847100873709293,0.256406124093473
3036,0.08474980142970612,0.256406124093473
3037,0.08474980142970612,0.2564464141821112
3038,0.08478951548848292,0.2564464141821112
3039,0.08478951548848292,0.2565269943593876
3040,0.08482922954725973,0.2565269943593876
3041,0.08482922954725973,0.256607574536664
3042,0.08486894360603654,0.256607574536664
3043,0.08486894360603654,0.25676873489121677
3044,0.08498808578236695,0.25676873489121677
3045,0.08498808578236695,0.25688960515713133
3046,0.08502779984114377,0.25688960515713133
3047,0.08502779984114377,0.25692989524576954
3048,0.08506751389992057,0.25692989524576954
3049,0.08506751389992057,0.25701047542304595
3050,0.08510722795869738,0.25701047542304595
3051,0.08510722795869738,0.2570910556003223
3052,0.08514694201747419,0.2570910556003223
3053,0.08514694201747419,0.2573730862207897
3054,0.0852263701350278,0.2573730862207897
3055,0.0852263701350278,0.25749395648670426
3056,0.0852660841938046,0.25749395648670426
3057,0.0852660841938046,0.25753424657534246
3058,0.08530579825258142,0.25753424657534246
3059,0.08530579825258142,0.25757453666398067
3060,0.08546465448768864,0.25757453666398067
3061,0.08546465448768864,0.257655116841257
3062,0.08550436854646545,0.257655116841257
3063,0.08550436854646545,0.25769540692989523
3064,0.08554408260524225,0.25769540692989523
3065,0.08554408260524225,0.25777598710717164
3066,0.08558379666401907,0.25777598710717164
3067,0.08558379666401907,0.2579774375503626
3068,0.08562351072279586,0.2579774375503626
3069,0.08562351072279586,0.2580177276390008
3070,0.08566322478157268,0.2580177276390008
3071,0.08566322478157268,0.25825946817082995
3072,0.08574265289912629,0.25825946817082995
3073,0.08574265289912629,0.25829975825946816
3074,0.0857823669579031,0.25829975825946816
3075,0.0857823669579031,0.25834004834810637
3076,0.0858220810166799,0.25834004834810637
3077,0.0858220810166799,0.2584206285253828
3078,0.08586179507545671,0.2584206285253828
3079,0.08586179507545671,0.25846091861402093
3080,0.08590150913423351,0.25846091861402093
3081,0.08590150913423351,0.25862207896857375
3082,0.08594122319301033,0.25862207896857375
3083,0.08594122319301033,0.2586623690572119
3084,0.08598093725178713,0.2586623690572119
3085,0.08598093725178713,0.2587429492344883
3086,0.08602065131056394,0.2587429492344883
3087,0.08602065131056394,0.2587832393231265
3088,0.08606036536934075,0.2587832393231265
3089,0.08606036536934075,0.2588638195004029
3090,0.08613979348689436,0.2588638195004029
3091,0.08613979348689436,0.2591861402095085
3092,0.08629864972200159,0.2591861402095085
3093,0.08629864972200159,0.25934730056406124
3094,0.0863383637807784,0.25934730056406124
3095,0.0863383637807784,0.25938759065269945
3096,0.0863780778395552,0.25938759065269945
3097,0.0863780778395552,0.25942788074133766
3098,0.08645750595710881,0.25942788074133766
3099,0.08645750595710881,0.259508460918614
3100,0.08657664813343924,0.259508460918614
3101,0.08657664813343924,0.25962933118452863
3102,0.08661636219221605,0.25962933118452863
3103,0.08661636219221605,0.2597502014504432
3104,0.08665607625099285,0.2597502014504432
3105,0.08665607625099285,0.2599516518936342
3106,0.08673550436854646,0.2599516518936342
3107,0.08673550436854646,0.26007252215954874
3108,0.08681493248610007,0.26007252215954874
3109,0.08681493248610007,0.26015310233682515
3110,0.08685464654487689,0.26015310233682515
3111,0.08685464654487689,0.2602336825141015
3112,0.0869340746624305,0.2602336825141015
3113,0.0869340746624305,0.2603142626913779
3114,0.08705321683876092,0.2603142626913779
3115,0.08705321683876092,0.26039484286865433
3116,0.08709293089753772,0.26039484286865433
3117,0.08709293089753772,0.2604351329572925
3118,0.08713264495631454,0.2604351329572925
3119,0.08713264495631454,0.26063658340048346
3120,0.08717235901509134,0.26063658340048346
3121,0.08717235901509134,0.26071716357775987
3122,0.08725178713264496,0.26071716357775987
3123,0.08725178713264496,0.2607977437550363
3124,0.08729150119142176,0.2607977437550363
3125,0.08729150119142176,0.26083803384367443
3126,0.08733121525019857,0.26083803384367443
3127,0.08733121525019857,0.26091861402095085
3128,0.08737092930897537,0.26091861402095085
3129,0.08737092930897537,0.26095890410958905
3130,0.08752978554408261,0.26095890410958905
3131,0.08752978554408261,0.26099919419822726
3132,0.08760921366163622,0.26099919419822726
3133,0.08760921366163622,0.261361804995971
3134,0.08768864177918984,0.261361804995971
3135,0.08768864177918984,0.261563255439162
3136,0.08772835583796663,0.261563255439162
3137,0.08772835583796663,0.2616035455278002
3138,0.08776806989674345,0.2616035455278002
3139,0.08776806989674345,0.26168412570507654
3140,0.08780778395552026,0.26168412570507654
3141,0.08780778395552026,0.26172441579371475
3142,0.08796664019062748,0.26172441579371475
3143,0.08796664019062748,0.26176470588235295
3144,0.08800635424940428,0.26176470588235295
3145,0.08800635424940428,0.2619258662369057
3146,0.08812549642573471,0.2619258662369057
3147,0.08812549642573471,0.26196615632554393
3148,0.08816521048451152,0.26196615632554393
3149,0.08816521048451152,0.2620467365028203
3150,0.08820492454328832,0.2620467365028203
3151,0.08820492454328832,0.2621676067687349
3152,0.08824463860206513,0.2621676067687349
3153,0.08824463860206513,0.26228847703464947
3154,0.08828435266084193,0.26228847703464947
3155,0.08828435266084193,0.2623287671232877
3156,0.08832406671961875,0.2623287671232877
3157,0.08832406671961875,0.2624093473005641
3158,0.08836378077839555,0.2624093473005641
3159,0.08836378077839555,0.26244963738920224
3160,0.08840349483717236,0.26244963738920224
3161,0.08840349483717236,0.26248992747784045
3162,0.08844320889594917,0.26248992747784045
3163,0.08844320889594917,0.262812248186946
3164,0.08848292295472597,0.262812248186946
3165,0.08848292295472597,0.2628525382755842
3166,0.08856235107227958,0.2628525382755842
3167,0.08856235107227958,0.26301369863013696
3168,0.0886020651310564,0.26301369863013696
3169,0.0886020651310564,0.26305398871877517
3170,0.0886417791898332,0.26305398871877517
3171,0.0886417791898332,0.26321514907332794
3172,0.08876092136616362,0.26321514907332794
3173,0.08876092136616362,0.26325543916196614
3174,0.08880063542494043,0.26325543916196614
3175,0.08880063542494043,0.2634568896051571
3176,0.08884034948371723,0.2634568896051571
3177,0.08884034948371723,0.2634971796937953
3178,0.08888006354249404,0.2634971796937953
3179,0.08888006354249404,0.26353746978243353
3180,0.08891977760127084,0.26353746978243353
3181,0.08891977760127084,0.2636180499597099
3182,0.08895949166004766,0.2636180499597099
3183,0.08895949166004766,0.2636583400483481
3184,0.08899920571882447,0.2636583400483481
3185,0.08899920571882447,0.2637792103142627
3186,0.08911834789515488,0.2637792103142627
3187,0.08911834789515488,0.26385979049153907
3188,0.0891580619539317,0.26385979049153907
3189,0.0891580619539317,0.2639806607574537
3190,0.0892374900714853,0.2639806607574537
3191,0.0892374900714853,0.26410153102336825
3192,0.08939634630659253,0.26410153102336825
3193,0.08939634630659253,0.26414182111200646
3194,0.08947577442414614,0.26414182111200646
3195,0.08947577442414614,0.26418211120064466
3196,0.08951548848292296,0.26418211120064466
3197,0.08951548848292296,0.2642224012892828
3198,0.08955520254169975,0.2642224012892828
3199,0.08955520254169975,0.264262691377921
3200,0.08959491660047657,0.264262691377921
3201,0.08959491660047657,0.26434327155519743
3202,0.08963463065925338,0.26434327155519743
3203,0.08963463065925338,0.2645850120870266
3204,0.08971405877680699,0.2645850120870266
3205,0.08971405877680699,0.2647461724415794
3206,0.08975377283558379,0.2647461724415794
3207,0.08975377283558379,0.26486704270749395
3208,0.0897934868943606,0.26486704270749395
3209,0.0897934868943606,0.2650684931506849
3210,0.0898332009531374,0.2650684931506849
3211,0.0898332009531374,0.2652296535052377
3212,0.08995234312946783,0.2652296535052377
3213,0.08995234312946783,0.2653505237711523
3214,0.09003177124702144,0.2653505237711523
3215,0.09003177124702144,0.26539081385979046
3216,0.09011119936457505,0.26539081385979046
3217,0.09011119936457505,0.2654713940370669
3218,0.09015091342335187,0.2654713940370669
3219,0.09015091342335187,0.26559226430298144
3220,0.09019062748212868,0.26559226430298144
3221,0.09019062748212868,0.26563255439161965
3222,0.09023034154090548,0.26563255439161965
3223,0.09023034154090548,0.26571313456889606
3224,0.0903494837172359,0.26571313456889606
3225,0.0903494837172359,0.2658340048348106
3226,0.09042891183478952,0.2658340048348106
3227,0.09042891183478952,0.2660757453666398
3228,0.09046862589356633,0.2660757453666398
3229,0.09046862589356633,0.2661563255439162
3230,0.09054805401111994,0.2661563255439162
3231,0.09054805401111994,0.2663577759871072
3232,0.09062748212867355,0.2663577759871072
3233,0.09062748212867355,0.26639806607574534
3234,0.09078633836378078,0.26639806607574534
3235,0.09078633836378078,0.26651893634165996
3236,0.09086576648133439,0.26651893634165996
3237,0.09086576648133439,0.2668412570507655
3238,0.0909054805401112,0.2668412570507655
3239,0.0909054805401112,0.2669218372280419
3240,0.090945194598888,0.2669218372280419
3241,0.090945194598888,0.26700241740531827
3242,0.09098490865766481,0.26700241740531827
3243,0.09098490865766481,0.2670427074939565
3244,0.09106433677521843,0.2670427074939565
3245,0.09106433677521843,0.2670829975825947
3246,0.09114376489277204,0.2670829975825947
3247,0.09114376489277204,0.2671635777598711
3248,0.09122319301032565,0.2671635777598711
3249,0.09122319301032565,0.26720386784850925
3250,0.09126290706910246,0.26720386784850925
3251,0.09126290706910246,0.26724415793714745
3252,0.09134233518665608,0.26724415793714745
3253,0.09134233518665608,0.26732473811442387
3254,0.09138204924543289,0.26732473811442387
3255,0.09138204924543289,0.2676470588235294
3256,0.09142176330420969,0.2676470588235294
3257,0.09142176330420969,0.2677276390008058
3258,0.0914614773629865,0.2677276390008058
3259,0.0914614773629865,0.2678082191780822
3260,0.09162033359809373,0.2678082191780822
3261,0.09162033359809373,0.2678887993553586
3262,0.09166004765687054,0.2678887993553586
3263,0.09166004765687054,0.267969379532635
3264,0.09169976171564734,0.267969379532635
3265,0.09169976171564734,0.26804995970991136
3266,0.09173947577442415,0.26804995970991136
3267,0.09173947577442415,0.26825141015310233
3268,0.09193804606830819,0.26825141015310233
3269,0.09193804606830819,0.26833199033037874
3270,0.09197776012708499,0.26833199033037874
3271,0.09197776012708499,0.2684931506849315
3272,0.0920174741858618,0.2684931506849315
3273,0.0920174741858618,0.2686140209508461
3274,0.09209690230341541,0.2686140209508461
3275,0.09209690230341541,0.2686946011281225
3276,0.09213661636219221,0.2686946011281225
3277,0.09213661636219221,0.2687348912167607
3278,0.09229547259729945,0.2687348912167607
3279,0.09229547259729945,0.26881547139403705
3280,0.09233518665607625,0.26881547139403705
3281,0.09233518665607625,0.26889605157131347
3282,0.09241461477362986,0.26889605157131347
3283,0.09241461477362986,0.26909750201450444
3284,0.09249404289118347,0.26909750201450444
3285,0.09249404289118347,0.269218372280419
3286,0.09253375694996029,0.269218372280419
3287,0.09253375694996029,0.2692586623690572
3288,0.0925734710087371,0.2692586623690572
3289,0.0925734710087371,0.2692989524576954
3290,0.0926131850675139,0.2692989524576954
3291,0.0926131850675139,0.2695004029008864
3292,0.09269261318506751,0.2695004029008864
3293,0.09269261318506751,0.2697824335213537
3294,0.09273232724384432,0.2697824335213537
3295,0.09273232724384432,0.26990330378726834
3296,0.09281175536139794,0.26990330378726834
3297,0.09281175536139794,0.2699838839645447
3298,0.09285146942017475,0.2699838839645447
3299,0.09285146942017475,0.2701047542304593
3300,0.09289118347895155,0.2701047542304593
3301,0.09289118347895155,0.2701450443190975
3302,0.09293089753772836,0.2701450443190975
3303,0.09293089753772836,0.2701853344077357
3304,0.09297061159650516,0.2701853344077357
3305,0.09297061159650516,0.2702256244963739
3306,0.09305003971405877,0.2702256244963739
3307,0.09305003971405877,0.2703062046736503
3308,0.0931294678316124,0.2703062046736503
3309,0.0931294678316124,0.2703464947622885
3310,0.0931691818903892,0.2703464947622885
3311,0.0931691818903892,0.27042707493956486
3312,0.09320889594916601,0.27042707493956486
3313,0.09320889594916601,0.2705076551168413
3314,0.09328832406671962,0.2705076551168413
3315,0.09328832406671962,0.2705479452054795
3316,0.09332803812549642,0.2705479452054795
3317,0.09332803812549642,0.27062852538275584
3318,0.09336775218427323,0.27062852538275584
3319,0.09336775218427323,0.27066881547139404
3320,0.09340746624305003,0.27066881547139404
3321,0.09340746624305003,0.2708299758259468
3322,0.09344718030182685,0.2708299758259468
3323,0.09344718030182685,0.2709105560032232
3324,0.09348689436060366,0.2709105560032232
3325,0.09348689436060366,0.27115229653505235
3326,0.09364575059571088,0.27115229653505235
3327,0.09364575059571088,0.27119258662369056
3328,0.09376489277204131,0.27119258662369056
3329,0.09376489277204131,0.2713537469782433
3330,0.09404289118347896,0.2713537469782433
3331,0.09404289118347896,0.27139403706688153
3332,0.09412231930103257,0.27139403706688153
3333,0.09412231930103257,0.27147461724415795
3334,0.0942811755361398,0.27147461724415795
3335,0.0942811755361398,0.2715551974214343
3336,0.0943606036536934,0.2715551974214343
3337,0.0943606036536934,0.2716357775987107
3338,0.09440031771247022,0.2716357775987107
3339,0.09440031771247022,0.2717566478646253
3340,0.09444003177124702,0.2717566478646253
3341,0.09444003177124702,0.2717969379532635
3342,0.09447974583002383,0.2717969379532635
3343,0.09447974583002383,0.2718775181305399
3344,0.09459888800635424,0.2718775181305399
3345,0.09459888800635424,0.27195809830781625
3346,0.09463860206513106,0.27195809830781625
3347,0.09463860206513106,0.27199838839645446
3348,0.09467831612390787,0.27199838839645446
3349,0.09467831612390787,0.2720789685737309
3350,0.09471803018268467,0.2720789685737309
3351,0.09471803018268467,0.27224012892828364
3352,0.09479745830023828,0.27224012892828364
3353,0.09479745830023828,0.2723609991941982
3354,0.09487688641779189,0.2723609991941982
3355,0.09487688641779189,0.2724818694601128
3356,0.09495631453534552,0.2724818694601128
3357,0.09495631453534552,0.2726027397260274
3358,0.09503574265289913,0.2726027397260274
3359,0.09503574265289913,0.2726430298146656
3360,0.09507545671167593,0.2726430298146656
3361,0.09507545671167593,0.2726833199033038
3362,0.09515488482922954,0.2726833199033038
3363,0.09515488482922954,0.27276390008058016
3364,0.09527402700555997,0.27276390008058016
3365,0.09527402700555997,0.272925060435133
3366,0.09535345512311358,0.272925060435133
3367,0.09535345512311358,0.27300564061240934
3368,0.09543288324066719,0.27300564061240934
3369,0.09543288324066719,0.27304593070104755
3370,0.09551231135822082,0.27304593070104755
3371,0.09551231135822082,0.2732473811442385
3372,0.09559173947577443,0.2732473811442385
3373,0.09559173947577443,0.27332796132151493
3374,0.09563145353455123,0.27332796132151493
3375,0.09563145353455123,0.2733682514101531
3376,0.09567116759332804,0.2733682514101531
3377,0.09567116759332804,0.2734891216760677
3378,0.09575059571088165,0.2734891216760677
3379,0.09575059571088165,0.2735294117647059
3380,0.09579030976965847,0.2735294117647059
3381,0.09579030976965847,0.2736905721192587
3382,0.09583002382843527,0.2736905721192587
3383,0.09583002382843527,0.27373086220789683
3384,0.09586973788721208,0.27373086220789683
3385,0.09586973788721208,0.27377115229653504
3386,0.09590945194598888,0.27377115229653504
3387,0.09590945194598888,0.27385173247381145
3388,0.09594916600476569,0.27385173247381145
3389,0.09594916600476569,0.27389202256244966
3390,0.09610802223987291,0.27389202256244966
3391,0.09610802223987291,0.27409347300564063
3392,0.09614773629864973,0.27409347300564063
3393,0.09614773629864973,0.274174053182917
3394,0.09622716441620334,0.274174053182917
3395,0.09622716441620334,0.27433521353746976
3396,0.09626687847498014,0.27433521353746976
3397,0.09626687847498014,0.27441579371474617
3398,0.09630659253375695,0.27441579371474617
3399,0.09630659253375695,0.2744963738920226
3400,0.09638602065131056,0.2744963738920226
3401,0.09638602065131056,0.27457695406929894
3402,0.09642573471008738,0.27457695406929894
3403,0.09642573471008738,0.2747381144238517
3404,0.09650516282764099,0.2747381144238517
3405,0.09650516282764099,0.2747784045124899
3406,0.09654487688641779,0.2747784045124899
3407,0.09654487688641779,0.2748186946011281
3408,0.0965845909451946,0.2748186946011281
3409,0.0965845909451946,0.27485898468976633
3410,0.09666401906274821,0.27485898468976633
3411,0.09666401906274821,0.2749798549556809
3412,0.09674344718030183,0.2749798549556809
3413,0.09674344718030183,0.27514101531023366
3414,0.09678316123907864,0.27514101531023366
3415,0.09678316123907864,0.27518130539887187
3416,0.09682287529785544,0.27518130539887187
3417,0.09682287529785544,0.2752618855761483
3418,0.09686258935663225,0.2752618855761483
3419,0.09686258935663225,0.2753021756647865
3420,0.09694201747418586,0.2753021756647865
3421,0.09694201747418586,0.27538275584206284
3422,0.09698173153296268,0.27538275584206284
3423,0.09698173153296268,0.2757856567284448
3424,0.09706115965051629,0.2757856567284448
3425,0.09706115965051629,0.275825946817083
3426,0.09710087370929309,0.275825946817083
3427,0.09710087370929309,0.2759065269943594
3428,0.0971803018268467,0.2759065269943594
3429,0.0971803018268467,0.27594681708299756
3430,0.09722001588562351,0.27594681708299756
3431,0.09722001588562351,0.276027397260274
3432,0.09729944400317712,0.276027397260274
3433,0.09729944400317712,0.2761079774375504
3434,0.09733915806195394,0.2761079774375504
3435,0.09733915806195394,0.27614826752618854
3436,0.09741858617950755,0.27614826752618854
3437,0.09741858617950755,0.27618855761482675
3438,0.09745830023828435,0.27618855761482675
3439,0.09745830023828435,0.27622884770346495
3440,0.09749801429706116,0.27622884770346495
3441,0.09749801429706116,0.27630942788074137
3442,0.09757744241461477,0.27630942788074137
3443,0.09757744241461477,0.2763900080580177
3444,0.09761715647339159,0.2763900080580177
3445,0.09761715647339159,0.27643029814665593
3446,0.09765687053216839,0.27643029814665593
3447,0.09765687053216839,0.27671232876712326
3448,0.0976965845909452,0.27671232876712326
3449,0.0976965845909452,0.2767929089443997
3450,0.097736298649722,0.2767929089443997
3451,0.097736298649722,0.2768331990330379
3452,0.09777601270849881,0.2768331990330379
3453,0.09777601270849881,0.2771555197421434
3454,0.09789515488482924,0.2771555197421434
3455,0.09789515488482924,0.2771958098307816
3456,0.09793486894360603,0.2771958098307816
3457,0.09793486894360603,0.27727639000805804
3458,0.09801429706115965,0.27727639000805804
3459,0.09801429706115965,0.2773166800966962
3460,0.09809372517871326,0.2773166800966962
3461,0.09809372517871326,0.2775987107171636
3462,0.09813343923749007,0.2775987107171636
3463,0.09813343923749007,0.27767929089444
3464,0.09817315329626689,0.27767929089444
3465,0.09817315329626689,0.27775987107171635
3466,0.0982525814138205,0.27775987107171635
3467,0.0982525814138205,0.27780016116035455
3468,0.09833200953137411,0.27780016116035455
3469,0.09833200953137411,0.27784045124899276
3470,0.09837172359015091,0.27784045124899276
3471,0.09837172359015091,0.27800161160354553
3472,0.09841143764892772,0.27800161160354553
3473,0.09841143764892772,0.2782433521353747
3474,0.09849086576648133,0.2782433521353747
3475,0.09849086576648133,0.2782836422240129
3476,0.09853057982525815,0.2782836422240129
3477,0.09853057982525815,0.27852538275584204
3478,0.09857029388403495,0.27852538275584204
3479,0.09857029388403495,0.27860596293311846
3480,0.09864972200158856,0.27860596293311846
3481,0.09864972200158856,0.27864625302175666
3482,0.09872915011914217,0.27864625302175666
3483,0.09872915011914217,0.27868654311039487
3484,0.09876886417791898,0.27868654311039487
3485,0.09876886417791898,0.278726833199033
3486,0.0988085782366958,0.278726833199033
3487,0.0988085782366958,0.27888799355358584
3488,0.09888800635424941,0.27888799355358584
3489,0.09888800635424941,0.278928283642224
3490,0.09892772041302621,0.278928283642224
3491,0.09892772041302621,0.2790088638195004
3492,0.09896743447180302,0.2790088638195004
3493,0.09896743447180302,0.2790894439967768
3494,0.09900714853057982,0.2790894439967768
3495,0.09900714853057982,0.2791700241740532
3496,0.09908657664813345,0.2791700241740532
3497,0.09908657664813345,0.27933118452860595
3498,0.09912629070691024,0.27933118452860595
3499,0.09912629070691024,0.27941176470588236
3500,0.09916600476568706,0.27941176470588236
3501,0.09916600476568706,0.27945205479452057
3502,0.09924543288324067,0.27945205479452057
3503,0.09924543288324067,0.2794923448831587
3504,0.09928514694201747,0.2794923448831587
3505,0.09928514694201747,0.2795326349717969
3506,0.09932486100079428,0.2795326349717969
3507,0.09932486100079428,0.27961321514907334
3508,0.0993645750595711,0.27961321514907334
3509,0.0993645750595711,0.2798549556809025
3510,0.0994042891183479,0.2798549556809025
3511,0.0994042891183479,0.2799758259468171
3512,0.0994440031771247,0.2799758259468171
3513,0.0994440031771247,0.2800564061240935
3514,0.09952343129467832,0.2800564061240935
3515,0.09952343129467832,0.28009669621273164
3516,0.09956314535345512,0.28009669621273164
3517,0.09956314535345512,0.28017727639000806
3518,0.09960285941223193,0.28017727639000806
3519,0.09960285941223193,0.28021756647864626
3520,0.09964257347100873,0.28021756647864626
3521,0.09964257347100873,0.2803384367445608
3522,0.09968228752978554,0.2803384367445608
3523,0.09968228752978554,0.28045930701047544
3524,0.09976171564733916,0.28045930701047544
3525,0.09976171564733916,0.28058017727639
3526,0.09980142970611597,0.28058017727639
3527,0.09980142970611597,0.2806204673650282
3528,0.09984114376489277,0.2806204673650282
3529,0.09984114376489277,0.280781627719581
3530,0.09988085782366958,0.280781627719581
3531,0.09988085782366958,0.2808219178082192
3532,0.09996028594122319,0.2808219178082192
3533,0.09996028594122319,0.2808622078968574
3534,0.1,0.2808622078968574
3535,0.1,0.28102336825141017
3536,0.10007942811755362,0.28102336825141017
3537,0.10007942811755362,0.28114423851732473
3538,0.10015885623510723,0.28114423851732473
3539,0.10015885623510723,0.28122481869460114
3540,0.10023828435266084,0.28122481869460114
3541,0.10023828435266084,0.28126510878323935
3542,0.10027799841143765,0.28126510878323935
3543,0.10027799841143765,0.2813053988718775
3544,0.10035742652899127,0.2813053988718775
3545,0.10035742652899127,0.2813859790491539
3546,0.10043685464654488,0.2813859790491539
3547,0.10043685464654488,0.2814262691377921
3548,0.10047656870532168,0.2814262691377921
3549,0.10047656870532168,0.2814665592264303
3550,0.10051628276409849,0.2814665592264303
3551,0.10051628276409849,0.2816277195809831
3552,0.1005957108816521,0.2816277195809831
3553,0.1005957108816521,0.28182917002417407
3554,0.10063542494042892,0.28182917002417407
3555,0.10063542494042892,0.2819097502014504
3556,0.10079428117553614,0.2819097502014504
3557,0.10079428117553614,0.28195004029008863
3558,0.10087370929308975,0.28195004029008863
3559,0.10087370929308975,0.28199033037872684
3560,0.10091342335186657,0.28199033037872684
3561,0.10091342335186657,0.2821112006446414
3562,0.1011517077045274,0.2821112006446414
3563,0.1011517077045274,0.2821514907332796
3564,0.10119142176330422,0.2821514907332796
3565,0.10119142176330422,0.2821917808219178
3566,0.10131056393963463,0.2821917808219178
3567,0.10131056393963463,0.282232070910556
3568,0.10142970611596505,0.282232070910556
3569,0.10142970611596505,0.2823126510878324
3570,0.10146942017474186,0.2823126510878324
3571,0.10146942017474186,0.2823529411764706
3572,0.10150913423351866,0.2823529411764706
3573,0.10150913423351866,0.2823932312651088
3574,0.10162827640984909,0.2823932312651088
3575,0.10162827640984909,0.282433521353747
3576,0.10166799046862589,0.282433521353747
3577,0.10166799046862589,0.28251410153102335
3578,0.1017077045274027,0.28251410153102335
3579,0.1017077045274027,0.282634971796938
3580,0.10174741858617951,0.282634971796938
3581,0.10174741858617951,0.2826752618855761
3582,0.10178713264495631,0.2826752618855761
3583,0.10178713264495631,0.28283642224012895
3584,0.10202541699761716,0.28283642224012895
3585,0.10202541699761716,0.2828767123287671
3586,0.10210484511517078,0.2828767123287671
3587,0.10210484511517078,0.2829572925060435
3588,0.10214455917394757,0.2829572925060435
3589,0.10214455917394757,0.2831587429492345
3590,0.10218427323272439,0.2831587429492345
3591,0.10218427323272439,0.28327961321514905
3592,0.102263701350278,0.28327961321514905
3593,0.102263701350278,0.28336019339242546
3594,0.1023034154090548,0.28336019339242546
3595,0.1023034154090548,0.28340048348106367
3596,0.10234312946783161,0.28340048348106367
3597,0.10234312946783161,0.2834407735697019
3598,0.10238284352660842,0.2834407735697019
3599,0.10238284352660842,0.28364222401289285
3600,0.10254169976171565,0.28364222401289285
3601,0.10254169976171565,0.2837228041901692
3602,0.10258141382049245,0.2837228041901692
3603,0.10258141382049245,0.283883964544722
3604,0.10262112787926926,0.283883964544722
3605,0.10262112787926926,0.2839242546333602
3606,0.10266084193804607,0.2839242546333602
3607,0.10266084193804607,0.2839645447219984
3608,0.10274027005559969,0.2839645447219984
3609,0.10274027005559969,0.2840048348106366
3610,0.10277998411437649,0.2840048348106366
3611,0.10277998411437649,0.28408541498791295
3612,0.1028594122319301,0.28408541498791295
3613,0.1028594122319301,0.28432715551974214
3614,0.10289912629070691,0.28432715551974214
3615,0.10289912629070691,0.28444802578565676
3616,0.10293884034948372,0.28444802578565676
3617,0.10293884034948372,0.2845688960515713
3618,0.10301826846703734,0.2845688960515713
3619,0.10301826846703734,0.2846897663174859
3620,0.10305798252581413,0.2846897663174859
3621,0.10305798252581413,0.2852941176470588
3622,0.10313741064336775,0.2852941176470588
3623,0.10313741064336775,0.28541498791297343
3624,0.10317712470214456,0.28541498791297343
3625,0.10317712470214456,0.285535858178888
3626,0.10329626687847498,0.285535858178888
3627,0.10329626687847498,0.2855761482675262
3628,0.1033756949960286,0.2855761482675262
3629,0.1033756949960286,0.28565672844480255
3630,0.10349483717235901,0.28565672844480255
3631,0.10349483717235901,0.28569701853344076
3632,0.10361397934868943,0.28569701853344076
3633,0.10361397934868943,0.2858178887993554
3634,0.10365369340746625,0.2858178887993554
3635,0.10365369340746625,0.28585817888799353
3636,0.10369340746624305,0.28585817888799353
3637,0.10369340746624305,0.28593875906526994
3638,0.10373312152501986,0.28593875906526994
3639,0.10373312152501986,0.28597904915390815
3640,0.10377283558379666,0.28597904915390815
3641,0.10377283558379666,0.2860999194198227
3642,0.10381254964257347,0.2860999194198227
3643,0.10381254964257347,0.2861804995970991
3644,0.10389197776012708,0.2861804995970991
3645,0.10389197776012708,0.28622078968573733
3646,0.1039316918189039,0.28622078968573733
3647,0.1039316918189039,0.2862610797743755
3648,0.1039714058776807,0.2862610797743755
3649,0.1039714058776807,0.2863013698630137
3650,0.10401111993645751,0.2863013698630137
3651,0.10401111993645751,0.2864222401289283
3652,0.10405083399523431,0.2864222401289283
3653,0.10405083399523431,0.28650282030620466
3654,0.10409054805401112,0.28650282030620466
3655,0.10409054805401112,0.28654311039484287
3656,0.10413026211278793,0.28654311039484287
3657,0.10413026211278793,0.2869057211925866
3658,0.10420969023034155,0.2869057211925866
3659,0.10420969023034155,0.2871071716357776
3660,0.10432883240667196,0.2871071716357776
3661,0.10432883240667196,0.28726833199033036
3662,0.10440826052422558,0.28726833199033036
3663,0.10440826052422558,0.2873489121676068
3664,0.10444797458300238,0.2873489121676068
3665,0.10444797458300238,0.2874294923448832
3666,0.1044876886417792,0.2874294923448832
3667,0.1044876886417792,0.28759065269943596
3668,0.10468625893566323,0.28759065269943596
3669,0.10468625893566323,0.28779210314262693
3670,0.10476568705321684,0.28779210314262693
3671,0.10476568705321684,0.28807413376309426
3672,0.10480540111199364,0.28807413376309426
3673,0.10480540111199364,0.28811442385173247
3674,0.10484511517077046,0.28811442385173247
3675,0.10484511517077046,0.2881547139403707
3676,0.10488482922954726,0.2881547139403707
3677,0.10488482922954726,0.2884770346494762
3678,0.10492454328832407,0.2884770346494762
3679,0.10492454328832407,0.28859790491539083
3680,0.10496425734710087,0.28859790491539083
3681,0.10496425734710087,0.288638195004029
3682,0.1050436854646545,0.288638195004029
3683,0.1050436854646545,0.2887187751813054
3684,0.1051231135822081,0.2887187751813054
3685,0.1051231135822081,0.28883964544721996
3686,0.10532168387609214,0.28883964544721996
3687,0.10532168387609214,0.28887993553585817
3688,0.10536139793486894,0.28887993553585817
3689,0.10536139793486894,0.2889202256244964
3690,0.10548054011119937,0.2889202256244964
3691,0.10548054011119937,0.2889605157131346
3692,0.10552025416997617,0.2889605157131346
3693,0.10552025416997617,0.2890008058017728
3694,0.10559968228752979,0.2890008058017728
3695,0.10559968228752979,0.28904109589041094
3696,0.10563939634630659,0.28904109589041094
3697,0.10563939634630659,0.28908138597904914
3698,0.1056791104050834,0.28908138597904914
3699,0.1056791104050834,0.28916196615632556
3700,0.1057188244638602,0.28916196615632556
3701,0.1057188244638602,0.2892425463336019
3702,0.10575853852263702,0.2892425463336019
3703,0.10575853852263702,0.2893231265108783
3704,0.10579825258141382,0.2893231265108783
3705,0.10579825258141382,0.28936341659951653
3706,0.10587768069896744,0.28936341659951653
3707,0.10587768069896744,0.2894439967767929
3708,0.10591739475774424,0.2894439967767929
3709,0.10591739475774424,0.2895648670427075
3710,0.10595710881652105,0.2895648670427075
3711,0.10595710881652105,0.2896051571313457
3712,0.10603653693407467,0.2896051571313457
3713,0.10603653693407467,0.28964544721998386
3714,0.10611596505162828,0.28964544721998386
3715,0.10611596505162828,0.2897260273972603
3716,0.10615567911040508,0.2897260273972603
3717,0.10615567911040508,0.28984689766317484
3718,0.10619539316918189,0.28984689766317484
3719,0.10619539316918189,0.28996776792908946
3720,0.10631453534551231,0.28996776792908946
3721,0.10631453534551231,0.29000805801772767
3722,0.10643367752184273,0.29000805801772767
3723,0.10643367752184273,0.290088638195004
3724,0.10647339158061954,0.290088638195004
3725,0.10647339158061954,0.29016921837228044
3726,0.10655281969817315,0.29016921837228044
3727,0.10655281969817315,0.29041095890410956
3728,0.10667196187450358,0.29041095890410956
3729,0.10667196187450358,0.29065269943593874
3730,0.10671167593328038,0.29065269943593874
3731,0.10671167593328038,0.29069298952457695
3732,0.106791104050834,0.29069298952457695
3733,0.106791104050834,0.29073327961321516
3734,0.10687053216838761,0.29073327961321516
3735,0.10687053216838761,0.2908944399677679
3736,0.10694996028594123,0.2908944399677679
3737,0.10694996028594123,0.29093473005640613
3738,0.10698967434471802,0.29093473005640613
3739,0.10698967434471802,0.2910958904109589
3740,0.10702938840349484,0.2910958904109589
3741,0.10702938840349484,0.2911361804995971
3742,0.10706910246227165,0.2911361804995971
3743,0.10706910246227165,0.29121676067687347
3744,0.10710881652104845,0.29121676067687347
3745,0.10710881652104845,0.2912973408541499
3746,0.10742652899126291,0.2912973408541499
3747,0.10742652899126291,0.2913376309427881
3748,0.10746624305003971,0.2913376309427881
3749,0.10746624305003971,0.2913779210314263
3750,0.10754567116759332,0.2913779210314263
3751,0.10754567116759332,0.29141821112006444
3752,0.10762509928514694,0.29141821112006444
3753,0.10762509928514694,0.29145850120870265
3754,0.10766481334392375,0.29145850120870265
3755,0.10766481334392375,0.29153908138597906
3756,0.10770452740270056,0.29153908138597906
3757,0.10770452740270056,0.29157937147461727
3758,0.10774424146147736,0.29157937147461727
3759,0.10774424146147736,0.29174053182917004
3760,0.10778395552025417,0.29174053182917004
3761,0.10778395552025417,0.2918211120064464
3762,0.10782366957903097,0.2918211120064464
3763,0.10782366957903097,0.2919016921837228
3764,0.10790309769658459,0.2919016921837228
3765,0.10790309769658459,0.2919822723609992
3766,0.1079428117553614,0.2919822723609992
3767,0.1079428117553614,0.2921031426269138
3768,0.10798252581413821,0.2921031426269138
3769,0.10798252581413821,0.29230459307010476
3770,0.10810166799046862,0.29230459307010476
3771,0.10810166799046862,0.29234488315874296
3772,0.10814138204924544,0.29234488315874296
3773,0.10814138204924544,0.2924254633360193
3774,0.10826052422557586,0.2924254633360193
3775,0.10826052422557586,0.2924657534246575
3776,0.10833995234312947,0.2924657534246575
3777,0.10833995234312947,0.29250604351329573
3778,0.10837966640190627,0.29250604351329573
3779,0.10837966640190627,0.2926269137792103
3780,0.10841938046068308,0.2926269137792103
3781,0.10841938046068308,0.2926672038678485
3782,0.1084988085782367,0.2926672038678485
3783,0.1084988085782367,0.2927074939564867
3784,0.10857823669579031,0.2927074939564867
3785,0.10857823669579031,0.2927477840451249
3786,0.10865766481334392,0.2927477840451249
3787,0.10865766481334392,0.2927880741337631
3788,0.10869737887212073,0.2927880741337631
3789,0.10869737887212073,0.29282836422240127
3790,0.10881652104845115,0.29282836422240127
3791,0.10881652104845115,0.2929089443996777
3792,0.10885623510722796,0.2929089443996777
3793,0.10885623510722796,0.2929895245769541
3794,0.10889594916600477,0.2929895245769541
3795,0.10889594916600477,0.29302981466559225
3796,0.10893566322478157,0.29302981466559225
3797,0.10893566322478157,0.29307010475423045
3798,0.10897537728355838,0.29307010475423045
3799,0.10897537728355838,0.29311039484286866
3800,0.109054805401112,0.29311039484286866
3801,0.109054805401112,0.2932312651087832
3802,0.1090945194598888,0.2932312651087832
3803,0.1090945194598888,0.29327155519742143
3804,0.10917394757744242,0.29327155519742143
3805,0.10917394757744242,0.2934327155519742
3806,0.10921366163621922,0.2934327155519742
3807,0.10921366163621922,0.2935132957292506
3808,0.10929308975377283,0.2935132957292506
3809,0.10929308975377283,0.29359387590652697
3810,0.10937251787132644,0.29359387590652697
3811,0.10937251787132644,0.2936744560838034
3812,0.10953137410643368,0.2936744560838034
3813,0.10953137410643368,0.2937550362610798
3814,0.10957108816521048,0.2937550362610798
3815,0.10957108816521048,0.29387590652699436
3816,0.1096108022239873,0.29387590652699436
3817,0.1096108022239873,0.29395648670427077
3818,0.1096505162827641,0.29395648670427077
3819,0.1096505162827641,0.2940370668815471
3820,0.10976965845909452,0.2940370668815471
3821,0.10976965845909452,0.29411764705882354
3822,0.10980937251787133,0.29411764705882354
3823,0.10980937251787133,0.2942788074133763
3824,0.10984908657664813,0.2942788074133763
3825,0.10984908657664813,0.2944399677679291
3826,0.10996822875297856,0.2944399677679291
3827,0.10996822875297856,0.2944802578565673
3828,0.11004765687053217,0.2944802578565673
3829,0.11004765687053217,0.29464141821112005
3830,0.11008737092930898,0.29464141821112005
3831,0.11008737092930898,0.29468170829975826
3832,0.11012708498808578,0.29468170829975826
3833,0.11012708498808578,0.29472199838839647
3834,0.11016679904686259,0.29472199838839647
3835,0.11016679904686259,0.2947622884770347
3836,0.11020651310563939,0.2947622884770347
3837,0.11020651310563939,0.29484286865431103
3838,0.110285941223193,0.29484286865431103
3839,0.110285941223193,0.2950040290088638
3840,0.11040508339952343,0.2950040290088638
3841,0.11040508339952343,0.2951651893634166
3842,0.11056393963463065,0.2951651893634166
3843,0.11056393963463065,0.295245769540693
3844,0.11060365369340747,0.295245769540693
3845,0.11060365369340747,0.2953263497179694
3846,0.11068308181096108,0.2953263497179694
3847,0.11068308181096108,0.2953666398066076
3848,0.11072279586973789,0.2953666398066076
3849,0.11072279586973789,0.29544721998388396
3850,0.11076250992851469,0.29544721998388396
3851,0.11076250992851469,0.29548751007252216
3852,0.1108022239872915,0.29548751007252216
3853,0.1108022239872915,0.2956083803384367
3854,0.11088165210484512,0.2956083803384367
3855,0.11088165210484512,0.29564867042707493
3856,0.11104050833995234,0.29564867042707493
3857,0.11104050833995234,0.29568896051571314
3858,0.11108022239872915,0.29568896051571314
3859,0.11108022239872915,0.2958098307816277
3860,0.11111993645750595,0.2958098307816277
3861,0.11111993645750595,0.2958501208702659
3862,0.11115965051628277,0.2958501208702659
3863,0.11115965051628277,0.2961321514907333
3864,0.11119936457505956,0.2961321514907333
3865,0.11119936457505956,0.29621273166800965
3866,0.11123907863383638,0.29621273166800965
3867,0.11123907863383638,0.2966559226430298
3868,0.11127879269261319,0.2966559226430298
3869,0.11127879269261319,0.2967365028203062
3870,0.11131850675138999,0.2967365028203062
3871,0.11131850675138999,0.2967767929089444
3872,0.1113582208101668,0.2967767929089444
3873,0.1113582208101668,0.2968170829975826
3874,0.11143764892772041,0.2968170829975826
3875,0.11143764892772041,0.2969379532634972
3876,0.11147736298649721,0.2969379532634972
3877,0.11147736298649721,0.29701853344077356
3878,0.11151707704527403,0.29701853344077356
3879,0.11151707704527403,0.29705882352941176
3880,0.11163621922160445,0.29705882352941176
3881,0.11163621922160445,0.2971796937953263
3882,0.11167593328038125,0.2971796937953263
3883,0.11167593328038125,0.29721998388396453
3884,0.11171564733915806,0.29721998388396453
3885,0.11171564733915806,0.2973811442385173
3886,0.11183478951548849,0.2973811442385173
3887,0.11183478951548849,0.2974617244157937
3888,0.1119539316918189,0.2974617244157937
3889,0.1119539316918189,0.29754230459307013
3890,0.11199364575059571,0.29754230459307013
3891,0.11199364575059571,0.29778404512489925
3892,0.11203335980937251,0.29778404512489925
3893,0.11203335980937251,0.29782433521353746
3894,0.11207307386814933,0.29782433521353746
3895,0.11207307386814933,0.29786462530217567
3896,0.11211278792692614,0.29786462530217567
3897,0.11211278792692614,0.2979049153908139
3898,0.11219221604447975,0.2979049153908139
3899,0.11219221604447975,0.2979452054794521
3900,0.11223193010325655,0.2979452054794521
3901,0.11223193010325655,0.29798549556809023
3902,0.11227164416203336,0.29798549556809023
3903,0.11227164416203336,0.29810636583400485
3904,0.11235107227958697,0.29810636583400485
3905,0.11235107227958697,0.2982272360999194
3906,0.11239078633836377,0.2982272360999194
3907,0.11239078633836377,0.2982675261885576
3908,0.1124702144559174,0.2982675261885576
3909,0.1124702144559174,0.2983078162771958
3910,0.1125099285146942,0.2983078162771958
3911,0.1125099285146942,0.2984286865431104
3912,0.11254964257347101,0.2984286865431104
3913,0.11254964257347101,0.29879129734085413
3914,0.11262907069102462,0.29879129734085413
3915,0.11262907069102462,0.29883158742949234
3916,0.11266878474980142,0.29883158742949234
3917,0.11266878474980142,0.29887187751813055
3918,0.11274821286735505,0.29887187751813055
3919,0.11274821286735505,0.2990733279613215
3920,0.11282764098490866,0.2990733279613215
3921,0.11282764098490866,0.2991539081385979
3922,0.11286735504368546,0.2991539081385979
3923,0.11286735504368546,0.2992747784045125
3924,0.11290706910246227,0.2992747784045125
3925,0.11290706910246227,0.29935535858178886
3926,0.11294678316123907,0.29935535858178886
3927,0.11294678316123907,0.29939564867042706
3928,0.11298649722001589,0.29939564867042706
3929,0.11298649722001589,0.2995165189363417
3930,0.1130262112787927,0.2995165189363417
3931,0.1130262112787927,0.29963738920225624
3932,0.11310563939634631,0.29963738920225624
3933,0.11310563939634631,0.29971796937953266
3934,0.11314535345512311,0.29971796937953266
3935,0.11314535345512311,0.2997582594681708
3936,0.11318506751389992,0.2997582594681708
3937,0.11318506751389992,0.2998388396454472
3938,0.11330420969023035,0.2998388396454472
3939,0.11330420969023035,0.2998791297340854
3940,0.11346306592533757,0.2998791297340854
3941,0.11346306592533757,0.3001208702659146
3942,0.11350277998411437,0.3001208702659146
3943,0.11350277998411437,0.3003223207091056
3944,0.11354249404289118,0.3003223207091056
3945,0.11354249404289118,0.30036261079774373
3946,0.11358220810166798,0.30036261079774373
3947,0.11358220810166798,0.30044319097502015
3948,0.11370135027799841,0.30044319097502015
3949,0.11370135027799841,0.3006043513295729
3950,0.11374106433677522,0.3006043513295729
3951,0.11374106433677522,0.30072522159548754
3952,0.11378077839555202,0.30072522159548754
3953,0.11378077839555202,0.3008460918614021
3954,0.11389992057188245,0.3008460918614021
3955,0.11389992057188245,0.3008863819500403
3956,0.11393963463065926,0.3008863819500403
3957,0.11393963463065926,0.30096696212731666
3958,0.11397934868943606,0.30096696212731666
3959,0.11397934868943606,0.3010878323932313
3960,0.11401906274821287,0.3010878323932313
3961,0.11401906274821287,0.3011281224818695
3962,0.11405877680698967,0.3011281224818695
3963,0.11405877680698967,0.30116841257050764
3964,0.11409849086576648,0.30116841257050764
3965,0.11409849086576648,0.30124899274778405
3966,0.11413820492454328,0.30124899274778405
3967,0.11413820492454328,0.3014101531023368
3968,0.11421763304209691,0.3014101531023368
3969,0.11421763304209691,0.301450443190975
3970,0.11429706115965052,0.301450443190975
3971,0.11429706115965052,0.30149073327961323
3972,0.11433677521842732,0.30149073327961323
3973,0.11433677521842732,0.3015310233682514
3974,0.11437648927720413,0.3015310233682514
3975,0.11437648927720413,0.3015713134568896
3976,0.11445591739475774,0.3015713134568896
3977,0.11445591739475774,0.301651893634166
3978,0.11457505957108817,0.301651893634166
3979,0.11457505957108817,0.30193392425463333
3980,0.11461477362986497,0.30193392425463333
3981,0.11461477362986497,0.30197421434327154
3982,0.11469420174741858,0.30197421434327154
3983,0.11469420174741858,0.30209508460918616
3984,0.1147339158061954,0.30209508460918616
3985,0.1147339158061954,0.3021353746978243
3986,0.11477362986497221,0.3021353746978243
3987,0.11477362986497221,0.3022159548751007
3988,0.114813343923749,0.3022159548751007
3989,0.114813343923749,0.30225624496373893
3990,0.11489277204130262,0.30225624496373893
3991,0.11489277204130262,0.30229653505237714
3992,0.11513105639396347,0.30229653505237714
3993,0.11513105639396347,0.3023368251410153
3994,0.11521048451151708,0.3023368251410153
3995,0.11521048451151708,0.3023771152296535
3996,0.11525019857029388,0.3023771152296535
3997,0.11525019857029388,0.3024174053182917
3998,0.11532962668784749,0.3024174053182917
3999,0.11532962668784749,0.3026591458501209
4000,0.11540905480540112,0.3026591458501209
4001,0.11540905480540112,0.3026994359387591
4002,0.11552819698173153,0.3026994359387591
4003,0.11552819698173153,0.30273972602739724
4004,0.11556791104050834,0.30273972602739724
4005,0.11556791104050834,0.30282030620467365
4006,0.11560762509928514,0.30282030620467365
4007,0.11560762509928514,0.3029411764705882
4008,0.11564733915806195,0.3029411764705882
4009,0.11564733915806195,0.30306204673650283
4010,0.11572676727561557,0.30306204673650283
4011,0.11572676727561557,0.30310233682514104
4012,0.11576648133439238,0.30310233682514104
4013,0.11576648133439238,0.3031829170024174
4014,0.1159253375694996,0.3031829170024174
4015,0.1159253375694996,0.3032232070910556
4016,0.11604447974583003,0.3032232070910556
4017,0.11604447974583003,0.30334407735697017
4018,0.11624305003971405,0.30334407735697017
4019,0.11624305003971405,0.30354552780016114
4020,0.11628276409849087,0.30354552780016114
4021,0.11628276409849087,0.30362610797743755
4022,0.11632247815726768,0.30362610797743755
4023,0.11632247815726768,0.30370668815471397
4024,0.11636219221604448,0.30370668815471397
4025,0.11636219221604448,0.3037469782433521
4026,0.11640190627482129,0.3037469782433521
4027,0.11640190627482129,0.30390813859790494
4028,0.11644162033359809,0.30390813859790494
4029,0.11644162033359809,0.3039887187751813
4030,0.1164813343923749,0.3039887187751813
4031,0.1164813343923749,0.3040290088638195
4032,0.1165210484511517,0.3040290088638195
4033,0.1165210484511517,0.3040692989524577
4034,0.11656076250992851,0.3040692989524577
4035,0.11656076250992851,0.30443190975020146
4036,0.11660047656870533,0.30443190975020146
4037,0.11660047656870533,0.3045124899274778
4038,0.11667990468625894,0.3045124899274778
4039,0.11667990468625894,0.30463336019339243
4040,0.11679904686258935,0.30463336019339243
4041,0.11679904686258935,0.3047945205479452
4042,0.11687847498014298,0.3047945205479452
4043,0.11687847498014298,0.30491539081385977
4044,0.11691818903891978,0.30491539081385977
4045,0.11691818903891978,0.30495568090249797
4046,0.11695790309769659,0.30495568090249797
4047,0.11695790309769659,0.3049959709911362
4048,0.11699761715647339,0.3049959709911362
4049,0.11699761715647339,0.30511684125705074
4050,0.1170373312152502,0.30511684125705074
4051,0.1170373312152502,0.3053585817888799
4052,0.11715647339158063,0.3053585817888799
4053,0.11715647339158063,0.30547945205479454
4054,0.11731532962668785,0.30547945205479454
4055,0.11731532962668785,0.3055600322320709
4056,0.11735504368546465,0.3055600322320709
4057,0.11735504368546465,0.30572119258662367
4058,0.11751389992057189,0.30572119258662367
4059,0.11751389992057189,0.3058017727639001
4060,0.1175933280381255,0.3058017727639001
4061,0.1175933280381255,0.3058823529411765
4062,0.1176330420969023,0.3058823529411765
4063,0.1176330420969023,0.30596293311845285
4064,0.11783161239078634,0.30596293311845285
4065,0.11783161239078634,0.30604351329572926
4066,0.11791104050833995,0.30604351329572926
4067,0.11791104050833995,0.30608380338436747
4068,0.11795075456711676,0.30608380338436747
4069,0.11795075456711676,0.3061643835616438
4070,0.11810961080222399,0.3061643835616438
4071,0.11810961080222399,0.30628525382755845
4072,0.1181493248610008,0.30628525382755845
4073,0.1181493248610008,0.3063658340048348
4074,0.11822875297855441,0.3063658340048348
4075,0.11822875297855441,0.3064464141821112
4076,0.11834789515488484,0.3064464141821112
4077,0.11834789515488484,0.3066478646253022
4078,0.11838760921366163,0.3066478646253022
4079,0.11838760921366163,0.3066881547139404
4080,0.11846703733121525,0.3066881547139404
4081,0.11846703733121525,0.30672844480257855
4082,0.11850675138999206,0.30672844480257855
4083,0.11850675138999206,0.30676873489121675
4084,0.11862589356632249,0.30676873489121675
4085,0.11862589356632249,0.3068896051571314
4086,0.11866560762509928,0.3068896051571314
4087,0.11866560762509928,0.30697018533440773
4088,0.1187053216838761,0.30697018533440773
4089,0.1187053216838761,0.30701047542304594
4090,0.1187450357426529,0.30701047542304594
4091,0.1187450357426529,0.3070910556003223
4092,0.11878474980142971,0.3070910556003223
4093,0.11878474980142971,0.3071313456889605
4094,0.11882446386020651,0.3071313456889605
4095,0.11882446386020651,0.3071716357775987
4096,0.11894360603653693,0.3071716357775987
4097,0.11894360603653693,0.3072119258662369
4098,0.11902303415409055,0.3072119258662369
4099,0.11902303415409055,0.3072522159548751
4100,0.11906274821286736,0.3072522159548751
4101,0.11906274821286736,0.3073327961321515
4102,0.11914217633042097,0.3073327961321515
4103,0.11914217633042097,0.3073730862207897
4104,0.11918189038919777,0.3073730862207897
4105,0.11918189038919777,0.3074536663980661
4106,0.11922160444797458,0.3074536663980661
4107,0.11922160444797458,0.30749395648670425
4108,0.1192613185067514,0.30749395648670425
4109,0.1192613185067514,0.30765511684125707
4110,0.11942017474185862,0.30765511684125707
4111,0.11942017474185862,0.30777598710717163
4112,0.11945988880063542,0.30777598710717163
4113,0.11945988880063542,0.3078968573730862
4114,0.11949960285941223,0.3078968573730862
4115,0.11949960285941223,0.3079371474617244
4116,0.11961874503574266,0.3079371474617244
4117,0.11961874503574266,0.3079774375503626
4118,0.11973788721207307,0.3079774375503626
4119,0.11973788721207307,0.3080177276390008
4120,0.1198570293884035,0.3080177276390008
4121,0.1198570293884035,0.308058017727639
4122,0.1198967434471803,0.308058017727639
4123,0.1198967434471803,0.3080983078162772
4124,0.1199364575059571,0.3080983078162772
4125,0.1199364575059571,0.3081788879935536
4126,0.12001588562351072,0.3081788879935536
4127,0.12001588562351072,0.30842062852538277
4128,0.12013502779984114,0.30842062852538277
4129,0.12013502779984114,0.30858178887993554
4130,0.12017474185861796,0.30858178887993554
4131,0.12017474185861796,0.30862207896857374
4132,0.12021445591739476,0.30862207896857374
4133,0.12021445591739476,0.30866236905721195
4134,0.12025416997617157,0.30866236905721195
4135,0.12025416997617157,0.3087026591458501
4136,0.12029388403494837,0.3087026591458501
4137,0.12029388403494837,0.3088638195004029
4138,0.1204527402700556,0.3088638195004029
4139,0.1204527402700556,0.3089443996776793
4140,0.12053216838760922,0.3089443996776793
4141,0.12053216838760922,0.30918614020950846
4142,0.12061159650516283,0.30918614020950846
4143,0.12061159650516283,0.30922643029814667
4144,0.12065131056393963,0.30922643029814667
4145,0.12065131056393963,0.309307010475423
4146,0.12069102462271644,0.309307010475423
4147,0.12069102462271644,0.30938759065269944
4148,0.12073073868149325,0.30938759065269944
4149,0.12073073868149325,0.309709911361805
4150,0.12077045274027005,0.309709911361805
4151,0.12077045274027005,0.3097502014504432
4152,0.12081016679904687,0.3097502014504432
4153,0.12081016679904687,0.3098307816277196
4154,0.12084988085782367,0.3098307816277196
4155,0.12084988085782367,0.30987107171635775
4156,0.12088959491660048,0.30987107171635775
4157,0.12088959491660048,0.30995165189363416
4158,0.12092930897537728,0.30995165189363416
4159,0.12092930897537728,0.3100725221595487
4160,0.12096902303415409,0.3100725221595487
4161,0.12096902303415409,0.3102739726027397
4162,0.1210087370929309,0.3102739726027397
4163,0.1210087370929309,0.3103545527800161
4164,0.1210484511517077,0.3103545527800161
4165,0.1210484511517077,0.3103948428686543
4166,0.12108816521048452,0.3103948428686543
4167,0.12108816521048452,0.3105962933118453
4168,0.12116759332803813,0.3105962933118453
4169,0.12116759332803813,0.3106365834004835
4170,0.12120730738681493,0.3106365834004835
4171,0.12120730738681493,0.31067687348912165
4172,0.12128673550436854,0.31067687348912165
4173,0.12128673550436854,0.31071716357775986
4174,0.12136616362192217,0.31071716357775986
4175,0.12136616362192217,0.31087832393231263
4176,0.12140587768069896,0.31087832393231263
4177,0.12140587768069896,0.31099919419822725
4178,0.12148530579825258,0.31099919419822725
4179,0.12148530579825258,0.31116035455278
4180,0.12152501985702939,0.31116035455278
4181,0.12152501985702939,0.3112006446414182
4182,0.121604447974583,0.3112006446414182
4183,0.121604447974583,0.31124093473005643
4184,0.12164416203335982,0.31124093473005643
4185,0.12164416203335982,0.3113215149073328
4186,0.12176330420969023,0.3113215149073328
4187,0.12176330420969023,0.3114423851732474
4188,0.12188244638602065,0.3114423851732474
4189,0.12188244638602065,0.31152296535052376
4190,0.12200158856235108,0.31152296535052376
4191,0.12200158856235108,0.31156325543916197
4192,0.12204130262112788,0.31156325543916197
4193,0.12204130262112788,0.3116035455278002
4194,0.12208101667990469,0.3116035455278002
4195,0.12208101667990469,0.31180499597099115
4196,0.12212073073868149,0.31180499597099115
4197,0.12212073073868149,0.31184528605962936
4198,0.12220015885623511,0.31184528605962936
4199,0.12220015885623511,0.3119661563255439
4200,0.12223987291501191,0.3119661563255439
4201,0.12223987291501191,0.3120870265914585
4202,0.12227958697378873,0.3120870265914585
4203,0.12227958697378873,0.3122078968573731
4204,0.12239872915011914,0.3122078968573731
4205,0.12239872915011914,0.31236905721192587
4206,0.12251787132644956,0.31236905721192587
4207,0.12251787132644956,0.31257050765511685
4208,0.12255758538522638,0.31257050765511685
4209,0.12255758538522638,0.31261079774375505
4210,0.12263701350277999,0.31261079774375505
4211,0.12263701350277999,0.3126510878323932
4212,0.1227561556791104,0.3126510878323932
4213,0.1227561556791104,0.31309427880741336
4214,0.12283558379666402,0.31309427880741336
4215,0.12283558379666402,0.31313456889605157
4216,0.12287529785544082,0.31313456889605157
4217,0.12287529785544082,0.31329572925060434
4218,0.12295472597299444,0.31329572925060434
4219,0.12295472597299444,0.31337630942788075
4220,0.12315329626687847,0.31337630942788075
4221,0.12315329626687847,0.3134568896051571
4222,0.12319301032565529,0.3134568896051571
4223,0.12319301032565529,0.3134971796937953
4224,0.12323272438443209,0.3134971796937953
4225,0.12323272438443209,0.31394037066881547
4226,0.1232724384432089,0.31394037066881547
4227,0.1232724384432089,0.3139806607574537
4228,0.1233121525019857,0.3139806607574537
4229,0.1233121525019857,0.31406124093473003
4230,0.12351072279586973,0.31406124093473003
4231,0.12351072279586973,0.31422240128928286
4232,0.12362986497220016,0.31422240128928286
4233,0.12362986497220016,0.314464141821112
4234,0.12374900714853058,0.314464141821112
4235,0.12374900714853058,0.3145044319097502
4236,0.12378872120730738,0.3145044319097502
4237,0.12378872120730738,0.3145850120870266
4238,0.1238284352660842,0.3145850120870266
4239,0.1238284352660842,0.3147461724415794
4240,0.123868149324861,0.3147461724415794
4241,0.123868149324861,0.3147864625302176
4242,0.12390786338363781,0.3147864625302176
4243,0.12390786338363781,0.31486704270749394
4244,0.12410643367752185,0.31486704270749394
4245,0.12410643367752185,0.31490733279613214
4246,0.12422557585385226,0.31490733279613214
4247,0.12422557585385226,0.31518936341659953
4248,0.12426528991262907,0.31518936341659953
4249,0.12426528991262907,0.31522965350523774
4250,0.12430500397140588,0.31522965350523774
4251,0.12430500397140588,0.3153102336825141
4252,0.12434471803018268,0.3153102336825141
4253,0.12434471803018268,0.31543110394842866
4254,0.1244241461477363,0.31543110394842866
4255,0.1244241461477363,0.31547139403706687
4256,0.12454328832406672,0.31547139403706687
4257,0.12454328832406672,0.31567284448025784
4258,0.12458300238284353,0.31567284448025784
4259,0.12458300238284353,0.31575342465753425
4260,0.12462271644162033,0.31575342465753425
4261,0.12462271644162033,0.31579371474617246
4262,0.12466243050039715,0.31579371474617246
4263,0.12466243050039715,0.3158340048348106
4264,0.12474185861795076,0.3158340048348106
4265,0.12474185861795076,0.315914585012087
4266,0.12482128673550437,0.315914585012087
4267,0.12482128673550437,0.31627719580983077
4268,0.12486100079428118,0.31627719580983077
4269,0.12486100079428118,0.316317485898469
4270,0.1249801429706116,0.316317485898469
4271,0.1249801429706116,0.3163577759871072
4272,0.1250198570293884,0.3163577759871072
4273,0.1250198570293884,0.31651893634165995
4274,0.1250595710881652,0.31651893634165995
4275,0.1250595710881652,0.3166800966962127
4276,0.12509928514694202,0.3166800966962127
4277,0.12509928514694202,0.3168412570507655
4278,0.12513899920571883,0.3168412570507655
4279,0.12513899920571883,0.3169218372280419
4280,0.12521842732327243,0.3169218372280419
4281,0.12521842732327243,0.3170024174053183
4282,0.12525814138204924,0.3170024174053183
4283,0.12525814138204924,0.31704270749395647
4284,0.12541699761715647,0.31704270749395647
4285,0.12541699761715647,0.3170829975825947
4286,0.1254964257347101,0.3170829975825947
4287,0.1254964257347101,0.3171635777598711
4288,0.1255758538522637,0.3171635777598711
4289,0.1255758538522637,0.31724415793714744
4290,0.1256155679110405,0.31724415793714744
4291,0.1256155679110405,0.31740531829170027
4292,0.12565528196981732,0.31740531829170027
4293,0.12565528196981732,0.31752618855761483
4294,0.12577442414614773,0.31752618855761483
4295,0.12577442414614773,0.31760676873489124
4296,0.12581413820492454,0.31760676873489124
4297,0.12581413820492454,0.3178082191780822
4298,0.12597299444003177,0.3178082191780822
4299,0.12597299444003177,0.3180096696212732
4300,0.12601270849880858,0.3180096696212732
4301,0.12601270849880858,0.31813053988718776
4302,0.1260921366163622,0.31813053988718776
4303,0.1260921366163622,0.31817082997582596
4304,0.126131850675139,0.31817082997582596
4305,0.126131850675139,0.31833199033037873
4306,0.12629070691024621,0.31833199033037873
4307,0.12629070691024621,0.3184125705076551
4308,0.12637013502779984,0.3184125705076551
4309,0.12637013502779984,0.3184528605962933
4310,0.12640984908657665,0.3184528605962933
4311,0.12640984908657665,0.3185334407735697
4312,0.1266084193804607,0.3185334407735697
4313,0.1266084193804607,0.3185737308622079
4314,0.1266878474980143,0.3185737308622079
4315,0.1266878474980143,0.3186543110394843
4316,0.1267275615567911,0.3186543110394843
4317,0.1267275615567911,0.3187348912167607
4318,0.12676727561556791,0.3187348912167607
4319,0.12676727561556791,0.31885576148267525
4320,0.12680698967434473,0.31885576148267525
4321,0.12680698967434473,0.31897663174858987
4322,0.12700555996822877,0.31897663174858987
4323,0.12700555996822877,0.3190572119258662
4324,0.12708498808578236,0.3190572119258662
4325,0.12708498808578236,0.31917808219178084
4326,0.12720413026211277,0.31917808219178084
4327,0.12720413026211277,0.3192586623690572
4328,0.1272438443208896,0.3192586623690572
4329,0.1272438443208896,0.3192989524576954
4330,0.1272835583796664,0.3192989524576954
4331,0.1272835583796664,0.3193392425463336
4332,0.1273232724384432,0.3193392425463336
4333,0.1273232724384432,0.3193795326349718
4334,0.12744241461477362,0.3193795326349718
4335,0.12744241461477362,0.3195406929895246
4336,0.12752184273232725,0.3195406929895246
4337,0.12752184273232725,0.31962127316680095
4338,0.12756155679110406,0.31962127316680095
4339,0.12756155679110406,0.31974214343271556
4340,0.12768069896743447,0.31974214343271556
4341,0.12768069896743447,0.31978243352135377
4342,0.12776012708498807,0.31978243352135377
4343,0.12776012708498807,0.3198630136986301
4344,0.1277998411437649,0.3198630136986301
4345,0.1277998411437649,0.31990330378726833
4346,0.1278792692613185,0.31990330378726833
4347,0.1278792692613185,0.31998388396454475
4348,0.12791898332009533,0.31998388396454475
4349,0.12791898332009533,0.3200241740531829
4350,0.1279586973788721,0.3200241740531829
4351,0.1279586973788721,0.3201450443190975
4352,0.12799841143764892,0.3201450443190975
4353,0.12799841143764892,0.3203464947622885
4354,0.12807783955520255,0.3203464947622885
4355,0.12807783955520255,0.32042707493956485
4356,0.12819698173153296,0.32042707493956485
4357,0.12819698173153296,0.32046736502820306
4358,0.1282764098490866,0.32046736502820306
4359,0.1282764098490866,0.32050765511684126
4360,0.12831612390786337,0.32050765511684126
4361,0.12831612390786337,0.3205882352941177
4362,0.1284352660841938,0.3205882352941177
4363,0.1284352660841938,0.32070910556003224
4364,0.1285146942017474,0.32070910556003224
4365,0.1285146942017474,0.320870265914585
4366,0.12859412231930104,0.320870265914585
4367,0.12859412231930104,0.32099113618049957
4368,0.12863383637807785,0.32099113618049957
4369,0.12863383637807785,0.3210314262691378
4370,0.12867355043685463,0.3210314262691378
4371,0.12867355043685463,0.3211120064464142
4372,0.12871326449563145,0.3211120064464142
4373,0.12871326449563145,0.32119258662369055
4374,0.12883240667196189,0.32119258662369055
4375,0.12883240667196189,0.32135374697824337
4376,0.12891183478951548,0.32135374697824337
4377,0.12891183478951548,0.3213940370668815
4378,0.1289515488482923,0.3213940370668815
4379,0.1289515488482923,0.32143432715551973
4380,0.1290706910246227,0.32143432715551973
4381,0.1290706910246227,0.32147461724415793
4382,0.12911040508339952,0.32147461724415793
4383,0.12911040508339952,0.3216760676873489
4384,0.12918983320095315,0.3216760676873489
4385,0.12918983320095315,0.3217163577759871
4386,0.12926926131850675,0.3217163577759871
4387,0.12926926131850675,0.3217566478646253
4388,0.12938840349483718,0.3217566478646253
4389,0.12938840349483718,0.3217969379532635
4390,0.12942811755361397,0.3217969379532635
4391,0.12942811755361397,0.32203867848509266
4392,0.1295075456711676,0.32203867848509266
4393,0.1295075456711676,0.32207896857373086
4394,0.1295472597299444,0.32207896857373086
4395,0.1295472597299444,0.32211925866236907
4396,0.1295869737887212,0.32211925866236907
4397,0.1295869737887212,0.32228041901692184
4398,0.12966640190627482,0.32228041901692184
4399,0.12966640190627482,0.3227639000805802
4400,0.12978554408260523,0.3227639000805802
4401,0.12978554408260523,0.32300564061240933
4402,0.12982525814138204,0.32300564061240933
4403,0.12982525814138204,0.32304593070104753
4404,0.12990468625893567,0.32304593070104753
4405,0.12990468625893567,0.32308622078968574
4406,0.12994440031771248,0.32308622078968574
4407,0.12994440031771248,0.32312651087832395
4408,0.12998411437648927,0.32312651087832395
4409,0.12998411437648927,0.3232876712328767
4410,0.13002382843526608,0.3232876712328767
4411,0.13002382843526608,0.3234488315874295
4412,0.1301032565528197,0.3234488315874295
4413,0.1301032565528197,0.3234891216760677
4414,0.1301826846703733,0.3234891216760677
4415,0.1301826846703733,0.3235294117647059
4416,0.13022239872915012,0.3235294117647059
4417,0.13022239872915012,0.3235697018533441
4418,0.13034154090548053,0.3235697018533441
4419,0.13034154090548053,0.32360999194198226
4420,0.13038125496425734,0.32360999194198226
4421,0.13038125496425734,0.323771152296535
4422,0.13042096902303416,0.323771152296535
4423,0.13042096902303416,0.32381144238517323
4424,0.13046068308181097,0.32381144238517323
4425,0.13046068308181097,0.3240128928283642
4426,0.13054011119936457,0.3240128928283642
4427,0.13054011119936457,0.3240934730056406
4428,0.13057982525814138,0.3240934730056406
4429,0.13057982525814138,0.324174053182917
4430,0.130659253375695,0.324174053182917
4431,0.130659253375695,0.3242143432715552
4432,0.13085782366957904,0.3242143432715552
4433,0.13085782366957904,0.32469782433521355
4434,0.13089753772835583,0.32469782433521355
4435,0.13089753772835583,0.3247784045124899
4436,0.13101667990468627,0.3247784045124899
4437,0.13101667990468627,0.32493956486704273
4438,0.13105639396346305,0.32493956486704273
4439,0.13105639396346305,0.3250201450443191
4440,0.13113582208101668,0.3250201450443191
4441,0.13113582208101668,0.3251410153102337
4442,0.1312549642573471,0.3251410153102337
4443,0.1312549642573471,0.32538275584206283
4444,0.1312946783161239,0.32538275584206283
4445,0.1312946783161239,0.325624496373892
4446,0.13133439237490072,0.325624496373892
4447,0.13133439237490072,0.325825946817083
4448,0.13137410643367753,0.325825946817083
4449,0.13137410643367753,0.3259065269943594
4450,0.13149324861000794,0.3259065269943594
4451,0.13149324861000794,0.32606768734891217
4452,0.13153296266878475,0.32606768734891217
4453,0.13153296266878475,0.32618855761482674
4454,0.1317712470214456,0.32618855761482674
4455,0.1317712470214456,0.32622884770346494
4456,0.13193010325655283,0.32622884770346494
4457,0.13193010325655283,0.3263900080580177
4458,0.13196981731532964,0.3263900080580177
4459,0.13196981731532964,0.3265511684125705
4460,0.13200953137410643,0.3265511684125705
4461,0.13200953137410643,0.3265914585012087
4462,0.13204924543288324,0.3265914585012087
4463,0.13204924543288324,0.3266317485898469
4464,0.13208895949166005,0.3266317485898469
4465,0.13208895949166005,0.32679290894439966
4466,0.13216838760921365,0.32679290894439966
4467,0.13216838760921365,0.32683319903303787
4468,0.13220810166799046,0.32683319903303787
4469,0.13220810166799046,0.32707493956486705
4470,0.13224781572676728,0.32707493956486705
4471,0.13224781572676728,0.32711522965350526
4472,0.1322875297855441,0.32711522965350526
4473,0.1322875297855441,0.32731668009669623
4474,0.1323272438443209,0.32731668009669623
4475,0.1323272438443209,0.3273569701853344
4476,0.1324066719618745,0.3273569701853344
4477,0.1324066719618745,0.3274375503626108
4478,0.13248610007942813,0.3274375503626108
4479,0.13248610007942813,0.3275181305398872
4480,0.13260524225575854,0.3275181305398872
4481,0.13260524225575854,0.32755842062852536
4482,0.13272438443208895,0.32755842062852536
4483,0.13272438443208895,0.32775987107171634
4484,0.13276409849086576,0.32775987107171634
4485,0.13276409849086576,0.32780016116035454
4486,0.13280381254964257,0.32780016116035454
4487,0.13280381254964257,0.32784045124899275
4488,0.1328435266084194,0.32784045124899275
4489,0.1328435266084194,0.32788074133763095
4490,0.1328832406671962,0.32788074133763095
4491,0.1328832406671962,0.32792103142626916
4492,0.13292295472597299,0.32792103142626916
4493,0.13292295472597299,0.3280419016921837
4494,0.1330023828435266,0.3280419016921837
4495,0.1330023828435266,0.32812248186946014
4496,0.13304209690230342,0.32812248186946014
4497,0.13304209690230342,0.3281627719580983
4498,0.1330818109610802,0.3281627719580983
4499,0.1330818109610802,0.3283239323126511
4500,0.13312152501985702,0.3283239323126511
4501,0.13312152501985702,0.3284850926672039
4502,0.13316123907863384,0.3284850926672039
4503,0.13316123907863384,0.32856567284448024
4504,0.13320095313741065,0.32856567284448024
4505,0.13320095313741065,0.32860596293311845
4506,0.13347895154884828,0.32860596293311845
4507,0.13347895154884828,0.32868654311039486
4508,0.13359809372517872,0.32868654311039486
4509,0.13359809372517872,0.32872683319903306
4510,0.13367752184273232,0.32872683319903306
4511,0.13367752184273232,0.3287671232876712
4512,0.13379666401906276,0.3287671232876712
4513,0.13379666401906276,0.32892828364222404
4514,0.13387609213661636,0.32892828364222404
4515,0.13387609213661636,0.3289685737308622
4516,0.13391580619539317,0.3289685737308622
4517,0.13391580619539317,0.3290491539081386
4518,0.13395552025416999,0.3290491539081386
4519,0.13395552025416999,0.3290894439967768
4520,0.13399523431294677,0.3290894439967768
4521,0.13399523431294677,0.329129734085415
4522,0.13403494837172358,0.329129734085415
4523,0.13403494837172358,0.32945205479452055
4524,0.1340746624305004,0.32945205479452055
4525,0.1340746624305004,0.3295326349717969
4526,0.13415409054805402,0.3295326349717969
4527,0.13415409054805402,0.3295729250604351
4528,0.13423351866560762,0.3295729250604351
4529,0.13423351866560762,0.3297743755036261
4530,0.13427323272438443,0.3297743755036261
4531,0.13427323272438443,0.3298952457695407
4532,0.13431294678316125,0.3298952457695407
4533,0.13431294678316125,0.32997582594681707
4534,0.13435266084193806,0.32997582594681707
4535,0.13435266084193806,0.3300966962127317
4536,0.13439237490071484,0.3300966962127317
4537,0.13439237490071484,0.33013698630136984
4538,0.13447180301826847,0.33013698630136984
4539,0.13447180301826847,0.33021756647864625
4540,0.13455123113582207,0.33021756647864625
4541,0.13455123113582207,0.33029814665592266
4542,0.13459094519459888,0.33029814665592266
4543,0.13459094519459888,0.3307010475423046
4544,0.1346306592533757,0.3307010475423046
4545,0.1346306592533757,0.33074133763094277
4546,0.1346703733121525,0.33074133763094277
4547,0.1346703733121525,0.3308622078968574
4548,0.13471008737092932,0.3308622078968574
4549,0.13471008737092932,0.3309024979854956
4550,0.13482922954725973,0.3309024979854956
4551,0.13482922954725973,0.33094278807413374
4552,0.13486894360603655,0.33094278807413374
4553,0.13486894360603655,0.33102336825141015
4554,0.13490865766481333,0.33102336825141015
4555,0.13490865766481333,0.3311442385173247
4556,0.13494837172359014,0.3311442385173247
4557,0.13494837172359014,0.33122481869460113
4558,0.13498808578236696,0.33122481869460113
4559,0.13498808578236696,0.3314262691377921
4560,0.135186656076251,0.3314262691377921
4561,0.135186656076251,0.3314665592264303
4562,0.1352263701350278,0.3314665592264303
4563,0.1352263701350278,0.33154713940370667
4564,0.13526608419380462,0.33154713940370667
4565,0.13526608419380462,0.3315874294923449
4566,0.13538522637013503,0.3315874294923449
4567,0.13538522637013503,0.3317082997582595
4568,0.13542494042891184,0.3317082997582595
4569,0.13542494042891184,0.33174858984689765
4570,0.13546465448768863,0.33174858984689765
4571,0.13546465448768863,0.33178887993553585
4572,0.13550436854646544,0.33178887993553585
4573,0.13550436854646544,0.33190975020145047
4574,0.13558379666401907,0.33190975020145047
4575,0.13558379666401907,0.33203062046736503
4576,0.13562351072279588,0.33203062046736503
4577,0.13562351072279588,0.3321514907332796
4578,0.13566322478157267,0.3321514907332796
4579,0.13566322478157267,0.3321917808219178
4580,0.1357823669579031,0.3321917808219178
4581,0.1357823669579031,0.33231265108783237
4582,0.1358220810166799,0.33231265108783237
4583,0.1358220810166799,0.3323529411764706
4584,0.1358617950754567,0.3323529411764706
4585,0.1358617950754567,0.3324738114423852
4586,0.13594122319301033,0.3324738114423852
4587,0.13594122319301033,0.33251410153102334
4588,0.13598093725178714,0.33251410153102334
4589,0.13598093725178714,0.33283642224012894
4590,0.13606036536934074,0.33283642224012894
4591,0.13606036536934074,0.33287671232876714
4592,0.13610007942811755,0.33287671232876714
4593,0.13610007942811755,0.3329572925060435
4594,0.13621922160444797,0.3329572925060435
4595,0.13621922160444797,0.3329975825946817
4596,0.1363383637807784,0.3329975825946817
4597,0.1363383637807784,0.33311845286059627
4598,0.1363780778395552,0.33311845286059627
4599,0.1363780778395552,0.33336019339242545
4600,0.136417791898332,0.33336019339242545
4601,0.136417791898332,0.33344077356970186
4602,0.13645750595710882,0.33344077356970186
4603,0.13645750595710882,0.3337630942788074
4604,0.13665607625099285,0.3337630942788074
4605,0.13665607625099285,0.3338436744560838
4606,0.13669579030976967,0.3338436744560838
4607,0.13669579030976967,0.3340048348106366
4608,0.13673550436854648,0.3340048348106366
4609,0.13673550436854648,0.334085414987913
4610,0.13681493248610008,0.334085414987913
4611,0.13681493248610008,0.33416599516518936
4612,0.1368943606036537,0.33416599516518936
4613,0.1368943606036537,0.3343271555197421
4614,0.1369340746624305,0.3343271555197421
4615,0.1369340746624305,0.33436744560838033
4616,0.1369737887212073,0.33436744560838033
4617,0.1369737887212073,0.3345688960515713
4618,0.13705321683876093,0.3345688960515713
4619,0.13705321683876093,0.3346091861402095
4620,0.13713264495631453,0.3346091861402095
4621,0.13713264495631453,0.3346897663174859
4622,0.13717235901509134,0.3346897663174859
4623,0.13717235901509134,0.3347300564061241
4624,0.13725178713264496,0.3347300564061241
4625,0.13725178713264496,0.3348509266720387
4626,0.13733121525019856,0.3348509266720387
4627,0.13733121525019856,0.33489121676067685
4628,0.13737092930897538,0.33489121676067685
4629,0.13737092930897538,0.33505237711522967
4630,0.1374900714853058,0.33505237711522967
4631,0.1374900714853058,0.33517324738114423
4632,0.1375694996028594,0.33517324738114423
4633,0.1375694996028594,0.3354955680902498
4634,0.13760921366163623,0.3354955680902498
4635,0.13760921366163623,0.3356164383561644
4636,0.13764892772041304,0.3356164383561644
4637,0.13764892772041304,0.33569701853344075
4638,0.13772835583796664,0.33569701853344075
4639,0.13772835583796664,0.33577759871071716
4640,0.13776806989674345,0.33577759871071716
4641,0.13776806989674345,0.3358581788879936
4642,0.13780778395552026,0.3358581788879936
4643,0.13780778395552026,0.33593875906526993
4644,0.13784749801429705,0.33593875906526993
4645,0.13784749801429705,0.33597904915390814
4646,0.13788721207307386,0.33597904915390814
4647,0.13788721207307386,0.33605962933118455
4648,0.13792692613185067,0.33605962933118455
4649,0.13792692613185067,0.3360999194198227
4650,0.1379666401906275,0.3360999194198227
4651,0.1379666401906275,0.3361402095084609
4652,0.13804606830818109,0.3361402095084609
4653,0.13804606830818109,0.3361804995970991
4654,0.13820492454328834,0.3361804995970991
4655,0.13820492454328834,0.3362207896857373
4656,0.13824463860206512,0.3362207896857373
4657,0.13824463860206512,0.3363819500402901
4658,0.13832406671961875,0.3363819500402901
4659,0.13832406671961875,0.33650282030620465
4660,0.13836378077839556,0.33650282030620465
4661,0.13836378077839556,0.33654311039484286
4662,0.13840349483717235,0.33654311039484286
4663,0.13840349483717235,0.33670427074939563
4664,0.13844320889594916,0.33670427074939563
4665,0.13844320889594916,0.33678485092667204
4666,0.13848292295472597,0.33678485092667204
4667,0.13848292295472597,0.336986301369863
4668,0.1385226370135028,0.336986301369863
4669,0.1385226370135028,0.3371474617244158
4670,0.1387609213661636,0.3371474617244158
4671,0.1387609213661636,0.337187751813054
4672,0.13884034948371723,0.337187751813054
4673,0.13884034948371723,0.3372683319903304
4674,0.13899920571882446,0.3372683319903304
4675,0.13899920571882446,0.33730862207896856
4676,0.13903891977760127,0.33730862207896856
4677,0.13903891977760127,0.33738920225624497
4678,0.1391977760127085,0.33738920225624497
4679,0.1391977760127085,0.3374294923448832
4680,0.13935663224781572,0.3374294923448832
4681,0.13935663224781572,0.3374697824335214
4682,0.13939634630659253,0.3374697824335214
4683,0.13939634630659253,0.33763094278807415
4684,0.13943606036536935,0.33763094278807415
4685,0.13943606036536935,0.3376712328767123
4686,0.13947577442414616,0.3376712328767123
4687,0.13947577442414616,0.3377518130539887
4688,0.13955520254169976,0.3377518130539887
4689,0.13955520254169976,0.3378323932312651
4690,0.13959491660047657,0.3378323932312651
4691,0.13959491660047657,0.3378726833199033
4692,0.13963463065925338,0.3378726833199033
4693,0.13963463065925338,0.3380338436744561
4694,0.1397934868943606,0.3380338436744561
4695,0.1397934868943606,0.33807413376309425
4696,0.13983320095313742,0.33807413376309425
4697,0.13983320095313742,0.33815471394037067
4698,0.13991262907069102,0.33815471394037067
4699,0.13991262907069102,0.3382352941176471
4700,0.13995234312946783,0.3382352941176471
4701,0.13995234312946783,0.33843674456083805
4702,0.14007148530579824,0.33843674456083805
4703,0.14007148530579824,0.3385576148267526
4704,0.14023034154090547,0.3385576148267526
4705,0.14023034154090547,0.3385979049153908
4706,0.1403494837172359,0.3385979049153908
4707,0.1403494837172359,0.33863819500402903
4708,0.14038919777601272,0.33863819500402903
4709,0.14038919777601272,0.3386784850926672
4710,0.1404289118347895,0.3386784850926672
4711,0.1404289118347895,0.3387187751813054
4712,0.14058776806989676,0.3387187751813054
4713,0.14058776806989676,0.3387590652699436
4714,0.14062748212867354,0.3387590652699436
4715,0.14062748212867354,0.33887993553585816
4716,0.14066719618745036,0.33887993553585816
4717,0.14066719618745036,0.33892022562449636
4718,0.14074662430500398,0.33892022562449636
4719,0.14074662430500398,0.33896051571313457
4720,0.14078633836378077,0.33896051571313457
4721,0.14078633836378077,0.3390008058017728
4722,0.1409054805401112,0.3390008058017728
4723,0.1409054805401112,0.33912167606768734
4724,0.14102462271644162,0.33912167606768734
4725,0.14102462271644162,0.33916196615632555
4726,0.14110405083399524,0.33916196615632555
4727,0.14110405083399524,0.33920225624496375
4728,0.14122319301032565,0.33920225624496375
4729,0.14122319301032565,0.33924254633360196
4730,0.14126290706910247,0.33924254633360196
4731,0.14126290706910247,0.3393231265108783
4732,0.14130262112787928,0.3393231265108783
4733,0.14130262112787928,0.3394037066881547
4734,0.14134233518665607,0.3394037066881547
4735,0.14134233518665607,0.33944399677679293
4736,0.14138204924543288,0.33944399677679293
4737,0.14138204924543288,0.3395245769540693
4738,0.1414217633042097,0.3395245769540693
4739,0.1414217633042097,0.33972602739726027
4740,0.14150119142176332,0.33972602739726027
4741,0.14150119142176332,0.3397663174858985
4742,0.1415409054805401,0.3397663174858985
4743,0.1415409054805401,0.3398468976631749
4744,0.14158061953931692,0.3398468976631749
4745,0.14158061953931692,0.340088638195004
4746,0.14162033359809373,0.340088638195004
4747,0.14162033359809373,0.3401289282836422
4748,0.14169976171564733,0.3401289282836422
4749,0.14169976171564733,0.34020950846091863
4750,0.14181890389197777,0.34020950846091863
4751,0.14181890389197777,0.34024979854955684
4752,0.14185861795075458,0.34024979854955684
4753,0.14185861795075458,0.34045124899274776
4754,0.14189833200953136,0.34045124899274776
4755,0.14189833200953136,0.34049153908138596
4756,0.14193804606830818,0.34049153908138596
4757,0.14193804606830818,0.3405721192586624
4758,0.14221604447974584,0.3405721192586624
4759,0.14221604447974584,0.3406124093473006
4760,0.14225575853852263,0.3406124093473006
4761,0.14225575853852263,0.34081385979049156
4762,0.14229547259729944,0.34081385979049156
4763,0.14229547259729944,0.3408944399677679
4764,0.14233518665607625,0.3408944399677679
4765,0.14233518665607625,0.3409347300564061
4766,0.14241461477362988,0.3409347300564061
4767,0.14241461477362988,0.34101531023368253
4768,0.14249404289118348,0.34101531023368253
4769,0.14249404289118348,0.3410556003223207
4770,0.1425337569499603,0.3410556003223207
4771,0.1425337569499603,0.34125705076551166
4772,0.1426131850675139,0.34125705076551166
4773,0.1426131850675139,0.3413779210314263
4774,0.1426528991262907,0.3413779210314263
4775,0.1426528991262907,0.34149879129734084
4776,0.1426926131850675,0.34149879129734084
4777,0.1426926131850675,0.34157937147461725
4778,0.14277204130262114,0.34157937147461725
4779,0.14277204130262114,0.34174053182917
4780,0.14281175536139792,0.34174053182917
4781,0.14281175536139792,0.341941982272361
4782,0.1430897537728356,0.341941982272361
4783,0.1430897537728356,0.3422240128928284
4784,0.1431294678316124,0.3422240128928284
4785,0.1431294678316124,0.34226430298146654
4786,0.14316918189038919,0.34226430298146654
4787,0.14316918189038919,0.34234488315874295
4788,0.143208895949166,0.34234488315874295
4789,0.143208895949166,0.34238517324738116
4790,0.1432486100079428,0.34238517324738116
4791,0.1432486100079428,0.3426672038678485
4792,0.14332803812549644,0.3426672038678485
4793,0.14332803812549644,0.34286865431103947
4794,0.14336775218427322,0.34286865431103947
4795,0.14336775218427322,0.3429895245769541
4796,0.14340746624305004,0.3429895245769541
4797,0.14340746624305004,0.3433118452860596
4798,0.14356632247815726,0.3433118452860596
4799,0.14356632247815726,0.34339242546333604
4800,0.14360603653693407,0.34339242546333604
4801,0.14360603653693407,0.343795326349718
4802,0.14364575059571089,0.343795326349718
4803,0.14364575059571089,0.34383561643835614
4804,0.1436854646544877,0.34383561643835614
4805,0.1436854646544877,0.3440370668815471
4806,0.1437648927720413,0.3440370668815471
4807,0.1437648927720413,0.3440773569701853
4808,0.1438046068308181,0.3440773569701853
4809,0.1438046068308181,0.34419822723609994
4810,0.14384432088959492,0.34419822723609994
4811,0.14384432088959492,0.3443190975020145
4812,0.14388403494837174,0.3443190975020145
4813,0.14388403494837174,0.3443593875906527
4814,0.14392374900714852,0.3443593875906527
4815,0.14392374900714852,0.3444802578565673
4816,0.14396346306592533,0.3444802578565673
4817,0.14396346306592533,0.34472199838839646
4818,0.14400317712470215,0.34472199838839646
4819,0.14400317712470215,0.34480257856567287
4820,0.14412231930103256,0.34480257856567287
4821,0.14412231930103256,0.34492344883158743
4822,0.14416203335980937,0.34492344883158743
4823,0.14416203335980937,0.34496373892022564
4824,0.14420174741858618,0.34496373892022564
4825,0.14420174741858618,0.3451651893634166
4826,0.1443208895949166,0.3451651893634166
4827,0.1443208895949166,0.3452054794520548
4828,0.1443606036536934,0.3452054794520548
4829,0.1443606036536934,0.3453263497179694
4830,0.14440031771247022,0.3453263497179694
4831,0.14440031771247022,0.3453666398066076
4832,0.14444003177124703,0.3453666398066076
4833,0.14444003177124703,0.34544721998388395
4834,0.14447974583002382,0.34544721998388395
4835,0.14447974583002382,0.34556809024979857
4836,0.14463860206513104,0.34556809024979857
4837,0.14463860206513104,0.3456486704270749
4838,0.14471803018268467,0.3456486704270749
4839,0.14471803018268467,0.34568896051571313
4840,0.14475774424146148,0.34568896051571313
4841,0.14475774424146148,0.34572925060435133
4842,0.1447974583002383,0.34572925060435133
4843,0.1447974583002383,0.34601128122481867
4844,0.14483717235901508,0.34601128122481867
4845,0.14483717235901508,0.3460515713134569
4846,0.1448768864177919,0.3460515713134569
4847,0.1448768864177919,0.3460918614020951
4848,0.1449960285941223,0.3460918614020951
4849,0.1449960285941223,0.3461321514907333
4850,0.14503574265289912,0.3461321514907333
4851,0.14503574265289912,0.3461724415793715
4852,0.14507545671167593,0.3461724415793715
4853,0.14507545671167593,0.34637389202256247
4854,0.14511517077045274,0.34637389202256247
4855,0.14511517077045274,0.3464141821112006
4856,0.14519459888800634,0.3464141821112006
4857,0.14519459888800634,0.34657534246575344
4858,0.14527402700555997,0.34657534246575344
4859,0.14527402700555997,0.346696212731668
4860,0.14539316918189038,0.346696212731668
4861,0.14539316918189038,0.3467767929089444
4862,0.1455520254169976,0.3467767929089444
4863,0.1455520254169976,0.34681708299758257
4864,0.14594916600476568,0.34681708299758257
4865,0.14594916600476568,0.346897663174859
4866,0.1459888800635425,0.346897663174859
4867,0.1459888800635425,0.3469379532634972
4868,0.14606830818109612,0.3469379532634972
4869,0.14606830818109612,0.34705882352941175
4870,0.1461080222398729,0.34705882352941175
4871,0.1461080222398729,0.3472199838839645
4872,0.14618745035742653,0.3472199838839645
4873,0.14618745035742653,0.3474214343271555
4874,0.14626687847498016,0.3474214343271555
4875,0.14626687847498016,0.3474617244157937
4876,0.14630659253375694,0.3474617244157937
4877,0.14630659253375694,0.3475423045930701
4878,0.14638602065131057,0.3475423045930701
4879,0.14638602065131057,0.3476228847703465
4880,0.14642573471008738,0.3476228847703465
4881,0.14642573471008738,0.3477437550362611
4882,0.14646544876886416,0.3477437550362611
4883,0.14646544876886416,0.3477840451248993
4884,0.14650516282764098,0.3477840451248993
4885,0.14650516282764098,0.34794520547945207
4886,0.1465448768864178,0.34794520547945207
4887,0.1465448768864178,0.3479854955680903
4888,0.1465845909451946,0.3479854955680903
4889,0.1465845909451946,0.34806607574536663
4890,0.14662430500397142,0.34806607574536663
4891,0.14662430500397142,0.34810636583400484
4892,0.1466640190627482,0.34810636583400484
4893,0.1466640190627482,0.34818694601128125
4894,0.14678316123907864,0.34818694601128125
4895,0.14678316123907864,0.3483078162771958
4896,0.14682287529785545,0.3483078162771958
4897,0.14682287529785545,0.348348106365834
4898,0.14686258935663224,0.348348106365834
4899,0.14686258935663224,0.3485092667203868
4900,0.14690230341540905,0.3485092667203868
4901,0.14690230341540905,0.34867042707493956
4902,0.14698173153296268,0.34867042707493956
4903,0.14698173153296268,0.34875100725221597
4904,0.14702144559173946,0.34875100725221597
4905,0.14702144559173946,0.34883158742949233
4906,0.1471008737092931,0.34883158742949233
4907,0.1471008737092931,0.34891216760676874
4908,0.14749801429706116,0.34891216760676874
4909,0.14749801429706116,0.34895245769540695
4910,0.14753772835583798,0.34895245769540695
4911,0.14753772835583798,0.3489927477840451
4912,0.14761715647339158,0.3489927477840451
4913,0.14761715647339158,0.3491941982272361
4914,0.1476568705321684,0.3491941982272361
4915,0.1476568705321684,0.3492344883158743
4916,0.1476965845909452,0.3492344883158743
4917,0.1476965845909452,0.3493553585817889
4918,0.14773629864972201,0.3493553585817889
4919,0.14773629864972201,0.34951651893634167
4920,0.1478157267672756,0.34951651893634167
4921,0.1478157267672756,0.3495568090249799
4922,0.14793486894360602,0.3495568090249799
4923,0.14793486894360602,0.35
4924,0.14801429706115965,0.35
4925,0.14801429706115965,0.3503626107977438
4926,0.14813343923749006,0.3503626107977438
4927,0.14813343923749006,0.35044319097502014
4928,0.1482128673550437,0.35044319097502014
4929,0.1482128673550437,0.35052377115229655
4930,0.1482922954725973,0.35052377115229655
4931,0.1482922954725973,0.35056406124093475
4932,0.1483717235901509,0.35056406124093475
4933,0.1483717235901509,0.3506043513295729
4934,0.14845115170770454,0.3506043513295729
4935,0.14845115170770454,0.3506446414182111
4936,0.14853057982525814,0.3506446414182111
4937,0.14853057982525814,0.3507252215954875
4938,0.14861000794281176,0.3507252215954875
4939,0.14861000794281176,0.35076551168412573
4940,0.14864972200158857,0.35076551168412573
4941,0.14864972200158857,0.3508460918614021
4942,0.14876886417791899,0.3508460918614021
4943,0.14876886417791899,0.3509669621273167
4944,0.1488085782366958,0.3509669621273167
4945,0.1488085782366958,0.35100725221595486
4946,0.14884829229547258,0.35100725221595486
4947,0.14884829229547258,0.35104754230459306
4948,0.1488880063542494,0.35104754230459306
4949,0.1488880063542494,0.35108783239323127
4950,0.14896743447180302,0.35108783239323127
4951,0.14896743447180302,0.3511684125705077
4952,0.14900714853057984,0.3511684125705077
4953,0.14900714853057984,0.35120870265914583
4954,0.14904686258935662,0.35120870265914583
4955,0.14904686258935662,0.35128928283642225
4956,0.14912629070691025,0.35128928283642225
4957,0.14912629070691025,0.35132957292506045
4958,0.14916600476568706,0.35132957292506045
4959,0.14916600476568706,0.3514101531023368
4960,0.14924543288324066,0.3514101531023368
4961,0.14924543288324066,0.3516921837228042
4962,0.14928514694201747,0.3516921837228042
4963,0.14928514694201747,0.3517324738114424
4964,0.14932486100079428,0.3517324738114424
4965,0.14932486100079428,0.35177276390008055
4966,0.1493645750595711,0.35177276390008055
4967,0.1493645750595711,0.35181305398871876
4968,0.1494837172359015,0.35181305398871876
4969,0.1494837172359015,0.35185334407735697
4970,0.14952343129467832,0.35185334407735697
4971,0.14952343129467832,0.3518936341659952
4972,0.14956314535345513,0.3518936341659952
4973,0.14956314535345513,0.3521756647864625
4974,0.14968228752978555,0.3521756647864625
4975,0.14968228752978555,0.3522159548751007
4976,0.14972200158856236,0.3522159548751007
4977,0.14972200158856236,0.3524174053182917
4978,0.14976171564733914,0.3524174053182917
4979,0.14976171564733914,0.3524576954069299
4980,0.14980142970611596,0.3524576954069299
4981,0.14980142970611596,0.35257856567284446
4982,0.1499205718824464,0.35257856567284446
4983,0.1499205718824464,0.35261885576148266
4984,0.14996028594122318,0.35261885576148266
4985,0.14996028594122318,0.3527397260273973
4986,0.15011914217633043,0.3527397260273973
4987,0.15011914217633043,0.35282030620467364
4988,0.15015885623510722,0.35282030620467364
4989,0.15015885623510722,0.35290088638195005
4990,0.15027799841143766,0.35290088638195005
4991,0.15027799841143766,0.35294117647058826
4992,0.15035742652899126,0.35294117647058826
4993,0.15035742652899126,0.3529814665592264
4994,0.15063542494042892,0.3529814665592264
4995,0.15063542494042892,0.3530217566478646
4996,0.15067513899920573,0.3530217566478646
4997,0.15067513899920573,0.3530620467365028
4998,0.15071485305798252,0.3530620467365028
4999,0.15071485305798252,0.35314262691377923
5000,0.15079428117553614,0.35314262691377923
5001,0.15079428117553614,0.3532232070910556
5002,0.15087370929308974,0.3532232070910556
5003,0.15087370929308974,0.3533440773569702
5004,0.15091342335186655,0.3533440773569702
5005,0.15091342335186655,0.35338436744560836
5006,0.15095313741064337,0.35338436744560836
5007,0.15095313741064337,0.3535455278001612
5008,0.15099285146942018,0.3535455278001612
5009,0.15099285146942018,0.35358581788879934
5010,0.1511517077045274,0.35358581788879934
5011,0.1511517077045274,0.35366639806607575
5012,0.15127084988085782,0.35366639806607575
5013,0.15127084988085782,0.35370668815471396
5014,0.15131056393963463,0.35370668815471396
5015,0.15131056393963463,0.35374697824335216
5016,0.15135027799841144,0.35374697824335216
5017,0.15135027799841144,0.3538678485092667
5018,0.15138999205718826,0.3538678485092667
5019,0.15138999205718826,0.35390813859790493
5020,0.15142970611596504,0.35390813859790493
5021,0.15142970611596504,0.3539887187751813
5022,0.15150913423351867,0.3539887187751813
5023,0.15150913423351867,0.3540692989524577
5024,0.15154884829229548,0.3540692989524577
5025,0.15154884829229548,0.3541498791297341
5026,0.1515885623510723,0.3541498791297341
5027,0.1515885623510723,0.35435132957292503
5028,0.1516679904686259,0.35435132957292503
5029,0.1516679904686259,0.35439161966156324
5030,0.1517077045274027,0.35439161966156324
5031,0.1517077045274027,0.35451248992747786
5032,0.1517871326449563,0.35451248992747786
5033,0.1517871326449563,0.3546333601933924
5034,0.15186656076250993,0.3546333601933924
5035,0.15186656076250993,0.35471394037066883
5036,0.15194598888006355,0.35471394037066883
5037,0.15194598888006355,0.35499597099113617
5038,0.15206513105639397,0.35499597099113617
5039,0.15206513105639397,0.3550362610797744
5040,0.15210484511517078,0.3550362610797744
5041,0.15210484511517078,0.3551168412570508
5042,0.1521445591739476,0.3551168412570508
5043,0.1521445591739476,0.35519742143432714
5044,0.15218427323272438,0.35519742143432714
5045,0.15218427323272438,0.3554391619661563
5046,0.1522239872915012,0.3554391619661563
5047,0.1522239872915012,0.35547945205479453
5048,0.15230341540905482,0.35547945205479453
5049,0.15230341540905482,0.35551974214343274
5050,0.1523431294678316,0.35551974214343274
5051,0.1523431294678316,0.3556406124093473
5052,0.1523828435266084,0.3556406124093473
5053,0.1523828435266084,0.35576148267526186
5054,0.15246227164416204,0.35576148267526186
5055,0.15246227164416204,0.35600322320709105
5056,0.15250198570293885,0.35600322320709105
5057,0.15250198570293885,0.35604351329572925
5058,0.15258141382049245,0.35604351329572925
5059,0.15258141382049245,0.35632554391619664
5060,0.15266084193804608,0.35632554391619664
5061,0.15266084193804608,0.3564464141821112
5062,0.15270055599682286,0.3564464141821112
5063,0.15270055599682286,0.3565269943593876
5064,0.15274027005559968,0.3565269943593876
5065,0.15274027005559968,0.3566478646253022
5066,0.1528991262907069,0.3566478646253022
5067,0.1528991262907069,0.3567284448025786
5068,0.1529388403494837,0.3567284448025786
5069,0.1529388403494837,0.35684931506849316
5070,0.15297855440826053,0.35684931506849316
5071,0.15297855440826053,0.35688960515713136
5072,0.15301826846703734,0.35688960515713136
5073,0.15301826846703734,0.35705076551168413
5074,0.15305798252581415,0.35705076551168413
5075,0.15305798252581415,0.3571313456889605
5076,0.15309769658459094,0.3571313456889605
5077,0.15309769658459094,0.3571716357775987
5078,0.15313741064336775,0.3571716357775987
5079,0.15313741064336775,0.35737308622078967
5080,0.15317712470214456,0.35737308622078967
5081,0.15317712470214456,0.3574133763094279
5082,0.15325655281969816,0.3574133763094279
5083,0.15325655281969816,0.3574536663980661
5084,0.1533359809372518,0.3574536663980661
5085,0.1533359809372518,0.3574939564867043
5086,0.1534154090548054,0.3574939564867043
5087,0.1534154090548054,0.35753424657534244
5088,0.153494837172359,0.35753424657534244
5089,0.153494837172359,0.35761482675261885
5090,0.15357426528991264,0.35761482675261885
5091,0.15357426528991264,0.35765511684125706
5092,0.15365369340746624,0.35765511684125706
5093,0.15365369340746624,0.35769540692989527
5094,0.15369340746624305,0.35769540692989527
5095,0.15369340746624305,0.3577759871071716
5096,0.15373312152501986,0.3577759871071716
5097,0.15373312152501986,0.35781627719580983
5098,0.15377283558379667,0.35781627719580983
5099,0.15377283558379667,0.35789685737308624
5100,0.15381254964257346,0.35789685737308624
5101,0.15381254964257346,0.3579371474617244
5102,0.15389197776012709,0.3579371474617244
5103,0.15389197776012709,0.3580983078162772
5104,0.1539316918189039,0.3580983078162772
5105,0.1539316918189039,0.3582191780821918
5106,0.1540111199364575,0.3582191780821918
5107,0.1540111199364575,0.3582997582594682
5108,0.1540508339952343,0.3582997582594682
5109,0.1540508339952343,0.35838033843674455
5110,0.15409054805401112,0.35838033843674455
5111,0.15409054805401112,0.35846091861402096
5112,0.15413026211278794,0.35846091861402096
5113,0.15413026211278794,0.35850120870265917
5114,0.15416997617156472,0.35850120870265917
5115,0.15416997617156472,0.3585414987912973
5116,0.15420969023034153,0.3585414987912973
5117,0.15420969023034153,0.3585817888799355
5118,0.15424940428911835,0.3585817888799355
5119,0.15424940428911835,0.35870265914585014
5120,0.15428911834789516,0.35870265914585014
5121,0.15428911834789516,0.3588638195004029
5122,0.15432883240667197,0.3588638195004029
5123,0.15432883240667197,0.3590249798549557
5124,0.154527402700556,0.3590249798549557
5125,0.154527402700556,0.35926672038678487
5126,0.1545671167593328,0.35926672038678487
5127,0.1545671167593328,0.35930701047542307
5128,0.1546068308181096,0.35930701047542307
5129,0.1546068308181096,0.3595890410958904
5130,0.15464654487688642,0.3595890410958904
5131,0.15464654487688642,0.3596696212731668
5132,0.15468625893566323,0.3596696212731668
5133,0.15468625893566323,0.35991136180499594
5134,0.15476568705321683,0.35991136180499594
5135,0.15476568705321683,0.35999194198227236
5136,0.15492454328832406,0.35999194198227236
5137,0.15492454328832406,0.3601128122481869
5138,0.15496425734710087,0.3601128122481869
5139,0.15496425734710087,0.36027397260273974
5140,0.15500397140587768,0.36027397260273974
5141,0.15500397140587768,0.3603142626913779
5142,0.15508339952343128,0.3603142626913779
5143,0.15508339952343128,0.3603948428686543
5144,0.1551231135822081,0.3603948428686543
5145,0.1551231135822081,0.3605962933118453
5146,0.1551628276409849,0.3605962933118453
5147,0.1551628276409849,0.36071716357775985
5148,0.15528196981731532,0.36071716357775985
5149,0.15528196981731532,0.36075745366639805
5150,0.15552025416997617,0.36075745366639805
5151,0.15552025416997617,0.36083803384367447
5152,0.15555996822875298,0.36083803384367447
5153,0.15555996822875298,0.3608783239323127
5154,0.1555996822875298,0.3608783239323127
5155,0.1555996822875298,0.36103948428686544
5156,0.15563939634630658,0.36103948428686544
5157,0.15563939634630658,0.36116035455278
5158,0.1556791104050834,0.36116035455278
5159,0.1556791104050834,0.3612812248186946
5160,0.15575853852263702,0.3612812248186946
5161,0.15575853852263702,0.3613215149073328
5162,0.15579825258141383,0.3613215149073328
5163,0.15579825258141383,0.361361804995971
5164,0.15583796664019062,0.361361804995971
5165,0.15583796664019062,0.36152296535052375
5166,0.15599682287529787,0.36152296535052375
5167,0.15599682287529787,0.36156325543916196
5168,0.15603653693407465,0.36156325543916196
5169,0.15603653693407465,0.36160354552780016
5170,0.15607625099285147,0.36160354552780016
5171,0.15607625099285147,0.36164383561643837
5172,0.1561556791104051,0.36164383561643837
5173,0.1561556791104051,0.3617244157937147
5174,0.15619539316918188,0.3617244157937147
5175,0.15619539316918188,0.3619258662369057
5176,0.1562351072279587,0.3619258662369057
5177,0.1562351072279587,0.3621676067687349
5178,0.15631453534551232,0.3621676067687349
5179,0.15631453534551232,0.36240934730056407
5180,0.15647339158061954,0.36240934730056407
5181,0.15647339158061954,0.3624496373892023
5182,0.15651310563939635,0.3624496373892023
5183,0.15651310563939635,0.3624899274778405
5184,0.15655281969817314,0.3624899274778405
5185,0.15655281969817314,0.36253021756647863
5186,0.15663224781572677,0.36253021756647863
5187,0.15663224781572677,0.36261079774375504
5188,0.15667196187450358,0.36261079774375504
5189,0.15667196187450358,0.36265108783239325
5190,0.1567116759332804,0.36265108783239325
5191,0.1567116759332804,0.3627719580983078
5192,0.15675138999205718,0.3627719580983078
5193,0.15675138999205718,0.362812248186946
5194,0.156791104050834,0.362812248186946
5195,0.156791104050834,0.3628928283642224
5196,0.15687053216838762,0.3628928283642224
5197,0.15687053216838762,0.3629734085414988
5198,0.15691024622716443,0.3629734085414988
5199,0.15691024622716443,0.36313456889605156
5200,0.15694996028594121,0.36313456889605156
5201,0.15694996028594121,0.36333601933924253
5202,0.15698967434471803,0.36333601933924253
5203,0.15698967434471803,0.36337630942788074
5204,0.15702938840349484,0.36337630942788074
5205,0.15702938840349484,0.36345688960515715
5206,0.15706910246227165,0.36345688960515715
5207,0.15706910246227165,0.3634971796937953
5208,0.15714853057982525,0.3634971796937953
5209,0.15714853057982525,0.3636986301369863
5210,0.15718824463860206,0.3636986301369863
5211,0.15718824463860206,0.3637389202256245
5212,0.1572676727561557,0.3637389202256245
5213,0.1572676727561557,0.36390008058017725
5214,0.15730738681493248,0.36390008058017725
5215,0.15730738681493248,0.3640209508460919
5216,0.1573471008737093,0.3640209508460919
5217,0.1573471008737093,0.3640612409347301
5218,0.1573868149324861,0.3640612409347301
5219,0.1573868149324861,0.36414182111200644
5220,0.15742652899126292,0.36414182111200644
5221,0.15742652899126292,0.36422240128928285
5222,0.1575059571088165,0.36422240128928285
5223,0.1575059571088165,0.3643029814665592
5224,0.15758538522637014,0.3643029814665592
5225,0.15758538522637014,0.3643432715551974
5226,0.15762509928514695,0.3643432715551974
5227,0.15762509928514695,0.3643835616438356
5228,0.15770452740270055,0.3643835616438356
5229,0.15770452740270055,0.3644238517324738
5230,0.15774424146147736,0.3644238517324738
5231,0.15774424146147736,0.36446414182111203
5232,0.15778395552025418,0.36446414182111203
5233,0.15778395552025418,0.3646253021756648
5234,0.157823669579031,0.3646253021756648
5235,0.157823669579031,0.36474617244157936
5236,0.15786338363780777,0.36474617244157936
5237,0.15786338363780777,0.36478646253021757
5238,0.1579030976965846,0.36478646253021757
5239,0.1579030976965846,0.3648267526188558
5240,0.1579825258141382,0.3648267526188558
5241,0.1579825258141382,0.364867042707494
5242,0.158022239872915,0.364867042707494
5243,0.158022239872915,0.36498791297340855
5244,0.1580619539316918,0.36498791297340855
5245,0.1580619539316918,0.36502820306204675
5246,0.15810166799046863,0.36502820306204675
5247,0.15810166799046863,0.36506849315068496
5248,0.15822081016679904,0.36506849315068496
5249,0.15822081016679904,0.3651087832393231
5250,0.1583796664019063,0.3651087832393231
5251,0.1583796664019063,0.3651490733279613
5252,0.15841938046068307,0.3651490733279613
5253,0.15841938046068307,0.36522965350523773
5254,0.1584590945194599,0.36522965350523773
5255,0.1584590945194599,0.36526994359387593
5256,0.1585385226370135,0.36526994359387593
5257,0.1585385226370135,0.3653102336825141
5258,0.1586179507545671,0.3653102336825141
5259,0.1586179507545671,0.3653908138597905
5260,0.15869737887212074,0.3653908138597905
5261,0.15869737887212074,0.36547139403706685
5262,0.15873709293089755,0.36547139403706685
5263,0.15873709293089755,0.36575342465753424
5264,0.15877680698967434,0.36575342465753424
5265,0.15877680698967434,0.36583400483481066
5266,0.15881652104845115,0.36583400483481066
5267,0.15881652104845115,0.365914585012087
5268,0.15885623510722796,0.365914585012087
5269,0.15885623510722796,0.3659548751007252
5270,0.15893566322478156,0.3659548751007252
5271,0.15893566322478156,0.36603545527800163
5272,0.15901509134233519,0.36603545527800163
5273,0.15901509134233519,0.3661563255439162
5274,0.159054805401112,0.3661563255439162
5275,0.159054805401112,0.3661966156325544
5276,0.1591739475774424,0.3661966156325544
5277,0.1591739475774424,0.36651893634165994
5278,0.15921366163621922,0.36651893634165994
5279,0.15921366163621922,0.36655922643029815
5280,0.15925337569499604,0.36655922643029815
5281,0.15925337569499604,0.36663980660757456
5282,0.15933280381254963,0.36663980660757456
5283,0.15933280381254963,0.3666800966962127
5284,0.15937251787132645,0.3666800966962127
5285,0.15937251787132645,0.36680096696212733
5286,0.15941223193010326,0.36680096696212733
5287,0.15941223193010326,0.3670024174053183
5288,0.15945194598888007,0.3670024174053183
5289,0.15945194598888007,0.3670427074939565
5290,0.15949166004765686,0.3670427074939565
5291,0.15949166004765686,0.36712328767123287
5292,0.15953137410643367,0.36712328767123287
5293,0.15953137410643367,0.3672038678485093
5294,0.15957108816521048,0.3672038678485093
5295,0.15957108816521048,0.36728444802578564
5296,0.1596108022239873,0.36728444802578564
5297,0.1596108022239873,0.3674858984689766
5298,0.1596505162827641,0.3674858984689766
5299,0.1596505162827641,0.3675261885576148
5300,0.15988880063542493,0.3675261885576148
5301,0.15988880063542493,0.367566478646253
5302,0.15992851469420175,0.367566478646253
5303,0.15992851469420175,0.36764705882352944
5304,0.16004765687053216,0.36764705882352944
5305,0.16004765687053216,0.3676873489121676
5306,0.16012708498808578,0.3676873489121676
5307,0.16012708498808578,0.3677276390008058
5308,0.1601667990468626,0.3677276390008058
5309,0.1601667990468626,0.36788879935535856
5310,0.1602065131056394,0.36788879935535856
5311,0.1602065131056394,0.36792908944399677
5312,0.1602462271644162,0.36792908944399677
5313,0.1602462271644162,0.3680096696212732
5314,0.160285941223193,0.3680096696212732
5315,0.160285941223193,0.3680499597099114
5316,0.16032565528196982,0.3680499597099114
5317,0.16032565528196982,0.36817082997582595
5318,0.16036536934074663,0.36817082997582595
5319,0.16036536934074663,0.3683319903303787
5320,0.16040508339952342,0.3683319903303787
5321,0.16040508339952342,0.36841257050765513
5322,0.16044479745830023,0.36841257050765513
5323,0.16044479745830023,0.3684528605962933
5324,0.16048451151707704,0.3684528605962933
5325,0.16048451151707704,0.3684931506849315
5326,0.16052422557585386,0.3684931506849315
5327,0.16052422557585386,0.36869460112812247
5328,0.16056393963463067,0.36869460112812247
5329,0.16056393963463067,0.3687348912167607
5330,0.16064336775218427,0.3687348912167607
5331,0.16064336775218427,0.36893634165995165
5332,0.16068308181096108,0.36893634165995165
5333,0.16068308181096108,0.36901692183722806
5334,0.1607227958697379,0.36901692183722806
5335,0.1607227958697379,0.3691377921031426
5336,0.1607625099285147,0.3691377921031426
5337,0.1607625099285147,0.3693795326349718
5338,0.1608022239872915,0.3693795326349718
5339,0.1608022239872915,0.3695406929895246
5340,0.16088165210484512,0.3695406929895246
5341,0.16088165210484512,0.3695809830781628
5342,0.16096108022239872,0.3695809830781628
5343,0.16096108022239872,0.36970185334407735
5344,0.16104050833995234,0.36970185334407735
5345,0.16104050833995234,0.36978243352135376
5346,0.16115965051628275,0.36978243352135376
5347,0.16115965051628275,0.36982272360999197
5348,0.16119936457505957,0.36982272360999197
5349,0.16119936457505957,0.3698630136986301
5350,0.16123907863383638,0.3698630136986301
5351,0.16123907863383638,0.36998388396454474
5352,0.1612787926926132,0.36998388396454474
5353,0.1612787926926132,0.37002417405318294
5354,0.16131850675138998,0.37002417405318294
5355,0.16131850675138998,0.3701450443190975
5356,0.16143764892772042,0.3701450443190975
5357,0.16143764892772042,0.3701853344077357
5358,0.16147736298649723,0.3701853344077357
5359,0.16147736298649723,0.3702256244963739
5360,0.16151707704527402,0.3702256244963739
5361,0.16151707704527402,0.3703867848509267
5362,0.16171564733915805,0.3703867848509267
5363,0.16171564733915805,0.3704270749395649
5364,0.16179507545671168,0.3704270749395649
5365,0.16179507545671168,0.37046736502820304
5366,0.1619142176330421,0.37046736502820304
5367,0.1619142176330421,0.37050765511684125
5368,0.16207307386814931,0.37050765511684125
5369,0.16207307386814931,0.37058823529411766
5370,0.16211278792692613,0.37058823529411766
5371,0.16211278792692613,0.37062852538275587
5372,0.16219221604447975,0.37062852538275587
5373,0.16219221604447975,0.3707091055600322
5374,0.16243050039714058,0.3707091055600322
5375,0.16243050039714058,0.37078968573730864
5376,0.1626290706910246,0.37078968573730864
5377,0.1626290706910246,0.3709911361804996
5378,0.16270849880857824,0.3709911361804996
5379,0.16270849880857824,0.37103142626913777
5380,0.16274821286735505,0.37103142626913777
5381,0.16274821286735505,0.37107171635777597
5382,0.16278792692613184,0.37107171635777597
5383,0.16278792692613184,0.3711120064464142
5384,0.16282764098490865,0.3711120064464142
5385,0.16282764098490865,0.3711925866236906
5386,0.1629467831612391,0.3711925866236906
5387,0.1629467831612391,0.37135374697824336
5388,0.16298649722001587,0.37135374697824336
5389,0.16298649722001587,0.3714343271555197
5390,0.16314535345512313,0.3714343271555197
5391,0.16314535345512313,0.37151490733279613
5392,0.1631850675138999,0.37151490733279613
5393,0.1631850675138999,0.3716357775987107
5394,0.16326449563145354,0.3716357775987107
5395,0.16326449563145354,0.3719580983078163
5396,0.16330420969023035,0.3719580983078163
5397,0.16330420969023035,0.3719983883964545
5398,0.16334392374900714,0.3719983883964545
5399,0.16334392374900714,0.37203867848509264
5400,0.16338363780778395,0.37203867848509264
5401,0.16338363780778395,0.37211925866236906
5402,0.16346306592533758,0.37211925866236906
5403,0.16346306592533758,0.37215954875100726
5404,0.16354249404289117,0.37215954875100726
5405,0.16354249404289117,0.3722401289282836
5406,0.1636219221604448,0.3722401289282836
5407,0.1636219221604448,0.3722804190169218
5408,0.16370135027799843,0.3722804190169218
5409,0.16370135027799843,0.37232070910556003
5410,0.1637410643367752,0.37232070910556003
5411,0.1637410643367752,0.37236099919419824
5412,0.16382049245432884,0.37236099919419824
5413,0.16382049245432884,0.37240128928283645
5414,0.16397934868943606,0.37240128928283645
5415,0.16397934868943606,0.3724818694601128
5416,0.16401906274821287,0.3724818694601128
5417,0.16401906274821287,0.3726027397260274
5418,0.16409849086576647,0.3726027397260274
5419,0.16409849086576647,0.3726833199033038
5420,0.1641779189833201,0.3726833199033038
5421,0.1641779189833201,0.3727639000805802
5422,0.1642573471008737,0.3727639000805802
5423,0.1642573471008737,0.3728041901692184
5424,0.16433677521842732,0.3728041901692184
5425,0.16433677521842732,0.37292506043513296
5426,0.16453534551231136,0.37292506043513296
5427,0.16453534551231136,0.37296535052377117
5428,0.16457505957108817,0.37296535052377117
5429,0.16457505957108817,0.37308622078968573
5430,0.16465448768864177,0.37308622078968573
5431,0.16465448768864177,0.37312651087832394
5432,0.16469420174741858,0.37312651087832394
5433,0.16469420174741858,0.37320709105560035
5434,0.1647339158061954,0.37320709105560035
5435,0.1647339158061954,0.3732473811442385
5436,0.1648530579825258,0.3732473811442385
5437,0.1648530579825258,0.3732876712328767
5438,0.16489277204130262,0.3732876712328767
5439,0.16489277204130262,0.3734488315874295
5440,0.16493248610007943,0.3734488315874295
5441,0.16493248610007943,0.3734891216760677
5442,0.16505162827640985,0.3734891216760677
5443,0.16505162827640985,0.3735697018533441
5444,0.16509134233518666,0.3735697018533441
5445,0.16509134233518666,0.3736099919419823
5446,0.16517077045274026,0.3736099919419823
5447,0.16517077045274026,0.3738114423851732
5448,0.1653296266878475,0.3738114423851732
5449,0.1653296266878475,0.3738517324738114
5450,0.1653693407466243,0.3738517324738114
5451,0.1653693407466243,0.37389202256244963
5452,0.16548848292295473,0.37389202256244963
5453,0.16548848292295473,0.3740128928283642
5454,0.16552819698173155,0.3740128928283642
5455,0.16552819698173155,0.3740934730056406
5456,0.16556791104050833,0.3740934730056406
5457,0.16556791104050833,0.37421434327155517
5458,0.16560762509928514,0.37421434327155517
5459,0.16560762509928514,0.3742546333601934
5460,0.16564733915806196,0.3742546333601934
5461,0.16564733915806196,0.3743352135374698
5462,0.16568705321683877,0.3743352135374698
5463,0.16568705321683877,0.37449637389202256
5464,0.16572676727561556,0.37449637389202256
5465,0.16572676727561556,0.37453666398066077
5466,0.16576648133439237,0.37453666398066077
5467,0.16576648133439237,0.374576954069299
5468,0.165845909451946,0.374576954069299
5469,0.165845909451946,0.3746172441579371
5470,0.1658856235107228,0.3746172441579371
5471,0.1658856235107228,0.37469782433521354
5472,0.1659650516282764,0.37469782433521354
5473,0.1659650516282764,0.37473811442385174
5474,0.16600476568705322,0.37473811442385174
5475,0.16600476568705322,0.3748186946011281
5476,0.16612390786338363,0.3748186946011281
5477,0.16612390786338363,0.3750201450443191
5478,0.16616362192216044,0.3750201450443191
5479,0.16616362192216044,0.37526188557614826
5480,0.16620333598093726,0.37526188557614826
5481,0.16620333598093726,0.375423045930701
5482,0.16624305003971407,0.375423045930701
5483,0.16624305003971407,0.37550362610797744
5484,0.16628276409849085,0.37550362610797744
5485,0.16628276409849085,0.3756647864625302
5486,0.16632247815726767,0.3756647864625302
5487,0.16632247815726767,0.3757453666398066
5488,0.16636219221604448,0.3757453666398066
5489,0.16636219221604448,0.37578565672844483
5490,0.1665210484511517,0.37578565672844483
5491,0.1665210484511517,0.3759871071716358
5492,0.16656076250992852,0.3759871071716358
5493,0.16656076250992852,0.37606768734891216
5494,0.16660047656870533,0.37606768734891216
5495,0.16660047656870533,0.3761482675261886
5496,0.16671961874503574,0.3761482675261886
5497,0.16671961874503574,0.3761885576148268
5498,0.16675933280381255,0.3761885576148268
5499,0.16675933280381255,0.37622884770346493
5500,0.16679904686258937,0.37622884770346493
5501,0.16679904686258937,0.3764302981466559
5502,0.16683876092136615,0.3764302981466559
5503,0.16683876092136615,0.3764705882352941
5504,0.16691818903891978,0.3764705882352941
5505,0.16691818903891978,0.3767526188557615
5506,0.1669976171564734,0.3767526188557615
5507,0.1669976171564734,0.37687348912167606
5508,0.1670373312152502,0.37687348912167606
5509,0.1670373312152502,0.37691377921031427
5510,0.167077045274027,0.37691377921031427
5511,0.167077045274027,0.3769540692989525
5512,0.16715647339158063,0.3769540692989525
5513,0.16715647339158063,0.3769943593875906
5514,0.16723590150913423,0.3769943593875906
5515,0.16723590150913423,0.37707493956486704
5516,0.16727561556791104,0.37707493956486704
5517,0.16727561556791104,0.3771958098307816
5518,0.16739475774424145,0.3771958098307816
5519,0.16739475774424145,0.3772360999194198
5520,0.16747418586179508,0.3772360999194198
5521,0.16747418586179508,0.377276390008058
5522,0.1675138999205719,0.377276390008058
5523,0.1675138999205719,0.37735697018533443
5524,0.16755361397934868,0.37735697018533443
5525,0.16755361397934868,0.3773972602739726
5526,0.16767275615567911,0.3773972602739726
5527,0.16767275615567911,0.3775584206285254
5528,0.1677521842732327,0.3775584206285254
5529,0.1677521842732327,0.37759871071716355
5530,0.16779189833200953,0.37759871071716355
5531,0.16779189833200953,0.37767929089443997
5532,0.16791104050833996,0.37767929089443997
5533,0.16791104050833996,0.3777195809830782
5534,0.16795075456711675,0.3777195809830782
5535,0.16795075456711675,0.37784045124899274
5536,0.16799046862589356,0.37784045124899274
5537,0.16799046862589356,0.37792103142626915
5538,0.1680698967434472,0.37792103142626915
5539,0.1680698967434472,0.3780419016921837
5540,0.1681493248610008,0.3780419016921837
5541,0.1681493248610008,0.3780821917808219
5542,0.1681890389197776,0.3780821917808219
5543,0.1681890389197776,0.3781224818694601
5544,0.1682287529785544,0.3781224818694601
5545,0.1682287529785544,0.3782030620467365
5546,0.16826846703733123,0.3782030620467365
5547,0.16826846703733123,0.3782836422240129
5548,0.16842732327243845,0.3782836422240129
5549,0.16842732327243845,0.3783239323126511
5550,0.16846703733121526,0.3783239323126511
5551,0.16846703733121526,0.37840451248992746
5552,0.16850675138999205,0.37840451248992746
5553,0.16850675138999205,0.37848509266720387
5554,0.16854646544876886,0.37848509266720387
5555,0.16854646544876886,0.3785253827558421
5556,0.1686258935663225,0.3785253827558421
5557,0.1686258935663225,0.37860596293311843
5558,0.16870532168387609,0.37860596293311843
5559,0.16870532168387609,0.37864625302175664
5560,0.1687847498014297,0.37864625302175664
5561,0.1687847498014297,0.3788477034649476
5562,0.16894360603653694,0.3788477034649476
5563,0.16894360603653694,0.3790491539081386
5564,0.16898332009531375,0.3790491539081386
5565,0.16898332009531375,0.379129734085415
5566,0.16906274821286735,0.379129734085415
5567,0.16906274821286735,0.37917002417405316
5568,0.16910246227164416,0.37917002417405316
5569,0.16910246227164416,0.379331184528606
5570,0.16914217633042097,0.379331184528606
5571,0.16914217633042097,0.37953263497179696
5572,0.16926131850675138,0.37953263497179696
5573,0.16926131850675138,0.3795729250604351
5574,0.169340746624305,0.3795729250604351
5575,0.169340746624305,0.3796535052377115
5576,0.16938046068308182,0.3796535052377115
5577,0.16938046068308182,0.37973408541498793
5578,0.1694201747418586,0.37973408541498793
5579,0.1694201747418586,0.3797743755036261
5580,0.16945988880063542,0.3797743755036261
5581,0.16945988880063542,0.3798146655922643
5582,0.16949960285941224,0.3798146655922643
5583,0.16949960285941224,0.3798549556809025
5584,0.16953931691818905,0.3798549556809025
5585,0.16953931691818905,0.3799355358581789
5586,0.16961874503574265,0.3799355358581789
5587,0.16961874503574265,0.38001611603545526
5588,0.16965845909451946,0.38001611603545526
5589,0.16965845909451946,0.38005640612409347
5590,0.16969817315329627,0.38005640612409347
5591,0.16969817315329627,0.3800966962127317
5592,0.16973788721207309,0.3800966962127317
5593,0.16973788721207309,0.3801369863013699
5594,0.16977760127084987,0.3801369863013699
5595,0.16977760127084987,0.38025785656728445
5596,0.1698570293884035,0.38025785656728445
5597,0.1698570293884035,0.38033843674456086
5598,0.1698967434471803,0.38033843674456086
5599,0.1698967434471803,0.3804593070104754
5600,0.17005559968228753,0.3804593070104754
5601,0.17005559968228753,0.38058017727639
5602,0.17009531374106435,0.38058017727639
5603,0.17009531374106435,0.3807413376309428
5604,0.17017474185861795,0.3807413376309428
5605,0.17017474185861795,0.38078162771958096
5606,0.17021445591739476,0.38078162771958096
5607,0.17021445591739476,0.38082191780821917
5608,0.17025416997617157,0.38082191780821917
5609,0.17025416997617157,0.38102336825141014
5610,0.17029388403494838,0.38102336825141014
5611,0.17029388403494838,0.38106365834004835
5612,0.17033359809372517,0.38106365834004835
5613,0.17033359809372517,0.38114423851732476
5614,0.17037331215250198,0.38114423851732476
5615,0.17037331215250198,0.3811845286059629
5616,0.17061159650516283,0.3811845286059629
5617,0.17061159650516283,0.38134568896051574
5618,0.17069102462271643,0.38134568896051574
5619,0.17069102462271643,0.3813859790491539
5620,0.17073073868149324,0.3813859790491539
5621,0.17073073868149324,0.3814262691377921
5622,0.17081016679904687,0.3814262691377921
5623,0.17081016679904687,0.38158742949234487
5624,0.17088959491660047,0.38158742949234487
5625,0.17088959491660047,0.3817485898468977
5626,0.17092930897537728,0.3817485898468977
5627,0.17092930897537728,0.38182917002417405
5628,0.1709690230341541,0.38182917002417405
5629,0.1709690230341541,0.38186946011281225
5630,0.1710087370929309,0.38186946011281225
5631,0.1710087370929309,0.3819500402900886
5632,0.1710881652104845,0.3819500402900886
5633,0.1710881652104845,0.38211120064464144
5634,0.17112787926926132,0.38211120064464144
5635,0.17112787926926132,0.3821514907332796
5636,0.17124702144559173,0.3821514907332796
5637,0.17124702144559173,0.382232070910556
5638,0.17128673550436854,0.382232070910556
5639,0.17128673550436854,0.3822723609991942
5640,0.17132644956314536,0.3822723609991942
5641,0.17132644956314536,0.382433521353747
5642,0.17144559173947577,0.382433521353747
5643,0.17144559173947577,0.3824738114423852
5644,0.1715250198570294,0.3824738114423852
5645,0.1715250198570294,0.38255439161966154
5646,0.1715647339158062,0.38255439161966154
5647,0.1715647339158062,0.38267526188557616
5648,0.171604447974583,0.38267526188557616
5649,0.171604447974583,0.3827558420628525
5650,0.1716441620333598,0.3827558420628525
5651,0.1716441620333598,0.3828364222401289
5652,0.17176330420969024,0.3828364222401289
5653,0.17176330420969024,0.38287671232876713
5654,0.17180301826846703,0.38287671232876713
5655,0.17180301826846703,0.38291700241740534
5656,0.17184273232724384,0.38291700241740534
5657,0.17184273232724384,0.3829572925060435
5658,0.17204130262112788,0.3829572925060435
5659,0.17204130262112788,0.38315874294923447
5660,0.1720810166799047,0.38315874294923447
5661,0.1720810166799047,0.3832796132151491
5662,0.1721207307386815,0.3832796132151491
5663,0.1721207307386815,0.3833199033037873
5664,0.17235901509134233,0.3833199033037873
5665,0.17235901509134233,0.38336019339242544
5666,0.17251787132644955,0.38336019339242544
5667,0.17251787132644955,0.38340048348106365
5668,0.17255758538522636,0.38340048348106365
5669,0.17255758538522636,0.38344077356970185
5670,0.17263701350278,0.38344077356970185
5671,0.17263701350278,0.38352135374697827
5672,0.1727164416203336,0.38352135374697827
5673,0.1727164416203336,0.3835616438356164
5674,0.1727561556791104,0.3835616438356164
5675,0.1727561556791104,0.3838436744560838
5676,0.17279586973788721,0.3838436744560838
5677,0.17279586973788721,0.3841257050765512
5678,0.1728752978554408,0.3841257050765512
5679,0.1728752978554408,0.38428686543110396
5680,0.17303415409054806,0.38428686543110396
5681,0.17303415409054806,0.38452860596293315
5682,0.17315329626687848,0.38452860596293315
5683,0.17315329626687848,0.3845688960515713
5684,0.1731930103256553,0.3845688960515713
5685,0.1731930103256553,0.38493150684931504
5686,0.1732327243844321,0.38493150684931504
5687,0.1732327243844321,0.38497179693795325
5688,0.1733121525019857,0.38497179693795325
5689,0.1733121525019857,0.38501208702659145
5690,0.1733518665607625,0.38501208702659145
5691,0.1733518665607625,0.38505237711522966
5692,0.1734312946783161,0.38505237711522966
5693,0.1734312946783161,0.385132957292506
5694,0.17347100873709292,0.385132957292506
5695,0.17347100873709292,0.38521353746978243
5696,0.17359015091342336,0.38521353746978243
5697,0.17359015091342336,0.3853746978243352
5698,0.17362986497220015,0.3853746978243352
5699,0.17362986497220015,0.38553585817888797
5700,0.17366957903097696,0.38553585817888797
5701,0.17366957903097696,0.3855761482675262
5702,0.17370929308975377,0.3855761482675262
5703,0.17370929308975377,0.3856970185334408
5704,0.1737887212073074,0.3856970185334408
5705,0.1737887212073074,0.38605962933118454
5706,0.173868149324861,0.38605962933118454
5707,0.173868149324861,0.38609991941982275
5708,0.1739872915011914,0.38609991941982275
5709,0.1739872915011914,0.3861402095084609
5710,0.17402700555996822,0.3861402095084609
5711,0.17402700555996822,0.3863013698630137
5712,0.17406671961874504,0.3863013698630137
5713,0.17406671961874504,0.3863416599516519
5714,0.17414614773629866,0.3863416599516519
5715,0.17414614773629866,0.3863819500402901
5716,0.17418586179507545,0.3863819500402901
5717,0.17418586179507545,0.3864222401289283
5718,0.17426528991262907,0.3864222401289283
5719,0.17426528991262907,0.3864625302175665
5720,0.17434471803018267,0.3864625302175665
5721,0.17434471803018267,0.3865028203062047
5722,0.1744241461477363,0.3865028203062047
5723,0.1744241461477363,0.38654311039484285
5724,0.1744638602065131,0.38654311039484285
5725,0.1744638602065131,0.38658340048348105
5726,0.17458300238284352,0.38658340048348105
5727,0.17458300238284352,0.38662369057211926
5728,0.17462271644162033,0.38662369057211926
5729,0.17462271644162033,0.386986301369863
5730,0.17466243050039715,0.386986301369863
5731,0.17466243050039715,0.387187751813054
5732,0.17470214455917396,0.387187751813054
5733,0.17470214455917396,0.3872280419016922
5734,0.17482128673550437,0.3872280419016922
5735,0.17482128673550437,0.38734891216760675
5736,0.17494042891183478,0.38734891216760675
5737,0.17494042891183478,0.38738920225624496
5738,0.1749801429706116,0.38738920225624496
5739,0.1749801429706116,0.3875100725221595
5740,0.1750198570293884,0.3875100725221595
5741,0.1750198570293884,0.3875503626107977
5742,0.175099285146942,0.3875503626107977
5743,0.175099285146942,0.38759065269943593
5744,0.17517871326449563,0.38759065269943593
5745,0.17517871326449563,0.38767123287671235
5746,0.17521842732327245,0.38767123287671235
5747,0.17521842732327245,0.3878323932312651
5748,0.17525814138204923,0.3878323932312651
5749,0.17525814138204923,0.3879935535858179
5750,0.17529785544082604,0.3879935535858179
5751,0.17529785544082604,0.3880338436744561
5752,0.17533756949960286,0.3880338436744561
5753,0.17533756949960286,0.3880741337630943
5754,0.17541699761715648,0.3880741337630943
5755,0.17541699761715648,0.38823529411764707
5756,0.17545671167593327,0.38823529411764707
5757,0.17545671167593327,0.3883158742949234
5758,0.17549642573471008,0.3883158742949234
5759,0.17549642573471008,0.38843674456083804
5760,0.1755361397934869,0.38843674456083804
5761,0.1755361397934869,0.38847703464947625
5762,0.1755758538522637,0.38847703464947625
5763,0.1755758538522637,0.3885576148267526
5764,0.17561556791104052,0.3885576148267526
5765,0.17561556791104052,0.3887590652699436
5766,0.1756552819698173,0.3887590652699436
5767,0.1756552819698173,0.38883964544722
5768,0.17581413820492453,0.38883964544722
5769,0.17581413820492453,0.38900080580177276
5770,0.17585385226370134,0.38900080580177276
5771,0.17585385226370134,0.38904109589041097
5772,0.17589356632247816,0.38904109589041097
5773,0.17589356632247816,0.3893231265108783
5774,0.17617156473391582,0.3893231265108783
5775,0.17617156473391582,0.3894037066881547
5776,0.1762112787926926,0.3894037066881547
5777,0.1762112787926926,0.38972602739726026
5778,0.17633042096902304,0.38972602739726026
5779,0.17633042096902304,0.3898871877518131
5780,0.17656870532168387,0.3898871877518131
5781,0.17656870532168387,0.38992747784045123
5782,0.17688641779189834,0.38992747784045123
5783,0.17688641779189834,0.3902497985495568
5784,0.17692613185067513,0.3902497985495568
5785,0.17692613185067513,0.39049153908138595
5786,0.17708498808578238,0.39049153908138595
5787,0.17708498808578238,0.3906526994359388
5788,0.17716441620333598,0.3906526994359388
5789,0.17716441620333598,0.39069298952457693
5790,0.1772438443208896,0.39069298952457693
5791,0.1772438443208896,0.39077356970185334
5792,0.1772835583796664,0.39077356970185334
5793,0.1772835583796664,0.39085414987912975
5794,0.17736298649722002,0.39085414987912975
5795,0.17736298649722002,0.3909347300564061
5796,0.17752184273232724,0.3909347300564061
5797,0.17752184273232724,0.39105560032232073
5798,0.17756155679110405,0.39105560032232073
5799,0.17756155679110405,0.3912570507655117
5800,0.17764098490865768,0.3912570507655117
5801,0.17764098490865768,0.39129734085414986
5802,0.17768069896743446,0.39129734085414986
5803,0.17768069896743446,0.3914182111200645
5804,0.1777601270849881,0.3914182111200645
5805,0.1777601270849881,0.3914585012087027
5806,0.1777998411437649,0.3914585012087027
5807,0.1777998411437649,0.39153908138597904
5808,0.1778395552025417,0.39153908138597904
5809,0.1778395552025417,0.39157937147461724
5810,0.1778792692613185,0.39157937147461724
5811,0.1778792692613185,0.3918211120064464
5812,0.17791898332009531,0.3918211120064464
5813,0.17791898332009531,0.3919016921837228
5814,0.17799841143764894,0.3919016921837228
5815,0.17799841143764894,0.391941982272361
5816,0.17815726767275616,0.391941982272361
5817,0.17815726767275616,0.3920628525382756
5818,0.17823669579030976,0.3920628525382756
5819,0.17823669579030976,0.39210314262691376
5820,0.1783161239078634,0.39210314262691376
5821,0.1783161239078634,0.39218372280419017
5822,0.1783558379666402,0.39218372280419017
5823,0.1783558379666402,0.3922240128928284
5824,0.1784352660841938,0.3922240128928284
5825,0.1784352660841938,0.3922643029814666
5826,0.1784749801429706,0.3922643029814666
5827,0.1784749801429706,0.39234488315874294
5828,0.17851469420174743,0.39234488315874294
5829,0.17851469420174743,0.39246575342465756
5830,0.17859412231930102,0.39246575342465756
5831,0.17859412231930102,0.3925060435132957
5832,0.17867355043685465,0.3925060435132957
5833,0.17867355043685465,0.3925463336019339
5834,0.17871326449563146,0.3925463336019339
5835,0.17871326449563146,0.39266720386784854
5836,0.17879269261318506,0.39266720386784854
5837,0.17879269261318506,0.3927477840451249
5838,0.17883240667196187,0.3927477840451249
5839,0.17883240667196187,0.3929895245769541
5840,0.1789118347895155,0.3929895245769541
5841,0.1789118347895155,0.3930298146655923
5842,0.1789912629070691,0.3930298146655923
5843,0.1789912629070691,0.39311039484286864
5844,0.17922954725972995,0.39311039484286864
5845,0.17922954725972995,0.39315068493150684
5846,0.17926926131850676,0.39315068493150684
5847,0.17926926131850676,0.3933118452860596
5848,0.17934868943606036,0.3933118452860596
5849,0.17934868943606036,0.3933521353746978
5850,0.17942811755361399,0.3933521353746978
5851,0.17942811755361399,0.393392425463336
5852,0.1794678316123908,0.393392425463336
5853,0.1794678316123908,0.3935535858178888
5854,0.17950754567116758,0.3935535858178888
5855,0.17950754567116758,0.393593875906527
5856,0.1795472597299444,0.393593875906527
5857,0.1795472597299444,0.39375503626107977
5858,0.17962668784749802,0.39375503626107977
5859,0.17962668784749802,0.3938356164383562
5860,0.17974583002382843,0.3938356164383562
5861,0.17974583002382843,0.39387590652699433
5862,0.17978554408260525,0.39387590652699433
5863,0.17978554408260525,0.39391619661563254
5864,0.17982525814138206,0.39391619661563254
5865,0.17982525814138206,0.39395648670427075
5866,0.17986497220015885,0.39395648670427075
5867,0.17986497220015885,0.39399677679290895
5868,0.17990468625893566,0.39399677679290895
5869,0.17990468625893566,0.3940773569701853
5870,0.17994440031771247,0.3940773569701853
5871,0.17994440031771247,0.3941579371474617
5872,0.18006354249404288,0.3941579371474617
5873,0.18006354249404288,0.39452054794520547
5874,0.1801429706115965,0.39452054794520547
5875,0.1801429706115965,0.3946011281224819
5876,0.18018268467037332,0.3946011281224819
5877,0.18018268467037332,0.39480257856567286
5878,0.18030182684670373,0.39480257856567286
5879,0.18030182684670373,0.39484286865431106
5880,0.18038125496425736,0.39484286865431106
5881,0.18038125496425736,0.3948831587429492
5882,0.18042096902303414,0.3948831587429492
5883,0.18042096902303414,0.3949637389202256
5884,0.18050039714058777,0.3949637389202256
5885,0.18050039714058777,0.39500402900886383
5886,0.18054011119936458,0.39500402900886383
5887,0.18054011119936458,0.3951248992747784
5888,0.180659253375695,0.3951248992747784
5889,0.180659253375695,0.39528605962933117
5890,0.18073868149324862,0.39528605962933117
5891,0.18073868149324862,0.39532634971796937
5892,0.1807783955520254,0.39532634971796937
5893,0.1807783955520254,0.3953666398066076
5894,0.18085782366957903,0.3953666398066076
5895,0.18085782366957903,0.3954069298952458
5896,0.18097696584590944,0.3954069298952458
5897,0.18097696584590944,0.39552780016116035
5898,0.18101667990468626,0.39552780016116035
5899,0.18101667990468626,0.39556809024979855
5900,0.18105639396346307,0.39556809024979855
5901,0.18105639396346307,0.3957292506043513
5902,0.18117553613979348,0.3957292506043513
5903,0.18117553613979348,0.39576954069298953
5904,0.1812549642573471,0.39576954069298953
5905,0.1812549642573471,0.3958904109589041
5906,0.1813343923749007,0.3958904109589041
5907,0.1813343923749007,0.3960112812248187
5908,0.18141382049245433,0.3960112812248187
5909,0.18141382049245433,0.39605157131345686
5910,0.18161239078633837,0.39605157131345686
5911,0.18161239078633837,0.39609186140209507
5912,0.18165210484511518,0.39609186140209507
5913,0.18165210484511518,0.39633360193392425
5914,0.18169181890389197,0.39633360193392425
5915,0.18169181890389197,0.39637389202256246
5916,0.18173153296266878,0.39637389202256246
5917,0.18173153296266878,0.39641418211120066
5918,0.1818109610802224,0.39641418211120066
5919,0.1818109610802224,0.3965350523771152
5920,0.181890389197776,0.3965350523771152
5921,0.181890389197776,0.39657534246575343
5922,0.18196981731532963,0.39657534246575343
5923,0.18196981731532963,0.3967365028203062
5924,0.18204924543288323,0.3967365028203062
5925,0.18204924543288323,0.3967767929089444
5926,0.18208895949166004,0.3967767929089444
5927,0.18208895949166004,0.3968170829975826
5928,0.18212867355043685,0.3968170829975826
5929,0.18212867355043685,0.39685737308622077
5930,0.18220810166799048,0.39685737308622077
5931,0.18220810166799048,0.3969379532634972
5932,0.1823272438443209,0.3969379532634972
5933,0.1823272438443209,0.39721998388396457
5934,0.18252581413820493,0.39721998388396457
5935,0.18252581413820493,0.39738114423851734
5936,0.18256552819698174,0.39738114423851734
5937,0.18256552819698174,0.3976228847703465
5938,0.18264495631453534,0.3976228847703465
5939,0.18264495631453534,0.39786462530217565
5940,0.18268467037331215,0.39786462530217565
5941,0.18268467037331215,0.3983078162771958
5942,0.18280381254964256,0.3983078162771958
5943,0.18280381254964256,0.3984286865431104
5944,0.18284352660841938,0.3984286865431104
5945,0.18284352660841938,0.3985092667203868
5946,0.1828832406671962,0.3985092667203868
5947,0.1828832406671962,0.398549556809025
5948,0.1830023828435266,0.398549556809025
5949,0.1830023828435266,0.3985898468976632
5950,0.18304209690230341,0.3985898468976632
5951,0.18304209690230341,0.39867042707493955
5952,0.18312152501985704,0.39867042707493955
5953,0.18312152501985704,0.39871071716357775
5954,0.18320095313741064,0.39871071716357775
5955,0.18320095313741064,0.3988718775181305
5956,0.18324066719618745,0.3988718775181305
5957,0.18324066719618745,0.39891216760676873
5958,0.18332009531374108,0.39891216760676873
5959,0.18332009531374108,0.39895245769540694
5960,0.18335980937251786,0.39895245769540694
5961,0.18335980937251786,0.3991136180499597
5962,0.18339952343129468,0.3991136180499597
5963,0.18339952343129468,0.39923448831587427
5964,0.1834392374900715,0.39923448831587427
5965,0.1834392374900715,0.3992747784045125
5966,0.1834789515488483,0.3992747784045125
5967,0.1834789515488483,0.3993150684931507
5968,0.18367752184273234,0.3993150684931507
5969,0.18367752184273234,0.3993553585817889
5970,0.18375694996028594,0.3993553585817889
5971,0.18375694996028594,0.39947622884770345
5972,0.18383637807783956,0.39947622884770345
5973,0.18383637807783956,0.39955680902497986
5974,0.18387609213661638,0.39955680902497986
5975,0.18387609213661638,0.3996373892022562
5976,0.18395552025416997,0.3996373892022562
5977,0.18395552025416997,0.39971796937953263
5978,0.1840349483717236,0.39971796937953263
5979,0.1840349483717236,0.39979854955680905
5980,0.18407466243050039,0.39979854955680905
5981,0.18407466243050039,0.40024174053182915
5982,0.18423351866560764,0.40024174053182915
5983,0.18423351866560764,0.40032232070910556
5984,0.18439237490071486,0.40032232070910556
5985,0.18439237490071486,0.40036261079774377
5986,0.18447180301826846,0.40036261079774377
5987,0.18447180301826846,0.400402900886382
5988,0.18451151707704527,0.400402900886382
5989,0.18451151707704527,0.4004431909750201
5990,0.1845909451945989,0.4004431909750201
5991,0.1845909451945989,0.40048348106365833
5992,0.1846703733121525,0.40048348106365833
5993,0.1846703733121525,0.40052377115229654
5994,0.18474980142970612,0.40052377115229654
5995,0.18474980142970612,0.4007655116841257
5996,0.18482922954725972,0.4007655116841257
5997,0.18482922954725972,0.4008058017727639
5998,0.18486894360603653,0.4008058017727639
5999,0.18486894360603653,0.4008863819500403
6000,0.18502779984114376,0.4008863819500403
6001,0.18502779984114376,0.4009266720386785
6002,0.18506751389992057,0.4009266720386785
6003,0.18506751389992057,0.40104754230459305
6004,0.1851469420174742,0.40104754230459305
6005,0.1851469420174742,0.40108783239323126
6006,0.18518665607625098,0.40108783239323126
6007,0.18518665607625098,0.40112812248186946
6008,0.1852263701350278,0.40112812248186946
6009,0.1852263701350278,0.4012087026591459
6010,0.18538522637013502,0.4012087026591459
6011,0.18538522637013502,0.40132957292506044
6012,0.18542494042891183,0.40132957292506044
6013,0.18542494042891183,0.40136986301369865
6014,0.18558379666401906,0.40136986301369865
6015,0.18558379666401906,0.4014907332796132
6016,0.18562351072279587,0.4014907332796132
6017,0.18562351072279587,0.4015310233682514
6018,0.1858220810166799,0.4015310233682514
6019,0.1858220810166799,0.4015713134568896
6020,0.1859015091342335,0.4015713134568896
6021,0.1859015091342335,0.401651893634166
6022,0.18598093725178713,0.401651893634166
6023,0.18598093725178713,0.4017324738114424
6024,0.18602065131056394,0.4017324738114424
6025,0.18602065131056394,0.4017727639000806
6026,0.18610007942811754,0.4017727639000806
6027,0.18610007942811754,0.40181305398871875
6028,0.18613979348689436,0.40181305398871875
6029,0.18613979348689436,0.40189363416599516
6030,0.18617950754567117,0.40189363416599516
6031,0.18617950754567117,0.4019742143432716
6032,0.1863383637807784,0.4019742143432716
6033,0.1863383637807784,0.4020145044319097
6034,0.18649722001588562,0.4020145044319097
6035,0.18649722001588562,0.40213537469782434
6036,0.18653693407466243,0.40213537469782434
6037,0.18653693407466243,0.4022159548751007
6038,0.18661636219221606,0.4022159548751007
6039,0.18661636219221606,0.4022562449637389
6040,0.18673550436854647,0.4022562449637389
6041,0.18673550436854647,0.4024174053182917
6042,0.18681493248610007,0.4024174053182917
6043,0.18681493248610007,0.4024576954069299
6044,0.18685464654487688,0.4024576954069299
6045,0.18685464654487688,0.40261885576148265
6046,0.1869340746624305,0.40261885576148265
6047,0.1869340746624305,0.40269943593875906
6048,0.1870135027799841,0.40269943593875906
6049,0.1870135027799841,0.4027800161160355
6050,0.18705321683876092,0.4027800161160355
6051,0.18705321683876092,0.40282030620467363
6052,0.18709293089753773,0.40282030620467363
6053,0.18709293089753773,0.4030620467365028
6054,0.18717235901509136,0.4030620467365028
6055,0.18717235901509136,0.403102336825141
6056,0.18725178713264495,0.403102336825141
6057,0.18725178713264495,0.40318291700241743
6058,0.18729150119142177,0.40318291700241743
6059,0.18729150119142177,0.4032232070910556
6060,0.18733121525019858,0.4032232070910556
6061,0.18733121525019858,0.40342465753424656
6062,0.187450357426529,0.40342465753424656
6063,0.187450357426529,0.40346494762288476
6064,0.1875694996028594,0.40346494762288476
6065,0.1875694996028594,0.4035455278001612
6066,0.18760921366163621,0.4035455278001612
6067,0.18760921366163621,0.4038275584206285
6068,0.18776806989674344,0.4038275584206285
6069,0.18776806989674344,0.4038678485092667
6070,0.18780778395552025,0.4038678485092667
6071,0.18780778395552025,0.4039081385979049
6072,0.18796664019062748,0.4039081385979049
6073,0.18796664019062748,0.4039484286865431
6074,0.1880063542494043,0.4039484286865431
6075,0.1880063542494043,0.4040692989524577
6076,0.1880460683081811,0.4040692989524577
6077,0.1880460683081811,0.40431103948428687
6078,0.18824463860206514,0.40431103948428687
6079,0.18824463860206514,0.4043513295729251
6080,0.18828435266084192,0.4043513295729251
6081,0.18828435266084192,0.40439161966156323
6082,0.18832406671961874,0.40439161966156323
6083,0.18832406671961874,0.40447219983883964
6084,0.18836378077839555,0.40447219983883964
6085,0.18836378077839555,0.40451248992747785
6086,0.18844320889594918,0.40451248992747785
6087,0.18844320889594918,0.40455278001611605
6088,0.18848292295472596,0.40455278001611605
6089,0.18848292295472596,0.4046333601933924
6090,0.18852263701350278,0.4046333601933924
6091,0.18852263701350278,0.4047139403706688
6092,0.1885623510722796,0.4047139403706688
6093,0.1885623510722796,0.4047945205479452
6094,0.18864177918983321,0.4047945205479452
6095,0.18864177918983321,0.4048348106365834
6096,0.18868149324861,0.4048348106365834
6097,0.18868149324861,0.40507655116841257
6098,0.18876092136616363,0.40507655116841257
6099,0.18876092136616363,0.4051168412570508
6100,0.18880063542494044,0.4051168412570508
6101,0.18880063542494044,0.40523771152296534
6102,0.18884034948371722,0.40523771152296534
6103,0.18884034948371722,0.40535858178887996
6104,0.18891977760127085,0.40535858178887996
6105,0.18891977760127085,0.4055197421434327
6106,0.18895949166004766,0.4055197421434327
6107,0.18895949166004766,0.4056003223207091
6108,0.18907863383637807,0.4056003223207091
6109,0.18907863383637807,0.4056809024979855
6110,0.1891183478951549,0.4056809024979855
6111,0.1891183478951549,0.40580177276390006
6112,0.1891580619539317,0.40580177276390006
6113,0.1891580619539317,0.40588235294117647
6114,0.1892772041302621,0.40588235294117647
6115,0.1892772041302621,0.4059226430298147
6116,0.18931691818903892,0.4059226430298147
6117,0.18931691818903892,0.40612409347300565
6118,0.18935663224781574,0.40612409347300565
6119,0.18935663224781574,0.406204673650282
6120,0.18939634630659252,0.406204673650282
6121,0.18939634630659252,0.4067284448025786
6122,0.18947577442414615,0.4067284448025786
6123,0.18947577442414615,0.40684931506849314
6124,0.18955520254169977,0.40684931506849314
6125,0.18955520254169977,0.40688960515713135
6126,0.18959491660047656,0.40688960515713135
6127,0.18959491660047656,0.4069701853344077
6128,0.189714058776807,0.4069701853344077
6129,0.189714058776807,0.4070910556003223
6130,0.18975377283558378,0.4070910556003223
6131,0.18975377283558378,0.4073327961321515
6132,0.1897934868943606,0.4073327961321515
6133,0.1897934868943606,0.40769540692989525
6134,0.1898332009531374,0.40769540692989525
6135,0.1898332009531374,0.4077759871071716
6136,0.18987291501191422,0.4077759871071716
6137,0.18987291501191422,0.40789685737308623
6138,0.18991262907069104,0.40789685737308623
6139,0.18991262907069104,0.40793714746172444
6140,0.18995234312946782,0.40793714746172444
6141,0.18995234312946782,0.4079774375503626
6142,0.18999205718824463,0.4079774375503626
6143,0.18999205718824463,0.4080177276390008
6144,0.19003177124702145,0.4080177276390008
6145,0.19003177124702145,0.408058017727639
6146,0.19007148530579826,0.408058017727639
6147,0.19007148530579826,0.40817888799355356
6148,0.19011119936457507,0.40817888799355356
6149,0.19011119936457507,0.4082997582594682
6150,0.1902700555996823,0.4082997582594682
6151,0.1902700555996823,0.4083400483481064
6152,0.19030976965845908,0.4083400483481064
6153,0.19030976965845908,0.40850120870265916
6154,0.1903494837172359,0.40850120870265916
6155,0.1903494837172359,0.4085817888799355
6156,0.1903891977760127,0.4085817888799355
6157,0.1903891977760127,0.40870265914585013
6158,0.19058776806989675,0.40870265914585013
6159,0.19058776806989675,0.4088235294117647
6160,0.19062748212867356,0.4088235294117647
6161,0.19062748212867356,0.4088638195004029
6162,0.19066719618745034,0.4088638195004029
6163,0.19066719618745034,0.4089041095890411
6164,0.19070691024622716,0.4089041095890411
6165,0.19070691024622716,0.40898468976631747
6166,0.19078633836378078,0.40898468976631747
6167,0.19078633836378078,0.40922643029814665
6168,0.1908260524225576,0.40922643029814665
6169,0.1908260524225576,0.40934730056406127
6170,0.19086576648133438,0.40934730056406127
6171,0.19086576648133438,0.4093875906526994
6172,0.190945194598888,0.4093875906526994
6173,0.190945194598888,0.4095890410958904
6174,0.19102462271644163,0.4095890410958904
6175,0.19102462271644163,0.4096293311845286
6176,0.19110405083399523,0.4096293311845286
6177,0.19110405083399523,0.40975020145044316
6178,0.19122319301032564,0.40975020145044316
6179,0.19122319301032564,0.4098307816277196
6180,0.19126290706910246,0.4098307816277196
6181,0.19126290706910246,0.409911361804996
6182,0.19130262112787927,0.409911361804996
6183,0.19130262112787927,0.40999194198227235
6184,0.19134233518665608,0.40999194198227235
6185,0.19134233518665608,0.4101531023368251
6186,0.19142176330420968,0.4101531023368251
6187,0.19142176330420968,0.4101933924254633
6188,0.19154090548054012,0.4101933924254633
6189,0.19154090548054012,0.41027397260273973
6190,0.19166004765687053,0.41027397260273973
6191,0.19166004765687053,0.4103545527800161
6192,0.19173947577442416,0.4103545527800161
6193,0.19173947577442416,0.4104351329572925
6194,0.19177918983320094,0.4104351329572925
6195,0.19177918983320094,0.4104754230459307
6196,0.19181890389197775,0.4104754230459307
6197,0.19181890389197775,0.4105157131345689
6198,0.19185861795075457,0.4105157131345689
6199,0.19185861795075457,0.4106768734891217
6200,0.19189833200953138,0.4106768734891217
6201,0.19189833200953138,0.41075745366639804
6202,0.19197776012708498,0.41075745366639804
6203,0.19197776012708498,0.41079774375503625
6204,0.19209690230341542,0.41079774375503625
6205,0.19209690230341542,0.410958904109589
6206,0.1921366163621922,0.410958904109589
6207,0.1921366163621922,0.41103948428686543
6208,0.19217633042096902,0.41103948428686543
6209,0.19217633042096902,0.41107977437550364
6210,0.19221604447974583,0.41107977437550364
6211,0.19221604447974583,0.41112006446414184
6212,0.19225575853852264,0.41112006446414184
6213,0.19225575853852264,0.41136180499597097
6214,0.19229547259729945,0.41136180499597097
6215,0.19229547259729945,0.41156325543916195
6216,0.19237490071485305,0.41156325543916195
6217,0.19237490071485305,0.41164383561643836
6218,0.19241461477362987,0.41164383561643836
6219,0.19241461477362987,0.4117647058823529
6220,0.1924940428911835,0.4117647058823529
6221,0.1924940428911835,0.41180499597099113
6222,0.19253375694996028,0.41180499597099113
6223,0.19253375694996028,0.41188557614826754
6224,0.19265289912629072,0.41188557614826754
6225,0.19265289912629072,0.4120064464141821
6226,0.1926926131850675,0.4120064464141821
6227,0.1926926131850675,0.4120870265914585
6228,0.19273232724384431,0.4120870265914585
6229,0.19273232724384431,0.4123287671232877
6230,0.19281175536139794,0.4123287671232877
6231,0.19281175536139794,0.41236905721192585
6232,0.19285146942017475,0.41236905721192585
6233,0.19285146942017475,0.4125302175664786
6234,0.19289118347895154,0.4125302175664786
6235,0.19289118347895154,0.4125705076551168
6236,0.19293089753772835,0.4125705076551168
6237,0.19293089753772835,0.4127316680096696
6238,0.19297061159650516,0.4127316680096696
6239,0.19297061159650516,0.4127719580983078
6240,0.19305003971405876,0.4127719580983078
6241,0.19305003971405876,0.413013698630137
6242,0.1931294678316124,0.413013698630137
6243,0.1931294678316124,0.4130539887187752
6244,0.19320889594916602,0.4130539887187752
6245,0.19320889594916602,0.4130942788074134
6246,0.1932486100079428,0.4130942788074134
6247,0.1932486100079428,0.41317485898468975
6248,0.19332803812549643,0.41317485898468975
6249,0.19332803812549643,0.41321514907332796
6250,0.19336775218427324,0.41321514907332796
6251,0.19336775218427324,0.41329572925060437
6252,0.19340746624305005,0.41329572925060437
6253,0.19340746624305005,0.4133360193392425
6254,0.19348689436060365,0.4133360193392425
6255,0.19348689436060365,0.41341659951651893
6256,0.19352660841938046,0.41341659951651893
6257,0.19352660841938046,0.4135374697824335
6258,0.19356632247815728,0.4135374697824335
6259,0.19356632247815728,0.4136180499597099
6260,0.19360603653693406,0.4136180499597099
6261,0.19360603653693406,0.4136986301369863
6262,0.19364575059571087,0.4136986301369863
6263,0.19364575059571087,0.4137792103142627
6264,0.19376489277204131,0.4137792103142627
6265,0.19376489277204131,0.4138195004029009
6266,0.1938046068308181,0.4138195004029009
6267,0.1938046068308181,0.4138597904915391
6268,0.1938443208895949,0.4138597904915391
6269,0.1938443208895949,0.4139000805801773
6270,0.19396346306592535,0.4139000805801773
6271,0.19396346306592535,0.41406124093473007
6272,0.19408260524225576,0.41406124093473007
6273,0.19408260524225576,0.4143432715551974
6274,0.19412231930103258,0.4143432715551974
6275,0.19412231930103258,0.4143835616438356
6276,0.19416203335980936,0.4143835616438356
6277,0.19416203335980936,0.4144238517324738
6278,0.1942811755361398,0.4144238517324738
6279,0.1942811755361398,0.414464141821112
6280,0.1943606036536934,0.414464141821112
6281,0.1943606036536934,0.4145044319097502
6282,0.19444003177124702,0.4145044319097502
6283,0.19444003177124702,0.4145447219983884
6284,0.19447974583002384,0.4145447219983884
6285,0.19447974583002384,0.4145850120870266
6286,0.19451945988880062,0.4145850120870266
6287,0.19451945988880062,0.414665592264303
6288,0.19471803018268466,0.414665592264303
6289,0.19471803018268466,0.41474617244157935
6290,0.19479745830023829,0.41474617244157935
6291,0.19479745830023829,0.41478646253021756
6292,0.1948371723590151,0.41478646253021756
6293,0.1948371723590151,0.41482675261885577
6294,0.1949166004765687,0.41482675261885577
6295,0.1949166004765687,0.4151893634165995
6296,0.19503574265289914,0.4151893634165995
6297,0.19503574265289914,0.4153505237711523
6298,0.19511517077045273,0.4153505237711523
6299,0.19511517077045273,0.4153908138597905
6300,0.19515488482922955,0.4153908138597905
6301,0.19515488482922955,0.4154311039484287
6302,0.19519459888800636,0.4154311039484287
6303,0.19519459888800636,0.41559226430298146
6304,0.19523431294678317,0.41559226430298146
6305,0.19523431294678317,0.4156728444802579
6306,0.19527402700555996,0.4156728444802579
6307,0.19527402700555996,0.41587429492344885
6308,0.19531374106433677,0.41587429492344885
6309,0.19531374106433677,0.4159548751007252
6310,0.1953931691818904,0.4159548751007252
6311,0.1953931691818904,0.4160354552780016
6312,0.19543288324066718,0.4160354552780016
6313,0.19543288324066718,0.416116035455278
6314,0.195472597299444,0.416116035455278
6315,0.195472597299444,0.4161966156325544
6316,0.19555202541699762,0.4161966156325544
6317,0.19555202541699762,0.41631748589846895
6318,0.19559173947577443,0.41631748589846895
6319,0.19559173947577443,0.41635777598710716
6320,0.19567116759332803,0.41635777598710716
6321,0.19567116759332803,0.41639806607574537
6322,0.19571088165210485,0.41639806607574537
6323,0.19571088165210485,0.41643835616438357
6324,0.19575059571088166,0.41643835616438357
6325,0.19575059571088166,0.41651893634165993
6326,0.19579030976965847,0.41651893634165993
6327,0.19579030976965847,0.41659951651893634
6328,0.19583002382843526,0.41659951651893634
6329,0.19583002382843526,0.4168412570507655
6330,0.19586973788721207,0.4168412570507655
6331,0.19586973788721207,0.4169218372280419
6332,0.19590945194598888,0.4169218372280419
6333,0.19590945194598888,0.4169621273166801
6334,0.1959491660047657,0.4169621273166801
6335,0.1959491660047657,0.4170427074939565
6336,0.19598888006354248,0.4170427074939565
6337,0.19598888006354248,0.4172844480257857
6338,0.1960285941223193,0.4172844480257857
6339,0.1960285941223193,0.41732473811442383
6340,0.1960683081810961,0.41732473811442383
6341,0.1960683081810961,0.41736502820306204
6342,0.19610802223987292,0.41736502820306204
6343,0.19610802223987292,0.417566478646253
6344,0.19618745035742652,0.417566478646253
6345,0.19618745035742652,0.4176470588235294
6346,0.19638602065131056,0.4176470588235294
6347,0.19638602065131056,0.41800966962127317
6348,0.19646544876886418,0.41800966962127317
6349,0.19646544876886418,0.41809024979854953
6350,0.196505162827641,0.41809024979854953
6351,0.196505162827641,0.41817082997582594
6352,0.19654487688641778,0.41817082997582594
6353,0.19654487688641778,0.41825141015310235
6354,0.19670373312152503,0.41825141015310235
6355,0.19670373312152503,0.4182917002417405
6356,0.19678316123907863,0.4182917002417405
6357,0.19678316123907863,0.4184125705076551
6358,0.19682287529785544,0.4184125705076551
6359,0.19682287529785544,0.41845286059629333
6360,0.19686258935663226,0.41845286059629333
6361,0.19686258935663226,0.4184931506849315
6362,0.19690230341540904,0.4184931506849315
6363,0.19690230341540904,0.4186140209508461
6364,0.19702144559173948,0.4186140209508461
6365,0.19702144559173948,0.41877518130539887
6366,0.1970611596505163,0.41877518130539887
6367,0.1970611596505163,0.4188154713940371
6368,0.19710087370929308,0.4188154713940371
6369,0.19710087370929308,0.41893634165995164
6370,0.1971405877680699,0.41893634165995164
6371,0.1971405877680699,0.41897663174858985
6372,0.1971803018268467,0.41897663174858985
6373,0.1971803018268467,0.41901692183722805
6374,0.19722001588562352,0.41901692183722805
6375,0.19722001588562352,0.4191780821917808
6376,0.19725972994440033,0.4191780821917808
6377,0.19725972994440033,0.41925866236905723
6378,0.19733915806195393,0.41925866236905723
6379,0.19733915806195393,0.4192989524576954
6380,0.19741858617950755,0.4192989524576954
6381,0.19741858617950755,0.41941982272361
6382,0.19745830023828434,0.41941982272361
6383,0.19745830023828434,0.41970185334407734
6384,0.19753772835583797,0.41970185334407734
6385,0.19753772835583797,0.41978243352135375
6386,0.19765687053216838,0.41978243352135375
6387,0.19765687053216838,0.41986301369863016
6388,0.19777601270849882,0.41986301369863016
6389,0.19777601270849882,0.4199435938759065
6390,0.19781572676727563,0.4199435938759065
6391,0.19781572676727563,0.4202659145850121
6392,0.19785544082605241,0.4202659145850121
6393,0.19785544082605241,0.42034649476228847
6394,0.19789515488482923,0.42034649476228847
6395,0.19789515488482923,0.4203867848509267
6396,0.19793486894360604,0.4203867848509267
6397,0.19793486894360604,0.4204270749395649
6398,0.19801429706115964,0.4204270749395649
6399,0.19801429706115964,0.4207091055600322
6400,0.19805401111993645,0.4207091055600322
6401,0.19805401111993645,0.4207493956486704
6402,0.19809372517871326,0.4207493956486704
6403,0.19809372517871326,0.420870265914585
6404,0.1981731532962669,0.420870265914585
6405,0.1981731532962669,0.42107171635777596
6406,0.19821286735504368,0.42107171635777596
6407,0.19821286735504368,0.42111200644641417
6408,0.1982525814138205,0.42111200644641417
6409,0.1982525814138205,0.4211925866236906
6410,0.1982922954725973,0.4211925866236906
6411,0.1982922954725973,0.42131345688960514
6412,0.1984114376489277,0.42131345688960514
6413,0.1984114376489277,0.4214746172441579
6414,0.19845115170770453,0.4214746172441579
6415,0.19845115170770453,0.4215551974214343
6416,0.19849086576648134,0.4215551974214343
6417,0.19849086576648134,0.42163577759871074
6418,0.19853057982525815,0.42163577759871074
6419,0.19853057982525815,0.4217163577759871
6420,0.19857029388403494,0.4217163577759871
6421,0.19857029388403494,0.4217566478646253
6422,0.19861000794281175,0.4217566478646253
6423,0.19861000794281175,0.4220386784850927
6424,0.19864972200158856,0.4220386784850927
6425,0.19864972200158856,0.42207896857373084
6426,0.19868943606036538,0.42207896857373084
6427,0.19868943606036538,0.42219983883964546
6428,0.19876886417791897,0.42219983883964546
6429,0.19876886417791897,0.4222804190169218
6430,0.1988482922954726,0.4222804190169218
6431,0.1988482922954726,0.4225624496373892
6432,0.1988880063542494,0.4225624496373892
6433,0.1988880063542494,0.4228444802578566
6434,0.1989277204130262,0.4228444802578566
6435,0.1989277204130262,0.42288477034649474
6436,0.198967434471803,0.42288477034649474
6437,0.198967434471803,0.42296535052377116
6438,0.19900714853057982,0.42296535052377116
6439,0.19900714853057982,0.4234085414987913
6440,0.19904686258935664,0.4234085414987913
6441,0.19904686258935664,0.42348912167606767
6442,0.19920571882446386,0.42348912167606767
6443,0.19920571882446386,0.4236099919419823
6444,0.19928514694201746,0.4236099919419823
6445,0.19928514694201746,0.42365028203062044
6446,0.1993645750595711,0.42365028203062044
6447,0.1993645750595711,0.4238517324738114
6448,0.1994042891183479,0.4238517324738114
6449,0.1994042891183479,0.42393231265108783
6450,0.1994440031771247,0.42393231265108783
6451,0.1994440031771247,0.4240531829170024
6452,0.1994837172359015,0.4240531829170024
6453,0.1994837172359015,0.424174053182917
6454,0.1995234312946783,0.424174053182917
6455,0.1995234312946783,0.4242143432715552
6456,0.19956314535345512,0.4242143432715552
6457,0.19956314535345512,0.4243352135374698
6458,0.19960285941223194,0.4243352135374698
6459,0.19960285941223194,0.424375503626108
6460,0.19980142970611597,0.424375503626108
6461,0.19980142970611597,0.4244157937147462
6462,0.19988085782366957,0.4244157937147462
6463,0.19988085782366957,0.42449637389202255
6464,0.1999602859412232,0.42449637389202255
6465,0.1999602859412232,0.42453666398066076
6466,0.2000794281175536,0.42453666398066076
6467,0.2000794281175536,0.4246978243352135
6468,0.20011914217633042,0.4246978243352135
6469,0.20011914217633042,0.42477840451248994
6470,0.20023828435266083,0.42477840451248994
6471,0.20023828435266083,0.42481869460112814
6472,0.20027799841143765,0.42481869460112814
6473,0.20027799841143765,0.42506043513295727
6474,0.20031771247021446,0.42506043513295727
6475,0.20031771247021446,0.4251007252215955
6476,0.20039714058776806,0.4251007252215955
6477,0.20039714058776806,0.4252215954875101
6478,0.20043685464654487,0.4252215954875101
6479,0.20043685464654487,0.42526188557614825
6480,0.20047656870532168,0.42526188557614825
6481,0.20047656870532168,0.42530217566478645
6482,0.2005162827640985,0.42530217566478645
6483,0.2005162827640985,0.42538275584206287
6484,0.2005559968228753,0.42538275584206287
6485,0.2005559968228753,0.42558420628525384
6486,0.2006354249404289,0.42558420628525384
6487,0.2006354249404289,0.4256647864625302
6488,0.20079428117553613,0.4256647864625302
6489,0.20079428117553613,0.4259065269943594
6490,0.20083399523431295,0.4259065269943594
6491,0.20083399523431295,0.4259871071716358
6492,0.20087370929308976,0.4259871071716358
6493,0.20087370929308976,0.426027397260274
6494,0.20091342335186657,0.426027397260274
6495,0.20091342335186657,0.42606768734891215
6496,0.20103256552819698,0.42606768734891215
6497,0.20103256552819698,0.42610797743755036
6498,0.2010722795869738,0.42610797743755036
6499,0.2010722795869738,0.4262691377921031
6500,0.2011119936457506,0.4262691377921031
6501,0.2011119936457506,0.4265108783239323
6502,0.2011517077045274,0.4265108783239323
6503,0.2011517077045274,0.4265914585012087
6504,0.2011914217633042,0.4265914585012087
6505,0.2011914217633042,0.42663174858984687
6506,0.20123113582208102,0.42663174858984687
6507,0.20123113582208102,0.42695406929895247
6508,0.20127084988085783,0.42695406929895247
6509,0.20127084988085783,0.42707493956486703
6510,0.20131056393963462,0.42707493956486703
6511,0.20131056393963462,0.42715551974214344
6512,0.20138999205718824,0.42715551974214344
6513,0.20138999205718824,0.42719580983078165
6514,0.20142970611596506,0.42719580983078165
6515,0.20142970611596506,0.4273569701853344
6516,0.20150913423351866,0.4273569701853344
6517,0.20150913423351866,0.4273972602739726
6518,0.2016679904686259,0.4273972602739726
6519,0.2016679904686259,0.4274375503626108
6520,0.2017077045274027,0.4274375503626108
6521,0.2017077045274027,0.4275987107171636
6522,0.20186656076250992,0.4275987107171636
6523,0.20186656076250992,0.42767929089443996
6524,0.20194598888006354,0.42767929089443996
6525,0.20194598888006354,0.4278404512489927
6526,0.20198570293884036,0.4278404512489927
6527,0.20198570293884036,0.42788074133763093
6528,0.20202541699761717,0.42788074133763093
6529,0.20202541699761717,0.4281224818694601
6530,0.20206513105639395,0.4281224818694601
6531,0.20206513105639395,0.4282836422240129
6532,0.20210484511517077,0.4282836422240129
6533,0.20210484511517077,0.4283239323126511
6534,0.20214455917394758,0.4283239323126511
6535,0.20214455917394758,0.42848509266720386
6536,0.2021842732327244,0.42848509266720386
6537,0.2021842732327244,0.42856567284448027
6538,0.2023034154090548,0.42856567284448027
6539,0.2023034154090548,0.42864625302175663
6540,0.20234312946783162,0.42864625302175663
6541,0.20234312946783162,0.42868654311039484
6542,0.20238284352660843,0.42868654311039484
6543,0.20238284352660843,0.42876712328767125
6544,0.20242255758538522,0.42876712328767125
6545,0.20242255758538522,0.42880741337630945
6546,0.20250198570293884,0.42880741337630945
6547,0.20250198570293884,0.4288879935535858
6548,0.20254169976171565,0.4288879935535858
6549,0.20254169976171565,0.428928283642224
6550,0.20258141382049247,0.428928283642224
6551,0.20258141382049247,0.429129734085415
6552,0.20266084193804607,0.429129734085415
6553,0.20266084193804607,0.42921031426269135
6554,0.20270055599682288,0.42921031426269135
6555,0.20270055599682288,0.42929089443996776
6556,0.20277998411437648,0.42929089443996776
6557,0.20277998411437648,0.42933118452860597
6558,0.2028594122319301,0.42933118452860597
6559,0.2028594122319301,0.4293714746172442
6560,0.20289912629070692,0.4293714746172442
6561,0.20289912629070692,0.42945205479452053
6562,0.20293884034948373,0.42945205479452053
6563,0.20293884034948373,0.42949234488315874
6564,0.20301826846703733,0.42949234488315874
6565,0.20301826846703733,0.4296132151490733
6566,0.20305798252581414,0.4296132151490733
6567,0.20305798252581414,0.4296535052377115
6568,0.20309769658459095,0.4296535052377115
6569,0.20309769658459095,0.4297340854149879
6570,0.20317712470214455,0.4297340854149879
6571,0.20317712470214455,0.4298549556809025
6572,0.203296266878475,0.4298549556809025
6573,0.203296266878475,0.4299355358581789
6574,0.20333598093725178,0.4299355358581789
6575,0.20333598093725178,0.4299758259468171
6576,0.2034154090548054,0.4299758259468171
6577,0.2034154090548054,0.43001611603545525
6578,0.20349483717235903,0.43001611603545525
6579,0.20349483717235903,0.43025785656728444
6580,0.2035345512311358,0.43025785656728444
6581,0.2035345512311358,0.43029814665592264
6582,0.20361397934868944,0.43029814665592264
6583,0.20361397934868944,0.43037872683319905
6584,0.20365369340746625,0.43037872683319905
6585,0.20365369340746625,0.4304190169218372
6586,0.20373312152501985,0.4304190169218372
6587,0.20373312152501985,0.4304995970991136
6588,0.20381254964257348,0.4304995970991136
6589,0.20381254964257348,0.43058017727639003
6590,0.2039316918189039,0.43058017727639003
6591,0.2039316918189039,0.4306204673650282
6592,0.2040111199364575,0.4306204673650282
6593,0.2040111199364575,0.4306607574536664
6594,0.2040905480540111,0.4306607574536664
6595,0.2040905480540111,0.4307413376309428
6596,0.20416997617156474,0.4307413376309428
6597,0.20416997617156474,0.430781627719581
6598,0.20420969023034155,0.430781627719581
6599,0.20420969023034155,0.43082191780821916
6600,0.20432883240667196,0.43082191780821916
6601,0.20432883240667196,0.43086220789685736
6602,0.20436854646544877,0.43086220789685736
6603,0.20436854646544877,0.4309427880741338
6604,0.2044082605242256,0.4309427880741338
6605,0.2044082605242256,0.43102336825141013
6606,0.2045671167593328,0.43102336825141013
6607,0.2045671167593328,0.43110394842868655
6608,0.2046068308181096,0.43110394842868655
6609,0.2046068308181096,0.43118452860596296
6610,0.2046465448768864,0.43118452860596296
6611,0.2046465448768864,0.4312651087832393
6612,0.20476568705321685,0.4312651087832393
6613,0.20476568705321685,0.4313053988718775
6614,0.20484511517077045,0.4313053988718775
6615,0.20484511517077045,0.43138597904915393
6616,0.2049642573471009,0.43138597904915393
6617,0.2049642573471009,0.4314665592264303
6618,0.20500397140587767,0.4314665592264303
6619,0.20500397140587767,0.4315068493150685
6620,0.2051231135822081,0.4315068493150685
6621,0.2051231135822081,0.43162771958098306
6622,0.2051628276409849,0.43162771958098306
6623,0.2051628276409849,0.43166800966962127
6624,0.2052025416997617,0.43166800966962127
6625,0.2052025416997617,0.4317082997582595
6626,0.20528196981731534,0.4317082997582595
6627,0.20528196981731534,0.43186946011281224
6628,0.20532168387609215,0.43186946011281224
6629,0.20532168387609215,0.43195004029008865
6630,0.20540111199364575,0.43195004029008865
6631,0.20540111199364575,0.432030620467365
6632,0.20544082605242256,0.432030620467365
6633,0.20544082605242256,0.4321112006446414
6634,0.20548054011119937,0.4321112006446414
6635,0.20548054011119937,0.4321917808219178
6636,0.20552025416997619,0.4321917808219178
6637,0.20552025416997619,0.4323126510878324
6638,0.20559968228752978,0.4323126510878324
6639,0.20559968228752978,0.43243352135374696
6640,0.2056393963463066,0.43243352135374696
6641,0.2056393963463066,0.43247381144238517
6642,0.205758538522637,0.43247381144238517
6643,0.205758538522637,0.4325543916196616
6644,0.20583796664019063,0.4325543916196616
6645,0.20583796664019063,0.43259468170829973
6646,0.20587768069896745,0.43259468170829973
6647,0.20587768069896745,0.43267526188557615
6648,0.20595710881652105,0.43267526188557615
6649,0.20595710881652105,0.43271555197421435
6650,0.20607625099285146,0.43271555197421435
6651,0.20607625099285146,0.4327961321514907
6652,0.20611596505162827,0.4327961321514907
6653,0.20611596505162827,0.4328767123287671
6654,0.2061953931691819,0.4328767123287671
6655,0.2061953931691819,0.43295729250604353
6656,0.2062351072279587,0.43295729250604353
6657,0.2062351072279587,0.4331184528605963
6658,0.2062748212867355,0.4331184528605963
6659,0.2062748212867355,0.43319903303787266
6660,0.20635424940428912,0.43319903303787266
6661,0.20635424940428912,0.4332796132151491
6662,0.20651310563939634,0.4332796132151491
6663,0.20651310563939634,0.4333601933924255
6664,0.20655281969817316,0.4333601933924255
6665,0.20655281969817316,0.43344077356970184
6666,0.20667196187450357,0.43344077356970184
6667,0.20667196187450357,0.43348106365834005
6668,0.2068308181096108,0.43348106365834005
6669,0.2068308181096108,0.43356164383561646
6670,0.2068705321683876,0.43356164383561646
6671,0.2068705321683876,0.433682514101531
6672,0.20691024622716442,0.433682514101531
6673,0.20691024622716442,0.4338436744560838
6674,0.2073073868149325,0.4338436744560838
6675,0.2073073868149325,0.4339645447219984
6676,0.2073471008737093,0.4339645447219984
6677,0.2073471008737093,0.43400483481063656
6678,0.2074265289912629,0.43400483481063656
6679,0.2074265289912629,0.4344077356970185
6680,0.20754567116759332,0.4344077356970185
6681,0.20754567116759332,0.43448831587429493
6682,0.20766481334392375,0.43448831587429493
6683,0.20766481334392375,0.43452860596293313
6684,0.2079428117553614,0.43452860596293313
6685,0.2079428117553614,0.43456889605157134
6686,0.2079825258141382,0.43456889605157134
6687,0.2079825258141382,0.4347300564061241
6688,0.20806195393169183,0.4347300564061241
6689,0.20806195393169183,0.4348509266720387
6690,0.20814138204924543,0.4348509266720387
6691,0.20814138204924543,0.4348912167606769
6692,0.20818109610802224,0.4348912167606769
6693,0.20818109610802224,0.4349315068493151
6694,0.20826052422557587,0.4349315068493151
6695,0.20826052422557587,0.43501208702659144
6696,0.20845909451945988,0.43501208702659144
6697,0.20845909451945988,0.43505237711522965
6698,0.2084988085782367,0.43505237711522965
6699,0.2084988085782367,0.4352538275584206
6700,0.2085385226370135,0.4352538275584206
6701,0.2085385226370135,0.43529411764705883
6702,0.20857823669579031,0.43529411764705883
6703,0.20857823669579031,0.43533440773569704
6704,0.20861795075456713,0.43533440773569704
6705,0.20861795075456713,0.4354552780016116
6706,0.2086576648133439,0.4354552780016116
6707,0.2086576648133439,0.4356567284448026
6708,0.20877680698967435,0.4356567284448026
6709,0.20877680698967435,0.4356970185334408
6710,0.20885623510722795,0.4356970185334408
6711,0.20885623510722795,0.435737308622079
6712,0.20889594916600476,0.435737308622079
6713,0.20889594916600476,0.43593875906526997
6714,0.20893566322478158,0.43593875906526997
6715,0.20893566322478158,0.43614020950846094
6716,0.2089753772835584,0.43614020950846094
6717,0.2089753772835584,0.4362610797743755
6718,0.209054805401112,0.4362610797743755
6719,0.209054805401112,0.4364222401289283
6720,0.2091342335186656,0.4364222401289283
6721,0.2091342335186656,0.43662369057211925
6722,0.20917394757744243,0.43662369057211925
6723,0.20917394757744243,0.43666398066075746
6724,0.20929308975377284,0.43666398066075746
6725,0.20929308975377284,0.43670427074939566
6726,0.20933280381254965,0.43670427074939566
6727,0.20933280381254965,0.43674456083803387
6728,0.20937251787132646,0.43674456083803387
6729,0.20937251787132646,0.436784850926672
6730,0.20941223193010325,0.436784850926672
6731,0.20941223193010325,0.43686543110394843
6732,0.20945194598888006,0.43686543110394843
6733,0.20945194598888006,0.43694601128122484
6734,0.20949166004765687,0.43694601128122484
6735,0.20949166004765687,0.4371071716357776
6736,0.20957108816521047,0.4371071716357776
6737,0.20957108816521047,0.4371474617244158
6738,0.20961080222398729,0.4371474617244158
6739,0.20961080222398729,0.43742949234488315
6740,0.2096902303415409,0.43742949234488315
6741,0.2096902303415409,0.43746978243352136
6742,0.20972994440031772,0.43746978243352136
6743,0.20972994440031772,0.43763094278807413
6744,0.2097696584590945,0.43763094278807413
6745,0.2097696584590945,0.43767123287671234
6746,0.20980937251787132,0.43767123287671234
6747,0.20980937251787132,0.4377518130539887
6748,0.20988880063542495,0.4377518130539887
6749,0.20988880063542495,0.4378726833199033
6750,0.20992851469420173,0.4378726833199033
6751,0.20992851469420173,0.4380741337630943
6752,0.21000794281175536,0.4380741337630943
6753,0.21000794281175536,0.43815471394037064
6754,0.21004765687053217,0.43815471394037064
6755,0.21004765687053217,0.43851732473811444
6756,0.21012708498808577,0.43851732473811444
6757,0.21012708498808577,0.4387187751813054
6758,0.21016679904686258,0.4387187751813054
6759,0.21016679904686258,0.4387993553585818
6760,0.2102065131056394,0.4387993553585818
6761,0.2102065131056394,0.43904109589041096
6762,0.2102462271644162,0.43904109589041096
6763,0.2102462271644162,0.4391619661563255
6764,0.21028594122319302,0.4391619661563255
6765,0.21028594122319302,0.43928283642224014
6766,0.21036536934074662,0.43928283642224014
6767,0.21036536934074662,0.4395245769540693
6768,0.21044479745830025,0.4395245769540693
6769,0.21044479745830025,0.4395648670427075
6770,0.21048451151707703,0.4395648670427075
6771,0.21048451151707703,0.4396051571313457
6772,0.21056393963463066,0.4396051571313457
6773,0.21056393963463066,0.4396454472199839
6774,0.21060365369340747,0.4396454472199839
6775,0.21060365369340747,0.4396857373086221
6776,0.2107625099285147,0.4396857373086221
6777,0.2107625099285147,0.43976631748589845
6778,0.2108022239872915,0.43976631748589845
6779,0.2108022239872915,0.43980660757453666
6780,0.2108419380460683,0.43980660757453666
6781,0.2108419380460683,0.43984689766317486
6782,0.2108816521048451,0.43984689766317486
6783,0.2108816521048451,0.4399274778404513
6784,0.21092136616362192,0.4399274778404513
6785,0.21092136616362192,0.4399677679290894
6786,0.21096108022239873,0.4399677679290894
6787,0.21096108022239873,0.44000805801772763
6788,0.21100079428117555,0.44000805801772763
6789,0.21100079428117555,0.44008863819500404
6790,0.21108022239872914,0.44008863819500404
6791,0.21108022239872914,0.44012892828364225
6792,0.21115965051628277,0.44012892828364225
6793,0.21115965051628277,0.4402095084609186
6794,0.21119936457505958,0.4402095084609186
6795,0.21119936457505958,0.4403706688154714
6796,0.21123907863383637,0.4403706688154714
6797,0.21123907863383637,0.4404512489927478
6798,0.21127879269261318,0.4404512489927478
6799,0.21127879269261318,0.440491539081386
6800,0.2114376489277204,0.440491539081386
6801,0.2114376489277204,0.44057211925866235
6802,0.21147736298649722,0.44057211925866235
6803,0.21147736298649722,0.44065269943593877
6804,0.21151707704527403,0.44065269943593877
6805,0.21151707704527403,0.4407332796132151
6806,0.21163621922160444,0.4407332796132151
6807,0.21163621922160444,0.44089443996776795
6808,0.21179507545671167,0.44089443996776795
6809,0.21179507545671167,0.4409347300564061
6810,0.2118745035742653,0.4409347300564061
6811,0.2118745035742653,0.4409750201450443
6812,0.2119142176330421,0.4409750201450443
6813,0.2119142176330421,0.4410153102336825
6814,0.2119539316918189,0.4410153102336825
6815,0.2119539316918189,0.4410958904109589
6816,0.2119936457505957,0.4410958904109589
6817,0.2119936457505957,0.4411361804995971
6818,0.21203335980937252,0.4411361804995971
6819,0.21203335980937252,0.44137792103142626
6820,0.21211278792692614,0.44137792103142626
6821,0.21211278792692614,0.4414987912973409
6822,0.21215250198570293,0.4414987912973409
6823,0.21215250198570293,0.441539081385979
6824,0.21223193010325656,0.441539081385979
6825,0.21223193010325656,0.44170024174053185
6826,0.21231135822081015,0.44170024174053185
6827,0.21231135822081015,0.4417808219178082
6828,0.21235107227958697,0.4417808219178082
6829,0.21235107227958697,0.4420225624496374
6830,0.21239078633836378,0.4420225624496374
6831,0.21239078633836378,0.44218372280419016
6832,0.2124702144559174,0.44218372280419016
6833,0.2124702144559174,0.44222401289282837
6834,0.2125099285146942,0.44222401289282837
6835,0.2125099285146942,0.44234488315874293
6836,0.212549642573471,0.44234488315874293
6837,0.212549642573471,0.44242546333601934
6838,0.21262907069102463,0.44242546333601934
6839,0.21262907069102463,0.44270749395648673
6840,0.21266878474980144,0.44270749395648673
6841,0.21266878474980144,0.4427880741337631
6842,0.21270849880857823,0.4427880741337631
6843,0.21270849880857823,0.4429089443996777
6844,0.21278792692613185,0.4429089443996777
6845,0.21278792692613185,0.44294923448831586
6846,0.21282764098490867,0.44294923448831586
6847,0.21282764098490867,0.4431103948428686
6848,0.21290706910246227,0.4431103948428686
6849,0.21290706910246227,0.44327155519742145
6850,0.2130262112787927,0.44327155519742145
6851,0.2130262112787927,0.4433118452860596
6852,0.2130659253375695,0.4433118452860596
6853,0.2130659253375695,0.4436744560838034
6854,0.2131056393963463,0.4436744560838034
6855,0.2131056393963463,0.44371474617244155
6856,0.21314535345512312,0.44371474617244155
6857,0.21314535345512312,0.44375503626107976
6858,0.21318506751389993,0.44375503626107976
6859,0.21318506751389993,0.4438356164383562
6860,0.2132247815726767,0.4438356164383562
6861,0.2132247815726767,0.44391619661563253
6862,0.21326449563145353,0.44391619661563253
6863,0.21326449563145353,0.44395648670427074
6864,0.21330420969023034,0.44395648670427074
6865,0.21330420969023034,0.44403706688154715
6866,0.21334392374900715,0.44403706688154715
6867,0.21334392374900715,0.4441579371474617
6868,0.21338363780778397,0.4441579371474617
6869,0.21338363780778397,0.4441982272360999
6870,0.21342335186656075,0.4441982272360999
6871,0.21342335186656075,0.44427880741337633
6872,0.21350277998411438,0.44427880741337633
6873,0.21350277998411438,0.4443190975020145
6874,0.2136616362192216,0.4443190975020145
6875,0.2136616362192216,0.4443593875906527
6876,0.21370135027799841,0.4443593875906527
6877,0.21370135027799841,0.4443996776792909
6878,0.21374106433677523,0.4443996776792909
6879,0.21374106433677523,0.4444802578565673
6880,0.21382049245432883,0.4444802578565673
6881,0.21382049245432883,0.44452054794520546
6882,0.21393963463065926,0.44452054794520546
6883,0.21393963463065926,0.4446817082997583
6884,0.21397934868943605,0.4446817082997583
6885,0.21397934868943605,0.44476228847703464
6886,0.2141779189833201,0.44476228847703464
6887,0.2141779189833201,0.44480257856567285
6888,0.2142176330420969,0.44480257856567285
6889,0.2142176330420969,0.44484286865431105
6890,0.2142573471008737,0.44484286865431105
6891,0.2142573471008737,0.4451651893634166
6892,0.21429706115965053,0.4451651893634166
6893,0.21429706115965053,0.445245769540693
6894,0.21441620333598094,0.445245769540693
6895,0.21441620333598094,0.4452860596293312
6896,0.21445591739475775,0.4452860596293312
6897,0.21445591739475775,0.44532634971796936
6898,0.21449563145353456,0.44532634971796936
6899,0.21449563145353456,0.445447219983884
6900,0.21457505957108816,0.445447219983884
6901,0.21457505957108816,0.44556809024979854
6902,0.21461477362986497,0.44556809024979854
6903,0.21461477362986497,0.4457292506043513
6904,0.2146544876886418,0.4457292506043513
6905,0.2146544876886418,0.4457695406929895
6906,0.21469420174741857,0.4457695406929895
6907,0.21469420174741857,0.4459307010475423
6908,0.21473391580619539,0.4459307010475423
6909,0.21473391580619539,0.4459709911361805
6910,0.2147736298649722,0.4459709911361805
6911,0.2147736298649722,0.4460112812248187
6912,0.2148927720413026,0.4460112812248187
6913,0.2148927720413026,0.44609186140209506
6914,0.21497220015885624,0.44609186140209506
6915,0.21497220015885624,0.44613215149073326
6916,0.21501191421763305,0.44613215149073326
6917,0.21501191421763305,0.44617244157937147
6918,0.21505162827640986,0.44617244157937147
6919,0.21505162827640986,0.44645447219983886
6920,0.21513105639396346,0.44645447219983886
6921,0.21513105639396346,0.446494762288477
6922,0.2152104845115171,0.446494762288477
6923,0.2152104845115171,0.4468170829975826
6924,0.21528991262907068,0.4468170829975826
6925,0.21528991262907068,0.4468573730862208
6926,0.21540905480540112,0.4468573730862208
6927,0.21540905480540112,0.4469782433521354
6928,0.21548848292295472,0.4469782433521354
6929,0.21548848292295472,0.44713940370668814
6930,0.21556791104050835,0.44713940370668814
6931,0.21556791104050835,0.44721998388396456
6932,0.21564733915806195,0.44721998388396456
6933,0.21564733915806195,0.44726027397260276
6934,0.21572676727561557,0.44726027397260276
6935,0.21572676727561557,0.4473005640612409
6936,0.21580619539316917,0.4473005640612409
6937,0.21580619539316917,0.44742143432715553
6938,0.2158856235107228,0.44742143432715553
6939,0.2158856235107228,0.4475020145044319
6940,0.2159253375694996,0.4475020145044319
6941,0.2159253375694996,0.4475423045930701
6942,0.21596505162827642,0.4475423045930701
6943,0.21596505162827642,0.4475825946817083
6944,0.2160047656870532,0.4475825946817083
6945,0.2160047656870532,0.4476631748589847
6946,0.21604447974583002,0.4476631748589847
6947,0.21604447974583002,0.44770346494762286
6948,0.21608419380460683,0.44770346494762286
6949,0.21608419380460683,0.4478243352135375
6950,0.21612390786338365,0.4478243352135375
6951,0.21612390786338365,0.4478646253021757
6952,0.21616362192216043,0.4478646253021757
6953,0.21616362192216043,0.44794520547945205
6954,0.21620333598093724,0.44794520547945205
6955,0.21620333598093724,0.44798549556809025
6956,0.21624305003971406,0.44798549556809025
6957,0.21624305003971406,0.44806607574536667
6958,0.21628276409849087,0.44806607574536667
6959,0.21628276409849087,0.4481063658340048
6960,0.21632247815726768,0.4481063658340048
6961,0.21632247815726768,0.448146655922643
6962,0.21640190627482128,0.448146655922643
6963,0.21640190627482128,0.44822723609991943
6964,0.2164416203335981,0.44822723609991943
6965,0.2164416203335981,0.448348106365834
6966,0.2165607625099285,0.448348106365834
6967,0.2165607625099285,0.4483883964544722
6968,0.21660047656870532,0.4483883964544722
6969,0.21660047656870532,0.4484286865431104
6970,0.21671961874503573,0.4484286865431104
6971,0.21671961874503573,0.44850926672038677
6972,0.21675933280381254,0.44850926672038677
6973,0.21675933280381254,0.448549556809025
6974,0.21679904686258936,0.448549556809025
6975,0.21679904686258936,0.4485898468976632
6976,0.21687847498014298,0.4485898468976632
6977,0.21687847498014298,0.44867042707493954
6978,0.21691818903891977,0.44867042707493954
6979,0.21691818903891977,0.44883158742949236
6980,0.21695790309769658,0.44883158742949236
6981,0.21695790309769658,0.4489121676067687
6982,0.21719618745035743,0.4489121676067687
6983,0.21719618745035743,0.4489524576954069
6984,0.21727561556791103,0.4489524576954069
6985,0.21727561556791103,0.44899274778404513
6986,0.21739475774424147,0.44899274778404513
6987,0.21739475774424147,0.44903303787268334
6988,0.2175536139793487,0.44903303787268334
6989,0.2175536139793487,0.4490733279613215
6990,0.2175933280381255,0.4490733279613215
6991,0.2175933280381255,0.4491539081385979
6992,0.2176727561556791,0.4491539081385979
6993,0.2176727561556791,0.4491941982272361
6994,0.21771247021445592,0.4491941982272361
6995,0.21771247021445592,0.4493956486704271
6996,0.21783161239078633,0.4493956486704271
6997,0.21783161239078633,0.4494359387590653
6998,0.21787132644956314,0.4494359387590653
6999,0.21787132644956314,0.44963738920225627
7000,0.21795075456711677,0.44963738920225627
7001,0.21795075456711677,0.44975825946817083
7002,0.21799046862589358,0.44975825946817083
7003,0.21799046862589358,0.44979854955680904
7004,0.21803018268467037,0.44979854955680904
7005,0.21803018268467037,0.4499597099113618
7006,0.21806989674344718,0.4499597099113618
7007,0.21806989674344718,0.4501611603545528
7008,0.2181493248610008,0.4501611603545528
7009,0.2181493248610008,0.45028203062046734
7010,0.21826846703733122,0.45028203062046734
7011,0.21826846703733122,0.45036261079774376
7012,0.21830818109610803,0.45036261079774376
7013,0.21830818109610803,0.45040290088638196
7014,0.21834789515488484,0.45040290088638196
7015,0.21834789515488484,0.45044319097502017
7016,0.21838760921366163,0.45044319097502017
7017,0.21838760921366163,0.4504834810636583
7018,0.21842732327243844,0.4504834810636583
7019,0.21842732327243844,0.4505237711522965
7020,0.21846703733121525,0.4505237711522965
7021,0.21846703733121525,0.45056406124093473
7022,0.21854646544876885,0.45056406124093473
7023,0.21854646544876885,0.45064464141821114
7024,0.21858617950754566,0.45064464141821114
7025,0.21858617950754566,0.4506849315068493
7026,0.2187053216838761,0.4506849315068493
7027,0.2187053216838761,0.4508460918614021
7028,0.2187450357426529,0.4508460918614021
7029,0.2187450357426529,0.45088638195004027
7030,0.2187847498014297,0.45088638195004027
7031,0.2187847498014297,0.45112812248186945
7032,0.21894360603653693,0.45112812248186945
7033,0.21894360603653693,0.45116841257050766
7034,0.21898332009531374,0.45116841257050766
7035,0.21898332009531374,0.45132957292506043
7036,0.21906274821286736,0.45132957292506043
7037,0.21906274821286736,0.45141015310233684
7038,0.21910246227164415,0.45141015310233684
7039,0.21910246227164415,0.4514907332796132
7040,0.21914217633042096,0.4514907332796132
7041,0.21914217633042096,0.4515310233682514
7042,0.21918189038919778,0.4515310233682514
7043,0.21918189038919778,0.4517324738114424
7044,0.2192216044479746,0.4517324738114424
7045,0.2192216044479746,0.45185334407735694
7046,0.219340746624305,0.45185334407735694
7047,0.219340746624305,0.4520547945205479
7048,0.2193804606830818,0.4520547945205479
7049,0.2193804606830818,0.4520950846091861
7050,0.21942017474185863,0.4520950846091861
7051,0.21942017474185863,0.45217566478646254
7052,0.21949960285941222,0.45217566478646254
7053,0.21949960285941222,0.4523368251410153
7054,0.21957903097696585,0.4523368251410153
7055,0.21957903097696585,0.4526188557614827
7056,0.21961874503574266,0.4526188557614827
7057,0.21961874503574266,0.45265914585012085
7058,0.21965845909451945,0.45265914585012085
7059,0.21965845909451945,0.45269943593875905
7060,0.2197776012708499,0.45269943593875905
7061,0.2197776012708499,0.45273972602739726
7062,0.2198173153296267,0.45273972602739726
7063,0.2198173153296267,0.4528203062046737
7064,0.21985702938840349,0.4528203062046737
7065,0.21985702938840349,0.4528605962933118
7066,0.2199364575059571,0.4528605962933118
7067,0.2199364575059571,0.4530620467365028
7068,0.22005559968228752,0.4530620467365028
7069,0.22005559968228752,0.453102336825141
7070,0.2204924543288324,0.453102336825141
7071,0.2204924543288324,0.4531426269137792
7072,0.22053216838760922,0.4531426269137792
7073,0.22053216838760922,0.453303787268332
7074,0.220571882446386,0.453303787268332
7075,0.220571882446386,0.4533440773569702
7076,0.22069102462271645,0.4533440773569702
7077,0.22069102462271645,0.45346494762288475
7078,0.22073073868149326,0.45346494762288475
7079,0.22073073868149326,0.45350523771152296
7080,0.22084988085782367,0.45350523771152296
7081,0.22084988085782367,0.45374697824335214
7082,0.22092930897537727,0.45374697824335214
7083,0.22092930897537727,0.4539887187751813
7084,0.22096902303415408,0.4539887187751813
7085,0.22096902303415408,0.4540290088638195
7086,0.2210484511517077,0.4540290088638195
7087,0.2210484511517077,0.4540692989524577
7088,0.22120730738681493,0.4540692989524577
7089,0.22120730738681493,0.4541095890410959
7090,0.22128673550436856,0.4541095890410959
7091,0.22128673550436856,0.4541498791297341
7092,0.22140587768069897,0.4541498791297341
7093,0.22140587768069897,0.45423045930701045
7094,0.22152501985702938,0.45423045930701045
7095,0.22152501985702938,0.4544319097502014
7096,0.22164416203335982,0.4544319097502014
7097,0.22164416203335982,0.45447219983883963
7098,0.22176330420969023,0.45447219983883963
7099,0.22176330420969023,0.45459307010475425
7100,0.22184273232724386,0.45459307010475425
7101,0.22184273232724386,0.4546333601933924
7102,0.22196187450357427,0.4546333601933924
7103,0.22196187450357427,0.454754230459307
7104,0.22204130262112787,0.454754230459307
7105,0.22204130262112787,0.454955680902498
7106,0.2221207307386815,0.454955680902498
7107,0.2221207307386815,0.4549959709911362
7108,0.22220015885623512,0.4549959709911362
7109,0.22220015885623512,0.45507655116841256
7110,0.2222398729150119,0.45507655116841256
7111,0.2222398729150119,0.45511684125705076
7112,0.22227958697378872,0.45511684125705076
7113,0.22227958697378872,0.45527800161160353
7114,0.22235901509134234,0.45527800161160353
7115,0.22235901509134234,0.45535858178887995
7116,0.22243844320889594,0.45535858178887995
7117,0.22243844320889594,0.4554794520547945
7118,0.22251787132644957,0.4554794520547945
7119,0.22251787132644957,0.4555600322320709
7120,0.22259729944400317,0.4555600322320709
7121,0.22259729944400317,0.45560032232070913
7122,0.2227958697378872,0.45560032232070913
7123,0.2227958697378872,0.45588235294117646
7124,0.22287529785544083,0.45588235294117646
7125,0.22287529785544083,0.45592264302981467
7126,0.22295472597299443,0.45592264302981467
7127,0.22295472597299443,0.4559629331184529
7128,0.22311358220810168,0.4559629331184529
7129,0.22311358220810168,0.4560032232070911
7130,0.22315329626687846,0.4560032232070911
7131,0.22315329626687846,0.45608380338436744
7132,0.2232327243844321,0.45608380338436744
7133,0.2232327243844321,0.45612409347300564
7134,0.2232724384432089,0.45612409347300564
7135,0.2232724384432089,0.45620467365028206
7136,0.22331215250198572,0.45620467365028206
7137,0.22331215250198572,0.4562852538275584
7138,0.22339158061953932,0.4562852538275584
7139,0.22339158061953932,0.4563255439161966
7140,0.22355043685464654,0.4563255439161966
7141,0.22355043685464654,0.4564867042707494
7142,0.22359015091342335,0.4564867042707494
7143,0.22359015091342335,0.4565672844480258
7144,0.22362986497220017,0.4565672844480258
7145,0.22362986497220017,0.45664786462530216
7146,0.22370929308975376,0.45664786462530216
7147,0.22370929308975376,0.45668815471394036
7148,0.2237887212073074,0.45668815471394036
7149,0.2237887212073074,0.45672844480257857
7150,0.2239078633836378,0.45672844480257857
7151,0.2239078633836378,0.45684931506849313
7152,0.22414614773629865,0.45684931506849313
7153,0.22414614773629865,0.45688960515713134
7154,0.22418586179507546,0.45688960515713134
7155,0.22418586179507546,0.45692989524576955
7156,0.22430500397140588,0.45692989524576955
7157,0.22430500397140588,0.4570507655116841
7158,0.2243844320889595,0.4570507655116841
7159,0.2243844320889595,0.4572522159548751
7160,0.2244241461477363,0.4572522159548751
7161,0.2244241461477363,0.4573327961321515
7162,0.2244638602065131,0.4573327961321515
7163,0.2244638602065131,0.4573730862207897
7164,0.22454328832406673,0.4573730862207897
7165,0.22454328832406673,0.45741337630942785
7166,0.22458300238284354,0.45741337630942785
7167,0.22458300238284354,0.45749395648670427
7168,0.22462271644162032,0.45749395648670427
7169,0.22462271644162032,0.4575342465753425
7170,0.22470214455917395,0.4575342465753425
7171,0.22470214455917395,0.4575745366639807
7172,0.22478157267672755,0.4575745366639807
7173,0.22478157267672755,0.45761482675261883
7174,0.22482128673550436,0.45761482675261883
7175,0.22482128673550436,0.45773569701853345
7176,0.22486100079428117,0.45773569701853345
7177,0.22486100079428117,0.45777598710717166
7178,0.2249404289118348,0.45777598710717166
7179,0.2249404289118348,0.4578162771958098
7180,0.2250198570293884,0.4578162771958098
7181,0.2250198570293884,0.45797743755036263
7182,0.2250595710881652,0.45797743755036263
7183,0.2250595710881652,0.458058017727639
7184,0.22509928514694202,0.458058017727639
7185,0.22509928514694202,0.4580983078162772
7186,0.22517871326449562,0.4580983078162772
7187,0.22517871326449562,0.45825946817082996
7188,0.22521842732327244,0.45825946817082996
7189,0.22521842732327244,0.45829975825946817
7190,0.22533756949960285,0.45829975825946817
7191,0.22533756949960285,0.4583400483481064
7192,0.22537728355837966,0.4583400483481064
7193,0.22537728355837966,0.4586623690572119
7194,0.22541699761715647,0.4586623690572119
7195,0.22541699761715647,0.45874294923448833
7196,0.22545671167593329,0.45874294923448833
7197,0.22545671167593329,0.45878323932312653
7198,0.22553613979348688,0.45878323932312653
7199,0.22553613979348688,0.4588638195004029
7200,0.2255758538522637,0.4588638195004029
7201,0.2255758538522637,0.4589846897663175
7202,0.22569499602859414,0.4589846897663175
7203,0.22569499602859414,0.45902497985495566
7204,0.22573471008737092,0.45902497985495566
7205,0.22573471008737092,0.4591458501208703
7206,0.22577442414614773,0.4591458501208703
7207,0.22577442414614773,0.4591861402095085
7208,0.22581413820492455,0.4591861402095085
7209,0.22581413820492455,0.45930701047542305
7210,0.22585385226370136,0.45930701047542305
7211,0.22585385226370136,0.45934730056406126
7212,0.22593328038125496,0.45934730056406126
7213,0.22593328038125496,0.4594681708299758
7214,0.22597299444003177,0.4594681708299758
7215,0.22597299444003177,0.45958904109589044
7216,0.22601270849880858,0.45958904109589044
7217,0.22601270849880858,0.4596696212731668
7218,0.22609213661636218,0.4596696212731668
7219,0.22609213661636218,0.459709911361805
7220,0.226131850675139,0.459709911361805
7221,0.226131850675139,0.4597502014504432
7222,0.2262509928514694,0.4597502014504432
7223,0.2262509928514694,0.45979049153908136
7224,0.22629070691024622,0.45979049153908136
7225,0.22629070691024622,0.4599516518936342
7226,0.22633042096902303,0.4599516518936342
7227,0.22633042096902303,0.46003223207091054
7228,0.22637013502779985,0.46003223207091054
7229,0.22637013502779985,0.4601933924254633
7230,0.22640984908657666,0.4601933924254633
7231,0.22640984908657666,0.4602336825141015
7232,0.22644956314535344,0.4602336825141015
7233,0.22644956314535344,0.4602739726027397
7234,0.22652899126290707,0.4602739726027397
7235,0.22652899126290707,0.4604351329572925
7236,0.22656870532168388,0.4604351329572925
7237,0.22656870532168388,0.4604754230459307
7238,0.2266084193804607,0.4604754230459307
7239,0.2266084193804607,0.46059629331184526
7240,0.22676727561556792,0.46059629331184526
7241,0.22676727561556792,0.46063658340048347
7242,0.22684670373312152,0.46063658340048347
7243,0.22684670373312152,0.4606768734891217
7244,0.22692613185067514,0.4606768734891217
7245,0.22692613185067514,0.4607171635777599
7246,0.22696584590945196,0.4607171635777599
7247,0.22696584590945196,0.46087832393231265
7248,0.22700555996822874,0.46087832393231265
7249,0.22700555996822874,0.4612006446414182
7250,0.22704527402700556,0.4612006446414182
7251,0.22704527402700556,0.4612409347300564
7252,0.22708498808578237,0.4612409347300564
7253,0.22708498808578237,0.46144238517324737
7254,0.22712470214455918,0.46144238517324737
7255,0.22712470214455918,0.4614826752618856
7256,0.22716441620333597,0.4614826752618856
7257,0.22716441620333597,0.46172441579371476
7258,0.22720413026211278,0.46172441579371476
7259,0.22720413026211278,0.4618049959709911
7260,0.2272438443208896,0.4618049959709911
7261,0.2272438443208896,0.46196615632554394
7262,0.2272835583796664,0.46196615632554394
7263,0.2272835583796664,0.4621273166800967
7264,0.22732327243844322,0.4621273166800967
7265,0.22732327243844322,0.4621676067687349
7266,0.22740270055599682,0.4621676067687349
7267,0.22740270055599682,0.46220789685737307
7268,0.22744241461477363,0.46220789685737307
7269,0.22744241461477363,0.4622481869460113
7270,0.22748212867355044,0.4622481869460113
7271,0.22748212867355044,0.46240934730056404
7272,0.22772041302621127,0.46240934730056404
7273,0.22772041302621127,0.46244963738920225
7274,0.22776012708498808,0.46244963738920225
7275,0.22776012708498808,0.4625705076551168
7276,0.2277998411437649,0.4625705076551168
7277,0.2277998411437649,0.4627719580983078
7278,0.2278395552025417,0.4627719580983078
7279,0.2278395552025417,0.462812248186946
7280,0.22787926926131852,0.462812248186946
7281,0.22787926926131852,0.4628525382755842
7282,0.22799841143764893,0.4628525382755842
7283,0.22799841143764893,0.4628928283642224
7284,0.22803812549642574,0.4628928283642224
7285,0.22803812549642574,0.4629331184528606
7286,0.22819698173153297,0.4629331184528606
7287,0.22819698173153297,0.4630539887187752
7288,0.22827640984908656,0.4630539887187752
7289,0.22827640984908656,0.4631345688960516
7290,0.22831612390786338,0.4631345688960516
7291,0.22831612390786338,0.46333601933924257
7292,0.2283558379666402,0.46333601933924257
7293,0.2283558379666402,0.46345688960515713
7294,0.228395552025417,0.46345688960515713
7295,0.228395552025417,0.46353746978243354
7296,0.22843526608419382,0.46353746978243354
7297,0.22843526608419382,0.4636180499597099
7298,0.2284749801429706,0.4636180499597099
7299,0.2284749801429706,0.4636583400483481
7300,0.22851469420174741,0.4636583400483481
7301,0.22851469420174741,0.4638195004029009
7302,0.22855440826052423,0.4638195004029009
7303,0.22855440826052423,0.4638597904915391
7304,0.22863383637807783,0.4638597904915391
7305,0.22863383637807783,0.4639000805801773
7306,0.22871326449563145,0.4639000805801773
7307,0.22871326449563145,0.46398066075745364
7308,0.22879269261318508,0.46398066075745364
7309,0.22879269261318508,0.46406124093473006
7310,0.22883240667196186,0.46406124093473006
7311,0.22883240667196186,0.46414182111200647
7312,0.2289118347895155,0.46414182111200647
7313,0.2289118347895155,0.4641821112006446
7314,0.2289515488482923,0.4641821112006446
7315,0.2289515488482923,0.46434327155519745
7316,0.22911040508339953,0.46434327155519745
7317,0.22911040508339953,0.4643835616438356
7318,0.22918983320095312,0.4643835616438356
7319,0.22918983320095312,0.4644238517324738
7320,0.22922954725972994,0.4644238517324738
7321,0.22922954725972994,0.46458501208702657
7322,0.22926926131850675,0.46458501208702657
7323,0.22926926131850675,0.4647461724415794
7324,0.22934868943606038,0.4647461724415794
7325,0.22934868943606038,0.46482675261885575
7326,0.22938840349483716,0.46482675261885575
7327,0.22938840349483716,0.46490733279613217
7328,0.22942811755361397,0.46490733279613217
7329,0.22942811755361397,0.4649476228847704
7330,0.2294678316123908,0.4649476228847704
7331,0.2294678316123908,0.4649879129734085
7332,0.2295075456711676,0.4649879129734085
7333,0.2295075456711676,0.46502820306204673
7334,0.2295869737887212,0.46502820306204673
7335,0.2295869737887212,0.46510878323932314
7336,0.22974583002382842,0.46510878323932314
7337,0.22974583002382842,0.46514907332796135
7338,0.22978554408260524,0.46514907332796135
7339,0.22978554408260524,0.4652296535052377
7340,0.22982525814138205,0.4652296535052377
7341,0.22982525814138205,0.4653102336825141
7342,0.22998411437648927,0.4653102336825141
7343,0.22998411437648927,0.4653908138597905
7344,0.2300635424940429,0.4653908138597905
7345,0.2300635424940429,0.4654713940370669
7346,0.23010325655281968,0.4654713940370669
7347,0.23010325655281968,0.4655116841257051
7348,0.2301429706115965,0.4655116841257051
7349,0.2301429706115965,0.46555197421434324
7350,0.23022239872915012,0.46555197421434324
7351,0.23022239872915012,0.46559226430298145
7352,0.23026211278792694,0.46559226430298145
7353,0.23026211278792694,0.46563255439161966
7354,0.23030182684670372,0.46563255439161966
7355,0.23030182684670372,0.46571313456889607
7356,0.23038125496425735,0.46571313456889607
7357,0.23038125496425735,0.4657937147461724
7358,0.23042096902303416,0.4657937147461724
7359,0.23042096902303416,0.46583400483481063
7360,0.23050039714058776,0.46583400483481063
7361,0.23050039714058776,0.46591458501208705
7362,0.2306195393169182,0.46591458501208705
7363,0.2306195393169182,0.4659548751007252
7364,0.23065925337569498,0.4659548751007252
7365,0.23065925337569498,0.4660757453666398
7366,0.2306989674344718,0.4660757453666398
7367,0.2306989674344718,0.4661563255439162
7368,0.2307386814932486,0.4661563255439162
7369,0.2307386814932486,0.46643835616438356
7370,0.23077839555202542,0.46643835616438356
7371,0.23077839555202542,0.46647864625302177
7372,0.23081810961080224,0.46647864625302177
7373,0.23081810961080224,0.4665592264302981
7374,0.23109610802223987,0.4665592264302981
7375,0.23109610802223987,0.46659951651893633
7376,0.23113582208101668,0.46659951651893633
7377,0.23113582208101668,0.46663980660757454
7378,0.2311755361397935,0.46663980660757454
7379,0.2311755361397935,0.46668009669621274
7380,0.23121525019857028,0.46668009669621274
7381,0.23121525019857028,0.4669621273166801
7382,0.2312549642573471,0.4669621273166801
7383,0.2312549642573471,0.4670024174053183
7384,0.2312946783161239,0.4670024174053183
7385,0.2312946783161239,0.4670427074939565
7386,0.23137410643367753,0.4670427074939565
7387,0.23137410643367753,0.4671232876712329
7388,0.23149324861000795,0.4671232876712329
7389,0.23149324861000795,0.46724415793714746
7390,0.23161239078633836,0.46724415793714746
7391,0.23161239078633836,0.46728444802578567
7392,0.23165210484511517,0.46728444802578567
7393,0.23165210484511517,0.46744560838033844
7394,0.23177124702144558,0.46744560838033844
7395,0.23177124702144558,0.46748589846897665
7396,0.2318109610802224,0.46748589846897665
7397,0.2318109610802224,0.46752618855761485
7398,0.2318506751389992,0.46752618855761485
7399,0.2318506751389992,0.467566478646253
7400,0.23193010325655283,0.467566478646253
7401,0.23193010325655283,0.4676470588235294
7402,0.23196981731532962,0.4676470588235294
7403,0.23196981731532962,0.4676873489121676
7404,0.23200953137410643,0.4676873489121676
7405,0.23200953137410643,0.4678082191780822
7406,0.23212867355043684,0.4678082191780822
7407,0.23212867355043684,0.46796937953263495
7408,0.23224781572676728,0.46796937953263495
7409,0.23224781572676728,0.4680902497985496
7410,0.23252581413820492,0.4680902497985496
7411,0.23252581413820492,0.46821112006446414
7412,0.23264495631453536,0.46821112006446414
7413,0.23264495631453536,0.4686543110394843
7414,0.23268467037331214,0.4686543110394843
7415,0.23268467037331214,0.4686946011281225
7416,0.23276409849086577,0.4686946011281225
7417,0.23276409849086577,0.46885576148267527
7418,0.232922954725973,0.46885576148267527
7419,0.232922954725973,0.4689363416599516
7420,0.2329626687847498,0.4689363416599516
7421,0.2329626687847498,0.46897663174858983
7422,0.23300238284352662,0.46897663174858983
7423,0.23300238284352662,0.46905721192586625
7424,0.2330420969023034,0.46905721192586625
7425,0.2330420969023034,0.4691377921031426
7426,0.23308181096108022,0.4691377921031426
7427,0.23308181096108022,0.469218372280419
7428,0.23312152501985703,0.469218372280419
7429,0.23312152501985703,0.46941982272361
7430,0.23316123907863384,0.46941982272361
7431,0.23316123907863384,0.4694601128122482
7432,0.23320095313741065,0.4694601128122482
7433,0.23320095313741065,0.4695004029008864
7434,0.23324066719618744,0.4695004029008864
7435,0.23324066719618744,0.4696615632554392
7436,0.2334789515488483,0.4696615632554392
7437,0.2334789515488483,0.46974214343271553
7438,0.2335186656076251,0.46974214343271553
7439,0.2335186656076251,0.4699435938759065
7440,0.23367752184273233,0.4699435938759065
7441,0.23367752184273233,0.4700241740531829
7442,0.23371723590150914,0.4700241740531829
7443,0.23371723590150914,0.4700644641418211
7444,0.23379666401906274,0.4700644641418211
7445,0.23379666401906274,0.47010475423045933
7446,0.23383637807783955,0.47010475423045933
7447,0.23383637807783955,0.4701450443190975
7448,0.23387609213661636,0.4701450443190975
7449,0.23387609213661636,0.4702256244963739
7450,0.23391580619539318,0.4702256244963739
7451,0.23391580619539318,0.4702659145850121
7452,0.23399523431294678,0.4702659145850121
7453,0.23399523431294678,0.4703062046736503
7454,0.2340349483717236,0.4703062046736503
7455,0.2340349483717236,0.47034649476228846
7456,0.2340746624305004,0.47034649476228846
7457,0.2340746624305004,0.47038678485092666
7458,0.23411437648927721,0.47038678485092666
7459,0.23411437648927721,0.47042707493956487
7460,0.234154090548054,0.47042707493956487
7461,0.234154090548054,0.4705076551168413
7462,0.2341938046068308,0.4705076551168413
7463,0.2341938046068308,0.47058823529411764
7464,0.23427323272438444,0.47058823529411764
7465,0.23427323272438444,0.47066881547139405
7466,0.23431294678316125,0.47066881547139405
7467,0.23431294678316125,0.47070910556003226
7468,0.23447180301826848,0.47070910556003226
7469,0.23447180301826848,0.4707493956486704
7470,0.23451151707704526,0.4707493956486704
7471,0.23451151707704526,0.47087026591458503
7472,0.2346703733121525,0.47087026591458503
7473,0.2346703733121525,0.4709911361804996
7474,0.2347100873709293,0.4709911361804996
7475,0.2347100873709293,0.47111200644641416
7476,0.2347498014297061,0.47111200644641416
7477,0.2347498014297061,0.47115229653505236
7478,0.23486894360603652,0.47115229653505236
7479,0.23486894360603652,0.47119258662369057
7480,0.23490865766481334,0.47119258662369057
7481,0.23490865766481334,0.4712328767123288
7482,0.23506751389992056,0.4712328767123288
7483,0.23506751389992056,0.471273166800967
7484,0.23510722795869737,0.471273166800967
7485,0.23510722795869737,0.47135374697824334
7486,0.2351469420174742,0.47135374697824334
7487,0.2351469420174742,0.47147461724415796
7488,0.23546465448768863,0.47147461724415796
7489,0.23546465448768863,0.4715149073327961
7490,0.23550436854646545,0.4715149073327961
7491,0.23550436854646545,0.4715551974214343
7492,0.23554408260524226,0.4715551974214343
7493,0.23554408260524226,0.4716357775987107
7494,0.23562351072279586,0.4716357775987107
7495,0.23562351072279586,0.4717163577759871
7496,0.23566322478157267,0.4717163577759871
7497,0.23566322478157267,0.47195809830781627
7498,0.2357823669579031,0.47195809830781627
7499,0.2357823669579031,0.4720386784850927
7500,0.2358617950754567,0.4720386784850927
7501,0.2358617950754567,0.47211925866236903
7502,0.23606036536934075,0.47211925866236903
7503,0.23606036536934075,0.47215954875100724
7504,0.23621922160444797,0.47215954875100724
7505,0.23621922160444797,0.47219983883964545
7506,0.23633836378077838,0.47219983883964545
7507,0.23633836378077838,0.47224012892828365
7508,0.2363780778395552,0.47224012892828365
7509,0.2363780778395552,0.4723609991941982
7510,0.236417791898332,0.4723609991941982
7511,0.236417791898332,0.4724012892828364
7512,0.23649722001588563,0.4724012892828364
7513,0.23649722001588563,0.47276390008058017
7514,0.23653693407466242,0.47276390008058017
7515,0.23653693407466242,0.4728444802578566
7516,0.23665607625099286,0.4728444802578566
7517,0.23665607625099286,0.4728847703464948
7518,0.23673550436854646,0.4728847703464948
7519,0.23673550436854646,0.47296535052377114
7520,0.23677521842732327,0.47296535052377114
7521,0.23677521842732327,0.47300564061240935
7522,0.2368546465448769,0.47300564061240935
7523,0.2368546465448769,0.47304593070104756
7524,0.23689436060365368,0.47304593070104756
7525,0.23689436060365368,0.4731265108783239
7526,0.2369340746624305,0.4731265108783239
7527,0.2369340746624305,0.4733279613215149
7528,0.2369737887212073,0.4733279613215149
7529,0.2369737887212073,0.4733682514101531
7530,0.23701350277998412,0.4733682514101531
7531,0.23701350277998412,0.4734488315874295
7532,0.23717235901509134,0.4734488315874295
7533,0.23717235901509134,0.4734891216760677
7534,0.23721207307386816,0.4734891216760677
7535,0.23721207307386816,0.47352941176470587
7536,0.23725178713264497,0.47352941176470587
7537,0.23725178713264497,0.4736502820306205
7538,0.23733121525019857,0.4736502820306205
7539,0.23733121525019857,0.47369057211925863
7540,0.2374106433677522,0.47369057211925863
7541,0.2374106433677522,0.47373086220789684
7542,0.23745035742652898,0.47373086220789684
7543,0.23745035742652898,0.47377115229653505
7544,0.2374900714853058,0.47377115229653505
7545,0.2374900714853058,0.4740934730056406
7546,0.2375297855440826,0.4740934730056406
7547,0.2375297855440826,0.4744560838033844
7548,0.23756949960285942,0.4744560838033844
7549,0.23756949960285942,0.4746978243352135
7550,0.23760921366163623,0.4746978243352135
7551,0.23760921366163623,0.4747381144238517
7552,0.23776806989674346,0.4747381144238517
7553,0.23776806989674346,0.47485898468976634
7554,0.23780778395552024,0.47485898468976634
7555,0.23780778395552024,0.4748992747784045
7556,0.23788721207307387,0.4748992747784045
7557,0.23788721207307387,0.4749798549556809
7558,0.23792692613185068,0.4749798549556809
7559,0.23792692613185068,0.4750201450443191
7560,0.2380460683081811,0.4750201450443191
7561,0.2380460683081811,0.4750604351329573
7562,0.23816521048451153,0.4750604351329573
7563,0.23816521048451153,0.47514101531023367
7564,0.23820492454328832,0.47514101531023367
7565,0.23820492454328832,0.4751813053988719
7566,0.23824463860206513,0.4751813053988719
7567,0.23824463860206513,0.4752215954875101
7568,0.23840349483717235,0.4752215954875101
7569,0.23840349483717235,0.4752618855761483
7570,0.23844320889594917,0.4752618855761483
7571,0.23844320889594917,0.47538275584206285
7572,0.2385226370135028,0.47538275584206285
7573,0.2385226370135028,0.47546333601933927
7574,0.23856235107227958,0.47546333601933927
7575,0.23856235107227958,0.4755036261079774
7576,0.2386020651310564,0.4755036261079774
7577,0.2386020651310564,0.4755439161966156
7578,0.23876092136616361,0.4755439161966156
7579,0.23876092136616361,0.47558420628525383
7580,0.23888006354249405,0.47558420628525383
7581,0.23888006354249405,0.4757050765511684
7582,0.23895949166004765,0.4757050765511684
7583,0.23895949166004765,0.4757856567284448
7584,0.23899920571882446,0.4757856567284448
7585,0.23899920571882446,0.4759468170829976
7586,0.23903891977760128,0.4759468170829976
7587,0.23903891977760128,0.47610797743755034
7588,0.2390786338363781,0.47610797743755034
7589,0.2390786338363781,0.47626913779210317
7590,0.2391580619539317,0.47626913779210317
7591,0.2391580619539317,0.4763094278807413
7592,0.2391977760127085,0.4763094278807413
7593,0.2391977760127085,0.47639000805801773
7594,0.2392772041302621,0.47639000805801773
7595,0.2392772041302621,0.47643029814665594
7596,0.23935663224781573,0.47643029814665594
7597,0.23935663224781573,0.4765511684125705
7598,0.23939634630659254,0.4765511684125705
7599,0.23939634630659254,0.4765914585012087
7600,0.23943606036536935,0.4765914585012087
7601,0.23943606036536935,0.4766317485898469
7602,0.23951548848292295,0.4766317485898469
7603,0.23951548848292295,0.4767526188557615
7604,0.23955520254169976,0.4767526188557615
7605,0.23955520254169976,0.4767929089443997
7606,0.2396346306592534,0.4767929089443997
7607,0.2396346306592534,0.4768331990330379
7608,0.2397537728355838,0.4768331990330379
7609,0.2397537728355838,0.47687348912167604
7610,0.23991262907069102,0.47687348912167604
7611,0.23991262907069102,0.47695406929895245
7612,0.24003177124702144,0.47695406929895245
7613,0.24003177124702144,0.47703464947622887
7614,0.24011119936457506,0.47703464947622887
7615,0.24011119936457506,0.477074939564867
7616,0.24019062748212866,0.477074939564867
7617,0.24019062748212866,0.47715551974214343
7618,0.2403891977760127,0.47715551974214343
7619,0.2403891977760127,0.47723609991941984
7620,0.24046862589356632,0.47723609991941984
7621,0.24046862589356632,0.4773569701853344
7622,0.24050833995234314,0.4773569701853344
7623,0.24050833995234314,0.4773972602739726
7624,0.24054805401111995,0.4773972602739726
7625,0.24054805401111995,0.4774375503626108
7626,0.24058776806989673,0.4774375503626108
7627,0.24058776806989673,0.4775987107171636
7628,0.24070691024622717,0.4775987107171636
7629,0.24070691024622717,0.47780016116035456
7630,0.240945194598888,0.47780016116035456
7631,0.240945194598888,0.47784045124899277
7632,0.2409849086576648,0.47784045124899277
7633,0.2409849086576648,0.4778807413376309
7634,0.24106433677521844,0.4778807413376309
7635,0.24106433677521844,0.4779210314262691
7636,0.24118347895154885,0.4779210314262691
7637,0.24118347895154885,0.4783239323126511
7638,0.24126290706910247,0.4783239323126511
7639,0.24126290706910247,0.4783642224012893
7640,0.24134233518665607,0.4783642224012893
7641,0.24134233518665607,0.4790088638195004
7642,0.2414217633042097,0.4790088638195004
7643,0.2414217633042097,0.4790491539081386
7644,0.2414614773629865,0.4790491539081386
7645,0.2414614773629865,0.4790894439967768
7646,0.2415011914217633,0.4790894439967768
7647,0.2415011914217633,0.479129734085415
7648,0.2415409054805401,0.479129734085415
7649,0.2415409054805401,0.4791700241740532
7650,0.24162033359809373,0.4791700241740532
7651,0.24162033359809373,0.4792103142626914
7652,0.24173947577442415,0.4792103142626914
7653,0.24173947577442415,0.47925060435132955
7654,0.24177918983320096,0.47925060435132955
7655,0.24177918983320096,0.47929089443996775
7656,0.24181890389197777,0.47929089443996775
7657,0.24181890389197777,0.47933118452860596
7658,0.24185861795075456,0.47933118452860596
7659,0.24185861795075456,0.4794520547945205
7660,0.24193804606830818,0.4794520547945205
7661,0.24193804606830818,0.4796535052377115
7662,0.241977760127085,0.4796535052377115
7663,0.241977760127085,0.4798146655922643
7664,0.24221604447974582,0.4798146655922643
7665,0.24221604447974582,0.4798549556809025
7666,0.24225575853852263,0.4798549556809025
7667,0.24225575853852263,0.4800161160354553
7668,0.24233518665607626,0.4800161160354553
7669,0.24233518665607626,0.48009669621273166
7670,0.2426131850675139,0.48009669621273166
7671,0.2426131850675139,0.4802175664786463
7672,0.24269261318506752,0.4802175664786463
7673,0.24269261318506752,0.48033843674456084
7674,0.24273232724384433,0.48033843674456084
7675,0.24273232724384433,0.48037872683319904
7676,0.24277204130262112,0.48037872683319904
7677,0.24277204130262112,0.48041901692183725
7678,0.24281175536139793,0.48041901692183725
7679,0.24281175536139793,0.4804593070104754
7680,0.24289118347895156,0.4804593070104754
7681,0.24289118347895156,0.48058017727639
7682,0.24293089753772837,0.48058017727639
7683,0.24293089753772837,0.4807010475423046
7684,0.24297061159650515,0.4807010475423046
7685,0.24297061159650515,0.4807413376309428
7686,0.24305003971405878,0.4807413376309428
7687,0.24305003971405878,0.480781627719581
7688,0.24312946783161238,0.480781627719581
7689,0.24312946783161238,0.48086220789685735
7690,0.24328832406671963,0.48086220789685735
7691,0.24328832406671963,0.48090249798549556
7692,0.24336775218427323,0.48090249798549556
7693,0.24336775218427323,0.48094278807413376
7694,0.24344718030182685,0.48094278807413376
7695,0.24344718030182685,0.48098307816277197
7696,0.24348689436060367,0.48098307816277197
7697,0.24348689436060367,0.4810233682514102
7698,0.2437251787132645,0.4810233682514102
7699,0.2437251787132645,0.48106365834004833
7700,0.24380460683081812,0.48106365834004833
7701,0.24380460683081812,0.48110394842868653
7702,0.24384432088959493,0.48110394842868653
7703,0.24384432088959493,0.48118452860596295
7704,0.24396346306592534,0.48118452860596295
7705,0.24396346306592534,0.4812651087832393
7706,0.24400317712470215,0.4812651087832393
7707,0.24400317712470215,0.4813053988718775
7708,0.24424146147736298,0.4813053988718775
7709,0.24424146147736298,0.4813456889605157
7710,0.2442811755361398,0.4813456889605157
7711,0.2442811755361398,0.4813859790491539
7712,0.2443208895949166,0.4813859790491539
7713,0.2443208895949166,0.4815068493150685
7714,0.24436060365369341,0.4815068493150685
7715,0.24436060365369341,0.4815471394037067
7716,0.24440031771247023,0.4815471394037067
7717,0.24440031771247023,0.4816277195809831
7718,0.244440031771247,0.4816277195809831
7719,0.244440031771247,0.48166800966962126
7720,0.24459888800635424,0.48166800966962126
7721,0.24459888800635424,0.48170829975825946
7722,0.24463860206513105,0.48170829975825946
7723,0.24463860206513105,0.4818291700241741
7724,0.24467831612390786,0.4818291700241741
7725,0.24467831612390786,0.48186946011281223
7726,0.24471803018268468,0.48186946011281223
7727,0.24471803018268468,0.48190975020145044
7728,0.2448371723590151,0.48190975020145044
7729,0.2448371723590151,0.48195004029008864
7730,0.2448768864177919,0.48195004029008864
7731,0.2448768864177919,0.48199033037872685
7732,0.2449166004765687,0.48199033037872685
7733,0.2449166004765687,0.482030620467365
7734,0.2449563145353455,0.482030620467365
7735,0.2449563145353455,0.4821917808219178
7736,0.2449960285941223,0.4821917808219178
7737,0.2449960285941223,0.482232070910556
7738,0.24507545671167594,0.482232070910556
7739,0.24507545671167594,0.4822723609991942
7740,0.24511517077045275,0.4822723609991942
7741,0.24511517077045275,0.4823126510878324
7742,0.24519459888800635,0.4823126510878324
7743,0.24519459888800635,0.48251410153102336
7744,0.24523431294678316,0.48251410153102336
7745,0.24523431294678316,0.48263497179693793
7746,0.2453137410643368,0.48263497179693793
7747,0.2453137410643368,0.48267526188557613
7748,0.245472597299444,0.48267526188557613
7749,0.245472597299444,0.48271555197421434
7750,0.2455123113582208,0.48271555197421434
7751,0.2455123113582208,0.48279613215149075
7752,0.24559173947577442,0.48279613215149075
7753,0.24559173947577442,0.4828364222401289
7754,0.24563145353455124,0.4828364222401289
7755,0.24563145353455124,0.4828767123287671
7756,0.2460285941223193,0.4828767123287671
7757,0.2460285941223193,0.48299758259468173
7758,0.2460683081810961,0.48299758259468173
7759,0.2460683081810961,0.4830781627719581
7760,0.2461080222398729,0.4830781627719581
7761,0.2461080222398729,0.4831587429492345
7762,0.24622716441620335,0.4831587429492345
7763,0.24622716441620335,0.48323932312651086
7764,0.24630659253375695,0.48323932312651086
7765,0.24630659253375695,0.48327961321514906
7766,0.24638602065131057,0.48327961321514906
7767,0.24638602065131057,0.48331990330378727
7768,0.24646544876886417,0.48331990330378727
7769,0.24646544876886417,0.4833601933924255
7770,0.24650516282764098,0.4833601933924255
7771,0.24650516282764098,0.4834004834810637
7772,0.2465448768864178,0.4834004834810637
7773,0.2465448768864178,0.48356164383561645
7774,0.2466243050039714,0.48356164383561645
7775,0.2466243050039714,0.483682514101531
7776,0.24670373312152502,0.483682514101531
7777,0.24670373312152502,0.48380338436744563
7778,0.24678316123907865,0.48380338436744563
7779,0.24678316123907865,0.4839645447219984
7780,0.24686258935663224,0.4839645447219984
7781,0.24686258935663224,0.48404512489927476
7782,0.24698173153296266,0.48404512489927476
7783,0.24698173153296266,0.4842062852538276
7784,0.2471008737092931,0.4842062852538276
7785,0.2471008737092931,0.48436744560838035
7786,0.2471405877680699,0.48436744560838035
7787,0.2471405877680699,0.4844480257856567
7788,0.24725972994440032,0.4844480257856567
7789,0.24725972994440032,0.4844883158742949
7790,0.24729944400317713,0.4844883158742949
7791,0.24729944400317713,0.4846494762288477
7792,0.24733915806195395,0.4846494762288477
7793,0.24733915806195395,0.4847300564061241
7794,0.24737887212073073,0.4847300564061241
7795,0.24737887212073073,0.4847703464947623
7796,0.24741858617950754,0.4847703464947623
7797,0.24741858617950754,0.48485092667203866
7798,0.24753772835583795,0.48485092667203866
7799,0.24753772835583795,0.48489121676067687
7800,0.2476568705321684,0.48489121676067687
7801,0.2476568705321684,0.4849315068493151
7802,0.2477760127084988,0.4849315068493151
7803,0.2477760127084988,0.4849717969379533
7804,0.24785544082605243,0.4849717969379533
7805,0.24785544082605243,0.48509266720386784
7806,0.24789515488482922,0.48509266720386784
7807,0.24789515488482922,0.48517324738114426
7808,0.24793486894360603,0.48517324738114426
7809,0.24793486894360603,0.485334407735697
7810,0.24797458300238284,0.485334407735697
7811,0.24797458300238284,0.48537469782433523
7812,0.24809372517871325,0.48537469782433523
7813,0.24809372517871325,0.4854552780016116
7814,0.24813343923749007,0.4854552780016116
7815,0.24813343923749007,0.48565672844480257
7816,0.2482922954725973,0.48565672844480257
7817,0.2482922954725973,0.4857775987107172
7818,0.2483320095313741,0.4857775987107172
7819,0.2483320095313741,0.48597904915390816
7820,0.24837172359015092,0.48597904915390816
7821,0.24837172359015092,0.4860193392425463
7822,0.24841143764892773,0.4860193392425463
7823,0.24841143764892773,0.4860999194198227
7824,0.24845115170770452,0.4860999194198227
7825,0.24845115170770452,0.48614020950846093
7826,0.24853057982525814,0.48614020950846093
7827,0.24853057982525814,0.48618049959709914
7828,0.24857029388403495,0.48618049959709914
7829,0.24857029388403495,0.4862207896857373
7830,0.24868943606036537,0.4862207896857373
7831,0.24868943606036537,0.4863013698630137
7832,0.2488482922954726,0.4863013698630137
7833,0.2488482922954726,0.4863416599516519
7834,0.2488880063542494,0.4863416599516519
7835,0.2488880063542494,0.48674456083803386
7836,0.2490071485305798,0.48674456083803386
7837,0.2490071485305798,0.4868251410153102
7838,0.24912629070691025,0.4868251410153102
7839,0.24912629070691025,0.4868654311039484
7840,0.24916600476568707,0.4868654311039484
7841,0.24916600476568707,0.4869057211925866
7842,0.24920571882446385,0.4869057211925866
7843,0.24920571882446385,0.48698630136986304
7844,0.24928514694201748,0.48698630136986304
7845,0.24928514694201748,0.4870265914585012
7846,0.2494042891183479,0.4870265914585012
7847,0.2494042891183479,0.4871071716357776
7848,0.2494440031771247,0.4871071716357776
7849,0.2494440031771247,0.4871474617244158
7850,0.24948371723590151,0.4871474617244158
7851,0.24948371723590151,0.4873489121676068
7852,0.2495631453534551,0.4873489121676068
7853,0.2495631453534551,0.487389202256245
7854,0.24960285941223193,0.487389202256245
7855,0.24960285941223193,0.48742949234488314
7856,0.24964257347100874,0.48742949234488314
7857,0.24964257347100874,0.48751007252215955
7858,0.24976171564733915,0.48751007252215955
7859,0.24976171564733915,0.4876712328767123
7860,0.24980142970611596,0.4876712328767123
7861,0.24980142970611596,0.48771152296535053
7862,0.24984114376489278,0.48771152296535053
7863,0.24984114376489278,0.4877921031426269
7864,0.2498808578236696,0.4877921031426269
7865,0.2498808578236696,0.48803384367445607
7866,0.2499602859412232,0.48803384367445607
7867,0.2499602859412232,0.4880741337630943
7868,0.2500794281175536,0.4880741337630943
7869,0.2500794281175536,0.4881547139403707
7870,0.25015885623510725,0.4881547139403707
7871,0.25015885623510725,0.48831587429492346
7872,0.2502382843526608,0.48831587429492346
7873,0.2502382843526608,0.4883964544721998
7874,0.25031771247021445,0.4883964544721998
7875,0.25031771247021445,0.48851732473811443
7876,0.2503574265289913,0.48851732473811443
7877,0.2503574265289913,0.48855761482675264
7878,0.25043685464654486,0.48855761482675264
7879,0.25043685464654486,0.4885979049153908
7880,0.2504765687053217,0.4885979049153908
7881,0.2504765687053217,0.488638195004029
7882,0.2505162827640985,0.488638195004029
7883,0.2505162827640985,0.4886784850926672
7884,0.2505957108816521,0.4886784850926672
7885,0.2505957108816521,0.4888799355358582
7886,0.2506354249404289,0.4888799355358582
7887,0.2506354249404289,0.4889202256244964
7888,0.2507148530579825,0.4889202256244964
7889,0.2507148530579825,0.4892022562449637
7890,0.25091342335186656,0.4892022562449637
7891,0.25091342335186656,0.4892425463336019
7892,0.25095313741064335,0.4892425463336019
7893,0.25095313741064335,0.48936341659951654
7894,0.2513502779984114,0.48936341659951654
7895,0.2513502779984114,0.4894037066881547
7896,0.25138999205718826,0.4894037066881547
7897,0.25138999205718826,0.4895648670427075
7898,0.25142970611596505,0.4895648670427075
7899,0.25142970611596505,0.48960515713134567
7900,0.25154884829229546,0.48960515713134567
7901,0.25154884829229546,0.4896454472199839
7902,0.2516282764098491,0.4896454472199839
7903,0.2516282764098491,0.4896857373086221
7904,0.25166799046862587,0.4896857373086221
7905,0.25166799046862587,0.4897260273972603
7906,0.2518268467037331,0.4897260273972603
7907,0.2518268467037331,0.48992747784045126
7908,0.2518665607625099,0.48992747784045126
7909,0.2518665607625099,0.4900483481063658
7910,0.25190627482128675,0.4900483481063658
7911,0.25190627482128675,0.49012892828364224
7912,0.25194598888006353,0.49012892828364224
7913,0.25194598888006353,0.4902095084609186
7914,0.25206513105639394,0.4902095084609186
7915,0.25206513105639394,0.490290088638195
7916,0.2521048451151708,0.490290088638195
7917,0.2521048451151708,0.4903303787268332
7918,0.25214455917394757,0.4903303787268332
7919,0.25214455917394757,0.4904109589041096
7920,0.2521842732327244,0.4904109589041096
7921,0.2521842732327244,0.49057211925866234
7922,0.2522239872915012,0.49057211925866234
7923,0.2522239872915012,0.49065269943593876
7924,0.252263701350278,0.49065269943593876
7925,0.252263701350278,0.49073327961321517
7926,0.252462271644162,0.49073327961321517
7927,0.252462271644162,0.49085414987912973
7928,0.25250198570293886,0.49085414987912973
7929,0.25250198570293886,0.4910556003223207
7930,0.25258141382049243,0.4910556003223207
7931,0.25258141382049243,0.4910958904109589
7932,0.25262112787926927,0.4910958904109589
7933,0.25262112787926927,0.49117647058823527
7934,0.25266084193804605,0.49117647058823527
7935,0.25266084193804605,0.4912973408541499
7936,0.2527005559968229,0.4912973408541499
7937,0.2527005559968229,0.4913376309427881
7938,0.2528196981731533,0.4913376309427881
7939,0.2528196981731533,0.49145850120870266
7940,0.2528594122319301,0.49145850120870266
7941,0.2528594122319301,0.49153908138597907
7942,0.2529785544082605,0.49153908138597907
7943,0.2529785544082605,0.49165995165189363
7944,0.25301826846703734,0.49165995165189363
7945,0.25301826846703734,0.49174053182917005
7946,0.25309769658459097,0.49174053182917005
7947,0.25309769658459097,0.4917808219178082
7948,0.25313741064336776,0.4917808219178082
7949,0.25313741064336776,0.4918211120064464
7950,0.25317712470214454,0.4918211120064464
7951,0.25317712470214454,0.4918614020950846
7952,0.2532168387609214,0.4918614020950846
7953,0.2532168387609214,0.4919016921837228
7954,0.25325655281969817,0.4919016921837228
7955,0.25325655281969817,0.4919822723609992
7956,0.2533359809372518,0.4919822723609992
7957,0.2533359809372518,0.4920225624496374
7958,0.2533756949960286,0.4920225624496374
7959,0.2533756949960286,0.4921031426269138
7960,0.253494837172359,0.4921031426269138
7961,0.253494837172359,0.492143432715552
7962,0.25365369340746624,0.492143432715552
7963,0.25365369340746624,0.49222401289282836
7964,0.2538522637013503,0.49222401289282836
7965,0.2538522637013503,0.49230459307010477
7966,0.25389197776012706,0.49230459307010477
7967,0.25389197776012706,0.492344883158743
7968,0.2539316918189039,0.492344883158743
7969,0.2539316918189039,0.4923851732473811
7970,0.2539714058776807,0.4923851732473811
7971,0.2539714058776807,0.49254633360193395
7972,0.25401111993645753,0.49254633360193395
7973,0.25401111993645753,0.4925866236905721
7974,0.2540508339952343,0.4925866236905721
7975,0.2540508339952343,0.4927074939564867
7976,0.2540905480540111,0.4927074939564867
7977,0.2540905480540111,0.4929089443996777
7978,0.25420969023034157,0.4929089443996777
7979,0.25420969023034157,0.49302981466559226
7980,0.25428911834789514,0.49302981466559226
7981,0.25428911834789514,0.49311039484286867
7982,0.254328832406672,0.49311039484286867
7983,0.254328832406672,0.4931506849315068
7984,0.25436854646544876,0.4931506849315068
7985,0.25436854646544876,0.49319097502014503
7986,0.25440826052422555,0.49319097502014503
7987,0.25440826052422555,0.49323126510878323
7988,0.254527402700556,0.49323126510878323
7989,0.254527402700556,0.4933521353746978
7990,0.2545671167593328,0.4933521353746978
7991,0.2545671167593328,0.493392425463336
7992,0.2546862589356632,0.493392425463336
7993,0.2546862589356632,0.4934327155519742
7994,0.25472597299444005,0.4934327155519742
7995,0.25472597299444005,0.4934730056406124
7996,0.25476568705321684,0.4934730056406124
7997,0.25476568705321684,0.4935535858178888
7998,0.25484511517077046,0.4935535858178888
7999,0.25484511517077046,0.49379532634971796
8000,0.25488482922954725,0.49379532634971796
8001,0.25488482922954725,0.49387590652699437
8002,0.25500397140587766,0.49387590652699437
8003,0.25500397140587766,0.4939161966156326
8004,0.2550833995234313,0.4939161966156326
8005,0.2550833995234313,0.49411764705882355
8006,0.2551628276409849,0.49411764705882355
8007,0.2551628276409849,0.4941579371474617
8008,0.2552025416997617,0.4941579371474617
8009,0.2552025416997617,0.4941982272360999
8010,0.25536139793486895,0.4941982272360999
8011,0.25536139793486895,0.4942385173247381
8012,0.25540111199364574,0.4942385173247381
8013,0.25540111199364574,0.4942788074133763
8014,0.2554408260524226,0.4942788074133763
8015,0.2554408260524226,0.4943190975020145
8016,0.25548054011119936,0.4943190975020145
8017,0.25548054011119936,0.4943593875906527
8018,0.2555996822875298,0.4943593875906527
8019,0.2555996822875298,0.4944399677679291
8020,0.2556393963463066,0.4944399677679291
8021,0.2556393963463066,0.49460112812248186
8022,0.2557188244638602,0.49460112812248186
8023,0.2557188244638602,0.49464141821112007
8024,0.255758538522637,0.49464141821112007
8025,0.255758538522637,0.49468170829975827
8026,0.25583796664019065,0.49468170829975827
8027,0.25583796664019065,0.49476228847703463
8028,0.25587768069896744,0.49476228847703463
8029,0.25587768069896744,0.4949637389202256
8030,0.2559173947577442,0.4949637389202256
8031,0.2559173947577442,0.4950040290088638
8032,0.25595710881652106,0.4950040290088638
8033,0.25595710881652106,0.495044319097502
8034,0.25599682287529785,0.495044319097502
8035,0.25599682287529785,0.49512489927477843
8036,0.25611596505162826,0.49512489927477843
8037,0.25611596505162826,0.4952054794520548
8038,0.2562351072279587,0.4952054794520548
8039,0.2562351072279587,0.4952860596293312
8040,0.2562748212867355,0.4952860596293312
8041,0.2562748212867355,0.4955278001611604
8042,0.25635424940428914,0.4955278001611604
8043,0.25635424940428914,0.49564867042707494
8044,0.2563939634630659,0.49564867042707494
8045,0.2563939634630659,0.49572925060435136
8046,0.2566719618745036,0.49572925060435136
8047,0.2566719618745036,0.4958098307816277
8048,0.25671167593328037,0.4958098307816277
8049,0.25671167593328037,0.4959709911361805
8050,0.2568308181096108,0.4959709911361805
8051,0.2568308181096108,0.4960112812248187
8052,0.25698967434471803,0.4960112812248187
8053,0.25698967434471803,0.4960918614020951
8054,0.2571485305798253,0.4960918614020951
8055,0.2571485305798253,0.4962933118452861
8056,0.25718824463860207,0.4962933118452861
8057,0.25718824463860207,0.49633360193392423
8058,0.25722795869737886,0.49633360193392423
8059,0.25722795869737886,0.49637389202256244
8060,0.2573073868149325,0.49637389202256244
8061,0.2573073868149325,0.49645447219983885
8062,0.2573868149324861,0.49645447219983885
8063,0.2573868149324861,0.4965753424657534
8064,0.2575059571088165,0.4965753424657534
8065,0.2575059571088165,0.4966156325543916
8066,0.25762509928514693,0.4966156325543916
8067,0.25762509928514693,0.4968170829975826
8068,0.25774424146147734,0.4968170829975826
8069,0.25774424146147734,0.496897663174859
8070,0.2577839555202542,0.496897663174859
8071,0.2577839555202542,0.49717969379532634
8072,0.2579030976965846,0.49717969379532634
8073,0.2579030976965846,0.49730056406124096
8074,0.258022239872915,0.49730056406124096
8075,0.258022239872915,0.4973408541498791
8076,0.25810166799046863,0.4973408541498791
8077,0.25810166799046863,0.4973811442385173
8078,0.2581413820492454,0.4973811442385173
8079,0.2581413820492454,0.4974214343271555
8080,0.25818109610802226,0.4974214343271555
8081,0.25818109610802226,0.4974617244157937
8082,0.25830023828435267,0.4974617244157937
8083,0.25830023828435267,0.49750201450443193
8084,0.2583796664019063,0.49750201450443193
8085,0.2583796664019063,0.4975825946817083
8086,0.2584193804606831,0.4975825946817083
8087,0.2584193804606831,0.4977034649476229
8088,0.25857823669579033,0.4977034649476229
8089,0.25857823669579033,0.49778404512489927
8090,0.2586179507545671,0.49778404512489927
8091,0.2586179507545671,0.49782433521353747
8092,0.2586576648133439,0.49782433521353747
8093,0.2586576648133439,0.4978646253021757
8094,0.2587370929308975,0.4978646253021757
8095,0.2587370929308975,0.4979049153908139
8096,0.25881652104845115,0.4979049153908139
8097,0.25881652104845115,0.49806607574536665
8098,0.25885623510722794,0.49806607574536665
8099,0.25885623510722794,0.49810636583400486
8100,0.25893566322478156,0.49810636583400486
8101,0.25893566322478156,0.498146655922643
8102,0.2589753772835584,0.498146655922643
8103,0.2589753772835584,0.4982272360999194
8104,0.2590150913423352,0.4982272360999194
8105,0.2590150913423352,0.49826752618855763
8106,0.259054805401112,0.49826752618855763
8107,0.259054805401112,0.49830781627719584
8108,0.2590945194598888,0.49830781627719584
8109,0.2590945194598888,0.498348106365834
8110,0.259253375694996,0.498348106365834
8111,0.259253375694996,0.4984689766317486
8112,0.25945194598888005,0.4984689766317486
8113,0.25945194598888005,0.49858984689766317
8114,0.2594916600476569,0.49858984689766317
8115,0.2594916600476569,0.4989121676067687
8116,0.25957108816521046,0.4989121676067687
8117,0.25957108816521046,0.4989524576954069
8118,0.2596108022239873,0.4989524576954069
8119,0.2596108022239873,0.4989927477840451
8120,0.2596505162827641,0.4989927477840451
8121,0.2596505162827641,0.4990330378726833
8122,0.2598490865766481,0.4990330378726833
8123,0.2598490865766481,0.49907332796132153
8124,0.25988880063542497,0.49907332796132153
8125,0.25988880063542497,0.4991539081385979
8126,0.25992851469420175,0.4991539081385979
8127,0.25992851469420175,0.49935535858178887
8128,0.26004765687053216,0.49935535858178887
8129,0.26004765687053216,0.4994359387590653
8130,0.2601270849880858,0.4994359387590653
8131,0.2601270849880858,0.49951651893634164
8132,0.2601667990468626,0.49951651893634164
8133,0.2601667990468626,0.49959709911361805
8134,0.2602462271644162,0.49959709911361805
8135,0.2602462271644162,0.49967767929089446
8136,0.2603256552819698,0.49967767929089446
8137,0.2603256552819698,0.49983883964544723
8138,0.2603653693407466,0.49983883964544723
8139,0.2603653693407466,0.4999597099113618
8140,0.26040508339952345,0.4999597099113618
8141,0.26040508339952345,0.5
8142,0.26044479745830024,0.5
8143,0.26044479745830024,0.5001611603545528
8144,0.260484511517077,0.5001611603545528
8145,0.260484511517077,0.5002820306204674
8146,0.2606036536934075,0.5002820306204674
8147,0.2606036536934075,0.5003626107977438
8148,0.2606433677521843,0.5003626107977438
8149,0.2606433677521843,0.5008058017727639
8150,0.2607227958697379,0.5008058017727639
8151,0.2607227958697379,0.5008863819500403
8152,0.2607625099285147,0.5008863819500403
8153,0.2607625099285147,0.5009669621273167
8154,0.2608022239872915,0.5009669621273167
8155,0.2608022239872915,0.501047542304593
8156,0.2608419380460683,0.501047542304593
8157,0.2608419380460683,0.5011684125705077
8158,0.26092136616362194,0.5011684125705077
8159,0.26092136616362194,0.5012087026591459
8160,0.26100079428117556,0.5012087026591459
8161,0.26100079428117556,0.501248992747784
8162,0.26108022239872913,0.501248992747784
8163,0.26108022239872913,0.5013698630136987
8164,0.2612390786338364,0.5013698630136987
8165,0.2612390786338364,0.5014101531023368
8166,0.26127879269261317,0.5014101531023368
8167,0.26127879269261317,0.501450443190975
8168,0.2614376489277204,0.501450443190975
8169,0.2614376489277204,0.5014907332796132
8170,0.26151707704527405,0.5014907332796132
8171,0.26151707704527405,0.5018533440773569
8172,0.2615965051628276,0.5018533440773569
8173,0.2615965051628276,0.5019742143432716
8174,0.26167593328038125,0.5019742143432716
8175,0.26167593328038125,0.5020950846091862
8176,0.26175536139793487,0.5020950846091862
8177,0.26175536139793487,0.5021353746978243
8178,0.2618347895154885,0.5021353746978243
8179,0.2618347895154885,0.5021756647864626
8180,0.2618745035742653,0.5021756647864626
8181,0.2618745035742653,0.5022562449637389
8182,0.2619142176330421,0.5022562449637389
8183,0.2619142176330421,0.5023771152296536
8184,0.2619539316918189,0.5023771152296536
8185,0.2619539316918189,0.5026591458501208
8186,0.2619936457505957,0.5026591458501208
8187,0.2619936457505957,0.5027800161160354
8188,0.26203335980937253,0.5027800161160354
8189,0.26203335980937253,0.5028203062046737
8190,0.2621127879269261,0.5028203062046737
8191,0.2621127879269261,0.503102336825141
8192,0.26215250198570295,0.503102336825141
8193,0.26215250198570295,0.5031829170024174
8194,0.26231135822081014,0.5031829170024174
8195,0.26231135822081014,0.5032634971796938
8196,0.262351072279587,0.5032634971796938
8197,0.262351072279587,0.503303787268332
8198,0.26239078633836377,0.503303787268332
8199,0.26239078633836377,0.5034649476228847
8200,0.2624305003971406,0.5034649476228847
8201,0.2624305003971406,0.5035858178887993
8202,0.2624702144559174,0.5035858178887993
8203,0.2624702144559174,0.5036261079774376
8204,0.26262907069102465,0.5036261079774376
8205,0.26262907069102465,0.503706688154714
8206,0.2627084988085782,0.503706688154714
8207,0.2627084988085782,0.5037872683319903
8208,0.26278792692613184,0.5037872683319903
8209,0.26278792692613184,0.5038678485092667
8210,0.26290706910246225,0.5038678485092667
8211,0.26290706910246225,0.503908138597905
8212,0.26302621127879267,0.503908138597905
8213,0.26302621127879267,0.5040290088638195
8214,0.2630659253375695,0.5040290088638195
8215,0.2630659253375695,0.5041498791297341
8216,0.2631056393963463,0.5041498791297341
8217,0.2631056393963463,0.5042304593070105
8218,0.2631850675138999,0.5042304593070105
8219,0.2631850675138999,0.5043916196615632
8220,0.2632247815726767,0.5043916196615632
8221,0.2632247815726767,0.5044721998388396
8222,0.26326449563145354,0.5044721998388396
8223,0.26326449563145354,0.5047139403706689
8224,0.26330420969023033,0.5047139403706689
8225,0.26330420969023033,0.5048751007252216
8226,0.26334392374900717,0.5048751007252216
8227,0.26334392374900717,0.5050765511684125
8228,0.26338363780778395,0.5050765511684125
8229,0.26338363780778395,0.5051974214343271
8230,0.2635424940428912,0.5051974214343271
8231,0.2635424940428912,0.5052377115229654
8232,0.2636219221604448,0.5052377115229654
8233,0.2636219221604448,0.5053182917002418
8234,0.2636616362192216,0.5053182917002418
8235,0.2636616362192216,0.5053585817888799
8236,0.2637013502779984,0.5053585817888799
8237,0.2637013502779984,0.5054391619661563
8238,0.26374106433677524,0.5054391619661563
8239,0.26374106433677524,0.5056406124093473
8240,0.26378077839555203,0.5056406124093473
8241,0.26378077839555203,0.5058017727639
8242,0.2638204924543288,0.5058017727639
8243,0.2638204924543288,0.5060838033843674
8244,0.26389992057188244,0.5060838033843674
8245,0.26389992057188244,0.5061240934730057
8246,0.2640587768069897,0.5061240934730057
8247,0.2640587768069897,0.5062449637389203
8248,0.2640984908657665,0.5062449637389203
8249,0.2640984908657665,0.5063255439161967
8250,0.2642176330420969,0.5063255439161967
8251,0.2642176330420969,0.506406124093473
8252,0.2642970611596505,0.506406124093473
8253,0.2642970611596505,0.5064464141821112
8254,0.26437648927720414,0.5064464141821112
8255,0.26437648927720414,0.5064867042707494
8256,0.26445591739475777,0.5064867042707494
8257,0.26445591739475777,0.5065269943593876
8258,0.26453534551231134,0.5065269943593876
8259,0.26453534551231134,0.5065672844480258
8260,0.26461477362986496,0.5065672844480258
8261,0.26461477362986496,0.5066478646253022
8262,0.2646942017474186,0.5066478646253022
8263,0.2646942017474186,0.5066881547139404
8264,0.2647736298649722,0.5066881547139404
8265,0.2647736298649722,0.5068090249798549
8266,0.264813343923749,0.5068090249798549
8267,0.264813343923749,0.5070104754230459
8268,0.26497220015885625,0.5070104754230459
8269,0.26497220015885625,0.5070507655116842
8270,0.2650516282764098,0.5070507655116842
8271,0.2650516282764098,0.5071716357775987
8272,0.26513105639396345,0.5071716357775987
8273,0.26513105639396345,0.5074133763094278
8274,0.2651707704527403,0.5074133763094278
8275,0.2651707704527403,0.5074536663980661
8276,0.2652104845115171,0.5074536663980661
8277,0.2652104845115171,0.5074939564867043
8278,0.26525019857029386,0.5074939564867043
8279,0.26525019857029386,0.5075342465753425
8280,0.2652899126290707,0.5075342465753425
8281,0.2652899126290707,0.5076148267526188
8282,0.2653693407466243,0.5076148267526188
8283,0.2653693407466243,0.5076551168412571
8284,0.2654090548054011,0.5076551168412571
8285,0.2654090548054011,0.5078162771958098
8286,0.2654487688641779,0.5078162771958098
8287,0.2654487688641779,0.5078565672844481
8288,0.26548848292295474,0.5078565672844481
8289,0.26548848292295474,0.5078968573730862
8290,0.2655281969817315,0.5078968573730862
8291,0.2655281969817315,0.5079371474617245
8292,0.2659253375694996,0.5079371474617245
8293,0.2659253375694996,0.5080177276390008
8294,0.2660047656870532,0.5080177276390008
8295,0.2660047656870532,0.5080983078162772
8296,0.26604447974583,0.5080983078162772
8297,0.26604447974583,0.5083803384367446
8298,0.26608419380460685,0.5083803384367446
8299,0.26608419380460685,0.5085012087026591
8300,0.26612390786338364,0.5085012087026591
8301,0.26612390786338364,0.5085817888799355
8302,0.2661636219221604,0.5085817888799355
8303,0.2661636219221604,0.5087026591458501
8304,0.26620333598093726,0.5087026591458501
8305,0.26620333598093726,0.5087429492344883
8306,0.26624305003971405,0.5087429492344883
8307,0.26624305003971405,0.5087832393231265
8308,0.2662827640984909,0.5087832393231265
8309,0.2662827640984909,0.5088638195004029
8310,0.2664019062748213,0.5088638195004029
8311,0.2664019062748213,0.5089846897663175
8312,0.2665607625099285,0.5089846897663175
8313,0.2665607625099285,0.5090249798549557
8314,0.26675933280381253,0.5090249798549557
8315,0.26675933280381253,0.509508460918614
8316,0.2667990468625894,0.509508460918614
8317,0.2667990468625894,0.5095487510072522
8318,0.26683876092136616,0.5095487510072522
8319,0.26683876092136616,0.5095890410958904
8320,0.2669976171564734,0.5095890410958904
8321,0.2669976171564734,0.5096696212731668
8322,0.2670373312152502,0.5096696212731668
8323,0.2670373312152502,0.509709911361805
8324,0.26719618745035745,0.509709911361805
8325,0.26719618745035745,0.5097502014504431
8326,0.267275615567911,0.5097502014504431
8327,0.267275615567911,0.5097904915390814
8328,0.26731532962668786,0.5097904915390814
8329,0.26731532962668786,0.5098710717163578
8330,0.26735504368546464,0.5098710717163578
8331,0.26735504368546464,0.509911361804996
8332,0.2673947577442415,0.509911361804996
8333,0.2673947577442415,0.5101933924254634
8334,0.26747418586179506,0.5101933924254634
8335,0.26747418586179506,0.5103545527800161
8336,0.2675138999205719,0.5103545527800161
8337,0.2675138999205719,0.5104754230459307
8338,0.2675536139793487,0.5104754230459307
8339,0.2675536139793487,0.510556003223207
8340,0.2676330420969023,0.510556003223207
8341,0.2676330420969023,0.5109186140209508
8342,0.2676727561556791,0.5109186140209508
8343,0.2676727561556791,0.5110394842868654
8344,0.2677918983320095,0.5110394842868654
8345,0.2677918983320095,0.5111200644641418
8346,0.26795075456711676,0.5111200644641418
8347,0.26795075456711676,0.5112006446414182
8348,0.2680301826846704,0.5112006446414182
8349,0.2680301826846704,0.5112409347300564
8350,0.26806989674344717,0.5112409347300564
8351,0.26806989674344717,0.5113215149073328
8352,0.2681890389197776,0.5113215149073328
8353,0.2681890389197776,0.5115229653505238
8354,0.2682287529785544,0.5115229653505238
8355,0.2682287529785544,0.5115632554391619
8356,0.2682684670373312,0.5115632554391619
8357,0.2682684670373312,0.5116035455278002
8358,0.26830818109610804,0.5116035455278002
8359,0.26830818109610804,0.5116438356164383
8360,0.2683876092136616,0.5116438356164383
8361,0.2683876092136616,0.5117647058823529
8362,0.26842732327243846,0.5117647058823529
8363,0.26842732327243846,0.5118049959709912
8364,0.26846703733121524,0.5118049959709912
8365,0.26846703733121524,0.5120467365028203
8366,0.26858617950754565,0.5120467365028203
8367,0.26858617950754565,0.5122078968573731
8368,0.2686656076250993,0.5122078968573731
8369,0.2686656076250993,0.5122481869460113
8370,0.2687053216838761,0.5122481869460113
8371,0.2687053216838761,0.5123287671232877
8372,0.2687450357426529,0.5123287671232877
8373,0.2687450357426529,0.5123690572119258
8374,0.2687847498014297,0.5123690572119258
8375,0.2687847498014297,0.5124093473005641
8376,0.2688641779189833,0.5124093473005641
8377,0.2688641779189833,0.5124899274778405
8378,0.2689038919777601,0.5124899274778405
8379,0.2689038919777601,0.5125705076551168
8380,0.2689833200953137,0.5125705076551168
8381,0.2689833200953137,0.5126913779210315
8382,0.26902303415409057,0.5126913779210315
8383,0.26902303415409057,0.5128525382755842
8384,0.26906274821286735,0.5128525382755842
8385,0.26906274821286735,0.5129331184528606
8386,0.26918189038919776,0.5129331184528606
8387,0.26918189038919776,0.5129734085414988
8388,0.2692216044479746,0.5129734085414988
8389,0.2692216044479746,0.513013698630137
8390,0.26942017474185864,0.513013698630137
8391,0.26942017474185864,0.5130539887187752
8392,0.2694598888006354,0.5130539887187752
8393,0.2694598888006354,0.5131345688960516
8394,0.26953931691818905,0.5131345688960516
8395,0.26953931691818905,0.5131748589846897
8396,0.26957903097696584,0.5131748589846897
8397,0.26957903097696584,0.513215149073328
8398,0.2696187450357427,0.513215149073328
8399,0.2696187450357427,0.5132957292506044
8400,0.26965845909451946,0.5132957292506044
8401,0.26965845909451946,0.5133360193392426
8402,0.26969817315329625,0.5133360193392426
8403,0.26969817315329625,0.513416599516519
8404,0.2697378872120731,0.513416599516519
8405,0.2697378872120731,0.5135777598710717
8406,0.26981731532962666,0.5135777598710717
8407,0.26981731532962666,0.5139000805801772
8408,0.26993645750595713,0.5139000805801772
8409,0.26993645750595713,0.5139806607574536
8410,0.27013502779984117,0.5139806607574536
8411,0.27013502779984117,0.5141418211120065
8412,0.27017474185861795,0.5141418211120065
8413,0.27017474185861795,0.5141821112006446
8414,0.27021445591739474,0.5141821112006446
8415,0.27021445591739474,0.5142224012892829
8416,0.27029388403494836,0.5142224012892829
8417,0.27029388403494836,0.5146253021756648
8418,0.270373312152502,0.5146253021756648
8419,0.270373312152502,0.514665592264303
8420,0.2704130262112788,0.514665592264303
8421,0.2704130262112788,0.5147461724415794
8422,0.2704924543288324,0.5147461724415794
8423,0.2704924543288324,0.514867042707494
8424,0.27053216838760924,0.514867042707494
8425,0.27053216838760924,0.5149476228847704
8426,0.2706115965051628,0.5149476228847704
8427,0.2706115965051628,0.5151087832393231
8428,0.27069102462271644,0.5151087832393231
8429,0.27069102462271644,0.5151490733279613
8430,0.2707307386814932,0.5151490733279613
8431,0.2707307386814932,0.5151893634165995
8432,0.27081016679904685,0.5151893634165995
8433,0.27081016679904685,0.5153505237711523
8434,0.2708498808578237,0.5153505237711523
8435,0.2708498808578237,0.5153908138597905
8436,0.2709690230341541,0.5153908138597905
8437,0.2709690230341541,0.5155519742143433
8438,0.2710087370929309,0.5155519742143433
8439,0.2710087370929309,0.5155922643029814
8440,0.2710484511517077,0.5155922643029814
8441,0.2710484511517077,0.5156728444802579
8442,0.2711278792692613,0.5156728444802579
8443,0.2711278792692613,0.5157937147461724
8444,0.27116759332803814,0.5157937147461724
8445,0.27116759332803814,0.515914585012087
8446,0.27124702144559176,0.515914585012087
8447,0.27124702144559176,0.5159548751007252
8448,0.2713661636219222,0.5159548751007252
8449,0.2713661636219222,0.5160354552780017
8450,0.27140587768069896,0.5160354552780017
8451,0.27140587768069896,0.516116035455278
8452,0.2714455917394758,0.516116035455278
8453,0.2714455917394758,0.5161966156325544
8454,0.27152501985702937,0.5161966156325544
8455,0.27152501985702937,0.5162369057211926
8456,0.2715647339158062,0.5162369057211926
8457,0.2715647339158062,0.5163174858984689
8458,0.2716441620333598,0.5163174858984689
8459,0.2716441620333598,0.5165592264302982
8460,0.2716838760921366,0.5165592264302982
8461,0.2716838760921366,0.5166800966962127
8462,0.2721207307386815,0.5166800966962127
8463,0.2721207307386815,0.5167203867848509
8464,0.2722001588562351,0.5167203867848509
8465,0.2722001588562351,0.5168815471394037
8466,0.2722398729150119,0.5168815471394037
8467,0.2722398729150119,0.5169218372280419
8468,0.27227958697378873,0.5169218372280419
8469,0.27227958697378873,0.5170427074939565
8470,0.2723193010325655,0.5170427074939565
8471,0.2723193010325655,0.5173247381144238
8472,0.27235901509134236,0.5173247381144238
8473,0.27235901509134236,0.5174456083803385
8474,0.2725575853852264,0.5174456083803385
8475,0.2725575853852264,0.517566478646253
8476,0.2727561556791104,0.517566478646253
8477,0.2727561556791104,0.5176470588235295
8478,0.2727958697378872,0.5176470588235295
8479,0.2727958697378872,0.5177276390008058
8480,0.2729547259729944,0.5177276390008058
8481,0.2729547259729944,0.5178485092667204
8482,0.27299444003177126,0.5178485092667204
8483,0.27299444003177126,0.5182111200644641
8484,0.27311358220810167,0.5182111200644641
8485,0.27311358220810167,0.5182917002417405
8486,0.27315329626687845,0.5182917002417405
8487,0.27315329626687845,0.5184528605962934
8488,0.2731930103256553,0.5184528605962934
8489,0.2731930103256553,0.5184931506849315
8490,0.2732327243844321,0.5184931506849315
8491,0.2732327243844321,0.5185334407735697
8492,0.2733121525019857,0.5185334407735697
8493,0.2733121525019857,0.5185737308622079
8494,0.2733518665607625,0.5185737308622079
8495,0.2733518665607625,0.5187348912167606
8496,0.27351072279586974,0.5187348912167606
8497,0.27351072279586974,0.518815471394037
8498,0.27362986497220015,0.518815471394037
8499,0.27362986497220015,0.5188557614826753
8500,0.27366957903097694,0.5188557614826753
8501,0.27366957903097694,0.5190572119258663
8502,0.27374900714853057,0.5190572119258663
8503,0.27374900714853057,0.5190975020145044
8504,0.273868149324861,0.5190975020145044
8505,0.273868149324861,0.519218372280419
8506,0.2739078633836378,0.519218372280419
8507,0.2739078633836378,0.5192586623690573
8508,0.274066719618745,0.5192586623690573
8509,0.274066719618745,0.5193392425463336
8510,0.27410643367752185,0.5193392425463336
8511,0.27410643367752185,0.51941982272361
8512,0.27414614773629864,0.51941982272361
8513,0.27414614773629864,0.5194601128122481
8514,0.2741858617950755,0.5194601128122481
8515,0.2741858617950755,0.5197018533440774
8516,0.27426528991262905,0.5197018533440774
8517,0.27426528991262905,0.5198227236099919
8518,0.2743050039714059,0.5198227236099919
8519,0.2743050039714059,0.5198630136986301
8520,0.2744241461477363,0.5198630136986301
8521,0.2744241461477363,0.5199435938759065
8522,0.2745830023828435,0.5199435938759065
8523,0.2745830023828435,0.5199838839645448
8524,0.27462271644162034,0.5199838839645448
8525,0.27462271644162034,0.5200644641418211
8526,0.27470214455917397,0.5200644641418211
8527,0.27470214455917397,0.5201047542304593
8528,0.27478157267672754,0.5201047542304593
8529,0.27478157267672754,0.520265914585012
8530,0.2749404289118348,0.520265914585012
8531,0.2749404289118348,0.5203867848509267
8532,0.2750198570293884,0.5203867848509267
8533,0.2750198570293884,0.5204270749395649
8534,0.2750595710881652,0.5204270749395649
8535,0.2750595710881652,0.520467365028203
8536,0.27509928514694204,0.520467365028203
8537,0.27509928514694204,0.5205076551168413
8538,0.2751389992057188,0.5205076551168413
8539,0.2751389992057188,0.5205882352941177
8540,0.2751787132644956,0.5205882352941177
8541,0.2751787132644956,0.5207091055600322
8542,0.27533756949960286,0.5207091055600322
8543,0.27533756949960286,0.520870265914585
8544,0.2754169976171565,0.520870265914585
8545,0.2754169976171565,0.5209105560032232
8546,0.2756552819698173,0.5209105560032232
8547,0.2756552819698173,0.5210314262691378
8548,0.27573471008737094,0.5210314262691378
8549,0.27573471008737094,0.5210717163577759
8550,0.2757744241461477,0.5210717163577759
8551,0.2757744241461477,0.5211522965350524
8552,0.27581413820492456,0.5211522965350524
8553,0.27581413820492456,0.5211925866236906
8554,0.27585385226370135,0.5211925866236906
8555,0.27585385226370135,0.5213940370668816
8556,0.27589356632247813,0.5213940370668816
8557,0.27589356632247813,0.5214746172441579
8558,0.27597299444003176,0.5214746172441579
8559,0.27597299444003176,0.5215551974214343
8560,0.2760127084988086,0.5215551974214343
8561,0.2760127084988086,0.5217566478646253
8562,0.2760524225575854,0.5217566478646253
8563,0.2760524225575854,0.5218372280419017
8564,0.276131850675139,0.5218372280419017
8565,0.276131850675139,0.5221595487510072
8566,0.2762509928514694,0.5221595487510072
8567,0.2762509928514694,0.5221998388396455
8568,0.27633042096902305,0.5221998388396455
8569,0.27633042096902305,0.5223609991941982
8570,0.27637013502779983,0.5223609991941982
8571,0.27637013502779983,0.5224415793714746
8572,0.2764098490865767,0.5224415793714746
8573,0.2764098490865767,0.5225624496373892
8574,0.27644956314535346,0.5225624496373892
8575,0.27644956314535346,0.5226027397260274
8576,0.27648927720413025,0.5226027397260274
8577,0.27648927720413025,0.5226833199033037
8578,0.2765289912629071,0.5226833199033037
8579,0.2765289912629071,0.5227639000805802
8580,0.27660841938046066,0.5227639000805802
8581,0.27660841938046066,0.5228444802578566
8582,0.2766481334392375,0.5228444802578566
8583,0.2766481334392375,0.5228847703464947
8584,0.2766878474980143,0.5228847703464947
8585,0.2766878474980143,0.522925060435133
8586,0.2767275615567911,0.522925060435133
8587,0.2767275615567911,0.5230056406124094
8588,0.2767672756155679,0.5230056406124094
8589,0.2767672756155679,0.5230459307010475
8590,0.2768864177918983,0.5230459307010475
8591,0.2768864177918983,0.523126510878324
8592,0.27696584590945195,0.523126510878324
8593,0.27696584590945195,0.5231668009669621
8594,0.2770452740270056,0.5231668009669621
8595,0.2770452740270056,0.5232876712328767
8596,0.27708498808578236,0.5232876712328767
8597,0.27708498808578236,0.5234085414987913
8598,0.2771247021445592,0.5234085414987913
8599,0.2771247021445592,0.5236099919419823
8600,0.277164416203336,0.5236099919419823
8601,0.277164416203336,0.5236502820306205
8602,0.27732327243844324,0.5236502820306205
8603,0.27732327243844324,0.5238920225624496
8604,0.27744241461477365,0.5238920225624496
8605,0.27744241461477365,0.523972602739726
8606,0.27756155679110406,0.523972602739726
8607,0.27756155679110406,0.5241337630942788
8608,0.2776409849086577,0.5241337630942788
8609,0.2776409849086577,0.524174053182917
8610,0.27768069896743447,0.524174053182917
8611,0.27768069896743447,0.5242546333601934
8612,0.27772041302621125,0.5242546333601934
8613,0.27772041302621125,0.5243352135374698
8614,0.2777601270849881,0.5243352135374698
8615,0.2777601270849881,0.5247784045124899
8616,0.2777998411437649,0.5247784045124899
8617,0.2777998411437649,0.5248992747784045
8618,0.2778395552025417,0.5248992747784045
8619,0.2778395552025417,0.5249798549556809
8620,0.2778792692613185,0.5249798549556809
8621,0.2778792692613185,0.5251410153102337
8622,0.27795869737887213,0.5251410153102337
8623,0.27795869737887213,0.5252618855761483
8624,0.2779984114376489,0.5252618855761483
8625,0.2779984114376489,0.5255036261079774
8626,0.27803812549642576,0.5255036261079774
8627,0.27803812549642576,0.5255842062852538
8628,0.27807783955520254,0.5255842062852538
8629,0.27807783955520254,0.5257856567284448
8630,0.27811755361397933,0.5257856567284448
8631,0.27811755361397933,0.5259065269943594
8632,0.27819698173153296,0.5259065269943594
8633,0.27819698173153296,0.5259468170829976
8634,0.2782366957903098,0.5259468170829976
8635,0.2782366957903098,0.5259871071716358
8636,0.278395552025417,0.5259871071716358
8637,0.278395552025417,0.5260676873489122
8638,0.2784749801429706,0.5260676873489122
8639,0.2784749801429706,0.5261079774375503
8640,0.27859412231930103,0.5261079774375503
8641,0.27859412231930103,0.5261482675261886
8642,0.27871326449563144,0.5261482675261886
8643,0.27871326449563144,0.5262691377921032
8644,0.27879269261318507,0.5262691377921032
8645,0.27879269261318507,0.5265511684125705
8646,0.27883240667196185,0.5265511684125705
8647,0.27883240667196185,0.5266317485898468
8648,0.2789118347895155,0.5266317485898468
8649,0.2789118347895155,0.5267123287671233
8650,0.2789912629070691,0.5267123287671233
8651,0.2789912629070691,0.5267526188557615
8652,0.27907069102462273,0.5267526188557615
8653,0.27907069102462273,0.5269540692989525
8654,0.2791104050833995,0.5269540692989525
8655,0.2791104050833995,0.5270346494762288
8656,0.27918983320095314,0.5270346494762288
8657,0.27918983320095314,0.5270749395648671
8658,0.27926926131850677,0.5270749395648671
8659,0.27926926131850677,0.5271152296535052
8660,0.27930897537728355,0.5271152296535052
8661,0.27930897537728355,0.527477840451249
8662,0.27934868943606034,0.527477840451249
8663,0.27934868943606034,0.5275181305398872
8664,0.2794678316123908,0.5275181305398872
8665,0.2794678316123908,0.5275584206285254
8666,0.2795075456711676,0.5275584206285254
8667,0.2795075456711676,0.5275987107171636
8668,0.2795869737887212,0.5275987107171636
8669,0.2795869737887212,0.5276390008058017
8670,0.279626687847498,0.5276390008058017
8671,0.279626687847498,0.52767929089444
8672,0.27982525814138204,0.52767929089444
8673,0.27982525814138204,0.5277195809830781
8674,0.2799841143764893,0.5277195809830781
8675,0.2799841143764893,0.5277598710717164
8676,0.2800238284352661,0.5277598710717164
8677,0.2800238284352661,0.527880741337631
8678,0.2800635424940429,0.527880741337631
8679,0.2800635424940429,0.5279210314262691
8680,0.2801429706115965,0.5279210314262691
8681,0.2801429706115965,0.5279613215149074
8682,0.2801826846703733,0.5279613215149074
8683,0.2801826846703733,0.5280821917808219
8684,0.2802223987291501,0.5280821917808219
8685,0.2802223987291501,0.5282030620467365
8686,0.28026211278792695,0.5282030620467365
8687,0.28026211278792695,0.5283642224012893
8688,0.28030182684670374,0.5283642224012893
8689,0.28030182684670374,0.5285656728444803
8690,0.2803415409054805,0.5285656728444803
8691,0.2803415409054805,0.5286462530217566
8692,0.28038125496425736,0.5286462530217566
8693,0.28038125496425736,0.5287671232876713
8694,0.28042096902303415,0.5287671232876713
8695,0.28042096902303415,0.5288074133763094
8696,0.28046068308181094,0.5288074133763094
8697,0.28046068308181094,0.5288879935535858
8698,0.2805003971405878,0.5288879935535858
8699,0.2805003971405878,0.5290088638195004
8700,0.28054011119936456,0.5290088638195004
8701,0.28054011119936456,0.5290491539081386
8702,0.2805798252581414,0.5290491539081386
8703,0.2805798252581414,0.5290894439967768
8704,0.2806195393169182,0.5290894439967768
8705,0.2806195393169182,0.5292506043513295
8706,0.280659253375695,0.5292506043513295
8707,0.280659253375695,0.529331184528606
8708,0.2807386814932486,0.529331184528606
8709,0.2807386814932486,0.5294520547945205
8710,0.2808181096108022,0.5294520547945205
8711,0.2808181096108022,0.5294923448831588
8712,0.28089753772835585,0.5294923448831588
8713,0.28089753772835585,0.5296535052377115
8714,0.28093725178713264,0.5296535052377115
8715,0.28093725178713264,0.5298146655922643
8716,0.2809769658459095,0.5298146655922643
8717,0.2809769658459095,0.5300564061240934
8718,0.28105639396346305,0.5300564061240934
8719,0.28105639396346305,0.5301369863013699
8720,0.2810961080222399,0.5301369863013699
8721,0.2810961080222399,0.5302175664786463
8722,0.2811358220810167,0.5302175664786463
8723,0.2811358220810167,0.5302578565672844
8724,0.2811755361397935,0.5302578565672844
8725,0.2811755361397935,0.5302981466559227
8726,0.2812152501985703,0.5302981466559227
8727,0.2812152501985703,0.5303384367445608
8728,0.2812549642573471,0.5303384367445608
8729,0.2812549642573471,0.5303787268331991
8730,0.28141382049245434,0.5303787268331991
8731,0.28141382049245434,0.5304593070104754
8732,0.2814535345512311,0.5304593070104754
8733,0.2814535345512311,0.5304995970991137
8734,0.28149324861000796,0.5304995970991137
8735,0.28149324861000796,0.5306607574536664
8736,0.28153296266878475,0.5306607574536664
8737,0.28153296266878475,0.5307413376309428
8738,0.28165210484511516,0.5307413376309428
8739,0.28165210484511516,0.5307816277195809
8740,0.28189038919777604,0.5307816277195809
8741,0.28189038919777604,0.5310233682514102
8742,0.2819301032565528,0.5310233682514102
8743,0.2819301032565528,0.5311442385173247
8744,0.28200953137410645,0.5311442385173247
8745,0.28200953137410645,0.5312248186946011
8746,0.28204924543288323,0.5312248186946011
8747,0.28204924543288323,0.5313053988718776
8748,0.28212867355043686,0.5313053988718776
8749,0.28212867355043686,0.5314665592264303
8750,0.28216838760921364,0.5314665592264303
8751,0.28216838760921364,0.5315068493150685
8752,0.2822081016679905,0.5315068493150685
8753,0.2822081016679905,0.5315471394037067
8754,0.28224781572676727,0.5315471394037067
8755,0.28224781572676727,0.5317485898468977
8756,0.2823272438443209,0.5317485898468977
8757,0.2823272438443209,0.5318694601128122
8758,0.2824066719618745,0.5318694601128122
8759,0.2824066719618745,0.5319097502014505
8760,0.2824861000794281,0.5319097502014505
8761,0.2824861000794281,0.5319500402900886
8762,0.28252581413820493,0.5319500402900886
8763,0.28252581413820493,0.5319903303787268
8764,0.28260524225575856,0.5319903303787268
8765,0.28260524225575856,0.532030620467365
8766,0.28264495631453534,0.532030620467365
8767,0.28264495631453534,0.5321112006446415
8768,0.28268467037331213,0.5321112006446415
8769,0.28268467037331213,0.5321514907332796
8770,0.28276409849086576,0.5321514907332796
8771,0.28276409849086576,0.5323529411764706
8772,0.2828038125496426,0.5323529411764706
8773,0.2828038125496426,0.5324738114423851
8774,0.2828435266084194,0.5324738114423851
8775,0.2828435266084194,0.5326752618855761
8776,0.2829626687847498,0.5326752618855761
8777,0.2829626687847498,0.5327961321514907
8778,0.2830818109610802,0.5327961321514907
8779,0.2830818109610802,0.5329170024174054
8780,0.28312152501985705,0.5329170024174054
8781,0.28312152501985705,0.5329975825946817
8782,0.2833200953137411,0.5329975825946817
8783,0.2833200953137411,0.5330378726833199
8784,0.28335980937251787,0.5330378726833199
8785,0.28335980937251787,0.5331587429492345
8786,0.2834392374900715,0.5331587429492345
8787,0.2834392374900715,0.5331990330378726
8788,0.2834789515488483,0.5331990330378726
8789,0.2834789515488483,0.533279613215149
8790,0.2835186656076251,0.533279613215149
8791,0.2835186656076251,0.5333601933924255
8792,0.2835980937251787,0.5333601933924255
8793,0.2835980937251787,0.5335213537469783
8794,0.28371723590150916,0.5335213537469783
8795,0.28371723590150916,0.5336019339242546
8796,0.28375694996028594,0.5336019339242546
8797,0.28375694996028594,0.5339242546333602
8798,0.2839158061953932,0.5339242546333602
8799,0.2839158061953932,0.5340451248992748
8800,0.28395552025417,0.5340451248992748
8801,0.28395552025417,0.534085414987913
8802,0.2840746624305004,0.534085414987913
8803,0.2840746624305004,0.5341257050765512
8804,0.28411437648927723,0.5341257050765512
8805,0.28411437648927723,0.5344883158742949
8806,0.2841938046068308,0.5344883158742949
8807,0.2841938046068308,0.5345286059629332
8808,0.28423351866560764,0.5345286059629332
8809,0.28423351866560764,0.5345688960515713
8810,0.28427323272438443,0.5345688960515713
8811,0.28427323272438443,0.5347300564061241
8812,0.2843129467831612,0.5347300564061241
8813,0.2843129467831612,0.5347703464947623
8814,0.28447180301826847,0.5347703464947623
8815,0.28447180301826847,0.5349315068493151
8816,0.2845512311358221,0.5349315068493151
8817,0.2845512311358221,0.5350926672038678
8818,0.2845909451945989,0.5350926672038678
8819,0.2845909451945989,0.5351329572925061
8820,0.2846306592533757,0.5351329572925061
8821,0.2846306592533757,0.5351732473811442
8822,0.2847100873709293,0.5351732473811442
8823,0.2847100873709293,0.5352538275584207
8824,0.28486894360603654,0.5352538275584207
8825,0.28486894360603654,0.5353344077356971
8826,0.2849086576648133,0.5353344077356971
8827,0.2849086576648133,0.5354149879129734
8828,0.2850277998411438,0.5354149879129734
8829,0.2850277998411438,0.5354955680902498
8830,0.2850675138999206,0.5354955680902498
8831,0.2850675138999206,0.5355761482675262
8832,0.28510722795869736,0.5355761482675262
8833,0.28510722795869736,0.5358178887993553
8834,0.2852660841938046,0.5358178887993553
8835,0.2852660841938046,0.5358984689766317
8836,0.28546465448768865,0.5358984689766317
8837,0.28546465448768865,0.5359790491539081
8838,0.28550436854646544,0.5359790491539081
8839,0.28550436854646544,0.5360193392425463
8840,0.2855440826052423,0.5360193392425463
8841,0.2855440826052423,0.5360596293311846
8842,0.28562351072279585,0.5360596293311846
8843,0.28562351072279585,0.5362610797743755
8844,0.2857426528991263,0.5362610797743755
8845,0.2857426528991263,0.5363819500402901
8846,0.2858617950754567,0.5363819500402901
8847,0.2858617950754567,0.5366639806607575
8848,0.28594122319301035,0.5366639806607575
8849,0.28594122319301035,0.536784850926672
8850,0.2860206513105639,0.536784850926672
8851,0.2860206513105639,0.5368251410153102
8852,0.28610007942811755,0.5368251410153102
8853,0.28610007942811755,0.5368654311039485
8854,0.2862589356632248,0.5368654311039485
8855,0.2862589356632248,0.5369460112812248
8856,0.28645750595710884,0.5369460112812248
8857,0.28645750595710884,0.5370265914585012
8858,0.2866560762509929,0.5370265914585012
8859,0.2866560762509929,0.5370668815471394
8860,0.28669579030976966,0.5370668815471394
8861,0.28669579030976966,0.5371474617244157
8862,0.28673550436854645,0.5371474617244157
8863,0.28673550436854645,0.537590652699436
8864,0.28681493248610007,0.537590652699436
8865,0.28681493248610007,0.5376309427880741
8866,0.2869737887212073,0.5376309427880741
8867,0.2869737887212073,0.5376712328767124
8868,0.2870135027799841,0.5376712328767124
8869,0.2870135027799841,0.5377518130539887
8870,0.28709293089753773,0.5377518130539887
8871,0.28709293089753773,0.5378726833199033
8872,0.2871326449563145,0.5378726833199033
8873,0.2871326449563145,0.5379935535858179
8874,0.28721207307386815,0.5379935535858179
8875,0.28721207307386815,0.5380338436744561
8876,0.28729150119142177,0.5380338436744561
8877,0.28729150119142177,0.5380741337630943
8878,0.28733121525019856,0.5380741337630943
8879,0.28733121525019856,0.5381547139403706
8880,0.2873709293089754,0.5381547139403706
8881,0.2873709293089754,0.5382755842062853
8882,0.2874900714853058,0.5382755842062853
8883,0.2874900714853058,0.5383158742949234
8884,0.28756949960285944,0.5383158742949234
8885,0.28756949960285944,0.5383561643835616
8886,0.28768864177918985,0.5383561643835616
8887,0.28768864177918985,0.5383964544721999
8888,0.28772835583796663,0.5383964544721999
8889,0.28772835583796663,0.538436744560838
8890,0.28780778395552026,0.538436744560838
8891,0.28780778395552026,0.5385173247381144
8892,0.28784749801429704,0.5385173247381144
8893,0.28784749801429704,0.5385576148267526
8894,0.28792692613185067,0.5385576148267526
8895,0.28792692613185067,0.538638195004029
8896,0.2880063542494043,0.538638195004029
8897,0.2880063542494043,0.5386784850926672
8898,0.2880857823669579,0.5386784850926672
8899,0.2880857823669579,0.5387187751813054
8900,0.28820492454328833,0.5387187751813054
8901,0.28820492454328833,0.5387590652699435
8902,0.28828435266084196,0.5387590652699435
8903,0.28828435266084196,0.53883964544722
8904,0.28832406671961874,0.53883964544722
8905,0.28832406671961874,0.5388799355358582
8906,0.28836378077839553,0.5388799355358582
8907,0.28836378077839553,0.5390410958904109
8908,0.28840349483717237,0.5390410958904109
8909,0.28840349483717237,0.5390813859790492
8910,0.28844320889594915,0.5390813859790492
8911,0.28844320889594915,0.5391619661563255
8912,0.288482922954726,0.5391619661563255
8913,0.288482922954726,0.5392425463336019
8914,0.2885226370135028,0.5392425463336019
8915,0.2885226370135028,0.5392828364222402
8916,0.28856235107227957,0.5392828364222402
8917,0.28856235107227957,0.5394439967767929
8918,0.2886417791898332,0.5394439967767929
8919,0.2886417791898332,0.5395245769540693
8920,0.28868149324861003,0.5395245769540693
8921,0.28868149324861003,0.5396454472199839
8922,0.2887212073073868,0.5396454472199839
8923,0.2887212073073868,0.5396857373086221
8924,0.2887609213661636,0.5396857373086221
8925,0.2887609213661636,0.5397260273972603
8926,0.28880063542494044,0.5397260273972603
8927,0.28880063542494044,0.5398468976631748
8928,0.28888006354249407,0.5398468976631748
8929,0.28888006354249407,0.5398871877518131
8930,0.2889992057188245,0.5398871877518131
8931,0.2889992057188245,0.5399274778404513
8932,0.28903891977760127,0.5399274778404513
8933,0.28903891977760127,0.5400483481063658
8934,0.2891183478951549,0.5400483481063658
8935,0.2891183478951549,0.5400886381950041
8936,0.2891977760127085,0.5400886381950041
8937,0.2891977760127085,0.5401289282836422
8938,0.2892374900714853,0.5401289282836422
8939,0.2892374900714853,0.5402497985495568
8940,0.2892772041302621,0.5402497985495568
8941,0.2892772041302621,0.5403303787268332
8942,0.28931691818903893,0.5403303787268332
8943,0.28931691818903893,0.5403706688154714
8944,0.2894757744241461,0.5403706688154714
8945,0.2894757744241461,0.5404109589041096
8946,0.28951548848292297,0.5404109589041096
8947,0.28951548848292297,0.540491539081386
8948,0.2895949166004766,0.540491539081386
8949,0.2895949166004766,0.5405721192586623
8950,0.2898729150119142,0.5405721192586623
8951,0.2898729150119142,0.5407332796132152
8952,0.28991262907069104,0.5407332796132152
8953,0.28991262907069104,0.540894439967768
8954,0.29015091342335186,0.540894439967768
8955,0.29015091342335186,0.5410153102336825
8956,0.29019062748212865,0.5410153102336825
8957,0.29019062748212865,0.5410556003223207
8958,0.2902700555996823,0.5410556003223207
8959,0.2902700555996823,0.5411764705882353
8960,0.2903097696584591,0.5411764705882353
8961,0.2903097696584591,0.5412167606768735
8962,0.2903494837172359,0.5412167606768735
8963,0.2903494837172359,0.5412570507655117
8964,0.2904289118347895,0.5412570507655117
8965,0.2904289118347895,0.5413779210314262
8966,0.2904686258935663,0.5413779210314262
8967,0.2904686258935663,0.5415793714746172
8968,0.2905877680698967,0.5415793714746172
8969,0.2905877680698967,0.5416599516518936
8970,0.2907069102462272,0.5416599516518936
8971,0.2907069102462272,0.5417002417405318
8972,0.29078633836378076,0.5417002417405318
8973,0.29078633836378076,0.5419016921837227
8974,0.2908260524225576,0.5419016921837227
8975,0.2908260524225576,0.5419822723609992
8976,0.2908657664813344,0.5419822723609992
8977,0.2908657664813344,0.5420225624496374
8978,0.290945194598888,0.5420225624496374
8979,0.290945194598888,0.542143432715552
8980,0.29102462271644164,0.542143432715552
8981,0.29102462271644164,0.5422643029814666
8982,0.2910643367752184,0.5422643029814666
8983,0.2910643367752184,0.5423045930701047
8984,0.2911040508339952,0.5423045930701047
8985,0.2911040508339952,0.5423851732473811
8986,0.29130262112787925,0.5423851732473811
8987,0.29130262112787925,0.5425060435132957
8988,0.2914614773629865,0.5425060435132957
8989,0.2914614773629865,0.5425866236905721
8990,0.2915011914217633,0.5425866236905721
8991,0.2915011914217633,0.5426269137792104
8992,0.29162033359809375,0.5426269137792104
8993,0.29162033359809375,0.5426672038678485
8994,0.29166004765687054,0.5426672038678485
8995,0.29166004765687054,0.5427074939564867
8996,0.2916997617156473,0.5427074939564867
8997,0.2916997617156473,0.5427477840451249
8998,0.29173947577442416,0.5427477840451249
8999,0.29173947577442416,0.5427880741337631
9000,0.29177918983320095,0.5427880741337631
9001,0.29177918983320095,0.5428686543110395
9002,0.2918189038919778,0.5428686543110395
9003,0.2918189038919778,0.5429089443996776
9004,0.29189833200953136,0.5429089443996776
9005,0.29189833200953136,0.5429492344883159
9006,0.2919380460683082,0.5429492344883159
9007,0.2919380460683082,0.542989524576954
9008,0.291977760127085,0.542989524576954
9009,0.291977760127085,0.5430298146655923
9010,0.29201747418586177,0.5430298146655923
9011,0.29201747418586177,0.5430701047542305
9012,0.292176330420969,0.5430701047542305
9013,0.292176330420969,0.5431506849315069
9014,0.2922160444797458,0.5431506849315069
9015,0.2922160444797458,0.543190975020145
9016,0.29225575853852265,0.543190975020145
9017,0.29225575853852265,0.5433521353746978
9018,0.29229547259729943,0.5433521353746978
9019,0.29229547259729943,0.5435535858178888
9020,0.2923351866560763,0.5435535858178888
9021,0.2923351866560763,0.5436341659951652
9022,0.29237490071485306,0.5436341659951652
9023,0.29237490071485306,0.5438759065269944
9024,0.29241461477362984,0.5438759065269944
9025,0.29241461477362984,0.5439161966156325
9026,0.2924543288324067,0.5439161966156325
9027,0.2924543288324067,0.5439564867042708
9028,0.29249404289118347,0.5439564867042708
9029,0.29249404289118347,0.5442788074133763
9030,0.2925734710087371,0.5442788074133763
9031,0.2925734710087371,0.5443190975020145
9032,0.2926131850675139,0.5443190975020145
9033,0.2926131850675139,0.5443593875906527
9034,0.2926926131850675,0.5443593875906527
9035,0.2926926131850675,0.5443996776792909
9036,0.29273232724384435,0.5443996776792909
9037,0.29273232724384435,0.5444399677679291
9038,0.29285146942017476,0.5444399677679291
9039,0.29285146942017476,0.5444802578565673
9040,0.29289118347895154,0.5444802578565673
9041,0.29289118347895154,0.5445608380338437
9042,0.29297061159650517,0.5445608380338437
9043,0.29297061159650517,0.5446011281224818
9044,0.29301032565528196,0.5446011281224818
9045,0.29301032565528196,0.5446414182111201
9046,0.2931691818903892,0.5446414182111201
9047,0.2931691818903892,0.5447622884770347
9048,0.29324861000794283,0.5447622884770347
9049,0.29324861000794283,0.5448025785656728
9050,0.2932883240667196,0.5448025785656728
9051,0.2932883240667196,0.5448428686543111
9052,0.29348689436060366,0.5448428686543111
9053,0.29348689436060366,0.5448831587429492
9054,0.29352660841938044,0.5448831587429492
9055,0.29352660841938044,0.5450040290088638
9056,0.29360603653693407,0.5450040290088638
9057,0.29360603653693407,0.5450443190975021
9058,0.2936457505957109,0.5450443190975021
9059,0.2936457505957109,0.5450846091861402
9060,0.2937648927720413,0.5450846091861402
9061,0.2937648927720413,0.5451248992747784
9062,0.2938046068308181,0.5451248992747784
9063,0.2938046068308181,0.545245769540693
9064,0.29396346306592536,0.545245769540693
9065,0.29396346306592536,0.5453666398066076
9066,0.29400317712470214,0.5453666398066076
9067,0.29400317712470214,0.5454069298952458
9068,0.29408260524225577,0.5454069298952458
9069,0.29408260524225577,0.5455278001611603
9070,0.2942811755361398,0.5455278001611603
9071,0.2942811755361398,0.5455680902497986
9072,0.294440031771247,0.5455680902497986
9073,0.294440031771247,0.5456083803384367
9074,0.2945194598888006,0.5456083803384367
9075,0.2945194598888006,0.5456889605157131
9076,0.29455917394757747,0.5456889605157131
9077,0.29455917394757747,0.545850120870266
9078,0.29463860206513104,0.545850120870266
9079,0.29463860206513104,0.5458904109589041
9080,0.29471803018268466,0.5458904109589041
9081,0.29471803018268466,0.5459307010475423
9082,0.29475774424146145,0.5459307010475423
9083,0.29475774424146145,0.5459709911361805
9084,0.2947974583002383,0.5459709911361805
9085,0.2947974583002383,0.5460515713134569
9086,0.2948768864177919,0.5460515713134569
9087,0.2948768864177919,0.5460918614020951
9088,0.2949563145353455,0.5460918614020951
9089,0.2949563145353455,0.5462127316680097
9090,0.2950357426528991,0.5462127316680097
9091,0.2950357426528991,0.5462530217566479
9092,0.29507545671167595,0.5462530217566479
9093,0.29507545671167595,0.5463336019339242
9094,0.29523431294678315,0.5463336019339242
9095,0.29523431294678315,0.5463738920225625
9096,0.29535345512311356,0.5463738920225625
9097,0.29535345512311356,0.5464141821112006
9098,0.2953931691818904,0.5464141821112006
9099,0.2953931691818904,0.5464544721998389
9100,0.29547259729944403,0.5464544721998389
9101,0.29547259729944403,0.5466156325543916
9102,0.2955123113582208,0.5466156325543916
9103,0.2955123113582208,0.5467767929089444
9104,0.2956314535345512,0.5467767929089444
9105,0.2956314535345512,0.5468573730862208
9106,0.29575059571088164,0.5468573730862208
9107,0.29575059571088164,0.5469782433521354
9108,0.2957903097696585,0.5469782433521354
9109,0.2957903097696585,0.5471394037066881
9110,0.2959094519459889,0.5471394037066881
9111,0.2959094519459889,0.5471796937953264
9112,0.2960285941223193,0.5471796937953264
9113,0.2960285941223193,0.5472199838839645
9114,0.2961080222398729,0.5472199838839645
9115,0.2961080222398729,0.5473811442385174
9116,0.2961477362986497,0.5473811442385174
9117,0.2961477362986497,0.5474617244157937
9118,0.29618745035742655,0.5474617244157937
9119,0.29618745035742655,0.5475020145044319
9120,0.29622716441620334,0.5475020145044319
9121,0.29622716441620334,0.5476228847703465
9122,0.2962668784749801,0.5476228847703465
9123,0.2962668784749801,0.5478243352135375
9124,0.29634630659253375,0.5478243352135375
9125,0.29634630659253375,0.5478646253021756
9126,0.2963860206513106,0.5478646253021756
9127,0.2963860206513106,0.5479049153908139
9128,0.2966243050039714,0.5479049153908139
9129,0.2966243050039714,0.5479854955680903
9130,0.2966640190627482,0.5479854955680903
9131,0.2966640190627482,0.5481063658340048
9132,0.29670373312152504,0.5481063658340048
9133,0.29670373312152504,0.5482272360999194
9134,0.29686258935663223,0.5482272360999194
9135,0.29686258935663223,0.5482675261885576
9136,0.29698173153296265,0.5482675261885576
9137,0.29698173153296265,0.5483078162771958
9138,0.2971008737092931,0.5483078162771958
9139,0.2971008737092931,0.548348106365834
9140,0.2971405877680699,0.548348106365834
9141,0.2971405877680699,0.5483883964544722
9142,0.2971803018268467,0.5483883964544722
9143,0.2971803018268467,0.5484286865431104
9144,0.2972597299444003,0.5484286865431104
9145,0.2972597299444003,0.548549556809025
9146,0.29729944400317715,0.548549556809025
9147,0.29729944400317715,0.5486301369863014
9148,0.29733915806195393,0.5486301369863014
9149,0.29733915806195393,0.5486704270749395
9150,0.2973788721207307,0.5486704270749395
9151,0.2973788721207307,0.5487912973408542
9152,0.29745830023828435,0.5487912973408542
9153,0.29745830023828435,0.5488315874294923
9154,0.2976171564733916,0.5488315874294923
9155,0.2976171564733916,0.5489927477840452
9156,0.2976568705321684,0.5489927477840452
9157,0.2976568705321684,0.5490733279613215
9158,0.29769658459094517,0.5490733279613215
9159,0.29769658459094517,0.5491136180499597
9160,0.297736298649722,0.5491136180499597
9161,0.297736298649722,0.5491941982272361
9162,0.29781572676727563,0.5491941982272361
9163,0.29781572676727563,0.5495568090249798
9164,0.2978554408260524,0.5495568090249798
9165,0.2978554408260524,0.5495970991136181
9166,0.2978951548848292,0.5495970991136181
9167,0.2978951548848292,0.5497985495568091
9168,0.29793486894360605,0.5497985495568091
9169,0.29793486894360605,0.5500805801772763
9170,0.29797458300238283,0.5500805801772763
9171,0.29797458300238283,0.5501208702659146
9172,0.29801429706115967,0.5501208702659146
9173,0.29801429706115967,0.5501611603545528
9174,0.29809372517871324,0.5501611603545528
9175,0.29809372517871324,0.5502417405318292
9176,0.2981334392374901,0.5502417405318292
9177,0.2981334392374901,0.5502820306204673
9178,0.2982128673550437,0.5502820306204673
9179,0.2982128673550437,0.550402900886382
9180,0.2982922954725973,0.550402900886382
9181,0.2982922954725973,0.5504834810636583
9182,0.2983717235901509,0.5504834810636583
9183,0.2983717235901509,0.5506849315068493
9184,0.29841143764892775,0.5506849315068493
9185,0.29841143764892775,0.5507655116841257
9186,0.29845115170770453,0.5507655116841257
9187,0.29845115170770453,0.550805801772764
9188,0.2984908657664813,0.550805801772764
9189,0.2984908657664813,0.5508460918614021
9190,0.29861000794281173,0.5508460918614021
9191,0.29861000794281173,0.5509266720386785
9192,0.29892772041302623,0.5509266720386785
9193,0.29892772041302623,0.5510475423045931
9194,0.298967434471803,0.5510475423045931
9195,0.298967434471803,0.5510878323932312
9196,0.29904686258935664,0.5510878323932312
9197,0.29904686258935664,0.5511684125705076
9198,0.29912629070691027,0.5511684125705076
9199,0.29912629070691027,0.5514101531023369
9200,0.29928514694201747,0.5514101531023369
9201,0.29928514694201747,0.551450443190975
9202,0.2994042891183479,0.551450443190975
9203,0.2994042891183479,0.5515310233682514
9204,0.2994440031771247,0.5515310233682514
9205,0.2994440031771247,0.551651893634166
9206,0.2995234312946783,0.551651893634166
9207,0.2995234312946783,0.5517324738114424
9208,0.2996028594122319,0.5517324738114424
9209,0.2996028594122319,0.5517727639000806
9210,0.29964257347100876,0.5517727639000806
9211,0.29964257347100876,0.5518130539887188
9212,0.29976171564733917,0.5518130539887188
9213,0.29976171564733917,0.551853344077357
9214,0.2998411437648928,0.551853344077357
9215,0.2998411437648928,0.5519742143432715
9216,0.2998808578236696,0.5519742143432715
9217,0.2998808578236696,0.5520145044319098
9218,0.29992057188244636,0.5520145044319098
9219,0.29992057188244636,0.5522562449637389
9220,0.3,0.5522562449637389
9221,0.3,0.5522965350523771
9222,0.3000794281175536,0.5522965350523771
9223,0.3000794281175536,0.5523368251410153
9224,0.3001191421763304,0.5523368251410153
9225,0.3001191421763304,0.5525785656728445
9226,0.300198570293884,0.5525785656728445
9227,0.300198570293884,0.5527397260273973
9228,0.3003574265289913,0.5527397260273973
9229,0.3003574265289913,0.5528203062046736
9230,0.3005957108816521,0.5528203062046736
9231,0.3005957108816521,0.55290088638195
9232,0.3006354249404289,0.55290088638195
9233,0.3006354249404289,0.5530217566478646
9234,0.3006751389992057,0.5530217566478646
9235,0.3006751389992057,0.5530620467365028
9236,0.3007148530579825,0.5530620467365028
9237,0.3007148530579825,0.5531426269137792
9238,0.30075456711675935,0.5531426269137792
9239,0.30075456711675935,0.5532634971796938
9240,0.30087370929308976,0.5532634971796938
9241,0.30087370929308976,0.553303787268332
9242,0.30091342335186655,0.553303787268332
9243,0.30091342335186655,0.5535052377115229
9244,0.3009531374106434,0.5535052377115229
9245,0.3009531374106434,0.5535858178887993
9246,0.3010722795869738,0.5535858178887993
9247,0.3010722795869738,0.5536663980660758
9248,0.3011119936457506,0.5536663980660758
9249,0.3011119936457506,0.5538678485092667
9250,0.30127084988085784,0.5538678485092667
9251,0.30127084988085784,0.5539081385979049
9252,0.3013105639396346,0.5539081385979049
9253,0.3013105639396346,0.5539484286865431
9254,0.30138999205718825,0.5539484286865431
9255,0.30138999205718825,0.5540290088638194
9256,0.3014694201747419,0.5540290088638194
9257,0.3014694201747419,0.5542304593070104
9258,0.30150913423351866,0.5542304593070104
9259,0.30150913423351866,0.5543110394842868
9260,0.3015885623510723,0.5543110394842868
9261,0.3015885623510723,0.5543513295729251
9262,0.30162827640984907,0.5543513295729251
9263,0.30162827640984907,0.5543916196615633
9264,0.3017871326449563,0.5543916196615633
9265,0.3017871326449563,0.5544319097502014
9266,0.30186656076250995,0.5544319097502014
9267,0.30186656076250995,0.5544721998388397
9268,0.30190627482128674,0.5544721998388397
9269,0.30190627482128674,0.5545930701047542
9270,0.30198570293884036,0.5545930701047542
9271,0.30198570293884036,0.5547139403706688
9272,0.30202541699761715,0.5547139403706688
9273,0.30202541699761715,0.554754230459307
9274,0.302065131056394,0.554754230459307
9275,0.302065131056394,0.5548348106365834
9276,0.3021048451151708,0.5548348106365834
9277,0.3021048451151708,0.5549153908138598
9278,0.30214455917394756,0.5549153908138598
9279,0.30214455917394756,0.5549959709911362
9280,0.3021842732327244,0.5549959709911362
9281,0.3021842732327244,0.5550362610797743
9282,0.30238284352660844,0.5550362610797743
9283,0.30238284352660844,0.5550765511684126
9284,0.3024225575853852,0.5550765511684126
9285,0.3024225575853852,0.5551168412570507
9286,0.30254169976171563,0.5551168412570507
9287,0.30254169976171563,0.5551974214343272
9288,0.3025814138204925,0.5551974214343272
9289,0.3025814138204925,0.5554391619661563
9290,0.30262112787926926,0.5554391619661563
9291,0.30262112787926926,0.5554794520547945
9292,0.30266084193804604,0.5554794520547945
9293,0.30266084193804604,0.5555197421434327
9294,0.3027005559968229,0.5555197421434327
9295,0.3027005559968229,0.5556003223207091
9296,0.3027799841143765,0.5556003223207091
9297,0.3027799841143765,0.5558017727639001
9298,0.3028594122319301,0.5558017727639001
9299,0.3028594122319301,0.5558420628525382
9300,0.30301826846703733,0.5558420628525382
9301,0.30301826846703733,0.5558823529411765
9302,0.3030579825258141,0.5558823529411765
9303,0.3030579825258141,0.5560032232070911
9304,0.30309769658459096,0.5560032232070911
9305,0.30309769658459096,0.5560838033843675
9306,0.30321683876092137,0.5560838033843675
9307,0.30321683876092137,0.5561240934730056
9308,0.303296266878475,0.5561240934730056
9309,0.303296266878475,0.5561643835616439
9310,0.30349483717235903,0.5561643835616439
9311,0.30349483717235903,0.5562852538275584
9312,0.3035345512311358,0.5562852538275584
9313,0.3035345512311358,0.5563255439161966
9314,0.3035742652899126,0.5563255439161966
9315,0.3035742652899126,0.556406124093473
9316,0.30361397934868944,0.556406124093473
9317,0.30361397934868944,0.5564464141821112
9318,0.30365369340746623,0.5564464141821112
9319,0.30365369340746623,0.5564867042707494
9320,0.30377283558379664,0.5564867042707494
9321,0.30377283558379664,0.5565269943593876
9322,0.3038125496425735,0.5565269943593876
9323,0.3038125496425735,0.5565672844480258
9324,0.30409054805401114,0.5565672844480258
9325,0.30409054805401114,0.5566478646253021
9326,0.3041699761715647,0.5566478646253021
9327,0.3041699761715647,0.5567284448025785
9328,0.30424940428911834,0.5567284448025785
9329,0.30424940428911834,0.5567687348912168
9330,0.30432883240667197,0.5567687348912168
9331,0.30432883240667197,0.5568493150684931
9332,0.30436854646544875,0.5568493150684931
9333,0.30436854646544875,0.5569298952457695
9334,0.3044082605242256,0.5569298952457695
9335,0.3044082605242256,0.5569701853344078
9336,0.3044479745830024,0.5569701853344078
9337,0.3044479745830024,0.5570104754230459
9338,0.30448768864177916,0.5570104754230459
9339,0.30448768864177916,0.5571716357775988
9340,0.3046465448768864,0.5571716357775988
9341,0.3046465448768864,0.5572119258662369
9342,0.3046862589356632,0.5572119258662369
9343,0.3046862589356632,0.5573327961321515
9344,0.3047656870532168,0.5573327961321515
9345,0.3047656870532168,0.5574939564867043
9346,0.30480540111199367,0.5574939564867043
9347,0.30480540111199367,0.5575342465753425
9348,0.30484511517077045,0.5575342465753425
9349,0.30484511517077045,0.5575745366639807
9350,0.30488482922954724,0.5575745366639807
9351,0.30488482922954724,0.5576148267526189
9352,0.3049245432883241,0.5576148267526189
9353,0.3049245432883241,0.5576954069298953
9354,0.30496425734710086,0.5576954069298953
9355,0.30496425734710086,0.5577356970185334
9356,0.3050436854646545,0.5577356970185334
9357,0.3050436854646545,0.5578968573730863
9358,0.30520254169976174,0.5578968573730863
9359,0.30520254169976174,0.558058017727639
9360,0.3052422557585385,0.558058017727639
9361,0.3052422557585385,0.5581385979049154
9362,0.3052819698173153,0.5581385979049154
9363,0.3052819698173153,0.5582594681708299
9364,0.30532168387609215,0.5582594681708299
9365,0.30532168387609215,0.5582997582594682
9366,0.30536139793486894,0.5582997582594682
9367,0.30536139793486894,0.5583803384367445
9368,0.3054011119936457,0.5583803384367445
9369,0.3054011119936457,0.5584609186140209
9370,0.3055202541699762,0.5584609186140209
9371,0.3055202541699762,0.5585012087026592
9372,0.3056393963463066,0.5585012087026592
9373,0.3056393963463066,0.5585414987912973
9374,0.3056791104050834,0.5585414987912973
9375,0.3056791104050834,0.5585817888799355
9376,0.30583796664019064,0.5585817888799355
9377,0.30583796664019064,0.5586220789685737
9378,0.3058776806989674,0.5586220789685737
9379,0.3058776806989674,0.5587026591458502
9380,0.30591739475774427,0.5587026591458502
9381,0.30591739475774427,0.5588235294117647
9382,0.30607625099285146,0.5588235294117647
9383,0.30607625099285146,0.5588638195004029
9384,0.3061159650516283,0.5588638195004029
9385,0.3061159650516283,0.5589041095890411
9386,0.3061556791104051,0.5589041095890411
9387,0.3061556791104051,0.5589846897663174
9388,0.3061953931691819,0.5589846897663174
9389,0.3061953931691819,0.5590249798549557
9390,0.3062351072279587,0.5590249798549557
9391,0.3062351072279587,0.5590652699435938
9392,0.30643367752184275,0.5590652699435938
9393,0.30643367752184275,0.5591055600322321
9394,0.30647339158061954,0.5591055600322321
9395,0.30647339158061954,0.5591458501208703
9396,0.30659253375694995,0.5591458501208703
9397,0.30659253375694995,0.5592264302981467
9398,0.3066322478157268,0.5592264302981467
9399,0.3066322478157268,0.5593070104754231
9400,0.3066719618745036,0.5593070104754231
9401,0.3066719618745036,0.5595487510072522
9402,0.30671167593328036,0.5595487510072522
9403,0.30671167593328036,0.5597904915390813
9404,0.3069102462271644,0.5597904915390813
9405,0.3069102462271644,0.5598710717163577
9406,0.30694996028594124,0.5598710717163577
9407,0.30694996028594124,0.5599919419822723
9408,0.30710881652104843,0.5599919419822723
9409,0.30710881652104843,0.5600322320709106
9410,0.3073471008737093,0.5600322320709106
9411,0.3073471008737093,0.560112812248187
9412,0.3073868149324861,0.560112812248187
9413,0.3073868149324861,0.5601933924254633
9414,0.3076250992851469,0.5601933924254633
9415,0.3076250992851469,0.5602336825141015
9416,0.30766481334392376,0.5602336825141015
9417,0.30766481334392376,0.5603545527800161
9418,0.30778395552025417,0.5603545527800161
9419,0.30778395552025417,0.5603948428686543
9420,0.3079428117553614,0.5603948428686543
9421,0.3079428117553614,0.5604351329572925
9422,0.3079825258141382,0.5604351329572925
9423,0.3079825258141382,0.5604754230459307
9424,0.30806195393169183,0.5604754230459307
9425,0.30806195393169183,0.5605560032232071
9426,0.30818109610802225,0.5605560032232071
9427,0.30818109610802225,0.5606365834004835
9428,0.30826052422557587,0.5606365834004835
9429,0.30826052422557587,0.5607171635777599
9430,0.30830023828435266,0.5607171635777599
9431,0.30830023828435266,0.5609186140209509
9432,0.3083796664019063,0.5609186140209509
9433,0.3083796664019063,0.5611200644641419
9434,0.3084590945194599,0.5611200644641419
9435,0.3084590945194599,0.5613215149073328
9436,0.3084988085782367,0.5613215149073328
9437,0.3084988085782367,0.561361804995971
9438,0.3085385226370135,0.561361804995971
9439,0.3085385226370135,0.5614423851732474
9440,0.3085782366957903,0.5614423851732474
9441,0.3085782366957903,0.5615229653505238
9442,0.30865766481334395,0.5615229653505238
9443,0.30865766481334395,0.5616035455278001
9444,0.30869737887212073,0.5616035455278001
9445,0.30869737887212073,0.5617647058823529
9446,0.3087370929308975,0.5617647058823529
9447,0.3087370929308975,0.5618049959709911
9448,0.308856235107228,0.5618049959709911
9449,0.308856235107228,0.5618855761482675
9450,0.30889594916600477,0.5618855761482675
9451,0.30889594916600477,0.5620064464141821
9452,0.30893566322478155,0.5620064464141821
9453,0.30893566322478155,0.5622481869460113
9454,0.3089753772835584,0.5622481869460113
9455,0.3089753772835584,0.5623690572119259
9456,0.3090150913423352,0.5623690572119259
9457,0.3090150913423352,0.5624496373892023
9458,0.309054805401112,0.5624496373892023
9459,0.309054805401112,0.5624899274778404
9460,0.3091342335186656,0.5624899274778404
9461,0.3091342335186656,0.5625302175664787
9462,0.30933280381254963,0.5625302175664787
9463,0.30933280381254963,0.5626510878323933
9464,0.30945194598888004,0.5626510878323933
9465,0.30945194598888004,0.5628928283642224
9466,0.3094916600476569,0.5628928283642224
9467,0.3094916600476569,0.5631345688960516
9468,0.3095710881652105,0.5631345688960516
9469,0.3095710881652105,0.5631748589846898
9470,0.3096108022239873,0.5631748589846898
9471,0.3096108022239873,0.5632554391619662
9472,0.3097299444003177,0.5632554391619662
9473,0.3097299444003177,0.5632957292506043
9474,0.30976965845909454,0.5632957292506043
9475,0.30976965845909454,0.5634165995165189
9476,0.30980937251787133,0.5634165995165189
9477,0.30980937251787133,0.5635374697824336
9478,0.30988880063542495,0.5635374697824336
9479,0.30988880063542495,0.5636986301369863
9480,0.30992851469420174,0.5636986301369863
9481,0.30992851469420174,0.5637792103142627
9482,0.3099682287529786,0.5637792103142627
9483,0.3099682287529786,0.5639403706688154
9484,0.31004765687053215,0.5639403706688154
9485,0.31004765687053215,0.5639806607574537
9486,0.310087370929309,0.5639806607574537
9487,0.310087370929309,0.5640209508460918
9488,0.3101270849880858,0.5640209508460918
9489,0.3101270849880858,0.5641418211120064
9490,0.31016679904686256,0.5641418211120064
9491,0.31016679904686256,0.5642224012892828
9492,0.3102462271644162,0.5642224012892828
9493,0.3102462271644162,0.5643029814665592
9494,0.3103256552819698,0.5643029814665592
9495,0.3103256552819698,0.5643432715551974
9496,0.31056393963463064,0.5643432715551974
9497,0.31056393963463064,0.5643835616438356
9498,0.31064336775218426,0.5643835616438356
9499,0.31064336775218426,0.5644238517324738
9500,0.3106830818109611,0.5644238517324738
9501,0.3106830818109611,0.5645044319097502
9502,0.3107227958697379,0.5645044319097502
9503,0.3107227958697379,0.5645850120870266
9504,0.3108419380460683,0.5645850120870266
9505,0.3108419380460683,0.5646253021756648
9506,0.3109610802223987,0.5646253021756648
9507,0.3109610802223987,0.5647058823529412
9508,0.31100079428117555,0.5647058823529412
9509,0.31100079428117555,0.5647864625302176
9510,0.31104050833995234,0.5647864625302176
9511,0.31104050833995234,0.5649073327961321
9512,0.31115965051628275,0.5649073327961321
9513,0.31115965051628275,0.565068493150685
9514,0.3111993645750596,0.565068493150685
9515,0.3111993645750596,0.5651490733279613
9516,0.3113582208101668,0.5651490733279613
9517,0.3113582208101668,0.5651893634165995
9518,0.3115567911040508,0.5651893634165995
9519,0.3115567911040508,0.5653505237711522
9520,0.31163621922160445,0.5653505237711522
9521,0.31163621922160445,0.5655116841257051
9522,0.31167593328038123,0.5655116841257051
9523,0.31167593328038123,0.5655519742143432
9524,0.3117156473391581,0.5655519742143432
9525,0.3117156473391581,0.565713134568896
9526,0.3119142176330421,0.565713134568896
9527,0.3119142176330421,0.5657534246575342
9528,0.3119539316918189,0.5657534246575342
9529,0.3119539316918189,0.5658340048348106
9530,0.31199364575059574,0.5658340048348106
9531,0.31199364575059574,0.565914585012087
9532,0.31211278792692615,0.565914585012087
9533,0.31211278792692615,0.5660354552780016
9534,0.3121922160444797,0.5660354552780016
9535,0.3121922160444797,0.5660757453666398
9536,0.31227164416203335,0.5660757453666398
9537,0.31227164416203335,0.5663577759871071
9538,0.31235107227958697,0.5663577759871071
9539,0.31235107227958697,0.5664786462530218
9540,0.31239078633836376,0.5664786462530218
9541,0.31239078633836376,0.5665592264302981
9542,0.3124305003971406,0.5665592264302981
9543,0.3124305003971406,0.5665995165189364
9544,0.31274821286735505,0.5665995165189364
9545,0.31274821286735505,0.5666800966962128
9546,0.31278792692613183,0.5666800966962128
9547,0.31278792692613183,0.5669218372280419
9548,0.3129467831612391,0.5669218372280419
9549,0.3129467831612391,0.56696212731668
9550,0.31298649722001587,0.56696212731668
9551,0.31298649722001587,0.5670024174053183
9552,0.3131453534551231,0.5670024174053183
9553,0.3131453534551231,0.5670427074939565
9554,0.31322478157267675,0.5670427074939565
9555,0.31322478157267675,0.567163577759871
9556,0.31326449563145353,0.567163577759871
9557,0.31326449563145353,0.5672038678485093
9558,0.31334392374900716,0.5672038678485093
9559,0.31334392374900716,0.5672844480257857
9560,0.3134233518665608,0.5672844480257857
9561,0.3134233518665608,0.567365028203062
9562,0.31346306592533757,0.567365028203062
9563,0.31346306592533757,0.5674858984689767
9564,0.31350277998411435,0.5674858984689767
9565,0.31350277998411435,0.5676067687348912
9566,0.313582208101668,0.5676067687348912
9567,0.313582208101668,0.5678485092667204
9568,0.3136219221604448,0.5678485092667204
9569,0.3136219221604448,0.5679290894439968
9570,0.3136616362192216,0.5679290894439968
9571,0.3136616362192216,0.5681305398871878
9572,0.3137013502779984,0.5681305398871878
9573,0.3137013502779984,0.5681708299758259
9574,0.31374106433677523,0.5681708299758259
9575,0.31374106433677523,0.5682917002417406
9576,0.313780778395552,0.5682917002417406
9577,0.313780778395552,0.5683319903303787
9578,0.31386020651310564,0.5683319903303787
9579,0.31386020651310564,0.5684528605962933
9580,0.31393963463065927,0.5684528605962933
9581,0.31393963463065927,0.5684931506849316
9582,0.31397934868943606,0.5684931506849316
9583,0.31397934868943606,0.5686946011281225
9584,0.31401906274821284,0.5686946011281225
9585,0.31401906274821284,0.5687751813053988
9586,0.3140587768069897,0.5687751813053988
9587,0.3140587768069897,0.5689363416599517
9588,0.31409849086576647,0.5689363416599517
9589,0.31409849086576647,0.5691780821917808
9590,0.3141779189833201,0.5691780821917808
9591,0.3141779189833201,0.5692989524576955
9592,0.3142176330420969,0.5692989524576955
9593,0.3142176330420969,0.5695406929895246
9594,0.3142573471008737,0.5695406929895246
9595,0.3142573471008737,0.5696615632554392
9596,0.3142970611596505,0.5696615632554392
9597,0.3142970611596505,0.5697018533440773
9598,0.31449563145353454,0.5697018533440773
9599,0.31449563145353454,0.5697824335213537
9600,0.3145353455123114,0.5697824335213537
9601,0.3145353455123114,0.569822723609992
9602,0.3146544876886418,0.569822723609992
9603,0.3146544876886418,0.5698630136986301
9604,0.3147339158061954,0.5698630136986301
9605,0.3147339158061954,0.5699033037872683
9606,0.3147736298649722,0.5699033037872683
9607,0.3147736298649722,0.5699838839645447
9608,0.314813343923749,0.5699838839645447
9609,0.314813343923749,0.570024174053183
9610,0.31485305798252583,0.570024174053183
9611,0.31485305798252583,0.5701047542304593
9612,0.315011914217633,0.5701047542304593
9613,0.315011914217633,0.5701853344077357
9614,0.31509134233518665,0.5701853344077357
9615,0.31509134233518665,0.5702256244963739
9616,0.31513105639396344,0.5702256244963739
9617,0.31513105639396344,0.5702659145850121
9618,0.3151707704527403,0.5702659145850121
9619,0.3151707704527403,0.5703062046736502
9620,0.3152501985702939,0.5703062046736502
9621,0.3152501985702939,0.5703464947622885
9622,0.3153693407466243,0.5703464947622885
9623,0.3153693407466243,0.5705479452054795
9624,0.3154884829229547,0.5705479452054795
9625,0.3154884829229547,0.5707091055600322
9626,0.31560762509928514,0.5707091055600322
9627,0.31560762509928514,0.5707493956486704
9628,0.31568705321683876,0.5707493956486704
9629,0.31568705321683876,0.5710314262691378
9630,0.31572676727561555,0.5710314262691378
9631,0.31572676727561555,0.571071716357776
9632,0.3157664813343924,0.571071716357776
9633,0.3157664813343924,0.5711925866236905
9634,0.3158061953931692,0.5711925866236905
9635,0.3158061953931692,0.5713134568896051
9636,0.3158856235107228,0.5713134568896051
9637,0.3158856235107228,0.5713537469782434
9638,0.3159650516282764,0.5713537469782434
9639,0.3159650516282764,0.5714343271555198
9640,0.31608419380460684,0.5714343271555198
9641,0.31608419380460684,0.5716760676873489
9642,0.3161239078633836,0.5716760676873489
9643,0.3161239078633836,0.5719580983078163
9644,0.31624305003971404,0.5719580983078163
9645,0.31624305003971404,0.5719983883964544
9646,0.3162827640984909,0.5719983883964544
9647,0.3162827640984909,0.5721595487510073
9648,0.3163621922160445,0.5721595487510073
9649,0.3163621922160445,0.5722401289282837
9650,0.3164019062748213,0.5722401289282837
9651,0.3164019062748213,0.5722804190169218
9652,0.3164416203335981,0.5722804190169218
9653,0.3164416203335981,0.57232070910556
9654,0.3166004765687053,0.57232070910556
9655,0.3166004765687053,0.5724818694601128
9656,0.31671961874503574,0.5724818694601128
9657,0.31671961874503574,0.5726833199033038
9658,0.3167593328038126,0.5726833199033038
9659,0.3167593328038126,0.5727639000805802
9660,0.316878474980143,0.5727639000805802
9661,0.316878474980143,0.5728041901692184
9662,0.3169181890389198,0.5728041901692184
9663,0.3169181890389198,0.5729250604351329
9664,0.3169976171564734,0.5729250604351329
9665,0.3169976171564734,0.5729653505237712
9666,0.31719618745035744,0.5729653505237712
9667,0.31719618745035744,0.5730056406124093
9668,0.3172359015091342,0.5730056406124093
9669,0.3172359015091342,0.5731668009669622
9670,0.31727561556791106,0.5731668009669622
9671,0.31727561556791106,0.5732070910556003
9672,0.31735504368546463,0.5732070910556003
9673,0.31735504368546463,0.5732876712328767
9674,0.3175138999205719,0.5732876712328767
9675,0.3175138999205719,0.5734085414987913
9676,0.31755361397934867,0.5734085414987913
9677,0.31755361397934867,0.5734488315874295
9678,0.31767275615567914,0.5734488315874295
9679,0.31767275615567914,0.5735294117647058
9680,0.3177124702144559,0.5735294117647058
9681,0.3177124702144559,0.5737308622078968
9682,0.3178713264495631,0.5737308622078968
9683,0.3178713264495631,0.5738114423851732
9684,0.3179904686258936,0.5738114423851732
9685,0.3179904686258936,0.5738920225624496
9686,0.31803018268467037,0.5738920225624496
9687,0.31803018268467037,0.5739323126510878
9688,0.31806989674344716,0.5739323126510878
9689,0.31806989674344716,0.5739726027397261
9690,0.3181493248610008,0.5739726027397261
9691,0.3181493248610008,0.5740531829170025
9692,0.3181890389197776,0.5740531829170025
9693,0.3181890389197776,0.5741337630942788
9694,0.3182287529785544,0.5741337630942788
9695,0.3182287529785544,0.574174053182917
9696,0.31842732327243845,0.574174053182917
9697,0.31842732327243845,0.5742949234488316
9698,0.31854646544876886,0.5742949234488316
9699,0.31854646544876886,0.574375503626108
9700,0.31866560762509927,0.574375503626108
9701,0.31866560762509927,0.5744560838033844
9702,0.3187053216838761,0.5744560838033844
9703,0.3187053216838761,0.5744963738920226
9704,0.3187450357426529,0.5744963738920226
9705,0.3187450357426529,0.5746575342465754
9706,0.3188641779189833,0.5746575342465754
9707,0.3188641779189833,0.5747381144238517
9708,0.31894360603653693,0.5747381144238517
9709,0.31894360603653693,0.57477840451249
9710,0.3189833200953137,0.57477840451249
9711,0.3189833200953137,0.5748186946011281
9712,0.31902303415409056,0.5748186946011281
9713,0.31902303415409056,0.5750604351329572
9714,0.31906274821286734,0.5750604351329572
9715,0.31906274821286734,0.5751410153102336
9716,0.3191024622716442,0.5751410153102336
9717,0.3191024622716442,0.5751813053988719
9718,0.3192216044479746,0.5751813053988719
9719,0.3192216044479746,0.5753021756647865
9720,0.3193804606830818,0.5753021756647865
9721,0.3193804606830818,0.5753424657534246
9722,0.31942017474185863,0.5753424657534246
9723,0.31942017474185863,0.5753827558420629
9724,0.3194598888006354,0.5753827558420629
9725,0.3194598888006354,0.5754633360193392
9726,0.31949960285941226,0.5754633360193392
9727,0.31949960285941226,0.5755036261079775
9728,0.3195790309769658,0.5755036261079775
9729,0.3195790309769658,0.5756647864625302
9730,0.31961874503574267,0.5756647864625302
9731,0.31961874503574267,0.5757050765511684
9732,0.31965845909451945,0.5757050765511684
9733,0.31965845909451945,0.575825946817083
9734,0.3196981731532963,0.575825946817083
9735,0.3196981731532963,0.5759468170829976
9736,0.3198173153296267,0.5759468170829976
9737,0.3198173153296267,0.5761482675261885
9738,0.3198570293884035,0.5761482675261885
9739,0.3198570293884035,0.5762288477034649
9740,0.3198967434471803,0.5762288477034649
9741,0.3198967434471803,0.5762691377921031
9742,0.3199364575059571,0.5762691377921031
9743,0.3199364575059571,0.5763094278807414
9744,0.32001588562351074,0.5763094278807414
9745,0.32001588562351074,0.5763900080580178
9746,0.32013502779984115,0.5763900080580178
9747,0.32013502779984115,0.5765511684125705
9748,0.32017474185861794,0.5765511684125705
9749,0.32017474185861794,0.5765914585012087
9750,0.32029388403494835,0.5765914585012087
9751,0.32029388403494835,0.5766317485898469
9752,0.3203335980937252,0.5766317485898469
9753,0.3203335980937252,0.5767123287671233
9754,0.320373312152502,0.5767123287671233
9755,0.320373312152502,0.5767929089443997
9756,0.3204527402700556,0.5767929089443997
9757,0.3204527402700556,0.5769137792103143
9758,0.32053216838760923,0.5769137792103143
9759,0.32053216838760923,0.5771555197421434
9760,0.320571882446386,0.5771555197421434
9761,0.320571882446386,0.5771958098307817
9762,0.32065131056393964,0.5771958098307817
9763,0.32065131056393964,0.5772360999194198
9764,0.3206910246227164,0.5772360999194198
9765,0.3206910246227164,0.577276390008058
9766,0.32073073868149327,0.577276390008058
9767,0.32073073868149327,0.5774375503626108
9768,0.32081016679904684,0.5774375503626108
9769,0.32081016679904684,0.577477840451249
9770,0.3208498808578237,0.577477840451249
9771,0.3208498808578237,0.5775181305398872
9772,0.3209690230341541,0.5775181305398872
9773,0.3209690230341541,0.5775584206285254
9774,0.3210087370929309,0.5775584206285254
9775,0.3210087370929309,0.5775987107171636
9776,0.3211675933280381,0.5775987107171636
9777,0.3211675933280381,0.5776792908944399
9778,0.3213264495631454,0.5776792908944399
9779,0.3213264495631454,0.5777195809830782
9780,0.32136616362192216,0.5777195809830782
9781,0.32136616362192216,0.5777598710717163
9782,0.32140587768069895,0.5777598710717163
9783,0.32140587768069895,0.5778807413376309
9784,0.3214455917394758,0.5778807413376309
9785,0.3214455917394758,0.5781627719580983
9786,0.3214853057982526,0.5781627719580983
9787,0.3214853057982526,0.5782030620467365
9788,0.3215250198570294,0.5782030620467365
9789,0.3215250198570294,0.5782836422240129
9790,0.3216838760921366,0.5782836422240129
9791,0.3216838760921366,0.5783239323126511
9792,0.32176330420969024,0.5783239323126511
9793,0.32176330420969024,0.5784448025785657
9794,0.321803018268467,0.5784448025785657
9795,0.321803018268467,0.5784850926672038
9796,0.32184273232724386,0.5784850926672038
9797,0.32184273232724386,0.5785253827558421
9798,0.32188244638602065,0.5785253827558421
9799,0.32188244638602065,0.5786059629331185
9800,0.32200158856235106,0.5786059629331185
9801,0.32200158856235106,0.5786865431103948
9802,0.3220413026211279,0.5786865431103948
9803,0.3220413026211279,0.5787268331990331
9804,0.3220810166799047,0.5787268331990331
9805,0.3220810166799047,0.5787671232876712
9806,0.3221604447974583,0.5787671232876712
9807,0.3221604447974583,0.5788074133763095
9808,0.32223987291501194,0.5788074133763095
9809,0.32223987291501194,0.5788879935535858
9810,0.3222795869737887,0.5788879935535858
9811,0.3222795869737887,0.578928283642224
9812,0.32251787132644955,0.578928283642224
9813,0.32251787132644955,0.5792506043513296
9814,0.3225575853852264,0.5792506043513296
9815,0.3225575853852264,0.5793714746172441
9816,0.32259729944400317,0.5793714746172441
9817,0.32259729944400317,0.579532634971797
9818,0.32263701350277996,0.579532634971797
9819,0.32263701350277996,0.5795729250604351
9820,0.3226767275615568,0.5795729250604351
9821,0.3226767275615568,0.5796132151490734
9822,0.3227958697378872,0.5796132151490734
9823,0.3227958697378872,0.5797743755036261
9824,0.32295472597299446,0.5797743755036261
9825,0.32295472597299446,0.5798146655922644
9826,0.32299444003177125,0.5798146655922644
9827,0.32299444003177125,0.5798549556809025
9828,0.3231532962668785,0.5798549556809025
9829,0.3231532962668785,0.5800161160354553
9830,0.3232724384432089,0.5800161160354553
9831,0.3232724384432089,0.5801369863013699
9832,0.32335186656076254,0.5801369863013699
9833,0.32335186656076254,0.580177276390008
9834,0.3233915806195393,0.580177276390008
9835,0.3233915806195393,0.5802175664786463
9836,0.3234312946783161,0.5802175664786463
9837,0.3234312946783161,0.5802981466559226
9838,0.32351072279586973,0.5802981466559226
9839,0.32351072279586973,0.5804190169218373
9840,0.32359015091342336,0.5804190169218373
9841,0.32359015091342336,0.5804593070104754
9842,0.3237887212073074,0.5804593070104754
9843,0.3237887212073074,0.5804995970991136
9844,0.3238284352660842,0.5804995970991136
9845,0.3238284352660842,0.58058017727639
9846,0.323868149324861,0.58058017727639
9847,0.323868149324861,0.5806607574536664
9848,0.32398729150119143,0.5806607574536664
9849,0.32398729150119143,0.5807413376309428
9850,0.32410643367752184,0.5807413376309428
9851,0.32410643367752184,0.5809024979854955
9852,0.32418586179507547,0.5809024979854955
9853,0.32418586179507547,0.580983078162772
9854,0.32422557585385225,0.580983078162772
9855,0.32422557585385225,0.5810233682514101
9856,0.3243050039714059,0.5810233682514101
9857,0.3243050039714059,0.5810636583400484
9858,0.32434471803018267,0.5810636583400484
9859,0.32434471803018267,0.5811039484286865
9860,0.3243844320889595,0.5811039484286865
9861,0.3243844320889595,0.5811442385173248
9862,0.3244241461477363,0.5811442385173248
9863,0.3244241461477363,0.5812651087832393
9864,0.32446386020651313,0.5812651087832393
9865,0.32446386020651313,0.5813053988718775
9866,0.3245035742652899,0.5813053988718775
9867,0.3245035742652899,0.581426269137792
9868,0.32458300238284354,0.581426269137792
9869,0.32458300238284354,0.5815874294923449
9870,0.32470214455917396,0.5815874294923449
9871,0.32470214455917396,0.5817082997582594
9872,0.32474185861795074,0.5817082997582594
9873,0.32474185861795074,0.5817485898468977
9874,0.32486100079428115,0.5817485898468977
9875,0.32486100079428115,0.5817888799355359
9876,0.3250595710881652,0.5817888799355359
9877,0.3250595710881652,0.581829170024174
9878,0.32521842732327244,0.581829170024174
9879,0.32521842732327244,0.5818694601128123
9880,0.3252581413820492,0.5818694601128123
9881,0.3252581413820492,0.5819097502014504
9882,0.32529785544082607,0.5819097502014504
9883,0.32529785544082607,0.5819903303787268
9884,0.32533756949960285,0.5819903303787268
9885,0.32533756949960285,0.582030620467365
9886,0.3254169976171565,0.582030620467365
9887,0.3254169976171565,0.5820709105560032
9888,0.32545671167593326,0.5820709105560032
9889,0.32545671167593326,0.5821112006446414
9890,0.3255361397934869,0.5821112006446414
9891,0.3255361397934869,0.5821917808219178
9892,0.3255758538522637,0.5821917808219178
9893,0.3255758538522637,0.582232070910556
9894,0.3256552819698173,0.582232070910556
9895,0.3256552819698173,0.5822723609991942
9896,0.32569499602859414,0.5822723609991942
9897,0.32569499602859414,0.5823126510878324
9898,0.3257347100873709,0.5823126510878324
9899,0.3257347100873709,0.5825141015310233
9900,0.32581413820492455,0.5825141015310233
9901,0.32581413820492455,0.5825946817082998
9902,0.3258935663224782,0.5825946817082998
9903,0.3258935663224782,0.5827558420628526
9904,0.32597299444003175,0.5827558420628526
9905,0.32597299444003175,0.5827961321514907
9906,0.3260127084988086,0.5827961321514907
9907,0.3260127084988086,0.5828364222401289
9908,0.326131850675139,0.5828364222401289
9909,0.326131850675139,0.5828767123287671
9910,0.3261715647339158,0.5828767123287671
9911,0.3261715647339158,0.5829572925060436
9912,0.3262112787926926,0.5829572925060436
9913,0.3262112787926926,0.5829975825946817
9914,0.3262509928514694,0.5829975825946817
9915,0.3262509928514694,0.5830378726833199
9916,0.32629070691024625,0.5830378726833199
9917,0.32629070691024625,0.5831184528605963
9918,0.3263701350277998,0.5831184528605963
9919,0.3263701350277998,0.5831587429492345
9920,0.32640984908657666,0.5831587429492345
9921,0.32640984908657666,0.5831990330378727
9922,0.32644956314535345,0.5831990330378727
9923,0.32644956314535345,0.5832393231265108
9924,0.3265289912629071,0.5832393231265108
9925,0.3265289912629071,0.5832796132151491
9926,0.32656870532168386,0.5832796132151491
9927,0.32656870532168386,0.5834407735697018
9928,0.3266084193804607,0.5834407735697018
9929,0.3266084193804607,0.5834810636583401
9930,0.3266481334392375,0.5834810636583401
9931,0.3266481334392375,0.5835213537469782
9932,0.32668784749801427,0.5835213537469782
9933,0.32668784749801427,0.5835616438356165
9934,0.3267672756155679,0.5835616438356165
9935,0.3267672756155679,0.5836019339242546
9936,0.32680698967434474,0.5836019339242546
9937,0.32680698967434474,0.583682514101531
9938,0.32692613185067515,0.583682514101531
9939,0.32692613185067515,0.5837630942788075
9940,0.32696584590945194,0.5837630942788075
9941,0.32696584590945194,0.583883964544722
9942,0.3270055599682288,0.583883964544722
9943,0.3270055599682288,0.5839242546333602
9944,0.32708498808578235,0.5839242546333602
9945,0.32708498808578235,0.5839645447219984
9946,0.3271247021445592,0.5839645447219984
9947,0.3271247021445592,0.5841257050765511
9948,0.327164416203336,0.5841257050765511
9949,0.327164416203336,0.5842062852538276
9950,0.3272438443208896,0.5842062852538276
9951,0.3272438443208896,0.584286865431104
9952,0.3272835583796664,0.584286865431104
9953,0.3272835583796664,0.5843271555197421
9954,0.3273232724384432,0.5843271555197421
9955,0.3273232724384432,0.5844480257856567
9956,0.32736298649722,0.5844480257856567
9957,0.32736298649722,0.5845286059629331
9958,0.3274821286735504,0.5845286059629331
9959,0.3274821286735504,0.5846091861402095
9960,0.32752184273232726,0.5846091861402095
9961,0.32752184273232726,0.5847703464947623
9962,0.32756155679110405,0.5847703464947623
9963,0.32756155679110405,0.5848106365834005
9964,0.3276409849086577,0.5848106365834005
9965,0.3276409849086577,0.5848509266720386
9966,0.3277204130262113,0.5848509266720386
9967,0.3277204130262113,0.5850120870265915
9968,0.32779984114376487,0.5850120870265915
9969,0.32779984114376487,0.5850523771152296
9970,0.3278395552025417,0.5850523771152296
9971,0.3278395552025417,0.585132957292506
9972,0.32791898332009534,0.585132957292506
9973,0.32791898332009534,0.5851732473811443
9974,0.32803812549642575,0.5851732473811443
9975,0.32803812549642575,0.5852538275584206
9976,0.32815726767275616,0.5852538275584206
9977,0.32815726767275616,0.5853746978243353
9978,0.32819698173153294,0.5853746978243353
9979,0.32819698173153294,0.5854149879129734
9980,0.3283161239078634,0.5854149879129734
9981,0.3283161239078634,0.5854552780016116
9982,0.3283558379666402,0.5854552780016116
9983,0.3283558379666402,0.5855761482675262
9984,0.3284352660841938,0.5855761482675262
9985,0.3284352660841938,0.5856164383561644
9986,0.3284749801429706,0.5856164383561644
9987,0.3284749801429706,0.5856567284448025
9988,0.3285146942017474,0.5856567284448025
9989,0.3285146942017474,0.5858178887993554
9990,0.32863383637807786,0.5858178887993554
9991,0.32863383637807786,0.5858984689766318
9992,0.32871326449563143,0.5858984689766318
9993,0.32871326449563143,0.5859790491539082
9994,0.32875297855440827,0.5859790491539082
9995,0.32875297855440827,0.5860999194198228
9996,0.3288721207307387,0.5860999194198228
9997,0.3288721207307387,0.5861402095084609
9998,0.3289515488482923,0.5861402095084609
9999,0.3289515488482923,0.5861804995970991
10000,0.32903097696584593,0.5861804995970991
10001,0.32903097696584593,0.5862207896857373
10002,0.3290706910246227,0.5862207896857373
10003,0.3290706910246227,0.5862610797743755
10004,0.3291104050833995,0.5862610797743755
10005,0.3291104050833995,0.5863013698630137
10006,0.32918983320095313,0.5863013698630137
10007,0.32918983320095313,0.58638195004029
10008,0.3293486894360604,0.58638195004029
10009,0.3293486894360604,0.5866639806607574
10010,0.32938840349483717,0.5866639806607574
10011,0.32938840349483717,0.5867042707493957
10012,0.32942811755361395,0.5867042707493957
10013,0.32942811755361395,0.586784850926672
10014,0.3295472597299444,0.586784850926672
10015,0.3295472597299444,0.5869057211925867
10016,0.3297061159650516,0.5869057211925867
10017,0.3297061159650516,0.586986301369863
10018,0.32986497220015887,0.586986301369863
10019,0.32986497220015887,0.5870668815471394
10020,0.3299444003177125,0.5870668815471394
10021,0.3299444003177125,0.5871877518130539
10022,0.3299841143764893,0.5871877518130539
10023,0.3299841143764893,0.5873086220789686
10024,0.33014297061159653,0.5873086220789686
10025,0.33014297061159653,0.5875503626107977
10026,0.3301826846703733,0.5875503626107977
10027,0.3301826846703733,0.5875906526994359
10028,0.3303415409054805,0.5875906526994359
10029,0.3303415409054805,0.5876712328767123
10030,0.33038125496425735,0.5876712328767123
10031,0.33038125496425735,0.5877115229653506
10032,0.33042096902303414,0.5877115229653506
10033,0.33042096902303414,0.5877518130539887
10034,0.3305798252581414,0.5877518130539887
10035,0.3305798252581414,0.5877921031426269
10036,0.3306989674344718,0.5877921031426269
10037,0.3306989674344718,0.5878323932312651
10038,0.33077839555202543,0.5878323932312651
10039,0.33077839555202543,0.5882352941176471
10040,0.3308181096108022,0.5882352941176471
10041,0.3308181096108022,0.5882755842062852
10042,0.33085782366957905,0.5882755842062852
10043,0.33085782366957905,0.5883561643835616
10044,0.3309372517871326,0.5883561643835616
10045,0.3309372517871326,0.588436744560838
10046,0.33097696584590947,0.588436744560838
10047,0.33097696584590947,0.5884770346494762
10048,0.33101667990468625,0.5884770346494762
10049,0.33101667990468625,0.588638195004029
10050,0.3310563939634631,0.588638195004029
10051,0.3310563939634631,0.5887590652699436
10052,0.3310961080222399,0.5887590652699436
10053,0.3310961080222399,0.5887993553585817
10054,0.33113582208101666,0.5887993553585817
10055,0.33113582208101666,0.58883964544722
10056,0.3313343923749007,0.58883964544722
10057,0.3313343923749007,0.5888799355358582
10058,0.3314138204924543,0.5888799355358582
10059,0.3314138204924543,0.5889202256244964
10060,0.3314535345512311,0.5889202256244964
10061,0.3314535345512311,0.5889605157131346
10062,0.33149324861000795,0.5889605157131346
10063,0.33149324861000795,0.5890008058017727
10064,0.33161239078633836,0.5890008058017727
10065,0.33161239078633836,0.589041095890411
10066,0.33165210484511515,0.589041095890411
10067,0.33165210484511515,0.5890813859790491
10068,0.3317315329626688,0.5890813859790491
10069,0.3317315329626688,0.5892022562449637
10070,0.3317712470214456,0.5892022562449637
10071,0.3317712470214456,0.5893634165995165
10072,0.3318109610802224,0.5893634165995165
10073,0.3318109610802224,0.5894037066881547
10074,0.3318506751389992,0.5894037066881547
10075,0.3318506751389992,0.5894842868654311
10076,0.331890389197776,0.5894842868654311
10077,0.331890389197776,0.5897260273972603
10078,0.33196981731532965,0.5897260273972603
10079,0.33196981731532965,0.5898066075745366
10080,0.33212867355043685,0.5898066075745366
10081,0.33212867355043685,0.5898468976631749
10082,0.3321683876092137,0.5898468976631749
10083,0.3321683876092137,0.5899274778404513
10084,0.33224781572676726,0.5899274778404513
10085,0.33224781572676726,0.5899677679290894
10086,0.3323272438443209,0.5899677679290894
10087,0.3323272438443209,0.5900483481063659
10088,0.33236695790309767,0.5900483481063659
10089,0.33236695790309767,0.590088638195004
10090,0.33248610007942814,0.590088638195004
10091,0.33248610007942814,0.5901692183722804
10092,0.3325258141382049,0.5901692183722804
10093,0.3325258141382049,0.5903706688154714
10094,0.33260524225575855,0.5903706688154714
10095,0.33260524225575855,0.590491539081386
10096,0.3328038125496426,0.590491539081386
10097,0.3328038125496426,0.5905318291700242
10098,0.3328832406671962,0.5905318291700242
10099,0.3328832406671962,0.5905721192586624
10100,0.332922954725973,0.5905721192586624
10101,0.332922954725973,0.5906526994359388
10102,0.3329626687847498,0.5906526994359388
10103,0.3329626687847498,0.5906929895245769
10104,0.3330023828435266,0.5906929895245769
10105,0.3330023828435266,0.5908138597904915
10106,0.33308181096108025,0.5908138597904915
10107,0.33308181096108025,0.5908541498791298
10108,0.3333995234312947,0.5908541498791298
10109,0.3333995234312947,0.5909750201450443
10110,0.33347895154884827,0.5909750201450443
10111,0.33347895154884827,0.5912167606768735
10112,0.3335186656076251,0.5912167606768735
10113,0.3335186656076251,0.5912973408541499
10114,0.33359809372517873,0.5912973408541499
10115,0.33359809372517873,0.5913376309427881
10116,0.3336378077839555,0.5913376309427881
10117,0.3336378077839555,0.5914182111200644
10118,0.3336775218427323,0.5914182111200644
10119,0.3336775218427323,0.5916196615632554
10120,0.33371723590150915,0.5916196615632554
10121,0.33371723590150915,0.59174053182917
10122,0.33375694996028593,0.59174053182917
10123,0.33375694996028593,0.5917808219178082
10124,0.33383637807783956,0.5917808219178082
10125,0.33383637807783956,0.5918614020950846
10126,0.3340349483717236,0.5918614020950846
10127,0.3340349483717236,0.5919016921837228
10128,0.3340746624305004,0.5919016921837228
10129,0.3340746624305004,0.591941982272361
10130,0.334154090548054,0.591941982272361
10131,0.334154090548054,0.5920225624496374
10132,0.33423351866560763,0.5920225624496374
10133,0.33423351866560763,0.5921434327155519
10134,0.33435266084193804,0.5921434327155519
10135,0.33435266084193804,0.5921837228041902
10136,0.33439237490071483,0.5921837228041902
10137,0.33439237490071483,0.5922643029814666
10138,0.33443208895949167,0.5922643029814666
10139,0.33443208895949167,0.5923448831587429
10140,0.3345115170770453,0.5923448831587429
10141,0.3345115170770453,0.5923851732473812
10142,0.3345512311358221,0.5923851732473812
10143,0.3345512311358221,0.5924657534246576
10144,0.3346306592533757,0.5924657534246576
10145,0.3346306592533757,0.5925060435132957
10146,0.33471008737092933,0.5925060435132957
10147,0.33471008737092933,0.5925866236905721
10148,0.3347498014297061,0.5925866236905721
10149,0.3347498014297061,0.5927074939564867
10150,0.3347895154884829,0.5927074939564867
10151,0.3347895154884829,0.5927477840451248
10152,0.33486894360603653,0.5927477840451248
10153,0.33486894360603653,0.5927880741337631
10154,0.33494837172359015,0.5927880741337631
10155,0.33494837172359015,0.5928686543110395
10156,0.33510722795869735,0.5928686543110395
10157,0.33510722795869735,0.5930701047542305
10158,0.3351469420174742,0.5930701047542305
10159,0.3351469420174742,0.5932715551974215
10160,0.3352263701350278,0.5932715551974215
10161,0.3352263701350278,0.593392425463336
10162,0.3353057982525814,0.593392425463336
10163,0.3353057982525814,0.5934730056406124
10164,0.33534551231135823,0.5934730056406124
10165,0.33534551231135823,0.5935535858178888
10166,0.33542494042891186,0.5935535858178888
10167,0.33542494042891186,0.593593875906527
10168,0.3355043685464654,0.593593875906527
10169,0.3355043685464654,0.5936744560838034
10170,0.33558379666401905,0.5936744560838034
10171,0.33558379666401905,0.5937550362610797
10172,0.3357426528991263,0.5937550362610797
10173,0.3357426528991263,0.593795326349718
10174,0.33582208101667993,0.593795326349718
10175,0.33582208101667993,0.5938759065269944
10176,0.3359015091342335,0.5938759065269944
10177,0.3359015091342335,0.5939564867042707
10178,0.3359809372517871,0.5939564867042707
10179,0.3359809372517871,0.5940370668815471
10180,0.33602065131056397,0.5940370668815471
10181,0.33602065131056397,0.5941176470588235
10182,0.33610007942811754,0.5941176470588235
10183,0.33610007942811754,0.5942788074133764
10184,0.33617950754567116,0.5942788074133764
10185,0.33617950754567116,0.5943190975020145
10186,0.33621922160444795,0.5943190975020145
10187,0.33621922160444795,0.5947219983883965
10188,0.3363383637807784,0.5947219983883965
10189,0.3363383637807784,0.594842868654311
10190,0.3364575059571088,0.594842868654311
10191,0.3364575059571088,0.5948831587429493
10192,0.33657664813343924,0.5948831587429493
10193,0.33657664813343924,0.595044319097502
10194,0.33665607625099286,0.595044319097502
10195,0.33665607625099286,0.5951248992747784
10196,0.33669579030976965,0.5951248992747784
10197,0.33669579030976965,0.5951651893634166
10198,0.3367355043685465,0.5951651893634166
10199,0.3367355043685465,0.5952860596293312
10200,0.3368546465448769,0.5952860596293312
10201,0.3368546465448769,0.5953263497179694
10202,0.3368943606036537,0.5953263497179694
10203,0.3368943606036537,0.5953666398066075
10204,0.3370135027799841,0.5953666398066075
10205,0.3370135027799841,0.5955680902497985
10206,0.3371326449563145,0.5955680902497985
10207,0.3371326449563145,0.5956486704270749
10208,0.33717235901509135,0.5956486704270749
10209,0.33717235901509135,0.5956889605157132
10210,0.33721207307386813,0.5956889605157132
10211,0.33721207307386813,0.5957292506043513
10212,0.337251787132645,0.5957292506043513
10213,0.337251787132645,0.5958098307816277
10214,0.33741064336775217,0.5958098307816277
10215,0.33741064336775217,0.5959709911361805
10216,0.3374900714853058,0.5959709911361805
10217,0.3374900714853058,0.5960112812248187
10218,0.3375297855440826,0.5960112812248187
10219,0.3375297855440826,0.5960918614020951
10220,0.3376092136616362,0.5960918614020951
10221,0.3376092136616362,0.5963336019339243
10222,0.3377283558379666,0.5963336019339243
10223,0.3377283558379666,0.5963738920225624
10224,0.33776806989674346,0.5963738920225624
10225,0.33776806989674346,0.5964141821112007
10226,0.33780778395552025,0.5964141821112007
10227,0.33780778395552025,0.5964947622884771
10228,0.3378474980142971,0.5964947622884771
10229,0.3378474980142971,0.5965350523771152
10230,0.3378872120730739,0.5965350523771152
10231,0.3378872120730739,0.5966156325543917
10232,0.33792692613185066,0.5966156325543917
10233,0.33792692613185066,0.5966559226430298
10234,0.3379666401906275,0.5966559226430298
10235,0.3379666401906275,0.5966962127316681
10236,0.3380857823669579,0.5966962127316681
10237,0.3380857823669579,0.5967767929089444
10238,0.3381254964257347,0.5967767929089444
10239,0.3381254964257347,0.5970185334407736
10240,0.3383637807783956,0.5970185334407736
10241,0.3383637807783956,0.5971394037066882
10242,0.33844320889594914,0.5971394037066882
10243,0.33844320889594914,0.5972602739726027
10244,0.33868149324861,0.5972602739726027
10245,0.33868149324861,0.5973408541498791
10246,0.3388403494837172,0.5973408541498791
10247,0.3388403494837172,0.5973811442385173
10248,0.33899920571882447,0.5973811442385173
10249,0.33899920571882447,0.5974617244157937
10250,0.33903891977760126,0.5974617244157937
10251,0.33903891977760126,0.5975020145044319
10252,0.33915806195393167,0.5975020145044319
10253,0.33915806195393167,0.5975423045930701
10254,0.3392374900714853,0.5975423045930701
10255,0.3392374900714853,0.5975825946817083
10256,0.33927720413026213,0.5975825946817083
10257,0.33927720413026213,0.5976631748589847
10258,0.3393169181890389,0.5976631748589847
10259,0.3393169181890389,0.5978243352135375
10260,0.33951548848292296,0.5978243352135375
10261,0.33951548848292296,0.5978646253021757
10262,0.33955520254169974,0.5978646253021757
10263,0.33955520254169974,0.5981063658340048
10264,0.3395949166004766,0.5981063658340048
10265,0.3395949166004766,0.5983078162771958
10266,0.33963463065925337,0.5983078162771958
10267,0.33963463065925337,0.5984286865431104
10268,0.3396743447180302,0.5984286865431104
10269,0.3396743447180302,0.5985092667203867
10270,0.339714058776807,0.5985092667203867
10271,0.339714058776807,0.5986704270749396
10272,0.3397537728355838,0.5986704270749396
10273,0.3397537728355838,0.5987107171635777
10274,0.3397934868943606,0.5987107171635777
10275,0.3397934868943606,0.5987912973408541
10276,0.33987291501191425,0.5987912973408541
10277,0.33987291501191425,0.5990330378726834
10278,0.3399523431294678,0.5990330378726834
10279,0.3399523431294678,0.5990733279613215
10280,0.34003177124702144,0.5990733279613215
10281,0.34003177124702144,0.5992747784045125
10282,0.3401906274821287,0.5992747784045125
10283,0.3401906274821287,0.599395648670427
10284,0.3403097696584591,0.599395648670427
10285,0.3403097696584591,0.5995165189363416
10286,0.3403494837172359,0.5995165189363416
10287,0.3403494837172359,0.5995568090249799
10288,0.34038919777601273,0.5995568090249799
10289,0.34038919777601273,0.599597099113618
10290,0.3404289118347895,0.599597099113618
10291,0.3404289118347895,0.5996373892022563
10292,0.3404686258935663,0.5996373892022563
10293,0.3404686258935663,0.5996776792908944
10294,0.34074662430500396,0.5996776792908944
10295,0.34074662430500396,0.5997582594681709
10296,0.3408260524225576,0.5997582594681709
10297,0.3408260524225576,0.5998388396454473
10298,0.3408657664813344,0.5998388396454473
10299,0.3408657664813344,0.5998791297340854
10300,0.3410246227164416,0.5998791297340854
10301,0.3410246227164416,0.6
10302,0.3410643367752184,0.6
10303,0.3410643367752184,0.6000402900886382
10304,0.3411834789515488,0.6000402900886382
10305,0.3411834789515488,0.6000805801772764
10306,0.3413423351866561,0.6000805801772764
10307,0.3413423351866561,0.6001208702659145
10308,0.3414217633042097,0.6001208702659145
10309,0.3414217633042097,0.6002417405318292
10310,0.34150119142176333,0.6002417405318292
10311,0.34150119142176333,0.6002820306204674
10312,0.3415409054805401,0.6002820306204674
10313,0.3415409054805401,0.6003223207091055
10314,0.34162033359809374,0.6003223207091055
10315,0.34162033359809374,0.6003626107977438
10316,0.34177918983320094,0.6003626107977438
10317,0.34177918983320094,0.6004431909750202
10318,0.3418189038919778,0.6004431909750202
10319,0.3418189038919778,0.6005237711522965
10320,0.34189833200953135,0.6005237711522965
10321,0.34189833200953135,0.6006446414182112
10322,0.341977760127085,0.6006446414182112
10323,0.341977760127085,0.6007655116841257
10324,0.3420174741858618,0.6007655116841257
10325,0.3420174741858618,0.6008058017727639
10326,0.3420571882446386,0.6008058017727639
10327,0.3420571882446386,0.6008460918614021
10328,0.3421366163621922,0.6008460918614021
10329,0.3421366163621922,0.6008863819500403
10330,0.3422954725972994,0.6008863819500403
10331,0.3422954725972994,0.6009669621273167
10332,0.3424543288324067,0.6009669621273167
10333,0.3424543288324067,0.6010475423045931
10334,0.34249404289118346,0.6010475423045931
10335,0.34249404289118346,0.6010878323932313
10336,0.3426528991262907,0.6010878323932313
10337,0.3426528991262907,0.6012489927477841
10338,0.34273232724384434,0.6012489927477841
10339,0.34273232724384434,0.6012892828364222
10340,0.3427720413026211,0.6012892828364222
10341,0.3427720413026211,0.6017324738114423
10342,0.3428117553613979,0.6017324738114423
10343,0.3428117553613979,0.6018130539887188
10344,0.34289118347895153,0.6018130539887188
10345,0.34289118347895153,0.601853344077357
10346,0.3429308975377284,0.601853344077357
10347,0.3429308975377284,0.6018936341659952
10348,0.3430500397140588,0.6018936341659952
10349,0.3430500397140588,0.6019742143432716
10350,0.3431294678316124,0.6019742143432716
10351,0.3431294678316124,0.6020950846091861
10352,0.343208895949166,0.6020950846091861
10353,0.343208895949166,0.6021756647864626
10354,0.3432486100079428,0.6021756647864626
10355,0.3432486100079428,0.6022159548751007
10356,0.3432883240667196,0.6022159548751007
10357,0.3432883240667196,0.602256244963739
10358,0.34336775218427323,0.602256244963739
10359,0.34336775218427323,0.6024174053182917
10360,0.34340746624305,0.6024174053182917
10361,0.34340746624305,0.60245769540693
10362,0.34348689436060365,0.60245769540693
10363,0.34348689436060365,0.6025382755842063
10364,0.3435266084193805,0.6025382755842063
10365,0.3435266084193805,0.6026188557614827
10366,0.3436854646544877,0.6026188557614827
10367,0.3436854646544877,0.6026994359387591
10368,0.3437251787132645,0.6026994359387591
10369,0.3437251787132645,0.6029814665592265
10370,0.3437648927720413,0.6029814665592265
10371,0.3437648927720413,0.6030217566478646
10372,0.3438046068308181,0.6030217566478646
10373,0.3438046068308181,0.6030620467365028
10374,0.34384432088959493,0.6030620467365028
10375,0.34384432088959493,0.6032634971796937
10376,0.3439237490071485,0.6032634971796937
10377,0.3439237490071485,0.603303787268332
10378,0.34396346306592535,0.603303787268332
10379,0.34396346306592535,0.603505237711523
10380,0.34412231930103254,0.603505237711523
10381,0.34412231930103254,0.6036261079774375
10382,0.3441620333598094,0.6036261079774375
10383,0.3441620333598094,0.6037469782433521
10384,0.34420174741858617,0.6037469782433521
10385,0.34420174741858617,0.6037872683319904
10386,0.344241461477363,0.6037872683319904
10387,0.344241461477363,0.6038275584206285
10388,0.3443606036536934,0.6038275584206285
10389,0.3443606036536934,0.6039484286865431
10390,0.3444003177124702,0.6039484286865431
10391,0.3444003177124702,0.6040290088638195
10392,0.34444003177124705,0.6040290088638195
10393,0.34444003177124705,0.6040692989524576
10394,0.34447974583002383,0.6040692989524576
10395,0.34447974583002383,0.6041095890410959
10396,0.3445194598888006,0.6041095890410959
10397,0.3445194598888006,0.6043916196615633
10398,0.34455917394757746,0.6043916196615633
10399,0.34455917394757746,0.6045930701047543
10400,0.3446386020651311,0.6045930701047543
10401,0.3446386020651311,0.6046333601933924
10402,0.3447974583002383,0.6046333601933924
10403,0.3447974583002383,0.6046736502820306
10404,0.3449166004765687,0.6046736502820306
10405,0.3449166004765687,0.6047945205479452
10406,0.34495631453534553,0.6047945205479452
10407,0.34495631453534553,0.6048348106365834
10408,0.34507545671167594,0.6048348106365834
10409,0.34507545671167594,0.6049153908138598
10410,0.34511517077045273,0.6049153908138598
10411,0.34511517077045273,0.6050765511684125
10412,0.34515488482922957,0.6050765511684125
10413,0.34515488482922957,0.6051168412570508
10414,0.34519459888800635,0.6051168412570508
10415,0.34519459888800635,0.6052377115229653
10416,0.34531374106433677,0.6052377115229653
10417,0.34531374106433677,0.6053182917002418
10418,0.3453534551231136,0.6053182917002418
10419,0.3453534551231136,0.6054794520547945
10420,0.3454328832406672,0.6054794520547945
10421,0.3454328832406672,0.6055197421434327
10422,0.3455123113582208,0.6055197421434327
10423,0.3455123113582208,0.6055600322320709
10424,0.34559173947577443,0.6055600322320709
10425,0.34559173947577443,0.6056406124093473
10426,0.3456314535345512,0.6056406124093473
10427,0.3456314535345512,0.6057211925866237
10428,0.34567116759332805,0.6057211925866237
10429,0.34567116759332805,0.6057614826752619
10430,0.34571088165210484,0.6057614826752619
10431,0.34571088165210484,0.6058420628525383
10432,0.3457505957108816,0.6058420628525383
10433,0.3457505957108816,0.6059226430298147
10434,0.34579030976965847,0.6059226430298147
10435,0.34579030976965847,0.6060032232070911
10436,0.34583002382843525,0.6060032232070911
10437,0.34583002382843525,0.6060435132957293
10438,0.3458697378872121,0.6060435132957293
10439,0.3458697378872121,0.6061643835616438
10440,0.34594916600476566,0.6061643835616438
10441,0.34594916600476566,0.6062449637389202
10442,0.3460285941223193,0.6062449637389202
10443,0.3460285941223193,0.6062852538275584
10444,0.34606830818109613,0.6062852538275584
10445,0.34606830818109613,0.606406124093473
10446,0.3461080222398729,0.606406124093473
10447,0.3461080222398729,0.6064464141821112
10448,0.3462271644162033,0.6064464141821112
10449,0.3462271644162033,0.6067284448025786
10450,0.34626687847498017,0.6067284448025786
10451,0.34626687847498017,0.6067687348912167
10452,0.34634630659253374,0.6067687348912167
10453,0.34634630659253374,0.6069298952457696
10454,0.3464654487688642,0.6069298952457696
10455,0.3464654487688642,0.6069701853344077
10456,0.346505162827641,0.6069701853344077
10457,0.346505162827641,0.607010475423046
10458,0.3465448768864178,0.607010475423046
10459,0.3465448768864178,0.6070910556003223
10460,0.3465845909451946,0.6070910556003223
10461,0.3465845909451946,0.6072522159548751
10462,0.3466640190627482,0.6072522159548751
10463,0.3466640190627482,0.6073730862207897
10464,0.346703733121525,0.6073730862207897
10465,0.346703733121525,0.6074536663980661
10466,0.3468625893566322,0.6074536663980661
10467,0.3468625893566322,0.6075342465753425
10468,0.3469817315329627,0.6075342465753425
10469,0.3469817315329627,0.6076148267526189
10470,0.3470214455917395,0.6076148267526189
10471,0.3470214455917395,0.6076954069298952
10472,0.34706115965051626,0.6076954069298952
10473,0.34706115965051626,0.607856567284448
10474,0.3471803018268467,0.607856567284448
10475,0.3471803018268467,0.60825946817083
10476,0.34737887212073076,0.60825946817083
10477,0.34737887212073076,0.6082997582594681
10478,0.34741858617950755,0.6082997582594681
10479,0.34741858617950755,0.6083803384367445
10480,0.34745830023828433,0.6083803384367445
10481,0.34745830023828433,0.608460918614021
10482,0.3474980142970612,0.608460918614021
10483,0.3474980142970612,0.6085817888799355
10484,0.34753772835583796,0.6085817888799355
10485,0.34753772835583796,0.6086220789685737
10486,0.3475774424146148,0.6086220789685737
10487,0.3475774424146148,0.6087026591458501
10488,0.3476171564733916,0.6087026591458501
10489,0.3476171564733916,0.6089041095890411
10490,0.3476965845909452,0.6089041095890411
10491,0.3476965845909452,0.6090652699435939
10492,0.347736298649722,0.6090652699435939
10493,0.347736298649722,0.609105560032232
10494,0.3477760127084988,0.609105560032232
10495,0.3477760127084988,0.6093875906526994
10496,0.34789515488482925,0.6093875906526994
10497,0.34789515488482925,0.6094278807413376
10498,0.3479745830023828,0.6094278807413376
10499,0.3479745830023828,0.6094681708299758
10500,0.34801429706115966,0.6094681708299758
10501,0.34801429706115966,0.609508460918614
10502,0.34805401111993645,0.609508460918614
10503,0.34805401111993645,0.6095487510072523
10504,0.3482525814138205,0.6095487510072523
10505,0.3482525814138205,0.6095890410958904
10506,0.3483320095313741,0.6095890410958904
10507,0.3483320095313741,0.6096293311845286
10508,0.3483717235901509,0.6096293311845286
10509,0.3483717235901509,0.6097502014504432
10510,0.34857029388403493,0.6097502014504432
10511,0.34857029388403493,0.6100322320709105
10512,0.34864972200158856,0.6100322320709105
10513,0.34864972200158856,0.6101531023368252
10514,0.3487291501191422,0.6101531023368252
10515,0.3487291501191422,0.6103545527800162
10516,0.34876886417791897,0.6103545527800162
10517,0.34876886417791897,0.6103948428686543
10518,0.3488482922954726,0.6103948428686543
10519,0.3488482922954726,0.6104351329572925
10520,0.3488880063542494,0.6104351329572925
10521,0.3488880063542494,0.6104754230459307
10522,0.3489277204130262,0.6104754230459307
10523,0.3489277204130262,0.6105560032232071
10524,0.348967434471803,0.6105560032232071
10525,0.348967434471803,0.6106365834004834
10526,0.34904686258935663,0.6106365834004834
10527,0.34904686258935663,0.6106768734891217
10528,0.34916600476568704,0.6106768734891217
10529,0.34916600476568704,0.6107171635777598
10530,0.3492057188244639,0.6107171635777598
10531,0.3492057188244639,0.6107977437550363
10532,0.3493248610007943,0.6107977437550363
10533,0.3493248610007943,0.6108380338436744
10534,0.3494042891183479,0.6108380338436744
10535,0.3494042891183479,0.6108783239323127
10536,0.3494837172359015,0.6108783239323127
10537,0.3494837172359015,0.6109186140209508
10538,0.3496028594122319,0.6109186140209508
10539,0.3496028594122319,0.6109589041095891
10540,0.34968228752978553,0.6109589041095891
10541,0.34968228752978553,0.6109991941982272
10542,0.34972200158856237,0.6109991941982272
10543,0.34972200158856237,0.6110797743755036
10544,0.3499205718824464,0.6110797743755036
10545,0.3499205718824464,0.6111200644641418
10546,0.35,0.6111200644641418
10547,0.35,0.6111603545527801
10548,0.35011914217633044,0.6111603545527801
10549,0.35011914217633044,0.6112006446414182
10550,0.35015885623510723,0.6112006446414182
10551,0.35015885623510723,0.6114020950846092
10552,0.350198570293884,0.6114020950846092
10553,0.350198570293884,0.6114423851732473
10554,0.35023828435266086,0.6114423851732473
10555,0.35023828435266086,0.6114826752618856
10556,0.3503177124702145,0.6114826752618856
10557,0.3503177124702145,0.611563255439162
10558,0.35035742652899127,0.611563255439162
10559,0.35035742652899127,0.611764705882353
10560,0.35039714058776805,0.611764705882353
10561,0.35039714058776805,0.6118452860596293
10562,0.35051628276409846,0.6118452860596293
10563,0.35051628276409846,0.6118855761482676
10564,0.3505559968228753,0.6118855761482676
10565,0.3505559968228753,0.6119258662369057
10566,0.35063542494042893,0.6119258662369057
10567,0.35063542494042893,0.6120870265914585
10568,0.3506751389992057,0.6120870265914585
10569,0.3506751389992057,0.6122078968573731
10570,0.35075456711675934,0.6122078968573731
10571,0.35075456711675934,0.6122481869460112
10572,0.35087370929308975,0.6122481869460112
10573,0.35087370929308975,0.6122884770346495
10574,0.35091342335186654,0.6122884770346495
10575,0.35091342335186654,0.6123287671232877
10576,0.3510722795869738,0.6123287671232877
10577,0.3510722795869738,0.6124093473005641
10578,0.3511517077045274,0.6124093473005641
10579,0.3511517077045274,0.6124899274778405
10580,0.3511914217633042,0.6124899274778405
10581,0.3511914217633042,0.6125705076551169
10582,0.35123113582208104,0.6125705076551169
10583,0.35123113582208104,0.612610797743755
10584,0.3513105639396346,0.612610797743755
10585,0.3513105639396346,0.6126913779210315
10586,0.35135027799841145,0.6126913779210315
10587,0.35135027799841145,0.6129734085414988
10588,0.35138999205718824,0.6129734085414988
10589,0.35138999205718824,0.613013698630137
10590,0.3514297061159651,0.613013698630137
10591,0.3514297061159651,0.6130942788074134
10592,0.35146942017474186,0.6130942788074134
10593,0.35146942017474186,0.6131345688960516
10594,0.35150913423351865,0.6131345688960516
10595,0.35150913423351865,0.613215149073328
10596,0.3515885623510723,0.613215149073328
10597,0.3515885623510723,0.6132957292506044
10598,0.35162827640984906,0.6132957292506044
10599,0.35162827640984906,0.6133360193392425
10600,0.3516679904686259,0.6133360193392425
10601,0.3516679904686259,0.6134568896051571
10602,0.3519062748212867,0.6134568896051571
10603,0.3519062748212867,0.6135374697824335
10604,0.35194598888006356,0.6135374697824335
10605,0.35194598888006356,0.6136180499597099
10606,0.35198570293884035,0.6136180499597099
10607,0.35198570293884035,0.6136583400483481
10608,0.352065131056394,0.6136583400483481
10609,0.352065131056394,0.6137389202256245
10610,0.3521445591739476,0.6137389202256245
10611,0.3521445591739476,0.6137792103142627
10612,0.3521842732327244,0.6137792103142627
10613,0.3521842732327244,0.6138195004029009
10614,0.3522239872915012,0.6138195004029009
10615,0.3522239872915012,0.613859790491539
10616,0.3523034154090548,0.613859790491539
10617,0.3523034154090548,0.6139000805801773
10618,0.35234312946783164,0.6139000805801773
10619,0.35234312946783164,0.6139403706688155
10620,0.3524225575853852,0.6139403706688155
10621,0.3524225575853852,0.6139806607574536
10622,0.35250198570293884,0.6139806607574536
10623,0.35250198570293884,0.61406124093473
10624,0.35258141382049246,0.61406124093473
10625,0.35258141382049246,0.6141015310233683
10626,0.3527005559968229,0.6141015310233683
10627,0.3527005559968229,0.6141418211120064
10628,0.35274027005559966,0.6141418211120064
10629,0.35274027005559966,0.6141821112006446
10630,0.3528196981731533,0.6141821112006446
10631,0.3528196981731533,0.6142224012892828
10632,0.3528594122319301,0.6142224012892828
10633,0.3528594122319301,0.6143432715551974
10634,0.3529388403494837,0.6143432715551974
10635,0.3529388403494837,0.6144238517324738
10636,0.35297855440826054,0.6144238517324738
10637,0.35297855440826054,0.6145044319097502
10638,0.3530182684670373,0.6145044319097502
10639,0.3530182684670373,0.6146253021756648
10640,0.35305798252581416,0.6146253021756648
10641,0.35305798252581416,0.614665592264303
10642,0.35321683876092136,0.614665592264303
10643,0.35321683876092136,0.6147461724415794
10644,0.3532565528196982,0.6147461724415794
10645,0.3532565528196982,0.6147864625302175
10646,0.35333598093725177,0.6147864625302175
10647,0.35333598093725177,0.6148267526188558
10648,0.3534154090548054,0.6148267526188558
10649,0.3534154090548054,0.6148670427074939
10650,0.3534551231135822,0.6148670427074939
10651,0.3534551231135822,0.6149073327961322
10652,0.35357426528991265,0.6149073327961322
10653,0.35357426528991265,0.6149476228847703
10654,0.35361397934868943,0.6149476228847703
10655,0.35361397934868943,0.6151087832393232
10656,0.3536536934074662,0.6151087832393232
10657,0.3536536934074662,0.6151490733279613
10658,0.35369340746624306,0.6151490733279613
10659,0.35369340746624306,0.6151893634165995
10660,0.3537728355837967,0.6151893634165995
10661,0.3537728355837967,0.6152296535052377
10662,0.3538919777601271,0.6152296535052377
10663,0.3538919777601271,0.6152699435938759
10664,0.3539714058776807,0.6152699435938759
10665,0.3539714058776807,0.6153505237711523
10666,0.35409054805401113,0.6153505237711523
10667,0.35409054805401113,0.6154311039484287
10668,0.35424940428911833,0.6154311039484287
10669,0.35424940428911833,0.6155519742143433
10670,0.35428911834789517,0.6155519742143433
10671,0.35428911834789517,0.6155922643029814
10672,0.35436854646544874,0.6155922643029814
10673,0.35436854646544874,0.6157534246575342
10674,0.3544082605242256,0.6157534246575342
10675,0.3544082605242256,0.6157937147461724
10676,0.3544876886417792,0.6157937147461724
10677,0.3544876886417792,0.6158742949234488
10678,0.3546068308181096,0.6158742949234488
10679,0.3546068308181096,0.6164383561643836
10680,0.35472597299444003,0.6164383561643836
10681,0.35472597299444003,0.6164786462530217
10682,0.35496425734710085,0.6164786462530217
10683,0.35496425734710085,0.6165592264302981
10684,0.3551231135822081,0.6165592264302981
10685,0.3551231135822081,0.6167606768734891
10686,0.3551628276409849,0.6167606768734891
10687,0.3551628276409849,0.6168815471394037
10688,0.35536139793486893,0.6168815471394037
10689,0.35536139793486893,0.6169621273166801
10690,0.35544082605242255,0.6169621273166801
10691,0.35544082605242255,0.6170024174053182
10692,0.35548054011119934,0.6170024174053182
10693,0.35548054011119934,0.6172038678485092
10694,0.3555202541699762,0.6172038678485092
10695,0.3555202541699762,0.6172441579371475
10696,0.35555996822875297,0.6172441579371475
10697,0.35555996822875297,0.6173247381144239
10698,0.3556393963463066,0.6173247381144239
10699,0.3556393963463066,0.6174053182917002
10700,0.3556791104050834,0.6174053182917002
10701,0.3556791104050834,0.6174456083803385
10702,0.3557188244638602,0.6174456083803385
10703,0.3557188244638602,0.6174858984689766
10704,0.355758538522637,0.6174858984689766
10705,0.355758538522637,0.6175261885576149
10706,0.35579825258141384,0.6175261885576149
10707,0.35579825258141384,0.6176470588235294
10708,0.35583796664019063,0.6176470588235294
10709,0.35583796664019063,0.6176873489121676
10710,0.3558776806989674,0.6176873489121676
10711,0.3558776806989674,0.6177276390008059
10712,0.3559968228752979,0.6177276390008059
10713,0.3559968228752979,0.617767929089444
10714,0.35607625099285145,0.617767929089444
10715,0.35607625099285145,0.6178082191780822
10716,0.3561159650516283,0.6178082191780822
10717,0.3561159650516283,0.6178485092667204
10718,0.3561556791104051,0.6178485092667204
10719,0.3561556791104051,0.6178887993553586
10720,0.3562351072279587,0.6178887993553586
10721,0.3562351072279587,0.6179290894439968
10722,0.3562748212867355,0.6179290894439968
10723,0.3562748212867355,0.617969379532635
10724,0.35631453534551233,0.617969379532635
10725,0.35631453534551233,0.6180096696212731
10726,0.3563542494042891,0.6180096696212731
10727,0.3563542494042891,0.6180499597099114
10728,0.3563939634630659,0.6180499597099114
10729,0.3563939634630659,0.6181305398871878
10730,0.35643367752184274,0.6181305398871878
10731,0.35643367752184274,0.6182917002417405
10732,0.35655281969817315,0.6182917002417405
10733,0.35655281969817315,0.6183722804190169
10734,0.35659253375694994,0.6183722804190169
10735,0.35659253375694994,0.6184125705076551
10736,0.3567116759332804,0.6184125705076551
10737,0.3567116759332804,0.6184931506849315
10738,0.3567513899920572,0.6184931506849315
10739,0.3567513899920572,0.6185737308622079
10740,0.356791104050834,0.6185737308622079
10741,0.356791104050834,0.6186543110394843
10742,0.3568308181096108,0.6186543110394843
10743,0.3568308181096108,0.6187348912167607
10744,0.3568705321683876,0.6187348912167607
10745,0.3568705321683876,0.6189363416599517
10746,0.35702938840349485,0.6189363416599517
10747,0.35702938840349485,0.6191780821917808
10748,0.35714853057982526,0.6191780821917808
10749,0.35714853057982526,0.619218372280419
10750,0.35718824463860205,0.619218372280419
10751,0.35718824463860205,0.6192586623690572
10752,0.3572279586973789,0.6192586623690572
10753,0.3572279586973789,0.6193392425463337
10754,0.3572676727561557,0.6193392425463337
10755,0.3572676727561557,0.6193795326349718
10756,0.35730738681493246,0.6193795326349718
10757,0.35730738681493246,0.61941982272361
10758,0.3574662430500397,0.61941982272361
10759,0.3574662430500397,0.6195004029008864
10760,0.3575059571088165,0.6195004029008864
10761,0.3575059571088165,0.6196615632554392
10762,0.35754567116759334,0.6196615632554392
10763,0.35754567116759334,0.6197018533440773
10764,0.35766481334392375,0.6197018533440773
10765,0.35766481334392375,0.6198227236099919
10766,0.35770452740270053,0.6198227236099919
10767,0.35770452740270053,0.6199033037872683
10768,0.3577442414614774,0.6199033037872683
10769,0.3577442414614774,0.6199435938759065
10770,0.35778395552025416,0.6199435938759065
10771,0.35778395552025416,0.6199838839645447
10772,0.3578633836378078,0.6199838839645447
10773,0.3578633836378078,0.6201047542304593
10774,0.3579428117553614,0.6201047542304593
10775,0.3579428117553614,0.6201450443190974
10776,0.3579825258141382,0.6201450443190974
10777,0.3579825258141382,0.6202256244963739
10778,0.3580619539316918,0.6202256244963739
10779,0.3580619539316918,0.6203867848509267
10780,0.35814138204924545,0.6203867848509267
10781,0.35814138204924545,0.6204673650282031
10782,0.35826052422557586,0.6204673650282031
10783,0.35826052422557586,0.6205479452054794
10784,0.3584590945194599,0.6205479452054794
10785,0.3584590945194599,0.6209105560032232
10786,0.3584988085782367,0.6209105560032232
10787,0.3584988085782367,0.6209508460918614
10788,0.3585385226370135,0.6209508460918614
10789,0.3585385226370135,0.621071716357776
10790,0.3586179507545671,0.621071716357776
10791,0.3586179507545671,0.6211522965350523
10792,0.35873709293089756,0.6211522965350523
10793,0.35873709293089756,0.6212328767123287
10794,0.35877680698967435,0.6212328767123287
10795,0.35877680698967435,0.6213134568896052
10796,0.35881652104845113,0.6213134568896052
10797,0.35881652104845113,0.621474617244158
10798,0.35885623510722797,0.621474617244158
10799,0.35885623510722797,0.6215149073327961
10800,0.3589753772835584,0.6215149073327961
10801,0.3589753772835584,0.6216357775987107
10802,0.35913423351866564,0.6216357775987107
10803,0.35913423351866564,0.6217163577759871
10804,0.3592136616362192,0.6217163577759871
10805,0.3592136616362192,0.6217566478646253
10806,0.35929308975377283,0.6217566478646253
10807,0.35929308975377283,0.6217969379532635
10808,0.3593328038125496,0.6217969379532635
10809,0.3593328038125496,0.6219178082191781
10810,0.35937251787132646,0.6219178082191781
10811,0.35937251787132646,0.6219580983078162
10812,0.3594519459888801,0.6219580983078162
10813,0.3594519459888801,0.6219983883964545
10814,0.35949166004765687,0.6219983883964545
10815,0.35949166004765687,0.6220789685737309
10816,0.3596505162827641,0.6220789685737309
10817,0.3596505162827641,0.6221595487510072
10818,0.3597299444003177,0.6221595487510072
10819,0.3597299444003177,0.6222401289282836
10820,0.3598093725178713,0.6222401289282836
10821,0.3598093725178713,0.6222804190169219
10822,0.35984908657664816,0.6222804190169219
10823,0.35984908657664816,0.6223609991941982
10824,0.35988880063542494,0.6223609991941982
10825,0.35988880063542494,0.6224012892828364
10826,0.35992851469420173,0.6224012892828364
10827,0.35992851469420173,0.622522159548751
10828,0.35996822875297857,0.622522159548751
10829,0.35996822875297857,0.622723609991942
10830,0.3600476568705322,0.622723609991942
10831,0.3600476568705322,0.6227639000805801
10832,0.360087370929309,0.6227639000805801
10833,0.360087370929309,0.622925060435133
10834,0.3603256552819698,0.622925060435133
10835,0.3603256552819698,0.6229653505237711
10836,0.36036536934074664,0.6229653505237711
10837,0.36036536934074664,0.6231668009669621
10838,0.36040508339952343,0.6231668009669621
10839,0.36040508339952343,0.6232070910556003
10840,0.3604447974583002,0.6232070910556003
10841,0.3604447974583002,0.6232876712328768
10842,0.3605639396346307,0.6232876712328768
10843,0.3605639396346307,0.6233279613215149
10844,0.3607227958697379,0.6233279613215149
10845,0.3607227958697379,0.6233682514101531
10846,0.3607625099285147,0.6233682514101531
10847,0.3607625099285147,0.6234085414987913
10848,0.3608022239872915,0.6234085414987913
10849,0.3608022239872915,0.6234891216760677
10850,0.36088165210484513,0.6234891216760677
10851,0.36088165210484513,0.623569701853344
10852,0.3609213661636219,0.623569701853344
10853,0.3609213661636219,0.6236502820306205
10854,0.36100079428117554,0.6236502820306205
10855,0.36100079428117554,0.6236905721192587
10856,0.36108022239872917,0.6236905721192587
10857,0.36108022239872917,0.6237308622078969
10858,0.36111993645750595,0.6237308622078969
10859,0.36111993645750595,0.6238114423851733
10860,0.36115965051628274,0.6238114423851733
10861,0.36115965051628274,0.6238517324738114
10862,0.3611993645750596,0.6238517324738114
10863,0.3611993645750596,0.6239323126510878
10864,0.36123907863383636,0.6239323126510878
10865,0.36123907863383636,0.6240934730056407
10866,0.36131850675139,0.6240934730056407
10867,0.36131850675139,0.6242546333601934
10868,0.3613582208101668,0.6242546333601934
10869,0.3613582208101668,0.6242949234488316
10870,0.3614376489277204,0.6242949234488316
10871,0.3614376489277204,0.6243352135374698
10872,0.361517077045274,0.6243352135374698
10873,0.361517077045274,0.6243755036261079
10874,0.36171564733915806,0.6243755036261079
10875,0.36171564733915806,0.6244963738920226
10876,0.36175536139793485,0.6244963738920226
10877,0.36175536139793485,0.6245366639806608
10878,0.3617950754567117,0.6245366639806608
10879,0.3617950754567117,0.6247784045124899
10880,0.3618347895154885,0.6247784045124899
10881,0.3618347895154885,0.6248589846897663
10882,0.3618745035742653,0.6248589846897663
10883,0.3618745035742653,0.6249395648670427
10884,0.3619539316918189,0.6249395648670427
10885,0.3619539316918189,0.6249798549556809
10886,0.3620333598093725,0.6249798549556809
10887,0.3620333598093725,0.6250604351329573
10888,0.3620730738681493,0.6250604351329573
10889,0.3620730738681493,0.6252215954875101
10890,0.3621525019857029,0.6252215954875101
10891,0.3621525019857029,0.6252618855761483
10892,0.36219221604447976,0.6252618855761483
10893,0.36219221604447976,0.6253021756647864
10894,0.36223193010325655,0.6253021756647864
10895,0.36223193010325655,0.6253424657534247
10896,0.36227164416203333,0.6253424657534247
10897,0.36227164416203333,0.6253827558420628
10898,0.3623113582208102,0.6253827558420628
10899,0.3623113582208102,0.6255036261079774
10900,0.36258935663224784,0.6255036261079774
10901,0.36258935663224784,0.6257050765511684
10902,0.3626687847498014,0.6257050765511684
10903,0.3626687847498014,0.6257856567284448
10904,0.36270849880857825,0.6257856567284448
10905,0.36270849880857825,0.6259065269943593
10906,0.36274821286735504,0.6259065269943593
10907,0.36274821286735504,0.6259468170829976
10908,0.36282764098490866,0.6259468170829976
10909,0.36282764098490866,0.626027397260274
10910,0.3629070691024623,0.626027397260274
10911,0.3629070691024623,0.6261885576148267
10912,0.3629467831612391,0.6261885576148267
10913,0.3629467831612391,0.6262691377921031
10914,0.3630262112787927,0.6262691377921031
10915,0.3630262112787927,0.6263094278807413
10916,0.3631850675138999,0.6263094278807413
10917,0.3631850675138999,0.6263497179693795
10918,0.3632644956314535,0.6263497179693795
10919,0.3632644956314535,0.626430298146656
10920,0.36330420969023036,0.626430298146656
10921,0.36330420969023036,0.6264705882352941
10922,0.36334392374900715,0.6264705882352941
10923,0.36334392374900715,0.6265511684125705
10924,0.3634233518665608,0.6265511684125705
10925,0.3634233518665608,0.6265914585012087
10926,0.36346306592533756,0.6265914585012087
10927,0.36346306592533756,0.6266317485898469
10928,0.363780778395552,0.6266317485898469
10929,0.363780778395552,0.6267123287671232
10930,0.36382049245432885,0.6267123287671232
10931,0.36382049245432885,0.6267526188557615
10932,0.36386020651310563,0.6267526188557615
10933,0.36386020651310563,0.6267929089443997
10934,0.3638999205718825,0.6267929089443997
10935,0.3638999205718825,0.6268331990330379
10936,0.36393963463065926,0.6268331990330379
10937,0.36393963463065926,0.6269943593875906
10938,0.36397934868943604,0.6269943593875906
10939,0.36397934868943604,0.6271152296535052
10940,0.3640190627482129,0.6271152296535052
10941,0.3640190627482129,0.6271555197421435
10942,0.3641382049245433,0.6271555197421435
10943,0.3641382049245433,0.6271958098307816
10944,0.3642573471008737,0.6271958098307816
10945,0.3642573471008737,0.6273569701853344
10946,0.36433677521842733,0.6273569701853344
10947,0.36433677521842733,0.6273972602739726
10948,0.3643764892772041,0.6273972602739726
10949,0.3643764892772041,0.6275181305398871
10950,0.36441620333598096,0.6275181305398871
10951,0.36441620333598096,0.6276390008058018
10952,0.36445591739475774,0.6276390008058018
10953,0.36445591739475774,0.62767929089444
10954,0.36453534551231137,0.62767929089444
10955,0.36453534551231137,0.6277195809830781
10956,0.36457505957108816,0.6277195809830781
10957,0.36457505957108816,0.6278001611603545
10958,0.364614773629865,0.6278001611603545
10959,0.364614773629865,0.6278404512489928
10960,0.36469420174741857,0.6278404512489928
10961,0.36469420174741857,0.6279210314262691
10962,0.3647339158061954,0.6279210314262691
10963,0.3647339158061954,0.6280016116035455
10964,0.36481334392374903,0.6280016116035455
10965,0.36481334392374903,0.6281224818694601
10966,0.3648530579825258,0.6281224818694601
10967,0.3648530579825258,0.6282836422240129
10968,0.36497220015885623,0.6282836422240129
10969,0.36497220015885623,0.6284045124899275
10970,0.365011914217633,0.6284045124899275
10971,0.365011914217633,0.6285656728444803
10972,0.3651310563939635,0.6285656728444803
10973,0.3651310563939635,0.6286059629331184
10974,0.36517077045274027,0.6286059629331184
10975,0.36517077045274027,0.6286865431103948
10976,0.3652899126290707,0.6286865431103948
10977,0.3652899126290707,0.6288477034649477
10978,0.3656076250992851,0.6288477034649477
10979,0.3656076250992851,0.628928283642224
10980,0.3657267672756156,0.628928283642224
10981,0.3657267672756156,0.6289685737308622
10982,0.36580619539316916,0.6289685737308622
10983,0.36580619539316916,0.629129734085415
10984,0.365845909451946,0.629129734085415
10985,0.365845909451946,0.6292103142626914
10986,0.3659253375694996,0.6292103142626914
10987,0.3659253375694996,0.6293311845286059
10988,0.3659650516282764,0.6293311845286059
10989,0.3659650516282764,0.6293714746172442
10990,0.36608419380460683,0.6293714746172442
10991,0.36608419380460683,0.6294520547945206
10992,0.36620333598093724,0.6294520547945206
10993,0.36620333598093724,0.6296132151490733
10994,0.3662430500397141,0.6296132151490733
10995,0.3662430500397141,0.6297340854149879
10996,0.36628276409849087,0.6297340854149879
10997,0.36628276409849087,0.6297743755036261
10998,0.36632247815726765,0.6297743755036261
10999,0.36632247815726765,0.6298952457695407
11000,0.3664416203335981,0.6298952457695407
11001,0.3664416203335981,0.6299758259468171
11002,0.3664813343923749,0.6299758259468171
11003,0.3664813343923749,0.6304995970991136
11004,0.3665210484511517,0.6304995970991136
11005,0.3665210484511517,0.6305398871877518
11006,0.3666004765687053,0.6305398871877518
11007,0.3666004765687053,0.6307413376309428
11008,0.36664019062748215,0.6307413376309428
11009,0.36664019062748215,0.6308219178082192
11010,0.36667990468625894,0.6308219178082192
11011,0.36667990468625894,0.6310233682514101
11012,0.36675933280381257,0.6310233682514101
11013,0.36675933280381257,0.6311039484286866
11014,0.36679904686258935,0.6311039484286866
11015,0.36679904686258935,0.6313053988718775
11016,0.366878474980143,0.6313053988718775
11017,0.366878474980143,0.6314262691377921
11018,0.3670373312152502,0.6314262691377921
11019,0.3670373312152502,0.6314665592264302
11020,0.3671167593328038,0.6314665592264302
11021,0.3671167593328038,0.6315471394037067
11022,0.36715647339158064,0.6315471394037067
11023,0.36715647339158064,0.6316680096696212
11024,0.3672359015091342,0.6316680096696212
11025,0.3672359015091342,0.631829170024174
11026,0.36727561556791105,0.631829170024174
11027,0.36727561556791105,0.6318694601128122
11028,0.36743447180301825,0.6318694601128122
11029,0.36743447180301825,0.6319500402900886
11030,0.3675138999205719,0.6319500402900886
11031,0.3675138999205719,0.6319903303787269
11032,0.3676330420969023,0.6319903303787269
11033,0.3676330420969023,0.632030620467365
11034,0.3676727561556791,0.632030620467365
11035,0.3676727561556791,0.6321112006446414
11036,0.36779189833200954,0.6321112006446414
11037,0.36779189833200954,0.6321917808219178
11038,0.3678316123907863,0.6321917808219178
11039,0.3678316123907863,0.6322723609991941
11040,0.3680698967434472,0.6322723609991941
11041,0.3680698967434472,0.6323126510878324
11042,0.368109610802224,0.6323126510878324
11043,0.368109610802224,0.6323529411764706
11044,0.36814932486100077,0.6323529411764706
11045,0.36814932486100077,0.6323932312651088
11046,0.3681890389197776,0.6323932312651088
11047,0.3681890389197776,0.6324738114423851
11048,0.3682287529785544,0.6324738114423851
11049,0.3682287529785544,0.6325946817082998
11050,0.36826846703733124,0.6325946817082998
11051,0.36826846703733124,0.6327558420628525
11052,0.368308181096108,0.6327558420628525
11053,0.368308181096108,0.6327961321514908
11054,0.3683478951548848,0.6327961321514908
11055,0.3683478951548848,0.6328767123287671
11056,0.3684670373312153,0.6328767123287671
11057,0.3684670373312153,0.6329170024174053
11058,0.3685861795075457,0.6329170024174053
11059,0.3685861795075457,0.6329572925060435
11060,0.3687450357426529,0.6329572925060435
11061,0.3687450357426529,0.6330378726833199
11062,0.3687847498014297,0.6330378726833199
11063,0.3687847498014297,0.6331184528605963
11064,0.3688244638602065,0.6331184528605963
11065,0.3688244638602065,0.6331587429492345
11066,0.3689436060365369,0.6331587429492345
11067,0.3689436060365369,0.6331990330378727
11068,0.36898332009531376,0.6331990330378727
11069,0.36898332009531376,0.6333199033037873
11070,0.36902303415409055,0.6333199033037873
11071,0.36902303415409055,0.6333601933924254
11072,0.36906274821286733,0.6333601933924254
11073,0.36906274821286733,0.6335616438356164
11074,0.36910246227164417,0.6335616438356164
11075,0.36910246227164417,0.6336019339242547
11076,0.3692216044479746,0.6336019339242547
11077,0.3692216044479746,0.6336422240128928
11078,0.36926131850675137,0.6336422240128928
11079,0.36926131850675137,0.6337228041901692
11080,0.369340746624305,0.6337228041901692
11081,0.369340746624305,0.6337630942788074
11082,0.36938046068308183,0.6337630942788074
11083,0.36938046068308183,0.6338033843674457
11084,0.36949960285941225,0.6338033843674457
11085,0.36949960285941225,0.633883964544722
11086,0.36965845909451944,0.633883964544722
11087,0.36965845909451944,0.6339242546333602
11088,0.36973788721207307,0.6339242546333602
11089,0.36973788721207307,0.6342465753424658
11090,0.3698967434471803,0.6342465753424658
11091,0.3698967434471803,0.6343674456083803
11092,0.3699364575059571,0.6343674456083803
11093,0.3699364575059571,0.6344077356970186
11094,0.3700555996822875,0.6344077356970186
11095,0.3700555996822875,0.6344883158742949
11096,0.37009531374106436,0.6344883158742949
11097,0.37009531374106436,0.6345286059629331
11098,0.37025416997617155,0.6345286059629331
11099,0.37025416997617155,0.6346091861402096
11100,0.3702938840349484,0.6346091861402096
11101,0.3702938840349484,0.6346494762288477
11102,0.3703335980937252,0.6346494762288477
11103,0.3703335980937252,0.6347300564061241
11104,0.37037331215250197,0.6347300564061241
11105,0.37037331215250197,0.6347703464947623
11106,0.3704527402700556,0.6347703464947623
11107,0.3704527402700556,0.6348106365834005
11108,0.37049245432883243,0.6348106365834005
11109,0.37049245432883243,0.6348912167606768
11110,0.3706910246227164,0.6348912167606768
11111,0.3706910246227164,0.6350120870265915
11112,0.37073073868149325,0.6350120870265915
11113,0.37073073868149325,0.6350926672038678
11114,0.37077045274027004,0.6350926672038678
11115,0.37077045274027004,0.6351329572925061
11116,0.37084988085782367,0.6351329572925061
11117,0.37084988085782367,0.6351732473811442
11118,0.3709690230341541,0.6351732473811442
11119,0.3709690230341541,0.6352135374697825
11120,0.3711675933280381,0.6352135374697825
11121,0.3711675933280381,0.6352941176470588
11122,0.37124702144559174,0.6352941176470588
11123,0.37124702144559174,0.635334407735697
11124,0.37132644956314537,0.635334407735697
11125,0.37132644956314537,0.6353746978243352
11126,0.37136616362192215,0.6353746978243352
11127,0.37136616362192215,0.6354149879129735
11128,0.37148530579825256,0.6354149879129735
11129,0.37148530579825256,0.6354552780016116
11130,0.3716838760921366,0.6354552780016116
11131,0.3716838760921366,0.6354955680902498
11132,0.37172359015091344,0.6354955680902498
11133,0.37172359015091344,0.635535858178888
11134,0.3717633042096902,0.635535858178888
11135,0.3717633042096902,0.6356567284448026
11136,0.37184273232724385,0.6356567284448026
11137,0.37184273232724385,0.6358581788879936
11138,0.37188244638602064,0.6358581788879936
11139,0.37188244638602064,0.6358984689766317
11140,0.3721604447974583,0.6358984689766317
11141,0.3721604447974583,0.6359790491539081
11142,0.3722398729150119,0.6359790491539081
11143,0.3722398729150119,0.6360596293311845
11144,0.37243844320889596,0.6360596293311845
11145,0.37243844320889596,0.636140209508461
11146,0.3725178713264496,0.636140209508461
11147,0.3725178713264496,0.6362207896857373
11148,0.3725575853852264,0.6362207896857373
11149,0.3725575853852264,0.6363013698630137
11150,0.37263701350278,0.6363013698630137
11151,0.37263701350278,0.6363819500402901
11152,0.3726767275615568,0.6363819500402901
11153,0.3726767275615568,0.6364222401289282
11154,0.37271644162033357,0.6364222401289282
11155,0.37271644162033357,0.6364625302175665
11156,0.3729150119142176,0.6364625302175665
11157,0.3729150119142176,0.6365028203062046
11158,0.37295472597299445,0.6365028203062046
11159,0.37295472597299445,0.6365431103948429
11160,0.37299444003177123,0.6365431103948429
11161,0.37299444003177123,0.636583400483481
11162,0.37311358220810165,0.636583400483481
11163,0.37311358220810165,0.6366639806607575
11164,0.3731532962668785,0.6366639806607575
11165,0.3731532962668785,0.6367445608380339
11166,0.37319301032565527,0.6367445608380339
11167,0.37319301032565527,0.6368251410153102
11168,0.3732327243844321,0.6368251410153102
11169,0.3732327243844321,0.6371071716357776
11170,0.3733121525019857,0.6371071716357776
11171,0.3733121525019857,0.6371474617244158
11172,0.3733518665607625,0.6371474617244158
11173,0.3733518665607625,0.6372280419016921
11174,0.3735107227958697,0.6372280419016921
11175,0.3735107227958697,0.637389202256245
11176,0.37359015091342335,0.637389202256245
11177,0.37359015091342335,0.6374294923448831
11178,0.37362986497220013,0.6374294923448831
11179,0.37362986497220013,0.6374697824335214
11180,0.373669579030977,0.6374697824335214
11181,0.373669579030977,0.6375906526994359
11182,0.37370929308975376,0.6375906526994359
11183,0.37370929308975376,0.6377115229653505
11184,0.37382843526608417,0.6377115229653505
11185,0.37382843526608417,0.6377518130539888
11186,0.3739078633836378,0.6377518130539888
11187,0.3739078633836378,0.6377921031426269
11188,0.37410643367752183,0.6377921031426269
11189,0.37410643367752183,0.6379532634971797
11190,0.37422557585385224,0.6379532634971797
11191,0.37422557585385224,0.638033843674456
11192,0.3743447180301827,0.638033843674456
11193,0.3743447180301827,0.6381144238517324
11194,0.37458300238284353,0.6381144238517324
11195,0.37458300238284353,0.6381547139403707
11196,0.3746227164416203,0.6381547139403707
11197,0.3746227164416203,0.6382755842062853
11198,0.37478157267672757,0.6382755842062853
11199,0.37478157267672757,0.6383964544721998
11200,0.37482128673550436,0.6383964544721998
11201,0.37482128673550436,0.6385979049153908
11202,0.374900714853058,0.6385979049153908
11203,0.374900714853058,0.638638195004029
11204,0.3749801429706116,0.638638195004029
11205,0.3749801429706116,0.6386784850926672
11206,0.3750198570293884,0.6386784850926672
11207,0.3750198570293884,0.6387590652699436
11208,0.37505957108816523,0.6387590652699436
11209,0.37505957108816523,0.6387993553585818
11210,0.375099285146942,0.6387993553585818
11211,0.375099285146942,0.6388396454472199
11212,0.37529785544082606,0.6388396454472199
11213,0.37529785544082606,0.6388799355358582
11214,0.37541699761715647,0.6388799355358582
11215,0.37541699761715647,0.6389202256244964
11216,0.3755758538522637,0.6389202256244964
11217,0.3755758538522637,0.6390008058017728
11218,0.3756155679110405,0.6390008058017728
11219,0.3756155679110405,0.6390813859790492
11220,0.37569499602859413,0.6390813859790492
11221,0.37569499602859413,0.6391216760676873
11222,0.37589356632247817,0.6391216760676873
11223,0.37589356632247817,0.6391619661563256
11224,0.3759729944400318,0.6391619661563256
11225,0.3759729944400318,0.6392425463336019
11226,0.3760127084988086,0.6392425463336019
11227,0.3760127084988086,0.6393231265108783
11228,0.3760921366163622,0.6393231265108783
11229,0.3760921366163622,0.6394842868654311
11230,0.376131850675139,0.6394842868654311
11231,0.376131850675139,0.6395245769540693
11232,0.37617156473391583,0.6395245769540693
11233,0.37617156473391583,0.6396857373086221
11234,0.3762112787926926,0.6396857373086221
11235,0.3762112787926926,0.6397260273972603
11236,0.37629070691024624,0.6397260273972603
11237,0.37629070691024624,0.6397663174858985
11238,0.37637013502779987,0.6397663174858985
11239,0.37637013502779987,0.6398871877518131
11240,0.3764892772041303,0.6398871877518131
11241,0.3764892772041303,0.6399274778404512
11242,0.3766878474980143,0.6399274778404512
11243,0.3766878474980143,0.6400483481063658
11244,0.3767672756155679,0.6400483481063658
11245,0.3767672756155679,0.6400886381950041
11246,0.37680698967434473,0.6400886381950041
11247,0.37680698967434473,0.6401289282836422
11248,0.37688641779189835,0.6401289282836422
11249,0.37688641779189835,0.6403303787268332
11250,0.3769658459094519,0.6403303787268332
11251,0.3769658459094519,0.6404109589041096
11252,0.37700555996822877,0.6404109589041096
11253,0.37700555996822877,0.640491539081386
11254,0.37704527402700555,0.640491539081386
11255,0.37704527402700555,0.6405721192586624
11256,0.3770849880857824,0.6405721192586624
11257,0.3770849880857824,0.6406526994359387
11258,0.3771247021445592,0.6406526994359387
11259,0.3771247021445592,0.640692989524577
11260,0.37716441620333596,0.640692989524577
11261,0.37716441620333596,0.6407735697018534
11262,0.37728355837966643,0.6407735697018534
11263,0.37728355837966643,0.6410153102336825
11264,0.37736298649722,0.6410153102336825
11265,0.37736298649722,0.6410556003223207
11266,0.3776012708498809,0.6410556003223207
11267,0.3776012708498809,0.6410958904109589
11268,0.3777204130262113,0.6410958904109589
11269,0.3777204130262113,0.6412167606768735
11270,0.3777998411437649,0.6412167606768735
11271,0.3777998411437649,0.6412570507655116
11272,0.3778395552025417,0.6412570507655116
11273,0.3778395552025417,0.6414182111200645
11274,0.3778792692613185,0.6414182111200645
11275,0.3778792692613185,0.641539081385979
11276,0.3779586973788721,0.641539081385979
11277,0.3779586973788721,0.6417002417405319
11278,0.37803812549642574,0.6417002417405319
11279,0.37803812549642574,0.6417808219178082
11280,0.37815726767275615,0.6417808219178082
11281,0.37815726767275615,0.6418211120064464
11282,0.37827640984908656,0.6418211120064464
11283,0.37827640984908656,0.6420225624496374
11284,0.3783161239078634,0.6420225624496374
11285,0.3783161239078634,0.6420628525382756
11286,0.3783558379666402,0.6420628525382756
11287,0.3783558379666402,0.6421031426269138
11288,0.37839555202541697,0.6421031426269138
11289,0.37839555202541697,0.6421837228041901
11290,0.3784749801429706,0.6421837228041901
11291,0.3784749801429706,0.6425463336019339
11292,0.37851469420174744,0.6425463336019339
11293,0.37851469420174744,0.6427074939564867
11294,0.378594122319301,0.6427074939564867
11295,0.378594122319301,0.6428686543110395
11296,0.37863383637807785,0.6428686543110395
11297,0.37863383637807785,0.6429089443996777
11298,0.37867355043685463,0.6429089443996777
11299,0.37867355043685463,0.6429492344883159
11300,0.3787132644956315,0.6429492344883159
11301,0.3787132644956315,0.6431506849315068
11302,0.37875297855440826,0.6431506849315068
11303,0.37875297855440826,0.6432312651087833
11304,0.37879269261318504,0.6432312651087833
11305,0.37879269261318504,0.6432715551974214
11306,0.3788324066719619,0.6432715551974214
11307,0.3788324066719619,0.6433118452860597
11308,0.37887212073073867,0.6433118452860597
11309,0.37887212073073867,0.6433521353746978
11310,0.3789118347895155,0.6433521353746978
11311,0.3789118347895155,0.6435535858178888
11312,0.3789515488482923,0.6435535858178888
11313,0.3789515488482923,0.643593875906527
11314,0.3789912629070691,0.643593875906527
11315,0.3789912629070691,0.6437147461724416
11316,0.37911040508339955,0.6437147461724416
11317,0.37911040508339955,0.6438356164383562
11318,0.37915011914217633,0.6438356164383562
11319,0.37915011914217633,0.6439564867042707
11320,0.3791898332009531,0.6439564867042707
11321,0.3791898332009531,0.6439967767929089
11322,0.37922954725972996,0.6439967767929089
11323,0.37922954725972996,0.6440370668815472
11324,0.37926926131850675,0.6440370668815472
11325,0.37926926131850675,0.6441579371474617
11326,0.37934868943606037,0.6441579371474617
11327,0.37934868943606037,0.6441982272360999
11328,0.37950754567116757,0.6441982272360999
11329,0.37950754567116757,0.6442788074133763
11330,0.3795869737887212,0.6442788074133763
11331,0.3795869737887212,0.6443593875906527
11332,0.3796664019062748,0.6443593875906527
11333,0.3796664019062748,0.6443996776792908
11334,0.37982525814138207,0.6443996776792908
11335,0.37982525814138207,0.6444399677679291
11336,0.37986497220015886,0.6444399677679291
11337,0.37986497220015886,0.6444802578565673
11338,0.37990468625893564,0.6444802578565673
11339,0.37990468625893564,0.6446414182111201
11340,0.3799444003177125,0.6446414182111201
11341,0.3799444003177125,0.6448025785656728
11342,0.3800238284352661,0.6448025785656728
11343,0.3800238284352661,0.6448428686543111
11344,0.3800635424940429,0.6448428686543111
11345,0.3800635424940429,0.6448831587429492
11346,0.3801032565528197,0.6448831587429492
11347,0.3801032565528197,0.6449234488315875
11348,0.3801826846703733,0.6449234488315875
11349,0.3801826846703733,0.6449637389202256
11350,0.38022239872915015,0.6449637389202256
11351,0.38022239872915015,0.645044319097502
11352,0.38026211278792693,0.645044319097502
11353,0.38026211278792693,0.6451248992747785
11354,0.38042096902303413,0.6451248992747785
11355,0.38042096902303413,0.6451651893634166
11356,0.38050039714058775,0.6451651893634166
11357,0.38050039714058775,0.645245769540693
11358,0.380659253375695,0.645245769540693
11359,0.380659253375695,0.6452860596293312
11360,0.3808181096108022,0.6452860596293312
11361,0.3808181096108022,0.6454069298952457
11362,0.38085782366957904,0.6454069298952457
11363,0.38085782366957904,0.645447219983884
11364,0.38089753772835583,0.645447219983884
11365,0.38089753772835583,0.6454875100725221
11366,0.38097696584590945,0.6454875100725221
11367,0.38097696584590945,0.6455278001611604
11368,0.3810563939634631,0.6455278001611604
11369,0.3810563939634631,0.6456889605157131
11370,0.38109610802223987,0.6456889605157131
11371,0.38109610802223987,0.6458098307816277
11372,0.3812152501985703,0.6458098307816277
11373,0.3812152501985703,0.6458904109589041
11374,0.3812549642573471,0.6458904109589041
11375,0.3812549642573471,0.6459709911361805
11376,0.38137410643367753,0.6459709911361805
11377,0.38137410643367753,0.6460515713134569
11378,0.3814138204924543,0.6460515713134569
11379,0.3814138204924543,0.6461321514907333
11380,0.38149324861000794,0.6461321514907333
11381,0.38149324861000794,0.6461724415793715
11382,0.3815329626687847,0.6461724415793715
11383,0.3815329626687847,0.6462127316680096
11384,0.38157267672756157,0.6462127316680096
11385,0.38157267672756157,0.6462530217566479
11386,0.38161239078633835,0.6462530217566479
11387,0.38161239078633835,0.646293311845286
11388,0.3816521048451152,0.646293311845286
11389,0.3816521048451152,0.6464141821112006
11390,0.3817712470214456,0.6464141821112006
11391,0.3817712470214456,0.6464544721998389
11392,0.3818109610802224,0.6464544721998389
11393,0.3818109610802224,0.646494762288477
11394,0.38185067513899923,0.646494762288477
11395,0.38185067513899923,0.6465350523771153
11396,0.381890389197776,0.6465350523771153
11397,0.381890389197776,0.6465753424657534
11398,0.3820095313741064,0.6465753424657534
11399,0.3820095313741064,0.6466559226430298
11400,0.38208895949166005,0.6466559226430298
11401,0.38208895949166005,0.646696212731668
11402,0.3821683876092137,0.646696212731668
11403,0.3821683876092137,0.6468170829975826
11404,0.38220810166799046,0.6468170829975826
11405,0.38220810166799046,0.6469782433521354
11406,0.3822875297855441,0.6469782433521354
11407,0.3822875297855441,0.6470185334407735
11408,0.3823669579030977,0.6470185334407735
11409,0.3823669579030977,0.64709911361805
11410,0.3824066719618745,0.64709911361805
11411,0.3824066719618745,0.6471796937953264
11412,0.3825258141382049,0.6471796937953264
11413,0.3825258141382049,0.6473811442385173
11414,0.38268467037331216,0.6473811442385173
11415,0.38268467037331216,0.6474617244157937
11416,0.3827640984908658,0.6474617244157937
11417,0.3827640984908658,0.6475020145044319
11418,0.3828038125496426,0.6475020145044319
11419,0.3828038125496426,0.64754230459307
11420,0.38284352660841936,0.64754230459307
11421,0.38284352660841936,0.6476228847703465
11422,0.3828832406671962,0.6476228847703465
11423,0.3828832406671962,0.6476631748589847
11424,0.382922954725973,0.6476631748589847
11425,0.382922954725973,0.647743755036261
11426,0.38324066719618743,0.647743755036261
11427,0.38324066719618743,0.6477840451248993
11428,0.3832803812549643,0.6477840451248993
11429,0.3832803812549643,0.6478243352135374
11430,0.38332009531374106,0.6478243352135374
11431,0.38332009531374106,0.6478646253021757
11432,0.3833995234312947,0.6478646253021757
11433,0.3833995234312947,0.6479049153908139
11434,0.38343923749007147,0.6479049153908139
11435,0.38343923749007147,0.647945205479452
11436,0.3834789515488483,0.647945205479452
11437,0.3834789515488483,0.6479854955680903
11438,0.3835583796664019,0.6479854955680903
11439,0.3835583796664019,0.6481063658340048
11440,0.3836378077839555,0.6481063658340048
11441,0.3836378077839555,0.6481869460112812
11442,0.38367752184273235,0.6481869460112812
11443,0.38367752184273235,0.6485495568090249
11444,0.38383637807783955,0.6485495568090249
11445,0.38383637807783955,0.6485898468976632
11446,0.3838760921366164,0.6485898468976632
11447,0.3838760921366164,0.6486301369863013
11448,0.38391580619539317,0.6486301369863013
11449,0.38391580619539317,0.6487107171635778
11450,0.3839952343129468,0.6487107171635778
11451,0.3839952343129468,0.6487912973408542
11452,0.3841143764892772,0.6487912973408542
11453,0.3841143764892772,0.6489524576954069
11454,0.384154090548054,0.6489524576954069
11455,0.384154090548054,0.6489927477840451
11456,0.38419380460683084,0.6489927477840451
11457,0.38419380460683084,0.6490330378726833
11458,0.3842335186656076,0.6490330378726833
11459,0.3842335186656076,0.6491136180499597
11460,0.3842732327243844,0.6491136180499597
11461,0.3842732327243844,0.6492344883158743
11462,0.38431294678316125,0.6492344883158743
11463,0.38431294678316125,0.6492747784045125
11464,0.38447180301826844,0.6492747784045125
11465,0.38447180301826844,0.6493150684931507
11466,0.3845115170770453,0.6493150684931507
11467,0.3845115170770453,0.6493553585817888
11468,0.38455123113582207,0.6493553585817888
11469,0.38455123113582207,0.6494762288477035
11470,0.3846703733121525,0.6494762288477035
11471,0.3846703733121525,0.6495165189363417
11472,0.3847498014297061,0.6495165189363417
11473,0.3847498014297061,0.6496373892022562
11474,0.38478951548848295,0.6496373892022562
11475,0.38478951548848295,0.6496776792908945
11476,0.38482922954725973,0.6496776792908945
11477,0.38482922954725973,0.6497179693795326
11478,0.38490865766481336,0.6497179693795326
11479,0.38490865766481336,0.6498388396454472
11480,0.38494837172359014,0.6498388396454472
11481,0.38494837172359014,0.6498791297340855
11482,0.384988085782367,0.6498791297340855
11483,0.384988085782367,0.6499194198227236
11484,0.38502779984114377,0.6499194198227236
11485,0.38502779984114377,0.6499597099113618
11486,0.38506751389992055,0.6499597099113618
11487,0.38506751389992055,0.6501208702659146
11488,0.3851072279586974,0.6501208702659146
11489,0.3851072279586974,0.6502417405318291
11490,0.3851469420174742,0.6502417405318291
11491,0.3851469420174742,0.6503223207091056
11492,0.3852263701350278,0.6503223207091056
11493,0.3852263701350278,0.6503626107977437
11494,0.385385226370135,0.6503626107977437
11495,0.385385226370135,0.6504431909750201
11496,0.38542494042891184,0.6504431909750201
11497,0.38542494042891184,0.6504834810636584
11498,0.38546465448768863,0.6504834810636584
11499,0.38546465448768863,0.6505640612409347
11500,0.38558379666401904,0.6505640612409347
11501,0.38558379666401904,0.650604351329573
11502,0.3856235107227959,0.650604351329573
11503,0.3856235107227959,0.6506446414182111
11504,0.38566322478157267,0.6506446414182111
11505,0.38566322478157267,0.6507252215954875
11506,0.3857823669579031,0.6507252215954875
11507,0.3857823669579031,0.6508058017727639
11508,0.3858220810166799,0.6508058017727639
11509,0.3858220810166799,0.6508460918614021
11510,0.3858617950754567,0.6508460918614021
11511,0.3858617950754567,0.6509266720386785
11512,0.38590150913423354,0.6509266720386785
11513,0.38590150913423354,0.6510072522159549
11514,0.38594122319301033,0.6510072522159549
11515,0.38594122319301033,0.6512892828364223
11516,0.3859809372517871,0.6512892828364223
11517,0.3859809372517871,0.6513295729250604
11518,0.38602065131056396,0.6513295729250604
11519,0.38602065131056396,0.6514101531023369
11520,0.38606036536934074,0.6514101531023369
11521,0.38606036536934074,0.651450443190975
11522,0.3861000794281175,0.651450443190975
11523,0.3861000794281175,0.651651893634166
11524,0.38617950754567115,0.651651893634166
11525,0.38617950754567115,0.6516921837228042
11526,0.3862589356632248,0.6516921837228042
11527,0.3862589356632248,0.6518130539887188
11528,0.38629864972200156,0.6518130539887188
11529,0.38629864972200156,0.651853344077357
11530,0.3863383637807784,0.651853344077357
11531,0.3863383637807784,0.6519742143432715
11532,0.3864575059571088,0.6519742143432715
11533,0.3864575059571088,0.6520547945205479
11534,0.3865766481334392,0.6520547945205479
11535,0.3865766481334392,0.6520950846091862
11536,0.38661636219221607,0.6520950846091862
11537,0.38661636219221607,0.6521353746978243
11538,0.38669579030976964,0.6521353746978243
11539,0.38669579030976964,0.6522562449637389
11540,0.3867355043685465,0.6522562449637389
11541,0.3867355043685465,0.6522965350523772
11542,0.38677521842732326,0.6522965350523772
11543,0.38677521842732326,0.6524576954069299
11544,0.3868943606036537,0.6524576954069299
11545,0.3868943606036537,0.6525382755842063
11546,0.3869340746624305,0.6525382755842063
11547,0.3869340746624305,0.6525785656728444
11548,0.38701350277998414,0.6525785656728444
11549,0.38701350277998414,0.6526591458501209
11550,0.3870929308975377,0.6526591458501209
11551,0.3870929308975377,0.6527397260273973
11552,0.38713264495631455,0.6527397260273973
11553,0.38713264495631455,0.6529411764705882
11554,0.38717235901509134,0.6529411764705882
11555,0.38717235901509134,0.6530217566478647
11556,0.3872120730738681,0.6530217566478647
11557,0.3872120730738681,0.653102336825141
11558,0.3873312152501986,0.653102336825141
11559,0.3873312152501986,0.6531829170024174
11560,0.38752978554408263,0.6531829170024174
11561,0.38752978554408263,0.6532232070910556
11562,0.3875694996028594,0.6532232070910556
11563,0.3875694996028594,0.6532634971796938
11564,0.3876092136616362,0.6532634971796938
11565,0.3876092136616362,0.6533843674456083
11566,0.38764892772041304,0.6533843674456083
11567,0.38764892772041304,0.6534246575342466
11568,0.3876886417791898,0.6534246575342466
11569,0.3876886417791898,0.6535052377115229
11570,0.38772835583796667,0.6535052377115229
11571,0.38772835583796667,0.6535858178887993
11572,0.38776806989674345,0.6535858178887993
11573,0.38776806989674345,0.6536261079774376
11574,0.3878474980142971,0.6536261079774376
11575,0.3878474980142971,0.6536663980660757
11576,0.38788721207307386,0.6536663980660757
11577,0.38788721207307386,0.6541095890410958
11578,0.3882049245432883,0.6541095890410958
11579,0.3882049245432883,0.6541901692183723
11580,0.38828435266084194,0.6541901692183723
11581,0.38828435266084194,0.6542304593070105
11582,0.38836378077839556,0.6542304593070105
11583,0.38836378077839556,0.6544319097502015
11584,0.38840349483717235,0.6544319097502015
11585,0.38840349483717235,0.6544721998388396
11586,0.3884432088959492,0.6544721998388396
11587,0.3884432088959492,0.6545930701047542
11588,0.3885623510722796,0.6545930701047542
11589,0.3885623510722796,0.6546736502820306
11590,0.3886417791898332,0.6546736502820306
11591,0.3886417791898332,0.654754230459307
11592,0.38868149324861,0.654754230459307
11593,0.38868149324861,0.6548751007252216
11594,0.38884034948371726,0.6548751007252216
11595,0.38884034948371726,0.6549959709911362
11596,0.3889594916600477,0.6549959709911362
11597,0.3889594916600477,0.6550362610797744
11598,0.38899920571882446,0.6550362610797744
11599,0.38899920571882446,0.655157131345689
11600,0.38903891977760124,0.655157131345689
11601,0.38903891977760124,0.6551974214343271
11602,0.3890786338363781,0.6551974214343271
11603,0.3890786338363781,0.65535858178888
11604,0.38911834789515487,0.65535858178888
11605,0.38911834789515487,0.6553988718775181
11606,0.3892374900714853,0.6553988718775181
11607,0.3892374900714853,0.6555600322320709
11608,0.3892772041302621,0.6555600322320709
11609,0.3892772041302621,0.6556406124093473
11610,0.3893169181890389,0.6556406124093473
11611,0.3893169181890389,0.6557211925866236
11612,0.38935663224781575,0.6557211925866236
11613,0.38935663224781575,0.6557614826752619
11614,0.38939634630659253,0.6557614826752619
11615,0.38939634630659253,0.6558017727639001
11616,0.3894360603653693,0.6558017727639001
11617,0.3894360603653693,0.6558823529411765
11618,0.38951548848292294,0.6558823529411765
11619,0.38951548848292294,0.6559226430298146
11620,0.38963463065925336,0.6559226430298146
11621,0.38963463065925336,0.6559629331184529
11622,0.3896743447180302,0.6559629331184529
11623,0.3896743447180302,0.6561240934730056
11624,0.389714058776807,0.6561240934730056
11625,0.389714058776807,0.6561643835616439
11626,0.3897537728355838,0.6561643835616439
11627,0.3897537728355838,0.656204673650282
11628,0.3898332009531374,0.656204673650282
11629,0.3898332009531374,0.6562449637389203
11630,0.3899523431294678,0.6562449637389203
11631,0.3899523431294678,0.6562852538275584
11632,0.38999205718824465,0.6562852538275584
11633,0.38999205718824465,0.6563255439161966
11634,0.39007148530579827,0.6563255439161966
11635,0.39007148530579827,0.6565269943593876
11636,0.3902700555996823,0.6565269943593876
11637,0.3902700555996823,0.656607574536664
11638,0.3903891977760127,0.656607574536664
11639,0.3903891977760127,0.6566478646253022
11640,0.3904289118347895,0.6566478646253022
11641,0.3904289118347895,0.6567284448025785
11642,0.39046862589356635,0.6567284448025785
11643,0.39046862589356635,0.6568090249798549
11644,0.3905480540111199,0.6568090249798549
11645,0.3905480540111199,0.6568896051571314
11646,0.39062748212867354,0.6568896051571314
11647,0.39062748212867354,0.6571313456889605
11648,0.3907863383637808,0.6571313456889605
11649,0.3907863383637808,0.6571716357775987
11650,0.3908260524225576,0.6571716357775987
11651,0.3908260524225576,0.6572119258662369
11652,0.39086576648133436,0.6572119258662369
11653,0.39086576648133436,0.6572522159548752
11654,0.3909054805401112,0.6572522159548752
11655,0.3909054805401112,0.6572925060435133
11656,0.390945194598888,0.6572925060435133
11657,0.390945194598888,0.6573730862207897
11658,0.39110405083399524,0.6573730862207897
11659,0.39110405083399524,0.6574939564867043
11660,0.39118347895154887,0.6574939564867043
11661,0.39118347895154887,0.6575342465753424
11662,0.39122319301032565,0.6575342465753424
11663,0.39122319301032565,0.6576148267526188
11664,0.3913026211278793,0.6576148267526188
11665,0.3913026211278793,0.6577356970185334
11666,0.39134233518665607,0.6577356970185334
11667,0.39134233518665607,0.6578162771958098
11668,0.3915011914217633,0.6578162771958098
11669,0.3915011914217633,0.6578968573730862
11670,0.39162033359809373,0.6578968573730862
11671,0.39162033359809373,0.6579774375503626
11672,0.3916600476568705,0.6579774375503626
11673,0.3916600476568705,0.6580177276390008
11674,0.39169976171564735,0.6580177276390008
11675,0.39169976171564735,0.658058017727639
11676,0.39173947577442414,0.658058017727639
11677,0.39173947577442414,0.6581385979049154
11678,0.391779189833201,0.6581385979049154
11679,0.391779189833201,0.6582191780821918
11680,0.39181890389197777,0.6582191780821918
11681,0.39181890389197777,0.6582997582594682
11682,0.39185861795075455,0.6582997582594682
11683,0.39185861795075455,0.6584206285253827
11684,0.3919380460683082,0.6584206285253827
11685,0.3919380460683082,0.6584609186140209
11686,0.3920174741858618,0.6584609186140209
11687,0.3920174741858618,0.6585012087026592
11688,0.3921366163621922,0.6585012087026592
11689,0.3921366163621922,0.6585817888799356
11690,0.3922557585385226,0.6585817888799356
11691,0.3922557585385226,0.6586220789685737
11692,0.39237490071485304,0.6586220789685737
11693,0.39237490071485304,0.6586623690572119
11694,0.3924146147736299,0.6586623690572119
11695,0.3924146147736299,0.6587832393231265
11696,0.39245432883240666,0.6587832393231265
11697,0.39245432883240666,0.6589041095890411
11698,0.3924940428911835,0.6589041095890411
11699,0.3924940428911835,0.6589846897663175
11700,0.3925337569499603,0.6589846897663175
11701,0.3925337569499603,0.6590652699435938
11702,0.3925734710087371,0.6590652699435938
11703,0.3925734710087371,0.6591055600322321
11704,0.3926528991262907,0.6591055600322321
11705,0.3926528991262907,0.6592264302981466
11706,0.39269261318506754,0.6592264302981466
11707,0.39269261318506754,0.6593070104754231
11708,0.3927323272438443,0.6593070104754231
11709,0.3927323272438443,0.6593473005640612
11710,0.3927720413026211,0.6593473005640612
11711,0.3927720413026211,0.6593875906526995
11712,0.39285146942017474,0.6593875906526995
11713,0.39285146942017474,0.6594278807413376
11714,0.3928911834789515,0.6594278807413376
11715,0.3928911834789515,0.659508460918614
11716,0.393208895949166,0.659508460918614
11717,0.393208895949166,0.6595890410958904
11718,0.3932486100079428,0.6595890410958904
11719,0.3932486100079428,0.6596696212731668
11720,0.39332803812549644,0.6596696212731668
11721,0.39332803812549644,0.659709911361805
11722,0.3933677521842732,0.659709911361805
11723,0.3933677521842732,0.6597502014504432
11724,0.39344718030182685,0.6597502014504432
11725,0.39344718030182685,0.6598710717163577
11726,0.3935266084193805,0.6598710717163577
11727,0.3935266084193805,0.659911361804996
11728,0.3936060365369341,0.659911361804996
11729,0.3936060365369341,0.6600725221595487
11730,0.3936457505957109,0.6600725221595487
11731,0.3936457505957109,0.6601531023368251
11732,0.39368546465448767,0.6601531023368251
11733,0.39368546465448767,0.6602336825141015
11734,0.3937251787132645,0.6602336825141015
11735,0.3937251787132645,0.6602739726027397
11736,0.3938046068308181,0.6602739726027397
11737,0.3938046068308181,0.6603142626913779
11738,0.39392374900714855,0.6603142626913779
11739,0.39392374900714855,0.6604754230459307
11740,0.39404289118347896,0.6604754230459307
11741,0.39404289118347896,0.6605157131345689
11742,0.39408260524225575,0.6605157131345689
11743,0.39408260524225575,0.6606365834004835
11744,0.3941223193010326,0.6606365834004835
11745,0.3941223193010326,0.6607977437550363
11746,0.3942811755361398,0.6607977437550363
11747,0.3942811755361398,0.660958904109589
11748,0.3943606036536934,0.660958904109589
11749,0.3943606036536934,0.6609991941982273
11750,0.3944003177124702,0.6609991941982273
11751,0.3944003177124702,0.6611200644641418
11752,0.39444003177124703,0.6611200644641418
11753,0.39444003177124703,0.66116035455278
11754,0.3944797458300238,0.66116035455278
11755,0.3944797458300238,0.6612409347300564
11756,0.39451945988880066,0.6612409347300564
11757,0.39451945988880066,0.6613215149073328
11758,0.39463860206513107,0.6613215149073328
11759,0.39463860206513107,0.6614020950846092
11760,0.39471803018268464,0.6614020950846092
11761,0.39471803018268464,0.6614423851732474
11762,0.39479745830023827,0.6614423851732474
11763,0.39479745830023827,0.6614826752618855
11764,0.3949166004765687,0.6614826752618855
11765,0.3949166004765687,0.661563255439162
11766,0.3949563145353455,0.661563255439162
11767,0.3949563145353455,0.6616035455278002
11768,0.3949960285941223,0.6616035455278002
11769,0.3949960285941223,0.6616438356164384
11770,0.39503574265289915,0.6616438356164384
11771,0.39503574265289915,0.6617244157937148
11772,0.3951151707704527,0.6617244157937148
11773,0.3951151707704527,0.6617647058823529
11774,0.39515488482922956,0.6617647058823529
11775,0.39515488482922956,0.6618049959709912
11776,0.39519459888800634,0.6618049959709912
11777,0.39519459888800634,0.6618855761482675
11778,0.3952343129467832,0.6618855761482675
11779,0.3952343129467832,0.6619661563255439
11780,0.39527402700555997,0.6619661563255439
11781,0.39527402700555997,0.6621676067687349
11782,0.3953534551231136,0.6621676067687349
11783,0.3953534551231136,0.6622481869460113
11784,0.3953931691818904,0.6622481869460113
11785,0.3953931691818904,0.6622884770346494
11786,0.395472597299444,0.6622884770346494
11787,0.395472597299444,0.6623690572119258
11788,0.3955123113582208,0.6623690572119258
11789,0.3955123113582208,0.6624496373892023
11790,0.39567116759332804,0.6624496373892023
11791,0.39567116759332804,0.6624899274778404
11792,0.39571088165210483,0.6624899274778404
11793,0.39571088165210483,0.6626107977437551
11794,0.39575059571088167,0.6626107977437551
11795,0.39575059571088167,0.6627719580983078
11796,0.39583002382843524,0.6627719580983078
11797,0.39583002382843524,0.6628928283642224
11798,0.39590945194598887,0.6628928283642224
11799,0.39590945194598887,0.6629331184528606
11800,0.3960285941223193,0.6629331184528606
11801,0.3960285941223193,0.6629734085414988
11802,0.3961080222398729,0.6629734085414988
11803,0.3961080222398729,0.6630539887187752
11804,0.3962271644162033,0.6630539887187752
11805,0.3962271644162033,0.6630942788074133
11806,0.39626687847498016,0.6630942788074133
11807,0.39626687847498016,0.6631345688960516
11808,0.39630659253375694,0.6631345688960516
11809,0.39630659253375694,0.663215149073328
11810,0.3963463065925338,0.663215149073328
11811,0.3963463065925338,0.6632554391619662
11812,0.39638602065131057,0.6632554391619662
11813,0.39638602065131057,0.6632957292506043
11814,0.39642573471008735,0.6632957292506043
11815,0.39642573471008735,0.6633763094278807
11816,0.3965448768864178,0.6633763094278807
11817,0.3965448768864178,0.6634971796937953
11818,0.3966243050039714,0.6634971796937953
11819,0.3966243050039714,0.6635777598710717
11820,0.396703733121525,0.6635777598710717
11821,0.396703733121525,0.6636583400483481
11822,0.39678316123907864,0.6636583400483481
11823,0.39678316123907864,0.6636986301369863
11824,0.39686258935663227,0.6636986301369863
11825,0.39686258935663227,0.6637792103142627
11826,0.39690230341540905,0.6637792103142627
11827,0.39690230341540905,0.6638597904915391
11828,0.39694201747418584,0.6638597904915391
11829,0.39694201747418584,0.6639000805801772
11830,0.3972200158856235,0.6639000805801772
11831,0.3972200158856235,0.6639806607574537
11832,0.39725972994440034,0.6639806607574537
11833,0.39725972994440034,0.6640612409347301
11834,0.39737887212073075,0.6640612409347301
11835,0.39737887212073075,0.6641821112006446
11836,0.3974583002382844,0.6641821112006446
11837,0.3974583002382844,0.6642224012892828
11838,0.39765687053216836,0.6642224012892828
11839,0.39765687053216836,0.664262691377921
11840,0.3976965845909452,0.664262691377921
11841,0.3976965845909452,0.6643029814665592
11842,0.3977760127084988,0.6643029814665592
11843,0.3977760127084988,0.6643432715551975
11844,0.3978157267672756,0.6643432715551975
11845,0.3978157267672756,0.664464141821112
11846,0.39789515488482924,0.664464141821112
11847,0.39789515488482924,0.6645850120870266
11848,0.39797458300238286,0.6645850120870266
11849,0.39797458300238286,0.6646253021756647
11850,0.39805401111993644,0.6646253021756647
11851,0.39805401111993644,0.664665592264303
11852,0.3982525814138205,0.664665592264303
11853,0.3982525814138205,0.6647058823529411
11854,0.3982922954725973,0.6647058823529411
11855,0.3982922954725973,0.664867042707494
11856,0.3983320095313741,0.664867042707494
11857,0.3983320095313741,0.6649476228847704
11858,0.39837172359015094,0.6649476228847704
11859,0.39837172359015094,0.665068493150685
11860,0.3984511517077045,0.665068493150685
11861,0.3984511517077045,0.6651087832393231
11862,0.39853057982525814,0.6651087832393231
11863,0.39853057982525814,0.6652699435938759
11864,0.3985702938840349,0.6652699435938759
11865,0.3985702938840349,0.6653102336825141
11866,0.39864972200158855,0.6653102336825141
11867,0.39864972200158855,0.6653505237711523
11868,0.3987291501191422,0.6653505237711523
11869,0.3987291501191422,0.6657534246575343
11870,0.39876886417791896,0.6657534246575343
11871,0.39876886417791896,0.6658340048348106
11872,0.3988085782366958,0.6658340048348106
11873,0.3988085782366958,0.6658742949234489
11874,0.3988482922954726,0.6658742949234489
11875,0.3988482922954726,0.6659951651893634
11876,0.3989277204130262,0.6659951651893634
11877,0.3989277204130262,0.6660354552780016
11878,0.398967434471803,0.6660354552780016
11879,0.398967434471803,0.6661966156325544
11880,0.39900714853057984,0.6661966156325544
11881,0.39900714853057984,0.6662771958098308
11882,0.39908657664813346,0.6662771958098308
11883,0.39908657664813346,0.6663577759871072
11884,0.39924543288324066,0.6663577759871072
11885,0.39924543288324066,0.6664383561643835
11886,0.3994042891183479,0.6664383561643835
11887,0.3994042891183479,0.6665995165189363
11888,0.3994440031771247,0.6665995165189363
11889,0.3994440031771247,0.6666398066075745
11890,0.39948371723590154,0.6666398066075745
11891,0.39948371723590154,0.6666800966962128
11892,0.3995234312946783,0.6666800966962128
11893,0.3995234312946783,0.6667606768734892
11894,0.39964257347100873,0.6667606768734892
11895,0.39964257347100873,0.6668009669621273
11896,0.3996822875297855,0.6668009669621273
11897,0.3996822875297855,0.6669621273166801
11898,0.39972200158856236,0.6669621273166801
11899,0.39972200158856236,0.6670024174053183
11900,0.39976171564733914,0.6670024174053183
11901,0.39976171564733914,0.6671232876712329
11902,0.399801429706116,0.6671232876712329
11903,0.399801429706116,0.6672038678485093
11904,0.39988085782366956,0.6672038678485093
11905,0.39988085782366956,0.6672441579371474
11906,0.3999205718824464,0.6672441579371474
11907,0.3999205718824464,0.6672844480257857
11908,0.3999602859412232,0.6672844480257857
11909,0.3999602859412232,0.6674053182917002
11910,0.4,0.6674053182917002
11911,0.4,0.6674456083803384
11912,0.40011914217633043,0.6674456083803384
11913,0.40011914217633043,0.6677276390008058
11914,0.40023828435266084,0.6677276390008058
11915,0.40023828435266084,0.6678887993553586
11916,0.40031771247021447,0.6678887993553586
11917,0.40031771247021447,0.668170829975826
11918,0.4003971405877681,0.668170829975826
11919,0.4003971405877681,0.6682111200644641
11920,0.4004368546465449,0.6682111200644641
11921,0.4004368546465449,0.6682917002417406
11922,0.4005559968228753,0.6682917002417406
11923,0.4005559968228753,0.6683319903303787
11924,0.4005957108816521,0.6683319903303787
11925,0.4005957108816521,0.668372280419017
11926,0.4006354249404289,0.668372280419017
11927,0.4006354249404289,0.6684528605962933
11928,0.40071485305798255,0.6684528605962933
11929,0.40071485305798255,0.6684931506849315
11930,0.40075456711675933,0.6684931506849315
11931,0.40075456711675933,0.668573730862208
11932,0.4007942811755361,0.668573730862208
11933,0.4007942811755361,0.6686543110394843
11934,0.40083399523431296,0.6686543110394843
11935,0.40083399523431296,0.6688154713940371
11936,0.40095313741064337,0.6688154713940371
11937,0.40095313741064337,0.6688960515713135
11938,0.4010722795869738,0.6688960515713135
11939,0.4010722795869738,0.669016921837228
11940,0.4011119936457506,0.669016921837228
11941,0.4011119936457506,0.6690572119258662
11942,0.40123113582208103,0.6690572119258662
11943,0.40123113582208103,0.6690975020145045
11944,0.4012708498808578,0.6690975020145045
11945,0.4012708498808578,0.6692586623690572
11946,0.40131056393963466,0.6692586623690572
11947,0.40131056393963466,0.6693392425463336
11948,0.40135027799841144,0.6693392425463336
11949,0.40135027799841144,0.6693795326349719
11950,0.40142970611596507,0.6693795326349719
11951,0.40142970611596507,0.6694601128122482
11952,0.4015488482922955,0.6694601128122482
11953,0.4015488482922955,0.6695004029008864
11954,0.40158856235107226,0.6695004029008864
11955,0.40158856235107226,0.6695406929895246
11956,0.4016282764098491,0.6695406929895246
11957,0.4016282764098491,0.669822723609992
11958,0.4016679904686259,0.669822723609992
11959,0.4016679904686259,0.6699435938759065
11960,0.4017077045274027,0.6699435938759065
11961,0.4017077045274027,0.6700241740531829
11962,0.4017871326449563,0.6700241740531829
11963,0.4017871326449563,0.6700644641418211
11964,0.40182684670373314,0.6700644641418211
11965,0.40182684670373314,0.6701450443190975
11966,0.4019062748212867,0.6701450443190975
11967,0.4019062748212867,0.6701853344077356
11968,0.40194598888006355,0.6701853344077356
11969,0.40194598888006355,0.6702256244963739
11970,0.40198570293884034,0.6702256244963739
11971,0.40198570293884034,0.6703062046736503
11972,0.40210484511517075,0.6703062046736503
11973,0.40210484511517075,0.6704270749395649
11974,0.4021445591739476,0.6704270749395649
11975,0.4021445591739476,0.670467365028203
11976,0.4022239872915012,0.670467365028203
11977,0.4022239872915012,0.6705076551168413
11978,0.4023034154090548,0.6705076551168413
11979,0.4023034154090548,0.6705479452054794
11980,0.40234312946783163,0.6705479452054794
11981,0.40234312946783163,0.6705882352941176
11982,0.4024225575853852,0.6705882352941176
11983,0.4024225575853852,0.6706285253827559
11984,0.40254169976171567,0.6706285253827559
11985,0.40254169976171567,0.670668815471394
11986,0.40258141382049245,0.670668815471394
11987,0.40258141382049245,0.6707091055600323
11988,0.40262112787926924,0.6707091055600323
11989,0.40262112787926924,0.6707896857373086
11990,0.40270055599682286,0.6707896857373086
11991,0.40270055599682286,0.670870265914585
11992,0.4027402700555997,0.670870265914585
11993,0.4027402700555997,0.6709105560032232
11994,0.4028196981731533,0.6709105560032232
11995,0.4028196981731533,0.6709508460918614
11996,0.4028594122319301,0.6709508460918614
11997,0.4028594122319301,0.6710314262691378
11998,0.4028991262907069,0.6710314262691378
11999,0.4028991262907069,0.6711120064464142
12000,0.40293884034948374,0.6711120064464142
12001,0.40293884034948374,0.6712328767123288
12002,0.4030182684670373,0.6712328767123288
12003,0.4030182684670373,0.6713134568896052
12004,0.40309769658459094,0.6713134568896052
12005,0.40309769658459094,0.6713537469782433
12006,0.403296266878475,0.6713537469782433
12007,0.403296266878475,0.6715551974214343
12008,0.4033359809372518,0.6715551974214343
12009,0.4033359809372518,0.6716357775987107
12010,0.4033756949960286,0.6716357775987107
12011,0.4033756949960286,0.6717163577759871
12012,0.4034551231135822,0.6717163577759871
12013,0.4034551231135822,0.6717566478646253
12014,0.403494837172359,0.6717566478646253
12015,0.403494837172359,0.6718372280419017
12016,0.4035345512311358,0.6718372280419017
12017,0.4035345512311358,0.6718775181305399
12018,0.4037728355837967,0.6718775181305399
12019,0.4037728355837967,0.6719178082191781
12020,0.40381254964257346,0.6719178082191781
12021,0.40381254964257346,0.6720386784850927
12022,0.4038919777601271,0.6720386784850927
12023,0.4038919777601271,0.6721192586623691
12024,0.4039714058776807,0.6721192586623691
12025,0.4039714058776807,0.6721998388396454
12026,0.4040111199364575,0.6721998388396454
12027,0.4040111199364575,0.6723609991941982
12028,0.4042494042891184,0.6723609991941982
12029,0.4042494042891184,0.6724012892828364
12030,0.40428911834789516,0.6724012892828364
12031,0.40428911834789516,0.6724818694601128
12032,0.4043685464654488,0.6724818694601128
12033,0.4043685464654488,0.6725624496373892
12034,0.40440826052422557,0.6725624496373892
12035,0.40440826052422557,0.6726430298146656
12036,0.404527402700556,0.6726430298146656
12037,0.404527402700556,0.6726833199033038
12038,0.40476568705321686,0.6726833199033038
12039,0.40476568705321686,0.6727639000805802
12040,0.40484511517077043,0.6727639000805802
12041,0.40484511517077043,0.6728041901692183
12042,0.40492454328832406,0.6728041901692183
12043,0.40492454328832406,0.672925060435133
12044,0.4049642573471009,0.672925060435133
12045,0.4049642573471009,0.6729653505237712
12046,0.4050039714058777,0.6729653505237712
12047,0.4050039714058777,0.6730056406124093
12048,0.4050833995234313,0.6730056406124093
12049,0.4050833995234313,0.6730459307010476
12050,0.4051231135822081,0.6730459307010476
12051,0.4051231135822081,0.6731668009669621
12052,0.4052422557585385,0.6731668009669621
12053,0.4052422557585385,0.6732876712328767
12054,0.40528196981731535,0.6732876712328767
12055,0.40528196981731535,0.673327961321515
12056,0.4053613979348689,0.673327961321515
12057,0.4053613979348689,0.6735294117647059
12058,0.4054805401111994,0.6735294117647059
12059,0.4054805401111994,0.6735697018533441
12060,0.40552025416997617,0.6735697018533441
12061,0.40552025416997617,0.6736099919419822
12062,0.4055996822875298,0.6736099919419822
12063,0.4055996822875298,0.6738920225624496
12064,0.4056393963463066,0.6738920225624496
12065,0.4056393963463066,0.6739323126510879
12066,0.4056791104050834,0.6739323126510879
12067,0.4056791104050834,0.6740128928283642
12068,0.405758538522637,0.6740128928283642
12069,0.405758538522637,0.6740531829170024
12070,0.40579825258141383,0.6740531829170024
12071,0.40579825258141383,0.6740934730056406
12072,0.40587768069896746,0.6740934730056406
12073,0.40587768069896746,0.6742546333601934
12074,0.40591739475774424,0.6742546333601934
12075,0.40591739475774424,0.6742949234488316
12076,0.40595710881652103,0.6742949234488316
12077,0.40595710881652103,0.6743352135374698
12078,0.4061159650516283,0.6743352135374698
12079,0.4061159650516283,0.6744157937147461
12080,0.40643367752184273,0.6744157937147461
12081,0.40643367752184273,0.6744560838033844
12082,0.4064733915806195,0.6744560838033844
12083,0.4064733915806195,0.6744963738920225
12084,0.406791104050834,0.6744963738920225
12085,0.406791104050834,0.6747381144238518
12086,0.4068308181096108,0.6747381144238518
12087,0.4068308181096108,0.6747784045124899
12088,0.4068705321683876,0.6747784045124899
12089,0.4068705321683876,0.6748186946011281
12090,0.40691024622716443,0.6748186946011281
12091,0.40691024622716443,0.6748589846897664
12092,0.4069499602859412,0.6748589846897664
12093,0.4069499602859412,0.6748992747784045
12094,0.40710881652104847,0.6748992747784045
12095,0.40710881652104847,0.6749395648670428
12096,0.40714853057982525,0.6749395648670428
12097,0.40714853057982525,0.6750201450443191
12098,0.40726767275615566,0.6750201450443191
12099,0.40726767275615566,0.6751410153102336
12100,0.4073868149324861,0.6751410153102336
12101,0.4073868149324861,0.6751813053988719
12102,0.4074662430500397,0.6751813053988719
12103,0.4074662430500397,0.67522159548751
12104,0.40762509928514695,0.67522159548751
12105,0.40762509928514695,0.6753021756647865
12106,0.40766481334392374,0.6753021756647865
12107,0.40766481334392374,0.6753424657534246
12108,0.4077045274027006,0.6753424657534246
12109,0.4077045274027006,0.6753827558420629
12110,0.40774424146147736,0.6753827558420629
12111,0.40774424146147736,0.6755036261079774
12112,0.407823669579031,0.6755036261079774
12113,0.407823669579031,0.6755439161966156
12114,0.4079428117553614,0.6755439161966156
12115,0.4079428117553614,0.6755842062852538
12116,0.4079825258141382,0.6755842062852538
12117,0.4079825258141382,0.675624496373892
12118,0.408022239872915,0.675624496373892
12119,0.408022239872915,0.6757453666398066
12120,0.4080619539316918,0.6757453666398066
12121,0.4080619539316918,0.6757856567284448
12122,0.40810166799046865,0.6757856567284448
12123,0.40810166799046865,0.675825946817083
12124,0.40814138204924544,0.675825946817083
12125,0.40814138204924544,0.6758662369057212
12126,0.4081810961080222,0.6758662369057212
12127,0.4081810961080222,0.6759065269943594
12128,0.40822081016679906,0.6759065269943594
12129,0.40822081016679906,0.6759468170829975
12130,0.40826052422557585,0.6759468170829975
12131,0.40826052422557585,0.6760676873489122
12132,0.40830023828435263,0.6760676873489122
12133,0.40830023828435263,0.6761885576148268
12134,0.4083399523431295,0.6761885576148268
12135,0.4083399523431295,0.6763497179693795
12136,0.4084193804606831,0.6763497179693795
12137,0.4084193804606831,0.6764705882352942
12138,0.40849880857823667,0.6764705882352942
12139,0.40849880857823667,0.6766720386784851
12140,0.4085782366957903,0.6766720386784851
12141,0.4085782366957903,0.6767526188557614
12142,0.4086576648133439,0.6767526188557614
12143,0.4086576648133439,0.6767929089443997
12144,0.40885623510722796,0.6767929089443997
12145,0.40885623510722796,0.6768331990330378
12146,0.4089356632247816,0.6768331990330378
12147,0.4089356632247816,0.6768734891216761
12148,0.4089753772835584,0.6768734891216761
12149,0.4089753772835584,0.6769137792103143
12150,0.4090945194598888,0.6769137792103143
12151,0.4090945194598888,0.6769943593875907
12152,0.4091739475774424,0.6769943593875907
12153,0.4091739475774424,0.6771958098307816
12154,0.40933280381254966,0.6771958098307816
12155,0.40933280381254966,0.6772360999194198
12156,0.40949166004765686,0.6772360999194198
12157,0.40949166004765686,0.6773166800966962
12158,0.4095313741064337,0.6773166800966962
12159,0.4095313741064337,0.6774375503626108
12160,0.40961080222398727,0.6774375503626108
12161,0.40961080222398727,0.677477840451249
12162,0.4096505162827641,0.677477840451249
12163,0.4096505162827641,0.6775181305398872
12164,0.40972994440031774,0.6775181305398872
12165,0.40972994440031774,0.6775584206285253
12166,0.4098093725178713,0.6775584206285253
12167,0.4098093725178713,0.6775987107171636
12168,0.40984908657664815,0.6775987107171636
12169,0.40984908657664815,0.6776390008058018
12170,0.40996822875297856,0.6776390008058018
12171,0.40996822875297856,0.6778404512489927
12172,0.4101667990468626,0.6778404512489927
12173,0.4101667990468626,0.677880741337631
12174,0.4102065131056394,0.677880741337631
12175,0.4102065131056394,0.6781627719580983
12176,0.41036536934074663,0.6781627719580983
12177,0.41036536934074663,0.6782030620467365
12178,0.4104050833995234,0.6782030620467365
12179,0.4104050833995234,0.6782433521353747
12180,0.41044479745830026,0.6782433521353747
12181,0.41044479745830026,0.6782836422240129
12182,0.41048451151707704,0.6782836422240129
12183,0.41048451151707704,0.6783239323126511
12184,0.41052422557585383,0.6783239323126511
12185,0.41052422557585383,0.6784045124899275
12186,0.41072279586973787,0.6784045124899275
12187,0.41072279586973787,0.6784448025785657
12188,0.4107625099285147,0.6784448025785657
12189,0.4107625099285147,0.6784850926672039
12190,0.4108022239872915,0.6784850926672039
12191,0.4108022239872915,0.6785253827558421
12192,0.41084193804606833,0.6785253827558421
12193,0.41084193804606833,0.6785656728444802
12194,0.4109213661636219,0.6785656728444802
12195,0.4109213661636219,0.6786462530217566
12196,0.41096108022239874,0.6786462530217566
12197,0.41096108022239874,0.6787671232876712
12198,0.41108022239872916,0.6787671232876712
12199,0.41108022239872916,0.6788074133763095
12200,0.41111993645750594,0.6788074133763095
12201,0.41111993645750594,0.6788879935535859
12202,0.4114376489277204,0.6788879935535859
12203,0.4114376489277204,0.678928283642224
12204,0.411517077045274,0.678928283642224
12205,0.411517077045274,0.6790491539081386
12206,0.41155679110405086,0.6790491539081386
12207,0.41155679110405086,0.6792103142626914
12208,0.41159650516282764,0.6792103142626914
12209,0.41159650516282764,0.6792908944399678
12210,0.41167593328038127,0.6792908944399678
12211,0.41167593328038127,0.6794520547945205
12212,0.4118745035742653,0.6794520547945205
12213,0.4118745035742653,0.6796132151490734
12214,0.4120333598093725,0.6796132151490734
12215,0.4120333598093725,0.6796937953263498
12216,0.41207307386814934,0.6796937953263498
12217,0.41207307386814934,0.6797340854149879
12218,0.4121127879269261,0.6797340854149879
12219,0.4121127879269261,0.6797743755036261
12220,0.4124305003971406,0.6797743755036261
12221,0.4124305003971406,0.6798549556809025
12222,0.4124702144559174,0.6798549556809025
12223,0.4124702144559174,0.679975825946817
12224,0.4125099285146942,0.679975825946817
12225,0.4125099285146942,0.6800564061240935
12226,0.412549642573471,0.6800564061240935
12227,0.412549642573471,0.6800966962127317
12228,0.4126290706910246,0.6800966962127317
12229,0.4126290706910246,0.6801369863013699
12230,0.41266878474980145,0.6801369863013699
12231,0.41266878474980145,0.680177276390008
12232,0.41270849880857824,0.680177276390008
12233,0.41270849880857824,0.6802175664786463
12234,0.412748212867355,0.6802175664786463
12235,0.412748212867355,0.6803384367445608
12236,0.4129070691024623,0.6803384367445608
12237,0.4129070691024623,0.6804190169218373
12238,0.41294678316123906,0.6804190169218373
12239,0.41294678316123906,0.6806204673650282
12240,0.4129864972200159,0.6806204673650282
12241,0.4129864972200159,0.6806607574536664
12242,0.4130659253375695,0.6806607574536664
12243,0.4130659253375695,0.6807010475423045
12244,0.41318506751389994,0.6807010475423045
12245,0.41318506751389994,0.680781627719581
12246,0.4132247815726767,0.680781627719581
12247,0.4132247815726767,0.6808219178082192
12248,0.4132644956314535,0.6808219178082192
12249,0.4132644956314535,0.6808622078968574
12250,0.413383637807784,0.6808622078968574
12251,0.413383637807784,0.6809427880741338
12252,0.41342335186656076,0.6809427880741338
12253,0.41342335186656076,0.6809830781627719
12254,0.41346306592533755,0.6809830781627719
12255,0.41346306592533755,0.6810233682514102
12256,0.4136219221604448,0.6810233682514102
12257,0.4136219221604448,0.6810636583400483
12258,0.4137410643367752,0.6810636583400483
12259,0.4137410643367752,0.6811039484286865
12260,0.41378077839555205,0.6811039484286865
12261,0.41378077839555205,0.6811442385173248
12262,0.41382049245432884,0.6811442385173248
12263,0.41382049245432884,0.6812248186946012
12264,0.41389992057188246,0.6812248186946012
12265,0.41389992057188246,0.6812651087832393
12266,0.4140190627482129,0.6812651087832393
12267,0.4140190627482129,0.6813456889605157
12268,0.41405877680698966,0.6813456889605157
12269,0.41405877680698966,0.6814262691377921
12270,0.4140984908657665,0.6814262691377921
12271,0.4140984908657665,0.6814665592264303
12272,0.4142176330420969,0.6814665592264303
12273,0.4142176330420969,0.6815068493150684
12274,0.4143764892772041,0.6815068493150684
12275,0.4143764892772041,0.6817082997582594
12276,0.41441620333598095,0.6817082997582594
12277,0.41441620333598095,0.6817888799355358
12278,0.41445591739475773,0.6817888799355358
12279,0.41445591739475773,0.6818291700241741
12280,0.4144956314535346,0.6818291700241741
12281,0.4144956314535346,0.6819097502014504
12282,0.41453534551231136,0.6819097502014504
12283,0.41453534551231136,0.6819903303787268
12284,0.41465448768864177,0.6819903303787268
12285,0.41465448768864177,0.6820709105560032
12286,0.4147339158061954,0.6820709105560032
12287,0.4147339158061954,0.6821514907332796
12288,0.4147736298649722,0.6821514907332796
12289,0.4147736298649722,0.6821917808219178
12290,0.414813343923749,0.6821917808219178
12291,0.414813343923749,0.6822723609991942
12292,0.4148530579825258,0.6822723609991942
12293,0.4148530579825258,0.6823529411764706
12294,0.41489277204130265,0.6823529411764706
12295,0.41489277204130265,0.6824738114423852
12296,0.41509134233518663,0.6824738114423852
12297,0.41509134233518663,0.6825141015310233
12298,0.41513105639396347,0.6825141015310233
12299,0.41513105639396347,0.6825543916196616
12300,0.4153296266878475,0.6825543916196616
12301,0.4153296266878475,0.682634971796938
12302,0.4154487688641779,0.682634971796938
12303,0.4154487688641779,0.6827155519742143
12304,0.4154884829229547,0.6827155519742143
12305,0.4154884829229547,0.6827961321514907
12306,0.41556791104050833,0.6827961321514907
12307,0.41556791104050833,0.6829170024174053
12308,0.4158061953931692,0.6829170024174053
12309,0.4158061953931692,0.6829975825946817
12310,0.4158856235107228,0.6829975825946817
12311,0.4158856235107228,0.68303787268332
12312,0.4159253375694996,0.68303787268332
12313,0.4159253375694996,0.6830781627719581
12314,0.4160047656870532,0.6830781627719581
12315,0.4160047656870532,0.6831184528605962
12316,0.41604447974583003,0.6831184528605962
12317,0.41604447974583003,0.6832796132151491
12318,0.4160841938046068,0.6832796132151491
12319,0.4160841938046068,0.6833199033037872
12320,0.41624305003971407,0.6833199033037872
12321,0.41624305003971407,0.6835616438356165
12322,0.41628276409849085,0.6835616438356165
12323,0.41628276409849085,0.6836019339242546
12324,0.4163621922160445,0.6836019339242546
12325,0.4163621922160445,0.6837228041901692
12326,0.4165607625099285,0.6837228041901692
12327,0.4165607625099285,0.6838033843674456
12328,0.41664019062748214,0.6838033843674456
12329,0.41664019062748214,0.6839242546333602
12330,0.41667990468625893,0.6839242546333602
12331,0.41667990468625893,0.6840048348106366
12332,0.41671961874503577,0.6840048348106366
12333,0.41671961874503577,0.6840451248992748
12334,0.41679904686258934,0.6840451248992748
12335,0.41679904686258934,0.6841257050765511
12336,0.4168387609213662,0.6841257050765511
12337,0.4168387609213662,0.6842465753424658
12338,0.41691818903891975,0.6842465753424658
12339,0.41691818903891975,0.684286865431104
12340,0.4169579030976966,0.684286865431104
12341,0.4169579030976966,0.6844883158742949
12342,0.4169976171564734,0.6844883158742949
12343,0.4169976171564734,0.6845286059629331
12344,0.417077045274027,0.6845286059629331
12345,0.417077045274027,0.6846091861402095
12346,0.41715647339158063,0.6846091861402095
12347,0.41715647339158063,0.6846897663174859
12348,0.4171961874503574,0.6846897663174859
12349,0.4171961874503574,0.6847703464947623
12350,0.41723590150913425,0.6847703464947623
12351,0.41723590150913425,0.6848106365834005
12352,0.41727561556791104,0.6848106365834005
12353,0.41727561556791104,0.6848912167606769
12354,0.4174344718030183,0.6848912167606769
12355,0.4174344718030183,0.6849717969379533
12356,0.4174741858617951,0.6849717969379533
12357,0.4174741858617951,0.6850926672038679
12358,0.4175536139793487,0.6850926672038679
12359,0.4175536139793487,0.6851732473811443
12360,0.41763304209690233,0.6851732473811443
12361,0.41763304209690233,0.6852538275584207
12362,0.4177124702144559,0.6852538275584207
12363,0.4177124702144559,0.6852941176470588
12364,0.41787132644956315,0.6852941176470588
12365,0.41787132644956315,0.6853746978243352
12366,0.4179507545671168,0.6853746978243352
12367,0.4179507545671168,0.6855761482675262
12368,0.41799046862589356,0.6855761482675262
12369,0.41799046862589356,0.6856970185334408
12370,0.418109610802224,0.6856970185334408
12371,0.418109610802224,0.6857775987107172
12372,0.4181493248610008,0.6857775987107172
12373,0.4181493248610008,0.6858581788879936
12374,0.4182287529785544,0.6858581788879936
12375,0.4182287529785544,0.6858984689766318
12376,0.4182684670373312,0.6858984689766318
12377,0.4182684670373312,0.6859387590652699
12378,0.418308181096108,0.6859387590652699
12379,0.418308181096108,0.6859790491539082
12380,0.4184273232724384,0.6859790491539082
12381,0.4184273232724384,0.6860596293311846
12382,0.41862589356632246,0.6860596293311846
12383,0.41862589356632246,0.6860999194198227
12384,0.4186656076250993,0.6860999194198227
12385,0.4186656076250993,0.6861804995970991
12386,0.4187053216838761,0.6861804995970991
12387,0.4187053216838761,0.6862207896857373
12388,0.4187847498014297,0.6862207896857373
12389,0.4187847498014297,0.6862610797743754
12390,0.41886417791898334,0.6862610797743754
12391,0.41886417791898334,0.6863013698630137
12392,0.4189038919777601,0.6863013698630137
12393,0.4189038919777601,0.6863416599516519
12394,0.41902303415409053,0.6863416599516519
12395,0.41902303415409053,0.6864625302175664
12396,0.4190627482128674,0.6864625302175664
12397,0.4190627482128674,0.6865028203062047
12398,0.41914217633042095,0.6865028203062047
12399,0.41914217633042095,0.6865834004834811
12400,0.4191818903891978,0.6865834004834811
12401,0.4191818903891978,0.6866639806607574
12402,0.4192613185067514,0.6866639806607574
12403,0.4192613185067514,0.6867848509266721
12404,0.4194201747418586,0.6867848509266721
12405,0.4194201747418586,0.6869057211925866
12406,0.41945988880063545,0.6869057211925866
12407,0.41945988880063545,0.6869460112812248
12408,0.41949960285941224,0.6869460112812248
12409,0.41949960285941224,0.6870265914585012
12410,0.41961874503574265,0.6870265914585012
12411,0.41961874503574265,0.6871071716357776
12412,0.4196584590945195,0.6871071716357776
12413,0.4196584590945195,0.687187751813054
12414,0.4196981731532963,0.687187751813054
12415,0.4196981731532963,0.6872280419016922
12416,0.41973788721207306,0.6872280419016922
12417,0.41973788721207306,0.6873086220789686
12418,0.4198173153296267,0.6873086220789686
12419,0.4198173153296267,0.6874294923448832
12420,0.4199364575059571,0.6874294923448832
12421,0.4199364575059571,0.687590652699436
12422,0.41997617156473394,0.687590652699436
12423,0.41997617156473394,0.6878726833199033
12424,0.42021445591739476,0.6878726833199033
12425,0.42021445591739476,0.6879129734085415
12426,0.42025416997617154,0.6879129734085415
12427,0.42025416997617154,0.6879532634971797
12428,0.42033359809372517,0.6879532634971797
12429,0.42033359809372517,0.6880338436744561
12430,0.420373312152502,0.6880338436744561
12431,0.420373312152502,0.6880741337630942
12432,0.4204130262112788,0.6880741337630942
12433,0.4204130262112788,0.6881950040290089
12434,0.4204527402700556,0.6881950040290089
12435,0.4204527402700556,0.6882755842062852
12436,0.42061159650516283,0.6882755842062852
12437,0.42061159650516283,0.6883158742949235
12438,0.4206513105639396,0.6883158742949235
12439,0.4206513105639396,0.688638195004029
12440,0.42073073868149324,0.688638195004029
12441,0.42073073868149324,0.6886784850926672
12442,0.4208895949166005,0.6886784850926672
12443,0.4208895949166005,0.6887993553585818
12444,0.4209293089753773,0.6887993553585818
12445,0.4209293089753773,0.6888799355358581
12446,0.4210484511517077,0.6888799355358581
12447,0.4210484511517077,0.689041095890411
12448,0.4211278792692613,0.689041095890411
12449,0.4211278792692613,0.6892022562449638
12450,0.42120730738681494,0.6892022562449638
12451,0.42120730738681494,0.6892425463336019
12452,0.42124702144559173,0.6892425463336019
12453,0.42124702144559173,0.6893231265108783
12454,0.42132644956314536,0.6893231265108783
12455,0.42132644956314536,0.6893634165995165
12456,0.4214853057982526,0.6893634165995165
12457,0.4214853057982526,0.6894037066881548
12458,0.4215250198570294,0.6894037066881548
12459,0.4215250198570294,0.6894439967767929
12460,0.4215647339158062,0.6894439967767929
12461,0.4215647339158062,0.6895245769540693
12462,0.4216441620333598,0.6895245769540693
12463,0.4216441620333598,0.6896051571313457
12464,0.42172359015091343,0.6896051571313457
12465,0.42172359015091343,0.6896454472199839
12466,0.4217633042096902,0.6896454472199839
12467,0.4217633042096902,0.689685737308622
12468,0.4218824463860206,0.689685737308622
12469,0.4218824463860206,0.6897260273972603
12470,0.42192216044479747,0.6897260273972603
12471,0.42192216044479747,0.6897663174858985
12472,0.4220015885623511,0.6897663174858985
12473,0.4220015885623511,0.6898066075745367
12474,0.4220413026211279,0.6898066075745367
12475,0.4220413026211279,0.6899677679290894
12476,0.42208101667990466,0.6899677679290894
12477,0.42208101667990466,0.6901692183722804
12478,0.4221207307386815,0.6901692183722804
12479,0.4221207307386815,0.6903706688154714
12480,0.4221604447974583,0.6903706688154714
12481,0.4221604447974583,0.6904915390813859
12482,0.42220015885623513,0.6904915390813859
12483,0.42220015885623513,0.6905318291700242
12484,0.4222795869737887,0.6905318291700242
12485,0.4222795869737887,0.6905721192586624
12486,0.42231930103256554,0.6905721192586624
12487,0.42231930103256554,0.6906124093473006
12488,0.4223590150913423,0.6906124093473006
12489,0.4223590150913423,0.6906526994359388
12490,0.42239872915011917,0.6906526994359388
12491,0.42239872915011917,0.6907332796132152
12492,0.42243844320889595,0.6907332796132152
12493,0.42243844320889595,0.6907735697018533
12494,0.42247815726767274,0.6907735697018533
12495,0.42247815726767274,0.6908138597904916
12496,0.4225178713264496,0.6908138597904916
12497,0.4225178713264496,0.6910153102336826
12498,0.42255758538522636,0.6910153102336826
12499,0.42255758538522636,0.6910556003223207
12500,0.42259729944400315,0.6910556003223207
12501,0.42259729944400315,0.6913376309427881
12502,0.4227561556791104,0.6913376309427881
12503,0.4227561556791104,0.6915390813859791
12504,0.4227958697378872,0.6915390813859791
12505,0.4227958697378872,0.6916196615632555
12506,0.4228752978554408,0.6916196615632555
12507,0.4228752978554408,0.6916599516518936
12508,0.42295472597299444,0.6916599516518936
12509,0.42295472597299444,0.6917002417405318
12510,0.42307386814932485,0.6917002417405318
12511,0.42307386814932485,0.6917405318291701
12512,0.4231532962668785,0.6917405318291701
12513,0.4231532962668785,0.6918614020950846
12514,0.4232327243844321,0.6918614020950846
12515,0.4232327243844321,0.6919016921837228
12516,0.4232724384432089,0.6919016921837228
12517,0.4232724384432089,0.691941982272361
12518,0.42331215250198573,0.691941982272361
12519,0.42331215250198573,0.6919822723609992
12520,0.4233518665607625,0.6919822723609992
12521,0.4233518665607625,0.6920225624496373
12522,0.4233915806195393,0.6920225624496373
12523,0.4233915806195393,0.6920628525382756
12524,0.4234710087370929,0.6920628525382756
12525,0.4234710087370929,0.6921031426269137
12526,0.42355043685464655,0.6921031426269137
12527,0.42355043685464655,0.6921837228041902
12528,0.42359015091342334,0.6921837228041902
12529,0.42359015091342334,0.6923045930701047
12530,0.4236298649722002,0.6923045930701047
12531,0.4236298649722002,0.692344883158743
12532,0.4237887212073074,0.692344883158743
12533,0.4237887212073074,0.6923851732473811
12534,0.4238284352660842,0.6923851732473811
12535,0.4238284352660842,0.6924254633360193
12536,0.423868149324861,0.6924254633360193
12537,0.423868149324861,0.692546333601934
12538,0.4239475774424146,0.692546333601934
12539,0.4239475774424146,0.6925866236905721
12540,0.42402700555996825,0.6925866236905721
12541,0.42402700555996825,0.6926672038678485
12542,0.42406671961874504,0.6926672038678485
12543,0.42406671961874504,0.6928283642224012
12544,0.42414614773629866,0.6928283642224012
12545,0.42414614773629866,0.6930298146655922
12546,0.4242652899126291,0.6930298146655922
12547,0.4242652899126291,0.6930701047542305
12548,0.42430500397140586,0.6930701047542305
12549,0.42430500397140586,0.6931103948428686
12550,0.4243447180301827,0.6931103948428686
12551,0.4243447180301827,0.6932312651087832
12552,0.4244241461477363,0.6932312651087832
12553,0.4244241461477363,0.6932715551974215
12554,0.4244638602065131,0.6932715551974215
12555,0.4244638602065131,0.6933521353746979
12556,0.4245830023828435,0.6933521353746979
12557,0.4245830023828435,0.6934327155519742
12558,0.4249801429706116,0.6934327155519742
12559,0.4249801429706116,0.6935535858178888
12560,0.4250198570293884,0.6935535858178888
12561,0.4250198570293884,0.693593875906527
12562,0.42517871326449563,0.693593875906527
12563,0.42517871326449563,0.6937147461724416
12564,0.4252184273232724,0.6937147461724416
12565,0.4252184273232724,0.6938356164383561
12566,0.42529785544082604,0.6938356164383561
12567,0.42529785544082604,0.6938759065269944
12568,0.4253375694996029,0.6938759065269944
12569,0.4253375694996029,0.6939967767929089
12570,0.42537728355837967,0.6939967767929089
12571,0.42537728355837967,0.6940370668815471
12572,0.4254567116759333,0.6940370668815471
12573,0.4254567116759333,0.6940773569701854
12574,0.42553613979348687,0.6940773569701854
12575,0.42553613979348687,0.6941982272360999
12576,0.4256155679110405,0.6941982272360999
12577,0.4256155679110405,0.6942385173247381
12578,0.42565528196981733,0.6942385173247381
12579,0.42565528196981733,0.6942788074133763
12580,0.4256949960285941,0.6942788074133763
12581,0.4256949960285941,0.6943190975020145
12582,0.42577442414614775,0.6943190975020145
12583,0.42577442414614775,0.6943593875906527
12584,0.42585385226370137,0.6943593875906527
12585,0.42585385226370137,0.6943996776792909
12586,0.4259729944400318,0.6943996776792909
12587,0.4259729944400318,0.69464141821112
12588,0.42601270849880857,0.69464141821112
12589,0.42601270849880857,0.6947622884770347
12590,0.426131850675139,0.6947622884770347
12591,0.426131850675139,0.6948025785656728
12592,0.4262112787926926,0.6948025785656728
12593,0.4262112787926926,0.694842868654311
12594,0.42625099285146945,0.694842868654311
12595,0.42625099285146945,0.6949234488315874
12596,0.426330420969023,0.6949234488315874
12597,0.426330420969023,0.6949637389202257
12598,0.42640984908657664,0.6949637389202257
12599,0.42640984908657664,0.695044319097502
12600,0.4264495631453534,0.695044319097502
12601,0.4264495631453534,0.6950846091861402
12602,0.42652899126290705,0.6950846091861402
12603,0.42652899126290705,0.6951248992747784
12604,0.4265687053216839,0.6951248992747784
12605,0.4265687053216839,0.6951651893634166
12606,0.4266084193804607,0.6951651893634166
12607,0.4266084193804607,0.6952054794520548
12608,0.4266878474980143,0.6952054794520548
12609,0.4266878474980143,0.6952860596293312
12610,0.4268069896743447,0.6952860596293312
12611,0.4268069896743447,0.6953263497179694
12612,0.4270849880857824,0.6953263497179694
12613,0.4270849880857824,0.6953666398066076
12614,0.42712470214455917,0.6953666398066076
12615,0.42712470214455917,0.6954069298952458
12616,0.427164416203336,0.6954069298952458
12617,0.427164416203336,0.6954472199838839
12618,0.4272438443208896,0.6954472199838839
12619,0.4272438443208896,0.6954875100725222
12620,0.4272835583796664,0.6954875100725222
12621,0.4272835583796664,0.6955278001611603
12622,0.42748212867355045,0.6955278001611603
12623,0.42748212867355045,0.6955680902497986
12624,0.42752184273232724,0.6955680902497986
12625,0.42752184273232724,0.6956486704270749
12626,0.42760127084988087,0.6956486704270749
12627,0.42760127084988087,0.6958501208702659
12628,0.42764098490865765,0.6958501208702659
12629,0.42764098490865765,0.6960112812248187
12630,0.4276806989674345,0.6960112812248187
12631,0.4276806989674345,0.6960515713134569
12632,0.42776012708498806,0.6960515713134569
12633,0.42776012708498806,0.6960918614020951
12634,0.4279189833200953,0.6960918614020951
12635,0.4279189833200953,0.6961321514907333
12636,0.4279586973788721,0.6961321514907333
12637,0.4279586973788721,0.6962127316680097
12638,0.4280381254964257,0.6962127316680097
12639,0.4280381254964257,0.6962933118452861
12640,0.42823669579030976,0.6962933118452861
12641,0.42823669579030976,0.6963336019339242
12642,0.4282764098490866,0.6963336019339242
12643,0.4282764098490866,0.6963738920225625
12644,0.4283558379666402,0.6963738920225625
12645,0.4283558379666402,0.6964141821112007
12646,0.4284352660841938,0.6964141821112007
12647,0.4284352660841938,0.6965350523771152
12648,0.4284749801429706,0.6965350523771152
12649,0.4284749801429706,0.6965753424657535
12650,0.4285146942017474,0.6965753424657535
12651,0.4285146942017474,0.6966156325543916
12652,0.4285544082605242,0.6966156325543916
12653,0.4285544082605242,0.6966559226430298
12654,0.4286735504368546,0.6966559226430298
12655,0.4286735504368546,0.696696212731668
12656,0.42871326449563146,0.696696212731668
12657,0.42871326449563146,0.6967767929089445
12658,0.42875297855440825,0.6967767929089445
12659,0.42875297855440825,0.6968573730862208
12660,0.4287926926131851,0.6968573730862208
12661,0.4287926926131851,0.696897663174859
12662,0.4288324066719619,0.696897663174859
12663,0.4288324066719619,0.6970588235294117
12664,0.4289515488482923,0.6970588235294117
12665,0.4289515488482923,0.69709911361805
12666,0.4289912629070691,0.69709911361805
12667,0.4289912629070691,0.6971796937953264
12668,0.4290309769658459,0.6971796937953264
12669,0.4290309769658459,0.6972602739726027
12670,0.42911040508339954,0.6972602739726027
12671,0.42911040508339954,0.697300564061241
12672,0.42922954725972995,0.697300564061241
12673,0.42922954725972995,0.6973408541498791
12674,0.429428117553614,0.6973408541498791
12675,0.429428117553614,0.6975825946817082
12676,0.42946783161239077,0.6975825946817082
12677,0.42946783161239077,0.6977034649476229
12678,0.4295472597299444,0.6977034649476229
12679,0.4295472597299444,0.6977437550362611
12680,0.4295869737887212,0.6977437550362611
12681,0.4295869737887212,0.6977840451248992
12682,0.429626687847498,0.6977840451248992
12683,0.429626687847498,0.697945205479452
12684,0.4296664019062748,0.697945205479452
12685,0.4296664019062748,0.698146655922643
12686,0.42970611596505165,0.698146655922643
12687,0.42970611596505165,0.6981869460112812
12688,0.4297855440826052,0.6981869460112812
12689,0.4297855440826052,0.6982675261885576
12690,0.42982525814138206,0.6982675261885576
12691,0.42982525814138206,0.698348106365834
12692,0.42998411437648926,0.698348106365834
12693,0.42998411437648926,0.6983883964544721
12694,0.4300635424940429,0.6983883964544721
12695,0.4300635424940429,0.6984286865431104
12696,0.4301826846703733,0.6984286865431104
12697,0.4301826846703733,0.6984689766317486
12698,0.43022239872915014,0.6984689766317486
12699,0.43022239872915014,0.6985092667203868
12700,0.4302621127879269,0.6985092667203868
12701,0.4302621127879269,0.698549556809025
12702,0.4303018268467037,0.698549556809025
12703,0.4303018268467037,0.6985898468976631
12704,0.43050039714058774,0.6985898468976631
12705,0.43050039714058774,0.6987107171635778
12706,0.430659253375695,0.6987107171635778
12707,0.430659253375695,0.6987912973408541
12708,0.4306989674344718,0.6987912973408541
12709,0.4306989674344718,0.6988315874294924
12710,0.4307783955520254,0.6988315874294924
12711,0.4307783955520254,0.6989121676067688
12712,0.43085782366957903,0.6989121676067688
12713,0.43085782366957903,0.6989927477840451
12714,0.4311358220810167,0.6989927477840451
12715,0.4311358220810167,0.6990330378726833
12716,0.4311755361397935,0.6990330378726833
12717,0.4311755361397935,0.6991539081385979
12718,0.4312152501985703,0.6991539081385979
12719,0.4312152501985703,0.699194198227236
12720,0.4312549642573471,0.699194198227236
12721,0.4312549642573471,0.6992344883158743
12722,0.4312946783161239,0.6992344883158743
12723,0.4312946783161239,0.6992747784045125
12724,0.43133439237490073,0.6992747784045125
12725,0.43133439237490073,0.6993150684931507
12726,0.4313741064336775,0.6993150684931507
12727,0.4313741064336775,0.6994359387590653
12728,0.43145353455123114,0.6994359387590653
12729,0.43145353455123114,0.6995568090249799
12730,0.43153296266878477,0.6995568090249799
12731,0.43153296266878477,0.699597099113618
12732,0.43161239078633834,0.699597099113618
12733,0.43161239078633834,0.6996776792908944
12734,0.43169181890389197,0.6996776792908944
12735,0.43169181890389197,0.6998791297340854
12736,0.4318506751389992,0.6998791297340854
12737,0.4318506751389992,0.6999597099113618
12738,0.43193010325655284,0.6999597099113618
12739,0.43193010325655284,0.7
12740,0.43196981731532963,0.7
12741,0.43196981731532963,0.7001611603545528
12742,0.43204924543288326,0.7001611603545528
12743,0.43204924543288326,0.7002820306204673
12744,0.43208895949166004,0.7002820306204673
12745,0.43208895949166004,0.7003223207091056
12746,0.4321286735504369,0.7003223207091056
12747,0.4321286735504369,0.7003626107977438
12748,0.43216838760921367,0.7003626107977438
12749,0.43216838760921367,0.7004029008863819
12750,0.4322478157267673,0.7004029008863819
12751,0.4322478157267673,0.7004834810636583
12752,0.4324066719618745,0.7004834810636583
12753,0.4324066719618745,0.7005237711522966
12754,0.4325258141382049,0.7005237711522966
12755,0.4325258141382049,0.7006446414182111
12756,0.43272438443208894,0.7006446414182111
12757,0.43272438443208894,0.7006849315068493
12758,0.4327640984908658,0.7006849315068493
12759,0.4327640984908658,0.7007252215954876
12760,0.4328832406671962,0.7007252215954876
12761,0.4328832406671962,0.7007655116841257
12762,0.4329626687847498,0.7007655116841257
12763,0.4329626687847498,0.7009669621273167
12764,0.4330023828435266,0.7009669621273167
12765,0.4330023828435266,0.7010072522159548
12766,0.4330818109610802,0.7010072522159548
12767,0.4330818109610802,0.7010475423045931
12768,0.43316123907863385,0.7010475423045931
12769,0.43316123907863385,0.7011281224818695
12770,0.43320095313741064,0.7011281224818695
12771,0.43320095313741064,0.7012892828364222
12772,0.4333598093725179,0.7012892828364222
12773,0.4333598093725179,0.7013698630136986
12774,0.4333995234312947,0.7013698630136986
12775,0.4333995234312947,0.7014101531023368
12776,0.43343923749007146,0.7014101531023368
12777,0.43343923749007146,0.701450443190975
12778,0.4335186656076251,0.701450443190975
12779,0.4335186656076251,0.7014907332796132
12780,0.4335583796664019,0.7014907332796132
12781,0.4335583796664019,0.7015310233682515
12782,0.4335980937251787,0.7015310233682515
12783,0.4335980937251787,0.7015713134568896
12784,0.43379666401906275,0.7015713134568896
12785,0.43379666401906275,0.7016116035455278
12786,0.43383637807783954,0.7016116035455278
12787,0.43383637807783954,0.701651893634166
12788,0.43395552025417,0.701651893634166
12789,0.43395552025417,0.7017324738114424
12790,0.4339952343129468,0.7017324738114424
12791,0.4339952343129468,0.7017727639000806
12792,0.4340746624305004,0.7017727639000806
12793,0.4340746624305004,0.7018130539887187
12794,0.4341143764892772,0.7018130539887187
12795,0.4341143764892772,0.7018936341659952
12796,0.434154090548054,0.7018936341659952
12797,0.434154090548054,0.7019339242546334
12798,0.4341938046068308,0.7019339242546334
12799,0.4341938046068308,0.7019742143432716
12800,0.4342335186656076,0.7019742143432716
12801,0.4342335186656076,0.7020145044319097
12802,0.43427323272438445,0.7020145044319097
12803,0.43427323272438445,0.702054794520548
12804,0.434352660841938,0.702054794520548
12805,0.434352660841938,0.7022159548751007
12806,0.43443208895949165,0.7022159548751007
12807,0.43443208895949165,0.702256244963739
12808,0.4346306592533757,0.702256244963739
12809,0.4346306592533757,0.7022965350523771
12810,0.4346703733121525,0.7022965350523771
12811,0.4346703733121525,0.7023771152296535
12812,0.4347100873709293,0.7023771152296535
12813,0.4347100873709293,0.7024576954069299
12814,0.4348292295472597,0.7024576954069299
12815,0.4348292295472597,0.7024979854955681
12816,0.43486894360603656,0.7024979854955681
12817,0.43486894360603656,0.7025785656728445
12818,0.43494837172359013,0.7025785656728445
12819,0.43494837172359013,0.70290088638195
12820,0.4351072279586974,0.70290088638195
12821,0.4351072279586974,0.7029814665592264
12822,0.43514694201747417,0.7029814665592264
12823,0.43514694201747417,0.703102336825141
12824,0.4352263701350278,0.703102336825141
12825,0.4352263701350278,0.7031829170024174
12826,0.4352660841938046,0.7031829170024174
12827,0.4352660841938046,0.7032232070910556
12828,0.43542494042891183,0.7032232070910556
12829,0.43542494042891183,0.7033843674456084
12830,0.43550436854646546,0.7033843674456084
12831,0.43550436854646546,0.7034649476228848
12832,0.4355837966640191,0.7034649476228848
12833,0.4355837966640191,0.703505237711523
12834,0.43562351072279587,0.703505237711523
12835,0.43562351072279587,0.7035858178887994
12836,0.43566322478157266,0.7035858178887994
12837,0.43566322478157266,0.7036663980660758
12838,0.4357029388403495,0.7036663980660758
12839,0.4357029388403495,0.7037066881547139
12840,0.4357426528991263,0.7037066881547139
12841,0.4357426528991263,0.7039887187751813
12842,0.4358617950754567,0.7039887187751813
12843,0.4358617950754567,0.7040692989524577
12844,0.43590150913423353,0.7040692989524577
12845,0.43590150913423353,0.7044319097502014
12846,0.4359412231930103,0.7044319097502014
12847,0.4359412231930103,0.704552780016116
12848,0.43610007942811757,0.704552780016116
12849,0.43610007942811757,0.7045930701047542
12850,0.436219221604448,0.7045930701047542
12851,0.436219221604448,0.7046333601933924
12852,0.43625893566322477,0.7046333601933924
12853,0.43625893566322477,0.7048348106365834
12854,0.4363383637807784,0.7048348106365834
12855,0.4363383637807784,0.7050362610797744
12856,0.4363780778395552,0.7050362610797744
12857,0.4363780778395552,0.7050765511684126
12858,0.43661636219221606,0.7050765511684126
12859,0.43661636219221606,0.7051571313456889
12860,0.43665607625099284,0.7051571313456889
12861,0.43665607625099284,0.7051974214343272
12862,0.43673550436854647,0.7051974214343272
12863,0.43673550436854647,0.7052377115229653
12864,0.43677521842732325,0.7052377115229653
12865,0.43677521842732325,0.7053585817888799
12866,0.4368149324861001,0.7053585817888799
12867,0.4368149324861001,0.7053988718775182
12868,0.4368943606036537,0.7053988718775182
12869,0.4368943606036537,0.7054391619661563
12870,0.4369737887212073,0.7054391619661563
12871,0.4369737887212073,0.7055197421434327
12872,0.43713264495631454,0.7055197421434327
12873,0.43713264495631454,0.7056003223207091
12874,0.43725178713264495,0.7056003223207091
12875,0.43725178713264495,0.7057211925866237
12876,0.43729150119142174,0.7057211925866237
12877,0.43729150119142174,0.7058017727639001
12878,0.4373312152501986,0.7058017727639001
12879,0.4373312152501986,0.7058823529411765
12880,0.43737092930897536,0.7058823529411765
12881,0.43737092930897536,0.7059226430298147
12882,0.437450357426529,0.7059226430298147
12883,0.437450357426529,0.7059629331184528
12884,0.4375694996028594,0.7059629331184528
12885,0.4375694996028594,0.7060032232070911
12886,0.43760921366163624,0.7060032232070911
12887,0.43760921366163624,0.7060838033843675
12888,0.43764892772041303,0.7060838033843675
12889,0.43764892772041303,0.7061240934730056
12890,0.43776806989674344,0.7061240934730056
12891,0.43776806989674344,0.706204673650282
12892,0.43784749801429707,0.706204673650282
12893,0.43784749801429707,0.7062449637389202
12894,0.43788721207307385,0.7062449637389202
12895,0.43788721207307385,0.7062852538275585
12896,0.4379269261318507,0.7062852538275585
12897,0.4379269261318507,0.7063658340048348
12898,0.4381652104845115,0.7063658340048348
12899,0.4381652104845115,0.706406124093473
12900,0.4382049245432883,0.706406124093473
12901,0.4382049245432883,0.7064867042707494
12902,0.43824463860206514,0.7064867042707494
12903,0.43824463860206514,0.7065269943593876
12904,0.4382843526608419,0.7065269943593876
12905,0.4382843526608419,0.706607574536664
12906,0.43832406671961877,0.706607574536664
12907,0.43832406671961877,0.7066478646253022
12908,0.43840349483717234,0.7066478646253022
12909,0.43840349483717234,0.7066881547139404
12910,0.4384432088959492,0.7066881547139404
12911,0.4384432088959492,0.7067284448025786
12912,0.43848292295472596,0.7067284448025786
12913,0.43848292295472596,0.7067687348912167
12914,0.4386417791898332,0.7067687348912167
12915,0.4386417791898332,0.706809024979855
12916,0.43872120730738684,0.706809024979855
12917,0.43872120730738684,0.7069298952457695
12918,0.4388006354249404,0.7069298952457695
12919,0.4388006354249404,0.7072925060435133
12920,0.4389197776012709,0.7072925060435133
12921,0.4389197776012709,0.7074536663980661
12922,0.43895949166004766,0.7074536663980661
12923,0.43895949166004766,0.7075342465753425
12924,0.43899920571882445,0.7075342465753425
12925,0.43899920571882445,0.7076148267526189
12926,0.4390389197776013,0.7076148267526189
12927,0.4390389197776013,0.7077759871071716
12928,0.4391977760127085,0.7077759871071716
12929,0.4391977760127085,0.7079371474617244
12930,0.4392374900714853,0.7079371474617244
12931,0.4392374900714853,0.7079774375503626
12932,0.4392772041302621,0.7079774375503626
12933,0.4392772041302621,0.7080983078162773
12934,0.4393963463065925,0.7080983078162773
12935,0.4393963463065925,0.7082191780821918
12936,0.43943606036536936,0.7082191780821918
12937,0.43943606036536936,0.7083400483481064
12938,0.43951548848292293,0.7083400483481064
12939,0.43951548848292293,0.7084609186140209
12940,0.4396346306592534,0.7084609186140209
12941,0.4396346306592534,0.7085414987912974
12942,0.4396743447180302,0.7085414987912974
12943,0.4396743447180302,0.7085817888799355
12944,0.4397537728355838,0.7085817888799355
12945,0.4397537728355838,0.7087026591458501
12946,0.4397934868943606,0.7087026591458501
12947,0.4397934868943606,0.7088638195004029
12948,0.4398729150119142,0.7088638195004029
12949,0.4398729150119142,0.708904109589041
12950,0.439912629070691,0.708904109589041
12951,0.439912629070691,0.7089846897663175
12952,0.4400317712470214,0.7089846897663175
12953,0.4400317712470214,0.7091458501208703
12954,0.44007148530579826,0.7091458501208703
12955,0.44007148530579826,0.7093473005640613
12956,0.44011119936457505,0.7093473005640613
12957,0.44011119936457505,0.7093875906526994
12958,0.4401509134233519,0.7093875906526994
12959,0.4401509134233519,0.709508460918614
12960,0.44019062748212867,0.709508460918614
12961,0.44019062748212867,0.7095487510072522
12962,0.44023034154090546,0.7095487510072522
12963,0.44023034154090546,0.7096293311845286
12964,0.4402700555996823,0.7096293311845286
12965,0.4402700555996823,0.709709911361805
12966,0.4403097696584591,0.709709911361805
12967,0.4403097696584591,0.7097502014504432
12968,0.4403891977760127,0.7097502014504432
12969,0.4403891977760127,0.7098307816277196
12970,0.4404289118347895,0.7098307816277196
12971,0.4404289118347895,0.7100322320709106
12972,0.4405083399523431,0.7100322320709106
12973,0.4405083399523431,0.7100725221595487
12974,0.44062748212867353,0.7100725221595487
12975,0.44062748212867353,0.7101933924254633
12976,0.44070691024622716,0.7101933924254633
12977,0.44070691024622716,0.7103142626913779
12978,0.440746624305004,0.7103142626913779
12979,0.440746624305004,0.7103545527800161
12980,0.4407863383637808,0.7103545527800161
12981,0.4407863383637808,0.7103948428686543
12982,0.44082605242255757,0.7103948428686543
12983,0.44082605242255757,0.7105157131345688
12984,0.4408657664813344,0.7105157131345688
12985,0.4408657664813344,0.7105560032232071
12986,0.4409849086576648,0.7105560032232071
12987,0.4409849086576648,0.7106365834004835
12988,0.4410246227164416,0.7106365834004835
12989,0.4410246227164416,0.7106768734891217
12990,0.441143764892772,0.7106768734891217
12991,0.441143764892772,0.7107574536663981
12992,0.44118347895154886,0.7107574536663981
12993,0.44118347895154886,0.7109186140209508
12994,0.44122319301032564,0.7109186140209508
12995,0.44122319301032564,0.7109589041095891
12996,0.4412629070691025,0.7109589041095891
12997,0.4412629070691025,0.7109991941982272
12998,0.44134233518665605,0.7109991941982272
12999,0.44134233518665605,0.7110797743755036
13000,0.4414614773629865,0.7110797743755036
13001,0.4414614773629865,0.71116035455278
13002,0.4415011914217633,0.71116035455278
13003,0.4415011914217633,0.7112409347300565
13004,0.4416203335980937,0.7112409347300565
13005,0.4416203335980937,0.7112812248186946
13006,0.44166004765687056,0.7112812248186946
13007,0.44166004765687056,0.7113215149073328
13008,0.44169976171564734,0.7113215149073328
13009,0.44169976171564734,0.7114826752618856
13010,0.44173947577442413,0.7114826752618856
13011,0.44173947577442413,0.7116035455278001
13012,0.44177918983320097,0.7116035455278001
13013,0.44177918983320097,0.7116438356164384
13014,0.44181890389197775,0.7116438356164384
13015,0.44181890389197775,0.7116841257050766
13016,0.44185861795075454,0.7116841257050766
13017,0.44185861795075454,0.7118049959709911
13018,0.4418983320095314,0.7118049959709911
13019,0.4418983320095314,0.7118452860596294
13020,0.4420571882446386,0.7118452860596294
13021,0.4420571882446386,0.7119661563255439
13022,0.44217633042096904,0.7119661563255439
13023,0.44217633042096904,0.7120467365028204
13024,0.4422557585385226,0.7120467365028204
13025,0.4422557585385226,0.7121273166800967
13026,0.44229547259729945,0.7121273166800967
13027,0.44229547259729945,0.7121676067687349
13028,0.4423749007148531,0.7121676067687349
13029,0.4423749007148531,0.7122481869460113
13030,0.44241461477362987,0.7122481869460113
13031,0.44241461477362987,0.7123287671232876
13032,0.4424940428911835,0.7123287671232876
13033,0.4424940428911835,0.7123690572119259
13034,0.4426131850675139,0.7123690572119259
13035,0.4426131850675139,0.712409347300564
13036,0.4426528991262907,0.712409347300564
13037,0.4426528991262907,0.7125302175664786
13038,0.44269261318506753,0.7125302175664786
13039,0.44269261318506753,0.7126913779210314
13040,0.4427323272438443,0.7126913779210314
13041,0.4427323272438443,0.7128525382755843
13042,0.44277204130262116,0.7128525382755843
13043,0.44277204130262116,0.7129331184528606
13044,0.44281175536139794,0.7129331184528606
13045,0.44281175536139794,0.7129734085414988
13046,0.4428514694201747,0.7129734085414988
13047,0.4428514694201747,0.713013698630137
13048,0.44297061159650514,0.713013698630137
13049,0.44297061159650514,0.7130539887187752
13050,0.44305003971405876,0.7130539887187752
13051,0.44305003971405876,0.7131345688960515
13052,0.4433280381254964,0.7131345688960515
13053,0.4433280381254964,0.7131748589846898
13054,0.44340746624305005,0.7131748589846898
13055,0.44340746624305005,0.713215149073328
13056,0.4434868943606037,0.713215149073328
13057,0.4434868943606037,0.7132957292506044
13058,0.44352660841938046,0.7132957292506044
13059,0.44352660841938046,0.7133360193392425
13060,0.4436060365369341,0.7133360193392425
13061,0.4436060365369341,0.7134568896051572
13062,0.4436457505957109,0.7134568896051572
13063,0.4436457505957109,0.7135374697824335
13064,0.4437251787132645,0.7135374697824335
13065,0.4437251787132645,0.7137792103142627
13066,0.4437648927720413,0.7137792103142627
13067,0.4437648927720413,0.7139403706688154
13068,0.4438046068308181,0.7139403706688154
13069,0.4438046068308181,0.71406124093473
13070,0.4438443208895949,0.71406124093473
13071,0.4438443208895949,0.7141418211120064
13072,0.4439634630659253,0.7141418211120064
13073,0.4439634630659253,0.7141821112006447
13074,0.44400317712470216,0.7141821112006447
13075,0.44400317712470216,0.7143029814665592
13076,0.44408260524225573,0.7143029814665592
13077,0.44408260524225573,0.7143432715551974
13078,0.44416203335980936,0.7143432715551974
13079,0.44416203335980936,0.7144238517324738
13080,0.4442017474185862,0.7144238517324738
13081,0.4442017474185862,0.714464141821112
13082,0.4443606036536934,0.714464141821112
13083,0.4443606036536934,0.7145044319097502
13084,0.44440031771247024,0.7145044319097502
13085,0.44440031771247024,0.7146253021756648
13086,0.444440031771247,0.7146253021756648
13087,0.444440031771247,0.7147461724415793
13088,0.44451945988880065,0.7147461724415793
13089,0.44451945988880065,0.7147864625302176
13090,0.44455917394757744,0.7147864625302176
13091,0.44455917394757744,0.7148267526188558
13092,0.4445988880063543,0.7148267526188558
13093,0.4445988880063543,0.7150282030620467
13094,0.44479745830023826,0.7150282030620467
13095,0.44479745830023826,0.7150684931506849
13096,0.4448371723590151,0.7150684931506849
13097,0.4448371723590151,0.7151893634165996
13098,0.4448768864177919,0.7151893634165996
13099,0.4448768864177919,0.7152296535052377
13100,0.44503574265289914,0.7152296535052377
13101,0.44503574265289914,0.7152699435938759
13102,0.4450754567116759,0.7152699435938759
13103,0.4450754567116759,0.7153505237711523
13104,0.44515488482922955,0.7153505237711523
13105,0.44515488482922955,0.7154311039484287
13106,0.44519459888800633,0.7154311039484287
13107,0.44519459888800633,0.7154713940370668
13108,0.4452343129467832,0.7154713940370668
13109,0.4452343129467832,0.7155116841257051
13110,0.4453534551231136,0.7155116841257051
13111,0.4453534551231136,0.7156325543916197
13112,0.4455520254169976,0.7156325543916197
13113,0.4455520254169976,0.7158340048348106
13114,0.4455917394757744,0.7158340048348106
13115,0.4455917394757744,0.715914585012087
13116,0.44563145353455125,0.715914585012087
13117,0.44563145353455125,0.7159548751007252
13118,0.44575059571088166,0.7159548751007252
13119,0.44575059571088166,0.7159951651893635
13120,0.44579030976965844,0.7159951651893635
13121,0.44579030976965844,0.7160354552780016
13122,0.44586973788721207,0.7160354552780016
13123,0.44586973788721207,0.7160757453666398
13124,0.44590945194598886,0.7160757453666398
13125,0.44590945194598886,0.716116035455278
13126,0.4461080222398729,0.716116035455278
13127,0.4461080222398729,0.7162771958098307
13128,0.4461874503574265,0.7162771958098307
13129,0.4461874503574265,0.716317485898469
13130,0.44622716441620336,0.716317485898469
13131,0.44622716441620336,0.7163980660757454
13132,0.44630659253375693,0.7163980660757454
13133,0.44630659253375693,0.71651893634166
13134,0.44634630659253377,0.71651893634166
13135,0.44634630659253377,0.7165995165189364
13136,0.4464257347100874,0.7165995165189364
13137,0.4464257347100874,0.7166398066075745
13138,0.4464654487688642,0.7166398066075745
13139,0.4464654487688642,0.716720386784851
13140,0.44650516282764097,0.716720386784851
13141,0.44650516282764097,0.7168009669621274
13142,0.4465845909451946,0.7168009669621274
13143,0.4465845909451946,0.7170829975825946
13144,0.44662430500397143,0.7170829975825946
13145,0.44662430500397143,0.717163577759871
13146,0.4466640190627482,0.717163577759871
13147,0.4466640190627482,0.7172038678485093
13148,0.446703733121525,0.7172038678485093
13149,0.446703733121525,0.7172441579371475
13150,0.44678316123907863,0.7172441579371475
13151,0.44678316123907863,0.7173247381144239
13152,0.44686258935663226,0.7173247381144239
13153,0.44686258935663226,0.717365028203062
13154,0.44690230341540904,0.717365028203062
13155,0.44690230341540904,0.7175261885576149
13156,0.4469420174741859,0.7175261885576149
13157,0.4469420174741859,0.7176067687348913
13158,0.4471405877680699,0.7176067687348913
13159,0.4471405877680699,0.7176873489121676
13160,0.4471803018268467,0.7176873489121676
13161,0.4471803018268467,0.717767929089444
13162,0.4472994440031771,0.717767929089444
13163,0.4472994440031771,0.7178082191780822
13164,0.4474185861795075,0.7178082191780822
13165,0.4474185861795075,0.7178887993553585
13166,0.44785544082605244,0.7178887993553585
13167,0.44785544082605244,0.717969379532635
13168,0.4478951548848292,0.717969379532635
13169,0.4478951548848292,0.7182111200644642
13170,0.44797458300238285,0.7182111200644642
13171,0.44797458300238285,0.7182917002417405
13172,0.44809372517871326,0.7182917002417405
13173,0.44809372517871326,0.7183722804190169
13174,0.4482128673550437,0.7183722804190169
13175,0.4482128673550437,0.7184528605962933
13176,0.4482525814138205,0.7184528605962933
13177,0.4482525814138205,0.7184931506849315
13178,0.44837172359015093,0.7184931506849315
13179,0.44837172359015093,0.7185737308622079
13180,0.4484114376489277,0.7185737308622079
13181,0.4484114376489277,0.7186543110394843
13182,0.44845115170770455,0.7186543110394843
13183,0.44845115170770455,0.7187348912167607
13184,0.4485305798252581,0.7187348912167607
13185,0.4485305798252581,0.7187751813053989
13186,0.44857029388403497,0.7187751813053989
13187,0.44857029388403497,0.7188154713940371
13188,0.44861000794281175,0.7188154713940371
13189,0.44861000794281175,0.7192183722804191
13190,0.44864972200158854,0.7192183722804191
13191,0.44864972200158854,0.7192989524576954
13192,0.4486894360603654,0.7192989524576954
13193,0.4486894360603654,0.7193392425463336
13194,0.448768864177919,0.7193392425463336
13195,0.448768864177919,0.7195004029008863
13196,0.4488085782366958,0.7195004029008863
13197,0.4488085782366958,0.7195406929895246
13198,0.4488482922954726,0.7195406929895246
13199,0.4488482922954726,0.7196212731668009
13200,0.4488880063542494,0.7196212731668009
13201,0.4488880063542494,0.7197421434327156
13202,0.44896743447180304,0.7197421434327156
13203,0.44896743447180304,0.7198227236099919
13204,0.44908657664813345,0.7198227236099919
13205,0.44908657664813345,0.7198630136986301
13206,0.44920571882446386,0.7198630136986301
13207,0.44920571882446386,0.7199033037872683
13208,0.4493645750595711,0.7199033037872683
13209,0.4493645750595711,0.7199838839645447
13210,0.4494042891183479,0.7199838839645447
13211,0.4494042891183479,0.7200241740531829
13212,0.4496425734710087,0.7200241740531829
13213,0.4496425734710087,0.7200644641418211
13214,0.44972200158856235,0.7200644641418211
13215,0.44972200158856235,0.7201047542304593
13216,0.449801429706116,0.7201047542304593
13217,0.449801429706116,0.7201853344077357
13218,0.45,0.7201853344077357
13219,0.45,0.7203062046736503
13220,0.45007942811755364,0.7203062046736503
13221,0.45007942811755364,0.7203464947622885
13222,0.4501191421763304,0.7203464947622885
13223,0.4501191421763304,0.7203867848509267
13224,0.4501588562351072,0.7203867848509267
13225,0.4501588562351072,0.7204270749395648
13226,0.45023828435266083,0.7204270749395648
13227,0.45023828435266083,0.7205076551168412
13228,0.45035742652899124,0.7205076551168412
13229,0.45035742652899124,0.7205882352941176
13230,0.4503971405877681,0.7205882352941176
13231,0.4503971405877681,0.7207091055600322
13232,0.45043685464654487,0.7207091055600322
13233,0.45043685464654487,0.7207493956486705
13234,0.4505957108816521,0.7207493956486705
13235,0.4505957108816521,0.7207896857373086
13236,0.4506354249404289,0.7207896857373086
13237,0.4506354249404289,0.7208299758259468
13238,0.45087370929308973,0.7208299758259468
13239,0.45087370929308973,0.7209911361804996
13240,0.45091342335186657,0.7209911361804996
13241,0.45091342335186657,0.7210314262691377
13242,0.451032565528197,0.7210314262691377
13243,0.451032565528197,0.7211925866236906
13244,0.4511119936457506,0.7211925866236906
13245,0.4511119936457506,0.7213537469782434
13246,0.4511517077045274,0.7213537469782434
13247,0.4511517077045274,0.7213940370668815
13248,0.45119142176330423,0.7213940370668815
13249,0.45119142176330423,0.7214343271555197
13250,0.451231135822081,0.7214343271555197
13251,0.451231135822081,0.7217566478646253
13252,0.4512708498808578,0.7217566478646253
13253,0.4512708498808578,0.7217969379532635
13254,0.45138999205718827,0.7217969379532635
13255,0.45138999205718827,0.7218775181305399
13256,0.45154884829229547,0.7218775181305399
13257,0.45154884829229547,0.7219983883964545
13258,0.45158856235107225,0.7219983883964545
13259,0.45158856235107225,0.7220789685737309
13260,0.4516679904686259,0.7220789685737309
13261,0.4516679904686259,0.722119258662369
13262,0.45190627482128676,0.722119258662369
13263,0.45190627482128676,0.72232070910556
13264,0.45194598888006354,0.72232070910556
13265,0.45194598888006354,0.7224415793714746
13266,0.45198570293884033,0.7224415793714746
13267,0.45198570293884033,0.722522159548751
13268,0.45202541699761717,0.722522159548751
13269,0.45202541699761717,0.7225624496373892
13270,0.4521048451151708,0.7225624496373892
13271,0.4521048451151708,0.7226430298146655
13272,0.4521445591739476,0.7226430298146655
13273,0.4521445591739476,0.7228041901692184
13274,0.45218427323272437,0.7228041901692184
13275,0.45218427323272437,0.7228444802578565
13276,0.45242255758538524,0.7228444802578565
13277,0.45242255758538524,0.7228847703464948
13278,0.4526211278792693,0.7228847703464948
13279,0.4526211278792693,0.7229250604351329
13280,0.45266084193804607,0.7229250604351329
13281,0.45266084193804607,0.7230056406124094
13282,0.4527402700555997,0.7230056406124094
13283,0.4527402700555997,0.7230459307010475
13284,0.4527799841143765,0.7230459307010475
13285,0.4527799841143765,0.7230862207896858
13286,0.4528196981731533,0.7230862207896858
13287,0.4528196981731533,0.7231265108783239
13288,0.4528594122319301,0.7231265108783239
13289,0.4528594122319301,0.7231668009669622
13290,0.45293884034948373,0.7231668009669622
13291,0.45293884034948373,0.7233682514101532
13292,0.45301826846703735,0.7233682514101532
13293,0.45301826846703735,0.7234085414987913
13294,0.4530976965845909,0.7234085414987913
13295,0.4530976965845909,0.7234488315874295
13296,0.4532168387609214,0.7234488315874295
13297,0.4532168387609214,0.7237711522965351
13298,0.4533359809372518,0.7237711522965351
13299,0.4533359809372518,0.7238920225624497
13300,0.4533756949960286,0.7238920225624497
13301,0.4533756949960286,0.7240128928283642
13302,0.4534154090548054,0.7240128928283642
13303,0.4534154090548054,0.7241337630942788
13304,0.453494837172359,0.7241337630942788
13305,0.453494837172359,0.724375503626108
13306,0.4536139793486894,0.724375503626108
13307,0.4536139793486894,0.7244560838033843
13308,0.45369340746624304,0.7244560838033843
13309,0.45369340746624304,0.7245366639806607
13310,0.45377283558379666,0.7245366639806607
13311,0.45377283558379666,0.7246172441579372
13312,0.4539714058776807,0.7246172441579372
13313,0.4539714058776807,0.7246575342465753
13314,0.4540508339952343,0.7246575342465753
13315,0.4540508339952343,0.72477840451249
13316,0.45416997617156474,0.72477840451249
13317,0.45416997617156474,0.7248589846897663
13318,0.45428911834789515,0.7248589846897663
13319,0.45428911834789515,0.7248992747784045
13320,0.45432883240667193,0.7248992747784045
13321,0.45432883240667193,0.7250604351329573
13322,0.45452740270055597,0.7250604351329573
13323,0.45452740270055597,0.7251007252215955
13324,0.4545671167593328,0.7251007252215955
13325,0.4545671167593328,0.7253021756647865
13326,0.45472597299444,0.7253021756647865
13327,0.45472597299444,0.7254230459307011
13328,0.45476568705321685,0.7254230459307011
13329,0.45476568705321685,0.7255036261079775
13330,0.45480540111199363,0.7255036261079775
13331,0.45480540111199363,0.7255439161966156
13332,0.45488482922954726,0.7255439161966156
13333,0.45488482922954726,0.7255842062852538
13334,0.45492454328832405,0.7255842062852538
13335,0.45492454328832405,0.7256647864625302
13336,0.4550436854646545,0.7256647864625302
13337,0.4550436854646545,0.7257453666398066
13338,0.4550833995234313,0.7257453666398066
13339,0.4550833995234313,0.7258662369057212
13340,0.4551231135822081,0.7258662369057212
13341,0.4551231135822081,0.7259065269943594
13342,0.4552025416997617,0.7259065269943594
13343,0.4552025416997617,0.7259871071716357
13344,0.4553216838760921,0.7259871071716357
13345,0.4553216838760921,0.726027397260274
13346,0.45540111199364575,0.726027397260274
13347,0.45540111199364575,0.7260676873489121
13348,0.4554805401111994,0.7260676873489121
13349,0.4554805401111994,0.7261482675261886
13350,0.455559968228753,0.7261482675261886
13351,0.455559968228753,0.7261885576148267
13352,0.4555996822875298,0.7261885576148267
13353,0.4555996822875298,0.726228847703465
13354,0.45563939634630657,0.726228847703465
13355,0.45563939634630657,0.7262691377921031
13356,0.4556791104050834,0.7262691377921031
13357,0.4556791104050834,0.7263094278807414
13358,0.45575853852263704,0.7263094278807414
13359,0.45575853852263704,0.7265511684125705
13360,0.4558379666401906,0.7265511684125705
13361,0.4558379666401906,0.7266720386784851
13362,0.45603653693407464,0.7266720386784851
13363,0.45603653693407464,0.7267929089443996
13364,0.4560762509928515,0.7267929089443996
13365,0.4560762509928515,0.7269137792103143
13366,0.4562351072279587,0.7269137792103143
13367,0.4562351072279587,0.7269943593875906
13368,0.4562748212867355,0.7269943593875906
13369,0.4562748212867355,0.727074939564867
13370,0.4563542494042891,0.727074939564867
13371,0.4563542494042891,0.7271555197421434
13372,0.45639396346306593,0.7271555197421434
13373,0.45639396346306593,0.7273569701853344
13374,0.45647339158061956,0.7273569701853344
13375,0.45647339158061956,0.7273972602739726
13376,0.45651310563939634,0.7273972602739726
13377,0.45651310563939634,0.7274375503626108
13378,0.45655281969817313,0.7274375503626108
13379,0.45655281969817313,0.727477840451249
13380,0.45659253375694997,0.727477840451249
13381,0.45659253375694997,0.7275584206285254
13382,0.4567116759332804,0.7275584206285254
13383,0.4567116759332804,0.7275987107171635
13384,0.4568308181096108,0.7275987107171635
13385,0.4568308181096108,0.7276390008058018
13386,0.45698967434471804,0.7276390008058018
13387,0.45698967434471804,0.72767929089444
13388,0.45714853057982524,0.72767929089444
13389,0.45714853057982524,0.7277195809830782
13390,0.4571882446386021,0.7277195809830782
13391,0.4571882446386021,0.7278404512489928
13392,0.45722795869737887,0.7278404512489928
13393,0.45722795869737887,0.7279613215149073
13394,0.45726767275615565,0.7279613215149073
13395,0.45726767275615565,0.7280419016921837
13396,0.4573073868149325,0.7280419016921837
13397,0.4573073868149325,0.7281627719580983
13398,0.4573471008737093,0.7281627719580983
13399,0.4573471008737093,0.7283642224012893
13400,0.4573868149324861,0.7283642224012893
13401,0.4573868149324861,0.7284045124899274
13402,0.4574265289912629,0.7284045124899274
13403,0.4574265289912629,0.7285656728444803
13404,0.4575456711675933,0.7285656728444803
13405,0.4575456711675933,0.7286059629331184
13406,0.45758538522637016,0.7286059629331184
13407,0.45758538522637016,0.7286865431103948
13408,0.4576648133439237,0.7286865431103948
13409,0.4576648133439237,0.7287268331990331
13410,0.45774424146147735,0.7287268331990331
13411,0.45774424146147735,0.7288879935535858
13412,0.45786338363780776,0.7288879935535858
13413,0.45786338363780776,0.7289282836422241
13414,0.45798252581413823,0.7289282836422241
13415,0.45798252581413823,0.7290088638195004
13416,0.4581810961080222,0.7290088638195004
13417,0.4581810961080222,0.7290894439967768
13418,0.45822081016679905,0.7290894439967768
13419,0.45822081016679905,0.729129734085415
13420,0.45837966640190625,0.729129734085415
13421,0.45837966640190625,0.7294117647058823
13422,0.4584193804606831,0.7294117647058823
13423,0.4584193804606831,0.7294520547945206
13424,0.4584590945194599,0.7294520547945206
13425,0.4584590945194599,0.7295729250604351
13426,0.4584988085782367,0.7295729250604351
13427,0.4584988085782367,0.7296132151490733
13428,0.4585385226370135,0.7296132151490733
13429,0.4585385226370135,0.729734085414988
13430,0.4586179507545671,0.729734085414988
13431,0.4586179507545671,0.7300161160354552
13432,0.4586576648133439,0.7300161160354552
13433,0.4586576648133439,0.7300966962127317
13434,0.45869737887212075,0.7300966962127317
13435,0.45869737887212075,0.7301772763900081
13436,0.45873709293089754,0.7301772763900081
13437,0.45873709293089754,0.7302175664786462
13438,0.4587768069896743,0.7302175664786462
13439,0.4587768069896743,0.7302981466559226
13440,0.45885623510722795,0.7302981466559226
13441,0.45885623510722795,0.7303384367445609
13442,0.4589356632247816,0.7303384367445609
13443,0.4589356632247816,0.730378726833199
13444,0.45897537728355836,0.730378726833199
13445,0.45897537728355836,0.7304995970991136
13446,0.4591342335186656,0.7304995970991136
13447,0.4591342335186656,0.7305398871877519
13448,0.4591739475774424,0.7305398871877519
13449,0.4591739475774424,0.7307413376309427
13450,0.459253375694996,0.7307413376309427
13451,0.459253375694996,0.7308219178082191
13452,0.45933280381254965,0.7308219178082191
13453,0.45933280381254965,0.7308622078968574
13454,0.45937251787132644,0.7308622078968574
13455,0.45937251787132644,0.7309427880741337
13456,0.45945194598888006,0.7309427880741337
13457,0.45945194598888006,0.7310233682514101
13458,0.4595710881652105,0.7310233682514101
13459,0.4595710881652105,0.7311039484286865
13460,0.4596505162827641,0.7311039484286865
13461,0.4596505162827641,0.731184528605963
13462,0.4596902303415409,0.731184528605963
13463,0.4596902303415409,0.7312651087832394
13464,0.45980937251787135,0.7312651087832394
13465,0.45980937251787135,0.7314665592264303
13466,0.45996822875297855,0.7314665592264303
13467,0.45996822875297855,0.7316680096696213
13468,0.4600079428117554,0.7316680096696213
13469,0.4600079428117554,0.7317485898468976
13470,0.4600476568705322,0.7317485898468976
13471,0.4600476568705322,0.7317888799355359
13472,0.46008737092930896,0.7317888799355359
13473,0.46008737092930896,0.7319500402900886
13474,0.4601270849880858,0.7319500402900886
13475,0.4601270849880858,0.7319903303787269
13476,0.460285941223193,0.7319903303787269
13477,0.460285941223193,0.732030620467365
13478,0.4603653693407466,0.732030620467365
13479,0.4603653693407466,0.7321514907332796
13480,0.4604050833995234,0.7321514907332796
13481,0.4604050833995234,0.7322723609991942
13482,0.46056393963463066,0.7322723609991942
13483,0.46056393963463066,0.7323126510878324
13484,0.4606433677521843,0.7323126510878324
13485,0.4606433677521843,0.732433521353747
13486,0.4608022239872915,0.732433521353747
13487,0.4608022239872915,0.7325946817082998
13488,0.46096108022239873,0.7325946817082998
13489,0.46096108022239873,0.7326349717969379
13490,0.46108022239872914,0.7326349717969379
13491,0.46108022239872914,0.7326752618855762
13492,0.46115965051628277,0.7326752618855762
13493,0.46115965051628277,0.7327155519742143
13494,0.4613582208101668,0.7327155519742143
13495,0.4613582208101668,0.7327558420628525
13496,0.4613979348689436,0.7327558420628525
13497,0.4613979348689436,0.7329170024174053
13498,0.4614773629864972,0.7329170024174053
13499,0.4614773629864972,0.7329572925060435
13500,0.46159650516282763,0.7329572925060435
13501,0.46159650516282763,0.7329975825946817
13502,0.46171564733915804,0.7329975825946817
13503,0.46171564733915804,0.7331184528605963
13504,0.46179507545671167,0.7331184528605963
13505,0.46179507545671167,0.7332796132151491
13506,0.4619142176330421,0.7332796132151491
13507,0.4619142176330421,0.7333601933924254
13508,0.4619539316918189,0.7333601933924254
13509,0.4619539316918189,0.7334004834810637
13510,0.46207307386814933,0.7334004834810637
13511,0.46207307386814933,0.7334407735697018
13512,0.4621127879269261,0.7334407735697018
13513,0.4621127879269261,0.7334810636583401
13514,0.46215250198570296,0.7334810636583401
13515,0.46215250198570296,0.7336019339242547
13516,0.46219221604447974,0.7336019339242547
13517,0.46219221604447974,0.7336825141015311
13518,0.4622319301032565,0.7336825141015311
13519,0.4622319301032565,0.7339645447219983
13520,0.46231135822081015,0.7339645447219983
13521,0.46231135822081015,0.7340048348106366
13522,0.462351072279587,0.7340048348106366
13523,0.462351072279587,0.734085414987913
13524,0.4623907863383638,0.734085414987913
13525,0.4623907863383638,0.734286865431104
13526,0.46243050039714056,0.734286865431104
13527,0.46243050039714056,0.7343271555197421
13528,0.4624702144559174,0.7343271555197421
13529,0.4624702144559174,0.7343674456083803
13530,0.46254964257347103,0.7343674456083803
13531,0.46254964257347103,0.7344077356970186
13532,0.4626290706910246,0.7344077356970186
13533,0.4626290706910246,0.734488315874295
13534,0.46266878474980144,0.734488315874295
13535,0.46266878474980144,0.7345688960515713
13536,0.46274821286735507,0.7345688960515713
13537,0.46274821286735507,0.7346494762288477
13538,0.4628673550436855,0.7346494762288477
13539,0.4628673550436855,0.7347300564061241
13540,0.4629467831612391,0.7347300564061241
13541,0.4629467831612391,0.7348509266720387
13542,0.4630659253375695,0.7348509266720387
13543,0.4630659253375695,0.7348912167606769
13544,0.46318506751389993,0.7348912167606769
13545,0.46318506751389993,0.7350523771152296
13546,0.4632247815726767,0.7350523771152296
13547,0.4632247815726767,0.7350926672038679
13548,0.46354249404289116,0.7350926672038679
13549,0.46354249404289116,0.7351732473811442
13550,0.4636219221604448,0.7351732473811442
13551,0.4636219221604448,0.7352135374697825
13552,0.46378077839555204,0.7352135374697825
13553,0.46378077839555204,0.7354552780016116
13554,0.46386020651310567,0.7354552780016116
13555,0.46386020651310567,0.735535858178888
13556,0.46389992057188245,0.735535858178888
13557,0.46389992057188245,0.7356970185334408
13558,0.46393963463065924,0.7356970185334408
13559,0.46393963463065924,0.7358984689766318
13560,0.4639793486894361,0.7358984689766318
13561,0.4639793486894361,0.7359790491539081
13562,0.46401906274821286,0.7359790491539081
13563,0.46401906274821286,0.7360999194198228
13564,0.4640984908657665,0.7360999194198228
13565,0.4640984908657665,0.7363819500402901
13566,0.4641382049245433,0.7363819500402901
13567,0.4641382049245433,0.7364222401289283
13568,0.4642573471008737,0.7364222401289283
13569,0.4642573471008737,0.7364625302175665
13570,0.4642970611596505,0.7364625302175665
13571,0.4642970611596505,0.7365028203062046
13572,0.46437648927720415,0.7365028203062046
13573,0.46437648927720415,0.736583400483481
13574,0.46441620333598094,0.736583400483481
13575,0.46441620333598094,0.7367042707493956
13576,0.4644559173947577,0.7367042707493956
13577,0.4644559173947577,0.7367445608380339
13578,0.4647339158061954,0.7367445608380339
13579,0.4647339158061954,0.7368251410153103
13580,0.4647736298649722,0.7368251410153103
13581,0.4647736298649722,0.7368654311039484
13582,0.4648530579825258,0.7368654311039484
13583,0.4648530579825258,0.736986301369863
13584,0.46489277204130264,0.736986301369863
13585,0.46489277204130264,0.7371071716357775
13586,0.4649324861000794,0.7371071716357775
13587,0.4649324861000794,0.7371474617244158
13588,0.46505162827640983,0.7371474617244158
13589,0.46505162827640983,0.7372683319903304
13590,0.46513105639396346,0.7372683319903304
13591,0.46513105639396346,0.7374697824335213
13592,0.46525019857029387,0.7374697824335213
13593,0.46525019857029387,0.7375906526994359
13594,0.4653296266878475,0.7375906526994359
13595,0.4653296266878475,0.7376309427880742
13596,0.4653693407466243,0.7376309427880742
13597,0.4653693407466243,0.7376712328767123
13598,0.4654090548054011,0.7376712328767123
13599,0.4654090548054011,0.7377115229653505
13600,0.4654487688641779,0.7377115229653505
13601,0.4654487688641779,0.7378726833199033
13602,0.46548848292295475,0.7378726833199033
13603,0.46548848292295475,0.7379532634971797
13604,0.46552819698173153,0.7379532634971797
13605,0.46552819698173153,0.7381144238517324
13606,0.46560762509928516,0.7381144238517324
13607,0.46560762509928516,0.7381547139403707
13608,0.46564733915806195,0.7381547139403707
13609,0.46564733915806195,0.7382755842062853
13610,0.4656870532168388,0.7382755842062853
13611,0.4656870532168388,0.7383158742949234
13612,0.46572676727561557,0.7383158742949234
13613,0.46572676727561557,0.7385576148267526
13614,0.465845909451946,0.7385576148267526
13615,0.465845909451946,0.7386784850926672
13616,0.46588562351072277,0.7386784850926672
13617,0.46588562351072277,0.7387993553585818
13618,0.4659650516282764,0.7387993553585818
13619,0.4659650516282764,0.7388799355358582
13620,0.46604447974583,0.7388799355358582
13621,0.46604447974583,0.7391216760676873
13622,0.4660841938046068,0.7391216760676873
13623,0.4660841938046068,0.7391619661563256
13624,0.46616362192216043,0.7391619661563256
13625,0.46616362192216043,0.7392828364222401
13626,0.4662033359809373,0.7392828364222401
13627,0.4662033359809373,0.7393634165995165
13628,0.46624305003971406,0.7393634165995165
13629,0.46624305003971406,0.7394037066881547
13630,0.46636219221604447,0.7394037066881547
13631,0.46636219221604447,0.7394842868654311
13632,0.4664416203335981,0.7394842868654311
13633,0.4664416203335981,0.7395648670427075
13634,0.46671961874503576,0.7395648670427075
13635,0.46671961874503576,0.7396454472199839
13636,0.4667990468625894,0.7396454472199839
13637,0.4667990468625894,0.7396857373086221
13638,0.46687847498014295,0.7396857373086221
13639,0.46687847498014295,0.7397663174858985
13640,0.4669181890389198,0.7397663174858985
13641,0.4669181890389198,0.7398468976631749
13642,0.4669579030976966,0.7398468976631749
13643,0.4669579030976966,0.7398871877518131
13644,0.46699761715647337,0.7398871877518131
13645,0.46699761715647337,0.7403706688154714
13646,0.4670373312152502,0.7403706688154714
13647,0.4670373312152502,0.7406124093473005
13648,0.467077045274027,0.7406124093473005
13649,0.467077045274027,0.740692989524577
13650,0.46711675933280383,0.740692989524577
13651,0.46711675933280383,0.7408138597904915
13652,0.4671961874503574,0.7408138597904915
13653,0.4671961874503574,0.7408541498791298
13654,0.46727561556791103,0.7408541498791298
13655,0.46727561556791103,0.7409347300564061
13656,0.46731532962668787,0.7409347300564061
13657,0.46731532962668787,0.7410556003223208
13658,0.46735504368546466,0.7410556003223208
13659,0.46735504368546466,0.7410958904109589
13660,0.46747418586179507,0.7410958904109589
13661,0.46747418586179507,0.7412167606768735
13662,0.4676330420969023,0.7412167606768735
13663,0.4676330420969023,0.7413779210314263
13664,0.46771247021445594,0.7413779210314263
13665,0.46771247021445594,0.7414585012087027
13666,0.4677918983320095,0.7414585012087027
13667,0.4677918983320095,0.741539081385979
13668,0.46787132644956314,0.741539081385979
13669,0.46787132644956314,0.7416196615632554
13670,0.4679110405083399,0.7416196615632554
13671,0.4679110405083399,0.7417002417405318
13672,0.4681493248610008,0.7417002417405318
13673,0.4681493248610008,0.74174053182917
13674,0.4681890389197776,0.74174053182917
13675,0.4681890389197776,0.7418614020950846
13676,0.46822875297855443,0.7418614020950846
13677,0.46822875297855443,0.7420225624496374
13678,0.46846703733121525,0.7420225624496374
13679,0.46846703733121525,0.7420628525382755
13680,0.4685464654487689,0.7420628525382755
13681,0.4685464654487689,0.7421031426269138
13682,0.4686656076250993,0.7421031426269138
13683,0.4686656076250993,0.7421434327155519
13684,0.4687450357426529,0.7421434327155519
13685,0.4687450357426529,0.7421837228041902
13686,0.4687847498014297,0.7421837228041902
13687,0.4687847498014297,0.7422240128928284
13688,0.4688244638602065,0.7422240128928284
13689,0.4688244638602065,0.7422643029814665
13690,0.46906274821286736,0.7422643029814665
13691,0.46906274821286736,0.7423045930701048
13692,0.46910246227164415,0.7423045930701048
13693,0.46910246227164415,0.7424254633360193
13694,0.469142176330421,0.7424254633360193
13695,0.469142176330421,0.7425060435132957
13696,0.4692613185067514,0.7425060435132957
13697,0.4692613185067514,0.7425463336019339
13698,0.469340746624305,0.7425463336019339
13699,0.469340746624305,0.7426269137792103
13700,0.4693804606830818,0.7426269137792103
13701,0.4693804606830818,0.7426672038678485
13702,0.4694201747418586,0.7426672038678485
13703,0.4694201747418586,0.7427477840451249
13704,0.4694996028594122,0.7427477840451249
13705,0.4694996028594122,0.7427880741337631
13706,0.46957903097696585,0.7427880741337631
13707,0.46957903097696585,0.7428686543110394
13708,0.46961874503574264,0.7428686543110394
13709,0.46961874503574264,0.7429089443996777
13710,0.46969817315329626,0.7429089443996777
13711,0.46969817315329626,0.7429895245769541
13712,0.4697776012708499,0.7429895245769541
13713,0.4697776012708499,0.7430298146655923
13714,0.4698570293884035,0.7430298146655923
13715,0.4698570293884035,0.7430701047542304
13716,0.4699364575059571,0.7430701047542304
13717,0.4699364575059571,0.7431103948428687
13718,0.4699761715647339,0.7431103948428687
13719,0.4699761715647339,0.7431909750201451
13720,0.4700158856235107,0.7431909750201451
13721,0.4700158856235107,0.7432312651087832
13722,0.47009531374106434,0.7432312651087832
13723,0.47009531374106434,0.7433118452860596
13724,0.47017474185861796,0.7433118452860596
13725,0.47017474185861796,0.7434327155519742
13726,0.47021445591739475,0.7434327155519742
13727,0.47021445591739475,0.7434730056406124
13728,0.4702541699761716,0.7434730056406124
13729,0.4702541699761716,0.7435132957292506
13730,0.47033359809372516,0.7435132957292506
13731,0.47033359809372516,0.7435535858178888
13732,0.470373312152502,0.7435535858178888
13733,0.470373312152502,0.743593875906527
13734,0.4704924543288324,0.743593875906527
13735,0.4704924543288324,0.7436744560838033
13736,0.4705321683876092,0.7436744560838033
13737,0.4705321683876092,0.7439161966156326
13738,0.4706115965051628,0.7439161966156326
13739,0.4706115965051628,0.743996776792909
13740,0.47065131056393966,0.743996776792909
13741,0.47065131056393966,0.7440773569701853
13742,0.47081016679904686,0.7440773569701853
13743,0.47081016679904686,0.7441176470588236
13744,0.47084988085782364,0.7441176470588236
13745,0.47084988085782364,0.7441579371474617
13746,0.4708895949166005,0.7441579371474617
13747,0.4708895949166005,0.7441982272361
13748,0.47092930897537727,0.7441982272361
13749,0.47092930897537727,0.7442385173247381
13750,0.4710881652104845,0.7442385173247381
13751,0.4710881652104845,0.7442788074133763
13752,0.47120730738681493,0.7442788074133763
13753,0.47120730738681493,0.7443190975020145
13754,0.4712470214455917,0.7443190975020145
13755,0.4712470214455917,0.7443593875906527
13756,0.47128673550436856,0.7443593875906527
13757,0.47128673550436856,0.7443996776792909
13758,0.4713661636219222,0.7443996776792909
13759,0.4713661636219222,0.7444802578565672
13760,0.4715647339158062,0.7444802578565672
13761,0.4715647339158062,0.7445205479452055
13762,0.471604447974583,0.7445205479452055
13763,0.471604447974583,0.7445608380338437
13764,0.4716441620333598,0.7445608380338437
13765,0.4716441620333598,0.7446414182111201
13766,0.47168387609213663,0.7446414182111201
13767,0.47168387609213663,0.7447219983883965
13768,0.4717633042096902,0.7447219983883965
13769,0.4717633042096902,0.744842868654311
13770,0.47192216044479746,0.744842868654311
13771,0.47192216044479746,0.7448831587429492
13772,0.47196187450357424,0.7448831587429492
13773,0.47196187450357424,0.7449637389202256
13774,0.4720015885623511,0.7449637389202256
13775,0.4720015885623511,0.745044319097502
13776,0.4720810166799047,0.745044319097502
13777,0.4720810166799047,0.7452054794520548
13778,0.4722398729150119,0.7452054794520548
13779,0.4722398729150119,0.745245769540693
13780,0.47251787132644957,0.745245769540693
13781,0.47251787132644957,0.7452860596293311
13782,0.47255758538522635,0.7452860596293311
13783,0.47255758538522635,0.745447219983884
13784,0.4725972994440032,0.745447219983884
13785,0.4725972994440032,0.7454875100725221
13786,0.4727164416203336,0.7454875100725221
13787,0.4727164416203336,0.7456083803384368
13788,0.4727561556791104,0.7456083803384368
13789,0.4727561556791104,0.7456486704270749
13790,0.472835583796664,0.7456486704270749
13791,0.472835583796664,0.7456889605157131
13792,0.4729547259729944,0.7456889605157131
13793,0.4729547259729944,0.7457292506043514
13794,0.47303415409054805,0.7457292506043514
13795,0.47303415409054805,0.7458501208702659
13796,0.47307386814932484,0.7458501208702659
13797,0.47307386814932484,0.7459709911361805
13798,0.47315329626687846,0.7459709911361805
13799,0.47315329626687846,0.7460112812248187
13800,0.4731930103256553,0.7460112812248187
13801,0.4731930103256553,0.7460515713134569
13802,0.4732724384432089,0.7460515713134569
13803,0.4732724384432089,0.746091861402095
13804,0.4733121525019857,0.746091861402095
13805,0.4733121525019857,0.7461724415793715
13806,0.4733518665607625,0.7461724415793715
13807,0.4733518665607625,0.7462127316680097
13808,0.47339158061953934,0.7462127316680097
13809,0.47339158061953934,0.7464544721998388
13810,0.47351072279586975,0.7464544721998388
13811,0.47351072279586975,0.746494762288477
13812,0.4735901509134233,0.746494762288477
13813,0.4735901509134233,0.746696212731668
13814,0.47366957903097695,0.746696212731668
13815,0.47366957903097695,0.746897663174859
13816,0.4737490071485306,0.746897663174859
13817,0.4737490071485306,0.7469379532634972
13818,0.47378872120730736,0.7469379532634972
13819,0.47378872120730736,0.7471394037066882
13820,0.4738284352660842,0.7471394037066882
13821,0.4738284352660842,0.7471796937953263
13822,0.473868149324861,0.7471796937953263
13823,0.473868149324861,0.7473005640612409
13824,0.47390786338363783,0.7473005640612409
13825,0.47390786338363783,0.7473811442385173
13826,0.47414614773629865,0.7473811442385173
13827,0.47414614773629865,0.7474214343271555
13828,0.47426528991262906,0.7474214343271555
13829,0.47426528991262906,0.7474617244157937
13830,0.4743050039714059,0.7474617244157937
13831,0.4743050039714059,0.7475020145044319
13832,0.4744241461477363,0.7475020145044319
13833,0.4744241461477363,0.7475825946817083
13834,0.4744638602065131,0.7475825946817083
13835,0.4744638602065131,0.7477034649476229
13836,0.47450357426528994,0.7477034649476229
13837,0.47450357426528994,0.7477437550362611
13838,0.4745830023828435,0.7477437550362611
13839,0.4745830023828435,0.7477840451248993
13840,0.47462271644162035,0.7477840451248993
13841,0.47462271644162035,0.7478646253021757
13842,0.47474185861795076,0.7478646253021757
13843,0.47474185861795076,0.7479049153908138
13844,0.47478157267672755,0.7479049153908138
13845,0.47478157267672755,0.7479452054794521
13846,0.4748212867355044,0.7479452054794521
13847,0.4748212867355044,0.7479854955680902
13848,0.47490071485305796,0.7479854955680902
13849,0.47490071485305796,0.7480257856567284
13850,0.4749404289118348,0.7480257856567284
13851,0.4749404289118348,0.7480660757453667
13852,0.4750198570293884,0.7480660757453667
13853,0.4750198570293884,0.7481063658340048
13854,0.47513899920571884,0.7481063658340048
13855,0.47513899920571884,0.7481466559226431
13856,0.47525814138204925,0.7481466559226431
13857,0.47525814138204925,0.7482272360999194
13858,0.47529785544082603,0.7482272360999194
13859,0.47529785544082603,0.7482675261885576
13860,0.4753375694996029,0.7482675261885576
13861,0.4753375694996029,0.7486301369863013
13862,0.47537728355837966,0.7486301369863013
13863,0.47537728355837966,0.7489927477840451
13864,0.4754169976171565,0.7489927477840451
13865,0.4754169976171565,0.7490733279613215
13866,0.4754567116759333,0.7490733279613215
13867,0.4754567116759333,0.749153908138598
13868,0.4755361397934869,0.749153908138598
13869,0.4755361397934869,0.7492747784045125
13870,0.4756552819698173,0.7492747784045125
13871,0.4756552819698173,0.7493150684931507
13872,0.47577442414614773,0.7493150684931507
13873,0.47577442414614773,0.7493553585817889
13874,0.47589356632247815,0.7493553585817889
13875,0.47589356632247815,0.7494359387590652
13876,0.475933280381255,0.7494359387590652
13877,0.475933280381255,0.7495568090249799
13878,0.4760524225575854,0.7495568090249799
13879,0.4760524225575854,0.749597099113618
13880,0.4760921366163622,0.749597099113618
13881,0.4760921366163622,0.7497179693795326
13882,0.476131850675139,0.7497179693795326
13883,0.476131850675139,0.7499597099113618
13884,0.47625099285146943,0.7499597099113618
13885,0.47625099285146943,0.7501611603545528
13886,0.47640984908657663,0.7501611603545528
13887,0.47640984908657663,0.7503626107977438
13888,0.47644956314535347,0.7503626107977438
13889,0.47644956314535347,0.750402900886382
13890,0.4767275615567911,0.750402900886382
13891,0.4767275615567911,0.7505640612409348
13892,0.4767672756155679,0.7505640612409348
13893,0.4767672756155679,0.7506043513295729
13894,0.4768069896743447,0.7506043513295729
13895,0.4768069896743447,0.7506446414182111
13896,0.47696584590945196,0.7506446414182111
13897,0.47696584590945196,0.7510072522159549
13898,0.4770452740270056,0.7510072522159549
13899,0.4770452740270056,0.751047542304593
13900,0.47708498808578237,0.751047542304593
13901,0.47708498808578237,0.7510878323932313
13902,0.4772438443208896,0.7510878323932313
13903,0.4772438443208896,0.7511684125705077
13904,0.47736298649722003,0.7511684125705077
13905,0.47736298649722003,0.751248992747784
13906,0.4774027005559968,0.751248992747784
13907,0.4774027005559968,0.7512892828364223
13908,0.47760127084988085,0.7512892828364223
13909,0.47760127084988085,0.7514907332796132
13910,0.47764098490865764,0.7514907332796132
13911,0.47764098490865764,0.7515310233682514
13912,0.4776806989674345,0.7515310233682514
13913,0.4776806989674345,0.7516116035455278
13914,0.4777998411437649,0.7516116035455278
13915,0.4777998411437649,0.751651893634166
13916,0.4778395552025417,0.751651893634166
13917,0.4778395552025417,0.7517324738114424
13918,0.47799841143764893,0.7517324738114424
13919,0.47799841143764893,0.7517727639000806
13920,0.47811755361397934,0.7517727639000806
13921,0.47811755361397934,0.7519339242546333
13922,0.4783558379666402,0.7519339242546333
13923,0.4783558379666402,0.7520145044319098
13924,0.47847498014297063,0.7520145044319098
13925,0.47847498014297063,0.7520547945205479
13926,0.4785544082605242,0.7520547945205479
13927,0.4785544082605242,0.7521353746978243
13928,0.47867355043685467,0.7521353746978243
13929,0.47867355043685467,0.7522159548751007
13930,0.47875297855440824,0.7522159548751007
13931,0.47875297855440824,0.7522562449637389
13932,0.4787926926131851,0.7522562449637389
13933,0.4787926926131851,0.7522965350523771
13934,0.4788721207307387,0.7522965350523771
13935,0.4788721207307387,0.7524174053182917
13936,0.4790309769658459,0.7524174053182917
13937,0.4790309769658459,0.7524576954069299
13938,0.47907069102462274,0.7524576954069299
13939,0.47907069102462274,0.7526994359387591
13940,0.4791104050833995,0.7526994359387591
13941,0.4791104050833995,0.753102336825141
13942,0.4791501191421763,0.753102336825141
13943,0.4791501191421763,0.7531426269137792
13944,0.47918983320095315,0.7531426269137792
13945,0.47918983320095315,0.7531829170024174
13946,0.47922954725972994,0.7531829170024174
13947,0.47922954725972994,0.7532232070910556
13948,0.4792692613185068,0.7532232070910556
13949,0.4792692613185068,0.7532634971796938
13950,0.47930897537728356,0.7532634971796938
13951,0.47930897537728356,0.7533440773569702
13952,0.4795075456711676,0.7533440773569702
13953,0.4795075456711676,0.7533843674456083
13954,0.4795472597299444,0.7533843674456083
13955,0.4795472597299444,0.7534649476228847
13956,0.4795869737887212,0.7534649476228847
13957,0.4795869737887212,0.753505237711523
13958,0.479626687847498,0.753505237711523
13959,0.479626687847498,0.7535858178887993
13960,0.47970611596505164,0.7535858178887993
13961,0.47970611596505164,0.7536663980660757
13962,0.4797458300238284,0.7536663980660757
13963,0.4797458300238284,0.753706688154714
13964,0.47978554408260526,0.753706688154714
13965,0.47978554408260526,0.7537469782433521
13966,0.47982525814138205,0.7537469782433521
13967,0.47982525814138205,0.7538275584206285
13968,0.47994440031771246,0.7538275584206285
13969,0.47994440031771246,0.7538678485092667
13970,0.4799841143764893,0.7538678485092667
13971,0.4799841143764893,0.7539484286865431
13972,0.48006354249404287,0.7539484286865431
13973,0.48006354249404287,0.7539887187751813
13974,0.4801032565528197,0.7539887187751813
13975,0.4801032565528197,0.7540692989524577
13976,0.4801429706115965,0.7540692989524577
13977,0.4801429706115965,0.7541095890410959
13978,0.48034154090548054,0.7541095890410959
13979,0.48034154090548054,0.7541901692183722
13980,0.4805401111993646,0.7541901692183722
13981,0.4805401111993646,0.7542707493956486
13982,0.4806195393169182,0.7542707493956486
13983,0.4806195393169182,0.7543110394842869
13984,0.480659253375695,0.7543110394842869
13985,0.480659253375695,0.7543513295729251
13986,0.4806989674344718,0.7543513295729251
13987,0.4806989674344718,0.7545124899274779
13988,0.4807386814932486,0.7545124899274779
13989,0.4807386814932486,0.754552780016116
13990,0.4807783955520254,0.754552780016116
13991,0.4807783955520254,0.7545930701047542
13992,0.48093725178713265,0.7545930701047542
13993,0.48093725178713265,0.7546333601933924
13994,0.48105639396346306,0.7546333601933924
13995,0.48105639396346306,0.754754230459307
13996,0.4813343923749007,0.754754230459307
13997,0.4813343923749007,0.7548751007252216
13998,0.48153296266878476,0.7548751007252216
13999,0.48153296266878476,0.754955680902498
14000,0.48157267672756154,0.754955680902498
14001,0.48157267672756154,0.7550362610797744
14002,0.4816123907863384,0.7550362610797744
14003,0.4816123907863384,0.7550765511684125
14004,0.48165210484511517,0.7550765511684125
14005,0.48165210484511517,0.7552780016116035
14006,0.48169181890389196,0.7552780016116035
14007,0.48169181890389196,0.7553182917002418
14008,0.4817315329626688,0.7553182917002418
14009,0.4817315329626688,0.7553585817888799
14010,0.4818109610802224,0.7553585817888799
14011,0.4818109610802224,0.7553988718775181
14012,0.481890389197776,0.7553988718775181
14013,0.481890389197776,0.7554391619661563
14014,0.48193010325655283,0.7554391619661563
14015,0.48193010325655283,0.7555197421434328
14016,0.4819698173153296,0.7555197421434328
14017,0.4819698173153296,0.7556003223207091
14018,0.48204924543288324,0.7556003223207091
14019,0.48204924543288324,0.7556809024979855
14020,0.48208895949166003,0.7556809024979855
14021,0.48208895949166003,0.7557614826752619
14022,0.48212867355043687,0.7557614826752619
14023,0.48212867355043687,0.7560838033843674
14024,0.4822081016679905,0.7560838033843674
14025,0.4822081016679905,0.756204673650282
14026,0.4823669579030977,0.756204673650282
14027,0.4823669579030977,0.7562449637389203
14028,0.4824066719618745,0.7562449637389203
14029,0.4824066719618745,0.7563658340048348
14030,0.48256552819698173,0.7563658340048348
14031,0.48256552819698173,0.756406124093473
14032,0.48276409849086577,0.756406124093473
14033,0.48276409849086577,0.7564464141821112
14034,0.4828832406671962,0.7564464141821112
14035,0.4828832406671962,0.7564867042707494
14036,0.4829626687847498,0.7564867042707494
14037,0.4829626687847498,0.7565269943593876
14038,0.4830023828435266,0.7565269943593876
14039,0.4830023828435266,0.7566881547139404
14040,0.48304209690230343,0.7566881547139404
14041,0.48304209690230343,0.7567284448025786
14042,0.4830818109610802,0.7567284448025786
14043,0.4830818109610802,0.7568090249798549
14044,0.48316123907863384,0.7568090249798549
14045,0.48316123907863384,0.7569298952457696
14046,0.48324066719618747,0.7569298952457696
14047,0.48324066719618747,0.7569701853344077
14048,0.48332009531374104,0.7569701853344077
14049,0.48332009531374104,0.7570104754230459
14050,0.4833598093725179,0.7570104754230459
14051,0.4833598093725179,0.7570507655116842
14052,0.4834789515488483,0.7570507655116842
14053,0.4834789515488483,0.7571716357775987
14054,0.4835980937251787,0.7571716357775987
14055,0.4835980937251787,0.7573327961321515
14056,0.4836775218427323,0.7573327961321515
14057,0.4836775218427323,0.7573730862207897
14058,0.48375694996028595,0.7573730862207897
14059,0.48375694996028595,0.7574133763094278
14060,0.4838363780778396,0.7574133763094278
14061,0.4838363780778396,0.7575745366639807
14062,0.48391580619539315,0.7575745366639807
14063,0.48391580619539315,0.7576148267526188
14064,0.48395552025417,0.7576148267526188
14065,0.48395552025417,0.7576954069298952
14066,0.4839952343129468,0.7576954069298952
14067,0.4839952343129468,0.7578162771958098
14068,0.4840349483717236,0.7578162771958098
14069,0.4840349483717236,0.7578968573730862
14070,0.4840746624305004,0.7578968573730862
14071,0.4840746624305004,0.7580177276390008
14072,0.4841143764892772,0.7580177276390008
14073,0.4841143764892772,0.758058017727639
14074,0.48415409054805403,0.758058017727639
14075,0.48415409054805403,0.7580983078162772
14076,0.4842335186656076,0.7580983078162772
14077,0.4842335186656076,0.7581788879935536
14078,0.48427323272438444,0.7581788879935536
14079,0.48427323272438444,0.758460918614021
14080,0.48435266084193807,0.758460918614021
14081,0.48435266084193807,0.7585414987912973
14082,0.48443208895949164,0.7585414987912973
14083,0.48443208895949164,0.7586220789685737
14084,0.4844718030182685,0.7586220789685737
14085,0.4844718030182685,0.758662369057212
14086,0.4846306592533757,0.758662369057212
14087,0.4846306592533757,0.7587026591458501
14088,0.4846703733121525,0.7587026591458501
14089,0.4846703733121525,0.7589443996776792
14090,0.4847100873709293,0.7589443996776792
14091,0.4847100873709293,0.7590652699435939
14092,0.48474980142970614,0.7590652699435939
14093,0.48474980142970614,0.7591458501208702
14094,0.48486894360603655,0.7591458501208702
14095,0.48486894360603655,0.7592264302981466
14096,0.48490865766481334,0.7592264302981466
14097,0.48490865766481334,0.7592667203867849
14098,0.4849483717235902,0.7592667203867849
14099,0.4849483717235902,0.7593875906526995
14100,0.48502779984114375,0.7593875906526995
14101,0.48502779984114375,0.7594278807413376
14102,0.4850675138999206,0.7594278807413376
14103,0.4850675138999206,0.7594681708299759
14104,0.4851072279586974,0.7594681708299759
14105,0.4851072279586974,0.759508460918614
14106,0.4852660841938046,0.759508460918614
14107,0.4852660841938046,0.7596293311845286
14108,0.4853057982525814,0.7596293311845286
14109,0.4853057982525814,0.7597502014504431
14110,0.4854249404289118,0.7597502014504431
14111,0.4854249404289118,0.7597904915390814
14112,0.48550436854646545,0.7597904915390814
14113,0.48550436854646545,0.759911361804996
14114,0.48554408260524223,0.759911361804996
14115,0.48554408260524223,0.7599919419822724
14116,0.4855837966640191,0.7599919419822724
14117,0.4855837966640191,0.7601128122481869
14118,0.48562351072279586,0.7601128122481869
14119,0.48562351072279586,0.7601531023368251
14120,0.4857823669579031,0.7601531023368251
14121,0.4857823669579031,0.7602739726027398
14122,0.4858220810166799,0.7602739726027398
14123,0.4858220810166799,0.7603545527800161
14124,0.48586179507545674,0.7603545527800161
14125,0.48586179507545674,0.7604351329572925
14126,0.48598093725178715,0.7604351329572925
14127,0.48598093725178715,0.7606365834004835
14128,0.48602065131056393,0.7606365834004835
14129,0.48602065131056393,0.7606768734891217
14130,0.4860603653693407,0.7606768734891217
14131,0.4860603653693407,0.7607171635777599
14132,0.48610007942811756,0.7607171635777599
14133,0.48610007942811756,0.7607977437550363
14134,0.48613979348689434,0.7607977437550363
14135,0.48613979348689434,0.760958904109589
14136,0.4861795075456712,0.760958904109589
14137,0.4861795075456712,0.7610797743755037
14138,0.48621922160444797,0.7610797743755037
14139,0.48621922160444797,0.76116035455278
14140,0.48625893566322476,0.76116035455278
14141,0.48625893566322476,0.7612409347300564
14142,0.4862986497220016,0.7612409347300564
14143,0.4862986497220016,0.7612812248186946
14144,0.4863383637807784,0.7612812248186946
14145,0.4863383637807784,0.7613215149073328
14146,0.486417791898332,0.7613215149073328
14147,0.486417791898332,0.761361804995971
14148,0.4864575059571088,0.761361804995971
14149,0.4864575059571088,0.7614423851732474
14150,0.48649722001588563,0.7614423851732474
14151,0.48649722001588563,0.7614826752618856
14152,0.48661636219221605,0.7614826752618856
14153,0.48661636219221605,0.7615229653505238
14154,0.48669579030976967,0.7615229653505238
14155,0.48669579030976967,0.7616035455278002
14156,0.4870135027799841,0.7616035455278002
14157,0.4870135027799841,0.7616841257050766
14158,0.4870532168387609,0.7616841257050766
14159,0.4870532168387609,0.7617244157937147
14160,0.48709293089753775,0.7617244157937147
14161,0.48709293089753775,0.7618452860596293
14162,0.48713264495631453,0.7618452860596293
14163,0.48713264495631453,0.7618855761482676
14164,0.48725178713264494,0.7618855761482676
14165,0.48725178713264494,0.7619258662369057
14166,0.4872915011914218,0.7619258662369057
14167,0.4872915011914218,0.7620467365028203
14168,0.48733121525019857,0.7620467365028203
14169,0.48733121525019857,0.7621676067687349
14170,0.4874106433677522,0.7621676067687349
14171,0.4874106433677522,0.7622884770346495
14172,0.487450357426529,0.7622884770346495
14173,0.487450357426529,0.7625705076551168
14174,0.4874900714853058,0.7625705076551168
14175,0.4874900714853058,0.7626107977437551
14176,0.4875297855440826,0.7626107977437551
14177,0.4875297855440826,0.7626510878323932
14178,0.4875694996028594,0.7626510878323932
14179,0.4875694996028594,0.7627316680096696
14180,0.487648927720413,0.7627316680096696
14181,0.487648927720413,0.7627719580983078
14182,0.48772835583796664,0.7627719580983078
14183,0.48772835583796664,0.7628525382755842
14184,0.48784749801429705,0.7628525382755842
14185,0.48784749801429705,0.763013698630137
14186,0.48796664019062747,0.763013698630137
14187,0.48796664019062747,0.7630539887187752
14188,0.4880460683081811,0.7630539887187752
14189,0.4880460683081811,0.7631345688960516
14190,0.4880857823669579,0.7631345688960516
14191,0.4880857823669579,0.7631748589846897
14192,0.4881254964257347,0.7631748589846897
14193,0.4881254964257347,0.7632554391619661
14194,0.48820492454328834,0.7632554391619661
14195,0.48820492454328834,0.7632957292506044
14196,0.48824463860206513,0.7632957292506044
14197,0.48824463860206513,0.7633763094278807
14198,0.48832406671961875,0.7633763094278807
14199,0.48832406671961875,0.763416599516519
14200,0.4884034948371724,0.763416599516519
14201,0.4884034948371724,0.7634568896051571
14202,0.48844320889594917,0.7634568896051571
14203,0.48844320889594917,0.7634971796937954
14204,0.4886020651310564,0.7634971796937954
14205,0.4886020651310564,0.7635777598710717
14206,0.48868149324861,0.7635777598710717
14207,0.48868149324861,0.7636180499597099
14208,0.48880063542494046,0.7636180499597099
14209,0.48880063542494046,0.7636583400483481
14210,0.48884034948371724,0.7636583400483481
14211,0.48884034948371724,0.7637389202256245
14212,0.48895949166004765,0.7637389202256245
14213,0.48895949166004765,0.7637792103142627
14214,0.4890389197776013,0.7637792103142627
14215,0.4890389197776013,0.7638195004029009
14216,0.48907863383637806,0.7638195004029009
14217,0.48907863383637806,0.7639000805801772
14218,0.4891183478951549,0.7639000805801772
14219,0.4891183478951549,0.7639403706688155
14220,0.4891580619539317,0.7639403706688155
14221,0.4891580619539317,0.7640209508460919
14222,0.4892772041302621,0.7640209508460919
14223,0.4892772041302621,0.7641015310233682
14224,0.4893566322478157,0.7641015310233682
14225,0.4893566322478157,0.7641418211120065
14226,0.489515488482923,0.7641418211120065
14227,0.489515488482923,0.7641821112006446
14228,0.48955520254169976,0.7641821112006446
14229,0.48955520254169976,0.7642224012892829
14230,0.48959491660047655,0.7642224012892829
14231,0.48959491660047655,0.764262691377921
14232,0.489714058776807,0.764262691377921
14233,0.489714058776807,0.7643835616438356
14234,0.4897934868943606,0.7643835616438356
14235,0.4897934868943606,0.7644238517324738
14236,0.4898332009531374,0.7644238517324738
14237,0.4898332009531374,0.7645447219983884
14238,0.49003177124702146,0.7645447219983884
14239,0.49003177124702146,0.7647058823529411
14240,0.49011119936457503,0.7647058823529411
14241,0.49011119936457503,0.7647461724415794
14242,0.4902303415409055,0.7647461724415794
14243,0.4902303415409055,0.764867042707494
14244,0.49042891183478954,0.764867042707494
14245,0.49042891183478954,0.7651087832393231
14246,0.49054805401111995,0.7651087832393231
14247,0.49054805401111995,0.765310233682514
14248,0.49058776806989673,0.765310233682514
14249,0.49058776806989673,0.7653908138597905
14250,0.490746624305004,0.7653908138597905
14251,0.490746624305004,0.7654311039484287
14252,0.49078633836378077,0.7654311039484287
14253,0.49078633836378077,0.765511684125705
14254,0.4908260524225576,0.765511684125705
14255,0.4908260524225576,0.7656325543916197
14256,0.490945194598888,0.7656325543916197
14257,0.490945194598888,0.7656728444802579
14258,0.49106433677521844,0.7656728444802579
14259,0.49106433677521844,0.7657937147461724
14260,0.4911040508339952,0.7657937147461724
14261,0.4911040508339952,0.7660757453666398
14262,0.49114376489277206,0.7660757453666398
14263,0.49114376489277206,0.766116035455278
14264,0.49118347895154885,0.766116035455278
14265,0.49118347895154885,0.7661563255439162
14266,0.49122319301032563,0.7661563255439162
14267,0.49122319301032563,0.7663577759871072
14268,0.49130262112787926,0.7663577759871072
14269,0.49130262112787926,0.7664383561643836
14270,0.4913423351866561,0.7664383561643836
14271,0.4913423351866561,0.7665592264302982
14272,0.49154090548054014,0.7665592264302982
14273,0.49154090548054014,0.7666398066075746
14274,0.4916203335980937,0.7666398066075746
14275,0.4916203335980937,0.7668412570507656
14276,0.49166004765687055,0.7668412570507656
14277,0.49166004765687055,0.7668815471394037
14278,0.49169976171564733,0.7668815471394037
14279,0.49169976171564733,0.7669621273166801
14280,0.49177918983320096,0.7669621273166801
14281,0.49177918983320096,0.7670427074939565
14282,0.49181890389197774,0.7670427074939565
14283,0.49181890389197774,0.7670829975825947
14284,0.4918586179507546,0.7670829975825947
14285,0.4918586179507546,0.7672038678485092
14286,0.49193804606830815,0.7672038678485092
14287,0.49193804606830815,0.7672441579371475
14288,0.491977760127085,0.7672441579371475
14289,0.491977760127085,0.7673650282030621
14290,0.4920571882446386,0.7673650282030621
14291,0.4920571882446386,0.7674456083803385
14292,0.4920969023034154,0.7674456083803385
14293,0.4920969023034154,0.767566478646253
14294,0.4922160444797458,0.767566478646253
14295,0.4922160444797458,0.7677276390008058
14296,0.49229547259729944,0.7677276390008058
14297,0.49229547259729944,0.7678082191780822
14298,0.49241461477362986,0.7678082191780822
14299,0.49241461477362986,0.7678485092667204
14300,0.4924543288324067,0.7678485092667204
14301,0.4924543288324067,0.767969379532635
14302,0.49253375694996027,0.767969379532635
14303,0.49253375694996027,0.7680096696212731
14304,0.4925734710087371,0.7680096696212731
14305,0.4925734710087371,0.7680499597099114
14306,0.4926131850675139,0.7680499597099114
14307,0.4926131850675139,0.768170829975826
14308,0.49265289912629073,0.768170829975826
14309,0.49265289912629073,0.7682111200644641
14310,0.4927323272438443,0.7682111200644641
14311,0.4927323272438443,0.7682917002417405
14312,0.49281175536139793,0.7682917002417405
14313,0.49281175536139793,0.7683319903303787
14314,0.4928514694201747,0.7683319903303787
14315,0.4928514694201747,0.768372280419017
14316,0.49293089753772834,0.768372280419017
14317,0.49293089753772834,0.7684528605962934
14318,0.4929706115965052,0.7684528605962934
14319,0.4929706115965052,0.7685334407735697
14320,0.49305003971405875,0.7685334407735697
14321,0.49305003971405875,0.7685737308622079
14322,0.4931691818903892,0.7685737308622079
14323,0.4931691818903892,0.7687348912167606
14324,0.49328832406671963,0.7687348912167606
14325,0.49328832406671963,0.7689766317485899
14326,0.4933280381254964,0.7689766317485899
14327,0.4933280381254964,0.769016921837228
14328,0.49336775218427326,0.769016921837228
14329,0.49336775218427326,0.7690975020145044
14330,0.49340746624305004,0.7690975020145044
14331,0.49340746624305004,0.7691780821917809
14332,0.49348689436060367,0.7691780821917809
14333,0.49348689436060367,0.769218372280419
14334,0.49352660841938045,0.769218372280419
14335,0.49352660841938045,0.76941982272361
14336,0.4935663224781573,0.76941982272361
14337,0.4935663224781573,0.7694601128122481
14338,0.4937251787132645,0.7694601128122481
14339,0.4937251787132645,0.769621273166801
14340,0.4938046068308181,0.769621273166801
14341,0.4938046068308181,0.7697018533440774
14342,0.4938443208895949,0.7697018533440774
14343,0.4938443208895949,0.7697421434327155
14344,0.49388403494837174,0.7697421434327155
14345,0.49388403494837174,0.7698227236099919
14346,0.4939237490071485,0.7698227236099919
14347,0.4939237490071485,0.7698630136986301
14348,0.4939634630659253,0.7698630136986301
14349,0.4939634630659253,0.7699435938759065
14350,0.49404289118347894,0.7699435938759065
14351,0.49404289118347894,0.7699838839645448
14352,0.49416203335980935,0.7699838839645448
14353,0.49416203335980935,0.7700241740531829
14354,0.494241461477363,0.7700241740531829
14355,0.494241461477363,0.7700644641418211
14356,0.4944003177124702,0.7700644641418211
14357,0.4944003177124702,0.7703062046736503
14358,0.494440031771247,0.7703062046736503
14359,0.494440031771247,0.7703464947622884
14360,0.49459888800635426,0.7703464947622884
14361,0.49459888800635426,0.7703867848509267
14362,0.4947180301826847,0.7703867848509267
14363,0.4947180301826847,0.7705076551168413
14364,0.4947974583002383,0.7705076551168413
14365,0.4947974583002383,0.7705479452054794
14366,0.4948371723590151,0.7705479452054794
14367,0.4948371723590151,0.7706285253827558
14368,0.49499602859412234,0.7706285253827558
14369,0.49499602859412234,0.7707091055600322
14370,0.49511517077045275,0.7707091055600322
14371,0.49511517077045275,0.770870265914585
14372,0.49527402700555995,0.770870265914585
14373,0.49527402700555995,0.7709105560032232
14374,0.4953931691818904,0.7709105560032232
14375,0.4953931691818904,0.7709508460918614
14376,0.4954328832406672,0.7709508460918614
14377,0.4954328832406672,0.7710314262691378
14378,0.495472597299444,0.7710314262691378
14379,0.495472597299444,0.7710717163577759
14380,0.4955520254169976,0.7710717163577759
14381,0.4955520254169976,0.7711120064464142
14382,0.49559173947577445,0.7711120064464142
14383,0.49559173947577445,0.7713940370668816
14384,0.49563145353455124,0.7713940370668816
14385,0.49563145353455124,0.7714746172441579
14386,0.495671167593328,0.7714746172441579
14387,0.495671167593328,0.7715954875100726
14388,0.49571088165210486,0.7715954875100726
14389,0.49571088165210486,0.7716357775987107
14390,0.4958300238284353,0.7716357775987107
14391,0.4958300238284353,0.7716760676873489
14392,0.49586973788721206,0.7716760676873489
14393,0.49586973788721206,0.7717566478646253
14394,0.4959491660047657,0.7717566478646253
14395,0.4959491660047657,0.7717969379532635
14396,0.4960683081810961,0.7717969379532635
14397,0.4960683081810961,0.7718775181305398
14398,0.4961477362986497,0.7718775181305398
14399,0.4961477362986497,0.7719178082191781
14400,0.4961874503574265,0.7719178082191781
14401,0.4961874503574265,0.7719580983078163
14402,0.496306592533757,0.7719580983078163
14403,0.496306592533757,0.7720386784850927
14404,0.49638602065131054,0.7720386784850927
14405,0.49638602065131054,0.7721192586623691
14406,0.4964257347100874,0.7721192586623691
14407,0.4964257347100874,0.77232070910556
14408,0.49646544876886417,0.77232070910556
14409,0.49646544876886417,0.7723609991941982
14410,0.496505162827641,0.7723609991941982
14411,0.496505162827641,0.7724012892828365
14412,0.496703733121525,0.7724012892828365
14413,0.496703733121525,0.7724415793714746
14414,0.4967831612390786,0.7724415793714746
14415,0.4967831612390786,0.7727639000805802
14416,0.49682287529785546,0.7727639000805802
14417,0.49682287529785546,0.772925060435133
14418,0.49686258935663224,0.772925060435133
14419,0.49686258935663224,0.7730056406124094
14420,0.49690230341540903,0.7730056406124094
14421,0.49690230341540903,0.7730459307010475
14422,0.49694201747418587,0.7730459307010475
14423,0.49694201747418587,0.7731668009669621
14424,0.4970611596505163,0.7731668009669621
14425,0.4970611596505163,0.7732876712328767
14426,0.49710087370929307,0.7732876712328767
14427,0.49710087370929307,0.7733279613215149
14428,0.4971803018268467,0.7733279613215149
14429,0.4971803018268467,0.7734085414987913
14430,0.4972597299444003,0.7734085414987913
14431,0.4972597299444003,0.7734488315874295
14432,0.4972994440031771,0.7734488315874295
14433,0.4972994440031771,0.7735294117647059
14434,0.49737887212073073,0.7735294117647059
14435,0.49737887212073073,0.7736502820306205
14436,0.49741858617950757,0.7736502820306205
14437,0.49741858617950757,0.773771152296535
14438,0.49745830023828436,0.773771152296535
14439,0.49745830023828436,0.7738517324738114
14440,0.49757744241461477,0.7738517324738114
14441,0.49757744241461477,0.7738920225624496
14442,0.49761715647339155,0.7738920225624496
14443,0.49761715647339155,0.7739323126510879
14444,0.4976965845909452,0.7739323126510879
14445,0.4976965845909452,0.773972602739726
14446,0.4977760127084988,0.773972602739726
14447,0.4977760127084988,0.7740531829170024
14448,0.4978157267672756,0.7740531829170024
14449,0.4978157267672756,0.774174053182917
14450,0.4980142970611596,0.774174053182917
14451,0.4980142970611596,0.7742143432715552
14452,0.49805401111993647,0.7742143432715552
14453,0.49805401111993647,0.7743352135374698
14454,0.49809372517871325,0.7743352135374698
14455,0.49809372517871325,0.774375503626108
14456,0.4981334392374901,0.774375503626108
14457,0.4981334392374901,0.7744157937147462
14458,0.4981731532962669,0.7744157937147462
14459,0.4981731532962669,0.7744560838033844
14460,0.49821286735504366,0.7744560838033844
14461,0.49821286735504366,0.7746575342465754
14462,0.4982525814138205,0.7746575342465754
14463,0.4982525814138205,0.7746978243352135
14464,0.4982922954725973,0.7746978243352135
14465,0.4982922954725973,0.7748186946011282
14466,0.49833200953137413,0.7748186946011282
14467,0.49833200953137413,0.7748589846897663
14468,0.4983717235901509,0.7748589846897663
14469,0.4983717235901509,0.7749798549556809
14470,0.4984114376489277,0.7749798549556809
14471,0.4984114376489277,0.775020145044319
14472,0.49845115170770454,0.775020145044319
14473,0.49845115170770454,0.7750604351329573
14474,0.49849086576648133,0.7750604351329573
14475,0.49849086576648133,0.7751007252215955
14476,0.49853057982525817,0.7751007252215955
14477,0.49853057982525817,0.7751813053988719
14478,0.4986497220015886,0.7751813053988719
14479,0.4986497220015886,0.77522159548751
14480,0.49872915011914215,0.77522159548751
14481,0.49872915011914215,0.7753021756647864
14482,0.4988880063542494,0.7753021756647864
14483,0.4988880063542494,0.775423045930701
14484,0.49896743447180303,0.775423045930701
14485,0.49896743447180303,0.7755439161966157
14486,0.4990071485305798,0.7755439161966157
14487,0.4990071485305798,0.7757453666398066
14488,0.49904686258935665,0.7757453666398066
14489,0.49904686258935665,0.7758662369057212
14490,0.4991262907069102,0.7758662369057212
14491,0.4991262907069102,0.7759065269943594
14492,0.49916600476568707,0.7759065269943594
14493,0.49916600476568707,0.7759468170829976
14494,0.4992454328832407,0.7759468170829976
14495,0.4992454328832407,0.7761079774375503
14496,0.4994042891183479,0.7761079774375503
14497,0.4994042891183479,0.7761482675261886
14498,0.49944400317712473,0.7761482675261886
14499,0.49944400317712473,0.7762288477034649
14500,0.4994837172359015,0.7762288477034649
14501,0.4994837172359015,0.7762691377921032
14502,0.49956314535345514,0.7762691377921032
14503,0.49956314535345514,0.7763497179693796
14504,0.4996028594122319,0.7763497179693796
14505,0.4996028594122319,0.7765108783239323
14506,0.49972200158856234,0.7765108783239323
14507,0.49972200158856234,0.7765511684125705
14508,0.4997617156473392,0.7765511684125705
14509,0.4997617156473392,0.7766317485898468
14510,0.4999205718824464,0.7766317485898468
14511,0.4999205718824464,0.7767526188557615
14512,0.4999602859412232,0.7767526188557615
14513,0.4999602859412232,0.7769137792103142
14514,0.5,0.7769137792103142
14515,0.5,0.7771152296535052
14516,0.5000794281175536,0.7771152296535052
14517,0.5000794281175536,0.7772360999194198
14518,0.5001588562351073,0.7772360999194198
14519,0.5001588562351073,0.777276390008058
14520,0.500198570293884,0.777276390008058
14521,0.500198570293884,0.7773166800966962
14522,0.5002382843526608,0.7773166800966962
14523,0.5002382843526608,0.7773569701853345
14524,0.5002779984114376,0.7773569701853345
14525,0.5002779984114376,0.7773972602739726
14526,0.5003177124702145,0.7773972602739726
14527,0.5003177124702145,0.7774375503626108
14528,0.5005559968228753,0.7774375503626108
14529,0.5005559968228753,0.7778001611603546
14530,0.5007545671167594,0.7778001611603546
14531,0.5007545671167594,0.7778404512489927
14532,0.5008339952343129,0.7778404512489927
14533,0.5008339952343129,0.777880741337631
14534,0.5009134233518666,0.777880741337631
14535,0.5009134233518666,0.7779210314262691
14536,0.5011119936457505,0.7779210314262691
14537,0.5011119936457505,0.7779613215149074
14538,0.5011517077045274,0.7779613215149074
14539,0.5011517077045274,0.7780419016921837
14540,0.5011914217633042,0.7780419016921837
14541,0.5011914217633042,0.7780821917808219
14542,0.501231135822081,0.7780821917808219
14543,0.501231135822081,0.7781627719580984
14544,0.5012708498808578,0.7781627719580984
14545,0.5012708498808578,0.7782030620467365
14546,0.5013105639396346,0.7782030620467365
14547,0.5013105639396346,0.7782836422240129
14548,0.501429706115965,0.7782836422240129
14549,0.501429706115965,0.7783239323126511
14550,0.5014694201747418,0.7783239323126511
14551,0.5014694201747418,0.7783642224012893
14552,0.5015488482922955,0.7783642224012893
14553,0.5015488482922955,0.7784045124899275
14554,0.5016282764098491,0.7784045124899275
14555,0.5016282764098491,0.7784448025785656
14556,0.5017871326449563,0.7784448025785656
14557,0.5017871326449563,0.778525382755842
14558,0.5018268467037331,0.778525382755842
14559,0.5018268467037331,0.7785656728444803
14560,0.5018665607625099,0.7785656728444803
14561,0.5018665607625099,0.7786059629331185
14562,0.5019459888800636,0.7786059629331185
14563,0.5019459888800636,0.7786462530217566
14564,0.5019857029388404,0.7786462530217566
14565,0.5019857029388404,0.778726833199033
14566,0.5020254169976172,0.778726833199033
14567,0.5020254169976172,0.7787671232876713
14568,0.5020651310563939,0.7787671232876713
14569,0.5020651310563939,0.7788879935535858
14570,0.5021048451151707,0.7788879935535858
14571,0.5021048451151707,0.7792506043513295
14572,0.5021445591739476,0.7792506043513295
14573,0.5021445591739476,0.7797743755036262
14574,0.5021842732327244,0.7797743755036262
14575,0.5021842732327244,0.7799355358581789
14576,0.5022239872915012,0.7799355358581789
14577,0.5022239872915012,0.7800161160354553
14578,0.5023034154090548,0.7800161160354553
14579,0.5023034154090548,0.7800966962127317
14580,0.5024225575853852,0.7800966962127317
14581,0.5024225575853852,0.7802578565672844
14582,0.502462271644162,0.7802578565672844
14583,0.502462271644162,0.7802981466559227
14584,0.5025416997617157,0.7802981466559227
14585,0.5025416997617157,0.7803787268331991
14586,0.502660841938046,0.7803787268331991
14587,0.502660841938046,0.7804593070104754
14588,0.5027005559968228,0.7804593070104754
14589,0.5027005559968228,0.78058017727639
14590,0.5027402700555997,0.78058017727639
14591,0.5027402700555997,0.7807010475423046
14592,0.5027799841143765,0.7807010475423046
14593,0.5027799841143765,0.7807816277195809
14594,0.5028991262907069,0.7807816277195809
14595,0.5028991262907069,0.7808219178082192
14596,0.5029388403494837,0.7808219178082192
14597,0.5029388403494837,0.7809427880741338
14598,0.5030579825258141,0.7809427880741338
14599,0.5030579825258141,0.7810233682514102
14600,0.5030976965845909,0.7810233682514102
14601,0.5030976965845909,0.7811442385173247
14602,0.5031771247021446,0.7811442385173247
14603,0.5031771247021446,0.7813053988718776
14604,0.5032565528196982,0.7813053988718776
14605,0.5032565528196982,0.7816277195809831
14606,0.5033359809372517,0.7816277195809831
14607,0.5033359809372517,0.7816680096696212
14608,0.5033756949960286,0.7816680096696212
14609,0.5033756949960286,0.7819097502014505
14610,0.5034154090548054,0.7819097502014505
14611,0.5034154090548054,0.7819500402900886
14612,0.5034551231135822,0.7819500402900886
14613,0.5034551231135822,0.7821112006446415
14614,0.503494837172359,0.7821112006446415
14615,0.503494837172359,0.7821917808219178
14616,0.5035345512311358,0.7821917808219178
14617,0.5035345512311358,0.7822723609991942
14618,0.5035742652899127,0.7822723609991942
14619,0.5035742652899127,0.7823126510878324
14620,0.5036139793486895,0.7823126510878324
14621,0.5036139793486895,0.7823529411764706
14622,0.503693407466243,0.7823529411764706
14623,0.503693407466243,0.7825946817082997
14624,0.5037728355837967,0.7825946817082997
14625,0.5037728355837967,0.782634971796938
14626,0.5038125496425735,0.782634971796938
14627,0.5038125496425735,0.7827558420628525
14628,0.5038522637013503,0.7827558420628525
14629,0.5038522637013503,0.7827961321514907
14630,0.5038919777601271,0.7827961321514907
14631,0.5038919777601271,0.7828767123287671
14632,0.5039714058776807,0.7828767123287671
14633,0.5039714058776807,0.7829572925060435
14634,0.5040111199364575,0.7829572925060435
14635,0.5040111199364575,0.7829975825946817
14636,0.5041302621127879,0.7829975825946817
14637,0.5041302621127879,0.7832393231265109
14638,0.5041699761715648,0.7832393231265109
14639,0.5041699761715648,0.7834004834810636
14640,0.5042096902303416,0.7834004834810636
14641,0.5042096902303416,0.78348106365834
14642,0.5042891183478951,0.78348106365834
14643,0.5042891183478951,0.7835213537469783
14644,0.5043288324066719,0.7835213537469783
14645,0.5043288324066719,0.7836019339242546
14646,0.5043685464654488,0.7836019339242546
14647,0.5043685464654488,0.783682514101531
14648,0.504527402700556,0.783682514101531
14649,0.504527402700556,0.7837228041901693
14650,0.5045671167593329,0.7837228041901693
14651,0.5045671167593329,0.7839242546333602
14652,0.5046068308181096,0.7839242546333602
14653,0.5046068308181096,0.7839645447219984
14654,0.5048451151707705,0.7839645447219984
14655,0.5048451151707705,0.7840048348106365
14656,0.504924543288324,0.7840048348106365
14657,0.504924543288324,0.7840451248992748
14658,0.5053613979348689,0.7840451248992748
14659,0.5053613979348689,0.784085414987913
14660,0.5054011119936458,0.784085414987913
14661,0.5054011119936458,0.7841257050765512
14662,0.5054408260524226,0.7841257050765512
14663,0.5054408260524226,0.7841659951651894
14664,0.5054805401111994,0.7841659951651894
14665,0.5054805401111994,0.7842062852538275
14666,0.5055599682287529,0.7842062852538275
14667,0.5055599682287529,0.7842465753424658
14668,0.5057982525814139,0.7842465753424658
14669,0.5057982525814139,0.7843674456083803
14670,0.5059173947577442,0.7843674456083803
14671,0.5059173947577442,0.7845286059629332
14672,0.505957108816521,0.7845286059629332
14673,0.505957108816521,0.7845688960515713
14674,0.5060762509928515,0.7845688960515713
14675,0.5060762509928515,0.7846494762288477
14676,0.506155679110405,0.7846494762288477
14677,0.506155679110405,0.7847300564061241
14678,0.5062748212867355,0.7847300564061241
14679,0.5062748212867355,0.7848912167606769
14680,0.5063542494042891,0.7848912167606769
14681,0.5063542494042891,0.7850120870265914
14682,0.5064336775218428,0.7850120870265914
14683,0.5064336775218428,0.7851329572925061
14684,0.5064733915806195,0.7851329572925061
14685,0.5064733915806195,0.7851732473811442
14686,0.5065131056393963,0.7851732473811442
14687,0.5065131056393963,0.7852538275584207
14688,0.5066322478157268,0.7852538275584207
14689,0.5066322478157268,0.7853344077356971
14690,0.5066719618745036,0.7853344077356971
14691,0.5066719618745036,0.7854149879129734
14692,0.5067911040508339,0.7854149879129734
14693,0.5067911040508339,0.7854552780016116
14694,0.5068705321683876,0.7854552780016116
14695,0.5068705321683876,0.785535858178888
14696,0.506989674344718,0.785535858178888
14697,0.506989674344718,0.7856164383561643
14698,0.5070691024622717,0.7856164383561643
14699,0.5070691024622717,0.7856970185334408
14700,0.5071088165210484,0.7856970185334408
14701,0.5071088165210484,0.785737308622079
14702,0.5071485305798252,0.785737308622079
14703,0.5071485305798252,0.7858178887993553
14704,0.5072279586973789,0.7858178887993553
14705,0.5072279586973789,0.7858581788879936
14706,0.5072676727561557,0.7858581788879936
14707,0.5072676727561557,0.7859790491539081
14708,0.5073073868149325,0.7859790491539081
14709,0.5073073868149325,0.7860999194198227
14710,0.507386814932486,0.7860999194198227
14711,0.507386814932486,0.7862610797743755
14712,0.507426528991263,0.7862610797743755
14713,0.507426528991263,0.7863416599516518
14714,0.5075059571088165,0.7863416599516518
14715,0.5075059571088165,0.7864222401289283
14716,0.5075853852263701,0.7864222401289283
14717,0.5075853852263701,0.7864625302175665
14718,0.5077045274027006,0.7864625302175665
14719,0.5077045274027006,0.7865028203062047
14720,0.5077442414614773,0.7865028203062047
14721,0.5077442414614773,0.7865431103948428
14722,0.5080222398729151,0.7865431103948428
14723,0.5080222398729151,0.7865834004834811
14724,0.5082605242255759,0.7865834004834811
14725,0.5082605242255759,0.7866236905721192
14726,0.5083399523431295,0.7866236905721192
14727,0.5083399523431295,0.7866639806607575
14728,0.5084193804606831,0.7866639806607575
14729,0.5084193804606831,0.7867042707493956
14730,0.5084590945194599,0.7867042707493956
14731,0.5084590945194599,0.7867445608380338
14732,0.5087370929308975,0.7867445608380338
14733,0.5087370929308975,0.7870265914585012
14734,0.5087768069896743,0.7870265914585012
14735,0.5087768069896743,0.7871071716357776
14736,0.5088165210484511,0.7871071716357776
14737,0.5088165210484511,0.7872280419016922
14738,0.508856235107228,0.7872280419016922
14739,0.508856235107228,0.7873086220789686
14740,0.5089356632247816,0.7873086220789686
14741,0.5089356632247816,0.7873489121676067
14742,0.5089753772835584,0.7873489121676067
14743,0.5089753772835584,0.787389202256245
14744,0.5090945194598888,0.787389202256245
14745,0.5090945194598888,0.7874294923448831
14746,0.5091342335186656,0.7874294923448831
14747,0.5091342335186656,0.7874697824335214
14748,0.5092136616362192,0.7874697824335214
14749,0.5092136616362192,0.7875503626107977
14750,0.5092930897537729,0.7875503626107977
14751,0.5092930897537729,0.787590652699436
14752,0.5093328038125496,0.787590652699436
14753,0.5093328038125496,0.7876309427880741
14754,0.5094122319301032,0.7876309427880741
14755,0.5094122319301032,0.7876712328767124
14756,0.5094519459888801,0.7876712328767124
14757,0.5094519459888801,0.7878323932312651
14758,0.5094916600476569,0.7878323932312651
14759,0.5094916600476569,0.7879129734085415
14760,0.5095710881652105,0.7879129734085415
14761,0.5095710881652105,0.7880741337630943
14762,0.5096902303415409,0.7880741337630943
14763,0.5096902303415409,0.7881547139403706
14764,0.5097299444003177,0.7881547139403706
14765,0.5097299444003177,0.7881950040290089
14766,0.5099682287529785,0.7881950040290089
14767,0.5099682287529785,0.7883158742949234
14768,0.510087370929309,0.7883158742949234
14769,0.510087370929309,0.7883561643835616
14770,0.5101667990468626,0.7883561643835616
14771,0.5101667990468626,0.7884770346494763
14772,0.5102065131056394,0.7884770346494763
14773,0.5102065131056394,0.7885979049153908
14774,0.510285941223193,0.7885979049153908
14775,0.510285941223193,0.7887590652699435
14776,0.5103256552819698,0.7887590652699435
14777,0.5103256552819698,0.78883964544722
14778,0.5103653693407466,0.78883964544722
14779,0.5103653693407466,0.7888799355358582
14780,0.5104050833995234,0.7888799355358582
14781,0.5104050833995234,0.7889202256244964
14782,0.5104447974583003,0.7889202256244964
14783,0.5104447974583003,0.7890008058017728
14784,0.5104845115170771,0.7890008058017728
14785,0.5104845115170771,0.7890410958904109
14786,0.5106830818109611,0.7890410958904109
14787,0.5106830818109611,0.7890813859790492
14788,0.5109213661636219,0.7890813859790492
14789,0.5109213661636219,0.7891216760676873
14790,0.5110405083399523,0.7891216760676873
14791,0.5110405083399523,0.7891619661563255
14792,0.511119936457506,0.7891619661563255
14793,0.511119936457506,0.7892022562449638
14794,0.5111596505162828,0.7892022562449638
14795,0.5111596505162828,0.7892425463336019
14796,0.5112390786338363,0.7892425463336019
14797,0.5112390786338363,0.7892828364222402
14798,0.51131850675139,0.7892828364222402
14799,0.51131850675139,0.7893231265108783
14800,0.5113582208101668,0.7893231265108783
14801,0.5113582208101668,0.7893634165995165
14802,0.5113979348689436,0.7893634165995165
14803,0.5113979348689436,0.7894037066881547
14804,0.5115567911040508,0.7894037066881547
14805,0.5115567911040508,0.7897260273972603
14806,0.5115965051628276,0.7897260273972603
14807,0.5115965051628276,0.7899274778404513
14808,0.5119142176330421,0.7899274778404513
14809,0.5119142176330421,0.7899677679290894
14810,0.5119936457505957,0.7899677679290894
14811,0.5119936457505957,0.7900483481063658
14812,0.5120333598093725,0.7900483481063658
14813,0.5120333598093725,0.7901289282836422
14814,0.5120730738681494,0.7901289282836422
14815,0.5120730738681494,0.7902095084609186
14816,0.512152501985703,0.7902095084609186
14817,0.512152501985703,0.7902497985495568
14818,0.5121922160444797,0.7902497985495568
14819,0.5121922160444797,0.7903706688154714
14820,0.5124305003971406,0.7903706688154714
14821,0.5124305003971406,0.7905318291700242
14822,0.5125099285146942,0.7905318291700242
14823,0.5125099285146942,0.7906526994359387
14824,0.512549642573471,0.7906526994359387
14825,0.512549642573471,0.790692989524577
14826,0.5125893566322478,0.790692989524577
14827,0.5125893566322478,0.7908541498791297
14828,0.5126290706910246,0.7908541498791297
14829,0.5126290706910246,0.7910556003223207
14830,0.5126687847498014,0.7910556003223207
14831,0.5126687847498014,0.791095890410959
14832,0.5127084988085783,0.791095890410959
14833,0.5127084988085783,0.7912570507655117
14834,0.5128276409849086,0.7912570507655117
14835,0.5128276409849086,0.7913779210314262
14836,0.5129467831612391,0.7913779210314262
14837,0.5129467831612391,0.7914182111200645
14838,0.5130262112787927,0.7914182111200645
14839,0.5130262112787927,0.7914987912973409
14840,0.5131056393963463,0.7914987912973409
14841,0.5131056393963463,0.7916196615632555
14842,0.5131453534551231,0.7916196615632555
14843,0.5131453534551231,0.7916599516518936
14844,0.5132644956314535,0.7916599516518936
14845,0.5132644956314535,0.7917002417405318
14846,0.5133042096902304,0.7917002417405318
14847,0.5133042096902304,0.7917808219178082
14848,0.513383637807784,0.7917808219178082
14849,0.513383637807784,0.7918211120064464
14850,0.5134630659253375,0.7918211120064464
14851,0.5134630659253375,0.791941982272361
14852,0.5135424940428912,0.791941982272361
14853,0.5135424940428912,0.7919822723609992
14854,0.5137013502779985,0.7919822723609992
14855,0.5137013502779985,0.7921031426269137
14856,0.5138204924543288,0.7921031426269137
14857,0.5138204924543288,0.792143432715552
14858,0.5138602065131056,0.792143432715552
14859,0.5138602065131056,0.7921837228041901
14860,0.5138999205718825,0.7921837228041901
14861,0.5138999205718825,0.7922240128928284
14862,0.5139396346306593,0.7922240128928284
14863,0.5139396346306593,0.7923851732473811
14864,0.5139793486894361,0.7923851732473811
14865,0.5139793486894361,0.7924657534246575
14866,0.5140984908657665,0.7924657534246575
14867,0.5140984908657665,0.7925866236905721
14868,0.5141382049245433,0.7925866236905721
14869,0.5141382049245433,0.7926672038678485
14870,0.5142970611596506,0.7926672038678485
14871,0.5142970611596506,0.7927074939564867
14872,0.5143764892772041,0.7927074939564867
14873,0.5143764892772041,0.792989524576954
14874,0.5144162033359809,0.792989524576954
14875,0.5144162033359809,0.7930701047542305
14876,0.5144559173947577,0.7930701047542305
14877,0.5144559173947577,0.7931103948428686
14878,0.5144956314535345,0.7931103948428686
14879,0.5144956314535345,0.7931506849315069
14880,0.5145353455123114,0.7931506849315069
14881,0.5145353455123114,0.793190975020145
14882,0.5145750595710882,0.793190975020145
14883,0.5145750595710882,0.7932715551974214
14884,0.514614773629865,0.7932715551974214
14885,0.514614773629865,0.7933521353746978
14886,0.5146544876886417,0.7933521353746978
14887,0.5146544876886417,0.7934327155519743
14888,0.5147736298649722,0.7934327155519743
14889,0.5147736298649722,0.793593875906527
14890,0.5148530579825258,0.793593875906527
14891,0.5148530579825258,0.7936341659951652
14892,0.515011914217633,0.7936341659951652
14893,0.515011914217633,0.7937147461724415
14894,0.5150516282764098,0.7937147461724415
14895,0.5150516282764098,0.7937550362610798
14896,0.5151310563939635,0.7937550362610798
14897,0.5151310563939635,0.7938356164383562
14898,0.5152501985702939,0.7938356164383562
14899,0.5152501985702939,0.7939564867042708
14900,0.5152899126290706,0.7939564867042708
14901,0.5152899126290706,0.7939967767929089
14902,0.5153693407466243,0.7939967767929089
14903,0.5153693407466243,0.7940773569701853
14904,0.5154487688641779,0.7940773569701853
14905,0.5154487688641779,0.7941176470588235
14906,0.5155281969817316,0.7941176470588235
14907,0.5155281969817316,0.7941579371474617
14908,0.5155679110405084,0.7941579371474617
14909,0.5155679110405084,0.7941982272360999
14910,0.5156473391580619,0.7941982272360999
14911,0.5156473391580619,0.7942385173247382
14912,0.5156870532168387,0.7942385173247382
14913,0.5156870532168387,0.7942788074133763
14914,0.5157267672756156,0.7942788074133763
14915,0.5157267672756156,0.7943593875906527
14916,0.5157664813343924,0.7943593875906527
14917,0.5157664813343924,0.7944399677679291
14918,0.5158856235107228,0.7944399677679291
14919,0.5158856235107228,0.7946011281224818
14920,0.5159650516282764,0.7946011281224818
14921,0.5159650516282764,0.7946817082997583
14922,0.5160047656870532,0.7946817082997583
14923,0.5160047656870532,0.7949637389202256
14924,0.5160841938046068,0.7949637389202256
14925,0.5160841938046068,0.7951651893634166
14926,0.516243050039714,0.7951651893634166
14927,0.516243050039714,0.795245769540693
14928,0.5162827640984908,0.795245769540693
14929,0.5162827640984908,0.7952860596293312
14930,0.5163621922160445,0.7952860596293312
14931,0.5163621922160445,0.7954069298952458
14932,0.5164416203335981,0.7954069298952458
14933,0.5164416203335981,0.7954875100725222
14934,0.5165210484511517,0.7954875100725222
14935,0.5165210484511517,0.7956083803384367
14936,0.5166004765687053,0.7956083803384367
14937,0.5166004765687053,0.795648670427075
14938,0.5167593328038126,0.795648670427075
14939,0.5167593328038126,0.7957292506043513
14940,0.5167990468625894,0.7957292506043513
14941,0.5167990468625894,0.7957695406929896
14942,0.5168387609213662,0.7957695406929896
14943,0.5168387609213662,0.7958098307816277
14944,0.5168784749801429,0.7958098307816277
14945,0.5168784749801429,0.795850120870266
14946,0.5169579030976966,0.795850120870266
14947,0.5169579030976966,0.7960515713134569
14948,0.5169976171564734,0.7960515713134569
14949,0.5169976171564734,0.7961321514907332
14950,0.5171564733915807,0.7961321514907332
14951,0.5171564733915807,0.7961724415793715
14952,0.5171961874503574,0.7961724415793715
14953,0.5171961874503574,0.7962933118452861
14954,0.517275615567911,0.7962933118452861
14955,0.517275615567911,0.7965350523771152
14956,0.5173947577442415,0.7965350523771152
14957,0.5173947577442415,0.7965753424657535
14958,0.5174344718030183,0.7965753424657535
14959,0.5174344718030183,0.7966156325543916
14960,0.5175138999205718,0.7966156325543916
14961,0.5175138999205718,0.7966559226430299
14962,0.5175536139793487,0.7966559226430299
14963,0.5175536139793487,0.796696212731668
14964,0.5176330420969023,0.796696212731668
14965,0.5176330420969023,0.7967365028203062
14966,0.5177521842732328,0.7967365028203062
14967,0.5177521842732328,0.7967767929089444
14968,0.5177918983320096,0.7967767929089444
14969,0.5177918983320096,0.7968573730862208
14970,0.5178316123907863,0.7968573730862208
14971,0.5178316123907863,0.796897663174859
14972,0.5178713264495631,0.796897663174859
14973,0.5178713264495631,0.7970588235294118
14974,0.5179507545671168,0.7970588235294118
14975,0.5179507545671168,0.7971796937953264
14976,0.518109610802224,0.7971796937953264
14977,0.518109610802224,0.7972199838839645
14978,0.5181493248610008,0.7972199838839645
14979,0.5181493248610008,0.7973811442385174
14980,0.5181890389197776,0.7973811442385174
14981,0.5181890389197776,0.7974214343271555
14982,0.5182287529785544,0.7974214343271555
14983,0.5182287529785544,0.7974617244157937
14984,0.5182684670373312,0.7974617244157937
14985,0.5182684670373312,0.7975020145044319
14986,0.5184273232724385,0.7975020145044319
14987,0.5184273232724385,0.7975825946817083
14988,0.5185464654487688,0.7975825946817083
14989,0.5185464654487688,0.7976228847703465
14990,0.5186258935663225,0.7976228847703465
14991,0.5186258935663225,0.7976631748589846
14992,0.5186656076250993,0.7976631748589846
14993,0.5186656076250993,0.797743755036261
14994,0.5187450357426528,0.797743755036261
14995,0.5187450357426528,0.7977840451248993
14996,0.5188641779189833,0.7977840451248993
14997,0.5188641779189833,0.7978243352135375
14998,0.5189436060365369,0.7978243352135375
14999,0.5189436060365369,0.7978646253021756
15000,0.5189833200953138,0.7978646253021756
15001,0.5189833200953138,0.7979049153908139
15002,0.5190230341540906,0.7979049153908139
15003,0.5190230341540906,0.797945205479452
15004,0.5191024622716441,0.797945205479452
15005,0.5191024622716441,0.7981063658340048
15006,0.5191818903891978,0.7981063658340048
15007,0.5191818903891978,0.7981869460112813
15008,0.5192216044479746,0.7981869460112813
15009,0.5192216044479746,0.7982272360999194
15010,0.5192613185067514,0.7982272360999194
15011,0.5192613185067514,0.7982675261885576
15012,0.5193010325655282,0.7982675261885576
15013,0.5193010325655282,0.798348106365834
15014,0.5194598888006354,0.798348106365834
15015,0.5194598888006354,0.7984286865431104
15016,0.5194996028594122,0.7984286865431104
15017,0.5194996028594122,0.798549556809025
15018,0.5196187450357427,0.798549556809025
15019,0.5196187450357427,0.7985898468976632
15020,0.5196981731532963,0.7985898468976632
15021,0.5196981731532963,0.7986704270749395
15022,0.519737887212073,0.7986704270749395
15023,0.519737887212073,0.7987107171635778
15024,0.5197776012708499,0.7987107171635778
15025,0.5197776012708499,0.7987510072522159
15026,0.5198173153296267,0.7987510072522159
15027,0.5198173153296267,0.7987912973408542
15028,0.5198570293884035,0.7987912973408542
15029,0.5198570293884035,0.7988718775181305
15030,0.5200555996822875,0.7988718775181305
15031,0.5200555996822875,0.7991136180499597
15032,0.5201350277998411,0.7991136180499597
15033,0.5201350277998411,0.7991941982272361
15034,0.520174741858618,0.7991941982272361
15035,0.520174741858618,0.7992344883158743
15036,0.5202541699761716,0.7992344883158743
15037,0.5202541699761716,0.7993956486704271
15038,0.5203335980937251,0.7993956486704271
15039,0.5203335980937251,0.7995568090249798
15040,0.5203733121525019,0.7995568090249798
15041,0.5203733121525019,0.7995970991136181
15042,0.5204924543288324,0.7995970991136181
15043,0.5204924543288324,0.7996373892022562
15044,0.5206910246227164,0.7996373892022562
15045,0.5206910246227164,0.7996776792908944
15046,0.5207307386814932,0.7996776792908944
15047,0.5207307386814932,0.7997179693795327
15048,0.52077045274027,0.7997179693795327
15049,0.52077045274027,0.7997582594681708
15050,0.5208101667990469,0.7997582594681708
15051,0.5208101667990469,0.7998388396454472
15052,0.5208895949166005,0.7998388396454472
15053,0.5208895949166005,0.8
15054,0.5209293089753773,0.8
15055,0.5209293089753773,0.8000402900886382
15056,0.5210484511517077,0.8000402900886382
15057,0.5210484511517077,0.8000805801772763
15058,0.5211278792692613,0.8000805801772763
15059,0.5211278792692613,0.8001611603545528
15060,0.521207307386815,0.8001611603545528
15061,0.521207307386815,0.8002417405318292
15062,0.5212867355043685,0.8002417405318292
15063,0.5212867355043685,0.8002820306204673
15064,0.5213264495631453,0.8002820306204673
15065,0.5213264495631453,0.8003223207091056
15066,0.5215250198570294,0.8003223207091056
15067,0.5215250198570294,0.8003626107977437
15068,0.521604447974583,0.8003626107977437
15069,0.521604447974583,0.800402900886382
15070,0.5216441620333598,0.800402900886382
15071,0.5216441620333598,0.8004431909750201
15072,0.5216838760921366,0.8004431909750201
15073,0.5216838760921366,0.8004834810636583
15074,0.5217235901509134,0.8004834810636583
15075,0.5217235901509134,0.800604351329573
15076,0.5219221604447974,0.800604351329573
15077,0.5219221604447974,0.8007655116841257
15078,0.5219618745035742,0.8007655116841257
15079,0.5219618745035742,0.800805801772764
15080,0.5220015885623511,0.800805801772764
15081,0.5220015885623511,0.8009266720386785
15082,0.5220810166799047,0.8009266720386785
15083,0.5220810166799047,0.8010475423045931
15084,0.5222795869737887,0.8010475423045931
15085,0.5222795869737887,0.8011281224818695
15086,0.5223193010325655,0.8011281224818695
15087,0.5223193010325655,0.8011684125705076
15088,0.5223987291501191,0.8011684125705076
15089,0.5223987291501191,0.8013295729250605
15090,0.5224781572676728,0.8013295729250605
15091,0.5224781572676728,0.801450443190975
15092,0.5225178713264496,0.801450443190975
15093,0.5225178713264496,0.8015713134568896
15094,0.52263701350278,0.8015713134568896
15095,0.52263701350278,0.8016116035455279
15096,0.5226767275615568,0.8016116035455279
15097,0.5226767275615568,0.8016921837228042
15098,0.5227164416203336,0.8016921837228042
15099,0.5227164416203336,0.801853344077357
15100,0.5227958697378872,0.801853344077357
15101,0.5227958697378872,0.8018936341659951
15102,0.5228752978554408,0.8018936341659951
15103,0.5228752978554408,0.8019339242546334
15104,0.5229150119142176,0.8019339242546334
15105,0.5229150119142176,0.8019742143432715
15106,0.5229547259729944,0.8019742143432715
15107,0.5229547259729944,0.8020145044319098
15108,0.5229944400317712,0.8020145044319098
15109,0.5229944400317712,0.8020950846091861
15110,0.5230341540905481,0.8020950846091861
15111,0.5230341540905481,0.8021353746978244
15112,0.5231135822081017,0.8021353746978244
15113,0.5231135822081017,0.8021756647864625
15114,0.5232724384432089,0.8021756647864625
15115,0.5232724384432089,0.8022159548751008
15116,0.5233121525019857,0.8022159548751008
15117,0.5233121525019857,0.8022562449637389
15118,0.5233915806195393,0.8022562449637389
15119,0.5233915806195393,0.8022965350523771
15120,0.5235107227958697,0.8022965350523771
15121,0.5235107227958697,0.8023368251410153
15122,0.5235901509134233,0.8023368251410153
15123,0.5235901509134233,0.8024576954069299
15124,0.5236298649722002,0.8024576954069299
15125,0.5236298649722002,0.8024979854955681
15126,0.523669579030977,0.8024979854955681
15127,0.523669579030977,0.8025382755842063
15128,0.5237092930897538,0.8025382755842063
15129,0.5237092930897538,0.8025785656728445
15130,0.5237490071485306,0.8025785656728445
15131,0.5237490071485306,0.8026188557614827
15132,0.5237887212073074,0.8026188557614827
15133,0.5237887212073074,0.802699435938759
15134,0.523868149324861,0.802699435938759
15135,0.523868149324861,0.8027397260273973
15136,0.5239475774424146,0.8027397260273973
15137,0.5239475774424146,0.8027800161160354
15138,0.5239872915011914,0.8027800161160354
15139,0.5239872915011914,0.8028203062046736
15140,0.5240667196187451,0.8028203062046736
15141,0.5240667196187451,0.8028605962933119
15142,0.5241858617950754,0.8028605962933119
15143,0.5241858617950754,0.8030620467365028
15144,0.5242652899126291,0.8030620467365028
15145,0.5242652899126291,0.8031426269137792
15146,0.5243050039714059,0.8031426269137792
15147,0.5243050039714059,0.8032232070910555
15148,0.5243844320889595,0.8032232070910555
15149,0.5243844320889595,0.8033440773569702
15150,0.5244241461477362,0.8033440773569702
15151,0.5244241461477362,0.8035455278001612
15152,0.5244638602065131,0.8035455278001612
15153,0.5244638602065131,0.8035858178887993
15154,0.5245035742652899,0.8035858178887993
15155,0.5245035742652899,0.8036261079774375
15156,0.5245432883240667,0.8036261079774375
15157,0.5245432883240667,0.8036663980660758
15158,0.5248610007942812,0.8036663980660758
15159,0.5248610007942812,0.8037872683319903
15160,0.524900714853058,0.8037872683319903
15161,0.524900714853058,0.8038275584206285
15162,0.5250198570293884,0.8038275584206285
15163,0.5250198570293884,0.8040290088638194
15164,0.525099285146942,0.8040290088638194
15165,0.525099285146942,0.8041498791297341
15166,0.5251787132644956,0.8041498791297341
15167,0.5251787132644956,0.8041901692183723
15168,0.5254169976171564,0.8041901692183723
15169,0.5254169976171564,0.8042707493956487
15170,0.5254567116759333,0.8042707493956487
15171,0.5254567116759333,0.8047139403706688
15172,0.5254964257347101,0.8047139403706688
15173,0.5254964257347101,0.8047945205479452
15174,0.5255361397934869,0.8047945205479452
15175,0.5255361397934869,0.8048348106365834
15176,0.5256949960285942,0.8048348106365834
15177,0.5256949960285942,0.8049959709911362
15178,0.5258141382049245,0.8049959709911362
15179,0.5258141382049245,0.8050362610797743
15180,0.5258538522637014,0.8050362610797743
15181,0.5258538522637014,0.805157131345689
15182,0.525933280381255,0.805157131345689
15183,0.525933280381255,0.8052780016116036
15184,0.5259729944400318,0.8052780016116036
15185,0.5259729944400318,0.80535858178888
15186,0.5260127084988085,0.80535858178888
15187,0.5260127084988085,0.8053988718775181
15188,0.5260921366163622,0.8053988718775181
15189,0.5260921366163622,0.8054391619661563
15190,0.5264098490865766,0.8054391619661563
15191,0.5264098490865766,0.8054794520547945
15192,0.5264892772041303,0.8054794520547945
15193,0.5264892772041303,0.805560032232071
15194,0.5265289912629071,0.805560032232071
15195,0.5265289912629071,0.8057211925866237
15196,0.5266481334392374,0.8057211925866237
15197,0.5266481334392374,0.8058823529411765
15198,0.5268069896743447,0.8058823529411765
15199,0.5268069896743447,0.8059226430298146
15200,0.5268467037331215,0.8059226430298146
15201,0.5268467037331215,0.8059629331184529
15202,0.5269261318506752,0.8059629331184529
15203,0.5269261318506752,0.8060032232070911
15204,0.5270055599682287,0.8060032232070911
15205,0.5270055599682287,0.8060435132957292
15206,0.5270849880857824,0.8060435132957292
15207,0.5270849880857824,0.8060838033843675
15208,0.527164416203336,0.8060838033843675
15209,0.527164416203336,0.8061240934730056
15210,0.5272041302621128,0.8061240934730056
15211,0.5272041302621128,0.806204673650282
15212,0.5273232724384432,0.806204673650282
15213,0.5273232724384432,0.8062852538275584
15214,0.52736298649722,0.8062852538275584
15215,0.52736298649722,0.8063658340048349
15216,0.5274027005559968,0.8063658340048349
15217,0.5274027005559968,0.806406124093473
15218,0.5274821286735505,0.806406124093473
15219,0.5274821286735505,0.8064867042707494
15220,0.5276409849086576,0.8064867042707494
15221,0.5276409849086576,0.8065269943593876
15222,0.5276806989674345,0.8065269943593876
15223,0.5276806989674345,0.806607574536664
15224,0.5277601270849881,0.806607574536664
15225,0.5277601270849881,0.8067687348912168
15226,0.5277998411437649,0.8067687348912168
15227,0.5277998411437649,0.806809024979855
15228,0.5278395552025417,0.806809024979855
15229,0.5278395552025417,0.8068493150684931
15230,0.5279984114376489,0.8068493150684931
15231,0.5279984114376489,0.8069701853344078
15232,0.5280381254964257,0.8069701853344078
15233,0.5280381254964257,0.8070507655116841
15234,0.5282366957903097,0.8070507655116841
15235,0.5282366957903097,0.8071716357775988
15236,0.5282764098490865,0.8071716357775988
15237,0.5282764098490865,0.8072119258662369
15238,0.528395552025417,0.8072119258662369
15239,0.528395552025417,0.8073327961321515
15240,0.5284749801429706,0.8073327961321515
15241,0.5284749801429706,0.8074133763094279
15242,0.5285146942017475,0.8074133763094279
15243,0.5285146942017475,0.8075342465753425
15244,0.5285544082605242,0.8075342465753425
15245,0.5285544082605242,0.8076148267526189
15246,0.5286338363780778,0.8076148267526189
15247,0.5286338363780778,0.8076954069298953
15248,0.5286735504368546,0.8076954069298953
15249,0.5286735504368546,0.807856567284448
15250,0.5288324066719619,0.807856567284448
15251,0.5288324066719619,0.8078968573730863
15252,0.5288721207307386,0.8078968573730863
15253,0.5288721207307386,0.8080177276390008
15254,0.5289118347895155,0.8080177276390008
15255,0.5289118347895155,0.8080983078162772
15256,0.5289515488482923,0.8080983078162772
15257,0.5289515488482923,0.8081385979049154
15258,0.5292295472597299,0.8081385979049154
15259,0.5292295472597299,0.8082594681708299
15260,0.5292692613185067,0.8082594681708299
15261,0.5292692613185067,0.8082997582594682
15262,0.5293486894360604,0.8082997582594682
15263,0.5293486894360604,0.8083803384367445
15264,0.529428117553614,0.8083803384367445
15265,0.529428117553614,0.8084609186140209
15266,0.5294678316123907,0.8084609186140209
15267,0.5294678316123907,0.8085817888799355
15268,0.5295075456711676,0.8085817888799355
15269,0.5295075456711676,0.8086220789685737
15270,0.5295869737887212,0.8086220789685737
15271,0.5295869737887212,0.8086623690572119
15272,0.529626687847498,0.8086623690572119
15273,0.529626687847498,0.8087429492344883
15274,0.5296664019062748,0.8087429492344883
15275,0.5296664019062748,0.8088235294117647
15276,0.5297458300238285,0.8088235294117647
15277,0.5297458300238285,0.8089443996776793
15278,0.5297855440826053,0.8089443996776793
15279,0.5297855440826053,0.8089846897663174
15280,0.5299444003177125,0.8089846897663174
15281,0.5299444003177125,0.8090652699435938
15282,0.5299841143764893,0.8090652699435938
15283,0.5299841143764893,0.8091861402095084
15284,0.5300635424940429,0.8091861402095084
15285,0.5300635424940429,0.8092264302981467
15286,0.5301429706115965,0.8092264302981467
15287,0.5301429706115965,0.8092667203867848
15288,0.5303018268467037,0.8092667203867848
15289,0.5303018268467037,0.8093070104754231
15290,0.5304209690230342,0.8093070104754231
15291,0.5304209690230342,0.8093875906526994
15292,0.5305003971405877,0.8093875906526994
15293,0.5305003971405877,0.8094681708299758
15294,0.5306195393169182,0.8094681708299758
15295,0.5306195393169182,0.8095890410958904
15296,0.530659253375695,0.8095890410958904
15297,0.530659253375695,0.8096293311845286
15298,0.5308181096108022,0.8096293311845286
15299,0.5308181096108022,0.8096696212731668
15300,0.530857823669579,0.8096696212731668
15301,0.530857823669579,0.809709911361805
15302,0.5309372517871327,0.809709911361805
15303,0.5309372517871327,0.8098307816277196
15304,0.5309769658459095,0.8098307816277196
15305,0.5309769658459095,0.809911361804996
15306,0.5310961080222398,0.809911361804996
15307,0.5310961080222398,0.8100725221595487
15308,0.5311358220810167,0.8100725221595487
15309,0.5311358220810167,0.810112812248187
15310,0.5311755361397935,0.810112812248187
15311,0.5311755361397935,0.8101531023368251
15312,0.5312152501985703,0.8101531023368251
15313,0.5312152501985703,0.8102336825141015
15314,0.5312549642573471,0.8102336825141015
15315,0.5312549642573471,0.810314262691378
15316,0.5312946783161239,0.810314262691378
15317,0.5312946783161239,0.8104351329572925
15318,0.5313343923749008,0.8104351329572925
15319,0.5313343923749008,0.8104754230459307
15320,0.5314932486100079,0.8104754230459307
15321,0.5314932486100079,0.8107574536663981
15322,0.5315726767275616,0.8107574536663981
15323,0.5315726767275616,0.8108380338436745
15324,0.5316123907863384,0.8108380338436745
15325,0.5316123907863384,0.8109186140209509
15326,0.5316521048451152,0.8109186140209509
15327,0.5316521048451152,0.810958904109589
15328,0.5317712470214456,0.810958904109589
15329,0.5317712470214456,0.8109991941982272
15330,0.5318109610802224,0.8109991941982272
15331,0.5318109610802224,0.8110394842868655
15332,0.5318506751389992,0.8110394842868655
15333,0.5318506751389992,0.8111200644641419
15334,0.5319301032565528,0.8111200644641419
15335,0.5319301032565528,0.81116035455278
15336,0.5322081016679905,0.81116035455278
15337,0.5322081016679905,0.8112006446414182
15338,0.5323669579030977,0.8112006446414182
15339,0.5323669579030977,0.8112409347300564
15340,0.5324463860206513,0.8112409347300564
15341,0.5324463860206513,0.811361804995971
15342,0.5324861000794281,0.811361804995971
15343,0.5324861000794281,0.8114826752618856
15344,0.5328038125496426,0.8114826752618856
15345,0.5328038125496426,0.8117647058823529
15346,0.5328435266084194,0.8117647058823529
15347,0.5328435266084194,0.8118452860596294
15348,0.532922954725973,0.8118452860596294
15349,0.532922954725973,0.8118855761482675
15350,0.5330023828435266,0.8118855761482675
15351,0.5330023828435266,0.8119661563255439
15352,0.5330420969023034,0.8119661563255439
15353,0.5330420969023034,0.8120467365028203
15354,0.5330818109610802,0.8120467365028203
15355,0.5330818109610802,0.8120870265914585
15356,0.533121525019857,0.8120870265914585
15357,0.533121525019857,0.8121676067687349
15358,0.533320095313741,0.8121676067687349
15359,0.533320095313741,0.8122481869460113
15360,0.5333598093725179,0.8122481869460113
15361,0.5333598093725179,0.8122884770346495
15362,0.5334789515488483,0.8122884770346495
15363,0.5334789515488483,0.8124496373892023
15364,0.5335186656076251,0.8124496373892023
15365,0.5335186656076251,0.8124899274778404
15366,0.533558379666402,0.8124899274778404
15367,0.533558379666402,0.8125705076551168
15368,0.5336378077839555,0.8125705076551168
15369,0.5336378077839555,0.812610797743755
15370,0.5336775218427323,0.812610797743755
15371,0.5336775218427323,0.8126510878323933
15372,0.5338760921366164,0.8126510878323933
15373,0.5338760921366164,0.8126913779210314
15374,0.5339555202541699,0.8126913779210314
15375,0.5339555202541699,0.812812248186946
15376,0.5340349483717236,0.812812248186946
15377,0.5340349483717236,0.813013698630137
15378,0.5341938046068309,0.813013698630137
15379,0.5341938046068309,0.8130539887187752
15380,0.5342335186656076,0.8130539887187752
15381,0.5342335186656076,0.8130942788074134
15382,0.5344320889594917,0.8130942788074134
15383,0.5344320889594917,0.8131345688960516
15384,0.5344718030182685,0.8131345688960516
15385,0.5344718030182685,0.8132554391619662
15386,0.5345909451945989,0.8132554391619662
15387,0.5345909451945989,0.8132957292506043
15388,0.5346306592533757,0.8132957292506043
15389,0.5346306592533757,0.8133360193392426
15390,0.5347100873709293,0.8133360193392426
15391,0.5347100873709293,0.8134165995165189
15392,0.5347498014297061,0.8134165995165189
15393,0.5347498014297061,0.8134568896051572
15394,0.534789515488483,0.8134568896051572
15395,0.534789515488483,0.8135374697824336
15396,0.5348292295472598,0.8135374697824336
15397,0.5348292295472598,0.8135777598710717
15398,0.5348689436060365,0.8135777598710717
15399,0.5348689436060365,0.8136180499597099
15400,0.5349483717235901,0.8136180499597099
15401,0.5349483717235901,0.8136583400483481
15402,0.534988085782367,0.8136583400483481
15403,0.534988085782367,0.8136986301369863
15404,0.5350675138999206,0.8136986301369863
15405,0.5350675138999206,0.8137389202256246
15406,0.5351469420174741,0.8137389202256246
15407,0.5351469420174741,0.8138597904915391
15408,0.5353455123113582,0.8138597904915391
15409,0.5353455123113582,0.8139000805801773
15410,0.5353852263701351,0.8139000805801773
15411,0.5353852263701351,0.8139806607574537
15412,0.5357426528991263,0.8139806607574537
15413,0.5357426528991263,0.8140612409347301
15414,0.535782366957903,0.8140612409347301
15415,0.535782366957903,0.8141821112006447
15416,0.5358220810166799,0.8141821112006447
15417,0.5358220810166799,0.8142224012892828
15418,0.5361000794281175,0.8142224012892828
15419,0.5361000794281175,0.8142626913779211
15420,0.5362589356632248,0.8142626913779211
15421,0.5362589356632248,0.8143432715551974
15422,0.5362986497220016,0.8143432715551974
15423,0.5362986497220016,0.8143835616438356
15424,0.5363780778395552,0.8143835616438356
15425,0.5363780778395552,0.8145447219983883
15426,0.536417791898332,0.8145447219983883
15427,0.536417791898332,0.8146253021756648
15428,0.5364972200158856,0.8146253021756648
15429,0.5364972200158856,0.814665592264303
15430,0.5367355043685464,0.814665592264303
15431,0.5367355043685464,0.8147058823529412
15432,0.5367752184273232,0.8147058823529412
15433,0.5367752184273232,0.8147864625302176
15434,0.5368546465448769,0.8147864625302176
15435,0.5368546465448769,0.8148267526188557
15436,0.5369737887212073,0.8148267526188557
15437,0.5369737887212073,0.8149073327961321
15438,0.5370135027799842,0.8149073327961321
15439,0.5370135027799842,0.8149476228847703
15440,0.5371723590150913,0.8149476228847703
15441,0.5371723590150913,0.8149879129734086
15442,0.5372915011914218,0.8149879129734086
15443,0.5372915011914218,0.8150282030620467
15444,0.5373312152501986,0.8150282030620467
15445,0.5373312152501986,0.8151087832393231
15446,0.5373709293089753,0.8151087832393231
15447,0.5373709293089753,0.8152296535052377
15448,0.537450357426529,0.8152296535052377
15449,0.537450357426529,0.815269943593876
15450,0.5375297855440826,0.815269943593876
15451,0.5375297855440826,0.8153102336825141
15452,0.5376489277204131,0.8153102336825141
15453,0.5376489277204131,0.8154311039484287
15454,0.5376886417791898,0.8154311039484287
15455,0.5376886417791898,0.8154713940370669
15456,0.5377283558379666,0.8154713940370669
15457,0.5377283558379666,0.8155519742143432
15458,0.5377680698967434,0.8155519742143432
15459,0.5377680698967434,0.8156325543916196
15460,0.5378077839555202,0.8156325543916196
15461,0.5378077839555202,0.8156728444802579
15462,0.5378474980142971,0.8156728444802579
15463,0.5378474980142971,0.815713134568896
15464,0.5378872120730739,0.815713134568896
15465,0.5378872120730739,0.8157937147461725
15466,0.5380063542494042,0.8157937147461725
15467,0.5380063542494042,0.8159951651893634
15468,0.5381652104845115,0.8159951651893634
15469,0.5381652104845115,0.8160757453666398
15470,0.5382049245432883,0.8160757453666398
15471,0.5382049245432883,0.8162369057211926
15472,0.538284352660842,0.8162369057211926
15473,0.538284352660842,0.8162771958098308
15474,0.5383240667196187,0.8162771958098308
15475,0.5383240667196187,0.8163577759871071
15476,0.5386020651310564,0.8163577759871071
15477,0.5386020651310564,0.8163980660757454
15478,0.53868149324861,0.8163980660757454
15479,0.53868149324861,0.8164383561643835
15480,0.5388403494837173,0.8164383561643835
15481,0.5388403494837173,0.81651893634166
15482,0.5388800635424941,0.81651893634166
15483,0.5388800635424941,0.8167606768734891
15484,0.5390389197776013,0.8167606768734891
15485,0.5390389197776013,0.8170427074939565
15486,0.5390786338363781,0.8170427074939565
15487,0.5390786338363781,0.8171232876712329
15488,0.5391183478951549,0.8171232876712329
15489,0.5391183478951549,0.8172038678485093
15490,0.5394360603653693,0.8172038678485093
15491,0.5394360603653693,0.8172441579371474
15492,0.5394757744241462,0.8172441579371474
15493,0.5394757744241462,0.8172844480257857
15494,0.539515488482923,0.8172844480257857
15495,0.539515488482923,0.817365028203062
15496,0.5395949166004765,0.817365028203062
15497,0.5395949166004765,0.8174858984689767
15498,0.5396346306592533,0.8174858984689767
15499,0.5396346306592533,0.817566478646253
15500,0.5396743447180302,0.817566478646253
15501,0.5396743447180302,0.8176067687348912
15502,0.539714058776807,0.8176067687348912
15503,0.539714058776807,0.8176470588235294
15504,0.5397537728355838,0.8176470588235294
15505,0.5397537728355838,0.8176873489121677
15506,0.5398332009531374,0.8176873489121677
15507,0.5398332009531374,0.8177276390008058
15508,0.5398729150119143,0.8177276390008058
15509,0.5398729150119143,0.817767929089444
15510,0.539912629070691,0.817767929089444
15511,0.539912629070691,0.8178485092667204
15512,0.5399523431294678,0.8178485092667204
15513,0.5399523431294678,0.8181305398871878
15514,0.5399920571882446,0.8181305398871878
15515,0.5399920571882446,0.8182514101531023
15516,0.5400317712470214,0.8182514101531023
15517,0.5400317712470214,0.8182917002417406
15518,0.5401111993645751,0.8182917002417406
15519,0.5401111993645751,0.8183722804190169
15520,0.5402303415409054,0.8183722804190169
15521,0.5402303415409054,0.8184125705076551
15522,0.5402700555996823,0.8184125705076551
15523,0.5402700555996823,0.8184528605962933
15524,0.5403494837172359,0.8184528605962933
15525,0.5403494837172359,0.8184931506849316
15526,0.5404289118347895,0.8184931506849316
15527,0.5404289118347895,0.8186140209508461
15528,0.5405083399523432,0.8186140209508461
15529,0.5405083399523432,0.8186946011281225
15530,0.5405480540111199,0.8186946011281225
15531,0.5405480540111199,0.8187348912167607
15532,0.5406274821286735,0.8187348912167607
15533,0.5406274821286735,0.8188557614826752
15534,0.5408260524225575,0.8188557614826752
15535,0.5408260524225575,0.8189766317485898
15536,0.5409849086576648,0.8189766317485898
15537,0.5409849086576648,0.8190572119258662
15538,0.5410246227164416,0.8190572119258662
15539,0.5410246227164416,0.8190975020145045
15540,0.5413423351866561,0.8190975020145045
15541,0.5413423351866561,0.8191377921031426
15542,0.5414217633042097,0.8191377921031426
15543,0.5414217633042097,0.8192989524576955
15544,0.5415409054805401,0.8192989524576955
15545,0.5415409054805401,0.8193392425463336
15546,0.5415806195393169,0.8193392425463336
15547,0.5415806195393169,0.8193795326349718
15548,0.5416203335980937,0.8193795326349718
15549,0.5416203335980937,0.81941982272361
15550,0.5417394757744242,0.81941982272361
15551,0.5417394757744242,0.8194601128122482
15552,0.5418586179507545,0.8194601128122482
15553,0.5418586179507545,0.8195809830781627
15554,0.5419380460683082,0.8195809830781627
15555,0.5419380460683082,0.8196615632554392
15556,0.541977760127085,0.8196615632554392
15557,0.541977760127085,0.8197824335213537
15558,0.5420174741858618,0.8197824335213537
15559,0.5420174741858618,0.819822723609992
15560,0.5420969023034155,0.819822723609992
15561,0.5420969023034155,0.8198630136986301
15562,0.5421366163621922,0.8198630136986301
15563,0.5421366163621922,0.8199033037872683
15564,0.5422160444797458,0.8199033037872683
15565,0.5422160444797458,0.8199838839645447
15566,0.5423749007148531,0.8199838839645447
15567,0.5423749007148531,0.820024174053183
15568,0.5424940428911835,0.820024174053183
15569,0.5424940428911835,0.8200644641418211
15570,0.5425337569499603,0.8200644641418211
15571,0.5425337569499603,0.8201853344077357
15572,0.5425734710087371,0.8201853344077357
15573,0.5425734710087371,0.8202256244963739
15574,0.5426131850675139,0.8202256244963739
15575,0.5426131850675139,0.8202659145850121
15576,0.5428514694201747,0.8202659145850121
15577,0.5428514694201747,0.8203867848509266
15578,0.5428911834789516,0.8203867848509266
15579,0.5428911834789516,0.8205076551168412
15580,0.5429308975377284,0.8205076551168412
15581,0.5429308975377284,0.8207091055600322
15582,0.543010325655282,0.8207091055600322
15583,0.543010325655282,0.8208299758259469
15584,0.5430500397140587,0.8208299758259469
15585,0.5430500397140587,0.8209508460918614
15586,0.543208895949166,0.8209508460918614
15587,0.543208895949166,0.8209911361804996
15588,0.5432883240667196,0.8209911361804996
15589,0.5432883240667196,0.8211120064464141
15590,0.5433677521842732,0.8211120064464141
15591,0.5433677521842732,0.8211925866236905
15592,0.54340746624305,0.8211925866236905
15593,0.54340746624305,0.8212328767123288
15594,0.5437648927720413,0.8212328767123288
15595,0.5437648927720413,0.821273166800967
15596,0.5438046068308181,0.821273166800967
15597,0.5438046068308181,0.8213134568896051
15598,0.5438443208895949,0.8213134568896051
15599,0.5438443208895949,0.8214343271555198
15600,0.5439634630659254,0.8214343271555198
15601,0.5439634630659254,0.8214746172441579
15602,0.5440031771247021,0.8214746172441579
15603,0.5440031771247021,0.8215551974214343
15604,0.5442017474185862,0.8215551974214343
15605,0.5442017474185862,0.8216760676873489
15606,0.5442811755361397,0.8216760676873489
15607,0.5442811755361397,0.8217163577759871
15608,0.5443606036536934,0.8217163577759871
15609,0.5443606036536934,0.8217566478646253
15610,0.544440031771247,0.8217566478646253
15611,0.544440031771247,0.8218372280419017
15612,0.5444797458300238,0.8218372280419017
15613,0.5444797458300238,0.8218775181305399
15614,0.5445988880063543,0.8218775181305399
15615,0.5445988880063543,0.821917808219178
15616,0.544638602065131,0.821917808219178
15617,0.544638602065131,0.8219580983078163
15618,0.5447180301826847,0.8219580983078163
15619,0.5447180301826847,0.8219983883964544
15620,0.5447577442414615,0.8219983883964544
15621,0.5447577442414615,0.8220386784850927
15622,0.5448371723590151,0.8220386784850927
15623,0.5448371723590151,0.8220789685737309
15624,0.5449960285941223,0.8220789685737309
15625,0.5449960285941223,0.8222401289282837
15626,0.5450357426528991,0.8222401289282837
15627,0.5450357426528991,0.8222804190169218
15628,0.5450754567116759,0.8222804190169218
15629,0.5450754567116759,0.8224012892828364
15630,0.5451945988880064,0.8224012892828364
15631,0.5451945988880064,0.8224415793714747
15632,0.5452343129467832,0.8224415793714747
15633,0.5452343129467832,0.8224818694601128
15634,0.5453137410643367,0.8224818694601128
15635,0.5453137410643367,0.8225624496373892
15636,0.5455520254169977,0.8225624496373892
15637,0.5455520254169977,0.8226430298146656
15638,0.5456314535345512,0.8226430298146656
15639,0.5456314535345512,0.8227236099919419
15640,0.545671167593328,0.8227236099919419
15641,0.545671167593328,0.8228444802578566
15642,0.5457505957108817,0.8228444802578566
15643,0.5457505957108817,0.8228847703464948
15644,0.5457903097696585,0.8228847703464948
15645,0.5457903097696585,0.8229653505237712
15646,0.5458300238284353,0.8229653505237712
15647,0.5458300238284353,0.8230056406124093
15648,0.545869737887212,0.8230056406124093
15649,0.545869737887212,0.8231265108783239
15650,0.5459094519459888,0.8231265108783239
15651,0.5459094519459888,0.8231668009669622
15652,0.5459888800635425,0.8231668009669622
15653,0.5459888800635425,0.8232070910556003
15654,0.5461874503574266,0.8232070910556003
15655,0.5461874503574266,0.8233279613215149
15656,0.5463065925337569,0.8233279613215149
15657,0.5463065925337569,0.8234085414987913
15658,0.5464654487688642,0.8234085414987913
15659,0.5464654487688642,0.8236502820306205
15660,0.5465448768864178,0.8236502820306205
15661,0.5465448768864178,0.8236905721192587
15662,0.5466243050039714,0.8236905721192587
15663,0.5466243050039714,0.8237711522965351
15664,0.5466640190627482,0.8237711522965351
15665,0.5466640190627482,0.8239726027397261
15666,0.5468625893566322,0.8239726027397261
15667,0.5468625893566322,0.8240531829170025
15668,0.5469817315329627,0.8240531829170025
15669,0.5469817315329627,0.8240934730056406
15670,0.5470214455917395,0.8240934730056406
15671,0.5470214455917395,0.8241337630942788
15672,0.5471405877680698,0.8241337630942788
15673,0.5471405877680698,0.824174053182917
15674,0.5471803018268467,0.824174053182917
15675,0.5471803018268467,0.8242546333601934
15676,0.5473391580619539,0.8242546333601934
15677,0.5473391580619539,0.8242949234488316
15678,0.5474185861795076,0.8242949234488316
15679,0.5474185861795076,0.824375503626108
15680,0.547736298649722,0.824375503626108
15681,0.547736298649722,0.8244560838033844
15682,0.5477760127084988,0.8244560838033844
15683,0.5477760127084988,0.8244963738920226
15684,0.5478157267672756,0.8244963738920226
15685,0.5478157267672756,0.8245366639806607
15686,0.547934868943606,0.8245366639806607
15687,0.547934868943606,0.8246172441579371
15688,0.5480142970611597,0.8246172441579371
15689,0.5480142970611597,0.8246575342465754
15690,0.5481731532962669,0.8246575342465754
15691,0.5481731532962669,0.8246978243352135
15692,0.5487291501191421,0.8246978243352135
15693,0.5487291501191421,0.8247381144238517
15694,0.548768864177919,0.8247381144238517
15695,0.548768864177919,0.8248186946011281
15696,0.5488482922954726,0.8248186946011281
15697,0.5488482922954726,0.8248589846897664
15698,0.5488880063542494,0.8248589846897664
15699,0.5488880063542494,0.8248992747784045
15700,0.5489277204130262,0.8248992747784045
15701,0.5489277204130262,0.8249798549556809
15702,0.5490865766481334,0.8249798549556809
15703,0.5490865766481334,0.8250201450443191
15704,0.5491262907069102,0.8250201450443191
15705,0.5491262907069102,0.8251813053988719
15706,0.549166004765687,0.8251813053988719
15707,0.549166004765687,0.8252618855761482
15708,0.5492851469420175,0.8252618855761482
15709,0.5492851469420175,0.8253021756647865
15710,0.5493248610007943,0.8253021756647865
15711,0.5493248610007943,0.8254633360193392
15712,0.5494042891183479,0.8254633360193392
15713,0.5494042891183479,0.8255439161966156
15714,0.5494440031771247,0.8255439161966156
15715,0.5494440031771247,0.8255842062852539
15716,0.549602859412232,0.8255842062852539
15717,0.549602859412232,0.825624496373892
15718,0.5496425734710088,0.825624496373892
15719,0.5496425734710088,0.8257453666398066
15720,0.5497220015885623,0.8257453666398066
15721,0.5497220015885623,0.8258662369057211
15722,0.55,0.8258662369057211
15723,0.55,0.826027397260274
15724,0.5501191421763304,0.826027397260274
15725,0.5501191421763304,0.8261079774375504
15726,0.5501588562351072,0.8261079774375504
15727,0.5501588562351072,0.8261885576148268
15728,0.5503177124702144,0.8261885576148268
15729,0.5503177124702144,0.8262288477034649
15730,0.5504368546465449,0.8262288477034649
15731,0.5504368546465449,0.8263497179693795
15732,0.5504765687053217,0.8263497179693795
15733,0.5504765687053217,0.8263900080580178
15734,0.5505162827640985,0.8263900080580178
15735,0.5505162827640985,0.8264302981466559
15736,0.5507148530579825,0.8264302981466559
15737,0.5507148530579825,0.8267526188557615
15738,0.550833995234313,0.8267526188557615
15739,0.550833995234313,0.8268331990330379
15740,0.5508737092930898,0.8268331990330379
15741,0.5508737092930898,0.826873489121676
15742,0.551032565528197,0.826873489121676
15743,0.551032565528197,0.8269540692989524
15744,0.5510722795869738,0.8269540692989524
15745,0.5510722795869738,0.827074939564867
15746,0.5511119936457506,0.827074939564867
15747,0.5511119936457506,0.8271152296535053
15748,0.551231135822081,0.8271152296535053
15749,0.551231135822081,0.8271555197421434
15750,0.5512708498808578,0.8271555197421434
15751,0.5512708498808578,0.8271958098307817
15752,0.5513105639396346,0.8271958098307817
15753,0.5513105639396346,0.827276390008058
15754,0.5514297061159651,0.827276390008058
15755,0.5514297061159651,0.8274375503626108
15756,0.5514694201747419,0.8274375503626108
15757,0.5514694201747419,0.8275181305398872
15758,0.5515091342335187,0.8275181305398872
15759,0.5515091342335187,0.8275987107171636
15760,0.5515488482922954,0.8275987107171636
15761,0.5515488482922954,0.8276792908944399
15762,0.5515885623510722,0.8276792908944399
15763,0.5515885623510722,0.8277195809830782
15764,0.5516679904686259,0.8277195809830782
15765,0.5516679904686259,0.8277598710717163
15766,0.5518268467037332,0.8277598710717163
15767,0.5518268467037332,0.8278001611603546
15768,0.5519062748212867,0.8278001611603546
15769,0.5519062748212867,0.8279613215149073
15770,0.5520254169976172,0.8279613215149073
15771,0.5520254169976172,0.8280821917808219
15772,0.5521048451151708,0.8280821917808219
15773,0.5521048451151708,0.8281224818694601
15774,0.5523431294678316,0.8281224818694601
15775,0.5523431294678316,0.8281627719580983
15776,0.5524225575853853,0.8281627719580983
15777,0.5524225575853853,0.8282030620467365
15778,0.5524622716441621,0.8282030620467365
15779,0.5524622716441621,0.8283239323126511
15780,0.5525019857029388,0.8283239323126511
15781,0.5525019857029388,0.8283642224012893
15782,0.5526211278792693,0.8283642224012893
15783,0.5526211278792693,0.8285253827558421
15784,0.5527005559968229,0.8285253827558421
15785,0.5527005559968229,0.8286059629331185
15786,0.5527799841143765,0.8286059629331185
15787,0.5527799841143765,0.8286462530217567
15788,0.5528196981731534,0.8286462530217567
15789,0.5528196981731534,0.8286865431103948
15790,0.5532168387609213,0.8286865431103948
15791,0.5532168387609213,0.8287268331990331
15792,0.5533756949960286,0.8287268331990331
15793,0.5533756949960286,0.8287671232876712
15794,0.5534154090548054,0.8287671232876712
15795,0.5534154090548054,0.8288074133763095
15796,0.5534551231135822,0.8288074133763095
15797,0.5534551231135822,0.8288477034649476
15798,0.5535345512311358,0.8288477034649476
15799,0.5535345512311358,0.828928283642224
15800,0.5538125496425734,0.828928283642224
15801,0.5538125496425734,0.8289685737308622
15802,0.5538522637013503,0.8289685737308622
15803,0.5538522637013503,0.8290894439967768
15804,0.5538919777601271,0.8290894439967768
15805,0.5538919777601271,0.829129734085415
15806,0.5539316918189039,0.829129734085415
15807,0.5539316918189039,0.8292103142626914
15808,0.5540508339952344,0.8292103142626914
15809,0.5540508339952344,0.8292506043513296
15810,0.5542891183478952,0.8292506043513296
15811,0.5542891183478952,0.8292908944399677
15812,0.5543685464654488,0.8292908944399677
15813,0.5543685464654488,0.8294923448831587
15814,0.5544876886417792,0.8294923448831587
15815,0.5544876886417792,0.829532634971797
15816,0.554527402700556,0.829532634971797
15817,0.554527402700556,0.8295729250604351
15818,0.5545671167593328,0.8295729250604351
15819,0.5545671167593328,0.8296535052377115
15820,0.5548054011119936,0.8296535052377115
15821,0.5548054011119936,0.8297340854149879
15822,0.5549245432883241,0.8297340854149879
15823,0.5549245432883241,0.8298146655922644
15824,0.5549642573471009,0.8298146655922644
15825,0.5549642573471009,0.8298549556809025
15826,0.5550833995234313,0.8298549556809025
15827,0.5550833995234313,0.8298952457695407
15828,0.5551231135822081,0.8298952457695407
15829,0.5551231135822081,0.8299355358581789
15830,0.5552025416997617,0.8299355358581789
15831,0.5552025416997617,0.8300161160354553
15832,0.5552819698173154,0.8300161160354553
15833,0.5552819698173154,0.8301369863013699
15834,0.5553613979348689,0.8301369863013699
15835,0.5553613979348689,0.830177276390008
15836,0.5554408260524225,0.830177276390008
15837,0.5554408260524225,0.8302175664786463
15838,0.5554805401111994,0.8302175664786463
15839,0.5554805401111994,0.8302981466559226
15840,0.5555202541699762,0.8302981466559226
15841,0.5555202541699762,0.830378726833199
15842,0.5555996822875298,0.830378726833199
15843,0.5555996822875298,0.8304190169218373
15844,0.5556791104050834,0.8304190169218373
15845,0.5556791104050834,0.8304995970991136
15846,0.5557188244638602,0.8304995970991136
15847,0.5557188244638602,0.83058017727639
15848,0.555758538522637,0.83058017727639
15849,0.555758538522637,0.8306204673650281
15850,0.5559173947577443,0.8306204673650281
15851,0.5559173947577443,0.8306607574536664
15852,0.5560365369340746,0.8306607574536664
15853,0.5560365369340746,0.8307413376309428
15854,0.5560762509928515,0.8307413376309428
15855,0.5560762509928515,0.830781627719581
15856,0.5562351072279587,0.830781627719581
15857,0.5562351072279587,0.8308622078968574
15858,0.5563145353455123,0.8308622078968574
15859,0.5563145353455123,0.8309024979854955
15860,0.5563542494042891,0.8309024979854955
15861,0.5563542494042891,0.8311039484286865
15862,0.5565528196981732,0.8311039484286865
15863,0.5565528196981732,0.8312248186946011
15864,0.5566322478157267,0.8312248186946011
15865,0.5566322478157267,0.8313456889605157
15866,0.5567116759332804,0.8313456889605157
15867,0.5567116759332804,0.8313859790491539
15868,0.5567513899920572,0.8313859790491539
15869,0.5567513899920572,0.8315068493150685
15870,0.5569102462271645,0.8315068493150685
15871,0.5569102462271645,0.8315874294923449
15872,0.5569499602859412,0.8315874294923449
15873,0.5569499602859412,0.8317485898468977
15874,0.5570293884034948,0.8317485898468977
15875,0.5570293884034948,0.8317888799355359
15876,0.5570691024622716,0.8317888799355359
15877,0.5570691024622716,0.831829170024174
15878,0.5571088165210485,0.831829170024174
15879,0.5571088165210485,0.8318694601128123
15880,0.5572279586973788,0.8318694601128123
15881,0.5572279586973788,0.8319097502014504
15882,0.5573471008737093,0.8319097502014504
15883,0.5573471008737093,0.8319500402900887
15884,0.5574265289912629,0.8319500402900887
15885,0.5574265289912629,0.8319903303787268
15886,0.5574662430500397,0.8319903303787268
15887,0.5574662430500397,0.832030620467365
15888,0.5575059571088166,0.832030620467365
15889,0.5575059571088166,0.832232070910556
15890,0.5576648133439237,0.832232070910556
15891,0.5576648133439237,0.8323126510878324
15892,0.5577045274027006,0.8323126510878324
15893,0.5577045274027006,0.8323529411764706
15894,0.557823669579031,0.8323529411764706
15895,0.557823669579031,0.8324335213537469
15896,0.558022239872915,0.8324335213537469
15897,0.558022239872915,0.8325141015310233
15898,0.5581016679904687,0.8325141015310233
15899,0.5581016679904687,0.8325543916196616
15900,0.558220810166799,0.8325543916196616
15901,0.558220810166799,0.8325946817082998
15902,0.5582605242255758,0.8325946817082998
15903,0.5582605242255758,0.8326349717969379
15904,0.5583002382843527,0.8326349717969379
15905,0.5583002382843527,0.8326752618855762
15906,0.5583796664019063,0.8326752618855762
15907,0.5583796664019063,0.8327558420628526
15908,0.5584988085782367,0.8327558420628526
15909,0.5584988085782367,0.8329572925060436
15910,0.5585385226370135,0.8329572925060436
15911,0.5585385226370135,0.8329975825946817
15912,0.5586576648133439,0.8329975825946817
15913,0.5586576648133439,0.8330781627719581
15914,0.5586973788721207,0.8330781627719581
15915,0.5586973788721207,0.8331184528605963
15916,0.5587370929308976,0.8331184528605963
15917,0.5587370929308976,0.8331587429492345
15918,0.5588165210484511,0.8331587429492345
15919,0.5588165210484511,0.8333199033037872
15920,0.5588562351072279,0.8333199033037872
15921,0.5588562351072279,0.8333601933924255
15922,0.5588959491660047,0.8333601933924255
15923,0.5588959491660047,0.8334810636583401
15924,0.5591739475774424,0.8334810636583401
15925,0.5591739475774424,0.8335213537469782
15926,0.5592136616362192,0.8335213537469782
15927,0.5592136616362192,0.8335616438356165
15928,0.5592930897537728,0.8335616438356165
15929,0.5592930897537728,0.8336422240128928
15930,0.5593725178713265,0.8336422240128928
15931,0.5593725178713265,0.833682514101531
15932,0.55945194598888,0.833682514101531
15933,0.55945194598888,0.8337228041901692
15934,0.5595710881652105,0.8337228041901692
15935,0.5595710881652105,0.8337630942788075
15936,0.5596902303415409,0.8337630942788075
15937,0.5596902303415409,0.8338033843674456
15938,0.5597299444003178,0.8338033843674456
15939,0.5597299444003178,0.8338436744560838
15940,0.5598093725178713,0.8338436744560838
15941,0.5598093725178713,0.8339645447219984
15942,0.5599285146942018,0.8339645447219984
15943,0.5599285146942018,0.8340048348106366
15944,0.5599682287529786,0.8340048348106366
15945,0.5599682287529786,0.834085414987913
15946,0.5600476568705322,0.834085414987913
15947,0.5600476568705322,0.8342062852538276
15948,0.5601667990468626,0.8342062852538276
15949,0.5601667990468626,0.8343674456083804
15950,0.5602462271644162,0.8343674456083804
15951,0.5602462271644162,0.8344480257856567
15952,0.560285941223193,0.8344480257856567
15953,0.560285941223193,0.834488315874295
15954,0.5603256552819699,0.834488315874295
15955,0.5603256552819699,0.8345286059629331
15956,0.5603653693407467,0.8345286059629331
15957,0.5603653693407467,0.8345688960515714
15958,0.560484511517077,0.8345688960515714
15959,0.560484511517077,0.8346091861402095
15960,0.5605639396346307,0.8346091861402095
15961,0.5605639396346307,0.8346897663174859
15962,0.5607625099285147,0.8346897663174859
15963,0.5607625099285147,0.8347300564061241
15964,0.5608022239872915,0.8347300564061241
15965,0.5608022239872915,0.8348106365834005
15966,0.5608816521048451,0.8348106365834005
15967,0.5608816521048451,0.8348509266720386
15968,0.5609610802223988,0.8348509266720386
15969,0.5609610802223988,0.8349717969379533
15970,0.5611199364575059,0.8349717969379533
15971,0.5611199364575059,0.8350926672038679
15972,0.5612787926926132,0.8350926672038679
15973,0.5612787926926132,0.835132957292506
15974,0.5613582208101668,0.835132957292506
15975,0.5613582208101668,0.8352538275584206
15976,0.5614376489277204,0.8352538275584206
15977,0.5614376489277204,0.8352941176470589
15978,0.5614773629864972,0.8352941176470589
15979,0.5614773629864972,0.8353746978243353
15980,0.5615567911040509,0.8353746978243353
15981,0.5615567911040509,0.8354955680902498
15982,0.5615965051628277,0.8354955680902498
15983,0.5615965051628277,0.835535858178888
15984,0.5616759332803812,0.835535858178888
15985,0.5616759332803812,0.8355761482675262
15986,0.5617553613979349,0.8355761482675262
15987,0.5617553613979349,0.8356164383561644
15988,0.5618347895154885,0.8356164383561644
15989,0.5618347895154885,0.8357775987107172
15990,0.5619142176330421,0.8357775987107172
15991,0.5619142176330421,0.8358178887993554
15992,0.561953931691819,0.8358178887993554
15993,0.561953931691819,0.8358581788879935
15994,0.5619936457505957,0.8358581788879935
15995,0.5619936457505957,0.8359790491539082
15996,0.5620730738681493,0.8359790491539082
15997,0.5620730738681493,0.8360193392425463
15998,0.5621127879269261,0.8360193392425463
15999,0.5621127879269261,0.8360596293311845
16000,0.562152501985703,0.8360596293311845
16001,0.562152501985703,0.8361402095084609
16002,0.5621922160444798,0.8361402095084609
16003,0.5621922160444798,0.8361804995970991
16004,0.5623113582208101,0.8361804995970991
16005,0.5623113582208101,0.8362610797743755
16006,0.562351072279587,0.8362610797743755
16007,0.562351072279587,0.8363416599516519
16008,0.5624702144559174,0.8363416599516519
16009,0.5624702144559174,0.8364222401289283
16010,0.5625099285146942,0.8364222401289283
16011,0.5625099285146942,0.8364625302175664
16012,0.562549642573471,0.8364625302175664
16013,0.562549642573471,0.8365028203062047
16014,0.5627084988085782,0.8365028203062047
16015,0.5627084988085782,0.836583400483481
16016,0.5628276409849087,0.836583400483481
16017,0.5628276409849087,0.8366236905721193
16018,0.5629070691024622,0.8366236905721193
16019,0.5629070691024622,0.8366639806607574
16020,0.5630659253375695,0.8366639806607574
16021,0.5630659253375695,0.8367042707493957
16022,0.5632247815726767,0.8367042707493957
16023,0.5632247815726767,0.8367445608380338
16024,0.5632644956314535,0.8367445608380338
16025,0.5632644956314535,0.836784850926672
16026,0.5633439237490071,0.836784850926672
16027,0.5633439237490071,0.8368251410153102
16028,0.5634233518665608,0.8368251410153102
16029,0.5634233518665608,0.8368654311039484
16030,0.5634630659253376,0.8368654311039484
16031,0.5634630659253376,0.836986301369863
16032,0.5637013502779984,0.836986301369863
16033,0.5637013502779984,0.8370668815471394
16034,0.5639396346306592,0.8370668815471394
16035,0.5639396346306592,0.8373086220789686
16036,0.5640587768069897,0.8373086220789686
16037,0.5640587768069897,0.8373489121676068
16038,0.5640984908657665,0.8373489121676068
16039,0.5640984908657665,0.8374294923448832
16040,0.5641382049245433,0.8374294923448832
16041,0.5641382049245433,0.8374697824335213
16042,0.5642176330420969,0.8374697824335213
16043,0.5642176330420969,0.8375100725221596
16044,0.5642573471008737,0.8375100725221596
16045,0.5642573471008737,0.8375906526994359
16046,0.5642970611596505,0.8375906526994359
16047,0.5642970611596505,0.8376712328767123
16048,0.5645353455123113,0.8376712328767123
16049,0.5645353455123113,0.8377115229653506
16050,0.5646942017474186,0.8377115229653506
16051,0.5646942017474186,0.8377518130539887
16052,0.5647339158061954,0.8377518130539887
16053,0.5647339158061954,0.8378323932312651
16054,0.5647736298649721,0.8378323932312651
16055,0.5647736298649721,0.8378726833199033
16056,0.564813343923749,0.8378726833199033
16057,0.564813343923749,0.8379129734085415
16058,0.5648530579825258,0.8379129734085415
16059,0.5648530579825258,0.8379532634971797
16060,0.5648927720413026,0.8379532634971797
16061,0.5648927720413026,0.8379935535858178
16062,0.5649722001588562,0.8379935535858178
16063,0.5649722001588562,0.8380338436744561
16064,0.5650516282764099,0.8380338436744561
16065,0.5650516282764099,0.8382755842062852
16066,0.5650913423351867,0.8382755842062852
16067,0.5650913423351867,0.8383158742949235
16068,0.5651310563939634,0.8383158742949235
16069,0.5651310563939634,0.8383964544721998
16070,0.5652104845115171,0.8383964544721998
16071,0.5652104845115171,0.8384770346494762
16072,0.5652899126290707,0.8384770346494762
16073,0.5652899126290707,0.8385173247381145
16074,0.5653296266878475,0.8385173247381145
16075,0.5653296266878475,0.838638195004029
16076,0.5655679110405083,0.838638195004029
16077,0.5655679110405083,0.8386784850926672
16078,0.5657664813343923,0.8386784850926672
16079,0.5657664813343923,0.8387590652699436
16080,0.565845909451946,0.8387590652699436
16081,0.565845909451946,0.83883964544722
16082,0.5659253375694996,0.83883964544722
16083,0.5659253375694996,0.8389202256244964
16084,0.5659650516282764,0.8389202256244964
16085,0.5659650516282764,0.8389605157131346
16086,0.56604447974583,0.8389605157131346
16087,0.56604447974583,0.839041095890411
16088,0.5661636219221604,0.839041095890411
16089,0.5661636219221604,0.8392022562449637
16090,0.5662033359809373,0.8392022562449637
16091,0.5662033359809373,0.8392828364222401
16092,0.5662430500397141,0.8392828364222401
16093,0.5662430500397141,0.8393634165995165
16094,0.5662827640984909,0.8393634165995165
16095,0.5662827640984909,0.8395245769540693
16096,0.5663224781572677,0.8395245769540693
16097,0.5663224781572677,0.8396051571313456
16098,0.5663621922160444,0.8396051571313456
16099,0.5663621922160444,0.8396857373086221
16100,0.5664416203335981,0.8396857373086221
16101,0.5664416203335981,0.8397663174858985
16102,0.5664813343923749,0.8397663174858985
16103,0.5664813343923749,0.8398066075745366
16104,0.5665210484511517,0.8398066075745366
16105,0.5665210484511517,0.839887187751813
16106,0.5665607625099285,0.839887187751813
16107,0.5665607625099285,0.8399274778404513
16108,0.5667196187450357,0.8399274778404513
16109,0.5667196187450357,0.8399677679290894
16110,0.5667593328038125,0.8399677679290894
16111,0.5667593328038125,0.8400483481063659
16112,0.5668387609213662,0.8400483481063659
16113,0.5668387609213662,0.840088638195004
16114,0.566878474980143,0.840088638195004
16115,0.566878474980143,0.8402095084609186
16116,0.5669976171564733,0.8402095084609186
16117,0.5669976171564733,0.8403706688154714
16118,0.5670373312152502,0.8403706688154714
16119,0.5670373312152502,0.8404512489927478
16120,0.567077045274027,0.8404512489927478
16121,0.567077045274027,0.8405318291700242
16122,0.5671167593328038,0.8405318291700242
16123,0.5671167593328038,0.8405721192586624
16124,0.5671564733915806,0.8405721192586624
16125,0.5671564733915806,0.8407735697018534
16126,0.5671961874503574,0.8407735697018534
16127,0.5671961874503574,0.8408944399677679
16128,0.5672756155679111,0.8408944399677679
16129,0.5672756155679111,0.8410153102336825
16130,0.5673550436854646,0.8410153102336825
16131,0.5673550436854646,0.8410556003223207
16132,0.5674344718030183,0.8410556003223207
16133,0.5674344718030183,0.8410958904109589
16134,0.5675138999205719,0.8410958904109589
16135,0.5675138999205719,0.8411764705882353
16136,0.5676727561556791,0.8411764705882353
16137,0.5676727561556791,0.8412973408541499
16138,0.5677124702144559,0.8412973408541499
16139,0.5677124702144559,0.8413376309427881
16140,0.5677521842732327,0.8413376309427881
16141,0.5677521842732327,0.8413779210314263
16142,0.5677918983320095,0.8413779210314263
16143,0.5677918983320095,0.8414987912973408
16144,0.5678713264495632,0.8414987912973408
16145,0.5678713264495632,0.8415390813859791
16146,0.56791104050834,0.8415390813859791
16147,0.56791104050834,0.8416196615632554
16148,0.5679507545671167,0.8416196615632554
16149,0.5679507545671167,0.8418211120064464
16150,0.5680698967434472,0.8418211120064464
16151,0.5680698967434472,0.841941982272361
16152,0.5681890389197776,0.841941982272361
16153,0.5681890389197776,0.8420225624496374
16154,0.5682287529785545,0.8420225624496374
16155,0.5682287529785545,0.8420628525382756
16156,0.5684273232724384,0.8420628525382756
16157,0.5684273232724384,0.8421434327155519
16158,0.5685861795075456,0.8421434327155519
16159,0.5685861795075456,0.8422240128928283
16160,0.5687450357426529,0.8422240128928283
16161,0.5687450357426529,0.8423045930701047
16162,0.5687847498014297,0.8423045930701047
16163,0.5687847498014297,0.8423851732473812
16164,0.5689038919777601,0.8423851732473812
16165,0.5689038919777601,0.8424254633360193
16166,0.5691818903891978,0.8424254633360193
16167,0.5691818903891978,0.8427880741337631
16168,0.5692216044479745,0.8427880741337631
16169,0.5692216044479745,0.8428686543110395
16170,0.5693804606830818,0.8428686543110395
16171,0.5693804606830818,0.8429492344883158
16172,0.5696981731532963,0.8429492344883158
16173,0.5696981731532963,0.8431103948428686
16174,0.5697776012708499,0.8431103948428686
16175,0.5697776012708499,0.8432312651087832
16176,0.5698570293884035,0.8432312651087832
16177,0.5698570293884035,0.8433118452860596
16178,0.5699761715647339,0.8433118452860596
16179,0.5699761715647339,0.8433521353746978
16180,0.5701350277998412,0.8433521353746978
16181,0.5701350277998412,0.8434327155519742
16182,0.5702144559173947,0.8434327155519742
16183,0.5702144559173947,0.8435132957292506
16184,0.570373312152502,0.8435132957292506
16185,0.570373312152502,0.8436341659951652
16186,0.5704130262112788,0.8436341659951652
16187,0.5704130262112788,0.8437147461724416
16188,0.5704527402700555,0.8437147461724416
16189,0.5704527402700555,0.8437550362610797
16190,0.5704924543288324,0.8437550362610797
16191,0.5704924543288324,0.843795326349718
16192,0.5705321683876092,0.843795326349718
16193,0.5705321683876092,0.8438356164383561
16194,0.5706115965051628,0.8438356164383561
16195,0.5706115965051628,0.8439564867042707
16196,0.5706513105639396,0.8439564867042707
16197,0.5706513105639396,0.843996776792909
16198,0.5706910246227165,0.843996776792909
16199,0.5706910246227165,0.8441176470588235
16200,0.5708895949166005,0.8441176470588235
16201,0.5708895949166005,0.8441982272360999
16202,0.5709690230341541,0.8441982272360999
16203,0.5709690230341541,0.8442385173247381
16204,0.5710087370929309,0.8442385173247381
16205,0.5710087370929309,0.8443190975020145
16206,0.5712073073868149,0.8443190975020145
16207,0.5712073073868149,0.8443593875906527
16208,0.5712470214455917,0.8443593875906527
16209,0.5712470214455917,0.8444802578565673
16210,0.5712867355043686,0.8444802578565673
16211,0.5712867355043686,0.8445608380338436
16212,0.5713264495631454,0.8445608380338436
16213,0.5713264495631454,0.8446011281224819
16214,0.5713661636219222,0.8446011281224819
16215,0.5713661636219222,0.8446817082997583
16216,0.5714455917394757,0.8446817082997583
16217,0.5714455917394757,0.8447622884770346
16218,0.5715250198570294,0.8447622884770346
16219,0.5715250198570294,0.8448831587429493
16220,0.5715647339158062,0.8448831587429493
16221,0.5715647339158062,0.8449637389202256
16222,0.571604447974583,0.8449637389202256
16223,0.571604447974583,0.8450040290088638
16224,0.5717633042096902,0.8450040290088638
16225,0.5717633042096902,0.845044319097502
16226,0.571803018268467,0.845044319097502
16227,0.571803018268467,0.8452054794520548
16228,0.5718824463860207,0.8452054794520548
16229,0.5718824463860207,0.845245769540693
16230,0.5720015885623511,0.845245769540693
16231,0.5720015885623511,0.8453666398066075
16232,0.5720413026211278,0.8453666398066075
16233,0.5720413026211278,0.8454069298952458
16234,0.5722795869737887,0.8454069298952458
16235,0.5722795869737887,0.8454875100725222
16236,0.5723590150913423,0.8454875100725222
16237,0.5723590150913423,0.8455680902497985
16238,0.5725575853852264,0.8455680902497985
16239,0.5725575853852264,0.8456083803384368
16240,0.5725972994440032,0.8456083803384368
16241,0.5725972994440032,0.8457695406929895
16242,0.5726767275615567,0.8457695406929895
16243,0.5726767275615567,0.8458098307816277
16244,0.5727164416203336,0.8458098307816277
16245,0.5727164416203336,0.8458904109589042
16246,0.5727561556791104,0.8458904109589042
16247,0.5727561556791104,0.8459307010475423
16248,0.5728752978554408,0.8459307010475423
16249,0.5728752978554408,0.8459709911361805
16250,0.5729150119142177,0.8459709911361805
16251,0.5729150119142177,0.8461321514907333
16252,0.5729547259729945,0.8461321514907333
16253,0.5729547259729945,0.8461724415793714
16254,0.5731135822081017,0.8461724415793714
16255,0.5731135822081017,0.8462933118452861
16256,0.5732724384432089,0.8462933118452861
16257,0.5732724384432089,0.8463336019339243
16258,0.5733121525019858,0.8463336019339243
16259,0.5733121525019858,0.8466156325543917
16260,0.5735107227958698,0.8466156325543917
16261,0.5735107227958698,0.8466559226430298
16262,0.5735504368546466,0.8466559226430298
16263,0.5735504368546466,0.8466962127316681
16264,0.5735901509134234,0.8466962127316681
16265,0.5735901509134234,0.8467365028203062
16266,0.5739475774424146,0.8467365028203062
16267,0.5739475774424146,0.8468170829975826
16268,0.5739872915011914,0.8468170829975826
16269,0.5739872915011914,0.8470185334407736
16270,0.574066719618745,0.8470185334407736
16271,0.574066719618745,0.8471394037066882
16272,0.5741064336775218,0.8471394037066882
16273,0.5741064336775218,0.8471796937953263
16274,0.5741461477362987,0.8471796937953263
16275,0.5741461477362987,0.8472602739726027
16276,0.5743844320889595,0.8472602739726027
16277,0.5743844320889595,0.8473005640612409
16278,0.5745432883240668,0.8473005640612409
16279,0.5745432883240668,0.8473408541498791
16280,0.5745830023828435,0.8473408541498791
16281,0.5745830023828435,0.8473811442385173
16282,0.5746227164416203,0.8473811442385173
16283,0.5746227164416203,0.8474214343271556
16284,0.5746624305003971,0.8474214343271556
16285,0.5746624305003971,0.8475020145044319
16286,0.5747815726767276,0.8475020145044319
16287,0.5747815726767276,0.8475423045930701
16288,0.5748212867355044,0.8475423045930701
16289,0.5748212867355044,0.8476631748589847
16290,0.5749404289118348,0.8476631748589847
16291,0.5749404289118348,0.8478243352135375
16292,0.5750198570293884,0.8478243352135375
16293,0.5750198570293884,0.8479049153908138
16294,0.5750595710881652,0.8479049153908138
16295,0.5750595710881652,0.8480257856567285
16296,0.5752184273232724,0.8480257856567285
16297,0.5752184273232724,0.848146655922643
16298,0.5753772835583797,0.848146655922643
16299,0.5753772835583797,0.8481869460112812
16300,0.5754169976171565,0.8481869460112812
16301,0.5754169976171565,0.8482272360999195
16302,0.5754567116759333,0.8482272360999195
16303,0.5754567116759333,0.848348106365834
16304,0.575536139793487,0.848348106365834
16305,0.575536139793487,0.8483883964544722
16306,0.5755758538522637,0.8483883964544722
16307,0.5755758538522637,0.8484286865431104
16308,0.5756949960285941,0.8484286865431104
16309,0.5756949960285941,0.8484689766317486
16310,0.5758538522637013,0.8484689766317486
16311,0.5758538522637013,0.848549556809025
16312,0.5758935663224781,0.848549556809025
16313,0.5758935663224781,0.8486301369863014
16314,0.5759729944400318,0.8486301369863014
16315,0.5759729944400318,0.8487107171635777
16316,0.5762112787926926,0.8487107171635777
16317,0.5762112787926926,0.8488315874294924
16318,0.5762907069102462,0.8488315874294924
16319,0.5762907069102462,0.8488718775181305
16320,0.576330420969023,0.8488718775181305
16321,0.576330420969023,0.848952457695407
16322,0.5764098490865767,0.848952457695407
16323,0.5764098490865767,0.8490733279613215
16324,0.5764495631453534,0.8490733279613215
16325,0.5764495631453534,0.8491539081385979
16326,0.5766481334392375,0.8491539081385979
16327,0.5766481334392375,0.8491941982272361
16328,0.5767275615567911,0.8491941982272361
16329,0.5767275615567911,0.8492747784045125
16330,0.576767275615568,0.8492747784045125
16331,0.576767275615568,0.8494359387590653
16332,0.5768069896743447,0.8494359387590653
16333,0.5768069896743447,0.8494762288477035
16334,0.5768467037331215,0.8494762288477035
16335,0.5768467037331215,0.8495568090249799
16336,0.5769261318506751,0.8495568090249799
16337,0.5769261318506751,0.849597099113618
16338,0.5772041302621128,0.849597099113618
16339,0.5772041302621128,0.8496373892022563
16340,0.5774424146147736,0.8496373892022563
16341,0.5774424146147736,0.8496776792908944
16342,0.5774821286735504,0.8496776792908944
16343,0.5774821286735504,0.849798549556809
16344,0.5775615567911041,0.849798549556809
16345,0.5775615567911041,0.8498388396454473
16346,0.5776012708498809,0.8498388396454473
16347,0.5776012708498809,0.8501208702659145
16348,0.5777204130262112,0.8501208702659145
16349,0.5777204130262112,0.8501611603545528
16350,0.5777998411437649,0.8501611603545528
16351,0.5777998411437649,0.8502820306204674
16352,0.5778395552025417,0.8502820306204674
16353,0.5778395552025417,0.8503223207091055
16354,0.5779189833200953,0.8503223207091055
16355,0.5779189833200953,0.8504431909750202
16356,0.5779586973788721,0.8504431909750202
16357,0.5779586973788721,0.8504834810636583
16358,0.5780381254964257,0.8504834810636583
16359,0.5780381254964257,0.8505237711522965
16360,0.5781175536139793,0.8505237711522965
16361,0.5781175536139793,0.8505640612409348
16362,0.5783558379666401,0.8505640612409348
16363,0.5783558379666401,0.8508863819500403
16364,0.5784352660841938,0.8508863819500403
16365,0.5784352660841938,0.8509266720386784
16366,0.5785544082605242,0.8509266720386784
16367,0.5785544082605242,0.8509669621273167
16368,0.5786338363780779,0.8509669621273167
16369,0.5786338363780779,0.8510475423045931
16370,0.5787132644956314,0.8510475423045931
16371,0.5787132644956314,0.8510878323932313
16372,0.5789118347895155,0.8510878323932313
16373,0.5789118347895155,0.8511684125705077
16374,0.5789515488482923,0.8511684125705077
16375,0.5789515488482923,0.8512489927477841
16376,0.5789912629070691,0.8512489927477841
16377,0.5789912629070691,0.8513295729250604
16378,0.5790309769658459,0.8513295729250604
16379,0.5790309769658459,0.8514907332796132
16380,0.5791104050833995,0.8514907332796132
16381,0.5791104050833995,0.8515713134568896
16382,0.5791898332009532,0.8515713134568896
16383,0.5791898332009532,0.8516116035455278
16384,0.57922954725973,0.8516116035455278
16385,0.57922954725973,0.851651893634166
16386,0.5793486894360603,0.851651893634166
16387,0.5793486894360603,0.8517324738114423
16388,0.5795075456711676,0.8517324738114423
16389,0.5795075456711676,0.8518130539887188
16390,0.5795869737887213,0.8518130539887188
16391,0.5795869737887213,0.851853344077357
16392,0.579626687847498,0.851853344077357
16393,0.579626687847498,0.852054794520548
16394,0.5797061159650516,0.852054794520548
16395,0.5797061159650516,0.8521353746978243
16396,0.5797458300238284,0.8521353746978243
16397,0.5797458300238284,0.8521756647864626
16398,0.5798252581413821,0.8521756647864626
16399,0.5798252581413821,0.8522159548751007
16400,0.5798649722001589,0.8522159548751007
16401,0.5798649722001589,0.852256244963739
16402,0.5799444003177124,0.852256244963739
16403,0.5799444003177124,0.8523368251410153
16404,0.5802621127879269,0.8523368251410153
16405,0.5802621127879269,0.85245769540693
16406,0.5803018268467037,0.85245769540693
16407,0.5803018268467037,0.8524979854955681
16408,0.5805401111993646,0.8524979854955681
16409,0.5805401111993646,0.8525382755842063
16410,0.5805798252581413,0.8525382755842063
16411,0.5805798252581413,0.8525785656728445
16412,0.580659253375695,0.8525785656728445
16413,0.580659253375695,0.8526591458501209
16414,0.5806989674344718,0.8526591458501209
16415,0.5806989674344718,0.8526994359387591
16416,0.5807386814932486,0.8526994359387591
16417,0.5807386814932486,0.8527397260273972
16418,0.5807783955520254,0.8527397260273972
16419,0.5807783955520254,0.8527800161160355
16420,0.5808181096108023,0.8527800161160355
16421,0.5808181096108023,0.8528203062046736
16422,0.5810563939634631,0.8528203062046736
16423,0.5810563939634631,0.8529411764705882
16424,0.5811358220810167,0.8529411764705882
16425,0.5811358220810167,0.8529814665592265
16426,0.5811755361397934,0.8529814665592265
16427,0.5811755361397934,0.853102336825141
16428,0.5812549642573471,0.853102336825141
16429,0.5812549642573471,0.853303787268332
16430,0.5812946783161239,0.853303787268332
16431,0.5812946783161239,0.8533440773569702
16432,0.5813741064336775,0.8533440773569702
16433,0.5813741064336775,0.853505237711523
16434,0.5814535345512312,0.853505237711523
16435,0.5814535345512312,0.8535455278001611
16436,0.581493248610008,0.8535455278001611
16437,0.581493248610008,0.8535858178887994
16438,0.5815329626687847,0.8535858178887994
16439,0.5815329626687847,0.8536663980660757
16440,0.5815726767275615,0.8536663980660757
16441,0.5815726767275615,0.8538275584206285
16442,0.5816123907863384,0.8538275584206285
16443,0.5816123907863384,0.8539081385979049
16444,0.5817712470214456,0.8539081385979049
16445,0.5817712470214456,0.8539887187751813
16446,0.581890389197776,0.8539887187751813
16447,0.581890389197776,0.8540692989524576
16448,0.5819698173153296,0.8540692989524576
16449,0.5819698173153296,0.8541498791297341
16450,0.5821286735504368,0.8541498791297341
16451,0.5821286735504368,0.8543110394842869
16452,0.5821683876092136,0.8543110394842869
16453,0.5821683876092136,0.854351329572925
16454,0.5822081016679904,0.854351329572925
16455,0.5822081016679904,0.8543916196615633
16456,0.5822875297855441,0.8543916196615633
16457,0.5822875297855441,0.8544319097502014
16458,0.5824861000794281,0.8544319097502014
16459,0.5824861000794281,0.8544721998388396
16460,0.5825655281969817,0.8544721998388396
16461,0.5825655281969817,0.8545124899274779
16462,0.5826052422557585,0.8545124899274779
16463,0.5826052422557585,0.8545930701047543
16464,0.5826449563145354,0.8545930701047543
16465,0.5826449563145354,0.854754230459307
16466,0.5826846703733122,0.854754230459307
16467,0.5826846703733122,0.8547945205479452
16468,0.582724384432089,0.8547945205479452
16469,0.582724384432089,0.8548348106365834
16470,0.5828435266084194,0.8548348106365834
16471,0.5828435266084194,0.8548751007252215
16472,0.5828832406671962,0.8548751007252215
16473,0.5828832406671962,0.8549153908138598
16474,0.5830420969023035,0.8549153908138598
16475,0.5830420969023035,0.8549959709911362
16476,0.5831612390786338,0.8549959709911362
16477,0.5831612390786338,0.8550362610797744
16478,0.5833598093725179,0.8550362610797744
16479,0.5833598093725179,0.8553182917002418
16480,0.5833995234312946,0.8553182917002418
16481,0.5833995234312946,0.8554794520547945
16482,0.5834789515488483,0.8554794520547945
16483,0.5834789515488483,0.8555600322320709
16484,0.5837172359015091,0.8555600322320709
16485,0.5837172359015091,0.8556003223207092
16486,0.5837966640190627,0.8556003223207092
16487,0.5837966640190627,0.8556809024979855
16488,0.5838363780778395,0.8556809024979855
16489,0.5838363780778395,0.8557211925866237
16490,0.584154090548054,0.8557211925866237
16491,0.584154090548054,0.8557614826752619
16492,0.5842732327243845,0.8557614826752619
16493,0.5842732327243845,0.8558420628525383
16494,0.5843129467831613,0.8558420628525383
16495,0.5843129467831613,0.8559226430298147
16496,0.5843923749007148,0.8559226430298147
16497,0.5843923749007148,0.8559629331184528
16498,0.5844320889594916,0.8559629331184528
16499,0.5844320889594916,0.8560032232070911
16500,0.5844718030182685,0.8560032232070911
16501,0.5844718030182685,0.8561240934730057
16502,0.5846306592533757,0.8561240934730057
16503,0.5846306592533757,0.8562046736502821
16504,0.5847100873709293,0.8562046736502821
16505,0.5847100873709293,0.8562449637389202
16506,0.5847895154884829,0.8562449637389202
16507,0.5847895154884829,0.8562852538275584
16508,0.5848292295472597,0.8562852538275584
16509,0.5848292295472597,0.8563658340048348
16510,0.5848689436060366,0.8563658340048348
16511,0.5848689436060366,0.856406124093473
16512,0.5849086576648134,0.856406124093473
16513,0.5849086576648134,0.8564867042707494
16514,0.5850277998411437,0.8564867042707494
16515,0.5850277998411437,0.8565672844480258
16516,0.5850675138999206,0.8565672844480258
16517,0.5850675138999206,0.856607574536664
16518,0.5851469420174742,0.856607574536664
16519,0.5851469420174742,0.8566881547139403
16520,0.5852263701350278,0.8566881547139403
16521,0.5852263701350278,0.856809024979855
16522,0.5852660841938047,0.856809024979855
16523,0.5852660841938047,0.8568493150684932
16524,0.5853057982525814,0.8568493150684932
16525,0.5853057982525814,0.8569298952457696
16526,0.5853455123113582,0.8569298952457696
16527,0.5853455123113582,0.857010475423046
16528,0.5855043685464655,0.857010475423046
16529,0.5855043685464655,0.8570507655116841
16530,0.585583796664019,0.8570507655116841
16531,0.585583796664019,0.8572522159548751
16532,0.5856632247815726,0.8572522159548751
16533,0.5856632247815726,0.8573730862207897
16534,0.5857029388403495,0.8573730862207897
16535,0.5857029388403495,0.8574536663980661
16536,0.5857426528991263,0.8574536663980661
16537,0.5857426528991263,0.8575342465753425
16538,0.5861000794281176,0.8575342465753425
16539,0.5861000794281176,0.8576551168412571
16540,0.5861795075456712,0.8576551168412571
16541,0.5861795075456712,0.8577356970185335
16542,0.5863383637807784,0.8577356970185335
16543,0.5863383637807784,0.857856567284448
16544,0.5864972200158857,0.857856567284448
16545,0.5864972200158857,0.8578968573730862
16546,0.5865369340746625,0.8578968573730862
16547,0.5865369340746625,0.8579371474617244
16548,0.5868149324861001,0.8579371474617244
16549,0.5868149324861001,0.8579774375503626
16550,0.5869737887212073,0.8579774375503626
16551,0.5869737887212073,0.8580177276390009
16552,0.5870135027799841,0.8580177276390009
16553,0.5870135027799841,0.858058017727639
16554,0.5870929308975378,0.858058017727639
16555,0.5870929308975378,0.8581788879935536
16556,0.5871326449563146,0.8581788879935536
16557,0.5871326449563146,0.8582191780821918
16558,0.5871723590150913,0.8582191780821918
16559,0.5871723590150913,0.8583400483481064
16560,0.5872517871326449,0.8583400483481064
16561,0.5872517871326449,0.8584206285253827
16562,0.5873709293089754,0.8584206285253827
16563,0.5873709293089754,0.858460918614021
16564,0.5874900714853059,0.858460918614021
16565,0.5874900714853059,0.8585414987912974
16566,0.5875297855440826,0.8585414987912974
16567,0.5875297855440826,0.8586220789685737
16568,0.5875694996028594,0.8586220789685737
16569,0.5875694996028594,0.8586623690572119
16570,0.5876092136616362,0.8586623690572119
16571,0.5876092136616362,0.8587026591458501
16572,0.587648927720413,0.8587026591458501
16573,0.587648927720413,0.8589443996776793
16574,0.5876886417791898,0.8589443996776793
16575,0.5876886417791898,0.8589846897663175
16576,0.5877283558379667,0.8589846897663175
16577,0.5877283558379667,0.8590652699435939
16578,0.5878872120730738,0.8590652699435939
16579,0.5878872120730738,0.8591861402095085
16580,0.5880063542494043,0.8591861402095085
16581,0.5880063542494043,0.8592667203867849
16582,0.5882049245432883,0.8592667203867849
16583,0.5882049245432883,0.859307010475423
16584,0.5883637807783956,0.859307010475423
16585,0.5883637807783956,0.8593875906526994
16586,0.5884829229547259,0.8593875906526994
16587,0.5884829229547259,0.8594278807413376
16588,0.5885226370135028,0.8594278807413376
16589,0.5885226370135028,0.8595487510072523
16590,0.5886020651310564,0.8595487510072523
16591,0.5886020651310564,0.8595890410958904
16592,0.5888006354249404,0.8595890410958904
16593,0.5888006354249404,0.8596696212731668
16594,0.5888403494837172,0.8596696212731668
16595,0.5888403494837172,0.859709911361805
16596,0.588880063542494,0.859709911361805
16597,0.588880063542494,0.8597502014504432
16598,0.5889594916600477,0.8597502014504432
16599,0.5889594916600477,0.8598307816277195
16600,0.5890389197776013,0.8598307816277195
16601,0.5890389197776013,0.8599113618049959
16602,0.5891977760127085,0.8599113618049959
16603,0.5891977760127085,0.8599919419822724
16604,0.5893566322478158,0.8599919419822724
16605,0.5893566322478158,0.8600725221595488
16606,0.5893963463065925,0.8600725221595488
16607,0.5893963463065925,0.8601531023368252
16608,0.5894360603653693,0.8601531023368252
16609,0.5894360603653693,0.8601933924254633
16610,0.5894757744241461,0.8601933924254633
16611,0.5894757744241461,0.8602336825141015
16612,0.5895552025416998,0.8602336825141015
16613,0.5895552025416998,0.8604351329572925
16614,0.5896346306592534,0.8604351329572925
16615,0.5896346306592534,0.8605157131345689
16616,0.5898332009531374,0.8605157131345689
16617,0.5898332009531374,0.8605560032232071
16618,0.589912629070691,0.8605560032232071
16619,0.589912629070691,0.8606365834004834
16620,0.5899523431294679,0.8606365834004834
16621,0.5899523431294679,0.8607171635777598
16622,0.5900317712470214,0.8607171635777598
16623,0.5900317712470214,0.8607977437550363
16624,0.590111199364575,0.8607977437550363
16625,0.590111199364575,0.8609589041095891
16626,0.5901509134233519,0.8609589041095891
16627,0.5901509134233519,0.8609991941982272
16628,0.5901906274821287,0.8609991941982272
16629,0.5901906274821287,0.8610394842868654
16630,0.5902700555996823,0.8610394842868654
16631,0.5902700555996823,0.8610797743755036
16632,0.5903891977760127,0.8610797743755036
16633,0.5903891977760127,0.861361804995971
16634,0.5906274821286736,0.861361804995971
16635,0.5906274821286736,0.8614020950846092
16636,0.5907863383637808,0.8614020950846092
16637,0.5907863383637808,0.8614423851732473
16638,0.5908657664813344,0.8614423851732473
16639,0.5908657664813344,0.8615229653505238
16640,0.5911040508339952,0.8615229653505238
16641,0.5911040508339952,0.8616035455278002
16642,0.5912629070691025,0.8616035455278002
16643,0.5912629070691025,0.8616438356164383
16644,0.5914217633042097,0.8616438356164383
16645,0.5914217633042097,0.8616841257050766
16646,0.5915011914217633,0.8616841257050766
16647,0.5915011914217633,0.8617244157937147
16648,0.5915409054805401,0.8617244157937147
16649,0.5915409054805401,0.8619258662369057
16650,0.591580619539317,0.8619258662369057
16651,0.591580619539317,0.8620467365028203
16652,0.5916203335980937,0.8620467365028203
16653,0.5916203335980937,0.8621273166800967
16654,0.5916997617156473,0.8621273166800967
16655,0.5916997617156473,0.8622481869460112
16656,0.591779189833201,0.8622481869460112
16657,0.591779189833201,0.8623287671232877
16658,0.5918586179507546,0.8623287671232877
16659,0.5918586179507546,0.8623690572119259
16660,0.5918983320095313,0.8623690572119259
16661,0.5918983320095313,0.8624496373892022
16662,0.591977760127085,0.8624496373892022
16663,0.591977760127085,0.8624899274778405
16664,0.5920571882446386,0.8624899274778405
16665,0.5920571882446386,0.8625302175664786
16666,0.5921366163621922,0.8625302175664786
16667,0.5921366163621922,0.8625705076551169
16668,0.5922160444797459,0.8625705076551169
16669,0.5922160444797459,0.862610797743755
16670,0.5922557585385226,0.862610797743755
16671,0.5922557585385226,0.8626510878323932
16672,0.5922954725972994,0.8626510878323932
16673,0.5922954725972994,0.8627316680096696
16674,0.5923749007148531,0.8627316680096696
16675,0.5923749007148531,0.8627719580983079
16676,0.5924146147736299,0.8627719580983079
16677,0.5924146147736299,0.862812248186946
16678,0.5924940428911835,0.862812248186946
16679,0.5924940428911835,0.8628525382755842
16680,0.5925337569499602,0.8628525382755842
16681,0.5925337569499602,0.8628928283642224
16682,0.5926131850675139,0.8628928283642224
16683,0.5926131850675139,0.8629734085414988
16684,0.5926926131850675,0.8629734085414988
16685,0.5926926131850675,0.8630539887187751
16686,0.5927323272438443,0.8630539887187751
16687,0.5927323272438443,0.8630942788074134
16688,0.5927720413026212,0.8630942788074134
16689,0.5927720413026212,0.8631345688960516
16690,0.592811755361398,0.8631345688960516
16691,0.592811755361398,0.8631748589846898
16692,0.5928514694201747,0.8631748589846898
16693,0.5928514694201747,0.863215149073328
16694,0.5929308975377283,0.863215149073328
16695,0.5929308975377283,0.8632554391619661
16696,0.593010325655282,0.8632554391619661
16697,0.593010325655282,0.8633360193392425
16698,0.5930897537728356,0.8633360193392425
16699,0.5930897537728356,0.863416599516519
16700,0.5931691818903893,0.863416599516519
16701,0.5931691818903893,0.8634568896051571
16702,0.5933280381254964,0.8634568896051571
16703,0.5933280381254964,0.8634971796937954
16704,0.5936854646544877,0.8634971796937954
16705,0.5936854646544877,0.8635374697824335
16706,0.5937251787132645,0.8635374697824335
16707,0.5937251787132645,0.8635777598710718
16708,0.5938046068308181,0.8635777598710718
16709,0.5938046068308181,0.8636180499597099
16710,0.5938840349483717,0.8636180499597099
16711,0.5938840349483717,0.8636583400483481
16712,0.5939634630659253,0.8636583400483481
16713,0.5939634630659253,0.8638195004029009
16714,0.5942017474185862,0.8638195004029009
16715,0.5942017474185862,0.863859790491539
16716,0.594241461477363,0.863859790491539
16717,0.594241461477363,0.8640209508460919
16718,0.5942811755361398,0.8640209508460919
16719,0.5942811755361398,0.86406124093473
16720,0.5944797458300238,0.86406124093473
16721,0.5944797458300238,0.8641821112006446
16722,0.5945194598888006,0.8641821112006446
16723,0.5945194598888006,0.8642224012892828
16724,0.5946386020651311,0.8642224012892828
16725,0.5946386020651311,0.864262691377921
16726,0.5946783161239079,0.864262691377921
16727,0.5946783161239079,0.8643835616438356
16728,0.5948371723590151,0.8643835616438356
16729,0.5948371723590151,0.8645447219983884
16730,0.5948768864177919,0.8645447219983884
16731,0.5948768864177919,0.8645850120870265
16732,0.5949563145353455,0.8645850120870265
16733,0.5949563145353455,0.8646253021756648
16734,0.5949960285941224,0.8646253021756648
16735,0.5949960285941224,0.864665592264303
16736,0.5950357426528992,0.864665592264303
16737,0.5950357426528992,0.8647058823529412
16738,0.5952343129467832,0.8647058823529412
16739,0.5952343129467832,0.8647461724415794
16740,0.5953137410643368,0.8647461724415794
16741,0.5953137410643368,0.8648267526188558
16742,0.5954328832406672,0.8648267526188558
16743,0.5954328832406672,0.8648670427074939
16744,0.5956314535345513,0.8648670427074939
16745,0.5956314535345513,0.8649476228847703
16746,0.595671167593328,0.8649476228847703
16747,0.595671167593328,0.8650282030620468
16748,0.5957505957108816,0.8650282030620468
16749,0.5957505957108816,0.8650684931506849
16750,0.5958697378872121,0.8650684931506849
16751,0.5958697378872121,0.8651087832393232
16752,0.5959094519459889,0.8651087832393232
16753,0.5959094519459889,0.8651893634165995
16754,0.5959888800635424,0.8651893634165995
16755,0.5959888800635424,0.8652296535052377
16756,0.5961874503574265,0.8652296535052377
16757,0.5961874503574265,0.8652699435938759
16758,0.5962271644162034,0.8652699435938759
16759,0.5962271644162034,0.8653908138597904
16760,0.5962668784749802,0.8653908138597904
16761,0.5962668784749802,0.8654311039484287
16762,0.596306592533757,0.8654311039484287
16763,0.596306592533757,0.8654713940370669
16764,0.5964257347100874,0.8654713940370669
16765,0.5964257347100874,0.8655116841257051
16766,0.5965448768864178,0.8655116841257051
16767,0.5965448768864178,0.8655519742143433
16768,0.5966243050039715,0.8655519742143433
16769,0.5966243050039715,0.8657131345688961
16770,0.5968625893566323,0.8657131345688961
16771,0.5968625893566323,0.8657534246575342
16772,0.5969023034154091,0.8657534246575342
16773,0.5969023034154091,0.8658340048348107
16774,0.5971405877680699,0.8658340048348107
16775,0.5971405877680699,0.8658742949234488
16776,0.5971803018268467,0.8658742949234488
16777,0.5971803018268467,0.8659145850120871
16778,0.5972597299444004,0.8659145850120871
16779,0.5972597299444004,0.8659951651893634
16780,0.5973391580619539,0.8659951651893634
16781,0.5973391580619539,0.8660354552780016
16782,0.5973788721207307,0.8660354552780016
16783,0.5973788721207307,0.8661563255439162
16784,0.5974185861795075,0.8661563255439162
16785,0.5974185861795075,0.8661966156325543
16786,0.5976965845909452,0.8661966156325543
16787,0.5976965845909452,0.8662369057211926
16788,0.597736298649722,0.8662369057211926
16789,0.597736298649722,0.8662771958098308
16790,0.5977760127084988,0.8662771958098308
16791,0.5977760127084988,0.8663577759871072
16792,0.5978157267672756,0.8663577759871072
16793,0.5978157267672756,0.8663980660757453
16794,0.5979745830023828,0.8663980660757453
16795,0.5979745830023828,0.8664383561643836
16796,0.5980142970611596,0.8664383561643836
16797,0.5980142970611596,0.8664786462530217
16798,0.5980540111199365,0.8664786462530217
16799,0.5980540111199365,0.86651893634166
16800,0.5980937251787133,0.86651893634166
16801,0.5980937251787133,0.8665592264302981
16802,0.5981731532962669,0.8665592264302981
16803,0.5981731532962669,0.8665995165189363
16804,0.5982922954725973,0.8665995165189363
16805,0.5982922954725973,0.8666800966962127
16806,0.5985305798252581,0.8666800966962127
16807,0.5985305798252581,0.8667606768734891
16808,0.5986100079428117,0.8667606768734891
16809,0.5986100079428117,0.8668009669621273
16810,0.5986894360603654,0.8668009669621273
16811,0.5986894360603654,0.8668412570507655
16812,0.5988085782366958,0.8668412570507655
16813,0.5988085782366958,0.8669621273166801
16814,0.5988482922954727,0.8669621273166801
16815,0.5988482922954727,0.8670024174053182
16816,0.5988880063542494,0.8670024174053182
16817,0.5988880063542494,0.8670427074939565
16818,0.598967434471803,0.8670427074939565
16819,0.598967434471803,0.8670829975825947
16820,0.5990468625893566,0.8670829975825947
16821,0.5990468625893566,0.8671232876712329
16822,0.5991262907069103,0.8671232876712329
16823,0.5991262907069103,0.8672441579371475
16824,0.599166004765687,0.8672441579371475
16825,0.599166004765687,0.867365028203062
16826,0.5992057188244638,0.867365028203062
16827,0.5992057188244638,0.8674053182917002
16828,0.5992454328832406,0.8674053182917002
16829,0.5992454328832406,0.8674456083803385
16830,0.5992851469420175,0.8674456083803385
16831,0.5992851469420175,0.8675261885576149
16832,0.5993645750595711,0.8675261885576149
16833,0.5993645750595711,0.867566478646253
16834,0.5994042891183479,0.867566478646253
16835,0.5994042891183479,0.8676470588235294
16836,0.5994440031771247,0.8676470588235294
16837,0.5994440031771247,0.8676873489121676
16838,0.5996028594122319,0.8676873489121676
16839,0.5996028594122319,0.8677276390008059
16840,0.5996425734710087,0.8677276390008059
16841,0.5996425734710087,0.8678485092667204
16842,0.5996822875297856,0.8678485092667204
16843,0.5996822875297856,0.8679290894439968
16844,0.5998808578236696,0.8679290894439968
16845,0.5998808578236696,0.867969379532635
16846,0.5999602859412232,0.867969379532635
16847,0.5999602859412232,0.868170829975826
16848,0.6,0.868170829975826
16849,0.6,0.8682111200644641
16850,0.6001191421763304,0.8682111200644641
16851,0.6001191421763304,0.8683319903303788
16852,0.6003177124702145,0.8683319903303788
16853,0.6003177124702145,0.8683722804190169
16854,0.6003574265289913,0.8683722804190169
16855,0.6003574265289913,0.8684125705076551
16856,0.600397140587768,0.8684125705076551
16857,0.600397140587768,0.8684528605962933
16858,0.6004765687053217,0.8684528605962933
16859,0.6004765687053217,0.8684931506849315
16860,0.6005957108816521,0.8684931506849315
16861,0.6005957108816521,0.8685334407735698
16862,0.6006354249404289,0.8685334407735698
16863,0.6006354249404289,0.8685737308622079
16864,0.6007148530579826,0.8685737308622079
16865,0.6007148530579826,0.868614020950846
16866,0.6007545671167593,0.868614020950846
16867,0.6007545671167593,0.868815471394037
16868,0.6007942811755361,0.868815471394037
16869,0.6007942811755361,0.8688557614826753
16870,0.6008737092930898,0.8688557614826753
16871,0.6008737092930898,0.8688960515713134
16872,0.6009531374106434,0.8688960515713134
16873,0.6009531374106434,0.869016921837228
16874,0.6009928514694202,0.869016921837228
16875,0.6009928514694202,0.8690975020145044
16876,0.601032565528197,0.8690975020145044
16877,0.601032565528197,0.8691780821917808
16878,0.6010722795869737,0.8691780821917808
16879,0.6010722795869737,0.869218372280419
16880,0.6011119936457506,0.869218372280419
16881,0.6011119936457506,0.8692586623690572
16882,0.601231135822081,0.8692586623690572
16883,0.601231135822081,0.8693392425463337
16884,0.6012708498808578,0.8693392425463337
16885,0.6012708498808578,0.8693795326349718
16886,0.6013105639396347,0.8693795326349718
16887,0.6013105639396347,0.8694601128122482
16888,0.6016282764098491,0.8694601128122482
16889,0.6016282764098491,0.8695004029008864
16890,0.6018268467037331,0.8695004029008864
16891,0.6018268467037331,0.8695406929895245
16892,0.6018665607625099,0.8695406929895245
16893,0.6018665607625099,0.8696212731668009
16894,0.6019857029388404,0.8696212731668009
16895,0.6019857029388404,0.8697018533440773
16896,0.6020254169976171,0.8697018533440773
16897,0.6020254169976171,0.8697421434327155
16898,0.6022239872915012,0.8697421434327155
16899,0.6022239872915012,0.8697824335213538
16900,0.6023034154090549,0.8697824335213538
16901,0.6023034154090549,0.8698227236099919
16902,0.6026211278792692,0.8698227236099919
16903,0.6026211278792692,0.8698630136986302
16904,0.602660841938046,0.8698630136986302
16905,0.602660841938046,0.8699033037872683
16906,0.6027402700555997,0.8699033037872683
16907,0.6027402700555997,0.8699435938759065
16908,0.6028594122319301,0.8699435938759065
16909,0.6028594122319301,0.8699838839645447
16910,0.6028991262907069,0.8699838839645447
16911,0.6028991262907069,0.8700241740531829
16912,0.6029388403494838,0.8700241740531829
16913,0.6029388403494838,0.8701450443190974
16914,0.6030182684670373,0.8701450443190974
16915,0.6030182684670373,0.8701853344077357
16916,0.6030579825258141,0.8701853344077357
16917,0.6030579825258141,0.8702256244963739
16918,0.6031771247021446,0.8702256244963739
16919,0.6031771247021446,0.8702659145850121
16920,0.6032565528196981,0.8702659145850121
16921,0.6032565528196981,0.8703062046736503
16922,0.6035345512311359,0.8703062046736503
16923,0.6035345512311359,0.8703867848509267
16924,0.6035742652899126,0.8703867848509267
16925,0.6035742652899126,0.8704673650282031
16926,0.603693407466243,0.8704673650282031
16927,0.603693407466243,0.8706285253827558
16928,0.6037331215250199,0.8706285253827558
16929,0.6037331215250199,0.8706688154713941
16930,0.6037728355837967,0.8706688154713941
16931,0.6037728355837967,0.8707493956486704
16932,0.6038125496425735,0.8707493956486704
16933,0.6038125496425735,0.8707896857373086
16934,0.6038522637013503,0.8707896857373086
16935,0.6038522637013503,0.8708299758259468
16936,0.6039316918189039,0.8708299758259468
16937,0.6039316918189039,0.870870265914585
16938,0.6040508339952343,0.870870265914585
16939,0.6040508339952343,0.8709105560032232
16940,0.604130262112788,0.8709105560032232
16941,0.604130262112788,0.8709508460918614
16942,0.6042096902303415,0.8709508460918614
16943,0.6042096902303415,0.8710314262691378
16944,0.6042494042891183,0.8710314262691378
16945,0.6042494042891183,0.871071716357776
16946,0.6042891183478951,0.871071716357776
16947,0.6042891183478951,0.8711120064464142
16948,0.604328832406672,0.8711120064464142
16949,0.604328832406672,0.8711522965350523
16950,0.6044082605242256,0.8711522965350523
16951,0.6044082605242256,0.8711925866236906
16952,0.6046862589356632,0.8711925866236906
16953,0.6046862589356632,0.871273166800967
16954,0.6047259729944401,0.871273166800967
16955,0.6047259729944401,0.8713134568896052
16956,0.6048054011119937,0.8713134568896052
16957,0.6048054011119937,0.8713940370668816
16958,0.6048451151707704,0.8713940370668816
16959,0.6048451151707704,0.8714343271555197
16960,0.604924543288324,0.8714343271555197
16961,0.604924543288324,0.871474617244158
16962,0.6050833995234313,0.871474617244158
16963,0.6050833995234313,0.8715149073327961
16964,0.6052819698173153,0.8715149073327961
16965,0.6052819698173153,0.8715551974214343
16966,0.6053216838760921,0.8715551974214343
16967,0.6053216838760921,0.8715954875100725
16968,0.6054408260524226,0.8715954875100725
16969,0.6054408260524226,0.8716357775987107
16970,0.6055202541699761,0.8716357775987107
16971,0.6055202541699761,0.871676067687349
16972,0.605559968228753,0.871676067687349
16973,0.605559968228753,0.8717163577759871
16974,0.6055996822875298,0.8717163577759871
16975,0.6055996822875298,0.8717566478646253
16976,0.6058379666401906,0.8717566478646253
16977,0.6058379666401906,0.8719178082191781
16978,0.6059571088165211,0.8719178082191781
16979,0.6059571088165211,0.8719580983078162
16980,0.6060762509928515,0.8719580983078162
16981,0.6060762509928515,0.8719983883964545
16982,0.6061556791104051,0.8719983883964545
16983,0.6061556791104051,0.8721192586623691
16984,0.6062351072279587,0.8721192586623691
16985,0.6062351072279587,0.8721595487510072
16986,0.6062748212867355,0.8721595487510072
16987,0.6062748212867355,0.8722804190169219
16988,0.6063542494042892,0.8722804190169219
16989,0.6063542494042892,0.8723609991941982
16990,0.6066322478157268,0.8723609991941982
16991,0.6066322478157268,0.8724415793714746
16992,0.6067116759332803,0.8724415793714746
16993,0.6067116759332803,0.872522159548751
16994,0.6067513899920571,0.872522159548751
16995,0.6067513899920571,0.8725624496373892
16996,0.606791104050834,0.8725624496373892
16997,0.606791104050834,0.8726833199033038
16998,0.6068705321683876,0.8726833199033038
16999,0.6068705321683876,0.872723609991942
17000,0.6069102462271644,0.872723609991942
17001,0.6069102462271644,0.8727639000805801
17002,0.6070293884034949,0.8727639000805801
17003,0.6070293884034949,0.8728444802578565
17004,0.6071485305798252,0.8728444802578565
17005,0.6071485305798252,0.872925060435133
17006,0.6073073868149325,0.872925060435133
17007,0.6073073868149325,0.8729653505237711
17008,0.6073471008737092,0.8729653505237711
17009,0.6073471008737092,0.8730459307010475
17010,0.6073868149324861,0.8730459307010475
17011,0.6073868149324861,0.8732473811442385
17012,0.607625099285147,0.8732473811442385
17013,0.607625099285147,0.8733279613215149
17014,0.6077045274027005,0.8733279613215149
17015,0.6077045274027005,0.8733682514101531
17016,0.6077442414614773,0.8733682514101531
17017,0.6077442414614773,0.8734488315874295
17018,0.607823669579031,0.8734488315874295
17019,0.607823669579031,0.8735294117647059
17020,0.6078633836378078,0.8735294117647059
17021,0.6078633836378078,0.873569701853344
17022,0.6080619539316918,0.873569701853344
17023,0.6080619539316918,0.8736099919419823
17024,0.6081413820492454,0.8736099919419823
17025,0.6081413820492454,0.8736502820306205
17026,0.6081810961080223,0.8736502820306205
17027,0.6081810961080223,0.8736905721192587
17028,0.6082208101667991,0.8736905721192587
17029,0.6082208101667991,0.873771152296535
17030,0.6083002382843526,0.873771152296535
17031,0.6083002382843526,0.8738517324738114
17032,0.6083796664019063,0.8738517324738114
17033,0.6083796664019063,0.8739323126510878
17034,0.6085385226370135,0.8739323126510878
17035,0.6085385226370135,0.8740128928283643
17036,0.6086576648133439,0.8740128928283643
17037,0.6086576648133439,0.8741337630942788
17038,0.6088165210484512,0.8741337630942788
17039,0.6088165210484512,0.8743755036261079
17040,0.6088959491660048,0.8743755036261079
17041,0.6088959491660048,0.8744560838033844
17042,0.6089753772835583,0.8744560838033844
17043,0.6089753772835583,0.8745769540692989
17044,0.609253375694996,0.8745769540692989
17045,0.609253375694996,0.8746172441579372
17046,0.6095313741064337,0.8746172441579372
17047,0.6095313741064337,0.8746575342465753
17048,0.6096108022239873,0.8746575342465753
17049,0.6096108022239873,0.8748992747784046
17050,0.6096505162827641,0.8748992747784046
17051,0.6096505162827641,0.8749395648670427
17052,0.6098490865766482,0.8749395648670427
17053,0.6098490865766482,0.8749798549556809
17054,0.6099285146942017,0.8749798549556809
17055,0.6099285146942017,0.8750201450443191
17056,0.6100079428117554,0.8750201450443191
17057,0.6100079428117554,0.8751410153102337
17058,0.6100476568705322,0.8751410153102337
17059,0.6100476568705322,0.8752215954875101
17060,0.6101667990468626,0.8752215954875101
17061,0.6101667990468626,0.8752618855761483
17062,0.6102065131056394,0.8752618855761483
17063,0.6102065131056394,0.8753021756647864
17064,0.610285941223193,0.8753021756647864
17065,0.610285941223193,0.8753424657534247
17066,0.6103256552819698,0.8753424657534247
17067,0.6103256552819698,0.8754230459307011
17068,0.6105242255758538,0.8754230459307011
17069,0.6105242255758538,0.8755036261079774
17070,0.6106433677521843,0.8755036261079774
17071,0.6106433677521843,0.8755842062852538
17072,0.6107625099285147,0.8755842062852538
17073,0.6107625099285147,0.8756244963738921
17074,0.6108816521048451,0.8756244963738921
17075,0.6108816521048451,0.8757050765511684
17076,0.6109213661636219,0.8757050765511684
17077,0.6109213661636219,0.8757856567284448
17078,0.6110405083399524,0.8757856567284448
17079,0.6110405083399524,0.875825946817083
17080,0.6111596505162827,0.875825946817083
17081,0.6111596505162827,0.8758662369057212
17082,0.6111993645750595,0.8758662369057212
17083,0.6111993645750595,0.8759468170829976
17084,0.6113979348689436,0.8759468170829976
17085,0.6113979348689436,0.8759871071716357
17086,0.6114773629864972,0.8759871071716357
17087,0.6114773629864972,0.876027397260274
17088,0.6116362192216045,0.876027397260274
17089,0.6116362192216045,0.8761079774375503
17090,0.6117156473391581,0.8761079774375503
17091,0.6117156473391581,0.876228847703465
17092,0.6118745035742653,0.876228847703465
17093,0.6118745035742653,0.8763094278807413
17094,0.6120333598093726,0.8763094278807413
17095,0.6120333598093726,0.8763497179693795
17096,0.6120730738681494,0.8763497179693795
17097,0.6120730738681494,0.8763900080580177
17098,0.6121922160444797,0.8763900080580177
17099,0.6121922160444797,0.8764705882352941
17100,0.6124305003971406,0.8764705882352941
17101,0.6124305003971406,0.8765108783239323
17102,0.6124702144559174,0.8765108783239323
17103,0.6124702144559174,0.8765511684125705
17104,0.612549642573471,0.8765511684125705
17105,0.612549642573471,0.8767123287671232
17106,0.6128276409849086,0.8767123287671232
17107,0.6128276409849086,0.8767929089443997
17108,0.6129467831612391,0.8767929089443997
17109,0.6129467831612391,0.8768331990330379
17110,0.6129864972200159,0.8768331990330379
17111,0.6129864972200159,0.8769137792103142
17112,0.6132247815726767,0.8769137792103142
17113,0.6132247815726767,0.8769540692989525
17114,0.613582208101668,0.8769540692989525
17115,0.613582208101668,0.8769943593875906
17116,0.6136219221604448,0.8769943593875906
17117,0.6136219221604448,0.877074939564867
17118,0.6137410643367752,0.877074939564867
17119,0.6137410643367752,0.8771152296535052
17120,0.6138999205718825,0.8771152296535052
17121,0.6138999205718825,0.8772360999194199
17122,0.6139396346306593,0.8772360999194199
17123,0.6139396346306593,0.8773569701853344
17124,0.613979348689436,0.8773569701853344
17125,0.613979348689436,0.8774375503626108
17126,0.6140190627482128,0.8774375503626108
17127,0.6140190627482128,0.877477840451249
17128,0.6140587768069897,0.877477840451249
17129,0.6140587768069897,0.8775584206285254
17130,0.6140984908657665,0.8775584206285254
17131,0.6140984908657665,0.87767929089444
17132,0.6141779189833201,0.87767929089444
17133,0.6141779189833201,0.8778001611603545
17134,0.6143367752184273,0.8778001611603545
17135,0.6143367752184273,0.8778404512489928
17136,0.6143764892772041,0.8778404512489928
17137,0.6143764892772041,0.8778807413376309
17138,0.6144559173947577,0.8778807413376309
17139,0.6144559173947577,0.8779613215149074
17140,0.6144956314535346,0.8779613215149074
17141,0.6144956314535346,0.8780821917808219
17142,0.6145353455123114,0.8780821917808219
17143,0.6145353455123114,0.8781627719580983
17144,0.6146544876886417,0.8781627719580983
17145,0.6146544876886417,0.8782836422240129
17146,0.6147339158061954,0.8782836422240129
17147,0.6147339158061954,0.8783642224012893
17148,0.6147736298649722,0.8783642224012893
17149,0.6147736298649722,0.8784045124899275
17150,0.6149324861000794,0.8784045124899275
17151,0.6149324861000794,0.8784448025785657
17152,0.6151310563939635,0.8784448025785657
17153,0.6151310563939635,0.8784850926672039
17154,0.6151707704527403,0.8784850926672039
17155,0.6151707704527403,0.8785656728444803
17156,0.615210484511517,0.8785656728444803
17157,0.615210484511517,0.8786059629331184
17158,0.6152899126290707,0.8786059629331184
17159,0.6152899126290707,0.8786462530217567
17160,0.6154487688641779,0.8786462530217567
17161,0.6154487688641779,0.8787671232876713
17162,0.6155281969817316,0.8787671232876713
17163,0.6155281969817316,0.8788074133763094
17164,0.6155679110405083,0.8788074133763094
17165,0.6155679110405083,0.8788477034649477
17166,0.6156473391580619,0.8788477034649477
17167,0.6156473391580619,0.8788879935535858
17168,0.6157664813343924,0.8788879935535858
17169,0.6157664813343924,0.878928283642224
17170,0.6158061953931692,0.878928283642224
17171,0.6158061953931692,0.8790088638195004
17172,0.615845909451946,0.8790088638195004
17173,0.615845909451946,0.8790894439967768
17174,0.6159650516282764,0.8790894439967768
17175,0.6159650516282764,0.879129734085415
17176,0.61604447974583,0.879129734085415
17177,0.61604447974583,0.8792103142626914
17178,0.6162033359809372,0.8792103142626914
17179,0.6162033359809372,0.8792506043513296
17180,0.6163621922160445,0.8792506043513296
17181,0.6163621922160445,0.8793311845286059
17182,0.6164019062748213,0.8793311845286059
17183,0.6164019062748213,0.8794520547945206
17184,0.6164416203335981,0.8794520547945206
17185,0.6164416203335981,0.8794923448831587
17186,0.6166004765687053,0.8794923448831587
17187,0.6166004765687053,0.8795729250604352
17188,0.6166799046862589,0.8795729250604352
17189,0.6166799046862589,0.8796132151490733
17190,0.6167593328038126,0.8796132151490733
17191,0.6167593328038126,0.8796937953263497
17192,0.6167990468625894,0.8796937953263497
17193,0.6167990468625894,0.8797340854149879
17194,0.6168784749801429,0.8797340854149879
17195,0.6168784749801429,0.8798146655922643
17196,0.6169181890389198,0.8798146655922643
17197,0.6169181890389198,0.8798549556809026
17198,0.6170373312152502,0.8798549556809026
17199,0.6170373312152502,0.8799758259468171
17200,0.617077045274027,0.8799758259468171
17201,0.617077045274027,0.8800564061240935
17202,0.6171167593328039,0.8800564061240935
17203,0.6171167593328039,0.8800966962127317
17204,0.6172359015091342,0.8800966962127317
17205,0.6172359015091342,0.8801369863013698
17206,0.6173550436854647,0.8801369863013698
17207,0.6173550436854647,0.8801772763900081
17208,0.617474185861795,0.8801772763900081
17209,0.617474185861795,0.8802175664786462
17210,0.6176330420969023,0.8802175664786462
17211,0.6176330420969023,0.8802578565672845
17212,0.6176727561556791,0.8802578565672845
17213,0.6176727561556791,0.8802981466559227
17214,0.6177521842732328,0.8802981466559227
17215,0.6177521842732328,0.8803384367445608
17216,0.6177918983320095,0.8803384367445608
17217,0.6177918983320095,0.8804190169218372
17218,0.6178316123907863,0.8804190169218372
17219,0.6178316123907863,0.8804995970991136
17220,0.6179507545671168,0.8804995970991136
17221,0.6179507545671168,0.8805398871877518
17222,0.6179904686258936,0.8805398871877518
17223,0.6179904686258936,0.88058017727639
17224,0.6180698967434471,0.88058017727639
17225,0.6180698967434471,0.8806204673650282
17226,0.618109610802224,0.8806204673650282
17227,0.618109610802224,0.8806607574536663
17228,0.6182287529785544,0.8806607574536663
17229,0.6182287529785544,0.8807413376309428
17230,0.6183876092136616,0.8807413376309428
17231,0.6183876092136616,0.8808219178082192
17232,0.6185861795075457,0.8808219178082192
17233,0.6185861795075457,0.8808622078968573
17234,0.618705321683876,0.8808622078968573
17235,0.618705321683876,0.8809024979854956
17236,0.6190627482128673,0.8809024979854956
17237,0.6190627482128673,0.880983078162772
17238,0.6192613185067514,0.880983078162772
17239,0.6192613185067514,0.8810636583400483
17240,0.6193804606830818,0.8810636583400483
17241,0.6193804606830818,0.8811039484286866
17242,0.6194201747418586,0.8811039484286866
17243,0.6194201747418586,0.881184528605963
17244,0.6194598888006354,0.881184528605963
17245,0.6194598888006354,0.8812651087832393
17246,0.6196584590945194,0.8812651087832393
17247,0.6196584590945194,0.8813053988718775
17248,0.6198173153296267,0.8813053988718775
17249,0.6198173153296267,0.8813456889605157
17250,0.6198967434471803,0.8813456889605157
17251,0.6198967434471803,0.8814665592264302
17252,0.619976171564734,0.8814665592264302
17253,0.619976171564734,0.8815874294923449
17254,0.6200953137410643,0.8815874294923449
17255,0.6200953137410643,0.8816277195809831
17256,0.6202144559173948,0.8816277195809831
17257,0.6202144559173948,0.8816680096696212
17258,0.6202938840349483,0.8816680096696212
17259,0.6202938840349483,0.8817888799355359
17260,0.6203335980937251,0.8817888799355359
17261,0.6203335980937251,0.881829170024174
17262,0.6205718824463861,0.881829170024174
17263,0.6205718824463861,0.8818694601128122
17264,0.6206115965051628,0.8818694601128122
17265,0.6206115965051628,0.8819097502014505
17266,0.6206513105639396,0.8819097502014505
17267,0.6206513105639396,0.8819903303787269
17268,0.6206910246227164,0.8819903303787269
17269,0.6206910246227164,0.882030620467365
17270,0.6207307386814932,0.882030620467365
17271,0.6207307386814932,0.8820709105560032
17272,0.6207704527402701,0.8820709105560032
17273,0.6207704527402701,0.8821112006446414
17274,0.6208101667990469,0.8821112006446414
17275,0.6208101667990469,0.8821514907332796
17276,0.6208498808578237,0.8821514907332796
17277,0.6208498808578237,0.8821917808219178
17278,0.6208895949166005,0.8821917808219178
17279,0.6208895949166005,0.8823932312651088
17280,0.6209293089753772,0.8823932312651088
17281,0.6209293089753772,0.8824738114423851
17282,0.6210484511517077,0.8824738114423851
17283,0.6210484511517077,0.8825141015310234
17284,0.6210881652104845,0.8825141015310234
17285,0.6210881652104845,0.8825946817082998
17286,0.621207307386815,0.8825946817082998
17287,0.621207307386815,0.882634971796938
17288,0.6212867355043685,0.882634971796938
17289,0.6212867355043685,0.8827961321514908
17290,0.6213264495631453,0.8827961321514908
17291,0.6213264495631453,0.8828364222401289
17292,0.6213661636219222,0.8828364222401289
17293,0.6213661636219222,0.8829975825946818
17294,0.621405877680699,0.8829975825946818
17295,0.621405877680699,0.883078162771958
17296,0.6214455917394758,0.883078162771958
17297,0.6214455917394758,0.8831990330378727
17298,0.6215250198570293,0.8831990330378727
17299,0.6215250198570293,0.8832393231265109
17300,0.6215647339158062,0.8832393231265109
17301,0.6215647339158062,0.883279613215149
17302,0.6216441620333598,0.883279613215149
17303,0.6216441620333598,0.8833199033037873
17304,0.6216838760921366,0.8833199033037873
17305,0.6216838760921366,0.8833601933924254
17306,0.6220413026211279,0.8833601933924254
17307,0.6220413026211279,0.8834004834810637
17308,0.6220810166799047,0.8834004834810637
17309,0.6220810166799047,0.8834407735697019
17310,0.6221207307386815,0.8834407735697019
17311,0.6221207307386815,0.88348106365834
17312,0.6222398729150119,0.88348106365834
17313,0.6222398729150119,0.8835213537469783
17314,0.6222795869737887,0.8835213537469783
17315,0.6222795869737887,0.8836019339242547
17316,0.622438443208896,0.8836019339242547
17317,0.622438443208896,0.8836422240128928
17318,0.6224781572676727,0.8836422240128928
17319,0.6224781572676727,0.8837630942788074
17320,0.6225178713264495,0.8837630942788074
17321,0.6225178713264495,0.8838033843674457
17322,0.6225972994440032,0.8838033843674457
17323,0.6225972994440032,0.8838436744560838
17324,0.62263701350278,0.8838436744560838
17325,0.62263701350278,0.883883964544722
17326,0.6226767275615568,0.883883964544722
17327,0.6226767275615568,0.8839242546333602
17328,0.622835583796664,0.8839242546333602
17329,0.622835583796664,0.8839645447219984
17330,0.6228752978554408,0.8839645447219984
17331,0.6228752978554408,0.8840048348106366
17332,0.6229150119142176,0.8840048348106366
17333,0.6229150119142176,0.8840451248992748
17334,0.6229944400317713,0.8840451248992748
17335,0.6229944400317713,0.8840854149879129
17336,0.6231532962668784,0.8840854149879129
17337,0.6231532962668784,0.8841257050765512
17338,0.6232327243844321,0.8841257050765512
17339,0.6232327243844321,0.8841659951651893
17340,0.6232724384432089,0.8841659951651893
17341,0.6232724384432089,0.8842465753424658
17342,0.6234312946783162,0.8842465753424658
17343,0.6234312946783162,0.8842868654311039
17344,0.6235504368546465,0.8842868654311039
17345,0.6235504368546465,0.8843271555197422
17346,0.6235901509134234,0.8843271555197422
17347,0.6235901509134234,0.8844480257856567
17348,0.623669579030977,0.8844480257856567
17349,0.623669579030977,0.8845286059629331
17350,0.6237887212073074,0.8845286059629331
17351,0.6237887212073074,0.8845688960515713
17352,0.6239078633836378,0.8845688960515713
17353,0.6239078633836378,0.8846494762288477
17354,0.6239475774424146,0.8846494762288477
17355,0.6239475774424146,0.8846897663174859
17356,0.624066719618745,0.8846897663174859
17357,0.624066719618745,0.8847703464947623
17358,0.6241858617950754,0.8847703464947623
17359,0.6241858617950754,0.8848106365834005
17360,0.6242255758538523,0.8848106365834005
17361,0.6242255758538523,0.8848509266720387
17362,0.6242652899126291,0.8848509266720387
17363,0.6242652899126291,0.8848912167606768
17364,0.6243844320889594,0.8848912167606768
17365,0.6243844320889594,0.8849717969379532
17366,0.6245432883240667,0.8849717969379532
17367,0.6245432883240667,0.8850120870265915
17368,0.6245830023828435,0.8850120870265915
17369,0.6245830023828435,0.8850926672038678
17370,0.6247418586179507,0.8850926672038678
17371,0.6247418586179507,0.8851732473811442
17372,0.6248610007942812,0.8851732473811442
17373,0.6248610007942812,0.8852538275584206
17374,0.624900714853058,0.8852538275584206
17375,0.624900714853058,0.8853746978243352
17376,0.6249801429706116,0.8853746978243352
17377,0.6249801429706116,0.8854149879129735
17378,0.6250198570293884,0.8854149879129735
17379,0.6250198570293884,0.885535858178888
17380,0.6252978554408261,0.885535858178888
17381,0.6252978554408261,0.8856164383561644
17382,0.6253772835583796,0.8856164383561644
17383,0.6253772835583796,0.8858581788879936
17384,0.6254567116759333,0.8858581788879936
17385,0.6254567116759333,0.8858984689766317
17386,0.6254964257347101,0.8858984689766317
17387,0.6254964257347101,0.8859790491539081
17388,0.6255758538522637,0.8859790491539081
17389,0.6255758538522637,0.8860193392425464
17390,0.6256155679110406,0.8860193392425464
17391,0.6256155679110406,0.8860596293311845
17392,0.6256949960285941,0.8860596293311845
17393,0.6256949960285941,0.8861804995970991
17394,0.6258141382049246,0.8861804995970991
17395,0.6258141382049246,0.8863819500402901
17396,0.6259729944400317,0.8863819500402901
17397,0.6259729944400317,0.8864222401289282
17398,0.6260127084988085,0.8864222401289282
17399,0.6260127084988085,0.8864625302175665
17400,0.6260524225575854,0.8864625302175665
17401,0.6260524225575854,0.8865028203062046
17402,0.626131850675139,0.8865028203062046
17403,0.626131850675139,0.8865431103948429
17404,0.6261715647339158,0.8865431103948429
17405,0.6261715647339158,0.886583400483481
17406,0.6262907069102462,0.886583400483481
17407,0.6262907069102462,0.886784850926672
17408,0.6264098490865766,0.886784850926672
17409,0.6264098490865766,0.8868251410153102
17410,0.6264892772041303,0.8868251410153102
17411,0.6264892772041303,0.8868654311039484
17412,0.6268069896743447,0.8868654311039484
17413,0.6268069896743447,0.8869057211925866
17414,0.6269658459094519,0.8869057211925866
17415,0.6269658459094519,0.8869460112812249
17416,0.6271247021445592,0.8869460112812249
17417,0.6271247021445592,0.8871071716357776
17418,0.627164416203336,0.8871071716357776
17419,0.627164416203336,0.8871474617244158
17420,0.6273232724384432,0.8871474617244158
17421,0.6273232724384432,0.887187751813054
17422,0.62736298649722,0.887187751813054
17423,0.62736298649722,0.8872280419016921
17424,0.6274027005559968,0.8872280419016921
17425,0.6274027005559968,0.8873086220789685
17426,0.6275218427323273,0.8873086220789685
17427,0.6275218427323273,0.8874697824335214
17428,0.6276012708498808,0.8874697824335214
17429,0.6276012708498808,0.8875906526994359
17430,0.6276806989674345,0.8875906526994359
17431,0.6276806989674345,0.8876309427880741
17432,0.6277998411437649,0.8876309427880741
17433,0.6277998411437649,0.8876712328767123
17434,0.6279984114376489,0.8876712328767123
17435,0.6279984114376489,0.8877115229653505
17436,0.6280381254964257,0.8877115229653505
17437,0.6280381254964257,0.8877518130539888
17438,0.6281572676727561,0.8877518130539888
17439,0.6281572676727561,0.8877921031426269
17440,0.6281969817315329,0.8877921031426269
17441,0.6281969817315329,0.8879129734085415
17442,0.6283558379666402,0.8879129734085415
17443,0.6283558379666402,0.8879935535858179
17444,0.6284352660841938,0.8879935535858179
17445,0.6284352660841938,0.8880741337630943
17446,0.6285146942017474,0.8880741337630943
17447,0.6285146942017474,0.8881547139403707
17448,0.6286735504368547,0.8881547139403707
17449,0.6286735504368547,0.8881950040290089
17450,0.6287132644956315,0.8881950040290089
17451,0.6287132644956315,0.8883158742949234
17452,0.6287529785544083,0.8883158742949234
17453,0.6287529785544083,0.8883561643835617
17454,0.628792692613185,0.8883561643835617
17455,0.628792692613185,0.8883964544721998
17456,0.6288721207307387,0.8883964544721998
17457,0.6288721207307387,0.888436744560838
17458,0.6289118347895155,0.888436744560838
17459,0.6289118347895155,0.8884770346494762
17460,0.6289515488482923,0.8884770346494762
17461,0.6289515488482923,0.8885173247381144
17462,0.6289912629070691,0.8885173247381144
17463,0.6289912629070691,0.8885576148267527
17464,0.6290309769658459,0.8885576148267527
17465,0.6290309769658459,0.8885979049153908
17466,0.6290706910246228,0.8885979049153908
17467,0.6290706910246228,0.8887187751813054
17468,0.6291898332009531,0.8887187751813054
17469,0.6291898332009531,0.8887993553585818
17470,0.6293089753772836,0.8887993553585818
17471,0.6293089753772836,0.8889605157131346
17472,0.6293884034948372,0.8889605157131346
17473,0.6293884034948372,0.8890008058017728
17474,0.6294678316123908,0.8890008058017728
17475,0.6294678316123908,0.8890813859790492
17476,0.6295075456711676,0.8890813859790492
17477,0.6295075456711676,0.8891216760676873
17478,0.6296664019062749,0.8891216760676873
17479,0.6296664019062749,0.8891619661563256
17480,0.6297855440826052,0.8891619661563256
17481,0.6297855440826052,0.8892425463336019
17482,0.6301032565528197,0.8892425463336019
17483,0.6301032565528197,0.8893231265108783
17484,0.6301826846703733,0.8893231265108783
17485,0.6301826846703733,0.8894037066881547
17486,0.6302223987291501,0.8894037066881547
17487,0.6302223987291501,0.8894439967767929
17488,0.6302621127879269,0.8894439967767929
17489,0.6302621127879269,0.8894842868654311
17490,0.6304209690230341,0.8894842868654311
17491,0.6304209690230341,0.8895245769540693
17492,0.6305798252581414,0.8895245769540693
17493,0.6305798252581414,0.8895648670427075
17494,0.630659253375695,0.8895648670427075
17495,0.630659253375695,0.8896051571313457
17496,0.6306989674344718,0.8896051571313457
17497,0.6306989674344718,0.8896857373086221
17498,0.6307386814932486,0.8896857373086221
17499,0.6307386814932486,0.8898066075745367
17500,0.630857823669579,0.8898066075745367
17501,0.630857823669579,0.8898468976631748
17502,0.6308975377283559,0.8898468976631748
17503,0.6308975377283559,0.8899274778404512
17504,0.6309372517871327,0.8899274778404512
17505,0.6309372517871327,0.8900886381950041
17506,0.6312549642573471,0.8900886381950041
17507,0.6312549642573471,0.8901289282836422
17508,0.631294678316124,0.8901289282836422
17509,0.631294678316124,0.8901692183722805
17510,0.6313741064336775,0.8901692183722805
17511,0.6313741064336775,0.8902095084609186
17512,0.631493248610008,0.8902095084609186
17513,0.631493248610008,0.8902497985495568
17514,0.6315329626687848,0.8902497985495568
17515,0.6315329626687848,0.890290088638195
17516,0.6315726767275616,0.890290088638195
17517,0.6315726767275616,0.8903303787268332
17518,0.6316123907863384,0.8903303787268332
17519,0.6316123907863384,0.8903706688154714
17520,0.6317315329626688,0.8903706688154714
17521,0.6317315329626688,0.8904109589041096
17522,0.6318109610802224,0.8904109589041096
17523,0.6318109610802224,0.8904512489927477
17524,0.631890389197776,0.8904512489927477
17525,0.631890389197776,0.8905721192586624
17526,0.6319698173153296,0.8905721192586624
17527,0.6319698173153296,0.8906124093473006
17528,0.6320492454328832,0.8906124093473006
17529,0.6320492454328832,0.8906526994359387
17530,0.63208895949166,0.8906526994359387
17531,0.63208895949166,0.8907735697018534
17532,0.6321286735504369,0.8907735697018534
17533,0.6321286735504369,0.8908541498791297
17534,0.6321683876092137,0.8908541498791297
17535,0.6321683876092137,0.8910556003223207
17536,0.6322081016679905,0.8910556003223207
17537,0.6322081016679905,0.8910958904109589
17538,0.6323272438443209,0.8910958904109589
17539,0.6323272438443209,0.8911361804995971
17540,0.6324861000794281,0.8911361804995971
17541,0.6324861000794281,0.8912167606768735
17542,0.6328435266084194,0.8912167606768735
17543,0.6328435266084194,0.8912973408541499
17544,0.6329626687847498,0.8912973408541499
17545,0.6329626687847498,0.8913779210314263
17546,0.6330023828435266,0.8913779210314263
17547,0.6330023828435266,0.8914585012087026
17548,0.6330420969023034,0.8914585012087026
17549,0.6330420969023034,0.8914987912973409
17550,0.6330818109610802,0.8914987912973409
17551,0.6330818109610802,0.8916599516518936
17552,0.6332009531374106,0.8916599516518936
17553,0.6332009531374106,0.8917002417405319
17554,0.6332406671961874,0.8917002417405319
17555,0.6332406671961874,0.89174053182917
17556,0.6332803812549642,0.89174053182917
17557,0.6332803812549642,0.8918211120064464
17558,0.6333200953137411,0.8918211120064464
17559,0.6333200953137411,0.8918614020950846
17560,0.6333598093725179,0.8918614020950846
17561,0.6333598093725179,0.8919016921837228
17562,0.6333995234312947,0.8919016921837228
17563,0.6333995234312947,0.8919822723609991
17564,0.6334392374900715,0.8919822723609991
17565,0.6334392374900715,0.8920225624496374
17566,0.6335583796664019,0.8920225624496374
17567,0.6335583796664019,0.8921031426269138
17568,0.6336775218427323,0.8921031426269138
17569,0.6336775218427323,0.892143432715552
17570,0.6337172359015091,0.892143432715552
17571,0.6337172359015091,0.8923045930701048
17572,0.633756949960286,0.8923045930701048
17573,0.633756949960286,0.8923851732473811
17574,0.6337966640190628,0.8923851732473811
17575,0.6337966640190628,0.8924254633360194
17576,0.6338760921366163,0.8924254633360194
17577,0.6338760921366163,0.8924657534246575
17578,0.6340746624305004,0.8924657534246575
17579,0.6340746624305004,0.8926269137792103
17580,0.634154090548054,0.8926269137792103
17581,0.634154090548054,0.8926672038678485
17582,0.6342732327243844,0.8926672038678485
17583,0.6342732327243844,0.8927074939564867
17584,0.6343923749007149,0.8927074939564867
17585,0.6343923749007149,0.8927477840451249
17586,0.6344320889594917,0.8927477840451249
17587,0.6344320889594917,0.8928283642224013
17588,0.6346306592533757,0.8928283642224013
17589,0.6346306592533757,0.8929089443996777
17590,0.6346703733121525,0.8929089443996777
17591,0.6346703733121525,0.8929492344883159
17592,0.6347498014297062,0.8929492344883159
17593,0.6347498014297062,0.892989524576954
17594,0.6348689436060365,0.892989524576954
17595,0.6348689436060365,0.8930298146655923
17596,0.6350675138999206,0.8930298146655923
17597,0.6350675138999206,0.8931103948428687
17598,0.6351072279586973,0.8931103948428687
17599,0.6351072279586973,0.8931506849315068
17600,0.6351469420174742,0.8931506849315068
17601,0.6351469420174742,0.893190975020145
17602,0.6352263701350278,0.893190975020145
17603,0.6352263701350278,0.8932312651087833
17604,0.6353852263701351,0.8932312651087833
17605,0.6353852263701351,0.8932715551974214
17606,0.6359015091342335,0.8932715551974214
17607,0.6359015091342335,0.8933118452860597
17608,0.6359412231930103,0.8933118452860597
17609,0.6359412231930103,0.8933521353746978
17610,0.6360603653693407,0.8933521353746978
17611,0.6360603653693407,0.893392425463336
17612,0.636219221604448,0.893392425463336
17613,0.636219221604448,0.8934730056406124
17614,0.6363383637807783,0.8934730056406124
17615,0.6363383637807783,0.893593875906527
17616,0.636417791898332,0.893593875906527
17617,0.636417791898332,0.8936744560838034
17618,0.6367752184273233,0.8936744560838034
17619,0.6367752184273233,0.8937147461724416
17620,0.6368149324861001,0.8937147461724416
17621,0.6368149324861001,0.8937550362610798
17622,0.6369340746624305,0.8937550362610798
17623,0.6369340746624305,0.8937953263497179
17624,0.6370929308975377,0.8937953263497179
17625,0.6370929308975377,0.8938356164383562
17626,0.6371723590150914,0.8938356164383562
17627,0.6371723590150914,0.8938759065269943
17628,0.6372120730738682,0.8938759065269943
17629,0.6372120730738682,0.8939161966156326
17630,0.6373709293089754,0.8939161966156326
17631,0.6373709293089754,0.8939967767929089
17632,0.6375694996028594,0.8939967767929089
17633,0.6375694996028594,0.8940773569701853
17634,0.6376092136616363,0.8940773569701853
17635,0.6376092136616363,0.8941579371474617
17636,0.637648927720413,0.8941579371474617
17637,0.637648927720413,0.8942385173247381
17638,0.6376886417791898,0.8942385173247381
17639,0.6376886417791898,0.8943593875906527
17640,0.6378077839555203,0.8943593875906527
17641,0.6378077839555203,0.8943996776792908
17642,0.6378474980142971,0.8943996776792908
17643,0.6378474980142971,0.8944399677679291
17644,0.6378872120730739,0.8944399677679291
17645,0.6378872120730739,0.8945205479452055
17646,0.6381652104845115,0.8945205479452055
17647,0.6381652104845115,0.8945608380338437
17648,0.6382843526608419,0.8945608380338437
17649,0.6382843526608419,0.8946414182111201
17650,0.638482922954726,0.8946414182111201
17651,0.638482922954726,0.8946817082997582
17652,0.6385226370135028,0.8946817082997582
17653,0.6385226370135028,0.8947219983883965
17654,0.6386020651310564,0.8947219983883965
17655,0.6386020651310564,0.8947622884770347
17656,0.63868149324861,0.8947622884770347
17657,0.63868149324861,0.8948025785656728
17658,0.6387212073073868,0.8948025785656728
17659,0.6387212073073868,0.8948831587429492
17660,0.6388403494837173,0.8948831587429492
17661,0.6388403494837173,0.8949234488315875
17662,0.6390389197776013,0.8949234488315875
17663,0.6390389197776013,0.8950846091861402
17664,0.6390786338363781,0.8950846091861402
17665,0.6390786338363781,0.8951248992747785
17666,0.6391183478951549,0.8951248992747785
17667,0.6391183478951549,0.8952054794520548
17668,0.6391580619539317,0.8952054794520548
17669,0.6391580619539317,0.895245769540693
17670,0.6393566322478157,0.895245769540693
17671,0.6393566322478157,0.8953263497179694
17672,0.639515488482923,0.8953263497179694
17673,0.639515488482923,0.8954069298952457
17674,0.6395552025416997,0.8954069298952457
17675,0.6395552025416997,0.8955278001611604
17676,0.639714058776807,0.8955278001611604
17677,0.639714058776807,0.8955680902497986
17678,0.6398332009531374,0.8955680902497986
17679,0.6398332009531374,0.8956889605157131
17680,0.6399523431294678,0.8956889605157131
17681,0.6399523431294678,0.8957292506043514
17682,0.6399920571882446,0.8957292506043514
17683,0.6399920571882446,0.8957695406929895
17684,0.6400317712470215,0.8957695406929895
17685,0.6400317712470215,0.8958098307816277
17686,0.6400714853057983,0.8958098307816277
17687,0.6400714853057983,0.8958501208702659
17688,0.6403097696584591,0.8958501208702659
17689,0.6403097696584591,0.8958904109589041
17690,0.6405083399523431,0.8958904109589041
17691,0.6405083399523431,0.8959307010475424
17692,0.6405877680698967,0.8959307010475424
17693,0.6405877680698967,0.8959709911361805
17694,0.6406274821286736,0.8959709911361805
17695,0.6406274821286736,0.8960112812248187
17696,0.640746624305004,0.8960112812248187
17697,0.640746624305004,0.8960515713134569
17698,0.6407863383637807,0.8960515713134569
17699,0.6407863383637807,0.8961321514907333
17700,0.6412629070691025,0.8961321514907333
17701,0.6412629070691025,0.8962127316680096
17702,0.6413423351866561,0.8962127316680096
17703,0.6413423351866561,0.896293311845286
17704,0.6413820492454329,0.896293311845286
17705,0.6413820492454329,0.8963738920225625
17706,0.6414217633042096,0.8963738920225625
17707,0.6414217633042096,0.8964141821112006
17708,0.6414614773629865,0.8964141821112006
17709,0.6414614773629865,0.896494762288477
17710,0.6415409054805401,0.896494762288477
17711,0.6415409054805401,0.8966156325543916
17712,0.6415806195393169,0.8966156325543916
17713,0.6415806195393169,0.896696212731668
17714,0.6416203335980937,0.896696212731668
17715,0.6416203335980937,0.8967365028203063
17716,0.6416997617156474,0.8967365028203063
17717,0.6416997617156474,0.8967767929089444
17718,0.641977760127085,0.8967767929089444
17719,0.641977760127085,0.8968170829975826
17720,0.6420174741858617,0.8968170829975826
17721,0.6420174741858617,0.896897663174859
17722,0.6420969023034154,0.896897663174859
17723,0.6420969023034154,0.8970588235294118
17724,0.6421366163621922,0.8970588235294118
17725,0.6421366163621922,0.89709911361805
17726,0.642176330420969,0.89709911361805
17727,0.642176330420969,0.8972199838839645
17728,0.6422160444797458,0.8972199838839645
17729,0.6422160444797458,0.8974214343271555
17730,0.6422954725972995,0.8974214343271555
17731,0.6422954725972995,0.8974617244157937
17732,0.642374900714853,0.8974617244157937
17733,0.642374900714853,0.8975825946817083
17734,0.6424940428911835,0.8975825946817083
17735,0.6424940428911835,0.8976228847703465
17736,0.6425734710087371,0.8976228847703465
17737,0.6425734710087371,0.8977034649476229
17738,0.6426926131850675,0.8977034649476229
17739,0.6426926131850675,0.897743755036261
17740,0.6428117553613979,0.897743755036261
17741,0.6428117553613979,0.8977840451248993
17742,0.6428514694201748,0.8977840451248993
17743,0.6428514694201748,0.8978243352135374
17744,0.6428911834789516,0.8978243352135374
17745,0.6428911834789516,0.8978646253021757
17746,0.6429706115965051,0.8978646253021757
17747,0.6429706115965051,0.8979049153908139
17748,0.6430897537728356,0.8979049153908139
17749,0.6430897537728356,0.8979854955680903
17750,0.6431294678316124,0.8979854955680903
17751,0.6431294678316124,0.8980660757453667
17752,0.6431691818903892,0.8980660757453667
17753,0.6431691818903892,0.8981063658340048
17754,0.643208895949166,0.8981063658340048
17755,0.643208895949166,0.8981869460112812
17756,0.6432883240667197,0.8981869460112812
17757,0.6432883240667197,0.8983078162771958
17758,0.6433677521842732,0.8983078162771958
17759,0.6433677521842732,0.898348106365834
17760,0.64340746624305,0.898348106365834
17761,0.64340746624305,0.8984286865431104
17762,0.6436854646544877,0.8984286865431104
17763,0.6436854646544877,0.8985092667203868
17764,0.6437251787132645,0.8985092667203868
17765,0.6437251787132645,0.8985495568090249
17766,0.6438840349483718,0.8985495568090249
17767,0.6438840349483718,0.8985898468976632
17768,0.6440428911834789,0.8985898468976632
17769,0.6440428911834789,0.8986301369863013
17770,0.6440826052422558,0.8986301369863013
17771,0.6440826052422558,0.8986704270749396
17772,0.6441223193010326,0.8986704270749396
17773,0.6441223193010326,0.8987107171635778
17774,0.6441620333598094,0.8987107171635778
17775,0.6441620333598094,0.8987510072522159
17776,0.6442017474185862,0.8987510072522159
17777,0.6442017474185862,0.8988718775181306
17778,0.6442414614773629,0.8988718775181306
17779,0.6442414614773629,0.8989121676067687
17780,0.6444003177124702,0.8989121676067687
17781,0.6444003177124702,0.8989524576954069
17782,0.6444797458300239,0.8989524576954069
17783,0.6444797458300239,0.8991941982272361
17784,0.6445591739475774,0.8991941982272361
17785,0.6445591739475774,0.8992344883158743
17786,0.644638602065131,0.8992344883158743
17787,0.644638602065131,0.8992747784045125
17788,0.6447577442414615,0.8992747784045125
17789,0.6447577442414615,0.8993553585817888
17790,0.6447974583002383,0.8993553585817888
17791,0.6447974583002383,0.8994359387590652
17792,0.6449563145353455,0.8994359387590652
17793,0.6449563145353455,0.8995165189363417
17794,0.6451548848292296,0.8995165189363417
17795,0.6451548848292296,0.8996373892022562
17796,0.6452343129467831,0.8996373892022562
17797,0.6452343129467831,0.8997179693795326
17798,0.6452740270055599,0.8997179693795326
17799,0.6452740270055599,0.8998388396454472
17800,0.645671167593328,0.8998388396454472
17801,0.645671167593328,0.8998791297340855
17802,0.6460683081810961,0.8998791297340855
17803,0.6460683081810961,0.9000402900886382
17804,0.6462271644162033,0.9000402900886382
17805,0.6462271644162033,0.9000805801772764
17806,0.6462668784749801,0.9000805801772764
17807,0.6462668784749801,0.9001611603545527
17808,0.646306592533757,0.9001611603545527
17809,0.646306592533757,0.9002417405318291
17810,0.6466640190627482,0.9002417405318291
17811,0.6466640190627482,0.9003223207091056
17812,0.6467831612390786,0.9003223207091056
17813,0.6467831612390786,0.900402900886382
17814,0.6468625893566322,0.900402900886382
17815,0.6468625893566322,0.9004431909750201
17816,0.6469023034154091,0.9004431909750201
17817,0.6469023034154091,0.900604351329573
17818,0.6471008737092931,0.900604351329573
17819,0.6471008737092931,0.9006849315068494
17820,0.6471405877680699,0.9006849315068494
17821,0.6471405877680699,0.9007655116841257
17822,0.6471803018268467,0.9007655116841257
17823,0.6471803018268467,0.9008058017727639
17824,0.6472994440031771,0.9008058017727639
17825,0.6472994440031771,0.9008460918614021
17826,0.6474583002382843,0.9008460918614021
17827,0.6474583002382843,0.9009669621273166
17828,0.6476568705321684,0.9009669621273166
17829,0.6476568705321684,0.9011281224818695
17830,0.647736298649722,0.9011281224818695
17831,0.647736298649722,0.9012087026591459
17832,0.6477760127084988,0.9012087026591459
17833,0.6477760127084988,0.9013295729250604
17834,0.6478157267672756,0.9013295729250604
17835,0.6478157267672756,0.9013698630136986
17836,0.6478554408260524,0.9013698630136986
17837,0.6478554408260524,0.901450443190975
17838,0.6479745830023829,0.901450443190975
17839,0.6479745830023829,0.9014907332796133
17840,0.6480142970611596,0.9014907332796133
17841,0.6480142970611596,0.9015310233682514
17842,0.6481334392374901,0.9015310233682514
17843,0.6481334392374901,0.9015713134568896
17844,0.6481731532962669,0.9015713134568896
17845,0.6481731532962669,0.901651893634166
17846,0.6482128673550437,0.901651893634166
17847,0.6482128673550437,0.9018936341659952
17848,0.6482525814138205,0.9018936341659952
17849,0.6482525814138205,0.9019339242546334
17850,0.6484114376489277,0.9019339242546334
17851,0.6484114376489277,0.9019742143432715
17852,0.6484511517077045,0.9019742143432715
17853,0.6484511517077045,0.9020145044319098
17854,0.648570293884035,0.9020145044319098
17855,0.648570293884035,0.9020547945205479
17856,0.6486497220015885,0.9020547945205479
17857,0.6486497220015885,0.9020950846091862
17858,0.648768864177919,0.9020950846091862
17859,0.648768864177919,0.9021353746978243
17860,0.6488085782366958,0.9021353746978243
17861,0.6488085782366958,0.9021756647864625
17862,0.648967434471803,0.9021756647864625
17863,0.648967434471803,0.9022159548751008
17864,0.6490071485305798,0.9022159548751008
17865,0.6490071485305798,0.9022562449637389
17866,0.6490865766481334,0.9022562449637389
17867,0.6490865766481334,0.9022965350523772
17868,0.6491660047656871,0.9022965350523772
17869,0.6491660047656871,0.9023771152296535
17870,0.6493248610007942,0.9023771152296535
17871,0.6493248610007942,0.9024174053182917
17872,0.6495631453534552,0.9024174053182917
17873,0.6495631453534552,0.9024979854955681
17874,0.6497220015885623,0.9024979854955681
17875,0.6497220015885623,0.9025382755842063
17876,0.6497617156473392,0.9025382755842063
17877,0.6497617156473392,0.9025785656728444
17878,0.6501985702938841,0.9025785656728444
17879,0.6501985702938841,0.9026591458501209
17880,0.6503177124702144,0.9026591458501209
17881,0.6503177124702144,0.9026994359387591
17882,0.6503574265289913,0.9026994359387591
17883,0.6503574265289913,0.9027397260273973
17884,0.6504368546465449,0.9027397260273973
17885,0.6504368546465449,0.9027800161160354
17886,0.6505162827640985,0.9027800161160354
17887,0.6505162827640985,0.90290088638195
17888,0.6505559968228753,0.90290088638195
17889,0.6505559968228753,0.9029411764705882
17890,0.6505957108816521,0.9029411764705882
17891,0.6505957108816521,0.9029814665592264
17892,0.6507545671167594,0.9029814665592264
17893,0.6507545671167594,0.9030217566478647
17894,0.6507942811755362,0.9030217566478647
17895,0.6507942811755362,0.9030620467365028
17896,0.6508737092930897,0.9030620467365028
17897,0.6508737092930897,0.9031829170024174
17898,0.6511119936457506,0.9031829170024174
17899,0.6511119936457506,0.9032232070910556
17900,0.651231135822081,0.9032232070910556
17901,0.651231135822081,0.9033037872683319
17902,0.6512708498808578,0.9033037872683319
17903,0.6512708498808578,0.9033440773569702
17904,0.6513502779984114,0.9033440773569702
17905,0.6513502779984114,0.9034246575342466
17906,0.6514297061159651,0.9034246575342466
17907,0.6514297061159651,0.9034649476228848
17908,0.6514694201747419,0.9034649476228848
17909,0.6514694201747419,0.9035455278001612
17910,0.6515091342335186,0.9035455278001612
17911,0.6515091342335186,0.9035858178887993
17912,0.6516282764098491,0.9035858178887993
17913,0.6516282764098491,0.9036261079774376
17914,0.6516679904686259,0.9036261079774376
17915,0.6516679904686259,0.9037872683319903
17916,0.6517077045274027,0.9037872683319903
17917,0.6517077045274027,0.9038275584206286
17918,0.6517871326449564,0.9038275584206286
17919,0.6517871326449564,0.9039081385979049
17920,0.6518665607625099,0.9039081385979049
17921,0.6518665607625099,0.9039887187751813
17922,0.6519062748212867,0.9039887187751813
17923,0.6519062748212867,0.9040692989524577
17924,0.6519459888800635,0.9040692989524577
17925,0.6519459888800635,0.9041095890410958
17926,0.6519857029388404,0.9041095890410958
17927,0.6519857029388404,0.9043110394842868
17928,0.652065131056394,0.9043110394842868
17929,0.652065131056394,0.9043513295729251
17930,0.6521445591739475,0.9043513295729251
17931,0.6521445591739475,0.9043916196615632
17932,0.6522239872915012,0.9043916196615632
17933,0.6522239872915012,0.9044319097502015
17934,0.6523828435266085,0.9044319097502015
17935,0.6523828435266085,0.9044721998388396
17936,0.6524225575853853,0.9044721998388396
17937,0.6524225575853853,0.9045124899274778
17938,0.652462271644162,0.9045124899274778
17939,0.652462271644162,0.904552780016116
17940,0.6525019857029388,0.904552780016116
17941,0.6525019857029388,0.9045930701047542
17942,0.6525814138204925,0.9045930701047542
17943,0.6525814138204925,0.9046333601933925
17944,0.6526608419380461,0.9046333601933925
17945,0.6526608419380461,0.9047139403706688
17946,0.6527799841143765,0.9047139403706688
17947,0.6527799841143765,0.9048348106365834
17948,0.6528991262907069,0.9048348106365834
17949,0.6528991262907069,0.904955680902498
17950,0.6529785544082605,0.904955680902498
17951,0.6529785544082605,0.9049959709911362
17952,0.6530182684670374,0.9049959709911362
17953,0.6530182684670374,0.9050362610797744
17954,0.6530579825258142,0.9050362610797744
17955,0.6530579825258142,0.9051168412570507
17956,0.6531374106433677,0.9051168412570507
17957,0.6531374106433677,0.905157131345689
17958,0.6532168387609214,0.905157131345689
17959,0.6532168387609214,0.9051974214343271
17960,0.6532565528196982,0.9051974214343271
17961,0.6532565528196982,0.9052377115229654
17962,0.6533359809372518,0.9052377115229654
17963,0.6533359809372518,0.90535858178888
17964,0.6533756949960285,0.90535858178888
17965,0.6533756949960285,0.9053988718775181
17966,0.653494837172359,0.9053988718775181
17967,0.653494837172359,0.9054794520547945
17968,0.6535345512311358,0.9054794520547945
17969,0.6535345512311358,0.9055197421434327
17970,0.6535742652899126,0.9055197421434327
17971,0.6535742652899126,0.9055600322320709
17972,0.653693407466243,0.9055600322320709
17973,0.653693407466243,0.9056809024979855
17974,0.6538125496425735,0.9056809024979855
17975,0.6538125496425735,0.9058017727639001
17976,0.6538919777601271,0.9058017727639001
17977,0.6538919777601271,0.9058823529411765
17978,0.6539714058776807,0.9058823529411765
17979,0.6539714058776807,0.9059226430298146
17980,0.6540508339952343,0.9059226430298146
17981,0.6540508339952343,0.906003223207091
17982,0.6541699761715647,0.906003223207091
17983,0.6541699761715647,0.9060435132957293
17984,0.6542494042891184,0.9060435132957293
17985,0.6542494042891184,0.9060838033843674
17986,0.654328832406672,0.9060838033843674
17987,0.654328832406672,0.906204673650282
17988,0.6545671167593328,0.906204673650282
17989,0.6545671167593328,0.9062449637389203
17990,0.6546862589356632,0.9062449637389203
17991,0.6546862589356632,0.9062852538275584
17992,0.6549642573471008,0.9062852538275584
17993,0.6549642573471008,0.9063255439161966
17994,0.6550833995234313,0.9063255439161966
17995,0.6550833995234313,0.9063658340048348
17996,0.6552422557585386,0.9063658340048348
17997,0.6552422557585386,0.9064464141821112
17998,0.6552819698173153,0.9064464141821112
17999,0.6552819698173153,0.9064867042707494
18000,0.6554408260524226,0.9064867042707494
18001,0.6554408260524226,0.9066881547139404
18002,0.6555202541699762,0.9066881547139404
18003,0.6555202541699762,0.9067687348912168
18004,0.6556791104050834,0.9067687348912168
18005,0.6556791104050834,0.9068896051571314
18006,0.6557188244638602,0.9068896051571314
18007,0.6557188244638602,0.9070507655116842
18008,0.655758538522637,0.9070507655116842
18009,0.655758538522637,0.9070910556003223
18010,0.6559968228752978,0.9070910556003223
18011,0.6559968228752978,0.9071313456889605
18012,0.6560762509928515,0.9071313456889605
18013,0.6560762509928515,0.9071716357775987
18014,0.6561953931691819,0.9071716357775987
18015,0.6561953931691819,0.9072522159548752
18016,0.6562351072279587,0.9072522159548752
18017,0.6562351072279587,0.9072925060435133
18018,0.6562748212867355,0.9072925060435133
18019,0.6562748212867355,0.9073730862207897
18020,0.6563145353455123,0.9073730862207897
18021,0.6563145353455123,0.9074133763094279
18022,0.6563542494042891,0.9074133763094279
18023,0.6563542494042891,0.9075342465753424
18024,0.6565528196981731,0.9075342465753424
18025,0.6565528196981731,0.9075745366639807
18026,0.6566719618745036,0.9075745366639807
18027,0.6566719618745036,0.9076954069298953
18028,0.656791104050834,0.9076954069298953
18029,0.656791104050834,0.9078162771958098
18030,0.6570691024622717,0.9078162771958098
18031,0.6570691024622717,0.9078968573730862
18032,0.6573868149324861,0.9078968573730862
18033,0.6573868149324861,0.9079371474617244
18034,0.6574662430500398,0.9079371474617244
18035,0.6574662430500398,0.9079774375503626
18036,0.6575059571088165,0.9079774375503626
18037,0.6575059571088165,0.9080177276390008
18038,0.6575456711675933,0.9080177276390008
18039,0.6575456711675933,0.908058017727639
18040,0.6576250992851469,0.908058017727639
18041,0.6576250992851469,0.9080983078162772
18042,0.6578633836378078,0.9080983078162772
18043,0.6578633836378078,0.9081385979049154
18044,0.6579825258141382,0.9081385979049154
18045,0.6579825258141382,0.9081788879935536
18046,0.658022239872915,0.9081788879935536
18047,0.658022239872915,0.9082191780821918
18048,0.6581413820492454,0.9082191780821918
18049,0.6581413820492454,0.90825946817083
18050,0.6581810961080222,0.90825946817083
18051,0.6581810961080222,0.9082997582594682
18052,0.6582605242255759,0.9082997582594682
18053,0.6582605242255759,0.9083400483481063
18054,0.6583002382843527,0.9083400483481063
18055,0.6583002382843527,0.9083803384367446
18056,0.6586179507545671,0.9083803384367446
18057,0.6586179507545671,0.9084206285253827
18058,0.6586576648133439,0.9084206285253827
18059,0.6586576648133439,0.9084609186140209
18060,0.6587370929308975,0.9084609186140209
18061,0.6587370929308975,0.9085414987912973
18062,0.6588959491660048,0.9085414987912973
18063,0.6588959491660048,0.9085817888799356
18064,0.6589356632247816,0.9085817888799356
18065,0.6589356632247816,0.9086623690572119
18066,0.6590150913423352,0.9086623690572119
18067,0.6590150913423352,0.9087026591458501
18068,0.6590548054011119,0.9087026591458501
18069,0.6590548054011119,0.9087832393231265
18070,0.6592136616362192,0.9087832393231265
18071,0.6592136616362192,0.9088638195004028
18072,0.659253375694996,0.9088638195004028
18073,0.659253375694996,0.9089041095890411
18074,0.6592930897537729,0.9089041095890411
18075,0.6592930897537729,0.9089443996776793
18076,0.6593328038125497,0.9089443996776793
18077,0.6593328038125497,0.9090652699435938
18078,0.6593725178713264,0.9090652699435938
18079,0.6593725178713264,0.9091458501208702
18080,0.6595710881652105,0.9091458501208702
18081,0.6595710881652105,0.9091861402095085
18082,0.6596108022239873,0.9091861402095085
18083,0.6596108022239873,0.9092264302981466
18084,0.659650516282764,0.9092264302981466
18085,0.659650516282764,0.9092667203867848
18086,0.659690230341541,0.9092667203867848
18087,0.659690230341541,0.9093070104754231
18088,0.659888800635425,0.9093070104754231
18089,0.659888800635425,0.9093473005640612
18090,0.6599682287529786,0.9093473005640612
18091,0.6599682287529786,0.9094681708299758
18092,0.6600079428117553,0.9094681708299758
18093,0.6600079428117553,0.9095487510072522
18094,0.6602859412231931,0.9095487510072522
18095,0.6602859412231931,0.9096293311845286
18096,0.6603256552819698,0.9096293311845286
18097,0.6603256552819698,0.9097502014504432
18098,0.6604050833995234,0.9097502014504432
18099,0.6604050833995234,0.9098307816277196
18100,0.6604447974583002,0.9098307816277196
18101,0.6604447974583002,0.909911361804996
18102,0.6605242255758539,0.909911361804996
18103,0.6605242255758539,0.9099516518936341
18104,0.6606036536934075,0.9099516518936341
18105,0.6606036536934075,0.9099919419822724
18106,0.6606433677521842,0.9099919419822724
18107,0.6606433677521842,0.9100322320709106
18108,0.660683081810961,0.9100322320709106
18109,0.660683081810961,0.910112812248187
18110,0.6607625099285147,0.910112812248187
18111,0.6607625099285147,0.9101531023368251
18112,0.6610007942811755,0.9101531023368251
18113,0.6610007942811755,0.9101933924254634
18114,0.661119936457506,0.9101933924254634
18115,0.661119936457506,0.9102336825141015
18116,0.6611596505162828,0.9102336825141015
18117,0.6611596505162828,0.9102739726027397
18118,0.66131850675139,0.9102739726027397
18119,0.66131850675139,0.9103142626913779
18120,0.6614376489277204,0.9103142626913779
18121,0.6614376489277204,0.9103948428686544
18122,0.6614773629864972,0.9103948428686544
18123,0.6614773629864972,0.9104351329572925
18124,0.6615170770452741,0.9104351329572925
18125,0.6615170770452741,0.9105962933118453
18126,0.6615567911040509,0.9105962933118453
18127,0.6615567911040509,0.9106365834004835
18128,0.6619142176330421,0.9106365834004835
18129,0.6619142176330421,0.9106768734891216
18130,0.6619936457505957,0.9106768734891216
18131,0.6619936457505957,0.910757453666398
18132,0.6620333598093725,0.910757453666398
18133,0.6620333598093725,0.9108380338436745
18134,0.6620730738681493,0.9108380338436745
18135,0.6620730738681493,0.9109186140209509
18136,0.662152501985703,0.9109186140209509
18137,0.662152501985703,0.9109991941982273
18138,0.6622716441620333,0.9109991941982273
18139,0.6622716441620333,0.9110797743755036
18140,0.6624702144559174,0.9110797743755036
18141,0.6624702144559174,0.91116035455278
18142,0.6625099285146941,0.91116035455278
18143,0.6625099285146941,0.9112006446414183
18144,0.6627084988085782,0.9112006446414183
18145,0.6627084988085782,0.9112409347300564
18146,0.6627879269261319,0.9112409347300564
18147,0.6627879269261319,0.9112812248186946
18148,0.6628276409849087,0.9112812248186946
18149,0.6628276409849087,0.9113215149073328
18150,0.6630659253375695,0.9113215149073328
18151,0.6630659253375695,0.911361804995971
18152,0.6633042096902303,0.911361804995971
18153,0.6633042096902303,0.9114020950846092
18154,0.6633439237490072,0.9114020950846092
18155,0.6633439237490072,0.9114826752618855
18156,0.663383637807784,0.9114826752618855
18157,0.663383637807784,0.911563255439162
18158,0.6634233518665608,0.911563255439162
18159,0.6634233518665608,0.9116035455278002
18160,0.663582208101668,0.9116035455278002
18161,0.663582208101668,0.9116438356164384
18162,0.663780778395552,0.9116438356164384
18163,0.663780778395552,0.9116841257050765
18164,0.6638204924543288,0.9116841257050765
18165,0.6638204924543288,0.9117244157937148
18166,0.6640190627482129,0.9117244157937148
18167,0.6640190627482129,0.9117647058823529
18168,0.6640587768069897,0.9117647058823529
18169,0.6640587768069897,0.9118049959709912
18170,0.6641382049245433,0.9118049959709912
18171,0.6641382049245433,0.9118452860596293
18172,0.6642573471008737,0.9118452860596293
18173,0.6642573471008737,0.9118855761482675
18174,0.6642970611596505,0.9118855761482675
18175,0.6642970611596505,0.9119258662369057
18176,0.6643367752184274,0.9119258662369057
18177,0.6643367752184274,0.9120467365028203
18178,0.6644559173947577,0.9120467365028203
18179,0.6644559173947577,0.9120870265914585
18180,0.6644956314535345,0.9120870265914585
18181,0.6644956314535345,0.9121273166800967
18182,0.6645750595710882,0.9121273166800967
18183,0.6645750595710882,0.9122078968573731
18184,0.6648927720413026,0.9122078968573731
18185,0.6648927720413026,0.9122481869460113
18186,0.6649722001588563,0.9122481869460113
18187,0.6649722001588563,0.9122884770346494
18188,0.6652104845115171,0.9122884770346494
18189,0.6652104845115171,0.9123287671232877
18190,0.6652501985702939,0.9123287671232877
18191,0.6652501985702939,0.9124496373892023
18192,0.6654090548054011,0.9124496373892023
18193,0.6654090548054011,0.9125302175664787
18194,0.6657267672756155,0.9125302175664787
18195,0.6657267672756155,0.9125705076551168
18196,0.665845909451946,0.9125705076551168
18197,0.665845909451946,0.9126913779210314
18198,0.6659650516282765,0.9126913779210314
18199,0.6659650516282765,0.9127316680096696
18200,0.66604447974583,0.9127316680096696
18201,0.66604447974583,0.9128122481869461
18202,0.6660841938046068,0.9128122481869461
18203,0.6660841938046068,0.9128525382755842
18204,0.6661239078633836,0.9128525382755842
18205,0.6661239078633836,0.9128928283642224
18206,0.6661636219221605,0.9128928283642224
18207,0.6661636219221605,0.9129331184528606
18208,0.6662430500397141,0.9129331184528606
18209,0.6662430500397141,0.9129734085414988
18210,0.6662827640984909,0.9129734085414988
18211,0.6662827640984909,0.9130539887187752
18212,0.6663224781572676,0.9130539887187752
18213,0.6663224781572676,0.9130942788074133
18214,0.6664813343923749,0.9130942788074133
18215,0.6664813343923749,0.9131748589846898
18216,0.6665607625099285,0.9131748589846898
18217,0.6665607625099285,0.913215149073328
18218,0.6666004765687054,0.913215149073328
18219,0.6666004765687054,0.9133360193392426
18220,0.6666799046862589,0.9133360193392426
18221,0.6666799046862589,0.9133763094278807
18222,0.6669181890389198,0.9133763094278807
18223,0.6669181890389198,0.9134568896051571
18224,0.6670373312152502,0.9134568896051571
18225,0.6670373312152502,0.9135777598710717
18226,0.667077045274027,0.9135777598710717
18227,0.667077045274027,0.9136583400483481
18228,0.6671564733915806,0.9136583400483481
18229,0.6671564733915806,0.9136986301369863
18230,0.6671961874503575,0.9136986301369863
18231,0.6671961874503575,0.9138195004029009
18232,0.6672359015091343,0.9138195004029009
18233,0.6672359015091343,0.9139000805801772
18234,0.667275615567911,0.9139000805801772
18235,0.667275615567911,0.9139806607574537
18236,0.6673947577442415,0.9139806607574537
18237,0.6673947577442415,0.9140209508460918
18238,0.6674344718030183,0.9140209508460918
18239,0.6674344718030183,0.9140612409347301
18240,0.6677521842732327,0.9140612409347301
18241,0.6677521842732327,0.9141418211120065
18242,0.6678316123907864,0.9141418211120065
18243,0.6678316123907864,0.9142224012892828
18244,0.6678713264495632,0.9142224012892828
18245,0.6678713264495632,0.9143835616438356
18246,0.6682287529785544,0.9143835616438356
18247,0.6682287529785544,0.9144238517324738
18248,0.668308181096108,0.9144238517324738
18249,0.668308181096108,0.914464141821112
18250,0.6683478951548848,0.914464141821112
18251,0.6683478951548848,0.9145044319097502
18252,0.6684273232724385,0.9145044319097502
18253,0.6684273232724385,0.9145447219983884
18254,0.6687847498014297,0.9145447219983884
18255,0.6687847498014297,0.9146253021756647
18256,0.6689038919777601,0.9146253021756647
18257,0.6689038919777601,0.914665592264303
18258,0.6689833200953137,0.914665592264303
18259,0.6689833200953137,0.9147058823529411
18260,0.6690627482128674,0.9147058823529411
18261,0.6690627482128674,0.9147461724415794
18262,0.669142176330421,0.9147461724415794
18263,0.669142176330421,0.9149073327961321
18264,0.669340746624305,0.9149073327961321
18265,0.669340746624305,0.9149476228847704
18266,0.6693804606830818,0.9149476228847704
18267,0.6693804606830818,0.9149879129734085
18268,0.6694201747418587,0.9149879129734085
18269,0.6694201747418587,0.9150282030620467
18270,0.6696187450357427,0.9150282030620467
18271,0.6696187450357427,0.915068493150685
18272,0.6696584590945195,0.915068493150685
18273,0.6696584590945195,0.9151087832393231
18274,0.6696981731532963,0.9151087832393231
18275,0.6696981731532963,0.9151490733279614
18276,0.6697776012708498,0.9151490733279614
18277,0.6697776012708498,0.9151893634165995
18278,0.6698173153296267,0.9151893634165995
18279,0.6698173153296267,0.9152699435938759
18280,0.6698570293884035,0.9152699435938759
18281,0.6698570293884035,0.9153102336825141
18282,0.6699761715647339,0.9153102336825141
18283,0.6699761715647339,0.9153505237711523
18284,0.6700158856235108,0.9153505237711523
18285,0.6700158856235108,0.9153908138597905
18286,0.6700555996822876,0.9153908138597905
18287,0.6700555996822876,0.915511684125705
18288,0.6701350277998411,0.915511684125705
18289,0.6701350277998411,0.9155519742143433
18290,0.6702144559173947,0.9155519742143433
18291,0.6702144559173947,0.9155922643029815
18292,0.6702541699761716,0.9155922643029815
18293,0.6702541699761716,0.9156325543916196
18294,0.670373312152502,0.9156325543916196
18295,0.670373312152502,0.9156728444802579
18296,0.6704130262112787,0.9156728444802579
18297,0.6704130262112787,0.915713134568896
18298,0.6704924543288324,0.915713134568896
18299,0.6704924543288324,0.9157534246575343
18300,0.6705321683876092,0.9157534246575343
18301,0.6705321683876092,0.9157937147461724
18302,0.6707307386814932,0.9157937147461724
18303,0.6707307386814932,0.915914585012087
18304,0.6708101667990468,0.915914585012087
18305,0.6708101667990468,0.9160354552780016
18306,0.6710881652104845,0.9160354552780016
18307,0.6710881652104845,0.9160757453666398
18308,0.6711278792692613,0.9160757453666398
18309,0.6711278792692613,0.9161563255439162
18310,0.6711675933280381,0.9161563255439162
18311,0.6711675933280381,0.9161966156325544
18312,0.6714058776806989,0.9161966156325544
18313,0.6714058776806989,0.9162369057211925
18314,0.6715647339158062,0.9162369057211925
18315,0.6715647339158062,0.916317485898469
18316,0.671604447974583,0.916317485898469
18317,0.671604447974583,0.9164786462530218
18318,0.6717633042096902,0.9164786462530218
18319,0.6717633042096902,0.9165189363416599
18320,0.671803018268467,0.9165189363416599
18321,0.671803018268467,0.9165592264302982
18322,0.6718427323272439,0.9165592264302982
18323,0.6718427323272439,0.9165995165189363
18324,0.6719618745035743,0.9165995165189363
18325,0.6719618745035743,0.9166800966962128
18326,0.672001588562351,0.9166800966962128
18327,0.672001588562351,0.9167203867848509
18328,0.6721207307386815,0.9167203867848509
18329,0.6721207307386815,0.9167606768734892
18330,0.6721604447974583,0.9167606768734892
18331,0.6721604447974583,0.9168009669621273
18332,0.6722398729150119,0.9168009669621273
18333,0.6722398729150119,0.9168412570507655
18334,0.6722795869737888,0.9168412570507655
18335,0.6722795869737888,0.9169218372280419
18336,0.6724384432088959,0.9169218372280419
18337,0.6724384432088959,0.9169621273166801
18338,0.6724781572676728,0.9169621273166801
18339,0.6724781572676728,0.9170024174053183
18340,0.6726767275615568,0.9170024174053183
18341,0.6726767275615568,0.9171232876712329
18342,0.6727958697378872,0.9171232876712329
18343,0.6727958697378872,0.9171635777598711
18344,0.6728752978554409,0.9171635777598711
18345,0.6728752978554409,0.9172038678485093
18346,0.6729547259729944,0.9172038678485093
18347,0.6729547259729944,0.9172844480257857
18348,0.6729944400317712,0.9172844480257857
18349,0.6729944400317712,0.9174053182917002
18350,0.673232724384432,0.9174053182917002
18351,0.673232724384432,0.9175261885576148
18352,0.6734312946783161,0.9175261885576148
18353,0.6734312946783161,0.9176470588235294
18354,0.6735504368546466,0.9176470588235294
18355,0.6735504368546466,0.9176873489121676
18356,0.6737092930897538,0.9176873489121676
18357,0.6737092930897538,0.917767929089444
18358,0.6737887212073074,0.917767929089444
18359,0.6737887212073074,0.9178082191780822
18360,0.6738284352660842,0.9178082191780822
18361,0.6738284352660842,0.9178485092667203
18362,0.673868149324861,0.9178485092667203
18363,0.673868149324861,0.9178887993553586
18364,0.6741064336775219,0.9178887993553586
18365,0.6741064336775219,0.9180096696212732
18366,0.6741858617950754,0.9180096696212732
18367,0.6741858617950754,0.9180902497985496
18368,0.6742255758538522,0.9180902497985496
18369,0.6742255758538522,0.9182111200644641
18370,0.6743050039714059,0.9182111200644641
18371,0.6743050039714059,0.9182917002417406
18372,0.6744241461477363,0.9182917002417406
18373,0.6744241461477363,0.9183319903303787
18374,0.67450357426529,0.9183319903303787
18375,0.67450357426529,0.9184528605962933
18376,0.6746227164416203,0.9184528605962933
18377,0.6746227164416203,0.9184931506849315
18378,0.6746624305003971,0.9184931506849315
18379,0.6746624305003971,0.9185334407735697
18380,0.6748610007942811,0.9185334407735697
18381,0.6748610007942811,0.9186543110394843
18382,0.6749801429706116,0.9186543110394843
18383,0.6749801429706116,0.9186946011281225
18384,0.6750595710881652,0.9186946011281225
18385,0.6750595710881652,0.9187348912167607
18386,0.6751787132644956,0.9187348912167607
18387,0.6751787132644956,0.9188154713940371
18388,0.6752184273232724,0.9188154713940371
18389,0.6752184273232724,0.9188960515713135
18390,0.6752581413820492,0.9188960515713135
18391,0.6752581413820492,0.9189766317485899
18392,0.6753772835583797,0.9189766317485899
18393,0.6753772835583797,0.919016921837228
18394,0.6754567116759332,0.919016921837228
18395,0.6754567116759332,0.9190572119258662
18396,0.6756155679110405,0.9190572119258662
18397,0.6756155679110405,0.9190975020145045
18398,0.6757744241461477,0.9190975020145045
18399,0.6757744241461477,0.9191377921031426
18400,0.6758538522637013,0.9191377921031426
18401,0.6758538522637013,0.9191780821917809
18402,0.6759729944400318,0.9191780821917809
18403,0.6759729944400318,0.919218372280419
18404,0.6760524225575854,0.919218372280419
18405,0.6760524225575854,0.9192989524576954
18406,0.6760921366163621,0.9192989524576954
18407,0.6760921366163621,0.9193392425463336
18408,0.676131850675139,0.9193392425463336
18409,0.676131850675139,0.9193795326349719
18410,0.6763304209690231,0.9193795326349719
18411,0.6763304209690231,0.91941982272361
18412,0.6763701350277999,0.91941982272361
18413,0.6763701350277999,0.9194601128122482
18414,0.6766481334392375,0.9194601128122482
18415,0.6766481334392375,0.9195406929895246
18416,0.6768864177918983,0.9195406929895246
18417,0.6768864177918983,0.9195809830781627
18418,0.6769261318506752,0.9195809830781627
18419,0.6769261318506752,0.919621273166801
18420,0.6770055599682288,0.919621273166801
18421,0.6770055599682288,0.9196615632554391
18422,0.6770849880857823,0.9196615632554391
18423,0.6770849880857823,0.9197018533440774
18424,0.6771247021445592,0.9197018533440774
18425,0.6771247021445592,0.9197421434327155
18426,0.6772041302621128,0.9197421434327155
18427,0.6772041302621128,0.919822723609992
18428,0.6772438443208896,0.919822723609992
18429,0.6772438443208896,0.9199033037872684
18430,0.6773232724384433,0.9199033037872684
18431,0.6773232724384433,0.9199435938759065
18432,0.6775218427323273,0.9199435938759065
18433,0.6775218427323273,0.9199838839645447
18434,0.6776012708498809,0.9199838839645447
18435,0.6776012708498809,0.9200644641418211
18436,0.6777601270849881,0.9200644641418211
18437,0.6777601270849881,0.9201047542304593
18438,0.6779189833200953,0.9201047542304593
18439,0.6779189833200953,0.9201853344077356
18440,0.6779586973788722,0.9201853344077356
18441,0.6779586973788722,0.9202256244963739
18442,0.6782764098490865,0.9202256244963739
18443,0.6782764098490865,0.9202659145850121
18444,0.6783161239078633,0.9202659145850121
18445,0.6783161239078633,0.9203464947622885
18446,0.6784352660841938,0.9203464947622885
18447,0.6784352660841938,0.920467365028203
18448,0.6784749801429706,0.920467365028203
18449,0.6784749801429706,0.9205076551168413
18450,0.6785146942017474,0.9205076551168413
18451,0.6785146942017474,0.9205479452054794
18452,0.6788324066719619,0.9205479452054794
18453,0.6788324066719619,0.9205882352941176
18454,0.6788721207307387,0.9205882352941176
18455,0.6788721207307387,0.920668815471394
18456,0.6789118347895154,0.920668815471394
18457,0.6789118347895154,0.9207091055600323
18458,0.6790706910246227,0.9207091055600323
18459,0.6790706910246227,0.9207493956486704
18460,0.6791898332009532,0.9207493956486704
18461,0.6791898332009532,0.9207896857373086
18462,0.6795869737887212,0.9207896857373086
18463,0.6795869737887212,0.920870265914585
18464,0.679626687847498,0.920870265914585
18465,0.679626687847498,0.9209508460918614
18466,0.6797458300238285,0.9209508460918614
18467,0.6797458300238285,0.9209911361804995
18468,0.6798252581413821,0.9209911361804995
18469,0.6798252581413821,0.921071716357776
18470,0.6799444003177124,0.921071716357776
18471,0.6799444003177124,0.9211120064464142
18472,0.6800635424940429,0.9211120064464142
18473,0.6800635424940429,0.9211925866236905
18474,0.6801032565528197,0.9211925866236905
18475,0.6801032565528197,0.9212328767123288
18476,0.6803415409054805,0.9212328767123288
18477,0.6803415409054805,0.9212731668009669
18478,0.680460683081811,0.9212731668009669
18479,0.680460683081811,0.9213940370668815
18480,0.6805003971405877,0.9213940370668815
18481,0.6805003971405877,0.9214746172441579
18482,0.6806195393169182,0.9214746172441579
18483,0.6806195393169182,0.9215149073327962
18484,0.6807783955520255,0.9215149073327962
18485,0.6807783955520255,0.9215551974214343
18486,0.680857823669579,0.9215551974214343
18487,0.680857823669579,0.9216760676873489
18488,0.6810563939634631,0.9216760676873489
18489,0.6810563939634631,0.9217969379532635
18490,0.6810961080222399,0.9217969379532635
18491,0.6810961080222399,0.9218372280419017
18492,0.6812152501985703,0.9218372280419017
18493,0.6812152501985703,0.9219178082191781
18494,0.6814138204924544,0.9219178082191781
18495,0.6814138204924544,0.9219580983078163
18496,0.6814535345512311,0.9219580983078163
18497,0.6814535345512311,0.9219983883964544
18498,0.6814932486100079,0.9219983883964544
18499,0.6814932486100079,0.9220386784850927
18500,0.6815726767275616,0.9220386784850927
18501,0.6815726767275616,0.9220789685737308
18502,0.6816521048451152,0.9220789685737308
18503,0.6816521048451152,0.9221192586623691
18504,0.6817315329626688,0.9221192586623691
18505,0.6817315329626688,0.9221595487510073
18506,0.6818109610802224,0.9221595487510073
18507,0.6818109610802224,0.9221998388396454
18508,0.6818506751389992,0.9221998388396454
18509,0.6818506751389992,0.9222401289282837
18510,0.6819301032565528,0.9222401289282837
18511,0.6819301032565528,0.9223207091055601
18512,0.68208895949166,0.9223207091055601
18513,0.68208895949166,0.9223609991941982
18514,0.6822081016679905,0.9223609991941982
18515,0.6822081016679905,0.9224012892828364
18516,0.6822478157267673,0.9224012892828364
18517,0.6822478157267673,0.9224818694601128
18518,0.6822875297855441,0.9224818694601128
18519,0.6822875297855441,0.922522159548751
18520,0.6824066719618745,0.922522159548751
18521,0.6824066719618745,0.9225624496373892
18522,0.6827243844320889,0.9225624496373892
18523,0.6827243844320889,0.9226027397260274
18524,0.6827640984908657,0.9226027397260274
18525,0.6827640984908657,0.9226430298146656
18526,0.6828435266084194,0.9226430298146656
18527,0.6828435266084194,0.9226833199033038
18528,0.682922954725973,0.9226833199033038
18529,0.682922954725973,0.922723609991942
18530,0.6832009531374107,0.922723609991942
18531,0.6832009531374107,0.9227639000805802
18532,0.6832406671961875,0.9227639000805802
18533,0.6832406671961875,0.9228041901692183
18534,0.683320095313741,0.9228041901692183
18535,0.683320095313741,0.9228444802578566
18536,0.6834392374900715,0.9228444802578566
18537,0.6834392374900715,0.9228847703464947
18538,0.6834789515488483,0.9228847703464947
18539,0.6834789515488483,0.9229653505237712
18540,0.6835186656076251,0.9229653505237712
18541,0.6835186656076251,0.9230056406124093
18542,0.6837966640190627,0.9230056406124093
18543,0.6837966640190627,0.9230459307010476
18544,0.6842732327243845,0.9230459307010476
18545,0.6842732327243845,0.9230862207896857
18546,0.6843923749007148,0.9230862207896857
18547,0.6843923749007148,0.9232070910556003
18548,0.6844718030182685,0.9232070910556003
18549,0.6844718030182685,0.9232473811442385
18550,0.6845115170770453,0.9232473811442385
18551,0.6845115170770453,0.9234085414987913
18552,0.6845909451945988,0.9234085414987913
18553,0.6845909451945988,0.9234488315874295
18554,0.6847100873709293,0.9234488315874295
18555,0.6847100873709293,0.9235294117647059
18556,0.6849880857823669,0.9235294117647059
18557,0.6849880857823669,0.9236099919419822
18558,0.6850277998411438,0.9236099919419822
18559,0.6850277998411438,0.9236502820306205
18560,0.6850675138999206,0.9236502820306205
18561,0.6850675138999206,0.9237308622078969
18562,0.6851072279586974,0.9237308622078969
18563,0.6851072279586974,0.9237711522965351
18564,0.685186656076251,0.9237711522965351
18565,0.685186656076251,0.9238517324738115
18566,0.6853057982525814,0.9238517324738115
18567,0.6853057982525814,0.9238920225624496
18568,0.6855043685464655,0.9238920225624496
18569,0.6855043685464655,0.9239323126510879
18570,0.685583796664019,0.9239323126510879
18571,0.685583796664019,0.9240128928283642
18572,0.6857426528991263,0.9240128928283642
18573,0.6857426528991263,0.9240531829170024
18574,0.6857823669579031,0.9240531829170024
18575,0.6857823669579031,0.9240934730056406
18576,0.6859015091342335,0.9240934730056406
18577,0.6859015091342335,0.9242143432715552
18578,0.6861000794281176,0.9242143432715552
18579,0.6861000794281176,0.9242546333601934
18580,0.6861397934868944,0.9242546333601934
18581,0.6861397934868944,0.9242949234488316
18582,0.6861795075456711,0.9242949234488316
18583,0.6861795075456711,0.924375503626108
18584,0.6862192216044479,0.924375503626108
18585,0.6862192216044479,0.9244157937147461
18586,0.6865369340746624,0.9244157937147461
18587,0.6865369340746624,0.9244560838033844
18588,0.6866560762509929,0.9244560838033844
18589,0.6866560762509929,0.924576954069299
18590,0.6866957903097697,0.924576954069299
18591,0.6866957903097697,0.9246172441579371
18592,0.6869737887212073,0.9246172441579371
18593,0.6869737887212073,0.9246978243352135
18594,0.6871326449563145,0.9246978243352135
18595,0.6871326449563145,0.9247381144238518
18596,0.6871723590150913,0.9247381144238518
18597,0.6871723590150913,0.9247784045124899
18598,0.6872120730738681,0.9247784045124899
18599,0.6872120730738681,0.9248186946011281
18600,0.6873312152501986,0.9248186946011281
18601,0.6873312152501986,0.9248992747784045
18602,0.6876092136616362,0.9248992747784045
18603,0.6876092136616362,0.9249798549556809
18604,0.6878872120730739,0.9249798549556809
18605,0.6878872120730739,0.9250604351329573
18606,0.6880857823669579,0.9250604351329573
18607,0.6880857823669579,0.9251007252215955
18608,0.6881254964257347,0.9251007252215955
18609,0.6881254964257347,0.9251410153102336
18610,0.6882446386020651,0.9251410153102336
18611,0.6882446386020651,0.92522159548751
18612,0.6883637807783956,0.92522159548751
18613,0.6883637807783956,0.9252618855761483
18614,0.6885226370135028,0.9252618855761483
18615,0.6885226370135028,0.9253021756647865
18616,0.6886020651310564,0.9253021756647865
18617,0.6886020651310564,0.9253827558420629
18618,0.68868149324861,0.9253827558420629
18619,0.68868149324861,0.925423045930701
18620,0.6888403494837172,0.925423045930701
18621,0.6888403494837172,0.9254633360193393
18622,0.6888800635424941,0.9254633360193393
18623,0.6888800635424941,0.9255439161966156
18624,0.6891183478951549,0.9255439161966156
18625,0.6891183478951549,0.9255842062852538
18626,0.6891580619539317,0.9255842062852538
18627,0.6891580619539317,0.925624496373892
18628,0.6892374900714853,0.925624496373892
18629,0.6892374900714853,0.9256647864625303
18630,0.689316918189039,0.9256647864625303
18631,0.689316918189039,0.9257050765511684
18632,0.6893566322478157,0.9257050765511684
18633,0.6893566322478157,0.9257453666398066
18634,0.6894360603653693,0.9257453666398066
18635,0.6894360603653693,0.9257856567284448
18636,0.6895552025416998,0.9257856567284448
18637,0.6895552025416998,0.925825946817083
18638,0.6898729150119142,0.925825946817083
18639,0.6898729150119142,0.9259468170829975
18640,0.6899523431294678,0.9259468170829975
18641,0.6899523431294678,0.9260273972602739
18642,0.6901906274821287,0.9260273972602739
18643,0.6901906274821287,0.9261482675261885
18644,0.6904289118347895,0.9261482675261885
18645,0.6904289118347895,0.9261885576148268
18646,0.690746624305004,0.9261885576148268
18647,0.690746624305004,0.9262288477034649
18648,0.6907863383637808,0.9262288477034649
18649,0.6907863383637808,0.9262691377921032
18650,0.6908260524225576,0.9262691377921032
18651,0.6908260524225576,0.9263497179693795
18652,0.6911040508339953,0.9263497179693795
18653,0.6911040508339953,0.9264302981466559
18654,0.6911834789515489,0.9264302981466559
18655,0.6911834789515489,0.9264705882352942
18656,0.6913423351866561,0.9264705882352942
18657,0.6913423351866561,0.9265108783239323
18658,0.6915011914217633,0.9265108783239323
18659,0.6915011914217633,0.9265511684125705
18660,0.6916203335980937,0.9265511684125705
18661,0.6916203335980937,0.9265914585012087
18662,0.6916600476568705,0.9265914585012087
18663,0.6916600476568705,0.9266317485898469
18664,0.6918189038919778,0.9266317485898469
18665,0.6918189038919778,0.9266720386784851
18666,0.6918983320095313,0.9266720386784851
18667,0.6918983320095313,0.9267123287671233
18668,0.6920571882446386,0.9267123287671233
18669,0.6920571882446386,0.9267929089443997
18670,0.6920969023034154,0.9267929089443997
18671,0.6920969023034154,0.9268734891216761
18672,0.692176330420969,0.9268734891216761
18673,0.692176330420969,0.9269137792103143
18674,0.6922160444797458,0.9269137792103143
18675,0.6922160444797458,0.9269540692989524
18676,0.6922954725972994,0.9269540692989524
18677,0.6922954725972994,0.9269943593875907
18678,0.6924543288324067,0.9269943593875907
18679,0.6924543288324067,0.9270346494762288
18680,0.6925734710087371,0.9270346494762288
18681,0.6925734710087371,0.9270749395648671
18682,0.6926131850675139,0.9270749395648671
18683,0.6926131850675139,0.9271555197421434
18684,0.6926528991262907,0.9271555197421434
18685,0.6926528991262907,0.9271958098307816
18686,0.6926926131850675,0.9271958098307816
18687,0.6926926131850675,0.9273166800966962
18688,0.6927720413026212,0.9273166800966962
18689,0.6927720413026212,0.9273569701853344
18690,0.6931294678316124,0.9273569701853344
18691,0.6931294678316124,0.9273972602739726
18692,0.6931691818903892,0.9273972602739726
18693,0.6931691818903892,0.9274375503626108
18694,0.693208895949166,0.9274375503626108
18695,0.693208895949166,0.927477840451249
18696,0.6932486100079428,0.927477840451249
18697,0.6932486100079428,0.9275181305398872
18698,0.6934868943606036,0.9275181305398872
18699,0.6934868943606036,0.9275584206285253
18700,0.6936060365369341,0.9275584206285253
18701,0.6936060365369341,0.9275987107171636
18702,0.6936854646544877,0.9275987107171636
18703,0.6936854646544877,0.9276390008058018
18704,0.6939634630659254,0.9276390008058018
18705,0.6939634630659254,0.92767929089444
18706,0.694440031771247,0.92767929089444
18707,0.694440031771247,0.9277195809830782
18708,0.6947577442414615,0.9277195809830782
18709,0.6947577442414615,0.9278001611603546
18710,0.6948768864177919,0.9278001611603546
18711,0.6948768864177919,0.9278404512489927
18712,0.6949563145353456,0.9278404512489927
18713,0.6949563145353456,0.9279613215149073
18714,0.6949960285941224,0.9279613215149073
18715,0.6949960285941224,0.9280419016921837
18716,0.6951151707704527,0.9280419016921837
18717,0.6951151707704527,0.928082191780822
18718,0.6951548848292296,0.928082191780822
18719,0.6951548848292296,0.9281224818694601
18720,0.6951945988880064,0.9281224818694601
18721,0.6951945988880064,0.9282433521353747
18722,0.69527402700556,0.9282433521353747
18723,0.69527402700556,0.9283239323126511
18724,0.6954328832406672,0.9283239323126511
18725,0.6954328832406672,0.9283642224012892
18726,0.6955123113582208,0.9283642224012892
18727,0.6955123113582208,0.9284045124899275
18728,0.6955917394757745,0.9284045124899275
18729,0.6955917394757745,0.9284448025785657
18730,0.6962271644162034,0.9284448025785657
18731,0.6962271644162034,0.9284850926672039
18732,0.6963065925337569,0.9284850926672039
18733,0.6963065925337569,0.9285253827558421
18734,0.6964257347100874,0.9285253827558421
18735,0.6964257347100874,0.9285656728444802
18736,0.6964654487688642,0.9285656728444802
18737,0.6964654487688642,0.9286462530217566
18738,0.696703733121525,0.9286462530217566
18739,0.696703733121525,0.9286865431103949
18740,0.6967831612390787,0.9286865431103949
18741,0.6967831612390787,0.928726833199033
18742,0.6968228752978555,0.928726833199033
18743,0.6968228752978555,0.9287671232876712
18744,0.6970214455917395,0.9287671232876712
18745,0.6970214455917395,0.9288879935535859
18746,0.6971008737092931,0.9288879935535859
18747,0.6971008737092931,0.9289685737308622
18748,0.6972200158856235,0.9289685737308622
18749,0.6972200158856235,0.9290088638195004
18750,0.6974980142970612,0.9290088638195004
18751,0.6974980142970612,0.9292506043513296
18752,0.6975377283558379,0.9292506043513296
18753,0.6975377283558379,0.929331184528606
18754,0.6976568705321684,0.929331184528606
18755,0.6976568705321684,0.9293714746172441
18756,0.6976965845909452,0.9293714746172441
18757,0.6976965845909452,0.9294520547945205
18758,0.6977760127084988,0.9294520547945205
18759,0.6977760127084988,0.9294923448831588
18760,0.6980540111199365,0.9294923448831588
18761,0.6980540111199365,0.9296132151490734
18762,0.69813343923749,0.9296132151490734
18763,0.69813343923749,0.9296535052377115
18764,0.6983320095313741,0.9296535052377115
18765,0.6983320095313741,0.9296937953263498
18766,0.6984114376489278,0.9296937953263498
18767,0.6984114376489278,0.9297340854149879
18768,0.6984908657664813,0.9297340854149879
18769,0.6984908657664813,0.9298146655922643
18770,0.6990071485305799,0.9298146655922643
18771,0.6990071485305799,0.9298549556809025
18772,0.6990468625893567,0.9298549556809025
18773,0.6990468625893567,0.9299355358581789
18774,0.6992057188244638,0.9299355358581789
18775,0.6992057188244638,0.9300161160354553
18776,0.6995631453534551,0.9300161160354553
18777,0.6995631453534551,0.9300564061240935
18778,0.6996028594122319,0.9300564061240935
18779,0.6996028594122319,0.9301369863013699
18780,0.6996425734710088,0.9301369863013699
18781,0.6996425734710088,0.9303384367445608
18782,0.6997617156473391,0.9303384367445608
18783,0.6997617156473391,0.930378726833199
18784,0.7,0.930378726833199
18785,0.7,0.9304190169218373
18786,0.7001191421763304,0.9304190169218373
18787,0.7001191421763304,0.9304593070104754
18788,0.7002382843526609,0.9304593070104754
18789,0.7002382843526609,0.9306204673650282
18790,0.7002779984114377,0.9306204673650282
18791,0.7002779984114377,0.9306607574536664
18792,0.7005957108816521,0.9306607574536664
18793,0.7005957108816521,0.9307413376309428
18794,0.7007148530579825,0.9307413376309428
18795,0.7007148530579825,0.930781627719581
18796,0.700833995234313,0.930781627719581
18797,0.700833995234313,0.9308219178082192
18798,0.7009134233518666,0.9308219178082192
18799,0.7009134233518666,0.9308622078968574
18800,0.7010722795869738,0.9308622078968574
18801,0.7010722795869738,0.9309024979854955
18802,0.7011517077045274,0.9309024979854955
18803,0.7011517077045274,0.9309830781627719
18804,0.7011914217633042,0.9309830781627719
18805,0.7011914217633042,0.9310233682514102
18806,0.701231135822081,0.9310233682514102
18807,0.701231135822081,0.9310636583400483
18808,0.7012708498808579,0.9310636583400483
18809,0.7012708498808579,0.9311442385173248
18810,0.7013105639396346,0.9311442385173248
18811,0.7013105639396346,0.9312248186946012
18812,0.701429706115965,0.9312248186946012
18813,0.701429706115965,0.9312651087832393
18814,0.7014694201747419,0.9312651087832393
18815,0.7014694201747419,0.9313456889605157
18816,0.7015091342335187,0.9313456889605157
18817,0.7015091342335187,0.9313859790491539
18818,0.7017077045274027,0.9313859790491539
18819,0.7017077045274027,0.9314262691377921
18820,0.7017871326449563,0.9314262691377921
18821,0.7017871326449563,0.9314665592264303
18822,0.7018268467037331,0.9314665592264303
18823,0.7018268467037331,0.9315068493150684
18824,0.7019857029388403,0.9315068493150684
18825,0.7019857029388403,0.9315471394037067
18826,0.702065131056394,0.9315471394037067
18827,0.702065131056394,0.9315874294923449
18828,0.7021445591739476,0.9315874294923449
18829,0.7021445591739476,0.9316680096696213
18830,0.7022239872915012,0.9316680096696213
18831,0.7022239872915012,0.9317082997582594
18832,0.7027005559968229,0.9317082997582594
18833,0.7027005559968229,0.9317485898468977
18834,0.7028594122319302,0.9317485898468977
18835,0.7028594122319302,0.9317888799355358
18836,0.7030182684670373,0.9317888799355358
18837,0.7030182684670373,0.9318694601128122
18838,0.703097696584591,0.9318694601128122
18839,0.703097696584591,0.9319903303787268
18840,0.7032168387609213,0.9319903303787268
18841,0.7032168387609213,0.9320306204673651
18842,0.7033756949960286,0.9320306204673651
18843,0.7033756949960286,0.9320709105560032
18844,0.7036934074662431,0.9320709105560032
18845,0.7036934074662431,0.9321112006446414
18846,0.7037728355837967,0.9321112006446414
18847,0.7037728355837967,0.9321917808219178
18848,0.7038522637013502,0.9321917808219178
18849,0.7038522637013502,0.932232070910556
18850,0.7039714058776807,0.932232070910556
18851,0.7039714058776807,0.9322723609991942
18852,0.704130262112788,0.9322723609991942
18853,0.704130262112788,0.9323529411764706
18854,0.7042494042891183,0.9323529411764706
18855,0.7042494042891183,0.9323932312651088
18856,0.7042891183478952,0.9323932312651088
18857,0.7042891183478952,0.932433521353747
18858,0.704328832406672,0.932433521353747
18859,0.704328832406672,0.9325543916196616
18860,0.7044479745830023,0.9325543916196616
18861,0.7044479745830023,0.932634971796938
18862,0.7047259729944401,0.932634971796938
18863,0.7047259729944401,0.9326752618855761
18864,0.7047656870532168,0.9326752618855761
18865,0.7047656870532168,0.9327155519742143
18866,0.7050436854646545,0.9327155519742143
18867,0.7050436854646545,0.9327558420628526
18868,0.7051231135822081,0.9327558420628526
18869,0.7051231135822081,0.9327961321514907
18870,0.7052819698173153,0.9327961321514907
18871,0.7052819698173153,0.9328767123287671
18872,0.705361397934869,0.9328767123287671
18873,0.705361397934869,0.9329170024174053
18874,0.7054011119936457,0.9329170024174053
18875,0.7054011119936457,0.9329572925060435
18876,0.7054805401111993,0.9329572925060435
18877,0.7054805401111993,0.9330781627719581
18878,0.7057982525814138,0.9330781627719581
18879,0.7057982525814138,0.9331184528605962
18880,0.7058379666401906,0.9331184528605962
18881,0.7058379666401906,0.9331587429492345
18882,0.7059968228752979,0.9331587429492345
18883,0.7059968228752979,0.9331990330378727
18884,0.7062351072279587,0.9331990330378727
18885,0.7062351072279587,0.9332393231265109
18886,0.7062748212867355,0.9332393231265109
18887,0.7062748212867355,0.9332796132151491
18888,0.7065131056393964,0.9332796132151491
18889,0.7065131056393964,0.9333199033037872
18890,0.7065528196981732,0.9333199033037872
18891,0.7065528196981732,0.9334004834810636
18892,0.70659253375695,0.9334004834810636
18893,0.70659253375695,0.93348106365834
18894,0.7066322478157268,0.93348106365834
18895,0.7066322478157268,0.9335213537469782
18896,0.7066719618745035,0.9335213537469782
18897,0.7066719618745035,0.9335616438356165
18898,0.7067116759332804,0.9335616438356165
18899,0.7067116759332804,0.9336019339242546
18900,0.7069499602859413,0.9336019339242546
18901,0.7069499602859413,0.9336422240128929
18902,0.706989674344718,0.9336422240128929
18903,0.706989674344718,0.933682514101531
18904,0.7070691024622716,0.933682514101531
18905,0.7070691024622716,0.9337228041901692
18906,0.7071088165210484,0.9337228041901692
18907,0.7071088165210484,0.9338033843674456
18908,0.7074662430500397,0.9338033843674456
18909,0.7074662430500397,0.9339242546333602
18910,0.7076250992851469,0.9339242546333602
18911,0.7076250992851469,0.9339645447219984
18912,0.7076648133439237,0.9339645447219984
18913,0.7076648133439237,0.9340048348106366
18914,0.7077045274027005,0.9340048348106366
18915,0.7077045274027005,0.9340451248992748
18916,0.7077839555202542,0.9340451248992748
18917,0.7077839555202542,0.934085414987913
18918,0.7078633836378078,0.934085414987913
18919,0.7078633836378078,0.9341257050765511
18920,0.7080619539316918,0.9341257050765511
18921,0.7080619539316918,0.9341659951651894
18922,0.7081413820492455,0.9341659951651894
18923,0.7081413820492455,0.9342062852538275
18924,0.7082605242255758,0.9342062852538275
18925,0.7082605242255758,0.9342465753424658
18926,0.7083002382843526,0.9342465753424658
18927,0.7083002382843526,0.934286865431104
18928,0.7084193804606831,0.934286865431104
18929,0.7084193804606831,0.9343271555197421
18930,0.7085782366957903,0.9343271555197421
18931,0.7085782366957903,0.9343674456083804
18932,0.7086576648133439,0.9343674456083804
18933,0.7086576648133439,0.9344480257856568
18934,0.7086973788721207,0.9344480257856568
18935,0.7086973788721207,0.9344883158742949
18936,0.7087768069896744,0.9344883158742949
18937,0.7087768069896744,0.9345286059629331
18938,0.7088165210484512,0.9345286059629331
18939,0.7088165210484512,0.9346494762288478
18940,0.7089753772835584,0.9346494762288478
18941,0.7089753772835584,0.9346897663174859
18942,0.7091342335186656,0.9346897663174859
18943,0.7091342335186656,0.9347703464947623
18944,0.7091739475774425,0.9347703464947623
18945,0.7091739475774425,0.9348106365834005
18946,0.7092136616362192,0.9348106365834005
18947,0.7092136616362192,0.9348509266720387
18948,0.7093328038125496,0.9348509266720387
18949,0.7093328038125496,0.9348912167606769
18950,0.7093725178713265,0.9348912167606769
18951,0.7093725178713265,0.934931506849315
18952,0.7094122319301033,0.934931506849315
18953,0.7094122319301033,0.9349717969379533
18954,0.7095710881652105,0.9349717969379533
18955,0.7095710881652105,0.9350120870265914
18956,0.7097696584590946,0.9350120870265914
18957,0.7097696584590946,0.9350523771152297
18958,0.7098490865766481,0.9350523771152297
18959,0.7098490865766481,0.9350926672038679
18960,0.7099285146942017,0.9350926672038679
18961,0.7099285146942017,0.935132957292506
18962,0.7099682287529786,0.935132957292506
18963,0.7099682287529786,0.9351732473811443
18964,0.7103256552819698,0.9351732473811443
18965,0.7103256552819698,0.9352135374697824
18966,0.7104050833995235,0.9352135374697824
18967,0.7104050833995235,0.9352538275584207
18968,0.7106433677521843,0.9352538275584207
18969,0.7106433677521843,0.9352941176470588
18970,0.7107625099285146,0.9352941176470588
18971,0.7107625099285146,0.9353746978243352
18972,0.7108022239872915,0.9353746978243352
18973,0.7108022239872915,0.9354552780016117
18974,0.71131850675139,0.9354552780016117
18975,0.71131850675139,0.9355761482675262
18976,0.7117553613979348,0.9355761482675262
18977,0.7117553613979348,0.9356164383561644
18978,0.7117950754567117,0.9356164383561644
18979,0.7117950754567117,0.9356567284448026
18980,0.7119142176330421,0.9356567284448026
18981,0.7119142176330421,0.9356970185334408
18982,0.7119936457505958,0.9356970185334408
18983,0.7119936457505958,0.9357373086220789
18984,0.7120333598093725,0.9357373086220789
18985,0.7120333598093725,0.9357775987107172
18986,0.7120730738681493,0.9357775987107172
18987,0.7120730738681493,0.9358178887993553
18988,0.7121922160444798,0.9358178887993553
18989,0.7121922160444798,0.9358984689766318
18990,0.7122319301032566,0.9358984689766318
18991,0.7122319301032566,0.9359790491539082
18992,0.7122716441620334,0.9359790491539082
18993,0.7122716441620334,0.9360596293311846
18994,0.7123510722795869,0.9360596293311846
18995,0.7123510722795869,0.9360999194198227
18996,0.7123907863383638,0.9360999194198227
18997,0.7123907863383638,0.9361402095084609
18998,0.7124702144559174,0.9361402095084609
18999,0.7124702144559174,0.9361804995970991
19000,0.712549642573471,0.9361804995970991
19001,0.712549642573471,0.9363013698630137
19002,0.7126290706910247,0.9363013698630137
19003,0.7126290706910247,0.9363416599516519
19004,0.7126687847498014,0.9363416599516519
19005,0.7126687847498014,0.9363819500402901
19006,0.712748212867355,0.9363819500402901
19007,0.712748212867355,0.9364222401289283
19008,0.7129070691024623,0.9364222401289283
19009,0.7129070691024623,0.9365028203062047
19010,0.7133836378077839,0.9365028203062047
19011,0.7133836378077839,0.9365431103948428
19012,0.7136616362192216,0.9365431103948428
19013,0.7136616362192216,0.9365834004834811
19014,0.7139396346306592,0.9365834004834811
19015,0.7139396346306592,0.9366639806607574
19016,0.7144559173947578,0.9366639806607574
19017,0.7144559173947578,0.9367042707493957
19018,0.714813343923749,0.9367042707493957
19019,0.714813343923749,0.9367445608380338
19020,0.7148530579825259,0.9367445608380338
19021,0.7148530579825259,0.9368251410153102
19022,0.715011914217633,0.9368251410153102
19023,0.715011914217633,0.9368654311039484
19024,0.7150516282764099,0.9368654311039484
19025,0.7150516282764099,0.9369057211925866
19026,0.7152501985702939,0.9369057211925866
19027,0.7152501985702939,0.936986301369863
19028,0.7153693407466243,0.936986301369863
19029,0.7153693407466243,0.9370265914585012
19030,0.7155281969817315,0.9370265914585012
19031,0.7155281969817315,0.9370668815471394
19032,0.715647339158062,0.9370668815471394
19033,0.715647339158062,0.9371071716357776
19034,0.7156870532168388,0.9371071716357776
19035,0.7156870532168388,0.937187751813054
19036,0.7158061953931691,0.937187751813054
19037,0.7158061953931691,0.9372280419016922
19038,0.7158856235107228,0.9372280419016922
19039,0.7158856235107228,0.9373086220789686
19040,0.7159650516282764,0.9373086220789686
19041,0.7159650516282764,0.937389202256245
19042,0.7160444797458301,0.937389202256245
19043,0.7160444797458301,0.9374294923448832
19044,0.7162430500397141,0.9374294923448832
19045,0.7162430500397141,0.9374697824335213
19046,0.7166004765687053,0.9374697824335213
19047,0.7166004765687053,0.9375100725221596
19048,0.7169976171564734,0.9375100725221596
19049,0.7169976171564734,0.9375503626107977
19050,0.7171961874503574,0.9375503626107977
19051,0.7171961874503574,0.937590652699436
19052,0.7173550436854647,0.937590652699436
19053,0.7173550436854647,0.9376309427880741
19054,0.7173947577442414,0.9376309427880741
19055,0.7173947577442414,0.9377115229653505
19056,0.7175536139793487,0.9377115229653505
19057,0.7175536139793487,0.9377518130539887
19058,0.7176330420969023,0.9377518130539887
19059,0.7176330420969023,0.937792103142627
19060,0.7178713264495632,0.937792103142627
19061,0.7178713264495632,0.9378323932312651
19062,0.7179904686258936,0.9378323932312651
19063,0.7179904686258936,0.9378726833199033
19064,0.718109610802224,0.9378726833199033
19065,0.718109610802224,0.9379129734085415
19066,0.7185464654487689,0.9379129734085415
19067,0.7185464654487689,0.9379532634971797
19068,0.7185861795075457,0.9379532634971797
19069,0.7185861795075457,0.9379935535858179
19070,0.7187450357426529,0.9379935535858179
19071,0.7187450357426529,0.9381144238517325
19072,0.7188244638602065,0.9381144238517325
19073,0.7188244638602065,0.9381547139403706
19074,0.7190230341540905,0.9381547139403706
19075,0.7190230341540905,0.9381950040290089
19076,0.7191818903891978,0.9381950040290089
19077,0.7191818903891978,0.9382352941176471
19078,0.7193010325655282,0.9382352941176471
19079,0.7193010325655282,0.9382755842062852
19080,0.7195790309769658,0.9382755842062852
19081,0.7195790309769658,0.9383158742949235
19082,0.7198570293884035,0.9383158742949235
19083,0.7198570293884035,0.9383561643835616
19084,0.7200953137410644,0.9383561643835616
19085,0.7200953137410644,0.9383964544721999
19086,0.7202938840349483,0.9383964544721999
19087,0.7202938840349483,0.938436744560838
19088,0.720373312152502,0.938436744560838
19089,0.720373312152502,0.9384770346494762
19090,0.7207307386814933,0.9384770346494762
19091,0.7207307386814933,0.9385173247381144
19092,0.7208101667990469,0.9385173247381144
19093,0.7208101667990469,0.9385576148267526
19094,0.7210484511517077,0.9385576148267526
19095,0.7210484511517077,0.9385979049153909
19096,0.7211675933280381,0.9385979049153909
19097,0.7211675933280381,0.938638195004029
19098,0.7213264495631454,0.938638195004029
19099,0.7213264495631454,0.9387187751813054
19100,0.7213661636219222,0.9387187751813054
19101,0.7213661636219222,0.9387590652699436
19102,0.7215647339158062,0.9387590652699436
19103,0.7215647339158062,0.93883964544722
19104,0.721604447974583,0.93883964544722
19105,0.721604447974583,0.9388799355358581
19106,0.7216441620333598,0.9388799355358581
19107,0.7216441620333598,0.9389202256244964
19108,0.7220413026211279,0.9389202256244964
19109,0.7220413026211279,0.9389605157131345
19110,0.7221604447974583,0.9389605157131345
19111,0.7221604447974583,0.9390008058017728
19112,0.7222001588562351,0.9390008058017728
19113,0.7222001588562351,0.939041095890411
19114,0.7223590150913424,0.939041095890411
19115,0.7223590150913424,0.9390813859790491
19116,0.7223987291501192,0.9390813859790491
19117,0.7223987291501192,0.9391216760676874
19118,0.72263701350278,0.9391216760676874
19119,0.72263701350278,0.9391619661563255
19120,0.7227561556791104,0.9391619661563255
19121,0.7227561556791104,0.9392022562449638
19122,0.7231135822081016,0.9392022562449638
19123,0.7231135822081016,0.9392425463336019
19124,0.7235901509134234,0.9392425463336019
19125,0.7235901509134234,0.9392828364222401
19126,0.723868149324861,0.9392828364222401
19127,0.723868149324861,0.9393231265108783
19128,0.7241064336775218,0.9393231265108783
19129,0.7241064336775218,0.9393634165995165
19130,0.7241461477362986,0.9393634165995165
19131,0.7241461477362986,0.9394037066881548
19132,0.7245830023828436,0.9394037066881548
19133,0.7245830023828436,0.9394439967767929
19134,0.7248610007942812,0.9394439967767929
19135,0.7248610007942812,0.9394842868654311
19136,0.7249404289118347,0.9394842868654311
19137,0.7249404289118347,0.9395245769540693
19138,0.7250198570293884,0.9395245769540693
19139,0.7250198570293884,0.9395648670427075
19140,0.7254964257347101,0.9395648670427075
19141,0.7254964257347101,0.9396454472199839
19142,0.7259332803812549,0.9396454472199839
19143,0.7259332803812549,0.939685737308622
19144,0.7260524225575854,0.939685737308622
19145,0.7260524225575854,0.9397260273972603
19146,0.7261715647339158,0.9397260273972603
19147,0.7261715647339158,0.9397663174858985
19148,0.7262907069102462,0.9397663174858985
19149,0.7262907069102462,0.9399274778404513
19150,0.7264892772041303,0.9399274778404513
19151,0.7264892772041303,0.9400080580177277
19152,0.7270055599682288,0.9400080580177277
19153,0.7270055599682288,0.9400483481063658
19154,0.7272041302621128,0.9400483481063658
19155,0.7272041302621128,0.9402095084609187
19156,0.7274027005559969,0.9402095084609187
19157,0.7274027005559969,0.9402497985495568
19158,0.7274821286735504,0.9402497985495568
19159,0.7274821286735504,0.940290088638195
19160,0.7275218427323272,0.940290088638195
19161,0.7275218427323272,0.9403303787268332
19162,0.727561556791104,0.9403303787268332
19163,0.727561556791104,0.9403706688154714
19164,0.7276806989674345,0.9403706688154714
19165,0.7276806989674345,0.9404109589041096
19166,0.7279586973788721,0.9404109589041096
19167,0.7279586973788721,0.9404512489927478
19168,0.7283558379666402,0.9404512489927478
19169,0.7283558379666402,0.9404915390813859
19170,0.7284352660841938,0.9404915390813859
19171,0.7284352660841938,0.9405318291700242
19172,0.7285544082605242,0.9405318291700242
19173,0.7285544082605242,0.9405721192586624
19174,0.7287132644956315,0.9405721192586624
19175,0.7287132644956315,0.9406124093473006
19176,0.7289118347895155,0.9406124093473006
19177,0.7289118347895155,0.9406526994359388
19178,0.729030976965846,0.9406526994359388
19179,0.729030976965846,0.9406929895245769
19180,0.7293486894360603,0.9406929895245769
19181,0.7293486894360603,0.9407332796132152
19182,0.7293884034948371,0.9407332796132152
19183,0.7293884034948371,0.9407735697018533
19184,0.7294678316123908,0.9407735697018533
19185,0.7294678316123908,0.9408138597904916
19186,0.7295075456711676,0.9408138597904916
19187,0.7295075456711676,0.9408541498791297
19188,0.7295869737887212,0.9408541498791297
19189,0.7295869737887212,0.9408944399677679
19190,0.7297855440826052,0.9408944399677679
19191,0.7297855440826052,0.9409347300564062
19192,0.730023828435266,0.9409347300564062
19193,0.730023828435266,0.9409750201450443
19194,0.7301429706115965,0.9409750201450443
19195,0.7301429706115965,0.9410153102336826
19196,0.7301826846703733,0.9410153102336826
19197,0.7301826846703733,0.9410556003223207
19198,0.7302223987291501,0.9410556003223207
19199,0.7302223987291501,0.9410958904109589
19200,0.7303415409054805,0.9410958904109589
19201,0.7303415409054805,0.9411764705882353
19202,0.7303812549642573,0.9411764705882353
19203,0.7303812549642573,0.9412167606768735
19204,0.7305401111993646,0.9412167606768735
19205,0.7305401111993646,0.9412570507655117
19206,0.7309769658459094,0.9412570507655117
19207,0.7309769658459094,0.9412973408541498
19208,0.7310166799046862,0.9412973408541498
19209,0.7310166799046862,0.9413376309427881
19210,0.7310563939634631,0.9413376309427881
19211,0.7310563939634631,0.9413779210314263
19212,0.7310961080222399,0.9413779210314263
19213,0.7310961080222399,0.9414182111200645
19214,0.7312152501985703,0.9414182111200645
19215,0.7312152501985703,0.9414987912973408
19216,0.7312549642573472,0.9414987912973408
19217,0.7312549642573472,0.9415390813859791
19218,0.7314535345512312,0.9415390813859791
19219,0.7314535345512312,0.9415793714746172
19220,0.7315726767275615,0.9415793714746172
19221,0.7315726767275615,0.9416196615632555
19222,0.7316521048451152,0.9416196615632555
19223,0.7316521048451152,0.9416599516518936
19224,0.731691818903892,0.9416599516518936
19225,0.731691818903892,0.9417405318291701
19226,0.7317315329626688,0.9417405318291701
19227,0.7317315329626688,0.9417808219178082
19228,0.7318506751389992,0.9417808219178082
19229,0.7318506751389992,0.9418211120064464
19230,0.7323272438443209,0.9418211120064464
19231,0.7323272438443209,0.9418614020950846
19232,0.7324066719618745,0.9418614020950846
19233,0.7324066719618745,0.941941982272361
19234,0.7324861000794282,0.941941982272361
19235,0.7324861000794282,0.9420225624496373
19236,0.7330818109610803,0.9420225624496373
19237,0.7330818109610803,0.9420628525382756
19238,0.7333200953137411,0.9420628525382756
19239,0.7333200953137411,0.9421031426269137
19240,0.7334392374900714,0.9421031426269137
19241,0.7334392374900714,0.942143432715552
19242,0.7335186656076251,0.942143432715552
19243,0.7335186656076251,0.9421837228041902
19244,0.7337966640190627,0.9421837228041902
19245,0.7337966640190627,0.9422240128928283
19246,0.7338760921366163,0.9422240128928283
19247,0.7338760921366163,0.9422643029814666
19248,0.7339158061953932,0.9422643029814666
19249,0.7339158061953932,0.9423045930701047
19250,0.7340746624305003,0.9423045930701047
19251,0.7340746624305003,0.942344883158743
19252,0.7341143764892772,0.942344883158743
19253,0.7341143764892772,0.9423851732473811
19254,0.734154090548054,0.9423851732473811
19255,0.734154090548054,0.9424254633360193
19256,0.7342732327243844,0.9424254633360193
19257,0.7342732327243844,0.9424657534246575
19258,0.7343129467831613,0.9424657534246575
19259,0.7343129467831613,0.9425060435132957
19260,0.7343923749007149,0.9425060435132957
19261,0.7343923749007149,0.9425866236905721
19262,0.7344320889594916,0.9425866236905721
19263,0.7344320889594916,0.9426269137792103
19264,0.7348689436060365,0.9426269137792103
19265,0.7348689436060365,0.9426672038678485
19266,0.7351072279586974,0.9426672038678485
19267,0.7351072279586974,0.9427074939564867
19268,0.7353057982525815,0.9427074939564867
19269,0.7353057982525815,0.9427477840451249
19270,0.7357823669579031,0.9427477840451249
19271,0.7357823669579031,0.9427880741337631
19272,0.7360603653693407,0.9427880741337631
19273,0.7360603653693407,0.9428283642224012
19274,0.7361000794281175,0.9428283642224012
19275,0.7361000794281175,0.9428686543110395
19276,0.7364972200158856,0.9428686543110395
19277,0.7364972200158856,0.9429492344883159
19278,0.7366957903097696,0.9429492344883159
19279,0.7366957903097696,0.9429895245769541
19280,0.7367355043685465,0.9429895245769541
19281,0.7367355043685465,0.9430298146655922
19282,0.7372120730738682,0.9430298146655922
19283,0.7372120730738682,0.9430701047542305
19284,0.7374900714853058,0.9430701047542305
19285,0.7374900714853058,0.9431103948428686
19286,0.7377283558379666,0.9431103948428686
19287,0.7377283558379666,0.943190975020145
19288,0.737847498014297,0.943190975020145
19289,0.737847498014297,0.9432312651087832
19290,0.7380460683081811,0.9432312651087832
19291,0.7380460683081811,0.9432715551974215
19292,0.7381254964257347,0.9432715551974215
19293,0.7381254964257347,0.9433521353746979
19294,0.7384432088959492,0.9433521353746979
19295,0.7384432088959492,0.943392425463336
19296,0.738482922954726,0.943392425463336
19297,0.738482922954726,0.9434327155519742
19298,0.7386020651310564,0.9434327155519742
19299,0.7386020651310564,0.9434730056406124
19300,0.7392374900714853,0.9434730056406124
19301,0.7392374900714853,0.9435132957292506
19302,0.7392772041302621,0.9435132957292506
19303,0.7392772041302621,0.9435535858178888
19304,0.7394757744241461,0.9435535858178888
19305,0.7394757744241461,0.943593875906527
19306,0.7395552025416997,0.943593875906527
19307,0.7395552025416997,0.9436341659951651
19308,0.739912629070691,0.9436341659951651
19309,0.739912629070691,0.9436744560838034
19310,0.7399920571882447,0.9436744560838034
19311,0.7399920571882447,0.9437550362610798
19312,0.7402700555996823,0.9437550362610798
19313,0.7402700555996823,0.943795326349718
19314,0.7403891977760128,0.943795326349718
19315,0.7403891977760128,0.9438356164383561
19316,0.7405083399523431,0.9438356164383561
19317,0.7405083399523431,0.9438759065269944
19318,0.7405480540111199,0.9438759065269944
19319,0.7405480540111199,0.9439161966156325
19320,0.740945194598888,0.9439161966156325
19321,0.740945194598888,0.9439564867042708
19322,0.7409849086576649,0.9439564867042708
19323,0.7409849086576649,0.9439967767929089
19324,0.7410246227164416,0.9439967767929089
19325,0.7410246227164416,0.9440773569701854
19326,0.7411040508339952,0.9440773569701854
19327,0.7411040508339952,0.9441176470588235
19328,0.741143764892772,0.9441176470588235
19329,0.741143764892772,0.9441579371474618
19330,0.7416203335980938,0.9441579371474618
19331,0.7416203335980938,0.9441982272360999
19332,0.7416600476568705,0.9441982272360999
19333,0.7416600476568705,0.9442385173247381
19334,0.7417394757744241,0.9442385173247381
19335,0.7417394757744241,0.9443190975020145
19336,0.7417791898332009,0.9443190975020145
19337,0.7417791898332009,0.9443996776792909
19338,0.7418586179507546,0.9443996776792909
19339,0.7418586179507546,0.9444802578565673
19340,0.7421366163621922,0.9444802578565673
19341,0.7421366163621922,0.9445205479452055
19342,0.742176330420969,0.9445205479452055
19343,0.742176330420969,0.9445608380338437
19344,0.7422160444797459,0.9445608380338437
19345,0.7422160444797459,0.9446011281224819
19346,0.7424146147736299,0.9446011281224819
19347,0.7424146147736299,0.94464141821112
19348,0.742573471008737,0.94464141821112
19349,0.742573471008737,0.9446817082997583
19350,0.7429706115965051,0.9446817082997583
19351,0.7429706115965051,0.9447219983883964
19352,0.743010325655282,0.9447219983883964
19353,0.743010325655282,0.9448025785656728
19354,0.7431691818903892,0.9448025785656728
19355,0.7431691818903892,0.944842868654311
19356,0.7432883240667196,0.944842868654311
19357,0.7432883240667196,0.9448831587429493
19358,0.7436457505957109,0.9448831587429493
19359,0.7436457505957109,0.9449234488315874
19360,0.7437648927720413,0.9449234488315874
19361,0.7437648927720413,0.9449637389202257
19362,0.7443606036536934,0.9449637389202257
19363,0.7443606036536934,0.9450040290088638
19364,0.7444003177124702,0.9450040290088638
19365,0.7444003177124702,0.945044319097502
19366,0.7445194598888006,0.945044319097502
19367,0.7445194598888006,0.9450846091861402
19368,0.7445591739475774,0.9450846091861402
19369,0.7445591739475774,0.9451248992747784
19370,0.7445988880063542,0.9451248992747784
19371,0.7445988880063542,0.9451651893634166
19372,0.7448371723590151,0.9451651893634166
19373,0.7448371723590151,0.9452054794520548
19374,0.7449960285941223,0.9452054794520548
19375,0.7449960285941223,0.945245769540693
19376,0.7450357426528992,0.945245769540693
19377,0.7450357426528992,0.9452860596293312
19378,0.7451548848292295,0.9452860596293312
19379,0.7451548848292295,0.9453263497179694
19380,0.7457505957108816,0.9453263497179694
19381,0.7457505957108816,0.9453666398066076
19382,0.7461080222398729,0.9453666398066076
19383,0.7461080222398729,0.9454069298952458
19384,0.7464654487688642,0.9454069298952458
19385,0.7464654487688642,0.9454875100725222
19386,0.7465845909451946,0.9454875100725222
19387,0.7465845909451946,0.9455278001611603
19388,0.7467831612390786,0.9455278001611603
19389,0.7467831612390786,0.9455680902497986
19390,0.7470611596505163,0.9455680902497986
19391,0.7470611596505163,0.9456486704270749
19392,0.7471803018268467,0.9456486704270749
19393,0.7471803018268467,0.9456889605157132
19394,0.7473788721207307,0.9456889605157132
19395,0.7473788721207307,0.9457695406929896
19396,0.7480142970611596,0.9457695406929896
19397,0.7480142970611596,0.9458098307816277
19398,0.7481731532962669,0.9458098307816277
19399,0.7481731532962669,0.9458904109589041
19400,0.7482922954725973,0.9458904109589041
19401,0.7482922954725973,0.9459307010475423
19402,0.7483320095313741,0.9459307010475423
19403,0.7483320095313741,0.9459709911361806
19404,0.7485305798252582,0.9459709911361806
19405,0.7485305798252582,0.9460112812248187
19406,0.748967434471803,0.9460112812248187
19407,0.748967434471803,0.9460918614020951
19408,0.7494837172359015,0.9460918614020951
19409,0.7494837172359015,0.9461321514907333
19410,0.7495234312946784,0.9461321514907333
19411,0.7495234312946784,0.9461724415793715
19412,0.7496425734710087,0.9461724415793715
19413,0.7496425734710087,0.9462127316680097
19414,0.7498411437648927,0.9462127316680097
19415,0.7498411437648927,0.9462530217566478
19416,0.7499205718824464,0.9462530217566478
19417,0.7499205718824464,0.9462933118452861
19418,0.75,0.9462933118452861
19419,0.75,0.9463336019339242
19420,0.7501588562351073,0.9463336019339242
19421,0.7501588562351073,0.9463738920225625
19422,0.7502779984114376,0.9463738920225625
19423,0.7502779984114376,0.9464141821112007
19424,0.7503971405877681,0.9464141821112007
19425,0.7503971405877681,0.9464544721998388
19426,0.7506751389992057,0.9464544721998388
19427,0.7506751389992057,0.9464947622884771
19428,0.7507148530579826,0.9464947622884771
19429,0.7507148530579826,0.9465753424657535
19430,0.7512708498808578,0.9465753424657535
19431,0.7512708498808578,0.9466156325543916
19432,0.7513502779984115,0.9466156325543916
19433,0.7513502779984115,0.9466559226430298
19434,0.751429706115965,0.9466559226430298
19435,0.751429706115965,0.9467365028203062
19436,0.7515885623510723,0.9467365028203062
19437,0.7515885623510723,0.9467767929089445
19438,0.7517474185861795,0.9467767929089445
19439,0.7517474185861795,0.9468170829975826
19440,0.7518268467037331,0.9468170829975826
19441,0.7518268467037331,0.9468573730862208
19442,0.7521445591739476,0.9468573730862208
19443,0.7521445591739476,0.946897663174859
19444,0.7522239872915012,0.946897663174859
19445,0.7522239872915012,0.9469379532634972
19446,0.7525814138204925,0.9469379532634972
19447,0.7525814138204925,0.9469782433521354
19448,0.7526211278792693,0.9469782433521354
19449,0.7526211278792693,0.9470185334407736
19450,0.7527402700555997,0.9470185334407736
19451,0.7527402700555997,0.94709911361805
19452,0.7535742652899127,0.94709911361805
19453,0.7535742652899127,0.9471394037066881
19454,0.7538522637013503,0.9471394037066881
19455,0.7538522637013503,0.9471796937953264
19456,0.7543288324066719,0.9471796937953264
19457,0.7543288324066719,0.9472199838839646
19458,0.7544876886417792,0.9472199838839646
19459,0.7544876886417792,0.9472602739726027
19460,0.7549642573471008,0.9472602739726027
19461,0.7549642573471008,0.947300564061241
19462,0.7553216838760921,0.947300564061241
19463,0.7553216838760921,0.9473408541498791
19464,0.7554805401111994,0.9473408541498791
19465,0.7554805401111994,0.9473811442385173
19466,0.7556791104050834,0.9473811442385173
19467,0.7556791104050834,0.9474214343271555
19468,0.7558776806989674,0.9474214343271555
19469,0.7558776806989674,0.9474617244157937
19470,0.755957108816521,0.9474617244157937
19471,0.755957108816521,0.9475020145044319
19472,0.756393963463066,0.9475020145044319
19473,0.756393963463066,0.9475423045930701
19474,0.7564733915806195,0.9475423045930701
19475,0.7564733915806195,0.9475825946817082
19476,0.7566322478157268,0.9475825946817082
19477,0.7566322478157268,0.9476228847703465
19478,0.7567513899920572,0.9476228847703465
19479,0.7567513899920572,0.9476631748589847
19480,0.7569102462271644,0.9476631748589847
19481,0.7569102462271644,0.9477034649476229
19482,0.7569499602859412,0.9477034649476229
19483,0.7569499602859412,0.9477840451248992
19484,0.7570691024622717,0.9477840451248992
19485,0.7570691024622717,0.9478243352135375
19486,0.7575456711675933,0.9478243352135375
19487,0.7575456711675933,0.9478646253021756
19488,0.757625099285147,0.9478646253021756
19489,0.757625099285147,0.9479049153908139
19490,0.7577045274027006,0.9479049153908139
19491,0.7577045274027006,0.947945205479452
19492,0.757823669579031,0.947945205479452
19493,0.757823669579031,0.9479854955680902
19494,0.7579030976965846,0.9479854955680902
19495,0.7579030976965846,0.9480257856567285
19496,0.7581016679904686,0.9480257856567285
19497,0.7581016679904686,0.9480660757453666
19498,0.7582605242255759,0.9480660757453666
19499,0.7582605242255759,0.9481063658340049
19500,0.7584988085782367,0.9481063658340049
19501,0.7584988085782367,0.948146655922643
19502,0.759054805401112,0.948146655922643
19503,0.759054805401112,0.9482272360999194
19504,0.7592533756949961,0.9482272360999194
19505,0.7592533756949961,0.9482675261885576
19506,0.7594519459888801,0.9482675261885576
19507,0.7594519459888801,0.9483078162771958
19508,0.7595313741064337,0.9483078162771958
19509,0.7595313741064337,0.948348106365834
19510,0.7596108022239872,0.948348106365834
19511,0.7596108022239872,0.9483883964544721
19512,0.7599285146942018,0.9483883964544721
19513,0.7599285146942018,0.9484689766317486
19514,0.7604050833995234,0.9484689766317486
19515,0.7604050833995234,0.9485092667203868
19516,0.7606036536934074,0.9485092667203868
19517,0.7606036536934074,0.948549556809025
19518,0.7606830818109611,0.948549556809025
19519,0.7606830818109611,0.9485898468976631
19520,0.7610405083399523,0.9485898468976631
19521,0.7610405083399523,0.9486301369863014
19522,0.7618347895154884,0.9486301369863014
19523,0.7618347895154884,0.9486704270749395
19524,0.7620333598093725,0.9486704270749395
19525,0.7620333598093725,0.9487107171635778
19526,0.762152501985703,0.9487107171635778
19527,0.762152501985703,0.948751007252216
19528,0.762549642573471,0.948751007252216
19529,0.762549642573471,0.9487912973408541
19530,0.7629467831612391,0.9487912973408541
19531,0.7629467831612391,0.9488315874294924
19532,0.7633439237490072,0.9488315874294924
19533,0.7633439237490072,0.9488718775181305
19534,0.7634233518665607,0.9488718775181305
19535,0.7634233518665607,0.9489121676067688
19536,0.7634630659253375,0.9489121676067688
19537,0.7634630659253375,0.9489524576954069
19538,0.7635424940428912,0.9489524576954069
19539,0.7635424940428912,0.9489927477840451
19540,0.7636219221604448,0.9489927477840451
19541,0.7636219221604448,0.9490330378726833
19542,0.7642573471008737,0.9490330378726833
19543,0.7642573471008737,0.9490733279613215
19544,0.7642970611596506,0.9490733279613215
19545,0.7642970611596506,0.9491136180499598
19546,0.7647736298649722,0.9491136180499598
19547,0.7647736298649722,0.9491539081385979
19548,0.7654487688641779,0.9491539081385979
19549,0.7654487688641779,0.949194198227236
19550,0.7658061953931692,0.949194198227236
19551,0.7658061953931692,0.9492344883158743
19552,0.765845909451946,0.9492344883158743
19553,0.765845909451946,0.9492747784045125
19554,0.76604447974583,0.9492747784045125
19555,0.76604447974583,0.9493150684931507
19556,0.7664416203335981,0.9493150684931507
19557,0.7664416203335981,0.9493553585817889
19558,0.7665210484511517,0.9493553585817889
19559,0.7665210484511517,0.949395648670427
19560,0.7667990468625894,0.949395648670427
19561,0.7667990468625894,0.9494762288477034
19562,0.7669579030976966,0.9494762288477034
19563,0.7669579030976966,0.9495165189363417
19564,0.767077045274027,0.9495165189363417
19565,0.767077045274027,0.9495568090249799
19566,0.7675138999205718,0.9495568090249799
19567,0.7675138999205718,0.949597099113618
19568,0.7679507545671168,0.949597099113618
19569,0.7679507545671168,0.9496373892022563
19570,0.7685861795075457,0.9496373892022563
19571,0.7685861795075457,0.9496776792908944
19572,0.7687847498014297,0.9496776792908944
19573,0.7687847498014297,0.9497179693795327
19574,0.7693010325655282,0.9497179693795327
19575,0.7693010325655282,0.9497582594681708
19576,0.7696584590945195,0.9497582594681708
19577,0.7696584590945195,0.949798549556809
19578,0.769737887212073,0.949798549556809
19579,0.769737887212073,0.9498388396454472
19580,0.7698173153296267,0.9498388396454472
19581,0.7698173153296267,0.9498791297340854
19582,0.7700953137410643,0.9498791297340854
19583,0.7700953137410643,0.9499194198227237
19584,0.7706115965051629,0.9499194198227237
19585,0.7706115965051629,0.9499597099113618
19586,0.7706910246227164,0.9499597099113618
19587,0.7706910246227164,0.95
19588,0.7711278792692613,0.95
19589,0.7711278792692613,0.9500805801772764
19590,0.7711675933280381,0.9500805801772764
19591,0.7711675933280381,0.9501208702659146
19592,0.7712470214455918,0.9501208702659146
19593,0.7712470214455918,0.9501611603545528
19594,0.7713264495631453,0.9501611603545528
19595,0.7713264495631453,0.9502014504431909
19596,0.771405877680699,0.9502014504431909
19597,0.771405877680699,0.9502417405318292
19598,0.771604447974583,0.9502417405318292
19599,0.771604447974583,0.9502820306204673
19600,0.7717633042096902,0.9502820306204673
19601,0.7717633042096902,0.9503626107977438
19602,0.772200158856235,0.9503626107977438
19603,0.772200158856235,0.9504029008863819
19604,0.7739872915011914,0.9504029008863819
19605,0.7739872915011914,0.9504431909750202
19606,0.7740270055599683,0.9504431909750202
19607,0.7740270055599683,0.9504834810636583
19608,0.7741461477362986,0.9504834810636583
19609,0.7741461477362986,0.9505237711522966
19610,0.7750198570293884,0.9505237711522966
19611,0.7750198570293884,0.9505640612409347
19612,0.7756552819698174,0.9505640612409347
19613,0.7756552819698174,0.9506043513295729
19614,0.7760127084988085,0.9506043513295729
19615,0.7760127084988085,0.9506446414182111
19616,0.7762112787926926,0.9506446414182111
19617,0.7762112787926926,0.9507252215954876
19618,0.7765289912629071,0.9507252215954876
19619,0.7765289912629071,0.9507655116841257
19620,0.7776806989674345,0.9507655116841257
19621,0.7776806989674345,0.9508058017727639
19622,0.7778395552025417,0.9508058017727639
19623,0.7778395552025417,0.9508460918614021
19624,0.7778792692613186,0.9508460918614021
19625,0.7778792692613186,0.9509266720386785
19626,0.7779586973788721,0.9509266720386785
19627,0.7779586973788721,0.9509669621273167
19628,0.7783161239078634,0.9509669621273167
19629,0.7783161239078634,0.9510072522159548
19630,0.7790706910246227,0.9510072522159548
19631,0.7790706910246227,0.9510475423045931
19632,0.7793486894360604,0.9510475423045931
19633,0.7793486894360604,0.9511281224818695
19634,0.779626687847498,0.9511281224818695
19635,0.779626687847498,0.9512087026591458
19636,0.7799444003177125,0.9512087026591458
19637,0.7799444003177125,0.9512489927477841
19638,0.7800238284352661,0.9512489927477841
19639,0.7800238284352661,0.9512892828364222
19640,0.7800635424940429,0.9512892828364222
19641,0.7800635424940429,0.9513295729250605
19642,0.7806195393169182,0.9513295729250605
19643,0.7806195393169182,0.9513698630136986
19644,0.7808975377283558,0.9513698630136986
19645,0.7808975377283558,0.9514101531023368
19646,0.7809769658459095,0.9514101531023368
19647,0.7809769658459095,0.951450443190975
19648,0.7810961080222398,0.951450443190975
19649,0.7810961080222398,0.9514907332796132
19650,0.7812152501985703,0.9514907332796132
19651,0.7812152501985703,0.9515713134568896
19652,0.7821683876092137,0.9515713134568896
19653,0.7821683876092137,0.9516116035455278
19654,0.7822875297855441,0.9516116035455278
19655,0.7822875297855441,0.951651893634166
19656,0.7823669579030977,0.951651893634166
19657,0.7823669579030977,0.9516921837228042
19658,0.7824463860206513,0.9516921837228042
19659,0.7824463860206513,0.9517324738114424
19660,0.7826449563145353,0.9517324738114424
19661,0.7826449563145353,0.9517727639000806
19662,0.7835186656076251,0.9517727639000806
19663,0.7835186656076251,0.9518130539887187
19664,0.784154090548054,0.9518130539887187
19665,0.784154090548054,0.9518936341659952
19666,0.7842732327243844,0.9518936341659952
19667,0.7842732327243844,0.9519742143432716
19668,0.7845909451945989,0.9519742143432716
19669,0.7845909451945989,0.9520145044319097
19670,0.7850675138999206,0.9520145044319097
19671,0.7850675138999206,0.952054794520548
19672,0.7852660841938046,0.952054794520548
19673,0.7852660841938046,0.9520950846091861
19674,0.7853455123113582,0.9520950846091861
19675,0.7853455123113582,0.9521353746978244
19676,0.7861397934868943,0.9521353746978244
19677,0.7861397934868943,0.9521756647864625
19678,0.786219221604448,0.9521756647864625
19679,0.786219221604448,0.9522159548751007
19680,0.7865369340746624,0.9522159548751007
19681,0.7865369340746624,0.9522965350523771
19682,0.7866957903097697,0.9522965350523771
19683,0.7866957903097697,0.9523368251410154
19684,0.7870929308975377,0.9523368251410154
19685,0.7870929308975377,0.9523771152296535
19686,0.7874106433677522,0.9523771152296535
19687,0.7874106433677522,0.9524174053182917
19688,0.7876886417791898,0.9524174053182917
19689,0.7876886417791898,0.9524576954069299
19690,0.7878077839555202,0.9524576954069299
19691,0.7878077839555202,0.9524979854955681
19692,0.7878474980142971,0.9524979854955681
19693,0.7878474980142971,0.9525382755842063
19694,0.7880857823669579,0.9525382755842063
19695,0.7880857823669579,0.9525785656728445
19696,0.7888403494837173,0.9525785656728445
19697,0.7888403494837173,0.9526591458501209
19698,0.7888800635424941,0.9526591458501209
19699,0.7888800635424941,0.952699435938759
19700,0.7891580619539317,0.952699435938759
19701,0.7891580619539317,0.9527397260273973
19702,0.7894360603653693,0.9527397260273973
19703,0.7894360603653693,0.9527800161160355
19704,0.789515488482923,0.9527800161160355
19705,0.789515488482923,0.95290088638195
19706,0.7895552025416998,0.95290088638195
19707,0.7895552025416998,0.9529411764705882
19708,0.7896346306592533,0.9529411764705882
19709,0.7896346306592533,0.9529814665592264
19710,0.7904686258935664,0.9529814665592264
19711,0.7904686258935664,0.9530217566478646
19712,0.7906274821286735,0.9530217566478646
19713,0.7906274821286735,0.9530620467365029
19714,0.7906671961874504,0.9530620467365029
19715,0.7906671961874504,0.953102336825141
19716,0.7910246227164416,0.953102336825141
19717,0.7910246227164416,0.9531426269137792
19718,0.7912231930103256,0.9531426269137792
19719,0.7912231930103256,0.9531829170024174
19720,0.7913423351866561,0.9531829170024174
19721,0.7913423351866561,0.9532232070910556
19722,0.7915011914217633,0.9532232070910556
19723,0.7915011914217633,0.953303787268332
19724,0.7916997617156474,0.953303787268332
19725,0.7916997617156474,0.9533440773569701
19726,0.791779189833201,0.9533440773569701
19727,0.791779189833201,0.9533843674456084
19728,0.791977760127085,0.9533843674456084
19729,0.791977760127085,0.9534246575342465
19730,0.7920969023034155,0.9534246575342465
19731,0.7920969023034155,0.9534649476228848
19732,0.7924146147736298,0.9534649476228848
19733,0.7924146147736298,0.953505237711523
19734,0.7926528991262907,0.953505237711523
19735,0.7926528991262907,0.9535455278001611
19736,0.7927323272438443,0.9535455278001611
19737,0.7927323272438443,0.9535858178887994
19738,0.7928514694201747,0.9535858178887994
19739,0.7928514694201747,0.9536261079774375
19740,0.793010325655282,0.9536261079774375
19741,0.793010325655282,0.9536663980660758
19742,0.7931691818903892,0.9536663980660758
19743,0.7931691818903892,0.9537066881547139
19744,0.7933677521842732,0.9537066881547139
19745,0.7933677521842732,0.9537469782433521
19746,0.7936060365369341,0.9537469782433521
19747,0.7936060365369341,0.9537872683319903
19748,0.7938840349483717,0.9537872683319903
19749,0.7938840349483717,0.9538275584206285
19750,0.7947180301826847,0.9538275584206285
19751,0.7947180301826847,0.9538678485092668
19752,0.7948371723590151,0.9538678485092668
19753,0.7948371723590151,0.9539081385979049
19754,0.7959491660047657,0.9539081385979049
19755,0.7959491660047657,0.9539484286865431
19756,0.7965448768864178,0.9539484286865431
19757,0.7965448768864178,0.9539887187751813
19758,0.7966243050039714,0.9539887187751813
19759,0.7966243050039714,0.9540290088638195
19760,0.796703733121525,0.9540290088638195
19761,0.796703733121525,0.9540692989524577
19762,0.7975774424146148,0.9540692989524577
19763,0.7975774424146148,0.9541095890410959
19764,0.7976965845909452,0.9541095890410959
19765,0.7976965845909452,0.954149879129734
19766,0.7980540111199365,0.954149879129734
19767,0.7980540111199365,0.9541901692183723
19768,0.7980937251787132,0.9541901692183723
19769,0.7980937251787132,0.9542304593070104
19770,0.7982525814138205,0.9542304593070104
19771,0.7982525814138205,0.9542707493956487
19772,0.7988880063542494,0.9542707493956487
19773,0.7988880063542494,0.9543110394842869
19774,0.7994042891183479,0.9543110394842869
19775,0.7994042891183479,0.954351329572925
19776,0.7999205718824464,0.954351329572925
19777,0.7999205718824464,0.9543916196615633
19778,0.8005957108816522,0.9543916196615633
19779,0.8005957108816522,0.9544319097502014
19780,0.8006354249404289,0.9544319097502014
19781,0.8006354249404289,0.9544721998388397
19782,0.8009134233518665,0.9544721998388397
19783,0.8009134233518665,0.9545124899274778
19784,0.8009531374106433,0.9545124899274778
19785,0.8009531374106433,0.9545930701047542
19786,0.8014694201747419,0.9545930701047542
19787,0.8014694201747419,0.9546333601933924
19788,0.8021445591739476,0.9546333601933924
19789,0.8021445591739476,0.9546736502820307
19790,0.8026608419380461,0.9546736502820307
19791,0.8026608419380461,0.954754230459307
19792,0.8028991262907069,0.954754230459307
19793,0.8028991262907069,0.9547945205479452
19794,0.8044876886417792,0.9547945205479452
19795,0.8044876886417792,0.9548751007252216
19796,0.804527402700556,0.9548751007252216
19797,0.804527402700556,0.9549153908138598
19798,0.8050436854646544,0.9549153908138598
19799,0.8050436854646544,0.9549556809024979
19800,0.8054805401111994,0.9549556809024979
19801,0.8054805401111994,0.9549959709911362
19802,0.8055202541699762,0.9549959709911362
19803,0.8055202541699762,0.9550362610797744
19804,0.8056791104050834,0.9550362610797744
19805,0.8056791104050834,0.9550765511684126
19806,0.8063542494042891,0.9550765511684126
19807,0.8063542494042891,0.9551168412570508
19808,0.8063939634630659,0.9551168412570508
19809,0.8063939634630659,0.9551974214343272
19810,0.8067116759332804,0.9551974214343272
19811,0.8067116759332804,0.9552780016116036
19812,0.8075059571088166,0.9552780016116036
19813,0.8075059571088166,0.9553585817888799
19814,0.8075853852263701,0.9553585817888799
19815,0.8075853852263701,0.9553988718775182
19816,0.8079825258141382,0.9553988718775182
19817,0.8079825258141382,0.9554391619661563
19818,0.8088165210484511,0.9554391619661563
19819,0.8088165210484511,0.9554794520547946
19820,0.8088562351072279,0.9554794520547946
19821,0.8088562351072279,0.9555197421434327
19822,0.8090945194598888,0.9555197421434327
19823,0.8090945194598888,0.9555600322320709
19824,0.8093725178713265,0.9555600322320709
19825,0.8093725178713265,0.9556003223207091
19826,0.8096505162827641,0.9556003223207091
19827,0.8096505162827641,0.9556406124093473
19828,0.8097299444003178,0.9556406124093473
19829,0.8097299444003178,0.9556809024979855
19830,0.8098093725178713,0.9556809024979855
19831,0.8098093725178713,0.9557211925866237
19832,0.8101667990468626,0.9557211925866237
19833,0.8101667990468626,0.9557614826752618
19834,0.8103256552819699,0.9557614826752618
19835,0.8103256552819699,0.9558017727639001
19836,0.8105242255758539,0.9558017727639001
19837,0.8105242255758539,0.9558420628525383
19838,0.8105639396346307,0.9558420628525383
19839,0.8105639396346307,0.9558823529411765
19840,0.810683081810961,0.9558823529411765
19841,0.810683081810961,0.9559629331184528
19842,0.8108816521048451,0.9559629331184528
19843,0.8108816521048451,0.9560032232070911
19844,0.811517077045274,0.9560032232070911
19845,0.811517077045274,0.9560435132957292
19846,0.8119936457505957,0.9560435132957292
19847,0.8119936457505957,0.9560838033843675
19848,0.8120730738681493,0.9560838033843675
19849,0.8120730738681493,0.9561240934730056
19850,0.8125099285146942,0.9561240934730056
19851,0.8125099285146942,0.9561643835616438
19852,0.812748212867355,0.9561643835616438
19853,0.812748212867355,0.956204673650282
19854,0.8127879269261319,0.956204673650282
19855,0.8127879269261319,0.9562449637389202
19856,0.8140587768069897,0.9562449637389202
19857,0.8140587768069897,0.9562852538275585
19858,0.8147736298649721,0.9562852538275585
19859,0.8147736298649721,0.9563255439161966
19860,0.8154884829229547,0.9563255439161966
19861,0.8154884829229547,0.9563658340048348
19862,0.8158061953931692,0.9563658340048348
19863,0.8158061953931692,0.956406124093473
19864,0.8160047656870533,0.956406124093473
19865,0.8160047656870533,0.9564464141821112
19866,0.81604447974583,0.9564464141821112
19867,0.81604447974583,0.9564867042707494
19868,0.8162033359809373,0.9564867042707494
19869,0.8162033359809373,0.9565269943593876
19870,0.8163621922160444,0.9565269943593876
19871,0.8163621922160444,0.9565672844480257
19872,0.8167593328038125,0.9565672844480257
19873,0.8167593328038125,0.956607574536664
19874,0.816878474980143,0.956607574536664
19875,0.816878474980143,0.9566478646253022
19876,0.8169181890389198,0.9566478646253022
19877,0.8169181890389198,0.9566881547139404
19878,0.8174344718030183,0.9566881547139404
19879,0.8174344718030183,0.9567284448025786
19880,0.8178316123907864,0.9567284448025786
19881,0.8178316123907864,0.9567687348912167
19882,0.8190627482128674,0.9567687348912167
19883,0.8190627482128674,0.956809024979855
19884,0.8194996028594123,0.956809024979855
19885,0.8194996028594123,0.9568493150684931
19886,0.8198173153296267,0.9568493150684931
19887,0.8198173153296267,0.9568896051571314
19888,0.8206910246227165,0.9568896051571314
19889,0.8206910246227165,0.9569298952457695
19890,0.8210484511517077,0.9569298952457695
19891,0.8210484511517077,0.9569701853344077
19892,0.8217633042096902,0.9569701853344077
19893,0.8217633042096902,0.957010475423046
19894,0.8218427323272438,0.957010475423046
19895,0.8218427323272438,0.9570507655116841
19896,0.8219221604447975,0.9570507655116841
19897,0.8219221604447975,0.9570910556003224
19898,0.8221604447974583,0.9570910556003224
19899,0.8221604447974583,0.9571313456889605
19900,0.8224384432088959,0.9571313456889605
19901,0.8224384432088959,0.9571716357775987
19902,0.8225178713264496,0.9571716357775987
19903,0.8225178713264496,0.9572119258662369
19904,0.8227958697378872,0.9572119258662369
19905,0.8227958697378872,0.9572925060435133
19906,0.8233121525019858,0.9572925060435133
19907,0.8233121525019858,0.9573327961321515
19908,0.8233915806195393,0.9573327961321515
19909,0.8233915806195393,0.9573730862207896
19910,0.8235504368546466,0.9573730862207896
19911,0.8235504368546466,0.9574133763094279
19912,0.8237092930897538,0.9574133763094279
19913,0.8237092930897538,0.9574536663980661
19914,0.8237887212073074,0.9574536663980661
19915,0.8237887212073074,0.9574939564867043
19916,0.823868149324861,0.9574939564867043
19917,0.823868149324861,0.9575342465753425
19918,0.8241064336775218,0.9575342465753425
19919,0.8241064336775218,0.9575745366639806
19920,0.8243050039714058,0.9575745366639806
19921,0.8243050039714058,0.9576148267526189
19922,0.8243844320889595,0.9576148267526189
19923,0.8243844320889595,0.957655116841257
19924,0.8245830023828435,0.957655116841257
19925,0.8245830023828435,0.9576954069298953
19926,0.8246624305003971,0.9576954069298953
19927,0.8246624305003971,0.9577356970185334
19928,0.8247418586179508,0.9577356970185334
19929,0.8247418586179508,0.9578162771958099
19930,0.8250198570293884,0.9578162771958099
19931,0.8250198570293884,0.957856567284448
19932,0.8266878474980143,0.957856567284448
19933,0.8266878474980143,0.9578968573730863
19934,0.8270452740270056,0.9578968573730863
19935,0.8270452740270056,0.9579371474617244
19936,0.8272041302621128,0.9579371474617244
19937,0.8272041302621128,0.9579774375503626
19938,0.8278792692613185,0.9579774375503626
19939,0.8278792692613185,0.9580177276390008
19940,0.828196981731533,0.9580177276390008
19941,0.828196981731533,0.958058017727639
19942,0.8288324066719619,0.958058017727639
19943,0.8288324066719619,0.9580983078162773
19944,0.8291898332009532,0.9580983078162773
19945,0.8291898332009532,0.9581385979049154
19946,0.8306989674344718,0.9581385979049154
19947,0.8306989674344718,0.9581788879935536
19948,0.8310166799046863,0.9581788879935536
19949,0.8310166799046863,0.9582191780821918
19950,0.8316123907863384,0.9582191780821918
19951,0.8316123907863384,0.9582997582594682
19952,0.8317315329626688,0.9582997582594682
19953,0.8317315329626688,0.9583400483481064
19954,0.8319698173153296,0.9583400483481064
19955,0.8319698173153296,0.9583803384367445
19956,0.8320492454328833,0.9583803384367445
19957,0.8320492454328833,0.9584206285253828
19958,0.8321286735504368,0.9584206285253828
19959,0.8321286735504368,0.9584609186140209
19960,0.8321683876092136,0.9584609186140209
19961,0.8321683876092136,0.9585012087026591
19962,0.8322081016679904,0.9585012087026591
19963,0.8322081016679904,0.9585817888799355
19964,0.8326052422557585,0.9585817888799355
19965,0.8326052422557585,0.9586220789685738
19966,0.8326846703733122,0.9586220789685738
19967,0.8326846703733122,0.9586623690572119
19968,0.8328038125496425,0.9586623690572119
19969,0.8328038125496425,0.9587026591458501
19970,0.8338363780778395,0.9587026591458501
19971,0.8338363780778395,0.9587429492344883
19972,0.8343923749007148,0.9587429492344883
19973,0.8343923749007148,0.9587832393231265
19974,0.8344320889594916,0.9587832393231265
19975,0.8344320889594916,0.9588235294117647
19976,0.8346703733121525,0.9588235294117647
19977,0.8346703733121525,0.9588638195004029
19978,0.8347498014297061,0.9588638195004029
19979,0.8347498014297061,0.9589443996776793
19980,0.8349086576648134,0.9589443996776793
19981,0.8349086576648134,0.9589846897663175
19982,0.8354249404289118,0.9589846897663175
19983,0.8354249404289118,0.9590249798549557
19984,0.8354646544876887,0.9590249798549557
19985,0.8354646544876887,0.9590652699435939
19986,0.8356235107227958,0.9590652699435939
19987,0.8356235107227958,0.9591458501208703
19988,0.8358220810166799,0.9591458501208703
19989,0.8358220810166799,0.9591861402095084
19990,0.8359809372517871,0.9591861402095084
19991,0.8359809372517871,0.9592264302981467
19992,0.8360603653693407,0.9592264302981467
19993,0.8360603653693407,0.9592667203867848
19994,0.836219221604448,0.9592667203867848
19995,0.836219221604448,0.959307010475423
19996,0.836616362192216,0.959307010475423
19997,0.836616362192216,0.9593875906526994
19998,0.8374106433677522,0.9593875906526994
19999,0.8374106433677522,0.9594278807413377
20000,0.8376092136616362,0.9594278807413377
20001,0.8376092136616362,0.9594681708299758
20002,0.8381652104845115,0.9594681708299758
20003,0.8381652104845115,0.959508460918614
20004,0.8382049245432883,0.959508460918614
20005,0.8382049245432883,0.9595487510072522
20006,0.8394757744241461,0.9595487510072522
20007,0.8394757744241461,0.9595890410958904
20008,0.8395154884829229,0.9595890410958904
20009,0.8395154884829229,0.9596293311845286
20010,0.8402700555996823,0.9596293311845286
20011,0.8402700555996823,0.9596696212731668
20012,0.84054805401112,0.9596696212731668
20013,0.84054805401112,0.959709911361805
20014,0.8406671961874503,0.959709911361805
20015,0.8406671961874503,0.9597502014504432
20016,0.8409054805401112,0.9597502014504432
20017,0.8409054805401112,0.9597904915390814
20018,0.8409451945988881,0.9597904915390814
20019,0.8409451945988881,0.9598307816277196
20020,0.8414217633042097,0.9598307816277196
20021,0.8414217633042097,0.9598710717163578
20022,0.8414614773629865,0.9598710717163578
20023,0.8414614773629865,0.9599113618049959
20024,0.8415011914217633,0.9599113618049959
20025,0.8415011914217633,0.9599516518936342
20026,0.841580619539317,0.9599516518936342
20027,0.841580619539317,0.9599919419822723
20028,0.8416600476568705,0.9599919419822723
20029,0.8416600476568705,0.9600322320709106
20030,0.841977760127085,0.9600322320709106
20031,0.841977760127085,0.9600725221595487
20032,0.8420571882446386,0.9600725221595487
20033,0.8420571882446386,0.9601128122481869
20034,0.8421366163621922,0.9601128122481869
20035,0.8421366163621922,0.9601933924254633
20036,0.8433677521842732,0.9601933924254633
20037,0.8433677521842732,0.9602336825141016
20038,0.8437251787132645,0.9602336825141016
20039,0.8437251787132645,0.9603142626913779
20040,0.8437648927720413,0.9603142626913779
20041,0.8437648927720413,0.9603545527800161
20042,0.8438046068308181,0.9603545527800161
20043,0.8438046068308181,0.9603948428686543
20044,0.8444003177124703,0.9603948428686543
20045,0.8444003177124703,0.9604351329572925
20046,0.8447577442414614,0.9604351329572925
20047,0.8447577442414614,0.9604754230459307
20048,0.8450357426528992,0.9604754230459307
20049,0.8450357426528992,0.9605560032232071
20050,0.8451548848292295,0.9605560032232071
20051,0.8451548848292295,0.9605962933118453
20052,0.8457903097696584,0.9605962933118453
20053,0.8457903097696584,0.9606365834004835
20054,0.846306592533757,0.9606365834004835
20055,0.846306592533757,0.9606768734891217
20056,0.8471803018268467,0.9606768734891217
20057,0.8471803018268467,0.9607171635777598
20058,0.8472994440031771,0.9607171635777598
20059,0.8472994440031771,0.9607574536663981
20060,0.8474980142970612,0.9607574536663981
20061,0.8474980142970612,0.9607977437550362
20062,0.8476568705321684,0.9607977437550362
20063,0.8476568705321684,0.9608783239323127
20064,0.8482128673550436,0.9608783239323127
20065,0.8482128673550436,0.9609186140209508
20066,0.8482922954725973,0.9609186140209508
20067,0.8482922954725973,0.9609589041095891
20068,0.8484511517077046,0.9609589041095891
20069,0.8484511517077046,0.9609991941982272
20070,0.8486100079428117,0.9609991941982272
20071,0.8486100079428117,0.9610394842868655
20072,0.848967434471803,0.9610394842868655
20073,0.848967434471803,0.9610797743755036
20074,0.8491262907069103,0.9610797743755036
20075,0.8491262907069103,0.9611200644641418
20076,0.8495631453534551,0.9611200644641418
20077,0.8495631453534551,0.96116035455278
20078,0.8518665607625099,0.96116035455278
20079,0.8518665607625099,0.9612006446414182
20080,0.8521445591739476,0.9612006446414182
20081,0.8521445591739476,0.9612409347300565
20082,0.8525814138204925,0.9612409347300565
20083,0.8525814138204925,0.9612812248186946
20084,0.8532565528196981,0.9612812248186946
20085,0.8532565528196981,0.9613215149073328
20086,0.854130262112788,0.9613215149073328
20087,0.854130262112788,0.961361804995971
20088,0.8542494042891183,0.961361804995971
20089,0.8542494042891183,0.9614826752618856
20090,0.855559968228753,0.9614826752618856
20091,0.855559968228753,0.9615229653505237
20092,0.8560365369340747,0.9615229653505237
20093,0.8560365369340747,0.961563255439162
20094,0.8565131056393963,0.961563255439162
20095,0.8565131056393963,0.9616035455278001
20096,0.8569499602859412,0.9616035455278001
20097,0.8569499602859412,0.9616841257050766
20098,0.8569896743447181,0.9616841257050766
20099,0.8569896743447181,0.9617244157937147
20100,0.8571088165210484,0.9617244157937147
20101,0.8571088165210484,0.961764705882353
20102,0.8571485305798252,0.961764705882353
20103,0.8571485305798252,0.9618049959709911
20104,0.8573073868149325,0.9618049959709911
20105,0.8573073868149325,0.9618452860596294
20106,0.8575059571088165,0.9618452860596294
20107,0.8575059571088165,0.9618855761482675
20108,0.8576648133439237,0.9618855761482675
20109,0.8576648133439237,0.9619661563255439
20110,0.8581810961080223,0.9619661563255439
20111,0.8581810961080223,0.9620064464141821
20112,0.8584590945194599,0.9620064464141821
20113,0.8584590945194599,0.9620467365028204
20114,0.8584988085782367,0.9620467365028204
20115,0.8584988085782367,0.9620870265914585
20116,0.8589356632247815,0.9620870265914585
20117,0.8589356632247815,0.9621273166800967
20118,0.859253375694996,0.9621273166800967
20119,0.859253375694996,0.9621676067687349
20120,0.8592930897537728,0.9621676067687349
20121,0.8592930897537728,0.9622078968573731
20122,0.8593725178713264,0.9622078968573731
20123,0.8593725178713264,0.9622481869460113
20124,0.8594916600476569,0.9622481869460113
20125,0.8594916600476569,0.9623287671232876
20126,0.8596902303415409,0.9623287671232876
20127,0.8596902303415409,0.9623690572119259
20128,0.8602065131056394,0.9623690572119259
20129,0.8602065131056394,0.962409347300564
20130,0.8605639396346306,0.962409347300564
20131,0.8605639396346306,0.9624496373892023
20132,0.861119936457506,0.9624496373892023
20133,0.861119936457506,0.9624899274778405
20134,0.86131850675139,0.9624899274778405
20135,0.86131850675139,0.9625302175664786
20136,0.861517077045274,0.9625302175664786
20137,0.861517077045274,0.962610797743755
20138,0.8618347895154885,0.962610797743755
20139,0.8618347895154885,0.9626510878323933
20140,0.8619539316918189,0.9626510878323933
20141,0.8619539316918189,0.9626913779210314
20142,0.8619936457505957,0.9626913779210314
20143,0.8619936457505957,0.9627316680096696
20144,0.8620730738681494,0.9627316680096696
20145,0.8620730738681494,0.9627719580983078
20146,0.8621127879269261,0.9627719580983078
20147,0.8621127879269261,0.962812248186946
20148,0.8625893566322478,0.962812248186946
20149,0.8625893566322478,0.9628525382755843
20150,0.8627879269261318,0.9628525382755843
20151,0.8627879269261318,0.9628928283642224
20152,0.8630659253375695,0.9628928283642224
20153,0.8630659253375695,0.9629331184528606
20154,0.8631056393963463,0.9629331184528606
20155,0.8631056393963463,0.9629734085414988
20156,0.8634233518665607,0.9629734085414988
20157,0.8634233518665607,0.963013698630137
20158,0.8634630659253376,0.963013698630137
20159,0.8634630659253376,0.9630539887187752
20160,0.8636219221604448,0.9630539887187752
20161,0.8636219221604448,0.9630942788074134
20162,0.8637013502779984,0.9630942788074134
20163,0.8637013502779984,0.9631345688960515
20164,0.863780778395552,0.9631345688960515
20165,0.863780778395552,0.9631748589846898
20166,0.8640984908657665,0.9631748589846898
20167,0.8640984908657665,0.963215149073328
20168,0.8641382049245433,0.963215149073328
20169,0.8641382049245433,0.9632554391619662
20170,0.8642176330420969,0.9632554391619662
20171,0.8642176330420969,0.9632957292506044
20172,0.8645750595710882,0.9632957292506044
20173,0.8645750595710882,0.9633763094278808
20174,0.8650516282764098,0.9633763094278808
20175,0.8650516282764098,0.9634971796937953
20176,0.8657267672756156,0.9634971796937953
20177,0.8657267672756156,0.9635374697824335
20178,0.8661636219221605,0.9635374697824335
20179,0.8661636219221605,0.9635777598710717
20180,0.8666004765687053,0.9635777598710717
20181,0.8666004765687053,0.9636180499597099
20182,0.8666401906274821,0.9636180499597099
20183,0.8666401906274821,0.9636583400483482
20184,0.8669579030976966,0.9636583400483482
20185,0.8669579030976966,0.9637389202256245
20186,0.8671167593328039,0.9637389202256245
20187,0.8671167593328039,0.9637792103142627
20188,0.8682287529785544,0.9637792103142627
20189,0.8682287529785544,0.9638195004029009
20190,0.8689038919777601,0.9638195004029009
20191,0.8689038919777601,0.9638597904915391
20192,0.8697776012708499,0.9638597904915391
20193,0.8697776012708499,0.9639000805801773
20194,0.8698967434471803,0.9639000805801773
20195,0.8698967434471803,0.9639403706688154
20196,0.870174741858618,0.9639403706688154
20197,0.870174741858618,0.9640209508460919
20198,0.8702144559173948,0.9640209508460919
20199,0.8702144559173948,0.96406124093473
20200,0.8709690230341541,0.96406124093473
20201,0.8709690230341541,0.9641015310233683
20202,0.8710484511517077,0.9641015310233683
20203,0.8710484511517077,0.9641418211120064
20204,0.8711278792692613,0.9641418211120064
20205,0.8711278792692613,0.9641821112006447
20206,0.8714853057982526,0.9641821112006447
20207,0.8714853057982526,0.9643029814665592
20208,0.8719221604447974,0.9643029814665592
20209,0.8719221604447974,0.9643835616438357
20210,0.8721207307386815,0.9643835616438357
20211,0.8721207307386815,0.9644238517324738
20212,0.8724781572676727,0.9644238517324738
20213,0.8724781572676727,0.964464141821112
20214,0.8725575853852263,0.964464141821112
20215,0.8725575853852263,0.9645044319097502
20216,0.8731930103256553,0.9645044319097502
20217,0.8731930103256553,0.9645447219983884
20218,0.8732724384432089,0.9645447219983884
20219,0.8732724384432089,0.9645850120870266
20220,0.8733121525019857,0.9645850120870266
20221,0.8733121525019857,0.9646253021756648
20222,0.8734710087370929,0.9646253021756648
20223,0.8734710087370929,0.9646655922643029
20224,0.873669579030977,0.9646655922643029
20225,0.873669579030977,0.9647058823529412
20226,0.8741064336775218,0.9647058823529412
20227,0.8741064336775218,0.9647461724415793
20228,0.8742652899126291,0.9647461724415793
20229,0.8742652899126291,0.9647864625302176
20230,0.8743050039714059,0.9647864625302176
20231,0.8743050039714059,0.9648670427074939
20232,0.8747021445591739,0.9648670427074939
20233,0.8747021445591739,0.9649073327961322
20234,0.8747815726767275,0.9649073327961322
20235,0.8747815726767275,0.9649476228847703
20236,0.8750595710881652,0.9649476228847703
20237,0.8750595710881652,0.9649879129734086
20238,0.8751389992057188,0.9649879129734086
20239,0.8751389992057188,0.9650282030620467
20240,0.8752978554408261,0.9650282030620467
20241,0.8752978554408261,0.9650684931506849
20242,0.8760524225575854,0.9650684931506849
20243,0.8760524225575854,0.9651087832393231
20244,0.8761715647339158,0.9651087832393231
20245,0.8761715647339158,0.9651490733279613
20246,0.8762907069102462,0.9651490733279613
20247,0.8762907069102462,0.9651893634165996
20248,0.8764892772041303,0.9651893634165996
20249,0.8764892772041303,0.9652296535052377
20250,0.8766481334392375,0.9652296535052377
20251,0.8766481334392375,0.9652699435938759
20252,0.8767672756155679,0.9652699435938759
20253,0.8767672756155679,0.9653102336825141
20254,0.8772835583796664,0.9653102336825141
20255,0.8772835583796664,0.9653908138597905
20256,0.8777998411437649,0.9653908138597905
20257,0.8777998411437649,0.9654311039484287
20258,0.8779984114376489,0.9654311039484287
20259,0.8779984114376489,0.9654713940370668
20260,0.8783558379666402,0.9654713940370668
20261,0.8783558379666402,0.9655116841257051
20262,0.8784749801429707,0.9655116841257051
20263,0.8784749801429707,0.9655519742143432
20264,0.8793486894360604,0.9655519742143432
20265,0.8793486894360604,0.9655922643029815
20266,0.8795869737887212,0.9655922643029815
20267,0.8795869737887212,0.9656325543916197
20268,0.8801826846703733,0.9656325543916197
20269,0.8801826846703733,0.9657131345688961
20270,0.8803018268467038,0.9657131345688961
20271,0.8803018268467038,0.9657534246575342
20272,0.8804606830818109,0.9657534246575342
20273,0.8804606830818109,0.9657937147461725
20274,0.881294678316124,0.9657937147461725
20275,0.881294678316124,0.9658340048348106
20276,0.8818506751389992,0.9658340048348106
20277,0.8818506751389992,0.9658742949234488
20278,0.8820492454328832,0.9658742949234488
20279,0.8820492454328832,0.965914585012087
20280,0.8821683876092137,0.965914585012087
20281,0.8821683876092137,0.9659548751007252
20282,0.8822081016679905,0.9659548751007252
20283,0.8822081016679905,0.9659951651893635
20284,0.8822478157267672,0.9659951651893635
20285,0.8822478157267672,0.9660354552780016
20286,0.8826052422557585,0.9660354552780016
20287,0.8826052422557585,0.9660757453666398
20288,0.8830420969023034,0.9660757453666398
20289,0.8830420969023034,0.966116035455278
20290,0.8833995234312947,0.966116035455278
20291,0.8833995234312947,0.9661563255439162
20292,0.8834789515488483,0.9661563255439162
20293,0.8834789515488483,0.9661966156325544
20294,0.8836775218427323,0.9661966156325544
20295,0.8836775218427323,0.9662369057211926
20296,0.8837172359015091,0.9662369057211926
20297,0.8837172359015091,0.9662771958098307
20298,0.8837966640190628,0.9662771958098307
20299,0.8837966640190628,0.966317485898469
20300,0.8840746624305004,0.966317485898469
20301,0.8840746624305004,0.9663577759871071
20302,0.8844718030182684,0.9663577759871071
20303,0.8844718030182684,0.9663980660757454
20304,0.8856235107227959,0.9663980660757454
20305,0.8856235107227959,0.9664383561643836
20306,0.8859809372517872,0.9664383561643836
20307,0.8859809372517872,0.9664786462530217
20308,0.8863383637807783,0.9664786462530217
20309,0.8863383637807783,0.96651893634166
20310,0.8866560762509929,0.96651893634166
20311,0.8866560762509929,0.9665592264302981
20312,0.8869340746624305,0.9665592264302981
20313,0.8869340746624305,0.9665995165189364
20314,0.8877680698967434,0.9665995165189364
20315,0.8877680698967434,0.9666398066075745
20316,0.8878872120730739,0.9666398066075745
20317,0.8878872120730739,0.9666800966962127
20318,0.8880063542494043,0.9666800966962127
20319,0.8880063542494043,0.9667606768734891
20320,0.8880460683081811,0.9667606768734891
20321,0.8880460683081811,0.9668009669621274
20322,0.8882843526608419,0.9668009669621274
20323,0.8882843526608419,0.9668412570507655
20324,0.8884034948371724,0.9668412570507655
20325,0.8884034948371724,0.9668815471394037
20326,0.88868149324861,0.9668815471394037
20327,0.88868149324861,0.9669218372280419
20328,0.889515488482923,0.9669218372280419
20329,0.889515488482923,0.9669621273166801
20330,0.8898332009531374,0.9669621273166801
20331,0.8898332009531374,0.9670024174053183
20332,0.8899523431294678,0.9670024174053183
20333,0.8899523431294678,0.9670427074939565
20334,0.8903097696584591,0.9670427074939565
20335,0.8903097696584591,0.9670829975825946
20336,0.8904686258935663,0.9670829975825946
20337,0.8904686258935663,0.9671232876712329
20338,0.8907069102462272,0.9671232876712329
20339,0.8907069102462272,0.967163577759871
20340,0.8910246227164417,0.967163577759871
20341,0.8910246227164417,0.9672038678485093
20342,0.8910643367752185,0.9672038678485093
20343,0.8910643367752185,0.9672441579371475
20344,0.8916600476568706,0.9672441579371475
20345,0.8916600476568706,0.9672844480257856
20346,0.8918983320095314,0.9672844480257856
20347,0.8918983320095314,0.967365028203062
20348,0.8922160444797458,0.967365028203062
20349,0.8922160444797458,0.9674456083803384
20350,0.8922954725972995,0.9674456083803384
20351,0.8922954725972995,0.9675261885576149
20352,0.8926926131850675,0.9675261885576149
20353,0.8926926131850675,0.967566478646253
20354,0.8927323272438443,0.967566478646253
20355,0.8927323272438443,0.9676470588235294
20356,0.8928911834789516,0.9676470588235294
20357,0.8928911834789516,0.9677276390008058
20358,0.8930500397140588,0.9677276390008058
20359,0.8930500397140588,0.967767929089444
20360,0.8931691818903892,0.967767929089444
20361,0.8931691818903892,0.9678485092667204
20362,0.8932883240667197,0.9678485092667204
20363,0.8932883240667197,0.9678887993553585
20364,0.89340746624305,0.9678887993553585
20365,0.89340746624305,0.967969379532635
20366,0.8935266084193805,0.967969379532635
20367,0.8935266084193805,0.9680096696212732
20368,0.8940428911834789,0.9680096696212732
20369,0.8940428911834789,0.9680499597099114
20370,0.8940826052422558,0.9680499597099114
20371,0.8940826052422558,0.9680902497985495
20372,0.8946783161239079,0.9680902497985495
20373,0.8946783161239079,0.9681305398871878
20374,0.8957108816521049,0.9681305398871878
20375,0.8957108816521049,0.9681708299758259
20376,0.8964257347100874,0.9681708299758259
20377,0.8964257347100874,0.9682111200644642
20378,0.896505162827641,0.9682111200644642
20379,0.896505162827641,0.9682917002417405
20380,0.8966640190627482,0.9682917002417405
20381,0.8966640190627482,0.9683319903303788
20382,0.8972597299444003,0.9683319903303788
20383,0.8972597299444003,0.9683722804190169
20384,0.8978157267672756,0.9683722804190169
20385,0.8978157267672756,0.9684125705076552
20386,0.8979348689436061,0.9684125705076552
20387,0.8979348689436061,0.9684528605962933
20388,0.8979745830023829,0.9684528605962933
20389,0.8979745830023829,0.9684931506849315
20390,0.8980142970611596,0.9684931506849315
20391,0.8980142970611596,0.9685334407735697
20392,0.8984114376489277,0.9685334407735697
20393,0.8984114376489277,0.9686140209508461
20394,0.8995631453534552,0.9686140209508461
20395,0.8995631453534552,0.9686543110394843
20396,0.8996822875297855,0.9686543110394843
20397,0.8996822875297855,0.9686946011281224
20398,0.9001191421763304,0.9686946011281224
20399,0.9001191421763304,0.9687348912167607
20400,0.9004368546465449,0.9687348912167607
20401,0.9004368546465449,0.9687751813053989
20402,0.9007545671167594,0.9687751813053989
20403,0.9007545671167594,0.9688960515713134
20404,0.9011119936457506,0.9688960515713134
20405,0.9011119936457506,0.9689766317485898
20406,0.9011517077045273,0.9689766317485898
20407,0.9011517077045273,0.9690975020145044
20408,0.901231135822081,0.9690975020145044
20409,0.901231135822081,0.9691780821917808
20410,0.9012708498808578,0.9691780821917808
20411,0.9012708498808578,0.9692183722804191
20412,0.9016282764098491,0.9692183722804191
20413,0.9016282764098491,0.9692586623690572
20414,0.9027005559968229,0.9692586623690572
20415,0.9027005559968229,0.9692989524576954
20416,0.9029388403494837,0.9692989524576954
20417,0.9029388403494837,0.9693392425463336
20418,0.9035742652899126,0.9693392425463336
20419,0.9035742652899126,0.9693795326349718
20420,0.9036536934074663,0.9693795326349718
20421,0.9036536934074663,0.96941982272361
20422,0.9039316918189039,0.96941982272361
20423,0.9039316918189039,0.9694601128122482
20424,0.9042891183478952,0.9694601128122482
20425,0.9042891183478952,0.9695004029008863
20426,0.9044876886417792,0.9695004029008863
20427,0.9044876886417792,0.9695406929895246
20428,0.9048054011119937,0.9695406929895246
20429,0.9048054011119937,0.9695809830781628
20430,0.9051628276409849,0.9695809830781628
20431,0.9051628276409849,0.9696212731668009
20432,0.9053216838760921,0.9696212731668009
20433,0.9053216838760921,0.9696615632554392
20434,0.905559968228753,0.9696615632554392
20435,0.905559968228753,0.9697018533440773
20436,0.9061556791104051,0.9697018533440773
20437,0.9061556791104051,0.9697421434327156
20438,0.9064733915806196,0.9697421434327156
20439,0.9064733915806196,0.9697824335213537
20440,0.9066719618745036,0.9697824335213537
20441,0.9066719618745036,0.9698227236099919
20442,0.9067116759332804,0.9698227236099919
20443,0.9067116759332804,0.9698630136986301
20444,0.9073073868149325,0.9698630136986301
20445,0.9073073868149325,0.9699033037872683
20446,0.9077045274027006,0.9699033037872683
20447,0.9077045274027006,0.9699838839645447
20448,0.9079428117553614,0.9699838839645447
20449,0.9079428117553614,0.9700241740531829
20450,0.908419380460683,0.9700241740531829
20451,0.908419380460683,0.9700644641418211
20452,0.9084988085782367,0.9700644641418211
20453,0.9084988085782367,0.9701047542304593
20454,0.9085782366957903,0.9701047542304593
20455,0.9085782366957903,0.9701450443190975
20456,0.9087768069896743,0.9701450443190975
20457,0.9087768069896743,0.9701853344077357
20458,0.9088562351072279,0.9701853344077357
20459,0.9088562351072279,0.9702256244963738
20460,0.9089753772835584,0.9702256244963738
20461,0.9089753772835584,0.9702659145850121
20462,0.9092136616362192,0.9702659145850121
20463,0.9092136616362192,0.9703062046736503
20464,0.9093328038125497,0.9703062046736503
20465,0.9093328038125497,0.9703464947622885
20466,0.909650516282764,0.9703464947622885
20467,0.909650516282764,0.9703867848509267
20468,0.909690230341541,0.9703867848509267
20469,0.909690230341541,0.9704270749395648
20470,0.9097299444003177,0.9704270749395648
20471,0.9097299444003177,0.9704673650282031
20472,0.9098093725178713,0.9704673650282031
20473,0.9098093725178713,0.9705076551168412
20474,0.9100079428117553,0.9705076551168412
20475,0.9100079428117553,0.9705479452054795
20476,0.9100476568705321,0.9705479452054795
20477,0.9100476568705321,0.9706285253827558
20478,0.9101270849880858,0.9706285253827558
20479,0.9101270849880858,0.970668815471394
20480,0.9102065131056394,0.970668815471394
20481,0.9102065131056394,0.9707091055600322
20482,0.9102462271644162,0.9707091055600322
20483,0.9102462271644162,0.9707493956486705
20484,0.9104050833995234,0.9707493956486705
20485,0.9104050833995234,0.9707896857373086
20486,0.9104845115170771,0.9707896857373086
20487,0.9104845115170771,0.9708299758259468
20488,0.9107625099285147,0.9708299758259468
20489,0.9107625099285147,0.9709105560032232
20490,0.9110802223987291,0.9709105560032232
20491,0.9110802223987291,0.9709508460918614
20492,0.9116362192216044,0.9709508460918614
20493,0.9116362192216044,0.9710314262691377
20494,0.9118745035742652,0.9710314262691377
20495,0.9118745035742652,0.971071716357776
20496,0.9119142176330421,0.971071716357776
20497,0.9119142176330421,0.9711120064464142
20498,0.9126290706910246,0.9711120064464142
20499,0.9126290706910246,0.9711522965350524
20500,0.9141382049245433,0.9711522965350524
20501,0.9141382049245433,0.9711925866236906
20502,0.9150516282764098,0.9711925866236906
20503,0.9150516282764098,0.9712328767123287
20504,0.9154884829229547,0.9712328767123287
20505,0.9154884829229547,0.971273166800967
20506,0.9160841938046068,0.971273166800967
20507,0.9160841938046068,0.9713134568896051
20508,0.9162430500397141,0.9713134568896051
20509,0.9162430500397141,0.9713537469782434
20510,0.9165210484511517,0.9713537469782434
20511,0.9165210484511517,0.9713940370668815
20512,0.9166799046862589,0.9713940370668815
20513,0.9166799046862589,0.9714343271555197
20514,0.9167196187450357,0.9714343271555197
20515,0.9167196187450357,0.971474617244158
20516,0.916878474980143,0.971474617244158
20517,0.916878474980143,0.9715551974214344
20518,0.9169181890389198,0.9715551974214344
20519,0.9169181890389198,0.9715954875100725
20520,0.9169976171564734,0.9715954875100725
20521,0.9169976171564734,0.9716357775987107
20522,0.917077045274027,0.9716357775987107
20523,0.917077045274027,0.9716760676873489
20524,0.9173153296266878,0.9716760676873489
20525,0.9173153296266878,0.9717566478646253
20526,0.9173947577442415,0.9717566478646253
20527,0.9173947577442415,0.9717969379532635
20528,0.9174344718030183,0.9717969379532635
20529,0.9174344718030183,0.9718372280419016
20530,0.9177124702144559,0.9718372280419016
20531,0.9177124702144559,0.9718775181305399
20532,0.9179507545671167,0.9718775181305399
20533,0.9179507545671167,0.9719178082191781
20534,0.9180698967434472,0.9719178082191781
20535,0.9180698967434472,0.9719580983078163
20536,0.9183876092136616,0.9719580983078163
20537,0.9183876092136616,0.9719983883964545
20538,0.9184273232724385,0.9719983883964545
20539,0.9184273232724385,0.9720386784850926
20540,0.9188641779189833,0.9720386784850926
20541,0.9188641779189833,0.9720789685737309
20542,0.9191024622716442,0.9720789685737309
20543,0.9191024622716442,0.972119258662369
20544,0.919142176330421,0.972119258662369
20545,0.919142176330421,0.9721595487510073
20546,0.919340746624305,0.9721595487510073
20547,0.919340746624305,0.9721998388396454
20548,0.9195790309769658,0.9721998388396454
20549,0.9195790309769658,0.9722804190169219
20550,0.9196187450357427,0.9722804190169219
20551,0.9196187450357427,0.97232070910556
20552,0.9196584590945195,0.97232070910556
20553,0.9196584590945195,0.9724012892828364
20554,0.9197776012708498,0.9724012892828364
20555,0.9197776012708498,0.9724415793714746
20556,0.9198570293884035,0.9724415793714746
20557,0.9198570293884035,0.9726027397260274
20558,0.9205321683876092,0.9726027397260274
20559,0.9205321683876092,0.9726430298146655
20560,0.9206115965051628,0.9726430298146655
20561,0.9206115965051628,0.9726833199033038
20562,0.9206910246227165,0.9726833199033038
20563,0.9206910246227165,0.972723609991942
20564,0.9208498808578237,0.972723609991942
20565,0.9208498808578237,0.9727639000805802
20566,0.9212073073868149,0.9727639000805802
20567,0.9212073073868149,0.9728041901692184
20568,0.9212470214455918,0.9728041901692184
20569,0.9212470214455918,0.9728444802578565
20570,0.9213264495631454,0.9728444802578565
20571,0.9213264495631454,0.9729653505237712
20572,0.9222001588562351,0.9729653505237712
20573,0.9222001588562351,0.9730056406124094
20574,0.9224384432088959,0.9730056406124094
20575,0.9224384432088959,0.9730459307010475
20576,0.9226370135027799,0.9730459307010475
20577,0.9226370135027799,0.9730862207896858
20578,0.9227164416203336,0.9730862207896858
20579,0.9227164416203336,0.9731265108783239
20580,0.923034154090548,0.9731265108783239
20581,0.923034154090548,0.9731668009669622
20582,0.9231930103256553,0.9731668009669622
20583,0.9231930103256553,0.9732070910556003
20584,0.9233121525019857,0.9732070910556003
20585,0.9233121525019857,0.9732876712328767
20586,0.9234312946783161,0.9732876712328767
20587,0.9234312946783161,0.9733279613215149
20588,0.923471008737093,0.9733279613215149
20589,0.923471008737093,0.9733682514101532
20590,0.9235504368546466,0.9733682514101532
20591,0.9235504368546466,0.9734085414987913
20592,0.9240270055599682,0.9734085414987913
20593,0.9240270055599682,0.9734488315874295
20594,0.924066719618745,0.9734488315874295
20595,0.924066719618745,0.9734891216760677
20596,0.9241461477362987,0.9734891216760677
20597,0.9241461477362987,0.9735294117647059
20598,0.92450357426529,0.9735294117647059
20599,0.92450357426529,0.9735697018533441
20600,0.9245432883240667,0.9735697018533441
20601,0.9245432883240667,0.9736502820306204
20602,0.9249404289118348,0.9736502820306204
20603,0.9249404289118348,0.9736905721192587
20604,0.925734710087371,0.9736905721192587
20605,0.925734710087371,0.9737308622078968
20606,0.9260921366163621,0.9737308622078968
20607,0.9260921366163621,0.9738114423851733
20608,0.9262112787926926,0.9738114423851733
20609,0.9262112787926926,0.9738517324738114
20610,0.9265687053216839,0.9738517324738114
20611,0.9265687053216839,0.9738920225624497
20612,0.9267275615567911,0.9738920225624497
20613,0.9267275615567911,0.9739323126510878
20614,0.9270452740270055,0.9739323126510878
20615,0.9270452740270055,0.9739726027397261
20616,0.9273232724384433,0.9739726027397261
20617,0.9273232724384433,0.9740531829170024
20618,0.9274424146147736,0.9740531829170024
20619,0.9274424146147736,0.9740934730056406
20620,0.9275218427323273,0.9740934730056406
20621,0.9275218427323273,0.9741337630942788
20622,0.9276806989674344,0.9741337630942788
20623,0.9276806989674344,0.974174053182917
20624,0.9279586973788722,0.974174053182917
20625,0.9279586973788722,0.9742143432715552
20626,0.9280778395552025,0.9742143432715552
20627,0.9280778395552025,0.9742546333601934
20628,0.9283558379666402,0.9742546333601934
20629,0.9283558379666402,0.9742949234488316
20630,0.9284749801429706,0.9742949234488316
20631,0.9284749801429706,0.9743352135374698
20632,0.928594122319301,0.9743352135374698
20633,0.928594122319301,0.974375503626108
20634,0.9286338363780778,0.974375503626108
20635,0.9286338363780778,0.9744157937147462
20636,0.9289515488482923,0.9744157937147462
20637,0.9289515488482923,0.9744560838033843
20638,0.9292692613185067,0.9744560838033843
20639,0.9292692613185067,0.9744963738920226
20640,0.9293884034948372,0.9744963738920226
20641,0.9293884034948372,0.974576954069299
20642,0.9294678316123908,0.974576954069299
20643,0.9294678316123908,0.9746172441579372
20644,0.9295075456711676,0.9746172441579372
20645,0.9295075456711676,0.9746575342465753
20646,0.9297458300238285,0.9746575342465753
20647,0.9297458300238285,0.9746978243352136
20648,0.9298649722001588,0.9746978243352136
20649,0.9298649722001588,0.9748186946011281
20650,0.9300238284352661,0.9748186946011281
20651,0.9300238284352661,0.9748589846897663
20652,0.9301032565528197,0.9748589846897663
20653,0.9301032565528197,0.9748992747784045
20654,0.9304209690230342,0.9748992747784045
20655,0.9304209690230342,0.9749395648670427
20656,0.9307783955520255,0.9749395648670427
20657,0.9307783955520255,0.974979854955681
20658,0.9310961080222399,0.974979854955681
20659,0.9310961080222399,0.9750604351329573
20660,0.9312152501985703,0.9750604351329573
20661,0.9312152501985703,0.9751007252215955
20662,0.9322478157267673,0.9751007252215955
20663,0.9322478157267673,0.9751410153102337
20664,0.9322875297855441,0.9751410153102337
20665,0.9322875297855441,0.9751813053988718
20666,0.9323669579030976,0.9751813053988718
20667,0.9323669579030976,0.9752215954875101
20668,0.9332009531374107,0.9752215954875101
20669,0.9332009531374107,0.9752618855761482
20670,0.9333598093725178,0.9752618855761482
20671,0.9333598093725178,0.9753021756647865
20672,0.9333995234312947,0.9753021756647865
20673,0.9333995234312947,0.9753424657534246
20674,0.9335186656076251,0.9753424657534246
20675,0.9335186656076251,0.9753827558420628
20676,0.9337172359015091,0.9753827558420628
20677,0.9337172359015091,0.9754230459307011
20678,0.9339158061953932,0.9754230459307011
20679,0.9339158061953932,0.9754633360193392
20680,0.9340746624305004,0.9754633360193392
20681,0.9340746624305004,0.9755036261079775
20682,0.9341938046068308,0.9755036261079775
20683,0.9341938046068308,0.9755439161966156
20684,0.9342732327243845,0.9755439161966156
20685,0.9342732327243845,0.9755842062852538
20686,0.9344718030182685,0.9755842062852538
20687,0.9344718030182685,0.975624496373892
20688,0.9350675138999206,0.975624496373892
20689,0.9350675138999206,0.9756647864625302
20690,0.9352263701350279,0.9756647864625302
20691,0.9352263701350279,0.9757050765511684
20692,0.9354646544876887,0.9757050765511684
20693,0.9354646544876887,0.9757453666398066
20694,0.9357029388403495,0.9757453666398066
20695,0.9357029388403495,0.9757856567284448
20696,0.9357823669579031,0.9757856567284448
20697,0.9357823669579031,0.975825946817083
20698,0.9358220810166799,0.975825946817083
20699,0.9358220810166799,0.9758662369057212
20700,0.9361397934868944,0.9758662369057212
20701,0.9361397934868944,0.9759871071716357
20702,0.9362589356632248,0.9759871071716357
20703,0.9362589356632248,0.9760676873489121
20704,0.9368546465448769,0.9760676873489121
20705,0.9368546465448769,0.9761482675261886
20706,0.9370135027799841,0.9761482675261886
20707,0.9370135027799841,0.9761885576148267
20708,0.9376092136616362,0.9761885576148267
20709,0.9376092136616362,0.976228847703465
20710,0.9380857823669579,0.976228847703465
20711,0.9380857823669579,0.9763094278807414
20712,0.9383240667196188,0.9763094278807414
20713,0.9383240667196188,0.9763497179693795
20714,0.9384034948371723,0.9763497179693795
20715,0.9384034948371723,0.9764302981466559
20716,0.9385226370135028,0.9764302981466559
20717,0.9385226370135028,0.9764705882352941
20718,0.9386020651310564,0.9764705882352941
20719,0.9386020651310564,0.9765108783239324
20720,0.93868149324861,0.9765108783239324
20721,0.93868149324861,0.9765511684125705
20722,0.9387212073073868,0.9765511684125705
20723,0.9387212073073868,0.9765914585012087
20724,0.9388800635424941,0.9765914585012087
20725,0.9388800635424941,0.9766720386784851
20726,0.9389594916600477,0.9766720386784851
20727,0.9389594916600477,0.9767123287671233
20728,0.9391183478951549,0.9767123287671233
20729,0.9391183478951549,0.9767526188557615
20730,0.9393566322478157,0.9767526188557615
20731,0.9393566322478157,0.9767929089443996
20732,0.9393963463065925,0.9767929089443996
20733,0.9393963463065925,0.9768331990330379
20734,0.9394360603653693,0.9768331990330379
20735,0.9394360603653693,0.976873489121676
20736,0.9395552025416998,0.976873489121676
20737,0.9395552025416998,0.9769137792103143
20738,0.9395949166004766,0.9769137792103143
20739,0.9395949166004766,0.9769540692989525
20740,0.9397537728355838,0.9769540692989525
20741,0.9397537728355838,0.9769943593875906
20742,0.9398332009531374,0.9769943593875906
20743,0.9398332009531374,0.977074939564867
20744,0.9400714853057982,0.977074939564867
20745,0.9400714853057982,0.9771555197421434
20746,0.9401111993645751,0.9771555197421434
20747,0.9401111993645751,0.9771958098307816
20748,0.9401906274821287,0.9771958098307816
20749,0.9401906274821287,0.977276390008058
20750,0.9402303415409055,0.977276390008058
20751,0.9402303415409055,0.9773166800966963
20752,0.9409849086576648,0.9773166800966963
20753,0.9409849086576648,0.9773569701853344
20754,0.9411040508339953,0.9773569701853344
20755,0.9411040508339953,0.9773972602739726
20756,0.9411834789515489,0.9773972602739726
20757,0.9411834789515489,0.9774375503626108
20758,0.9412231930103256,0.9774375503626108
20759,0.9412231930103256,0.9775181305398872
20760,0.9412629070691024,0.9775181305398872
20761,0.9412629070691024,0.9775584206285254
20762,0.9416203335980937,0.9775584206285254
20763,0.9416203335980937,0.9775987107171635
20764,0.9418189038919778,0.9775987107171635
20765,0.9418189038919778,0.9776390008058018
20766,0.9418983320095313,0.9776390008058018
20767,0.9418983320095313,0.9777195809830782
20768,0.9421366163621923,0.9777195809830782
20769,0.9421366163621923,0.9777598710717164
20770,0.9422557585385226,0.9777598710717164
20771,0.9422557585385226,0.9778001611603545
20772,0.9423351866560763,0.9778001611603545
20773,0.9423351866560763,0.9778807413376309
20774,0.9426926131850675,0.9778807413376309
20775,0.9426926131850675,0.9779210314262692
20776,0.9428911834789515,0.9779210314262692
20777,0.9428911834789515,0.9780419016921837
20778,0.943010325655282,0.9780419016921837
20779,0.943010325655282,0.9780821917808219
20780,0.9432486100079428,0.9780821917808219
20781,0.9432486100079428,0.9781224818694602
20782,0.9433677521842733,0.9781224818694602
20783,0.9433677521842733,0.9781627719580983
20784,0.9435266084193804,0.9781627719580983
20785,0.9435266084193804,0.9782030620467365
20786,0.9437251787132644,0.9782030620467365
20787,0.9437251787132644,0.9782433521353747
20788,0.9438443208895949,0.9782433521353747
20789,0.9438443208895949,0.9782836422240129
20790,0.9439634630659254,0.9782836422240129
20791,0.9439634630659254,0.9783239323126511
20792,0.9441620333598094,0.9783239323126511
20793,0.9441620333598094,0.9783642224012893
20794,0.944440031771247,0.9783642224012893
20795,0.944440031771247,0.9784045124899274
20796,0.9446386020651311,0.9784045124899274
20797,0.9446386020651311,0.9784850926672038
20798,0.9447180301826846,0.9784850926672038
20799,0.9447180301826846,0.9785253827558421
20800,0.9451945988880064,0.9785253827558421
20801,0.9451945988880064,0.9786462530217567
20802,0.9453137410643367,0.9786462530217567
20803,0.9453137410643367,0.9786865431103948
20804,0.9455520254169976,0.9786865431103948
20805,0.9455520254169976,0.9787268331990331
20806,0.9458697378872121,0.9787268331990331
20807,0.9458697378872121,0.9787671232876712
20808,0.9460683081810961,0.9787671232876712
20809,0.9460683081810961,0.9788074133763094
20810,0.9463065925337569,0.9788074133763094
20811,0.9463065925337569,0.9788477034649476
20812,0.9463463065925337,0.9788477034649476
20813,0.9463463065925337,0.9788879935535858
20814,0.9464654487688642,0.9788879935535858
20815,0.9464654487688642,0.9789685737308622
20816,0.9469420174741858,0.9789685737308622
20817,0.9469420174741858,0.9790088638195004
20818,0.9470214455917395,0.9790088638195004
20819,0.9470214455917395,0.9790491539081386
20820,0.9476965845909452,0.9790491539081386
20821,0.9476965845909452,0.9790894439967768
20822,0.9478554408260524,0.9790894439967768
20823,0.9478554408260524,0.9792103142626913
20824,0.9479745830023828,0.9792103142626913
20825,0.9479745830023828,0.9792506043513296
20826,0.9480937251787133,0.9792506043513296
20827,0.9480937251787133,0.9792908944399678
20828,0.9482128673550437,0.9792908944399678
20829,0.9482128673550437,0.979331184528606
20830,0.9482922954725973,0.979331184528606
20831,0.9482922954725973,0.9794117647058823
20832,0.9483320095313741,0.9794117647058823
20833,0.9483320095313741,0.9794520547945206
20834,0.9486100079428118,0.9794520547945206
20835,0.9486100079428118,0.9794923448831587
20836,0.9486497220015886,0.9794923448831587
20837,0.9486497220015886,0.979532634971797
20838,0.9486894360603654,0.979532634971797
20839,0.9486894360603654,0.9795729250604351
20840,0.9488085782366958,0.9795729250604351
20841,0.9488085782366958,0.9796132151490733
20842,0.9488880063542494,0.9796132151490733
20843,0.9488880063542494,0.9796535052377116
20844,0.9489277204130262,0.9796535052377116
20845,0.9489277204130262,0.9796937953263497
20846,0.9494440031771247,0.9796937953263497
20847,0.9494440031771247,0.979734085414988
20848,0.9495631453534551,0.979734085414988
20849,0.9495631453534551,0.9798146655922643
20850,0.9498411437648928,0.9798146655922643
20851,0.9498411437648928,0.9798549556809025
20852,0.9498808578236696,0.9798549556809025
20853,0.9498808578236696,0.9798952457695407
20854,0.9500397140587769,0.9798952457695407
20855,0.9500397140587769,0.9799355358581789
20856,0.9501191421763304,0.9799355358581789
20857,0.9501191421763304,0.9799758259468171
20858,0.9501588562351072,0.9799758259468171
20859,0.9501588562351072,0.9800966962127317
20860,0.9502779984114377,0.9800966962127317
20861,0.9502779984114377,0.9801772763900081
20862,0.950397140587768,0.9801772763900081
20863,0.950397140587768,0.9802175664786462
20864,0.9506751389992057,0.9802175664786462
20865,0.9506751389992057,0.9802578565672845
20866,0.9507545671167593,0.9802578565672845
20867,0.9507545671167593,0.9802981466559226
20868,0.9507942811755361,0.9802981466559226
20869,0.9507942811755361,0.9803384367445609
20870,0.9510325655281969,0.9803384367445609
20871,0.9510325655281969,0.980378726833199
20872,0.9510722795869738,0.980378726833199
20873,0.9510722795869738,0.9804593070104755
20874,0.9515091342335187,0.9804593070104755
20875,0.9515091342335187,0.9805398871877519
20876,0.9515488482922955,0.9805398871877519
20877,0.9515488482922955,0.9806204673650282
20878,0.9515885623510723,0.9806204673650282
20879,0.9515885623510723,0.9806607574536664
20880,0.9517077045274027,0.9806607574536664
20881,0.9517077045274027,0.9807010475423046
20882,0.9519062748212868,0.9807010475423046
20883,0.9519062748212868,0.9807413376309427
20884,0.9519857029388403,0.9807413376309427
20885,0.9519857029388403,0.980781627719581
20886,0.952065131056394,0.980781627719581
20887,0.952065131056394,0.9808219178082191
20888,0.9525019857029389,0.9808219178082191
20889,0.9525019857029389,0.9808622078968574
20890,0.9526608419380461,0.9808622078968574
20891,0.9526608419380461,0.9809024979854956
20892,0.9527005559968229,0.9809024979854956
20893,0.9527005559968229,0.9809427880741337
20894,0.9531374106433678,0.9809427880741337
20895,0.9531374106433678,0.9810233682514101
20896,0.9534154090548054,0.9810233682514101
20897,0.9534154090548054,0.9811442385173247
20898,0.9535345512311358,0.9811442385173247
20899,0.9535345512311358,0.981184528605963
20900,0.9535742652899126,0.981184528605963
20901,0.9535742652899126,0.9812248186946011
20902,0.9536536934074662,0.9812248186946011
20903,0.9536536934074662,0.9812651087832394
20904,0.9539316918189039,0.9812651087832394
20905,0.9539316918189039,0.9813053988718775
20906,0.9539714058776807,0.9813053988718775
20907,0.9539714058776807,0.9813456889605157
20908,0.9540508339952343,0.9813456889605157
20909,0.9540508339952343,0.9813859790491539
20910,0.9542891183478952,0.9813859790491539
20911,0.9542891183478952,0.9814262691377921
20912,0.954527402700556,0.9814262691377921
20913,0.954527402700556,0.9814665592264303
20914,0.9547259729944401,0.9814665592264303
20915,0.9547259729944401,0.9815068493150685
20916,0.9554408260524225,0.9815068493150685
20917,0.9554408260524225,0.9815471394037066
20918,0.9556791104050834,0.9815471394037066
20919,0.9556791104050834,0.9815874294923449
20920,0.955758538522637,0.9815874294923449
20921,0.955758538522637,0.981627719580983
20922,0.9560762509928514,0.981627719580983
20923,0.9560762509928514,0.9816680096696213
20924,0.9561556791104051,0.9816680096696213
20925,0.9561556791104051,0.9817082997582595
20926,0.95659253375695,0.9817082997582595
20927,0.95659253375695,0.9817485898468976
20928,0.9566322478157268,0.9817485898468976
20929,0.9566322478157268,0.9817888799355359
20930,0.9568705321683876,0.9817888799355359
20931,0.9568705321683876,0.9819097502014504
20932,0.9569499602859413,0.9819097502014504
20933,0.9569499602859413,0.9819903303787269
20934,0.956989674344718,0.9819903303787269
20935,0.956989674344718,0.982030620467365
20936,0.9571485305798253,0.982030620467365
20937,0.9571485305798253,0.9820709105560033
20938,0.9573868149324861,0.9820709105560033
20939,0.9573868149324861,0.9821112006446414
20940,0.9574265289912629,0.9821112006446414
20941,0.9574265289912629,0.9821514907332796
20942,0.9574662430500397,0.9821514907332796
20943,0.9574662430500397,0.9821917808219178
20944,0.9575456711675934,0.9821917808219178
20945,0.9575456711675934,0.982232070910556
20946,0.9575853852263702,0.982232070910556
20947,0.9575853852263702,0.9822723609991942
20948,0.9577839555202542,0.9822723609991942
20949,0.9577839555202542,0.9823126510878324
20950,0.957823669579031,0.9823126510878324
20951,0.957823669579031,0.9823529411764705
20952,0.9578633836378078,0.9823529411764705
20953,0.9578633836378078,0.9823932312651088
20954,0.9579030976965845,0.9823932312651088
20955,0.9579030976965845,0.982433521353747
20956,0.9580619539316918,0.982433521353747
20957,0.9580619539316918,0.9824738114423852
20958,0.958220810166799,0.9824738114423852
20959,0.958220810166799,0.9825141015310234
20960,0.9583399523431295,0.9825141015310234
20961,0.9583399523431295,0.9825543916196615
20962,0.9584590945194599,0.9825543916196615
20963,0.9584590945194599,0.9826349717969379
20964,0.9588165210484512,0.9826349717969379
20965,0.9588165210484512,0.9826752618855762
20966,0.9588959491660047,0.9826752618855762
20967,0.9588959491660047,0.9827558420628525
20968,0.9590150913423352,0.9827558420628525
20969,0.9590150913423352,0.9828364222401289
20970,0.9590945194598888,0.9828364222401289
20971,0.9590945194598888,0.9828767123287672
20972,0.9592930897537728,0.9828767123287672
20973,0.9592930897537728,0.9829170024174053
20974,0.9593328038125496,0.9829170024174053
20975,0.9593328038125496,0.9829572925060435
20976,0.9595710881652105,0.9829572925060435
20977,0.9595710881652105,0.9829975825946817
20978,0.9596108022239873,0.9829975825946817
20979,0.9596108022239873,0.9830378726833199
20980,0.9598888006354249,0.9830378726833199
20981,0.9598888006354249,0.9830781627719581
20982,0.9599285146942017,0.9830781627719581
20983,0.9599285146942017,0.9831587429492344
20984,0.9600079428117554,0.9831587429492344
20985,0.9600079428117554,0.9832393231265109
20986,0.9602065131056394,0.9832393231265109
20987,0.9602065131056394,0.9832796132151491
20988,0.960484511517077,0.9832796132151491
20989,0.960484511517077,0.9833199033037873
20990,0.9611993645750596,0.9833199033037873
20991,0.9611993645750596,0.9833601933924254
20992,0.9618347895154885,0.9833601933924254
20993,0.9618347895154885,0.9834407735697018
20994,0.9619142176330421,0.9834407735697018
20995,0.9619142176330421,0.9835213537469782
20996,0.9620730738681493,0.9835213537469782
20997,0.9620730738681493,0.9835616438356164
20998,0.9621922160444798,0.9835616438356164
20999,0.9621922160444798,0.9836019339242547
21000,0.9625099285146942,0.9836019339242547
21001,0.9625099285146942,0.9836825141015311
21002,0.9626290706910247,0.9836825141015311
21003,0.9626290706910247,0.9837228041901692
21004,0.9628673550436855,0.9837228041901692
21005,0.9628673550436855,0.9837630942788074
21006,0.962946783161239,0.9837630942788074
21007,0.962946783161239,0.9838033843674456
21008,0.9631850675138999,0.9838033843674456
21009,0.9631850675138999,0.9838436744560838
21010,0.9634630659253376,0.9838436744560838
21011,0.9634630659253376,0.983883964544722
21012,0.9635027799841144,0.983883964544722
21013,0.9635027799841144,0.9839242546333602
21014,0.9635424940428912,0.9839242546333602
21015,0.9635424940428912,0.9839645447219983
21016,0.9640587768069897,0.9839645447219983
21017,0.9640587768069897,0.9840048348106366
21018,0.9640984908657665,0.9840048348106366
21019,0.9640984908657665,0.9840451248992748
21020,0.9641382049245433,0.9840451248992748
21021,0.9641382049245433,0.984085414987913
21022,0.964217633042097,0.984085414987913
21023,0.964217633042097,0.9841659951651893
21024,0.9642970611596505,0.9841659951651893
21025,0.9642970611596505,0.9842062852538276
21026,0.9644559173947578,0.9842062852538276
21027,0.9644559173947578,0.9842465753424657
21028,0.9645353455123113,0.9842465753424657
21029,0.9645353455123113,0.9843674456083803
21030,0.9645750595710881,0.9843674456083803
21031,0.9645750595710881,0.9844480257856567
21032,0.9647339158061954,0.9844480257856567
21033,0.9647339158061954,0.984488315874295
21034,0.9648530579825259,0.984488315874295
21035,0.9648530579825259,0.9845688960515713
21036,0.9648927720413026,0.9845688960515713
21037,0.9648927720413026,0.9846494762288477
21038,0.9649722001588562,0.9846494762288477
21039,0.9649722001588562,0.984689766317486
21040,0.965011914217633,0.984689766317486
21041,0.965011914217633,0.9847300564061241
21042,0.9650516282764099,0.9847300564061241
21043,0.9650516282764099,0.9847703464947622
21044,0.9651310563939635,0.9847703464947622
21045,0.9651310563939635,0.9848106365834005
21046,0.9652899126290707,0.9848106365834005
21047,0.9652899126290707,0.9848509266720387
21048,0.9657267672756156,0.9848509266720387
21049,0.9657267672756156,0.9848912167606769
21050,0.9658856235107228,0.9848912167606769
21051,0.9658856235107228,0.9849315068493151
21052,0.9660047656870532,0.9849315068493151
21053,0.9660047656870532,0.9849717969379532
21054,0.9661239078633836,0.9849717969379532
21055,0.9661239078633836,0.9850120870265915
21056,0.9662430500397141,0.9850120870265915
21057,0.9662430500397141,0.985132957292506
21058,0.966441620333598,0.985132957292506
21059,0.966441620333598,0.9852941176470589
21060,0.9665210484511517,0.9852941176470589
21061,0.9665210484511517,0.9853746978243352
21062,0.9665607625099285,0.9853746978243352
21063,0.9665607625099285,0.9854149879129734
21064,0.9669976171564734,0.9854149879129734
21065,0.9669976171564734,0.9854552780016116
21066,0.9670373312152502,0.9854552780016116
21067,0.9670373312152502,0.985535858178888
21068,0.967077045274027,0.985535858178888
21069,0.967077045274027,0.9856164383561644
21070,0.9671961874503574,0.9856164383561644
21071,0.9671961874503574,0.9856567284448026
21072,0.9674741858617951,0.9856567284448026
21073,0.9674741858617951,0.9857775987107171
21074,0.9678713264495632,0.9857775987107171
21075,0.9678713264495632,0.9858581788879935
21076,0.96791104050834,0.9858581788879935
21077,0.96791104050834,0.9858984689766318
21078,0.9679507545671168,0.9858984689766318
21079,0.9679507545671168,0.98593875906527
21080,0.9682684670373313,0.98593875906527
21081,0.9682684670373313,0.9860193392425464
21082,0.9685861795075457,0.9860193392425464
21083,0.9685861795075457,0.9860596293311845
21084,0.9686656076250992,0.9860596293311845
21085,0.9686656076250992,0.9860999194198228
21086,0.9688244638602065,0.9860999194198228
21087,0.9688244638602065,0.9861402095084609
21088,0.9688641779189833,0.9861402095084609
21089,0.9688641779189833,0.9862207896857373
21090,0.9689038919777602,0.9862207896857373
21091,0.9689038919777602,0.9862610797743755
21092,0.9691818903891978,0.9862610797743755
21093,0.9691818903891978,0.9863416599516519
21094,0.9692216044479746,0.9863416599516519
21095,0.9692216044479746,0.9863819500402901
21096,0.9693010325655282,0.9863819500402901
21097,0.9693010325655282,0.9864222401289283
21098,0.9693804606830818,0.9864222401289283
21099,0.9693804606830818,0.9865431103948429
21100,0.9696584590945194,0.9865431103948429
21101,0.9696584590945194,0.9866236905721193
21102,0.9696981731532963,0.9866236905721193
21103,0.9696981731532963,0.9867445608380339
21104,0.9697378872120731,0.9867445608380339
21105,0.9697378872120731,0.986784850926672
21106,0.9699364575059571,0.986784850926672
21107,0.9699364575059571,0.9868251410153103
21108,0.9699761715647339,0.9868251410153103
21109,0.9699761715647339,0.9868654311039484
21110,0.9702541699761715,0.9868654311039484
21111,0.9702541699761715,0.9869057211925866
21112,0.9704527402700556,0.9869057211925866
21113,0.9704527402700556,0.9869460112812248
21114,0.970571882446386,0.9869460112812248
21115,0.970571882446386,0.986986301369863
21116,0.9706115965051628,0.986986301369863
21117,0.9706115965051628,0.9870265914585012
21118,0.9706513105639396,0.9870265914585012
21119,0.9706513105639396,0.9870668815471394
21120,0.9706910246227164,0.9870668815471394
21121,0.9706910246227164,0.9871071716357775
21122,0.9709690230341541,0.9871071716357775
21123,0.9709690230341541,0.9871474617244158
21124,0.9710484511517077,0.9871474617244158
21125,0.9710484511517077,0.9872280419016922
21126,0.9714455917394758,0.9872280419016922
21127,0.9714455917394758,0.9872683319903304
21128,0.9717235901509135,0.9872683319903304
21129,0.9717235901509135,0.9873892022562449
21130,0.9720810166799047,0.9873892022562449
21131,0.9720810166799047,0.9874294923448832
21132,0.9723193010325655,0.9874294923448832
21133,0.9723193010325655,0.9874697824335213
21134,0.9724781572676727,0.9874697824335213
21135,0.9724781572676727,0.9875100725221595
21136,0.9725178713264495,0.9875100725221595
21137,0.9725178713264495,0.9875503626107978
21138,0.97263701350278,0.9875503626107978
21139,0.97263701350278,0.9875906526994359
21140,0.9727164416203335,0.9875906526994359
21141,0.9727164416203335,0.9876309427880742
21142,0.972835583796664,0.9876309427880742
21143,0.972835583796664,0.9876712328767123
21144,0.973034154090548,0.9876712328767123
21145,0.973034154090548,0.9878323932312651
21146,0.9731135822081016,0.9878323932312651
21147,0.9731135822081016,0.9879532634971797
21148,0.9732327243844321,0.9879532634971797
21149,0.9732327243844321,0.9879935535858179
21150,0.9736298649722002,0.9879935535858179
21151,0.9736298649722002,0.9880338436744561
21152,0.9737092930897537,0.9880338436744561
21153,0.9737092930897537,0.9880741337630943
21154,0.9739078633836378,0.9880741337630943
21155,0.9739078633836378,0.9881144238517324
21156,0.9739475774424147,0.9881144238517324
21157,0.9739475774424147,0.9881950040290088
21158,0.9741064336775218,0.9881950040290088
21159,0.9741064336775218,0.9882352941176471
21160,0.9741461477362986,0.9882352941176471
21161,0.9741461477362986,0.9882755842062853
21162,0.9742255758538523,0.9882755842062853
21163,0.9742255758538523,0.9883158742949234
21164,0.9742652899126291,0.9883158742949234
21165,0.9742652899126291,0.9883964544721998
21166,0.9743447180301826,0.9883964544721998
21167,0.9743447180301826,0.9884367445608381
21168,0.9745830023828436,0.9884367445608381
21169,0.9745830023828436,0.9884770346494762
21170,0.9746227164416204,0.9884770346494762
21171,0.9746227164416204,0.9886784850926672
21172,0.9746624305003971,0.9886784850926672
21173,0.9746624305003971,0.9887187751813054
21174,0.9747021445591739,0.9887187751813054
21175,0.9747021445591739,0.9887590652699436
21176,0.9748212867355044,0.9887590652699436
21177,0.9748212867355044,0.98883964544722
21178,0.9750198570293884,0.98883964544722
21179,0.9750198570293884,0.9888799355358582
21180,0.9750595710881652,0.9888799355358582
21181,0.9750595710881652,0.9889202256244963
21182,0.975099285146942,0.9889202256244963
21183,0.975099285146942,0.9889605157131346
21184,0.975297855440826,0.9889605157131346
21185,0.975297855440826,0.989041095890411
21186,0.9754567116759333,0.989041095890411
21187,0.9754567116759333,0.9890813859790492
21188,0.9755758538522638,0.9890813859790492
21189,0.9755758538522638,0.9891216760676873
21190,0.9756155679110405,0.9891216760676873
21191,0.9756155679110405,0.9891619661563256
21192,0.9756552819698173,0.9891619661563256
21193,0.9756552819698173,0.9892022562449637
21194,0.9757347100873709,0.9892022562449637
21195,0.9757347100873709,0.9894037066881547
21196,0.9757744241461478,0.9894037066881547
21197,0.9757744241461478,0.989443996776793
21198,0.9758141382049246,0.989443996776793
21199,0.9758141382049246,0.9894842868654311
21200,0.9759729944400317,0.9894842868654311
21201,0.9759729944400317,0.9896857373086221
21202,0.9760524225575854,0.9896857373086221
21203,0.9760524225575854,0.9897260273972602
21204,0.9761715647339158,0.9897260273972602
21205,0.9761715647339158,0.9897663174858985
21206,0.9762112787926926,0.9897663174858985
21207,0.9762112787926926,0.9898066075745366
21208,0.9762509928514694,0.9898066075745366
21209,0.9762509928514694,0.9898468976631749
21210,0.9765687053216838,0.9898468976631749
21211,0.9765687053216838,0.9898871877518131
21212,0.9766878474980143,0.9898871877518131
21213,0.9766878474980143,0.9899274778404512
21214,0.9768467037331215,0.9899274778404512
21215,0.9768467037331215,0.9899677679290895
21216,0.9770452740270056,0.9899677679290895
21217,0.9770452740270056,0.9900483481063659
21218,0.9771644162033359,0.9900483481063659
21219,0.9771644162033359,0.990088638195004
21220,0.9772438443208896,0.990088638195004
21221,0.9772438443208896,0.9901289282836422
21222,0.97736298649722,0.9901289282836422
21223,0.97736298649722,0.9901692183722804
21224,0.9774424146147737,0.9901692183722804
21225,0.9774424146147737,0.9902095084609186
21226,0.977561556791104,0.9902095084609186
21227,0.977561556791104,0.9902497985495569
21228,0.9776409849086577,0.9902497985495569
21229,0.9776409849086577,0.9904512489927478
21230,0.977799841143765,0.9904512489927478
21231,0.977799841143765,0.990491539081386
21232,0.9778792692613185,0.990491539081386
21233,0.9778792692613185,0.9905721192586624
21234,0.9779984114376489,0.9905721192586624
21235,0.9779984114376489,0.9906124093473005
21236,0.9781175536139793,0.9906124093473005
21237,0.9781175536139793,0.990692989524577
21238,0.9781572676727561,0.990692989524577
21239,0.9781572676727561,0.9907332796132151
21240,0.9783161239078634,0.9907332796132151
21241,0.9783161239078634,0.9908541498791298
21242,0.978395552025417,0.9908541498791298
21243,0.978395552025417,0.9908944399677679
21244,0.978594122319301,0.9908944399677679
21245,0.978594122319301,0.9909347300564061
21246,0.9786338363780779,0.9909347300564061
21247,0.9786338363780779,0.9909750201450443
21248,0.9786735504368547,0.9909750201450443
21249,0.9786735504368547,0.9910153102336825
21250,0.9787529785544082,0.9910153102336825
21251,0.9787529785544082,0.9910556003223208
21252,0.9788324066719619,0.9910556003223208
21253,0.9788324066719619,0.9910958904109589
21254,0.9789118347895155,0.9910958904109589
21255,0.9789118347895155,0.9911361804995971
21256,0.9793884034948371,0.9911361804995971
21257,0.9793884034948371,0.9911764705882353
21258,0.9795472597299444,0.9911764705882353
21259,0.9795472597299444,0.9912167606768735
21260,0.9797458300238284,0.9912167606768735
21261,0.9797458300238284,0.9912570507655117
21262,0.9799444003177125,0.9912570507655117
21263,0.9799444003177125,0.9912973408541499
21264,0.9801429706115965,0.9912973408541499
21265,0.9801429706115965,0.991337630942788
21266,0.9801826846703733,0.991337630942788
21267,0.9801826846703733,0.9914182111200645
21268,0.9802223987291501,0.9914182111200645
21269,0.9802223987291501,0.9914987912973409
21270,0.980262112787927,0.9914987912973409
21271,0.980262112787927,0.991539081385979
21272,0.9803415409054805,0.991539081385979
21273,0.9803415409054805,0.9915793714746173
21274,0.980460683081811,0.9915793714746173
21275,0.980460683081811,0.9916196615632554
21276,0.9805003971405878,0.9916196615632554
21277,0.9805003971405878,0.9918211120064464
21278,0.9807386814932486,0.9918211120064464
21279,0.9807386814932486,0.9918614020950846
21280,0.9808975377283559,0.9918614020950846
21281,0.9808975377283559,0.9919016921837228
21282,0.9810961080222399,0.9919016921837228
21283,0.9810961080222399,0.991941982272361
21284,0.9811358220810167,0.991941982272361
21285,0.9811358220810167,0.9919822723609992
21286,0.9811755361397935,0.9919822723609992
21287,0.9811755361397935,0.9920628525382755
21288,0.9812152501985703,0.9920628525382755
21289,0.9812152501985703,0.9921434327155519
21290,0.9812946783161239,0.9921434327155519
21291,0.9812946783161239,0.9921837228041902
21292,0.9813343923749007,0.9921837228041902
21293,0.9813343923749007,0.9922240128928284
21294,0.9813741064336775,0.9922240128928284
21295,0.9813741064336775,0.9922643029814665
21296,0.981493248610008,0.9922643029814665
21297,0.981493248610008,0.9923045930701048
21298,0.9815329626687848,0.9923045930701048
21299,0.9815329626687848,0.9923448831587429
21300,0.9815726767275615,0.9923448831587429
21301,0.9815726767275615,0.9923851732473812
21302,0.9816521048451152,0.9923851732473812
21303,0.9816521048451152,0.9924254633360193
21304,0.9820095313741064,0.9924254633360193
21305,0.9820095313741064,0.9924657534246575
21306,0.9822081016679904,0.9924657534246575
21307,0.9822081016679904,0.9925060435132957
21308,0.9822875297855441,0.9925060435132957
21309,0.9822875297855441,0.9925463336019339
21310,0.9824066719618745,0.9925463336019339
21311,0.9824066719618745,0.9925866236905722
21312,0.9824463860206513,0.9925866236905722
21313,0.9824463860206513,0.9926269137792103
21314,0.982525814138205,0.9926269137792103
21315,0.982525814138205,0.9927477840451249
21316,0.9826449563145353,0.9927477840451249
21317,0.9826449563145353,0.9928283642224013
21318,0.982724384432089,0.9928283642224013
21319,0.982724384432089,0.9929089443996777
21320,0.9827640984908658,0.9929089443996777
21321,0.9827640984908658,0.9929492344883158
21322,0.9832009531374106,0.9929492344883158
21323,0.9832009531374106,0.9929895245769541
21324,0.9833598093725179,0.9929895245769541
21325,0.9833598093725179,0.9930298146655923
21326,0.9834392374900714,0.9930298146655923
21327,0.9834392374900714,0.9930701047542304
21328,0.9835583796664019,0.9930701047542304
21329,0.9835583796664019,0.9931103948428687
21330,0.9836378077839555,0.9931103948428687
21331,0.9836378077839555,0.9931909750201451
21332,0.9838760921366163,0.9931909750201451
21333,0.9838760921366163,0.9932312651087832
21334,0.9839158061953932,0.9932312651087832
21335,0.9839158061953932,0.9932715551974214
21336,0.984154090548054,0.9932715551974214
21337,0.984154090548054,0.9933521353746978
21338,0.9841938046068308,0.9933521353746978
21339,0.9841938046068308,0.9933924254633361
21340,0.9842335186656076,0.9933924254633361
21341,0.9842335186656076,0.9934327155519742
21342,0.9842732327243844,0.9934327155519742
21343,0.9842732327243844,0.9934730056406124
21344,0.9844320889594916,0.9934730056406124
21345,0.9844320889594916,0.9935132957292506
21346,0.9847498014297061,0.9935132957292506
21347,0.9847498014297061,0.9935535858178888
21348,0.9847895154884829,0.9935535858178888
21349,0.9847895154884829,0.993593875906527
21350,0.9848292295472597,0.993593875906527
21351,0.9848292295472597,0.9936341659951652
21352,0.9850277998411437,0.9936341659951652
21353,0.9850277998411437,0.9936744560838033
21354,0.985385226370135,0.9936744560838033
21355,0.985385226370135,0.9937147461724416
21356,0.9859412231930104,0.9937147461724416
21357,0.9859412231930104,0.9937550362610797
21358,0.9861397934868944,0.9937550362610797
21359,0.9861397934868944,0.993795326349718
21360,0.9861795075456712,0.993795326349718
21361,0.9861795075456712,0.9938356164383562
21362,0.9862986497220015,0.9938356164383562
21363,0.9862986497220015,0.9938759065269943
21364,0.9863383637807784,0.9938759065269943
21365,0.9863383637807784,0.9939161966156326
21366,0.986417791898332,0.9939161966156326
21367,0.986417791898332,0.9940370668815471
21368,0.9864575059571088,0.9940370668815471
21369,0.9864575059571088,0.9940773569701853
21370,0.9864972200158856,0.9940773569701853
21371,0.9864972200158856,0.9941579371474617
21372,0.9868149324861001,0.9941579371474617
21373,0.9868149324861001,0.9941982272361
21374,0.9868546465448769,0.9941982272361
21375,0.9868546465448769,0.9942385173247381
21376,0.9868943606036537,0.9942385173247381
21377,0.9868943606036537,0.9943593875906527
21378,0.9869737887212073,0.9943593875906527
21379,0.9869737887212073,0.9944399677679291
21380,0.9870135027799841,0.9944399677679291
21381,0.9870135027799841,0.9944802578565672
21382,0.9871723590150914,0.9944802578565672
21383,0.9871723590150914,0.9945205479452055
21384,0.987450357426529,0.9945205479452055
21385,0.987450357426529,0.9945608380338437
21386,0.9875694996028594,0.9945608380338437
21387,0.9875694996028594,0.9946011281224819
21388,0.9876092136616362,0.9946011281224819
21389,0.9876092136616362,0.9946414182111201
21390,0.987648927720413,0.9946414182111201
21391,0.987648927720413,0.9946817082997582
21392,0.9876886417791898,0.9946817082997582
21393,0.9876886417791898,0.9947219983883965
21394,0.9877283558379666,0.9947219983883965
21395,0.9877283558379666,0.9947622884770346
21396,0.9877680698967435,0.9947622884770346
21397,0.9877680698967435,0.994842868654311
21398,0.9878872120730738,0.994842868654311
21399,0.9878872120730738,0.9948831587429492
21400,0.9881254964257347,0.9948831587429492
21401,0.9881254964257347,0.9949234488315875
21402,0.9882843526608419,0.9949234488315875
21403,0.9882843526608419,0.9949637389202256
21404,0.9884034948371724,0.9949637389202256
21405,0.9884034948371724,0.9950040290088639
21406,0.9884432088959492,0.9950040290088639
21407,0.9884432088959492,0.9951248992747784
21408,0.9887212073073868,0.9951248992747784
21409,0.9887212073073868,0.9952054794520548
21410,0.9888403494837172,0.9952054794520548
21411,0.9888403494837172,0.995245769540693
21412,0.988880063542494,0.995245769540693
21413,0.988880063542494,0.9953263497179694
21414,0.9889197776012708,0.9953263497179694
21415,0.9889197776012708,0.9953666398066076
21416,0.9890389197776013,0.9953666398066076
21417,0.9890389197776013,0.9954069298952458
21418,0.9891183478951548,0.9954069298952458
21419,0.9891183478951548,0.995447219983884
21420,0.9891580619539317,0.995447219983884
21421,0.9891580619539317,0.9954875100725221
21422,0.9891977760127085,0.9954875100725221
21423,0.9891977760127085,0.9955278001611604
21424,0.9893169181890389,0.9955278001611604
21425,0.9893169181890389,0.9956083803384368
21426,0.9900317712470215,0.9956083803384368
21427,0.9900317712470215,0.9956486704270749
21428,0.9902303415409055,0.9956486704270749
21429,0.9902303415409055,0.9956889605157131
21430,0.9902700555996823,0.9956889605157131
21431,0.9902700555996823,0.9957292506043514
21432,0.9904289118347895,0.9957292506043514
21433,0.9904289118347895,0.9957695406929895
21434,0.9905083399523431,0.9957695406929895
21435,0.9905083399523431,0.9958098307816278
21436,0.9905877680698968,0.9958098307816278
21437,1.0,1.0


==> data/tpr_vs_fpr_curves/related_work/16_models/online_fixed_variance_fpr_tpr_data.csv <==
,fpr,tpr
0,0.0,0.0
1,0.0,4.0290088638195005e-05
2,0.0,0.0012489927477840452
3,3.971405877680699e-05,0.0012489927477840452
4,3.971405877680699e-05,0.0018533440773569703
5,7.942811755361398e-05,0.0018533440773569703
6,7.942811755361398e-05,0.004633360193392426
7,0.00011914217633042097,0.004633360193392426
8,0.00011914217633042097,0.005439161966156326
9,0.00015885623510722796,0.005439161966156326
10,0.00015885623510722796,0.005519742143432716
11,0.00019857029388403494,0.005519742143432716
12,0.00019857029388403494,0.006406124093473005
13,0.00023828435266084195,0.006406124093473005
14,0.00023828435266084195,0.006486704270749395
15,0.00027799841143764893,0.006486704270749395
16,0.00027799841143764893,0.008017727639000806
17,0.0003177124702144559,0.008017727639000806
18,0.0003177124702144559,0.008420628525382756
19,0.0003574265289912629,0.008420628525382756
20,0.0003574265289912629,0.009266720386784852
21,0.0003971405877680699,0.009266720386784852
22,0.0003971405877680699,0.011079774375503625
23,0.0004368546465448769,0.011079774375503625
24,0.0004368546465448769,0.011764705882352941
25,0.0005559968228752979,0.011764705882352941
26,0.0005559968228752979,0.01345688960515713
27,0.0006354249404289118,0.01345688960515713
28,0.0006354249404289118,0.01377921031426269
29,0.0006751389992057189,0.01377921031426269
30,0.0006751389992057189,0.014987912973408542
31,0.0007148530579825258,0.014987912973408542
32,0.0007148530579825258,0.01595487510072522
33,0.0007545671167593328,0.01595487510072522
34,0.0007545671167593328,0.016116035455278
35,0.0007942811755361397,0.016116035455278
36,0.0007942811755361397,0.016317485898468976
37,0.0008339952343129468,0.016317485898468976
38,0.0008339952343129468,0.01764705882352941
39,0.0008737092930897538,0.01764705882352941
40,0.0008737092930897538,0.019137792103142627
41,0.0009134233518665607,0.019137792103142627
42,0.0009134233518665607,0.019500402900886383
43,0.0009531374106433678,0.019500402900886383
44,0.0009531374106433678,0.020104754230459307
45,0.0009928514694201747,0.020104754230459307
46,0.0009928514694201747,0.020306204673650283
47,0.0010325655281969816,0.020306204673650283
48,0.0010325655281969816,0.02034649476228848
49,0.0010722795869737888,0.02034649476228848
50,0.0010722795869737888,0.020467365028203063
51,0.0011517077045274026,0.020467365028203063
52,0.0011517077045274026,0.02082997582594682
53,0.0011914217633042098,0.02082997582594682
54,0.0011914217633042098,0.022401289282836422
55,0.0012311358220810167,0.022401289282836422
56,0.0012311358220810167,0.022643029814665594
57,0.0012708498808578236,0.022643029814665594
58,0.0012708498808578236,0.022884770346494762
59,0.0013105639396346306,0.022884770346494762
60,0.0013105639396346306,0.022965350523771154
61,0.0013502779984114377,0.022965350523771154
62,0.0013502779984114377,0.023045930701047542
63,0.0013899920571882446,0.023045930701047542
64,0.0013899920571882446,0.023851732473811442
65,0.0014297061159650516,0.023851732473811442
66,0.0014297061159650516,0.024375503626107978
67,0.0014694201747418587,0.024375503626107978
68,0.0014694201747418587,0.024939564867042706
69,0.0015488482922954726,0.024939564867042706
70,0.0015488482922954726,0.02514101531023368
71,0.0015885623510722795,0.02514101531023368
72,0.0015885623510722795,0.02542304593070105
73,0.0016282764098490866,0.02542304593070105
74,0.0016282764098490866,0.02562449637389202
75,0.0016679904686258936,0.02562449637389202
76,0.0016679904686258936,0.02707493956486704
77,0.0017077045274027005,0.02707493956486704
78,0.0017077045274027005,0.02719580983078163
79,0.0017474185861795076,0.02719580983078163
80,0.0017474185861795076,0.027759871071716357
81,0.0017871326449563146,0.027759871071716357
82,0.0017871326449563146,0.02784045124899275
83,0.0018268467037331215,0.02784045124899275
84,0.0018268467037331215,0.028203062046736505
85,0.0018665607625099284,0.028203062046736505
86,0.0018665607625099284,0.028525382755842064
87,0.0019062748212867356,0.028525382755842064
88,0.0019062748212867356,0.028565672844480257
89,0.0019459888800635425,0.028565672844480257
90,0.0019459888800635425,0.02864625302175665
91,0.0019857029388403494,0.02864625302175665
92,0.0019857029388403494,0.028928283642224013
93,0.0020254169976171564,0.028928283642224013
94,0.0020254169976171564,0.02912973408541499
95,0.0020651310563939633,0.02912973408541499
96,0.0020651310563939633,0.029492344883158744
97,0.0021048451151707706,0.029492344883158744
98,0.0021048451151707706,0.031103948428686544
99,0.0021445591739475776,0.031103948428686544
100,0.0021445591739475776,0.031224818694601128
101,0.0022239872915011914,0.031224818694601128
102,0.0022239872915011914,0.03166800966962127
103,0.0022637013502779984,0.03166800966962127
104,0.0022637013502779984,0.03170829975825947
105,0.0023034154090548053,0.03170829975825947
106,0.0023034154090548053,0.031829170024174055
107,0.0023828435266084196,0.031829170024174055
108,0.0023828435266084196,0.03235294117647059
109,0.0024622716441620334,0.03235294117647059
110,0.0024622716441620334,0.032715551974214344
111,0.0025019857029388404,0.032715551974214344
112,0.0025019857029388404,0.033118452860596295
113,0.0025416997617156473,0.033118452860596295
114,0.0025416997617156473,0.03352135374697824
115,0.002581413820492454,0.03352135374697824
116,0.002581413820492454,0.03360193392425463
117,0.002621127879269261,0.03360193392425463
118,0.002621127879269261,0.03380338436744561
119,0.0026608419380460685,0.03380338436744561
120,0.0026608419380460685,0.03432715551974214
121,0.0027005559968228754,0.03432715551974214
122,0.0027005559968228754,0.03493150684931507
123,0.0027402700555996824,0.03493150684931507
124,0.0027402700555996824,0.03521353746978243
125,0.0027799841143764893,0.03521353746978243
126,0.0027799841143764893,0.03573730862207897
127,0.002819698173153296,0.03573730862207897
128,0.002819698173153296,0.03589846897663175
129,0.002859412231930103,0.03589846897663175
130,0.002859412231930103,0.036019339242546335
131,0.00289912629070691,0.036019339242546335
132,0.00289912629070691,0.03605962933118453
133,0.0029388403494837174,0.03605962933118453
134,0.0029388403494837174,0.036341659951651895
135,0.0029785544082605244,0.036341659951651895
136,0.0029785544082605244,0.036422240128928286
137,0.0030182684670373313,0.036422240128928286
138,0.0030182684670373313,0.03646253021756648
139,0.003057982525814138,0.03646253021756648
140,0.003057982525814138,0.03686543110394843
141,0.003097696584590945,0.03686543110394843
142,0.003097696584590945,0.036986301369863014
143,0.003137410643367752,0.036986301369863014
144,0.003137410643367752,0.03823529411764706
145,0.0032168387609213664,0.03823529411764706
146,0.0032168387609213664,0.03855761482675262
147,0.0032565528196981733,0.03855761482675262
148,0.0032565528196981733,0.039000805801772766
149,0.00329626687847498,0.039000805801772766
150,0.00329626687847498,0.03916196615632554
151,0.003335980937251787,0.03916196615632554
152,0.003335980937251787,0.039282836422240126
153,0.003375694996028594,0.039282836422240126
154,0.003375694996028594,0.03940370668815472
155,0.003415409054805401,0.03940370668815472
156,0.003415409054805401,0.03984689766317486
157,0.003455123113582208,0.03984689766317486
158,0.003455123113582208,0.040290088638195005
159,0.0034948371723590153,0.040290088638195005
160,0.0034948371723590153,0.0403303787268332
161,0.003534551231135822,0.0403303787268332
162,0.003534551231135822,0.04069298952457696
163,0.003574265289912629,0.04069298952457696
164,0.003574265289912629,0.04105560032232071
165,0.003613979348689436,0.04105560032232071
166,0.003613979348689436,0.0411361804995971
167,0.003653693407466243,0.0411361804995971
168,0.003653693407466243,0.041216760676873486
169,0.00369340746624305,0.041216760676873486
170,0.00369340746624305,0.041579371474617245
171,0.003733121525019857,0.041579371474617245
172,0.003733121525019857,0.04170024174053183
173,0.003772835583796664,0.04170024174053183
174,0.003772835583796664,0.04182111200644641
175,0.003812549642573471,0.04182111200644641
176,0.003812549642573471,0.04214343271555197
177,0.003891977760127085,0.04214343271555197
178,0.003891977760127085,0.04230459307010476
179,0.003931691818903892,0.04230459307010476
180,0.003931691818903892,0.04298952457695407
181,0.003971405877680699,0.04298952457695407
182,0.003971405877680699,0.04315068493150685
183,0.004011119936457506,0.04315068493150685
184,0.004011119936457506,0.04323126510878324
185,0.004050833995234313,0.04323126510878324
186,0.004050833995234313,0.043513295729250605
187,0.0041302621127879266,0.043513295729250605
188,0.0041302621127879266,0.04411764705882353
189,0.0041699761715647335,0.04411764705882353
190,0.0041699761715647335,0.0443190975020145
191,0.004209690230341541,0.0443190975020145
192,0.004209690230341541,0.044802578565672845
193,0.004249404289118348,0.044802578565672845
194,0.004249404289118348,0.04508460918614021
195,0.004289118347895155,0.04508460918614021
196,0.004289118347895155,0.04524576954069299
197,0.004328832406671962,0.04524576954069299
198,0.004328832406671962,0.04560838033843675
199,0.004368546465448769,0.04560838033843675
200,0.004368546465448769,0.04568896051571313
201,0.004408260524225576,0.04568896051571313
202,0.004408260524225576,0.04572925060435133
203,0.004447974583002383,0.04572925060435133
204,0.004447974583002383,0.045769540692989524
205,0.00448768864177919,0.045769540692989524
206,0.00448768864177919,0.04580983078162772
207,0.004527402700555997,0.04580983078162772
208,0.004527402700555997,0.04601128122481869
209,0.004567116759332804,0.04601128122481869
210,0.004567116759332804,0.04605157131345689
211,0.0046068308181096106,0.04605157131345689
212,0.0046068308181096106,0.04621273166800967
213,0.0046465448768864175,0.04621273166800967
214,0.0046465448768864175,0.04629331184528606
215,0.004686258935663224,0.04629331184528606
216,0.004686258935663224,0.04689766317485899
217,0.004765687053216839,0.04689766317485899
218,0.004765687053216839,0.04730056406124093
219,0.004805401111993646,0.04730056406124093
220,0.004805401111993646,0.0475825946817083
221,0.004845115170770453,0.0475825946817083
222,0.004845115170770453,0.04854955680902498
223,0.004924543288324067,0.04854955680902498
224,0.004924543288324067,0.04858984689766317
225,0.004964257347100874,0.04858984689766317
226,0.004964257347100874,0.049073327961321515
227,0.005003971405877681,0.049073327961321515
228,0.005003971405877681,0.04915390813859791
229,0.005043685464654488,0.04915390813859791
230,0.005043685464654488,0.04979854955680903
231,0.0050833995234312946,0.04979854955680903
232,0.0050833995234312946,0.04987912973408541
233,0.0051231135822081015,0.04987912973408541
234,0.0051231135822081015,0.05012087026591459
235,0.005162827640984908,0.05012087026591459
236,0.005162827640984908,0.050362610797743755
237,0.005202541699761715,0.050362610797743755
238,0.005202541699761715,0.05040290088638195
239,0.005242255758538522,0.05040290088638195
240,0.005242255758538522,0.05112812248186946
241,0.005281969817315329,0.05112812248186946
242,0.005281969817315329,0.05136986301369863
243,0.005321683876092137,0.05136986301369863
244,0.005321683876092137,0.05181305398871878
245,0.005401111993645751,0.05181305398871878
246,0.005401111993645751,0.05249798549556809
247,0.005440826052422558,0.05249798549556809
248,0.005440826052422558,0.052699435938759066
249,0.005480540111199365,0.052699435938759066
250,0.005480540111199365,0.05273972602739726
251,0.005559968228752979,0.05273972602739726
252,0.005559968228752979,0.05282030620467365
253,0.0055996822875297855,0.05282030620467365
254,0.0055996822875297855,0.052941176470588235
255,0.005639396346306592,0.052941176470588235
256,0.005639396346306592,0.05310233682514102
257,0.005679110405083399,0.05310233682514102
258,0.005679110405083399,0.053344077356970186
259,0.005718824463860206,0.053344077356970186
260,0.005718824463860206,0.053585817888799354
261,0.005837966640190627,0.053585817888799354
262,0.005837966640190627,0.05378726833199033
263,0.005877680698967435,0.05378726833199033
264,0.005877680698967435,0.05386784850926672
265,0.005957108816521049,0.05386784850926672
266,0.005957108816521049,0.053908138597904914
267,0.005996822875297856,0.053908138597904914
268,0.005996822875297856,0.053948428686543114
269,0.006115965051628276,0.053948428686543114
270,0.006115965051628276,0.05419016921837228
271,0.006155679110405083,0.05419016921837228
272,0.006155679110405083,0.05447219983883964
273,0.00619539316918189,0.05447219983883964
274,0.00619539316918189,0.0548348106365834
275,0.006314535345512311,0.0548348106365834
276,0.006314535345512311,0.0556406124093473
277,0.006354249404289118,0.0556406124093473
278,0.006354249404289118,0.05572119258662369
279,0.006433677521842733,0.05572119258662369
280,0.006433677521842733,0.055922643029814666
281,0.00647339158061954,0.055922643029814666
282,0.00647339158061954,0.05636583400483481
283,0.006513105639396347,0.05636583400483481
284,0.006513105639396347,0.056486704270749394
285,0.006632247815726767,0.056486704270749394
286,0.006632247815726767,0.05652699435938759
287,0.006671961874503574,0.05652699435938759
288,0.006671961874503574,0.056567284448025786
289,0.006711675933280381,0.056567284448025786
290,0.006711675933280381,0.05664786462530218
291,0.006751389992057188,0.05664786462530218
292,0.006751389992057188,0.05709105560032232
293,0.006870532168387609,0.05709105560032232
294,0.006870532168387609,0.05717163577759871
295,0.006910246227164416,0.05717163577759871
296,0.006910246227164416,0.05769540692989525
297,0.006949960285941223,0.05769540692989525
298,0.006949960285941223,0.057856567284448025
299,0.0070293884034948375,0.057856567284448025
300,0.0070293884034948375,0.05789685737308622
301,0.007069102462271644,0.05789685737308622
302,0.007069102462271644,0.05821917808219178
303,0.007108816521048451,0.05821917808219178
304,0.007108816521048451,0.05825946817082998
305,0.007148530579825258,0.05825946817082998
306,0.007148530579825258,0.05834004834810637
307,0.007188244638602065,0.05834004834810637
308,0.007188244638602065,0.05874294923448831
309,0.007267672756155679,0.05874294923448831
310,0.007267672756155679,0.058823529411764705
311,0.007347100873709293,0.058823529411764705
312,0.007347100873709293,0.05910556003223207
313,0.0073868149324861,0.05910556003223207
314,0.0073868149324861,0.05938759065269943
315,0.007466243050039714,0.05938759065269943
316,0.007466243050039714,0.05987107171635778
317,0.007505957108816521,0.05987107171635778
318,0.007505957108816521,0.05991136180499597
319,0.007585385226370135,0.05991136180499597
320,0.007585385226370135,0.06023368251410153
321,0.007625099285146942,0.06023368251410153
322,0.007625099285146942,0.06031426269137792
323,0.007664813343923749,0.06031426269137792
324,0.007664813343923749,0.060435132957292505
325,0.007704527402700556,0.060435132957292505
326,0.007704527402700556,0.06055600322320709
327,0.007823669579030978,0.06055600322320709
328,0.007823669579030978,0.06063658340048348
329,0.007863383637807784,0.06063658340048348
330,0.007863383637807784,0.06071716357775987
331,0.007903097696584592,0.06071716357775987
332,0.007903097696584592,0.060797743755036264
333,0.007982525814138205,0.060797743755036264
334,0.007982525814138205,0.06091861402095085
335,0.008022239872915012,0.06091861402095085
336,0.008022239872915012,0.061402095084609185
337,0.00806195393169182,0.061402095084609185
338,0.00806195393169182,0.061442385173247384
339,0.008101667990468625,0.061442385173247384
340,0.008101667990468625,0.06156325543916197
341,0.008141382049245433,0.06156325543916197
342,0.008141382049245433,0.061764705882352944
343,0.00818109610802224,0.061764705882352944
344,0.00818109610802224,0.06224818694601128
345,0.008220810166799047,0.06224818694601128
346,0.008220810166799047,0.06232876712328767
347,0.008260524225575853,0.06232876712328767
348,0.008260524225575853,0.062369057211925864
349,0.008379666401906275,0.062369057211925864
350,0.008379666401906275,0.06248992747784045
351,0.008419380460683083,0.06248992747784045
352,0.008419380460683083,0.06269137792103142
353,0.008459094519459889,0.06269137792103142
354,0.008459094519459889,0.06277195809830782
355,0.008498808578236696,0.06277195809830782
356,0.008498808578236696,0.0628928283642224
357,0.008538522637013502,0.0628928283642224
358,0.008538522637013502,0.06297340854149878
359,0.00857823669579031,0.06297340854149878
360,0.00857823669579031,0.06353746978243352
361,0.008617950754567116,0.06353746978243352
362,0.008617950754567116,0.0636180499597099
363,0.008657664813343924,0.0636180499597099
364,0.008657664813343924,0.06377921031426269
365,0.00869737887212073,0.06377921031426269
366,0.00869737887212073,0.06426269137792102
367,0.008737092930897538,0.06426269137792102
368,0.008737092930897538,0.06438356164383562
369,0.008776806989674344,0.06438356164383562
370,0.008776806989674344,0.0645044319097502
371,0.008816521048451152,0.0645044319097502
372,0.008816521048451152,0.06458501208702659
373,0.008856235107227958,0.06458501208702659
374,0.008856235107227958,0.06462530217566478
375,0.008895949166004766,0.06462530217566478
376,0.008895949166004766,0.06466559226430298
377,0.008935663224781574,0.06466559226430298
378,0.008935663224781574,0.06478646253021757
379,0.00897537728355838,0.06478646253021757
380,0.00897537728355838,0.06494762288477035
381,0.009094519459888801,0.06494762288477035
382,0.009094519459888801,0.0652699435938759
383,0.009134233518665607,0.0652699435938759
384,0.009134233518665607,0.0653908138597905
385,0.009173947577442415,0.0653908138597905
386,0.009173947577442415,0.06543110394842869
387,0.009253375694996029,0.06543110394842869
388,0.009253375694996029,0.06583400483481064
389,0.009293089753772835,0.06583400483481064
390,0.009293089753772835,0.06591458501208702
391,0.009372517871326449,0.06591458501208702
392,0.009372517871326449,0.06603545527800161
393,0.009412231930103257,0.06603545527800161
394,0.009412231930103257,0.06615632554391619
395,0.00949166004765687,0.06615632554391619
396,0.00949166004765687,0.06635777598710717
397,0.009571088165210484,0.06635777598710717
398,0.009571088165210484,0.06663980660757454
399,0.009610802223987292,0.06663980660757454
400,0.009610802223987292,0.06676067687348912
401,0.009650516282764098,0.06676067687348912
402,0.009650516282764098,0.06688154713940371
403,0.009729944400317712,0.06688154713940371
404,0.009729944400317712,0.0669218372280419
405,0.00976965845909452,0.0669218372280419
406,0.00976965845909452,0.06728444802578566
407,0.009809372517871326,0.06728444802578566
408,0.009809372517871326,0.06732473811442385
409,0.009849086576648134,0.06732473811442385
410,0.009849086576648134,0.06748589846897664
411,0.00988880063542494,0.06748589846897664
412,0.00988880063542494,0.06752618855761483
413,0.009928514694201748,0.06752618855761483
414,0.009928514694201748,0.0677276390008058
415,0.009968228752978554,0.0677276390008058
416,0.009968228752978554,0.06780821917808219
417,0.010007942811755361,0.06780821917808219
418,0.010007942811755361,0.0684931506849315
419,0.01004765687053217,0.0684931506849315
420,0.01004765687053217,0.06897663174858985
421,0.010087370929308975,0.06897663174858985
422,0.010087370929308975,0.06925866236905721
423,0.010166799046862589,0.06925866236905721
424,0.010166799046862589,0.06974214343271555
425,0.01028594122319301,0.06974214343271555
426,0.01028594122319301,0.06990330378726833
427,0.010325655281969817,0.06990330378726833
428,0.010325655281969817,0.06994359387590653
429,0.010365369340746625,0.06994359387590653
430,0.010365369340746625,0.07010475423045931
431,0.01040508339952343,0.07010475423045931
432,0.01040508339952343,0.0702659145850121
433,0.010484511517077045,0.0702659145850121
434,0.010484511517077045,0.07050765511684126
435,0.010524225575853852,0.07050765511684126
436,0.010524225575853852,0.07058823529411765
437,0.010563939634630658,0.07058823529411765
438,0.010563939634630658,0.0709911361804996
439,0.010603653693407466,0.0709911361804996
440,0.010603653693407466,0.07123287671232877
441,0.010643367752184274,0.07123287671232877
442,0.010643367752184274,0.07139403706688155
443,0.01068308181096108,0.07139403706688155
444,0.01068308181096108,0.07151490733279613
445,0.010722795869737888,0.07151490733279613
446,0.010722795869737888,0.07155519742143433
447,0.010762509928514694,0.07155519742143433
448,0.010762509928514694,0.07163577759871072
449,0.010802223987291502,0.07163577759871072
450,0.010802223987291502,0.07187751813053989
451,0.010881652104845116,0.07187751813053989
452,0.010881652104845116,0.07211925866236905
453,0.010921366163621922,0.07211925866236905
454,0.010921366163621922,0.07248186946011281
455,0.01096108022239873,0.07248186946011281
456,0.01096108022239873,0.0725624496373892
457,0.011000794281175535,0.0725624496373892
458,0.011000794281175535,0.07308622078968574
459,0.011040508339952343,0.07308622078968574
460,0.011040508339952343,0.07312651087832393
461,0.01108022239872915,0.07312651087832393
462,0.01108022239872915,0.07320709105560032
463,0.011119936457505957,0.07320709105560032
464,0.011119936457505957,0.07332796132151491
465,0.011159650516282765,0.07332796132151491
466,0.011159650516282765,0.07348912167606769
467,0.011199364575059571,0.07348912167606769
468,0.011199364575059571,0.07360999194198227
469,0.011239078633836379,0.07360999194198227
470,0.011239078633836379,0.07401289282836422
471,0.011278792692613185,0.07401289282836422
472,0.011278792692613185,0.0740934730056406
473,0.011397934868943606,0.0740934730056406
474,0.011397934868943606,0.074174053182917
475,0.011437648927720413,0.074174053182917
476,0.011437648927720413,0.07441579371474617
477,0.011517077045274026,0.07441579371474617
478,0.011517077045274026,0.07445608380338437
479,0.01159650516282764,0.07445608380338437
480,0.01159650516282764,0.07477840451248993
481,0.011636219221604448,0.07477840451248993
482,0.011636219221604448,0.0749395648670427
483,0.011675933280381254,0.0749395648670427
484,0.011675933280381254,0.07506043513295729
485,0.011715647339158062,0.07506043513295729
486,0.011715647339158062,0.07522159548751008
487,0.01175536139793487,0.07522159548751008
488,0.01175536139793487,0.07546333601933924
489,0.011795075456711676,0.07546333601933924
490,0.011795075456711676,0.07558420628525382
491,0.011834789515488484,0.07558420628525382
492,0.011834789515488484,0.07614826752618856
493,0.01187450357426529,0.07614826752618856
494,0.01187450357426529,0.07618855761482675
495,0.011914217633042097,0.07618855761482675
496,0.011914217633042097,0.07622884770346494
497,0.011953931691818903,0.07622884770346494
498,0.011953931691818903,0.07626913779210315
499,0.012033359809372517,0.07626913779210315
500,0.012033359809372517,0.07647058823529412
501,0.012152501985702939,0.07647058823529412
502,0.012152501985702939,0.0766317485898469
503,0.012192216044479745,0.0766317485898469
504,0.012192216044479745,0.07675261885576148
505,0.012231930103256553,0.07675261885576148
506,0.012231930103256553,0.07699435938759065
507,0.01227164416203336,0.07699435938759065
508,0.01227164416203336,0.07707493956486704
509,0.012311358220810167,0.07707493956486704
510,0.012311358220810167,0.07755842062852539
511,0.01239078633836378,0.07755842062852539
512,0.01239078633836378,0.07775987107171636
513,0.012430500397140588,0.07775987107171636
514,0.012430500397140588,0.07780016116035456
515,0.012509928514694202,0.07780016116035456
516,0.012509928514694202,0.07788074133763094
517,0.012549642573471008,0.07788074133763094
518,0.012549642573471008,0.07828364222401289
519,0.012629070691024622,0.07828364222401289
520,0.012629070691024622,0.07880741337630943
521,0.01266878474980143,0.07880741337630943
522,0.01266878474980143,0.07884770346494763
523,0.012708498808578236,0.07884770346494763
524,0.012708498808578236,0.0789685737308622
525,0.012827640984908658,0.0789685737308622
526,0.012827640984908658,0.0790491539081386
527,0.012907069102462271,0.0790491539081386
528,0.012907069102462271,0.0790894439967768
529,0.01294678316123908,0.0790894439967768
530,0.01294678316123908,0.07925060435132958
531,0.012986497220015885,0.07925060435132958
532,0.012986497220015885,0.07937147461724416
533,0.013026211278792693,0.07937147461724416
534,0.013026211278792693,0.07957292506043513
535,0.0130659253375695,0.07957292506043513
536,0.0130659253375695,0.07965350523771152
537,0.013105639396346307,0.07965350523771152
538,0.013105639396346307,0.07973408541498792
539,0.013145353455123113,0.07973408541498792
540,0.013145353455123113,0.07985495568090249
541,0.01318506751389992,0.07985495568090249
542,0.01318506751389992,0.08001611603545528
543,0.013224781572676727,0.08001611603545528
544,0.013224781572676727,0.08009669621273167
545,0.013264495631453535,0.08009669621273167
546,0.013264495631453535,0.08017727639000806
547,0.01330420969023034,0.08017727639000806
548,0.01330420969023034,0.08029814665592264
549,0.013343923749007149,0.08029814665592264
550,0.013343923749007149,0.08045930701047542
551,0.013383637807783956,0.08045930701047542
552,0.013383637807783956,0.08049959709911361
553,0.013423351866560762,0.08049959709911361
554,0.013423351866560762,0.08070104754230459
555,0.01346306592533757,0.08070104754230459
556,0.01346306592533757,0.08082191780821918
557,0.013502779984114376,0.08082191780821918
558,0.013502779984114376,0.08090249798549556
559,0.013542494042891184,0.08090249798549556
560,0.013542494042891184,0.08094278807413376
561,0.01358220810166799,0.08094278807413376
562,0.01358220810166799,0.08098307816277196
563,0.013621922160444798,0.08098307816277196
564,0.013621922160444798,0.08110394842868654
565,0.013741064336775218,0.08110394842868654
566,0.013741064336775218,0.08126510878323932
567,0.013780778395552026,0.08126510878323932
568,0.013780778395552026,0.08130539887187752
569,0.013899920571882446,0.08130539887187752
570,0.013899920571882446,0.08138597904915391
571,0.013939634630659253,0.08138597904915391
572,0.013939634630659253,0.08158742949234489
573,0.014019062748212867,0.08158742949234489
574,0.014019062748212867,0.08162771958098308
575,0.014058776806989675,0.08162771958098308
576,0.014058776806989675,0.08170829975825947
577,0.014098490865766481,0.08170829975825947
578,0.014098490865766481,0.08174858984689766
579,0.014138204924543289,0.08174858984689766
580,0.014138204924543289,0.08182917002417406
581,0.014217633042096903,0.08182917002417406
582,0.014217633042096903,0.08186946011281225
583,0.014257347100873709,0.08186946011281225
584,0.014257347100873709,0.08247381144238518
585,0.014297061159650517,0.08247381144238518
586,0.014297061159650517,0.08255439161966156
587,0.014336775218427323,0.08255439161966156
588,0.014336775218427323,0.08267526188557615
589,0.014416203335980936,0.08267526188557615
590,0.014416203335980936,0.08283642224012892
591,0.014455917394757744,0.08283642224012892
592,0.014455917394757744,0.08287671232876713
593,0.014495631453534552,0.08287671232876713
594,0.014495631453534552,0.08315874294923449
595,0.014535345512311358,0.08315874294923449
596,0.014535345512311358,0.08327961321514907
597,0.014575059571088166,0.08327961321514907
598,0.014575059571088166,0.08336019339242547
599,0.014614773629864972,0.08336019339242547
600,0.014614773629864972,0.08368251410153102
601,0.014694201747418586,0.08368251410153102
602,0.014694201747418586,0.08372280419016921
603,0.014733915806195394,0.08372280419016921
604,0.014733915806195394,0.08420628525382756
605,0.0147736298649722,0.08420628525382756
606,0.0147736298649722,0.08432715551974214
607,0.014813343923749007,0.08432715551974214
608,0.014813343923749007,0.08444802578565673
609,0.014853057982525814,0.08444802578565673
610,0.014853057982525814,0.08452860596293311
611,0.014932486100079427,0.08452860596293311
612,0.014932486100079427,0.08473005640612409
613,0.014972200158856235,0.08473005640612409
614,0.014972200158856235,0.08481063658340049
615,0.015011914217633041,0.08481063658340049
616,0.015011914217633041,0.08509266720386785
617,0.015051628276409849,0.08509266720386785
618,0.015051628276409849,0.08521353746978243
619,0.015091342335186657,0.08521353746978243
620,0.015091342335186657,0.08525382755842063
621,0.015131056393963463,0.08525382755842063
622,0.015131056393963463,0.08529411764705883
623,0.015210484511517077,0.08529411764705883
624,0.015210484511517077,0.0854955680902498
625,0.01528991262907069,0.0854955680902498
626,0.01528991262907069,0.085535858178888
627,0.015369340746624304,0.085535858178888
628,0.015369340746624304,0.08565672844480259
629,0.015409054805401112,0.08565672844480259
630,0.015409054805401112,0.08581788879935535
631,0.015448768864177918,0.08581788879935535
632,0.015448768864177918,0.08601933924254633
633,0.015488482922954726,0.08601933924254633
634,0.015488482922954726,0.0862610797743755
635,0.01556791104050834,0.0862610797743755
636,0.01556791104050834,0.0863013698630137
637,0.015607625099285148,0.0863013698630137
638,0.015607625099285148,0.08642224012892828
639,0.015647339158061956,0.08642224012892828
640,0.015647339158061956,0.08662369057211926
641,0.01568705321683876,0.08662369057211926
642,0.01568705321683876,0.08674456083803385
643,0.015726767275615568,0.08674456083803385
644,0.015726767275615568,0.08678485092667204
645,0.015806195393169183,0.08678485092667204
646,0.015806195393169183,0.0870668815471394
647,0.01584590945194599,0.0870668815471394
648,0.01584590945194599,0.08718775181305399
649,0.015885623510722795,0.08718775181305399
650,0.015885623510722795,0.08742949234488316
651,0.01596505162827641,0.08742949234488316
652,0.01596505162827641,0.08763094278807414
653,0.016004765687053217,0.08763094278807414
654,0.016004765687053217,0.08779210314262692
655,0.01608419380460683,0.08779210314262692
656,0.01608419380460683,0.08783239323126511
657,0.016163621922160445,0.08783239323126511
658,0.016163621922160445,0.08803384367445609
659,0.01620333598093725,0.08803384367445609
660,0.01620333598093725,0.08831587429492345
661,0.01624305003971406,0.08831587429492345
662,0.01624305003971406,0.08847703464947623
663,0.016282764098490866,0.08847703464947623
664,0.016282764098490866,0.08887993553585818
665,0.016322478157267672,0.08887993553585818
666,0.016322478157267672,0.08920225624496374
667,0.01636219221604448,0.08920225624496374
668,0.01636219221604448,0.08928283642224012
669,0.016401906274821288,0.08928283642224012
670,0.016401906274821288,0.0894439967767929
671,0.016441620333598094,0.0894439967767929
672,0.016441620333598094,0.0894842868654311
673,0.016521048451151706,0.0894842868654311
674,0.016521048451151706,0.0895245769540693
675,0.016560762509928516,0.0895245769540693
676,0.016560762509928516,0.08964544721998388
677,0.016600476568705322,0.08964544721998388
678,0.016600476568705322,0.08968573730862207
679,0.016640190627482128,0.08968573730862207
680,0.016640190627482128,0.08984689766317486
681,0.01675933280381255,0.08984689766317486
682,0.01675933280381255,0.09004834810636583
683,0.016799046862589356,0.09004834810636583
684,0.016799046862589356,0.09016921837228042
685,0.016838760921366165,0.09016921837228042
686,0.016838760921366165,0.090290088638195
687,0.01687847498014297,0.090290088638195
688,0.01687847498014297,0.09045124899274778
689,0.016918189038919777,0.09045124899274778
690,0.016918189038919777,0.09057211925866238
691,0.016957903097696583,0.09057211925866238
692,0.016957903097696583,0.09065269943593876
693,0.016997617156473393,0.09065269943593876
694,0.016997617156473393,0.09081385979049154
695,0.01711675933280381,0.09081385979049154
696,0.01711675933280381,0.09085414987912974
697,0.01715647339158062,0.09085414987912974
698,0.01715647339158062,0.09105560032232071
699,0.017235901509134233,0.09105560032232071
700,0.017235901509134233,0.0910958904109589
701,0.017275615567911042,0.0910958904109589
702,0.017275615567911042,0.0911361804995971
703,0.01731532962668785,0.0911361804995971
704,0.01731532962668785,0.09125705076551169
705,0.01739475774424146,0.09125705076551169
706,0.01739475774424146,0.09133763094278807
707,0.01743447180301827,0.09133763094278807
708,0.01743447180301827,0.09149879129734086
709,0.017474185861795076,0.09149879129734086
710,0.017474185861795076,0.09153908138597905
711,0.017553613979348688,0.09153908138597905
712,0.017553613979348688,0.09170024174053183
713,0.017593328038125498,0.09170024174053183
714,0.017593328038125498,0.09178082191780822
715,0.017633042096902304,0.09178082191780822
716,0.017633042096902304,0.09190169218372281
717,0.01767275615567911,0.09190169218372281
718,0.01767275615567911,0.09206285253827558
719,0.017712470214455916,0.09206285253827558
720,0.017712470214455916,0.09210314262691378
721,0.017752184273232725,0.09210314262691378
722,0.017752184273232725,0.09246575342465753
723,0.01779189833200953,0.09246575342465753
724,0.01779189833200953,0.09262691377921031
725,0.017831612390786337,0.09262691377921031
726,0.017831612390786337,0.09282836422240129
727,0.017871326449563147,0.09282836422240129
728,0.017871326449563147,0.09286865431103948
729,0.017911040508339953,0.09286865431103948
730,0.017911040508339953,0.09290894439967767
731,0.01795075456711676,0.09290894439967767
732,0.01795075456711676,0.09311039484286865
733,0.017990468625893565,0.09311039484286865
734,0.017990468625893565,0.093593875906527
735,0.018149324861000793,0.093593875906527
736,0.018149324861000793,0.09367445608380338
737,0.018189038919777602,0.09367445608380338
738,0.018189038919777602,0.09383561643835617
739,0.01822875297855441,0.09383561643835617
740,0.01822875297855441,0.09387590652699436
741,0.018268467037331215,0.09387590652699436
742,0.018268467037331215,0.09403706688154714
743,0.01830818109610802,0.09403706688154714
744,0.01830818109610802,0.09411764705882353
745,0.01834789515488483,0.09411764705882353
746,0.01834789515488483,0.09415793714746172
747,0.018387609213661636,0.09415793714746172
748,0.018387609213661636,0.09464141821112007
749,0.018427323272438442,0.09464141821112007
750,0.018427323272438442,0.09472199838839646
751,0.018467037331215252,0.09472199838839646
752,0.018467037331215252,0.09496373892022562
753,0.018506751389992058,0.09496373892022562
754,0.018506751389992058,0.09504431909750201
755,0.018546465448768864,0.09504431909750201
756,0.018546465448768864,0.09512489927477841
757,0.01858617950754567,0.09512489927477841
758,0.01858617950754567,0.0951651893634166
759,0.018665607625099286,0.0951651893634166
760,0.018665607625099286,0.09528605962933119
761,0.01870532168387609,0.09528605962933119
762,0.01870532168387609,0.09552780016116036
763,0.018784749801429707,0.09552780016116036
764,0.018784749801429707,0.09576954069298953
765,0.018824463860206513,0.09576954069298953
766,0.018824463860206513,0.09593070104754231
767,0.01886417791898332,0.09593070104754231
768,0.01886417791898332,0.09625302175664786
769,0.01898332009531374,0.09625302175664786
770,0.01898332009531374,0.09629331184528606
771,0.019023034154090547,0.09629331184528606
772,0.019023034154090547,0.09633360193392425
773,0.019062748212867357,0.09633360193392425
774,0.019062748212867357,0.09657534246575343
775,0.019181890389197775,0.09657534246575343
776,0.019181890389197775,0.09661563255439162
777,0.019301032565528196,0.09661563255439162
778,0.019301032565528196,0.0967365028203062
779,0.019340746624305002,0.0967365028203062
780,0.019340746624305002,0.0967767929089444
781,0.019380460683081812,0.0967767929089444
782,0.019380460683081812,0.09709911361804996
783,0.019420174741858618,0.09709911361804996
784,0.019420174741858618,0.09717969379532634
785,0.019499602859412234,0.09717969379532634
786,0.019499602859412234,0.09734085414987913
787,0.019579030976965846,0.09734085414987913
788,0.019579030976965846,0.09738114423851732
789,0.01965845909451946,0.09738114423851732
790,0.01965845909451946,0.09746172441579372
791,0.019698173153296267,0.09746172441579372
792,0.019698173153296267,0.09806607574536665
793,0.01981731532962669,0.09806607574536665
794,0.01981731532962669,0.09810636583400484
795,0.019857029388403495,0.09810636583400484
796,0.019857029388403495,0.09830781627719581
797,0.019936457505957107,0.09830781627719581
798,0.019936457505957107,0.09854955680902498
799,0.019976171564733917,0.09854955680902498
800,0.019976171564733917,0.09858984689766317
801,0.020015885623510723,0.09858984689766317
802,0.020015885623510723,0.09863013698630137
803,0.02005559968228753,0.09863013698630137
804,0.02005559968228753,0.09891216760676874
805,0.02009531374106434,0.09891216760676874
806,0.02009531374106434,0.09899274778404513
807,0.020135027799841144,0.09899274778404513
808,0.020135027799841144,0.0991136180499597
809,0.020214455917394757,0.0991136180499597
810,0.020214455917394757,0.0991941982272361
811,0.020333598093725178,0.0991941982272361
812,0.020333598093725178,0.0992344883158743
813,0.020373312152501984,0.0992344883158743
814,0.020373312152501984,0.09963738920225625
815,0.0204527402700556,0.09963738920225625
816,0.0204527402700556,0.09975825946817082
817,0.020532168387609212,0.09975825946817082
818,0.020532168387609212,0.09979854955680903
819,0.020611596505162828,0.09979854955680903
820,0.020611596505162828,0.0999597099113618
821,0.020651310563939634,0.0999597099113618
822,0.020651310563939634,0.1
823,0.020691024622716443,0.1
824,0.020691024622716443,0.10016116035455278
825,0.02073073868149325,0.10016116035455278
826,0.02073073868149325,0.10036261079774375
827,0.02081016679904686,0.10036261079774375
828,0.02081016679904686,0.10044319097502015
829,0.02084988085782367,0.10044319097502015
830,0.02084988085782367,0.10052377115229653
831,0.020929308975377283,0.10052377115229653
832,0.020929308975377283,0.10056406124093473
833,0.0210087370929309,0.10056406124093473
834,0.0210087370929309,0.10060435132957292
835,0.021048451151707705,0.10060435132957292
836,0.021048451151707705,0.10100725221595487
837,0.021127879269261317,0.10100725221595487
838,0.021127879269261317,0.10104754230459306
839,0.021207307386814932,0.10104754230459306
840,0.021207307386814932,0.10112812248186946
841,0.02124702144559174,0.10112812248186946
842,0.02124702144559174,0.10116841257050765
843,0.021286735504368548,0.10116841257050765
844,0.021286735504368548,0.10128928283642225
845,0.021326449563145354,0.10128928283642225
846,0.021326449563145354,0.10185334407735697
847,0.021405877680698966,0.10185334407735697
848,0.021405877680698966,0.10233682514101532
849,0.021445591739475776,0.10233682514101532
850,0.021445591739475776,0.10253827558420628
851,0.021485305798252582,0.10253827558420628
852,0.021485305798252582,0.10269943593875906
853,0.021604447974583003,0.10269943593875906
854,0.021604447974583003,0.10273972602739725
855,0.02164416203335981,0.10273972602739725
856,0.02164416203335981,0.10282030620467365
857,0.021683876092136616,0.10282030620467365
858,0.021683876092136616,0.10290088638195004
859,0.02176330420969023,0.10290088638195004
860,0.02176330420969023,0.10302175664786463
861,0.021842732327243843,0.10302175664786463
862,0.021842732327243843,0.10330378726833199
863,0.021882446386020653,0.10330378726833199
864,0.021882446386020653,0.10338436744560837
865,0.021961874503574265,0.10338436744560837
866,0.021961874503574265,0.10362610797743756
867,0.02204130262112788,0.10362610797743756
868,0.02204130262112788,0.10366639806607575
869,0.022081016679904687,0.10366639806607575
870,0.022081016679904687,0.10374697824335213
871,0.022120730738681493,0.10374697824335213
872,0.022120730738681493,0.10386784850926672
873,0.0221604447974583,0.10386784850926672
874,0.0221604447974583,0.10390813859790492
875,0.022239872915011914,0.10390813859790492
876,0.022239872915011914,0.1040692989524577
877,0.02227958697378872,0.1040692989524577
878,0.02227958697378872,0.10410958904109589
879,0.02231930103256553,0.10410958904109589
880,0.02231930103256553,0.10431103948428687
881,0.022359015091342336,0.10431103948428687
882,0.022359015091342336,0.10435132957292506
883,0.022398729150119142,0.10435132957292506
884,0.022398729150119142,0.10455278001611604
885,0.022438443208895948,0.10455278001611604
886,0.022438443208895948,0.10463336019339242
887,0.022478157267672758,0.10463336019339242
888,0.022478157267672758,0.10471394037066882
889,0.022517871326449564,0.10471394037066882
890,0.022517871326449564,0.10475423045930701
891,0.02255758538522637,0.10475423045930701
892,0.02255758538522637,0.10487510072522159
893,0.022597299444003176,0.10487510072522159
894,0.022597299444003176,0.1049153908138598
895,0.02267672756155679,0.1049153908138598
896,0.02267672756155679,0.10523771152296535
897,0.022716441620333597,0.10523771152296535
898,0.022716441620333597,0.10539887187751813
899,0.022795869737887213,0.10539887187751813
900,0.022795869737887213,0.10543916196615633
901,0.02283558379666402,0.10543916196615633
902,0.02283558379666402,0.10556003223207092
903,0.022875297855440825,0.10556003223207092
904,0.022875297855440825,0.10572119258662369
905,0.022915011914217635,0.10572119258662369
906,0.022915011914217635,0.10600322320709106
907,0.02295472597299444,0.10600322320709106
908,0.02295472597299444,0.10624496373892023
909,0.023034154090548053,0.10624496373892023
910,0.023034154090548053,0.10628525382755842
911,0.023073868149324862,0.10628525382755842
912,0.023073868149324862,0.10632554391619661
913,0.023153296266878474,0.10632554391619661
914,0.023153296266878474,0.1063658340048348
915,0.02319301032565528,0.1063658340048348
916,0.02319301032565528,0.1064464141821112
917,0.02323272438443209,0.1064464141821112
918,0.02323272438443209,0.10668815471394037
919,0.023272438443208896,0.10668815471394037
920,0.023272438443208896,0.10676873489121676
921,0.023351866560762508,0.10676873489121676
922,0.023351866560762508,0.10688960515713135
923,0.023391580619539318,0.10688960515713135
924,0.023391580619539318,0.10701047542304593
925,0.023431294678316124,0.10701047542304593
926,0.023431294678316124,0.10725221595487511
927,0.02351072279586974,0.10725221595487511
928,0.02351072279586974,0.10757453666398066
929,0.023550436854646545,0.10757453666398066
930,0.023550436854646545,0.10761482675261885
931,0.02359015091342335,0.10761482675261885
932,0.02359015091342335,0.10777598710717164
933,0.023629864972200158,0.10777598710717164
934,0.023629864972200158,0.10829975825946817
935,0.023669579030976967,0.10829975825946817
936,0.023669579030976967,0.10854149879129735
937,0.023709293089753773,0.10854149879129735
938,0.023709293089753773,0.10858178887993554
939,0.023788721207307385,0.10858178887993554
940,0.023788721207307385,0.10878323932312652
941,0.023828435266084195,0.10878323932312652
942,0.023828435266084195,0.10882352941176471
943,0.023868149324861,0.10882352941176471
944,0.023868149324861,0.10890410958904109
945,0.023907863383637807,0.10890410958904109
946,0.023907863383637807,0.10910556003223207
947,0.023947577442414616,0.10910556003223207
948,0.023947577442414616,0.10914585012087026
949,0.023987291501191423,0.10914585012087026
950,0.023987291501191423,0.10930701047542304
951,0.02414614773629865,0.10930701047542304
952,0.02414614773629865,0.10938759065269943
953,0.024185861795075456,0.10938759065269943
954,0.024185861795075456,0.10942788074133764
955,0.024225575853852262,0.10942788074133764
956,0.024225575853852262,0.10954875100725221
957,0.024305003971405878,0.10954875100725221
958,0.024305003971405878,0.10983078162771959
959,0.0244241461477363,0.10983078162771959
960,0.0244241461477363,0.10991136180499597
961,0.024463860206513106,0.10991136180499597
962,0.024463860206513106,0.11023368251410152
963,0.024503574265289912,0.11023368251410152
964,0.024503574265289912,0.11035455278001612
965,0.02454328832406672,0.11035455278001612
966,0.02454328832406672,0.11063658340048348
967,0.024622716441620333,0.11063658340048348
968,0.024622716441620333,0.11067687348912168
969,0.02466243050039714,0.11067687348912168
970,0.02466243050039714,0.11075745366639807
971,0.02470214455917395,0.11075745366639807
972,0.02470214455917395,0.11091861402095085
973,0.024741858617950755,0.11091861402095085
974,0.024741858617950755,0.11099919419822724
975,0.02478157267672756,0.11099919419822724
976,0.02478157267672756,0.11107977437550362
977,0.024821286735504367,0.11107977437550362
978,0.024821286735504367,0.11140209508460919
979,0.024900714853057983,0.11140209508460919
980,0.024900714853057983,0.11144238517324738
981,0.02494042891183479,0.11144238517324738
982,0.02494042891183479,0.11152296535052376
983,0.024980142970611595,0.11152296535052376
984,0.024980142970611595,0.11164383561643836
985,0.025019857029388404,0.11164383561643836
986,0.025019857029388404,0.11176470588235295
987,0.025099285146942017,0.11176470588235295
988,0.025099285146942017,0.11184528605962933
989,0.025218427323272438,0.11184528605962933
990,0.025218427323272438,0.11196615632554392
991,0.02533756949960286,0.11196615632554392
992,0.02533756949960286,0.11204673650282031
993,0.025496425734710088,0.11204673650282031
994,0.025496425734710088,0.1120870265914585
995,0.025536139793486894,0.1120870265914585
996,0.025536139793486894,0.11212731668009669
997,0.0255758538522637,0.11212731668009669
998,0.0255758538522637,0.11216760676873488
999,0.02561556791104051,0.11216760676873488
1000,0.02561556791104051,0.11228847703464948
1001,0.025655281969817315,0.11228847703464948
1002,0.025655281969817315,0.11232876712328767
1003,0.02569499602859412,0.11232876712328767
1004,0.02569499602859412,0.11248992747784045
1005,0.02573471008737093,0.11248992747784045
1006,0.02573471008737093,0.11285253827558421
1007,0.025774424146147737,0.11285253827558421
1008,0.025774424146147737,0.1128928283642224
1009,0.02585385226370135,0.1128928283642224
1010,0.02585385226370135,0.11297340854149879
1011,0.02589356632247816,0.11297340854149879
1012,0.02589356632247816,0.11301369863013698
1013,0.025933280381254965,0.11301369863013698
1014,0.025933280381254965,0.11337630942788074
1015,0.02597299444003177,0.11337630942788074
1016,0.02597299444003177,0.11341659951651893
1017,0.026012708498808577,0.11341659951651893
1018,0.026012708498808577,0.11361804995970991
1019,0.026052422557585386,0.11361804995970991
1020,0.026052422557585386,0.1136583400483481
1021,0.026171564733915808,0.1136583400483481
1022,0.026171564733915808,0.1137389202256245
1023,0.026211278792692614,0.1137389202256245
1024,0.026211278792692614,0.11381950040290088
1025,0.026290706910246226,0.11381950040290088
1026,0.026290706910246226,0.11390008058017728
1027,0.026330420969023036,0.11390008058017728
1028,0.026330420969023036,0.11402095084609186
1029,0.02637013502779984,0.11402095084609186
1030,0.02637013502779984,0.11406124093473005
1031,0.026409849086576648,0.11406124093473005
1032,0.026409849086576648,0.11414182111200645
1033,0.026449563145353454,0.11414182111200645
1034,0.026449563145353454,0.11422240128928283
1035,0.026489277204130263,0.11422240128928283
1036,0.026489277204130263,0.114464141821112
1037,0.02652899126290707,0.114464141821112
1038,0.02652899126290707,0.1145044319097502
1039,0.026568705321683875,0.1145044319097502
1040,0.026568705321683875,0.11462530217566479
1041,0.02660841938046068,0.11462530217566479
1042,0.02660841938046068,0.11486704270749395
1043,0.02664813343923749,0.11486704270749395
1044,0.02664813343923749,0.11490733279613215
1045,0.026687847498014297,0.11490733279613215
1046,0.026687847498014297,0.11494762288477034
1047,0.026727561556791103,0.11494762288477034
1048,0.026727561556791103,0.11510878323932312
1049,0.026767275615567913,0.11510878323932312
1050,0.026767275615567913,0.11514907332796132
1051,0.02680698967434472,0.11514907332796132
1052,0.02680698967434472,0.11522965350523771
1053,0.02692613185067514,0.11522965350523771
1054,0.02692613185067514,0.11559226430298147
1055,0.027005559968228753,0.11559226430298147
1056,0.027005559968228753,0.11571313456889605
1057,0.027084988085782368,0.11571313456889605
1058,0.027084988085782368,0.11591458501208703
1059,0.027124702144559174,0.11591458501208703
1060,0.027124702144559174,0.11599516518936341
1061,0.02716441620333598,0.11599516518936341
1062,0.02716441620333598,0.11619661563255439
1063,0.027204130262112786,0.11619661563255439
1064,0.027204130262112786,0.11631748589846898
1065,0.027243844320889596,0.11631748589846898
1066,0.027243844320889596,0.11635777598710717
1067,0.027323272438443208,0.11635777598710717
1068,0.027323272438443208,0.11659951651893634
1069,0.027362986497220017,0.11659951651893634
1070,0.027362986497220017,0.11676067687348912
1071,0.027402700555996824,0.11676067687348912
1072,0.027402700555996824,0.1169218372280419
1073,0.02744241461477363,0.1169218372280419
1074,0.02744241461477363,0.11700241740531829
1075,0.027482128673550436,0.11700241740531829
1076,0.027482128673550436,0.11712328767123288
1077,0.027521842732327245,0.11712328767123288
1078,0.027521842732327245,0.11716357775987107
1079,0.027601270849880857,0.11716357775987107
1080,0.027601270849880857,0.11740531829170024
1081,0.027680698967434473,0.11740531829170024
1082,0.027680698967434473,0.11744560838033843
1083,0.027879269261318507,0.11744560838033843
1084,0.027879269261318507,0.11748589846897663
1085,0.027958697378872122,0.11748589846897663
1086,0.027958697378872122,0.11796937953263498
1087,0.02799841143764893,0.11796937953263498
1088,0.02799841143764893,0.11817082997582595
1089,0.028038125496425734,0.11817082997582595
1090,0.028038125496425734,0.11821112006446415
1091,0.02807783955520254,0.11821112006446415
1092,0.02807783955520254,0.11865431103948429
1093,0.02811755361397935,0.11865431103948429
1094,0.02811755361397935,0.11869460112812248
1095,0.028157267672756156,0.11869460112812248
1096,0.028157267672756156,0.11901692183722805
1097,0.028196981731532962,0.11901692183722805
1098,0.028196981731532962,0.11909750201450443
1099,0.028236695790309768,0.11909750201450443
1100,0.028236695790309768,0.11913779210314263
1101,0.028276409849086578,0.11913779210314263
1102,0.028276409849086578,0.1193795326349718
1103,0.02835583796664019,0.1193795326349718
1104,0.02835583796664019,0.11941982272360999
1105,0.028395552025416996,0.11941982272360999
1106,0.028395552025416996,0.11962127316680096
1107,0.028435266084193805,0.11962127316680096
1108,0.028435266084193805,0.11978243352135375
1109,0.02847498014297061,0.11978243352135375
1110,0.02847498014297061,0.11982272360999194
1111,0.028554408260524227,0.11982272360999194
1112,0.028554408260524227,0.11986301369863013
1113,0.028594122319301033,0.11986301369863013
1114,0.028594122319301033,0.11990330378726834
1115,0.028673550436854645,0.11990330378726834
1116,0.028673550436854645,0.12010475423045931
1117,0.028713264495631455,0.12010475423045931
1118,0.028713264495631455,0.12038678485092667
1119,0.028832406671961873,0.12038678485092667
1120,0.028832406671961873,0.12046736502820306
1121,0.028872120730738682,0.12046736502820306
1122,0.028872120730738682,0.12054794520547946
1123,0.02891183478951549,0.12054794520547946
1124,0.02891183478951549,0.12066881547139403
1125,0.028991262907069104,0.12066881547139403
1126,0.028991262907069104,0.12103142626913779
1127,0.02903097696584591,0.12103142626913779
1128,0.02903097696584591,0.12115229653505238
1129,0.029070691024622716,0.12115229653505238
1130,0.029070691024622716,0.12123287671232877
1131,0.029150119142176332,0.12123287671232877
1132,0.029150119142176332,0.12131345688960515
1133,0.029189833200953138,0.12131345688960515
1134,0.029189833200953138,0.12143432715551974
1135,0.029229547259729944,0.12143432715551974
1136,0.029229547259729944,0.12147461724415794
1137,0.02938840349483717,0.12147461724415794
1138,0.02938840349483717,0.12163577759871072
1139,0.029467831612390787,0.12163577759871072
1140,0.029467831612390787,0.12167606768734891
1141,0.0295472597299444,0.12167606768734891
1142,0.0295472597299444,0.1217566478646253
1143,0.02958697378872121,0.1217566478646253
1144,0.02958697378872121,0.1217969379532635
1145,0.02966640190627482,0.1217969379532635
1146,0.02966640190627482,0.12187751813053989
1147,0.029706115965051627,0.12187751813053989
1148,0.029706115965051627,0.12224012892828365
1149,0.029785544082605243,0.12224012892828365
1150,0.029785544082605243,0.12232070910556003
1151,0.02982525814138205,0.12232070910556003
1152,0.02982525814138205,0.12248186946011282
1153,0.029864972200158855,0.12248186946011282
1154,0.029864972200158855,0.12252215954875101
1155,0.029904686258935664,0.12252215954875101
1156,0.029904686258935664,0.12264302981466559
1157,0.02994440031771247,0.12264302981466559
1158,0.02994440031771247,0.12268331990330379
1159,0.029984114376489276,0.12268331990330379
1160,0.029984114376489276,0.12280419016921837
1161,0.030023828435266083,0.12280419016921837
1162,0.030023828435266083,0.12288477034649477
1163,0.030103256552819698,0.12288477034649477
1164,0.030103256552819698,0.1234085414987913
1165,0.030182684670373314,0.1234085414987913
1166,0.030182684670373314,0.12369057211925866
1167,0.03022239872915012,0.12369057211925866
1168,0.03022239872915012,0.12381144238517325
1169,0.030262112787926926,0.12381144238517325
1170,0.030262112787926926,0.12385173247381144
1171,0.03034154090548054,0.12385173247381144
1172,0.03034154090548054,0.12409347300564061
1173,0.03046068308181096,0.12409347300564061
1174,0.03046068308181096,0.12417405318291701
1175,0.030540111199364575,0.12417405318291701
1176,0.030540111199364575,0.12445608380338437
1177,0.030659253375694997,0.12445608380338437
1178,0.030659253375694997,0.12453666398066075
1179,0.030698967434471803,0.12453666398066075
1180,0.030698967434471803,0.12485898468976632
1181,0.03073868149324861,0.12485898468976632
1182,0.03073868149324861,0.12489927477840451
1183,0.03077839555202542,0.12489927477840451
1184,0.03077839555202542,0.1250201450443191
1185,0.030818109610802225,0.1250201450443191
1186,0.030818109610802225,0.12506043513295728
1187,0.03085782366957903,0.12506043513295728
1188,0.03085782366957903,0.12538275584206285
1189,0.030976965845909452,0.12538275584206285
1190,0.030976965845909452,0.1259065269943594
1191,0.03101667990468626,0.1259065269943594
1192,0.03101667990468626,0.12622884770346496
1193,0.031056393963463064,0.12622884770346496
1194,0.031056393963463064,0.12626913779210314
1195,0.031096108022239874,0.12626913779210314
1196,0.031096108022239874,0.1264705882352941
1197,0.03113582208101668,0.1264705882352941
1198,0.03113582208101668,0.12651087832393232
1199,0.031175536139793486,0.12651087832393232
1200,0.031175536139793486,0.1265914585012087
1201,0.031215250198570296,0.1265914585012087
1202,0.031215250198570296,0.1266317485898469
1203,0.0312549642573471,0.1266317485898469
1204,0.0312549642573471,0.1267123287671233
1205,0.03129467831612391,0.1267123287671233
1206,0.03129467831612391,0.12675261885576147
1207,0.03133439237490072,0.12675261885576147
1208,0.03133439237490072,0.12683319903303789
1209,0.03137410643367752,0.12683319903303789
1210,0.03137410643367752,0.12687348912167606
1211,0.03149324861000794,0.12687348912167606
1212,0.03149324861000794,0.12711522965350525
1213,0.03153296266878475,0.12711522965350525
1214,0.03153296266878475,0.12715551974214342
1215,0.031572676727561554,0.12715551974214342
1216,0.031572676727561554,0.1272360999194198
1217,0.03161239078633837,0.1272360999194198
1218,0.03161239078633837,0.12727639000805802
1219,0.03177124702144559,0.12727639000805802
1220,0.03177124702144559,0.1273569701853344
1221,0.0318109610802224,0.1273569701853344
1222,0.0318109610802224,0.12743755036261079
1223,0.0318506751389992,0.12743755036261079
1224,0.0318506751389992,0.12755842062852538
1225,0.031890389197776016,0.12755842062852538
1226,0.031890389197776016,0.12767929089443997
1227,0.03193010325655282,0.12767929089443997
1228,0.03193010325655282,0.12771958098307817
1229,0.032088959491660046,0.12771958098307817
1230,0.032088959491660046,0.12775987107171635
1231,0.03212867355043685,0.12775987107171635
1232,0.03212867355043685,0.12780016116035456
1233,0.03216838760921366,0.12780016116035456
1234,0.03216838760921366,0.12792103142626915
1235,0.03224781572676728,0.12792103142626915
1236,0.03224781572676728,0.12796132151490733
1237,0.032287529785544083,0.12796132151490733
1238,0.032287529785544083,0.12808219178082192
1239,0.03232724384432089,0.12808219178082192
1240,0.03232724384432089,0.1282030620467365
1241,0.032366957903097696,0.1282030620467365
1242,0.032366957903097696,0.12852538275584205
1243,0.0324066719618745,0.12852538275584205
1244,0.0324066719618745,0.12888799355358582
1245,0.03256552819698173,0.12888799355358582
1246,0.03256552819698173,0.12912973408541498
1247,0.03260524225575854,0.12912973408541498
1248,0.03260524225575854,0.12941176470588237
1249,0.03268467037331215,0.12941176470588237
1250,0.03268467037331215,0.12949234488315875
1251,0.03276409849086576,0.12949234488315875
1252,0.03276409849086576,0.1298549556809025
1253,0.032803812549642576,0.1298549556809025
1254,0.032803812549642576,0.1298952457695407
1255,0.03284352660841938,0.1298952457695407
1256,0.03284352660841938,0.12993553585817888
1257,0.032922954725972994,0.12993553585817888
1258,0.032922954725972994,0.1299758259468171
1259,0.0329626687847498,0.1299758259468171
1260,0.0329626687847498,0.13021756647864624
1261,0.033002382843526606,0.13021756647864624
1262,0.033002382843526606,0.13029814665592265
1263,0.03304209690230341,0.13029814665592265
1264,0.03304209690230341,0.13033843674456083
1265,0.033081810961080226,0.13033843674456083
1266,0.033081810961080226,0.1306204673650282
1267,0.03324066719618745,0.1306204673650282
1268,0.03324066719618745,0.13094278807413376
1269,0.033280381254964256,0.13094278807413376
1270,0.033280381254964256,0.13106365834004835
1271,0.03332009531374106,0.13106365834004835
1272,0.03332009531374106,0.1313053988718775
1273,0.03339952343129468,0.1313053988718775
1274,0.03339952343129468,0.1314262691377921
1275,0.03343923749007149,0.1314262691377921
1276,0.03343923749007149,0.1315874294923449
1277,0.03347895154884829,0.1315874294923449
1278,0.03347895154884829,0.13162771958098307
1279,0.03359809372517871,0.13162771958098307
1280,0.03359809372517871,0.13170829975825946
1281,0.03363780778395552,0.13170829975825946
1282,0.03363780778395552,0.13182917002417405
1283,0.03367752184273233,0.13182917002417405
1284,0.03367752184273233,0.13186946011281225
1285,0.033717235901509136,0.13186946011281225
1286,0.033717235901509136,0.13190975020145043
1287,0.03387609213661636,0.13190975020145043
1288,0.03387609213661636,0.13231265108783238
1289,0.03395552025416997,0.13231265108783238
1290,0.03395552025416997,0.1323932312651088
1291,0.033995234312946786,0.1323932312651088
1292,0.033995234312946786,0.13255439161966157
1293,0.03403494837172359,0.13255439161966157
1294,0.03403494837172359,0.13287671232876713
1295,0.0340746624305004,0.13287671232876713
1296,0.0340746624305004,0.1329170024174053
1297,0.03415409054805401,0.1329170024174053
1298,0.03415409054805401,0.13295729250604352
1299,0.034193804606830816,0.13295729250604352
1300,0.034193804606830816,0.1330781627719581
1301,0.03423351866560762,0.1330781627719581
1302,0.03423351866560762,0.1331587429492345
1303,0.03435266084193805,0.1331587429492345
1304,0.03435266084193805,0.13340048348106365
1305,0.03443208895949166,0.13340048348106365
1306,0.03443208895949166,0.13348106365834006
1307,0.0346306592533757,0.13348106365834006
1308,0.0346306592533757,0.13368251410153104
1309,0.0346703733121525,0.13368251410153104
1310,0.0346703733121525,0.13376309427880742
1311,0.03471008737092931,0.13376309427880742
1312,0.03471008737092931,0.13428686543110394
1313,0.03478951548848292,0.13428686543110394
1314,0.03478951548848292,0.13432715551974214
1315,0.03482922954725973,0.13432715551974214
1316,0.03482922954725973,0.13456889605157132
1317,0.03486894360603654,0.13456889605157132
1318,0.03486894360603654,0.1346091861402095
1319,0.034908657664813346,0.1346091861402095
1320,0.034908657664813346,0.1347703464947623
1321,0.03506751389992057,0.1347703464947623
1322,0.03506751389992057,0.13485092667203868
1323,0.035107227958697376,0.13485092667203868
1324,0.035107227958697376,0.13501208702659145
1325,0.03514694201747419,0.13501208702659145
1326,0.03514694201747419,0.13517324738114425
1327,0.035186656076250995,0.13517324738114425
1328,0.035186656076250995,0.13525382755842064
1329,0.03526608419380461,0.13525382755842064
1330,0.03526608419380461,0.1354955680902498
1331,0.03530579825258141,0.1354955680902498
1332,0.03530579825258141,0.135535858178888
1333,0.03542494042891183,0.135535858178888
1334,0.03542494042891183,0.13569701853344077
1335,0.035464654487688645,0.13569701853344077
1336,0.035464654487688645,0.13573730862207897
1337,0.03550436854646545,0.13573730862207897
1338,0.03550436854646545,0.13577759871071715
1339,0.03554408260524226,0.13577759871071715
1340,0.03554408260524226,0.13589846897663174
1341,0.03558379666401906,0.13589846897663174
1342,0.03558379666401906,0.13597904915390813
1343,0.035663224781572675,0.13597904915390813
1344,0.035663224781572675,0.13605962933118454
1345,0.035742652899126294,0.13605962933118454
1346,0.035742652899126294,0.1361804995970991
1347,0.0357823669579031,0.1361804995970991
1348,0.0357823669579031,0.1363013698630137
1349,0.035822081016679906,0.1363013698630137
1350,0.035822081016679906,0.1364625302175665
1351,0.03590150913423352,0.1364625302175665
1352,0.03590150913423352,0.13654311039484288
1353,0.035941223193010324,0.13654311039484288
1354,0.035941223193010324,0.13686543110394842
1355,0.036020651310563936,0.13686543110394842
1356,0.036020651310563936,0.13690572119258662
1357,0.03606036536934075,0.13690572119258662
1358,0.03606036536934075,0.136986301369863
1359,0.036219221604447974,0.136986301369863
1360,0.036219221604447974,0.13718775181305398
1361,0.036298649722001586,0.13718775181305398
1362,0.036298649722001586,0.1372280419016922
1363,0.0363383637807784,0.1372280419016922
1364,0.0363383637807784,0.13738920225624496
1365,0.036378077839555205,0.13738920225624496
1366,0.036378077839555205,0.13751007252215955
1367,0.03641779189833201,0.13751007252215955
1368,0.03641779189833201,0.13767123287671232
1369,0.03653693407466243,0.13767123287671232
1370,0.03653693407466243,0.1377921031426269
1371,0.03661636219221604,0.1377921031426269
1372,0.03661636219221604,0.1378726833199033
1373,0.036656076250992854,0.1378726833199033
1374,0.036656076250992854,0.13799355358581789
1375,0.03669579030976966,0.13799355358581789
1376,0.03669579030976966,0.13807413376309427
1377,0.03677521842732327,0.13807413376309427
1378,0.03677521842732327,0.13839645447219984
1379,0.03681493248610008,0.13839645447219984
1380,0.03681493248610008,0.13851732473811443
1381,0.036854646544876885,0.13851732473811443
1382,0.036854646544876885,0.1385576148267526
1383,0.03689436060365369,0.1385576148267526
1384,0.03689436060365369,0.1386784850926672
1385,0.036934074662430504,0.1386784850926672
1386,0.036934074662430504,0.1387187751813054
1387,0.03705321683876092,0.1387187751813054
1388,0.03705321683876092,0.13887993553585817
1389,0.03709293089753773,0.13887993553585817
1390,0.03709293089753773,0.13892022562449638
1391,0.037212073073868146,0.13892022562449638
1392,0.037212073073868146,0.13900080580177276
1393,0.03725178713264496,0.13900080580177276
1394,0.03725178713264496,0.13904109589041097
1395,0.037291501191421765,0.13904109589041097
1396,0.037291501191421765,0.13912167606768736
1397,0.03733121525019857,0.13912167606768736
1398,0.03733121525019857,0.13916196615632553
1399,0.03737092930897538,0.13916196615632553
1400,0.03737092930897538,0.13928283642224012
1401,0.03741064336775218,0.13928283642224012
1402,0.03741064336775218,0.1393634165995165
1403,0.03745035742652899,0.1393634165995165
1404,0.03745035742652899,0.13940370668815472
1405,0.037490071485305795,0.13940370668815472
1406,0.037490071485305795,0.13944399677679292
1407,0.03752978554408261,0.13944399677679292
1408,0.03752978554408261,0.1396051571313457
1409,0.037569499602859414,0.1396051571313457
1410,0.037569499602859414,0.13964544721998387
1411,0.03760921366163622,0.13964544721998387
1412,0.03760921366163622,0.13976631748589846
1413,0.03764892772041303,0.13976631748589846
1414,0.03764892772041303,0.13980660757453667
1415,0.03768864177918983,0.13980660757453667
1416,0.03768864177918983,0.13984689766317485
1417,0.03772835583796664,0.13984689766317485
1418,0.03772835583796664,0.13992747784045126
1419,0.037768069896743445,0.13992747784045126
1420,0.037768069896743445,0.13996776792908944
1421,0.037847498014297064,0.13996776792908944
1422,0.037847498014297064,0.14020950846091862
1423,0.037926926131850676,0.14020950846091862
1424,0.037926926131850676,0.1402497985495568
1425,0.03800635424940429,0.1402497985495568
1426,0.03800635424940429,0.140290088638195
1427,0.03812549642573471,0.140290088638195
1428,0.03812549642573471,0.14045124899274777
1429,0.03816521048451152,0.14045124899274777
1430,0.03816521048451152,0.14069298952457696
1431,0.038204924543288325,0.14069298952457696
1432,0.038204924543288325,0.14077356970185334
1433,0.03828435266084194,0.14077356970185334
1434,0.03828435266084194,0.14085414987912973
1435,0.03832406671961874,0.14085414987912973
1436,0.03832406671961874,0.14089443996776793
1437,0.038403494837172356,0.14089443996776793
1438,0.038403494837172356,0.14101531023368252
1439,0.038482922954725975,0.14101531023368252
1440,0.038482922954725975,0.1410556003223207
1441,0.03852263701350278,0.1410556003223207
1442,0.03852263701350278,0.14129734085414988
1443,0.03856235107227959,0.14129734085414988
1444,0.03856235107227959,0.14153908138597904
1445,0.03860206513105639,0.14153908138597904
1446,0.03860206513105639,0.14178082191780822
1447,0.0386417791898332,0.14178082191780822
1448,0.0386417791898332,0.14182111200644643
1449,0.03872120730738682,0.14182111200644643
1450,0.03872120730738682,0.1418614020950846
1451,0.03880063542494043,0.1418614020950846
1452,0.03880063542494043,0.14218372280419017
1453,0.038840349483717236,0.14218372280419017
1454,0.038840349483717236,0.14222401289282838
1455,0.03888006354249404,0.14222401289282838
1456,0.03888006354249404,0.14258662369057212
1457,0.03891977760127085,0.14258662369057212
1458,0.03891977760127085,0.14270749395648671
1459,0.03899920571882447,0.14270749395648671
1460,0.03899920571882447,0.1427477840451249
1461,0.03903891977760127,0.1427477840451249
1462,0.03903891977760127,0.14298952457695407
1463,0.03907863383637808,0.14298952457695407
1464,0.03907863383637808,0.14307010475423046
1465,0.039118347895154885,0.14307010475423046
1466,0.039118347895154885,0.14311039484286867
1467,0.03927720413026211,0.14311039484286867
1468,0.03927720413026211,0.14323126510878323
1469,0.03935663224781573,0.14323126510878323
1470,0.03935663224781573,0.14331184528605964
1471,0.03947577442414615,0.14331184528605964
1472,0.03947577442414615,0.14339242546333603
1473,0.03951548848292295,0.14339242546333603
1474,0.03951548848292295,0.143593875906527
1475,0.03959491660047657,0.143593875906527
1476,0.03959491660047657,0.14387590652699436
1477,0.03963463065925338,0.14387590652699436
1478,0.03963463065925338,0.14403706688154713
1479,0.039674344718030184,0.14403706688154713
1480,0.039674344718030184,0.14407735697018534
1481,0.0397934868943606,0.14407735697018534
1482,0.0397934868943606,0.14411764705882352
1483,0.03983320095313741,0.14411764705882352
1484,0.03983320095313741,0.14415793714746172
1485,0.039872915011914215,0.14415793714746172
1486,0.039872915011914215,0.1442385173247381
1487,0.03991262907069103,0.1442385173247381
1488,0.03991262907069103,0.1443190975020145
1489,0.03999205718824464,0.1443190975020145
1490,0.03999205718824464,0.14443996776792908
1491,0.040031771247021446,0.14443996776792908
1492,0.040031771247021446,0.14452054794520547
1493,0.04007148530579825,0.14452054794520547
1494,0.04007148530579825,0.14468170829975827
1495,0.040150913423351864,0.14468170829975827
1496,0.040150913423351864,0.14476228847703465
1497,0.04019062748212868,0.14476228847703465
1498,0.04019062748212868,0.14488315874294924
1499,0.04027005559968229,0.14488315874294924
1500,0.04027005559968229,0.14492344883158742
1501,0.040309769658459095,0.14492344883158742
1502,0.040309769658459095,0.14500402900886383
1503,0.0403494837172359,0.14500402900886383
1504,0.0403494837172359,0.14508460918614022
1505,0.04042891183478951,0.14508460918614022
1506,0.04042891183478951,0.145245769540693
1507,0.04046862589356632,0.145245769540693
1508,0.04046862589356632,0.1452860596293312
1509,0.040667196187450357,0.1452860596293312
1510,0.040667196187450357,0.14544721998388396
1511,0.04074662430500397,0.14544721998388396
1512,0.04074662430500397,0.14548751007252217
1513,0.0409054805401112,0.14548751007252217
1514,0.0409054805401112,0.14564867042707494
1515,0.04098490865766481,0.14564867042707494
1516,0.04098490865766481,0.14576954069298953
1517,0.04102462271644162,0.14576954069298953
1518,0.04102462271644162,0.14589041095890412
1519,0.041064336775218424,0.14589041095890412
1520,0.041064336775218424,0.1460515713134569
1521,0.04114376489277204,0.1460515713134569
1522,0.04114376489277204,0.14613215149073328
1523,0.04118347895154885,0.14613215149073328
1524,0.04118347895154885,0.14617244157937148
1525,0.04126290706910246,0.14617244157937148
1526,0.04126290706910246,0.14637389202256246
1527,0.04130262112787927,0.14637389202256246
1528,0.04130262112787927,0.14641418211120064
1529,0.04134233518665607,0.14641418211120064
1530,0.04134233518665607,0.14657534246575343
1531,0.041382049245432886,0.14657534246575343
1532,0.041382049245432886,0.14665592264302982
1533,0.0414614773629865,0.14665592264302982
1534,0.0414614773629865,0.14709911361804995
1535,0.041501191421763305,0.14709911361804995
1536,0.041501191421763305,0.14721998388396454
1537,0.04158061953931692,0.14721998388396454
1538,0.04158061953931692,0.14734085414987913
1539,0.04162033359809372,0.14734085414987913
1540,0.04162033359809372,0.14742143432715551
1541,0.04169976171564734,0.14742143432715551
1542,0.04169976171564734,0.1475423045930701
1543,0.04173947577442415,0.1475423045930701
1544,0.04173947577442415,0.1475825946817083
1545,0.041779189833200954,0.1475825946817083
1546,0.041779189833200954,0.1477840451248993
1547,0.04189833200953137,0.1477840451248993
1548,0.04189833200953137,0.14782433521353747
1549,0.04193804606830818,0.14782433521353747
1550,0.04193804606830818,0.14798549556809024
1551,0.04197776012708499,0.14798549556809024
1552,0.04197776012708499,0.14802578565672844
1553,0.04221604447974583,0.14802578565672844
1554,0.04221604447974583,0.148348106365834
1555,0.042255758538522634,0.148348106365834
1556,0.042255758538522634,0.14883158742949235
1557,0.042414614773629865,0.14883158742949235
1558,0.042414614773629865,0.14895245769540694
1559,0.04245432883240667,0.14895245769540694
1560,0.04245432883240667,0.14899274778404512
1561,0.04249404289118348,0.14899274778404512
1562,0.04249404289118348,0.14931506849315068
1563,0.04253375694996028,0.14931506849315068
1564,0.04253375694996028,0.14939564867042707
1565,0.042573471008737096,0.14939564867042707
1566,0.042573471008737096,0.14975825946817084
1567,0.0426131850675139,0.14975825946817084
1568,0.0426131850675139,0.14983883964544722
1569,0.042692613185067514,0.14983883964544722
1570,0.042692613185067514,0.14995970991136182
1571,0.04273232724384432,0.14995970991136182
1572,0.04273232724384432,0.15
1573,0.042772041302621126,0.15
1574,0.042772041302621126,0.15012087026591459
1575,0.04281175536139793,0.15012087026591459
1576,0.04281175536139793,0.1501611603545528
1577,0.04289118347895155,0.1501611603545528
1578,0.04289118347895155,0.15028203062046736
1579,0.04293089753772836,0.15028203062046736
1580,0.04293089753772836,0.15052377115229654
1581,0.042970611596505164,0.15052377115229654
1582,0.042970611596505164,0.15064464141821113
1583,0.04301032565528197,0.15064464141821113
1584,0.04301032565528197,0.15088638195004028
1585,0.043050039714058776,0.15088638195004028
1586,0.043050039714058776,0.15096696212731667
1587,0.04308975377283558,0.15096696212731667
1588,0.04308975377283558,0.15100725221595487
1589,0.04312946783161239,0.15100725221595487
1590,0.04312946783161239,0.15108783239323126
1591,0.04320889594916601,0.15108783239323126
1592,0.04320889594916601,0.15116841257050764
1593,0.04328832406671962,0.15116841257050764
1594,0.04328832406671962,0.15124899274778406
1595,0.04336775218427323,0.15124899274778406
1596,0.04336775218427323,0.1516116035455278
1597,0.04340746624305004,0.1516116035455278
1598,0.04340746624305004,0.151651893634166
1599,0.04344718030182685,0.151651893634166
1600,0.04344718030182685,0.1517324738114424
1601,0.04352660841938046,0.1517324738114424
1602,0.04352660841938046,0.15189363416599516
1603,0.04356632247815727,0.15189363416599516
1604,0.04356632247815727,0.15201450443190975
1605,0.04364575059571088,0.15201450443190975
1606,0.04364575059571088,0.15217566478646252
1607,0.04372517871326449,0.15217566478646252
1608,0.04372517871326449,0.15233682514101532
1609,0.043764892772041306,0.15233682514101532
1610,0.043764892772041306,0.15257856567284447
1611,0.04380460683081811,0.15257856567284447
1612,0.04380460683081811,0.15265914585012086
1613,0.04384432088959492,0.15265914585012086
1614,0.04384432088959492,0.15273972602739727
1615,0.043884034948371724,0.15273972602739727
1616,0.043884034948371724,0.15282030620467366
1617,0.04408260524225576,0.15282030620467366
1618,0.04408260524225576,0.15290088638195004
1619,0.04412231930103257,0.15290088638195004
1620,0.04412231930103257,0.1530620467365028
1621,0.04416203335980937,0.1530620467365028
1622,0.04416203335980937,0.15350523771152297
1623,0.04420174741858618,0.15350523771152297
1624,0.04420174741858618,0.15354552780016115
1625,0.044241461477362985,0.15354552780016115
1626,0.044241461477362985,0.15366639806607574
1627,0.04428117553613979,0.15366639806607574
1628,0.04428117553613979,0.15378726833199033
1629,0.0443208895949166,0.15378726833199033
1630,0.0443208895949166,0.15390813859790492
1631,0.04436060365369341,0.15390813859790492
1632,0.04436060365369341,0.1539484286865431
1633,0.04444003177124702,0.1539484286865431
1634,0.04444003177124702,0.15419016921837228
1635,0.044519459888800635,0.15419016921837228
1636,0.044519459888800635,0.1542304593070105
1637,0.04459888800635425,0.1542304593070105
1638,0.04459888800635425,0.15447219983883964
1639,0.04463860206513106,0.15447219983883964
1640,0.04463860206513106,0.15451248992747785
1641,0.04471803018268467,0.15451248992747785
1642,0.04471803018268467,0.15459307010475423
1643,0.04475774424146148,0.15459307010475423
1644,0.04475774424146148,0.15463336019339244
1645,0.044797458300238284,0.15463336019339244
1646,0.044797458300238284,0.15467365028203062
1647,0.04483717235901509,0.15467365028203062
1648,0.04483717235901509,0.154754230459307
1649,0.044876886417791896,0.154754230459307
1650,0.044876886417791896,0.1548751007252216
1651,0.04499602859412232,0.1548751007252216
1652,0.04499602859412232,0.15507655116841257
1653,0.04503574265289913,0.15507655116841257
1654,0.04503574265289913,0.15511684125705077
1655,0.04507545671167593,0.15511684125705077
1656,0.04507545671167593,0.15519742143432716
1657,0.04511517077045274,0.15519742143432716
1658,0.04511517077045274,0.15523771152296534
1659,0.045154884829229545,0.15523771152296534
1660,0.045154884829229545,0.15535858178887993
1661,0.045234312946783164,0.15535858178887993
1662,0.045234312946783164,0.15547945205479452
1663,0.04535345512311358,0.15547945205479452
1664,0.04535345512311358,0.1556003223207091
1665,0.04539316918189039,0.1556003223207091
1666,0.04539316918189039,0.1556809024979855
1667,0.045432883240667195,0.1556809024979855
1668,0.045432883240667195,0.1557211925866237
1669,0.045472597299444,0.1557211925866237
1670,0.045472597299444,0.15584206285253827
1671,0.04551231135822081,0.15584206285253827
1672,0.04551231135822081,0.15588235294117647
1673,0.045591739475774426,0.15588235294117647
1674,0.045591739475774426,0.15604351329572924
1675,0.04563145353455123,0.15604351329572924
1676,0.04563145353455123,0.15608380338436745
1677,0.04567116759332804,0.15608380338436745
1678,0.04567116759332804,0.15664786462530217
1679,0.04575059571088165,0.15664786462530217
1680,0.04575059571088165,0.15676873489121676
1681,0.045790309769658456,0.15676873489121676
1682,0.045790309769658456,0.15680902497985497
1683,0.04583002382843527,0.15680902497985497
1684,0.04583002382843527,0.15684931506849314
1685,0.045869737887212075,0.15684931506849314
1686,0.045869737887212075,0.15692989524576953
1687,0.04590945194598888,0.15692989524576953
1688,0.04590945194598888,0.15705076551168412
1689,0.04594916600476569,0.15705076551168412
1690,0.04594916600476569,0.1571313456889605
1691,0.046068308181096106,0.1571313456889605
1692,0.046068308181096106,0.1573730862207897
1693,0.04610802223987291,0.1573730862207897
1694,0.04610802223987291,0.15749395648670428
1695,0.046147736298649725,0.15749395648670428
1696,0.046147736298649725,0.15753424657534246
1697,0.04618745035742653,0.15753424657534246
1698,0.04618745035742653,0.15773569701853343
1699,0.04622716441620334,0.15773569701853343
1700,0.04622716441620334,0.15781627719580982
1701,0.04626687847498014,0.15781627719580982
1702,0.04626687847498014,0.15785656728444802
1703,0.04630659253375695,0.15785656728444802
1704,0.04630659253375695,0.1580177276390008
1705,0.046346306592533755,0.1580177276390008
1706,0.046346306592533755,0.15825946817082998
1707,0.046425734710087374,0.15825946817082998
1708,0.046425734710087374,0.15842062852538275
1709,0.04646544876886418,0.15842062852538275
1710,0.04646544876886418,0.15846091861402095
1711,0.046505162827640986,0.15846091861402095
1712,0.046505162827640986,0.15862207896857372
1713,0.046624305003971404,0.15862207896857372
1714,0.046624305003971404,0.15870265914585013
1715,0.04666401906274821,0.15870265914585013
1716,0.04666401906274821,0.1587429492344883
1717,0.04674344718030183,0.1587429492344883
1718,0.04674344718030183,0.15878323932312652
1719,0.04682287529785544,0.15878323932312652
1720,0.04682287529785544,0.1588235294117647
1721,0.04686258935663225,0.1588235294117647
1722,0.04686258935663225,0.1589041095890411
1723,0.046902303415409054,0.1589041095890411
1724,0.046902303415409054,0.1589443996776793
1725,0.04694201747418586,0.1589443996776793
1726,0.04694201747418586,0.15906526994359388
1727,0.046981731532962666,0.15906526994359388
1728,0.046981731532962666,0.15914585012087026
1729,0.047061159650516285,0.15914585012087026
1730,0.047061159650516285,0.15934730056406124
1731,0.04710087370929309,0.15934730056406124
1732,0.04710087370929309,0.15938759065269945
1733,0.0471405877680699,0.15938759065269945
1734,0.0471405877680699,0.159508460918614
1735,0.04722001588562351,0.159508460918614
1736,0.04722001588562351,0.15970991136180498
1737,0.047259729944400315,0.15970991136180498
1738,0.047259729944400315,0.1597502014504432
1739,0.04729944400317712,0.1597502014504432
1740,0.04729944400317712,0.1597904915390814
1741,0.047339158061953934,0.1597904915390814
1742,0.047339158061953934,0.15987107171635778
1743,0.04745830023828435,0.15987107171635778
1744,0.04745830023828435,0.15991136180499596
1745,0.04749801429706116,0.15991136180499596
1746,0.04749801429706116,0.16015310233682514
1747,0.047696584590945196,0.16015310233682514
1748,0.047696584590945196,0.1604351329572925
1749,0.047736298649722,0.1604351329572925
1750,0.047736298649722,0.1605560032232071
1751,0.04777601270849881,0.1605560032232071
1752,0.04777601270849881,0.16071716357775986
1753,0.047815726767275614,0.16071716357775986
1754,0.047815726767275614,0.16079774375503625
1755,0.04785544082605242,0.16079774375503625
1756,0.04785544082605242,0.16091861402095084
1757,0.047974583002382845,0.16091861402095084
1758,0.047974583002382845,0.16095890410958905
1759,0.04801429706115965,0.16095890410958905
1760,0.04801429706115965,0.16103948428686543
1761,0.04813343923749007,0.16103948428686543
1762,0.04813343923749007,0.16107977437550364
1763,0.048173153296266875,0.16107977437550364
1764,0.048173153296266875,0.16116035455278002
1765,0.04821286735504369,0.16116035455278002
1766,0.04821286735504369,0.1612006446414182
1767,0.048252581413820494,0.1612006446414182
1768,0.048252581413820494,0.1612812248186946
1769,0.04833200953137411,0.1612812248186946
1770,0.04833200953137411,0.161361804995971
1771,0.04837172359015091,0.161361804995971
1772,0.04837172359015091,0.16164383561643836
1773,0.04849086576648134,0.16164383561643836
1774,0.04849086576648134,0.16172441579371474
1775,0.048530579825258144,0.16172441579371474
1776,0.048530579825258144,0.16180499597099113
1777,0.04857029388403495,0.16180499597099113
1778,0.04857029388403495,0.1620870265914585
1779,0.048610007942811756,0.1620870265914585
1780,0.048610007942811756,0.1621273166800967
1781,0.04864972200158856,0.1621273166800967
1782,0.04864972200158856,0.1621676067687349
1783,0.04868943606036537,0.1621676067687349
1784,0.04868943606036537,0.16277195809830783
1785,0.04880857823669579,0.16277195809830783
1786,0.04880857823669579,0.162812248186946
1787,0.0488482922954726,0.162812248186946
1788,0.0488482922954726,0.1628525382755842
1789,0.048888006354249405,0.1628525382755842
1790,0.048888006354249405,0.1629331184528606
1791,0.049007148530579824,0.1629331184528606
1792,0.049007148530579824,0.16309427880741337
1793,0.04904686258935663,0.16309427880741337
1794,0.04904686258935663,0.16317485898468978
1795,0.04908657664813344,0.16317485898468978
1796,0.04908657664813344,0.16321514907332796
1797,0.04912629070691025,0.16321514907332796
1798,0.04912629070691025,0.16337630942788073
1799,0.049166004765687055,0.16337630942788073
1800,0.049166004765687055,0.16353746978243353
1801,0.04920571882446386,0.16353746978243353
1802,0.04920571882446386,0.16377921031426268
1803,0.049444003177124704,0.16377921031426268
1804,0.049444003177124704,0.1638597904915391
1805,0.04948371723590151,0.1638597904915391
1806,0.04948371723590151,0.16398066075745366
1807,0.049523431294678316,0.16398066075745366
1808,0.049523431294678316,0.16402095084609186
1809,0.049642573471008734,0.16402095084609186
1810,0.049642573471008734,0.16410153102336825
1811,0.04968228752978555,0.16410153102336825
1812,0.04968228752978555,0.16422240128928284
1813,0.04976171564733916,0.16422240128928284
1814,0.04976171564733916,0.16426269137792104
1815,0.04984114376489277,0.16426269137792104
1816,0.04984114376489277,0.16430298146655922
1817,0.04988085782366958,0.16430298146655922
1818,0.04988085782366958,0.16434327155519743
1819,0.05,0.16434327155519743
1820,0.05,0.1645447219983884
1821,0.05003971405877681,0.1645447219983884
1822,0.05003971405877681,0.16466559226430297
1823,0.050079428117553615,0.16466559226430297
1824,0.050079428117553615,0.16510878323932313
1825,0.05011914217633042,0.16510878323932313
1826,0.05011914217633042,0.16522965350523772
1827,0.05015885623510723,0.16522965350523772
1828,0.05015885623510723,0.16559226430298146
1829,0.05019857029388403,0.16559226430298146
1830,0.05019857029388403,0.16591458501208703
1831,0.05023828435266084,0.16591458501208703
1832,0.05023828435266084,0.16603545527800162
1833,0.05027799841143765,0.16603545527800162
1834,0.05027799841143765,0.166116035455278
1835,0.050357426528991264,0.166116035455278
1836,0.050357426528991264,0.1661966156325544
1837,0.05039714058776807,0.1661966156325544
1838,0.05039714058776807,0.16639806607574537
1839,0.050436854646544876,0.16639806607574537
1840,0.050436854646544876,0.16655922643029814
1841,0.05059571088165211,0.16655922643029814
1842,0.05059571088165211,0.16663980660757455
1843,0.050635424940428914,0.16663980660757455
1844,0.050635424940428914,0.16668009669621273
1845,0.05067513899920572,0.16668009669621273
1846,0.05067513899920572,0.16684125705076552
1847,0.05079428117553614,0.16684125705076552
1848,0.05079428117553614,0.1670427074939565
1849,0.05087370929308976,0.1670427074939565
1850,0.05087370929308976,0.16720386784850927
1851,0.05091342335186656,0.16720386784850927
1852,0.05091342335186656,0.16728444802578565
1853,0.05095313741064337,0.16728444802578565
1854,0.05095313741064337,0.16800966962127317
1855,0.050992851469420175,0.16800966962127317
1856,0.050992851469420175,0.16821112006446415
1857,0.05103256552819698,0.16821112006446415
1858,0.05103256552819698,0.1684931506849315
1859,0.05107227958697379,0.1684931506849315
1860,0.05107227958697379,0.1687348912167607
1861,0.0511517077045274,0.1687348912167607
1862,0.0511517077045274,0.16885576148267525
1863,0.05119142176330421,0.16885576148267525
1864,0.05119142176330421,0.16889605157131346
1865,0.05123113582208102,0.16889605157131346
1866,0.05123113582208102,0.16909750201450444
1867,0.051270849880857824,0.16909750201450444
1868,0.051270849880857824,0.16917808219178082
1869,0.05135027799841144,0.16917808219178082
1870,0.05135027799841144,0.16921837228041903
1871,0.05138999205718824,0.16921837228041903
1872,0.05138999205718824,0.1692989524576954
1873,0.05142970611596505,0.1692989524576954
1874,0.05142970611596505,0.1693795326349718
1875,0.05146942017474186,0.1693795326349718
1876,0.05146942017474186,0.16946011281224818
1877,0.05150913423351867,0.16946011281224818
1878,0.05150913423351867,0.16970185334407736
1879,0.051548848292295474,0.16970185334407736
1880,0.051548848292295474,0.16978243352135375
1881,0.05158856235107228,0.16978243352135375
1882,0.05158856235107228,0.16982272360999195
1883,0.05178713264495632,0.16982272360999195
1884,0.05178713264495632,0.17002417405318293
1885,0.05182684670373312,0.17002417405318293
1886,0.05182684670373312,0.1700644641418211
1887,0.05186656076250993,0.1700644641418211
1888,0.05186656076250993,0.17022562449637388
1889,0.051906274821286735,0.17022562449637388
1890,0.051906274821286735,0.1703062046736503
1891,0.05194598888006354,0.1703062046736503
1892,0.05194598888006354,0.17038678485092668
1893,0.05198570293884035,0.17038678485092668
1894,0.05198570293884035,0.17054794520547945
1895,0.052025416997617153,0.17054794520547945
1896,0.052025416997617153,0.17066881547139404
1897,0.05210484511517077,0.17066881547139404
1898,0.05210484511517077,0.17070910556003224
1899,0.05222398729150119,0.17070910556003224
1900,0.05222398729150119,0.17091055600322322
1901,0.0523034154090548,0.17091055600322322
1902,0.0523034154090548,0.17103142626913778
1903,0.052343129467831616,0.17103142626913778
1904,0.052343129467831616,0.1711120064464142
1905,0.05238284352660842,0.1711120064464142
1906,0.05238284352660842,0.17115229653505237
1907,0.05242255758538523,0.17115229653505237
1908,0.05242255758538523,0.17123287671232876
1909,0.052541699761715646,0.17123287671232876
1910,0.052541699761715646,0.17135374697824335
1911,0.05262112787926926,0.17135374697824335
1912,0.05262112787926926,0.17143432715551973
1913,0.05266084193804607,0.17143432715551973
1914,0.05266084193804607,0.17151490733279615
1915,0.05270055599682288,0.17151490733279615
1916,0.05270055599682288,0.1718775181305399
1917,0.05274027005559968,0.1718775181305399
1918,0.05274027005559968,0.17191780821917807
1919,0.05277998411437649,0.17191780821917807
1920,0.05277998411437649,0.17195809830781628
1921,0.0528594122319301,0.17195809830781628
1922,0.0528594122319301,0.17203867848509266
1923,0.05289912629070691,0.17203867848509266
1924,0.05289912629070691,0.17236099919419823
1925,0.05293884034948372,0.17236099919419823
1926,0.05293884034948372,0.17240128928283643
1927,0.053097696584590945,0.17240128928283643
1928,0.053097696584590945,0.172522159548751
1929,0.05317712470214456,0.172522159548751
1930,0.05317712470214456,0.1726027397260274
1931,0.05321683876092136,0.1726027397260274
1932,0.05321683876092136,0.17272360999194197
1933,0.05329626687847498,0.17272360999194197
1934,0.05329626687847498,0.17276390008058018
1935,0.053375694996028594,0.17276390008058018
1936,0.053375694996028594,0.17280419016921839
1937,0.0534154090548054,0.17280419016921839
1938,0.0534154090548054,0.17284448025785656
1939,0.05349483717235901,0.17284448025785656
1940,0.05349483717235901,0.17312651087832392
1941,0.053534551231135825,0.17312651087832392
1942,0.053534551231135825,0.1733682514101531
1943,0.05361397934868944,0.1733682514101531
1944,0.05361397934868944,0.1734488315874295
1945,0.053653693407466244,0.1734488315874295
1946,0.053653693407466244,0.1734891216760677
1947,0.05369340746624305,0.1734891216760677
1948,0.05369340746624305,0.17385173247381144
1949,0.05377283558379666,0.17385173247381144
1950,0.05377283558379666,0.17393231265108783
1951,0.05381254964257347,0.17393231265108783
1952,0.05381254964257347,0.1740128928283642
1953,0.05393169181890389,0.1740128928283642
1954,0.05393169181890389,0.1742143432715552
1955,0.0539714058776807,0.1742143432715552
1956,0.0539714058776807,0.17433521353746978
1957,0.05405083399523431,0.17433521353746978
1958,0.05405083399523431,0.17441579371474616
1959,0.05413026211278793,0.17441579371474616
1960,0.05413026211278793,0.17449637389202255
1961,0.05420969023034154,0.17449637389202255
1962,0.05420969023034154,0.17473811442385173
1963,0.054289118347895154,0.17473811442385173
1964,0.054289118347895154,0.17481869460112812
1965,0.05432883240667196,0.17481869460112812
1966,0.05432883240667196,0.17485898468976632
1967,0.05436854646544877,0.17485898468976632
1968,0.05436854646544877,0.17514101531023368
1969,0.05440826052422557,0.17514101531023368
1970,0.05440826052422557,0.1751813053988719
1971,0.054447974583002386,0.1751813053988719
1972,0.054447974583002386,0.17530217566478645
1973,0.05448768864177919,0.17530217566478645
1974,0.05448768864177919,0.17534246575342466
1975,0.054527402700556,0.17534246575342466
1976,0.054527402700556,0.17550362610797743
1977,0.054567116759332804,0.17550362610797743
1978,0.054567116759332804,0.17562449637389202
1979,0.05460683081810961,0.17562449637389202
1980,0.05460683081810961,0.1757453666398066
1981,0.054646544876886416,0.1757453666398066
1982,0.054646544876886416,0.1757856567284448
1983,0.054725972994440035,0.1757856567284448
1984,0.054725972994440035,0.17606768734891218
1985,0.05476568705321684,0.17606768734891218
1986,0.05476568705321684,0.17614826752618856
1987,0.05484511517077045,0.17614826752618856
1988,0.05484511517077045,0.17634971796937954
1989,0.05488482922954726,0.17634971796937954
1990,0.05488482922954726,0.17643029814665592
1991,0.054924543288324065,0.17643029814665592
1992,0.054924543288324065,0.17687348912167608
1993,0.05496425734710087,0.17687348912167608
1994,0.05496425734710087,0.17703464947622885
1995,0.05500397140587768,0.17703464947622885
1996,0.05500397140587768,0.177276390008058
1997,0.05504368546465449,0.177276390008058
1998,0.05504368546465449,0.1773972602739726
1999,0.055083399523431296,0.1773972602739726
2000,0.055083399523431296,0.17747784045124898
2001,0.05516282764098491,0.17747784045124898
2002,0.05516282764098491,0.1775181305398872
2003,0.055202541699761715,0.1775181305398872
2004,0.055202541699761715,0.1775584206285254
2005,0.05524225575853852,0.1775584206285254
2006,0.05524225575853852,0.17759871071716357
2007,0.05532168387609214,0.17759871071716357
2008,0.05532168387609214,0.17763900080580178
2009,0.055361397934868946,0.17763900080580178
2010,0.055361397934868946,0.17767929089443996
2011,0.05540111199364575,0.17767929089443996
2012,0.05540111199364575,0.17771958098307816
2013,0.05559968228752978,0.17771958098307816
2014,0.05559968228752978,0.17775987107171637
2015,0.055639396346306595,0.17775987107171637
2016,0.055639396346306595,0.17780016116035455
2017,0.0556791104050834,0.17780016116035455
2018,0.0556791104050834,0.17784045124899275
2019,0.05571882446386021,0.17784045124899275
2020,0.05571882446386021,0.17788074133763093
2021,0.05575853852263701,0.17788074133763093
2022,0.05575853852263701,0.17792103142626914
2023,0.05587768069896743,0.17792103142626914
2024,0.05587768069896743,0.17804190169218373
2025,0.055917394757744245,0.17804190169218373
2026,0.055917394757744245,0.1780821917808219
2027,0.05599682287529786,0.1780821917808219
2028,0.05599682287529786,0.1782030620467365
2029,0.05607625099285147,0.1782030620467365
2030,0.05607625099285147,0.17828364222401288
2031,0.05615567911040508,0.17828364222401288
2032,0.05615567911040508,0.1783642224012893
2033,0.05619539316918189,0.1783642224012893
2034,0.05619539316918189,0.17844480257856568
2035,0.0562351072279587,0.17844480257856568
2036,0.0562351072279587,0.17856567284448024
2037,0.05635424940428912,0.17856567284448024
2038,0.05635424940428912,0.17864625302175666
2039,0.056393963463065924,0.17864625302175666
2040,0.056393963463065924,0.17868654311039484
2041,0.056473391580619536,0.17868654311039484
2042,0.056473391580619536,0.17884770346494763
2043,0.05659253375694996,0.17884770346494763
2044,0.05659253375694996,0.1788879935535858
2045,0.05679110405083399,0.1788879935535858
2046,0.05679110405083399,0.1789685737308622
2047,0.056830818109610805,0.1789685737308622
2048,0.056830818109610805,0.1790088638195004
2049,0.05687053216838761,0.1790088638195004
2050,0.05687053216838761,0.17933118452860597
2051,0.05691024622716442,0.17933118452860597
2052,0.05691024622716442,0.17937147461724415
2053,0.05698967434471803,0.17937147461724415
2054,0.05698967434471803,0.17941176470588235
2055,0.05714853057982526,0.17941176470588235
2056,0.05714853057982526,0.17949234488315874
2057,0.05734710087370929,0.17949234488315874
2058,0.05734710087370929,0.17957292506043512
2059,0.05742652899126291,0.17957292506043512
2060,0.05742652899126291,0.17961321514907333
2061,0.05750595710881652,0.17961321514907333
2062,0.05750595710881652,0.17965350523771154
2063,0.057585385226370134,0.17965350523771154
2064,0.057585385226370134,0.17973408541498792
2065,0.057664813343923746,0.17973408541498792
2066,0.057664813343923746,0.1798549556809025
2067,0.05770452740270056,0.1798549556809025
2068,0.05770452740270056,0.1798952457695407
2069,0.057744241461477365,0.1798952457695407
2070,0.057744241461477365,0.1799355358581789
2071,0.05778395552025417,0.1799355358581789
2072,0.05778395552025417,0.18013698630136987
2073,0.05782366957903098,0.18013698630136987
2074,0.05782366957903098,0.18021756647864626
2075,0.05786338363780778,0.18021756647864626
2076,0.05786338363780778,0.18025785656728444
2077,0.05790309769658459,0.18025785656728444
2078,0.05790309769658459,0.18037872683319903
2079,0.057942811755361395,0.18037872683319903
2080,0.057942811755361395,0.1804593070104754
2081,0.05798252581413821,0.1804593070104754
2082,0.05798252581413821,0.1806607574536664
2083,0.058022239872915014,0.1806607574536664
2084,0.058022239872915014,0.18086220789685736
2085,0.058101667990468626,0.18086220789685736
2086,0.058101667990468626,0.18090249798549557
2087,0.05814138204924543,0.18090249798549557
2088,0.05814138204924543,0.18098307816277195
2089,0.058220810166799045,0.18098307816277195
2090,0.058220810166799045,0.18102336825141016
2091,0.05833995234312947,0.18102336825141016
2092,0.05833995234312947,0.18110394842868655
2093,0.058379666401906276,0.18110394842868655
2094,0.058379666401906276,0.18130539887187752
2095,0.05841938046068308,0.18130539887187752
2096,0.05841938046068308,0.1814262691377921
2097,0.0585385226370135,0.1814262691377921
2098,0.0585385226370135,0.1815068493150685
2099,0.05857823669579031,0.1815068493150685
2100,0.05857823669579031,0.18158742949234488
2101,0.05869737887212073,0.18158742949234488
2102,0.05869737887212073,0.1816277195809831
2103,0.05877680698967434,0.1816277195809831
2104,0.05877680698967434,0.18166800966962127
2105,0.058856235107227955,0.18166800966962127
2106,0.058856235107227955,0.18174858984689765
2107,0.05889594916600477,0.18174858984689765
2108,0.05889594916600477,0.18178887993553586
2109,0.058935663224781575,0.18178887993553586
2110,0.058935663224781575,0.18195004029008863
2111,0.05897537728355838,0.18195004029008863
2112,0.05897537728355838,0.18199033037872683
2113,0.05901509134233519,0.18199033037872683
2114,0.05901509134233519,0.18223207091055602
2115,0.05905480540111199,0.18223207091055602
2116,0.05905480540111199,0.1822723609991942
2117,0.0590945194598888,0.1822723609991942
2118,0.0590945194598888,0.1823126510878324
2119,0.059134233518665605,0.1823126510878324
2120,0.059134233518665605,0.18235294117647058
2121,0.059213661636219224,0.18235294117647058
2122,0.059213661636219224,0.182433521353747
2123,0.059293089753772836,0.182433521353747
2124,0.059293089753772836,0.18259468170829976
2125,0.05937251787132645,0.18259468170829976
2126,0.05937251787132645,0.18271555197421435
2127,0.05945194598888006,0.18271555197421435
2128,0.05945194598888006,0.18287671232876712
2129,0.05949166004765687,0.18287671232876712
2130,0.05949166004765687,0.18291700241740533
2131,0.05953137410643368,0.18291700241740533
2132,0.05953137410643368,0.1829975825946817
2133,0.059571088165210485,0.1829975825946817
2134,0.059571088165210485,0.1831184528605963
2135,0.05961080222398729,0.1831184528605963
2136,0.05961080222398729,0.18315874294923448
2137,0.0596505162827641,0.18315874294923448
2138,0.0596505162827641,0.1831990330378727
2139,0.059690230341540904,0.1831990330378727
2140,0.059690230341540904,0.18327961321514907
2141,0.05972994440031771,0.18327961321514907
2142,0.05972994440031771,0.18331990330378728
2143,0.05976965845909452,0.18331990330378728
2144,0.05976965845909452,0.18336019339242546
2145,0.05988880063542494,0.18336019339242546
2146,0.05988880063542494,0.18360193392425464
2147,0.05996822875297855,0.18360193392425464
2148,0.05996822875297855,0.18372280419016923
2149,0.060047656870532165,0.18372280419016923
2150,0.060047656870532165,0.1838436744560838
2151,0.06008737092930898,0.1838436744560838
2152,0.06008737092930898,0.183883964544722
2153,0.06016679904686259,0.183883964544722
2154,0.06016679904686259,0.1839242546333602
2155,0.060206513105639396,0.1839242546333602
2156,0.060206513105639396,0.18412570507655115
2157,0.0602462271644162,0.18412570507655115
2158,0.0602462271644162,0.18416599516518936
2159,0.06036536934074663,0.18416599516518936
2160,0.06036536934074663,0.18420628525382757
2161,0.060405083399523433,0.18420628525382757
2162,0.060405083399523433,0.18424657534246575
2163,0.06044479745830024,0.18424657534246575
2164,0.06044479745830024,0.18440773569701854
2165,0.060484511517077046,0.18440773569701854
2166,0.060484511517077046,0.18444802578565672
2167,0.060603653693407464,0.18444802578565672
2168,0.060603653693407464,0.18448831587429493
2169,0.06068308181096108,0.18448831587429493
2170,0.06068308181096108,0.1845286059629331
2171,0.060762509928514695,0.1845286059629331
2172,0.060762509928514695,0.18460918614020952
2173,0.0608022239872915,0.18460918614020952
2174,0.0608022239872915,0.1846494762288477
2175,0.06096108022239873,0.1846494762288477
2176,0.06096108022239873,0.18489121676067688
2177,0.06100079428117554,0.18489121676067688
2178,0.06100079428117554,0.18497179693795326
2179,0.061119936457505956,0.18497179693795326
2180,0.061119936457505956,0.18525382755842063
2181,0.06115965051628276,0.18525382755842063
2182,0.06115965051628276,0.18529411764705883
2183,0.06119936457505957,0.18529411764705883
2184,0.06119936457505957,0.18537469782433522
2185,0.061318506751389994,0.18537469782433522
2186,0.061318506751389994,0.18541498791297342
2187,0.061397934868943606,0.18541498791297342
2188,0.061397934868943606,0.1854552780016116
2189,0.06143764892772041,0.1854552780016116
2190,0.06143764892772041,0.1854955680902498
2191,0.06147736298649722,0.1854955680902498
2192,0.06147736298649722,0.18577759871071717
2193,0.06155679110405084,0.18577759871071717
2194,0.06155679110405084,0.18585817888799355
2195,0.06159650516282764,0.18585817888799355
2196,0.06159650516282764,0.18593875906526994
2197,0.06163621922160445,0.18593875906526994
2198,0.06163621922160445,0.18597904915390814
2199,0.061675933280381255,0.18597904915390814
2200,0.061675933280381255,0.18609991941982273
2201,0.06171564733915806,0.18609991941982273
2202,0.06171564733915806,0.1861402095084609
2203,0.06187450357426529,0.1861402095084609
2204,0.06187450357426529,0.18646253021756648
2205,0.061953931691818905,0.18646253021756648
2206,0.061953931691818905,0.1865028203062047
2207,0.06199364575059571,0.1865028203062047
2208,0.06199364575059571,0.18654311039484286
2209,0.06207307386814932,0.18654311039484286
2210,0.06207307386814932,0.18658340048348107
2211,0.06211278792692613,0.18658340048348107
2212,0.06211278792692613,0.18662369057211925
2213,0.06215250198570294,0.18662369057211925
2214,0.06215250198570294,0.18678485092667205
2215,0.062231930103256554,0.18678485092667205
2216,0.062231930103256554,0.18686543110394843
2217,0.062311358220810166,0.18686543110394843
2218,0.062311358220810166,0.1869057211925866
2219,0.06239078633836378,0.1869057211925866
2220,0.06239078633836378,0.18694601128122482
2221,0.06243050039714059,0.18694601128122482
2222,0.06243050039714059,0.1870265914585012
2223,0.0625099285146942,0.1870265914585012
2224,0.0625099285146942,0.18726833199033038
2225,0.06254964257347101,0.18726833199033038
2226,0.06254964257347101,0.18738920225624497
2227,0.06262907069102462,0.18738920225624497
2228,0.06262907069102462,0.18742949234488315
2229,0.06270849880857823,0.18742949234488315
2230,0.06270849880857823,0.18746978243352136
2231,0.06274821286735505,0.18746978243352136
2232,0.06274821286735505,0.18759065269943595
2233,0.06282764098490866,0.18759065269943595
2234,0.06282764098490866,0.18763094278807413
2235,0.06286735504368546,0.18763094278807413
2236,0.06286735504368546,0.1878323932312651
2237,0.06298649722001588,0.1878323932312651
2238,0.06298649722001588,0.1878726833199033
2239,0.06314535345512311,0.1878726833199033
2240,0.06314535345512311,0.1879935535858179
2241,0.06318506751389992,0.1879935535858179
2242,0.06318506751389992,0.18819500402900885
2243,0.06326449563145353,0.18819500402900885
2244,0.06326449563145353,0.18839645447219983
2245,0.06330420969023035,0.18839645447219983
2246,0.06330420969023035,0.18843674456083803
2247,0.06338363780778396,0.18843674456083803
2248,0.06338363780778396,0.18851732473811442
2249,0.06342335186656076,0.18851732473811442
2250,0.06342335186656076,0.1885979049153908
2251,0.06346306592533757,0.1885979049153908
2252,0.06346306592533757,0.1887590652699436
2253,0.06350277998411438,0.1887590652699436
2254,0.06350277998411438,0.1888799355358582
2255,0.06354249404289118,0.1888799355358582
2256,0.06354249404289118,0.18892022562449637
2257,0.0636219221604448,0.18892022562449637
2258,0.0636219221604448,0.18900080580177275
2259,0.0637013502779984,0.18900080580177275
2260,0.0637013502779984,0.18908138597904917
2261,0.06374106433677522,0.18908138597904917
2262,0.06374106433677522,0.18920225624496373
2263,0.06378077839555203,0.18920225624496373
2264,0.06378077839555203,0.18936341659951653
2265,0.06382049245432883,0.18936341659951653
2266,0.06382049245432883,0.18948428686543112
2267,0.06393963463065926,0.18948428686543112
2268,0.06393963463065926,0.18988718775181304
2269,0.06397934868943606,0.18988718775181304
2270,0.06397934868943606,0.18992747784045125
2271,0.06405877680698968,0.18992747784045125
2272,0.06405877680698968,0.19012892828364222
2273,0.0641382049245433,0.19012892828364222
2274,0.0641382049245433,0.190290088638195
2275,0.06417791898332009,0.190290088638195
2276,0.06417791898332009,0.1903303787268332
2277,0.0642176330420969,0.1903303787268332
2278,0.0642176330420969,0.1904512489927478
2279,0.06429706115965052,0.1904512489927478
2280,0.06429706115965052,0.19053182917002418
2281,0.06433677521842732,0.19053182917002418
2282,0.06433677521842732,0.19065269943593877
2283,0.06437648927720413,0.19065269943593877
2284,0.06437648927720413,0.19073327961321515
2285,0.06441620333598094,0.19073327961321515
2286,0.06441620333598094,0.19077356970185336
2287,0.06449563145353455,0.19077356970185336
2288,0.06449563145353455,0.19081385979049154
2289,0.06461477362986497,0.19081385979049154
2290,0.06461477362986497,0.1909750201450443
2291,0.06469420174741859,0.1909750201450443
2292,0.06469420174741859,0.1910153102336825
2293,0.06473391580619539,0.1910153102336825
2294,0.06473391580619539,0.19117647058823528
2295,0.0647736298649722,0.19117647058823528
2296,0.0647736298649722,0.19145850120870267
2297,0.06485305798252582,0.19145850120870267
2298,0.06485305798252582,0.19157937147461723
2299,0.06489277204130262,0.19157937147461723
2300,0.06489277204130262,0.191941982272361
2301,0.06493248610007943,0.191941982272361
2302,0.06493248610007943,0.19198227236099918
2303,0.06497220015885624,0.19198227236099918
2304,0.06497220015885624,0.1920628525382756
2305,0.06501191421763304,0.1920628525382756
2306,0.06501191421763304,0.19210314262691378
2307,0.06505162827640985,0.19210314262691378
2308,0.06505162827640985,0.19214343271555198
2309,0.06509134233518665,0.19214343271555198
2310,0.06509134233518665,0.19218372280419016
2311,0.06513105639396347,0.19218372280419016
2312,0.06513105639396347,0.19222401289282837
2313,0.06517077045274026,0.19222401289282837
2314,0.06517077045274026,0.19226430298146657
2315,0.06521048451151708,0.19226430298146657
2316,0.06521048451151708,0.19234488315874296
2317,0.06525019857029389,0.19234488315874296
2318,0.06525019857029389,0.19254633360193393
2319,0.06528991262907069,0.19254633360193393
2320,0.06528991262907069,0.19262691377921032
2321,0.0653693407466243,0.19262691377921032
2322,0.0653693407466243,0.1928283642224013
2323,0.06540905480540112,0.1928283642224013
2324,0.06540905480540112,0.19286865431103947
2325,0.06544876886417791,0.19286865431103947
2326,0.06544876886417791,0.19315068493150686
2327,0.06548848292295473,0.19315068493150686
2328,0.06548848292295473,0.19323126510878325
2329,0.06552819698173153,0.19323126510878325
2330,0.06552819698173153,0.19327155519742142
2331,0.06556791104050834,0.19327155519742142
2332,0.06556791104050834,0.1935132957292506
2333,0.06564733915806195,0.1935132957292506
2334,0.06564733915806195,0.1935535858178888
2335,0.06572676727561556,0.1935535858178888
2336,0.06572676727561556,0.19379532634971797
2337,0.06584590945194599,0.19379532634971797
2338,0.06584590945194599,0.19383561643835617
2339,0.0658856235107228,0.19383561643835617
2340,0.0658856235107228,0.19391619661563256
2341,0.0659253375694996,0.19391619661563256
2342,0.0659253375694996,0.19395648670427074
2343,0.06596505162827641,0.19395648670427074
2344,0.06596505162827641,0.19399677679290894
2345,0.06600476568705321,0.19399677679290894
2346,0.06600476568705321,0.19411764705882353
2347,0.06604447974583003,0.19411764705882353
2348,0.06604447974583003,0.1941579371474617
2349,0.06612390786338364,0.1941579371474617
2350,0.06612390786338364,0.19419822723609992
2351,0.06628276409849086,0.19419822723609992
2352,0.06628276409849086,0.19452054794520549
2353,0.06652104845115171,0.19452054794520549
2354,0.06652104845115171,0.19480257856567285
2355,0.06660047656870532,0.19480257856567285
2356,0.06660047656870532,0.19500402900886382
2357,0.06664019062748212,0.19500402900886382
2358,0.06664019062748212,0.1950846091861402
2359,0.06667990468625894,0.1950846091861402
2360,0.06667990468625894,0.1952054794520548
2361,0.06671961874503574,0.1952054794520548
2362,0.06671961874503574,0.19524576954069298
2363,0.06683876092136616,0.19524576954069298
2364,0.06683876092136616,0.19528605962933118
2365,0.06687847498014297,0.19528605962933118
2366,0.06687847498014297,0.19548751007252216
2367,0.06691818903891977,0.19548751007252216
2368,0.06691818903891977,0.19568896051571313
2369,0.06695790309769659,0.19568896051571313
2370,0.06695790309769659,0.19576954069298952
2371,0.06699761715647339,0.19576954069298952
2372,0.06699761715647339,0.1959709911361805
2373,0.0670373312152502,0.1959709911361805
2374,0.0670373312152502,0.1961321514907333
2375,0.06707704527402701,0.1961321514907333
2376,0.06707704527402701,0.19617244157937147
2377,0.06711675933280381,0.19617244157937147
2378,0.06711675933280381,0.19629331184528606
2379,0.06723590150913424,0.19629331184528606
2380,0.06723590150913424,0.19633360193392427
2381,0.06739475774424146,0.19633360193392427
2382,0.06739475774424146,0.19641418211120065
2383,0.06747418586179507,0.19641418211120065
2384,0.06747418586179507,0.19649476228847704
2385,0.06751389992057188,0.19649476228847704
2386,0.06751389992057188,0.196696212731668
2387,0.0675933280381255,0.196696212731668
2388,0.0675933280381255,0.1968170829975826
2389,0.06763304209690231,0.1968170829975826
2390,0.06763304209690231,0.19697824335213537
2391,0.06771247021445592,0.19697824335213537
2392,0.06771247021445592,0.19705882352941176
2393,0.06775218427323272,0.19705882352941176
2394,0.06775218427323272,0.19709911361804996
2395,0.06783161239078633,0.19709911361804996
2396,0.06783161239078633,0.19713940370668814
2397,0.06791104050833995,0.19713940370668814
2398,0.06791104050833995,0.19721998388396456
2399,0.06795075456711676,0.19721998388396456
2400,0.06795075456711676,0.19734085414987912
2401,0.06799046862589357,0.19734085414987912
2402,0.06799046862589357,0.19742143432715553
2403,0.06803018268467037,0.19742143432715553
2404,0.06803018268467037,0.1974617244157937
2405,0.06806989674344718,0.1974617244157937
2406,0.06806989674344718,0.19750201450443192
2407,0.0681493248610008,0.19750201450443192
2408,0.0681493248610008,0.1975423045930701
2409,0.06822875297855441,0.1975423045930701
2410,0.06822875297855441,0.19766317485898469
2411,0.06826846703733122,0.19766317485898469
2412,0.06826846703733122,0.19774375503626107
2413,0.06834789515488483,0.19774375503626107
2414,0.06834789515488483,0.19786462530217566
2415,0.06838760921366163,0.19786462530217566
2416,0.06838760921366163,0.19790491539081387
2417,0.06842732327243845,0.19790491539081387
2418,0.06842732327243845,0.19794520547945205
2419,0.06846703733121524,0.19794520547945205
2420,0.06846703733121524,0.19798549556809025
2421,0.06850675138999206,0.19798549556809025
2422,0.06850675138999206,0.19810636583400484
2423,0.06858617950754567,0.19810636583400484
2424,0.06858617950754567,0.1982675261885576
2425,0.06866560762509928,0.1982675261885576
2426,0.06866560762509928,0.1983883964544722
2427,0.0687053216838761,0.1983883964544722
2428,0.0687053216838761,0.1984689766317486
2429,0.0687450357426529,0.1984689766317486
2430,0.0687450357426529,0.19858984689766318
2431,0.06886417791898332,0.19858984689766318
2432,0.06886417791898332,0.19863013698630136
2433,0.06890389197776013,0.19863013698630136
2434,0.06890389197776013,0.19887187751813054
2435,0.06894360603653693,0.19887187751813054
2436,0.06894360603653693,0.1990330378726833
2437,0.06902303415409054,0.1990330378726833
2438,0.06902303415409054,0.19907332796132152
2439,0.06906274821286736,0.19907332796132152
2440,0.06906274821286736,0.19911361804995972
2441,0.06914217633042097,0.19911361804995972
2442,0.06914217633042097,0.1991539081385979
2443,0.0692613185067514,0.1991539081385979
2444,0.0692613185067514,0.1992747784045125
2445,0.06930103256552819,0.1992747784045125
2446,0.06930103256552819,0.19935535858178888
2447,0.069340746624305,0.19935535858178888
2448,0.069340746624305,0.19947622884770347
2449,0.06942017474185862,0.19947622884770347
2450,0.06942017474185862,0.19955680902497985
2451,0.06949960285941223,0.19955680902497985
2452,0.06949960285941223,0.19963738920225624
2453,0.06953931691818904,0.19963738920225624
2454,0.06953931691818904,0.19967767929089444
2455,0.06961874503574265,0.19967767929089444
2456,0.06961874503574265,0.19975825946817083
2457,0.06969817315329627,0.19975825946817083
2458,0.06969817315329627,0.19979854955680904
2459,0.07001588562351073,0.19979854955680904
2460,0.07001588562351073,0.2000805801772764
2461,0.07005559968228753,0.2000805801772764
2462,0.07005559968228753,0.20012087026591457
2463,0.07009531374106434,0.20012087026591457
2464,0.07009531374106434,0.20036261079774376
2465,0.07013502779984114,0.20036261079774376
2466,0.07013502779984114,0.20040290088638196
2467,0.07017474185861795,0.20040290088638196
2468,0.07017474185861795,0.20052377115229653
2469,0.07021445591739475,0.20052377115229653
2470,0.07021445591739475,0.20056406124093473
2471,0.07025416997617157,0.20056406124093473
2472,0.07025416997617157,0.2008058017727639
2473,0.07033359809372518,0.2008058017727639
2474,0.07033359809372518,0.20096696212731668
2475,0.07037331215250199,0.20096696212731668
2476,0.07037331215250199,0.20100725221595486
2477,0.07041302621127879,0.20100725221595486
2478,0.07041302621127879,0.20104754230459307
2479,0.07057188244638601,0.20104754230459307
2480,0.07057188244638601,0.20108783239323128
2481,0.07061159650516283,0.20108783239323128
2482,0.07061159650516283,0.20112812248186945
2483,0.07073073868149325,0.20112812248186945
2484,0.07073073868149325,0.20120870265914584
2485,0.07077045274027005,0.20120870265914584
2486,0.07077045274027005,0.20124899274778404
2487,0.07081016679904686,0.20124899274778404
2488,0.07081016679904686,0.20128928283642225
2489,0.07084988085782366,0.20128928283642225
2490,0.07084988085782366,0.20136986301369864
2491,0.07088959491660048,0.20136986301369864
2492,0.07088959491660048,0.2016116035455278
2493,0.07092930897537729,0.2016116035455278
2494,0.07092930897537729,0.20185334407735697
2495,0.0710087370929309,0.20185334407735697
2496,0.0710087370929309,0.20189363416599518
2497,0.0710484511517077,0.20189363416599518
2498,0.0710484511517077,0.20213537469782433
2499,0.07108816521048451,0.20213537469782433
2500,0.07108816521048451,0.20217566478646254
2501,0.07112787926926131,0.20217566478646254
2502,0.07112787926926131,0.20225624496373892
2503,0.07124702144559174,0.20225624496373892
2504,0.07124702144559174,0.2023368251410153
2505,0.07128673550436855,0.2023368251410153
2506,0.07128673550436855,0.2024174053182917
2507,0.07136616362192216,0.2024174053182917
2508,0.07136616362192216,0.20249798549556808
2509,0.07140587768069896,0.20249798549556808
2510,0.07140587768069896,0.2025785656728445
2511,0.07148530579825259,0.2025785656728445
2512,0.07148530579825259,0.20261885576148267
2513,0.07152501985702939,0.20261885576148267
2514,0.07152501985702939,0.20265914585012088
2515,0.0715647339158062,0.20265914585012088
2516,0.0715647339158062,0.20273972602739726
2517,0.071604447974583,0.20273972602739726
2518,0.071604447974583,0.20294117647058824
2519,0.07164416203335981,0.20294117647058824
2520,0.07164416203335981,0.20306204673650283
2521,0.07168387609213661,0.20306204673650283
2522,0.07168387609213661,0.2031426269137792
2523,0.07172359015091342,0.2031426269137792
2524,0.07172359015091342,0.20318291700241742
2525,0.07180301826846704,0.20318291700241742
2526,0.07180301826846704,0.20342465753424657
2527,0.07184273232724385,0.20342465753424657
2528,0.07184273232724385,0.20350523771152296
2529,0.07192216044479746,0.20350523771152296
2530,0.07192216044479746,0.20358581788879934
2531,0.07196187450357426,0.20358581788879934
2532,0.07196187450357426,0.20366639806607575
2533,0.07200158856235107,0.20366639806607575
2534,0.07200158856235107,0.20370668815471393
2535,0.07204130262112787,0.20370668815471393
2536,0.07204130262112787,0.2040692989524577
2537,0.07220015885623511,0.2040692989524577
2538,0.07220015885623511,0.2041498791297341
2539,0.07231930103256552,0.2041498791297341
2540,0.07231930103256552,0.20419016921837227
2541,0.07243844320889595,0.20419016921837227
2542,0.07243844320889595,0.20439161966156325
2543,0.07247815726767276,0.20439161966156325
2544,0.07247815726767276,0.20447219983883966
2545,0.07255758538522637,0.20447219983883966
2546,0.07255758538522637,0.20451248992747784
2547,0.07259729944400317,0.20451248992747784
2548,0.07259729944400317,0.20455278001611604
2549,0.07263701350277998,0.20455278001611604
2550,0.07263701350277998,0.2047139403706688
2551,0.0726767275615568,0.2047139403706688
2552,0.0726767275615568,0.20511684125705076
2553,0.0727164416203336,0.20511684125705076
2554,0.0727164416203336,0.20515713134568897
2555,0.07283558379666402,0.20515713134568897
2556,0.07283558379666402,0.20523771152296535
2557,0.07287529785544082,0.20523771152296535
2558,0.07287529785544082,0.20539887187751812
2559,0.07291501191421763,0.20539887187751812
2560,0.07291501191421763,0.20556003223207092
2561,0.07295472597299445,0.20556003223207092
2562,0.07295472597299445,0.2056003223207091
2563,0.07303415409054806,0.2056003223207091
2564,0.07303415409054806,0.2057614826752619
2565,0.07311358220810167,0.2057614826752619
2566,0.07311358220810167,0.20580177276390008
2567,0.07323272438443208,0.20580177276390008
2568,0.07323272438443208,0.20604351329572926
2569,0.0732724384432089,0.20604351329572926
2570,0.0732724384432089,0.20624496373892023
2571,0.07331215250198571,0.20624496373892023
2572,0.07331215250198571,0.2064464141821112
2573,0.07339158061953932,0.2064464141821112
2574,0.07339158061953932,0.2065269943593876
2575,0.07343129467831612,0.2065269943593876
2576,0.07343129467831612,0.20660757453666398
2577,0.07362986497220016,0.20660757453666398
2578,0.07362986497220016,0.20664786462530219
2579,0.07366957903097697,0.20664786462530219
2580,0.07366957903097697,0.20676873489121675
2581,0.07370929308975377,0.20676873489121675
2582,0.07370929308975377,0.20684931506849316
2583,0.07378872120730738,0.20684931506849316
2584,0.07378872120730738,0.20688960515713134
2585,0.0738284352660842,0.20688960515713134
2586,0.0738284352660842,0.20692989524576955
2587,0.0739078633836378,0.20692989524576955
2588,0.0739078633836378,0.2072522159548751
2589,0.07394757744241462,0.2072522159548751
2590,0.07394757744241462,0.2073327961321515
2591,0.07398729150119142,0.2073327961321515
2592,0.07398729150119142,0.2074536663980661
2593,0.07402700555996823,0.2074536663980661
2594,0.07402700555996823,0.20753424657534247
2595,0.07410643367752184,0.20753424657534247
2596,0.07410643367752184,0.20761482675261886
2597,0.07422557585385227,0.20761482675261886
2598,0.07422557585385227,0.207856567284448
2599,0.07426528991262907,0.207856567284448
2600,0.07426528991262907,0.20789685737308622
2601,0.07430500397140588,0.20789685737308622
2602,0.07430500397140588,0.20793714746172443
2603,0.07434471803018268,0.20793714746172443
2604,0.07434471803018268,0.20821917808219179
2605,0.07438443208895949,0.20821917808219179
2606,0.07438443208895949,0.20825946817082996
2607,0.0744638602065131,0.20825946817082996
2608,0.0744638602065131,0.20834004834810638
2609,0.07450357426528992,0.20834004834810638
2610,0.07450357426528992,0.20838033843674456
2611,0.07458300238284353,0.20838033843674456
2612,0.07458300238284353,0.20854149879129735
2613,0.07462271644162033,0.20854149879129735
2614,0.07462271644162033,0.20858178887993553
2615,0.07466243050039714,0.20858178887993553
2616,0.07466243050039714,0.20866236905721192
2617,0.07482128673550437,0.20866236905721192
2618,0.07482128673550437,0.20874294923448833
2619,0.07494042891183479,0.20874294923448833
2620,0.07494042891183479,0.2088235294117647
2621,0.07498014297061159,0.2088235294117647
2622,0.07498014297061159,0.20910556003223207
2623,0.0750198570293884,0.20910556003223207
2624,0.0750198570293884,0.20914585012087025
2625,0.07505957108816522,0.20914585012087025
2626,0.07505957108816522,0.20918614020950846
2627,0.07513899920571883,0.20918614020950846
2628,0.07513899920571883,0.20950846091861403
2629,0.07517871326449563,0.20950846091861403
2630,0.07517871326449563,0.2095487510072522
2631,0.07525814138204924,0.2095487510072522
2632,0.07525814138204924,0.209709911361805
2633,0.07529785544082605,0.209709911361805
2634,0.07529785544082605,0.2097904915390814
2635,0.07533756949960287,0.2097904915390814
2636,0.07533756949960287,0.2098307816277196
2637,0.07545671167593328,0.2098307816277196
2638,0.07545671167593328,0.20987107171635777
2639,0.0755758538522637,0.20987107171635777
2640,0.0755758538522637,0.21011281224818695
2641,0.07565528196981731,0.21011281224818695
2642,0.07565528196981731,0.21015310233682513
2643,0.07581413820492454,0.21015310233682513
2644,0.07581413820492454,0.21031426269137793
2645,0.07589356632247815,0.21031426269137793
2646,0.07589356632247815,0.2103948428686543
2647,0.07593328038125496,0.2103948428686543
2648,0.07593328038125496,0.21071716357775988
2649,0.07605242255758539,0.21071716357775988
2650,0.07605242255758539,0.21075745366639806
2651,0.0761715647339158,0.21075745366639806
2652,0.0761715647339158,0.21079774375503627
2653,0.07621127879269261,0.21079774375503627
2654,0.07621127879269261,0.21103948428686542
2655,0.07629070691024623,0.21103948428686542
2656,0.07629070691024623,0.21116035455278
2657,0.07637013502779984,0.21116035455278
2658,0.07637013502779984,0.2112812248186946
2659,0.07640984908657665,0.2112812248186946
2660,0.07640984908657665,0.2113215149073328
2661,0.07644956314535345,0.2113215149073328
2662,0.07644956314535345,0.2114020950846092
2663,0.07652899126290708,0.2114020950846092
2664,0.07652899126290708,0.21152296535052378
2665,0.07660841938046069,0.21152296535052378
2666,0.07660841938046069,0.21168412570507655
2667,0.0766878474980143,0.21168412570507655
2668,0.0766878474980143,0.21172441579371476
2669,0.0767275615567911,0.21172441579371476
2670,0.0767275615567911,0.21180499597099114
2671,0.07680698967434471,0.21180499597099114
2672,0.07680698967434471,0.2119258662369057
2673,0.07700555996822875,0.2119258662369057
2674,0.07700555996822875,0.2120467365028203
2675,0.07704527402700556,0.2120467365028203
2676,0.07704527402700556,0.2120870265914585
2677,0.07712470214455917,0.2120870265914585
2678,0.07712470214455917,0.21212731668009668
2679,0.07716441620333599,0.21212731668009668
2680,0.07716441620333599,0.21232876712328766
2681,0.07720413026211279,0.21232876712328766
2682,0.07720413026211279,0.21236905721192587
2683,0.0772438443208896,0.21236905721192587
2684,0.0772438443208896,0.21240934730056407
2685,0.0772835583796664,0.21240934730056407
2686,0.0772835583796664,0.21244963738920225
2687,0.07736298649722001,0.21244963738920225
2688,0.07736298649722001,0.21248992747784046
2689,0.07744241461477364,0.21248992747784046
2690,0.07744241461477364,0.21253021756647864
2691,0.07764098490865766,0.21253021756647864
2692,0.07764098490865766,0.21261079774375505
2693,0.07768069896743447,0.21261079774375505
2694,0.07768069896743447,0.21265108783239323
2695,0.07772041302621129,0.21265108783239323
2696,0.07772041302621129,0.21277195809830782
2697,0.07776012708498808,0.21277195809830782
2698,0.07776012708498808,0.21281224818694602
2699,0.0777998411437649,0.21281224818694602
2700,0.0777998411437649,0.2128928283642224
2701,0.07787926926131851,0.2128928283642224
2702,0.07787926926131851,0.213013698630137
2703,0.07795869737887212,0.213013698630137
2704,0.07795869737887212,0.21313456889605156
2705,0.07815726767275616,0.21313456889605156
2706,0.07815726767275616,0.21325543916196615
2707,0.07819698173153296,0.21325543916196615
2708,0.07819698173153296,0.21337630942788074
2709,0.07823669579030977,0.21337630942788074
2710,0.07823669579030977,0.21341659951651892
2711,0.0783558379666402,0.21341659951651892
2712,0.0783558379666402,0.21349717969379534
2713,0.07847498014297061,0.21349717969379534
2714,0.07847498014297061,0.21353746978243351
2715,0.07855440826052422,0.21353746978243351
2716,0.07855440826052422,0.2137792103142627
2717,0.07859412231930103,0.2137792103142627
2718,0.07859412231930103,0.21381950040290088
2719,0.07863383637807785,0.21381950040290088
2720,0.07863383637807785,0.21394037066881547
2721,0.07867355043685464,0.21394037066881547
2722,0.07867355043685464,0.21398066075745367
2723,0.07871326449563146,0.21398066075745367
2724,0.07871326449563146,0.21402095084609185
2725,0.0789118347895155,0.21402095084609185
2726,0.0789118347895155,0.21414182111200644
2727,0.0789912629070691,0.21414182111200644
2728,0.0789912629070691,0.21422240128928283
2729,0.07911040508339952,0.21422240128928283
2730,0.07911040508339952,0.21438356164383562
2731,0.07915011914217633,0.21438356164383562
2732,0.07915011914217633,0.2144238517324738
2733,0.07926926131850676,0.2144238517324738
2734,0.07926926131850676,0.2145447219983884
2735,0.07930897537728356,0.2145447219983884
2736,0.07930897537728356,0.2145850120870266
2737,0.07938840349483717,0.2145850120870266
2738,0.07938840349483717,0.21462530217566478
2739,0.07942811755361398,0.21462530217566478
2740,0.07942811755361398,0.21474617244157937
2741,0.07946783161239078,0.21474617244157937
2742,0.07946783161239078,0.21486704270749396
2743,0.07950754567116759,0.21486704270749396
2744,0.07950754567116759,0.21490733279613214
2745,0.07962668784749802,0.21490733279613214
2746,0.07962668784749802,0.21502820306204673
2747,0.07966640190627482,0.21502820306204673
2748,0.07966640190627482,0.21506849315068494
2749,0.07978554408260524,0.21506849315068494
2750,0.07978554408260524,0.21514907332796132
2751,0.07986497220015885,0.21514907332796132
2752,0.07986497220015885,0.2152296535052377
2753,0.07990468625893567,0.2152296535052377
2754,0.07990468625893567,0.2153908138597905
2755,0.07998411437648928,0.2153908138597905
2756,0.07998411437648928,0.21555197421434327
2757,0.08006354249404289,0.21555197421434327
2758,0.08006354249404289,0.21559226430298148
2759,0.0801032565528197,0.21559226430298148
2760,0.0801032565528197,0.21579371474617245
2761,0.08018268467037332,0.21579371474617245
2762,0.08018268467037332,0.2159951651893634
2763,0.08022239872915012,0.2159951651893634
2764,0.08022239872915012,0.21635777598710718
2765,0.08030182684670373,0.21635777598710718
2766,0.08030182684670373,0.21643835616438356
2767,0.08034154090548054,0.21643835616438356
2768,0.08034154090548054,0.21651893634165995
2769,0.08038125496425735,0.21651893634165995
2770,0.08038125496425735,0.21668009669621274
2771,0.08046068308181097,0.21668009669621274
2772,0.08046068308181097,0.21676067687348913
2773,0.08061953931691819,0.21676067687348913
2774,0.08061953931691819,0.2168009669621273
2775,0.08065925337569499,0.2168009669621273
2776,0.08065925337569499,0.2168412570507655
2777,0.0806989674344718,0.2168412570507655
2778,0.0806989674344718,0.21712328767123287
2779,0.08073868149324862,0.21712328767123287
2780,0.08073868149324862,0.21720386784850926
2781,0.08077839555202541,0.21720386784850926
2782,0.08077839555202541,0.21728444802578567
2783,0.08085782366957903,0.21728444802578567
2784,0.08085782366957903,0.2176873489121676
2785,0.08089753772835584,0.2176873489121676
2786,0.08089753772835584,0.2177276390008058
2787,0.08093725178713264,0.2177276390008058
2788,0.08093725178713264,0.21800966962127316
2789,0.08097696584590945,0.21800966962127316
2790,0.08097696584590945,0.21804995970991137
2791,0.08101667990468626,0.21804995970991137
2792,0.08101667990468626,0.21813053988718775
2793,0.08105639396346306,0.21813053988718775
2794,0.08105639396346306,0.21817082997582596
2795,0.08109610802223988,0.21817082997582596
2796,0.08109610802223988,0.21821112006446414
2797,0.08113582208101668,0.21821112006446414
2798,0.08113582208101668,0.21825141015310234
2799,0.08121525019857029,0.21825141015310234
2800,0.08121525019857029,0.21829170024174052
2801,0.0812549642573471,0.21829170024174052
2802,0.0812549642573471,0.21837228041901693
2803,0.08133439237490071,0.21837228041901693
2804,0.08133439237490071,0.2184125705076551
2805,0.08137410643367753,0.2184125705076551
2806,0.08137410643367753,0.2185737308622079
2807,0.08149324861000794,0.2185737308622079
2808,0.08149324861000794,0.2186140209508461
2809,0.08157267672756156,0.2186140209508461
2810,0.08157267672756156,0.2186543110394843
2811,0.08161239078633836,0.2186543110394843
2812,0.08161239078633836,0.21869460112812247
2813,0.08169181890389197,0.21869460112812247
2814,0.08169181890389197,0.21877518130539886
2815,0.08173153296266879,0.21877518130539886
2816,0.08173153296266879,0.21889605157131345
2817,0.08177124702144559,0.21889605157131345
2818,0.08177124702144559,0.2191780821917808
2819,0.0818109610802224,0.2191780821917808
2820,0.0818109610802224,0.21921837228041902
2821,0.08185067513899921,0.21921837228041902
2822,0.08185067513899921,0.21937953263497179
2823,0.08196981731532962,0.21937953263497179
2824,0.08196981731532962,0.2194601128122482
2825,0.08200953137410644,0.2194601128122482
2826,0.08200953137410644,0.21950040290088638
2827,0.08204924543288324,0.21950040290088638
2828,0.08204924543288324,0.21958098307816276
2829,0.08216838760921366,0.21958098307816276
2830,0.08216838760921366,0.21994359387590653
2831,0.08224781572676727,0.21994359387590653
2832,0.08224781572676727,0.2199838839645447
2833,0.0823669579030977,0.2199838839645447
2834,0.0823669579030977,0.22002417405318292
2835,0.0824066719618745,0.22002417405318292
2836,0.0824066719618745,0.2201853344077357
2837,0.08244638602065131,0.2201853344077357
2838,0.08244638602065131,0.2203464947622885
2839,0.08252581413820492,0.2203464947622885
2840,0.08252581413820492,0.22038678485092666
2841,0.08260524225575853,0.22038678485092666
2842,0.08260524225575853,0.22046736502820305
2843,0.08264495631453535,0.22046736502820305
2844,0.08264495631453535,0.22054794520547946
2845,0.08268467037331215,0.22054794520547946
2846,0.08268467037331215,0.22062852538275585
2847,0.08284352660841938,0.22062852538275585
2848,0.08284352660841938,0.22082997582594682
2849,0.08288324066719618,0.22082997582594682
2850,0.08288324066719618,0.2209105560032232
2851,0.08300238284352661,0.2209105560032232
2852,0.08300238284352661,0.2209508460918614
2853,0.08324066719618745,0.2209508460918614
2854,0.08324066719618745,0.2209911361804996
2855,0.08332009531374106,0.2209911361804996
2856,0.08332009531374106,0.22111200644641418
2857,0.08335980937251787,0.22111200644641418
2858,0.08335980937251787,0.2211522965350524
2859,0.08339952343129468,0.2211522965350524
2860,0.08339952343129468,0.22123287671232877
2861,0.08343923749007148,0.22123287671232877
2862,0.08343923749007148,0.22127316680096695
2863,0.0834789515488483,0.22127316680096695
2864,0.0834789515488483,0.22143432715551975
2865,0.0835186656076251,0.22143432715551975
2866,0.0835186656076251,0.2215551974214343
2867,0.08355837966640191,0.2215551974214343
2868,0.08355837966640191,0.22159548751007252
2869,0.08359809372517871,0.22159548751007252
2870,0.08359809372517871,0.2216760676873489
2871,0.08367752184273233,0.2216760676873489
2872,0.08367752184273233,0.2217163577759871
2873,0.08371723590150913,0.2217163577759871
2874,0.08371723590150913,0.2219178082191781
2875,0.08379666401906274,0.2219178082191781
2876,0.08379666401906274,0.22195809830781627
2877,0.08383637807783956,0.22195809830781627
2878,0.08383637807783956,0.22199838839645447
2879,0.08399523431294678,0.22199838839645447
2880,0.08399523431294678,0.22203867848509268
2881,0.0840746624305004,0.22203867848509268
2882,0.0840746624305004,0.22219983883964545
2883,0.084154090548054,0.22219983883964545
2884,0.084154090548054,0.22240128928283642
2885,0.08427323272438443,0.22240128928283642
2886,0.08427323272438443,0.2224818694601128
2887,0.08443208895949166,0.2224818694601128
2888,0.08443208895949166,0.22252215954875101
2889,0.0845909451945989,0.22252215954875101
2890,0.0845909451945989,0.2225624496373892
2891,0.08463065925337569,0.2225624496373892
2892,0.08463065925337569,0.22276390008058017
2893,0.0847100873709293,0.22276390008058017
2894,0.0847100873709293,0.22284448025785658
2895,0.08478951548848292,0.22284448025785658
2896,0.08478951548848292,0.22292506043513297
2897,0.08490865766481334,0.22292506043513297
2898,0.08490865766481334,0.22296535052377114
2899,0.08498808578236695,0.22296535052377114
2900,0.08498808578236695,0.22300564061240935
2901,0.08502779984114377,0.22300564061240935
2902,0.08502779984114377,0.22304593070104753
2903,0.08506751389992057,0.22304593070104753
2904,0.08506751389992057,0.2232473811442385
2905,0.08514694201747419,0.2232473811442385
2906,0.08514694201747419,0.2234891216760677
2907,0.0852263701350278,0.2234891216760677
2908,0.0852263701350278,0.2235294117647059
2909,0.0852660841938046,0.2235294117647059
2910,0.0852660841938046,0.22360999194198228
2911,0.08538522637013503,0.22360999194198228
2912,0.08538522637013503,0.22369057211925866
2913,0.08546465448768864,0.22369057211925866
2914,0.08546465448768864,0.22381144238517325
2915,0.08550436854646545,0.22381144238517325
2916,0.08550436854646545,0.22385173247381143
2917,0.08554408260524225,0.22385173247381143
2918,0.08554408260524225,0.2240531829170024
2919,0.08562351072279586,0.2240531829170024
2920,0.08562351072279586,0.22409347300564061
2921,0.08570293884034948,0.22409347300564061
2922,0.08570293884034948,0.22413376309427882
2923,0.08574265289912629,0.22413376309427882
2924,0.08574265289912629,0.2242143432715552
2925,0.0857823669579031,0.2242143432715552
2926,0.0857823669579031,0.22425463336019338
2927,0.0858220810166799,0.22425463336019338
2928,0.0858220810166799,0.22437550362610797
2929,0.08590150913423351,0.22437550362610797
2930,0.08590150913423351,0.22445608380338436
2931,0.08594122319301033,0.22445608380338436
2932,0.08594122319301033,0.22453666398066074
2933,0.08598093725178713,0.22453666398066074
2934,0.08598093725178713,0.22457695406929895
2935,0.08606036536934075,0.22457695406929895
2936,0.08606036536934075,0.22465753424657534
2937,0.08617950754567116,0.22465753424657534
2938,0.08617950754567116,0.22477840451248993
2939,0.08621922160444798,0.22477840451248993
2940,0.08621922160444798,0.2248589846897663
2941,0.08629864972200159,0.2248589846897663
2942,0.08629864972200159,0.2249798549556809
2943,0.0863383637807784,0.2249798549556809
2944,0.0863383637807784,0.22526188557614826
2945,0.0863780778395552,0.22526188557614826
2946,0.0863780778395552,0.22530217566478647
2947,0.08645750595710881,0.22530217566478647
2948,0.08645750595710881,0.22538275584206285
2949,0.08649722001588563,0.22538275584206285
2950,0.08649722001588563,0.22542304593070106
2951,0.08653693407466242,0.22542304593070106
2952,0.08653693407466242,0.22546333601933924
2953,0.08661636219221605,0.22546333601933924
2954,0.08661636219221605,0.22550362610797745
2955,0.08665607625099285,0.22550362610797745
2956,0.08665607625099285,0.22554391619661562
2957,0.08669579030976966,0.22554391619661562
2958,0.08669579030976966,0.22566478646253021
2959,0.08673550436854646,0.22566478646253021
2960,0.08673550436854646,0.2257453666398066
2961,0.08681493248610007,0.2257453666398066
2962,0.08681493248610007,0.22598710717163578
2963,0.0868943606036537,0.22598710717163578
2964,0.0868943606036537,0.22610797743755037
2965,0.08701350277998411,0.22610797743755037
2966,0.08701350277998411,0.22622884770346494
2967,0.08705321683876092,0.22622884770346494
2968,0.08705321683876092,0.22647058823529412
2969,0.08713264495631454,0.22647058823529412
2970,0.08713264495631454,0.2265511684125705
2971,0.08717235901509134,0.2265511684125705
2972,0.08717235901509134,0.22675261885576148
2973,0.08721207307386815,0.22675261885576148
2974,0.08721207307386815,0.22679290894439968
2975,0.08729150119142176,0.22679290894439968
2976,0.08729150119142176,0.22683319903303786
2977,0.08737092930897537,0.22683319903303786
2978,0.08737092930897537,0.22699435938759066
2979,0.08745035742652899,0.22699435938759066
2980,0.08745035742652899,0.22703464947622884
2981,0.0874900714853058,0.22703464947622884
2982,0.0874900714853058,0.22723609991941982
2983,0.08752978554408261,0.22723609991941982
2984,0.08752978554408261,0.2273166800966962
2985,0.08760921366163622,0.2273166800966962
2986,0.08760921366163622,0.2273972602739726
2987,0.08764892772041302,0.2273972602739726
2988,0.08764892772041302,0.2274375503626108
2989,0.08768864177918984,0.2274375503626108
2990,0.08768864177918984,0.22751813053988718
2991,0.08772835583796663,0.22751813053988718
2992,0.08772835583796663,0.22771958098307815
2993,0.08776806989674345,0.22771958098307815
2994,0.08776806989674345,0.22784045124899274
2995,0.08780778395552026,0.22784045124899274
2996,0.08780778395552026,0.22788074133763095
2997,0.08784749801429706,0.22788074133763095
2998,0.08784749801429706,0.22800161160354554
2999,0.08788721207307387,0.22800161160354554
3000,0.08788721207307387,0.2281627719580983
3001,0.08800635424940428,0.2281627719580983
3002,0.08800635424940428,0.2282433521353747
3003,0.0880460683081811,0.2282433521353747
3004,0.0880460683081811,0.22832393231265108
3005,0.08812549642573471,0.22832393231265108
3006,0.08812549642573471,0.22880741337630942
3007,0.08816521048451152,0.22880741337630942
3008,0.08816521048451152,0.22888799355358583
3009,0.08820492454328832,0.22888799355358583
3010,0.08820492454328832,0.228928283642224
3011,0.08832406671961875,0.228928283642224
3012,0.08832406671961875,0.22937147461724416
3013,0.08844320889594917,0.22937147461724416
3014,0.08844320889594917,0.22941176470588234
3015,0.08852263701350278,0.22941176470588234
3016,0.08852263701350278,0.22945205479452055
3017,0.0886417791898332,0.22945205479452055
3018,0.0886417791898332,0.22965350523771152
3019,0.08872120730738682,0.22965350523771152
3020,0.08872120730738682,0.2297340854149879
3021,0.08876092136616362,0.2297340854149879
3022,0.08876092136616362,0.22977437550362612
3023,0.08899920571882447,0.22977437550362612
3024,0.08899920571882447,0.22989524576954068
3025,0.08903891977760127,0.22989524576954068
3026,0.08903891977760127,0.22993553585817889
3027,0.08927720413026212,0.22993553585817889
3028,0.08927720413026212,0.23033843674456084
3029,0.08931691818903892,0.23033843674456084
3030,0.08931691818903892,0.23041901692183722
3031,0.08951548848292296,0.23041901692183722
3032,0.08951548848292296,0.2304995970991136
3033,0.08959491660047657,0.2304995970991136
3034,0.08959491660047657,0.2305398871877518
3035,0.08963463065925338,0.2305398871877518
3036,0.08963463065925338,0.23058017727639002
3037,0.08967434471803018,0.23058017727639002
3038,0.08967434471803018,0.2306204673650282
3039,0.08975377283558379,0.2306204673650282
3040,0.08975377283558379,0.2307413376309428
3041,0.0897934868943606,0.2307413376309428
3042,0.0897934868943606,0.23086220789685738
3043,0.0898332009531374,0.23086220789685738
3044,0.0898332009531374,0.23090249798549556
3045,0.08995234312946783,0.23090249798549556
3046,0.08995234312946783,0.23106365834004836
3047,0.08999205718824464,0.23106365834004836
3048,0.08999205718824464,0.23110394842868653
3049,0.09003177124702144,0.23110394842868653
3050,0.09003177124702144,0.23122481869460113
3051,0.09007148530579825,0.23122481869460113
3052,0.09007148530579825,0.23126510878323933
3053,0.09011119936457505,0.23126510878323933
3054,0.09011119936457505,0.2313053988718775
3055,0.09015091342335187,0.2313053988718775
3056,0.09015091342335187,0.2313859790491539
3057,0.09023034154090548,0.2313859790491539
3058,0.09023034154090548,0.23150684931506849
3059,0.09027005559968229,0.23150684931506849
3060,0.09027005559968229,0.2315471394037067
3061,0.09030976965845909,0.2315471394037067
3062,0.09030976965845909,0.23162771958098308
3063,0.0903494837172359,0.23162771958098308
3064,0.0903494837172359,0.23170829975825946
3065,0.09042891183478952,0.23170829975825946
3066,0.09042891183478952,0.23174858984689767
3067,0.09046862589356633,0.23174858984689767
3068,0.09046862589356633,0.23186946011281226
3069,0.09062748212867355,0.23186946011281226
3070,0.09062748212867355,0.23195004029008864
3071,0.09066719618745035,0.23195004029008864
3072,0.09066719618745035,0.23199033037872682
3073,0.09070691024622717,0.23199033037872682
3074,0.09070691024622717,0.23207091055600323
3075,0.09078633836378078,0.23207091055600323
3076,0.09078633836378078,0.2321112006446414
3077,0.09086576648133439,0.2321112006446414
3078,0.09086576648133439,0.232232070910556
3079,0.0909054805401112,0.232232070910556
3080,0.0909054805401112,0.2323126510878324
3081,0.09098490865766481,0.2323126510878324
3082,0.09098490865766481,0.2323529411764706
3083,0.09106433677521843,0.2323529411764706
3084,0.09106433677521843,0.23251410153102336
3085,0.09110405083399524,0.23251410153102336
3086,0.09110405083399524,0.23275584206285255
3087,0.09114376489277204,0.23275584206285255
3088,0.09114376489277204,0.2328767123287671
3089,0.09118347895154885,0.2328767123287671
3090,0.09118347895154885,0.23291700241740532
3091,0.09126290706910246,0.23291700241740532
3092,0.09126290706910246,0.2330781627719581
3093,0.0914614773629865,0.2330781627719581
3094,0.0914614773629865,0.2331184528605963
3095,0.0915011914217633,0.2331184528605963
3096,0.0915011914217633,0.2331587429492345
3097,0.09158061953931691,0.2331587429492345
3098,0.09158061953931691,0.23319903303787268
3099,0.09162033359809373,0.23319903303787268
3100,0.09162033359809373,0.23331990330378727
3101,0.09177918983320095,0.23331990330378727
3102,0.09177918983320095,0.23344077356970186
3103,0.09185861795075456,0.23344077356970186
3104,0.09185861795075456,0.23348106365834004
3105,0.09193804606830819,0.23348106365834004
3106,0.09193804606830819,0.23364222401289284
3107,0.09197776012708499,0.23364222401289284
3108,0.09197776012708499,0.233682514101531
3109,0.09213661636219221,0.233682514101531
3110,0.09213661636219221,0.2338436744560838
3111,0.09221604447974582,0.2338436744560838
3112,0.09221604447974582,0.2339242546333602
3113,0.09225575853852264,0.2339242546333602
3114,0.09225575853852264,0.23416599516518935
3115,0.09229547259729945,0.23416599516518935
3116,0.09229547259729945,0.23432715551974215
3117,0.09233518665607625,0.23432715551974215
3118,0.09233518665607625,0.23448831587429492
3119,0.09241461477362986,0.23448831587429492
3120,0.09241461477362986,0.23464947622884771
3121,0.09245432883240667,0.23464947622884771
3122,0.09245432883240667,0.2348509266720387
3123,0.09253375694996029,0.2348509266720387
3124,0.09253375694996029,0.23489121676067687
3125,0.0925734710087371,0.23489121676067687
3126,0.0925734710087371,0.23497179693795325
3127,0.0926131850675139,0.23497179693795325
3128,0.0926131850675139,0.23509266720386784
3129,0.09265289912629071,0.23509266720386784
3130,0.09265289912629071,0.23525382755842064
3131,0.09269261318506751,0.23525382755842064
3132,0.09269261318506751,0.23529411764705882
3133,0.09273232724384432,0.23529411764705882
3134,0.09273232724384432,0.235535858178888
3135,0.09281175536139794,0.235535858178888
3136,0.09281175536139794,0.23557614826752618
3137,0.09285146942017475,0.23557614826752618
3138,0.09285146942017475,0.2356164383561644
3139,0.09289118347895155,0.2356164383561644
3140,0.09289118347895155,0.23597904915390813
3141,0.09301032565528197,0.23597904915390813
3142,0.09301032565528197,0.23601933924254634
3143,0.09305003971405877,0.23601933924254634
3144,0.09305003971405877,0.23605962933118452
3145,0.09308975377283558,0.23605962933118452
3146,0.09308975377283558,0.23609991941982272
3147,0.09320889594916601,0.23609991941982272
3148,0.09320889594916601,0.23614020950846093
3149,0.09324861000794281,0.23614020950846093
3150,0.09324861000794281,0.2361804995970991
3151,0.09332803812549642,0.2361804995970991
3152,0.09332803812549642,0.2363013698630137
3153,0.09336775218427323,0.2363013698630137
3154,0.09336775218427323,0.23638195004029008
3155,0.09340746624305003,0.23638195004029008
3156,0.09340746624305003,0.2364222401289283
3157,0.09344718030182685,0.2364222401289283
3158,0.09344718030182685,0.23658340048348106
3159,0.09348689436060366,0.23658340048348106
3160,0.09348689436060366,0.23690572119258663
3161,0.09356632247815727,0.23690572119258663
3162,0.09356632247815727,0.236986301369863
3163,0.09364575059571088,0.236986301369863
3164,0.09364575059571088,0.23702659145850122
3165,0.09368546465448768,0.23702659145850122
3166,0.09368546465448768,0.2370668815471394
3167,0.0937251787132645,0.2370668815471394
3168,0.0937251787132645,0.23714746172441578
3169,0.09384432088959492,0.23714746172441578
3170,0.09384432088959492,0.23726833199033037
3171,0.09388403494837172,0.23726833199033037
3172,0.09388403494837172,0.23734891216760676
3173,0.09400317712470214,0.23734891216760676
3174,0.09400317712470214,0.23746978243352135
3175,0.09408260524225576,0.23746978243352135
3176,0.09408260524225576,0.23751007252215955
3177,0.09416203335980937,0.23751007252215955
3178,0.09416203335980937,0.23755036261079773
3179,0.09420174741858618,0.23755036261079773
3180,0.09420174741858618,0.23763094278807415
3181,0.0942811755361398,0.23763094278807415
3182,0.0942811755361398,0.23767123287671232
3183,0.09432088959491661,0.23767123287671232
3184,0.09432088959491661,0.23771152296535053
3185,0.0943606036536934,0.23771152296535053
3186,0.0943606036536934,0.2378726833199033
3187,0.09440031771247022,0.2378726833199033
3188,0.09440031771247022,0.2379129734085415
3189,0.09447974583002383,0.2379129734085415
3190,0.09447974583002383,0.23795326349717968
3191,0.09451945988880063,0.23795326349717968
3192,0.09451945988880063,0.23807413376309428
3193,0.09455917394757744,0.23807413376309428
3194,0.09455917394757744,0.23811442385173248
3195,0.09459888800635424,0.23811442385173248
3196,0.09459888800635424,0.23815471394037066
3197,0.09479745830023828,0.23815471394037066
3198,0.09479745830023828,0.23819500402900887
3199,0.09483717235901509,0.23819500402900887
3200,0.09483717235901509,0.23823529411764705
3201,0.09499602859412232,0.23823529411764705
3202,0.09499602859412232,0.23827558420628525
3203,0.09507545671167593,0.23827558420628525
3204,0.09507545671167593,0.23831587429492346
3205,0.09511517077045274,0.23831587429492346
3206,0.09511517077045274,0.23835616438356164
3207,0.09515488482922954,0.23835616438356164
3208,0.09515488482922954,0.23839645447219984
3209,0.09523431294678317,0.23839645447219984
3210,0.09523431294678317,0.2385576148267526
3211,0.09527402700555997,0.2385576148267526
3212,0.09527402700555997,0.23859790491539082
3213,0.09531374106433678,0.23859790491539082
3214,0.09531374106433678,0.2386784850926672
3215,0.09539316918189039,0.2386784850926672
3216,0.09539316918189039,0.2387187751813054
3217,0.09543288324066719,0.2387187751813054
3218,0.09543288324066719,0.2387590652699436
3219,0.09551231135822082,0.2387590652699436
3220,0.09551231135822082,0.2387993553585818
3221,0.09555202541699762,0.2387993553585818
3222,0.09555202541699762,0.23883964544721997
3223,0.09563145353455123,0.23883964544721997
3224,0.09563145353455123,0.23924254633360192
3225,0.09575059571088165,0.23924254633360192
3226,0.09575059571088165,0.23936341659951652
3227,0.09579030976965847,0.23936341659951652
3228,0.09579030976965847,0.23940370668815472
3229,0.09583002382843527,0.23940370668815472
3230,0.09583002382843527,0.2396051571313457
3231,0.09590945194598888,0.2396051571313457
3232,0.09590945194598888,0.23968573730862208
3233,0.09594916600476569,0.23968573730862208
3234,0.09594916600476569,0.23972602739726026
3235,0.09598888006354249,0.23972602739726026
3236,0.09598888006354249,0.23976631748589847
3237,0.0960285941223193,0.23976631748589847
3238,0.0960285941223193,0.24008863819500403
3239,0.0960683081810961,0.24008863819500403
3240,0.0960683081810961,0.2402497985495568
3241,0.09622716441620334,0.2402497985495568
3242,0.09622716441620334,0.240290088638195
3243,0.09634630659253375,0.240290088638195
3244,0.09634630659253375,0.2403303787268332
3245,0.09638602065131056,0.2403303787268332
3246,0.09638602065131056,0.2404109589041096
3247,0.09650516282764099,0.2404109589041096
3248,0.09650516282764099,0.24061240934730058
3249,0.09654487688641779,0.24061240934730058
3250,0.09654487688641779,0.24065269943593876
3251,0.0965845909451946,0.24065269943593876
3252,0.0965845909451946,0.24069298952457696
3253,0.09666401906274821,0.24069298952457696
3254,0.09666401906274821,0.24073327961321514
3255,0.09670373312152503,0.24073327961321514
3256,0.09670373312152503,0.24081385979049155
3257,0.09674344718030183,0.24081385979049155
3258,0.09674344718030183,0.2410556003223207
3259,0.09678316123907864,0.2410556003223207
3260,0.09678316123907864,0.2411764705882353
3261,0.09682287529785544,0.2411764705882353
3262,0.09682287529785544,0.2412973408541499
3263,0.09690230341540905,0.2412973408541499
3264,0.09690230341540905,0.24133763094278807
3265,0.09698173153296268,0.24133763094278807
3266,0.09698173153296268,0.24145850120870266
3267,0.09702144559173947,0.24145850120870266
3268,0.09702144559173947,0.24153908138597904
3269,0.09706115965051629,0.24153908138597904
3270,0.09706115965051629,0.24161966156325543
3271,0.09710087370929309,0.24161966156325543
3272,0.09710087370929309,0.24165995165189363
3273,0.0971803018268467,0.24165995165189363
3274,0.0971803018268467,0.24178082191780823
3275,0.09722001588562351,0.24178082191780823
3276,0.09722001588562351,0.2418211120064464
3277,0.09725972994440031,0.2418211120064464
3278,0.09725972994440031,0.2418614020950846
3279,0.09729944400317712,0.2418614020950846
3280,0.09729944400317712,0.24214343271555197
3281,0.09733915806195394,0.24214343271555197
3282,0.09733915806195394,0.24218372280419018
3283,0.09741858617950755,0.24218372280419018
3284,0.09741858617950755,0.24222401289282836
3285,0.09745830023828435,0.24222401289282836
3286,0.09745830023828435,0.24246575342465754
3287,0.09749801429706116,0.24246575342465754
3288,0.09749801429706116,0.24250604351329572
3289,0.09757744241461477,0.24250604351329572
3290,0.09757744241461477,0.24254633360193392
3291,0.09761715647339159,0.24254633360193392
3292,0.09761715647339159,0.24258662369057213
3293,0.09765687053216839,0.24258662369057213
3294,0.09765687053216839,0.2427074939564867
3295,0.0976965845909452,0.2427074939564867
3296,0.0976965845909452,0.2427477840451249
3297,0.09777601270849881,0.2427477840451249
3298,0.09777601270849881,0.24315068493150685
3299,0.09785544082605242,0.24315068493150685
3300,0.09785544082605242,0.24327155519742144
3301,0.09793486894360603,0.24327155519742144
3302,0.09793486894360603,0.24335213537469783
3303,0.09801429706115965,0.24335213537469783
3304,0.09801429706115965,0.24339242546333603
3305,0.09805401111993646,0.24339242546333603
3306,0.09805401111993646,0.2434327155519742
3307,0.09813343923749007,0.2434327155519742
3308,0.09813343923749007,0.2435535858178888
3309,0.0982525814138205,0.2435535858178888
3310,0.0982525814138205,0.243593875906527
3311,0.0982922954725973,0.243593875906527
3312,0.0982922954725973,0.2436341659951652
3313,0.09833200953137411,0.2436341659951652
3314,0.09833200953137411,0.2436744560838034
3315,0.09845115170770452,0.2436744560838034
3316,0.09845115170770452,0.24371474617244157
3317,0.09853057982525815,0.24371474617244157
3318,0.09853057982525815,0.24375503626107978
3319,0.09857029388403495,0.24375503626107978
3320,0.09857029388403495,0.24391619661563255
3321,0.09861000794281176,0.24391619661563255
3322,0.09861000794281176,0.24395648670427075
3323,0.09864972200158856,0.24395648670427075
3324,0.09864972200158856,0.24427880741337632
3325,0.09868943606036537,0.24427880741337632
3326,0.09868943606036537,0.2444399677679291
3327,0.09872915011914217,0.2444399677679291
3328,0.09872915011914217,0.2444802578565673
3329,0.09876886417791898,0.2444802578565673
3330,0.09876886417791898,0.24452054794520547
3331,0.0988085782366958,0.24452054794520547
3332,0.0988085782366958,0.24456083803384368
3333,0.09892772041302621,0.24456083803384368
3334,0.09892772041302621,0.24464141821112007
3335,0.09896743447180302,0.24464141821112007
3336,0.09896743447180302,0.24488315874294925
3337,0.09900714853057982,0.24488315874294925
3338,0.09900714853057982,0.24496373892022563
3339,0.09912629070691024,0.24496373892022563
3340,0.09912629070691024,0.24508460918614022
3341,0.09920571882446386,0.24508460918614022
3342,0.09920571882446386,0.2451651893634166
3343,0.09924543288324067,0.2451651893634166
3344,0.09924543288324067,0.245245769540693
3345,0.09928514694201747,0.245245769540693
3346,0.09928514694201747,0.24540692989524576
3347,0.09932486100079428,0.24540692989524576
3348,0.09932486100079428,0.24544721998388397
3349,0.0993645750595711,0.24544721998388397
3350,0.0993645750595711,0.24556809024979856
3351,0.0994042891183479,0.24556809024979856
3352,0.0994042891183479,0.24572925060435133
3353,0.0994440031771247,0.24572925060435133
3354,0.0994440031771247,0.2460112812248187
3355,0.09952343129467832,0.2460112812248187
3356,0.09952343129467832,0.24613215149073328
3357,0.09956314535345512,0.24613215149073328
3358,0.09956314535345512,0.24629331184528605
3359,0.09960285941223193,0.24629331184528605
3360,0.09960285941223193,0.24637389202256246
3361,0.09968228752978554,0.24637389202256246
3362,0.09968228752978554,0.24649476228847703
3363,0.09976171564733916,0.24649476228847703
3364,0.09976171564733916,0.24653505237711523
3365,0.09980142970611597,0.24653505237711523
3366,0.09980142970611597,0.24665592264302982
3367,0.09984114376489277,0.24665592264302982
3368,0.09984114376489277,0.2467365028203062
3369,0.1,0.2467365028203062
3370,0.1,0.2467767929089444
3371,0.10007942811755362,0.2467767929089444
3372,0.10007942811755362,0.24701853344077357
3373,0.10011914217633042,0.24701853344077357
3374,0.10011914217633042,0.24717969379532634
3375,0.10015885623510723,0.24717969379532634
3376,0.10015885623510723,0.24746172441579373
3377,0.10019857029388403,0.24746172441579373
3378,0.10019857029388403,0.2475423045930701
3379,0.10023828435266084,0.2475423045930701
3380,0.10023828435266084,0.2475825946817083
3381,0.10031771247021445,0.2475825946817083
3382,0.10031771247021445,0.2476631748589847
3383,0.10035742652899127,0.2476631748589847
3384,0.10035742652899127,0.24770346494762288
3385,0.10043685464654488,0.24770346494762288
3386,0.10043685464654488,0.24778404512489927
3387,0.1005957108816521,0.24778404512489927
3388,0.1005957108816521,0.24790491539081386
3389,0.10063542494042892,0.24790491539081386
3390,0.10063542494042892,0.24802578565672845
3391,0.10071485305798253,0.24802578565672845
3392,0.10071485305798253,0.24806607574536663
3393,0.10075456711675933,0.24806607574536663
3394,0.10075456711675933,0.24810636583400483
3395,0.10083399523431295,0.24810636583400483
3396,0.10083399523431295,0.24814665592264304
3397,0.10087370929308975,0.24814665592264304
3398,0.10087370929308975,0.24818694601128122
3399,0.10091342335186657,0.24818694601128122
3400,0.10091342335186657,0.2482675261885576
3401,0.10099285146942018,0.2482675261885576
3402,0.10099285146942018,0.2484286865431104
3403,0.10103256552819698,0.2484286865431104
3404,0.10103256552819698,0.24846897663174858
3405,0.10107227958697379,0.24846897663174858
3406,0.10107227958697379,0.248549556809025
3407,0.10111199364575059,0.248549556809025
3408,0.10111199364575059,0.24858984689766317
3409,0.1011517077045274,0.24858984689766317
3410,0.1011517077045274,0.24871071716357776
3411,0.10123113582208101,0.24871071716357776
3412,0.10123113582208101,0.24887187751813053
3413,0.10131056393963463,0.24887187751813053
3414,0.10131056393963463,0.24891216760676874
3415,0.10138999205718824,0.24891216760676874
3416,0.10138999205718824,0.2490733279613215
3417,0.10142970611596505,0.2490733279613215
3418,0.10142970611596505,0.2492344883158743
3419,0.10146942017474186,0.2492344883158743
3420,0.10146942017474186,0.24939564867042707
3421,0.10154884829229548,0.24939564867042707
3422,0.10154884829229548,0.24943593875906528
3423,0.10158856235107228,0.24943593875906528
3424,0.10158856235107228,0.24951651893634166
3425,0.10162827640984909,0.24951651893634166
3426,0.10162827640984909,0.24955680902497984
3427,0.10166799046862589,0.24955680902497984
3428,0.10166799046862589,0.24963738920225625
3429,0.1017077045274027,0.24963738920225625
3430,0.1017077045274027,0.24967767929089443
3431,0.10174741858617951,0.24967767929089443
3432,0.10174741858617951,0.24971796937953264
3433,0.10178713264495631,0.24971796937953264
3434,0.10178713264495631,0.24975825946817082
3435,0.10186656076250993,0.24975825946817082
3436,0.10186656076250993,0.24979854955680902
3437,0.10190627482128674,0.24979854955680902
3438,0.10190627482128674,0.2498791297340854
3439,0.10198570293884035,0.2498791297340854
3440,0.10198570293884035,0.24991941982272362
3441,0.10202541699761716,0.24991941982272362
3442,0.10202541699761716,0.2499597099113618
3443,0.10206513105639396,0.2499597099113618
3444,0.10206513105639396,0.25
3445,0.102263701350278,0.25
3446,0.102263701350278,0.2500402900886382
3447,0.1023034154090548,0.2500402900886382
3448,0.1023034154090548,0.2500805801772764
3449,0.10234312946783161,0.2500805801772764
3450,0.10234312946783161,0.25012087026591456
3451,0.10242255758538522,0.25012087026591456
3452,0.10242255758538522,0.25016116035455277
3453,0.10246227164416204,0.25016116035455277
3454,0.10246227164416204,0.250201450443191
3455,0.10254169976171565,0.250201450443191
3456,0.10254169976171565,0.2502820306204674
3457,0.10258141382049245,0.2502820306204674
3458,0.10258141382049245,0.25032232070910554
3459,0.10270055599682287,0.25032232070910554
3460,0.10270055599682287,0.25044319097502016
3461,0.10289912629070691,0.25044319097502016
3462,0.10289912629070691,0.25048348106365836
3463,0.10293884034948372,0.25048348106365836
3464,0.10293884034948372,0.2505640612409347
3465,0.10297855440826052,0.2505640612409347
3466,0.10297855440826052,0.2506043513295729
3467,0.10301826846703734,0.2506043513295729
3468,0.10301826846703734,0.2508058017727639
3469,0.10309769658459095,0.2508058017727639
3470,0.10309769658459095,0.25092667203867847
3471,0.10313741064336775,0.25092667203867847
3472,0.10313741064336775,0.2510072522159549
3473,0.10321683876092137,0.2510072522159549
3474,0.10321683876092137,0.2510878323932313
3475,0.10325655281969817,0.2510878323932313
3476,0.10325655281969817,0.25112812248186944
3477,0.10333598093725178,0.25112812248186944
3478,0.10333598093725178,0.25116841257050765
3479,0.1033756949960286,0.25116841257050765
3480,0.1033756949960286,0.25120870265914585
3481,0.10345512311358221,0.25120870265914585
3482,0.10345512311358221,0.2513698630136986
3483,0.10349483717235901,0.2513698630136986
3484,0.10349483717235901,0.25141015310233683
3485,0.10353455123113582,0.25141015310233683
3486,0.10353455123113582,0.25145044319097504
3487,0.10357426528991263,0.25145044319097504
3488,0.10357426528991263,0.2515713134568896
3489,0.10361397934868943,0.2515713134568896
3490,0.10361397934868943,0.2516116035455278
3491,0.10365369340746625,0.2516116035455278
3492,0.10365369340746625,0.251651893634166
3493,0.10369340746624305,0.251651893634166
3494,0.10369340746624305,0.25169218372280416
3495,0.10377283558379666,0.25169218372280416
3496,0.10377283558379666,0.25173247381144237
3497,0.10381254964257347,0.25173247381144237
3498,0.10381254964257347,0.2517727639000806
3499,0.10385226370135028,0.2517727639000806
3500,0.10385226370135028,0.25189363416599514
3501,0.10389197776012708,0.25189363416599514
3502,0.10389197776012708,0.25197421434327155
3503,0.1039316918189039,0.25197421434327155
3504,0.1039316918189039,0.25201450443190976
3505,0.1039714058776807,0.25201450443190976
3506,0.1039714058776807,0.25205479452054796
3507,0.10409054805401112,0.25205479452054796
3508,0.10409054805401112,0.2520950846091861
3509,0.10413026211278793,0.2520950846091861
3510,0.10413026211278793,0.2524174053182917
3511,0.10416997617156473,0.2524174053182917
3512,0.10416997617156473,0.2524576954069299
3513,0.10420969023034155,0.2524576954069299
3514,0.10420969023034155,0.2526591458501209
3515,0.10428911834789516,0.2526591458501209
3516,0.10428911834789516,0.25269943593875904
3517,0.10432883240667196,0.25269943593875904
3518,0.10432883240667196,0.25273972602739725
3519,0.10440826052422558,0.25273972602739725
3520,0.10440826052422558,0.25278001611603546
3521,0.10444797458300238,0.25278001611603546
3522,0.10444797458300238,0.2529411764705882
3523,0.1044876886417792,0.2529411764705882
3524,0.1044876886417792,0.25298146655922643
3525,0.104527402700556,0.25298146655922643
3526,0.104527402700556,0.25302175664786464
3527,0.10468625893566323,0.25302175664786464
3528,0.10468625893566323,0.253102336825141
3529,0.10476568705321684,0.253102336825141
3530,0.10476568705321684,0.2532232070910556
3531,0.10480540111199364,0.2532232070910556
3532,0.10480540111199364,0.2532634971796938
3533,0.10492454328832407,0.2532634971796938
3534,0.10492454328832407,0.2533440773569702
3535,0.10500397140587768,0.2533440773569702
3536,0.10500397140587768,0.2534649476228848
3537,0.10508339952343129,0.2534649476228848
3538,0.10508339952343129,0.25354552780016115
3539,0.10520254169976172,0.25354552780016115
3540,0.10520254169976172,0.25362610797743756
3541,0.10524225575853852,0.25362610797743756
3542,0.10524225575853852,0.25378726833199033
3543,0.10532168387609214,0.25378726833199033
3544,0.10532168387609214,0.25382755842062854
3545,0.10552025416997617,0.25382755842062854
3546,0.10552025416997617,0.25386784850926675
3547,0.10555996822875298,0.25386784850926675
3548,0.10555996822875298,0.2539081385979049
3549,0.10559968228752979,0.2539081385979049
3550,0.10559968228752979,0.2540692989524577
3551,0.1056791104050834,0.2540692989524577
3552,0.1056791104050834,0.2542304593070105
3553,0.10579825258141382,0.2542304593070105
3554,0.10579825258141382,0.25427074939564864
3555,0.10583796664019063,0.25427074939564864
3556,0.10583796664019063,0.25439161966156326
3557,0.10587768069896744,0.25439161966156326
3558,0.10587768069896744,0.2544721998388396
3559,0.10591739475774424,0.2544721998388396
3560,0.10591739475774424,0.2548348106365834
3561,0.10603653693407467,0.2548348106365834
3562,0.10603653693407467,0.254955680902498
3563,0.10607625099285146,0.254955680902498
3564,0.10607625099285146,0.25523771152296537
3565,0.10611596505162828,0.25523771152296537
3566,0.10611596505162828,0.25531829170024173
3567,0.10615567911040508,0.25531829170024173
3568,0.10615567911040508,0.25539887187751814
3569,0.1062351072279587,0.25539887187751814
3570,0.1062351072279587,0.2555197421434327
3571,0.10635424940428911,0.2555197421434327
3572,0.10635424940428911,0.2555600322320709
3573,0.10639396346306593,0.2555600322320709
3574,0.10639396346306593,0.2556003223207091
3575,0.10647339158061954,0.2556003223207091
3576,0.10647339158061954,0.2558420628525383
3577,0.10651310563939635,0.2558420628525383
3578,0.10651310563939635,0.25588235294117645
3579,0.10659253375694996,0.25588235294117645
3580,0.10659253375694996,0.25592264302981466
3581,0.10671167593328038,0.25592264302981466
3582,0.10671167593328038,0.25596293311845286
3583,0.10675138999205719,0.25596293311845286
3584,0.10675138999205719,0.25600322320709107
3585,0.106791104050834,0.25600322320709107
3586,0.106791104050834,0.2560435132957293
3587,0.1068308181096108,0.2560435132957293
3588,0.1068308181096108,0.25616438356164384
3589,0.10687053216838761,0.25616438356164384
3590,0.10687053216838761,0.25624496373892025
3591,0.10691024622716441,0.25624496373892025
3592,0.10691024622716441,0.2562852538275584
3593,0.10698967434471802,0.2562852538275584
3594,0.10698967434471802,0.2564867042707494
3595,0.10702938840349484,0.2564867042707494
3596,0.10702938840349484,0.256607574536664
3597,0.10706910246227165,0.256607574536664
3598,0.10706910246227165,0.25672844480257856
3599,0.10710881652104845,0.25672844480257856
3600,0.10710881652104845,0.25676873489121677
3601,0.10714853057982526,0.25676873489121677
3602,0.10714853057982526,0.25697018533440774
3603,0.10718824463860206,0.25697018533440774
3604,0.10718824463860206,0.25701047542304595
3605,0.10722795869737888,0.25701047542304595
3606,0.10722795869737888,0.2571313456889605
3607,0.10726767275615567,0.2571313456889605
3608,0.10726767275615567,0.2573730862207897
3609,0.10730738681493249,0.2573730862207897
3610,0.10730738681493249,0.25749395648670426
3611,0.10734710087370929,0.25749395648670426
3612,0.10734710087370929,0.25753424657534246
3613,0.1073868149324861,0.25753424657534246
3614,0.1073868149324861,0.25757453666398067
3615,0.10742652899126291,0.25757453666398067
3616,0.10742652899126291,0.25781627719580985
3617,0.10746624305003971,0.25781627719580985
3618,0.10746624305003971,0.257856567284448
3619,0.10754567116759332,0.257856567284448
3620,0.10754567116759332,0.2579371474617244
3621,0.10762509928514694,0.2579371474617244
3622,0.10762509928514694,0.2581385979049154
3623,0.10770452740270056,0.2581385979049154
3624,0.10770452740270056,0.2582191780821918
3625,0.10774424146147736,0.2582191780821918
3626,0.10774424146147736,0.25829975825946816
3627,0.10786338363780779,0.25829975825946816
3628,0.10786338363780779,0.25838033843674457
3629,0.10790309769658459,0.25838033843674457
3630,0.10790309769658459,0.2584206285253828
3631,0.10798252581413821,0.2584206285253828
3632,0.10798252581413821,0.25854149879129734
3633,0.10802223987291501,0.25854149879129734
3634,0.10802223987291501,0.25858178887993555
3635,0.10810166799046862,0.25858178887993555
3636,0.10810166799046862,0.2586623690572119
3637,0.10814138204924544,0.2586623690572119
3638,0.10814138204924544,0.25882352941176473
3639,0.10822081016679905,0.25882352941176473
3640,0.10822081016679905,0.2590249798549557
3641,0.10826052422557586,0.2590249798549557
3642,0.10826052422557586,0.25910556003223206
3643,0.10830023828435266,0.25910556003223206
3644,0.10830023828435266,0.2591861402095085
3645,0.10833995234312947,0.2591861402095085
3646,0.10833995234312947,0.25926672038678483
3647,0.10837966640190627,0.25926672038678483
3648,0.10837966640190627,0.25930701047542304
3649,0.1084988085782367,0.25930701047542304
3650,0.1084988085782367,0.25938759065269945
3651,0.10865766481334392,0.25938759065269945
3652,0.10865766481334392,0.2595487510072522
3653,0.10869737887212073,0.2595487510072522
3654,0.10869737887212073,0.2595890410958904
3655,0.10873709293089753,0.2595890410958904
3656,0.10873709293089753,0.25962933118452863
3657,0.10877680698967435,0.25962933118452863
3658,0.10877680698967435,0.25987107171635776
3659,0.10881652104845115,0.25987107171635776
3660,0.10881652104845115,0.25991136180499597
3661,0.10889594916600477,0.25991136180499597
3662,0.10889594916600477,0.26015310233682515
3663,0.10893566322478157,0.26015310233682515
3664,0.10893566322478157,0.2602336825141015
3665,0.10901509134233518,0.2602336825141015
3666,0.10901509134233518,0.2602739726027397
3667,0.109054805401112,0.2602739726027397
3668,0.109054805401112,0.2603142626913779
3669,0.1090945194598888,0.2603142626913779
3670,0.1090945194598888,0.26039484286865433
3671,0.10913423351866561,0.26039484286865433
3672,0.10913423351866561,0.2604754230459307
3673,0.10917394757744242,0.2604754230459307
3674,0.10917394757744242,0.2605962933118453
3675,0.10929308975377283,0.2605962933118453
3676,0.10929308975377283,0.26067687348912166
3677,0.10933280381254964,0.26067687348912166
3678,0.10933280381254964,0.26087832393231264
3679,0.10937251787132644,0.26087832393231264
3680,0.10937251787132644,0.26095890410958905
3681,0.10945194598888007,0.26095890410958905
3682,0.10945194598888007,0.26116035455278
3683,0.10953137410643368,0.26116035455278
3684,0.10953137410643368,0.26120064464141823
3685,0.10957108816521048,0.26120064464141823
3686,0.10957108816521048,0.2612409347300564
3687,0.1096505162827641,0.2612409347300564
3688,0.1096505162827641,0.2612812248186946
3689,0.10980937251787133,0.2612812248186946
3690,0.10980937251787133,0.2613215149073328
3691,0.10984908657664813,0.2613215149073328
3692,0.10984908657664813,0.261361804995971
3693,0.10988880063542494,0.261361804995971
3694,0.10988880063542494,0.26180499597099116
3695,0.10996822875297856,0.26180499597099116
3696,0.10996822875297856,0.2618452860596293
3697,0.11004765687053217,0.2618452860596293
3698,0.11004765687053217,0.26196615632554393
3699,0.11008737092930898,0.26196615632554393
3700,0.11008737092930898,0.2620467365028203
3701,0.11012708498808578,0.2620467365028203
3702,0.11012708498808578,0.2620870265914585
3703,0.11016679904686259,0.2620870265914585
3704,0.11016679904686259,0.26224818694601126
3705,0.11020651310563939,0.26224818694601126
3706,0.11020651310563939,0.26228847703464947
3707,0.110285941223193,0.26228847703464947
3708,0.110285941223193,0.2623690572119259
3709,0.11040508339952343,0.2623690572119259
3710,0.11040508339952343,0.26244963738920224
3711,0.11044479745830024,0.26244963738920224
3712,0.11044479745830024,0.2627316680096696
3713,0.11048451151707704,0.2627316680096696
3714,0.11048451151707704,0.2628525382755842
3715,0.11052422557585385,0.2628525382755842
3716,0.11052422557585385,0.2628928283642224
3717,0.11056393963463065,0.2628928283642224
3718,0.11056393963463065,0.26329572925060435
3719,0.11060365369340747,0.26329572925060435
3720,0.11060365369340747,0.2634568896051571
3721,0.11064336775218428,0.2634568896051571
3722,0.11064336775218428,0.2634971796937953
3723,0.11068308181096108,0.2634971796937953
3724,0.11068308181096108,0.2637389202256245
3725,0.11072279586973789,0.2637389202256245
3726,0.11072279586973789,0.2637792103142627
3727,0.1108022239872915,0.2637792103142627
3728,0.1108022239872915,0.26381950040290086
3729,0.1108419380460683,0.26381950040290086
3730,0.1108419380460683,0.26385979049153907
3731,0.11092136616362193,0.26385979049153907
3732,0.11092136616362193,0.26410153102336825
3733,0.11096108022239873,0.26410153102336825
3734,0.11096108022239873,0.26414182111200646
3735,0.11100079428117554,0.26414182111200646
3736,0.11100079428117554,0.264262691377921
3737,0.11108022239872915,0.264262691377921
3738,0.11108022239872915,0.26430298146655923
3739,0.11111993645750595,0.26430298146655923
3740,0.11111993645750595,0.26434327155519743
3741,0.11115965051628277,0.26434327155519743
3742,0.11115965051628277,0.2644238517324738
3743,0.11127879269261319,0.2644238517324738
3744,0.11127879269261319,0.2645447219983884
3745,0.11131850675138999,0.2645447219983884
3746,0.11131850675138999,0.26494762288477036
3747,0.1113582208101668,0.26494762288477036
3748,0.1113582208101668,0.2650684931506849
3749,0.1113979348689436,0.2650684931506849
3750,0.1113979348689436,0.26514907332796134
3751,0.11143764892772041,0.26514907332796134
3752,0.11143764892772041,0.2652296535052377
3753,0.11147736298649721,0.2652296535052377
3754,0.11147736298649721,0.26539081385979046
3755,0.11151707704527403,0.26539081385979046
3756,0.11151707704527403,0.26543110394842867
3757,0.11159650516282764,0.26543110394842867
3758,0.11159650516282764,0.2655116841257051
3759,0.11163621922160445,0.2655116841257051
3760,0.11163621922160445,0.2655519742143433
3761,0.11167593328038125,0.2655519742143433
3762,0.11167593328038125,0.26563255439161965
3763,0.11171564733915806,0.26563255439161965
3764,0.11171564733915806,0.26571313456889606
3765,0.11175536139793486,0.26571313456889606
3766,0.11175536139793486,0.26587429492344883
3767,0.11179507545671168,0.26587429492344883
3768,0.11179507545671168,0.26591458501208703
3769,0.11183478951548849,0.26591458501208703
3770,0.11183478951548849,0.26595487510072524
3771,0.11199364575059571,0.26595487510072524
3772,0.11199364575059571,0.2660354552780016
3773,0.11203335980937251,0.2660354552780016
3774,0.11203335980937251,0.2662369057211926
3775,0.11215250198570294,0.2662369057211926
3776,0.11215250198570294,0.2663577759871072
3777,0.11219221604447975,0.2663577759871072
3778,0.11219221604447975,0.26643835616438355
3779,0.11223193010325655,0.26643835616438355
3780,0.11223193010325655,0.26647864625302176
3781,0.11239078633836377,0.26647864625302176
3782,0.11239078633836377,0.26651893634165996
3783,0.1125099285146942,0.26651893634165996
3784,0.1125099285146942,0.26655922643029817
3785,0.11254964257347101,0.26655922643029817
3786,0.11254964257347101,0.2668412570507655
3787,0.11266878474980142,0.2668412570507655
3788,0.11266878474980142,0.26700241740531827
3789,0.11270849880857824,0.26700241740531827
3790,0.11270849880857824,0.2670427074939565
3791,0.11274821286735505,0.2670427074939565
3792,0.11274821286735505,0.2670829975825947
3793,0.11290706910246227,0.2670829975825947
3794,0.11290706910246227,0.26720386784850925
3795,0.11294678316123907,0.26720386784850925
3796,0.11294678316123907,0.26724415793714745
3797,0.11298649722001589,0.26724415793714745
3798,0.11298649722001589,0.26736502820306207
3799,0.11310563939634631,0.26736502820306207
3800,0.11310563939634631,0.2677276390008058
3801,0.11318506751389992,0.2677276390008058
3802,0.11318506751389992,0.267767929089444
3803,0.11326449563145354,0.267767929089444
3804,0.11326449563145354,0.2678082191780822
3805,0.11342335186656076,0.2678082191780822
3806,0.11342335186656076,0.2678485092667204
3807,0.11346306592533757,0.2678485092667204
3808,0.11346306592533757,0.2678887993553586
3809,0.11350277998411437,0.2678887993553586
3810,0.11350277998411437,0.2679290894439968
3811,0.11354249404289118,0.2679290894439968
3812,0.11354249404289118,0.26800966962127315
3813,0.11366163621922161,0.26800966962127315
3814,0.11366163621922161,0.26804995970991136
3815,0.11370135027799841,0.26804995970991136
3816,0.11370135027799841,0.26813053988718777
3817,0.11378077839555202,0.26813053988718777
3818,0.11378077839555202,0.2681708299758259
3819,0.11382049245432883,0.2681708299758259
3820,0.11382049245432883,0.2682111200644641
3821,0.11386020651310563,0.2682111200644641
3822,0.11386020651310563,0.26825141015310233
3823,0.11397934868943606,0.26825141015310233
3824,0.11397934868943606,0.26829170024174054
3825,0.11401906274821287,0.26829170024174054
3826,0.11401906274821287,0.26833199033037874
3827,0.11409849086576648,0.26833199033037874
3828,0.11409849086576648,0.2683722804190169
3829,0.11413820492454328,0.2683722804190169
3830,0.11413820492454328,0.2684125705076551
3831,0.11425734710087371,0.2684125705076551
3832,0.11425734710087371,0.2684931506849315
3833,0.11429706115965052,0.2684931506849315
3834,0.11429706115965052,0.26877518130539885
3835,0.11433677521842732,0.26877518130539885
3836,0.11433677521842732,0.26881547139403705
3837,0.11437648927720413,0.26881547139403705
3838,0.11437648927720413,0.26893634165995167
3839,0.11445591739475774,0.26893634165995167
3840,0.11445591739475774,0.26901692183722803
3841,0.11453534551231136,0.26901692183722803
3842,0.11453534551231136,0.26909750201450444
3843,0.11457505957108817,0.26909750201450444
3844,0.11457505957108817,0.26913779210314265
3845,0.11461477362986497,0.26913779210314265
3846,0.11461477362986497,0.2693392425463336
3847,0.11465448768864178,0.2693392425463336
3848,0.11465448768864178,0.2693795326349718
3849,0.1147339158061954,0.2693795326349718
3850,0.1147339158061954,0.26941982272361
3851,0.11485305798252582,0.26941982272361
3852,0.11485305798252582,0.2694601128122482
3853,0.11489277204130262,0.2694601128122482
3854,0.11489277204130262,0.26958098307816275
3855,0.11493248610007943,0.26958098307816275
3856,0.11493248610007943,0.2697824335213537
3857,0.11501191421763304,0.2697824335213537
3858,0.11501191421763304,0.26982272360999193
3859,0.11505162827640984,0.26982272360999193
3860,0.11505162827640984,0.26986301369863014
3861,0.11513105639396347,0.26986301369863014
3862,0.11513105639396347,0.26990330378726834
3863,0.11517077045274027,0.26990330378726834
3864,0.11517077045274027,0.26994359387590655
3865,0.11521048451151708,0.26994359387590655
3866,0.11521048451151708,0.2700644641418211
3867,0.11525019857029388,0.2700644641418211
3868,0.11525019857029388,0.2701853344077357
3869,0.11528991262907069,0.2701853344077357
3870,0.11528991262907069,0.2702659145850121
3871,0.11532962668784749,0.2702659145850121
3872,0.11532962668784749,0.27038678485092665
3873,0.1153693407466243,0.27038678485092665
3874,0.1153693407466243,0.27042707493956486
3875,0.11540905480540112,0.27042707493956486
3876,0.11540905480540112,0.27046736502820307
3877,0.11544876886417792,0.27046736502820307
3878,0.11544876886417792,0.2705479452054795
3879,0.11548848292295473,0.2705479452054795
3880,0.11548848292295473,0.271071716357776
3881,0.11552819698173153,0.271071716357776
3882,0.11552819698173153,0.2711120064464142
3883,0.11556791104050834,0.2711120064464142
3884,0.11556791104050834,0.27115229653505235
3885,0.11560762509928514,0.27115229653505235
3886,0.11560762509928514,0.27127316680096697
3887,0.11572676727561557,0.27127316680096697
3888,0.11572676727561557,0.27143432715551974
3889,0.11576648133439238,0.27143432715551974
3890,0.11576648133439238,0.27147461724415795
3891,0.11580619539316918,0.27147461724415795
3892,0.11580619539316918,0.27151490733279615
3893,0.11584590945194599,0.27151490733279615
3894,0.11584590945194599,0.2716357775987107
3895,0.11588562351072279,0.2716357775987107
3896,0.11588562351072279,0.2717163577759871
3897,0.11600476568705322,0.2717163577759871
3898,0.11600476568705322,0.2717969379532635
3899,0.11608419380460683,0.2717969379532635
3900,0.11608419380460683,0.2718372280419017
3901,0.11612390786338364,0.2718372280419017
3902,0.11612390786338364,0.2718775181305399
3903,0.11616362192216044,0.2718775181305399
3904,0.11616362192216044,0.2719178082191781
3905,0.11632247815726768,0.2719178082191781
3906,0.11632247815726768,0.27199838839645446
3907,0.11640190627482129,0.27199838839645446
3908,0.11640190627482129,0.27203867848509267
3909,0.11644162033359809,0.27203867848509267
3910,0.11644162033359809,0.2721192586623691
3911,0.1165210484511517,0.2721192586623691
3912,0.1165210484511517,0.27215954875100723
3913,0.11656076250992851,0.27215954875100723
3914,0.11656076250992851,0.27219983883964544
3915,0.11664019062748213,0.27219983883964544
3916,0.11664019062748213,0.27224012892828364
3917,0.11671961874503574,0.27224012892828364
3918,0.11671961874503574,0.27228041901692185
3919,0.11675933280381255,0.27228041901692185
3920,0.11675933280381255,0.27232070910556005
3921,0.11679904686258935,0.27232070910556005
3922,0.11679904686258935,0.2724415793714746
3923,0.11683876092136616,0.2724415793714746
3924,0.11683876092136616,0.2726027397260274
3925,0.11691818903891978,0.2726027397260274
3926,0.11691818903891978,0.2726430298146656
3927,0.11699761715647339,0.2726430298146656
3928,0.11699761715647339,0.27284448025785657
3929,0.1170373312152502,0.27284448025785657
3930,0.1170373312152502,0.272925060435133
3931,0.11715647339158063,0.272925060435133
3932,0.11715647339158063,0.27296535052377113
3933,0.11719618745035743,0.27296535052377113
3934,0.11719618745035743,0.27304593070104755
3935,0.11723590150913424,0.27304593070104755
3936,0.11723590150913424,0.27308622078968575
3937,0.11739475774424146,0.27308622078968575
3938,0.11739475774424146,0.2731668009669621
3939,0.11747418586179507,0.2731668009669621
3940,0.11747418586179507,0.2732070910556003
3941,0.11751389992057189,0.2732070910556003
3942,0.11751389992057189,0.2732473811442385
3943,0.11755361397934869,0.2732473811442385
3944,0.11755361397934869,0.2732876712328767
3945,0.1175933280381255,0.2732876712328767
3946,0.1175933280381255,0.2734488315874295
3947,0.1176330420969023,0.2734488315874295
3948,0.1176330420969023,0.27373086220789683
3949,0.11767275615567911,0.27373086220789683
3950,0.11767275615567911,0.27385173247381145
3951,0.11771247021445591,0.27385173247381145
3952,0.11771247021445591,0.27389202256244966
3953,0.11775218427323272,0.27389202256244966
3954,0.11775218427323272,0.273972602739726
3955,0.11779189833200954,0.273972602739726
3956,0.11779189833200954,0.27441579371474617
3957,0.11787132644956315,0.27441579371474617
3958,0.11787132644956315,0.2744963738920226
3959,0.11795075456711676,0.2744963738920226
3960,0.11795075456711676,0.27461724415793715
3961,0.11803018268467037,0.27461724415793715
3962,0.11803018268467037,0.27485898468976633
3963,0.11806989674344719,0.27485898468976633
3964,0.11806989674344719,0.2749395648670427
3965,0.11810961080222399,0.2749395648670427
3966,0.11810961080222399,0.2749798549556809
3967,0.1181493248610008,0.2749798549556809
3968,0.1181493248610008,0.27534246575342464
3969,0.11826846703733121,0.27534246575342464
3970,0.11826846703733121,0.2757856567284448
3971,0.11834789515488484,0.2757856567284448
3972,0.11834789515488484,0.2759065269943594
3973,0.11842732327243845,0.2759065269943594
3974,0.11842732327243845,0.27598710717163577
3975,0.11846703733121525,0.27598710717163577
3976,0.11846703733121525,0.27618855761482675
3977,0.11850675138999206,0.27618855761482675
3978,0.11850675138999206,0.27630942788074137
3979,0.11858617950754567,0.27630942788074137
3980,0.11858617950754567,0.27643029814665593
3981,0.11866560762509928,0.27643029814665593
3982,0.11866560762509928,0.2766720386784851
3983,0.1187053216838761,0.2766720386784851
3984,0.1187053216838761,0.27675261885576147
3985,0.11878474980142971,0.27675261885576147
3986,0.11878474980142971,0.2768331990330379
3987,0.11882446386020651,0.2768331990330379
3988,0.11882446386020651,0.2768734891216761
3989,0.11894360603653693,0.2768734891216761
3990,0.11894360603653693,0.27695406929895244
3991,0.11902303415409055,0.27695406929895244
3992,0.11902303415409055,0.27699435938759065
3993,0.11910246227164416,0.27699435938759065
3994,0.11910246227164416,0.2771958098307816
3995,0.11918189038919777,0.2771958098307816
3996,0.11918189038919777,0.27751813053988716
3997,0.11922160444797458,0.27751813053988716
3998,0.11922160444797458,0.27788074133763097
3999,0.1192613185067514,0.27788074133763097
4000,0.1192613185067514,0.27800161160354553
4001,0.11938046068308181,0.27800161160354553
4002,0.11938046068308181,0.27804190169218373
4003,0.11942017474185862,0.27804190169218373
4004,0.11942017474185862,0.2781627719580983
4005,0.11949960285941223,0.2781627719580983
4006,0.11949960285941223,0.2782433521353747
4007,0.11953931691818905,0.2782433521353747
4008,0.11953931691818905,0.2782836422240129
4009,0.11961874503574266,0.2782836422240129
4010,0.11961874503574266,0.2783642224012893
4011,0.11969817315329627,0.2783642224012893
4012,0.11969817315329627,0.2784045124899275
4013,0.11973788721207307,0.2784045124899275
4014,0.11973788721207307,0.2784448025785657
4015,0.1198570293884035,0.2784448025785657
4016,0.1198570293884035,0.2784850926672039
4017,0.1198967434471803,0.2784850926672039
4018,0.1198967434471803,0.27852538275584204
4019,0.1199364575059571,0.27852538275584204
4020,0.1199364575059571,0.27856567284448025
4021,0.11997617156473392,0.27856567284448025
4022,0.11997617156473392,0.27868654311039487
4023,0.12001588562351072,0.27868654311039487
4024,0.12001588562351072,0.278726833199033
4025,0.12005559968228753,0.278726833199033
4026,0.12005559968228753,0.2787671232876712
4027,0.12009531374106433,0.2787671232876712
4028,0.12009531374106433,0.2789685737308622
4029,0.12013502779984114,0.2789685737308622
4030,0.12013502779984114,0.2790491539081386
4031,0.12017474185861796,0.2790491539081386
4032,0.12017474185861796,0.27912973408541497
4033,0.12025416997617157,0.27912973408541497
4034,0.12025416997617157,0.2791700241740532
4035,0.12033359809372518,0.2791700241740532
4036,0.12033359809372518,0.27933118452860595
4037,0.12037331215250198,0.27933118452860595
4038,0.12037331215250198,0.27937147461724415
4039,0.1204527402700556,0.27937147461724415
4040,0.1204527402700556,0.27941176470588236
4041,0.1204924543288324,0.27941176470588236
4042,0.1204924543288324,0.27945205479452057
4043,0.12053216838760922,0.27945205479452057
4044,0.12053216838760922,0.2794923448831587
4045,0.12057188244638602,0.2794923448831587
4046,0.12057188244638602,0.2795326349717969
4047,0.12061159650516283,0.2795326349717969
4048,0.12061159650516283,0.27961321514907334
4049,0.12069102462271644,0.27961321514907334
4050,0.12069102462271644,0.2797340854149879
4051,0.12077045274027005,0.2797340854149879
4052,0.12077045274027005,0.2799355358581789
4053,0.12081016679904687,0.2799355358581789
4054,0.12081016679904687,0.28025785656728447
4055,0.12084988085782367,0.28025785656728447
4056,0.12084988085782367,0.2803384367445608
4057,0.12092930897537728,0.2803384367445608
4058,0.12092930897537728,0.28037872683319903
4059,0.12096902303415409,0.28037872683319903
4060,0.12096902303415409,0.28045930701047544
4061,0.1210087370929309,0.28045930701047544
4062,0.1210087370929309,0.2805398871877518
4063,0.1210484511517077,0.2805398871877518
4064,0.1210484511517077,0.2806204673650282
4065,0.12108816521048452,0.2806204673650282
4066,0.12108816521048452,0.28090249798549555
4067,0.12112787926926132,0.28090249798549555
4068,0.12112787926926132,0.28102336825141017
4069,0.12120730738681493,0.28102336825141017
4070,0.12120730738681493,0.28114423851732473
4071,0.12124702144559174,0.28114423851732473
4072,0.12124702144559174,0.28122481869460114
4073,0.12128673550436854,0.28122481869460114
4074,0.12128673550436854,0.28126510878323935
4075,0.12132644956314535,0.28126510878323935
4076,0.12132644956314535,0.2813859790491539
4077,0.12136616362192217,0.2813859790491539
4078,0.12136616362192217,0.2814262691377921
4079,0.12140587768069896,0.2814262691377921
4080,0.12140587768069896,0.2815068493150685
4081,0.12144559173947578,0.2815068493150685
4082,0.12144559173947578,0.2816277195809831
4083,0.12148530579825258,0.2816277195809831
4084,0.12148530579825258,0.2816680096696213
4085,0.121604447974583,0.2816680096696213
4086,0.121604447974583,0.28174858984689766
4087,0.12164416203335982,0.28174858984689766
4088,0.12164416203335982,0.28182917002417407
4089,0.12180301826846704,0.28182917002417407
4090,0.12180301826846704,0.2821112006446414
4091,0.12196187450357426,0.2821112006446414
4092,0.12196187450357426,0.2821514907332796
4093,0.12200158856235108,0.2821514907332796
4094,0.12200158856235108,0.28227236099919417
4095,0.12204130262112788,0.28227236099919417
4096,0.12204130262112788,0.2823126510878324
4097,0.12212073073868149,0.2823126510878324
4098,0.12212073073868149,0.2823932312651088
4099,0.1221604447974583,0.2823932312651088
4100,0.1221604447974583,0.2829572925060435
4101,0.12227958697378873,0.2829572925060435
4102,0.12227958697378873,0.2830378726833199
4103,0.12235901509134234,0.2830378726833199
4104,0.12235901509134234,0.28331990330378726
4105,0.12243844320889595,0.28331990330378726
4106,0.12243844320889595,0.28336019339242546
4107,0.12247815726767275,0.28336019339242546
4108,0.12247815726767275,0.28364222401289285
4109,0.12251787132644956,0.28364222401289285
4110,0.12251787132644956,0.2837228041901692
4111,0.12279586973788721,0.2837228041901692
4112,0.12279586973788721,0.283883964544722
4113,0.12283558379666402,0.283883964544722
4114,0.12283558379666402,0.2840048348106366
4115,0.12287529785544082,0.2840048348106366
4116,0.12287529785544082,0.2840451248992748
4117,0.12295472597299444,0.2840451248992748
4118,0.12295472597299444,0.28408541498791295
4119,0.12307386814932486,0.28408541498791295
4120,0.12307386814932486,0.28412570507655116
4121,0.12315329626687847,0.28412570507655116
4122,0.12315329626687847,0.28416599516518937
4123,0.12319301032565529,0.28416599516518937
4124,0.12319301032565529,0.2842062852538276
4125,0.1232724384432089,0.2842062852538276
4126,0.1232724384432089,0.28428686543110393
4127,0.1233121525019857,0.28428686543110393
4128,0.1233121525019857,0.28432715551974214
4129,0.12339158061953932,0.28432715551974214
4130,0.12339158061953932,0.28444802578565676
4131,0.12343129467831612,0.28444802578565676
4132,0.12343129467831612,0.2846091861402095
4133,0.12351072279586973,0.2846091861402095
4134,0.12351072279586973,0.28464947622884773
4135,0.12362986497220016,0.28464947622884773
4136,0.12362986497220016,0.2846897663174859
4137,0.12366957903097697,0.2846897663174859
4138,0.12366957903097697,0.2847703464947623
4139,0.1238284352660842,0.2847703464947623
4140,0.1238284352660842,0.28493150684931506
4141,0.123868149324861,0.28493150684931506
4142,0.123868149324861,0.2853746978243352
4143,0.12394757744241461,0.2853746978243352
4144,0.12394757744241461,0.28541498791297343
4145,0.12410643367752185,0.28541498791297343
4146,0.12410643367752185,0.2854552780016116
4147,0.12418586179507546,0.2854552780016116
4148,0.12418586179507546,0.285535858178888
4149,0.12422557585385226,0.285535858178888
4150,0.12422557585385226,0.2855761482675262
4151,0.12430500397140588,0.2855761482675262
4152,0.12430500397140588,0.28569701853344076
4153,0.1244241461477363,0.28569701853344076
4154,0.1244241461477363,0.28601933924254636
4155,0.1245035742652899,0.28601933924254636
4156,0.1245035742652899,0.2860596293311845
4157,0.12454328832406672,0.2860596293311845
4158,0.12454328832406672,0.28622078968573733
4159,0.12470214455917394,0.28622078968573733
4160,0.12470214455917394,0.2862610797743755
4161,0.12474185861795076,0.2862610797743755
4162,0.12474185861795076,0.28646253021756646
4163,0.12482128673550437,0.28646253021756646
4164,0.12482128673550437,0.2865834004834811
4165,0.12486100079428118,0.2865834004834811
4166,0.12486100079428118,0.28666398066075743
4167,0.1250198570293884,0.28666398066075743
4168,0.1250198570293884,0.28674456083803385
4169,0.12509928514694202,0.28674456083803385
4170,0.12509928514694202,0.28678485092667205
4171,0.12521842732327243,0.28678485092667205
4172,0.12521842732327243,0.28698630136986303
4173,0.12529785544082606,0.28698630136986303
4174,0.12529785544082606,0.2871474617244158
4175,0.12533756949960287,0.2871474617244158
4176,0.12533756949960287,0.2874294923448832
4177,0.12537728355837965,0.2874294923448832
4178,0.12537728355837965,0.28755036261079775
4179,0.12541699761715647,0.28755036261079775
4180,0.12541699761715647,0.2876309427880741
4181,0.1255758538522637,0.2876309427880741
4182,0.1255758538522637,0.2876712328767123
4183,0.1256155679110405,0.2876712328767123
4184,0.1256155679110405,0.28779210314262693
4185,0.12565528196981732,0.28779210314262693
4186,0.12565528196981732,0.2878323932312651
4187,0.12569499602859413,0.2878323932312651
4188,0.12569499602859413,0.2878726833199033
4189,0.12573471008737092,0.2878726833199033
4190,0.12573471008737092,0.2879935535858179
4191,0.12577442414614773,0.2879935535858179
4192,0.12577442414614773,0.288436744560838
4193,0.12581413820492454,0.288436744560838
4194,0.12581413820492454,0.28883964544721996
4195,0.12589356632247817,0.28883964544721996
4196,0.12589356632247817,0.2889605157131346
4197,0.12593328038125495,0.2889605157131346
4198,0.12593328038125495,0.28908138597904914
4199,0.1260524225575854,0.28908138597904914
4200,0.1260524225575854,0.28916196615632556
4201,0.126131850675139,0.28916196615632556
4202,0.126131850675139,0.28920225624496376
4203,0.12637013502779984,0.28920225624496376
4204,0.12637013502779984,0.2892425463336019
4205,0.12640984908657665,0.2892425463336019
4206,0.12640984908657665,0.2892828364222401
4207,0.12644956314535347,0.2892828364222401
4208,0.12644956314535347,0.28936341659951653
4209,0.12652899126290706,0.28936341659951653
4210,0.12652899126290706,0.28940370668815474
4211,0.12656870532168388,0.28940370668815474
4212,0.12656870532168388,0.2894439967767929
4213,0.1266084193804607,0.2894439967767929
4214,0.1266084193804607,0.2894842868654311
4215,0.1266481334392375,0.2894842868654311
4216,0.1266481334392375,0.2895245769540693
4217,0.1266878474980143,0.2895245769540693
4218,0.1266878474980143,0.2896051571313457
4219,0.1267275615567911,0.2896051571313457
4220,0.1267275615567911,0.28988718775181305
4221,0.12676727561556791,0.28988718775181305
4222,0.12676727561556791,0.29012892828364223
4223,0.12688641779189833,0.29012892828364223
4224,0.12688641779189833,0.29016921837228044
4225,0.12692613185067514,0.29016921837228044
4226,0.12692613185067514,0.2903303787268332
4227,0.12704527402700555,0.2903303787268332
4228,0.12704527402700555,0.29041095890410956
4229,0.1272438443208896,0.29041095890410956
4230,0.1272438443208896,0.29061240934730054
4231,0.1272835583796664,0.29061240934730054
4232,0.1272835583796664,0.29069298952457695
4233,0.1273232724384432,0.29069298952457695
4234,0.1273232724384432,0.29077356970185336
4235,0.12736298649722003,0.29077356970185336
4236,0.12736298649722003,0.2908138597904915
4237,0.1274027005559968,0.2908138597904915
4238,0.1274027005559968,0.2908541498791297
4239,0.12748212867355044,0.2908541498791297
4240,0.12748212867355044,0.2908944399677679
4241,0.12752184273232725,0.2908944399677679
4242,0.12752184273232725,0.29093473005640613
4243,0.12760127084988085,0.29093473005640613
4244,0.12760127084988085,0.2911764705882353
4245,0.12764098490865766,0.2911764705882353
4246,0.12764098490865766,0.2913376309427881
4247,0.1277204130262113,0.2913376309427881
4248,0.1277204130262113,0.2913779210314263
4249,0.12776012708498807,0.2913779210314263
4250,0.12776012708498807,0.29145850120870265
4251,0.12791898332009533,0.29145850120870265
4252,0.12791898332009533,0.29149879129734085
4253,0.1279586973788721,0.29149879129734085
4254,0.1279586973788721,0.29153908138597906
4255,0.12807783955520255,0.29153908138597906
4256,0.12807783955520255,0.2916196615632554
4257,0.12811755361397936,0.2916196615632554
4258,0.12811755361397936,0.29170024174053183
4259,0.12815726767275615,0.29170024174053183
4260,0.12815726767275615,0.291941982272361
4261,0.12831612390786337,0.291941982272361
4262,0.12831612390786337,0.2919822723609992
4263,0.1284352660841938,0.2919822723609992
4264,0.1284352660841938,0.29202256244963737
4265,0.12847498014297062,0.29202256244963737
4266,0.12847498014297062,0.292143432715552
4267,0.1285146942017474,0.292143432715552
4268,0.1285146942017474,0.2921837228041902
4269,0.12855440826052422,0.2921837228041902
4270,0.12855440826052422,0.29230459307010476
4271,0.12859412231930104,0.29230459307010476
4272,0.12859412231930104,0.29234488315874296
4273,0.12863383637807785,0.29234488315874296
4274,0.12863383637807785,0.29238517324738117
4275,0.12867355043685463,0.29238517324738117
4276,0.12867355043685463,0.2924254633360193
4277,0.12871326449563145,0.2924254633360193
4278,0.12871326449563145,0.2924657534246575
4279,0.12875297855440826,0.2924657534246575
4280,0.12875297855440826,0.29250604351329573
4281,0.12879269261318507,0.29250604351329573
4282,0.12879269261318507,0.29254633360193394
4283,0.1289912629070691,0.29254633360193394
4284,0.1289912629070691,0.29258662369057215
4285,0.12903097696584592,0.29258662369057215
4286,0.12903097696584592,0.2928686543110395
4287,0.12911040508339952,0.2928686543110395
4288,0.12911040508339952,0.2929089443996777
4289,0.12915011914217633,0.2929089443996777
4290,0.12915011914217633,0.29311039484286866
4291,0.12922954725972993,0.29311039484286866
4292,0.12922954725972993,0.29327155519742143
4293,0.12926926131850675,0.29327155519742143
4294,0.12926926131850675,0.29331184528605964
4295,0.12934868943606037,0.29331184528605964
4296,0.12934868943606037,0.2934730056406124
4297,0.12942811755361397,0.2934730056406124
4298,0.12942811755361397,0.2936341659951652
4299,0.12946783161239078,0.2936341659951652
4300,0.12946783161239078,0.2937147461724416
4301,0.1295472597299444,0.2937147461724416
4302,0.1295472597299444,0.29383561643835615
4303,0.1295869737887212,0.29383561643835615
4304,0.1295869737887212,0.29391619661563256
4305,0.129626687847498,0.29391619661563256
4306,0.129626687847498,0.2939967767929089
4307,0.12966640190627482,0.2939967767929089
4308,0.12966640190627482,0.2940370668815471
4309,0.12974583002382845,0.2940370668815471
4310,0.12974583002382845,0.29407735697018533
4311,0.12978554408260523,0.29407735697018533
4312,0.12978554408260523,0.29411764705882354
4313,0.12986497220015886,0.29411764705882354
4314,0.12986497220015886,0.2941982272360999
4315,0.12990468625893567,0.2941982272360999
4316,0.12990468625893567,0.2942385173247381
4317,0.12994440031771248,0.2942385173247381
4318,0.12994440031771248,0.2945608380338437
4319,0.13002382843526608,0.2945608380338437
4320,0.13002382843526608,0.29464141821112005
4321,0.1300635424940429,0.29464141821112005
4322,0.1300635424940429,0.29468170829975826
4323,0.1301032565528197,0.29468170829975826
4324,0.1301032565528197,0.29472199838839647
4325,0.1301429706115965,0.29472199838839647
4326,0.1301429706115965,0.2948025785656728
4327,0.1301826846703733,0.2948025785656728
4328,0.1301826846703733,0.2950846091861402
4329,0.13022239872915012,0.2950846091861402
4330,0.13022239872915012,0.2951248992747784
4331,0.13026211278792693,0.2951248992747784
4332,0.13026211278792693,0.2951651893634166
4333,0.13034154090548053,0.2951651893634166
4334,0.13034154090548053,0.2952054794520548
4335,0.13038125496425734,0.2952054794520548
4336,0.13038125496425734,0.295245769540693
4337,0.13054011119936457,0.295245769540693
4338,0.13054011119936457,0.2952860596293312
4339,0.13057982525814138,0.2952860596293312
4340,0.13057982525814138,0.2953666398066076
4341,0.13077839555202542,0.2953666398066076
4342,0.13077839555202542,0.29540692989524575
4343,0.13081810961080223,0.29540692989524575
4344,0.13081810961080223,0.2955680902497986
4345,0.13085782366957904,0.2955680902497986
4346,0.13085782366957904,0.2956083803384367
4347,0.13089753772835583,0.2956083803384367
4348,0.13089753772835583,0.2958501208702659
4349,0.13093725178713264,0.2958501208702659
4350,0.13093725178713264,0.2958904109589041
4351,0.13097696584590945,0.2958904109589041
4352,0.13097696584590945,0.2959709911361805
4353,0.13105639396346305,0.2959709911361805
4354,0.13105639396346305,0.2960515713134569
4355,0.13109610802223987,0.2960515713134569
4356,0.13109610802223987,0.29625302175664786
4357,0.13113582208101668,0.29625302175664786
4358,0.13113582208101668,0.29629331184528607
4359,0.1311755361397935,0.29629331184528607
4360,0.1311755361397935,0.29645447219983884
4361,0.1312152501985703,0.29645447219983884
4362,0.1312152501985703,0.29649476228847704
4363,0.1312946783161239,0.29649476228847704
4364,0.1312946783161239,0.29653505237711525
4365,0.13141382049245434,0.29653505237711525
4366,0.13141382049245434,0.2966156325543916
4367,0.13161239078633835,0.2966156325543916
4368,0.13161239078633835,0.2967365028203062
4369,0.13165210484511516,0.2967365028203062
4370,0.13165210484511516,0.2967767929089444
4371,0.1317315329626688,0.2967767929089444
4372,0.1317315329626688,0.2968170829975826
4373,0.1318506751389992,0.2968170829975826
4374,0.1318506751389992,0.2969379532634972
4375,0.13189038919777601,0.2969379532634972
4376,0.13189038919777601,0.29697824335213535
4377,0.13212867355043686,0.29697824335213535
4378,0.13212867355043686,0.29701853344077356
4379,0.13216838760921365,0.29701853344077356
4380,0.13216838760921365,0.29705882352941176
4381,0.13224781572676728,0.29705882352941176
4382,0.13224781572676728,0.2971394037066882
4383,0.1324463860206513,0.2971394037066882
4384,0.1324463860206513,0.29730056406124095
4385,0.1325258141382049,0.29730056406124095
4386,0.1325258141382049,0.29734085414987915
4387,0.13260524225575854,0.29734085414987915
4388,0.13260524225575854,0.2975825946817083
4389,0.13272438443208895,0.2975825946817083
4390,0.13272438443208895,0.2976228847703465
4391,0.13276409849086576,0.2976228847703465
4392,0.13276409849086576,0.2976631748589847
4393,0.1330023828435266,0.2976631748589847
4394,0.1330023828435266,0.29778404512489925
4395,0.13304209690230342,0.29778404512489925
4396,0.13304209690230342,0.29782433521353746
4397,0.1330818109610802,0.29782433521353746
4398,0.1330818109610802,0.29810636583400485
4399,0.13312152501985702,0.29810636583400485
4400,0.13312152501985702,0.29814665592264306
4401,0.13328038125496425,0.29814665592264306
4402,0.13328038125496425,0.2981869460112812
4403,0.13332009531374106,0.2981869460112812
4404,0.13332009531374106,0.2983078162771958
4405,0.13347895154884828,0.2983078162771958
4406,0.13347895154884828,0.2983883964544722
4407,0.1335583796664019,0.2983883964544722
4408,0.1335583796664019,0.2984286865431104
4409,0.1336378077839555,0.2984286865431104
4410,0.1336378077839555,0.29858984689766316
4411,0.13367752184273232,0.29858984689766316
4412,0.13367752184273232,0.29863013698630136
4413,0.13371723590150913,0.29863013698630136
4414,0.13371723590150913,0.29867042707493957
4415,0.13375694996028595,0.29867042707493957
4416,0.13375694996028595,0.2987107171635778
4417,0.13379666401906276,0.2987107171635778
4418,0.13379666401906276,0.2989927477840451
4419,0.13387609213661636,0.2989927477840451
4420,0.13387609213661636,0.2990330378726833
4421,0.13399523431294677,0.2990330378726833
4422,0.13399523431294677,0.2990733279613215
4423,0.13403494837172358,0.2990733279613215
4424,0.13403494837172358,0.29911361804995973
4425,0.1340746624305004,0.29911361804995973
4426,0.1340746624305004,0.2991539081385979
4427,0.13415409054805402,0.2991539081385979
4428,0.13415409054805402,0.2992344883158743
4429,0.13435266084193806,0.2992344883158743
4430,0.13435266084193806,0.29963738920225624
4431,0.13439237490071484,0.29963738920225624
4432,0.13439237490071484,0.2997582594681708
4433,0.13447180301826847,0.2997582594681708
4434,0.13447180301826847,0.2998388396454472
4435,0.13455123113582207,0.2998388396454472
4436,0.13455123113582207,0.2998791297340854
4437,0.13459094519459888,0.2998791297340854
4438,0.13459094519459888,0.3000402900886382
4439,0.1346703733121525,0.3000402900886382
4440,0.1346703733121525,0.3001208702659146
4441,0.13471008737092932,0.3001208702659146
4442,0.13471008737092932,0.3003223207091056
4443,0.1347498014297061,0.3003223207091056
4444,0.1347498014297061,0.30036261079774373
4445,0.13482922954725973,0.30036261079774373
4446,0.13482922954725973,0.30040290088638194
4447,0.13502779984114377,0.30040290088638194
4448,0.13502779984114377,0.30044319097502015
4449,0.13506751389992058,0.30044319097502015
4450,0.13506751389992058,0.3008058017727639
4451,0.13510722795869737,0.3008058017727639
4452,0.13510722795869737,0.3008863819500403
4453,0.13514694201747418,0.3008863819500403
4454,0.13514694201747418,0.3010878323932313
4455,0.135186656076251,0.3010878323932313
4456,0.135186656076251,0.30120870265914584
4457,0.1352263701350278,0.30120870265914584
4458,0.1352263701350278,0.30132957292506046
4459,0.13526608419380462,0.30132957292506046
4460,0.13526608419380462,0.301450443190975
4461,0.1353057982525814,0.301450443190975
4462,0.1353057982525814,0.30181305398871877
4463,0.13534551231135822,0.30181305398871877
4464,0.13534551231135822,0.30197421434327154
4465,0.13538522637013503,0.30197421434327154
4466,0.13538522637013503,0.3021756647864625
4467,0.13542494042891184,0.3021756647864625
4468,0.13542494042891184,0.3024979854955681
4469,0.13546465448768863,0.3024979854955681
4470,0.13546465448768863,0.30253827558420626
4471,0.13550436854646544,0.30253827558420626
4472,0.13550436854646544,0.30257856567284447
4473,0.13558379666401907,0.30257856567284447
4474,0.13558379666401907,0.3026188557614827
4475,0.13562351072279588,0.3026188557614827
4476,0.13562351072279588,0.3026591458501209
4477,0.13570293884034948,0.3026591458501209
4478,0.13570293884034948,0.3026994359387591
4479,0.1357823669579031,0.3026994359387591
4480,0.1357823669579031,0.30282030620467365
4481,0.1358220810166799,0.30282030620467365
4482,0.1358220810166799,0.3029411764705882
4483,0.1358617950754567,0.3029411764705882
4484,0.1358617950754567,0.3029814665592264
4485,0.13590150913423352,0.3029814665592264
4486,0.13590150913423352,0.3030217566478646
4487,0.13606036536934074,0.3030217566478646
4488,0.13606036536934074,0.30310233682514104
4489,0.13610007942811755,0.30310233682514104
4490,0.13610007942811755,0.3031426269137792
4491,0.13613979348689437,0.3031426269137792
4492,0.13613979348689437,0.303303787268332
4493,0.13617950754567118,0.303303787268332
4494,0.13617950754567118,0.3034246575342466
4495,0.13621922160444797,0.3034246575342466
4496,0.13621922160444797,0.3034649476228848
4497,0.13625893566322478,0.3034649476228848
4498,0.13625893566322478,0.30354552780016114
4499,0.1363383637807784,0.30354552780016114
4500,0.1363383637807784,0.30358581788879935
4501,0.1363780778395552,0.30358581788879935
4502,0.1363780778395552,0.30366639806607576
4503,0.13653693407466244,0.30366639806607576
4504,0.13653693407466244,0.30370668815471397
4505,0.13657664813343923,0.30370668815471397
4506,0.13657664813343923,0.3039887187751813
4507,0.13661636219221604,0.3039887187751813
4508,0.13661636219221604,0.3041901692183723
4509,0.13665607625099285,0.3041901692183723
4510,0.13665607625099285,0.3042707493956487
4511,0.13677521842732326,0.3042707493956487
4512,0.13677521842732326,0.30435132957292504
4513,0.13681493248610008,0.30435132957292504
4514,0.13681493248610008,0.30447219983883966
4515,0.1368943606036537,0.30447219983883966
4516,0.1368943606036537,0.3045124899274778
4517,0.1369340746624305,0.3045124899274778
4518,0.1369340746624305,0.3045930701047542
4519,0.13709293089753774,0.3045930701047542
4520,0.13709293089753774,0.30467365028203064
4521,0.13725178713264496,0.30467365028203064
4522,0.13725178713264496,0.3047139403706688
4523,0.13729150119142175,0.3047139403706688
4524,0.13729150119142175,0.30491539081385977
4525,0.13733121525019856,0.30491539081385977
4526,0.13733121525019856,0.30495568090249797
4527,0.1374106433677522,0.30495568090249797
4528,0.1374106433677522,0.3050362610797744
4529,0.1375297855440826,0.3050362610797744
4530,0.1375297855440826,0.30511684125705074
4531,0.13760921366163623,0.30511684125705074
4532,0.13760921366163623,0.30515713134568895
4533,0.13764892772041304,0.30515713134568895
4534,0.13764892772041304,0.30519742143432715
4535,0.13768864177918982,0.30519742143432715
4536,0.13768864177918982,0.30523771152296536
4537,0.13772835583796664,0.30523771152296536
4538,0.13772835583796664,0.30527800161160357
4539,0.13780778395552026,0.30527800161160357
4540,0.13780778395552026,0.3053182917002417
4541,0.13784749801429705,0.3053182917002417
4542,0.13784749801429705,0.3053585817888799
4543,0.13788721207307386,0.3053585817888799
4544,0.13788721207307386,0.3055197421434327
4545,0.13792692613185067,0.3055197421434327
4546,0.13792692613185067,0.3055600322320709
4547,0.1379666401906275,0.3055600322320709
4548,0.1379666401906275,0.3056406124093473
4549,0.13804606830818109,0.3056406124093473
4550,0.13804606830818109,0.3056809024979855
4551,0.1381254964257347,0.3056809024979855
4552,0.1381254964257347,0.3057614826752619
4553,0.13816521048451152,0.3057614826752619
4554,0.13816521048451152,0.3058823529411765
4555,0.13824463860206512,0.3058823529411765
4556,0.13824463860206512,0.30596293311845285
4557,0.13828435266084194,0.30596293311845285
4558,0.13828435266084194,0.30604351329572926
4559,0.13832406671961875,0.30604351329572926
4560,0.13832406671961875,0.30608380338436747
4561,0.13836378077839556,0.30608380338436747
4562,0.13836378077839556,0.306406124093473
4563,0.1385226370135028,0.306406124093473
4564,0.1385226370135028,0.3064464141821112
4565,0.1385623510722796,0.3064464141821112
4566,0.1385623510722796,0.3064867042707494
4567,0.1386417791898332,0.3064867042707494
4568,0.1386417791898332,0.306607574536664
4569,0.13868149324861,0.306607574536664
4570,0.13868149324861,0.30672844480257855
4571,0.13872120730738682,0.30672844480257855
4572,0.13872120730738682,0.30676873489121675
4573,0.13880063542494042,0.30676873489121675
4574,0.13880063542494042,0.3069298952457695
4575,0.13884034948371723,0.3069298952457695
4576,0.13884034948371723,0.3070910556003223
4577,0.13888006354249405,0.3070910556003223
4578,0.13888006354249405,0.3071313456889605
4579,0.13891977760127086,0.3071313456889605
4580,0.13891977760127086,0.3072522159548751
4581,0.13895949166004765,0.3072522159548751
4582,0.13895949166004765,0.30729250604351327
4583,0.13903891977760127,0.30729250604351327
4584,0.13903891977760127,0.3073327961321515
4585,0.1391183478951549,0.3073327961321515
4586,0.1391183478951549,0.30761482675261886
4587,0.13915806195393168,0.30761482675261886
4588,0.13915806195393168,0.30765511684125707
4589,0.13935663224781572,0.30765511684125707
4590,0.13935663224781572,0.3076954069298952
4591,0.13939634630659253,0.3076954069298952
4592,0.13939634630659253,0.30777598710717163
4593,0.13947577442414616,0.30777598710717163
4594,0.13947577442414616,0.30785656728444805
4595,0.13951548848292294,0.30785656728444805
4596,0.13951548848292294,0.3078968573730862
4597,0.13955520254169976,0.3078968573730862
4598,0.13955520254169976,0.3079371474617244
4599,0.13959491660047657,0.3079371474617244
4600,0.13959491660047657,0.3082191780821918
4601,0.13967434471803017,0.3082191780821918
4602,0.13967434471803017,0.30825946817083
4603,0.13971405877680698,0.30825946817083
4604,0.13971405877680698,0.30834004834810635
4605,0.1397934868943606,0.30834004834810635
4606,0.1397934868943606,0.30838033843674456
4607,0.13983320095313742,0.30838033843674456
4608,0.13983320095313742,0.30842062852538277
4609,0.13999205718824465,0.30842062852538277
4610,0.13999205718824465,0.308460918614021
4611,0.14003177124702146,0.308460918614021
4612,0.14003177124702146,0.3089443996776793
4613,0.14007148530579824,0.3089443996776793
4614,0.14007148530579824,0.3090249798549557
4615,0.14019062748212868,0.3090249798549557
4616,0.14019062748212868,0.3090652699435939
4617,0.14023034154090547,0.3090652699435939
4618,0.14023034154090547,0.30910556003223205
4619,0.14027005559968228,0.30910556003223205
4620,0.14027005559968228,0.30918614020950846
4621,0.1403494837172359,0.30918614020950846
4622,0.1403494837172359,0.30922643029814667
4623,0.14038919777601272,0.30922643029814667
4624,0.14038919777601272,0.30934730056406123
4625,0.1404289118347895,0.30934730056406123
4626,0.1404289118347895,0.30942788074133765
4627,0.14050833995234313,0.30942788074133765
4628,0.14050833995234313,0.30946817082997585
4629,0.14054805401111994,0.30946817082997585
4630,0.14054805401111994,0.3095487510072522
4631,0.14058776806989676,0.3095487510072522
4632,0.14058776806989676,0.3096293311845286
4633,0.14062748212867354,0.3096293311845286
4634,0.14062748212867354,0.309709911361805
4635,0.14070691024622717,0.309709911361805
4636,0.14070691024622717,0.3097904915390814
4637,0.14078633836378077,0.3097904915390814
4638,0.14078633836378077,0.3098307816277196
4639,0.1408657664813344,0.3098307816277196
4640,0.1408657664813344,0.30995165189363416
4641,0.1409054805401112,0.30995165189363416
4642,0.1409054805401112,0.30999194198227237
4643,0.14094519459888802,0.30999194198227237
4644,0.14094519459888802,0.3100322320709106
4645,0.1409849086576648,0.3100322320709106
4646,0.1409849086576648,0.3103142626913779
4647,0.14102462271644162,0.3103142626913779
4648,0.14102462271644162,0.3103545527800161
4649,0.14106433677521843,0.3103545527800161
4650,0.14106433677521843,0.3103948428686543
4651,0.14110405083399524,0.3103948428686543
4652,0.14110405083399524,0.3104754230459307
4653,0.14118347895154884,0.3104754230459307
4654,0.14118347895154884,0.31067687348912165
4655,0.14122319301032565,0.31067687348912165
4656,0.14122319301032565,0.31071716357775986
4657,0.14130262112787928,0.31071716357775986
4658,0.14130262112787928,0.31075745366639806
4659,0.14134233518665607,0.31075745366639806
4660,0.14134233518665607,0.3108380338436745
4661,0.14138204924543288,0.3108380338436745
4662,0.14138204924543288,0.31095890410958904
4663,0.1414614773629865,0.31095890410958904
4664,0.1414614773629865,0.31099919419822725
4665,0.1415409054805401,0.31099919419822725
4666,0.1415409054805401,0.31103948428686545
4667,0.14166004765687054,0.31103948428686545
4668,0.14166004765687054,0.3111200644641418
4669,0.14173947577442414,0.3111200644641418
4670,0.14173947577442414,0.31116035455278
4671,0.14181890389197777,0.31116035455278
4672,0.14181890389197777,0.3112812248186946
4673,0.14189833200953136,0.3112812248186946
4674,0.14189833200953136,0.311361804995971
4675,0.14205718824463862,0.311361804995971
4676,0.14205718824463862,0.3114020950846092
4677,0.1420969023034154,0.3114020950846092
4678,0.1420969023034154,0.31152296535052376
4679,0.14217633042096903,0.31152296535052376
4680,0.14217633042096903,0.31156325543916197
4681,0.14221604447974584,0.31156325543916197
4682,0.14221604447974584,0.31168412570507653
4683,0.14229547259729944,0.31168412570507653
4684,0.14229547259729944,0.3118855761482675
4685,0.14233518665607625,0.3118855761482675
4686,0.14233518665607625,0.3119258662369057
4687,0.14241461477362988,0.3119258662369057
4688,0.14241461477362988,0.3119661563255439
4689,0.1425337569499603,0.3119661563255439
4690,0.1425337569499603,0.3120870265914585
4691,0.1425734710087371,0.3120870265914585
4692,0.1425734710087371,0.3122078968573731
4693,0.1426131850675139,0.3122078968573731
4694,0.1426131850675139,0.31232876712328766
4695,0.14273232724384433,0.31232876712328766
4696,0.14273232724384433,0.31236905721192587
4697,0.14277204130262114,0.31236905721192587
4698,0.14277204130262114,0.3124093473005641
4699,0.14281175536139792,0.3124093473005641
4700,0.14281175536139792,0.3124496373892023
4701,0.14285146942017474,0.3124496373892023
4702,0.14285146942017474,0.31257050765511685
4703,0.14293089753772836,0.31257050765511685
4704,0.14293089753772836,0.3126913779210314
4705,0.14301032565528196,0.3126913779210314
4706,0.14301032565528196,0.3128525382755842
4707,0.1430897537728356,0.3128525382755842
4708,0.1430897537728356,0.3129734085414988
4709,0.1431294678316124,0.3129734085414988
4710,0.1431294678316124,0.31305398871877516
4711,0.14316918189038919,0.31305398871877516
4712,0.14316918189038919,0.31313456889605157
4713,0.143208895949166,0.31313456889605157
4714,0.143208895949166,0.3131748589846898
4715,0.14328832406671962,0.3131748589846898
4716,0.14328832406671962,0.31341659951651896
4717,0.14336775218427322,0.31341659951651896
4718,0.14336775218427322,0.3134568896051571
4719,0.14340746624305004,0.3134568896051571
4720,0.14340746624305004,0.3134971796937953
4721,0.14344718030182685,0.3134971796937953
4722,0.14344718030182685,0.31361804995970993
4723,0.14352660841938045,0.31361804995970993
4724,0.14352660841938045,0.3136583400483481
4725,0.14360603653693407,0.3136583400483481
4726,0.14360603653693407,0.3136986301369863
4727,0.1436854646544877,0.3136986301369863
4728,0.1436854646544877,0.3137792103142627
4729,0.14384432088959492,0.3137792103142627
4730,0.14384432088959492,0.3138195004029009
4731,0.14388403494837174,0.3138195004029009
4732,0.14388403494837174,0.31385979049153906
4733,0.14396346306592533,0.31385979049153906
4734,0.14396346306592533,0.3143029814665592
4735,0.14400317712470215,0.3143029814665592
4736,0.14400317712470215,0.3145044319097502
4737,0.14408260524225575,0.3145044319097502
4738,0.14408260524225575,0.3145447219983884
4739,0.14412231930103256,0.3145447219983884
4740,0.14412231930103256,0.3146253021756648
4741,0.14416203335980937,0.3146253021756648
4742,0.14416203335980937,0.3147461724415794
4743,0.14420174741858618,0.3147461724415794
4744,0.14420174741858618,0.3147864625302176
4745,0.14428117553613978,0.3147864625302176
4746,0.14428117553613978,0.31486704270749394
4747,0.14444003177124703,0.31486704270749394
4748,0.14444003177124703,0.31490733279613214
4749,0.14447974583002382,0.31490733279613214
4750,0.14447974583002382,0.31502820306204676
4751,0.14451945988880063,0.31502820306204676
4752,0.14451945988880063,0.3150684931506849
4753,0.14455917394757745,0.3150684931506849
4754,0.14455917394757745,0.3151087832393231
4755,0.14459888800635426,0.3151087832393231
4756,0.14459888800635426,0.31518936341659953
4757,0.14467831612390786,0.31518936341659953
4758,0.14467831612390786,0.3152699435938759
4759,0.14475774424146148,0.3152699435938759
4760,0.14475774424146148,0.3153102336825141
4761,0.1447974583002383,0.3153102336825141
4762,0.1447974583002383,0.3153505237711523
4763,0.14483717235901508,0.3153505237711523
4764,0.14483717235901508,0.3153908138597905
4765,0.1449166004765687,0.3153908138597905
4766,0.1449166004765687,0.31551168412570507
4767,0.14495631453534552,0.31551168412570507
4768,0.14495631453534552,0.3155519742143433
4769,0.14515488482922956,0.3155519742143433
4770,0.14515488482922956,0.31567284448025784
4771,0.14527402700555997,0.31567284448025784
4772,0.14527402700555997,0.31571313456889605
4773,0.14531374106433678,0.31571313456889605
4774,0.14531374106433678,0.31579371474617246
4775,0.1453534551231136,0.31579371474617246
4776,0.1453534551231136,0.3158340048348106
4777,0.1454328832406672,0.3158340048348106
4778,0.1454328832406672,0.3158742949234488
4779,0.145472597299444,0.3158742949234488
4780,0.145472597299444,0.3160354552780016
4781,0.14551231135822082,0.3160354552780016
4782,0.14551231135822082,0.3161563255439162
4783,0.14567116759332804,0.3161563255439162
4784,0.14567116759332804,0.31647864625302174
4785,0.14571088165210486,0.31647864625302174
4786,0.14571088165210486,0.31651893634165995
4787,0.14583002382843527,0.31651893634165995
4788,0.14583002382843527,0.31680096696212734
4789,0.1459094519459889,0.31680096696212734
4790,0.1459094519459889,0.3169218372280419
4791,0.1460285941223193,0.3169218372280419
4792,0.1460285941223193,0.3169621273166801
4793,0.14606830818109612,0.3169621273166801
4794,0.14606830818109612,0.3171232876712329
4795,0.14634630659253375,0.3171232876712329
4796,0.14634630659253375,0.3171635777598711
4797,0.14642573471008738,0.3171635777598711
4798,0.14642573471008738,0.31740531829170027
4799,0.14646544876886416,0.31740531829170027
4800,0.14646544876886416,0.3174456083803384
4801,0.14650516282764098,0.3174456083803384
4802,0.14650516282764098,0.3176873489121676
4803,0.14662430500397142,0.3176873489121676
4804,0.14662430500397142,0.3178082191780822
4805,0.1466640190627482,0.3178082191780822
4806,0.1466640190627482,0.317969379532635
4807,0.14670373312152502,0.317969379532635
4808,0.14670373312152502,0.3182111200644641
4809,0.14674344718030183,0.3182111200644641
4810,0.14674344718030183,0.31833199033037873
4811,0.14678316123907864,0.31833199033037873
4812,0.14678316123907864,0.3184125705076551
4813,0.14686258935663224,0.3184125705076551
4814,0.14686258935663224,0.3184931506849315
4815,0.14690230341540905,0.3184931506849315
4816,0.14690230341540905,0.3186543110394843
4817,0.14702144559173946,0.3186543110394843
4818,0.14702144559173946,0.3186946011281225
4819,0.1471008737092931,0.3186946011281225
4820,0.1471008737092931,0.3187348912167607
4821,0.14718030182684672,0.3187348912167607
4822,0.14718030182684672,0.31889605157131345
4823,0.1472200158856235,0.31889605157131345
4824,0.1472200158856235,0.319016921837228
4825,0.1472597299444003,0.319016921837228
4826,0.1472597299444003,0.3190572119258662
4827,0.14729944400317713,0.3190572119258662
4828,0.14729944400317713,0.31909750201450443
4829,0.14733915806195394,0.31909750201450443
4830,0.14733915806195394,0.31913779210314264
4831,0.14749801429706116,0.31913779210314264
4832,0.14749801429706116,0.3192989524576954
4833,0.14753772835583798,0.3192989524576954
4834,0.14753772835583798,0.3193392425463336
4835,0.14757744241461476,0.3193392425463336
4836,0.14757744241461476,0.3193795326349718
4837,0.14761715647339158,0.3193795326349718
4838,0.14761715647339158,0.3194601128122482
4839,0.14773629864972201,0.3194601128122482
4840,0.14773629864972201,0.3195004029008864
4841,0.14785544082605243,0.3195004029008864
4842,0.14785544082605243,0.3195809830781628
4843,0.14789515488482924,0.3195809830781628
4844,0.14789515488482924,0.31962127316680095
4845,0.14813343923749006,0.31962127316680095
4846,0.14813343923749006,0.31970185334407736
4847,0.14817315329626687,0.31970185334407736
4848,0.14817315329626687,0.31974214343271556
4849,0.14841143764892772,0.31974214343271556
4850,0.14841143764892772,0.31978243352135377
4851,0.14849086576648132,0.31978243352135377
4852,0.14849086576648132,0.3198227236099919
4853,0.14853057982525814,0.3198227236099919
4854,0.14853057982525814,0.31994359387590654
4855,0.14857029388403495,0.31994359387590654
4856,0.14857029388403495,0.31998388396454475
4857,0.14864972200158857,0.31998388396454475
4858,0.14864972200158857,0.3200241740531829
4859,0.14868943606036536,0.3200241740531829
4860,0.14868943606036536,0.3201047542304593
4861,0.14872915011914217,0.3201047542304593
4862,0.14872915011914217,0.3202659145850121
4863,0.1488085782366958,0.3202659145850121
4864,0.1488085782366958,0.3203867848509267
4865,0.1488880063542494,0.3203867848509267
4866,0.1488880063542494,0.32042707493956485
4867,0.1489277204130262,0.32042707493956485
4868,0.1489277204130262,0.32050765511684126
4869,0.14896743447180302,0.32050765511684126
4870,0.14896743447180302,0.32070910556003224
4871,0.14900714853057984,0.32070910556003224
4872,0.14900714853057984,0.32074939564867044
4873,0.14908657664813343,0.32074939564867044
4874,0.14908657664813343,0.32078968573730865
4875,0.14920571882446387,0.32078968573730865
4876,0.14920571882446387,0.320870265914585
4877,0.14924543288324066,0.320870265914585
4878,0.14924543288324066,0.3210314262691378
4879,0.14928514694201747,0.3210314262691378
4880,0.14928514694201747,0.321071716357776
4881,0.1493645750595711,0.321071716357776
4882,0.1493645750595711,0.32123287671232875
4883,0.14952343129467832,0.32123287671232875
4884,0.14952343129467832,0.32127316680096696
4885,0.14956314535345513,0.32127316680096696
4886,0.14956314535345513,0.32131345688960516
4887,0.14976171564733914,0.32131345688960516
4888,0.14976171564733914,0.32135374697824337
4889,0.14980142970611596,0.32135374697824337
4890,0.14980142970611596,0.32155519742143435
4891,0.14984114376489277,0.32155519742143435
4892,0.14984114376489277,0.3215954875100725
4893,0.1499205718824464,0.3215954875100725
4894,0.1499205718824464,0.3216357775987107
4895,0.14996028594122318,0.3216357775987107
4896,0.14996028594122318,0.3216760676873489
4897,0.15,0.3216760676873489
4898,0.15,0.3217566478646253
4899,0.1500397140587768,0.3217566478646253
4900,0.1500397140587768,0.3217969379532635
4901,0.15007942811755362,0.3217969379532635
4902,0.15007942811755362,0.32207896857373086
4903,0.15015885623510722,0.32207896857373086
4904,0.15015885623510722,0.32224012892828363
4905,0.15019857029388403,0.32224012892828363
4906,0.15019857029388403,0.32228041901692184
4907,0.15023828435266084,0.32228041901692184
4908,0.15023828435266084,0.32232070910556004
4909,0.15043685464654488,0.32232070910556004
4910,0.15043685464654488,0.32236099919419825
4911,0.1505559968228753,0.32236099919419825
4912,0.1505559968228753,0.3226430298146656
4913,0.15063542494042892,0.3226430298146656
4914,0.15063542494042892,0.3227639000805802
4915,0.15067513899920573,0.3227639000805802
4916,0.15067513899920573,0.32284448025785656
4917,0.15071485305798252,0.32284448025785656
4918,0.15071485305798252,0.3229653505237712
4919,0.15075456711675933,0.3229653505237712
4920,0.15075456711675933,0.32304593070104753
4921,0.15079428117553614,0.32304593070104753
4922,0.15079428117553614,0.3232070910556003
4923,0.15087370929308974,0.3232070910556003
4924,0.15087370929308974,0.3232876712328767
4925,0.15091342335186655,0.3232876712328767
4926,0.15091342335186655,0.32336825141015313
4927,0.15095313741064337,0.32336825141015313
4928,0.15095313741064337,0.32360999194198226
4929,0.15099285146942018,0.32360999194198226
4930,0.15099285146942018,0.3237308622078969
4931,0.151032565528197,0.3237308622078969
4932,0.151032565528197,0.32381144238517323
4933,0.15107227958697378,0.32381144238517323
4934,0.15107227958697378,0.3240128928283642
4935,0.1511517077045274,0.3240128928283642
4936,0.1511517077045274,0.3240531829170024
4937,0.15131056393963463,0.3240531829170024
4938,0.15131056393963463,0.3240934730056406
4939,0.15135027799841144,0.3240934730056406
4940,0.15135027799841144,0.3241337630942788
4941,0.15138999205718826,0.3241337630942788
4942,0.15138999205718826,0.324174053182917
4943,0.15142970611596504,0.324174053182917
4944,0.15142970611596504,0.3243352135374698
4945,0.15146942017474185,0.3243352135374698
4946,0.15146942017474185,0.32445608380338437
4947,0.15154884829229548,0.32445608380338437
4948,0.15154884829229548,0.3245366639806608
4949,0.1515885623510723,0.3245366639806608
4950,0.1515885623510723,0.32465753424657534
4951,0.15162827640984908,0.32465753424657534
4952,0.15162827640984908,0.3248186946011281
4953,0.1516679904686259,0.3248186946011281
4954,0.1516679904686259,0.3248589846897663
4955,0.1517077045274027,0.3248589846897663
4956,0.1517077045274027,0.3250604351329573
4957,0.1517871326449563,0.3250604351329573
4958,0.1517871326449563,0.32518130539887186
4959,0.15182684670373311,0.32518130539887186
4960,0.15182684670373311,0.32522159548751006
4961,0.15186656076250993,0.32522159548751006
4962,0.15186656076250993,0.3253021756647865
4963,0.15194598888006355,0.3253021756647865
4964,0.15194598888006355,0.3253424657534247
4965,0.15198570293884034,0.3253424657534247
4966,0.15198570293884034,0.32538275584206283
4967,0.1521445591739476,0.32538275584206283
4968,0.1521445591739476,0.32554391619661566
4969,0.15230341540905482,0.32554391619661566
4970,0.15230341540905482,0.3255842062852538
4971,0.15250198570293885,0.3255842062852538
4972,0.15250198570293885,0.32574536663980663
4973,0.15254169976171564,0.32574536663980663
4974,0.15254169976171564,0.3258662369057212
4975,0.15262112787926926,0.3258662369057212
4976,0.15262112787926926,0.3259065269943594
4977,0.15266084193804608,0.3259065269943594
4978,0.15266084193804608,0.32602739726027397
4979,0.15270055599682286,0.32602739726027397
4980,0.15270055599682286,0.32606768734891217
4981,0.15274027005559968,0.32606768734891217
4982,0.15274027005559968,0.3261079774375504
4983,0.1527799841143765,0.3261079774375504
4984,0.1527799841143765,0.32626913779210315
4985,0.15301826846703734,0.32626913779210315
4986,0.15301826846703734,0.3263900080580177
4987,0.15305798252581415,0.3263900080580177
4988,0.15305798252581415,0.3264705882352941
4989,0.15309769658459094,0.3264705882352941
4990,0.15309769658459094,0.32651087832393233
4991,0.15313741064336775,0.32651087832393233
4992,0.15313741064336775,0.3265511684125705
4993,0.15317712470214456,0.3265511684125705
4994,0.15317712470214456,0.3265914585012087
4995,0.15321683876092138,0.3265914585012087
4996,0.15321683876092138,0.3266317485898469
4997,0.15325655281969816,0.3266317485898469
4998,0.15325655281969816,0.3266720386784851
4999,0.15329626687847497,0.3266720386784851
5000,0.15329626687847497,0.32679290894439966
5001,0.1533359809372518,0.32679290894439966
5002,0.1533359809372518,0.3268734891216761
5003,0.1533756949960286,0.3268734891216761
5004,0.1533756949960286,0.3269137792103143
5005,0.15353455123113582,0.3269137792103143
5006,0.15353455123113582,0.32695406929895243
5007,0.15365369340746624,0.32695406929895243
5008,0.15365369340746624,0.32711522965350526
5009,0.15369340746624305,0.32711522965350526
5010,0.15369340746624305,0.3271958098307816
5011,0.15377283558379667,0.3271958098307816
5012,0.15377283558379667,0.32731668009669623
5013,0.15385226370135027,0.32731668009669623
5014,0.15385226370135027,0.3273569701853344
5015,0.1539316918189039,0.3273569701853344
5016,0.1539316918189039,0.3273972602739726
5017,0.1540111199364575,0.3273972602739726
5018,0.1540111199364575,0.327477840451249
5019,0.1540508339952343,0.327477840451249
5020,0.1540508339952343,0.32759871071716357
5021,0.15413026211278794,0.32759871071716357
5022,0.15413026211278794,0.32763900080580177
5023,0.15416997617156472,0.32763900080580177
5024,0.15416997617156472,0.32780016116035454
5025,0.15420969023034153,0.32780016116035454
5026,0.15420969023034153,0.3279613215149073
5027,0.15424940428911835,0.3279613215149073
5028,0.15424940428911835,0.3280419016921837
5029,0.15428911834789516,0.3280419016921837
5030,0.15428911834789516,0.32808219178082193
5031,0.15432883240667197,0.32808219178082193
5032,0.15432883240667197,0.3281627719580983
5033,0.15436854646544876,0.3281627719580983
5034,0.15436854646544876,0.3282836422240129
5035,0.15440826052422557,0.3282836422240129
5036,0.15440826052422557,0.32836422240128926
5037,0.1544876886417792,0.32836422240128926
5038,0.1544876886417792,0.3284850926672039
5039,0.154527402700556,0.3284850926672039
5040,0.154527402700556,0.3285253827558421
5041,0.1545671167593328,0.3285253827558421
5042,0.1545671167593328,0.32860596293311845
5043,0.1546068308181096,0.32860596293311845
5044,0.1546068308181096,0.32864625302175665
5045,0.15472597299444002,0.32864625302175665
5046,0.15472597299444002,0.32868654311039486
5047,0.15476568705321683,0.32868654311039486
5048,0.15476568705321683,0.32872683319903306
5049,0.15488482922954727,0.32872683319903306
5050,0.15488482922954727,0.3287671232876712
5051,0.15496425734710087,0.3287671232876712
5052,0.15496425734710087,0.3288477034649476
5053,0.1550436854646545,0.3288477034649476
5054,0.1550436854646545,0.32888799355358583
5055,0.15508339952343128,0.32888799355358583
5056,0.15508339952343128,0.3290491539081386
5057,0.1551231135822081,0.3290491539081386
5058,0.1551231135822081,0.3292506043513296
5059,0.15532168387609213,0.3292506043513296
5060,0.15532168387609213,0.32937147461724414
5061,0.15536139793486894,0.32937147461724414
5062,0.15536139793486894,0.32941176470588235
5063,0.15540111199364576,0.32941176470588235
5064,0.15540111199364576,0.32945205479452055
5065,0.15552025416997617,0.32945205479452055
5066,0.15552025416997617,0.32949234488315876
5067,0.1555996822875298,0.32949234488315876
5068,0.1555996822875298,0.3295729250604351
5069,0.15563939634630658,0.3295729250604351
5070,0.15563939634630658,0.3296132151490733
5071,0.1556791104050834,0.3296132151490733
5072,0.1556791104050834,0.32965350523771153
5073,0.1557188244638602,0.32965350523771153
5074,0.1557188244638602,0.3297340854149879
5075,0.15575853852263702,0.3297340854149879
5076,0.15575853852263702,0.3297743755036261
5077,0.15579825258141383,0.3297743755036261
5078,0.15579825258141383,0.3298146655922643
5079,0.15583796664019062,0.3298146655922643
5080,0.15583796664019062,0.3298549556809025
5081,0.15587768069896743,0.3298549556809025
5082,0.15587768069896743,0.3300161160354553
5083,0.15591739475774424,0.3300161160354553
5084,0.15591739475774424,0.3300564061240935
5085,0.1561556791104051,0.3300564061240935
5086,0.1561556791104051,0.33017727639000805
5087,0.15619539316918188,0.33017727639000805
5088,0.15619539316918188,0.33025785656728446
5089,0.1562748212867355,0.33025785656728446
5090,0.1562748212867355,0.33029814665592266
5091,0.15631453534551232,0.33029814665592266
5092,0.15631453534551232,0.33049959709911364
5093,0.15635424940428913,0.33049959709911364
5094,0.15635424940428913,0.3305398871877518
5095,0.15643367752184273,0.3305398871877518
5096,0.15643367752184273,0.33058017727639
5097,0.15651310563939635,0.33058017727639
5098,0.15651310563939635,0.3306607574536664
5099,0.15655281969817314,0.3306607574536664
5100,0.15655281969817314,0.33074133763094277
5101,0.15659253375694995,0.33074133763094277
5102,0.15659253375694995,0.330781627719581
5103,0.15663224781572677,0.330781627719581
5104,0.15663224781572677,0.3308219178082192
5105,0.1567116759332804,0.3308219178082192
5106,0.1567116759332804,0.33094278807413374
5107,0.1568308181096108,0.33094278807413374
5108,0.1568308181096108,0.33098307816277195
5109,0.15694996028594121,0.33098307816277195
5110,0.15694996028594121,0.33102336825141015
5111,0.15702938840349484,0.33102336825141015
5112,0.15702938840349484,0.3311442385173247
5113,0.15710881652104844,0.3311442385173247
5114,0.15710881652104844,0.3311845286059629
5115,0.15714853057982525,0.3311845286059629
5116,0.15714853057982525,0.33122481869460113
5117,0.15718824463860206,0.33122481869460113
5118,0.15718824463860206,0.33130539887187754
5119,0.1572676727561557,0.33130539887187754
5120,0.1572676727561557,0.3313456889605157
5121,0.15742652899126292,0.3313456889605157
5122,0.15742652899126292,0.3314262691377921
5123,0.15758538522637014,0.3314262691377921
5124,0.15758538522637014,0.33154713940370667
5125,0.15762509928514695,0.33154713940370667
5126,0.15762509928514695,0.3315874294923449
5127,0.15766481334392374,0.3315874294923449
5128,0.15766481334392374,0.3317082997582595
5129,0.15770452740270055,0.3317082997582595
5130,0.15770452740270055,0.33182917002417406
5131,0.15774424146147736,0.33182917002417406
5132,0.15774424146147736,0.33186946011281226
5133,0.157823669579031,0.33186946011281226
5134,0.157823669579031,0.3319500402900886
5135,0.15814138204924544,0.3319500402900886
5136,0.15814138204924544,0.33199033037872683
5137,0.1583796664019063,0.33199033037872683
5138,0.1583796664019063,0.3321514907332796
5139,0.1584988085782367,0.3321514907332796
5140,0.1584988085782367,0.3323529411764706
5141,0.1585385226370135,0.3323529411764706
5142,0.1585385226370135,0.3323932312651088
5143,0.1585782366957903,0.3323932312651088
5144,0.1585782366957903,0.33251410153102334
5145,0.1586179507545671,0.33251410153102334
5146,0.1586179507545671,0.33255439161966155
5147,0.15865766481334392,0.33255439161966155
5148,0.15865766481334392,0.33263497179693796
5149,0.15869737887212074,0.33263497179693796
5150,0.15869737887212074,0.33267526188557617
5151,0.15873709293089755,0.33267526188557617
5152,0.15873709293089755,0.33287671232876714
5153,0.15881652104845115,0.33287671232876714
5154,0.15881652104845115,0.3329170024174053
5155,0.15901509134233519,0.3329170024174053
5156,0.15901509134233519,0.3329975825946817
5157,0.159054805401112,0.3329975825946817
5158,0.159054805401112,0.3331587429492345
5159,0.1591342335186656,0.3331587429492345
5160,0.1591342335186656,0.3331990330378727
5161,0.15921366163621922,0.3331990330378727
5162,0.15921366163621922,0.3332796132151491
5163,0.15925337569499604,0.3332796132151491
5164,0.15925337569499604,0.33344077356970186
5165,0.15929308975377285,0.33344077356970186
5166,0.15929308975377285,0.3335213537469782
5167,0.15933280381254963,0.3335213537469782
5168,0.15933280381254963,0.33360193392425463
5169,0.15949166004765686,0.33360193392425463
5170,0.15949166004765686,0.33364222401289284
5171,0.15957108816521048,0.33364222401289284
5172,0.15957108816521048,0.33368251410153105
5173,0.1596108022239873,0.33368251410153105
5174,0.1596108022239873,0.3337228041901692
5175,0.15988880063542493,0.3337228041901692
5176,0.15988880063542493,0.3338033843674456
5177,0.15996822875297856,0.3338033843674456
5178,0.15996822875297856,0.3339242546333602
5179,0.16000794281175537,0.3339242546333602
5180,0.16000794281175537,0.3339645447219984
5181,0.16004765687053216,0.3339645447219984
5182,0.16004765687053216,0.3340048348106366
5183,0.16008737092930897,0.3340048348106366
5184,0.16008737092930897,0.3340451248992748
5185,0.16012708498808578,0.3340451248992748
5186,0.16012708498808578,0.33416599516518936
5187,0.1601667990468626,0.33416599516518936
5188,0.1601667990468626,0.334286865431104
5189,0.1602065131056394,0.334286865431104
5190,0.1602065131056394,0.3343271555197421
5191,0.1602462271644162,0.3343271555197421
5192,0.1602462271644162,0.33448831587429495
5193,0.16032565528196982,0.33448831587429495
5194,0.16032565528196982,0.3345688960515713
5195,0.16036536934074663,0.3345688960515713
5196,0.16036536934074663,0.3346091861402095
5197,0.16044479745830023,0.3346091861402095
5198,0.16044479745830023,0.3346494762288477
5199,0.16048451151707704,0.3346494762288477
5200,0.16048451151707704,0.3346897663174859
5201,0.16068308181096108,0.3346897663174859
5202,0.16068308181096108,0.3347300564061241
5203,0.1607227958697379,0.3347300564061241
5204,0.1607227958697379,0.3348106365834005
5205,0.16088165210484512,0.3348106365834005
5206,0.16088165210484512,0.33493150684931505
5207,0.16096108022239872,0.33493150684931505
5208,0.16096108022239872,0.335334407735697
5209,0.16100079428117553,0.335334407735697
5210,0.16100079428117553,0.3353746978243352
5211,0.16104050833995234,0.3353746978243352
5212,0.16104050833995234,0.3354149879129734
5213,0.16111993645750597,0.3354149879129734
5214,0.16111993645750597,0.3356567284448026
5215,0.16115965051628275,0.3356567284448026
5216,0.16115965051628275,0.33569701853344075
5217,0.16123907863383638,0.33569701853344075
5218,0.16123907863383638,0.33577759871071716
5219,0.1612787926926132,0.33577759871071716
5220,0.1612787926926132,0.33581788879935537
5221,0.1613582208101668,0.33581788879935537
5222,0.1613582208101668,0.33593875906526993
5223,0.1613979348689436,0.33593875906526993
5224,0.1613979348689436,0.33597904915390814
5225,0.16147736298649723,0.33597904915390814
5226,0.16147736298649723,0.33605962933118455
5227,0.16151707704527402,0.33605962933118455
5228,0.16151707704527402,0.3360999194198227
5229,0.16159650516282764,0.3360999194198227
5230,0.16159650516282764,0.3361402095084609
5231,0.16163621922160445,0.3361402095084609
5232,0.16163621922160445,0.3361804995970991
5233,0.16167593328038127,0.3361804995970991
5234,0.16167593328038127,0.3362610797743755
5235,0.16171564733915805,0.3362610797743755
5236,0.16171564733915805,0.3364222401289283
5237,0.16175536139793487,0.3364222401289283
5238,0.16175536139793487,0.3364625302175665
5239,0.1618347895154885,0.3364625302175665
5240,0.1618347895154885,0.33650282030620465
5241,0.16187450357426528,0.33650282030620465
5242,0.16187450357426528,0.33662369057211927
5243,0.1619142176330421,0.33662369057211927
5244,0.1619142176330421,0.3366639806607575
5245,0.16199364575059572,0.3366639806607575
5246,0.16199364575059572,0.33682514101531025
5247,0.16203335980937253,0.33682514101531025
5248,0.16203335980937253,0.3369057211925866
5249,0.16207307386814931,0.3369057211925866
5250,0.16207307386814931,0.33706688154713943
5251,0.16211278792692613,0.33706688154713943
5252,0.16211278792692613,0.3371071716357776
5253,0.16215250198570294,0.3371071716357776
5254,0.16215250198570294,0.3371474617244158
5255,0.16219221604447975,0.3371474617244158
5256,0.16219221604447975,0.337187751813054
5257,0.16227164416203335,0.337187751813054
5258,0.16227164416203335,0.3372683319903304
5259,0.16231135822081016,0.3372683319903304
5260,0.16231135822081016,0.33734891216760676
5261,0.16243050039714058,0.33734891216760676
5262,0.16243050039714058,0.33738920225624497
5263,0.1625099285146942,0.33738920225624497
5264,0.1625099285146942,0.3374294923448832
5265,0.16254964257347101,0.3374294923448832
5266,0.16254964257347101,0.3374697824335214
5267,0.16258935663224783,0.3374697824335214
5268,0.16258935663224783,0.3377921031426269
5269,0.1626290706910246,0.3377921031426269
5270,0.1626290706910246,0.3378323932312651
5271,0.16266878474980143,0.3378323932312651
5272,0.16266878474980143,0.3378726833199033
5273,0.16270849880857824,0.3378726833199033
5274,0.16270849880857824,0.3379935535858179
5275,0.16278792692613184,0.3379935535858179
5276,0.16278792692613184,0.33807413376309425
5277,0.16286735504368546,0.33807413376309425
5278,0.16286735504368546,0.33811442385173246
5279,0.16290706910246228,0.33811442385173246
5280,0.16290706910246228,0.3382352941176471
5281,0.1629467831612391,0.3382352941176471
5282,0.1629467831612391,0.33827558420628523
5283,0.16298649722001587,0.33827558420628523
5284,0.16298649722001587,0.33831587429492344
5285,0.1630262112787927,0.33831587429492344
5286,0.1630262112787927,0.33835616438356164
5287,0.1631056393963463,0.33835616438356164
5288,0.1631056393963463,0.3385173247381144
5289,0.1631850675138999,0.3385173247381144
5290,0.1631850675138999,0.3386784850926672
5291,0.16326449563145354,0.3386784850926672
5292,0.16326449563145354,0.3387187751813054
5293,0.16330420969023035,0.3387187751813054
5294,0.16330420969023035,0.33883964544722
5295,0.16334392374900714,0.33883964544722
5296,0.16334392374900714,0.33887993553585816
5297,0.16342335186656076,0.33887993553585816
5298,0.16342335186656076,0.33892022562449636
5299,0.16346306592533758,0.33892022562449636
5300,0.16346306592533758,0.3390008058017728
5301,0.1635027799841144,0.3390008058017728
5302,0.1635027799841144,0.33908138597904913
5303,0.1636616362192216,0.33908138597904913
5304,0.1636616362192216,0.33916196615632555
5305,0.16370135027799843,0.33916196615632555
5306,0.16370135027799843,0.33924254633360196
5307,0.1637410643367752,0.33924254633360196
5308,0.1637410643367752,0.3392828364222401
5309,0.16389992057188243,0.3392828364222401
5310,0.16389992057188243,0.3395648670427075
5311,0.16393963463065925,0.3395648670427075
5312,0.16393963463065925,0.33972602739726027
5313,0.16401906274821287,0.33972602739726027
5314,0.16401906274821287,0.3397663174858985
5315,0.1640587768069897,0.3397663174858985
5316,0.1640587768069897,0.3398066075745367
5317,0.16409849086576647,0.3398066075745367
5318,0.16409849086576647,0.34000805801772765
5319,0.16413820492454329,0.34000805801772765
5320,0.16413820492454329,0.34004834810636586
5321,0.1642176330420969,0.34004834810636586
5322,0.1642176330420969,0.3401289282836422
5323,0.1642970611596505,0.3401289282836422
5324,0.1642970611596505,0.34024979854955684
5325,0.16433677521842732,0.34024979854955684
5326,0.16433677521842732,0.3404109589041096
5327,0.16445591739475773,0.3404109589041096
5328,0.16445591739475773,0.34045124899274776
5329,0.16449563145353455,0.34045124899274776
5330,0.16449563145353455,0.34049153908138596
5331,0.16453534551231136,0.34049153908138596
5332,0.16453534551231136,0.34053182917002417
5333,0.16457505957108817,0.34053182917002417
5334,0.16457505957108817,0.3405721192586624
5335,0.16461477362986499,0.3405721192586624
5336,0.16461477362986499,0.3406124093473006
5337,0.16465448768864177,0.3406124093473006
5338,0.16465448768864177,0.34065269943593873
5339,0.16469420174741858,0.34065269943593873
5340,0.16469420174741858,0.34073327961321515
5341,0.1647736298649722,0.34073327961321515
5342,0.1647736298649722,0.34081385979049156
5343,0.1648530579825258,0.34081385979049156
5344,0.1648530579825258,0.3408541498791297
5345,0.16489277204130262,0.3408541498791297
5346,0.16489277204130262,0.3408944399677679
5347,0.16493248610007943,0.3408944399677679
5348,0.16493248610007943,0.3412167606768735
5349,0.16497220015885625,0.3412167606768735
5350,0.16497220015885625,0.34149879129734084
5351,0.16501191421763303,0.34149879129734084
5352,0.16501191421763303,0.34182111200644644
5353,0.16505162827640985,0.34182111200644644
5354,0.16505162827640985,0.3418614020950846
5355,0.16525019857029388,0.3418614020950846
5356,0.16525019857029388,0.341941982272361
5357,0.1653296266878475,0.341941982272361
5358,0.1653296266878475,0.3419822723609992
5359,0.16552819698173155,0.3419822723609992
5360,0.16552819698173155,0.3420225624496374
5361,0.16556791104050833,0.3420225624496374
5362,0.16556791104050833,0.34210314262691377
5363,0.16560762509928514,0.34210314262691377
5364,0.16560762509928514,0.3421837228041902
5365,0.16564733915806196,0.3421837228041902
5366,0.16564733915806196,0.34226430298146654
5367,0.16568705321683877,0.34226430298146654
5368,0.16568705321683877,0.34230459307010475
5369,0.16576648133439237,0.34230459307010475
5370,0.16576648133439237,0.34234488315874295
5371,0.1658856235107228,0.34234488315874295
5372,0.1658856235107228,0.34238517324738116
5373,0.16600476568705322,0.34238517324738116
5374,0.16600476568705322,0.34242546333601936
5375,0.16604447974583003,0.34242546333601936
5376,0.16604447974583003,0.3427477840451249
5377,0.16612390786338363,0.3427477840451249
5378,0.16612390786338363,0.3428283642224013
5379,0.16616362192216044,0.3428283642224013
5380,0.16616362192216044,0.3429089443996777
5381,0.16620333598093726,0.3429089443996777
5382,0.16620333598093726,0.34311039484286865
5383,0.16624305003971407,0.34311039484286865
5384,0.16624305003971407,0.34319097502014506
5385,0.16628276409849085,0.34319097502014506
5386,0.16628276409849085,0.3432715551974214
5387,0.16632247815726767,0.3432715551974214
5388,0.16632247815726767,0.3433118452860596
5389,0.16636219221604448,0.3433118452860596
5390,0.16636219221604448,0.3434730056406124
5391,0.1664416203335981,0.3434730056406124
5392,0.1664416203335981,0.3435535858178888
5393,0.1665210484511517,0.3435535858178888
5394,0.1665210484511517,0.343593875906527
5395,0.16656076250992852,0.343593875906527
5396,0.16656076250992852,0.3437550362610798
5397,0.16667990468625893,0.3437550362610798
5398,0.16667990468625893,0.343795326349718
5399,0.16675933280381255,0.343795326349718
5400,0.16675933280381255,0.34391619661563255
5401,0.16679904686258937,0.34391619661563255
5402,0.16679904686258937,0.34395648670427076
5403,0.16687847498014297,0.34395648670427076
5404,0.16687847498014297,0.3440370668815471
5405,0.16691818903891978,0.3440370668815471
5406,0.16691818903891978,0.3440773569701853
5407,0.1669579030976966,0.3440773569701853
5408,0.1669579030976966,0.34411764705882353
5409,0.1669976171564734,0.34411764705882353
5410,0.1669976171564734,0.3442788074133763
5411,0.16711675933280382,0.3442788074133763
5412,0.16711675933280382,0.3443593875906527
5413,0.16715647339158063,0.3443593875906527
5414,0.16715647339158063,0.3443996776792909
5415,0.16731532962668785,0.3443996776792909
5416,0.16731532962668785,0.34443996776792907
5417,0.16739475774424145,0.34443996776792907
5418,0.16739475774424145,0.3444802578565673
5419,0.16743447180301826,0.3444802578565673
5420,0.16743447180301826,0.3445608380338437
5421,0.16747418586179508,0.3445608380338437
5422,0.16747418586179508,0.3446011281224819
5423,0.16755361397934868,0.3446011281224819
5424,0.16755361397934868,0.34468170829975825
5425,0.1676330420969023,0.34468170829975825
5426,0.1676330420969023,0.34472199838839646
5427,0.16767275615567911,0.34472199838839646
5428,0.16767275615567911,0.34480257856567287
5429,0.16771247021445593,0.34480257856567287
5430,0.16771247021445593,0.3448831587429492
5431,0.16779189833200953,0.3448831587429492
5432,0.16779189833200953,0.34492344883158743
5433,0.16783161239078634,0.34492344883158743
5434,0.16783161239078634,0.3450846091861402
5435,0.16791104050833996,0.3450846091861402
5436,0.16791104050833996,0.3451651893634166
5437,0.16795075456711675,0.3451651893634166
5438,0.16795075456711675,0.34524576954069297
5439,0.16799046862589356,0.34524576954069297
5440,0.16799046862589356,0.34560838033843677
5441,0.1680698967434472,0.34560838033843677
5442,0.1680698967434472,0.34568896051571313
5443,0.1682287529785544,0.34568896051571313
5444,0.1682287529785544,0.3458904109589041
5445,0.16826846703733123,0.3458904109589041
5446,0.16826846703733123,0.3460918614020951
5447,0.16834789515488482,0.3460918614020951
5448,0.16834789515488482,0.34621273166800964
5449,0.16838760921366164,0.34621273166800964
5450,0.16838760921366164,0.34633360193392426
5451,0.16842732327243845,0.34633360193392426
5452,0.16842732327243845,0.34637389202256247
5453,0.16854646544876886,0.34637389202256247
5454,0.16854646544876886,0.3464141821112006
5455,0.16858617950754567,0.3464141821112006
5456,0.16858617950754567,0.3464544721998388
5457,0.16866560762509927,0.3464544721998388
5458,0.16866560762509927,0.34649476228847703
5459,0.16870532168387609,0.34649476228847703
5460,0.16870532168387609,0.34653505237711524
5461,0.1687450357426529,0.34653505237711524
5462,0.1687450357426529,0.3468573730862208
5463,0.1687847498014297,0.3468573730862208
5464,0.1687847498014297,0.3469379532634972
5465,0.16882446386020653,0.3469379532634972
5466,0.16882446386020653,0.3469782433521354
5467,0.1688641779189833,0.3469782433521354
5468,0.1688641779189833,0.34709911361804996
5469,0.16890389197776012,0.34709911361804996
5470,0.16890389197776012,0.34713940370668817
5471,0.16898332009531375,0.34713940370668817
5472,0.16898332009531375,0.34726027397260273
5473,0.16902303415409053,0.34726027397260273
5474,0.16902303415409053,0.34730056406124094
5475,0.16906274821286735,0.34730056406124094
5476,0.16906274821286735,0.3474214343271555
5477,0.16914217633042097,0.3474214343271555
5478,0.16914217633042097,0.3474617244157937
5479,0.1691818903891978,0.3474617244157937
5480,0.1691818903891978,0.3475020145044319
5481,0.16926131850675138,0.3475020145044319
5482,0.16926131850675138,0.3475825946817083
5483,0.1693010325655282,0.3475825946817083
5484,0.1693010325655282,0.3477840451248993
5485,0.169340746624305,0.3477840451248993
5486,0.169340746624305,0.34782433521353745
5487,0.16938046068308182,0.34782433521353745
5488,0.16938046068308182,0.34790491539081386
5489,0.1694201747418586,0.34790491539081386
5490,0.1694201747418586,0.34806607574536663
5491,0.16953931691818905,0.34806607574536663
5492,0.16953931691818905,0.34818694601128125
5493,0.16961874503574265,0.34818694601128125
5494,0.16961874503574265,0.3483883964544722
5495,0.16965845909451946,0.3483883964544722
5496,0.16965845909451946,0.3484286865431104
5497,0.16969817315329627,0.3484286865431104
5498,0.16969817315329627,0.348549556809025
5499,0.16973788721207309,0.348549556809025
5500,0.16973788721207309,0.34883158742949233
5501,0.16981731532962668,0.34883158742949233
5502,0.16981731532962668,0.34887187751813054
5503,0.16993645750595712,0.34887187751813054
5504,0.16993645750595712,0.3489927477840451
5505,0.17001588562351072,0.3489927477840451
5506,0.17001588562351072,0.3490330378726833
5507,0.17005559968228753,0.3490330378726833
5508,0.17005559968228753,0.3491941982272361
5509,0.17009531374106435,0.3491941982272361
5510,0.17009531374106435,0.3493150684931507
5511,0.17013502779984113,0.3493150684931507
5512,0.17013502779984113,0.3493553585817889
5513,0.17017474185861795,0.3493553585817889
5514,0.17017474185861795,0.34951651893634167
5515,0.17021445591739476,0.34951651893634167
5516,0.17021445591739476,0.349597099113618
5517,0.17025416997617157,0.349597099113618
5518,0.17025416997617157,0.34967767929089444
5519,0.1705321683876092,0.34967767929089444
5520,0.1705321683876092,0.3498388396454472
5521,0.17057188244638602,0.3498388396454472
5522,0.17057188244638602,0.3499597099113618
5523,0.17084988085782368,0.3499597099113618
5524,0.17084988085782368,0.3501611603545528
5525,0.17092930897537728,0.3501611603545528
5526,0.17092930897537728,0.3503223207091056
5527,0.1709690230341541,0.3503223207091056
5528,0.1709690230341541,0.35040290088638193
5529,0.1710087370929309,0.35040290088638193
5530,0.1710087370929309,0.35048348106365834
5531,0.1710881652104845,0.35048348106365834
5532,0.1710881652104845,0.35056406124093475
5533,0.17112787926926132,0.35056406124093475
5534,0.17112787926926132,0.3506849315068493
5535,0.17116759332803813,0.3506849315068493
5536,0.17116759332803813,0.3508460918614021
5537,0.17120730738681494,0.3508460918614021
5538,0.17120730738681494,0.3509266720386785
5539,0.17124702144559173,0.3509266720386785
5540,0.17124702144559173,0.3509669621273167
5541,0.17128673550436854,0.3509669621273167
5542,0.17128673550436854,0.35108783239323127
5543,0.17132644956314536,0.35108783239323127
5544,0.17132644956314536,0.3511281224818695
5545,0.17136616362192217,0.3511281224818695
5546,0.17136616362192217,0.35120870265914583
5547,0.1715647339158062,0.35120870265914583
5548,0.1715647339158062,0.35128928283642225
5549,0.17180301826846703,0.35128928283642225
5550,0.17180301826846703,0.3514101531023368
5551,0.17184273232724384,0.3514101531023368
5552,0.17184273232724384,0.3514907332796132
5553,0.17192216044479747,0.3514907332796132
5554,0.17192216044479747,0.3515310233682514
5555,0.17204130262112788,0.3515310233682514
5556,0.17204130262112788,0.3516116035455278
5557,0.1720810166799047,0.3516116035455278
5558,0.1720810166799047,0.351651893634166
5559,0.17223987291501192,0.351651893634166
5560,0.17223987291501192,0.3516921837228042
5561,0.17227958697378873,0.3516921837228042
5562,0.17227958697378873,0.35185334407735697
5563,0.17239872915011914,0.35185334407735697
5564,0.17239872915011914,0.3519339242546334
5565,0.17243844320889595,0.3519339242546334
5566,0.17243844320889595,0.35201450443190974
5567,0.17251787132644955,0.35201450443190974
5568,0.17251787132644955,0.35205479452054794
5569,0.17255758538522636,0.35205479452054794
5570,0.17255758538522636,0.3522159548751007
5571,0.17259729944400318,0.3522159548751007
5572,0.17259729944400318,0.3523771152296535
5573,0.1726767275615568,0.3523771152296535
5574,0.1726767275615568,0.3524576954069299
5575,0.1727561556791104,0.3524576954069299
5576,0.1727561556791104,0.35257856567284446
5577,0.17283558379666403,0.35257856567284446
5578,0.17283558379666403,0.3526994359387591
5579,0.1728752978554408,0.3526994359387591
5580,0.1728752978554408,0.3527397260273973
5581,0.17291501191421763,0.3527397260273973
5582,0.17291501191421763,0.35286059629331185
5583,0.17303415409054806,0.35286059629331185
5584,0.17303415409054806,0.35290088638195005
5585,0.17307386814932485,0.35290088638195005
5586,0.17307386814932485,0.3529814665592264
5587,0.17315329626687848,0.3529814665592264
5588,0.17315329626687848,0.3530620467365028
5589,0.1731930103256553,0.3530620467365028
5590,0.1731930103256553,0.353102336825141
5591,0.17339158061953933,0.353102336825141
5592,0.17339158061953933,0.35314262691377923
5593,0.1734312946783161,0.35314262691377923
5594,0.1734312946783161,0.3531829170024174
5595,0.17351072279586974,0.3531829170024174
5596,0.17351072279586974,0.3533440773569702
5597,0.17355043685464655,0.3533440773569702
5598,0.17355043685464655,0.35342465753424657
5599,0.17362986497220015,0.35342465753424657
5600,0.17362986497220015,0.353505237711523
5601,0.17366957903097696,0.353505237711523
5602,0.17366957903097696,0.35366639806607575
5603,0.17370929308975377,0.35366639806607575
5604,0.17370929308975377,0.35370668815471396
5605,0.1737490071485306,0.35370668815471396
5606,0.1737490071485306,0.35374697824335216
5607,0.17382843526608419,0.35374697824335216
5608,0.17382843526608419,0.3537872683319903
5609,0.1739078633836378,0.3537872683319903
5610,0.1739078633836378,0.35390813859790493
5611,0.17394757744241462,0.35390813859790493
5612,0.17394757744241462,0.35394842868654314
5613,0.1739872915011914,0.35394842868654314
5614,0.1739872915011914,0.3542707493956487
5615,0.17418586179507545,0.3542707493956487
5616,0.17418586179507545,0.35443190975020145
5617,0.17422557585385226,0.35443190975020145
5618,0.17422557585385226,0.3545930701047542
5619,0.1743050039714059,0.3545930701047542
5620,0.1743050039714059,0.35467365028203063
5621,0.17434471803018267,0.35467365028203063
5622,0.17434471803018267,0.3548751007252216
5623,0.17438443208895948,0.3548751007252216
5624,0.17438443208895948,0.3550362610797744
5625,0.1744638602065131,0.3550362610797744
5626,0.1744638602065131,0.35519742143432714
5627,0.17450357426528992,0.35519742143432714
5628,0.17450357426528992,0.3553988718775181
5629,0.17458300238284352,0.3553988718775181
5630,0.17458300238284352,0.3554391619661563
5631,0.17474185861795075,0.3554391619661563
5632,0.17474185861795075,0.35551974214343274
5633,0.17478157267672756,0.35551974214343274
5634,0.17478157267672756,0.3555600322320709
5635,0.17482128673550437,0.3555600322320709
5636,0.17482128673550437,0.35612409347300567
5637,0.17490071485305797,0.35612409347300567
5638,0.17490071485305797,0.356204673650282
5639,0.17505957108816522,0.356204673650282
5640,0.17505957108816522,0.35624496373892023
5641,0.175099285146942,0.35624496373892023
5642,0.175099285146942,0.35632554391619664
5643,0.17517871326449563,0.35632554391619664
5644,0.17517871326449563,0.3564464141821112
5645,0.17521842732327245,0.3564464141821112
5646,0.17521842732327245,0.3564867042707494
5647,0.17529785544082604,0.3564867042707494
5648,0.17529785544082604,0.3565269943593876
5649,0.17533756949960286,0.3565269943593876
5650,0.17533756949960286,0.35656728444802577
5651,0.17537728355837967,0.35656728444802577
5652,0.17537728355837967,0.35680902497985495
5653,0.17545671167593327,0.35680902497985495
5654,0.17545671167593327,0.35692989524576957
5655,0.17549642573471008,0.35692989524576957
5656,0.17549642573471008,0.3570104754230459
5657,0.1755361397934869,0.3570104754230459
5658,0.1755361397934869,0.35705076551168413
5659,0.1755758538522637,0.35705076551168413
5660,0.1755758538522637,0.3572522159548751
5661,0.17561556791104052,0.3572522159548751
5662,0.17561556791104052,0.35733279613215146
5663,0.1756552819698173,0.35733279613215146
5664,0.1756552819698173,0.35757453666398065
5665,0.17573471008737093,0.35757453666398065
5666,0.17573471008737093,0.3577759871071716
5667,0.17577442414614775,0.3577759871071716
5668,0.17577442414614775,0.35785656728444803
5669,0.17581413820492453,0.35785656728444803
5670,0.17581413820492453,0.35813859790491537
5671,0.17597299444003178,0.35813859790491537
5672,0.17597299444003178,0.3581788879935536
5673,0.17601270849880857,0.3581788879935536
5674,0.17601270849880857,0.35838033843674455
5675,0.17605242255758538,0.35838033843674455
5676,0.17605242255758538,0.35842062852538276
5677,0.1760921366163622,0.35842062852538276
5678,0.1760921366163622,0.35846091861402096
5679,0.17617156473391582,0.35846091861402096
5680,0.17617156473391582,0.35850120870265917
5681,0.1762112787926926,0.35850120870265917
5682,0.1762112787926926,0.3585414987912973
5683,0.17633042096902304,0.3585414987912973
5684,0.17633042096902304,0.35862207896857373
5685,0.17637013502779983,0.35862207896857373
5686,0.17637013502779983,0.35866236905721194
5687,0.17640984908657664,0.35866236905721194
5688,0.17640984908657664,0.3588638195004029
5689,0.17644956314535346,0.3588638195004029
5690,0.17644956314535346,0.35894439967767927
5691,0.17652899126290708,0.35894439967767927
5692,0.17652899126290708,0.35914585012087025
5693,0.17656870532168387,0.35914585012087025
5694,0.17656870532168387,0.35930701047542307
5695,0.1766878474980143,0.35930701047542307
5696,0.1766878474980143,0.35946817082997584
5697,0.1767275615567911,0.35946817082997584
5698,0.1767275615567911,0.3595890410958904
5699,0.1767672756155679,0.3595890410958904
5700,0.1767672756155679,0.3596696212731668
5701,0.17680698967434472,0.3596696212731668
5702,0.17680698967434472,0.3597502014504432
5703,0.17684670373312153,0.3597502014504432
5704,0.17684670373312153,0.3597904915390814
5705,0.17688641779189834,0.3597904915390814
5706,0.17688641779189834,0.35999194198227236
5707,0.17692613185067513,0.35999194198227236
5708,0.17692613185067513,0.36003223207091056
5709,0.17696584590945194,0.36003223207091056
5710,0.17696584590945194,0.36007252215954877
5711,0.17700555996822875,0.36007252215954877
5712,0.17700555996822875,0.3601128122481869
5713,0.17704527402700557,0.3601128122481869
5714,0.17704527402700557,0.3603142626913779
5715,0.17712470214455917,0.3603142626913779
5716,0.17712470214455917,0.3603545527800161
5717,0.17716441620333598,0.3603545527800161
5718,0.17716441620333598,0.3603948428686543
5719,0.1772438443208896,0.3603948428686543
5720,0.1772438443208896,0.3604351329572925
5721,0.1773232724384432,0.3604351329572925
5722,0.1773232724384432,0.3604754230459307
5723,0.17740270055599683,0.3604754230459307
5724,0.17740270055599683,0.36051571313456887
5725,0.17744241461477364,0.36051571313456887
5726,0.17744241461477364,0.3605560032232071
5727,0.17752184273232724,0.3605560032232071
5728,0.17752184273232724,0.3605962933118453
5729,0.17760127084988087,0.3605962933118453
5730,0.17760127084988087,0.3606365834004835
5731,0.17768069896743446,0.3606365834004835
5732,0.17768069896743446,0.3606768734891217
5733,0.17772041302621128,0.3606768734891217
5734,0.17772041302621128,0.36083803384367447
5735,0.1777601270849881,0.36083803384367447
5736,0.1777601270849881,0.3608783239323127
5737,0.1777998411437649,0.3608783239323127
5738,0.1777998411437649,0.36099919419822724
5739,0.1778395552025417,0.36099919419822724
5740,0.1778395552025417,0.36103948428686544
5741,0.1778792692613185,0.36103948428686544
5742,0.1778792692613185,0.36107977437550365
5743,0.17791898332009531,0.36107977437550365
5744,0.17791898332009531,0.3612006446414182
5745,0.17803812549642573,0.3612006446414182
5746,0.17803812549642573,0.3612409347300564
5747,0.17807783955520254,0.3612409347300564
5748,0.17807783955520254,0.3614423851732474
5749,0.17815726767275616,0.3614423851732474
5750,0.17815726767275616,0.3614826752618856
5751,0.17819698173153295,0.3614826752618856
5752,0.17819698173153295,0.36152296535052375
5753,0.17823669579030976,0.36152296535052375
5754,0.17823669579030976,0.36160354552780016
5755,0.1783161239078634,0.36160354552780016
5756,0.1783161239078634,0.3619258662369057
5757,0.1783558379666402,0.3619258662369057
5758,0.1783558379666402,0.3619661563255439
5759,0.1784352660841938,0.3619661563255439
5760,0.1784352660841938,0.3620064464141821
5761,0.1784749801429706,0.3620064464141821
5762,0.1784749801429706,0.3621273166800967
5763,0.17855440826052424,0.3621273166800967
5764,0.17855440826052424,0.3622481869460113
5765,0.17871326449563146,0.3622481869460113
5766,0.17871326449563146,0.36232876712328765
5767,0.17879269261318506,0.36232876712328765
5768,0.17879269261318506,0.3627719580983078
5769,0.17883240667196187,0.3627719580983078
5770,0.17883240667196187,0.362812248186946
5771,0.1788721207307387,0.362812248186946
5772,0.1788721207307387,0.3628525382755842
5773,0.17895154884829229,0.3628525382755842
5774,0.17895154884829229,0.3632957292506043
5775,0.1790309769658459,0.3632957292506043
5776,0.1790309769658459,0.36333601933924253
5777,0.17907069102462272,0.36333601933924253
5778,0.17907069102462272,0.3635777598710717
5779,0.17915011914217632,0.3635777598710717
5780,0.17915011914217632,0.3636180499597099
5781,0.17918983320095314,0.3636180499597099
5782,0.17918983320095314,0.3637792103142627
5783,0.17922954725972995,0.3637792103142627
5784,0.17922954725972995,0.3638597904915391
5785,0.17930897537728355,0.3638597904915391
5786,0.17930897537728355,0.36394037066881546
5787,0.17934868943606036,0.36394037066881546
5788,0.17934868943606036,0.3640209508460919
5789,0.17938840349483717,0.3640209508460919
5790,0.17938840349483717,0.36410153102336823
5791,0.1794678316123908,0.36410153102336823
5792,0.1794678316123908,0.36426269137792106
5793,0.17950754567116758,0.36426269137792106
5794,0.17950754567116758,0.3643029814665592
5795,0.1795472597299444,0.3643029814665592
5796,0.1795472597299444,0.3643835616438356
5797,0.17962668784749802,0.3643835616438356
5798,0.17962668784749802,0.3645447219983884
5799,0.1796664019062748,0.3645447219983884
5800,0.1796664019062748,0.3645850120870266
5801,0.17982525814138206,0.3645850120870266
5802,0.17982525814138206,0.3646253021756648
5803,0.17986497220015885,0.3646253021756648
5804,0.17986497220015885,0.36474617244157936
5805,0.17990468625893566,0.36474617244157936
5806,0.17990468625893566,0.3648267526188558
5807,0.17998411437648928,0.3648267526188558
5808,0.17998411437648928,0.364867042707494
5809,0.1801032565528197,0.364867042707494
5810,0.1801032565528197,0.36490733279613213
5811,0.18018268467037332,0.36490733279613213
5812,0.18018268467037332,0.36502820306204675
5813,0.18026211278792692,0.36502820306204675
5814,0.18026211278792692,0.36506849315068496
5815,0.18034154090548055,0.36506849315068496
5816,0.18034154090548055,0.3651490733279613
5817,0.18038125496425736,0.3651490733279613
5818,0.18038125496425736,0.36522965350523773
5819,0.18061953931691818,0.36522965350523773
5820,0.18061953931691818,0.36526994359387593
5821,0.18073868149324862,0.36526994359387593
5822,0.18073868149324862,0.3653102336825141
5823,0.18089753772835584,0.3653102336825141
5824,0.18089753772835584,0.3653505237711523
5825,0.18093725178713266,0.3653505237711523
5826,0.18093725178713266,0.3654311039484287
5827,0.18101667990468626,0.3654311039484287
5828,0.18101667990468626,0.36547139403706685
5829,0.18105639396346307,0.36547139403706685
5830,0.18105639396346307,0.36551168412570506
5831,0.18109610802223988,0.36551168412570506
5832,0.18109610802223988,0.36555197421434327
5833,0.18117553613979348,0.36555197421434327
5834,0.18117553613979348,0.36571313456889604
5835,0.1812152501985703,0.36571313456889604
5836,0.1812152501985703,0.36575342465753424
5837,0.1813343923749007,0.36575342465753424
5838,0.1813343923749007,0.3658742949234488
5839,0.18137410643367752,0.3658742949234488
5840,0.18137410643367752,0.365914585012087
5841,0.18149324861000793,0.365914585012087
5842,0.18149324861000793,0.3659951651893634
5843,0.18157267672756155,0.3659951651893634
5844,0.18157267672756155,0.36603545527800163
5845,0.18165210484511518,0.36603545527800163
5846,0.18165210484511518,0.366116035455278
5847,0.18169181890389197,0.366116035455278
5848,0.18169181890389197,0.3661966156325544
5849,0.18173153296266878,0.3661966156325544
5850,0.18173153296266878,0.36631748589846896
5851,0.1818109610802224,0.36631748589846896
5852,0.1818109610802224,0.3664383561643836
5853,0.181890389197776,0.3664383561643836
5854,0.181890389197776,0.36647864625302173
5855,0.18196981731532963,0.36647864625302173
5856,0.18196981731532963,0.36659951651893635
5857,0.18204924543288323,0.36659951651893635
5858,0.18204924543288323,0.3667606768734891
5859,0.18208895949166004,0.3667606768734891
5860,0.18208895949166004,0.3668815471394037
5861,0.18212867355043685,0.3668815471394037
5862,0.18212867355043685,0.3669621273166801
5863,0.18216838760921367,0.3669621273166801
5864,0.18216838760921367,0.3670024174053183
5865,0.18228752978554408,0.3670024174053183
5866,0.18228752978554408,0.3670427074939565
5867,0.1823669579030977,0.3670427074939565
5868,0.1823669579030977,0.3672038678485093
5869,0.18284352660841938,0.3672038678485093
5870,0.18284352660841938,0.36732473811442384
5871,0.1828832406671962,0.36732473811442384
5872,0.1828832406671962,0.36736502820306205
5873,0.1829626687847498,0.36736502820306205
5874,0.1829626687847498,0.3675261885576148
5875,0.1830023828435266,0.3675261885576148
5876,0.1830023828435266,0.367566478646253
5877,0.18308181096108023,0.367566478646253
5878,0.18308181096108023,0.3676873489121676
5879,0.18316123907863383,0.3676873489121676
5880,0.18316123907863383,0.3677276390008058
5881,0.18320095313741064,0.3677276390008058
5882,0.18320095313741064,0.367969379532635
5883,0.18324066719618745,0.367969379532635
5884,0.18324066719618745,0.36809024979854954
5885,0.18335980937251786,0.36809024979854954
5886,0.18335980937251786,0.36813053988718775
5887,0.1834789515488483,0.36813053988718775
5888,0.1834789515488483,0.3682917002417405
5889,0.1835186656076251,0.3682917002417405
5890,0.1835186656076251,0.36837228041901693
5891,0.1835583796664019,0.36837228041901693
5892,0.1835583796664019,0.3685334407735697
5893,0.18375694996028594,0.3685334407735697
5894,0.18375694996028594,0.3687348912167607
5895,0.18391580619539316,0.3687348912167607
5896,0.18391580619539316,0.3688154713940371
5897,0.1839952343129468,0.3688154713940371
5898,0.1839952343129468,0.36917808219178083
5899,0.1840349483717236,0.36917808219178083
5900,0.1840349483717236,0.36921837228041904
5901,0.18407466243050039,0.36921837228041904
5902,0.18407466243050039,0.3692586623690572
5903,0.1841143764892772,0.3692586623690572
5904,0.1841143764892772,0.3692989524576954
5905,0.184154090548054,0.3692989524576954
5906,0.184154090548054,0.3693795326349718
5907,0.18419380460683082,0.3693795326349718
5908,0.18419380460683082,0.36941982272361
5909,0.18427323272438442,0.36941982272361
5910,0.18427323272438442,0.36946011281224816
5911,0.18431294678316124,0.36946011281224816
5912,0.18431294678316124,0.3695406929895246
5913,0.18439237490071486,0.3695406929895246
5914,0.18439237490071486,0.369621273166801
5915,0.1845909451945989,0.369621273166801
5916,0.1845909451945989,0.3699033037872683
5917,0.1847100873709293,0.3699033037872683
5918,0.1847100873709293,0.3700644641418211
5919,0.18490865766481335,0.3700644641418211
5920,0.18490865766481335,0.3701047542304593
5921,0.18498808578236695,0.3701047542304593
5922,0.18498808578236695,0.3701853344077357
5923,0.18502779984114376,0.3701853344077357
5924,0.18502779984114376,0.37026591458501207
5925,0.18518665607625098,0.37026591458501207
5926,0.18518665607625098,0.3703062046736503
5927,0.1852660841938046,0.3703062046736503
5928,0.1852660841938046,0.3703867848509267
5929,0.18530579825258142,0.3703867848509267
5930,0.18530579825258142,0.3704270749395649
5931,0.1853455123113582,0.3704270749395649
5932,0.1853455123113582,0.37054794520547946
5933,0.18538522637013502,0.37054794520547946
5934,0.18538522637013502,0.37062852538275587
5935,0.18542494042891183,0.37062852538275587
5936,0.18542494042891183,0.370668815471394
5937,0.18546465448768865,0.370668815471394
5938,0.18546465448768865,0.3707091055600322
5939,0.18550436854646546,0.3707091055600322
5940,0.18550436854646546,0.37074939564867043
5941,0.18554408260524224,0.37074939564867043
5942,0.18554408260524224,0.37078968573730864
5943,0.18562351072279587,0.37078968573730864
5944,0.18562351072279587,0.370870265914585
5945,0.18566322478157268,0.370870265914585
5946,0.18566322478157268,0.3709105560032232
5947,0.1857029388403495,0.3709105560032232
5948,0.1857029388403495,0.3709508460918614
5949,0.1857823669579031,0.3709508460918614
5950,0.1857823669579031,0.37123287671232874
5951,0.1858220810166799,0.37123287671232874
5952,0.1858220810166799,0.37131345688960515
5953,0.18586179507545672,0.37131345688960515
5954,0.18586179507545672,0.3714343271555197
5955,0.1859015091342335,0.3714343271555197
5956,0.1859015091342335,0.3714746172441579
5957,0.18598093725178713,0.3714746172441579
5958,0.18598093725178713,0.37155519742143434
5959,0.18602065131056394,0.37155519742143434
5960,0.18602065131056394,0.3716760676873489
5961,0.18606036536934076,0.3716760676873489
5962,0.18606036536934076,0.3717163577759871
5963,0.18610007942811754,0.3717163577759871
5964,0.18610007942811754,0.3719983883964545
5965,0.18617950754567117,0.3719983883964545
5966,0.18617950754567117,0.37203867848509264
5967,0.18621922160444798,0.37203867848509264
5968,0.18621922160444798,0.37215954875100726
5969,0.1862589356632248,0.37215954875100726
5970,0.1862589356632248,0.37219983883964547
5971,0.1863780778395552,0.37219983883964547
5972,0.1863780778395552,0.37240128928283645
5973,0.18641779189833202,0.37240128928283645
5974,0.18641779189833202,0.3724415793714746
5975,0.18657664813343924,0.3724415793714746
5976,0.18657664813343924,0.3724818694601128
5977,0.18661636219221606,0.3724818694601128
5978,0.18661636219221606,0.372522159548751
5979,0.18665607625099284,0.372522159548751
5980,0.18665607625099284,0.3725624496373892
5981,0.18669579030976965,0.3725624496373892
5982,0.18669579030976965,0.3726027397260274
5983,0.18673550436854647,0.3726027397260274
5984,0.18673550436854647,0.37264302981466557
5985,0.18677521842732328,0.37264302981466557
5986,0.18677521842732328,0.3726833199033038
5987,0.18681493248610007,0.3726833199033038
5988,0.18681493248610007,0.372723609991942
5989,0.1868943606036537,0.372723609991942
5990,0.1868943606036537,0.3728041901692184
5991,0.1869340746624305,0.3728041901692184
5992,0.1869340746624305,0.37284448025785655
5993,0.18705321683876092,0.37284448025785655
5994,0.18705321683876092,0.37292506043513296
5995,0.18709293089753773,0.37292506043513296
5996,0.18709293089753773,0.37296535052377117
5997,0.18717235901509136,0.37296535052377117
5998,0.18717235901509136,0.37312651087832394
5999,0.18721207307386814,0.37312651087832394
6000,0.18721207307386814,0.37320709105560035
6001,0.18737092930897536,0.37320709105560035
6002,0.18737092930897536,0.3732473811442385
6003,0.18741064336775218,0.3732473811442385
6004,0.18741064336775218,0.3734488315874295
6005,0.187450357426529,0.3734488315874295
6006,0.187450357426529,0.3734891216760677
6007,0.1874900714853058,0.3734891216760677
6008,0.1874900714853058,0.3735294117647059
6009,0.18752978554408262,0.3735294117647059
6010,0.18752978554408262,0.37365028203062045
6011,0.1875694996028594,0.37365028203062045
6012,0.1875694996028594,0.37373086220789686
6013,0.18768864177918984,0.37373086220789686
6014,0.18768864177918984,0.37377115229653507
6015,0.18776806989674344,0.37377115229653507
6016,0.18776806989674344,0.3738114423851732
6017,0.18780778395552025,0.3738114423851732
6018,0.18780778395552025,0.3740128928283642
6019,0.18784749801429707,0.3740128928283642
6020,0.18784749801429707,0.374174053182917
6021,0.18788721207307388,0.374174053182917
6022,0.18788721207307388,0.37421434327155517
6023,0.1880063542494043,0.37421434327155517
6024,0.1880063542494043,0.3742546333601934
6025,0.1881254964257347,0.3742546333601934
6026,0.1881254964257347,0.3742949234488316
6027,0.1881652104845115,0.3742949234488316
6028,0.1881652104845115,0.374375503626108
6029,0.18824463860206514,0.374375503626108
6030,0.18824463860206514,0.37445608380338435
6031,0.18828435266084192,0.37445608380338435
6032,0.18828435266084192,0.37449637389202256
6033,0.18836378077839555,0.37449637389202256
6034,0.18836378077839555,0.374576954069299
6035,0.18848292295472596,0.374576954069299
6036,0.18848292295472596,0.37465753424657533
6037,0.1885623510722796,0.37465753424657533
6038,0.1885623510722796,0.37469782433521354
6039,0.1886020651310564,0.37469782433521354
6040,0.1886020651310564,0.37473811442385174
6041,0.18864177918983321,0.37473811442385174
6042,0.18864177918983321,0.3748992747784045
6043,0.18876092136616363,0.3748992747784045
6044,0.18876092136616363,0.3749798549556809
6045,0.18880063542494044,0.3749798549556809
6046,0.18880063542494044,0.3751410153102337
6047,0.18888006354249404,0.3751410153102337
6048,0.18888006354249404,0.37546333601933923
6049,0.18891977760127085,0.37546333601933923
6050,0.18891977760127085,0.37554391619661565
6051,0.18899920571882448,0.37554391619661565
6052,0.18899920571882448,0.37558420628525385
6053,0.18903891977760126,0.37558420628525385
6054,0.18903891977760126,0.3756647864625302
6055,0.1891183478951549,0.3756647864625302
6056,0.1891183478951549,0.3757050765511684
6057,0.1891580619539317,0.3757050765511684
6058,0.1891580619539317,0.3757453666398066
6059,0.18919777601270849,0.3757453666398066
6060,0.18919777601270849,0.37578565672844483
6061,0.1892374900714853,0.37578565672844483
6062,0.1892374900714853,0.37602739726027395
6063,0.18931691818903892,0.37602739726027395
6064,0.18931691818903892,0.37610797743755037
6065,0.18947577442414615,0.37610797743755037
6066,0.18947577442414615,0.37634971796937955
6067,0.18951548848292296,0.37634971796937955
6068,0.18951548848292296,0.3764302981466559
6069,0.18975377283558378,0.3764302981466559
6070,0.18975377283558378,0.3764705882352941
6071,0.1897934868943606,0.3764705882352941
6072,0.1897934868943606,0.3766720386784851
6073,0.18999205718824463,0.3766720386784851
6074,0.18999205718824463,0.3767526188557615
6075,0.19015091342335186,0.3767526188557615
6076,0.19015091342335186,0.37687348912167606
6077,0.19023034154090548,0.37687348912167606
6078,0.19023034154090548,0.37711522965350525
6079,0.1902700555996823,0.37711522965350525
6080,0.1902700555996823,0.3771958098307816
6081,0.19030976965845908,0.3771958098307816
6082,0.19030976965845908,0.37735697018533443
6083,0.1903494837172359,0.37735697018533443
6084,0.1903494837172359,0.3775181305398872
6085,0.1903891977760127,0.3775181305398872
6086,0.1903891977760127,0.3775584206285254
6087,0.19046862589356633,0.3775584206285254
6088,0.19046862589356633,0.37763900080580176
6089,0.19050833995234312,0.37763900080580176
6090,0.19050833995234312,0.37767929089443997
6091,0.19058776806989675,0.37767929089443997
6092,0.19058776806989675,0.3777195809830782
6093,0.19066719618745034,0.3777195809830782
6094,0.19066719618745034,0.37780016116035453
6095,0.19070691024622716,0.37780016116035453
6096,0.19070691024622716,0.37784045124899274
6097,0.190945194598888,0.37784045124899274
6098,0.190945194598888,0.37788074133763094
6099,0.19098490865766482,0.37788074133763094
6100,0.19098490865766482,0.3781224818694601
6101,0.19114376489277204,0.3781224818694601
6102,0.19114376489277204,0.3782030620467365
6103,0.19122319301032564,0.3782030620467365
6104,0.19122319301032564,0.3782433521353747
6105,0.19130262112787927,0.3782433521353747
6106,0.19130262112787927,0.3783239323126511
6107,0.19134233518665608,0.3783239323126511
6108,0.19134233518665608,0.3783642224012893
6109,0.1913820492454329,0.3783642224012893
6110,0.1913820492454329,0.37844480257856566
6111,0.19142176330420968,0.37844480257856566
6112,0.19142176330420968,0.3785656728444803
6113,0.1914614773629865,0.3785656728444803
6114,0.1914614773629865,0.37860596293311843
6115,0.19169976171564734,0.37860596293311843
6116,0.19169976171564734,0.37872683319903305
6117,0.19173947577442416,0.37872683319903305
6118,0.19173947577442416,0.37876712328767126
6119,0.19181890389197775,0.37876712328767126
6120,0.19181890389197775,0.3788879935535858
6121,0.1919380460683082,0.3788879935535858
6122,0.1919380460683082,0.37892828364222403
6123,0.1920174741858618,0.37892828364222403
6124,0.1920174741858618,0.3790491539081386
6125,0.1920571882446386,0.3790491539081386
6126,0.1920571882446386,0.37921031426269136
6127,0.19209690230341542,0.37921031426269136
6128,0.19209690230341542,0.379331184528606
6129,0.19217633042096902,0.379331184528606
6130,0.19217633042096902,0.3795729250604351
6131,0.19221604447974583,0.3795729250604351
6132,0.19221604447974583,0.3796132151490733
6133,0.19225575853852264,0.3796132151490733
6134,0.19225575853852264,0.3796937953263497
6135,0.19233518665607624,0.3796937953263497
6136,0.19233518665607624,0.3797743755036261
6137,0.19237490071485305,0.3797743755036261
6138,0.19237490071485305,0.3798952457695407
6139,0.1924940428911835,0.3798952457695407
6140,0.1924940428911835,0.3799355358581789
6141,0.19265289912629072,0.3799355358581789
6142,0.19265289912629072,0.37997582594681706
6143,0.19289118347895154,0.37997582594681706
6144,0.19289118347895154,0.38001611603545526
6145,0.19301032565528198,0.38001611603545526
6146,0.19301032565528198,0.38005640612409347
6147,0.19305003971405876,0.38005640612409347
6148,0.19305003971405876,0.3801369863013699
6149,0.19308975377283558,0.3801369863013699
6150,0.19308975377283558,0.38017727639000803
6151,0.1931691818903892,0.38017727639000803
6152,0.1931691818903892,0.38025785656728445
6153,0.19332803812549643,0.38025785656728445
6154,0.19332803812549643,0.38029814665592265
6155,0.19340746624305005,0.38029814665592265
6156,0.19340746624305005,0.38033843674456086
6157,0.19344718030182684,0.38033843674456086
6158,0.19344718030182684,0.3804190169218372
6159,0.19348689436060365,0.3804190169218372
6160,0.19348689436060365,0.3804593070104754
6161,0.19352660841938046,0.3804593070104754
6162,0.19352660841938046,0.3806204673650282
6163,0.1936854646544877,0.3806204673650282
6164,0.1936854646544877,0.3806607574536664
6165,0.19376489277204131,0.3806607574536664
6166,0.19376489277204131,0.3807010475423046
6167,0.1938443208895949,0.3807010475423046
6168,0.1938443208895949,0.3807413376309428
6169,0.19388403494837173,0.3807413376309428
6170,0.19388403494837173,0.38082191780821917
6171,0.19392374900714854,0.38082191780821917
6172,0.19392374900714854,0.3809427880741338
6173,0.19396346306592535,0.3809427880741338
6174,0.19396346306592535,0.38098307816277194
6175,0.19400317712470214,0.38098307816277194
6176,0.19400317712470214,0.38106365834004835
6177,0.19404289118347895,0.38106365834004835
6178,0.19404289118347895,0.38114423851732476
6179,0.19420174741858617,0.38114423851732476
6180,0.19420174741858617,0.3811845286059629
6181,0.194241461477363,0.3811845286059629
6182,0.194241461477363,0.3814665592264303
6183,0.1942811755361398,0.3814665592264303
6184,0.1942811755361398,0.3815068493150685
6185,0.1943208895949166,0.3815068493150685
6186,0.1943208895949166,0.3815471394037067
6187,0.1943606036536934,0.3815471394037067
6188,0.1943606036536934,0.3816680096696213
6189,0.1944003177124702,0.3816680096696213
6190,0.1944003177124702,0.3817082997582595
6191,0.19459888800635425,0.3817082997582595
6192,0.19459888800635425,0.3817485898468977
6193,0.19471803018268466,0.3817485898468977
6194,0.19471803018268466,0.38178887993553584
6195,0.19475774424146147,0.38178887993553584
6196,0.19475774424146147,0.38182917002417405
6197,0.1948768864177919,0.38182917002417405
6198,0.1948768864177919,0.3819500402900886
6199,0.1949166004765687,0.3819500402900886
6200,0.1949166004765687,0.382030620467365
6201,0.1949563145353455,0.382030620467365
6202,0.1949563145353455,0.3822723609991942
6203,0.19499602859412232,0.3822723609991942
6204,0.19499602859412232,0.382433521353747
6205,0.19515488482922955,0.382433521353747
6206,0.19515488482922955,0.38259468170829974
6207,0.19523431294678317,0.38259468170829974
6208,0.19523431294678317,0.38263497179693795
6209,0.19531374106433677,0.38263497179693795
6210,0.19531374106433677,0.3827558420628525
6211,0.1953931691818904,0.3827558420628525
6212,0.1953931691818904,0.38291700241740534
6213,0.19563145353455122,0.38291700241740534
6214,0.19563145353455122,0.3830781627719581
6215,0.19571088165210485,0.3830781627719581
6216,0.19571088165210485,0.3831184528605963
6217,0.19579030976965847,0.3831184528605963
6218,0.19579030976965847,0.3832393231265109
6219,0.19583002382843526,0.3832393231265109
6220,0.19583002382843526,0.3832796132151491
6221,0.19586973788721207,0.3832796132151491
6222,0.19586973788721207,0.3833199033037873
6223,0.19598888006354248,0.3833199033037873
6224,0.19598888006354248,0.38336019339242544
6225,0.1960285941223193,0.38336019339242544
6226,0.1960285941223193,0.38352135374697827
6227,0.19610802223987292,0.38352135374697827
6228,0.19610802223987292,0.3835616438356164
6229,0.19614773629864973,0.3835616438356164
6230,0.19614773629864973,0.38368251410153104
6231,0.19618745035742652,0.38368251410153104
6232,0.19618745035742652,0.38396454472199837
6233,0.19626687847498014,0.38396454472199837
6234,0.19626687847498014,0.3840451248992748
6235,0.19630659253375696,0.3840451248992748
6236,0.19630659253375696,0.384085414987913
6237,0.19638602065131056,0.384085414987913
6238,0.19638602065131056,0.3841257050765512
6239,0.19646544876886418,0.3841257050765512
6240,0.19646544876886418,0.38416599516518934
6241,0.196505162827641,0.38416599516518934
6242,0.196505162827641,0.38428686543110396
6243,0.19654487688641778,0.38428686543110396
6244,0.19654487688641778,0.3843674456083803
6245,0.1965845909451946,0.3843674456083803
6246,0.1965845909451946,0.3844077356970185
6247,0.19670373312152503,0.3844077356970185
6248,0.19670373312152503,0.38448831587429494
6249,0.19674344718030182,0.38448831587429494
6250,0.19674344718030182,0.3845688960515713
6251,0.19678316123907863,0.3845688960515713
6252,0.19678316123907863,0.3846494762288477
6253,0.19686258935663226,0.3846494762288477
6254,0.19686258935663226,0.38473005640612407
6255,0.19694201747418585,0.38473005640612407
6256,0.19694201747418585,0.38477034649476227
6257,0.19702144559173948,0.38477034649476227
6258,0.19702144559173948,0.38493150684931504
6259,0.1970611596505163,0.38493150684931504
6260,0.1970611596505163,0.38497179693795325
6261,0.19710087370929308,0.38497179693795325
6262,0.19710087370929308,0.38501208702659145
6263,0.1971803018268467,0.38501208702659145
6264,0.1971803018268467,0.38509266720386787
6265,0.19722001588562352,0.38509266720386787
6266,0.19722001588562352,0.385132957292506
6267,0.19737887212073074,0.385132957292506
6268,0.19737887212073074,0.38521353746978243
6269,0.19741858617950755,0.38521353746978243
6270,0.19741858617950755,0.38525382755842064
6271,0.19745830023828434,0.38525382755842064
6272,0.19745830023828434,0.38529411764705884
6273,0.19753772835583797,0.38529411764705884
6274,0.19753772835583797,0.385334407735697
6275,0.19757744241461478,0.385334407735697
6276,0.19757744241461478,0.3853746978243352
6277,0.19765687053216838,0.3853746978243352
6278,0.19765687053216838,0.3854955680902498
6279,0.19781572676727563,0.3854955680902498
6280,0.19781572676727563,0.38553585817888797
6281,0.19785544082605241,0.38553585817888797
6282,0.19785544082605241,0.3856567284448026
6283,0.19793486894360604,0.3856567284448026
6284,0.19793486894360604,0.38573730862207894
6285,0.19805401111993645,0.38573730862207894
6286,0.19805401111993645,0.38577759871071715
6287,0.19809372517871326,0.38577759871071715
6288,0.19809372517871326,0.3863416599516519
6289,0.19813343923749008,0.3863416599516519
6290,0.19813343923749008,0.3864222401289283
6291,0.19821286735504368,0.3864222401289283
6292,0.19821286735504368,0.3864625302175665
6293,0.1982922954725973,0.3864625302175665
6294,0.1982922954725973,0.3865028203062047
6295,0.1984114376489277,0.3865028203062047
6296,0.1984114376489277,0.38662369057211926
6297,0.19845115170770453,0.38662369057211926
6298,0.19845115170770453,0.38666398066075747
6299,0.19861000794281175,0.38666398066075747
6300,0.19861000794281175,0.3867042707493957
6301,0.19864972200158856,0.3867042707493957
6302,0.19864972200158856,0.3867445608380338
6303,0.1987291501191422,0.3867445608380338
6304,0.1987291501191422,0.38686543110394844
6305,0.1988085782366958,0.38686543110394844
6306,0.1988085782366958,0.3869460112812248
6307,0.1988482922954726,0.3869460112812248
6308,0.1988482922954726,0.386986301369863
6309,0.19900714853057982,0.386986301369863
6310,0.19900714853057982,0.3870265914585012
6311,0.19904686258935664,0.3870265914585012
6312,0.19904686258935664,0.3871071716357776
6313,0.19908657664813345,0.3871071716357776
6314,0.19908657664813345,0.3871474617244158
6315,0.19912629070691024,0.3871474617244158
6316,0.19912629070691024,0.3872683319903304
6317,0.19920571882446386,0.3872683319903304
6318,0.19920571882446386,0.3873086220789686
6319,0.1994440031771247,0.3873086220789686
6320,0.1994440031771247,0.38738920225624496
6321,0.1995234312946783,0.38738920225624496
6322,0.1995234312946783,0.38742949234488316
6323,0.19960285941223194,0.38742949234488316
6324,0.19960285941223194,0.3875100725221595
6325,0.19972200158856235,0.3875100725221595
6326,0.19972200158856235,0.38759065269943593
6327,0.19980142970611597,0.38759065269943593
6328,0.19980142970611597,0.38763094278807414
6329,0.19992057188244639,0.38763094278807414
6330,0.19992057188244639,0.38767123287671235
6331,0.1999602859412232,0.38767123287671235
6332,0.1999602859412232,0.3877115229653505
6333,0.2000397140587768,0.3877115229653505
6334,0.2000397140587768,0.3877921031426269
6335,0.20015885623510724,0.3877921031426269
6336,0.20015885623510724,0.3878726833199033
6337,0.20019857029388405,0.3878726833199033
6338,0.20019857029388405,0.3879129734085415
6339,0.20023828435266083,0.3879129734085415
6340,0.20023828435266083,0.3879532634971797
6341,0.20027799841143765,0.3879532634971797
6342,0.20027799841143765,0.38823529411764707
6343,0.20031771247021446,0.38823529411764707
6344,0.20031771247021446,0.3883158742949234
6345,0.20035742652899127,0.3883158742949234
6346,0.20035742652899127,0.38839645447219984
6347,0.20039714058776806,0.38839645447219984
6348,0.20039714058776806,0.38847703464947625
6349,0.20047656870532168,0.38847703464947625
6350,0.20047656870532168,0.3885173247381144
6351,0.2005559968228753,0.3885173247381144
6352,0.2005559968228753,0.3885576148267526
6353,0.20075456711675932,0.3885576148267526
6354,0.20075456711675932,0.3885979049153908
6355,0.20079428117553613,0.3885979049153908
6356,0.20079428117553613,0.388638195004029
6357,0.20095313741064336,0.388638195004029
6358,0.20095313741064336,0.3886784850926672
6359,0.20099285146942017,0.3886784850926672
6360,0.20099285146942017,0.3887993553585818
6361,0.2011119936457506,0.3887993553585818
6362,0.2011119936457506,0.38900080580177276
6363,0.2011517077045274,0.38900080580177276
6364,0.2011517077045274,0.3890813859790492
6365,0.2011914217633042,0.3890813859790492
6366,0.2011914217633042,0.38924254633360195
6367,0.20123113582208102,0.38924254633360195
6368,0.20123113582208102,0.3893231265108783
6369,0.20127084988085783,0.3893231265108783
6370,0.20127084988085783,0.3894439967767929
6371,0.20135027799841143,0.3894439967767929
6372,0.20135027799841143,0.3896857373086221
6373,0.20138999205718824,0.3896857373086221
6374,0.20138999205718824,0.38972602739726026
6375,0.20142970611596506,0.38972602739726026
6376,0.20142970611596506,0.38976631748589846
6377,0.20146942017474187,0.38976631748589846
6378,0.20146942017474187,0.3898468976631749
6379,0.20154884829229547,0.3898468976631749
6380,0.20154884829229547,0.38996776792908944
6381,0.20158856235107228,0.38996776792908944
6382,0.20158856235107228,0.39004834810636585
6383,0.2016282764098491,0.39004834810636585
6384,0.2016282764098491,0.39008863819500406
6385,0.2016679904686259,0.39008863819500406
6386,0.2016679904686259,0.3901289282836422
6387,0.2017474185861795,0.3901289282836422
6388,0.2017474185861795,0.390290088638195
6389,0.20178713264495632,0.390290088638195
6390,0.20178713264495632,0.3904109589041096
6391,0.20182684670373313,0.3904109589041096
6392,0.20182684670373313,0.3904512489927478
6393,0.20186656076250992,0.3904512489927478
6394,0.20186656076250992,0.39061240934730057
6395,0.20190627482128673,0.39061240934730057
6396,0.20190627482128673,0.39077356970185334
6397,0.20194598888006354,0.39077356970185334
6398,0.20194598888006354,0.39081385979049155
6399,0.20206513105639395,0.39081385979049155
6400,0.20206513105639395,0.3908944399677679
6401,0.20210484511517077,0.3908944399677679
6402,0.20210484511517077,0.3910153102336825
6403,0.2021842732327244,0.3910153102336825
6404,0.2021842732327244,0.39137792103142627
6405,0.2023034154090548,0.39137792103142627
6406,0.2023034154090548,0.3917002417405318
6407,0.20234312946783162,0.3917002417405318
6408,0.20234312946783162,0.3917808219178082
6409,0.20238284352660843,0.3917808219178082
6410,0.20238284352660843,0.39186140209508463
6411,0.20246227164416203,0.39186140209508463
6412,0.20246227164416203,0.391941982272361
6413,0.20250198570293884,0.391941982272361
6414,0.20250198570293884,0.3919822723609992
6415,0.20266084193804607,0.3919822723609992
6416,0.20266084193804607,0.3920628525382756
6417,0.20270055599682288,0.3920628525382756
6418,0.20270055599682288,0.39238517324738115
6419,0.20277998411437648,0.39238517324738115
6420,0.20277998411437648,0.39246575342465756
6421,0.2028196981731533,0.39246575342465756
6422,0.2028196981731533,0.3925463336019339
6423,0.2028594122319301,0.3925463336019339
6424,0.2028594122319301,0.3925866236905721
6425,0.20297855440826051,0.3925866236905721
6426,0.20297855440826051,0.39262691377921033
6427,0.20305798252581414,0.39262691377921033
6428,0.20305798252581414,0.3927477840451249
6429,0.20309769658459095,0.3927477840451249
6430,0.20309769658459095,0.3927880741337631
6431,0.20317712470214455,0.3927880741337631
6432,0.20317712470214455,0.39290894439967766
6433,0.20321683876092136,0.39290894439967766
6434,0.20321683876092136,0.3929895245769541
6435,0.20325655281969818,0.3929895245769541
6436,0.20325655281969818,0.3930298146655923
6437,0.203296266878475,0.3930298146655923
6438,0.203296266878475,0.39307010475423043
6439,0.20333598093725178,0.39307010475423043
6440,0.20333598093725178,0.39315068493150684
6441,0.2033756949960286,0.39315068493150684
6442,0.2033756949960286,0.39323126510878326
6443,0.20345512311358221,0.39323126510878326
6444,0.20345512311358221,0.3935132957292506
6445,0.20349483717235903,0.3935132957292506
6446,0.20349483717235903,0.3935535858178888
6447,0.20357426528991263,0.3935535858178888
6448,0.20357426528991263,0.393593875906527
6449,0.20361397934868944,0.393593875906527
6450,0.20361397934868944,0.39367445608380336
6451,0.20365369340746625,0.39367445608380336
6452,0.20365369340746625,0.39371474617244157
6453,0.20369340746624304,0.39371474617244157
6454,0.20369340746624304,0.3938356164383562
6455,0.20373312152501985,0.3938356164383562
6456,0.20373312152501985,0.39395648670427075
6457,0.20381254964257348,0.39395648670427075
6458,0.20381254964257348,0.3941579371474617
6459,0.2038522637013503,0.3941579371474617
6460,0.2038522637013503,0.39423851732473814
6461,0.2039714058776807,0.39423851732473814
6462,0.2039714058776807,0.3943190975020145
6463,0.20405083399523433,0.3943190975020145
6464,0.20405083399523433,0.3943593875906527
6465,0.20413026211278792,0.3943593875906527
6466,0.20413026211278792,0.3944399677679291
6467,0.20420969023034155,0.3944399677679291
6468,0.20420969023034155,0.3946414182111201
6469,0.20428911834789515,0.3946414182111201
6470,0.20428911834789515,0.39472199838839644
6471,0.204527402700556,0.39472199838839644
6472,0.204527402700556,0.39476228847703465
6473,0.2045671167593328,0.39476228847703465
6474,0.2045671167593328,0.39480257856567286
6475,0.20472597299444004,0.39480257856567286
6476,0.20472597299444004,0.39484286865431106
6477,0.20492454328832407,0.39484286865431106
6478,0.20492454328832407,0.3949234488315874
6479,0.2049642573471009,0.3949234488315874
6480,0.2049642573471009,0.39500402900886383
6481,0.2050833995234313,0.39500402900886383
6482,0.2050833995234313,0.3951651893634166
6483,0.2051231135822081,0.3951651893634166
6484,0.2051231135822081,0.395245769540693
6485,0.2051628276409849,0.395245769540693
6486,0.2051628276409849,0.3953666398066076
6487,0.20524225575853852,0.3953666398066076
6488,0.20524225575853852,0.395447219983884
6489,0.20552025416997619,0.395447219983884
6490,0.20552025416997619,0.39552780016116035
6491,0.20559968228752978,0.39552780016116035
6492,0.20559968228752978,0.39556809024979855
6493,0.2056393963463066,0.39556809024979855
6494,0.2056393963463066,0.3957292506043513
6495,0.2057188244638602,0.3957292506043513
6496,0.2057188244638602,0.3958501208702659
6497,0.205758538522637,0.3958501208702659
6498,0.205758538522637,0.3958904109589041
6499,0.20579825258141382,0.3958904109589041
6500,0.20579825258141382,0.3959307010475423
6501,0.20583796664019063,0.3959307010475423
6502,0.20583796664019063,0.3959709911361805
6503,0.20591739475774423,0.3959709911361805
6504,0.20591739475774423,0.3960112812248187
6505,0.20595710881652105,0.3960112812248187
6506,0.20595710881652105,0.39609186140209507
6507,0.20607625099285146,0.39609186140209507
6508,0.20607625099285146,0.3962127316680097
6509,0.20611596505162827,0.3962127316680097
6510,0.20611596505162827,0.39625302175664784
6511,0.20615567911040508,0.39625302175664784
6512,0.20615567911040508,0.39629331184528604
6513,0.20639396346306593,0.39629331184528604
6514,0.20639396346306593,0.39637389202256246
6515,0.20643367752184275,0.39637389202256246
6516,0.20643367752184275,0.3964544721998388
6517,0.20655281969817316,0.3964544721998388
6518,0.20655281969817316,0.396494762288477
6519,0.20659253375694997,0.396494762288477
6520,0.20659253375694997,0.3965350523771152
6521,0.20663224781572676,0.3965350523771152
6522,0.20663224781572676,0.39657534246575343
6523,0.20667196187450357,0.39657534246575343
6524,0.20667196187450357,0.39661563255439164
6525,0.2067513899920572,0.39661563255439164
6526,0.2067513899920572,0.3967767929089444
6527,0.206791104050834,0.3967767929089444
6528,0.206791104050834,0.3969379532634972
6529,0.20694996028594123,0.3969379532634972
6530,0.20694996028594123,0.39717969379532636
6531,0.20698967434471802,0.39717969379532636
6532,0.20698967434471802,0.3972602739726027
6533,0.20706910246227164,0.3972602739726027
6534,0.20706910246227164,0.3973005640612409
6535,0.20710881652104846,0.3973005640612409
6536,0.20710881652104846,0.39734085414987913
6537,0.20714853057982527,0.39734085414987913
6538,0.20714853057982527,0.39738114423851734
6539,0.20722795869737887,0.39738114423851734
6540,0.20722795869737887,0.3974617244157937
6541,0.2073471008737093,0.3974617244157937
6542,0.2073471008737093,0.3975423045930701
6543,0.20750595710881653,0.3975423045930701
6544,0.20750595710881653,0.3976228847703465
6545,0.20762509928514694,0.3976228847703465
6546,0.20762509928514694,0.39766317485898467
6547,0.20766481334392375,0.39766317485898467
6548,0.20766481334392375,0.3977437550362611
6549,0.20774424146147735,0.3977437550362611
6550,0.20774424146147735,0.39786462530217565
6551,0.20778395552025417,0.39786462530217565
6552,0.20778395552025417,0.39790491539081385
6553,0.2078633836378078,0.39790491539081385
6554,0.2078633836378078,0.39794520547945206
6555,0.2079428117553614,0.39794520547945206
6556,0.2079428117553614,0.39814665592264303
6557,0.20802223987291502,0.39814665592264303
6558,0.20802223987291502,0.39818694601128124
6559,0.20806195393169183,0.39818694601128124
6560,0.20806195393169183,0.3982675261885576
6561,0.20814138204924543,0.3982675261885576
6562,0.20814138204924543,0.3983078162771958
6563,0.20822081016679905,0.3983078162771958
6564,0.20822081016679905,0.398348106365834
6565,0.20837966640190628,0.398348106365834
6566,0.20837966640190628,0.3983883964544722
6567,0.20845909451945988,0.3983883964544722
6568,0.20845909451945988,0.3984286865431104
6569,0.2084988085782367,0.3984286865431104
6570,0.2084988085782367,0.3984689766317486
6571,0.2085385226370135,0.3984689766317486
6572,0.2085385226370135,0.39871071716357775
6573,0.20857823669579031,0.39871071716357775
6574,0.20857823669579031,0.39875100725221596
6575,0.20869737887212073,0.39875100725221596
6576,0.20869737887212073,0.3988718775181305
6577,0.20877680698967435,0.3988718775181305
6578,0.20877680698967435,0.39891216760676873
6579,0.20881652104845116,0.39891216760676873
6580,0.20881652104845116,0.39895245769540694
6581,0.20885623510722795,0.39895245769540694
6582,0.20885623510722795,0.3990733279613215
6583,0.209054805401112,0.3990733279613215
6584,0.209054805401112,0.3993150684931507
6585,0.20917394757744243,0.3993150684931507
6586,0.20917394757744243,0.39943593875906525
6587,0.20925337569499602,0.39943593875906525
6588,0.20925337569499602,0.39959709911361807
6589,0.20933280381254965,0.39959709911361807
6590,0.20933280381254965,0.3996373892022562
6591,0.20941223193010325,0.3996373892022562
6592,0.20941223193010325,0.39979854955680905
6593,0.20945194598888006,0.39979854955680905
6594,0.20945194598888006,0.3999194198227236
6595,0.2095313741064337,0.3999194198227236
6596,0.2095313741064337,0.4000402900886382
6597,0.20961080222398729,0.4000402900886382
6598,0.20961080222398729,0.4000805801772764
6599,0.2096902303415409,0.4000805801772764
6600,0.2096902303415409,0.4001208702659146
6601,0.20972994440031772,0.4001208702659146
6602,0.20972994440031772,0.400201450443191
6603,0.20980937251787132,0.400201450443191
6604,0.20980937251787132,0.40024174053182915
6605,0.20992851469420173,0.40024174053182915
6606,0.20992851469420173,0.40028203062046736
6607,0.21000794281175536,0.40028203062046736
6608,0.21000794281175536,0.400402900886382
6609,0.21004765687053217,0.400402900886382
6610,0.21004765687053217,0.40056406124093474
6611,0.210087370929309,0.40056406124093474
6612,0.210087370929309,0.4006446414182111
6613,0.2102462271644162,0.4006446414182111
6614,0.2102462271644162,0.4006849315068493
6615,0.21028594122319302,0.4006849315068493
6616,0.21028594122319302,0.4007252215954875
6617,0.2103256552819698,0.4007252215954875
6618,0.2103256552819698,0.4007655116841257
6619,0.21036536934074662,0.4007655116841257
6620,0.21036536934074662,0.4008460918614021
6621,0.21040508339952343,0.4008460918614021
6622,0.21040508339952343,0.4009266720386785
6623,0.21052422557585385,0.4009266720386785
6624,0.21052422557585385,0.40104754230459305
6625,0.21056393963463066,0.40104754230459305
6626,0.21056393963463066,0.40108783239323126
6627,0.21064336775218429,0.40108783239323126
6628,0.21064336775218429,0.40136986301369865
6629,0.21068308181096107,0.40136986301369865
6630,0.21068308181096107,0.4014101531023368
6631,0.21072279586973788,0.4014101531023368
6632,0.21072279586973788,0.4015713134568896
6633,0.2108022239872915,0.4015713134568896
6634,0.2108022239872915,0.401651893634166
6635,0.21096108022239873,0.401651893634166
6636,0.21096108022239873,0.4017324738114424
6637,0.21104050833995233,0.4017324738114424
6638,0.21104050833995233,0.40185334407735696
6639,0.21108022239872914,0.40185334407735696
6640,0.21108022239872914,0.40193392425463337
6641,0.21111993645750596,0.40193392425463337
6642,0.21111993645750596,0.4019742143432716
6643,0.21115965051628277,0.4019742143432716
6644,0.21115965051628277,0.40205479452054793
6645,0.2113582208101668,0.40205479452054793
6646,0.2113582208101668,0.40213537469782434
6647,0.2114376489277204,0.40213537469782434
6648,0.2114376489277204,0.40217566478646255
6649,0.21147736298649722,0.40217566478646255
6650,0.21147736298649722,0.4022562449637389
6651,0.21155679110405085,0.4022562449637389
6652,0.21155679110405085,0.4024979854955681
6653,0.21163621922160444,0.4024979854955681
6654,0.21163621922160444,0.4025382755842063
6655,0.21171564733915807,0.4025382755842063
6656,0.21171564733915807,0.4025785656728445
6657,0.21175536139793488,0.4025785656728445
6658,0.21175536139793488,0.40261885576148265
6659,0.21183478951548848,0.40261885576148265
6660,0.21183478951548848,0.40265914585012086
6661,0.2119936457505957,0.40265914585012086
6662,0.2119936457505957,0.40282030620467363
6663,0.21203335980937252,0.40282030620467363
6664,0.21203335980937252,0.40286059629331183
6665,0.21207307386814933,0.40286059629331183
6666,0.21207307386814933,0.40290088638195004
6667,0.21211278792692614,0.40290088638195004
6668,0.21211278792692614,0.4030217566478646
6669,0.21215250198570293,0.4030217566478646
6670,0.21215250198570293,0.4030620467365028
6671,0.21219221604447974,0.4030620467365028
6672,0.21219221604447974,0.403102336825141
6673,0.21223193010325656,0.403102336825141
6674,0.21223193010325656,0.40318291700241743
6675,0.21235107227958697,0.40318291700241743
6676,0.21235107227958697,0.403303787268332
6677,0.212549642573471,0.403303787268332
6678,0.212549642573471,0.4033843674456084
6679,0.21258935663224782,0.4033843674456084
6680,0.21258935663224782,0.40346494762288476
6681,0.21270849880857823,0.40346494762288476
6682,0.21270849880857823,0.4035455278001612
6683,0.21274821286735504,0.4035455278001612
6684,0.21274821286735504,0.40366639806607574
6685,0.21290706910246227,0.40366639806607574
6686,0.21290706910246227,0.4039081385979049
6687,0.2129864972200159,0.4039081385979049
6688,0.2129864972200159,0.4040290088638195
6689,0.2130262112787927,0.4040290088638195
6690,0.2130262112787927,0.4040692989524577
6691,0.21314535345512312,0.4040692989524577
6692,0.21314535345512312,0.4041095890410959
6693,0.21318506751389993,0.4041095890410959
6694,0.21318506751389993,0.40419016921837225
6695,0.2132247815726767,0.40419016921837225
6696,0.2132247815726767,0.40427074939564867
6697,0.21342335186656075,0.40427074939564867
6698,0.21342335186656075,0.40439161966156323
6699,0.21346306592533756,0.40439161966156323
6700,0.21346306592533756,0.4046736502820306
6701,0.21350277998411438,0.4046736502820306
6702,0.21350277998411438,0.4047139403706688
6703,0.2135424940428912,0.4047139403706688
6704,0.2135424940428912,0.40475423045930703
6705,0.213582208101668,0.40475423045930703
6706,0.213582208101668,0.4048348106365834
6707,0.2136219221604448,0.4048348106365834
6708,0.2136219221604448,0.405157131345689
6709,0.21370135027799841,0.405157131345689
6710,0.21370135027799841,0.4054391619661563
6711,0.21374106433677523,0.4054391619661563
6712,0.21374106433677523,0.4054794520547945
6713,0.213780778395552,0.4054794520547945
6714,0.213780778395552,0.4057211925866237
6715,0.21382049245432883,0.4057211925866237
6716,0.21382049245432883,0.4057614826752619
6717,0.21393963463065926,0.4057614826752619
6718,0.21393963463065926,0.40580177276390006
6719,0.2143367752184273,0.40580177276390006
6720,0.2143367752184273,0.4059629331184529
6721,0.21437648927720412,0.4059629331184529
6722,0.21437648927720412,0.40600322320709104
6723,0.21441620333598094,0.40600322320709104
6724,0.21441620333598094,0.4062449637389202
6725,0.21445591739475775,0.4062449637389202
6726,0.21445591739475775,0.40636583400483484
6727,0.21449563145353456,0.40636583400483484
6728,0.21449563145353456,0.406406124093473
6729,0.21453534551231135,0.406406124093473
6730,0.21453534551231135,0.4064464141821112
6731,0.21461477362986497,0.4064464141821112
6732,0.21461477362986497,0.4065269943593876
6733,0.21473391580619539,0.4065269943593876
6734,0.21473391580619539,0.40664786462530217
6735,0.2147736298649722,0.40664786462530217
6736,0.2147736298649722,0.4067284448025786
6737,0.21485305798252582,0.4067284448025786
6738,0.21485305798252582,0.4067687348912168
6739,0.2148927720413026,0.4067687348912168
6740,0.2148927720413026,0.40680902497985494
6741,0.21497220015885624,0.40680902497985494
6742,0.21497220015885624,0.40692989524576956
6743,0.21501191421763305,0.40692989524576956
6744,0.21501191421763305,0.4070104754230459
6745,0.21505162827640986,0.4070104754230459
6746,0.21505162827640986,0.40713134568896053
6747,0.21517077045274027,0.40713134568896053
6748,0.21517077045274027,0.4071716357775987
6749,0.2152104845115171,0.4071716357775987
6750,0.2152104845115171,0.4072119258662369
6751,0.21525019857029387,0.4072119258662369
6752,0.21525019857029387,0.4073327961321515
6753,0.2153296266878475,0.4073327961321515
6754,0.2153296266878475,0.40737308622078966
6755,0.2153693407466243,0.40737308622078966
6756,0.2153693407466243,0.40741337630942787
6757,0.21540905480540112,0.40741337630942787
6758,0.21540905480540112,0.4074939564867043
6759,0.21548848292295472,0.4074939564867043
6760,0.21548848292295472,0.40761482675261884
6761,0.21552819698173153,0.40761482675261884
6762,0.21552819698173153,0.40773569701853346
6763,0.21556791104050835,0.40773569701853346
6764,0.21556791104050835,0.4078162771958098
6765,0.21560762509928516,0.4078162771958098
6766,0.21560762509928516,0.407856567284448
6767,0.21576648133439238,0.407856567284448
6768,0.21576648133439238,0.4081385979049154
6769,0.21580619539316917,0.4081385979049154
6770,0.21580619539316917,0.40825946817083
6771,0.21584590945194598,0.40825946817083
6772,0.21584590945194598,0.4082997582594682
6773,0.2159253375694996,0.4082997582594682
6774,0.2159253375694996,0.4085817888799355
6775,0.21596505162827642,0.4085817888799355
6776,0.21596505162827642,0.4086623690572119
6777,0.2160047656870532,0.4086623690572119
6778,0.2160047656870532,0.40874294923448834
6779,0.21604447974583002,0.40874294923448834
6780,0.21604447974583002,0.4087832393231265
6781,0.21608419380460683,0.4087832393231265
6782,0.21608419380460683,0.4088638195004029
6783,0.21616362192216043,0.4088638195004029
6784,0.21616362192216043,0.4090652699435939
6785,0.21620333598093724,0.4090652699435939
6786,0.21620333598093724,0.4091055600322321
6787,0.21624305003971406,0.4091055600322321
6788,0.21624305003971406,0.4091458501208703
6789,0.21628276409849087,0.4091458501208703
6790,0.21628276409849087,0.40918614020950844
6791,0.21632247815726768,0.40918614020950844
6792,0.21632247815726768,0.40922643029814665
6793,0.2165607625099285,0.40922643029814665
6794,0.2165607625099285,0.40930701047542306
6795,0.21667990468625895,0.40930701047542306
6796,0.21667990468625895,0.40934730056406127
6797,0.21675933280381254,0.40934730056406127
6798,0.21675933280381254,0.4093875906526994
6799,0.21683876092136617,0.4093875906526994
6800,0.21683876092136617,0.4094278807413376
6801,0.21687847498014298,0.4094278807413376
6802,0.21687847498014298,0.4096696212731668
6803,0.21691818903891977,0.4096696212731668
6804,0.21691818903891977,0.409709911361805
6805,0.217077045274027,0.409709911361805
6806,0.217077045274027,0.40975020145044316
6807,0.21715647339158062,0.40975020145044316
6808,0.21715647339158062,0.40979049153908137
6809,0.21719618745035743,0.40979049153908137
6810,0.21719618745035743,0.4098307816277196
6811,0.21727561556791103,0.4098307816277196
6812,0.21727561556791103,0.4098710717163578
6813,0.21731532962668784,0.4098710717163578
6814,0.21731532962668784,0.41007252215954876
6815,0.21735504368546466,0.41007252215954876
6816,0.21735504368546466,0.4102336825141015
6817,0.21747418586179507,0.4102336825141015
6818,0.21747418586179507,0.41027397260273973
6819,0.2175536139793487,0.41027397260273973
6820,0.2175536139793487,0.41031426269137794
6821,0.2175933280381255,0.41031426269137794
6822,0.2175933280381255,0.4103948428686543
6823,0.2176330420969023,0.4103948428686543
6824,0.2176330420969023,0.4104754230459307
6825,0.2176727561556791,0.4104754230459307
6826,0.2176727561556791,0.4105157131345689
6827,0.21779189833200954,0.4105157131345689
6828,0.21779189833200954,0.41055600322320707
6829,0.21783161239078633,0.41055600322320707
6830,0.21783161239078633,0.4105962933118453
6831,0.21791104050833995,0.4105962933118453
6832,0.21791104050833995,0.4106365834004835
6833,0.21795075456711677,0.4106365834004835
6834,0.21795075456711677,0.4106768734891217
6835,0.21803018268467037,0.4106768734891217
6836,0.21803018268467037,0.41075745366639804
6837,0.21806989674344718,0.41075745366639804
6838,0.21806989674344718,0.41079774375503625
6839,0.218109610802224,0.41079774375503625
6840,0.218109610802224,0.41087832393231266
6841,0.2181493248610008,0.41087832393231266
6842,0.2181493248610008,0.41103948428686543
6843,0.21826846703733122,0.41103948428686543
6844,0.21826846703733122,0.41107977437550364
6845,0.21830818109610803,0.41107977437550364
6846,0.21830818109610803,0.41112006446414184
6847,0.21838760921366163,0.41112006446414184
6848,0.21838760921366163,0.4112006446414182
6849,0.21842732327243844,0.4112006446414182
6850,0.21842732327243844,0.4112812248186946
6851,0.21850675138999207,0.4112812248186946
6852,0.21850675138999207,0.4113215149073328
6853,0.21854646544876885,0.4113215149073328
6854,0.21854646544876885,0.41136180499597097
6855,0.2186656076250993,0.41136180499597097
6856,0.2186656076250993,0.4114020950846092
6857,0.2187450357426529,0.4114020950846092
6858,0.2187450357426529,0.4114423851732474
6859,0.2187847498014297,0.4114423851732474
6860,0.2187847498014297,0.41160354552780015
6861,0.21902303415409055,0.41160354552780015
6862,0.21902303415409055,0.41164383561643836
6863,0.21910246227164415,0.41164383561643836
6864,0.21910246227164415,0.41168412570507656
6865,0.2192216044479746,0.41168412570507656
6866,0.2192216044479746,0.41172441579371477
6867,0.2193010325655282,0.41172441579371477
6868,0.2193010325655282,0.41180499597099113
6869,0.21942017474185863,0.41180499597099113
6870,0.21942017474185863,0.41188557614826754
6871,0.21945988880063544,0.41188557614826754
6872,0.21945988880063544,0.4119661563255439
6873,0.21949960285941222,0.4119661563255439
6874,0.21949960285941222,0.4120870265914585
6875,0.21953931691818904,0.4120870265914585
6876,0.21953931691818904,0.4121273166800967
6877,0.21957903097696585,0.4121273166800967
6878,0.21957903097696585,0.4122481869460113
6879,0.2198173153296267,0.4122481869460113
6880,0.2198173153296267,0.4122884770346495
6881,0.2199364575059571,0.4122884770346495
6882,0.2199364575059571,0.41236905721192585
6883,0.2200158856235107,0.41236905721192585
6884,0.2200158856235107,0.41248992747784047
6885,0.22009531374106434,0.41248992747784047
6886,0.22009531374106434,0.4125302175664786
6887,0.22013502779984115,0.4125302175664786
6888,0.22013502779984115,0.41261079774375503
6889,0.22021445591739475,0.41261079774375503
6890,0.22021445591739475,0.41265108783239324
6891,0.22025416997617156,0.41265108783239324
6892,0.22025416997617156,0.41269137792103144
6893,0.220373312152502,0.41269137792103144
6894,0.220373312152502,0.4127719580983078
6895,0.2204527402700556,0.4127719580983078
6896,0.2204527402700556,0.412812248186946
6897,0.2204924543288324,0.412812248186946
6898,0.2204924543288324,0.4128525382755842
6899,0.22053216838760922,0.4128525382755842
6900,0.22053216838760922,0.4130539887187752
6901,0.220571882446386,0.4130539887187752
6902,0.220571882446386,0.4130942788074134
6903,0.22061159650516282,0.4130942788074134
6904,0.22061159650516282,0.41313456889605155
6905,0.22065131056393963,0.41313456889605155
6906,0.22065131056393963,0.41329572925060437
6907,0.22073073868149326,0.41329572925060437
6908,0.22073073868149326,0.41341659951651893
6909,0.22077045274027005,0.41341659951651893
6910,0.22077045274027005,0.41345688960515714
6911,0.22081016679904686,0.41345688960515714
6912,0.22081016679904686,0.41349717969379535
6913,0.22084988085782367,0.41349717969379535
6914,0.22084988085782367,0.4136180499597099
6915,0.22092930897537727,0.4136180499597099
6916,0.22092930897537727,0.4136583400483481
6917,0.22096902303415408,0.4136583400483481
6918,0.22096902303415408,0.4137792103142627
6919,0.2210087370929309,0.4137792103142627
6920,0.2210087370929309,0.4138195004029009
6921,0.2210484511517077,0.4138195004029009
6922,0.2210484511517077,0.4138597904915391
6923,0.22108816521048452,0.4138597904915391
6924,0.22108816521048452,0.4139000805801773
6925,0.22116759332803812,0.4139000805801773
6926,0.22116759332803812,0.41394037066881545
6927,0.22120730738681493,0.41394037066881545
6928,0.22120730738681493,0.41402095084609186
6929,0.22124702144559175,0.41402095084609186
6930,0.22124702144559175,0.41426269137792104
6931,0.22136616362192216,0.41426269137792104
6932,0.22136616362192216,0.41430298146655925
6933,0.22140587768069897,0.41430298146655925
6934,0.22140587768069897,0.4143432715551974
6935,0.2215647339158062,0.4143432715551974
6936,0.2215647339158062,0.4143835616438356
6937,0.2216838760921366,0.4143835616438356
6938,0.2216838760921366,0.414464141821112
6939,0.22176330420969023,0.414464141821112
6940,0.22176330420969023,0.4145044319097502
6941,0.22180301826846704,0.4145044319097502
6942,0.22180301826846704,0.4145447219983884
6943,0.22188244638602064,0.4145447219983884
6944,0.22188244638602064,0.4145850120870266
6945,0.22192216044479746,0.4145850120870266
6946,0.22192216044479746,0.4147058823529412
6947,0.22200158856235108,0.4147058823529412
6948,0.22200158856235108,0.41478646253021756
6949,0.2221207307386815,0.41478646253021756
6950,0.2221207307386815,0.41486704270749397
6951,0.2221604447974583,0.41486704270749397
6952,0.2221604447974583,0.4149073327961322
6953,0.22220015885623512,0.4149073327961322
6954,0.22220015885623512,0.41502820306204674
6955,0.2222398729150119,0.41502820306204674
6956,0.2222398729150119,0.41510878323932315
6957,0.22231930103256553,0.41510878323932315
6958,0.22231930103256553,0.4151893634165995
6959,0.22247815726767275,0.4151893634165995
6960,0.22247815726767275,0.4152699435938759
6961,0.22255758538522638,0.4152699435938759
6962,0.22255758538522638,0.41555197421434326
6963,0.22263701350277998,0.41555197421434326
6964,0.22263701350277998,0.41563255439161967
6965,0.22275615567911042,0.41563255439161967
6966,0.22275615567911042,0.4156728444802579
6967,0.2227958697378872,0.4156728444802579
6968,0.2227958697378872,0.415713134568896
6969,0.22283558379666402,0.415713134568896
6970,0.22283558379666402,0.41579371474617244
6971,0.22291501191421764,0.41579371474617244
6972,0.22291501191421764,0.41583400483481064
6973,0.22295472597299443,0.41583400483481064
6974,0.22295472597299443,0.4162369057211926
6975,0.22299444003177124,0.4162369057211926
6976,0.22299444003177124,0.4162771958098308
6977,0.22307386814932487,0.4162771958098308
6978,0.22307386814932487,0.41643835616438357
6979,0.22311358220810168,0.41643835616438357
6980,0.22311358220810168,0.4164786462530218
6981,0.2232724384432089,0.4164786462530218
6982,0.2232724384432089,0.41655922643029814
6983,0.22339158061953932,0.41655922643029814
6984,0.22339158061953932,0.41668009669621275
6985,0.22343129467831613,0.41668009669621275
6986,0.22343129467831613,0.4167606768734891
6987,0.22351072279586973,0.4167606768734891
6988,0.22351072279586973,0.4168009669621273
6989,0.22359015091342335,0.4168009669621273
6990,0.22359015091342335,0.4168412570507655
6991,0.22362986497220017,0.4168412570507655
6992,0.22362986497220017,0.41688154713940373
6993,0.22366957903097698,0.41688154713940373
6994,0.22366957903097698,0.4169218372280419
6995,0.22374900714853058,0.4169218372280419
6996,0.22374900714853058,0.4170829975825947
6997,0.2237887212073074,0.4170829975825947
6998,0.2237887212073074,0.41716357775987106
6999,0.223868149324861,0.41716357775987106
7000,0.223868149324861,0.41720386784850927
7001,0.22398729150119143,0.41720386784850927
7002,0.22398729150119143,0.4172441579371475
7003,0.22406671961874502,0.4172441579371475
7004,0.22406671961874502,0.4172844480257857
7005,0.22410643367752184,0.4172844480257857
7006,0.22410643367752184,0.41740531829170024
7007,0.22422557585385228,0.41740531829170024
7008,0.22422557585385228,0.4175261885576148
7009,0.22430500397140588,0.4175261885576148
7010,0.22430500397140588,0.4176067687348912
7011,0.2243844320889595,0.4176067687348912
7012,0.2243844320889595,0.41768734891216763
7013,0.2244638602065131,0.41768734891216763
7014,0.2244638602065131,0.4177276390008058
7015,0.22454328832406673,0.4177276390008058
7016,0.22454328832406673,0.417767929089444
7017,0.22462271644162032,0.417767929089444
7018,0.22462271644162032,0.4178082191780822
7019,0.22470214455917395,0.4178082191780822
7020,0.22470214455917395,0.4178485092667204
7021,0.22478157267672755,0.4178485092667204
7022,0.22478157267672755,0.41796937953263497
7023,0.22482128673550436,0.41796937953263497
7024,0.22482128673550436,0.4180499597099114
7025,0.22486100079428117,0.4180499597099114
7026,0.22486100079428117,0.41809024979854953
7027,0.224900714853058,0.41809024979854953
7028,0.224900714853058,0.41821112006446415
7029,0.22498014297061159,0.41821112006446415
7030,0.22498014297061159,0.41825141015310235
7031,0.2250595710881652,0.41825141015310235
7032,0.2250595710881652,0.4182917002417405
7033,0.22509928514694202,0.4182917002417405
7034,0.22509928514694202,0.4183722804190169
7035,0.22525814138204925,0.4183722804190169
7036,0.22525814138204925,0.4184125705076551
7037,0.22529785544082606,0.4184125705076551
7038,0.22529785544082606,0.4184931506849315
7039,0.22541699761715647,0.4184931506849315
7040,0.22541699761715647,0.41873489121676066
7041,0.2254964257347101,0.41873489121676066
7042,0.2254964257347101,0.41877518130539887
7043,0.22553613979348688,0.41877518130539887
7044,0.22553613979348688,0.4188154713940371
7045,0.2255758538522637,0.4188154713940371
7046,0.2255758538522637,0.4188557614826753
7047,0.22573471008737092,0.4188557614826753
7048,0.22573471008737092,0.41889605157131343
7049,0.22585385226370136,0.41889605157131343
7050,0.22585385226370136,0.41905721192586626
7051,0.22589356632247815,0.41905721192586626
7052,0.22589356632247815,0.4190975020145044
7053,0.22593328038125496,0.4190975020145044
7054,0.22593328038125496,0.4191377921031426
7055,0.22597299444003177,0.4191377921031426
7056,0.22597299444003177,0.4191780821917808
7057,0.2260524225575854,0.4191780821917808
7058,0.2260524225575854,0.419218372280419
7059,0.226131850675139,0.419218372280419
7060,0.226131850675139,0.4192989524576954
7061,0.2261715647339158,0.4192989524576954
7062,0.2261715647339158,0.41941982272361
7063,0.2262509928514694,0.41941982272361
7064,0.2262509928514694,0.4194601128122482
7065,0.22637013502779985,0.4194601128122482
7066,0.22637013502779985,0.419621273166801
7067,0.22640984908657666,0.419621273166801
7068,0.22640984908657666,0.4196615632554392
7069,0.22652899126290707,0.4196615632554392
7070,0.22652899126290707,0.41970185334407734
7071,0.22656870532168388,0.41970185334407734
7072,0.22656870532168388,0.41978243352135375
7073,0.22664813343923748,0.41978243352135375
7074,0.22664813343923748,0.41986301369863016
7075,0.22676727561556792,0.41986301369863016
7076,0.22676727561556792,0.42002417405318293
7077,0.2268069896743447,0.42002417405318293
7078,0.2268069896743447,0.4202256244963739
7079,0.22684670373312152,0.4202256244963739
7080,0.22684670373312152,0.42034649476228847
7081,0.22688641779189833,0.42034649476228847
7082,0.22688641779189833,0.4203867848509267
7083,0.22696584590945196,0.4203867848509267
7084,0.22696584590945196,0.4204270749395649
7085,0.22704527402700556,0.4204270749395649
7086,0.22704527402700556,0.4204673650282031
7087,0.22712470214455918,0.4204673650282031
7088,0.22712470214455918,0.42050765511684124
7089,0.22716441620333597,0.42050765511684124
7090,0.22716441620333597,0.42062852538275586
7091,0.22720413026211278,0.42062852538275586
7092,0.22720413026211278,0.4207493956486704
7093,0.2272835583796664,0.4207493956486704
7094,0.2272835583796664,0.4209105560032232
7095,0.22736298649722,0.4209105560032232
7096,0.22736298649722,0.4211522965350524
7097,0.22748212867355044,0.4211522965350524
7098,0.22748212867355044,0.4212328767123288
7099,0.22752184273232726,0.4212328767123288
7100,0.22752184273232726,0.42127316680096694
7101,0.22760127084988085,0.42127316680096694
7102,0.22760127084988085,0.42131345688960514
7103,0.22764098490865767,0.42131345688960514
7104,0.22764098490865767,0.4215551974214343
7105,0.22776012708498808,0.4215551974214343
7106,0.22776012708498808,0.42159548751007253
7107,0.2277998411437649,0.42159548751007253
7108,0.2277998411437649,0.42163577759871074
7109,0.2278395552025417,0.42163577759871074
7110,0.2278395552025417,0.4218372280419017
7111,0.2279189833200953,0.4218372280419017
7112,0.2279189833200953,0.42187751813053986
7113,0.22795869737887212,0.42187751813053986
7114,0.22795869737887212,0.4219983883964545
7115,0.22803812549642574,0.4219983883964545
7116,0.22803812549642574,0.42215954875100725
7117,0.22811755361397934,0.42215954875100725
7118,0.22811755361397934,0.42224012892828366
7119,0.22815726767275615,0.42224012892828366
7120,0.22815726767275615,0.4222804190169218
7121,0.22823669579030978,0.4222804190169218
7122,0.22823669579030978,0.42232070910556
7123,0.22827640984908656,0.42232070910556
7124,0.22827640984908656,0.42236099919419823
7125,0.2283558379666402,0.42236099919419823
7126,0.2283558379666402,0.422522159548751
7127,0.228395552025417,0.422522159548751
7128,0.228395552025417,0.422723609991942
7129,0.22855440826052423,0.422723609991942
7130,0.22855440826052423,0.4228041901692184
7131,0.22859412231930104,0.4228041901692184
7132,0.22859412231930104,0.4228444802578566
7133,0.22867355043685464,0.4228444802578566
7134,0.22867355043685464,0.42288477034649474
7135,0.22871326449563145,0.42288477034649474
7136,0.22871326449563145,0.42296535052377116
7137,0.22875297855440826,0.42296535052377116
7138,0.22875297855440826,0.4230862207896857
7139,0.22879269261318508,0.4230862207896857
7140,0.22879269261318508,0.4231265108783239
7141,0.22887212073073868,0.4231265108783239
7142,0.22887212073073868,0.42320709105560034
7143,0.2289118347895155,0.42320709105560034
7144,0.2289118347895155,0.42324738114423854
7145,0.22899126290706912,0.42324738114423854
7146,0.22899126290706912,0.4232876712328767
7147,0.2290309769658459,0.4232876712328767
7148,0.2290309769658459,0.4233682514101531
7149,0.2290706910246227,0.4233682514101531
7150,0.2290706910246227,0.42348912167606767
7151,0.22911040508339953,0.42348912167606767
7152,0.22911040508339953,0.42365028203062044
7153,0.22918983320095312,0.42365028203062044
7154,0.22918983320095312,0.42369057211925865
7155,0.22930897537728356,0.42369057211925865
7156,0.22930897537728356,0.42373086220789685
7157,0.22934868943606038,0.42373086220789685
7158,0.22934868943606038,0.4238920225624496
7159,0.22938840349483716,0.4238920225624496
7160,0.22938840349483716,0.42401289282836424
7161,0.2295869737887212,0.42401289282836424
7162,0.2295869737887212,0.4240531829170024
7163,0.229626687847498,0.4240531829170024
7164,0.229626687847498,0.4241337630942788
7165,0.22966640190627483,0.4241337630942788
7166,0.22966640190627483,0.42425463336019337
7167,0.22970611596505164,0.42425463336019337
7168,0.22970611596505164,0.4243352135374698
7169,0.22990468625893568,0.4243352135374698
7170,0.22990468625893568,0.42445608380338434
7171,0.2300238284352661,0.42445608380338434
7172,0.2300238284352661,0.42453666398066076
7173,0.23010325655281968,0.42453666398066076
7174,0.23010325655281968,0.4246978243352135
7175,0.2301429706115965,0.4246978243352135
7176,0.2301429706115965,0.42481869460112814
7177,0.23022239872915012,0.42481869460112814
7178,0.23022239872915012,0.4249798549556809
7179,0.23030182684670372,0.4249798549556809
7180,0.23030182684670372,0.4250201450443191
7181,0.23034154090548054,0.4250201450443191
7182,0.23034154090548054,0.4251007252215955
7183,0.23046068308181097,0.4251007252215955
7184,0.23046068308181097,0.4251813053988719
7185,0.23057982525814139,0.4251813053988719
7186,0.23057982525814139,0.4252215954875101
7187,0.2306195393169182,0.4252215954875101
7188,0.2306195393169182,0.42530217566478645
7189,0.2306989674344718,0.42530217566478645
7190,0.2306989674344718,0.42538275584206287
7191,0.2307386814932486,0.42538275584206287
7192,0.2307386814932486,0.42550362610797743
7193,0.23077839555202542,0.42550362610797743
7194,0.23077839555202542,0.425825946817083
7195,0.23081810961080224,0.425825946817083
7196,0.23081810961080224,0.4259065269943594
7197,0.23085782366957902,0.4259065269943594
7198,0.23085782366957902,0.4259871071716358
7199,0.23093725178713265,0.4259871071716358
7200,0.23093725178713265,0.426027397260274
7201,0.23097696584590946,0.426027397260274
7202,0.23097696584590946,0.42614826752618856
7203,0.23101667990468625,0.42614826752618856
7204,0.23101667990468625,0.42618855761482677
7205,0.23105639396346306,0.42618855761482677
7206,0.23105639396346306,0.42630942788074133
7207,0.23113582208101668,0.42630942788074133
7208,0.23113582208101668,0.42639000805801774
7209,0.2311755361397935,0.42639000805801774
7210,0.2311755361397935,0.4264302981466559
7211,0.23121525019857028,0.4264302981466559
7212,0.23121525019857028,0.4264705882352941
7213,0.2312549642573471,0.4264705882352941
7214,0.2312549642573471,0.4265108783239323
7215,0.2312946783161239,0.4265108783239323
7216,0.2312946783161239,0.4265511684125705
7217,0.23133439237490072,0.4265511684125705
7218,0.23133439237490072,0.4267123287671233
7219,0.23141382049245432,0.4267123287671233
7220,0.23141382049245432,0.42683319903303785
7221,0.23145353455123113,0.42683319903303785
7222,0.23145353455123113,0.42687348912167605
7223,0.23149324861000795,0.42687348912167605
7224,0.23149324861000795,0.42691377921031426
7225,0.23153296266878476,0.42691377921031426
7226,0.23153296266878476,0.42695406929895247
7227,0.23157267672756154,0.42695406929895247
7228,0.23157267672756154,0.42699435938759067
7229,0.23161239078633836,0.42699435938759067
7230,0.23161239078633836,0.4270346494762288
7231,0.23169181890389198,0.4270346494762288
7232,0.23169181890389198,0.42707493956486703
7233,0.2317315329626688,0.42707493956486703
7234,0.2317315329626688,0.42711522965350524
7235,0.23189038919777602,0.42711522965350524
7236,0.23189038919777602,0.4272360999194198
7237,0.23200953137410643,0.4272360999194198
7238,0.23200953137410643,0.427276390008058
7239,0.23208895949166006,0.427276390008058
7240,0.23208895949166006,0.4273166800966962
7241,0.23212867355043684,0.4273166800966962
7242,0.23212867355043684,0.4273569701853344
7243,0.23216838760921366,0.4273569701853344
7244,0.23216838760921366,0.4274375503626108
7245,0.23220810166799047,0.4274375503626108
7246,0.23220810166799047,0.4275584206285254
7247,0.2322875297855441,0.4275584206285254
7248,0.2322875297855441,0.42775987107171637
7249,0.23232724384432088,0.42775987107171637
7250,0.23232724384432088,0.42788074133763093
7251,0.2324066719618745,0.42788074133763093
7252,0.2324066719618745,0.42792103142626914
7253,0.23252581413820492,0.42792103142626914
7254,0.23252581413820492,0.4282030620467365
7255,0.23256552819698173,0.4282030620467365
7256,0.23256552819698173,0.4282836422240129
7257,0.23272438443208895,0.4282836422240129
7258,0.23272438443208895,0.4283239323126511
7259,0.23276409849086577,0.4283239323126511
7260,0.23276409849086577,0.4283642224012893
7261,0.23280381254964258,0.4283642224012893
7262,0.23280381254964258,0.42852538275584207
7263,0.2328435266084194,0.42852538275584207
7264,0.2328435266084194,0.42856567284448027
7265,0.232922954725973,0.42856567284448027
7266,0.232922954725973,0.42864625302175663
7267,0.2329626687847498,0.42864625302175663
7268,0.2329626687847498,0.42868654311039484
7269,0.2330420969023034,0.42868654311039484
7270,0.2330420969023034,0.42876712328767125
7271,0.23308181096108022,0.42876712328767125
7272,0.23308181096108022,0.4288477034649476
7273,0.23316123907863384,0.4288477034649476
7274,0.23316123907863384,0.4288879935535858
7275,0.2333995234312947,0.4288879935535858
7276,0.2333995234312947,0.42900886381950043
7277,0.2334789515488483,0.42900886381950043
7278,0.2334789515488483,0.4291700241740532
7279,0.23367752184273233,0.4291700241740532
7280,0.23367752184273233,0.42921031426269135
7281,0.23383637807783955,0.42921031426269135
7282,0.23383637807783955,0.42925060435132956
7283,0.23395552025416996,0.42925060435132956
7284,0.23395552025416996,0.4293714746172442
7285,0.23399523431294678,0.4293714746172442
7286,0.23399523431294678,0.4294117647058823
7287,0.2340746624305004,0.4294117647058823
7288,0.2340746624305004,0.42953263497179694
7289,0.23411437648927721,0.42953263497179694
7290,0.23411437648927721,0.42957292506043515
7291,0.2341938046068308,0.42957292506043515
7292,0.2341938046068308,0.4296132151490733
7293,0.23427323272438444,0.4296132151490733
7294,0.23427323272438444,0.4296535052377115
7295,0.23431294678316125,0.4296535052377115
7296,0.23431294678316125,0.4297340854149879
7297,0.23435266084193804,0.4297340854149879
7298,0.23435266084193804,0.4298146655922643
7299,0.23439237490071485,0.4298146655922643
7300,0.23439237490071485,0.4299355358581789
7301,0.23455123113582207,0.4299355358581789
7302,0.23455123113582207,0.43001611603545525
7303,0.2346306592533757,0.43001611603545525
7304,0.2346306592533757,0.43009669621273167
7305,0.2347100873709293,0.43009669621273167
7306,0.2347100873709293,0.43029814665592264
7307,0.23482922954725974,0.43029814665592264
7308,0.23482922954725974,0.43037872683319905
7309,0.23502779984114378,0.43037872683319905
7310,0.23502779984114378,0.4304190169218372
7311,0.2351469420174742,0.4304190169218372
7312,0.2351469420174742,0.4304593070104754
7313,0.235186656076251,0.4304593070104754
7314,0.235186656076251,0.4305398871877518
7315,0.23534551231135822,0.4305398871877518
7316,0.23534551231135822,0.4306204673650282
7317,0.23542494042891182,0.4306204673650282
7318,0.23542494042891182,0.4306607574536664
7319,0.23546465448768863,0.4306607574536664
7320,0.23546465448768863,0.4307413376309428
7321,0.23554408260524226,0.4307413376309428
7322,0.23554408260524226,0.43082191780821916
7323,0.23562351072279586,0.43082191780821916
7324,0.23562351072279586,0.430983078162772
7325,0.23566322478157267,0.430983078162772
7326,0.23566322478157267,0.43102336825141013
7327,0.2357426528991263,0.43102336825141013
7328,0.2357426528991263,0.43106365834004834
7329,0.2358220810166799,0.43106365834004834
7330,0.2358220810166799,0.43118452860596296
7331,0.23594122319301034,0.43118452860596296
7332,0.23594122319301034,0.4312248186946011
7333,0.23598093725178712,0.4312248186946011
7334,0.23598093725178712,0.4313053988718775
7335,0.23606036536934075,0.4313053988718775
7336,0.23606036536934075,0.43138597904915393
7337,0.23621922160444797,0.43138597904915393
7338,0.23621922160444797,0.4314262691377921
7339,0.23625893566322478,0.4314262691377921
7340,0.23625893566322478,0.4314665592264303
7341,0.2362986497220016,0.4314665592264303
7342,0.2362986497220016,0.43162771958098306
7343,0.2363780778395552,0.43162771958098306
7344,0.2363780778395552,0.43182917002417404
7345,0.236417791898332,0.43182917002417404
7346,0.236417791898332,0.4319903303787268
7347,0.23649722001588563,0.4319903303787268
7348,0.23649722001588563,0.4320709105560032
7349,0.23657664813343923,0.4320709105560032
7350,0.23657664813343923,0.4321112006446414
7351,0.23661636219221605,0.4321112006446414
7352,0.23661636219221605,0.4321917808219178
7353,0.23669579030976967,0.4321917808219178
7354,0.23669579030976967,0.432232070910556
7355,0.23673550436854646,0.432232070910556
7356,0.23673550436854646,0.4322723609991942
7357,0.23677521842732327,0.4322723609991942
7358,0.23677521842732327,0.43243352135374696
7359,0.2368546465448769,0.43243352135374696
7360,0.2368546465448769,0.43247381144238517
7361,0.23689436060365368,0.43247381144238517
7362,0.23689436060365368,0.4325141015310234
7363,0.2369737887212073,0.4325141015310234
7364,0.2369737887212073,0.43259468170829973
7365,0.23701350277998412,0.43259468170829973
7366,0.23701350277998412,0.43263497179693794
7367,0.23705321683876093,0.43263497179693794
7368,0.23705321683876093,0.43267526188557615
7369,0.23709293089753772,0.43267526188557615
7370,0.23709293089753772,0.43275584206285256
7371,0.23721207307386816,0.43275584206285256
7372,0.23721207307386816,0.4327961321514907
7373,0.23725178713264497,0.4327961321514907
7374,0.23725178713264497,0.4328364222401289
7375,0.23729150119142176,0.4328364222401289
7376,0.23729150119142176,0.4329170024174053
7377,0.23733121525019857,0.4329170024174053
7378,0.23733121525019857,0.43295729250604353
7379,0.23745035742652898,0.43295729250604353
7380,0.23745035742652898,0.4329975825946817
7381,0.2375297855440826,0.4329975825946817
7382,0.2375297855440826,0.43323932312651087
7383,0.23756949960285942,0.43323932312651087
7384,0.23756949960285942,0.4332796132151491
7385,0.23760921366163623,0.4332796132151491
7386,0.23760921366163623,0.4333601933924255
7387,0.23764892772041302,0.4333601933924255
7388,0.23764892772041302,0.43344077356970184
7389,0.23776806989674346,0.43344077356970184
7390,0.23776806989674346,0.43352135374697826
7391,0.23784749801429705,0.43352135374697826
7392,0.23784749801429705,0.433682514101531
7393,0.2379666401906275,0.433682514101531
7394,0.2379666401906275,0.4338033843674456
7395,0.2380460683081811,0.4338033843674456
7396,0.2380460683081811,0.4339242546333602
7397,0.2380857823669579,0.4339242546333602
7398,0.2380857823669579,0.434085414987913
7399,0.23816521048451153,0.434085414987913
7400,0.23816521048451153,0.4341257050765512
7401,0.23820492454328832,0.4341257050765512
7402,0.23820492454328832,0.4341659951651894
7403,0.23836378077839554,0.4341659951651894
7404,0.23836378077839554,0.43420628525382754
7405,0.2385226370135028,0.43420628525382754
7406,0.2385226370135028,0.43428686543110395
7407,0.23856235107227958,0.43428686543110395
7408,0.23856235107227958,0.43432715551974216
7409,0.2386020651310564,0.43432715551974216
7410,0.2386020651310564,0.4344077356970185
7411,0.2387212073073868,0.4344077356970185
7412,0.2387212073073868,0.4344480257856567
7413,0.23876092136616361,0.4344480257856567
7414,0.23876092136616361,0.43448831587429493
7415,0.23884034948371724,0.43448831587429493
7416,0.23884034948371724,0.43456889605157134
7417,0.23903891977760128,0.43456889605157134
7418,0.23903891977760128,0.4346494762288477
7419,0.23911834789515488,0.4346494762288477
7420,0.23911834789515488,0.43477034649476226
7421,0.2391977760127085,0.43477034649476226
7422,0.2391977760127085,0.43481063658340047
7423,0.2393169181890389,0.43481063658340047
7424,0.2393169181890389,0.4348509266720387
7425,0.23939634630659254,0.4348509266720387
7426,0.23939634630659254,0.4348912167606769
7427,0.23943606036536935,0.4348912167606769
7428,0.23943606036536935,0.4349315068493151
7429,0.23959491660047658,0.4349315068493151
7430,0.23959491660047658,0.43501208702659144
7431,0.2396346306592534,0.43501208702659144
7432,0.2396346306592534,0.43505237711522965
7433,0.239714058776807,0.43505237711522965
7434,0.239714058776807,0.43509266720386786
7435,0.2397934868943606,0.43509266720386786
7436,0.2397934868943606,0.4353746978243352
7437,0.2398332009531374,0.4353746978243352
7438,0.2398332009531374,0.4354149879129734
7439,0.2398729150119142,0.4354149879129734
7440,0.2398729150119142,0.4354552780016116
7441,0.23991262907069102,0.4354552780016116
7442,0.23991262907069102,0.435535858178888
7443,0.23999205718824465,0.435535858178888
7444,0.23999205718824465,0.43557614826752616
7445,0.24003177124702144,0.43557614826752616
7446,0.24003177124702144,0.4356970185334408
7447,0.24015091342335187,0.4356970185334408
7448,0.24015091342335187,0.435737308622079
7449,0.24019062748212866,0.435737308622079
7450,0.24019062748212866,0.43577759871071714
7451,0.24023034154090547,0.43577759871071714
7452,0.24023034154090547,0.43593875906526997
7453,0.24046862589356632,0.43593875906526997
7454,0.24046862589356632,0.4360193392425463
7455,0.24050833995234314,0.4360193392425463
7456,0.24050833995234314,0.43605962933118453
7457,0.24054805401111995,0.43605962933118453
7458,0.24054805401111995,0.43614020950846094
7459,0.24058776806989673,0.43614020950846094
7460,0.24058776806989673,0.43638195004029007
7461,0.24066719618745036,0.43638195004029007
7462,0.24066719618745036,0.4364222401289283
7463,0.24070691024622717,0.4364222401289283
7464,0.24070691024622717,0.4365028203062047
7465,0.24078633836378077,0.4365028203062047
7466,0.24078633836378077,0.43658340048348104
7467,0.2409054805401112,0.43658340048348104
7468,0.2409054805401112,0.43662369057211925
7469,0.240945194598888,0.43662369057211925
7470,0.240945194598888,0.43686543110394843
7471,0.24106433677521844,0.43686543110394843
7472,0.24106433677521844,0.43690572119258664
7473,0.24110405083399525,0.43690572119258664
7474,0.24110405083399525,0.436986301369863
7475,0.24130262112787926,0.436986301369863
7476,0.24130262112787926,0.4370265914585012
7477,0.24134233518665607,0.4370265914585012
7478,0.24134233518665607,0.4370668815471394
7479,0.24138204924543288,0.4370668815471394
7480,0.24138204924543288,0.4371474617244158
7481,0.2414614773629865,0.4371474617244158
7482,0.2414614773629865,0.4372280419016922
7483,0.24166004765687052,0.4372280419016922
7484,0.24166004765687052,0.4372683319903304
7485,0.24169976171564733,0.4372683319903304
7486,0.24169976171564733,0.43738920225624495
7487,0.241977760127085,0.43738920225624495
7488,0.241977760127085,0.43763094278807413
7489,0.24213661636219222,0.43763094278807413
7490,0.24213661636219222,0.43767123287671234
7491,0.24217633042096903,0.43767123287671234
7492,0.24217633042096903,0.4377921031426269
7493,0.24221604447974582,0.4377921031426269
7494,0.24221604447974582,0.4378323932312651
7495,0.24229547259729944,0.4378323932312651
7496,0.24229547259729944,0.4379935535858179
7497,0.24233518665607626,0.4379935535858179
7498,0.24233518665607626,0.4380338436744561
7499,0.24237490071485307,0.4380338436744561
7500,0.24237490071485307,0.43831587429492347
7501,0.24241461477362986,0.43831587429492347
7502,0.24241461477362986,0.4383964544721998
7503,0.24249404289118348,0.4383964544721998
7504,0.24249404289118348,0.43843674456083803
7505,0.2425337569499603,0.43843674456083803
7506,0.2425337569499603,0.4385576148267526
7507,0.24257347100873708,0.4385576148267526
7508,0.24257347100873708,0.4385979049153908
7509,0.2426131850675139,0.4385979049153908
7510,0.2426131850675139,0.438638195004029
7511,0.24269261318506752,0.438638195004029
7512,0.24269261318506752,0.4386784850926672
7513,0.24273232724384433,0.4386784850926672
7514,0.24273232724384433,0.43883964544722
7515,0.24277204130262112,0.43883964544722
7516,0.24277204130262112,0.4388799355358582
7517,0.24285146942017474,0.4388799355358582
7518,0.24285146942017474,0.43900080580177275
7519,0.24289118347895156,0.43900080580177275
7520,0.24289118347895156,0.43904109589041096
7521,0.24293089753772837,0.43904109589041096
7522,0.24293089753772837,0.43908138597904917
7523,0.24305003971405878,0.43908138597904917
7524,0.24305003971405878,0.43924254633360194
7525,0.24328832406671963,0.43924254633360194
7526,0.24328832406671963,0.43932312651087835
7527,0.24332803812549642,0.43932312651087835
7528,0.24332803812549642,0.4393634165995165
7529,0.24336775218427323,0.4393634165995165
7530,0.24336775218427323,0.4394439967767929
7531,0.24340746624305004,0.4394439967767929
7532,0.24340746624305004,0.4395245769540693
7533,0.24344718030182685,0.4395245769540693
7534,0.24344718030182685,0.4396051571313457
7535,0.24352660841938045,0.4396051571313457
7536,0.24352660841938045,0.4396454472199839
7537,0.24360603653693408,0.4396454472199839
7538,0.24360603653693408,0.4397260273972603
7539,0.2437251787132645,0.4397260273972603
7540,0.2437251787132645,0.43980660757453666
7541,0.24380460683081812,0.43980660757453666
7542,0.24380460683081812,0.43984689766317486
7543,0.24388403494837171,0.43984689766317486
7544,0.24388403494837171,0.4399274778404513
7545,0.24392374900714853,0.4399274778404513
7546,0.24392374900714853,0.4399677679290894
7547,0.24396346306592534,0.4399677679290894
7548,0.24396346306592534,0.44000805801772763
7549,0.24400317712470215,0.44000805801772763
7550,0.24400317712470215,0.44012892828364225
7551,0.24404289118347894,0.44012892828364225
7552,0.24404289118347894,0.4401692183722804
7553,0.2442017474185862,0.4401692183722804
7554,0.2442017474185862,0.4402095084609186
7555,0.24424146147736298,0.4402095084609186
7556,0.24424146147736298,0.440290088638195
7557,0.2442811755361398,0.440290088638195
7558,0.2442811755361398,0.44033037872683317
7559,0.24447974583002383,0.44033037872683317
7560,0.24447974583002383,0.4403706688154714
7561,0.24451945988880064,0.4403706688154714
7562,0.24451945988880064,0.4404109589041096
7563,0.24467831612390786,0.4404109589041096
7564,0.24467831612390786,0.4404512489927478
7565,0.2448371723590151,0.4404512489927478
7566,0.2448371723590151,0.44053182917002415
7567,0.2449166004765687,0.44053182917002415
7568,0.2449166004765687,0.44057211925866235
7569,0.2449563145353455,0.44057211925866235
7570,0.2449563145353455,0.440692989524577
7571,0.24507545671167594,0.440692989524577
7572,0.24507545671167594,0.4407332796132151
7573,0.24511517077045275,0.4407332796132151
7574,0.24511517077045275,0.44085414987912974
7575,0.24515488482922954,0.44085414987912974
7576,0.24515488482922954,0.44089443996776795
7577,0.24539316918189039,0.44089443996776795
7578,0.24539316918189039,0.4409347300564061
7579,0.245472597299444,0.4409347300564061
7580,0.245472597299444,0.4409750201450443
7581,0.24559173947577442,0.4409750201450443
7582,0.24559173947577442,0.4411764705882353
7583,0.24563145353455124,0.4411764705882353
7584,0.24563145353455124,0.44137792103142626
7585,0.24567116759332805,0.44137792103142626
7586,0.24567116759332805,0.44145850120870267
7587,0.24575059571088165,0.44145850120870267
7588,0.24575059571088165,0.4414987912973409
7589,0.24594916600476568,0.4414987912973409
7590,0.24594916600476568,0.44157937147461723
7591,0.2460683081810961,0.44157937147461723
7592,0.2460683081810961,0.44165995165189365
7593,0.2461080222398729,0.44165995165189365
7594,0.2461080222398729,0.44170024174053185
7595,0.24618745035742653,0.44170024174053185
7596,0.24618745035742653,0.4421031426269138
7597,0.24626687847498013,0.4421031426269138
7598,0.24626687847498013,0.44218372280419016
7599,0.24642573471008736,0.44218372280419016
7600,0.24642573471008736,0.4422643029814666
7601,0.2465845909451946,0.4422643029814666
7602,0.2465845909451946,0.44242546333601934
7603,0.2466243050039714,0.44242546333601934
7604,0.2466243050039714,0.44246575342465755
7605,0.2466640190627482,0.44246575342465755
7606,0.2466640190627482,0.4425463336019339
7607,0.24670373312152502,0.4425463336019339
7608,0.24670373312152502,0.4425866236905721
7609,0.24674344718030183,0.4425866236905721
7610,0.24674344718030183,0.4426269137792103
7611,0.24678316123907865,0.4426269137792103
7612,0.24678316123907865,0.4427477840451249
7613,0.24682287529785543,0.4427477840451249
7614,0.24682287529785543,0.4427880741337631
7615,0.24690230341540906,0.4427880741337631
7616,0.24690230341540906,0.4428686543110395
7617,0.24694201747418587,0.4428686543110395
7618,0.24694201747418587,0.44294923448831586
7619,0.24698173153296266,0.44294923448831586
7620,0.24698173153296266,0.44298952457695406
7621,0.24702144559173947,0.44298952457695406
7622,0.24702144559173947,0.44302981466559227
7623,0.24706115965051628,0.44302981466559227
7624,0.24706115965051628,0.4431103948428686
7625,0.2471008737092931,0.4431103948428686
7626,0.2471008737092931,0.44319097502014504
7627,0.2471405877680699,0.44319097502014504
7628,0.2471405877680699,0.4433118452860596
7629,0.24725972994440032,0.4433118452860596
7630,0.24725972994440032,0.4433521353746978
7631,0.24729944400317713,0.4433521353746978
7632,0.24729944400317713,0.443392425463336
7633,0.24733915806195395,0.443392425463336
7634,0.24733915806195395,0.4434730056406124
7635,0.24737887212073073,0.4434730056406124
7636,0.24737887212073073,0.4435132957292506
7637,0.24749801429706117,0.4435132957292506
7638,0.24749801429706117,0.443593875906527
7639,0.24753772835583795,0.443593875906527
7640,0.24753772835583795,0.4436744560838034
7641,0.2476568705321684,0.4436744560838034
7642,0.2476568705321684,0.44371474617244155
7643,0.2476965845909452,0.44371474617244155
7644,0.2476965845909452,0.44375503626107976
7645,0.247736298649722,0.44375503626107976
7646,0.247736298649722,0.4438356164383562
7647,0.24785544082605243,0.4438356164383562
7648,0.24785544082605243,0.44391619661563253
7649,0.24797458300238284,0.44391619661563253
7650,0.24797458300238284,0.4441579371474617
7651,0.24805401111993647,0.4441579371474617
7652,0.24805401111993647,0.4441982272360999
7653,0.24817315329626688,0.4441982272360999
7654,0.24817315329626688,0.4442385173247381
7655,0.2482128673550437,0.4442385173247381
7656,0.2482128673550437,0.44427880741337633
7657,0.2482525814138205,0.44427880741337633
7658,0.2482525814138205,0.4443190975020145
7659,0.2482922954725973,0.4443190975020145
7660,0.2482922954725973,0.4443996776792909
7661,0.24849086576648133,0.4443996776792909
7662,0.24849086576648133,0.44460112812248187
7663,0.24853057982525814,0.44460112812248187
7664,0.24853057982525814,0.44476228847703464
7665,0.24857029388403495,0.44476228847703464
7666,0.24857029388403495,0.44484286865431105
7667,0.24861000794281177,0.44484286865431105
7668,0.24861000794281177,0.445245769540693
7669,0.24864972200158855,0.445245769540693
7670,0.24864972200158855,0.4452860596293312
7671,0.24868943606036537,0.4452860596293312
7672,0.24868943606036537,0.44532634971796936
7673,0.248768864177919,0.44532634971796936
7674,0.248768864177919,0.445447219983884
7675,0.2488482922954726,0.445447219983884
7676,0.2488482922954726,0.44564867042707496
7677,0.24892772041302622,0.44564867042707496
7678,0.24892772041302622,0.44568896051571316
7679,0.24896743447180303,0.44568896051571316
7680,0.24896743447180303,0.4457695406929895
7681,0.2490071485305798,0.4457695406929895
7682,0.2490071485305798,0.44585012087026593
7683,0.24904686258935663,0.44585012087026593
7684,0.24904686258935663,0.4459307010475423
7685,0.24920571882446385,0.4459307010475423
7686,0.24920571882446385,0.4459709911361805
7687,0.24924543288324066,0.4459709911361805
7688,0.24924543288324066,0.4460112812248187
7689,0.24928514694201748,0.4460112812248187
7690,0.24928514694201748,0.44609186140209506
7691,0.24936457505957108,0.44609186140209506
7692,0.24936457505957108,0.44613215149073326
7693,0.24948371723590151,0.44613215149073326
7694,0.24948371723590151,0.4462530217566479
7695,0.24960285941223193,0.4462530217566479
7696,0.24960285941223193,0.44629331184528603
7697,0.24968228752978555,0.44629331184528603
7698,0.24968228752978555,0.44645447219983886
7699,0.24976171564733915,0.44645447219983886
7700,0.24976171564733915,0.4465350523771152
7701,0.24980142970611596,0.4465350523771152
7702,0.24980142970611596,0.44661563255439163
7703,0.24984114376489278,0.44661563255439163
7704,0.24984114376489278,0.446696212731668
7705,0.24992057188244637,0.446696212731668
7706,0.24992057188244637,0.4467767929089444
7707,0.25,0.4467767929089444
7708,0.25,0.4468170829975826
7709,0.25019857029388404,0.4468170829975826
7710,0.25019857029388404,0.4468573730862208
7711,0.2502382843526608,0.4468573730862208
7712,0.2502382843526608,0.44689766317485896
7713,0.25027799841143766,0.44689766317485896
7714,0.25027799841143766,0.44693795326349717
7715,0.2503574265289913,0.44693795326349717
7716,0.2503574265289913,0.4469782433521354
7717,0.2503971405877681,0.4469782433521354
7718,0.2503971405877681,0.44721998388396456
7719,0.2504765687053217,0.44721998388396456
7720,0.2504765687053217,0.44726027397260276
7721,0.2505162827640985,0.44726027397260276
7722,0.2505162827640985,0.4473408541498791
7723,0.25055599682287527,0.4473408541498791
7724,0.25055599682287527,0.4473811442385173
7725,0.2505957108816521,0.4473811442385173
7726,0.2505957108816521,0.44746172441579374
7727,0.2506354249404289,0.44746172441579374
7728,0.2506354249404289,0.4475825946817083
7729,0.25067513899920574,0.4475825946817083
7730,0.25067513899920574,0.4476228847703465
7731,0.25079428117553615,0.4476228847703465
7732,0.25079428117553615,0.4477840451248993
7733,0.25091342335186656,0.4477840451248993
7734,0.25091342335186656,0.4478646253021757
7735,0.2511517077045274,0.4478646253021757
7736,0.2511517077045274,0.44794520547945205
7737,0.25131056393963463,0.44794520547945205
7738,0.25131056393963463,0.4481063658340048
7739,0.25138999205718826,0.4481063658340048
7740,0.25138999205718826,0.448146655922643
7741,0.25154884829229546,0.448146655922643
7742,0.25154884829229546,0.44822723609991943
7743,0.2516282764098491,0.44822723609991943
7744,0.2516282764098491,0.44826752618855764
7745,0.25166799046862587,0.44826752618855764
7746,0.25166799046862587,0.4483883964544722
7747,0.2517474185861795,0.4483883964544722
7748,0.2517474185861795,0.4484689766317486
7749,0.25178713264495634,0.4484689766317486
7750,0.25178713264495634,0.4485898468976632
7751,0.25194598888006353,0.4485898468976632
7752,0.25194598888006353,0.4486301369863014
7753,0.2519857029388404,0.4486301369863014
7754,0.2519857029388404,0.44879129734085416
7755,0.25202541699761716,0.44879129734085416
7756,0.25202541699761716,0.44903303787268334
7757,0.2521048451151708,0.44903303787268334
7758,0.2521048451151708,0.4490733279613215
7759,0.25214455917394757,0.4490733279613215
7760,0.25214455917394757,0.4491136180499597
7761,0.2521842732327244,0.4491136180499597
7762,0.2521842732327244,0.4491539081385979
7763,0.2523034154090548,0.4491539081385979
7764,0.2523034154090548,0.4491941982272361
7765,0.2523431294678316,0.4491941982272361
7766,0.2523431294678316,0.44927477840451246
7767,0.25238284352660845,0.44927477840451246
7768,0.25238284352660845,0.44931506849315067
7769,0.25262112787926927,0.44931506849315067
7770,0.25262112787926927,0.4493553585817889
7771,0.25266084193804605,0.4493553585817889
7772,0.25266084193804605,0.44951651893634165
7773,0.2527005559968229,0.44951651893634165
7774,0.2527005559968229,0.44959709911361806
7775,0.2527402700555997,0.44959709911361806
7776,0.2527402700555997,0.44975825946817083
7777,0.25277998411437647,0.44975825946817083
7778,0.25277998411437647,0.4498791297340854
7779,0.2528196981731533,0.4498791297340854
7780,0.2528196981731533,0.4499597099113618
7781,0.2528594122319301,0.4499597099113618
7782,0.2528594122319301,0.45
7783,0.2529388403494837,0.45
7784,0.2529388403494837,0.4501208702659146
7785,0.25309769658459097,0.4501208702659146
7786,0.25309769658459097,0.450201450443191
7787,0.2532168387609214,0.450201450443191
7788,0.2532168387609214,0.4502417405318292
7789,0.25325655281969817,0.4502417405318292
7790,0.25325655281969817,0.45032232070910555
7791,0.2534551231135822,0.45032232070910555
7792,0.2534551231135822,0.45036261079774376
7793,0.2538125496425735,0.45036261079774376
7794,0.2538125496425735,0.45040290088638196
7795,0.25389197776012706,0.45040290088638196
7796,0.25389197776012706,0.45044319097502017
7797,0.2539714058776807,0.45044319097502017
7798,0.2539714058776807,0.4504834810636583
7799,0.25420969023034157,0.4504834810636583
7800,0.25420969023034157,0.4506849315068493
7801,0.25424940428911835,0.4506849315068493
7802,0.25424940428911835,0.4507252215954875
7803,0.254328832406672,0.4507252215954875
7804,0.254328832406672,0.4508460918614021
7805,0.25436854646544876,0.4508460918614021
7806,0.25436854646544876,0.45141015310233684
7807,0.25440826052422555,0.45141015310233684
7808,0.25440826052422555,0.4514907332796132
7809,0.2544876886417792,0.4514907332796132
7810,0.2544876886417792,0.4515713134568896
7811,0.254527402700556,0.4515713134568896
7812,0.254527402700556,0.4517324738114424
7813,0.2546068308181096,0.4517324738114424
7814,0.2546068308181096,0.4517727639000806
7815,0.2546465448768864,0.4517727639000806
7816,0.2546465448768864,0.4518130539887188
7817,0.2546862589356632,0.4518130539887188
7818,0.2546862589356632,0.45201450443190977
7819,0.25476568705321684,0.45201450443190977
7820,0.25476568705321684,0.4520547945205479
7821,0.25484511517077046,0.4520547945205479
7822,0.25484511517077046,0.45213537469782433
7823,0.2549642573471009,0.45213537469782433
7824,0.2549642573471009,0.45217566478646254
7825,0.25500397140587766,0.45217566478646254
7826,0.25500397140587766,0.45221595487510075
7827,0.2551231135822081,0.45221595487510075
7828,0.2551231135822081,0.4522562449637389
7829,0.2552819698173153,0.4522562449637389
7830,0.2552819698173153,0.4522965350523771
7831,0.25536139793486895,0.4522965350523771
7832,0.25536139793486895,0.4523771152296535
7833,0.2554408260524226,0.4523771152296535
7834,0.2554408260524226,0.45245769540692987
7835,0.25548054011119936,0.45245769540692987
7836,0.25548054011119936,0.4525382755842063
7837,0.25552025416997615,0.4525382755842063
7838,0.25552025416997615,0.4525785656728445
7839,0.2555996822875298,0.4525785656728445
7840,0.2555996822875298,0.45269943593875905
7841,0.2556393963463066,0.45269943593875905
7842,0.2556393963463066,0.4528605962933118
7843,0.2557188244638602,0.4528605962933118
7844,0.2557188244638602,0.45294117647058824
7845,0.2557982525814138,0.45294117647058824
7846,0.2557982525814138,0.45298146655922644
7847,0.25583796664019065,0.45298146655922644
7848,0.25583796664019065,0.45302175664786465
7849,0.25587768069896744,0.45302175664786465
7850,0.25587768069896744,0.4530620467365028
7851,0.2559173947577442,0.4530620467365028
7852,0.2559173947577442,0.4531829170024174
7853,0.25599682287529785,0.4531829170024174
7854,0.25599682287529785,0.453303787268332
7855,0.2560762509928515,0.453303787268332
7856,0.2560762509928515,0.45354552780016116
7857,0.25611596505162826,0.45354552780016116
7858,0.25611596505162826,0.45370668815471393
7859,0.2561953931691819,0.45370668815471393
7860,0.2561953931691819,0.45382755842062855
7861,0.2562351072279587,0.45382755842062855
7862,0.2562351072279587,0.4539081385979049
7863,0.25647339158061955,0.4539081385979049
7864,0.25647339158061955,0.4539484286865431
7865,0.25663224781572674,0.4539484286865431
7866,0.25663224781572674,0.4539887187751813
7867,0.2567513899920572,0.4539887187751813
7868,0.2567513899920572,0.4541095890410959
7869,0.2568308181096108,0.4541095890410959
7870,0.2568308181096108,0.4541498791297341
7871,0.2568705321683876,0.4541498791297341
7872,0.2568705321683876,0.4541901692183723
7873,0.25698967434471803,0.4541901692183723
7874,0.25698967434471803,0.45423045930701045
7875,0.2570293884034948,0.45423045930701045
7876,0.2570293884034948,0.45435132957292507
7877,0.25706910246227166,0.45435132957292507
7878,0.25706910246227166,0.4543916196615633
7879,0.2571485305798253,0.4543916196615633
7880,0.2571485305798253,0.45455278001611604
7881,0.2573073868149325,0.45455278001611604
7882,0.2573073868149325,0.45459307010475425
7883,0.25734710087370927,0.45459307010475425
7884,0.25734710087370927,0.4546333601933924
7885,0.2573868149324861,0.4546333601933924
7886,0.2573868149324861,0.4547139403706688
7887,0.2575059571088165,0.4547139403706688
7888,0.2575059571088165,0.454754230459307
7889,0.25758538522637014,0.454754230459307
7890,0.25758538522637014,0.4548348106365834
7891,0.25762509928514693,0.4548348106365834
7892,0.25762509928514693,0.4548751007252216
7893,0.25770452740270056,0.4548751007252216
7894,0.25770452740270056,0.4549153908138598
7895,0.25774424146147734,0.4549153908138598
7896,0.25774424146147734,0.454955680902498
7897,0.25782366957903097,0.454955680902498
7898,0.25782366957903097,0.45503626107977435
7899,0.2578633836378078,0.45503626107977435
7900,0.2578633836378078,0.45515713134568897
7901,0.2579428117553614,0.45515713134568897
7902,0.2579428117553614,0.45535858178887995
7903,0.258022239872915,0.45535858178887995
7904,0.258022239872915,0.4555600322320709
7905,0.25806195393169185,0.4555600322320709
7906,0.25806195393169185,0.45560032232070913
7907,0.2584988085782367,0.45560032232070913
7908,0.2584988085782367,0.4556406124093473
7909,0.25857823669579033,0.4556406124093473
7910,0.25857823669579033,0.4557211925866237
7911,0.2587370929308975,0.4557211925866237
7912,0.2587370929308975,0.4557614826752619
7913,0.2588959491660048,0.4557614826752619
7914,0.2588959491660048,0.45584206285253825
7915,0.25893566322478156,0.45584206285253825
7916,0.25893566322478156,0.45588235294117646
7917,0.2591739475774424,0.45588235294117646
7918,0.2591739475774424,0.45592264302981467
7919,0.25921366163621923,0.45592264302981467
7920,0.25921366163621923,0.4560032232070911
7921,0.25929308975377285,0.4560032232070911
7922,0.25929308975377285,0.45608380338436744
7923,0.25933280381254964,0.45608380338436744
7924,0.25933280381254964,0.45620467365028206
7925,0.2593725178713264,0.45620467365028206
7926,0.2593725178713264,0.4564867042707494
7927,0.25941223193010327,0.4564867042707494
7928,0.25941223193010327,0.4565269943593876
7929,0.2595313741064337,0.4565269943593876
7930,0.2595313741064337,0.4565672844480258
7931,0.2596108022239873,0.4565672844480258
7932,0.2596108022239873,0.456607574536664
7933,0.25969023034154093,0.456607574536664
7934,0.25969023034154093,0.45672844480257857
7935,0.2597696584590945,0.45672844480257857
7936,0.2597696584590945,0.456809024979855
7937,0.25980937251787134,0.456809024979855
7938,0.25980937251787134,0.45684931506849313
7939,0.25992851469420175,0.45684931506849313
7940,0.25992851469420175,0.4573327961321515
7941,0.260087370929309,0.4573327961321515
7942,0.260087370929309,0.4573730862207897
7943,0.2601270849880858,0.4573730862207897
7944,0.2601270849880858,0.45741337630942785
7945,0.260285941223193,0.45741337630942785
7946,0.260285941223193,0.45773569701853345
7947,0.2603256552819698,0.45773569701853345
7948,0.2603256552819698,0.45777598710717166
7949,0.26040508339952345,0.45777598710717166
7950,0.26040508339952345,0.4578162771958098
7951,0.260484511517077,0.4578162771958098
7952,0.260484511517077,0.457856567284448
7953,0.26052422557585386,0.457856567284448
7954,0.26052422557585386,0.4581788879935536
7955,0.2606036536934075,0.4581788879935536
7956,0.2606036536934075,0.45829975825946817
7957,0.2607227958697379,0.45829975825946817
7958,0.2607227958697379,0.45842062852538273
7959,0.26092136616362194,0.45842062852538273
7960,0.26092136616362194,0.4586220789685737
7961,0.26100079428117556,0.4586220789685737
7962,0.26100079428117556,0.4587026591458501
7963,0.26115965051628276,0.4587026591458501
7964,0.26115965051628276,0.45878323932312653
7965,0.26131850675139,0.45878323932312653
7966,0.26131850675139,0.4589443996776793
7967,0.2613979348689436,0.4589443996776793
7968,0.2613979348689436,0.4589846897663175
7969,0.2614376489277204,0.4589846897663175
7970,0.2614376489277204,0.4591055600322321
7971,0.2614773629864972,0.4591055600322321
7972,0.2614773629864972,0.4591458501208703
7973,0.26155679110405083,0.4591458501208703
7974,0.26155679110405083,0.45926672038678484
7975,0.26163621922160446,0.45926672038678484
7976,0.26163621922160446,0.45930701047542305
7977,0.26167593328038125,0.45930701047542305
7978,0.26167593328038125,0.45934730056406126
7979,0.2617156473391581,0.45934730056406126
7980,0.2617156473391581,0.45938759065269946
7981,0.26179507545671166,0.45938759065269946
7982,0.26179507545671166,0.4594278807413376
7983,0.2618347895154885,0.4594278807413376
7984,0.2618347895154885,0.45954875100725223
7985,0.2619539316918189,0.45954875100725223
7986,0.2619539316918189,0.45958904109589044
7987,0.2620730738681493,0.45958904109589044
7988,0.2620730738681493,0.4596696212731668
7989,0.2621127879269261,0.4596696212731668
7990,0.2621127879269261,0.45979049153908136
7991,0.262351072279587,0.45979049153908136
7992,0.262351072279587,0.45983078162771956
7993,0.26239078633836377,0.45983078162771956
7994,0.26239078633836377,0.45987107171635777
7995,0.2624305003971406,0.45987107171635777
7996,0.2624305003971406,0.459911361804996
7997,0.2625099285146942,0.459911361804996
7998,0.2625099285146942,0.4599516518936342
7999,0.262549642573471,0.4599516518936342
8000,0.262549642573471,0.46003223207091054
8001,0.26262907069102465,0.46003223207091054
8002,0.26262907069102465,0.4601933924254633
8003,0.26266878474980143,0.4601933924254633
8004,0.26266878474980143,0.4602739726027397
8005,0.2627084988085782,0.4602739726027397
8006,0.2627084988085782,0.46031426269137793
8007,0.26278792692613184,0.46031426269137793
8008,0.26278792692613184,0.4603948428686543
8009,0.26286735504368547,0.4603948428686543
8010,0.26286735504368547,0.4604351329572925
8011,0.2629467831612391,0.4604351329572925
8012,0.2629467831612391,0.4604754230459307
8013,0.2629864972200159,0.4604754230459307
8014,0.2629864972200159,0.46059629331184526
8015,0.2630659253375695,0.46059629331184526
8016,0.2630659253375695,0.4607171635777599
8017,0.2631056393963463,0.4607171635777599
8018,0.2631056393963463,0.46083803384367444
8019,0.26314535345512313,0.46083803384367444
8020,0.26314535345512313,0.46087832393231265
8021,0.2631850675138999,0.46087832393231265
8022,0.2631850675138999,0.4609991941982272
8023,0.26326449563145354,0.4609991941982272
8024,0.26326449563145354,0.46112006446414183
8025,0.26330420969023033,0.46112006446414183
8026,0.26330420969023033,0.46116035455278004
8027,0.26334392374900717,0.46116035455278004
8028,0.26334392374900717,0.4612006446414182
8029,0.2635424940428912,0.4612006446414182
8030,0.2635424940428912,0.46140209508460917
8031,0.2637013502779984,0.46140209508460917
8032,0.2637013502779984,0.46144238517324737
8033,0.2638204924543288,0.46144238517324737
8034,0.2638204924543288,0.4615229653505238
8035,0.26386020651310566,0.4615229653505238
8036,0.26386020651310566,0.461563255439162
8037,0.26389992057188244,0.461563255439162
8038,0.26389992057188244,0.46160354552780014
8039,0.2639396346306593,0.46160354552780014
8040,0.2639396346306593,0.46164383561643835
8041,0.26397934868943607,0.46164383561643835
8042,0.26397934868943607,0.46172441579371476
8043,0.26401906274821285,0.46172441579371476
8044,0.26401906274821285,0.46176470588235297
8045,0.2640587768069897,0.46176470588235297
8046,0.2640587768069897,0.4618049959709911
8047,0.2640984908657665,0.4618049959709911
8048,0.2640984908657665,0.4618452860596293
8049,0.2641779189833201,0.4618452860596293
8050,0.2641779189833201,0.46188557614826753
8051,0.2642176330420969,0.46188557614826753
8052,0.2642176330420969,0.46192586623690574
8053,0.26425734710087373,0.46192586623690574
8054,0.26425734710087373,0.46196615632554394
8055,0.26437648927720414,0.46196615632554394
8056,0.26437648927720414,0.4620064464141821
8057,0.26445591739475777,0.4620064464141821
8058,0.26445591739475777,0.4621273166800967
8059,0.26453534551231134,0.4621273166800967
8060,0.26453534551231134,0.4622884770346495
8061,0.2645750595710882,0.4622884770346495
8062,0.2645750595710882,0.4623690572119259
8063,0.26461477362986496,0.4623690572119259
8064,0.26461477362986496,0.46248992747784046
8065,0.2647736298649722,0.46248992747784046
8066,0.2647736298649722,0.4625705076551168
8067,0.264813343923749,0.4625705076551168
8068,0.264813343923749,0.462610797743755
8069,0.26501191421763304,0.462610797743755
8070,0.26501191421763304,0.4626510878323932
8071,0.2650516282764098,0.4626510878323932
8072,0.2650516282764098,0.46273166800966964
8073,0.26509134233518666,0.46273166800966964
8074,0.26509134233518666,0.462812248186946
8075,0.2652899126290707,0.462812248186946
8076,0.2652899126290707,0.4629331184528606
8077,0.2653296266878475,0.4629331184528606
8078,0.2653296266878475,0.46297340854149877
8079,0.2653693407466243,0.46297340854149877
8080,0.2653693407466243,0.4631345688960516
8081,0.26556791104050836,0.4631345688960516
8082,0.26556791104050836,0.46321514907332795
8083,0.2656870532168388,0.46321514907332795
8084,0.2656870532168388,0.46329572925060436
8085,0.26584590945194597,0.46329572925060436
8086,0.26584590945194597,0.46333601933924257
8087,0.2658856235107228,0.46333601933924257
8088,0.2658856235107228,0.4633763094278807
8089,0.2661636219221604,0.4633763094278807
8090,0.2661636219221604,0.46353746978243354
8091,0.2664019062748213,0.46353746978243354
8092,0.2664019062748213,0.4635777598710717
8093,0.2664813343923749,0.4635777598710717
8094,0.2664813343923749,0.4636986301369863
8095,0.2665607625099285,0.4636986301369863
8096,0.2665607625099285,0.46377921031426267
8097,0.2666401906274821,0.46377921031426267
8098,0.2666401906274821,0.4638597904915391
8099,0.26671961874503575,0.4638597904915391
8100,0.26671961874503575,0.4639000805801773
8101,0.2669181890389198,0.4639000805801773
8102,0.2669181890389198,0.4639403706688155
8103,0.2669976171564734,0.4639403706688155
8104,0.2669976171564734,0.46402095084609185
8105,0.2670373312152502,0.46402095084609185
8106,0.2670373312152502,0.46410153102336826
8107,0.267077045274027,0.46410153102336826
8108,0.267077045274027,0.46414182111200647
8109,0.2671167593328038,0.46414182111200647
8110,0.2671167593328038,0.4641821112006446
8111,0.2671564733915806,0.4641821112006446
8112,0.2671564733915806,0.464464141821112
8113,0.26719618745035745,0.464464141821112
8114,0.26719618745035745,0.4645044319097502
8115,0.26731532962668786,0.4645044319097502
8116,0.26731532962668786,0.4645447219983884
8117,0.26743447180301827,0.4645447219983884
8118,0.26743447180301827,0.4647058823529412
8119,0.26747418586179506,0.4647058823529412
8120,0.26747418586179506,0.46478646253021755
8121,0.2675138999205719,0.46478646253021755
8122,0.2675138999205719,0.46490733279613217
8123,0.2675536139793487,0.46490733279613217
8124,0.2675536139793487,0.46502820306204673
8125,0.2676727561556791,0.46502820306204673
8126,0.2676727561556791,0.46506849315068494
8127,0.26771247021445593,0.46506849315068494
8128,0.26771247021445593,0.46510878323932314
8129,0.26783161239078634,0.46510878323932314
8130,0.26783161239078634,0.4652699435938759
8131,0.26787132644956313,0.4652699435938759
8132,0.26787132644956313,0.4653102336825141
8133,0.26795075456711676,0.4653102336825141
8134,0.26795075456711676,0.4653908138597905
8135,0.26799046862589354,0.4653908138597905
8136,0.26799046862589354,0.4654713940370669
8137,0.2680301826846704,0.4654713940370669
8138,0.2680301826846704,0.46555197421434324
8139,0.268109610802224,0.46555197421434324
8140,0.268109610802224,0.46571313456889607
8141,0.2682287529785544,0.46571313456889607
8142,0.2682287529785544,0.46587429492344884
8143,0.2682684670373312,0.46587429492344884
8144,0.2682684670373312,0.4660757453666398
8145,0.26834789515488483,0.4660757453666398
8146,0.26834789515488483,0.4662369057211926
8147,0.26842732327243846,0.4662369057211926
8148,0.26842732327243846,0.4662771958098308
8149,0.26846703733121524,0.4662771958098308
8150,0.26846703733121524,0.466317485898469
8151,0.2686258935663225,0.466317485898469
8152,0.2686258935663225,0.46639806607574535
8153,0.2686656076250993,0.46639806607574535
8154,0.2686656076250993,0.46647864625302177
8155,0.2687053216838761,0.46647864625302177
8156,0.2687053216838761,0.46663980660757454
8157,0.2687450357426529,0.46663980660757454
8158,0.2687450357426529,0.46668009669621274
8159,0.2687847498014297,0.46668009669621274
8160,0.2687847498014297,0.4667606768734891
8161,0.26882446386020653,0.4667606768734891
8162,0.26882446386020653,0.4668009669621273
8163,0.2688641779189833,0.4668009669621273
8164,0.2688641779189833,0.4668815471394037
8165,0.26894360603653694,0.4668815471394037
8166,0.26894360603653694,0.4669621273166801
8167,0.2689833200953137,0.4669621273166801
8168,0.2689833200953137,0.4670829975825947
8169,0.269142176330421,0.4670829975825947
8170,0.269142176330421,0.46720386784850926
8171,0.26918189038919776,0.46720386784850926
8172,0.26918189038919776,0.46724415793714746
8173,0.2692216044479746,0.46724415793714746
8174,0.2692216044479746,0.467365028203062
8175,0.2693010325655282,0.467365028203062
8176,0.2693010325655282,0.46744560838033844
8177,0.269340746624305,0.46744560838033844
8178,0.269340746624305,0.46748589846897665
8179,0.2693804606830818,0.46748589846897665
8180,0.2693804606830818,0.4676873489121676
8181,0.26942017474185864,0.4676873489121676
8182,0.26942017474185864,0.467767929089444
8183,0.2694996028594122,0.467767929089444
8184,0.2694996028594122,0.4679290894439968
8185,0.26957903097696584,0.4679290894439968
8186,0.26957903097696584,0.46817082997582593
8187,0.26969817315329625,0.46817082997582593
8188,0.26969817315329625,0.46821112006446414
8189,0.26981731532962666,0.46821112006446414
8190,0.26981731532962666,0.46825141015310234
8191,0.2698570293884035,0.46825141015310234
8192,0.2698570293884035,0.4684125705076551
8193,0.26993645750595713,0.4684125705076551
8194,0.26993645750595713,0.4684528605962933
8195,0.2699761715647339,0.4684528605962933
8196,0.2699761715647339,0.4686140209508461
8197,0.27005559968228754,0.4686140209508461
8198,0.27005559968228754,0.4686543110394843
8199,0.27017474185861795,0.4686543110394843
8200,0.27017474185861795,0.46877518130539886
8201,0.27021445591739474,0.46877518130539886
8202,0.27021445591739474,0.46897663174858983
8203,0.2702541699761716,0.46897663174858983
8204,0.2702541699761716,0.46901692183722804
8205,0.27029388403494836,0.46901692183722804
8206,0.27029388403494836,0.46905721192586625
8207,0.2704130262112788,0.46905721192586625
8208,0.2704130262112788,0.4693795326349718
8209,0.27069102462271644,0.4693795326349718
8210,0.27069102462271644,0.46941982272361
8211,0.27092930897537726,0.46941982272361
8212,0.27092930897537726,0.46954069298952456
8213,0.2709690230341541,0.46954069298952456
8214,0.2709690230341541,0.46958098307816276
8215,0.2710484511517077,0.46958098307816276
8216,0.2710484511517077,0.46974214343271553
8217,0.2711278792692613,0.46974214343271553
8218,0.2711278792692613,0.4699435938759065
8219,0.27124702144559176,0.4699435938759065
8220,0.27124702144559176,0.4699838839645447
8221,0.27140587768069896,0.4699838839645447
8222,0.27140587768069896,0.4700241740531829
8223,0.2714853057982526,0.4700241740531829
8224,0.2714853057982526,0.4703062046736503
8225,0.27152501985702937,0.4703062046736503
8226,0.27152501985702937,0.47034649476228846
8227,0.271604447974583,0.47034649476228846
8228,0.271604447974583,0.47042707493956487
8229,0.2716441620333598,0.47042707493956487
8230,0.2716441620333598,0.4704673650282031
8231,0.27176330420969025,0.4704673650282031
8232,0.27176330420969025,0.47062852538275585
8233,0.2718427323272438,0.47062852538275585
8234,0.2718427323272438,0.47066881547139405
8235,0.27192216044479744,0.47066881547139405
8236,0.27192216044479744,0.4707896857373086
8237,0.27204130262112786,0.4707896857373086
8238,0.27204130262112786,0.4709105560032232
8239,0.2721207307386815,0.4709105560032232
8240,0.2721207307386815,0.4710314262691378
8241,0.2722398729150119,0.4710314262691378
8242,0.2722398729150119,0.47111200644641416
8243,0.27227958697378873,0.47111200644641416
8244,0.27227958697378873,0.47119258662369057
8245,0.2723193010325655,0.47119258662369057
8246,0.2723193010325655,0.4712328767123288
8247,0.27235901509134236,0.4712328767123288
8248,0.27235901509134236,0.471273166800967
8249,0.27247815726767277,0.471273166800967
8250,0.27247815726767277,0.47135374697824334
8251,0.27251787132644956,0.47135374697824334
8252,0.27251787132644956,0.4715149073327961
8253,0.2725972994440032,0.4715149073327961
8254,0.2725972994440032,0.4715551974214343
8255,0.2727561556791104,0.4715551974214343
8256,0.2727561556791104,0.4716357775987107
8257,0.272835583796664,0.4716357775987107
8258,0.272835583796664,0.4717163577759871
8259,0.27287529785544085,0.4717163577759871
8260,0.27287529785544085,0.4717566478646253
8261,0.27299444003177126,0.4717566478646253
8262,0.27299444003177126,0.47191780821917806
8263,0.2730738681493249,0.47191780821917806
8264,0.2730738681493249,0.47195809830781627
8265,0.27315329626687845,0.47195809830781627
8266,0.27315329626687845,0.47199838839645447
8267,0.2731930103256553,0.47199838839645447
8268,0.2731930103256553,0.4720789685737309
8269,0.2733121525019857,0.4720789685737309
8270,0.2733121525019857,0.47215954875100724
8271,0.27339158061953933,0.47215954875100724
8272,0.27339158061953933,0.47219983883964545
8273,0.27351072279586974,0.47219983883964545
8274,0.27351072279586974,0.47232070910556
8275,0.27355043685464653,0.47232070910556
8276,0.27355043685464653,0.4723609991941982
8277,0.27362986497220015,0.4723609991941982
8278,0.27362986497220015,0.4724012892828364
8279,0.2737092930897538,0.4724012892828364
8280,0.2737092930897538,0.47244157937147463
8281,0.273868149324861,0.47244157937147463
8282,0.273868149324861,0.472522159548751
8283,0.2739078633836378,0.472522159548751
8284,0.2739078633836378,0.4725624496373892
8285,0.2739475774424146,0.4725624496373892
8286,0.2739475774424146,0.4726430298146656
8287,0.27414614773629864,0.4726430298146656
8288,0.27414614773629864,0.4726833199033038
8289,0.27422557585385227,0.4726833199033038
8290,0.27422557585385227,0.47292506043513294
8291,0.2743844320889595,0.47292506043513294
8292,0.2743844320889595,0.47304593070104756
8293,0.2744241461477363,0.47304593070104756
8294,0.2744241461477363,0.4732070910556003
8295,0.27450357426528993,0.4732070910556003
8296,0.27450357426528993,0.4733279613215149
8297,0.2745432883240667,0.4733279613215149
8298,0.2745432883240667,0.4733682514101531
8299,0.27462271644162034,0.4733682514101531
8300,0.27462271644162034,0.4734488315874295
8301,0.2746624305003971,0.4734488315874295
8302,0.2746624305003971,0.4734891216760677
8303,0.27470214455917397,0.4734891216760677
8304,0.27470214455917397,0.47352941176470587
8305,0.27474185861795075,0.47352941176470587
8306,0.27474185861795075,0.47356970185334407
8307,0.27478157267672754,0.47356970185334407
8308,0.27478157267672754,0.4736502820306205
8309,0.2748212867355044,0.4736502820306205
8310,0.2748212867355044,0.47369057211925863
8311,0.27486100079428116,0.47369057211925863
8312,0.27486100079428116,0.47373086220789684
8313,0.2749404289118348,0.47373086220789684
8314,0.2749404289118348,0.4739323126510878
8315,0.2749801429706116,0.4739323126510878
8316,0.2749801429706116,0.47401289282836423
8317,0.2750198570293884,0.47401289282836423
8318,0.2750198570293884,0.4740934730056406
8319,0.27509928514694204,0.4740934730056406
8320,0.27509928514694204,0.4742143432715552
8321,0.2751787132644956,0.4742143432715552
8322,0.2751787132644956,0.47465753424657536
8323,0.2752978554408261,0.47465753424657536
8324,0.2752978554408261,0.4747381144238517
8325,0.27537728355837965,0.4747381144238517
8326,0.27537728355837965,0.47485898468976634
8327,0.2754169976171565,0.47485898468976634
8328,0.2754169976171565,0.4750201450443191
8329,0.2754567116759333,0.4750201450443191
8330,0.2754567116759333,0.4752215954875101
8331,0.27549642573471006,0.4752215954875101
8332,0.27549642573471006,0.4752618855761483
8333,0.2756949960285941,0.4752618855761483
8334,0.2756949960285941,0.47530217566478644
8335,0.27573471008737094,0.47530217566478644
8336,0.27573471008737094,0.47534246575342465
8337,0.27585385226370135,0.47534246575342465
8338,0.27585385226370135,0.4755439161966156
8339,0.27589356632247813,0.4755439161966156
8340,0.27589356632247813,0.47558420628525383
8341,0.275933280381255,0.47558420628525383
8342,0.275933280381255,0.47562449637389204
8343,0.27597299444003176,0.47562449637389204
8344,0.27597299444003176,0.4757856567284448
8345,0.2760127084988086,0.4757856567284448
8346,0.2760127084988086,0.475825946817083
8347,0.2760524225575854,0.475825946817083
8348,0.2760524225575854,0.4758662369057212
8349,0.27621127879269264,0.4758662369057212
8350,0.27621127879269264,0.4759468170829976
8351,0.2762907069102462,0.4759468170829976
8352,0.2762907069102462,0.4759871071716358
8353,0.27637013502779983,0.4759871071716358
8354,0.27637013502779983,0.476027397260274
8355,0.2764098490865767,0.476027397260274
8356,0.2764098490865767,0.47610797743755034
8357,0.27644956314535346,0.47610797743755034
8358,0.27644956314535346,0.47614826752618855
8359,0.2766481334392375,0.47614826752618855
8360,0.2766481334392375,0.47618855761482676
8361,0.2768069896743447,0.47618855761482676
8362,0.2768069896743447,0.47626913779210317
8363,0.2768864177918983,0.47626913779210317
8364,0.2768864177918983,0.4763497179693795
8365,0.27692613185067516,0.4763497179693795
8366,0.27692613185067516,0.47639000805801773
8367,0.27700555996822873,0.47639000805801773
8368,0.27700555996822873,0.4765108783239323
8369,0.2770452740270056,0.4765108783239323
8370,0.2770452740270056,0.47667203867848507
8371,0.27720413026211277,0.47667203867848507
8372,0.27720413026211277,0.4767526188557615
8373,0.2772438443208896,0.4767526188557615
8374,0.2772438443208896,0.4767929089443997
8375,0.2772835583796664,0.4767929089443997
8376,0.2772835583796664,0.4768331990330379
8377,0.27732327243844324,0.4768331990330379
8378,0.27732327243844324,0.47695406929895245
8379,0.27736298649722,0.47695406929895245
8380,0.27736298649722,0.47699435938759066
8381,0.27744241461477365,0.47699435938759066
8382,0.27744241461477365,0.477074939564867
8383,0.27748212867355043,0.477074939564867
8384,0.27748212867355043,0.4771152296535052
8385,0.2775218427323272,0.4771152296535052
8386,0.2775218427323272,0.47715551974214343
8387,0.27756155679110406,0.47715551974214343
8388,0.27756155679110406,0.47723609991941984
8389,0.2776409849086577,0.47723609991941984
8390,0.2776409849086577,0.4773972602739726
8391,0.2777601270849881,0.4773972602739726
8392,0.2777601270849881,0.47747784045124897
8393,0.2777998411437649,0.47747784045124897
8394,0.2777998411437649,0.4775584206285254
8395,0.2778395552025417,0.4775584206285254
8396,0.2778395552025417,0.47767929089443995
8397,0.2778792692613185,0.47767929089443995
8398,0.2778792692613185,0.47771958098307815
8399,0.2779189833200953,0.47771958098307815
8400,0.2779189833200953,0.47780016116035456
8401,0.27803812549642576,0.47780016116035456
8402,0.27803812549642576,0.4779210314262691
8403,0.27807783955520254,0.4779210314262691
8404,0.27807783955520254,0.4781627719580983
8405,0.27811755361397933,0.4781627719580983
8406,0.27811755361397933,0.4784045124899275
8407,0.27815726767275617,0.4784045124899275
8408,0.27815726767275617,0.47852538275584205
8409,0.27819698173153296,0.47852538275584205
8410,0.27819698173153296,0.4786865431103948
8411,0.2782366957903098,0.4786865431103948
8412,0.2782366957903098,0.47872683319903303
8413,0.2782764098490866,0.47872683319903303
8414,0.2782764098490866,0.4790088638195004
8415,0.278395552025417,0.4790088638195004
8416,0.278395552025417,0.4790491539081386
8417,0.2784352660841938,0.4790491539081386
8418,0.2784352660841938,0.4790894439967768
8419,0.2784749801429706,0.4790894439967768
8420,0.2784749801429706,0.479129734085415
8421,0.27855440826052424,0.479129734085415
8422,0.27855440826052424,0.4792103142626914
8423,0.2786338363780778,0.4792103142626914
8424,0.2786338363780778,0.4794923448831587
8425,0.27867355043685466,0.4794923448831587
8426,0.27867355043685466,0.47953263497179693
8427,0.2787529785544083,0.47953263497179693
8428,0.2787529785544083,0.47957292506043514
8429,0.2788721207307387,0.47957292506043514
8430,0.2788721207307387,0.4797743755036261
8431,0.2789912629070691,0.4797743755036261
8432,0.2789912629070691,0.4798146655922643
8433,0.27907069102462273,0.4798146655922643
8434,0.27907069102462273,0.4798549556809025
8435,0.2792295472597299,0.4798549556809025
8436,0.2792295472597299,0.4798952457695407
8437,0.27926926131850677,0.4798952457695407
8438,0.27926926131850677,0.4799355358581789
8439,0.27930897537728355,0.4799355358581789
8440,0.27930897537728355,0.4799758259468171
8441,0.2793884034948372,0.4799758259468171
8442,0.2793884034948372,0.4800161160354553
8443,0.2795075456711676,0.4800161160354553
8444,0.2795075456711676,0.48005640612409345
8445,0.2795869737887212,0.48005640612409345
8446,0.2795869737887212,0.48017727639000807
8447,0.279626687847498,0.48017727639000807
8448,0.279626687847498,0.4802175664786463
8449,0.27978554408260525,0.4802175664786463
8450,0.27978554408260525,0.48037872683319904
8451,0.27994440031771245,0.48037872683319904
8452,0.27994440031771245,0.48041901692183725
8453,0.2799841143764893,0.48041901692183725
8454,0.2799841143764893,0.4804593070104754
8455,0.2800238284352661,0.4804593070104754
8456,0.2800238284352661,0.4805398871877518
8457,0.2801429706115965,0.4805398871877518
8458,0.2801429706115965,0.48058017727639
8459,0.28026211278792695,0.48058017727639
8460,0.28026211278792695,0.4806204673650282
8461,0.2803415409054805,0.4806204673650282
8462,0.2803415409054805,0.4806607574536664
8463,0.28038125496425736,0.4806607574536664
8464,0.28038125496425736,0.4807413376309428
8465,0.2805003971405878,0.4807413376309428
8466,0.2805003971405878,0.4808219178082192
8467,0.28054011119936456,0.4808219178082192
8468,0.28054011119936456,0.48086220789685735
8469,0.2805798252581414,0.48086220789685735
8470,0.2805798252581414,0.48090249798549556
8471,0.2806195393169182,0.48090249798549556
8472,0.2806195393169182,0.4810233682514102
8473,0.280659253375695,0.4810233682514102
8474,0.280659253375695,0.48118452860596295
8475,0.2806989674344718,0.48118452860596295
8476,0.2806989674344718,0.4813053988718775
8477,0.2807386814932486,0.4813053988718775
8478,0.2807386814932486,0.4813859790491539
8479,0.28077839555202544,0.4813859790491539
8480,0.28077839555202544,0.48142626913779213
8481,0.2808181096108022,0.48142626913779213
8482,0.2808181096108022,0.4815471394037067
8483,0.280857823669579,0.4815471394037067
8484,0.280857823669579,0.4816277195809831
8485,0.28105639396346305,0.4816277195809831
8486,0.28105639396346305,0.4818291700241741
8487,0.2811755361397935,0.4818291700241741
8488,0.2811755361397935,0.48186946011281223
8489,0.2812946783161239,0.48186946011281223
8490,0.2812946783161239,0.48195004029008864
8491,0.2813343923749007,0.48195004029008864
8492,0.2813343923749007,0.4821112006446414
8493,0.28141382049245434,0.4821112006446414
8494,0.28141382049245434,0.4821514907332796
8495,0.2814535345512311,0.4821514907332796
8496,0.2814535345512311,0.4821917808219178
8497,0.28153296266878475,0.4821917808219178
8498,0.28153296266878475,0.482232070910556
8499,0.281691818903892,0.482232070910556
8500,0.281691818903892,0.4822723609991942
8501,0.2817315329626688,0.4822723609991942
8502,0.2817315329626688,0.4823529411764706
8503,0.28189038919777604,0.4823529411764706
8504,0.28189038919777604,0.4823932312651088
8505,0.2819698173153296,0.4823932312651088
8506,0.2819698173153296,0.48243352135374695
8507,0.28204924543288323,0.48243352135374695
8508,0.28204924543288323,0.48275584206285255
8509,0.2820889594916601,0.48275584206285255
8510,0.2820889594916601,0.48279613215149075
8511,0.28212867355043686,0.48279613215149075
8512,0.28212867355043686,0.4828364222401289
8513,0.28216838760921364,0.4828364222401289
8514,0.28216838760921364,0.4828767123287671
8515,0.2823272438443209,0.4828767123287671
8516,0.2823272438443209,0.48323932312651086
8517,0.2824066719618745,0.48323932312651086
8518,0.2824066719618745,0.48327961321514906
8519,0.2824861000794281,0.48327961321514906
8520,0.2824861000794281,0.4833601933924255
8521,0.28252581413820493,0.4833601933924255
8522,0.28252581413820493,0.4834004834810637
8523,0.2825655281969817,0.4834004834810637
8524,0.2825655281969817,0.48344077356970183
8525,0.28264495631453534,0.48344077356970183
8526,0.28264495631453534,0.48352135374697824
8527,0.28288324066719617,0.48352135374697824
8528,0.28288324066719617,0.4836422240128928
8529,0.282922954725973,0.4836422240128928
8530,0.282922954725973,0.483682514101531
8531,0.2829626687847498,0.483682514101531
8532,0.2829626687847498,0.48380338436744563
8533,0.28300238284352663,0.48380338436744563
8534,0.28300238284352663,0.483883964544722
8535,0.2830420969023034,0.483883964544722
8536,0.2830420969023034,0.4839242546333602
8537,0.2830818109610802,0.4839242546333602
8538,0.2830818109610802,0.4839645447219984
8539,0.28316123907863383,0.4839645447219984
8540,0.28316123907863383,0.48404512489927476
8541,0.28324066719618746,0.48404512489927476
8542,0.28324066719618746,0.48408541498791297
8543,0.28339952343129465,0.48408541498791297
8544,0.28339952343129465,0.48424657534246573
8545,0.2834392374900715,0.48424657534246573
8546,0.2834392374900715,0.48489121676067687
8547,0.2834789515488483,0.48489121676067687
8548,0.2834789515488483,0.4849315068493151
8549,0.2835583796664019,0.4849315068493151
8550,0.2835583796664019,0.4849717969379533
8551,0.2835980937251787,0.4849717969379533
8552,0.2835980937251787,0.48501208702659143
8553,0.2836775218427323,0.48501208702659143
8554,0.2836775218427323,0.48513295729250605
8555,0.28371723590150916,0.48513295729250605
8556,0.28371723590150916,0.4852538275584206
8557,0.2837966640190627,0.4852538275584206
8558,0.2837966640190627,0.4852941176470588
8559,0.2839158061953932,0.4852941176470588
8560,0.2839158061953932,0.48537469782433523
8561,0.28395552025417,0.48537469782433523
8562,0.28395552025417,0.4854149879129734
8563,0.28399523431294676,0.4854149879129734
8564,0.28399523431294676,0.48565672844480257
8565,0.2840746624305004,0.48565672844480257
8566,0.2840746624305004,0.48618049959709914
8567,0.284154090548054,0.48618049959709914
8568,0.284154090548054,0.4863013698630137
8569,0.28423351866560764,0.4863013698630137
8570,0.28423351866560764,0.4863819500402901
8571,0.2843129467831612,0.4863819500402901
8572,0.2843129467831612,0.48642224012892826
8573,0.2844320889594917,0.48642224012892826
8574,0.2844320889594917,0.48646253021756647
8575,0.28447180301826847,0.48646253021756647
8576,0.28447180301826847,0.4865028203062047
8577,0.28451151707704525,0.4865028203062047
8578,0.28451151707704525,0.4865431103948429
8579,0.2845909451945989,0.4865431103948429
8580,0.2845909451945989,0.4865834004834811
8581,0.2846703733121525,0.4865834004834811
8582,0.2846703733121525,0.48674456083803386
8583,0.28474980142970613,0.48674456083803386
8584,0.28474980142970613,0.4869057211925866
8585,0.28482922954725975,0.4869057211925866
8586,0.28482922954725975,0.48698630136986304
8587,0.28498808578236695,0.48698630136986304
8588,0.28498808578236695,0.4870265914585012
8589,0.2850675138999206,0.4870265914585012
8590,0.2850675138999206,0.4870668815471394
8591,0.28510722795869736,0.4870668815471394
8592,0.28510722795869736,0.4871071716357776
8593,0.2851469420174742,0.4871071716357776
8594,0.2851469420174742,0.4871474617244158
8595,0.285186656076251,0.4871474617244158
8596,0.285186656076251,0.4873086220789686
8597,0.2852263701350278,0.4873086220789686
8598,0.2852263701350278,0.4873489121676068
8599,0.2852660841938046,0.4873489121676068
8600,0.2852660841938046,0.487389202256245
8601,0.28534551231135824,0.487389202256245
8602,0.28534551231135824,0.48746978243352135
8603,0.28546465448768865,0.48746978243352135
8604,0.28546465448768865,0.48755036261079776
8605,0.28550436854646544,0.48755036261079776
8606,0.28550436854646544,0.4876712328767123
8607,0.28558379666401906,0.4876712328767123
8608,0.28558379666401906,0.48771152296535053
8609,0.28562351072279585,0.48771152296535053
8610,0.28562351072279585,0.48775181305398874
8611,0.2856632247815727,0.48775181305398874
8612,0.2856632247815727,0.4878323932312651
8613,0.2857029388403495,0.4878323932312651
8614,0.2857029388403495,0.4878726833199033
8615,0.2857426528991263,0.4878726833199033
8616,0.2857426528991263,0.48799355358581786
8617,0.2857823669579031,0.48799355358581786
8618,0.2857823669579031,0.48803384367445607
8619,0.2858220810166799,0.48803384367445607
8620,0.2858220810166799,0.4880741337630943
8621,0.2858617950754567,0.4880741337630943
8622,0.2858617950754567,0.4881144238517325
8623,0.2859015091342335,0.4881144238517325
8624,0.2859015091342335,0.48823529411764705
8625,0.28594122319301035,0.48823529411764705
8626,0.28594122319301035,0.48827558420628525
8627,0.28598093725178714,0.48827558420628525
8628,0.28598093725178714,0.48831587429492346
8629,0.2860206513105639,0.48831587429492346
8630,0.2860206513105639,0.48835616438356166
8631,0.28606036536934076,0.48835616438356166
8632,0.28606036536934076,0.4885979049153908
8633,0.28610007942811755,0.4885979049153908
8634,0.28610007942811755,0.488638195004029
8635,0.28613979348689433,0.488638195004029
8636,0.28613979348689433,0.4886784850926672
8637,0.2861795075456712,0.4886784850926672
8638,0.2861795075456712,0.4887590652699436
8639,0.2862589356632248,0.4887590652699436
8640,0.2862589356632248,0.4888799355358582
8641,0.2862986497220016,0.4888799355358582
8642,0.2862986497220016,0.4889202256244964
8643,0.286417791898332,0.4889202256244964
8644,0.286417791898332,0.48900080580177274
8645,0.2865369340746624,0.48900080580177274
8646,0.2865369340746624,0.48908138597904915
8647,0.28657664813343925,0.48908138597904915
8648,0.28657664813343925,0.48912167606768736
8649,0.28661636219221603,0.48912167606768736
8650,0.28661636219221603,0.48916196615632557
8651,0.2866560762509929,0.48916196615632557
8652,0.2866560762509929,0.4892425463336019
8653,0.28669579030976966,0.4892425463336019
8654,0.28669579030976966,0.48936341659951654
8655,0.28673550436854645,0.48936341659951654
8656,0.28673550436854645,0.4894842868654311
8657,0.2868943606036537,0.4894842868654311
8658,0.2868943606036537,0.4896857373086221
8659,0.2869737887212073,0.4896857373086221
8660,0.2869737887212073,0.48980660757453665
8661,0.2871326449563145,0.48980660757453665
8662,0.2871326449563145,0.48984689766317485
8663,0.28717235901509136,0.48984689766317485
8664,0.28717235901509136,0.48992747784045126
8665,0.28729150119142177,0.48992747784045126
8666,0.28729150119142177,0.48996776792908947
8667,0.28733121525019856,0.48996776792908947
8668,0.28733121525019856,0.4900080580177276
8669,0.2873709293089754,0.4900080580177276
8670,0.2873709293089754,0.4900483481063658
8671,0.28745035742652897,0.4900483481063658
8672,0.28745035742652897,0.49008863819500403
8673,0.28756949960285944,0.49008863819500403
8674,0.28756949960285944,0.49016921837228045
8675,0.2876092136616362,0.49016921837228045
8676,0.2876092136616362,0.490290088638195
8677,0.28772835583796663,0.490290088638195
8678,0.28772835583796663,0.4904109589041096
8679,0.2877680698967435,0.4904109589041096
8680,0.2877680698967435,0.4904512489927478
8681,0.28780778395552026,0.4904512489927478
8682,0.28780778395552026,0.490491539081386
8683,0.2878872120730739,0.490491539081386
8684,0.2878872120730739,0.4905318291700242
8685,0.2880460683081811,0.4905318291700242
8686,0.2880460683081811,0.49057211925866234
8687,0.2880857823669579,0.49057211925866234
8688,0.2880857823669579,0.49065269943593876
8689,0.2881254964257347,0.49065269943593876
8690,0.2881254964257347,0.49073327961321517
8691,0.2881652104845115,0.49073327961321517
8692,0.2881652104845115,0.4908138597904915
8693,0.2882446386020651,0.4908138597904915
8694,0.2882446386020651,0.49085414987912973
8695,0.28836378077839553,0.49085414987912973
8696,0.28836378077839553,0.4910958904109589
8697,0.28840349483717237,0.4910958904109589
8698,0.28840349483717237,0.4912570507655117
8699,0.28844320889594915,0.4912570507655117
8700,0.28844320889594915,0.4913376309427881
8701,0.288482922954726,0.4913376309427881
8702,0.288482922954726,0.49145850120870266
8703,0.28856235107227957,0.49145850120870266
8704,0.28856235107227957,0.49149879129734086
8705,0.2886020651310564,0.49149879129734086
8706,0.2886020651310564,0.49161966156325543
8707,0.2886417791898332,0.49161966156325543
8708,0.2886417791898332,0.4917808219178082
8709,0.28868149324861003,0.4917808219178082
8710,0.28868149324861003,0.4918614020950846
8711,0.2887609213661636,0.4918614020950846
8712,0.2887609213661636,0.4919016921837228
8713,0.28884034948371723,0.4919016921837228
8714,0.28884034948371723,0.491941982272361
8715,0.28903891977760127,0.491941982272361
8716,0.28903891977760127,0.4919822723609992
8717,0.2891580619539317,0.4919822723609992
8718,0.2891580619539317,0.4921031426269138
8719,0.2891977760127085,0.4921031426269138
8720,0.2891977760127085,0.492143432715552
8721,0.2892772041302621,0.492143432715552
8722,0.2892772041302621,0.49218372280419015
8723,0.28931691818903893,0.49218372280419015
8724,0.28931691818903893,0.49226430298146656
8725,0.2893566322478157,0.49226430298146656
8726,0.2893566322478157,0.4923851732473811
8727,0.2894757744241461,0.4923851732473811
8728,0.2894757744241461,0.49246575342465754
8729,0.2896346306592534,0.49246575342465754
8730,0.2896346306592534,0.4925866236905721
8731,0.28967434471803016,0.4925866236905721
8732,0.28967434471803016,0.4926672038678485
8733,0.28979348689436063,0.4926672038678485
8734,0.28979348689436063,0.4927074939564867
8735,0.2898729150119142,0.4927074939564867
8736,0.2898729150119142,0.4927477840451249
8737,0.2899920571882446,0.4927477840451249
8738,0.2899920571882446,0.49319097502014503
8739,0.29007148530579824,0.49319097502014503
8740,0.29007148530579824,0.49327155519742144
8741,0.29015091342335186,0.49327155519742144
8742,0.29015091342335186,0.4933521353746978
8743,0.29019062748212865,0.4933521353746978
8744,0.29019062748212865,0.493392425463336
8745,0.2903097696584591,0.493392425463336
8746,0.2903097696584591,0.4934327155519742
8747,0.2903494837172359,0.4934327155519742
8748,0.2903494837172359,0.4934730056406124
8749,0.2903891977760127,0.4934730056406124
8750,0.2903891977760127,0.4935132957292506
8751,0.29050833995234315,0.4935132957292506
8752,0.29050833995234315,0.4935535858178888
8753,0.29054805401111994,0.4935535858178888
8754,0.29054805401111994,0.493593875906527
8755,0.2905877680698967,0.493593875906527
8756,0.2905877680698967,0.4937147461724416
8757,0.29062748212867356,0.4937147461724416
8758,0.29062748212867356,0.49387590652699437
8759,0.29066719618745035,0.49387590652699437
8760,0.29066719618745035,0.4939161966156326
8761,0.2907069102462272,0.4939161966156326
8762,0.2907069102462272,0.4939564867042707
8763,0.29078633836378076,0.4939564867042707
8764,0.29078633836378076,0.49399677679290893
8765,0.290945194598888,0.49399677679290893
8766,0.290945194598888,0.4941579371474617
8767,0.2909849086576648,0.4941579371474617
8768,0.2909849086576648,0.4941982272360999
8769,0.29102462271644164,0.4941982272360999
8770,0.29102462271644164,0.4942788074133763
8771,0.2911040508339952,0.4942788074133763
8772,0.2911040508339952,0.4944399677679291
8773,0.29118347895154884,0.4944399677679291
8774,0.29118347895154884,0.49456083803384365
8775,0.29126290706910246,0.49456083803384365
8776,0.29126290706910246,0.49460112812248186
8777,0.29130262112787925,0.49460112812248186
8778,0.29130262112787925,0.49464141821112007
8779,0.2913820492454329,0.49464141821112007
8780,0.2913820492454329,0.4947219983883965
8781,0.2914614773629865,0.4947219983883965
8782,0.2914614773629865,0.49480257856567283
8783,0.2915011914217633,0.49480257856567283
8784,0.2915011914217633,0.49488315874294925
8785,0.2915806195393169,0.49488315874294925
8786,0.2915806195393169,0.49492344883158745
8787,0.29162033359809375,0.49492344883158745
8788,0.29162033359809375,0.49512489927477843
8789,0.29166004765687054,0.49512489927477843
8790,0.29166004765687054,0.4951651893634166
8791,0.29177918983320095,0.4951651893634166
8792,0.29177918983320095,0.4952054794520548
8793,0.2918189038919778,0.4952054794520548
8794,0.2918189038919778,0.4952860596293312
8795,0.2918586179507546,0.4952860596293312
8796,0.2918586179507546,0.4953263497179694
8797,0.29189833200953136,0.4953263497179694
8798,0.29189833200953136,0.49536663980660756
8799,0.2919380460683082,0.49536663980660756
8800,0.2919380460683082,0.4957695406929895
8801,0.291977760127085,0.4957695406929895
8802,0.291977760127085,0.4958501208702659
8803,0.2920969023034154,0.4958501208702659
8804,0.2920969023034154,0.4958904109589041
8805,0.292176330420969,0.4958904109589041
8806,0.292176330420969,0.4959709911361805
8807,0.29229547259729943,0.4959709911361805
8808,0.29229547259729943,0.4960515713134569
8809,0.2923351866560763,0.4960515713134569
8810,0.2923351866560763,0.4960918614020951
8811,0.2924543288324067,0.4960918614020951
8812,0.2924543288324067,0.49621273166800967
8813,0.2926131850675139,0.49621273166800967
8814,0.2926131850675139,0.49637389202256244
8815,0.2926926131850675,0.49637389202256244
8816,0.2926926131850675,0.49645447219983885
8817,0.29273232724384435,0.49645447219983885
8818,0.29273232724384435,0.4965350523771152
8819,0.2928117553613979,0.4965350523771152
8820,0.2928117553613979,0.4966156325543916
8821,0.29301032565528196,0.4966156325543916
8822,0.29301032565528196,0.4966559226430298
8823,0.2930897537728356,0.4966559226430298
8824,0.2930897537728356,0.4967767929089444
8825,0.29312946783161237,0.4967767929089444
8826,0.29312946783161237,0.4968170829975826
8827,0.29324861000794283,0.4968170829975826
8828,0.29324861000794283,0.4968573730862208
8829,0.2933280381254964,0.4968573730862208
8830,0.2933280381254964,0.496897663174859
8831,0.29340746624305003,0.496897663174859
8832,0.29340746624305003,0.49693795326349716
8833,0.29344718030182687,0.49693795326349716
8834,0.29344718030182687,0.49697824335213536
8835,0.29348689436060366,0.49697824335213536
8836,0.29348689436060366,0.49717969379532634
8837,0.29352660841938044,0.49717969379532634
8838,0.29352660841938044,0.49721998388396454
8839,0.29360603653693407,0.49721998388396454
8840,0.29360603653693407,0.49726027397260275
8841,0.2936457505957109,0.49726027397260275
8842,0.2936457505957109,0.4974214343271555
8843,0.2936854646544877,0.4974214343271555
8844,0.2936854646544877,0.49750201450443193
8845,0.2938443208895949,0.49750201450443193
8846,0.2938443208895949,0.4975825946817083
8847,0.2939237490071485,0.4975825946817083
8848,0.2939237490071485,0.49774375503626106
8849,0.29412231930103255,0.49774375503626106
8850,0.29412231930103255,0.49778404512489927
8851,0.2941620333598094,0.49778404512489927
8852,0.2941620333598094,0.49782433521353747
8853,0.29424146147736296,0.49782433521353747
8854,0.29424146147736296,0.49794520547945204
8855,0.2943208895949166,0.49794520547945204
8856,0.2943208895949166,0.49798549556809024
8857,0.2944003177124702,0.49798549556809024
8858,0.2944003177124702,0.4981869460112812
8859,0.29447974583002384,0.4981869460112812
8860,0.29447974583002384,0.4982272360999194
8861,0.2945194598888006,0.4982272360999194
8862,0.2945194598888006,0.49830781627719584
8863,0.29455917394757747,0.49830781627719584
8864,0.29455917394757747,0.49871071716357773
8865,0.29459888800635425,0.49871071716357773
8866,0.29459888800635425,0.49879129734085415
8867,0.29471803018268466,0.49879129734085415
8868,0.29471803018268466,0.49887187751813056
8869,0.29475774424146145,0.49887187751813056
8870,0.29475774424146145,0.4989524576954069
8871,0.2947974583002383,0.4989524576954069
8872,0.2947974583002383,0.4990330378726833
8873,0.2948371723590151,0.4990330378726833
8874,0.2948371723590151,0.49907332796132153
8875,0.2948768864177919,0.49907332796132153
8876,0.2948768864177919,0.4991136180499597
8877,0.2949166004765687,0.4991136180499597
8878,0.2949166004765687,0.4991539081385979
8879,0.2950357426528991,0.4991539081385979
8880,0.2950357426528991,0.4992344883158743
8881,0.29519459888800637,0.4992344883158743
8882,0.29519459888800637,0.4992747784045125
8883,0.2953137410643368,0.4992747784045125
8884,0.2953137410643368,0.49935535858178887
8885,0.29535345512311356,0.49935535858178887
8886,0.29535345512311356,0.4994359387590653
8887,0.2953931691818904,0.4994359387590653
8888,0.2953931691818904,0.4994762288477035
8889,0.29547259729944403,0.4994762288477035
8890,0.29547259729944403,0.49951651893634164
8891,0.29559173947577444,0.49951651893634164
8892,0.29559173947577444,0.49955680902497984
8893,0.2956314535345512,0.49955680902497984
8894,0.2956314535345512,0.49959709911361805
8895,0.29567116759332807,0.49959709911361805
8896,0.29567116759332807,0.49967767929089446
8897,0.2957903097696585,0.49967767929089446
8898,0.2957903097696585,0.4997582594681708
8899,0.2959491660047657,0.4997582594681708
8900,0.2959491660047657,0.4999597099113618
8901,0.2959888800635425,0.4999597099113618
8902,0.2959888800635425,0.5
8903,0.2960285941223193,0.5
8904,0.2960285941223193,0.5000402900886382
8905,0.2960683081810961,0.5000402900886382
8906,0.2960683081810961,0.5000805801772764
8907,0.2961477362986497,0.5000805801772764
8908,0.2961477362986497,0.5002820306204674
8909,0.29618745035742655,0.5002820306204674
8910,0.29618745035742655,0.5003626107977438
8911,0.29622716441620334,0.5003626107977438
8912,0.29622716441620334,0.5004431909750201
8913,0.29630659253375696,0.5004431909750201
8914,0.29630659253375696,0.5004834810636584
8915,0.29634630659253375,0.5004834810636584
8916,0.29634630659253375,0.5005237711522965
8917,0.2963860206513106,0.5005237711522965
8918,0.2963860206513106,0.5005640612409348
8919,0.29646544876886416,0.5005640612409348
8920,0.29646544876886416,0.5006043513295729
8921,0.2967434471803018,0.5006043513295729
8922,0.2967434471803018,0.5006446414182111
8923,0.2967831612390786,0.5006446414182111
8924,0.2967831612390786,0.5007655116841258
8925,0.29682287529785545,0.5007655116841258
8926,0.29682287529785545,0.5008058017727639
8927,0.2969023034154091,0.5008058017727639
8928,0.2969023034154091,0.5008863819500403
8929,0.29706115965051627,0.5008863819500403
8930,0.29706115965051627,0.5009266720386785
8931,0.2971803018268467,0.5009266720386785
8932,0.2971803018268467,0.5009669621273167
8933,0.2972597299444003,0.5009669621273167
8934,0.2972597299444003,0.5010072522159549
8935,0.29733915806195393,0.5010072522159549
8936,0.29733915806195393,0.5011281224818694
8937,0.29741858617950756,0.5011281224818694
8938,0.29741858617950756,0.5014101531023368
8939,0.29745830023828435,0.5014101531023368
8940,0.29745830023828435,0.5014907332796132
8941,0.2974980142970612,0.5014907332796132
8942,0.2974980142970612,0.5016921837228042
8943,0.2976568705321684,0.5016921837228042
8944,0.2976568705321684,0.5020950846091862
8945,0.29769658459094517,0.5020950846091862
8946,0.29769658459094517,0.5021756647864626
8947,0.2978554408260524,0.5021756647864626
8948,0.2978554408260524,0.5022562449637389
8949,0.2978951548848292,0.5022562449637389
8950,0.2978951548848292,0.5022965350523771
8951,0.29793486894360605,0.5022965350523771
8952,0.29793486894360605,0.5023368251410153
8953,0.29801429706115967,0.5023368251410153
8954,0.29801429706115967,0.5023771152296536
8955,0.29805401111993646,0.5023771152296536
8956,0.29805401111993646,0.5024174053182917
8957,0.29809372517871324,0.5024174053182917
8958,0.29809372517871324,0.5024576954069299
8959,0.2981334392374901,0.5024576954069299
8960,0.2981334392374901,0.5024979854955681
8961,0.2982128673550437,0.5024979854955681
8962,0.2982128673550437,0.5025382755842063
8963,0.2982922954725973,0.5025382755842063
8964,0.2982922954725973,0.5026994359387591
8965,0.2983320095313741,0.5026994359387591
8966,0.2983320095313741,0.5028605962933118
8967,0.2984908657664813,0.5028605962933118
8968,0.2984908657664813,0.5031426269137792
8969,0.29857029388403494,0.5031426269137792
8970,0.29857029388403494,0.5034649476228847
8971,0.29861000794281173,0.5034649476228847
8972,0.29861000794281173,0.503505237711523
8973,0.29864972200158857,0.503505237711523
8974,0.29864972200158857,0.5035455278001612
8975,0.29868943606036535,0.5035455278001612
8976,0.29868943606036535,0.503706688154714
8977,0.298768864177919,0.503706688154714
8978,0.298768864177919,0.503908138597905
8979,0.29880857823669577,0.503908138597905
8980,0.29880857823669577,0.5039484286865431
8981,0.2988482922954726,0.5039484286865431
8982,0.2988482922954726,0.5041095890410959
8983,0.2988880063542494,0.5041095890410959
8984,0.2988880063542494,0.5041901692183722
8985,0.29892772041302623,0.5041901692183722
8986,0.29892772041302623,0.5043110394842869
8987,0.29904686258935664,0.5043110394842869
8988,0.29904686258935664,0.5043916196615632
8989,0.29908657664813343,0.5043916196615632
8990,0.29908657664813343,0.5044319097502015
8991,0.29912629070691027,0.5044319097502015
8992,0.29912629070691027,0.5045124899274779
8993,0.29928514694201747,0.5045124899274779
8994,0.29928514694201747,0.504552780016116
8995,0.2993248610007943,0.504552780016116
8996,0.2993248610007943,0.5046333601933924
8997,0.2994837172359015,0.5046333601933924
8998,0.2994837172359015,0.5047139403706689
8999,0.2995234312946783,0.5047139403706689
9000,0.2995234312946783,0.5049153908138598
9001,0.29956314535345513,0.5049153908138598
9002,0.29956314535345513,0.504955680902498
9003,0.2996028594122319,0.504955680902498
9004,0.2996028594122319,0.5050362610797744
9005,0.2998808578236696,0.5050362610797744
9006,0.2998808578236696,0.505157131345689
9007,0.2999602859412232,0.505157131345689
9008,0.2999602859412232,0.5051974214343271
9009,0.30003971405877683,0.5051974214343271
9010,0.30003971405877683,0.5052377115229654
9011,0.3001191421763304,0.5052377115229654
9012,0.3001191421763304,0.5053182917002418
9013,0.300198570293884,0.5053182917002418
9014,0.300198570293884,0.5053585817888799
9015,0.3003574265289913,0.5053585817888799
9016,0.3003574265289913,0.5053988718775181
9017,0.30039714058776806,0.5053988718775181
9018,0.30039714058776806,0.5054794520547945
9019,0.3004368546465449,0.5054794520547945
9020,0.3004368546465449,0.5057211925866237
9021,0.3005957108816521,0.5057211925866237
9022,0.3005957108816521,0.5057614826752619
9023,0.3007148530579825,0.5057614826752619
9024,0.3007148530579825,0.5058017727639
9025,0.30079428117553614,0.5058017727639
9026,0.30079428117553614,0.5058823529411764
9027,0.3008339952343129,0.5058823529411764
9028,0.3008339952343129,0.5059629331184529
9029,0.30087370929308976,0.5059629331184529
9030,0.30087370929308976,0.506003223207091
9031,0.30091342335186655,0.506003223207091
9032,0.30091342335186655,0.5060435132957293
9033,0.30103256552819696,0.5060435132957293
9034,0.30103256552819696,0.506204673650282
9035,0.3011119936457506,0.506204673650282
9036,0.3011119936457506,0.5062449637389203
9037,0.3011517077045274,0.5062449637389203
9038,0.3011517077045274,0.5064464141821112
9039,0.3011914217633042,0.5064464141821112
9040,0.3011914217633042,0.5065269943593876
9041,0.30127084988085784,0.5065269943593876
9042,0.30127084988085784,0.5066075745366639
9043,0.3013105639396346,0.5066075745366639
9044,0.3013105639396346,0.5066881547139404
9045,0.30138999205718825,0.5066881547139404
9046,0.30138999205718825,0.5067284448025786
9047,0.3014694201747419,0.5067284448025786
9048,0.3014694201747419,0.5067687348912168
9049,0.3015885623510723,0.5067687348912168
9050,0.3015885623510723,0.5068090249798549
9051,0.30162827640984907,0.5068090249798549
9052,0.30162827640984907,0.5069298952457696
9053,0.3017077045274027,0.5069298952457696
9054,0.3017077045274027,0.5070104754230459
9055,0.3017871326449563,0.5070104754230459
9056,0.3017871326449563,0.5070507655116842
9057,0.3018268467037331,0.5070507655116842
9058,0.3018268467037331,0.5071313456889606
9059,0.30190627482128674,0.5071313456889606
9060,0.30190627482128674,0.5072119258662369
9061,0.3019459888800635,0.5072119258662369
9062,0.3019459888800635,0.5072522159548751
9063,0.30198570293884036,0.5072522159548751
9064,0.30198570293884036,0.5073327961321515
9065,0.302065131056394,0.5073327961321515
9066,0.302065131056394,0.5074536663980661
9067,0.3021048451151708,0.5074536663980661
9068,0.3021048451151708,0.5075342465753425
9069,0.30214455917394756,0.5075342465753425
9070,0.30214455917394756,0.5076148267526188
9071,0.3021842732327244,0.5076148267526188
9072,0.3021842732327244,0.5076551168412571
9073,0.302263701350278,0.5076551168412571
9074,0.302263701350278,0.5076954069298952
9075,0.3023034154090548,0.5076954069298952
9076,0.3023034154090548,0.5077356970185335
9077,0.3023431294678316,0.5077356970185335
9078,0.3023431294678316,0.5077759871071716
9079,0.30238284352660844,0.5077759871071716
9080,0.30238284352660844,0.5078565672844481
9081,0.3024225575853852,0.5078565672844481
9082,0.3024225575853852,0.5079371474617245
9083,0.302462271644162,0.5079371474617245
9084,0.302462271644162,0.5080177276390008
9085,0.3027005559968229,0.5080177276390008
9086,0.3027005559968229,0.508058017727639
9087,0.3028594122319301,0.508058017727639
9088,0.3028594122319301,0.5081788879935536
9089,0.3028991262907069,0.5081788879935536
9090,0.3028991262907069,0.5082191780821917
9091,0.30297855440826055,0.5082191780821917
9092,0.30297855440826055,0.50825946817083
9093,0.3030579825258141,0.50825946817083
9094,0.3030579825258141,0.5082997582594682
9095,0.30309769658459096,0.5082997582594682
9096,0.30309769658459096,0.5083803384367446
9097,0.30313741064336774,0.5083803384367446
9098,0.30313741064336774,0.5084206285253827
9099,0.3031771247021446,0.5084206285253827
9100,0.3031771247021446,0.5085817888799355
9101,0.30325655281969816,0.5085817888799355
9102,0.30325655281969816,0.508662369057212
9103,0.303296266878475,0.508662369057212
9104,0.303296266878475,0.5087429492344883
9105,0.3033359809372518,0.5087429492344883
9106,0.3033359809372518,0.5087832393231265
9107,0.30337569499602857,0.5087832393231265
9108,0.30337569499602857,0.5088235294117647
9109,0.3034154090548054,0.5088235294117647
9110,0.3034154090548054,0.5089443996776792
9111,0.3034551231135822,0.5089443996776792
9112,0.3034551231135822,0.5089846897663175
9113,0.30369340746624307,0.5089846897663175
9114,0.30369340746624307,0.5090652699435939
9115,0.30373312152501986,0.5090652699435939
9116,0.30373312152501986,0.5091055600322321
9117,0.3038125496425735,0.5091055600322321
9118,0.3038125496425735,0.5091458501208702
9119,0.3038919777601271,0.5091458501208702
9120,0.3038919777601271,0.509307010475423
9121,0.3040111199364575,0.509307010475423
9122,0.3040111199364575,0.5093473005640612
9123,0.3041699761715647,0.5093473005640612
9124,0.3041699761715647,0.5094681708299759
9125,0.3042891183478952,0.5094681708299759
9126,0.3042891183478952,0.5095890410958904
9127,0.30432883240667197,0.5095890410958904
9128,0.30432883240667197,0.5096293311845286
9129,0.304527402700556,0.5096293311845286
9130,0.304527402700556,0.5096696212731668
9131,0.30460683081810963,0.5096696212731668
9132,0.30460683081810963,0.5098307816277196
9133,0.3047656870532168,0.5098307816277196
9134,0.3047656870532168,0.5100322320709105
9135,0.30484511517077045,0.5100322320709105
9136,0.30484511517077045,0.5101128122481869
9137,0.30496425734710086,0.5101128122481869
9138,0.30496425734710086,0.5101531023368251
9139,0.3050436854646545,0.5101531023368251
9140,0.3050436854646545,0.5101933924254634
9141,0.3050833995234313,0.5101933924254634
9142,0.3050833995234313,0.5103142626913779
9143,0.3051628276409849,0.5103142626913779
9144,0.3051628276409849,0.5103545527800161
9145,0.30520254169976174,0.5103545527800161
9146,0.30520254169976174,0.5104351329572925
9147,0.3052819698173153,0.5104351329572925
9148,0.3052819698173153,0.5106768734891217
9149,0.3054011119936457,0.5106768734891217
9150,0.3054011119936457,0.5107171635777599
9151,0.30548054011119935,0.5107171635777599
9152,0.30548054011119935,0.5109991941982273
9153,0.3055202541699762,0.5109991941982273
9154,0.3055202541699762,0.511361804995971
9155,0.305559968228753,0.511361804995971
9156,0.305559968228753,0.5115632554391619
9157,0.3056393963463066,0.5115632554391619
9158,0.3056393963463066,0.5117244157937147
9159,0.3056791104050834,0.5117244157937147
9160,0.3056791104050834,0.5117647058823529
9161,0.305758538522637,0.5117647058823529
9162,0.305758538522637,0.5118452860596293
9163,0.30583796664019064,0.5118452860596293
9164,0.30583796664019064,0.5118855761482676
9165,0.30591739475774427,0.5118855761482676
9166,0.30591739475774427,0.5120064464141821
9167,0.30607625099285146,0.5120064464141821
9168,0.30607625099285146,0.5120467365028203
9169,0.3061159650516283,0.5120467365028203
9170,0.3061159650516283,0.5120870265914585
9171,0.3061953931691819,0.5120870265914585
9172,0.3061953931691819,0.5121273166800967
9173,0.3062748212867355,0.5121273166800967
9174,0.3062748212867355,0.5121676067687349
9175,0.3063939634630659,0.5121676067687349
9176,0.3063939634630659,0.5122884770346495
9177,0.30643367752184275,0.5122884770346495
9178,0.30643367752184275,0.5123287671232877
9179,0.3065131056393963,0.5123287671232877
9180,0.3065131056393963,0.5123690572119258
9181,0.3066719618745036,0.5123690572119258
9182,0.3066719618745036,0.5124093473005641
9183,0.30671167593328036,0.5124093473005641
9184,0.30671167593328036,0.5125302175664787
9185,0.3067513899920572,0.5125302175664787
9186,0.3067513899920572,0.5125705076551168
9187,0.306791104050834,0.5125705076551168
9188,0.306791104050834,0.5126913779210315
9189,0.3069102462271644,0.5126913779210315
9190,0.3069102462271644,0.5127719580983078
9191,0.30694996028594124,0.5127719580983078
9192,0.30694996028594124,0.512812248186946
9193,0.306989674344718,0.512812248186946
9194,0.306989674344718,0.5128525382755842
9195,0.30706910246227165,0.5128525382755842
9196,0.30706910246227165,0.5129331184528606
9197,0.30710881652104843,0.5129331184528606
9198,0.30710881652104843,0.5129734085414988
9199,0.3071485305798253,0.5129734085414988
9200,0.3071485305798253,0.5130942788074134
9201,0.30718824463860206,0.5130942788074134
9202,0.30718824463860206,0.5131345688960516
9203,0.30722795869737884,0.5131345688960516
9204,0.30722795869737884,0.5132957292506044
9205,0.3072676727561557,0.5132957292506044
9206,0.3072676727561557,0.513416599516519
9207,0.3073471008737093,0.513416599516519
9208,0.3073471008737093,0.5134971796937954
9209,0.3073868149324861,0.5134971796937954
9210,0.3073868149324861,0.5135777598710717
9211,0.3074265289912629,0.5135777598710717
9212,0.3074265289912629,0.5136986301369864
9213,0.3074662430500397,0.5136986301369864
9214,0.3074662430500397,0.5137389202256245
9215,0.3075059571088165,0.5137389202256245
9216,0.3075059571088165,0.5138597904915391
9217,0.30754567116759335,0.5138597904915391
9218,0.30754567116759335,0.5140209508460919
9219,0.30758538522637013,0.5140209508460919
9220,0.30758538522637013,0.5141418211120065
9221,0.3076250992851469,0.5141418211120065
9222,0.3076250992851469,0.5145850120870266
9223,0.3077442414614774,0.5145850120870266
9224,0.3077442414614774,0.5146253021756648
9225,0.3078633836378078,0.5146253021756648
9226,0.3078633836378078,0.514665592264303
9227,0.3079428117553614,0.514665592264303
9228,0.3079428117553614,0.5147058823529411
9229,0.3079825258141382,0.5147058823529411
9230,0.3079825258141382,0.5147461724415794
9231,0.308022239872915,0.5147461724415794
9232,0.308022239872915,0.5147864625302175
9233,0.30806195393169183,0.5147864625302175
9234,0.30806195393169183,0.5148267526188558
9235,0.3081016679904686,0.5148267526188558
9236,0.3081016679904686,0.514867042707494
9237,0.30814138204924546,0.514867042707494
9238,0.30814138204924546,0.5149073327961321
9239,0.30818109610802225,0.5149073327961321
9240,0.30818109610802225,0.5149476228847704
9241,0.30822081016679903,0.5149476228847704
9242,0.30822081016679903,0.5150282030620468
9243,0.30826052422557587,0.5150282030620468
9244,0.30826052422557587,0.5151490733279613
9245,0.3083796664019063,0.5151490733279613
9246,0.3083796664019063,0.5151893634165995
9247,0.3084590945194599,0.5151893634165995
9248,0.3084590945194599,0.5152296535052378
9249,0.3085782366957903,0.5152296535052378
9250,0.3085782366957903,0.515310233682514
9251,0.30869737887212073,0.515310233682514
9252,0.30869737887212073,0.5154311039484287
9253,0.3087370929308975,0.5154311039484287
9254,0.3087370929308975,0.515511684125705
9255,0.30877680698967436,0.515511684125705
9256,0.30877680698967436,0.5156325543916197
9257,0.30881652104845114,0.5156325543916197
9258,0.30881652104845114,0.5156728444802579
9259,0.3089753772835584,0.5156728444802579
9260,0.3089753772835584,0.5157534246575343
9261,0.309054805401112,0.5157534246575343
9262,0.309054805401112,0.5157937147461724
9263,0.30917394757744243,0.5157937147461724
9264,0.30917394757744243,0.5158340048348107
9265,0.309253375694996,0.5158340048348107
9266,0.309253375694996,0.5159548751007252
9267,0.30929308975377284,0.5159548751007252
9268,0.30929308975377284,0.5159951651893634
9269,0.30933280381254963,0.5159951651893634
9270,0.30933280381254963,0.5160354552780017
9271,0.30937251787132647,0.5160354552780017
9272,0.30937251787132647,0.5161563255439162
9273,0.30941223193010325,0.5161563255439162
9274,0.30941223193010325,0.5162369057211926
9275,0.3094916600476569,0.5162369057211926
9276,0.3094916600476569,0.5163174858984689
9277,0.30953137410643367,0.5163174858984689
9278,0.30953137410643367,0.5164383561643836
9279,0.3095710881652105,0.5164383561643836
9280,0.3095710881652105,0.5165995165189363
9281,0.3096108022239873,0.5165995165189363
9282,0.3096108022239873,0.5166398066075746
9283,0.3096505162827641,0.5166398066075746
9284,0.3096505162827641,0.5167606768734891
9285,0.3096902303415409,0.5167606768734891
9286,0.3096902303415409,0.5168009669621273
9287,0.3097299444003177,0.5168009669621273
9288,0.3097299444003177,0.5169218372280419
9289,0.30980937251787133,0.5169218372280419
9290,0.30980937251787133,0.5170427074939565
9291,0.30988880063542495,0.5170427074939565
9292,0.30988880063542495,0.5171232876712328
9293,0.3099682287529786,0.5171232876712328
9294,0.3099682287529786,0.5172038678485092
9295,0.31000794281175537,0.5172038678485092
9296,0.31000794281175537,0.5172441579371475
9297,0.31004765687053215,0.5172441579371475
9298,0.31004765687053215,0.5173247381144238
9299,0.3101270849880858,0.5173247381144238
9300,0.3101270849880858,0.5173650282030621
9301,0.31016679904686256,0.5173650282030621
9302,0.31016679904686256,0.5174053182917002
9303,0.31028594122319303,0.5174053182917002
9304,0.31028594122319303,0.5174456083803385
9305,0.3103653693407466,0.5174456083803385
9306,0.3103653693407466,0.5175261885576148
9307,0.31040508339952344,0.5175261885576148
9308,0.31040508339952344,0.517566478646253
9309,0.3104447974583002,0.517566478646253
9310,0.3104447974583002,0.5176873489121676
9311,0.3106036536934075,0.5176873489121676
9312,0.3106036536934075,0.517767929089444
9313,0.31064336775218426,0.517767929089444
9314,0.31064336775218426,0.5178887993553586
9315,0.3108022239872915,0.5178887993553586
9316,0.3108022239872915,0.517969379532635
9317,0.3108419380460683,0.517969379532635
9318,0.3108419380460683,0.5180902497985496
9319,0.3109213661636219,0.5180902497985496
9320,0.3109213661636219,0.5183319903303787
9321,0.3109610802223987,0.5183319903303787
9322,0.3109610802223987,0.518372280419017
9323,0.31100079428117555,0.518372280419017
9324,0.31100079428117555,0.5184125705076551
9325,0.31104050833995234,0.5184125705076551
9326,0.31104050833995234,0.5184931506849315
9327,0.31111993645750596,0.5184931506849315
9328,0.31111993645750596,0.5185737308622079
9329,0.31115965051628275,0.5185737308622079
9330,0.31115965051628275,0.5186543110394843
9331,0.3111993645750596,0.5186543110394843
9332,0.3111993645750596,0.5186946011281225
9333,0.3112390786338364,0.5186946011281225
9334,0.3112390786338364,0.5187751813053989
9335,0.31127879269261316,0.5187751813053989
9336,0.31127879269261316,0.5189363416599516
9337,0.31131850675139,0.5189363416599516
9338,0.31131850675139,0.519016921837228
9339,0.3114376489277204,0.519016921837228
9340,0.3114376489277204,0.5190572119258663
9341,0.3114773629864972,0.5190572119258663
9342,0.3114773629864972,0.5191377921031426
9343,0.31159650516282766,0.5191377921031426
9344,0.31159650516282766,0.519218372280419
9345,0.31163621922160445,0.519218372280419
9346,0.31163621922160445,0.5192586623690573
9347,0.31167593328038123,0.5192586623690573
9348,0.31167593328038123,0.5193795326349718
9349,0.31175536139793486,0.5193795326349718
9350,0.31175536139793486,0.5194601128122481
9351,0.3118347895154885,0.5194601128122481
9352,0.3118347895154885,0.5195004029008864
9353,0.31199364575059574,0.5195004029008864
9354,0.31199364575059574,0.519621273166801
9355,0.31211278792692615,0.519621273166801
9356,0.31211278792692615,0.5196615632554391
9357,0.31223193010325656,0.5196615632554391
9358,0.31223193010325656,0.5197421434327155
9359,0.3123113582208102,0.5197421434327155
9360,0.3123113582208102,0.5198227236099919
9361,0.3124305003971406,0.5198227236099919
9362,0.3124305003971406,0.5199435938759065
9363,0.3124702144559174,0.5199435938759065
9364,0.3124702144559174,0.5199838839645448
9365,0.3125099285146942,0.5199838839645448
9366,0.3125099285146942,0.5200241740531829
9367,0.312549642573471,0.5200241740531829
9368,0.312549642573471,0.5201450443190975
9369,0.3125893566322478,0.5201450443190975
9370,0.3125893566322478,0.5203062046736503
9371,0.3126687847498014,0.5203062046736503
9372,0.3126687847498014,0.5203464947622884
9373,0.31270849880857826,0.5203464947622884
9374,0.31270849880857826,0.5203867848509267
9375,0.3128276409849087,0.5203867848509267
9376,0.3128276409849087,0.520467365028203
9377,0.3129467831612391,0.520467365028203
9378,0.3129467831612391,0.5205479452054794
9379,0.31298649722001587,0.5205479452054794
9380,0.31298649722001587,0.5206285253827558
9381,0.3131056393963463,0.5206285253827558
9382,0.3131056393963463,0.520668815471394
9383,0.3131850675138999,0.520668815471394
9384,0.3131850675138999,0.5209105560032232
9385,0.31334392374900716,0.5209105560032232
9386,0.31334392374900716,0.5210314262691378
9387,0.31338363780778394,0.5210314262691378
9388,0.31338363780778394,0.5211522965350524
9389,0.31350277998411435,0.5211522965350524
9390,0.31350277998411435,0.5212731668009669
9391,0.3137013502779984,0.5212731668009669
9392,0.3137013502779984,0.5213537469782433
9393,0.31386020651310564,0.5213537469782433
9394,0.31386020651310564,0.5213940370668816
9395,0.31389992057188243,0.5213940370668816
9396,0.31389992057188243,0.5214343271555197
9397,0.31393963463065927,0.5214343271555197
9398,0.31393963463065927,0.5215551974214343
9399,0.31397934868943606,0.5215551974214343
9400,0.31397934868943606,0.5216760676873489
9401,0.3141779189833201,0.5216760676873489
9402,0.3141779189833201,0.5217566478646253
9403,0.3142970611596505,0.5217566478646253
9404,0.3142970611596505,0.5218775181305398
9405,0.31433677521842734,0.5218775181305398
9406,0.31433677521842734,0.5220386784850927
9407,0.3144162033359809,0.5220386784850927
9408,0.3144162033359809,0.5221192586623691
9409,0.31445591739475776,0.5221192586623691
9410,0.31445591739475776,0.5221998388396455
9411,0.31449563145353454,0.5221998388396455
9412,0.31449563145353454,0.5222401289282836
9413,0.31457505957108817,0.5222401289282836
9414,0.31457505957108817,0.52232070910556
9415,0.31461477362986495,0.52232070910556
9416,0.31461477362986495,0.5224012892828365
9417,0.3146544876886418,0.5224012892828365
9418,0.3146544876886418,0.5224415793714746
9419,0.3146942017474186,0.5224415793714746
9420,0.3146942017474186,0.5224818694601128
9421,0.3147339158061954,0.5224818694601128
9422,0.3147339158061954,0.5226833199033037
9423,0.3148927720413026,0.5226833199033037
9424,0.3148927720413026,0.5228041901692184
9425,0.315011914217633,0.5228041901692184
9426,0.315011914217633,0.5228444802578566
9427,0.31509134233518665,0.5228444802578566
9428,0.31509134233518665,0.5228847703464947
9429,0.3151707704527403,0.5228847703464947
9430,0.3151707704527403,0.5230459307010475
9431,0.3152899126290707,0.5230459307010475
9432,0.3152899126290707,0.5230862207896857
9433,0.3153296266878475,0.5230862207896857
9434,0.3153296266878475,0.523126510878324
9435,0.3153693407466243,0.523126510878324
9436,0.3153693407466243,0.5232070910556004
9437,0.3155281969817315,0.5232070910556004
9438,0.3155281969817315,0.5232876712328767
9439,0.31556791104050835,0.5232876712328767
9440,0.31556791104050835,0.5233279613215149
9441,0.31560762509928514,0.5233279613215149
9442,0.31560762509928514,0.5233682514101531
9443,0.315647339158062,0.5233682514101531
9444,0.315647339158062,0.5234891216760676
9445,0.31568705321683876,0.5234891216760676
9446,0.31568705321683876,0.5235294117647059
9447,0.3157664813343924,0.5235294117647059
9448,0.3157664813343924,0.5235697018533441
9449,0.3158856235107228,0.5235697018533441
9450,0.3158856235107228,0.5236099919419823
9451,0.3159253375694996,0.5236099919419823
9452,0.3159253375694996,0.5236502820306205
9453,0.31608419380460684,0.5236502820306205
9454,0.31608419380460684,0.5236905721192586
9455,0.31620333598093725,0.5236905721192586
9456,0.31620333598093725,0.523771152296535
9457,0.31624305003971404,0.523771152296535
9458,0.31624305003971404,0.5239323126510879
9459,0.3162827640984909,0.5239323126510879
9460,0.3162827640984909,0.5240128928283643
9461,0.3164416203335981,0.5240128928283643
9462,0.3164416203335981,0.524375503626108
9463,0.3164813343923749,0.524375503626108
9464,0.3164813343923749,0.5248589846897663
9465,0.3165210484511517,0.5248589846897663
9466,0.3165210484511517,0.5249798549556809
9467,0.31656076250992854,0.5249798549556809
9468,0.31656076250992854,0.5250604351329573
9469,0.3166004765687053,0.5250604351329573
9470,0.3166004765687053,0.5251007252215955
9471,0.31667990468625895,0.5251007252215955
9472,0.31667990468625895,0.5251410153102337
9473,0.31671961874503574,0.5251410153102337
9474,0.31671961874503574,0.52522159548751
9475,0.31679904686258936,0.52522159548751
9476,0.31679904686258936,0.5253424657534247
9477,0.31683876092136615,0.5253424657534247
9478,0.31683876092136615,0.5253827558420628
9479,0.3169181890389198,0.5253827558420628
9480,0.3169181890389198,0.5255439161966157
9481,0.317077045274027,0.5255439161966157
9482,0.317077045274027,0.5255842062852538
9483,0.3171167593328038,0.5255842062852538
9484,0.3171167593328038,0.525624496373892
9485,0.3171564733915806,0.525624496373892
9486,0.3171564733915806,0.5257050765511684
9487,0.31727561556791106,0.5257050765511684
9488,0.31727561556791106,0.525825946817083
9489,0.31731532962668785,0.525825946817083
9490,0.31731532962668785,0.5258662369057212
9491,0.3173947577442415,0.5258662369057212
9492,0.3173947577442415,0.5259065269943594
9493,0.3175138999205719,0.5259065269943594
9494,0.3175138999205719,0.5260273972602739
9495,0.31755361397934867,0.5260273972602739
9496,0.31755361397934867,0.5260676873489122
9497,0.3177124702144559,0.5260676873489122
9498,0.3177124702144559,0.5262691377921032
9499,0.3178713264495631,0.5262691377921032
9500,0.3178713264495631,0.5264302981466559
9501,0.3179904686258936,0.5264302981466559
9502,0.3179904686258936,0.5265108783239323
9503,0.31806989674344716,0.5265108783239323
9504,0.31806989674344716,0.5265511684125705
9505,0.318109610802224,0.5265511684125705
9506,0.318109610802224,0.5265914585012087
9507,0.3181493248610008,0.5265914585012087
9508,0.3181493248610008,0.5267123287671233
9509,0.3182287529785544,0.5267123287671233
9510,0.3182287529785544,0.5267526188557615
9511,0.31842732327243845,0.5267526188557615
9512,0.31842732327243845,0.5267929089443997
9513,0.31846703733121523,0.5267929089443997
9514,0.31846703733121523,0.5268734891216761
9515,0.3186258935663225,0.5268734891216761
9516,0.3186258935663225,0.5269137792103142
9517,0.31866560762509927,0.5269137792103142
9518,0.31866560762509927,0.5269540692989525
9519,0.31890389197776015,0.5269540692989525
9520,0.31890389197776015,0.5269943593875906
9521,0.3189833200953137,0.5269943593875906
9522,0.3189833200953137,0.5270346494762288
9523,0.31902303415409056,0.5270346494762288
9524,0.31902303415409056,0.5273972602739726
9525,0.31918189038919775,0.5273972602739726
9526,0.31918189038919775,0.5274375503626108
9527,0.3192216044479746,0.5274375503626108
9528,0.3192216044479746,0.5275181305398872
9529,0.3193010325655282,0.5275181305398872
9530,0.3193010325655282,0.5275584206285254
9531,0.31949960285941226,0.5275584206285254
9532,0.31949960285941226,0.5276390008058017
9533,0.31953931691818904,0.5276390008058017
9534,0.31953931691818904,0.5278404512489927
9535,0.3195790309769658,0.5278404512489927
9536,0.3195790309769658,0.527880741337631
9537,0.31961874503574267,0.527880741337631
9538,0.31961874503574267,0.5279210314262691
9539,0.31965845909451945,0.5279210314262691
9540,0.31965845909451945,0.5279613215149074
9541,0.3197378872120731,0.5279613215149074
9542,0.3197378872120731,0.5280821917808219
9543,0.31977760127084986,0.5280821917808219
9544,0.31977760127084986,0.5284045124899275
9545,0.3198173153296267,0.5284045124899275
9546,0.3198173153296267,0.5284448025785656
9547,0.3199364575059571,0.5284448025785656
9548,0.3199364575059571,0.5284850926672039
9549,0.3199761715647339,0.5284850926672039
9550,0.3199761715647339,0.528525382755842
9551,0.32001588562351074,0.528525382755842
9552,0.32001588562351074,0.5285656728444803
9553,0.32005559968228753,0.5285656728444803
9554,0.32005559968228753,0.5286865431103949
9555,0.32029388403494835,0.5286865431103949
9556,0.32029388403494835,0.528726833199033
9557,0.320373312152502,0.528726833199033
9558,0.320373312152502,0.5287671232876713
9559,0.32053216838760923,0.5287671232876713
9560,0.32053216838760923,0.5288074133763094
9561,0.320571882446386,0.5288074133763094
9562,0.320571882446386,0.5290491539081386
9563,0.32061159650516285,0.5290491539081386
9564,0.32061159650516285,0.529129734085415
9565,0.3206910246227164,0.529129734085415
9566,0.3206910246227164,0.5292103142626914
9567,0.32073073868149327,0.5292103142626914
9568,0.32073073868149327,0.529331184528606
9569,0.3208498808578237,0.529331184528606
9570,0.3208498808578237,0.5295326349717969
9571,0.3209293089753773,0.5295326349717969
9572,0.3209293089753773,0.5295729250604352
9573,0.3209690230341541,0.5295729250604352
9574,0.3209690230341541,0.5296132151490733
9575,0.3210087370929309,0.5296132151490733
9576,0.3210087370929309,0.5296535052377115
9577,0.3212073073868149,0.5296535052377115
9578,0.3212073073868149,0.5297340854149879
9579,0.32124702144559175,0.5297340854149879
9580,0.32124702144559175,0.5298146655922643
9581,0.3213264495631454,0.5298146655922643
9582,0.3213264495631454,0.5298549556809025
9583,0.3214455917394758,0.5298549556809025
9584,0.3214455917394758,0.5298952457695407
9585,0.3215250198570294,0.5298952457695407
9586,0.3215250198570294,0.5300564061240934
9587,0.3215647339158062,0.5300564061240934
9588,0.3215647339158062,0.5300966962127317
9589,0.321604447974583,0.5300966962127317
9590,0.321604447974583,0.5301772763900081
9591,0.3216838760921366,0.5301772763900081
9592,0.3216838760921366,0.5302175664786463
9593,0.32184273232724386,0.5302175664786463
9594,0.32184273232724386,0.5302981466559227
9595,0.32188244638602065,0.5302981466559227
9596,0.32188244638602065,0.5304593070104754
9597,0.3220413026211279,0.5304593070104754
9598,0.3220413026211279,0.5304995970991137
9599,0.3220810166799047,0.5304995970991137
9600,0.3220810166799047,0.53058017727639
9601,0.3221604447974583,0.53058017727639
9602,0.3221604447974583,0.5306607574536664
9603,0.32223987291501194,0.5306607574536664
9604,0.32223987291501194,0.5307413376309428
9605,0.322438443208896,0.5307413376309428
9606,0.322438443208896,0.5308219178082192
9607,0.32251787132644955,0.5308219178082192
9608,0.32251787132644955,0.5308622078968573
9609,0.32259729944400317,0.5308622078968573
9610,0.32259729944400317,0.5310233682514102
9611,0.3226767275615568,0.5310233682514102
9612,0.3226767275615568,0.5311442385173247
9613,0.3227561556791104,0.5311442385173247
9614,0.3227561556791104,0.5311845286059629
9615,0.3227958697378872,0.5311845286059629
9616,0.3227958697378872,0.5313053988718776
9617,0.322835583796664,0.5313053988718776
9618,0.322835583796664,0.5313859790491539
9619,0.32287529785544083,0.5313859790491539
9620,0.32287529785544083,0.5315068493150685
9621,0.32299444003177125,0.5315068493150685
9622,0.32299444003177125,0.5315874294923448
9623,0.32307386814932487,0.5315874294923448
9624,0.32307386814932487,0.5317485898468977
9625,0.32311358220810166,0.5317485898468977
9626,0.32311358220810166,0.5318291700241741
9627,0.3231532962668785,0.5318291700241741
9628,0.3231532962668785,0.5318694601128122
9629,0.3231930103256553,0.5318694601128122
9630,0.3231930103256553,0.5319500402900886
9631,0.3233915806195393,0.5319500402900886
9632,0.3233915806195393,0.5319903303787268
9633,0.32362986497220014,0.5319903303787268
9634,0.32362986497220014,0.532030620467365
9635,0.323669579030977,0.532030620467365
9636,0.323669579030977,0.5321112006446415
9637,0.32370929308975377,0.5321112006446415
9638,0.32370929308975377,0.5321514907332796
9639,0.32374900714853055,0.5321514907332796
9640,0.32374900714853055,0.5323529411764706
9641,0.3238284352660842,0.5323529411764706
9642,0.3238284352660842,0.5323932312651087
9643,0.323868149324861,0.5323932312651087
9644,0.323868149324861,0.532433521353747
9645,0.3239475774424146,0.532433521353747
9646,0.3239475774424146,0.5324738114423851
9647,0.3240270055599682,0.5324738114423851
9648,0.3240270055599682,0.5325141015310234
9649,0.32406671961874506,0.5325141015310234
9650,0.32406671961874506,0.5325543916196616
9651,0.32410643367752184,0.5325543916196616
9652,0.32410643367752184,0.5326752618855761
9653,0.32414614773629863,0.5326752618855761
9654,0.32414614773629863,0.5327961321514907
9655,0.32418586179507547,0.5327961321514907
9656,0.32418586179507547,0.532836422240129
9657,0.32422557585385225,0.532836422240129
9658,0.32422557585385225,0.5329170024174054
9659,0.3243050039714059,0.5329170024174054
9660,0.3243050039714059,0.5330378726833199
9661,0.32434471803018267,0.5330378726833199
9662,0.32434471803018267,0.5331587429492345
9663,0.3245035742652899,0.5331587429492345
9664,0.3245035742652899,0.5331990330378726
9665,0.3245432883240667,0.5331990330378726
9666,0.3245432883240667,0.5332393231265109
9667,0.32470214455917396,0.5332393231265109
9668,0.32470214455917396,0.533279613215149
9669,0.32474185861795074,0.533279613215149
9670,0.32474185861795074,0.5333199033037873
9671,0.3247815726767276,0.5333199033037873
9672,0.3247815726767276,0.5333601933924255
9673,0.32486100079428115,0.5333601933924255
9674,0.32486100079428115,0.5336019339242546
9675,0.3249404289118348,0.5336019339242546
9676,0.3249404289118348,0.5336422240128929
9677,0.3250595710881652,0.5336422240128929
9678,0.3250595710881652,0.5337228041901693
9679,0.3251389992057188,0.5337228041901693
9680,0.3251389992057188,0.5337630942788074
9681,0.32517871326449566,0.5337630942788074
9682,0.32517871326449566,0.5338436744560838
9683,0.3252581413820492,0.5338436744560838
9684,0.3252581413820492,0.533883964544722
9685,0.32529785544082607,0.533883964544722
9686,0.32529785544082607,0.5339242546333602
9687,0.3254169976171565,0.5339242546333602
9688,0.3254169976171565,0.5339645447219984
9689,0.32545671167593326,0.5339645447219984
9690,0.32545671167593326,0.5340048348106365
9691,0.3254964257347101,0.5340048348106365
9692,0.3254964257347101,0.5340451248992748
9693,0.3255361397934869,0.5340451248992748
9694,0.3255361397934869,0.534085414987913
9695,0.3256552819698173,0.534085414987913
9696,0.3256552819698173,0.5341257050765512
9697,0.3257744241461477,0.5341257050765512
9698,0.3257744241461477,0.5344077356970185
9699,0.32581413820492455,0.5344077356970185
9700,0.32581413820492455,0.5345286059629332
9701,0.3258935663224782,0.5345286059629332
9702,0.3258935663224782,0.5345688960515713
9703,0.3260127084988086,0.5345688960515713
9704,0.3260127084988086,0.5346091861402095
9705,0.3260524225575854,0.5346091861402095
9706,0.3260524225575854,0.5348106365834004
9707,0.3260921366163622,0.5348106365834004
9708,0.3260921366163622,0.5351329572925061
9709,0.326131850675139,0.5351329572925061
9710,0.326131850675139,0.5351732473811442
9711,0.3261715647339158,0.5351732473811442
9712,0.3261715647339158,0.5352941176470588
9713,0.3262112787926926,0.5352941176470588
9714,0.3262112787926926,0.5353344077356971
9715,0.3262509928514694,0.5353344077356971
9716,0.3262509928514694,0.5353746978243352
9717,0.3265289912629071,0.5353746978243352
9718,0.3265289912629071,0.5354149879129734
9719,0.32656870532168386,0.5354149879129734
9720,0.32656870532168386,0.5354552780016116
9721,0.32668784749801427,0.5354552780016116
9722,0.32668784749801427,0.535535858178888
9723,0.32680698967434474,0.535535858178888
9724,0.32680698967434474,0.5356164383561643
9725,0.3268467037331215,0.5356164383561643
9726,0.3268467037331215,0.5356970185334408
9727,0.3268864177918983,0.5356970185334408
9728,0.3268864177918983,0.5358581788879936
9729,0.32692613185067515,0.5358581788879936
9730,0.32692613185067515,0.5358984689766317
9731,0.3270055599682288,0.5358984689766317
9732,0.3270055599682288,0.53593875906527
9733,0.32708498808578235,0.53593875906527
9734,0.32708498808578235,0.5359790491539081
9735,0.3272438443208896,0.5359790491539081
9736,0.3272438443208896,0.5360193392425463
9737,0.3272835583796664,0.5360193392425463
9738,0.3272835583796664,0.5360596293311846
9739,0.32740270055599685,0.5360596293311846
9740,0.32740270055599685,0.5360999194198227
9741,0.3276409849086577,0.5360999194198227
9742,0.3276409849086577,0.5363416599516518
9743,0.32768069896743446,0.5363416599516518
9744,0.32768069896743446,0.5364625302175665
9745,0.3277204130262113,0.5364625302175665
9746,0.3277204130262113,0.5365028203062047
9747,0.32791898332009534,0.5365028203062047
9748,0.32791898332009534,0.5365834004834811
9749,0.32815726767275616,0.5365834004834811
9750,0.32815726767275616,0.5367445608380338
9751,0.32827640984908657,0.5367445608380338
9752,0.32827640984908657,0.536784850926672
9753,0.3284352660841938,0.536784850926672
9754,0.3284352660841938,0.5368251410153102
9755,0.3285146942017474,0.5368251410153102
9756,0.3285146942017474,0.5370265914585012
9757,0.32863383637807786,0.5370265914585012
9758,0.32863383637807786,0.5371071716357776
9759,0.32871326449563143,0.5371071716357776
9760,0.32871326449563143,0.5371474617244157
9761,0.32879269261318506,0.5371474617244157
9762,0.32879269261318506,0.537187751813054
9763,0.3288721207307387,0.537187751813054
9764,0.3288721207307387,0.5372280419016922
9765,0.32891183478951547,0.5372280419016922
9766,0.32891183478951547,0.5373086220789686
9767,0.32903097696584593,0.5373086220789686
9768,0.32903097696584593,0.5373489121676067
9769,0.32915011914217635,0.5373489121676067
9770,0.32915011914217635,0.5374697824335214
9771,0.3294678316123908,0.5374697824335214
9772,0.3294678316123908,0.5375503626107977
9773,0.3295075456711676,0.5375503626107977
9774,0.3295075456711676,0.5376309427880741
9775,0.3295472597299444,0.5376309427880741
9776,0.3295472597299444,0.5377921031426269
9777,0.3295869737887212,0.5377921031426269
9778,0.3295869737887212,0.5378726833199033
9779,0.3297061159650516,0.5378726833199033
9780,0.3297061159650516,0.5379532634971796
9781,0.32974583002382846,0.5379532634971796
9782,0.32974583002382846,0.5379935535858179
9783,0.32990468625893565,0.5379935535858179
9784,0.32990468625893565,0.5380338436744561
9785,0.3299444003177125,0.5380338436744561
9786,0.3299444003177125,0.5380741337630943
9787,0.3299841143764893,0.5380741337630943
9788,0.3299841143764893,0.538235294117647
9789,0.33002382843526606,0.538235294117647
9790,0.33002382843526606,0.5382755842062853
9791,0.3300635424940429,0.5382755842062853
9792,0.3300635424940429,0.5383158742949234
9793,0.3302223987291501,0.5383158742949234
9794,0.3302223987291501,0.5383561643835616
9795,0.3303018268467037,0.5383561643835616
9796,0.3303018268467037,0.5383964544721999
9797,0.3303415409054805,0.5383964544721999
9798,0.3303415409054805,0.5385979049153908
9799,0.33038125496425735,0.5385979049153908
9800,0.33038125496425735,0.5387187751813054
9801,0.33042096902303414,0.5387187751813054
9802,0.33042096902303414,0.5387590652699435
9803,0.33050039714058776,0.5387590652699435
9804,0.33050039714058776,0.53883964544722
9805,0.33054011119936455,0.53883964544722
9806,0.33054011119936455,0.5389202256244964
9807,0.3306989674344718,0.5389202256244964
9808,0.3306989674344718,0.5389605157131345
9809,0.3308181096108022,0.5389605157131345
9810,0.3308181096108022,0.5390008058017728
9811,0.33085782366957905,0.5390008058017728
9812,0.33085782366957905,0.5390410958904109
9813,0.3309372517871326,0.5390410958904109
9814,0.3309372517871326,0.5390813859790492
9815,0.33097696584590947,0.5390813859790492
9816,0.33097696584590947,0.5391216760676873
9817,0.3310961080222399,0.5391216760676873
9818,0.3310961080222399,0.5391619661563255
9819,0.3311755361397935,0.5391619661563255
9820,0.3311755361397935,0.5393634165995165
9821,0.3313343923749007,0.5393634165995165
9822,0.3313343923749007,0.5394037066881547
9823,0.33161239078633836,0.5394037066881547
9824,0.33161239078633836,0.5394842868654312
9825,0.33165210484511515,0.5394842868654312
9826,0.33165210484511515,0.5395648670427075
9827,0.331691818903892,0.5395648670427075
9828,0.331691818903892,0.5396051571313457
9829,0.3317315329626688,0.5396051571313457
9830,0.3317315329626688,0.5396454472199839
9831,0.3317712470214456,0.5396454472199839
9832,0.3317712470214456,0.5397260273972603
9833,0.3318506751389992,0.5397260273972603
9834,0.3318506751389992,0.5398871877518131
9835,0.331890389197776,0.5398871877518131
9836,0.331890389197776,0.5400483481063658
9837,0.3319301032565528,0.5400483481063658
9838,0.3319301032565528,0.5402497985495568
9839,0.33212867355043685,0.5402497985495568
9840,0.33212867355043685,0.5403303787268332
9841,0.3321683876092137,0.5403303787268332
9842,0.3321683876092137,0.5403706688154714
9843,0.3322081016679905,0.5403706688154714
9844,0.3322081016679905,0.5404109589041096
9845,0.3322875297855441,0.5404109589041096
9846,0.3322875297855441,0.540692989524577
9847,0.3323272438443209,0.540692989524577
9848,0.3323272438443209,0.5407332796132152
9849,0.33236695790309767,0.5407332796132152
9850,0.33236695790309767,0.5408138597904916
9851,0.3324066719618745,0.5408138597904916
9852,0.3324066719618745,0.5409750201450443
9853,0.33260524225575855,0.5409750201450443
9854,0.33260524225575855,0.541095890410959
9855,0.33264495631453533,0.541095890410959
9856,0.33264495631453533,0.5412167606768735
9857,0.3328038125496426,0.5412167606768735
9858,0.3328038125496426,0.5412973408541499
9859,0.3328832406671962,0.5412973408541499
9860,0.3328832406671962,0.5414182111200645
9861,0.3329626687847498,0.5414182111200645
9862,0.3329626687847498,0.5414585012087026
9863,0.33308181096108025,0.5414585012087026
9864,0.33308181096108025,0.5414987912973409
9865,0.33312152501985703,0.5414987912973409
9866,0.33312152501985703,0.5418211120064464
9867,0.33320095313741066,0.5418211120064464
9868,0.33320095313741066,0.5418614020950846
9869,0.3334392374900715,0.5418614020950846
9870,0.3334392374900715,0.541941982272361
9871,0.3335186656076251,0.541941982272361
9872,0.3335186656076251,0.5420225624496374
9873,0.3336378077839555,0.5420225624496374
9874,0.3336378077839555,0.542143432715552
9875,0.33371723590150915,0.542143432715552
9876,0.33371723590150915,0.5421837228041901
9877,0.33375694996028593,0.5421837228041901
9878,0.33375694996028593,0.5422240128928284
9879,0.33379666401906277,0.5422240128928284
9880,0.33379666401906277,0.5422643029814666
9881,0.33395552025416997,0.5422643029814666
9882,0.33395552025416997,0.5423045930701047
9883,0.3340349483717236,0.5423045930701047
9884,0.3340349483717236,0.5423851732473811
9885,0.3340746624305004,0.5423851732473811
9886,0.3340746624305004,0.5424254633360194
9887,0.3341143764892772,0.5424254633360194
9888,0.3341143764892772,0.5427074939564867
9889,0.334154090548054,0.5427074939564867
9890,0.334154090548054,0.5428283642224013
9891,0.3341938046068308,0.5428283642224013
9892,0.3341938046068308,0.5430298146655923
9893,0.33423351866560763,0.5430298146655923
9894,0.33423351866560763,0.5431506849315069
9895,0.33431294678316126,0.5431506849315069
9896,0.33431294678316126,0.5433118452860596
9897,0.33435266084193804,0.5433118452860596
9898,0.33435266084193804,0.5434327155519743
9899,0.33439237490071483,0.5434327155519743
9900,0.33439237490071483,0.5434730056406124
9901,0.3345115170770453,0.5434730056406124
9902,0.3345115170770453,0.5435132957292506
9903,0.3346306592533757,0.5435132957292506
9904,0.3346306592533757,0.5435535858178888
9905,0.3347895154884829,0.5435535858178888
9906,0.3347895154884829,0.5436341659951652
9907,0.33490865766481337,0.5436341659951652
9908,0.33490865766481337,0.543795326349718
9909,0.33506751389992057,0.543795326349718
9910,0.33506751389992057,0.5438356164383562
9911,0.3352263701350278,0.5438356164383562
9912,0.3352263701350278,0.5439564867042708
9913,0.3352660841938046,0.5439564867042708
9914,0.3352660841938046,0.5441176470588235
9915,0.335385226370135,0.5441176470588235
9916,0.335385226370135,0.5441579371474617
9917,0.33542494042891186,0.5441579371474617
9918,0.33542494042891186,0.5442385173247382
9919,0.3355043685464654,0.5442385173247382
9920,0.3355043685464654,0.5442788074133763
9921,0.33558379666401905,0.5442788074133763
9922,0.33558379666401905,0.5443593875906527
9923,0.3356235107227959,0.5443593875906527
9924,0.3356235107227959,0.5444399677679291
9925,0.3356632247815727,0.5444399677679291
9926,0.3356632247815727,0.5444802578565673
9927,0.33570293884034946,0.5444802578565673
9928,0.33570293884034946,0.5445608380338437
9929,0.3357426528991263,0.5445608380338437
9930,0.3357426528991263,0.5446011281224818
9931,0.3357823669579031,0.5446011281224818
9932,0.3357823669579031,0.5446817082997583
9933,0.33582208101667993,0.5446817082997583
9934,0.33582208101667993,0.5447219983883964
9935,0.3359015091342335,0.5447219983883964
9936,0.3359015091342335,0.5447622884770347
9937,0.3359809372517871,0.5447622884770347
9938,0.3359809372517871,0.5448428686543111
9939,0.33602065131056397,0.5448428686543111
9940,0.33602065131056397,0.5448831587429492
9941,0.33610007942811754,0.5448831587429492
9942,0.33610007942811754,0.5449637389202256
9943,0.33617950754567116,0.5449637389202256
9944,0.33617950754567116,0.5450443190975021
9945,0.33621922160444795,0.5450443190975021
9946,0.33621922160444795,0.5450846091861402
9947,0.3362589356632248,0.5450846091861402
9948,0.3362589356632248,0.5451248992747784
9949,0.3362986497220016,0.5451248992747784
9950,0.3362986497220016,0.5452054794520548
9951,0.3363383637807784,0.5452054794520548
9952,0.3363383637807784,0.545245769540693
9953,0.3363780778395552,0.545245769540693
9954,0.3363780778395552,0.5452860596293312
9955,0.3364575059571088,0.5452860596293312
9956,0.3364575059571088,0.5455680902497986
9957,0.3364972200158856,0.5455680902497986
9958,0.3364972200158856,0.5456083803384367
9959,0.33657664813343924,0.5456083803384367
9960,0.33657664813343924,0.5457292506043513
9961,0.336616362192216,0.5457292506043513
9962,0.336616362192216,0.5458098307816277
9963,0.33665607625099286,0.5458098307816277
9964,0.33665607625099286,0.5459709911361805
9965,0.33669579030976965,0.5459709911361805
9966,0.33669579030976965,0.5460918614020951
9967,0.3367355043685465,0.5460918614020951
9968,0.3367355043685465,0.5461321514907332
9969,0.3368943606036537,0.5461321514907332
9970,0.3368943606036537,0.5462127316680097
9971,0.3369737887212073,0.5462127316680097
9972,0.3369737887212073,0.5462933118452861
9973,0.3370929308975377,0.5462933118452861
9974,0.3370929308975377,0.5463336019339242
9975,0.3371326449563145,0.5463336019339242
9976,0.3371326449563145,0.5464141821112006
9977,0.33721207307386813,0.5464141821112006
9978,0.33721207307386813,0.5464544721998389
9979,0.337251787132645,0.5464544721998389
9980,0.337251787132645,0.5467365028203062
9981,0.33741064336775217,0.5467365028203062
9982,0.33741064336775217,0.5468573730862208
9983,0.337450357426529,0.5468573730862208
9984,0.337450357426529,0.5469379532634971
9985,0.3375297855440826,0.5469379532634971
9986,0.3375297855440826,0.5469782433521354
9987,0.3375694996028594,0.5469782433521354
9988,0.3375694996028594,0.5470588235294118
9989,0.33764892772041305,0.5470588235294118
9990,0.33764892772041305,0.5471394037066881
9991,0.33768864177918984,0.5471394037066881
9992,0.33768864177918984,0.5471796937953264
9993,0.33776806989674346,0.5471796937953264
9994,0.33776806989674346,0.5472199838839645
9995,0.33780778395552025,0.5472199838839645
9996,0.33780778395552025,0.547300564061241
9997,0.3378474980142971,0.547300564061241
9998,0.3378474980142971,0.5473408541498791
9999,0.3378872120730739,0.5473408541498791
10000,0.3378872120730739,0.5474617244157937
10001,0.3379666401906275,0.5474617244157937
10002,0.3379666401906275,0.5475020145044319
10003,0.3381254964257347,0.5475020145044319
10004,0.3381254964257347,0.5475423045930701
10005,0.3382049245432883,0.5475423045930701
10006,0.3382049245432883,0.5475825946817083
10007,0.33832406671961873,0.5475825946817083
10008,0.33832406671961873,0.5476228847703465
10009,0.3383637807783956,0.5476228847703465
10010,0.3383637807783956,0.547743755036261
10011,0.33840349483717236,0.547743755036261
10012,0.33840349483717236,0.5477840451248993
10013,0.33852263701350277,0.5477840451248993
10014,0.33852263701350277,0.5479049153908139
10015,0.3386020651310564,0.5479049153908139
10016,0.3386020651310564,0.5480257856567284
10017,0.3387212073073868,0.5480257856567284
10018,0.3387212073073868,0.5481063658340048
10019,0.33876092136616365,0.5481063658340048
10020,0.33876092136616365,0.5484689766317485
10021,0.33888006354249406,0.5484689766317485
10022,0.33888006354249406,0.548549556809025
10023,0.33891977760127084,0.548549556809025
10024,0.33891977760127084,0.5485898468976632
10025,0.33895949166004763,0.5485898468976632
10026,0.33895949166004763,0.5486704270749395
10027,0.33899920571882447,0.5486704270749395
10028,0.33899920571882447,0.5487107171635778
10029,0.3390786338363781,0.5487107171635778
10030,0.3390786338363781,0.5487912973408542
10031,0.3391183478951549,0.5487912973408542
10032,0.3391183478951549,0.5488315874294923
10033,0.33915806195393167,0.5488315874294923
10034,0.33915806195393167,0.5488718775181305
10035,0.33927720413026213,0.5488718775181305
10036,0.33927720413026213,0.5489121676067688
10037,0.3393169181890389,0.5489121676067688
10038,0.3393169181890389,0.5490733279613215
10039,0.33939634630659254,0.5490733279613215
10040,0.33939634630659254,0.5492344883158743
10041,0.33947577442414617,0.5492344883158743
10042,0.33947577442414617,0.5493150684931507
10043,0.33955520254169974,0.5493150684931507
10044,0.33955520254169974,0.5493553585817889
10045,0.3395949166004766,0.5493553585817889
10046,0.3395949166004766,0.5493956486704271
10047,0.3396743447180302,0.5493956486704271
10048,0.3396743447180302,0.5494762288477034
10049,0.33987291501191425,0.5494762288477034
10050,0.33987291501191425,0.5498388396454472
10051,0.33991262907069103,0.5498388396454472
10052,0.33991262907069103,0.5499597099113618
10053,0.3399523431294678,0.5499597099113618
10054,0.3399523431294678,0.55
10055,0.34003177124702144,0.55
10056,0.34003177124702144,0.5501611603545528
10057,0.34011119936457507,0.5501611603545528
10058,0.34011119936457507,0.5502417405318292
10059,0.34015091342335185,0.5502417405318292
10060,0.34015091342335185,0.5504834810636583
10061,0.34027005559968226,0.5504834810636583
10062,0.34027005559968226,0.5506849315068493
10063,0.3404289118347895,0.5506849315068493
10064,0.3404289118347895,0.5507252215954875
10065,0.3404686258935663,0.5507252215954875
10066,0.3404686258935663,0.5507655116841257
10067,0.3405480540111199,0.5507655116841257
10068,0.3405480540111199,0.550805801772764
10069,0.3407863383637808,0.550805801772764
10070,0.3407863383637808,0.5508863819500402
10071,0.3408260524225576,0.5508863819500402
10072,0.3408260524225576,0.5509669621273167
10073,0.340945194598888,0.5509669621273167
10074,0.340945194598888,0.5510072522159549
10075,0.3409849086576648,0.5510072522159549
10076,0.3409849086576648,0.5510475423045931
10077,0.3410643367752184,0.5510475423045931
10078,0.3410643367752184,0.5510878323932312
10079,0.34122319301032566,0.5510878323932312
10080,0.34122319301032566,0.5511281224818695
10081,0.3413026211278793,0.5511281224818695
10082,0.3413026211278793,0.5511684125705076
10083,0.3413423351866561,0.5511684125705076
10084,0.3413423351866561,0.5512087026591459
10085,0.3414217633042097,0.5512087026591459
10086,0.3414217633042097,0.5513698630136986
10087,0.3414614773629865,0.5513698630136986
10088,0.3414614773629865,0.5514907332796132
10089,0.3415409054805401,0.5514907332796132
10090,0.3415409054805401,0.5515713134568896
10091,0.34173947577442415,0.5515713134568896
10092,0.34173947577442415,0.5519742143432715
10093,0.34177918983320094,0.5519742143432715
10094,0.34177918983320094,0.552054794520548
10095,0.3418189038919778,0.552054794520548
10096,0.3418189038919778,0.5520950846091861
10097,0.34185861795075456,0.5520950846091861
10098,0.34185861795075456,0.5521756647864625
10099,0.3419380460683082,0.5521756647864625
10100,0.3419380460683082,0.5523771152296535
10101,0.341977760127085,0.5523771152296535
10102,0.341977760127085,0.5524174053182918
10103,0.3421366163621922,0.5524174053182918
10104,0.3421366163621922,0.5524576954069299
10105,0.342176330420969,0.5524576954069299
10106,0.342176330420969,0.5525382755842063
10107,0.34221604447974585,0.5525382755842063
10108,0.34221604447974585,0.5526188557614827
10109,0.3422954725972994,0.5526188557614827
10110,0.3422954725972994,0.5527397260273973
10111,0.34233518665607626,0.5527397260273973
10112,0.34233518665607626,0.5527800161160354
10113,0.34249404289118346,0.5527800161160354
10114,0.34249404289118346,0.5528203062046736
10115,0.3425337569499603,0.5528203062046736
10116,0.3425337569499603,0.5529411764705883
10117,0.3426131850675139,0.5529411764705883
10118,0.3426131850675139,0.553102336825141
10119,0.3426528991262907,0.553102336825141
10120,0.3426528991262907,0.5533843674456084
10121,0.3426926131850675,0.5533843674456084
10122,0.3426926131850675,0.5534649476228848
10123,0.34273232724384434,0.5534649476228848
10124,0.34273232724384434,0.5535052377115229
10125,0.3427720413026211,0.5535052377115229
10126,0.3427720413026211,0.5535858178887993
10127,0.34285146942017475,0.5535858178887993
10128,0.34285146942017475,0.5537469782433522
10129,0.3429308975377284,0.5537469782433522
10130,0.3429308975377284,0.5537872683319903
10131,0.34301032565528194,0.5537872683319903
10132,0.34301032565528194,0.5539484286865431
10133,0.3430500397140588,0.5539484286865431
10134,0.3430500397140588,0.5541498791297341
10135,0.34308975377283557,0.5541498791297341
10136,0.34308975377283557,0.5542707493956487
10137,0.3432883240667196,0.5542707493956487
10138,0.3432883240667196,0.5544721998388397
10139,0.34332803812549645,0.5544721998388397
10140,0.34332803812549645,0.5545124899274778
10141,0.34348689436060365,0.5545124899274778
10142,0.34348689436060365,0.5546736502820306
10143,0.34356632247815727,0.5546736502820306
10144,0.34356632247815727,0.5547139403706688
10145,0.3436457505957109,0.5547139403706688
10146,0.3436457505957109,0.5548751007252216
10147,0.3436854646544877,0.5548751007252216
10148,0.3436854646544877,0.5549153908138598
10149,0.3439237490071485,0.5549153908138598
10150,0.3439237490071485,0.554955680902498
10151,0.34400317712470213,0.554955680902498
10152,0.34400317712470213,0.5550765511684126
10153,0.34408260524225576,0.5550765511684126
10154,0.34408260524225576,0.5551974214343272
10155,0.34412231930103254,0.5551974214343272
10156,0.34412231930103254,0.5552377115229653
10157,0.3441620333598094,0.5552377115229653
10158,0.3441620333598094,0.5553182917002417
10159,0.3442811755361398,0.5553182917002417
10160,0.3442811755361398,0.55535858178888
10161,0.3443606036536934,0.55535858178888
10162,0.3443606036536934,0.5553988718775181
10163,0.3444003177124702,0.5553988718775181
10164,0.3444003177124702,0.5554391619661563
10165,0.34444003177124705,0.5554391619661563
10166,0.34444003177124705,0.5557211925866237
10167,0.3445194598888006,0.5557211925866237
10168,0.3445194598888006,0.5558017727639001
10169,0.34459888800635424,0.5558017727639001
10170,0.34459888800635424,0.5558420628525382
10171,0.3446386020651311,0.5558420628525382
10172,0.3446386020651311,0.5558823529411765
10173,0.34471803018268465,0.5558823529411765
10174,0.34471803018268465,0.5559226430298146
10175,0.3447577442414615,0.5559226430298146
10176,0.3447577442414615,0.5559629331184529
10177,0.34483717235901507,0.5559629331184529
10178,0.34483717235901507,0.5560435132957292
10179,0.3448768864177919,0.5560435132957292
10180,0.3448768864177919,0.5561240934730056
10181,0.34495631453534553,0.5561240934730056
10182,0.34495631453534553,0.556204673650282
10183,0.34511517077045273,0.556204673650282
10184,0.34511517077045273,0.556607574536664
10185,0.34515488482922957,0.556607574536664
10186,0.34515488482922957,0.5567284448025785
10187,0.34519459888800635,0.5567284448025785
10188,0.34519459888800635,0.5567687348912168
10189,0.34527402700556,0.5567687348912168
10190,0.34527402700556,0.5568896051571314
10191,0.34531374106433677,0.5568896051571314
10192,0.34531374106433677,0.5569701853344078
10193,0.34559173947577443,0.5569701853344078
10194,0.34559173947577443,0.5570104754230459
10195,0.3456314535345512,0.5570104754230459
10196,0.3456314535345512,0.5570910556003223
10197,0.34571088165210484,0.5570910556003223
10198,0.34571088165210484,0.5571716357775988
10199,0.3457505957108816,0.5571716357775988
10200,0.3457505957108816,0.5572119258662369
10201,0.34579030976965847,0.5572119258662369
10202,0.34579030976965847,0.5574133763094279
10203,0.34583002382843525,0.5574133763094279
10204,0.34583002382843525,0.557453666398066
10205,0.3458697378872121,0.557453666398066
10206,0.3458697378872121,0.5575342465753425
10207,0.34594916600476566,0.5575342465753425
10208,0.34594916600476566,0.5578162771958098
10209,0.3459888800635425,0.5578162771958098
10210,0.3459888800635425,0.5579371474617244
10211,0.3460285941223193,0.5579371474617244
10212,0.3460285941223193,0.5579774375503627
10213,0.3461080222398729,0.5579774375503627
10214,0.3461080222398729,0.5580177276390008
10215,0.34618745035742654,0.5580177276390008
10216,0.34618745035742654,0.5580983078162772
10217,0.34634630659253374,0.5580983078162772
10218,0.34634630659253374,0.5581385979049154
10219,0.3465845909451946,0.5581385979049154
10220,0.3465845909451946,0.5581788879935536
10221,0.3466243050039714,0.5581788879935536
10222,0.3466243050039714,0.5584206285253828
10223,0.3466640190627482,0.5584206285253828
10224,0.3466640190627482,0.5585012087026592
10225,0.346703733121525,0.5585012087026592
10226,0.346703733121525,0.5585414987912973
10227,0.34694201747418585,0.5585414987912973
10228,0.34694201747418585,0.5585817888799355
10229,0.3469817315329627,0.5585817888799355
10230,0.3469817315329627,0.5586220789685737
10231,0.3470214455917395,0.5586220789685737
10232,0.3470214455917395,0.5586623690572119
10233,0.34706115965051626,0.5586623690572119
10234,0.34706115965051626,0.5587832393231265
10235,0.3471008737092931,0.5587832393231265
10236,0.3471008737092931,0.5588235294117647
10237,0.3471405877680699,0.5588235294117647
10238,0.3471405877680699,0.5589041095890411
10239,0.3472597299444003,0.5589041095890411
10240,0.3472597299444003,0.5590652699435938
10241,0.34729944400317714,0.5590652699435938
10242,0.34729944400317714,0.5591861402095084
10243,0.3473391580619539,0.5591861402095084
10244,0.3473391580619539,0.5592264302981467
10245,0.3474980142970612,0.5592264302981467
10246,0.3474980142970612,0.5593070104754231
10247,0.34753772835583796,0.5593070104754231
10248,0.34753772835583796,0.5595890410958904
10249,0.3475774424146148,0.5595890410958904
10250,0.3475774424146148,0.5596293311845286
10251,0.3476171564733916,0.5596293311845286
10252,0.3476171564733916,0.559709911361805
10253,0.34765687053216837,0.559709911361805
10254,0.34765687053216837,0.5597502014504432
10255,0.347736298649722,0.5597502014504432
10256,0.347736298649722,0.5597904915390813
10257,0.3477760127084988,0.5597904915390813
10258,0.3477760127084988,0.5598710717163577
10259,0.3478157267672756,0.5598710717163577
10260,0.3478157267672756,0.559911361804996
10261,0.34793486894360603,0.559911361804996
10262,0.34793486894360603,0.5599919419822723
10263,0.3480937251787133,0.5599919419822723
10264,0.3480937251787133,0.5600725221595487
10265,0.34813343923749007,0.5600725221595487
10266,0.34813343923749007,0.560112812248187
10267,0.34817315329626686,0.560112812248187
10268,0.34817315329626686,0.5601531023368251
10269,0.3482128673550437,0.5601531023368251
10270,0.3482128673550437,0.5602336825141015
10271,0.3483320095313741,0.5602336825141015
10272,0.3483320095313741,0.5602739726027397
10273,0.3483717235901509,0.5602739726027397
10274,0.3483717235901509,0.5603545527800161
10275,0.34849086576648136,0.5603545527800161
10276,0.34849086576648136,0.5605962933118452
10277,0.34857029388403493,0.5605962933118452
10278,0.34857029388403493,0.5606365834004835
10279,0.3486100079428118,0.5606365834004835
10280,0.3486100079428118,0.5607574536663981
10281,0.34868943606036534,0.5607574536663981
10282,0.34868943606036534,0.5607977437550362
10283,0.3487291501191422,0.5607977437550362
10284,0.3487291501191422,0.5608380338436745
10285,0.34876886417791897,0.5608380338436745
10286,0.34876886417791897,0.5608783239323126
10287,0.34916600476568704,0.5608783239323126
10288,0.34916600476568704,0.5610797743755036
10289,0.3492057188244639,0.5610797743755036
10290,0.3492057188244639,0.5611200644641419
10291,0.34928514694201745,0.5611200644641419
10292,0.34928514694201745,0.56116035455278
10293,0.3494837172359015,0.56116035455278
10294,0.3494837172359015,0.5612006446414182
10295,0.34952343129467833,0.5612006446414182
10296,0.34952343129467833,0.5612409347300564
10297,0.3496028594122319,0.5612409347300564
10298,0.3496028594122319,0.5612812248186946
10299,0.34964257347100874,0.5612812248186946
10300,0.34964257347100874,0.561361804995971
10301,0.34968228752978553,0.561361804995971
10302,0.34968228752978553,0.5616035455278001
10303,0.34972200158856237,0.5616035455278001
10304,0.34972200158856237,0.5616438356164384
10305,0.34976171564733916,0.5616438356164384
10306,0.34976171564733916,0.5617244157937148
10307,0.34980142970611594,0.5617244157937148
10308,0.34980142970611594,0.5618855761482675
10309,0.3498411437648928,0.5618855761482675
10310,0.3498411437648928,0.5619258662369058
10311,0.3499602859412232,0.5619258662369058
10312,0.3499602859412232,0.5619661563255439
10313,0.35,0.5619661563255439
10314,0.35,0.5620064464141821
10315,0.3500794281175536,0.5620064464141821
10316,0.3500794281175536,0.5620870265914585
10317,0.35015885623510723,0.5620870265914585
10318,0.35015885623510723,0.5621273166800967
10319,0.350198570293884,0.5621273166800967
10320,0.350198570293884,0.5621676067687349
10321,0.35023828435266086,0.5621676067687349
10322,0.35023828435266086,0.562207896857373
10323,0.3503177124702145,0.562207896857373
10324,0.3503177124702145,0.5623287671232877
10325,0.35035742652899127,0.5623287671232877
10326,0.35035742652899127,0.5623690572119259
10327,0.35039714058776805,0.5623690572119259
10328,0.35039714058776805,0.562409347300564
10329,0.3504368546465449,0.562409347300564
10330,0.3504368546465449,0.5624899274778404
10331,0.3504765687053217,0.5624899274778404
10332,0.3504765687053217,0.5627316680096697
10333,0.35051628276409846,0.5627316680096697
10334,0.35051628276409846,0.5627719580983078
10335,0.3505559968228753,0.5627719580983078
10336,0.3505559968228753,0.562812248186946
10337,0.3505957108816521,0.562812248186946
10338,0.3505957108816521,0.5628525382755842
10339,0.35063542494042893,0.5628525382755842
10340,0.35063542494042893,0.5628928283642224
10341,0.3506751389992057,0.5628928283642224
10342,0.3506751389992057,0.5631345688960516
10343,0.3507148530579825,0.5631345688960516
10344,0.3507148530579825,0.5632151490733279
10345,0.3509531374106434,0.5632151490733279
10346,0.3509531374106434,0.5632554391619662
10347,0.351032565528197,0.5632554391619662
10348,0.351032565528197,0.5634568896051572
10349,0.3511119936457506,0.5634568896051572
10350,0.3511119936457506,0.5634971796937953
10351,0.3511517077045274,0.5634971796937953
10352,0.3511517077045274,0.5635374697824336
10353,0.3511914217633042,0.5635374697824336
10354,0.3511914217633042,0.5636180499597099
10355,0.35123113582208104,0.5636180499597099
10356,0.35123113582208104,0.5636583400483481
10357,0.3513105639396346,0.5636583400483481
10358,0.3513105639396346,0.5636986301369863
10359,0.3515885623510723,0.5636986301369863
10360,0.3515885623510723,0.5637389202256246
10361,0.35162827640984906,0.5637389202256246
10362,0.35162827640984906,0.5637792103142627
10363,0.3516679904686259,0.5637792103142627
10364,0.3516679904686259,0.5638195004029009
10365,0.3517077045274027,0.5638195004029009
10366,0.3517077045274027,0.5639403706688154
10367,0.3517474185861795,0.5639403706688154
10368,0.3517474185861795,0.5640209508460918
10369,0.3518268467037331,0.5640209508460918
10370,0.3518268467037331,0.5640612409347301
10371,0.35194598888006356,0.5640612409347301
10372,0.35194598888006356,0.5641015310233682
10373,0.35198570293884035,0.5641015310233682
10374,0.35198570293884035,0.5641418211120064
10375,0.3521842732327244,0.5641418211120064
10376,0.3521842732327244,0.5642224012892828
10377,0.3522239872915012,0.5642224012892828
10378,0.3522239872915012,0.5643835616438356
10379,0.352263701350278,0.5643835616438356
10380,0.352263701350278,0.5645044319097502
10381,0.35234312946783164,0.5645044319097502
10382,0.35234312946783164,0.5645447219983883
10383,0.3523828435266084,0.5645447219983883
10384,0.3523828435266084,0.5645850120870266
10385,0.35250198570293884,0.5645850120870266
10386,0.35250198570293884,0.5646253021756648
10387,0.35258141382049246,0.5646253021756648
10388,0.35258141382049246,0.564665592264303
10389,0.35262112787926925,0.564665592264303
10390,0.35262112787926925,0.5647058823529412
10391,0.35274027005559966,0.5647058823529412
10392,0.35274027005559966,0.5647461724415793
10393,0.3528196981731533,0.5647461724415793
10394,0.3528196981731533,0.5647864625302176
10395,0.3528991262907069,0.5647864625302176
10396,0.3528991262907069,0.564867042707494
10397,0.3529388403494837,0.564867042707494
10398,0.3529388403494837,0.5649073327961321
10399,0.35297855440826054,0.5649073327961321
10400,0.35297855440826054,0.5649476228847703
10401,0.3530182684670373,0.5649476228847703
10402,0.3530182684670373,0.5650282030620467
10403,0.35313741064336773,0.5650282030620467
10404,0.35313741064336773,0.565068493150685
10405,0.35321683876092136,0.565068493150685
10406,0.35321683876092136,0.5653505237711522
10407,0.353494837172359,0.5653505237711522
10408,0.353494837172359,0.5655519742143432
10409,0.35357426528991265,0.5655519742143432
10410,0.35357426528991265,0.5655922643029815
10411,0.35361397934868943,0.5655922643029815
10412,0.35361397934868943,0.5656325543916196
10413,0.35369340746624306,0.5656325543916196
10414,0.35369340746624306,0.565713134568896
10415,0.35385226370135026,0.565713134568896
10416,0.35385226370135026,0.5660354552780016
10417,0.3538919777601271,0.5660354552780016
10418,0.3538919777601271,0.5660757453666398
10419,0.35409054805401113,0.5660757453666398
10420,0.35409054805401113,0.566116035455278
10421,0.3541302621127879,0.566116035455278
10422,0.3541302621127879,0.5661563255439162
10423,0.35420969023034155,0.5661563255439162
10424,0.35420969023034155,0.5662369057211926
10425,0.35424940428911833,0.5662369057211926
10426,0.35424940428911833,0.5662771958098308
10427,0.35432883240667196,0.5662771958098308
10428,0.35432883240667196,0.5663577759871071
10429,0.35444797458300237,0.5663577759871071
10430,0.35444797458300237,0.5663980660757454
10431,0.354527402700556,0.5663980660757454
10432,0.354527402700556,0.5665995165189364
10433,0.3546068308181096,0.5665995165189364
10434,0.3546068308181096,0.5667606768734891
10435,0.35472597299444003,0.5667606768734891
10436,0.35472597299444003,0.5668815471394038
10437,0.3547656870532168,0.5668815471394038
10438,0.3547656870532168,0.5669218372280419
10439,0.35480540111199366,0.5669218372280419
10440,0.35480540111199366,0.56696212731668
10441,0.3548848292295473,0.56696212731668
10442,0.3548848292295473,0.5672038678485093
10443,0.35492454328832407,0.5672038678485093
10444,0.35492454328832407,0.5672441579371474
10445,0.35496425734710085,0.5672441579371474
10446,0.35496425734710085,0.5674858984689767
10447,0.3550039714058777,0.5674858984689767
10448,0.3550039714058777,0.5676470588235294
10449,0.3550436854646545,0.5676470588235294
10450,0.3550436854646545,0.5676873489121677
10451,0.3551231135822081,0.5676873489121677
10452,0.3551231135822081,0.567767929089444
10453,0.35520254169976173,0.567767929089444
10454,0.35520254169976173,0.5680902497985496
10455,0.3552422557585385,0.5680902497985496
10456,0.3552422557585385,0.5681305398871878
10457,0.35544082605242255,0.5681305398871878
10458,0.35544082605242255,0.5681708299758259
10459,0.35548054011119934,0.5681708299758259
10460,0.35548054011119934,0.5682111200644642
10461,0.3555996822875298,0.5682111200644642
10462,0.3555996822875298,0.5683722804190169
10463,0.3556393963463066,0.5683722804190169
10464,0.3556393963463066,0.5684125705076551
10465,0.3556791104050834,0.5684125705076551
10466,0.3556791104050834,0.5684931506849316
10467,0.3557188244638602,0.5684931506849316
10468,0.3557188244638602,0.5686543110394843
10469,0.35579825258141384,0.5686543110394843
10470,0.35579825258141384,0.5686946011281225
10471,0.35583796664019063,0.5686946011281225
10472,0.35583796664019063,0.5688557614826752
10473,0.3559968228752979,0.5688557614826752
10474,0.3559968228752979,0.5688960515713135
10475,0.35607625099285145,0.5688960515713135
10476,0.35607625099285145,0.5690169218372281
10477,0.3562748212867355,0.5690169218372281
10478,0.3562748212867355,0.569218372280419
10479,0.35631453534551233,0.569218372280419
10480,0.35631453534551233,0.5692989524576955
10481,0.3563542494042891,0.5692989524576955
10482,0.3563542494042891,0.5695004029008863
10483,0.3563939634630659,0.5695004029008863
10484,0.3563939634630659,0.5695809830781627
10485,0.35659253375694994,0.5695809830781627
10486,0.35659253375694994,0.569621273166801
10487,0.3567513899920572,0.569621273166801
10488,0.3567513899920572,0.5696615632554392
10489,0.3568308181096108,0.5696615632554392
10490,0.3568308181096108,0.5697421434327156
10491,0.3568705321683876,0.5697421434327156
10492,0.3568705321683876,0.5697824335213537
10493,0.356989674344718,0.5697824335213537
10494,0.356989674344718,0.569822723609992
10495,0.35702938840349485,0.569822723609992
10496,0.35702938840349485,0.5699033037872683
10497,0.35706910246227164,0.5699033037872683
10498,0.35706910246227164,0.5699435938759065
10499,0.35714853057982526,0.5699435938759065
10500,0.35714853057982526,0.5701853344077357
10501,0.35718824463860205,0.5701853344077357
10502,0.35718824463860205,0.5703464947622885
10503,0.3572279586973789,0.5703464947622885
10504,0.3572279586973789,0.5703867848509266
10505,0.3572676727561557,0.5703867848509266
10506,0.3572676727561557,0.5704270749395649
10507,0.35730738681493246,0.5704270749395649
10508,0.35730738681493246,0.570467365028203
10509,0.3573471008737093,0.570467365028203
10510,0.3573471008737093,0.5705479452054795
10511,0.3573868149324861,0.5705479452054795
10512,0.3573868149324861,0.5705882352941176
10513,0.3574265289912629,0.5705882352941176
10514,0.3574265289912629,0.570668815471394
10515,0.3574662430500397,0.570668815471394
10516,0.3574662430500397,0.5707493956486704
10517,0.35754567116759334,0.5707493956486704
10518,0.35754567116759334,0.5707896857373086
10519,0.3575853852263701,0.5707896857373086
10520,0.3575853852263701,0.5709105560032232
10521,0.35766481334392375,0.5709105560032232
10522,0.35766481334392375,0.5709508460918614
10523,0.35770452740270053,0.5709508460918614
10524,0.35770452740270053,0.5709911361804996
10525,0.3577442414614774,0.5709911361804996
10526,0.3577442414614774,0.571071716357776
10527,0.35778395552025416,0.571071716357776
10528,0.35778395552025416,0.5711120064464141
10529,0.357823669579031,0.5711120064464141
10530,0.357823669579031,0.5711522965350524
10531,0.35790309769658457,0.5711522965350524
10532,0.35790309769658457,0.5712328767123288
10533,0.3579825258141382,0.5712328767123288
10534,0.3579825258141382,0.571273166800967
10535,0.3581016679904686,0.571273166800967
10536,0.3581016679904686,0.5713537469782434
10537,0.35814138204924545,0.5713537469782434
10538,0.35814138204924545,0.5714343271555198
10539,0.35818109610802223,0.5714343271555198
10540,0.35818109610802223,0.5715149073327961
10541,0.358220810166799,0.5715149073327961
10542,0.358220810166799,0.5715954875100725
10543,0.35826052422557586,0.5715954875100725
10544,0.35826052422557586,0.5716357775987108
10545,0.3583399523431295,0.5716357775987108
10546,0.3583399523431295,0.5716760676873489
10547,0.35837966640190627,0.5716760676873489
10548,0.35837966640190627,0.5717969379532635
10549,0.35841938046068306,0.5717969379532635
10550,0.35841938046068306,0.5718775181305399
10551,0.3584590945194599,0.5718775181305399
10552,0.3584590945194599,0.571917808219178
10553,0.3585782366957903,0.571917808219178
10554,0.3585782366957903,0.5719580983078163
10555,0.3586179507545671,0.5719580983078163
10556,0.3586179507545671,0.5719983883964544
10557,0.35873709293089756,0.5719983883964544
10558,0.35873709293089756,0.5720386784850927
10559,0.35881652104845113,0.5720386784850927
10560,0.35881652104845113,0.5720789685737309
10561,0.35889594916600476,0.5720789685737309
10562,0.35889594916600476,0.5721595487510073
10563,0.3589753772835584,0.5721595487510073
10564,0.3589753772835584,0.5721998388396454
10565,0.35901509134233517,0.5721998388396454
10566,0.35901509134233517,0.5722804190169218
10567,0.359054805401112,0.5722804190169218
10568,0.359054805401112,0.5724012892828364
10569,0.35913423351866564,0.5724012892828364
10570,0.35913423351866564,0.5724415793714747
10571,0.35929308975377283,0.5724415793714747
10572,0.35929308975377283,0.5726027397260274
10573,0.35941223193010324,0.5726027397260274
10574,0.35941223193010324,0.5727639000805802
10575,0.3594519459888801,0.5727639000805802
10576,0.3594519459888801,0.5728847703464948
10577,0.35953137410643365,0.5728847703464948
10578,0.35953137410643365,0.5729653505237712
10579,0.3596505162827641,0.5729653505237712
10580,0.3596505162827641,0.5730862207896857
10581,0.35976965845909453,0.5730862207896857
10582,0.35976965845909453,0.5731668009669622
10583,0.35984908657664816,0.5731668009669622
10584,0.35984908657664816,0.5733279613215149
10585,0.35988880063542494,0.5733279613215149
10586,0.35988880063542494,0.5733682514101531
10587,0.35992851469420173,0.5733682514101531
10588,0.35992851469420173,0.5734085414987913
10589,0.35996822875297857,0.5734085414987913
10590,0.35996822875297857,0.5734488315874295
10591,0.36000794281175535,0.5734488315874295
10592,0.36000794281175535,0.5734891216760677
10593,0.3600476568705322,0.5734891216760677
10594,0.3600476568705322,0.5735294117647058
10595,0.360087370929309,0.5735294117647058
10596,0.360087370929309,0.5735697018533441
10597,0.3602065131056394,0.5735697018533441
10598,0.3602065131056394,0.5737711522965351
10599,0.36048451151707706,0.5737711522965351
10600,0.36048451151707706,0.5738114423851732
10601,0.36052422557585384,0.5738114423851732
10602,0.36052422557585384,0.5739323126510878
10603,0.3605639396346307,0.5739323126510878
10604,0.3605639396346307,0.5739726027397261
10605,0.36064336775218425,0.5739726027397261
10606,0.36064336775218425,0.5740531829170025
10607,0.3606830818109611,0.5740531829170025
10608,0.3606830818109611,0.5740934730056406
10609,0.3607227958697379,0.5740934730056406
10610,0.3607227958697379,0.574174053182917
10611,0.36088165210484513,0.574174053182917
10612,0.36088165210484513,0.5742143432715552
10613,0.36100079428117554,0.5742143432715552
10614,0.36100079428117554,0.5742546333601934
10615,0.3610405083399523,0.5742546333601934
10616,0.3610405083399523,0.5743352135374697
10617,0.36115965051628274,0.5743352135374697
10618,0.36115965051628274,0.5744560838033844
10619,0.3611993645750596,0.5744560838033844
10620,0.3611993645750596,0.5745366639806607
10621,0.36123907863383636,0.5745366639806607
10622,0.36123907863383636,0.5746172441579371
10623,0.3614376489277204,0.5746172441579371
10624,0.3614376489277204,0.5747381144238517
10625,0.3618347895154885,0.5747381144238517
10626,0.3618347895154885,0.57477840451249
10627,0.3619142176330421,0.57477840451249
10628,0.3619142176330421,0.5748186946011281
10629,0.3619539316918189,0.5748186946011281
10630,0.3619539316918189,0.5748992747784045
10631,0.3620333598093725,0.5748992747784045
10632,0.3620333598093725,0.5749395648670427
10633,0.36211278792692614,0.5749395648670427
10634,0.36211278792692614,0.5750201450443191
10635,0.3621525019857029,0.5750201450443191
10636,0.3621525019857029,0.5751813053988719
10637,0.36223193010325655,0.5751813053988719
10638,0.36223193010325655,0.5753424657534246
10639,0.36227164416203333,0.5753424657534246
10640,0.36227164416203333,0.5754633360193392
10641,0.36235107227958696,0.5754633360193392
10642,0.36235107227958696,0.5755842062852539
10643,0.362549642573471,0.5755842062852539
10644,0.362549642573471,0.575624496373892
10645,0.36258935663224784,0.575624496373892
10646,0.36258935663224784,0.5756647864625302
10647,0.36274821286735504,0.5756647864625302
10648,0.36274821286735504,0.5757453666398066
10649,0.3627879269261319,0.5757453666398066
10650,0.3627879269261319,0.575825946817083
10651,0.36286735504368545,0.575825946817083
10652,0.36286735504368545,0.5758662369057211
10653,0.3629070691024623,0.5758662369057211
10654,0.3629070691024623,0.5759065269943594
10655,0.36298649722001586,0.5759065269943594
10656,0.36298649722001586,0.5759871071716358
10657,0.3630262112787927,0.5759871071716358
10658,0.3630262112787927,0.5760676873489121
10659,0.3630659253375695,0.5760676873489121
10660,0.3630659253375695,0.5761885576148268
10661,0.3631056393963463,0.5761885576148268
10662,0.3631056393963463,0.5762691377921031
10663,0.3631453534551231,0.5762691377921031
10664,0.3631453534551231,0.5763094278807414
10665,0.3631850675138999,0.5763094278807414
10666,0.3631850675138999,0.5763497179693795
10667,0.3632644956314535,0.5763497179693795
10668,0.3632644956314535,0.5763900080580178
10669,0.36330420969023036,0.5763900080580178
10670,0.36330420969023036,0.5764302981466559
10671,0.36338363780778393,0.5764302981466559
10672,0.36338363780778393,0.5766317485898469
10673,0.36346306592533756,0.5766317485898469
10674,0.36346306592533756,0.5767929089443997
10675,0.3635027799841144,0.5767929089443997
10676,0.3635027799841144,0.5768331990330379
10677,0.3635424940428912,0.5768331990330379
10678,0.3635424940428912,0.577074939564867
10679,0.3636219221604448,0.577074939564867
10680,0.3636219221604448,0.5771555197421434
10681,0.3637410643367752,0.5771555197421434
10682,0.3637410643367752,0.5772360999194198
10683,0.36382049245432885,0.5772360999194198
10684,0.36382049245432885,0.5773166800966962
10685,0.3638999205718825,0.5773166800966962
10686,0.3638999205718825,0.5773569701853344
10687,0.36393963463065926,0.5773569701853344
10688,0.36393963463065926,0.5774375503626108
10689,0.36405877680698967,0.5774375503626108
10690,0.36405877680698967,0.577477840451249
10691,0.3641382049245433,0.577477840451249
10692,0.3641382049245433,0.5776390008058018
10693,0.3642176330420969,0.5776390008058018
10694,0.3642176330420969,0.5777195809830782
10695,0.3643764892772041,0.5777195809830782
10696,0.3643764892772041,0.5779210314262692
10697,0.36445591739475774,0.5779210314262692
10698,0.36445591739475774,0.5779613215149073
10699,0.364614773629865,0.5779613215149073
10700,0.364614773629865,0.5780016116035456
10701,0.3646544876886418,0.5780016116035456
10702,0.3646544876886418,0.5780419016921837
10703,0.3647736298649722,0.5780419016921837
10704,0.3647736298649722,0.5782836422240129
10705,0.36481334392374903,0.5782836422240129
10706,0.36481334392374903,0.5783239323126511
10707,0.3648530579825258,0.5783239323126511
10708,0.3648530579825258,0.5783642224012893
10709,0.3648927720413026,0.5783642224012893
10710,0.3648927720413026,0.5784448025785657
10711,0.36497220015885623,0.5784448025785657
10712,0.36497220015885623,0.5785656728444802
10713,0.36509134233518664,0.5785656728444802
10714,0.36509134233518664,0.5786462530217567
10715,0.3651310563939635,0.5786462530217567
10716,0.3651310563939635,0.5787268331990331
10717,0.3653693407466243,0.5787268331990331
10718,0.3653693407466243,0.5788074133763095
10719,0.3654090548054011,0.5788074133763095
10720,0.3654090548054011,0.5789685737308622
10721,0.36544876886417793,0.5789685737308622
10722,0.36544876886417793,0.5790088638195005
10723,0.3654884829229547,0.5790088638195005
10724,0.3654884829229547,0.5790894439967768
10725,0.36552819698173156,0.5790894439967768
10726,0.36552819698173156,0.579129734085415
10727,0.36568705321683875,0.579129734085415
10728,0.36568705321683875,0.5794117647058824
10729,0.3657664813343924,0.5794117647058824
10730,0.3657664813343924,0.5794520547945206
10731,0.36580619539316916,0.5794520547945206
10732,0.36580619539316916,0.5798146655922644
10733,0.365845909451946,0.5798146655922644
10734,0.365845909451946,0.5798549556809025
10735,0.3658856235107228,0.5798549556809025
10736,0.3658856235107228,0.5799355358581789
10737,0.3659253375694996,0.5799355358581789
10738,0.3659253375694996,0.5800161160354553
10739,0.3659650516282764,0.5800161160354553
10740,0.3659650516282764,0.5800564061240935
10741,0.3660047656870532,0.5800564061240935
10742,0.3660047656870532,0.5800966962127316
10743,0.36616362192216045,0.5800966962127316
10744,0.36616362192216045,0.5801369863013699
10745,0.36620333598093724,0.5801369863013699
10746,0.36620333598093724,0.5802578565672845
10747,0.3662430500397141,0.5802578565672845
10748,0.3662430500397141,0.5802981466559226
10749,0.36628276409849087,0.5802981466559226
10750,0.36628276409849087,0.580378726833199
10751,0.3663621922160445,0.580378726833199
10752,0.3663621922160445,0.5804190169218373
10753,0.3664416203335981,0.5804190169218373
10754,0.3664416203335981,0.5804593070104754
10755,0.3664813343923749,0.5804593070104754
10756,0.3664813343923749,0.5806204673650281
10757,0.3665210484511517,0.5806204673650281
10758,0.3665210484511517,0.5806607574536664
10759,0.36656076250992853,0.5806607574536664
10760,0.36656076250992853,0.5807413376309428
10761,0.3666004765687053,0.5807413376309428
10762,0.3666004765687053,0.5808219178082191
10763,0.36664019062748215,0.5808219178082191
10764,0.36664019062748215,0.5809024979854955
10765,0.3667196187450357,0.5809024979854955
10766,0.3667196187450357,0.580983078162772
10767,0.36675933280381257,0.580983078162772
10768,0.36675933280381257,0.5811845286059629
10769,0.36679904686258935,0.5811845286059629
10770,0.36679904686258935,0.5812651087832393
10771,0.36683876092136614,0.5812651087832393
10772,0.36683876092136614,0.5814665592264303
10773,0.366878474980143,0.5814665592264303
10774,0.366878474980143,0.581627719580983
10775,0.36691818903891976,0.581627719580983
10776,0.36691818903891976,0.5816680096696213
10777,0.3669579030976966,0.5816680096696213
10778,0.3669579030976966,0.5817082997582594
10779,0.3669976171564734,0.5817082997582594
10780,0.3669976171564734,0.5817485898468977
10781,0.367077045274027,0.5817485898468977
10782,0.367077045274027,0.5817888799355359
10783,0.3671961874503574,0.5817888799355359
10784,0.3671961874503574,0.5818694601128123
10785,0.3672359015091342,0.5818694601128123
10786,0.3672359015091342,0.5819500402900887
10787,0.36727561556791105,0.5819500402900887
10788,0.36727561556791105,0.5819903303787268
10789,0.36731532962668784,0.5819903303787268
10790,0.36731532962668784,0.582030620467365
10791,0.3673550436854647,0.582030620467365
10792,0.3673550436854647,0.5822723609991942
10793,0.3674741858617951,0.5822723609991942
10794,0.3674741858617951,0.5823529411764706
10795,0.3675536139793487,0.5823529411764706
10796,0.3675536139793487,0.5823932312651088
10797,0.3675933280381255,0.5823932312651088
10798,0.3675933280381255,0.5824335213537469
10799,0.3676727561556791,0.5824335213537469
10800,0.3676727561556791,0.5824738114423852
10801,0.36775218427323275,0.5824738114423852
10802,0.36775218427323275,0.5825946817082998
10803,0.3678316123907863,0.5825946817082998
10804,0.3678316123907863,0.5826349717969379
10805,0.3679904686258936,0.5826349717969379
10806,0.3679904686258936,0.5827155519742143
10807,0.36803018268467036,0.5827155519742143
10808,0.36803018268467036,0.5827558420628526
10809,0.3682287529785544,0.5827558420628526
10810,0.3682287529785544,0.5827961321514907
10811,0.36826846703733124,0.5827961321514907
10812,0.36826846703733124,0.5829170024174053
10813,0.368308181096108,0.5829170024174053
10814,0.368308181096108,0.5829975825946817
10815,0.3683478951548848,0.5829975825946817
10816,0.3683478951548848,0.5831184528605963
10817,0.36842732327243843,0.5831184528605963
10818,0.36842732327243843,0.5831990330378727
10819,0.3684670373312153,0.5831990330378727
10820,0.3684670373312153,0.5832796132151491
10821,0.36854646544876885,0.5832796132151491
10822,0.36854646544876885,0.5834810636583401
10823,0.36862589356632247,0.5834810636583401
10824,0.36862589356632247,0.5835616438356165
10825,0.3686656076250993,0.5835616438356165
10826,0.3686656076250993,0.5837228041901692
10827,0.3687053216838761,0.5837228041901692
10828,0.3687053216838761,0.5837630942788075
10829,0.3688244638602065,0.5837630942788075
10830,0.3688244638602065,0.5838436744560838
10831,0.3688641779189833,0.5838436744560838
10832,0.3688641779189833,0.583883964544722
10833,0.36890389197776013,0.583883964544722
10834,0.36890389197776013,0.5840451248992747
10835,0.3689436060365369,0.5840451248992747
10836,0.3689436060365369,0.584085414987913
10837,0.36898332009531376,0.584085414987913
10838,0.36898332009531376,0.5842465753424657
10839,0.36902303415409055,0.5842465753424657
10840,0.36902303415409055,0.5844077356970185
10841,0.36910246227164417,0.5844077356970185
10842,0.36910246227164417,0.584488315874295
10843,0.3692216044479746,0.584488315874295
10844,0.3692216044479746,0.5847300564061241
10845,0.369340746624305,0.5847300564061241
10846,0.369340746624305,0.5847703464947623
10847,0.36953931691818903,0.5847703464947623
10848,0.36953931691818903,0.5848106365834005
10849,0.36957903097696587,0.5848106365834005
10850,0.36957903097696587,0.5848509266720386
10851,0.36961874503574266,0.5848509266720386
10852,0.36961874503574266,0.5849717969379533
10853,0.36965845909451944,0.5849717969379533
10854,0.36965845909451944,0.5850926672038679
10855,0.3696981731532963,0.5850926672038679
10856,0.3696981731532963,0.5851732473811443
10857,0.36977760127084985,0.5851732473811443
10858,0.36977760127084985,0.5852538275584206
10859,0.3698173153296267,0.5852538275584206
10860,0.3698173153296267,0.5852941176470589
10861,0.3698967434471803,0.5852941176470589
10862,0.3698967434471803,0.585334407735697
10863,0.37001588562351073,0.585334407735697
10864,0.37001588562351073,0.5853746978243353
10865,0.3700555996822875,0.5853746978243353
10866,0.3700555996822875,0.5854552780016116
10867,0.37009531374106436,0.5854552780016116
10868,0.37009531374106436,0.5854955680902498
10869,0.37013502779984114,0.5854955680902498
10870,0.37013502779984114,0.585737308622079
10871,0.37017474185861793,0.585737308622079
10872,0.37017474185861793,0.5858984689766318
10873,0.37025416997617155,0.5858984689766318
10874,0.37025416997617155,0.5859790491539082
10875,0.3704527402700556,0.5859790491539082
10876,0.3704527402700556,0.5860596293311845
10877,0.3705321683876092,0.5860596293311845
10878,0.3705321683876092,0.5861402095084609
10879,0.370571882446386,0.5861402095084609
10880,0.370571882446386,0.5861804995970991
10881,0.37061159650516284,0.5861804995970991
10882,0.37061159650516284,0.5862207896857373
10883,0.37065131056393963,0.5862207896857373
10884,0.37065131056393963,0.5863013698630137
10885,0.37073073868149325,0.5863013698630137
10886,0.37073073868149325,0.586583400483481
10887,0.37077045274027004,0.586583400483481
10888,0.37077045274027004,0.5867042707493957
10889,0.3709293089753773,0.5867042707493957
10890,0.3709293089753773,0.5868654311039484
10891,0.3710881652104845,0.5868654311039484
10892,0.3710881652104845,0.5869460112812248
10893,0.3711675933280381,0.5869460112812248
10894,0.3711675933280381,0.5870265914585012
10895,0.37120730738681496,0.5870265914585012
10896,0.37120730738681496,0.5871474617244158
10897,0.37124702144559174,0.5871474617244158
10898,0.37124702144559174,0.5872683319903304
10899,0.3712867355043685,0.5872683319903304
10900,0.3712867355043685,0.5873489121676068
10901,0.37132644956314537,0.5873489121676068
10902,0.37132644956314537,0.5873892022562449
10903,0.37136616362192215,0.5873892022562449
10904,0.37136616362192215,0.5875100725221596
10905,0.37148530579825256,0.5875100725221596
10906,0.37148530579825256,0.5875906526994359
10907,0.3715647339158062,0.5875906526994359
10908,0.3715647339158062,0.5876712328767123
10909,0.3716441620333598,0.5876712328767123
10910,0.3716441620333598,0.5877115229653506
10911,0.3717633042096902,0.5877115229653506
10912,0.3717633042096902,0.5877921031426269
10913,0.37184273232724385,0.5877921031426269
10914,0.37184273232724385,0.5878323932312651
10915,0.37188244638602064,0.5878323932312651
10916,0.37188244638602064,0.5878726833199033
10917,0.3719221604447975,0.5878726833199033
10918,0.3719221604447975,0.5879129734085415
10919,0.37196187450357426,0.5879129734085415
10920,0.37196187450357426,0.5879532634971797
10921,0.37200158856235105,0.5879532634971797
10922,0.37200158856235105,0.5880338436744561
10923,0.3720810166799047,0.5880338436744561
10924,0.3720810166799047,0.5880741337630943
10925,0.3721207307386815,0.5880741337630943
10926,0.3721207307386815,0.5881950040290088
10927,0.3721604447974583,0.5881950040290088
10928,0.3721604447974583,0.5882755842062852
10929,0.3722398729150119,0.5882755842062852
10930,0.3722398729150119,0.5883158742949235
10931,0.3723987291501191,0.5883158742949235
10932,0.3723987291501191,0.5883561643835616
10933,0.37259729944400316,0.5883561643835616
10934,0.37259729944400316,0.5883964544721998
10935,0.37263701350278,0.5883964544721998
10936,0.37263701350278,0.5884770346494762
10937,0.3726767275615568,0.5884770346494762
10938,0.3726767275615568,0.5885576148267526
10939,0.37271644162033357,0.5885576148267526
10940,0.37271644162033357,0.588638195004029
10941,0.3727958697378872,0.588638195004029
10942,0.3727958697378872,0.5886784850926672
10943,0.37283558379666404,0.5886784850926672
10944,0.37283558379666404,0.5887590652699436
10945,0.3728752978554408,0.5887590652699436
10946,0.3728752978554408,0.5887993553585817
10947,0.3729150119142176,0.5887993553585817
10948,0.3729150119142176,0.5891619661563255
10949,0.37299444003177123,0.5891619661563255
10950,0.37299444003177123,0.5892828364222401
10951,0.3730341540905481,0.5892828364222401
10952,0.3730341540905481,0.5893634165995165
10953,0.37311358220810165,0.5893634165995165
10954,0.37311358220810165,0.5894439967767929
10955,0.3731532962668785,0.5894439967767929
10956,0.3731532962668785,0.5895245769540693
10957,0.3733121525019857,0.5895245769540693
10958,0.3733121525019857,0.5896051571313456
10959,0.3733915806195393,0.5896051571313456
10960,0.3733915806195393,0.5896857373086221
10961,0.37359015091342335,0.5896857373086221
10962,0.37359015091342335,0.589887187751813
10963,0.3737490071485306,0.589887187751813
10964,0.3737490071485306,0.5900080580177276
10965,0.3737887212073074,0.5900080580177276
10966,0.3737887212073074,0.590088638195004
10967,0.37382843526608417,0.590088638195004
10968,0.37382843526608417,0.5901289282836423
10969,0.373868149324861,0.5901289282836423
10970,0.373868149324861,0.5902497985495568
10971,0.3739078633836378,0.5902497985495568
10972,0.3739078633836378,0.5903303787268332
10973,0.37394757744241464,0.5903303787268332
10974,0.37394757744241464,0.5903706688154714
10975,0.37406671961874505,0.5903706688154714
10976,0.37406671961874505,0.5904109589041096
10977,0.37410643367752183,0.5904109589041096
10978,0.37410643367752183,0.5904512489927478
10979,0.37418586179507546,0.5904512489927478
10980,0.37418586179507546,0.5905318291700242
10981,0.37422557585385224,0.5905318291700242
10982,0.37422557585385224,0.5906526994359388
10983,0.3742652899126291,0.5906526994359388
10984,0.3742652899126291,0.5906929895245769
10985,0.3743844320889595,0.5906929895245769
10986,0.3743844320889595,0.5908138597904915
10987,0.3744638602065131,0.5908138597904915
10988,0.3744638602065131,0.5909347300564062
10989,0.3745035742652899,0.5909347300564062
10990,0.3745035742652899,0.5909750201450443
10991,0.3745432883240667,0.5909750201450443
10992,0.3745432883240667,0.5910958904109589
10993,0.37458300238284353,0.5910958904109589
10994,0.37458300238284353,0.5911764705882353
10995,0.37470214455917394,0.5911764705882353
10996,0.37470214455917394,0.5912570507655117
10997,0.37482128673550436,0.5912570507655117
10998,0.37482128673550436,0.5912973408541499
10999,0.37494042891183477,0.5912973408541499
11000,0.37494042891183477,0.5914182111200644
11001,0.3750198570293884,0.5914182111200644
11002,0.3750198570293884,0.5914585012087027
11003,0.37505957108816523,0.5914585012087027
11004,0.37505957108816523,0.5915390813859791
11005,0.375099285146942,0.5915390813859791
11006,0.375099285146942,0.5916196615632554
11007,0.3751389992057188,0.5916196615632554
11008,0.3751389992057188,0.59174053182917
11009,0.37521842732327243,0.59174053182917
11010,0.37521842732327243,0.5918211120064464
11011,0.37525814138204927,0.5918211120064464
11012,0.37525814138204927,0.5919016921837228
11013,0.37533756949960284,0.5919016921837228
11014,0.37533756949960284,0.591941982272361
11015,0.3754567116759333,0.591941982272361
11016,0.3754567116759333,0.5921434327155519
11017,0.3755758538522637,0.5921434327155519
11018,0.3755758538522637,0.5923448831587429
11019,0.3756552819698173,0.5923448831587429
11020,0.3756552819698173,0.5924254633360193
11021,0.3757347100873709,0.5924254633360193
11022,0.3757347100873709,0.5924657534246576
11023,0.3758538522637013,0.5924657534246576
11024,0.3758538522637013,0.5925463336019339
11025,0.3760127084988086,0.5925463336019339
11026,0.3760127084988086,0.5925866236905721
11027,0.3760921366163622,0.5925866236905721
11028,0.3760921366163622,0.5926269137792103
11029,0.37617156473391583,0.5926269137792103
11030,0.37617156473391583,0.5927477840451248
11031,0.3762112787926926,0.5927477840451248
11032,0.3762112787926926,0.5927880741337631
11033,0.37629070691024624,0.5927880741337631
11034,0.37629070691024624,0.5929089443996777
11035,0.3764892772041303,0.5929089443996777
11036,0.3764892772041303,0.5929895245769541
11037,0.3766084193804607,0.5929895245769541
11038,0.3766084193804607,0.5930701047542305
11039,0.3766878474980143,0.5930701047542305
11040,0.3766878474980143,0.5931103948428686
11041,0.3767672756155679,0.5931103948428686
11042,0.3767672756155679,0.5931506849315068
11043,0.37680698967434473,0.5931506849315068
11044,0.37680698967434473,0.5933118452860596
11045,0.37688641779189835,0.5933118452860596
11046,0.37688641779189835,0.593392425463336
11047,0.3769658459094519,0.593392425463336
11048,0.3769658459094519,0.593593875906527
11049,0.37704527402700555,0.593593875906527
11050,0.37704527402700555,0.5938356164383561
11051,0.3771247021445592,0.5938356164383561
11052,0.3771247021445592,0.593996776792909
11053,0.3772041302621128,0.593996776792909
11054,0.3772041302621128,0.5941176470588235
11055,0.3772438443208896,0.5941176470588235
11056,0.3772438443208896,0.5942788074133764
11057,0.37728355837966643,0.5942788074133764
11058,0.37728355837966643,0.5943996776792909
11059,0.37736298649722,0.5943996776792909
11060,0.37736298649722,0.5944802578565673
11061,0.37740270055599684,0.5944802578565673
11062,0.37740270055599684,0.5945205479452055
11063,0.37752184273232725,0.5945205479452055
11064,0.37752184273232725,0.5946011281224819
11065,0.3776012708498809,0.5946011281224819
11066,0.3776012708498809,0.5949234488315874
11067,0.3777998411437649,0.5949234488315874
11068,0.3777998411437649,0.5949637389202256
11069,0.3778395552025417,0.5949637389202256
11070,0.3778395552025417,0.595044319097502
11071,0.3778792692613185,0.595044319097502
11072,0.3778792692613185,0.5952054794520548
11073,0.378196981731533,0.5952054794520548
11074,0.378196981731533,0.5953263497179694
11075,0.3782366957903098,0.5953263497179694
11076,0.3782366957903098,0.5954069298952458
11077,0.3783161239078634,0.5954069298952458
11078,0.3783161239078634,0.5955278001611604
11079,0.3783558379666402,0.5955278001611604
11080,0.3783558379666402,0.5955680902497985
11081,0.37839555202541697,0.5955680902497985
11082,0.37839555202541697,0.5956889605157132
11083,0.378594122319301,0.5956889605157132
11084,0.378594122319301,0.5957695406929895
11085,0.37863383637807785,0.5957695406929895
11086,0.37863383637807785,0.5958098307816277
11087,0.37867355043685463,0.5958098307816277
11088,0.37867355043685463,0.5958501208702659
11089,0.3787132644956315,0.5958501208702659
11090,0.3787132644956315,0.5958904109589042
11091,0.37875297855440826,0.5958904109589042
11092,0.37875297855440826,0.5962127316680097
11093,0.37879269261318504,0.5962127316680097
11094,0.37879269261318504,0.5962933118452861
11095,0.3789912629070691,0.5962933118452861
11096,0.3789912629070691,0.5963336019339243
11097,0.3790309769658459,0.5963336019339243
11098,0.3790309769658459,0.5964141821112007
11099,0.3791898332009531,0.5964141821112007
11100,0.3791898332009531,0.5964544721998388
11101,0.3793089753772836,0.5964544721998388
11102,0.3793089753772836,0.5964947622884771
11103,0.37934868943606037,0.5964947622884771
11104,0.37934868943606037,0.5965350523771152
11105,0.379428117553614,0.5965350523771152
11106,0.379428117553614,0.5965753424657534
11107,0.37950754567116757,0.5965753424657534
11108,0.37950754567116757,0.5966156325543917
11109,0.3795472597299444,0.5966156325543917
11110,0.3795472597299444,0.5966559226430298
11111,0.3797061159650516,0.5966559226430298
11112,0.3797061159650516,0.5968170829975826
11113,0.37978554408260523,0.5968170829975826
11114,0.37978554408260523,0.596897663174859
11115,0.37982525814138207,0.596897663174859
11116,0.37982525814138207,0.5970185334407736
11117,0.37986497220015886,0.5970185334407736
11118,0.37986497220015886,0.5970588235294118
11119,0.3801826846703733,0.5970588235294118
11120,0.3801826846703733,0.59709911361805
11121,0.38022239872915015,0.59709911361805
11122,0.38022239872915015,0.5971394037066882
11123,0.38026211278792693,0.5971394037066882
11124,0.38026211278792693,0.5971796937953263
11125,0.38034154090548056,0.5971796937953263
11126,0.38034154090548056,0.5973005640612409
11127,0.38038125496425734,0.5973005640612409
11128,0.38038125496425734,0.5973811442385173
11129,0.38046068308181097,0.5973811442385173
11130,0.38046068308181097,0.5974617244157937
11131,0.38050039714058775,0.5974617244157937
11132,0.38050039714058775,0.5975825946817083
11133,0.3805401111993646,0.5975825946817083
11134,0.3805401111993646,0.5976631748589847
11135,0.38073868149324863,0.5976631748589847
11136,0.38073868149324863,0.5979049153908138
11137,0.3808181096108022,0.5979049153908138
11138,0.3808181096108022,0.598146655922643
11139,0.38085782366957904,0.598146655922643
11140,0.38085782366957904,0.5981869460112812
11141,0.38089753772835583,0.5981869460112812
11142,0.38089753772835583,0.5984286865431104
11143,0.38093725178713267,0.5984286865431104
11144,0.38093725178713267,0.5984689766317486
11145,0.38097696584590945,0.5984689766317486
11146,0.38097696584590945,0.598549556809025
11147,0.38109610802223987,0.598549556809025
11148,0.38109610802223987,0.5985898468976631
11149,0.3811358220810167,0.5985898468976631
11150,0.3811358220810167,0.5986301369863014
11151,0.3811755361397935,0.5986301369863014
11152,0.3811755361397935,0.5988315874294924
11153,0.3812946783161239,0.5988315874294924
11154,0.3812946783161239,0.5988718775181305
11155,0.3813343923749007,0.5988718775181305
11156,0.3813343923749007,0.5989121676067687
11157,0.38137410643367753,0.5989121676067687
11158,0.38137410643367753,0.598952457695407
11159,0.38149324861000794,0.598952457695407
11160,0.38149324861000794,0.5989927477840451
11161,0.3815329626687847,0.5989927477840451
11162,0.3815329626687847,0.5991136180499597
11163,0.38157267672756157,0.5991136180499597
11164,0.38157267672756157,0.5991941982272361
11165,0.38173153296266876,0.5991941982272361
11166,0.38173153296266876,0.5992747784045125
11167,0.3817712470214456,0.5992747784045125
11168,0.3817712470214456,0.5994359387590653
11169,0.38185067513899923,0.5994359387590653
11170,0.38185067513899923,0.5994762288477035
11171,0.381890389197776,0.5994762288477035
11172,0.381890389197776,0.5995165189363416
11173,0.3819301032565528,0.5995165189363416
11174,0.3819301032565528,0.5995568090249799
11175,0.3820095313741064,0.5995568090249799
11176,0.3820095313741064,0.599597099113618
11177,0.38208895949166005,0.599597099113618
11178,0.38208895949166005,0.5996373892022563
11179,0.38220810166799046,0.5996373892022563
11180,0.38220810166799046,0.5996776792908944
11181,0.3824861000794281,0.5996776792908944
11182,0.3824861000794281,0.5998388396454473
11183,0.38256552819698175,0.5998388396454473
11184,0.38256552819698175,0.5999194198227236
11185,0.3826449563145353,0.5999194198227236
11186,0.3826449563145353,0.6000402900886382
11187,0.38268467037331216,0.6000402900886382
11188,0.38268467037331216,0.6000805801772764
11189,0.38272438443208895,0.6000805801772764
11190,0.38272438443208895,0.6001611603545528
11191,0.3827640984908658,0.6001611603545528
11192,0.3827640984908658,0.6002417405318292
11193,0.3828038125496426,0.6002417405318292
11194,0.3828038125496426,0.6002820306204674
11195,0.382922954725973,0.6002820306204674
11196,0.382922954725973,0.6003223207091055
11197,0.3829626687847498,0.6003223207091055
11198,0.3829626687847498,0.6005640612409348
11199,0.38320095313741065,0.6005640612409348
11200,0.38320095313741065,0.6008058017727639
11201,0.3833995234312947,0.6008058017727639
11202,0.3833995234312947,0.6008863819500403
11203,0.3835186656076251,0.6008863819500403
11204,0.3835186656076251,0.6009266720386784
11205,0.3835980937251787,0.6009266720386784
11206,0.3835980937251787,0.6009669621273167
11207,0.3837569499602859,0.6009669621273167
11208,0.3837569499602859,0.6011281224818694
11209,0.38383637807783955,0.6011281224818694
11210,0.38383637807783955,0.6012087026591458
11211,0.3839952343129468,0.6012087026591458
11212,0.3839952343129468,0.6012489927477841
11213,0.3841143764892772,0.6012489927477841
11214,0.3841143764892772,0.6012892828364222
11215,0.384154090548054,0.6012892828364222
11216,0.384154090548054,0.6013698630136987
11217,0.38419380460683084,0.6013698630136987
11218,0.38419380460683084,0.6016116035455278
11219,0.38443208895949166,0.6016116035455278
11220,0.38443208895949166,0.6016921837228042
11221,0.3847100873709293,0.6016921837228042
11222,0.3847100873709293,0.6018130539887188
11223,0.38478951548848295,0.6018130539887188
11224,0.38478951548848295,0.6019339242546333
11225,0.38482922954725973,0.6019339242546333
11226,0.38482922954725973,0.6020145044319097
11227,0.3848689436060365,0.6020145044319097
11228,0.3848689436060365,0.6021756647864626
11229,0.38490865766481336,0.6021756647864626
11230,0.38490865766481336,0.6023771152296535
11231,0.384988085782367,0.6023771152296535
11232,0.384988085782367,0.6024174053182917
11233,0.38502779984114377,0.6024174053182917
11234,0.38502779984114377,0.60245769540693
11235,0.3852263701350278,0.60245769540693
11236,0.3852263701350278,0.6024979854955681
11237,0.38542494042891184,0.6024979854955681
11238,0.38542494042891184,0.6025382755842063
11239,0.38546465448768863,0.6025382755842063
11240,0.38546465448768863,0.6026188557614827
11241,0.38554408260524226,0.6026188557614827
11242,0.38554408260524226,0.6026591458501209
11243,0.38558379666401904,0.6026591458501209
11244,0.38558379666401904,0.6028605962933118
11245,0.3857029388403495,0.6028605962933118
11246,0.3857029388403495,0.6029411764705882
11247,0.3857426528991263,0.6029411764705882
11248,0.3857426528991263,0.6030217566478646
11249,0.3857823669579031,0.6030217566478646
11250,0.3857823669579031,0.6031426269137792
11251,0.3858617950754567,0.6031426269137792
11252,0.3858617950754567,0.6031829170024174
11253,0.38590150913423354,0.6031829170024174
11254,0.38590150913423354,0.6032232070910556
11255,0.3859809372517871,0.6032232070910556
11256,0.3859809372517871,0.6032634971796937
11257,0.38602065131056396,0.6032634971796937
11258,0.38602065131056396,0.603303787268332
11259,0.38606036536934074,0.603303787268332
11260,0.38606036536934074,0.6033440773569702
11261,0.3862589356632248,0.6033440773569702
11262,0.3862589356632248,0.6033843674456084
11263,0.38629864972200156,0.6033843674456084
11264,0.38629864972200156,0.603505237711523
11265,0.3863383637807784,0.603505237711523
11266,0.3863383637807784,0.6035455278001611
11267,0.38653693407466244,0.6035455278001611
11268,0.38653693407466244,0.6036663980660757
11269,0.3865766481334392,0.6036663980660757
11270,0.3865766481334392,0.603706688154714
11271,0.38665607625099285,0.603706688154714
11272,0.38665607625099285,0.6038275584206285
11273,0.38669579030976964,0.6038275584206285
11274,0.38669579030976964,0.6038678485092667
11275,0.3867355043685465,0.6038678485092667
11276,0.3867355043685465,0.6039484286865431
11277,0.38677521842732326,0.6039484286865431
11278,0.38677521842732326,0.6039887187751813
11279,0.38701350277998414,0.6039887187751813
11280,0.38701350277998414,0.6041095890410959
11281,0.38717235901509134,0.6041095890410959
11282,0.38717235901509134,0.6042304593070105
11283,0.38729150119142175,0.6042304593070105
11284,0.38729150119142175,0.6042707493956486
11285,0.3873709293089754,0.6042707493956486
11286,0.3873709293089754,0.604351329572925
11287,0.38741064336775216,0.604351329572925
11288,0.38741064336775216,0.6044319097502014
11289,0.387450357426529,0.6044319097502014
11290,0.387450357426529,0.6045930701047543
11291,0.3876092136616362,0.6045930701047543
11292,0.3876092136616362,0.6046736502820306
11293,0.38772835583796667,0.6046736502820306
11294,0.38772835583796667,0.6047139403706688
11295,0.38780778395552024,0.6047139403706688
11296,0.38780778395552024,0.6049153908138598
11297,0.3878474980142971,0.6049153908138598
11298,0.3878474980142971,0.6049959709911362
11299,0.3880857823669579,0.6049959709911362
11300,0.3880857823669579,0.6051168412570508
11301,0.3881652104845115,0.6051168412570508
11302,0.3881652104845115,0.6052377115229653
11303,0.3884432088959492,0.6052377115229653
11304,0.3884432088959492,0.6053182917002418
11305,0.3885623510722796,0.6053182917002418
11306,0.3885623510722796,0.6053585817888799
11307,0.38876092136616364,0.6053585817888799
11308,0.38876092136616364,0.6053988718775182
11309,0.38888006354249405,0.6053988718775182
11310,0.38888006354249405,0.6054794520547945
11311,0.38899920571882446,0.6054794520547945
11312,0.38899920571882446,0.6055197421434327
11313,0.38903891977760124,0.6055197421434327
11314,0.38903891977760124,0.6055600322320709
11315,0.3890786338363781,0.6055600322320709
11316,0.3890786338363781,0.6056809024979855
11317,0.38911834789515487,0.6056809024979855
11318,0.38911834789515487,0.6057211925866237
11319,0.3891580619539317,0.6057211925866237
11320,0.3891580619539317,0.6058420628525383
11321,0.3891977760127085,0.6058420628525383
11322,0.3891977760127085,0.6059226430298147
11323,0.3892374900714853,0.6059226430298147
11324,0.3892374900714853,0.6060435132957293
11325,0.38947577442414616,0.6060435132957293
11326,0.38947577442414616,0.6061240934730057
11327,0.3895552025416998,0.6061240934730057
11328,0.3895552025416998,0.6062046736502821
11329,0.38959491660047657,0.6062046736502821
11330,0.38959491660047657,0.6062449637389202
11331,0.3896743447180302,0.6062449637389202
11332,0.3896743447180302,0.6063658340048348
11333,0.389714058776807,0.6063658340048348
11334,0.389714058776807,0.6064464141821112
11335,0.3897934868943606,0.6064464141821112
11336,0.3897934868943606,0.6065672844480258
11337,0.38987291501191423,0.6065672844480258
11338,0.38987291501191423,0.606607574536664
11339,0.389912629070691,0.606607574536664
11340,0.389912629070691,0.6066478646253022
11341,0.39003177124702143,0.6066478646253022
11342,0.39003177124702143,0.6067284448025786
11343,0.39007148530579827,0.6067284448025786
11344,0.39007148530579827,0.6067687348912167
11345,0.39015091342335184,0.6067687348912167
11346,0.39015091342335184,0.6068493150684932
11347,0.3901906274821287,0.6068493150684932
11348,0.3901906274821287,0.6069298952457696
11349,0.3902700555996823,0.6069298952457696
11350,0.3902700555996823,0.6069701853344077
11351,0.3903097696584591,0.6069701853344077
11352,0.3903097696584591,0.607010475423046
11353,0.39074662430500395,0.607010475423046
11354,0.39074662430500395,0.6070910556003223
11355,0.3907863383637808,0.6070910556003223
11356,0.3907863383637808,0.6071313456889605
11357,0.3908260524225576,0.6071313456889605
11358,0.3908260524225576,0.6072522159548751
11359,0.39086576648133436,0.6072522159548751
11360,0.39086576648133436,0.6072925060435133
11361,0.390945194598888,0.6072925060435133
11362,0.390945194598888,0.6074133763094279
11363,0.3910246227164416,0.6074133763094279
11364,0.3910246227164416,0.6074536663980661
11365,0.39114376489277203,0.6074536663980661
11366,0.39114376489277203,0.6075342465753425
11367,0.39118347895154887,0.6075342465753425
11368,0.39118347895154887,0.6076148267526189
11369,0.39122319301032565,0.6076148267526189
11370,0.39122319301032565,0.6077356970185335
11371,0.39126290706910244,0.6077356970185335
11372,0.39126290706910244,0.6079371474617244
11373,0.3913820492454329,0.6079371474617244
11374,0.3913820492454329,0.6079774375503626
11375,0.3914217633042097,0.6079774375503626
11376,0.3914217633042097,0.6080177276390009
11377,0.3915409054805401,0.6080177276390009
11378,0.3915409054805401,0.6080983078162772
11379,0.39158061953931694,0.6080983078162772
11380,0.39158061953931694,0.6081385979049154
11381,0.39162033359809373,0.6081385979049154
11382,0.39162033359809373,0.6082191780821918
11383,0.3916600476568705,0.6082191780821918
11384,0.3916600476568705,0.60825946817083
11385,0.39173947577442414,0.60825946817083
11386,0.39173947577442414,0.6083400483481064
11387,0.3918983320095314,0.6083400483481064
11388,0.3918983320095314,0.6084206285253827
11389,0.39197776012708496,0.6084206285253827
11390,0.39197776012708496,0.608460918614021
11391,0.3920174741858618,0.608460918614021
11392,0.3920174741858618,0.6085817888799355
11393,0.392176330420969,0.6085817888799355
11394,0.392176330420969,0.6089041095890411
11395,0.39233518665607625,0.6089041095890411
11396,0.39233518665607625,0.6089443996776793
11397,0.39237490071485304,0.6089443996776793
11398,0.39237490071485304,0.6090249798549556
11399,0.3925337569499603,0.6090249798549556
11400,0.3925337569499603,0.609105560032232
11401,0.3927323272438443,0.609105560032232
11402,0.3927323272438443,0.6091458501208703
11403,0.39281175536139795,0.6091458501208703
11404,0.39281175536139795,0.609307010475423
11405,0.39285146942017474,0.609307010475423
11406,0.39285146942017474,0.6093473005640613
11407,0.3928911834789515,0.6093473005640613
11408,0.3928911834789515,0.609508460918614
11409,0.39293089753772836,0.609508460918614
11410,0.39293089753772836,0.6095487510072523
11411,0.3931294678316124,0.6095487510072523
11412,0.3931294678316124,0.6096293311845286
11413,0.3932486100079428,0.6096293311845286
11414,0.3932486100079428,0.6096696212731668
11415,0.3932883240667196,0.6096696212731668
11416,0.3932883240667196,0.609709911361805
11417,0.3933677521842732,0.609709911361805
11418,0.3933677521842732,0.6097904915390814
11419,0.39344718030182685,0.6097904915390814
11420,0.39344718030182685,0.6099919419822724
11421,0.39348689436060363,0.6099919419822724
11422,0.39348689436060363,0.6100725221595488
11423,0.39356632247815726,0.6100725221595488
11424,0.39356632247815726,0.6101933924254633
11425,0.39368546465448767,0.6101933924254633
11426,0.39368546465448767,0.6102336825141015
11427,0.3937251787132645,0.6102336825141015
11428,0.3937251787132645,0.6102739726027397
11429,0.3938046068308181,0.6102739726027397
11430,0.3938046068308181,0.6103545527800162
11431,0.3940031771247021,0.6103545527800162
11432,0.3940031771247021,0.6105157131345689
11433,0.39404289118347896,0.6105157131345689
11434,0.39404289118347896,0.6106768734891217
11435,0.39416203335980937,0.6106768734891217
11436,0.39416203335980937,0.6107171635777598
11437,0.394241461477363,0.6107171635777598
11438,0.394241461477363,0.6107977437550363
11439,0.3942811755361398,0.6107977437550363
11440,0.3942811755361398,0.6108783239323127
11441,0.3943208895949166,0.6108783239323127
11442,0.3943208895949166,0.6109186140209508
11443,0.3943606036536934,0.6109186140209508
11444,0.3943606036536934,0.6109589041095891
11445,0.3944003177124702,0.6109589041095891
11446,0.3944003177124702,0.6109991941982272
11447,0.39444003177124703,0.6109991941982272
11448,0.39444003177124703,0.6110394842868654
11449,0.3944797458300238,0.6110394842868654
11450,0.3944797458300238,0.6111603545527801
11451,0.39467831612390786,0.6111603545527801
11452,0.39467831612390786,0.6114423851732473
11453,0.3947577442414615,0.6114423851732473
11454,0.3947577442414615,0.6116035455278002
11455,0.39479745830023827,0.6116035455278002
11456,0.39479745830023827,0.6116438356164383
11457,0.3949166004765687,0.6116438356164383
11458,0.3949166004765687,0.6117244157937147
11459,0.3949960285941223,0.6117244157937147
11460,0.3949960285941223,0.611764705882353
11461,0.39507545671167593,0.611764705882353
11462,0.39507545671167593,0.6118049959709911
11463,0.39515488482922956,0.6118049959709911
11464,0.39515488482922956,0.6119258662369057
11465,0.39531374106433675,0.6119258662369057
11466,0.39531374106433675,0.611966156325544
11467,0.3953534551231136,0.611966156325544
11468,0.3953534551231136,0.6120064464141821
11469,0.3954328832406672,0.6120064464141821
11470,0.3954328832406672,0.6120467365028203
11471,0.395472597299444,0.6120467365028203
11472,0.395472597299444,0.6120870265914585
11473,0.3955123113582208,0.6120870265914585
11474,0.3955123113582208,0.6121676067687349
11475,0.39555202541699763,0.6121676067687349
11476,0.39555202541699763,0.6122884770346495
11477,0.3955917394757744,0.6122884770346495
11478,0.3955917394757744,0.6123287671232877
11479,0.39563145353455126,0.6123287671232877
11480,0.39563145353455126,0.6124093473005641
11481,0.39575059571088167,0.6124093473005641
11482,0.39575059571088167,0.6125705076551169
11483,0.39579030976965845,0.6125705076551169
11484,0.39579030976965845,0.6126913779210315
11485,0.3958697378872121,0.6126913779210315
11486,0.3958697378872121,0.6127316680096696
11487,0.39590945194598887,0.6127316680096696
11488,0.39590945194598887,0.6129734085414988
11489,0.3959888800635425,0.6129734085414988
11490,0.3959888800635425,0.6130539887187751
11491,0.39618745035742653,0.6130539887187751
11492,0.39618745035742653,0.6130942788074134
11493,0.39626687847498016,0.6130942788074134
11494,0.39626687847498016,0.6131748589846898
11495,0.3963463065925338,0.6131748589846898
11496,0.3963463065925338,0.613215149073328
11497,0.3964654487688642,0.613215149073328
11498,0.3964654487688642,0.6133763094278808
11499,0.39666401906274823,0.6133763094278808
11500,0.39666401906274823,0.6135777598710718
11501,0.396703733121525,0.6135777598710718
11502,0.396703733121525,0.6136180499597099
11503,0.3967434471803018,0.6136180499597099
11504,0.3967434471803018,0.6136583400483481
11505,0.39678316123907864,0.6136583400483481
11506,0.39678316123907864,0.6136986301369863
11507,0.3968228752978554,0.6136986301369863
11508,0.3968228752978554,0.6139806607574536
11509,0.39690230341540905,0.6139806607574536
11510,0.39690230341540905,0.61406124093473
11511,0.39694201747418584,0.61406124093473
11512,0.39694201747418584,0.6141821112006446
11513,0.39702144559173946,0.6141821112006446
11514,0.39702144559173946,0.6142224012892828
11515,0.3971008737092931,0.6142224012892828
11516,0.3971008737092931,0.614262691377921
11517,0.3972994440031771,0.614262691377921
11518,0.3972994440031771,0.6143029814665593
11519,0.39737887212073075,0.6143029814665593
11520,0.39737887212073075,0.6143432715551974
11521,0.39741858617950754,0.6143432715551974
11522,0.39741858617950754,0.6143835616438356
11523,0.3974583002382844,0.6143835616438356
11524,0.3974583002382844,0.6144238517324738
11525,0.39753772835583795,0.6144238517324738
11526,0.39753772835583795,0.6145044319097502
11527,0.3976965845909452,0.6145044319097502
11528,0.3976965845909452,0.6145447219983884
11529,0.397736298649722,0.6145447219983884
11530,0.397736298649722,0.6145850120870265
11531,0.3978157267672756,0.6145850120870265
11532,0.3978157267672756,0.6146253021756648
11533,0.39789515488482924,0.6146253021756648
11534,0.39789515488482924,0.614665592264303
11535,0.397934868943606,0.614665592264303
11536,0.397934868943606,0.6147461724415794
11537,0.39797458300238286,0.6147461724415794
11538,0.39797458300238286,0.6148267526188558
11539,0.39801429706115965,0.6148267526188558
11540,0.39801429706115965,0.6149879129734085
11541,0.39813343923749006,0.6149879129734085
11542,0.39813343923749006,0.6150282030620468
11543,0.39837172359015094,0.6150282030620468
11544,0.39837172359015094,0.6150684931506849
11545,0.39853057982525814,0.6150684931506849
11546,0.39853057982525814,0.6151490733279613
11547,0.39864972200158855,0.6151490733279613
11548,0.39864972200158855,0.6152296535052377
11549,0.3988880063542494,0.6152296535052377
11550,0.3988880063542494,0.6153505237711523
11551,0.3989277204130262,0.6153505237711523
11552,0.3989277204130262,0.6153908138597904
11553,0.398967434471803,0.6153908138597904
11554,0.398967434471803,0.6154311039484287
11555,0.39900714853057984,0.6154311039484287
11556,0.39900714853057984,0.6154713940370669
11557,0.39908657664813346,0.6154713940370669
11558,0.39908657664813346,0.6155116841257051
11559,0.39916600476568703,0.6155116841257051
11560,0.39916600476568703,0.6156325543916197
11561,0.39924543288324066,0.6156325543916197
11562,0.39924543288324066,0.6157534246575342
11563,0.3992851469420175,0.6157534246575342
11564,0.3992851469420175,0.6158340048348107
11565,0.3993248610007943,0.6158340048348107
11566,0.3993248610007943,0.6160354552780016
11567,0.39936457505957107,0.6160354552780016
11568,0.39936457505957107,0.6160757453666398
11569,0.3995234312946783,0.6160757453666398
11570,0.3995234312946783,0.6161563255439162
11571,0.39960285941223195,0.6161563255439162
11572,0.39960285941223195,0.6161966156325543
11573,0.39972200158856236,0.6161966156325543
11574,0.39972200158856236,0.6162771958098308
11575,0.39976171564733914,0.6162771958098308
11576,0.39976171564733914,0.6164383561643836
11577,0.39984114376489277,0.6164383561643836
11578,0.39984114376489277,0.6165592264302981
11579,0.39988085782366956,0.6165592264302981
11580,0.39988085782366956,0.6166800966962127
11581,0.3999205718824464,0.6166800966962127
11582,0.3999205718824464,0.616720386784851
11583,0.4,0.616720386784851
11584,0.4,0.6167606768734891
11585,0.4001588562351072,0.6167606768734891
11586,0.4001588562351072,0.6168009669621273
11587,0.40019857029388406,0.6168009669621273
11588,0.40019857029388406,0.6168412570507655
11589,0.40023828435266084,0.6168412570507655
11590,0.40023828435266084,0.6168815471394037
11591,0.40027799841143763,0.6168815471394037
11592,0.40027799841143763,0.6170024174053182
11593,0.4003971405877681,0.6170024174053182
11594,0.4003971405877681,0.6171232876712329
11595,0.4004368546465449,0.6171232876712329
11596,0.4004368546465449,0.6171635777598711
11597,0.40047656870532167,0.6171635777598711
11598,0.40047656870532167,0.6172441579371475
11599,0.4005162827640985,0.6172441579371475
11600,0.4005162827640985,0.6174456083803385
11601,0.4005559968228753,0.6174456083803385
11602,0.4005559968228753,0.6175261885576149
11603,0.4005957108816521,0.6175261885576149
11604,0.4005957108816521,0.6176873489121676
11605,0.4006354249404289,0.6176873489121676
11606,0.4006354249404289,0.6178082191780822
11607,0.4006751389992057,0.6178082191780822
11608,0.4006751389992057,0.6178485092667204
11609,0.4007942811755361,0.6178485092667204
11610,0.4007942811755361,0.6178887993553586
11611,0.40095313741064337,0.6178887993553586
11612,0.40095313741064337,0.6180902497985495
11613,0.40099285146942015,0.6180902497985495
11614,0.40099285146942015,0.6181305398871878
11615,0.4011119936457506,0.6181305398871878
11616,0.4011119936457506,0.618170829975826
11617,0.40123113582208103,0.618170829975826
11618,0.40123113582208103,0.6182111200644641
11619,0.4012708498808578,0.6182111200644641
11620,0.4012708498808578,0.6183319903303788
11621,0.40135027799841144,0.6183319903303788
11622,0.40135027799841144,0.6183722804190169
11623,0.4013899920571882,0.6183722804190169
11624,0.4013899920571882,0.6184528605962933
11625,0.40142970611596507,0.6184528605962933
11626,0.40142970611596507,0.6184931506849315
11627,0.40150913423351864,0.6184931506849315
11628,0.40150913423351864,0.6185334407735698
11629,0.4015488482922955,0.6185334407735698
11630,0.4015488482922955,0.618614020950846
11631,0.40158856235107226,0.618614020950846
11632,0.40158856235107226,0.6186543110394843
11633,0.4017474185861795,0.6186543110394843
11634,0.4017474185861795,0.618815471394037
11635,0.4017871326449563,0.618815471394037
11636,0.4017871326449563,0.6189363416599517
11637,0.40182684670373314,0.6189363416599517
11638,0.40182684670373314,0.6190572119258663
11639,0.40186656076250993,0.6190572119258663
11640,0.40186656076250993,0.6191377921031427
11641,0.4019062748212867,0.6191377921031427
11642,0.4019062748212867,0.6191780821917808
11643,0.40198570293884034,0.6191780821917808
11644,0.40198570293884034,0.6192586623690572
11645,0.4021445591739476,0.6192586623690572
11646,0.4021445591739476,0.6193795326349718
11647,0.4021842732327244,0.6193795326349718
11648,0.4021842732327244,0.6194601128122482
11649,0.4022239872915012,0.6194601128122482
11650,0.4022239872915012,0.6195406929895245
11651,0.402263701350278,0.6195406929895245
11652,0.402263701350278,0.6196212731668009
11653,0.4023034154090548,0.6196212731668009
11654,0.4023034154090548,0.6196615632554392
11655,0.40246227164416204,0.6196615632554392
11656,0.40246227164416204,0.6197421434327155
11657,0.4025019857029388,0.6197421434327155
11658,0.4025019857029388,0.6197824335213538
11659,0.40258141382049245,0.6197824335213538
11660,0.40258141382049245,0.6198227236099919
11661,0.40262112787926924,0.6198227236099919
11662,0.40262112787926924,0.6199033037872683
11663,0.4026608419380461,0.6199033037872683
11664,0.4026608419380461,0.6199435938759065
11665,0.40270055599682286,0.6199435938759065
11666,0.40270055599682286,0.6199838839645447
11667,0.4027799841143765,0.6199838839645447
11668,0.4027799841143765,0.6201047542304593
11669,0.40293884034948374,0.6201047542304593
11670,0.40293884034948374,0.6202256244963739
11671,0.40305798252581415,0.6202256244963739
11672,0.40305798252581415,0.6204673650282031
11673,0.40309769658459094,0.6204673650282031
11674,0.40309769658459094,0.6205882352941177
11675,0.40317712470214456,0.6205882352941177
11676,0.40317712470214456,0.6206285253827558
11677,0.40321683876092135,0.6206285253827558
11678,0.40321683876092135,0.6207091055600322
11679,0.4032565528196982,0.6207091055600322
11680,0.4032565528196982,0.6207493956486704
11681,0.4033756949960286,0.6207493956486704
11682,0.4033756949960286,0.6207896857373086
11683,0.4034551231135822,0.6207896857373086
11684,0.4034551231135822,0.6208299758259468
11685,0.403494837172359,0.6208299758259468
11686,0.403494837172359,0.6209508460918614
11687,0.40381254964257346,0.6209508460918614
11688,0.40381254964257346,0.6209911361804996
11689,0.4038919777601271,0.6209911361804996
11690,0.4038919777601271,0.6212328767123287
11691,0.40393169181890387,0.6212328767123287
11692,0.40393169181890387,0.621273166800967
11693,0.4040111199364575,0.621273166800967
11694,0.4040111199364575,0.6213134568896052
11695,0.40416997617156475,0.6213134568896052
11696,0.40416997617156475,0.6213537469782433
11697,0.40420969023034153,0.6213537469782433
11698,0.40420969023034153,0.6213940370668816
11699,0.404527402700556,0.6213940370668816
11700,0.404527402700556,0.6214343271555197
11701,0.40468625893566323,0.6214343271555197
11702,0.40468625893566323,0.621474617244158
11703,0.40472597299444,0.621474617244158
11704,0.40472597299444,0.6215149073327961
11705,0.40476568705321686,0.6215149073327961
11706,0.40476568705321686,0.6215551974214343
11707,0.40480540111199365,0.6215551974214343
11708,0.40480540111199365,0.6215954875100725
11709,0.40484511517077043,0.6215954875100725
11710,0.40484511517077043,0.6216357775987107
11711,0.40488482922954727,0.6216357775987107
11712,0.40488482922954727,0.6217163577759871
11713,0.4050039714058777,0.6217163577759871
11714,0.4050039714058777,0.6217566478646253
11715,0.40504368546465447,0.6217566478646253
11716,0.40504368546465447,0.6218372280419017
11717,0.4050833995234313,0.6218372280419017
11718,0.4050833995234313,0.6218775181305399
11719,0.4051231135822081,0.6218775181305399
11720,0.4051231135822081,0.6219580983078162
11721,0.4052422557585385,0.6219580983078162
11722,0.4052422557585385,0.6221998388396455
11723,0.40528196981731535,0.6221998388396455
11724,0.40528196981731535,0.6222401289282836
11725,0.40532168387609213,0.6222401289282836
11726,0.40532168387609213,0.6222804190169219
11727,0.4053613979348689,0.6222804190169219
11728,0.4053613979348689,0.6224012892828364
11729,0.40544082605242254,0.6224012892828364
11730,0.40544082605242254,0.6224818694601129
11731,0.4054805401111994,0.6224818694601129
11732,0.4054805401111994,0.6226027397260274
11733,0.40552025416997617,0.6226027397260274
11734,0.40552025416997617,0.6226833199033038
11735,0.40555996822875295,0.6226833199033038
11736,0.40555996822875295,0.622723609991942
11737,0.4055996822875298,0.622723609991942
11738,0.4055996822875298,0.6228444802578565
11739,0.4056791104050834,0.6228444802578565
11740,0.4056791104050834,0.6228847703464948
11741,0.4057188244638602,0.6228847703464948
11742,0.4057188244638602,0.6229653505237711
11743,0.4058379666401906,0.6229653505237711
11744,0.4058379666401906,0.6230459307010475
11745,0.40591739475774424,0.6230459307010475
11746,0.40591739475774424,0.6230862207896858
11747,0.40603653693407465,0.6230862207896858
11748,0.40603653693407465,0.6231265108783239
11749,0.4060762509928515,0.6231265108783239
11750,0.4060762509928515,0.6231668009669621
11751,0.4061159650516283,0.6231668009669621
11752,0.4061159650516283,0.6232070910556003
11753,0.4061953931691819,0.6232070910556003
11754,0.4061953931691819,0.6232473811442385
11755,0.4063145353455123,0.6232473811442385
11756,0.4063145353455123,0.6233279613215149
11757,0.40643367752184273,0.6233279613215149
11758,0.40643367752184273,0.6234085414987913
11759,0.4064733915806195,0.6234085414987913
11760,0.4064733915806195,0.6234891216760677
11761,0.40651310563939635,0.6234891216760677
11762,0.40651310563939635,0.6236099919419823
11763,0.40663224781572677,0.6236099919419823
11764,0.40663224781572677,0.6236502820306205
11765,0.40667196187450355,0.6236502820306205
11766,0.40667196187450355,0.623771152296535
11767,0.4067513899920572,0.623771152296535
11768,0.4067513899920572,0.6238114423851733
11769,0.406791104050834,0.6238114423851733
11770,0.406791104050834,0.6238920225624497
11771,0.4068308181096108,0.6238920225624497
11772,0.4068308181096108,0.6239323126510878
11773,0.4068705321683876,0.6239323126510878
11774,0.4068705321683876,0.623972602739726
11775,0.40691024622716443,0.623972602739726
11776,0.40691024622716443,0.6240128928283643
11777,0.40698967434471806,0.6240128928283643
11778,0.40698967434471806,0.6240934730056407
11779,0.40702938840349484,0.6240934730056407
11780,0.40702938840349484,0.624174053182917
11781,0.4070691024622716,0.624174053182917
11782,0.4070691024622716,0.6242143432715552
11783,0.40710881652104847,0.6242143432715552
11784,0.40710881652104847,0.6242546333601934
11785,0.40714853057982525,0.6242546333601934
11786,0.40714853057982525,0.6243352135374698
11787,0.4071882446386021,0.6243352135374698
11788,0.4071882446386021,0.6247381144238517
11789,0.4072279586973789,0.6247381144238517
11790,0.4072279586973789,0.6248186946011282
11791,0.4073471008737093,0.6248186946011282
11792,0.4073471008737093,0.6248992747784046
11793,0.4073868149324861,0.6248992747784046
11794,0.4073868149324861,0.6249798549556809
11795,0.40762509928514695,0.6249798549556809
11796,0.40762509928514695,0.6250604351329573
11797,0.407823669579031,0.6250604351329573
11798,0.407823669579031,0.6251813053988718
11799,0.4079428117553614,0.6251813053988718
11800,0.4079428117553614,0.6253424657534247
11801,0.40810166799046865,0.6253424657534247
11802,0.40810166799046865,0.6253827558420628
11803,0.4081810961080222,0.6253827558420628
11804,0.4081810961080222,0.6255439161966156
11805,0.40837966640190626,0.6255439161966156
11806,0.40837966640190626,0.6256244963738921
11807,0.4084590945194599,0.6256244963738921
11808,0.4084590945194599,0.6256647864625302
11809,0.40849880857823667,0.6256647864625302
11810,0.40849880857823667,0.625825946817083
11811,0.4085782366957903,0.625825946817083
11812,0.4085782366957903,0.6259065269943593
11813,0.40861795075456714,0.6259065269943593
11814,0.40861795075456714,0.626027397260274
11815,0.40877680698967434,0.626027397260274
11816,0.40877680698967434,0.6260676873489122
11817,0.40889594916600475,0.6260676873489122
11818,0.40889594916600475,0.6261079774375503
11819,0.4089356632247816,0.6261079774375503
11820,0.4089356632247816,0.626228847703465
11821,0.4090945194598888,0.626228847703465
11822,0.4090945194598888,0.6263094278807413
11823,0.4091342335186656,0.6263094278807413
11824,0.4091342335186656,0.6263497179693795
11825,0.4091739475774424,0.6263497179693795
11826,0.4091739475774424,0.6263900080580177
11827,0.40925337569499604,0.6263900080580177
11828,0.40925337569499604,0.626430298146656
11829,0.4092930897537728,0.626430298146656
11830,0.4092930897537728,0.6264705882352941
11831,0.40937251787132645,0.6264705882352941
11832,0.40937251787132645,0.6266317485898469
11833,0.40941223193010323,0.6266317485898469
11834,0.40941223193010323,0.6266720386784851
11835,0.40949166004765686,0.6266720386784851
11836,0.40949166004765686,0.6267526188557615
11837,0.4095710881652105,0.6267526188557615
11838,0.4095710881652105,0.6267929089443997
11839,0.40972994440031774,0.6267929089443997
11840,0.40972994440031774,0.6268734891216761
11841,0.40984908657664815,0.6268734891216761
11842,0.40984908657664815,0.6269137792103142
11843,0.4099285146942018,0.6269137792103142
11844,0.4099285146942018,0.6269943593875906
11845,0.40996822875297856,0.6269943593875906
11846,0.40996822875297856,0.6273166800966962
11847,0.4101667990468626,0.6273166800966962
11848,0.4101667990468626,0.6274375503626108
11849,0.4103256552819698,0.6274375503626108
11850,0.4103256552819698,0.6275181305398871
11851,0.41044479745830026,0.6275181305398871
11852,0.41044479745830026,0.6275987107171636
11853,0.41052422557585383,0.6275987107171636
11854,0.41052422557585383,0.6276390008058018
11855,0.4106830818109611,0.6276390008058018
11856,0.4106830818109611,0.6277195809830781
11857,0.4107625099285147,0.6277195809830781
11858,0.4107625099285147,0.6278001611603545
11859,0.41084193804606833,0.6278001611603545
11860,0.41084193804606833,0.6279210314262691
11861,0.41096108022239874,0.6279210314262691
11862,0.41096108022239874,0.6280419016921838
11863,0.41111993645750594,0.6280419016921838
11864,0.41111993645750594,0.6281627719580983
11865,0.4111596505162828,0.6281627719580983
11866,0.4111596505162828,0.6282030620467365
11867,0.41123907863383635,0.6282030620467365
11868,0.41123907863383635,0.6282836422240129
11869,0.4112787926926132,0.6282836422240129
11870,0.4112787926926132,0.628323932312651
11871,0.41131850675139,0.628323932312651
11872,0.41131850675139,0.6283642224012893
11873,0.41159650516282764,0.6283642224012893
11874,0.41159650516282764,0.6284045124899275
11875,0.4117553613979349,0.6284045124899275
11876,0.4117553613979349,0.6284448025785657
11877,0.41183478951548846,0.6284448025785657
11878,0.41183478951548846,0.6284850926672039
11879,0.4118745035742653,0.6284850926672039
11880,0.4118745035742653,0.628726833199033
11881,0.4119142176330421,0.628726833199033
11882,0.4119142176330421,0.6288074133763094
11883,0.4119936457505957,0.6288074133763094
11884,0.4119936457505957,0.6288477034649477
11885,0.4120333598093725,0.6288477034649477
11886,0.4120333598093725,0.6290894439967768
11887,0.41207307386814934,0.6290894439967768
11888,0.41207307386814934,0.629129734085415
11889,0.4121127879269261,0.629129734085415
11890,0.4121127879269261,0.6291700241740532
11891,0.4121525019857029,0.6291700241740532
11892,0.4121525019857029,0.6292103142626914
11893,0.41219221604447975,0.6292103142626914
11894,0.41219221604447975,0.6292908944399678
11895,0.41223193010325654,0.6292908944399678
11896,0.41223193010325654,0.6293311845286059
11897,0.4122716441620334,0.6293311845286059
11898,0.4122716441620334,0.6293714746172442
11899,0.4124702144559174,0.6293714746172442
11900,0.4124702144559174,0.6294117647058823
11901,0.41258935663224783,0.6294117647058823
11902,0.41258935663224783,0.6295326349717969
11903,0.4126290706910246,0.6295326349717969
11904,0.4126290706910246,0.6295729250604352
11905,0.41282764098490865,0.6295729250604352
11906,0.41282764098490865,0.6296132151490733
11907,0.4129864972200159,0.6296132151490733
11908,0.4129864972200159,0.6297340854149879
11909,0.4130659253375695,0.6297340854149879
11910,0.4130659253375695,0.6298146655922643
11911,0.4131453534551231,0.6298146655922643
11912,0.4131453534551231,0.6298549556809026
11913,0.4132644956314535,0.6298549556809026
11914,0.4132644956314535,0.6299355358581789
11915,0.41330420969023035,0.6299355358581789
11916,0.41330420969023035,0.6299758259468171
11917,0.413383637807784,0.6299758259468171
11918,0.413383637807784,0.6300161160354553
11919,0.4135424940428912,0.6300161160354553
11920,0.4135424940428912,0.6300564061240935
11921,0.413582208101668,0.6300564061240935
11922,0.413582208101668,0.6300966962127317
11923,0.4136616362192216,0.6300966962127317
11924,0.4136616362192216,0.6301772763900081
11925,0.4137013502779984,0.6301772763900081
11926,0.4137013502779984,0.6302981466559227
11927,0.4137410643367752,0.6302981466559227
11928,0.4137410643367752,0.6303384367445608
11929,0.41378077839555205,0.6303384367445608
11930,0.41378077839555205,0.6303787268331991
11931,0.41397934868943603,0.6303787268331991
11932,0.41397934868943603,0.6304190169218372
11933,0.41405877680698966,0.6304190169218372
11934,0.41405877680698966,0.6304995970991136
11935,0.41417791898332007,0.6304995970991136
11936,0.41417791898332007,0.6305398871877518
11937,0.4143764892772041,0.6305398871877518
11938,0.4143764892772041,0.63058017727639
11939,0.41453534551231136,0.63058017727639
11940,0.41453534551231136,0.6306204673650282
11941,0.41465448768864177,0.6306204673650282
11942,0.41465448768864177,0.6306607574536663
11943,0.414813343923749,0.6306607574536663
11944,0.414813343923749,0.6307010475423046
11945,0.41489277204130265,0.6307010475423046
11946,0.41489277204130265,0.6307413376309428
11947,0.4149722001588562,0.6307413376309428
11948,0.4149722001588562,0.630781627719581
11949,0.41501191421763306,0.630781627719581
11950,0.41501191421763306,0.6308622078968573
11951,0.41505162827640985,0.6308622078968573
11952,0.41505162827640985,0.6309024979854956
11953,0.4152104845115171,0.6309024979854956
11954,0.4152104845115171,0.6309427880741337
11955,0.4152501985702939,0.6309427880741337
11956,0.4152501985702939,0.6310233682514101
11957,0.41528991262907067,0.6310233682514101
11958,0.41528991262907067,0.6311039484286866
11959,0.4153296266878475,0.6311039484286866
11960,0.4153296266878475,0.631184528605963
11961,0.41540905480540113,0.631184528605963
11962,0.41540905480540113,0.6312248186946011
11963,0.4154884829229547,0.6312248186946011
11964,0.4154884829229547,0.6313456889605157
11965,0.41560762509928517,0.6313456889605157
11966,0.41560762509928517,0.631385979049154
11967,0.41568705321683874,0.631385979049154
11968,0.41568705321683874,0.6315068493150685
11969,0.4157267672756156,0.6315068493150685
11970,0.4157267672756156,0.6316277195809831
11971,0.4158061953931692,0.6316277195809831
11972,0.4158061953931692,0.6316680096696212
11973,0.415845909451946,0.6316680096696212
11974,0.415845909451946,0.6317082997582595
11975,0.4159253375694996,0.6317082997582595
11976,0.4159253375694996,0.631829170024174
11977,0.4160047656870532,0.631829170024174
11978,0.4160047656870532,0.6318694601128122
11979,0.41616362192216044,0.6318694601128122
11980,0.41616362192216044,0.6319903303787269
11981,0.41620333598093723,0.6319903303787269
11982,0.41620333598093723,0.632030620467365
11983,0.4163621922160445,0.632030620467365
11984,0.4163621922160445,0.6320709105560032
11985,0.41640190627482127,0.6320709105560032
11986,0.41640190627482127,0.6322723609991941
11987,0.4164416203335981,0.6322723609991941
11988,0.4164416203335981,0.6323529411764706
11989,0.4166004765687053,0.6323529411764706
11990,0.4166004765687053,0.6323932312651088
11991,0.41667990468625893,0.6323932312651088
11992,0.41667990468625893,0.6325543916196615
11993,0.41675933280381255,0.6325543916196615
11994,0.41675933280381255,0.6325946817082998
11995,0.41679904686258934,0.6325946817082998
11996,0.41679904686258934,0.6326752618855761
11997,0.41687847498014297,0.6326752618855761
11998,0.41687847498014297,0.6327558420628525
11999,0.41691818903891975,0.6327558420628525
12000,0.41691818903891975,0.6327961321514908
12001,0.4169579030976966,0.6327961321514908
12002,0.4169579030976966,0.6328767123287671
12003,0.4169976171564734,0.6328767123287671
12004,0.4169976171564734,0.6330378726833199
12005,0.4171961874503574,0.6330378726833199
12006,0.4171961874503574,0.633078162771958
12007,0.41727561556791104,0.633078162771958
12008,0.41727561556791104,0.6331184528605963
12009,0.4173153296266878,0.6331184528605963
12010,0.4173153296266878,0.6331587429492345
12011,0.41739475774424145,0.6331587429492345
12012,0.41739475774424145,0.633279613215149
12013,0.4174344718030183,0.633279613215149
12014,0.4174344718030183,0.6334004834810637
12015,0.4175536139793487,0.6334004834810637
12016,0.4175536139793487,0.6334407735697019
12017,0.4175933280381255,0.6334407735697019
12018,0.4175933280381255,0.63348106365834
12019,0.41775218427323274,0.63348106365834
12020,0.41775218427323274,0.6336422240128928
12021,0.41787132644956315,0.6336422240128928
12022,0.41787132644956315,0.633682514101531
12023,0.41791104050833994,0.633682514101531
12024,0.41791104050833994,0.6337228041901692
12025,0.4181890389197776,0.6337228041901692
12026,0.4181890389197776,0.6337630942788074
12027,0.4182684670373312,0.6337630942788074
12028,0.4182684670373312,0.6338436744560838
12029,0.418308181096108,0.6338436744560838
12030,0.418308181096108,0.6339242546333602
12031,0.41834789515488485,0.6339242546333602
12032,0.41834789515488485,0.6339645447219984
12033,0.41838760921366164,0.6339645447219984
12034,0.41838760921366164,0.6340854149879129
12035,0.4184273232724384,0.6340854149879129
12036,0.4184273232724384,0.6342062852538276
12037,0.41850675138999205,0.6342062852538276
12038,0.41850675138999205,0.6342465753424658
12039,0.4185861795075457,0.6342465753424658
12040,0.4185861795075457,0.6342868654311039
12041,0.41862589356632246,0.6342868654311039
12042,0.41862589356632246,0.6343271555197422
12043,0.4186656076250993,0.6343271555197422
12044,0.4186656076250993,0.6343674456083803
12045,0.4187053216838761,0.6343674456083803
12046,0.4187053216838761,0.6344077356970186
12047,0.4187450357426529,0.6344077356970186
12048,0.4187450357426529,0.6344883158742949
12049,0.4187847498014297,0.6344883158742949
12050,0.4187847498014297,0.6345286059629331
12051,0.4188244638602065,0.6345286059629331
12052,0.4188244638602065,0.6345688960515713
12053,0.41886417791898334,0.6345688960515713
12054,0.41886417791898334,0.6346091861402096
12055,0.4189436060365369,0.6346091861402096
12056,0.4189436060365369,0.6346897663174859
12057,0.41898332009531375,0.6346897663174859
12058,0.41898332009531375,0.6347703464947623
12059,0.4190627482128674,0.6347703464947623
12060,0.4190627482128674,0.6348106365834005
12061,0.4191818903891978,0.6348106365834005
12062,0.4191818903891978,0.6349717969379532
12063,0.41922160444797457,0.6349717969379532
12064,0.41922160444797457,0.6350120870265915
12065,0.4192613185067514,0.6350120870265915
12066,0.4192613185067514,0.6350523771152297
12067,0.4194201747418586,0.6350523771152297
12068,0.4194201747418586,0.6352941176470588
12069,0.4196981731532963,0.6352941176470588
12070,0.4196981731532963,0.635334407735697
12071,0.41973788721207306,0.635334407735697
12072,0.41973788721207306,0.6356164383561644
12073,0.4197776012708499,0.6356164383561644
12074,0.4197776012708499,0.6356567284448026
12075,0.41985702938840347,0.6356567284448026
12076,0.41985702938840347,0.635737308622079
12077,0.4199364575059571,0.635737308622079
12078,0.4199364575059571,0.6357775987107172
12079,0.41997617156473394,0.6357775987107172
12080,0.41997617156473394,0.6358178887993554
12081,0.4200158856235107,0.6358178887993554
12082,0.4200158856235107,0.6358984689766317
12083,0.42009531374106435,0.6358984689766317
12084,0.42009531374106435,0.63593875906527
12085,0.42013502779984113,0.63593875906527
12086,0.42013502779984113,0.6359790491539081
12087,0.420174741858618,0.6359790491539081
12088,0.420174741858618,0.6360193392425464
12089,0.42021445591739476,0.6360193392425464
12090,0.42021445591739476,0.6360596293311845
12091,0.42025416997617154,0.6360596293311845
12092,0.42025416997617154,0.6360999194198227
12093,0.4204924543288324,0.6360999194198227
12094,0.4204924543288324,0.6361804995970991
12095,0.4205321683876092,0.6361804995970991
12096,0.4205321683876092,0.6362610797743755
12097,0.42069102462271646,0.6362610797743755
12098,0.42069102462271646,0.6363416599516519
12099,0.42077045274027003,0.6363416599516519
12100,0.42077045274027003,0.6363819500402901
12101,0.42081016679904687,0.6363819500402901
12102,0.42081016679904687,0.6364222401289282
12103,0.42084988085782365,0.6364222401289282
12104,0.42084988085782365,0.6365431103948429
12105,0.4208895949166005,0.6365431103948429
12106,0.4208895949166005,0.6367042707493956
12107,0.4209293089753773,0.6367042707493956
12108,0.4209293089753773,0.6367445608380339
12109,0.42096902303415407,0.6367445608380339
12110,0.42096902303415407,0.636784850926672
12111,0.4210087370929309,0.636784850926672
12112,0.4210087370929309,0.6368251410153102
12113,0.42120730738681494,0.6368251410153102
12114,0.42120730738681494,0.6369057211925866
12115,0.42128673550436857,0.6369057211925866
12116,0.42128673550436857,0.6369460112812249
12117,0.42136616362192214,0.6369460112812249
12118,0.42136616362192214,0.6371071716357776
12119,0.421405877680699,0.6371071716357776
12120,0.421405877680699,0.6371474617244158
12121,0.42144559173947577,0.6371474617244158
12122,0.42144559173947577,0.637187751813054
12123,0.4215250198570294,0.637187751813054
12124,0.4215250198570294,0.6372280419016921
12125,0.4215647339158062,0.6372280419016921
12126,0.4215647339158062,0.6373086220789685
12127,0.4216441620333598,0.6373086220789685
12128,0.4216441620333598,0.6374697824335214
12129,0.4216838760921366,0.6374697824335214
12130,0.4216838760921366,0.6375503626107978
12131,0.42172359015091343,0.6375503626107978
12132,0.42172359015091343,0.6375906526994359
12133,0.4217633042096902,0.6375906526994359
12134,0.4217633042096902,0.6376712328767123
12135,0.42184273232724384,0.6376712328767123
12136,0.42184273232724384,0.6377518130539888
12137,0.42192216044479747,0.6377518130539888
12138,0.42192216044479747,0.6378323932312651
12139,0.42196187450357425,0.6378323932312651
12140,0.42196187450357425,0.6378726833199033
12141,0.4220015885623511,0.6378726833199033
12142,0.4220015885623511,0.638033843674456
12143,0.4220413026211279,0.638033843674456
12144,0.4220413026211279,0.6380741337630943
12145,0.4221207307386815,0.6380741337630943
12146,0.4221207307386815,0.6381144238517324
12147,0.4221604447974583,0.6381144238517324
12148,0.4221604447974583,0.6381547139403707
12149,0.42220015885623513,0.6381547139403707
12150,0.42220015885623513,0.638235294117647
12151,0.4222398729150119,0.638235294117647
12152,0.4222398729150119,0.6383964544721998
12153,0.42239872915011917,0.6383964544721998
12154,0.42239872915011917,0.638436744560838
12155,0.42247815726767274,0.638436744560838
12156,0.42247815726767274,0.6384770346494762
12157,0.42255758538522636,0.6384770346494762
12158,0.42255758538522636,0.6385173247381144
12159,0.42259729944400315,0.6385173247381144
12160,0.42259729944400315,0.6385576148267527
12161,0.42263701350278,0.6385576148267527
12162,0.42263701350278,0.638638195004029
12163,0.4227164416203336,0.638638195004029
12164,0.4227164416203336,0.6386784850926672
12165,0.4228752978554408,0.6386784850926672
12166,0.4228752978554408,0.6387590652699436
12167,0.42291501191421765,0.6387590652699436
12168,0.42291501191421765,0.6388396454472199
12169,0.42295472597299444,0.6388396454472199
12170,0.42295472597299444,0.6388799355358582
12171,0.4231532962668785,0.6388799355358582
12172,0.4231532962668785,0.6389605157131346
12173,0.42319301032565526,0.6389605157131346
12174,0.42319301032565526,0.6390008058017728
12175,0.4232724384432089,0.6390008058017728
12176,0.4232724384432089,0.6390410958904109
12177,0.4233518665607625,0.6390410958904109
12178,0.4233518665607625,0.6391216760676873
12179,0.4233915806195393,0.6391216760676873
12180,0.4233915806195393,0.6392022562449637
12181,0.4234710087370929,0.6392022562449637
12182,0.4234710087370929,0.6392425463336019
12183,0.42359015091342334,0.6392425463336019
12184,0.42359015091342334,0.6393231265108783
12185,0.4236298649722002,0.6393231265108783
12186,0.4236298649722002,0.6393634165995166
12187,0.42370929308975375,0.6393634165995166
12188,0.42370929308975375,0.6394842868654311
12189,0.423868149324861,0.6394842868654311
12190,0.423868149324861,0.6395245769540693
12191,0.4241064336775218,0.6395245769540693
12192,0.4241064336775218,0.6396857373086221
12193,0.42414614773629866,0.6396857373086221
12194,0.42414614773629866,0.6397260273972603
12195,0.42418586179507545,0.6397260273972603
12196,0.42418586179507545,0.6398066075745367
12197,0.4242255758538523,0.6398066075745367
12198,0.4242255758538523,0.6398871877518131
12199,0.4242652899126291,0.6398871877518131
12200,0.4242652899126291,0.6399274778404512
12201,0.42430500397140586,0.6399274778404512
12202,0.42430500397140586,0.6400886381950041
12203,0.4243844320889595,0.6400886381950041
12204,0.4243844320889595,0.6402497985495568
12205,0.4244638602065131,0.6402497985495568
12206,0.4244638602065131,0.640290088638195
12207,0.4245035742652899,0.640290088638195
12208,0.4245035742652899,0.6403303787268332
12209,0.42470214455917393,0.6403303787268332
12210,0.42470214455917393,0.6404109589041096
12211,0.4247418586179508,0.6404109589041096
12212,0.4247418586179508,0.6404512489927477
12213,0.42478157267672756,0.6404512489927477
12214,0.42478157267672756,0.6405721192586624
12215,0.42482128673550434,0.6405721192586624
12216,0.42482128673550434,0.6406526994359387
12217,0.4248610007942812,0.6406526994359387
12218,0.4248610007942812,0.6408138597904915
12219,0.42490071485305797,0.6408138597904915
12220,0.42490071485305797,0.6408541498791297
12221,0.4250198570293884,0.6408541498791297
12222,0.4250198570293884,0.6409750201450444
12223,0.4250595710881652,0.6409750201450444
12224,0.4250595710881652,0.6410153102336825
12225,0.425099285146942,0.6410153102336825
12226,0.425099285146942,0.6410958904109589
12227,0.42517871326449563,0.6410958904109589
12228,0.42517871326449563,0.6412570507655116
12229,0.42525814138204926,0.6412570507655116
12230,0.42525814138204926,0.6412973408541499
12231,0.4253375694996029,0.6412973408541499
12232,0.4253375694996029,0.6413779210314263
12233,0.4255758538522637,0.6413779210314263
12234,0.4255758538522637,0.6414182111200645
12235,0.42565528196981733,0.6414182111200645
12236,0.42565528196981733,0.6414585012087026
12237,0.42577442414614775,0.6414585012087026
12238,0.42577442414614775,0.6414987912973409
12239,0.42593328038125494,0.6414987912973409
12240,0.42593328038125494,0.6417002417405319
12241,0.4260524225575854,0.6417002417405319
12242,0.4260524225575854,0.64174053182917
12243,0.426131850675139,0.64174053182917
12244,0.426131850675139,0.6418614020950846
12245,0.4262112787926926,0.6418614020950846
12246,0.4262112787926926,0.6420225624496374
12247,0.42625099285146945,0.6420225624496374
12248,0.42625099285146945,0.6421031426269138
12249,0.42629070691024623,0.6421031426269138
12250,0.42629070691024623,0.642143432715552
12251,0.42637013502779986,0.642143432715552
12252,0.42637013502779986,0.6421837228041901
12253,0.42648927720413027,0.6421837228041901
12254,0.42648927720413027,0.6422240128928284
12255,0.42652899126290705,0.6422240128928284
12256,0.42652899126290705,0.6422643029814665
12257,0.4265687053216839,0.6422643029814665
12258,0.4265687053216839,0.6423851732473811
12259,0.4266878474980143,0.6423851732473811
12260,0.4266878474980143,0.6424254633360194
12261,0.42676727561556793,0.6424254633360194
12262,0.42676727561556793,0.6424657534246575
12263,0.42688641779189834,0.6424657534246575
12264,0.42688641779189834,0.6425060435132958
12265,0.42696584590945197,0.6425060435132958
12266,0.42696584590945197,0.6426269137792103
12267,0.4270849880857824,0.6426269137792103
12268,0.4270849880857824,0.6427477840451249
12269,0.42712470214455917,0.6427477840451249
12270,0.42712470214455917,0.6428283642224013
12271,0.427164416203336,0.6428283642224013
12272,0.427164416203336,0.6429089443996777
12273,0.4272438443208896,0.6429089443996777
12274,0.4272438443208896,0.642989524576954
12275,0.4273232724384432,0.642989524576954
12276,0.4273232724384432,0.6430701047542304
12277,0.42740270055599683,0.6430701047542304
12278,0.42740270055599683,0.6431506849315068
12279,0.4274424146147736,0.6431506849315068
12280,0.4274424146147736,0.6432312651087833
12281,0.427561556791104,0.6432312651087833
12282,0.427561556791104,0.6432715551974214
12283,0.4277204130262113,0.6432715551974214
12284,0.4277204130262113,0.6433118452860597
12285,0.4278395552025417,0.6433118452860597
12286,0.4278395552025417,0.6434327155519742
12287,0.4279189833200953,0.6434327155519742
12288,0.4279189833200953,0.6434730056406124
12289,0.4280381254964257,0.6434730056406124
12290,0.4280381254964257,0.6435535858178888
12291,0.4283558379666402,0.6435535858178888
12292,0.4283558379666402,0.6436341659951652
12293,0.428395552025417,0.6436341659951652
12294,0.428395552025417,0.6437147461724416
12295,0.4284749801429706,0.6437147461724416
12296,0.4284749801429706,0.6437953263497179
12297,0.4285146942017474,0.6437953263497179
12298,0.4285146942017474,0.6438759065269943
12299,0.4285544082605242,0.6438759065269943
12300,0.4285544082605242,0.6439161966156326
12301,0.42863383637807784,0.6439161966156326
12302,0.42863383637807784,0.6440370668815472
12303,0.4286735504368546,0.6440370668815472
12304,0.4286735504368546,0.6441176470588236
12305,0.42875297855440825,0.6441176470588236
12306,0.42875297855440825,0.6442385173247381
12307,0.4288324066719619,0.6442385173247381
12308,0.4288324066719619,0.6442788074133763
12309,0.42887212073073866,0.6442788074133763
12310,0.42887212073073866,0.6444399677679291
12311,0.4289118347895155,0.6444399677679291
12312,0.4289118347895155,0.6445608380338437
12313,0.42911040508339954,0.6445608380338437
12314,0.42911040508339954,0.6446011281224818
12315,0.4291501191421763,0.6446011281224818
12316,0.4291501191421763,0.6447622884770347
12317,0.42918983320095316,0.6447622884770347
12318,0.42918983320095316,0.6448428686543111
12319,0.42922954725972995,0.6448428686543111
12320,0.42922954725972995,0.6449637389202256
12321,0.42926926131850673,0.6449637389202256
12322,0.42926926131850673,0.6450040290088638
12323,0.4293089753772836,0.6450040290088638
12324,0.4293089753772836,0.6451248992747785
12325,0.42934868943606036,0.6451248992747785
12326,0.42934868943606036,0.645245769540693
12327,0.42938840349483715,0.645245769540693
12328,0.42938840349483715,0.6452860596293312
12329,0.429428117553614,0.6452860596293312
12330,0.429428117553614,0.6453263497179694
12331,0.4296664019062748,0.6453263497179694
12332,0.4296664019062748,0.6455680902497986
12333,0.42974583002382843,0.6455680902497986
12334,0.42974583002382843,0.6456083803384367
12335,0.42986497220015885,0.6456083803384367
12336,0.42986497220015885,0.6458098307816277
12337,0.4301429706115965,0.6458098307816277
12338,0.4301429706115965,0.6458501208702659
12339,0.4304209690230342,0.6458501208702659
12340,0.4304209690230342,0.6458904109589041
12341,0.43046068308181096,0.6458904109589041
12342,0.43046068308181096,0.6459307010475424
12343,0.430659253375695,0.6459307010475424
12344,0.430659253375695,0.6459709911361805
12345,0.4306989674344718,0.6459709911361805
12346,0.4306989674344718,0.6460515713134569
12347,0.4307386814932486,0.6460515713134569
12348,0.4307386814932486,0.6460918614020951
12349,0.43085782366957903,0.6460918614020951
12350,0.43085782366957903,0.6461321514907333
12351,0.4308975377283558,0.6461321514907333
12352,0.4308975377283558,0.6462127316680096
12353,0.43093725178713266,0.6462127316680096
12354,0.43093725178713266,0.6462530217566479
12355,0.4310166799046863,0.6462530217566479
12356,0.4310166799046863,0.646293311845286
12357,0.43105639396346307,0.646293311845286
12358,0.43105639396346307,0.6464141821112006
12359,0.43109610802223985,0.6464141821112006
12360,0.43109610802223985,0.6464544721998389
12361,0.4312152501985703,0.6464544721998389
12362,0.4312152501985703,0.646494762288477
12363,0.4312946783161239,0.646494762288477
12364,0.4312946783161239,0.6465350523771153
12365,0.43149324861000793,0.6465350523771153
12366,0.43149324861000793,0.6466156325543916
12367,0.43161239078633834,0.6466156325543916
12368,0.43161239078633834,0.6466559226430298
12369,0.4316521048451152,0.6466559226430298
12370,0.4316521048451152,0.646696212731668
12371,0.4318109610802224,0.646696212731668
12372,0.4318109610802224,0.6468573730862208
12373,0.43193010325655284,0.6468573730862208
12374,0.43193010325655284,0.646897663174859
12375,0.4320095313741064,0.646897663174859
12376,0.4320095313741064,0.6469379532634972
12377,0.4321286735504369,0.6469379532634972
12378,0.4321286735504369,0.6469782433521354
12379,0.43216838760921367,0.6469782433521354
12380,0.43216838760921367,0.6470588235294118
12381,0.4322875297855441,0.6470588235294118
12382,0.4322875297855441,0.64709911361805
12383,0.4324066719618745,0.64709911361805
12384,0.4324066719618745,0.6471394037066882
12385,0.4325258141382049,0.6471394037066882
12386,0.4325258141382049,0.6471796937953264
12387,0.43256552819698174,0.6471796937953264
12388,0.43256552819698174,0.6472602739726028
12389,0.4326052422557585,0.6472602739726028
12390,0.4326052422557585,0.6473408541498791
12391,0.43264495631453537,0.6473408541498791
12392,0.43264495631453537,0.6473811442385173
12393,0.4327640984908658,0.6473811442385173
12394,0.4327640984908658,0.6475825946817083
12395,0.432922954725973,0.6475825946817083
12396,0.432922954725973,0.6476228847703465
12397,0.4329626687847498,0.6476228847703465
12398,0.4329626687847498,0.6476631748589847
12399,0.4330023828435266,0.6476631748589847
12400,0.4330023828435266,0.6477034649476229
12401,0.43304209690230344,0.6477034649476229
12402,0.43304209690230344,0.647743755036261
12403,0.43316123907863385,0.647743755036261
12404,0.43316123907863385,0.6477840451248993
12405,0.43320095313741064,0.6477840451248993
12406,0.43320095313741064,0.6480660757453667
12407,0.4332406671961874,0.6480660757453667
12408,0.4332406671961874,0.6481063658340048
12409,0.43332009531374105,0.6481063658340048
12410,0.43332009531374105,0.6482272360999194
12411,0.4334789515488483,0.6482272360999194
12412,0.4334789515488483,0.648348106365834
12413,0.4335583796664019,0.648348106365834
12414,0.4335583796664019,0.6483883964544722
12415,0.4335980937251787,0.6483883964544722
12416,0.4335980937251787,0.6485495568090249
12417,0.43367752184273234,0.6485495568090249
12418,0.43367752184273234,0.6485898468976632
12419,0.4341938046068308,0.6485898468976632
12420,0.4341938046068308,0.6486301369863013
12421,0.43427323272438445,0.6486301369863013
12422,0.43427323272438445,0.6487510072522159
12423,0.434352660841938,0.6487510072522159
12424,0.434352660841938,0.6489121676067687
12425,0.4345115170770453,0.6489121676067687
12426,0.4345115170770453,0.6489524576954069
12427,0.4346306592533757,0.6489524576954069
12428,0.4346306592533757,0.6490330378726833
12429,0.4347498014297061,0.6490330378726833
12430,0.4347498014297061,0.6490733279613216
12431,0.43478951548848294,0.6490733279613216
12432,0.43478951548848294,0.6491136180499597
12433,0.4348292295472597,0.6491136180499597
12434,0.4348292295472597,0.6491539081385979
12435,0.43490865766481335,0.6491539081385979
12436,0.43490865766481335,0.6492344883158743
12437,0.43494837172359013,0.6492344883158743
12438,0.43494837172359013,0.6493150684931507
12439,0.43502779984114376,0.6493150684931507
12440,0.43502779984114376,0.6493956486704271
12441,0.4350675138999206,0.6493956486704271
12442,0.4350675138999206,0.6494359387590652
12443,0.4351072279586974,0.6494359387590652
12444,0.4351072279586974,0.6494762288477035
12445,0.43514694201747417,0.6494762288477035
12446,0.43514694201747417,0.6496776792908945
12447,0.435186656076251,0.6496776792908945
12448,0.435186656076251,0.6497582594681708
12449,0.4352263701350278,0.6497582594681708
12450,0.4352263701350278,0.6498388396454472
12451,0.4353057982525814,0.6498388396454472
12452,0.4353057982525814,0.6499194198227236
12453,0.43538522637013505,0.6499194198227236
12454,0.43538522637013505,0.6500402900886382
12455,0.43542494042891183,0.6500402900886382
12456,0.43542494042891183,0.6500805801772764
12457,0.43550436854646546,0.6500805801772764
12458,0.43550436854646546,0.6502417405318291
12459,0.43554408260524224,0.6502417405318291
12460,0.43554408260524224,0.6502820306204674
12461,0.43562351072279587,0.6502820306204674
12462,0.43562351072279587,0.6503223207091056
12463,0.4357029388403495,0.6503223207091056
12464,0.4357029388403495,0.6503626107977437
12465,0.4357823669579031,0.6503626107977437
12466,0.4357823669579031,0.6504431909750201
12467,0.4358220810166799,0.6504431909750201
12468,0.4358220810166799,0.6506446414182111
12469,0.43590150913423353,0.6506446414182111
12470,0.43590150913423353,0.6507655116841257
12471,0.43598093725178716,0.6507655116841257
12472,0.43598093725178716,0.6508460918614021
12473,0.43602065131056394,0.6508460918614021
12474,0.43602065131056394,0.6508863819500403
12475,0.43606036536934073,0.6508863819500403
12476,0.43606036536934073,0.6509266720386785
12477,0.43610007942811757,0.6509266720386785
12478,0.43610007942811757,0.651047542304593
12479,0.43613979348689436,0.651047542304593
12480,0.43613979348689436,0.6510878323932313
12481,0.4362986497220016,0.6510878323932313
12482,0.4362986497220016,0.651248992747784
12483,0.4363383637807784,0.651248992747784
12484,0.4363383637807784,0.6512892828364223
12485,0.436417791898332,0.6512892828364223
12486,0.436417791898332,0.6514101531023369
12487,0.4364575059571088,0.6514101531023369
12488,0.4364575059571088,0.651450443190975
12489,0.43649722001588565,0.651450443190975
12490,0.43649722001588565,0.6514907332796133
12491,0.43653693407466243,0.6514907332796133
12492,0.43653693407466243,0.6515310233682514
12493,0.4365766481334392,0.6515310233682514
12494,0.4365766481334392,0.6515713134568896
12495,0.4366957903097697,0.6515713134568896
12496,0.4366957903097697,0.6517727639000805
12497,0.4369737887212073,0.6517727639000805
12498,0.4369737887212073,0.651853344077357
12499,0.4370929308975377,0.651853344077357
12500,0.4370929308975377,0.6518936341659952
12501,0.43721207307386817,0.6518936341659952
12502,0.43721207307386817,0.6519339242546334
12503,0.43729150119142174,0.6519339242546334
12504,0.43729150119142174,0.6519742143432715
12505,0.4374106433677522,0.6519742143432715
12506,0.4374106433677522,0.6520950846091862
12507,0.437450357426529,0.6520950846091862
12508,0.437450357426529,0.6521353746978243
12509,0.4374900714853058,0.6521353746978243
12510,0.4374900714853058,0.6522965350523772
12511,0.4375297855440826,0.6522965350523772
12512,0.4375297855440826,0.6523368251410153
12513,0.4376886417791898,0.6523368251410153
12514,0.4376886417791898,0.6524174053182917
12515,0.43784749801429707,0.6524174053182917
12516,0.43784749801429707,0.6524979854955681
12517,0.4379666401906275,0.6524979854955681
12518,0.4379666401906275,0.6525382755842063
12519,0.43800635424940426,0.6525382755842063
12520,0.43800635424940426,0.6525785656728444
12521,0.43812549642573473,0.6525785656728444
12522,0.43812549642573473,0.6527397260273973
12523,0.43824463860206514,0.6527397260273973
12524,0.43824463860206514,0.6528203062046737
12525,0.43832406671961877,0.6528203062046737
12526,0.43832406671961877,0.65290088638195
12527,0.4384432088959492,0.65290088638195
12528,0.4384432088959492,0.6529814665592264
12529,0.43848292295472596,0.6529814665592264
12530,0.43848292295472596,0.6530217566478647
12531,0.4385226370135028,0.6530217566478647
12532,0.4385226370135028,0.6530620467365028
12533,0.4386417791898332,0.6530620467365028
12534,0.4386417791898332,0.653102336825141
12535,0.43868149324861,0.653102336825141
12536,0.43868149324861,0.6531829170024174
12537,0.4388006354249404,0.6531829170024174
12538,0.4388006354249404,0.6532232070910556
12539,0.43884034948371725,0.6532232070910556
12540,0.43884034948371725,0.6532634971796938
12541,0.43888006354249404,0.6532634971796938
12542,0.43888006354249404,0.6533440773569702
12543,0.4389197776012709,0.6533440773569702
12544,0.4389197776012709,0.6533843674456083
12545,0.43895949166004766,0.6533843674456083
12546,0.43895949166004766,0.6534649476228848
12547,0.43899920571882445,0.6534649476228848
12548,0.43899920571882445,0.6535052377115229
12549,0.4391580619539317,0.6535052377115229
12550,0.4391580619539317,0.6535858178887993
12551,0.4393169181890389,0.6535858178887993
12552,0.4393169181890389,0.6537469782433522
12553,0.43935663224781574,0.6537469782433522
12554,0.43935663224781574,0.6537872683319903
12555,0.4393963463065925,0.6537872683319903
12556,0.4393963463065925,0.6538275584206286
12557,0.43947577442414615,0.6538275584206286
12558,0.43947577442414615,0.6538678485092667
12559,0.4395552025416998,0.6538678485092667
12560,0.4395552025416998,0.6539484286865431
12561,0.4397537728355838,0.6539484286865431
12562,0.4397537728355838,0.6540692989524577
12563,0.43983320095313744,0.6540692989524577
12564,0.43983320095313744,0.6541901692183723
12565,0.439912629070691,0.6541901692183723
12566,0.439912629070691,0.6542304593070105
12567,0.43999205718824463,0.6542304593070105
12568,0.43999205718824463,0.6542707493956487
12569,0.4400317712470214,0.6542707493956487
12570,0.4400317712470214,0.6543110394842868
12571,0.44011119936457505,0.6543110394842868
12572,0.44011119936457505,0.6543513295729251
12573,0.4401509134233519,0.6543513295729251
12574,0.4401509134233519,0.6543916196615632
12575,0.44019062748212867,0.6543916196615632
12576,0.44019062748212867,0.6544721998388396
12577,0.44023034154090546,0.6544721998388396
12578,0.44023034154090546,0.6545124899274778
12579,0.4402700555996823,0.6545124899274778
12580,0.4402700555996823,0.654552780016116
12581,0.4403097696584591,0.654552780016116
12582,0.4403097696584591,0.6546333601933925
12583,0.4403494837172359,0.6546333601933925
12584,0.4403494837172359,0.6547139403706688
12585,0.44046862589356633,0.6547139403706688
12586,0.44046862589356633,0.654754230459307
12587,0.4405083399523431,0.654754230459307
12588,0.4405083399523431,0.654955680902498
12589,0.44054805401111996,0.654955680902498
12590,0.44054805401111996,0.6550362610797744
12591,0.44058776806989675,0.6550362610797744
12592,0.44058776806989675,0.6551168412570507
12593,0.44066719618745037,0.6551168412570507
12594,0.44066719618745037,0.655157131345689
12595,0.440746624305004,0.655157131345689
12596,0.440746624305004,0.6552377115229654
12597,0.4407863383637808,0.6552377115229654
12598,0.4407863383637808,0.6552780016116035
12599,0.440945194598888,0.6552780016116035
12600,0.440945194598888,0.6553182917002417
12601,0.4409849086576648,0.6553182917002417
12602,0.4409849086576648,0.6553988718775181
12603,0.44106433677521845,0.6553988718775181
12604,0.44106433677521845,0.6554391619661564
12605,0.441143764892772,0.6554391619661564
12606,0.441143764892772,0.6554794520547945
12607,0.4412629070691025,0.6554794520547945
12608,0.4412629070691025,0.6555197421434327
12609,0.4414217633042097,0.6555197421434327
12610,0.4414217633042097,0.6555600322320709
12611,0.4414614773629865,0.6555600322320709
12612,0.4414614773629865,0.6558017727639001
12613,0.4415409054805401,0.6558017727639001
12614,0.4415409054805401,0.6559226430298146
12615,0.44166004765687056,0.6559226430298146
12616,0.44166004765687056,0.6559629331184529
12617,0.44181890389197775,0.6559629331184529
12618,0.44181890389197775,0.656003223207091
12619,0.44185861795075454,0.656003223207091
12620,0.44185861795075454,0.6560435132957293
12621,0.4418983320095314,0.6560435132957293
12622,0.4418983320095314,0.6561240934730056
12623,0.44193804606830817,0.6561240934730056
12624,0.44193804606830817,0.6561643835616439
12625,0.4420174741858618,0.6561643835616439
12626,0.4420174741858618,0.6562852538275584
12627,0.4422557585385226,0.6562852538275584
12628,0.4422557585385226,0.6563255439161966
12629,0.44233518665607624,0.6563255439161966
12630,0.44233518665607624,0.656406124093473
12631,0.4423749007148531,0.656406124093473
12632,0.4423749007148531,0.6564464141821112
12633,0.4425337569499603,0.6564464141821112
12634,0.4425337569499603,0.6564867042707494
12635,0.4426131850675139,0.6564867042707494
12636,0.4426131850675139,0.6565269943593876
12637,0.44277204130262116,0.6565269943593876
12638,0.44277204130262116,0.6565672844480258
12639,0.4428514694201747,0.6565672844480258
12640,0.4428514694201747,0.6566881547139404
12641,0.44289118347895157,0.6566881547139404
12642,0.44289118347895157,0.6567687348912168
12643,0.44293089753772835,0.6567687348912168
12644,0.44293089753772835,0.6568493150684932
12645,0.44297061159650514,0.6568493150684932
12646,0.44297061159650514,0.6569298952457695
12647,0.44305003971405876,0.6569298952457695
12648,0.44305003971405876,0.6570910556003223
12649,0.4431691818903892,0.6570910556003223
12650,0.4431691818903892,0.6571716357775987
12651,0.443208895949166,0.6571716357775987
12652,0.443208895949166,0.6572119258662369
12653,0.4432486100079428,0.6572119258662369
12654,0.4432486100079428,0.6572522159548752
12655,0.44340746624305005,0.6572522159548752
12656,0.44340746624305005,0.6573327961321515
12657,0.4434868943606037,0.6573327961321515
12658,0.4434868943606037,0.6574939564867043
12659,0.44352660841938046,0.6574939564867043
12660,0.44352660841938046,0.6575342465753424
12661,0.44356632247815725,0.6575342465753424
12662,0.44356632247815725,0.6575745366639807
12663,0.4437251787132645,0.6575745366639807
12664,0.4437251787132645,0.6576551168412571
12665,0.4438840349483717,0.6576551168412571
12666,0.4438840349483717,0.6576954069298953
12667,0.4439634630659253,0.6576954069298953
12668,0.4439634630659253,0.6577759871071717
12669,0.44404289118347895,0.6577759871071717
12670,0.44404289118347895,0.6578162771958098
12671,0.44416203335980936,0.6578162771958098
12672,0.44416203335980936,0.6578565672844481
12673,0.4443606036536934,0.6578565672844481
12674,0.4443606036536934,0.6578968573730862
12675,0.444440031771247,0.6578968573730862
12676,0.444440031771247,0.6579371474617244
12677,0.4444797458300238,0.6579371474617244
12678,0.4444797458300238,0.6579774375503626
12679,0.44451945988880065,0.6579774375503626
12680,0.44451945988880065,0.6580983078162772
12681,0.4445988880063543,0.6580983078162772
12682,0.4445988880063543,0.6581788879935536
12683,0.44463860206513106,0.6581788879935536
12684,0.44463860206513106,0.65825946817083
12685,0.44467831612390785,0.65825946817083
12686,0.44467831612390785,0.6582997582594682
12687,0.4447180301826847,0.6582997582594682
12688,0.4447180301826847,0.6583400483481063
12689,0.4447577442414615,0.6583400483481063
12690,0.4447577442414615,0.6583803384367446
12691,0.44479745830023826,0.6583803384367446
12692,0.44479745830023826,0.6585012087026592
12693,0.4448371723590151,0.6585012087026592
12694,0.4448371723590151,0.6585414987912973
12695,0.4448768864177919,0.6585414987912973
12696,0.4448768864177919,0.6585817888799356
12697,0.4449563145353455,0.6585817888799356
12698,0.4449563145353455,0.6586220789685737
12699,0.4449960285941223,0.6586220789685737
12700,0.4449960285941223,0.6587026591458501
12701,0.4453534551231136,0.6587026591458501
12702,0.4453534551231136,0.6589041095890411
12703,0.44551231135822084,0.6589041095890411
12704,0.44551231135822084,0.6590249798549557
12705,0.44563145353455125,0.6590249798549557
12706,0.44563145353455125,0.6591458501208702
12707,0.4457108816521048,0.6591458501208702
12708,0.4457108816521048,0.6591861402095085
12709,0.44575059571088166,0.6591861402095085
12710,0.44575059571088166,0.6592667203867848
12711,0.4458300238284353,0.6592667203867848
12712,0.4458300238284353,0.6594278807413376
12713,0.44586973788721207,0.6594278807413376
12714,0.44586973788721207,0.6594681708299758
12715,0.44590945194598886,0.6594681708299758
12716,0.44590945194598886,0.6596293311845286
12717,0.4459491660047657,0.6596293311845286
12718,0.4459491660047657,0.659709911361805
12719,0.4461080222398729,0.659709911361805
12720,0.4461080222398729,0.6597502014504432
12721,0.44614773629864973,0.6597502014504432
12722,0.44614773629864973,0.6599516518936341
12723,0.44630659253375693,0.6599516518936341
12724,0.44630659253375693,0.6599919419822724
12725,0.44634630659253377,0.6599919419822724
12726,0.44634630659253377,0.6601531023368251
12727,0.4464654487688642,0.6601531023368251
12728,0.4464654487688642,0.6602336825141015
12729,0.4465845909451946,0.6602336825141015
12730,0.4465845909451946,0.6602739726027397
12731,0.44662430500397143,0.6602739726027397
12732,0.44662430500397143,0.6604351329572925
12733,0.4466640190627482,0.6604351329572925
12734,0.4466640190627482,0.6605157131345689
12735,0.44674344718030184,0.6605157131345689
12736,0.44674344718030184,0.6605560032232071
12737,0.44678316123907863,0.6605560032232071
12738,0.44678316123907863,0.6605962933118453
12739,0.4468228752978554,0.6605962933118453
12740,0.4468228752978554,0.6606365834004835
12741,0.44686258935663226,0.6606365834004835
12742,0.44686258935663226,0.660757453666398
12743,0.44698173153296267,0.660757453666398
12744,0.44698173153296267,0.6607977437550363
12745,0.44702144559173945,0.6607977437550363
12746,0.44702144559173945,0.6608380338436745
12747,0.4471803018268467,0.6608380338436745
12748,0.4471803018268467,0.660958904109589
12749,0.4472200158856235,0.660958904109589
12750,0.4472200158856235,0.6609991941982273
12751,0.44737887212073074,0.6609991941982273
12752,0.44737887212073074,0.6610394842868654
12753,0.4474185861795075,0.6610394842868654
12754,0.4474185861795075,0.66116035455278
12755,0.44745830023828437,0.66116035455278
12756,0.44745830023828437,0.6614020950846092
12757,0.44749801429706115,0.6614020950846092
12758,0.44749801429706115,0.661563255439162
12759,0.447537728355838,0.661563255439162
12760,0.447537728355838,0.6616438356164384
12761,0.44761715647339156,0.6616438356164384
12762,0.44761715647339156,0.6616841257050765
12763,0.4476568705321684,0.6616841257050765
12764,0.4476568705321684,0.6618452860596293
12765,0.4476965845909452,0.6618452860596293
12766,0.4476965845909452,0.6618855761482675
12767,0.447736298649722,0.6618855761482675
12768,0.447736298649722,0.6619258662369057
12769,0.4478951548848292,0.6619258662369057
12770,0.4478951548848292,0.6619661563255439
12771,0.44797458300238285,0.6619661563255439
12772,0.44797458300238285,0.6620870265914585
12773,0.44801429706115964,0.6620870265914585
12774,0.44801429706115964,0.6621676067687349
12775,0.4480540111199365,0.6621676067687349
12776,0.4480540111199365,0.6622481869460113
12777,0.44809372517871326,0.6622481869460113
12778,0.44809372517871326,0.6626510878323932
12779,0.44813343923749005,0.6626510878323932
12780,0.44813343923749005,0.6628122481869461
12781,0.4481731532962669,0.6628122481869461
12782,0.4481731532962669,0.6628928283642224
12783,0.4482128673550437,0.6628928283642224
12784,0.4482128673550437,0.6629331184528606
12785,0.4482922954725973,0.6629331184528606
12786,0.4482922954725973,0.6629734085414988
12787,0.4483320095313741,0.6629734085414988
12788,0.4483320095313741,0.663013698630137
12789,0.44837172359015093,0.663013698630137
12790,0.44837172359015093,0.6630942788074133
12791,0.44845115170770455,0.6630942788074133
12792,0.44845115170770455,0.6631345688960516
12793,0.44857029388403497,0.6631345688960516
12794,0.44857029388403497,0.6633360193392426
12795,0.44861000794281175,0.6633360193392426
12796,0.44861000794281175,0.663416599516519
12797,0.44864972200158854,0.663416599516519
12798,0.44864972200158854,0.6635374697824336
12799,0.4488085782366958,0.6635374697824336
12800,0.4488085782366958,0.66361804995971
12801,0.4488482922954726,0.66361804995971
12802,0.4488482922954726,0.6636583400483481
12803,0.4490071485305798,0.6636583400483481
12804,0.4490071485305798,0.6637389202256245
12805,0.4490468625893566,0.6637389202256245
12806,0.4490468625893566,0.6637792103142627
12807,0.44908657664813345,0.6637792103142627
12808,0.44908657664813345,0.6638195004029009
12809,0.44912629070691024,0.6638195004029009
12810,0.44912629070691024,0.6638597904915391
12811,0.44920571882446386,0.6638597904915391
12812,0.44920571882446386,0.6639000805801772
12813,0.44924543288324065,0.6639000805801772
12814,0.44924543288324065,0.6639806607574537
12815,0.4493248610007943,0.6639806607574537
12816,0.4493248610007943,0.6641015310233682
12817,0.4494042891183479,0.6641015310233682
12818,0.4494042891183479,0.6641418211120065
12819,0.4494440031771247,0.6641418211120065
12820,0.4494440031771247,0.6642224012892828
12821,0.44960285941223194,0.6642224012892828
12822,0.44960285941223194,0.6644238517324738
12823,0.4496425734710087,0.6644238517324738
12824,0.4496425734710087,0.6645447219983884
12825,0.44972200158856235,0.6645447219983884
12826,0.44972200158856235,0.6646253021756647
12827,0.449801429706116,0.6646253021756647
12828,0.449801429706116,0.664665592264303
12829,0.44984114376489276,0.664665592264303
12830,0.44984114376489276,0.6647058823529411
12831,0.4501191421763304,0.6647058823529411
12832,0.4501191421763304,0.6647461724415794
12833,0.45023828435266083,0.6647461724415794
12834,0.45023828435266083,0.6647864625302176
12835,0.45031771247021446,0.6647864625302176
12836,0.45031771247021446,0.6648267526188557
12837,0.45035742652899124,0.6648267526188557
12838,0.45035742652899124,0.665068493150685
12839,0.4504765687053217,0.665068493150685
12840,0.4504765687053217,0.6651087832393231
12841,0.4505559968228753,0.6651087832393231
12842,0.4505559968228753,0.6651490733279614
12843,0.45071485305798253,0.6651490733279614
12844,0.45071485305798253,0.6652296535052377
12845,0.4507545671167593,0.6652296535052377
12846,0.4507545671167593,0.6652699435938759
12847,0.45083399523431295,0.6652699435938759
12848,0.45083399523431295,0.6653908138597905
12849,0.451032565528197,0.6653908138597905
12850,0.451032565528197,0.665511684125705
12851,0.45107227958697377,0.665511684125705
12852,0.45107227958697377,0.6656728444802579
12853,0.4511517077045274,0.6656728444802579
12854,0.4511517077045274,0.665713134568896
12855,0.45119142176330423,0.665713134568896
12856,0.45119142176330423,0.6658340048348106
12857,0.45131056393963465,0.6658340048348106
12858,0.45131056393963465,0.665914585012087
12859,0.45135027799841143,0.665914585012087
12860,0.45135027799841143,0.6659548751007253
12861,0.45142970611596506,0.6659548751007253
12862,0.45142970611596506,0.6660354552780016
12863,0.45182684670373313,0.6660354552780016
12864,0.45182684670373313,0.6662771958098308
12865,0.4518665607625099,0.6662771958098308
12866,0.4518665607625099,0.6663577759871072
12867,0.45190627482128676,0.6663577759871072
12868,0.45190627482128676,0.6664383561643835
12869,0.4521048451151708,0.6664383561643835
12870,0.4521048451151708,0.6666398066075745
12871,0.4521445591739476,0.6666398066075745
12872,0.4521445591739476,0.6667203867848509
12873,0.45218427323272437,0.6667203867848509
12874,0.45218427323272437,0.6668009669621273
12875,0.45230341540905483,0.6668009669621273
12876,0.45230341540905483,0.6668815471394037
12877,0.4523431294678316,0.6668815471394037
12878,0.4523431294678316,0.6669218372280419
12879,0.45254169976171565,0.6669218372280419
12880,0.45254169976171565,0.6669621273166801
12881,0.45258141382049244,0.6669621273166801
12882,0.45258141382049244,0.6670829975825947
12883,0.45266084193804607,0.6670829975825947
12884,0.45266084193804607,0.6671635777598711
12885,0.45270055599682285,0.6671635777598711
12886,0.45270055599682285,0.6672441579371474
12887,0.4528196981731533,0.6672441579371474
12888,0.4528196981731533,0.6673247381144238
12889,0.4528594122319301,0.6673247381144238
12890,0.4528594122319301,0.6673650282030621
12891,0.4528991262907069,0.6673650282030621
12892,0.4528991262907069,0.6674053182917002
12893,0.45293884034948373,0.6674053182917002
12894,0.45293884034948373,0.6674456083803384
12895,0.45301826846703735,0.6674456083803384
12896,0.45301826846703735,0.6676067687348912
12897,0.45305798252581414,0.6676067687348912
12898,0.45305798252581414,0.6676873489121676
12899,0.45313741064336777,0.6676873489121676
12900,0.45313741064336777,0.6677276390008058
12901,0.45329626687847496,0.6677276390008058
12902,0.45329626687847496,0.6678485092667203
12903,0.4533359809372518,0.6678485092667203
12904,0.4533359809372518,0.6678887993553586
12905,0.4533756949960286,0.6678887993553586
12906,0.4533756949960286,0.6680096696212732
12907,0.4534551231135822,0.6680096696212732
12908,0.4534551231135822,0.6680499597099113
12909,0.453494837172359,0.6680499597099113
12910,0.453494837172359,0.6681305398871877
12911,0.45353455123113584,0.6681305398871877
12912,0.45353455123113584,0.668170829975826
12913,0.45369340746624304,0.668170829975826
12914,0.45369340746624304,0.6682111200644641
12915,0.4537331215250199,0.6682111200644641
12916,0.4537331215250199,0.6682514101531023
12917,0.45377283558379666,0.6682514101531023
12918,0.45377283558379666,0.6683319903303787
12919,0.45381254964257345,0.6683319903303787
12920,0.45381254964257345,0.6684125705076551
12921,0.4538919777601271,0.6684125705076551
12922,0.4538919777601271,0.6686543110394843
12923,0.4539316918189039,0.6686543110394843
12924,0.4539316918189039,0.6687348912167607
12925,0.4539714058776807,0.6687348912167607
12926,0.4539714058776807,0.6687751813053989
12927,0.4540111199364575,0.6687751813053989
12928,0.4540111199364575,0.6688154713940371
12929,0.45416997617156474,0.6688154713940371
12930,0.45416997617156474,0.6688960515713135
12931,0.4542096902303415,0.6688960515713135
12932,0.4542096902303415,0.6689766317485899
12933,0.45424940428911836,0.6689766317485899
12934,0.45424940428911836,0.6691780821917809
12935,0.45432883240667193,0.6691780821917809
12936,0.45432883240667193,0.669218372280419
12937,0.4543685464654488,0.669218372280419
12938,0.4543685464654488,0.6692586623690572
12939,0.4544479745830024,0.6692586623690572
12940,0.4544479745830024,0.6692989524576954
12941,0.45492454328832405,0.6692989524576954
12942,0.45492454328832405,0.66941982272361
12943,0.4549642573471009,0.66941982272361
12944,0.4549642573471009,0.6694601128122482
12945,0.45500397140587767,0.6694601128122482
12946,0.45500397140587767,0.6695004029008864
12947,0.4550436854646545,0.6695004029008864
12948,0.4550436854646545,0.6695406929895246
12949,0.4550833995234313,0.6695406929895246
12950,0.4550833995234313,0.669621273166801
12951,0.4551231135822081,0.669621273166801
12952,0.4551231135822081,0.6697018533440774
12953,0.45524225575853855,0.6697018533440774
12954,0.45524225575853855,0.6697421434327155
12955,0.45528196981731534,0.6697421434327155
12956,0.45528196981731534,0.6697824335213537
12957,0.45536139793486896,0.6697824335213537
12958,0.45536139793486896,0.669822723609992
12959,0.45540111199364575,0.669822723609992
12960,0.45540111199364575,0.6699435938759065
12961,0.4554805401111994,0.6699435938759065
12962,0.4554805401111994,0.6699838839645447
12963,0.4556791104050834,0.6699838839645447
12964,0.4556791104050834,0.6701047542304593
12965,0.4558379666401906,0.6701047542304593
12966,0.4558379666401906,0.6701450443190975
12967,0.45599682287529786,0.6701450443190975
12968,0.45599682287529786,0.6701853344077356
12969,0.45603653693407464,0.6701853344077356
12970,0.45603653693407464,0.6702256244963739
12971,0.4560762509928515,0.6702256244963739
12972,0.4560762509928515,0.6703062046736503
12973,0.4561953931691819,0.6703062046736503
12974,0.4561953931691819,0.670467365028203
12975,0.45639396346306593,0.670467365028203
12976,0.45639396346306593,0.6706285253827559
12977,0.4564336775218427,0.6706285253827559
12978,0.4564336775218427,0.6707493956486704
12979,0.45655281969817313,0.6707493956486704
12980,0.45655281969817313,0.6708299758259468
12981,0.45659253375694997,0.6708299758259468
12982,0.45659253375694997,0.670870265914585
12983,0.45663224781572676,0.670870265914585
12984,0.45663224781572676,0.671071716357776
12985,0.4567116759332804,0.671071716357776
12986,0.4567116759332804,0.6711522965350524
12987,0.45675138999205717,0.6711522965350524
12988,0.45675138999205717,0.6711925866236905
12989,0.456791104050834,0.6711925866236905
12990,0.456791104050834,0.6713940370668815
12991,0.4568308181096108,0.6713940370668815
12992,0.4568308181096108,0.6714343271555198
12993,0.4569102462271644,0.6714343271555198
12994,0.4569102462271644,0.6715551974214343
12995,0.45698967434471804,0.6715551974214343
12996,0.45698967434471804,0.6716760676873489
12997,0.45702938840349483,0.6716760676873489
12998,0.45702938840349483,0.6717566478646253
12999,0.45710881652104846,0.6717566478646253
13000,0.45710881652104846,0.6718372280419017
13001,0.45714853057982524,0.6718372280419017
13002,0.45714853057982524,0.6719580983078163
13003,0.45722795869737887,0.6719580983078163
13004,0.45722795869737887,0.6721192586623691
13005,0.45726767275615565,0.6721192586623691
13006,0.45726767275615565,0.6721998388396454
13007,0.4573471008737093,0.6721998388396454
13008,0.4573471008737093,0.6722804190169218
13009,0.4573868149324861,0.6722804190169218
13010,0.4573868149324861,0.6723207091055601
13011,0.4575456711675933,0.6723207091055601
13012,0.4575456711675933,0.6723609991941982
13013,0.45758538522637016,0.6723609991941982
13014,0.45758538522637016,0.6724415793714746
13015,0.45762509928514694,0.6724415793714746
13016,0.45762509928514694,0.672522159548751
13017,0.4576648133439237,0.672522159548751
13018,0.4576648133439237,0.6726027397260274
13019,0.45774424146147735,0.6726027397260274
13020,0.45774424146147735,0.6726833199033038
13021,0.4577839555202542,0.6726833199033038
13022,0.4577839555202542,0.672723609991942
13023,0.45798252581413823,0.672723609991942
13024,0.45798252581413823,0.6728444802578566
13025,0.45810166799046864,0.6728444802578566
13026,0.45810166799046864,0.6728847703464947
13027,0.45822081016679905,0.6728847703464947
13028,0.45822081016679905,0.672925060435133
13029,0.45826052422557584,0.672925060435133
13030,0.45826052422557584,0.6730862207896857
13031,0.4584988085782367,0.6730862207896857
13032,0.4584988085782367,0.673126510878324
13033,0.4585385226370135,0.673126510878324
13034,0.4585385226370135,0.6732070910556003
13035,0.4585782366957903,0.6732070910556003
13036,0.4585782366957903,0.6732876712328767
13037,0.4586179507545671,0.6732876712328767
13038,0.4586179507545671,0.6733682514101531
13039,0.4586576648133439,0.6733682514101531
13040,0.4586576648133439,0.6734085414987913
13041,0.45881652104845116,0.6734085414987913
13042,0.45881652104845116,0.6734488315874295
13043,0.4589356632247816,0.6734488315874295
13044,0.4589356632247816,0.6735697018533441
13045,0.45897537728355836,0.6735697018533441
13046,0.45897537728355836,0.6737308622078969
13047,0.459054805401112,0.6737308622078969
13048,0.459054805401112,0.6737711522965351
13049,0.4591342335186656,0.6737711522965351
13050,0.4591342335186656,0.6738114423851732
13051,0.4591739475774424,0.6738114423851732
13052,0.4591739475774424,0.6738517324738115
13053,0.45921366163621924,0.6738517324738115
13054,0.45921366163621924,0.6738920225624496
13055,0.459253375694996,0.6738920225624496
13056,0.459253375694996,0.6739323126510879
13057,0.4592930897537728,0.6739323126510879
13058,0.4592930897537728,0.673972602739726
13059,0.45937251787132644,0.673972602739726
13060,0.45937251787132644,0.6740128928283642
13061,0.4594122319301033,0.6740128928283642
13062,0.4594122319301033,0.6740531829170024
13063,0.45945194598888006,0.6740531829170024
13064,0.45945194598888006,0.6740934730056406
13065,0.4596505162827641,0.6740934730056406
13066,0.4596505162827641,0.6741337630942789
13067,0.4597299444003177,0.6741337630942789
13068,0.4597299444003177,0.674174053182917
13069,0.4597696584590945,0.674174053182917
13070,0.4597696584590945,0.6742143432715552
13071,0.45980937251787135,0.6742143432715552
13072,0.45980937251787135,0.6744560838033844
13073,0.45984908657664814,0.6744560838033844
13074,0.45984908657664814,0.6744963738920225
13075,0.45996822875297855,0.6744963738920225
13076,0.45996822875297855,0.6745366639806608
13077,0.4600079428117554,0.6745366639806608
13078,0.4600079428117554,0.6746172441579371
13079,0.4600476568705322,0.6746172441579371
13080,0.4600476568705322,0.6747381144238518
13081,0.46008737092930896,0.6747381144238518
13082,0.46008737092930896,0.6748186946011281
13083,0.4601270849880858,0.6748186946011281
13084,0.4601270849880858,0.6749395648670428
13085,0.460285941223193,0.6749395648670428
13086,0.460285941223193,0.6749798549556809
13087,0.4605242255758539,0.6749798549556809
13088,0.4605242255758539,0.6751007252215955
13089,0.46056393963463066,0.6751007252215955
13090,0.46056393963463066,0.6751410153102336
13091,0.46060365369340744,0.6751410153102336
13092,0.46060365369340744,0.6751813053988719
13093,0.4606433677521843,0.6751813053988719
13094,0.4606433677521843,0.6753021756647865
13095,0.46068308181096107,0.6753021756647865
13096,0.46068308181096107,0.6753424657534246
13097,0.4607227958697379,0.6753424657534246
13098,0.4607227958697379,0.6753827558420629
13099,0.4607625099285147,0.6753827558420629
13100,0.4607625099285147,0.675423045930701
13101,0.4608022239872915,0.675423045930701
13102,0.4608022239872915,0.6754633360193393
13103,0.4608419380460683,0.6754633360193393
13104,0.4608419380460683,0.6755439161966156
13105,0.4608816521048451,0.6755439161966156
13106,0.4608816521048451,0.6756647864625303
13107,0.46096108022239873,0.6756647864625303
13108,0.46096108022239873,0.6757050765511684
13109,0.4610007942811755,0.6757050765511684
13110,0.4610007942811755,0.675825946817083
13111,0.46104050833995236,0.675825946817083
13112,0.46104050833995236,0.6758662369057212
13113,0.46108022239872914,0.6758662369057212
13114,0.46108022239872914,0.6759065269943594
13115,0.46111993645750593,0.6759065269943594
13116,0.46111993645750593,0.6759871071716358
13117,0.4612390786338364,0.6759871071716358
13118,0.4612390786338364,0.6760676873489122
13119,0.4612787926926132,0.6760676873489122
13120,0.4612787926926132,0.6761482675261885
13121,0.4613582208101668,0.6761482675261885
13122,0.4613582208101668,0.6761885576148268
13123,0.4613979348689436,0.6761885576148268
13124,0.4613979348689436,0.6762691377921032
13125,0.46143764892772043,0.6762691377921032
13126,0.46143764892772043,0.6764705882352942
13127,0.4614773629864972,0.6764705882352942
13128,0.4614773629864972,0.6765108783239323
13129,0.461517077045274,0.6765108783239323
13130,0.461517077045274,0.6765511684125705
13131,0.46155679110405085,0.6765511684125705
13132,0.46155679110405085,0.6766720386784851
13133,0.46159650516282763,0.6766720386784851
13134,0.46159650516282763,0.6767123287671233
13135,0.46163621922160447,0.6767123287671233
13136,0.46163621922160447,0.6767526188557614
13137,0.46167593328038126,0.6767526188557614
13138,0.46167593328038126,0.6769137792103143
13139,0.46171564733915804,0.6769137792103143
13140,0.46171564733915804,0.6770749395648671
13141,0.4618745035742653,0.6770749395648671
13142,0.4618745035742653,0.6771152296535052
13143,0.4619539316918189,0.6771152296535052
13144,0.4619539316918189,0.6771555197421434
13145,0.4619936457505957,0.6771555197421434
13146,0.4619936457505957,0.6771958098307816
13147,0.4620333598093725,0.6771958098307816
13148,0.4620333598093725,0.6772360999194198
13149,0.46219221604447974,0.6772360999194198
13150,0.46219221604447974,0.6772763900080581
13151,0.46227164416203337,0.6772763900080581
13152,0.46227164416203337,0.6773166800966962
13153,0.4625893566322478,0.6773166800966962
13154,0.4625893566322478,0.6773569701853344
13155,0.46266878474980144,0.6773569701853344
13156,0.46266878474980144,0.6773972602739726
13157,0.4630262112787927,0.6773972602739726
13158,0.4630262112787927,0.6774375503626108
13159,0.4630659253375695,0.6774375503626108
13160,0.4630659253375695,0.677477840451249
13161,0.46318506751389993,0.677477840451249
13162,0.46318506751389993,0.6775584206285253
13163,0.4632247815726767,0.6775584206285253
13164,0.4632247815726767,0.6778404512489927
13165,0.46330420969023034,0.6778404512489927
13166,0.46330420969023034,0.677880741337631
13167,0.4634630659253376,0.677880741337631
13168,0.4634630659253376,0.6779210314262691
13169,0.46354249404289116,0.6779210314262691
13170,0.46354249404289116,0.6780016116035456
13171,0.463582208101668,0.6780016116035456
13172,0.463582208101668,0.678082191780822
13173,0.4636219221604448,0.678082191780822
13174,0.4636219221604448,0.6781224818694601
13175,0.46366163621922163,0.6781224818694601
13176,0.46366163621922163,0.6781627719580983
13177,0.46386020651310567,0.6781627719580983
13178,0.46386020651310567,0.6782030620467365
13179,0.46389992057188245,0.6782030620467365
13180,0.46389992057188245,0.6783239323126511
13181,0.4639793486894361,0.6783239323126511
13182,0.4639793486894361,0.6783642224012892
13183,0.46401906274821286,0.6783642224012892
13184,0.46401906274821286,0.6784045124899275
13185,0.46405877680698965,0.6784045124899275
13186,0.46405877680698965,0.6784448025785657
13187,0.4641382049245433,0.6784448025785657
13188,0.4641382049245433,0.6785656728444802
13189,0.4641779189833201,0.6785656728444802
13190,0.4641779189833201,0.6786462530217566
13191,0.4642176330420969,0.6786462530217566
13192,0.4642176330420969,0.6786865431103949
13193,0.4642573471008737,0.6786865431103949
13194,0.4642573471008737,0.678726833199033
13195,0.46441620333598094,0.678726833199033
13196,0.46441620333598094,0.6788074133763095
13197,0.4644559173947577,0.6788074133763095
13198,0.4644559173947577,0.678928283642224
13199,0.4645750595710882,0.678928283642224
13200,0.4645750595710882,0.6789685737308622
13201,0.46465448768864176,0.6789685737308622
13202,0.46465448768864176,0.6790491539081386
13203,0.4646942017474186,0.6790491539081386
13204,0.4646942017474186,0.6790894439967768
13205,0.4647736298649722,0.6790894439967768
13206,0.4647736298649722,0.679129734085415
13207,0.464813343923749,0.679129734085415
13208,0.464813343923749,0.6792506043513296
13209,0.4650913423351867,0.6792506043513296
13210,0.4650913423351867,0.6793714746172441
13211,0.46513105639396346,0.6793714746172441
13212,0.46513105639396346,0.6794520547945205
13213,0.4652104845115171,0.6794520547945205
13214,0.4652104845115171,0.679532634971797
13215,0.46525019857029387,0.679532634971797
13216,0.46525019857029387,0.6795729250604351
13217,0.4652899126290707,0.6795729250604351
13218,0.4652899126290707,0.6796937953263498
13219,0.4654487688641779,0.6796937953263498
13220,0.4654487688641779,0.6798549556809025
13221,0.4656870532168388,0.6798549556809025
13222,0.4656870532168388,0.6798952457695407
13223,0.46576648133439236,0.6798952457695407
13224,0.46576648133439236,0.6801369863013699
13225,0.4658061953931692,0.6801369863013699
13226,0.4658061953931692,0.6802175664786463
13227,0.46588562351072277,0.6802175664786463
13228,0.46588562351072277,0.6804190169218373
13229,0.46600476568705324,0.6804190169218373
13230,0.46600476568705324,0.68058017727639
13231,0.46604447974583,0.68058017727639
13232,0.46604447974583,0.6806607574536664
13233,0.46616362192216043,0.6806607574536664
13234,0.46616362192216043,0.6807413376309428
13235,0.4662033359809373,0.6807413376309428
13236,0.4662033359809373,0.6808219178082192
13237,0.46624305003971406,0.6808219178082192
13238,0.46624305003971406,0.6809024979854955
13239,0.46628276409849084,0.6809024979854955
13240,0.46628276409849084,0.6809427880741338
13241,0.4663224781572677,0.6809427880741338
13242,0.4663224781572677,0.6811845286059629
13243,0.4664416203335981,0.6811845286059629
13244,0.4664416203335981,0.6812248186946012
13245,0.4664813343923749,0.6812248186946012
13246,0.4664813343923749,0.6812651087832393
13247,0.4665210484511517,0.6812651087832393
13248,0.4665210484511517,0.6813053988718775
13249,0.46664019062748213,0.6813053988718775
13250,0.46664019062748213,0.6813456889605157
13251,0.46675933280381254,0.6813456889605157
13252,0.46675933280381254,0.6814665592264303
13253,0.46687847498014295,0.6814665592264303
13254,0.46687847498014295,0.6815068493150684
13255,0.4669181890389198,0.6815068493150684
13256,0.4669181890389198,0.6815471394037067
13257,0.46699761715647337,0.6815471394037067
13258,0.46699761715647337,0.6816277195809831
13259,0.4670373312152502,0.6816277195809831
13260,0.4670373312152502,0.6818291700241741
13261,0.46711675933280383,0.6818291700241741
13262,0.46711675933280383,0.6819500402900887
13263,0.4671961874503574,0.6819500402900887
13264,0.4671961874503574,0.6823529411764706
13265,0.46727561556791103,0.6823529411764706
13266,0.46727561556791103,0.682433521353747
13267,0.46731532962668787,0.682433521353747
13268,0.46731532962668787,0.6825946817082997
13269,0.46735504368546466,0.6825946817082997
13270,0.46735504368546466,0.6827155519742143
13271,0.4674344718030183,0.6827155519742143
13272,0.4674344718030183,0.6827558420628526
13273,0.4675536139793487,0.6827558420628526
13274,0.4675536139793487,0.682836422240129
13275,0.4676727561556791,0.682836422240129
13276,0.4676727561556791,0.6829170024174053
13277,0.46787132644956314,0.6829170024174053
13278,0.46787132644956314,0.68303787268332
13279,0.4679110405083399,0.68303787268332
13280,0.4679110405083399,0.6830781627719581
13281,0.4680698967434472,0.6830781627719581
13282,0.4680698967434472,0.6831184528605962
13283,0.46810961080222396,0.6831184528605962
13284,0.46810961080222396,0.6831990330378727
13285,0.4681890389197776,0.6831990330378727
13286,0.4681890389197776,0.6833199033037872
13287,0.46822875297855443,0.6833199033037872
13288,0.46822875297855443,0.6833601933924255
13289,0.4682684670373312,0.6833601933924255
13290,0.4682684670373312,0.6834004834810636
13291,0.46834789515488484,0.6834004834810636
13292,0.46834789515488484,0.68348106365834
13293,0.4683876092136616,0.68348106365834
13294,0.4683876092136616,0.6836019339242546
13295,0.46846703733121525,0.6836019339242546
13296,0.46846703733121525,0.6836422240128929
13297,0.46850675138999204,0.6836422240128929
13298,0.46850675138999204,0.6837228041901692
13299,0.4685464654487689,0.6837228041901692
13300,0.4685464654487689,0.6837630942788074
13301,0.4686258935663225,0.6837630942788074
13302,0.4686258935663225,0.683883964544722
13303,0.4686656076250993,0.683883964544722
13304,0.4686656076250993,0.6839645447219984
13305,0.4687053216838761,0.6839645447219984
13306,0.4687053216838761,0.6840048348106366
13307,0.46894360603653695,0.6840048348106366
13308,0.46894360603653695,0.6840451248992748
13309,0.4690230341540905,0.6840451248992748
13310,0.4690230341540905,0.684085414987913
13311,0.46906274821286736,0.684085414987913
13312,0.46906274821286736,0.684286865431104
13313,0.46910246227164415,0.684286865431104
13314,0.46910246227164415,0.6844480257856568
13315,0.469142176330421,0.6844480257856568
13316,0.469142176330421,0.684730056406124
13317,0.4691818903891978,0.684730056406124
13318,0.4691818903891978,0.6848106365834005
13319,0.4694996028594122,0.6848106365834005
13320,0.4694996028594122,0.6849717969379533
13321,0.46953931691818906,0.6849717969379533
13322,0.46953931691818906,0.6850120870265914
13323,0.46961874503574264,0.6850120870265914
13324,0.46961874503574264,0.6850523771152297
13325,0.46969817315329626,0.6850523771152297
13326,0.46969817315329626,0.685132957292506
13327,0.46973788721207305,0.685132957292506
13328,0.46973788721207305,0.6852538275584207
13329,0.4697776012708499,0.6852538275584207
13330,0.4697776012708499,0.685334407735697
13331,0.4699364575059571,0.685334407735697
13332,0.4699364575059571,0.6853746978243352
13333,0.4699761715647339,0.6853746978243352
13334,0.4699761715647339,0.6854149879129734
13335,0.4700158856235107,0.6854149879129734
13336,0.4700158856235107,0.6854552780016117
13337,0.47005559968228755,0.6854552780016117
13338,0.47005559968228755,0.685535858178888
13339,0.47017474185861796,0.685535858178888
13340,0.47017474185861796,0.6855761482675262
13341,0.47021445591739475,0.6855761482675262
13342,0.47021445591739475,0.6856164383561644
13343,0.47033359809372516,0.6856164383561644
13344,0.47033359809372516,0.6856970185334408
13345,0.4704130262112788,0.6856970185334408
13346,0.4704130262112788,0.6857373086220789
13347,0.4706115965051628,0.6857373086220789
13348,0.4706115965051628,0.6858984689766318
13349,0.47069102462271645,0.6858984689766318
13350,0.47069102462271645,0.6859387590652699
13351,0.47081016679904686,0.6859387590652699
13352,0.47081016679904686,0.6860193392425463
13353,0.4709690230341541,0.6860193392425463
13354,0.4709690230341541,0.6860596293311846
13355,0.4710484511517077,0.6860596293311846
13356,0.4710484511517077,0.6861402095084609
13357,0.4710881652104845,0.6861402095084609
13358,0.4710881652104845,0.6861804995970991
13359,0.4711278792692613,0.6861804995970991
13360,0.4711278792692613,0.6862207896857373
13361,0.47116759332803815,0.6862207896857373
13362,0.47116759332803815,0.6862610797743754
13363,0.47120730738681493,0.6862610797743754
13364,0.47120730738681493,0.6863416599516519
13365,0.47128673550436856,0.6863416599516519
13366,0.47128673550436856,0.6865431103948428
13367,0.47132644956314534,0.6865431103948428
13368,0.47132644956314534,0.6865834004834811
13369,0.4713661636219222,0.6865834004834811
13370,0.4713661636219222,0.6866639806607574
13371,0.47140587768069897,0.6866639806607574
13372,0.47140587768069897,0.6868654311039484
13373,0.4714853057982526,0.6868654311039484
13374,0.4714853057982526,0.6869057211925866
13375,0.4715250198570294,0.6869057211925866
13376,0.4715250198570294,0.6870668815471394
13377,0.4715647339158062,0.6870668815471394
13378,0.4715647339158062,0.6871071716357776
13379,0.471604447974583,0.6871071716357776
13380,0.471604447974583,0.687187751813054
13381,0.4716441620333598,0.687187751813054
13382,0.4716441620333598,0.6872683319903303
13383,0.4717235901509134,0.6872683319903303
13384,0.4717235901509134,0.6873489121676067
13385,0.4717633042096902,0.6873489121676067
13386,0.4717633042096902,0.6875503626107977
13387,0.47184273232724383,0.6875503626107977
13388,0.47184273232724383,0.687590652699436
13389,0.47188244638602067,0.687590652699436
13390,0.47188244638602067,0.6876309427880741
13391,0.47196187450357424,0.6876309427880741
13392,0.47196187450357424,0.6876712328767123
13393,0.4720810166799047,0.6876712328767123
13394,0.4720810166799047,0.6877115229653505
13395,0.4722001588562351,0.6877115229653505
13396,0.4722001588562351,0.687792103142627
13397,0.47243844320889594,0.687792103142627
13398,0.47243844320889594,0.6878726833199033
13399,0.4724781572676728,0.6878726833199033
13400,0.4724781572676728,0.6880338436744561
13401,0.47251787132644957,0.6880338436744561
13402,0.47251787132644957,0.6880741337630942
13403,0.47263701350278,0.6880741337630942
13404,0.47263701350278,0.6881144238517325
13405,0.47267672756155676,0.6881144238517325
13406,0.47267672756155676,0.6881950040290089
13407,0.4727561556791104,0.6881950040290089
13408,0.4727561556791104,0.6882755842062852
13409,0.4728752978554408,0.6882755842062852
13410,0.4728752978554408,0.6883158742949235
13411,0.47291501191421764,0.6883158742949235
13412,0.47291501191421764,0.6883561643835616
13413,0.4729547259729944,0.6883561643835616
13414,0.4729547259729944,0.6884770346494762
13415,0.47315329626687846,0.6884770346494762
13416,0.47315329626687846,0.6885173247381144
13417,0.4731930103256553,0.6885173247381144
13418,0.4731930103256553,0.688638195004029
13419,0.4732724384432089,0.688638195004029
13420,0.4732724384432089,0.6887187751813054
13421,0.4733518665607625,0.6887187751813054
13422,0.4733518665607625,0.6887590652699436
13423,0.47339158061953934,0.6887590652699436
13424,0.47339158061953934,0.6888799355358581
13425,0.47355043685464654,0.6888799355358581
13426,0.47355043685464654,0.6889202256244964
13427,0.4735901509134233,0.6889202256244964
13428,0.4735901509134233,0.6889605157131345
13429,0.47362986497220017,0.6889605157131345
13430,0.47362986497220017,0.689041095890411
13431,0.47378872120730736,0.689041095890411
13432,0.47378872120730736,0.6891216760676874
13433,0.47390786338363783,0.6891216760676874
13434,0.47390786338363783,0.6891619661563255
13435,0.4739872915011914,0.6891619661563255
13436,0.4739872915011914,0.6892022562449638
13437,0.47402700555996824,0.6892022562449638
13438,0.47402700555996824,0.6892828364222401
13439,0.47410643367752187,0.6892828364222401
13440,0.47410643367752187,0.6893231265108783
13441,0.47414614773629865,0.6893231265108783
13442,0.47414614773629865,0.6893634165995165
13443,0.4742255758538523,0.6893634165995165
13444,0.4742255758538523,0.6894037066881548
13445,0.4743844320889595,0.6894037066881548
13446,0.4743844320889595,0.6894439967767929
13447,0.4744241461477363,0.6894439967767929
13448,0.4744241461477363,0.6895648670427075
13449,0.4745432883240667,0.6895648670427075
13450,0.4745432883240667,0.6896454472199839
13451,0.47462271644162035,0.6896454472199839
13452,0.47462271644162035,0.6897663174858985
13453,0.4747021445591739,0.6897663174858985
13454,0.4747021445591739,0.6900483481063658
13455,0.47474185861795076,0.6900483481063658
13456,0.47474185861795076,0.6901692183722804
13457,0.47478157267672755,0.6901692183722804
13458,0.47478157267672755,0.6902095084609187
13459,0.4748610007942812,0.6902095084609187
13460,0.4748610007942812,0.690290088638195
13461,0.4749801429706116,0.690290088638195
13462,0.4749801429706116,0.6903303787268332
13463,0.475099285146942,0.6903303787268332
13464,0.475099285146942,0.6903706688154714
13465,0.4751787132644956,0.6903706688154714
13466,0.4751787132644956,0.6904109589041096
13467,0.47521842732327246,0.6904109589041096
13468,0.47521842732327246,0.6905721192586624
13469,0.47529785544082603,0.6905721192586624
13470,0.47529785544082603,0.6906526994359388
13471,0.47537728355837966,0.6906526994359388
13472,0.47537728355837966,0.6907332796132152
13473,0.4754169976171565,0.6907332796132152
13474,0.4754169976171565,0.6908541498791297
13475,0.4754567116759333,0.6908541498791297
13476,0.4754567116759333,0.6908944399677679
13477,0.47573471008737095,0.6908944399677679
13478,0.47573471008737095,0.6909347300564062
13479,0.47577442414614773,0.6909347300564062
13480,0.47577442414614773,0.6910556003223207
13481,0.475933280381255,0.6910556003223207
13482,0.475933280381255,0.6911361804995971
13483,0.476131850675139,0.6911361804995971
13484,0.476131850675139,0.6911764705882353
13485,0.4761715647339158,0.6911764705882353
13486,0.4761715647339158,0.6912167606768735
13487,0.4762112787926926,0.6912167606768735
13488,0.4762112787926926,0.6912570507655117
13489,0.47625099285146943,0.6912570507655117
13490,0.47625099285146943,0.6912973408541498
13491,0.47637013502779985,0.6912973408541498
13492,0.47637013502779985,0.6913376309427881
13493,0.47640984908657663,0.6913376309427881
13494,0.47640984908657663,0.6914182111200645
13495,0.47652899126290704,0.6914182111200645
13496,0.47652899126290704,0.6915390813859791
13497,0.47660841938046067,0.6915390813859791
13498,0.47660841938046067,0.6915793714746172
13499,0.4766878474980143,0.6915793714746172
13500,0.4766878474980143,0.6916599516518936
13501,0.4767672756155679,0.6916599516518936
13502,0.4767672756155679,0.6918211120064464
13503,0.4768069896743447,0.6918211120064464
13504,0.4768069896743447,0.6918614020950846
13505,0.47688641779189833,0.6918614020950846
13506,0.47688641779189833,0.6919016921837228
13507,0.47696584590945196,0.6919016921837228
13508,0.47696584590945196,0.6920225624496373
13509,0.47700555996822874,0.6920225624496373
13510,0.47700555996822874,0.6920628525382756
13511,0.4770452740270056,0.6920628525382756
13512,0.4770452740270056,0.6921031426269137
13513,0.47712470214455915,0.6921031426269137
13514,0.47712470214455915,0.692143432715552
13515,0.477164416203336,0.692143432715552
13516,0.477164416203336,0.6921837228041902
13517,0.4772438443208896,0.6921837228041902
13518,0.4772438443208896,0.6922643029814666
13519,0.4772835583796664,0.6922643029814666
13520,0.4772835583796664,0.6923045930701047
13521,0.4773232724384432,0.6923045930701047
13522,0.4773232724384432,0.6923851732473811
13523,0.47760127084988085,0.6923851732473811
13524,0.47760127084988085,0.6924657534246575
13525,0.47764098490865764,0.6924657534246575
13526,0.47764098490865764,0.6926269137792103
13527,0.4776806989674345,0.6926269137792103
13528,0.4776806989674345,0.6926672038678485
13529,0.4777601270849881,0.6926672038678485
13530,0.4777601270849881,0.6927880741337631
13531,0.4777998411437649,0.6927880741337631
13532,0.4777998411437649,0.6928686543110395
13533,0.4778395552025417,0.6928686543110395
13534,0.4778395552025417,0.6929089443996777
13535,0.47807783955520256,0.6929089443996777
13536,0.47807783955520256,0.6930298146655922
13537,0.4781572676727562,0.6930298146655922
13538,0.4781572676727562,0.6931103948428686
13539,0.47823669579030975,0.6931103948428686
13540,0.47823669579030975,0.6932715551974215
13541,0.4782764098490866,0.6932715551974215
13542,0.4782764098490866,0.6933118452860596
13543,0.4783161239078634,0.6933118452860596
13544,0.4783161239078634,0.693392425463336
13545,0.478395552025417,0.693392425463336
13546,0.478395552025417,0.6934327155519742
13547,0.4784352660841938,0.6934327155519742
13548,0.4784352660841938,0.6934730056406124
13549,0.47859412231930104,0.6934730056406124
13550,0.47859412231930104,0.6935132957292506
13551,0.47867355043685467,0.6935132957292506
13552,0.47867355043685467,0.6935535858178888
13553,0.47875297855440824,0.6935535858178888
13554,0.47875297855440824,0.6938356164383561
13555,0.47883240667196186,0.6938356164383561
13556,0.47883240667196186,0.6938759065269944
13557,0.47907069102462274,0.6938759065269944
13558,0.47907069102462274,0.6939161966156325
13559,0.4791104050833995,0.6939161966156325
13560,0.4791104050833995,0.6939564867042708
13561,0.4791501191421763,0.6939564867042708
13562,0.4791501191421763,0.6939967767929089
13563,0.47918983320095315,0.6939967767929089
13564,0.47918983320095315,0.6940370668815471
13565,0.4792692613185068,0.6940370668815471
13566,0.4792692613185068,0.6940773569701854
13567,0.47930897537728356,0.6940773569701854
13568,0.47930897537728356,0.6941579371474618
13569,0.47934868943606035,0.6941579371474618
13570,0.47934868943606035,0.6945205479452055
13571,0.4793884034948372,0.6945205479452055
13572,0.4793884034948372,0.6945608380338437
13573,0.479428117553614,0.6945608380338437
13574,0.479428117553614,0.6947219983883964
13575,0.4795075456711676,0.6947219983883964
13576,0.4795075456711676,0.6947622884770347
13577,0.4795472597299444,0.6947622884770347
13578,0.4795472597299444,0.6948025785656728
13579,0.4795869737887212,0.6948025785656728
13580,0.4795869737887212,0.694842868654311
13581,0.479626687847498,0.694842868654311
13582,0.479626687847498,0.6948831587429493
13583,0.4796664019062748,0.6948831587429493
13584,0.4796664019062748,0.6949234488315874
13585,0.47970611596505164,0.6949234488315874
13586,0.47970611596505164,0.6950040290088638
13587,0.4797458300238284,0.6950040290088638
13588,0.4797458300238284,0.6951248992747784
13589,0.47982525814138205,0.6951248992747784
13590,0.47982525814138205,0.6951651893634166
13591,0.4799046862589357,0.6951651893634166
13592,0.4799046862589357,0.6952054794520548
13593,0.47994440031771246,0.6952054794520548
13594,0.47994440031771246,0.695245769540693
13595,0.4800238284352661,0.695245769540693
13596,0.4800238284352661,0.6952860596293312
13597,0.48006354249404287,0.6952860596293312
13598,0.48006354249404287,0.6953263497179694
13599,0.4801032565528197,0.6953263497179694
13600,0.4801032565528197,0.6954472199838839
13601,0.4802621127879269,0.6954472199838839
13602,0.4802621127879269,0.6954875100725222
13603,0.48034154090548054,0.6954875100725222
13604,0.48034154090548054,0.6955278001611603
13605,0.4803812549642573,0.6955278001611603
13606,0.4803812549642573,0.6959307010475423
13607,0.48046068308181095,0.6959307010475423
13608,0.48046068308181095,0.6960112812248187
13609,0.48057982525814136,0.6960112812248187
13610,0.48057982525814136,0.6960515713134569
13611,0.4807386814932486,0.6960515713134569
13612,0.4807386814932486,0.6960918614020951
13613,0.4807783955520254,0.6960918614020951
13614,0.4807783955520254,0.6962127316680097
13615,0.48093725178713265,0.6962127316680097
13616,0.48093725178713265,0.6962530217566478
13617,0.4810166799046863,0.6962530217566478
13618,0.4810166799046863,0.6963336019339242
13619,0.48117553613979347,0.6963336019339242
13620,0.48117553613979347,0.6964141821112007
13621,0.4812946783161239,0.6964141821112007
13622,0.4812946783161239,0.6964544721998388
13623,0.4813343923749007,0.6964544721998388
13624,0.4813343923749007,0.6964947622884771
13625,0.4813741064336775,0.6964947622884771
13626,0.4813741064336775,0.6965350523771152
13627,0.48141382049245435,0.6965350523771152
13628,0.48141382049245435,0.6965753424657535
13629,0.48145353455123113,0.6965753424657535
13630,0.48145353455123113,0.6966559226430298
13631,0.4814932486100079,0.6966559226430298
13632,0.4814932486100079,0.696897663174859
13633,0.48153296266878476,0.696897663174859
13634,0.48153296266878476,0.6969379532634972
13635,0.48157267672756154,0.6969379532634972
13636,0.48157267672756154,0.6969782433521354
13637,0.4816123907863384,0.6969782433521354
13638,0.4816123907863384,0.6970185334407736
13639,0.48165210484511517,0.6970185334407736
13640,0.48165210484511517,0.6970588235294117
13641,0.48169181890389196,0.6970588235294117
13642,0.48169181890389196,0.69709911361805
13643,0.4818109610802224,0.69709911361805
13644,0.4818109610802224,0.6971394037066881
13645,0.4818506751389992,0.6971394037066881
13646,0.4818506751389992,0.6971796937953264
13647,0.481890389197776,0.6971796937953264
13648,0.481890389197776,0.697300564061241
13649,0.48200953137410646,0.697300564061241
13650,0.48200953137410646,0.6973811442385173
13651,0.48204924543288324,0.6973811442385173
13652,0.48204924543288324,0.6974617244157937
13653,0.48212867355043687,0.6974617244157937
13654,0.48212867355043687,0.6977034649476229
13655,0.4822081016679905,0.6977034649476229
13656,0.4822081016679905,0.697945205479452
13657,0.4824066719618745,0.697945205479452
13658,0.4824066719618745,0.6980660757453666
13659,0.4824463860206513,0.6980660757453666
13660,0.4824463860206513,0.6981063658340049
13661,0.4824861000794281,0.6981063658340049
13662,0.4824861000794281,0.6981869460112812
13663,0.48256552819698173,0.6981869460112812
13664,0.48256552819698173,0.6982675261885576
13665,0.4826052422557585,0.6982675261885576
13666,0.4826052422557585,0.6983883964544721
13667,0.48268467037331214,0.6983883964544721
13668,0.48268467037331214,0.6984286865431104
13669,0.48276409849086577,0.6984286865431104
13670,0.48276409849086577,0.698549556809025
13671,0.4830023828435266,0.698549556809025
13672,0.4830023828435266,0.6988315874294924
13673,0.4830818109610802,0.6988315874294924
13674,0.4830818109610802,0.6988718775181305
13675,0.48312152501985706,0.6988718775181305
13676,0.48312152501985706,0.6989927477840451
13677,0.48316123907863384,0.6989927477840451
13678,0.48316123907863384,0.6990330378726833
13679,0.48324066719618747,0.6990330378726833
13680,0.48324066719618747,0.6991136180499598
13681,0.48332009531374104,0.6991136180499598
13682,0.48332009531374104,0.6992344883158743
13683,0.4833598093725179,0.6992344883158743
13684,0.4833598093725179,0.699597099113618
13685,0.4834392374900715,0.699597099113618
13686,0.4834392374900715,0.6996373892022563
13687,0.4834789515488483,0.6996373892022563
13688,0.4834789515488483,0.6996776792908944
13689,0.4835980937251787,0.6996776792908944
13690,0.4835980937251787,0.6998388396454472
13691,0.48363780778395554,0.6998388396454472
13692,0.48363780778395554,0.6998791297340854
13693,0.48375694996028595,0.6998791297340854
13694,0.48375694996028595,0.6999194198227237
13695,0.48379666401906274,0.6999194198227237
13696,0.48379666401906274,0.6999597099113618
13697,0.4838363780778396,0.6999597099113618
13698,0.4838363780778396,0.7
13699,0.48387609213661636,0.7
13700,0.48387609213661636,0.7000805801772764
13701,0.48391580619539315,0.7000805801772764
13702,0.48391580619539315,0.7002014504431909
13703,0.48395552025417,0.7002014504431909
13704,0.48395552025417,0.7002417405318292
13705,0.4840746624305004,0.7002417405318292
13706,0.4840746624305004,0.7004029008863819
13707,0.4841143764892772,0.7004029008863819
13708,0.4841143764892772,0.7006043513295729
13709,0.4842335186656076,0.7006043513295729
13710,0.4842335186656076,0.7006446414182111
13711,0.48427323272438444,0.7006446414182111
13712,0.48427323272438444,0.7006849315068493
13713,0.48439237490071485,0.7006849315068493
13714,0.48439237490071485,0.7007252215954876
13715,0.4845512311358221,0.7007252215954876
13716,0.4845512311358221,0.7008058017727639
13717,0.4846306592533757,0.7008058017727639
13718,0.4846306592533757,0.7008863819500403
13719,0.4847895154884829,0.7008863819500403
13720,0.4847895154884829,0.7009266720386785
13721,0.48490865766481334,0.7009266720386785
13722,0.48490865766481334,0.7009669621273167
13723,0.4849483717235902,0.7009669621273167
13724,0.4849483717235902,0.7010878323932312
13725,0.48498808578236696,0.7010878323932312
13726,0.48498808578236696,0.7011684125705077
13727,0.4850675138999206,0.7011684125705077
13728,0.4850675138999206,0.7012489927477841
13729,0.4851072279586974,0.7012489927477841
13730,0.4851072279586974,0.7012892828364222
13731,0.48514694201747416,0.7012892828364222
13732,0.48514694201747416,0.7013295729250605
13733,0.4852660841938046,0.7013295729250605
13734,0.4852660841938046,0.7013698630136986
13735,0.4853455123113582,0.7013698630136986
13736,0.4853455123113582,0.7014101531023368
13737,0.48538522637013504,0.7014101531023368
13738,0.48538522637013504,0.7014907332796132
13739,0.48546465448768866,0.7014907332796132
13740,0.48546465448768866,0.701651893634166
13741,0.48554408260524223,0.701651893634166
13742,0.48554408260524223,0.7016921837228042
13743,0.4855837966640191,0.7016921837228042
13744,0.4855837966640191,0.7017324738114424
13745,0.4856632247815727,0.7017324738114424
13746,0.4856632247815727,0.7017727639000806
13747,0.48574265289912627,0.7017727639000806
13748,0.48574265289912627,0.7018130539887187
13749,0.4859015091342335,0.7018130539887187
13750,0.4859015091342335,0.7019339242546334
13751,0.4860603653693407,0.7019339242546334
13752,0.4860603653693407,0.7019742143432716
13753,0.48610007942811756,0.7019742143432716
13754,0.48610007942811756,0.7020950846091861
13755,0.48613979348689434,0.7020950846091861
13756,0.48613979348689434,0.7021353746978244
13757,0.4861795075456712,0.7021353746978244
13758,0.4861795075456712,0.7021756647864625
13759,0.48621922160444797,0.7021756647864625
13760,0.48621922160444797,0.7022159548751007
13761,0.48625893566322476,0.7022159548751007
13762,0.48625893566322476,0.702256244963739
13763,0.4863780778395552,0.702256244963739
13764,0.4863780778395552,0.7024174053182917
13765,0.4864575059571088,0.7024174053182917
13766,0.4864575059571088,0.7024576954069299
13767,0.48649722001588563,0.7024576954069299
13768,0.48649722001588563,0.7026188557614826
13769,0.4865369340746624,0.7026188557614826
13770,0.4865369340746624,0.7026591458501209
13771,0.48669579030976967,0.7026591458501209
13772,0.48669579030976967,0.7027397260273973
13773,0.48673550436854646,0.7027397260273973
13774,0.48673550436854646,0.7027800161160355
13775,0.4868149324861001,0.7027800161160355
13776,0.4868149324861001,0.7028203062046736
13777,0.48709293089753775,0.7028203062046736
13778,0.48709293089753775,0.7028605962933119
13779,0.48713264495631453,0.7028605962933119
13780,0.48713264495631453,0.7029814665592264
13781,0.48725178713264494,0.7029814665592264
13782,0.48725178713264494,0.7030217566478646
13783,0.4872915011914218,0.7030217566478646
13784,0.4872915011914218,0.703102336825141
13785,0.48733121525019857,0.703102336825141
13786,0.48733121525019857,0.7031426269137792
13787,0.4874106433677522,0.7031426269137792
13788,0.4874106433677522,0.7031829170024174
13789,0.487450357426529,0.7031829170024174
13790,0.487450357426529,0.7032634971796938
13791,0.4874900714853058,0.7032634971796938
13792,0.4874900714853058,0.703303787268332
13793,0.48768864177918986,0.703303787268332
13794,0.48768864177918986,0.7033843674456084
13795,0.48772835583796664,0.7033843674456084
13796,0.48772835583796664,0.7034649476228848
13797,0.4878872120730739,0.7034649476228848
13798,0.4878872120730739,0.703505237711523
13799,0.4880460683081811,0.703505237711523
13800,0.4880460683081811,0.7035455278001611
13801,0.4880857823669579,0.7035455278001611
13802,0.4880857823669579,0.7035858178887994
13803,0.4881254964257347,0.7035858178887994
13804,0.4881254964257347,0.7038275584206285
13805,0.4881652104845115,0.7038275584206285
13806,0.4881652104845115,0.7039484286865431
13807,0.4882843526608419,0.7039484286865431
13808,0.4882843526608419,0.7039887187751813
13809,0.48832406671961875,0.7039887187751813
13810,0.48832406671961875,0.7040692989524577
13811,0.48836378077839554,0.7040692989524577
13812,0.48836378077839554,0.7041901692183723
13813,0.4884034948371724,0.7041901692183723
13814,0.4884034948371724,0.7042304593070104
13815,0.48844320889594917,0.7042304593070104
13816,0.48844320889594917,0.7043110394842869
13817,0.4885623510722796,0.7043110394842869
13818,0.4885623510722796,0.704351329572925
13819,0.48872120730738683,0.704351329572925
13820,0.48872120730738683,0.7043916196615633
13821,0.48884034948371724,0.7043916196615633
13822,0.48884034948371724,0.7045124899274778
13823,0.488880063542494,0.7045124899274778
13824,0.488880063542494,0.7045930701047542
13825,0.48895949166004765,0.7045930701047542
13826,0.48895949166004765,0.7046736502820307
13827,0.48899920571882444,0.7046736502820307
13828,0.48899920571882444,0.7047139403706688
13829,0.4890389197776013,0.7047139403706688
13830,0.4890389197776013,0.704754230459307
13831,0.4892772041302621,0.704754230459307
13832,0.4892772041302621,0.7047945205479452
13833,0.48947577442414614,0.7047945205479452
13834,0.48947577442414614,0.7049153908138598
13835,0.489515488482923,0.7049153908138598
13836,0.489515488482923,0.7049959709911362
13837,0.48959491660047655,0.7049959709911362
13838,0.48959491660047655,0.7050765511684126
13839,0.4896743447180302,0.7050765511684126
13840,0.4896743447180302,0.7051974214343272
13841,0.489714058776807,0.7051974214343272
13842,0.489714058776807,0.7052780016116036
13843,0.4897934868943606,0.7052780016116036
13844,0.4897934868943606,0.7054391619661563
13845,0.4898332009531374,0.7054391619661563
13846,0.4898332009531374,0.7055600322320709
13847,0.489912629070691,0.7055600322320709
13848,0.489912629070691,0.7056003223207091
13849,0.48995234312946784,0.7056003223207091
13850,0.48995234312946784,0.7057211925866237
13851,0.49007148530579825,0.7057211925866237
13852,0.49007148530579825,0.7057614826752618
13853,0.4902303415409055,0.7057614826752618
13854,0.4902303415409055,0.7059629331184528
13855,0.4903494837172359,0.7059629331184528
13856,0.4903494837172359,0.7061643835616438
13857,0.4903891977760127,0.7061643835616438
13858,0.4903891977760127,0.706204673650282
13859,0.49054805401111995,0.706204673650282
13860,0.49054805401111995,0.7062449637389202
13861,0.49066719618745036,0.7062449637389202
13862,0.49066719618745036,0.7062852538275585
13863,0.49070691024622715,0.7062852538275585
13864,0.49070691024622715,0.706406124093473
13865,0.490746624305004,0.706406124093473
13866,0.490746624305004,0.7064464141821112
13867,0.4908260524225576,0.7064464141821112
13868,0.4908260524225576,0.7065672844480257
13869,0.4908657664813344,0.7065672844480257
13870,0.4908657664813344,0.7067284448025786
13871,0.4909054805401112,0.7067284448025786
13872,0.4909054805401112,0.7067687348912167
13873,0.490945194598888,0.7067687348912167
13874,0.490945194598888,0.706809024979855
13875,0.4910246227164416,0.706809024979855
13876,0.4910246227164416,0.7068493150684931
13877,0.49106433677521844,0.7068493150684931
13878,0.49106433677521844,0.707010475423046
13879,0.4911040508339952,0.707010475423046
13880,0.4911040508339952,0.7070507655116841
13881,0.49122319301032563,0.7070507655116841
13882,0.49122319301032563,0.7070910556003224
13883,0.49130262112787926,0.7070910556003224
13884,0.49130262112787926,0.7071313456889605
13885,0.4913820492454329,0.7071313456889605
13886,0.4913820492454329,0.7071716357775987
13887,0.49142176330420967,0.7071716357775987
13888,0.49142176330420967,0.7072522159548751
13889,0.4914614773629865,0.7072522159548751
13890,0.4914614773629865,0.7073327961321515
13891,0.4915011914217633,0.7073327961321515
13892,0.4915011914217633,0.7076148267526189
13893,0.4915806195393169,0.7076148267526189
13894,0.4915806195393169,0.707655116841257
13895,0.4916203335980937,0.707655116841257
13896,0.4916203335980937,0.7076954069298953
13897,0.49177918983320096,0.7076954069298953
13898,0.49177918983320096,0.7077759871071716
13899,0.49181890389197774,0.7077759871071716
13900,0.49181890389197774,0.7078162771958099
13901,0.49193804606830815,0.7078162771958099
13902,0.49193804606830815,0.7078968573730863
13903,0.491977760127085,0.7078968573730863
13904,0.491977760127085,0.7079371474617244
13905,0.4920571882446386,0.7079371474617244
13906,0.4920571882446386,0.7079774375503626
13907,0.4920969023034154,0.7079774375503626
13908,0.4920969023034154,0.7080177276390008
13909,0.49217633042096903,0.7080177276390008
13910,0.49217633042096903,0.708058017727639
13911,0.4922160444797458,0.708058017727639
13912,0.4922160444797458,0.7081788879935536
13913,0.49225575853852266,0.7081788879935536
13914,0.49225575853852266,0.7084609186140209
13915,0.49241461477362986,0.7084609186140209
13916,0.49241461477362986,0.7085414987912974
13917,0.49253375694996027,0.7085414987912974
13918,0.49253375694996027,0.7087026591458501
13919,0.4926131850675139,0.7087026591458501
13920,0.4926131850675139,0.7089443996776793
13921,0.4927323272438443,0.7089443996776793
13922,0.4927323272438443,0.7091458501208703
13923,0.49277204130262114,0.7091458501208703
13924,0.49277204130262114,0.7092667203867848
13925,0.49281175536139793,0.7092667203867848
13926,0.49281175536139793,0.709307010475423
13927,0.49293089753772834,0.709307010475423
13928,0.49293089753772834,0.7093875906526994
13929,0.49301032565528197,0.7093875906526994
13930,0.49301032565528197,0.7094278807413377
13931,0.4931691818903892,0.7094278807413377
13932,0.4931691818903892,0.709508460918614
13933,0.493208895949166,0.709508460918614
13934,0.493208895949166,0.7095487510072522
13935,0.4932486100079428,0.7095487510072522
13936,0.4932486100079428,0.7095890410958904
13937,0.49328832406671963,0.7095890410958904
13938,0.49328832406671963,0.7096696212731668
13939,0.49336775218427326,0.7096696212731668
13940,0.49336775218427326,0.709709911361805
13941,0.49340746624305004,0.709709911361805
13942,0.49340746624305004,0.7097502014504432
13943,0.4934471803018268,0.7097502014504432
13944,0.4934471803018268,0.7099113618049959
13945,0.4935663224781573,0.7099113618049959
13946,0.4935663224781573,0.7099516518936342
13947,0.4936060365369341,0.7099516518936342
13948,0.4936060365369341,0.7101128122481869
13949,0.49364575059571086,0.7101128122481869
13950,0.49364575059571086,0.7102336825141016
13951,0.4936854646544877,0.7102336825141016
13952,0.4936854646544877,0.7103142626913779
13953,0.4937251787132645,0.7103142626913779
13954,0.4937251787132645,0.7103545527800161
13955,0.4938046068308181,0.7103545527800161
13956,0.4938046068308181,0.7103948428686543
13957,0.4939634630659253,0.7103948428686543
13958,0.4939634630659253,0.7105157131345688
13959,0.4940826052422558,0.7105157131345688
13960,0.4940826052422558,0.7105560032232071
13961,0.494241461477363,0.7105560032232071
13962,0.494241461477363,0.7105962933118453
13963,0.4943606036536934,0.7105962933118453
13964,0.4943606036536934,0.7107171635777598
13965,0.4944003177124702,0.7107171635777598
13966,0.4944003177124702,0.7109186140209508
13967,0.49447974583002385,0.7109186140209508
13968,0.49447974583002385,0.7109991941982272
13969,0.49451945988880064,0.7109991941982272
13970,0.49451945988880064,0.7110394842868655
13971,0.4945591739475774,0.7110394842868655
13972,0.4945591739475774,0.7110797743755036
13973,0.49459888800635426,0.7110797743755036
13974,0.49459888800635426,0.7111200644641418
13975,0.49463860206513105,0.7111200644641418
13976,0.49463860206513105,0.71116035455278
13977,0.4946783161239079,0.71116035455278
13978,0.4946783161239079,0.7112006446414182
13979,0.49475774424146146,0.7112006446414182
13980,0.49475774424146146,0.7112409347300565
13981,0.4947974583002383,0.7112409347300565
13982,0.4947974583002383,0.7112812248186946
13983,0.4948371723590151,0.7112812248186946
13984,0.4948371723590151,0.711361804995971
13985,0.4949166004765687,0.711361804995971
13986,0.4949166004765687,0.7114826752618856
13987,0.4949563145353455,0.7114826752618856
13988,0.4949563145353455,0.7115229653505237
13989,0.49499602859412234,0.7115229653505237
13990,0.49499602859412234,0.7116035455278001
13991,0.49511517077045275,0.7116035455278001
13992,0.49511517077045275,0.7116438356164384
13993,0.4951945988880064,0.7116438356164384
13994,0.4951945988880064,0.7116841257050766
13995,0.49527402700555995,0.7116841257050766
13996,0.49527402700555995,0.711764705882353
13997,0.4953137410643368,0.711764705882353
13998,0.4953137410643368,0.7118049959709911
13999,0.4953534551231136,0.7118049959709911
14000,0.4953534551231136,0.7118855761482675
14001,0.495472597299444,0.7118855761482675
14002,0.495472597299444,0.7119661563255439
14003,0.4955123113582208,0.7119661563255439
14004,0.4955123113582208,0.7120064464141821
14005,0.4955520254169976,0.7120064464141821
14006,0.4955520254169976,0.7122078968573731
14007,0.49559173947577445,0.7122078968573731
14008,0.49559173947577445,0.7122481869460113
14009,0.49563145353455124,0.7122481869460113
14010,0.49563145353455124,0.7123690572119259
14011,0.4958300238284353,0.7123690572119259
14012,0.4958300238284353,0.7124496373892023
14013,0.49598888006354247,0.7124496373892023
14014,0.49598888006354247,0.7124899274778405
14015,0.4960285941223193,0.7124899274778405
14016,0.4960285941223193,0.7125302175664786
14017,0.49610802223987294,0.7125302175664786
14018,0.49610802223987294,0.712610797743755
14019,0.4961477362986497,0.712610797743755
14020,0.4961477362986497,0.7126510878323933
14021,0.4961874503574265,0.7126510878323933
14022,0.4961874503574265,0.7127316680096696
14023,0.49626687847498013,0.7127316680096696
14024,0.49626687847498013,0.7128525382755843
14025,0.496306592533757,0.7128525382755843
14026,0.496306592533757,0.7129734085414988
14027,0.49638602065131054,0.7129734085414988
14028,0.49638602065131054,0.713013698630137
14029,0.4964257347100874,0.713013698630137
14030,0.4964257347100874,0.7131345688960515
14031,0.496505162827641,0.7131345688960515
14032,0.496505162827641,0.7131748589846898
14033,0.4965845909451946,0.7131748589846898
14034,0.4965845909451946,0.7132957292506044
14035,0.4966640190627482,0.7132957292506044
14036,0.4966640190627482,0.7133360193392425
14037,0.49674344718030183,0.7133360193392425
14038,0.49674344718030183,0.7133763094278808
14039,0.4967831612390786,0.7133763094278808
14040,0.4967831612390786,0.7135374697824335
14041,0.49690230341540903,0.7135374697824335
14042,0.49690230341540903,0.7136986301369863
14043,0.49694201747418587,0.7136986301369863
14044,0.49694201747418587,0.7137792103142627
14045,0.49698173153296266,0.7137792103142627
14046,0.49698173153296266,0.7138597904915391
14047,0.49710087370929307,0.7138597904915391
14048,0.49710087370929307,0.7139000805801773
14049,0.49722001588562353,0.7139000805801773
14050,0.49722001588562353,0.7140209508460919
14051,0.4972994440031771,0.7140209508460919
14052,0.4972994440031771,0.7141418211120064
14053,0.49745830023828436,0.7141418211120064
14054,0.49745830023828436,0.7141821112006447
14055,0.49749801429706114,0.7141821112006447
14056,0.49749801429706114,0.7142224012892828
14057,0.49757744241461477,0.7142224012892828
14058,0.49757744241461477,0.7144238517324738
14059,0.497736298649722,0.7144238517324738
14060,0.497736298649722,0.7145044319097502
14061,0.49785544082605243,0.7145044319097502
14062,0.49785544082605243,0.7145850120870266
14063,0.4978951548848292,0.7145850120870266
14064,0.4978951548848292,0.7146655922643029
14065,0.49793486894360606,0.7146655922643029
14066,0.49793486894360606,0.7147058823529412
14067,0.49797458300238284,0.7147058823529412
14068,0.49797458300238284,0.7147461724415793
14069,0.4980142970611596,0.7147461724415793
14070,0.4980142970611596,0.7149073327961322
14071,0.49821286735504366,0.7149073327961322
14072,0.49821286735504366,0.7149476228847703
14073,0.4982525814138205,0.7149476228847703
14074,0.4982525814138205,0.7149879129734086
14075,0.4982922954725973,0.7149879129734086
14076,0.4982922954725973,0.7150282030620467
14077,0.4984114376489277,0.7150282030620467
14078,0.4984114376489277,0.7151087832393231
14079,0.49845115170770454,0.7151087832393231
14080,0.49845115170770454,0.7151490733279613
14081,0.49853057982525817,0.7151490733279613
14082,0.49853057982525817,0.7152296535052377
14083,0.49857029388403495,0.7152296535052377
14084,0.49857029388403495,0.7152699435938759
14085,0.4986497220015886,0.7152699435938759
14086,0.4986497220015886,0.7153505237711523
14087,0.4988482922954726,0.7153505237711523
14088,0.4988482922954726,0.7156325543916197
14089,0.4989277204130262,0.7156325543916197
14090,0.4989277204130262,0.7157131345688961
14091,0.49896743447180303,0.7157131345688961
14092,0.49896743447180303,0.7157937147461725
14093,0.4990071485305798,0.7157937147461725
14094,0.4990071485305798,0.715914585012087
14095,0.49916600476568707,0.715914585012087
14096,0.49916600476568707,0.7160354552780016
14097,0.49920571882446385,0.7160354552780016
14098,0.49920571882446385,0.7160757453666398
14099,0.4992851469420175,0.7160757453666398
14100,0.4992851469420175,0.716116035455278
14101,0.4993645750595711,0.716116035455278
14102,0.4993645750595711,0.7162369057211926
14103,0.4994042891183479,0.7162369057211926
14104,0.4994042891183479,0.716317485898469
14105,0.49944400317712473,0.716317485898469
14106,0.49944400317712473,0.7163577759871071
14107,0.5,0.7163577759871071
14108,0.5,0.7164383561643836
14109,0.5001588562351073,0.7164383561643836
14110,0.5001588562351073,0.7164786462530217
14111,0.500198570293884,0.7164786462530217
14112,0.500198570293884,0.7165592264302981
14113,0.5002382843526608,0.7165592264302981
14114,0.5002382843526608,0.7165995165189364
14115,0.5002779984114376,0.7165995165189364
14116,0.5002779984114376,0.7166398066075745
14117,0.5003971405877681,0.7166398066075745
14118,0.5003971405877681,0.7166800966962127
14119,0.5005559968228753,0.7166800966962127
14120,0.5005559968228753,0.7167606768734891
14121,0.5006354249404289,0.7167606768734891
14122,0.5006354249404289,0.7168412570507655
14123,0.5007148530579826,0.7168412570507655
14124,0.5007148530579826,0.7168815471394037
14125,0.5007545671167594,0.7168815471394037
14126,0.5007545671167594,0.7169621273166801
14127,0.5008737092930897,0.7169621273166801
14128,0.5008737092930897,0.7170024174053183
14129,0.5009928514694202,0.7170024174053183
14130,0.5009928514694202,0.7170427074939565
14131,0.5011517077045274,0.7170427074939565
14132,0.5011517077045274,0.7170829975825946
14133,0.5011914217633042,0.7170829975825946
14134,0.5011914217633042,0.7172441579371475
14135,0.501231135822081,0.7172441579371475
14136,0.501231135822081,0.7174053182917003
14137,0.5012708498808578,0.7174053182917003
14138,0.5012708498808578,0.7174858984689766
14139,0.5013105639396346,0.7174858984689766
14140,0.5013105639396346,0.7175261885576149
14141,0.5013502779984115,0.7175261885576149
14142,0.5013502779984115,0.7176470588235294
14143,0.5013899920571883,0.7176470588235294
14144,0.5013899920571883,0.7176873489121676
14145,0.5015091342335186,0.7176873489121676
14146,0.5015091342335186,0.7178082191780822
14147,0.5015885623510723,0.7178082191780822
14148,0.5015885623510723,0.7178485092667204
14149,0.5016282764098491,0.7178485092667204
14150,0.5016282764098491,0.7178887993553585
14151,0.5016679904686259,0.7178887993553585
14152,0.5016679904686259,0.7179290894439968
14153,0.5017871326449563,0.7179290894439968
14154,0.5017871326449563,0.7180499597099114
14155,0.5018665607625099,0.7180499597099114
14156,0.5018665607625099,0.7180902497985495
14157,0.5019459888800636,0.7180902497985495
14158,0.5019459888800636,0.7182111200644642
14159,0.5020254169976172,0.7182111200644642
14160,0.5020254169976172,0.7182514101531023
14161,0.5021445591739476,0.7182514101531023
14162,0.5021445591739476,0.7183722804190169
14163,0.5021842732327244,0.7183722804190169
14164,0.5021842732327244,0.7184125705076552
14165,0.5022239872915012,0.7184125705076552
14166,0.5022239872915012,0.7184931506849315
14167,0.502263701350278,0.7184931506849315
14168,0.502263701350278,0.7188557614826753
14169,0.5023034154090548,0.7188557614826753
14170,0.5023034154090548,0.7190169218372281
14171,0.5025019857029388,0.7190169218372281
14172,0.5025019857029388,0.7191780821917808
14173,0.5025814138204925,0.7191780821917808
14174,0.5025814138204925,0.7192989524576954
14175,0.502660841938046,0.7192989524576954
14176,0.502660841938046,0.7193392425463336
14177,0.5027005559968228,0.7193392425463336
14178,0.5027005559968228,0.7193795326349718
14179,0.5027402700555997,0.7193795326349718
14180,0.5027402700555997,0.7194601128122482
14181,0.5027799841143765,0.7194601128122482
14182,0.5027799841143765,0.7195406929895246
14183,0.5028196981731533,0.7195406929895246
14184,0.5028196981731533,0.7195809830781628
14185,0.5028991262907069,0.7195809830781628
14186,0.5028991262907069,0.7196212731668009
14187,0.5030182684670373,0.7196212731668009
14188,0.5030182684670373,0.7197018533440773
14189,0.5030976965845909,0.7197018533440773
14190,0.5030976965845909,0.7198227236099919
14191,0.5031374106433677,0.7198227236099919
14192,0.5031374106433677,0.7198630136986301
14193,0.503296266878475,0.7198630136986301
14194,0.503296266878475,0.7199033037872683
14195,0.5034154090548054,0.7199033037872683
14196,0.5034154090548054,0.7199838839645447
14197,0.5034551231135822,0.7199838839645447
14198,0.5034551231135822,0.7200241740531829
14199,0.5035742652899127,0.7200241740531829
14200,0.5035742652899127,0.7200644641418211
14201,0.5037331215250198,0.7200644641418211
14202,0.5037331215250198,0.7201450443190975
14203,0.5038125496425735,0.7201450443190975
14204,0.5038125496425735,0.7202256244963738
14205,0.5038522637013503,0.7202256244963738
14206,0.5038522637013503,0.7203062046736503
14207,0.5038919777601271,0.7203062046736503
14208,0.5038919777601271,0.7203867848509267
14209,0.5039714058776807,0.7203867848509267
14210,0.5039714058776807,0.7204270749395648
14211,0.5040111199364575,0.7204270749395648
14212,0.5040111199364575,0.7204673650282031
14213,0.5040508339952343,0.7204673650282031
14214,0.5040508339952343,0.7205882352941176
14215,0.5041699761715648,0.7205882352941176
14216,0.5041699761715648,0.7206285253827558
14217,0.5042494042891184,0.7206285253827558
14218,0.5042494042891184,0.7207493956486705
14219,0.5044876886417792,0.7207493956486705
14220,0.5044876886417792,0.7209508460918614
14221,0.5046068308181096,0.7209508460918614
14222,0.5046068308181096,0.7210314262691377
14223,0.50472597299444,0.7210314262691377
14224,0.50472597299444,0.721071716357776
14225,0.5048451151707705,0.721071716357776
14226,0.5048451151707705,0.7212328767123287
14227,0.5048848292295472,0.7212328767123287
14228,0.5048848292295472,0.7214343271555197
14229,0.5050833995234313,0.7214343271555197
14230,0.5050833995234313,0.721474617244158
14231,0.5051231135822081,0.721474617244158
14232,0.5051231135822081,0.7215149073327961
14233,0.5051628276409849,0.7215149073327961
14234,0.5051628276409849,0.7215954875100725
14235,0.5053216838760921,0.7215954875100725
14236,0.5053216838760921,0.7218372280419016
14237,0.5056393963463066,0.7218372280419016
14238,0.5056393963463066,0.7218775181305399
14239,0.5056791104050834,0.7218775181305399
14240,0.5056791104050834,0.7219178082191781
14241,0.5058776806989674,0.7219178082191781
14242,0.5058776806989674,0.7219983883964545
14243,0.505957108816521,0.7219983883964545
14244,0.505957108816521,0.7224415793714746
14245,0.5059968228752979,0.7224415793714746
14246,0.5059968228752979,0.7224818694601128
14247,0.5060365369340747,0.7224818694601128
14248,0.5060365369340747,0.722522159548751
14249,0.506155679110405,0.722522159548751
14250,0.506155679110405,0.7225624496373892
14251,0.5061953931691819,0.7225624496373892
14252,0.5061953931691819,0.7226430298146655
14253,0.5063542494042891,0.7226430298146655
14254,0.5063542494042891,0.7226833199033038
14255,0.5064336775218428,0.7226833199033038
14256,0.5064336775218428,0.7227639000805802
14257,0.5065528196981731,0.7227639000805802
14258,0.5065528196981731,0.7228847703464948
14259,0.5066322478157268,0.7228847703464948
14260,0.5066322478157268,0.7229250604351329
14261,0.5067116759332804,0.7229250604351329
14262,0.5067116759332804,0.7229653505237712
14263,0.5067513899920572,0.7229653505237712
14264,0.5067513899920572,0.7230056406124094
14265,0.5068308181096108,0.7230056406124094
14266,0.5068308181096108,0.7231668009669622
14267,0.5070293884034949,0.7231668009669622
14268,0.5070293884034949,0.7232876712328767
14269,0.5071088165210484,0.7232876712328767
14270,0.5071088165210484,0.7233682514101532
14271,0.5071485305798252,0.7233682514101532
14272,0.5071485305798252,0.7234085414987913
14273,0.507188244638602,0.7234085414987913
14274,0.507188244638602,0.7234488315874295
14275,0.5072279586973789,0.7234488315874295
14276,0.5072279586973789,0.7236502820306204
14277,0.5073073868149325,0.7236502820306204
14278,0.5073073868149325,0.7238114423851733
14279,0.5073471008737093,0.7238114423851733
14280,0.5073471008737093,0.7238517324738114
14281,0.507426528991263,0.7238517324738114
14282,0.507426528991263,0.7238920225624497
14283,0.5075456711675933,0.7238920225624497
14284,0.5075456711675933,0.7239323126510878
14285,0.5077045274027006,0.7239323126510878
14286,0.5077045274027006,0.7239726027397261
14287,0.5077442414614773,0.7239726027397261
14288,0.5077442414614773,0.7240128928283642
14289,0.5077839555202541,0.7240128928283642
14290,0.5077839555202541,0.7240531829170024
14291,0.5079030976965846,0.7240531829170024
14292,0.5079030976965846,0.7240934730056406
14293,0.5079428117553614,0.7240934730056406
14294,0.5079428117553614,0.7241337630942788
14295,0.5079825258141382,0.7241337630942788
14296,0.5079825258141382,0.724174053182917
14297,0.5080222398729151,0.724174053182917
14298,0.5080222398729151,0.7242143432715552
14299,0.5081016679904686,0.7242143432715552
14300,0.5081016679904686,0.7243352135374698
14301,0.5082208101667991,0.7243352135374698
14302,0.5082208101667991,0.724375503626108
14303,0.5082605242255759,0.724375503626108
14304,0.5082605242255759,0.7244157937147462
14305,0.5085385226370135,0.7244157937147462
14306,0.5085385226370135,0.7244560838033843
14307,0.5085782366957903,0.7244560838033843
14308,0.5085782366957903,0.7244963738920226
14309,0.508657664813344,0.7244963738920226
14310,0.508657664813344,0.7246575342465753
14311,0.5088165210484511,0.7246575342465753
14312,0.5088165210484511,0.7247381144238517
14313,0.5088959491660048,0.7247381144238517
14314,0.5088959491660048,0.7248186946011281
14315,0.5089356632247816,0.7248186946011281
14316,0.5089356632247816,0.7249395648670427
14317,0.5090945194598888,0.7249395648670427
14318,0.5090945194598888,0.724979854955681
14319,0.5093725178713264,0.724979854955681
14320,0.5093725178713264,0.7250201450443191
14321,0.5094122319301032,0.7250201450443191
14322,0.5094122319301032,0.7251410153102337
14323,0.5095313741064337,0.7251410153102337
14324,0.5095313741064337,0.7252215954875101
14325,0.5096505162827641,0.7252215954875101
14326,0.5096505162827641,0.7253424657534246
14327,0.5097299444003177,0.7253424657534246
14328,0.5097299444003177,0.7253827558420628
14329,0.509888800635425,0.7253827558420628
14330,0.509888800635425,0.7255439161966156
14331,0.5099285146942018,0.7255439161966156
14332,0.5099285146942018,0.7255842062852538
14333,0.5100079428117553,0.7255842062852538
14334,0.5100079428117553,0.7257453666398066
14335,0.5100476568705322,0.7257453666398066
14336,0.5100476568705322,0.7257856567284448
14337,0.5101270849880858,0.7257856567284448
14338,0.5101270849880858,0.725825946817083
14339,0.5101667990468626,0.725825946817083
14340,0.5101667990468626,0.7259871071716357
14341,0.5102065131056394,0.7259871071716357
14342,0.5102065131056394,0.7260676873489121
14343,0.5104050833995234,0.7260676873489121
14344,0.5104050833995234,0.7261079774375504
14345,0.5104447974583003,0.7261079774375504
14346,0.5104447974583003,0.7261482675261886
14347,0.5104845115170771,0.7261482675261886
14348,0.5104845115170771,0.7261885576148267
14349,0.5105242255758539,0.7261885576148267
14350,0.5105242255758539,0.7263900080580177
14351,0.5106036536934074,0.7263900080580177
14352,0.5106036536934074,0.7265108783239324
14353,0.5106433677521842,0.7265108783239324
14354,0.5106433677521842,0.7267123287671233
14355,0.5106830818109611,0.7267123287671233
14356,0.5106830818109611,0.7268331990330379
14357,0.5107625099285147,0.7268331990330379
14358,0.5107625099285147,0.7269540692989525
14359,0.5108022239872915,0.7269540692989525
14360,0.5108022239872915,0.7270346494762289
14361,0.5108816521048452,0.7270346494762289
14362,0.5108816521048452,0.727074939564867
14363,0.5109610802223987,0.727074939564867
14364,0.5109610802223987,0.7271152296535053
14365,0.5110405083399523,0.7271152296535053
14366,0.5110405083399523,0.727276390008058
14367,0.511119936457506,0.727276390008058
14368,0.511119936457506,0.7274375503626108
14369,0.51131850675139,0.7274375503626108
14370,0.51131850675139,0.727477840451249
14371,0.5113582208101668,0.727477840451249
14372,0.5113582208101668,0.7275181305398872
14373,0.5114376489277204,0.7275181305398872
14374,0.5114376489277204,0.7275987107171635
14375,0.5115567911040508,0.7275987107171635
14376,0.5115567911040508,0.72767929089444
14377,0.5115965051628276,0.72767929089444
14378,0.5115965051628276,0.7277195809830782
14379,0.5116362192216044,0.7277195809830782
14380,0.5116362192216044,0.7277598710717164
14381,0.5116759332803813,0.7277598710717164
14382,0.5116759332803813,0.7278001611603545
14383,0.5117950754567117,0.7278001611603545
14384,0.5117950754567117,0.7278404512489928
14385,0.5118347895154884,0.7278404512489928
14386,0.5118347895154884,0.7278807413376309
14387,0.5119142176330421,0.7278807413376309
14388,0.5119142176330421,0.7279613215149073
14389,0.5119936457505957,0.7279613215149073
14390,0.5119936457505957,0.7280016116035455
14391,0.5120333598093725,0.7280016116035455
14392,0.5120333598093725,0.7281224818694602
14393,0.5120730738681494,0.7281224818694602
14394,0.5120730738681494,0.7281627719580983
14395,0.5121127879269262,0.7281627719580983
14396,0.5121127879269262,0.7282030620467365
14397,0.5122319301032565,0.7282030620467365
14398,0.5122319301032565,0.7282836422240129
14399,0.512351072279587,0.7282836422240129
14400,0.512351072279587,0.7283239323126511
14401,0.5123907863383638,0.7283239323126511
14402,0.5123907863383638,0.7283642224012893
14403,0.5124305003971406,0.7283642224012893
14404,0.5124305003971406,0.7286865431103948
14405,0.5125893566322478,0.7286865431103948
14406,0.5125893566322478,0.7289282836422241
14407,0.5126290706910246,0.7289282836422241
14408,0.5126290706910246,0.7289685737308622
14409,0.5126687847498014,0.7289685737308622
14410,0.5126687847498014,0.7290088638195004
14411,0.5127879269261318,0.7290088638195004
14412,0.5127879269261318,0.7290894439967768
14413,0.5128276409849086,0.7290894439967768
14414,0.5128276409849086,0.729129734085415
14415,0.5128673550436854,0.729129734085415
14416,0.5128673550436854,0.7292103142626913
14417,0.5129070691024623,0.7292103142626913
14418,0.5129070691024623,0.7292908944399678
14419,0.5129864972200159,0.7292908944399678
14420,0.5129864972200159,0.729331184528606
14421,0.5130262112787927,0.729331184528606
14422,0.5130262112787927,0.7294117647058823
14423,0.5130659253375695,0.7294117647058823
14424,0.5130659253375695,0.7294923448831587
14425,0.5131453534551231,0.7294923448831587
14426,0.5131453534551231,0.729532634971797
14427,0.5132247815726767,0.729532634971797
14428,0.5132247815726767,0.7296535052377116
14429,0.5132644956314535,0.7296535052377116
14430,0.5132644956314535,0.7296937953263497
14431,0.5133042096902304,0.7296937953263497
14432,0.5133042096902304,0.729734085414988
14433,0.513383637807784,0.729734085414988
14434,0.513383637807784,0.7299355358581789
14435,0.5134630659253375,0.7299355358581789
14436,0.5134630659253375,0.7300161160354552
14437,0.513582208101668,0.7300161160354552
14438,0.513582208101668,0.7300564061240935
14439,0.5138204924543288,0.7300564061240935
14440,0.5138204924543288,0.7300966962127317
14441,0.5138999205718825,0.7300966962127317
14442,0.5138999205718825,0.7301369863013699
14443,0.5139396346306593,0.7301369863013699
14444,0.5139396346306593,0.7301772763900081
14445,0.5140984908657665,0.7301772763900081
14446,0.5140984908657665,0.7302175664786462
14447,0.5141382049245433,0.7302175664786462
14448,0.5141382049245433,0.7302578565672845
14449,0.5142176330420969,0.7302578565672845
14450,0.5142176330420969,0.7302981466559226
14451,0.5142970611596506,0.7302981466559226
14452,0.5142970611596506,0.7303384367445609
14453,0.5143367752184274,0.7303384367445609
14454,0.5143367752184274,0.7304190169218372
14455,0.5143764892772041,0.7304190169218372
14456,0.5143764892772041,0.7304995970991136
14457,0.5144559173947577,0.7304995970991136
14458,0.5144559173947577,0.7305398871877519
14459,0.514614773629865,0.7305398871877519
14460,0.514614773629865,0.7306607574536664
14461,0.5146942017474185,0.7306607574536664
14462,0.5146942017474185,0.7307413376309427
14463,0.5148530579825258,0.7307413376309427
14464,0.5148530579825258,0.730781627719581
14465,0.5150516282764098,0.730781627719581
14466,0.5150516282764098,0.7308622078968574
14467,0.5151310563939635,0.7308622078968574
14468,0.5151310563939635,0.7309024979854956
14469,0.5151707704527403,0.7309024979854956
14470,0.5151707704527403,0.7309427880741337
14471,0.5152501985702939,0.7309427880741337
14472,0.5152501985702939,0.7310233682514101
14473,0.5152899126290706,0.7310233682514101
14474,0.5152899126290706,0.7312651087832394
14475,0.5155281969817316,0.7312651087832394
14476,0.5155281969817316,0.7313456889605157
14477,0.5155679110405084,0.7313456889605157
14478,0.5155679110405084,0.7314665592264303
14479,0.5156076250992851,0.7314665592264303
14480,0.5156076250992851,0.731627719580983
14481,0.5157267672756156,0.731627719580983
14482,0.5157267672756156,0.7317082997582595
14483,0.5158856235107228,0.7317082997582595
14484,0.5158856235107228,0.731829170024174
14485,0.5159253375694997,0.731829170024174
14486,0.5159253375694997,0.7319097502014504
14487,0.5159650516282764,0.7319097502014504
14488,0.5159650516282764,0.7319500402900886
14489,0.5160047656870532,0.7319500402900886
14490,0.5160047656870532,0.7319903303787269
14491,0.51604447974583,0.7319903303787269
14492,0.51604447974583,0.7320709105560033
14493,0.5162033359809373,0.7320709105560033
14494,0.5162033359809373,0.7321112006446414
14495,0.516243050039714,0.7321112006446414
14496,0.516243050039714,0.7321514907332796
14497,0.5162827640984908,0.7321514907332796
14498,0.5162827640984908,0.7321917808219178
14499,0.5164813343923749,0.7321917808219178
14500,0.5164813343923749,0.7322723609991942
14501,0.5165607625099286,0.7322723609991942
14502,0.5165607625099286,0.732433521353747
14503,0.5168387609213662,0.732433521353747
14504,0.5168387609213662,0.7324738114423852
14505,0.5169181890389197,0.7324738114423852
14506,0.5169181890389197,0.7325141015310234
14507,0.517077045274027,0.7325141015310234
14508,0.517077045274027,0.7326752618855762
14509,0.5171167593328038,0.7326752618855762
14510,0.5171167593328038,0.7327155519742143
14511,0.5171961874503574,0.7327155519742143
14512,0.5171961874503574,0.7327961321514908
14513,0.5173550436854647,0.7327961321514908
14514,0.5173550436854647,0.7328364222401289
14515,0.5174344718030183,0.7328364222401289
14516,0.5174344718030183,0.7329975825946817
14517,0.5175536139793487,0.7329975825946817
14518,0.5175536139793487,0.7330378726833199
14519,0.5177124702144559,0.7330378726833199
14520,0.5177124702144559,0.7330781627719581
14521,0.5178713264495631,0.7330781627719581
14522,0.5178713264495631,0.7331184528605963
14523,0.5179507545671168,0.7331184528605963
14524,0.5179507545671168,0.7332393231265109
14525,0.518109610802224,0.7332393231265109
14526,0.518109610802224,0.7333601933924254
14527,0.5181493248610008,0.7333601933924254
14528,0.5181493248610008,0.7334004834810637
14529,0.5181890389197776,0.7334004834810637
14530,0.5181890389197776,0.7334810636583401
14531,0.5182287529785544,0.7334810636583401
14532,0.5182287529785544,0.7335213537469782
14533,0.5182684670373312,0.7335213537469782
14534,0.5182684670373312,0.7335616438356164
14535,0.5184273232724385,0.7335616438356164
14536,0.5184273232724385,0.7336422240128928
14537,0.5184670373312152,0.7336422240128928
14538,0.5184670373312152,0.7337630942788074
14539,0.5186258935663225,0.7337630942788074
14540,0.5186258935663225,0.7338436744560838
14541,0.5187053216838761,0.7338436744560838
14542,0.5187053216838761,0.733883964544722
14543,0.5187450357426528,0.733883964544722
14544,0.5187450357426528,0.7340048348106366
14545,0.5188244638602065,0.7340048348106366
14546,0.5188244638602065,0.734085414987913
14547,0.5188641779189833,0.734085414987913
14548,0.5188641779189833,0.7341659951651893
14549,0.5189436060365369,0.7341659951651893
14550,0.5189436060365369,0.7342465753424657
14551,0.5189833200953138,0.7342465753424657
14552,0.5189833200953138,0.734286865431104
14553,0.5191421763304209,0.734286865431104
14554,0.5191421763304209,0.7343674456083803
14555,0.519340746624305,0.7343674456083803
14556,0.519340746624305,0.7344480257856567
14557,0.5194201747418586,0.7344480257856567
14558,0.5194201747418586,0.734488315874295
14559,0.5194598888006354,0.734488315874295
14560,0.5194598888006354,0.7345286059629331
14561,0.5196981731532963,0.7345286059629331
14562,0.5196981731532963,0.7345688960515713
14563,0.519737887212073,0.7345688960515713
14564,0.519737887212073,0.7346494762288477
14565,0.5198570293884035,0.7346494762288477
14566,0.5198570293884035,0.734689766317486
14567,0.5199364575059571,0.734689766317486
14568,0.5199364575059571,0.7347300564061241
14569,0.519976171564734,0.7347300564061241
14570,0.519976171564734,0.7347703464947622
14571,0.5200158856235108,0.7347703464947622
14572,0.5200158856235108,0.7348509266720387
14573,0.5201350277998411,0.7348509266720387
14574,0.5201350277998411,0.7348912167606769
14575,0.520174741858618,0.7348912167606769
14576,0.520174741858618,0.7349717969379532
14577,0.5202541699761716,0.7349717969379532
14578,0.5202541699761716,0.7351732473811442
14579,0.5203335980937251,0.7351732473811442
14580,0.5203335980937251,0.7352135374697825
14581,0.5203733121525019,0.7352135374697825
14582,0.5203733121525019,0.7352538275584206
14583,0.5204130262112788,0.7352538275584206
14584,0.5204130262112788,0.735334407735697
14585,0.5204527402700556,0.735334407735697
14586,0.5204527402700556,0.7353746978243352
14587,0.5206115965051629,0.7353746978243352
14588,0.5206115965051629,0.7354552780016116
14589,0.5206910246227164,0.7354552780016116
14590,0.5206910246227164,0.735535858178888
14591,0.5207307386814932,0.735535858178888
14592,0.5207307386814932,0.7355761482675262
14593,0.5208498808578237,0.7355761482675262
14594,0.5208498808578237,0.7356164383561644
14595,0.5208895949166005,0.7356164383561644
14596,0.5208895949166005,0.735737308622079
14597,0.5209293089753773,0.735737308622079
14598,0.5209293089753773,0.7358984689766318
14599,0.5210881652104845,0.7358984689766318
14600,0.5210881652104845,0.7359790491539081
14601,0.521207307386815,0.7359790491539081
14602,0.521207307386815,0.7360193392425464
14603,0.5212470214455918,0.7360193392425464
14604,0.5212470214455918,0.7360999194198228
14605,0.5213264495631453,0.7360999194198228
14606,0.5213264495631453,0.7361402095084609
14607,0.5213661636219221,0.7361402095084609
14608,0.5213661636219221,0.7362610797743755
14609,0.521405877680699,0.7362610797743755
14610,0.521405877680699,0.7363013698630136
14611,0.5214455917394758,0.7363013698630136
14612,0.5214455917394758,0.7364222401289283
14613,0.5215250198570294,0.7364222401289283
14614,0.5215250198570294,0.7364625302175665
14615,0.5215647339158062,0.7364625302175665
14616,0.5215647339158062,0.736583400483481
14617,0.5216441620333598,0.736583400483481
14618,0.5216441620333598,0.7366236905721193
14619,0.5216838760921366,0.7366236905721193
14620,0.5216838760921366,0.7367042707493956
14621,0.5217633042096902,0.7367042707493956
14622,0.5217633042096902,0.736784850926672
14623,0.5218030182684671,0.736784850926672
14624,0.5218030182684671,0.7368251410153103
14625,0.5219221604447974,0.7368251410153103
14626,0.5219221604447974,0.7368654311039484
14627,0.5219618745035742,0.7368654311039484
14628,0.5219618745035742,0.7369057211925866
14629,0.5220413026211279,0.7369057211925866
14630,0.5220413026211279,0.7370265914585012
14631,0.5220810166799047,0.7370265914585012
14632,0.5220810166799047,0.7370668815471394
14633,0.5221604447974583,0.7370668815471394
14634,0.5221604447974583,0.7371474617244158
14635,0.522239872915012,0.7371474617244158
14636,0.522239872915012,0.7372280419016922
14637,0.5223193010325655,0.7372280419016922
14638,0.5223193010325655,0.7372683319903304
14639,0.5223590150913423,0.7372683319903304
14640,0.5223590150913423,0.7373489121676068
14641,0.5225178713264496,0.7373489121676068
14642,0.5225178713264496,0.7374294923448832
14643,0.52263701350278,0.7374294923448832
14644,0.52263701350278,0.7375100725221595
14645,0.5226767275615568,0.7375100725221595
14646,0.5226767275615568,0.7375503626107978
14647,0.5227958697378872,0.7375503626107978
14648,0.5227958697378872,0.7377115229653505
14649,0.5228355837966641,0.7377115229653505
14650,0.5228355837966641,0.7377518130539887
14651,0.5229547259729944,0.7377518130539887
14652,0.5229547259729944,0.7379129734085415
14653,0.5229944400317712,0.7379129734085415
14654,0.5229944400317712,0.7379532634971797
14655,0.5230738681493249,0.7379532634971797
14656,0.5230738681493249,0.7379935535858179
14657,0.5231135822081017,0.7379935535858179
14658,0.5231135822081017,0.7380741337630943
14659,0.5232327243844321,0.7380741337630943
14660,0.5232327243844321,0.7381547139403707
14661,0.5232724384432089,0.7381547139403707
14662,0.5232724384432089,0.7381950040290088
14663,0.5233518665607625,0.7381950040290088
14664,0.5233518665607625,0.7382352941176471
14665,0.5234312946783162,0.7382352941176471
14666,0.5234312946783162,0.7383158742949234
14667,0.5235107227958697,0.7383158742949234
14668,0.5235107227958697,0.738638195004029
14669,0.5236298649722002,0.738638195004029
14670,0.5236298649722002,0.7386784850926672
14671,0.523669579030977,0.7386784850926672
14672,0.523669579030977,0.7387187751813054
14673,0.5237887212073074,0.7387187751813054
14674,0.5237887212073074,0.7387993553585818
14675,0.5238284352660842,0.7387993553585818
14676,0.5238284352660842,0.73883964544722
14677,0.523868149324861,0.73883964544722
14678,0.523868149324861,0.7389202256244963
14679,0.5239078633836378,0.7389202256244963
14680,0.5239078633836378,0.7390008058017727
14681,0.5239872915011914,0.7390008058017727
14682,0.5239872915011914,0.7391619661563256
14683,0.5241858617950754,0.7391619661563256
14684,0.5241858617950754,0.7392022562449637
14685,0.5243447180301827,0.7392022562449637
14686,0.5243447180301827,0.739242546333602
14687,0.5243844320889595,0.739242546333602
14688,0.5243844320889595,0.7392828364222401
14689,0.5244638602065131,0.7392828364222401
14690,0.5244638602065131,0.7393231265108783
14691,0.5245432883240667,0.7393231265108783
14692,0.5245432883240667,0.7393634165995165
14693,0.5245830023828435,0.7393634165995165
14694,0.5245830023828435,0.739443996776793
14695,0.5246227164416203,0.739443996776793
14696,0.5246227164416203,0.7395245769540693
14697,0.5248212867355043,0.7395245769540693
14698,0.5248212867355043,0.7397663174858985
14699,0.524900714853058,0.7397663174858985
14700,0.524900714853058,0.7398066075745366
14701,0.5252184273232724,0.7398066075745366
14702,0.5252184273232724,0.7399274778404512
14703,0.5252581413820493,0.7399274778404512
14704,0.5252581413820493,0.7399677679290895
14705,0.5252978554408261,0.7399677679290895
14706,0.5252978554408261,0.7400080580177276
14707,0.5253375694996029,0.7400080580177276
14708,0.5253375694996029,0.740088638195004
14709,0.5253772835583796,0.740088638195004
14710,0.5253772835583796,0.7401289282836422
14711,0.5254169976171564,0.7401289282836422
14712,0.5254169976171564,0.7401692183722804
14713,0.5254567116759333,0.7401692183722804
14714,0.5254567116759333,0.7402497985495569
14715,0.5255758538522637,0.7402497985495569
14716,0.5255758538522637,0.740290088638195
14717,0.5257347100873709,0.740290088638195
14718,0.5257347100873709,0.7403303787268332
14719,0.5257744241461477,0.7403303787268332
14720,0.5257744241461477,0.7404109589041096
14721,0.5258538522637014,0.7404109589041096
14722,0.5258538522637014,0.7404512489927478
14723,0.5258935663224782,0.7404512489927478
14724,0.5258935663224782,0.740491539081386
14725,0.525933280381255,0.740491539081386
14726,0.525933280381255,0.7405318291700241
14727,0.5259729944400318,0.7405318291700241
14728,0.5259729944400318,0.7405721192586624
14729,0.5260921366163622,0.7405721192586624
14730,0.5260921366163622,0.7406526994359388
14731,0.526131850675139,0.7406526994359388
14732,0.526131850675139,0.7408944399677679
14733,0.5261715647339158,0.7408944399677679
14734,0.5261715647339158,0.7409347300564061
14735,0.5262112787926926,0.7409347300564061
14736,0.5262112787926926,0.7409750201450443
14737,0.5263701350277998,0.7409750201450443
14738,0.5263701350277998,0.7410958904109589
14739,0.5264098490865766,0.7410958904109589
14740,0.5264098490865766,0.7411361804995971
14741,0.5264495631453534,0.7411361804995971
14742,0.5264495631453534,0.7412167606768735
14743,0.5264892772041303,0.7412167606768735
14744,0.5264892772041303,0.7412973408541499
14745,0.5265289912629071,0.7412973408541499
14746,0.5265289912629071,0.7414182111200645
14747,0.5265687053216839,0.7414182111200645
14748,0.5265687053216839,0.741539081385979
14749,0.5266878474980143,0.741539081385979
14750,0.5266878474980143,0.7415793714746173
14751,0.5267275615567911,0.7415793714746173
14752,0.5267275615567911,0.7417002417405318
14753,0.5270055599682287,0.7417002417405318
14754,0.5270055599682287,0.7417808219178083
14755,0.5270452740270055,0.7417808219178083
14756,0.5270452740270055,0.7418211120064464
14757,0.527164416203336,0.7418211120064464
14758,0.527164416203336,0.7419016921837228
14759,0.5273232724384432,0.7419016921837228
14760,0.5273232724384432,0.741941982272361
14761,0.52736298649722,0.741941982272361
14762,0.52736298649722,0.7419822723609992
14763,0.5274027005559968,0.7419822723609992
14764,0.5274027005559968,0.7420225624496374
14765,0.5274424146147736,0.7420225624496374
14766,0.5274424146147736,0.7420628525382755
14767,0.5274821286735505,0.7420628525382755
14768,0.5274821286735505,0.7422240128928284
14769,0.5276012708498808,0.7422240128928284
14770,0.5276012708498808,0.7423045930701048
14771,0.5276806989674345,0.7423045930701048
14772,0.5276806989674345,0.7423448831587429
14773,0.5277204130262113,0.7423448831587429
14774,0.5277204130262113,0.7424254633360193
14775,0.5277601270849881,0.7424254633360193
14776,0.5277601270849881,0.7425060435132957
14777,0.5277998411437649,0.7425060435132957
14778,0.5277998411437649,0.7425866236905722
14779,0.5279189833200953,0.7425866236905722
14780,0.5279189833200953,0.7426269137792103
14781,0.5279586973788721,0.7426269137792103
14782,0.5279586973788721,0.7426672038678485
14783,0.5279984114376489,0.7426672038678485
14784,0.5279984114376489,0.7428283642224013
14785,0.5280381254964257,0.7428283642224013
14786,0.5280381254964257,0.7429089443996777
14787,0.5282366957903097,0.7429089443996777
14788,0.5282366957903097,0.7429895245769541
14789,0.5282764098490865,0.7429895245769541
14790,0.5282764098490865,0.7430298146655923
14791,0.5283161239078634,0.7430298146655923
14792,0.5283161239078634,0.7431103948428687
14793,0.5283558379666402,0.7431103948428687
14794,0.5283558379666402,0.7432312651087832
14795,0.528395552025417,0.7432312651087832
14796,0.528395552025417,0.7432715551974214
14797,0.5285146942017475,0.7432715551974214
14798,0.5285146942017475,0.7434730056406124
14799,0.5285544082605242,0.7434730056406124
14800,0.5285544082605242,0.7435132957292506
14801,0.528594122319301,0.7435132957292506
14802,0.528594122319301,0.7436341659951652
14803,0.5286735504368546,0.7436341659951652
14804,0.5286735504368546,0.7436744560838033
14805,0.5287132644956315,0.7436744560838033
14806,0.5287132644956315,0.7437550362610797
14807,0.5287529785544083,0.7437550362610797
14808,0.5287529785544083,0.7438759065269943
14809,0.5288324066719619,0.7438759065269943
14810,0.5288324066719619,0.7439564867042707
14811,0.5288721207307386,0.7439564867042707
14812,0.5288721207307386,0.7440773569701853
14813,0.5289118347895155,0.7440773569701853
14814,0.5289118347895155,0.7441176470588236
14815,0.5289515488482923,0.7441176470588236
14816,0.5289515488482923,0.7441982272361
14817,0.5289912629070691,0.7441982272361
14818,0.5289912629070691,0.7442385173247381
14819,0.5290706910246227,0.7442385173247381
14820,0.5290706910246227,0.7442788074133763
14821,0.5292295472597299,0.7442788074133763
14822,0.5292295472597299,0.7443190975020145
14823,0.5295472597299444,0.7443190975020145
14824,0.5295472597299444,0.7443593875906527
14825,0.5297855440826053,0.7443593875906527
14826,0.5297855440826053,0.7444802578565672
14827,0.529825258141382,0.7444802578565672
14828,0.529825258141382,0.7445205479452055
14829,0.5300635424940429,0.7445205479452055
14830,0.5300635424940429,0.7445608380338437
14831,0.5301826846703733,0.7445608380338437
14832,0.5301826846703733,0.7446011281224819
14833,0.5303812549642574,0.7446011281224819
14834,0.5303812549642574,0.7446414182111201
14835,0.5304606830818109,0.7446414182111201
14836,0.5304606830818109,0.7448025785656729
14837,0.5307386814932487,0.7448025785656729
14838,0.5307386814932487,0.744842868654311
14839,0.5308181096108022,0.744842868654311
14840,0.5308181096108022,0.7448831587429492
14841,0.5308975377283558,0.7448831587429492
14842,0.5308975377283558,0.7449234488315875
14843,0.5309372517871327,0.7449234488315875
14844,0.5309372517871327,0.7449637389202256
14845,0.5309769658459095,0.7449637389202256
14846,0.5309769658459095,0.7450040290088639
14847,0.531056393963463,0.7450040290088639
14848,0.531056393963463,0.745044319097502
14849,0.5310961080222398,0.745044319097502
14850,0.5310961080222398,0.7450846091861402
14851,0.5312152501985703,0.7450846091861402
14852,0.5312152501985703,0.7451248992747784
14853,0.5312549642573471,0.7451248992747784
14854,0.5312549642573471,0.7451651893634166
14855,0.5312946783161239,0.7451651893634166
14856,0.5312946783161239,0.7452054794520548
14857,0.5313343923749008,0.7452054794520548
14858,0.5313343923749008,0.745245769540693
14859,0.5313741064336776,0.745245769540693
14860,0.5313741064336776,0.7453666398066076
14861,0.5314138204924543,0.7453666398066076
14862,0.5314138204924543,0.7454875100725221
14863,0.5314535345512311,0.7454875100725221
14864,0.5314535345512311,0.7455278001611604
14865,0.5315329626687848,0.7455278001611604
14866,0.5315329626687848,0.7456486704270749
14867,0.5315726767275616,0.7456486704270749
14868,0.5315726767275616,0.7457292506043514
14869,0.5316123907863384,0.7457292506043514
14870,0.5316123907863384,0.7458098307816278
14871,0.5317712470214456,0.7458098307816278
14872,0.5317712470214456,0.7458501208702659
14873,0.5318506751389992,0.7458501208702659
14874,0.5318506751389992,0.7459307010475423
14875,0.5319301032565528,0.7459307010475423
14876,0.5319301032565528,0.7460515713134569
14877,0.5319698173153297,0.7460515713134569
14878,0.5319698173153297,0.7462127316680097
14879,0.5321286735504368,0.7462127316680097
14880,0.5321286735504368,0.7462530217566479
14881,0.5322081016679905,0.7462530217566479
14882,0.5322081016679905,0.7463738920225624
14883,0.5323272438443208,0.7463738920225624
14884,0.5323272438443208,0.7464141821112007
14885,0.5324066719618745,0.7464141821112007
14886,0.5324066719618745,0.746494762288477
14887,0.5324463860206513,0.746494762288477
14888,0.5324463860206513,0.7465350523771153
14889,0.5326052422557586,0.7465350523771153
14890,0.5326052422557586,0.7465753424657534
14891,0.5328038125496426,0.7465753424657534
14892,0.5328038125496426,0.7467365028203062
14893,0.532922954725973,0.7467365028203062
14894,0.532922954725973,0.7468170829975826
14895,0.5330023828435266,0.7468170829975826
14896,0.5330023828435266,0.7469379532634972
14897,0.5330420969023034,0.7469379532634972
14898,0.5330420969023034,0.7470185334407736
14899,0.5330818109610802,0.7470185334407736
14900,0.5330818109610802,0.7470588235294118
14901,0.5332406671961875,0.7470588235294118
14902,0.5332406671961875,0.7471394037066882
14903,0.5332803812549642,0.7471394037066882
14904,0.5332803812549642,0.7472199838839646
14905,0.533320095313741,0.7472199838839646
14906,0.533320095313741,0.7472602739726028
14907,0.5333598093725179,0.7472602739726028
14908,0.5333598093725179,0.7473408541498792
14909,0.5336378077839555,0.7473408541498792
14910,0.5336378077839555,0.7474214343271555
14911,0.5338760921366164,0.7474214343271555
14912,0.5338760921366164,0.7474617244157937
14913,0.5339158061953931,0.7474617244157937
14914,0.5339158061953931,0.7477437550362611
14915,0.5341143764892772,0.7477437550362611
14916,0.5341143764892772,0.7479049153908138
14917,0.534154090548054,0.7479049153908138
14918,0.534154090548054,0.7479854955680902
14919,0.5341938046068309,0.7479854955680902
14920,0.5341938046068309,0.7481063658340048
14921,0.534352660841938,0.7481063658340048
14922,0.534352660841938,0.7481869460112812
14923,0.5343923749007149,0.7481869460112812
14924,0.5343923749007149,0.7482675261885576
14925,0.5344718030182685,0.7482675261885576
14926,0.5344718030182685,0.7483078162771958
14927,0.5345115170770453,0.7483078162771958
14928,0.5345115170770453,0.7483883964544722
14929,0.5346703733121525,0.7483883964544722
14930,0.5346703733121525,0.7484286865431103
14931,0.5347100873709293,0.7484286865431103
14932,0.5347100873709293,0.7484689766317486
14933,0.5347498014297061,0.7484689766317486
14934,0.5347498014297061,0.7485092667203868
14935,0.5349086576648133,0.7485092667203868
14936,0.5349086576648133,0.748549556809025
14937,0.5349483717235901,0.748549556809025
14938,0.5349483717235901,0.7485898468976632
14939,0.5351469420174741,0.7485898468976632
14940,0.5351469420174741,0.7488315874294923
14941,0.5352660841938046,0.7488315874294923
14942,0.5352660841938046,0.748952457695407
14943,0.5353057982525814,0.748952457695407
14944,0.5353057982525814,0.7489927477840451
14945,0.5354249404289119,0.7489927477840451
14946,0.5354249404289119,0.7490330378726833
14947,0.5354646544876887,0.7490330378726833
14948,0.5354646544876887,0.7491941982272361
14949,0.5355440826052422,0.7491941982272361
14950,0.5355440826052422,0.7492344883158742
14951,0.535583796664019,0.7492344883158742
14952,0.535583796664019,0.7493150684931507
14953,0.5357029388403495,0.7493150684931507
14954,0.5357029388403495,0.7493956486704271
14955,0.5357426528991263,0.7493956486704271
14956,0.5357426528991263,0.7494359387590652
14957,0.535782366957903,0.7494359387590652
14958,0.535782366957903,0.7494762288477035
14959,0.5358220810166799,0.7494762288477035
14960,0.5358220810166799,0.7495568090249799
14961,0.5359412231930103,0.7495568090249799
14962,0.5359412231930103,0.749597099113618
14963,0.536020651310564,0.749597099113618
14964,0.536020651310564,0.7496373892022562
14965,0.5361000794281175,0.7496373892022562
14966,0.5361000794281175,0.7497582594681709
14967,0.5361397934868943,0.7497582594681709
14968,0.5361397934868943,0.749798549556809
14969,0.5361795075456711,0.749798549556809
14970,0.5361795075456711,0.7498388396454472
14971,0.536219221604448,0.7498388396454472
14972,0.536219221604448,0.7498791297340854
14973,0.5362986497220016,0.7498791297340854
14974,0.5362986497220016,0.7499194198227236
14975,0.5363383637807784,0.7499194198227236
14976,0.5363383637807784,0.75
14977,0.5365369340746624,0.75
14978,0.5365369340746624,0.7500805801772764
14979,0.5365766481334392,0.7500805801772764
14980,0.5365766481334392,0.7502820306204674
14981,0.5366560762509929,0.7502820306204674
14982,0.5366560762509929,0.7503223207091055
14983,0.5367355043685464,0.7503223207091055
14984,0.5367355043685464,0.750402900886382
14985,0.5367752184273232,0.750402900886382
14986,0.5367752184273232,0.7505237711522965
14987,0.5368943606036537,0.7505237711522965
14988,0.5368943606036537,0.7506043513295729
14989,0.5369737887212073,0.7506043513295729
14990,0.5369737887212073,0.7506446414182111
14991,0.5371723590150913,0.7506446414182111
14992,0.5371723590150913,0.7507655116841258
14993,0.5372120730738682,0.7507655116841258
14994,0.5372120730738682,0.7508058017727639
14995,0.5374106433677522,0.7508058017727639
14996,0.5374106433677522,0.750846091861402
14997,0.5375694996028594,0.750846091861402
14998,0.5375694996028594,0.7508863819500403
14999,0.5376092136616362,0.7508863819500403
15000,0.5376092136616362,0.7509669621273167
15001,0.5376886417791898,0.7509669621273167
15002,0.5376886417791898,0.7510072522159549
15003,0.5377283558379666,0.7510072522159549
15004,0.5377283558379666,0.751047542304593
15005,0.5378474980142971,0.751047542304593
15006,0.5378474980142971,0.7512087026591459
15007,0.5380063542494042,0.7512087026591459
15008,0.5380063542494042,0.751248992747784
15009,0.5381254964257347,0.751248992747784
15010,0.5381254964257347,0.7513295729250604
15011,0.5381652104845115,0.7513295729250604
15012,0.5381652104845115,0.751450443190975
15013,0.538284352660842,0.751450443190975
15014,0.538284352660842,0.7515310233682514
15015,0.5383240667196187,0.7515310233682514
15016,0.5383240667196187,0.7516116035455278
15017,0.5383637807783955,0.7516116035455278
15018,0.5383637807783955,0.751651893634166
15019,0.5384034948371723,0.751651893634166
15020,0.5384034948371723,0.7516921837228042
15021,0.538482922954726,0.7516921837228042
15022,0.538482922954726,0.7517324738114424
15023,0.5385623510722796,0.7517324738114424
15024,0.5385623510722796,0.7518130539887188
15025,0.5386020651310564,0.7518130539887188
15026,0.5386020651310564,0.7518533440773569
15027,0.5386417791898332,0.7518533440773569
15028,0.5386417791898332,0.7518936341659952
15029,0.5387212073073868,0.7518936341659952
15030,0.5387212073073868,0.7519339242546333
15031,0.5387609213661636,0.7519339242546333
15032,0.5387609213661636,0.7520950846091862
15033,0.5388800635424941,0.7520950846091862
15034,0.5388800635424941,0.7521756647864626
15035,0.5389594916600476,0.7521756647864626
15036,0.5389594916600476,0.7522159548751007
15037,0.5389992057188244,0.7522159548751007
15038,0.5389992057188244,0.7522965350523771
15039,0.5390786338363781,0.7522965350523771
15040,0.5390786338363781,0.7523368251410153
15041,0.5391183478951549,0.7523368251410153
15042,0.5391183478951549,0.7523771152296536
15043,0.5392772041302621,0.7523771152296536
15044,0.5392772041302621,0.7524174053182917
15045,0.5393566322478157,0.7524174053182917
15046,0.5393566322478157,0.7524576954069299
15047,0.5394757744241462,0.7524576954069299
15048,0.5394757744241462,0.7524979854955681
15049,0.5395552025416998,0.7524979854955681
15050,0.5395552025416998,0.7525785656728445
15051,0.5395949166004765,0.7525785656728445
15052,0.5395949166004765,0.7526591458501208
15053,0.539714058776807,0.7526591458501208
15054,0.539714058776807,0.7526994359387591
15055,0.5397537728355838,0.7526994359387591
15056,0.5397537728355838,0.7527397260273972
15057,0.5397934868943606,0.7527397260273972
15058,0.5397934868943606,0.7528203062046737
15059,0.5398332009531374,0.7528203062046737
15060,0.5398332009531374,0.7529008863819501
15061,0.5398729150119143,0.7529008863819501
15062,0.5398729150119143,0.7530217566478646
15063,0.539912629070691,0.7530217566478646
15064,0.539912629070691,0.7530620467365028
15065,0.5399523431294678,0.7530620467365028
15066,0.5399523431294678,0.753102336825141
15067,0.5400714853057983,0.753102336825141
15068,0.5400714853057983,0.7532232070910556
15069,0.5403097696584591,0.7532232070910556
15070,0.5403097696584591,0.7532634971796938
15071,0.5403494837172359,0.7532634971796938
15072,0.5403494837172359,0.753303787268332
15073,0.5404686258935664,0.753303787268332
15074,0.5404686258935664,0.7533843674456083
15075,0.5405480540111199,0.7533843674456083
15076,0.5405480540111199,0.7534649476228847
15077,0.5405877680698967,0.7534649476228847
15078,0.5405877680698967,0.7535455278001612
15079,0.5406274821286735,0.7535455278001612
15080,0.5406274821286735,0.7536261079774376
15081,0.5406671961874504,0.7536261079774376
15082,0.5406671961874504,0.7537872683319903
15083,0.540746624305004,0.7537872683319903
15084,0.540746624305004,0.7538678485092667
15085,0.5407863383637808,0.7538678485092667
15086,0.5407863383637808,0.753908138597905
15087,0.5409054805401112,0.753908138597905
15088,0.5409054805401112,0.7539484286865431
15089,0.540945194598888,0.7539484286865431
15090,0.540945194598888,0.7539887187751813
15091,0.5410246227164416,0.7539887187751813
15092,0.5410246227164416,0.7540290088638195
15093,0.5413820492454329,0.7540290088638195
15094,0.5413820492454329,0.7540692989524577
15095,0.5415409054805401,0.7540692989524577
15096,0.5415409054805401,0.7541095890410959
15097,0.5416600476568705,0.7541095890410959
15098,0.5416600476568705,0.7542707493956486
15099,0.541779189833201,0.7542707493956486
15100,0.541779189833201,0.7543513295729251
15101,0.5418189038919777,0.7543513295729251
15102,0.5418189038919777,0.754552780016116
15103,0.5418586179507545,0.754552780016116
15104,0.5418586179507545,0.7548751007252216
15105,0.5419380460683082,0.7548751007252216
15106,0.5419380460683082,0.7549153908138598
15107,0.5420174741858618,0.7549153908138598
15108,0.5420174741858618,0.754955680902498
15109,0.5421366163621922,0.754955680902498
15110,0.5421366163621922,0.7549959709911361
15111,0.542176330420969,0.7549959709911361
15112,0.542176330420969,0.7551974214343271
15113,0.5424146147736298,0.7551974214343271
15114,0.5424146147736298,0.7552377115229654
15115,0.5425337569499603,0.7552377115229654
15116,0.5425337569499603,0.7553182917002418
15117,0.5425734710087371,0.7553182917002418
15118,0.5425734710087371,0.7553988718775181
15119,0.5426131850675139,0.7553988718775181
15120,0.5426131850675139,0.7556003223207091
15121,0.5426926131850676,0.7556003223207091
15122,0.5426926131850676,0.7556809024979855
15123,0.5428911834789516,0.7556809024979855
15124,0.5428911834789516,0.7557614826752619
15125,0.5429308975377284,0.7557614826752619
15126,0.5429308975377284,0.7559226430298147
15127,0.5429706115965052,0.7559226430298147
15128,0.5429706115965052,0.7559629331184529
15129,0.5430500397140587,0.7559629331184529
15130,0.5430500397140587,0.7560435132957293
15131,0.543208895949166,0.7560435132957293
15132,0.543208895949166,0.7560838033843674
15133,0.5432486100079428,0.7560838033843674
15134,0.5432486100079428,0.756204673650282
15135,0.5433677521842732,0.756204673650282
15136,0.5433677521842732,0.7562449637389203
15137,0.5434868943606036,0.7562449637389203
15138,0.5434868943606036,0.7562852538275584
15139,0.5435266084193805,0.7562852538275584
15140,0.5435266084193805,0.7563255439161967
15141,0.5436457505957109,0.7563255439161967
15142,0.5436457505957109,0.7563658340048348
15143,0.5436854646544876,0.7563658340048348
15144,0.5436854646544876,0.756406124093473
15145,0.5437251787132645,0.756406124093473
15146,0.5437251787132645,0.7565269943593876
15147,0.5438840349483717,0.7565269943593876
15148,0.5438840349483717,0.7565672844480258
15149,0.5439237490071486,0.7565672844480258
15150,0.5439237490071486,0.7566075745366639
15151,0.5440826052422557,0.7566075745366639
15152,0.5440826052422557,0.7566881547139404
15153,0.5442017474185862,0.7566881547139404
15154,0.5442017474185862,0.7567687348912168
15155,0.5442811755361397,0.7567687348912168
15156,0.5442811755361397,0.7568090249798549
15157,0.5444003177124702,0.7568090249798549
15158,0.5444003177124702,0.7568493150684932
15159,0.544440031771247,0.7568493150684932
15160,0.544440031771247,0.7568896051571313
15161,0.5444797458300238,0.7568896051571313
15162,0.5444797458300238,0.7569298952457696
15163,0.5445194598888007,0.7569298952457696
15164,0.5445194598888007,0.7569701853344077
15165,0.5445591739475775,0.7569701853344077
15166,0.5445591739475775,0.7570507655116842
15167,0.5445988880063543,0.7570507655116842
15168,0.5445988880063543,0.7570910556003223
15169,0.5447180301826847,0.7570910556003223
15170,0.5447180301826847,0.7572119258662369
15171,0.5447577442414615,0.7572119258662369
15172,0.5447577442414615,0.7572522159548751
15173,0.5449166004765688,0.7572522159548751
15174,0.5449166004765688,0.7573730862207897
15175,0.5450357426528991,0.7573730862207897
15176,0.5450357426528991,0.7574536663980661
15177,0.5451548848292296,0.7574536663980661
15178,0.5451548848292296,0.7574939564867043
15179,0.5451945988880064,0.7574939564867043
15180,0.5451945988880064,0.7575342465753425
15181,0.5453534551231136,0.7575342465753425
15182,0.5453534551231136,0.7576148267526188
15183,0.5453931691818904,0.7576148267526188
15184,0.5453931691818904,0.7576551168412571
15185,0.5455520254169977,0.7576551168412571
15186,0.5455520254169977,0.7577356970185335
15187,0.545869737887212,0.7577356970185335
15188,0.545869737887212,0.7578565672844481
15189,0.5460285941223193,0.7578565672844481
15190,0.5460285941223193,0.7578968573730862
15191,0.5460683081810961,0.7578968573730862
15192,0.5460683081810961,0.7579371474617245
15193,0.5461080222398729,0.7579371474617245
15194,0.5461080222398729,0.7580177276390008
15195,0.5462271644162033,0.7580177276390008
15196,0.5462271644162033,0.7580983078162772
15197,0.5462668784749801,0.7580983078162772
15198,0.5462668784749801,0.7583803384367446
15199,0.5464257347100874,0.7583803384367446
15200,0.5464257347100874,0.758460918614021
15201,0.5464654487688642,0.758460918614021
15202,0.5464654487688642,0.7585012087026591
15203,0.5465448768864178,0.7585012087026591
15204,0.5465448768864178,0.7585414987912973
15205,0.5465845909451946,0.7585414987912973
15206,0.5465845909451946,0.7585817888799355
15207,0.5466640190627482,0.7585817888799355
15208,0.5466640190627482,0.7586220789685737
15209,0.5467831612390787,0.7586220789685737
15210,0.5467831612390787,0.7587026591458501
15211,0.546902303415409,0.7587026591458501
15212,0.546902303415409,0.7587832393231265
15213,0.5469420174741859,0.7587832393231265
15214,0.5469420174741859,0.7588235294117647
15215,0.5470611596505163,0.7588235294117647
15216,0.5470611596505163,0.7589041095890411
15217,0.5471008737092931,0.7589041095890411
15218,0.5471008737092931,0.7589443996776792
15219,0.5471803018268467,0.7589443996776792
15220,0.5471803018268467,0.7590249798549557
15221,0.5472200158856235,0.7590249798549557
15222,0.5472200158856235,0.7590652699435939
15223,0.5472994440031771,0.7590652699435939
15224,0.5472994440031771,0.7591458501208702
15225,0.5474185861795076,0.7591458501208702
15226,0.5474185861795076,0.7592667203867849
15227,0.5475774424146148,0.7592667203867849
15228,0.5475774424146148,0.759307010475423
15229,0.5476965845909452,0.759307010475423
15230,0.5476965845909452,0.7593473005640612
15231,0.547736298649722,0.7593473005640612
15232,0.547736298649722,0.7593875906526995
15233,0.5478951548848292,0.7593875906526995
15234,0.5478951548848292,0.7594278807413376
15235,0.5479745830023829,0.7594278807413376
15236,0.5479745830023829,0.7594681708299759
15237,0.54813343923749,0.7594681708299759
15238,0.54813343923749,0.759508460918614
15239,0.5481731532962669,0.759508460918614
15240,0.5481731532962669,0.7595487510072522
15241,0.5482525814138205,0.7595487510072522
15242,0.5482525814138205,0.7595890410958904
15243,0.5483320095313741,0.7595890410958904
15244,0.5483320095313741,0.7596293311845286
15245,0.548371723590151,0.7596293311845286
15246,0.548371723590151,0.7596696212731668
15247,0.5484511517077045,0.7596696212731668
15248,0.5484511517077045,0.7597502014504431
15249,0.5485305798252581,0.7597502014504431
15250,0.5485305798252581,0.7597904915390814
15251,0.548570293884035,0.7597904915390814
15252,0.548570293884035,0.7598307816277196
15253,0.5486100079428118,0.7598307816277196
15254,0.5486100079428118,0.759911361804996
15255,0.5486497220015886,0.759911361804996
15256,0.5486497220015886,0.7599516518936341
15257,0.5486894360603654,0.7599516518936341
15258,0.5486894360603654,0.7599919419822724
15259,0.5488085782366958,0.7599919419822724
15260,0.5488085782366958,0.7600322320709105
15261,0.5488482922954726,0.7600322320709105
15262,0.5488482922954726,0.7600725221595488
15263,0.5489674344718031,0.7600725221595488
15264,0.5489674344718031,0.7601128122481869
15265,0.5490865766481334,0.7601128122481869
15266,0.5490865766481334,0.7603142626913779
15267,0.5492454328832407,0.7603142626913779
15268,0.5492454328832407,0.7603545527800161
15269,0.5492851469420175,0.7603545527800161
15270,0.5492851469420175,0.7603948428686543
15271,0.5494042891183479,0.7603948428686543
15272,0.5494042891183479,0.7604351329572925
15273,0.549602859412232,0.7604351329572925
15274,0.549602859412232,0.7604754230459307
15275,0.5496822875297855,0.7604754230459307
15276,0.5496822875297855,0.7605157131345689
15277,0.549801429706116,0.7605157131345689
15278,0.549801429706116,0.7606768734891217
15279,0.5498411437648928,0.7606768734891217
15280,0.5498411437648928,0.760757453666398
15281,0.5499205718824464,0.760757453666398
15282,0.5499205718824464,0.7608380338436744
15283,0.5501191421763304,0.7608380338436744
15284,0.5501191421763304,0.7609186140209508
15285,0.5501985702938841,0.7609186140209508
15286,0.5501985702938841,0.7609991941982273
15287,0.5502382843526609,0.7609991941982273
15288,0.5502382843526609,0.7610394842868654
15289,0.5502779984114377,0.7610394842868654
15290,0.5502779984114377,0.7610797743755037
15291,0.5503574265289912,0.7610797743755037
15292,0.5503574265289912,0.7612006446414182
15293,0.5503971405877681,0.7612006446414182
15294,0.5503971405877681,0.7612409347300564
15295,0.5504368546465449,0.7612409347300564
15296,0.5504368546465449,0.7612812248186946
15297,0.5505162827640985,0.7612812248186946
15298,0.5505162827640985,0.7614020950846092
15299,0.5505559968228753,0.7614020950846092
15300,0.5505559968228753,0.7614423851732474
15301,0.5505957108816522,0.7614423851732474
15302,0.5505957108816522,0.7615632554391619
15303,0.5506354249404289,0.7615632554391619
15304,0.5506354249404289,0.7616841257050766
15305,0.5506751389992057,0.7616841257050766
15306,0.5506751389992057,0.7617244157937147
15307,0.5507545671167593,0.7617244157937147
15308,0.5507545671167593,0.7618049959709912
15309,0.5507942811755362,0.7618049959709912
15310,0.5507942811755362,0.7618855761482676
15311,0.5509928514694201,0.7618855761482676
15312,0.5509928514694201,0.7619258662369057
15313,0.5510722795869738,0.7619258662369057
15314,0.5510722795869738,0.7619661563255439
15315,0.5511119936457506,0.7619661563255439
15316,0.5511119936457506,0.7620064464141821
15317,0.551231135822081,0.7620064464141821
15318,0.551231135822081,0.7620467365028203
15319,0.5512708498808578,0.7620467365028203
15320,0.5512708498808578,0.7621273166800967
15321,0.5513105639396346,0.7621273166800967
15322,0.5513105639396346,0.7622481869460113
15323,0.5515488482922954,0.7622481869460113
15324,0.5515488482922954,0.7622884770346495
15325,0.5516282764098491,0.7622884770346495
15326,0.5516282764098491,0.7623690572119258
15327,0.5517474185861795,0.7623690572119258
15328,0.5517474185861795,0.7625302175664787
15329,0.5517871326449563,0.7625302175664787
15330,0.5517871326449563,0.7626510878323932
15331,0.5518268467037332,0.7626510878323932
15332,0.5518268467037332,0.7626913779210315
15333,0.5519062748212867,0.7626913779210315
15334,0.5519062748212867,0.7627316680096696
15335,0.5519459888800635,0.7627316680096696
15336,0.5519459888800635,0.7627719580983078
15337,0.5519857029388403,0.7627719580983078
15338,0.5519857029388403,0.7628525382755842
15339,0.5520254169976172,0.7628525382755842
15340,0.5520254169976172,0.7629331184528606
15341,0.5521048451151708,0.7629331184528606
15342,0.5521048451151708,0.7629734085414988
15343,0.5521445591739476,0.7629734085414988
15344,0.5521445591739476,0.7630539887187752
15345,0.552263701350278,0.7630539887187752
15346,0.552263701350278,0.763215149073328
15347,0.5523828435266084,0.763215149073328
15348,0.5523828435266084,0.7633763094278807
15349,0.5524225575853853,0.7633763094278807
15350,0.5524225575853853,0.763416599516519
15351,0.5525416997617156,0.763416599516519
15352,0.5525416997617156,0.7635374697824335
15353,0.5527402700555997,0.7635374697824335
15354,0.5527402700555997,0.7635777598710717
15355,0.5527799841143765,0.7635777598710717
15356,0.5527799841143765,0.7636180499597099
15357,0.5528196981731534,0.7636180499597099
15358,0.5528196981731534,0.7637389202256245
15359,0.5529388403494837,0.7637389202256245
15360,0.5529388403494837,0.7637792103142627
15361,0.5529785544082605,0.7637792103142627
15362,0.5529785544082605,0.7638195004029009
15363,0.5530182684670373,0.7638195004029009
15364,0.5530182684670373,0.7638597904915391
15365,0.553097696584591,0.7638597904915391
15366,0.553097696584591,0.7639403706688155
15367,0.5531374106433677,0.7639403706688155
15368,0.5531374106433677,0.7639806607574536
15369,0.5532168387609213,0.7639806607574536
15370,0.5532168387609213,0.7640209508460919
15371,0.553296266878475,0.7640209508460919
15372,0.553296266878475,0.76406124093473
15373,0.5533359809372518,0.76406124093473
15374,0.5533359809372518,0.7641015310233682
15375,0.5533756949960286,0.7641015310233682
15376,0.5533756949960286,0.7641821112006446
15377,0.5535345512311358,0.7641821112006446
15378,0.5535345512311358,0.7643029814665592
15379,0.5535742652899126,0.7643029814665592
15380,0.5535742652899126,0.7643432715551974
15381,0.5537331215250199,0.7643432715551974
15382,0.5537331215250199,0.7643835616438356
15383,0.5537728355837966,0.7643835616438356
15384,0.5537728355837966,0.7644238517324738
15385,0.5538522637013503,0.7644238517324738
15386,0.5538522637013503,0.764464141821112
15387,0.5538919777601271,0.764464141821112
15388,0.5538919777601271,0.7645044319097501
15389,0.5539316918189039,0.7645044319097501
15390,0.5539316918189039,0.7645850120870266
15391,0.5540905480540111,0.7645850120870266
15392,0.5540905480540111,0.7646253021756648
15393,0.5542096902303415,0.7646253021756648
15394,0.5542096902303415,0.764665592264303
15395,0.5542891183478952,0.764665592264303
15396,0.5542891183478952,0.7647864625302175
15397,0.554328832406672,0.7647864625302175
15398,0.554328832406672,0.7648267526188558
15399,0.5543685464654488,0.7648267526188558
15400,0.5543685464654488,0.7649879129734085
15401,0.5546862589356633,0.7649879129734085
15402,0.5546862589356633,0.7651490733279613
15403,0.5548054011119936,0.7651490733279613
15404,0.5548054011119936,0.7652699435938759
15405,0.5548451151707704,0.7652699435938759
15406,0.5548451151707704,0.765310233682514
15407,0.5549245432883241,0.765310233682514
15408,0.5549245432883241,0.7653908138597905
15409,0.5550039714058776,0.7653908138597905
15410,0.5550039714058776,0.7654713940370669
15411,0.5550436854646544,0.7654713940370669
15412,0.5550436854646544,0.7655519742143433
15413,0.5551231135822081,0.7655519742143433
15414,0.5551231135822081,0.7656325543916197
15415,0.5553216838760922,0.7656325543916197
15416,0.5553216838760922,0.7657937147461724
15417,0.5554011119936457,0.7657937147461724
15418,0.5554011119936457,0.7658340048348107
15419,0.5554408260524225,0.7658340048348107
15420,0.5554408260524225,0.765914585012087
15421,0.5554805401111994,0.765914585012087
15422,0.5554805401111994,0.7660354552780017
15423,0.5555996822875298,0.7660354552780017
15424,0.5555996822875298,0.766116035455278
15425,0.555758538522637,0.766116035455278
15426,0.555758538522637,0.7661563255439162
15427,0.5559173947577443,0.7661563255439162
15428,0.5559173947577443,0.7661966156325544
15429,0.555957108816521,0.7661966156325544
15430,0.555957108816521,0.7662369057211926
15431,0.5560762509928515,0.7662369057211926
15432,0.5560762509928515,0.7663577759871072
15433,0.5562748212867356,0.7663577759871072
15434,0.5562748212867356,0.7663980660757453
15435,0.5563542494042891,0.7663980660757453
15436,0.5563542494042891,0.7664383561643836
15437,0.5564733915806196,0.7664383561643836
15438,0.5564733915806196,0.7664786462530218
15439,0.5565528196981732,0.7664786462530218
15440,0.5565528196981732,0.7665189363416599
15441,0.55659253375695,0.7665189363416599
15442,0.55659253375695,0.7665592264302982
15443,0.5566719618745036,0.7665592264302982
15444,0.5566719618745036,0.7665995165189363
15445,0.556791104050834,0.7665995165189363
15446,0.556791104050834,0.7666398066075746
15447,0.5569102462271645,0.7666398066075746
15448,0.5569102462271645,0.7666800966962127
15449,0.5569499602859412,0.7666800966962127
15450,0.5569499602859412,0.7667203867848509
15451,0.556989674344718,0.7667203867848509
15452,0.556989674344718,0.7668412570507656
15453,0.5570293884034948,0.7668412570507656
15454,0.5570293884034948,0.7668815471394037
15455,0.5570691024622716,0.7668815471394037
15456,0.5570691024622716,0.7670024174053183
15457,0.5571485305798253,0.7670024174053183
15458,0.5571485305798253,0.7670427074939565
15459,0.5571882446386021,0.7670427074939565
15460,0.5571882446386021,0.7672038678485092
15461,0.5572676727561556,0.7672038678485092
15462,0.5572676727561556,0.7673650282030621
15463,0.5573471008737093,0.7673650282030621
15464,0.5573471008737093,0.7674053182917002
15465,0.5575456711675933,0.7674053182917002
15466,0.5575456711675933,0.7674456083803385
15467,0.5577839555202542,0.7674456083803385
15468,0.5577839555202542,0.7674858984689766
15469,0.5578633836378077,0.7674858984689766
15470,0.5578633836378077,0.7676067687348912
15471,0.5579428117553614,0.7676067687348912
15472,0.5579428117553614,0.7676873489121676
15473,0.5581016679904687,0.7676873489121676
15474,0.5581016679904687,0.7677276390008058
15475,0.558220810166799,0.7677276390008058
15476,0.558220810166799,0.767767929089444
15477,0.5583002382843527,0.767767929089444
15478,0.5583002382843527,0.7678887993553586
15479,0.5583796664019063,0.7678887993553586
15480,0.5583796664019063,0.767969379532635
15481,0.5585385226370135,0.767969379532635
15482,0.5585385226370135,0.7680096696212731
15483,0.5586179507545671,0.7680096696212731
15484,0.5586179507545671,0.7680902497985496
15485,0.5586973788721207,0.7680902497985496
15486,0.5586973788721207,0.768170829975826
15487,0.5587370929308976,0.768170829975826
15488,0.5587370929308976,0.7682111200644641
15489,0.5587768069896744,0.7682111200644641
15490,0.5587768069896744,0.7682917002417405
15491,0.5588165210484511,0.7682917002417405
15492,0.5588165210484511,0.768372280419017
15493,0.5588562351072279,0.768372280419017
15494,0.5588562351072279,0.7685334407735697
15495,0.5588959491660047,0.7685334407735697
15496,0.5588959491660047,0.7686543110394843
15497,0.559054805401112,0.7686543110394843
15498,0.559054805401112,0.7687348912167606
15499,0.5591739475774424,0.7687348912167606
15500,0.5591739475774424,0.768815471394037
15501,0.5593328038125497,0.768815471394037
15502,0.5593328038125497,0.7689363416599516
15503,0.5593725178713265,0.7689363416599516
15504,0.5593725178713265,0.7689766317485899
15505,0.5594122319301033,0.7689766317485899
15506,0.5594122319301033,0.769016921837228
15507,0.5597299444003178,0.769016921837228
15508,0.5597299444003178,0.7690975020145044
15509,0.5598093725178713,0.7690975020145044
15510,0.5598093725178713,0.7691377921031426
15511,0.5598888006354249,0.7691377921031426
15512,0.5598888006354249,0.7691780821917809
15513,0.5599285146942018,0.7691780821917809
15514,0.5599285146942018,0.769218372280419
15515,0.5600079428117554,0.769218372280419
15516,0.5600079428117554,0.7692586623690573
15517,0.5600873709293089,0.7692586623690573
15518,0.5600873709293089,0.7692989524576954
15519,0.5602065131056394,0.7692989524576954
15520,0.5602065131056394,0.76941982272361
15521,0.5604050833995234,0.76941982272361
15522,0.5604050833995234,0.7695004029008864
15523,0.5604447974583002,0.7695004029008864
15524,0.5604447974583002,0.7695406929895245
15525,0.560484511517077,0.7695406929895245
15526,0.560484511517077,0.7697018533440774
15527,0.5605242255758539,0.7697018533440774
15528,0.5605242255758539,0.7697824335213538
15529,0.5606433677521843,0.7697824335213538
15530,0.5606433677521843,0.7699033037872683
15531,0.5607227958697378,0.7699033037872683
15532,0.5607227958697378,0.7699838839645448
15533,0.5609213661636219,0.7699838839645448
15534,0.5609213661636219,0.7701450443190975
15535,0.5609610802223988,0.7701450443190975
15536,0.5609610802223988,0.770265914585012
15537,0.5611596505162828,0.770265914585012
15538,0.5611596505162828,0.7703062046736503
15539,0.5611993645750596,0.7703062046736503
15540,0.5611993645750596,0.7703867848509267
15541,0.5613582208101668,0.7703867848509267
15542,0.5613582208101668,0.7704270749395649
15543,0.5614376489277204,0.7704270749395649
15544,0.5614376489277204,0.770467365028203
15545,0.561517077045274,0.770467365028203
15546,0.561517077045274,0.7705479452054794
15547,0.5615567911040509,0.7705479452054794
15548,0.5615567911040509,0.7705882352941177
15549,0.5616759332803812,0.7705882352941177
15550,0.5616759332803812,0.7706285253827558
15551,0.5617950754567117,0.7706285253827558
15552,0.5617950754567117,0.7707091055600322
15553,0.5618347895154885,0.7707091055600322
15554,0.5618347895154885,0.7707493956486704
15555,0.561953931691819,0.7707493956486704
15556,0.561953931691819,0.7707896857373087
15557,0.5620333598093725,0.7707896857373087
15558,0.5620333598093725,0.7708299758259468
15559,0.5620730738681493,0.7708299758259468
15560,0.5620730738681493,0.770870265914585
15561,0.562152501985703,0.770870265914585
15562,0.562152501985703,0.7709911361804996
15563,0.5622319301032566,0.7709911361804996
15564,0.5622319301032566,0.7710314262691378
15565,0.5622716441620333,0.7710314262691378
15566,0.5622716441620333,0.7710717163577759
15567,0.5624305003971406,0.7710717163577759
15568,0.5624305003971406,0.7711120064464142
15569,0.5624702144559174,0.7711120064464142
15570,0.5624702144559174,0.7712328767123288
15571,0.5626290706910246,0.7712328767123288
15572,0.5626290706910246,0.7713134568896052
15573,0.5628276409849087,0.7713134568896052
15574,0.5628276409849087,0.7713940370668816
15575,0.562946783161239,0.7713940370668816
15576,0.562946783161239,0.7714746172441579
15577,0.5630659253375695,0.7714746172441579
15578,0.5630659253375695,0.7715954875100726
15579,0.5631850675139,0.7715954875100726
15580,0.5631850675139,0.7717163577759871
15581,0.5632644956314535,0.7717163577759871
15582,0.5632644956314535,0.7717566478646253
15583,0.563383637807784,0.7717566478646253
15584,0.563383637807784,0.7717969379532635
15585,0.563582208101668,0.7717969379532635
15586,0.563582208101668,0.7718775181305398
15587,0.5636616362192216,0.7718775181305398
15588,0.5636616362192216,0.7719178082191781
15589,0.5637410643367752,0.7719178082191781
15590,0.5637410643367752,0.7719983883964545
15591,0.5638204924543289,0.7719983883964545
15592,0.5638204924543289,0.7721595487510072
15593,0.5639793486894361,0.7721595487510072
15594,0.5639793486894361,0.7722401289282836
15595,0.5640190627482129,0.7722401289282836
15596,0.5640190627482129,0.7724012892828365
15597,0.5641779189833201,0.7724012892828365
15598,0.5641779189833201,0.7726833199033037
15599,0.5642573471008737,0.7726833199033037
15600,0.5642573471008737,0.772723609991942
15601,0.5643367752184273,0.772723609991942
15602,0.5643367752184273,0.7728041901692184
15603,0.5645353455123113,0.7728041901692184
15604,0.5645353455123113,0.7728444802578566
15605,0.5646942017474186,0.7728444802578566
15606,0.5646942017474186,0.7728847703464947
15607,0.5647736298649721,0.7728847703464947
15608,0.5647736298649721,0.772925060435133
15609,0.564813343923749,0.772925060435133
15610,0.564813343923749,0.7730056406124094
15611,0.5648530579825258,0.7730056406124094
15612,0.5648530579825258,0.7731668009669621
15613,0.5648927720413026,0.7731668009669621
15614,0.5648927720413026,0.7732876712328767
15615,0.5649324861000794,0.7732876712328767
15616,0.5649324861000794,0.7733682514101531
15617,0.5650119142176331,0.7733682514101531
15618,0.5650119142176331,0.7734085414987913
15619,0.5652104845115171,0.7734085414987913
15620,0.5652104845115171,0.7734488315874295
15621,0.5652501985702939,0.7734488315874295
15622,0.5652501985702939,0.7734891216760676
15623,0.5654090548054012,0.7734891216760676
15624,0.5654090548054012,0.7736099919419823
15625,0.5654487688641779,0.7736099919419823
15626,0.5654487688641779,0.7737308622078969
15627,0.5654884829229547,0.7737308622078969
15628,0.5654884829229547,0.7738114423851733
15629,0.5655679110405083,0.7738114423851733
15630,0.5655679110405083,0.7738517324738114
15631,0.565647339158062,0.7738517324738114
15632,0.565647339158062,0.7739323126510879
15633,0.5656870532168388,0.7739323126510879
15634,0.5656870532168388,0.7740128928283643
15635,0.5658061953931692,0.7740128928283643
15636,0.5658061953931692,0.7740934730056406
15637,0.565845909451946,0.7740934730056406
15638,0.565845909451946,0.7742546333601934
15639,0.5659650516282764,0.7742546333601934
15640,0.5659650516282764,0.7743352135374698
15641,0.5660047656870533,0.7743352135374698
15642,0.5660047656870533,0.7744963738920225
15643,0.56604447974583,0.7744963738920225
15644,0.56604447974583,0.7745366639806608
15645,0.5662430500397141,0.7745366639806608
15646,0.5662430500397141,0.7745769540692989
15647,0.5662827640984909,0.7745769540692989
15648,0.5662827640984909,0.7746575342465754
15649,0.5664416203335981,0.7746575342465754
15650,0.5664416203335981,0.7747381144238518
15651,0.5665210484511517,0.7747381144238518
15652,0.5665210484511517,0.7749395648670427
15653,0.5666004765687053,0.7749395648670427
15654,0.5666004765687053,0.775020145044319
15655,0.566679904686259,0.775020145044319
15656,0.566679904686259,0.7750604351329573
15657,0.5667593328038125,0.7750604351329573
15658,0.5667593328038125,0.7751007252215955
15659,0.5667990468625893,0.7751007252215955
15660,0.5667990468625893,0.7751410153102337
15661,0.5668387609213662,0.7751410153102337
15662,0.5668387609213662,0.7751813053988719
15663,0.566878474980143,0.7751813053988719
15664,0.566878474980143,0.77522159548751
15665,0.5669579030976966,0.77522159548751
15666,0.5669579030976966,0.7753827558420628
15667,0.5669976171564733,0.7753827558420628
15668,0.5669976171564733,0.775423045930701
15669,0.567077045274027,0.775423045930701
15670,0.567077045274027,0.7754633360193393
15671,0.5671167593328038,0.7754633360193393
15672,0.5671167593328038,0.7755439161966157
15673,0.5672359015091343,0.7755439161966157
15674,0.5672359015091343,0.7757453666398066
15675,0.5672756155679111,0.7757453666398066
15676,0.5672756155679111,0.7757856567284448
15677,0.5673153296266878,0.7757856567284448
15678,0.5673153296266878,0.7759468170829976
15679,0.5674741858617951,0.7759468170829976
15680,0.5674741858617951,0.7760273972602739
15681,0.5675138999205719,0.7760273972602739
15682,0.5675138999205719,0.7760676873489122
15683,0.5675536139793487,0.7760676873489122
15684,0.5675536139793487,0.7761079774375503
15685,0.5675933280381255,0.7761079774375503
15686,0.5675933280381255,0.7761482675261886
15687,0.5677124702144559,0.7761482675261886
15688,0.5677124702144559,0.7761885576148267
15689,0.5678713264495632,0.7761885576148267
15690,0.5678713264495632,0.7762288477034649
15691,0.5681493248610008,0.7762288477034649
15692,0.5681493248610008,0.7762691377921032
15693,0.5682287529785545,0.7762691377921032
15694,0.5682287529785545,0.7763094278807413
15695,0.5683478951548848,0.7763094278807413
15696,0.5683478951548848,0.7763900080580177
15697,0.5683876092136616,0.7763900080580177
15698,0.5683876092136616,0.7764302981466559
15699,0.5685464654487689,0.7764302981466559
15700,0.5685464654487689,0.7765511684125705
15701,0.5686258935663224,0.7765511684125705
15702,0.5686258935663224,0.7765914585012087
15703,0.5686656076250993,0.7765914585012087
15704,0.5686656076250993,0.7767526188557615
15705,0.5688244638602065,0.7767526188557615
15706,0.5688244638602065,0.7768331990330378
15707,0.5689833200953137,0.7768331990330378
15708,0.5689833200953137,0.7768734891216761
15709,0.5690627482128674,0.7768734891216761
15710,0.5690627482128674,0.7769540692989525
15711,0.569142176330421,0.7769540692989525
15712,0.569142176330421,0.7769943593875906
15713,0.5691818903891978,0.7769943593875906
15714,0.5691818903891978,0.7770346494762288
15715,0.5692216044479745,0.7770346494762288
15716,0.5692216044479745,0.7771555197421435
15717,0.569340746624305,0.7771555197421435
15718,0.569340746624305,0.7773569701853345
15719,0.5693804606830818,0.7773569701853345
15720,0.5693804606830818,0.7773972602739726
15721,0.5694201747418586,0.7773972602739726
15722,0.5694201747418586,0.777477840451249
15723,0.569539316918189,0.777477840451249
15724,0.569539316918189,0.7775181305398872
15725,0.5695790309769658,0.7775181305398872
15726,0.5695790309769658,0.7775584206285254
15727,0.5696187450357426,0.7775584206285254
15728,0.5696187450357426,0.7776390008058017
15729,0.5697776012708499,0.7776390008058017
15730,0.5697776012708499,0.77767929089444
15731,0.5698173153296267,0.77767929089444
15732,0.5698173153296267,0.7777598710717164
15733,0.5698570293884035,0.7777598710717164
15734,0.5698570293884035,0.777880741337631
15735,0.5699761715647339,0.777880741337631
15736,0.5699761715647339,0.7780016116035455
15737,0.5700158856235107,0.7780016116035455
15738,0.5700158856235107,0.7780419016921837
15739,0.5700555996822876,0.7780419016921837
15740,0.5700555996822876,0.7780821917808219
15741,0.5701350277998412,0.7780821917808219
15742,0.5701350277998412,0.7781224818694601
15743,0.5701747418586179,0.7781224818694601
15744,0.5701747418586179,0.7781627719580984
15745,0.5702541699761715,0.7781627719580984
15746,0.5702541699761715,0.7782030620467365
15747,0.570373312152502,0.7782030620467365
15748,0.570373312152502,0.7782433521353747
15749,0.5704130262112788,0.7782433521353747
15750,0.5704130262112788,0.7782836422240129
15751,0.5704527402700555,0.7782836422240129
15752,0.5704527402700555,0.7783642224012893
15753,0.5704924543288324,0.7783642224012893
15754,0.5704924543288324,0.7784850926672039
15755,0.570571882446386,0.7784850926672039
15756,0.570571882446386,0.778525382755842
15757,0.5706115965051628,0.778525382755842
15758,0.5706115965051628,0.7785656728444803
15759,0.5706910246227165,0.7785656728444803
15760,0.5706910246227165,0.7786059629331185
15761,0.5707307386814933,0.7786059629331185
15762,0.5707307386814933,0.7786462530217566
15763,0.57077045274027,0.7786462530217566
15764,0.57077045274027,0.7786865431103949
15765,0.5709690230341541,0.7786865431103949
15766,0.5709690230341541,0.7788074133763094
15767,0.5712073073868149,0.7788074133763094
15768,0.5712073073868149,0.7788477034649476
15769,0.5712867355043686,0.7788477034649476
15770,0.5712867355043686,0.7790088638195004
15771,0.5713661636219222,0.7790088638195004
15772,0.5713661636219222,0.7790491539081386
15773,0.571405877680699,0.7790491539081386
15774,0.571405877680699,0.779129734085415
15775,0.5716441620333598,0.779129734085415
15776,0.5716441620333598,0.7792506043513295
15777,0.5717235901509135,0.7792506043513295
15778,0.5717235901509135,0.7792908944399678
15779,0.5717633042096902,0.7792908944399678
15780,0.5717633042096902,0.7794520547945205
15781,0.5719221604447975,0.7794520547945205
15782,0.5719221604447975,0.7795729250604352
15783,0.5719618745035743,0.7795729250604352
15784,0.5719618745035743,0.7796132151490733
15785,0.5721207307386815,0.7796132151490733
15786,0.5721207307386815,0.7796535052377115
15787,0.5721604447974583,0.7796535052377115
15788,0.5721604447974583,0.7797340854149879
15789,0.5722795869737887,0.7797340854149879
15790,0.5722795869737887,0.7798549556809025
15791,0.5723193010325656,0.7798549556809025
15792,0.5723193010325656,0.7799758259468171
15793,0.5724781572676727,0.7799758259468171
15794,0.5724781572676727,0.7800161160354553
15795,0.5725178713264496,0.7800161160354553
15796,0.5725178713264496,0.7800564061240934
15797,0.5725972994440032,0.7800564061240934
15798,0.5725972994440032,0.7800966962127317
15799,0.57263701350278,0.7800966962127317
15800,0.57263701350278,0.7801369863013699
15801,0.5727164416203336,0.7801369863013699
15802,0.5727164416203336,0.7801772763900081
15803,0.5727561556791104,0.7801772763900081
15804,0.5727561556791104,0.7802175664786463
15805,0.5727958697378872,0.7802175664786463
15806,0.5727958697378872,0.7802578565672844
15807,0.572835583796664,0.7802578565672844
15808,0.572835583796664,0.7802981466559227
15809,0.5729150119142177,0.7802981466559227
15810,0.5729150119142177,0.7803787268331991
15811,0.5729547259729945,0.7803787268331991
15812,0.5729547259729945,0.7804190169218372
15813,0.5729944400317712,0.7804190169218372
15814,0.5729944400317712,0.7804593070104754
15815,0.5731532962668785,0.7804593070104754
15816,0.5731532962668785,0.7804995970991137
15817,0.5732327243844321,0.7804995970991137
15818,0.5732327243844321,0.78058017727639
15819,0.5732724384432089,0.78058017727639
15820,0.5732724384432089,0.7806607574536664
15821,0.5733518665607625,0.7806607574536664
15822,0.5733518665607625,0.7807010475423046
15823,0.5733915806195393,0.7807010475423046
15824,0.5733915806195393,0.7807413376309428
15825,0.5734312946783161,0.7807413376309428
15826,0.5734312946783161,0.7807816277195809
15827,0.5735107227958698,0.7807816277195809
15828,0.5735107227958698,0.7808622078968573
15829,0.5735504368546466,0.7808622078968573
15830,0.5735504368546466,0.7809830781627719
15831,0.5735901509134234,0.7809830781627719
15832,0.5735901509134234,0.7810233682514102
15833,0.5737887212073074,0.7810233682514102
15834,0.5737887212073074,0.7810636583400483
15835,0.5738284352660842,0.7810636583400483
15836,0.5738284352660842,0.7811039484286866
15837,0.5740270055599682,0.7811039484286866
15838,0.5740270055599682,0.7812651087832393
15839,0.574066719618745,0.7812651087832393
15840,0.574066719618745,0.7813053988718776
15841,0.5743050039714058,0.7813053988718776
15842,0.5743050039714058,0.7813859790491539
15843,0.5743447180301827,0.7813859790491539
15844,0.5743447180301827,0.7815471394037067
15845,0.5746227164416203,0.7815471394037067
15846,0.5746227164416203,0.7815874294923448
15847,0.5747815726767276,0.7815874294923448
15848,0.5747815726767276,0.7816680096696212
15849,0.5749007148530579,0.7816680096696212
15850,0.5749007148530579,0.7817888799355358
15851,0.5752581413820492,0.7817888799355358
15852,0.5752581413820492,0.7818694601128122
15853,0.5753375694996029,0.7818694601128122
15854,0.5753375694996029,0.7819500402900886
15855,0.5753772835583797,0.7819500402900886
15856,0.5753772835583797,0.7821112006446415
15857,0.5754567116759333,0.7821112006446415
15858,0.5754567116759333,0.7821917808219178
15859,0.575536139793487,0.7821917808219178
15860,0.575536139793487,0.782232070910556
15861,0.5755758538522637,0.782232070910556
15862,0.5755758538522637,0.7822723609991942
15863,0.5756155679110405,0.7822723609991942
15864,0.5756155679110405,0.7823932312651087
15865,0.5756949960285941,0.7823932312651087
15866,0.5756949960285941,0.782433521353747
15867,0.5757744241461478,0.782433521353747
15868,0.5757744241461478,0.7824738114423851
15869,0.5758538522637013,0.7824738114423851
15870,0.5758538522637013,0.7825141015310234
15871,0.5760127084988086,0.7825141015310234
15872,0.5760127084988086,0.7825946817082997
15873,0.5760921366163622,0.7825946817082997
15874,0.5760921366163622,0.7827155519742144
15875,0.576131850675139,0.7827155519742144
15876,0.576131850675139,0.7827558420628525
15877,0.5762112787926926,0.7827558420628525
15878,0.5762112787926926,0.782836422240129
15879,0.5762509928514694,0.782836422240129
15880,0.5762509928514694,0.7828767123287671
15881,0.5762907069102462,0.7828767123287671
15882,0.5762907069102462,0.7829975825946817
15883,0.5763701350277999,0.7829975825946817
15884,0.5763701350277999,0.7830378726833199
15885,0.5764495631453534,0.7830378726833199
15886,0.5764495631453534,0.7830781627719581
15887,0.5764892772041302,0.7830781627719581
15888,0.5764892772041302,0.7831587429492345
15889,0.576528991262907,0.7831587429492345
15890,0.576528991262907,0.7831990330378726
15891,0.5765687053216839,0.7831990330378726
15892,0.5765687053216839,0.7832393231265109
15893,0.5766878474980143,0.7832393231265109
15894,0.5766878474980143,0.783279613215149
15895,0.5767275615567911,0.783279613215149
15896,0.5767275615567911,0.7833199033037873
15897,0.576767275615568,0.7833199033037873
15898,0.576767275615568,0.7834004834810636
15899,0.5768069896743447,0.7834004834810636
15900,0.5768069896743447,0.7834407735697019
15901,0.5768467037331215,0.7834407735697019
15902,0.5768467037331215,0.78348106365834
15903,0.576965845909452,0.78348106365834
15904,0.576965845909452,0.7835213537469783
15905,0.5770055599682288,0.7835213537469783
15906,0.5770055599682288,0.7836019339242546
15907,0.5770452740270056,0.7836019339242546
15908,0.5770452740270056,0.7836422240128929
15909,0.5771247021445591,0.7836422240128929
15910,0.5771247021445591,0.7837630942788074
15911,0.577164416203336,0.7837630942788074
15912,0.577164416203336,0.7838033843674456
15913,0.5772041302621128,0.7838033843674456
15914,0.5772041302621128,0.7838436744560838
15915,0.5772438443208896,0.7838436744560838
15916,0.5772438443208896,0.783883964544722
15917,0.5772835583796664,0.783883964544722
15918,0.5772835583796664,0.7839242546333602
15919,0.5773629864972201,0.7839242546333602
15920,0.5773629864972201,0.7839645447219984
15921,0.5774821286735504,0.7839645447219984
15922,0.5774821286735504,0.7841659951651894
15923,0.5775218427323272,0.7841659951651894
15924,0.5775218427323272,0.7842868654311039
15925,0.5775615567911041,0.7842868654311039
15926,0.5775615567911041,0.7843271555197422
15927,0.5776012708498809,0.7843271555197422
15928,0.5776012708498809,0.7843674456083803
15929,0.5776806989674345,0.7843674456083803
15930,0.5776806989674345,0.7844077356970185
15931,0.5777601270849881,0.7844077356970185
15932,0.5777601270849881,0.7844883158742949
15933,0.5777998411437649,0.7844883158742949
15934,0.5777998411437649,0.7846494762288477
15935,0.577998411437649,0.7846494762288477
15936,0.577998411437649,0.7846897663174859
15937,0.5782366957903098,0.7846897663174859
15938,0.5782366957903098,0.7847703464947623
15939,0.5782764098490866,0.7847703464947623
15940,0.5782764098490866,0.7848509266720387
15941,0.5783161239078634,0.7848509266720387
15942,0.5783161239078634,0.7850120870265914
15943,0.5785146942017474,0.7850120870265914
15944,0.5785146942017474,0.7850523771152297
15945,0.5785941223193011,0.7850523771152297
15946,0.5785941223193011,0.7850926672038678
15947,0.5786735504368546,0.7850926672038678
15948,0.5786735504368546,0.7851732473811442
15949,0.5787529785544082,0.7851732473811442
15950,0.5787529785544082,0.7852538275584207
15951,0.5788324066719619,0.7852538275584207
15952,0.5788324066719619,0.7853746978243352
15953,0.5788721207307387,0.7853746978243352
15954,0.5788721207307387,0.7854955680902498
15955,0.5789118347895155,0.7854955680902498
15956,0.5789118347895155,0.785535858178888
15957,0.5789912629070691,0.785535858178888
15958,0.5789912629070691,0.7856164383561643
15959,0.5791104050833995,0.7856164383561643
15960,0.5791104050833995,0.7856567284448026
15961,0.5791501191421763,0.7856567284448026
15962,0.5791501191421763,0.7857775987107172
15963,0.57922954725973,0.7857775987107172
15964,0.57922954725973,0.7858581788879936
15965,0.5792692613185068,0.7858581788879936
15966,0.5792692613185068,0.7858984689766317
15967,0.5794678316123908,0.7858984689766317
15968,0.5794678316123908,0.7860193392425463
15969,0.5795472597299444,0.7860193392425463
15970,0.5795472597299444,0.7861402095084609
15971,0.5795869737887213,0.7861402095084609
15972,0.5795869737887213,0.7862610797743755
15973,0.5797061159650516,0.7862610797743755
15974,0.5797061159650516,0.7863013698630137
15975,0.5797458300238284,0.7863013698630137
15976,0.5797458300238284,0.7863819500402901
15977,0.5797855440826053,0.7863819500402901
15978,0.5797855440826053,0.7865028203062047
15979,0.5798252581413821,0.7865028203062047
15980,0.5798252581413821,0.7865431103948428
15981,0.5798649722001589,0.7865431103948428
15982,0.5798649722001589,0.7865834004834811
15983,0.5799841143764892,0.7865834004834811
15984,0.5799841143764892,0.7866236905721192
15985,0.5800635424940429,0.7866236905721192
15986,0.5800635424940429,0.7867042707493956
15987,0.5801032565528197,0.7867042707493956
15988,0.5801032565528197,0.786784850926672
15989,0.5801429706115965,0.786784850926672
15990,0.5801429706115965,0.7868654311039485
15991,0.5801826846703733,0.7868654311039485
15992,0.5801826846703733,0.7869460112812248
15993,0.5803018268467037,0.7869460112812248
15994,0.5803018268467037,0.7870265914585012
15995,0.5803415409054805,0.7870265914585012
15996,0.5803415409054805,0.7871071716357776
15997,0.5805003971405878,0.7871071716357776
15998,0.5805003971405878,0.7871474617244157
15999,0.5805401111993646,0.7871474617244157
16000,0.5805401111993646,0.7872280419016922
16001,0.5807386814932486,0.7872280419016922
16002,0.5807386814932486,0.7872683319903304
16003,0.5808975377283558,0.7872683319903304
16004,0.5808975377283558,0.7873489121676067
16005,0.5809769658459094,0.7873489121676067
16006,0.5809769658459094,0.7874294923448831
16007,0.5810166799046863,0.7874294923448831
16008,0.5810166799046863,0.7874697824335214
16009,0.5811755361397934,0.7874697824335214
16010,0.5811755361397934,0.7876309427880741
16011,0.5812946783161239,0.7876309427880741
16012,0.5812946783161239,0.7877518130539887
16013,0.5813343923749007,0.7877518130539887
16014,0.5813343923749007,0.7879532634971796
16015,0.5813741064336775,0.7879532634971796
16016,0.5813741064336775,0.7879935535858179
16017,0.5814535345512312,0.7879935535858179
16018,0.5814535345512312,0.7880338436744561
16019,0.581493248610008,0.7880338436744561
16020,0.581493248610008,0.7881547139403706
16021,0.5815726767275615,0.7881547139403706
16022,0.5815726767275615,0.7882755842062853
16023,0.5816123907863384,0.7882755842062853
16024,0.5816123907863384,0.788436744560838
16025,0.5816521048451152,0.788436744560838
16026,0.5816521048451152,0.7885173247381144
16027,0.581691818903892,0.7885173247381144
16028,0.581691818903892,0.7885576148267526
16029,0.5818109610802223,0.7885576148267526
16030,0.5818109610802223,0.7886784850926672
16031,0.581890389197776,0.7886784850926672
16032,0.581890389197776,0.7887187751813054
16033,0.5819301032565528,0.7887187751813054
16034,0.5819301032565528,0.7887993553585818
16035,0.5820492454328833,0.7887993553585818
16036,0.5820492454328833,0.78883964544722
16037,0.5821286735504368,0.78883964544722
16038,0.5821286735504368,0.7888799355358582
16039,0.5821683876092136,0.7888799355358582
16040,0.5821683876092136,0.7889202256244964
16041,0.5822478157267673,0.7889202256244964
16042,0.5822478157267673,0.7890008058017728
16043,0.5822875297855441,0.7890008058017728
16044,0.5822875297855441,0.7890410958904109
16045,0.5824066719618745,0.7890410958904109
16046,0.5824066719618745,0.7891216760676873
16047,0.5826846703733122,0.7891216760676873
16048,0.5826846703733122,0.7892425463336019
16049,0.5827640984908657,0.7892425463336019
16050,0.5827640984908657,0.7892828364222402
16051,0.5828435266084194,0.7892828364222402
16052,0.5828435266084194,0.7894037066881547
16053,0.5828832406671962,0.7894037066881547
16054,0.5828832406671962,0.7894439967767929
16055,0.5829626687847498,0.7894439967767929
16056,0.5829626687847498,0.7894842868654312
16057,0.5831612390786338,0.7894842868654312
16058,0.5831612390786338,0.7895245769540693
16059,0.5832406671961875,0.7895245769540693
16060,0.5832406671961875,0.7895648670427075
16061,0.5833200953137411,0.7895648670427075
16062,0.5833200953137411,0.7896454472199839
16063,0.5833598093725179,0.7896454472199839
16064,0.5833598093725179,0.7896857373086221
16065,0.5833995234312946,0.7896857373086221
16066,0.5833995234312946,0.7897260273972603
16067,0.5834392374900715,0.7897260273972603
16068,0.5834392374900715,0.7897663174858984
16069,0.5835186656076251,0.7897663174858984
16070,0.5835186656076251,0.7898468976631748
16071,0.5837569499602859,0.7898468976631748
16072,0.5837569499602859,0.7898871877518131
16073,0.5837966640190627,0.7898871877518131
16074,0.5837966640190627,0.7899274778404513
16075,0.5838363780778395,0.7899274778404513
16076,0.5838363780778395,0.7899677679290894
16077,0.5838760921366164,0.7899677679290894
16078,0.5838760921366164,0.7900483481063658
16079,0.5840349483717235,0.7900483481063658
16080,0.5840349483717235,0.7902095084609186
16081,0.5840746624305004,0.7902095084609186
16082,0.5840746624305004,0.7902497985495568
16083,0.5841143764892772,0.7902497985495568
16084,0.5841143764892772,0.790290088638195
16085,0.584154090548054,0.790290088638195
16086,0.584154090548054,0.7903303787268332
16087,0.5842335186656076,0.7903303787268332
16088,0.5842335186656076,0.7904109589041096
16089,0.5843129467831613,0.7904109589041096
16090,0.5843129467831613,0.7904512489927478
16091,0.584352660841938,0.7904512489927478
16092,0.584352660841938,0.790491539081386
16093,0.5844320889594916,0.790491539081386
16094,0.5844320889594916,0.7907332796132152
16095,0.5844718030182685,0.7907332796132152
16096,0.5844718030182685,0.7907735697018533
16097,0.5845115170770453,0.7907735697018533
16098,0.5845115170770453,0.7908138597904916
16099,0.5845512311358221,0.7908138597904916
16100,0.5845512311358221,0.790894439967768
16101,0.5846703733121525,0.790894439967768
16102,0.5846703733121525,0.7909347300564061
16103,0.5848689436060366,0.7909347300564061
16104,0.5848689436060366,0.7910153102336825
16105,0.5849086576648134,0.7910153102336825
16106,0.5849086576648134,0.7910556003223207
16107,0.5849483717235902,0.7910556003223207
16108,0.5849483717235902,0.791095890410959
16109,0.5850277998411437,0.791095890410959
16110,0.5850277998411437,0.7911361804995971
16111,0.5851469420174742,0.7911361804995971
16112,0.5851469420174742,0.7911764705882353
16113,0.585186656076251,0.7911764705882353
16114,0.585186656076251,0.7912973408541499
16115,0.585385226370135,0.7912973408541499
16116,0.585385226370135,0.7913376309427881
16117,0.5855043685464655,0.7913376309427881
16118,0.5855043685464655,0.7914182111200645
16119,0.585583796664019,0.7914182111200645
16120,0.585583796664019,0.7915793714746172
16121,0.5856632247815726,0.7915793714746172
16122,0.5856632247815726,0.7916196615632555
16123,0.5857029388403495,0.7916196615632555
16124,0.5857029388403495,0.79174053182917
16125,0.5857823669579031,0.79174053182917
16126,0.5857823669579031,0.7917808219178082
16127,0.5859015091342336,0.7917808219178082
16128,0.5859015091342336,0.7918211120064464
16129,0.5860603653693407,0.7918211120064464
16130,0.5860603653693407,0.7918614020950846
16131,0.5861000794281176,0.7918614020950846
16132,0.5861000794281176,0.7919016921837227
16133,0.5861397934868944,0.7919016921837227
16134,0.5861397934868944,0.791941982272361
16135,0.586219221604448,0.791941982272361
16136,0.586219221604448,0.7919822723609992
16137,0.5863780778395552,0.7919822723609992
16138,0.5863780778395552,0.7920225624496374
16139,0.5865369340746625,0.7920225624496374
16140,0.5865369340746625,0.7920628525382756
16141,0.5866560762509928,0.7920628525382756
16142,0.5866560762509928,0.7921031426269137
16143,0.5868149324861001,0.7921031426269137
16144,0.5868149324861001,0.7921837228041901
16145,0.5868546465448768,0.7921837228041901
16146,0.5868546465448768,0.7922643029814666
16147,0.5870135027799841,0.7922643029814666
16148,0.5870135027799841,0.792344883158743
16149,0.5872120730738681,0.792344883158743
16150,0.5872120730738681,0.7924254633360194
16151,0.5874900714853059,0.7924254633360194
16152,0.5874900714853059,0.7927477840451249
16153,0.5876092136616362,0.7927477840451249
16154,0.5876092136616362,0.7928283642224013
16155,0.587648927720413,0.7928283642224013
16156,0.587648927720413,0.7928686543110395
16157,0.5877680698967435,0.7928686543110395
16158,0.5877680698967435,0.7929492344883159
16159,0.5879269261318507,0.7929492344883159
16160,0.5879269261318507,0.792989524576954
16161,0.5879666401906275,0.792989524576954
16162,0.5879666401906275,0.7930298146655923
16163,0.5880063542494043,0.7930298146655923
16164,0.5880063542494043,0.793190975020145
16165,0.5880857823669579,0.793190975020145
16166,0.5880857823669579,0.793392425463336
16167,0.5881254964257348,0.793392425463336
16168,0.5881254964257348,0.7935132957292506
16169,0.5882446386020651,0.7935132957292506
16170,0.5882446386020651,0.793593875906527
16171,0.5883240667196188,0.793593875906527
16172,0.5883240667196188,0.7936341659951652
16173,0.5883637807783956,0.7936341659951652
16174,0.5883637807783956,0.7936744560838034
16175,0.5884034948371724,0.7936744560838034
16176,0.5884034948371724,0.7937550362610798
16177,0.5885623510722796,0.7937550362610798
16178,0.5885623510722796,0.7938759065269944
16179,0.5886020651310564,0.7938759065269944
16180,0.5886020651310564,0.7939564867042708
16181,0.5886417791898332,0.7939564867042708
16182,0.5886417791898332,0.7939967767929089
16183,0.5887212073073869,0.7939967767929089
16184,0.5887212073073869,0.7940773569701853
16185,0.5887609213661636,0.7940773569701853
16186,0.5887609213661636,0.7941579371474617
16187,0.5888006354249404,0.7941579371474617
16188,0.5888006354249404,0.7941982272360999
16189,0.5889197776012709,0.7941982272360999
16190,0.5889197776012709,0.7942385173247382
16191,0.5889594916600477,0.7942385173247382
16192,0.5889594916600477,0.7943996776792909
16193,0.5889992057188245,0.7943996776792909
16194,0.5889992057188245,0.7944802578565673
16195,0.5890389197776013,0.7944802578565673
16196,0.5890389197776013,0.7945205479452054
16197,0.589078633836378,0.7945205479452054
16198,0.589078633836378,0.7946011281224818
16199,0.5891183478951549,0.7946011281224818
16200,0.5891183478951549,0.7946414182111201
16201,0.5892374900714853,0.7946414182111201
16202,0.5892374900714853,0.7946817082997583
16203,0.5892772041302621,0.7946817082997583
16204,0.5892772041302621,0.7948428686543111
16205,0.5893566322478158,0.7948428686543111
16206,0.5893566322478158,0.7949637389202256
16207,0.5893963463065925,0.7949637389202256
16208,0.5893963463065925,0.7950040290088638
16209,0.5894360603653693,0.7950040290088638
16210,0.5894360603653693,0.7950443190975021
16211,0.5895154884829229,0.7950443190975021
16212,0.5895154884829229,0.7950846091861402
16213,0.5895552025416998,0.7950846091861402
16214,0.5895552025416998,0.7951651893634166
16215,0.5895949166004766,0.7951651893634166
16216,0.5895949166004766,0.7952860596293312
16217,0.5897140587768069,0.7952860596293312
16218,0.5897140587768069,0.7953263497179693
16219,0.5897537728355838,0.7953263497179693
16220,0.5897537728355838,0.7953666398066076
16221,0.5897934868943606,0.7953666398066076
16222,0.5897934868943606,0.7954069298952458
16223,0.5898729150119142,0.7954069298952458
16224,0.5898729150119142,0.7954875100725222
16225,0.589912629070691,0.7954875100725222
16226,0.589912629070691,0.7955680902497986
16227,0.5899920571882447,0.7955680902497986
16228,0.5899920571882447,0.7956083803384367
16229,0.5900317712470214,0.7956083803384367
16230,0.5900317712470214,0.7956889605157131
16231,0.590111199364575,0.7956889605157131
16232,0.590111199364575,0.7957292506043513
16233,0.5902700555996823,0.7957292506043513
16234,0.5902700555996823,0.7957695406929896
16235,0.590349483717236,0.7957695406929896
16236,0.590349483717236,0.7958098307816277
16237,0.5903891977760127,0.7958098307816277
16238,0.5903891977760127,0.7958904109589041
16239,0.59054805401112,0.7958904109589041
16240,0.59054805401112,0.7960112812248187
16241,0.5905877680698968,0.7960112812248187
16242,0.5905877680698968,0.7960918614020951
16243,0.5907069102462271,0.7960918614020951
16244,0.5907069102462271,0.7962127316680097
16245,0.590746624305004,0.7962127316680097
16246,0.590746624305004,0.7962530217566479
16247,0.5908260524225576,0.7962530217566479
16248,0.5908260524225576,0.7963336019339242
16249,0.5909054805401112,0.7963336019339242
16250,0.5909054805401112,0.7963738920225625
16251,0.5910246227164416,0.7963738920225625
16252,0.5910246227164416,0.7964141821112006
16253,0.5911437648927721,0.7964141821112006
16254,0.5911437648927721,0.796494762288477
16255,0.5912629070691025,0.796494762288477
16256,0.5912629070691025,0.7965350523771152
16257,0.5913026211278792,0.7965350523771152
16258,0.5913026211278792,0.7966559226430299
16259,0.5913423351866561,0.7966559226430299
16260,0.5913423351866561,0.796696212731668
16261,0.5913820492454329,0.796696212731668
16262,0.5913820492454329,0.7967365028203062
16263,0.5915011914217633,0.7967365028203062
16264,0.5915011914217633,0.7967767929089444
16265,0.591580619539317,0.7967767929089444
16266,0.591580619539317,0.7968170829975826
16267,0.5916203335980937,0.7968170829975826
16268,0.5916203335980937,0.7968573730862208
16269,0.5916600476568705,0.7968573730862208
16270,0.5916600476568705,0.7969379532634971
16271,0.5916997617156473,0.7969379532634971
16272,0.5916997617156473,0.7969782433521354
16273,0.5917394757744241,0.7969782433521354
16274,0.5917394757744241,0.7970185334407736
16275,0.591779189833201,0.7970185334407736
16276,0.591779189833201,0.7970588235294118
16277,0.5919380460683081,0.7970588235294118
16278,0.5919380460683081,0.79709911361805
16279,0.5920571882446386,0.79709911361805
16280,0.5920571882446386,0.7972602739726027
16281,0.5921366163621922,0.7972602739726027
16282,0.5921366163621922,0.797300564061241
16283,0.5922160444797459,0.797300564061241
16284,0.5922160444797459,0.7973408541498791
16285,0.5924543288324067,0.7973408541498791
16286,0.5924543288324067,0.7973811442385174
16287,0.5924940428911835,0.7973811442385174
16288,0.5924940428911835,0.7974214343271555
16289,0.5926528991262907,0.7974214343271555
16290,0.5926528991262907,0.7975825946817083
16291,0.5927323272438443,0.7975825946817083
16292,0.5927323272438443,0.7976228847703465
16293,0.592811755361398,0.7976228847703465
16294,0.592811755361398,0.797743755036261
16295,0.5929706115965052,0.797743755036261
16296,0.5929706115965052,0.797945205479452
16297,0.593010325655282,0.797945205479452
16298,0.593010325655282,0.7980257856567284
16299,0.5930897537728356,0.7980257856567284
16300,0.5930897537728356,0.7981063658340048
16301,0.5931691818903893,0.7981063658340048
16302,0.5931691818903893,0.7981869460112813
16303,0.593208895949166,0.7981869460112813
16304,0.593208895949166,0.7982272360999194
16305,0.5932486100079428,0.7982272360999194
16306,0.5932486100079428,0.7982675261885576
16307,0.5932883240667196,0.7982675261885576
16308,0.5932883240667196,0.7983078162771958
16309,0.5933280381254964,0.7983078162771958
16310,0.5933280381254964,0.798348106365834
16311,0.5934074662430501,0.798348106365834
16312,0.5934074662430501,0.7983883964544722
16313,0.5934471803018269,0.7983883964544722
16314,0.5934471803018269,0.7984286865431104
16315,0.5935266084193804,0.7984286865431104
16316,0.5935266084193804,0.7985898468976632
16317,0.5937251787132645,0.7985898468976632
16318,0.5937251787132645,0.7986301369863014
16319,0.5937648927720413,0.7986301369863014
16320,0.5937648927720413,0.7987912973408542
16321,0.5938443208895949,0.7987912973408542
16322,0.5938443208895949,0.7988315874294923
16323,0.5938840349483717,0.7988315874294923
16324,0.5938840349483717,0.7988718775181305
16325,0.5939237490071485,0.7988718775181305
16326,0.5939237490071485,0.7989121676067688
16327,0.594042891183479,0.7989121676067688
16328,0.594042891183479,0.7990330378726833
16329,0.5940826052422558,0.7990330378726833
16330,0.5940826052422558,0.7990733279613215
16331,0.5941620333598093,0.7990733279613215
16332,0.5941620333598093,0.7991136180499597
16333,0.5942017474185862,0.7991136180499597
16334,0.5942017474185862,0.7992344883158743
16335,0.594241461477363,0.7992344883158743
16336,0.594241461477363,0.7994359387590653
16337,0.5943606036536934,0.7994359387590653
16338,0.5943606036536934,0.7995970991136181
16339,0.5944003177124703,0.7995970991136181
16340,0.5944003177124703,0.7996373892022562
16341,0.594440031771247,0.7996373892022562
16342,0.594440031771247,0.7996776792908944
16343,0.5944797458300238,0.7996776792908944
16344,0.5944797458300238,0.7997179693795327
16345,0.5947577442414614,0.7997179693795327
16346,0.5947577442414614,0.7997985495568091
16347,0.5947974583002383,0.7997985495568091
16348,0.5947974583002383,0.7998791297340854
16349,0.5948371723590151,0.7998791297340854
16350,0.5948371723590151,0.8
16351,0.5948768864177919,0.8
16352,0.5948768864177919,0.8000402900886382
16353,0.5949166004765687,0.8000402900886382
16354,0.5949166004765687,0.8000805801772763
16355,0.5950754567116759,0.8000805801772763
16356,0.5950754567116759,0.8001208702659146
16357,0.5951151707704527,0.8001208702659146
16358,0.5951151707704527,0.8002820306204673
16359,0.5951548848292295,0.8002820306204673
16360,0.5951548848292295,0.8003223207091056
16361,0.5951945988880063,0.8003223207091056
16362,0.5951945988880063,0.8003626107977437
16363,0.5952343129467832,0.8003626107977437
16364,0.5952343129467832,0.800402900886382
16365,0.5953534551231136,0.800402900886382
16366,0.5953534551231136,0.8004431909750201
16367,0.595472597299444,0.8004431909750201
16368,0.595472597299444,0.8004834810636583
16369,0.5955123113582208,0.8004834810636583
16370,0.5955123113582208,0.8005237711522966
16371,0.5955520254169976,0.8005237711522966
16372,0.5955520254169976,0.8006446414182111
16373,0.5957108816521048,0.8006446414182111
16374,0.5957108816521048,0.8007252215954875
16375,0.5958300238284353,0.8007252215954875
16376,0.5958300238284353,0.8008460918614021
16377,0.5959094519459889,0.8008460918614021
16378,0.5959094519459889,0.8009669621273167
16379,0.5959491660047657,0.8009669621273167
16380,0.5959491660047657,0.8010072522159549
16381,0.5960285941223193,0.8010072522159549
16382,0.5960285941223193,0.8012087026591459
16383,0.5960683081810961,0.8012087026591459
16384,0.5960683081810961,0.8014101531023369
16385,0.5961477362986497,0.8014101531023369
16386,0.5961477362986497,0.801450443190975
16387,0.5962271644162034,0.801450443190975
16388,0.5962271644162034,0.8014907332796132
16389,0.5962668784749802,0.8014907332796132
16390,0.5962668784749802,0.8015310233682514
16391,0.5963463065925337,0.8015310233682514
16392,0.5963463065925337,0.8015713134568896
16393,0.5963860206513105,0.8015713134568896
16394,0.5963860206513105,0.8016116035455279
16395,0.5964654487688642,0.8016116035455279
16396,0.5964654487688642,0.8016921837228042
16397,0.596505162827641,0.8016921837228042
16398,0.596505162827641,0.8017324738114424
16399,0.5965448768864178,0.8017324738114424
16400,0.5965448768864178,0.8018936341659951
16401,0.5965845909451946,0.8018936341659951
16402,0.5965845909451946,0.8019339242546334
16403,0.5966243050039715,0.8019339242546334
16404,0.5966243050039715,0.8020145044319098
16405,0.5966640190627482,0.8020145044319098
16406,0.5966640190627482,0.8021756647864625
16407,0.5967434471803018,0.8021756647864625
16408,0.5967434471803018,0.8022562449637389
16409,0.5967831612390786,0.8022562449637389
16410,0.5967831612390786,0.8022965350523771
16411,0.5968228752978555,0.8022965350523771
16412,0.5968228752978555,0.8024174053182918
16413,0.5969420174741858,0.8024174053182918
16414,0.5969420174741858,0.8024576954069299
16415,0.5970214455917395,0.8024576954069299
16416,0.5970214455917395,0.8025382755842063
16417,0.5971008737092931,0.8025382755842063
16418,0.5971008737092931,0.8025785656728445
16419,0.5971405877680699,0.8025785656728445
16420,0.5971405877680699,0.8026591458501209
16421,0.5972200158856235,0.8026591458501209
16422,0.5972200158856235,0.8028203062046736
16423,0.5974185861795075,0.8028203062046736
16424,0.5974185861795075,0.8028605962933119
16425,0.5974583002382844,0.8028605962933119
16426,0.5974583002382844,0.80290088638195
16427,0.5974980142970612,0.80290088638195
16428,0.5974980142970612,0.8029411764705883
16429,0.5975774424146147,0.8029411764705883
16430,0.5975774424146147,0.8029814665592264
16431,0.5976171564733915,0.8029814665592264
16432,0.5976171564733915,0.8030217566478646
16433,0.5976568705321684,0.8030217566478646
16434,0.5976568705321684,0.8030620467365028
16435,0.597736298649722,0.8030620467365028
16436,0.597736298649722,0.8031426269137792
16437,0.5978951548848292,0.8031426269137792
16438,0.5978951548848292,0.8031829170024174
16439,0.597934868943606,0.8031829170024174
16440,0.597934868943606,0.803303787268332
16441,0.5980142970611596,0.803303787268332
16442,0.5980142970611596,0.8033843674456084
16443,0.5980540111199365,0.8033843674456084
16444,0.5980540111199365,0.8034246575342465
16445,0.5980937251787133,0.8034246575342465
16446,0.5980937251787133,0.8034649476228848
16447,0.5981731532962669,0.8034649476228848
16448,0.5981731532962669,0.8035052377115229
16449,0.5982922954725973,0.8035052377115229
16450,0.5982922954725973,0.8035858178887993
16451,0.5984114376489277,0.8035858178887993
16452,0.5984114376489277,0.8036663980660758
16453,0.5984511517077046,0.8036663980660758
16454,0.5984511517077046,0.8037066881547139
16455,0.5985305798252581,0.8037066881547139
16456,0.5985305798252581,0.8037469782433522
16457,0.5986497220015886,0.8037469782433522
16458,0.5986497220015886,0.8038275584206285
16459,0.5986894360603654,0.8038275584206285
16460,0.5986894360603654,0.8038678485092667
16461,0.5987291501191422,0.8038678485092667
16462,0.5987291501191422,0.8040290088638194
16463,0.5990071485305798,0.8040290088638194
16464,0.5990071485305798,0.8041498791297341
16465,0.5990468625893566,0.8041498791297341
16466,0.5990468625893566,0.8041901692183723
16467,0.5990865766481335,0.8041901692183723
16468,0.5990865766481335,0.8043110394842868
16469,0.5991262907069103,0.8043110394842868
16470,0.5991262907069103,0.8043513295729251
16471,0.599166004765687,0.8043513295729251
16472,0.599166004765687,0.8045124899274778
16473,0.5992851469420175,0.8045124899274778
16474,0.5992851469420175,0.8047139403706688
16475,0.5994042891183479,0.8047139403706688
16476,0.5994042891183479,0.804754230459307
16477,0.5995234312946783,0.804754230459307
16478,0.5995234312946783,0.8048348106365834
16479,0.5995631453534551,0.8048348106365834
16480,0.5995631453534551,0.8049153908138598
16481,0.5996028594122319,0.8049153908138598
16482,0.5996028594122319,0.8049959709911362
16483,0.5996822875297856,0.8049959709911362
16484,0.5996822875297856,0.8051168412570507
16485,0.5997617156473392,0.8051168412570507
16486,0.5997617156473392,0.805157131345689
16487,0.5998014297061159,0.805157131345689
16488,0.5998014297061159,0.8053182917002417
16489,0.5998411437648927,0.8053182917002417
16490,0.5998411437648927,0.80535858178888
16491,0.5999602859412232,0.80535858178888
16492,0.5999602859412232,0.8053988718775181
16493,0.6,0.8053988718775181
16494,0.6,0.8054391619661563
16495,0.6001191421763304,0.8054391619661563
16496,0.6001191421763304,0.8055197421434327
16497,0.6002382843526608,0.8055197421434327
16498,0.6002382843526608,0.8056406124093473
16499,0.6002779984114377,0.8056406124093473
16500,0.6002779984114377,0.8056809024979855
16501,0.600397140587768,0.8056809024979855
16502,0.600397140587768,0.8057614826752619
16503,0.6004368546465448,0.8057614826752619
16504,0.6004368546465448,0.8058017727639001
16505,0.6005559968228753,0.8058017727639001
16506,0.6005559968228753,0.8058420628525382
16507,0.6005957108816521,0.8058420628525382
16508,0.6005957108816521,0.8058823529411765
16509,0.6006354249404289,0.8058823529411765
16510,0.6006354249404289,0.8059629331184529
16511,0.6007942811755361,0.8059629331184529
16512,0.6007942811755361,0.8061240934730056
16513,0.6008339952343129,0.8061240934730056
16514,0.6008339952343129,0.806204673650282
16515,0.6008737092930898,0.806204673650282
16516,0.6008737092930898,0.8062852538275584
16517,0.6009531374106434,0.8062852538275584
16518,0.6009531374106434,0.8063255439161966
16519,0.601032565528197,0.8063255439161966
16520,0.601032565528197,0.8063658340048349
16521,0.6010722795869737,0.8063658340048349
16522,0.6010722795869737,0.806406124093473
16523,0.6011517077045274,0.806406124093473
16524,0.6011517077045274,0.806607574536664
16525,0.6012708498808578,0.806607574536664
16526,0.6012708498808578,0.8066478646253021
16527,0.6013502779984115,0.8066478646253021
16528,0.6013502779984115,0.8066881547139404
16529,0.6013899920571882,0.8066881547139404
16530,0.6013899920571882,0.8067284448025785
16531,0.601429706115965,0.8067284448025785
16532,0.601429706115965,0.8067687348912168
16533,0.6015091342335187,0.8067687348912168
16534,0.6015091342335187,0.806809024979855
16535,0.6015488482922955,0.806809024979855
16536,0.6015488482922955,0.8068896051571314
16537,0.6016282764098491,0.8068896051571314
16538,0.6016282764098491,0.8069298952457695
16539,0.6016679904686258,0.8069298952457695
16540,0.6016679904686258,0.8070507655116841
16541,0.6017871326449563,0.8070507655116841
16542,0.6017871326449563,0.8070910556003223
16543,0.6018268467037331,0.8070910556003223
16544,0.6018268467037331,0.8072119258662369
16545,0.6019062748212868,0.8072119258662369
16546,0.6019062748212868,0.8072925060435133
16547,0.6019459888800636,0.8072925060435133
16548,0.6019459888800636,0.8073327961321515
16549,0.6021048451151708,0.8073327961321515
16550,0.6021048451151708,0.8073730862207897
16551,0.6021445591739476,0.8073730862207897
16552,0.6021445591739476,0.807453666398066
16553,0.6021842732327244,0.807453666398066
16554,0.6021842732327244,0.8075342465753425
16555,0.6022239872915012,0.8075342465753425
16556,0.6022239872915012,0.807655116841257
16557,0.602263701350278,0.807655116841257
16558,0.602263701350278,0.8076954069298953
16559,0.6023034154090549,0.8076954069298953
16560,0.6023034154090549,0.8078162771958098
16561,0.6023431294678316,0.8078162771958098
16562,0.6023431294678316,0.8078968573730863
16563,0.602462271644162,0.8078968573730863
16564,0.602462271644162,0.8079371474617244
16565,0.6025019857029389,0.8079371474617244
16566,0.6025019857029389,0.8080177276390008
16567,0.6025814138204925,0.8080177276390008
16568,0.6025814138204925,0.8081385979049154
16569,0.6027005559968229,0.8081385979049154
16570,0.6027005559968229,0.8082191780821918
16571,0.6027402700555997,0.8082191780821918
16572,0.6027402700555997,0.8082997582594682
16573,0.6027799841143765,0.8082997582594682
16574,0.6027799841143765,0.8083400483481064
16575,0.6028594122319301,0.8083400483481064
16576,0.6028594122319301,0.8084206285253828
16577,0.6029388403494838,0.8084206285253828
16578,0.6029388403494838,0.8085012087026592
16579,0.6030182684670373,0.8085012087026592
16580,0.6030182684670373,0.8085414987912973
16581,0.6031771247021446,0.8085414987912973
16582,0.6031771247021446,0.8085817888799355
16583,0.6032565528196981,0.8085817888799355
16584,0.6032565528196981,0.8087026591458502
16585,0.6032962668784749,0.8087026591458502
16586,0.6032962668784749,0.8087429492344883
16587,0.6033756949960286,0.8087429492344883
16588,0.6033756949960286,0.8088638195004029
16589,0.6034551231135822,0.8088638195004029
16590,0.6034551231135822,0.8089443996776793
16591,0.603494837172359,0.8089443996776793
16592,0.603494837172359,0.8090249798549557
16593,0.6037728355837967,0.8090249798549557
16594,0.6037728355837967,0.8090652699435938
16595,0.6040111199364575,0.8090652699435938
16596,0.6040111199364575,0.8091055600322321
16597,0.6042891183478951,0.8091055600322321
16598,0.6042891183478951,0.8091861402095084
16599,0.604328832406672,0.8091861402095084
16600,0.604328832406672,0.8092667203867848
16601,0.6044082605242256,0.8092667203867848
16602,0.6044082605242256,0.8093473005640612
16603,0.6044479745830024,0.8093473005640612
16604,0.6044479745830024,0.8094278807413376
16605,0.6044876886417792,0.8094278807413376
16606,0.6044876886417792,0.8095487510072522
16607,0.6047656870532169,0.8095487510072522
16608,0.6047656870532169,0.8095890410958904
16609,0.6048054011119937,0.8095890410958904
16610,0.6048054011119937,0.8096696212731668
16611,0.6049642573471009,0.8096696212731668
16612,0.6049642573471009,0.8099516518936342
16613,0.6050039714058777,0.8099516518936342
16614,0.6050039714058777,0.8099919419822723
16615,0.605123113582208,0.8099919419822723
16616,0.605123113582208,0.8100322320709106
16617,0.6052025416997617,0.8100322320709106
16618,0.6052025416997617,0.8100725221595487
16619,0.6052422557585385,0.8100725221595487
16620,0.6052422557585385,0.810112812248187
16621,0.6052819698173153,0.810112812248187
16622,0.6052819698173153,0.8101531023368251
16623,0.6055202541699761,0.8101531023368251
16624,0.6055202541699761,0.8102336825141015
16625,0.6055996822875298,0.8102336825141015
16626,0.6055996822875298,0.8102739726027397
16627,0.6056791104050834,0.8102739726027397
16628,0.6056791104050834,0.810314262691378
16629,0.6057188244638602,0.810314262691378
16630,0.6057188244638602,0.8104351329572925
16631,0.6057585385226371,0.8104351329572925
16632,0.6057585385226371,0.8104754230459307
16633,0.6058379666401906,0.8104754230459307
16634,0.6058379666401906,0.8105157131345689
16635,0.6059968228752979,0.8105157131345689
16636,0.6059968228752979,0.8105560032232071
16637,0.6060365369340747,0.8105560032232071
16638,0.6060365369340747,0.8105962933118452
16639,0.6061953931691819,0.8105962933118452
16640,0.6061953931691819,0.8108380338436745
16641,0.6062351072279587,0.8108380338436745
16642,0.6062351072279587,0.8108783239323126
16643,0.6062748212867355,0.8108783239323126
16644,0.6062748212867355,0.8109991941982272
16645,0.6063542494042892,0.8109991941982272
16646,0.6063542494042892,0.8110394842868655
16647,0.6064336775218427,0.8110394842868655
16648,0.6064336775218427,0.8110797743755036
16649,0.6064733915806195,0.8110797743755036
16650,0.6064733915806195,0.8111200644641419
16651,0.6066719618745036,0.8111200644641419
16652,0.6066719618745036,0.8112006446414182
16653,0.6067116759332803,0.8112006446414182
16654,0.6067116759332803,0.8112812248186946
16655,0.606791104050834,0.8112812248186946
16656,0.606791104050834,0.8114826752618856
16657,0.6068308181096108,0.8114826752618856
16658,0.6068308181096108,0.8115229653505238
16659,0.6068705321683876,0.8115229653505238
16660,0.6068705321683876,0.8117244157937148
16661,0.6069499602859412,0.8117244157937148
16662,0.6069499602859412,0.8118049959709911
16663,0.6069896743447181,0.8118049959709911
16664,0.6069896743447181,0.8118452860596294
16665,0.6070293884034949,0.8118452860596294
16666,0.6070293884034949,0.8118855761482675
16667,0.6070691024622716,0.8118855761482675
16668,0.6070691024622716,0.8119258662369058
16669,0.6072676727561557,0.8119258662369058
16670,0.6072676727561557,0.8119661563255439
16671,0.6073073868149325,0.8119661563255439
16672,0.6073073868149325,0.8120064464141821
16673,0.6073868149324861,0.8120064464141821
16674,0.6073868149324861,0.8120467365028203
16675,0.6075456711675933,0.8120467365028203
16676,0.6075456711675933,0.8120870265914585
16677,0.6077442414614773,0.8120870265914585
16678,0.6077442414614773,0.8121273166800967
16679,0.6077839555202542,0.8121273166800967
16680,0.6077839555202542,0.8121676067687349
16681,0.6079030976965846,0.8121676067687349
16682,0.6079030976965846,0.8123690572119259
16683,0.6080619539316918,0.8123690572119259
16684,0.6080619539316918,0.812409347300564
16685,0.6081016679904686,0.812409347300564
16686,0.6081016679904686,0.8124496373892023
16687,0.6081413820492454,0.8124496373892023
16688,0.6081413820492454,0.8125302175664787
16689,0.6081810961080223,0.8125302175664787
16690,0.6081810961080223,0.8125705076551168
16691,0.6082605242255759,0.8125705076551168
16692,0.6082605242255759,0.812610797743755
16693,0.6083796664019063,0.812610797743755
16694,0.6083796664019063,0.8126510878323933
16695,0.6085385226370135,0.8126510878323933
16696,0.6085385226370135,0.8127719580983078
16697,0.6087370929308975,0.8127719580983078
16698,0.6087370929308975,0.8128928283642224
16699,0.6087768069896743,0.8128928283642224
16700,0.6087768069896743,0.8129331184528606
16701,0.6088165210484512,0.8129331184528606
16702,0.6088165210484512,0.813013698630137
16703,0.6089356632247815,0.813013698630137
16704,0.6089356632247815,0.8130539887187752
16705,0.6089753772835583,0.8130539887187752
16706,0.6089753772835583,0.8131345688960516
16707,0.609054805401112,0.8131345688960516
16708,0.609054805401112,0.8132151490733279
16709,0.6091342335186656,0.8132151490733279
16710,0.6091342335186656,0.8133360193392426
16711,0.6091739475774424,0.8133360193392426
16712,0.6091739475774424,0.8134568896051572
16713,0.609253375694996,0.8134568896051572
16714,0.609253375694996,0.8134971796937953
16715,0.6094519459888801,0.8134971796937953
16716,0.6094519459888801,0.8135374697824336
16717,0.6098093725178714,0.8135374697824336
16718,0.6098093725178714,0.8135777598710717
16719,0.6098888006354249,0.8135777598710717
16720,0.6098888006354249,0.8136180499597099
16721,0.6100476568705322,0.8136180499597099
16722,0.6100476568705322,0.8136583400483481
16723,0.610087370929309,0.8136583400483481
16724,0.610087370929309,0.8137389202256246
16725,0.6101667990468626,0.8137389202256246
16726,0.6101667990468626,0.8137792103142627
16727,0.6102065131056394,0.8137792103142627
16728,0.6102065131056394,0.8138195004029009
16729,0.6104050833995235,0.8138195004029009
16730,0.6104050833995235,0.8139000805801773
16731,0.6104447974583003,0.8139000805801773
16732,0.6104447974583003,0.8139403706688154
16733,0.610484511517077,0.8139403706688154
16734,0.610484511517077,0.8139806607574537
16735,0.6106036536934074,0.8139806607574537
16736,0.6106036536934074,0.8140209508460918
16737,0.6106830818109611,0.8140209508460918
16738,0.6106830818109611,0.8140612409347301
16739,0.6107227958697379,0.8140612409347301
16740,0.6107227958697379,0.8141821112006447
16741,0.6109213661636219,0.8141821112006447
16742,0.6109213661636219,0.8142224012892828
16743,0.6110007942811755,0.8142224012892828
16744,0.6110007942811755,0.8142626913779211
16745,0.611119936457506,0.8142626913779211
16746,0.611119936457506,0.8143029814665592
16747,0.6112390786338364,0.8143029814665592
16748,0.6112390786338364,0.8143835616438356
16749,0.6113582208101668,0.8143835616438356
16750,0.6113582208101668,0.8145044319097502
16751,0.6113979348689436,0.8145044319097502
16752,0.6113979348689436,0.8145850120870266
16753,0.6114773629864972,0.8145850120870266
16754,0.6114773629864972,0.8146253021756648
16755,0.611517077045274,0.8146253021756648
16756,0.611517077045274,0.814665592264303
16757,0.6115965051628276,0.814665592264303
16758,0.6115965051628276,0.8147461724415793
16759,0.6116362192216045,0.8147461724415793
16760,0.6116362192216045,0.8149073327961321
16761,0.6116759332803813,0.8149073327961321
16762,0.6116759332803813,0.815068493150685
16763,0.6117156473391581,0.815068493150685
16764,0.6117156473391581,0.8151893634165995
16765,0.6117553613979348,0.8151893634165995
16766,0.6117553613979348,0.815269943593876
16767,0.6118347895154885,0.815269943593876
16768,0.6118347895154885,0.8153908138597905
16769,0.6119142176330421,0.8153908138597905
16770,0.6119142176330421,0.8154311039484287
16771,0.6119936457505957,0.8154311039484287
16772,0.6119936457505957,0.8155116841257051
16773,0.6120730738681494,0.8155116841257051
16774,0.6120730738681494,0.8156325543916196
16775,0.6121127879269261,0.8156325543916196
16776,0.6121127879269261,0.815713134568896
16777,0.6122319301032566,0.815713134568896
16778,0.6122319301032566,0.8158340048348106
16779,0.6125099285146942,0.8158340048348106
16780,0.6125099285146942,0.8158742949234489
16781,0.612549642573471,0.8158742949234489
16782,0.612549642573471,0.815914585012087
16783,0.6125893566322478,0.815914585012087
16784,0.6125893566322478,0.8159951651893634
16785,0.6126290706910246,0.8159951651893634
16786,0.6126290706910246,0.816116035455278
16787,0.6126687847498015,0.816116035455278
16788,0.6126687847498015,0.8161563255439162
16789,0.6129467831612391,0.8161563255439162
16790,0.6129467831612391,0.8161966156325544
16791,0.6130262112787926,0.8161966156325544
16792,0.6130262112787926,0.8162771958098308
16793,0.6131056393963463,0.8162771958098308
16794,0.6131056393963463,0.8163980660757454
16795,0.6133439237490071,0.8163980660757454
16796,0.6133439237490071,0.8165592264302981
16797,0.6133836378077839,0.8165592264302981
16798,0.6133836378077839,0.8166800966962128
16799,0.6134630659253376,0.8166800966962128
16800,0.6134630659253376,0.8168009669621273
16801,0.6135424940428912,0.8168009669621273
16802,0.6135424940428912,0.8168412570507655
16803,0.613582208101668,0.8168412570507655
16804,0.613582208101668,0.8168815471394038
16805,0.6137013502779984,0.8168815471394038
16806,0.6137013502779984,0.8169218372280419
16807,0.6138999205718825,0.8169218372280419
16808,0.6138999205718825,0.81696212731668
16809,0.6140190627482128,0.81696212731668
16810,0.6140190627482128,0.8170427074939565
16811,0.6140587768069897,0.8170427074939565
16812,0.6140587768069897,0.8170829975825947
16813,0.6141779189833201,0.8170829975825947
16814,0.6141779189833201,0.8171232876712329
16815,0.6142176330420969,0.8171232876712329
16816,0.6142176330420969,0.817163577759871
16817,0.6142573471008738,0.817163577759871
16818,0.6142573471008738,0.8172441579371474
16819,0.6142970611596505,0.8172441579371474
16820,0.6142970611596505,0.8172844480257857
16821,0.6144162033359809,0.8172844480257857
16822,0.6144162033359809,0.8174456083803384
16823,0.6145750595710882,0.8174456083803384
16824,0.6145750595710882,0.8176067687348912
16825,0.6146147736298649,0.8176067687348912
16826,0.6146147736298649,0.8176873489121677
16827,0.6147339158061954,0.8176873489121677
16828,0.6147339158061954,0.8177276390008058
16829,0.6147736298649722,0.8177276390008058
16830,0.6147736298649722,0.8180902497985496
16831,0.6148530579825258,0.8180902497985496
16832,0.6148530579825258,0.8181305398871878
16833,0.6148927720413027,0.8181305398871878
16834,0.6148927720413027,0.8181708299758259
16835,0.6150516282764098,0.8181708299758259
16836,0.6150516282764098,0.8182111200644642
16837,0.6150913423351867,0.8182111200644642
16838,0.6150913423351867,0.8182514101531023
16839,0.6151310563939635,0.8182514101531023
16840,0.6151310563939635,0.8182917002417406
16841,0.6153296266878475,0.8182917002417406
16842,0.6153296266878475,0.8184931506849316
16843,0.6154884829229548,0.8184931506849316
16844,0.6154884829229548,0.8186140209508461
16845,0.6155281969817316,0.8186140209508461
16846,0.6155281969817316,0.8187348912167607
16847,0.6156076250992851,0.8187348912167607
16848,0.6156076250992851,0.8187751813053988
16849,0.6156473391580619,0.8187751813053988
16850,0.6156473391580619,0.8189766317485898
16851,0.6156870532168388,0.8189766317485898
16852,0.6156870532168388,0.8190572119258662
16853,0.6157267672756156,0.8190572119258662
16854,0.6157267672756156,0.8191377921031426
16855,0.6157664813343924,0.8191377921031426
16856,0.6157664813343924,0.8191780821917808
16857,0.615845909451946,0.8191780821917808
16858,0.615845909451946,0.819218372280419
16859,0.6159253375694996,0.819218372280419
16860,0.6159253375694996,0.8192586623690572
16861,0.61604447974583,0.8192586623690572
16862,0.61604447974583,0.8193392425463336
16863,0.6161636219221605,0.8193392425463336
16864,0.6161636219221605,0.8193795326349718
16865,0.6162033359809372,0.8193795326349718
16866,0.6162033359809372,0.81941982272361
16867,0.616243050039714,0.81941982272361
16868,0.616243050039714,0.8194601128122482
16869,0.6162827640984909,0.8194601128122482
16870,0.6162827640984909,0.8195004029008863
16871,0.6163621922160445,0.8195004029008863
16872,0.6163621922160445,0.8195406929895246
16873,0.6165607625099285,0.8195406929895246
16874,0.6165607625099285,0.8197421434327156
16875,0.6166401906274821,0.8197421434327156
16876,0.6166401906274821,0.8197824335213537
16877,0.6167593328038126,0.8197824335213537
16878,0.6167593328038126,0.8198630136986301
16879,0.6168387609213661,0.8198630136986301
16880,0.6168387609213661,0.8199033037872683
16881,0.6168784749801429,0.8199033037872683
16882,0.6168784749801429,0.8199838839645447
16883,0.6171167593328039,0.8199838839645447
16884,0.6171167593328039,0.820024174053183
16885,0.6171961874503574,0.820024174053183
16886,0.6171961874503574,0.8200644641418211
16887,0.6172359015091342,0.8200644641418211
16888,0.6172359015091342,0.8201047542304593
16889,0.6173153296266879,0.8201047542304593
16890,0.6173153296266879,0.8201450443190975
16891,0.6173550436854647,0.8201450443190975
16892,0.6173550436854647,0.8202659145850121
16893,0.6175536139793487,0.8202659145850121
16894,0.6175536139793487,0.8203464947622885
16895,0.6176727561556791,0.8203464947622885
16896,0.6176727561556791,0.8204270749395649
16897,0.617712470214456,0.8204270749395649
16898,0.617712470214456,0.8205479452054795
16899,0.6177918983320095,0.8205479452054795
16900,0.6177918983320095,0.820668815471394
16901,0.61791104050834,0.820668815471394
16902,0.61791104050834,0.8207091055600322
16903,0.6179904686258936,0.8207091055600322
16904,0.6179904686258936,0.8209508460918614
16905,0.6180301826846704,0.8209508460918614
16906,0.6180301826846704,0.821071716357776
16907,0.6182684670373312,0.821071716357776
16908,0.6182684670373312,0.8211120064464141
16909,0.618308181096108,0.8211120064464141
16910,0.618308181096108,0.8211925866236905
16911,0.6183876092136616,0.8211925866236905
16912,0.6183876092136616,0.8213940370668815
16913,0.618506751389992,0.8213940370668815
16914,0.618506751389992,0.8214343271555198
16915,0.6185861795075457,0.8214343271555198
16916,0.6185861795075457,0.8214746172441579
16917,0.6186258935663225,0.8214746172441579
16918,0.6186258935663225,0.8215149073327961
16919,0.6186656076250993,0.8215149073327961
16920,0.6186656076250993,0.8215551974214343
16921,0.6187450357426529,0.8215551974214343
16922,0.6187450357426529,0.8215954875100725
16923,0.6187847498014297,0.8215954875100725
16924,0.6187847498014297,0.8216357775987108
16925,0.6188641779189833,0.8216357775987108
16926,0.6188641779189833,0.8217969379532635
16927,0.618943606036537,0.8217969379532635
16928,0.618943606036537,0.8218372280419017
16929,0.6190230341540905,0.8218372280419017
16930,0.6190230341540905,0.8218775181305399
16931,0.6192216044479746,0.8218775181305399
16932,0.6192216044479746,0.821917808219178
16933,0.619340746624305,0.821917808219178
16934,0.619340746624305,0.8219983883964544
16935,0.6195393169181891,0.8219983883964544
16936,0.6195393169181891,0.8221998388396454
16937,0.6195790309769659,0.8221998388396454
16938,0.6195790309769659,0.8222401289282837
16939,0.6196981731532962,0.8222401289282837
16940,0.6196981731532962,0.8223609991941982
16941,0.6197776012708499,0.8223609991941982
16942,0.6197776012708499,0.8224012892828364
16943,0.6198173153296267,0.8224012892828364
16944,0.6198173153296267,0.8226027397260274
16945,0.6198967434471803,0.8226027397260274
16946,0.6198967434471803,0.8226430298146656
16947,0.6199364575059572,0.8226430298146656
16948,0.6199364575059572,0.8226833199033038
16949,0.619976171564734,0.8226833199033038
16950,0.619976171564734,0.8228041901692184
16951,0.6200555996822875,0.8228041901692184
16952,0.6200555996822875,0.8228444802578566
16953,0.620174741858618,0.8228444802578566
16954,0.620174741858618,0.8229250604351329
16955,0.620373312152502,0.8229250604351329
16956,0.620373312152502,0.8229653505237712
16957,0.6204527402700556,0.8229653505237712
16958,0.6204527402700556,0.8230459307010476
16959,0.6204924543288324,0.8230459307010476
16960,0.6204924543288324,0.8231668009669622
16961,0.6205321683876092,0.8231668009669622
16962,0.6205321683876092,0.8233279613215149
16963,0.6205718824463861,0.8233279613215149
16964,0.6205718824463861,0.8234891216760677
16965,0.6206115965051628,0.8234891216760677
16966,0.6206115965051628,0.8235294117647058
16967,0.6206513105639396,0.8235294117647058
16968,0.6206513105639396,0.8236502820306205
16969,0.6206910246227164,0.8236502820306205
16970,0.6206910246227164,0.8236905721192587
16971,0.6207307386814932,0.8236905721192587
16972,0.6207307386814932,0.8237308622078968
16973,0.6208895949166005,0.8237308622078968
16974,0.6208895949166005,0.8238114423851732
16975,0.6209690230341541,0.8238114423851732
16976,0.6209690230341541,0.8238920225624496
16977,0.6210087370929309,0.8238920225624496
16978,0.6210087370929309,0.8239726027397261
16979,0.6210484511517077,0.8239726027397261
16980,0.6210484511517077,0.8240531829170025
16981,0.6210881652104845,0.8240531829170025
16982,0.6210881652104845,0.8240934730056406
16983,0.6211278792692613,0.8240934730056406
16984,0.6211278792692613,0.8242949234488316
16985,0.6211675933280382,0.8242949234488316
16986,0.6211675933280382,0.8243352135374697
16987,0.6212470214455917,0.8243352135374697
16988,0.6212470214455917,0.824375503626108
16989,0.621405877680699,0.824375503626108
16990,0.621405877680699,0.8244157937147462
16991,0.6214853057982526,0.8244157937147462
16992,0.6214853057982526,0.8244963738920226
16993,0.6215647339158062,0.8244963738920226
16994,0.6215647339158062,0.8245366639806607
16995,0.621604447974583,0.8245366639806607
16996,0.621604447974583,0.824576954069299
16997,0.6216838760921366,0.824576954069299
16998,0.6216838760921366,0.8246172441579371
16999,0.6217235901509134,0.8246172441579371
17000,0.6217235901509134,0.8246978243352135
17001,0.6217633042096903,0.8246978243352135
17002,0.6217633042096903,0.82477840451249
17003,0.6218427323272439,0.82477840451249
17004,0.6218427323272439,0.8248589846897664
17005,0.6220810166799047,0.8248589846897664
17006,0.6220810166799047,0.8248992747784045
17007,0.6221207307386815,0.8248992747784045
17008,0.6221207307386815,0.8249395648670427
17009,0.6221604447974582,0.8249395648670427
17010,0.6221604447974582,0.8250604351329572
17011,0.6222398729150119,0.8250604351329572
17012,0.6222398729150119,0.8251007252215955
17013,0.6222795869737887,0.8251007252215955
17014,0.6222795869737887,0.8251410153102336
17015,0.622438443208896,0.8251410153102336
17016,0.622438443208896,0.8251813053988719
17017,0.6225575853852263,0.8251813053988719
17018,0.6225575853852263,0.8252618855761482
17019,0.62263701350278,0.8252618855761482
17020,0.62263701350278,0.8253424657534246
17021,0.6226767275615568,0.8253424657534246
17022,0.6226767275615568,0.8254633360193392
17023,0.6227561556791104,0.8254633360193392
17024,0.6227561556791104,0.8255036261079775
17025,0.6229150119142176,0.8255036261079775
17026,0.6229150119142176,0.825624496373892
17027,0.6229944400317713,0.825624496373892
17028,0.6229944400317713,0.8256647864625302
17029,0.6231532962668784,0.8256647864625302
17030,0.6231532962668784,0.825825946817083
17031,0.6231930103256553,0.825825946817083
17032,0.6231930103256553,0.8259065269943594
17033,0.6232327243844321,0.8259065269943594
17034,0.6232327243844321,0.8259871071716358
17035,0.6232724384432089,0.8259871071716358
17036,0.6232724384432089,0.826027397260274
17037,0.6234312946783162,0.826027397260274
17038,0.6234312946783162,0.8261079774375504
17039,0.6235107227958697,0.8261079774375504
17040,0.6235107227958697,0.8261482675261885
17041,0.6235504368546465,0.8261482675261885
17042,0.6235504368546465,0.8261885576148268
17043,0.6235901509134234,0.8261885576148268
17044,0.6235901509134234,0.8262691377921031
17045,0.6236298649722002,0.8262691377921031
17046,0.6236298649722002,0.8263094278807414
17047,0.623669579030977,0.8263094278807414
17048,0.623669579030977,0.8263497179693795
17049,0.6237490071485305,0.8263497179693795
17050,0.6237490071485305,0.8264302981466559
17051,0.6238284352660842,0.8264302981466559
17052,0.6238284352660842,0.8264705882352941
17053,0.623868149324861,0.8264705882352941
17054,0.623868149324861,0.8265108783239323
17055,0.6239078633836378,0.8265108783239323
17056,0.6239078633836378,0.8265511684125705
17057,0.6240270055599683,0.8265511684125705
17058,0.6240270055599683,0.8265914585012087
17059,0.6241064336775218,0.8265914585012087
17060,0.6241064336775218,0.8267526188557615
17061,0.6241858617950754,0.8267526188557615
17062,0.6241858617950754,0.8267929089443997
17063,0.6242255758538523,0.8267929089443997
17064,0.6242255758538523,0.8268331990330379
17065,0.6242652899126291,0.8268331990330379
17066,0.6242652899126291,0.826873489121676
17067,0.6243447180301827,0.826873489121676
17068,0.6243447180301827,0.8269137792103143
17069,0.6244638602065131,0.8269137792103143
17070,0.6244638602065131,0.8269540692989524
17071,0.6245035742652899,0.8269540692989524
17072,0.6245035742652899,0.8270346494762288
17073,0.6245830023828435,0.8270346494762288
17074,0.6245830023828435,0.827074939564867
17075,0.6247021445591739,0.827074939564867
17076,0.6247021445591739,0.8271555197421434
17077,0.6247418586179507,0.8271555197421434
17078,0.6247418586179507,0.8271958098307817
17079,0.6248212867355044,0.8271958098307817
17080,0.6248212867355044,0.8272360999194198
17081,0.624900714853058,0.8272360999194198
17082,0.624900714853058,0.8273166800966962
17083,0.6249404289118348,0.8273166800966962
17084,0.6249404289118348,0.8273972602739726
17085,0.6251389992057188,0.8273972602739726
17086,0.6251389992057188,0.827477840451249
17087,0.6253772835583796,0.827477840451249
17088,0.6253772835583796,0.8275181305398872
17089,0.6254169976171565,0.8275181305398872
17090,0.6254169976171565,0.8275987107171636
17091,0.6255361397934869,0.8275987107171636
17092,0.6255361397934869,0.8276792908944399
17093,0.6256155679110406,0.8276792908944399
17094,0.6256155679110406,0.8277598710717163
17095,0.6256949960285941,0.8277598710717163
17096,0.6256949960285941,0.8280821917808219
17097,0.6257347100873709,0.8280821917808219
17098,0.6257347100873709,0.8281224818694601
17099,0.6257744241461477,0.8281224818694601
17100,0.6257744241461477,0.8281627719580983
17101,0.6258141382049246,0.8281627719580983
17102,0.6258141382049246,0.8283239323126511
17103,0.6258935663224782,0.8283239323126511
17104,0.6258935663224782,0.8283642224012893
17105,0.6259729944400317,0.8283642224012893
17106,0.6259729944400317,0.8284045124899275
17107,0.6262112787926926,0.8284045124899275
17108,0.6262112787926926,0.8284448025785657
17109,0.6262907069102462,0.8284448025785657
17110,0.6262907069102462,0.8284850926672038
17111,0.626330420969023,0.8284850926672038
17112,0.626330420969023,0.8286865431103948
17113,0.6264892772041303,0.8286865431103948
17114,0.6264892772041303,0.8287671232876712
17115,0.6265289912629071,0.8287671232876712
17116,0.6265289912629071,0.8288074133763095
17117,0.6266084193804606,0.8288074133763095
17118,0.6266084193804606,0.8288477034649476
17119,0.6266481334392375,0.8288477034649476
17120,0.6266481334392375,0.8289685737308622
17121,0.6267672756155679,0.8289685737308622
17122,0.6267672756155679,0.8290088638195005
17123,0.6268069896743447,0.8290088638195005
17124,0.6268069896743447,0.8290894439967768
17125,0.6268467037331216,0.8290894439967768
17126,0.6268467037331216,0.829129734085415
17127,0.6269261318506751,0.829129734085415
17128,0.6269261318506751,0.8292103142626914
17129,0.6269658459094519,0.8292103142626914
17130,0.6269658459094519,0.8292506043513296
17131,0.6270849880857824,0.8292506043513296
17132,0.6270849880857824,0.8292908944399677
17133,0.6271247021445592,0.8292908944399677
17134,0.6271247021445592,0.829331184528606
17135,0.6272041302621127,0.829331184528606
17136,0.6272041302621127,0.8293714746172441
17137,0.6272438443208896,0.8293714746172441
17138,0.6272438443208896,0.8294520547945206
17139,0.62736298649722,0.8294520547945206
17140,0.62736298649722,0.8296132151490734
17141,0.6275218427323273,0.8296132151490734
17142,0.6275218427323273,0.8297340854149879
17143,0.627561556791104,0.8297340854149879
17144,0.627561556791104,0.8297743755036261
17145,0.6276012708498808,0.8297743755036261
17146,0.6276012708498808,0.8298146655922644
17147,0.6276409849086577,0.8298146655922644
17148,0.6276409849086577,0.8298549556809025
17149,0.6276806989674345,0.8298549556809025
17150,0.6276806989674345,0.8300966962127316
17151,0.6277998411437649,0.8300966962127316
17152,0.6277998411437649,0.8301369863013699
17153,0.6278395552025418,0.8301369863013699
17154,0.6278395552025418,0.8302981466559226
17155,0.6279586973788721,0.8302981466559226
17156,0.6279586973788721,0.8303384367445609
17157,0.6279984114376489,0.8303384367445609
17158,0.6279984114376489,0.830378726833199
17159,0.6280381254964257,0.830378726833199
17160,0.6280381254964257,0.8304190169218373
17161,0.6280778395552026,0.8304190169218373
17162,0.6280778395552026,0.8305398871877518
17163,0.6281572676727561,0.8305398871877518
17164,0.6281572676727561,0.83058017727639
17165,0.6281969817315329,0.83058017727639
17166,0.6281969817315329,0.8307010475423046
17167,0.6283161239078634,0.8307010475423046
17168,0.6283161239078634,0.8307413376309428
17169,0.6283558379666402,0.8307413376309428
17170,0.6283558379666402,0.8308219178082191
17171,0.628395552025417,0.8308219178082191
17172,0.628395552025417,0.8308622078968574
17173,0.6284352660841938,0.8308622078968574
17174,0.6284352660841938,0.8309024979854955
17175,0.628594122319301,0.8309024979854955
17176,0.628594122319301,0.830983078162772
17177,0.6286338363780778,0.830983078162772
17178,0.6286338363780778,0.8310233682514101
17179,0.6287132644956315,0.8310233682514101
17180,0.6287132644956315,0.8310636583400484
17181,0.6287529785544083,0.8310636583400484
17182,0.6287529785544083,0.8311442385173248
17183,0.6289118347895155,0.8311442385173248
17184,0.6289118347895155,0.8313456889605157
17185,0.6289912629070691,0.8313456889605157
17186,0.6289912629070691,0.831426269137792
17187,0.6290309769658459,0.831426269137792
17188,0.6290309769658459,0.8315874294923449
17189,0.6290706910246228,0.8315874294923449
17190,0.6290706910246228,0.831627719580983
17191,0.6291501191421763,0.831627719580983
17192,0.6291501191421763,0.8317082997582594
17193,0.6293486894360604,0.8317082997582594
17194,0.6293486894360604,0.8317485898468977
17195,0.6293884034948372,0.8317485898468977
17196,0.6293884034948372,0.831829170024174
17197,0.6294678316123908,0.831829170024174
17198,0.6294678316123908,0.8319097502014504
17199,0.6295075456711676,0.8319097502014504
17200,0.6295075456711676,0.8319500402900887
17201,0.6295472597299444,0.8319500402900887
17202,0.6295472597299444,0.832030620467365
17203,0.6295869737887212,0.832030620467365
17204,0.6295869737887212,0.8321112006446414
17205,0.6297458300238284,0.8321112006446414
17206,0.6297458300238284,0.8321514907332797
17207,0.6297855440826052,0.8321514907332797
17208,0.6297855440826052,0.832232070910556
17209,0.6299444003177125,0.832232070910556
17210,0.6299444003177125,0.8323126510878324
17211,0.6299841143764893,0.8323126510878324
17212,0.6299841143764893,0.8323932312651088
17213,0.630023828435266,0.8323932312651088
17214,0.630023828435266,0.8324738114423852
17215,0.6300635424940428,0.8324738114423852
17216,0.6300635424940428,0.8326349717969379
17217,0.6301032565528197,0.8326349717969379
17218,0.6301032565528197,0.8326752618855762
17219,0.6301429706115965,0.8326752618855762
17220,0.6301429706115965,0.8327155519742143
17221,0.6302223987291501,0.8327155519742143
17222,0.6302223987291501,0.8327558420628526
17223,0.6303415409054806,0.8327558420628526
17224,0.6303415409054806,0.8328364222401289
17225,0.6303812549642573,0.8328364222401289
17226,0.6303812549642573,0.8328767123287671
17227,0.6304606830818109,0.8328767123287671
17228,0.6304606830818109,0.8329572925060436
17229,0.630659253375695,0.8329572925060436
17230,0.630659253375695,0.8329975825946817
17231,0.6306989674344718,0.8329975825946817
17232,0.6306989674344718,0.8330378726833199
17233,0.6307386814932486,0.8330378726833199
17234,0.6307386814932486,0.8331587429492345
17235,0.6307783955520254,0.8331587429492345
17236,0.6307783955520254,0.8333199033037872
17237,0.6308181096108022,0.8333199033037872
17238,0.6308181096108022,0.8334407735697018
17239,0.6309769658459095,0.8334407735697018
17240,0.6309769658459095,0.8334810636583401
17241,0.6310166799046862,0.8334810636583401
17242,0.6310166799046862,0.8335213537469782
17243,0.6310961080222399,0.8335213537469782
17244,0.6310961080222399,0.8335616438356165
17245,0.6311358220810167,0.8335616438356165
17246,0.6311358220810167,0.8336019339242546
17247,0.6313741064336775,0.8336019339242546
17248,0.6313741064336775,0.833682514101531
17249,0.6314138204924543,0.833682514101531
17250,0.6314138204924543,0.8337630942788075
17251,0.6314535345512311,0.8337630942788075
17252,0.6314535345512311,0.8338033843674456
17253,0.6315329626687848,0.8338033843674456
17254,0.6315329626687848,0.833883964544722
17255,0.6316123907863384,0.833883964544722
17256,0.6316123907863384,0.8341257050765511
17257,0.6316521048451151,0.8341257050765511
17258,0.6316521048451151,0.8344480257856567
17259,0.631691818903892,0.8344480257856567
17260,0.631691818903892,0.834488315874295
17261,0.6317315329626688,0.834488315874295
17262,0.6317315329626688,0.8345688960515714
17263,0.6318109610802224,0.8345688960515714
17264,0.6318109610802224,0.8346091861402095
17265,0.631890389197776,0.8346091861402095
17266,0.631890389197776,0.8346494762288477
17267,0.6319301032565529,0.8346494762288477
17268,0.6319301032565529,0.8346897663174859
17269,0.6319698173153296,0.8346897663174859
17270,0.6319698173153296,0.8347300564061241
17271,0.63208895949166,0.8347300564061241
17272,0.63208895949166,0.8347703464947623
17273,0.6322081016679905,0.8347703464947623
17274,0.6322081016679905,0.8348106365834005
17275,0.6323272438443209,0.8348106365834005
17276,0.6323272438443209,0.8348912167606769
17277,0.6324861000794281,0.8348912167606769
17278,0.6324861000794281,0.8350120870265915
17279,0.6325655281969818,0.8350120870265915
17280,0.6325655281969818,0.8350523771152296
17281,0.6326846703733121,0.8350523771152296
17282,0.6326846703733121,0.8351732473811443
17283,0.6328038125496426,0.8351732473811443
17284,0.6328038125496426,0.8352538275584206
17285,0.6329626687847498,0.8352538275584206
17286,0.6329626687847498,0.835334407735697
17287,0.6330420969023034,0.835334407735697
17288,0.6330420969023034,0.8354552780016116
17289,0.6330818109610802,0.8354552780016116
17290,0.6330818109610802,0.835535858178888
17291,0.6332803812549642,0.835535858178888
17292,0.6332803812549642,0.8356164383561644
17293,0.6335186656076252,0.8356164383561644
17294,0.6335186656076252,0.8356567284448025
17295,0.6336378077839555,0.8356567284448025
17296,0.6336378077839555,0.8356970185334408
17297,0.6336775218427323,0.8356970185334408
17298,0.6336775218427323,0.835737308622079
17299,0.6338760921366163,0.835737308622079
17300,0.6338760921366163,0.8358178887993554
17301,0.63395552025417,0.8358178887993554
17302,0.63395552025417,0.8358984689766318
17303,0.634154090548054,0.8358984689766318
17304,0.634154090548054,0.8359790491539082
17305,0.6342335186656076,0.8359790491539082
17306,0.6342335186656076,0.8360596293311845
17307,0.6343129467831612,0.8360596293311845
17308,0.6343129467831612,0.8361402095084609
17309,0.6343526608419381,0.8361402095084609
17310,0.6343526608419381,0.8361804995970991
17311,0.6343923749007149,0.8361804995970991
17312,0.6343923749007149,0.8362610797743755
17313,0.6345115170770452,0.8362610797743755
17314,0.6345115170770452,0.8363416599516519
17315,0.6345512311358221,0.8363416599516519
17316,0.6345512311358221,0.83638195004029
17317,0.6345909451945989,0.83638195004029
17318,0.6345909451945989,0.8364222401289283
17319,0.6346703733121525,0.8364222401289283
17320,0.6346703733121525,0.8364625302175664
17321,0.6347100873709293,0.8364625302175664
17322,0.6347100873709293,0.8365431103948429
17323,0.6348689436060365,0.8365431103948429
17324,0.6348689436060365,0.836583400483481
17325,0.634988085782367,0.836583400483481
17326,0.634988085782367,0.8366639806607574
17327,0.6351072279586973,0.8366639806607574
17328,0.6351072279586973,0.8367042707493957
17329,0.635186656076251,0.8367042707493957
17330,0.635186656076251,0.836784850926672
17331,0.6352263701350278,0.836784850926672
17332,0.6352263701350278,0.8368251410153102
17333,0.6353057982525814,0.8368251410153102
17334,0.6353057982525814,0.8368654311039484
17335,0.6353455123113583,0.8368654311039484
17336,0.6353455123113583,0.8369057211925867
17337,0.6355440826052423,0.8369057211925867
17338,0.6355440826052423,0.8370265914585012
17339,0.6356235107227959,0.8370265914585012
17340,0.6356235107227959,0.8371474617244158
17341,0.6357029388403495,0.8371474617244158
17342,0.6357029388403495,0.8373086220789686
17343,0.6357426528991262,0.8373086220789686
17344,0.6357426528991262,0.8373489121676068
17345,0.6359015091342335,0.8373489121676068
17346,0.6359015091342335,0.8374294923448832
17347,0.6359809372517872,0.8374294923448832
17348,0.6359809372517872,0.8375100725221596
17349,0.6361000794281175,0.8375100725221596
17350,0.6361000794281175,0.8376309427880742
17351,0.6361397934868943,0.8376309427880742
17352,0.6361397934868943,0.8377518130539887
17353,0.6361795075456712,0.8377518130539887
17354,0.6361795075456712,0.8378323932312651
17355,0.636219221604448,0.8378323932312651
17356,0.636219221604448,0.8379129734085415
17357,0.6362589356632248,0.8379129734085415
17358,0.6362589356632248,0.8379532634971797
17359,0.6363780778395552,0.8379532634971797
17360,0.6363780778395552,0.8379935535858178
17361,0.636417791898332,0.8379935535858178
17362,0.636417791898332,0.8380338436744561
17363,0.6364575059571088,0.8380338436744561
17364,0.6364575059571088,0.8381144238517325
17365,0.6364972200158856,0.8381144238517325
17366,0.6364972200158856,0.8382352941176471
17367,0.6365766481334393,0.8382352941176471
17368,0.6365766481334393,0.838436744560838
17369,0.6366560762509929,0.838436744560838
17370,0.6366560762509929,0.8384770346494762
17371,0.6368546465448769,0.8384770346494762
17372,0.6368546465448769,0.8385979049153908
17373,0.6369737887212074,0.8385979049153908
17374,0.6369737887212074,0.8387187751813054
17375,0.6370135027799841,0.8387187751813054
17376,0.6370135027799841,0.8387993553585817
17377,0.6370532168387609,0.8387993553585817
17378,0.6370532168387609,0.8388799355358582
17379,0.6370929308975377,0.8388799355358582
17380,0.6370929308975377,0.8389202256244964
17381,0.6371723590150914,0.8389202256244964
17382,0.6371723590150914,0.8390008058017727
17383,0.637251787132645,0.8390008058017727
17384,0.637251787132645,0.8390813859790491
17385,0.6373709293089754,0.8390813859790491
17386,0.6373709293089754,0.8391619661563255
17387,0.6374106433677522,0.8391619661563255
17388,0.6374106433677522,0.8392022562449637
17389,0.6374900714853058,0.8392022562449637
17390,0.6374900714853058,0.839242546333602
17391,0.6375297855440826,0.839242546333602
17392,0.6375297855440826,0.8392828364222401
17393,0.6377283558379666,0.8392828364222401
17394,0.6377283558379666,0.8394037066881547
17395,0.6377680698967434,0.8394037066881547
17396,0.6377680698967434,0.8396051571313456
17397,0.6378077839555203,0.8396051571313456
17398,0.6378077839555203,0.8396454472199839
17399,0.6378474980142971,0.8396454472199839
17400,0.6378474980142971,0.8396857373086221
17401,0.6378872120730739,0.8396857373086221
17402,0.6378872120730739,0.8397260273972603
17403,0.6380063542494043,0.8397260273972603
17404,0.6380063542494043,0.8398066075745366
17405,0.6381652104845115,0.8398066075745366
17406,0.6381652104845115,0.839887187751813
17407,0.6382049245432884,0.839887187751813
17408,0.6382049245432884,0.8399274778404513
17409,0.6382446386020652,0.8399274778404513
17410,0.6382446386020652,0.8399677679290894
17411,0.6382843526608419,0.8399677679290894
17412,0.6382843526608419,0.8400483481063659
17413,0.6383240667196187,0.8400483481063659
17414,0.6383240667196187,0.8401289282836423
17415,0.6384034948371724,0.8401289282836423
17416,0.6384034948371724,0.8401692183722804
17417,0.6384432088959492,0.8401692183722804
17418,0.6384432088959492,0.8402095084609186
17419,0.6386417791898332,0.8402095084609186
17420,0.6386417791898332,0.8403303787268332
17421,0.63868149324861,0.8403303787268332
17422,0.63868149324861,0.8404109589041096
17423,0.6389594916600476,0.8404109589041096
17424,0.6389594916600476,0.8404512489927478
17425,0.6390389197776013,0.8404512489927478
17426,0.6390389197776013,0.8405318291700242
17427,0.6392374900714853,0.8405318291700242
17428,0.6392374900714853,0.8406124093473005
17429,0.6392772041302621,0.8406124093473005
17430,0.6392772041302621,0.8408138597904915
17431,0.6394360603653694,0.8408138597904915
17432,0.6394360603653694,0.8408541498791298
17433,0.639515488482923,0.8408541498791298
17434,0.639515488482923,0.8408944399677679
17435,0.6395552025416997,0.8408944399677679
17436,0.6395552025416997,0.8409347300564062
17437,0.6396346306592534,0.8409347300564062
17438,0.6396346306592534,0.8409750201450443
17439,0.6396743447180302,0.8409750201450443
17440,0.6396743447180302,0.8412167606768735
17441,0.639714058776807,0.8412167606768735
17442,0.639714058776807,0.8412570507655117
17443,0.6397537728355838,0.8412570507655117
17444,0.6397537728355838,0.8412973408541499
17445,0.6399920571882446,0.8412973408541499
17446,0.6399920571882446,0.8413376309427881
17447,0.6401111993645751,0.8413376309427881
17448,0.6401111993645751,0.8413779210314263
17449,0.6401509134233518,0.8413779210314263
17450,0.6401509134233518,0.8414585012087027
17451,0.6401906274821286,0.8414585012087027
17452,0.6401906274821286,0.8415793714746173
17453,0.6402303415409055,0.8415793714746173
17454,0.6402303415409055,0.8416196615632554
17455,0.6403097696584591,0.8416196615632554
17456,0.6403097696584591,0.8417002417405318
17457,0.6403494837172359,0.8417002417405318
17458,0.6403494837172359,0.84174053182917
17459,0.6405083399523431,0.84174053182917
17460,0.6405083399523431,0.8417808219178082
17461,0.6405877680698967,0.8417808219178082
17462,0.6405877680698967,0.841941982272361
17463,0.6406671961874504,0.841941982272361
17464,0.6406671961874504,0.8419822723609992
17465,0.6407069102462272,0.8419822723609992
17466,0.6407069102462272,0.8420225624496374
17467,0.6407863383637807,0.8420225624496374
17468,0.6407863383637807,0.8420628525382756
17469,0.6408260524225576,0.8420628525382756
17470,0.6408260524225576,0.8422240128928283
17471,0.6410246227164417,0.8422240128928283
17472,0.6410246227164417,0.8422643029814666
17473,0.641143764892772,0.8422643029814666
17474,0.641143764892772,0.8423045930701047
17475,0.6411834789515488,0.8423045930701047
17476,0.6411834789515488,0.8423448831587429
17477,0.6413423351866561,0.8423448831587429
17478,0.6413423351866561,0.8423851732473812
17479,0.6414217633042096,0.8423851732473812
17480,0.6414217633042096,0.8424254633360193
17481,0.6415011914217633,0.8424254633360193
17482,0.6415011914217633,0.8424657534246576
17483,0.6417394757744241,0.8424657534246576
17484,0.6417394757744241,0.8427074939564867
17485,0.6417791898332009,0.8427074939564867
17486,0.6417791898332009,0.8427880741337631
17487,0.6418189038919777,0.8427880741337631
17488,0.6418189038919777,0.8428686543110395
17489,0.6418983320095314,0.8428686543110395
17490,0.6418983320095314,0.8429089443996777
17491,0.6419380460683082,0.8429089443996777
17492,0.6419380460683082,0.8429895245769541
17493,0.642176330420969,0.8429895245769541
17494,0.642176330420969,0.8430701047542305
17495,0.642374900714853,0.8430701047542305
17496,0.642374900714853,0.8431103948428686
17497,0.6424146147736298,0.8431103948428686
17498,0.6424146147736298,0.8431506849315068
17499,0.6424543288324067,0.8431506849315068
17500,0.6424543288324067,0.8432715551974215
17501,0.6424940428911835,0.8432715551974215
17502,0.6424940428911835,0.8435132957292506
17503,0.6425337569499603,0.8435132957292506
17504,0.6425337569499603,0.8435535858178888
17505,0.6426131850675139,0.8435535858178888
17506,0.6426131850675139,0.843593875906527
17507,0.6426926131850675,0.843593875906527
17508,0.6426926131850675,0.8436744560838034
17509,0.6428117553613979,0.8436744560838034
17510,0.6428117553613979,0.8437147461724416
17511,0.6429308975377284,0.8437147461724416
17512,0.6429308975377284,0.8437550362610797
17513,0.6430103256552819,0.8437550362610797
17514,0.6430103256552819,0.8438356164383561
17515,0.6430897537728356,0.8438356164383561
17516,0.6430897537728356,0.8438759065269944
17517,0.6431691818903892,0.8438759065269944
17518,0.6431691818903892,0.8439161966156326
17519,0.6432486100079429,0.8439161966156326
17520,0.6432486100079429,0.8439564867042707
17521,0.6433677521842732,0.8439564867042707
17522,0.6433677521842732,0.8441176470588235
17523,0.6435266084193805,0.8441176470588235
17524,0.6435266084193805,0.8441982272360999
17525,0.6436457505957108,0.8441982272360999
17526,0.6436457505957108,0.8443190975020145
17527,0.6436854646544877,0.8443190975020145
17528,0.6436854646544877,0.8443593875906527
17529,0.6438046068308181,0.8443593875906527
17530,0.6438046068308181,0.8443996776792909
17531,0.6438840349483718,0.8443996776792909
17532,0.6438840349483718,0.8444802578565673
17533,0.6439634630659253,0.8444802578565673
17534,0.6439634630659253,0.8445608380338436
17535,0.6441223193010326,0.8445608380338436
17536,0.6441223193010326,0.8446011281224819
17537,0.6441620333598094,0.8446011281224819
17538,0.6441620333598094,0.8446817082997583
17539,0.6442414614773629,0.8446817082997583
17540,0.6442414614773629,0.8447219983883965
17541,0.6443208895949166,0.8447219983883965
17542,0.6443208895949166,0.8447622884770346
17543,0.6444003177124702,0.8447622884770346
17544,0.6444003177124702,0.844842868654311
17545,0.644440031771247,0.844842868654311
17546,0.644440031771247,0.8449234488315874
17547,0.6445194598888007,0.8449234488315874
17548,0.6445194598888007,0.8449637389202256
17549,0.6445591739475774,0.8449637389202256
17550,0.6445591739475774,0.8451248992747784
17551,0.6445988880063542,0.8451248992747784
17552,0.6445988880063542,0.8451651893634166
17553,0.644638602065131,0.8451651893634166
17554,0.644638602065131,0.8452054794520548
17555,0.6447974583002383,0.8452054794520548
17556,0.6447974583002383,0.8453263497179694
17557,0.644837172359015,0.8453263497179694
17558,0.644837172359015,0.8453666398066075
17559,0.644876886417792,0.8453666398066075
17560,0.644876886417792,0.8454069298952458
17561,0.6449563145353455,0.8454069298952458
17562,0.6449563145353455,0.8454875100725222
17563,0.645075456711676,0.8454875100725222
17564,0.645075456711676,0.8456486704270749
17565,0.6451548848292296,0.8456486704270749
17566,0.6451548848292296,0.8457292506043513
17567,0.6452740270055599,0.8457292506043513
17568,0.6452740270055599,0.8457695406929895
17569,0.6453137410643368,0.8457695406929895
17570,0.6453137410643368,0.8458098307816277
17571,0.6454328832406672,0.8458098307816277
17572,0.6454328832406672,0.8459307010475423
17573,0.6455917394757744,0.8459307010475423
17574,0.6455917394757744,0.8460112812248187
17575,0.645671167593328,0.8460112812248187
17576,0.645671167593328,0.8460515713134569
17577,0.6457108816521049,0.8460515713134569
17578,0.6457108816521049,0.8460918614020951
17579,0.6457903097696585,0.8460918614020951
17580,0.6457903097696585,0.8462127316680097
17581,0.6458300238284352,0.8462127316680097
17582,0.6458300238284352,0.8462530217566478
17583,0.6459491660047657,0.8462530217566478
17584,0.6459491660047657,0.8463738920225624
17585,0.6460285941223193,0.8463738920225624
17586,0.6460285941223193,0.8464141821112007
17587,0.6460683081810961,0.8464141821112007
17588,0.6460683081810961,0.8464544721998388
17589,0.6461477362986497,0.8464544721998388
17590,0.6461477362986497,0.8465753424657534
17591,0.6461874503574265,0.8465753424657534
17592,0.6461874503574265,0.8466156325543917
17593,0.6462271644162033,0.8466156325543917
17594,0.6462271644162033,0.8466962127316681
17595,0.6464257347100874,0.8466962127316681
17596,0.6464257347100874,0.8467767929089444
17597,0.6464654487688641,0.8467767929089444
17598,0.6464654487688641,0.8468573730862208
17599,0.6465448768864178,0.8468573730862208
17600,0.6465448768864178,0.846897663174859
17601,0.6466243050039714,0.846897663174859
17602,0.6466243050039714,0.8469379532634972
17603,0.6466640190627482,0.8469379532634972
17604,0.6466640190627482,0.8470185334407736
17605,0.6469420174741859,0.8470185334407736
17606,0.6469420174741859,0.8471394037066882
17607,0.6470214455917395,0.8471394037066882
17608,0.6470214455917395,0.8471796937953263
17609,0.6471008737092931,0.8471796937953263
17610,0.6471008737092931,0.8472602739726027
17611,0.6471405877680699,0.8472602739726027
17612,0.6471405877680699,0.8473005640612409
17613,0.6472200158856235,0.8473005640612409
17614,0.6472200158856235,0.8473811442385173
17615,0.6472597299444003,0.8473811442385173
17616,0.6472597299444003,0.8474214343271556
17617,0.6472994440031771,0.8474214343271556
17618,0.6472994440031771,0.8474617244157937
17619,0.6478554408260524,0.8474617244157937
17620,0.6478554408260524,0.8475020145044319
17621,0.6480142970611596,0.8475020145044319
17622,0.6480142970611596,0.8475423045930701
17623,0.6480937251787132,0.8475423045930701
17624,0.6480937251787132,0.8476228847703465
17625,0.6481731532962669,0.8476228847703465
17626,0.6481731532962669,0.8476631748589847
17627,0.6484511517077045,0.8476631748589847
17628,0.6484511517077045,0.8477034649476228
17629,0.648570293884035,0.8477034649476228
17630,0.648570293884035,0.8478243352135375
17631,0.6486100079428118,0.8478243352135375
17632,0.6486100079428118,0.8478646253021757
17633,0.6486894360603653,0.8478646253021757
17634,0.6486894360603653,0.8479854955680902
17635,0.6488482922954726,0.8479854955680902
17636,0.6488482922954726,0.8480257856567285
17637,0.6490865766481334,0.8480257856567285
17638,0.6490865766481334,0.8480660757453666
17639,0.6493645750595711,0.8480660757453666
17640,0.6493645750595711,0.8482272360999195
17641,0.6494042891183479,0.8482272360999195
17642,0.6494042891183479,0.848348106365834
17643,0.6494837172359015,0.848348106365834
17644,0.6494837172359015,0.8483883964544722
17645,0.6495234312946783,0.8483883964544722
17646,0.6495234312946783,0.8484286865431104
17647,0.6495631453534552,0.8484286865431104
17648,0.6495631453534552,0.8484689766317486
17649,0.6496425734710087,0.8484689766317486
17650,0.6496425734710087,0.8485092667203867
17651,0.6496822875297855,0.8485092667203867
17652,0.6496822875297855,0.848549556809025
17653,0.6497220015885623,0.848549556809025
17654,0.6497220015885623,0.8485898468976631
17655,0.6499205718824463,0.8485898468976631
17656,0.6499205718824463,0.8486301369863014
17657,0.65,0.8486301369863014
17658,0.65,0.8486704270749396
17659,0.6500794281175536,0.8486704270749396
17660,0.6500794281175536,0.8487107171635777
17661,0.6501191421763304,0.8487107171635777
17662,0.6501191421763304,0.8488718775181305
17663,0.6501588562351073,0.8488718775181305
17664,0.6501588562351073,0.8489121676067687
17665,0.6501985702938841,0.8489121676067687
17666,0.6501985702938841,0.8489927477840451
17667,0.6502382843526608,0.8489927477840451
17668,0.6502382843526608,0.8490733279613215
17669,0.6502779984114376,0.8490733279613215
17670,0.6502779984114376,0.8491941982272361
17671,0.6504765687053217,0.8491941982272361
17672,0.6504765687053217,0.8492344883158743
17673,0.6505162827640985,0.8492344883158743
17674,0.6505162827640985,0.8492747784045125
17675,0.6505559968228753,0.8492747784045125
17676,0.6505559968228753,0.8493150684931506
17677,0.6507148530579825,0.8493150684931506
17678,0.6507148530579825,0.849395648670427
17679,0.6507545671167594,0.849395648670427
17680,0.6507545671167594,0.8494359387590653
17681,0.650833995234313,0.8494359387590653
17682,0.650833995234313,0.8495165189363416
17683,0.6509134233518665,0.8495165189363416
17684,0.6509134233518665,0.849597099113618
17685,0.6509531374106434,0.849597099113618
17686,0.6509531374106434,0.8496373892022563
17687,0.6510722795869738,0.8496373892022563
17688,0.6510722795869738,0.8496776792908944
17689,0.6511914217633042,0.8496776792908944
17690,0.6511914217633042,0.8497582594681709
17691,0.6512708498808578,0.8497582594681709
17692,0.6512708498808578,0.849798549556809
17693,0.6513502779984114,0.849798549556809
17694,0.6513502779984114,0.8498388396454473
17695,0.6515885623510723,0.8498388396454473
17696,0.6515885623510723,0.85
17697,0.6517474185861795,0.85
17698,0.6517474185861795,0.8500805801772764
17699,0.6519459888800635,0.8500805801772764
17700,0.6519459888800635,0.8501208702659145
17701,0.652065131056394,0.8501208702659145
17702,0.652065131056394,0.850201450443191
17703,0.6521445591739475,0.850201450443191
17704,0.6521445591739475,0.8503223207091055
17705,0.6522239872915012,0.8503223207091055
17706,0.6522239872915012,0.8503626107977438
17707,0.652263701350278,0.8503626107977438
17708,0.652263701350278,0.8504029008863819
17709,0.6523034154090548,0.8504029008863819
17710,0.6523034154090548,0.8504431909750202
17711,0.6523431294678316,0.8504431909750202
17712,0.6523431294678316,0.8506849315068493
17713,0.652462271644162,0.8506849315068493
17714,0.652462271644162,0.8507655116841257
17715,0.6525019857029388,0.8507655116841257
17716,0.6525019857029388,0.8508460918614021
17717,0.6525416997617156,0.8508460918614021
17718,0.6525416997617156,0.8508863819500403
17719,0.6526211278792693,0.8508863819500403
17720,0.6526211278792693,0.8509669621273167
17721,0.6527402700555996,0.8509669621273167
17722,0.6527402700555996,0.8510475423045931
17723,0.6527799841143765,0.8510475423045931
17724,0.6527799841143765,0.8510878323932313
17725,0.6528991262907069,0.8510878323932313
17726,0.6528991262907069,0.8511281224818694
17727,0.6529388403494837,0.8511281224818694
17728,0.6529388403494837,0.8512087026591458
17729,0.6529785544082605,0.8512087026591458
17730,0.6529785544082605,0.8514504431909751
17731,0.6530579825258142,0.8514504431909751
17732,0.6530579825258142,0.8514907332796132
17733,0.6531771247021445,0.8514907332796132
17734,0.6531771247021445,0.8515713134568896
17735,0.6534154090548054,0.8515713134568896
17736,0.6534154090548054,0.8517324738114423
17737,0.6534551231135822,0.8517324738114423
17738,0.6534551231135822,0.851853344077357
17739,0.653494837172359,0.851853344077357
17740,0.653494837172359,0.8518936341659952
17741,0.6535345512311358,0.8518936341659952
17742,0.6535345512311358,0.8519339242546333
17743,0.6536139793486895,0.8519339242546333
17744,0.6536139793486895,0.8519742143432716
17745,0.6536536934074663,0.8519742143432716
17746,0.6536536934074663,0.8520145044319097
17747,0.653693407466243,0.8520145044319097
17748,0.653693407466243,0.8521353746978243
17749,0.6537331215250198,0.8521353746978243
17750,0.6537331215250198,0.8522159548751007
17751,0.6538125496425735,0.8522159548751007
17752,0.6538125496425735,0.852256244963739
17753,0.6538522637013503,0.852256244963739
17754,0.6538522637013503,0.8523368251410153
17755,0.6539316918189039,0.8523368251410153
17756,0.6539316918189039,0.8523771152296535
17757,0.6540111199364576,0.8523771152296535
17758,0.6540111199364576,0.8524174053182917
17759,0.6540508339952343,0.8524174053182917
17760,0.6540508339952343,0.85245769540693
17761,0.6543685464654487,0.85245769540693
17762,0.6543685464654487,0.8524979854955681
17763,0.6544082605242256,0.8524979854955681
17764,0.6544082605242256,0.8525382755842063
17765,0.6544876886417792,0.8525382755842063
17766,0.6544876886417792,0.8525785656728445
17767,0.6545671167593328,0.8525785656728445
17768,0.6545671167593328,0.8526994359387591
17769,0.6546465448768864,0.8526994359387591
17770,0.6546465448768864,0.8527397260273972
17771,0.6547656870532168,0.8527397260273972
17772,0.6547656870532168,0.8527800161160355
17773,0.6548054011119937,0.8527800161160355
17774,0.6548054011119937,0.85290088638195
17775,0.6548848292295473,0.85290088638195
17776,0.6548848292295473,0.8529411764705882
17777,0.6549642573471008,0.8529411764705882
17778,0.6549642573471008,0.8529814665592265
17779,0.6552025416997617,0.8529814665592265
17780,0.6552025416997617,0.8530217566478646
17781,0.6552819698173153,0.8530217566478646
17782,0.6552819698173153,0.853102336825141
17783,0.6553216838760921,0.853102336825141
17784,0.6553216838760921,0.8531426269137792
17785,0.6553613979348689,0.8531426269137792
17786,0.6553613979348689,0.8532232070910556
17787,0.6554408260524226,0.8532232070910556
17788,0.6554408260524226,0.8532634971796937
17789,0.6555202541699762,0.8532634971796937
17790,0.6555202541699762,0.853303787268332
17791,0.655559968228753,0.853303787268332
17792,0.655559968228753,0.8533843674456084
17793,0.6556791104050834,0.8533843674456084
17794,0.6556791104050834,0.8534246575342466
17795,0.6557982525814138,0.8534246575342466
17796,0.6557982525814138,0.8535455278001611
17797,0.6560762509928515,0.8535455278001611
17798,0.6560762509928515,0.8535858178887994
17799,0.6561556791104051,0.8535858178887994
17800,0.6561556791104051,0.8536261079774375
17801,0.6561953931691819,0.8536261079774375
17802,0.6561953931691819,0.8538678485092667
17803,0.6562351072279587,0.8538678485092667
17804,0.6562351072279587,0.8539081385979049
17805,0.6563145353455123,0.8539081385979049
17806,0.6563145353455123,0.8539484286865431
17807,0.6565925337569499,0.8539484286865431
17808,0.6565925337569499,0.8540290088638195
17809,0.6566322478157268,0.8540290088638195
17810,0.6566322478157268,0.8541498791297341
17811,0.6568308181096107,0.8541498791297341
17812,0.6568308181096107,0.8541901692183723
17813,0.6568705321683876,0.8541901692183723
17814,0.6568705321683876,0.8542304593070105
17815,0.6569102462271644,0.8542304593070105
17816,0.6569102462271644,0.8543110394842869
17817,0.6569499602859412,0.8543110394842869
17818,0.6569499602859412,0.8543916196615633
17819,0.6571485305798253,0.8543916196615633
17820,0.6571485305798253,0.8544721998388396
17821,0.657188244638602,0.8544721998388396
17822,0.657188244638602,0.8545124899274779
17823,0.6573471008737093,0.8545124899274779
17824,0.6573471008737093,0.854552780016116
17825,0.6574662430500398,0.854552780016116
17826,0.6574662430500398,0.8546333601933924
17827,0.6576648133439238,0.8546333601933924
17828,0.6576648133439238,0.854754230459307
17829,0.6577442414614774,0.854754230459307
17830,0.6577442414614774,0.8548348106365834
17831,0.6578236695790309,0.8548348106365834
17832,0.6578236695790309,0.8549959709911362
17833,0.6578633836378078,0.8549959709911362
17834,0.6578633836378078,0.8551168412570508
17835,0.6579428117553614,0.8551168412570508
17836,0.6579428117553614,0.8552780016116035
17837,0.6581413820492454,0.8552780016116035
17838,0.6581413820492454,0.8553182917002418
17839,0.6583399523431295,0.8553182917002418
17840,0.6583399523431295,0.8553988718775182
17841,0.6583796664019063,0.8553988718775182
17842,0.6583796664019063,0.8556809024979855
17843,0.658419380460683,0.8556809024979855
17844,0.658419380460683,0.8557211925866237
17845,0.6584988085782367,0.8557211925866237
17846,0.6584988085782367,0.8557614826752619
17847,0.6585782366957903,0.8557614826752619
17848,0.6585782366957903,0.8558017727639001
17849,0.6586179507545671,0.8558017727639001
17850,0.6586179507545671,0.8559226430298147
17851,0.6586973788721208,0.8559226430298147
17852,0.6586973788721208,0.8560032232070911
17853,0.6587370929308975,0.8560032232070911
17854,0.6587370929308975,0.8560838033843674
17855,0.6587768069896743,0.8560838033843674
17856,0.6587768069896743,0.8561643835616438
17857,0.6590548054011119,0.8561643835616438
17858,0.6590548054011119,0.8565269943593876
17859,0.6590945194598888,0.8565269943593876
17860,0.6590945194598888,0.8565672844480258
17861,0.6591342335186656,0.8565672844480258
17862,0.6591342335186656,0.8566478646253022
17863,0.6591739475774424,0.8566478646253022
17864,0.6591739475774424,0.8566881547139403
17865,0.6592136616362192,0.8566881547139403
17866,0.6592136616362192,0.8567284448025786
17867,0.6593328038125497,0.8567284448025786
17868,0.6593328038125497,0.8567687348912167
17869,0.6594122319301032,0.8567687348912167
17870,0.6594122319301032,0.8569298952457696
17871,0.6595313741064337,0.8569298952457696
17872,0.6595313741064337,0.8569701853344077
17873,0.6595710881652105,0.8569701853344077
17874,0.6595710881652105,0.857010475423046
17875,0.6596108022239873,0.857010475423046
17876,0.6596108022239873,0.8570507655116841
17877,0.659650516282764,0.8570507655116841
17878,0.659650516282764,0.8571313456889605
17879,0.6597299444003177,0.8571313456889605
17880,0.6597299444003177,0.857211925866237
17881,0.6598093725178713,0.857211925866237
17882,0.6598093725178713,0.8572522159548751
17883,0.659888800635425,0.8572522159548751
17884,0.659888800635425,0.8572925060435133
17885,0.6599285146942018,0.8572925060435133
17886,0.6599285146942018,0.8573730862207897
17887,0.6599682287529786,0.8573730862207897
17888,0.6599682287529786,0.8574536663980661
17889,0.660087370929309,0.8574536663980661
17890,0.660087370929309,0.8575745366639806
17891,0.6603653693407466,0.8575745366639806
17892,0.6603653693407466,0.8576148267526189
17893,0.6604845115170771,0.8576148267526189
17894,0.6604845115170771,0.8577356970185335
17895,0.6606036536934075,0.8577356970185335
17896,0.6606036536934075,0.8577759871071716
17897,0.6607625099285147,0.8577759871071716
17898,0.6607625099285147,0.8579371474617244
17899,0.6608419380460683,0.8579371474617244
17900,0.6608419380460683,0.8579774375503626
17901,0.6610802223987291,0.8579774375503626
17902,0.6610802223987291,0.858058017727639
17903,0.6611993645750596,0.858058017727639
17904,0.6611993645750596,0.8580983078162772
17905,0.6612787926926131,0.8580983078162772
17906,0.6612787926926131,0.8581385979049154
17907,0.6613979348689436,0.8581385979049154
17908,0.6613979348689436,0.8581788879935536
17909,0.6614376489277204,0.8581788879935536
17910,0.6614376489277204,0.8582997582594681
17911,0.6614773629864972,0.8582997582594681
17912,0.6614773629864972,0.8583803384367445
17913,0.6615567911040509,0.8583803384367445
17914,0.6615567911040509,0.8584206285253827
17915,0.6616362192216044,0.8584206285253827
17916,0.6616362192216044,0.8585012087026591
17917,0.6617156473391581,0.8585012087026591
17918,0.6617156473391581,0.8585817888799355
17919,0.6617950754567117,0.8585817888799355
17920,0.6617950754567117,0.8586220789685737
17921,0.6618745035742652,0.8586220789685737
17922,0.6618745035742652,0.8586623690572119
17923,0.6619142176330421,0.8586623690572119
17924,0.6619142176330421,0.8587429492344884
17925,0.6619936457505957,0.8587429492344884
17926,0.6619936457505957,0.8587832393231265
17927,0.6620333598093725,0.8587832393231265
17928,0.6620333598093725,0.8588235294117647
17929,0.662152501985703,0.8588235294117647
17930,0.662152501985703,0.8589443996776793
17931,0.6621922160444798,0.8589443996776793
17932,0.6621922160444798,0.8589846897663175
17933,0.6622319301032565,0.8589846897663175
17934,0.6622319301032565,0.859105560032232
17935,0.6623113582208102,0.859105560032232
17936,0.6623113582208102,0.8592264302981466
17937,0.662351072279587,0.8592264302981466
17938,0.662351072279587,0.8592667203867849
17939,0.6624702144559174,0.8592667203867849
17940,0.6624702144559174,0.859307010475423
17941,0.662549642573471,0.859307010475423
17942,0.662549642573471,0.8593473005640613
17943,0.6625893566322478,0.8593473005640613
17944,0.6625893566322478,0.8594278807413376
17945,0.6626687847498014,0.8594278807413376
17946,0.6626687847498014,0.859508460918614
17947,0.6627482128673551,0.859508460918614
17948,0.6627482128673551,0.8595487510072523
17949,0.6627879269261319,0.8595487510072523
17950,0.6627879269261319,0.8595890410958904
17951,0.6628276409849087,0.8595890410958904
17952,0.6628276409849087,0.859709911361805
17953,0.6628673550436854,0.859709911361805
17954,0.6628673550436854,0.8597904915390814
17955,0.6629070691024622,0.8597904915390814
17956,0.6629070691024622,0.8598307816277195
17957,0.6629467831612391,0.8598307816277195
17958,0.6629467831612391,0.8600322320709105
17959,0.6631056393963463,0.8600322320709105
17960,0.6631056393963463,0.8600725221595488
17961,0.6631850675138999,0.8600725221595488
17962,0.6631850675138999,0.8601128122481869
17963,0.6632247815726767,0.8601128122481869
17964,0.6632247815726767,0.8601933924254633
17965,0.6634233518665608,0.8601933924254633
17966,0.6634233518665608,0.8602739726027397
17967,0.6634630659253375,0.8602739726027397
17968,0.6634630659253375,0.8603545527800162
17969,0.6636616362192216,0.8603545527800162
17970,0.6636616362192216,0.8604351329572925
17971,0.6637410643367753,0.8604351329572925
17972,0.6637410643367753,0.8604754230459307
17973,0.663780778395552,0.8604754230459307
17974,0.663780778395552,0.8605157131345689
17975,0.6639396346306593,0.8605157131345689
17976,0.6639396346306593,0.8605560032232071
17977,0.6640587768069897,0.8605560032232071
17978,0.6640587768069897,0.8605962933118453
17979,0.6640984908657664,0.8605962933118453
17980,0.6640984908657664,0.8606365834004834
17981,0.6642176330420969,0.8606365834004834
17982,0.6642176330420969,0.8607574536663981
17983,0.6642970611596505,0.8607574536663981
17984,0.6642970611596505,0.8607977437550363
17985,0.6643764892772042,0.8607977437550363
17986,0.6643764892772042,0.8608380338436744
17987,0.6644956314535345,0.8608380338436744
17988,0.6644956314535345,0.8608783239323127
17989,0.6645353455123113,0.8608783239323127
17990,0.6645353455123113,0.8609589041095891
17991,0.664614773629865,0.8609589041095891
17992,0.664614773629865,0.8610394842868654
17993,0.6646544876886418,0.8610394842868654
17994,0.6646544876886418,0.8611200644641418
17995,0.6647736298649722,0.8611200644641418
17996,0.6647736298649722,0.8611603545527801
17997,0.6649324861000794,0.8611603545527801
17998,0.6649324861000794,0.8612006446414182
17999,0.6650516282764098,0.8612006446414182
18000,0.6650516282764098,0.8612409347300564
18001,0.6653296266878475,0.8612409347300564
18002,0.6653296266878475,0.861361804995971
18003,0.6653693407466243,0.861361804995971
18004,0.6653693407466243,0.8614020950846092
18005,0.6654090548054011,0.8614020950846092
18006,0.6654090548054011,0.8614826752618856
18007,0.6654884829229547,0.8614826752618856
18008,0.6654884829229547,0.8615229653505238
18009,0.6655281969817315,0.8615229653505238
18010,0.6655281969817315,0.8616841257050766
18011,0.6655679110405084,0.8616841257050766
18012,0.6655679110405084,0.8618049959709911
18013,0.665647339158062,0.8618049959709911
18014,0.665647339158062,0.8618452860596293
18015,0.6656870532168387,0.8618452860596293
18016,0.6656870532168387,0.8618855761482676
18017,0.6658061953931692,0.8618855761482676
18018,0.6658061953931692,0.8619258662369057
18019,0.665845909451946,0.8619258662369057
18020,0.665845909451946,0.8621676067687349
18021,0.6658856235107228,0.8621676067687349
18022,0.6658856235107228,0.8622078968573731
18023,0.6659253375694996,0.8622078968573731
18024,0.6659253375694996,0.8622884770346495
18025,0.66604447974583,0.8622884770346495
18026,0.66604447974583,0.8623690572119259
18027,0.6662033359809373,0.8623690572119259
18028,0.6662033359809373,0.8624496373892022
18029,0.6664019062748213,0.8624496373892022
18030,0.6664019062748213,0.8625705076551169
18031,0.6664813343923749,0.8625705076551169
18032,0.6664813343923749,0.862610797743755
18033,0.6665210484511517,0.862610797743755
18034,0.6665210484511517,0.8626913779210315
18035,0.6665607625099285,0.8626913779210315
18036,0.6665607625099285,0.8627316680096696
18037,0.6666401906274821,0.8627316680096696
18038,0.6666401906274821,0.8627719580983079
18039,0.6666799046862589,0.8627719580983079
18040,0.6666799046862589,0.862812248186946
18041,0.6667593328038125,0.862812248186946
18042,0.6667593328038125,0.8628928283642224
18043,0.6667990468625894,0.8628928283642224
18044,0.6667990468625894,0.8629734085414988
18045,0.6669976171564734,0.8629734085414988
18046,0.6669976171564734,0.8630539887187751
18047,0.6670373312152502,0.8630539887187751
18048,0.6670373312152502,0.8630942788074134
18049,0.6671167593328038,0.8630942788074134
18050,0.6671167593328038,0.8631345688960516
18051,0.6671564733915806,0.8631345688960516
18052,0.6671564733915806,0.8631748589846898
18053,0.6672359015091343,0.8631748589846898
18054,0.6672359015091343,0.863215149073328
18055,0.667275615567911,0.863215149073328
18056,0.667275615567911,0.8632957292506044
18057,0.6673550436854646,0.8632957292506044
18058,0.6673550436854646,0.863416599516519
18059,0.6674344718030183,0.863416599516519
18060,0.6674344718030183,0.8635374697824335
18061,0.6674741858617951,0.8635374697824335
18062,0.6674741858617951,0.8636180499597099
18063,0.6676727561556791,0.8636180499597099
18064,0.6676727561556791,0.8636583400483481
18065,0.6679110405083399,0.8636583400483481
18066,0.6679110405083399,0.863859790491539
18067,0.6679507545671167,0.863859790491539
18068,0.6679507545671167,0.8639000805801773
18069,0.6679904686258936,0.8639000805801773
18070,0.6679904686258936,0.8639403706688155
18071,0.6681493248610008,0.8639403706688155
18072,0.6681493248610008,0.8640209508460919
18073,0.6684670373312153,0.8640209508460919
18074,0.6684670373312153,0.8641015310233683
18075,0.6685464654487688,0.8641015310233683
18076,0.6685464654487688,0.8641821112006446
18077,0.6685861795075456,0.8641821112006446
18078,0.6685861795075456,0.864262691377921
18079,0.6686258935663225,0.864262691377921
18080,0.6686258935663225,0.8643029814665593
18081,0.6686656076250993,0.8643029814665593
18082,0.6686656076250993,0.8643432715551974
18083,0.6689436060365369,0.8643432715551974
18084,0.6689436060365369,0.8643835616438356
18085,0.6689833200953137,0.8643835616438356
18086,0.6689833200953137,0.864464141821112
18087,0.6690627482128674,0.864464141821112
18088,0.6690627482128674,0.8645044319097502
18089,0.6691024622716442,0.8645044319097502
18090,0.6691024622716442,0.8645447219983884
18091,0.669142176330421,0.8645447219983884
18092,0.669142176330421,0.8645850120870265
18093,0.6691818903891977,0.8645850120870265
18094,0.6691818903891977,0.864665592264303
18095,0.6693010325655282,0.864665592264303
18096,0.6693010325655282,0.8647058823529412
18097,0.669340746624305,0.8647058823529412
18098,0.669340746624305,0.8647461724415794
18099,0.6694598888006354,0.8647461724415794
18100,0.6694598888006354,0.8647864625302175
18101,0.6694996028594122,0.8647864625302175
18102,0.6694996028594122,0.8648267526188558
18103,0.6698173153296267,0.8648267526188558
18104,0.6698173153296267,0.8648670427074939
18105,0.6698570293884035,0.8648670427074939
18106,0.6698570293884035,0.8649073327961322
18107,0.6699761715647339,0.8649073327961322
18108,0.6699761715647339,0.8649476228847703
18109,0.6700158856235108,0.8649476228847703
18110,0.6700158856235108,0.8649879129734085
18111,0.6700555996822876,0.8649879129734085
18112,0.6700555996822876,0.8650684931506849
18113,0.6700953137410643,0.8650684931506849
18114,0.6700953137410643,0.8652296535052377
18115,0.6702938840349484,0.8652296535052377
18116,0.6702938840349484,0.8652699435938759
18117,0.6703335980937252,0.8652699435938759
18118,0.6703335980937252,0.8653102336825141
18119,0.6704130262112787,0.8653102336825141
18120,0.6704130262112787,0.8653908138597904
18121,0.6704924543288324,0.8653908138597904
18122,0.6704924543288324,0.8655519742143433
18123,0.6705321683876092,0.8655519742143433
18124,0.6705321683876092,0.8656728444802578
18125,0.670571882446386,0.8656728444802578
18126,0.670571882446386,0.8657131345688961
18127,0.67077045274027,0.8657131345688961
18128,0.67077045274027,0.8657937147461724
18129,0.6708498808578237,0.8657937147461724
18130,0.6708498808578237,0.8659145850120871
18131,0.6709690230341541,0.8659145850120871
18132,0.6709690230341541,0.8659548751007252
18133,0.6710484511517077,0.8659548751007252
18134,0.6710484511517077,0.8659951651893634
18135,0.6710881652104845,0.8659951651893634
18136,0.6710881652104845,0.8660757453666398
18137,0.6711278792692613,0.8660757453666398
18138,0.6711278792692613,0.8661966156325543
18139,0.6711675933280381,0.8661966156325543
18140,0.6711675933280381,0.8662369057211926
18141,0.6712867355043686,0.8662369057211926
18142,0.6712867355043686,0.866317485898469
18143,0.6713264495631454,0.866317485898469
18144,0.6713264495631454,0.8664786462530217
18145,0.6714058776806989,0.8664786462530217
18146,0.6714058776806989,0.86651893634166
18147,0.6716838760921366,0.86651893634166
18148,0.6716838760921366,0.8665592264302981
18149,0.671803018268467,0.8665592264302981
18150,0.671803018268467,0.8665995165189363
18151,0.6718824463860207,0.8665995165189363
18152,0.6718824463860207,0.8666398066075746
18153,0.6719221604447975,0.8666398066075746
18154,0.6719221604447975,0.8666800966962127
18155,0.6719618745035743,0.8666800966962127
18156,0.6719618745035743,0.866720386784851
18157,0.672001588562351,0.866720386784851
18158,0.672001588562351,0.8667606768734891
18159,0.6721604447974583,0.8667606768734891
18160,0.6721604447974583,0.8668009669621273
18161,0.6722001588562351,0.8668009669621273
18162,0.6722001588562351,0.8668815471394037
18163,0.6722398729150119,0.8668815471394037
18164,0.6722398729150119,0.8669621273166801
18165,0.6722795869737888,0.8669621273166801
18166,0.6722795869737888,0.8670024174053182
18167,0.6725575853852264,0.8670024174053182
18168,0.6725575853852264,0.8670427074939565
18169,0.6725972994440031,0.8670427074939565
18170,0.6725972994440031,0.8670829975825947
18171,0.6726767275615568,0.8670829975825947
18172,0.6726767275615568,0.8671232876712329
18173,0.6727164416203336,0.8671232876712329
18174,0.6727164416203336,0.8671635777598711
18175,0.672835583796664,0.8671635777598711
18176,0.672835583796664,0.8672038678485092
18177,0.6728752978554409,0.8672038678485092
18178,0.6728752978554409,0.8673247381144239
18179,0.6729547259729944,0.8673247381144239
18180,0.6729547259729944,0.867365028203062
18181,0.673034154090548,0.867365028203062
18182,0.673034154090548,0.8674858984689766
18183,0.6730738681493249,0.8674858984689766
18184,0.6730738681493249,0.867566478646253
18185,0.6731135822081017,0.867566478646253
18186,0.6731135822081017,0.8676470588235294
18187,0.6731930103256553,0.8676470588235294
18188,0.6731930103256553,0.8676873489121676
18189,0.673232724384432,0.8676873489121676
18190,0.673232724384432,0.8678485092667204
18191,0.6733121525019857,0.8678485092667204
18192,0.6733121525019857,0.8678887993553586
18193,0.6733518665607625,0.8678887993553586
18194,0.6733518665607625,0.8679290894439968
18195,0.673471008737093,0.8679290894439968
18196,0.673471008737093,0.867969379532635
18197,0.6735504368546466,0.867969379532635
18198,0.6735504368546466,0.8680096696212731
18199,0.6737490071485306,0.8680096696212731
18200,0.6737490071485306,0.8680499597099114
18201,0.6738284352660842,0.8680499597099114
18202,0.6738284352660842,0.868170829975826
18203,0.6739872915011914,0.868170829975826
18204,0.6739872915011914,0.8682514101531024
18205,0.6740270055599682,0.8682514101531024
18206,0.6740270055599682,0.8684125705076551
18207,0.674066719618745,0.8684125705076551
18208,0.674066719618745,0.8684528605962933
18209,0.6741064336775219,0.8684528605962933
18210,0.6741064336775219,0.8685334407735698
18211,0.6743050039714059,0.8685334407735698
18212,0.6743050039714059,0.868614020950846
18213,0.6743447180301827,0.868614020950846
18214,0.6743447180301827,0.8686543110394843
18215,0.6743844320889595,0.8686543110394843
18216,0.6743844320889595,0.8687751813053989
18217,0.674463860206513,0.8687751813053989
18218,0.674463860206513,0.868815471394037
18219,0.6745432883240667,0.868815471394037
18220,0.6745432883240667,0.8688960515713134
18221,0.6745830023828435,0.8688960515713134
18222,0.6745830023828435,0.8689766317485899
18223,0.674702144559174,0.8689766317485899
18224,0.674702144559174,0.869016921837228
18225,0.6747815726767276,0.869016921837228
18226,0.6747815726767276,0.8691377921031427
18227,0.6748610007942811,0.8691377921031427
18228,0.6748610007942811,0.8691780821917808
18229,0.6749404289118348,0.8691780821917808
18230,0.6749404289118348,0.869218372280419
18231,0.6750198570293884,0.869218372280419
18232,0.6750198570293884,0.8693392425463337
18233,0.6751389992057188,0.8693392425463337
18234,0.6751389992057188,0.8693795326349718
18235,0.6752184273232724,0.8693795326349718
18236,0.6752184273232724,0.86941982272361
18237,0.6752978554408261,0.86941982272361
18238,0.6752978554408261,0.8695406929895245
18239,0.6753375694996029,0.8695406929895245
18240,0.6753375694996029,0.8695809830781628
18241,0.6754567116759332,0.8695809830781628
18242,0.6754567116759332,0.8696212731668009
18243,0.6755758538522637,0.8696212731668009
18244,0.6755758538522637,0.8696615632554392
18245,0.6756552819698173,0.8696615632554392
18246,0.6756552819698173,0.8697824335213538
18247,0.6758141382049245,0.8697824335213538
18248,0.6758141382049245,0.8698227236099919
18249,0.675933280381255,0.8698227236099919
18250,0.675933280381255,0.8698630136986302
18251,0.6760127084988086,0.8698630136986302
18252,0.6760127084988086,0.8699435938759065
18253,0.6760921366163621,0.8699435938759065
18254,0.6760921366163621,0.8700241740531829
18255,0.6762112787926926,0.8700241740531829
18256,0.6762112787926926,0.8700644641418211
18257,0.6763304209690231,0.8700644641418211
18258,0.6763304209690231,0.8701450443190974
18259,0.6763701350277999,0.8701450443190974
18260,0.6763701350277999,0.8701853344077357
18261,0.6765687053216839,0.8701853344077357
18262,0.6765687053216839,0.8702256244963739
18263,0.6766084193804607,0.8702256244963739
18264,0.6766084193804607,0.8702659145850121
18265,0.6766878474980142,0.8702659145850121
18266,0.6766878474980142,0.8703062046736503
18267,0.6768069896743447,0.8703062046736503
18268,0.6768069896743447,0.8703464947622884
18269,0.6768467037331215,0.8703464947622884
18270,0.6768467037331215,0.8703867848509267
18271,0.676965845909452,0.8703867848509267
18272,0.676965845909452,0.8704270749395648
18273,0.6770452740270055,0.8704270749395648
18274,0.6770452740270055,0.8705076551168413
18275,0.6771247021445592,0.8705076551168413
18276,0.6771247021445592,0.8705479452054794
18277,0.677164416203336,0.8705479452054794
18278,0.677164416203336,0.8707091055600322
18279,0.6772438443208896,0.8707091055600322
18280,0.6772438443208896,0.8707493956486704
18281,0.6772835583796664,0.8707493956486704
18282,0.6772835583796664,0.8709105560032232
18283,0.67736298649722,0.8709105560032232
18284,0.67736298649722,0.8709508460918614
18285,0.6774027005559968,0.8709508460918614
18286,0.6774027005559968,0.8709911361804996
18287,0.6774424146147736,0.8709911361804996
18288,0.6774424146147736,0.8710314262691378
18289,0.6776409849086577,0.8710314262691378
18290,0.6776409849086577,0.871071716357776
18291,0.6779586973788722,0.871071716357776
18292,0.6779586973788722,0.8711120064464142
18293,0.6779984114376489,0.8711120064464142
18294,0.6779984114376489,0.8711925866236906
18295,0.6781572676727562,0.8711925866236906
18296,0.6781572676727562,0.8712328767123287
18297,0.678196981731533,0.8712328767123287
18298,0.678196981731533,0.871273166800967
18299,0.6784352660841938,0.871273166800967
18300,0.6784352660841938,0.8713134568896052
18301,0.6784749801429706,0.8713134568896052
18302,0.6784749801429706,0.8713537469782433
18303,0.6785544082605243,0.8713537469782433
18304,0.6785544082605243,0.8713940370668816
18305,0.6786338363780778,0.8713940370668816
18306,0.6786338363780778,0.871474617244158
18307,0.6787132644956314,0.871474617244158
18308,0.6787132644956314,0.8715954875100725
18309,0.6787529785544083,0.8715954875100725
18310,0.6787529785544083,0.8717163577759871
18311,0.6788324066719619,0.8717163577759871
18312,0.6788324066719619,0.8717969379532635
18313,0.6789912629070691,0.8717969379532635
18314,0.6789912629070691,0.8719178082191781
18315,0.6790309769658459,0.8719178082191781
18316,0.6790309769658459,0.8720386784850926
18317,0.6791898332009532,0.8720386784850926
18318,0.6791898332009532,0.8721192586623691
18319,0.67922954725973,0.8721192586623691
18320,0.67922954725973,0.8721595487510072
18321,0.6792692613185067,0.8721595487510072
18322,0.6792692613185067,0.8722804190169219
18323,0.6793486894360604,0.8722804190169219
18324,0.6793486894360604,0.87232070910556
18325,0.679428117553614,0.87232070910556
18326,0.679428117553614,0.8723609991941982
18327,0.6795075456711676,0.8723609991941982
18328,0.6795075456711676,0.8724012892828364
18329,0.6796664019062748,0.8724012892828364
18330,0.6796664019062748,0.8724415793714746
18331,0.6797458300238285,0.8724415793714746
18332,0.6797458300238285,0.8724818694601129
18333,0.6797855440826053,0.8724818694601129
18334,0.6797855440826053,0.8725624496373892
18335,0.6799444003177124,0.8725624496373892
18336,0.6799444003177124,0.8726430298146656
18337,0.6799841143764893,0.8726430298146656
18338,0.6799841143764893,0.872723609991942
18339,0.6803415409054805,0.872723609991942
18340,0.6803415409054805,0.8727639000805801
18341,0.6806195393169182,0.8727639000805801
18342,0.6806195393169182,0.8728041901692184
18343,0.680659253375695,0.8728041901692184
18344,0.680659253375695,0.8728847703464948
18345,0.6806989674344718,0.8728847703464948
18346,0.6806989674344718,0.8729653505237711
18347,0.680857823669579,0.8729653505237711
18348,0.680857823669579,0.8730459307010475
18349,0.6810166799046863,0.8730459307010475
18350,0.6810166799046863,0.8730862207896858
18351,0.6811755361397935,0.8730862207896858
18352,0.6811755361397935,0.8731265108783239
18353,0.6812152501985703,0.8731265108783239
18354,0.6812152501985703,0.8732473811442385
18355,0.6813343923749007,0.8732473811442385
18356,0.6813343923749007,0.8733279613215149
18357,0.6814535345512311,0.8733279613215149
18358,0.6814535345512311,0.8734085414987913
18359,0.6814932486100079,0.8734085414987913
18360,0.6814932486100079,0.8735294117647059
18361,0.6815726767275616,0.8735294117647059
18362,0.6815726767275616,0.873569701853344
18363,0.6816123907863384,0.873569701853344
18364,0.6816123907863384,0.8736099919419823
18365,0.681691818903892,0.8736099919419823
18366,0.681691818903892,0.8736502820306205
18367,0.6817315329626688,0.8736502820306205
18368,0.6817315329626688,0.8737308622078969
18369,0.6818109610802224,0.8737308622078969
18370,0.6818109610802224,0.8738114423851733
18371,0.6820095313741065,0.8738114423851733
18372,0.6820095313741065,0.8738517324738114
18373,0.6820492454328833,0.8738517324738114
18374,0.6820492454328833,0.873972602739726
18375,0.6821286735504368,0.873972602739726
18376,0.6821286735504368,0.8740128928283643
18377,0.6825655281969817,0.8740128928283643
18378,0.6825655281969817,0.8740531829170024
18379,0.6830023828435267,0.8740531829170024
18380,0.6830023828435267,0.8742546333601934
18381,0.6830420969023034,0.8742546333601934
18382,0.6830420969023034,0.8743352135374698
18383,0.683121525019857,0.8743352135374698
18384,0.683121525019857,0.8744157937147462
18385,0.6832406671961875,0.8744157937147462
18386,0.6832406671961875,0.8745366639806608
18387,0.683320095313741,0.8745366639806608
18388,0.683320095313741,0.8746172441579372
18389,0.6833995234312947,0.8746172441579372
18390,0.6833995234312947,0.8746575342465753
18391,0.6834392374900715,0.8746575342465753
18392,0.6834392374900715,0.8747784045124899
18393,0.6835186656076251,0.8747784045124899
18394,0.6835186656076251,0.8749395648670427
18395,0.6836378077839556,0.8749395648670427
18396,0.6836378077839556,0.8750201450443191
18397,0.6836775218427323,0.8750201450443191
18398,0.6836775218427323,0.8751007252215954
18399,0.68395552025417,0.8751007252215954
18400,0.68395552025417,0.8751410153102337
18401,0.6840746624305004,0.8751410153102337
18402,0.6840746624305004,0.8752215954875101
18403,0.6841143764892772,0.8752215954875101
18404,0.6841143764892772,0.8752618855761483
18405,0.6842335186656077,0.8752618855761483
18406,0.6842335186656077,0.8753021756647864
18407,0.6844320889594917,0.8753021756647864
18408,0.6844320889594917,0.8754230459307011
18409,0.6845909451945988,0.8754230459307011
18410,0.6845909451945988,0.8754633360193392
18411,0.6846306592533757,0.8754633360193392
18412,0.6846306592533757,0.8755036261079774
18413,0.6847100873709293,0.8755036261079774
18414,0.6847100873709293,0.8755439161966156
18415,0.6847895154884829,0.8755439161966156
18416,0.6847895154884829,0.8755842062852538
18417,0.6849483717235901,0.8755842062852538
18418,0.6849483717235901,0.8757453666398066
18419,0.6850277998411438,0.8757453666398066
18420,0.6850277998411438,0.875825946817083
18421,0.6851072279586974,0.875825946817083
18422,0.6851072279586974,0.8759065269943593
18423,0.685186656076251,0.8759065269943593
18424,0.685186656076251,0.8759468170829976
18425,0.6853455123113582,0.8759468170829976
18426,0.6853455123113582,0.8759871071716357
18427,0.685385226370135,0.8759871071716357
18428,0.685385226370135,0.876027397260274
18429,0.6854249404289119,0.876027397260274
18430,0.6854249404289119,0.8760676873489122
18431,0.6854646544876887,0.8760676873489122
18432,0.6854646544876887,0.8761079774375503
18433,0.6856632247815727,0.8761079774375503
18434,0.6856632247815727,0.876228847703465
18435,0.6857029388403495,0.876228847703465
18436,0.6857029388403495,0.8762691377921031
18437,0.6859015091342335,0.8762691377921031
18438,0.6859015091342335,0.8763497179693795
18439,0.6859412231930103,0.8763497179693795
18440,0.6859412231930103,0.8763900080580177
18441,0.6860603653693408,0.8763900080580177
18442,0.6860603653693408,0.8764705882352941
18443,0.6861795075456711,0.8764705882352941
18444,0.6861795075456711,0.8765108783239323
18445,0.6862589356632248,0.8765108783239323
18446,0.6862589356632248,0.8766317485898469
18447,0.6863780778395552,0.8766317485898469
18448,0.6863780778395552,0.8767526188557615
18449,0.6864972200158856,0.8767526188557615
18450,0.6864972200158856,0.8768331990330379
18451,0.6865369340746624,0.8768331990330379
18452,0.6865369340746624,0.8769137792103142
18453,0.6866560762509929,0.8769137792103142
18454,0.6866560762509929,0.8769540692989525
18455,0.6868943606036537,0.8769540692989525
18456,0.6868943606036537,0.8769943593875906
18457,0.6869340746624305,0.8769943593875906
18458,0.6869340746624305,0.877074939564867
18459,0.6870135027799841,0.877074939564867
18460,0.6870135027799841,0.8771958098307816
18461,0.6871326449563145,0.8771958098307816
18462,0.6871326449563145,0.8772360999194199
18463,0.6871723590150913,0.8772360999194199
18464,0.6871723590150913,0.877276390008058
18465,0.687251787132645,0.877276390008058
18466,0.687251787132645,0.8773166800966962
18467,0.6873709293089754,0.8773166800966962
18468,0.6873709293089754,0.8773569701853344
18469,0.6874106433677521,0.8773569701853344
18470,0.6874106433677521,0.8773972602739726
18471,0.6875694996028594,0.8773972602739726
18472,0.6875694996028594,0.8774375503626108
18473,0.6876092136616362,0.8774375503626108
18474,0.6876092136616362,0.8775584206285254
18475,0.6876886417791899,0.8775584206285254
18476,0.6876886417791899,0.8775987107171636
18477,0.6878077839555202,0.8775987107171636
18478,0.6878077839555202,0.87767929089444
18479,0.688046068308181,0.87767929089444
18480,0.688046068308181,0.8778001611603545
18481,0.6880857823669579,0.8778001611603545
18482,0.6880857823669579,0.8778404512489928
18483,0.6881652104845115,0.8778404512489928
18484,0.6881652104845115,0.8779210314262691
18485,0.6882049245432883,0.8779210314262691
18486,0.6882049245432883,0.8781627719580983
18487,0.6882446386020651,0.8781627719580983
18488,0.6882446386020651,0.8782030620467365
18489,0.6883240667196188,0.8782030620467365
18490,0.6883240667196188,0.8782836422240129
18491,0.6885226370135028,0.8782836422240129
18492,0.6885226370135028,0.878323932312651
18493,0.6885623510722796,0.878323932312651
18494,0.6885623510722796,0.8784045124899275
18495,0.6886020651310564,0.8784045124899275
18496,0.6886020651310564,0.8784448025785657
18497,0.6888006354249404,0.8784448025785657
18498,0.6888006354249404,0.878525382755842
18499,0.6888800635424941,0.878525382755842
18500,0.6888800635424941,0.8785656728444803
18501,0.6889992057188244,0.8785656728444803
18502,0.6889992057188244,0.8786059629331184
18503,0.6890389197776012,0.8786059629331184
18504,0.6890389197776012,0.8786462530217567
18505,0.6890786338363781,0.8786462530217567
18506,0.6890786338363781,0.878726833199033
18507,0.6891183478951549,0.878726833199033
18508,0.6891183478951549,0.8787671232876713
18509,0.6891580619539317,0.8787671232876713
18510,0.6891580619539317,0.8788477034649477
18511,0.6891977760127085,0.8788477034649477
18512,0.6891977760127085,0.878928283642224
18513,0.6893566322478157,0.878928283642224
18514,0.6893566322478157,0.8789685737308622
18515,0.6894360603653693,0.8789685737308622
18516,0.6894360603653693,0.879129734085415
18517,0.689515488482923,0.879129734085415
18518,0.689515488482923,0.8791700241740532
18519,0.6895552025416998,0.8791700241740532
18520,0.6895552025416998,0.8792103142626914
18521,0.6896346306592533,0.8792103142626914
18522,0.6896346306592533,0.8792908944399678
18523,0.6896743447180301,0.8792908944399678
18524,0.6896743447180301,0.8793311845286059
18525,0.689714058776807,0.8793311845286059
18526,0.689714058776807,0.8793714746172442
18527,0.6897934868943606,0.8793714746172442
18528,0.6897934868943606,0.8794117647058823
18529,0.6898332009531374,0.8794117647058823
18530,0.6898332009531374,0.8794520547945206
18531,0.6899523431294678,0.8794520547945206
18532,0.6899523431294678,0.8794923448831587
18533,0.6899920571882446,0.8794923448831587
18534,0.6899920571882446,0.8795729250604352
18535,0.6900317712470214,0.8795729250604352
18536,0.6900317712470214,0.8796132151490733
18537,0.6900714853057982,0.8796132151490733
18538,0.6900714853057982,0.8796937953263497
18539,0.6901111993645751,0.8796937953263497
18540,0.6901111993645751,0.8797743755036261
18541,0.6901509134233519,0.8797743755036261
18542,0.6901509134233519,0.8798146655922643
18543,0.6901906274821287,0.8798146655922643
18544,0.6901906274821287,0.8798952457695407
18545,0.6903097696584591,0.8798952457695407
18546,0.6903097696584591,0.8799355358581789
18547,0.6903494837172359,0.8799355358581789
18548,0.6903494837172359,0.8799758259468171
18549,0.6904289118347895,0.8799758259468171
18550,0.6904289118347895,0.8800564061240935
18551,0.69054805401112,0.8800564061240935
18552,0.69054805401112,0.8801369863013698
18553,0.6905877680698967,0.8801369863013698
18554,0.6905877680698967,0.8801772763900081
18555,0.6906671961874503,0.8801772763900081
18556,0.6906671961874503,0.8802175664786462
18557,0.6907863383637808,0.8802175664786462
18558,0.6907863383637808,0.8802578565672845
18559,0.6912231930103256,0.8802578565672845
18560,0.6912231930103256,0.8803384367445608
18561,0.6913026211278793,0.8803384367445608
18562,0.6913026211278793,0.8803787268331991
18563,0.6913820492454329,0.8803787268331991
18564,0.6913820492454329,0.8804190169218372
18565,0.6914614773629865,0.8804190169218372
18566,0.6914614773629865,0.8804995970991136
18567,0.6915806195393169,0.8804995970991136
18568,0.6915806195393169,0.8805398871877518
18569,0.6916203335980937,0.8805398871877518
18570,0.6916203335980937,0.88058017727639
18571,0.6916600476568705,0.88058017727639
18572,0.6916600476568705,0.8806204673650282
18573,0.6916997617156473,0.8806204673650282
18574,0.6916997617156473,0.8806607574536663
18575,0.6918586179507545,0.8806607574536663
18576,0.6918586179507545,0.8807010475423046
18577,0.6920571882446386,0.8807010475423046
18578,0.6920571882446386,0.880781627719581
18579,0.6921366163621923,0.880781627719581
18580,0.6921366163621923,0.8809024979854956
18581,0.692176330420969,0.8809024979854956
18582,0.692176330420969,0.8809427880741337
18583,0.6923351866560763,0.8809427880741337
18584,0.6923351866560763,0.8810636583400483
18585,0.6924146147736299,0.8810636583400483
18586,0.6924146147736299,0.8811039484286866
18587,0.6924543288324067,0.8811039484286866
18588,0.6924543288324067,0.8812248186946011
18589,0.6925337569499603,0.8812248186946011
18590,0.6925337569499603,0.8813053988718775
18591,0.6926528991262907,0.8813053988718775
18592,0.6926528991262907,0.8813456889605157
18593,0.6927323272438444,0.8813456889605157
18594,0.6927323272438444,0.881385979049154
18595,0.6927720413026212,0.881385979049154
18596,0.6927720413026212,0.8814262691377921
18597,0.6929706115965052,0.8814262691377921
18598,0.6929706115965052,0.8815471394037067
18599,0.6930500397140588,0.8815471394037067
18600,0.6930500397140588,0.8815874294923449
18601,0.6931691818903892,0.8815874294923449
18602,0.6931691818903892,0.8816277195809831
18603,0.693208895949166,0.8816277195809831
18604,0.693208895949166,0.8816680096696212
18605,0.69340746624305,0.8816680096696212
18606,0.69340746624305,0.8817485898468976
18607,0.6934471803018268,0.8817485898468976
18608,0.6934471803018268,0.8817888799355359
18609,0.6935266084193804,0.8817888799355359
18610,0.6935266084193804,0.8818694601128122
18611,0.6935663224781573,0.8818694601128122
18612,0.6935663224781573,0.8819097502014505
18613,0.6936060365369341,0.8819097502014505
18614,0.6936060365369341,0.8819500402900886
18615,0.6936854646544877,0.8819500402900886
18616,0.6936854646544877,0.882030620467365
18617,0.6937251787132644,0.882030620467365
18618,0.6937251787132644,0.8820709105560032
18619,0.6938443208895949,0.8820709105560032
18620,0.6938443208895949,0.8821112006446414
18621,0.6940031771247022,0.8821112006446414
18622,0.6940031771247022,0.8821514907332796
18623,0.694042891183479,0.8821514907332796
18624,0.694042891183479,0.882232070910556
18625,0.6940826052422557,0.882232070910556
18626,0.6940826052422557,0.8822723609991941
18627,0.6941223193010325,0.8822723609991941
18628,0.6941223193010325,0.8823529411764706
18629,0.6941620333598094,0.8823529411764706
18630,0.6941620333598094,0.8823932312651088
18631,0.6943208895949166,0.8823932312651088
18632,0.6943208895949166,0.8824738114423851
18633,0.6943606036536935,0.8824738114423851
18634,0.6943606036536935,0.8826752618855761
18635,0.694440031771247,0.8826752618855761
18636,0.694440031771247,0.8827155519742144
18637,0.6945591739475775,0.8827155519742144
18638,0.6945591739475775,0.8827558420628525
18639,0.6946783161239078,0.8827558420628525
18640,0.6946783161239078,0.8827961321514908
18641,0.6947974583002383,0.8827961321514908
18642,0.6947974583002383,0.8829975825946818
18643,0.6948371723590151,0.8829975825946818
18644,0.6948371723590151,0.8831184528605963
18645,0.6948768864177919,0.8831184528605963
18646,0.6948768864177919,0.8833199033037873
18647,0.6950357426528991,0.8833199033037873
18648,0.6950357426528991,0.8833601933924254
18649,0.6951945988880064,0.8833601933924254
18650,0.6951945988880064,0.8834004834810637
18651,0.6952343129467832,0.8834004834810637
18652,0.6952343129467832,0.8835616438356164
18653,0.69527402700556,0.8835616438356164
18654,0.69527402700556,0.8836422240128928
18655,0.695472597299444,0.8836422240128928
18656,0.695472597299444,0.8837228041901692
18657,0.6955123113582208,0.8837228041901692
18658,0.6955123113582208,0.8837630942788074
18659,0.6958697378872121,0.8837630942788074
18660,0.6958697378872121,0.8838033843674457
18661,0.6959491660047656,0.8838033843674457
18662,0.6959491660047656,0.883883964544722
18663,0.6960683081810961,0.883883964544722
18664,0.6960683081810961,0.8839242546333602
18665,0.6961080222398729,0.8839242546333602
18666,0.6961080222398729,0.8839645447219984
18667,0.6961477362986497,0.8839645447219984
18668,0.6961477362986497,0.8840048348106366
18669,0.6961874503574266,0.8840048348106366
18670,0.6961874503574266,0.8840451248992748
18671,0.6962668784749801,0.8840451248992748
18672,0.6962668784749801,0.8840854149879129
18673,0.6964257347100874,0.8840854149879129
18674,0.6964257347100874,0.8841257050765512
18675,0.6964654487688642,0.8841257050765512
18676,0.6964654487688642,0.8842062852538276
18677,0.696505162827641,0.8842062852538276
18678,0.696505162827641,0.8842465753424658
18679,0.6966243050039714,0.8842465753424658
18680,0.6966243050039714,0.8843674456083803
18681,0.6966640190627482,0.8843674456083803
18682,0.6966640190627482,0.8844077356970186
18683,0.696703733121525,0.8844077356970186
18684,0.696703733121525,0.8845688960515713
18685,0.6967831612390787,0.8845688960515713
18686,0.6967831612390787,0.8847300564061241
18687,0.6969420174741858,0.8847300564061241
18688,0.6969420174741858,0.8847703464947623
18689,0.6971008737092931,0.8847703464947623
18690,0.6971008737092931,0.8848106365834005
18691,0.6971405877680699,0.8848106365834005
18692,0.6971405877680699,0.8849315068493151
18693,0.6972200158856235,0.8849315068493151
18694,0.6972200158856235,0.8849717969379532
18695,0.6972597299444003,0.8849717969379532
18696,0.6972597299444003,0.8850120870265915
18697,0.6974583002382844,0.8850120870265915
18698,0.6974583002382844,0.8851732473811442
18699,0.6976568705321684,0.8851732473811442
18700,0.6976568705321684,0.8852135374697825
18701,0.6978951548848292,0.8852135374697825
18702,0.6978951548848292,0.8856164383561644
18703,0.6979745830023828,0.8856164383561644
18704,0.6979745830023828,0.8856567284448026
18705,0.6980142970611597,0.8856567284448026
18706,0.6980142970611597,0.88593875906527
18707,0.6980937251787133,0.88593875906527
18708,0.6980937251787133,0.8859790491539081
18709,0.6983320095313741,0.8859790491539081
18710,0.6983320095313741,0.8860193392425464
18711,0.6983717235901509,0.8860193392425464
18712,0.6983717235901509,0.8860596293311845
18713,0.6984908657664813,0.8860596293311845
18714,0.6984908657664813,0.8861804995970991
18715,0.6988482922954726,0.8861804995970991
18716,0.6988482922954726,0.8863819500402901
18717,0.6988880063542494,0.8863819500402901
18718,0.6988880063542494,0.8864222401289282
18719,0.6989277204130262,0.8864222401289282
18720,0.6989277204130262,0.8864625302175665
18721,0.6990071485305799,0.8864625302175665
18722,0.6990071485305799,0.8865431103948429
18723,0.6992057188244638,0.8865431103948429
18724,0.6992057188244638,0.8866236905721192
18725,0.6992851469420175,0.8866236905721192
18726,0.6992851469420175,0.8866639806607575
18727,0.6994440031771247,0.8866639806607575
18728,0.6994440031771247,0.886784850926672
18729,0.6996028594122319,0.886784850926672
18730,0.6996028594122319,0.8869460112812249
18731,0.6996822875297856,0.8869460112812249
18732,0.6996822875297856,0.8870265914585012
18733,0.6997220015885623,0.8870265914585012
18734,0.6997220015885623,0.8871071716357776
18735,0.6998014297061159,0.8871071716357776
18736,0.6998014297061159,0.887187751813054
18737,0.7000794281175536,0.887187751813054
18738,0.7000794281175536,0.8872280419016921
18739,0.700198570293884,0.8872280419016921
18740,0.700198570293884,0.8873489121676068
18741,0.7003177124702145,0.8873489121676068
18742,0.7003177124702145,0.887389202256245
18743,0.7003574265289912,0.887389202256245
18744,0.7003574265289912,0.8874697824335214
18745,0.700397140587768,0.8874697824335214
18746,0.700397140587768,0.8875100725221595
18747,0.7004368546465449,0.8875100725221595
18748,0.7004368546465449,0.8875906526994359
18749,0.7004765687053217,0.8875906526994359
18750,0.7004765687053217,0.8876309427880741
18751,0.7005162827640985,0.8876309427880741
18752,0.7005162827640985,0.8877518130539888
18753,0.7005957108816521,0.8877518130539888
18754,0.7005957108816521,0.8878323932312651
18755,0.7007545671167593,0.8878323932312651
18756,0.7007545671167593,0.8878726833199033
18757,0.7007942811755361,0.8878726833199033
18758,0.7007942811755361,0.8879935535858179
18759,0.700833995234313,0.8879935535858179
18760,0.700833995234313,0.888033843674456
18761,0.7009134233518666,0.888033843674456
18762,0.7009134233518666,0.8881950040290089
18763,0.7009928514694201,0.8881950040290089
18764,0.7009928514694201,0.888235294117647
18765,0.7010325655281969,0.888235294117647
18766,0.7010325655281969,0.8882755842062853
18767,0.7010722795869738,0.8882755842062853
18768,0.7010722795869738,0.8883561643835617
18769,0.7011119936457506,0.8883561643835617
18770,0.7011119936457506,0.8883964544721998
18771,0.7011914217633042,0.8883964544721998
18772,0.7011914217633042,0.888436744560838
18773,0.701429706115965,0.888436744560838
18774,0.701429706115965,0.8885979049153908
18775,0.7015488482922955,0.8885979049153908
18776,0.7015488482922955,0.888638195004029
18777,0.7017077045274027,0.888638195004029
18778,0.7017077045274027,0.8887590652699436
18779,0.7017474185861795,0.8887590652699436
18780,0.7017474185861795,0.8887993553585818
18781,0.70186656076251,0.8887993553585818
18782,0.70186656076251,0.8888396454472199
18783,0.7019459888800635,0.8888396454472199
18784,0.7019459888800635,0.8889202256244964
18785,0.7019857029388403,0.8889202256244964
18786,0.7019857029388403,0.8889605157131346
18787,0.7021445591739476,0.8889605157131346
18788,0.7021445591739476,0.8891216760676873
18789,0.7022239872915012,0.8891216760676873
18790,0.7022239872915012,0.8892425463336019
18791,0.7024622716441621,0.8892425463336019
18792,0.7024622716441621,0.8892828364222402
18793,0.7027402700555997,0.8892828364222402
18794,0.7027402700555997,0.8893231265108783
18795,0.7030579825258141,0.8893231265108783
18796,0.7030579825258141,0.8893634165995166
18797,0.703097696584591,0.8893634165995166
18798,0.703097696584591,0.8894037066881547
18799,0.7031771247021446,0.8894037066881547
18800,0.7031771247021446,0.8894439967767929
18801,0.7032565528196981,0.8894439967767929
18802,0.7032565528196981,0.8894842868654311
18803,0.703296266878475,0.8894842868654311
18804,0.703296266878475,0.8895245769540693
18805,0.7034154090548054,0.8895245769540693
18806,0.7034154090548054,0.8896857373086221
18807,0.7034551231135822,0.8896857373086221
18808,0.7034551231135822,0.8897260273972603
18809,0.703494837172359,0.8897260273972603
18810,0.703494837172359,0.8898066075745367
18811,0.7035345512311358,0.8898066075745367
18812,0.7035345512311358,0.8898871877518131
18813,0.7035742652899126,0.8898871877518131
18814,0.7035742652899126,0.8899274778404512
18815,0.7036139793486894,0.8899274778404512
18816,0.7036139793486894,0.8899677679290895
18817,0.7039316918189039,0.8899677679290895
18818,0.7039316918189039,0.8900080580177276
18819,0.7040508339952343,0.8900080580177276
18820,0.7040508339952343,0.8901692183722805
18821,0.7042494042891183,0.8901692183722805
18822,0.7042494042891183,0.8902095084609186
18823,0.7044082605242256,0.8902095084609186
18824,0.7044082605242256,0.8903303787268332
18825,0.7046068308181096,0.8903303787268332
18826,0.7046068308181096,0.8904109589041096
18827,0.7046465448768864,0.8904109589041096
18828,0.7046465448768864,0.8904512489927477
18829,0.7046862589356633,0.8904512489927477
18830,0.7046862589356633,0.8905721192586624
18831,0.7047656870532168,0.8905721192586624
18832,0.7047656870532168,0.8906124093473006
18833,0.7048054011119936,0.8906124093473006
18834,0.7048054011119936,0.8906526994359387
18835,0.7048451151707704,0.8906526994359387
18836,0.7048451151707704,0.8907332796132151
18837,0.7050039714058777,0.8907332796132151
18838,0.7050039714058777,0.8908541498791297
18839,0.7050436854646545,0.8908541498791297
18840,0.7050436854646545,0.890894439967768
18841,0.7050833995234312,0.890894439967768
18842,0.7050833995234312,0.8909347300564061
18843,0.7051231135822081,0.8909347300564061
18844,0.7051231135822081,0.8911361804995971
18845,0.7052819698173153,0.8911361804995971
18846,0.7052819698173153,0.8911764705882353
18847,0.7054011119936457,0.8911764705882353
18848,0.7054011119936457,0.8912570507655116
18849,0.7054805401111993,0.8912570507655116
18850,0.7054805401111993,0.8912973408541499
18851,0.7055202541699762,0.8912973408541499
18852,0.7055202541699762,0.8913376309427881
18853,0.705559968228753,0.8913376309427881
18854,0.705559968228753,0.8914987912973409
18855,0.7055996822875298,0.8914987912973409
18856,0.7055996822875298,0.8915793714746173
18857,0.7056393963463066,0.8915793714746173
18858,0.7056393963463066,0.8916196615632555
18859,0.7056791104050834,0.8916196615632555
18860,0.7056791104050834,0.8917002417405319
18861,0.7057188244638603,0.8917002417405319
18862,0.7057188244638603,0.8917808219178082
18863,0.7057982525814138,0.8917808219178082
18864,0.7057982525814138,0.8918614020950846
18865,0.7058379666401906,0.8918614020950846
18866,0.7058379666401906,0.8919016921837228
18867,0.7061159650516283,0.8919016921837228
18868,0.7061159650516283,0.8919822723609991
18869,0.7061953931691819,0.8919822723609991
18870,0.7061953931691819,0.8920225624496374
18871,0.7062748212867355,0.8920225624496374
18872,0.7062748212867355,0.8920628525382756
18873,0.7063145353455124,0.8920628525382756
18874,0.7063145353455124,0.8921031426269138
18875,0.7063939634630659,0.8921031426269138
18876,0.7063939634630659,0.8922240128928284
18877,0.7066322478157268,0.8922240128928284
18878,0.7066322478157268,0.8922643029814665
18879,0.7066719618745035,0.8922643029814665
18880,0.7066719618745035,0.8924657534246575
18881,0.706791104050834,0.8924657534246575
18882,0.706791104050834,0.8926269137792103
18883,0.7068308181096108,0.8926269137792103
18884,0.7068308181096108,0.8926672038678485
18885,0.7068705321683876,0.8926672038678485
18886,0.7068705321683876,0.8928686543110395
18887,0.7069499602859413,0.8928686543110395
18888,0.7069499602859413,0.8929089443996777
18889,0.706989674344718,0.8929089443996777
18890,0.706989674344718,0.8929492344883159
18891,0.7070293884034948,0.8929492344883159
18892,0.7070293884034948,0.892989524576954
18893,0.7071088165210484,0.892989524576954
18894,0.7071088165210484,0.8930298146655923
18895,0.7072676727561557,0.8930298146655923
18896,0.7072676727561557,0.8930701047542304
18897,0.7074265289912629,0.8930701047542304
18898,0.7074265289912629,0.8932715551974214
18899,0.7074662430500397,0.8932715551974214
18900,0.7074662430500397,0.8933118452860597
18901,0.7075059571088165,0.8933118452860597
18902,0.7075059571088165,0.8933521353746978
18903,0.7076648133439237,0.8933521353746978
18904,0.7076648133439237,0.8934327155519742
18905,0.707823669579031,0.8934327155519742
18906,0.707823669579031,0.8936341659951652
18907,0.7079030976965845,0.8936341659951652
18908,0.7079030976965845,0.8936744560838034
18909,0.708022239872915,0.8936744560838034
18910,0.708022239872915,0.8937953263497179
18911,0.708220810166799,0.8937953263497179
18912,0.708220810166799,0.8938759065269943
18913,0.7083002382843526,0.8938759065269943
18914,0.7083002382843526,0.8939161966156326
18915,0.7083399523431295,0.8939161966156326
18916,0.7083399523431295,0.8939564867042707
18917,0.7083796664019063,0.8939564867042707
18918,0.7083796664019063,0.8939967767929089
18919,0.7084590945194599,0.8939967767929089
18920,0.7084590945194599,0.8940370668815472
18921,0.7084988085782367,0.8940370668815472
18922,0.7084988085782367,0.8940773569701853
18923,0.7086576648133439,0.8940773569701853
18924,0.7086576648133439,0.8941176470588236
18925,0.7088959491660047,0.8941176470588236
18926,0.7088959491660047,0.8941982272360999
18927,0.7089753772835584,0.8941982272360999
18928,0.7089753772835584,0.8942788074133763
18929,0.709054805401112,0.8942788074133763
18930,0.709054805401112,0.8943190975020145
18931,0.7092136616362192,0.8943190975020145
18932,0.7092136616362192,0.8944399677679291
18933,0.7093328038125496,0.8944399677679291
18934,0.7093328038125496,0.8944802578565673
18935,0.7093725178713265,0.8944802578565673
18936,0.7093725178713265,0.8945608380338437
18937,0.7094122319301033,0.8945608380338437
18938,0.7094122319301033,0.8946011281224818
18939,0.7095313741064336,0.8946011281224818
18940,0.7095313741064336,0.8947622884770347
18941,0.7096108022239873,0.8947622884770347
18942,0.7096108022239873,0.8948831587429492
18943,0.7097299444003177,0.8948831587429492
18944,0.7097299444003177,0.8949637389202256
18945,0.7097696584590946,0.8949637389202256
18946,0.7097696584590946,0.895044319097502
18947,0.7098093725178714,0.895044319097502
18948,0.7098093725178714,0.8950846091861402
18949,0.7098888006354249,0.8950846091861402
18950,0.7098888006354249,0.8951248992747785
18951,0.7099285146942017,0.8951248992747785
18952,0.7099285146942017,0.8952054794520548
18953,0.7099682287529786,0.8952054794520548
18954,0.7099682287529786,0.8952860596293312
18955,0.7100079428117554,0.8952860596293312
18956,0.7100079428117554,0.8953263497179694
18957,0.710087370929309,0.8953263497179694
18958,0.710087370929309,0.8953666398066076
18959,0.7102065131056394,0.8953666398066076
18960,0.7102065131056394,0.8954069298952457
18961,0.7103653693407467,0.8954069298952457
18962,0.7103653693407467,0.895447219983884
18963,0.7104050833995235,0.895447219983884
18964,0.7104050833995235,0.8954875100725221
18965,0.710484511517077,0.8954875100725221
18966,0.710484511517077,0.8956083803384367
18967,0.7105639396346307,0.8956083803384367
18968,0.7105639396346307,0.895648670427075
18969,0.7106830818109611,0.895648670427075
18970,0.7106830818109611,0.8956889605157131
18971,0.7107227958697379,0.8956889605157131
18972,0.7107227958697379,0.8957695406929895
18973,0.7107625099285146,0.8957695406929895
18974,0.7107625099285146,0.8958098307816277
18975,0.7108022239872915,0.8958098307816277
18976,0.7108022239872915,0.8958501208702659
18977,0.7108816521048451,0.8958501208702659
18978,0.7108816521048451,0.8958904109589041
18979,0.7109610802223987,0.8958904109589041
18980,0.7109610802223987,0.8959307010475424
18981,0.7110802223987291,0.8959307010475424
18982,0.7110802223987291,0.8960112812248187
18983,0.7111199364575059,0.8960112812248187
18984,0.7111199364575059,0.8960918614020951
18985,0.7111596505162827,0.8960918614020951
18986,0.7111596505162827,0.8961321514907333
18987,0.7112787926926132,0.8961321514907333
18988,0.7112787926926132,0.8961724415793715
18989,0.71131850675139,0.8961724415793715
18990,0.71131850675139,0.8962127316680096
18991,0.7113979348689436,0.8962127316680096
18992,0.7113979348689436,0.8962530217566479
18993,0.7114773629864972,0.8962530217566479
18994,0.7114773629864972,0.8963336019339243
18995,0.7115567911040508,0.8963336019339243
18996,0.7115567911040508,0.896494762288477
18997,0.7115965051628277,0.896494762288477
18998,0.7115965051628277,0.8965350523771153
18999,0.7116759332803813,0.8965350523771153
19000,0.7116759332803813,0.8965753424657534
19001,0.7117553613979348,0.8965753424657534
19002,0.7117553613979348,0.8966156325543916
19003,0.7118347895154885,0.8966156325543916
19004,0.7118347895154885,0.8966559226430298
19005,0.7119142176330421,0.8966559226430298
19006,0.7119142176330421,0.8968573730862208
19007,0.7119936457505958,0.8968573730862208
19008,0.7119936457505958,0.896897663174859
19009,0.7120730738681493,0.896897663174859
19010,0.7120730738681493,0.8969782433521354
19011,0.7121922160444798,0.8969782433521354
19012,0.7121922160444798,0.8970185334407735
19013,0.7123907863383638,0.8970185334407735
19014,0.7123907863383638,0.89709911361805
19015,0.7124702144559174,0.89709911361805
19016,0.7124702144559174,0.8971796937953264
19017,0.7125099285146942,0.8971796937953264
19018,0.7125099285146942,0.8972199838839645
19019,0.7126290706910247,0.8972199838839645
19020,0.7126290706910247,0.8972602739726028
19021,0.712748212867355,0.8972602739726028
19022,0.712748212867355,0.8973005640612409
19023,0.7128276409849087,0.8973005640612409
19024,0.7128276409849087,0.8974617244157937
19025,0.7128673550436855,0.8974617244157937
19026,0.7128673550436855,0.89754230459307
19027,0.7129864972200158,0.89754230459307
19028,0.7129864972200158,0.8976228847703465
19029,0.7132247815726768,0.8976228847703465
19030,0.7132247815726768,0.8976631748589847
19031,0.7132644956314536,0.8976631748589847
19032,0.7132644956314536,0.897743755036261
19033,0.7133042096902303,0.897743755036261
19034,0.7133042096902303,0.8977840451248993
19035,0.7133439237490071,0.8977840451248993
19036,0.7133439237490071,0.8978243352135374
19037,0.7134630659253376,0.8978243352135374
19038,0.7134630659253376,0.8978646253021757
19039,0.7135027799841144,0.8978646253021757
19040,0.7135027799841144,0.8979049153908139
19041,0.7136616362192216,0.8979049153908139
19042,0.7136616362192216,0.8979854955680903
19043,0.7137013502779984,0.8979854955680903
19044,0.7137013502779984,0.8980660757453667
19045,0.7139396346306592,0.8980660757453667
19046,0.7139396346306592,0.8981063658340048
19047,0.7141779189833201,0.8981063658340048
19048,0.7141779189833201,0.8981869460112812
19049,0.7143764892772041,0.8981869460112812
19050,0.7143764892772041,0.8982272360999194
19051,0.714416203335981,0.8982272360999194
19052,0.714416203335981,0.8982675261885577
19053,0.7144956314535346,0.8982675261885577
19054,0.7144956314535346,0.898348106365834
19055,0.7145353455123113,0.898348106365834
19056,0.7145353455123113,0.8983883964544722
19057,0.7145750595710881,0.8983883964544722
19058,0.7145750595710881,0.8984286865431104
19059,0.7146942017474186,0.8984286865431104
19060,0.7146942017474186,0.8984689766317486
19061,0.7148530579825259,0.8984689766317486
19062,0.7148530579825259,0.8985495568090249
19063,0.7153693407466243,0.8985495568090249
19064,0.7153693407466243,0.8985898468976632
19065,0.7155281969817315,0.8985898468976632
19066,0.7155281969817315,0.8986704270749396
19067,0.715647339158062,0.8986704270749396
19068,0.715647339158062,0.8987107171635778
19069,0.7156870532168388,0.8987107171635778
19070,0.7156870532168388,0.8987510072522159
19071,0.7157267672756156,0.8987510072522159
19072,0.7157267672756156,0.8988315874294923
19073,0.7157664813343924,0.8988315874294923
19074,0.7157664813343924,0.8988718775181306
19075,0.7158061953931691,0.8988718775181306
19076,0.7158061953931691,0.8989121676067687
19077,0.7160047656870532,0.8989121676067687
19078,0.7160047656870532,0.8989524576954069
19079,0.7160444797458301,0.8989524576954069
19080,0.7160444797458301,0.8989927477840451
19081,0.7160841938046069,0.8989927477840451
19082,0.7160841938046069,0.8990330378726833
19083,0.7161239078633836,0.8990330378726833
19084,0.7161239078633836,0.8992747784045125
19085,0.7161636219221604,0.8992747784045125
19086,0.7161636219221604,0.8993150684931507
19087,0.7162033359809372,0.8993150684931507
19088,0.7162033359809372,0.8994359387590652
19089,0.7162827640984909,0.8994359387590652
19090,0.7162827640984909,0.8994762288477035
19091,0.7164813343923749,0.8994762288477035
19092,0.7164813343923749,0.8995165189363417
19093,0.7165210484511517,0.8995165189363417
19094,0.7165210484511517,0.8995568090249798
19095,0.7166004765687053,0.8995568090249798
19096,0.7166004765687053,0.8995970991136181
19097,0.7168387609213661,0.8995970991136181
19098,0.7168387609213661,0.899798549556809
19099,0.716878474980143,0.899798549556809
19100,0.716878474980143,0.8998791297340855
19101,0.7169976171564734,0.8998791297340855
19102,0.7169976171564734,0.8999194198227236
19103,0.7170373312152502,0.8999194198227236
19104,0.7170373312152502,0.9
19105,0.7171167593328038,0.9
19106,0.7171167593328038,0.9000805801772764
19107,0.7171564733915806,0.9000805801772764
19108,0.7171564733915806,0.9001208702659146
19109,0.7173550436854647,0.9001208702659146
19110,0.7173550436854647,0.9001611603545527
19111,0.7173947577442414,0.9001611603545527
19112,0.7173947577442414,0.9002417405318291
19113,0.7174741858617951,0.9002417405318291
19114,0.7174741858617951,0.9002820306204674
19115,0.71791104050834,0.9002820306204674
19116,0.71791104050834,0.9003223207091056
19117,0.718109610802224,0.9003223207091056
19118,0.718109610802224,0.900402900886382
19119,0.7182287529785544,0.900402900886382
19120,0.7182287529785544,0.9004834810636584
19121,0.7182684670373313,0.9004834810636584
19122,0.7182684670373313,0.9005640612409347
19123,0.7183478951548848,0.9005640612409347
19124,0.7183478951548848,0.900604351329573
19125,0.7184670373312152,0.900604351329573
19126,0.7184670373312152,0.9007252215954875
19127,0.7185861795075457,0.9007252215954875
19128,0.7185861795075457,0.9008863819500403
19129,0.7186656076250992,0.9008863819500403
19130,0.7186656076250992,0.9009669621273166
19131,0.7187053216838761,0.9009669621273166
19132,0.7187053216838761,0.9011281224818695
19133,0.7187450357426529,0.9011281224818695
19134,0.7187450357426529,0.9013698630136986
19135,0.7187847498014297,0.9013698630136986
19136,0.7187847498014297,0.9014101531023369
19137,0.7189833200953137,0.9014101531023369
19138,0.7189833200953137,0.9016116035455278
19139,0.7190230341540905,0.9016116035455278
19140,0.7190230341540905,0.901651893634166
19141,0.7191024622716442,0.901651893634166
19142,0.7191024622716442,0.9016921837228042
19143,0.7191818903891978,0.9016921837228042
19144,0.7191818903891978,0.9017324738114424
19145,0.7193804606830818,0.9017324738114424
19146,0.7193804606830818,0.9017727639000805
19147,0.7194996028594123,0.9017727639000805
19148,0.7194996028594123,0.9018130539887188
19149,0.7195393169181891,0.9018130539887188
19150,0.7195393169181891,0.901853344077357
19151,0.7199761715647339,0.901853344077357
19152,0.7199761715647339,0.9019339242546334
19153,0.7200158856235107,0.9019339242546334
19154,0.7200158856235107,0.9019742143432715
19155,0.7201350277998412,0.9019742143432715
19156,0.7201350277998412,0.9020145044319098
19157,0.720174741858618,0.9020145044319098
19158,0.720174741858618,0.9020547945205479
19159,0.7202541699761715,0.9020547945205479
19160,0.7202541699761715,0.9021353746978243
19161,0.7204130262112788,0.9021353746978243
19162,0.7204130262112788,0.9022159548751008
19163,0.7206910246227164,0.9022159548751008
19164,0.7206910246227164,0.9022965350523772
19165,0.7207704527402701,0.9022965350523772
19166,0.7207704527402701,0.9023368251410153
19167,0.7209690230341541,0.9023368251410153
19168,0.7209690230341541,0.9023771152296535
19169,0.7212470214455917,0.9023771152296535
19170,0.7212470214455917,0.9024174053182917
19171,0.7212867355043685,0.9024174053182917
19172,0.7212867355043685,0.9024576954069299
19173,0.7213661636219222,0.9024576954069299
19174,0.7213661636219222,0.9024979854955681
19175,0.721405877680699,0.9024979854955681
19176,0.721405877680699,0.9025382755842063
19177,0.7215647339158062,0.9025382755842063
19178,0.7215647339158062,0.9025785656728444
19179,0.721604447974583,0.9025785656728444
19180,0.721604447974583,0.9026591458501209
19181,0.721803018268467,0.9026591458501209
19182,0.721803018268467,0.9026994359387591
19183,0.7218824463860206,0.9026994359387591
19184,0.7218824463860206,0.9027800161160354
19185,0.7223193010325655,0.9027800161160354
19186,0.7223193010325655,0.9028605962933118
19187,0.7223987291501192,0.9028605962933118
19188,0.7223987291501192,0.90290088638195
19189,0.7224384432088959,0.90290088638195
19190,0.7224384432088959,0.9030217566478647
19191,0.7225575853852264,0.9030217566478647
19192,0.7225575853852264,0.9030620467365028
19193,0.7225972994440032,0.9030620467365028
19194,0.7225972994440032,0.903102336825141
19195,0.72263701350278,0.903102336825141
19196,0.72263701350278,0.9031829170024174
19197,0.7227958697378872,0.9031829170024174
19198,0.7227958697378872,0.9033037872683319
19199,0.722835583796664,0.9033037872683319
19200,0.722835583796664,0.9033440773569702
19201,0.7232724384432089,0.9033440773569702
19202,0.7232724384432089,0.9034246575342466
19203,0.7233121525019857,0.9034246575342466
19204,0.7233121525019857,0.9035052377115229
19205,0.7233518665607626,0.9035052377115229
19206,0.7233518665607626,0.9035858178887993
19207,0.7233915806195393,0.9035858178887993
19208,0.7233915806195393,0.9036261079774376
19209,0.7235107227958697,0.9036261079774376
19210,0.7235107227958697,0.9036663980660757
19211,0.7235504368546466,0.9036663980660757
19212,0.7235504368546466,0.9037066881547139
19213,0.723669579030977,0.9037066881547139
19214,0.723669579030977,0.9037469782433522
19215,0.7237490071485306,0.9037469782433522
19216,0.7237490071485306,0.9037872683319903
19217,0.7238284352660842,0.9037872683319903
19218,0.7238284352660842,0.9039081385979049
19219,0.7239872915011915,0.9039081385979049
19220,0.7239872915011915,0.9039484286865431
19221,0.724066719618745,0.9039484286865431
19222,0.724066719618745,0.9039887187751813
19223,0.7241064336775218,0.9039887187751813
19224,0.7241064336775218,0.9041498791297341
19225,0.7242652899126291,0.9041498791297341
19226,0.7242652899126291,0.9041901692183723
19227,0.7243447180301826,0.9041901692183723
19228,0.7243447180301826,0.9042304593070105
19229,0.7243844320889595,0.9042304593070105
19230,0.7243844320889595,0.9043110394842868
19231,0.7245035742652899,0.9043110394842868
19232,0.7245035742652899,0.9043513295729251
19233,0.7245830023828436,0.9043513295729251
19234,0.7245830023828436,0.9043916196615632
19235,0.7246227164416204,0.9043916196615632
19236,0.7246227164416204,0.9044319097502015
19237,0.7246624305003971,0.9044319097502015
19238,0.7246624305003971,0.9044721998388396
19239,0.7247021445591739,0.9044721998388396
19240,0.7247021445591739,0.9045124899274778
19241,0.724900714853058,0.9045124899274778
19242,0.724900714853058,0.9046736502820306
19243,0.7250595710881652,0.9046736502820306
19244,0.7250595710881652,0.9047139403706688
19245,0.7251389992057188,0.9047139403706688
19246,0.7251389992057188,0.9047945205479452
19247,0.725297855440826,0.9047945205479452
19248,0.725297855440826,0.9049153908138597
19249,0.7254169976171565,0.9049153908138597
19250,0.7254169976171565,0.9049959709911362
19251,0.7256552819698173,0.9049959709911362
19252,0.7256552819698173,0.9051168412570507
19253,0.7256949960285941,0.9051168412570507
19254,0.7256949960285941,0.905157131345689
19255,0.7258538522637014,0.905157131345689
19256,0.7258538522637014,0.9051974214343271
19257,0.7258935663224781,0.9051974214343271
19258,0.7258935663224781,0.9052377115229654
19259,0.7259332803812549,0.9052377115229654
19260,0.7259332803812549,0.9053182917002417
19261,0.7259729944400317,0.9053182917002417
19262,0.7259729944400317,0.90535858178888
19263,0.7261715647339158,0.90535858178888
19264,0.7261715647339158,0.9054391619661564
19265,0.726330420969023,0.9054391619661564
19266,0.726330420969023,0.9054794520547945
19267,0.7264098490865767,0.9054794520547945
19268,0.7264098490865767,0.9055600322320709
19269,0.7264495631453535,0.9055600322320709
19270,0.7264495631453535,0.9056003223207091
19271,0.7267672756155679,0.9056003223207091
19272,0.7267672756155679,0.9057211925866236
19273,0.7268467037331215,0.9057211925866236
19274,0.7268467037331215,0.9058823529411765
19275,0.7268864177918983,0.9058823529411765
19276,0.7268864177918983,0.9059226430298146
19277,0.7270849880857824,0.9059226430298146
19278,0.7270849880857824,0.9059629331184529
19279,0.7271247021445592,0.9059629331184529
19280,0.7271247021445592,0.9060435132957293
19281,0.7272438443208896,0.9060435132957293
19282,0.7272438443208896,0.9061643835616439
19283,0.7274027005559969,0.9061643835616439
19284,0.7274027005559969,0.906204673650282
19285,0.7274424146147737,0.906204673650282
19286,0.7274424146147737,0.9062449637389203
19287,0.7274821286735504,0.9062449637389203
19288,0.7274821286735504,0.9063658340048348
19289,0.7276806989674345,0.9063658340048348
19290,0.7276806989674345,0.906406124093473
19291,0.727799841143765,0.906406124093473
19292,0.727799841143765,0.9064464141821112
19293,0.7279984114376489,0.9064464141821112
19294,0.7279984114376489,0.9065269943593876
19295,0.7281572676727561,0.9065269943593876
19296,0.7281572676727561,0.9065672844480258
19297,0.7282366957903098,0.9065672844480258
19298,0.7282366957903098,0.906607574536664
19299,0.7283558379666402,0.906607574536664
19300,0.7283558379666402,0.9068493150684932
19301,0.7284352660841938,0.9068493150684932
19302,0.7284352660841938,0.9068896051571314
19303,0.7285544082605242,0.9068896051571314
19304,0.7285544082605242,0.9069298952457695
19305,0.728594122319301,0.9069298952457695
19306,0.728594122319301,0.9069701853344078
19307,0.7286338363780779,0.9069701853344078
19308,0.7286338363780779,0.9070507655116842
19309,0.7286735504368547,0.9070507655116842
19310,0.7286735504368547,0.9070910556003223
19311,0.7287529785544082,0.9070910556003223
19312,0.7287529785544082,0.9071313456889605
19313,0.7288324066719619,0.9071313456889605
19314,0.7288324066719619,0.9072119258662369
19315,0.7289912629070691,0.9072119258662369
19316,0.7289912629070691,0.9072925060435133
19317,0.7290706910246227,0.9072925060435133
19318,0.7290706910246227,0.9073327961321515
19319,0.729428117553614,0.9073327961321515
19320,0.729428117553614,0.9074536663980661
19321,0.7296664019062749,0.9074536663980661
19322,0.7296664019062749,0.9074939564867043
19323,0.7297061159650516,0.9074939564867043
19324,0.7297061159650516,0.9075342465753424
19325,0.7297458300238284,0.9075342465753424
19326,0.7297458300238284,0.9075745366639807
19327,0.7297855440826052,0.9075745366639807
19328,0.7297855440826052,0.9076551168412571
19329,0.7298649722001589,0.9076551168412571
19330,0.7298649722001589,0.9076954069298953
19331,0.7299841143764892,0.9076954069298953
19332,0.7299841143764892,0.9077356970185334
19333,0.7302223987291501,0.9077356970185334
19334,0.7302223987291501,0.9077759871071717
19335,0.730262112787927,0.9077759871071717
19336,0.730262112787927,0.9078162771958098
19337,0.7303415409054805,0.9078162771958098
19338,0.7303415409054805,0.9078565672844481
19339,0.7303812549642573,0.9078565672844481
19340,0.7303812549642573,0.9078968573730862
19341,0.7305003971405878,0.9078968573730862
19342,0.7305003971405878,0.9079371474617244
19343,0.7305401111993646,0.9079371474617244
19344,0.7305401111993646,0.9080177276390008
19345,0.7306195393169181,0.9080177276390008
19346,0.7306195393169181,0.9081788879935536
19347,0.7306989674344718,0.9081788879935536
19348,0.7306989674344718,0.9082191780821918
19349,0.7307386814932486,0.9082191780821918
19350,0.7307386814932486,0.9082997582594682
19351,0.7308578236695791,0.9082997582594682
19352,0.7308578236695791,0.9083400483481063
19353,0.7312549642573472,0.9083400483481063
19354,0.7312549642573472,0.9084206285253827
19355,0.7314138204924543,0.9084206285253827
19356,0.7314138204924543,0.9085012087026592
19357,0.7314535345512312,0.9085012087026592
19358,0.7314535345512312,0.9085414987912973
19359,0.7315726767275615,0.9085414987912973
19360,0.7315726767275615,0.9085817888799356
19361,0.7316123907863383,0.9085817888799356
19362,0.7316123907863383,0.9086220789685737
19363,0.7316521048451152,0.9086220789685737
19364,0.7316521048451152,0.9087832393231265
19365,0.7317315329626688,0.9087832393231265
19366,0.7317315329626688,0.9088235294117647
19367,0.731890389197776,0.9088235294117647
19368,0.731890389197776,0.9088638195004028
19369,0.7319301032565528,0.9088638195004028
19370,0.7319301032565528,0.9089443996776793
19371,0.7319698173153296,0.9089443996776793
19372,0.7319698173153296,0.9090652699435938
19373,0.7320492454328832,0.9090652699435938
19374,0.7320492454328832,0.9091458501208702
19375,0.7321286735504369,0.9091458501208702
19376,0.7321286735504369,0.9092264302981466
19377,0.7322081016679904,0.9092264302981466
19378,0.7322081016679904,0.9093070104754231
19379,0.7323272438443209,0.9093070104754231
19380,0.7323272438443209,0.9093473005640612
19381,0.7323669579030977,0.9093473005640612
19382,0.7323669579030977,0.9094278807413376
19383,0.7324861000794282,0.9094278807413376
19384,0.7324861000794282,0.9094681708299758
19385,0.7325655281969817,0.9094681708299758
19386,0.7325655281969817,0.9095487510072522
19387,0.7326052422557585,0.9095487510072522
19388,0.7326052422557585,0.9095890410958904
19389,0.7326449563145353,0.9095890410958904
19390,0.7326449563145353,0.9096293311845286
19391,0.732724384432089,0.9096293311845286
19392,0.732724384432089,0.9096696212731668
19393,0.7328038125496426,0.9096696212731668
19394,0.7328038125496426,0.909709911361805
19395,0.7328435266084193,0.909709911361805
19396,0.7328435266084193,0.9097502014504432
19397,0.732922954725973,0.9097502014504432
19398,0.732922954725973,0.9097904915390814
19399,0.7329626687847498,0.9097904915390814
19400,0.7329626687847498,0.9098307816277196
19401,0.7330023828435266,0.9098307816277196
19402,0.7330023828435266,0.9098710717163577
19403,0.7330818109610803,0.9098710717163577
19404,0.7330818109610803,0.909911361804996
19405,0.7331612390786338,0.909911361804996
19406,0.7331612390786338,0.9099516518936341
19407,0.7332009531374106,0.9099516518936341
19408,0.7332009531374106,0.9099919419822724
19409,0.7334392374900714,0.9099919419822724
19410,0.7334392374900714,0.9100322320709106
19411,0.7335980937251787,0.9100322320709106
19412,0.7335980937251787,0.9101531023368251
19413,0.7337172359015092,0.9101531023368251
19414,0.7337172359015092,0.9101933924254634
19415,0.7339158061953932,0.9101933924254634
19416,0.7339158061953932,0.9102336825141015
19417,0.7339952343129468,0.9102336825141015
19418,0.7339952343129468,0.9102739726027397
19419,0.7340746624305003,0.9102739726027397
19420,0.7340746624305003,0.9103142626913779
19421,0.7343526608419381,0.9103142626913779
19422,0.7343526608419381,0.9103545527800161
19423,0.7343923749007149,0.9103545527800161
19424,0.7343923749007149,0.9103948428686544
19425,0.7344718030182684,0.9103948428686544
19426,0.7344718030182684,0.9104351329572925
19427,0.7345115170770453,0.9104351329572925
19428,0.7345115170770453,0.9105157131345689
19429,0.7345512311358221,0.9105157131345689
19430,0.7345512311358221,0.9105560032232071
19431,0.7345909451945989,0.9105560032232071
19432,0.7345909451945989,0.9106365834004835
19433,0.7346703733121525,0.9106365834004835
19434,0.7346703733121525,0.9106768734891216
19435,0.7347100873709294,0.9106768734891216
19436,0.7347100873709294,0.9107171635777599
19437,0.7347498014297061,0.9107171635777599
19438,0.7347498014297061,0.910757453666398
19439,0.7347895154884829,0.910757453666398
19440,0.7347895154884829,0.9108783239323126
19441,0.7350675138999205,0.9108783239323126
19442,0.7350675138999205,0.9109186140209509
19443,0.7351072279586974,0.9109186140209509
19444,0.7351072279586974,0.9110394842868654
19445,0.735186656076251,0.9110394842868654
19446,0.735186656076251,0.9110797743755036
19447,0.7354646544876886,0.9110797743755036
19448,0.7354646544876886,0.9111200644641418
19449,0.7355440826052423,0.9111200644641418
19450,0.7355440826052423,0.91116035455278
19451,0.7357029388403494,0.91116035455278
19452,0.7357029388403494,0.9112006446414183
19453,0.7360206513105639,0.9112006446414183
19454,0.7360206513105639,0.9112409347300564
19455,0.7360603653693407,0.9112409347300564
19456,0.7360603653693407,0.9113215149073328
19457,0.7361397934868944,0.9113215149073328
19458,0.7361397934868944,0.9114020950846092
19459,0.7361795075456712,0.9114020950846092
19460,0.7361795075456712,0.9114423851732474
19461,0.7363780778395552,0.9114423851732474
19462,0.7363780778395552,0.9114826752618855
19463,0.736417791898332,0.9114826752618855
19464,0.736417791898332,0.9115229653505238
19465,0.7366957903097696,0.9115229653505238
19466,0.7366957903097696,0.9116841257050765
19467,0.7367355043685465,0.9116841257050765
19468,0.7367355043685465,0.9117244157937148
19469,0.7368149324861001,0.9117244157937148
19470,0.7368149324861001,0.9118049959709912
19471,0.7368943606036537,0.9118049959709912
19472,0.7368943606036537,0.9118452860596293
19473,0.7369340746624305,0.9118452860596293
19474,0.7369340746624305,0.9118855761482675
19475,0.7371326449563146,0.9118855761482675
19476,0.7371326449563146,0.9119258662369057
19477,0.7372120730738682,0.9119258662369057
19478,0.7372120730738682,0.9120064464141822
19479,0.7372915011914217,0.9120064464141822
19480,0.7372915011914217,0.9120467365028203
19481,0.7373709293089754,0.9120467365028203
19482,0.7373709293089754,0.9120870265914585
19483,0.7374106433677522,0.9120870265914585
19484,0.7374106433677522,0.9121273166800967
19485,0.737450357426529,0.9121273166800967
19486,0.737450357426529,0.9121676067687349
19487,0.7374900714853058,0.9121676067687349
19488,0.7374900714853058,0.9122481869460113
19489,0.7375297855440826,0.9122481869460113
19490,0.7375297855440826,0.9122884770346494
19491,0.7376092136616362,0.9122884770346494
19492,0.7376092136616362,0.9123287671232877
19493,0.7376886417791898,0.9123287671232877
19494,0.7376886417791898,0.9123690572119258
19495,0.7377283558379666,0.9123690572119258
19496,0.7377283558379666,0.9124899274778404
19497,0.7378077839555203,0.9124899274778404
19498,0.7378077839555203,0.9125302175664787
19499,0.7379666401906275,0.9125302175664787
19500,0.7379666401906275,0.9125705076551168
19501,0.7381254964257347,0.9125705076551168
19502,0.7381254964257347,0.9126510878323932
19503,0.7382049245432883,0.9126510878323932
19504,0.7382049245432883,0.9127316680096696
19505,0.7382446386020651,0.9127316680096696
19506,0.7382446386020651,0.9128122481869461
19507,0.7384432088959492,0.9128122481869461
19508,0.7384432088959492,0.9128928283642224
19509,0.7385623510722796,0.9128928283642224
19510,0.7385623510722796,0.9129734085414988
19511,0.7387212073073868,0.9129734085414988
19512,0.7387212073073868,0.9130539887187752
19513,0.7388403494837172,0.9130539887187752
19514,0.7388403494837172,0.9130942788074133
19515,0.7389197776012708,0.9130942788074133
19516,0.7389197776012708,0.9131345688960516
19517,0.7389992057188245,0.9131345688960516
19518,0.7389992057188245,0.913215149073328
19519,0.7390389197776013,0.913215149073328
19520,0.7390389197776013,0.9132957292506043
19521,0.7392772041302621,0.9132957292506043
19522,0.7392772041302621,0.9133360193392426
19523,0.7393169181890389,0.9133360193392426
19524,0.7393169181890389,0.913416599516519
19525,0.7393566322478158,0.913416599516519
19526,0.7393566322478158,0.9134568896051571
19527,0.7394757744241461,0.9134568896051571
19528,0.7394757744241461,0.9135374697824336
19529,0.7395154884829229,0.9135374697824336
19530,0.7395154884829229,0.9135777598710717
19531,0.739714058776807,0.9135777598710717
19532,0.739714058776807,0.91361804995971
19533,0.7397537728355837,0.91361804995971
19534,0.7397537728355837,0.9136986301369863
19535,0.7398332009531374,0.9136986301369863
19536,0.7398332009531374,0.9137389202256245
19537,0.7398729150119142,0.9137389202256245
19538,0.7398729150119142,0.9137792103142627
19539,0.739912629070691,0.9137792103142627
19540,0.739912629070691,0.9139806607574537
19541,0.7399920571882447,0.9139806607574537
19542,0.7399920571882447,0.9140209508460918
19543,0.7400317712470215,0.9140209508460918
19544,0.7400317712470215,0.9141418211120065
19545,0.7401509134233518,0.9141418211120065
19546,0.7401509134233518,0.9141821112006446
19547,0.7403891977760128,0.9141821112006446
19548,0.7403891977760128,0.914262691377921
19549,0.7404289118347895,0.914262691377921
19550,0.7404289118347895,0.9143432715551975
19551,0.7407069102462271,0.9143432715551975
19552,0.7407069102462271,0.9143835616438356
19553,0.7407863383637808,0.9143835616438356
19554,0.7407863383637808,0.9144238517324738
19555,0.7409054805401112,0.9144238517324738
19556,0.7409054805401112,0.914464141821112
19557,0.7409849086576649,0.914464141821112
19558,0.7409849086576649,0.9145044319097502
19559,0.741143764892772,0.9145044319097502
19560,0.741143764892772,0.9145447219983884
19561,0.7413026211278793,0.9145447219983884
19562,0.7413026211278793,0.9146253021756647
19563,0.7414217633042097,0.9146253021756647
19564,0.7414217633042097,0.914665592264303
19565,0.7415806195393169,0.914665592264303
19566,0.7415806195393169,0.9147461724415794
19567,0.7416203335980938,0.9147461724415794
19568,0.7416203335980938,0.9147864625302176
19569,0.7417791898332009,0.9147864625302176
19570,0.7417791898332009,0.9148267526188557
19571,0.7418586179507546,0.9148267526188557
19572,0.7418586179507546,0.9149073327961321
19573,0.7419777601270849,0.9149073327961321
19574,0.7419777601270849,0.9149879129734085
19575,0.742176330420969,0.9149879129734085
19576,0.742176330420969,0.9150282030620467
19577,0.7422557585385227,0.9150282030620467
19578,0.7422557585385227,0.915068493150685
19579,0.7424146147736299,0.915068493150685
19580,0.7424146147736299,0.9151087832393231
19581,0.7424543288324067,0.9151087832393231
19582,0.7424543288324067,0.9151490733279614
19583,0.7426528991262907,0.9151490733279614
19584,0.7426528991262907,0.9152699435938759
19585,0.7427323272438443,0.9152699435938759
19586,0.7427323272438443,0.9153102336825141
19587,0.742811755361398,0.9153102336825141
19588,0.742811755361398,0.9153908138597905
19589,0.743010325655282,0.9153908138597905
19590,0.743010325655282,0.9154713940370669
19591,0.7431294678316124,0.9154713940370669
19592,0.7431294678316124,0.9155922643029815
19593,0.7432486100079428,0.9155922643029815
19594,0.7432486100079428,0.9158340048348106
19595,0.7432883240667196,0.9158340048348106
19596,0.7432883240667196,0.9158742949234489
19597,0.7433677521842732,0.9158742949234489
19598,0.7433677521842732,0.915914585012087
19599,0.7436854646544877,0.915914585012087
19600,0.7436854646544877,0.9159951651893634
19601,0.7437251787132645,0.9159951651893634
19602,0.7437251787132645,0.9160757453666398
19603,0.7438046068308181,0.9160757453666398
19604,0.7438046068308181,0.9162771958098308
19605,0.7438840349483717,0.9162771958098308
19606,0.7438840349483717,0.916317485898469
19607,0.744042891183479,0.916317485898469
19608,0.744042891183479,0.9163577759871072
19609,0.7441620333598093,0.9163577759871072
19610,0.7441620333598093,0.9163980660757454
19611,0.744241461477363,0.9163980660757454
19612,0.744241461477363,0.9164383561643835
19613,0.7442811755361398,0.9164383561643835
19614,0.7442811755361398,0.9165189363416599
19615,0.7443606036536934,0.9165189363416599
19616,0.7443606036536934,0.9165995165189363
19617,0.7444003177124702,0.9165995165189363
19618,0.7444003177124702,0.9166398066075745
19619,0.7444400317712471,0.9166398066075745
19620,0.7444400317712471,0.9167203867848509
19621,0.7445194598888006,0.9167203867848509
19622,0.7445194598888006,0.9167606768734892
19623,0.7447180301826847,0.9167606768734892
19624,0.7447180301826847,0.9168009669621273
19625,0.7447577442414615,0.9168009669621273
19626,0.7447577442414615,0.9170427074939564
19627,0.7449960285941223,0.9170427074939564
19628,0.7449960285941223,0.9171232876712329
19629,0.745075456711676,0.9171232876712329
19630,0.745075456711676,0.9171635777598711
19631,0.7453534551231136,0.9171635777598711
19632,0.7453534551231136,0.9172441579371474
19633,0.7454328832406671,0.9172441579371474
19634,0.7454328832406671,0.9172844480257857
19635,0.7455520254169976,0.9172844480257857
19636,0.7455520254169976,0.9173650282030621
19637,0.7456314535345512,0.9173650282030621
19638,0.7456314535345512,0.9174053182917002
19639,0.7457903097696584,0.9174053182917002
19640,0.7457903097696584,0.9174456083803384
19641,0.7458300238284352,0.9174456083803384
19642,0.7458300238284352,0.9175261885576148
19643,0.7459094519459889,0.9175261885576148
19644,0.7459094519459889,0.9176067687348912
19645,0.7459491660047657,0.9176067687348912
19646,0.7459491660047657,0.9176470588235294
19647,0.7459888800635425,0.9176470588235294
19648,0.7459888800635425,0.9176873489121676
19649,0.7460683081810962,0.9176873489121676
19650,0.7460683081810962,0.9178082191780822
19651,0.7463860206513105,0.9178082191780822
19652,0.7463860206513105,0.9179290894439968
19653,0.7465448768864178,0.9179290894439968
19654,0.7465448768864178,0.917969379532635
19655,0.7465845909451946,0.917969379532635
19656,0.7465845909451946,0.9180096696212732
19657,0.7466640190627483,0.9180096696212732
19658,0.7466640190627483,0.9180902497985496
19659,0.7467434471803018,0.9180902497985496
19660,0.7467434471803018,0.9181305398871877
19661,0.7467831612390786,0.9181305398871877
19662,0.7467831612390786,0.9182111200644641
19663,0.7468228752978554,0.9182111200644641
19664,0.7468228752978554,0.9183319903303787
19665,0.7468625893566323,0.9183319903303787
19666,0.7468625893566323,0.918372280419017
19667,0.7470214455917394,0.918372280419017
19668,0.7470214455917394,0.9185334407735697
19669,0.7471405877680699,0.9185334407735697
19670,0.7471405877680699,0.918573730862208
19671,0.7471803018268467,0.918573730862208
19672,0.7471803018268467,0.9186543110394843
19673,0.7472597299444003,0.9186543110394843
19674,0.7472597299444003,0.9186946011281225
19675,0.747339158061954,0.9186946011281225
19676,0.747339158061954,0.9187348912167607
19677,0.7473788721207307,0.9187348912167607
19678,0.7473788721207307,0.9187751813053989
19679,0.747537728355838,0.9187751813053989
19680,0.747537728355838,0.9188154713940371
19681,0.7475774424146148,0.9188154713940371
19682,0.7475774424146148,0.9189363416599516
19683,0.7476568705321683,0.9189363416599516
19684,0.7476568705321683,0.9189766317485899
19685,0.7476965845909452,0.9189766317485899
19686,0.7476965845909452,0.919016921837228
19687,0.747736298649722,0.919016921837228
19688,0.747736298649722,0.9190572119258662
19689,0.7478157267672756,0.9190572119258662
19690,0.7478157267672756,0.9190975020145045
19691,0.7479348689436061,0.9190975020145045
19692,0.7479348689436061,0.9191780821917809
19693,0.7479745830023828,0.9191780821917809
19694,0.7479745830023828,0.91941982272361
19695,0.7480540111199364,0.91941982272361
19696,0.7480540111199364,0.9195004029008864
19697,0.7481334392374901,0.9195004029008864
19698,0.7481334392374901,0.9195406929895246
19699,0.7482525814138205,0.9195406929895246
19700,0.7482525814138205,0.9195809830781627
19701,0.7482922954725973,0.9195809830781627
19702,0.7482922954725973,0.919621273166801
19703,0.7483320095313741,0.919621273166801
19704,0.7483320095313741,0.9196615632554391
19705,0.7483717235901509,0.9196615632554391
19706,0.7483717235901509,0.9197018533440774
19707,0.7484511517077045,0.9197018533440774
19708,0.7484511517077045,0.9197824335213537
19709,0.7486100079428117,0.9197824335213537
19710,0.7486100079428117,0.919822723609992
19711,0.7486497220015885,0.919822723609992
19712,0.7486497220015885,0.9198630136986301
19713,0.7488085782366958,0.9198630136986301
19714,0.7488085782366958,0.9199435938759065
19715,0.7488482922954726,0.9199435938759065
19716,0.7488482922954726,0.9199838839645447
19717,0.7490071485305798,0.9199838839645447
19718,0.7490071485305798,0.9200241740531829
19719,0.7491660047656871,0.9200241740531829
19720,0.7491660047656871,0.9201047542304593
19721,0.7492851469420174,0.9201047542304593
19722,0.7492851469420174,0.9201450443190975
19723,0.7494837172359015,0.9201450443190975
19724,0.7494837172359015,0.9201853344077356
19725,0.7495631453534551,0.9201853344077356
19726,0.7495631453534551,0.9202256244963739
19727,0.7497617156473392,0.9202256244963739
19728,0.7497617156473392,0.9202659145850121
19729,0.749801429706116,0.9202659145850121
19730,0.749801429706116,0.9203867848509266
19731,0.7500397140587768,0.9203867848509266
19732,0.7500397140587768,0.920467365028203
19733,0.7500794281175536,0.920467365028203
19734,0.7500794281175536,0.9205479452054794
19735,0.7501191421763305,0.9205479452054794
19736,0.7501191421763305,0.9206285253827559
19737,0.7502382843526608,0.9206285253827559
19738,0.7502382843526608,0.920668815471394
19739,0.7502779984114376,0.920668815471394
19740,0.7502779984114376,0.9207896857373086
19741,0.7503177124702145,0.9207896857373086
19742,0.7503177124702145,0.9209911361804995
19743,0.7503971405877681,0.9209911361804995
19744,0.7503971405877681,0.9210314262691378
19745,0.7504765687053216,0.9210314262691378
19746,0.7504765687053216,0.9211522965350524
19747,0.7505162827640985,0.9211522965350524
19748,0.7505162827640985,0.9211925866236905
19749,0.7505559968228753,0.9211925866236905
19750,0.7505559968228753,0.9213134568896052
19751,0.7507545671167594,0.9213134568896052
19752,0.7507545671167594,0.9213537469782433
19753,0.7507942811755361,0.9213537469782433
19754,0.7507942811755361,0.9213940370668815
19755,0.7508737092930897,0.9213940370668815
19756,0.7508737092930897,0.9214343271555198
19757,0.7509531374106434,0.9214343271555198
19758,0.7509531374106434,0.9215149073327962
19759,0.7509928514694202,0.9215149073327962
19760,0.7509928514694202,0.9215954875100725
19761,0.7511119936457505,0.9215954875100725
19762,0.7511119936457505,0.9216357775987107
19763,0.751231135822081,0.9216357775987107
19764,0.751231135822081,0.9216760676873489
19765,0.7513502779984115,0.9216760676873489
19766,0.7513502779984115,0.9217566478646253
19767,0.7513899920571883,0.9217566478646253
19768,0.7513899920571883,0.9218372280419017
19769,0.7515488482922955,0.9218372280419017
19770,0.7515488482922955,0.9219983883964544
19771,0.7515885623510723,0.9219983883964544
19772,0.7515885623510723,0.9220386784850927
19773,0.7516679904686259,0.9220386784850927
19774,0.7516679904686259,0.9220789685737308
19775,0.7517077045274027,0.9220789685737308
19776,0.7517077045274027,0.9221192586623691
19777,0.7519459888800636,0.9221192586623691
19778,0.7519459888800636,0.9221595487510073
19779,0.7521445591739476,0.9221595487510073
19780,0.7521445591739476,0.9221998388396454
19781,0.7522239872915012,0.9221998388396454
19782,0.7522239872915012,0.9222804190169218
19783,0.7524225575853852,0.9222804190169218
19784,0.7524225575853852,0.9224012892828364
19785,0.752462271644162,0.9224012892828364
19786,0.752462271644162,0.9224415793714746
19787,0.7526211278792693,0.9224415793714746
19788,0.7526211278792693,0.9225624496373892
19789,0.7527799841143765,0.9225624496373892
19790,0.7527799841143765,0.9226027397260274
19791,0.7528196981731533,0.9226027397260274
19792,0.7528196981731533,0.9226430298146656
19793,0.7528594122319301,0.9226430298146656
19794,0.7528594122319301,0.9226833199033038
19795,0.7528991262907069,0.9226833199033038
19796,0.7528991262907069,0.9228041901692183
19797,0.7530976965845909,0.9228041901692183
19798,0.7530976965845909,0.9228444802578566
19799,0.7532168387609214,0.9228444802578566
19800,0.7532168387609214,0.9228847703464947
19801,0.753296266878475,0.9228847703464947
19802,0.753296266878475,0.922925060435133
19803,0.7533359809372517,0.922925060435133
19804,0.7533359809372517,0.9229653505237712
19805,0.7533756949960286,0.9229653505237712
19806,0.7533756949960286,0.9230056406124093
19807,0.7534551231135822,0.9230056406124093
19808,0.7534551231135822,0.923126510878324
19809,0.7535345512311358,0.923126510878324
19810,0.7535345512311358,0.9232070910556003
19811,0.7536139793486895,0.9232070910556003
19812,0.7536139793486895,0.923327961321515
19813,0.753693407466243,0.923327961321515
19814,0.753693407466243,0.9234085414987913
19815,0.7537331215250198,0.9234085414987913
19816,0.7537331215250198,0.9235294117647059
19817,0.7538919777601271,0.9235294117647059
19818,0.7538919777601271,0.9236502820306205
19819,0.7542096902303416,0.9236502820306205
19820,0.7542096902303416,0.9236905721192586
19821,0.7543288324066719,0.9236905721192586
19822,0.7543288324066719,0.9237308622078969
19823,0.7543685464654488,0.9237308622078969
19824,0.7543685464654488,0.9237711522965351
19825,0.75472597299444,0.9237711522965351
19826,0.75472597299444,0.9238114423851732
19827,0.7548054011119937,0.9238114423851732
19828,0.7548054011119937,0.9238517324738115
19829,0.7548451151707705,0.9238517324738115
19830,0.7548451151707705,0.9238920225624496
19831,0.7548848292295472,0.9238920225624496
19832,0.7548848292295472,0.923972602739726
19833,0.7550039714058777,0.923972602739726
19834,0.7550039714058777,0.9240531829170024
19835,0.7550436854646545,0.9240531829170024
19836,0.7550436854646545,0.9241337630942789
19837,0.7552025416997618,0.9241337630942789
19838,0.7552025416997618,0.924174053182917
19839,0.7552422557585385,0.924174053182917
19840,0.7552422557585385,0.9242546333601934
19841,0.7554011119936458,0.9242546333601934
19842,0.7554011119936458,0.9242949234488316
19843,0.7555202541699761,0.9242949234488316
19844,0.7555202541699761,0.9243352135374698
19845,0.7555599682287529,0.9243352135374698
19846,0.7555599682287529,0.924375503626108
19847,0.755758538522637,0.924375503626108
19848,0.755758538522637,0.9244157937147461
19849,0.7557982525814139,0.9244157937147461
19850,0.7557982525814139,0.9244963738920225
19851,0.7558379666401907,0.9244963738920225
19852,0.7558379666401907,0.9245366639806608
19853,0.7558776806989674,0.9245366639806608
19854,0.7558776806989674,0.924576954069299
19855,0.7559173947577442,0.924576954069299
19856,0.7559173947577442,0.9246172441579371
19857,0.7559968228752979,0.9246172441579371
19858,0.7559968228752979,0.9246978243352135
19859,0.7560762509928515,0.9246978243352135
19860,0.7560762509928515,0.9247381144238518
19861,0.756155679110405,0.9247381144238518
19862,0.756155679110405,0.9247784045124899
19863,0.7563542494042891,0.9247784045124899
19864,0.7563542494042891,0.9248186946011281
19865,0.7565528196981731,0.9248186946011281
19866,0.7565528196981731,0.9248992747784045
19867,0.7566322478157268,0.9248992747784045
19868,0.7566322478157268,0.9249395648670428
19869,0.7566719618745036,0.9249395648670428
19870,0.7566719618745036,0.9249798549556809
19871,0.7567116759332804,0.9249798549556809
19872,0.7567116759332804,0.9251007252215955
19873,0.7569499602859412,0.9251007252215955
19874,0.7569499602859412,0.9251410153102336
19875,0.756989674344718,0.9251410153102336
19876,0.756989674344718,0.9251813053988719
19877,0.7571088165210484,0.9251813053988719
19878,0.7571088165210484,0.92522159548751
19879,0.7571485305798252,0.92522159548751
19880,0.7571485305798252,0.9253021756647865
19881,0.757188244638602,0.9253021756647865
19882,0.757188244638602,0.9254633360193393
19883,0.7572279586973789,0.9254633360193393
19884,0.7572279586973789,0.9255036261079774
19885,0.7575456711675933,0.9255036261079774
19886,0.7575456711675933,0.925624496373892
19887,0.7575853852263701,0.925624496373892
19888,0.7575853852263701,0.9256647864625303
19889,0.757625099285147,0.9256647864625303
19890,0.757625099285147,0.9257050765511684
19891,0.7576648133439238,0.9257050765511684
19892,0.7576648133439238,0.9257453666398066
19893,0.757823669579031,0.9257453666398066
19894,0.757823669579031,0.9257856567284448
19895,0.7580222398729151,0.9257856567284448
19896,0.7580222398729151,0.9258662369057212
19897,0.7581016679904686,0.9258662369057212
19898,0.7581016679904686,0.9259871071716358
19899,0.7583399523431295,0.9259871071716358
19900,0.7583399523431295,0.9260273972602739
19901,0.7583796664019062,0.9260273972602739
19902,0.7583796664019062,0.9261079774375504
19903,0.7584590945194599,0.9261079774375504
19904,0.7584590945194599,0.9262288477034649
19905,0.7585385226370135,0.9262288477034649
19906,0.7585385226370135,0.9263094278807413
19907,0.7586179507545672,0.9263094278807413
19908,0.7586179507545672,0.9263900080580177
19909,0.7586973788721207,0.9263900080580177
19910,0.7586973788721207,0.9264302981466559
19911,0.7587370929308975,0.9264302981466559
19912,0.7587370929308975,0.9265108783239323
19913,0.7587768069896743,0.9265108783239323
19914,0.7587768069896743,0.9265511684125705
19915,0.7588165210484511,0.9265511684125705
19916,0.7588165210484511,0.9266317485898469
19917,0.7589356632247816,0.9266317485898469
19918,0.7589356632247816,0.9266720386784851
19919,0.7589753772835584,0.9266720386784851
19920,0.7589753772835584,0.9267123287671233
19921,0.7590150913423351,0.9267123287671233
19922,0.7590150913423351,0.9267526188557614
19923,0.759054805401112,0.9267526188557614
19924,0.759054805401112,0.9267929089443997
19925,0.7591342335186656,0.9267929089443997
19926,0.7591342335186656,0.9269137792103143
19927,0.7592533756949961,0.9269137792103143
19928,0.7592533756949961,0.9269540692989524
19929,0.7592930897537729,0.9269540692989524
19930,0.7592930897537729,0.9270346494762288
19931,0.7595710881652105,0.9270346494762288
19932,0.7595710881652105,0.9270749395648671
19933,0.7596108022239872,0.9270749395648671
19934,0.7596108022239872,0.9271152296535052
19935,0.7596505162827641,0.9271152296535052
19936,0.7596505162827641,0.9271958098307816
19937,0.7599285146942018,0.9271958098307816
19938,0.7599285146942018,0.9272763900080581
19939,0.7600476568705322,0.9272763900080581
19940,0.7600476568705322,0.9273166800966962
19941,0.7604845115170771,0.9273166800966962
19942,0.7604845115170771,0.9273569701853344
19943,0.7605242255758539,0.9273569701853344
19944,0.7605242255758539,0.927477840451249
19945,0.7606433677521842,0.927477840451249
19946,0.7606433677521842,0.9275181305398872
19947,0.7608022239872915,0.9275181305398872
19948,0.7608022239872915,0.9275584206285253
19949,0.7609213661636219,0.9275584206285253
19950,0.7609213661636219,0.92767929089444
19951,0.7609610802223987,0.92767929089444
19952,0.7609610802223987,0.9277195809830782
19953,0.7610007942811755,0.9277195809830782
19954,0.7610007942811755,0.9279210314262691
19955,0.7610405083399523,0.9279210314262691
19956,0.7610405083399523,0.9280016116035456
19957,0.7610802223987292,0.9280016116035456
19958,0.7610802223987292,0.9281224818694601
19959,0.7612787926926132,0.9281224818694601
19960,0.7612787926926132,0.9282433521353747
19961,0.7614376489277204,0.9282433521353747
19962,0.7614376489277204,0.9283239323126511
19963,0.7615567911040508,0.9283239323126511
19964,0.7615567911040508,0.9284045124899275
19965,0.7615965051628276,0.9284045124899275
19966,0.7615965051628276,0.9284448025785657
19967,0.7616362192216044,0.9284448025785657
19968,0.7616362192216044,0.9284850926672039
19969,0.7616759332803813,0.9284850926672039
19970,0.7616759332803813,0.9285253827558421
19971,0.7618347895154884,0.9285253827558421
19972,0.7618347895154884,0.9285656728444802
19973,0.7619142176330421,0.9285656728444802
19974,0.7619142176330421,0.9286865431103949
19975,0.7622319301032565,0.9286865431103949
19976,0.7622319301032565,0.928726833199033
19977,0.7624305003971406,0.928726833199033
19978,0.7624305003971406,0.9287671232876712
19979,0.7624702144559174,0.9287671232876712
19980,0.7624702144559174,0.9288074133763095
19981,0.7630262112787927,0.9288074133763095
19982,0.7630262112787927,0.9288477034649476
19983,0.7631056393963463,0.9288477034649476
19984,0.7631056393963463,0.928928283642224
19985,0.7631453534551231,0.928928283642224
19986,0.7631453534551231,0.9289685737308622
19987,0.7632247815726767,0.9289685737308622
19988,0.7632247815726767,0.9290088638195004
19989,0.763383637807784,0.9290088638195004
19990,0.763383637807784,0.929129734085415
19991,0.7634233518665607,0.929129734085415
19992,0.7634233518665607,0.9291700241740531
19993,0.7635424940428912,0.9291700241740531
19994,0.7635424940428912,0.9292506043513296
19995,0.763780778395552,0.9292506043513296
19996,0.763780778395552,0.9292908944399678
19997,0.7638204924543288,0.9292908944399678
19998,0.7638204924543288,0.929331184528606
19999,0.7638999205718825,0.929331184528606
20000,0.7638999205718825,0.929532634971797
20001,0.7641779189833201,0.929532634971797
20002,0.7641779189833201,0.9296132151490734
20003,0.7644956314535345,0.9296132151490734
20004,0.7644956314535345,0.9296535052377115
20005,0.7646544876886417,0.9296535052377115
20006,0.7646544876886417,0.9296937953263498
20007,0.7646942017474185,0.9296937953263498
20008,0.7646942017474185,0.9297340854149879
20009,0.7647736298649722,0.9297340854149879
20010,0.7647736298649722,0.9298549556809025
20011,0.7649722001588563,0.9298549556809025
20012,0.7649722001588563,0.9299355358581789
20013,0.7652501985702939,0.9299355358581789
20014,0.7652501985702939,0.929975825946817
20015,0.7653693407466243,0.929975825946817
20016,0.7653693407466243,0.9300966962127317
20017,0.7654090548054011,0.9300966962127317
20018,0.7654090548054011,0.9302578565672844
20019,0.7654884829229547,0.9302578565672844
20020,0.7654884829229547,0.9302981466559227
20021,0.7655679110405084,0.9302981466559227
20022,0.7655679110405084,0.9303384367445608
20023,0.7659650516282764,0.9303384367445608
20024,0.7659650516282764,0.930378726833199
20025,0.76604447974583,0.930378726833199
20026,0.76604447974583,0.9304593070104754
20027,0.7660841938046068,0.9304593070104754
20028,0.7660841938046068,0.9304995970991137
20029,0.7661636219221605,0.9304995970991137
20030,0.7661636219221605,0.9305398871877518
20031,0.7662033359809373,0.9305398871877518
20032,0.7662033359809373,0.93058017727639
20033,0.766243050039714,0.93058017727639
20034,0.766243050039714,0.9306204673650282
20035,0.7662827640984908,0.9306204673650282
20036,0.7662827640984908,0.9306607574536664
20037,0.7663621922160445,0.9306607574536664
20038,0.7663621922160445,0.9307010475423045
20039,0.7667196187450357,0.9307010475423045
20040,0.7667196187450357,0.9307413376309428
20041,0.7668784749801429,0.9307413376309428
20042,0.7668784749801429,0.9308219178082192
20043,0.7671167593328038,0.9308219178082192
20044,0.7671167593328038,0.9309830781627719
20045,0.7672359015091342,0.9309830781627719
20046,0.7672359015091342,0.9310233682514102
20047,0.7673153296266878,0.9310233682514102
20048,0.7673153296266878,0.9312248186946012
20049,0.7675138999205718,0.9312248186946012
20050,0.7675138999205718,0.9313053988718775
20051,0.7676330420969023,0.9313053988718775
20052,0.7676330420969023,0.9313456889605157
20053,0.7676727561556791,0.9313456889605157
20054,0.7676727561556791,0.9313859790491539
20055,0.7677124702144559,0.9313859790491539
20056,0.7677124702144559,0.9314262691377921
20057,0.7677521842732328,0.9314262691377921
20058,0.7677521842732328,0.9316277195809831
20059,0.7677918983320096,0.9316277195809831
20060,0.7677918983320096,0.9316680096696213
20061,0.7678316123907863,0.9316680096696213
20062,0.7678316123907863,0.9317082997582594
20063,0.7678713264495631,0.9317082997582594
20064,0.7678713264495631,0.9317485898468977
20065,0.7680301826846704,0.9317485898468977
20066,0.7680301826846704,0.9317888799355358
20067,0.768109610802224,0.9317888799355358
20068,0.768109610802224,0.9318291700241741
20069,0.7682287529785544,0.9318291700241741
20070,0.7682287529785544,0.9318694601128122
20071,0.7683876092136617,0.9318694601128122
20072,0.7683876092136617,0.9319500402900887
20073,0.7687847498014297,0.9319500402900887
20074,0.7687847498014297,0.9319903303787268
20075,0.7688244638602065,0.9319903303787268
20076,0.7688244638602065,0.9320306204673651
20077,0.7689436060365369,0.9320306204673651
20078,0.7689436060365369,0.9320709105560032
20079,0.7691818903891978,0.9320709105560032
20080,0.7691818903891978,0.9321514907332796
20081,0.7692613185067514,0.9321514907332796
20082,0.7692613185067514,0.932232070910556
20083,0.7693010325655282,0.932232070910556
20084,0.7693010325655282,0.9322723609991942
20085,0.7693804606830819,0.9322723609991942
20086,0.7693804606830819,0.9323126510878323
20087,0.7694201747418586,0.9323126510878323
20088,0.7694201747418586,0.9323529411764706
20089,0.7695790309769659,0.9323529411764706
20090,0.7695790309769659,0.9323932312651088
20091,0.769737887212073,0.9323932312651088
20092,0.769737887212073,0.932433521353747
20093,0.7698570293884035,0.932433521353747
20094,0.7698570293884035,0.9325141015310233
20095,0.769976171564734,0.9325141015310233
20096,0.769976171564734,0.9325946817082997
20097,0.770174741858618,0.9325946817082997
20098,0.770174741858618,0.932634971796938
20099,0.7703335980937251,0.932634971796938
20100,0.7703335980937251,0.9327961321514907
20101,0.7703733121525019,0.9327961321514907
20102,0.7703733121525019,0.932836422240129
20103,0.7705321683876092,0.932836422240129
20104,0.7705321683876092,0.9328767123287671
20105,0.7706513105639397,0.9328767123287671
20106,0.7706513105639397,0.9329170024174053
20107,0.7707307386814932,0.9329170024174053
20108,0.7707307386814932,0.9329572925060435
20109,0.770969023034154,0.9329572925060435
20110,0.770969023034154,0.93303787268332
20111,0.7710087370929309,0.93303787268332
20112,0.7710087370929309,0.9330781627719581
20113,0.7710881652104845,0.9330781627719581
20114,0.7710881652104845,0.9331184528605962
20115,0.7713264495631453,0.9331184528605962
20116,0.7713264495631453,0.9331990330378727
20117,0.7714455917394758,0.9331990330378727
20118,0.7714455917394758,0.9332393231265109
20119,0.7714853057982526,0.9332393231265109
20120,0.7714853057982526,0.9333199033037872
20121,0.7715250198570294,0.9333199033037872
20122,0.7715250198570294,0.9333601933924255
20123,0.7716441620333598,0.9333601933924255
20124,0.7716441620333598,0.93348106365834
20125,0.7716838760921366,0.93348106365834
20126,0.7716838760921366,0.9336019339242546
20127,0.7718824463860207,0.9336019339242546
20128,0.7718824463860207,0.933682514101531
20129,0.7719618745035742,0.933682514101531
20130,0.7719618745035742,0.9337228041901692
20131,0.7721207307386815,0.9337228041901692
20132,0.7721207307386815,0.9338033843674456
20133,0.772200158856235,0.9338033843674456
20134,0.772200158856235,0.9338436744560838
20135,0.7723193010325655,0.9338436744560838
20136,0.7723193010325655,0.933883964544722
20137,0.7723590150913423,0.933883964544722
20138,0.7723590150913423,0.9339645447219984
20139,0.7723987291501191,0.9339645447219984
20140,0.7723987291501191,0.9340048348106366
20141,0.7725575853852263,0.9340048348106366
20142,0.7725575853852263,0.9340451248992748
20143,0.77263701350278,0.9340451248992748
20144,0.77263701350278,0.934085414987913
20145,0.7726767275615568,0.934085414987913
20146,0.7726767275615568,0.9342062852538275
20147,0.7727164416203336,0.9342062852538275
20148,0.7727164416203336,0.934286865431104
20149,0.7731532962668785,0.934286865431104
20150,0.7731532962668785,0.9343271555197421
20151,0.7731930103256552,0.9343271555197421
20152,0.7731930103256552,0.9344480257856568
20153,0.7732327243844321,0.9344480257856568
20154,0.7732327243844321,0.9344883158742949
20155,0.7733518665607625,0.9344883158742949
20156,0.7733518665607625,0.9345286059629331
20157,0.7733915806195393,0.9345286059629331
20158,0.7733915806195393,0.9346494762288478
20159,0.7734312946783162,0.9346494762288478
20160,0.7734312946783162,0.9346897663174859
20161,0.773471008737093,0.9346897663174859
20162,0.773471008737093,0.934730056406124
20163,0.7735504368546465,0.934730056406124
20164,0.7735504368546465,0.9348912167606769
20165,0.7737490071485306,0.9348912167606769
20166,0.7737490071485306,0.934931506849315
20167,0.7738284352660842,0.934931506849315
20168,0.7738284352660842,0.9350120870265914
20169,0.7739475774424146,0.9350120870265914
20170,0.7739475774424146,0.9350523771152297
20171,0.7739872915011914,0.9350523771152297
20172,0.7739872915011914,0.935132957292506
20173,0.7740667196187451,0.935132957292506
20174,0.7740667196187451,0.9352135374697824
20175,0.7741064336775219,0.9352135374697824
20176,0.7741064336775219,0.9352538275584207
20177,0.7741461477362986,0.9352538275584207
20178,0.7741461477362986,0.9352941176470588
20179,0.7742652899126291,0.9352941176470588
20180,0.7742652899126291,0.935334407735697
20181,0.7743050039714059,0.935334407735697
20182,0.7743050039714059,0.9353746978243352
20183,0.7743447180301827,0.9353746978243352
20184,0.7743447180301827,0.9354149879129734
20185,0.7743844320889595,0.9354149879129734
20186,0.7743844320889595,0.9354955680902498
20187,0.7745432883240667,0.9354955680902498
20188,0.7745432883240667,0.9355761482675262
20189,0.7745830023828435,0.9355761482675262
20190,0.7745830023828435,0.9356567284448026
20191,0.7746624305003972,0.9356567284448026
20192,0.7746624305003972,0.9357373086220789
20193,0.774900714853058,0.9357373086220789
20194,0.774900714853058,0.9357775987107172
20195,0.7750198570293884,0.9357775987107172
20196,0.7750198570293884,0.9358178887993553
20197,0.7751787132644956,0.9358178887993553
20198,0.7751787132644956,0.9358581788879936
20199,0.7752581413820493,0.9358581788879936
20200,0.7752581413820493,0.9359387590652699
20201,0.7753375694996029,0.9359387590652699
20202,0.7753375694996029,0.9360596293311846
20203,0.7753772835583796,0.9360596293311846
20204,0.7753772835583796,0.9360999194198227
20205,0.7755361397934869,0.9360999194198227
20206,0.7755361397934869,0.9361402095084609
20207,0.7756949960285942,0.9361402095084609
20208,0.7756949960285942,0.9362207896857373
20209,0.7758538522637014,0.9362207896857373
20210,0.7758538522637014,0.9363013698630137
20211,0.7764098490865766,0.9363013698630137
20212,0.7764098490865766,0.9363416599516519
20213,0.7764495631453534,0.9363416599516519
20214,0.7764495631453534,0.9363819500402901
20215,0.7766084193804607,0.9363819500402901
20216,0.7766084193804607,0.9364222401289283
20217,0.776965845909452,0.9364222401289283
20218,0.776965845909452,0.9364625302175664
20219,0.7771247021445592,0.9364625302175664
20220,0.7771247021445592,0.9365028203062047
20221,0.7773232724384432,0.9365028203062047
20222,0.7773232724384432,0.9366236905721192
20223,0.7774027005559968,0.9366236905721192
20224,0.7774027005559968,0.9368251410153102
20225,0.7774821286735505,0.9368251410153102
20226,0.7774821286735505,0.9369057211925866
20227,0.7778395552025417,0.9369057211925866
20228,0.7778395552025417,0.9370668815471394
20229,0.7779586973788721,0.9370668815471394
20230,0.7779586973788721,0.9371071716357776
20231,0.7780778395552025,0.9371071716357776
20232,0.7780778395552025,0.937187751813054
20233,0.778196981731533,0.937187751813054
20234,0.778196981731533,0.9372280419016922
20235,0.778395552025417,0.9372280419016922
20236,0.778395552025417,0.9372683319903303
20237,0.7785146942017475,0.9372683319903303
20238,0.7785146942017475,0.9373086220789686
20239,0.7786338363780778,0.9373086220789686
20240,0.7786338363780778,0.9373489121676067
20241,0.7786735504368546,0.9373489121676067
20242,0.7786735504368546,0.937389202256245
20243,0.7787529785544083,0.937389202256245
20244,0.7787529785544083,0.9374294923448832
20245,0.7788721207307386,0.9374294923448832
20246,0.7788721207307386,0.9374697824335213
20247,0.7789515488482923,0.9374697824335213
20248,0.7789515488482923,0.9375503626107977
20249,0.7792692613185067,0.9375503626107977
20250,0.7792692613185067,0.937590652699436
20251,0.7793486894360604,0.937590652699436
20252,0.7793486894360604,0.9376309427880741
20253,0.779825258141382,0.9376309427880741
20254,0.779825258141382,0.9377115229653505
20255,0.7799444003177125,0.9377115229653505
20256,0.7799444003177125,0.9377518130539887
20257,0.7800238284352661,0.9377518130539887
20258,0.7800238284352661,0.937792103142627
20259,0.7800635424940429,0.937792103142627
20260,0.7800635424940429,0.9378323932312651
20261,0.7801032565528196,0.9378323932312651
20262,0.7801032565528196,0.9379935535858179
20263,0.7801429706115965,0.9379935535858179
20264,0.7801429706115965,0.9380741337630942
20265,0.7801826846703733,0.9380741337630942
20266,0.7801826846703733,0.9381144238517325
20267,0.7802223987291501,0.9381144238517325
20268,0.7802223987291501,0.9382352941176471
20269,0.7803812549642574,0.9382352941176471
20270,0.7803812549642574,0.9383158742949235
20271,0.7805003971405877,0.9383158742949235
20272,0.7805003971405877,0.9383561643835616
20273,0.7805798252581414,0.9383561643835616
20274,0.7805798252581414,0.9384770346494762
20275,0.780659253375695,0.9384770346494762
20276,0.780659253375695,0.9385173247381144
20277,0.7808181096108022,0.9385173247381144
20278,0.7808181096108022,0.9385576148267526
20279,0.7809372517871327,0.9385576148267526
20280,0.7809372517871327,0.9385979049153909
20281,0.7809769658459095,0.9385979049153909
20282,0.7809769658459095,0.938638195004029
20283,0.781056393963463,0.938638195004029
20284,0.781056393963463,0.9387187751813054
20285,0.7811358220810167,0.9387187751813054
20286,0.7811358220810167,0.9387590652699436
20287,0.7812946783161239,0.9387590652699436
20288,0.7812946783161239,0.9387993553585818
20289,0.7817315329626687,0.9387993553585818
20290,0.7817315329626687,0.93883964544722
20291,0.7818506751389992,0.93883964544722
20292,0.7818506751389992,0.9388799355358581
20293,0.781890389197776,0.9388799355358581
20294,0.781890389197776,0.9389202256244964
20295,0.7822875297855441,0.9389202256244964
20296,0.7822875297855441,0.9389605157131345
20297,0.7824066719618745,0.9389605157131345
20298,0.7824066719618745,0.9390008058017728
20299,0.7824861000794281,0.9390008058017728
20300,0.7824861000794281,0.9390813859790491
20301,0.7825655281969818,0.9390813859790491
20302,0.7825655281969818,0.9391619661563255
20303,0.7827640984908658,0.9391619661563255
20304,0.7827640984908658,0.9392828364222401
20305,0.7830023828435266,0.9392828364222401
20306,0.7830023828435266,0.9394037066881548
20307,0.7830420969023034,0.9394037066881548
20308,0.7830420969023034,0.9394439967767929
20309,0.7831612390786339,0.9394439967767929
20310,0.7831612390786339,0.9395245769540693
20311,0.7832803812549642,0.9395245769540693
20312,0.7832803812549642,0.9395648670427075
20313,0.7834392374900715,0.9395648670427075
20314,0.7834392374900715,0.939685737308622
20315,0.7836378077839555,0.939685737308622
20316,0.7836378077839555,0.9397260273972603
20317,0.7838760921366164,0.9397260273972603
20318,0.7838760921366164,0.9397663174858985
20319,0.7841938046068309,0.9397663174858985
20320,0.7841938046068309,0.9398066075745367
20321,0.7842335186656076,0.9398066075745367
20322,0.7842335186656076,0.9398468976631749
20323,0.7842732327243844,0.9398468976631749
20324,0.7842732327243844,0.939887187751813
20325,0.7843923749007149,0.939887187751813
20326,0.7843923749007149,0.9399274778404513
20327,0.7844320889594917,0.9399274778404513
20328,0.7844320889594917,0.9399677679290894
20329,0.784551231135822,0.9399677679290894
20330,0.784551231135822,0.9400080580177277
20331,0.7845909451945989,0.9400080580177277
20332,0.7845909451945989,0.9400483481063658
20333,0.7846703733121525,0.9400483481063658
20334,0.7846703733121525,0.940088638195004
20335,0.784789515488483,0.940088638195004
20336,0.784789515488483,0.9401289282836423
20337,0.7848292295472598,0.9401289282836423
20338,0.7848292295472598,0.9401692183722804
20339,0.7854646544876887,0.9401692183722804
20340,0.7854646544876887,0.9402095084609187
20341,0.7855043685464654,0.9402095084609187
20342,0.7855043685464654,0.9403303787268332
20343,0.7855440826052422,0.9403303787268332
20344,0.7855440826052422,0.9403706688154714
20345,0.785583796664019,0.9403706688154714
20346,0.785583796664019,0.9404109589041096
20347,0.7856235107227959,0.9404109589041096
20348,0.7856235107227959,0.9404512489927478
20349,0.7859015091342335,0.9404512489927478
20350,0.7859015091342335,0.9404915390813859
20351,0.7860603653693408,0.9404915390813859
20352,0.7860603653693408,0.9405318291700242
20353,0.7861397934868943,0.9405318291700242
20354,0.7861397934868943,0.9405721192586624
20355,0.786219221604448,0.9405721192586624
20356,0.786219221604448,0.9406929895245769
20357,0.7862589356632248,0.9406929895245769
20358,0.7862589356632248,0.9407332796132152
20359,0.7864972200158856,0.9407332796132152
20360,0.7864972200158856,0.9407735697018533
20361,0.7866957903097697,0.9407735697018533
20362,0.7866957903097697,0.9408138597904916
20363,0.7867355043685464,0.9408138597904916
20364,0.7867355043685464,0.9408541498791297
20365,0.7869340746624305,0.9408541498791297
20366,0.7869340746624305,0.9408944399677679
20367,0.7872120730738682,0.9408944399677679
20368,0.7872120730738682,0.9409347300564062
20369,0.7872915011914218,0.9409347300564062
20370,0.7872915011914218,0.9409750201450443
20371,0.7874106433677522,0.9409750201450443
20372,0.7874106433677522,0.9410153102336826
20373,0.7874900714853058,0.9410153102336826
20374,0.7874900714853058,0.9410556003223207
20375,0.7875694996028594,0.9410556003223207
20376,0.7875694996028594,0.9410958904109589
20377,0.7876886417791898,0.9410958904109589
20378,0.7876886417791898,0.9412973408541498
20379,0.7877283558379666,0.9412973408541498
20380,0.7877283558379666,0.9413779210314263
20381,0.7877680698967434,0.9413779210314263
20382,0.7877680698967434,0.9415390813859791
20383,0.7879269261318507,0.9415390813859791
20384,0.7879269261318507,0.9417002417405318
20385,0.7880063542494042,0.9417002417405318
20386,0.7880063542494042,0.9417405318291701
20387,0.7880460683081811,0.9417405318291701
20388,0.7880460683081811,0.9417808219178082
20389,0.7880857823669579,0.9417808219178082
20390,0.7880857823669579,0.9418211120064464
20391,0.7881652104845115,0.9418211120064464
20392,0.7881652104845115,0.9419016921837228
20393,0.7883637807783955,0.9419016921837228
20394,0.7883637807783955,0.941941982272361
20395,0.7885226370135028,0.941941982272361
20396,0.7885226370135028,0.9420225624496373
20397,0.7885623510722796,0.9420225624496373
20398,0.7885623510722796,0.9420628525382756
20399,0.7886417791898332,0.9420628525382756
20400,0.7886417791898332,0.9421031426269137
20401,0.78868149324861,0.9421031426269137
20402,0.78868149324861,0.942143432715552
20403,0.7888006354249404,0.942143432715552
20404,0.7888006354249404,0.9421837228041902
20405,0.7889197776012709,0.9421837228041902
20406,0.7889197776012709,0.9422643029814666
20407,0.7889992057188244,0.9422643029814666
20408,0.7889992057188244,0.942344883158743
20409,0.7892772041302621,0.942344883158743
20410,0.7892772041302621,0.9424254633360193
20411,0.7893566322478157,0.9424254633360193
20412,0.7893566322478157,0.9424657534246575
20413,0.7894757744241462,0.9424657534246575
20414,0.7894757744241462,0.9425060435132957
20415,0.789515488482923,0.9425060435132957
20416,0.789515488482923,0.942546333601934
20417,0.7895949166004765,0.942546333601934
20418,0.7895949166004765,0.9426269137792103
20419,0.7896743447180302,0.9426269137792103
20420,0.7896743447180302,0.9426672038678485
20421,0.7900714853057983,0.9426672038678485
20422,0.7900714853057983,0.9427477840451249
20423,0.7901509134233519,0.9427477840451249
20424,0.7901509134233519,0.9428283642224012
20425,0.7903097696584591,0.9428283642224012
20426,0.7903097696584591,0.9429089443996777
20427,0.7906671961874504,0.9429089443996777
20428,0.7906671961874504,0.9430298146655922
20429,0.7907863383637808,0.9430298146655922
20430,0.7907863383637808,0.9430701047542305
20431,0.7908260524225575,0.9430701047542305
20432,0.7908260524225575,0.9431103948428686
20433,0.7909054805401112,0.9431103948428686
20434,0.7909054805401112,0.9431506849315069
20435,0.7910246227164416,0.9431506849315069
20436,0.7910246227164416,0.943190975020145
20437,0.791143764892772,0.943190975020145
20438,0.791143764892772,0.9432312651087832
20439,0.7912231930103256,0.9432312651087832
20440,0.7912231930103256,0.9433118452860596
20441,0.7916600476568705,0.9433118452860596
20442,0.7916600476568705,0.943392425463336
20443,0.7918189038919777,0.943392425463336
20444,0.7918189038919777,0.9434327155519742
20445,0.7918586179507545,0.9434327155519742
20446,0.7918586179507545,0.9434730056406124
20447,0.7918983320095314,0.9434730056406124
20448,0.7918983320095314,0.9435132957292506
20449,0.7920174741858618,0.9435132957292506
20450,0.7920174741858618,0.9435535858178888
20451,0.792176330420969,0.9435535858178888
20452,0.792176330420969,0.943593875906527
20453,0.7922557585385226,0.943593875906527
20454,0.7922557585385226,0.9436341659951651
20455,0.7923351866560763,0.9436341659951651
20456,0.7923351866560763,0.9437550362610798
20457,0.7924146147736298,0.9437550362610798
20458,0.7924146147736298,0.943795326349718
20459,0.7929706115965052,0.943795326349718
20460,0.7929706115965052,0.9438356164383561
20461,0.7930500397140587,0.9438356164383561
20462,0.7930500397140587,0.9438759065269944
20463,0.7931294678316124,0.9438759065269944
20464,0.7931294678316124,0.9439161966156325
20465,0.7931691818903892,0.9439161966156325
20466,0.7931691818903892,0.9439564867042708
20467,0.793208895949166,0.9439564867042708
20468,0.793208895949166,0.9439967767929089
20469,0.7932883240667196,0.9439967767929089
20470,0.7932883240667196,0.9440773569701854
20471,0.7933280381254965,0.9440773569701854
20472,0.7933280381254965,0.9441176470588235
20473,0.7934471803018268,0.9441176470588235
20474,0.7934471803018268,0.9441579371474618
20475,0.7935663224781573,0.9441579371474618
20476,0.7935663224781573,0.9441982272360999
20477,0.7937251787132645,0.9441982272360999
20478,0.7937251787132645,0.9442788074133763
20479,0.7939237490071486,0.9442788074133763
20480,0.7939237490071486,0.9443996776792909
20481,0.7940031771247021,0.9443996776792909
20482,0.7940031771247021,0.944439967767929
20483,0.7941620333598094,0.944439967767929
20484,0.7941620333598094,0.9444802578565673
20485,0.7942811755361397,0.9444802578565673
20486,0.7942811755361397,0.9445205479452055
20487,0.7943208895949166,0.9445205479452055
20488,0.7943208895949166,0.9445608380338437
20489,0.7944003177124702,0.9445608380338437
20490,0.7944003177124702,0.9446817082997583
20491,0.794638602065131,0.9446817082997583
20492,0.794638602065131,0.9447622884770347
20493,0.7946783161239078,0.9447622884770347
20494,0.7946783161239078,0.9448025785656728
20495,0.7947180301826847,0.9448025785656728
20496,0.7947180301826847,0.944842868654311
20497,0.7950357426528991,0.944842868654311
20498,0.7950357426528991,0.9448831587429493
20499,0.7951548848292296,0.9448831587429493
20500,0.7951548848292296,0.9449637389202257
20501,0.7955917394757744,0.9449637389202257
20502,0.7955917394757744,0.9451248992747784
20503,0.795671167593328,0.9451248992747784
20504,0.795671167593328,0.9451651893634166
20505,0.795869737887212,0.9451651893634166
20506,0.795869737887212,0.9452054794520548
20507,0.7959491660047657,0.9452054794520548
20508,0.7959491660047657,0.9452860596293312
20509,0.7959888800635425,0.9452860596293312
20510,0.7959888800635425,0.9453666398066076
20511,0.7960285941223193,0.9453666398066076
20512,0.7960285941223193,0.9454069298952458
20513,0.7961080222398729,0.9454069298952458
20514,0.7961080222398729,0.9454472199838839
20515,0.7963463065925338,0.9454472199838839
20516,0.7963463065925338,0.9454875100725222
20517,0.7963860206513106,0.9454875100725222
20518,0.7963860206513106,0.9455278001611603
20519,0.7964257347100874,0.9455278001611603
20520,0.7964257347100874,0.9455680902497986
20521,0.7964654487688642,0.9455680902497986
20522,0.7964654487688642,0.9456083803384367
20523,0.7965845909451946,0.9456083803384367
20524,0.7965845909451946,0.9456486704270749
20525,0.7966640190627482,0.9456486704270749
20526,0.7966640190627482,0.9456889605157132
20527,0.7967434471803019,0.9456889605157132
20528,0.7967434471803019,0.9457292506043513
20529,0.7967831612390787,0.9457292506043513
20530,0.7967831612390787,0.9458098307816277
20531,0.796902303415409,0.9458098307816277
20532,0.796902303415409,0.9458501208702659
20533,0.7969420174741859,0.9458501208702659
20534,0.7969420174741859,0.9458904109589041
20535,0.7971008737092931,0.9458904109589041
20536,0.7971008737092931,0.9459307010475423
20537,0.7971803018268467,0.9459307010475423
20538,0.7971803018268467,0.9459709911361806
20539,0.7974980142970611,0.9459709911361806
20540,0.7974980142970611,0.9460112812248187
20541,0.797736298649722,0.9460112812248187
20542,0.797736298649722,0.9460515713134569
20543,0.7977760127084988,0.9460515713134569
20544,0.7977760127084988,0.9460918614020951
20545,0.7978157267672756,0.9460918614020951
20546,0.7978157267672756,0.9461724415793715
20547,0.7978951548848292,0.9461724415793715
20548,0.7978951548848292,0.9463336019339242
20549,0.7979745830023829,0.9463336019339242
20550,0.7979745830023829,0.9465753424657535
20551,0.7980540111199365,0.9465753424657535
20552,0.7980540111199365,0.9466156325543916
20553,0.7982525814138205,0.9466156325543916
20554,0.7982525814138205,0.9466559226430298
20555,0.7982922954725973,0.9466559226430298
20556,0.7982922954725973,0.946696212731668
20557,0.7984511517077045,0.946696212731668
20558,0.7984511517077045,0.9467767929089445
20559,0.7984908657664813,0.9467767929089445
20560,0.7984908657664813,0.9468170829975826
20561,0.7986894360603654,0.9468170829975826
20562,0.7986894360603654,0.946897663174859
20563,0.7987291501191421,0.946897663174859
20564,0.7987291501191421,0.9469782433521354
20565,0.798768864177919,0.9469782433521354
20566,0.798768864177919,0.94709911361805
20567,0.7988880063542494,0.94709911361805
20568,0.7988880063542494,0.9471394037066881
20569,0.7989277204130262,0.9471394037066881
20570,0.7989277204130262,0.9472602739726027
20571,0.7989674344718031,0.9472602739726027
20572,0.7989674344718031,0.947300564061241
20573,0.7990865766481334,0.947300564061241
20574,0.7990865766481334,0.9473811442385173
20575,0.7992454328832407,0.9473811442385173
20576,0.7992454328832407,0.9474617244157937
20577,0.799364575059571,0.9474617244157937
20578,0.799364575059571,0.9475020145044319
20579,0.7994042891183479,0.9475020145044319
20580,0.7994042891183479,0.9475423045930701
20581,0.7994837172359015,0.9475423045930701
20582,0.7994837172359015,0.9475825946817082
20583,0.7997617156473391,0.9475825946817082
20584,0.7997617156473391,0.9476631748589847
20585,0.7998808578236696,0.9476631748589847
20586,0.7998808578236696,0.9477840451248992
20587,0.7999602859412231,0.9477840451248992
20588,0.7999602859412231,0.9478243352135375
20589,0.8000397140587768,0.9478243352135375
20590,0.8000397140587768,0.9479049153908139
20591,0.8001985702938841,0.9479049153908139
20592,0.8001985702938841,0.947945205479452
20593,0.8002382843526609,0.947945205479452
20594,0.8002382843526609,0.9479854955680902
20595,0.8002779984114377,0.9479854955680902
20596,0.8002779984114377,0.9481063658340049
20597,0.8003177124702144,0.9481063658340049
20598,0.8003177124702144,0.948146655922643
20599,0.8003574265289912,0.948146655922643
20600,0.8003574265289912,0.9481869460112812
20601,0.8003971405877681,0.9481869460112812
20602,0.8003971405877681,0.9482272360999194
20603,0.8004368546465449,0.9482272360999194
20604,0.8004368546465449,0.9482675261885576
20605,0.8005162827640985,0.9482675261885576
20606,0.8005162827640985,0.9483078162771958
20607,0.8005559968228753,0.9483078162771958
20608,0.8005559968228753,0.9483883964544721
20609,0.8005957108816522,0.9483883964544721
20610,0.8005957108816522,0.9484689766317486
20611,0.8006354249404289,0.9484689766317486
20612,0.8006354249404289,0.948549556809025
20613,0.8006751389992057,0.948549556809025
20614,0.8006751389992057,0.9485898468976631
20615,0.8008737092930898,0.9485898468976631
20616,0.8008737092930898,0.9486301369863014
20617,0.801032565528197,0.9486301369863014
20618,0.801032565528197,0.9486704270749395
20619,0.8011119936457506,0.9486704270749395
20620,0.8011119936457506,0.9487107171635778
20621,0.8011914217633042,0.9487107171635778
20622,0.8011914217633042,0.948751007252216
20623,0.8012708498808578,0.948751007252216
20624,0.8012708498808578,0.9487912973408541
20625,0.8013105639396346,0.9487912973408541
20626,0.8013105639396346,0.9488315874294924
20627,0.8017474185861795,0.9488315874294924
20628,0.8017474185861795,0.9488718775181305
20629,0.80186656076251,0.9488718775181305
20630,0.80186656076251,0.9489524576954069
20631,0.8023034154090548,0.9489524576954069
20632,0.8023034154090548,0.9489927477840451
20633,0.8025416997617156,0.9489927477840451
20634,0.8025416997617156,0.9490330378726833
20635,0.8027005559968229,0.9490330378726833
20636,0.8027005559968229,0.9491136180499598
20637,0.8028594122319301,0.9491136180499598
20638,0.8028594122319301,0.949194198227236
20639,0.8029388403494837,0.949194198227236
20640,0.8029388403494837,0.9492344883158743
20641,0.8029785544082605,0.9492344883158743
20642,0.8029785544082605,0.9493150684931507
20643,0.803097696584591,0.9493150684931507
20644,0.803097696584591,0.9493553585817889
20645,0.803494837172359,0.9493553585817889
20646,0.803494837172359,0.949395648670427
20647,0.8036536934074663,0.949395648670427
20648,0.8036536934074663,0.9494359387590653
20649,0.8036934074662431,0.9494359387590653
20650,0.8036934074662431,0.9494762288477034
20651,0.8037728355837966,0.9494762288477034
20652,0.8037728355837966,0.9495165189363417
20653,0.8038522637013503,0.9495165189363417
20654,0.8038522637013503,0.9495568090249799
20655,0.8040111199364575,0.9495568090249799
20656,0.8040111199364575,0.949597099113618
20657,0.8042096902303415,0.949597099113618
20658,0.8042096902303415,0.9496373892022563
20659,0.8042494042891184,0.9496373892022563
20660,0.8042494042891184,0.9498388396454472
20661,0.8042891183478952,0.9498388396454472
20662,0.8042891183478952,0.9498791297340854
20663,0.8043685464654488,0.9498791297340854
20664,0.8043685464654488,0.9499597099113618
20665,0.8046862589356633,0.9499597099113618
20666,0.8046862589356633,0.95
20667,0.80472597299444,0.95
20668,0.80472597299444,0.9500402900886382
20669,0.8050039714058776,0.9500402900886382
20670,0.8050039714058776,0.9500805801772764
20671,0.8050833995234313,0.9500805801772764
20672,0.8050833995234313,0.9501208702659146
20673,0.8052819698173154,0.9501208702659146
20674,0.8052819698173154,0.9501611603545528
20675,0.8053216838760922,0.9501611603545528
20676,0.8053216838760922,0.9502014504431909
20677,0.8054011119936457,0.9502014504431909
20678,0.8054011119936457,0.9502417405318292
20679,0.8059968228752978,0.9502417405318292
20680,0.8059968228752978,0.9502820306204673
20681,0.8062748212867356,0.9502820306204673
20682,0.8062748212867356,0.9503223207091056
20683,0.8063145353455123,0.9503223207091056
20684,0.8063145353455123,0.9503626107977438
20685,0.8064336775218427,0.9503626107977438
20686,0.8064336775218427,0.9504431909750202
20687,0.8064733915806196,0.9504431909750202
20688,0.8064733915806196,0.9505640612409347
20689,0.8066322478157267,0.9505640612409347
20690,0.8066322478157267,0.9506043513295729
20691,0.8067116759332804,0.9506043513295729
20692,0.8067116759332804,0.9506446414182111
20693,0.8067513899920572,0.9506446414182111
20694,0.8067513899920572,0.9506849315068493
20695,0.8068308181096108,0.9506849315068493
20696,0.8068308181096108,0.9507655116841257
20697,0.8069102462271645,0.9507655116841257
20698,0.8069102462271645,0.9508058017727639
20699,0.8071882446386021,0.9508058017727639
20700,0.8071882446386021,0.9508863819500403
20701,0.8072279586973788,0.9508863819500403
20702,0.8072279586973788,0.9509266720386785
20703,0.8072676727561556,0.9509266720386785
20704,0.8072676727561556,0.9510475423045931
20705,0.8073073868149325,0.9510475423045931
20706,0.8073073868149325,0.9510878323932312
20707,0.8073471008737093,0.9510878323932312
20708,0.8073471008737093,0.9511684125705077
20709,0.8074662430500397,0.9511684125705077
20710,0.8074662430500397,0.9512087026591458
20711,0.8079030976965846,0.9512087026591458
20712,0.8079030976965846,0.9512489927477841
20713,0.8079428117553614,0.9512489927477841
20714,0.8079428117553614,0.9512892828364222
20715,0.8079825258141382,0.9512892828364222
20716,0.8079825258141382,0.9513295729250605
20717,0.808022239872915,0.9513295729250605
20718,0.808022239872915,0.9513698630136986
20719,0.8081016679904687,0.9513698630136986
20720,0.8081016679904687,0.9514101531023368
20721,0.808220810166799,0.9514101531023368
20722,0.808220810166799,0.951450443190975
20723,0.8083002382843527,0.951450443190975
20724,0.8083002382843527,0.9515310233682515
20725,0.8083399523431295,0.9515310233682515
20726,0.8083399523431295,0.9515713134568896
20727,0.8084590945194599,0.9515713134568896
20728,0.8084590945194599,0.9516116035455278
20729,0.8084988085782367,0.9516116035455278
20730,0.8084988085782367,0.951651893634166
20731,0.8085782366957903,0.951651893634166
20732,0.8085782366957903,0.9516921837228042
20733,0.80945194598888,0.9516921837228042
20734,0.80945194598888,0.9517324738114424
20735,0.8098093725178713,0.9517324738114424
20736,0.8098093725178713,0.9517727639000806
20737,0.8101270849880858,0.9517727639000806
20738,0.8101270849880858,0.9518130539887187
20739,0.8103256552819699,0.9518130539887187
20740,0.8103256552819699,0.951853344077357
20741,0.8103653693407467,0.951853344077357
20742,0.8103653693407467,0.9518936341659952
20743,0.8104050833995234,0.9518936341659952
20744,0.8104050833995234,0.9519339242546334
20745,0.8104447974583002,0.9519339242546334
20746,0.8104447974583002,0.9519742143432716
20747,0.8105242255758539,0.9519742143432716
20748,0.8105242255758539,0.952054794520548
20749,0.8106433677521843,0.952054794520548
20750,0.8106433677521843,0.9520950846091861
20751,0.8107625099285147,0.9520950846091861
20752,0.8107625099285147,0.9521353746978244
20753,0.8109213661636219,0.9521353746978244
20754,0.8109213661636219,0.9521756647864625
20755,0.8109610802223988,0.9521756647864625
20756,0.8109610802223988,0.9522159548751007
20757,0.8110405083399523,0.9522159548751007
20758,0.8110405083399523,0.952256244963739
20759,0.8111596505162828,0.952256244963739
20760,0.8111596505162828,0.9523368251410154
20761,0.8112787926926132,0.9523368251410154
20762,0.8112787926926132,0.9524174053182917
20763,0.8113582208101668,0.9524174053182917
20764,0.8113582208101668,0.9524576954069299
20765,0.8113979348689436,0.9524576954069299
20766,0.8113979348689436,0.9524979854955681
20767,0.8116759332803812,0.9524979854955681
20768,0.8116759332803812,0.9525785656728445
20769,0.8117553613979349,0.9525785656728445
20770,0.8117553613979349,0.9526188557614826
20771,0.8117950754567117,0.9526188557614826
20772,0.8117950754567117,0.952699435938759
20773,0.8119142176330421,0.952699435938759
20774,0.8119142176330421,0.9528605962933119
20775,0.8120730738681493,0.9528605962933119
20776,0.8120730738681493,0.95290088638195
20777,0.8121922160444798,0.95290088638195
20778,0.8121922160444798,0.9530620467365029
20779,0.8123907863383638,0.9530620467365029
20780,0.8123907863383638,0.953102336825141
20781,0.8124305003971406,0.953102336825141
20782,0.8124305003971406,0.9531426269137792
20783,0.8127879269261319,0.9531426269137792
20784,0.8127879269261319,0.9531829170024174
20785,0.8129864972200159,0.9531829170024174
20786,0.8129864972200159,0.9532232070910556
20787,0.8130262112787927,0.9532232070910556
20788,0.8130262112787927,0.953303787268332
20789,0.8131056393963463,0.953303787268332
20790,0.8131056393963463,0.9533440773569701
20791,0.8131453534551231,0.9533440773569701
20792,0.8131453534551231,0.9534246575342465
20793,0.8132644956314535,0.9534246575342465
20794,0.8132644956314535,0.9534649476228848
20795,0.8133042096902303,0.9534649476228848
20796,0.8133042096902303,0.953505237711523
20797,0.8133439237490071,0.953505237711523
20798,0.8133439237490071,0.9536663980660758
20799,0.813383637807784,0.9536663980660758
20800,0.813383637807784,0.9537469782433521
20801,0.8135424940428911,0.9537469782433521
20802,0.8135424940428911,0.9537872683319903
20803,0.8136616362192216,0.9537872683319903
20804,0.8136616362192216,0.9538275584206285
20805,0.8137807783955521,0.9538275584206285
20806,0.8137807783955521,0.9540290088638195
20807,0.8141382049245433,0.9540290088638195
20808,0.8141382049245433,0.9540692989524577
20809,0.8142573471008737,0.9540692989524577
20810,0.8142573471008737,0.954149879129734
20811,0.8142970611596505,0.954149879129734
20812,0.8142970611596505,0.9541901692183723
20813,0.814416203335981,0.9541901692183723
20814,0.814416203335981,0.9542304593070104
20815,0.8145353455123113,0.9542304593070104
20816,0.8145353455123113,0.9542707493956487
20817,0.8145750595710881,0.9542707493956487
20818,0.8145750595710881,0.9543110394842869
20819,0.8155679110405083,0.9543110394842869
20820,0.8155679110405083,0.9544721998388397
20821,0.8156076250992852,0.9544721998388397
20822,0.8156076250992852,0.954552780016116
20823,0.815647339158062,0.954552780016116
20824,0.815647339158062,0.9545930701047542
20825,0.8157267672756155,0.9545930701047542
20826,0.8157267672756155,0.9546736502820307
20827,0.8157664813343923,0.9546736502820307
20828,0.8157664813343923,0.954754230459307
20829,0.8158061953931692,0.954754230459307
20830,0.8158061953931692,0.9548348106365834
20831,0.8159650516282764,0.9548348106365834
20832,0.8159650516282764,0.9548751007252216
20833,0.8160841938046068,0.9548751007252216
20834,0.8160841938046068,0.9549556809024979
20835,0.8164416203335981,0.9549556809024979
20836,0.8164416203335981,0.9549959709911362
20837,0.816878474980143,0.9549959709911362
20838,0.816878474980143,0.9550765511684126
20839,0.8169579030976966,0.9550765511684126
20840,0.8169579030976966,0.9551571313456889
20841,0.817077045274027,0.9551571313456889
20842,0.817077045274027,0.9552377115229653
20843,0.8171961874503574,0.9552377115229653
20844,0.8171961874503574,0.9552780016116036
20845,0.8173550436854646,0.9552780016116036
20846,0.8173550436854646,0.9553182917002417
20847,0.8175138999205719,0.9553182917002417
20848,0.8175138999205719,0.9553585817888799
20849,0.8175536139793487,0.9553585817888799
20850,0.8175536139793487,0.9554391619661563
20851,0.8177521842732327,0.9554391619661563
20852,0.8177521842732327,0.9554794520547946
20853,0.8178316123907864,0.9554794520547946
20854,0.8178316123907864,0.9555197421434327
20855,0.81791104050834,0.9555197421434327
20856,0.81791104050834,0.9556003223207091
20857,0.8179507545671167,0.9556003223207091
20858,0.8179507545671167,0.9556406124093473
20859,0.8179904686258935,0.9556406124093473
20860,0.8179904686258935,0.9556809024979855
20861,0.8181493248610008,0.9556809024979855
20862,0.8181493248610008,0.9557211925866237
20863,0.8181890389197776,0.9557211925866237
20864,0.8181890389197776,0.9557614826752618
20865,0.8182287529785545,0.9557614826752618
20866,0.8182287529785545,0.9558017727639001
20867,0.8182684670373312,0.9558017727639001
20868,0.8182684670373312,0.9558420628525383
20869,0.818308181096108,0.9558420628525383
20870,0.818308181096108,0.9558823529411765
20871,0.8183876092136616,0.9558823529411765
20872,0.8183876092136616,0.9559226430298147
20873,0.8184273232724384,0.9559226430298147
20874,0.8184273232724384,0.9559629331184528
20875,0.8185464654487689,0.9559629331184528
20876,0.8185464654487689,0.9560032232070911
20877,0.8187053216838761,0.9560032232070911
20878,0.8187053216838761,0.9560435132957292
20879,0.8190627482128674,0.9560435132957292
20880,0.8190627482128674,0.9560838033843675
20881,0.819142176330421,0.9560838033843675
20882,0.819142176330421,0.9561240934730056
20883,0.8192613185067514,0.9561240934730056
20884,0.8192613185067514,0.9561643835616438
20885,0.819539316918189,0.9561643835616438
20886,0.819539316918189,0.956204673650282
20887,0.8195790309769658,0.956204673650282
20888,0.8195790309769658,0.9562449637389202
20889,0.8196981731532963,0.9562449637389202
20890,0.8196981731532963,0.9562852538275585
20891,0.8197378872120731,0.9562852538275585
20892,0.8197378872120731,0.9563658340048348
20893,0.8197776012708499,0.9563658340048348
20894,0.8197776012708499,0.956406124093473
20895,0.8198570293884035,0.956406124093473
20896,0.8198570293884035,0.9564464141821112
20897,0.8198967434471803,0.9564464141821112
20898,0.8198967434471803,0.9564867042707494
20899,0.8200158856235107,0.9564867042707494
20900,0.8200158856235107,0.9565269943593876
20901,0.8201350277998412,0.9565269943593876
20902,0.8201350277998412,0.9565672844480257
20903,0.8202144559173947,0.9565672844480257
20904,0.8202144559173947,0.956607574536664
20905,0.8202541699761715,0.956607574536664
20906,0.8202541699761715,0.9566478646253022
20907,0.8202938840349484,0.9566478646253022
20908,0.8202938840349484,0.9566881547139404
20909,0.820571882446386,0.9566881547139404
20910,0.820571882446386,0.9567284448025786
20911,0.8206513105639396,0.9567284448025786
20912,0.8206513105639396,0.956809024979855
20913,0.82077045274027,0.956809024979855
20914,0.82077045274027,0.9568493150684931
20915,0.8209690230341541,0.9568493150684931
20916,0.8209690230341541,0.9568896051571314
20917,0.8211278792692613,0.9568896051571314
20918,0.8211278792692613,0.9569298952457695
20919,0.821405877680699,0.9569298952457695
20920,0.821405877680699,0.9569701853344077
20921,0.8214853057982526,0.9569701853344077
20922,0.8214853057982526,0.9570507655116841
20923,0.8216441620333598,0.9570507655116841
20924,0.8216441620333598,0.9570910556003224
20925,0.8217235901509135,0.9570910556003224
20926,0.8217235901509135,0.9571716357775987
20927,0.8218824463860207,0.9571716357775987
20928,0.8218824463860207,0.9572925060435133
20929,0.8220015885623511,0.9572925060435133
20930,0.8220015885623511,0.9573327961321515
20931,0.8223193010325656,0.9573327961321515
20932,0.8223193010325656,0.9574133763094279
20933,0.8223590150913423,0.9574133763094279
20934,0.8223590150913423,0.9574536663980661
20935,0.8225178713264496,0.9574536663980661
20936,0.8225178713264496,0.9574939564867043
20937,0.8228752978554408,0.9574939564867043
20938,0.8228752978554408,0.9575342465753425
20939,0.8229547259729945,0.9575342465753425
20940,0.8229547259729945,0.9575745366639806
20941,0.8230738681493248,0.9575745366639806
20942,0.8230738681493248,0.957655116841257
20943,0.8231930103256553,0.957655116841257
20944,0.8231930103256553,0.9578162771958099
20945,0.8235901509134234,0.9578162771958099
20946,0.8235901509134234,0.957856567284448
20947,0.8236298649722001,0.957856567284448
20948,0.8236298649722001,0.9578968573730863
20949,0.8238284352660842,0.9578968573730863
20950,0.8238284352660842,0.9579371474617244
20951,0.8240270055599682,0.9579371474617244
20952,0.8240270055599682,0.9580177276390008
20953,0.824066719618745,0.9580177276390008
20954,0.824066719618745,0.958058017727639
20955,0.8242255758538523,0.958058017727639
20956,0.8242255758538523,0.9580983078162773
20957,0.824265289912629,0.9580983078162773
20958,0.824265289912629,0.9581385979049154
20959,0.8243447180301827,0.9581385979049154
20960,0.8243447180301827,0.9582191780821918
20961,0.8245432883240668,0.9582191780821918
20962,0.8245432883240668,0.95825946817083
20963,0.8246227164416203,0.95825946817083
20964,0.8246227164416203,0.9583400483481064
20965,0.8247418586179508,0.9583400483481064
20966,0.8247418586179508,0.9583803384367445
20967,0.8248610007942812,0.9583803384367445
20968,0.8248610007942812,0.9584206285253828
20969,0.8249007148530579,0.9584206285253828
20970,0.8249007148530579,0.9584609186140209
20971,0.825099285146942,0.9584609186140209
20972,0.825099285146942,0.9585012087026591
20973,0.825297855440826,0.9585012087026591
20974,0.825297855440826,0.9585414987912974
20975,0.8254567116759333,0.9585414987912974
20976,0.8254567116759333,0.9585817888799355
20977,0.8255758538522637,0.9585817888799355
20978,0.8255758538522637,0.9586220789685738
20979,0.8256155679110405,0.9586220789685738
20980,0.8256155679110405,0.9587026591458501
20981,0.8256949960285941,0.9587026591458501
20982,0.8256949960285941,0.9587429492344883
20983,0.8257744241461478,0.9587429492344883
20984,0.8257744241461478,0.9587832393231265
20985,0.8258141382049246,0.9587832393231265
20986,0.8258141382049246,0.9588235294117647
20987,0.8259729944400318,0.9588235294117647
20988,0.8259729944400318,0.958904109589041
20989,0.8260127084988086,0.958904109589041
20990,0.8260127084988086,0.9589443996776793
20991,0.826131850675139,0.9589443996776793
20992,0.826131850675139,0.9589846897663175
20993,0.8262509928514694,0.9589846897663175
20994,0.8262509928514694,0.959105560032232
20995,0.8264495631453534,0.959105560032232
20996,0.8264495631453534,0.9591458501208703
20997,0.8264892772041302,0.9591458501208703
20998,0.8264892772041302,0.9591861402095084
20999,0.8265687053216839,0.9591861402095084
21000,0.8265687053216839,0.959307010475423
21001,0.8268069896743447,0.959307010475423
21002,0.8268069896743447,0.9593473005640613
21003,0.827164416203336,0.9593473005640613
21004,0.827164416203336,0.9593875906526994
21005,0.8272835583796664,0.9593875906526994
21006,0.8272835583796664,0.9594278807413377
21007,0.8274424146147736,0.9594278807413377
21008,0.8274424146147736,0.9594681708299758
21009,0.8274821286735504,0.9594681708299758
21010,0.8274821286735504,0.959508460918614
21011,0.8276012708498809,0.959508460918614
21012,0.8276012708498809,0.9595487510072522
21013,0.8279586973788721,0.9595487510072522
21014,0.8279586973788721,0.9596293311845286
21015,0.8280778395552025,0.9596293311845286
21016,0.8280778395552025,0.9597904915390814
21017,0.8281175536139793,0.9597904915390814
21018,0.8281175536139793,0.9598307816277196
21019,0.8281572676727561,0.9598307816277196
21020,0.8281572676727561,0.9598710717163578
21021,0.8284749801429706,0.9598710717163578
21022,0.8284749801429706,0.9599113618049959
21023,0.8287529785544082,0.9599113618049959
21024,0.8287529785544082,0.9599516518936342
21025,0.8287926926131851,0.9599516518936342
21026,0.8287926926131851,0.9599919419822723
21027,0.8289912629070691,0.9599919419822723
21028,0.8289912629070691,0.9600322320709106
21029,0.8290309769658459,0.9600322320709106
21030,0.8290309769658459,0.9600725221595487
21031,0.8291898332009532,0.9600725221595487
21032,0.8291898332009532,0.9601128122481869
21033,0.8293089753772835,0.9601128122481869
21034,0.8293089753772835,0.9601531023368252
21035,0.8293884034948372,0.9601531023368252
21036,0.8293884034948372,0.9601933924254633
21037,0.8295472597299444,0.9601933924254633
21038,0.8295472597299444,0.9602336825141016
21039,0.8297061159650516,0.9602336825141016
21040,0.8297061159650516,0.9603142626913779
21041,0.8299046862589357,0.9603142626913779
21042,0.8299046862589357,0.9603545527800161
21043,0.8300238284352661,0.9603545527800161
21044,0.8300238284352661,0.9603948428686543
21045,0.8302223987291502,0.9603948428686543
21046,0.8302223987291502,0.9605560032232071
21047,0.8303415409054805,0.9605560032232071
21048,0.8303415409054805,0.9605962933118453
21049,0.8306989674344718,0.9605962933118453
21050,0.8306989674344718,0.9606365834004835
21051,0.8307386814932486,0.9606365834004835
21052,0.8307386814932486,0.9606768734891217
21053,0.8308975377283558,0.9606768734891217
21054,0.8308975377283558,0.9607574536663981
21055,0.8309372517871326,0.9607574536663981
21056,0.8309372517871326,0.9607977437550362
21057,0.8311358220810167,0.9607977437550362
21058,0.8311358220810167,0.9608380338436745
21059,0.8312152501985703,0.9608380338436745
21060,0.8312152501985703,0.9609186140209508
21061,0.8312549642573471,0.9609186140209508
21062,0.8312549642573471,0.9609589041095891
21063,0.8318506751389992,0.9609589041095891
21064,0.8318506751389992,0.9609991941982272
21065,0.8319698173153296,0.9609991941982272
21066,0.8319698173153296,0.9610394842868655
21067,0.8322081016679904,0.9610394842868655
21068,0.8322081016679904,0.9610797743755036
21069,0.8323272438443209,0.9610797743755036
21070,0.8323272438443209,0.9611200644641418
21071,0.8325655281969817,0.9611200644641418
21072,0.8325655281969817,0.96116035455278
21073,0.8326052422557585,0.96116035455278
21074,0.8326052422557585,0.961361804995971
21075,0.8326449563145354,0.961361804995971
21076,0.8326449563145354,0.9614020950846092
21077,0.8327640984908657,0.9614020950846092
21078,0.8327640984908657,0.9614423851732474
21079,0.8328038125496425,0.9614423851732474
21080,0.8328038125496425,0.9614826752618856
21081,0.8328435266084194,0.9614826752618856
21082,0.8328435266084194,0.9616035455278001
21083,0.8332803812549643,0.9616035455278001
21084,0.8332803812549643,0.9616438356164384
21085,0.8333200953137411,0.9616438356164384
21086,0.8333200953137411,0.961764705882353
21087,0.8333598093725179,0.961764705882353
21088,0.8333598093725179,0.9618452860596294
21089,0.8333995234312946,0.9618452860596294
21090,0.8333995234312946,0.9619258662369057
21091,0.8334789515488483,0.9619258662369057
21092,0.8334789515488483,0.9619661563255439
21093,0.8336378077839556,0.9619661563255439
21094,0.8336378077839556,0.9620467365028204
21095,0.8336775218427324,0.9620467365028204
21096,0.8336775218427324,0.9620870265914585
21097,0.83395552025417,0.9620870265914585
21098,0.83395552025417,0.9621273166800967
21099,0.8339952343129468,0.9621273166800967
21100,0.8339952343129468,0.9621676067687349
21101,0.8341143764892772,0.9621676067687349
21102,0.8341143764892772,0.9622481869460113
21103,0.834154090548054,0.9622481869460113
21104,0.834154090548054,0.9622884770346495
21105,0.8342335186656076,0.9622884770346495
21106,0.8342335186656076,0.9623287671232876
21107,0.8343129467831613,0.9623287671232876
21108,0.8343129467831613,0.9623690572119259
21109,0.834352660841938,0.9623690572119259
21110,0.834352660841938,0.962409347300564
21111,0.8343923749007148,0.962409347300564
21112,0.8343923749007148,0.9624496373892023
21113,0.8344320889594916,0.9624496373892023
21114,0.8344320889594916,0.9624899274778405
21115,0.8345115170770453,0.9624899274778405
21116,0.8345115170770453,0.9625302175664786
21117,0.8345512311358221,0.9625302175664786
21118,0.8345512311358221,0.9625705076551169
21119,0.8347100873709293,0.9625705076551169
21120,0.8347100873709293,0.9626510878323933
21121,0.8347498014297061,0.9626510878323933
21122,0.8347498014297061,0.9626913779210314
21123,0.8348292295472597,0.9626913779210314
21124,0.8348292295472597,0.9627316680096696
21125,0.8350277998411437,0.9627316680096696
21126,0.8350277998411437,0.9628525382755843
21127,0.8351469420174742,0.9628525382755843
21128,0.8351469420174742,0.9628928283642224
21129,0.8352263701350278,0.9628928283642224
21130,0.8352263701350278,0.9629331184528606
21131,0.8354249404289118,0.9629331184528606
21132,0.8354249404289118,0.9630539887187752
21133,0.8354646544876887,0.9630539887187752
21134,0.8354646544876887,0.9630942788074134
21135,0.8355043685464655,0.9630942788074134
21136,0.8355043685464655,0.9631345688960515
21137,0.835583796664019,0.9631345688960515
21138,0.835583796664019,0.9631748589846898
21139,0.8356632247815726,0.9631748589846898
21140,0.8356632247815726,0.9632554391619662
21141,0.8357029388403495,0.9632554391619662
21142,0.8357029388403495,0.9632957292506044
21143,0.8358220810166799,0.9632957292506044
21144,0.8358220810166799,0.9633360193392425
21145,0.8359809372517871,0.9633360193392425
21146,0.8359809372517871,0.9634971796937953
21147,0.8360603653693407,0.9634971796937953
21148,0.8360603653693407,0.9635777598710717
21149,0.8362986497220016,0.9635777598710717
21150,0.8362986497220016,0.9636180499597099
21151,0.8364575059571088,0.9636180499597099
21152,0.8364575059571088,0.9636583400483482
21153,0.8364972200158857,0.9636583400483482
21154,0.8364972200158857,0.9637389202256245
21155,0.8365369340746625,0.9637389202256245
21156,0.8365369340746625,0.9637792103142627
21157,0.8366957903097697,0.9637792103142627
21158,0.8366957903097697,0.9638195004029009
21159,0.8369737887212073,0.9638195004029009
21160,0.8369737887212073,0.9638597904915391
21161,0.8370929308975378,0.9638597904915391
21162,0.8370929308975378,0.9639000805801773
21163,0.8372120730738681,0.9639000805801773
21164,0.8372120730738681,0.9639403706688154
21165,0.8372517871326449,0.9639403706688154
21166,0.8372517871326449,0.9640209508460919
21167,0.8373709293089754,0.9640209508460919
21168,0.8373709293089754,0.96406124093473
21169,0.8375694996028594,0.96406124093473
21170,0.8375694996028594,0.9641015310233683
21171,0.8376092136616362,0.9641015310233683
21172,0.8376092136616362,0.9641418211120064
21173,0.837648927720413,0.9641418211120064
21174,0.837648927720413,0.9641821112006447
21175,0.8377283558379667,0.9641821112006447
21176,0.8377283558379667,0.9642224012892828
21177,0.8377680698967435,0.9642224012892828
21178,0.8377680698967435,0.964262691377921
21179,0.8378077839555202,0.964262691377921
21180,0.8378077839555202,0.9643029814665592
21181,0.837847498014297,0.9643029814665592
21182,0.837847498014297,0.9643432715551974
21183,0.8384034948371724,0.9643432715551974
21184,0.8384034948371724,0.9643835616438357
21185,0.8384432088959491,0.9643835616438357
21186,0.8384432088959491,0.9644238517324738
21187,0.8384829229547259,0.9644238517324738
21188,0.8384829229547259,0.964464141821112
21189,0.8386020651310564,0.964464141821112
21190,0.8386020651310564,0.9645044319097502
21191,0.8388006354249404,0.9645044319097502
21192,0.8388006354249404,0.9645447219983884
21193,0.8389197776012709,0.9645447219983884
21194,0.8389197776012709,0.9645850120870266
21195,0.8389992057188245,0.9645850120870266
21196,0.8389992057188245,0.9646253021756648
21197,0.8391183478951549,0.9646253021756648
21198,0.8391183478951549,0.9646655922643029
21199,0.8392374900714853,0.9646655922643029
21200,0.8392374900714853,0.9647864625302176
21201,0.839316918189039,0.9647864625302176
21202,0.839316918189039,0.9648670427074939
21203,0.8397934868943606,0.9648670427074939
21204,0.8397934868943606,0.9649073327961322
21205,0.8398332009531374,0.9649073327961322
21206,0.8398332009531374,0.9649476228847703
21207,0.839912629070691,0.9649476228847703
21208,0.839912629070691,0.9649879129734086
21209,0.8400317712470214,0.9649879129734086
21210,0.8400317712470214,0.9650282030620467
21211,0.8400714853057982,0.9650282030620467
21212,0.8400714853057982,0.9650684931506849
21213,0.8401906274821287,0.9650684931506849
21214,0.8401906274821287,0.9651087832393231
21215,0.840349483717236,0.9651087832393231
21216,0.840349483717236,0.9651490733279613
21217,0.8404289118347895,0.9651490733279613
21218,0.8404289118347895,0.9651893634165996
21219,0.84054805401112,0.9651893634165996
21220,0.84054805401112,0.9652699435938759
21221,0.8405877680698968,0.9652699435938759
21222,0.8405877680698968,0.9653102336825141
21223,0.840746624305004,0.9653102336825141
21224,0.840746624305004,0.9653505237711523
21225,0.8410246227164416,0.9653505237711523
21226,0.8410246227164416,0.9653908138597905
21227,0.8410643367752184,0.9653908138597905
21228,0.8410643367752184,0.9655519742143432
21229,0.8411040508339952,0.9655519742143432
21230,0.8411040508339952,0.9656728444802578
21231,0.8415409054805401,0.9656728444802578
21232,0.8415409054805401,0.9657131345688961
21233,0.8416600476568705,0.9657131345688961
21234,0.8416600476568705,0.9658340048348106
21235,0.8417394757744241,0.9658340048348106
21236,0.8417394757744241,0.9658742949234488
21237,0.841779189833201,0.9658742949234488
21238,0.841779189833201,0.965914585012087
21239,0.8418983320095313,0.965914585012087
21240,0.8418983320095313,0.9659548751007252
21241,0.841977760127085,0.9659548751007252
21242,0.841977760127085,0.9659951651893635
21243,0.8421366163621922,0.9659951651893635
21244,0.8421366163621922,0.9660354552780016
21245,0.8422954725972994,0.9660354552780016
21246,0.8422954725972994,0.9660757453666398
21247,0.8423351866560762,0.9660757453666398
21248,0.8423351866560762,0.9661563255439162
21249,0.8423749007148531,0.9661563255439162
21250,0.8423749007148531,0.9661966156325544
21251,0.8424543288324067,0.9661966156325544
21252,0.8424543288324067,0.9662369057211926
21253,0.8426131850675139,0.9662369057211926
21254,0.8426131850675139,0.9662771958098307
21255,0.8426926131850675,0.9662771958098307
21256,0.8426926131850675,0.9663577759871071
21257,0.8429706115965052,0.9663577759871071
21258,0.8429706115965052,0.9664383561643836
21259,0.843010325655282,0.9664383561643836
21260,0.843010325655282,0.9664786462530217
21261,0.8431691818903893,0.9664786462530217
21262,0.8431691818903893,0.9665592264302981
21263,0.843208895949166,0.9665592264302981
21264,0.843208895949166,0.9665995165189364
21265,0.8432883240667196,0.9665995165189364
21266,0.8432883240667196,0.9666398066075745
21267,0.8434074662430501,0.9666398066075745
21268,0.8434074662430501,0.9666800966962127
21269,0.8434868943606036,0.9666800966962127
21270,0.8434868943606036,0.966720386784851
21271,0.8435266084193804,0.966720386784851
21272,0.8435266084193804,0.9667606768734891
21273,0.8436854646544877,0.9667606768734891
21274,0.8436854646544877,0.9668412570507655
21275,0.8438046068308181,0.9668412570507655
21276,0.8438046068308181,0.9668815471394037
21277,0.8439237490071485,0.9668815471394037
21278,0.8439237490071485,0.9669218372280419
21279,0.844042891183479,0.9669218372280419
21280,0.844042891183479,0.9669621273166801
21281,0.8443606036536934,0.9669621273166801
21282,0.8443606036536934,0.9670024174053183
21283,0.8446386020651311,0.9670024174053183
21284,0.8446386020651311,0.9670427074939565
21285,0.8446783161239079,0.9670427074939565
21286,0.8446783161239079,0.9670829975825946
21287,0.8447180301826847,0.9670829975825946
21288,0.8447180301826847,0.9672038678485093
21289,0.8449166004765687,0.9672038678485093
21290,0.8449166004765687,0.9672441579371475
21291,0.8450357426528992,0.9672441579371475
21292,0.8450357426528992,0.9672844480257856
21293,0.8456314535345513,0.9672844480257856
21294,0.8456314535345513,0.967365028203062
21295,0.845671167593328,0.967365028203062
21296,0.845671167593328,0.9674053182917003
21297,0.8459888800635424,0.9674053182917003
21298,0.8459888800635424,0.9674456083803384
21299,0.8461080222398729,0.9674456083803384
21300,0.8461080222398729,0.9674858984689766
21301,0.8465845909451946,0.9674858984689766
21302,0.8465845909451946,0.9675261885576149
21303,0.8469023034154091,0.9675261885576149
21304,0.8469023034154091,0.967566478646253
21305,0.8474980142970612,0.967566478646253
21306,0.8474980142970612,0.9676067687348913
21307,0.8475774424146147,0.9676067687348913
21308,0.8475774424146147,0.9676470588235294
21309,0.8478157267672756,0.9676470588235294
21310,0.8478157267672756,0.9677276390008058
21311,0.8481334392374901,0.9677276390008058
21312,0.8481334392374901,0.9678082191780822
21313,0.8481731532962669,0.9678082191780822
21314,0.8481731532962669,0.9679290894439968
21315,0.8484908657664814,0.9679290894439968
21316,0.8484908657664814,0.9680096696212732
21317,0.8485305798252581,0.9680096696212732
21318,0.8485305798252581,0.9680902497985495
21319,0.8485702938840349,0.9680902497985495
21320,0.8485702938840349,0.9681305398871878
21321,0.848768864177919,0.9681305398871878
21322,0.848768864177919,0.9681708299758259
21323,0.8488085782366958,0.9681708299758259
21324,0.8488085782366958,0.9682111200644642
21325,0.8488880063542494,0.9682111200644642
21326,0.8488880063542494,0.9682917002417405
21327,0.848967434471803,0.9682917002417405
21328,0.848967434471803,0.9683319903303788
21329,0.8490865766481335,0.9683319903303788
21330,0.8490865766481335,0.9683722804190169
21331,0.8491262907069103,0.9683722804190169
21332,0.8491262907069103,0.9684528605962933
21333,0.849166004765687,0.9684528605962933
21334,0.849166004765687,0.9684931506849315
21335,0.8493645750595711,0.9684931506849315
21336,0.8493645750595711,0.9685334407735697
21337,0.8494042891183479,0.9685334407735697
21338,0.8494042891183479,0.9685737308622079
21339,0.8496028594122319,0.9685737308622079
21340,0.8496028594122319,0.9686543110394843
21341,0.8497220015885624,0.9686543110394843
21342,0.8497220015885624,0.9686946011281224
21343,0.8499205718824464,0.9686946011281224
21344,0.8499205718824464,0.9687348912167607
21345,0.8500397140587768,0.9687348912167607
21346,0.8500397140587768,0.9687751813053989
21347,0.8501191421763304,0.9687751813053989
21348,0.8501191421763304,0.9688154713940371
21349,0.8502382843526608,0.9688154713940371
21350,0.8502382843526608,0.9688960515713134
21351,0.8504765687053217,0.9688960515713134
21352,0.8504765687053217,0.9689363416599517
21353,0.8507148530579826,0.9689363416599517
21354,0.8507148530579826,0.9689766317485898
21355,0.8507545671167593,0.9689766317485898
21356,0.8507545671167593,0.9690169218372281
21357,0.8507942811755361,0.9690169218372281
21358,0.8507942811755361,0.9690572119258662
21359,0.8508737092930898,0.9690572119258662
21360,0.8508737092930898,0.9690975020145044
21361,0.8509134233518666,0.9690975020145044
21362,0.8509134233518666,0.9691377921031427
21363,0.8511914217633042,0.9691377921031427
21364,0.8511914217633042,0.9692183722804191
21365,0.851231135822081,0.9692183722804191
21366,0.851231135822081,0.9692586623690572
21367,0.8514694201747418,0.9692586623690572
21368,0.8514694201747418,0.9692989524576954
21369,0.8516679904686258,0.9692989524576954
21370,0.8516679904686258,0.9693392425463336
21371,0.8517077045274027,0.9693392425463336
21372,0.8517077045274027,0.9693795326349718
21373,0.8517871326449563,0.9693795326349718
21374,0.8517871326449563,0.96941982272361
21375,0.8519459888800636,0.96941982272361
21376,0.8519459888800636,0.9695004029008863
21377,0.8522239872915012,0.9695004029008863
21378,0.8522239872915012,0.9695406929895246
21379,0.8524225575853852,0.9695406929895246
21380,0.8524225575853852,0.9695809830781628
21381,0.8525019857029389,0.9695809830781628
21382,0.8525019857029389,0.9696212731668009
21383,0.8525814138204925,0.9696212731668009
21384,0.8525814138204925,0.9696615632554392
21385,0.852660841938046,0.9696615632554392
21386,0.852660841938046,0.9697018533440773
21387,0.8527005559968229,0.9697018533440773
21388,0.8527005559968229,0.9697421434327156
21389,0.8528196981731533,0.9697421434327156
21390,0.8528196981731533,0.9697824335213537
21391,0.8528991262907069,0.9697824335213537
21392,0.8528991262907069,0.9698227236099919
21393,0.8529388403494838,0.9698227236099919
21394,0.8529388403494838,0.9698630136986301
21395,0.8530579825258141,0.9698630136986301
21396,0.8530579825258141,0.9699033037872683
21397,0.8530976965845909,0.9699033037872683
21398,0.8530976965845909,0.9699838839645447
21399,0.8534551231135822,0.9699838839645447
21400,0.8534551231135822,0.9700241740531829
21401,0.8536536934074662,0.9700241740531829
21402,0.8536536934074662,0.9701450443190975
21403,0.8538125496425735,0.9701450443190975
21404,0.8538125496425735,0.9701853344077357
21405,0.8538522637013503,0.9701853344077357
21406,0.8538522637013503,0.9702256244963738
21407,0.8539714058776807,0.9702256244963738
21408,0.8539714058776807,0.9702659145850121
21409,0.8540111199364575,0.9702659145850121
21410,0.8540111199364575,0.9703062046736503
21411,0.8540508339952343,0.9703062046736503
21412,0.8540508339952343,0.9703867848509267
21413,0.8540905480540111,0.9703867848509267
21414,0.8540905480540111,0.9704270749395648
21415,0.8542494042891183,0.9704270749395648
21416,0.8542494042891183,0.9704673650282031
21417,0.8544082605242256,0.9704673650282031
21418,0.8544082605242256,0.9705076551168412
21419,0.8547259729944401,0.9705076551168412
21420,0.8547259729944401,0.9707091055600322
21421,0.854924543288324,0.9707091055600322
21422,0.854924543288324,0.9707493956486705
21423,0.8550833995234313,0.9707493956486705
21424,0.8550833995234313,0.9707896857373086
21425,0.855361397934869,0.9707896857373086
21426,0.855361397934869,0.9708299758259468
21427,0.8555202541699761,0.9708299758259468
21428,0.8555202541699761,0.970870265914585
21429,0.8556393963463066,0.970870265914585
21430,0.8556393963463066,0.9709105560032232
21431,0.8557188244638602,0.9709105560032232
21432,0.8557188244638602,0.9709508460918614
21433,0.8557585385226371,0.9709508460918614
21434,0.8557585385226371,0.9709911361804996
21435,0.8557982525814138,0.9709911361804996
21436,0.8557982525814138,0.9710314262691377
21437,0.8560365369340747,0.9710314262691377
21438,0.8560365369340747,0.971071716357776
21439,0.8561159650516282,0.971071716357776
21440,0.8561159650516282,0.9711522965350524
21441,0.8561953931691819,0.9711522965350524
21442,0.8561953931691819,0.9711925866236906
21443,0.8562748212867355,0.9711925866236906
21444,0.8562748212867355,0.9712328767123287
21445,0.8563542494042892,0.9712328767123287
21446,0.8563542494042892,0.9713134568896051
21447,0.8564733915806195,0.9713134568896051
21448,0.8564733915806195,0.9713537469782434
21449,0.8568308181096108,0.9713537469782434
21450,0.8568308181096108,0.9713940370668815
21451,0.8568705321683876,0.9713940370668815
21452,0.8568705321683876,0.9714343271555197
21453,0.8569499602859412,0.9714343271555197
21454,0.8569499602859412,0.9715149073327961
21455,0.8570293884034949,0.9715149073327961
21456,0.8570293884034949,0.9715551974214344
21457,0.8572279586973789,0.9715551974214344
21458,0.8572279586973789,0.9716357775987107
21459,0.8573073868149325,0.9716357775987107
21460,0.8573073868149325,0.9716760676873489
21461,0.8574265289912629,0.9716760676873489
21462,0.8574265289912629,0.9717566478646253
21463,0.8576648133439237,0.9717566478646253
21464,0.8576648133439237,0.9717969379532635
21465,0.8577045274027005,0.9717969379532635
21466,0.8577045274027005,0.9718372280419016
21467,0.8579030976965846,0.9718372280419016
21468,0.8579030976965846,0.9719580983078163
21469,0.858022239872915,0.9719580983078163
21470,0.858022239872915,0.9719983883964545
21471,0.8580619539316918,0.9719983883964545
21472,0.8580619539316918,0.9720386784850926
21473,0.8581810961080223,0.9720386784850926
21474,0.8581810961080223,0.9720789685737309
21475,0.8582208101667991,0.9720789685737309
21476,0.8582208101667991,0.9721595487510073
21477,0.8583399523431294,0.9721595487510073
21478,0.8583399523431294,0.9721998388396454
21479,0.8584590945194599,0.9721998388396454
21480,0.8584590945194599,0.9722401289282836
21481,0.8585385226370135,0.9722401289282836
21482,0.8585385226370135,0.97232070910556
21483,0.8588165210484512,0.97232070910556
21484,0.8588165210484512,0.9723609991941983
21485,0.8590945194598888,0.9723609991941983
21486,0.8590945194598888,0.9724012892828364
21487,0.8592136616362193,0.9724012892828364
21488,0.8592136616362193,0.9724415793714746
21489,0.859253375694996,0.9724415793714746
21490,0.859253375694996,0.9724818694601128
21491,0.8594122319301033,0.9724818694601128
21492,0.8594122319301033,0.972522159548751
21493,0.8597299444003177,0.972522159548751
21494,0.8597299444003177,0.9725624496373892
21495,0.8598490865766482,0.9725624496373892
21496,0.8598490865766482,0.9726027397260274
21497,0.8600079428117554,0.9726027397260274
21498,0.8600079428117554,0.9726430298146655
21499,0.8600476568705322,0.9726430298146655
21500,0.8600476568705322,0.9726833199033038
21501,0.8604447974583003,0.9726833199033038
21502,0.8604447974583003,0.972723609991942
21503,0.8605242255758538,0.972723609991942
21504,0.8605242255758538,0.9727639000805802
21505,0.8608022239872914,0.9727639000805802
21506,0.8608022239872914,0.9728041901692184
21507,0.8608816521048451,0.9728041901692184
21508,0.8608816521048451,0.9728847703464948
21509,0.8609213661636219,0.9728847703464948
21510,0.8609213661636219,0.9729250604351329
21511,0.8610405083399524,0.9729250604351329
21512,0.8610405083399524,0.9729653505237712
21513,0.8612787926926132,0.9729653505237712
21514,0.8612787926926132,0.9730056406124094
21515,0.8615567911040508,0.9730056406124094
21516,0.8615567911040508,0.9730459307010475
21517,0.8617950754567116,0.9730459307010475
21518,0.8617950754567116,0.9730862207896858
21519,0.8621127879269261,0.9730862207896858
21520,0.8621127879269261,0.9731265108783239
21521,0.8622716441620334,0.9731265108783239
21522,0.8622716441620334,0.9731668009669622
21523,0.8626290706910246,0.9731668009669622
21524,0.8626290706910246,0.9732473811442385
21525,0.8627084988085783,0.9732473811442385
21526,0.8627084988085783,0.9732876712328767
21527,0.8628673550436855,0.9732876712328767
21528,0.8628673550436855,0.9734085414987913
21529,0.8629070691024623,0.9734085414987913
21530,0.8629070691024623,0.9734891216760677
21531,0.8630659253375695,0.9734891216760677
21532,0.8630659253375695,0.9735294117647059
21533,0.8633042096902304,0.9735294117647059
21534,0.8633042096902304,0.9735697018533441
21535,0.8633836378077839,0.9735697018533441
21536,0.8633836378077839,0.9736099919419823
21537,0.8634630659253376,0.9736099919419823
21538,0.8634630659253376,0.9736502820306204
21539,0.8635424940428912,0.9736502820306204
21540,0.8635424940428912,0.9736905721192587
21541,0.863582208101668,0.9736905721192587
21542,0.863582208101668,0.9738114423851733
21543,0.8639396346306593,0.9738114423851733
21544,0.8639396346306593,0.9738517324738114
21545,0.8640984908657665,0.9738517324738114
21546,0.8640984908657665,0.9738920225624497
21547,0.8641382049245433,0.9738920225624497
21548,0.8641382049245433,0.9739726027397261
21549,0.8641779189833201,0.9739726027397261
21550,0.8641779189833201,0.9740531829170024
21551,0.8644559173947577,0.9740531829170024
21552,0.8644559173947577,0.9740934730056406
21553,0.8645353455123114,0.9740934730056406
21554,0.8645353455123114,0.9741337630942788
21555,0.8646147736298649,0.9741337630942788
21556,0.8646147736298649,0.9742143432715552
21557,0.8647339158061954,0.9742143432715552
21558,0.8647339158061954,0.9744157937147462
21559,0.865011914217633,0.9744157937147462
21560,0.865011914217633,0.9744963738920226
21561,0.8651707704527403,0.9744963738920226
21562,0.8651707704527403,0.9745366639806607
21563,0.8655281969817316,0.9745366639806607
21564,0.8655281969817316,0.9746172441579372
21565,0.8656076250992851,0.9746172441579372
21566,0.8656076250992851,0.9746575342465753
21567,0.8656473391580619,0.9746575342465753
21568,0.8656473391580619,0.9746978243352136
21569,0.8656870532168388,0.9746978243352136
21570,0.8656870532168388,0.97477840451249
21571,0.8657267672756156,0.97477840451249
21572,0.8657267672756156,0.9748992747784045
21573,0.865845909451946,0.9748992747784045
21574,0.865845909451946,0.9749395648670427
21575,0.8660841938046069,0.9749395648670427
21576,0.8660841938046069,0.974979854955681
21577,0.8662827640984909,0.974979854955681
21578,0.8662827640984909,0.9750201450443191
21579,0.8663224781572677,0.9750201450443191
21580,0.8663224781572677,0.9750604351329573
21581,0.8666401906274821,0.9750604351329573
21582,0.8666401906274821,0.9751007252215955
21583,0.8667990468625894,0.9751007252215955
21584,0.8667990468625894,0.9751410153102337
21585,0.8668784749801429,0.9751410153102337
21586,0.8668784749801429,0.9751813053988718
21587,0.8671564733915806,0.9751813053988718
21588,0.8671564733915806,0.9752215954875101
21589,0.8671961874503574,0.9752215954875101
21590,0.8671961874503574,0.9752618855761482
21591,0.8672359015091342,0.9752618855761482
21592,0.8672359015091342,0.9753424657534246
21593,0.867474185861795,0.9753424657534246
21594,0.867474185861795,0.9753827558420628
21595,0.8677521842732328,0.9753827558420628
21596,0.8677521842732328,0.9754230459307011
21597,0.86791104050834,0.9754230459307011
21598,0.86791104050834,0.9754633360193392
21599,0.8680301826846704,0.9754633360193392
21600,0.8680301826846704,0.9755036261079775
21601,0.8685861795075457,0.9755036261079775
21602,0.8685861795075457,0.975624496373892
21603,0.8687847498014297,0.975624496373892
21604,0.8687847498014297,0.9756647864625302
21605,0.8690627482128673,0.9756647864625302
21606,0.8690627482128673,0.9757050765511684
21607,0.8692216044479746,0.9757050765511684
21608,0.8692216044479746,0.9757453666398066
21609,0.8692613185067514,0.9757453666398066
21610,0.8692613185067514,0.9757856567284448
21611,0.8694996028594122,0.9757856567284448
21612,0.8694996028594122,0.975825946817083
21613,0.8696187450357427,0.975825946817083
21614,0.8696187450357427,0.9759065269943594
21615,0.8698173153296267,0.9759065269943594
21616,0.8698173153296267,0.9759871071716357
21617,0.8700555996822875,0.9759871071716357
21618,0.8700555996822875,0.976027397260274
21619,0.8700953137410643,0.976027397260274
21620,0.8700953137410643,0.9760676873489121
21621,0.8702938840349483,0.9760676873489121
21622,0.8702938840349483,0.9761079774375504
21623,0.8703335980937251,0.9761079774375504
21624,0.8703335980937251,0.9761482675261886
21625,0.870373312152502,0.9761482675261886
21626,0.870373312152502,0.9761885576148267
21627,0.8704924543288324,0.9761885576148267
21628,0.8704924543288324,0.976228847703465
21629,0.8706115965051628,0.976228847703465
21630,0.8706115965051628,0.9765108783239324
21631,0.8711278792692613,0.9765108783239324
21632,0.8711278792692613,0.9765511684125705
21633,0.8711675933280382,0.9765511684125705
21634,0.8711675933280382,0.9766317485898469
21635,0.871207307386815,0.9766317485898469
21636,0.871207307386815,0.9766720386784851
21637,0.8712470214455917,0.9766720386784851
21638,0.8712470214455917,0.9767123287671233
21639,0.871405877680699,0.9767123287671233
21640,0.871405877680699,0.9767526188557615
21641,0.8714455917394758,0.9767526188557615
21642,0.8714455917394758,0.9768331990330379
21643,0.8714853057982526,0.9768331990330379
21644,0.8714853057982526,0.9769540692989525
21645,0.8717633042096903,0.9769540692989525
21646,0.8717633042096903,0.9769943593875906
21647,0.872438443208896,0.9769943593875906
21648,0.872438443208896,0.9770346494762289
21649,0.8725178713264495,0.9770346494762289
21650,0.8725178713264495,0.977074939564867
21651,0.8729944400317713,0.977074939564867
21652,0.8729944400317713,0.9771152296535053
21653,0.8730341540905481,0.9771152296535053
21654,0.8730341540905481,0.9771555197421434
21655,0.8733915806195394,0.9771555197421434
21656,0.8733915806195394,0.9771958098307816
21657,0.8735107227958697,0.9771958098307816
21658,0.8735107227958697,0.977276390008058
21659,0.8735504368546465,0.977276390008058
21660,0.8735504368546465,0.9773166800966963
21661,0.8737092930897538,0.9773166800966963
21662,0.8737092930897538,0.9773569701853344
21663,0.873868149324861,0.9773569701853344
21664,0.873868149324861,0.9773972602739726
21665,0.8743844320889594,0.9773972602739726
21666,0.8743844320889594,0.9774375503626108
21667,0.8744638602065131,0.9774375503626108
21668,0.8744638602065131,0.9775181305398872
21669,0.8745035742652899,0.9775181305398872
21670,0.8745035742652899,0.9775584206285254
21671,0.8745432883240667,0.9775584206285254
21672,0.8745432883240667,0.9775987107171635
21673,0.8745830023828435,0.9775987107171635
21674,0.8745830023828435,0.97767929089444
21675,0.8751787132644956,0.97767929089444
21676,0.8751787132644956,0.9777195809830782
21677,0.8754169976171565,0.9777195809830782
21678,0.8754169976171565,0.9777598710717164
21679,0.8757744241461477,0.9777598710717164
21680,0.8757744241461477,0.9778404512489928
21681,0.8758141382049246,0.9778404512489928
21682,0.8758141382049246,0.9779210314262692
21683,0.8758935663224782,0.9779210314262692
21684,0.8758935663224782,0.9779613215149073
21685,0.876131850675139,0.9779613215149073
21686,0.876131850675139,0.9780419016921837
21687,0.8762907069102462,0.9780419016921837
21688,0.8762907069102462,0.9780821917808219
21689,0.8764892772041303,0.9780821917808219
21690,0.8764892772041303,0.9781224818694602
21691,0.8767672756155679,0.9781224818694602
21692,0.8767672756155679,0.9781627719580983
21693,0.8770055599682287,0.9781627719580983
21694,0.8770055599682287,0.9782433521353747
21695,0.8771247021445592,0.9782433521353747
21696,0.8771247021445592,0.9782836422240129
21697,0.8772041302621127,0.9782836422240129
21698,0.8772041302621127,0.9783239323126511
21699,0.87736298649722,0.9783239323126511
21700,0.87736298649722,0.9783642224012893
21701,0.8774027005559968,0.9783642224012893
21702,0.8774027005559968,0.9784045124899274
21703,0.8775218427323273,0.9784045124899274
21704,0.8775218427323273,0.9784448025785657
21705,0.877561556791104,0.9784448025785657
21706,0.877561556791104,0.9784850926672038
21707,0.8778395552025418,0.9784850926672038
21708,0.8778395552025418,0.9785253827558421
21709,0.8778792692613185,0.9785253827558421
21710,0.8778792692613185,0.9785656728444803
21711,0.8779189833200953,0.9785656728444803
21712,0.8779189833200953,0.9786462530217567
21713,0.8780381254964257,0.9786462530217567
21714,0.8780381254964257,0.9786865431103948
21715,0.8780778395552026,0.9786865431103948
21716,0.8780778395552026,0.9787268331990331
21717,0.8781969817315329,0.9787268331990331
21718,0.8781969817315329,0.9787671232876712
21719,0.8783161239078634,0.9787671232876712
21720,0.8783161239078634,0.9788074133763094
21721,0.8784352660841938,0.9788074133763094
21722,0.8784352660841938,0.9788477034649476
21723,0.8785146942017474,0.9788477034649476
21724,0.8785146942017474,0.9788879935535858
21725,0.8786338363780778,0.9788879935535858
21726,0.8786338363780778,0.9789282836422241
21727,0.8789118347895155,0.9789282836422241
21728,0.8789118347895155,0.9789685737308622
21729,0.8789912629070691,0.9789685737308622
21730,0.8789912629070691,0.9790088638195004
21731,0.8792692613185068,0.9790088638195004
21732,0.8792692613185068,0.9790894439967768
21733,0.8795869737887212,0.9790894439967768
21734,0.8795869737887212,0.979129734085415
21735,0.879825258141382,0.979129734085415
21736,0.879825258141382,0.9791700241740532
21737,0.8799444003177125,0.9791700241740532
21738,0.8799444003177125,0.9792103142626913
21739,0.8800635424940428,0.9792103142626913
21740,0.8800635424940428,0.9792506043513296
21741,0.8801032565528197,0.9792506043513296
21742,0.8801032565528197,0.9792908944399678
21743,0.8803018268467038,0.9792908944399678
21744,0.8803018268467038,0.979331184528606
21745,0.8803812549642573,0.979331184528606
21746,0.8803812549642573,0.9793714746172442
21747,0.8804606830818109,0.9793714746172442
21748,0.8804606830818109,0.9794117647058823
21749,0.8806989674344718,0.9794117647058823
21750,0.8806989674344718,0.9794520547945206
21751,0.8808181096108022,0.9794520547945206
21752,0.8808181096108022,0.9794923448831587
21753,0.880857823669579,0.9794923448831587
21754,0.880857823669579,0.979532634971797
21755,0.8808975377283559,0.979532634971797
21756,0.8808975377283559,0.9796132151490733
21757,0.8811755361397935,0.9796132151490733
21758,0.8811755361397935,0.9796535052377116
21759,0.8813741064336775,0.9796535052377116
21760,0.8813741064336775,0.9796937953263497
21761,0.8814535345512311,0.9796937953263497
21762,0.8814535345512311,0.979734085414988
21763,0.8818109610802224,0.979734085414988
21764,0.8818109610802224,0.9798146655922643
21765,0.8824861000794281,0.9798146655922643
21766,0.8824861000794281,0.9798549556809025
21767,0.8828435266084194,0.9798549556809025
21768,0.8828435266084194,0.9798952457695407
21769,0.882922954725973,0.9798952457695407
21770,0.882922954725973,0.9799355358581789
21771,0.8829626687847498,0.9799355358581789
21772,0.8829626687847498,0.9799758259468171
21773,0.8832406671961874,0.9799758259468171
21774,0.8832406671961874,0.9800161160354552
21775,0.8833200953137411,0.9800161160354552
21776,0.8833200953137411,0.9800966962127317
21777,0.8833995234312947,0.9800966962127317
21778,0.8833995234312947,0.9801369863013699
21779,0.8834392374900715,0.9801369863013699
21780,0.8834392374900715,0.9801772763900081
21781,0.8835980937251787,0.9801772763900081
21782,0.8835980937251787,0.9802175664786462
21783,0.8836378077839555,0.9802175664786462
21784,0.8836378077839555,0.9802578565672845
21785,0.8836775218427323,0.9802578565672845
21786,0.8836775218427323,0.9802981466559226
21787,0.8838760921366163,0.9802981466559226
21788,0.8838760921366163,0.9803384367445609
21789,0.8839952343129468,0.9803384367445609
21790,0.8839952343129468,0.980378726833199
21791,0.8840349483717236,0.980378726833199
21792,0.8840349483717236,0.9804190169218372
21793,0.8841143764892772,0.9804190169218372
21794,0.8841143764892772,0.9804593070104755
21795,0.884154090548054,0.9804593070104755
21796,0.884154090548054,0.9804995970991136
21797,0.8843129467831612,0.9804995970991136
21798,0.8843129467831612,0.9805398871877519
21799,0.8843526608419381,0.9805398871877519
21800,0.8843526608419381,0.98058017727639
21801,0.8846703733121525,0.98058017727639
21802,0.8846703733121525,0.9806204673650282
21803,0.8851469420174742,0.9806204673650282
21804,0.8851469420174742,0.9806607574536664
21805,0.885186656076251,0.9806607574536664
21806,0.885186656076251,0.9807010475423046
21807,0.8852263701350278,0.9807010475423046
21808,0.8852263701350278,0.980781627719581
21809,0.8855043685464654,0.980781627719581
21810,0.8855043685464654,0.9808219178082191
21811,0.8855440826052423,0.9808219178082191
21812,0.8855440826052423,0.9808622078968574
21813,0.8858220810166799,0.9808622078968574
21814,0.8858220810166799,0.9809024979854956
21815,0.8859015091342335,0.9809024979854956
21816,0.8859015091342335,0.9809427880741337
21817,0.886020651310564,0.9809427880741337
21818,0.886020651310564,0.980983078162772
21819,0.8862986497220016,0.980983078162772
21820,0.8862986497220016,0.9810636583400484
21821,0.8865766481334393,0.9810636583400484
21822,0.8865766481334393,0.9811039484286865
21823,0.8867355043685464,0.9811039484286865
21824,0.8867355043685464,0.9811442385173247
21825,0.8869340746624305,0.9811442385173247
21826,0.8869340746624305,0.981184528605963
21827,0.8871723590150914,0.981184528605963
21828,0.8871723590150914,0.9812248186946011
21829,0.8872120730738682,0.9812248186946011
21830,0.8872120730738682,0.9813053988718775
21831,0.8875694996028594,0.9813053988718775
21832,0.8875694996028594,0.9813456889605157
21833,0.8878872120730739,0.9813456889605157
21834,0.8878872120730739,0.9814262691377921
21835,0.8880460683081811,0.9814262691377921
21836,0.8880460683081811,0.9814665592264303
21837,0.8880857823669579,0.9814665592264303
21838,0.8880857823669579,0.9815471394037066
21839,0.8883637807783955,0.9815471394037066
21840,0.8883637807783955,0.9815874294923449
21841,0.8884034948371724,0.9815874294923449
21842,0.8884034948371724,0.9816680096696213
21843,0.8888006354249405,0.9816680096696213
21844,0.8888006354249405,0.9817082997582595
21845,0.8889197776012708,0.9817082997582595
21846,0.8889197776012708,0.9817485898468976
21847,0.8891580619539317,0.9817485898468976
21848,0.8891580619539317,0.9817888799355359
21849,0.8892772041302621,0.9817888799355359
21850,0.8892772041302621,0.981829170024174
21851,0.8893566322478157,0.981829170024174
21852,0.8893566322478157,0.9818694601128123
21853,0.8896743447180302,0.9818694601128123
21854,0.8896743447180302,0.9819097502014504
21855,0.8899920571882446,0.9819097502014504
21856,0.8899920571882446,0.9819903303787269
21857,0.8901111993645751,0.9819903303787269
21858,0.8901111993645751,0.9820709105560033
21859,0.8904289118347896,0.9820709105560033
21860,0.8904289118347896,0.9821112006446414
21861,0.8904686258935663,0.9821112006446414
21862,0.8904686258935663,0.9821514907332796
21863,0.8906671961874504,0.9821514907332796
21864,0.8906671961874504,0.9821917808219178
21865,0.8908260524225576,0.9821917808219178
21866,0.8908260524225576,0.9822723609991942
21867,0.8909054805401112,0.9822723609991942
21868,0.8909054805401112,0.9823529411764705
21869,0.890945194598888,0.9823529411764705
21870,0.890945194598888,0.982433521353747
21871,0.891143764892772,0.982433521353747
21872,0.891143764892772,0.9824738114423852
21873,0.8911834789515488,0.9824738114423852
21874,0.8911834789515488,0.9825141015310234
21875,0.8912231930103257,0.9825141015310234
21876,0.8912231930103257,0.9825543916196615
21877,0.8917394757744241,0.9825543916196615
21878,0.8917394757744241,0.9825946817082998
21879,0.8918586179507546,0.9825946817082998
21880,0.8918586179507546,0.9826349717969379
21881,0.8919380460683082,0.9826349717969379
21882,0.8919380460683082,0.9826752618855762
21883,0.8922160444797458,0.9826752618855762
21884,0.8922160444797458,0.9827155519742143
21885,0.892374900714853,0.9827155519742143
21886,0.892374900714853,0.9827558420628525
21887,0.8924940428911835,0.9827558420628525
21888,0.8924940428911835,0.9827961321514908
21889,0.8925734710087371,0.9827961321514908
21890,0.8925734710087371,0.9828364222401289
21891,0.8929308975377284,0.9828364222401289
21892,0.8929308975377284,0.9828767123287672
21893,0.8930897537728356,0.9828767123287672
21894,0.8930897537728356,0.9829170024174053
21895,0.8931294678316124,0.9829170024174053
21896,0.8931294678316124,0.9829975825946817
21897,0.8931691818903892,0.9829975825946817
21898,0.8931691818903892,0.9830781627719581
21899,0.8933280381254964,0.9830781627719581
21900,0.8933280381254964,0.9831184528605963
21901,0.8935266084193805,0.9831184528605963
21902,0.8935266084193805,0.9831587429492344
21903,0.8936457505957108,0.9831587429492344
21904,0.8936457505957108,0.9831990330378727
21905,0.8936854646544877,0.9831990330378727
21906,0.8936854646544877,0.9832393231265109
21907,0.8937648927720413,0.9832393231265109
21908,0.8937648927720413,0.9834004834810637
21909,0.8940031771247021,0.9834004834810637
21910,0.8940031771247021,0.9834407735697018
21911,0.8940428911834789,0.9834407735697018
21912,0.8940428911834789,0.9834810636583401
21913,0.8942017474185862,0.9834810636583401
21914,0.8942017474185862,0.9835213537469782
21915,0.8945988880063542,0.9835213537469782
21916,0.8945988880063542,0.9835616438356164
21917,0.8947180301826847,0.9835616438356164
21918,0.8947180301826847,0.9836825141015311
21919,0.8951548848292296,0.9836825141015311
21920,0.8951548848292296,0.9837228041901692
21921,0.8953534551231136,0.9837228041901692
21922,0.8953534551231136,0.9838033843674456
21923,0.8955123113582208,0.9838033843674456
21924,0.8955123113582208,0.9838436744560838
21925,0.8957505957108817,0.9838436744560838
21926,0.8957505957108817,0.983883964544722
21927,0.8959094519459889,0.983883964544722
21928,0.8959094519459889,0.9839242546333602
21929,0.8959491660047657,0.9839242546333602
21930,0.8959491660047657,0.9840048348106366
21931,0.8963463065925338,0.9840048348106366
21932,0.8963463065925338,0.9840451248992748
21933,0.896505162827641,0.9840451248992748
21934,0.896505162827641,0.984085414987913
21935,0.8965845909451946,0.984085414987913
21936,0.8965845909451946,0.9841257050765512
21937,0.8967037331215251,0.9841257050765512
21938,0.8967037331215251,0.9841659951651893
21939,0.8967831612390786,0.9841659951651893
21940,0.8967831612390786,0.9842062852538276
21941,0.8968625893566322,0.9842062852538276
21942,0.8968625893566322,0.9842465753424657
21943,0.8970214455917395,0.9842465753424657
21944,0.8970214455917395,0.984286865431104
21945,0.8970611596505162,0.984286865431104
21946,0.8970611596505162,0.9843271555197421
21947,0.8972200158856235,0.9843271555197421
21948,0.8972200158856235,0.9843674456083803
21949,0.8972994440031771,0.9843674456083803
21950,0.8972994440031771,0.9844077356970186
21951,0.8973788721207308,0.9844077356970186
21952,0.8973788721207308,0.9844480257856567
21953,0.8974185861795075,0.9844480257856567
21954,0.8974185861795075,0.984488315874295
21955,0.8975774424146148,0.984488315874295
21956,0.8975774424146148,0.9845688960515713
21957,0.8976568705321684,0.9845688960515713
21958,0.8976568705321684,0.9846091861402095
21959,0.8978951548848292,0.9846091861402095
21960,0.8978951548848292,0.9846494762288477
21961,0.8980937251787132,0.9846494762288477
21962,0.8980937251787132,0.984689766317486
21963,0.8983717235901509,0.984689766317486
21964,0.8983717235901509,0.9847300564061241
21965,0.8988085782366958,0.9847300564061241
21966,0.8988085782366958,0.9847703464947622
21967,0.8988482922954726,0.9847703464947622
21968,0.8988482922954726,0.9848509266720387
21969,0.8990071485305798,0.9848509266720387
21970,0.8990071485305798,0.9849315068493151
21971,0.8990865766481334,0.9849315068493151
21972,0.8990865766481334,0.9849717969379532
21973,0.8991262907069102,0.9849717969379532
21974,0.8991262907069102,0.9850120870265915
21975,0.8996425734710087,0.9850120870265915
21976,0.8996425734710087,0.9850523771152296
21977,0.899801429706116,0.9850523771152296
21978,0.899801429706116,0.9850926672038679
21979,0.8999602859412232,0.9850926672038679
21980,0.8999602859412232,0.985132957292506
21981,0.9,0.985132957292506
21982,0.9,0.9852135374697825
21983,0.9000397140587768,0.9852135374697825
21984,0.9000397140587768,0.9852941176470589
21985,0.9001985702938841,0.9852941176470589
21986,0.9001985702938841,0.985334407735697
21987,0.9002779984114376,0.985334407735697
21988,0.9002779984114376,0.9854149879129734
21989,0.9005162827640985,0.9854149879129734
21990,0.9005162827640985,0.985535858178888
21991,0.9011517077045273,0.985535858178888
21992,0.9011517077045273,0.9856164383561644
21993,0.901231135822081,0.9856164383561644
21994,0.901231135822081,0.9856567284448026
21995,0.9013105639396346,0.9856567284448026
21996,0.9013105639396346,0.9856970185334408
21997,0.9013899920571883,0.9856970185334408
21998,0.9013899920571883,0.9858178887993554
21999,0.9014297061159651,0.9858178887993554
22000,0.9014297061159651,0.9858581788879935
22001,0.9016679904686259,0.9858581788879935
22002,0.9016679904686259,0.9858984689766318
22003,0.9019857029388404,0.9858984689766318
22004,0.9019857029388404,0.98593875906527
22005,0.902263701350278,0.98593875906527
22006,0.902263701350278,0.9859790491539081
22007,0.9026211278792693,0.9859790491539081
22008,0.9026211278792693,0.9860193392425464
22009,0.9026608419380461,0.9860193392425464
22010,0.9026608419380461,0.9860596293311845
22011,0.9027402700555996,0.9860596293311845
22012,0.9027402700555996,0.9861402095084609
22013,0.9030976965845909,0.9861402095084609
22014,0.9030976965845909,0.9861804995970991
22015,0.9031374106433677,0.9861804995970991
22016,0.9031374106433677,0.9862207896857373
22017,0.9032168387609214,0.9862207896857373
22018,0.9032168387609214,0.9862610797743755
22019,0.903494837172359,0.9862610797743755
22020,0.903494837172359,0.9863013698630136
22021,0.9035345512311358,0.9863013698630136
22022,0.9035345512311358,0.9863819500402901
22023,0.9036139793486895,0.9863819500402901
22024,0.9036139793486895,0.9864222401289283
22025,0.9037728355837966,0.9864222401289283
22026,0.9037728355837966,0.9864625302175665
22027,0.9039714058776807,0.9864625302175665
22028,0.9039714058776807,0.9865028203062046
22029,0.9040508339952343,0.9865028203062046
22030,0.9040508339952343,0.9865431103948429
22031,0.9041302621127879,0.9865431103948429
22032,0.9041302621127879,0.986583400483481
22033,0.9042096902303416,0.986583400483481
22034,0.9042096902303416,0.9866639806607574
22035,0.9042494042891184,0.9866639806607574
22036,0.9042494042891184,0.9867042707493956
22037,0.9046465448768864,0.9867042707493956
22038,0.9046465448768864,0.9867445608380339
22039,0.90472597299444,0.9867445608380339
22040,0.90472597299444,0.986784850926672
22041,0.9050039714058776,0.986784850926672
22042,0.9050039714058776,0.9868251410153103
22043,0.9051628276409849,0.9868251410153103
22044,0.9051628276409849,0.9868654311039484
22045,0.9057188244638602,0.9868654311039484
22046,0.9057188244638602,0.9869057211925866
22047,0.9058776806989675,0.9869057211925866
22048,0.9058776806989675,0.9869460112812248
22049,0.9060365369340747,0.9869460112812248
22050,0.9060365369340747,0.986986301369863
22051,0.9060762509928515,0.986986301369863
22052,0.9060762509928515,0.9870265914585012
22053,0.9061159650516283,0.9870265914585012
22054,0.9061159650516283,0.9870668815471394
22055,0.9062351072279587,0.9870668815471394
22056,0.9062351072279587,0.9871474617244158
22057,0.9063145353455123,0.9871474617244158
22058,0.9063145353455123,0.987187751813054
22059,0.9065925337569499,0.987187751813054
22060,0.9065925337569499,0.9872683319903304
22061,0.9069102462271644,0.9872683319903304
22062,0.9069102462271644,0.9873086220789685
22063,0.9069499602859412,0.9873086220789685
22064,0.9069499602859412,0.9873489121676068
22065,0.907188244638602,0.9873489121676068
22066,0.907188244638602,0.9873892022562449
22067,0.9073471008737093,0.9873892022562449
22068,0.9073471008737093,0.9874697824335213
22069,0.9073868149324861,0.9874697824335213
22070,0.9073868149324861,0.9875100725221595
22071,0.9074265289912629,0.9875100725221595
22072,0.9074265289912629,0.9875906526994359
22073,0.9075059571088165,0.9875906526994359
22074,0.9075059571088165,0.9876712328767123
22075,0.9076250992851469,0.9876712328767123
22076,0.9076250992851469,0.9877518130539887
22077,0.9077839555202541,0.9877518130539887
22078,0.9077839555202541,0.9877921031426269
22079,0.9078633836378078,0.9877921031426269
22080,0.9078633836378078,0.9878323932312651
22081,0.9079428117553614,0.9878323932312651
22082,0.9079428117553614,0.9878726833199033
22083,0.9083399523431295,0.9878726833199033
22084,0.9083399523431295,0.9879129734085415
22085,0.9086973788721208,0.9879129734085415
22086,0.9086973788721208,0.9879532634971797
22087,0.9087768069896743,0.9879532634971797
22088,0.9087768069896743,0.9879935535858179
22089,0.9088959491660048,0.9879935535858179
22090,0.9088959491660048,0.9880338436744561
22091,0.9089753772835584,0.9880338436744561
22092,0.9089753772835584,0.9880741337630943
22093,0.9093328038125497,0.9880741337630943
22094,0.9093328038125497,0.9881144238517324
22095,0.9093725178713264,0.9881144238517324
22096,0.9093725178713264,0.9881547139403707
22097,0.9094122319301032,0.9881547139403707
22098,0.9094122319301032,0.9881950040290088
22099,0.9094916600476569,0.9881950040290088
22100,0.9094916600476569,0.9882352941176471
22101,0.9096108022239873,0.9882352941176471
22102,0.9096108022239873,0.9882755842062853
22103,0.9098490865766481,0.9882755842062853
22104,0.9098490865766481,0.9883158742949234
22105,0.910087370929309,0.9883158742949234
22106,0.910087370929309,0.9883561643835617
22107,0.9101270849880858,0.9883561643835617
22108,0.9101270849880858,0.9883964544721998
22109,0.9102462271644162,0.9883964544721998
22110,0.9102462271644162,0.9884367445608381
22111,0.9104447974583002,0.9884367445608381
22112,0.9104447974583002,0.9884770346494762
22113,0.910683081810961,0.9884770346494762
22114,0.910683081810961,0.9885173247381144
22115,0.9109610802223987,0.9885173247381144
22116,0.9109610802223987,0.9885576148267526
22117,0.9110802223987291,0.9885576148267526
22118,0.9110802223987291,0.9885979049153908
22119,0.9112787926926131,0.9885979049153908
22120,0.9112787926926131,0.988638195004029
22121,0.91131850675139,0.988638195004029
22122,0.91131850675139,0.9886784850926672
22123,0.9113979348689436,0.9886784850926672
22124,0.9113979348689436,0.9887187751813054
22125,0.9114773629864972,0.9887187751813054
22126,0.9114773629864972,0.9887993553585818
22127,0.9117553613979349,0.9887993553585818
22128,0.9117553613979349,0.98883964544722
22129,0.9121922160444798,0.98883964544722
22130,0.9121922160444798,0.9888799355358582
22131,0.9127084988085782,0.9888799355358582
22132,0.9127084988085782,0.9889202256244963
22133,0.9128276409849087,0.9889202256244963
22134,0.9128276409849087,0.9889605157131346
22135,0.9130262112787927,0.9889605157131346
22136,0.9130262112787927,0.9890008058017727
22137,0.9132247815726767,0.9890008058017727
22138,0.9132247815726767,0.989041095890411
22139,0.9133042096902303,0.989041095890411
22140,0.9133042096902303,0.9890813859790492
22141,0.9136219221604448,0.9890813859790492
22142,0.9136219221604448,0.9891216760676873
22143,0.9138602065131056,0.9891216760676873
22144,0.9138602065131056,0.9891619661563256
22145,0.9141779189833201,0.9891619661563256
22146,0.9141779189833201,0.9892022562449637
22147,0.9142573471008737,0.9892022562449637
22148,0.9142573471008737,0.9892828364222401
22149,0.914416203335981,0.9892828364222401
22150,0.914416203335981,0.9893231265108783
22151,0.9145750595710882,0.9893231265108783
22152,0.9145750595710882,0.9894037066881547
22153,0.9147736298649722,0.9894037066881547
22154,0.9147736298649722,0.989443996776793
22155,0.914813343923749,0.989443996776793
22156,0.914813343923749,0.9894842868654311
22157,0.9148927720413026,0.9894842868654311
22158,0.9148927720413026,0.9895648670427075
22159,0.9149324861000794,0.9895648670427075
22160,0.9149324861000794,0.9896051571313457
22161,0.9151310563939634,0.9896051571313457
22162,0.9151310563939634,0.9896454472199839
22163,0.9151707704527403,0.9896454472199839
22164,0.9151707704527403,0.9897663174858985
22165,0.9155281969817315,0.9897663174858985
22166,0.9155281969817315,0.9898066075745366
22167,0.9159253375694996,0.9898066075745366
22168,0.9159253375694996,0.9898871877518131
22169,0.9161636219221605,0.9898871877518131
22170,0.9161636219221605,0.9899274778404512
22171,0.9164813343923749,0.9899274778404512
22172,0.9164813343923749,0.9899677679290895
22173,0.9168387609213662,0.9899677679290895
22174,0.9168387609213662,0.9900080580177276
22175,0.9171167593328038,0.9900080580177276
22176,0.9171167593328038,0.990088638195004
22177,0.9176330420969023,0.990088638195004
22178,0.9176330420969023,0.9901289282836422
22179,0.9176727561556791,0.9901289282836422
22180,0.9176727561556791,0.9901692183722804
22181,0.9178316123907864,0.9901692183722804
22182,0.9178316123907864,0.9902095084609186
22183,0.9180698967434472,0.9902095084609186
22184,0.9180698967434472,0.9902497985495569
22185,0.9187053216838761,0.9902497985495569
22186,0.9187053216838761,0.990290088638195
22187,0.9187450357426529,0.990290088638195
22188,0.9187450357426529,0.9903303787268332
22189,0.9188641779189833,0.9903303787268332
22190,0.9188641779189833,0.9903706688154714
22191,0.9190230341540906,0.9903706688154714
22192,0.9190230341540906,0.9904109589041096
22193,0.9191818903891977,0.9904109589041096
22194,0.9191818903891977,0.9904512489927478
22195,0.9193804606830818,0.9904512489927478
22196,0.9193804606830818,0.990491539081386
22197,0.9194598888006354,0.990491539081386
22198,0.9194598888006354,0.9905318291700241
22199,0.9194996028594122,0.9905318291700241
22200,0.9194996028594122,0.9905721192586624
22201,0.9196187450357427,0.9905721192586624
22202,0.9196187450357427,0.9906526994359388
22203,0.920373312152502,0.9906526994359388
22204,0.920373312152502,0.990692989524577
22205,0.9207307386814932,0.990692989524577
22206,0.9207307386814932,0.9907332796132151
22207,0.9211675933280381,0.9907332796132151
22208,0.9211675933280381,0.9907735697018534
22209,0.9212470214455918,0.9907735697018534
22210,0.9212470214455918,0.9908138597904915
22211,0.9213661636219221,0.9908138597904915
22212,0.9213661636219221,0.9908541498791298
22213,0.921604447974583,0.9908541498791298
22214,0.921604447974583,0.9908944399677679
22215,0.921803018268467,0.9908944399677679
22216,0.921803018268467,0.9909750201450443
22217,0.9220413026211279,0.9909750201450443
22218,0.9220413026211279,0.9910153102336825
22219,0.9221604447974583,0.9910153102336825
22220,0.9221604447974583,0.9910556003223208
22221,0.9222398729150119,0.9910556003223208
22222,0.9222398729150119,0.9910958904109589
22223,0.9224781572676728,0.9910958904109589
22224,0.9224781572676728,0.9911361804995971
22225,0.9226767275615568,0.9911361804995971
22226,0.9226767275615568,0.9912167606768735
22227,0.9227958697378872,0.9912167606768735
22228,0.9227958697378872,0.9912973408541499
22229,0.9229944400317712,0.9912973408541499
22230,0.9229944400317712,0.991337630942788
22231,0.923034154090548,0.991337630942788
22232,0.923034154090548,0.9914182111200645
22233,0.9230738681493249,0.9914182111200645
22234,0.9230738681493249,0.9914585012087027
22235,0.9231930103256553,0.9914585012087027
22236,0.9231930103256553,0.9914987912973409
22237,0.923232724384432,0.9914987912973409
22238,0.923232724384432,0.9915793714746173
22239,0.9237490071485306,0.9915793714746173
22240,0.9237490071485306,0.9916196615632554
22241,0.9239872915011914,0.9916196615632554
22242,0.9239872915011914,0.9917002417405318
22243,0.9241461477362987,0.9917002417405318
22244,0.9241461477362987,0.99174053182917
22245,0.924265289912629,0.99174053182917
22246,0.924265289912629,0.9917808219178083
22247,0.924463860206513,0.9917808219178083
22248,0.924463860206513,0.9918211120064464
22249,0.9246624305003971,0.9918211120064464
22250,0.9246624305003971,0.9918614020950846
22251,0.9249404289118348,0.9918614020950846
22252,0.9249404289118348,0.9919016921837228
22253,0.9250198570293884,0.9919016921837228
22254,0.9250198570293884,0.991941982272361
22255,0.925933280381255,0.991941982272361
22256,0.925933280381255,0.9920225624496374
22257,0.9262509928514694,0.9920225624496374
22258,0.9262509928514694,0.9920628525382755
22259,0.9262907069102462,0.9920628525382755
22260,0.9262907069102462,0.9921031426269138
22261,0.9265687053216839,0.9921031426269138
22262,0.9265687053216839,0.9921434327155519
22263,0.9271247021445592,0.9921434327155519
22264,0.9271247021445592,0.9921837228041902
22265,0.9273232724384433,0.9921837228041902
22266,0.9273232724384433,0.9922643029814665
22267,0.9274821286735504,0.9922643029814665
22268,0.9274821286735504,0.9923045930701048
22269,0.9276012708498809,0.9923045930701048
22270,0.9276012708498809,0.9923851732473812
22271,0.9298649722001588,0.9923851732473812
22272,0.9298649722001588,0.9924657534246575
22273,0.9299841143764893,0.9924657534246575
22274,0.9299841143764893,0.9925060435132957
22275,0.9301826846703733,0.9925060435132957
22276,0.9301826846703733,0.9925463336019339
22277,0.9305798252581414,0.9925463336019339
22278,0.9305798252581414,0.9925866236905722
22279,0.9309769658459095,0.9925866236905722
22280,0.9309769658459095,0.9926269137792103
22281,0.9310563939634631,0.9926269137792103
22282,0.9310563939634631,0.9927477840451249
22283,0.9311358220810166,0.9927477840451249
22284,0.9311358220810166,0.9927880741337631
22285,0.9315329626687847,0.9927880741337631
22286,0.9315329626687847,0.9928283642224013
22287,0.9316521048451152,0.9928283642224013
22288,0.9316521048451152,0.9928686543110394
22289,0.9318506751389992,0.9928686543110394
22290,0.9318506751389992,0.9929089443996777
22291,0.931890389197776,0.9929089443996777
22292,0.931890389197776,0.9929492344883158
22293,0.9325258141382049,0.9929492344883158
22294,0.9325258141382049,0.9929895245769541
22295,0.9326052422557586,0.9929895245769541
22296,0.9326052422557586,0.9930298146655923
22297,0.9326846703733122,0.9930298146655923
22298,0.9326846703733122,0.9930701047542304
22299,0.9327243844320889,0.9930701047542304
22300,0.9327243844320889,0.9931103948428687
22301,0.9327640984908657,0.9931103948428687
22302,0.9327640984908657,0.9931506849315068
22303,0.9330818109610802,0.9931506849315068
22304,0.9330818109610802,0.9931909750201451
22305,0.9332406671961875,0.9931909750201451
22306,0.9332406671961875,0.9932312651087832
22307,0.9337966640190627,0.9932312651087832
22308,0.9337966640190627,0.9932715551974214
22309,0.9339158061953932,0.9932715551974214
22310,0.9339158061953932,0.9933118452860596
22311,0.934154090548054,0.9933118452860596
22312,0.934154090548054,0.9933521353746978
22313,0.934352660841938,0.9933521353746978
22314,0.934352660841938,0.9933924254633361
22315,0.9351469420174742,0.9933924254633361
22316,0.9351469420174742,0.9934327155519742
22317,0.9353455123113582,0.9934327155519742
22318,0.9353455123113582,0.9934730056406124
22319,0.9355440826052422,0.9934730056406124
22320,0.9355440826052422,0.9935132957292506
22321,0.9356235107227958,0.9935132957292506
22322,0.9356235107227958,0.993593875906527
22323,0.9357426528991263,0.993593875906527
22324,0.9357426528991263,0.9936744560838033
22325,0.9357823669579031,0.9936744560838033
22326,0.9357823669579031,0.9937147461724416
22327,0.9370929308975378,0.9937147461724416
22328,0.9370929308975378,0.9937550362610797
22329,0.9371326449563145,0.9937550362610797
22330,0.9371326449563145,0.993795326349718
22331,0.9372120730738681,0.993795326349718
22332,0.9372120730738681,0.9938759065269943
22333,0.937450357426529,0.9938759065269943
22334,0.937450357426529,0.9939161966156326
22335,0.9375297855440826,0.9939161966156326
22336,0.9375297855440826,0.9939564867042707
22337,0.9375694996028594,0.9939564867042707
22338,0.9375694996028594,0.993996776792909
22339,0.9377283558379667,0.993996776792909
22340,0.9377283558379667,0.9940370668815471
22341,0.9384432088959491,0.9940370668815471
22342,0.9384432088959491,0.9940773569701853
22343,0.9388006354249404,0.9940773569701853
22344,0.9388006354249404,0.9941579371474617
22345,0.9388800635424941,0.9941579371474617
22346,0.9388800635424941,0.9942788074133763
22347,0.939316918189039,0.9942788074133763
22348,0.939316918189039,0.9943190975020145
22349,0.9393566322478157,0.9943190975020145
22350,0.9393566322478157,0.9943593875906527
22351,0.9395949166004766,0.9943593875906527
22352,0.9395949166004766,0.9943996776792909
22353,0.9396346306592533,0.9943996776792909
22354,0.9396346306592533,0.9944399677679291
22355,0.9396743447180301,0.9944399677679291
22356,0.9396743447180301,0.9944802578565672
22357,0.939714058776807,0.9944802578565672
22358,0.939714058776807,0.9945608380338437
22359,0.9403097696584591,0.9945608380338437
22360,0.9403097696584591,0.9946011281224819
22361,0.9405877680698967,0.9946011281224819
22362,0.9405877680698967,0.9946414182111201
22363,0.9413820492454329,0.9946414182111201
22364,0.9413820492454329,0.9946817082997582
22365,0.9415011914217633,0.9946817082997582
22366,0.9415011914217633,0.9947219983883965
22367,0.9422557585385226,0.9947219983883965
22368,0.9422557585385226,0.9947622884770346
22369,0.9424146147736299,0.9947622884770346
22370,0.9424146147736299,0.994842868654311
22371,0.9424940428911834,0.994842868654311
22372,0.9424940428911834,0.9949234488315875
22373,0.9426926131850675,0.9949234488315875
22374,0.9426926131850675,0.9949637389202256
22375,0.9431691818903892,0.9949637389202256
22376,0.9431691818903892,0.995044319097502
22377,0.9436060365369341,0.995044319097502
22378,0.9436060365369341,0.9950846091861402
22379,0.9438443208895949,0.9950846091861402
22380,0.9438443208895949,0.9951248992747784
22381,0.9439634630659254,0.9951248992747784
22382,0.9439634630659254,0.9951651893634166
22383,0.9440031771247022,0.9951651893634166
22384,0.9440031771247022,0.9952054794520548
22385,0.9443208895949166,0.9952054794520548
22386,0.9443208895949166,0.995245769540693
22387,0.9444003177124702,0.995245769540693
22388,0.9444003177124702,0.9952860596293311
22389,0.9453931691818904,0.9952860596293311
22390,0.9453931691818904,0.9953263497179694
22391,0.9457108816521048,0.9953263497179694
22392,0.9457108816521048,0.9954069298952458
22393,0.9457505957108816,0.9954069298952458
22394,0.9457505957108816,0.995447219983884
22395,0.9459491660047656,0.995447219983884
22396,0.9459491660047656,0.9954875100725221
22397,0.9461080222398729,0.9954875100725221
22398,0.9461080222398729,0.9955278001611604
22399,0.9466640190627482,0.9955278001611604
22400,0.9466640190627482,0.9955680902497985
22401,0.9468228752978555,0.9955680902497985
22402,0.9468228752978555,0.9956486704270749
22403,0.9470611596505163,0.9956486704270749
22404,0.9470611596505163,0.9956889605157131
22405,0.9471803018268466,0.9956889605157131
22406,0.9471803018268466,0.9957292506043514
22407,0.9475377283558379,0.9957292506043514
22408,0.9475377283558379,0.9957695406929895
22409,0.9478554408260524,0.9957695406929895
22410,0.9478554408260524,0.9958098307816278
22411,0.9479745830023828,0.9958098307816278
22412,0.9479745830023828,0.9958501208702659
22413,0.9480142970611597,0.9958501208702659
22414,0.9480142970611597,0.9958904109589041
22415,0.9490865766481335,0.9958904109589041
22416,0.9490865766481335,0.9959307010475423
22417,0.9493248610007943,0.9959307010475423
22418,0.9493248610007943,0.9959709911361805
22419,0.9494042891183478,0.9959709911361805
22420,0.9494042891183478,0.9960515713134569
22421,0.9498411437648928,0.9960515713134569
22422,0.9498411437648928,0.9961321514907333
22423,0.95,0.9961321514907333
22424,0.95,0.9961724415793715
22425,0.9500794281175536,0.9961724415793715
22426,0.9500794281175536,0.9962127316680097
22427,0.9504368546465449,0.9962127316680097
22428,0.9504368546465449,0.9962530217566479
22429,0.9504765687053217,0.9962530217566479
22430,0.9504765687053217,0.996293311845286
22431,0.9505957108816521,0.996293311845286
22432,0.9505957108816521,0.9963336019339243
22433,0.9506751389992057,0.9963336019339243
22434,0.9506751389992057,0.9963738920225624
22435,0.950833995234313,0.9963738920225624
22436,0.950833995234313,0.9964141821112007
22437,0.9510722795869738,0.9964141821112007
22438,0.9510722795869738,0.9964544721998388
22439,0.9511517077045274,0.9964544721998388
22440,0.9511517077045274,0.996494762288477
22441,0.9511914217633042,0.996494762288477
22442,0.9511914217633042,0.9965350523771153
22443,0.9519459888800635,0.9965350523771153
22444,0.9519459888800635,0.9965753424657534
22445,0.9523034154090548,0.9965753424657534
22446,0.9523034154090548,0.9966156325543917
22447,0.9525019857029389,0.9966156325543917
22448,0.9525019857029389,0.9966559226430298
22449,0.9527005559968229,0.9966559226430298
22450,0.9527005559968229,0.996696212731668
22451,0.953097696584591,0.996696212731668
22452,0.953097696584591,0.9967365028203062
22453,0.9531374106433678,0.9967365028203062
22454,0.9531374106433678,0.9968170829975826
22455,0.953494837172359,0.9968170829975826
22456,0.953494837172359,0.9968573730862208
22457,0.9535742652899126,0.9968573730862208
22458,0.9535742652899126,0.996897663174859
22459,0.9536934074662431,0.996897663174859
22460,0.9536934074662431,0.9969379532634972
22461,0.9538125496425734,0.9969379532634972
22462,0.9538125496425734,0.9969782433521354
22463,0.9538522637013502,0.9969782433521354
22464,0.9538522637013502,0.9970185334407736
22465,0.9538919777601271,0.9970185334407736
22466,0.9538919777601271,0.9970588235294118
22467,0.9540508339952343,0.9970588235294118
22468,0.9540508339952343,0.9970991136180499
22469,0.9544479745830023,0.9970991136180499
22470,0.9544479745830023,0.9971394037066882
22471,0.9548451151707704,0.9971394037066882
22472,0.9548451151707704,0.9972199838839646
22473,0.9550436854646545,0.9972199838839646
22474,0.9550436854646545,0.9972602739726028
22475,0.9571882446386021,0.9972602739726028
22476,0.9571882446386021,0.9973005640612409
22477,0.958022239872915,0.9973005640612409
22478,0.958022239872915,0.9973408541498792
22479,0.9585782366957903,0.9973408541498792
22480,0.9585782366957903,0.9973811442385173
22481,0.9587370929308975,0.9973811442385173
22482,0.9587370929308975,0.9974214343271555
22483,0.9588165210484512,0.9974214343271555
22484,0.9588165210484512,0.9974617244157937
22485,0.9594916600476568,0.9974617244157937
22486,0.9594916600476568,0.9975020145044319
22487,0.9596902303415409,0.9975020145044319
22488,0.9596902303415409,0.9975423045930701
22489,0.9597299444003177,0.9975423045930701
22490,0.9597299444003177,0.9975825946817083
22491,0.9600079428117554,0.9975825946817083
22492,0.9600079428117554,0.9976228847703464
22493,0.9602462271644162,0.9976228847703464
22494,0.9602462271644162,0.9976631748589847
22495,0.9609213661636219,0.9976631748589847
22496,0.9609213661636219,0.9977034649476229
22497,0.9612787926926132,0.9977034649476229
22498,0.9612787926926132,0.9977437550362611
22499,0.9619142176330421,0.9977437550362611
22500,0.9619142176330421,0.9977840451248993
22501,0.9619936457505958,0.9977840451248993
22502,0.9619936457505958,0.9978243352135374
22503,0.9623510722795869,0.9978243352135374
22504,0.9623510722795869,0.9978646253021757
22505,0.9629070691024623,0.9978646253021757
22506,0.9629070691024623,0.9979049153908138
22507,0.9640984908657665,0.9979049153908138
22508,0.9640984908657665,0.9979854955680902
22509,0.9642573471008737,0.9979854955680902
22510,0.9642573471008737,0.9980257856567284
22511,0.9644956314535346,0.9980257856567284
22512,0.9644956314535346,0.9981063658340048
22513,0.9646544876886418,0.9981063658340048
22514,0.9646544876886418,0.9981466559226431
22515,0.9653296266878475,0.9981466559226431
22516,0.9653296266878475,0.9981869460112812
22517,0.9655281969817315,0.9981869460112812
22518,0.9655281969817315,0.9982675261885576
22519,0.9657664813343924,0.9982675261885576
22520,0.9657664813343924,0.9983078162771958
22521,0.9658856235107228,0.9983078162771958
22522,0.9658856235107228,0.9983883964544722
22523,0.9660444797458301,0.9983883964544722
22524,0.9660444797458301,0.9984286865431103
22525,0.9672359015091342,0.9984286865431103
22526,0.9672359015091342,0.9984689766317486
22527,0.9689038919777602,0.9984689766317486
22528,0.9689038919777602,0.9985092667203868
22529,0.9700555996822875,0.9985092667203868
22530,0.9700555996822875,0.998549556809025
22531,0.9704924543288324,0.998549556809025
22532,0.9704924543288324,0.9985898468976632
22533,0.9709293089753773,0.9985898468976632
22534,0.9709293089753773,0.9986301369863013
22535,0.9719618745035743,0.9986301369863013
22536,0.9719618745035743,0.9986704270749396
22537,0.9739872915011915,0.9986704270749396
22538,0.9739872915011915,0.9987107171635777
22539,0.9744638602065131,0.9987107171635777
22540,0.9744638602065131,0.998751007252216
22541,0.9745830023828436,0.998751007252216
22542,0.9745830023828436,0.9987912973408541
22543,0.9749404289118347,0.9987912973408541
22544,0.9749404289118347,0.9988315874294923
22545,0.9750198570293884,0.9988315874294923
22546,0.9750198570293884,0.9988718775181306
22547,0.9752581413820492,0.9988718775181306
22548,0.9752581413820492,0.9989121676067687
22549,0.9754567116759333,0.9989121676067687
22550,0.9754567116759333,0.998952457695407
22551,0.9759729944400317,0.998952457695407
22552,0.9759729944400317,0.9989927477840451
22553,0.976330420969023,0.9989927477840451
22554,0.976330420969023,0.9990330378726833
22555,0.9767672756155679,0.9990330378726833
22556,0.9767672756155679,0.9991136180499597
22557,0.9776012708498809,0.9991136180499597
22558,0.9776012708498809,0.999153908138598
22559,0.9776409849086577,0.999153908138598
22560,0.9776409849086577,0.9991941982272361
22561,0.9777204130262113,0.9991941982272361
22562,0.9777204130262113,0.9992344883158742
22563,0.9783161239078634,0.9992344883158742
22564,0.9783161239078634,0.9992747784045125
22565,0.9792692613185068,0.9992747784045125
22566,0.9792692613185068,0.9993150684931507
22567,0.9795869737887212,0.9993150684931507
22568,0.9795869737887212,0.9993553585817889
22569,0.9799444003177125,0.9993553585817889
22570,0.9799444003177125,0.9993956486704271
22571,0.9802223987291501,0.9993956486704271
22572,0.9802223987291501,0.9994762288477035
22573,0.9806989674344718,0.9994762288477035
22574,0.9806989674344718,0.9995165189363416
22575,0.9811358220810167,0.9995165189363416
22576,0.9811358220810167,0.9995568090249799
22577,0.9814138204924543,0.9995568090249799
22578,0.9814138204924543,0.999597099113618
22579,0.9821683876092137,0.999597099113618
22580,0.9821683876092137,0.9996373892022562
22581,0.982922954725973,0.9996373892022562
22582,0.982922954725973,0.9996776792908945
22583,0.9830420969023034,0.9996776792908945
22584,0.9830420969023034,0.9997179693795326
22585,0.9845512311358221,0.9997179693795326
22586,0.9845512311358221,0.9997582594681709
22587,0.9852660841938046,0.9997582594681709
22588,0.9852660841938046,0.999798549556809
22589,0.9868943606036537,0.999798549556809
22590,0.9868943606036537,0.9998388396454472
22591,0.9893566322478158,0.9998388396454472
22592,0.9893566322478158,0.9998791297340854
22593,0.9959094519459889,0.9998791297340854
22594,0.9959094519459889,0.9999194198227236
22595,0.9969023034154091,0.9999194198227236
22596,0.9969023034154091,0.9999597099113618
22597,0.9976568705321683,0.9999597099113618
22598,0.9976568705321683,1.0
22599,1.0,1.0

